Toolbox for Developing Physics Informed Neural Networks for Power Systems Components

This paper puts forward the vision of creating a library of neural-network-based models for power system simulations. Traditional numerical solvers struggle with the growing complexity of modern power systems, necessitating faster and more scalable alternatives. Physics-Informed Neural Networks (PINNs) offer promise to solve fast the ordinary differential equations (ODEs) governing power system dynamics. This is vital for the reliability, cost optimization, and real-time decision-making in the electricity grid. Despite their potential, standardized frameworks to train PINNs remain scarce. This poses a barrier for the broader adoption and reproducibility of PINNs; it also does not allow the streamlined creation of a PINN-based model library. This paper addresses these gaps. It introduces a Python-based toolbox for developing PINNs tailored to power system components, available on GitHub https://github. com/radiakos/PowerPINN. Using this framework, we capture the dynamic characteristics of a 9th-order system, which is probably the most complex power system component trained with a PINN to date, demonstrating the toolbox capabilities, limitations, and potential improvements. The toolbox is open and free to use by anyone interested in creating PINN-based models for power system components.

==> Plots/SM_AVR_GOV_DynamicNN_mae.dat <==
t theta omega E_d_dash E_q_dash R_F V_r E_fd P_sv P_m total
0.0 0.012020881287753582 0.014841935597360134 0.006329783238470554 0.00905931368470192 0.004915961995720863 0.015927297994494438 0.008638577535748482 0.0028469145763665438 0.005406477488577366 0.008887460455298424
0.001001001 0.011608872562646866 0.013398822396993637 0.0060342345386743546 0.008948983624577522 0.0048095714300870895 0.015485300682485104 0.008403709158301353 0.0027839874383062124 0.005384186282753944 0.008539741858839989
0.002002002 0.011246503330767155 0.012025591917335987 0.005764791276305914 0.008895155042409897 0.004704910330474377 0.015051695518195629 0.008174838498234749 0.0027269397396594286 0.005374339874833822 0.008218307979404926
0.003003003 0.010901827365159988 0.01080319657921791 0.005519776605069637 0.008898219093680382 0.004605151247233152 0.014610390178859234 0.007951552979648113 0.002679921220988035 0.005345955956727266 0.007923999801278114
0.004004004 0.010573970153927803 0.009717176668345928 0.005292439367622137 0.008883992210030556 0.004505746066570282 0.01416085660457611 0.007749462034553289 0.0026337492745369673 0.005308737512677908 0.00764734810218215
0.005005005 0.010264554060995579 0.008705494925379753 0.0051002479158341885 0.00885541457682848 0.004406829830259085 0.013705889694392681 0.007552675902843475 0.0026075171772390604 0.0052438233979046345 0.007382494863122702
0.006006006 0.00999932549893856 0.00787366833537817 0.004934154450893402 0.008816294372081757 0.0043083680793643 0.013249246403574944 0.007357797585427761 0.0025974714662879705 0.005154614336788654 0.0071434383280575275
0.007007007 0.009761935099959373 0.007281280588358641 0.004778795409947634 0.00882126297801733 0.004210399463772774 0.012792255729436874 0.007165379356592894 0.0025987362023442984 0.005044539924710989 0.006939398590475321
0.008008008 0.009574736468493938 0.006816715467721224 0.0046350969932973385 0.008821257390081882 0.004122794605791569 0.012338628061115742 0.006993922870606184 0.002601240761578083 0.004922333639115095 0.006758525967597961
0.009009009 0.009443097747862339 0.006498039700090885 0.004504544660449028 0.008812935091555119 0.004048795439302921 0.01189871970564127 0.006848352029919624 0.0026026368141174316 0.004786032252013683 0.0066047958098351955
0.01001001 0.009314771741628647 0.006424969062209129 0.004386409651488066 0.008798005059361458 0.0039749895222485065 0.011463205330073833 0.00673501705750823 0.002602843102067709 0.004638198297470808 0.0064820460975170135
0.011011011 0.009189304895699024 0.006519010290503502 0.004275300540030003 0.008778015151619911 0.0039012860506772995 0.011033761315047741 0.006636545527726412 0.0026018929202109575 0.004481106996536255 0.006379580590873957
0.012012012 0.00906637217849493 0.0066979327239096165 0.004170726984739304 0.008753880858421326 0.003833885071799159 0.010611014440655708 0.006538908462971449 0.0025997674092650414 0.004316940438002348 0.006287714932113886
0.013013013 0.008945881389081478 0.006849984172731638 0.004072119481861591 0.008726712316274643 0.003772122785449028 0.01020454429090023 0.006462042219936848 0.002597459591925144 0.0041476464830338955 0.0061976127326488495
0.014014014 0.008843607269227505 0.006960462313145399 0.00397894810885191 0.008697200566530228 0.003714200109243393 0.009827017784118652 0.0063886879943311214 0.00259617087431252 0.003977061249315739 0.006109262350946665
0.015015015 0.00874378252774477 0.007084676064550877 0.0038955053314566612 0.00866607390344143 0.0036560629960149527 0.009464401751756668 0.006328947376459837 0.0025940178893506527 0.0038131652399897575 0.006027404218912125
0.016016016 0.00864518154412508 0.007262522354722023 0.003818115219473839 0.008640632033348083 0.0035975694190710783 0.009130129590630531 0.006270394194871187 0.002591208089143038 0.003650425700470805 0.005956242326647043
0.017017016 0.008547303266823292 0.0074639758095145226 0.003744332119822502 0.008615230210125446 0.003538724035024643 0.00880745891481638 0.006213114131242037 0.002591581316664815 0.003518258221447468 0.00589333102107048
0.018018018 0.00845001358538866 0.007711842656135559 0.0036738263443112373 0.00858977809548378 0.003479433013126254 0.008519587107002735 0.006157173775136471 0.002594542456790805 0.0034073293209075928 0.0058426144532859325
0.019019019 0.008367972448468208 0.007943147793412209 0.003610602580010891 0.008564322255551815 0.003430343698710203 0.00826494675129652 0.00610444787889719 0.0025968742556869984 0.0032984744757413864 0.005797903519123793
0.02002002 0.0082970280200243 0.008163408376276493 0.0035498684737831354 0.008539238944649696 0.003390460042282939 0.00803321786224842 0.006070277653634548 0.0025986135005950928 0.0031922422349452972 0.005759373307228088
0.021021022 0.008227238431572914 0.008386925794184208 0.0034934459254145622 0.008514605462551117 0.003350005019456148 0.007823619991540909 0.006036374252289534 0.0025997613556683064 0.0030890738125890493 0.005724561400711536
0.022022022 0.00816098041832447 0.008604629896581173 0.0034394680988043547 0.008490920066833496 0.0033201181795448065 0.007626972161233425 0.006002714391797781 0.0026005208492279053 0.002991846762597561 0.005693130660802126
0.023023022 0.008093055337667465 0.008814997039735317 0.003387406002730131 0.00847027637064457 0.0033031117636710405 0.007437176536768675 0.005969247780740261 0.002603235188871622 0.0029076170176267624 0.005665125325322151
0.024024025 0.00802320521324873 0.009001154452562332 0.003336952766403556 0.008450089953839779 0.0032908390276134014 0.007259526289999485 0.005935888271778822 0.0026114427018910646 0.0028430544771254063 0.005639128386974335
0.025025025 0.007951579056680202 0.009161016903817654 0.0032890771981328726 0.008437528274953365 0.0032806931994855404 0.007106313481926918 0.0059125302359461784 0.002622554311528802 0.0028074716683477163 0.005618751514703035
0.026026025 0.007877989672124386 0.009293601848185062 0.0032544827554374933 0.008426259271800518 0.003267605323344469 0.006966166198253632 0.005888104438781738 0.0026329229585826397 0.0027816342189908028 0.005598752293735743
0.027027028 0.007802620530128479 0.009398411028087139 0.003233955940231681 0.008415328338742256 0.0032516515348106623 0.006829013582319021 0.005862662568688393 0.0026426827535033226 0.002756899455562234 0.005577025469392538
0.028028028 0.00772544601932168 0.00947630126029253 0.0032119040843099356 0.008405258879065514 0.0032328700181096792 0.006690835580229759 0.005835828837007284 0.0026518451049923897 0.0027334545738995075 0.005551526788622141
0.029029028 0.007646384183317423 0.00952976942062378 0.003188378643244505 0.008402670733630657 0.0032113753259181976 0.006553082261234522 0.005807909648865461 0.002661114791408181 0.002729877131059766 0.005525618325918913
0.03003003 0.007565552834421396 0.009578380733728409 0.003164473921060562 0.008400393649935722 0.003187150927260518 0.006415352690964937 0.005787355825304985 0.0026747023221105337 0.0027350569143891335 0.005500935483723879
0.031031031 0.007482911925762892 0.009609092026948929 0.003139134030789137 0.008398634381592274 0.0031625425908714533 0.006284460891038179 0.005766747053712606 0.0026879177894443274 0.0027421426493674517 0.005474843084812164
0.03203203 0.007398783229291439 0.009632395580410957 0.0031124581582844257 0.008397197350859642 0.0031383121386170387 0.006184973753988743 0.005743965972214937 0.002705975668504834 0.002748042345046997 0.005451344884932041
0.033033032 0.0073320697993040085 0.009647377766668797 0.0030845014844089746 0.008396020159125328 0.003111357567831874 0.006095824297517538 0.005718967877328396 0.0027232395950704813 0.002758380025625229 0.005429748445749283
0.034034032 0.007271985989063978 0.009650859981775284 0.0030554437544196844 0.008395207114517689 0.0030817852821201086 0.006014723796397448 0.005691697355359793 0.002739031333476305 0.0027689849957823753 0.005407746881246567
0.035035037 0.007224175147712231 0.00964293535798788 0.003025299170985818 0.00839476939290762 0.003054981119930744 0.0059447335079312325 0.005662116687744856 0.0027557099238038063 0.002777857705950737 0.005386953707784414
0.036036037 0.007176407612860203 0.009638513438403606 0.0029942654073238373 0.008394337259232998 0.0030323301907628775 0.005874170921742916 0.005630221217870712 0.002774234861135483 0.002784996060654521 0.005366608500480652
0.037037037 0.0071342396549880505 0.009636628441512585 0.0029622989241033792 0.00839430931955576 0.003008596831932664 0.005803251173347235 0.0055960556492209435 0.002793531399220228 0.0027904415037482977 0.0053465948440134525
0.038038038 0.007096587680280209 0.00962807983160019 0.0029295836575329304 0.008394326083362103 0.002982867881655693 0.005731997545808554 0.005559553857892752 0.0028105126693844795 0.002794183325022459 0.005325299687683582
0.039039038 0.007056963164359331 0.009610426612198353 0.0028962374199181795 0.008394505828619003 0.00295529467985034 0.005668034311383963 0.005520803853869438 0.0028269123286008835 0.0027963698375970125 0.005302838981151581
0.04004004 0.007018099073320627 0.009586028754711151 0.0028623081743717194 0.008394922129809856 0.0029259813018143177 0.005606736987829208 0.005479624029248953 0.002841594163328409 0.002797291148453951 0.005279176402837038
0.041041043 0.006978467106819153 0.00955964345484972 0.002827902091667056 0.008395304903388023 0.0028950225096195936 0.005544800776988268 0.005436248611658812 0.0028544829692691565 0.0027983032632619143 0.005254463758319616
0.042042043 0.006937500089406967 0.009539322927594185 0.0027930752839893103 0.008395831100642681 0.0028625379782170057 0.005481748376041651 0.005390446167439222 0.002865632763132453 0.0027978084981441498 0.0052293227054178715
0.043043043 0.006906480062752962 0.009532791562378407 0.002758502960205078 0.00839645229279995 0.0028286634478718042 0.0054177092388272285 0.005342454649507999 0.0028751229401677847 0.0027956091798841953 0.005205976311117411
0.044044044 0.006877658423036337 0.009519001469016075 0.0027238582260906696 0.008397084660828114 0.0027978860307484865 0.005352973937988281 0.005299253389239311 0.002883052686229348 0.0027927516493946314 0.005182614084333181
0.045045044 0.006847190670669079 0.009498772211372852 0.0026890900917351246 0.008397749625146389 0.00276642432436347 0.005289154127240181 0.005256821867078543 0.0028894830029457808 0.002788647310808301 0.0051581477746367455
0.046046045 0.006815244909375906 0.00948306079953909 0.002654195996001363 0.00839842390269041 0.0027337048668414354 0.00524419778957963 0.005212466698139906 0.0028945181984454393 0.0027828419115394354 0.005135406740009785
0.04704705 0.006781597156077623 0.009472559206187725 0.0026192879304289818 0.008399121463298798 0.002699868520721793 0.005201759282499552 0.0051840925589203835 0.0028981887735426426 0.0027754257898777723 0.005114655941724777
0.04804805 0.006746471859514713 0.009455869905650616 0.0025844117626547813 0.008399728685617447 0.002667330438271165 0.00517005892470479 0.0051564001478254795 0.0029007685370743275 0.0027664494700729847 0.005094165913760662
0.04904905 0.0067096250131726265 0.00943294819444418 0.0025499712210148573 0.008400270715355873 0.0026365923695266247 0.0051476857624948025 0.005127718206495047 0.0029045629780739546 0.0027560198213905096 0.005073933396488428
0.05005005 0.00667150504887104 0.009404377080500126 0.002516817767173052 0.008400865830481052 0.002608969109132886 0.005124063231050968 0.005097963847219944 0.0029081988614052534 0.0027441130951046944 0.005052986089140177
0.05105105 0.006631577853113413 0.009369472973048687 0.0024837765377014875 0.008401229977607727 0.0025846133939921856 0.005098323803395033 0.005067036021500826 0.002910723676905036 0.0027309583965688944 0.005030857399106026
0.05205205 0.006590305827558041 0.00934168417006731 0.0024509259965270758 0.008401661179959774 0.002559285145252943 0.005070914980024099 0.005034899804741144 0.002912282943725586 0.0027164386119693518 0.005008711479604244
0.05305305 0.006547527387738228 0.009314960800111294 0.002418254502117634 0.008401823230087757 0.0025329601485282183 0.00504161836579442 0.005001392215490341 0.0029128920286893845 0.002700717421248555 0.004985794425010681
0.054054055 0.006505424622446299 0.009282028302550316 0.0023858919739723206 0.008401942439377308 0.0025058567989617586 0.005016336217522621 0.004978985525667667 0.0029125893488526344 0.002683888655155897 0.004963661078363657
0.055055056 0.0064661744982004166 0.009253128431737423 0.002354010473936796 0.00840919092297554 0.0024779164232313633 0.005005254410207272 0.004959804937243462 0.0029148245230317116 0.002666693879291415 0.0049452222883701324
0.056056056 0.006431542336940765 0.009222335182130337 0.002324740868061781 0.00841662660241127 0.0024492882657796144 0.005001287441700697 0.0049393316730856895 0.002920088591054082 0.0026490353047847748 0.004928253125399351
0.057057057 0.006395230069756508 0.009197952225804329 0.0022958489134907722 0.008423802442848682 0.002420035656541586 0.00500425323843956 0.004917419049888849 0.0029272364918142557 0.0026305329520255327 0.004912479314953089
0.058058057 0.0063637252897024155 0.009167956188321114 0.002267308998852968 0.008430609479546547 0.002390217734500766 0.005016936920583248 0.004896080587059259 0.0029340062756091356 0.002611193573102355 0.004897559527307749
0.059059057 0.00633107777684927 0.009133383631706238 0.002239088760688901 0.008437071926891804 0.0023613846860826015 0.005041589494794607 0.004874834790825844 0.0029404889792203903 0.0025910697877407074 0.0048833321779966354
0.06006006 0.006296554580330849 0.009106962941586971 0.0022112743463367224 0.008443189784884453 0.002333757933229208 0.005064534954726696 0.004862775560468435 0.0029507253784686327 0.0025702810380607843 0.004871117416769266
0.061061062 0.006260090507566929 0.009077202528715134 0.002183798234909773 0.008448786102235317 0.002311364281922579 0.005085811484605074 0.004865612834692001 0.002961409045383334 0.002548834076151252 0.004860323388129473
0.062062062 0.006221966817975044 0.009043465368449688 0.002156721195206046 0.00845410954207182 0.0022902179043740034 0.0051065729930996895 0.004871702287346125 0.002973219146952033 0.0025274776853621006 0.0048494949005544186
0.06306306 0.006182230077683926 0.009005720727145672 0.002129963366314769 0.008458808064460754 0.002268493175506592 0.0051345727406442165 0.0048818038776516914 0.002986917505040765 0.0025061750784516335 0.0048394096083939075
0.06406406 0.006140590645372868 0.008964999578893185 0.002103690290823579 0.008463078178465366 0.002251120749861002 0.0051606749184429646 0.004909076727926731 0.00300045614130795 0.0024850189220160246 0.0048309676349163055
0.06506506 0.00609754491597414 0.008920744061470032 0.0020777261815965176 0.008466836996376514 0.0022363150492310524 0.005185422953218222 0.0049333046190440655 0.0030138897709548473 0.0024634539149701595 0.004821693059056997
0.066066064 0.006052793934941292 0.008873315528035164 0.002052165335044265 0.008470037020742893 0.002221090719103813 0.0052087497897446156 0.00495426170527935 0.0030271243304014206 0.002441567135974765 0.004811233840882778
0.067067064 0.006006765644997358 0.008824562653899193 0.002027902752161026 0.008472686633467674 0.002205307362601161 0.005230617243796587 0.004984562285244465 0.003040228970348835 0.0024193536955863237 0.004801332484930754
0.068068065 0.005959090311080217 0.008773908950388432 0.0020070576574653387 0.008476180024445057 0.002188987797126174 0.0052503966726362705 0.005016579292714596 0.003054865635931492 0.002396832685917616 0.004791544284671545
0.06906907 0.005914553068578243 0.008721092715859413 0.0019874214194715023 0.008481980301439762 0.0021721350494772196 0.005268449895083904 0.0050524137914180756 0.0030711519066244364 0.002374127972871065 0.004782591946423054
0.07007007 0.005872868932783604 0.008665795437991619 0.0019681090489029884 0.008487392216920853 0.002154786605387926 0.005285616032779217 0.0050850557163357735 0.0030903576407581568 0.002351128961890936 0.004773457068949938
0.07107107 0.005829937756061554 0.008610481396317482 0.0019490799168124795 0.008492164313793182 0.0021370232570916414 0.005301675759255886 0.0051126619800925255 0.0031113040167838335 0.002327973721548915 0.004763589706271887
0.072072074 0.0057858070358633995 0.008551912382245064 0.00193035788834095 0.008496428839862347 0.0021187900565564632 0.005316534079611301 0.005134868435561657 0.003131970064714551 0.0023046243004500866 0.004752365872263908
0.073073074 0.005740505177527666 0.008490155450999737 0.00191193213686347 0.008500197902321815 0.002100161276757717 0.005328826606273651 0.005151691380888224 0.00315224751830101 0.0022810972295701504 0.0047396463342010975
0.074074075 0.005694087594747543 0.008425186388194561 0.0018937611021101475 0.008503159508109093 0.0020811723079532385 0.005349140148609877 0.005162899382412434 0.0031721496488898993 0.0022573971655219793 0.004726550541818142
0.075075075 0.005646686535328627 0.0083591528236866 0.0018758721416816115 0.00850547756999731 0.002062843879684806 0.005373010411858559 0.005168499890714884 0.0031916117295622826 0.0022337662521749735 0.0047129918821156025
0.076076075 0.005598444025963545 0.00828894879668951 0.0018582455813884735 0.008507251739501953 0.0020451294258236885 0.005395202431827784 0.005169079173356295 0.0032106470316648483 0.0022112273145467043 0.00469824206084013
0.077077076 0.005549352150410414 0.008213553577661514 0.0018419459229335189 0.00850827805697918 0.00202700006775558 0.005415973719209433 0.0051743099465966225 0.003230143804103136 0.0021885500755161047 0.004683233797550201
0.078078076 0.005499504506587982 0.008134623058140278 0.0018283199751749635 0.008508770726621151 0.0020099293906241655 0.005435066297650337 0.005173759534955025 0.003249910892918706 0.0021657550241798162 0.004667293280363083
0.07907908 0.005448872689157724 0.008055743761360645 0.001814848161302507 0.008508692495524883 0.001992400735616684 0.005453834310173988 0.005167682189494371 0.0032701778691262007 0.002142881043255329 0.004650570452213287
0.08008008 0.005397831089794636 0.007971510291099548 0.0018015408422797918 0.008507856167852879 0.0019744597375392914 0.005472593009471893 0.005156576633453369 0.003290439723059535 0.002121186116710305 0.004632665775716305
0.08108108 0.00534613523632288 0.007882565259933472 0.001788392080925405 0.00850603450089693 0.001956782303750515 0.005490226671099663 0.0051397038623690605 0.0033100591972470284 0.0021011019125580788 0.004613444674760103
0.082082085 0.005297653377056122 0.007790093310177326 0.001775391399860382 0.00850808247923851 0.0019411420216783881 0.0055105495266616344 0.005116972606629133 0.0033290470018982887 0.0020835089962929487 0.004594715777784586
0.083083086 0.005252351518720388 0.007695462089031935 0.001762530766427517 0.008510693907737732 0.0019258272368460894 0.00552787771448493 0.005088512785732746 0.003347351448610425 0.0020657384302467108 0.004575150087475777
0.084084086 0.0052066282369196415 0.007599137723445892 0.0017497818917036057 0.008512511849403381 0.0019114183960482478 0.005546617321670055 0.005054152105003595 0.0033649872057139874 0.0020478367805480957 0.004554786253720522
0.08508509 0.005161819979548454 0.007501442451030016 0.001737626502290368 0.008513377979397774 0.0018983447225764394 0.0055679986253380775 0.005014185793697834 0.003381892340257764 0.0020301055628806353 0.0045340885408222675
0.08608609 0.005121393594890833 0.007402642630040646 0.0017269881209358573 0.008514494635164738 0.0018851363565772772 0.0055877589620649815 0.004968590568751097 0.0033980715088546276 0.0020124793518334627 0.004513062071055174
0.08708709 0.005080740433186293 0.0073027596808969975 0.001716350088827312 0.008516528643667698 0.0018718182109296322 0.005605325568467379 0.004917247220873833 0.003413537750020623 0.0019959283526986837 0.004491137340664864
0.08808809 0.005039714276790619 0.007202082313597202 0.0017057424411177635 0.008517816662788391 0.0018582117045298219 0.005626974161714315 0.004864552058279514 0.003428208641707897 0.0019806253258138895 0.004469325300306082
0.08908909 0.004998769611120224 0.007101189345121384 0.0016951232682913542 0.008518116548657417 0.001845391932874918 0.005649452097713947 0.004814343526959419 0.00344210141338408 0.0019665134605020285 0.004447889514267445
0.09009009 0.004957639612257481 0.006999602075666189 0.001684521441347897 0.008517254143953323 0.001834177877753973 0.005669946316629648 0.004759867209941149 0.0034552323631942272 0.0019532262813299894 0.0044257184490561485
0.09109109 0.004916525445878506 0.006900036241859198 0.0016739604761824012 0.008515412919223309 0.0018238842021673918 0.005688667297363281 0.00470081577077508 0.003467527450993657 0.0019405614584684372 0.0044030435383319855
0.09209209 0.004875275772064924 0.006800435483455658 0.0016633736668154597 0.008512352593243122 0.001813131500966847 0.005704517010599375 0.0046369885094463825 0.003479007398709655 0.0019293021177873015 0.00437937630340457
0.09309309 0.00483854440972209 0.00670069782063365 0.0016527705593034625 0.008508353494107723 0.00180193898268044 0.005718831904232502 0.004571595229208469 0.0034896754659712315 0.0019177102949470282 0.004355568904429674
0.0940941 0.0048043630085885525 0.00660892715677619 0.0016428375383839011 0.00850314274430275 0.0017903279513120651 0.005730571690946817 0.004522442817687988 0.0034994983579963446 0.0019058763282373548 0.004334221128374338
0.0950951 0.004770162049680948 0.006530122831463814 0.0016329094069078565 0.008496816270053387 0.001778339152224362 0.0057406616397202015 0.004476554226130247 0.0035084662958979607 0.0018937396816909313 0.004314197227358818
0.0960961 0.004735726863145828 0.006457305513322353 0.0016229563625529408 0.008489335887134075 0.0017659186851233244 0.00574818579480052 0.004431986715644598 0.0035165941808372736 0.0018812811467796564 0.004294366110116243
0.0970971 0.004701410420238972 0.0064096031710505486 0.0016129168216139078 0.00848076120018959 0.0017531323246657848 0.0057542226277291775 0.004389929585158825 0.0035238300915807486 0.0018692576559260488 0.004277229309082031
0.0980981 0.004667059518396854 0.0063648829236626625 0.0016027983510866761 0.008471041917800903 0.0017400311771780252 0.005757512990385294 0.004348058719187975 0.003530243644490838 0.0018575667636469007 0.004259910900145769
0.0990991 0.004632511641830206 0.00632039550691843 0.0015925397165119648 0.008460113778710365 0.0017277097795158625 0.00575922941789031 0.004312839359045029 0.0035357223823666573 0.0018455731915310025 0.0042429594323039055
0.1001001 0.004598111379891634 0.0062792617827653885 0.0015822777058929205 0.008448198437690735 0.0017151962965726852 0.0057594203390181065 0.004279742017388344 0.0035403466317802668 0.001833325601182878 0.004226209130138159
0.1011011 0.004563616123050451 0.006239254493266344 0.0015718527138233185 0.008434893563389778 0.0017023514956235886 0.005757131613790989 0.0042531536892056465 0.0035441028885543346 0.001821907702833414 0.004209807142615318
0.1021021 0.004529261030256748 0.006198899820446968 0.0015613546129316092 0.008420511148869991 0.0016892933053895831 0.005753135774284601 0.004228055477142334 0.0035469578579068184 0.0018109738593921065 0.004193160217255354
0.1031031 0.004499230068176985 0.006157796364277601 0.0015507172793149948 0.008404948748648167 0.0016772496746852994 0.00574773782864213 0.004209160804748535 0.0035491441376507282 0.0017997479299083352 0.004177303984761238
0.1041041 0.004471733700484037 0.006115686614066362 0.0015402421122416854 0.008388335816562176 0.001665568328462541 0.005740642547607422 0.004190211184322834 0.003550696186721325 0.0017882823012769222 0.0041612666100263596
0.1051051 0.004444226622581482 0.006072323303669691 0.0015297883655875921 0.008370510302484035 0.0016535746399313211 0.005731553770601749 0.004169166088104248 0.003551335306838155 0.0017769610276445746 0.0041443826630711555
0.1061061 0.00441662548109889 0.0060274600982666016 0.001519157551229 0.008351502008736134 0.0016412842087447643 0.005723924376070499 0.004149494227021933 0.0035510228481143713 0.0017654573312029243 0.00412732595577836
0.10710711 0.0043902224861085415 0.0059805503115057945 0.0015084296464920044 0.008331390097737312 0.0016287004109472036 0.0057161711156368256 0.004138104617595673 0.003549746237695217 0.0017537116073071957 0.004110781010240316
0.10810811 0.0043686190620064735 0.005936024244874716 0.001497581135481596 0.008310021832585335 0.0016158473445102572 0.0057144067250192165 0.004134716931730509 0.0035475087352097034 0.0017417371273040771 0.004096273798495531
0.10910911 0.004350780509412289 0.005888857878744602 0.0014865940902382135 0.008287557400763035 0.001602727104909718 0.005710191559046507 0.004132873844355345 0.003544386476278305 0.001729569397866726 0.0040815044194459915
0.11011011 0.004334733355790377 0.005838620476424694 0.0014755094889551401 0.00826401449739933 0.0015897643752396107 0.005713128950446844 0.004131569992750883 0.003540294012054801 0.0017180657014250755 0.0040673003531992435
0.11111111 0.00431929063051939 0.005785555113106966 0.0014642324531450868 0.00824125949293375 0.001578394090756774 0.005715208128094673 0.00413095485419035 0.0035352539271116257 0.0017075896030291915 0.004053081851452589
0.11211211 0.004312401171773672 0.00573154678568244 0.0014528853353112936 0.0082201287150383 0.0015667688567191362 0.0057195755653083324 0.004130811430513859 0.0035293030086904764 0.0016968643758445978 0.004040032159537077
0.11311311 0.004307019989937544 0.00568062299862504 0.001441356260329485 0.008199963718652725 0.0015549086965620518 0.005728892982006073 0.0041388035751879215 0.003522429382428527 0.0016858744202181697 0.0040288749150931835
0.11411411 0.004300303291529417 0.005637756548821926 0.0014296737499535084 0.008182995021343231 0.0015428446931764483 0.00573636032640934 0.004153318237513304 0.0035146723967045546 0.001674599596299231 0.004019169602543116
0.11511511 0.00429282383993268 0.005594330839812756 0.0014178811106830835 0.00816507451236248 0.001530578127130866 0.00575226778164506 0.004165820777416229 0.003505995264276862 0.0016630422323942184 0.004009757190942764
0.116116114 0.004284331575036049 0.005549360532313585 0.0014059498207643628 0.008146384730935097 0.0015181433409452438 0.005769738927483559 0.004175648558884859 0.00349643942900002 0.0016512584406882524 0.003999695181846619
0.117117114 0.004274833016097546 0.005504235625267029 0.0013939088676124811 0.00812670961022377 0.0015058660646900535 0.005786342546343803 0.004183149430900812 0.0034859811421483755 0.0016391932731494308 0.0039889137260615826
0.118118115 0.00426684133708477 0.00545804388821125 0.0013817095896229148 0.008106180466711521 0.0014944839058443904 0.0058027454651892185 0.00418822281062603 0.003474671859294176 0.0016281509306281805 0.0039778947830200195
0.11911912 0.004258173052221537 0.005411758087575436 0.0013693689834326506 0.008084770292043686 0.0014829658903181553 0.0058168694376945496 0.004194559995085001 0.00346249807626009 0.001618179026991129 0.0039665717631578445
0.12012012 0.004248492419719696 0.005368886049836874 0.0013568928698077798 0.008062602020800114 0.0014713001437485218 0.005830841138958931 0.0042041633278131485 0.003449490061029792 0.0016099094646051526 0.0039558419957757
0.12112112 0.004241161979734898 0.005333310458809137 0.0013442754279822111 0.008039469830691814 0.001459997845813632 0.005843181628733873 0.004211354069411755 0.0034359870478510857 0.001601434894837439 0.003945574630051851
0.122122124 0.0042377859354019165 0.005312422290444374 0.001331519102677703 0.008015548810362816 0.0014494418865069747 0.005854196380823851 0.004216089379042387 0.00342184049077332 0.0015926336636766791 0.003936830908060074
0.123123124 0.0042359973303973675 0.0052960580214858055 0.0013186470605432987 0.007990761660039425 0.001438852516002953 0.005864639300853014 0.004218359012156725 0.003406912088394165 0.0015836810925975442 0.003928211983293295
0.124124125 0.004233456216752529 0.005286123137921095 0.001305633457377553 0.00796516053378582 0.0014292120467871428 0.005873889662325382 0.004218206275254488 0.0033912835642695427 0.0015747356228530407 0.003919744864106178
0.12512513 0.0042295013554394245 0.005274232476949692 0.0012927758507430553 0.007938711903989315 0.0014193749520927668 0.005882549099624157 0.004215583670884371 0.003374891122803092 0.0015674281166866422 0.003910561092197895
0.12612613 0.0042243157513439655 0.005262646358460188 0.0012808497995138168 0.007911560125648975 0.0014095031656324863 0.005889520514756441 0.004213790874928236 0.0033577822614461184 0.0015618252800777555 0.003901310497894883
0.12712713 0.004217646084725857 0.005247558932751417 0.001268749008886516 0.007883481681346893 0.001399449072778225 0.005895623937249184 0.004216184373944998 0.003339947434142232 0.0015559697058051825 0.0038916233461350203
0.12812813 0.004209704697132111 0.005230234935879707 0.0012565975775942206 0.007854738272726536 0.001389292418025434 0.005900678690522909 0.004221897106617689 0.0033214257564395666 0.001549960346892476 0.0038816146552562714
0.12912913 0.004200391471385956 0.005211459472775459 0.0012442778097465634 0.007825132459402084 0.0013798045692965388 0.00590517045930028 0.004240565001964569 0.0033022009301930666 0.0015437125694006681 0.0038725240156054497
0.13013013 0.0041899229399859905 0.005191291682422161 0.001231848611496389 0.007794822100549936 0.001370553974993527 0.0059083555825054646 0.004264702554792166 0.003282313235104084 0.001537233591079712 0.0038634496740996838
0.13113113 0.004178106319159269 0.005170179530978203 0.0012193300062790513 0.007763746660202742 0.001361172180622816 0.005911082960665226 0.004290928598493338 0.0032617722172290087 0.001530562643893063 0.0038540982641279697
0.13213213 0.0041650268249213696 0.005146728828549385 0.0012066388735547662 0.0077325389720499516 0.0013517498737201095 0.005911922547966242 0.004323849454522133 0.0032410549465566874 0.0015237033367156982 0.0038448020350188017
0.13313313 0.004151369910687208 0.005120564717799425 0.0011938931420445442 0.007705586962401867 0.0013426875229924917 0.005912046413868666 0.0043592024594545364 0.003219954902306199 0.0015166067751124501 0.0038357682060450315
0.13413413 0.004137176088988781 0.005092634819447994 0.0011810152791440487 0.007677913643419743 0.0013341772137209773 0.005912084598094225 0.004391307942569256 0.003198235062882304 0.0015093409456312656 0.00382598745636642
0.13513513 0.004122006241232157 0.005065838806331158 0.0011679824674502015 0.007649648003280163 0.0013254963560029864 0.005910997278988361 0.004420332610607147 0.0031759582925587893 0.0015018593985587358 0.0038155692163854837
0.13613613 0.004105477128177881 0.005040330346673727 0.0011548417387530208 0.007620737422257662 0.0013167774304747581 0.005908851511776447 0.004445991478860378 0.003153084544464946 0.001494204974733293 0.0038044776301831007
0.13713713 0.004087788984179497 0.005013443063944578 0.0011416401248425245 0.007591236848384142 0.0013079523341730237 0.005906066857278347 0.004470061976462603 0.003129594260826707 0.0014862954849377275 0.0037926756776869297
0.13813815 0.004068986512720585 0.004985908977687359 0.0011301831109449267 0.0075611695647239685 0.001299042720347643 0.005902404431253672 0.004501681309193373 0.0031055770814418793 0.0014782618964090943 0.0037814686074852943
0.13913915 0.004051721654832363 0.004957695957273245 0.0011194173712283373 0.0075303539633750916 0.0012900542933493853 0.005897884257137775 0.004529962316155434 0.0030810462776571512 0.001470013870857656 0.003769794711843133
0.14014015 0.004034153651446104 0.0049286517314612865 0.001108934753574431 0.007499080616980791 0.0012810456100851297 0.005897464696317911 0.004558100830763578 0.0030559611041098833 0.0014618646819144487 0.0037583622615784407
0.14114115 0.00401542941108346 0.004899314139038324 0.0011002906830981374 0.007467242423444986 0.0012719797668978572 0.005899267271161079 0.004584541078656912 0.0030303597450256348 0.0014541565906256437 0.003746953560039401
0.14214215 0.0039957440458238125 0.00486900145187974 0.0010916403261944652 0.0074347504414618015 0.0012628042604774237 0.005900134798139334 0.004607424605637789 0.0030042885337024927 0.0014474296476691961 0.0037348021287471056
0.14314315 0.003975114785134792 0.004837873857468367 0.001083202543668449 0.0074018072336912155 0.001253721653483808 0.005900153890252113 0.004626731853932142 0.002977728843688965 0.0014421510277315974 0.003722054185345769
0.14414415 0.003953687380999327 0.004806188400834799 0.0010777696734294295 0.0073683117516338825 0.0012461506994441152 0.005899457726627588 0.004642643965780735 0.0029507160652428865 0.001438035978935659 0.0037092179991304874
0.14514515 0.003931189887225628 0.004775400273501873 0.0010725964093580842 0.007334307301789522 0.0012385117588564754 0.005899314768612385 0.004661288112401962 0.0029232418164610863 0.0014338111504912376 0.00369662931188941
0.14614615 0.0039078486151993275 0.004745265934616327 0.0010673626093193889 0.007299735210835934 0.0012315880740061402 0.005899734329432249 0.00468038534745574 0.002895345678552985 0.0014294326538220048 0.003684077877551317
0.14714715 0.003883654484525323 0.004714515525847673 0.0010621470864862204 0.007264715153723955 0.001225616899318993 0.005904960446059704 0.0046958159655332565 0.0028670404572039843 0.0014258944429457188 0.0036715958267450333
0.14814815 0.00385871808975935 0.004683257080614567 0.0010580550879240036 0.007229228038340807 0.0012211906723678112 0.005913104861974716 0.004707560408860445 0.00283837434835732 0.001426261616870761 0.003659528214484453
0.14914915 0.0038329772651195526 0.0046522351913154125 0.001054807915352285 0.007193190976977348 0.0012167715467512608 0.005919990595430136 0.0047156475484371185 0.0028124547097831964 0.0014306616503745317 0.0036476377863436937
0.15015015 0.0038064580876380205 0.004626634530723095 0.0010515314061194658 0.007156698498874903 0.0012123500928282738 0.005926875863224268 0.00472277170047164 0.0027869390323758125 0.0014349138364195824 0.0036361305974423885
0.15115115 0.0037795554380863905 0.004601288121193647 0.001048254664056003 0.007119899615645409 0.0012079525040462613 0.005932493135333061 0.004739351104944944 0.002761118346825242 0.0014400314539670944 0.0036255496088415384
0.15215215 0.00375279295258224 0.004576083272695541 0.0010454622097313404 0.0070825135335326195 0.0012035215040668845 0.005939502734690905 0.00475295539945364 0.0027349244337528944 0.0014452909817919135 0.003614783054217696
0.15315315 0.0037254905328154564 0.00455119414255023 0.0010437750024721026 0.007044827565550804 0.001199102378450334 0.0059477901086211205 0.00476258248090744 0.002708455314859748 0.0014504253631457686 0.0036037382669746876
0.15415415 0.0036976560950279236 0.0045262048952281475 0.0010427723173052073 0.007006665226072073 0.0011947285383939743 0.0059545706026256084 0.004775190260261297 0.0026816497556865215 0.001455403515137732 0.0035927603021264076
0.15515515 0.0036692465655505657 0.004502647556364536 0.00104394496884197 0.00696813827380538 0.0011903726262971759 0.005960292648524046 0.004784121178090572 0.002654594136402011 0.0014602064620703459 0.003581507597118616
0.15615615 0.003640321781858802 0.004480909090489149 0.0010462671052664518 0.006929272320121527 0.0011860072845593095 0.005965051706880331 0.0047943731769919395 0.0026271939277648926 0.0014658331638202071 0.0035705810878425837
0.15715715 0.0036148130893707275 0.004458967130631208 0.0010486716637387872 0.006889973767101765 0.0011816429905593395 0.005968790035694838 0.004809169564396143 0.0025995755568146706 0.0014715850120410323 0.0035603544674813747
0.15815815 0.003598682815209031 0.004436824936419725 0.0010510534048080444 0.006851432379335165 0.0011773717124015093 0.005977973807603121 0.004820289555937052 0.0025716780219227076 0.0014786982210353017 0.0035515560302883387
0.15915915 0.003588465740904212 0.004414253868162632 0.0010548579739406705 0.0068147755227983 0.0011730933329090476 0.005989952012896538 0.004827885422855616 0.0025435280986130238 0.0014856362249702215 0.0035436053294688463
0.16016015 0.003581616096198559 0.004392403643578291 0.001058967667631805 0.006777750328183174 0.0011688530212268233 0.006000909488648176 0.00483203399926424 0.0025154887698590755 0.0014929508324712515 0.0035356639418751
0.16116115 0.0035770621616393328 0.004374136682599783 0.001063398434780538 0.006740448530763388 0.0011646520579233766 0.006010884884744883 0.004835033323615789 0.002489328384399414 0.0015010153874754906 0.003528440371155739
0.16216215 0.0035788770765066147 0.0043558417819440365 0.001068522920832038 0.006702715996652842 0.0011604821775108576 0.00602002115920186 0.004837679676711559 0.0024629365652799606 0.0015088641084730625 0.003521771403029561
0.16316317 0.003584561636671424 0.004347228445112705 0.001073634484782815 0.006664787419140339 0.0011563383741304278 0.006028871517628431 0.004837288521230221 0.002436299342662096 0.001516543561592698 0.0035161729902029037
0.16416417 0.0035957975778728724 0.004340270534157753 0.0010795078705996275 0.006626617629081011 0.0011522769927978516 0.006036939565092325 0.004833607468754053 0.002409490291029215 0.00152400613296777 0.003510946175083518
0.16516517 0.0036082305014133453 0.00433341134339571 0.0010864391224458814 0.006588088348507881 0.0011482441332191229 0.006043863017112017 0.004826545715332031 0.0023824642412364483 0.001531220623292029 0.0035053901374340057
0.16616617 0.003620934672653675 0.0043260990642011166 0.001095728250220418 0.006550001911818981 0.0011442458489909768 0.006050777155905962 0.004816522356122732 0.0023552358616143465 0.0015382455894723535 0.003499754937365651
0.16716717 0.0036334923934191465 0.004318390507251024 0.001104944502003491 0.006511918269097805 0.0011403285898268223 0.006056842859834433 0.004806132055819035 0.002327849855646491 0.0015450429636985064 0.0034938824828714132
0.16816817 0.003645939752459526 0.004310058429837227 0.0011160668218508363 0.0064737554639577866 0.0011364697711542249 0.006061944644898176 0.004797935485839844 0.0023002708330750465 0.0015516042476519942 0.0034882272593677044
0.16916917 0.0036586837377399206 0.004307567607611418 0.0011272981064394116 0.0064353118650615215 0.0011326777748763561 0.006066923029720783 0.004790144041180611 0.0022744773887097836 0.0015579747268930078 0.003483450971543789
0.17017017 0.0036710791755467653 0.004304381553083658 0.001138546853326261 0.006397497374564409 0.0011289215181022882 0.006071186158806086 0.004784917924553156 0.002248786622658372 0.00156409852206707 0.003478824393823743
0.17117117 0.0036834341008216143 0.004299957305192947 0.0011512356577441096 0.006361961364746094 0.001125230803154409 0.006074428558349609 0.0047768354415893555 0.002224470255896449 0.0015699791256338358 0.0034741703420877457
0.17217217 0.003695791820064187 0.004294695798307657 0.0011641080491244793 0.006326172035187483 0.0011216390412300825 0.006081380881369114 0.004765934776514769 0.0022041904740035534 0.0015756487846374512 0.0034699514508247375
0.17317317 0.00370803102850914 0.004287959076464176 0.0011769598349928856 0.006290254648774862 0.0011186933843418956 0.006094245705753565 0.004752578679472208 0.0021836578380316496 0.0015830218326300383 0.003466156078502536
0.17417417 0.0037202262319624424 0.004279416520148516 0.0011897266376763582 0.006254191044718027 0.0011201298329979181 0.00610739691182971 0.004736556671559811 0.0021645009983330965 0.0015903306193649769 0.003462497377768159
0.17517518 0.0037321802228689194 0.0042687770910561085 0.0012026212643831968 0.006217909976840019 0.0011232816614210606 0.006120128557085991 0.004718351177871227 0.002146146260201931 0.0015973937697708607 0.0034585322719067335
0.17617618 0.003743908368051052 0.004256271757185459 0.0012166331289336085 0.0061814808286726475 0.0011279892642050982 0.006132164038717747 0.004703769460320473 0.0021304667461663485 0.001604229211807251 0.0034552128054201603
0.17717718 0.0037554504815489054 0.004244589246809483 0.0012305296259000897 0.006144875194877386 0.0011332178255543113 0.006143579259514809 0.004693998955190182 0.0021149516105651855 0.0016108178533613682 0.0034524458460509777
0.17817818 0.0037669148296117783 0.004233107436448336 0.0012443808373063803 0.006108182482421398 0.0011411058949306607 0.006155490875244141 0.004683861508965492 0.002099658129736781 0.0016171716852113605 0.0034499859903007746
0.17917918 0.003777995938435197 0.004220008850097656 0.0012584292562678456 0.006071282550692558 0.001149060670286417 0.006166848819702864 0.004671945236623287 0.002084126463159919 0.0016233014175668359 0.0034470001701265574
0.18018018 0.003788979025557637 0.0042100269347429276 0.001272717141546309 0.006034291815012693 0.0011570894857868552 0.006177215371280909 0.0046578263863921165 0.002069412497803569 0.0016291558276861906 0.003444079542532563
0.18118118 0.003799651749432087 0.004197525791823864 0.001286944723688066 0.005997945088893175 0.0011651682434603572 0.006188106257468462 0.004643850028514862 0.002055001212283969 0.0016348075587302446 0.003441000357270241
0.18218218 0.0038110080640763044 0.004185970406979322 0.001300983945839107 0.005965838208794594 0.0011732924031093717 0.006197833921760321 0.004631238058209419 0.0020405196119099855 0.0016401601023972034 0.0034385386388748884
0.18318318 0.00382383749820292 0.004173284862190485 0.001316612004302442 0.005933529231697321 0.0011814248282462358 0.00620752340182662 0.004621367435902357 0.0020265518687665462 0.0016465126536786556 0.003436738159507513
0.18418418 0.003837562631815672 0.004160612355917692 0.0013322473969310522 0.005900989752262831 0.001189620466902852 0.006217403337359428 0.004609312862157822 0.0020148777402937412 0.0016532802255824208 0.0034351011272519827
0.18518518 0.003851806977763772 0.0041555739007890224 0.0013488817494362593 0.005872222129255533 0.0011978124966844916 0.006226720754057169 0.004595479927957058 0.002002851804718375 0.0016596948262304068 0.003434560727328062
0.18618618 0.003865579841658473 0.004149846266955137 0.0013661794364452362 0.00584388617426157 0.001206035609357059 0.0062425038777291775 0.00457965862005949 0.0019904635846614838 0.00166592956520617 0.0034344536252319813
0.18718718 0.0038789643440395594 0.004141897428780794 0.001383346039801836 0.005815314128994942 0.0012142753694206476 0.0062575433403253555 0.0045621441677212715 0.001977702369913459 0.0016718911938369274 0.0034336752723902464
0.1881882 0.003891903441399336 0.004131829831749201 0.0014002415118739009 0.0057897064834833145 0.0012225317768752575 0.006272058468312025 0.004542827606201172 0.001964616822078824 0.0016776847187429667 0.0034326002933084965
0.1891892 0.003904779674485326 0.004119787830859423 0.0014174511888995767 0.005764255300164223 0.001230776309967041 0.00628942484036088 0.004521827679127455 0.0019511556020006537 0.0016844951314851642 0.003431550692766905
0.1901902 0.003917742986232042 0.004106307402253151 0.001435144804418087 0.005738662555813789 0.0012390195624902844 0.006310615222901106 0.004499769303947687 0.0019373750546947122 0.001691019511781633 0.0034306286834180355
0.1911912 0.0039305309765040874 0.004091416951268911 0.001452581724151969 0.005712740123271942 0.0012472843518480659 0.006330966949462891 0.00447937473654747 0.0019232010236009955 0.001697299419902265 0.003429488744586706
0.1921922 0.003943728283047676 0.004080864600837231 0.0014698293525725603 0.005689783021807671 0.0012555241119116545 0.006350574549287558 0.004466190468519926 0.0019087397959083319 0.00170329085085541 0.0034298363607376814
0.1931932 0.0039569721557199955 0.004068534355610609 0.0014879554510116577 0.005667183082550764 0.0012653040466830134 0.0063703726045787334 0.0044577643275260925 0.001893925596959889 0.001709067728370428 0.0034307867754250765
0.1941942 0.003969831392168999 0.004053876735270023 0.0015058410353958607 0.005644279532134533 0.0012763154227286577 0.0063893795013427734 0.004454359877854586 0.0018787538865581155 0.0017145538004115224 0.0034319101832807064
0.1951952 0.003982003312557936 0.004037917125970125 0.00152347341645509 0.005621148273348808 0.0012872767401859164 0.0064072320237755775 0.004460134543478489 0.0018632555147632957 0.0017197501147165895 0.0034335770178586245
0.1961962 0.0039938692934811115 0.004019869025796652 0.0015408950857818127 0.005597807001322508 0.0012981807813048363 0.006424932274967432 0.0044683548621833324 0.0018473875243216753 0.0017246591160073876 0.003435106249526143
0.1971972 0.004005030263215303 0.00400018272921443 0.0015580286271870136 0.005574216600507498 0.0013090419815853238 0.006441545207053423 0.004475126042962074 0.001831232220865786 0.0017293846467509866 0.0034359765704721212
0.1981982 0.004015779588371515 0.003979530185461044 0.0015749597223475575 0.0055504473857581615 0.0013197886291891336 0.006458129733800888 0.004482402931898832 0.001814716961234808 0.0017355477903038263 0.0034368112683296204
0.1991992 0.0040259938687086105 0.00395694375038147 0.0015916315605863929 0.0055264076218008995 0.0013312374940142035 0.006474714260548353 0.004496231209486723 0.0017979108961299062 0.0017426121048629284 0.003438187064602971
0.2002002 0.0040355552919209 0.003933473955839872 0.0016080174827948213 0.005502248648554087 0.0013428187230601907 0.0064920708537101746 0.004508710000663996 0.0017807518597692251 0.0017496227519586682 0.0034392522647976875
0.2012012 0.004044653847813606 0.00390908308327198 0.0016241238918155432 0.005477838218212128 0.0013542687520384789 0.0065155792981386185 0.004520135000348091 0.0017633127281442285 0.0017568576149642467 0.003440650412812829
0.2022022 0.004053307231515646 0.003884110599756241 0.0016399933956563473 0.005453241989016533 0.0013656830415129662 0.006542777642607689 0.004529981408268213 0.0017459356458857656 0.001764770713634789 0.003442200366407633
0.2032032 0.004061291925609112 0.0038607774768024683 0.0016555112088099122 0.005428513046354055 0.0013770234072580934 0.006569251883774996 0.004538636188954115 0.001731647178530693 0.0017723441123962402 0.003443888621404767
0.2042042 0.004068776499480009 0.0038451182190328836 0.0016708247130736709 0.005403425544500351 0.0013884436339139938 0.006595354061573744 0.004545846022665501 0.0017174637177959085 0.0017796814208850265 0.00344610377214849
0.2052052 0.004075785167515278 0.0038305288180708885 0.001685816328972578 0.005378348752856255 0.0014005244011059403 0.006621360778808594 0.004551887512207031 0.0017040001694113016 0.0017867052229121327 0.0034483284689486027
0.2062062 0.004082044120877981 0.0038184686563909054 0.0017005178378894925 0.00535303819924593 0.001413604011759162 0.006648015696555376 0.00455661304295063 0.0016908871475607157 0.0017934906063601375 0.003450742457062006
0.2072072 0.004087886773049831 0.0038063025567680597 0.0017149342456832528 0.005327525082975626 0.001429918920621276 0.006676235236227512 0.004560141358524561 0.0016774130053818226 0.001799939782358706 0.0034533666912466288
0.2082082 0.004093174356967211 0.003793646115809679 0.0017290221294388175 0.005301930941641331 0.0014468181179836392 0.006704139523208141 0.004562196787446737 0.0016636693617329001 0.0018061220180243254 0.0034556358586996794
0.2092092 0.004099362529814243 0.0037810581270605326 0.0017428530845791101 0.005276145879179239 0.0014636421110481024 0.006731557659804821 0.0045632123947143555 0.001649649115279317 0.001812007394619286 0.0034577208571135998
0.2102102 0.004105104599148035 0.0037713514175266027 0.0017563713481649756 0.005250304937362671 0.0014804136008024216 0.006758985575288534 0.004563202615827322 0.001636018743738532 0.0018179058097302914 0.0034599623177200556
0.2112112 0.004110226407647133 0.0037638461217284203 0.0017695577116683125 0.005224170628935099 0.0014986085006967187 0.006785678677260876 0.004561800975352526 0.0016227018786594272 0.0018236041069030762 0.0034622440580278635
0.2122122 0.004114709794521332 0.0037582884542644024 0.0017824546666815877 0.005197993479669094 0.0015174710424616933 0.006812143139541149 0.0045593068934977055 0.0016091358847916126 0.001828976790420711 0.0034644980914890766
0.21321322 0.004118453245609999 0.0037560476921498775 0.0017950364854186773 0.0051716649904847145 0.0015374206705018878 0.006838054396212101 0.004556627012789249 0.0015958213480189443 0.001834214897826314 0.0034670380409806967
0.21421422 0.004121416714042425 0.0037645651027560234 0.0018072690581902862 0.005145217292010784 0.0015572357224300504 0.006863212212920189 0.004562787711620331 0.0015879999846220016 0.001839584088884294 0.003472143318504095
0.21521522 0.004123915918171406 0.0037744378205388784 0.0018192077986896038 0.005118681117892265 0.0015769826713949442 0.006888818461447954 0.004568409640341997 0.0015803443966433406 0.0018445932073518634 0.003477265825495124
0.21621622 0.004125622566789389 0.0037862728349864483 0.0018308189464733005 0.0050920783542096615 0.00159649015404284 0.006913146935403347 0.004572553560137749 0.0015724229160696268 0.001849337830208242 0.0034820828586816788
0.21721722 0.004126512445509434 0.003799889236688614 0.0018421338172629476 0.005065239500254393 0.0016158521175384521 0.006936988793313503 0.004579796921461821 0.0015646624378859997 0.0018537783762440085 0.0034872060641646385
0.21821822 0.004126894753426313 0.003815560834482312 0.0018531084060668945 0.0050384304486215115 0.001635071006603539 0.0069611165672540665 0.004585747607052326 0.0015594183932989836 0.0018578910967335105 0.0034925821237266064
0.21921922 0.0041264877654612064 0.003832458285614848 0.0018637623870745301 0.00501141045242548 0.00165410281624645 0.006984491366893053 0.004590487573295832 0.0015574621502310038 0.001862440025433898 0.003498122561722994
0.22022022 0.004125337582081556 0.0038505266420543194 0.0018740975065156817 0.0049843741580843925 0.0016739403363317251 0.0070071411319077015 0.004594092257320881 0.0015552520053461194 0.0018666696269065142 0.0035034925676882267
0.22122122 0.004123518243432045 0.0038703649770468473 0.0018841024721041322 0.004957196768373251 0.0016940140631049871 0.00703428266569972 0.004596390761435032 0.0015526675852015615 0.00187090749386698 0.0035092716570943594
0.22222222 0.004120937082916498 0.003895657602697611 0.0018937697168439627 0.004930232651531696 0.0017138158436864614 0.007061185780912638 0.004597287159413099 0.0015503501053899527 0.0018750058952718973 0.003515360178425908
0.22322322 0.004117576405405998 0.0039231255650520325 0.0019031071569770575 0.004905625246465206 0.0017334377625957131 0.007087268866598606 0.004597382619976997 0.0015484618488699198 0.001878834911622107 0.00352164707146585
0.22422422 0.004113510716706514 0.003953159786760807 0.0019121330697089434 0.004880945663899183 0.0017528223106637597 0.00711353262886405 0.004596733953803778 0.0015485846670344472 0.001882325392216444 0.0035281945019960403
0.22522523 0.004108950961381197 0.003984061535447836 0.001920770388096571 0.004855984356254339 0.001771949464455247 0.00713830953463912 0.0046031903475522995 0.0015487550990656018 0.0018854665104299784 0.003535271156579256
0.22622623 0.004103976301848888 0.004014147445559502 0.001929085818119347 0.0048310719430446625 0.0017907667206600308 0.007163152564316988 0.0046091461554169655 0.0015495442785322666 0.0018882715376093984 0.003542129183188081
0.22722723 0.004098223522305489 0.004043343011289835 0.0019370855297893286 0.004805937875062227 0.0018093240214511752 0.007186689414083958 0.004613809287548065 0.00155164476018399 0.001890718936920166 0.003548530861735344
0.22822823 0.004091829061508179 0.004071383737027645 0.0019462297204881907 0.004780686926096678 0.0018276142654940486 0.007210168521851301 0.00461719511076808 0.0015550660900771618 0.0018929099896922708 0.003554787253960967
0.22922923 0.0040847123600542545 0.00409682048484683 0.00195513223297894 0.00475745415315032 0.0018455779645591974 0.007232923526316881 0.004619159735739231 0.0015587902162224054 0.0018947577336803079 0.0035605921875685453
0.23023023 0.0040768892504274845 0.004120809491723776 0.001964959781616926 0.00473419763147831 0.0018632387509569526 0.007255286909639835 0.004620857071131468 0.0015622091013938189 0.0018963395850732923 0.0035660876892507076
0.23123123 0.004068288020789623 0.004141980782151222 0.0019755116663873196 0.0047109080478549 0.0018805861473083496 0.00727684935554862 0.004621367435902357 0.0015653395093977451 0.001897551934234798 0.0035709314979612827
0.23223223 0.0040591624565422535 0.004160912707448006 0.001985689392313361 0.004687556065618992 0.0018976342398673296 0.007297677919268608 0.00462047103792429 0.0015681075165048242 0.0018984805792570114 0.0035750768147408962
0.23323323 0.004049117211252451 0.004176838789135218 0.0019955511670559645 0.00466404901817441 0.0019142389064654708 0.007319516967982054 0.004618391860276461 0.0015705632977187634 0.0018990790704265237 0.0035785941872745752
0.23423423 0.004039113875478506 0.004190095234662294 0.002005120040848851 0.0046404218301177025 0.0019305383320897818 0.007340783718973398 0.004614467732608318 0.001572695909999311 0.0018994355341419578 0.003581408178433776
0.23523523 0.004028295166790485 0.004200078081339598 0.0020143159199506044 0.004616838414222002 0.0019464659271761775 0.007362117525190115 0.004609661176800728 0.0015745579730719328 0.0018994390266016126 0.0035835299640893936
0.23623623 0.004016609862446785 0.004206498619168997 0.002023183275014162 0.0045930552296340466 0.001962019130587578 0.00738183967769146 0.004606123082339764 0.0015761208487674594 0.0018991148099303246 0.003584951860830188
0.23723723 0.004004396963864565 0.004209349863231182 0.002031759824603796 0.004569198936223984 0.0019771670922636986 0.007401552051305771 0.004604535177350044 0.0015773880295455456 0.001898578368127346 0.0035859919153153896
0.23823825 0.003991284407675266 0.0042078085243701935 0.0020400029607117176 0.004545311909168959 0.001991941826418042 0.007419938687235117 0.004601368680596352 0.0015783774433657527 0.0018977022264152765 0.003585970960557461
0.23923925 0.003977497108280659 0.004201631061732769 0.0020478968508541584 0.004521338734775782 0.0020062767434865236 0.007437772583216429 0.004602422472089529 0.0015791058540344238 0.001896552974358201 0.0035856107715517282
0.24024025 0.003962913528084755 0.004193963948637247 0.0020554831717163324 0.004497386049479246 0.002020199317485094 0.007454633712768555 0.004601945634931326 0.0015802979469299316 0.0018951367819681764 0.0035846619866788387
0.24124125 0.003947685472667217 0.004183471202850342 0.0020627437625080347 0.004473371431231499 0.0020337188616394997 0.00747058866545558 0.004599671345204115 0.0015817617531865835 0.0018934810068458319 0.003582943929359317
0.24224225 0.00393155962228775 0.004169698338955641 0.002069662092253566 0.00444973586127162 0.002046803245320916 0.007485551759600639 0.0045960089191794395 0.0015841972781345248 0.0018914674874395132 0.003580520860850811
0.24324325 0.003914718050509691 0.004152349662035704 0.0020767173264175653 0.004427298437803984 0.0020594585221260786 0.00749971391633153 0.004590477794408798 0.0015863549197092652 0.0018892550142481923 0.0035773718263953924
0.24424425 0.003897277405485511 0.004132293630391359 0.002084458479657769 0.004404903389513493 0.0020716057624667883 0.007512626703828573 0.0045834253542125225 0.0015882909065112472 0.0018867707112804055 0.003573517082259059
0.24524525 0.003879508236423135 0.004116121679544449 0.0020918643567711115 0.004382255021482706 0.0020833169110119343 0.007525129243731499 0.004574899561703205 0.0015899812569841743 0.0018839918775483966 0.003569674678146839
0.24624625 0.0038615886587649584 0.0041030170395970345 0.002098991535604 0.004359643440693617 0.002094560768455267 0.0075360676273703575 0.004564594943076372 0.0015915334224700928 0.0018809294560924172 0.003565658815205097
0.24724725 0.003843119600787759 0.004088190384209156 0.0021057245321571827 0.00433682557195425 0.00210532546043396 0.007546395994722843 0.004552836529910564 0.001592868473380804 0.0018776380456984043 0.003560991957783699
0.24824825 0.003824033308774233 0.0040704370476305485 0.002112169750034809 0.004313851706683636 0.0021155893336981535 0.007555761374533176 0.004539618268609047 0.001595820183865726 0.0018740426748991013 0.003555702744051814
0.24924925 0.0038042764645069838 0.004048466216772795 0.002118297852575779 0.00429090391844511 0.0021253989543765783 0.007564067840576172 0.004525031894445419 0.0015993762062862515 0.0018702386878430843 0.003549562068656087
0.25025025 0.003783879103139043 0.004022154025733471 0.002124084858223796 0.0042677996680140495 0.002134705660864711 0.007571201305836439 0.004508933983743191 0.001603590208105743 0.0018660974455997348 0.00354249426163733
0.25125125 0.0037632137537002563 0.003992354031652212 0.0021295459009706974 0.00424458272755146 0.0021434854716062546 0.007577905431389809 0.004491372033953667 0.0016078531043604016 0.0018618059111759067 0.003534679999575019
0.25225225 0.0037424713373184204 0.003958492539823055 0.0021346809808164835 0.004221388138830662 0.002151771681383252 0.007582997903227806 0.004472446162253618 0.001612429623492062 0.0018572270637378097 0.003525989828631282
0.25325325 0.0037211382295936346 0.003935337066650391 0.002139536663889885 0.004197963513433933 0.0021596145816147327 0.007590274792164564 0.004452128428965807 0.0016171991592273116 0.0018524491460993886 0.003518404671922326
0.25425425 0.0036993692629039288 0.003908195532858372 0.0021440235432237387 0.0041745672933757305 0.002167359460145235 0.007596578449010849 0.004430484492331743 0.0016229999018833041 0.0018473517848178744 0.0035101035609841347
0.25525525 0.003677200525999069 0.0038760339375585318 0.002148185856640339 0.004151154775172472 0.002174550201743841 0.007601651828736067 0.004407448694109917 0.0016308557242155075 0.0018420934211462736 0.003501019673421979
0.25625625 0.0036545121110975742 0.0038380788173526525 0.002152056898921728 0.004127591848373413 0.0021811984479427338 0.00760648725554347 0.004383220802992582 0.0016384971095249057 0.0018366157310083508 0.0034909178502857685
0.25725725 0.003631502389907837 0.0037952852435410023 0.0021555763669312 0.004103967919945717 0.0021872734650969505 0.007611989974975586 0.004357590805739164 0.0016477882163599133 0.0018308841390535235 0.003480206709355116
0.25825825 0.0036080246791243553 0.0037561242934316397 0.0021588029339909554 0.0040803528390824795 0.002192811807617545 0.007616748567670584 0.004330811556428671 0.0016592061147093773 0.0018249750137329102 0.0034697623923420906
0.25925925 0.0035848652478307486 0.003713247599080205 0.0021616932936012745 0.004056673962622881 0.0021977960132062435 0.007619981653988361 0.00430284021422267 0.0016705155139788985 0.0018188285175710917 0.0034584938548505306
0.26026025 0.0035616105888038874 0.003665114287286997 0.0021642972715198994 0.004032874014228582 0.002202215138822794 0.007622031960636377 0.0042750355787575245 0.0016816317802295089 0.0018125259084627032 0.003446370828896761
0.26126125 0.0035380893386900425 0.003611203981563449 0.0021665478125214577 0.0040091704577207565 0.0022060347255319357 0.007622642442584038 0.004249796736985445 0.0016927480464801192 0.0018059443682432175 0.0034335756208747625
0.26226225 0.00351418717764318 0.0035625582095235586 0.002168493578210473 0.003985286690294743 0.0022094023879617453 0.007621984463185072 0.00422325124964118 0.0017039286904036999 0.0017991316271945834 0.003420913824811578
0.26326326 0.0034916680306196213 0.00351656973361969 0.0021701434161514044 0.00396149605512619 0.002212231047451496 0.0076200389303267 0.004195918794721365 0.0017148636979982257 0.0017921722028404474 0.0034083446953445673
0.26426426 0.003468893002718687 0.0034815191756933928 0.00217181327752769 0.003937696106731892 0.002214485313743353 0.007617482915520668 0.004167504142969847 0.0017255592392757535 0.0017850017175078392 0.003396661952137947
0.26526526 0.0034455833956599236 0.003449134761467576 0.002175299683585763 0.003918526228517294 0.0022161840461194515 0.007612972054630518 0.004138131160289049 0.001736063975840807 0.0017776036402210593 0.003385499818250537
0.26626626 0.00342211383394897 0.003424740396440029 0.0021788151934742928 0.0039008520543575287 0.0022173188626766205 0.007606983184814453 0.004107746761292219 0.0017463588155806065 0.0017700516618788242 0.0033749977592378855
0.26726726 0.0033982740715146065 0.0033995136618614197 0.0021819749381393194 0.003883170895278454 0.0022178387735038996 0.007600212004035711 0.0040764762088656425 0.0017564260633662343 0.00176231621298939 0.0033640225883573294
0.26826826 0.003374031512066722 0.0033744676038622856 0.00218483479693532 0.0038660012651234865 0.0022177635692059994 0.007592363283038139 0.004045352805405855 0.0017663061153143644 0.0017543482827022672 0.003352830186486244
0.26926926 0.003349475096911192 0.003349501406773925 0.0021874047815799713 0.003852482885122299 0.002217155648395419 0.007583684753626585 0.004017424304038286 0.001775979995727539 0.0017462801188230515 0.0033421546686440706
0.27027026 0.003326132195070386 0.0033241945784538984 0.0021903598681092262 0.0038388955872505903 0.002215956337749958 0.007573137059807777 0.003989729564636946 0.001785429660230875 0.0017379975179210305 0.003331315005198121
0.27127126 0.003303605830296874 0.0033061669673770666 0.002194262808188796 0.00382550829090178 0.0022141921799629927 0.007561835926026106 0.003961219917982817 0.0017946981824934483 0.0017295277211815119 0.003321224357932806
0.27227226 0.0032821744680404663 0.003288552165031433 0.002198518253862858 0.0038136481307446957 0.002211848506703973 0.007549314294010401 0.003932065796107054 0.0018037783447653055 0.0017209196230396628 0.003311202395707369
0.27327326 0.0032607046887278557 0.0032747795339673758 0.0022024628706276417 0.0038018440827727318 0.002208907622843981 0.007535657845437527 0.003902244381606579 0.0018126046052202582 0.001712129102088511 0.003301259595900774
0.27427426 0.003239337122067809 0.0032585072331130505 0.002206070814281702 0.0037900495808571577 0.0022054146975278854 0.007520751561969519 0.0038718460127711296 0.001821331912651658 0.0017032980686053634 0.003290734486654401
0.2752753 0.003217693418264389 0.003245584899559617 0.0022093961015343666 0.003778353799134493 0.0022013497073203325 0.007505006622523069 0.0038409566041082144 0.0018298280192539096 0.001694588572718203 0.0032803064677864313
0.2762763 0.003195962170138955 0.0032325659412890673 0.002212599851191044 0.003766540205106139 0.002196714747697115 0.007487831171602011 0.0038092706818133593 0.0018381165573373437 0.0016857110895216465 0.003269479377195239
0.2772773 0.0031743000727146864 0.0032167083118110895 0.002216709079220891 0.0037548516411334276 0.0021914816461503506 0.007469720672816038 0.0037771654315292835 0.0018464636523276567 0.0016767942579463124 0.003258243901655078
0.2782783 0.003152330406010151 0.00319993426091969 0.0022204602137207985 0.003743212204426527 0.0021857081446796656 0.007450275123119354 0.0037444925401359797 0.001855454407632351 0.0016678046667948365 0.003246630309149623
0.2792793 0.003130133030936122 0.003198286285623908 0.0022238746751099825 0.003731620265170932 0.0021793770138174295 0.007429981138557196 0.003711280645802617 0.0018642890499904752 0.0016588555881753564 0.0032364109065383673
0.2802803 0.0031080173794180155 0.0032082863617688417 0.0022269305773079395 0.0037198984064161777 0.002172452164813876 0.007408399600535631 0.003677697153761983 0.0018729626899585128 0.0016501664649695158 0.0032272012904286385
0.2812813 0.003085500793531537 0.003228213172405958 0.0022296765819191933 0.0037084065843373537 0.0021650230046361685 0.00738572096452117 0.0036435318179428577 0.0018814015202224255 0.0016415679128840566 0.0032187828328460455
0.2822823 0.003063022391870618 0.0032488214783370495 0.0022320912685245275 0.00369682302698493 0.002156993141397834 0.007362632546573877 0.003609084989875555 0.0018896888941526413 0.0016331517836079001 0.0032102568075060844
0.2832833 0.0030404047574847937 0.0032697059214115143 0.002234209328889847 0.0036852441262453794 0.0021484552416950464 0.007337407674640417 0.0035738705191761255 0.0018978487933054566 0.001624809461645782 0.0032013284508138895
0.2842843 0.0030175652354955673 0.003290190827101469 0.0022366694174706936 0.0036737441550940275 0.002139318035915494 0.007311954163014889 0.0035392045974731445 0.001906840712763369 0.0016162967076525092 0.003192420583218336
0.2852853 0.0029946588911116123 0.0033096002880483866 0.0022393122781068087 0.0036624562926590443 0.002129641827195883 0.007284917868673801 0.003507013199850917 0.0019156443886458874 0.00160769815556705 0.0031834382098168135
0.2862863 0.0029714759439229965 0.0033273708540946245 0.0022416284773498774 0.0036528538912534714 0.002119470853358507 0.007257794961333275 0.0034810209181159735 0.0019248640164732933 0.0015990912215784192 0.003175063757225871
0.2872873 0.002948229433968663 0.0033482525032013655 0.0022437258157879114 0.0036432372871786356 0.002108715707436204 0.007229175418615341 0.0034579038619995117 0.0019341778242960572 0.0015903615858405828 0.003167086746543646
0.2882883 0.0029249489307403564 0.0033734929747879505 0.0022466324735432863 0.003633736399933696 0.0020974588114768267 0.007199258543550968 0.003434510203078389 0.0019433510024100542 0.001581507851369679 0.0031594333704560995
0.2892893 0.002901608357205987 0.0033935969695448875 0.0022492562420666218 0.003624291392043233 0.0020857262425124645 0.007169017568230629 0.0034110164269804955 0.0019523476948961616 0.0015725743724033237 0.0031510486733168364
0.2902903 0.0028788363561034203 0.0034086767118424177 0.0022514909505844116 0.00361478328704834 0.0020733808632940054 0.007137546315789223 0.0033870600163936615 0.0019610929302871227 0.0015636360039934516 0.0031418337021023035
0.2912913 0.0028571789152920246 0.003418322652578354 0.002253446262329817 0.0036053333897143602 0.002060578903183341 0.007105779368430376 0.0033689069095999002 0.0019697092939168215 0.00155452243052423 0.0031326422467827797
0.2922923 0.002835387596860528 0.0034241019748151302 0.0022550460416823626 0.0035958182998001575 0.0020472384057939053 0.0070726582780480385 0.003352370113134384 0.0019780658185482025 0.0015453636879101396 0.003122894559055567
0.2932933 0.002813389291986823 0.0034261029213666916 0.002256311010569334 0.0035862980876117945 0.0020334208384156227 0.007039651740342379 0.0033450459595769644 0.0019862817134708166 0.001536118914373219 0.0031136248726397753
0.2942943 0.0027916443068534136 0.0034241240937262774 0.0022572202142328024 0.0035768530797213316 0.002019088249653578 0.007005710620433092 0.003344106487929821 0.001994268735870719 0.001526794396340847 0.0031044234056025743
0.2952953 0.002769688842818141 0.0034184830728918314 0.002257805783301592 0.0035678839776664972 0.0020042634569108486 0.006971349474042654 0.003344845725223422 0.0020020795054733753 0.0015175604494288564 0.003094884566962719
0.2962963 0.0027476921677589417 0.0034134851302951574 0.0022580716758966446 0.0035597598180174828 0.0019890021067112684 0.0069360253401100636 0.003345179371535778 0.002009705174714327 0.0015085148625075817 0.003085270756855607
0.2972973 0.0027256745379418135 0.003414047183468938 0.002257989253848791 0.003551508067175746 0.001973223639652133 0.006899433210492134 0.003345231991261244 0.0020171247888356447 0.001499421545304358 0.003075961722061038
0.2982983 0.0027036869432777166 0.003428821451961994 0.0022576176561415195 0.0035432088188827038 0.001956987427547574 0.00686270697042346 0.0033444261644035578 0.002024394227191806 0.001490265130996704 0.0030680126510560513
0.2992993 0.00268237735144794 0.003439150284975767 0.0022569175343960524 0.0035349715035408735 0.001940336194820702 0.0068252659402787685 0.0033433865755796432 0.0020314680878072977 0.0014810048742219806 0.0030594312120229006
0.3003003 0.0026624719612300396 0.003445909358561039 0.0022558351047337055 0.0035268007777631283 0.0019231855403631926 0.006786966230720282 0.003344788448885083 0.0020383524242788553 0.0014717030571773648 0.0030506679322570562
0.3013013 0.002642605220898986 0.0034487461671233177 0.0022544777020812035 0.003518484765663743 0.001905993209220469 0.0067479610443115234 0.0033462285064160824 0.0020450460724532604 0.0014623140450567007 0.003041317220777273
0.3023023 0.002622649073600769 0.0034480327740311623 0.0022527948021888733 0.0035110318567603827 0.0018886077450588346 0.0067087458446621895 0.003347048768773675 0.0020515834912657738 0.0014528786996379495 0.0030314859468489885
0.3033033 0.002603946952149272 0.003443738678470254 0.002250746823847294 0.00350406882353127 0.001870802603662014 0.006668806076049805 0.0033472871873527765 0.0020579397678375244 0.0014434373006224632 0.003021197160705924
0.3043043 0.0025860359892249107 0.0034369933418929577 0.0022492134012281895 0.003497083205729723 0.0018526040948927402 0.006628045812249184 0.003346991492435336 0.002064095577225089 0.0014339399058371782 0.0030105558689683676
0.3053053 0.0025679469108581543 0.0034380152355879545 0.002247789641842246 0.0034899937454611063 0.0018340086098760366 0.0065865227952599525 0.0033461807761341333 0.0020700895693153143 0.0014253508998081088 0.0030006554443389177
0.3063063 0.002549850381910801 0.0034375956747680902 0.002245950745418668 0.0034829245414584875 0.0018150770338252187 0.006545543670654297 0.003345747012645006 0.0020760702900588512 0.0014170348877087235 0.0029906437266618013
0.3073073 0.0025317694526165724 0.003436051541939378 0.0022438284941017628 0.0034757708199322224 0.001795743708498776 0.006504278164356947 0.003346781712025404 0.002081978367641568 0.0014086841838434339 0.002980543067678809
0.3083083 0.0025144731625914574 0.003433031728491187 0.0022413984406739473 0.003468510927632451 0.0017760396003723145 0.00646287901327014 0.003347053425386548 0.0020877181086689234 0.001400276436470449 0.0029701534658670425
0.3093093 0.002498083049431443 0.0034284458961337805 0.0022386224009096622 0.0034612093586474657 0.001756116165779531 0.0064223576337099075 0.0033466576132923365 0.002093263901770115 0.0013918756740167737 0.002959626028314233
0.3103103 0.002481528092175722 0.0034219687804579735 0.0022355469409376383 0.0034539031330496073 0.0017377734184265137 0.006383733823895454 0.0033503484446555376 0.002098643686622381 0.0013834702549502254 0.002949657617136836
0.3113113 0.0024649782571941614 0.0034134117886424065 0.0022321671713143587 0.003446497954428196 0.0017190646613016725 0.006344861816614866 0.0033539102878421545 0.0021038162522017956 0.0013750434154644608 0.002939305966719985
0.3123123 0.002448480110615492 0.003402432193979621 0.002228455850854516 0.0034399533178657293 0.0017000912921503186 0.00630497932434082 0.0033571624662727118 0.002108780201524496 0.0013665270525962114 0.0029285403434187174
0.3133133 0.0024319274816662073 0.0033881503622978926 0.0022244220599532127 0.003434842685237527 0.0016808437649160624 0.00626871082931757 0.0033593415282666683 0.0021136223804205656 0.0013588571455329657 0.002917857840657234
0.3143143 0.002415366005152464 0.0033689700067043304 0.002220083959400654 0.003429667791351676 0.0016629957826808095 0.0062340544536709785 0.0033607815857976675 0.002118245232850313 0.0013516306644305587 0.0029068661388009787
0.3153153 0.0023989148903638124 0.0033455197699368 0.00221546390093863 0.0034243452828377485 0.0016453718999400735 0.00619991309940815 0.0033618640154600143 0.002122682286426425 0.0013443982461467385 0.0028953859582543373
0.3163163 0.0023824216332286596 0.003318262519314885 0.0022107413969933987 0.0034189687576144934 0.0016274845693260431 0.006166047882288694 0.0033621310722082853 0.0021269810386002064 0.0013370966771617532 0.0028833486139774323
0.3173173 0.002365860855206847 0.0032891917508095503 0.0022066435776650906 0.0034135221503674984 0.0016100382199510932 0.006136283744126558 0.0033616209402680397 0.0021311151795089245 0.001329801045358181 0.002871564356610179
0.3183183 0.0023493473418056965 0.003258442273363471 0.0022022477351129055 0.0034079765900969505 0.0015934883849695325 0.006105756852775812 0.0033605098724365234 0.002135010901838541 0.0013235592050477862 0.0028595933690667152
0.3193193 0.0023328156676143408 0.0032266543712466955 0.0021975438576191664 0.00340222823433578 0.0015766691649332643 0.006075410638004541 0.003358497517183423 0.00213880417868495 0.0013187360018491745 0.0028474845457822084
0.3203203 0.0023161834105849266 0.0031937556341290474 0.002192867686972022 0.003396509913727641 0.0015596795128658414 0.006044492591172457 0.0033558702562004328 0.0021426735911518335 0.0013139116344973445 0.002835105173289776
0.3213213 0.0023010368458926678 0.0031610014848411083 0.0021881642751395702 0.0033920477144420147 0.0015425229212269187 0.006015977822244167 0.0033525419421494007 0.0021465038880705833 0.0013090693391859531 0.002823207527399063
0.3223223 0.002285765251144767 0.003128024050965905 0.002183155622333288 0.0033900653943419456 0.001525156432762742 0.005987958982586861 0.0033485172316432 0.0021501481533050537 0.0013041794300079346 0.002811441430822015
0.3233233 0.0022704913280904293 0.0030958987772464752 0.0021778533700853586 0.0033880961127579212 0.001507642213255167 0.005960016045719385 0.003344116033986211 0.0021536170970648527 0.0012992739211767912 0.0027996674180030823
0.3243243 0.0022550367284566164 0.003063902724534273 0.002172254491597414 0.0033857428934425116 0.001489939633756876 0.005931215360760689 0.0033463381696492434 0.0021568918600678444 0.0012947344221174717 0.0027884510345757008
0.32532534 0.0022397616412490606 0.003032212844118476 0.0021663683000952005 0.003383343107998371 0.001472374191507697 0.005902881268411875 0.0033519600983709097 0.002160012722015381 0.0012901234440505505 0.0027776709757745266
0.32632634 0.0022243813145905733 0.00300217024050653 0.0021601621992886066 0.003380799200385809 0.0014552843058481812 0.00587398512288928 0.0033579254522919655 0.002162938006222248 0.0012854813830927014 0.002767014317214489
0.32732734 0.0022087818942964077 0.002972983755171299 0.002153696259483695 0.003378121880814433 0.0014380192151293159 0.00584458326920867 0.003363179974257946 0.0021656679455190897 0.0012807809980586171 0.0027562016621232033
0.32832834 0.002193102380260825 0.0029445174150168896 0.0021470317151397467 0.0033752797171473503 0.001420668326318264 0.005815381649881601 0.0033678149338811636 0.002168228616937995 0.0012761461548507214 0.002745352452620864
0.32932934 0.002177582588046789 0.0029164350125938654 0.002140454715117812 0.0033722626976668835 0.001403169590048492 0.005786151625216007 0.0033713674638420343 0.0021706330589950085 0.0012714314507320523 0.0027343877591192722
0.33033034 0.002161959884688258 0.00288992072455585 0.002133597619831562 0.0033691071439534426 0.0013870358234271407 0.005756072700023651 0.0033739565405994654 0.002172843087464571 0.0012667274568229914 0.002723469166085124
0.33133134 0.00214842869900167 0.0028640213422477245 0.0021264718379825354 0.0033657585736364126 0.0013730227947235107 0.005726270377635956 0.003375363303348422 0.002174911554902792 0.0012620150810107589 0.002712918445467949
0.33233234 0.002134938957169652 0.00284034782089293 0.0021190345287323 0.0033622204791754484 0.0013597405049949884 0.00569605827331543 0.003376192878931761 0.0021767865400761366 0.0012573134154081345 0.002702514873817563
0.33333334 0.0021212061401456594 0.0028190314769744873 0.002111341105774045 0.003358596470206976 0.0013473486760631204 0.0056655025109648705 0.0033757782075554132 0.0021784973796457052 0.001252502202987671 0.0026922004763036966
0.33433434 0.0021073331590741873 0.0028012681286782026 0.0021035054232925177 0.003356053726747632 0.0013348519569262862 0.005635404493659735 0.003375253640115261 0.0021800517570227385 0.001247745705768466 0.0026823855005204678
0.33533534 0.002093435497954488 0.0027865958400070667 0.002095709089189768 0.0033536385744810104 0.0013223051792010665 0.005604867823421955 0.0033756208140403032 0.002181451302021742 0.001242947531864047 0.002672952599823475
0.33633634 0.00208139861933887 0.00277394475415349 0.0020876238122582436 0.0033510327339172363 0.0013096987968310714 0.005576810799539089 0.003375000786036253 0.002182676689699292 0.0012380778789520264 0.0026640293654054403
0.33733734 0.0020699873566627502 0.002764302771538496 0.002079261001199484 0.003348308615386486 0.0012981855543330312 0.005553722381591797 0.0033736038021743298 0.0021837044041603804 0.0012332689948379993 0.0026560386177152395
0.33833835 0.0020584212616086006 0.0027573334518820047 0.0020706523209810257 0.0033454059157520533 0.0012916302075609565 0.005530614871531725 0.003371024038642645 0.002184628276154399 0.0012286591809242964 0.002648707712069154
0.33933935 0.002046625828370452 0.002753010718151927 0.0020617779809981585 0.003342357696965337 0.001285034348256886 0.0055076503194868565 0.003367676632478833 0.0021855293307453394 0.0012249576393514872 0.0026416247710585594
0.34034035 0.0020347600802779198 0.0027512668166309595 0.002052617957815528 0.0033390033058822155 0.0012783515267074108 0.005488900933414698 0.0033630847465246916 0.0021864138543605804 0.0012212478322908282 0.0026350722182542086
0.34134135 0.002024866407737136 0.0027511268854141235 0.0020432001911103725 0.003335609333589673 0.0012716591591015458 0.005474023520946503 0.003357753623276949 0.002187203150242567 0.0012175500160083175 0.002629221649840474
0.34234235 0.0020157338585704565 0.0027539164293557405 0.0020335656590759754 0.00333200441673398 0.0012648761039599776 0.0054597374983131886 0.0033536527771502733 0.0021877705585211515 0.0012138759484514594 0.0026239037979394197
0.34334335 0.002007798058912158 0.002756613539531827 0.002023642882704735 0.0033283031079918146 0.0012594389263540506 0.005445403978228569 0.003349680919200182 0.002188279526308179 0.0012101840693503618 0.002618816215544939
0.34434435 0.0020009863656014204 0.00275936396792531 0.0020134819205850363 0.0033243715297430754 0.001254187780432403 0.005430593155324459 0.003344631055369973 0.0021886229515075684 0.0012063634349033237 0.002613622462376952
0.34534535 0.0019941695500165224 0.0027613097336143255 0.00200305855832994 0.0033202755730599165 0.0012503683101385832 0.005416612606495619 0.0033384989947080612 0.00218886137008667 0.001202591578476131 0.0026084163691848516
0.34634635 0.001987696858122945 0.002762314397841692 0.0019926615059375763 0.0033159779850393534 0.001247368985787034 0.005407895892858505 0.0033332491293549538 0.0021889768540859222 0.0011987590696662664 0.0026038780342787504
0.34734735 0.0019819815643131733 0.0027661339845508337 0.0019825121853500605 0.0033149169757962227 0.0012457537231966853 0.0054002380929887295 0.0033280227798968554 0.0021889458876103163 0.001194952754303813 0.002600384410470724
0.34834835 0.001976529136300087 0.0027696394827216864 0.001972085563465953 0.0033166443463414907 0.0012448227498680353 0.005392760969698429 0.00332190515473485 0.0021887884940952063 0.0011909699533134699 0.0025971275754272938
0.34934935 0.001972643891349435 0.0027708029374480247 0.001961457310244441 0.0033179388847202063 0.0012448919005692005 0.005384559743106365 0.003314719069749117 0.002188520273193717 0.001187025336548686 0.0025936176534742117
0.35035035 0.0019682850688695908 0.0027697926852852106 0.0019505610689520836 0.0033197510056197643 0.0012461327714845538 0.005377321038395166 0.00330756651237607 0.002188113983720541 0.00118302705232054 0.0025900613982230425
0.35135135 0.0019637749064713717 0.002765639917925 0.0019406565697863698 0.0033216415904462337 0.001248012762516737 0.005369214806705713 0.003302531084045768 0.0021875440143048763 0.0011789941927418113 0.0025864457711577415
0.35235235 0.0019588300492614508 0.0027591953985393047 0.0019313424127176404 0.0033231962006539106 0.0012497615534812212 0.005365342833101749 0.003296551527455449 0.0021869693882763386 0.0011750113917514682 0.002582911401987076
0.35335335 0.0019536770414561033 0.0027503264136612415 0.001921808929182589 0.003324537305161357 0.0012515080161392689 0.005363941192626953 0.0032895468175411224 0.0021861791610717773 0.0011708700330927968 0.002579155145213008
0.35435435 0.0019482049392536283 0.0027396033983677626 0.0019120635697618127 0.0033283447846770287 0.0012543511111289263 0.005362730007618666 0.0032811593264341354 0.0021852992940694094 0.0011667584767565131 0.002575390739366412
0.35535535 0.0019425256177783012 0.002728894352912903 0.001902148243971169 0.003331725485622883 0.0012596702435985208 0.005361414048820734 0.003271660767495632 0.002184318145737052 0.0011626231716945767 0.0025716645177453756
0.35635635 0.0019364122999832034 0.002719439100474119 0.0018919605063274503 0.0033349369186908007 0.0012676906771957874 0.005363626405596733 0.0032616949174553156 0.002183252479881048 0.001158480648882687 0.002568610478192568
0.35735735 0.0019300539279356599 0.0027084583416581154 0.00188164203427732 0.0033377516083419323 0.0012755774660035968 0.0053666019812226295 0.0032516573555767536 0.002182048512622714 0.001154263038188219 0.0025653394404798746
0.35835835 0.0019234666833654046 0.0026961129624396563 0.0018710932927206159 0.0033402596600353718 0.0012846564641222358 0.005372762680053711 0.0032407520338892937 0.0021806787699460983 0.0011505949078127742 0.002562264446169138
0.35935935 0.0019184761913493276 0.0026820069178938866 0.0018603673670440912 0.0033423840068280697 0.0012982547050341964 0.005382013041526079 0.003233847441151738 0.002179279224947095 0.0011469637975096703 0.0025603994727134705
0.36036035 0.0019131763838231564 0.0026683758478611708 0.0018494435353204608 0.0033443330321460962 0.001312773209065199 0.005391587968915701 0.003225955879315734 0.002177742775529623 0.0011432671453803778 0.0025585175026208162
0.36136135 0.0019075901946052909 0.0026582693681120872 0.001838363241404295 0.0033458934631198645 0.0013292061630636454 0.005400295369327068 0.0032171152997761965 0.0021761071402579546 0.0011395716574043036 0.0025569347199052572
0.36236235 0.0019015957368537784 0.002645385218784213 0.0018270468572154641 0.003347141668200493 0.0013461470371112227 0.0054102991707623005 0.003207235364243388 0.0021743939723819494 0.0011358677875250578 0.0025550127029418945
0.36336336 0.0018953734543174505 0.0026301315519958735 0.0018155804136767983 0.0033480727579444647 0.001366345793940127 0.005423631519079208 0.0031965207308530807 0.0021725164260715246 0.0011321008205413818 0.002553363796323538
0.36436436 0.0018888741033151746 0.00261186296120286 0.0018039318965747952 0.003348807105794549 0.0013876509619876742 0.005436982959508896 0.003189477836713195 0.0021706128027290106 0.0011282836785539985 0.0025518317706882954
0.36536536 0.0018820685800164938 0.0025938653852790594 0.0017921369289979339 0.0033490872010588646 0.001410636818036437 0.0054499623365700245 0.003181943902745843 0.002168554114177823 0.0011247562943026423 0.002550334669649601
0.36636636 0.001874944195151329 0.002574123675003648 0.0017801461508497596 0.003349240869283676 0.0014334594598039985 0.00546589819714427 0.003175182268023491 0.002166450023651123 0.0011213301913812757 0.002548975171521306
0.36736736 0.0018686226103454828 0.002553940052166581 0.0017680057790130377 0.0033489882480353117 0.001456633792258799 0.005483302753418684 0.003167481394484639 0.002164199249818921 0.0011178480926901102 0.002547669457271695
0.36836836 0.0018621115013957024 0.0025357347913086414 0.0017563867149874568 0.003348424332216382 0.001479432568885386 0.005502824671566486 0.0031589698046445847 0.0021619033068418503 0.001114377984777093 0.0025466850493103266
0.36936936 0.0018554889829829335 0.0025170703884214163 0.0017462401883676648 0.0033476543612778187 0.001501948805525899 0.005522842053323984 0.003149499883875251 0.0021600888576358557 0.001110902987420559 0.0025457486044615507
0.37037036 0.0018485693726688623 0.0024975105188786983 0.0017379139317199588 0.003346505109220743 0.0015239977510645986 0.005541877821087837 0.003139071399345994 0.002158381976187229 0.0011074518552049994 0.0025445865467190742
0.37137136 0.0018413809593766928 0.0024769369047135115 0.0017296618316322565 0.0033451365306973457 0.0015476273838430643 0.00556086516007781 0.003128008684143424 0.0021565400529652834 0.001103954273276031 0.0025433457922190428
0.37237236 0.0018339786911383271 0.002455546986311674 0.0017213320825248957 0.0033435188233852386 0.0015723657561466098 0.005579805467277765 0.003116621868684888 0.0021546960342675447 0.0011004888219758868 0.0025420396123081446
0.37337336 0.001827727654017508 0.002436125185340643 0.0017128626350313425 0.0033415246289223433 0.0015966343926265836 0.0055984496138989925 0.0031071852426975965 0.0021528624929487705 0.0010969877475872636 0.0025411511305719614
0.37437436 0.001822198275476694 0.00241735577583313 0.0017042639665305614 0.003339289454743266 0.0016205190913751721 0.005616693291813135 0.003097095526754856 0.0021511553786695004 0.001093556871637702 0.002540236571803689
0.3753754 0.0018164614448323846 0.0023977512028068304 0.0016954807797446847 0.003336812136694789 0.00164382578805089 0.005634641740471125 0.0030858658719807863 0.0021493935491889715 0.0010901057394221425 0.0025389264337718487
0.3763764 0.0018103538313880563 0.0023778825998306274 0.001686914823949337 0.0033340894151479006 0.0016667342279106379 0.0056518553756177425 0.0030739116482436657 0.002147544641047716 0.0010866165393963456 0.002537322696298361
0.3773774 0.0018045947654172778 0.002357105491682887 0.0016781998565420508 0.003330979263409972 0.0016891169361770153 0.00566908810287714 0.0030607746448367834 0.0021456312388181686 0.0010831916006281972 0.0025354092940688133
0.3783784 0.0018002002034336329 0.0023356571327894926 0.0016694699879735708 0.003327722428366542 0.0017109715845435858 0.0056856535375118256 0.0030468939803540707 0.0021436677780002356 0.0010803842451423407 0.0025334025267511606
0.3793794 0.0017955255461856723 0.0023135251831263304 0.001660853042267263 0.003324171295389533 0.0017323278589174151 0.005705203860998154 0.003032140666618943 0.0021416223607957363 0.0010778522118926048 0.002531469101086259
0.3803804 0.0017904129344969988 0.002292728517204523 0.0016521196812391281 0.0033202909398823977 0.0017531751655042171 0.005725259426981211 0.0030165337957441807 0.002139489632099867 0.001077005872502923 0.0025296686217188835
0.3813814 0.0017850419972091913 0.00227153766900301 0.001643237890675664 0.0033162867184728384 0.0017734682187438011 0.005744104273617268 0.0030019949190318584 0.0021374784409999847 0.0010761999292299151 0.0025277058593928814
0.3823824 0.001779460464604199 0.0022497314494103193 0.0016342392191290855 0.0033119593281298876 0.0017932819901034236 0.005762434098869562 0.0029880523215979338 0.002136076567694545 0.0010753690730780363 0.002525622956454754
0.3833834 0.0017736018635332584 0.0022329927887767553 0.0016251144697889686 0.0033074032980948687 0.0018124853959307075 0.005780372302979231 0.002973537426441908 0.0021346318535506725 0.0010745716281235218 0.0025238567031919956
0.3843844 0.0017675126437097788 0.002216528169810772 0.0016158901853486896 0.0033025669399648905 0.0018311309395357966 0.00580082880333066 0.002958207158371806 0.0021331035532057285 0.001073719235137105 0.0025221656542271376
0.3853854 0.0017620619619265199 0.0022013522684574127 0.0016066971002146602 0.0032975219655781984 0.0018491684459149837 0.005821504630148411 0.002944264328107238 0.0021315061021596193 0.0010729336645454168 0.0025207791477441788
0.3863864 0.0017564267618581653 0.0021890581119805574 0.001599420327693224 0.0032922709360718727 0.0018666887190192938 0.005841398146003485 0.002930388320237398 0.0021298802457749844 0.0010720789432525635 0.0025197346694767475
0.3873874 0.0017512302147224545 0.0021769267041236162 0.0015924274921417236 0.0032867705449461937 0.0018836355302482843 0.005860938690602779 0.002917003585025668 0.002128176623955369 0.001071290927939117 0.002518711145967245
0.3883884 0.00174608058296144 0.0021666912361979485 0.001585287507623434 0.0032809877302497625 0.0018999563762918115 0.00587992649525404 0.0029039238579571247 0.002126470673829317 0.0010704302694648504 0.0025177504867315292
0.3893894 0.0017419190844520926 0.002159095136448741 0.0015780581161379814 0.0032753050327301025 0.0019157385686412454 0.005900535266846418 0.0028902769554406404 0.0021246527321636677 0.0010696351528167725 0.002517246175557375
0.3903904 0.0017382699297741055 0.0021536971908062696 0.0015707239508628845 0.003270807210355997 0.0019308613846078515 0.0059220693074166775 0.002875909674912691 0.002123333280906081 0.0010687338653951883 0.0025171563029289246
0.3913914 0.001734396442770958 0.0021505379118025303 0.0015632512513548136 0.0032665906473994255 0.0019454240100458264 0.005942935589700937 0.002863135188817978 0.002122090896591544 0.001067889854311943 0.0025173616595566273
0.3923924 0.0017301964107900858 0.0021472545340657234 0.0015556924045085907 0.003262129845097661 0.001959346467629075 0.0059631443582475185 0.002850985387340188 0.002120787976309657 0.001067309407517314 0.0025174273177981377
0.3933934 0.0017257293220609426 0.002144262194633484 0.001548036583699286 0.0032574294600635767 0.001972699072211981 0.005983457434922457 0.002838411368429661 0.002119501819834113 0.001066764583811164 0.002517365850508213
0.3943944 0.001720841508358717 0.0021473837550729513 0.0015414213994517922 0.003252490656450391 0.0019853971898555756 0.006002702750265598 0.0028249691240489483 0.002118106931447983 0.0010670864721760154 0.0025178224314004183
0.3953954 0.001715857069939375 0.002151594730094075 0.0015359827084466815 0.0032473276369273663 0.0019974636379629374 0.006020993925631046 0.002811002777889371 0.0021166610531508923 0.0010678613325580955 0.0025183053221553564
0.3963964 0.001710389507934451 0.0021583260968327522 0.001530416077002883 0.0032419562339782715 0.002008906565606594 0.006038961466401815 0.002797465305775404 0.002115168608725071 0.0010689556365832686 0.0025189495645463467
0.3973974 0.0017048141453415155 0.002165426965802908 0.001524785882793367 0.003236306831240654 0.002019737847149372 0.006056298967450857 0.002785281976684928 0.0021136521827429533 0.0010706566972658038 0.0025196627248078585
0.3983984 0.00169887556694448 0.0021726214326918125 0.001519467681646347 0.0032304797787219286 0.0020299244206398726 0.006072807125747204 0.002772741252556443 0.0021120738238096237 0.0010724508902058005 0.0025201605167239904
0.3993994 0.0016926336102187634 0.002182131167501211 0.0015148347010836005 0.0032248853240162134 0.002039496786892414 0.00608935346826911 0.0027598142623901367 0.002110432367771864 0.0010741435689851642 0.0025208585429936647
0.4004004 0.0016869058599695563 0.0021910800132900476 0.0015100790187716484 0.003220026381313801 0.0020484195556491613 0.006104459520429373 0.0027463387232273817 0.002108763437718153 0.0010758101707324386 0.002521320478990674
0.4014014 0.001681487774476409 0.0021984814666211605 0.0015052385861054063 0.0032149541657418013 0.002056691562756896 0.006119146011769772 0.00273240078240633 0.002107036067172885 0.0010774588445201516 0.002521432936191559
0.4024024 0.0016767655033618212 0.0022029709070920944 0.0015003156149759889 0.003209661226719618 0.0020643137395381927 0.006133746821433306 0.002718124305829406 0.0021052502561360598 0.001078978762961924 0.0025211255997419357
0.4034034 0.0016731811920180917 0.0022068608086556196 0.00149526575114578 0.0032054351177066565 0.0020713137928396463 0.006147374864667654 0.002703380538150668 0.0021034025121480227 0.0010804724879562855 0.002520743291825056
0.4044044 0.001670127036049962 0.0022112559527158737 0.001490203314460814 0.003201053012162447 0.002077673561871052 0.006160078104585409 0.0026883219834417105 0.0021015084348618984 0.0010819148737937212 0.00252023758366704
0.4054054 0.0016671880148351192 0.002213266445323825 0.0014850306324660778 0.0031965195666998625 0.002083349274471402 0.00617231335490942 0.002673134673386812 0.0020995819941163063 0.0010833287378773093 0.0025193016044795513
0.4064064 0.0016640776302665472 0.0022115956526249647 0.0014797052135691047 0.0031917451415210962 0.0020884512923657894 0.006184167694300413 0.0026583431754261255 0.0020975994411855936 0.001084650750271976 0.002517815213650465
0.4074074 0.0016606985591351986 0.0022064594086259604 0.0014743873616680503 0.0031867516227066517 0.0020928382873535156 0.006194820161908865 0.0026450729928910732 0.002096490701660514 0.0010859679896384478 0.0025159430224448442
0.4084084 0.0016570783918723464 0.0021980043966323137 0.0014689546078443527 0.0031816016416996717 0.0020965957082808018 0.006205033976584673 0.0026314544957131147 0.002095420379191637 0.0010872256243601441 0.0025134854950010777
0.4094094 0.0016531468136236072 0.0021858694963157177 0.0014634719118475914 0.0031762789003551006 0.0020997405517846346 0.0062147327698767185 0.0026177167892456055 0.002094310475513339 0.0010884356452152133 0.0025104114320129156
0.4104104 0.0016490047564730048 0.002170335967093706 0.0014578928239643574 0.003170750103890896 0.0021022260189056396 0.006223535630851984 0.0026034926995635033 0.002093113726004958 0.001089543104171753 0.0025066551752388477
0.4114114 0.0016448176465928555 0.002153476234525442 0.001452238648198545 0.0031650590244680643 0.0021040344145148993 0.006231698673218489 0.002588849049061537 0.0020918999798595905 0.0010906540555879474 0.002502525458112359
0.4124124 0.0016412173863500357 0.0021365166176110506 0.001446494716219604 0.003159018699079752 0.0021052539814263582 0.006239576265215874 0.00257438188418746 0.002090614987537265 0.001092295628041029 0.002498374553397298
0.4134134 0.001638630754314363 0.0021168640814721584 0.0014415341429412365 0.00315295928157866 0.0021057999692857265 0.006246156524866819 0.0025603866670280695 0.002089302521198988 0.0010943817906081676 0.002494001993909478
0.4144144 0.001637770445086062 0.00209862575866282 0.0014368663541972637 0.0031466351356357336 0.0021056984551250935 0.006252698600292206 0.002546443836763501 0.002087891101837158 0.0010965048568323255 0.00248990417458117
0.4154154 0.0016372909303754568 0.0020872950553894043 0.0014321273192763329 0.0031401286832988262 0.002105027437210083 0.006258315872400999 0.0025321959983557463 0.002086492720991373 0.0010986614506691694 0.0024863930884748697
0.4164164 0.0016386256320402026 0.002080322476103902 0.0014273175038397312 0.0031335328239947557 0.0021036325488239527 0.006263389252126217 0.0025218867231160402 0.002084984676912427 0.001101772766560316 0.0024839406833052635
0.4174174 0.0016397713916376233 0.00207215896807611 0.0014224564656615257 0.0031269441824406385 0.0021016597747802734 0.006267452146857977 0.002515015657991171 0.0020834601018577814 0.001105141593143344 0.0024815623182803392
0.4184184 0.0016406174981966615 0.0020652799867093563 0.0014175435062497854 0.0031206130515784025 0.0020990062039345503 0.00627147639170289 0.002508897799998522 0.0020818649791181087 0.001108480617403984 0.002479308983311057
0.4194194 0.0016420917818322778 0.002062665531411767 0.0014126002788543701 0.0031142032239586115 0.002095786388963461 0.006274108774960041 0.002503194846212864 0.002080254489555955 0.0011117744725197554 0.0024774090852588415
0.4204204 0.001647723140195012 0.0020585458260029554 0.0014099188847467303 0.003107616910710931 0.0020919167436659336 0.006276664789766073 0.0025001668836921453 0.00207854388281703 0.0011149394558742642 0.0024762265384197235
0.4214214 0.0016539928037673235 0.002053014701232314 0.0014071466866880655 0.003100914880633354 0.0020874403417110443 0.006277770735323429 0.0024970483500510454 0.0020768092945218086 0.0011180912842974067 0.0024746921844780445
0.4224224 0.00166305061429739 0.002046070760115981 0.0014043585397303104 0.003094001905992627 0.0020823441445827484 0.006279172841459513 0.002493534004315734 0.002075021155178547 0.0011211454402655363 0.002473189029842615
0.4234234 0.0016727912006899714 0.002038029721006751 0.0014014896005392075 0.0030869042966514826 0.0020766330417245626 0.006279639899730682 0.002490935381501913 0.002073190174996853 0.0011242032051086426 0.002471535000950098
0.4244244 0.0016821505269035697 0.002033824333921075 0.0013985740952193737 0.003079768270254135 0.002070332644507289 0.0062788198702037334 0.002488536760210991 0.0020712828263640404 0.0011272107949480414 0.002470055827870965
0.42542544 0.0016915386077016592 0.0020300447940826416 0.0013956055045127869 0.0030723607633262873 0.0020634375978261232 0.0062781330198049545 0.0024857663083821535 0.0020698034204542637 0.0011301111662760377 0.002468533581122756
0.42642644 0.0017006546258926392 0.0020321470219641924 0.0013926047831773758 0.00306482776068151 0.002055917866528034 0.006276292726397514 0.002485523233190179 0.002068282337859273 0.0011329901171848178 0.002467693528160453
0.42742744 0.001709811040200293 0.002035908866673708 0.001389515702612698 0.00305719836615026 0.002047843998298049 0.006274023093283176 0.002486219396814704 0.002066671848297119 0.0011358404299244285 0.0024670036509633064
0.42842844 0.0017185962060466409 0.002048393478617072 0.001386377145536244 0.0030494153033941984 0.002039126120507717 0.0062713525258004665 0.002488369820639491 0.00206506485119462 0.001138542895205319 0.002467248821631074
0.42942944 0.001727997325360775 0.002062487881630659 0.0013840344035997987 0.0030419169925153255 0.0020299339666962624 0.006267518736422062 0.0024915789254009724 0.002063385210931301 0.0011412870371714234 0.0024677934125065804
0.43043044 0.0017376337200403214 0.0020766742527484894 0.0013819370651617646 0.0030345688574016094 0.002020077547058463 0.006263179704546928 0.0024946308694779873 0.002061610110104084 0.001143995556049049 0.002468256512656808
0.43143144 0.0017470187740400434 0.002089553512632847 0.0013797449646517634 0.003027245867997408 0.002009660005569458 0.0062586781568825245 0.002501163398846984 0.0020600927527993917 0.0011466717114672065 0.002468870021402836
0.43243244 0.0017562467837706208 0.0021039696875959635 0.0013775775441899896 0.003020479576662183 0.0019987320993095636 0.006252898834645748 0.0025106333196163177 0.0020586324390023947 0.0011493992060422897 0.002469841158017516
0.43343344 0.001766873407177627 0.002115938114002347 0.0013763901079073548 0.003013547509908676 0.00198722118511796 0.0062465667724609375 0.0025229882448911667 0.0020571588538587093 0.0011520707048475742 0.0024709729477763176
0.43443444 0.0017779937479645014 0.00212494726292789 0.0013764564646407962 0.0030065046157687902 0.001975176390260458 0.006239938549697399 0.002535800915211439 0.002055614022538066 0.0011546742171049118 0.0024719007778912783
0.43543544 0.0017887662397697568 0.002131394110620022 0.0013766937190666795 0.003000374883413315 0.0019625318236649036 0.006232232786715031 0.0025504969526082277 0.0020539986435323954 0.0011573159135878086 0.0024726451374590397
0.43643644 0.0018013527151197195 0.002135117072612047 0.001377751468680799 0.0029939482919871807 0.0019493853906169534 0.006224555894732475 0.0025657033547759056 0.002053593285381794 0.00115982408169657 0.0024734705220907927
0.43743744 0.0018139058956876397 0.0021363189443945885 0.0013800918823108077 0.0029877363704144955 0.0019357502460479736 0.006216068286448717 0.0025807188358157873 0.002053625648841262 0.0011623525060713291 0.0024740633089095354
0.43843845 0.0018262985395267606 0.0021345606073737144 0.0013823831686750054 0.0029822587966918945 0.001921560731716454 0.006206664722412825 0.0025974176824092865 0.002053599338978529 0.0011647951323539019 0.0024743934627622366
0.43943945 0.001838419702835381 0.002130409236997366 0.0013846384827047586 0.002976636867970228 0.0019068598048761487 0.006197004113346338 0.0026156806852668524 0.0020535301882773638 0.001167485723271966 0.0024745184928178787
0.44044045 0.001850287546403706 0.0021275412291288376 0.001386817661114037 0.002970983972772956 0.001891680876724422 0.006186590064316988 0.0026331425178796053 0.0020534121431410313 0.0011711835395544767 0.0024746267590671778
0.44144145 0.001862991601228714 0.0021227409597486258 0.0013889339752495289 0.002965102205052972 0.0018759345402941108 0.006175355985760689 0.0026505945716053247 0.0020532237831503153 0.0011754846200346947 0.002474484732374549
0.44244245 0.0018753629410639405 0.0021196173038333654 0.0013910128036513925 0.00295918807387352 0.001859793672338128 0.006164169404655695 0.0026723050978034735 0.0020529793109744787 0.0011796999024227262 0.0024749033618718386
0.44344345 0.0018876793328672647 0.0021208650432527065 0.001393249724060297 0.0029530846513807774 0.0018430995987728238 0.006151933688670397 0.0026952314656227827 0.0020526242442429066 0.001183832879178226 0.0024757336359471083
0.44444445 0.001899605616927147 0.002125481376424432 0.0013960475334897637 0.0029469120781868696 0.0018259178614243865 0.006139745470136404 0.002717947820201516 0.0020522521808743477 0.0011878990335389972 0.0024768675211817026
0.44544545 0.0019118324853479862 0.0021325014531612396 0.0013987902784720063 0.002940504578873515 0.0018083011964336038 0.006126499269157648 0.002740135183557868 0.002051820745691657 0.0011923301499336958 0.0024780796375125647
0.44644645 0.0019245598232373595 0.0021409501787275076 0.0014016070635989308 0.0029340863693505526 0.0017902111867442727 0.0061128949746489525 0.0027619360480457544 0.0020512950140982866 0.0011967550963163376 0.002479366259649396
0.44744745 0.0019376142881810665 0.0021456442773342133 0.0014044695999473333 0.0029275512788444757 0.0017717242008075118 0.006098966579884291 0.0027833746280521154 0.002050737151876092 0.0012011086801066995 0.002480132272467017
0.44844845 0.001950761303305626 0.0021466510370373726 0.0014073931379243731 0.0029208611231297255 0.001752735348418355 0.006084313150495291 0.00280435080640018 0.002050099428743124 0.0012053775135427713 0.0024802829138934612
0.44944945 0.0019637488294392824 0.002144892467185855 0.0014103433350101113 0.0029140363913029432 0.0017333554569631815 0.006069030612707138 0.002824473427608609 0.0020493792835623026 0.0012095391284674406 0.0024798663798719645
0.45045045 0.001976561965420842 0.0021402398124337196 0.001413282472640276 0.0029071581084281206 0.0017135225934907794 0.006054182071238756 0.0028447341173887253 0.002048643771559 0.001213591080158949 0.002479101764038205
0.45145145 0.0019892638083547354 0.0021454147063195705 0.0014161658473312855 0.0029001282528042793 0.0016932737780734897 0.006041440647095442 0.0028641747776418924 0.0020477951038628817 0.0012176323216408491 0.002479476621374488
0.45245245 0.002001676708459854 0.0021550392266362906 0.0014189428184181452 0.002892916090786457 0.0016729688504710793 0.006028652191162109 0.0028830908704549074 0.0020469212904572487 0.0012214755406603217 0.0024801872204989195
0.45345345 0.0020140891429036856 0.002163755241781473 0.001421700930222869 0.0028857123106718063 0.0016553830355405807 0.006014871411025524 0.0029014635365456343 0.0020459757652133703 0.0012252783635631204 0.002480914583429694
0.45445445 0.0020260585006326437 0.0021733504254370928 0.0014243957120925188 0.0028783404268324375 0.0016382073517888784 0.006000470835715532 0.002919597551226616 0.0020449613220989704 0.0012289583683013916 0.002481593517586589
0.45545545 0.0020388548728078604 0.0021885812748223543 0.001427040551789105 0.0028709196485579014 0.001620712224394083 0.0059862518683075905 0.0029372882563620806 0.00204390287399292 0.0012332260375842452 0.0024829753674566746
0.45645645 0.002051756251603365 0.0022009038366377354 0.001429639756679535 0.0028634059708565474 0.0016028928803279996 0.005971417296677828 0.0029542206320911646 0.0020427333656698465 0.001237709540873766 0.0024838533718138933
0.45745745 0.00206456589512527 0.0022108973935246468 0.0014321623602882028 0.002856149571016431 0.0015847599133849144 0.005955939181149006 0.0029707096982747316 0.0020415447652339935 0.0012420809362083673 0.002484312281012535
0.45845845 0.002077128505334258 0.0022182369139045477 0.0014346548123285174 0.0028487013187259436 0.0015662848018109798 0.005939998663961887 0.002986955689266324 0.0020406495314091444 0.0012464678147807717 0.002484342083334923
0.45945945 0.0020894939079880714 0.0022262572310864925 0.0014370777644217014 0.002841142239049077 0.0015475451946258545 0.005923952907323837 0.003002343000844121 0.0020404206588864326 0.0012508654035627842 0.0024843444116413593
0.46046045 0.0021017780527472496 0.0022314786911010742 0.0014394427416846156 0.0028338967822492123 0.0015284967375919223 0.005907287355512381 0.0030173349659889936 0.002040134510025382 0.0012550472747534513 0.0024838775862008333
0.46146145 0.0021137031726539135 0.0022325743921101093 0.0014425721019506454 0.002827119780704379 0.0015092622488737106 0.005890240427106619 0.0030321073718369007 0.0020397757180035114 0.001259189797565341 0.0024829497560858727
0.46246246 0.002125740982592106 0.0022343897726386786 0.001446025213226676 0.0028202878311276436 0.0014908146113157272 0.005873489193618298 0.0030469559133052826 0.0020393813028931618 0.0012631940189749002 0.0024822531268000603
0.46346346 0.002137403469532728 0.0022350873332470655 0.0014494728529825807 0.0028131757862865925 0.0014721369370818138 0.005854992661625147 0.003065018681809306 0.0020392239093780518 0.0012670730939134955 0.00248150946572423
0.46446446 0.002148846397176385 0.002238437533378601 0.001453023636713624 0.0028061543125659227 0.001453891978599131 0.005837001837790012 0.003082556650042534 0.0020399808418005705 0.0012708234135061502 0.0024811909534037113
0.46546546 0.0021601757034659386 0.0022418289445340633 0.00145730993244797 0.00279937032610178 0.0014363729860633612 0.005818776786327362 0.0030994797125458717 0.0020410704892128706 0.0012745868880301714 0.0024809970054775476
0.46646646 0.0021712922025471926 0.0022505999077111483 0.0014614904066547751 0.0027926312759518623 0.0014197897398844361 0.005803423002362251 0.003115858882665634 0.0020420860964804888 0.0012783849379047751 0.0024817287921905518
0.46746746 0.0021821875125169754 0.0022555592004209757 0.0014655920676887035 0.0027857208624482155 0.0014030945021659136 0.005787701345980167 0.0031317376997321844 0.0020430386066436768 0.0012820231495425105 0.0024818505626171827
0.46846846 0.002192904008552432 0.002260049572214484 0.0014696660218760371 0.002779684029519558 0.001386163174174726 0.005771579686552286 0.0031481885816901922 0.0020439480431377888 0.0012856590328738093 0.0024819825775921345
0.46946946 0.002203341107815504 0.002265984658151865 0.0014736021403223276 0.0027742658276110888 0.0013697134563699365 0.00575566291809082 0.0031638811342418194 0.0020448099821805954 0.0012891590595245361 0.0024822691921144724
0.47047046 0.0022136904299259186 0.0022697760723531246 0.0014775057788938284 0.002768596401438117 0.0013536190381273627 0.005739331245422363 0.003179001621901989 0.00204560998827219 0.0012926041381433606 0.002482192823663354
0.47147146 0.0022237838711589575 0.0022685446310788393 0.0014813236193731427 0.002763023367151618 0.0013374185655266047 0.005722460802644491 0.003193550044670701 0.0020463631954044104 0.0012959169689565897 0.002481376053765416
0.47247246 0.002233626786619425 0.0022660659160465 0.001485028536990285 0.0027572070248425007 0.0013224029680714011 0.005705356597900391 0.0032074355985969305 0.0020470202434808016 0.0012990569230169058 0.0024803560227155685
0.47347346 0.0022433227859437466 0.0022660698741674423 0.0014887085417285562 0.0027513764798641205 0.0013070988934487104 0.005687966011464596 0.0032207821495831013 0.002047680551186204 0.0013021087506785989 0.002479457063600421
0.47447446 0.0022526595275849104 0.002273059682920575 0.0014923600247129798 0.0027454541996121407 0.0012917029671370983 0.005670380312949419 0.00323330401442945 0.0020482265390455723 0.0013050591805949807 0.002479134127497673
0.4754755 0.00226242421194911 0.0022868122905492783 0.0014959921827539802 0.0027393661439418793 0.001277411007322371 0.005652265623211861 0.0032456968910992146 0.0020487771835178137 0.0013078594347462058 0.0024796228390187025
0.4764765 0.002272022422403097 0.002315081190317869 0.0014995639212429523 0.002733222208917141 0.001263015205040574 0.005634441040456295 0.003257708391174674 0.0020492803305387497 0.0013106322148814797 0.0024816631339490414
0.4774775 0.002281318884342909 0.0023519613314419985 0.0015030408976599574 0.002727062674239278 0.0012484907638281584 0.005615696776658297 0.0032698011491447687 0.0020496677607297897 0.0013133573811501265 0.002484488533809781
0.4784785 0.0022903496865183115 0.0023911406751722097 0.0015069087967276573 0.0027207110542804003 0.001233768416568637 0.005597114562988281 0.0032810496632009745 0.00205003609880805 0.0013159739319235086 0.0024874506052583456
0.4794795 0.002299126936122775 0.0024276047479361296 0.0015107482904568315 0.00271425349637866 0.001218991237692535 0.0055784797295928 0.0032913635950535536 0.0020503615960478783 0.0013185965362936258 0.0024899474810808897
0.4804805 0.0023074254859238863 0.002461241791024804 0.0015144996577873826 0.0027077794075012207 0.0012040602741762996 0.005559200886636972 0.003301129210740328 0.002050632145255804 0.001321083283983171 0.0024918948765844107
0.4814815 0.00231557828374207 0.002492133527994156 0.0015181940980255604 0.0027011404745280743 0.0011890553869307041 0.0055409763008356094 0.003310122527182102 0.002050841925665736 0.0013233828358352184 0.0024934918619692326
0.4824825 0.0023235559929162264 0.0025184887927025557 0.0015217954060062766 0.002694452879950404 0.0011739075416699052 0.005526313558220863 0.0033187102526426315 0.0020510137546807528 0.001325756311416626 0.0024948883801698685
0.4834835 0.0023310966789722443 0.002540771383792162 0.0015252996236085892 0.0026876735500991344 0.0011586772743612528 0.005512895528227091 0.0033263301011174917 0.002051138784736395 0.0013280331622809172 0.00249576848000288
0.4844845 0.0023383076768368483 0.0025586928240954876 0.001528701395727694 0.0026807975955307484 0.0011433255858719349 0.005503163207322359 0.003333668690174818 0.0020511578768491745 0.0013303065206855536 0.002496458124369383
0.4854855 0.002345356158912182 0.0025732473004609346 0.001532002934254706 0.0026738999877125025 0.0011284720385447145 0.0054953573271632195 0.0033406876027584076 0.0020512305200099945 0.0013327145716175437 0.0024969964288175106
0.4864865 0.0023520018439739943 0.002582449233159423 0.0015358581440523267 0.002666833344846964 0.0011144363088533282 0.005487274844199419 0.0033469104673713446 0.002051146002486348 0.0013350939843803644 0.0024968895595520735
0.4874875 0.002358450787141919 0.0025856909342110157 0.0015398969408124685 0.002659786958247423 0.001100375666283071 0.005479078274220228 0.003352484665811062 0.002051091054454446 0.0013373326510190964 0.0024960211012512445
0.4884885 0.0023650561925023794 0.002582802204415202 0.001544285099953413 0.0026525973808020353 0.001086256466805935 0.0054705142974853516 0.003357472363859415 0.0020509744063019753 0.0013395678251981735 0.0024943919852375984
0.4894895 0.0023712010588496923 0.0025754712987691164 0.0015485633630305529 0.0026453924365341663 0.0010731029324233532 0.005461978726089001 0.0033616493456065655 0.002050741808488965 0.001341726747341454 0.0024922031443566084
0.4904905 0.0023774108849465847 0.002565058646723628 0.0015526966890320182 0.0026380300987511873 0.0010621165856719017 0.005453186109662056 0.0033649776596575975 0.0020505236461758614 0.0013437712332233787 0.0024897526018321514
0.4914915 0.0023837266489863396 0.00255219591781497 0.0015567585360258818 0.002630596049129963 0.001053075771778822 0.0054440307430922985 0.003367571858689189 0.002051391638815403 0.0013458037283271551 0.002487239195033908
0.4924925 0.0023897201754152775 0.0025386151392012835 0.00156073656398803 0.002623466309159994 0.001044708420522511 0.00543650146573782 0.0033699607010930777 0.002052139025181532 0.001347796875052154 0.0024848494213074446
0.4934935 0.0023961288388818502 0.0025303822476416826 0.0015646633692085743 0.0026179086416959763 0.00103626842610538 0.005429539363831282 0.003370966762304306 0.002052898285910487 0.0013496148167178035 0.0024831523187458515
0.4944945 0.002403413178399205 0.0025191011372953653 0.0015684717800468206 0.0026125323493033648 0.001028858358040452 0.005422539543360472 0.003372244769707322 0.0020536291413009167 0.0013514315942302346 0.002481357892975211
0.4954955 0.0024104206822812557 0.0025050353724509478 0.0015722092939540744 0.0026069998275488615 0.0010214591166004539 0.005414891056716442 0.003373422659933567 0.0020542836282402277 0.0013532101875171065 0.0024791036266833544
0.4964965 0.0024171359837055206 0.0024889446794986725 0.001575802220031619 0.002601492451503873 0.0010140609228983521 0.005407133139669895 0.003374118823558092 0.002054908312857151 0.0013548695715144277 0.0024764961563050747
0.4974975 0.002423403551802039 0.0024704746901988983 0.0015792995691299438 0.0025972079019993544 0.0010074340971186757 0.005399336572736502 0.0033738946076482534 0.002055478049442172 0.0013565325643867254 0.002473673550412059
0.4984985 0.0024294282775372267 0.0024509872309863567 0.0015827001770958304 0.0025928483810275793 0.001002422533929348 0.005391931626945734 0.003372936276718974 0.002056026365607977 0.0013580655213445425 0.002470816485583782
0.4994995 0.0024351091124117374 0.0024303309619426727 0.0015859606210142374 0.0025883864145725965 0.0009985684882849455 0.005385746713727713 0.0033715295139700174 0.002056513912975788 0.0013595175696536899 0.0024679626803845167
0.5005005 0.0024405797012150288 0.0024093121755868196 0.0015891020884737372 0.002584010362625122 0.000996389309875667 0.0053795622661709785 0.003369526704773307 0.002056944416835904 0.0013609540183097124 0.0024651535786688328
0.5015015 0.0024458193220198154 0.0023945304565131664 0.0015921785961836576 0.00257942546159029 0.0009946274803951383 0.005373296793550253 0.003366818418726325 0.0020573781803250313 0.0013622307451441884 0.002462922828271985
0.5025025 0.0024506377521902323 0.0023847571574151516 0.0015951114473864436 0.0025749956257641315 0.0009936856804415584 0.005366921424865723 0.0033635187428444624 0.0020577178802341223 0.0013634467031806707 0.0024611991830170155
0.5035035 0.0024552273098379374 0.002375876298174262 0.0015979177551344037 0.0025703131686896086 0.000992690329439938 0.005359773524105549 0.0033593843691051006 0.002058057812973857 0.0013646053848788142 0.0024593162816017866
0.5045045 0.002459598472341895 0.0023689712397754192 0.0016006305813789368 0.002565678209066391 0.0009917198913171887 0.005353541113436222 0.0033548164647072554 0.0020583344157785177 0.001365843927487731 0.0024576818104833364
0.5055055 0.0024636308662593365 0.0023637223057448864 0.001603449578396976 0.0025610316079109907 0.0009917187271639705 0.005346593912690878 0.0033499288838356733 0.002058554906398058 0.0013670134358108044 0.002456182846799493
0.5065065 0.0024675556924194098 0.002361718565225601 0.0016063442453742027 0.0025565612595528364 0.000992255168966949 0.005339264869689941 0.0033445118460804224 0.0020587837789207697 0.0013681745622307062 0.002455018926411867
0.5075075 0.0024713464081287384 0.0023630133364349604 0.0016093817539513111 0.0025521493516862392 0.0009939097799360752 0.005331902299076319 0.003338608657941222 0.002058942336589098 0.0013691663043573499 0.002454268978908658
0.5085085 0.0024750938173383474 0.002366398461163044 0.0016125383554026484 0.002547652693465352 0.0009955584537237883 0.005324287340044975 0.003332281019538641 0.00205906736664474 0.001370140234939754 0.002453668974339962
0.5095095 0.0024784826673567295 0.0023677265271544456 0.0016161699313670397 0.0025430868845432997 0.0009979819878935814 0.005317125003784895 0.003325085621327162 0.002059124642983079 0.0013710069470107555 0.002452865708619356
0.5105105 0.00248169107362628 0.0023674750700592995 0.0016196840442717075 0.0025384605396538973 0.0010027325479313731 0.005308504216372967 0.003317303489893675 0.0020601593423634768 0.001371757942251861 0.002451974432915449
0.5115115 0.0024845851585268974 0.002364704618230462 0.001623272430151701 0.0025338828563690186 0.0010083556408062577 0.0053015039302408695 0.0033090210054069757 0.0020614839158952236 0.0013727855402976274 0.0024510661605745554
0.5125125 0.002487021265551448 0.0023599888663738966 0.001626659301109612 0.002529268153011799 0.0010139571968466043 0.005295553244650364 0.0033003187272697687 0.0020627998746931553 0.0013736247783526778 0.0024499103892594576
0.5135135 0.0024893118534237146 0.002364476677030325 0.0016300013521686196 0.002524779876694083 0.0010205137077718973 0.005289859604090452 0.003291010856628418 0.0020640348084270954 0.0013744294410571456 0.0024498242419213057
0.5145145 0.002491246908903122 0.0023665749467909336 0.0016335168620571494 0.0025202608667314053 0.0010272765066474676 0.005285429768264294 0.0032811020500957966 0.002065262757241726 0.0013751863734796643 0.0024495397228747606
0.5155155 0.0024929919745773077 0.002368104411289096 0.0016369237564504147 0.0025158869102597237 0.0010340642184019089 0.00528109073638916 0.0032707261852920055 0.002066456014290452 0.001375719322822988 0.0024491071235388517
0.5165165 0.002494388958439231 0.002372494200244546 0.0016403045738115907 0.002511278260499239 0.00104078883305192 0.005276884883642197 0.0032600450795143843 0.0020676732528954744 0.0013762747403234243 0.002448903862386942
0.5175175 0.0024955065455287695 0.0023793752770870924 0.0016436513978987932 0.0025067292153835297 0.0010474991286173463 0.005274128634482622 0.00324949249625206 0.0020699871238321066 0.0013766491319984198 0.0024492242373526096
0.5185185 0.002496303990483284 0.002385286381468177 0.0016468398971483111 0.0025021801702678204 0.001054128399118781 0.005270996131002903 0.0032385492231696844 0.0020722602494060993 0.001376996049657464 0.0024492826778441668
0.5195195 0.002496810397133231 0.0023904507979750633 0.0016498711192980409 0.0024975549895316362 0.0010624682763591409 0.005267386324703693 0.0032283258624374866 0.0020744872745126486 0.0013772511156275868 0.0024494007229804993
0.5205205 0.0024970280937850475 0.0024013607762753963 0.0016527404077351093 0.0024928401689976454 0.0010718655539676547 0.005264020059257746 0.0032176636159420013 0.002076711505651474 0.0013775074621662498 0.0024501930456608534
0.5215215 0.0024970772210508585 0.0024208580143749714 0.0016559904906898737 0.002488211262971163 0.001081207999959588 0.00526021933183074 0.003206381807103753 0.002078911056742072 0.0013776635751128197 0.002451835898682475
0.5225225 0.0024967784993350506 0.0024516931734979153 0.0016590484883636236 0.0024840759579092264 0.001091505284421146 0.005256309174001217 0.003194837598130107 0.0020810102578252554 0.0013777004787698388 0.0024547732900828123
0.5235235 0.0024962276220321655 0.0024843302089720964 0.0016619592206552625 0.0024805436842143536 0.0011030745226889849 0.005252270493656397 0.003182873595505953 0.0020831143483519554 0.0013776886044070125 0.002458009170368314
0.5245245 0.0024955086410045624 0.002515246160328388 0.0016647097654640675 0.0024768912699073553 0.0011145424796268344 0.005247774068266153 0.0031705331057310104 0.002086108783259988 0.0013775693951174617 0.0024609870743006468
0.5255255 0.0024943319149315357 0.002544042654335499 0.0016672962810844183 0.0024732814636081457 0.0011259913444519043 0.005242957733571529 0.0031576822511851788 0.002089611254632473 0.0013773596147075295 0.0024636173620820045
0.5265265 0.002492991741746664 0.0025682756677269936 0.0016697023529559374 0.0024696742184460163 0.0011373364832252264 0.005237807985395193 0.003144445363432169 0.002093154238536954 0.0013770508812740445 0.002465604105964303
0.5275275 0.002491511171683669 0.002588067203760147 0.001671997015364468 0.002465983619913459 0.0011486195726320148 0.0052329013124108315 0.0031308173201978207 0.0020966208539903164 0.0013767099007964134 0.00246702553704381
0.5285285 0.002489684848114848 0.0026034244801849127 0.0016740717692300677 0.0024622022174298763 0.0011604225728660822 0.0052274176850914955 0.003116707783192396 0.0021000707056373358 0.0013762557646259665 0.0024678066838532686
0.5295295 0.00248817540705204 0.002623567823320627 0.0016759863356128335 0.002458499511703849 0.0011725830845534801 0.005223593674600124 0.003102316753938794 0.0021035373210906982 0.0013757323613390326 0.002469332655891776
0.5305305 0.0024863099679350853 0.0026506432332098484 0.0016777730779722333 0.002454722998663783 0.0011846184497699142 0.005219645332545042 0.003087811404839158 0.0021068977657705545 0.0013752257218584418 0.0024715163744986057
0.5315315 0.00248423358425498 0.002679351018741727 0.0016793912509456277 0.0024509751237928867 0.0011973213404417038 0.005215534940361977 0.0030733824241906404 0.0021102570462971926 0.0013750814832746983 0.0024739475920796394
0.5325325 0.002481910865753889 0.0027049153577536345 0.0016808449290692806 0.002447172300890088 0.0012104379711672664 0.005211195908486843 0.0030586051288992167 0.0021136021241545677 0.0013747548218816519 0.0024759378284215927
0.5335335 0.0024792631156742573 0.0027307700365781784 0.0016820994205772877 0.0024433492217212915 0.0012234627502039075 0.005206370260566473 0.0030443905852735043 0.0021169257815927267 0.0013744008028879762 0.0024778926745057106
0.5345345 0.0024765278212726116 0.002761116251349449 0.0016832314431667328 0.0024395440705120564 0.0012363612186163664 0.005202374421060085 0.003029847051948309 0.0021210897248238325 0.0013739359565079212 0.0024804475251585245
0.5355355 0.002473326399922371 0.0027883697766810656 0.0016841893084347248 0.00243564834818244 0.0012491989182308316 0.005199379753321409 0.0030150841921567917 0.0021257579792290926 0.0013735389802604914 0.002482721582055092
0.5365365 0.0024698583874851465 0.0028125240933150053 0.001685011200606823 0.002431741915643215 0.0012619352200999856 0.005195717792958021 0.003000884084030986 0.0021303605753928423 0.0013734889216721058 0.002484613563865423
0.5375375 0.002466073026880622 0.0028327819891273975 0.0016856634756550193 0.002427885541692376 0.0012754236813634634 0.005191592965275049 0.002986640902236104 0.002134921494871378 0.0013734769308939576 0.002486051060259342
0.5385385 0.0024622564669698477 0.002849196782335639 0.0016861489275470376 0.0024239695630967617 0.00128898024559021 0.005187649745494127 0.002971825422719121 0.002139443065971136 0.00137337448541075 0.002486982848495245
0.5395395 0.00245803315192461 0.0028617342468351126 0.0016865034122020006 0.002420034259557724 0.001302444958128035 0.005183262750506401 0.002956943353638053 0.0021439469419419765 0.0013735485263168812 0.002487383782863617
0.5405405 0.0024534494150429964 0.0028694267384707928 0.0016866667428985238 0.002416020492091775 0.0013158118817955256 0.005178279709070921 0.0029416035395115614 0.002148485044017434 0.0013737165136262774 0.0024870513007044792
0.5415415 0.0024487762711942196 0.002873314544558525 0.0016867003869265318 0.0024120521266013384 0.0013290786882862449 0.005173268262296915 0.0029259109869599342 0.0021529507357627153 0.0013739335117861629 0.002486220560967922
0.5425425 0.002443714765831828 0.0028726868331432343 0.0016865646466612816 0.002408095635473728 0.0013421749463304877 0.005167813040316105 0.002910241950303316 0.00215740199200809 0.0013741087168455124 0.0024847560562193394
0.5435435 0.0024385075084865093 0.0028781595174223185 0.001686249510385096 0.0024040841963142157 0.0013553273165598512 0.005161957815289497 0.0028940963093191385 0.0021618008613586426 0.0013742840383201838 0.0024838296230882406
0.5445445 0.002432994544506073 0.0028808240313082933 0.0016858341405168176 0.0024001419078558683 0.0013692211359739304 0.00515619246289134 0.0028775976970791817 0.002166230697184801 0.0013744961470365524 0.0024826149456202984
0.5455455 0.0024272596929222345 0.0028819795697927475 0.0016852597473189235 0.0023960662074387074 0.001382944523356855 0.005149888806045055 0.0028611086308956146 0.0021705555263906717 0.0013746499316766858 0.0024810791946947575
0.5465465 0.0024213315919041634 0.0028790971264243126 0.0016845071222633123 0.00239204172976315 0.0013966119149699807 0.0051429602317512035 0.002844147616997361 0.0021748936269432306 0.0013748490018770099 0.002478937851265073
0.5475475 0.0024151927791535854 0.002872838405892253 0.001683599897660315 0.0023880291264504194 0.0014101051492616534 0.005136089399456978 0.002827133983373642 0.002179217291995883 0.001374990912154317 0.002476355293765664
0.5485485 0.0024088278878480196 0.002864248352125287 0.00168263865634799 0.0023839615751057863 0.0014235186390578747 0.00512879341840744 0.002809543628245592 0.002183498116210103 0.0013754284009337425 0.0024733846075832844
0.5495495 0.002402150770649314 0.0028536857571452856 0.0016815545968711376 0.0023798297625035048 0.001436999998986721 0.005121245048940182 0.002792139071971178 0.0021877633407711983 0.0013759707799181342 0.0024701489601284266
0.5505506 0.00239546038210392 0.0028418663423508406 0.001680315937846899 0.002375806448981166 0.0014512466732412577 0.005113186780363321 0.0027741480153054 0.002192022744566202 0.0013765835901722312 0.00246673752553761
0.5515516 0.0023884554393589497 0.002828790806233883 0.0016789018409326673 0.002371704438701272 0.0014660477172583342 0.005105066113173962 0.002756199799478054 0.002196261892095208 0.0013771748635917902 0.0024631782434880733
0.5525526 0.0023813010193407536 0.0028159504290670156 0.0016773605020716786 0.002367570297792554 0.0014811825240030885 0.005096635781228542 0.0027378511149436235 0.00220044725574553 0.0013776421546936035 0.0024595491122454405
0.5535536 0.0023739065509289503 0.002801816910505295 0.001675692736171186 0.0023635446559637785 0.0014965020818635821 0.005087513942271471 0.002719406969845295 0.0022046135272830725 0.0013782118912786245 0.0024556901771575212
0.5545546 0.0023662084713578224 0.002786841243505478 0.0016738718841224909 0.0023594247177243233 0.0015116536524146795 0.005078468006104231 0.0027006245218217373 0.0022087490651756525 0.0013786684721708298 0.0024516123812645674
0.5555556 0.002358541823923588 0.0027718462515622377 0.0016719078412279487 0.0023553348146378994 0.001527265296317637 0.005068778991699219 0.002682442544028163 0.0022128832060843706 0.0013790547382086515 0.002447561826556921
0.5565566 0.002350566443055868 0.0027580256573855877 0.0016698059625923634 0.0023511063773185015 0.0015428781043738127 0.005059623625129461 0.0026653145905584097 0.00221696263179183 0.00137943378649652 0.002443746430799365
0.5575576 0.0023424862883985043 0.002746570622548461 0.0016675477381795645 0.0023470662999898195 0.0015594875440001488 0.005049390718340874 0.0026478099171072245 0.0022209929302334785 0.001379935652948916 0.0024401431437581778
0.5585586 0.002334183780476451 0.0027354673948138952 0.001665157382376492 0.0023436485789716244 0.0015765392454341054 0.005038866773247719 0.002631616545841098 0.00222505209967494 0.0013806294882670045 0.002436795737594366
0.5595596 0.002325888257473707 0.002723927143961191 0.0016626653959974647 0.0023400543723255396 0.001593350083567202 0.005028309766203165 0.002615370787680149 0.002229080069810152 0.0013816750142723322 0.0024333689361810684
0.5605606 0.0023172192741185427 0.002711740555241704 0.0016601445386186242 0.0023365318775177 0.0016099488129839301 0.005018047988414764 0.0025992966257035732 0.0022330654319375753 0.0013828814262524247 0.002429875312373042
0.5615616 0.0023084627464413643 0.0027000638656318188 0.0016575043555349112 0.002332892268896103 0.0016263508005067706 0.005007429048418999 0.002582550048828125 0.0022370528895407915 0.0013840401079505682 0.0024262606166303158
0.5625626 0.002299802377820015 0.0026896800845861435 0.001654715510085225 0.002329375594854355 0.0016425418434664607 0.004996609408408403 0.0025658367667347193 0.0022415125276893377 0.0013850938994437456 0.00242279632948339
0.5635636 0.0022909820545464754 0.0026790702249854803 0.001651807688176632 0.0023257993161678314 0.0016584801487624645 0.004984951112419367 0.0025490091647952795 0.0022459779866039753 0.0013862991472706199 0.0024191532284021378
0.5645646 0.0022819717414677143 0.002668416127562523 0.0016487512039020658 0.00232251756824553 0.0016742396401241422 0.004973602015525103 0.0025327871553599834 0.0022505377419292927 0.0013874804135411978 0.002415589289739728
0.5655656 0.002272708108648658 0.0026575063820928335 0.0016455682925879955 0.0023198388516902924 0.001689811935648322 0.0049616144970059395 0.002518506022170186 0.0022552357986569405 0.0013889074325561523 0.0024121885653585196
0.5665666 0.002263301983475685 0.002646035747602582 0.0016422782791778445 0.0023171210195869207 0.0017051231116056442 0.004949517082422972 0.0025068949908018112 0.002259960165247321 0.0013905047671869397 0.002408970845863223
0.5675676 0.002253747545182705 0.0026352021377533674 0.0016388490330427885 0.0023144984152168036 0.0017202174058184028 0.0049371239729225636 0.0024981594178825617 0.0022646808065474033 0.0013922357466071844 0.0024060795549303293
0.5685686 0.0022439933381974697 0.00262538343667984 0.0016354843974113464 0.002311806660145521 0.0017351019196212292 0.004924306645989418 0.0024920988362282515 0.002269299002364278 0.0013944065431132913 0.0024035421665757895
0.5695696 0.002234045183286071 0.002616551471874118 0.0016320004360750318 0.002309125615283847 0.001749763498082757 0.0049114227294921875 0.002485842676833272 0.002273920690640807 0.001396691775880754 0.0024010404013097286
0.5705706 0.0022239747922867537 0.002614427823573351 0.0016283851582556963 0.002306367037817836 0.0017642438178882003 0.004897999577224255 0.0024817418307065964 0.0022785686887800694 0.0013989435974508524 0.0023994059301912785
0.5715716 0.002213725820183754 0.002619106788188219 0.0016246455488726497 0.0023036610800772905 0.0017786502139642835 0.004884276073426008 0.0024776840582489967 0.0022831319365650415 0.0014015078777447343 0.0023984878789633512
0.5725726 0.0022032437846064568 0.00262587983161211 0.0016208430752158165 0.002300957450643182 0.001793091301806271 0.004870447795838118 0.002473268425092101 0.0022877096198499203 0.001403976697474718 0.002397713251411915
0.5735736 0.0021926285699009895 0.002635388867929578 0.0016168772708624601 0.0022982810623943806 0.001807365333661437 0.004856023471802473 0.0024688909761607647 0.002292256336659193 0.0014064919669181108 0.0023971342016011477
0.5745746 0.002181912772357464 0.002647791523486376 0.0016128147253766656 0.0022955250460654497 0.0018213664880022407 0.004841794725507498 0.0024643801152706146 0.002296790946274996 0.001408878481015563 0.0023968061432242393
0.5755756 0.0021709136199206114 0.002668408676981926 0.001608635182492435 0.002292768796905875 0.0018351578619331121 0.004826917313039303 0.0024595498107373714 0.0023013376630842686 0.0014112532371655107 0.00239721592515707
0.5765766 0.0021597761660814285 0.0026910449378192425 0.0016043379437178373 0.0022900246549397707 0.001848652376793325 0.004811672959476709 0.002454900648444891 0.0023058424703776836 0.0014135264791548252 0.002397753531113267
0.5775776 0.0021486924961209297 0.0027138942386955023 0.0015999031020328403 0.0022872553672641516 0.001861942932009697 0.004796543158590794 0.002451038220897317 0.0023102641571313143 0.0014158451231196523 0.0023983754217624664
0.5785786 0.002137297298759222 0.0027402585837990046 0.0015954189002513885 0.00228484976105392 0.0018750106683000922 0.004781036172062159 0.0024488638155162334 0.002314747544005513 0.001418040948919952 0.002399502554908395
0.5795796 0.0021257661283016205 0.002769471611827612 0.0015907668275758624 0.002282450208440423 0.0018878220580518246 0.004765191115438938 0.0024468230549246073 0.0023191559594124556 0.0014202439924702048 0.002400854602456093
0.5805806 0.0021141779143363237 0.002799163106828928 0.0015860407147556543 0.002279996871948242 0.0019004142377525568 0.00474918819963932 0.002444581827148795 0.002323569031432271 0.001422363449819386 0.0024021663703024387
0.5815816 0.0021022751461714506 0.0028278150130063295 0.0015812054043635726 0.002277547027915716 0.0019127571722492576 0.0047329566441476345 0.0024423550348728895 0.0023279523011296988 0.0014245057245716453 0.002403263235464692
0.5825826 0.0020903211552649736 0.0028551018331199884 0.001576257636770606 0.0022750829812139273 0.001924861571751535 0.004716324619948864 0.0024396562948822975 0.0023323153145611286 0.0014265989884734154 0.0024040581192821264
0.5835836 0.0020781673956662416 0.0028817083220928907 0.0015712088206782937 0.0022727239411324263 0.0019367360509932041 0.004699583165347576 0.00243705278262496 0.0023366939276456833 0.0014285969082266092 0.002404718892648816
0.5845846 0.0020658390130847692 0.0029051583260297775 0.0015660360222682357 0.0022702168207615614 0.0019483434734866023 0.004682717379182577 0.002435822505503893 0.002341020153835416 0.0014306152006611228 0.002405085600912571
0.5855856 0.0020533178467303514 0.0029251491650938988 0.001560789649374783 0.0022677420638501644 0.001959733897820115 0.004665255546569824 0.002435216912999749 0.0023453044705092907 0.0014325892552733421 0.002405010862275958
0.5865866 0.002040724502876401 0.0029447239357978106 0.0015554105630144477 0.0022652947809547186 0.0019709193147718906 0.004647521767765284 0.002434749621897936 0.0023495578207075596 0.0014345550443977118 0.002404828555881977
0.5875876 0.002027857815846801 0.0029651320073753595 0.0015499609289690852 0.0022632419131696224 0.0019818483851850033 0.004629993345588446 0.0024342488031834364 0.0023538183886557817 0.0014364576200023293 0.002404729137197137
0.5885886 0.002014861209318042 0.0029833063017576933 0.0015443704323843122 0.002261263085529208 0.001992491539567709 0.004611916374415159 0.0024349449668079615 0.0023580407723784447 0.001438324456103146 0.0024043910671025515
0.5895896 0.0020018164068460464 0.002999153919517994 0.0015387353487312794 0.002259294968098402 0.0020029544830322266 0.004593615420162678 0.002437753602862358 0.0023622738663107157 0.0014402949018403888 0.0024039882700890303
0.5905906 0.001988473581150174 0.0030135607812553644 0.0015329545130953193 0.002257196931168437 0.0020131373312324286 0.004575080703943968 0.0024425028823316097 0.0023664592299610376 0.0014420998049899936 0.002403496066108346
0.5915916 0.00197508349083364 0.003024321747943759 0.0015271136071532965 0.0022551880683749914 0.0020231246016919613 0.004556636791676283 0.0024502850137650967 0.0023706043139100075 0.0014439368387684226 0.0024029219057410955
0.5925926 0.001961472211405635 0.0030350200831890106 0.001522023230791092 0.002253241604194045 0.0020328389946371317 0.0045377397909760475 0.0024597549345344305 0.0023747729137539864 0.0014457725919783115 0.0024025151506066322
0.5935936 0.001947678392753005 0.003044723765924573 0.0015171995619311929 0.0022511743009090424 0.0020423089154064655 0.004518685396760702 0.0024689577985554934 0.0023789394181221724 0.0014475368661805987 0.0024019121192395687
0.5945946 0.0019338612910360098 0.0030505007598549128 0.0015123161720111966 0.002249201526865363 0.002051588147878647 0.004499454516917467 0.0024781273677945137 0.0023833834566175938 0.0014493536436930299 0.002400865312665701
0.5955956 0.0019199998350813985 0.0030511096119880676 0.0015072860987856984 0.0022472036071121693 0.0020605921745300293 0.004480018746107817 0.002487502060830593 0.002387778600677848 0.0014510941691696644 0.002399176126345992
0.5965966 0.0019063577055931091 0.00304757640697062 0.0015021952567622066 0.0022452042903751135 0.002069400390610099 0.004460148513317108 0.0024979780428111553 0.0023921786341816187 0.0014527690364047885 0.0023970899637788534
0.5975976 0.0018925699405372143 0.003042354481294751 0.0014970548218116164 0.002243220806121826 0.0020779347978532314 0.004440336022526026 0.0025083969812840223 0.002396554918959737 0.0014544427394866943 0.002394762821495533
0.5985986 0.0018786960281431675 0.0030347348656505346 0.001491778763011098 0.0022412240505218506 0.0020862554665654898 0.004420270677655935 0.0025185823906213045 0.0024009000044316053 0.0014561009593307972 0.002392060589045286
0.5995996 0.0018646616954356432 0.003024565288797021 0.0014864766271784902 0.0022392200771719217 0.0020943116396665573 0.004400010220706463 0.00252859597094357 0.0024052083026617765 0.0014577173860743642 0.002388974418863654
0.6006006 0.0018506792839616537 0.0030115197878330946 0.0014810336288064718 0.0022371041122823954 0.0021021771244704723 0.004379277117550373 0.002538285218179226 0.0024095200933516026 0.001459406572394073 0.002385444939136505
0.6016016 0.0018366589210927486 0.002997271018102765 0.0014758637407794595 0.0022350989747792482 0.0021098183933645487 0.004358887672424316 0.002547855256125331 0.0024137936998158693 0.0014610111247748137 0.0023818067274987698
0.6026026 0.0018224178347736597 0.002987152198329568 0.001470666378736496 0.002233041450381279 0.0021171795669943094 0.004338502883911133 0.002557349158450961 0.0024181008338928223 0.0014625382609665394 0.002378550125285983
0.6036036 0.0018081675516441464 0.0029776724986732006 0.0014653694815933704 0.0022310984786599874 0.0021243058145046234 0.004319968167692423 0.002566475886851549 0.002422771416604519 0.001464090310037136 0.002375546609982848
0.6046046 0.0017943358980119228 0.002969917841255665 0.001460406114347279 0.0022290670312941074 0.002131254645064473 0.004300928208976984 0.0025753926020115614 0.002427408704534173 0.001465634093619883 0.0023727051448076963
0.6056056 0.001780268969014287 0.002963971346616745 0.0014554096851497889 0.0022270656190812588 0.0021379399113357067 0.0042820642702281475 0.0025841284077614546 0.002432012464851141 0.0014671385288238525 0.0023700001183897257
0.6066066 0.0017663170583546162 0.0029580225236713886 0.0014502662234008312 0.0022250604815781116 0.0021443867590278387 0.004263043403625488 0.002593154786154628 0.002436612732708454 0.0014685260830447078 0.002367265522480011
0.6076076 0.0017522519920021296 0.002951937960460782 0.0014450877206400037 0.002222995739430189 0.0021506333723664284 0.004243736155331135 0.0026029394939541817 0.002441196469590068 0.0014700507745146751 0.0023645367473363876
0.6086086 0.0017381870420649648 0.002949061105027795 0.0014398398343473673 0.002221042988821864 0.002156654605641961 0.004224100150167942 0.0026123905554413795 0.0024457168765366077 0.0014714145800098777 0.0023620452266186476
0.6096096 0.0017240196466445923 0.0029462738893926144 0.0014345248928293586 0.002219164278358221 0.002162415999919176 0.004204878583550453 0.0026219843421131372 0.0024502109736204147 0.0014728212263435125 0.002359588397666812
0.6106106 0.0017099414253607392 0.002943390281870961 0.0014291336992755532 0.002217689761891961 0.0021679853089153767 0.004185318946838379 0.002631068229675293 0.002454722998663783 0.0014742588391527534 0.0023570568300783634
0.6116116 0.001695627230219543 0.0029400165658444166 0.0014236808056011796 0.0022164450492709875 0.002173295011743903 0.004165091551840305 0.0026399707421660423 0.002459191018715501 0.0014755999436601996 0.002354324096813798
0.6126126 0.0016814041882753372 0.0029367178212851286 0.001418159925378859 0.0022152375895529985 0.002178394701331854 0.004145183600485325 0.0026487349532544613 0.0024636052548885345 0.0014771007699891925 0.0023516155779361725
0.6136136 0.0016669987235218287 0.0029337911400943995 0.0014125632587820292 0.002214057371020317 0.0021832657512277365 0.004124956205487251 0.002657089149579406 0.0024680495262145996 0.0014788019470870495 0.0023488416336476803
0.6146146 0.0016527044354006648 0.002930648624897003 0.0014069306198507547 0.0022141016088426113 0.0021879279520362616 0.00410492392256856 0.002665357431396842 0.0024724090471863747 0.001480474486015737 0.002346164546906948
0.6156156 0.0016383456531912088 0.002927652793005109 0.0014012068277224898 0.0022158348001539707 0.0021923768799751997 0.004084730055183172 0.002673420822247863 0.0024768065195530653 0.0014821946388110518 0.0023436190094798803
0.6166166 0.001624354044906795 0.002924275118857622 0.0013954188907518983 0.0022176087368279696 0.002196595538407564 0.004065113142132759 0.0026811312418431044 0.00248117558658123 0.001483943429775536 0.002341068349778652
0.6176176 0.0016103219240903854 0.0029212217777967453 0.001389588345773518 0.0022194767370820045 0.0022005795035511255 0.004044671077281237 0.0026886414270848036 0.002485506469383836 0.0014856039779260755 0.002338401274755597
0.6186186 0.001596239279024303 0.0029204206075519323 0.0013836778234690428 0.002221152652055025 0.002204381162300706 0.004025178030133247 0.002695860806852579 0.0024898801930248737 0.001487224013544619 0.002336001954972744
0.6196196 0.0015821459237486124 0.0029203747399151325 0.001377766951918602 0.0022229813039302826 0.0022079276386648417 0.004007639829069376 0.002703013364225626 0.0024943409953266382 0.0014888715231791139 0.0023338960018008947
0.6206206 0.0015680058859288692 0.0029205225873738527 0.0013724850723519921 0.002224712399765849 0.0022113120649009943 0.003989491146057844 0.0027095461264252663 0.0024988208897411823 0.0014907276490703225 0.002331735799089074
0.6216216 0.0015537039143964648 0.0029224688187241554 0.0013671672204509377 0.002226887969300151 0.0022143935784697533 0.003971285652369261 0.0027161454781889915 0.002503256779164076 0.0014925861032679677 0.002329766284674406
0.6226226 0.0015394323272630572 0.0029259647708386183 0.0013617867371067405 0.002229002770036459 0.0022173093166202307 0.0039558554999530315 0.002722406294196844 0.0025076556485146284 0.0014943027636036277 0.002328190952539444
0.6236236 0.0015249318676069379 0.002930082380771637 0.0013563405955210328 0.0022311091888695955 0.002220021327957511 0.00394204119220376 0.0027283811941742897 0.002512063831090927 0.0014960372354835272 0.0023267788346856833
0.6246246 0.0015106128994375467 0.0029352023266255856 0.001350884442217648 0.002233291743323207 0.0022225379943847656 0.0039293766021728516 0.002734131645411253 0.002516422187909484 0.0014977764803916216 0.0023255820851773024
0.6256256 0.001496630604378879 0.0029428312554955482 0.0013453169958665967 0.002235358813777566 0.002224800642579794 0.003916521091014147 0.002739648800343275 0.0025207591243088245 0.0014994429657235742 0.002324590226635337
0.6266266 0.001482777763158083 0.0029524429701268673 0.001339708105660975 0.002237458247691393 0.002226878423243761 0.0039057109970599413 0.0027447508182376623 0.0025250709149986506 0.0015010153874754906 0.002323979279026389
0.6276276 0.001468967879191041 0.0029698803555220366 0.0013340689474716783 0.002239563502371311 0.002228761790320277 0.0038989114109426737 0.0027499054558575153 0.0025293517392128706 0.0015026008477434516 0.0023246679920703173
0.6286286 0.0014551242347806692 0.0029937103390693665 0.0013284031301736832 0.0022415518760681152 0.0022304223384708166 0.0038923786487430334 0.0027544402983039618 0.0025336123071610928 0.0015041088918223977 0.00232597254216671
0.6296296 0.001441212254576385 0.0030208039097487926 0.001322676194831729 0.002243597526103258 0.002231880323961377 0.0038849210832268 0.0027589797973632812 0.002537851221859455 0.0015057014534249902 0.002327513648197055
0.6306306 0.0014271760592237115 0.0030470744241029024 0.0013168982695788145 0.0022458683233708143 0.0022331427317112684 0.0038807678502053022 0.0027631567791104317 0.002542052185162902 0.001507067703641951 0.0023292452096939087
0.6316316 0.0014135257806628942 0.0030733828898519278 0.0013110738946124911 0.002248190576210618 0.002234171610325575 0.003877796931192279 0.0027670192066580057 0.0025462042540311813 0.0015085398918017745 0.0023311006370931864
0.6326326 0.0014000098453834653 0.0030981285963207483 0.0013051889836788177 0.002250388730317354 0.0022350240033119917 0.00387493590824306 0.0027708339039236307 0.0025503551587462425 0.0015099119627848268 0.002332753036171198
0.6336336 0.0013863901840522885 0.003119721543043852 0.00129925855435431 0.0022526360116899014 0.0022356605622917414 0.0038718318101018667 0.0027741289231926203 0.0025544941890984774 0.0015113067347556353 0.002333936747163534
0.6346346 0.0013728067278862 0.0031388525385409594 0.0012935239356011152 0.0022549342829734087 0.0022361206356436014 0.0038721798919141293 0.002779250033199787 0.002558603184297681 0.001512974500656128 0.002335471799597144
0.6356356 0.0013590628514066339 0.00315714324824512 0.0012878624256700277 0.002257050247862935 0.0022364151664078236 0.0038743780460208654 0.002784428419545293 0.002562670735642314 0.0015146862715482712 0.002337077399715781
0.6366366 0.0013452658895403147 0.003173526143655181 0.001282437122426927 0.002259284257888794 0.0022364663891494274 0.0038767526857554913 0.0027896116953343153 0.0025666963774710894 0.0015163469361141324 0.002338487422093749
0.6376376 0.0013327039778232574 0.0031874021515250206 0.0012772484915331006 0.0022614120971411467 0.0022363197058439255 0.0038789366371929646 0.0027951335068792105 0.002570692216977477 0.0015179765177890658 0.0023397584445774555
0.6386386 0.0013216107618063688 0.00320040131919086 0.0012720096856355667 0.0022636032663285732 0.0022359953727573156 0.003881216049194336 0.002800803165882826 0.0025746405590325594 0.0015195690793916583 0.002341094659641385
0.6396396 0.001310432329773903 0.0032129762694239616 0.0012668330455198884 0.0022657501976937056 0.0022354875691235065 0.0038833331782370806 0.002806219970807433 0.0025786138139665127 0.0015211283462122083 0.0023423084057867527
0.6406406 0.0012991520343348384 0.003223743289709091 0.0012622856302186847 0.0022678780369460583 0.002234748564660549 0.0038851879071444273 0.0028114556334912777 0.0025825321208685637 0.001522639999166131 0.002343291649594903
0.6416416 0.0012879091082140803 0.0032313321717083454 0.0012576612643897533 0.002269947435706854 0.002233868697658181 0.0038872193545103073 0.002816276391968131 0.0025864779017865658 0.0015241765649989247 0.0023438746575266123
0.6426426 0.0012766827130690217 0.0032353620044887066 0.001253015361726284 0.0022719919215887785 0.0022330069914460182 0.003888521110638976 0.002820830326527357 0.0025902867782860994 0.0015256047481670976 0.002343922620639205
0.6436436 0.0012651672586798668 0.0032363496720790863 0.001248390763066709 0.00227519148029387 0.0022322176955640316 0.0038903425447642803 0.0028251169715076685 0.0025941478088498116 0.001526982756331563 0.0023437675554305315
0.6446446 0.001253715599887073 0.0032356041483581066 0.0012441490544006228 0.0022782348096370697 0.0022311806678771973 0.003891696920618415 0.0028289747424423695 0.0025979315396398306 0.0015283834654837847 0.002343319123610854
0.6456456 0.0012422604486346245 0.0032311135437339544 0.0012403579894453287 0.002281404798850417 0.002230021869763732 0.003892774460837245 0.002832393627613783 0.0026017308700829744 0.0015297412173822522 0.0023424222599714994
0.6466466 0.0012307593133300543 0.003222770057618618 0.0012365401489660144 0.0022843980696052313 0.0022287166211754084 0.003894066670909524 0.0028359030839055777 0.0026054440531879663 0.0015310788294300437 0.0023410755675286055
0.6476476 0.0012192168505862355 0.0032106214202940464 0.0012327604927122593 0.00228757131844759 0.002227173885330558 0.0038960122037678957 0.002838835585862398 0.0026091658510267735 0.0015323018888011575 0.0023392958100885153
0.6486486 0.00120768032502383 0.0031946718227118254 0.0012293675681576133 0.0022905694786459208 0.0022255133371800184 0.0038978862576186657 0.0028414535336196423 0.002612879266962409 0.001533565460704267 0.002337065292522311
0.6496496 0.0011979960836470127 0.003175349673256278 0.0012259830255061388 0.002293573459610343 0.002223636955022812 0.003901476738974452 0.0028438041917979717 0.0026165293529629707 0.001534858951345086 0.002334801247343421
0.6506507 0.0011924373684450984 0.003153412602841854 0.0012225391110405326 0.0022966014221310616 0.002221651142463088 0.0039052581414580345 0.0028471373952925205 0.0026201377622783184 0.001536381198093295 0.002332839649170637
0.6516517 0.0011881242971867323 0.0031291532795876265 0.0012191052082926035 0.0023000549990683794 0.0022194874472916126 0.003908901009708643 0.0028502463828772306 0.002623747568577528 0.0015378212556242943 0.0023307378869503736
0.6526527 0.0011844196124002337 0.0031032573897391558 0.0012156454613432288 0.0023034666664898396 0.002217154484242201 0.003912281710654497 0.002853441284969449 0.0026273310650140047 0.0015392994973808527 0.002328477567061782
0.6536537 0.0011808170238509774 0.0030791813042014837 0.0012121485779061913 0.002306754468008876 0.0022146510891616344 0.003915543667972088 0.0028567027766257524 0.0026308714877814054 0.001540619065053761 0.0023263655602931976
0.6546547 0.0011772598372772336 0.0030573068652302027 0.0012086104834452271 0.0023100720718503 0.0022119879722595215 0.0039183092303574085 0.0028600406367331743 0.0026343511417508125 0.001541989971883595 0.0023244365584105253
0.6556557 0.0011736771557480097 0.003034244989976287 0.001205118023790419 0.002313468372449279 0.002209165133535862 0.003920983988791704 0.002863554982468486 0.0026378214824944735 0.001543303718790412 0.002322370884940028
0.6566567 0.001170207280665636 0.003011091845110059 0.0012015524553135037 0.002317246049642563 0.0022061788477003574 0.003923578187823296 0.0028669212479144335 0.0026412438601255417 0.0015445720637217164 0.0023202879820019007
0.6576577 0.0011667698854580522 0.002990522887557745 0.0011980172712355852 0.002320998813956976 0.0022030652035027742 0.003925986122339964 0.002869844436645508 0.0026446962729096413 0.0015457832487300038 0.0023184092715382576
0.6586587 0.0011633038520812988 0.0029707341454923153 0.0011944983853027225 0.0023256337735801935 0.002199785551056266 0.003928389400243759 0.002872638637199998 0.0026480411179363728 0.0015469586942344904 0.002316664904356003
0.6596597 0.0011598538840189576 0.0029527954757213593 0.0011911572655662894 0.0023302685003727674 0.0021963869221508503 0.003930168226361275 0.0028747653122991323 0.002651396906003356 0.0015481197042390704 0.002314990386366844
0.6606607 0.001156531390734017 0.002936531323939562 0.0011877890210598707 0.0023347686510533094 0.002192759420722723 0.0039321803487837315 0.002876934828236699 0.002654711017385125 0.0015491580124944448 0.0023134849034249783
0.6616617 0.0011531434720382094 0.0029231517110019922 0.0011844111140817404 0.0023393582087010145 0.0021890890784561634 0.003933987580239773 0.002878546714782715 0.0026580095291137695 0.0015502308961004019 0.0023122141137719154
0.6626627 0.0011498467065393925 0.0029120163526386023 0.0011810136493295431 0.0023439014330506325 0.002185181248933077 0.003935098648071289 0.0028799627907574177 0.0026612519286572933 0.0015511797973886132 0.0023110504262149334
0.6636637 0.0011483309790492058 0.0029137127567082644 0.0011777245672419667 0.002348298905417323 0.0021811590995639563 0.003936457447707653 0.0028812740929424763 0.0026644945610314608 0.0015521204331889749 0.002311508171260357
0.6646647 0.0011485310969874263 0.0029165016021579504 0.001175109064206481 0.0023527026642113924 0.0021769904997199774 0.003937635105103254 0.0028820752631872892 0.0026676903944462538 0.0015530025120824575 0.00231224880553782
0.6656657 0.0011502280831336975 0.0029200699646025896 0.0011730239493772388 0.0023570917546749115 0.002172702457755804 0.003939247224479914 0.002882785629481077 0.0026708554942160845 0.001553858513943851 0.002313318196684122
0.6666667 0.0011520327534526587 0.002924057189375162 0.0011709642130881548 0.0023614740930497646 0.002168254693970084 0.0039426707662642 0.002882852451875806 0.0026742923073470592 0.0015546511858701706 0.002314583631232381
0.6676677 0.0011536470847204328 0.0029297107830643654 0.0011688550002872944 0.0023657726123929024 0.002163670025765896 0.003946189768612385 0.0028828096110373735 0.0026777898892760277 0.0015554773854091763 0.002315991558134556
0.6686687 0.0011553928488865495 0.0029370158445090055 0.0011667413637042046 0.002369967754930258 0.0021589433308690786 0.003949561156332493 0.002882466185837984 0.0026812420692294836 0.0015561985783278942 0.0023175033275038004
0.6696697 0.0011570288334041834 0.0029471921734511852 0.0011646731290966272 0.0023742460180073977 0.0021541023161262274 0.003952450584620237 0.0028818415012210608 0.0026846611872315407 0.0015568363014608622 0.0023192258086055517
0.6706707 0.0011586548062041402 0.002959214383736253 0.0011627767235040665 0.0023784171789884567 0.0021490752696990967 0.003955306950956583 0.002881073858588934 0.0026880644727498293 0.0015574455028399825 0.0023211142979562283
0.6716717 0.0011602326994761825 0.0029717469587922096 0.0011608620407059789 0.0023825715761631727 0.002143958816304803 0.00395779125392437 0.002880844986066222 0.0026914130430668592 0.0015581166371703148 0.0023230598308146
0.6726727 0.0011618051212280989 0.0029849244747310877 0.0011589252389967442 0.0023866486735641956 0.0021386516746133566 0.003960079979151487 0.0028804682660847902 0.002694718772545457 0.0015587019734084606 0.00232499185949564
0.6736737 0.0011643812758848071 0.00299909058958292 0.0011569455964490771 0.0023907385766506195 0.0021332644391804934 0.0039620972238481045 0.0028797911945730448 0.002698005409911275 0.0015592873096466064 0.0023270670790225267
0.6746747 0.0011678911978378892 0.0030136513523757458 0.0011549695627763867 0.0023947644513100386 0.0021277773194015026 0.003964118659496307 0.002878870815038681 0.002701238263398409 0.0015598440077155828 0.002329236129298806
0.6756757 0.0011713510612025857 0.0030287327244877815 0.0011529701296240091 0.002398717449977994 0.0021221220958977938 0.003966889344155788 0.0028785180766135454 0.002704452257603407 0.0015603589126840234 0.0023315679281949997
0.6766767 0.0011748183751478791 0.0030444031581282616 0.0011510058538988233 0.00240262015722692 0.002116339048370719 0.00397022720426321 0.002878880361095071 0.002707639941945672 0.0015607904642820358 0.002334080869331956
0.6776777 0.0011782251531258225 0.0030601685866713524 0.001148980692960322 0.0024065684992820024 0.002110459841787815 0.00397271616384387 0.0028808927163481712 0.0027108131907880306 0.001561174402013421 0.002336666686460376
0.6786787 0.001181676983833313 0.0030752355232834816 0.0011469621676951647 0.002410364104434848 0.0021044230088591576 0.003976926673203707 0.002882523462176323 0.0027143240440636873 0.0015615784795954823 0.002339335158467293
0.6796797 0.0011850084410980344 0.003094414947554469 0.0011449718149378896 0.0024142146576195955 0.002098265802487731 0.003980989567935467 0.002883987268432975 0.002717820229008794 0.001561895594932139 0.002342396415770054
0.6806807 0.0011884785490110517 0.0031130437273532152 0.0011438539950177073 0.0024180507753044367 0.002092007314786315 0.00398456584662199 0.0028849695809185505 0.0027212786953896284 0.0015621590428054333 0.0023453787434846163
0.6816817 0.0011917611118406057 0.003131415229290724 0.0011427364079281688 0.0024217187892645597 0.0020856582559645176 0.003987669944763184 0.0028858135920017958 0.0027246891986578703 0.0015623688232153654 0.0023482036776840687
0.6826827 0.0011951731285080314 0.0031491294503211975 0.001141580636613071 0.0024254298768937588 0.0020792174618691206 0.003990650177001953 0.0028863572515547276 0.0027280484791845083 0.0015625833766534925 0.0023509080056101084
0.6836837 0.0011985037708655 0.0031662641558796167 0.0011404139222577214 0.0024290750734508038 0.0020732951816171408 0.003993954509496689 0.002886619418859482 0.0027313637547194958 0.0015627885004505515 0.002353586722165346
0.6846847 0.0012028084602206945 0.0031830896623432636 0.0011394618777558208 0.002432693261653185 0.002067905617877841 0.0039959619753062725 0.002886619418859482 0.0027346790302544832 0.001562931458465755 0.002356239128857851
0.6856857 0.0012072933604940772 0.0032009207643568516 0.0011385896941646934 0.002436231356114149 0.002062431536614895 0.003998856525868177 0.002886328613385558 0.002737904665991664 0.001562968478538096 0.0023590587079524994
0.6866867 0.0012128754751756787 0.0032174824737012386 0.0011376874754205346 0.0024397349916398525 0.0020568787585943937 0.004002351779490709 0.0028856561984866858 0.002741380827501416 0.0015630435664206743 0.0023618992418050766
0.6876877 0.001218630699440837 0.0032326208893209696 0.001136758248321712 0.0024432241916656494 0.0020511792972683907 0.004005079157650471 0.0028848075307905674 0.002744953613728285 0.001563042402267456 0.002364477375522256
0.6886887 0.0012243733508512378 0.003246125765144825 0.0011358080664649606 0.0024470423813909292 0.002045415574684739 0.004007916431874037 0.0028837108984589577 0.0027485275641083717 0.0015629827976226807 0.0023668783251196146
0.6896897 0.0012301269453018904 0.0032577647361904383 0.001134973601438105 0.0024511634837836027 0.002039550570771098 0.004010181408375502 0.002882475731894374 0.002752033295109868 0.0015629350673407316 0.0023690229281783104
0.6906907 0.0012358970707282424 0.0032676756381988525 0.0011344238882884383 0.0024551593232899904 0.0020336138550192118 0.004012155346572399 0.0028809213545173407 0.0027554486878216267 0.0015628766268491745 0.0023709081578999758
0.6916917 0.001243926235474646 0.0032771637197583914 0.0011338827898725867 0.0024590848479419947 0.002027541399002075 0.004014110658317804 0.0028789949137717485 0.0027588866651058197 0.0015627932734787464 0.0023729316890239716
0.6926927 0.0012517645955085754 0.003288116306066513 0.0011339709162712097 0.002462944947183132 0.002021423541009426 0.004015207290649414 0.0028768156189471483 0.00276223779655993 0.0015626191161572933 0.002375011332333088
0.6936937 0.0012597321765497327 0.0032959531527012587 0.0011340560158714652 0.0024667882826179266 0.002015212783589959 0.0040158843621611595 0.002874612808227539 0.0027655959129333496 0.0015624320367351174 0.0023766965605318546
0.6946947 0.001267641200684011 0.0033003203570842743 0.0011341182980686426 0.0024705124087631702 0.002008889801800251 0.004016375634819269 0.002873549470677972 0.002768877660855651 0.0015621661441400647 0.0023780502378940582
0.6956957 0.001275554415769875 0.0033012174535542727 0.0011345170205458999 0.0024742663372308016 0.0020025253761559725 0.004016938153654337 0.0028721094131469727 0.002772123785689473 0.0015618896577507257 0.002379015786573291
0.6966967 0.0012848367914557457 0.0032985988073050976 0.0011350082932040095 0.002477950882166624 0.0019960617646574974 0.004016614053398371 0.0028703974094241858 0.002775376895442605 0.0015615999000146985 0.0023796050809323788
0.6976977 0.0012942879693582654 0.003292245091870427 0.0011354811722412705 0.0024815809447318316 0.001989533891901374 0.00401631323620677 0.002868709387257695 0.002778533613309264 0.0015612816205248237 0.0023797741159796715
0.6986987 0.0013034414732828736 0.003282092744484544 0.0011359401978552341 0.0024852370843291283 0.0019828795921057463 0.004015397746115923 0.0028665827121585608 0.002781672403216362 0.0015608906978741288 0.0023793482687324286
0.6996997 0.0013126467820256948 0.0032691126689314842 0.0011363604571670294 0.0024886499159038067 0.0019762194715440273 0.0040143439546227455 0.0028645419515669346 0.0027847359888255596 0.0015604960499331355 0.002378567587584257
0.7007007 0.0013219118118286133 0.003254099516198039 0.001136805978603661 0.0024920939467847347 0.0019694077782332897 0.004012560937553644 0.0028630446176975965 0.002787790261209011 0.0015600406331941485 0.00237752846442163
0.7017017 0.0013309952337294817 0.003235601121559739 0.0011372085427865386 0.002495675114914775 0.001962526934221387 0.004010796546936035 0.0028619335498660803 0.002790756057947874 0.0015595161821693182 0.0023761121556162834
0.7027027 0.0013400438474491239 0.003214082680642605 0.001137606450356543 0.002499599475413561 0.001955605810508132 0.004008917603641748 0.002860765438526869 0.002793754218146205 0.0015590083785355091 0.0023743759375065565
0.7037037 0.0013491128338500857 0.003190032672137022 0.0011379750212654471 0.0025033997371792793 0.0019486343953758478 0.004006123635917902 0.002859210828319192 0.002796673681586981 0.0015585004584863782 0.0023721850011497736
0.7047047 0.001358084031380713 0.003163111163303256 0.0011383132077753544 0.002507175086066127 0.001941523514688015 0.004003105219453573 0.0028576087206602097 0.0027995610143989325 0.0015578675083816051 0.0023695945274084806
0.7057057 0.001367136836051941 0.0031341947615146637 0.0011386459227651358 0.002510881284251809 0.001934386440552771 0.003999919630587101 0.002855916041880846 0.002802374307066202 0.001557228504680097 0.0023667425848543644
0.7067067 0.001375955413095653 0.003105293493717909 0.0011389856226742268 0.002514445688575506 0.0019271706696599722 0.003996300511062145 0.0028554487507790327 0.002805178053677082 0.0015565275680273771 0.002363923005759716
0.7077077 0.0013848455855622888 0.003076960565522313 0.0011392793385311961 0.00251800287514925 0.001919891801662743 0.003992419224232435 0.002854690421372652 0.0028079019393771887 0.0015558266313746572 0.0023610913194715977
0.7087087 0.0013936725445091724 0.003051788080483675 0.0011395291658118367 0.0025214897468686104 0.0019125390099361539 0.003987879492342472 0.0028539036866277456 0.0028105818200856447 0.0015551113756373525 0.002358499448746443
0.7097097 0.0014024102129042149 0.0030319239012897015 0.0011398185743018985 0.0025249288883060217 0.0019051110139116645 0.003983254544436932 0.0028528308030217886 0.002813262864947319 0.0015543055487796664 0.002356427488848567
0.7107107 0.0014112002681940794 0.003012228524312377 0.001140047563239932 0.0025281929410994053 0.0018976365681737661 0.003977918531745672 0.002851514844223857 0.0028158545028418303 0.0015534531557932496 0.0023542274720966816
0.7117117 0.0014200867153704166 0.0029938381630927324 0.0011402853997424245 0.0025314080994576216 0.0018900918075814843 0.003972311038523912 0.0028500412590801716 0.002818448469042778 0.00155257701408118 0.0023521208204329014
0.7127127 0.0014289539540186524 0.0029764806386083364 0.001140495645813644 0.0025346470065414906 0.001882496988400817 0.00396714685484767 0.002848472446203232 0.0028209579177200794 0.0015517115825787187 0.002350151538848877
0.7137137 0.0014377015177160501 0.002961153630167246 0.0011406780686229467 0.002537803491577506 0.0018753587501123548 0.0039617870934307575 0.0028466652147471905 0.0028234468773007393 0.0015506792115047574 0.002348363632336259
0.7147147 0.0014463647967204452 0.0029526660218834877 0.0011408496648073196 0.0025408195797353983 0.001868295599706471 0.0039563653990626335 0.002845287322998047 0.002825878793373704 0.0015496682608500123 0.002347355242818594
0.7157157 0.0014550309861078858 0.002946125576272607 0.001140984008088708 0.0025438808370381594 0.001861655618995428 0.003951544873416424 0.0028443383052945137 0.0028282785788178444 0.0015488016651943326 0.0023467380087822676
0.7167167 0.0014635177794843912 0.002941215643659234 0.001141150132752955 0.0025467490777373314 0.0018554138951003551 0.003946042153984308 0.002843365538865328 0.002830636454746127 0.0015479051508009434 0.002346221823245287
0.7177177 0.001471968600526452 0.0029382810462266207 0.001141251646913588 0.002549639903008938 0.0018491101218387485 0.003939952701330185 0.0028421306051313877 0.0028329920023679733 0.001547003979794681 0.00234581483528018
0.7187187 0.0014802622608840466 0.0029380428604781628 0.0011413273168727756 0.0025523959193378687 0.0018427895847707987 0.003933415282517672 0.0028408383950591087 0.0028352271765470505 0.0015459941932931542 0.0023455882910639048
0.7197197 0.0014886382268741727 0.002939404221251607 0.0011414323234930634 0.0025551426224410534 0.001836386858485639 0.0039270115084946156 0.002839365042746067 0.002837439766153693 0.0015450060600414872 0.00234553636983037
0.7207207 0.0014966713497415185 0.0029421811923384666 0.0011415076442062855 0.0025577747728675604 0.0018300007795915008 0.003920807968825102 0.0028374672401696444 0.0028396486304700375 0.001543953432701528 0.002345557091757655
0.7217217 0.0015048152999952435 0.0029460545629262924 0.001141539542004466 0.0025603091344237328 0.0018235122552141547 0.003913841210305691 0.0028363990131765604 0.002841792069375515 0.0015428244369104505 0.0023456765338778496
0.7227227 0.0015128283994272351 0.002949791494756937 0.0011415433837100863 0.00256285909563303 0.0018174683209508657 0.003906440455466509 0.002835984108969569 0.002843873342499137 0.0015416932292282581 0.0023458311334252357
0.7237237 0.001521325670182705 0.0029540543910115957 0.0011415850603953004 0.002565313596278429 0.0018118404550477862 0.00389829627238214 0.0028353023808449507 0.002845936920493841 0.0015404700534418225 0.002346013905480504
0.7247247 0.0015313243493437767 0.0029588916804641485 0.001141592743806541 0.0025676547084003687 0.0018065845360979438 0.0038906049448996782 0.0028346204198896885 0.0028479371685534716 0.0015392922796308994 0.002346500288695097
0.7257257 0.0015427961479872465 0.0029636663384735584 0.0011415539775043726 0.0025699520483613014 0.0018013154622167349 0.0038817261811345816 0.0028338097035884857 0.0028499113395810127 0.0015380000695586205 0.002346970373764634
0.7267267 0.0015541730681434274 0.0029684901237487793 0.0011415138142183423 0.0025721918791532516 0.0017960058758035302 0.0038727186620235443 0.0028326320461928844 0.0028518186882138252 0.0015366887673735619 0.002347359200939536
0.7277277 0.0015652404399588704 0.002973587717860937 0.0011414397740736604 0.002574370941147208 0.001790693961083889 0.0038632345385849476 0.002831482794135809 0.002853716490790248 0.0015352964401245117 0.002347673987969756
0.7287287 0.001576396287418902 0.0029786352533847094 0.0011413464089855552 0.002576452447101474 0.0017853534081950784 0.0038529634475708008 0.0028299663681536913 0.0028555511962622404 0.0015338575467467308 0.0023478360380977392
0.7297297 0.001587355276569724 0.002987183164805174 0.0011412559542804956 0.0025784361641854048 0.0017799687338992953 0.003842849750071764 0.002828535856679082 0.0028573155868798494 0.0015324281994253397 0.002348370151594281
0.7307307 0.0015982376644387841 0.002996633294969797 0.0011411432642489672 0.0025803016033023596 0.0017745279474183917 0.0038317774888128042 0.0028268909081816673 0.0028590618167072535 0.0015309738228097558 0.0023488386068493128
0.7317317 0.0016089737182483077 0.0030054908711463213 0.001141013577580452 0.002582252025604248 0.0017690956592559814 0.0038206432946026325 0.0028252124320715666 0.002860786858946085 0.0015293919714167714 0.002349206944927573
0.7327327 0.0016195992939174175 0.0030132930260151625 0.0011408429127186537 0.002584061585366726 0.0017636202974244952 0.003808789188042283 0.0028233814518898726 0.0028624117840081453 0.001527819549664855 0.0023493131157010794
0.7337337 0.0016300883144140244 0.003022850723937154 0.0011406891280785203 0.002585816429927945 0.0017581057036295533 0.0037969874683767557 0.0028222273103892803 0.0028640544041991234 0.0015262352535501122 0.0023496728390455246
0.7347347 0.0016404726775363088 0.0030359551310539246 0.0011404854012653232 0.002587393391877413 0.0017529284814372659 0.003783974563702941 0.0028220557142049074 0.002865632763132453 0.001524569932371378 0.002350385533645749
0.7357357 0.0016506965039297938 0.0030473973602056503 0.0011402557138353586 0.0025890266988426447 0.0017484247218817472 0.003771338379010558 0.002821855479851365 0.0028671298641711473 0.0015228509437292814 0.0023509974125772715
0.7367367 0.0016607862198725343 0.003055994166061282 0.001140065724030137 0.0025905310176312923 0.0017438876675441861 0.003757753176614642 0.0028214454650878906 0.002868630923330784 0.0015211248537525535 0.002351135481148958
0.7377377 0.0016707769827917218 0.0030618661548942327 0.0011397883063182235 0.002591979457065463 0.0017393386224284768 0.0037438056897372007 0.002820839872583747 0.0028700637631118298 0.001519368845038116 0.002350869821384549
0.7387387 0.0016807684442028403 0.003064797492697835 0.0011395339388400316 0.002593302633613348 0.0017347573302686214 0.003729591378942132 0.002820319961756468 0.0028714488726109266 0.001517559285275638 0.0023502313997596502
0.7397397 0.0016905426746234298 0.003066598903387785 0.0011392622254788876 0.002594584133476019 0.0017301725456491113 0.003714775899425149 0.0028195094782859087 0.0028728197794407606 0.0015157341258600354 0.0023493333719670773
0.7407407 0.0017001628875732422 0.0030718122143298388 0.0011389708379283547 0.0025957785546779633 0.001725535374134779 0.003699769964441657 0.0028186701238155365 0.0028741348069161177 0.0015138935996219516 0.002348747570067644
0.7417417 0.001709731062874198 0.003076346358284354 0.0011385875986889005 0.0025969992857426405 0.001720945816487074 0.0036841630935668945 0.0028175925835967064 0.0028757345862686634 0.0015119945164769888 0.0023480106610804796
0.7427427 0.0017191219376400113 0.003082592971622944 0.0011382855009287596 0.0025980270002037287 0.0017162978183478117 0.0036682176869362593 0.002816576976329088 0.002877228194847703 0.0015100871678441763 0.002347382018342614
0.7437437 0.0017284218920394778 0.003088109428063035 0.001137919956818223 0.0025992642622441053 0.0017118167597800493 0.003651633160188794 0.0028162288945168257 0.0028787325136363506 0.0015084075275808573 0.002346726367250085
0.7447447 0.0017375665483996272 0.0030924624297767878 0.0011375396279618144 0.002601208630949259 0.0017076801741495728 0.0036349056754261255 0.0028163576498627663 0.0028801667504012585 0.001506538363173604 0.00234604743309319
0.7457457 0.0017465311102569103 0.0030949984211474657 0.00113716721534729 0.0026030801236629486 0.0017044639680534601 0.0036181926261633635 0.0028177546337246895 0.0028815208934247494 0.0015046881744638085 0.002345377579331398
0.7467467 0.001755433389917016 0.003099402179941535 0.001136714592576027 0.00260489946231246 0.0017013406613841653 0.003600378055125475 0.0028189802542328835 0.0028828608337789774 0.0015028046909719706 0.002344757318496704
0.7477477 0.0017641575541347265 0.0031057216692715883 0.0011362802470102906 0.002606739988550544 0.0016982114175334573 0.003582587232813239 0.0028200005181133747 0.002884166082367301 0.0015009068883955479 0.002344307955354452
0.7487487 0.0017727460945025086 0.0031109508126974106 0.0011358332121744752 0.002608472015708685 0.0016950571443885565 0.003563961945474148 0.002820954192429781 0.002885429887101054 0.0014989590272307396 0.0023435961920768023
0.7497497 0.0017812737496569753 0.003113525453954935 0.0011353923473507166 0.0026100515387952328 0.0016918980982154608 0.0035471294540911913 0.0028218317311257124 0.0028865933418273926 0.00149699323810637 0.002342743333429098
0.7507508 0.0017896973295137286 0.0031139999628067017 0.0011349022388458252 0.0026116096414625645 0.0016887461533769965 0.00353022082708776 0.0028225374408066273 0.0028877626173198223 0.0014950453769415617 0.002341613871976733
0.7517518 0.0017982323188334703 0.0031115305610001087 0.0011343836085870862 0.0026131593622267246 0.001685562077909708 0.003513946430757642 0.0028232478071004152 0.0028888247907161713 0.0014930354664102197 0.0023402138613164425
0.7527528 0.0018076954875141382 0.003106418764218688 0.0011338609037920833 0.002614610129967332 0.0016823899932205677 0.0034978771582245827 0.0028243542183190584 0.002889891853556037 0.0014910363825038075 0.0023386818356812
0.7537538 0.0018170492257922888 0.0030993425752967596 0.0011332918656989932 0.0026160466950386763 0.0016791927628219128 0.003481259336695075 0.0028263996355235577 0.002890924224629998 0.0014890062157064676 0.0023369458504021168
0.7547548 0.0018261801451444626 0.0030895567033439875 0.0011327401734888554 0.002617382910102606 0.0016760217258706689 0.0034645413979887962 0.002828202210366726 0.002891883719712496 0.001486884313635528 0.002334821503609419
0.7557558 0.0018353749765083194 0.003079847665503621 0.001132145174778998 0.0026186001487076283 0.0016732907388359308 0.003447246504947543 0.0028298806864768267 0.002892780350521207 0.001484822016209364 0.002332665491849184
0.7567568 0.0018443571170791984 0.0030685022938996553 0.0011315542506054044 0.0026197503320872784 0.0016713975928723812 0.0034298275131732225 0.0028322029393166304 0.002893648110330105 0.001482645282521844 0.002330431714653969
0.7577578 0.0018532994436100125 0.003056100569665432 0.0011309509864076972 0.0026208972558379173 0.0016695295926183462 0.0034118986222893 0.002834286540746689 0.0028944408986717463 0.001480452949181199 0.0023279841989278793
0.7587588 0.0018621289636939764 0.003042226890102029 0.001130284508690238 0.0026220022700726986 0.0016676282975822687 0.003393535502254963 0.002836379921063781 0.0028952406719326973 0.0014783620135858655 0.002325309906154871
0.7597598 0.001870859181508422 0.0030279718339443207 0.0011296127922832966 0.0026230323128402233 0.001665735151618719 0.0033752964809536934 0.0028382299933582544 0.0028959570918232203 0.00147605175152421 0.0023225273471325636
0.7607608 0.0018795132637023926 0.0030154448468238115 0.0011289427056908607 0.002623940585181117 0.0016638350207358599 0.003356237430125475 0.0028402183670550585 0.0028966248501092196 0.0014738249592483044 0.002319842576980591
0.7617618 0.0018881362630054355 0.003005125792697072 0.0011282619088888168 0.0026248598005622625 0.0016619074158370495 0.003337316447868943 0.002843132009729743 0.0028972672298550606 0.0014715790748596191 0.002317509613931179
0.7627628 0.0018965938361361623 0.0029943035915493965 0.001127540715970099 0.0026256144046783447 0.001660000067204237 0.003317604074254632 0.002846255199983716 0.0028978311456739902 0.001469343900680542 0.0023150097113102674
0.7637638 0.0019049214897677302 0.0029835032764822245 0.0011268105590716004 0.0026264118496328592 0.0016581082018092275 0.0032980679534375668 0.0028490161057561636 0.002898353384807706 0.0014670038362964988 0.0023124662693589926
0.7647648 0.0019132124725729227 0.002972290152683854 0.00112606689799577 0.0026270984672009945 0.001656441600061953 0.003278284100815654 0.002851786557585001 0.0028988646809011698 0.0014647149946540594 0.0023098622914403677
0.7657658 0.0019213249906897545 0.0029666870832443237 0.0011252796975895762 0.002627755282446742 0.0016550826840102673 0.0032577752135694027 0.0028545998502522707 0.002899284241721034 0.0014623438473790884 0.002307792892679572
0.7667668 0.001929477439261973 0.002964076353237033 0.0011245234636589885 0.0026282225735485554 0.0016537272604182363 0.0032371615525335073 0.0028582143131643534 0.002899697981774807 0.0014599846908822656 0.00230612070299685
0.7677678 0.001937562134116888 0.0029615210369229317 0.0011236874852329493 0.002628741320222616 0.0016529738204553723 0.0032161474227905273 0.0028624008409678936 0.002900023479014635 0.0014575754757970572 0.0023045148700475693
0.7687688 0.001945552066899836 0.002958345925435424 0.0011228732764720917 0.0026292300317436457 0.0016523038502782583 0.0031951903365552425 0.002866396913304925 0.00290034175850451 0.0014551234198734164 0.0023028175346553326
0.7697698 0.0019534851890057325 0.0029602134600281715 0.0011220478918403387 0.00262948265299201 0.0016516112955287099 0.003173942444846034 0.0028715324588119984 0.0029005836695432663 0.0014528632164001465 0.002301751635968685
0.7707708 0.0019613048061728477 0.002961643971502781 0.0011211700038984418 0.0026297937147319317 0.0016508828848600388 0.0031520414631813765 0.0028768491465598345 0.0029008006677031517 0.0014509129105135798 0.002300600055605173
0.7717718 0.00196917075663805 0.0029614095110446215 0.001120267785154283 0.002630225382745266 0.001650173682719469 0.0031302308198064566 0.00288218492642045 0.0029009473510086536 0.0014489531749859452 0.0022992847952991724
0.7727728 0.001976758474484086 0.0029594360385090113 0.0011193709215149283 0.0026307094376534224 0.001649476238526404 0.003107857657596469 0.0028875493444502354 0.002901047468185425 0.0014469885500147939 0.002297688275575638
0.7737738 0.0019842449110001326 0.0029552667401731014 0.001118458341807127 0.0026311457622796297 0.0016487538814544678 0.003085341304540634 0.002892770804464817 0.002901147585362196 0.0014449392911046743 0.0022957855835556984
0.7747748 0.0019920493941754103 0.002948425943031907 0.0011175113031640649 0.002631522249430418 0.0016480397898703814 0.003062887117266655 0.0028979063499718904 0.0029011464212089777 0.0014428460272029042 0.0022935927845537663
0.7757758 0.002000052947551012 0.002939162077382207 0.0011165742762386799 0.0026317215524613857 0.0016481291968375444 0.003040647367015481 0.0029031180310994387 0.0029011117294430733 0.0014407288981601596 0.0022912498097866774
0.7767768 0.0020079705864191055 0.0029268322978168726 0.001115629100240767 0.002632014686241746 0.0016486524837091565 0.0030208444222807884 0.002908029593527317 0.002901027211919427 0.0014385795220732689 0.0022888423409312963
0.7777778 0.0020157762337476015 0.0029126484878361225 0.0011146203614771366 0.0026320945471525192 0.0016491556307300925 0.0030025767628103495 0.002913041040301323 0.002900901949033141 0.0014364278176799417 0.0022863605991005898
0.7787788 0.002023351611569524 0.002899677027016878 0.001113916514441371 0.0026324759237468243 0.001649706275202334 0.002984595252200961 0.002917966805398464 0.002900744555518031 0.001434201025404036 0.002284070709720254
0.7797798 0.002030906267464161 0.002895408309996128 0.0011137573746964335 0.002632902702316642 0.0016505622770637274 0.0029674386605620384 0.0029228352941572666 0.0029005599208176136 0.0014319360489025712 0.002282923087477684
0.7807808 0.002038203179836273 0.00289412634447217 0.0011135389795526862 0.0026334451977163553 0.0016518770717084408 0.002950115129351616 0.00292764650657773 0.002900290535762906 0.0014296554727479815 0.002282099798321724
0.7817818 0.0020454716868698597 0.002895522629842162 0.0011133764637634158 0.0026338184252381325 0.0016532158479094505 0.0029327392112463713 0.002932376693934202 0.0028999566566199064 0.0014274227432906628 0.0022815444972366095
0.7827828 0.0020527231972664595 0.002905791625380516 0.00111372338142246 0.0026341723278164864 0.001654547406360507 0.002915182150900364 0.0029370354022830725 0.0028996120672672987 0.0014253747649490833 0.0022820180747658014
0.7837838 0.002059752820059657 0.0029222997836768627 0.0011143729789182544 0.0026343881618231535 0.0016558778006583452 0.0028973626904189587 0.0029415797907859087 0.0028992139268666506 0.0014233207330107689 0.0022831300739198923
0.7847848 0.002066604560241103 0.0029398836195468903 0.001114993472583592 0.0026346896775066853 0.0016572009772062302 0.002879619598388672 0.0029461670201271772 0.002898776438087225 0.0014212309615686536 0.002284351969137788
0.7857858 0.0020733955316245556 0.0029665809124708176 0.0011155790416523814 0.0026348019018769264 0.00165853020735085 0.002861304208636284 0.002950491849333048 0.002898269798606634 0.0014190959045663476 0.0022864502388983965
0.7867868 0.0020804163068532944 0.00299239088781178 0.0011161351576447487 0.0026348924729973078 0.0016598522197455168 0.0028430128004401922 0.0029549121391028166 0.0028977321926504374 0.0014169705100357533 0.0022884795907884836
0.7877878 0.002087740693241358 0.003016688162460923 0.0011166840558871627 0.0026349115651100874 0.0016611849423497915 0.0028245067223906517 0.0029599808622151613 0.002897196915000677 0.0014147781766951084 0.0022904081270098686
0.7887888 0.002094818977639079 0.003042530734091997 0.0011172067606821656 0.0026349173858761787 0.0016624986892566085 0.0028057480230927467 0.0029654072131961584 0.002896867925301194 0.001412552548572421 0.0022925054654479027
0.7897898 0.0021018474362790585 0.003068379359319806 0.0011177303967997432 0.002634907839819789 0.0016638338565826416 0.002787842648103833 0.00297110085375607 0.002896517515182495 0.001410312601365149 0.00229471898637712
0.7907908 0.002108912682160735 0.0030914098024368286 0.0011181654408574104 0.002634782809764147 0.0016651427140459418 0.002769903978332877 0.002976770279929042 0.002896096557378769 0.0014080869732424617 0.0022965860553085804
0.7917918 0.0021159553434699774 0.0031111270654946566 0.00111864460632205 0.0026344775687903166 0.0016664694994688034 0.002751703141257167 0.0029821586795151234 0.002895630430430174 0.0014057564549148083 0.002297991421073675
0.7927928 0.002122787758708 0.003127048257738352 0.001119056949391961 0.0026343571953475475 0.0016677844105288386 0.0027334499172866344 0.0029877710621804 0.0028951275162398815 0.0014034271007403731 0.002298979088664055
0.7937938 0.0021294669713824987 0.0031391149386763573 0.0011195860570296645 0.002634013770148158 0.001669413992203772 0.002715210895985365 0.0029945087153464556 0.002894612494856119 0.0014010763261467218 0.0022996673360466957
0.7947948 0.0021360134705901146 0.003146130358800292 0.0011222388129681349 0.002633658703416586 0.0016714644152671099 0.0026965283323079348 0.0030011890921741724 0.00289403204806149 0.0013987242709845304 0.002299997955560684
0.7957958 0.002142273588106036 0.0031484602950513363 0.0011248807422816753 0.002633238909766078 0.0016739332349970937 0.0026782797649502754 0.0030077791307121515 0.002893429948017001 0.0013962661614641547 0.0022998382337391376
0.7967968 0.002148436615243554 0.0031507660169154406 0.0011275748256593943 0.0026327739469707012 0.0016766631742939353 0.002661113627254963 0.003014378482475877 0.0028927468229085207 0.0013937854673713446 0.002299804473295808
0.7977978 0.0021544185001403093 0.003150097094476223 0.0011311143171042204 0.002632224466651678 0.0016794073162600398 0.0026447628624737263 0.003020939650014043 0.0028920124750584364 0.0013913607690483332 0.00229959306307137
0.7987988 0.0021602525375783443 0.0031444940250366926 0.0011351299472153187 0.0026316940784454346 0.0016824840568006039 0.0026280211750417948 0.003027481958270073 0.0028912792913615704 0.0013887714594602585 0.0022988454438745975
0.7997998 0.0021659648045897484 0.003134874626994133 0.0011398600181564689 0.0026310086250305176 0.0016860461328178644 0.002611679956316948 0.003033761866390705 0.0028904962819069624 0.001386226387694478 0.002297768834978342
0.8008008 0.0021714912727475166 0.0031212144531309605 0.0011445570271462202 0.002630304079502821 0.0016896652523428202 0.002595348283648491 0.003040218260139227 0.0028896844014525414 0.0013838838785886765 0.002296262886375189
0.8018018 0.0021768598817288876 0.0031047388911247253 0.0011492088669911027 0.0026300321333110332 0.0016932582948356867 0.0025784634053707123 0.0030466460157185793 0.002888802206143737 0.0013818609295412898 0.0022944302763789892
0.8028028 0.00218206481076777 0.003089870559051633 0.0011543233413249254 0.0026297366712242365 0.0016968285199254751 0.0025616169441491365 0.003052883083000779 0.002887873677536845 0.001379768829792738 0.002292774384841323
0.8038038 0.00218714727088809 0.0030726566910743713 0.0011597521370276809 0.0026293587870895863 0.0017004346009343863 0.0025449085514992476 0.0030595778953284025 0.0028869318775832653 0.0013776504201814532 0.0022909354884177446
0.8048048 0.0021921214647591114 0.0030535273253917694 0.0011653692927211523 0.0026290249079465866 0.0017039846861734986 0.002529034623876214 0.003066487144678831 0.0028859637677669525 0.0013755107065662742 0.002289002761244774
0.8058058 0.002196976449340582 0.0030321322847157717 0.0011718173045665026 0.0026290237437933683 0.0017075275536626577 0.0025167178828269243 0.003073306055739522 0.0028849125374108553 0.0013733160449191928 0.0022873033303767443
0.8068068 0.0022016651928424835 0.0030087637715041637 0.001178254489786923 0.002629163209348917 0.0017110657645389438 0.00250680441968143 0.003080010414123535 0.0028838396538048983 0.0013712143991142511 0.0022856423165649176
0.8078078 0.002206288743764162 0.002983831102028489 0.0011846115812659264 0.0026295792777091265 0.0017145919846370816 0.002498350106179714 0.0030867052264511585 0.002882711822167039 0.0013694262597709894 0.002284010872244835
0.8088088 0.002210785634815693 0.0029614358209073544 0.0011909536551684141 0.002629979746416211 0.001718261162750423 0.0024923132732510567 0.003093304578214884 0.0028815388213843107 0.0013675021473318338 0.0022828972432762384
0.8098098 0.002215184038504958 0.0029412214644253254 0.0011972368229180574 0.0026303373742848635 0.0017223262693732977 0.0024865816812962294 0.0031006813514977694 0.0028803383465856314 0.0013656329829245806 0.0022821712773293257
0.8108108 0.0022194564808160067 0.0029189549386501312 0.0012034550309181213 0.002630680799484253 0.0017263769404962659 0.0024806165602058172 0.0031093978323042393 0.002879102248698473 0.0013637387892231345 0.0022813088726252317
0.8118118 0.0022236346267163754 0.0029042772948741913 0.0012096710270270705 0.002630935749039054 0.0017304550856351852 0.00247457018122077 0.003118667518720031 0.002877794438973069 0.0013618409866467118 0.0022813165560364723
0.8128128 0.0022281839046627283 0.0028878229204565287 0.0012157759629189968 0.002631089650094509 0.0017344903899356723 0.0024684809613972902 0.003128323471173644 0.002876449842005968 0.0013598822988569736 0.002281166845932603
0.8138138 0.0022328232880681753 0.0028746272437274456 0.001221866114065051 0.0026316558942198753 0.0017384993843734264 0.0024619053583592176 0.003137893509119749 0.0028750740457326174 0.0013579094083979726 0.002281361725181341
0.8148148 0.0022373832762241364 0.0028705382719635963 0.0012279266957193613 0.002632957650348544 0.0017425393452867866 0.0024580240715295076 0.003148650983348489 0.002873685210943222 0.0013559460639953613 0.00228307256475091
0.8158158 0.0022421914618462324 0.0028693454805761576 0.0012338997330516577 0.002634342759847641 0.0017469405429437757 0.0024552536197006702 0.003159270156174898 0.0028722428251057863 0.0013539600186049938 0.0022852718830108643
0.8168168 0.002247001277282834 0.00286904931999743 0.0012398447142913938 0.0026356016751378775 0.0017513835337013006 0.002454895991832018 0.0031699370592832565 0.0028707564342767 0.0013520156498998404 0.0022878318559378386
0.8178178 0.0022516639437526464 0.0028770784847438335 0.0012457313714548945 0.002636923687532544 0.0017557822866365314 0.0024571705143898726 0.003180446568876505 0.00286919716745615 0.0013499760534614325 0.0022915522567927837
0.8188188 0.0022562697995454073 0.0028831723611801863 0.001251583220437169 0.0026381658390164375 0.001761212362907827 0.002459287643432617 0.0031909511890262365 0.0028676295187324286 0.0013479172484949231 0.0022951322607696056
0.8198198 0.0022608675062656403 0.002887269714847207 0.0012573659187182784 0.0026393854059278965 0.0017677664291113615 0.00246149068698287 0.003201436949893832 0.0028660153038799763 0.001345996861346066 0.002298621693626046
0.8208208 0.0022654575295746326 0.0028891852125525475 0.0012630957644432783 0.0026404880918562412 0.0017746746307238936 0.0024634695146232843 0.0032118509989231825 0.002864328445866704 0.0013439737958833575 0.0023018361534923315
0.8218218 0.002270208206027746 0.002889907220378518 0.0012688133865594864 0.0026416515465825796 0.0017815398750826716 0.002465805970132351 0.003222031518816948 0.002862650202587247 0.001341884140856564 0.0023049437440931797
0.8228228 0.002275073667988181 0.0028892194386571646 0.0012744369450956583 0.002642837818711996 0.0017883873078972101 0.002467894461005926 0.003232464659959078 0.002860893029719591 0.00133981229737401 0.002307891147211194
0.8238238 0.002279871143400669 0.0028887486550956964 0.0012800137046724558 0.0026438699569553137 0.0017952632624655962 0.0024699782952666283 0.0032425641547888517 0.0028591251466423273 0.0013377523282542825 0.0023107985034585
0.8248248 0.0022845687344670296 0.0028901861514896154 0.001285579870454967 0.002644960768520832 0.0018026172183454037 0.002472143154591322 0.003253025934100151 0.0028573344461619854 0.0013357055140659213 0.002314013661816716
0.8258258 0.0022891080006957054 0.00289095938205719 0.0012910395162180066 0.0026460157241672277 0.0018098914297297597 0.00247425539419055 0.003266787389293313 0.0028554354794323444 0.0013336038682609797 0.0023174553643912077
0.8268268 0.002293642144650221 0.002889336319640279 0.0012964893830940127 0.0026470529846847057 0.0018171238480135798 0.002476177178323269 0.0032807684037834406 0.002853518584743142 0.001331528415903449 0.0023206265177577734
0.8278278 0.002298046601936221 0.0028854291886091232 0.0013018707977607846 0.00264795427210629 0.0018243383383378386 0.002478895243257284 0.003294772934168577 0.0028515802696347237 0.0013293098891153932 0.002323577646166086
0.8288288 0.002302418928593397 0.002882756292819977 0.0013072332367300987 0.0026489102747291327 0.0018315004417672753 0.0024843881838023663 0.003308696672320366 0.0028496335726231337 0.0013272284995764494 0.002326973946765065
0.8298298 0.002306642709299922 0.002882797969505191 0.0013125097611919045 0.002649906789883971 0.0018385826842859387 0.002495336579158902 0.0033224152866750956 0.002847580937668681 0.0013250422198325396 0.002331201918423176
0.8308308 0.002310765441507101 0.0028813558164983988 0.001317739486694336 0.0026507233269512653 0.0018456601537764072 0.00250664702616632 0.003336520167067647 0.0028455399442464113 0.0013228773605078459 0.0023353141732513905
0.8318318 0.0023147198371589184 0.002879198407754302 0.0013230876065790653 0.0026515470817685127 0.0018526994390413165 0.002517433138564229 0.0033502529840916395 0.0028435885906219482 0.0013207315932959318 0.0023392511066049337
0.8328328 0.0023188048508018255 0.0028754377271980047 0.0013286173343658447 0.0026523792184889317 0.0018596196314319968 0.002528171520680189 0.0033638477325439453 0.0028417729772627354 0.0013184725539758801 0.002343013882637024
0.8338338 0.0023226842749863863 0.0028716768138110638 0.0013340833829715848 0.0026531778275966644 0.0018665408715605736 0.002538876375183463 0.003377470886334777 0.0028399096336215734 0.0013164925621822476 0.0023467682767659426
0.8348348 0.0023264563642442226 0.002875373698771 0.0013394936686381698 0.0026539242826402187 0.0018734550103545189 0.0025500631891191006 0.003390941536054015 0.00283805001527071 0.0013147508725523949 0.002351389965042472
0.8358358 0.002330121351405978 0.0028784882742911577 0.001344868098385632 0.0026546488516032696 0.0018802881240844727 0.0025624369736760855 0.003404479008167982 0.0028360949363559484 0.001312998472712934 0.0023560470435768366
0.8368368 0.0023338005412369967 0.0028843670152127743 0.0013502012006938457 0.0026556418742984533 0.0018870806088671088 0.0025741339195519686 0.0034178541973233223 0.002834172220900655 0.0013112485175952315 0.0023609448689967394
0.8378378 0.0023373516742140055 0.002896197373047471 0.001355483545921743 0.002656854223459959 0.0018938231514766812 0.002586846239864826 0.003431024495512247 0.002832117024809122 0.0013094437308609486 0.002366571454331279
0.8388388 0.0023407521657645702 0.0029076433274894953 0.0013607233995571733 0.002658005803823471 0.0019004690693691373 0.0025998400524258614 0.003444528440013528 0.002830111887305975 0.0013079404598101974 0.002372223883867264
0.8398398 0.0023440755903720856 0.00291956658475101 0.0013658932875841856 0.0026598130352795124 0.0019071400165557861 0.0026131058111786842 0.003457579528912902 0.0028280222322791815 0.0013070511631667614 0.002378027653321624
0.8408408 0.002347361296415329 0.0029377436731010675 0.0013710282510146499 0.0026618146803230047 0.0019137286581099033 0.0026261424645781517 0.0034706543665379286 0.002825930016115308 0.0013065122766420245 0.002384546212852001
0.8418418 0.002350462134927511 0.00295629701577127 0.0013761272421106696 0.0026636444963514805 0.0019202851690351963 0.0026389406993985176 0.003483734093606472 0.002823794959113002 0.0013060342753306031 0.0023910359013825655
0.8428428 0.002353552496060729 0.002978774020448327 0.0013811774551868439 0.0026654708199203014 0.0019267629832029343 0.002651495859026909 0.0034967565443366766 0.0028216217178851366 0.0013054406736046076 0.002397894859313965
0.8438438 0.0023564528673887253 0.002999874297529459 0.00138619274366647 0.0026673232205212116 0.001933213439770043 0.0026641369331628084 0.003509631147608161 0.002819428453221917 0.0013048779219388962 0.002404570346698165
0.8448448 0.0023595497477799654 0.003018571063876152 0.001391120022162795 0.002669074572622776 0.0019397675059735775 0.0026767540257424116 0.0035224484745413065 0.0028171478770673275 0.0013043355429545045 0.0024109745863825083
0.8458458 0.0023633299861103296 0.003034936962649226 0.0013966017868369818 0.0026708708610385656 0.0019466638332232833 0.0026886318810284138 0.0035351847764104605 0.0028148924466222525 0.0013037442695349455 0.002417206298559904
0.8468468 0.002366926521062851 0.0030505226459354162 0.0014020444359630346 0.0026725507341325283 0.0019535208120942116 0.0027010010089725256 0.0035478495992720127 0.0028125823009759188 0.001303605968132615 0.002423400292173028
0.8478478 0.0023703747428953648 0.003062330186367035 0.001407443662174046 0.0026742981281131506 0.0019603013060986996 0.002712907735258341 0.0035604904405772686 0.002810215810313821 0.001303794328123331 0.002429128857329488
0.8488488 0.0023737421724945307 0.0030698012560606003 0.001412835088558495 0.0026759968604892492 0.0019670843612402678 0.00272492878139019 0.00357303605414927 0.0028078018222004175 0.0013039492769166827 0.0024343531113117933
0.8498498 0.0023768481332808733 0.003076219465583563 0.001418153289705515 0.0026777051389217377 0.0019741642754524946 0.0027365349233150482 0.003585982136428356 0.0028054057620465755 0.0013041876954957843 0.0024394665379077196
0.8508509 0.0023799221962690353 0.003079538233578205 0.001423436333425343 0.0026793109718710184 0.0019811152014881372 0.0027477454859763384 0.003600211115553975 0.0028029237873852253 0.0013043892104178667 0.0024442882277071476
0.8518519 0.0023828446865081787 0.003078868379816413 0.0014289462706074119 0.0026809023693203926 0.001988053321838379 0.0027615022845566273 0.0036144161131232977 0.002800422953441739 0.0013045191299170256 0.0024489418137818575
0.8528529 0.0023855550680309534 0.003073775675147772 0.0014345078961923718 0.002682531950995326 0.0019948934204876423 0.002775344764813781 0.0036286402028054 0.002797905122861266 0.0013047289103269577 0.0024530983064323664
0.8538539 0.002388200955465436 0.003064990509301424 0.0014400046784430742 0.002684055594727397 0.002001681365072727 0.0027893208898603916 0.0036432312335819006 0.0027953684329986572 0.0013048528926447034 0.0024568564258515835
0.8548549 0.002390582114458084 0.003052682848647237 0.0014455881901085377 0.0026856588665395975 0.002008372452110052 0.002803010866045952 0.0036589335650205612 0.0027927469927817583 0.0013050019042566419 0.0024602864868938923
0.8558559 0.0023929383605718613 0.0030375763308256865 0.0014516866067424417 0.0026871776208281517 0.0020150316413491964 0.0028166389092803 0.0036748647689819336 0.002790133934468031 0.0013051902642473578 0.00246347114443779
0.8568569 0.0023950363975018263 0.003023657249286771 0.001458107610233128 0.002688649808987975 0.0020215653348714113 0.002829971257597208 0.0036906814202666283 0.002787475474178791 0.0013053608126938343 0.00246672285720706
0.8578579 0.0023971041664481163 0.003013160079717636 0.001464431406930089 0.002690019551664591 0.0020281909964978695 0.0028436421416699886 0.0037063502240926027 0.0027847420424222946 0.0013055050512775779 0.0024703494273126125
0.8588589 0.0023991400375962257 0.0030013476498425007 0.0014707980444654822 0.0026915455237030983 0.0020348215475678444 0.002857961691915989 0.003721842775121331 0.0027820991817861795 0.001305605168454349 0.0024739070795476437
0.8598599 0.0024008313193917274 0.002988154534250498 0.001477090991102159 0.0026929222512990236 0.0020413470920175314 0.0028742169961333275 0.0037374161183834076 0.002779782982543111 0.0013057279866188765 0.002477498957887292
0.8608609 0.0024035200476646423 0.0029739271849393845 0.0014833653112873435 0.0026942575350403786 0.002047837944701314 0.002890257863327861 0.0037528371904045343 0.0027773999609053135 0.0013058793265372515 0.0024810314644128084
0.8618619 0.0024065144825726748 0.002963213250041008 0.0014895884087309241 0.0026956188958138227 0.0020542179699987173 0.0029061937239021063 0.0037682007532566786 0.0027750765439122915 0.001305997371673584 0.0024849579203873873
0.8628629 0.002409733831882477 0.0029574092477560043 0.0014958061510697007 0.002696981420740485 0.0020605302415788174 0.0029217195697128773 0.003783502383157611 0.0027730988804250956 0.0013068580301478505 0.0024895158130675554
0.8638639 0.0024129056837409735 0.0029509293381124735 0.0015019553247839212 0.0026982403360307217 0.0020667361095547676 0.00293732644058764 0.003798842430114746 0.002771118888631463 0.0013084948295727372 0.00249406136572361
0.8648649 0.002416008384898305 0.002943849889561534 0.0015080900629982352 0.0026994715444743633 0.0020729005336761475 0.0029532003682106733 0.0038140916731208563 0.00276908278465271 0.0013101863441988826 0.0024985424242913723
0.8658659 0.00241890549659729 0.0029380202759057283 0.0015141826588660479 0.00270079611800611 0.002078982535749674 0.00296783447265625 0.003829212160781026 0.0027670145500451326 0.0013118147617205977 0.0025029738899320364
0.8668669 0.0024217753671109676 0.0029359422624111176 0.0015202437061816454 0.0027020168490707874 0.002084969310089946 0.0029831218998879194 0.003844203893095255 0.002764936536550522 0.001313407439738512 0.002507846336811781
0.8678679 0.0024245905224233866 0.0029331438709050417 0.0015262719243764877 0.002703160047531128 0.002090855734422803 0.002997331554070115 0.003859190968796611 0.0027628277894109488 0.0013150930171832442 0.002512496430426836
0.8688689 0.002427959581837058 0.0029302744660526514 0.00153227464761585 0.002704362850636244 0.002096661366522312 0.003011393593624234 0.0038740013260394335 0.002760726260021329 0.0013167059514671564 0.002517151413485408
0.8698699 0.0024314341135323048 0.0029267901554703712 0.001538240583613515 0.0027054762467741966 0.002102385740727186 0.0030252502765506506 0.0038889360148459673 0.002758544636890292 0.0013183437986299396 0.002521711401641369
0.8708709 0.0024350746534764767 0.0029229389037936926 0.0015441643772646785 0.0027066993061453104 0.002108036307618022 0.003038606606423855 0.003903617849573493 0.0027563690673559904 0.0013201712863519788 0.0025261864066123962
0.8718719 0.0024384402204304934 0.002919147489592433 0.0015500556910410523 0.002707681618630886 0.002113587921485305 0.003051700536161661 0.00391825195401907 0.0027541290037333965 0.001322501921094954 0.0025306108873337507
0.8728729 0.002441844902932644 0.002916355151683092 0.001555920927785337 0.002708754502236843 0.002119066659361124 0.003064336720854044 0.0039330050349235535 0.0027518952265381813 0.0013250886695459485 0.0025351408403366804
0.8738739 0.0024450623895972967 0.002915521850809455 0.0015617397148162127 0.0027097235433757305 0.0021244860254228115 0.003076801309362054 0.003947591874748468 0.0027499948628246784 0.0013276636600494385 0.002539843088015914
0.8748749 0.0024482570588588715 0.002914667595177889 0.001567529863677919 0.002710711909458041 0.002129797823727131 0.0030886412132531404 0.003962039947509766 0.002748240251094103 0.0013301837025210261 0.002544452203437686
0.8758759 0.002451486885547638 0.002913187723606825 0.0015733045293018222 0.0027117871213704348 0.0021350407041609287 0.0031002138275653124 0.003976459614932537 0.002746483078226447 0.001332777668721974 0.0025489714462310076
0.8768769 0.00245453417301178 0.002911780495196581 0.001578991417773068 0.0027126644272357225 0.0021401213016361 0.0031113766599446535 0.003990745637565851 0.002744677010923624 0.001335315639153123 0.002553356345742941
0.8778779 0.002457589376717806 0.0029100950341671705 0.0015846907626837492 0.0027135598938912153 0.002145209349691868 0.0031221627723425627 0.004005088936537504 0.0027428721077740192 0.0013378893490880728 0.0025576844345778227
0.8788789 0.002460497198626399 0.002908595371991396 0.0015903606545180082 0.0027144658379256725 0.0021501565352082253 0.0031324003357440233 0.004019188694655895 0.0027410173788666725 0.001340388087555766 0.0025618968065828085
0.8798799 0.002463348675519228 0.0029068433213979006 0.001595972920767963 0.0027153859846293926 0.0021550143137574196 0.0031439922749996185 0.004033327102661133 0.002739155199378729 0.0013430261751636863 0.0025662295520305634
0.8808809 0.0024662245996296406 0.0029079236555844545 0.0016015376895666122 0.002716126386076212 0.0021598159801214933 0.003156003775075078 0.0040474459528923035 0.0027372741606086493 0.0013455867301672697 0.0025708824396133423
0.8818819 0.0024689047131687403 0.002911575371399522 0.001607114914804697 0.002716983435675502 0.0021644937805831432 0.0031683873385190964 0.004061393439769745 0.0027353595942258835 0.0013481950154528022 0.002575823338702321
0.8828829 0.002471551764756441 0.002915942342951894 0.0016126027330756187 0.0027177666779607534 0.0021691001020371914 0.003180708736181259 0.004075278993695974 0.0027334571350365877 0.0013507878175005317 0.002580799628049135
0.8838839 0.0024741445668041706 0.002921130508184433 0.001618082169443369 0.0027184949722141027 0.0021736060734838247 0.003193120937794447 0.004089026246219873 0.002731488784775138 0.001353343715891242 0.002585826674476266
0.8848849 0.002476681722328067 0.0029258900322020054 0.0016235039802268147 0.002719275886192918 0.00217803125269711 0.003204674692824483 0.00410290714353323 0.0027295397594571114 0.001355991349555552 0.0025907219387590885
0.8858859 0.0024791713804006577 0.002930765738710761 0.0016293852822855115 0.0027198849711567163 0.002182357246056199 0.003215689677745104 0.0041165160946547985 0.0027275383472442627 0.0013586580753326416 0.0025955522432923317
0.8868869 0.002481466392055154 0.0029357788152992725 0.0016354697290807962 0.0027205634396523237 0.0021865915041416883 0.003226261120289564 0.004130201414227486 0.002725524827837944 0.0013611828908324242 0.002600338077172637
0.8878879 0.0024837881792336702 0.0029432112351059914 0.001641564187593758 0.002721154596656561 0.0021907866466790438 0.0032362747006118298 0.004143724218010902 0.002723488723859191 0.0013638484524562955 0.0026053159963339567
0.8888889 0.0024859774857759476 0.0029518604278564453 0.001647603465244174 0.002721825847402215 0.0021949266083538532 0.003245763713493943 0.0041571566835045815 0.002721406053751707 0.0013665520818904042 0.002610341412946582
0.8898899 0.0024880438577383757 0.002959773875772953 0.0016536233015358448 0.0027224086225032806 0.002199003705754876 0.003255605697631836 0.004170670639723539 0.0027193676214665174 0.0013692497741430998 0.0026153053622692823
0.8908909 0.0024900101125240326 0.002967661479488015 0.0016596084460616112 0.002722888020798564 0.002202920848503709 0.003266086569055915 0.00418386934325099 0.0027172553818672895 0.0013724768068641424 0.0026203086599707603
0.8918919 0.002491951920092106 0.002975692041218281 0.0016656614607200027 0.0027234768494963646 0.0022067581303417683 0.003275909461081028 0.0041971635073423386 0.00271513219922781 0.0013757275883108377 0.0026252747047692537
0.8928929 0.002493802923709154 0.0029873233288526535 0.0016725268214941025 0.0027239108458161354 0.0022104657255113125 0.003285102779045701 0.004210414830595255 0.002713001798838377 0.0013789164368063211 0.002630607457831502
0.8938939 0.002495713997632265 0.0030000817496329546 0.0016794324619695544 0.0027243958320468664 0.002214099047705531 0.003294010180979967 0.004223656374961138 0.0027108299545943737 0.001382223330438137 0.002636049408465624
0.8948949 0.0024972818791866302 0.0030112217646092176 0.0016862750053405762 0.002724850084632635 0.002217590808868408 0.0033031702041625977 0.004236559849232435 0.0027086769696325064 0.0013855242868885398 0.0026412392035126686
0.8958959 0.0024988651275634766 0.003021207870915532 0.0016930904239416122 0.0027252172585576773 0.0022210252936929464 0.0033112000674009323 0.004249534569680691 0.002706457395106554 0.0013887584209442139 0.0026461509987711906
0.8968969 0.0025010118260979652 0.0030293234158307314 0.0016999229555949569 0.0027255951426923275 0.002224365482106805 0.003318414557725191 0.004262366332113743 0.0027042317669838667 0.0013920330675318837 0.0026508071459829807
0.8978979 0.0025042188353836536 0.0030351923778653145 0.0017067098524421453 0.0027259814087301493 0.0022275245282799006 0.0033251952845603228 0.004275269340723753 0.0027019798289984465 0.0013953292509540915 0.002655266784131527
0.8988989 0.0025074707809835672 0.003039402887225151 0.001713455538265407 0.002726199571043253 0.0022306691389530897 0.0033312272280454636 0.004288072697818279 0.002700297860428691 0.0013986860867589712 0.0026594980154186487
0.8998999 0.0025104847736656666 0.003041447140276432 0.0017201853916049004 0.002726494101807475 0.0022336661349982023 0.0033365392591804266 0.004300818312913179 0.002698608674108982 0.0014019310474395752 0.002663352759554982
0.9009009 0.0025135460309684277 0.0030423563439399004 0.001726947259157896 0.0027267932891845703 0.002236537868157029 0.0033411169424653053 0.004313464276492596 0.0026969301979988813 0.0014053022023290396 0.0026669995859265327
0.9019019 0.00251653790473938 0.003040582174435258 0.001733636250719428 0.0027273118030279875 0.002239336958155036 0.0033453130163252354 0.004325981251895428 0.0026952396146953106 0.001408653217367828 0.0026702880859375
0.9029029 0.0025193821638822556 0.0030372929759323597 0.0017406302504241467 0.0027290116995573044 0.0022420333698391914 0.003348512575030327 0.0043392847292125225 0.0026935182977467775 0.0014120053965598345 0.0026735190767794847
0.9039039 0.002523184986785054 0.0030354068148881197 0.0017478259978815913 0.0027306878473609686 0.0022446177899837494 0.0033511780202388763 0.004352521616965532 0.0026917767245322466 0.0014153671218082309 0.002676952164620161
0.9049049 0.0025281100533902645 0.003035507397726178 0.001755010918714106 0.0027323353569954634 0.0022470832336694 0.003353009233251214 0.00436603045091033 0.0026900230441242456 0.0014187860069796443 0.002680655103176832
0.9059059 0.0025332611985504627 0.003035623114556074 0.001762224710546434 0.0027339982334524393 0.0022494494915008545 0.0033541154116392136 0.004380092490464449 0.0026882279198616743 0.0014221000019460917 0.002684343606233597
0.9069069 0.002538698259741068 0.0030347220599651337 0.0017697784351184964 0.002735618269070983 0.002251717960461974 0.0033547114580869675 0.004393868148326874 0.0026864600367844105 0.0014256464783102274 0.0026879135984927416
0.9079079 0.002544205170124769 0.003033099928870797 0.0017772981664165854 0.0027371954638510942 0.0022538648918271065 0.003355159657076001 0.004407849162817001 0.0026846681721508503 0.0014297234592959285 0.002691451692953706
0.9089089 0.002549573080614209 0.0030305178370326757 0.0017848208080977201 0.0027387903537601233 0.002255951054394245 0.0033546637278050184 0.004421730060130358 0.002682851394638419 0.0014337872853502631 0.002694742986932397
0.9099099 0.002554934239014983 0.0030271278228610754 0.0017923408886417747 0.002740313997492194 0.002257948974147439 0.0033536527771502733 0.004435315262526274 0.00268102390691638 0.0014379167696461082 0.0026978417299687862
0.9109109 0.0025604020338505507 0.0030222481582313776 0.0017998138209804893 0.0027418446261435747 0.0022599375806748867 0.0033521747682243586 0.004449081141501665 0.002679145196452737 0.0014420556835830212 0.00270074512809515
0.9119119 0.0025656812358647585 0.0030160199385136366 0.0018072692910209298 0.0027437699027359486 0.002261717338114977 0.003349518636241555 0.004462852608412504 0.002677298616617918 0.0014461720129474998 0.0027033668011426926
0.9129129 0.0025709031615406275 0.00300888461060822 0.0018147299997508526 0.002746214857324958 0.0022634814959019423 0.0033464478328824043 0.004476437345147133 0.002675399649888277 0.0014502929989248514 0.002705866005271673
0.9139139 0.0025767963379621506 0.003004756523296237 0.0018221796490252018 0.002748596714809537 0.0022650586906820536 0.003342704614624381 0.004490151535719633 0.002673506736755371 0.001454508281312883 0.002708695363253355
0.9149149 0.0025828098878264427 0.003003109712153673 0.0018296116031706333 0.002750983228906989 0.0022665809374302626 0.003337559523060918 0.004503731615841389 0.00267160777002573 0.001458568498492241 0.0027116183191537857
0.9159159 0.00258873519487679 0.0030007706955075264 0.001837012474425137 0.0027532661333680153 0.0022680151741951704 0.0033323669340461493 0.00451722601428628 0.002669678768143058 0.0014627277851104736 0.0027144222985953093
0.9169169 0.0025946854148060083 0.002999005140736699 0.0018444126471877098 0.0027556191198527813 0.0022693120408803225 0.0033283804077655077 0.004530744627118111 0.002667738124728203 0.0014668559888377786 0.002717417199164629
0.9179179 0.002600681036710739 0.003001832403242588 0.0018517929129302502 0.0027580249588936567 0.0022705327719449997 0.0033239650074392557 0.004544219933450222 0.0026657998096197844 0.0014710413524881005 0.002720876829698682
0.9189189 0.0026066037826240063 0.0030043511651456356 0.0018591880798339844 0.00276029109954834 0.0022716259118169546 0.0033184955827891827 0.004557614214718342 0.002664207248017192 0.0014751874841749668 0.0027241739444434643
0.9199199 0.0026124902069568634 0.003005978185683489 0.0018665333045646548 0.0027625453658401966 0.002272628480568528 0.003312353976070881 0.0045709991827607155 0.002663023304194212 0.001479406375437975 0.002727328799664974
0.9209209 0.0026183761656284332 0.0030070417560636997 0.001873911009170115 0.0027648627292364836 0.0022735344246029854 0.003305463818833232 0.004584779497236013 0.0026618288829922676 0.0014835464535281062 0.0027303716633468866
0.9219219 0.002624114044010639 0.0030072045046836138 0.0018812167691066861 0.002767188474535942 0.0022745048627257347 0.003298120340332389 0.00459910836070776 0.002660560654476285 0.0014880573144182563 0.002733341883867979
0.9229229 0.0026299357414245605 0.003007624065503478 0.0018885141471400857 0.002769439248368144 0.0022753726225346327 0.0032898997887969017 0.004613423254340887 0.002659350633621216 0.0014930343022570014 0.0027362883556634188
0.9239239 0.0026357683818787336 0.0030074927490204573 0.0018958246801048517 0.0027740453369915485 0.0022762154694646597 0.00328079704195261 0.0046275947242975235 0.002658096607774496 0.0014980578562244773 0.0027393214404582977
0.9249249 0.002641502069309354 0.0030072866939008236 0.0019030930707231164 0.0027786956634372473 0.002276924904435873 0.0032711171079427004 0.004642638843506575 0.0026568674948066473 0.0015030396170914173 0.002742351731285453
0.9259259 0.0026472508907318115 0.0030068194027990103 0.0019103678641840816 0.0027834128122776747 0.0022775481920689344 0.0032603691797703505 0.004657621495425701 0.0026563643477857113 0.001508071436546743 0.0027453142683953047
0.9269269 0.0026529955212026834 0.003006478538736701 0.0019177605863660574 0.0027880321722477674 0.0022780788131058216 0.003249149303883314 0.004672517534345388 0.002655856544151902 0.0015130579704418778 0.00274821394123137
0.9279279 0.0026586444582790136 0.0030054424423724413 0.0019257093081250787 0.0027929663192480803 0.0022784555330872536 0.003236913587898016 0.004687509499490261 0.0026554071810096502 0.0015180968912318349 0.0027510160580277443
0.9289289 0.0026642694137990475 0.003004505066201091 0.0019336462719365954 0.0027981209568679333 0.0022787998896092176 0.0032251167576760054 0.004702553618699312 0.002654896816238761 0.0015231180004775524 0.002753891982138157
0.9299299 0.002669924171641469 0.003003604244440794 0.0019415926653891802 0.0028033910784870386 0.0022790348157286644 0.003213391173630953 0.00471743568778038 0.00265440228395164 0.0015281616942957044 0.002756770933046937
0.9309309 0.002675445517525077 0.0030035378877073526 0.0019495185697451234 0.002808589953929186 0.002279184991493821 0.0032013319432735443 0.004732403438538313 0.0026538739912211895 0.0015338778030127287 0.0027597518637776375
0.9319319 0.0026810509152710438 0.0030036407988518476 0.0019574074540287256 0.0028139303904026747 0.0022794126998633146 0.0031905793584883213 0.004747214261442423 0.0026533722411841154 0.0015407716855406761 0.0027630424592643976
0.9329329 0.002686507534235716 0.0030049472115933895 0.001965342089533806 0.0028201506938785315 0.0022796476259827614 0.003179082879796624 0.004762100987136364 0.0026528500020503998 0.0015477966517210007 0.0027664918452501297
0.9339339 0.0026919490192085505 0.0030071602668613195 0.001973232487216592 0.0028263640124350786 0.0022797512356191874 0.003167505143210292 0.004777006804943085 0.002652332652360201 0.0015548097435384989 0.00277001247741282
0.9349349 0.0026975201908499002 0.003009984502568841 0.001981110079213977 0.0028326271567493677 0.0022797787096351385 0.0031551073770970106 0.004791851155459881 0.002651773625984788 0.0015617823228240013 0.0027735040057450533
0.9359359 0.002702923258766532 0.0030133663676679134 0.0019889867398887873 0.0028388462960720062 0.0022797142155468464 0.003141827415674925 0.0048067281022667885 0.002651229966431856 0.0015694797039031982 0.002777011366561055
0.9369369 0.002708383370190859 0.003017469309270382 0.0019968661945313215 0.002845058450475335 0.0022795533295720816 0.00312806130386889 0.0048214769922196865 0.0026506686117500067 0.0015772163169458508 0.0027805285062640905
0.9379379 0.0027137298602610826 0.003023330820724368 0.0020047423895448446 0.002851310884580016 0.002279300708323717 0.003113708458840847 0.0048363590613007545 0.0026501177344471216 0.0015849840128794312 0.0027841762639582157
0.9389389 0.002719108946621418 0.003029025625437498 0.002012853277847171 0.002857521641999483 0.0022789465729147196 0.0030983781907707453 0.004851283971220255 0.0026495682541280985 0.001593747059814632 0.0027878261171281338
0.9399399 0.0027243387885391712 0.003034979570657015 0.0020217515993863344 0.0028648555744439363 0.002278482774272561 0.0030826807487756014 0.004866032395511866 0.002649004338309169 0.0016028904356062412 0.0027916687540709972
0.9409409 0.002729658503085375 0.003042495111003518 0.002030643867328763 0.0028727089520543814 0.0022779691498726606 0.0030662298668175936 0.004880852531641722 0.0026484476402401924 0.0016122173983603716 0.002795691601932049
0.9419419 0.0027348771691322327 0.0030502367299050093 0.0020395154133439064 0.0028806256595999002 0.0022773444652557373 0.0030490350909531116 0.004895567893981934 0.0026480138767510653 0.0016221475088968873 0.002799707232043147
0.9429429 0.0027401770930737257 0.003057904075831175 0.0020484309643507004 0.002888378920033574 0.0022765910252928734 0.003031134605407715 0.0049103545024991035 0.0026477479841560125 0.0016322147566825151 0.0028036595322191715
0.9439439 0.0027453082147985697 0.003064802847802639 0.0020573041401803493 0.002896264661103487 0.0022757351398468018 0.0030186509247869253 0.004925308283418417 0.0026474702171981335 0.0016422258922830224 0.002808118937537074
0.9449449 0.0027506703045219183 0.0030711255967617035 0.0020661777816712856 0.002904144348576665 0.002274805214256048 0.0030082797165960073 0.004939946811646223 0.0026471710298210382 0.001652350416406989 0.0028127413243055344
0.9459459 0.0027586566284298897 0.003076335648074746 0.002075300319120288 0.002912580966949463 0.002273805672302842 0.00300115579739213 0.004954724106937647 0.0026468669530004263 0.0016625248827040195 0.0028179949149489403
0.9469469 0.002766536083072424 0.0030820572283118963 0.002085732528939843 0.002922387095168233 0.0022726862225681543 0.0029932879842817783 0.004969329573214054 0.002646663226187229 0.0016726540634408593 0.0028234815690666437
0.9479479 0.002774507272988558 0.003087501972913742 0.00209625530987978 0.0029327140655368567 0.00227141915820539 0.002985024359077215 0.004984230734407902 0.0026471756864339113 0.0016828918596729636 0.0028290802147239447
0.9489489 0.002782355761155486 0.0030917953699827194 0.0021068116184324026 0.0029434107709676027 0.002270121593028307 0.0029794073197990656 0.004998931661248207 0.002647744258865714 0.0016930925194174051 0.0028348525520414114
0.9499499 0.0027901576831936836 0.0030947159975767136 0.002117302268743515 0.0029549752362072468 0.002268906682729721 0.0029744720086455345 0.005013737361878157 0.0026482748799026012 0.0017034232150763273 0.0028406630735844374
0.950951 0.002798119094222784 0.0030967772472649813 0.0021279037464410067 0.0029665289912372828 0.002267777919769287 0.0029724263586103916 0.005028333514928818 0.0026488506700843573 0.0017137359827756882 0.0028467169031500816
0.951952 0.0028059985488653183 0.00309756095521152 0.0021384512074291706 0.0029781137127429247 0.002266559051349759 0.0029700754676014185 0.0050430819392204285 0.002649403642863035 0.0017240047454833984 0.002852583536878228
0.952953 0.002813935512676835 0.0030988436192274094 0.002149048959836364 0.0029897522181272507 0.002265222603455186 0.002967348089441657 0.0050578974187374115 0.0026499282103031874 0.001734405755996704 0.0028584871906787157
0.953954 0.0028218100778758526 0.0030994671396911144 0.002159649971872568 0.003001339267939329 0.0022638593800365925 0.0029644870664924383 0.0050725508481264114 0.002650768728926778 0.0017448150319978595 0.002864305628463626
0.954955 0.002829691395163536 0.003099277149885893 0.002170271473005414 0.0030130278319120407 0.0022623485419899225 0.0029611634090542793 0.005087137222290039 0.002652335213497281 0.0017552196513861418 0.0028700523544102907
0.955956 0.002837443957105279 0.003098228480666876 0.0021808587480336428 0.003024797420948744 0.0022607415448874235 0.0029575061053037643 0.005101876333355904 0.002653823932632804 0.0017657398711889982 0.0028756684623658657
0.956957 0.0028453816194087267 0.0030971430242061615 0.00219150772318244 0.0030366156715899706 0.002259079134091735 0.0029538534581661224 0.005116548389196396 0.002655359450727701 0.001776528311893344 0.0028813353274017572
0.957958 0.002853279933333397 0.0030958098359405994 0.0022021643817424774 0.0030485570896416903 0.0022573666647076607 0.0029496096540242434 0.0051315161399543285 0.0026569461915642023 0.001788077293895185 0.0028870366513729095
0.958959 0.002861081389710307 0.0030964494217187166 0.0022128066048026085 0.0030612575355917215 0.0022554760798811913 0.002945656655356288 0.005147733725607395 0.0026584600564092398 0.0017996549140661955 0.0028931754641234875
0.95996 0.0028690199833363295 0.003097123932093382 0.0022234893403947353 0.0030750154983252287 0.002253530081361532 0.002943668281659484 0.005163936410099268 0.0026600323617458344 0.0018114292761310935 0.002899694023653865
0.960961 0.0028805211186408997 0.0030973826069384813 0.002234178362414241 0.0030889962799847126 0.0022515070158988237 0.0029415320605039597 0.005180082283914089 0.0026615774258971214 0.0018238758202642202 0.0029066281858831644
0.961962 0.0028920581098645926 0.0030973292887210846 0.0022448545787483454 0.003103803377598524 0.002249348210170865 0.0029394912999123335 0.005196466110646725 0.002663165330886841 0.0018363356357440352 0.0029136501252651215
0.962963 0.0029049739241600037 0.0030967085622251034 0.002255557104945183 0.003118747379630804 0.0022472755517810583 0.0029395627789199352 0.005212621763348579 0.002664718544110656 0.0018488073255866766 0.0029209968633949757
0.963964 0.002920005237683654 0.0030956408008933067 0.0022662982810288668 0.003133592428639531 0.0022455572616308928 0.0029393385630100965 0.005228786263614893 0.0026662980671972036 0.0018613659776747227 0.002928542671725154
0.964965 0.002935073571279645 0.003094761399552226 0.002277027815580368 0.003148589050397277 0.0022437465377151966 0.002938933204859495 0.005245113279670477 0.002667864551767707 0.0018739079823717475 0.0029361131601035595
0.965966 0.0029501505196094513 0.0030962233431637287 0.002287772949784994 0.003165822010487318 0.0022418189328163862 0.0029386901296675205 0.005261282902210951 0.0026694643311202526 0.0018864870071411133 0.002944190287962556
0.966967 0.002965280320495367 0.003100411733612418 0.0022985523100942373 0.003183628199622035 0.0022398661822080612 0.0029392146971076727 0.005277538206428289 0.0026710117235779762 0.001899121911264956 0.002952736336737871
0.967968 0.002980445744469762 0.0031078339088708162 0.002309342846274376 0.0032017002813518047 0.002237766981124878 0.002947053872048855 0.005293888971209526 0.0026726126670837402 0.0019117903430014849 0.0029624931048601866
0.968969 0.0029960060492157936 0.0031160220969468355 0.002320118248462677 0.00322168692946434 0.0022356307599693537 0.0029566334560513496 0.005310154054313898 0.0026742040645331144 0.0019244396826252341 0.0029727660585194826
0.96997 0.0030120466835796833 0.003123972564935684 0.0023309183306992054 0.003242068225517869 0.002233402105048299 0.00297204009257257 0.005326404236257076 0.0026757847517728806 0.0019375764532014728 0.0029838017653673887
0.970971 0.003028753912076354 0.0031314792577177286 0.0023417375050485134 0.0032641743309795856 0.0022310870699584484 0.0029877328779548407 0.005342745687812567 0.002677417825907469 0.0019508623518049717 0.0029951101168990135
0.971972 0.003045642049983144 0.003138768021017313 0.0023528779856860638 0.0032878839410841465 0.002228683792054653 0.003003406571224332 0.005359015427529812 0.002679035533219576 0.001964316237717867 0.0030066256877034903
0.972973 0.003062536707147956 0.003145430702716112 0.0023654343094676733 0.003311657812446356 0.002226162003353238 0.003019142197445035 0.005375266075134277 0.0026806199457496405 0.001978179207071662 0.0030182702466845512
0.973974 0.003079376183450222 0.003151979297399521 0.0023786122910678387 0.0033354901243001223 0.0022235882934182882 0.003038916504010558 0.005391554906964302 0.002682805061340332 0.0019920216873288155 0.0030304829124361277
0.974975 0.003096345579251647 0.003158248495310545 0.002391838701441884 0.003359491704031825 0.0022210711613297462 0.003063526004552841 0.0054078721441328526 0.0026850043796002865 0.0020059121306985617 0.0030432569328695536
0.975976 0.0031134001910686493 0.0031645321287214756 0.0024051989894360304 0.0033835647627711296 0.0022187912836670876 0.003093309234827757 0.005424103699624538 0.0026871657464653254 0.002019873820245266 0.0030566600617021322
0.976977 0.003130492754280567 0.003170713782310486 0.002419011201709509 0.0034076450392603874 0.0022164201363921165 0.003123960457742214 0.005440549924969673 0.0026893746107816696 0.0020338380709290504 0.003070223145186901
0.977978 0.003147599520161748 0.003177451901137829 0.002432849258184433 0.0034317730460315943 0.002213984727859497 0.0031589556019753218 0.005456905346363783 0.002691595582291484 0.0020478819496929646 0.0030843333806842566
0.978979 0.003164790803566575 0.003183707594871521 0.0024467292241752148 0.003455972531810403 0.00221146154217422 0.003195867408066988 0.005473194178193808 0.0026942086406052113 0.002061982173472643 0.0030986571218818426
0.97998 0.0031821015290915966 0.003189914161339402 0.002460644580423832 0.0034802877344191074 0.0022090012207627296 0.0032391929998993874 0.005489487666636705 0.002696916926652193 0.0020760500337928534 0.0031137329060584307
0.980981 0.003199418308213353 0.003196040401235223 0.0024745857808738947 0.0035047398414462805 0.0022070067934691906 0.0032863616943359375 0.005506596527993679 0.0026995730586349964 0.00209035980515182 0.003129409160465002
0.981982 0.0032183805014938116 0.003202189924195409 0.002488569589331746 0.003529161214828491 0.0022049658000469208 0.003339524148032069 0.005524020176380873 0.002702238503843546 0.002105691470205784 0.003146082628518343
0.982983 0.003241141326725483 0.0032088577281683683 0.0025025540962815285 0.0035537707153707743 0.0022028700914233923 0.003395733656361699 0.005541534163057804 0.002704981481656432 0.0021209716796875 0.0031636019703000784
0.983984 0.0032655394170433283 0.003215825418010354 0.002516611712053418 0.0035782705526798964 0.0022006917279213667 0.0034554623998701572 0.005560407415032387 0.0027080343570560217 0.002136350842192769 0.0031819106079638004
0.984985 0.0032907305285334587 0.0032272045500576496 0.0025307026226073503 0.0036029708571732044 0.0021984600462019444 0.0035190677735954523 0.005579476244747639 0.0027111838571727276 0.002151756314560771 0.0032012839801609516
0.985986 0.003316164016723633 0.0032387494575232267 0.0025448044762015343 0.0036277351900935173 0.0021961426828056574 0.0035831592977046967 0.0055986689403653145 0.0027143596671521664 0.0021672211587429047 0.0032207786571234465
0.986987 0.0033416375517845154 0.0032490496523678303 0.0025589524302631617 0.0036524985916912556 0.0021937524434179068 0.0036482810974121094 0.005617413204163313 0.002717571100220084 0.0021827244199812412 0.0032402093056589365
0.987988 0.0033671739511191845 0.003258646698668599 0.002573099685832858 0.003677457571029663 0.0021912818774580956 0.0037166450638324022 0.005636692047119141 0.002720788586884737 0.0021982418838888407 0.0032600031699985266
0.988989 0.003392828395590186 0.0032678323332220316 0.0025877407751977444 0.0037023567128926516 0.0021887540351599455 0.0037868497893214226 0.005655860994011164 0.002724039601162076 0.002213878557085991 0.0032800158951431513
0.98999 0.0034186141565442085 0.003277568146586418 0.0026029108557850122 0.0037273657508194447 0.0021861535497009754 0.0038579271640628576 0.005674929358065128 0.0027272796723991632 0.0022294544614851475 0.0033002449199557304
0.990991 0.0034445154014974833 0.0032881726510822773 0.0026181295979768038 0.0037524914368987083 0.002183487406000495 0.0039297244511544704 0.005694050807505846 0.0027309905271977186 0.002245192416012287 0.003320750780403614
0.991992 0.0034705146681517363 0.0032990192994475365 0.0026333951391279697 0.0037776362150907516 0.0021811097394675016 0.004002370871603489 0.005713286343961954 0.0027354061603546143 0.0022609150037169456 0.0033415169455111027
0.992993 0.0034966664388775826 0.003310219384729862 0.002648712135851383 0.003802918130531907 0.0021796540822833776 0.004078097175806761 0.0057324692606925964 0.0027398383244872093 0.0022767067421227694 0.0033628090750426054
0.993994 0.003522885264828801 0.003321352880448103 0.0026640663854777813 0.003828253597021103 0.0021784103009849787 0.004159855656325817 0.005751671735197306 0.0027443086728453636 0.0022925138473510742 0.0033848132006824017
0.994995 0.0035492132883518934 0.0033327662386000156 0.0026797365862876177 0.00385362864471972 0.0021771318279206753 0.0042480421252548695 0.00577107910066843 0.002748799277469516 0.002308398485183716 0.0034076443407684565
0.995996 0.0035757257137447596 0.003344531636685133 0.002695770701393485 0.003879074938595295 0.0021757648792117834 0.004344501532614231 0.00579037657007575 0.0027532982639968395 0.0023243092000484467 0.00343148410320282
0.996997 0.003602229058742523 0.0033561228774487972 0.0027118809521198273 0.0039046071469783783 0.0021743965335190296 0.0044430396519601345 0.005809664726257324 0.0027578126173466444 0.0023402629885822535 0.003455557394772768
0.997998 0.0036289028357714415 0.003368571400642395 0.0027280186768621206 0.0039301346987485886 0.0021729255095124245 0.0045462800189852715 0.005829038564115763 0.0027623665519058704 0.0023563324939459562 0.0034802856389433146
0.998999 0.003655714215710759 0.0033805060666054487 0.002744179219007492 0.003956126980483532 0.0021714395843446255 0.004650616552680731 0.005848526954650879 0.002766895340755582 0.002372374525293708 0.003505153115838766
1.0 0.0036826804280281067 0.0033916293177753687 0.0027613448910415173 0.003983823116868734 0.0021699017379432917 0.004756531678140163 0.005867967382073402 0.00277188653126359 0.002388525055721402 0.0035304769407957792


==> Plots/SM_AVR_GOV_DynamicNN_max_ae.dat <==
t theta omega E_d_dash E_q_dash R_F V_r E_fd P_sv P_m total
0.0 0.04694950580596924 0.042310893535614014 0.027280818670988083 0.031121373176574707 0.01626110076904297 0.04292440414428711 0.02533400058746338 0.008320331573486328 0.019989967346191406 0.04694950580596924
0.001001001 0.04434800148010254 0.03688967227935791 0.025920705869793892 0.030657052993774414 0.015886366367340088 0.04217934608459473 0.024412035942077637 0.008425652980804443 0.02013838291168213 0.04434800148010254
0.002002002 0.04215407371520996 0.0316462516784668 0.02464793063700199 0.030119895935058594 0.01548546552658081 0.041277527809143066 0.0234830379486084 0.008443772792816162 0.02016162872314453 0.04215407371520996
0.003003003 0.04030585289001465 0.02667015790939331 0.02345440723001957 0.029533028602600098 0.015060961246490479 0.040270209312438965 0.022545814514160156 0.008385837078094482 0.02007359266281128 0.04030585289001465
0.004004004 0.038750410079956055 0.02528335154056549 0.022334326058626175 0.02892601490020752 0.014617502689361572 0.03919875621795654 0.021626830101013184 0.008261382579803467 0.019888877868652344 0.03919875621795654
0.005005005 0.03744149208068848 0.023454248905181885 0.021281631663441658 0.028833746910095215 0.01415795087814331 0.03809082508087158 0.0208665132522583 0.00808030366897583 0.01962113380432129 0.03809082508087158
0.006006006 0.036334872245788574 0.021191801875829697 0.02029098942875862 0.028638601303100586 0.013967812061309814 0.03697693347930908 0.02008068561553955 0.007850289344787598 0.019282817840576172 0.03697693347930908
0.007007007 0.035396575927734375 0.02080070972442627 0.019358305260539055 0.02836000919342041 0.013913452625274658 0.035868167877197266 0.01927363872528076 0.007579922676086426 0.018886208534240723 0.035868167877197266
0.008008008 0.03459775447845459 0.021915137767791748 0.01847940869629383 0.02801370620727539 0.013871848583221436 0.03478109836578369 0.0184478759765625 0.007276058197021484 0.018442630767822266 0.03478109836578369
0.009009009 0.033912062644958496 0.022799670696258545 0.017650948837399483 0.027615904808044434 0.013840138912200928 0.033727049827575684 0.0176088809967041 0.006945490837097168 0.01796257495880127 0.033912062644958496
0.01001001 0.03332030773162842 0.023487210273742676 0.01687016710639 0.027176618576049805 0.013816356658935547 0.03271162509918213 0.016760587692260742 0.006614804267883301 0.017455577850341797 0.03332030773162842
0.011011011 0.03280198574066162 0.02401834726333618 0.016134152188897133 0.02670753002166748 0.013798356056213379 0.03173398971557617 0.016175150871276855 0.0063964128494262695 0.016929209232330322 0.03280198574066162
0.012012012 0.03234279155731201 0.024425208568572998 0.015441574156284332 0.02621781826019287 0.01378399133682251 0.03079509735107422 0.016421198844909668 0.006312429904937744 0.01639091968536377 0.03234279155731201
0.013013013 0.0319293737411499 0.02473694086074829 0.01495931763201952 0.02571415901184082 0.013771355152130127 0.029901504516601562 0.016671061515808105 0.006194591522216797 0.01584756374359131 0.0319293737411499
0.014014014 0.03155338764190674 0.024983346462249756 0.0144907021895051 0.02520310878753662 0.013759136199951172 0.02905106544494629 0.016921401023864746 0.006049096584320068 0.015304148197174072 0.03155338764190674
0.015015015 0.03120553493499756 0.02563422918319702 0.014036484993994236 0.02469027042388916 0.013745129108428955 0.02826237678527832 0.01717090606689453 0.005881130695343018 0.014765501022338867 0.03120553493499756
0.016016016 0.030880093574523926 0.026182234287261963 0.01359710656106472 0.02417898178100586 0.013728141784667969 0.028679609298706055 0.01741611957550049 0.005695939064025879 0.014235854148864746 0.030880093574523926
0.017017016 0.03056967258453369 0.026563823223114014 0.013173038139939308 0.023673653602600098 0.013707399368286133 0.029109954833984375 0.01765453815460205 0.0054975152015686035 0.013718128204345703 0.03056967258453369
0.018018018 0.030273795127868652 0.02678537368774414 0.01276507880538702 0.023177027702331543 0.013681113719940186 0.029544353485107422 0.01788461208343506 0.005290091037750244 0.013216018676757812 0.030273795127868652
0.019019019 0.02998650074005127 0.02685403823852539 0.012372016906738281 0.022690534591674805 0.013648808002471924 0.029987812042236328 0.01810312271118164 0.0050771236419677734 0.012731194496154785 0.029987812042236328
0.02002002 0.02970600128173828 0.026781558990478516 0.011995318345725536 0.022217273712158203 0.013609826564788818 0.03042769432067871 0.018309473991394043 0.004935920238494873 0.012265503406524658 0.03042769432067871
0.021021022 0.029430150985717773 0.026575744152069092 0.01163436658680439 0.022149980068206787 0.01356351375579834 0.030867338180541992 0.018501639366149902 0.005129873752593994 0.01182025671005249 0.030867338180541992
0.022022022 0.02916121482849121 0.026246726512908936 0.011289108544588089 0.022204160690307617 0.013509154319763184 0.03130197525024414 0.018678903579711914 0.005346477031707764 0.011396646499633789 0.03130197525024414
0.023023022 0.028891324996948242 0.025990009307861328 0.010959560982882977 0.022251904010772705 0.013446450233459473 0.03172588348388672 0.018839240074157715 0.005555987358093262 0.01099485158920288 0.03172588348388672
0.024024025 0.028625845909118652 0.02593207359313965 0.010645377449691296 0.0222930908203125 0.013375282287597656 0.032140493392944336 0.0189821720123291 0.005758702754974365 0.010615766048431396 0.032140493392944336
0.025025025 0.028362393379211426 0.025794148445129395 0.010346036404371262 0.022328853607177734 0.01329582929611206 0.03253889083862305 0.01910555362701416 0.005953848361968994 0.01025933027267456 0.03253889083862305
0.026026025 0.028100132942199707 0.02558577060699463 0.010061830282211304 0.022359073162078857 0.013207435607910156 0.032919883728027344 0.019211769104003906 0.006142139434814453 0.009925425052642822 0.032919883728027344
0.027027028 0.02784097194671631 0.025340795516967773 0.009791524149477482 0.022384166717529297 0.013110458850860596 0.033281564712524414 0.019297122955322266 0.006322979927062988 0.009613752365112305 0.033281564712524414
0.028028028 0.027582764625549316 0.0250779390335083 0.009535111486911774 0.022403955459594727 0.013005077838897705 0.03362083435058594 0.019362330436706543 0.006496310234069824 0.009324193000793457 0.03362083435058594
0.029029028 0.027325868606567383 0.024808526039123535 0.009292202070355415 0.022419631481170654 0.012891054153442383 0.0339353084564209 0.019408464431762695 0.00666278600692749 0.009055852890014648 0.0339353084564209
0.03003003 0.027070999145507812 0.024544596672058105 0.00906198751181364 0.02243053913116455 0.012769222259521484 0.034227848052978516 0.019433975219726562 0.006821751594543457 0.008807957172393799 0.034227848052978516
0.031031031 0.026816248893737793 0.024292707443237305 0.008853839710354805 0.022437334060668945 0.012639403343200684 0.03449225425720215 0.019439220428466797 0.0069735050201416016 0.0085793137550354 0.03449225425720215
0.03203203 0.026561498641967773 0.024059534072875977 0.008778098039329052 0.02243971824645996 0.012501716613769531 0.03473019599914551 0.0194244384765625 0.007118523120880127 0.0083693265914917 0.03473019599914551
0.033033032 0.026305794715881348 0.023849010467529297 0.008697479031980038 0.022438406944274902 0.012357354164123535 0.03493666648864746 0.01939082145690918 0.007256031036376953 0.00817638635635376 0.03493666648864746
0.034034032 0.026048660278320312 0.023662447929382324 0.00861241016536951 0.022433221340179443 0.012205779552459717 0.03511619567871094 0.01933753490447998 0.007386922836303711 0.00800013542175293 0.03511619567871094
0.035035037 0.025791049003601074 0.02350008487701416 0.008523529395461082 0.022424042224884033 0.01204770803451538 0.03526782989501953 0.019264698028564453 0.007510781288146973 0.00783926248550415 0.03526782989501953
0.036036037 0.025531411170959473 0.023360371589660645 0.008431656286120415 0.022411227226257324 0.011883139610290527 0.03538990020751953 0.019173622131347656 0.007628023624420166 0.007692694664001465 0.03538990020751953
0.037037037 0.02526843547821045 0.02324199676513672 0.008336967788636684 0.02239549160003662 0.011713385581970215 0.03548073768615723 0.01906454563140869 0.007738649845123291 0.007559239864349365 0.03548073768615723
0.038038038 0.025004029273986816 0.023138880729675293 0.008239850401878357 0.02237546443939209 0.011538088321685791 0.035544633865356445 0.018938422203063965 0.007842957973480225 0.0074384212493896484 0.035544633865356445
0.039039038 0.024736881256103516 0.02304542064666748 0.008140791207551956 0.02235311269760132 0.011357903480529785 0.03557729721069336 0.01879596710205078 0.007940948009490967 0.007381260395050049 0.03557729721069336
0.04004004 0.02446722984313965 0.022956132888793945 0.008040416054427624 0.02232670783996582 0.011173069477081299 0.0355830192565918 0.01863729953765869 0.008032798767089844 0.007359743118286133 0.0355830192565918
0.041041043 0.024193882942199707 0.022886812686920166 0.007938974536955357 0.022297322750091553 0.010984539985656738 0.035559654235839844 0.01846325397491455 0.008118629455566406 0.007329285144805908 0.035559654235839844
0.042042043 0.02391815185546875 0.023096799850463867 0.007836883887648582 0.022265195846557617 0.010791897773742676 0.03550863265991211 0.018275022506713867 0.008198201656341553 0.007290899753570557 0.03550863265991211
0.043043043 0.023637771606445312 0.023298338055610657 0.007734039798378944 0.022229671478271484 0.010596275329589844 0.0354313850402832 0.01807272434234619 0.00827246904373169 0.007244586944580078 0.0354313850402832
0.044044044 0.02335512638092041 0.02349226176738739 0.0076308827847242355 0.02219170331954956 0.010397672653198242 0.03533220291137695 0.01785731315612793 0.008341073989868164 0.007191300392150879 0.03533220291137695
0.045045044 0.023067831993103027 0.023680701851844788 0.007528236135840416 0.022150814533233643 0.010196685791015625 0.03520536422729492 0.017630457878112793 0.008404195308685303 0.007131397724151611 0.03520536422729492
0.046046045 0.022776484489440918 0.0238620787858963 0.007425785064697266 0.022106945514678955 0.009993374347686768 0.03505706787109375 0.017391681671142578 0.008462309837341309 0.007066011428833008 0.03505706787109375
0.04704705 0.022481560707092285 0.024032652378082275 0.007323645055294037 0.02206045389175415 0.0097886323928833 0.034885406494140625 0.017142534255981445 0.00851517915725708 0.006995141506195068 0.034885406494140625
0.04804805 0.022182464599609375 0.024193137884140015 0.00722251832485199 0.02201133966445923 0.009582161903381348 0.034691810607910156 0.0168839693069458 0.008562982082366943 0.006919384002685547 0.034691810607910156
0.04904905 0.021878957748413086 0.024345949292182922 0.007122403010725975 0.021959424018859863 0.009374856948852539 0.03447866439819336 0.016616463661193848 0.00860607624053955 0.0068395137786865234 0.03447866439819336
0.05005005 0.02157270908355713 0.02448609471321106 0.007023043930530548 0.02190619707107544 0.009166836738586426 0.03424406051635742 0.01634037494659424 0.008644461631774902 0.006755650043487549 0.03424406051635742
0.05105105 0.021262645721435547 0.024615973234176636 0.006924992427229881 0.021849751472473145 0.00895845890045166 0.03399515151977539 0.016057372093200684 0.00867849588394165 0.006668806076049805 0.03399515151977539
0.05205205 0.02094721794128418 0.024730876088142395 0.006828542798757553 0.021790742874145508 0.00875002145767212 0.03372621536254883 0.01576817035675049 0.008707821369171143 0.006578624248504639 0.03372621536254883
0.05305305 0.020630836486816406 0.024830907583236694 0.006733013316988945 0.02172982692718506 0.008541643619537354 0.033442020416259766 0.015473246574401855 0.008732855319976807 0.006537020206451416 0.033442020416259766
0.054054055 0.020307540893554688 0.024914652109146118 0.006639666855335236 0.021677374839782715 0.008333683013916016 0.033141136169433594 0.015172958374023438 0.008754312992095947 0.006507575511932373 0.033141136169433594
0.055055056 0.01997995376586914 0.02498432993888855 0.006547592580318451 0.02173638343811035 0.008126616477966309 0.03283071517944336 0.014868855476379395 0.008771538734436035 0.0064789652824401855 0.03283071517944336
0.056056056 0.019649863243103027 0.025031954050064087 0.0064573734998703 0.021787405014038086 0.007920384407043457 0.03250551223754883 0.014560937881469727 0.008784711360931396 0.006451010704040527 0.03250551223754883
0.057057057 0.01931440830230713 0.025063753128051758 0.006368905305862427 0.02182948589324951 0.007715404033660889 0.03216218948364258 0.014250636100769043 0.008794665336608887 0.006423354148864746 0.03216218948364258
0.058058057 0.01897609233856201 0.025083422660827637 0.006282409653067589 0.02186262607574463 0.007512152194976807 0.03181600570678711 0.014165282249450684 0.008800625801086426 0.0063953399658203125 0.03181600570678711
0.059059057 0.01863241195678711 0.0250890851020813 0.00619765929877758 0.02188730239868164 0.007309913635253906 0.031456947326660156 0.014079809188842773 0.008803367614746094 0.0063667893409729 0.031456947326660156
0.06006006 0.01828598976135254 0.025081828236579895 0.006114719435572624 0.021903038024902344 0.007110238075256348 0.031086444854736328 0.013988852500915527 0.008802473545074463 0.006337523460388184 0.031086444854736328
0.061061062 0.01793503761291504 0.025062575936317444 0.006034031510353088 0.021910667419433594 0.0069124698638916016 0.030712604522705078 0.013894796371459961 0.008798599243164062 0.00630718469619751 0.030712604522705078
0.062062062 0.017581582069396973 0.025034427642822266 0.005955072119832039 0.02191019058227539 0.006716668605804443 0.030329227447509766 0.013794302940368652 0.008791446685791016 0.006275773048400879 0.030329227447509766
0.06306306 0.017223000526428223 0.024995774030685425 0.005878055468201637 0.021901249885559082 0.00652313232421875 0.029938697814941406 0.013691186904907227 0.008781611919403076 0.006242871284484863 0.029938697814941406
0.06406406 0.016862034797668457 0.02495156228542328 0.00580311194062233 0.02188420295715332 0.006332457065582275 0.029541492462158203 0.013582587242126465 0.008768618106842041 0.0062087178230285645 0.029541492462158203
0.06506506 0.01649785041809082 0.024897322058677673 0.005729939788579941 0.021859288215637207 0.00614398717880249 0.029137611389160156 0.013471603393554688 0.008752822875976562 0.0061724185943603516 0.029137611389160156
0.066066064 0.016130924224853516 0.02483576536178589 0.005658738315105438 0.021826982498168945 0.0059583187103271484 0.02873086929321289 0.013354897499084473 0.008734405040740967 0.0061345696449279785 0.02873086929321289
0.067067064 0.015761494636535645 0.02476729452610016 0.005589727312326431 0.02178645133972168 0.005775570869445801 0.02832174301147461 0.013235211372375488 0.008713006973266602 0.0060950517654418945 0.02832174301147461
0.068068065 0.015389442443847656 0.02469266951084137 0.005522606894373894 0.02173924446105957 0.0055961012840271 0.027907371520996094 0.013109922409057617 0.00868922472000122 0.0060530900955200195 0.027907371520996094
0.06906907 0.015017151832580566 0.02461133897304535 0.0054570939391851425 0.02168428897857666 0.005452930927276611 0.027489662170410156 0.012981057167053223 0.008663415908813477 0.006009459495544434 0.027489662170410156
0.07007007 0.014792203903198242 0.02452521026134491 0.005393506959080696 0.021622419357299805 0.005446910858154297 0.02707052230834961 0.012848138809204102 0.008634507656097412 0.005963385105133057 0.02707052230834961
0.07107107 0.014564156532287598 0.02443411946296692 0.005332000553607941 0.021553635597229004 0.005438029766082764 0.026649951934814453 0.012711405754089355 0.008603870868682861 0.005915284156799316 0.026649951934814453
0.072072074 0.014332771301269531 0.02433820068836212 0.005272295325994492 0.02147841453552246 0.005425572395324707 0.026229381561279297 0.012570738792419434 0.008570969104766846 0.005865216255187988 0.026229381561279297
0.073073074 0.014099955558776855 0.024238303303718567 0.005214199423789978 0.021396398544311523 0.005410134792327881 0.025804996490478516 0.012562990188598633 0.008535504341125488 0.0058130621910095215 0.025804996490478516
0.074074075 0.013865828514099121 0.0241326242685318 0.0051578860729932785 0.021307945251464844 0.0053917765617370605 0.025386333465576172 0.012809276580810547 0.008498311042785645 0.005758464336395264 0.025386333465576172
0.075075075 0.013629913330078125 0.024023741483688354 0.005117703229188919 0.02121424674987793 0.005370199680328369 0.024963855743408203 0.013042807579040527 0.008458912372589111 0.005701959133148193 0.024963855743408203
0.076076075 0.01339411735534668 0.023910611867904663 0.0050800517201423645 0.021113872528076172 0.005345582962036133 0.02454233169555664 0.013263940811157227 0.008417606353759766 0.0056435465812683105 0.02454233169555664
0.077077076 0.013157486915588379 0.023790612816810608 0.005042970180511475 0.021007895469665527 0.005317986011505127 0.024120807647705078 0.01347053050994873 0.008374333381652832 0.005582749843597412 0.024120807647705078
0.078078076 0.012921810150146484 0.023668691515922546 0.005006339401006699 0.0208970308303833 0.005287647247314453 0.02370309829711914 0.013665199279785156 0.008329391479492188 0.005520284175872803 0.02370309829711914
0.07907908 0.012685179710388184 0.02353931963443756 0.004969833418726921 0.02078092098236084 0.005254685878753662 0.023283958435058594 0.013844609260559082 0.008282482624053955 0.005455672740936279 0.02353931963443756
0.08008008 0.012482166290283203 0.02340511977672577 0.004933614283800125 0.020660042762756348 0.005218982696533203 0.022869110107421875 0.014011263847351074 0.008233964443206787 0.0053893327713012695 0.02340511977672577
0.08108108 0.012360930442810059 0.023265808820724487 0.004897670820355415 0.02053368091583252 0.005180835723876953 0.022457122802734375 0.01416325569152832 0.008183717727661133 0.005321383476257324 0.023265808820724487
0.082082085 0.01223766803741455 0.02312283217906952 0.004862088710069656 0.020403265953063965 0.005140125751495361 0.02204418182373047 0.014300823211669922 0.008131921291351318 0.005251705646514893 0.02312283217906952
0.083083086 0.012111067771911621 0.0229712575674057 0.004827013239264488 0.020268917083740234 0.0050969719886779785 0.021636486053466797 0.014424443244934082 0.008078336715698242 0.0051801204681396484 0.0229712575674057
0.084084086 0.01198279857635498 0.022815600037574768 0.0047919005155563354 0.020130276679992676 0.005051553249359131 0.021232128143310547 0.014534473419189453 0.008023440837860107 0.005107104778289795 0.022815600037574768
0.08508509 0.011854052543640137 0.02264806628227234 0.004756908863782883 0.01998758316040039 0.005003869533538818 0.02083110809326172 0.01462864875793457 0.007966756820678711 0.005032360553741455 0.02264806628227234
0.08608609 0.01172184944152832 0.022476032376289368 0.004722500219941139 0.01984107494354248 0.004954040050506592 0.0204315185546875 0.01470947265625 0.00790858268737793 0.0049593448638916016 0.022476032376289368
0.08708709 0.011588454246520996 0.022294774651527405 0.004687661305069923 0.0196913480758667 0.004902005195617676 0.020039081573486328 0.014775872230529785 0.007849335670471191 0.0049285888671875 0.022294774651527405
0.08808809 0.011611878871917725 0.02210843563079834 0.0046533457934856415 0.01953911781311035 0.0048484206199646 0.019646644592285156 0.014827966690063477 0.007788419723510742 0.004897892475128174 0.02210843563079834
0.08908909 0.011633455753326416 0.021919697523117065 0.004619339480996132 0.01938343048095703 0.004792749881744385 0.019258975982666016 0.014866948127746582 0.007725954055786133 0.004866480827331543 0.021919697523117065
0.09009009 0.011650383472442627 0.021726801991462708 0.004585130140185356 0.019225120544433594 0.004735291004180908 0.018874645233154297 0.014890313148498535 0.007722735404968262 0.0048351287841796875 0.021726801991462708
0.09109109 0.011664032936096191 0.02153259515762329 0.004551159217953682 0.019063949584960938 0.004676103591918945 0.01849508285522461 0.014900803565979004 0.007814526557922363 0.004803180694580078 0.02153259515762329
0.09209209 0.011672139167785645 0.02133534848690033 0.004517614841461182 0.01890110969543457 0.004615426063537598 0.01812124252319336 0.014897346496582031 0.007903099060058594 0.004771411418914795 0.02133534848690033
0.09309309 0.011677026748657227 0.02113516628742218 0.00448407419025898 0.018735885620117188 0.004553079605102539 0.017748355865478516 0.014881730079650879 0.007988929748535156 0.0047394633293151855 0.02113516628742218
0.0940941 0.011678576469421387 0.020935967564582825 0.004450557753443718 0.018568992614746094 0.004489243030548096 0.01738119125366211 0.014850974082946777 0.008071422576904297 0.0047067999839782715 0.020935967564582825
0.0950951 0.0116768479347229 0.020732715725898743 0.004417084157466888 0.018399715423583984 0.004424095153808594 0.017019271850585938 0.014809370040893555 0.008150756359100342 0.004675149917602539 0.020732715725898743
0.0960961 0.011670291423797607 0.020532265305519104 0.004383685067296028 0.01822984218597412 0.004357635974884033 0.016661643981933594 0.014753222465515137 0.00822681188583374 0.0046427249908447266 0.020532265305519104
0.0970971 0.011661767959594727 0.020329877734184265 0.004350624978542328 0.018058419227600098 0.004289746284484863 0.01630687713623047 0.014685511589050293 0.008299469947814941 0.004610538482666016 0.020329877734184265
0.0980981 0.011649608612060547 0.02013014256954193 0.004317590966820717 0.017959892749786377 0.004221141338348389 0.015960216522216797 0.014606237411499023 0.008368730545043945 0.004578113555908203 0.02013014256954193
0.0990991 0.011635303497314453 0.01992778480052948 0.00428428128361702 0.017906367778778076 0.004175782203674316 0.015616893768310547 0.014515161514282227 0.008434593677520752 0.004572570323944092 0.01992778480052948
0.1001001 0.011617541313171387 0.019726276397705078 0.0042515043169260025 0.01785290241241455 0.00420612096786499 0.01528167724609375 0.0144118070602417 0.008496880531311035 0.004619002342224121 0.019726276397705078
0.1011011 0.011597156524658203 0.01952892541885376 0.004218440502882004 0.01779770851135254 0.004233658313751221 0.014945030212402344 0.014297723770141602 0.008555710315704346 0.004664003849029541 0.01952892541885376
0.1021021 0.011574327945709229 0.019330650568008423 0.004185579717159271 0.017743051052093506 0.004259228706359863 0.014620304107666016 0.014172792434692383 0.008610904216766357 0.0047070980072021484 0.019330650568008423
0.1031031 0.011550068855285645 0.019133374094963074 0.004152767360210419 0.017687678337097168 0.0042819976806640625 0.014299869537353516 0.014037728309631348 0.008662700653076172 0.004748821258544922 0.019133374094963074
0.1041041 0.01152414083480835 0.018937304615974426 0.004119981080293655 0.01763153076171875 0.004302978515625 0.013982772827148438 0.013892173767089844 0.008710622787475586 0.004788994789123535 0.018937304615974426
0.1051051 0.011495113372802734 0.018743932247161865 0.00408736988902092 0.017575740814208984 0.004321157932281494 0.013672828674316406 0.01373744010925293 0.008755147457122803 0.004827678203582764 0.018743932247161865
0.1061061 0.011464357376098633 0.018552199006080627 0.00405474379658699 0.017518818378448486 0.004337489604949951 0.013508319854736328 0.013572931289672852 0.00879579782485962 0.004864811897277832 0.018552199006080627
0.10710711 0.011432826519012451 0.018362894654273987 0.004021905362606049 0.017462432384490967 0.004351139068603516 0.01348114013671875 0.013399839401245117 0.00883263349533081 0.004900753498077393 0.018362894654273987
0.10810811 0.01139843463897705 0.0181734561920166 0.004001490771770477 0.017404794692993164 0.004362821578979492 0.013453960418701172 0.013218283653259277 0.00886601209640503 0.004935026168823242 0.0181734561920166
0.10910911 0.011363744735717773 0.017989933490753174 0.003982018679380417 0.017346739768981934 0.004371941089630127 0.013422012329101562 0.013029098510742188 0.008895516395568848 0.004967808723449707 0.017989933490753174
0.11011011 0.011327803134918213 0.01780635118484497 0.003963291645050049 0.017288267612457275 0.004379153251647949 0.013390064239501953 0.012830972671508789 0.008921265602111816 0.004999816417694092 0.01780635118484497
0.11111111 0.011289358139038086 0.0176239013671875 0.003944996744394302 0.01722961664199829 0.004383981227874756 0.013354778289794922 0.012627124786376953 0.008943378925323486 0.005030333995819092 0.0176239013671875
0.11211211 0.01125115156173706 0.017444953322410583 0.003927033394575119 0.017170727252960205 0.004386544227600098 0.013316631317138672 0.012415647506713867 0.00896143913269043 0.005059540271759033 0.017444953322410583
0.11311311 0.011212170124053955 0.017266884446144104 0.003909438848495483 0.01711106300354004 0.004386842250823975 0.013277530670166016 0.012197017669677734 0.008976101875305176 0.005087852478027344 0.017266884446144104
0.11411411 0.011171221733093262 0.01709073781967163 0.00389239564538002 0.017051398754119873 0.004385173320770264 0.013234615325927734 0.011972904205322266 0.008986711502075195 0.005114555358886719 0.01709073781967163
0.11511511 0.011130928993225098 0.0169171541929245 0.0038757100701332092 0.016990184783935547 0.0043811798095703125 0.013185501098632812 0.011743545532226562 0.008993923664093018 0.0051406025886535645 0.016990184783935547
0.116116114 0.01108938455581665 0.016745731234550476 0.0038589760661125183 0.016929686069488525 0.004375100135803223 0.0131378173828125 0.011507749557495117 0.00899738073348999 0.00516510009765625 0.016929686069488525
0.117117114 0.011047601699829102 0.016575202345848083 0.0038428418338298798 0.016868293285369873 0.0043669939041137695 0.013198375701904297 0.011267662048339844 0.008996963500976562 0.005188465118408203 0.016868293285369873
0.118118115 0.011004865169525146 0.01640331745147705 0.003826715052127838 0.016806364059448242 0.004356861114501953 0.01332235336303711 0.011023759841918945 0.008992791175842285 0.005210697650909424 0.016806364059448242
0.11911912 0.01096189022064209 0.016290009021759033 0.003811109811067581 0.016744256019592285 0.0043447017669677734 0.013437271118164062 0.010775089263916016 0.008985280990600586 0.005231738090515137 0.016744256019592285
0.12012012 0.010919392108917236 0.016212403774261475 0.003795444965362549 0.016681671142578125 0.004330456256866455 0.0135498046875 0.01052236557006836 0.00897371768951416 0.005251288414001465 0.016681671142578125
0.12112112 0.010875999927520752 0.01613306999206543 0.0037802495062351227 0.01661849021911621 0.0043141841888427734 0.013656139373779297 0.010267972946166992 0.008958816528320312 0.005269944667816162 0.01661849021911621
0.122122124 0.010833024978637695 0.016054213047027588 0.0037650391459465027 0.016555309295654297 0.004295825958251953 0.013761520385742188 0.010009527206420898 0.008940398693084717 0.005287289619445801 0.016555309295654297
0.123123124 0.010790705680847168 0.01597607135772705 0.0037498660385608673 0.01649165153503418 0.0042754411697387695 0.01386117935180664 0.009748220443725586 0.00891798734664917 0.005303621292114258 0.01649165153503418
0.124124125 0.010748445987701416 0.015897631645202637 0.0037351399660110474 0.016426801681518555 0.00425344705581665 0.013957977294921875 0.009807348251342773 0.008892476558685303 0.005318701267242432 0.016426801681518555
0.12512513 0.01070559024810791 0.01581704616546631 0.003720201551914215 0.016361594200134277 0.004229366779327393 0.01405191421508789 0.01009225845336914 0.008863389492034912 0.005332589149475098 0.016361594200134277
0.12612613 0.010662496089935303 0.015737831592559814 0.0037054382264614105 0.016295909881591797 0.004203498363494873 0.014142513275146484 0.010409116744995117 0.008830785751342773 0.005345523357391357 0.016295909881591797
0.12712713 0.01062023639678955 0.015658915042877197 0.003690771758556366 0.016230106353759766 0.00417560338973999 0.014227867126464844 0.01073312759399414 0.008794963359832764 0.005357146263122559 0.016230106353759766
0.12812813 0.010578751564025879 0.01557689905166626 0.0036761946976184845 0.01616358757019043 0.004145920276641846 0.014307975769042969 0.011047124862670898 0.008755862712860107 0.005367934703826904 0.01616358757019043
0.12912913 0.010536789894104004 0.015495836734771729 0.0036616697907447815 0.016096115112304688 0.0041255950927734375 0.01438283920288086 0.011352062225341797 0.008713304996490479 0.005377471446990967 0.016096115112304688
0.13013013 0.010496079921722412 0.01541435718536377 0.003647197037935257 0.01602858304977417 0.0041272640228271484 0.01445770263671875 0.011649608612060547 0.008667469024658203 0.005385994911193848 0.01602858304977417
0.13113113 0.010456681251525879 0.015330851078033447 0.003632422536611557 0.01596057415008545 0.004127860069274902 0.0145263671875 0.011936426162719727 0.008618354797363281 0.0053934454917907715 0.01596057415008545
0.13213213 0.010416626930236816 0.015245974063873291 0.003617536276578903 0.015891194343566895 0.0041277408599853516 0.014588356018066406 0.01221323013305664 0.008573293685913086 0.005399823188781738 0.015891194343566895
0.13313313 0.010377287864685059 0.015162050724029541 0.0036028586328029633 0.01582157611846924 0.004126429557800293 0.0146484375 0.012480735778808594 0.008531391620635986 0.005405306816101074 0.01582157611846924
0.13413413 0.010338246822357178 0.015075147151947021 0.0035880059003829956 0.015751898288726807 0.004124701023101807 0.01470947265625 0.01273798942565918 0.008486390113830566 0.0054097771644592285 0.015751898288726807
0.13513513 0.01030033826828003 0.014983892440795898 0.0035729221999645233 0.015681743621826172 0.004121720790863037 0.014760017395019531 0.01298379898071289 0.008438289165496826 0.005413234233856201 0.015681743621826172
0.13613613 0.010262370109558105 0.014894485473632812 0.0035577714443206787 0.015610218048095703 0.004117846488952637 0.014810562133789062 0.013219356536865234 0.00838702917098999 0.005415797233581543 0.015610218048095703
0.13713713 0.010226249694824219 0.014799952507019043 0.0035423189401626587 0.015538573265075684 0.004112958908081055 0.014857292175292969 0.013444185256958008 0.008332610130310059 0.005417466163635254 0.015538573265075684
0.13813815 0.010191142559051514 0.014700770378112793 0.00352681428194046 0.01546567678451538 0.004107475280761719 0.014902114868164062 0.013657569885253906 0.008275151252746582 0.005418360233306885 0.01546567678451538
0.13913915 0.010155439376831055 0.014600574970245361 0.0035112351179122925 0.01539236307144165 0.004100918769836426 0.014939308166503906 0.013859987258911133 0.008215248584747314 0.005418002605438232 0.01539236307144165
0.14014015 0.010121345520019531 0.01449441909790039 0.003494955599308014 0.015319228172302246 0.004093468189239502 0.014980316162109375 0.014050483703613281 0.008152246475219727 0.005416929721832275 0.015319228172302246
0.14114115 0.010086476802825928 0.01448523998260498 0.0034789368510246277 0.015244841575622559 0.0040854811668396 0.015012741088867188 0.014229536056518555 0.00808650255203247 0.005415201187133789 0.015244841575622559
0.14214215 0.01005399227142334 0.014545440673828125 0.0034624002873897552 0.015169680118560791 0.004076182842254639 0.015043258666992188 0.014396429061889648 0.008018136024475098 0.005412459373474121 0.015169680118560791
0.14314315 0.010021448135375977 0.014580726623535156 0.0034455694258213043 0.015094220638275146 0.004066288471221924 0.015071868896484375 0.014552831649780273 0.007947146892547607 0.005408883094787598 0.015094220638275146
0.14414415 0.009990334510803223 0.014598250389099121 0.0034284479916095734 0.01501762866973877 0.004055440425872803 0.01509857177734375 0.014696121215820312 0.007873475551605225 0.005404770374298096 0.01509857177734375
0.14514515 0.009959757328033447 0.014594078063964844 0.0034110359847545624 0.014940917491912842 0.004043877124786377 0.0151214599609375 0.014827489852905273 0.007797360420227051 0.005399942398071289 0.0151214599609375
0.14614615 0.009929835796356201 0.014569640159606934 0.003393210470676422 0.014863312244415283 0.00403141975402832 0.015143394470214844 0.014948129653930664 0.00771862268447876 0.005394279956817627 0.015143394470214844
0.14714715 0.009901046752929688 0.014527082443237305 0.0033752433955669403 0.014785289764404297 0.004018127918243408 0.015161514282226562 0.01505589485168457 0.007637977600097656 0.0053879618644714355 0.015161514282226562
0.14814815 0.009872853755950928 0.014464855194091797 0.003356415778398514 0.014706552028656006 0.004004180431365967 0.015178680419921875 0.015151023864746094 0.00755465030670166 0.005380868911743164 0.015178680419921875
0.14914915 0.009845435619354248 0.014387965202331543 0.003337472677230835 0.014626920223236084 0.0039893388748168945 0.015194892883300781 0.015236139297485352 0.007469236850738525 0.005373358726501465 0.015236139297485352
0.15015015 0.009818553924560547 0.014293313026428223 0.0033180303871631622 0.014546990394592285 0.003973901271820068 0.015209197998046875 0.01530766487121582 0.007381856441497803 0.005365312099456787 0.01530766487121582
0.15115115 0.00979316234588623 0.014185070991516113 0.003298424184322357 0.014466583728790283 0.003957509994506836 0.015222549438476562 0.015368461608886719 0.007303297519683838 0.00535660982131958 0.015368461608886719
0.15215215 0.009767889976501465 0.01406395435333252 0.0032781213521957397 0.014384746551513672 0.003940701484680176 0.015232086181640625 0.015417098999023438 0.007245838642120361 0.0053473711013793945 0.015417098999023438
0.15315315 0.009743154048919678 0.013929367065429688 0.003257349133491516 0.014302611351013184 0.003922641277313232 0.0152435302734375 0.01545405387878418 0.0071866512298583984 0.005337715148925781 0.01545405387878418
0.15415415 0.00971972942352295 0.013786792755126953 0.0032361596822738647 0.014219403266906738 0.0039046406745910645 0.015250205993652344 0.015479326248168945 0.00712507963180542 0.005327701568603516 0.015479326248168945
0.15515515 0.00969630479812622 0.013635754585266113 0.0032144859433174133 0.01413649320602417 0.0038853883743286133 0.0152587890625 0.015493392944335938 0.0070618391036987305 0.005316793918609619 0.015493392944335938
0.15615615 0.009674012660980225 0.01347804069519043 0.003192305564880371 0.014052629470825195 0.003865659236907959 0.015270233154296875 0.01549673080444336 0.006996452808380127 0.005305588245391846 0.01549673080444336
0.15715715 0.00965338945388794 0.013318300247192383 0.0031815357506275177 0.01396864652633667 0.0038456320762634277 0.0152740478515625 0.01548910140991211 0.0069290995597839355 0.005294203758239746 0.01548910140991211
0.15815815 0.00963282585144043 0.013177156448364258 0.003190353512763977 0.013883233070373535 0.003824591636657715 0.015280723571777344 0.015469074249267578 0.006860136985778809 0.005281805992126465 0.015469074249267578
0.15915915 0.00961226224899292 0.013173580169677734 0.0031985267996788025 0.013797163963317871 0.0038030147552490234 0.015288352966308594 0.015440702438354492 0.006789505481719971 0.005269408226013184 0.015440702438354492
0.16016015 0.009593844413757324 0.013149142265319824 0.003205917775630951 0.013710856437683105 0.0037810206413269043 0.015295028686523438 0.01539921760559082 0.006717324256896973 0.005256533622741699 0.01539921760559082
0.16116115 0.009575843811035156 0.013106107711791992 0.0032125189900398254 0.013624787330627441 0.0037584900856018066 0.015299797058105469 0.015349864959716797 0.0066432952880859375 0.005242586135864258 0.015349864959716797
0.16216215 0.009556889533996582 0.013043761253356934 0.0032180622220039368 0.013536810874938965 0.003735184669494629 0.015306472778320312 0.015288829803466797 0.00656813383102417 0.0052283406257629395 0.015306472778320312
0.16316317 0.009538888931274414 0.01296389102935791 0.0032230541110038757 0.013448894023895264 0.003711700439453125 0.015314102172851562 0.015219688415527344 0.006491422653198242 0.005213379859924316 0.015314102172851562
0.16416417 0.00952291488647461 0.012865304946899414 0.003226775676012039 0.013360440731048584 0.003687620162963867 0.015321731567382812 0.015140056610107422 0.00641322135925293 0.005198180675506592 0.015321731567382812
0.16516517 0.009506464004516602 0.012747645378112793 0.0032299570739269257 0.013271629810333252 0.003663361072540283 0.015330314636230469 0.01504969596862793 0.006357312202453613 0.005182445049285889 0.015330314636230469
0.16616617 0.009491205215454102 0.012611865997314453 0.0032322444021701813 0.01318138837814331 0.0036383867263793945 0.015340805053710938 0.01495218276977539 0.0063367486000061035 0.005165994167327881 0.015340805053710938
0.16716717 0.009475171566009521 0.012459397315979004 0.0032335929572582245 0.01309114694595337 0.003613114356994629 0.015348434448242188 0.014845132827758789 0.006315827369689941 0.005148828029632568 0.015348434448242188
0.16816817 0.009461820125579834 0.012291312217712402 0.003233652561903 0.013000547885894775 0.003587484359741211 0.015359878540039062 0.01472926139831543 0.006294190883636475 0.005131542682647705 0.015359878540039062
0.16916917 0.009489834308624268 0.012107372283935547 0.0032332949340343475 0.012909412384033203 0.0035616159439086914 0.01537322998046875 0.014606475830078125 0.00627213716506958 0.005113422870635986 0.01537322998046875
0.17017017 0.009515166282653809 0.012078523635864258 0.0032320059835910797 0.01281803846359253 0.0035352706909179688 0.015387535095214844 0.014476299285888672 0.006249785423278809 0.00509488582611084 0.015387535095214844
0.17117117 0.009541988372802734 0.012131929397583008 0.0032295063138008118 0.012761235237121582 0.0035085678100585938 0.015397071838378906 0.014337301254272461 0.006227016448974609 0.0050754547119140625 0.015397071838378906
0.17217217 0.00956636667251587 0.01220405101776123 0.003226079046726227 0.012887418270111084 0.0034818649291992188 0.015417098999023438 0.014191389083862305 0.006203889846801758 0.005055785179138184 0.015417098999023438
0.17317317 0.009591639041900635 0.012288570404052734 0.0032217279076576233 0.013011634349822998 0.0034546852111816406 0.015430450439453125 0.0140380859375 0.006180107593536377 0.0050356388092041016 0.015430450439453125
0.17417417 0.009615123271942139 0.012384653091430664 0.0032166503369808197 0.01313328742980957 0.0034272074699401855 0.01544952392578125 0.013878822326660156 0.006156265735626221 0.0050147175788879395 0.01544952392578125
0.17517518 0.009637266397476196 0.01248621940612793 0.0032102614641189575 0.01325291395187378 0.0033997297286987305 0.01546478271484375 0.013710975646972656 0.006131649017333984 0.004993438720703125 0.01546478271484375
0.17617618 0.009660094976425171 0.012591719627380371 0.0032033994793891907 0.01336979866027832 0.003371596336364746 0.015481948852539062 0.013538360595703125 0.006106913089752197 0.004971563816070557 0.015481948852539062
0.17717718 0.00968080759048462 0.012698650360107422 0.003195103257894516 0.013484001159667969 0.0033437013626098633 0.015501022338867188 0.013358592987060547 0.0060814619064331055 0.004949092864990234 0.015501022338867188
0.17817818 0.009701579809188843 0.012801170349121094 0.003186069428920746 0.013596057891845703 0.003315269947052002 0.015517234802246094 0.013171672821044922 0.006055891513824463 0.0049263834953308105 0.015517234802246094
0.17917918 0.009721338748931885 0.01289987564086914 0.0031758882105350494 0.013705670833587646 0.0032868385314941406 0.015531539916992188 0.012979507446289062 0.006029784679412842 0.0049027204513549805 0.015531539916992188
0.18018018 0.00973975658416748 0.012988686561584473 0.0031650252640247345 0.013812243938446045 0.0032581090927124023 0.015550613403320312 0.012782096862792969 0.006003260612487793 0.004878997802734375 0.015550613403320312
0.18118118 0.009757667779922485 0.013068675994873047 0.003153238445520401 0.013917028903961182 0.003229379653930664 0.01556396484375 0.012577533721923828 0.005976319313049316 0.00485461950302124 0.01556396484375
0.18218218 0.009774386882781982 0.013135790824890137 0.0031402558088302612 0.014017939567565918 0.0032365918159484863 0.015578269958496094 0.012369155883789062 0.0059490203857421875 0.004829347133636475 0.015578269958496094
0.18318318 0.009790688753128052 0.013187646865844727 0.0031262636184692383 0.01411736011505127 0.0032500028610229492 0.015592575073242188 0.012154817581176758 0.005921304225921631 0.00480419397354126 0.015592575073242188
0.18418418 0.009806036949157715 0.013224124908447266 0.003124382346868515 0.014213144779205322 0.003264129161834717 0.015610694885253906 0.011935234069824219 0.005893349647521973 0.004778504371643066 0.015610694885253906
0.18518518 0.009819775819778442 0.013245463371276855 0.0031383372843265533 0.014306604862213135 0.0032787322998046875 0.01561737060546875 0.011711597442626953 0.005864858627319336 0.0047522783279418945 0.01561737060546875
0.18618618 0.00983312726020813 0.013244032859802246 0.0031513385474681854 0.014397084712982178 0.003293633460998535 0.015631675720214844 0.01148366928100586 0.005835890769958496 0.004725456237792969 0.015631675720214844
0.18718718 0.009845644235610962 0.013223052024841309 0.0031676888465881348 0.014484584331512451 0.003309488296508789 0.015641212463378906 0.011498451232910156 0.005806386470794678 0.004698216915130615 0.015641212463378906
0.1881882 0.009856700897216797 0.013180136680603027 0.003188174217939377 0.01456916332244873 0.0033258795738220215 0.015648841857910156 0.011508941650390625 0.005776941776275635 0.00467073917388916 0.015648841857910156
0.1891892 0.009867191314697266 0.013114690780639648 0.0032088905572891235 0.014650940895080566 0.003342747688293457 0.01565837860107422 0.011513710021972656 0.0057468414306640625 0.004642963409423828 0.01565837860107422
0.1901902 0.009876102209091187 0.013028621673583984 0.003230184316635132 0.014730453491210938 0.0033600330352783203 0.01566314697265625 0.011514902114868164 0.005716204643249512 0.004614591598510742 0.01566314697265625
0.1911912 0.009884953498840332 0.012916803359985352 0.0032514184713363647 0.014805495738983154 0.0033780336380004883 0.01566791534423828 0.011507511138916016 0.005685091018676758 0.004585742950439453 0.01566791534423828
0.1921922 0.009892672300338745 0.012781500816345215 0.003273516893386841 0.014878511428833008 0.003396272659301758 0.015672683715820312 0.011496543884277344 0.005654275417327881 0.004557192325592041 0.015672683715820312
0.1931932 0.009899258613586426 0.01262211799621582 0.0032959207892417908 0.014948129653930664 0.003415226936340332 0.01567840576171875 0.011480331420898438 0.0056223273277282715 0.0045279860496521 0.01567840576171875
0.1941942 0.009905070066452026 0.012441039085388184 0.0033185407519340515 0.01501530408859253 0.0034343600273132324 0.015682220458984375 0.011456966400146484 0.005590379238128662 0.004498600959777832 0.015682220458984375
0.1951952 0.009909391403198242 0.012233614921569824 0.0033413097262382507 0.015079200267791748 0.0034540295600891113 0.015682220458984375 0.011430978775024414 0.005557894706726074 0.004468739032745361 0.015682220458984375
0.1961962 0.009912729263305664 0.01200568675994873 0.0033647194504737854 0.015139460563659668 0.003473997116088867 0.01568126678466797 0.011399030685424805 0.005525052547454834 0.004438579082489014 0.01568126678466797
0.1971972 0.009916931390762329 0.011753439903259277 0.0033886730670928955 0.015197336673736572 0.0034946799278259277 0.015679359436035156 0.011363506317138672 0.005491971969604492 0.004408359527587891 0.015679359436035156
0.1981982 0.00991809368133545 0.011480450630187988 0.0034125298261642456 0.015251755714416504 0.00351560115814209 0.015677452087402344 0.011322736740112305 0.005458176136016846 0.00437772274017334 0.015677452087402344
0.1991992 0.009918570518493652 0.011185526847839355 0.0034369155764579773 0.01530313491821289 0.003536820411682129 0.0156707763671875 0.011277198791503906 0.0054242610931396484 0.004347264766693115 0.0156707763671875
0.2002002 0.009919524192810059 0.010871291160583496 0.0034615248441696167 0.015351295471191406 0.003558337688446045 0.01576709747314453 0.011229515075683594 0.005389869213104248 0.004316389560699463 0.01576709747314453
0.2012012 0.009918242692947388 0.010539412498474121 0.0034863874316215515 0.015395879745483398 0.003580331802368164 0.01590442657470703 0.01117563247680664 0.005355119705200195 0.0042855143547058105 0.01590442657470703
0.2022022 0.009916961193084717 0.01039886474609375 0.0035112127661705017 0.015437960624694824 0.0036023855209350586 0.016043663024902344 0.011119842529296875 0.005320131778717041 0.004254400730133057 0.016043663024902344
0.2032032 0.009914487600326538 0.010555624961853027 0.0035367384552955627 0.015476822853088379 0.0036247968673706055 0.016180038452148438 0.011109590530395508 0.005284607410430908 0.004223346710205078 0.016180038452148438
0.2042042 0.009910166263580322 0.010688304901123047 0.0035622045397758484 0.015512526035308838 0.0036473870277404785 0.016312599182128906 0.011098623275756836 0.0052487850189208984 0.004192352294921875 0.016312599182128906
0.2052052 0.009906232357025146 0.010791659355163574 0.0035880282521247864 0.015544474124908447 0.00367051362991333 0.016445159912109375 0.01108407974243164 0.00521242618560791 0.004161059856414795 0.016445159912109375
0.2062062 0.00989985466003418 0.010862588882446289 0.003613993525505066 0.015573501586914062 0.003693878650665283 0.016579627990722656 0.011063098907470703 0.005175948143005371 0.004130065441131592 0.016579627990722656
0.2072072 0.009893953800201416 0.010901331901550293 0.003660149872303009 0.015599370002746582 0.0037169456481933594 0.016712665557861328 0.011037826538085938 0.005139172077178955 0.004098951816558838 0.016712665557861328
0.2082082 0.00988730788230896 0.010907292366027832 0.003721080720424652 0.015622258186340332 0.0037440061569213867 0.016838550567626953 0.011008262634277344 0.00510174036026001 0.004067718982696533 0.016838550567626953
0.2092092 0.009879529476165771 0.010884404182434082 0.003781825304031372 0.01564157009124756 0.0037797093391418457 0.01696920394897461 0.010973453521728516 0.005064249038696289 0.004036307334899902 0.01696920394897461
0.2102102 0.009870857000350952 0.010837316513061523 0.003842391073703766 0.015658080577850342 0.003814697265625 0.017116546630859375 0.010935306549072266 0.00502622127532959 0.004005312919616699 0.017116546630859375
0.2112112 0.009862303733825684 0.010769486427307129 0.0039025619626045227 0.015671193599700928 0.0038489699363708496 0.017260074615478516 0.010893106460571289 0.0049877166748046875 0.003974199295043945 0.017260074615478516
0.2122122 0.009851723909378052 0.010684728622436523 0.003962509334087372 0.015681207180023193 0.003882110118865967 0.01740550994873047 0.010845422744750977 0.0049492716789245605 0.003966033458709717 0.01740550994873047
0.21321322 0.00984102487564087 0.010587692260742188 0.004022412002086639 0.015687763690948486 0.003914356231689453 0.017543792724609375 0.010796308517456055 0.0049103498458862305 0.0039803385734558105 0.017543792724609375
0.21421422 0.009828180074691772 0.010479450225830078 0.004082053899765015 0.015691518783569336 0.003945887088775635 0.01768350601196289 0.010900735855102539 0.0048708319664001465 0.003994762897491455 0.01768350601196289
0.21521522 0.009816348552703857 0.010366678237915039 0.004141226410865784 0.01569223403930664 0.003976166248321533 0.017815589904785156 0.01100015640258789 0.004831492900848389 0.004008769989013672 0.017815589904785156
0.21621622 0.009803622961044312 0.01024770736694336 0.004200160503387451 0.0156896710395813 0.004005849361419678 0.017951488494873047 0.011095285415649414 0.004791438579559326 0.004022061824798584 0.017951488494873047
0.21721722 0.00978916883468628 0.010128140449523926 0.004258997738361359 0.015683531761169434 0.004034459590911865 0.018084049224853516 0.011184453964233398 0.004751026630401611 0.004034936428070068 0.018084049224853516
0.21821822 0.00977545976638794 0.010012030601501465 0.004317246377468109 0.015674829483032227 0.004062175750732422 0.01821136474609375 0.011269807815551758 0.004717350006103516 0.004047691822052002 0.01821136474609375
0.21921922 0.009759336709976196 0.009898900985717773 0.004375137388706207 0.0156630277633667 0.004089236259460449 0.018337726593017578 0.011348724365234375 0.004688620567321777 0.00405961275100708 0.018337726593017578
0.22022022 0.009743958711624146 0.009791135787963867 0.004432521760463715 0.015648305416107178 0.004115283489227295 0.018464088439941406 0.011423110961914062 0.004659771919250488 0.004071831703186035 0.018464088439941406
0.22122122 0.009727925062179565 0.009694576263427734 0.004489816725254059 0.01562976837158203 0.00414043664932251 0.018588542938232422 0.011491537094116211 0.004630327224731445 0.004082620143890381 0.018588542938232422
0.22222222 0.009711384773254395 0.009607553482055664 0.004546798765659332 0.015608489513397217 0.004164516925811768 0.018712997436523438 0.011556625366210938 0.004600822925567627 0.004093825817108154 0.018712997436523438
0.22322322 0.009693711996078491 0.00967109203338623 0.004603005945682526 0.015584886074066162 0.004187941551208496 0.018829822540283203 0.011614561080932617 0.004570484161376953 0.004104018211364746 0.018829822540283203
0.22422422 0.009675472974777222 0.009858250617980957 0.00465894490480423 0.01555788516998291 0.004210233688354492 0.018947601318359375 0.011668682098388672 0.0045400261878967285 0.004114210605621338 0.018947601318359375
0.22522523 0.00965803861618042 0.0100477933883667 0.004714265465736389 0.015527784824371338 0.004231750965118408 0.01906728744506836 0.01171565055847168 0.004509329795837402 0.00412362813949585 0.01906728744506836
0.22622623 0.009638786315917969 0.0102386474609375 0.00476934015750885 0.015494704246520996 0.004252254962921143 0.01918315887451172 0.011759519577026367 0.004478037357330322 0.004132866859436035 0.01918315887451172
0.22722723 0.009618282318115234 0.010429739952087402 0.004823789000511169 0.015458941459655762 0.004271864891052246 0.019295215606689453 0.011797428131103516 0.004446446895599365 0.004141271114349365 0.019295215606689453
0.22822823 0.009599089622497559 0.010617852210998535 0.004877619445323944 0.015420198440551758 0.004290640354156494 0.01940298080444336 0.011828184127807617 0.004414856433868408 0.004149675369262695 0.01940298080444336
0.22922923 0.00957798957824707 0.010802149772644043 0.0049310103058815 0.015378594398498535 0.0043084025382995605 0.019517898559570312 0.011854410171508789 0.004382431507110596 0.004157066345214844 0.019517898559570312
0.23023023 0.009556949138641357 0.010982394218444824 0.004983894526958466 0.015334546566009521 0.004325449466705322 0.01962566375732422 0.01187586784362793 0.004350066184997559 0.004164695739746094 0.01962566375732422
0.23123123 0.009534507989883423 0.01115262508392334 0.005036212503910065 0.015286564826965332 0.004341602325439453 0.019734859466552734 0.011891841888427734 0.004317224025726318 0.0041713714599609375 0.019734859466552734
0.23223223 0.009512484073638916 0.011316895484924316 0.005087725818157196 0.01523667573928833 0.004356741905212402 0.019843578338623047 0.011902093887329102 0.004284381866455078 0.004177451133728027 0.019843578338623047
0.23323323 0.009525060653686523 0.011470437049865723 0.0051388218998909 0.015184223651885986 0.0043711066246032715 0.01994609832763672 0.011906623840332031 0.00425112247467041 0.00418323278427124 0.01994609832763672
0.23423423 0.009548187255859375 0.011732995510101318 0.005189388990402222 0.015128791332244873 0.0043846964836120605 0.02005290985107422 0.01190638542175293 0.004217565059661865 0.0041887760162353516 0.02005290985107422
0.23523523 0.009567022323608398 0.012079417705535889 0.005239024758338928 0.015070736408233643 0.004397273063659668 0.02015542984008789 0.011900663375854492 0.004183948040008545 0.004193603992462158 0.02015542984008789
0.23623623 0.009581446647644043 0.012428343296051025 0.005288071930408478 0.015010178089141846 0.004409193992614746 0.020259857177734375 0.011888980865478516 0.004149675369262695 0.0041977763175964355 0.020259857177734375
0.23723723 0.009593605995178223 0.012772440910339355 0.005336657166481018 0.01494687795639038 0.004419803619384766 0.02035999298095703 0.011872291564941406 0.00411534309387207 0.004201829433441162 0.02035999298095703
0.23823825 0.009601831436157227 0.013115465641021729 0.005384482443332672 0.014880597591400146 0.004430174827575684 0.020464420318603516 0.011851310729980469 0.004081249237060547 0.004205286502838135 0.020464420318603516
0.23923925 0.009607076644897461 0.013448715209960938 0.0054315924644470215 0.014812350273132324 0.004439234733581543 0.020563125610351562 0.011824607849121094 0.0040465593338012695 0.004207968711853027 0.020563125610351562
0.24024025 0.009608149528503418 0.013771593570709229 0.005478017032146454 0.014741301536560059 0.0044476985931396484 0.02065896987915039 0.011792659759521484 0.004011869430541992 0.004210531711578369 0.02065896987915039
0.24124125 0.009607791900634766 0.014079689979553223 0.005523718893527985 0.014668464660644531 0.00445866584777832 0.02075481414794922 0.011756658554077148 0.003976881504058838 0.004212558269500732 0.02075481414794922
0.24224225 0.009602546691894531 0.014370441436767578 0.0055684894323349 0.014592647552490234 0.00447392463684082 0.020845413208007812 0.011716365814208984 0.003941774368286133 0.004213809967041016 0.020845413208007812
0.24324325 0.009594440460205078 0.01463937759399414 0.005612634122371674 0.014514565467834473 0.004488646984100342 0.020938396453857422 0.011670351028442383 0.0039064884185791016 0.004214882850646973 0.020938396453857422
0.24424425 0.009584307670593262 0.01488351821899414 0.005656115710735321 0.014434218406677246 0.004502475261688232 0.02102804183959961 0.011619091033935547 0.0039002299308776855 0.004215359687805176 0.02102804183959961
0.24524525 0.009570598602294922 0.015096485614776611 0.0056985169649124146 0.014351367950439453 0.00451582670211792 0.021117687225341797 0.01156473159790039 0.003916800022125244 0.0042153000831604 0.021117687225341797
0.24624625 0.009554743766784668 0.015276014804840088 0.005740277469158173 0.014266371726989746 0.004528403282165527 0.02120494842529297 0.011505842208862305 0.0039327144622802734 0.004215061664581299 0.02120494842529297
0.24724725 0.009534478187561035 0.015418052673339844 0.0057814717292785645 0.014179527759552002 0.004539966583251953 0.021287918090820312 0.011442422866821289 0.003947734832763672 0.004213929176330566 0.021287918090820312
0.24824825 0.00951242446899414 0.015517830848693848 0.005821309983730316 0.01409006118774414 0.0045511722564697266 0.021370887756347656 0.011373758316040039 0.003962218761444092 0.004212439060211182 0.021370887756347656
0.24924925 0.009487390518188477 0.015568375587463379 0.0058608949184417725 0.013998806476593018 0.004561066627502441 0.021450042724609375 0.011301755905151367 0.0040010809898376465 0.00421065092086792 0.021450042724609375
0.25025025 0.009460926055908203 0.015568852424621582 0.005899153649806976 0.013905346393585205 0.004570662975311279 0.021531105041503906 0.011225461959838867 0.004081785678863525 0.004208385944366455 0.021531105041503906
0.25125125 0.009430527687072754 0.015508830547332764 0.005936816334724426 0.013809621334075928 0.00457918643951416 0.021608352661132812 0.011146306991577148 0.004162132740020752 0.004205524921417236 0.021608352661132812
0.25225225 0.009399175643920898 0.015387296676635742 0.005973502993583679 0.013712465763092041 0.004586756229400635 0.021684646606445312 0.011062145233154297 0.004242300987243652 0.004202127456665039 0.021684646606445312
0.25325325 0.009364008903503418 0.01522296667098999 0.006009355187416077 0.013612747192382812 0.004593789577484131 0.021759986877441406 0.010973930358886719 0.004321575164794922 0.004197955131530762 0.021759986877441406
0.25425425 0.00932776927947998 0.015033185482025146 0.0060443878173828125 0.013512074947357178 0.0045999884605407715 0.021833419799804688 0.010882139205932617 0.004400670528411865 0.00419384241104126 0.021833419799804688
0.25525525 0.009288907051086426 0.015257120132446289 0.0060784295201301575 0.013408839702606201 0.004605114459991455 0.021903038024902344 0.010788679122924805 0.004479348659515381 0.004189133644104004 0.021903038024902344
0.25625625 0.009248018264770508 0.015457391738891602 0.006111763417720795 0.01330423355102539 0.004609346389770508 0.021970748901367188 0.010689020156860352 0.004557430744171143 0.004184246063232422 0.021970748901367188
0.25725725 0.009204506874084473 0.015626192092895508 0.006143882870674133 0.013197124004364014 0.004612565040588379 0.022038936614990234 0.010585546493530273 0.004635035991668701 0.004178464412689209 0.022038936614990234
0.25825825 0.009160757064819336 0.015761494636535645 0.006175138056278229 0.013089358806610107 0.004615068435668945 0.02210712432861328 0.010480165481567383 0.004712283611297607 0.004172682762145996 0.02210712432861328
0.25925925 0.009116172790527344 0.015857160091400146 0.006205640733242035 0.012979388236999512 0.00461655855178833 0.022170543670654297 0.010370492935180664 0.004788696765899658 0.004165768623352051 0.022170543670654297
0.26026025 0.00906836986541748 0.01590961217880249 0.006234966218471527 0.012867748737335205 0.004616916179656982 0.02223491668701172 0.010257959365844727 0.004864752292633057 0.004159092903137207 0.02223491668701172
0.26126125 0.009019732475280762 0.01591181755065918 0.006263457238674164 0.012754499912261963 0.0046163201332092285 0.02229166030883789 0.010230302810668945 0.004940152168273926 0.004151582717895508 0.02229166030883789
0.26226225 0.008970379829406738 0.015862584114074707 0.00629088282585144 0.012640655040740967 0.004615068435668945 0.022354602813720703 0.010228633880615234 0.005015194416046143 0.004143476486206055 0.022354602813720703
0.26326326 0.008919358253479004 0.01575446128845215 0.0063175782561302185 0.012524843215942383 0.004612267017364502 0.022411823272705078 0.01022195816040039 0.0050896406173706055 0.0041356682777404785 0.022411823272705078
0.26426426 0.00886690616607666 0.015585660934448242 0.006342992186546326 0.012407243251800537 0.004608809947967529 0.02246999740600586 0.010210990905761719 0.005163371562957764 0.004127025604248047 0.02246999740600586
0.26526526 0.008813858032226562 0.015378057956695557 0.006367787718772888 0.012288689613342285 0.00460439920425415 0.02252483367919922 0.010195732116699219 0.005236387252807617 0.0041179656982421875 0.02252483367919922
0.26626626 0.008759379386901855 0.015141546726226807 0.006391353905200958 0.0121687650680542 0.004598855972290039 0.022577762603759766 0.010177135467529297 0.005309045314788818 0.0041084885597229 0.022577762603759766
0.26726726 0.008703231811523438 0.014880239963531494 0.00641389936208725 0.012047290802001953 0.004592418670654297 0.022630691528320312 0.010154247283935547 0.005380809307098389 0.004098951816558838 0.022630691528320312
0.26826826 0.00864565372467041 0.014601469039916992 0.006435580551624298 0.01192551851272583 0.004584610462188721 0.022681713104248047 0.010128974914550781 0.005452156066894531 0.004088699817657471 0.022681713104248047
0.26926926 0.008587360382080078 0.014305830001831055 0.006456248462200165 0.011802256107330322 0.004575908184051514 0.02273082733154297 0.010098695755004883 0.005522668361663818 0.004078209400177002 0.02273082733154297
0.27027026 0.008526444435119629 0.014002084732055664 0.006475895643234253 0.011677920818328857 0.0045662522315979 0.02277851104736328 0.01006460189819336 0.005592644214630127 0.004067182540893555 0.02277851104736328
0.27127126 0.008464723825454712 0.013691484928131104 0.006494753062725067 0.01155233383178711 0.004555404186248779 0.02282571792602539 0.010026693344116211 0.0056618452072143555 0.004055678844451904 0.02282571792602539
0.27227226 0.008428573608398438 0.013378322124481201 0.0065121129155159 0.01142585277557373 0.004543602466583252 0.022871971130371094 0.00998687744140625 0.005730330944061279 0.004043936729431152 0.022871971130371094
0.27327326 0.008391469717025757 0.013067543506622314 0.006528839468955994 0.0112990140914917 0.004530608654022217 0.02291584014892578 0.009943008422851562 0.0057981014251708984 0.004032611846923828 0.02291584014892578
0.27427426 0.008352875709533691 0.012761414051055908 0.006544455885887146 0.011170387268066406 0.004516780376434326 0.022960186004638672 0.009896516799926758 0.005865156650543213 0.0040204524993896484 0.022960186004638672
0.2752753 0.008314549922943115 0.012460470199584961 0.006559021770954132 0.011041700839996338 0.004501461982727051 0.023000240325927734 0.009846925735473633 0.005931496620178223 0.00400775671005249 0.023000240325927734
0.2762763 0.00827518105506897 0.012174606323242188 0.00657268613576889 0.010911881923675537 0.004485607147216797 0.023038387298583984 0.009795427322387695 0.005997359752655029 0.003994584083557129 0.023038387298583984
0.2772773 0.008235424757003784 0.01190108060836792 0.006585173308849335 0.010781407356262207 0.004467964172363281 0.02307605743408203 0.009740114212036133 0.0060620903968811035 0.003981411457061768 0.02307605743408203
0.2782783 0.008194178342819214 0.011642158031463623 0.006596751511096954 0.010650634765625 0.004450678825378418 0.023114681243896484 0.009686470031738281 0.006126224994659424 0.003967583179473877 0.023114681243896484
0.2792793 0.00815272331237793 0.011402606964111328 0.006607316434383392 0.010519087314605713 0.004435181617736816 0.02315235137939453 0.009638309478759766 0.006189465522766113 0.003953278064727783 0.02315235137939453
0.2802803 0.00811070203781128 0.011182606220245361 0.006616771221160889 0.010386943817138672 0.00441896915435791 0.023187637329101562 0.009588956832885742 0.006251990795135498 0.003938794136047363 0.023187637329101562
0.2812813 0.00806736946105957 0.011285126209259033 0.006625138223171234 0.010254502296447754 0.0044016242027282715 0.023220539093017578 0.009536981582641602 0.0063135623931884766 0.003923654556274414 0.023220539093017578
0.2822823 0.008023619651794434 0.011443734169006348 0.006632491946220398 0.010120868682861328 0.0043828487396240234 0.02325439453125 0.00948333740234375 0.0063745975494384766 0.003908276557922363 0.02325439453125
0.2832833 0.007980287075042725 0.011623501777648926 0.006639063358306885 0.009987413883209229 0.004363059997558594 0.023283958435058594 0.009427309036254883 0.006434440612792969 0.0038923025131225586 0.023283958435058594
0.2842843 0.00793495774269104 0.011822640895843506 0.006644383072853088 0.009853780269622803 0.004342257976531982 0.02331399917602539 0.00936746597290039 0.006493866443634033 0.0038761496543884277 0.02331399917602539
0.2852853 0.007889747619628906 0.012038350105285645 0.006648808717727661 0.009719431400299072 0.00432056188583374 0.023346424102783203 0.00930643081665039 0.006552219390869141 0.00385892391204834 0.023346424102783203
0.2862863 0.007843643426895142 0.012271583080291748 0.006652146577835083 0.009585380554199219 0.0042975544929504395 0.023374080657958984 0.009244441986083984 0.006609559059143066 0.003842175006866455 0.023374080657958984
0.2872873 0.007796734571456909 0.012515366077423096 0.006654635071754456 0.009450256824493408 0.004273414611816406 0.023403644561767578 0.009177684783935547 0.006666362285614014 0.0038245320320129395 0.023403644561767578
0.2882883 0.007749587297439575 0.012771010398864746 0.006655842065811157 0.009315729141235352 0.004248559474945068 0.023427486419677734 0.009109735488891602 0.006722152233123779 0.0038063526153564453 0.023427486419677734
0.2892893 0.007702678442001343 0.013034164905548096 0.006656154990196228 0.009181022644042969 0.004222512245178223 0.02345418930053711 0.009040355682373047 0.0067771077156066895 0.003787994384765625 0.02345418930053711
0.2902903 0.007654547691345215 0.013299226760864258 0.006655313074588776 0.009046077728271484 0.004195034503936768 0.023479461669921875 0.008968830108642578 0.006831228733062744 0.0037692785263061523 0.023479461669921875
0.2912913 0.007605999708175659 0.013565003871917725 0.006653599441051483 0.008911073207855225 0.004167079925537109 0.02350473403930664 0.00889444351196289 0.006884574890136719 0.003749668598175049 0.02350473403930664
0.2922923 0.00755685567855835 0.013829708099365234 0.006650812923908234 0.008775949478149414 0.004137575626373291 0.023527145385742188 0.00882101058959961 0.006936788558959961 0.0037296414375305176 0.023527145385742188
0.2932933 0.007506757974624634 0.014087319374084473 0.006647340953350067 0.00864112377166748 0.004112541675567627 0.023547649383544922 0.008742809295654297 0.006988465785980225 0.003709256649017334 0.023547649383544922
0.2942943 0.007456660270690918 0.01433408260345459 0.006642580032348633 0.0085066556930542 0.004099547863006592 0.02356719970703125 0.008663654327392578 0.0070386528968811035 0.0036888718605041504 0.02356719970703125
0.2952953 0.0074072182178497314 0.014564931392669678 0.006636813282966614 0.008371829986572266 0.004086017608642578 0.023586750030517578 0.008582830429077148 0.007088661193847656 0.003667771816253662 0.023586750030517578
0.2962963 0.007357120513916016 0.01477670669555664 0.006630204617977142 0.008237838745117188 0.004072904586791992 0.02360057830810547 0.008500337600708008 0.007137417793273926 0.0036461353302001953 0.02360057830810547
0.2972973 0.007305949926376343 0.014962077140808105 0.00662241131067276 0.008104264736175537 0.004059851169586182 0.023615360260009766 0.008417129516601562 0.007185220718383789 0.003624260425567627 0.023615360260009766
0.2982983 0.007254868745803833 0.015119731426239014 0.006613895297050476 0.007970094680786133 0.0040465593338012695 0.02362966537475586 0.008330106735229492 0.007232546806335449 0.0036020278930664062 0.02362966537475586
0.2992993 0.0072033703327178955 0.015241801738739014 0.006604194641113281 0.007835805416107178 0.00403362512588501 0.023641109466552734 0.008244514465332031 0.007278561592102051 0.003579080104827881 0.023641109466552734
0.3003003 0.007152855396270752 0.015322685241699219 0.006593599915504456 0.007703185081481934 0.004020571708679199 0.023651599884033203 0.008154630661010742 0.0073236823081970215 0.0035557150840759277 0.023651599884033203
0.3013013 0.007101178169250488 0.015357136726379395 0.006582126021385193 0.007570803165435791 0.0040073394775390625 0.023657798767089844 0.008064746856689453 0.007367849349975586 0.0035321712493896484 0.023657798767089844
0.3023023 0.007049053907394409 0.015340685844421387 0.006569772958755493 0.007438302040100098 0.003999471664428711 0.023666858673095703 0.007973194122314453 0.007411181926727295 0.0035079121589660645 0.023666858673095703
0.3033033 0.006996840238571167 0.01526331901550293 0.006556026637554169 0.007400929927825928 0.003994643688201904 0.023671627044677734 0.007879972457885742 0.0074536800384521484 0.003483891487121582 0.023671627044677734
0.3043043 0.006943881511688232 0.015123426914215088 0.006541647017002106 0.007407486438751221 0.003989815711975098 0.023677825927734375 0.007911920547485352 0.007495105266571045 0.003458738327026367 0.023677825927734375
0.3053053 0.006890028715133667 0.014912962913513184 0.006526276469230652 0.007414579391479492 0.003985047340393066 0.023679256439208984 0.007977008819580078 0.007535815238952637 0.0034336447715759277 0.023679256439208984
0.3063063 0.006836265325546265 0.014670848846435547 0.006509914994239807 0.007422387599945068 0.003980278968811035 0.02368021011352539 0.008040904998779297 0.007575392723083496 0.0034081339836120605 0.02368021011352539
0.3073073 0.0067826807498931885 0.01441425085067749 0.006492674350738525 0.007431507110595703 0.0039751529693603516 0.023681163787841797 0.008101463317871094 0.007614433765411377 0.0033822059631347656 0.023681163787841797
0.3083083 0.006728380918502808 0.01414501667022705 0.006474621593952179 0.007439374923706055 0.003970623016357422 0.023677825927734375 0.008161783218383789 0.0076520442962646484 0.003356039524078369 0.023677825927734375
0.3093093 0.006673872470855713 0.013992249965667725 0.006455622613430023 0.007449030876159668 0.003965497016906738 0.02367687225341797 0.008222103118896484 0.007689118385314941 0.0033293962478637695 0.02367687225341797
0.3103103 0.006618678569793701 0.014126062393188477 0.006435424089431763 0.007457911968231201 0.003960728645324707 0.023670196533203125 0.008276700973510742 0.007725238800048828 0.00330275297164917 0.023670196533203125
0.3113113 0.006563127040863037 0.01422262191772461 0.006414718925952911 0.007468760013580322 0.003956139087677002 0.023662567138671875 0.008332490921020508 0.007760405540466309 0.0032802820205688477 0.023662567138671875
0.3123123 0.006507277488708496 0.014278531074523926 0.006393037736415863 0.007478892803192139 0.00395125150680542 0.02365255355834961 0.008384227752685547 0.007794499397277832 0.0032614469528198242 0.02365255355834961
0.3133133 0.0064500123262405396 0.014287471771240234 0.006370216608047485 0.007490217685699463 0.003946483135223389 0.02364349365234375 0.008435487747192383 0.007827818393707275 0.0032431483268737793 0.02364349365234375
0.3143143 0.006393805146217346 0.01424264907836914 0.006346665322780609 0.007501482963562012 0.003941893577575684 0.023634910583496094 0.008482217788696289 0.007860064506530762 0.0032236576080322266 0.023634910583496094
0.3153153 0.006336018443107605 0.014137506484985352 0.006322294473648071 0.007513165473937988 0.003937184810638428 0.023617267608642578 0.008530139923095703 0.007891535758972168 0.0032042264938354492 0.023617267608642578
0.3163163 0.006277978420257568 0.013969123363494873 0.006297029554843903 0.007525265216827393 0.003932595252990723 0.02360677719116211 0.008575201034545898 0.00792229175567627 0.0031845569610595703 0.02360677719116211
0.3173173 0.00621911883354187 0.013731241226196289 0.006271012127399445 0.007538437843322754 0.003928244113922119 0.023588180541992188 0.00861811637878418 0.007951974868774414 0.0031645894050598145 0.023588180541992188
0.3183183 0.006160527467727661 0.013467669486999512 0.006244011223316193 0.007552027702331543 0.003923773765563965 0.02356863021850586 0.008659124374389648 0.007980525493621826 0.003143906593322754 0.02356863021850586
0.3193193 0.00610138475894928 0.013192415237426758 0.006216108798980713 0.00756525993347168 0.00391918420791626 0.023549556732177734 0.008696556091308594 0.008008182048797607 0.0031232237815856934 0.023549556732177734
0.3203203 0.0060415565967559814 0.012905120849609375 0.006187602877616882 0.007578849792480469 0.003914773464202881 0.023528099060058594 0.008733510971069336 0.00803518295288086 0.003102242946624756 0.023528099060058594
0.3213213 0.005982130765914917 0.012610375881195068 0.006158187985420227 0.007593512535095215 0.003910541534423828 0.023502826690673828 0.008767843246459961 0.008061230182647705 0.003081023693084717 0.023502826690673828
0.3223223 0.005921021103858948 0.012311995029449463 0.006127871572971344 0.007632315158843994 0.00390625 0.023476600646972656 0.008799552917480469 0.00808650255203247 0.0030593276023864746 0.023476600646972656
0.3233233 0.005861192941665649 0.012012362480163574 0.006096825003623962 0.0077141523361206055 0.0039020776748657227 0.023447036743164062 0.00883030891418457 0.00811082124710083 0.0030374526977539062 0.023447036743164062
0.3243243 0.005799591541290283 0.01171576976776123 0.006064951419830322 0.007793843746185303 0.0038976669311523438 0.023418426513671875 0.008859634399414062 0.008134067058563232 0.0030151009559631348 0.023418426513671875
0.32532534 0.005738601088523865 0.011420071125030518 0.006032414734363556 0.007872462272644043 0.0038936734199523926 0.023384571075439453 0.008885622024536133 0.00815671682357788 0.002992570400238037 0.023384571075439453
0.32632634 0.005676776170730591 0.011131048202514648 0.0059990957379341125 0.007950544357299805 0.0038896799087524414 0.02335357666015625 0.008910417556762695 0.008178353309631348 0.0029700398445129395 0.02335357666015625
0.32732734 0.005615070462226868 0.010850369930267334 0.005964845418930054 0.008027255535125732 0.0038854479789733887 0.0233154296875 0.00893402099609375 0.008199155330657959 0.0029467344284057617 0.0233154296875
0.32832834 0.005552425980567932 0.01058131456375122 0.005929820239543915 0.008103132247924805 0.0038815736770629883 0.023279666900634766 0.008953332901000977 0.008218944072723389 0.002923429012298584 0.023279666900634766
0.32932934 0.005489930510520935 0.01032346487045288 0.0058942437171936035 0.00817716121673584 0.0038776397705078125 0.023237228393554688 0.008973121643066406 0.008238136768341064 0.00289994478225708 0.023237228393554688
0.33033034 0.005426973104476929 0.010079741477966309 0.005857937037944794 0.008249938488006592 0.0038740038871765137 0.02319478988647461 0.008989572525024414 0.008256256580352783 0.0028763413429260254 0.02319478988647461
0.33133134 0.0053641945123672485 0.010031282901763916 0.005820751190185547 0.008322000503540039 0.003869950771331787 0.02315044403076172 0.009005308151245117 0.008273541927337646 0.002852499485015869 0.02315044403076172
0.33233234 0.005301341414451599 0.010053038597106934 0.0057829320430755615 0.008392393589019775 0.0038660168647766113 0.02310943603515625 0.0090179443359375 0.008290231227874756 0.002828240394592285 0.02310943603515625
0.33333334 0.0052379220724105835 0.010087907314300537 0.005744472146034241 0.008461475372314453 0.0038622617721557617 0.023056507110595703 0.009029388427734375 0.008306026458740234 0.0028035640716552734 0.023056507110595703
0.33433434 0.005175173282623291 0.010139226913452148 0.005705155432224274 0.008530020713806152 0.0038585662841796875 0.023011207580566406 0.009074926376342773 0.008320927619934082 0.002778768539428711 0.023011207580566406
0.33533534 0.005111142992973328 0.010202407836914062 0.005665421485900879 0.008596360683441162 0.0038551688194274902 0.02295827865600586 0.009144306182861328 0.008334994316101074 0.0027540922164916992 0.02295827865600586
0.33633634 0.0050484538078308105 0.010276317596435547 0.005624614655971527 0.008661389350891113 0.003851473331451416 0.022906780242919922 0.009211063385009766 0.008348226547241211 0.002729177474975586 0.022906780242919922
0.33733734 0.00498451292514801 0.010360181331634521 0.005583569407463074 0.008725762367248535 0.003847658634185791 0.02284717559814453 0.009274959564208984 0.008360624313354492 0.002703547477722168 0.02284717559814453
0.33833835 0.004921048879623413 0.010454297065734863 0.005541682243347168 0.008788883686065674 0.0038439035415649414 0.022794723510742188 0.009336471557617188 0.00837254524230957 0.0026782751083374023 0.022794723510742188
0.33933935 0.004857778549194336 0.010549724102020264 0.00549914687871933 0.008849859237670898 0.0038403868675231934 0.022731781005859375 0.009397029876708984 0.008383393287658691 0.002652883529663086 0.022731781005859375
0.34034035 0.004794448614120483 0.01064985990524292 0.005455978214740753 0.008909881114959717 0.00383681058883667 0.022673606872558594 0.009454011917114258 0.008393704891204834 0.0026273131370544434 0.022673606872558594
0.34134135 0.0047301799058914185 0.010750234127044678 0.005412109196186066 0.008969426155090332 0.0038330554962158203 0.022610187530517578 0.009508132934570312 0.008403182029724121 0.002601027488708496 0.022610187530517578
0.34234235 0.004666805267333984 0.010847091674804688 0.005367688834667206 0.009026587009429932 0.003829479217529297 0.022545814514160156 0.009560346603393555 0.008411526679992676 0.002574920654296875 0.022545814514160156
0.34334335 0.004604339599609375 0.010938942432403564 0.00532270222902298 0.0090828537940979 0.003825843334197998 0.022480010986328125 0.009610176086425781 0.008419692516326904 0.002559065818786621 0.022480010986328125
0.34434435 0.00454162061214447 0.011023938655853271 0.005277179181575775 0.00913780927658081 0.0038223862648010254 0.022409439086914062 0.009656429290771484 0.0084267258644104 0.0025437474250793457 0.022409439086914062
0.34534535 0.004478633403778076 0.011097252368927002 0.005230844020843506 0.009191334247589111 0.0038186311721801758 0.0223388671875 0.009702682495117188 0.008433401584625244 0.002528369426727295 0.0223388671875
0.34634635 0.004417017102241516 0.011153101921081543 0.005184203386306763 0.009243547916412354 0.0038149356842041016 0.022264480590820312 0.009745121002197266 0.00843900442123413 0.002513110637664795 0.022264480590820312
0.34734735 0.00435502827167511 0.0111922025680542 0.005136944353580475 0.009294331073760986 0.0038111209869384766 0.022186756134033203 0.009785175323486328 0.00844419002532959 0.0024979114532470703 0.022186756134033203
0.34834835 0.004354715347290039 0.011206746101379395 0.005089156329631805 0.009343266487121582 0.003807365894317627 0.022111892700195312 0.009823083877563477 0.00844871997833252 0.002482771873474121 0.022111892700195312
0.34934935 0.004359841346740723 0.011194586753845215 0.005040787160396576 0.00939178466796875 0.0038034915924072266 0.02203369140625 0.009858369827270508 0.008452653884887695 0.0024673938751220703 0.02203369140625
0.35035035 0.004365324974060059 0.01115351915359497 0.0049918219447135925 0.00943833589553833 0.0037996768951416016 0.021951675415039062 0.009890556335449219 0.008455753326416016 0.0024518966674804688 0.021951675415039062
0.35135135 0.004369497299194336 0.011075437068939209 0.004942551255226135 0.009483873844146729 0.0037955045700073242 0.021871089935302734 0.009922981262207031 0.008458137512207031 0.0024362802505493164 0.021871089935302734
0.35235235 0.0043735504150390625 0.01095890998840332 0.004892662167549133 0.009527742862701416 0.00379180908203125 0.021785259246826172 0.009949922561645508 0.008459806442260742 0.0024208426475524902 0.021785259246826172
0.35335335 0.0043752193450927734 0.010798633098602295 0.0048422738909721375 0.009570717811584473 0.003787696361541748 0.021698474884033203 0.009977102279663086 0.008460938930511475 0.0024052858352661133 0.021698474884033203
0.35435435 0.004376649856567383 0.010616421699523926 0.004791259765625 0.00961160659790039 0.0037833452224731445 0.02161264419555664 0.01000070571899414 0.008461415767669678 0.002427220344543457 0.02161264419555664
0.35535535 0.004377603530883789 0.01042473316192627 0.004739739000797272 0.009652256965637207 0.0037792325019836426 0.021523475646972656 0.010023117065429688 0.008461415767669678 0.0024504661560058594 0.021523475646972656
0.35635635 0.004392802715301514 0.010225117206573486 0.004709862172603607 0.009690999984741211 0.003774702548980713 0.02143239974975586 0.010042428970336914 0.008460640907287598 0.002473771572113037 0.02143239974975586
0.35735735 0.004421591758728027 0.010022521018981934 0.0046892836689949036 0.009727656841278076 0.0037703514099121094 0.021338462829589844 0.010059118270874023 0.008459389209747314 0.002497375011444092 0.021338462829589844
0.35835835 0.004449188709259033 0.009812474250793457 0.004668019711971283 0.009763896465301514 0.003765702247619629 0.021242141723632812 0.010074853897094727 0.008457660675048828 0.0025216341018676758 0.021242141723632812
0.35935935 0.004475653171539307 0.009604811668395996 0.004646323621273041 0.009798765182495117 0.0037610530853271484 0.021147727966308594 0.010088682174682617 0.008454978466033936 0.002546250820159912 0.021147727966308594
0.36036035 0.004500627517700195 0.009553849697113037 0.004623934626579285 0.009831607341766357 0.0037563443183898926 0.021050453186035156 0.010099172592163086 0.008452057838439941 0.0025707483291625977 0.021050453186035156
0.36136135 0.00452500581741333 0.00952821969985962 0.004601307213306427 0.009864389896392822 0.0037513375282287598 0.02095174789428711 0.010108709335327148 0.008448600769042969 0.0025954246520996094 0.02095174789428711
0.36236235 0.004548490047454834 0.009470880031585693 0.004577957093715668 0.009894788265228271 0.0037460923194885254 0.02085113525390625 0.010113954544067383 0.008444607257843018 0.002620398998260498 0.02085113525390625
0.36336336 0.004570066928863525 0.009376585483551025 0.004554413259029388 0.009924352169036865 0.0037407875061035156 0.02074909210205078 0.010118484497070312 0.008439838886260986 0.0026463866233825684 0.02074909210205078
0.36436436 0.004590749740600586 0.009242892265319824 0.004530288279056549 0.009952306747436523 0.0037354230880737305 0.0206451416015625 0.010121583938598633 0.008434772491455078 0.0026717185974121094 0.0206451416015625
0.36536536 0.004610598087310791 0.009068667888641357 0.004505619406700134 0.009979426860809326 0.0037298202514648438 0.020538806915283203 0.01012110710144043 0.008429169654846191 0.0026977062225341797 0.020538806915283203
0.36636636 0.004628956317901611 0.008877933025360107 0.004480600357055664 0.010004937648773193 0.003724038600921631 0.020433902740478516 0.010118961334228516 0.008423030376434326 0.0027237534523010254 0.020433902740478516
0.36736736 0.004646480083465576 0.00867849588394165 0.0044551268219947815 0.010029435157775879 0.0037180185317993164 0.020327091217041016 0.010114908218383789 0.008416533470153809 0.0027499794960021973 0.020327091217041016
0.36836836 0.004661500453948975 0.008473217487335205 0.004429347813129425 0.010052621364593506 0.0037117600440979004 0.020218372344970703 0.010108470916748047 0.008409440517425537 0.00277632474899292 0.020218372344970703
0.36936936 0.0046765804290771484 0.0082625150680542 0.004402823746204376 0.010074853897094727 0.0037056803703308105 0.02010631561279297 0.010100126266479492 0.008402109146118164 0.002802610397338867 0.02010631561279297
0.37037036 0.004690051078796387 0.008050739765167236 0.004376225173473358 0.010095059871673584 0.0036993026733398438 0.019994735717773438 0.010090351104736328 0.008393943309783936 0.002829134464263916 0.019994735717773438
0.37137136 0.004701793193817139 0.007835447788238525 0.004348956048488617 0.010114431381225586 0.0036925077438354492 0.019881725311279297 0.010077953338623047 0.008385419845581055 0.002855956554412842 0.019881725311279297
0.37237236 0.0047130584716796875 0.0076220035552978516 0.004344530403614044 0.010132670402526855 0.0036852359771728516 0.01977062225341797 0.010062694549560547 0.008376657962799072 0.002882063388824463 0.01977062225341797
0.37337336 0.0047217607498168945 0.007410526275634766 0.00434499979019165 0.010149836540222168 0.003678262233734131 0.019654273986816406 0.010047674179077148 0.008367598056793213 0.002908647060394287 0.019654273986816406
0.37437436 0.0047304630279541016 0.007204711437225342 0.004344962537288666 0.010165691375732422 0.0036706924438476562 0.019538402557373047 0.010029792785644531 0.008357703685760498 0.0029349923133850098 0.019538402557373047
0.3753754 0.004736781120300293 0.007093071937561035 0.004344537854194641 0.010180175304412842 0.0036634206771850586 0.019421100616455078 0.010008573532104492 0.008347630500793457 0.00296175479888916 0.019421100616455078
0.3763764 0.004773989319801331 0.007026553153991699 0.004344001412391663 0.010194063186645508 0.0036554932594299316 0.019301891326904297 0.009987592697143555 0.008337318897247314 0.0029883384704589844 0.019301891326904297
0.3773774 0.00481598824262619 0.006971836090087891 0.004343010485172272 0.010205984115600586 0.0036473870277404785 0.01918172836303711 0.009962797164916992 0.008326232433319092 0.003014981746673584 0.01918172836303711
0.3783784 0.004857569932937622 0.006927669048309326 0.004341840744018555 0.01021808385848999 0.0036389827728271484 0.019062519073486328 0.00993800163269043 0.00831514596939087 0.003041684627532959 0.019062519073486328
0.3793794 0.0048995837569236755 0.006894350051879883 0.004339836537837982 0.0102272629737854 0.003630518913269043 0.018939495086669922 0.009910821914672852 0.008303463459014893 0.0030684471130371094 0.018939495086669922
0.3803804 0.004939556121826172 0.006872892379760742 0.004337824881076813 0.010236382484436035 0.0036219358444213867 0.0188140869140625 0.009881258010864258 0.008291542530059814 0.0030954480171203613 0.0188140869140625
0.3813814 0.0049804821610450745 0.006862938404083252 0.004335574805736542 0.010243833065032959 0.003612518310546875 0.018692970275878906 0.009850740432739258 0.00827932357788086 0.0031220316886901855 0.018692970275878906
0.3823824 0.005020551383495331 0.0068590641021728516 0.004332929849624634 0.010250449180603027 0.0036125779151916504 0.0185699462890625 0.009818553924560547 0.008266746997833252 0.003149569034576416 0.0185699462890625
0.3833834 0.005060523748397827 0.006865262985229492 0.004329770803451538 0.010256409645080566 0.003642737865447998 0.018442153930664062 0.009784698486328125 0.008253693580627441 0.0031766295433044434 0.018442153930664062
0.3843844 0.005100451409816742 0.006877243518829346 0.004326261579990387 0.01026064157485962 0.0036715269088745117 0.018318653106689453 0.009749412536621094 0.00824052095413208 0.0032039284706115723 0.018318653106689453
0.3853854 0.005140021443367004 0.006896674633026123 0.004322744905948639 0.010264694690704346 0.0036996006965637207 0.01818990707397461 0.009710311889648438 0.008226990699768066 0.0032317042350769043 0.01818990707397461
0.3863864 0.005179472267627716 0.0069214701652526855 0.004318587481975555 0.010267078876495361 0.0037266016006469727 0.01806163787841797 0.009672403335571289 0.008213281631469727 0.0032587647438049316 0.01806163787841797
0.3873874 0.005218371748924255 0.00694805383682251 0.004314124584197998 0.010268211364746094 0.0037527084350585938 0.017939090728759766 0.00963282585144043 0.008199214935302734 0.0032867789268493652 0.017939090728759766
0.3883884 0.0052568912506103516 0.006978273391723633 0.004309706389904022 0.010268568992614746 0.003778219223022461 0.017807483673095703 0.009589672088623047 0.008184731006622314 0.0033143162727355957 0.017807483673095703
0.3893894 0.005295179784297943 0.00709456205368042 0.00430452823638916 0.010268092155456543 0.0038025975227355957 0.017681121826171875 0.00954747200012207 0.008170247077941895 0.0033420920372009277 0.017681121826171875
0.3903904 0.005333319306373596 0.0072411298751831055 0.00429949164390564 0.010266661643981934 0.003825843334197998 0.017549514770507812 0.009503364562988281 0.008155405521392822 0.0033701062202453613 0.017549514770507812
0.3913914 0.005370840430259705 0.007376551628112793 0.004293747246265411 0.010264098644256592 0.003848135471343994 0.017416954040527344 0.00945734977722168 0.008140504360198975 0.0033983588218688965 0.017416954040527344
0.3923924 0.005407765507698059 0.007498800754547119 0.004287831485271454 0.010260701179504395 0.0038694143295288086 0.017287731170654297 0.00941014289855957 0.008125245571136475 0.003426492214202881 0.017287731170654297
0.3933934 0.005444690585136414 0.007610440254211426 0.004281647503376007 0.010255813598632812 0.0038899779319763184 0.01715707778930664 0.009361982345581055 0.008109688758850098 0.0034540891647338867 0.01715707778930664
0.3943944 0.0054822638630867004 0.007709860801696777 0.004275009036064148 0.010250687599182129 0.003909587860107422 0.017025470733642578 0.009312152862548828 0.008093833923339844 0.0034826993942260742 0.017025470733642578
0.3953954 0.00551808625459671 0.007796883583068848 0.004268422722816467 0.010244369506835938 0.0039283037185668945 0.016891002655029297 0.009261608123779297 0.008077919483184814 0.0035113096237182617 0.016891002655029297
0.3963964 0.0055546835064888 0.007871627807617188 0.004261352121829987 0.01023709774017334 0.003945887088775635 0.01675891876220703 0.00921010971069336 0.00806194543838501 0.0035400390625 0.01675891876220703
0.3973974 0.005589939653873444 0.007932126522064209 0.004253864288330078 0.010228872299194336 0.003962814807891846 0.01662588119506836 0.009156942367553711 0.008045613765716553 0.0035681724548339844 0.01662588119506836
0.3983984 0.005625598132610321 0.007979214191436768 0.004246637225151062 0.010220229625701904 0.003978431224822998 0.016494274139404297 0.009102582931518555 0.00802922248840332 0.003597080707550049 0.016494274139404297
0.3993994 0.005661435425281525 0.008014440536499023 0.004238814115524292 0.010209977626800537 0.003992855548858643 0.016361713409423828 0.009047746658325195 0.008012592792510986 0.003625631332397461 0.016361713409423828
0.4004004 0.0056956857442855835 0.00803518295288086 0.004230812191963196 0.010199487209320068 0.004006922245025635 0.016225814819335938 0.008992910385131836 0.007995843887329102 0.0036545991897583008 0.016225814819335938
0.4014014 0.0057305023074150085 0.008042752742767334 0.0042223334312438965 0.010188043117523193 0.004019439220428467 0.016094684600830078 0.008934736251831055 0.007978856563568115 0.0036832690238952637 0.016094684600830078
0.4024024 0.005764700472354889 0.008041858673095703 0.004213638603687286 0.010175645351409912 0.00403141975402832 0.015961170196533203 0.008877754211425781 0.007961630821228027 0.0037119388580322266 0.015961170196533203
0.4034034 0.005798220634460449 0.008023858070373535 0.0042047202587127686 0.010162413120269775 0.00404202938079834 0.015830039978027344 0.008818864822387695 0.00794440507888794 0.0037407875061035156 0.015830039978027344
0.4044044 0.005832217633724213 0.007996737957000732 0.004195816814899445 0.010148882865905762 0.004052400588989258 0.015694618225097656 0.008759737014770508 0.0079270601272583 0.00376969575881958 0.015694618225097656
0.4054054 0.005865380167961121 0.007959604263305664 0.004186347126960754 0.010133981704711914 0.004061281681060791 0.015561580657958984 0.008701086044311523 0.007909655570983887 0.0037984848022460938 0.015561580657958984
0.4064064 0.005897723138332367 0.007914543151855469 0.004176914691925049 0.010117948055267334 0.004069149494171143 0.0154266357421875 0.008639812469482422 0.007892012596130371 0.0038276314735412598 0.0154266357421875
0.4074074 0.005930483341217041 0.007859587669372559 0.004167288541793823 0.010101735591888428 0.004076063632965088 0.015294075012207031 0.008579015731811523 0.007874250411987305 0.0038567781448364258 0.015294075012207031
0.4084084 0.005962289869785309 0.007803797721862793 0.004157319664955139 0.01008540391921997 0.004082202911376953 0.015162467956542969 0.008518695831298828 0.007856607437133789 0.0038853883743286133 0.015162467956542969
0.4094094 0.005994133651256561 0.007884621620178223 0.004147157073020935 0.010067164897918701 0.004087686538696289 0.015030860900878906 0.00845646858215332 0.007838785648345947 0.003914177417755127 0.015030860900878906
0.4104104 0.006025336682796478 0.00795447826385498 0.004136621952056885 0.010049283504486084 0.004091918468475342 0.014899730682373047 0.008394718170166016 0.007820844650268555 0.003943324089050293 0.014899730682373047
0.4114114 0.006055906414985657 0.00800943374633789 0.0041261762380599976 0.010030210018157959 0.004095137119293213 0.01476907730102539 0.008331298828125 0.007802844047546387 0.00397181510925293 0.01476907730102539
0.4124124 0.006086342036724091 0.008051514625549316 0.0041153281927108765 0.010010719299316406 0.004097640514373779 0.014641761779785156 0.008269309997558594 0.007784485816955566 0.004000484943389893 0.014641761779785156
0.4134134 0.006115652620792389 0.008079290390014648 0.004104346036911011 0.009990036487579346 0.004099011421203613 0.014506340026855469 0.008205652236938477 0.0077664852142333984 0.004029273986816406 0.014506340026855469
0.4144144 0.00614573061466217 0.008147358894348145 0.004093155264854431 0.009968936443328857 0.004099488258361816 0.014376640319824219 0.008317947387695312 0.007748067378997803 0.004057705402374268 0.014376640319824219
0.4154154 0.006173945963382721 0.008250832557678223 0.004081904888153076 0.009946882724761963 0.0040991902351379395 0.01424551010131836 0.008460521697998047 0.007729887962341309 0.004086554050445557 0.01424551010131836
0.4164164 0.00620240718126297 0.00834345817565918 0.004070490598678589 0.009924590587615967 0.004097998142242432 0.014117717742919922 0.008603334426879883 0.007711529731750488 0.004114508628845215 0.014117717742919922
0.4174174 0.0062303319573402405 0.008420944213867188 0.004058733582496643 0.009902119636535645 0.004095494747161865 0.013989448547363281 0.008745193481445312 0.007693111896514893 0.004142642021179199 0.013989448547363281
0.4184184 0.006257995963096619 0.0084877610206604 0.004046693444252014 0.009878575801849365 0.004092395305633545 0.013860702514648438 0.008884906768798828 0.007674574851989746 0.004170715808868408 0.013860702514648438
0.4194194 0.006284818053245544 0.00854027271270752 0.0040349215269088745 0.009854614734649658 0.00408858060836792 0.01373434066772461 0.009024620056152344 0.007656395435333252 0.00419849157333374 0.01373434066772461
0.4204204 0.006311461329460144 0.008577585220336914 0.004022538661956787 0.00982975959777832 0.004083752632141113 0.01360464096069336 0.009162425994873047 0.007637917995452881 0.0042258501052856445 0.01360464096069336
0.4214214 0.0063368454575538635 0.008605241775512695 0.004010185599327087 0.009804487228393555 0.004077911376953125 0.013478755950927734 0.009298563003540039 0.007619380950927734 0.004253506660461426 0.013478755950927734
0.4224224 0.006362557411193848 0.008616030216217041 0.003997862339019775 0.009778916835784912 0.004071235656738281 0.0133514404296875 0.009433746337890625 0.0076007843017578125 0.004280269145965576 0.0133514404296875
0.4234234 0.006387151777744293 0.00861591100692749 0.004000604152679443 0.009752988815307617 0.004063785076141357 0.013227462768554688 0.00956869125366211 0.007582306861877441 0.004307091236114502 0.013227462768554688
0.4244244 0.006410643458366394 0.008602678775787354 0.004051879048347473 0.009726285934448242 0.0040558576583862305 0.013103961944580078 0.009700298309326172 0.0075637102127075195 0.004333674907684326 0.013103961944580078
0.42542544 0.00643494725227356 0.00857776403427124 0.0041030049324035645 0.009698688983917236 0.004046499729156494 0.012978553771972656 0.009831905364990234 0.0075452327728271484 0.004360020160675049 0.012978553771972656
0.42642644 0.006457321345806122 0.00854271650314331 0.004153579473495483 0.009670913219451904 0.0040367841720581055 0.01285696029663086 0.009961366653442383 0.007526695728302002 0.0043860673904418945 0.01285696029663086
0.42742744 0.006479494273662567 0.008496880531311035 0.004204079508781433 0.009642720222473145 0.00402599573135376 0.012735843658447266 0.01009058952331543 0.0075081586837768555 0.004411816596984863 0.012735843658447266
0.42842844 0.006501063704490662 0.008441448211669922 0.0042540282011032104 0.009613871574401855 0.004014492034912109 0.01267099380493164 0.010217666625976562 0.0074898600578308105 0.0044367313385009766 0.01267099380493164
0.42942944 0.006521366536617279 0.008378922939300537 0.004303887486457825 0.00958484411239624 0.004002034664154053 0.012644290924072266 0.010342836380004883 0.0074710845947265625 0.004462122917175293 0.012644290924072266
0.43043044 0.0065420567989349365 0.008307099342346191 0.0043532103300094604 0.009554803371429443 0.003988921642303467 0.012614250183105469 0.010465860366821289 0.007452726364135742 0.004487037658691406 0.012614250183105469
0.43143144 0.006561346352100372 0.008231043815612793 0.004402250051498413 0.009525179862976074 0.003974974155426025 0.012587547302246094 0.010588884353637695 0.007434427738189697 0.004512012004852295 0.012587547302246094
0.43243244 0.006579883396625519 0.008351445198059082 0.004451066255569458 0.009494900703430176 0.003960371017456055 0.012558460235595703 0.01070857048034668 0.007415950298309326 0.004536628723144531 0.012558460235595703
0.43343344 0.006597302854061127 0.008553147315979004 0.004499450325965881 0.009463489055633545 0.003944873809814453 0.012591361999511719 0.010828018188476562 0.007397472858428955 0.004561007022857666 0.012591361999511719
0.43443444 0.006615720689296722 0.008755385875701904 0.004547372460365295 0.009431958198547363 0.003928780555725098 0.012664794921875 0.010943174362182617 0.007378935813903809 0.004584848880767822 0.012664794921875
0.43543544 0.006632022559642792 0.008960723876953125 0.00459502637386322 0.009401261806488037 0.003911852836608887 0.012732982635498047 0.011059999465942383 0.007360875606536865 0.004609167575836182 0.012732982635498047
0.43643644 0.006647884845733643 0.009161174297332764 0.0046424418687820435 0.009368896484375 0.003894209861755371 0.012806892395019531 0.01117253303527832 0.0073424577713012695 0.004632890224456787 0.012806892395019531
0.43743744 0.006663702428340912 0.009360790252685547 0.0046892911195755005 0.009336590766906738 0.0038760900497436523 0.01287841796875 0.01128387451171875 0.007324337959289551 0.004656732082366943 0.01287841796875
0.43843845 0.006678536534309387 0.009552478790283203 0.004735797643661499 0.009303867816925049 0.003856837749481201 0.012948989868164062 0.01139378547668457 0.007306158542633057 0.0046803951263427734 0.012948989868164062
0.43943945 0.006692737340927124 0.009736835956573486 0.004782006144523621 0.009270548820495605 0.0038371682167053223 0.013014793395996094 0.011500835418701172 0.007287800312042236 0.004703521728515625 0.013014793395996094
0.44044045 0.006707318127155304 0.009913206100463867 0.004827767610549927 0.009236931800842285 0.003816962242126465 0.013081073760986328 0.011608123779296875 0.007269859313964844 0.004726827144622803 0.013081073760986328
0.44144145 0.0067201703786849976 0.010079562664031982 0.004873335361480713 0.009202897548675537 0.0037958621978759766 0.013150215148925781 0.011710643768310547 0.00725167989730835 0.004750251770019531 0.013150215148925781
0.44244245 0.006732858717441559 0.01023244857788086 0.00491824746131897 0.009169399738311768 0.003774106502532959 0.013216018676757812 0.011813640594482422 0.007233858108520508 0.004772841930389404 0.013216018676757812
0.44344345 0.00674496591091156 0.01037740707397461 0.00496286153793335 0.009135186672210693 0.0037518739700317383 0.013280868530273438 0.011913537979125977 0.007215976715087891 0.004795730113983154 0.013280868530273438
0.44444445 0.006756886839866638 0.010507762432098389 0.005006924271583557 0.009100258350372314 0.003728926181793213 0.01334381103515625 0.01201176643371582 0.007197916507720947 0.004818618297576904 0.01334381103515625
0.44544545 0.006768375635147095 0.01062321662902832 0.005050837993621826 0.009064853191375732 0.003705263137817383 0.013404369354248047 0.012108087539672852 0.007180213928222656 0.004841148853302002 0.013404369354248047
0.44644645 0.0067787766456604 0.010724484920501709 0.0050942301750183105 0.009030044078826904 0.003681004047393799 0.013468742370605469 0.01220250129699707 0.007162630558013916 0.004863381385803223 0.013468742370605469
0.44744745 0.0067898184061050415 0.010812163352966309 0.005137115716934204 0.008994519710540771 0.0036568045616149902 0.013529300689697266 0.012294769287109375 0.0071449875831604 0.0048857927322387695 0.013529300689697266
0.44844845 0.006799809634685516 0.010881602764129639 0.005179658532142639 0.008958578109741211 0.003631114959716797 0.013591766357421875 0.012385368347167969 0.0071274638175964355 0.004908144474029541 0.013591766357421875
0.44944945 0.0068092942237854 0.01093822717666626 0.00522187352180481 0.008922457695007324 0.0036055445671081543 0.013650894165039062 0.01247262954711914 0.00710982084274292 0.004930317401885986 0.013650894165039062
0.45045045 0.00681816041469574 0.01097714900970459 0.005263492465019226 0.008886098861694336 0.0035790205001831055 0.01370859146118164 0.012560606002807617 0.007092535495758057 0.004952609539031982 0.01370859146118164
0.45145145 0.006826825439929962 0.010998785495758057 0.005304858088493347 0.00884997844696045 0.003552079200744629 0.013768196105957031 0.01264500617980957 0.007074952125549316 0.004974067211151123 0.013768196105957031
0.45245245 0.006834805011749268 0.011005818843841553 0.0053456127643585205 0.00881272554397583 0.0035246610641479492 0.013826847076416016 0.012726545333862305 0.007057905197143555 0.004995942115783691 0.013826847076416016
0.45345345 0.006842173635959625 0.010996639728546143 0.005385994911193848 0.008776366710662842 0.003496885299682617 0.013885021209716797 0.01280665397644043 0.007040619850158691 0.005017995834350586 0.013885021209716797
0.45445445 0.006849206984043121 0.010971367359161377 0.00542604923248291 0.008739054203033447 0.0034683942794799805 0.01393890380859375 0.012884855270385742 0.007023811340332031 0.005039036273956299 0.01393890380859375
0.45545545 0.006856553256511688 0.01093137264251709 0.005465492606163025 0.008701860904693604 0.0034393668174743652 0.013997554779052734 0.012961387634277344 0.0070067644119262695 0.005060791969299316 0.013997554779052734
0.45645645 0.006862856447696686 0.010875582695007324 0.005504786968231201 0.008663773536682129 0.0034101009368896484 0.014052391052246094 0.013035058975219727 0.006989717483520508 0.005081832408905029 0.014052391052246094
0.45745745 0.006868511438369751 0.01080787181854248 0.00554320216178894 0.00862586498260498 0.003380119800567627 0.01410531997680664 0.013107061386108398 0.006973206996917725 0.005103170871734619 0.01410531997680664
0.45845845 0.006874211132526398 0.010724961757659912 0.005581453442573547 0.008588135242462158 0.0033500194549560547 0.014157772064208984 0.013176679611206055 0.006956517696380615 0.005124151706695557 0.014157772064208984
0.45945945 0.006879694759845734 0.010658681392669678 0.0056191086769104 0.008549809455871582 0.003319263458251953 0.014212608337402344 0.01324462890625 0.006940066814422607 0.005144774913787842 0.014212608337402344
0.46046045 0.006884030997753143 0.01074516773223877 0.005656510591506958 0.008511662483215332 0.003288090229034424 0.014264106750488281 0.013309955596923828 0.006923496723175049 0.005165517330169678 0.014264106750488281
0.46146145 0.006888657808303833 0.010816335678100586 0.005693316459655762 0.008473336696624756 0.0032567977905273438 0.01431417465209961 0.013372659683227539 0.006907045841217041 0.005186140537261963 0.01431417465209961
0.46246246 0.006893366575241089 0.010871946811676025 0.00572948157787323 0.00843501091003418 0.0032250285148620605 0.014366626739501953 0.01343393325805664 0.006890594959259033 0.00520634651184082 0.014366626739501953
0.46346346 0.0068961381912231445 0.010913312435150146 0.005765676498413086 0.008396148681640625 0.003206610679626465 0.014414787292480469 0.013492584228515625 0.006874561309814453 0.005226314067840576 0.014414787292480469
0.46446446 0.0068991705775260925 0.010936915874481201 0.005800902843475342 0.008357405662536621 0.003197908401489258 0.014462947845458984 0.013550519943237305 0.0068585872650146484 0.005246162414550781 0.014462947845458984
0.46546546 0.006902098655700684 0.010946154594421387 0.005835875868797302 0.00831824541091919 0.0031886696815490723 0.014513015747070312 0.01360464096069336 0.006842672824859619 0.005266129970550537 0.014513015747070312
0.46646646 0.00690450519323349 0.010938823223114014 0.005870133638381958 0.008279144763946533 0.0031789541244506836 0.014560222625732422 0.013657331466674805 0.0068264007568359375 0.005285501480102539 0.014560222625732422
0.46746746 0.0069062113761901855 0.010961771011352539 0.005904257297515869 0.008239269256591797 0.003168821334838867 0.014606475830078125 0.013708114624023438 0.006810963153839111 0.005304872989654541 0.014606475830078125
0.46846846 0.006907805800437927 0.01105952262878418 0.005937755107879639 0.008200526237487793 0.003158092498779297 0.014654159545898438 0.01375579833984375 0.006795048713684082 0.005324065685272217 0.014654159545898438
0.46946946 0.006908603012561798 0.011140644550323486 0.005970850586891174 0.008161067962646484 0.0031470656394958496 0.014698505401611328 0.01380014419555664 0.006779491901397705 0.005342721939086914 0.014698505401611328
0.47047046 0.006909385323524475 0.011205494403839111 0.006003335118293762 0.008121371269226074 0.003135979175567627 0.014741897583007812 0.013845682144165039 0.00676417350769043 0.005361199378967285 0.014741897583007812
0.47147146 0.00690893828868866 0.011254549026489258 0.006035342812538147 0.00808173418045044 0.003123760223388672 0.014786720275878906 0.013887166976928711 0.006748855113983154 0.0053795576095581055 0.014786720275878906
0.47247246 0.00690942257642746 0.011288762092590332 0.006066992878913879 0.00804203748703003 0.0031117796897888184 0.014829158782958984 0.013927698135375977 0.00673365592956543 0.005397617816925049 0.014829158782958984
0.47347346 0.006908290088176727 0.011302411556243896 0.006098270416259766 0.008002102375030518 0.003098785877227783 0.014874458312988281 0.013964653015136719 0.006718575954437256 0.00541532039642334 0.014874458312988281
0.47447446 0.006907515227794647 0.011300504207611084 0.00612872838973999 0.007961750030517578 0.003085911273956299 0.014913082122802734 0.014000177383422852 0.006703615188598633 0.00543290376663208 0.014913082122802734
0.4754755 0.006905831396579742 0.011282801628112793 0.006158977746963501 0.007922649383544922 0.003072381019592285 0.014953136444091797 0.014032840728759766 0.006688833236694336 0.005449473857879639 0.014953136444091797
0.4764765 0.006904013454914093 0.01124793291091919 0.0061886608600616455 0.00789022445678711 0.0030587315559387207 0.014992237091064453 0.014064788818359375 0.006673932075500488 0.005466639995574951 0.014992237091064453
0.4774775 0.006901249289512634 0.01119774580001831 0.006217867136001587 0.007857561111450195 0.0030443668365478516 0.015033245086669922 0.014093875885009766 0.006659150123596191 0.005482316017150879 0.015033245086669922
0.4784785 0.006897889077663422 0.01113039255142212 0.006246671080589294 0.007824599742889404 0.0030298233032226562 0.015069007873535156 0.014119386672973633 0.006644487380981445 0.005498647689819336 0.015069007873535156
0.4794795 0.0068945735692977905 0.011051774024963379 0.00627465546131134 0.007791340351104736 0.0030150413513183594 0.015106201171875 0.014144659042358398 0.00662994384765625 0.005513668060302734 0.015106201171875
0.4804805 0.006890349090099335 0.010957539081573486 0.0063024163246154785 0.007757842540740967 0.0029998421669006348 0.015142440795898438 0.014165639877319336 0.0066155195236206055 0.005528867244720459 0.015142440795898438
0.4814815 0.0068854764103889465 0.010848462581634521 0.006329596042633057 0.007724404335021973 0.002984285354614258 0.015175342559814453 0.014186382293701172 0.0066013336181640625 0.005542933940887451 0.015175342559814453
0.4824825 0.006880603730678558 0.010729312896728516 0.006356269121170044 0.007689476013183594 0.0029686689376831055 0.015211105346679688 0.014205217361450195 0.00658726692199707 0.005557537078857422 0.015211105346679688
0.4834835 0.006875477731227875 0.010596752166748047 0.006382495164871216 0.007654905319213867 0.00295257568359375 0.015244483947753906 0.014222383499145508 0.006573379039764404 0.005571186542510986 0.015244483947753906
0.4844845 0.006869055330753326 0.010457813739776611 0.006408318877220154 0.007620036602020264 0.0029439330101013184 0.01527547836303711 0.014235496520996094 0.006559431552886963 0.005584537982940674 0.01527547836303711
0.4854855 0.006862044334411621 0.010308802127838135 0.00643351674079895 0.007584869861602783 0.0029810070991516113 0.015305519104003906 0.01424717903137207 0.006545424461364746 0.0055977702140808105 0.015305519104003906
0.4864865 0.006855383515357971 0.01015329360961914 0.0064583420753479 0.007548987865447998 0.0030184388160705566 0.015337944030761719 0.014257431030273438 0.006531655788421631 0.005610823631286621 0.015337944030761719
0.4874875 0.006846673786640167 0.009995222091674805 0.006482481956481934 0.0075130462646484375 0.0030555129051208496 0.015367984771728516 0.014264822006225586 0.006518125534057617 0.005623519420623779 0.015367984771728516
0.4884885 0.00683942437171936 0.010115623474121094 0.006506249308586121 0.007476925849914551 0.0030930042266845703 0.015391826629638672 0.01427149772644043 0.006504833698272705 0.005635380744934082 0.015391826629638672
0.4894895 0.006829835474491119 0.010333418846130371 0.006529495120048523 0.007440328598022461 0.0031300783157348633 0.015421390533447266 0.014274358749389648 0.006491303443908691 0.005647540092468262 0.015421390533447266
0.4904905 0.006821423768997192 0.010551035404205322 0.0065521299839019775 0.007403552532196045 0.0031671524047851562 0.015446662902832031 0.014275550842285156 0.006478011608123779 0.005659520626068115 0.015446662902832031
0.4914915 0.0068123117089271545 0.010765016078948975 0.006574526429176331 0.007366299629211426 0.0032041072845458984 0.01547098159790039 0.014275312423706055 0.006464660167694092 0.005670905113220215 0.01547098159790039
0.4924925 0.006802789866924286 0.010972440242767334 0.006596431136131287 0.007328927516937256 0.00324094295501709 0.015493392944335938 0.014272689819335938 0.006451547145843506 0.005682170391082764 0.015493392944335938
0.4934935 0.006792157888412476 0.011175453662872314 0.006617650389671326 0.007291078567504883 0.003277897834777832 0.0155181884765625 0.014268159866333008 0.006438493728637695 0.005693793296813965 0.0155181884765625
0.4944945 0.00678272545337677 0.011369287967681885 0.006638273596763611 0.007252693176269531 0.0033146142959594727 0.015539169311523438 0.014260530471801758 0.0064255595207214355 0.0057045817375183105 0.015539169311523438
0.4954955 0.006771713495254517 0.01155233383178711 0.006658762693405151 0.007214725017547607 0.0033512115478515625 0.015561103820800781 0.014251947402954102 0.0064127445220947266 0.0057152509689331055 0.015561103820800781
0.4964965 0.0067607685923576355 0.011721432209014893 0.006678536534309387 0.007176339626312256 0.003387749195098877 0.015580177307128906 0.014241695404052734 0.006400048732757568 0.005726277828216553 0.015580177307128906
0.4974975 0.006750240921974182 0.01187896728515625 0.006697803735733032 0.0071370601654052734 0.003424227237701416 0.015598773956298828 0.014229059219360352 0.00638735294342041 0.005736649036407471 0.015598773956298828
0.4984985 0.006738677620887756 0.012022972106933594 0.006716519594192505 0.007098019123077393 0.003460705280303955 0.015616893768310547 0.014214754104614258 0.00637507438659668 0.005746960639953613 0.015616893768310547
0.4994995 0.006727583706378937 0.012149155139923096 0.006734892725944519 0.007059156894683838 0.0034965872764587402 0.015632152557373047 0.01419830322265625 0.006362497806549072 0.005757391452789307 0.015632152557373047
0.5005005 0.006714969873428345 0.012256443500518799 0.006752714514732361 0.007018983364105225 0.003532588481903076 0.01564788818359375 0.014178991317749023 0.006350159645080566 0.005767464637756348 0.01564788818359375
0.5015015 0.006703048944473267 0.012347996234893799 0.00677017867565155 0.006979167461395264 0.0035685300827026367 0.01566314697265625 0.014159679412841797 0.006337881088256836 0.0057776570320129395 0.01566314697265625
0.5025025 0.006690695881843567 0.01242053508758545 0.006787091493606567 0.006939888000488281 0.0036043524742126465 0.01567840576171875 0.01413726806640625 0.006325721740722656 0.0057874321937561035 0.01567840576171875
0.5035035 0.006678029894828796 0.0124741792678833 0.006803274154663086 0.006898820400238037 0.003639519214630127 0.015689849853515625 0.014113664627075195 0.006314337253570557 0.005797266960144043 0.015689849853515625
0.5045045 0.006665579974651337 0.012508809566497803 0.006819218397140503 0.0068585872650146484 0.0036748647689819336 0.015700340270996094 0.014088153839111328 0.006310880184173584 0.00580674409866333 0.015700340270996094
0.5055055 0.006700992584228516 0.012523472309112549 0.006834447383880615 0.006817936897277832 0.003709852695465088 0.015712261199951172 0.014059782028198242 0.006307780742645264 0.005816221237182617 0.015712261199951172
0.5065065 0.00674128532409668 0.012517690658569336 0.006849497556686401 0.0067768096923828125 0.003744840621948242 0.01572132110595703 0.01403045654296875 0.006303906440734863 0.005826115608215332 0.01572132110595703
0.5075075 0.0067789554595947266 0.012493491172790527 0.006863847374916077 0.006735742092132568 0.0037793517112731934 0.015729427337646484 0.013999700546264648 0.006300151348114014 0.005835056304931641 0.015729427337646484
0.5085085 0.006817340850830078 0.012449145317077637 0.006877779960632324 0.0066945552825927734 0.0038138628005981445 0.015738487243652344 0.013967752456665039 0.006296098232269287 0.005844295024871826 0.015738487243652344
0.5095095 0.006852328777313232 0.012383878231048584 0.006891220808029175 0.006653547286987305 0.0038481950759887695 0.015747547149658203 0.01393270492553711 0.006291806697845459 0.005853533744812012 0.015747547149658203
0.5105105 0.006887257099151611 0.012302696704864502 0.006904378533363342 0.0066114068031311035 0.0038823485374450684 0.015750408172607422 0.01389622688293457 0.006287336349487305 0.005862057209014893 0.015750408172607422
0.5115115 0.006920576095581055 0.012203395366668701 0.006916612386703491 0.006569623947143555 0.0039157867431640625 0.015755653381347656 0.013857364654541016 0.006282925605773926 0.005870997905731201 0.015755653381347656
0.5125125 0.006953418254852295 0.012085676193237305 0.006928890943527222 0.0065271854400634766 0.003949224948883057 0.015761375427246094 0.013817787170410156 0.006277918815612793 0.005880177021026611 0.015761375427246094
0.5135135 0.0069838762283325195 0.01195371150970459 0.006940379738807678 0.006485462188720703 0.0039827823638916016 0.015762805938720703 0.013776779174804688 0.006273031234741211 0.005888402462005615 0.015762805938720703
0.5145145 0.0070136189460754395 0.011982202529907227 0.006951257586479187 0.006442248821258545 0.004015445709228516 0.015764236450195312 0.013733625411987305 0.006268024444580078 0.005896627902984619 0.015764236450195312
0.5155155 0.0070435404777526855 0.012056887149810791 0.006962001323699951 0.0064002275466918945 0.004048287868499756 0.01576519012451172 0.013689517974853516 0.006262362003326416 0.0059053897857666016 0.01576519012451172
0.5165165 0.007070600986480713 0.012112438678741455 0.006972119212150574 0.006357431411743164 0.004080712795257568 0.015765666961669922 0.013642311096191406 0.006256818771362305 0.005913794040679932 0.015765666961669922
0.5175175 0.0070986151695251465 0.012147724628448486 0.006981834769248962 0.006315052509307861 0.004112839698791504 0.01576519012451172 0.013595819473266602 0.006251037120819092 0.00592118501663208 0.01576519012451172
0.5185185 0.007124483585357666 0.012165427207946777 0.006990894675254822 0.006272077560424805 0.0041446685791015625 0.015763282775878906 0.013545751571655273 0.006245315074920654 0.005929291248321533 0.015763282775878906
0.5195195 0.007149934768676758 0.012163102626800537 0.00699971616268158 0.006228804588317871 0.004176139831542969 0.015759944915771484 0.013495922088623047 0.00623929500579834 0.005936920642852783 0.015759944915771484
0.5205205 0.00717538595199585 0.012141883373260498 0.007007762789726257 0.006185770034790039 0.004207313060760498 0.01575756072998047 0.013442039489746094 0.0062329769134521484 0.005944550037384033 0.01575756072998047
0.5215215 0.007199883460998535 0.012099146842956543 0.007015526294708252 0.006141960620880127 0.004238247871398926 0.01575326919555664 0.013388872146606445 0.006226658821105957 0.005951881408691406 0.01575326919555664
0.5225225 0.007223784923553467 0.01203775405883789 0.007022842764854431 0.006098747253417969 0.004268944263458252 0.01574563980102539 0.01333308219909668 0.006220042705535889 0.005958914756774902 0.01574563980102539
0.5235235 0.007248044013977051 0.011972486972808838 0.007029727101325989 0.006055176258087158 0.004299342632293701 0.015738487243652344 0.013276100158691406 0.006213128566741943 0.005965828895568848 0.015738487243652344
0.5245245 0.007270991802215576 0.012040376663208008 0.007036179304122925 0.006011903285980225 0.004329323768615723 0.01573038101196289 0.013218164443969727 0.0062062740325927734 0.00597226619720459 0.01573038101196289
0.5255255 0.0072939395904541016 0.012088954448699951 0.007042095065116882 0.005968153476715088 0.004358947277069092 0.015721797943115234 0.013158798217773438 0.0061994194984436035 0.005978941917419434 0.015721797943115234
0.5265265 0.0073171257972717285 0.012118995189666748 0.007047533988952637 0.005924105644226074 0.004388272762298584 0.015713214874267578 0.013098716735839844 0.0061920881271362305 0.005985081195831299 0.015713214874267578
0.5275275 0.007340967655181885 0.01212930679321289 0.007052600383758545 0.005879700183868408 0.004417300224304199 0.0157012939453125 0.013036251068115234 0.006184756755828857 0.005991160869598389 0.0157012939453125
0.5285285 0.007364034652709961 0.012119531631469727 0.0070571452379226685 0.00583571195602417 0.004445910453796387 0.015691280364990234 0.01297307014465332 0.006177067756652832 0.0059969425201416016 0.015691280364990234
0.5295295 0.007387340068817139 0.012090921401977539 0.00706113874912262 0.005798518657684326 0.00447392463684082 0.01567840576171875 0.012906789779663086 0.006169617176055908 0.006002068519592285 0.01567840576171875
0.5305305 0.007409453392028809 0.01204228401184082 0.00706501305103302 0.005834639072418213 0.004502058029174805 0.015662670135498047 0.01284170150756836 0.006161689758300781 0.006006836891174316 0.015662670135498047
0.5315315 0.0074301958084106445 0.011973679065704346 0.007068201899528503 0.005871117115020752 0.004529595375061035 0.01564931869506836 0.01277303695678711 0.006153702735900879 0.006011486053466797 0.01564931869506836
0.5325325 0.007451236248016357 0.011886298656463623 0.007070824503898621 0.005908071994781494 0.004556834697723389 0.01563405990600586 0.012705564498901367 0.0061454176902771 0.006015300750732422 0.01563405990600586
0.5335335 0.007470309734344482 0.011780977249145508 0.007073268294334412 0.0059449076652526855 0.00458371639251709 0.015616416931152344 0.012634992599487305 0.00613713264465332 0.0060193538665771484 0.015616416931152344
0.5345345 0.007488846778869629 0.011656641960144043 0.00707516074180603 0.005981743335723877 0.004609942436218262 0.015596866607666016 0.012564420700073242 0.006128787994384766 0.006022632122039795 0.015596866607666016
0.5355355 0.007506370544433594 0.01151806116104126 0.007076531648635864 0.006018340587615967 0.004636168479919434 0.015578269958496094 0.012493133544921875 0.006120085716247559 0.006025493144989014 0.015578269958496094
0.5365365 0.007522106170654297 0.011364221572875977 0.007077574729919434 0.006054341793060303 0.004661917686462402 0.015559196472167969 0.012418746948242188 0.006111443042755127 0.0060280561447143555 0.015559196472167969
0.5375375 0.007537424564361572 0.011195838451385498 0.007078066468238831 0.0060915350914001465 0.004687190055847168 0.01553487777709961 0.012344598770141602 0.006102621555328369 0.006030440330505371 0.01553487777709961
0.5385385 0.007551610469818115 0.011015176773071289 0.007078215479850769 0.006128370761871338 0.004712104797363281 0.015517234802246094 0.012269258499145508 0.0060936808586120605 0.006031990051269531 0.015517234802246094
0.5395395 0.007563650608062744 0.010822474956512451 0.007078021764755249 0.0061650872230529785 0.004736721515655518 0.015491485595703125 0.01219320297241211 0.00608450174331665 0.006033718585968018 0.015491485595703125
0.5405405 0.0075754523277282715 0.010620296001434326 0.0070771872997283936 0.0062021613121032715 0.004760861396789551 0.015469551086425781 0.012115240097045898 0.00607532262802124 0.006037235260009766 0.015469551086425781
0.5415415 0.0075852274894714355 0.010412335395812988 0.007076188921928406 0.006238996982574463 0.004784524440765381 0.015444278717041016 0.012036800384521484 0.0060659050941467285 0.006042361259460449 0.015444278717041016
0.5425425 0.007594108581542969 0.010197818279266357 0.007074728608131409 0.006275832653045654 0.004807949066162109 0.01541757583618164 0.011957406997680664 0.0060561299324035645 0.0060471296310424805 0.01541757583618164
0.5435435 0.007601499557495117 0.010097146034240723 0.007072657346725464 0.006312429904937744 0.00483095645904541 0.015388965606689453 0.011876821517944336 0.0060468316078186035 0.006051003932952881 0.015388965606689453
0.5445445 0.007606804370880127 0.01028287410736084 0.00707012414932251 0.006349146366119385 0.004853427410125732 0.015361309051513672 0.011794805526733398 0.006036937236785889 0.006055057048797607 0.015361309051513672
0.5455455 0.007611870765686035 0.010464727878570557 0.007067486643791199 0.006386101245880127 0.0048754215240478516 0.015332698822021484 0.011713504791259766 0.0060272216796875 0.006058752536773682 0.015332698822021484
0.5465465 0.007615625858306885 0.010641038417816162 0.007064357399940491 0.006423294544219971 0.00489729642868042 0.015300273895263672 0.011629581451416016 0.006016850471496582 0.006061673164367676 0.015300273895263672
0.5475475 0.007616639137268066 0.010808944702148438 0.007060497999191284 0.006459295749664307 0.004918336868286133 0.015271663665771484 0.011545419692993164 0.006006836891174316 0.006064355373382568 0.015271663665771484
0.5485485 0.007617294788360596 0.010971128940582275 0.00705660879611969 0.006496012210845947 0.004939019680023193 0.015238761901855469 0.011459827423095703 0.005996346473693848 0.006066739559173584 0.015238761901855469
0.5495495 0.007616162300109863 0.011120975017547607 0.0070523470640182495 0.0065329670906066895 0.004959583282470703 0.015205860137939453 0.01137399673461914 0.005986213684082031 0.006068825721740723 0.015205860137939453
0.5505506 0.0076138973236083984 0.011261045932769775 0.007047399878501892 0.00656968355178833 0.004979729652404785 0.015170574188232422 0.011287927627563477 0.005975604057312012 0.006070137023925781 0.015170574188232422
0.5515516 0.00761038064956665 0.011386096477508545 0.007042035460472107 0.006606042385101318 0.0049994587898254395 0.015136241912841797 0.011201143264770508 0.005965232849121094 0.006071567535400391 0.015136241912841797
0.5525526 0.007605493068695068 0.011499345302581787 0.007036581635475159 0.006642520427703857 0.005018413066864014 0.015102386474609375 0.011112689971923828 0.005954325199127197 0.006072640419006348 0.015102386474609375
0.5535536 0.00759810209274292 0.011594235897064209 0.00703054666519165 0.0066789984703063965 0.005037188529968262 0.015062332153320312 0.011023283004760742 0.005943655967712402 0.006073057651519775 0.015062332153320312
0.5545546 0.007590353488922119 0.01167595386505127 0.007024005055427551 0.006715714931488037 0.005055606365203857 0.015027046203613281 0.010933876037597656 0.0059326887130737305 0.0060735344886779785 0.015027046203613281
0.5555556 0.00758129358291626 0.011738240718841553 0.007017388939857483 0.006751954555511475 0.005073428153991699 0.014987468719482422 0.01084446907043457 0.005921661853790283 0.0060735344886779785 0.014987468719482422
0.5565566 0.007571160793304443 0.011786460876464844 0.0070101916790008545 0.006788074970245361 0.005090892314910889 0.014949321746826172 0.010752677917480469 0.005910754203796387 0.0060738325119018555 0.014949321746826172
0.5575576 0.007559001445770264 0.011814713478088379 0.007002547383308411 0.006823837757110596 0.0051073431968688965 0.014909744262695312 0.010660171508789062 0.005899310111999512 0.00607377290725708 0.014909744262695312
0.5585586 0.007545769214630127 0.011826097965240479 0.006994709372520447 0.006860911846160889 0.005124270915985107 0.01486825942993164 0.010568618774414062 0.005887866020202637 0.006073474884033203 0.01486825942993164
0.5595596 0.007531523704528809 0.011818528175354004 0.006986349821090698 0.006896615028381348 0.005140364170074463 0.014827251434326172 0.010475397109985352 0.005876660346984863 0.006072938442230225 0.014827251434326172
0.5605606 0.007516205310821533 0.011793255805969238 0.006977587938308716 0.006932258605957031 0.005156099796295166 0.01478433609008789 0.010381698608398438 0.0058650970458984375 0.006072282791137695 0.01478433609008789
0.5615616 0.007499516010284424 0.011750102043151855 0.00696854293346405 0.006968259811401367 0.005171298980712891 0.014740943908691406 0.010287761688232422 0.005853474140167236 0.006071627140045166 0.014740943908691406
0.5625626 0.007481813430786133 0.011689245700836182 0.00695917010307312 0.007004380226135254 0.005185961723327637 0.014698028564453125 0.010193347930908203 0.005841672420501709 0.006070733070373535 0.014698028564453125
0.5635636 0.007462978363037109 0.011611998081207275 0.00694940984249115 0.007039785385131836 0.005200564861297607 0.014653682708740234 0.01009988784790039 0.005830228328704834 0.006069839000701904 0.014653682708740234
0.5645646 0.007443606853485107 0.011516571044921875 0.006939247250556946 0.007075190544128418 0.0052144527435302734 0.014633655548095703 0.010003089904785156 0.0058182477951049805 0.006069183349609375 0.014633655548095703
0.5655656 0.0074228644371032715 0.011407911777496338 0.006928786635398865 0.007110953330993652 0.005227804183959961 0.01464700698852539 0.009907007217407227 0.005806326866149902 0.00606769323348999 0.01464700698852539
0.5665666 0.007401227951049805 0.011283934116363525 0.00691772997379303 0.007146000862121582 0.0052408576011657715 0.014658451080322266 0.009810686111450195 0.005794227123260498 0.006066501140594482 0.014658451080322266
0.5675676 0.007379293441772461 0.011144280433654785 0.006906569004058838 0.0071811676025390625 0.0052533745765686035 0.014670372009277344 0.009714126586914062 0.0057822465896606445 0.00606536865234375 0.014670372009277344
0.5685686 0.007355332374572754 0.01101982593536377 0.006895124912261963 0.0072165727615356445 0.005265712738037109 0.014682769775390625 0.009617090225219727 0.0057700276374816895 0.006064295768737793 0.014682769775390625
0.5695696 0.007331371307373047 0.011073768138885498 0.0068832337856292725 0.007251739501953125 0.005277395248413086 0.014693737030029297 0.009518623352050781 0.005757570266723633 0.006062865257263184 0.014693737030029297
0.5705706 0.007307589054107666 0.01110774278640747 0.006870731711387634 0.007286667823791504 0.0052887797355651855 0.014704227447509766 0.00942087173461914 0.005745232105255127 0.0060610175132751465 0.014704227447509766
0.5715716 0.0072824954986572266 0.011125326156616211 0.006858110427856445 0.007321000099182129 0.005299270153045654 0.014717578887939453 0.0093231201171875 0.00573277473449707 0.006059765815734863 0.014717578887939453
0.5725726 0.0072574615478515625 0.01112443208694458 0.006845265626907349 0.007355928421020508 0.0053098201751708984 0.014728546142578125 0.009223461151123047 0.005720674991607666 0.006058096885681152 0.014728546142578125
0.5735736 0.007231712341308594 0.01110607385635376 0.006831958889961243 0.007390379905700684 0.005319476127624512 0.014740467071533203 0.009125232696533203 0.005707859992980957 0.006056606769561768 0.014740467071533203
0.5745746 0.007206261157989502 0.011067748069763184 0.006818324327468872 0.007424712181091309 0.005329132080078125 0.014748573303222656 0.009026288986206055 0.0056954026222229 0.006054580211639404 0.014748573303222656
0.5755756 0.0071797966957092285 0.011012077331542969 0.006804317235946655 0.007458806037902832 0.005338072776794434 0.014759063720703125 0.008926153182983398 0.005682528018951416 0.006053268909454346 0.014759063720703125
0.5765766 0.007153987884521484 0.010941147804260254 0.006790086627006531 0.007492423057556152 0.005346894264221191 0.0147705078125 0.00882720947265625 0.005669951438903809 0.006051361560821533 0.0147705078125
0.5775776 0.007127702236175537 0.010852634906768799 0.00677548348903656 0.00752711296081543 0.005354881286621094 0.01477956771850586 0.00872659683227539 0.005657374858856201 0.006049454212188721 0.01477956771850586
0.5785786 0.0071013569831848145 0.010826170444488525 0.006760358810424805 0.007560610771179199 0.005362570285797119 0.014788627624511719 0.008626222610473633 0.005649209022521973 0.006047368049621582 0.014788627624511719
0.5795796 0.007076263427734375 0.010844588279724121 0.006745234131813049 0.007594585418701172 0.005369782447814941 0.014798641204833984 0.00852656364440918 0.005642712116241455 0.006045639514923096 0.014798641204833984
0.5805806 0.007050573825836182 0.010846078395843506 0.006729573011398315 0.007628083229064941 0.005376935005187988 0.01480722427368164 0.008424997329711914 0.005636155605316162 0.006043493747711182 0.01480722427368164
0.5815816 0.007022976875305176 0.01082909107208252 0.006713852286338806 0.00766146183013916 0.005382955074310303 0.014815807342529297 0.008324384689331055 0.005629897117614746 0.006041765213012695 0.014815807342529297
0.5825826 0.006996452808380127 0.010796129703521729 0.006697505712509155 0.007694363594055176 0.005388796329498291 0.014826297760009766 0.008223295211791992 0.005623519420623779 0.006039440631866455 0.014826297760009766
0.5835836 0.006968677043914795 0.010745048522949219 0.006681084632873535 0.007727384567260742 0.005394458770751953 0.014835834503173828 0.008139848709106445 0.005617260932922363 0.006036996841430664 0.014835834503173828
0.5845846 0.006939888000488281 0.010677874088287354 0.006664112210273743 0.007760524749755859 0.0053994059562683105 0.014843463897705078 0.008147954940795898 0.0056111812591552734 0.006035327911376953 0.014843463897705078
0.5855856 0.006910979747772217 0.010595381259918213 0.006646960973739624 0.0077931880950927734 0.005404055118560791 0.014850139617919922 0.008155345916748047 0.005604982376098633 0.006032764911651611 0.014850139617919922
0.5865866 0.006880998611450195 0.010498464107513428 0.006629526615142822 0.007825732231140137 0.00540846586227417 0.014858245849609375 0.008162736892700195 0.005599081516265869 0.006029784679412842 0.014858245849609375
0.5875876 0.006849944591522217 0.010384857654571533 0.0066118985414505005 0.00785815715789795 0.005412399768829346 0.014865875244140625 0.00816965103149414 0.005592942237854004 0.006027281284332275 0.014865875244140625
0.5885886 0.006819307804107666 0.010258078575134277 0.006593823432922363 0.007889986038208008 0.005415380001068115 0.014872074127197266 0.008175373077392578 0.005586981773376465 0.006024718284606934 0.014872074127197266
0.5895896 0.006787538528442383 0.010116219520568848 0.006575524806976318 0.007922053337097168 0.0054184794425964355 0.014881134033203125 0.00818014144897461 0.005581021308898926 0.006021618843078613 0.014881134033203125
0.5905906 0.006755352020263672 0.009966433048248291 0.006556659936904907 0.007954001426696777 0.005420804023742676 0.014885425567626953 0.008187055587768555 0.005575060844421387 0.006018698215484619 0.014885425567626953
0.5915916 0.006721436977386475 0.009805500507354736 0.0065377503633499146 0.007985115051269531 0.00542294979095459 0.014890193939208984 0.008191108703613281 0.005569100379943848 0.006015598773956299 0.014890193939208984
0.5925926 0.0066874027252197266 0.009634673595428467 0.006518647074699402 0.00801694393157959 0.00542449951171875 0.014899253845214844 0.008196830749511719 0.0055634379386901855 0.006012082099914551 0.014899253845214844
0.5935936 0.006651878356933594 0.009457111358642578 0.006499394774436951 0.008047819137573242 0.005425751209259033 0.01490163803100586 0.008200407028198242 0.005557596683502197 0.006008625030517578 0.01490163803100586
0.5945946 0.006616532802581787 0.009273529052734375 0.006479710340499878 0.008079290390014648 0.0054264068603515625 0.0149078369140625 0.008203268051147461 0.005551815032958984 0.006004631519317627 0.0149078369140625
0.5955956 0.006580173969268799 0.009237587451934814 0.006459489464759827 0.008110404014587402 0.005426883697509766 0.014911651611328125 0.008207082748413086 0.005545973777770996 0.006000638008117676 0.014911651611328125
0.5965966 0.006542682647705078 0.00935131311416626 0.0064392536878585815 0.008140802383422852 0.00542682409286499 0.01491546630859375 0.00821065902709961 0.005540430545806885 0.005996108055114746 0.01491546630859375
0.5975976 0.006504356861114502 0.009465456008911133 0.006418675184249878 0.0081709623336792 0.005426228046417236 0.014920711517333984 0.008212804794311523 0.0055348873138427734 0.005991518497467041 0.014920711517333984
0.5985986 0.0064650774002075195 0.009572029113769531 0.006397753953933716 0.008201003074645996 0.00542527437210083 0.014925003051757812 0.008215188980102539 0.005529284477233887 0.005987107753753662 0.014925003051757812
0.5995996 0.006424665451049805 0.009673357009887695 0.006376743316650391 0.008231282234191895 0.005424082279205322 0.014928340911865234 0.008216381072998047 0.005523622035980225 0.0059816837310791016 0.014928340911865234
0.6006006 0.006384491920471191 0.00976651906967163 0.0063552409410476685 0.008260846138000488 0.0054222941398620605 0.01493215560913086 0.008217096328735352 0.005518138408660889 0.005976557731628418 0.01493215560913086
0.6016016 0.006342530250549316 0.0098533034324646 0.0063337236642837524 0.008290767669677734 0.005420207977294922 0.014932632446289062 0.008217811584472656 0.005512654781341553 0.005970597267150879 0.014932632446289062
0.6026026 0.006300926208496094 0.009929239749908447 0.006311982870101929 0.008319258689880371 0.0054177045822143555 0.0149383544921875 0.008217334747314453 0.005507171154022217 0.005964457988739014 0.0149383544921875
0.6036036 0.006257176399230957 0.009996473789215088 0.006289854645729065 0.008348703384399414 0.00541454553604126 0.014937877655029297 0.008216381072998047 0.005501687526702881 0.005958497524261475 0.014937877655029297
0.6046046 0.006213486194610596 0.010052800178527832 0.00626721978187561 0.008377552032470703 0.005411267280578613 0.014939308166503906 0.008217096328735352 0.005496382713317871 0.005951583385467529 0.014939308166503906
0.6056056 0.006168663501739502 0.010096132755279541 0.006244838237762451 0.00840604305267334 0.005407512187957764 0.014942169189453125 0.008215188980102539 0.005490899085998535 0.005945265293121338 0.014942169189453125
0.6066066 0.006124675273895264 0.010128021240234375 0.006221681833267212 0.008434772491455078 0.0054032206535339355 0.014943122863769531 0.008214712142944336 0.005485594272613525 0.005938053131103516 0.014943122863769531
0.6076076 0.006078124046325684 0.010148227214813232 0.006198450922966003 0.008462786674499512 0.005398809909820557 0.014942169189453125 0.008211374282836914 0.005479991436004639 0.005931377410888672 0.014942169189453125
0.6086086 0.006031453609466553 0.010155797004699707 0.006175175309181213 0.008491039276123047 0.005401194095611572 0.014941215515136719 0.008208990097045898 0.005474865436553955 0.005924105644226074 0.014941215515136719
0.6096096 0.0059844255447387695 0.010151207447052002 0.006151571869850159 0.008518338203430176 0.005407273769378662 0.014941692352294922 0.00820612907409668 0.005490481853485107 0.0059171319007873535 0.014941692352294922
0.6106106 0.005936563014984131 0.010133147239685059 0.0061278194189071655 0.00854635238647461 0.005412876605987549 0.014940261840820312 0.008202075958251953 0.0055220723152160645 0.005909621715545654 0.014940261840820312
0.6116116 0.005887866020202637 0.01010143756866455 0.006103768944740295 0.008573174476623535 0.005417764186859131 0.01493692398071289 0.008197307586669922 0.005553781986236572 0.005902647972106934 0.01493692398071289
0.6126126 0.0058400630950927734 0.010057568550109863 0.006079435348510742 0.008600592613220215 0.005422770977020264 0.014934539794921875 0.008194446563720703 0.005585372447967529 0.005894780158996582 0.014934539794921875
0.6136136 0.00578993558883667 0.010002076625823975 0.006054908037185669 0.008627057075500488 0.005426943302154541 0.014933586120605469 0.008188962936401367 0.005616486072540283 0.005887508392333984 0.014933586120605469
0.6146146 0.005740165710449219 0.009933233261108398 0.006030246615409851 0.00865316390991211 0.005430817604064941 0.01493215560913086 0.008183002471923828 0.0056479573249816895 0.005880177021026611 0.01493215560913086
0.6156156 0.005689442157745361 0.009852826595306396 0.00600530207157135 0.008679747581481934 0.005434811115264893 0.014925479888916016 0.0081787109375 0.00567936897277832 0.005872070789337158 0.014925479888916016
0.6166166 0.005639016628265381 0.009760141372680664 0.00598008930683136 0.008705973625183105 0.005437612533569336 0.014922618865966797 0.008170843124389648 0.005710422992706299 0.005864560604095459 0.014922618865966797
0.6176176 0.005588173866271973 0.00965869426727295 0.005954667925834656 0.008731722831726074 0.005440413951873779 0.01491689682006836 0.008165121078491211 0.005741238594055176 0.00585705041885376 0.01491689682006836
0.6186186 0.005537152290344238 0.009546935558319092 0.00592900812625885 0.00875699520111084 0.005442798137664795 0.014910221099853516 0.00815725326538086 0.005771934986114502 0.005849361419677734 0.014910221099853516
0.6196196 0.005485057830810547 0.009426355361938477 0.00590340793132782 0.008782505989074707 0.005445241928100586 0.014906883239746094 0.008149147033691406 0.005802750587463379 0.005841672420501709 0.014906883239746094
0.6206206 0.005433380603790283 0.009299397468566895 0.005877241492271423 0.008807539939880371 0.005446791648864746 0.014902114868164062 0.008141517639160156 0.005833327770233154 0.005833566188812256 0.014902114868164062
0.6216216 0.005381941795349121 0.009180843830108643 0.0058511048555374146 0.008832573890686035 0.005448043346405029 0.014893054962158203 0.008133172988891602 0.005863964557647705 0.005825638771057129 0.014893054962158203
0.6226226 0.0053299665451049805 0.009182333946228027 0.00582452118396759 0.008856534957885742 0.0054489970207214355 0.014888763427734375 0.008124589920043945 0.005894064903259277 0.005817770957946777 0.014888763427734375
0.6236236 0.005277395248413086 0.00916832685470581 0.005798086524009705 0.008880972862243652 0.005449771881103516 0.014879226684570312 0.008115291595458984 0.005924403667449951 0.0058097243309021 0.014879226684570312
0.6246246 0.005225241184234619 0.009144842624664307 0.005771204829216003 0.008905172348022461 0.005450069904327393 0.014872074127197266 0.008105039596557617 0.0059545040130615234 0.005801975727081299 0.014872074127197266
0.6256256 0.005173981189727783 0.009106576442718506 0.005744174122810364 0.008928894996643066 0.005449771881103516 0.014863967895507812 0.008095026016235352 0.005984485149383545 0.0057939887046813965 0.014863967895507812
0.6266266 0.005121588706970215 0.009054005146026611 0.005717083811759949 0.008952021598815918 0.005449175834655762 0.01485300064086914 0.008083581924438477 0.00601428747177124 0.005786001682281494 0.01485300064086914
0.6276276 0.00507044792175293 0.00898975133895874 0.0056895911693573 0.00897526741027832 0.005448341369628906 0.014843940734863281 0.008072614669799805 0.00604403018951416 0.005778253078460693 0.014843940734863281
0.6286286 0.005018711090087891 0.00892937183380127 0.005661904811859131 0.008998513221740723 0.005447089672088623 0.014836311340332031 0.008061885833740234 0.0060735344886779785 0.005769908428192139 0.014836311340332031
0.6296296 0.0049672722816467285 0.008936405181884766 0.005634233355522156 0.009021282196044922 0.005445718765258789 0.014826297760009766 0.00804901123046875 0.0061029791831970215 0.005761861801147461 0.014826297760009766
0.6306306 0.004915714263916016 0.008931517601013184 0.005606397986412048 0.00904393196105957 0.0054438114166259766 0.014813423156738281 0.008036136627197266 0.006132364273071289 0.005753695964813232 0.014813423156738281
0.6316316 0.004864931106567383 0.008915245532989502 0.005578219890594482 0.009066104888916016 0.005441427230834961 0.014804840087890625 0.00802469253540039 0.0061615705490112305 0.005745589733123779 0.014804840087890625
0.6326326 0.004813253879547119 0.008884608745574951 0.005549907684326172 0.009087324142456055 0.005438864231109619 0.014791488647460938 0.008011102676391602 0.00619053840637207 0.005737483501434326 0.014791488647460938
0.6336336 0.00476151704788208 0.008844554424285889 0.005521416664123535 0.00910937786102295 0.00543588399887085 0.014779090881347656 0.00799703598022461 0.006219685077667236 0.005729258060455322 0.014779090881347656
0.6346346 0.004710018634796143 0.008794009685516357 0.00549277663230896 0.009130358695983887 0.0054326653480529785 0.014767646789550781 0.00798344612121582 0.006248414516448975 0.005720615386962891 0.014767646789550781
0.6356356 0.00465846061706543 0.008728265762329102 0.005463942885398865 0.009151935577392578 0.0054291486740112305 0.014753341674804688 0.007969379425048828 0.0062770843505859375 0.005712687969207764 0.014753341674804688
0.6366366 0.004606068134307861 0.008652687072753906 0.005434900522232056 0.009172797203063965 0.0054250359535217285 0.014738082885742188 0.007955551147460938 0.00630563497543335 0.005704343318939209 0.014738082885742188
0.6376376 0.004553318023681641 0.008567869663238525 0.005405724048614502 0.009193062782287598 0.005421042442321777 0.0147247314453125 0.007939577102661133 0.006334125995635986 0.0056958794593811035 0.0147247314453125
0.6386386 0.004501402378082275 0.008471071720123291 0.005376413464546204 0.009213089942932129 0.005416512489318848 0.014710426330566406 0.007923603057861328 0.006362318992614746 0.0056874752044677734 0.014710426330566406
0.6396396 0.004448890686035156 0.00836557149887085 0.00534704327583313 0.00923311710357666 0.005411624908447266 0.014693737030029297 0.007907629013061523 0.0063904523849487305 0.005678296089172363 0.014693737030029297
0.6406406 0.004394829273223877 0.008251070976257324 0.005317389965057373 0.009252667427062988 0.005406320095062256 0.014678001403808594 0.007891178131103516 0.006418466567993164 0.0056702494621276855 0.014678001403808594
0.6416416 0.004342019557952881 0.008129119873046875 0.005287587642669678 0.009272217750549316 0.005400657653808594 0.014661788940429688 0.007875442504882812 0.006446242332458496 0.0056615471839904785 0.014661788940429688
0.6426426 0.004288733005523682 0.007999420166015625 0.005257725715637207 0.00929117202758789 0.00539475679397583 0.01464223861694336 0.007858514785766602 0.006474018096923828 0.005652010440826416 0.01464223861694336
0.6436436 0.004234492778778076 0.0078657865524292 0.005227595567703247 0.009310364723205566 0.005388855934143066 0.014626026153564453 0.007841825485229492 0.006501555442810059 0.00564342737197876 0.014626026153564453
0.6446446 0.0041800737380981445 0.007769286632537842 0.005197376012802124 0.009328126907348633 0.005382359027862549 0.014606952667236328 0.007822990417480469 0.006528973579406738 0.005634009838104248 0.014606952667236328
0.6456456 0.004125714302062988 0.007838726043701172 0.005167052149772644 0.009347200393676758 0.005375564098358154 0.014590263366699219 0.0078051090240478516 0.006556332111358643 0.005624592304229736 0.014590263366699219
0.6466466 0.00407099723815918 0.007910728454589844 0.005136623978614807 0.009364843368530273 0.005368590354919434 0.014567852020263672 0.007786273956298828 0.00658339262008667 0.005615592002868652 0.014567852020263672
0.6476476 0.004016458988189697 0.007978618144989014 0.005105733871459961 0.009382247924804688 0.00536113977432251 0.01454782485961914 0.007767438888549805 0.006610274314880371 0.005605757236480713 0.01454782485961914
0.6486486 0.003961443901062012 0.008043825626373291 0.0050751566886901855 0.009399652481079102 0.00535351037979126 0.014527320861816406 0.0077474117279052734 0.006637275218963623 0.0055959224700927734 0.014527320861816406
0.6496496 0.00390547513961792 0.008107423782348633 0.0050439536571502686 0.009416580200195312 0.005345582962036133 0.014507293701171875 0.0077288150787353516 0.006663918495178223 0.005585968494415283 0.014507293701171875
0.6506507 0.003850221633911133 0.008165419101715088 0.005013123154640198 0.009433388710021973 0.0053372979164123535 0.01448202133178711 0.007709026336669922 0.006690561771392822 0.005576014518737793 0.01448202133178711
0.6516517 0.003794252872467041 0.00821542739868164 0.004981771111488342 0.009449958801269531 0.005328774452209473 0.014460086822509766 0.0076885223388671875 0.006716787815093994 0.0055654048919677734 0.014460086822509766
0.6526527 0.003737807273864746 0.008263766765594482 0.004950568079948425 0.009465932846069336 0.005320250988006592 0.014438152313232422 0.007668733596801758 0.006743073463439941 0.005554497241973877 0.014438152313232422
0.6536537 0.0036811232566833496 0.008304774761199951 0.004919081926345825 0.009482145309448242 0.005311310291290283 0.014416694641113281 0.00764775276184082 0.006769001483917236 0.005544006824493408 0.014416694641113281
0.6546547 0.003634735941886902 0.00833439826965332 0.004887595772743225 0.009498119354248047 0.005301833152770996 0.014390945434570312 0.00762629508972168 0.006794989109039307 0.005533039569854736 0.014390945434570312
0.6556557 0.0036139488220214844 0.008358955383300781 0.004855945706367493 0.009513378143310547 0.005292296409606934 0.01436471939086914 0.007604837417602539 0.0068209171295166016 0.005521893501281738 0.01436471939086914
0.6566567 0.003592878580093384 0.008373081684112549 0.004824057221412659 0.009528279304504395 0.005282342433929443 0.014341354370117188 0.0075836181640625 0.006846308708190918 0.005510807037353516 0.014341354370117188
0.6576577 0.0035714060068130493 0.008379995822906494 0.004792079329490662 0.009542465209960938 0.005272269248962402 0.014311790466308594 0.0075604915618896484 0.006871819496154785 0.005499899387359619 0.014311790466308594
0.6586587 0.0035508275032043457 0.00837695598602295 0.004759952425956726 0.009557127952575684 0.00526195764541626 0.014284610748291016 0.0075376033782958984 0.006896913051605225 0.005488336086273193 0.014284610748291016
0.6596597 0.0035300999879837036 0.008363008499145508 0.004727914929389954 0.009570479393005371 0.005251526832580566 0.014257431030273438 0.00751495361328125 0.006922125816345215 0.00547713041305542 0.014257431030273438
0.6606607 0.003509119153022766 0.008341193199157715 0.0046956539154052734 0.009584665298461914 0.005240321159362793 0.014231204986572266 0.0074920654296875 0.006947159767150879 0.005465388298034668 0.014231204986572266
0.6616617 0.003488317131996155 0.008308708667755127 0.004663184285163879 0.009598493576049805 0.005229294300079346 0.014200687408447266 0.007467746734619141 0.006971955299377441 0.005453944206237793 0.014200687408447266
0.6626627 0.003477625548839569 0.008264720439910889 0.004630818963050842 0.009611725807189941 0.005218088626861572 0.014168262481689453 0.007445096969604492 0.006996512413024902 0.005442559719085693 0.014168262481689453
0.6636637 0.0034870728850364685 0.008213639259338379 0.00459820032119751 0.009624600410461426 0.005206465721130371 0.014140605926513672 0.007421970367431641 0.0070209503173828125 0.00543057918548584 0.014140605926513672
0.6646647 0.003496140241622925 0.008152425289154053 0.004565536975860596 0.009637117385864258 0.005194306373596191 0.014109611511230469 0.00739741325378418 0.007045447826385498 0.005419135093688965 0.014109611511230469
0.6656657 0.0035051926970481873 0.008080244064331055 0.004532992839813232 0.009649515151977539 0.0051822662353515625 0.014077186584472656 0.0073719024658203125 0.007069408893585205 0.005407452583312988 0.014077186584472656
0.6666667 0.0035138502717018127 0.007999300956726074 0.004499956965446472 0.009661078453063965 0.005170047283172607 0.014046192169189453 0.007345914840698242 0.007093489170074463 0.00539553165435791 0.014046192169189453
0.6676677 0.003522031009197235 0.007912099361419678 0.0044671595096588135 0.009672880172729492 0.005157470703125 0.014012813568115234 0.007320880889892578 0.007117152214050293 0.0053841471672058105 0.014012813568115234
0.6686687 0.00353047251701355 0.007815420627593994 0.004434078931808472 0.009684205055236816 0.005144834518432617 0.013978004455566406 0.007295370101928711 0.007140994071960449 0.005372464656829834 0.013978004455566406
0.6696697 0.003537788987159729 0.007711291313171387 0.0044007450342178345 0.009695172309875488 0.005131542682647705 0.013943672180175781 0.007269620895385742 0.007164478302001953 0.005360841751098633 0.013943672180175781
0.6706707 0.003545895218849182 0.007599532604217529 0.004367545247077942 0.009705901145935059 0.005118310451507568 0.013910293579101562 0.007305145263671875 0.007187545299530029 0.005348861217498779 0.013910293579101562
0.6716717 0.0035531818866729736 0.0074822306632995605 0.004334375262260437 0.009717106819152832 0.005105078220367432 0.013873577117919922 0.007355213165283203 0.007210791110992432 0.005336880683898926 0.013873577117919922
0.6726727 0.003561243414878845 0.007357239723205566 0.00430084764957428 0.009726881980895996 0.005091369152069092 0.013836383819580078 0.00740504264831543 0.007233798503875732 0.005324959754943848 0.013836383819580078
0.6736737 0.00356891006231308 0.007231771945953369 0.004267483949661255 0.00973665714263916 0.005077481269836426 0.013799667358398438 0.00745391845703125 0.007256567478179932 0.005313277244567871 0.013799667358398438
0.6746747 0.00357605516910553 0.007193386554718018 0.004233807325363159 0.00974571704864502 0.005063235759735107 0.01376485824584961 0.0075032711029052734 0.0072792768478393555 0.005301237106323242 0.01376485824584961
0.6756757 0.003583967685699463 0.007153868675231934 0.0042000412940979 0.009755134582519531 0.0050490498542785645 0.013725757598876953 0.007551431655883789 0.007301926612854004 0.005289793014526367 0.013725757598876953
0.6766767 0.003591887652873993 0.007105886936187744 0.004166349768638611 0.009763836860656738 0.005034506320953369 0.013686180114746094 0.0075991153717041016 0.007324278354644775 0.00527799129486084 0.013686180114746094
0.6776777 0.0035996437072753906 0.0070490241050720215 0.0041325390338897705 0.009773015975952148 0.005019962787628174 0.013648509979248047 0.007646083831787109 0.007346093654632568 0.005265951156616211 0.013648509979248047
0.6786787 0.0036073029041290283 0.007042884826660156 0.004098802804946899 0.00978100299835205 0.005004942417144775 0.013606071472167969 0.007693767547607422 0.007368028163909912 0.005254685878753662 0.013606071472167969
0.6796797 0.0036158114671707153 0.0070435404777526855 0.004064798355102539 0.009788990020751953 0.004989743232727051 0.013566017150878906 0.00773930549621582 0.007389962673187256 0.005242466926574707 0.013566017150878906
0.6806807 0.003624051809310913 0.007032632827758789 0.004030793905258179 0.009796142578125 0.004974544048309326 0.013524532318115234 0.007785797119140625 0.007411658763885498 0.005230545997619629 0.013524532318115234
0.6816817 0.003631480038166046 0.00701451301574707 0.00399664044380188 0.00980377197265625 0.0049591064453125 0.013481616973876953 0.007831811904907227 0.007433176040649414 0.005218923091888428 0.013481616973876953
0.6826827 0.0036398768424987793 0.0069882869720458984 0.003962531685829163 0.009810566902160645 0.004943430423736572 0.013440608978271484 0.007876157760620117 0.007454335689544678 0.005207240581512451 0.013440608978271484
0.6836837 0.0036482512950897217 0.006950318813323975 0.0039283037185668945 0.009817242622375488 0.004927515983581543 0.013396263122558594 0.007920503616333008 0.007475435733795166 0.005195558071136475 0.013396263122558594
0.6846847 0.0036576837301254272 0.006903231143951416 0.0038940459489822388 0.009824037551879883 0.004911661148071289 0.0133514404296875 0.007964849472045898 0.00749659538269043 0.00518345832824707 0.0133514404296875
0.6856857 0.0036658868193626404 0.0068482160568237305 0.0038597434759140015 0.009829521179199219 0.004895210266113281 0.013308525085449219 0.008008480072021484 0.0075171589851379395 0.005171298980712891 0.013308525085449219
0.6866867 0.0036745071411132812 0.0067819952964782715 0.003825455904006958 0.00983583927154541 0.004879117012023926 0.0132598876953125 0.008051156997680664 0.007537901401519775 0.005159914493560791 0.0132598876953125
0.6876877 0.0036834925413131714 0.006707191467285156 0.0037908554077148438 0.009841442108154297 0.004862427711486816 0.013215065002441406 0.008093833923339844 0.007558286190032959 0.005147695541381836 0.013215065002441406
0.6886887 0.003692641854286194 0.006623744964599609 0.003756299614906311 0.009845972061157227 0.004845619201660156 0.0131683349609375 0.008135318756103516 0.007578611373901367 0.005135655403137207 0.0131683349609375
0.6896897 0.0037019774317741394 0.006624579429626465 0.00372178852558136 0.009850859642028809 0.004828691482543945 0.01312112808227539 0.008178234100341797 0.007598817348480225 0.0051233768463134766 0.01312112808227539
0.6906907 0.0037110894918441772 0.006740063428878784 0.0036871880292892456 0.00985562801361084 0.00481182336807251 0.013074398040771484 0.008218765258789062 0.0076184868812561035 0.005111873149871826 0.013074398040771484
0.6916917 0.00372101366519928 0.006847202777862549 0.0036525577306747437 0.009859919548034668 0.0047948360443115234 0.01302480697631836 0.00825953483581543 0.007638514041900635 0.005099833011627197 0.01302480697631836
0.6926927 0.00373077392578125 0.006946861743927002 0.003617897629737854 0.009863734245300293 0.004777312278747559 0.012975692749023438 0.008299827575683594 0.007657825946807861 0.005087614059448242 0.012975692749023438
0.6936937 0.003740709275007248 0.007037043571472168 0.003583192825317383 0.009867072105407715 0.004759728908538818 0.012927532196044922 0.008339405059814453 0.007677555084228516 0.00507509708404541 0.012927532196044922
0.6946947 0.0037501193583011627 0.007121771574020386 0.003548353910446167 0.009870648384094238 0.004742085933685303 0.012876510620117188 0.008377552032470703 0.00769650936126709 0.005063176155090332 0.012876510620117188
0.6956957 0.0037603452801704407 0.007224559783935547 0.0035135895013809204 0.009873390197753906 0.004724264144897461 0.01282501220703125 0.008416891098022461 0.007715463638305664 0.005050718784332275 0.01282501220703125
0.6966967 0.003770671784877777 0.007315576076507568 0.0034788399934768677 0.009876012802124023 0.004706263542175293 0.012772083282470703 0.008455038070678711 0.007734477519989014 0.005038440227508545 0.012772083282470703
0.6976977 0.0037815235555171967 0.007394969463348389 0.0034439414739608765 0.00987863540649414 0.00468820333480835 0.012722015380859375 0.008493423461914062 0.007753491401672363 0.005025267601013184 0.012722015380859375
0.6986987 0.003792431205511093 0.007456541061401367 0.003408968448638916 0.009880423545837402 0.004670202732086182 0.012667655944824219 0.008530616760253906 0.007771730422973633 0.005012452602386475 0.012667655944824219
0.6996997 0.0038020871579647064 0.00750240683555603 0.0033739954233169556 0.009881854057312012 0.0046637654304504395 0.012614250183105469 0.00856781005859375 0.007790267467498779 0.0050002336502075195 0.012614250183105469
0.7007007 0.0038129501044750214 0.007529258728027344 0.0033390820026397705 0.009883284568786621 0.004665076732635498 0.012560844421386719 0.008604049682617188 0.007808208465576172 0.004987120628356934 0.012560844421386719
0.7017017 0.0038236528635025024 0.007536083459854126 0.0033039599657058716 0.009884119033813477 0.00466609001159668 0.012505531311035156 0.008641242980957031 0.00782632827758789 0.004973769187927246 0.012505531311035156
0.7027027 0.0038347728550434113 0.0075213611125946045 0.0032688379287719727 0.009886026382446289 0.00466763973236084 0.012448787689208984 0.008675098419189453 0.007844209671020508 0.004960477352142334 0.012448787689208984
0.7037037 0.0038459934294223785 0.007483392953872681 0.0032337158918380737 0.009885787963867188 0.004668533802032471 0.012392997741699219 0.008710384368896484 0.007861912250518799 0.0049474239349365234 0.012392997741699219
0.7047047 0.003856692463159561 0.007430732250213623 0.003198683261871338 0.009885907173156738 0.004669547080993652 0.01233530044555664 0.008745908737182617 0.007879555225372314 0.004933774471282959 0.01233530044555664
0.7057057 0.00386776402592659 0.0073709189891815186 0.0031636208295822144 0.009885668754577637 0.004670262336730957 0.012301445007324219 0.008781194686889648 0.007896661758422852 0.004920542240142822 0.012301445007324219
0.7067067 0.003877837210893631 0.007307231426239014 0.0031284838914871216 0.009885191917419434 0.004670977592468262 0.012279748916625977 0.008815288543701172 0.007913649082183838 0.004906654357910156 0.012279748916625977
0.7077077 0.00388924777507782 0.007240772247314453 0.0030933022499084473 0.009883999824523926 0.004671573638916016 0.012257099151611328 0.008848190307617188 0.0079306960105896 0.0048923492431640625 0.012257099151611328
0.7087087 0.0039006322622299194 0.007173418998718262 0.0030580610036849976 0.009883284568786621 0.004672110080718994 0.012232780456542969 0.008881330490112305 0.007947385311126709 0.004878640174865723 0.012232780456542969
0.7097097 0.0039109960198402405 0.007103264331817627 0.003022804856300354 0.009881854057312012 0.0046721696853637695 0.012208700180053711 0.008914947509765625 0.007964134216308594 0.004865050315856934 0.012208700180053711
0.7107107 0.003921721130609512 0.007037937641143799 0.002987802028656006 0.00988006591796875 0.004672408103942871 0.012184381484985352 0.008946657180786133 0.00798022747039795 0.004850804805755615 0.012184381484985352
0.7117117 0.003932684659957886 0.006970107555389404 0.00295238196849823 0.00987708568572998 0.004672706127166748 0.012156486511230469 0.008978605270385742 0.00799638032913208 0.004836738109588623 0.012156486511230469
0.7127127 0.003942638635635376 0.006905168294906616 0.0029171258211135864 0.00987541675567627 0.004672706127166748 0.012127876281738281 0.009009599685668945 0.008012354373931885 0.004822492599487305 0.012127876281738281
0.7137137 0.003965616226196289 0.006844311952590942 0.0028819143772125244 0.00987231731414795 0.004672646522521973 0.012101173400878906 0.009040594100952148 0.008028149604797363 0.004808366298675537 0.012101173400878906
0.7147147 0.004019975662231445 0.006785660982131958 0.0028465986251831055 0.009868979454040527 0.004672348499298096 0.012071609497070312 0.00907278060913086 0.008043825626373291 0.004794180393218994 0.012071609497070312
0.7157157 0.004074513912200928 0.00673443078994751 0.002811446785926819 0.009865522384643555 0.004672348499298096 0.012042999267578125 0.009102344512939453 0.008059382438659668 0.0047798752784729 0.012042999267578125
0.7167167 0.004128873348236084 0.006686508655548096 0.002776101231575012 0.009862303733825684 0.004671812057495117 0.01201009750366211 0.009132623672485352 0.008074641227722168 0.004765450954437256 0.01201009750366211
0.7177177 0.0041825175285339355 0.006644785404205322 0.0027426332235336304 0.009858131408691406 0.00467151403427124 0.011979103088378906 0.009161949157714844 0.008089721202850342 0.004751801490783691 0.011979103088378906
0.7187187 0.00423586368560791 0.006610125303268433 0.0027620941400527954 0.009853482246398926 0.004670858383178711 0.01194620132446289 0.009191751480102539 0.00810462236404419 0.004737377166748047 0.01194620132446289
0.7197197 0.004288792610168457 0.006580054759979248 0.002781406044960022 0.009849071502685547 0.004670262336730957 0.011911153793334961 0.00922083854675293 0.008119285106658936 0.0047228336334228516 0.011911153793334961
0.7207207 0.004341065883636475 0.00655674934387207 0.0028005242347717285 0.00984334945678711 0.004669368267059326 0.011876106262207031 0.00924825668334961 0.008133888244628906 0.004709184169769287 0.011876106262207031
0.7217217 0.004393875598907471 0.006541699171066284 0.0028200000524520874 0.009838342666625977 0.004668712615966797 0.011841058731079102 0.00927734375 0.008148252964019775 0.004694521427154541 0.011841058731079102
0.7227227 0.004445374011993408 0.006534606218338013 0.0028390884399414062 0.009833335876464844 0.004667878150939941 0.011804580688476562 0.009305715560913086 0.008162438869476318 0.004680633544921875 0.011804580688476562
0.7237237 0.00449758768081665 0.006534755229949951 0.002858102321624756 0.009827613830566406 0.004666745662689209 0.011766672134399414 0.009333610534667969 0.008176267147064209 0.0046659111976623535 0.011766672134399414
0.7247247 0.004547476768493652 0.006542712450027466 0.0028772205114364624 0.00982058048248291 0.004665672779083252 0.01172947883605957 0.00935983657836914 0.008190035820007324 0.004652082920074463 0.01172947883605957
0.7257257 0.004598438739776611 0.006558775901794434 0.0028960704803466797 0.009814023971557617 0.0046645402908325195 0.011690378189086914 0.009386777877807617 0.008203625679016113 0.0046378374099731445 0.011690378189086914
0.7267267 0.004648268222808838 0.006581634283065796 0.0029149651527404785 0.009807586669921875 0.004663288593292236 0.01165151596069336 0.009413719177246094 0.008217036724090576 0.004623770713806152 0.01165151596069336
0.7277277 0.004696905612945557 0.006612509489059448 0.0029339194297790527 0.009800076484680176 0.004662036895751953 0.01160740852355957 0.009439706802368164 0.008230447769165039 0.004609942436218262 0.01160740852355957
0.7287287 0.004745602607727051 0.0066499412059783936 0.0029526203870773315 0.009792566299438477 0.0046607255935668945 0.011566638946533203 0.009464502334594727 0.008243441581726074 0.004595756530761719 0.011566638946533203
0.7297297 0.004793226718902588 0.006694614887237549 0.0029711872339248657 0.009784340858459473 0.004659175872802734 0.011524438858032227 0.009490966796875 0.008256256580352783 0.004581868648529053 0.011524438858032227
0.7307307 0.004840254783630371 0.006746023893356323 0.0029899030923843384 0.009776592254638672 0.0046575069427490234 0.011481285095214844 0.009516239166259766 0.008268892765045166 0.004568040370941162 0.011481285095214844
0.7317317 0.0048868656158447266 0.006804704666137695 0.0030083656311035156 0.009768247604370117 0.004655957221984863 0.011435508728027344 0.009540796279907227 0.008281409740447998 0.004553616046905518 0.011435508728027344
0.7327327 0.004932045936584473 0.006865501403808594 0.003026813268661499 0.00975954532623291 0.004654109477996826 0.01139211654663086 0.009564876556396484 0.008293569087982178 0.004539847373962402 0.01139211654663086
0.7337337 0.004976928234100342 0.00693511962890625 0.003045201301574707 0.009750604629516602 0.004652440547943115 0.011346101760864258 0.009589433670043945 0.00830698013305664 0.004525721073150635 0.011346101760864258
0.7347347 0.005020201206207275 0.007008105516433716 0.0030635595321655273 0.009740948677062988 0.004650413990020752 0.011297225952148438 0.009613275527954102 0.008320808410644531 0.004512131214141846 0.011297225952148438
0.7357357 0.00506216287612915 0.00708770751953125 0.0030819475650787354 0.009731054306030273 0.00464862585067749 0.011249303817749023 0.00963735580444336 0.008334219455718994 0.004498183727264404 0.011249303817749023
0.7367367 0.005104482173919678 0.007167816162109375 0.003099963068962097 0.00972127914428711 0.004646718502044678 0.011202335357666016 0.009659767150878906 0.00834733247756958 0.004484117031097412 0.011202335357666016
0.7377377 0.0051451921463012695 0.007251471281051636 0.003118067979812622 0.009711027145385742 0.0046446919441223145 0.011151313781738281 0.009683370590209961 0.008360445499420166 0.004470407962799072 0.011151313781738281
0.7387387 0.005185306072235107 0.007335633039474487 0.003136083483695984 0.00970005989074707 0.004642367362976074 0.01110076904296875 0.009706258773803711 0.008373379707336426 0.004456639289855957 0.01110076904296875
0.7397397 0.005223631858825684 0.007421582937240601 0.003154158592224121 0.00968945026397705 0.004640400409698486 0.011048078536987305 0.009728670120239258 0.00838613510131836 0.004442453384399414 0.011048078536987305
0.7407407 0.005261540412902832 0.007506698369979858 0.003172069787979126 0.009677767753601074 0.004637956619262695 0.010996580123901367 0.009751081466674805 0.008398652076721191 0.004428684711456299 0.010996580123901367
0.7417417 0.0052986741065979 0.007589668035507202 0.00318966805934906 0.009666800498962402 0.004635989665985107 0.010942220687866211 0.009771585464477539 0.008410871028900146 0.004415035247802734 0.010942220687866211
0.7427427 0.005335390567779541 0.007671445608139038 0.0032075196504592896 0.009654879570007324 0.004633605480194092 0.010887861251831055 0.009795188903808594 0.00842297077178955 0.004401266574859619 0.010887861251831055
0.7437437 0.005372166633605957 0.0077474117279052734 0.0032252222299575806 0.009642839431762695 0.004631161689758301 0.010834217071533203 0.00981593132019043 0.008435189723968506 0.004387199878692627 0.010834217071533203
0.7447447 0.005406975746154785 0.007821768522262573 0.00324268639087677 0.009630203247070312 0.00462871789932251 0.010777711868286133 0.009836912155151367 0.008447110652923584 0.004373729228973389 0.010777711868286133
0.7457457 0.005442440509796143 0.007887035608291626 0.0032604485750198364 0.00961756706237793 0.004626035690307617 0.010722875595092773 0.009857892990112305 0.008458971977233887 0.004359424114227295 0.010722875595092773
0.7467467 0.005476534366607666 0.007943987846374512 0.0032776743173599243 0.009604215621948242 0.0046236515045166016 0.010663986206054688 0.00987863540649414 0.008470892906188965 0.0043457746505737305 0.010663986206054688
0.7477477 0.005510866641998291 0.00799211859703064 0.003295019268989563 0.009591102600097656 0.004621028900146484 0.010605096817016602 0.009898900985717773 0.008482575416564941 0.004331707954406738 0.010605096817016602
0.7487487 0.005543947219848633 0.008029788732528687 0.003312349319458008 0.009576916694641113 0.004618227481842041 0.01054692268371582 0.009918928146362305 0.00849384069442749 0.004317641258239746 0.01054692268371582
0.7497497 0.0055773258209228516 0.008055061101913452 0.003329724073410034 0.009563088417053223 0.004615485668182373 0.010486841201782227 0.009938955307006836 0.008504927158355713 0.004303395748138428 0.010486841201782227
0.7507508 0.005609989166259766 0.00806543231010437 0.0033468306064605713 0.009548783302307129 0.00461268424987793 0.010426521301269531 0.009958267211914062 0.008516192436218262 0.0042893290519714355 0.010426521301269531
0.7517518 0.005642831325531006 0.008060663938522339 0.0033639371395111084 0.00953376293182373 0.004609644412994385 0.01036524772644043 0.00997781753540039 0.008526980876922607 0.004275083541870117 0.01036524772644043
0.7527528 0.005675077438354492 0.00804188847541809 0.0033809542655944824 0.009519219398498535 0.004607200622558594 0.01030421257019043 0.00999760627746582 0.008537590503692627 0.00426095724105835 0.01030421257019043
0.7537538 0.005706667900085449 0.008017003536224365 0.003397822380065918 0.009503722190856934 0.0046042799949646 0.010241985321044922 0.010016441345214844 0.008548080921173096 0.00424647331237793 0.010241985321044922
0.7547548 0.005737960338592529 0.007989376783370972 0.0034146755933761597 0.009488701820373535 0.004601180553436279 0.010179758071899414 0.010035991668701172 0.008558213710784912 0.004232227802276611 0.010179758071899414
0.7557558 0.005769908428192139 0.007962942123413086 0.0034312158823013306 0.009472131729125977 0.004598021507263184 0.010116338729858398 0.010053873062133789 0.008568346500396729 0.004217743873596191 0.010116338729858398
0.7567568 0.005800187587738037 0.007933557033538818 0.00344790518283844 0.009456157684326172 0.004594981670379639 0.010049819946289062 0.010072708129882812 0.00857841968536377 0.004202783107757568 0.010072708129882812
0.7577578 0.005831360816955566 0.007902324199676514 0.0034647881984710693 0.009439945220947266 0.004592239856719971 0.009983301162719727 0.010091781616210938 0.008588016033172607 0.004188179969787598 0.010091781616210938
0.7587588 0.005862295627593994 0.007873237133026123 0.0034811794757843018 0.009422898292541504 0.004588901996612549 0.009917736053466797 0.010108470916748047 0.008597612380981445 0.004173338413238525 0.010108470916748047
0.7597598 0.005892038345336914 0.007844090461730957 0.003497675061225891 0.009405851364135742 0.004585683345794678 0.009851217269897461 0.010127067565917969 0.008607089519500732 0.004157960414886475 0.010127067565917969
0.7607608 0.005923330783843994 0.007814139127731323 0.0035141557455062866 0.009388566017150879 0.004582583904266357 0.009783744812011719 0.010143756866455078 0.008616030216217041 0.004142463207244873 0.010143756866455078
0.7617618 0.005952894687652588 0.007788658142089844 0.003530368208885193 0.009370803833007812 0.0045795440673828125 0.009714126586914062 0.010162353515625 0.008625149726867676 0.004127442836761475 0.010162353515625
0.7627628 0.005982637405395508 0.0077607035636901855 0.0035466253757476807 0.009352803230285645 0.004576206207275391 0.009643077850341797 0.010179519653320312 0.008633971214294434 0.004111766815185547 0.010179519653320312
0.7637638 0.006012618541717529 0.00773891806602478 0.0035627037286758423 0.009334206581115723 0.004572629928588867 0.00957489013671875 0.01019740104675293 0.008642494678497314 0.004096329212188721 0.01019740104675293
0.7647648 0.00604170560836792 0.007716625928878784 0.0035787969827651978 0.009315848350524902 0.004569530487060547 0.009503841400146484 0.010213851928710938 0.008651137351989746 0.004080712795257568 0.010213851928710938
0.7657658 0.006070494651794434 0.007698088884353638 0.003594815731048584 0.009296894073486328 0.004566013813018799 0.009431123733520508 0.010231494903564453 0.0086594820022583 0.004065215587615967 0.010231494903564453
0.7667668 0.006100118160247803 0.007681727409362793 0.0036107301712036133 0.009277820587158203 0.004562854766845703 0.009361982345581055 0.010246753692626953 0.008667528629302979 0.004049539566040039 0.010246753692626953
0.7677678 0.0061283111572265625 0.007670968770980835 0.003626525402069092 0.009258270263671875 0.004559516906738281 0.009289741516113281 0.010263919830322266 0.008675336837768555 0.004034161567687988 0.010263919830322266
0.7687688 0.006157636642456055 0.007661193609237671 0.0036423802375793457 0.009238600730895996 0.004556119441986084 0.009215831756591797 0.010280609130859375 0.008682727813720703 0.004018545150756836 0.010280609130859375
0.7697698 0.006185650825500488 0.007655829191207886 0.003657996654510498 0.009218573570251465 0.00455242395401001 0.009143829345703125 0.010297775268554688 0.008690416812896729 0.00400233268737793 0.010297775268554688
0.7707708 0.0062142014503479 0.007654547691345215 0.003673538565635681 0.009197115898132324 0.0045493245124816895 0.009067058563232422 0.010312795639038086 0.008697509765625 0.003986656665802002 0.010312795639038086
0.7717718 0.006241261959075928 0.00765681266784668 0.0036889314651489258 0.009176850318908691 0.00454556941986084 0.008992433547973633 0.010329484939575195 0.008704721927642822 0.003971219062805176 0.010329484939575195
0.7727728 0.006268620491027832 0.007661044597625732 0.0037042945623397827 0.009156107902526855 0.004542171955108643 0.008917570114135742 0.010345458984375 0.008711636066436768 0.003955185413360596 0.010345458984375
0.7737738 0.006295919418334961 0.007670104503631592 0.0037197619676589966 0.009134173393249512 0.004538416862487793 0.008841276168823242 0.010361671447753906 0.008718490600585938 0.003939807415008545 0.010361671447753906
0.7747748 0.006323099136352539 0.007683813571929932 0.0037350058555603027 0.009113311767578125 0.004535019397735596 0.00876617431640625 0.01037740707397461 0.00872492790222168 0.003924071788787842 0.01037740707397461
0.7757758 0.00634920597076416 0.007700741291046143 0.003750219941139221 0.009090900421142578 0.004531502723693848 0.008686542510986328 0.010393142700195312 0.008731365203857422 0.003908514976501465 0.010393142700195312
0.7767768 0.006374776363372803 0.007720619440078735 0.003765285015106201 0.00906825065612793 0.00452810525894165 0.00860905647277832 0.01040792465209961 0.008737564086914062 0.003893256187438965 0.01040792465209961
0.7777778 0.0064008235931396484 0.007744282484054565 0.003780275583267212 0.009045958518981934 0.004524528980255127 0.00853276252746582 0.010423421859741211 0.00874340534210205 0.0038775205612182617 0.010423421859741211
0.7787788 0.006424844264984131 0.007771283388137817 0.003795146942138672 0.009023308753967285 0.004520773887634277 0.008455991744995117 0.010439395904541016 0.008749425411224365 0.0038622021675109863 0.010439395904541016
0.7797798 0.006449282169342041 0.007803082466125488 0.0038100779056549072 0.009000301361083984 0.004517018795013428 0.008375167846679688 0.010454893112182617 0.008754730224609375 0.0038468241691589355 0.010454893112182617
0.7807808 0.006473243236541748 0.007834821939468384 0.0038248449563980103 0.00897669792175293 0.00451350212097168 0.008294343948364258 0.010470151901245117 0.008760392665863037 0.0038352608680725098 0.010470151901245117
0.7817818 0.00649648904800415 0.0078715980052948 0.003839626908302307 0.008953094482421875 0.004510223865509033 0.00821542739868164 0.010485172271728516 0.008765697479248047 0.0038246512413024902 0.010485172271728516
0.7827828 0.0065190792083740234 0.007909268140792847 0.0038541853427886963 0.008928894996643066 0.004506289958953857 0.00813603401184082 0.010500669479370117 0.008770585060119629 0.003813803195953369 0.010500669479370117
0.7837838 0.006540894508361816 0.007950276136398315 0.0038686543703079224 0.008904814720153809 0.00450289249420166 0.008055686950683594 0.010515451431274414 0.008775413036346436 0.0038028359413146973 0.010515451431274414
0.7847848 0.006561934947967529 0.007992744445800781 0.0038830041885375977 0.008880615234375 0.004498898983001709 0.007972240447998047 0.010530948638916016 0.00878000259399414 0.0037916898727416992 0.010530948638916016
0.7857858 0.006582319736480713 0.008035033941268921 0.003897249698638916 0.008855938911437988 0.004495501518249512 0.007889986038208008 0.010545015335083008 0.00878441333770752 0.0037807822227478027 0.010545015335083008
0.7867868 0.006600916385650635 0.00808069109916687 0.003911420702934265 0.008830070495605469 0.004491567611694336 0.007807016372680664 0.010560035705566406 0.008788764476776123 0.003769397735595703 0.010560035705566406
0.7877878 0.006619453430175781 0.008125722408294678 0.003925755620002747 0.00880444049835205 0.004488110542297363 0.007725238800048828 0.01057577133178711 0.008793056011199951 0.0037581324577331543 0.01057577133178711
0.7887888 0.006636500358581543 0.008168160915374756 0.003939777612686157 0.008778572082519531 0.004490315914154053 0.007643938064575195 0.010589599609375 0.008796870708465576 0.0037467479705810547 0.010589599609375
0.7897898 0.006652712821960449 0.008212387561798096 0.00395376980304718 0.008753180503845215 0.004515409469604492 0.00755763053894043 0.010605096817016602 0.00880056619644165 0.0037355422973632812 0.010605096817016602
0.7907908 0.0066683292388916016 0.00825721025466919 0.003967314958572388 0.008726358413696289 0.004540681838989258 0.007475137710571289 0.010619163513183594 0.008804082870483398 0.00372391939163208 0.010619163513183594
0.7917918 0.006681680679321289 0.008296489715576172 0.003981366753578186 0.008699417114257812 0.004566073417663574 0.007390260696411133 0.010634660720825195 0.008807361125946045 0.0037122368812561035 0.010634660720825195
0.7927928 0.006694436073303223 0.008333742618560791 0.003995254635810852 0.008672833442687988 0.0045909881591796875 0.007306337356567383 0.010648012161254883 0.008810639381408691 0.0037007927894592285 0.010648012161254883
0.7937938 0.006705284118652344 0.008368462324142456 0.004008740186691284 0.008645296096801758 0.004615843296051025 0.007220745086669922 0.010663270950317383 0.008813619613647461 0.0036893486976623535 0.010663270950317383
0.7947948 0.006715118885040283 0.00840061902999878 0.004022136330604553 0.008617877960205078 0.004640758037567139 0.007134437561035156 0.010678291320800781 0.008816421031951904 0.0036777853965759277 0.010678291320800781
0.7957958 0.006723582744598389 0.008427321910858154 0.0040357112884521484 0.008590340614318848 0.004665493965148926 0.007063388824462891 0.010692834854125977 0.008818984031677246 0.0036661624908447266 0.010692834854125977
0.7967968 0.006730437278747559 0.008448928594589233 0.004048973321914673 0.008561968803405762 0.004690229892730713 0.007086753845214844 0.010706663131713867 0.008821308612823486 0.003654956817626953 0.010706663131713867
0.7977978 0.006736397743225098 0.008463561534881592 0.0040623098611831665 0.008533835411071777 0.004714846611022949 0.007109403610229492 0.010721445083618164 0.008823573589324951 0.003643214702606201 0.010721445083618164
0.7987988 0.006741642951965332 0.008472055196762085 0.004075482487678528 0.00850534439086914 0.004739224910736084 0.007131099700927734 0.010736703872680664 0.008825838565826416 0.003631591796875 0.010736703872680664
0.7997998 0.006746351718902588 0.008472204208374023 0.004088610410690308 0.0084761381149292 0.0047637224197387695 0.00715327262878418 0.010750532150268555 0.008827507495880127 0.0036200284957885742 0.010750532150268555
0.8008008 0.006749331951141357 0.00846293568611145 0.0041015297174453735 0.008447527885437012 0.004788041114807129 0.00717473030090332 0.010765314102172852 0.008829295635223389 0.0036091208457946777 0.010765314102172852
0.8018018 0.006752371788024902 0.008450746536254883 0.0041144490242004395 0.00841820240020752 0.004812180995941162 0.007197141647338867 0.010780096054077148 0.008830785751342773 0.0035973787307739258 0.010780096054077148
0.8028028 0.0067552924156188965 0.008433818817138672 0.004127383232116699 0.008388042449951172 0.004836440086364746 0.007220029830932617 0.010796070098876953 0.00883185863494873 0.0035856962203979492 0.010796070098876953
0.8038038 0.006756961345672607 0.008411496877670288 0.004139900207519531 0.008358001708984375 0.0048604607582092285 0.0072422027587890625 0.010810136795043945 0.008833169937133789 0.003573894500732422 0.010810136795043945
0.8048048 0.006757020950317383 0.008387118577957153 0.004152566194534302 0.008327603340148926 0.004884481430053711 0.007266521453857422 0.010823965072631836 0.00883418321609497 0.0035623908042907715 0.010823965072631836
0.8058058 0.006757557392120361 0.008360415697097778 0.004165142774581909 0.008297562599182129 0.004908502101898193 0.007286548614501953 0.010839223861694336 0.008835077285766602 0.0035512447357177734 0.010839223861694336
0.8068068 0.006758153438568115 0.008333921432495117 0.004177704453468323 0.008266210556030273 0.004932403564453125 0.007309913635253906 0.010854005813598633 0.00883549451828003 0.003539860248565674 0.010854005813598633
0.8078078 0.006757676601409912 0.008305758237838745 0.004190012812614441 0.008235454559326172 0.004955887794494629 0.007332324981689453 0.01086878776550293 0.008835971355438232 0.0035281777381896973 0.01086878776550293
0.8088088 0.0067566633224487305 0.008275747299194336 0.0042021870613098145 0.008204102516174316 0.004979550838470459 0.00735783576965332 0.010883808135986328 0.008836090564727783 0.003516674041748047 0.010883808135986328
0.8098098 0.00675511360168457 0.008245468139648438 0.004214465618133545 0.00817251205444336 0.005002915859222412 0.00738072395324707 0.01089787483215332 0.008836209774017334 0.0035049915313720703 0.01089787483215332
0.8108108 0.006753385066986084 0.008216023445129395 0.0042264461517333984 0.0081404447555542 0.005026400089263916 0.0074024200439453125 0.010913610458374023 0.008836150169372559 0.0034932494163513184 0.010913610458374023
0.8118118 0.006751954555511475 0.0081881582736969 0.00423857569694519 0.008107900619506836 0.0050498247146606445 0.007426261901855469 0.010929346084594727 0.008836030960083008 0.003481566905975342 0.010929346084594727
0.8128128 0.006749391555786133 0.008160531520843506 0.004250288009643555 0.008075475692749023 0.0050727128982543945 0.007448911666870117 0.010942697525024414 0.008835554122924805 0.00346982479095459 0.010942697525024414
0.8138138 0.006746530532836914 0.008133530616760254 0.004262208938598633 0.008042454719543457 0.005096077919006348 0.007472991943359375 0.010958671569824219 0.008834779262542725 0.0034581422805786133 0.010958671569824219
0.8148148 0.0067438483238220215 0.008108168840408325 0.0042741745710372925 0.008008956909179688 0.005118906497955322 0.0074956417083740234 0.01097416877746582 0.00883394479751587 0.003446519374847412 0.01097416877746582
0.8158158 0.0067408084869384766 0.008086442947387695 0.004285484552383423 0.007976412773132324 0.005141854286193848 0.0075185298919677734 0.010988473892211914 0.008833050727844238 0.003434479236602783 0.010988473892211914
0.8168168 0.0067372918128967285 0.008065074682235718 0.004297167062759399 0.007942557334899902 0.005164444446563721 0.007539987564086914 0.011004447937011719 0.008832037448883057 0.003422260284423828 0.011004447937011719
0.8178178 0.00673365592956543 0.00804758071899414 0.004308536648750305 0.00790858268737793 0.005187273025512695 0.0075626373291015625 0.011020183563232422 0.008830547332763672 0.003410041332244873 0.011020183563232422
0.8188188 0.0067299604415893555 0.008032351732254028 0.00431998074054718 0.007874488830566406 0.005209624767303467 0.007586240768432617 0.01103520393371582 0.008828997611999512 0.0033975839614868164 0.01103520393371582
0.8198198 0.006725728511810303 0.008018136024475098 0.004331067204475403 0.007840156555175781 0.005232095718383789 0.007609844207763672 0.011049985885620117 0.0088273286819458 0.0033854246139526367 0.011049985885620117
0.8208208 0.006721436977386475 0.008008360862731934 0.004342466592788696 0.007804989814758301 0.005254387855529785 0.007632732391357422 0.011066198348999023 0.008825540542602539 0.00337296724319458 0.011066198348999023
0.8218218 0.006717205047607422 0.008002370595932007 0.004353582859039307 0.007770895957946777 0.005276739597320557 0.007653713226318359 0.011081695556640625 0.008823573589324951 0.0033597350120544434 0.011081695556640625
0.8228228 0.006712198257446289 0.007998734712600708 0.0043645501136779785 0.007735252380371094 0.00529855489730835 0.00767827033996582 0.01109766960144043 0.008821368217468262 0.0033468008041381836 0.01109766960144043
0.8238238 0.006707966327667236 0.007997781038284302 0.004375234246253967 0.007699370384216309 0.005320549011230469 0.007699012756347656 0.011114358901977539 0.00881892442703247 0.0033335089683532715 0.011114358901977539
0.8248248 0.0067015886306762695 0.008000999689102173 0.004386201500892639 0.0076639652252197266 0.005342304706573486 0.007723093032836914 0.011129140853881836 0.008816421031951904 0.0033199191093444824 0.011129140853881836
0.8258258 0.006696105003356934 0.008006393909454346 0.004396975040435791 0.007627725601196289 0.005363941192626953 0.007744312286376953 0.011144876480102539 0.008813858032226562 0.0033063292503356934 0.011144876480102539
0.8268268 0.00669020414352417 0.00801655650138855 0.004407346248626709 0.007591605186462402 0.005385756492614746 0.007765293121337891 0.011162042617797852 0.008810698986053467 0.003292262554168701 0.011162042617797852
0.8278278 0.006683290004730225 0.008027791976928711 0.004417985677719116 0.007554411888122559 0.005407094955444336 0.007787466049194336 0.01117849349975586 0.008807599544525146 0.003278017044067383 0.01117849349975586
0.8288288 0.006676852703094482 0.00804629921913147 0.00442841649055481 0.007517695426940918 0.00542837381362915 0.007809877395629883 0.011194467544555664 0.008804261684417725 0.0032629966735839844 0.011194467544555664
0.8298298 0.0066697001457214355 0.008064419031143188 0.00443875789642334 0.007480740547180176 0.00544971227645874 0.007832765579223633 0.01121068000793457 0.008800983428955078 0.0032480955123901367 0.01121068000793457
0.8308308 0.006661713123321533 0.008086591958999634 0.004449114203453064 0.0074433088302612305 0.005470633506774902 0.007851600646972656 0.011227846145629883 0.008797526359558105 0.0032323598861694336 0.011227846145629883
0.8318318 0.006653726100921631 0.008112549781799316 0.004459261894226074 0.007405519485473633 0.005491793155670166 0.007873296737670898 0.011245012283325195 0.00879371166229248 0.003217160701751709 0.011245012283325195
0.8328328 0.006645143032073975 0.008141040802001953 0.004469335079193115 0.007367253303527832 0.0055124759674072266 0.007896184921264648 0.011262178421020508 0.008789777755737305 0.003201305866241455 0.011262178421020508
0.8338338 0.0066356658935546875 0.008170545101165771 0.0044791847467422485 0.007329583168029785 0.0055329203605651855 0.007914066314697266 0.011278152465820312 0.008785665035247803 0.0031856298446655273 0.011278152465820312
0.8348348 0.006627261638641357 0.00820469856262207 0.0044891685247421265 0.007291197776794434 0.005553483963012695 0.007933378219604492 0.011295557022094727 0.008781373500823975 0.0031694769859313965 0.011295557022094727
0.8358358 0.006616532802581787 0.008239537477493286 0.004498958587646484 0.007252097129821777 0.005573868751525879 0.00795292854309082 0.011312484741210938 0.008777081966400146 0.003153860569000244 0.011312484741210938
0.8368368 0.006605565547943115 0.008275777101516724 0.0045086294412612915 0.0072133541107177734 0.0055942535400390625 0.007973432540893555 0.01132965087890625 0.008772194385528564 0.0031713247299194336 0.01132965087890625
0.8378378 0.006593465805053711 0.0083141028881073 0.004518195986747742 0.007174253463745117 0.0056143999099731445 0.007993936538696289 0.011346817016601562 0.008767247200012207 0.003188788890838623 0.011346817016601562
0.8388388 0.006581366062164307 0.008353054523468018 0.004527643322944641 0.007134556770324707 0.005634307861328125 0.008011102676391602 0.01136469841003418 0.008762121200561523 0.003206610679626465 0.01136469841003418
0.8398398 0.006567776203155518 0.008393436670303345 0.00453697144985199 0.007094621658325195 0.005654275417327881 0.008031606674194336 0.011383771896362305 0.008756875991821289 0.003224492073059082 0.011383771896362305
0.8408408 0.006553292274475098 0.008434444665908813 0.004546165466308594 0.007054567337036133 0.005674004554748535 0.008051156997680664 0.011400938034057617 0.00875157117843628 0.0032417774200439453 0.011400938034057617
0.8418418 0.006538212299346924 0.008476078510284424 0.0045553892850875854 0.007014632225036621 0.005693674087524414 0.008068323135375977 0.011418819427490234 0.008746087551116943 0.0032596588134765625 0.011418819427490234
0.8428428 0.006521642208099365 0.008516967296600342 0.004564374685287476 0.0069741010665893555 0.0057128071784973145 0.008083820343017578 0.011437654495239258 0.008740603923797607 0.003277420997619629 0.011437654495239258
0.8438438 0.00650399923324585 0.00855797529220581 0.004573389887809753 0.006933331489562988 0.005732238292694092 0.008102655410766602 0.011455774307250977 0.008734524250030518 0.003295302391052246 0.011455774307250977
0.8448448 0.006485283374786377 0.008596539497375488 0.004582345485687256 0.006892085075378418 0.005751311779022217 0.00811910629272461 0.011474370956420898 0.008728504180908203 0.0033131837844848633 0.011474370956420898
0.8458458 0.006465911865234375 0.008635073900222778 0.004591122269630432 0.006850481033325195 0.005770266056060791 0.008136272430419922 0.011493206024169922 0.008722364902496338 0.0033305883407592773 0.011493206024169922
0.8468468 0.0064446330070495605 0.00866815447807312 0.004599720239639282 0.006809234619140625 0.005789220333099365 0.008152484893798828 0.011512279510498047 0.00871574878692627 0.003348708152770996 0.011512279510498047
0.8478478 0.006421089172363281 0.008701056241989136 0.004608213901519775 0.006767749786376953 0.005807816982269287 0.008167505264282227 0.011531591415405273 0.008709311485290527 0.003366529941558838 0.011531591415405273
0.8488488 0.00639718770980835 0.008728653192520142 0.004616886377334595 0.006725430488586426 0.005826354026794434 0.00818324089050293 0.011550188064575195 0.008702397346496582 0.0033842921257019043 0.011550188064575195
0.8498498 0.0063710808753967285 0.008752971887588501 0.004625052213668823 0.006683349609375 0.005844712257385254 0.008198261260986328 0.011569499969482422 0.008695483207702637 0.003402888774871826 0.011569499969482422
0.8508509 0.006345212459564209 0.00877276062965393 0.00463356077671051 0.006640911102294922 0.0058629512786865234 0.008212089538574219 0.011587858200073242 0.00868844985961914 0.0034207701683044434 0.011587858200073242
0.8518519 0.00631791353225708 0.008787751197814941 0.004641607403755188 0.006618618965148926 0.005881249904632568 0.008226633071899414 0.011608600616455078 0.00868135690689087 0.0034385323524475098 0.011608600616455078
0.8528529 0.006290316581726074 0.008796513080596924 0.0046495795249938965 0.006642580032348633 0.005899012088775635 0.008241415023803711 0.011628866195678711 0.008673906326293945 0.003456413745880127 0.011628866195678711
0.8538539 0.006261050701141357 0.008797556161880493 0.004657626152038574 0.006666064262390137 0.005916893482208252 0.00825190544128418 0.011648893356323242 0.00866633653640747 0.003474891185760498 0.011648893356323242
0.8548549 0.006232500076293945 0.008791953325271606 0.004665657877922058 0.0066907405853271484 0.005934357643127441 0.008265256881713867 0.011668205261230469 0.008658409118652344 0.0034929513931274414 0.011668205261230469
0.8558559 0.00620192289352417 0.008776992559432983 0.0046733468770980835 0.006713986396789551 0.005951821804046631 0.008277416229248047 0.011689901351928711 0.008650422096252441 0.0035114288330078125 0.011689901351928711
0.8568569 0.006171762943267822 0.00875517725944519 0.004681006073951721 0.006738185882568359 0.0059691667556762695 0.008289575576782227 0.011710405349731445 0.008642315864562988 0.0035292506217956543 0.011710405349731445
0.8578579 0.006140708923339844 0.008723080158233643 0.0046882182359695435 0.006762027740478516 0.005986273288726807 0.008298873901367188 0.011729717254638672 0.008634209632873535 0.0035480260848999023 0.011729717254638672
0.8588589 0.006109416484832764 0.008682012557983398 0.004696011543273926 0.006785869598388672 0.006003677845001221 0.008308649063110352 0.011751413345336914 0.008625805377960205 0.0035663247108459473 0.011751413345336914
0.8598599 0.00607675313949585 0.008633255958557129 0.00470319390296936 0.006809353828430176 0.006020486354827881 0.008320093154907227 0.011772632598876953 0.008617103099822998 0.003584921360015869 0.011772632598876953
0.8608609 0.0060446858406066895 0.008579492568969727 0.004710569977760315 0.006833314895629883 0.006036818027496338 0.008329391479492188 0.011793375015258789 0.008608341217041016 0.0036034584045410156 0.011793375015258789
0.8618619 0.006011486053466797 0.008518308401107788 0.004717469215393066 0.006857752799987793 0.006053566932678223 0.008336782455444336 0.011815309524536133 0.008599698543548584 0.0036219358444213867 0.011815309524536133
0.8628629 0.005977630615234375 0.00845441222190857 0.004724666476249695 0.0068808794021606445 0.00606989860534668 0.008344888687133789 0.011836528778076172 0.008590281009674072 0.003641366958618164 0.011836528778076172
0.8638639 0.005943417549133301 0.008386611938476562 0.004731595516204834 0.006905078887939453 0.006086111068725586 0.008353710174560547 0.011858463287353516 0.008581161499023438 0.0036603212356567383 0.011858463287353516
0.8648649 0.005909860134124756 0.008315831422805786 0.004738524556159973 0.00692903995513916 0.006102025508880615 0.008360147476196289 0.011880874633789062 0.008571803569793701 0.0036790966987609863 0.011880874633789062
0.8658659 0.005874335765838623 0.008243322372436523 0.004745125770568848 0.006953001022338867 0.0061179399490356445 0.008365869522094727 0.011904001235961914 0.008562207221984863 0.0036983489990234375 0.011904001235961914
0.8668669 0.005839526653289795 0.008172094821929932 0.0047518908977508545 0.0069768428802490234 0.006133854389190674 0.008371829986572266 0.011925935745239258 0.008552491664886475 0.003717482089996338 0.011925935745239258
0.8678679 0.0058037638664245605 0.00809776782989502 0.004758402705192566 0.007000088691711426 0.006149232387542725 0.008415699005126953 0.011947393417358398 0.00854271650314331 0.003737151622772217 0.011947393417358398
0.8688689 0.005767703056335449 0.008025676012039185 0.00476488471031189 0.007024526596069336 0.006164610385894775 0.008481979370117188 0.011970758438110352 0.00853264331817627 0.0037570595741271973 0.011970758438110352
0.8698699 0.0057315826416015625 0.007969975471496582 0.004771173000335693 0.007047891616821289 0.0061798095703125 0.008551597595214844 0.011994361877441406 0.008522629737854004 0.00377655029296875 0.011994361877441406
0.8708709 0.0056945085525512695 0.007933855056762695 0.004777461290359497 0.007072329521179199 0.006194889545440674 0.008619308471679688 0.012017488479614258 0.00851207971572876 0.003796815872192383 0.012017488479614258
0.8718719 0.005658328533172607 0.00788077712059021 0.004783555865287781 0.007095456123352051 0.006209433078765869 0.00868368148803711 0.012041091918945312 0.008501589298248291 0.003816962242126465 0.012041091918945312
0.8728729 0.005619525909423828 0.007813364267349243 0.004789724946022034 0.007119297981262207 0.006224393844604492 0.00874948501586914 0.012064695358276367 0.008491039276123047 0.00383758544921875 0.012064695358276367
0.8738739 0.00558161735534668 0.007738173007965088 0.004795685410499573 0.007143139839172363 0.006238698959350586 0.008812904357910156 0.012088537216186523 0.008480191230773926 0.003858625888824463 0.012088537216186523
0.8748749 0.005544602870941162 0.007659465074539185 0.004801347851753235 0.0071669816970825195 0.006253182888031006 0.008878231048583984 0.012112617492675781 0.00846928358078003 0.0038790106773376465 0.012112617492675781
0.8758759 0.005505263805389404 0.007587462663650513 0.0048071593046188354 0.007190227508544922 0.006267368793487549 0.008940696716308594 0.01213693618774414 0.008458256721496582 0.003900289535522461 0.01213693618774414
0.8768769 0.005465447902679443 0.007540851831436157 0.004812896251678467 0.007214188575744629 0.006281375885009766 0.009001016616821289 0.0121612548828125 0.008446872234344482 0.003921449184417725 0.0121612548828125
0.8778779 0.005426466464996338 0.007501333951950073 0.004818245768547058 0.007237672805786133 0.006295263767242432 0.009063482284545898 0.012185811996459961 0.008435666561126709 0.003942728042602539 0.012185811996459961
0.8788789 0.005385935306549072 0.007464408874511719 0.0048236846923828125 0.007261037826538086 0.006308853626251221 0.009120941162109375 0.012211322784423828 0.008424043655395508 0.0039637088775634766 0.012211322784423828
0.8798799 0.005345582962036133 0.00743478536605835 0.004828855395317078 0.007284998893737793 0.006322085857391357 0.009180068969726562 0.012236595153808594 0.00841212272644043 0.003985166549682617 0.012236595153808594
0.8808809 0.005304455757141113 0.007411271333694458 0.0048341304063797 0.007308244705200195 0.00633549690246582 0.009236574172973633 0.012261152267456055 0.0084000825881958 0.004006803035736084 0.012261152267456055
0.8818819 0.005262613296508789 0.007393836975097656 0.00483936071395874 0.007331728935241699 0.006348848342895508 0.009293556213378906 0.012286663055419922 0.008387982845306396 0.0040283203125 0.012286663055419922
0.8828829 0.005221009254455566 0.007381081581115723 0.004844188690185547 0.007355809211730957 0.006361484527587891 0.009350299835205078 0.012311458587646484 0.008375942707061768 0.004049956798553467 0.012311458587646484
0.8838839 0.005178272724151611 0.0073754191398620605 0.004848986864089966 0.007379055023193359 0.006374180316925049 0.009406328201293945 0.012338876724243164 0.00836324691772461 0.004071474075317383 0.012338876724243164
0.8848849 0.005135059356689453 0.007377326488494873 0.004853680729866028 0.007403016090393066 0.006386876106262207 0.009458780288696289 0.012364387512207031 0.008350789546966553 0.004093348979949951 0.012364387512207031
0.8858859 0.005091488361358643 0.007385045289993286 0.00485837459564209 0.007425904273986816 0.0063991546630859375 0.009512901306152344 0.012391090393066406 0.008338093757629395 0.004115283489227295 0.012391090393066406
0.8868869 0.005074557848274708 0.007398396730422974 0.004863172769546509 0.007449626922607422 0.006411314010620117 0.009564399719238281 0.012417316436767578 0.008325338363647461 0.0041373372077941895 0.012417316436767578
0.8878879 0.005075812339782715 0.0074198246002197266 0.004867419600486755 0.007473349571228027 0.006423354148864746 0.009617090225219727 0.012444019317626953 0.00831228494644165 0.004159212112426758 0.012444019317626953
0.8888889 0.0050770556554198265 0.007445931434631348 0.004871785640716553 0.00749659538269043 0.0064351558685302734 0.009666204452514648 0.012472152709960938 0.008299112319946289 0.004181265830993652 0.012472152709960938
0.8898899 0.005078272894024849 0.007477015256881714 0.004876062273979187 0.007519721984863281 0.006446778774261475 0.009714126586914062 0.012499094009399414 0.00828564167022705 0.004203438758850098 0.012499094009399414
0.8908909 0.0050781480967998505 0.007514625787734985 0.004880204796791077 0.007542967796325684 0.006458401679992676 0.009761333465576172 0.012526273727416992 0.008272230625152588 0.004225790500640869 0.012526273727416992
0.8918919 0.005078922025859356 0.007558077573776245 0.004884079098701477 0.007566690444946289 0.006469786167144775 0.009809017181396484 0.012554407119750977 0.008258581161499023 0.004247486591339111 0.012554407119750977
0.8928929 0.0050797238945961 0.007608324289321899 0.004887878894805908 0.007589459419250488 0.006480693817138672 0.009855270385742188 0.01258230209350586 0.008244633674621582 0.004270076751708984 0.01258230209350586
0.8938939 0.005080084316432476 0.007661312818527222 0.0048917680978775024 0.00761258602142334 0.006491363048553467 0.009901046752929688 0.012610197067260742 0.008230865001678467 0.004292190074920654 0.012610197067260742
0.8948949 0.005080237984657288 0.0077210962772369385 0.004895418882369995 0.007636070251464844 0.0065021514892578125 0.00994563102722168 0.012638568878173828 0.008216679096221924 0.004314601421356201 0.012638568878173828
0.8958959 0.005079583264887333 0.00778082013130188 0.004899173974990845 0.007659316062927246 0.006512761116027832 0.009987354278564453 0.012667179107666016 0.00820249319076538 0.004336833953857422 0.012667179107666016
0.8968969 0.005079164169728756 0.007846534252166748 0.004902631044387817 0.007682442665100098 0.006523013114929199 0.010029077529907227 0.012695789337158203 0.008188188076019287 0.0043593645095825195 0.012695789337158203
0.8978979 0.0050797611474990845 0.007916569709777832 0.004905864596366882 0.007705807685852051 0.0065329670906066895 0.010068893432617188 0.012724637985229492 0.008173465728759766 0.004382133483886719 0.012724637985229492
0.8988989 0.00507841631770134 0.007987529039382935 0.004909053444862366 0.0077283382415771484 0.006543099880218506 0.010108709335327148 0.012753963470458984 0.00815880298614502 0.00440448522567749 0.012753963470458984
0.8998999 0.0050767455250024796 0.008060812950134277 0.004912242293357849 0.007751941680908203 0.006552755832672119 0.010148048400878906 0.012783527374267578 0.008143842220306396 0.0044269561767578125 0.012783527374267578
0.9009009 0.005075674504041672 0.008135020732879639 0.004915386438369751 0.00777435302734375 0.006562411785125732 0.010185003280639648 0.012813329696655273 0.008128881454467773 0.004449605941772461 0.012813329696655273
0.9019019 0.0050733983516693115 0.008209139108657837 0.004918292164802551 0.0077974796295166016 0.006571352481842041 0.010220050811767578 0.012843132019042969 0.008113563060760498 0.004472196102142334 0.012843132019042969
0.9029029 0.005072177387773991 0.008285105228424072 0.004920974373817444 0.007820367813110352 0.006580710411071777 0.010255813598632812 0.012873172760009766 0.008098483085632324 0.004495024681091309 0.012873172760009766
0.9039039 0.00506994966417551 0.008357793092727661 0.004923582077026367 0.007843494415283203 0.00658947229385376 0.010289430618286133 0.012903451919555664 0.008082926273345947 0.004517912864685059 0.012903451919555664
0.9049049 0.0050670066848397255 0.008430838584899902 0.004926279187202454 0.007866501808166504 0.006598353385925293 0.01032114028930664 0.012933969497680664 0.008067309856414795 0.004540622234344482 0.012933969497680664
0.9059059 0.00508427619934082 0.008500605821609497 0.004928797483444214 0.007888436317443848 0.006606996059417725 0.01035165786743164 0.012964248657226562 0.008051455020904541 0.004563570022583008 0.012964248657226562
0.9069069 0.005117654800415039 0.008566528558731079 0.004931196570396423 0.007911324501037598 0.006615281105041504 0.01038217544555664 0.012995481491088867 0.008035480976104736 0.0045871734619140625 0.012995481491088867
0.9079079 0.005151629447937012 0.008629143238067627 0.004933297634124756 0.00793445110321045 0.006623387336730957 0.010411262512207031 0.013027429580688477 0.00801926851272583 0.004609942436218262 0.013027429580688477
0.9089089 0.005185246467590332 0.008683264255523682 0.004935279488563538 0.007957100868225098 0.006631195545196533 0.010439634323120117 0.01305842399597168 0.008003175258636475 0.004633069038391113 0.01305842399597168
0.9099099 0.0052187442779541016 0.008735328912734985 0.004937618970870972 0.007979631423950195 0.006639003753662109 0.010466337203979492 0.013089656829833984 0.007986903190612793 0.004656314849853516 0.013089656829833984
0.9109109 0.005252480506896973 0.008777469396591187 0.004939436912536621 0.008001923561096191 0.006646513938903809 0.010489463806152344 0.013122081756591797 0.00797039270401001 0.004679739475250244 0.013122081756591797
0.9119119 0.005286097526550293 0.008810162544250488 0.004941225051879883 0.00802469253540039 0.006653904914855957 0.010514020919799805 0.013153553009033203 0.0079537034034729 0.0047032833099365234 0.013153553009033203
0.9129129 0.005319714546203613 0.008834809064865112 0.0049428194761276245 0.008046388626098633 0.006661057472229004 0.010536432266235352 0.013185977935791016 0.007936656475067139 0.004726529121398926 0.013185977935791016
0.9139139 0.0053539276123046875 0.008848577737808228 0.004944607615470886 0.008069276809692383 0.006668210029602051 0.010558605194091797 0.01321864128112793 0.007919788360595703 0.004750192165374756 0.01321864128112793
0.9149149 0.005387306213378906 0.008849143981933594 0.004946067929267883 0.008092164993286133 0.006674706935882568 0.010577917098999023 0.013252019882202148 0.007902681827545166 0.004773914813995361 0.013252019882202148
0.9159159 0.005420565605163574 0.008835583925247192 0.00494714081287384 0.008113861083984375 0.006681203842163086 0.010597467422485352 0.013284444808959961 0.007885456085205078 0.004797697067260742 0.013284444808959961
0.9169169 0.005454659461975098 0.008808612823486328 0.00494837760925293 0.008136391639709473 0.0066877007484436035 0.010614633560180664 0.013317346572875977 0.007868051528930664 0.004821836948394775 0.013317346572875977
0.9179179 0.005488157272338867 0.008765816688537598 0.004949554800987244 0.00815892219543457 0.006693601608276367 0.010632753372192383 0.013350963592529297 0.0078505277633667 0.004845678806304932 0.013350963592529297
0.9189189 0.005521416664123535 0.008704930543899536 0.004950687289237976 0.008180737495422363 0.006699740886688232 0.01064610481262207 0.013383865356445312 0.007833003997802734 0.00486987829208374 0.013383865356445312
0.9199199 0.005555272102355957 0.008626878261566162 0.004951596260070801 0.008202672004699707 0.006705284118652344 0.010658740997314453 0.013418197631835938 0.007815420627593994 0.004894435405731201 0.013418197631835938
0.9209209 0.005588650703430176 0.008545070886611938 0.004952475428581238 0.00822460651397705 0.006710708141326904 0.010670900344848633 0.013451814651489258 0.007797360420227051 0.0049187541007995605 0.013451814651489258
0.9219219 0.005622506141662598 0.008457928895950317 0.004952952265739441 0.008247017860412598 0.006715834140777588 0.010683059692382812 0.013486623764038086 0.007779181003570557 0.004943490028381348 0.013486623764038086
0.9229229 0.005655884742736816 0.008369922637939453 0.004953697323799133 0.008269071578979492 0.0067209601402282715 0.010692834854125977 0.01352071762084961 0.0077610015869140625 0.004968464374542236 0.01352071762084961
0.9239239 0.005689740180969238 0.008280307054519653 0.004953920841217041 0.008290529251098633 0.006725907325744629 0.010701417922973633 0.013555049896240234 0.007742643356323242 0.004993021488189697 0.013555049896240234
0.9249249 0.0057228803634643555 0.008190393447875977 0.004954397678375244 0.008312582969665527 0.006730437278747559 0.010709285736083984 0.013590097427368164 0.007724165916442871 0.0050185322761535645 0.013590097427368164
0.9259259 0.005755901336669922 0.008098334074020386 0.004954397678375244 0.00833439826965332 0.006734907627105713 0.010713577270507812 0.013625621795654297 0.007705569267272949 0.005044043064117432 0.013625621795654297
0.9269269 0.005790233612060547 0.008007615804672241 0.0049545615911483765 0.008356451988220215 0.006739199161529541 0.01071786880493164 0.013660669326782227 0.00768667459487915 0.005069136619567871 0.013660669326782227
0.9279279 0.005823493003845215 0.007917314767837524 0.004954472184181213 0.008377790451049805 0.006742954254150391 0.010721206665039062 0.01369619369506836 0.007667899131774902 0.0050948262214660645 0.01369619369506836
0.9289289 0.005857348442077637 0.007830411195755005 0.004954412579536438 0.008437871932983398 0.006746828556060791 0.01072239875793457 0.013731718063354492 0.007648825645446777 0.00512009859085083 0.013731718063354492
0.9299299 0.005890965461730957 0.00774422287940979 0.004954010248184204 0.008498668670654297 0.006750285625457764 0.01072382926940918 0.013766765594482422 0.007629454135894775 0.005145847797393799 0.013766765594482422
0.9309309 0.005924820899963379 0.007663547992706299 0.00495380163192749 0.00855875015258789 0.0067536234855651855 0.010722637176513672 0.013803482055664062 0.007610321044921875 0.005171239376068115 0.013803482055664062
0.9319319 0.005958676338195801 0.007665738463401794 0.00495341420173645 0.008619904518127441 0.006757080554962158 0.010720968246459961 0.013839244842529297 0.0075910091400146484 0.005197346210479736 0.013839244842529297
0.9329329 0.005992889404296875 0.0077018216252326965 0.004952684044837952 0.008680343627929688 0.006759524345397949 0.010717630386352539 0.013875961303710938 0.0075713396072387695 0.005223393440246582 0.013875961303710938
0.9339339 0.006027579307556152 0.007741458714008331 0.004951938986778259 0.008741378784179688 0.006762206554412842 0.010711669921875 0.013912677764892578 0.007551789283752441 0.005249142646789551 0.013912677764892578
0.9349349 0.0060617923736572266 0.007786132395267487 0.004951193928718567 0.008802533149719238 0.006765007972717285 0.010706186294555664 0.013949871063232422 0.007531642913818359 0.005275130271911621 0.013949871063232422
0.9359359 0.006096005439758301 0.007833749055862427 0.004950284957885742 0.008863329887390137 0.006766974925994873 0.01069784164428711 0.01398611068725586 0.0075116753578186035 0.005301415920257568 0.01398611068725586
0.9369369 0.006131291389465332 0.00788300484418869 0.004949018359184265 0.00892484188079834 0.006769120693206787 0.010689973831176758 0.014023303985595703 0.0074915289878845215 0.005327582359313965 0.014023303985595703
0.9379379 0.006166219711303711 0.007931917905807495 0.00494791567325592 0.008985519409179688 0.006770908832550049 0.010677814483642578 0.014061450958251953 0.007471323013305664 0.005353689193725586 0.014061450958251953
0.9389389 0.006201028823852539 0.007982946932315826 0.0049467533826828 0.009047627449035645 0.0067726969718933105 0.010666370391845703 0.014098405838012695 0.007450699806213379 0.005380034446716309 0.014098405838012695
0.9399399 0.006236672401428223 0.008031517267227173 0.004945218563079834 0.009108424186706543 0.00677412748336792 0.010652780532836914 0.014136314392089844 0.007430136203765869 0.005406856536865234 0.014136314392089844
0.9409409 0.006272435188293457 0.008082590997219086 0.004943564534187317 0.00917041301727295 0.006775319576263428 0.010637044906616211 0.014174938201904297 0.00740969181060791 0.005433082580566406 0.014174938201904297
0.9419419 0.006308317184448242 0.008132785558700562 0.004942029714584351 0.009232163429260254 0.006776273250579834 0.010622739791870117 0.014211654663085938 0.0073888301849365234 0.0054593682289123535 0.014211654663085938
0.9429429 0.006345033645629883 0.008183613419532776 0.004940032958984375 0.009293556213378906 0.006777048110961914 0.010603189468383789 0.014251232147216797 0.007367730140686035 0.005485653877258301 0.014251232147216797
0.9439439 0.006381630897521973 0.00823577493429184 0.004952423274517059 0.009355664253234863 0.006777346134185791 0.01058506965637207 0.014290332794189453 0.0073465704917907715 0.005512356758117676 0.014290332794189453
0.9449449 0.006419181823730469 0.008286505937576294 0.004986651241779327 0.009416699409484863 0.006777405738830566 0.010563373565673828 0.014328479766845703 0.007325291633605957 0.005539119243621826 0.014328479766845703
0.9459459 0.006456613540649414 0.008335307240486145 0.005021214485168457 0.009478926658630371 0.006777763366699219 0.01053929328918457 0.014368295669555664 0.007303714752197266 0.00556570291519165 0.014368295669555664
0.9469469 0.006495118141174316 0.008383713662624359 0.005055580288171768 0.00954127311706543 0.006777346134185791 0.010518074035644531 0.014406442642211914 0.00728219747543335 0.005592465400695801 0.014406442642211914
0.9479479 0.0065337419509887695 0.008432447910308838 0.005090244114398956 0.009603738784790039 0.006776988506317139 0.010492563247680664 0.014445781707763672 0.007260560989379883 0.005619347095489502 0.014445781707763672
0.9489489 0.006571650505065918 0.008479826152324677 0.005125395953655243 0.009665727615356445 0.006776571273803711 0.010466337203979492 0.014486074447631836 0.007238984107971191 0.005645930767059326 0.014486074447631836
0.9499499 0.006610393524169922 0.008526399731636047 0.0051604509353637695 0.0097275972366333 0.006775617599487305 0.010435819625854492 0.014525175094604492 0.0072171688079833984 0.005672812461853027 0.014525175094604492
0.950951 0.006649136543273926 0.008571192622184753 0.005195822566747665 0.009790539741516113 0.006774485111236572 0.010406970977783203 0.014565467834472656 0.00719529390335083 0.0056993961334228516 0.014565467834472656
0.951952 0.006688237190246582 0.008616849780082703 0.0052312761545181274 0.009852886199951172 0.006773114204406738 0.010375261306762695 0.014605283737182617 0.007172822952270508 0.005726635456085205 0.014605283737182617
0.952953 0.0067272186279296875 0.00866004079580307 0.005266975611448288 0.009915351867675781 0.00677180290222168 0.010341882705688477 0.01464533805847168 0.007150471210479736 0.005753695964813232 0.01464533805847168
0.953954 0.0067664384841918945 0.008705534040927887 0.005302652716636658 0.009978055953979492 0.006769776344299316 0.010307550430297852 0.014684677124023438 0.007128238677978516 0.005780577659606934 0.014684677124023438
0.954955 0.006805777549743652 0.008745945990085602 0.005338679999113083 0.010040879249572754 0.0067678093910217285 0.010271787643432617 0.01472616195678711 0.007105648517608643 0.005807459354400635 0.01472616195678711
0.955956 0.006845712661743164 0.008787035942077637 0.005374860018491745 0.010103821754455566 0.006765484809875488 0.010233879089355469 0.014766931533813477 0.007082998752593994 0.0058345794677734375 0.014766931533813477
0.956957 0.006884932518005371 0.008826255798339844 0.005411047488451004 0.010166764259338379 0.006763041019439697 0.010195493698120117 0.014807939529418945 0.0070601701736450195 0.005861759185791016 0.014807939529418945
0.957958 0.006924271583557129 0.008865222334861755 0.005447596311569214 0.01022958755493164 0.0067604780197143555 0.010154008865356445 0.014848470687866211 0.007037043571472168 0.005889296531677246 0.014848470687866211
0.958959 0.00696408748626709 0.008903533220291138 0.005484245717525482 0.010292410850524902 0.0067574381828308105 0.010114669799804688 0.014890670776367188 0.007014095783233643 0.005916416645050049 0.014890670776367188
0.95996 0.007003068923950195 0.008939608931541443 0.005520984530448914 0.010355234146118164 0.006754517555236816 0.010068655014038086 0.014930963516235352 0.00699084997177124 0.005943477153778076 0.014930963516235352
0.960961 0.00704348087310791 0.008974239230155945 0.0055580176413059235 0.010419368743896484 0.006751000881195068 0.010022878646850586 0.01497340202331543 0.006967306137084961 0.005971372127532959 0.01497340202331543
0.961962 0.007083296775817871 0.009011059999465942 0.005595013499259949 0.010481953620910645 0.006747066974639893 0.009976625442504883 0.015015125274658203 0.006943941116333008 0.005998730659484863 0.015015125274658203
0.962963 0.00712275505065918 0.009043961763381958 0.005632605403661728 0.010545730590820312 0.0067435503005981445 0.009926795959472656 0.015056610107421875 0.006920516490936279 0.006025910377502441 0.015056610107421875
0.963964 0.007162570953369141 0.00907638669013977 0.005670163780450821 0.010608911514282227 0.006739258766174316 0.009877443313598633 0.015098810195922852 0.006896495819091797 0.006053447723388672 0.015098810195922852
0.964965 0.007202863693237305 0.009110301733016968 0.0057076700031757355 0.01067209243774414 0.0067351460456848145 0.009824752807617188 0.015140771865844727 0.006872892379760742 0.006081104278564453 0.015140771865844727
0.965966 0.007242441177368164 0.009140193462371826 0.005745355039834976 0.010735750198364258 0.006730377674102783 0.00977182388305664 0.015182971954345703 0.006848752498626709 0.00610882043838501 0.015182971954345703
0.966967 0.0072824954986572266 0.009174302220344543 0.005783528089523315 0.010799765586853027 0.006725609302520752 0.009716033935546875 0.015225648880004883 0.006824791431427002 0.0061370134353637695 0.015225648880004883
0.967968 0.007321953773498535 0.00920453667640686 0.005821660161018372 0.010863065719604492 0.006720542907714844 0.009659767150878906 0.015268087387084961 0.006800711154937744 0.0061647891998291016 0.015268087387084961
0.968969 0.0073621273040771484 0.00923386961221695 0.005859993398189545 0.010927438735961914 0.006715297698974609 0.00960230827331543 0.015310287475585938 0.0067765116691589355 0.006192505359649658 0.015310287475585938
0.96997 0.007401943206787109 0.009266689419746399 0.005898572504520416 0.010990738868713379 0.006709694862365723 0.009542226791381836 0.015354394912719727 0.006751716136932373 0.006220817565917969 0.015354394912719727
0.970971 0.007441997528076172 0.009296037256717682 0.005937308073043823 0.011054277420043945 0.006704092025756836 0.009482145309448242 0.015396356582641602 0.006727099418640137 0.006249189376831055 0.015396356582641602
0.971972 0.007481575012207031 0.00932852178812027 0.0059762075543403625 0.011118531227111816 0.006698191165924072 0.009417533874511719 0.015439987182617188 0.006702542304992676 0.006277620792388916 0.015439987182617188
0.972973 0.007521510124206543 0.009360343217849731 0.006015058606863022 0.011182665824890137 0.006691932678222656 0.009352684020996094 0.01548314094543457 0.006677687168121338 0.006306111812591553 0.01548314094543457
0.973974 0.007561445236206055 0.009390592575073242 0.006054379045963287 0.011246323585510254 0.006685316562652588 0.009287595748901367 0.015526533126831055 0.00665283203125 0.006334424018859863 0.015526533126831055
0.974975 0.007601499557495117 0.009423591196537018 0.0060936883091926575 0.011310577392578125 0.006678760051727295 0.009218215942382812 0.015569925308227539 0.0066277384757995605 0.006363928318023682 0.015569925308227539
0.975976 0.0076416730880737305 0.009456731379032135 0.006133217364549637 0.011375069618225098 0.006671726703643799 0.009148597717285156 0.015613555908203125 0.0066024065017700195 0.006392121315002441 0.015613555908203125
0.976977 0.007681488990783691 0.009492658078670502 0.006173081696033478 0.011439323425292969 0.006664574146270752 0.009076356887817383 0.01565718650817871 0.006577134132385254 0.006421208381652832 0.01565718650817871
0.977978 0.007721662521362305 0.009528137743473053 0.006212949752807617 0.011503100395202637 0.0066571831703186035 0.009003877639770508 0.015700817108154297 0.006551861763000488 0.006450474262237549 0.015700817108154297
0.978979 0.007762312889099121 0.009566932916641235 0.0062529705464839935 0.011567831039428711 0.006649494171142578 0.008929252624511719 0.015745162963867188 0.006526291370391846 0.006479859352111816 0.015745162963867188
0.97998 0.007802367210388184 0.009605742990970612 0.006293293088674545 0.011632442474365234 0.006641745567321777 0.00885319709777832 0.015789031982421875 0.0065007805824279785 0.006509721279144287 0.015789031982421875
0.980981 0.007842659950256348 0.009648345410823822 0.006333701312541962 0.011696696281433105 0.0066335201263427734 0.00877523422241211 0.015833139419555664 0.006474852561950684 0.006538748741149902 0.015833139419555664
0.981982 0.007886767387390137 0.009692884981632233 0.006374441087245941 0.011760950088500977 0.006625056266784668 0.008697748184204102 0.015877962112426758 0.006448805332183838 0.006568789482116699 0.015877962112426758
0.982983 0.007938861846923828 0.009739920496940613 0.006415009498596191 0.01182568073272705 0.006616353988647461 0.008614301681518555 0.015923023223876953 0.006423056125640869 0.006598353385925293 0.015923023223876953
0.983984 0.007991552352905273 0.009789437055587769 0.0064559876918792725 0.011890172958374023 0.006607532501220703 0.008640050888061523 0.01596689224243164 0.006396770477294922 0.00662761926651001 0.01596689224243164
0.984985 0.008043646812438965 0.009837895631790161 0.00649719312787056 0.011954665184020996 0.006598353385925293 0.008765459060668945 0.016011714935302734 0.006370604038238525 0.006657898426055908 0.016011714935302734
0.985986 0.008096814155578613 0.00988692045211792 0.006538495421409607 0.012019157409667969 0.006589055061340332 0.008890628814697266 0.01605677604675293 0.0063440799713134766 0.006687641143798828 0.01605677604675293
0.986987 0.008150696754455566 0.009937189519405365 0.006579849869012833 0.012083888053894043 0.0065795183181762695 0.009019136428833008 0.01610112190246582 0.006317794322967529 0.006717801094055176 0.01610112190246582
0.987988 0.008203744888305664 0.009985491633415222 0.0066214315593242645 0.012148857116699219 0.006569325923919678 0.009151220321655273 0.01614665985107422 0.006291210651397705 0.006747424602508545 0.01614665985107422
0.988989 0.008256912231445312 0.010033853352069855 0.006663333624601364 0.012214303016662598 0.0065593719482421875 0.009282588958740234 0.01619243621826172 0.0062642693519592285 0.0067778825759887695 0.01619243621826172
0.98999 0.008311271667480469 0.010082550346851349 0.006705261766910553 0.012278318405151367 0.006548821926116943 0.00941777229309082 0.016237258911132812 0.006237447261810303 0.0068076252937316895 0.016237258911132812
0.990991 0.008364677429199219 0.01013079285621643 0.006747368723154068 0.012343525886535645 0.006538331508636475 0.009552478790283203 0.016283035278320312 0.006210505962371826 0.006837904453277588 0.016283035278320312
0.991992 0.00841832160949707 0.010179467499256134 0.006789829581975937 0.012408852577209473 0.0065274834632873535 0.009690999984741211 0.016327857971191406 0.006183505058288574 0.00686800479888916 0.016327857971191406
0.992993 0.008472919464111328 0.010228261351585388 0.006832458078861237 0.0124741792678833 0.00651627779006958 0.009830474853515625 0.016373634338378906 0.0061563849449157715 0.006898343563079834 0.016373634338378906
0.993994 0.008526206016540527 0.010275483131408691 0.006875108927488327 0.012538790702819824 0.0065048933029174805 0.009972333908081055 0.01641845703125 0.006129086017608643 0.006929159164428711 0.01641845703125
0.994995 0.008581042289733887 0.010323725640773773 0.006917901337146759 0.012603282928466797 0.006493568420410156 0.01011514663696289 0.0164642333984375 0.006101548671722412 0.006959319114685059 0.0164642333984375
0.995996 0.008634686470031738 0.010372839868068695 0.006961006671190262 0.012668848037719727 0.0064814090728759766 0.010258913040161133 0.016510486602783203 0.006073951721191406 0.006989836692810059 0.016510486602783203
0.996997 0.008688807487487793 0.010419532656669617 0.007004149258136749 0.012734174728393555 0.0064694881439208984 0.010405540466308594 0.0165555477142334 0.006046473979949951 0.007020413875579834 0.0165555477142334
0.997998 0.008743762969970703 0.010468952357769012 0.007047630846500397 0.012799501419067383 0.006456971168518066 0.010553121566772461 0.016602039337158203 0.006018579006195068 0.007050871849060059 0.016602039337158203
0.998999 0.008797883987426758 0.010516785085201263 0.0070912279188632965 0.012864947319030762 0.006444334983825684 0.010704755783081055 0.016647815704345703 0.005990743637084961 0.007081806659698486 0.016647815704345703
1.0 0.008852362632751465 0.010565675795078278 0.007134962826967239 0.012929558753967285 0.00643157958984375 0.010855913162231445 0.016693592071533203 0.005962789058685303 0.007112741470336914 0.016693592071533203


==> Plots/SM_AVR_GOV_DynamicNN_metrics.dat <==
t mae mse max_ae
0.0 0.008887460455298424 0.00015227982657961547 0.04694950580596924
0.001001001 0.008539741858839989 0.00013975822366774082 0.04434800148010254
0.002002002 0.008218307979404926 0.00012893090024590492 0.04215407371520996
0.003003003 0.007923999801278114 0.00011949682811973616 0.04030585289001465
0.004004004 0.00764734810218215 0.00011128442565677688 0.03919875621795654
0.005005005 0.007382494863122702 0.00010416115401312709 0.03809082508087158
0.006006006 0.0071434383280575275 9.801767009776086e-05 0.03697693347930908
0.007007007 0.006939398590475321 9.273801697418094e-05 0.035868167877197266
0.008008008 0.006758525967597961 8.820812945486978e-05 0.03478109836578369
0.009009009 0.0066047958098351955 8.430697926087305e-05 0.033912062644958496
0.01001001 0.0064820460975170135 8.094070653896779e-05 0.03332030773162842
0.011011011 0.006379580590873957 7.802743493812159e-05 0.03280198574066162
0.012012012 0.006287714932113886 7.549241126980633e-05 0.03234279155731201
0.013013013 0.0061976127326488495 7.327909406740218e-05 0.0319293737411499
0.014014014 0.006109262350946665 7.133714098017663e-05 0.03155338764190674
0.015015015 0.006027404218912125 6.96205097483471e-05 0.03120553493499756
0.016016016 0.005956242326647043 6.810261402279139e-05 0.030880093574523926
0.017017016 0.00589333102107048 6.676158955087885e-05 0.03056967258453369
0.018018018 0.0058426144532859325 6.557896995218471e-05 0.030273795127868652
0.019019019 0.005797903519123793 6.454047979786992e-05 0.029987812042236328
0.02002002 0.005759373307228088 6.362608110066503e-05 0.03042769432067871
0.021021022 0.005724561400711536 6.282750837272033e-05 0.030867338180541992
0.022022022 0.005693130660802126 6.213103188201785e-05 0.03130197525024414
0.023023022 0.005665125325322151 6.152417336124927e-05 0.03172588348388672
0.024024025 0.005639128386974335 6.0987928009126335e-05 0.032140493392944336
0.025025025 0.005618751514703035 6.050022420822643e-05 0.03253889083862305
0.026026025 0.005598752293735743 6.004755414323881e-05 0.032919883728027344
0.027027028 0.005577025469392538 5.961598799331114e-05 0.033281564712524414
0.028028028 0.005551526788622141 5.919561590417288e-05 0.03362083435058594
0.029029028 0.005525618325918913 5.878429510630667e-05 0.0339353084564209
0.03003003 0.005500935483723879 5.837904245709069e-05 0.034227848052978516
0.031031031 0.005474843084812164 5.797684207209386e-05 0.03449225425720215
0.03203203 0.005451344884932041 5.7579622080083936e-05 0.03473019599914551
0.033033032 0.005429748445749283 5.7184552133549005e-05 0.03493666648864746
0.034034032 0.005407746881246567 5.6794895499479026e-05 0.03511619567871094
0.035035037 0.005386953707784414 5.640642484650016e-05 0.03526782989501953
0.036036037 0.005366608500480652 5.602424425887875e-05 0.03538990020751953
0.037037037 0.0053465948440134525 5.565045648836531e-05 0.03548073768615723
0.038038038 0.005325299687683582 5.528751717065461e-05 0.035544633865356445
0.039039038 0.005302838981151581 5.492597847478464e-05 0.03557729721069336
0.04004004 0.005279176402837038 5.4565389291383326e-05 0.0355830192565918
0.041041043 0.005254463758319616 5.4204716434469447e-05 0.035559654235839844
0.042042043 0.0052293227054178715 5.384239921113476e-05 0.03550863265991211
0.043043043 0.005205976311117411 5.347371188690886e-05 0.0354313850402832
0.044044044 0.005182614084333181 5.309440894052386e-05 0.03533220291137695
0.045045044 0.0051581477746367455 5.270459587336518e-05 0.03520536422729492
0.046046045 0.005135406740009785 5.2304148994153365e-05 0.03505706787109375
0.04704705 0.005114655941724777 5.189502553548664e-05 0.034885406494140625
0.04804805 0.005094165913760662 5.147724368725903e-05 0.034691810607910156
0.04904905 0.005073933396488428 5.105416857986711e-05 0.03447866439819336
0.05005005 0.005052986089140177 5.062860873294994e-05 0.03424406051635742
0.05105105 0.005030857399106026 5.0203499995404854e-05 0.03399515151977539
0.05205205 0.005008711479604244 4.9778594984672964e-05 0.03372621536254883
0.05305305 0.004985794425010681 4.935568358632736e-05 0.033442020416259766
0.054054055 0.004963661078363657 4.893616642220877e-05 0.033141136169433594
0.055055056 0.0049452222883701324 4.852073107031174e-05 0.03283071517944336
0.056056056 0.004928253125399351 4.8107278416864574e-05 0.03250551223754883
0.057057057 0.004912479314953089 4.769593579112552e-05 0.03216218948364258
0.058058057 0.004897559527307749 4.729110514745116e-05 0.03181600570678711
0.059059057 0.0048833321779966354 4.689201159635559e-05 0.031456947326660156
0.06006006 0.004871117416769266 4.649610855267383e-05 0.031086444854736328
0.061061062 0.004860323388129473 4.6104283683234826e-05 0.030712604522705078
0.062062062 0.0048494949005544186 4.5715678425040096e-05 0.030329227447509766
0.06306306 0.0048394096083939075 4.533098035608418e-05 0.029938697814941406
0.06406406 0.0048309676349163055 4.494969471124932e-05 0.029541492462158203
0.06506506 0.004821693059056997 4.457116301637143e-05 0.029137611389160156
0.066066064 0.004811233840882778 4.419537435751408e-05 0.02873086929321289
0.067067064 0.004801332484930754 4.382355109555647e-05 0.02832174301147461
0.068068065 0.004791544284671545 4.345379420556128e-05 0.027907371520996094
0.06906907 0.004782591946423054 4.308532879804261e-05 0.027489662170410156
0.07007007 0.004773457068949938 4.272050136933103e-05 0.02707052230834961
0.07107107 0.004763589706271887 4.235855885781348e-05 0.026649951934814453
0.072072074 0.004752365872263908 4.1999453969765455e-05 0.026229381561279297
0.073073074 0.0047396463342010975 4.164176425547339e-05 0.025804996490478516
0.074074075 0.004726550541818142 4.128470754949376e-05 0.025386333465576172
0.075075075 0.0047129918821156025 4.0927254303824157e-05 0.024963855743408203
0.076076075 0.00469824206084013 4.057092883158475e-05 0.02454233169555664
0.077077076 0.004683233797550201 4.0212617022916675e-05 0.024120807647705078
0.078078076 0.004667293280363083 3.9852820918895304e-05 0.02370309829711914
0.07907908 0.004650570452213287 3.949016536353156e-05 0.02353931963443756
0.08008008 0.004632665775716305 3.91239118471276e-05 0.02340511977672577
0.08108108 0.004613444674760103 3.875475886161439e-05 0.023265808820724487
0.082082085 0.004594715777784586 3.838609700324014e-05 0.02312283217906952
0.083083086 0.004575150087475777 3.80181081709452e-05 0.0229712575674057
0.084084086 0.004554786253720522 3.7654706829926e-05 0.022815600037574768
0.08508509 0.0045340885408222675 3.729439777089283e-05 0.02264806628227234
0.08608609 0.004513062071055174 3.693818871397525e-05 0.022476032376289368
0.08708709 0.004491137340664864 3.6587003705790266e-05 0.022294774651527405
0.08808809 0.004469325300306082 3.623968586907722e-05 0.02210843563079834
0.08908909 0.004447889514267445 3.5898523492505774e-05 0.021919697523117065
0.09009009 0.0044257184490561485 3.556226511136629e-05 0.021726801991462708
0.09109109 0.0044030435383319855 3.523258419591002e-05 0.02153259515762329
0.09209209 0.00437937630340457 3.490677772788331e-05 0.02133534848690033
0.09309309 0.004355568904429674 3.458732317085378e-05 0.02113516628742218
0.0940941 0.004334221128374338 3.427434421610087e-05 0.020935967564582825
0.0950951 0.004314197227358818 3.3967182389460504e-05 0.020732715725898743
0.0960961 0.004294366110116243 3.366693272255361e-05 0.020532265305519104
0.0970971 0.004277229309082031 3.337312227813527e-05 0.020329877734184265
0.0980981 0.004259910900145769 3.308628220111132e-05 0.02013014256954193
0.0990991 0.0042429594323039055 3.28052592521999e-05 0.01992778480052948
0.1001001 0.004226209130138159 3.253294198657386e-05 0.019726276397705078
0.1011011 0.004209807142615318 3.226612534490414e-05 0.01952892541885376
0.1021021 0.004193160217255354 3.2006606488721445e-05 0.019330650568008423
0.1031031 0.004177303984761238 3.175538222421892e-05 0.019133374094963074
0.1041041 0.0041612666100263596 3.151019700453617e-05 0.018937304615974426
0.1051051 0.0041443826630711555 3.127132367808372e-05 0.018743932247161865
0.1061061 0.00412732595577836 3.103803828707896e-05 0.018552199006080627
0.10710711 0.004110781010240316 3.081051545450464e-05 0.018362894654273987
0.10810811 0.004096273798495531 3.059015216422267e-05 0.0181734561920166
0.10910911 0.0040815044194459915 3.037449459952768e-05 0.017989933490753174
0.11011011 0.0040673003531992435 3.0164628697093576e-05 0.01780635118484497
0.11111111 0.004053081851452589 2.9961263862787746e-05 0.0176239013671875
0.11211211 0.004040032159537077 2.9764341888949275e-05 0.017444953322410583
0.11311311 0.0040288749150931835 2.9575705411843956e-05 0.017266884446144104
0.11411411 0.004019169602543116 2.9392715077847242e-05 0.01709073781967163
0.11511511 0.004009757190942764 2.9218093914096244e-05 0.016990184783935547
0.116116114 0.003999695181846619 2.9051352612441406e-05 0.016929686069488525
0.117117114 0.0039889137260615826 2.8890346584375948e-05 0.016868293285369873
0.118118115 0.0039778947830200195 2.873864650609903e-05 0.016806364059448242
0.11911912 0.0039665717631578445 2.8591757654794492e-05 0.016744256019592285
0.12012012 0.0039558419957757 2.8454247512854636e-05 0.016681671142578125
0.12112112 0.003945574630051851 2.83211593341548e-05 0.01661849021911621
0.122122124 0.003936830908060074 2.8193710022605956e-05 0.016555309295654297
0.123123124 0.003928211983293295 2.8072196073480882e-05 0.01649165153503418
0.124124125 0.003919744864106178 2.7955538826063275e-05 0.016426801681518555
0.12512513 0.003910561092197895 2.7843270800076425e-05 0.016361594200134277
0.12612613 0.003901310497894883 2.7735250114346854e-05 0.016295909881591797
0.12712713 0.0038916233461350203 2.7629481337498873e-05 0.016230106353759766
0.12812813 0.0038816146552562714 2.7527863494469784e-05 0.01616358757019043
0.12912913 0.0038725240156054497 2.7428415705799125e-05 0.016096115112304688
0.13013013 0.0038634496740996838 2.733199653448537e-05 0.01602858304977417
0.13113113 0.0038540982641279697 2.7237829272053204e-05 0.01596057415008545
0.13213213 0.0038448020350188017 2.7143376428284682e-05 0.015891194343566895
0.13313313 0.0038357682060450315 2.705220140342135e-05 0.01582157611846924
0.13413413 0.00382598745636642 2.6961855837726034e-05 0.015751898288726807
0.13513513 0.0038155692163854837 2.687193591555115e-05 0.015681743621826172
0.13613613 0.0038044776301831007 2.678305099834688e-05 0.015610218048095703
0.13713713 0.0037926756776869297 2.6693387553677894e-05 0.015538573265075684
0.13813815 0.0037814686074852943 2.6604655431583524e-05 0.01546567678451538
0.13913915 0.003769794711843133 2.651459726621397e-05 0.01539236307144165
0.14014015 0.0037583622615784407 2.6425375835970044e-05 0.015319228172302246
0.14114115 0.003746953560039401 2.6334848371334374e-05 0.015244841575622559
0.14214215 0.0037348021287471056 2.6242883905069903e-05 0.015169680118560791
0.14314315 0.003722054185345769 2.6149269615416415e-05 0.015094220638275146
0.14414415 0.0037092179991304874 2.605465124361217e-05 0.01509857177734375
0.14514515 0.00369662931188941 2.595692603790667e-05 0.0151214599609375
0.14614615 0.003684077877551317 2.5857420041575097e-05 0.015143394470214844
0.14714715 0.0036715958267450333 2.5756478862604126e-05 0.015161514282226562
0.14814815 0.003659528214484453 2.5652714612078853e-05 0.015178680419921875
0.14914915 0.0036476377863436937 2.5544910386088304e-05 0.015236139297485352
0.15015015 0.0036361305974423885 2.5436309442739002e-05 0.01530766487121582
0.15115115 0.0036255496088415384 2.5325678507215343e-05 0.015368461608886719
0.15215215 0.003614783054217696 2.5211917090928182e-05 0.015417098999023438
0.15315315 0.0036037382669746876 2.5097326215473004e-05 0.01545405387878418
0.15415415 0.0035927603021264076 2.4980194211821072e-05 0.015479326248168945
0.15515515 0.003581507597118616 2.4861094061634503e-05 0.015493392944335938
0.15615615 0.0035705810878425837 2.4740100343478844e-05 0.01549673080444336
0.15715715 0.0035603544674813747 2.4617695089546032e-05 0.01548910140991211
0.15815815 0.0035515560302883387 2.449366365908645e-05 0.015469074249267578
0.15915915 0.0035436053294688463 2.4368615413550287e-05 0.015440702438354492
0.16016015 0.0035356639418751 2.4242055587819777e-05 0.01539921760559082
0.16116115 0.003528440371155739 2.4114448024192825e-05 0.015349864959716797
0.16216215 0.003521771403029561 2.398589094809722e-05 0.015306472778320312
0.16316317 0.0035161729902029037 2.3858241547713988e-05 0.015314102172851562
0.16416417 0.003510946175083518 2.3731030523777008e-05 0.015321731567382812
0.16516517 0.0035053901374340057 2.3603510271641426e-05 0.015330314636230469
0.16616617 0.003499754937365651 2.347857298445888e-05 0.015340805053710938
0.16716717 0.0034938824828714132 2.3354781660600565e-05 0.015348434448242188
0.16816817 0.0034882272593677044 2.32326055993326e-05 0.015359878540039062
0.16916917 0.003483450971543789 2.3114193027140573e-05 0.01537322998046875
0.17017017 0.003478824393823743 2.2998689019004814e-05 0.015387535095214844
0.17117117 0.0034741703420877457 2.288436735398136e-05 0.015397071838378906
0.17217217 0.0034699514508247375 2.2775353500037454e-05 0.015417098999023438
0.17317317 0.003466156078502536 2.2667034500045702e-05 0.015430450439453125
0.17417417 0.003462497377768159 2.2563745005754754e-05 0.01544952392578125
0.17517518 0.0034585322719067335 2.2463111235992983e-05 0.01546478271484375
0.17617618 0.0034552128054201603 2.2366853954736143e-05 0.015481948852539062
0.17717718 0.0034524458460509777 2.227400545962155e-05 0.015501022338867188
0.17817818 0.0034499859903007746 2.218617737526074e-05 0.015517234802246094
0.17917918 0.0034470001701265574 2.2102089133113623e-05 0.015531539916992188
0.18018018 0.003444079542532563 2.2022144548827782e-05 0.015550613403320312
0.18118118 0.003441000357270241 2.1947347704553977e-05 0.01556396484375
0.18218218 0.0034385386388748884 2.1876881874050014e-05 0.015578269958496094
0.18318318 0.003436738159507513 2.181201671191957e-05 0.015592575073242188
0.18418418 0.0034351011272519827 2.1752635802840814e-05 0.015610694885253906
0.18518518 0.003434560727328062 2.169716935895849e-05 0.01561737060546875
0.18618618 0.0034344536252319813 2.1648775145877153e-05 0.015631675720214844
0.18718718 0.0034336752723902464 2.160473923140671e-05 0.015641212463378906
0.1881882 0.0034326002933084965 2.156645859940909e-05 0.015648841857910156
0.1891892 0.003431550692766905 2.1533447579713538e-05 0.01565837860107422
0.1901902 0.0034306286834180355 2.15073687286349e-05 0.01566314697265625
0.1911912 0.003429488744586706 2.148602288798429e-05 0.01566791534423828
0.1921922 0.0034298363607376814 2.1468675186042674e-05 0.015672683715820312
0.1931932 0.0034307867754250765 2.1457801267388277e-05 0.01567840576171875
0.1941942 0.0034319101832807064 2.1449895939440466e-05 0.015682220458984375
0.1951952 0.0034335770178586245 2.1445119273266755e-05 0.015682220458984375
0.1961962 0.003435106249526143 2.144402969861403e-05 0.01568126678466797
0.1971972 0.0034359765704721212 2.1445333914016373e-05 0.015679359436035156
0.1981982 0.0034368112683296204 2.1450141503009945e-05 0.015677452087402344
0.1991992 0.003438187064602971 2.1457701222971082e-05 0.0156707763671875
0.2002002 0.0034392522647976875 2.146508268197067e-05 0.01576709747314453
0.2012012 0.003440650412812829 2.1476269466802478e-05 0.01590442657470703
0.2022022 0.003442200366407633 2.148847488570027e-05 0.016043663024902344
0.2032032 0.003443888621404767 2.150087857444305e-05 0.016180038452148438
0.2042042 0.00344610377214849 2.1514049876714125e-05 0.016312599182128906
0.2052052 0.0034483284689486027 2.152843626390677e-05 0.016445159912109375
0.2062062 0.003450742457062006 2.154176945623476e-05 0.016579627990722656
0.2072072 0.0034533666912466288 2.1555631974479184e-05 0.016712665557861328
0.2082082 0.0034556358586996794 2.157063499907963e-05 0.016838550567626953
0.2092092 0.0034577208571135998 2.1586811271845363e-05 0.01696920394897461
0.2102102 0.0034599623177200556 2.1607100279652514e-05 0.017116546630859375
0.2112112 0.0034622440580278635 2.1628897229675204e-05 0.017260074615478516
0.2122122 0.0034644980914890766 2.1655398086295463e-05 0.01740550994873047
0.21321322 0.0034670380409806967 2.168501123378519e-05 0.017543792724609375
0.21421422 0.003472143318504095 2.1720123186241835e-05 0.01768350601196289
0.21521522 0.003477265825495124 2.1761577954748645e-05 0.017815589904785156
0.21621622 0.0034820828586816788 2.1807452867506072e-05 0.017951488494873047
0.21721722 0.0034872060641646385 2.185885387007147e-05 0.018084049224853516
0.21821822 0.0034925821237266064 2.1917845515417866e-05 0.01821136474609375
0.21921922 0.003498122561722994 2.198115544160828e-05 0.018337726593017578
0.22022022 0.0035034925676882267 2.204914744652342e-05 0.018464088439941406
0.22122122 0.0035092716570943594 2.2122103473520838e-05 0.018588542938232422
0.22222222 0.003515360178425908 2.220135684183333e-05 0.018712997436523438
0.22322322 0.00352164707146585 2.228386620117817e-05 0.018829822540283203
0.22422422 0.0035281945019960403 2.2371807062882e-05 0.018947601318359375
0.22522523 0.003535271156579256 2.2460102627519518e-05 0.01906728744506836
0.22622623 0.003542129183188081 2.2553063899977133e-05 0.01918315887451172
0.22722723 0.003548530861735344 2.2645357603323646e-05 0.019295215606689453
0.22822823 0.003554787253960967 2.2739588530384935e-05 0.01940298080444336
0.22922923 0.0035605921875685453 2.2833864932181314e-05 0.019517898559570312
0.23023023 0.0035660876892507076 2.29281449719565e-05 0.01962566375732422
0.23123123 0.0035709314979612827 2.301989297848195e-05 0.019734859466552734
0.23223223 0.0035750768147408962 2.3110058464226313e-05 0.019843578338623047
0.23323323 0.0035785941872745752 2.319688610441517e-05 0.01994609832763672
0.23423423 0.003581408178433776 2.3279624656424858e-05 0.02005290985107422
0.23523523 0.0035835299640893936 2.335872886760626e-05 0.02015542984008789
0.23623623 0.003584951860830188 2.3430324290529825e-05 0.020259857177734375
0.23723723 0.0035859919153153896 2.3497987058362924e-05 0.02035999298095703
0.23823825 0.003585970960557461 2.3556616724818014e-05 0.020464420318603516
0.23923925 0.0035856107715517282 2.360830330871977e-05 0.020563125610351562
0.24024025 0.0035846619866788387 2.365158979955595e-05 0.02065896987915039
0.24124125 0.003582943929359317 2.3688588044024073e-05 0.02075481414794922
0.24224225 0.003580520860850811 2.3717715521343052e-05 0.020845413208007812
0.24324325 0.0035773718263953924 2.3739590687910095e-05 0.020938396453857422
0.24424425 0.003573517082259059 2.3754175344947726e-05 0.02102804183959961
0.24524525 0.003569674678146839 2.3761134798405692e-05 0.021117687225341797
0.24624625 0.003565658815205097 2.3759372197673656e-05 0.02120494842529297
0.24724725 0.003560991957783699 2.3749322281219065e-05 0.021287918090820312
0.24824825 0.003555702744051814 2.373057941440493e-05 0.021370887756347656
0.24924925 0.003549562068656087 2.3702466933173127e-05 0.021450042724609375
0.25025025 0.00354249426163733 2.366431181144435e-05 0.021531105041503906
0.25125125 0.003534679999575019 2.361860424571205e-05 0.021608352661132812
0.25225225 0.003525989828631282 2.3561255147797056e-05 0.021684646606445312
0.25325325 0.003518404671922326 2.3496142603107728e-05 0.021759986877441406
0.25425425 0.0035101035609841347 2.342375591979362e-05 0.021833419799804688
0.25525525 0.003501019673421979 2.334247255930677e-05 0.021903038024902344
0.25625625 0.0034909178502857685 2.325287277926691e-05 0.021970748901367188
0.25725725 0.003480206709355116 2.3153048459789716e-05 0.022038936614990234
0.25825825 0.0034697623923420906 2.304548615938984e-05 0.02210712432861328
0.25925925 0.0034584938548505306 2.2926964447833598e-05 0.022170543670654297
0.26026025 0.003446370828896761 2.2798873033025302e-05 0.02223491668701172
0.26126125 0.0034335756208747625 2.266018054797314e-05 0.02229166030883789
0.26226225 0.003420913824811578 2.251200203318149e-05 0.022354602813720703
0.26326326 0.0034083446953445673 2.2354495740728453e-05 0.022411823272705078
0.26426426 0.003396661952137947 2.2191705284058116e-05 0.02246999740600586
0.26526526 0.003385499818250537 2.202516952820588e-05 0.02252483367919922
0.26626626 0.0033749977592378855 2.1857660613022745e-05 0.022577762603759766
0.26726726 0.0033640225883573294 2.1690399080398493e-05 0.022630691528320312
0.26826826 0.003352830186486244 2.1524972908082418e-05 0.022681713104248047
0.26926926 0.0033421546686440706 2.136098555638455e-05 0.02273082733154297
0.27027026 0.003331315005198121 2.1198613467277028e-05 0.02277851104736328
0.27127126 0.003321224357932806 2.1040255887783132e-05 0.02282571792602539
0.27227226 0.003311202395707369 2.0885550839011557e-05 0.022871971130371094
0.27327326 0.003301259595900774 2.0735393263748847e-05 0.02291584014892578
0.27427426 0.003290734486654401 2.058963946183212e-05 0.022960186004638672
0.2752753 0.0032803064677864313 2.0449333533179015e-05 0.023000240325927734
0.2762763 0.003269479377195239 2.0314277207944542e-05 0.023038387298583984
0.2772773 0.003258243901655078 2.0183921151328832e-05 0.02307605743408203
0.2782783 0.003246630309149623 2.00593513000058e-05 0.023114681243896484
0.2792793 0.0032364109065383673 1.994118429138325e-05 0.02315235137939453
0.2802803 0.0032272012904286385 1.982824323931709e-05 0.023187637329101562
0.2812813 0.0032187828328460455 1.9721497665159404e-05 0.023220539093017578
0.2822823 0.0032102568075060844 1.9620496459538117e-05 0.02325439453125
0.2832833 0.0032013284508138895 1.9522951333783567e-05 0.023283958435058594
0.2842843 0.003192420583218336 1.9430883185123093e-05 0.02331399917602539
0.2852853 0.0031834382098168135 1.934368265210651e-05 0.023346424102783203
0.2862863 0.003175063757225871 1.926061486301478e-05 0.023374080657958984
0.2872873 0.003167086746543646 1.9180140952812508e-05 0.023403644561767578
0.2882883 0.0031594333704560995 1.9102313672192395e-05 0.023427486419677734
0.2892893 0.0031510486733168364 1.902699841593858e-05 0.02345418930053711
0.2902903 0.0031418337021023035 1.895264176710043e-05 0.023479461669921875
0.2912913 0.0031326422467827797 1.8881528376368806e-05 0.02350473403930664
0.2922923 0.003122894559055567 1.8809856555890292e-05 0.023527145385742188
0.2932933 0.0031136248726397753 1.8740080122370273e-05 0.023547649383544922
0.2942943 0.0031044234056025743 1.867134233179968e-05 0.02356719970703125
0.2952953 0.003094884566962719 1.860349948401563e-05 0.023586750030517578
0.2962963 0.003085270756855607 1.853461071732454e-05 0.02360057830810547
0.2972973 0.003075961722061038 1.8463768356014043e-05 0.023615360260009766
0.2982983 0.0030680126510560513 1.8391940102446824e-05 0.02362966537475586
0.2992993 0.0030594312120229006 1.8317696230951697e-05 0.023641109466552734
0.3003003 0.0030506679322570562 1.824033461161889e-05 0.023651599884033203
0.3013013 0.003041317220777273 1.8159385945182294e-05 0.023657798767089844
0.3023023 0.0030314859468489885 1.8074168110615574e-05 0.023666858673095703
0.3033033 0.003021197160705924 1.798383891582489e-05 0.023671627044677734
0.3043043 0.0030105558689683676 1.7888854927150533e-05 0.023677825927734375
0.3053053 0.0030006554443389177 1.7788786863093264e-05 0.023679256439208984
0.3063063 0.0029906437266618013 1.768854599504266e-05 0.02368021011352539
0.3073073 0.002980543067678809 1.758582948241383e-05 0.023681163787841797
0.3083083 0.0029701534658670425 1.7482414477854036e-05 0.023677825927734375
0.3093093 0.002959626028314233 1.7377076801494695e-05 0.02367687225341797
0.3103103 0.002949657617136836 1.726906339172274e-05 0.023670196533203125
0.3113113 0.002939305966719985 1.7157932234113105e-05 0.023662567138671875
0.3123123 0.0029285403434187174 1.7042739273165353e-05 0.02365255355834961
0.3133133 0.002917857840657234 1.6925010640989058e-05 0.02364349365234375
0.3143143 0.0029068661388009787 1.6799624063423835e-05 0.023634910583496094
0.3153153 0.0028953859582543373 1.6670215700287372e-05 0.023617267608642578
0.3163163 0.0028833486139774323 1.6538389900233597e-05 0.02360677719116211
0.3173173 0.002871564356610179 1.6406120266765356e-05 0.023588180541992188
0.3183183 0.0028595933690667152 1.6275324014713988e-05 0.02356863021850586
0.3193193 0.0028474845457822084 1.614752363821026e-05 0.023549556732177734
0.3203203 0.002835105173289776 1.6023275748011656e-05 0.023528099060058594
0.3213213 0.002823207527399063 1.5902998711680993e-05 0.023502826690673828
0.3223223 0.002811441430822015 1.57871181727387e-05 0.023476600646972656
0.3233233 0.0027996674180030823 1.5676148905185983e-05 0.023447036743164062
0.3243243 0.0027884510345757008 1.5569412425975315e-05 0.023418426513671875
0.32532534 0.0027776709757745266 1.546726343804039e-05 0.023384571075439453
0.32632634 0.002767014317214489 1.5371286281151697e-05 0.02335357666015625
0.32732734 0.0027562016621232033 1.527873973827809e-05 0.0233154296875
0.32832834 0.002745352452620864 1.5193082617770415e-05 0.023279666900634766
0.32932934 0.0027343877591192722 1.5111688298929948e-05 0.023237228393554688
0.33033034 0.002723469166085124 1.5034760508569889e-05 0.02319478988647461
0.33133134 0.002712918445467949 1.4962021850806195e-05 0.02315044403076172
0.33233234 0.002702514873817563 1.4896072570991237e-05 0.02310943603515625
0.33333334 0.0026922004763036966 1.4833067325525917e-05 0.023056507110595703
0.33433434 0.0026823855005204678 1.4775399904465303e-05 0.023011207580566406
0.33533534 0.002672952599823475 1.4720623767061625e-05 0.02295827865600586
0.33633634 0.0026640293654054403 1.4669997653982136e-05 0.022906780242919922
0.33733734 0.0026560386177152395 1.4623166862293147e-05 0.02284717559814453
0.33833835 0.002648707712069154 1.4580466086044908e-05 0.022794723510742188
0.33933935 0.0026416247710585594 1.453934601158835e-05 0.022731781005859375
0.34034035 0.0026350722182542086 1.4501481018669438e-05 0.022673606872558594
0.34134135 0.002629221649840474 1.4465733329416253e-05 0.022610187530517578
0.34234235 0.0026239037979394197 1.4432373063755222e-05 0.022545814514160156
0.34334335 0.002618816215544939 1.4401042790268548e-05 0.022480010986328125
0.34434435 0.002613622462376952 1.4370258213602938e-05 0.022409439086914062
0.34534535 0.0026084163691848516 1.4340763300424442e-05 0.0223388671875
0.34634635 0.0026038780342787504 1.4310699043562636e-05 0.022264480590820312
0.34734735 0.002600384410470724 1.4280371942732017e-05 0.022186756134033203
0.34834835 0.0025971275754272938 1.4249917512643151e-05 0.022111892700195312
0.34934935 0.0025936176534742117 1.4217062016541604e-05 0.02203369140625
0.35035035 0.0025900613982230425 1.418376177753089e-05 0.021951675415039062
0.35135135 0.0025864457711577415 1.4147969523037318e-05 0.021871089935302734
0.35235235 0.002582911401987076 1.4108930372458417e-05 0.021785259246826172
0.35335335 0.002579155145213008 1.406833416695008e-05 0.021698474884033203
0.35435435 0.002575390739366412 1.4026644748810213e-05 0.02161264419555664
0.35535535 0.0025716645177453756 1.3985325495013967e-05 0.021523475646972656
0.35635635 0.002568610478192568 1.3942848454462364e-05 0.02143239974975586
0.35735735 0.0025653394404798746 1.38996729219798e-05 0.021338462829589844
0.35835835 0.002562264446169138 1.3855073120794259e-05 0.021242141723632812
0.35935935 0.0025603994727134705 1.3809603842673823e-05 0.021147727966308594
0.36036035 0.0025585175026208162 1.3762816706730518e-05 0.021050453186035156
0.36136135 0.0025569347199052572 1.3712786312680691e-05 0.02095174789428711
0.36236235 0.0025550127029418945 1.3660331205755938e-05 0.02085113525390625
0.36336336 0.002553363796323538 1.3606418178824242e-05 0.02074909210205078
0.36436436 0.0025518317706882954 1.3550840776588302e-05 0.0206451416015625
0.36536536 0.002550334669649601 1.3494010090653319e-05 0.020538806915283203
0.36636636 0.002548975171521306 1.3437182133202441e-05 0.020433902740478516
0.36736736 0.002547669457271695 1.3380667041928973e-05 0.020327091217041016
0.36836836 0.0025466850493103266 1.3324999599717557e-05 0.020218372344970703
0.36936936 0.0025457486044615507 1.3272133401187602e-05 0.02010631561279297
0.37037036 0.0025445865467190742 1.3219526408647653e-05 0.019994735717773438
0.37137136 0.0025433457922190428 1.3168796613172162e-05 0.019881725311279297
0.37237236 0.0025420396123081446 1.312023050559219e-05 0.01977062225341797
0.37337336 0.0025411511305719614 1.3073001355223823e-05 0.019654273986816406
0.37437436 0.002540236571803689 1.3028654393565375e-05 0.019538402557373047
0.3753754 0.0025389264337718487 1.2986142792215105e-05 0.019421100616455078
0.3763764 0.002537322696298361 1.2945894923177548e-05 0.019301891326904297
0.3773774 0.0025354092940688133 1.290751424676273e-05 0.01918172836303711
0.3783784 0.0025334025267511606 1.287110171688255e-05 0.019062519073486328
0.3793794 0.002531469101086259 1.283650635741651e-05 0.018939495086669922
0.3803804 0.0025296686217188835 1.280424930882873e-05 0.0188140869140625
0.3813814 0.0025277058593928814 1.2773949492839165e-05 0.018692970275878906
0.3823824 0.002525622956454754 1.2744735613523517e-05 0.0185699462890625
0.3833834 0.0025238567031919956 1.271785185963381e-05 0.018442153930664062
0.3843844 0.0025221656542271376 1.2693363714788575e-05 0.018318653106689453
0.3853854 0.0025207791477441788 1.267007701244438e-05 0.01818990707397461
0.3863864 0.0025197346694767475 1.2648077245103195e-05 0.01806163787841797
0.3873874 0.002518711145967245 1.262862679141108e-05 0.017939090728759766
0.3883884 0.0025177504867315292 1.2609840268851258e-05 0.017807483673095703
0.3893894 0.002517246175557375 1.2593278370331973e-05 0.017681121826171875
0.3903904 0.0025171563029289246 1.257736403204035e-05 0.017549514770507812
0.3913914 0.0025173616595566273 1.2562486517708749e-05 0.017416954040527344
0.3923924 0.0025174273177981377 1.254887774848612e-05 0.017287731170654297
0.3933934 0.002517365850508213 1.2537379006971605e-05 0.01715707778930664
0.3943944 0.0025178224314004183 1.2525688362075016e-05 0.017025470733642578
0.3953954 0.0025183053221553564 1.2514581612776965e-05 0.016891002655029297
0.3963964 0.0025189495645463467 1.250562763743801e-05 0.01675891876220703
0.3973974 0.0025196627248078585 1.2496146155172028e-05 0.01662588119506836
0.3983984 0.0025201605167239904 1.2487075764511246e-05 0.016494274139404297
0.3993994 0.0025208585429936647 1.2478545613703318e-05 0.016361713409423828
0.4004004 0.002521320478990674 1.246816373168258e-05 0.016225814819335938
0.4014014 0.002521432936191559 1.2457761840778403e-05 0.016094684600830078
0.4024024 0.0025211255997419357 1.2447574590623844e-05 0.015961170196533203
0.4034034 0.002520743291825056 1.2436519682523794e-05 0.015830039978027344
0.4044044 0.00252023758366704 1.2424853593984153e-05 0.015694618225097656
0.4054054 0.0025193016044795513 1.2412885553203523e-05 0.015561580657958984
0.4064064 0.002517815213650465 1.2400942068779841e-05 0.0154266357421875
0.4074074 0.0025159430224448442 1.2387910828692839e-05 0.015294075012207031
0.4084084 0.0025134854950010777 1.2375288861221634e-05 0.015162467956542969
0.4094094 0.0025104114320129156 1.2362126653897576e-05 0.015030860900878906
0.4104104 0.0025066551752388477 1.2348942618700676e-05 0.014899730682373047
0.4114114 0.002502525458112359 1.233457624039147e-05 0.01476907730102539
0.4124124 0.002498374553397298 1.2321144822635688e-05 0.014641761779785156
0.4134134 0.002494001993909478 1.2305789823585656e-05 0.014506340026855469
0.4144144 0.00248990417458117 1.22926803669543e-05 0.014376640319824219
0.4154154 0.0024863930884748697 1.2278826034162194e-05 0.01424551010131836
0.4164164 0.0024839406833052635 1.2266194971743971e-05 0.014117717742919922
0.4174174 0.0024815623182803392 1.2253781278559472e-05 0.013989448547363281
0.4184184 0.002479308983311057 1.2242849152244162e-05 0.013860702514648438
0.4194194 0.0024774090852588415 1.2232402696099598e-05 0.01373434066772461
0.4204204 0.0024762265384197235 1.2223342309880536e-05 0.01360464096069336
0.4214214 0.0024746921844780445 1.2214863090775907e-05 0.013478755950927734
0.4224224 0.002473189029842615 1.2208999578433577e-05 0.0133514404296875
0.4234234 0.002471535000950098 1.22043429655605e-05 0.013227462768554688
0.4244244 0.002470055827870965 1.2200332093925681e-05 0.013103961944580078
0.42542544 0.002468533581122756 1.2199420780234504e-05 0.012978553771972656
0.42642644 0.002467693528160453 1.2199619959574193e-05 0.01285696029663086
0.42742744 0.0024670036509633064 1.2201977369841188e-05 0.012735843658447266
0.42842844 0.002467248821631074 1.2206119208713062e-05 0.01267099380493164
0.42942944 0.0024677934125065804 1.2210336535645183e-05 0.012644290924072266
0.43043044 0.002468256512656808 1.2216066352266353e-05 0.012614250183105469
0.43143144 0.002468870021402836 1.2223507837916259e-05 0.012587547302246094
0.43243244 0.002469841158017516 1.2230635547894053e-05 0.012558460235595703
0.43343344 0.0024709729477763176 1.2239052921358962e-05 0.012591361999511719
0.43443444 0.0024719007778912783 1.2247939594089985e-05 0.012664794921875
0.43543544 0.0024726451374590397 1.225700634677196e-05 0.012732982635498047
0.43643644 0.0024734705220907927 1.2267491001693998e-05 0.012806892395019531
0.43743744 0.0024740633089095354 1.2278916074137669e-05 0.01287841796875
0.43843845 0.0024743934627622366 1.2289815458643716e-05 0.012948989868164062
0.43943945 0.0024745184928178787 1.2302264622121584e-05 0.013014793395996094
0.44044045 0.0024746267590671778 1.231539499713108e-05 0.013081073760986328
0.44144145 0.002474484732374549 1.232872818945907e-05 0.013150215148925781
0.44244245 0.0024749033618718386 1.2343302842054982e-05 0.013216018676757812
0.44344345 0.0024757336359471083 1.2358160347503144e-05 0.013280868530273438
0.44444445 0.0024768675211817026 1.2373766367090866e-05 0.01334381103515625
0.44544545 0.0024780796375125647 1.2389469702611677e-05 0.013404369354248047
0.44644645 0.002479366259649396 1.2406249879859388e-05 0.013468742370605469
0.44744745 0.002480132272467017 1.242436974280281e-05 0.013529300689697266
0.44844845 0.0024802829138934612 1.244303257408319e-05 0.013591766357421875
0.44944945 0.0024798663798719645 1.2461454389267601e-05 0.013650894165039062
0.45045045 0.002479101764038205 1.2480371879064478e-05 0.01370859146118164
0.45145145 0.002479476621374488 1.2499547665356658e-05 0.013768196105957031
0.45245245 0.0024801872204989195 1.2519121810328215e-05 0.013826847076416016
0.45345345 0.002480914583429694 1.2538429473352153e-05 0.013885021209716797
0.45445445 0.002481593517586589 1.2556966794363689e-05 0.01393890380859375
0.45545545 0.0024829753674566746 1.2575916116475128e-05 0.013997554779052734
0.45645645 0.0024838533718138933 1.2593443898367696e-05 0.014052391052246094
0.45745745 0.002484312281012535 1.261077522940468e-05 0.01410531997680664
0.45845845 0.002484342083334923 1.2626051102415659e-05 0.014157772064208984
0.45945945 0.0024843444116413593 1.2641201465157792e-05 0.014212608337402344
0.46046045 0.0024838775862008333 1.2653375051741023e-05 0.014264106750488281
0.46146145 0.0024829497560858727 1.2663694178627338e-05 0.01431417465209961
0.46246246 0.0024822531268000603 1.2673644960159436e-05 0.014366626739501953
0.46346346 0.00248150946572423 1.2679634892265312e-05 0.014414787292480469
0.46446446 0.0024811909534037113 1.2684996363532264e-05 0.014462947845458984
0.46546546 0.0024809970054775476 1.2689110917563085e-05 0.014513015747070312
0.46646646 0.0024817287921905518 1.2691970368905459e-05 0.014560222625732422
0.46746746 0.0024818505626171827 1.2693655662587844e-05 0.014606475830078125
0.46846846 0.0024819825775921345 1.2694908036792185e-05 0.014654159545898438
0.46946946 0.0024822691921144724 1.2694953511527274e-05 0.014698505401611328
0.47047046 0.002482192823663354 1.269512631552061e-05 0.014741897583007812
0.47147146 0.002481376053765416 1.2694016731984448e-05 0.014786720275878906
0.47247246 0.0024803560227155685 1.2692870768660214e-05 0.014829158782958984
0.47347346 0.002479457063600421 1.2691393749264535e-05 0.014874458312988281
0.47447446 0.002479134127497673 1.2688997230725363e-05 0.014913082122802734
0.4754755 0.0024796228390187025 1.2687651178566739e-05 0.014953136444091797
0.4764765 0.0024816631339490414 1.2687413800449576e-05 0.014992237091064453
0.4774775 0.002484488533809781 1.2686602531175595e-05 0.015033245086669922
0.4784785 0.0024874506052583456 1.2687554772128351e-05 0.015069007873535156
0.4794795 0.0024899474810808897 1.2689906725427136e-05 0.015106201171875
0.4804805 0.0024918948765844107 1.269247422897024e-05 0.015142440795898438
0.4814815 0.0024934918619692326 1.269600306841312e-05 0.015175342559814453
0.4824825 0.0024948883801698685 1.2701125342573505e-05 0.015211105346679688
0.4834835 0.00249576848000288 1.2705005246971268e-05 0.015244483947753906
0.4844845 0.002496458124369383 1.2708879694400821e-05 0.01527547836303711
0.4854855 0.0024969964288175106 1.2712042007478885e-05 0.015305519104003906
0.4864865 0.0024968895595520735 1.2713923752016854e-05 0.015337944030761719
0.4874875 0.0024960211012512445 1.2714112926914822e-05 0.015367984771728516
0.4884885 0.0024943919852375984 1.271312157768989e-05 0.015391826629638672
0.4894895 0.0024922031443566084 1.2710851478914265e-05 0.015421390533447266
0.4904905 0.0024897526018321514 1.2706818779406603e-05 0.015446662902832031
0.4914915 0.002487239195033908 1.270187658519717e-05 0.01547098159790039
0.4924925 0.0024848494213074446 1.2695866644207854e-05 0.015493392944335938
0.4934935 0.0024831523187458515 1.2689382856478915e-05 0.0155181884765625
0.4944945 0.002481357892975211 1.268285541300429e-05 0.015539169311523438
0.4954955 0.0024791036266833544 1.2674941899604164e-05 0.015561103820800781
0.4964965 0.0024764961563050747 1.2666802831517998e-05 0.015580177307128906
0.4974975 0.002473673550412059 1.2657782463065814e-05 0.015598773956298828
0.4984985 0.002470816485583782 1.2648634765355382e-05 0.015616893768310547
0.4994995 0.0024679626803845167 1.2638218322535977e-05 0.015632152557373047
0.5005005 0.0024651535786688328 1.262805290025426e-05 0.01564788818359375
0.5015015 0.002462922828271985 1.2618364053196274e-05 0.01566314697265625
0.5025025 0.0024611991830170155 1.2608285942405928e-05 0.01567840576171875
0.5035035 0.0024593162816017866 1.2598066859936807e-05 0.015689849853515625
0.5045045 0.0024576818104833364 1.2589902325998992e-05 0.015700340270996094
0.5055055 0.002456182846799493 1.2581475857587066e-05 0.015712261199951172
0.5065065 0.002455018926411867 1.2573498679557815e-05 0.01572132110595703
0.5075075 0.002454268978908658 1.256625273526879e-05 0.015729427337646484
0.5085085 0.002453668974339962 1.2559718925331254e-05 0.015738487243652344
0.5095095 0.002452865708619356 1.255327424587449e-05 0.015747547149658203
0.5105105 0.002451974432915449 1.2545068784675095e-05 0.015750408172607422
0.5115115 0.0024510661605745554 1.2538034752651583e-05 0.015755653381347656
0.5125125 0.0024499103892594576 1.2530479580163956e-05 0.015761375427246094
0.5135135 0.0024498242419213057 1.2522153156169225e-05 0.015762805938720703
0.5145145 0.0024495397228747606 1.2512313332990743e-05 0.015764236450195312
0.5155155 0.0024491071235388517 1.2502761819632724e-05 0.01576519012451172
0.5165165 0.002448903862386942 1.2491450434026774e-05 0.015765666961669922
0.5175175 0.0024492242373526096 1.2481180419854354e-05 0.01576519012451172
0.5185185 0.0024492826778441668 1.2470937690522987e-05 0.015763282775878906
0.5195195 0.0024494007229804993 1.246049941983074e-05 0.015759944915771484
0.5205205 0.0024501930456608534 1.2450490430637728e-05 0.01575756072998047
0.5215215 0.002451835898682475 1.243961105501512e-05 0.01575326919555664
0.5225225 0.0024547732900828123 1.242767848452786e-05 0.01574563980102539
0.5235235 0.002458009170368314 1.241486370417988e-05 0.015738487243652344
0.5245245 0.0024609870743006468 1.240027995663695e-05 0.01573038101196289
0.5255255 0.0024636173620820045 1.2384131878206972e-05 0.015721797943115234
0.5265265 0.002465604105964303 1.2365894690447021e-05 0.015713214874267578
0.5275275 0.00246702553704381 1.2346633411652874e-05 0.0157012939453125
0.5285285 0.0024678066838532686 1.2325842362770345e-05 0.015691280364990234
0.5295295 0.002469332655891776 1.2304000847507268e-05 0.01567840576171875
0.5305305 0.0024715163744986057 1.2281238923605997e-05 0.015662670135498047
0.5315315 0.0024739475920796394 1.2257532944204286e-05 0.01564931869506836
0.5325325 0.0024759378284215927 1.2233725101395976e-05 0.01563405990600586
0.5335335 0.0024778926745057106 1.2209618944325484e-05 0.015616416931152344
0.5345345 0.0024804475251585245 1.2185432751721237e-05 0.015596866607666016
0.5355355 0.002482721582055092 1.2161806807853281e-05 0.015578269958496094
0.5365365 0.002484613563865423 1.213804989674827e-05 0.015559196472167969
0.5375375 0.002486051060259342 1.2113777302147355e-05 0.01553487777709961
0.5385385 0.002486982848495245 1.2090114068996627e-05 0.015517234802246094
0.5395395 0.002487383782863617 1.2064801921951585e-05 0.015491485595703125
0.5405405 0.0024870513007044792 1.2037904525641352e-05 0.015469551086425781
0.5415415 0.002486220560967922 1.2010665159323253e-05 0.015444278717041016
0.5425425 0.0024847560562193394 1.1981697753071785e-05 0.01541757583618164
0.5435435 0.0024838296230882406 1.1951248779951129e-05 0.015388965606689453
0.5445445 0.0024826149456202984 1.1919209100597072e-05 0.015361309051513672
0.5455455 0.0024810791946947575 1.1885741514561232e-05 0.015332698822021484
0.5465465 0.002478937851265073 1.1850213923025876e-05 0.015300273895263672
0.5475475 0.002476355293765664 1.181459901999915e-05 0.015271663665771484
0.5485485 0.0024733846075832844 1.1777999134210404e-05 0.015238761901855469
0.5495495 0.0024701489601284266 1.1741032722056843e-05 0.015205860137939453
0.5505506 0.00246673752553761 1.170507584902225e-05 0.015170574188232422
0.5515516 0.0024631782434880733 1.1668400475173257e-05 0.015136241912841797
0.5525526 0.0024595491122454405 1.1631494089670014e-05 0.015102386474609375
0.5535536 0.0024556901771575212 1.1593415365496185e-05 0.015062332153320312
0.5545546 0.0024516123812645674 1.1556217032193672e-05 0.015027046203613281
0.5555556 0.002447561826556921 1.1518787687236909e-05 0.014987468719482422
0.5565566 0.002443746430799365 1.1482588888611645e-05 0.014949321746826172
0.5575576 0.0024401431437581778 1.1447283213783521e-05 0.014909744262695312
0.5585586 0.002436795737594366 1.1414319487812463e-05 0.01486825942993164
0.5595596 0.0024333689361810684 1.1382159755157772e-05 0.014827251434326172
0.5605606 0.002429875312373042 1.1350742170179728e-05 0.01478433609008789
0.5615616 0.0024262606166303158 1.1320204066578299e-05 0.014740943908691406
0.5625626 0.00242279632948339 1.1290618203929625e-05 0.014698028564453125
0.5635636 0.0024191532284021378 1.126179085986223e-05 0.014653682708740234
0.5645646 0.002415589289739728 1.123433503380511e-05 0.014633655548095703
0.5655656 0.0024121885653585196 1.1207594980078284e-05 0.01464700698852539
0.5665666 0.002408970845863223 1.1181649824720807e-05 0.014658451080322266
0.5675676 0.0024060795549303293 1.1157541848660912e-05 0.014670372009277344
0.5685686 0.0024035421665757895 1.113476901082322e-05 0.014682769775390625
0.5695696 0.0024010404013097286 1.1113201253465377e-05 0.014693737030029297
0.5705706 0.0023994059301912785 1.1092627573816571e-05 0.014704227447509766
0.5715716 0.0023984878789633512 1.1073398127336986e-05 0.014717578887939453
0.5725726 0.002397713251411915 1.1054474271077197e-05 0.014728546142578125
0.5735736 0.0023971342016011477 1.1036618161597289e-05 0.014740467071533203
0.5745746 0.0023968061432242393 1.1019499652320519e-05 0.014748573303222656
0.5755756 0.00239721592515707 1.1002435712725855e-05 0.014759063720703125
0.5765766 0.002397753531113267 1.098576103686355e-05 0.0147705078125
0.5775776 0.0023983754217624664 1.0968836249958258e-05 0.01477956771850586
0.5785786 0.002399502554908395 1.0951262993330602e-05 0.014788627624511719
0.5795796 0.002400854602456093 1.0933257726719603e-05 0.014798641204833984
0.5805806 0.0024021663703024387 1.0914173799392302e-05 0.01480722427368164
0.5815816 0.002403263235464692 1.0894706065300852e-05 0.014815807342529297
0.5825826 0.0024040581192821264 1.0874979125219397e-05 0.014826297760009766
0.5835836 0.002404718892648816 1.0854672837012913e-05 0.014835834503173828
0.5845846 0.002405085600912571 1.0833939086296596e-05 0.014843463897705078
0.5855856 0.002405010862275958 1.0812274922500364e-05 0.014850139617919922
0.5865866 0.002404828555881977 1.0790749001898803e-05 0.014858245849609375
0.5875876 0.002404729137197137 1.0769922482722905e-05 0.014865875244140625
0.5885886 0.0024043910671025515 1.0748948625405319e-05 0.014872074127197266
0.5895896 0.0024039882700890303 1.0727525477705058e-05 0.014881134033203125
0.5905906 0.002403496066108346 1.0705094609875232e-05 0.014885425567626953
0.5915916 0.0024029219057410955 1.0681997082429007e-05 0.014890193939208984
0.5925926 0.0024025151506066322 1.0658040991984308e-05 0.014899253845214844
0.5935936 0.0024019121192395687 1.063224863173673e-05 0.01490163803100586
0.5945946 0.002400865312665701 1.060611248249188e-05 0.0149078369140625
0.5955956 0.002399176126345992 1.0578558431006968e-05 0.014911651611328125
0.5965966 0.0023970899637788534 1.054970925906673e-05 0.01491546630859375
0.5975976 0.002394762821495533 1.0521039257582743e-05 0.014920711517333984
0.5985986 0.002392060589045286 1.0491081411601044e-05 0.014925003051757812
0.5995996 0.002388974418863654 1.0461103556735907e-05 0.014928340911865234
0.6006006 0.002385444939136505 1.0430966540297959e-05 0.01493215560913086
0.6016016 0.0023818067274987698 1.0402332918602042e-05 0.014932632446289062
0.6026026 0.002378550125285983 1.0375444617238827e-05 0.0149383544921875
0.6036036 0.002375546609982848 1.0348973773943726e-05 0.014937877655029297
0.6046046 0.0023727051448076963 1.0323888091079425e-05 0.014939308166503906
0.6056056 0.0023700001183897257 1.0299442692485172e-05 0.014942169189453125
0.6066066 0.002367265522480011 1.0276986358803697e-05 0.014943122863769531
0.6076076 0.0023645367473363876 1.0255645975121297e-05 0.014942169189453125
0.6086086 0.0023620452266186476 1.0236443813482765e-05 0.014941215515136719
0.6096096 0.002359588397666812 1.0219821888313163e-05 0.014941692352294922
0.6106106 0.0023570568300783634 1.0204412319581024e-05 0.014940261840820312
0.6116116 0.002354324096813798 1.0190411558141932e-05 0.01493692398071289
0.6126126 0.0023516155779361725 1.0178773663938046e-05 0.014934539794921875
0.6136136 0.0023488416336476803 1.0168964763579424e-05 0.014933586120605469
0.6146146 0.002346164546906948 1.016126770991832e-05 0.01493215560913086
0.6156156 0.0023436190094798803 1.015513771562837e-05 0.014925479888916016
0.6166166 0.002341068349778652 1.015066936815856e-05 0.014922618865966797
0.6176176 0.002338401274755597 1.0147394277737476e-05 0.01491689682006836
0.6186186 0.002336001954972744 1.0146217391593382e-05 0.014910221099853516
0.6196196 0.0023338960018008947 1.01466885098489e-05 0.014906883239746094
0.6206206 0.002331735799089074 1.0147218745260034e-05 0.014902114868164062
0.6216216 0.002329766284674406 1.0149498848477378e-05 0.014893054962158203
0.6226226 0.002328190952539444 1.0153808034374379e-05 0.014888763427734375
0.6236236 0.0023267788346856833 1.015800989989657e-05 0.014879226684570312
0.6246246 0.0023255820851773024 1.016376609186409e-05 0.014872074127197266
0.6256256 0.002324590226635337 1.0170835594180971e-05 0.014863967895507812
0.6266266 0.002323979279026389 1.0177612239203881e-05 0.01485300064086914
0.6276276 0.0023246679920703173 1.0185800420003943e-05 0.014843940734863281
0.6286286 0.00232597254216671 1.0193559319304768e-05 0.014836311340332031
0.6296296 0.002327513648197055 1.0200780707236845e-05 0.014826297760009766
0.6306306 0.0023292452096939087 1.0207452760369051e-05 0.014813423156738281
0.6316316 0.0023311006370931864 1.0213598216068931e-05 0.014804840087890625
0.6326326 0.002332753036171198 1.0218923307547811e-05 0.014791488647460938
0.6336336 0.002333936747163534 1.022304149955744e-05 0.014779090881347656
0.6346346 0.002335471799597144 1.0226791346212849e-05 0.014767646789550781
0.6356356 0.002337077399715781 1.0229875442746561e-05 0.014753341674804688
0.6366366 0.002338487422093749 1.0231233318336308e-05 0.014738082885742188
0.6376376 0.0023397584445774555 1.0231862688669935e-05 0.0147247314453125
0.6386386 0.002341094659641385 1.023247023113072e-05 0.014710426330566406
0.6396396 0.0023423084057867527 1.0231179658148903e-05 0.014693737030029297
0.6406406 0.002343291649594903 1.0228529390587937e-05 0.014678001403808594
0.6416416 0.0023438746575266123 1.0224670404568315e-05 0.014661788940429688
0.6426426 0.002343922620639205 1.021822481561685e-05 0.01464223861694336
0.6436436 0.0023437675554305315 1.0211185326625127e-05 0.014626026153564453
0.6446446 0.002343319123610854 1.0202177691098768e-05 0.014606952667236328
0.6456456 0.0023424222599714994 1.0191407454840373e-05 0.014590263366699219
0.6466466 0.0023410755675286055 1.0179444871027954e-05 0.014567852020263672
0.6476476 0.0023392958100885153 1.0165997991862241e-05 0.01454782485961914
0.6486486 0.002337065292522311 1.015165889839409e-05 0.014527320861816406
0.6496496 0.002334801247343421 1.0136308446817566e-05 0.014507293701171875
0.6506507 0.002332839649170637 1.0121062587131746e-05 0.01448202133178711
0.6516517 0.0023307378869503736 1.010536743706325e-05 0.014460086822509766
0.6526527 0.002328477567061782 1.0090129762829747e-05 0.014438152313232422
0.6536537 0.0023263655602931976 1.0074615602206904e-05 0.014416694641113281
0.6546547 0.0023244365584105253 1.00594288596767e-05 0.014390945434570312
0.6556557 0.002322370884940028 1.0044351256510708e-05 0.01436471939086914
0.6566567 0.0023202879820019007 1.0030723387899343e-05 0.014341354370117188
0.6576577 0.0023184092715382576 1.0017593922384549e-05 0.014311790466308594
0.6586587 0.002316664904356003 1.000651354843285e-05 0.014284610748291016
0.6596597 0.002314990386366844 9.997053894039709e-06 0.014257431030273438
0.6606607 0.0023134849034249783 9.990581020247191e-06 0.014231204986572266
0.6616617 0.0023122141137719154 9.986428267438896e-06 0.014200687408447266
0.6626627 0.0023110504262149334 9.983828931581229e-06 0.014168262481689453
0.6636637 0.002311508171260357 9.98413725028513e-06 0.014140605926513672
0.6646647 0.00231224880553782 9.98654286377132e-06 0.014109611511230469
0.6656657 0.002313318196684122 9.990094440581743e-06 0.014077186584472656
0.6666667 0.002314583631232381 9.996519111155067e-06 0.014046192169189453
0.6676677 0.002315991558134556 1.0003802344726864e-05 0.014012813568115234
0.6686687 0.0023175033275038004 1.0013682185672224e-05 0.013978004455566406
0.6696697 0.0023192258086055517 1.0024060429714154e-05 0.013943672180175781
0.6706707 0.0023211142979562283 1.0036261301138438e-05 0.013910293579101562
0.6716717 0.0023230598308146 1.0049892807728611e-05 0.013873577117919922
0.6726727 0.00232499185949564 1.0064622983918525e-05 0.013836383819580078
0.6736737 0.0023270670790225267 1.0080803804157767e-05 0.013799667358398438
0.6746747 0.002329236129298806 1.0098516213474795e-05 0.01376485824584961
0.6756757 0.0023315679281949997 1.0116048542840872e-05 0.013725757598876953
0.6766767 0.002334080869331956 1.0135092452401295e-05 0.013686180114746094
0.6776777 0.002336666686460376 1.0153451512451284e-05 0.013648509979248047
0.6786787 0.002339335158467293 1.0171684152737726e-05 0.013606071472167969
0.6796797 0.002342396415770054 1.0189999557042029e-05 0.013566017150878906
0.6806807 0.0023453787434846163 1.0206532351730857e-05 0.013524532318115234
0.6816817 0.0023482036776840687 1.0223057870462071e-05 0.013481616973876953
0.6826827 0.0023509080056101084 1.0238727554678917e-05 0.013440608978271484
0.6836837 0.002353586722165346 1.025401070364751e-05 0.013396263122558594
0.6846847 0.002356239128857851 1.0267624929838348e-05 0.0133514404296875
0.6856857 0.0023590587079524994 1.028024507832015e-05 0.013308525085449219
0.6866867 0.0023618992418050766 1.02921212601359e-05 0.0132598876953125
0.6876877 0.002364477375522256 1.0302228474756703e-05 0.013215065002441406
0.6886887 0.0023668783251196146 1.031182546284981e-05 0.0131683349609375
0.6896897 0.0023690229281783104 1.0319983630324714e-05 0.01312112808227539
0.6906907 0.0023709081578999758 1.032697400660254e-05 0.013074398040771484
0.6916917 0.0023729316890239716 1.033237003866816e-05 0.01302480697631836
0.6926927 0.002375011332333088 1.0335725164623e-05 0.012975692749023438
0.6936937 0.0023766965605318546 1.033702847053064e-05 0.012927532196044922
0.6946947 0.0023780502378940582 1.0335584192944225e-05 0.012876510620117188
0.6956957 0.002379015786573291 1.0332227247999981e-05 0.01282501220703125
0.6966967 0.0023796050809323788 1.0325457878934685e-05 0.012772083282470703
0.6976977 0.0023797741159796715 1.0316651241737418e-05 0.012722015380859375
0.6986987 0.0023793482687324286 1.030406383506488e-05 0.012667655944824219
0.6996997 0.002378567587584257 1.0289300917065702e-05 0.012614250183105469
0.7007007 0.00237752846442163 1.0270941857015714e-05 0.012560844421386719
0.7017017 0.0023761121556162834 1.0250193554384168e-05 0.012505531311035156
0.7027027 0.0023743759375065565 1.0227334314549807e-05 0.012448787689208984
0.7037037 0.0023721850011497736 1.0201787517871708e-05 0.012392997741699219
0.7047047 0.0023695945274084806 1.0174922863370739e-05 0.01233530044555664
0.7057057 0.0023667425848543644 1.014744793792488e-05 0.012301445007324219
0.7067067 0.002363923005759716 1.0118654245161451e-05 0.012279748916625977
0.7077077 0.0023610913194715977 1.009033167065354e-05 0.012257099151611328
0.7087087 0.002358499448746443 1.0061775356007274e-05 0.012232780456542969
0.7097097 0.002356427488848567 1.0034098522737622e-05 0.012208700180053711
0.7107107 0.0023542274720966816 1.0006745469581801e-05 0.012184381484985352
0.7117117 0.0023521208204329014 9.980830327549484e-06 0.012156486511230469
0.7127127 0.002350151538848877 9.956475878425408e-06 0.012127876281738281
0.7137137 0.002348363632336259 9.934025001712143e-06 0.012101173400878906
0.7147147 0.002347355242818594 9.912948371493258e-06 0.012071609497070312
0.7157157 0.0023467380087822676 9.893885362544097e-06 0.012042999267578125
0.7167167 0.002346221823245287 9.8757782325265e-06 0.01201009750366211
0.7177177 0.00234581483528018 9.859775673248805e-06 0.011979103088378906
0.7187187 0.0023455882910639048 9.845661224971991e-06 0.01194620132446289
0.7197197 0.00234553636983037 9.833083822741173e-06 0.011911153793334961
0.7207207 0.002345557091757655 9.822530955716502e-06 0.011876106262207031
0.7217217 0.0023456765338778496 9.813605174713302e-06 0.011841058731079102
0.7227227 0.0023458311334252357 9.805959052755497e-06 0.011804580688476562
0.7237237 0.002346013905480504 9.799692634260282e-06 0.011766672134399414
0.7247247 0.002346500288695097 9.79557262326125e-06 0.01172947883605957
0.7257257 0.002346970373764634 9.79194010142237e-06 0.011690378189086914
0.7267267 0.002347359200939536 9.789887371880468e-06 0.01165151596069336
0.7277277 0.002347673987969756 9.788384886633139e-06 0.01160740852355957
0.7287287 0.0023478360380977392 9.787640010472387e-06 0.011566638946533203
0.7297297 0.002348370151594281 9.788521310838405e-06 0.011524438858032227
0.7307307 0.0023488386068493128 9.789214345801156e-06 0.011481285095214844
0.7317317 0.002349206944927573 9.790526746655814e-06 0.011435508728027344
0.7327327 0.0023493131157010794 9.791418051463552e-06 0.01139211654663086
0.7337337 0.0023496728390455246 9.792723176360596e-06 0.011346101760864258
0.7347347 0.002350385533645749 9.79262767941691e-06 0.011297225952148438
0.7357357 0.0023509974125772715 9.792262972041499e-06 0.011249303817749023
0.7367367 0.002351135481148958 9.789947398530785e-06 0.011202335357666016
0.7377377 0.002350869821384549 9.787074304767884e-06 0.011151313781738281
0.7387387 0.0023502313997596502 9.782759661902674e-06 0.01110076904296875
0.7397397 0.0023493333719670773 9.776912520464975e-06 0.011048078536987305
0.7407407 0.002348747570067644 9.769775715540163e-06 0.010996580123901367
0.7417417 0.0023480106610804796 9.760859029483981e-06 0.010942220687866211
0.7427427 0.002347382018342614 9.750301614985801e-06 0.010887861251831055
0.7437437 0.002346726367250085 9.737816071719863e-06 0.010834217071533203
0.7447447 0.00234604743309319 9.724320989334956e-06 0.010777711868286133
0.7457457 0.002345377579331398 9.709779078548308e-06 0.010722875595092773
0.7467467 0.002344757318496704 9.693316314951517e-06 0.010663986206054688
0.7477477 0.002344307955354452 9.675605724623892e-06 0.010605096817016602
0.7487487 0.0023435961920768023 9.656025213189423e-06 0.01054692268371582
0.7497497 0.002342743333429098 9.634989510232117e-06 0.010486841201782227
0.7507508 0.002341613871976733 9.612519534130115e-06 0.010426521301269531
0.7517518 0.0023402138613164425 9.58826240093913e-06 0.01036524772644043
0.7527528 0.0023386818356812 9.563204002915882e-06 0.01030421257019043
0.7537538 0.0023369458504021168 9.537357072986197e-06 0.010241985321044922
0.7547548 0.002334821503609419 9.51040146901505e-06 0.010179758071899414
0.7557558 0.002332665491849184 9.483060239290353e-06 0.010116338729858398
0.7567568 0.002330431714653969 9.45549072639551e-06 0.010072708129882812
0.7577578 0.0023279841989278793 9.427679287909996e-06 0.010091781616210938
0.7587588 0.002325309906154871 9.399815098731779e-06 0.010108470916748047
0.7597598 0.0023225273471325636 9.3728940555593e-06 0.010127067565917969
0.7607608 0.002319842576980591 9.345648322778288e-06 0.010143756866455078
0.7617618 0.002317509613931179 9.319918717665132e-06 0.010162353515625
0.7627628 0.0023150097113102674 9.294502888224088e-06 0.010179519653320312
0.7637638 0.0023124662693589926 9.27047040022444e-06 0.01019740104675293
0.7647648 0.0023098622914403677 9.246918125427328e-06 0.010213851928710938
0.7657658 0.002307792892679572 9.224399946106132e-06 0.010231494903564453
0.7667668 0.00230612070299685 9.202773071592674e-06 0.010246753692626953
0.7677678 0.0023045148700475693 9.18284695217153e-06 0.010263919830322266
0.7687688 0.0023028175346553326 9.16388671612367e-06 0.010280609130859375
0.7697698 0.002301751635968685 9.146320735453628e-06 0.010297775268554688
0.7707708 0.002300600055605173 9.129020327236503e-06 0.010312795639038086
0.7717718 0.0022992847952991724 9.113574378716294e-06 0.010329484939575195
0.7727728 0.002297688275575638 9.099112503463402e-06 0.010345458984375
0.7737738 0.0022957855835556984 9.085674719244707e-06 0.010361671447753906
0.7747748 0.0022935927845537663 9.073359251488e-06 0.01037740707397461
0.7757758 0.0022912498097866774 9.062302524398547e-06 0.010393142700195312
0.7767768 0.0022888423409312963 9.05228080227971e-06 0.01040792465209961
0.7777778 0.0022863605991005898 9.044133548741229e-06 0.010423421859741211
0.7787788 0.002284070709720254 9.037650670506991e-06 0.010439395904541016
0.7797798 0.002282923087477684 9.032656635099556e-06 0.010454893112182617
0.7807808 0.002282099798321724 9.029207831190433e-06 0.010470151901245117
0.7817818 0.0022815444972366095 9.02812371350592e-06 0.010485172271728516
0.7827828 0.0022820180747658014 9.029010470840149e-06 0.010500669479370117
0.7837838 0.0022831300739198923 9.031797162606381e-06 0.010515451431274414
0.7847848 0.002284351969137788 9.036732990352903e-06 0.010530948638916016
0.7857858 0.0022864502388983965 9.042504643730354e-06 0.010545015335083008
0.7867868 0.0022884795907884836 9.049960681295488e-06 0.010560035705566406
0.7877878 0.0022904081270098686 9.058617251866963e-06 0.01057577133178711
0.7887888 0.0022925054654479027 9.067196515388787e-06 0.010589599609375
0.7897898 0.00229471898637712 9.076303285837639e-06 0.010605096817016602
0.7907908 0.0022965860553085804 9.085705642064568e-06 0.010619163513183594
0.7917918 0.002297991421073675 9.093978405871894e-06 0.010634660720825195
0.7927928 0.002298979088664055 9.101557225221768e-06 0.010648012161254883
0.7937938 0.0022996673360466957 9.108112863032147e-06 0.010663270950317383
0.7947948 0.002299997955560684 9.112593943427783e-06 0.010678291320800781
0.7957958 0.0022998382337391376 9.115447937801946e-06 0.010692834854125977
0.7967968 0.002299804473295808 9.116054570768028e-06 0.010706663131713867
0.7977978 0.00229959306307137 9.115304237639066e-06 0.010721445083618164
0.7987988 0.0022988454438745975 9.112016414292157e-06 0.010736703872680664
0.7997998 0.002297768834978342 9.107560799748171e-06 0.010750532150268555
0.8008008 0.002296262886375189 9.101857358473353e-06 0.010765314102172852
0.8018018 0.0022944302763789892 9.094955203181598e-06 0.010780096054077148
0.8028028 0.002292774384841323 9.08748188521713e-06 0.010796070098876953
0.8038038 0.0022909354884177446 9.079974915948696e-06 0.010810136795043945
0.8048048 0.002289002761244774 9.072905413631815e-06 0.010823965072631836
0.8058058 0.0022873033303767443 9.065829544852022e-06 0.010839223861694336
0.8068068 0.0022856423165649176 9.059619515028317e-06 0.010854005813598633
0.8078078 0.002284010872244835 9.054059773916379e-06 0.01086878776550293
0.8088088 0.0022828972432762384 9.049068466993049e-06 0.010883808135986328
0.8098098 0.0022821712773293257 9.045261322171427e-06 0.01089787483215332
0.8108108 0.0022813088726252317 9.04207718122052e-06 0.010913610458374023
0.8118118 0.0022813165560364723 9.039731594384648e-06 0.010929346084594727
0.8128128 0.002281166845932603 9.038567441166379e-06 0.010942697525024414
0.8138138 0.002281361725181341 9.038447387865745e-06 0.010958671569824219
0.8148148 0.00228307256475091 9.040165423357394e-06 0.01097416877746582
0.8158158 0.0022852718830108643 9.042966667038854e-06 0.010988473892211914
0.8168168 0.0022878318559378386 9.047385901794769e-06 0.011004447937011719
0.8178178 0.0022915522567927837 9.053350368048996e-06 0.011020183563232422
0.8188188 0.0022951322607696056 9.06055993254995e-06 0.01103520393371582
0.8198198 0.002298621693626046 9.069128282135352e-06 0.011049985885620117
0.8208208 0.0023018361534923315 9.078177754417993e-06 0.011066198348999023
0.8218218 0.0023049437440931797 9.088475053431466e-06 0.011081695556640625
0.8228228 0.002307891147211194 9.099779163079802e-06 0.01109766960144043
0.8238238 0.0023107985034585 9.112045518122613e-06 0.011114358901977539
0.8248248 0.002314013661816716 9.125249562202953e-06 0.011129140853881836
0.8258258 0.0023174553643912077 9.139141184277833e-06 0.011144876480102539
0.8268268 0.0023206265177577734 9.153715836873744e-06 0.011162042617797852
0.8278278 0.002323577646166086 9.169260010821745e-06 0.01117849349975586
0.8288288 0.002326973946765065 9.185640919895377e-06 0.011194467544555664
0.8298298 0.002331201918423176 9.20295042305952e-06 0.01121068000793457
0.8308308 0.0023353141732513905 9.222256267094053e-06 0.011227846145629883
0.8318318 0.0023392511066049337 9.242909072781913e-06 0.011245012283325195
0.8328328 0.002343013882637024 9.265333574148826e-06 0.011262178421020508
0.8338338 0.0023467682767659426 9.289398803957738e-06 0.011278152465820312
0.8348348 0.002351389965042472 9.31546492211055e-06 0.011295557022094727
0.8358358 0.0023560470435768366 9.343824785901234e-06 0.011312484741210938
0.8368368 0.0023609448689967394 9.373577086080331e-06 0.01132965087890625
0.8378378 0.002366571454331279 9.405367563886102e-06 0.011346817016601562
0.8388388 0.002372223883867264 9.438473171030637e-06 0.01136469841003418
0.8398398 0.002378027653321624 9.473293175688013e-06 0.011383771896362305
0.8408408 0.002384546212852001 9.509691153652966e-06 0.011400938034057617
0.8418418 0.0023910359013825655 9.547076842864044e-06 0.011418819427490234
0.8428428 0.002397894859313965 9.585513907950372e-06 0.011437654495239258
0.8438438 0.002404570346698165 9.624958693166263e-06 0.011455774307250977
0.8448448 0.0024109745863825083 9.664264325692784e-06 0.011474370956420898
0.8458458 0.002417206298559904 9.70359360508155e-06 0.011493206024169922
0.8468468 0.002423400292173028 9.742114343680441e-06 0.011512279510498047
0.8478478 0.002429128857329488 9.779563697520643e-06 0.011531591415405273
0.8488488 0.0024343531113117933 9.815351404540706e-06 0.011550188064575195
0.8498498 0.0024394665379077196 9.849642083281651e-06 0.011569499969482422
0.8508509 0.0024442882277071476 9.881804544420447e-06 0.011587858200073242
0.8518519 0.0024489418137818575 9.912851055560168e-06 0.011608600616455078
0.8528529 0.0024530983064323664 9.94167203316465e-06 0.011628866195678711
0.8538539 0.0024568564258515835 9.968861377274152e-06 0.011648893356323242
0.8548549 0.0024602864868938923 9.99427356873639e-06 0.011668205261230469
0.8558559 0.00246347114443779 1.0018725333793554e-05 0.011689901351928711
0.8568569 0.00246672285720706 1.0042159374279436e-05 0.011710405349731445
0.8578579 0.0024703494273126125 1.0064914931717794e-05 0.011729717254638672
0.8588589 0.0024739070795476437 1.0087625923915766e-05 0.011751413345336914
0.8598599 0.002477498957887292 1.0110197763424367e-05 0.011772632598876953
0.8608609 0.0024810314644128084 1.01330942925415e-05 0.011793375015258789
0.8618619 0.0024849579203873873 1.0156121788895689e-05 0.011815309524536133
0.8628629 0.0024895158130675554 1.0179125638387632e-05 0.011836528778076172
0.8638639 0.00249406136572361 1.0202431440120563e-05 0.011858463287353516
0.8648649 0.0024985424242913723 1.0226307495031506e-05 0.011880874633789062
0.8658659 0.0025029738899320364 1.025007622956764e-05 0.011904001235961914
0.8668669 0.002507846336811781 1.0275150089000817e-05 0.011925935745239258
0.8678679 0.002512496430426836 1.0299844689143356e-05 0.011947393417358398
0.8688689 0.002517151413485408 1.0325528819521423e-05 0.011970758438110352
0.8698699 0.002521711401641369 1.0351656783313956e-05 0.011994361877441406
0.8708709 0.0025261864066123962 1.0378041224612389e-05 0.012017488479614258
0.8718719 0.0025306108873337507 1.0404412932984997e-05 0.012041091918945312
0.8728729 0.0025351408403366804 1.0431318514747545e-05 0.012064695358276367
0.8738739 0.002539843088015914 1.0458850738359615e-05 0.012088537216186523
0.8748749 0.002544452203437686 1.0486820428923238e-05 0.012112617492675781
0.8758759 0.0025489714462310076 1.0515603207750246e-05 0.01213693618774414
0.8768769 0.002553356345742941 1.0544838005444035e-05 0.0121612548828125
0.8778779 0.0025576844345778227 1.0575358828646131e-05 0.012185811996459961
0.8788789 0.0025618968065828085 1.0606207069940865e-05 0.012211322784423828
0.8798799 0.0025662295520305634 1.063812305801548e-05 0.012236595153808594
0.8808809 0.0025708824396133423 1.067127686837921e-05 0.012261152267456055
0.8818819 0.002575823338702321 1.070554480975261e-05 0.012286663055419922
0.8828829 0.002580799628049135 1.0741309779405128e-05 0.012311458587646484
0.8838839 0.002585826674476266 1.0779074727906846e-05 0.012338876724243164
0.8848849 0.0025907219387590885 1.0817452675837558e-05 0.012364387512207031
0.8858859 0.0025955522432923317 1.0856818335014395e-05 0.012391090393066406
0.8868869 0.002600338077172637 1.089713168767048e-05 0.012417316436767578
0.8878879 0.0026053159963339567 1.0938412742689252e-05 0.012444019317626953
0.8888889 0.002610341412946582 1.0980013030348346e-05 0.012472152709960938
0.8898899 0.0026153053622692823 1.1022109902114607e-05 0.012499094009399414
0.8908909 0.0026203086599707603 1.106401214201469e-05 0.012526273727416992
0.8918919 0.0026252747047692537 1.1107027603429742e-05 0.012554407119750977
0.8928929 0.002630607457831502 1.1149688361911103e-05 0.01258230209350586
0.8938939 0.002636049408465624 1.1192533747816924e-05 0.012610197067260742
0.8948949 0.0026412392035126686 1.123466881836066e-05 0.012638568878173828
0.8958959 0.0026461509987711906 1.1276327313680667e-05 0.012667179107666016
0.8968969 0.0026508071459829807 1.1317269127175678e-05 0.012695789337158203
0.8978979 0.002655266784131527 1.1357762559782714e-05 0.012724637985229492
0.8988989 0.0026594980154186487 1.1397728485462721e-05 0.012753963470458984
0.8998999 0.002663352759554982 1.1436939530540258e-05 0.012783527374267578
0.9009009 0.0026669995859265327 1.1476001418486703e-05 0.012813329696655273
0.9019019 0.0026702880859375 1.1514015568536706e-05 0.012843132019042969
0.9029029 0.0026735190767794847 1.1551417628652416e-05 0.012873172760009766
0.9039039 0.002676952164620161 1.158823215519078e-05 0.012903451919555664
0.9049049 0.002680655103176832 1.1624058060988318e-05 0.012933969497680664
0.9059059 0.002684343606233597 1.1659623851301149e-05 0.012964248657226562
0.9069069 0.0026879135984927416 1.1694383829308208e-05 0.012995481491088867
0.9079079 0.002691451692953706 1.1728931895049755e-05 0.013027429580688477
0.9089089 0.002694742986932397 1.1762322174035944e-05 0.01305842399597168
0.9099099 0.0026978417299687862 1.1794960300903767e-05 0.013089656829833984
0.9109109 0.00270074512809515 1.1827068192360457e-05 0.013122081756591797
0.9119119 0.0027033668011426926 1.1857858225994278e-05 0.013153553009033203
0.9129129 0.002705866005271673 1.1887777873198502e-05 0.013185977935791016
0.9139139 0.002708695363253355 1.1916885341634043e-05 0.01321864128112793
0.9149149 0.0027116183191537857 1.1944440302613657e-05 0.013252019882202148
0.9159159 0.0027144222985953093 1.197164601762779e-05 0.013284444808959961
0.9169169 0.002717417199164629 1.1997867659374606e-05 0.013317346572875977
0.9179179 0.002720876829698682 1.202367820951622e-05 0.013350963592529297
0.9189189 0.0027241739444434643 1.2048144526488613e-05 0.013383865356445312
0.9199199 0.002727328799664974 1.2072430763510056e-05 0.013418197631835938
0.9209209 0.0027303716633468866 1.2096478712919634e-05 0.013451814651489258
0.9219219 0.002733341883867979 1.2120921383029781e-05 0.013486623764038086
0.9229229 0.0027362883556634188 1.2145730579504743e-05 0.01352071762084961
0.9239239 0.0027393214404582977 1.2170756235718727e-05 0.013555049896240234
0.9249249 0.002742351731285453 1.2196991519886069e-05 0.013590097427368164
0.9259259 0.0027453142683953047 1.2223596968397032e-05 0.013625621795654297
0.9269269 0.00274821394123137 1.2251688531250693e-05 0.013660669326782227
0.9279279 0.0027510160580277443 1.2280084774829447e-05 0.01369619369506836
0.9289289 0.002753891982138157 1.2309822523093317e-05 0.013731718063354492
0.9299299 0.002756770933046937 1.2341007277427707e-05 0.013766765594482422
0.9309309 0.0027597518637776375 1.2373921890684869e-05 0.013803482055664062
0.9319319 0.0027630424592643976 1.2407803296810016e-05 0.013839244842529297
0.9329329 0.0027664918452501297 1.2443968444131315e-05 0.013875961303710938
0.9339339 0.00277001247741282 1.2482005331548862e-05 0.013912677764892578
0.9349349 0.0027735040057450533 1.252182210009778e-05 0.013949871063232422
0.9359359 0.002777011366561055 1.2562637493829243e-05 0.01398611068725586
0.9369369 0.0027805285062640905 1.260504996025702e-05 0.014023303985595703
0.9379379 0.0027841762639582157 1.264901857211953e-05 0.014061450958251953
0.9389389 0.0027878261171281338 1.2694057659246027e-05 0.014098405838012695
0.9399399 0.0027916687540709972 1.2739866178890225e-05 0.014136314392089844
0.9409409 0.002795691601932049 1.2786906154360622e-05 0.014174938201904297
0.9419419 0.002799707232043147 1.2834550943807699e-05 0.014211654663085938
0.9429429 0.0028036595322191715 1.2883408089692239e-05 0.014251232147216797
0.9439439 0.002808118937537074 1.293290188186802e-05 0.014290332794189453
0.9449449 0.0028127413243055344 1.2982733096578158e-05 0.014328479766845703
0.9459459 0.0028179949149489403 1.303370481764432e-05 0.014368295669555664
0.9469469 0.0028234815690666437 1.3084599231660832e-05 0.014406442642211914
0.9479479 0.0028290802147239447 1.3136601410224102e-05 0.014445781707763672
0.9489489 0.0028348525520414114 1.318949944106862e-05 0.014486074447631836
0.9499499 0.0028406630735844374 1.3243456123746e-05 0.014525175094604492
0.950951 0.0028467169031500816 1.3298955309437588e-05 0.014565467834472656
0.951952 0.002852583536878228 1.3355268492887262e-05 0.014605283737182617
0.952953 0.0028584871906787157 1.3413287888397463e-05 0.01464533805847168
0.953954 0.002864305628463626 1.347307534160791e-05 0.014684677124023438
0.954955 0.0028700523544102907 1.3534188838093542e-05 0.01472616195678711
0.955956 0.0028756684623658657 1.3596934877568856e-05 0.014766931533813477
0.956957 0.0028813353274017572 1.3662208402820397e-05 0.014807939529418945
0.957958 0.0028870366513729095 1.3728531484957784e-05 0.014848470687866211
0.958959 0.0028931754641234875 1.3796799066767562e-05 0.014890670776367188
0.95996 0.002899694023653865 1.3866691915609408e-05 0.014930963516235352
0.960961 0.0029066281858831644 1.393865022691898e-05 0.01497340202331543
0.961962 0.0029136501252651215 1.4012218343850691e-05 0.015015125274658203
0.962963 0.0029209968633949757 1.4087502677284647e-05 0.015056610107421875
0.963964 0.002928542671725154 1.4164720596454572e-05 0.015098810195922852
0.964965 0.0029361131601035595 1.4244091289583594e-05 0.015140771865844727
0.965966 0.002944190287962556 1.4325930351333227e-05 0.015182971954345703
0.966967 0.002952736336737871 1.4410195035452489e-05 0.015225648880004883
0.967968 0.0029624931048601866 1.4497017218673136e-05 0.015268087387084961
0.968969 0.0029727660585194826 1.458669976273086e-05 0.015310287475585938
0.96997 0.0029838017653673887 1.4679058040201198e-05 0.015354394912719727
0.970971 0.0029951101168990135 1.4775161616853438e-05 0.015396356582641602
0.971972 0.0030066256877034903 1.4874743101245258e-05 0.015439987182617188
0.972973 0.0030182702466845512 1.4978157196310349e-05 0.01548314094543457
0.973974 0.0030304829124361277 1.5085428458405659e-05 0.015526533126831055
0.974975 0.0030432569328695536 1.5197053471638355e-05 0.015569925308227539
0.975976 0.0030566600617021322 1.5312636605813168e-05 0.015613555908203125
0.976977 0.003070223145186901 1.5433022781508043e-05 0.01565718650817871
0.977978 0.0030843333806842566 1.555881681269966e-05 0.015700817108154297
0.978979 0.0030986571218818426 1.568917286931537e-05 0.015745162963867188
0.97998 0.0031137329060584307 1.582475488248747e-05 0.015789031982421875
0.980981 0.003129409160465002 1.596582842466887e-05 0.015833139419555664
0.981982 0.003146082628518343 1.6112397133838385e-05 0.015877962112426758
0.982983 0.0031636019703000784 1.626434641366359e-05 0.015923023223876953
0.983984 0.0031819106079638004 1.6422187400166877e-05 0.01596689224243164
0.984985 0.0032012839801609516 1.658646397117991e-05 0.016011714935302734
0.985986 0.0032207786571234465 1.6756544937379658e-05 0.01605677604675293
0.986987 0.0032402093056589365 1.6931397112784907e-05 0.01610112190246582
0.987988 0.0032600031699985266 1.7112139175878838e-05 0.01614665985107422
0.988989 0.0032800158951431513 1.7299127648584545e-05 0.01619243621826172
0.98999 0.0033002449199557304 1.7492535334895365e-05 0.016237258911132812
0.990991 0.003320750780403614 1.7692269466351718e-05 0.016283035278320312
0.991992 0.0033415169455111027 1.789859561540652e-05 0.016327857971191406
0.992993 0.0033628090750426054 1.811201400414575e-05 0.016373634338378906
0.993994 0.0033848132006824017 1.833208807511255e-05 0.01641845703125
0.994995 0.0034076443407684565 1.855993650679011e-05 0.0164642333984375
0.995996 0.00343148410320282 1.879476803878788e-05 0.016510486602783203
0.996997 0.003455557394772768 1.903745942399837e-05 0.0165555477142334
0.997998 0.0034802856389433146 1.9287674149381928e-05 0.016602039337158203
0.998999 0.003505153115838766 1.9545424947864376e-05 0.016647815704345703
1.0 0.0035304769407957792 1.981041168619413e-05 0.016693592071533203


==> Plots/SM_AVR_GOV_DynamicNN_mse.dat <==
t theta omega E_d_dash E_q_dash R_F V_r E_fd P_sv P_m total
0.0 0.00024373027554247528 0.0003016704577021301 8.99702135939151e-05 0.00014240297605283558 4.64958357042633e-05 0.0003756688965950161 0.00010866699449252337 1.2693926692008972e-05 4.921882282360457e-05 0.00015227982657961547
0.001001001 0.00022608955623582006 0.0002464886929374188 8.09933480923064e-05 0.00014061118417885154 4.4692806113744155e-05 0.0003544382634572685 0.00010358283907407895 1.2522805263870396e-05 4.840438123210333e-05 0.00013975822366774082
0.002002002 0.00021152186673134565 0.00020039603987243026 7.324114994844422e-05 0.00013872265117242932 4.290886136004701e-05 0.0003346063895151019 9.879274148261175e-05 1.243433689523954e-05 4.775391425937414e-05 0.00012893090024590492
0.003003003 0.00019929249538108706 0.00016252673231065273 6.651452713413164e-05 0.00013676720845978707 4.1157658415613696e-05 0.0003155462327413261 9.425896860193461e-05 1.236312891705893e-05 4.7044501116033643e-05 0.00011949682811973616
0.004004004 0.00018885426106862724 0.0001323744945693761 6.065613342798315e-05 0.00013477886386681348 3.945291246054694e-05 0.00029707892099395394 8.99581064004451e-05 1.2267117199371569e-05 4.613887722371146e-05 0.00011128442565677688
0.005005005 0.00017980548727791756 0.00010930935968644917 5.553376831812784e-05 0.00013278660480864346 3.7805944884894416e-05 0.0002792347804643214 8.587756747147068e-05 1.212473216583021e-05 4.4972144678467885e-05 0.00010416115401312709
0.006006006 0.00017183426825795323 9.259096259484068e-05 5.103980947751552e-05 0.00013082163059152663 3.6225119401933625e-05 0.0002621780731715262 8.201517630368471e-05 1.1927024388569407e-05 4.352688847575337e-05 9.801767009776086e-05
0.007007007 0.00016472110291942954 8.134431845974177e-05 4.708609412773512e-05 0.00012890475045423955 3.4718061215244234e-05 0.0002459950337652117 7.837422890588641e-05 1.1676394933601841e-05 4.182209522696212e-05 9.273801697418094e-05
0.008008008 0.00015831626660656184 7.454524893546477e-05 4.359766899142414e-05 0.00012705489643849432 3.3291918953182176e-05 0.0002308256080141291 7.495978934457526e-05 1.1382117918401491e-05 3.989964534412138e-05 8.820812945486978e-05
0.009009009 0.00015249784337356687 7.11487591615878e-05 4.051444921060465e-05 0.0001252848596777767 3.194867531419732e-05 0.00021671742433682084 7.178098894655704e-05 1.1057106348744128e-05 3.781266059377231e-05 8.430697926087305e-05
0.01001001 0.00014717233716510236 7.03359764884226e-05 3.77842370653525e-05 0.00012360344408079982 3.069144077016972e-05 0.00020369485719129443 6.884880713187158e-05 1.0716063115978613e-05 3.561918856576085e-05 8.094070653896779e-05
0.011011011 0.00014227590872906148 7.142518006730825e-05 3.5361485061002895e-05 0.00012201776553411037 2.951977694465313e-05 0.0001917318149935454 6.616590690100566e-05 1.0374036719440483e-05 3.3374981285305694e-05 7.802743493812159e-05
0.012012012 0.0001377554435748607 7.382350304396823e-05 3.320915129734203e-05 0.00012052735110046342 2.84327343251789e-05 0.00018076493870466948 6.374006625264883e-05 1.0045126145996619e-05 3.1133338779909536e-05 7.549241126980633e-05
0.013013013 0.00013358378782868385 7.708778866799548e-05 3.1294017389882356e-05 0.00011913418711628765 2.7427891836850904e-05 0.00017072769696824253 6.157470488687977e-05 9.74125214270316e-06 2.894053432100918e-05 7.327909406740218e-05
0.014014014 0.000129720225231722 8.085923036560416e-05 2.958665027108509e-05 0.00011783546506194398 2.6501171305426396e-05 0.0001615559303900227 5.966845856164582e-05 9.473002137383446e-06 2.6834071832126938e-05 7.133714098017663e-05
0.015015015 0.00012614281149581075 8.486018487019464e-05 2.8062107958248816e-05 0.00011662938049994409 2.564833266660571e-05 0.00015313133189920336 5.8017987612402067e-05 9.247321031580213e-06 2.4845079678925686e-05 6.96205097483471e-05
0.016016016 0.00012284115655347705 8.894530037650838e-05 2.6697087378124706e-05 0.00011550861381692812 2.4863864382496104e-05 0.00014538805407937616 5.661402610712685e-05 9.07038884179201e-06 2.2995045583229512e-05 6.810261402279139e-05
0.017017016 0.00011978395195910707 9.303427941631526e-05 2.5472840206930414e-05 0.00011447058932390064 2.4142827896866947e-05 0.00013826087524648756 5.544568921322934e-05 8.944700311985798e-06 2.1298526917234994e-05 6.676158955087885e-05
0.018018018 0.00011696638102876022 9.709550795378163e-05 2.4371585823246278e-05 0.00011351136345183477 2.3478925868403167e-05 0.0001316532288910821 5.44982758583501e-05 8.871402314980514e-06 1.9764065655181184e-05 6.557896995218471e-05
0.019019019 0.0001143690460594371 0.000101100406027399 2.337622208870016e-05 0.00011262069892836735 2.286591552547179e-05 0.00012553416308946908 5.375368709792383e-05 8.849990081216674e-06 1.839414289861452e-05 6.454047979786992e-05
0.02002002 0.00011197315325262025 0.00010501840733923018 2.2474237994174473e-05 0.00011179898865520954 2.2298498151940294e-05 0.00011981641728198156 5.319014599081129e-05 8.87834630702855e-06 1.7186492186738178e-05 6.362608110066503e-05
0.021021022 0.00010976735211443156 0.00010884438233915716 2.1652829673257656e-05 0.00011103847646154463 2.177113674406428e-05 0.00011449900193838403 5.278671960695647e-05 8.952622920332942e-06 1.613503809494432e-05 6.282750837272033e-05
0.022022022 0.00010774182010209188 0.00011257633013883606 2.0901015886920504e-05 0.00011033382907044142 2.1277695850585587e-05 0.0001095272964448668 5.252067057881504e-05 9.069191037269775e-06 1.523143146187067e-05 6.213103188201785e-05
0.023023022 0.00010587114957161248 0.00011620392615441233 2.020984175032936e-05 0.00010968127753585577 2.0813717128476128e-05 0.0001048819103743881 5.236728611635044e-05 9.223360393662006e-06 1.4465077583736274e-05 6.152417336124927e-05
0.024024025 0.0001041479263221845 0.00011965075100306422 1.956938285729848e-05 0.00010907711111940444 2.037400372500997e-05 0.00010053707228507847 5.2301445975899696e-05 9.409760423295666e-06 1.3823884728481062e-05 6.0987928009126335e-05
0.025025025 0.0001025596575345844 0.00012281539966352284 1.897397123684641e-05 0.00010851681145140901 1.9955117750214413e-05 9.646391117712483e-05 5.2298484661150724e-05 9.623175174056087e-06 1.3295450116856955e-05 6.050022420822643e-05
0.026026025 0.00010108789865626022 0.00012564029020722955 1.841630000853911e-05 0.00010799875599332154 1.955232619366143e-05 9.267015411751345e-05 5.233778938418254e-05 9.85769565886585e-06 1.2866758879681583e-05 6.004755414323881e-05
0.027027028 9.972102998290211e-05 0.00012808335304725915 1.7891339666675776e-05 0.00010751927766250446 1.9162969692843035e-05 8.913441706681624e-05 5.2397641411516815e-05 1.01086761787883e-05 1.2525180864031427e-05 5.961598799331114e-05
0.028028028 9.84438302111812e-05 0.00013013731222599745 1.739420804369729e-05 0.00010707439651014283 1.8783750419970602e-05 8.584178431192413e-05 5.2455772674875334e-05 1.0370996278652456e-05 1.2258442438906059e-05 5.919561590417288e-05
0.029029028 9.724525443743914e-05 0.00013182879774831235 1.6920557754929177e-05 0.00010666450543794781 1.8412854842608795e-05 8.279165194835514e-05 5.250018875813112e-05 1.063980016624555e-05 1.2055018487444613e-05 5.878429510630667e-05
0.03003003 9.611216955818236e-05 0.00013320049038156867 1.6467658497276716e-05 0.00010628487507347018 1.804775820346549e-05 7.997125067049637e-05 5.2511924877762794e-05 1.0910789569607005e-05 1.1904419807251543e-05 5.837904245709069e-05
0.031031031 9.503254113951698e-05 0.00013427718658931553 1.603215241630096e-05 0.00010593625484034419 1.7686998035060242e-05 7.737129635643214e-05 5.247882290859707e-05 1.1180216461070813e-05 1.1796098078775685e-05 5.797684207209386e-05
0.03203203 9.39967212616466e-05 0.00013512300211004913 1.561220778967254e-05 0.00010561462113400921 1.732938653731253e-05 7.498297054553404e-05 5.2390925702638924e-05 1.144498401117744e-05 1.172180964204017e-05 5.7579622080083936e-05
0.033033032 9.299236990045756e-05 0.00013576414494309574 1.5205506315396633e-05 0.00010531868610996753 1.697418701951392e-05 7.278926204890013e-05 5.2242299716454e-05 1.1701434232236352e-05 1.1673055269056931e-05 5.7184552133549005e-05
0.034034032 9.201580542139709e-05 0.00013624876737594604 1.4811164874117821e-05 0.00010504939564270899 1.662030626903288e-05 7.07920771674253e-05 5.202553438721225e-05 1.1947697203140706e-05 1.1643313882814255e-05 5.6794895499479026e-05
0.035035037 9.105434583034366e-05 0.00013658423267770559 1.4426694178837352e-05 0.00010480573837412521 1.6267556929960847e-05 6.89726002747193e-05 5.173886165721342e-05 1.2181421880086418e-05 1.1626339983195066e-05 5.640642484650016e-05
0.036036037 9.010465873870999e-05 0.00013683925499208272 1.4052590813662391e-05 0.00010458107863087207 1.5915640688035637e-05 6.732557812938467e-05 5.138176857144572e-05 1.2400812011037488e-05 1.1616785741352942e-05 5.602424425887875e-05
0.037037037 8.915072976378724e-05 0.000137067778268829 1.3687042155652307e-05 0.00010438208846608177 1.5564994100714102e-05 6.583005597349256e-05 5.0956004997715354e-05 1.2605108167917933e-05 1.1610291949182283e-05 5.565045648836531e-05
0.038038038 8.819913637125865e-05 0.00013728858903050423 1.3329796274774708e-05 0.00010420000035082921 1.5215393432299607e-05 6.449282955145463e-05 5.0465427193557844e-05 1.2793109817721415e-05 1.1603341590671334e-05 5.528751717065461e-05
0.039039038 8.723563223611563e-05 0.0001374599087284878 1.2980732208234258e-05 0.00010403792111901566 1.4867706340737641e-05 6.327818118734285e-05 4.991543391952291e-05 1.2964736015419476e-05 1.1593533599807415e-05 5.492597847478464e-05
0.04004004 8.626115595689043e-05 0.00013757449050899595 1.2639413398574106e-05 0.00010389459202997386 1.4521622688334901e-05 6.218990893103182e-05 4.931052899337374e-05 1.3119038158038165e-05 1.1577701116038952e-05 5.4565389291383326e-05
0.041041043 8.52689627208747e-05 0.00013764065806753933 1.2305724339967128e-05 0.00010376553109381348 1.4178259334585164e-05 6.121107435319573e-05 4.86603457829915e-05 1.3256830243335571e-05 1.1555039236554876e-05 5.4204716434469447e-05
0.042042043 8.42652443679981e-05 0.00013763974129687995 1.1979410373896826e-05 0.00010365246271248907 1.3837699953000993e-05 6.033372847014107e-05 4.797129440703429e-05 1.3378125004237518e-05 1.15238617581781e-05 5.384239921113476e-05
0.043043043 8.32337245810777e-05 0.00013754967949353158 1.1660455129458569e-05 0.00010355433187214658 1.3500786735676229e-05 5.9543064708122984e-05 4.7254598030122e-05 1.3483573638950475e-05 1.1483195521577727e-05 5.347371188690886e-05
0.044044044 8.218516450142488e-05 0.0001373218110529706 1.134884496423183e-05 0.00010346820636186749 1.3168032637622673e-05 5.88351467740722e-05 4.651598646887578e-05 1.3573786418419331e-05 1.1432671271904837e-05 5.309440894052386e-05
0.045045044 8.111178613035008e-05 0.00013697126996703446 1.1044945495086722e-05 0.00010339290020056069 1.2839938790421002e-05 5.8188088587485254e-05 4.577033905661665e-05 1.3649755601363722e-05 1.1372349035809748e-05 5.270459587336518e-05
0.046046045 8.001390960998833e-05 0.00013648711319547147 1.0748237400548533e-05 0.00010332700912840664 1.2517048162408173e-05 5.7609158830018714e-05 4.501999865169637e-05 1.37127908601542e-05 1.1302066923235543e-05 5.2304148994153365e-05
0.04704705 7.889103289926425e-05 0.0001358937588520348 1.0459235454618465e-05 0.00010326963820261881 1.2200139281048905e-05 5.7076085795415565e-05 4.4279731810092926e-05 1.3763532479060814e-05 1.1222068678762298e-05 5.189502553548664e-05
0.04804805 7.774345431244001e-05 0.00013518671039491892 1.0177796866628341e-05 0.00010321982699679211 1.1889615052496083e-05 5.658696318278089e-05 4.35550682595931e-05 1.3803109141008463e-05 1.1132615327369422e-05 5.147724368725903e-05
0.04904905 7.657043170183897e-05 0.00013439553731586784 9.903714271786157e-06 0.00010317397391190752 1.158543636847753e-05 5.6133045291062444e-05 4.285770410206169e-05 1.3832967852067668e-05 1.1034651834052056e-05 5.105416857986711e-05
0.05005005 7.537581404903904e-05 0.00013354294060263783 9.63766888162354e-06 0.00010313552775187418 1.128902476921212e-05 5.5702959798509255e-05 4.2190829844912514e-05 1.385466293868376e-05 1.0928047231573146e-05 5.062860873294994e-05
0.05105105 7.415722211590037e-05 0.0001326497149420902 9.37912682275055e-06 0.00010309677600162104 1.0999727237503976e-05 5.5302309192484245e-05 4.156355498707853e-05 1.3868856512999628e-05 1.0814191227837e-05 5.0203499995404854e-05
0.05205205 7.29182138456963e-05 0.00013171198952477425 9.128209057962522e-06 0.00010306249896530062 1.0718724297476001e-05 5.491611591423862e-05 4.098150384379551e-05 1.3877288438379765e-05 1.0692795513023157e-05 4.9778594984672964e-05
0.05305305 7.165951683418825e-05 0.00013074684829916805 8.8847837105277e-06 0.00010302537702955306 1.0445378393342253e-05 5.454524216474965e-05 4.0447524952469394e-05 1.3881199265597388e-05 1.0565281627350487e-05 4.935568358632736e-05
0.054054055 7.038444164209068e-05 0.00012975175923202187 8.649389201309532e-06 0.00010298989218426868 1.0180886420130264e-05 5.418754881247878e-05 3.996761006419547e-05 1.3881837730878033e-05 1.0432123417558614e-05 4.893616642220877e-05
0.055055056 6.908956856932491e-05 0.00012874130334239453 8.42166173242731e-06 0.00010295124229742214 9.924618098011706e-06 5.384048927226104e-05 3.954370549763553e-05 1.388020518788835e-05 1.0293781087966636e-05 4.852073107031174e-05
0.056056056 6.778418173780665e-05 0.00012769030581694096 8.201022865250707e-06 0.0001029084887704812 9.677033631305676e-06 5.349886487238109e-05 3.917688809451647e-05 1.387749671266647e-05 1.0151203241548501e-05 4.8107278416864574e-05
0.057057057 6.646390102105215e-05 0.00012660831271205097 7.988091056176927e-06 0.00010286321776220575 9.438097549718805e-06 5.3152609325479716e-05 3.886922786477953e-05 1.3875052900402807e-05 1.0004873729485553e-05 4.769593579112552e-05
0.058058057 6.513421976706013e-05 0.00012551245163194835 7.782636203046422e-06 0.00010281136201228946 9.208020856021903e-06 5.282287747832015e-05 3.8619567931164056e-05 1.3873255738872103e-05 9.855521966528613e-06 4.729110514745116e-05
0.059059057 6.379966362146661e-05 0.0001244068844243884 7.584274044347694e-06 0.00010275303066009656 8.986493412521668e-06 5.2492672693915665e-05 3.8427355320891365e-05 1.3873996067559347e-05 9.703739124233834e-06 4.689201159635559e-05
0.06006006 6.245955592021346e-05 0.00012326760042924434 7.393062332994305e-06 0.00010268844198435545 8.773515219218098e-06 5.216644422034733e-05 3.828866465482861e-05 1.3877311175747309e-05 9.550326467433479e-06 4.649610855267383e-05
0.061061062 6.11168725299649e-05 0.00012209579290356487 7.208844181150198e-06 0.00010261544957756996 8.569258170609828e-06 5.1846818678313866e-05 3.820537676801905e-05 1.388473447150318e-05 9.395387678523548e-06 4.6104283683234826e-05
0.062062062 5.9776168200187385e-05 0.00012089146184735 7.031428140180651e-06 0.00010253432992612943 8.372996489924844e-06 5.1530128985177726e-05 3.816797470790334e-05 1.389642602589447e-05 9.240158760803752e-06 4.5715678425040096e-05
0.06306306 5.844139741384424e-05 0.0001196533048641868 6.860452685941709e-06 0.0001024430021061562 8.185033948393539e-06 5.121990034240298e-05 3.8177964597707614e-05 1.3913339898863342e-05 9.084423254535068e-06 4.533098035608418e-05
0.06406406 5.711042831535451e-05 0.00011839425860671327 6.696395303151803e-06 0.00010234214278170839 8.005171366676223e-06 5.0907819968415424e-05 3.822597864200361e-05 1.393580805597594e-05 8.929243449529167e-06 4.494969471124932e-05
0.06506506 5.579308344749734e-05 0.00011708973033819348 6.538294201163808e-06 0.00010223173012491316 7.832776645955164e-06 5.0605201977305114e-05 3.831042704405263e-05 1.396468451275723e-05 8.774527486821171e-06 4.457116301637143e-05
0.066066064 5.448676529340446e-05 0.0001157465303549543 6.386381301126676e-06 0.00010210982873104513 7.667833415325731e-06 5.031809996580705e-05 3.8422076613642275e-05 1.3999959264765494e-05 8.620889275334775e-06 4.419537435751408e-05
0.067067064 5.319623232935555e-05 0.00011437959619797766 6.240441962290788e-06 0.00010197817755397409 7.510123396059498e-06 5.003626210964285e-05 3.8559926906600595e-05 1.4042346265341621e-05 8.468804480799008e-06 4.382355109555647e-05
0.068068065 5.19208588229958e-05 0.0001129809461417608 6.10024289926514e-06 0.00010183571430388838 7.359376013482688e-06 4.976240961696021e-05 3.871463559335098e-05 1.4091722732700873e-05 8.318224899994675e-06 4.345379420556128e-05
0.06906907 5.066741505288519e-05 0.0001115479608415626 5.9654630604200065e-06 0.00010167875734623522 7.215124696813291e-06 4.949566209688783e-05 3.887881393893622e-05 1.4148789887258317e-05 8.169959983206354e-06 4.308532879804261e-05
0.07007007 4.943496605847031e-05 0.0001100900408346206 5.836060608999105e-06 0.00010151272726943716 7.077112968545407e-06 4.924526365357451e-05 3.9051741623552516e-05 1.4212911082722712e-05 8.023634109122213e-06 4.272050136933103e-05
0.07107107 4.822601476917043e-05 0.00010861815826501697 5.7118222684948705e-06 0.0001013335568131879 6.945411314518424e-06 4.9003734602592885e-05 3.922345786122605e-05 1.428492305421969e-05 7.879930308263283e-06 4.235855885781348e-05
0.072072074 4.704356979345903e-05 0.00010712348012020811 5.592442903434858e-06 0.00010114248289028183 6.819057034590514e-06 4.87824909214396e-05 3.9388098230119795e-05 1.4364525668497663e-05 7.738932254142128e-06 4.1999453969765455e-05
0.073073074 4.588825686369091e-05 0.0001056120527209714 5.4777315199316945e-06 0.00010094253229908645 6.6982161115447525e-06 4.856356463278644e-05 3.954169369535521e-05 1.4451196875597816e-05 7.600607204949483e-06 4.164176425547339e-05
0.074074075 4.476229878491722e-05 0.00010406729415990412 5.367488483898342e-06 0.0001007257160381414 6.5825224737636745e-06 4.8368663556175306e-05 3.967802331317216e-05 1.4545433259627316e-05 7.464902864739997e-06 4.128470754949376e-05
0.075075075 4.366774010122754e-05 0.00010249484330415726 5.261592832539463e-06 0.00010049945558421314 6.471559572673868e-06 4.8178855649894103e-05 3.9792201278032735e-05 1.4646573617937975e-05 7.332451332331402e-06 4.0927254303824157e-05
0.076076075 4.2607010982465e-05 0.00010089793795486912 5.159809916222002e-06 0.00010026276868302375 6.365038643707521e-06 4.8006641009123996e-05 3.988180833403021e-05 1.475448425480863e-05 7.202868346212199e-06 4.057092883158475e-05
0.077077076 4.15791837440338e-05 9.9266464530956e-05 5.06188416693476e-06 0.00010001320333685726 6.2627741499454714e-06 4.784618431585841e-05 3.993850987171754e-05 1.486921883042669e-05 7.076122528815176e-06 4.0212617022916675e-05
0.078078076 4.0587961848359555e-05 9.759727981872857e-05 4.967701443092665e-06 9.975174179999158e-05 6.1642831497010775e-06 4.77009525639005e-05 3.99629570893012e-05 1.4989820556365885e-05 6.952652256586589e-06 3.9852820918895304e-05
0.07907908 3.963080598623492e-05 9.588236571289599e-05 4.877032552030869e-06 9.948005026672035e-05 6.06953017268097e-06 4.757378701469861e-05 3.994927101302892e-05 1.5116405847948045e-05 6.832225153630134e-06 3.949016536353156e-05
0.08008008 3.8713234971510246e-05 9.412484359927475e-05 4.789627837453736e-06 9.919823060045019e-05 5.97807911617565e-06 4.7451965656364337e-05 3.98959600715898e-05 1.5248308045556769e-05 6.714960363751743e-06 3.91239118471276e-05
0.08108108 3.783102874876931e-05 9.233112359652296e-05 4.705356332124211e-06 9.890441288007423e-05 5.889825843041763e-06 4.734402318717912e-05 3.9801332604838535e-05 1.5384970538434573e-05 6.600739652640186e-06 3.875475886161439e-05
0.082082085 3.698517321026884e-05 9.052892710315064e-05 4.624134817277081e-06 9.85999868134968e-05 5.80437063035788e-06 4.725371036329307e-05 3.966268559452146e-05 1.5526273273280822e-05 6.489591669378569e-06 3.838609700324014e-05
0.083083086 3.61770908057224e-05 8.873495971783996e-05 4.545729552773992e-06 9.828461770666763e-05 5.7217475841753185e-06 4.7164274292299524e-05 3.9482103602495044e-05 1.5671143046347424e-05 6.381294042512309e-06 3.80181081709452e-05
0.084084086 3.5407141695031896e-05 8.696510485606268e-05 4.470038220460992e-06 9.796120139071718e-05 5.641370080411434e-06 4.7096524212975055e-05 3.9255162846529856e-05 1.581958531460259e-05 6.2762292145635e-06 3.7654706829926e-05
0.08508509 3.467575879767537e-05 8.52217708597891e-05 4.396737494971603e-06 9.762579429661855e-05 5.56330633116886e-06 4.703636295744218e-05 3.8985344872344285e-05 1.5970679669408128e-05 6.173816927912412e-06 3.729439777089283e-05
0.08608609 3.397920590941794e-05 8.351495489478111e-05 4.325892405177001e-06 9.728154691401869e-05 5.487249836733099e-06 4.69850238005165e-05 3.8671332731610164e-05 1.612386404303834e-05 6.0745878727175295e-06 3.693818871397525e-05
0.08708709 3.332076812512241e-05 8.184645412256941e-05 4.256969532434596e-06 9.69280008575879e-05 5.41313875146443e-06 4.694599920185283e-05 3.8314610719680786e-05 1.6279089322779328e-05 5.977995442663087e-06 3.6587003705790266e-05
0.08808809 3.2696854759706184e-05 8.02182694314979e-05 4.1903581404767465e-06 9.65651124715805e-05 5.340720235835761e-06 4.69087426608894e-05 3.7918074667686597e-05 1.643488576519303e-05 5.8841310419666115e-06 3.623968586907722e-05
0.08908909 3.211186412954703e-05 7.864381768740714e-05 4.125478426431073e-06 9.619404590921476e-05 5.269888788461685e-06 4.6873665269231424e-05 3.748361996258609e-05 1.6591253370279446e-05 5.7930865295929834e-06 3.5898523492505774e-05
0.09009009 3.156060483888723e-05 7.711082434980199e-05 4.062331299792277e-06 9.581258200341836e-05 5.200717168918345e-06 4.684919258579612e-05 3.701178866322152e-05 1.674761006142944e-05 5.704720479116077e-06 3.556226511136629e-05
0.09109109 3.1045539799379185e-05 7.562540122307837e-05 4.001049092039466e-06 9.542392217554152e-05 5.132746082381345e-06 4.683420775108971e-05 3.6508674384094775e-05 1.690304088697303e-05 5.618656814476708e-06 3.523258419591002e-05
0.09209209 3.056203422602266e-05 7.418116729240865e-05 3.9412352634826675e-06 9.502488683210686e-05 5.065894583822228e-06 4.6817800466669723e-05 3.597573231672868e-05 1.705689646769315e-05 5.535338914341992e-06 3.490677772788331e-05
0.09309309 3.0111996238701977e-05 7.278093107743189e-05 3.882933469867567e-06 9.461982699576765e-05 5.000199962523766e-06 4.680916390498169e-05 3.5417688195593655e-05 1.720901855151169e-05 5.454139682115056e-06 3.458732317085378e-05
0.0940941 2.9692606403841637e-05 7.14413181412965e-05 3.825950898317387e-06 9.420562128070742e-05 4.9354957809555344e-06 4.680012716562487e-05 3.483390173641965e-05 1.7358512195642106e-05 5.375544333219295e-06 3.427434421610087e-05
0.0950951 2.9304255804163404e-05 7.013550930423662e-05 3.770072680708836e-06 9.378292452311143e-05 4.871848432230763e-06 4.6800672862445936e-05 3.423526504775509e-05 1.7504871721030213e-05 5.299192707752809e-06 3.3967182389460504e-05
0.0960961 2.894313911383506e-05 6.889073847560212e-05 3.7155064092075918e-06 9.335255163023248e-05 4.808908670383971e-06 4.679755511460826e-05 3.3621556212892756e-05 1.764748230925761e-05 5.224938377068611e-06 3.366693272255361e-05
0.0970971 2.8611309971893206e-05 6.768507591914386e-05 3.6620033370127203e-06 9.291533206123859e-05 4.7467929107369855e-06 4.680217170971446e-05 3.299677337054163e-05 1.778562909748871e-05 5.153015990799759e-06 3.337312227813527e-05
0.0980981 2.830576522683259e-05 6.653372111031786e-05 3.6094363622396486e-06 9.247018169844523e-05 4.6856234803271946e-06 4.6800712880212814e-05 3.2368730899179354e-05 1.7919441233971156e-05 5.082902589492733e-06 3.308628220111132e-05
0.0990991 2.802375820465386e-05 6.541884067701176e-05 3.557642003215733e-06 9.201618377119303e-05 4.624979737855028e-06 4.680546771851368e-05 3.1738061807118356e-05 1.8047412595478818e-05 5.0149892558692954e-06 3.28052592521999e-05
0.1001001 2.7765747290686704e-05 6.435043178498745e-05 3.507002702463069e-06 9.155904990620911e-05 4.565251401800197e-06 4.6817884140182287e-05 3.1112085707718506e-05 1.8169857867178507e-05 4.949143658450339e-06 3.253294198657386e-05
0.1011011 2.7528883947525173e-05 6.332754128379747e-05 3.457000048001646e-06 9.108988160733134e-05 4.505942342802882e-06 4.682239159592427e-05 3.049221595574636e-05 1.8286002159584314e-05 4.885243015451124e-06 3.226612534490414e-05
0.1021021 2.7313722966937348e-05 6.234343891264871e-05 3.4078398130077403e-06 9.06149361981079e-05 4.4473590605775826e-06 4.6828845370328054e-05 2.98848553939024e-05 1.8395392544334754e-05 4.823042672796873e-06 3.2006606488721445e-05
0.1031031 2.7117652280139737e-05 6.13995871390216e-05 3.359182983331266e-06 9.013315138872713e-05 4.389425157569349e-06 4.6844310418237e-05 2.9294233172549866e-05 1.8498089048080146e-05 4.7628054744564e-06 3.175538222421892e-05
0.1041041 2.693887654459104e-05 6.048416253179312e-05 3.3113012705143774e-06 8.96450292202644e-05 4.3319259930285625e-06 4.686018291977234e-05 2.8723057766910642e-05 1.8592678316053934e-05 4.70453505840851e-06 3.151019700453617e-05
0.1051051 2.677666452655103e-05 5.959783447906375e-05 3.2641355574014597e-06 8.915059152059257e-05 4.275043920642929e-06 4.687528053182177e-05 2.8174872568342835e-05 1.8679918866837397e-05 4.647571586247068e-06 3.127132367808372e-05
0.1061061 2.6629888452589512e-05 5.873537520528771e-05 3.2173293220694177e-06 8.864857227308676e-05 4.218690264679026e-06 4.688642002292909e-05 2.7654899895424023e-05 1.875855195976328e-05 4.592598088493105e-06 3.103803828707896e-05
0.10710711 2.6496411010157317e-05 5.789503484265879e-05 3.1712161217001267e-06 8.814040484139696e-05 4.1629659790487494e-06 4.689511115429923e-05 2.7165599021827802e-05 1.882866672531236e-05 4.539250312518561e-06 3.081051545450464e-05
0.10810811 2.6376272217021324e-05 5.706677256966941e-05 3.1257159207598306e-06 8.762432116782293e-05 4.107776931050466e-06 4.69226433779113e-05 2.671049878699705e-05 1.888990300358273e-05 4.487477326620137e-06 3.059015216422267e-05
0.10910911 2.6266779968864284e-05 5.626079655485228e-05 3.080576561842463e-06 8.710175461601466e-05 4.05310947826365e-06 4.6936569560784847e-05 2.629107257234864e-05 1.8942389942822047e-05 4.437368261278607e-06 3.037449459952768e-05
0.11011011 2.616761594254058e-05 5.547046384890564e-05 3.0360713481059065e-06 8.657381840748712e-05 3.999026375822723e-06 4.694997551268898e-05 2.5910399926942773e-05 1.8985327187692747e-05 4.388930392451584e-06 3.0164628697093576e-05
0.11111111 2.60768283624202e-05 5.469463576446287e-05 2.991980181832332e-06 8.603854803368449e-05 3.945626758650178e-06 4.6971934352768585e-05 2.5571242076694034e-05 1.901871473819483e-05 4.341844487498747e-06 2.9961263862787746e-05
0.11211211 2.599217441456858e-05 5.3951011068420485e-05 2.9485413506336045e-06 8.54966783663258e-05 3.892737368005328e-06 4.69850747322198e-05 2.5274226572946645e-05 1.9042319763684645e-05 4.296301540307468e-06 2.9764341888949275e-05
0.11311311 2.5916397135006264e-05 5.3223448048811406e-05 2.9054019705654355e-06 8.495015208609402e-05 3.8404455153795425e-06 4.7013676521601155e-05 2.502310962881893e-05 1.9056355085922405e-05 4.252339749655221e-06 2.9575705411843956e-05
0.11411411 2.584194407972973e-05 5.252539995126426e-05 2.862845121853752e-06 8.439726661890745e-05 3.788726189668523e-06 4.70318082079757e-05 2.4816286895656958e-05 1.9060460545006208e-05 4.2096917240996845e-06 2.9392715077847242e-05
0.11511511 2.5774232199182734e-05 5.186057387618348e-05 2.820769623212982e-06 8.383665408473462e-05 3.7376701129687717e-06 4.705277024186216e-05 2.4657114408910275e-05 1.9054579752264544e-05 4.168473424215335e-06 2.9218093914096244e-05
0.116116114 2.5709894543979317e-05 5.122086076880805e-05 2.7792598302767146e-06 8.327302930410951e-05 3.6872318105451996e-06 4.708134292741306e-05 2.454311470501125e-05 1.9038769096368924e-05 4.128644832235295e-06 2.9051352612441406e-05
0.117117114 2.5646611902629957e-05 5.0609516620170325e-05 2.7383359793020645e-06 8.270185207948089e-05 3.6375292893353617e-06 4.709929635282606e-05 2.4477130864397623e-05 1.9012719349120744e-05 4.0901290958572645e-06 2.8890346584375948e-05
0.118118115 2.5585575713193975e-05 5.002302350476384e-05 2.697944864848978e-06 8.212486136471853e-05 3.588369509088807e-06 4.713955786428414e-05 2.4458780899294652e-05 1.8976774299517274e-05 4.052924396091839e-06 2.873864650609903e-05
0.11911912 2.5525077944621444e-05 4.94616360811051e-05 2.6581224119581748e-06 8.154381066560745e-05 3.5398886666371254e-06 4.7163859562715515e-05 2.448557825118769e-05 1.893076660053339e-05 4.017045739601599e-06 2.8591757654794492e-05
0.12012012 2.546379437262658e-05 4.893144796369597e-05 2.618871121740085e-06 8.095814700936899e-05 3.4920401503768517e-06 4.72069441457279e-05 2.4559867597417906e-05 1.8874725355999544e-05 3.982379894296173e-06 2.8454247512854636e-05
0.12112112 2.5402458049939014e-05 4.8417736252304167e-05 2.580241471150657e-06 8.036586950765923e-05 3.444968797339243e-06 4.7242592700058594e-05 2.4678496629348956e-05 1.8808965251082554e-05 3.949097390432144e-06 2.83211593341548e-05
0.122122124 2.5341299988212995e-05 4.791884566657245e-05 2.5423132683499716e-06 7.977057248353958e-05 3.3984347282967065e-06 4.728282874566503e-05 2.4838918761815876e-05 1.8733382603386417e-05 3.916777586709941e-06 2.8193710022605956e-05
0.123123124 2.5277990062022582e-05 4.7438970796065405e-05 2.5050853764696512e-06 7.916923641460016e-05 3.3527585401316173e-06 4.732986417366192e-05 2.5041825210792013e-05 1.8648004697752185e-05 3.8860221138747875e-06 2.8072196073480882e-05
0.124124125 2.5212406399077736e-05 4.697206168202683e-05 2.4685903099452844e-06 7.856432785047218e-05 3.307770157334744e-06 4.738005736726336e-05 2.5284953153459355e-05 1.855347909440752e-05 3.856169314531144e-06 2.7955538826063275e-05
0.12512513 2.514503830752801e-05 4.650986011256464e-05 2.432786004646914e-06 7.795460260240361e-05 3.2633931823511375e-06 4.744118996313773e-05 2.556531944719609e-05 1.8449563867761753e-05 3.827684849966317e-06 2.7843270800076425e-05
0.12612613 2.507508179405704e-05 4.606522634276189e-05 2.3978891476872377e-06 7.734241080470383e-05 3.219983227609191e-06 4.749895379063673e-05 2.588054303487297e-05 1.833677015383728e-05 3.800378635787638e-06 2.7735250114346854e-05
0.12712713 2.5000597815960646e-05 4.56220077467151e-05 2.363733301535831e-06 7.672474021092057e-05 3.1769711767992703e-06 4.755823465529829e-05 2.6229834475088865e-05 1.8215148884337395e-05 3.7740655898232944e-06 2.7629481337498873e-05
0.12812813 2.4923783712438308e-05 4.5187825890025124e-05 2.330531060579233e-06 7.610609463881701e-05 3.1349152322945883e-06 4.762439857586287e-05 2.6609406631905586e-05 1.8084787370753475e-05 3.749005827557994e-06 2.7527863494469784e-05
0.12912913 2.484292235749308e-05 4.475554305827245e-05 2.298212848472758e-06 7.548227586084977e-05 3.09346637550334e-06 4.769726729136892e-05 2.7014659281121567e-05 1.7946302250493318e-05 3.7250888453854714e-06 2.7428415705799125e-05
0.13013013 2.476010013197083e-05 4.4331496610539034e-05 2.2668853034701897e-06 7.485695095965639e-05 3.0527646686095977e-06 4.777204230776988e-05 2.74459980573738e-05 1.779955164238345e-05 3.702148205775302e-06 2.733199653448537e-05
0.13113113 2.4673032385180704e-05 4.3905100028496236e-05 2.2365813947544666e-06 7.4228853918612e-05 3.012677098013228e-06 4.7859750338830054e-05 2.7898720873054117e-05 1.7645184925640933e-05 3.680540658024256e-06 2.7237829272053204e-05
0.13213213 2.458172821206972e-05 4.3485899368533865e-05 2.2071958483138587e-06 7.35987996449694e-05 2.973624759761151e-06 4.793131665792316e-05 2.8368545827106573e-05 1.748318572936114e-05 3.6600883959181374e-06 2.7143376428284682e-05
0.13313313 2.448802115395665e-05 4.307081690058112e-05 2.179033799620811e-06 7.296711555682123e-05 2.9351892862905515e-06 4.801912291441113e-05 2.885577669076156e-05 1.731408883642871e-05 3.6406327126314864e-06 2.705220140342135e-05
0.13413413 2.438835690554697e-05 4.2658466554712504e-05 2.151979288100847e-06 7.233377255033702e-05 2.897492549891467e-06 4.81121132906992e-05 2.9353959689615294e-05 1.7138176190201193e-05 3.6223755159880966e-06 2.6961855837726034e-05
0.13513513 2.4288376152981073e-05 4.224236181471497e-05 2.1259247660054825e-06 7.170020398916677e-05 2.860390850401018e-06 4.8207901272689924e-05 2.9861132134101354e-05 1.6955915270955302e-05 3.6051933420822024e-06 2.687193591555115e-05
0.13613613 2.418328949715942e-05 4.183585770078935e-05 2.1011417175031966e-06 7.106480188667774e-05 2.8242757252883166e-06 4.830683610634878e-05 3.037422357010655e-05 1.6767722627264448e-05 3.5893106087314663e-06 2.678305099834688e-05
0.13713713 2.4075696273939684e-05 4.142265606787987e-05 2.0776278688572347e-06 7.042997458484024e-05 2.7887638225365663e-06 4.8407491703983396e-05 3.089064557570964e-05 1.6573283573961817e-05 3.5743437365454156e-06 2.6693387553677894e-05
0.13813815 2.3966096705407836e-05 4.101394733879715e-05 2.0554423372232122e-06 6.979580939514562e-05 2.7540838800632628e-06 4.851417543250136e-05 3.140799526590854e-05 1.6373627659049816e-05 3.560716777428752e-06 2.6604655431583524e-05
0.13913915 2.385300467722118e-05 4.060882201883942e-05 2.034514182014391e-06 6.915887934155762e-05 2.720055363170104e-06 4.861969864577986e-05 3.191930954926647e-05 1.616902409296017e-05 3.548050699464511e-06 2.651459726621397e-05
0.14014015 2.3739386961096898e-05 4.020492633571848e-05 2.014759957091883e-06 6.852600199636072e-05 2.686959760467289e-06 4.873325087828562e-05 3.2426396501250565e-05 1.595998583070468e-05 3.536716576491017e-06 2.6425375835970044e-05
0.14114115 2.3622624212293886e-05 3.9805774576961994e-05 1.996613036681083e-06 6.789386679884046e-05 2.6545317268755753e-06 4.8843830882105976e-05 3.292376277386211e-05 1.5746203644084744e-05 3.526417231114465e-06 2.6334848371334374e-05
0.14214215 2.3505970602855086e-05 3.940653914469294e-05 1.9798276298388373e-06 6.726117862854153e-05 2.62282628682442e-06 4.8953974328469485e-05 3.340967668918893e-05 1.5528699805145152e-05 3.517275899866945e-06 2.6242883905069903e-05
0.14314315 2.3387596229440533e-05 3.899998409906402e-05 1.9643293853732757e-06 6.66323394398205e-05 2.5919528070517117e-06 4.90697639179416e-05 3.388067125342786e-05 1.5307590729207732e-05 3.5091693462163676e-06 2.6149269615416415e-05
0.14414415 2.327076617802959e-05 3.8593250792473555e-05 1.9504245756252203e-06 6.600501365028322e-05 2.5617987375881057e-06 4.9188707635039464e-05 3.433615711401217e-05 1.5083322978171054e-05 3.5023977034143172e-06 2.605465124361217e-05
0.14514515 2.3151918867370114e-05 3.818633558694273e-05 1.938067953233258e-06 6.53811075608246e-05 2.5325073238491314e-06 4.929731585434638e-05 3.477197606116533e-05 1.4856256711937021e-05 3.496824547255528e-06 2.595692603790667e-05
0.14614615 2.3033870093058795e-05 3.777397068915889e-05 1.927034645632375e-06 6.475888949353248e-05 2.5040185391844716e-06 4.941249790135771e-05 3.518744415487163e-05 1.4626691154262517e-05 3.4923539260489633e-06 2.5857420041575097e-05
0.14714715 2.29163470066851e-05 3.73563525499776e-05 1.9176784462615615e-06 6.41409496893175e-05 2.4763185137999244e-06 4.953487223247066e-05 3.5581495467340574e-05 1.4395126527233515e-05 3.4891713767137844e-06 2.5756478862604126e-05
0.14814815 2.2801163140684366e-05 3.693427788675763e-05 1.9097476524621015e-06 6.352717900881544e-05 2.44941770688456e-06 4.965418338542804e-05 3.59498371835798e-05 1.4161639228404965e-05 3.486968353172415e-06 2.5652714612078853e-05
0.14914915 2.2687099772156216e-05 3.650547660072334e-05 1.9035508103115717e-06 6.29159330856055e-05 2.4233538624685025e-06 4.976181662641466e-05 3.629378625191748e-05 1.3927024156146217e-05 3.4861423046095297e-06 2.5544910386088304e-05
0.15015015 2.2575179173145443e-05 3.6076286050956696e-05 1.8988648662343621e-06 6.230971484910697e-05 2.398154947513831e-06 4.9879541620612144e-05 3.6611472751246765e-05 1.3691079402633477e-05 3.4864801818912383e-06 2.5436309442739002e-05
0.15115115 2.2467676899395883e-05 3.5647102777147666e-05 1.895724835776491e-06 6.170995038701221e-05 2.3738891741231782e-06 4.999524389859289e-05 3.689892400871031e-05 1.345471537206322e-05 3.4878514725278364e-06 2.5325678507215343e-05
0.15215215 2.236142972833477e-05 3.5220109566580504e-05 1.8942239421448903e-06 6.111230322858319e-05 2.3504719592892798e-06 5.010288441553712e-05 3.715759885380976e-05 1.321778108831495e-05 3.4904333006124943e-06 2.5211917090928182e-05
0.15315315 2.225896059826482e-05 3.4791522921295837e-05 1.8941980215458898e-06 6.0522081184899434e-05 2.3278360004042042e-06 5.0221238780068234e-05 3.738482701010071e-05 1.2980975043319631e-05 3.494305246931617e-06 2.5097326215473004e-05
0.15415415 2.2161155357025564e-05 3.436382030486129e-05 1.8959240151161794e-06 5.993670492898673e-05 2.306306669197511e-06 5.0329254008829594e-05 3.758497769013047e-05 1.2744271771225613e-05 3.4993147437489824e-06 2.4980194211821072e-05
0.15515515 2.206684985139873e-05 3.393835504539311e-05 1.8993044932358316e-06 5.9357629652367905e-05 2.285704567839275e-06 5.0436177843948826e-05 3.775219011004083e-05 1.2508418876677752e-05 3.5052116800216027e-06 2.4861094061634503e-05
0.15615615 2.1977270080242306e-05 3.351547275087796e-05 1.9041608538827859e-06 5.878542287973687e-05 2.2660592549073044e-06 5.053875065641478e-05 3.7888428778387606e-05 1.2273080756131094e-05 3.5122641293128254e-06 2.4740100343478844e-05
0.15715715 2.1893140001338907e-05 3.309420935693197e-05 1.910733317345148e-06 5.8219222410116345e-05 2.2472863747680094e-06 5.064067227067426e-05 3.799435216933489e-05 1.2039037756039761e-05 3.5206023767386796e-06 2.4617695089546032e-05
0.15815815 2.181476702389773e-05 3.2673800888005644e-05 1.918884208862437e-06 5.766029789811e-05 2.2297135728877038e-06 5.074170621810481e-05 3.806777749559842e-05 1.180632443720242e-05 3.5296934584039263e-06 2.449366365908645e-05
0.15915915 2.174164546886459e-05 3.2259649742627516e-05 1.9286112546978984e-06 5.710791810997762e-05 2.2130832348921103e-06 5.083928772364743e-05 3.811206261161715e-05 1.1575351891224273e-05 3.5399086755205644e-06 2.4368615413550287e-05
0.16016015 2.167407365050167e-05 3.184756133123301e-05 1.9399026314204093e-06 5.6562617828603834e-05 2.1975838535581715e-06 5.0934486353071406e-05 3.812467912212014e-05 1.1346338396833744e-05 3.5512534850568045e-06 2.4242055587819777e-05
0.16116115 2.161481825169176e-05 3.143794310744852e-05 1.9527474250935484e-06 5.602567762252875e-05 2.183181322834571e-06 5.1024529966525733e-05 3.810869384324178e-05 1.1119136615889147e-05 3.5632860999612603e-06 2.4114448024192825e-05
0.16216215 2.1559486413025297e-05 3.103215203736909e-05 1.9671865629788954e-06 5.549392881221138e-05 2.16990201806766e-06 5.1117982366122305e-05 3.806134918704629e-05 1.0894707884290256e-05 3.576290737328236e-06 2.398589094809722e-05
0.16316317 2.1512652892852202e-05 3.063645999645814e-05 1.983185029530432e-06 5.497176243807189e-05 2.157772996724816e-06 5.1210623496444896e-05 3.7989164411555976e-05 1.0672328244254459e-05 3.590209644244169e-06 2.3858241547713988e-05
0.16416417 2.1472045773407444e-05 3.0244751542340964e-05 2.0005995793326292e-06 5.4457650549011305e-05 2.146943188563455e-06 5.131047873874195e-05 3.788851245190017e-05 1.0453273716848344e-05 3.6050296330358833e-06 2.3731030523777008e-05
0.16516517 2.1438188923639245e-05 2.986461367981974e-05 2.0196362129354384e-06 5.395105108618736e-05 2.1372875380620826e-06 5.140364373801276e-05 3.7759749830001965e-05 1.0236836715193931e-05 3.6205867672833847e-06 2.3603510271641426e-05
0.16616617 2.1412652131402865e-05 2.9495939088519663e-05 2.040145318460418e-06 5.345158206182532e-05 2.1288540210662177e-06 5.1508413889678195e-05 3.76089483324904e-05 1.002366843749769e-05 3.636947212726227e-06 2.347857298445888e-05
0.16716717 2.139421303581912e-05 2.914038486778736e-05 2.0619825136236614e-06 5.2959934691898525e-05 2.121751776940073e-06 5.161131775821559e-05 3.743562410818413e-05 9.813758879317902e-06 3.6540629935188917e-06 2.3354781660600565e-05
0.16816817 2.1382020349847153e-05 2.87998827843694e-05 2.0853206024185056e-06 5.247884473646991e-05 2.1160558389965445e-06 5.171260636416264e-05 3.723980989889242e-05 9.607110769138671e-06 3.6717885905090952e-06 2.32326055993326e-05
0.16916917 2.1380421458161436e-05 2.847708310582675e-05 2.110095692842151e-06 5.200605301070027e-05 2.111698222506675e-06 5.182203676667996e-05 3.702587491716258e-05 9.404083357367199e-06 3.6903898035234306e-06 2.3114193027140573e-05
0.17017017 2.1383319108281285e-05 2.8169943107059225e-05 2.1362955067161238e-06 5.154086466063745e-05 2.10871257877443e-06 5.1940325647592545e-05 3.67944739991799e-05 9.204685738950502e-06 3.709566044562962e-06 2.2998689019004814e-05
0.17117117 2.1394193026935682e-05 2.787387893476989e-05 2.163711315006367e-06 5.108407640364021e-05 2.107175305354758e-06 5.205257548368536e-05 3.654518513940275e-05 9.009270797832869e-06 3.7292256820364855e-06 2.288436735398136e-05
0.17217217 2.1413543436210603e-05 2.759354538284242e-05 2.1923819986113813e-06 5.063488060841337e-05 2.1071662104077404e-06 5.218857404543087e-05 3.62809696525801e-05 8.817749403533526e-06 3.7493393847398693e-06 2.2775353500037454e-05
0.17317317 2.144028439943213e-05 2.7323416361468844e-05 2.2225244720175397e-06 5.0194968935102224e-05 2.108590024363366e-06 5.230716851656325e-05 3.6006036680191755e-05 8.62988963490352e-06 3.770425109905773e-06 2.2667034500045702e-05
0.17417417 2.147464510926511e-05 2.7064737878390588e-05 2.2537772110808874e-06 4.9763941206038e-05 2.1114692572155036e-06 5.244863859843463e-05 3.5718490835279226e-05 8.446306310361251e-06 3.7916724977549165e-06 2.2563745005754754e-05
0.17517518 2.1515814296435565e-05 2.681511796254199e-05 2.286283688590629e-06 4.933984746458009e-05 2.116094037774019e-06 5.2592669817386195e-05 3.54219191649463e-05 8.26690302346833e-06 3.813358944171341e-06 2.2463111235992983e-05
0.17617618 2.1564133930951357e-05 2.6577305106911808e-05 2.3199561383080436e-06 4.89246376673691e-05 2.1220250800979557e-06 5.274690192891285e-05 3.511972681735642e-05 8.091396921372507e-06 3.835587904177373e-06 2.2366853954736143e-05
0.17717718 2.161936390621122e-05 2.635026248754002e-05 2.3547040655103046e-06 4.851754056289792e-05 2.1297844341461314e-06 5.2904932090314105e-05 3.48109970218502e-05 7.92031642049551e-06 3.8581329135922715e-06 2.227400545962155e-05
0.17817818 2.1682360966224223e-05 2.6134312065551057e-05 2.390739837210276e-06 4.811865073861554e-05 2.139067873940803e-06 5.308080289978534e-05 3.44951513397973e-05 7.753382305963896e-06 3.881130851368653e-06 2.218617737526074e-05
0.17917918 2.175040208385326e-05 2.5924897272489034e-05 2.4276162093883613e-06 4.772717147716321e-05 2.1499865852092626e-06 5.326179962139577e-05 3.418167034396902e-05 7.590854693262372e-06 3.904393906850601e-06 2.2102089133113623e-05
0.18018018 2.1825564544997178e-05 2.5726512831170112e-05 2.4656171717651887e-06 4.7343553887913004e-05 2.162646296710591e-06 5.345015233615413e-05 3.3864933357108384e-05 7.4323829721834045e-06 3.927920261048712e-06 2.2022144548827782e-05
0.18118118 2.190791565226391e-05 2.5536610337439924e-05 2.5046581413334934e-06 4.6967466914793476e-05 2.1770083549199626e-06 5.365489050745964e-05 3.354730142746121e-05 7.278404609678546e-06 3.9518613448308315e-06 2.1947347704553977e-05
0.18218218 2.1994124836055562e-05 2.5356908736284822e-05 2.5445979190408252e-06 4.659964542952366e-05 2.19300727621885e-06 5.386277916841209e-05 3.323659620946273e-05 7.128586275939597e-06 3.975686013291124e-06 2.1876881874050014e-05
0.18318318 2.2088073819759302e-05 2.5186736820614897e-05 2.585436959634535e-06 4.623885251930915e-05 2.2107954009698005e-06 5.4086332966107875e-05 3.292903056717478e-05 6.9830580287089106e-06 3.999803539045388e-06 2.181201671191957e-05
0.18418418 2.218582812929526e-05 2.5023337002494372e-05 2.6271782189724036e-06 4.58839422208257e-05 2.2303095192910405e-06 5.433225305750966e-05 3.262471727794036e-05 6.841825324954698e-06 4.024312602268765e-06 2.1752635802840814e-05
0.18518518 2.2290167180472054e-05 2.4870832930901088e-05 2.669809873623308e-06 4.5536951802205294e-05 2.251553723908728e-06 5.4571682994719595e-05 3.233018287573941e-05 6.704730822093552e-06 4.048614755447488e-06 2.169716935895849e-05
0.18618618 2.2398398868972436e-05 2.4727292839088477e-05 2.7131957267556572e-06 4.519648791756481e-05 2.2744770831195638e-06 5.4840715165482834e-05 3.204325548722409e-05 6.5719441408873536e-06 4.0731947592576034e-06 2.1648775145877153e-05
0.18718718 2.2511712813866325e-05 2.459429197188001e-05 2.7575238163990434e-06 4.486229590838775e-05 2.2992524009168847e-06 5.5110656830947846e-05 3.176603786414489e-05 6.443097845476586e-06 4.097753389942227e-06 2.160473923140671e-05
0.1881882 2.2629161321674474e-05 2.4471482902299613e-05 2.80233439298172e-06 4.453478322830051e-05 2.3258262444869615e-06 5.539365884033032e-05 3.1499756005359814e-05 6.318621217360487e-06 4.122498012293363e-06 2.156645859940909e-05
0.1891892 2.275130827911198e-05 2.435758142382838e-05 2.847973973985063e-06 4.4212283683009446e-05 2.3541679183836095e-06 5.568710184888914e-05 3.124562499579042e-05 6.198028586368309e-06 4.146944775129668e-06 2.1533447579713538e-05
0.1901902 2.2876509319758043e-05 2.425838465569541e-05 2.894399131037062e-06 4.389732930576429e-05 2.3842958398745395e-06 5.599741780315526e-05 3.100494359387085e-05 6.081547780922847e-06 4.171464297542116e-06 2.15073687286349e-05
0.1911912 2.300543746969197e-05 2.4167322408175096e-05 2.9412440198939294e-06 4.358611840871163e-05 2.4162566205632174e-06 5.631696694763377e-05 3.077619112445973e-05 5.968860023131128e-06 4.195795099803945e-06 2.148602288798429e-05
0.1921922 2.3136753952712752e-05 2.4080876755760983e-05 2.9889156394347083e-06 4.328040813561529e-05 2.4499261144228512e-06 5.66384733247105e-05 3.056234709220007e-05 5.860330475115916e-06 4.22003131461679e-06 2.1468675186042674e-05
0.1931932 2.3271706595551223e-05 2.3995558876777068e-05 3.03710157822934e-06 4.298085696063936e-05 2.485458253431716e-06 5.698645327356644e-05 3.0363304176717065e-05 5.755469373980304e-06 4.244277988618705e-06 2.1457801267388277e-05
0.1941942 2.3409456844092347e-05 2.3907185095595196e-05 3.0857881938572973e-06 4.268564225640148e-05 2.5227245714631863e-06 5.73366014577914e-05 3.0178929591784254e-05 5.654358574247453e-06 4.268359589332249e-06 2.1449895939440466e-05
0.1951952 2.354834578000009e-05 2.3816548491595313e-05 3.134937060167431e-06 4.23946839873679e-05 2.561759856689605e-06 5.7688514061737806e-05 3.0012188290129416e-05 5.5570449148945045e-06 4.2920373743982054e-06 2.1445119273266755e-05
0.1961962 2.368975583522115e-05 2.3716545911156572e-05 3.184666411470971e-06 4.210787665215321e-05 2.602517952254857e-06 5.805350883747451e-05 2.9862763767596334e-05 5.463061825139448e-06 4.315562819101615e-06 2.144402969861403e-05
0.1971972 2.3831491489545442e-05 2.3606649847351946e-05 3.2347770684282295e-06 4.1824951040325686e-05 2.64515915660013e-06 5.842373502673581e-05 2.972954825963825e-05 5.372810392145766e-06 4.33887043982395e-06 2.1445333914016373e-05
0.1981982 2.3975082513061352e-05 2.3489594241254963e-05 3.285437060185359e-06 4.154622365604155e-05 2.6893044378084596e-06 5.880687240278348e-05 2.9611115678562783e-05 5.2858504204778e-06 4.361778337624855e-06 2.1450141503009945e-05
0.1991992 2.4117109205690213e-05 2.3356693418463692e-05 3.336478130222531e-06 4.126979547436349e-05 2.735381940510706e-06 5.920709008933045e-05 2.950961425085552e-05 5.202562988415593e-06 4.384597104944987e-06 2.1457701222971082e-05
0.2002002 2.426022183499299e-05 2.3210033759824e-05 3.387915739949676e-06 4.0997583710122854e-05 2.7830844828713452e-06 5.959277768852189e-05 2.942477112810593e-05 5.122239144839114e-06 4.407097094372148e-06 2.146508268197067e-05
0.2012012 2.440228490740992e-05 2.3050162781146355e-05 3.439574811636703e-06 4.072779120178893e-05 2.8323322567302966e-06 6.0001631936756894e-05 2.935807242465671e-05 5.045419129601214e-06 4.4291550693742465e-06 2.1476269466802478e-05
0.2022022 2.4544831831008196e-05 2.2873431589687243e-05 3.491717052384047e-06 4.046074172947556e-05 2.8832680527557386e-06 6.041454980731942e-05 2.9305030693649314e-05 4.971601356373867e-06 4.451094810065115e-06 2.148847488570027e-05
0.2032032 2.4684821255505085e-05 2.267628224217333e-05 3.5439250041235937e-06 4.019644620711915e-05 2.9358136544033187e-06 6.0828522691736e-05 2.926876550191082e-05 4.9008613132173195e-06 4.472453838388901e-06 2.150087857444305e-05
0.2042042 2.4823522835504264e-05 2.2461572370957583e-05 3.5967152598459506e-06 3.9932325307745486e-05 2.9899720175308175e-06 6.124836363596842e-05 2.9247305064927787e-05 4.8331476136809215e-06 4.493523192650173e-06 2.1514049876714125e-05
0.2052052 2.496061824786011e-05 2.222592956968583e-05 3.64958123100223e-06 3.967199882026762e-05 3.045521452804678e-06 6.167939864099026e-05 2.92404383799294e-05 4.768332473759074e-06 4.5140918700781185e-06 2.152843626390677e-05
0.2062062 2.509410842321813e-05 2.1965754058328457e-05 3.7027932648925344e-06 3.941229442716576e-05 3.1027648219605908e-06 6.210860010469332e-05 2.9248729333630763e-05 4.706383606389863e-06 4.534477284323657e-06 2.154176945623476e-05
0.2072072 2.5225339413736947e-05 2.1691676010959782e-05 3.756149681066745e-06 3.915383786079474e-05 3.1612476050213445e-06 6.254222535062581e-05 2.9268874641275033e-05 4.647154128178954e-06 4.554168299364392e-06 2.1555631974479184e-05
0.2082082 2.5353881937917322e-05 2.1405941879493184e-05 3.8096291063993704e-06 3.889730942319147e-05 3.221117367502302e-06 6.298379594227299e-05 2.9300292226253077e-05 4.590499429468764e-06 4.57324040326057e-06 2.157063499907963e-05
0.2092092 2.5478155293967575e-05 2.1117592041264288e-05 3.863449364871485e-06 3.8640697312075645e-05 3.2823938909132266e-06 6.34250245639123e-05 2.934555413958151e-05 4.5365654841589276e-06 4.591855940816458e-06 2.1586811271845363e-05
0.2102102 2.5598206775612198e-05 2.0835102986893617e-05 3.917513822671026e-06 3.838605334749445e-05 3.345038976476644e-06 6.388386827893555e-05 2.9403072403511032e-05 4.485270892473636e-06 4.609773895936087e-06 2.1607100279652514e-05
0.2112112 2.571377990534529e-05 2.0567014871630818e-05 3.971537353208987e-06 3.813024522969499e-05 3.4088197935489006e-06 6.433745875256136e-05 2.9467704734997824e-05 4.436267772689462e-06 4.627243470167741e-06 2.1628897229675204e-05
0.2122122 2.582446177257225e-05 2.032267366303131e-05 4.0257755244965665e-06 3.78757540602237e-05 3.4738452541205334e-06 6.480015872512013e-05 2.9542252377723344e-05 4.389764853840461e-06 4.643886313715484e-06 2.1655398086295463e-05
0.21321322 2.5928664399543777e-05 2.0103943825233728e-05 4.080136477568885e-06 3.761985499295406e-05 3.540014631653321e-06 6.526184733957052e-05 2.9624885428347625e-05 4.345584784459788e-06 4.660134891310008e-06 2.168501123378519e-05
0.21421422 2.6026486011687666e-05 1.9925231754314154e-05 4.134437858738238e-06 3.736481085070409e-05 3.6071314752916805e-06 6.572774145752192e-05 2.9716009521507658e-05 4.303618879930582e-06 4.675640411733184e-06 2.1720123186241835e-05
0.21521522 2.612028765724972e-05 1.9785233234870248e-05 4.188942057226086e-06 3.7109621189301834e-05 3.675451125673135e-06 6.62057354929857e-05 2.981484249175992e-05 4.26389215135714e-06 4.6901777750463225e-06 2.1761577954748645e-05
0.21621622 2.6206042093690485e-05 1.9692723071784712e-05 4.243533567205304e-06 3.685406773001887e-05 3.744490413737367e-06 6.66784035274759e-05 2.9917177016614005e-05 4.2263741306669544e-06 4.704263574240031e-06 2.1807452867506072e-05
0.21721722 2.6284576961188577e-05 1.9649429304990917e-05 4.298270596336806e-06 3.659657159005292e-05 3.8143994061101694e-06 6.715270865242928e-05 3.00252613669727e-05 4.190985237073619e-06 4.717464435088914e-06 2.185885387007147e-05
0.21821822 2.635690543684177e-05 1.966067065950483e-05 4.352953510533553e-06 3.633971209637821e-05 3.885202204401139e-06 6.764058343833312e-05 3.013726745848544e-05 4.1575067371013574e-06 4.729789907287341e-06 2.1917845515417866e-05
0.21921922 2.642055733304005e-05 1.9720666387001984e-05 4.407690084917704e-06 3.608033512136899e-05 3.9566757550346665e-06 6.812649371568114e-05 3.025039768544957e-05 4.12611825595377e-06 4.741440079669701e-06 2.198115544160828e-05
0.22022022 2.6477089704712853e-05 1.982804860745091e-05 4.46246531282668e-06 3.582094359444454e-05 4.028876901429612e-06 6.860944995423779e-05 3.0366578357643448e-05 4.096732027392136e-06 4.752124368678778e-06 2.204914744652342e-05
0.22122122 2.6525060093263164e-05 1.9990351574961096e-05 4.517216439126059e-06 3.5558939998736605e-05 4.101541435375111e-06 6.90942324581556e-05 3.048037069675047e-05 4.069107944815187e-06 4.7621015255572274e-06 2.2122103473520838e-05
0.22222222 2.6565077860141173e-05 2.0204181055305526e-05 4.571991212287685e-06 3.5296812711749226e-05 4.174473360762931e-06 6.959089660085738e-05 3.0594052077503875e-05 4.04367574446951e-06 4.771036401507445e-06 2.220135684183333e-05
0.22322322 2.659557867445983e-05 2.0463583496166393e-05 4.62669413536787e-06 3.503317930153571e-05 4.24802010456915e-06 7.00809687259607e-05 3.070784077863209e-05 4.019741936645005e-06 4.779190021508839e-06 2.228386620117817e-05
0.22422422 2.6617070034262724e-05 2.077007229672745e-05 4.681415248342091e-06 3.47685236192774e-05 4.321876076573972e-06 7.058632036205381e-05 3.081676550209522e-05 3.9978185668587685e-06 4.786390491062775e-06 2.2371807062882e-05
0.22522523 2.6629648345988244e-05 2.11150327231735e-05 4.7358621486637276e-06 3.450055010034703e-05 4.3958430069324095e-06 7.107272540451959e-05 3.092102269874886e-05 3.977529104304267e-06 4.7926896513672546e-06 2.2460102627519518e-05
0.22622623 2.663426312210504e-05 2.1494795873877592e-05 4.790299044543644e-06 3.423260568524711e-05 4.469743089430267e-06 7.157855725381523e-05 3.1020033929962665e-05 3.9590590859006625e-06 4.798203917744104e-06 2.2553063899977133e-05
0.22722723 2.66274710156722e-05 2.1905230823904276e-05 4.844773229706334e-06 3.3962365705519915e-05 4.543809154711198e-06 7.206710142781958e-05 3.1112551369005814e-05 3.9423130147042684e-06 4.8025872274592984e-06 2.2645357603323646e-05
0.22822823 2.6612926376401447e-05 2.234313615190331e-05 4.899111900158459e-06 3.3689881092868745e-05 4.617812919605058e-06 7.256049138959497e-05 3.119953544228338e-05 3.927179022866767e-06 4.8062238420243375e-06 2.2739588530384935e-05
0.22922923 2.6587516913423315e-05 2.2796792109147646e-05 4.953420557285426e-06 3.341681804158725e-05 4.69157203042414e-06 7.305806502699852e-05 3.1277817470254377e-05 3.913746240868932e-06 4.8090396376210265e-06 2.2833864932181314e-05
0.23023023 2.6553378120297566e-05 2.327221227460541e-05 5.007424078939948e-06 3.314121931907721e-05 4.765179255628027e-06 7.355481648119166e-05 3.134618600597605e-05 3.901804575434653e-06 4.811071903532138e-06 2.29281449719565e-05
0.23123123 2.650859642017167e-05 2.375415169808548e-05 5.061541742179543e-06 3.2864059903658926e-05 4.838320364797255e-06 7.404466305160895e-05 3.140393891953863e-05 3.8917937672522385e-06 4.811972303286893e-06 2.301989297848195e-05
0.23223223 2.6454705221112818e-05 2.424522790533956e-05 5.115258773003006e-06 3.258575816289522e-05 4.9112591113953386e-06 7.453127909684554e-05 3.145194932585582e-05 3.8831462916277815e-06 4.811931830772664e-06 2.3110058464226313e-05
0.23323323 2.638989462866448e-05 2.4732078600209206e-05 5.168848474568222e-06 3.230525544495322e-05 4.983263806934701e-06 7.50162434997037e-05 3.148925316054374e-05 3.876063146890374e-06 4.811077360500349e-06 2.319688610441517e-05
0.23423423 2.6317187803215347e-05 2.521477290429175e-05 5.222417257755296e-06 3.202296647941694e-05 5.054714620200684e-06 7.5491625466384e-05 3.151299461023882e-05 3.87048476113705e-06 4.809448455489473e-06 2.3279624656424858e-05
0.23523523 2.6234160031890497e-05 2.5682429622975178e-05 5.27558040630538e-06 3.1740091799292713e-05 5.1254278332635295e-06 7.597042713314295e-05 3.152723365928978e-05 3.866548922815127e-06 4.806644028576557e-06 2.335872886760626e-05
0.23623623 2.6139481633435935e-05 2.613042488519568e-05 5.328467523213476e-06 3.1454772397410125e-05 5.195301582716638e-06 7.643257413292304e-05 3.152495264657773e-05 3.864136488118675e-06 4.80279823023011e-06 2.3430324290529825e-05
0.23723723 2.603826033009682e-05 2.655303069332149e-05 5.3813191698282026e-06 3.116780499112792e-05 5.264103037916357e-06 7.690493657719344e-05 3.1510688131675124e-05 3.863203346554656e-06 4.798529062099988e-06 2.3497987058362924e-05
0.23823825 2.5925817681127228e-05 2.6943813281832263e-05 5.433853857539361e-06 3.087996810791083e-05 5.332005457603373e-06 7.735679537290707e-05 3.148053656332195e-05 3.863770416501211e-06 4.792981144419173e-06 2.3556616724818014e-05
0.23923925 2.5804823962971568e-05 2.7296793632558547e-05 5.486016107170144e-06 3.059037771890871e-05 5.398459052230464e-06 7.781053864164278e-05 3.143522553727962e-05 3.86588362744078e-06 4.786614226759411e-06 2.360830330871977e-05
0.24024025 2.5673898562672548e-05 2.761432551778853e-05 5.5380678531946614e-06 3.030027983186301e-05 5.463702564156847e-06 7.824783824617043e-05 3.1377228879136965e-05 3.869458396366099e-06 4.779489245265722e-06 2.365158979955595e-05
0.24124125 2.5535118766129017e-05 2.7904388844035566e-05 5.589757620327873e-06 3.0009596230229363e-05 5.527826488105347e-06 7.868079410400242e-05 3.130375989712775e-05 3.874403773806989e-06 4.771638487000018e-06 2.3688588044024073e-05
0.24224225 2.5386469133081846e-05 2.8168482458568178e-05 5.641099960485008e-06 2.9717373763560317e-05 5.590306045633042e-06 7.90964113548398e-05 3.121581539744511e-05 3.880987605953123e-06 4.762476237374358e-06 2.3717715521343052e-05
0.24324325 2.522898284951225e-05 2.8401333111105487e-05 5.69201529287966e-06 2.9423543310258538e-05 5.651402716466691e-06 7.950555300340056e-05 3.1111823773244396e-05 3.88886519431253e-06 4.7527928472845815e-06 2.3739590687910095e-05
0.24424425 2.5063920475076884e-05 2.8604044928215444e-05 5.742582743550884e-06 2.9131113478797488e-05 5.710569439543178e-06 7.990178710315377e-05 3.0993152904557064e-05 3.898206614394439e-06 4.742195415019523e-06 2.3754175344947726e-05
0.24524525 2.4890623535611667e-05 2.8768134143319912e-05 5.792725005449029e-06 2.8836393539677374e-05 5.768094979430316e-06 8.029431046452373e-05 3.08603594021406e-05 3.908845883415779e-06 4.7307075874414295e-06 2.3761134798405692e-05
0.24624625 2.471002699167002e-05 2.8898044547531754e-05 5.842628979735309e-06 2.8542546715470962e-05 5.823740593768889e-06 8.06652897153981e-05 3.0712439183844253e-05 3.921299594367156e-06 4.718325271824142e-06 2.3759372197673656e-05
0.24724725 2.452191438351292e-05 2.8988675694563426e-05 5.891834462090628e-06 2.8248014132259414e-05 5.877477178728441e-06 8.102657011477277e-05 3.054931585211307e-05 3.934843789465958e-06 4.705235824076226e-06 2.3749322281219065e-05
0.24824825 2.4327076971530914e-05 2.9037484637228772e-05 5.940751634625485e-06 2.795367436192464e-05 5.929116468905704e-06 8.137302211252972e-05 3.0373194022104144e-05 3.949785423174035e-06 4.691112735599745e-06 2.373057941440493e-05
0.24924925 2.4124949050019495e-05 2.9037841159151867e-05 5.98923179495614e-06 2.765997669484932e-05 5.978773970127804e-06 8.170520595740527e-05 3.018345159944147e-05 3.966235453845002e-06 4.6765153456362896e-06 2.3702466933173127e-05
0.25025025 2.3915557903819717e-05 2.89917406917084e-05 6.037072580511449e-06 2.7365344067220576e-05 6.0262159422563855e-06 8.201841410482302e-05 2.997988303832244e-05 3.983947408414679e-06 4.660616923501948e-06 2.366431181144435e-05
0.25125125 2.3699982193647884e-05 2.8902888516313396e-05 6.0844613471999764e-06 2.707177736738231e-05 6.0713396123901475e-06 8.23272202978842e-05 2.976219548145309e-05 4.002983132522786e-06 4.644594810088165e-06 2.361860424571205e-05
0.25225225 2.3479207811760716e-05 2.876327016565483e-05 6.131204827397596e-06 2.6779789550346322e-05 6.114168172643986e-06 8.259953756351024e-05 2.9533117412938736e-05 4.0234403968497645e-06 4.627559974323958e-06 2.3561255147797056e-05
0.25325325 2.3250602680491284e-05 2.8586258849827573e-05 6.177617706271121e-06 2.648720874276478e-05 6.154448328743456e-06 8.286280353786424e-05 2.929123911599163e-05 4.045207788294647e-06 4.609905317920493e-06 2.3496142603107728e-05
0.25425425 2.3017013518256135e-05 2.8374040994094685e-05 6.223248419701122e-06 2.6197330953436904e-05 6.192518867464969e-06 8.31122524687089e-05 2.9037773856543936e-05 4.068345788255101e-06 4.591277502186131e-06 2.342375591979362e-05
0.25525525 2.2778514903620817e-05 2.8122178264311515e-05 6.2682611314812675e-06 2.5908630050253123e-05 6.227794528967934e-06 8.333852019859478e-05 2.8773369194823317e-05 4.092707968084142e-06 4.5722613322141115e-06 2.334247255930677e-05
0.25625625 2.2533315132022835e-05 2.7829044483951293e-05 6.312705863820156e-06 2.5620785891078413e-05 6.260493591980776e-06 8.354987949132919e-05 2.849859265552368e-05 4.118388460483402e-06 4.552636255539255e-06 2.325287277926691e-05
0.25725725 2.2283851649262942e-05 2.7485833925311454e-05 6.3564461925125215e-06 2.5334455131087452e-05 6.290524652285967e-06 8.373658783966675e-05 2.8212172765051946e-05 4.145383172726724e-06 4.532167167781154e-06 2.3153048459789716e-05
0.25825825 2.2030035324860364e-05 2.709498039621394e-05 6.399493486242136e-06 2.5050649128388613e-05 6.317804036370944e-06 8.391453593503684e-05 2.7916901672142558e-05 4.1736038838280365e-06 4.511363840720151e-06 2.304548615938984e-05
0.25925925 2.177264104830101e-05 2.6647976483218372e-05 6.441826371883508e-06 2.476918962202035e-05 6.3423112806049176e-06 8.406222332268953e-05 2.761370524240192e-05 4.202951458864845e-06 4.489832463150378e-06 2.2926964447833598e-05
0.26026025 2.1510268197744153e-05 2.6145451556658372e-05 6.483485776698217e-06 2.4489001589245163e-05 6.364066848618677e-06 8.419338701060042e-05 2.7302621674607508e-05 4.233632353134453e-06 4.4679304664896335e-06 2.2798873033025302e-05
0.26126125 2.1245146854198538e-05 2.5581839508959092e-05 6.5242288656008895e-06 2.421292447252199e-05 6.382709671015618e-06 8.429885929217562e-05 2.6985329895978794e-05 4.2653696255001705e-06 4.445193553692661e-06 2.266018054797314e-05
0.26226225 2.0976240193704143e-05 2.4959665097412653e-05 6.564281648024917e-06 2.3938162485137582e-05 6.398574896593345e-06 8.43913439894095e-05 2.66596871369984e-05 4.298342901165597e-06 4.4217135837243404e-06 2.251200203318149e-05
0.26326326 2.0704012058558874e-05 2.4284661776619032e-05 6.603501788049471e-06 2.3667444111197256e-05 6.411416961782379e-06 8.445928688161075e-05 2.6329647880629636e-05 4.3324707803549245e-06 4.398009423312033e-06 2.2354495740728453e-05
0.26426426 2.043033055088017e-05 2.3580816559842788e-05 6.64179606246762e-06 2.3398964913212694e-05 6.421326816052897e-06 8.451716712443158e-05 2.599380604806356e-05 4.367544079286745e-06 4.373599495011149e-06 2.2191705284058116e-05
0.26526526 2.0151928765699267e-05 2.288101677550003e-05 6.679249054286629e-06 2.3134005459723994e-05 6.428332198993303e-06 8.454560156678781e-05 2.565395516285207e-05 4.403811544761993e-06 4.3486202230269555e-06 2.202516952820588e-05
0.26626626 1.9873052224284038e-05 2.2195814381120726e-05 6.71600537316408e-06 2.2873131456435658e-05 6.432312147808261e-06 8.4554725617636e-05 2.5309698685305193e-05 4.441112196218455e-06 4.323107532400172e-06 2.1857660613022745e-05
0.26726726 1.9591550881159492e-05 2.15345571632497e-05 6.751661658199737e-06 2.2614942281506956e-05 6.433053385990206e-06 8.454860653728247e-05 2.4962550014606677e-05 4.479401468415745e-06 4.297284704080084e-06 2.1690399080398493e-05
0.26826826 1.930697362695355e-05 2.090501948259771e-05 6.7863970798498485e-06 2.236150612588972e-05 6.4306168496841565e-06 8.45280519570224e-05 2.4616820155642927e-05 4.518696187005844e-06 4.270640147296945e-06 2.1524972908082418e-05
0.26926926 1.9020200852537528e-05 2.031055737461429e-05 6.820364887971664e-06 2.2111833459348418e-05 6.425373157981085e-06 8.449111192021519e-05 2.4266708351206034e-05 4.558949058264261e-06 4.243756393407239e-06 2.136098555638455e-05
0.27027026 1.873282053566072e-05 1.9756298570428044e-05 6.853087143099401e-06 2.1865949747734703e-05 6.416935775632737e-06 8.442759281024337e-05 2.3918439183034934e-05 4.600038664648309e-06 4.216359684505733e-06 2.1198613467277028e-05
0.27127126 1.8444239685777575e-05 1.924995558511e-05 6.885070888529299e-06 2.1624880901072174e-05 6.405489784810925e-06 8.435296331299469e-05 2.3569236873299815e-05 4.642020940082148e-06 4.188432740193093e-06 2.1040255887783132e-05
0.27227226 1.8154072677134536e-05 1.8794289644574746e-05 6.9157731559243985e-06 2.1388208551798016e-05 6.3910242715792265e-06 8.426114800386131e-05 2.3220451112138107e-05 4.684936811827356e-06 4.1600337681302335e-06 2.0885550839011557e-05
0.27327326 1.7864171240944415e-05 1.839236392697785e-05 6.945565019123023e-06 2.1156130969757214e-05 6.373317319230409e-06 8.41517248773016e-05 2.287536881340202e-05 4.728418844024418e-06 4.13146335631609e-06 2.0735393263748847e-05
0.27427426 1.7573367586010136e-05 1.8043834643322043e-05 6.974099960643798e-06 2.0928193407598883e-05 6.352734999381937e-06 8.402738603763282e-05 2.2532005459652282e-05 4.772872216562973e-06 4.102244020032231e-06 2.058963946183212e-05
0.2752753 1.728271490719635e-05 1.7752816347638145e-05 7.001786343607819e-06 2.0706140276161022e-05 6.329187272058334e-06 8.388756396016106e-05 2.2192911274032667e-05 4.8180318117374554e-06 4.072847787028877e-06 2.0449333533179015e-05
0.2762763 1.6992073142318986e-05 1.7521657355246134e-05 7.028083473414881e-06 2.048759961326141e-05 6.302703241090057e-06 8.373251330340281e-05 2.185725861636456e-05 4.863689355261158e-06 4.042929504066706e-06 2.0314277207944542e-05
0.2772773 1.6703284927643836e-05 1.734443685563747e-05 7.053552508295979e-06 2.0275710994610563e-05 6.2731396610615775e-06 8.355655882041901e-05 2.1526011551031843e-05 4.910085408482701e-06 4.012518274976173e-06 2.0183921151328832e-05
0.2782783 1.6414476704085246e-05 1.7227299395017326e-05 7.077792815834982e-06 2.0068971934961155e-05 6.2408007579506375e-06 8.336654718732461e-05 2.1199633920332417e-05 4.956938482791884e-06 3.9817091419536155e-06 2.00593513000058e-05
0.2792793 1.612561936781276e-05 1.7172065781778656e-05 7.100776656443486e-06 1.986740608117543e-05 6.205606950970832e-06 8.316367893712595e-05 2.0880364900222048e-05 5.0044427553075366e-06 3.950698101107264e-06 1.994118429138325e-05
0.2802803 1.5839392290217802e-05 1.717102713882923e-05 7.122562692529755e-06 1.9670518668135628e-05 6.167530045786407e-06 8.294540020870045e-05 2.056614903267473e-05 5.0525027290859725e-06 3.919082246284233e-06 1.982824323931709e-05
0.2812813 1.5553057892248034e-05 1.72300569829531e-05 7.143062248360366e-06 1.947975397342816e-05 6.1268892750376835e-06 8.27123221824877e-05 2.0260265955585055e-05 5.1007832553295884e-06 3.887263119395357e-06 1.9721497665159404e-05
0.2822823 1.527007952972781e-05 1.7338781617581844e-05 7.162454039644217e-06 1.929466270667035e-05 6.08347818342736e-06 8.246846118709072e-05 1.9961880752816796e-05 5.149581738805864e-06 3.855062459479086e-06 1.9620496459538117e-05
0.2832833 1.4988798284321092e-05 1.7498270608484745e-05 7.180790362326661e-06 1.9114493625238538e-05 6.037570074113319e-06 8.219601295422763e-05 1.9669387256726623e-05 5.198561211727792e-06 3.822652615781408e-06 1.9522951333783567e-05
0.2842843 1.470876577513991e-05 1.770037124515511e-05 7.197578725026688e-06 1.8940851077786647e-05 5.988841166981729e-06 8.191973029170185e-05 1.9384349798201583e-05 5.24785309607978e-06 3.7896072626608657e-06 1.9430883185123093e-05
0.2852853 1.4432917851081584e-05 1.794182026060298e-05 7.213171102193883e-06 1.877280192275066e-05 5.93777895119274e-06 8.163224993040785e-05 1.9108618289465085e-05 5.29748513145023e-06 3.756275873456616e-06 1.934368265210651e-05
0.2862863 1.4157995792629663e-05 1.8215168893220834e-05 7.227583409985527e-06 1.861032797023654e-05 5.88445846005925e-06 8.133659139275551e-05 1.884292214526795e-05 5.347419119061669e-06 3.723056806848035e-06 1.926061486301478e-05
0.2872873 1.3885840417060535e-05 1.8516675481805578e-05 7.240786544571165e-06 1.8453190932632424e-05 5.8287137107981835e-06 8.102537685772404e-05 1.8584125427878462e-05 5.397135282692034e-06 3.689423010655446e-06 1.9180140952812508e-05
0.2882883 1.3617812328448053e-05 1.8842391000362113e-05 7.252301656990312e-06 1.8302702301298268e-05 5.770741609012475e-06 8.069652540143579e-05 1.8335851564188488e-05 5.447192052088212e-06 3.6553008158080047e-06 1.9102313672192395e-05
0.2892893 1.3353668691706844e-05 1.9175742636434734e-05 7.262851340783527e-06 1.8158531020162627e-05 5.710967798222555e-06 8.036489452933893e-05 1.809800050978083e-05 5.497306119650602e-06 3.6210192320140777e-06 1.902699841593858e-05
0.2902903 1.3091030268697068e-05 1.952048114617355e-05 7.271886261150939e-06 1.8019300114247017e-05 5.648704700433882e-06 8.001867536222562e-05 1.7869560906547122e-05 5.547226464841515e-06 3.5869093153451104e-06 1.895264176710043e-05
0.2912913 1.2833184882765636e-05 1.986955976462923e-05 7.279769306478556e-06 1.7886948626255617e-05 5.584789050772088e-06 7.967744750203565e-05 1.765253000485245e-05 5.597356903308537e-06 3.5521657082426827e-06 1.8881528376368806e-05
0.2922923 1.2578916539496277e-05 2.0225350453983992e-05 7.286262643901864e-06 1.7759148249751888e-05 5.518878879229305e-06 7.931111031211913e-05 1.7444746845285408e-05 5.6469953051419e-06 3.51728863279277e-06 1.8809856555890292e-05
0.2932933 1.2327629519859329e-05 2.0583809600793757e-05 7.291479505511234e-06 1.7637386918067932e-05 5.451374363474315e-06 7.894400914665312e-05 1.724588219076395e-05 5.696843800251372e-06 3.482294005152653e-06 1.8740080122370273e-05
0.2942943 1.2082373359589837e-05 2.093925650115125e-05 7.29522753317724e-06 1.7522012058179826e-05 5.382250492402818e-06 7.856653246562928e-05 1.7061034668586217e-05 5.746136594098061e-06 3.447249127930263e-06 1.867134233179968e-05
0.2952953 1.1841111700050533e-05 2.128735650330782e-05 7.297557658603182e-06 1.7412612578482367e-05 5.311586392053869e-06 7.818840094842017e-05 1.688541851763148e-05 5.7953093346441165e-06 3.4121469525416614e-06 1.860349948401563e-05
0.2962963 1.1603933671722189e-05 2.161969314329326e-05 7.298667242139345e-06 1.7309250324615277e-05 5.239738129603211e-06 7.779840962029994e-05 1.6720905477995984e-05 5.844176030223025e-06 3.376724180270685e-06 1.853461071732454e-05
0.2972973 1.1370963875378948e-05 2.1928859496256337e-05 7.298275249922881e-06 1.721049011393916e-05 5.16647241965984e-06 7.739655848126858e-05 1.6568270439165644e-05 5.8925661505782045e-06 3.3414394238207024e-06 1.8463768356014043e-05
0.2982983 1.114307906391332e-05 2.2209622329683043e-05 7.296715921256691e-06 1.7117317838710733e-05 5.092209903523326e-06 7.69981270423159e-05 1.642358984099701e-05 5.940791197645012e-06 3.3060164241760504e-06 1.8391940102446824e-05
0.2992993 1.0920015483861789e-05 2.2454587451647967e-05 7.293857379409019e-06 1.702990266494453e-05 5.016957402403932e-06 7.659318362129852e-05 1.629182224860415e-05 5.988504199194722e-06 3.2704112982173683e-06 1.8317696230951697e-05
0.3003003 1.0702619874791708e-05 2.2658965463051572e-05 7.289293989742873e-06 1.6949175915215164e-05 4.940858161717188e-06 7.618126983288676e-05 1.6170404705917463e-05 6.035519618308172e-06 3.234896212234162e-06 1.824033461161889e-05
0.3013013 1.0490521162864752e-05 2.281760680489242e-05 7.28368513591704e-06 1.687258372840006e-05 4.8637602958478965e-06 7.576449570478871e-05 1.606045407243073e-05 6.081986612116452e-06 3.1993654374673497e-06 1.8159385945182294e-05
0.3023023 1.028207134368131e-05 2.292113822477404e-05 7.276675660250476e-06 1.680210516497027e-05 4.7864696171018295e-06 7.534817996202037e-05 1.5958894437062554e-05 6.128130280558253e-06 3.163829660479678e-06 1.8074168110615574e-05
0.3033033 1.007869195746025e-05 2.296224374731537e-05 7.26796224626014e-06 1.6736510588089004e-05 4.708550932264188e-06 7.493003795389086e-05 1.5868363334448077e-05 6.173519068397582e-06 3.12867041429854e-06 1.798383891582489e-05
0.3043043 9.881690857582726e-06 2.2948304831515998e-05 7.258231107698521e-06 1.6676527593517676e-05 4.630231160263065e-06 7.450485281879082e-05 1.578833325766027e-05 6.218097951204982e-06 3.0934227197576547e-06 1.7888854927150533e-05
0.3053053 9.688640602689702e-06 2.2879348762216978e-05 7.247241683216998e-06 1.6620930182398297e-05 4.551755864667939e-06 7.407349039567634e-05 1.5717414498794824e-05 6.262140686885687e-06 3.058120455534663e-06 1.7788786863093264e-05
0.3063063 9.500989108346403e-06 2.277910607517697e-05 7.234537861222634e-06 1.657085886108689e-05 4.47339698439464e-06 7.365108467638493e-05 1.5658339179935865e-05 6.305361239355989e-06 3.0232331482693553e-06 1.768854599504266e-05
0.3073073 9.318277079728432e-06 2.265332659590058e-05 7.220731731649721e-06 1.652581886446569e-05 4.394840289023705e-06 7.321593875531107e-05 1.5607434761477634e-05 6.34782190900296e-06 2.988266487591318e-06 1.758582948241383e-05
0.3083083 9.14024803932989e-06 2.2501013518194668e-05 7.205704150692327e-06 1.648454781388864e-05 4.316606464271899e-06 7.278536941157654e-05 1.5565237845294178e-05 6.389463123923633e-06 2.953533567051636e-06 1.7482414477854036e-05
0.3093093 8.967320354713593e-06 2.2312400687951595e-05 7.189175448729657e-06 1.6448728274554014e-05 4.2386577661091e-06 7.235570228658617e-05 1.553233596496284e-05 6.430285793612711e-06 2.9190664463385474e-06 1.7377076801494695e-05
0.3103103 8.799076567811426e-06 2.2087466277298518e-05 7.171426204877207e-06 1.6417350707342848e-05 4.161438482697122e-06 7.192254270194098e-05 1.5507355783483945e-05 6.470220341725508e-06 2.8846839086327236e-06 1.726906339172274e-05
0.3113113 8.636093298264313e-06 2.181612580898218e-05 7.152502348617418e-06 1.639030233491212e-05 4.084582087671151e-06 7.149101293180138e-05 1.5490832083742134e-05 6.509239028673619e-06 2.850697455869522e-06 1.7157932234113105e-05
0.3123123 8.477913979731966e-06 2.149743158952333e-05 7.132126484066248e-06 1.6367501302738674e-05 4.00852559323539e-06 7.105365511961281e-05 1.5483710740227252e-05 6.547119028255111e-06 2.8166634820081526e-06 1.7042739273165353e-05
0.3133133 8.324632290168665e-06 2.1122961697983555e-05 7.110415936040226e-06 1.63488421094371e-05 3.933422249247087e-06 7.063568045850843e-05 1.548183172417339e-05 6.584320090041729e-06 2.782991487038089e-06 1.6925010640989058e-05
0.3143143 8.176446499419399e-06 2.0677440261351876e-05 7.08754851075355e-06 1.6334090105374344e-05 3.859254775306908e-06 7.020592602202669e-05 1.5485980839002877e-05 6.620310614380287e-06 2.749612349361996e-06 1.6799624063423835e-05
0.3153153 8.033232916204724e-06 2.017548649746459e-05 7.063547400321113e-06 1.632254679861944e-05 3.7862344015593408e-06 6.977828888921067e-05 1.5500703739235178e-05 6.655346169281984e-06 2.7165569917997345e-06 1.6670215700287372e-05
0.3163163 7.894568625488319e-06 1.9634393538581207e-05 7.038190688035684e-06 1.6315516404574737e-05 3.714514832608984e-06 6.935549026820809e-05 1.5519668522756547e-05 6.689481324428925e-06 2.683679667825345e-06 1.6538389900233597e-05
0.3173173 7.760292646707967e-06 1.906746911117807e-05 7.01169801686774e-06 1.6312060324708e-05 3.6441754218685674e-06 6.89416192471981e-05 1.5543928384431638e-05 6.722592843289021e-06 2.651248905749526e-06 1.6406120266765356e-05
0.3183183 7.630782420164905e-06 1.8504526451579295e-05 6.9839716161368415e-06 1.631264058232773e-05 3.575417167667183e-06 6.852248770883307e-05 1.5574705685139634e-05 6.754291007382562e-06 2.619088490973809e-06 1.6275324014713988e-05
0.3193193 7.505229859816609e-06 1.795410571503453e-05 6.95519202054129e-06 1.6315269022015855e-05 3.5080970519629773e-06 6.810871127527207e-05 1.560867895022966e-05 6.785178356949473e-06 2.5872577680274844e-06 1.614752363821026e-05
0.3203203 7.38406197342556e-06 1.741701998980716e-05 6.925152774783783e-06 1.632182284083683e-05 3.442579782131361e-06 6.769976607756689e-05 1.5648269254597835e-05 6.8148910941090435e-06 2.5559088498994242e-06 1.6023275748011656e-05
0.3213213 7.267250566656003e-06 1.690527642494999e-05 6.894086709507974e-06 1.6331197912222706e-05 3.378949031684897e-06 6.729042070219293e-05 1.5691290172981098e-05 6.843548362667207e-06 2.5249639747926267e-06 1.5902998711680993e-05
0.3223223 7.15427859176998e-06 1.6413860066677444e-05 6.861811925773509e-06 1.6343052266165614e-05 3.317235950817121e-06 6.688918801955879e-05 1.573930239828769e-05 6.8710178311448544e-06 2.494304226274835e-06 1.57871181727387e-05
0.3233233 7.045410711725708e-06 1.5949875887599774e-05 6.828382993262494e-06 1.635866101423744e-05 3.2576031117059756e-06 6.649250281043351e-05 1.579161653353367e-05 6.897389539517462e-06 2.463880264258478e-06 1.5676148905185983e-05
0.3243243 6.940071216376964e-06 1.5514337064814754e-05 6.794008641008986e-06 1.6375330233131535e-05 3.2000780265661888e-06 6.60991354379803e-05 1.584472192917019e-05 6.922658940311521e-06 2.4343580662389286e-06 1.5569412425975315e-05
0.32532534 6.839510660938686e-06 1.5105483726074453e-05 6.758621566405054e-06 1.6395279089920223e-05 3.1448025765712373e-06 6.570913683390245e-05 1.5900635844445787e-05 6.9468542278627865e-06 2.405030727459234e-06 1.546726343804039e-05
0.32632634 6.742811820004135e-06 1.4732496310898568e-05 6.7220998971606605e-06 1.641766903048847e-05 3.0918686206860002e-06 6.532913539558649e-05 1.5959602023940533e-05 6.969783953536535e-06 2.376114480284741e-06 1.5371286281151697e-05
0.32732734 6.648790986218955e-06 1.4392581761057954e-05 6.684695563308196e-06 1.64417961059371e-05 3.0413161766773555e-06 6.494278932223096e-05 1.6017545931390487e-05 6.991594545979751e-06 2.347541794733843e-06 1.527873973827809e-05
0.32832834 6.558308996318374e-06 1.408798107149778e-05 6.646290330536431e-06 1.6468595276819542e-05 2.993263706230209e-06 6.457285053329542e-05 1.607868034625426e-05 7.012197784206364e-06 2.3195693756861147e-06 1.5193082617770415e-05
0.32932934 6.472195309470408e-06 1.3812928955303505e-05 6.606833267142065e-06 1.6496202078997158e-05 2.947854682133766e-06 6.420577847165987e-05 1.6139512808877043e-05 7.031835593807045e-06 2.292054887220729e-06 1.5111688298929948e-05
0.33033034 6.388993824657518e-06 1.3574664080806542e-05 6.566668162122369e-06 1.6525873434147798e-05 2.904913799284259e-06 6.383567961165681e-05 1.6200883692363277e-05 7.0501350819540676e-06 2.2650363007414853e-06 1.5034760508569889e-05
0.33133134 6.309086984401802e-06 1.3362082427192945e-05 6.5255790104856715e-06 1.6557738490519114e-05 2.864825773940538e-06 6.347310409182683e-05 1.6259582480415702e-05 7.0675982897228096e-06 2.23857614400913e-06 1.4962021850806195e-05
0.33233234 6.233284693735186e-06 1.3185435818741098e-05 6.483554443548201e-06 1.6590312952757813e-05 2.827349817380309e-06 6.312727782642469e-05 1.6321086150128394e-05 7.08371135260677e-06 2.2126405383460224e-06 1.4896072570991237e-05
0.33333334 6.159895292512374e-06 1.3043178114457987e-05 6.440723154810257e-06 1.6624442650936544e-05 2.7927164865104714e-06 6.277181091718376e-05 1.6379193766624667e-05 7.098734386090655e-06 2.1869127522222698e-06 1.4833067325525917e-05
0.33433434 6.089492217142833e-06 1.2926712770422455e-05 6.397141532943351e-06 1.6659600078128278e-05 2.7609248718363233e-06 6.243463576538488e-05 1.64355369633995e-05 7.112627827154938e-06 2.16193029700662e-06 1.4775399904465303e-05
0.33533534 6.022146862960653e-06 1.2836212590627838e-05 6.352711352519691e-06 1.6695657905074768e-05 2.7320918434270425e-06 6.20940700173378e-05 1.648966826905962e-05 7.125549018383026e-06 2.1374999050749466e-06 1.4720623767061625e-05
0.33633634 5.958062047284329e-06 1.276784223591676e-05 6.307574039965402e-06 1.6732923540985212e-05 2.7061782930104528e-06 6.176527676871046e-05 1.6541378499823622e-05 7.13736517354846e-06 2.113372602252639e-06 1.4669997653982136e-05
0.33733734 5.896712991670938e-06 1.2725735359708779e-05 6.261705493670888e-06 1.677080217632465e-05 2.6830125534615945e-06 6.14411910646595e-05 1.6591397070442326e-05 7.14783527655527e-06 2.090107500407612e-06 1.4623166862293147e-05
0.33833835 5.837366643390851e-06 1.2705158042081166e-05 6.215287157829152e-06 1.6809441149234772e-05 2.6631171294866363e-06 6.113107519922778e-05 1.6637868611724116e-05 7.157680556701962e-06 2.067180048470618e-06 1.4580466086044908e-05
0.33933935 5.7806455515674315e-06 1.2702859748969786e-05 6.168270829221001e-06 1.684912967903074e-05 2.6461568722879747e-06 6.081299579818733e-05 1.66829013323877e-05 7.166315299400594e-06 2.0448205759748816e-06 1.453934601158835e-05
0.34034035 5.726503331970889e-06 1.2717679055640474e-05 6.120361831563059e-06 1.6887986930669285e-05 2.6321204131818376e-06 6.0509610193548724e-05 1.672188227530569e-05 7.174025540734874e-06 2.0231518647051416e-06 1.4501481018669438e-05
0.34134135 5.674014118994819e-06 1.2746853826683946e-05 6.071982625144301e-06 1.692772093520034e-05 2.621172370709246e-06 6.020900764269754e-05 1.6758220226620324e-05 7.180693501140922e-06 2.001920393013279e-06 1.4465733329416253e-05
0.34234235 5.623968718282413e-06 1.2786631486960687e-05 6.023185960657429e-06 1.6967269402812235e-05 2.613167680465267e-06 5.991901707602665e-05 1.6790640074759722e-05 7.186117272794945e-06 1.9813569451798685e-06 1.4432373063755222e-05
0.34334335 5.576602234214079e-06 1.2833779692300595e-05 5.973739007458789e-06 1.700752545730211e-05 2.608144995974726e-06 5.963892181171104e-05 1.681825779087376e-05 7.190937139966991e-06 1.9614597022155067e-06 1.4401042790268548e-05
0.34434435 5.530343059945153e-06 1.2888417586509604e-05 5.92387686992879e-06 1.7048239897121675e-05 2.6061081825901056e-06 5.935776425758377e-05 1.684096787357703e-05 7.194673344201874e-06 1.9419264845055295e-06 1.4370258213602938e-05
0.34534535 5.486946065502707e-06 1.294193043577252e-05 5.873503141629044e-06 1.7088181266444735e-05 2.607081569294678e-06 5.9089612477691844e-05 1.6858935850905254e-05 7.197596460173372e-06 1.923081072163768e-06 1.4340763300424442e-05
0.34634635 5.444399903353769e-06 1.2989627975912299e-05 5.822820185130695e-06 1.712718039925676e-05 2.611107902339427e-06 5.882428740733303e-05 1.6872350897756405e-05 7.1996460064838175e-06 1.9048808326260769e-06 1.4310699043562636e-05
0.34734735 5.404090643423842e-06 1.3030550690018572e-05 5.771805263066199e-06 1.7166423276648857e-05 2.617949348859838e-06 5.856607822352089e-05 1.6878184396773577e-05 7.20082198313321e-06 1.8874382021749625e-06 1.4280371942732017e-05
0.34834835 5.36484049007413e-06 1.3058818694844376e-05 5.720275567000499e-06 1.720574618957471e-05 2.627655021569808e-06 5.831977614434436e-05 1.6880681869224645e-05 7.20119669495034e-06 1.8702522766034235e-06 1.4249917512643151e-05
0.34934935 5.327889539330499e-06 1.3071980902168434e-05 5.668647190759657e-06 1.7243715774384327e-05 2.6403306492284173e-06 5.807090929010883e-05 1.6875319488462992e-05 7.20085290595307e-06 1.853894787018362e-06 1.4217062016541604e-05
0.35035035 5.291356956149684e-06 1.3067799955024384e-05 5.616614089376526e-06 1.7281383406952955e-05 2.655740217960556e-06 5.7839886721922085e-05 1.686341784079559e-05 7.199562332971254e-06 1.838088792283088e-06 1.418376177753089e-05
0.35135135 5.2570385378203355e-06 1.3036529708188027e-05 5.564253115153406e-06 1.731858355924487e-05 2.673933295227471e-06 5.7613411627244204e-05 1.684760172793176e-05 7.197440936579369e-06 1.82292967565445e-06 1.4147969523037318e-05
0.35235235 5.223202606430277e-06 1.298001461691456e-05 5.5117607189458795e-06 1.7355252566630952e-05 2.6947050173475873e-06 5.738752588513307e-05 1.682428592175711e-05 7.1949439188756514e-06 1.80866982191219e-06 1.4108930372458417e-05
0.35335335 5.19081368111074e-06 1.2904348295705859e-05 5.459150088427123e-06 1.739083199936431e-05 2.7183073143532965e-06 5.7169003412127495e-05 1.6796428099041805e-05 7.19143417882151e-06 1.7946920252143173e-06 1.406833416695008e-05
0.35435435 5.159307420399273e-06 1.2815946320188232e-05 5.406406216934556e-06 1.7425478290533647e-05 2.7442554255685536e-06 5.695813160855323e-05 1.6761519873398356e-05 7.187205937952967e-06 1.781539822331979e-06 1.4026644748810213e-05
0.35535535 5.129153123561991e-06 1.2721352504740935e-05 5.353568212740356e-06 1.7459546143072657e-05 2.7728237910196185e-06 5.6759472499834374e-05 1.6720327039365657e-05 7.182616627687821e-06 1.7690573486106587e-06 1.3985325495013967e-05
0.35635635 5.099158443044871e-06 1.2617712854989804e-05 5.300530119711766e-06 1.7492569895694032e-05 2.8038239179295488e-06 5.6564018450444564e-05 1.667306241870392e-05 7.177455700002611e-06 1.7573034938322962e-06 1.3942848454462364e-05
0.35735735 5.070284260000335e-06 1.2502699973993003e-05 5.2476220844255295e-06 1.7524131180834956e-05 2.837188958437764e-06 5.6378950830549e-05 1.6618396330159158e-05 7.171661764004966e-06 1.7461201196056209e-06 1.38996729219798e-05
0.35835835 5.0423013817635365e-06 1.2376937775115948e-05 5.194692676013801e-06 1.7554752048454247e-05 2.8728702545777196e-06 5.6194174248958007e-05 1.65593210113002e-05 7.165074293880025e-06 1.735542127789813e-06 1.3855073120794259e-05
0.35935935 5.014654107071692e-06 1.2235017493367195e-05 5.141832843946759e-06 1.7584354282007553e-05 2.9105488010827685e-06 5.602023520623334e-05 1.6495776435476728e-05 7.158235803217394e-06 1.7257641502510523e-06 1.3809603842673823e-05
0.36036035 4.987762622477021e-06 1.2076464372512419e-05 5.08889797856682e-06 1.7612906958675012e-05 2.950361704279203e-06 5.5857006373116747e-05 1.6424575733253732e-05 7.1508329710923135e-06 1.7165345980174607e-06 1.3762816706730518e-05
0.36136135 4.961952072335407e-06 1.189450722449692e-05 5.036292805016274e-06 1.763976615620777e-05 2.992100235132966e-06 5.569214772549458e-05 1.634729233046528e-05 7.142991762520978e-06 1.7080304814953706e-06 1.3712786312680691e-05
0.36236235 4.93598099637893e-06 1.1686328434734605e-05 4.9836594371299725e-06 1.766542118275538e-05 3.0358532967511564e-06 5.5536627769470215e-05 1.6264060832327232e-05 7.134798124752706e-06 1.7002444110403303e-06 1.3660331205755938e-05
0.36336336 4.910901225230191e-06 1.1460586392786354e-05 4.9312779992760625e-06 1.7689981177682057e-05 3.081261411352898e-06 5.538936602533795e-05 1.617534326214809e-05 7.1259401011047885e-06 1.6931030586420093e-06 1.3606418178824242e-05
0.36436436 4.886448095930973e-06 1.1214700862183236e-05 4.879053449258208e-06 1.7713296983856708e-05 3.1284341730497545e-06 5.524930384126492e-05 1.6082742149592377e-05 7.11708662493038e-06 1.6864991039255983e-06 1.3550840776588302e-05
0.36536536 4.862570222030627e-06 1.095616607926786e-05 4.827212251257151e-06 1.7734584616846405e-05 3.177204007442924e-06 5.511595736606978e-05 1.5984151104930788e-05 7.10756557964487e-06 1.6806725398055278e-06 1.3494010090653319e-05
0.36636636 4.839245775656309e-06 1.0697413017624058e-05 4.775530214828905e-06 1.775519376678858e-05 3.2274028853862546e-06 5.498640166479163e-05 1.587974293215666e-05 7.09800860931864e-06 1.6757005596446106e-06 1.3437182133202441e-05
0.36736736 4.816755790670868e-06 1.044204782374436e-05 4.724239715869771e-06 1.7773903891793452e-05 3.2789055239845766e-06 5.485977453645319e-05 1.5771078324178234e-05 7.088018719514366e-06 1.6712773458493757e-06 1.3380667041928973e-05
0.36836836 4.793767857336206e-06 1.0192752597504295e-05 4.673192506743362e-06 1.779134981916286e-05 3.331540483486606e-06 5.4737589380238205e-05 1.565935235703364e-05 7.077881491568405e-06 1.6675688812028966e-06 1.3324999599717557e-05
0.36936936 4.772211923409486e-06 9.952343134500552e-06 4.62262096334598e-06 1.7807315089157782e-05 3.3856561003631214e-06 5.4633863328490406e-05 1.554307709739078e-05 7.067528258630773e-06 1.6645735740894452e-06 1.3272133401187602e-05
0.37037036 4.7510225158475805e-06 9.72312773228623e-06 4.5725255404249765e-06 1.782135950634256e-05 3.4405738915666007e-06 5.4525200539501384e-05 1.5422670912812464e-05 7.0569603849435225e-06 1.6622984730929602e-06 1.3219526408647653e-05
0.37137136 4.730286036647158e-06 9.504346053290647e-06 4.5227075133880135e-06 1.7834403479355387e-05 3.496400722724502e-06 5.4424526751972735e-05 1.529990004200954e-05 7.045962775009684e-06 1.6606263670837507e-06 1.3168796613172162e-05
0.37237236 4.710464054369368e-06 9.301127647631802e-06 4.473556600714801e-06 1.784603955456987e-05 3.552859880073811e-06 5.433154001366347e-05 1.5171474842645694e-05 7.035310318315169e-06 1.6597017520325608e-06 1.312023050559219e-05
0.37337336 4.69042788608931e-06 9.113785381487105e-06 4.424855433171615e-06 1.785505264706444e-05 3.610033218137687e-06 5.423877155408263e-05 1.5040553989820182e-05 7.024183560133679e-06 1.6593374994045007e-06 1.3073001355223823e-05
0.37437436 4.671174792747479e-06 8.945866284193471e-06 4.3766535782197025e-06 1.786367101885844e-05 3.667887767733191e-06 5.415124542196281e-05 1.4908426237525418e-05 7.013032245595241e-06 1.659925487729197e-06 1.3028654393565375e-05
0.3753754 4.6527720769518055e-06 8.793934284767602e-06 4.328873274062062e-06 1.7870033843792044e-05 3.725839633261785e-06 5.406795025919564e-05 1.4772876056667883e-05 7.0019837039581034e-06 1.6610277953077457e-06 1.2986142792215105e-05
0.3763764 4.634404831449501e-06 8.657160833536182e-06 4.28191833634628e-06 1.78756035893457e-05 3.7844260987185407e-06 5.39895445399452e-05 1.463638818677282e-05 6.990836027398473e-06 1.662764930188132e-06 1.2945894923177548e-05
0.3773774 4.616812930180458e-06 8.536785571777727e-06 4.235530468577053e-06 1.7877744539873675e-05 3.842963906208752e-06 5.39165448572021e-05 1.4496448784484528e-05 6.9794737100892235e-06 1.6653151533319033e-06 1.290751424676273e-05
0.3783784 4.599778549163602e-06 8.429205081483815e-06 4.189794253761647e-06 1.7880462110042572e-05 3.901519448845647e-06 5.3845811635255814e-05 1.4356641258927993e-05 6.968359684833558e-06 1.66834013271e-06 1.287110171688255e-05
0.3793794 4.583387635648251e-06 8.336261089425534e-06 4.144670128880534e-06 1.7880669474834576e-05 3.960110007028561e-06 5.37781415914651e-05 1.4215848750609439e-05 6.9571397034451365e-06 1.6723320186429191e-06 1.283650635741651e-05
0.3803804 4.56731004305766e-06 8.260481990873814e-06 4.100417754671071e-06 1.787867040548008e-05 4.018597337562824e-06 5.371591032599099e-05 1.4074077625991777e-05 6.945893346710363e-06 1.676886768109398e-06 1.280424930882873e-05
0.3813814 4.551962774712592e-06 8.19935758045176e-06 4.056763827975374e-06 1.7875934645417146e-05 4.076537152286619e-06 5.3656203817809e-05 1.3931756257079542e-05 6.934972134331474e-06 1.6820542896311963e-06 1.2773949492839165e-05
0.3823824 4.537693712336477e-06 8.149271707225125e-06 4.013944362668553e-06 1.7871405361802317e-05 4.134453774895519e-06 5.359390706871636e-05 1.3790057892038021e-05 6.924021818122128e-06 1.6878628912309068e-06 1.2744735613523517e-05
0.3833834 4.524074483924778e-06 8.114542652037926e-06 3.971914793510223e-06 1.7865588233689778e-05 4.191649622953264e-06 5.3534648031927645e-05 1.3650585970026441e-05 6.91323475621175e-06 1.6944293292908696e-06 1.271785185963381e-05
0.3843844 4.510980943450704e-06 8.091851668723393e-06 3.930760158254998e-06 1.7857373677543364e-05 4.2481265154492576e-06 5.348693593987264e-05 1.3510336430044845e-05 6.9024631557113025e-06 1.7014532431858242e-06 1.2693363714788575e-05
0.3853854 4.498537691688398e-06 8.079761755652726e-06 3.890458629030036e-06 1.784804044291377e-05 4.303661626181565e-06 5.343849989003502e-05 1.3370629858400207e-05 6.891774319228716e-06 1.7093261703848839e-06 1.267007701244438e-05
0.3863864 4.487133992370218e-06 8.077215170487761e-06 3.850932444038335e-06 1.7837321138358675e-05 4.3585373532550875e-06 5.3387804655358195e-05 1.3234603102318943e-05 6.8814874794043135e-06 1.7176433857457596e-06 1.2648077245103195e-05
0.3873874 4.476344656723086e-06 8.085259651124943e-06 3.8123403101053555e-06 1.782485742296558e-05 4.4125290514784865e-06 5.33487182110548e-05 1.3099656825943384e-05 6.871214736747788e-06 1.7267130942855147e-06 1.262862679141108e-05
0.3883884 4.465986421564594e-06 8.104877451842185e-06 3.774588094529463e-06 1.781087848939933e-05 4.46531248599058e-06 5.3303556342143565e-05 1.2965894711669534e-05 6.86121211401769e-06 1.736241301841801e-06 1.2609840268851258e-05
0.3893894 4.456382612261223e-06 8.133715709846001e-06 3.7378720207925653e-06 1.7795069652493112e-05 4.51704727311153e-06 5.3264717280399054e-05 1.2836749192501884e-05 6.851441412436543e-06 1.7464955135437776e-06 1.2593278370331973e-05
0.3903904 4.447580522537464e-06 8.170140063157305e-06 3.7021859498054255e-06 1.7778043911675923e-05 4.567335054161958e-06 5.322242577676661e-05 1.2709576367342379e-05 6.841849426564295e-06 1.7571338730704156e-06 1.257736403204035e-05
0.3913914 4.43960152551881e-06 8.211502063204534e-06 3.667331611723057e-06 1.7759679394657724e-05 4.616483238351066e-06 5.318002149579115e-05 1.258674637938384e-05 6.832557119196281e-06 1.76845401256287e-06 1.2562486517708749e-05
0.3923924 4.432292371348012e-06 8.257741683337372e-06 3.633496362454025e-06 1.7739715985953808e-05 4.663976142182946e-06 5.31421865161974e-05 1.2467018677853048e-05 6.823328931204742e-06 1.7801323792809853e-06 1.254887774848612e-05
0.3933934 4.425751740200212e-06 8.309134500450455e-06 3.6008052575198235e-06 1.7718466551741585e-05 4.710082521341974e-06 5.3113457397557795e-05 1.23515710583888e-05 6.814660082454793e-06 1.7924808162206318e-06 1.2537379006971605e-05
0.3943944 4.420059667609166e-06 8.365862413484138e-06 3.5689229207491735e-06 1.769574373611249e-05 4.754524070449406e-06 5.307469473336823e-05 1.2240095202287193e-05 6.8059712248214055e-06 1.8053221992886392e-06 1.2525688362075016e-05
0.3953954 4.415357580001e-06 8.426745807810221e-06 3.538270448188996e-06 1.767156209098175e-05 4.797183009941364e-06 5.3034313168609515e-05 1.2131578841945156e-05 6.797640708100516e-06 1.8185793351221946e-06 1.2514581612776965e-05
0.3963964 4.4114399315731134e-06 8.490035725117195e-06 3.5086138723272597e-06 1.764612170518376e-05 4.838044787902618e-06 5.300381235429086e-05 1.2030618563585449e-05 6.789612143620616e-06 1.8323501080885762e-06 1.250562763743801e-05
0.3973974 4.4086477828386705e-06 8.552410690754186e-06 3.4800998491846258e-06 1.7618311176192947e-05 4.8771698857308365e-06 5.2967239753343165e-05 1.1932975212403107e-05 6.781916454201564e-06 1.846537770688883e-06 1.2496146155172028e-05
0.3983984 4.406640073284507e-06 8.608933057985269e-06 3.4526767649367684e-06 1.759039514581673e-05 4.9143591240863316e-06 5.293459980748594e-05 1.1840257684525568e-05 6.774486791982781e-06 1.861335476860404e-06 1.2487075764511246e-05
0.3993994 4.405638719617855e-06 8.661497304274235e-06 3.426361672609346e-06 1.7560238120495342e-05 4.94950336360489e-06 5.290655462886207e-05 1.1753392755053937e-05 6.767380909877829e-06 1.8763460047921399e-06 1.2478545613703318e-05
0.4004004 4.405657819006592e-06 8.70407257025363e-06 3.4011393381661037e-06 1.7528804164612666e-05 4.982731752534164e-06 5.2866165788145736e-05 1.167225400422467e-05 6.7606110860651825e-06 1.8920321736004553e-06 1.246816373168258e-05
0.4014014 4.407133019412868e-06 8.735226401768159e-06 3.3770174923120067e-06 1.749602597556077e-05 5.013573172618635e-06 5.283185237203725e-05 1.1596837794058956e-05 6.754103651473997e-06 1.908086233015638e-06 1.2457761840778403e-05
0.4024024 4.408883796713781e-06 8.758492185734212e-06 3.3541127777425572e-06 1.746181442285888e-05 5.042417797085363e-06 5.280246477923356e-05 1.152768345491495e-05 6.7479140852810815e-06 1.924378466355847e-06 1.2447574590623844e-05
0.4034034 4.412202997627901e-06 8.771634384174831e-06 3.332238293296541e-06 1.7427040802431293e-05 5.069019152870169e-06 5.276911906548776e-05 1.1464158887974918e-05 6.74199873174075e-06 1.9412611891311826e-06 1.2436519682523794e-05
0.4044044 4.416697720444063e-06 8.777242328505963e-06 3.311775117254001e-06 1.739040635584388e-05 5.093504114483949e-06 5.273189162835479e-05 1.1407288184273057e-05 6.73639669912518e-06 1.958476786967367e-06 1.2424853593984153e-05
0.4054054 4.422260644787457e-06 8.774508387432434e-06 3.2923514936555875e-06 1.7352780560031533e-05 5.115334715810604e-06 5.2693365432787687e-05 1.1357940820744261e-05 6.731315352226375e-06 1.9761168914556038e-06 1.2412885553203523e-05
0.4064064 4.429124146554386e-06 8.762598554312717e-06 3.273988113505766e-06 1.7313284843112342e-05 5.13530312673538e-06 5.2659681387012824e-05 1.1313948562019505e-05 6.726369974785484e-06 1.994179910980165e-06 1.2400942068779841e-05
0.4074074 4.437138613866409e-06 8.742830686969683e-06 3.2570358143857447e-06 1.727267044770997e-05 5.1525316848710645e-06 5.261793558020145e-05 1.127659561461769e-05 6.721854333591182e-06 2.01260650101176e-06 1.2387910828692839e-05
0.4084084 4.44626493845135e-06 8.715570402273443e-06 3.241191734559834e-06 1.7231634046765976e-05 5.167461040400667e-06 5.2579347538994625e-05 1.1247097063460387e-05 6.717657470289851e-06 2.031367102972581e-06 1.2375288861221634e-05
0.4094094 4.456768692762125e-06 8.679504389874637e-06 3.226592980354326e-06 1.718918065307662e-05 5.180111656954978e-06 5.2537030569510534e-05 1.122539924836019e-05 6.7139408201910555e-06 2.0506111013673944e-06 1.2362126653897576e-05
0.4104104 4.468476163310697e-06 8.637293831270654e-06 3.21313677886792e-06 1.7145488527603447e-05 5.190257070353255e-06 5.249512105365284e-05 1.1210304364794865e-05 6.710293291689595e-06 2.0701018002000637e-06 1.2348942618700676e-05
0.4114114 4.481732048589038e-06 8.582710506743751e-06 3.2008601920097135e-06 1.710071046545636e-05 5.1977799557789695e-06 5.245014835963957e-05 1.1200265362276696e-05 6.707147349516163e-06 2.089830104523571e-06 1.233457624039147e-05
0.4124124 4.49643539468525e-06 8.522321877535433e-06 3.189819381077541e-06 1.7054042473318987e-05 5.203085947869113e-06 5.24095339642372e-05 1.1200855624338146e-05 6.704246516164858e-06 2.1099569949001307e-06 1.2321144822635688e-05
0.4134134 4.512402028922224e-06 8.455715033051092e-06 3.1800964279682375e-06 1.7007050701067783e-05 5.2058503570151515e-06 5.2353283535921946e-05 1.1205619557586033e-05 6.7018286245001946e-06 2.130264874722343e-06 1.2305789823585656e-05
0.4144144 4.529910711426055e-06 8.388797141378745e-06 3.171463504259009e-06 1.6958429114311002e-05 5.206017249292927e-06 5.230917304288596e-05 1.1219894076930359e-05 6.699427558487514e-06 2.1509972611966077e-06 1.22926803669543e-05
0.4154154 4.548891865852056e-06 8.31942270451691e-06 3.1640604447602527e-06 1.6908727047848515e-05 5.204041372053325e-06 5.2255327318562195e-05 1.1239047125854995e-05 6.6977436290471815e-06 2.1721650682593463e-06 1.2278826034162194e-05
0.4164164 4.569635621010093e-06 8.25235929369228e-06 3.1578556445310824e-06 1.6858863091329113e-05 5.199156021262752e-06 5.2203089580871165e-05 1.1265199646004476e-05 6.696047421428375e-06 2.1935559288976947e-06 1.2266194971743971e-05
0.4174174 4.591977358359145e-06 8.184071702999063e-06 3.1528372801403748e-06 1.6807622159831226e-05 5.192010121390922e-06 5.214608245296404e-05 1.1299594916636124e-05 6.694800049444893e-06 2.215020685980562e-06 1.2253781278559472e-05
0.4184184 4.615507805283414e-06 8.121678547468036e-06 3.1490333185502095e-06 1.6754485841374844e-05 5.182304903428303e-06 5.209092705626972e-05 1.1340922355884686e-05 6.693748218822293e-06 2.237028411400388e-06 1.2242849152244162e-05
0.4194194 4.641130090021761e-06 8.062847882683855e-06 3.146590188407572e-06 1.6701193089829758e-05 5.1703832468774635e-06 5.202702232054435e-05 1.138983770943014e-05 6.693258001178037e-06 2.259357870570966e-06 1.2232402696099598e-05
0.4204204 4.668386281991843e-06 8.008968507056125e-06 3.145232312817825e-06 1.6646459698677063e-05 5.1559600251493976e-06 5.1966155297122896e-05 1.1444350093370304e-05 6.692881925118854e-06 2.281679144289228e-06 1.2223342309880536e-05
0.4214214 4.696679297921946e-06 7.963827556523029e-06 3.14492967845581e-06 1.659144072618801e-05 5.139108452567598e-06 5.18938250024803e-05 1.1506541341077536e-05 6.6929251261171885e-06 2.3044792669679737e-06 1.2214863090775907e-05
0.4224224 4.727115992864128e-06 7.926189027784858e-06 3.1459578622161644e-06 1.6534972019144334e-05 5.119975867273752e-06 5.183157554711215e-05 1.1574874406505842e-05 6.693047453154577e-06 2.327295078430325e-06 1.2208999578433577e-05
0.4234234 4.759259809361538e-06 7.897224350017495e-06 3.1480360576097155e-06 1.6477719327667728e-05 5.098434940009611e-06 5.1763185183517635e-05 1.1650859050860163e-05 6.693690920656081e-06 2.350667955397512e-06 1.22043429655605e-05
0.4244244 4.792504569195444e-06 7.88131364970468e-06 3.1513745852862485e-06 1.6419806343037635e-05 5.074727596365847e-06 5.168174175196327e-05 1.173291548184352e-05 6.694399871776113e-06 2.3741995391901582e-06 1.2200332093925681e-05
0.42542544 4.827638349524932e-06 7.87748649599962e-06 3.1559136459691217e-06 1.6360390873160213e-05 5.04878244100837e-06 5.161043009138666e-05 1.1820611689472571e-05 6.695578576909611e-06 2.3979491743375547e-06 1.2199420780234504e-05
0.42642644 4.864260063186521e-06 7.8897883213358e-06 3.161532049489324e-06 1.6300335119012743e-05 5.0204562285216525e-06 5.152622907189652e-05 1.1915105460502673e-05 6.696900072711287e-06 2.421978251732071e-06 1.2199619959574193e-05
0.42742744 4.9032369133783504e-06 7.912110959296115e-06 3.1683016459282953e-06 1.6239597243838944e-05 4.990190973330755e-06 5.144503666087985e-05 1.2014696949336212e-05 6.6983884607907385e-06 2.44623970502289e-06 1.2201977369841188e-05
0.42842844 4.942960913467687e-06 7.944197932374664e-06 3.1761130685481476e-06 1.6178219084395096e-05 4.957518285664264e-06 5.1363309466978535e-05 1.2122003681724891e-05 6.700376161461463e-06 2.4703651888557943e-06 1.2206119208713062e-05
0.42942944 4.983898179489188e-06 7.983662726473995e-06 3.1851750463829376e-06 1.611551306268666e-05 4.923278538626619e-06 5.127082476974465e-05 1.2233169400133193e-05 6.702439804939786e-06 2.4950657007138943e-06 1.2210336535645183e-05
0.43043044 5.0270691644982435e-06 8.029514901863877e-06 3.195337058059522e-06 1.6052739738370292e-05 4.886653641733574e-06 5.11770231241826e-05 1.2351672012300696e-05 6.704686711600516e-06 2.5198985440511024e-06 1.2216066352266353e-05
0.43143144 5.071766281616874e-06 8.081085979938507e-06 3.2064260722108884e-06 1.5988754967111163e-05 4.847992386203259e-06 5.108905679662712e-05 1.2474101822590455e-05 6.707377906423062e-06 2.5450042357988423e-06 1.2223507837916259e-05
0.43243244 5.1176975830458105e-06 8.138519660860766e-06 3.2187549550144468e-06 1.592425542185083e-05 4.807819095731247e-06 5.098689143778756e-05 1.2601599337358493e-05 6.7100904743711e-06 2.570077413110994e-06 1.2230635547894053e-05
0.43343344 5.164884441910544e-06 8.201873242796864e-06 3.2320806440111483e-06 1.5858466213103384e-05 4.76561672257958e-06 5.0885013479273766e-05 1.2735014024656266e-05 6.713097718602512e-06 2.5954225293389754e-06 1.2239052921358962e-05
0.43443444 5.214343218540307e-06 8.265538781415671e-06 3.2463572097185533e-06 1.5791632904438302e-05 4.7217117753461935e-06 5.0783641199814156e-05 1.2871349099441431e-05 6.716204552503768e-06 2.620679424580885e-06 1.2247939594089985e-05
0.43543544 5.264500941848382e-06 8.33472495287424e-06 3.2617901979392627e-06 1.5725971024949104e-05 4.675871423387434e-06 5.067184611107223e-05 1.3012149793212302e-05 6.719677458022488e-06 2.6465281734999735e-06 1.225700634677196e-05
0.43643644 5.315914677339606e-06 8.405327207583468e-06 3.278171561760246e-06 1.5657507901778445e-05 4.628566784958821e-06 5.0567938160384074e-05 1.3158752153685782e-05 6.723116257489892e-06 2.672125674507697e-06 1.2267491001693998e-05
0.43743744 5.36909828952048e-06 8.482285920763388e-06 3.295425131000229e-06 1.5589715985697694e-05 4.579789674608037e-06 5.04612507938873e-05 1.3307791050465312e-05 6.726833362336038e-06 2.6980512757290853e-06 1.2278916074137669e-05
0.43843845 5.423632956080837e-06 8.561647518945392e-06 3.3137866921606474e-06 1.552074718347285e-05 4.5295287236513104e-06 5.034234345657751e-05 1.3462002243613824e-05 6.730762379447697e-06 2.7238861548539717e-06 1.2289815458643716e-05
0.43943945 5.479294941324042e-06 8.648735274618957e-06 3.3331373288092436e-06 1.5450750652235e-05 4.477756647247588e-06 5.0227165047544986e-05 1.3618731827591546e-05 6.734878752467921e-06 2.7499202133185463e-06 1.2302264622121584e-05
0.44044045 5.5365057960443664e-06 8.741057172301225e-06 3.3533844998601126e-06 1.5380945114884526e-05 4.424742655828595e-06 5.01080576214008e-05 1.3778529137198348e-05 6.739281616319204e-06 2.776055907816044e-06 1.231539499713108e-05
0.44144145 5.5951554713828955e-06 8.837692803354003e-06 3.3745402561180526e-06 1.530976987851318e-05 4.370271653897362e-06 4.998450094717555e-05 1.3940772078058217e-05 6.743627636751626e-06 2.802212748065358e-06 1.232872818945907e-05
0.44244245 5.654542746924562e-06 8.935065125115216e-06 3.396580495973467e-06 1.5238778360071592e-05 4.314858870202443e-06 4.986571366316639e-05 1.4107571587373968e-05 6.748324267391581e-06 2.8282827315706527e-06 1.2343302842054982e-05
0.44344345 5.715656698157545e-06 9.040065378940199e-06 3.41948202731146e-06 1.516713837190764e-05 4.258156423020409e-06 4.974202238372527e-05 1.4273608030634932e-05 6.752911758667324e-06 2.854391595974448e-06 1.2358160347503144e-05
0.44444445 5.777308160759276e-06 9.148144272330683e-06 3.4432439406373305e-06 1.5094666196091566e-05 4.200372131890617e-06 4.961844388162717e-05 1.444348890800029e-05 6.757749360986054e-06 2.8804759040212957e-06 1.2373766367090866e-05
0.44544545 5.840796347911237e-06 9.260391379939392e-06 3.4678951124078594e-06 1.5021261788206175e-05 4.14178475693916e-06 4.9488822696730494e-05 1.4614858628192451e-05 6.762732482457068e-06 2.906680037995102e-06 1.2389469702611677e-05
0.44644645 5.90534773436957e-06 9.379679795529228e-06 3.493286385491956e-06 1.4948388525226619e-05 4.082285613549175e-06 4.935924880555831e-05 1.4787656255066395e-05 6.767742888769135e-06 2.932607230832218e-06 1.2406249879859388e-05
0.44744745 5.971052360109752e-06 9.504712579655461e-06 3.5194818792660953e-06 1.4874730368319433e-05 4.0221148083219305e-06 4.9233010940952227e-05 1.4962645764171612e-05 6.773108452762244e-06 2.958472123282263e-06 1.242436974280281e-05
0.44844845 6.037733328412287e-06 9.63608908932656e-06 3.546430662026978e-06 1.4799768905504607e-05 3.961050879297545e-06 4.910502320853993e-05 1.5138361959543545e-05 6.778376246074913e-06 2.9844563869119156e-06 1.244303257408319e-05
0.44944945 6.1053528952470515e-06 9.77147738012718e-06 3.5740611110668397e-06 1.4725546861882322e-05 3.899531293427572e-06 4.8971651267493144e-05 1.5311881725210696e-05 6.783579920011107e-06 3.0100084131845506e-06 1.2461454389267601e-05
0.45045045 6.1739838201901875e-06 9.907688763632905e-06 3.6025237477588234e-06 1.4650575394625776e-05 3.837383246718673e-06 4.8836103815119714e-05 1.5490310033783317e-05 6.789187864342239e-06 3.035575446119765e-06 1.2480371879064478e-05
0.45145145 6.243873940547928e-06 1.0046109309769236e-05 3.6316632758826017e-06 1.4574757187801879e-05 3.77471997126122e-06 4.8702731874072924e-05 1.5666362742194906e-05 6.79453887642012e-06 3.0611658985435497e-06 1.2499547665356658e-05
0.45245245 6.314248366834363e-06 1.0184426173509564e-05 3.6613339489122154e-06 1.4498216842184775e-05 3.711805902639753e-06 4.857301973970607e-05 1.584229539730586e-05 6.800270512030693e-06 3.086478955083294e-06 1.2519121810328215e-05
0.45345345 6.386290806403849e-06 1.0321939953428227e-05 3.6918138448527316e-06 1.4422272215597332e-05 3.6486189856077544e-06 4.844053910346702e-05 1.601662370376289e-05 6.80595803714823e-06 3.111788373644231e-06 1.2538429473352153e-05
0.45445445 6.458250481955474e-06 1.0457269127073232e-05 3.7228001019684598e-06 1.4345769159263e-05 3.5849882351612905e-06 4.830287070944905e-05 1.6192234397749417e-05 6.8117910814180505e-06 3.13672694574052e-06 1.2556966794363689e-05
0.45545545 6.531332473969087e-06 1.0588722943793982e-05 3.7544382394116838e-06 1.4268637642089743e-05 3.521319285937352e-06 4.817328226636164e-05 1.6366300769732334e-05 6.8176104832673445e-06 3.161601398460334e-06 1.2575916116475128e-05
0.45645645 6.604989721381571e-06 1.0712949006119743e-05 3.7866400361963315e-06 1.4190951333148405e-05 3.4576041798572987e-06 4.804008131031878e-05 1.6538013369427063e-05 6.8232943704060744e-06 3.1864683478488587e-06 1.2593443898367696e-05
0.45745745 6.679658781649778e-06 1.0833907253982034e-05 3.8192811189219356e-06 1.411357425240567e-05 3.393946826690808e-06 4.790768070961349e-05 1.6708429029677063e-05 6.829288395238109e-06 3.2112122880789684e-06 1.261077522940468e-05
0.45845845 6.754660716978833e-06 1.0942172593786381e-05 3.8525854506588075e-06 1.4035223102837335e-05 3.330335630380432e-06 4.776981222676113e-05 1.6878759197425097e-05 6.835248768766178e-06 3.2356572319258703e-06 1.2626051102415659e-05
0.45945945 6.83019197822432e-06 1.1041224752261769e-05 3.886241756845266e-06 1.395706658513518e-05 3.267045940447133e-06 4.7643443394917995e-05 1.7044232663465664e-05 6.841297363280319e-06 3.260055336795631e-06 1.2641201465157792e-05
0.46046045 6.906568160047755e-06 1.11246017695521e-05 3.920408744306769e-06 1.3878936442779377e-05 3.204060931238928e-06 4.7506568080279976e-05 1.7207743439939804e-05 6.847383701824583e-06 3.2840953281265683e-06 1.2653375051741023e-05
0.46146145 6.98284247846459e-06 1.118783802667167e-05 3.955060492444318e-06 1.3800630767946132e-05 3.141374008919229e-06 4.737348353955895e-05 1.7370592104271054e-05 6.853314971522195e-06 3.3081066703744e-06 1.2663694178627338e-05
0.46246246 7.061009455355816e-06 1.1239342711633071e-05 3.99005284634768e-06 1.3722493349632714e-05 3.0789599350100616e-06 4.725065809907392e-05 1.7529115211800672e-05 6.8594381446018815e-06 3.3317326142423553e-06 1.2673644960159436e-05
0.46346346 7.138494311220711e-06 1.1275531505816616e-05 4.025544058094965e-06 1.364280342386337e-05 3.017070866917493e-06 4.711193105322309e-05 1.7684418708086014e-05 6.865520845167339e-06 3.355403805471724e-06 1.2679634892265312e-05
0.46446446 7.2161360549216624e-06 1.1296970114926808e-05 4.061264462507097e-06 1.356413122266531e-05 2.955764557555085e-06 4.698332122643478e-05 1.783712286851369e-05 6.8715980887645856e-06 3.3786523090384435e-06 1.2684996363532264e-05
0.46546546 7.294711394933984e-06 1.1307350177958142e-05 4.0973463910631835e-06 1.3484303963195998e-05 2.8950569230801193e-06 4.685803287429735e-05 1.798557241272647e-05 6.877728537801886e-06 3.4018937640212243e-06 1.2689110917563085e-05
0.46646646 7.37346908863401e-06 1.1307300155749545e-05 4.13371026297682e-06 1.3405257050180808e-05 2.8351273613225203e-06 4.67317076981999e-05 1.8132373952539638e-05 6.8839103732898366e-06 3.424876467761351e-06 1.2691970368905459e-05
0.46746746 7.452270892827073e-06 1.1304336112516467e-05 4.170336069364566e-06 1.3325845429790206e-05 2.7759269869420677e-06 4.660353442886844e-05 1.827307278290391e-05 6.890022177685751e-06 3.4475499433028745e-06 1.2693655662587844e-05
0.46846846 7.531853498221608e-06 1.1294119758531451e-05 4.207327492622426e-06 1.3246731214167085e-05 2.7174362458026735e-06 4.6478904550895095e-05 1.841145785874687e-05 6.896099876030348e-06 3.470239335001679e-06 1.2694908036792185e-05
0.46946946 7.611020464537432e-06 1.127729319705395e-05 4.2444021346454974e-06 1.3167352335585747e-05 2.660053951331065e-06 4.635814548237249e-05 1.854164838732686e-05 6.902304903633194e-06 3.492357791401446e-06 1.2694953511527274e-05
0.47047046 7.691133760090452e-06 1.125858398154378e-05 4.28173871114268e-06 1.3086807484796736e-05 2.603670054668328e-06 4.62399038951844e-05 1.8671191355679184e-05 6.9085112954780925e-06 3.5146019854437327e-06 1.269512631552061e-05
0.47147146 7.770884622004814e-06 1.1233548320888076e-05 4.319269919506041e-06 1.3007912457396742e-05 2.5480710519332206e-06 4.6119981561787426e-05 1.879544106486719e-05 6.914621735631954e-06 3.5364203085919144e-06 1.2694016731984448e-05
0.47247246 7.850784641050268e-06 1.1210243428649846e-05 4.3568429646256845e-06 1.2928193427796941e-05 2.4938797196227824e-06 4.60028531961143e-05 1.891419196908828e-05 6.920714895386482e-06 3.5581213069235673e-06 1.2692870768660214e-05
0.47347346 7.931247637316119e-06 1.118281579692848e-05 4.394715233502211e-06 1.2849396625824738e-05 2.440436674078228e-06 4.588821320794523e-05 1.9029084796784446e-05 6.926901278347941e-06 3.5797204418486217e-06 1.2691393749264535e-05
0.47447446 8.010973033378832e-06 1.1156901564390864e-05 4.432559308042983e-06 1.2769962268066593e-05 2.388459051871905e-06 4.577073923428543e-05 1.9137567505822517e-05 6.932838914508466e-06 3.600969193939818e-06 1.2688997230725363e-05
0.4754755 8.090469236776698e-06 1.11397857835982e-05 4.470504791243002e-06 1.2690675248450134e-05 2.3376296667265706e-06 4.5656848669750616e-05 1.9241851987317204e-05 6.939100785530172e-06 3.6219823869032552e-06 1.2687651178566739e-05
0.4764765 8.169681677827612e-06 1.112991139962105e-05 4.508533038460882e-06 1.2611465535883326e-05 2.2882502435095375e-06 4.555059422273189e-05 1.934004103532061e-05 6.945249879208859e-06 3.6429921692615608e-06 1.2687413800449576e-05
0.4774775 8.24837388790911e-06 1.1128410733363125e-05 4.546464879240375e-06 1.2532642358564772e-05 2.240200728920172e-06 4.543454633676447e-05 1.943388269864954e-05 6.9512639129243325e-06 3.6636311051552184e-06 1.2686602531175595e-05
0.4784785 8.3260347309988e-06 1.1139995876874309e-05 4.584515409078449e-06 1.2453548151825089e-05 2.193397676819586e-06 4.53283719252795e-05 1.952081947820261e-05 6.95727976562921e-06 3.684029934447608e-06 1.2687554772128351e-05
0.4794795 8.40389657241758e-06 1.1164431271026842e-05 4.622262167686131e-06 1.2374545804050285e-05 2.148269913959666e-06 4.522682138485834e-05 1.9601238818722777e-05 6.963293799344683e-06 3.7043964766780846e-06 1.2689906725427136e-05
0.4804805 8.479497410007752e-06 1.1201846064068377e-05 4.660143076762324e-06 1.2296151908230968e-05 2.104513896483695e-06 4.511844599619508e-05 1.967785101442132e-05 6.969326022954192e-06 3.7244906252453802e-06 1.269247422897024e-05
0.4814815 8.55521830089856e-06 1.1251823707425501e-05 4.698026714322623e-06 1.2217786206747405e-05 2.0623945147235645e-06 4.5013148337602615e-05 1.9746152247535065e-05 6.975350970606087e-06 3.7441284348460613e-06 1.269600306841312e-05
0.4824825 8.630369848106056e-06 1.130875443777768e-05 4.735662969324039e-06 1.2139735190430656e-05 2.0217878500261577e-06 4.4916454498888925e-05 1.9811770471278578e-05 6.981442311371211e-06 3.7641439121216536e-06 1.2701125342573505e-05
0.4834835 8.70416533871321e-06 1.1367602382961195e-05 4.773202817887068e-06 1.206181423185626e-05 1.9828778476949083e-06 4.481423457036726e-05 1.9869981770170853e-05 6.987557298998581e-06 3.783607553486945e-06 1.2705005246971268e-05
0.4844845 8.776131835475098e-06 1.1427176104916725e-05 4.810658083442831e-06 1.1984351658611558e-05 1.9455744677543407e-06 4.4717988203046843e-05 1.9921548300771974e-05 6.993445367697859e-06 3.8030475479899906e-06 1.2708879694400821e-05
0.4854855 8.847676326695364e-06 1.1482276931928936e-05 4.8476626943738665e-06 1.1907221960427705e-05 1.910023456730414e-06 4.4623757275985554e-05 1.9967912521678954e-05 6.999755896686111e-06 3.8220928217924666e-06 1.2712042007478885e-05
0.4864865 8.917558261600789e-06 1.1532669304870069e-05 4.884709596808534e-06 1.1830120456579607e-05 1.876129886113631e-06 4.453077053767629e-05 2.0006946215289645e-05 7.005422958172858e-06 3.840980298264185e-06 1.2713923752016854e-05
0.4874875 8.986071406980045e-06 1.1574553354876116e-05 4.921426807413809e-06 1.175339912151685e-05 1.8439493487676373e-06 4.443631405592896e-05 2.0039999071741477e-05 7.0115202106535435e-06 3.8597831917286385e-06 1.2714112926914822e-05
0.4884885 9.053620487975422e-06 1.1605672625591978e-05 4.9580753511691e-06 1.1677261682052631e-05 1.81373695795628e-06 4.4344578782329336e-05 2.0069011952728033e-05 7.017734787950758e-06 3.878389634337509e-06 1.271312157768989e-05
0.4894895 9.118821253650822e-06 1.1631267625489272e-05 4.994252321921522e-06 1.1601532605709508e-05 1.7851175471150782e-06 4.425624865689315e-05 2.0090234102099203e-05 7.02352235748549e-06 3.896662292390829e-06 1.2710851478914265e-05
0.4904905 9.183634574583266e-06 1.1648308827716392e-05 5.030040483688936e-06 1.152579534391407e-05 1.758396820150665e-06 4.4166401494294405e-05 2.010453499678988e-05 7.0296964622684754e-06 3.914554326911457e-06 1.2706818779406603e-05
0.4914915 9.246135050489102e-06 1.1660724339890294e-05 5.065733603260014e-06 1.1450712918303907e-05 1.7336515156785026e-06 4.407948290463537e-05 2.0112176571274176e-05 7.035699582047528e-06 3.932570507458877e-06 1.270187658519717e-05
0.4924925 9.307604159403127e-06 1.1668848856061231e-05 5.101028818899067e-06 1.1376143447705545e-05 1.7106914356190828e-06 4.3989311961922795e-05 2.0117353415116668e-05 7.041456228762399e-06 3.950357950088801e-06 1.2695866644207854e-05
0.4934935 9.36709238885669e-06 1.1673827430058736e-05 5.135948867973639e-06 1.1302096027066e-05 1.689616397015925e-06 4.3908916268264875e-05 2.011184005823452e-05 7.04755075275898e-06 3.967557404394029e-06 1.2689382856478915e-05
0.4944945 9.425005373486783e-06 1.1678745067911223e-05 5.170310032553971e-06 1.1228203220525756e-05 1.6704467498129816e-06 4.3831772927660495e-05 2.010292337217834e-05 7.053607077978086e-06 3.984688646596624e-06 1.268285541300429e-05
0.4954955 9.480851076659746e-06 1.1683177945087664e-05 5.204657554713776e-06 1.1154766070831101e-05 1.653200229156937e-06 4.374778291094117e-05 2.0088706151000224e-05 7.059605195536278e-06 4.001720299129374e-06 1.2674941899604164e-05
0.4964965 9.535123353998642e-06 1.1687900041579269e-05 5.238290668785339e-06 1.108223386836471e-05 1.6378951386286644e-06 4.366691064205952e-05 2.0068766389158554e-05 7.065731551847421e-06 4.0183654164138716e-06 1.2666802831517998e-05
0.4974975 9.58739565248834e-06 1.1688960512401536e-05 5.271658665151335e-06 1.1010197340510786e-05 1.6245350025201333e-06 4.358997102826834e-05 2.0040735762449913e-05 7.07165099811391e-06 4.034932771901367e-06 1.2657782463065814e-05
0.4984985 9.637448783905711e-06 1.1692580301314592e-05 5.304535534378374e-06 1.0938413652183954e-05 1.6131622260218137e-06 4.3514883145689964e-05 2.0007704733870924e-05 7.077865120663773e-06 4.051101768709486e-06 1.2648634765355382e-05
0.4994995 9.686084013083018e-06 1.1694684872054495e-05 5.336853519111173e-06 1.086701377062127e-05 1.6036204897318385e-06 4.343522232375108e-05 1.9969496861449443e-05 7.084018761815969e-06 4.066963811055757e-06 1.2638218322535977e-05
0.5005005 9.732943908602465e-06 1.1699446076818276e-05 5.368615347833838e-06 1.079675439541461e-05 1.5960184782670694e-06 4.336052370490506e-05 1.9925355445593596e-05 7.090107374096988e-06 4.082705800101394e-06 1.262805290025426e-05
0.5015015 9.778188541531563e-06 1.17099234557827e-05 5.400165719038341e-06 1.0726170330599416e-05 1.5905604868748924e-06 4.32893393735867e-05 1.9876537407981232e-05 7.096409717632923e-06 4.097969394933898e-06 1.2618364053196274e-05
0.5025025 9.821023013500962e-06 1.1723986972356215e-05 5.430952569440706e-06 1.0657437996997032e-05 1.5869684375502402e-06 4.32178276241757e-05 1.982098547159694e-05 7.1024451244738884e-06 4.112938313483028e-06 1.2608285942405928e-05
0.5035035 9.862383194558788e-06 1.1749020814022515e-05 5.46125693290378e-06 1.0588258192001376e-05 1.5851284160817158e-06 4.31401094829198e-05 1.9759965653065592e-05 7.1089257289713714e-06 4.12754434364615e-06 1.2598066859936807e-05
0.5045045 9.902786587190349e-06 1.1783049558289349e-05 5.490918738360051e-06 1.052019160852069e-05 1.5854332104936475e-06 4.307500057620928e-05 1.969453296624124e-05 7.1151457632367965e-06 4.142057605349692e-06 1.2589902325998992e-05
0.5055055 9.94069250737084e-06 1.1825914953078609e-05 5.520141257875366e-06 1.0452479727973696e-05 1.587597012076003e-06 4.300615546526387e-05 1.962281749001704e-05 7.121623184502823e-06 4.1558600969437975e-06 1.2581475857587066e-05
0.5065065 9.978029993362725e-06 1.1878176337631885e-05 5.548628905671649e-06 1.0385545465396717e-05 1.5917911468932289e-06 4.293429446988739e-05 1.9547172996681184e-05 7.128125162125798e-06 4.16971715822001e-06 1.2573498679557815e-05
0.5075075 1.0011507583840284e-05 1.1940824151679408e-05 5.5767309277143795e-06 1.0319557077309582e-05 1.5978025658114348e-06 4.286634793970734e-05 1.946610791492276e-05 7.134663064789493e-06 4.18273702962324e-06 1.256625273526879e-05
0.5085085 1.0044457667390816e-05 1.200996121042408e-05 5.604068064712919e-06 1.0254201697534882e-05 1.605807597115927e-06 4.279859786038287e-05 1.938327659445349e-05 7.14122279532603e-06 4.195876044832403e-06 1.2559718925331254e-05
0.5095095 1.0074786587210838e-05 1.2081535714969505e-05 5.630752184515586e-06 1.0189760359935462e-05 1.6155206594703486e-06 4.273882586858235e-05 1.929191239469219e-05 7.147751603042707e-06 4.2086103348992765e-06 1.255327424587449e-05
0.5105105 1.0103835847985465e-05 1.2159331163275056e-05 5.656947905663401e-06 1.0124966138391756e-05 1.6273374967568088e-06 4.266163523425348e-05 1.9196228095097467e-05 7.154443210311001e-06 4.220888968120562e-06 1.2545068784675095e-05
0.5115115 1.0130778719030786e-05 1.2237429473316297e-05 5.6823910199454986e-06 1.00617889984278e-05 1.6408137071266538e-06 4.259812703821808e-05 1.909643833641894e-05 7.161245321185561e-06 4.233295840094797e-06 1.2538034752651583e-05
0.5125125 1.0155251402466092e-05 1.2315167623455636e-05 5.70710744796088e-06 9.999399480875582e-06 1.6561365328016109e-06 4.25343205279205e-05 1.899358358059544e-05 7.168338470364688e-06 4.245004220138071e-06 1.2530479580163956e-05
0.5135135 1.017821705318056e-05 1.2392166354402434e-05 5.731230885430705e-06 9.93769117485499e-06 1.6734354630898451e-06 4.246794924256392e-05 1.8886868929257616e-05 7.175232440204127e-06 4.256580723449588e-06 1.2522153156169225e-05
0.5145145 1.0198548807238694e-05 1.2464681276469491e-05 5.7546071730030235e-06 9.876538570097182e-06 1.6923594330364722e-06 4.239943882566877e-05 1.8774426280288026e-05 7.1822705649537966e-06 4.267938493285328e-06 1.2512313332990743e-05
0.5155155 1.021781463350635e-05 1.2534418601717334e-05 5.77732043893775e-06 9.817137652134988e-06 1.7132283574028406e-06 4.233739309711382e-05 1.865913327492308e-05 7.189543339336524e-06 4.278859250916867e-06 1.2502761819632724e-05
0.5165165 1.0234422006760724e-05 1.2602962669916451e-05 5.799257451144513e-06 9.75711373030208e-06 1.7357479009660892e-06 4.2266834498150274e-05 1.8540338714956306e-05 7.19664649295737e-06 4.289715434424579e-06 1.2491450434026774e-05
0.5175175 1.0249749720969703e-05 1.2675446669163648e-05 5.820561455038842e-06 9.698708709038328e-06 1.7599918464838993e-06 4.2202238546451554e-05 1.8420047126710415e-05 7.204085704870522e-06 4.299795818951679e-06 1.2481180419854354e-05
0.5185185 1.0262646355840843e-05 1.2756138858094346e-05 5.8411701502336655e-06 9.641330507292878e-06 1.7859119907370768e-06 4.213543434161693e-05 1.829406392062083e-05 7.211553111119429e-06 4.310175427235663e-06 1.2470937690522987e-05
0.5195195 1.0273316547682043e-05 1.2841563147958368e-05 5.861077170266071e-06 9.584342478774488e-06 1.8135500567950658e-06 4.206480298307724e-05 1.8166618247050792e-05 7.219265626190463e-06 4.319945674069459e-06 1.246049941983074e-05
0.5205205 1.0282187759003136e-05 1.292853630729951e-05 5.880035132577177e-06 9.528182090434711e-06 1.8427933810016839e-06 4.20015821873676e-05 1.803452141757589e-05 7.227063633763464e-06 4.329511284595355e-06 1.2450490430637728e-05
0.5215215 1.0290035788784735e-05 1.3013391253480222e-05 5.898368272028165e-06 9.473311365582049e-06 1.873651854111813e-06 4.193425047560595e-05 1.7899455997394398e-05 7.235216799017508e-06 4.338812232163036e-06 1.243961105501512e-05
0.5225225 1.0295541869709268e-05 1.3094542737235315e-05 5.9159215197723825e-06 9.41838607104728e-06 1.9060433942286181e-06 4.186501246294938e-05 1.7762849893188104e-05 7.243104846565984e-06 4.347693447925849e-06 1.242767848452786e-05
0.5235235 1.0299360837962013e-05 1.3167755241738632e-05 5.932698059041286e-06 9.365642654302064e-06 1.9400883957132464e-06 4.179677489446476e-05 1.762376086844597e-05 7.251188890222693e-06 4.356492809165502e-06 1.241486370417988e-05
0.5245245 1.0301986549166031e-05 1.3229285286797676e-05 5.948800207988825e-06 9.312716429121792e-06 1.975540953935706e-06 4.172719854977913e-05 1.7482612747699022e-05 7.259593076014426e-06 4.364779215393355e-06 1.240027995663695e-05
0.5255255 1.030153453029925e-05 1.3280918210512027e-05 5.964083811704768e-06 9.261545528715942e-06 2.012586946875672e-06 4.165648351772688e-05 1.7338890756946057e-05 7.268032277352177e-06 4.373103820398683e-06 1.2384131878206972e-05
0.5265265 1.0300320354872383e-05 1.3318354831426404e-05 5.97845382799278e-06 9.211044016410597e-06 2.050983312074095e-06 4.158209776505828e-05 1.7194055544678122e-05 7.276888936758041e-06 4.3808468035422266e-06 1.2365894690447021e-05
0.5275275 1.0298045708623249e-05 1.334692115051439e-05 5.992199930915376e-06 9.160806257568765e-06 2.090832822432276e-06 4.151015309616923e-05 1.7046428183675744e-05 7.285679203050677e-06 4.388628894957947e-06 1.2346633411652874e-05
0.5285285 1.0292907973052934e-05 1.3365389349928591e-05 6.0050597312510945e-06 9.112005500355735e-06 2.131955625372939e-06 4.1436822357354686e-05 1.6897591194720007e-05 7.2946399995998945e-06 4.396201802592259e-06 1.2325842362770345e-05
0.5295295 1.0286528777214698e-05 1.3377385585044976e-05 6.017102805344621e-06 9.064411642611958e-06 2.1745238427683944e-06 4.136122151976451e-05 1.674749182711821e-05 7.303929123736452e-06 4.4034050006303005e-06 1.2304000847507268e-05
0.5305305 1.0278767149429768e-05 1.3383741134020966e-05 6.028454208717449e-06 9.017164302349556e-06 2.2183876353665255e-06 4.1285264160251245e-05 1.659604640735779e-05 7.313187779800501e-06 4.41013526142342e-06 1.2281238923605997e-05
0.5315315 1.0268211553920992e-05 1.3383924851950724e-05 6.039029358362313e-06 8.971414899860974e-06 2.263391024825978e-06 4.120823723496869e-05 1.6443545973743312e-05 7.322648343688343e-06 4.417392119648866e-06 1.2257532944204286e-05
0.5325325 1.0256127097818535e-05 1.3384963494900148e-05 6.0487413975351956e-06 8.926495866035111e-06 2.309690898982808e-06 4.11315486417152e-05 1.62897958944086e-05 7.332309451157926e-06 4.42384225607384e-06 1.2233725101395976e-05
0.5335335 1.024115590553265e-05 1.3387892067839857e-05 6.057430255168583e-06 8.882553629518952e-06 2.3571710698888637e-06 4.1052233427762985e-05 1.613534550415352e-05 7.342410299315816e-06 4.430377430253429e-06 1.2209618944325484e-05
0.5345345 1.0224745892628562e-05 1.3393999324762262e-05 6.0655397646769416e-06 8.840022019285243e-06 2.4056337224465096e-06 4.096930933883414e-05 1.5980762327671982e-05 7.352440206886968e-06 4.4364410314301495e-06 1.2185432751721237e-05
0.5355355 1.0205852959188633e-05 1.3405362551566213e-05 6.072730684536509e-06 8.797336704446934e-06 2.455402182022226e-06 4.088730565854348e-05 1.5826703020138666e-05 7.3629826147225685e-06 4.4425687519833446e-06 1.2161806807853281e-05
0.5365365 1.018400871544145e-05 1.3422991287370678e-05 6.079184004192939e-06 8.756153874855954e-06 2.5060760435735574e-06 4.080217331647873e-05 1.5669931599404663e-05 7.373541393462801e-06 4.448385425348533e-06 1.213804989674827e-05
0.5375375 1.0159978955925908e-05 1.3441513146972284e-05 6.084880169510143e-06 8.716173397260718e-06 2.5578494842193322e-06 4.070913928444497e-05 1.5515865015913732e-05 7.3842106758092996e-06 4.4543849071487784e-06 1.2113777302147355e-05
0.5385385 1.0134847798326518e-05 1.3456712622428313e-05 6.089701855671592e-06 8.677081495989114e-06 2.610544242998003e-06 4.062715743202716e-05 1.53598484757822e-05 7.395055945380591e-06 4.460077889234526e-06 1.2090114068996627e-05
0.5395395 1.0106728950631805e-05 1.3467040844261646e-05 6.093701813369989e-06 8.639085535833146e-06 2.6641885142453248e-06 4.053597876918502e-05 1.5204943338176236e-05 7.406148597510764e-06 4.465392976271687e-06 1.2064801921951585e-05
0.5405405 1.0075596946990117e-05 1.3466387827065773e-05 6.096812285250053e-06 8.60155159898568e-06 2.7187033992959186e-06 4.0443606849294156e-05 1.5049939975142479e-05 7.417794222419616e-06 4.470743533602217e-06 1.2037904525641352e-05
0.5415415 1.0043358088296372e-05 1.3462201422953513e-05 6.0991928876319434e-06 8.565504685975611e-06 2.7741566555050667e-06 4.035037272842601e-05 1.4895719687046949e-05 7.429414381476818e-06 4.476064987102291e-06 1.2010665159323253e-05
0.5425425 1.000860174826812e-05 1.3445114745991305e-05 6.100866357883206e-06 8.530482773494441e-06 2.830290668498492e-06 4.025498856208287e-05 1.4742451639904175e-05 7.441172328981338e-06 4.481314135773573e-06 1.1981697753071785e-05
0.5435435 9.971674444386736e-06 1.3418572052614763e-05 6.101472536101937e-06 8.496249392919708e-06 2.8871550057374407e-06 4.015714148408733e-05 1.4589381862606388e-05 7.4532108556013554e-06 4.486375473788939e-06 1.1951248779951129e-05
0.5445445 9.93205867416691e-06 1.3376912647800054e-05 6.101498456700938e-06 8.463394806312863e-06 2.9447776341839926e-06 4.005997470812872e-05 1.4437310710491147e-05 7.465681846952066e-06 4.491275831242092e-06 1.1919209100597072e-05
0.5455455 9.890709407045506e-06 1.3326490261533763e-05 6.1007349358987994e-06 8.431119567831047e-06 3.0029343633941608e-06 3.995865336037241e-05 1.4286927580542397e-05 7.478126462956425e-06 4.495974735618802e-06 1.1885741514561232e-05
0.5465465 9.847046385402791e-06 1.326270376011962e-05 6.099139227444539e-06 8.400186743529048e-06 3.0619132758147316e-06 3.985277362517081e-05 1.4136517165752593e-05 7.490983080060687e-06 4.500654540606774e-06 1.1850213923025876e-05
0.5475475 9.801688065635972e-06 1.3190809113439173e-05 6.096595825511031e-06 8.370088835363276e-06 3.121413101325743e-06 3.975195431848988e-05 1.3989643775857985e-05 7.504082532250322e-06 4.505119250097778e-06 1.181459901999915e-05
0.5485485 9.753566700965166e-06 1.3118872630002443e-05 6.0934571592952125e-06 8.340851309185382e-06 3.1814331578061683e-06 3.9645634387852624e-05 1.3841287909599487e-05 7.517231097153854e-06 4.5096539906808175e-06 1.1777999134210404e-05
0.5495495 9.703853720566258e-06 1.304567285842495e-05 6.089509497542167e-06 8.312462341564242e-06 3.24192592415784e-06 3.953406121581793e-05 1.3697255781153217e-05 7.530873062933097e-06 4.5136794142308645e-06 1.1741032722056843e-05
0.5505506 9.653077540860977e-06 1.2977723599760793e-05 6.084726010158192e-06 8.285773219540715e-06 3.302887080280925e-06 3.942523471778259e-05 1.3553509234043304e-05 7.544955224147998e-06 4.517794423009036e-06 1.170507584902225e-05
0.5515516 9.599846634955611e-06 1.2906863958050963e-05 6.079123977542622e-06 8.259611604444217e-06 3.3642274956946494e-06 3.931239916710183e-05 1.3412658518063836e-05 7.559128334833076e-06 4.521737537288573e-06 1.1668400475173257e-05
0.5525526 9.545035027258564e-06 1.2833468645112589e-05 6.072800260881195e-06 8.234170309151523e-06 3.425963086556294e-06 3.920045492122881e-05 1.32727991513093e-05 7.57346333557507e-06 4.525289568846347e-06 1.1631494089670014e-05
0.5535536 9.48894285102142e-06 1.2755331226799171e-05 6.065727120585507e-06 8.21054527477827e-06 3.488045194899314e-06 3.90800487366505e-05 1.3135088920535054e-05 7.588114840473281e-06 4.528888439381262e-06 1.1593415365496185e-05
0.5545546 9.430374120711349e-06 1.267817697225837e-05 6.057808604964521e-06 8.187575076590292e-06 3.550232349880389e-06 3.8965805288171396e-05 1.3000628314330243e-05 7.603028734592954e-06 4.532327693596017e-06 1.1556217032193672e-05
0.5555556 9.371258784085512e-06 1.2604262337845284e-05 6.049269359209575e-06 8.165727194864303e-06 3.612980890466133e-06 3.884480247506872e-05 1.2867123587056994e-05 7.6184060162631795e-06 4.535249445325462e-06 1.1518787687236909e-05
0.5565566 9.310342647950165e-06 1.2537054317363072e-05 6.039908384991577e-06 8.143806553562172e-06 3.675628249766305e-06 3.872873276122846e-05 1.2735905329464003e-05 7.633865607203916e-06 4.538047051028116e-06 1.1482588888611645e-05
0.5575576 9.248794412997086e-06 1.2483491445891559e-05 6.02971704211086e-06 8.124061423586681e-06 3.738425903065945e-06 3.860424112644978e-05 1.2606668860826176e-05 7.649342478543986e-06 4.540810550679453e-06 1.1447283213783521e-05
0.5585586 9.185112503473647e-06 1.2448595043679234e-05 6.018965450493852e-06 8.105559572868515e-06 3.801522098001442e-06 3.84792874683626e-05 1.2480746590881608e-05 7.665579687454738e-06 4.543502654996701e-06 1.1414319487812463e-05
0.5595596 9.120591130340472e-06 1.2422006875567604e-05 6.007459887769073e-06 8.08727963885758e-06 3.864569862344069e-06 3.835324969259091e-05 1.2356692423054483e-05 7.681998795305844e-06 4.545591764326673e-06 1.1382159755157772e-05
0.5605606 9.054150723386556e-06 1.2400817468005698e-05 5.99525401412393e-06 8.070244803093374e-06 3.927676971215988e-06 3.822492726612836e-05 1.2237193914188538e-05 7.698629815422464e-06 4.547785010799998e-06 1.1350742170179728e-05
0.5615616 8.986962711787783e-06 1.2388678442221135e-05 5.9822737057402264e-06 8.053918463701848e-06 3.990776349382941e-06 3.809520057984628e-05 1.2118753147660755e-05 7.715691026533023e-06 4.549583536572754e-06 1.1320204066578299e-05
0.5625626 8.918094863474835e-06 1.238216646015644e-05 5.968581263005035e-06 8.038981832214631e-06 4.053833436046261e-06 3.796758392127231e-05 1.2002238690911327e-05 7.73290048527997e-06 4.5511769712902606e-06 1.1290618203929625e-05
0.5635636 8.848445759213064e-06 1.2385809895931743e-05 5.954226708126953e-06 8.024831004149746e-06 4.116688614885788e-06 3.7831876397831365e-05 1.1890937457792461e-05 7.750531040073838e-06 4.552762675302802e-06 1.126179085986223e-05
0.5645646 8.77689217304578e-06 1.2396685633575544e-05 5.9391522881924175e-06 8.011504178284667e-06 4.179567440587562e-06 3.77019023289904e-05 1.1780579370679334e-05 7.768398972984869e-06 4.554333827400114e-06 1.123433503380511e-05
0.5655656 8.70433996169595e-06 1.2415724086167756e-05 5.923448497924255e-06 7.999320587259717e-06 4.24232575824135e-06 3.756777005037293e-05 1.1673676453938242e-05 7.786516107444186e-06 4.555232862912817e-06 1.1207594980078284e-05
0.5665666 8.6307509263861e-06 1.2440802493074443e-05 5.907036666030763e-06 7.987720891833305e-06 4.304738922655815e-06 3.743157867575064e-05 1.1570656170079019e-05 7.805128007021267e-06 4.556429303192999e-06 1.1181649824720807e-05
0.5675676 8.556279681215528e-06 1.2478965800255537e-05 5.8899590840155724e-06 7.977650057000574e-06 4.366914254205767e-06 3.729622403625399e-05 1.147061811934691e-05 7.824026397429407e-06 4.557231477519963e-06 1.1157541848660912e-05
0.5685686 8.480496944685001e-06 1.2527009857876692e-05 5.8723007896333e-06 7.968298632476944e-06 4.42892087448854e-06 3.716113496921025e-05 1.1373641427780967e-05 7.842987542971969e-06 4.558132332022069e-06 1.113476901082322e-05
0.5695696 8.403601896134205e-06 1.258756219613133e-05 5.854037681274349e-06 7.960200491652358e-06 4.49047456640983e-06 3.702232424984686e-05 1.1279249520157464e-05 7.862370694056153e-06 4.558989076031139e-06 1.1113201253465377e-05
0.5705706 8.326362149091437e-06 1.265658011107007e-05 5.834963303641416e-06 7.952330633997917e-06 4.55203871752019e-06 3.688232391141355e-05 1.1187651580257807e-05 7.882240424805786e-06 4.559152330330107e-06 1.1092627573816571e-05
0.5715716 8.248201993410476e-06 1.2731393326248508e-05 5.81532276555663e-06 7.945515790197533e-06 4.612840712070465e-06 3.674455001601018e-05 1.110091125156032e-05 7.902169272711035e-06 4.559666194836609e-06 1.1073398127336986e-05
0.5725726 8.169002285285387e-06 1.2811697160941549e-05 5.795225661131553e-06 7.939925126265734e-06 4.6732634473301005e-06 3.660438596853055e-05 1.1014833035005722e-05 7.922487384348642e-06 4.559447461360833e-06 1.1054474271077197e-05
0.5735736 8.089154107437935e-06 1.289715692109894e-05 5.774460532848025e-06 7.935656867630314e-06 4.73340105600073e-06 3.646245022537187e-05 1.0934401871054433e-05 7.943172931845766e-06 4.559695298667066e-06 1.1036618161597289e-05
0.5745746 8.00965881353477e-06 1.2984620298084337e-05 5.753094683313975e-06 7.931599611765705e-06 4.793011157744331e-06 3.632355947047472e-05 1.0856213521037716e-05 7.964208634803072e-06 4.559534772852203e-06 1.1019499652320519e-05
0.5755756 7.928140803414863e-06 1.3075880815449636e-05 5.7312040553370025e-06 7.928481863928027e-06 4.852223810303258e-06 3.618041591835208e-05 1.0780709089885931e-05 7.985624506545719e-06 4.5592437345476355e-06 1.1002435712725855e-05
0.5765766 7.847024789953139e-06 1.316589714406291e-05 5.708694516215473e-06 7.926249054435175e-06 4.91066475660773e-06 3.6037010431755334e-05 1.0710293281590566e-05 8.007479664229322e-06 4.5585306907014456e-06 1.098576103686355e-05
0.5775776 7.76629622123437e-06 1.324813456449192e-05 5.685484211426228e-06 7.92507671576459e-06 4.968585471942788e-06 3.5896584449801594e-05 1.0642291272233706e-05 8.029144737520255e-06 4.557924057735363e-06 1.0968836249958258e-05
0.5785786 7.684297997911926e-06 1.3324216524779331e-05 5.661973318638047e-06 7.924842975626234e-06 5.025975951866712e-06 3.575493974494748e-05 1.0576710337772965e-05 8.051574695855379e-06 4.556840394798201e-06 1.0951262993330602e-05
0.5795796 7.602251571370289e-06 1.33911971715861e-05 5.637695267068921e-06 7.925500540295616e-06 5.082659299660008e-06 3.561426274245605e-05 1.0515392204979435e-05 8.074101970123593e-06 4.556251496978803e-06 1.0933257726719603e-05
0.5805806 7.520374765590532e-06 1.344915472145658e-05 5.613078883470735e-06 7.926628313725814e-06 5.138926098879892e-06 3.5470136936055496e-05 1.0456993550178595e-05 8.097094905679114e-06 4.5551705625257455e-06 1.0914173799392302e-05
0.5815816 7.436850410158513e-06 1.3498710359272081e-05 5.587920895777643e-06 7.928717423055787e-06 5.194257937546354e-06 3.532861956045963e-05 1.0402852240076754e-05 8.120318852888886e-06 4.554098723019706e-06 1.0894706065300852e-05
0.5825826 7.353995442826999e-06 1.3541014595830347e-05 5.56222403247375e-06 7.931953405204695e-06 5.248909474175889e-06 3.5189099435228854e-05 1.0350611773901619e-05 8.143956620187964e-06 4.553041890176246e-06 1.0874979125219397e-05
0.5835836 7.270613878063159e-06 1.3576256606029347e-05 5.536079697776586e-06 7.93581875768723e-06 5.302980753185693e-06 3.5048371501034126e-05 1.0302224836777896e-05 8.16800366010284e-06 4.551702659227885e-06 1.0854672837012913e-05
0.5845846 7.186132734204875e-06 1.3603537809103727e-05 5.5093532864702865e-06 7.940414434415288e-06 5.356107067200355e-06 3.4909196983790025e-05 1.0257695976179093e-05 8.192288987629581e-06 4.550722678686725e-06 1.0833939086296596e-05
0.5855856 7.101478786353255e-06 1.3623956874653231e-05 5.482367214426631e-06 7.945831384859048e-06 5.408576726040337e-06 3.476725032669492e-05 1.0214911526418291e-05 8.216744390665554e-06 4.5493429752241354e-06 1.0812274922500364e-05
0.5865866 7.016551535343751e-06 1.3639589269587304e-05 5.454619895317592e-06 7.952082341944333e-06 5.460418833536096e-06 3.4627108107088134e-05 1.0176983778364956e-05 8.241517207352445e-06 4.547866410575807e-06 1.0790749001898803e-05
0.5875876 6.930905783519847e-06 1.3655630027642474e-05 5.426654752227478e-06 7.959242793731391e-06 5.511297331395326e-06 3.44903783116024e-05 1.0142258361156564e-05 8.266722034022678e-06 4.546203399513615e-06 1.0769922482722905e-05
0.5885886 6.845161351520801e-06 1.367040204058867e-05 5.398163921199739e-06 7.967312740220223e-06 5.5611139941902366e-06 3.4351684007560834e-05 1.010978940030327e-05 8.29216241982067e-06 4.544740022538463e-06 1.0748948625405319e-05
0.5895896 6.759049938409589e-06 1.3675361515197437e-05 5.369396603782661e-06 7.97577558842022e-06 5.610317202808801e-06 3.421661313041113e-05 1.0079785170091782e-05 8.318024811160285e-06 4.543400791590102e-06 1.0727525477705058e-05
0.5905906 6.672310064459452e-06 1.367100230709184e-05 5.33999127583229e-06 7.984787771420088e-06 5.658473128278274e-06 3.4079275792464614e-05 1.0054139238491189e-05 8.344120942638256e-06 4.541751422948437e-06 1.0705094609875232e-05
0.5915916 6.585652954527177e-06 1.3655358998221345e-05 5.310385859047528e-06 7.994712177605834e-06 5.705875537387328e-06 3.394456143723801e-05 1.0030776138592046e-05 8.370431714865845e-06 4.5402225623547565e-06 1.0681997082429007e-05
0.5925926 6.4985151766450144e-06 1.3623076483781915e-05 5.2802211030211765e-06 8.005948984646238e-06 5.752175184170483e-06 3.381471469765529e-05 1.0012129678216297e-05 8.397157216677442e-06 4.538432676781667e-06 1.0658040991984308e-05
0.5935936 6.410751666408032e-06 1.3578820471593644e-05 5.24985898664454e-06 8.017232175916433e-06 5.797602170787286e-06 3.368053512531333e-05 9.994435458793305e-06 8.42418012325652e-06 4.5368183236860204e-06 1.063224863173673e-05
0.5945946 6.323647994577186e-06 1.3523732377507258e-05 5.219275863055373e-06 8.029724085645285e-06 5.8421314861334395e-06 3.354921500431374e-05 9.980561117117759e-06 8.451446774415672e-06 4.5352758206718136e-06 1.060611248249188e-05
0.5955956 6.236348781385459e-06 1.3450414371618535e-05 5.187892838875996e-06 8.042807166930288e-06 5.885658083570888e-06 3.342227137181908e-05 9.969323400582653e-06 8.47894716571318e-06 4.533364062808687e-06 1.0578558431006968e-05
0.5965966 6.149387900222791e-06 1.336569130216958e-05 5.156447969056899e-06 8.056284968915861e-06 5.928351583861513e-06 3.329106402816251e-05 9.961591786122881e-06 8.506919584760908e-06 4.531637387117371e-06 1.054970925906673e-05
0.5975976 6.0620836848102044e-06 1.3272702744870912e-05 5.12471524416469e-06 8.070695912465453e-06 5.969817721052095e-06 3.316802758490667e-05 9.956504072761163e-06 8.535246706742328e-06 4.529557827481767e-06 1.0521039257582743e-05
0.5985986 5.974654413876124e-06 1.316804173256969e-05 5.092530955153052e-06 8.08587356004864e-06 6.010373454046203e-06 3.304257552372292e-05 9.954045708582271e-06 8.563799383409787e-06 4.52782524007489e-06 1.0491081411601044e-05
0.5995996 5.887306087970501e-06 1.3059818229521625e-05 5.060207968199393e-06 8.101338607957587e-06 6.049715466360794e-06 3.291933171567507e-05 9.954056622518692e-06 8.592485755798407e-06 4.5256674638949335e-06 1.0461103556735907e-05
0.6006006 5.800903636554722e-06 1.2947039067512378e-05 5.0274375098524615e-06 8.116992830764502e-06 6.088265308790142e-06 3.2796113373478875e-05 9.95644131762674e-06 8.621716915513389e-06 4.523782081378158e-06 1.0430966540297959e-05
0.6016016 5.714718554372666e-06 1.284023528569378e-05 4.994519713363843e-06 8.133999472192954e-06 6.125782419985626e-06 3.267756255809218e-05 9.961395335267298e-06 8.651073585497215e-06 4.521709342952818e-06 1.0402332918602042e-05
0.6026026 5.628313829220133e-06 1.2744043488055468e-05 4.961279955750797e-06 8.151134352374356e-06 6.162126737763174e-06 3.256223499192856e-05 9.969689017452765e-06 8.680683095008135e-06 4.5194869926490355e-06 1.0375444617238827e-05
0.6036036 5.542903181776637e-06 1.2649789823626634e-05 4.9277650759904645e-06 8.16961892269319e-06 6.1973032643436454e-06 3.2446536351926625e-05 9.979133210435975e-06 8.710552720003761e-06 4.517159595707199e-06 1.0348973773943726e-05
0.6046046 5.457964107336011e-06 1.2561790754261892e-05 4.893985988019267e-06 8.188201718439814e-06 6.231523457245203e-06 3.233362440369092e-05 9.992111699830275e-06 8.740868906897958e-06 4.514912234299118e-06 1.0323888091079425e-05
0.6056056 5.372656687541166e-06 1.2478100870794151e-05 4.860261469730176e-06 8.207104656321462e-06 6.264714102144353e-06 3.2221661967923865e-05 1.0006587217503693e-05 8.771375178184826e-06 4.512514351517893e-06 1.0299442692485172e-05
0.6066066 5.289100045047235e-06 1.2404618246364407e-05 4.825933501706459e-06 8.227413673012052e-06 6.296561878116336e-06 3.211298826499842e-05 1.0024618859461043e-05 8.802133379504085e-06 4.509505288297078e-06 1.0276986358803697e-05
0.6076076 5.2057212087675e-06 1.2341472029220313e-05 4.791534138348652e-06 8.247457117249724e-06 6.327576556941494e-06 3.200405990355648e-05 1.004264868242899e-05 8.833155334286857e-06 4.507187441049609e-06 1.0255645975121297e-05
0.6086086 5.122933998791268e-06 1.2293396139284596e-05 4.757056558446493e-06 8.268401870736852e-06 6.357489837682806e-06 3.189729977748357e-05 1.0062969522550702e-05 8.864350093062967e-06 4.504095159063581e-06 1.0236443813482765e-05
0.6096096 5.040752967033768e-06 1.2256641639396548e-05 4.722312951344065e-06 8.289676770800725e-06 6.3860893533274066e-06 3.179808845743537e-05 1.0087636837852187e-05 8.895861355995294e-06 4.501331659412244e-06 1.0219821888313163e-05
0.6106106 4.9597838369663805e-06 1.2233208508405369e-05 4.68741154691088e-06 8.311513738590293e-06 6.413784376491094e-06 3.169619958498515e-05 1.0111806659551803e-05 8.927626367949415e-06 4.498376256378833e-06 1.0204412319581024e-05
0.6116116 4.878983872913523e-06 1.2219709788041655e-05 4.6524073695763946e-06 8.333987352671102e-06 6.440039669541875e-06 3.159463085466996e-05 1.0138831385120284e-05 8.95980338100344e-06 4.4953071665077005e-06 1.0190411558141932e-05
0.6126126 4.799760063178837e-06 1.2219236850796733e-05 4.617261311068432e-06 8.357152182725258e-06 6.465458682214376e-06 3.14979006361682e-05 1.0168176231672987e-05 8.99201404536143e-06 4.491997515287949e-06 1.0178773663938046e-05
0.6136136 4.720419838122325e-06 1.2232150766067207e-05 4.581907887768466e-06 8.380188774026465e-06 6.48962804916664e-06 3.140469561913051e-05 1.019833143800497e-05 9.024594874063041e-06 4.488752892939374e-06 1.0168964763579424e-05
0.6146146 4.642378826247295e-06 1.2257968592166435e-05 4.546522632153938e-06 8.40407665236853e-06 6.512706477224128e-06 3.131469202344306e-05 1.0230489351670258e-05 9.057361239683814e-06 4.485217232286232e-06 1.016126770991832e-05
0.6156156 4.564672963169869e-06 1.229439840244595e-05 4.5109272832633e-06 8.428167348029092e-06 6.534877229569247e-06 3.122599082416855e-05 1.0264834600093309e-05 9.090562343772035e-06 4.481799351196969e-06 1.015513771562837e-05
0.6166166 4.4877647269458976e-06 1.233981402037898e-05 4.475278728932608e-06 8.452907422906719e-06 6.555684194609057e-06 3.114265200565569e-05 1.0299663699697703e-05 9.123928066401277e-06 4.4783287194150034e-06 1.015066936815856e-05
0.6176176 4.4117641664342955e-06 1.2397917998896446e-05 4.439610620465828e-06 8.478230483888183e-06 6.575341558345826e-06 3.105530049651861e-05 1.0336342711525504e-05 9.157468412013259e-06 4.474558409128804e-06 1.0147394277737476e-05
0.6186186 4.337096470408142e-06 1.2464994142646901e-05 4.4036692088411655e-06 8.503151548211463e-06 6.5940057538682595e-06 3.0976076232036576e-05 1.037463061948074e-05 9.191426215693355e-06 4.470895873964764e-06 1.0146217391593382e-05
0.6196196 4.262991751602385e-06 1.254059770872118e-05 4.3678655856638215e-06 8.529594197170809e-06 6.6115007939515635e-06 3.090034442720935e-05 1.0414936696179211e-05 9.225315807270817e-06 4.4670414354186505e-06 1.01466885098489e-05
0.6206206 4.190239906165516e-06 1.2621570022020023e-05 4.3319141695974395e-06 8.555570275348146e-06 6.627987659157952e-06 3.0821371183265e-05 1.04539185485919e-05 9.259386388293933e-06 4.463010554900393e-06 1.0147218745260034e-05
0.6216216 4.11817700296524e-06 1.2711190720438026e-05 4.296035513107199e-06 8.582495865994133e-06 6.643006145168329e-06 3.074490086873993e-05 1.0496636605239473e-05 9.293879884353373e-06 4.459163392311893e-06 1.0149498848477378e-05
0.6226226 4.047068159707123e-06 1.280847664020257e-05 4.260014975443482e-06 8.609201358922292e-06 6.657148333033547e-06 3.067907164222561e-05 1.053985397447832e-05 9.328438864031341e-06 4.454984718904598e-06 1.0153808034374379e-05
0.6236236 3.976887910539517e-06 1.2910200894111767e-05 4.224017629894661e-06 8.636412530904636e-06 6.670249149465235e-06 3.060651943087578e-05 1.0583642506389879e-05 9.363336175738368e-06 4.450811502465513e-06 1.015800989989657e-05
0.6246246 3.908538928953931e-06 1.3016259799769614e-05 4.188062575849472e-06 8.664248525747098e-06 6.682275397906778e-06 3.054126136703417e-05 1.062823776010191e-05 9.39832261792617e-06 4.44668057753006e-06 1.016376609186409e-05
0.6256256 3.840966655843658e-06 1.3130145816830918e-05 4.152038400206948e-06 8.691972652741242e-06 6.693034720228752e-06 3.0479182896669954e-05 1.0674080840544775e-05 9.433706509298645e-06 4.442385488800937e-06 1.0170835594180971e-05
0.6266266 3.7740708194178296e-06 1.3245255104266107e-05 4.1159510146826506e-06 8.7200114649022e-06 6.702706741634756e-06 3.0413768399739638e-05 1.0719637430156581e-05 9.469225005886983e-06 4.4378830352798104e-06 1.0177612239203881e-05
0.6276276 3.7093200262461323e-06 1.335782690148335e-05 4.079975042259321e-06 8.749198059376795e-06 6.711476999043953e-06 3.0357878131326288e-05 1.0768264473881572e-05 9.504771696811076e-06 4.433490630617598e-06 1.0185800420003943e-05
0.6286286 3.6452497624850366e-06 1.3468354154611006e-05 4.044066372443922e-06 8.777654329605866e-06 6.7189794208388776e-06 3.0303395760711282e-05 1.0815162568178494e-05 9.540576684230473e-06 4.428593001648551e-06 1.0193559319304768e-05
0.6296296 3.5824741644319147e-06 1.3571450836025178e-05 4.008164523838786e-06 8.80693733051885e-06 6.72557780490024e-06 3.024713987542782e-05 1.0864380783459637e-05 9.576620868756436e-06 4.4242729018151294e-06 1.0200780707236845e-05
0.6306306 3.5209172892791685e-06 1.3665429833054077e-05 3.97242638427997e-06 8.83652228367282e-06 6.7310797930986155e-06 3.0195489671314135e-05 1.0913200640061405e-05 9.612761459720787e-06 4.419243850861676e-06 1.0207452760369051e-05
0.6316316 3.4606389363034396e-06 1.374852581648156e-05 3.936635494028451e-06 8.866237294569146e-06 6.735393981216475e-06 3.0148279620334506e-05 1.0962816304527223e-05 9.649127605371177e-06 4.41472138845711e-06 1.0213598216068931e-05
0.6326326 3.4015122309938306e-06 1.3822093023918569e-05 3.90093600799446e-06 8.895655810192693e-06 6.738751835655421e-06 3.0103203243925236e-05 1.1012847608071752e-05 9.685585609986447e-06 4.409715529618552e-06 1.0218923307547811e-05
0.6336336 3.3434318993386114e-06 1.3882278835808393e-05 3.865297458105488e-06 8.925871952669695e-06 6.7410092015052214e-06 3.005948747158982e-05 1.1062415978813078e-05 9.722380127641372e-06 4.405188974487828e-06 1.022304149955744e-05
0.6346346 3.286887931608362e-06 1.3935142305854242e-05 3.8297753235383425e-06 8.956543751992285e-06 6.742360710632056e-06 3.001673576363828e-05 1.1114249900856521e-05 9.759292879607528e-06 4.400128091219813e-06 1.0226791346212849e-05
0.6356356 3.230888296457124e-06 1.3974676221550908e-05 3.794276153712417e-06 8.987004548544064e-06 6.742920049873646e-06 2.9982737032696605e-05 1.1164410352648702e-05 9.796372069104109e-06 4.395587438921211e-06 1.0229875442746561e-05
0.6366366 3.176417976646917e-06 1.4003192518430296e-05 3.758995717362268e-06 9.017633601615671e-06 6.742059213138418e-06 2.9943801564513706e-05 1.1214946425752714e-05 9.833317562879529e-06 4.390737103676656e-06 1.0231233318336308e-05
0.6376376 3.1227875751937972e-06 1.4021710740053095e-05 3.7238239656289807e-06 9.048155334312469e-06 6.740440767316613e-06 2.9906343115726486e-05 1.1267141417192761e-05 9.870622307062149e-06 4.385735792311607e-06 1.0231862688669935e-05
0.6386386 3.0707863061252283e-06 1.4033345905772876e-05 3.6886231100652367e-06 9.079281880985945e-06 6.737725925631821e-06 2.9876589906052686e-05 1.1317284588585608e-05 9.90774788078852e-06 4.380845439300174e-06 1.023247023113072e-05
0.6396396 3.0198768854461377e-06 1.4026101780473255e-05 3.653769226730219e-06 9.110573046200443e-06 6.734212547598872e-06 2.984701859531924e-05 1.1367829756636638e-05 9.945410965883639e-06 4.37582639278844e-06 1.0231179658148903e-05
0.6406406 2.9698951493628556e-06 1.400554901920259e-05 3.6189949241816066e-06 9.141665032075252e-06 6.729500000801636e-06 2.9818025723216124e-05 1.1419296242820565e-05 9.982980373024475e-06 4.370855094748549e-06 1.0228529390587937e-05
0.6416416 2.9215104859758867e-06 1.3968525308882818e-05 3.5842742818203988e-06 9.173153557640035e-06 6.724078048137017e-06 2.9793232897645794e-05 1.147024431702448e-05 1.002101089397911e-05 4.366001576272538e-06 1.0224670404568315e-05
0.6426426 2.8746303541993257e-06 1.3913765542383771e-05 3.5497828321240377e-06 9.204371053783689e-06 6.717579708492849e-06 2.9763434213236906e-05 1.1521121450641658e-05 1.0058594853035174e-05 4.360746515885694e-06 1.021822481561685e-05
0.6436436 2.828341393978917e-06 1.3843322449247353e-05 3.515575826895656e-06 9.23603329283651e-06 6.710450634273002e-06 2.9743001505266875e-05 1.1571757568162866e-05 1.009654351946665e-05 4.355644250608748e-06 1.0211185326625127e-05
0.6446446 2.7833066269522533e-06 1.3755212421528995e-05 3.4813897400454152e-06 9.267085260944441e-06 6.7020368987869006e-06 2.97240858344594e-05 1.1621394151006825e-05 1.0134595868294127e-05 4.350480594439432e-06 1.0202177691098768e-05
0.6456456 2.7402859359426657e-06 1.3652301277033985e-05 3.447456265348592e-06 9.299355951952748e-06 6.693062005069805e-06 2.970173954963684e-05 1.1670396816043649e-05 1.0172821930609643e-05 4.3452514546515886e-06 1.0191407454840373e-05
0.6466466 2.6981549581250874e-06 1.353415245830547e-05 3.413756530790124e-06 9.330768079962581e-06 6.6832121774496045e-06 2.968293301819358e-05 1.1720794645952992e-05 1.021084335661726e-05 4.340386112744454e-06 1.0179444871027954e-05
0.6476476 2.657616732903989e-06 1.3401761862041894e-05 3.3801229619712103e-06 9.363002391182818e-06 6.672244126093574e-06 2.966479405586142e-05 1.1770217497542035e-05 1.0249085789837409e-05 4.335132416599663e-06 1.0165997991862241e-05
0.6486486 2.618474127302761e-06 1.3257760656415485e-05 3.346827725181356e-06 9.395051165483892e-06 6.660768121946603e-06 2.965050225611776e-05 1.1817992344731465e-05 1.0287722034263425e-05 4.329833245719783e-06 1.015165889839409e-05
0.6496496 2.5809240469243377e-06 1.310491825279314e-05 3.3137330319732428e-06 9.426822543900926e-06 6.648151611443609e-06 2.9635226383106783e-05 1.186642111861147e-05 1.0326073606847785e-05 4.324504516262095e-06 1.0136308446817566e-05
0.6506507 2.5445565370318945e-06 1.2947839422849938e-05 3.2808482046675636e-06 9.458554814045783e-06 6.63501441522385e-06 2.9624568924191408e-05 1.191447336168494e-05 1.0364553418185096e-05 4.319149866205407e-06 1.0121062587131746e-05
0.6516517 2.5098086098296335e-06 1.2786548722942825e-05 3.2481539165019058e-06 9.490550837654155e-06 6.621034572162898e-06 2.9614544473588467e-05 1.196112953039119e-05 1.0403185115137603e-05 4.3133413782925345e-06 1.010536743706325e-05
0.6526527 2.4763846795394784e-06 1.2628423974092584e-05 3.215812512280536e-06 9.522663276584353e-06 6.606218903471017e-06 2.9604998417198658e-05 1.2006894394289702e-05 1.0441790436743759e-05 4.307980361772934e-06 1.0090129762829747e-05
0.6536537 2.4443211259495e-06 1.2468431123124901e-05 3.1835979825700633e-06 9.554252756061032e-06 6.590660177607788e-06 2.9594966690638103e-05 1.2052700185449794e-05 1.0480441233085003e-05 4.302164143155096e-06 1.0074615602206904e-05
0.6546547 2.4142004804161843e-06 1.2310359124967363e-05 3.151591954519972e-06 9.58630789682502e-06 6.5743515733629465e-06 2.9584503863588907e-05 1.2098152183170896e-05 1.0518939234316349e-05 4.296452971175313e-06 1.00594288596767e-05
0.6556557 2.3851980586186983e-06 1.215386964759091e-05 3.120001338174916e-06 9.61826754064532e-06 6.557227152370615e-06 2.9573882784461603e-05 1.2142134437453933e-05 1.0557765563135035e-05 4.290814558771672e-06 1.0044351256510708e-05
0.6566567 2.35806942328054e-06 1.2005249118374195e-05 3.088548510277178e-06 9.650282663642429e-06 6.53948018225492e-06 2.9567809178843163e-05 1.2185950254206546e-05 1.0596300853649154e-05 4.2848114389926195e-06 1.0030723387899343e-05
0.6576577 2.332351641598507e-06 1.1863072359119542e-05 3.057509047721396e-06 9.681865776656196e-06 6.521152045024792e-06 2.9560751499957405e-05 1.2227587831148412e-05 1.0635254511726089e-05 4.278791948308935e-06 1.0017593922384549e-05
0.6586587 2.3078714548319113e-06 1.1736633496184368e-05 3.0265578061516862e-06 9.713293366075959e-06 6.502064479718683e-06 2.9555289074778557e-05 1.2270304978301283e-05 1.067394987330772e-05 4.272660589776933e-06 1.000651354843285e-05
0.6596597 2.2852298116049496e-06 1.1629459550022148e-05 2.996040848302073e-06 9.745072929945309e-06 6.4825976551219355e-06 2.9545644792960957e-05 1.2310254533076659e-05 1.0712585208239034e-05 4.266593350621406e-06 9.997053894039709e-06
0.6606607 2.263937403768068e-06 1.154352958110394e-05 2.965751491501578e-06 9.776184015208855e-06 6.4619744080118835e-06 2.954018236778211e-05 1.23521867863019e-05 1.0751420632004738e-05 4.2600668166414835e-06 9.990581020247191e-06
0.6616617 2.2443643956648884e-06 1.1477567568363156e-05 2.935757947852835e-06 9.807674359763041e-06 6.441384357458446e-06 2.953682815132197e-05 1.2390295523800887e-05 1.0790348824230023e-05 4.2536339606158435e-06 9.986428267438896e-06
0.6626627 2.2262506718107034e-06 1.1431976417952683e-05 2.9060918222967302e-06 9.839203812589403e-06 6.419701094273478e-06 2.9527063816203736e-05 1.2428404261299875e-05 1.0828887752722949e-05 4.2468773244763725e-06 9.983828931581229e-06
0.6636637 2.2094641281000804e-06 1.1407209967728704e-05 2.876690587072517e-06 9.870040230453014e-06 6.3976967794587836e-06 2.9521364922402427e-05 1.2466889529605396e-05 1.0867812306969427e-05 4.240067482896848e-06 9.98413725028513e-06
0.6646647 2.19435901271936e-06 1.1401367373764515e-05 2.84766474578646e-06 9.90061198535841e-06 6.374978056555847e-06 2.9517890652641654e-05 1.2502167010097764e-05 1.0906653187703341e-05 4.233192612446146e-06 9.98654286377132e-06
0.6656657 2.1805146843689727e-06 1.1413511856517289e-05 2.818935627146857e-06 9.931798558682203e-06 6.351846877805656e-06 2.9504701160476543e-05 1.2537926522782072e-05 1.0945253052341286e-05 4.226356850267621e-06 9.990094440581743e-06
0.6666667 2.1683081286028028e-06 1.1442667528172024e-05 2.790507778627216e-06 9.962994226953015e-06 6.328195922833402e-06 2.950141060864553e-05 1.2571309525810648e-05 1.098395023291232e-05 4.219310994812986e-06 9.996519111155067e-06
0.6676677 2.157198878194322e-06 1.1485665709187742e-05 2.7624516860669246e-06 9.993096682592295e-06 6.3040247368917335e-06 2.9492111934814602e-05 1.2604677976923995e-05 1.10226192191476e-05 4.212373369227862e-06 1.0003802344726864e-05
0.6686687 2.147818349840236e-06 1.1546932910277974e-05 2.7347259674570523e-06 1.0023491995525546e-05 6.279418812482618e-06 2.9486449420801364e-05 1.2637862710107584e-05 1.1061285476898775e-05 4.205147888569627e-06 1.0013682185672224e-05
0.6696697 2.1395615021901904e-06 1.1620213626883924e-05 2.707278781599598e-06 1.0053871847048867e-05 6.254389063542476e-06 2.9474742405000143e-05 1.2668761883105617e-05 1.1099851690232754e-05 4.1978682929766364e-06 1.0024060429714154e-05
0.6706707 2.1330015442799777e-06 1.1708377314789686e-05 2.6802229058375815e-06 1.0083983397635166e-05 6.2286885622597765e-06 2.9463446480804123e-05 1.2699914805125445e-05 1.1138309673697222e-05 4.190402705717133e-06 1.0036261301138438e-05
0.6716717 2.1275400285958312e-06 1.1810203432105482e-05 2.6535110464465106e-06 1.0114004908245988e-05 6.202874828886706e-06 2.9453027309500612e-05 1.2728211004287004e-05 1.1176692169101443e-05 4.182965312793385e-06 1.0049892807728611e-05
0.6726727 2.1235484837234253e-06 1.1924051250389311e-05 2.62717389887257e-06 1.0143276085727848e-05 6.176436727400869e-06 2.944077095889952e-05 1.2756082469422836e-05 1.121501099987654e-05 4.175251888227649e-06 1.0064622983918525e-05
0.6736737 2.1212797491898527e-06 1.2051796147716232e-05 2.601036385385669e-06 1.0172906513616908e-05 6.1495634327002335e-06 2.9426393666653894e-05 1.2783292731910478e-05 1.1253318007220514e-05 4.1676439650473185e-06 1.0080803804157767e-05
0.6746747 2.1200623905315297e-06 1.2189108019811101e-05 2.57534384218161e-06 1.0202200428466313e-05 6.122613285697298e-06 2.9416227334877476e-05 1.2809632607968524e-05 1.1291442206129432e-05 4.160012395004742e-06 1.0098516213474795e-05
0.6756757 2.1200935407250654e-06 1.2334179700701497e-05 2.5500080482743215e-06 1.0231251508230343e-05 6.095224762248108e-06 2.939692603831645e-05 1.2834761037083808e-05 1.1329744665999897e-05 4.1522434912621975e-06 1.0116048542840872e-05
0.6766767 2.1217244920990197e-06 1.2487415006035008e-05 2.5251013084925944e-06 1.0259565897285938e-05 6.067419690225506e-06 2.9384278604993597e-05 1.2858396075898781e-05 1.1367682418494951e-05 4.14424721384421e-06 1.0135092452401295e-05
0.6776777 2.1245641619316302e-06 1.2642757610592525e-05 2.500507889635628e-06 1.0288507837685756e-05 6.03938678978011e-06 2.936207238235511e-05 1.2881584552815184e-05 1.1405574696254916e-05 4.1361113289895e-06 1.0153451512451284e-05
0.6786787 2.1287119125190657e-06 1.2796973351214547e-05 2.4763257897575386e-06 1.0316289262846112e-05 6.010930519551039e-06 2.9339898901525885e-05 1.2904253708256874e-05 1.144339421443874e-05 4.128370619582711e-06 1.0171684152737726e-05
0.6796797 2.1340965759009123e-06 1.2949718438903801e-05 2.4524763375666225e-06 1.0344612746848725e-05 5.9823014453286305e-06 2.9319789973669685e-05 1.2925794180773664e-05 1.148121646110667e-05 4.119994173379382e-06 1.0189999557042029e-05
0.6806807 2.1410944555100286e-06 1.3092637345835101e-05 2.429005689918995e-06 1.0372406904934905e-05 5.953520030743675e-06 2.9294606065377593e-05 1.294514731853269e-05 1.1518805877130944e-05 4.111555881536333e-06 1.0206532351730857e-05
0.6816817 2.1489820483111544e-06 1.3235759070084896e-05 2.405963186902227e-06 1.0399667189631145e-05 5.924563538428629e-06 2.926859087892808e-05 1.2964324014319573e-05 1.1556408026081044e-05 4.10325401389855e-06 1.0223057870462071e-05
0.6826827 2.158648158001597e-06 1.3373773072089534e-05 2.3831867110857274e-06 1.042710391629953e-05 5.895122285437537e-06 2.924004729720764e-05 1.2982197404198814e-05 1.1593524504860397e-05 4.094943051313749e-06 1.0238727554678917e-05
0.6836837 2.1689820641768165e-06 1.350633283436764e-05 2.360884309382527e-06 1.0453996765136253e-05 5.8656382861954626e-06 2.921304985648021e-05 1.2999837963434402e-05 1.1630764674919192e-05 4.086613898834912e-06 1.025401070364751e-05
0.6846847 2.180990350098e-06 1.3631980436912272e-05 2.3388772660837276e-06 1.0480724085937254e-05 5.836058335262351e-06 2.9178814656916074e-05 1.3015030162932817e-05 1.1667988474073354e-05 4.078147412656108e-06 1.0267624929838348e-05
0.6856857 2.194096168750548e-06 1.3750769539910834e-05 2.3173722638603067e-06 1.050683295034105e-05 5.806265107821673e-06 2.9142540370230563e-05 1.303026783716632e-05 1.1704737516993191e-05 4.0693253140489105e-06 1.028024507832015e-05
0.6866867 2.208471869380446e-06 1.3860435501555912e-05 2.2962601633480517e-06 1.0532912710914388e-05 5.7765364545048214e-06 2.9107355658197775e-05 1.3044475963397417e-05 1.1741701200662646e-05 4.060940227645915e-06 1.02921212601359e-05
0.6876877 2.223882574980962e-06 1.396279094478814e-05 2.2754413748771185e-06 1.0558687790762633e-05 5.746342594648013e-06 2.9065655326121487e-05 1.3057048818154726e-05 1.1778134648920968e-05 4.052059466630453e-06 1.0302228474756703e-05
0.6886887 2.2404940409614937e-06 1.4056248801352922e-05 2.2550777885044226e-06 1.0583745279291179e-05 5.71631562706898e-06 2.902696724049747e-05 1.3069529813947156e-05 1.1814813660748769e-05 4.043235094286501e-06 1.031182546284981e-05
0.6896897 2.2583546979149105e-06 1.4141503015707713e-05 2.2351193820213666e-06 1.060928207152756e-05 5.686030362994643e-06 2.8982791263842955e-05 1.3081244105705991e-05 1.1851008821395226e-05 4.034518042317359e-06 1.0319983630324714e-05
0.6906907 2.277199655509321e-06 1.4217617717804387e-05 2.2155281840241514e-06 1.063403396983631e-05 5.655899713019608e-06 2.893707642215304e-05 1.3092483641230501e-05 1.1886902939295396e-05 4.026018814329291e-06 1.032697400660254e-05
0.6916917 2.2974074909143383e-06 1.428258383384673e-05 2.196324203396216e-06 1.065859123627888e-05 5.6255198614962865e-06 2.8889648092444986e-05 1.3101036529405974e-05 1.1922893463633955e-05 4.017314040538622e-06 1.033237003866816e-05
0.6926927 2.318288579772343e-06 1.4333541002997663e-05 2.1775838376925094e-06 1.0682308129617013e-05 5.595195943897124e-06 2.8837726858910173e-05 1.311003234150121e-05 1.1958465620409697e-05 4.008382802567212e-06 1.0335725164623e-05
0.6936937 2.3408938432112336e-06 1.436938691767864e-05 2.1591906715912046e-06 1.0706015928008128e-05 5.564825642068172e-06 2.8780874345102347e-05 1.3118459719407838e-05 1.1994163287454285e-05 3.999445198132889e-06 1.033702847053064e-05
0.6946947 2.364397687415476e-06 1.4384610039996915e-05 2.141227014362812e-06 1.0729434507084079e-05 5.534463980438886e-06 2.8720269256155007e-05 1.3125948498782236e-05 1.2029458048345987e-05 3.990446657553548e-06 1.0335584192944225e-05
0.6956957 2.3888060241006315e-06 1.4380819266079925e-05 2.1237256078165956e-06 1.0752875823527575e-05 5.504253294930095e-06 2.866193426598329e-05 1.3131681043887511e-05 1.2064472684869543e-05 3.981468125857646e-06 1.0332227247999981e-05
0.6966967 2.414569735265104e-06 1.4354206541611347e-05 2.1065438886580523e-06 1.0775145710795186e-05 5.474155841511674e-06 2.8595257390406914e-05 1.313693883275846e-05 1.209977017424535e-05 3.972531430918025e-06 1.0325457878934685e-05
0.6976977 2.4417420263489475e-06 1.430478641850641e-05 2.0897800823149737e-06 1.0797408322105184e-05 5.44407203051378e-06 2.853129080904182e-05 1.3142953321221285e-05 1.2134531971241813e-05 3.9632968764635734e-06 1.0316651241737418e-05
0.6986987 2.4694686544535216e-06 1.422956120222807e-05 2.0733873498102184e-06 1.0820106581377331e-05 5.413863163994392e-06 2.8460519388318062e-05 1.3146512173989322e-05 1.2168974535597954e-05 3.954186468035914e-06 1.030406383506488e-05
0.6996997 2.4985504296637373e-06 1.4134396224108059e-05 2.057416168099735e-06 1.0841052244359162e-05 5.384088581195101e-06 2.83890785794938e-05 1.3150754057278391e-05 1.220314243255416e-05 3.945223397749942e-06 1.0289300917065702e-05
0.7007007 2.528728373363265e-06 1.4015756278240588e-05 2.041937705143937e-06 1.0862382623599842e-05 5.354144377633929e-06 2.830831908795517e-05 1.3154022781236563e-05 1.223728759214282e-05 3.935893801099155e-06 1.0270941857015714e-05
0.7017017 2.559802396717714e-06 1.3872895578970201e-05 2.026807578658918e-06 1.0883025424845982e-05 5.3243797992763575e-06 2.8231679607415572e-05 1.3155697160982527e-05 1.227099619427463e-05 3.926453700842103e-06 1.0250193554384168e-05
0.7027027 2.592201326478971e-06 1.3711966857954394e-05 2.01211150852032e-06 1.0903905604209285e-05 5.294923994370038e-06 2.8151607693871483e-05 1.3157239663996734e-05 1.2304831216169987e-05 3.917215053661494e-06 1.0227334314549807e-05
0.7037037 2.625430624902947e-06 1.3535399375541601e-05 1.997746721826843e-06 1.0923818990704603e-05 5.265656000119634e-06 2.8063621357432567e-05 1.3158291039871983e-05 1.2338177839410491e-05 3.9079391171981115e-06 1.0201787517871708e-05
0.7047047 2.6599111606628867e-06 1.3349117580219172e-05 1.9838150819850853e-06 1.094362414733041e-05 5.23637754668016e-06 2.797154593281448e-05 1.3160045455151703e-05 1.2371407137834467e-05 3.898461272910936e-06 1.0174922863370739e-05
0.7057057 2.695662715268554e-06 1.3155393389752135e-05 1.9702933968801517e-06 1.0963135537167545e-05 5.207417871133657e-06 2.788223537208978e-05 1.3159901754988823e-05 1.240414803760359e-05 3.888842456944985e-06 1.014744793792488e-05
0.7067067 2.731714630499482e-06 1.2958985280420166e-05 1.9572796645661583e-06 1.0981623745465185e-05 5.17858416060335e-06 2.7783265977632254e-05 1.3160604794393294e-05 1.243668157258071e-05 3.879142241203226e-06 1.0118654245161451e-05
0.7077077 2.7692672119883355e-06 1.2764937309839297e-05 1.9445453744992847e-06 1.1000191989296582e-05 5.150067408976611e-06 2.7686612156685442e-05 1.3158898582332768e-05 1.2469129615055863e-05 3.869325155392289e-06 1.009033167065354e-05
0.7087087 2.8079980438633356e-06 1.257570693269372e-05 1.932181930897059e-06 1.1018531040463131e-05 5.121718004374998e-06 2.7580481400946155e-05 1.3158678484614938e-05 1.2500929187808651e-05 3.859745447698515e-06 1.0061775356007274e-05
0.7097097 2.847314362952602e-06 1.2394972145557404e-05 1.920390786835924e-06 1.1036062460334506e-05 5.093631898489548e-06 2.7474352464196272e-05 1.3157393368601333e-05 1.2532942491816357e-05 3.849820132018067e-06 1.0034098522737622e-05
0.7107107 2.8877393560833298e-06 1.2223598787386436e-05 1.9088838598690927e-06 1.1052952686441131e-05 5.065842287876876e-06 2.736142232606653e-05 1.3156325621821452e-05 1.25642573038931e-05 3.8396847230615094e-06 1.0006745469581801e-05
0.7117117 2.9291322789504193e-06 1.2067624084011186e-05 1.897818265206297e-06 1.1069243555539288e-05 5.038406925450545e-06 2.7246036552242003e-05 1.3153931831766386e-05 1.2595639418577775e-05 3.829629804386059e-06 9.980830327549484e-06
0.7127127 2.9713485218962887e-06 1.1926787010452244e-05 1.887135795186623e-06 1.1085964615631383e-05 5.0111880227632355e-06 2.7127567591378465e-05 1.3152141946193296e-05 1.2626509487745352e-05 3.8196376408450305e-06 9.956475878425408e-06
0.7137137 3.0144035463308683e-06 1.1802883818745613e-05 1.876909891507239e-06 1.1102140888397116e-05 4.984381121175829e-06 2.7008691176888533e-05 1.3150483937351964e-05 1.2657187653530855e-05 3.8091429814812727e-06 9.934025001712143e-06
0.7147147 3.0583182706322987e-06 1.1696835827024188e-05 1.8670269810172613e-06 1.1117285794171039e-05 4.9577852223592345e-06 2.6885021725320257e-05 1.3147909157851245e-05 1.2687594789895229e-05 3.7987517771398416e-06 9.912948371493258e-06
0.7157157 3.1030695026856847e-06 1.1610728506639134e-05 1.857509346336883e-06 1.1132594408991281e-05 4.931691819365369e-06 2.6758722015074454e-05 1.314460769208381e-05 1.2717554454866331e-05 3.7884833545831498e-06 9.893885362544097e-06
0.7167167 3.1481822588830255e-06 1.1539768820512109e-05 1.8485459349903977e-06 1.114720362238586e-05 4.905874448013492e-06 2.6625781174516305e-05 1.3141547242412344e-05 1.2747454093187116e-05 3.777638767132885e-06 9.8757782325265e-06
0.7177177 3.194379814885906e-06 1.1487290066725109e-05 1.839807282522088e-06 1.1161643669765908e-05 4.880431333731394e-06 2.6491470634937286e-05 1.3138808753865305e-05 1.2777032679878175e-05 3.7671150039386703e-06 9.859775673248805e-06
0.7187187 3.240760406697518e-06 1.1457616892585065e-05 1.8315104171051644e-06 1.1175072359037586e-05 4.855350198340602e-06 2.6352141503593884e-05 1.3136013876646757e-05 1.2806194717995822e-05 3.7562895158771425e-06 9.845661224971991e-06
0.7197197 3.2885523069126066e-06 1.1443218681961298e-05 1.8236555661133025e-06 1.1188681128260214e-05 4.830690158996731e-06 2.620960549393203e-05 1.3133000720699783e-05 1.2834996596211568e-05 3.7453485219884897e-06 9.833083822741173e-06
0.7207207 3.3358078326273244e-06 1.1448973964434117e-05 1.8162099877372384e-06 1.120143679145258e-05 4.806492597708711e-06 2.606689122330863e-05 1.3128794307704084e-05 1.2863790288974997e-05 3.734379333764082e-06 9.822530955716502e-06
0.7217217 3.3844410154415527e-06 1.1474406164779793e-05 1.8090873936671414e-06 1.1213934158149641e-05 4.782657015311997e-06 2.5914934667525813e-05 1.3127736565365922e-05 1.2892091035610065e-05 3.7231563965178793e-06 9.813605174713302e-06
0.7227227 3.433498477534158e-06 1.1512532182678115e-05 1.8023204120254377e-06 1.1226613423787057e-05 4.759268449561205e-06 2.5762732548173517e-05 1.3124892575433478e-05 1.2919832443003543e-05 3.7119343687663786e-06 9.805959052755497e-06
0.7237237 3.4829797641577898e-06 1.1567926776478998e-05 1.7961024241230916e-06 1.1238063052587677e-05 4.736388291348703e-06 2.5605819246266037e-05 1.3122039490554016e-05 1.2947421055287123e-05 3.70049019693397e-06 9.799692634260282e-06
0.7247247 3.532666141836671e-06 1.1639267540886067e-05 1.790226065168099e-06 1.1249077033426147e-05 4.713791895483155e-06 2.545207280491013e-05 1.311906089540571e-05 1.2974600394954905e-05 3.68938140127284e-06 9.79557262326125e-06
0.7257257 3.5832485991704743e-06 1.1723759598680772e-05 1.784622668310476e-06 1.1259683560638223e-05 4.691688900493318e-06 2.5287599783041514e-05 1.3117592970957048e-05 1.3001493243791629e-05 3.677764880194445e-06 9.79194010142237e-06
0.7267267 3.6345122680359054e-06 1.1821261068689637e-05 1.7794698123907438e-06 1.1270042705291416e-05 4.670096586778527e-06 2.5123865270870738e-05 1.3115340152580757e-05 1.3028086868871469e-05 3.66630206372065e-06 9.789887371880468e-06
0.7277277 3.685091769511928e-06 1.1929724678338971e-05 1.7746789353623171e-06 1.1280301805527415e-05 4.649037691706326e-06 2.4953931642812677e-05 1.3113805835018866e-05 1.305432124354411e-05 3.6545670809573494e-06 9.788384886633139e-06
0.7287287 3.7369852634583367e-06 1.2047723430441692e-05 1.7702444665701478e-06 1.1289795111224521e-05 4.628553597285645e-06 2.4781538741081022e-05 1.3111067346471827e-05 1.3080290045763832e-05 3.6425524285732536e-06 9.787640010472387e-06
0.7297297 3.7888314636802534e-06 1.2176432392152492e-05 1.766245077305939e-06 1.1298451681795996e-05 4.608426934282761e-06 2.4611401386209764e-05 1.3110531654092483e-05 1.3105606740282383e-05 3.6307624213804957e-06 9.788521310838405e-06
0.7307307 3.841068064502906e-06 1.2312246326473542e-05 1.762624833645532e-06 1.1307029126328416e-05 4.5887913984188344e-06 2.4431819838355295e-05 1.3109480278217234e-05 1.3130847037245985e-05 3.619021299527958e-06 9.789214345801156e-06
0.7317317 3.893657776643522e-06 1.2452162081899587e-05 1.7593198435861268e-06 1.1315545634715818e-05 4.5697297537117265e-06 2.425188540655654e-05 1.3109850442560855e-05 1.3155773558537476e-05 3.606817244872218e-06 9.790526746655814e-06
0.7327327 3.946425749745686e-06 1.2592200619110372e-05 1.7563858136782073e-06 1.1323071703372989e-05 4.5511728785641026e-06 2.406951716693584e-05 1.3109147403156385e-05 1.3179935194784775e-05 3.5948980894318083e-06 9.791418051463552e-06
0.7337337 3.999535238108365e-06 1.2734211850329302e-05 1.7538728798172087e-06 1.1330507732054684e-05 4.533173978416016e-06 2.388616485404782e-05 1.3109946848999243e-05 1.320430419582408e-05 3.5827920328301843e-06 9.792723176360596e-06
0.7347347 4.052676104038255e-06 1.2871177204942796e-05 1.751678155414993e-06 1.1337191608618014e-05 4.515700311458204e-06 2.3695165509707294e-05 1.3111405678500887e-05 1.3228019270172808e-05 3.5706352718989365e-06 9.79262767941691e-06
0.7357357 4.10590109822806e-06 1.300090389122488e-05 1.7498002762295073e-06 1.1343918231432326e-05 4.4989556045038626e-06 2.350813701923471e-05 1.3113159184285905e-05 1.3251245945866685e-05 3.5583377666625893e-06 9.792262972041499e-06
0.7367367 4.159770014666719e-06 1.3120786206854973e-05 1.7484136378698167e-06 1.1349818123562727e-05 4.482649728743127e-06 2.3313174096983857e-05 1.3114507055433933e-05 1.327432801190298e-05 3.5460682283883216e-06 9.789947398530785e-06
0.7377377 4.2137012314924505e-06 1.32351970023592e-05 1.7472027593612438e-06 1.1355271453794558e-05 4.466959580895491e-06 2.3117439923225902e-05 1.311699361394858e-05 1.3297029909153935e-05 3.5338748602953274e-06 9.787074304767884e-06
0.7387387 4.267948497727048e-06 1.3337183190742508e-05 1.7464742541051237e-06 1.1360252756276168e-05 4.451763288670918e-06 2.292008139193058e-05 1.3120577023073565e-05 1.3319036042958032e-05 3.521518692650716e-06 9.782759661902674e-06
0.7397397 4.321797860029619e-06 1.3429173122858629e-05 1.7461173911215155e-06 1.1365049431333318e-05 4.437186362338252e-06 2.271832818223629e-05 1.3124402357789222e-05 1.3341048543225043e-05 3.5091097743134014e-06 9.776912520464975e-06
0.7407407 4.3757881940109655e-06 1.3507704352377914e-05 1.7460731669416418e-06 1.1368960258550942e-05 4.423142399900826e-06 2.2517526304000057e-05 1.312966924160719e-05 1.3362402569327969e-05 3.4967063129442977e-06 9.769775715540163e-06
0.7417417 4.4300963963905815e-06 1.3572573152487166e-05 1.7461951529185171e-06 1.1373511370038614e-05 4.409975645103259e-06 2.2313653971650638e-05 1.3133745596860535e-05 1.3383546502154786e-05 3.4844140373024857e-06 9.760859029483981e-06
0.7427427 4.48467244495987e-06 1.3623288396047428e-05 1.7468602209191886e-06 1.1376549991837237e-05 4.3971203922410496e-06 2.2107742552179843e-05 1.3140492228558287e-05 1.340412927675061e-05 3.4718589176918613e-06 9.750301614985801e-06
0.7437437 4.539264409686439e-06 1.3660323020303622e-05 1.747869191603968e-06 1.1379806892364286e-05 4.38502956967568e-06 2.1895612007938325e-05 1.3148169273335952e-05 1.3424607459455729e-05 3.4596544082887704e-06 9.737816071719863e-06
0.7447447 4.593730409396812e-06 1.3687598766409792e-05 1.749116790961125e-06 1.1382272532500792e-05 4.373571755422745e-06 2.1687246771762148e-05 1.3153833606338594e-05 1.3444328033074271e-05 3.447187964411569e-06 9.724320989334956e-06
0.7457457 4.648425147024682e-06 1.3702425349038094e-05 1.7508014025224838e-06 1.1384421668481082e-05 4.36237087342306e-06 2.1478352209669538e-05 1.3163051335141063e-05 1.3463579307426699e-05 3.4345773656241363e-06 9.709779078548308e-06
0.7467467 4.703146259998903e-06 1.3703123840969056e-05 1.7526575675219647e-06 1.1385789548512548e-05 4.35220817962545e-06 2.1264737370074727e-05 1.317323767580092e-05 1.3482858776114881e-05 3.42208022630075e-06 9.693316314951517e-06
0.7477477 4.757829628943e-06 1.3691822459804825e-05 1.7549240283187828e-06 1.1387546692276374e-05 4.3425243347883224e-06 2.105127896356862e-05 1.3183196642785333e-05 1.350164893665351e-05 3.4096713079634355e-06 9.675605724623892e-06
0.7487487 4.812570296053309e-06 1.3666583072335925e-05 1.757517566147726e-06 1.1388740858819801e-05 4.333522156230174e-06 2.0834193492191844e-05 1.3194110579206608e-05 1.3520030734071042e-05 3.396957026780001e-06 9.656025213189423e-06
0.7497497 4.867657025897643e-06 1.362591592624085e-05 1.760533450578805e-06 1.1388771781639662e-05 4.325056579546072e-06 2.061866871372331e-05 1.3206275980337523e-05 1.3537652193917893e-05 3.384378487680806e-06 9.634989510232117e-06
0.7507508 4.92310482513858e-06 1.3573064279626124e-05 1.76374214788666e-06 1.1388915481802542e-05 4.317408638598863e-06 2.0400548237375915e-05 1.3218424101069104e-05 1.3555441910284571e-05 3.3720250485202996e-06 9.612519534130115e-06
0.7517518 4.978004653821699e-06 1.3504664821084589e-05 1.7672495005172095e-06 1.1388732673367485e-05 4.3102695599372964e-06 2.0181039872113615e-05 1.3232772289484274e-05 1.3572093848779332e-05 3.359528363944264e-06 9.58826240093913e-06
0.7527528 5.033570687373867e-06 1.3425198631011881e-05 1.7711018927002442e-06 1.1388268831069581e-05 4.3038767216785345e-06 1.9963261365774088e-05 1.3247741662780754e-05 1.3588675756182056e-05 3.347141046106117e-06 9.563204002915882e-06
0.7537538 5.088809757580748e-06 1.3339850738702808e-05 1.775209511833964e-06 1.1387436643417459e-05 4.2980373109458014e-06 1.974322549358476e-05 1.3263725122669712e-05 1.3605221283796709e-05 3.3346912005072227e-06 9.537357072986197e-06
0.7547548 5.144024726178031e-06 1.3243390640127473e-05 1.7796561451177695e-06 1.138613970397273e-05 4.292941412131768e-06 1.9523657101672143e-05 1.3280609891808126e-05 1.3621041944134049e-05 3.3221454032172915e-06 9.51040146901505e-06
0.7557558 5.199927727517206e-06 1.3145083357812837e-05 1.7843773321146728e-06 1.1383879609638825e-05 4.288359832571587e-06 1.9301944121252745e-05 1.329785845882725e-05 1.363633964501787e-05 3.3097699088102672e-06 9.483060239290353e-06
0.7567568 5.255221367406193e-06 1.3042380487604532e-05 1.7894413986141444e-06 1.1381302101654e-05 4.284525402908912e-06 1.9080518541159108e-05 1.3317589036887512e-05 1.3651279004989192e-05 3.2971520340652205e-06 9.45549072639551e-06
0.7577578 5.310855158313643e-06 1.2937336578033864e-05 1.7948144659385434e-06 1.1379148418200202e-05 4.281474048184464e-06 1.8857832401408814e-05 1.3337258678802755e-05 1.3665690858033486e-05 3.284701051597949e-06 9.427679287909996e-06
0.7587588 5.3667799875256605e-06 1.2830861123802606e-05 1.8003801187660429e-06 1.1376127986295614e-05 4.278990218153922e-06 1.863403304014355e-05 1.335860179096926e-05 1.3680024494533427e-05 3.272532921982929e-06 9.399815098731779e-06
0.7597598 5.42218776899972e-06 1.272910685656825e-05 1.8062723938783165e-06 1.1372813787602354e-05 4.277087100490462e-06 1.841400626290124e-05 1.3381155440583825e-05 1.3693705113837495e-05 3.25970859194058e-06 9.3728940555593e-06
0.7607608 5.478217190102441e-06 1.2627820979105309e-05 1.8125060705642682e-06 1.1369294952601194e-05 4.275941137166228e-06 1.8189324691775255e-05 1.3403822777036112e-05 1.3706777281186078e-05 3.2471232316311216e-06 9.345648322778288e-06
0.7617618 5.534209776669741e-06 1.2534854249679483e-05 1.8189631418863428e-06 1.1365145837771706e-05 4.2753590605570935e-06 1.796768992790021e-05 1.3428481906885281e-05 1.3719757589569781e-05 3.234809128116467e-06 9.319918717665132e-06
0.7627628 5.58970486963517e-06 1.244463328475831e-05 1.8256929479321116e-06 1.1360549251548946e-05 4.275424544175621e-06 1.7744012438924983e-05 1.345591590506956e-05 1.3732065781368874e-05 3.222522536816541e-06 9.294502888224088e-06
0.7637638 5.645062628900632e-06 1.2361444532871246e-05 1.8326702502236003e-06 1.1355881724739447e-05 4.276259005564498e-06 1.7526268493384123e-05 1.3482723261404317e-05 1.374398561893031e-05 3.209932174286223e-06 9.27047040022444e-06
0.7647648 5.700779183825944e-06 1.2282647730899043e-05 1.8399600776319858e-06 1.1350965905876365e-05 4.277835614630021e-06 1.7306669178651646e-05 1.3509977179637644e-05 1.3755761756328866e-05 3.1976564969227184e-06 9.246918125427328e-06
0.7657658 5.7558968364901375e-06 1.2213322406751104e-05 1.8474903527021524e-06 1.134563353843987e-05 4.279939730622573e-06 1.708480886009056e-05 1.3540459804062266e-05 1.3766828487860039e-05 3.185204604960745e-06 9.224399946106132e-06
0.7667668 5.811627488583326e-06 1.2149777830927633e-05 1.8553500922280364e-06 1.133934438257711e-05 4.282781901565613e-06 1.6865922589204274e-05 1.3569910152000375e-05 1.377750959363766e-05 3.172733158862684e-06 9.202773071592674e-06
0.7677678 5.866017545486102e-06 1.2097169928892981e-05 1.8633563740877435e-06 1.1333635484334081e-05 4.28619159720256e-06 1.6648542441544123e-05 1.3602612852992024e-05 1.3787590432912111e-05 3.160502501486917e-06 9.18284695217153e-06
0.7687688 5.920730473008007e-06 1.2051516023348086e-05 1.8716798422246939e-06 1.1327618267387152e-05 4.290407559892628e-06 1.6431784388259985e-05 1.3635772120323963e-05 1.3797548490401823e-05 3.1479135031986516e-06 9.16388671612367e-06
0.7697698 5.97539110458456e-06 1.2014173080387991e-05 1.8802581962518161e-06 1.1320235898892861e-05 4.295199232728919e-06 1.6218062228290364e-05 1.3671213309862651e-05 1.3806953575112857e-05 3.1353981739812298e-06 9.146320735453628e-06
0.7707708 6.029507403582102e-06 1.1983805961790495e-05 1.8890317505793064e-06 1.1312692549836356e-05 4.300644832255784e-06 1.600188625161536e-05 1.3704770026379265e-05 1.3816004866384901e-05 3.1228332773025613e-06 9.129020327236503e-06
0.7717718 6.0836600823677145e-06 1.1960833944613114e-05 1.8980229015141958e-06 1.1305653970339336e-05 4.30666523243417e-06 1.5790115867275745e-05 1.3742257578996941e-05 1.3824348570778966e-05 3.110611032752786e-06 9.113574378716294e-06
0.7727728 6.136932370282011e-06 1.1945920959988143e-05 1.9072587065238622e-06 1.1298237950541079e-05 4.31344187745708e-06 1.557917676109355e-05 1.3780430890619755e-05 1.383243579766713e-05 3.0981718737166375e-06 9.099112503463402e-06
0.7737738 6.189823579916265e-06 1.1938142961298581e-05 1.91683125194686e-06 1.1290129805274773e-05 4.320778316468932e-06 1.5369347238447517e-05 1.3820095773553476e-05 1.3840272913512308e-05 3.0856549528834876e-06 9.085674719244707e-06
0.7747748 6.242319614102598e-06 1.1935606380575337e-05 1.9265430637460668e-06 1.1282349078101106e-05 4.328862814872991e-06 1.5163222087721806e-05 1.3860855688108131e-05 1.3847459740645718e-05 3.0730122944078175e-06 9.073359251488e-06
0.7757758 6.293924343481194e-06 1.1944532161578536e-05 1.9365832031326136e-06 1.1273100426478777e-05 4.337543941801414e-06 1.49572024383815e-05 1.3903295439376961e-05 1.3854193639417645e-05 3.0603512186644366e-06 9.062302524398547e-06
0.7767768 6.3452112044615205e-06 1.1960414667555597e-05 1.94682843357441e-06 1.1264751265116502e-05 4.346940386312781e-06 1.4751758499187417e-05 1.3946158105682116e-05 1.3860610124538653e-05 3.0478490771201905e-06 9.05228080227971e-06
0.7777778 6.395827313099289e-06 1.1988347068836447e-05 1.957217364179087e-06 1.1255045137659181e-05 4.356889803602826e-06 1.4551550520991441e-05 1.3990602383273654e-05 1.3866445442545228e-05 3.035281679331092e-06 9.044133548741229e-06
0.7787788 6.445605777116725e-06 1.2026834156131372e-05 1.9678900571307167e-06 1.124609843827784e-05 4.367713245301275e-06 1.4352921425597742e-05 1.4036892025615089e-05 1.3872188901586924e-05 3.0227074603317305e-06 9.037650670506991e-06
0.7797798 6.494902663689572e-06 1.2077754035999533e-05 1.9787344172073063e-06 1.1236394129809923e-05 4.378935500426451e-06 1.4154989912640303e-05 1.4084766007727012e-05 1.3877352103008889e-05 3.0100761705398327e-06 9.032656635099556e-06
0.7807808 6.543577455886407e-06 1.2138463716837578e-05 1.9897390757250832e-06 1.1226674359932076e-05 4.390682988741901e-06 1.3961392141936813e-05 1.4133026525087189e-05 1.3881837730878033e-05 2.9974764856888214e-06 9.029207831190433e-06
0.7817818 6.5917229221668094e-06 1.2215273272886407e-05 2.001097072934499e-06 1.1216367965971585e-05 4.403295861266088e-06 1.3770621080766432e-05 1.4183661733113695e-05 1.3886051419831347e-05 2.985020273627015e-06 9.02812371350592e-06
0.7827828 6.640158062509727e-06 1.2305728887440637e-05 2.012520781136118e-06 1.1205890587007161e-05 4.416350748215336e-06 1.3583418876805808e-05 1.4234737136575859e-05 1.3889851288695354e-05 2.9724312753387494e-06 9.029010470840149e-06
0.7837838 6.687566383334342e-06 1.2411275747581385e-05 2.0241920992702944e-06 1.1194993021490518e-05 4.430115041031968e-06 1.3398328519542702e-05 1.4286512850958388e-05 1.3893238246964756e-05 2.9599450499517843e-06 9.031797162606381e-06
0.7847848 6.733751888532424e-06 1.2528938896139152e-05 2.0360412236186676e-06 1.1184946743014734e-05 4.444450041773962e-06 1.3216797924542334e-05 1.4341773749038111e-05 1.3896289601689205e-05 2.9476004783646204e-06 9.036732990352903e-06
0.7857858 6.7804216996592e-06 1.2655638784053735e-05 2.0481365936575457e-06 1.1173772691108752e-05 4.459386218513828e-06 1.3035573829256464e-05 1.439600146113662e-05 1.3898506040277425e-05 2.9351051580306375e-06 9.042504643730354e-06
0.7867868 6.825695436418755e-06 1.2790551409125328e-05 2.0603479242709e-06 1.1162052032887004e-05 4.474926754483022e-06 1.286042152059963e-05 1.4451969946094323e-05 1.3900738849770278e-05 2.9229402116470737e-06 9.049960681295488e-06
0.7877878 6.870878678455483e-06 1.292904926231131e-05 2.072822780974093e-06 1.1150232239742763e-05 4.491144864005037e-06 1.2689070899796207e-05 1.451143452868564e-05 1.3902335922466591e-05 2.9105831345077604e-06 9.058617251866963e-06
0.7887888 6.9151483330642805e-06 1.3068116459180601e-05 2.0854160993621917e-06 1.1138680747535545e-05 4.507846824708395e-06 1.2518325092969462e-05 1.4569240192940924e-05 1.3903532817494124e-05 2.8984468372073025e-06 9.067196515388787e-06
0.7897898 6.9591387727996334e-06 1.32043660414638e-05 2.0983165995858144e-06 1.1127211109851487e-05 4.525168606051011e-06 1.2351798432064243e-05 1.4630136320192832e-05 1.3904374100093264e-05 2.886216407205211e-06 9.076303285837639e-06
0.7907908 7.002101938269334e-06 1.3335904441191815e-05 2.1111691239639185e-06 1.1115115739812609e-05 4.543061550066341e-06 1.2192029316793196e-05 1.4692883269162849e-05 1.3904789739171974e-05 2.874285883081029e-06 9.085705642064568e-06
0.7917918 7.04436524756602e-06 1.3457350178214256e-05 2.1244179606583202e-06 1.1102175449195784e-05 4.561649802781176e-06 1.203355350298807e-05 1.4755441043234896e-05 1.3904564184485935e-05 2.862277824533521e-06 9.093978405871894e-06
0.7927928 7.085802280926146e-06 1.3565902008849662e-05 2.1377795746957418e-06 1.1090589396189898e-05 4.580720087687951e-06 1.1878674740728457e-05 1.4820128853898495e-05 1.390407487633638e-05 2.8503391149570234e-06 9.101557225221768e-06
0.7937938 7.126413947844412e-06 1.366057858831482e-05 2.1511730210477253e-06 1.1077825547545217e-05 4.600235115503892e-06 1.1728694516932592e-05 1.4886195458529983e-05 1.3903221770306118e-05 2.8386675694491714e-06 9.108112863032147e-06
0.7947948 7.1660015237284824e-06 1.373264876747271e-05 2.1648427264153725e-06 1.106534637074219e-05 4.620360414264724e-06 1.1581801118154544e-05 1.4953519894334022e-05 1.3901895727030933e-05 2.8269307676964672e-06 9.112593943427783e-06
0.7957958 7.204955181805417e-06 1.3783217582385987e-05 2.1787677724205423e-06 1.1052633453800809e-05 4.641115992853884e-06 1.1441330570960417e-05 1.5021621948108077e-05 1.3900296835345216e-05 2.8150982416264014e-06 9.115447937801946e-06
0.7967968 7.24283609088161e-06 1.3812134966428857e-05 2.1926089175394736e-06 1.103962949855486e-05 4.6622203626611736e-06 1.1302928214718122e-05 1.5090622582647484e-05 1.3897982171329204e-05 2.803517190841376e-06 9.116054570768028e-06
0.7977978 7.279957117134472e-06 1.3820104868500493e-05 2.2067940790293505e-06 1.1026972060790285e-05 4.683992301579565e-06 1.1169838217028882e-05 1.5162630916165654e-05 1.3895280062570237e-05 2.7921685159526533e-06 9.115304237639066e-06
0.7987988 7.316499250009656e-06 1.3804333320877049e-05 2.221129761892371e-06 1.1013804396498017e-05 4.70638178740046e-06 1.1037974218197633e-05 1.523508399259299e-05 1.3892415154259652e-05 2.7805344871012494e-06 9.112016414292157e-06
0.7997998 7.352243756031385e-06 1.377088210574584e-05 2.2355429791787174e-06 1.1000541235262062e-05 4.72893270853092e-06 1.0914591257460415e-05 1.530720510345418e-05 1.3888822650187649e-05 2.769283355519292e-06 9.107560799748171e-06
0.8008008 7.387208370346343e-06 1.3718086847802624e-05 2.2501205876324093e-06 1.0987129826389719e-05 4.752286258735694e-06 1.0795194612001069e-05 1.538327160233166e-05 1.388525288348319e-05 2.758157734206179e-06 9.101857358473353e-06
0.8018018 7.421585905831307e-06 1.365344269288471e-05 2.2648778212897014e-06 1.09739366962458e-05 4.775949946633773e-06 1.067746870830888e-05 1.5459367205039598e-05 1.3880930964660365e-05 2.7470264285511803e-06 9.094955203181598e-06
0.8028028 7.4554618549882434e-06 1.3576680430560373e-05 2.279752379763522e-06 1.0960496183543e-05 4.800314854946919e-06 1.0566089258645661e-05 1.5536392311332747e-05 1.3876226148568094e-05 2.735918087637401e-06 9.08748188521713e-06
0.8038038 7.4884333116642665e-06 1.3494188351614866e-05 2.2947540401219158e-06 1.0946719157800544e-05 4.82516452393611e-06 1.0460773410159163e-05 1.561356293677818e-05 1.3871172086510342e-05 2.7250014227320207e-06 9.079974915948696e-06
0.8048048 7.520631243096432e-06 1.3410138308245223e-05 2.309935098310234e-06 1.0932724762824364e-05 4.8503302423341665e-06 1.0358774488850031e-05 1.56936002895236e-05 1.3865904293197673e-05 2.7141090868099127e-06 9.072905413631815e-06
0.8058058 7.552205715910532e-06 1.3322578524821438e-05 2.3251843686011853e-06 1.0919260603259318e-05 4.876022103417199e-06 1.0259546797897201e-05 1.577433431521058e-05 1.3859923456038814e-05 2.7034018330596155e-06 9.065829544852022e-06
0.8068068 7.583608294225996e-06 1.3233351637609303e-05 2.3406789750879398e-06 1.0905705494224094e-05 4.902146429230925e-06 1.0168913831876125e-05 1.5855677702347748e-05 1.3853656128048897e-05 2.6928353236144176e-06 9.059619515028317e-06
0.8078078 7.614286460011499e-06 1.3145480806997512e-05 2.3561228772450704e-06 1.0892074897128623e-05 4.9287423280475195e-06 1.0080420906888321e-05 1.5940053344820626e-05 1.3846892215951812e-05 2.682459808056592e-06 9.054059773916379e-06
0.8088088 7.644231118320022e-06 1.3058424883638509e-05 2.371833488723496e-06 1.0878763532673474e-05 4.9558061618881766e-06 9.996581866289489e-06 1.6024036085582338e-05 1.3839907296642195e-05 2.67202722170623e-06 9.049068466993049e-06
0.8098098 7.673564141441602e-06 1.297483413509326e-05 2.3876739305705996e-06 1.086473639588803e-05 4.983169219485717e-06 9.920287993736565e-06 1.61086591106141e-05 1.3832499462296255e-05 2.66192387243791e-06 9.045261322171427e-06
0.8108108 7.702357834205031e-06 1.2891192454844713e-05 2.403531652817037e-06 1.0851275874301791e-05 5.010973382013617e-06 9.847185538092162e-06 1.6195848729694262e-05 1.382445316266967e-05 2.6518787308305036e-06 9.04207718122052e-06
0.8118118 7.730553988949396e-06 1.2811257875000592e-05 2.4196758658945328e-06 1.0837241461558733e-05 5.039359621150652e-06 9.778718776942696e-06 1.6282539945677854e-05 1.3816154933010694e-05 2.6420800622872775e-06 9.039731594384648e-06
0.8128128 7.758094398013782e-06 1.2734320989693515e-05 2.4357409529329743e-06 1.0823237971635535e-05 5.068020527687622e-06 9.716298336570617e-06 1.6371755918953568e-05 1.3807378309138585e-05 2.6322618396079633e-06 9.038567441166379e-06
0.8138138 7.7848817454651e-06 1.2663036613957956e-05 2.4520684291928774e-06 1.0810071216837969e-05 5.097137545817532e-06 9.655458597990219e-06 1.64622633747058e-05 1.3798464351566508e-05 2.622645752126118e-06 9.038447387865745e-06
0.8148148 7.811230716470163e-06 1.259846339962678e-05 2.46854961005738e-06 1.0796092283271719e-05 5.126636096974835e-06 9.604798833606765e-06 1.655348387430422e-05 1.3789066542813089e-05 2.6131617687497055e-06 9.040165423357394e-06
0.8158158 7.837390512577258e-06 1.2541601790871937e-05 2.484941205693758e-06 1.0783087418531068e-05 5.1563047236413695e-06 9.55541054281639e-06 1.664472983975429e-05 1.377931494062068e-05 2.6039094791485695e-06 9.042966667038854e-06
0.8168168 7.862536222091876e-06 1.2492829227994662e-05 2.501601102267159e-06 1.0768905667646322e-05 5.1864585657313e-06 9.511993084743153e-06 1.673812948865816e-05 1.3769156794296578e-05 2.5948584152502008e-06 9.047385901794769e-06
0.8178178 7.88727993494831e-06 1.2450864232960157e-05 2.5183078378177015e-06 1.0755878065538127e-05 5.2170735216350295e-06 9.474165381107014e-06 1.6832282199175097e-05 1.3758532077190466e-05 2.5857748369162437e-06 9.053350368048996e-06
0.8188188 7.911780812719371e-06 1.2415361197781749e-05 2.5351769181725103e-06 1.0742391168605536e-05 5.2479504120128695e-06 9.440611393074505e-06 1.6927213437156752e-05 1.3747609955316875e-05 2.5769445528567303e-06 9.06055993254995e-06
0.8198198 7.935544090287294e-06 1.238620825461112e-05 2.5520805593259865e-06 1.0729248060670216e-05 5.2789355322602205e-06 9.412389772478491e-06 1.702295776340179e-05 1.3736307664657943e-05 2.568487161624944e-06 9.069128282135352e-06
0.8208208 7.958219612191897e-06 1.2357146260910667e-05 2.569107437011553e-06 1.0715498319768813e-05 5.3104972721484955e-06 9.387994396092836e-06 1.7120628399425186e-05 1.3724432392336894e-05 2.5600688786653336e-06 9.078177754417993e-06
0.8218218 7.97958182374714e-06 1.233297007274814e-05 2.586348500699387e-06 1.0702827239583712e-05 5.342381427908549e-06 9.370237421535421e-06 1.721771877782885e-05 1.3712581676372793e-05 2.551624220359372e-06 9.088475053431466e-06
0.8228228 8.001078640518244e-06 1.2309732483117841e-05 2.6035615974251414e-06 1.0690207091101911e-05 5.374581178330118e-06 9.357138878840487e-06 1.7318099708063528e-05 1.3700113413506187e-05 2.5434972030780045e-06 9.099779163079802e-06
0.8238238 8.022330803214572e-06 1.2291395250940695e-05 2.620853365442599e-06 1.0676872989279218e-05 5.406772743299371e-06 9.348700586997438e-06 1.7418471543351188e-05 1.3687442333321087e-05 2.53557163887308e-06 9.112045518122613e-06
0.8248248 8.042036824917886e-06 1.2275972949282732e-05 2.6383727345091756e-06 1.0664479304978158e-05 5.439586857391987e-06 9.346237675345037e-06 1.7518195818411186e-05 1.3674515685124788e-05 2.527840024413308e-06 9.125249562202953e-06
0.8258258 8.06149637355702e-06 1.2261627489351667e-05 2.655849357324769e-06 1.0651899174263235e-05 5.472584234667011e-06 9.34751642489573e-06 1.7620151993469335e-05 1.3660969671036582e-05 2.5201675271091517e-06 9.139141184277833e-06
0.8268268 8.08020013209898e-06 1.2249371138750575e-05 2.673483095350093e-06 1.063987201632699e-05 5.505710760189686e-06 9.352496817882638e-06 1.7722406482789665e-05 1.3647022569784895e-05 2.512878154448117e-06 9.153715836873744e-06
0.8278278 8.097714271571022e-06 1.2239383977430407e-05 2.6911916393146385e-06 1.0627219126035925e-05 5.539251560549019e-06 9.364126526634209e-06 1.7826097973738797e-05 1.3632949958264362e-05 2.505392103557824e-06 9.169260010821745e-06
0.8288288 8.114851880236529e-06 1.2231417713337578e-05 2.709142563617206e-06 1.0615557584969793e-05 5.572934242081828e-06 9.379307812196203e-06 1.79306989593897e-05 1.3618594493891578e-05 2.498263484085328e-06 9.185640919895377e-06
0.8298298 8.130921742122155e-06 1.2228269952174742e-05 2.727005266933702e-06 1.060420891008107e-05 5.606754257314606e-06 9.39941037358949e-06 1.803501436370425e-05 1.3603644219983835e-05 2.491323812137125e-06 9.20295042305952e-06
0.8308308 8.146348591253627e-06 1.223213712364668e-05 2.745049641816877e-06 1.0592347280180547e-05 5.640908511850284e-06 9.426426913705654e-06 1.8143775378121063e-05 1.358863210043637e-05 2.484679043845972e-06 9.222256267094053e-06
0.8318318 8.160316610883456e-06 1.2249438441358507e-05 2.7631303964881226e-06 1.0580894922895823e-05 5.675280135619687e-06 9.455219696974382e-06 1.825056824600324e-05 1.3573215255746618e-05 2.478120450177812e-06 9.242909072781913e-06
0.8328328 8.174660251825117e-06 1.22754436233663e-05 2.781403736662469e-06 1.0569774531177245e-05 5.709588094759965e-06 9.489668627793435e-06 1.835840885178186e-05 1.3557371858041734e-05 2.4716734969842946e-06 9.265333574148826e-06
0.8338338 8.188177162082866e-06 1.2312585567997303e-05 2.799658659569104e-06 1.0559178008406889e-05 5.744222107750829e-06 9.527235306450166e-06 1.846673148975242e-05 1.3541263797378633e-05 2.465530542394845e-06 9.289398803957738e-06
0.8348348 8.201094715332147e-06 1.2363548194116447e-05 2.8180515982967336e-06 1.0548650607233867e-05 5.779174443887314e-06 9.568285349814687e-06 1.8575714420876466e-05 1.3524992027669214e-05 2.459682036715094e-06 9.31546492211055e-06
0.8358358 8.212873581214808e-06 1.242584676219849e-05 2.8365247999317944e-06 1.0538093192735687e-05 5.814141331939027e-06 9.618142939871177e-06 1.8686692783376202e-05 1.3508070878742728e-05 2.4540354388591368e-06 9.343824785901234e-06
0.8368368 8.22451966087101e-06 1.2500234333856497e-05 2.855068260032567e-06 1.052838888426777e-05 5.8493005781201646e-06 9.667349331721198e-06 1.8797341908793896e-05 1.3491292520484421e-05 2.448688746881089e-06 9.373577086080331e-06
0.8378378 8.235853783844505e-06 1.2585787771968171e-05 2.873743596865097e-06 1.0518739145481959e-05 5.884623078600271e-06 9.724067240313161e-06 1.8908338461187668e-05 1.3473718354362063e-05 2.4434393708361313e-06 9.405367563886102e-06
0.8388388 8.245886419899762e-06 1.2679549399763346e-05 2.892522616093629e-06 1.0509268577152397e-05 5.919701379752951e-06 9.782002962310798e-06 1.9022765627596527e-05 1.3456191481964197e-05 2.438364163026563e-06 9.438473171030637e-06
0.8398398 8.255700777226593e-06 1.2783448255504481e-05 2.911261617555283e-06 1.0499888048798312e-05 5.9554258768912405e-06 9.847285582509357e-06 1.9134862668579444e-05 1.343812527920818e-05 2.433644795019063e-06 9.473293175688013e-06
0.8408408 8.265013093478046e-06 1.2896361113234889e-05 2.930164328063256e-06 1.0491641660337336e-05 5.990983936499106e-06 9.915127520798706e-06 1.9248727767262608e-05 1.3419938113656826e-05 2.429258074698737e-06 9.509691153652966e-06
0.8418418 8.273524144897237e-06 1.3014921023568604e-05 2.9491429813788272e-06 1.0483217920409516e-05 6.026642950018868e-06 9.986095392378047e-06 1.9363476894795895e-05 1.3401509932009503e-05 2.425164439046057e-06 9.547076842864044e-06
0.8428428 8.281729606096633e-06 1.313868779106997e-05 2.9682673812203575e-06 1.0475048838998191e-05 6.062320153432665e-06 1.0059894520964008e-05 1.947964119608514e-05 1.3382851648202632e-05 2.4211742584157037e-06 9.585513907950372e-06
0.8438438 8.289523066196125e-06 1.3266295354696922e-05 2.9875168365833815e-06 1.0467721949680708e-05 6.098182439018274e-06 1.0138919606106356e-05 1.9595097910496406e-05 1.3363805919652805e-05 2.4175544695026474e-06 9.624958693166263e-06
0.8448448 8.296108717331663e-06 1.3390001186053269e-05 3.0067626539675985e-06 1.0460001249157358e-05 6.133968781796284e-06 1.0221153388556559e-05 1.9711716959136538e-05 1.3344411854632199e-05 2.4142448182828957e-06 9.664264325692784e-06
0.8458458 8.302459718834143e-06 1.3509858945326414e-05 3.0261812753451522e-06 1.0453546565258875e-05 6.1698547142441384e-06 1.030537168844603e-05 1.9829371012747288e-05 1.3324771316547412e-05 2.410924480500398e-06 9.70359360508155e-06
0.8468468 8.308196811412927e-06 1.3617858712677844e-05 3.045566472792416e-06 1.0446734449942596e-05 6.205829777172767e-06 1.0394300261395983e-05 1.9947276086895727e-05 1.3305118045536801e-05 2.408151658528368e-06 9.742114343680441e-06
0.8478478 8.31280522106681e-06 1.3713371117773931e-05 3.065074452024419e-06 1.0441073754918762e-05 6.241718892852077e-06 1.0485539860383142e-05 2.0066028810106218e-05 1.3284878150443546e-05 2.4055912035692018e-06 9.779563697520643e-06
0.8488488 8.316783350892365e-06 1.378976503474405e-05 3.084813897658023e-06 1.0435564945510123e-05 6.277771262830356e-06 1.058121688402025e-05 2.0184683307888918e-05 1.3264391782286111e-05 2.403179678367451e-06 9.815351404540706e-06
0.8498498 8.319905646203551e-06 1.384929237246979e-05 3.104490588157205e-06 1.04306800494669e-05 6.313792255241424e-06 1.0678563739929814e-05 2.030452924373094e-05 1.3244072761153802e-05 2.4014379960135557e-06 9.849642083281651e-06
0.8508509 8.322766916535329e-06 1.3889322872273624e-05 3.1243862395058386e-06 1.0425874279462732e-05 6.34959178569261e-06 1.0777094757941086e-05 2.0424509784788825e-05 1.3222961570136249e-05 2.3997306470846524e-06 9.881804544420447e-06
0.8518519 8.325043381773867e-06 1.3912589565734379e-05 3.14428848469106e-06 1.0421609658806119e-05 6.385597771441098e-06 1.0880465197260492e-05 2.054610740742646e-05 1.3201822184782941e-05 2.3981363028724445e-06 9.912851055560168e-06
0.8528529 8.326779607159551e-06 1.391332352795871e-05 3.164309873682214e-06 1.0418408237455878e-05 6.4213763835141435e-06 1.098488883144455e-05 2.066818342427723e-05 1.318059457844356e-05 2.3971822429302847e-06 9.94167203316465e-06
0.8538539 8.328162948600948e-06 1.3896926247980446e-05 3.1844137993175536e-06 1.0414813914394472e-05 6.457221843447769e-06 1.1092132808698807e-05 2.079069599858485e-05 1.3159117770555895e-05 2.396265244897222e-06 9.968861377274152e-06
0.8548549 8.328636795340572e-06 1.386223539157072e-05 3.204670520062791e-06 1.0412674782855902e-05 6.492905413324479e-06 1.1202210771443788e-05 2.0912168110953644e-05 1.313729262619745e-05 2.395656792941736e-06 9.99427356873639e-06
0.8558559 8.32951354823308e-06 1.3813016266794875e-05 3.225072532586637e-06 1.0410600225441158e-05 6.528509402414784e-06 1.1314226867398247e-05 2.103663246089127e-05 1.3115363799443003e-05 2.3955974484124454e-06 1.0018725333793554e-05
0.8568569 8.328649528266396e-06 1.3754013707512058e-05 3.2455886866955552e-06 1.0408943126094528e-05 6.5639737840683665e-06 1.1428234756749589e-05 2.1161280528758653e-05 1.3093046618450899e-05 2.395708634139737e-06 1.0042159374279436e-05
0.8578579 8.328722287842538e-06 1.368639732390875e-05 3.265940904384479e-06 1.0407343324914109e-05 6.599668722628849e-06 1.1544774679350667e-05 2.1284706235746853e-05 1.3070597560727037e-05 2.3960792532307096e-06 1.0064914931717794e-05
0.8588589 8.328449439432006e-06 1.3614584531751461e-05 3.2867435493244557e-06 1.040776442096103e-05 6.635113095398992e-06 1.166178935818607e-05 2.1409436158137396e-05 1.3047952052147593e-05 2.396798208792461e-06 1.0087625923915766e-05
0.8598599 8.326845090778079e-06 1.3541563021135516e-05 3.30744501297886e-06 1.0407658010080922e-05 6.670224138360936e-06 1.1779896340158302e-05 2.153495734091848e-05 1.3025241969444323e-05 2.397950765953283e-06 1.0110197763424367e-05
0.8608609 8.326100214617327e-06 1.3467149983625859e-05 3.3283843094977783e-06 1.0408060006739106e-05 6.705508440063568e-06 1.1900362551386934e-05 2.1660769562004134e-05 1.3002040759602096e-05 2.3994684852368664e-06 1.01330942925415e-05
0.8618619 8.324784175783861e-06 1.33910434669815e-05 3.3492815418867394e-06 1.0409613423689734e-05 6.740410753991455e-06 1.2022647752019111e-05 2.1787211153423414e-05 1.2978862287127413e-05 2.4012383619265165e-06 1.0156121788895689e-05
0.8628629 8.322984285769053e-06 1.3314620446180925e-05 3.3704784527799347e-06 1.0411862604087219e-05 6.7753144321613945e-06 1.2144409993197769e-05 2.191367093473673e-05 1.295539641432697e-05 2.4033861336647533e-06 1.0179125638387632e-05
0.8638639 8.32141267892439e-06 1.3238184692454524e-05 3.3916380743903574e-06 1.0414082680654246e-05 6.809847036493011e-06 1.226686163136037e-05 2.2042197088012472e-05 1.29318141262047e-05 2.4058306280494435e-06 1.0202431440120563e-05
0.8648649 8.319874723383691e-06 1.316185989708174e-05 3.4130057429138105e-06 1.0417451449029613e-05 6.844515155535191e-06 1.239248740603216e-05 2.217062319687102e-05 1.2908190001326147e-05 2.40875283452624e-06 1.0226307495031506e-05
0.8658659 8.317245374200866e-06 1.3089067579130642e-05 3.434520749578951e-06 1.0421797014714684e-05 6.878850854263874e-06 1.2514041372924112e-05 2.229927667940501e-05 1.288408111577155e-05 2.4118014607665827e-06 1.025007622956764e-05
0.8668669 8.314976184919942e-06 1.3019649486523122e-05 3.4560957828944083e-06 1.0426471817481797e-05 6.913096513017081e-06 1.2643145964830182e-05 2.2427680960390717e-05 1.2860101378464606e-05 2.415127255517291e-06 1.0275150089000817e-05
0.8678679 8.312575118907262e-06 1.2951326425536536e-05 3.4777897326421225e-06 1.04316541182925e-05 6.946819212316768e-06 1.2766396139340941e-05 2.255707477161195e-05 1.2835917914344463e-05 2.4190298972825985e-06 1.0299844689143356e-05
0.8688689 8.310415978485253e-06 1.2888503988506272e-05 3.499675585771911e-06 1.0438116078148596e-05 6.98052372172242e-06 1.2891307051177137e-05 2.2686415832140483e-05 1.28116207633866e-05 2.4231753741332795e-06 1.0325528819521423e-05
0.8698699 8.307237294502556e-06 1.2827818864025176e-05 3.5217130971432198e-06 1.0444577128509991e-05 7.013896720309276e-06 1.3017024684813805e-05 2.2818005163571797e-05 1.2786918887286447e-05 2.4277178454212844e-06 1.0351656783313956e-05
0.8708709 8.305225492222235e-06 1.2767205589625519e-05 3.543882030498935e-06 1.0452945389261004e-05 7.047297458484536e-06 1.3142645002517384e-05 2.294819751114119e-05 1.2762308870151173e-05 2.4326645871042274e-06 1.0378041224612389e-05
0.8718719 8.302139576699119e-06 1.2709314432868268e-05 3.5661435049405554e-06 1.04605869637453e-05 7.080164323269855e-06 1.3267153008200694e-05 2.3079079255694523e-05 1.2737276847474277e-05 2.4378525722568156e-06 1.0404412932984997e-05
0.8728729 8.299465662275907e-06 1.265139871975407e-05 3.588630761441891e-06 1.046986744768219e-05 7.112941148079699e-06 1.3391186257649679e-05 2.3212380256154574e-05 1.2712376701529138e-05 2.4436180865450297e-06 1.0431318514747545e-05
0.8738739 8.296116902783979e-06 1.2598593457369134e-05 3.6111907775193686e-06 1.0479358024895191e-05 7.145517429307802e-06 1.3516378203348722e-05 2.3345241061178967e-05 1.2687426533375401e-05 2.4498328912159195e-06 1.0458850738359615e-05
0.8748749 8.293249265989289e-06 1.2551474355859682e-05 3.6339474718261044e-06 1.0490030945220497e-05 7.1776885306462646e-06 1.3638888049172238e-05 2.3477714421460405e-05 1.266230992769124e-05 2.4560863494116347e-06 1.0486820428923238e-05
0.8758759 8.290562618640251e-06 1.2508918189269025e-05 3.656887201941572e-06 1.050189803208923e-05 7.209723662526812e-06 1.3760947695118375e-05 2.3611173673998564e-05 1.2637201507459395e-05 2.4631085580040235e-06 1.0515603207750246e-05
0.8768769 8.287604032375384e-06 1.2473084098019172e-05 3.679873771034181e-06 1.0514012501516845e-05 7.240957984322449e-06 1.388156942994101e-05 2.374463656451553e-05 1.2611606507562101e-05 2.4701869278942468e-06 1.0544838005444035e-05
0.8778779 8.28477550385287e-06 1.2444748790585436e-05 3.703155698531191e-06 1.0527356607781257e-05 7.2727548285911325e-06 1.4000975170347374e-05 2.3880293156253174e-05 1.2586284356075339e-05 2.477880343576544e-06 1.0575358828646131e-05
0.8788789 8.281806913146283e-06 1.2423802218108904e-05 3.726640898094047e-06 1.054147014656337e-05 7.303555321414024e-06 1.4117592399998102e-05 2.4014403606997803e-05 1.2560816685436293e-05 2.4857667995092925e-06 1.0606207069940865e-05
0.8798799 8.27878375275759e-06 1.2408885595505126e-05 3.7502034047065536e-06 1.0556375855230726e-05 7.334104793699225e-06 1.4235032722353935e-05 2.4150111130438745e-05 1.2535228052001912e-05 2.4943772132246522e-06 1.063812305801548e-05
0.8808809 8.276458174805157e-06 1.2406678251863923e-05 3.773922344407765e-06 1.0571847269602586e-05 7.364587872871198e-06 1.4349100638355594e-05 2.428615880489815e-05 1.2509506632341072e-05 2.5032250050571747e-06 1.067127686837921e-05
0.8818819 8.273113053292036e-06 1.2415152014000341e-05 3.7979839362378698e-06 1.0588713848846965e-05 7.3945689109677915e-06 1.4461601494986098e-05 2.4422504793619737e-05 1.248363059858093e-05 2.512631908757612e-06 1.070554480975261e-05
0.8828829 8.270723810710479e-06 1.2438478734111413e-05 3.822028247668641e-06 1.0606674550217576e-05 7.424098384944955e-06 1.4570629900845233e-05 2.4558996301493607e-05 1.2457905540941283e-05 2.52224936048151e-06 1.0741309779405128e-05
0.8838839 8.268350029538851e-06 1.2475753464968875e-05 3.846348135994049e-06 1.062516457750462e-05 7.453335456375498e-06 1.4682319488201756e-05 2.469609353283886e-05 1.2431947652657982e-05 2.5323597583337687e-06 1.0779074727906846e-05
0.8848849 8.266622899100184e-06 1.2520709788077511e-05 3.870802174787968e-06 1.064506341208471e-05 7.482257842639228e-06 1.4787376130698249e-05 2.4834964278852567e-05 1.2406127098074649e-05 2.5431397716602078e-06 1.0817452675837558e-05
0.8858859 8.265044016297907e-06 1.2576685548992828e-05 3.895609097526176e-06 1.0664940418791957e-05 7.510737304983195e-06 1.4890511010889895e-05 2.4973376639536582e-05 1.238012919202447e-05 2.554331331339199e-06 1.0856818335014395e-05
0.8868869 8.263063136837445e-06 1.2640539353014901e-05 3.920560175174614e-06 1.0686582754715346e-05 7.5389525591162965e-06 1.4992060641816352e-05 2.5112651201197878e-05 1.2354114005574957e-05 2.5656543130025966e-06 1.089713168767048e-05
0.8878879 8.261913535534404e-06 1.2712496754829772e-05 3.945756816392532e-06 1.0708741683629341e-05 7.5665170697902795e-06 1.5092245121195447e-05 2.5252145860577002e-05 1.2328062439337373e-05 2.577844270490459e-06 1.0938412742689252e-05
0.8888889 8.261030416178983e-06 1.279026037082076e-05 3.9710989767627325e-06 1.0732586815720424e-05 7.5940456554235425e-06 1.5186858036031481e-05 2.539192973927129e-05 1.2301869901421014e-05 2.590432359284023e-06 1.0980013030348346e-05
0.8898899 8.259667083621025e-06 1.2872528714069631e-05 3.996744453615975e-06 1.0757340533018578e-05 7.6210776569496375e-06 1.527835411252454e-05 2.553384729253594e-05 1.227601296704961e-05 2.6034108486783225e-06 1.1022109902114607e-05
0.8908909 8.258801244664937e-06 1.2956477803527378e-05 4.022602752229432e-06 1.0782620847749058e-05 7.647592610737775e-06 1.5367535525001585e-05 2.5673623895272613e-05 1.2249939572939184e-05 2.616906840557931e-06 1.106401214201469e-05
0.8918919 8.258733942057006e-06 1.3047556421952322e-05 4.048620212415699e-06 1.08093181552249e-05 7.673818799958099e-06 1.5454377717105672e-05 2.581626540631987e-05 1.2223731573612895e-05 2.6308121050533373e-06 1.1107027603429742e-05
0.8928929 8.259273272415157e-06 1.3138282156432979e-05 4.074943717569113e-06 1.0836638466571458e-05 7.69918187870644e-06 1.553611582494341e-05 2.595985097286757e-05 1.2197770956845488e-05 2.6451270969118923e-06 1.1149688361911103e-05
0.8938939 8.260561116912868e-06 1.3230179320089519e-05 4.101644663023762e-06 1.0865666808967944e-05 7.724519491603132e-06 1.561473800393287e-05 2.610366755106952e-05 1.2171656635473482e-05 2.6601712761475937e-06 1.1192533747816924e-05
0.8948949 8.26138330012327e-06 1.3316145668795798e-05 4.128461114305537e-06 1.089590568881249e-05 7.749150427116547e-06 1.5693174646003172e-05 2.6246312700095586e-05 1.2145715118094813e-05 2.6757682007882977e-06 1.123466881836066e-05
0.8958959 8.262956725957338e-06 1.3401235264609568e-05 4.1555358620826155e-06 1.0926573850156274e-05 7.773574907332659e-06 1.5765206626383588e-05 2.6390580387669615e-05 1.2119729035475757e-05 2.6915461148746544e-06 1.1276327313680667e-05
0.8968969 8.26488121674629e-06 1.3481946552929003e-05 4.182914381090086e-06 1.0958890925394371e-05 7.79748097556876e-06 1.5832174540264532e-05 2.6535397410043515e-05 1.2093719305994455e-05 2.7080084237240953e-06 1.1317269127175678e-05
0.8978979 8.267609700851608e-06 1.355792937829392e-05 4.2106048567802645e-06 1.0992445822921582e-05 7.82069855631562e-06 1.5896504919510335e-05 2.6681469535105862e-05 1.2067581337760203e-05 2.7250043785898015e-06 1.1357762559782714e-05
0.8988989 8.270746548078023e-06 1.3629889508592896e-05 4.2384740481793415e-06 1.1026619176845998e-05 7.843806997698266e-06 1.5957592040649615e-05 2.6827910915017128e-05 1.2041851732647046e-05 2.7426569886301877e-06 1.1397728485462721e-05
0.8998999 8.27400253911037e-06 1.369760138913989e-05 4.266688847565092e-06 1.1062428711738903e-05 7.866055966587737e-06 1.6013504136935808e-05 2.6975732907885686e-05 1.2015930224151816e-05 2.7605058221524814e-06 1.1436939530540258e-05
0.9009009 8.278587301902007e-06 1.3765424228040501e-05 4.295395683584502e-06 1.1099211405962706e-05 7.888021173130255e-06 1.6064133887994103e-05 2.712366585910786e-05 1.1990312486886978e-05 2.7792571017926093e-06 1.1476001418486703e-05
0.9019019 8.28344673209358e-06 1.382350455969572e-05 4.324189831095282e-06 1.1137253750348464e-05 7.90931244409876e-06 1.6114536265376955e-05 2.7270936698187143e-05 1.19645719678374e-05 2.7983967356703943e-06 1.1514015568536706e-05
0.9029029 8.288868230010848e-06 1.3878410754841752e-05 4.353324584371876e-06 1.1176820407854393e-05 7.930371793918312e-06 1.615676774235908e-05 2.742105607467238e-05 1.1938918760279194e-05 2.8182105324958684e-06 1.1551417628652416e-05
0.9039039 8.295461157104e-06 1.3927132386015728e-05 4.382796760182828e-06 1.1217584869882558e-05 7.950851795612834e-06 1.6196547221625224e-05 2.7571659302338958e-05 1.1913511116290465e-05 2.8385445602907566e-06 1.158823215519078e-05
0.9049049 8.30319186206907e-06 1.3969915016787127e-05 4.4127250475867186e-06 1.1259515304118395e-05 7.97077427705517e-06 1.6230816981988028e-05 2.772210063994862e-05 1.188791520689847e-05 2.8595484309335006e-06 1.1624058060988318e-05
0.9059059 8.31077340990305e-06 1.4011436178407166e-05 4.44279203293263e-06 1.1302397979306988e-05 7.990254744072445e-06 1.6261199561995454e-05 2.7874675652128644e-05 1.1862332030432299e-05 2.880748979805503e-06 1.1659623851301149e-05
0.9069069 8.319774678966496e-06 1.4046046999283135e-05 4.473345143196639e-06 1.1347046893206425e-05 8.009230441530235e-06 1.628781683393754e-05 2.802594462991692e-05 1.1837239981105085e-05 2.902996357079246e-06 1.1694383829308208e-05
0.9079079 8.329771844728384e-06 1.4078521417104639e-05 4.5041624616715126e-06 1.1392990018066484e-05 8.027551302802749e-06 1.630920269235503e-05 2.8180611479911022e-05 1.181215702672489e-05 2.9254219953145366e-06 1.1728931895049755e-05
0.9089089 8.340406566276215e-06 1.4103733519732486e-05 4.535305833996972e-06 1.1440304660936818e-05 8.045216418395285e-06 1.632449493627064e-05 2.8335880415397696e-05 1.178707225335529e-05 2.9484801871149102e-06 1.1762322174035944e-05
0.9099099 8.352247277798597e-06 1.4125112102192361e-05 4.5670303734368645e-06 1.1488646123325452e-05 8.062364940997213e-06 1.6335608961526304e-05 2.8489283067756332e-05 1.1762163012463134e-05 2.972183892779867e-06 1.1794960300903767e-05
0.9109109 8.365546818822622e-06 1.4135674973658752e-05 4.598959094437305e-06 1.153854827862233e-05 8.079538929450791e-06 1.6345500625902787e-05 2.8646023565670475e-05 1.1737244676623959e-05 2.9965722205815837e-06 1.1827068192360457e-05
0.9119119 8.379177415918093e-06 1.4139497579890303e-05 4.631288902601227e-06 1.1589993846428115e-05 8.095434168353677e-06 1.6347899872926064e-05 2.8803209715988487e-05 1.1712742889358196e-05 3.021464181074407e-06 1.1857858225994278e-05
0.9129129 8.393824828090146e-06 1.4136868230707478e-05 4.664025254896842e-06 1.1642351637419779e-05 8.111401257338002e-06 1.6346319171134382e-05 2.896044316003099e-05 1.1688050108205061e-05 3.04670743389579e-06 1.1887777873198502e-05
0.9139139 8.410555892623961e-06 1.4122287211648654e-05 4.697208169091027e-06 1.1696602996380534e-05 8.126376087602694e-06 1.634171712794341e-05 2.912044510594569e-05 1.166368201666046e-05 3.073086872973363e-06 1.1916885341634043e-05
0.9149149 8.427846296399366e-06 1.4100782209425233e-05 4.730772161565255e-06 1.1752268619602546e-05 8.14085069578141e-06 1.632715247978922e-05 2.9281167371664196e-05 1.1639662261586636e-05 3.0994513053883566e-06 1.1944440302613657e-05
0.9159159 8.445970706816297e-06 1.407343279424822e-05 4.764710411109263e-06 1.1808618182840291e-05 8.154864190146327e-06 1.6313662854372524e-05 2.9441265724017285e-05 1.1615637959039304e-05 3.1266406494978582e-06 1.197164601762779e-05
0.9169169 8.465589417028241e-06 1.4036148058949038e-05 4.799139333044877e-06 1.1867150533362292e-05 8.16836745798355e-06 1.6294661691063084e-05 2.9603559596580453e-05 1.159176645160187e-05 3.154417981932056e-06 1.1997867659374606e-05
0.9179179 8.487075319862925e-06 1.3993684660817962e-05 4.834071205550572e-06 1.1927550076507032e-05 8.181219527614303e-06 1.627138590265531e-05 2.9767168598482385e-05 1.1568190529942513e-05 3.1827496513869846e-06 1.202367820951622e-05
0.9189189 8.509340659657028e-06 1.3944078091299161e-05 4.869486019742908e-06 1.1988900041615125e-05 8.193565008696169e-06 1.6240355762420222e-05 2.9931186873000115e-05 1.154457640950568e-05 3.2118093713506823e-06 1.2048144526488613e-05
0.9199199 8.532661013305187e-06 1.3889106412534602e-05 4.905203695670934e-06 1.2051751582475845e-05 8.205474841815885e-06 1.620802140678279e-05 3.0096665796008892e-05 1.1521412488946225e-05 3.2415675832453417e-06 1.2072430763510056e-05
0.9209209 8.557816727261525e-06 1.3833641787641682e-05 4.941678980685538e-06 1.2115994650230277e-05 8.216556125262287e-06 1.6169928130693734e-05 3.0262448490248062e-05 1.1498508683871478e-05 3.271730975029641e-06 1.2096478712919634e-05
0.9219219 8.583569069742225e-06 1.3775820661976468e-05 4.978310244041495e-06 1.218266970681725e-05 8.227226317103487e-06 1.61314874276286e-05 3.0431268896791153e-05 1.1475436622276902e-05 3.302492586954031e-06 1.2120921383029781e-05
0.9229229 8.611466000729706e-06 1.3723524716624524e-05 5.01555086884764e-06 1.2250477084307931e-05 8.237044312409125e-06 1.6085874449345283e-05 3.060068775084801e-05 1.145297665061662e-05 3.333971108077094e-06 1.2145730579504743e-05
0.9239239 8.640835403639358e-06 1.3673773537448142e-05 5.0532839850347955e-06 1.231978149007773e-05 8.246624929597601e-06 1.6036345186876133e-05 3.076943539781496e-05 1.1430554877733812e-05 3.3661722227407154e-06 1.2170756235718727e-05
0.9249249 8.6713798737037e-06 1.362920920655597e-05 5.091559614811558e-06 1.2390496522129979e-05 8.2554988694028e-06 1.5984940546331927e-05 3.094229396083392e-05 1.140850599767873e-05 3.3990379506576573e-06 1.2196991519886069e-05
0.9259259 8.70366784511134e-06 1.3590225535153877e-05 5.130384124640841e-06 1.2463260645745322e-05 8.26394261821406e-06 1.5926550986478105e-05 3.11152616632171e-05 1.1386689038772602e-05 3.43238116329303e-06 1.2223596968397032e-05
0.9269269 8.737747521081474e-06 1.3560748811869416e-05 5.1696947593882214e-06 1.2537155271274969e-05 8.271655133285094e-06 1.5867670299485326e-05 3.128923344775103e-05 1.1364924830559175e-05 3.4663648875721265e-06 1.2251688531250693e-05
0.9279279 8.772956789471209e-06 1.3533048331737518e-05 5.209585651755333e-06 1.2613404578587506e-05 8.278505447378848e-06 1.5803439964656718e-05 3.146488234051503e-05 1.1343788173689973e-05 3.5011476029467303e-06 1.2280084774829447e-05
0.9289289 8.81006144481944e-06 1.351440187136177e-05 5.249996775091859e-06 1.2690517905866727e-05 8.285294825327583e-06 1.5737006833660416e-05 3.164204099448398e-05 1.1322587852191646e-05 3.5364848827157402e-06 1.2309822523093317e-05
0.9299299 8.849080586514901e-06 1.3504331036529038e-05 5.2911354941898026e-06 1.2769805834977888e-05 8.29132113722153e-06 1.5669409549445845e-05 3.1819483410799876e-05 1.1301913218630943e-05 3.572577725208248e-06 1.2341007277427707e-05
0.9309309 8.889282071322668e-06 1.3507509720511734e-05 5.332812179403845e-06 1.2850257917307317e-05 8.29689179226989e-06 1.5597399396938272e-05 3.2000651117414236e-05 1.1281335901003331e-05 3.609150326155941e-06 1.2373921890684869e-05
0.9319319 8.932000127970241e-06 1.3517274055629969e-05 5.3749431572214235e-06 1.2933494872413576e-05 8.301661182485987e-06 1.55232355609769e-05 3.21798215736635e-05 1.1261320651101414e-05 3.646466666396009e-06 1.2407803296810016e-05
0.9329329 8.975900527730118e-06 1.3543676686822437e-05 5.417816282715648e-06 1.3017839592066593e-05 8.306034942506813e-06 1.5444647942786105e-05 3.236354314140044e-05 1.1241391803196166e-05 3.684864168462809e-06 1.2443968444131315e-05
0.9339339 9.021689947985578e-06 1.3580851373262703e-05 5.461244199977955e-06 1.3104025128996e-05 8.30963472253643e-06 1.5367622836492956e-05 3.2547344744671136e-05 1.1221975000808015e-05 3.723665713550872e-06 1.2482005331548862e-05
0.9349349 9.070420674106572e-06 1.3629186469188426e-05 5.505299213837134e-06 1.319212606176734e-05 8.31282522995025e-06 1.5287263522623107e-05 3.273375841672532e-05 1.1202546374988742e-05 3.7629686175932875e-06 1.252182210009778e-05
0.9359359 9.120055437961128e-06 1.3685240446648095e-05 5.550030437007081e-06 1.3281933206599206e-05 8.31539091450395e-06 1.5203508155536838e-05 3.2920641388045624e-05 1.1183637070644181e-05 3.8033024338801624e-06 1.2562637493829243e-05
0.9369369 9.172589670924935e-06 1.3748085621045902e-05 5.59539876121562e-06 1.3373682122619357e-05 8.31742181617301e-06 1.5120263924472965e-05 3.31085357174743e-05 1.1165021533088293e-05 3.844447292067343e-06 1.260504996025702e-05
0.9379379 9.226585461874492e-06 1.3816798855259549e-05 5.641514690069016e-06 1.3467278222378809e-05 8.318972504639532e-06 1.5036635886644945e-05 3.330054096295498e-05 1.1146938959427644e-05 3.885892510879785e-06 1.264901857211953e-05
0.9389389 9.282903192797676e-06 1.3890262380300555e-05 5.688257260771934e-06 1.3562661479227245e-05 8.31992019811878e-06 1.4951187040423974e-05 3.349387407070026e-05 1.1129042832180858e-05 3.928412752429722e-06 1.2694057659246027e-05
0.9399399 9.340643373434432e-06 1.3967328413855284e-05 5.7356860452273395e-06 1.365941898257006e-05 8.32027399155777e-06 1.486570999986725e-05 3.3686628739815205e-05 1.1111609637737274e-05 3.971486876253039e-06 1.2739866178890225e-05
0.9409409 9.40127301873872e-06 1.4045016541786026e-05 5.783844699180918e-06 1.3759075045527425e-05 8.32019213703461e-06 1.4779662706132513e-05 3.388292680028826e-05 1.1094613910245243e-05 4.015544618596323e-06 1.2786906154360622e-05
0.9419419 9.463798960496206e-06 1.4122251741355285e-05 5.832671376992948e-06 1.3860375474905595e-05 8.319483640661929e-06 1.4695312529511284e-05 3.40793194482103e-05 1.1077696399297565e-05 4.060043465869967e-06 1.2834550943807699e-05
0.9429429 9.52924801822519e-06 1.4202582860889379e-05 5.882392088096822e-06 1.3962766388431191e-05 8.318161235365551e-06 1.4608951460104436e-05 3.427962656132877e-05 1.106150921259541e-05 4.105430889467243e-06 1.2883408089692239e-05
0.9439439 9.595933988748584e-06 1.4279409697337542e-05 5.9327117014618125e-06 1.4067671145312488e-05 8.316320418089163e-06 1.452440756111173e-05 3.448272036621347e-05 1.1045353858207818e-05 4.15159320255043e-06 1.293290188186802e-05
0.9449449 9.665602192399092e-06 1.4351703612192068e-05 5.983752089377958e-06 1.4174653188092634e-05 8.313855687447358e-06 1.4442635801970027e-05 3.468406430329196e-05 1.1029727829736657e-05 4.1986008909589145e-06 1.2982733096578158e-05
0.9459459 9.737742402649019e-06 1.4419622857531067e-05 6.035861133568687e-06 1.4283484233601484e-05 8.311169949593022e-06 1.43643392220838e-05 3.4890206734417006e-05 1.1014567462552804e-05 4.246341632097028e-06 1.303370481764432e-05
0.9469469 9.811853487917688e-06 1.4481430298474152e-05 6.088419922889443e-06 1.4394640857062768e-05 8.307725693157408e-06 1.4287300473370124e-05 3.509522866806947e-05 1.1000085578416474e-05 4.2947021938744e-06 1.3084599231660832e-05
0.9479479 9.88888041320024e-06 1.454056655347813e-05 6.141971425677184e-06 1.4507328160107136e-05 8.303685717692133e-06 1.4210978406481445e-05 3.530625326675363e-05 1.0985638255078811e-05 4.344108674558811e-06 1.3136601410224102e-05
0.9489489 9.967780897568446e-06 1.4597701010643505e-05 6.196366484800819e-06 1.4622446542489342e-05 8.299368346342817e-06 1.4138584447209723e-05 3.551730333128944e-05 1.0971883057209197e-05 4.394059033074882e-06 1.318949944106862e-05
0.9499499 1.004893329081824e-05 1.4652853678853717e-05 6.251297236303799e-06 1.4739599464519415e-05 8.294561666843947e-06 1.4069434655539226e-05 3.573102367226966e-05 1.0958416169160046e-05 4.444974820216885e-06 1.3243456123746e-05
0.950951 1.0133944670087658e-05 1.470729421271244e-05 6.307605872279964e-06 1.4858915164950304e-05 8.28891552373534e-06 1.4005911907588597e-05 3.594553345465101e-05 1.0945729627565015e-05 4.496740075410344e-06 1.3298955309437588e-05
0.951952 1.0220797776128165e-05 1.475860790378647e-05 6.3644611145718955e-06 1.4979925254010595e-05 8.28305201139301e-06 1.3945526916359086e-05 3.616282265284099e-05 1.0933177691185847e-05 4.549037839751691e-06 1.3355268492887262e-05
0.952953 1.0310959623893723e-05 1.4809197637077887e-05 6.422229944291757e-06 1.5103911209735088e-05 8.276584594568703e-06 1.3890256013837643e-05 3.638296402641572e-05 1.0921160537691321e-05 4.60232695331797e-06 1.3413287888397463e-05
0.953954 1.0403329724795185e-05 1.4861167983326595e-05 6.4808837123564444e-06 1.522887669125339e-05 8.269692443718668e-06 1.3842462067259476e-05 3.660512447822839e-05 1.0909589036600664e-05 4.656547389458865e-06 1.347307534160791e-05
0.954955 1.049896945914952e-05 1.4912106053088792e-05 6.54054201731924e-06 1.535660521767568e-05 8.262261872005183e-06 1.379977311444236e-05 3.6827354051638395e-05 1.089875786419725e-05 4.711320798378438e-06 1.3534188838093542e-05
0.955956 1.0596239008009434e-05 1.496148070145864e-05 6.600977940252051e-06 1.5486883057747036e-05 8.254231033788528e-06 1.3762766684521921e-05 3.7054604035802186e-05 1.0887927601288538e-05 4.767301561514614e-06 1.3596934877568856e-05
0.956957 1.0697410289139953e-05 1.5011364666861482e-05 6.66254663883592e-06 1.561980570841115e-05 8.246098332165275e-06 1.3737366316490807e-05 3.7283280107658356e-05 1.0877962267841212e-05 4.824038114747964e-06 1.3662208402820397e-05
0.957958 1.0801320968312211e-05 1.5057808923302218e-05 6.725043022015598e-06 1.5753605111967772e-05 8.237670044763945e-06 1.3716886314796284e-05 3.751456824829802e-05 1.0868531717278529e-05 4.881340828433167e-06 1.3728531484957784e-05
0.958959 1.090781734092161e-05 1.510333277110476e-05 6.788297923776554e-06 1.5889714632066898e-05 8.228370461438317e-06 1.3706220670428593e-05 3.774851938942447e-05 1.0859543181140907e-05 4.939377504342701e-06 1.3796799066767562e-05
0.95996 1.1017337783414405e-05 1.514547966507962e-05 6.852838851045817e-06 1.6028579921112396e-05 8.218760740419384e-06 1.3704036973649636e-05 3.7983561924193054e-05 1.085109033738263e-05 4.998525128030451e-06 1.3866691915609408e-05
0.960961 1.1129898666695226e-05 1.5182506103883497e-05 6.918141480127815e-06 1.6170508388313465e-05 8.208753570215777e-06 1.3714278793486301e-05 3.822208600468002e-05 1.0843068594112992e-05 5.0586031647981144e-06 1.393865022691898e-05
0.961962 1.1245640962442849e-05 1.5216362044156995e-05 6.984481387917185e-06 1.631361919862684e-05 8.198249815905001e-06 1.3732560546486638e-05 3.846372783300467e-05 1.0835901775863022e-05 5.119414709042758e-06 1.4012218343850691e-05
0.962963 1.1364621968823485e-05 1.5244038877426647e-05 7.0519859036721755e-06 1.6459716789540835e-05 8.187510502466466e-06 1.3762620255874936e-05 3.870706495945342e-05 1.0829038728843443e-05 5.180912467039889e-06 1.4087502677284647e-05
0.963964 1.1487002666399349e-05 1.526691994513385e-05 7.120643203961663e-06 1.660740963416174e-05 8.176331903086975e-06 1.3805776688968763e-05 3.895192639902234e-05 1.0822943295352161e-05 5.243525720288744e-06 1.4164720596454572e-05
0.964965 1.1612155503826216e-05 1.5286505004041828e-05 7.190220003394643e-06 1.6757543562562205e-05 8.164774044416845e-06 1.3860325452696998e-05 3.920154631487094e-05 1.081717164197471e-05 5.306586444930872e-06 1.4244091289583594e-05
0.965966 1.1740449735953007e-05 1.5300369341275655e-05 7.2609072958584875e-06 1.6911239072214812e-05 8.1526959547773e-06 1.3932624824519735e-05 3.9452079363400117e-05 1.081225764210103e-05 5.370743110688636e-06 1.4325930351333227e-05
0.966967 1.1872257346112747e-05 1.531328416604083e-05 7.332899713219376e-06 1.7066469808924012e-05 8.140576028381474e-06 1.4016278328199405e-05 3.9706337702227756e-05 1.0807581020344514e-05 5.436058017949108e-06 1.4410195035452489e-05
0.967968 1.2007080840703566e-05 1.532391252112575e-05 7.405885298794601e-06 1.722361776046455e-05 8.127757610054687e-06 1.4115732483332977e-05 3.996348095824942e-05 1.0803762961586472e-05 5.501917257788591e-06 1.4497017218673136e-05
0.968969 1.2146001608925872e-05 1.5331506801885553e-05 7.479986834368901e-06 1.7384514649165794e-05 8.114901902445126e-06 1.4231826753530186e-05 4.0222461393568665e-05 1.0800476957228966e-05 5.568602773564635e-06 1.458669976273086e-05
0.96997 1.2287706340430304e-05 1.533811700937804e-05 7.555263437097892e-06 1.754738150339108e-05 8.10169967735419e-06 1.4362696674652398e-05 4.0484450437361374e-05 1.079775483958656e-05 5.636437435896369e-06 1.4679058040201198e-05
0.970971 1.2432748917490244e-05 1.534615694254171e-05 7.63173920859117e-06 1.7711705368128605e-05 8.088199138001073e-06 1.4515087968902662e-05 4.074989556102082e-05 1.0795936759677716e-05 5.704978320864029e-06 1.4775161616853438e-05
0.971972 1.2582090676005464e-05 1.5358325981651433e-05 7.709457349847071e-06 1.7879123333841562e-05 8.074425750237424e-06 1.4683816516480874e-05 4.1016533941728994e-05 1.0794535228342284e-05 5.774376404588111e-06 1.4874743101245258e-05
0.972973 1.2734643860312644e-05 1.537073876534123e-05 7.788386938045733e-06 1.8049551727017388e-05 8.060130312514957e-06 1.4874223779770546e-05 4.1287152271252126e-05 1.0793784895213321e-05 5.844802217325196e-06 1.4978157196310349e-05
0.973974 1.2890346624772064e-05 1.5387453458970413e-05 7.868445209169295e-06 1.8221775462734513e-05 8.045828508329578e-06 1.5084550796018448e-05 4.156091017648578e-05 1.0793708497658372e-05 5.915835572523065e-06 1.5085428458405659e-05
0.974975 1.3049644621787593e-05 1.540756056783721e-05 7.950015969981905e-06 1.8397708117845468e-05 8.031140168895945e-06 1.5317938959924504e-05 4.183704004390165e-05 1.079435878637014e-05 5.988059456285555e-06 1.5197053471638355e-05
0.975976 1.3213120837463066e-05 1.543311918794643e-05 8.032539881241973e-06 1.8575736248749308e-05 8.016393621801399e-06 1.557045652589295e-05 4.211570194456726e-05 1.0795513844641391e-05 6.061144176783273e-06 1.5312636605813168e-05
0.976977 1.3380390555539634e-05 1.546512976347003e-05 8.116639037325513e-06 1.8755907149170525e-05 8.00128691480495e-06 1.584716301294975e-05 4.239809641148895e-05 1.07975192804588e-05 6.135069270385429e-06 1.5433022781508043e-05
0.977978 1.3551288247981574e-05 1.5505676856264472e-05 8.201870514312759e-06 1.893854459922295e-05 7.986090167833026e-06 1.6151270756381564e-05 4.268390330253169e-05 1.080036599887535e-05 6.210320862010121e-06 1.555881681269966e-05
0.978979 1.3726089491683524e-05 1.5552433978882618e-05 8.28855627332814e-06 1.912391780933831e-05 7.970726983330678e-06 1.6478903489769436e-05 4.2971791117452085e-05 1.0803660188685171e-05 6.286470124905463e-06 1.568917286931537e-05
0.97998 1.3904988009016961e-05 1.5604849977535196e-05 8.3766162788379e-06 1.931278529809788e-05 7.95525102148531e-06 1.6834363123052754e-05 4.3262625695206225e-05 1.0807974831550382e-05 6.363333341141697e-06 1.582475488248747e-05
0.980981 1.4087906492932234e-05 1.566509854455944e-05 8.465990504191723e-06 1.9504226656863466e-05 7.939360330055933e-06 1.7217655113199726e-05 4.355841156211682e-05 1.0812785149028059e-05 6.44100691715721e-06 1.596582842466887e-05
0.981982 1.4274177374318242e-05 1.573337613081094e-05 8.556845386920031e-06 1.9697848983923905e-05 7.923546036181506e-06 1.7630693037062883e-05 4.3856853153556585e-05 1.0818095688591711e-05 6.520129772979999e-06 1.6112397133838385e-05
0.982983 1.4465350432146806e-05 1.5809979231562465e-05 8.648944458400365e-06 1.9894790966645814e-05 7.907545295893215e-06 1.806932414183393e-05 4.4158659875392914e-05 1.0824652235896792e-05 6.5998697209579404e-06 1.626434641366359e-05
0.983984 1.4661393834103364e-05 1.589374733157456e-05 8.742688805796206e-06 2.0093686543987133e-05 7.891439054219518e-06 1.8542368707130663e-05 4.4461925426730886e-05 1.0831723557203077e-05 6.68072198095615e-06 1.6422187400166877e-05
0.984985 1.4860896044410765e-05 1.59861574502429e-05 8.837872883304954e-06 2.029566530836746e-05 7.875456503825262e-06 1.904960117826704e-05 4.477065522223711e-05 1.08393787741079e-05 6.762479642929975e-06 1.658646397117991e-05
0.985986 1.5065882507769857e-05 1.6083517039078288e-05 8.93449760042131e-06 2.0500299797276966e-05 7.859300239942968e-06 1.95883749256609e-05 4.508365600486286e-05 1.0847793419088703e-05 6.845572443126002e-06 1.6756544937379658e-05
0.986987 1.5274550605681725e-05 1.618080204934813e-05 9.03262298379559e-06 2.0707659132312983e-05 7.84307576395804e-06 2.016253347392194e-05 4.539470683084801e-05 1.0857132110686507e-05 6.929489245521836e-06 1.6931397112784907e-05
0.987988 1.5487446944462135e-05 1.627767960599158e-05 9.13203984964639e-06 2.0918745576636866e-05 7.826693945389707e-06 2.0770639821421355e-05 4.571483441395685e-05 1.08672347778338e-05 7.013927643129136e-06 1.7112139175878838e-05
0.988989 1.5704594261478633e-05 1.6378064174205065e-05 9.233466698788106e-06 2.1131778339622542e-05 7.810391252860427e-06 2.1418798496597447e-05 4.603658817359246e-05 1.087837154045701e-05 7.100090442690998e-06 1.7299127648584545e-05
0.98999 1.592696389707271e-05 1.6485244486830197e-05 9.336040420748759e-06 2.1347585061448626e-05 7.794205885147676e-06 2.2106085452833213e-05 4.6360080887097865e-05 1.0889972145378124e-05 7.186638868006412e-06 1.7492535334895365e-05
0.990991 1.6153750038938597e-05 1.6594105545664206e-05 9.440297617402393e-06 2.1567093426710926e-05 7.77808963903226e-06 2.283151843585074e-05 4.668835026677698e-05 1.0902521353273187e-05 7.274691597558558e-06 1.7692269466351718e-05
0.991992 1.6385061826440506e-05 1.6706455426174216e-05 9.546211913402658e-06 2.1788939193356782e-05 7.762059794913512e-06 2.359910104132723e-05 4.7019955673022196e-05 1.0915866369032301e-05 7.363716576946899e-06 1.789859561540652e-05
0.992993 1.6621886970824562e-05 1.6824067643028684e-05 9.653769666329026e-06 2.201442839577794e-05 7.7460999818868e-06 2.440946627757512e-05 4.7354460548376665e-05 1.093000355467666e-05 7.453940270352177e-06 1.811201400414575e-05
0.993994 1.6862937627593055e-05 1.694456113909837e-05 9.763070920598693e-06 2.2242422346607782e-05 7.730242032266688e-06 2.5263241695938632e-05 4.769233783008531e-05 1.0945035683107562e-05 7.544921118096681e-06 1.833208807511255e-05
0.994995 1.7109192413045093e-05 1.7070211470127106e-05 9.873961062112357e-06 2.2473306671599858e-05 7.714554158155806e-06 2.6163488655583933e-05 4.8036563384812325e-05 1.0960964573314413e-05 7.63718162488658e-06 1.855993650679011e-05
0.995996 1.736043850542046e-05 1.720163163554389e-05 9.986564691644162e-06 2.2707232346874662e-05 7.698818990320433e-06 2.7107656933367252e-05 4.8382575187133625e-05 1.097772747016279e-05 7.730262041150127e-06 1.879476803878788e-05
0.996997 1.76162357092835e-05 1.7335371012450196e-05 1.0100895451614633e-05 2.2944996089790948e-05 7.683512194489595e-06 2.8105530873290263e-05 4.8730864364188164e-05 1.0995254342560656e-05 7.824462045391556e-06 1.903745942399837e-05
0.997998 1.7877358914120123e-05 1.7474807464168407e-05 1.0216996997769456e-05 2.3184478777693585e-05 7.66803805163363e-06 2.914845390478149e-05 4.908488335786387e-05 1.1013861694664229e-05 7.920189091237262e-06 1.9287674149381928e-05
0.998999 1.81443592737196e-05 1.7612241208553314e-05 1.0334741091355681e-05 2.3427950509358197e-05 7.653311513422523e-06 3.02432817989029e-05 4.9443326133769006e-05 1.1033066584786866e-05 8.016541869437788e-06 1.9545424947864376e-05
1.0 1.8415717931929976e-05 1.7745889635989442e-05 1.0454376024426892e-05 2.367451997997705e-05 7.638612260052469e-06 3.1393101380672306e-05 4.980378071195446e-05 1.1053253729187418e-05 8.114450793073047e-06 1.981041168619413e-05


==> Plots/SM_AVR_GOV_KAN_mae.dat <==
t theta omega E_d_dash E_q_dash R_F V_r E_fd P_sv P_m total
0.0 0.007939196191728115 0.011001807637512684 0.0057009425945580006 0.009872918017208576 0.003438606159761548 0.00947409588843584 0.006309101358056068 0.002484129508957267 0.004457801580429077 0.006742067169398069
0.001001001 0.007706157863140106 0.010983038693666458 0.005612196400761604 0.009324406273663044 0.0032303654588758945 0.009505119174718857 0.0061215683817863464 0.0024592506233602762 0.004393445327877998 0.006592839024960995
0.002002002 0.007482436951249838 0.010955057106912136 0.00552531098946929 0.008836779743432999 0.003083036979660392 0.009512662887573242 0.005966241005808115 0.0024371312465518713 0.004342284053564072 0.0064601050689816475
0.003003003 0.007267290260642767 0.010903396643698215 0.005438631866127253 0.00841542612761259 0.002983327955007553 0.009513523429632187 0.005821485538035631 0.0024162756744772196 0.004296179860830307 0.006339504383504391
0.004004004 0.007069693878293037 0.010803258046507835 0.005354740656912327 0.008051208220422268 0.0028973757289350033 0.009484078735113144 0.005667238030582666 0.0023954403586685658 0.004254870116710663 0.00621976749971509
0.005005005 0.006880671717226505 0.010734889656305313 0.005270224530249834 0.007734263781458139 0.002816591178998351 0.00942164659500122 0.005510101094841957 0.0023780346382409334 0.004213305655866861 0.006106636952608824
0.006006006 0.0066955420188605785 0.010659338906407356 0.005182128865271807 0.007448301184922457 0.0027405761647969484 0.009335064329206944 0.005373565945774317 0.0023713945411145687 0.0041779340244829655 0.00599820539355278
0.007007007 0.006533219013363123 0.010571322403848171 0.005089993588626385 0.007192624732851982 0.0026758897583931684 0.009228577837347984 0.0052513787522912025 0.002367293694987893 0.004142036195844412 0.005894704721868038
0.008008008 0.0063887694850564 0.010502290911972523 0.00499377166852355 0.006977458950132132 0.002617006190121174 0.009126756340265274 0.0051385401748120785 0.0023611474316567183 0.004103049170225859 0.005800977349281311
0.009009009 0.006245301105082035 0.010459496639668941 0.004894406534731388 0.0067815957590937614 0.0025585840921849012 0.009023454040288925 0.00502744922414422 0.002351251896470785 0.004066116642206907 0.005711962468922138
0.01001001 0.006102530751377344 0.010405072942376137 0.0048012565821409225 0.006607621908187866 0.002504227217286825 0.008910763077437878 0.004918923135846853 0.0023441158700734377 0.004026876762509346 0.005624599289149046
0.011011011 0.00597350811585784 0.010348977521061897 0.004704694263637066 0.006458693649619818 0.002452943241223693 0.008820287883281708 0.004827728029340506 0.0023463249672204256 0.003988117910921574 0.005546808708459139
0.012012012 0.005864182487130165 0.010278799571096897 0.0046055857092142105 0.006322288420051336 0.002402155427262187 0.008725418709218502 0.0047615813091397285 0.0023457121569663286 0.00394783727824688 0.0054726190865039825
0.013013013 0.0057568661868572235 0.010204728692770004 0.004504670854657888 0.00619646767154336 0.002351857256144285 0.00862337090075016 0.004708997905254364 0.002343196887522936 0.0039048276375979185 0.005399442743510008
0.014014014 0.005649978294968605 0.010132834315299988 0.004402582999318838 0.006079625803977251 0.0023018168285489082 0.008528489619493484 0.004659159108996391 0.0023471545428037643 0.0038600442931056023 0.005329076666384935
0.015015015 0.005543726496398449 0.010042345151305199 0.004299907013773918 0.005970359779894352 0.0022522700019180775 0.008425063453614712 0.004609713330864906 0.002350207418203354 0.0038166700396686792 0.005256695672869682
0.016016016 0.0054386374540627 0.009927652776241302 0.004197153728455305 0.005867402534931898 0.0022133863531053066 0.008329495787620544 0.0045609138906002045 0.0023509168531745672 0.0037719630636274815 0.005184169393032789
0.017017016 0.005334522575139999 0.009799283929169178 0.00409591943025589 0.005769663956016302 0.002179144648835063 0.008248581551015377 0.004513204097747803 0.0023496781941503286 0.0037284314166754484 0.005113158840686083
0.018018018 0.005231703631579876 0.009664931334555149 0.003995295614004135 0.005680528935045004 0.0021454738453030586 0.008156904950737953 0.004472253378480673 0.0023508763406425714 0.0036847186274826527 0.005042520817369223
0.019019019 0.005134958308190107 0.009508153423666954 0.0038956438656896353 0.005602836608886719 0.0021154426503926516 0.008054599165916443 0.004437191411852837 0.002362018683925271 0.003639398841187358 0.004972249269485474
0.02002002 0.005042006727308035 0.00935082696378231 0.0037973346188664436 0.005529367830604315 0.0020948981400579214 0.007959350943565369 0.00440308777615428 0.0023717295844107866 0.0035927342250943184 0.004904593341052532
0.021021022 0.004954424686729908 0.009181972593069077 0.0037030004896223545 0.005464556161314249 0.0020781182684004307 0.007870230823755264 0.004372303374111652 0.002396216383203864 0.0035449087154120207 0.004840637091547251
0.022022022 0.004869018215686083 0.009004865773022175 0.003618324641138315 0.0054095289669930935 0.002077283803373575 0.007773031946271658 0.004354581702500582 0.0024182461202144623 0.003496155608445406 0.004780115559697151
0.023023022 0.004786414559930563 0.008823416195809841 0.00353511655703187 0.005356262903660536 0.002078727353364229 0.0076682232320308685 0.004338016267865896 0.0024368560407310724 0.00344980601221323 0.004719204269349575
0.024024025 0.004705373663455248 0.008640612475574017 0.0034535862505435944 0.005304472520947456 0.0020804046653211117 0.007555417716503143 0.00432292465120554 0.0024520540609955788 0.0034034240525215864 0.0046575856395065784
0.025025025 0.004626187030225992 0.008467528969049454 0.0033738655038177967 0.005266557913273573 0.00208593369461596 0.007434806786477566 0.004310242831707001 0.002463845070451498 0.003356436500325799 0.004598378203809261
0.026026025 0.004548856057226658 0.008300155401229858 0.0032961242832243443 0.005252383649349213 0.0020914601627737284 0.0073068332858383656 0.004301006905734539 0.0024722348898649216 0.00330896838568151 0.0045420024544000626
0.027027028 0.004473594482988119 0.008138651959598064 0.0032204927410930395 0.005244806874543428 0.0021096288692206144 0.00717178313061595 0.00430668331682682 0.002480059862136841 0.003261927282437682 0.004489736631512642
0.028028028 0.004400402773171663 0.007989606820046902 0.0031498363241553307 0.005236229859292507 0.002131060231477022 0.007030963897705078 0.004319563042372465 0.002484806813299656 0.0032156992238014936 0.004439796786755323
0.029029028 0.004329221323132515 0.007843660190701485 0.0030859799589961767 0.0052396273240447044 0.002158124465495348 0.006885109003633261 0.004333526827394962 0.0024861954152584076 0.003170071868225932 0.004392391070723534
0.03003003 0.004260915797203779 0.007691039238125086 0.0030243301298469305 0.005251922644674778 0.002188590820878744 0.006735486909747124 0.004349944647401571 0.0024843395221978426 0.0031239234376698732 0.004345610737800598
0.031031031 0.004199098329991102 0.007530973758548498 0.002964951330795884 0.0052611492574214935 0.00222216360270977 0.006591958925127983 0.004364228341728449 0.0024793052580207586 0.003077241126447916 0.004299007821828127
0.03203203 0.004141491372138262 0.007371094077825546 0.0029078680090606213 0.005267101339995861 0.0022543645463883877 0.0064515541307628155 0.004375891759991646 0.0024712204467505217 0.003030000953003764 0.004252287559211254
0.033033032 0.0040875328704714775 0.007215604186058044 0.002853059209883213 0.005269533488899469 0.002286593895405531 0.006310338620096445 0.004384519997984171 0.0024603044148534536 0.0029822480864822865 0.004205526318401098
0.034034032 0.004049275070428848 0.0070540509186685085 0.002800528658553958 0.00526832090690732 0.0023179829586297274 0.0061887167394161224 0.004389793612062931 0.00244724377989769 0.002933971816673875 0.0041610985063016415
0.035035037 0.004016045015305281 0.006886632181704044 0.00275022373534739 0.005263562314212322 0.002346891211345792 0.006086931098252535 0.004391441121697426 0.002431546337902546 0.0028852198738604784 0.004117610398679972
0.036036037 0.003986867144703865 0.006718776188790798 0.0027050392236560583 0.005255209282040596 0.0023733614943921566 0.005987062118947506 0.004393503535538912 0.0024133692495524883 0.002836003201082349 0.0040743546560406685
0.037037037 0.003962067887187004 0.0065485332161188126 0.002664975356310606 0.005243288353085518 0.0023975144140422344 0.005889992695301771 0.004393196199089289 0.002392891561612487 0.0027914869133383036 0.004031549673527479
0.038038038 0.003947312943637371 0.006378218997269869 0.0026268064975738525 0.005231253802776337 0.002420667326077819 0.005798378027975559 0.004389092791825533 0.0023702478501945734 0.00274736643768847 0.0039899274706840515
0.039039038 0.003936502151191235 0.006215626839548349 0.002592213451862335 0.005217067897319794 0.0024422358255833387 0.005712070502340794 0.004383838269859552 0.002345598768442869 0.0027030385099351406 0.003949799574911594
0.04004004 0.003925513941794634 0.006058071739971638 0.0025593035388737917 0.00519968755543232 0.00246125808916986 0.005631298758089542 0.0043790508061647415 0.002319072373211384 0.0026585219893604517 0.003910197876393795
0.041041043 0.003914498724043369 0.005916981492191553 0.0025350952055305243 0.005179211962968111 0.002477732952684164 0.005548892077058554 0.004368989262729883 0.002290854463353753 0.0026138818357139826 0.00387179316021502
0.042042043 0.0039032804779708385 0.005776199046522379 0.0025147548876702785 0.005155644379556179 0.002491628983989358 0.0054645538330078125 0.004353394266217947 0.0022610521409660578 0.002569108037278056 0.003832179820165038
0.043043043 0.0038919043727219105 0.005636611022055149 0.0024952408857643604 0.005129150114953518 0.002502949209883809 0.00537901883944869 0.004332751967012882 0.0022312200162559748 0.002524236449971795 0.0037914535496383905
0.044044044 0.003880383213981986 0.0055049932561814785 0.0024764765985310078 0.005100579001009464 0.002511603757739067 0.00530426949262619 0.004307422321289778 0.002200833521783352 0.0024792514741420746 0.0037517568562179804
0.045045044 0.003868620377033949 0.005374656058847904 0.002458401257172227 0.005074193235486746 0.0025175749324262142 0.005245304200798273 0.004278063774108887 0.0021718668285757303 0.0024341833777725697 0.0037136515602469444
0.046046045 0.003856705967336893 0.005247101653367281 0.002443356206640601 0.005045226775109768 0.002520750742405653 0.005188951268792152 0.004246778320521116 0.002142263576388359 0.002389008877798915 0.0036755716428160667
0.04704705 0.003844579914584756 0.005122720263898373 0.0024343361146748066 0.005017404444515705 0.0025210820604115725 0.0051291463896632195 0.004212765488773584 0.0021115087438374758 0.002346848137676716 0.003637821413576603
0.04804805 0.003832315094769001 0.005002354271709919 0.002425452461466193 0.004988406784832478 0.0025191674940288067 0.00506623275578022 0.004174151457846165 0.002079613273963332 0.0023063765838742256 0.0035993412602692842
0.04904905 0.0038197385147213936 0.004906482063233852 0.0024219404440373182 0.0049597155302762985 0.002518668072298169 0.005000724457204342 0.004131169058382511 0.002047330141067505 0.0022662950213998556 0.003563562873750925
0.05005005 0.0038069800939410925 0.004817762412130833 0.002420891774818301 0.004931961186230183 0.0025198792573064566 0.004969320259988308 0.004083829000592232 0.0020143340807408094 0.0022269273176789284 0.0035324320197105408
0.05105105 0.003794870339334011 0.004748053383082151 0.002420841483399272 0.004902612883597612 0.002518200781196356 0.0049394890666007996 0.004032614175230265 0.001980256987735629 0.0021890460047870874 0.0035028874408453703
0.05205205 0.0037849461659789085 0.004688046406954527 0.00242706760764122 0.004871693905442953 0.002513700630515814 0.004905767273157835 0.003989779856055975 0.0019451332045719028 0.002151890890672803 0.0034753363579511642
0.05305305 0.00377506366930902 0.004644772503525019 0.0024343153927475214 0.004839350003749132 0.0025068128015846014 0.004873695317655802 0.003950789105147123 0.0019090306013822556 0.0021156107541173697 0.003449938027188182
0.054054055 0.0037650344893336296 0.004610198549926281 0.0024414039216935635 0.004805692471563816 0.0024998486042022705 0.004839363042265177 0.003909125458449125 0.0018740439554676414 0.0020875202026218176 0.003425803268328309
0.055055056 0.003754945704713464 0.004572765901684761 0.0024482766166329384 0.004770809318870306 0.0024922857992351055 0.0048051453195512295 0.0038649963680654764 0.001840751152485609 0.0020589232444763184 0.0034009888768196106
0.056056056 0.0037449165247380733 0.004532938357442617 0.00245487317442894 0.004736636765301228 0.002482206793501973 0.004772758577018976 0.0038185499142855406 0.0018071162048727274 0.0020339011680334806 0.00337598891928792
0.057057057 0.0037349355407059193 0.004491783212870359 0.002461116760969162 0.004706834442913532 0.0024696385953575373 0.004741801880300045 0.0037816285621374846 0.0017727863742038608 0.0020151494536548853 0.0033528530038893223
0.058058057 0.0037270637694746256 0.004449253901839256 0.0024688937701284885 0.004676486365497112 0.0024546170607209206 0.004711036570370197 0.0037486767396330833 0.0017378437332808971 0.001995452679693699 0.0033299250062555075
0.059059057 0.0037188504356890917 0.004405648913234472 0.002476457506418228 0.004644958768039942 0.002438470022752881 0.004683856852352619 0.0037142180372029543 0.0017023778054863214 0.0019793175160884857 0.003307128557935357
0.06006006 0.00371359521523118 0.004360166843980551 0.0024833884090185165 0.004612188320606947 0.0024206184316426516 0.004680833779275417 0.0036784219555556774 0.0016664612339809537 0.001969759352505207 0.0032872704323381186
0.061061062 0.003708208678290248 0.00431223027408123 0.0024896671529859304 0.004578186199069023 0.0024006925523281097 0.0046845246106386185 0.003641521790996194 0.0016302120639011264 0.0019620906095951796 0.003267481690272689
0.062062062 0.003702506422996521 0.004279106855392456 0.0024952685926109552 0.004542998969554901 0.002378815319389105 0.004693012218922377 0.0036228203680366278 0.0015936946729198098 0.0019538879860192537 0.0032513460610061884
0.06306306 0.0036966835614293814 0.004244130104780197 0.0025002267211675644 0.004506727214902639 0.002361501334235072 0.004702358040958643 0.0036367105785757303 0.0015569818206131458 0.0019457399612292647 0.0032390065025538206
0.06406406 0.0036906127352267504 0.00421048142015934 0.002504493808373809 0.004472565371543169 0.0023532987106591463 0.0047157094813883305 0.0036530946381390095 0.0015201580245047808 0.0019373702816665173 0.0032286429777741432
0.06506506 0.0036844604182988405 0.004186186473816633 0.002510224934667349 0.004439103417098522 0.0023466788697987795 0.0047260187566280365 0.003674850333482027 0.0014832948800176382 0.0019271146738901734 0.003219770500436425
0.066066064 0.0036788915749639273 0.004157155752182007 0.0025215556379407644 0.0044045173563063145 0.0023389256093651056 0.004734668415039778 0.003695530816912651 0.0014464759733527899 0.0019150911830365658 0.0032103126868605614
0.067067064 0.0036747297272086143 0.004127539228647947 0.0025320069398730993 0.004368769004940987 0.0023301721084862947 0.0047399806790053844 0.0037193535827100277 0.0014097451930865645 0.0019013010896742344 0.003200399922206998
0.068068065 0.003670490114018321 0.004103249404579401 0.0025417208671569824 0.004332083277404308 0.0023205196484923363 0.004742403049021959 0.0037440131418406963 0.0013735818210989237 0.0018866538302972913 0.0031905239447951317
0.06906907 0.003666210686787963 0.004080184735357761 0.0025528341066092253 0.004294681362807751 0.0023100601974874735 0.0047415634617209435 0.003767292480915785 0.0013376879505813122 0.0018708884017542005 0.003180155996233225
0.07007007 0.003661653958261013 0.004055749624967575 0.0025663028936833143 0.004262513946741819 0.0023006987757980824 0.004744234029203653 0.0037928579840809107 0.0013020121259614825 0.0018535613780841231 0.0031710651237517595
0.07107107 0.0036570755764842033 0.004029970150440931 0.002580023603513837 0.004229594487696886 0.0022913645952939987 0.004744348581880331 0.003817920573055744 0.0012665677350014448 0.0018361627589911222 0.003161447588354349
0.072072074 0.0036527691408991814 0.0040031904354691505 0.0025929398834705353 0.004196822643280029 0.002281857654452324 0.004741172771900892 0.0038418148178607225 0.001232283073477447 0.0018189966212958097 0.0031513164285570383
0.073073074 0.0036528073251247406 0.003975698258727789 0.0026050913147628307 0.004164333455264568 0.002274941187351942 0.004734792746603489 0.0038646291941404343 0.0011985038872808218 0.001802525483071804 0.003141480265185237
0.074074075 0.0036529533099383116 0.003947624936699867 0.0026175356470048428 0.004131147637963295 0.0022674202919006348 0.004724979400634766 0.003886055899783969 0.0011655330890789628 0.001787444343790412 0.003131188452243805
0.075075075 0.0036528639029711485 0.003931156359612942 0.002630304079502821 0.004097419790923595 0.0022593641187995672 0.004711980931460857 0.003906192723661661 0.0011346101528033614 0.0017715906724333763 0.0031217203941196203
0.076076075 0.0036522650625556707 0.003916290123015642 0.0026423402596265078 0.0040630982257425785 0.002250719117000699 0.004696120973676443 0.003924984950572252 0.0011053240159526467 0.0017543792491778731 0.0031117249745875597
0.077077076 0.003651286941021681 0.003899133065715432 0.002653656527400017 0.00403174152597785 0.002241431502625346 0.00468068104237318 0.00394548149779439 0.0010803532786667347 0.0017358767800033092 0.0031021826434880495
0.078078076 0.003649603109806776 0.0038783615455031395 0.002664238680154085 0.004001637455075979 0.0022315513342618942 0.004672193434089422 0.003965649288147688 0.0010563874384388328 0.0017161344876512885 0.003092861967161298
0.07907908 0.0036473125219345093 0.0038531082682311535 0.0026741079054772854 0.003970767371356487 0.0022210441529750824 0.004660530015826225 0.003984379582107067 0.0010327243944630027 0.0016955076716840267 0.0030821647960692644
0.08008008 0.003644400043413043 0.0038250726647675037 0.002683245576918125 0.003939266316592693 0.002209964906796813 0.004645443055778742 0.004004661925137043 0.0010093653108924627 0.0016774868126958609 0.0030709898564964533
0.08108108 0.0036406307481229305 0.0037934272550046444 0.0026928456500172615 0.00390710448846221 0.0021983347833156586 0.004627656657248735 0.004022729117423296 0.000986807281151414 0.0016611921600997448 0.0030589699745178223
0.082082085 0.003636111505329609 0.003757727099582553 0.00270310090854764 0.003874304238706827 0.0021861493587493896 0.004606819245964289 0.004038884770125151 0.0009653174784034491 0.0016464042710140347 0.0030460909474641085
0.083083086 0.003630814841017127 0.0037182753439992666 0.0027134327683597803 0.003846630919724703 0.0021736633498221636 0.004584312438964844 0.004052841570228338 0.0009457361302338541 0.0016331779770553112 0.003033209824934602
0.084084086 0.00362461619079113 0.003674900159239769 0.0027238118927925825 0.0038185131270438433 0.002165732439607382 0.004564113449305296 0.00406457157805562 0.0009273266769014299 0.001619043294340372 0.003020291915163398
0.08508509 0.0036180908791720867 0.0036288725677877665 0.002733175875619054 0.0037897585425525904 0.0021582995541393757 0.004541635513305664 0.004074206110090017 0.000910059199668467 0.0016040658811107278 0.003006462939083576
0.08608609 0.0036137003917247057 0.0035839283373206854 0.002741533564403653 0.0037605094257742167 0.0021512580569833517 0.004519777372479439 0.004081675782799721 0.000897432561032474 0.0015882884617894888 0.0029931229073554277
0.08708709 0.0036106258630752563 0.0035340958274900913 0.0027488896157592535 0.0037306868471205235 0.0021452486980706453 0.004501457326114178 0.004087569657713175 0.0008879601955413818 0.0015717529458925128 0.002979809418320656
0.08808809 0.0036080835852771997 0.003479228587821126 0.0027552463579922915 0.0037004195619374514 0.002138490555807948 0.004489793907850981 0.004092774353921413 0.0008786034304648638 0.0015544974012300372 0.0029663490131497383
0.08908909 0.0036043364088982344 0.0034245627466589212 0.002760619856417179 0.00366972922347486 0.002130938693881035 0.00447717634961009 0.004095552023500204 0.0008692753035575151 0.001536569558084011 0.002952084643766284
0.09009009 0.003599402727559209 0.0033709341660141945 0.002765001030638814 0.0036385857965797186 0.0021256732288748026 0.004471711814403534 0.004096245858818293 0.0008601879817433655 0.0015179943293333054 0.002938415389508009
0.09109109 0.0035933610051870346 0.0033168867230415344 0.0027684192173182964 0.003607258666306734 0.0021196496672928333 0.004481267649680376 0.004097907338291407 0.0008511102059856057 0.001498919678851962 0.0029260870069265366
0.09209209 0.0035859118215739727 0.0032586194574832916 0.0027708604466170073 0.003576260758563876 0.002112903632223606 0.0044882106594741344 0.004100716207176447 0.0008420407539233565 0.0014833437744528055 0.0029132075142115355
0.09309309 0.0035772882401943207 0.003197019686922431 0.0027723507955670357 0.003544899169355631 0.0021053908858448267 0.004491481464356184 0.004102041479200125 0.0008329665288329124 0.0014692079275846481 0.0028991831932216883
0.0940941 0.0035673852544277906 0.003133593825623393 0.0027729168068617582 0.003514618845656514 0.002097124932333827 0.004498166963458061 0.004105708561837673 0.000823864946141839 0.0014568185433745384 0.0028855777345597744
0.0950951 0.003556186566129327 0.0030752019956707954 0.002772553591057658 0.0034850025549530983 0.0020882056560367346 0.004503755364567041 0.004107501357793808 0.0008147740154527128 0.001443885499611497 0.002871896605938673
0.0960961 0.0035437196493148804 0.0030183070339262486 0.002771290484815836 0.003454964142292738 0.002078548539429903 0.004506349563598633 0.004107467830181122 0.0008056449587456882 0.0014304851647466421 0.0028574198950082064
0.0970971 0.00352983339689672 0.0029608106706291437 0.0027691444847732782 0.0034245310816913843 0.0020682525355368853 0.004509658552706242 0.004105403553694487 0.0007965028053149581 0.0014170693466439843 0.002842356450855732
0.0980981 0.003514831652864814 0.002902360400184989 0.0027661335188895464 0.0033937273547053337 0.0020572852808982134 0.004514493979513645 0.004101643338799477 0.0007879316690377891 0.0014073991915211082 0.00282731163315475
0.0990991 0.0034982976503670216 0.002854163059964776 0.002762273419648409 0.0033625673968344927 0.0020459473598748446 0.004525403957813978 0.004095878452062607 0.0007796477875672281 0.0013985609402880073 0.002813638187944889
0.1001001 0.0034805911127477884 0.002819022862240672 0.0027575886342674494 0.003331064013764262 0.0020366490352898836 0.004535989835858345 0.004088249057531357 0.0007712650112807751 0.0013904201332479715 0.0028012043330818415
0.1011011 0.0034613879397511482 0.0027885299641638994 0.0027530458755791187 0.0032992803025990725 0.002027598675340414 0.004544181749224663 0.0040789199993014336 0.0007628142484463751 0.0013819896848872304 0.0027886389289051294
0.1021021 0.0034410404041409492 0.0027597772423177958 0.0027476840186864138 0.003267228603363037 0.0020177471451461315 0.004549760837107897 0.004067666362971067 0.0007551800808869302 0.0013732599327340722 0.002775482600554824
0.1031031 0.003419171553105116 0.002743154065683484 0.0027415340300649405 0.00323485373519361 0.002007074421271682 0.004553594626486301 0.004054744262248278 0.0007483279332518578 0.0013648414751514792 0.002763032913208008
0.1041041 0.003396066837012768 0.0027367835864424706 0.0027346061542630196 0.0032022083178162575 0.001995608676224947 0.00455517740920186 0.004040090832859278 0.0007416117005050182 0.001358669949695468 0.0027512030210345984
0.1051051 0.003371698781847954 0.0027304580435156822 0.002726917155086994 0.003171950578689575 0.0019849741365760565 0.004554919898509979 0.004024896305054426 0.0007368075894191861 0.001353155355900526 0.002739530988037586
0.1061061 0.003347906284034252 0.002724096179008484 0.002718502888455987 0.0031418774742633104 0.001974406186491251 0.004552660044282675 0.004016122780740261 0.0007328235660679638 0.0013482891954481602 0.0027285206597298384
0.10710711 0.0033230024855583906 0.002717522205784917 0.0027094492688775063 0.0031126535031944513 0.0019629751332104206 0.004549016710370779 0.00402101268991828 0.0007289218483492732 0.0013431620318442583 0.0027186351362615824
0.10810811 0.00329686445184052 0.00271086348220706 0.002700354438275099 0.0030832886695861816 0.0019507360411807895 0.004546995274722576 0.004027292598038912 0.0007247590692713857 0.0013382899342104793 0.002708827145397663
0.10910911 0.0032693459652364254 0.0027039586566388607 0.0026905823033303022 0.0030547690112143755 0.0019381617894396186 0.004549283999949694 0.00403223279863596 0.0007215606747195125 0.001334305969066918 0.0026993558276444674
0.11011011 0.003240736434236169 0.0026967497542500496 0.0026801612693816423 0.003028198378160596 0.0019281900022178888 0.004549569915980101 0.0040357946418225765 0.0007188260206021369 0.0013307499466463923 0.002689886372536421
0.11111111 0.0032118288800120354 0.002691155532374978 0.002669105539098382 0.003001492004841566 0.001917426590807736 0.004548683296889067 0.004042892251163721 0.0007158624939620495 0.0013302862644195557 0.0026809703558683395
0.11211211 0.0031836407724767923 0.0026859163772314787 0.0026581245474517345 0.0029746065847575665 0.0019058787729591131 0.0045458790846168995 0.004050221294164658 0.0007127010612748563 0.0013340675504878163 0.0026723374612629414
0.11311311 0.003154200268909335 0.002682757331058383 0.002647566143423319 0.002948592882603407 0.0018935465486720204 0.004541454371064901 0.0040554809384047985 0.0007093512685969472 0.0013418423477560282 0.0026638659182935953
0.11411411 0.003123702248558402 0.0026809435803443193 0.002636536955833435 0.0029232108499854803 0.0018805050058290362 0.004535264801234007 0.0040586660616099834 0.0007058405899442732 0.0013506972463801503 0.0026550409384071827
0.11511511 0.00309206685051322 0.002689978340640664 0.002625033725053072 0.002899253275245428 0.0018667626427486539 0.004527187440544367 0.004059553146362305 0.0007021546480245888 0.0013593947514891624 0.002646820619702339
0.116116114 0.0030657490715384483 0.0026995311491191387 0.00261311000213027 0.0028834890108555555 0.0018529330845922232 0.0045174406841397285 0.004058341961354017 0.0006983494386076927 0.001369690871797502 0.002639848506078124
0.117117114 0.0030411374755203724 0.0027065533213317394 0.0026007627602666616 0.0028722763527184725 0.0018428134499117732 0.004506225697696209 0.004057497717440128 0.000694358313921839 0.0013802325120195746 0.0026335399597883224
0.118118115 0.0030158881563693285 0.0027175459545105696 0.00258803297765553 0.002860697451978922 0.001835161354392767 0.004493407905101776 0.004056916106492281 0.0006902753957547247 0.0013914036098867655 0.0026277033612132072
0.11911912 0.0029911391902714968 0.002731689251959324 0.0025749162305146456 0.002848751377314329 0.0018269597785547376 0.0044793603010475636 0.004054217133671045 0.000686054234392941 0.0014023995026946068 0.0026217210106551647
0.12012012 0.002965617226436734 0.0027422865387052298 0.002561451168730855 0.002836966421455145 0.00181921711191535 0.00446366285905242 0.004053893033415079 0.0006817412213422358 0.0014130723429843783 0.0026153230573982
0.12112112 0.0029409488197416067 0.0027494579553604126 0.0025476496666669846 0.002824881114065647 0.001811039401218295 0.004446897190064192 0.0040511321276426315 0.0006781708798371255 0.001423729583621025 0.0026082119438797235
0.122122124 0.0029165069572627544 0.002753012115135789 0.00253354012966156 0.0028124975506216288 0.0018024587770923972 0.004428863525390625 0.00404499052092433 0.0006745946011506021 0.0014342652866616845 0.0026000812649726868
0.123123124 0.002895624376833439 0.0027536398265510798 0.002519134199246764 0.0027996802236884832 0.0017939840909093618 0.00440916046500206 0.004037914332002401 0.0006709038862027228 0.001444461289793253 0.00259161158464849
0.124124125 0.002875454258173704 0.002752787433564663 0.0025044605135917664 0.0027863860595971346 0.0017865787958726287 0.004391307942569256 0.0040284679271280766 0.0006671237642876804 0.001454330631531775 0.0025829884689301252
0.12512513 0.002854614518582821 0.0027485787868499756 0.0024906920734792948 0.002772609004750848 0.0017788278637453914 0.004373426549136639 0.0040155076421797276 0.0006634258897975087 0.001463875756599009 0.0025735064409673214
0.12612613 0.0028330706991255283 0.0027410106267780066 0.002477099420502782 0.0027583991177380085 0.0017707562074065208 0.004354247823357582 0.0039989519864320755 0.000659984361846 0.0014730858383700252 0.0025629564188420773
0.12712713 0.002810851903632283 0.002736036665737629 0.002463297685608268 0.0027437007520347834 0.0017631720984354615 0.004334154073148966 0.0039789676666259766 0.000657027936540544 0.0014819978969171643 0.002552133984863758
0.12812813 0.002788093639537692 0.0027329169679433107 0.002449323423206806 0.0027285111136734486 0.0017561553977429867 0.0043131825514137745 0.003958630375564098 0.0006558692548424006 0.0014905607094988227 0.0025414717383682728
0.12912913 0.002764735836535692 0.0027275895699858665 0.0024351628962904215 0.00271279807202518 0.001748800277709961 0.004291276913136244 0.003934831358492374 0.0006554281571879983 0.001498819561675191 0.002529938006773591
0.13013013 0.002744117984548211 0.002719379495829344 0.0024208491668105125 0.0026966130826622248 0.001741087413392961 0.004271144978702068 0.0039076185785233974 0.0006562006310559809 0.001506737433373928 0.002518194494768977
0.13113113 0.0027267818804830313 0.002708146581426263 0.0024064022582024336 0.0026798963081091642 0.00173513765912503 0.004250430967658758 0.0038773631677031517 0.0006574344588443637 0.0015143644995987415 0.0025062174536287785
0.13213213 0.00271416362375021 0.002695163246244192 0.00239180913195014 0.0026626777835190296 0.0017296194564551115 0.004236974753439426 0.0038440132047981024 0.0006591427372768521 0.0015216517494991422 0.002495023887604475
0.13313313 0.0027011861093342304 0.0026804106310009956 0.0023770953994244337 0.0026467309799045324 0.0017237806459888816 0.004224290605634451 0.003807501634582877 0.000661329017020762 0.0015286016277968884 0.0024834363721311092
0.13413413 0.0026886798441410065 0.002667957218363881 0.002362288301810622 0.002632261486724019 0.0017176555702462792 0.0042107487097382545 0.0037682484835386276 0.0006635904428549111 0.001535251154564321 0.0024718535132706165
0.13513513 0.002676205011084676 0.002654211362823844 0.0023473778273910284 0.0026181505527347326 0.0017137730028480291 0.0041964054107666016 0.0037262726109474897 0.0006660521030426025 0.001541571575216949 0.002460002200677991
0.13613613 0.0026633297093212605 0.0026384377852082253 0.002332540927454829 0.0026033769827336073 0.0017099225660786033 0.00418122299015522 0.003681611968204379 0.0006703209946863353 0.0015475868713110685 0.002447594655677676
0.13713713 0.002650015987455845 0.0026205526664853096 0.002318421145901084 0.0025881300680339336 0.0017057621153071523 0.0041650389321148396 0.0036345433909446 0.000676436407957226 0.0015533041441813111 0.002434689551591873
0.13813815 0.0026363469660282135 0.002601073822006583 0.0023042482789605856 0.0025761781726032495 0.0017017376376315951 0.004149360582232475 0.0035847711842507124 0.0006827079923823476 0.0015587115194648504 0.0024216820020228624
0.13913915 0.002627770183607936 0.002579981228336692 0.002290030475705862 0.0025659166276454926 0.0016992235323414207 0.0041364096105098724 0.003532886505126953 0.0006894611869938672 0.0015638172626495361 0.0024094998370856047
0.14014015 0.0026189065538346767 0.0025571254082024097 0.0022757956758141518 0.0025560057256370783 0.0016964375972747803 0.004122457467019558 0.003478789236396551 0.0006970977410674095 0.001568630919791758 0.002396804979071021
0.14114115 0.0026095258072018623 0.0025329964701086283 0.002261523623019457 0.0025453544221818447 0.0016934036975726485 0.0041077230125665665 0.003422641661018133 0.0007051205611787736 0.0015739166410639882 0.0023835785686969757
0.14214215 0.0025997706688940525 0.0025081199128180742 0.0022472331766039133 0.002533908933401108 0.0016901480266824365 0.004092550370842218 0.0033644293434917927 0.0007130777812562883 0.0015804731519892812 0.0023699679877609015
0.14314315 0.002589482581242919 0.0024868943728506565 0.002232946688309312 0.002521772403270006 0.0016866481164470315 0.004079914186149836 0.0033043622970581055 0.0007209419854916632 0.0015867375768721104 0.0023566337767988443
0.14414415 0.0025787900667637587 0.0024673703592270613 0.0022186459973454475 0.002508865436539054 0.0016829216619953513 0.004069528542459011 0.0032425641547888517 0.0007289445493370295 0.0015926766209304333 0.002343367552384734
0.14514515 0.0025679527316242456 0.002447504550218582 0.002204363700002432 0.0024952292442321777 0.001679748296737671 0.004059276543557644 0.003181791165843606 0.0007372951367869973 0.0015983020421117544 0.0023301627952605486
0.14614615 0.002557913539931178 0.0024305537808686495 0.0021900928113609552 0.0024808787275105715 0.0016777240671217442 0.00404744129627943 0.0031201313249766827 0.0007458936888724566 0.0016036200104281306 0.0023171391803771257
0.14714715 0.0025485800579190254 0.0024155182763934135 0.0021758542861789465 0.0024657940957695246 0.0016754174139350653 0.004034862387925386 0.0030570935923606157 0.0007545065600425005 0.0016086495015770197 0.0023040310479700565
0.14814815 0.0025389771908521652 0.0023994457442313433 0.0021616374142467976 0.002450485248118639 0.001672794809564948 0.004021778237074614 0.0029951429460197687 0.0007629799656569958 0.0016133510507643223 0.002290732692927122
0.14914915 0.002531173173338175 0.0023848670534789562 0.002147457329556346 0.002435611328110099 0.0016730534844100475 0.00400729151442647 0.002932977629825473 0.0007712888764217496 0.0016177546931430697 0.0022779416758567095
0.15015015 0.002524910494685173 0.0023722900077700615 0.002133397152647376 0.002419955562800169 0.0016741406871005893 0.003996619954705238 0.00287440768443048 0.000779433234129101 0.0016224348219111562 0.002266399096697569
0.15115115 0.0025252699851989746 0.0023616680409759283 0.002122404519468546 0.0024035118985921144 0.001676101703196764 0.003985023591667414 0.0028162430971860886 0.0007881820201873779 0.0016270314808934927 0.002256159670650959
0.15215215 0.0025250676553696394 0.0023564079310745 0.0021114577539265156 0.0023863196838647127 0.0016792177921161056 0.003972997423261404 0.002757234498858452 0.0007968675927259028 0.0016312790103256702 0.0022463167551904917
0.15315315 0.0025240762624889612 0.00235390174202621 0.0021005701273679733 0.0023684287443757057 0.001681861816905439 0.003959560301154852 0.0027015970554202795 0.0008053743513301015 0.0016352104721590877 0.0022367313504219055
0.15415415 0.002522388705983758 0.002359026111662388 0.002089733723551035 0.0023498081136494875 0.0016840612515807152 0.003945693839341402 0.002649764996021986 0.0008136689430102706 0.0016388117801398039 0.0022281063720583916
0.15515515 0.0025228685699403286 0.002369097899645567 0.0020794591400772333 0.002330420073121786 0.0016860580071806908 0.003933706320822239 0.002616352867335081 0.0008217799477279186 0.0016420972533524036 0.002222426701337099
0.15615615 0.00252322806045413 0.0023821815848350525 0.0020717778243124485 0.002310388023033738 0.0016877936432138085 0.003922872245311737 0.00259071821346879 0.00082969426875934 0.0016450691036880016 0.002218191744759679
0.15715715 0.0025226539000868797 0.002403138903900981 0.0020647745113819838 0.0022896372247487307 0.0016891551204025745 0.00391356460750103 0.0025687264278531075 0.0008373832679353654 0.001648633391596377 0.002215296495705843
0.15815815 0.002521240385249257 0.0024238398764282465 0.002057845238596201 0.0022686326410621405 0.001690140925347805 0.0039030646439641714 0.0025503491051495075 0.0008448708103969693 0.0016520690405741334 0.002212450373917818
0.15915915 0.0025190289597958326 0.0024466104805469513 0.002050976501777768 0.0022472392302006483 0.0016907536191865802 0.0038935851771384478 0.0025312185753136873 0.0008521473500877619 0.001655228086747229 0.002209643367677927
0.16016015 0.0025173663161695004 0.002469628117978573 0.0020441801752895117 0.0022276020608842373 0.0016909694531932473 0.003889331826940179 0.0025114535819739103 0.0008592152153141797 0.0016584383556619287 0.002207576297223568
0.16116115 0.002514963038265705 0.0024917814880609512 0.002039603888988495 0.002207475947216153 0.0016915941378101707 0.0038864517118781805 0.0024917887058109045 0.0008660626481287181 0.0016613566549494863 0.0022056754678487778
0.16216215 0.0025126340333372355 0.0025200366508215666 0.002037891885265708 0.0021868336480110884 0.001691856305114925 0.0038826370146125555 0.0024735687766224146 0.0008727145032025874 0.001663961331360042 0.0022046815138310194
0.16316317 0.002509203739464283 0.0025474270805716515 0.002036700490862131 0.0021655953023582697 0.0016917955363169312 0.0038781166076660156 0.0024642180651426315 0.0008794080931693316 0.001666258554905653 0.0022043026983737946
0.16416417 0.002504826057702303 0.0025758773554116488 0.002035554964095354 0.0021439408883452415 0.0016913807485252619 0.0038728618528693914 0.002459149342030287 0.0008862995891831815 0.0016682589193806052 0.0022042389027774334
0.16516517 0.002502952702343464 0.0026053970213979483 0.002034437144175172 0.0021218168549239635 0.001690658275038004 0.0038665866013616323 0.002459473442286253 0.0008929586037993431 0.001669983845204115 0.0022049183025956154
0.16616617 0.0025035077705979347 0.002632610034197569 0.002033356111496687 0.002100585727021098 0.0016904985532164574 0.0038597583770751953 0.002460813382640481 0.0008994066738523543 0.0016714310040697455 0.002205774188041687
0.16716717 0.0025035482831299305 0.002657367615029216 0.002032313495874405 0.0020793378353118896 0.0016900396440178156 0.0038520239759236574 0.002461399883031845 0.0009056186536327004 0.0016727459151297808 0.002206044038757682
0.16816817 0.0025025284849107265 0.0026827084366232157 0.002031301613897085 0.0020598256960511208 0.0016897832974791527 0.0038434122689068317 0.002461452502757311 0.0009116267901845276 0.0016743302112445235 0.0022063301876187325
0.16916917 0.0025004723574966192 0.002704554470255971 0.0020303253550082445 0.0020408176351338625 0.0016894697910174727 0.0038366697262972593 0.0024606799706816673 0.0009174167644232512 0.0016757011180743575 0.002206234261393547
0.17017017 0.0024983969051390886 0.002722768113017082 0.00202936795540154 0.0020214735995978117 0.001689847675152123 0.003832101821899414 0.0024600934702903032 0.0009229957940988243 0.0016768372152000666 0.0022059869952499866
0.17117117 0.002496421802788973 0.0027419792022556067 0.0020289740059524775 0.00200325483456254 0.0016899454640224576 0.0038271998055279255 0.0024703596718609333 0.0009283471154049039 0.0016777408309280872 0.0022071360144764185
0.17217217 0.0024934092070907354 0.0027577709406614304 0.0020291346590965986 0.001986980438232422 0.0016897200839594007 0.003820724319666624 0.0024862480349838734 0.0009335064678452909 0.0016784154577180743 0.002208434510976076
0.17317317 0.0024893772788345814 0.0027697798795998096 0.002029344206675887 0.0019705200102180243 0.0016892468556761742 0.003813514718785882 0.0025034998543560505 0.0009384643635712564 0.0016788840293884277 0.002209181198850274
0.17417417 0.0024843313731253147 0.002777782501652837 0.0020296068396419287 0.0019540477078408003 0.0016884683864191175 0.00380502687767148 0.002522544702515006 0.0009432518272660673 0.0016791486414149404 0.002209356753155589
0.17517518 0.002478264272212982 0.002781739691272378 0.0020298969466239214 0.001942025381140411 0.0016874527791514993 0.0037961385678499937 0.002549290657043457 0.000948467233683914 0.0016791915986686945 0.0022102741058915854
0.17617618 0.0024722195230424404 0.0027817862574011087 0.0020302333869040012 0.001931152306497097 0.001686195144429803 0.0037892626132816076 0.0025778149720281363 0.0009535002755001187 0.0016790437512099743 0.0022112454753369093
0.17717718 0.0024653500877320766 0.0027776972856372595 0.0020315353758633137 0.0019243931164965034 0.0016850006068125367 0.0037855051923543215 0.00260861380957067 0.0009583556675352156 0.001678701606579125 0.002212794963270426
0.17817818 0.0024575176648795605 0.002770279534161091 0.002033355413004756 0.0019192659528926015 0.0016842734767124057 0.003782997140660882 0.002646489068865776 0.0009630488930270076 0.0016781711019575596 0.002215044340118766
0.17917918 0.0024488207418471575 0.0027615907602012157 0.0020352057181298733 0.0019143103854730725 0.0016833161935210228 0.0037835787516087294 0.002683625090867281 0.0009676014888100326 0.0016774642281234264 0.002217279514297843
0.18018018 0.002439238131046295 0.002750811167061329 0.002037086058408022 0.0019131111912429333 0.0016832732362672687 0.003783435793593526 0.0027198265306651592 0.0009719777153804898 0.0016765808686614037 0.002219482557848096
0.18118118 0.0024288631975650787 0.0027383884880691767 0.0020389908459037542 0.0019134628819301724 0.0016859769821166992 0.0037819575518369675 0.0027579069137573242 0.0009762191330082715 0.001675519859418273 0.002221920760348439
0.18218218 0.0024176095612347126 0.002725649392232299 0.002040899358689785 0.001913721556775272 0.0016884970245882869 0.0037809466011822224 0.002795748645439744 0.000980283017270267 0.0016743087908253074 0.002224185038357973
0.18318318 0.0024056315887719393 0.002709360094740987 0.0020428174175322056 0.0019139026990160346 0.0016908359248191118 0.003780622500926256 0.002832240890711546 0.0009842144791036844 0.001673259655945003 0.002225876087322831
0.18418418 0.0023937588557600975 0.0026928021106868982 0.002044729655608535 0.0019139695214107633 0.0016929625999182463 0.0037844181060791016 0.0028673552442342043 0.0009880148572847247 0.0016726303147152066 0.0022278488613665104
0.18518518 0.0023831056896597147 0.0026749875396490097 0.0020466349087655544 0.0019144653342664242 0.0016949069686233997 0.0037921809125691652 0.002902073785662651 0.0009916424751281738 0.0016718494007363915 0.002230205340310931
0.18618618 0.0023721668403595686 0.0026543415151536465 0.002048532711341977 0.00191583507694304 0.0016966485418379307 0.003799343015998602 0.0029389236588031054 0.0009951412212103605 0.0016709279734641314 0.0022324288729578257
0.18718718 0.002361708553507924 0.0026310342364013195 0.0020503944251686335 0.001916986657306552 0.001698230509646237 0.003804759820923209 0.002974123926833272 0.000998487463220954 0.001670005265623331 0.0022339699789881706
0.1881882 0.0023506011348217726 0.002605182584375143 0.002052225172519684 0.0019179689697921276 0.0016996014164760709 0.003809499554336071 0.0030075025279074907 0.001001706114038825 0.0016691505443304777 0.002234826562926173
0.1891892 0.0023388408590108156 0.002577359089627862 0.002054015640169382 0.0019187199650332332 0.0017007780261337757 0.003815345698967576 0.003039083443582058 0.0010047805262729526 0.001668210024945438 0.0022352372761815786
0.1901902 0.002326415153220296 0.0025555877946317196 0.0020557641983032227 0.0019192778272554278 0.0017017936334013939 0.0038224791642278433 0.0030688808765262365 0.0010076987091451883 0.0016671669436618686 0.002236118307337165
0.1911912 0.0023133663926273584 0.0025335836689919233 0.0020574601367115974 0.0019195389468222857 0.00170259946025908 0.0038276861887425184 0.003096685279160738 0.001010470325127244 0.0016660010442137718 0.0022363769821822643
0.1921922 0.002300622407346964 0.0025143909733742476 0.002060124184936285 0.0019196378998458385 0.0017032432369887829 0.003834323724731803 0.0031242130789905787 0.001013119239360094 0.0016647361917421222 0.002237156732007861
0.1931932 0.002288606483489275 0.0024943207390606403 0.0020629132632166147 0.001919362461194396 0.0017036759527400136 0.003840989898890257 0.0031543539371341467 0.0010156201897189021 0.0016633784398436546 0.0022381360176950693
0.1941942 0.0022794785909354687 0.0024756337516009808 0.0020666434429585934 0.0019188177539035678 0.0017039214726537466 0.0038473510649055243 0.0031823443714529276 0.0010182368569076061 0.0016619169618934393 0.0022393716499209404
0.1951952 0.002271545585244894 0.0024566692300140858 0.0020715773571282625 0.0019180106464773417 0.0017039668746292591 0.0038548277225345373 0.0032082938123494387 0.0010210084728896618 0.0016603540861979127 0.002240695059299469
0.1961962 0.00226458883844316 0.002436572453007102 0.002076860051602125 0.0019168626749888062 0.0017038320656865835 0.0038618373218923807 0.0032320022583007812 0.0010237395763397217 0.0016587113495916128 0.002241667592898011
0.1971972 0.0022577003110200167 0.0024158696178346872 0.0020835211034864187 0.001915370230562985 0.0017034959746524692 0.0038695810362696648 0.003253416856750846 0.0010264766169711947 0.0016569661675021052 0.002242489019408822
0.1981982 0.002250314224511385 0.002394364681094885 0.0020900375675410032 0.001913480693474412 0.0017029643058776855 0.0038794707506895065 0.0032727145589888096 0.001029057428240776 0.0016551172593608499 0.0022430578246712685
0.1991992 0.0022426277864724398 0.0023724378552287817 0.002096413401886821 0.001913967076689005 0.0017022406682372093 0.0038880060892552137 0.0032898378558456898 0.001031490508466959 0.0016532039735466242 0.0022433584090322256
0.2002002 0.0022345762699842453 0.002350190654397011 0.0021036856342107058 0.0019142639357596636 0.001701317960396409 0.0038949393201619387 0.0033045290037989616 0.0010338068241253495 0.0016511952271685004 0.0022431672550737858
0.2012012 0.002226142678409815 0.0023279120214283466 0.002111818641424179 0.001914187683723867 0.0017009091097861528 0.003901595948264003 0.0033183430787175894 0.00103596446570009 0.0016490864800289273 0.00224288459867239
0.2022022 0.0022174029145389795 0.0023098753299564123 0.002119749551638961 0.0019137775525450706 0.0017006968846544623 0.003911714535206556 0.0033312845043838024 0.0010379862505942583 0.0016469156835228205 0.0022432671394199133
0.2032032 0.0022083744406700134 0.0022942540235817432 0.0021274753380566835 0.0019129752181470394 0.0017002784879878163 0.003920526243746281 0.003342065727338195 0.0010398614685982466 0.0016446375520899892 0.0022433833219110966
0.2042042 0.002198965987190604 0.0022963876836001873 0.0021350153256207705 0.001911848783493042 0.0016996037447825074 0.003934402484446764 0.0033519838470965624 0.0010419333120808005 0.001642312970943749 0.002245828276500106
0.2052052 0.0021897885017096996 0.0023061460815370083 0.002142328768968582 0.0019110571593046188 0.001698733540251851 0.003948535770177841 0.003361015347763896 0.0010441291378811002 0.001639884663745761 0.0022490688133984804
0.2062062 0.0021808259189128876 0.002321805339306593 0.0021494475658982992 0.0019100629724562168 0.00169761897996068 0.003962564282119274 0.003368487348780036 0.0010461771162226796 0.0016373955877497792 0.002252709586173296
0.2072072 0.002172699896618724 0.0023472635075449944 0.0021563584450632334 0.0019087826367467642 0.001696294522844255 0.0039750668220222 0.0033752964809536934 0.0010480653727427125 0.0016348337521776557 0.002257184823974967
0.2082082 0.0021644935477524996 0.0023782604839652777 0.002163059776648879 0.0019071066053584218 0.0016947268741205335 0.003986473195254803 0.003380107693374157 0.001049790414981544 0.00163260695990175 0.0022618474904447794
0.2092092 0.0021560105960816145 0.0024099592119455338 0.002169910119846463 0.0019066882086917758 0.0016929339617490768 0.003996610641479492 0.00338293076492846 0.0010513531742617488 0.0016310249920934439 0.0022663800045847893
0.2102102 0.0021473215892910957 0.0024417489767074585 0.0021783916745334864 0.0019066595705226064 0.0016909134574234486 0.004005622584372759 0.003383626928552985 0.001052762265317142 0.0016293978551402688 0.0022707160096615553
0.2112112 0.0021408868487924337 0.0024733110330998898 0.0021867998875677586 0.0019063388463109732 0.0016886674566194415 0.0040135192684829235 0.003382739843800664 0.001054001972079277 0.0016277121612802148 0.0022748864721506834
0.2122122 0.002134499605745077 0.0025080221239477396 0.0021956725977361202 0.0019057655008509755 0.0016861772164702415 0.004020032938569784 0.0033798026852309704 0.0010550773004069924 0.0016259585972875357 0.002279000822454691
0.21321322 0.0021304269321262836 0.0025429311208426952 0.002204255200922489 0.001904962002299726 0.0016834628768265247 0.004025659523904324 0.0033751344308257103 0.0010560023365542293 0.001624165684916079 0.00228299992159009
0.21421422 0.0021259745117276907 0.002578572602942586 0.0022125630639493465 0.0019038915634155273 0.001680517103523016 0.004030170384794474 0.00336860166862607 0.0010569238802418113 0.0016229605535045266 0.002286686096340418
0.21521522 0.0021211705170571804 0.0026171361096203327 0.0022209500893950462 0.0019054317381232977 0.001677330699749291 0.004033431876450777 0.0033605098724365234 0.0010577583452686667 0.0016219007084146142 0.0022906246595084667
0.21621622 0.0021161690820008516 0.0026538935489952564 0.0022301343269646168 0.0019076812313869596 0.0016739284619688988 0.004035730380564928 0.003351240186020732 0.001058413996361196 0.001620948314666748 0.002294237958267331
0.21721722 0.002110858913511038 0.0026887645944952965 0.0022390205413103104 0.0019097232725471258 0.0016702818684279919 0.004036922473460436 0.0033424091525375843 0.0010589289013296366 0.0016199707752093673 0.002297431230545044
0.21821822 0.002105254214257002 0.0027275208849459887 0.0022476096637547016 0.0019115007016807795 0.0016664242139086127 0.004037017934024334 0.003331789979711175 0.0010592889739200473 0.0016189252492040396 0.002300592605024576
0.21921922 0.002099420875310898 0.00277048465795815 0.0022558944765478373 0.0019131004810333252 0.0016623269766569138 0.004036121070384979 0.0033196257427334785 0.0010594928171485662 0.0016178261721506715 0.00230381079018116
0.22022022 0.002093337941914797 0.0028129571583122015 0.002263871254399419 0.0019145190017297864 0.0016579853836447 0.004034519195556641 0.0033059166744351387 0.0010595392668619752 0.001616667490452528 0.0023065903224051
0.22122122 0.002086917171254754 0.002854045480489731 0.002271553035825491 0.0019157445058226585 0.0016534531023353338 0.004032678436487913 0.0032907247077673674 0.0010594152845442295 0.001615636283531785 0.002308907452970743
0.22222222 0.00208029942587018 0.0028947480022907257 0.002278905361890793 0.00191676733084023 0.0016486799577251077 0.004030981101095676 0.0032756375148892403 0.0010591554455459118 0.0016149628208950162 0.002311126561835408
0.22322322 0.002073428360745311 0.002931706141680479 0.002285972237586975 0.0019194363849237561 0.001643683877773583 0.004028139170259237 0.0032600497361272573 0.0010587680153548717 0.001614191452972591 0.0023128194734454155
0.22422422 0.002066604094579816 0.0029643848538398743 0.0022927112877368927 0.0019250737968832254 0.001638629357330501 0.004024486523121595 0.0032429886050522327 0.00105853914283216 0.0016133940080180764 0.0023140902630984783
0.22522523 0.00206270650960505 0.002993001602590084 0.0022991367150098085 0.0019306147005409002 0.0016337966080754995 0.004020099528133869 0.003224654123187065 0.001058146939612925 0.00161252380348742 0.0023149647749960423
0.22622623 0.002059737453237176 0.003017182694748044 0.0023052396718412638 0.001935924286954105 0.0016287683974951506 0.004014825914055109 0.0032048416323959827 0.0010576223721727729 0.0016115974867716432 0.0023150823544710875
0.22722723 0.002057919278740883 0.0030369942542165518 0.002311035990715027 0.0019410776440054178 0.001623558928258717 0.004008588846772909 0.0031838512513786554 0.0010569405276328325 0.0016106319380924106 0.002314510988071561
0.22822823 0.0020572689827531576 0.003053795313462615 0.002316500525921583 0.0019460892071947455 0.0016181528335437179 0.004001398105174303 0.003161578206345439 0.001056262175552547 0.0016096102772280574 0.0023134062066674232
0.22922923 0.0020574212539941072 0.0030669181142002344 0.0023216374684125185 0.0019509196281433105 0.0016125356778502464 0.003995303995907307 0.0031380748841911554 0.0010555887129157782 0.001608525519259274 0.002311880700290203
0.23023023 0.0020596494432538748 0.003079872578382492 0.0023264565970748663 0.00195560441352427 0.0016067444812506437 0.0039903162978589535 0.0031134604942053556 0.0010547828860580921 0.0016074144514277577 0.002310478128492832
0.23123123 0.0020617377012968063 0.003087597666308284 0.0023309390526264906 0.0019601236563175917 0.0016007458325475454 0.003984660841524601 0.00308770639821887 0.0010538387577980757 0.0016062509967014194 0.0023081779945641756
0.23223223 0.002063511172309518 0.0030909935012459755 0.0023350899573415518 0.001964462921023369 0.0015945708146318793 0.003980884328484535 0.0030609320383518934 0.0010527420090511441 0.00160505052190274 0.002305359812453389
0.23323323 0.0020649239886552095 0.0030895560048520565 0.00233891187235713 0.001968660391867161 0.0015882240841165185 0.0039819334633648396 0.0030331371817737818 0.0010515236062929034 0.0016038012690842152 0.0023022969253361225
0.23423423 0.0020658730063587427 0.0030834772624075413 0.002342402236536145 0.001972723053768277 0.0015816891100257635 0.003984365146607161 0.003004322061315179 0.0010501658543944359 0.0016025197692215443 0.0022986154071986675
0.23523523 0.0020664490293711424 0.0030725656542927027 0.00234556314535439 0.001977399457246065 0.0015751683386042714 0.003987750969827175 0.002974762814119458 0.0010486661922186613 0.0016012036940082908 0.0022943923249840736
0.23623623 0.00206664577126503 0.003056586254388094 0.002349178772419691 0.001982162008062005 0.0015689897118136287 0.003990135155618191 0.0029444885440170765 0.001047266647219658 0.0015998673625290394 0.0022894800640642643
0.23723723 0.002066452754661441 0.0030358906369656324 0.002353822346776724 0.0019871138501912355 0.0015626215608790517 0.003992519341409206 0.0029144096188247204 0.001045765820890665 0.0015984749188646674 0.0022841189056634903
0.23823825 0.0020657270215451717 0.0030092590022832155 0.00235818256624043 0.001993078039959073 0.0015560936881229281 0.003996257670223713 0.0028836773708462715 0.0010441530030220747 0.001597065944224596 0.0022781663574278355
0.23923925 0.0020646797493100166 0.002976540010422468 0.00236214860342443 0.001998952589929104 0.0015493964310735464 0.003999414388090372 0.0028519153129309416 0.0010423886124044657 0.0015959524316713214 0.0022712654899805784
0.24024025 0.0020632408559322357 0.002938280114904046 0.0023663288448005915 0.0020045863930135965 0.0015425574965775013 0.004001579247415066 0.0028196382336318493 0.0010404955828562379 0.00159493088722229 0.002263515256345272
0.24124125 0.002062257844954729 0.002894860925152898 0.002370900707319379 0.002010078402236104 0.0015355396317318082 0.004002809524536133 0.002786502707749605 0.0010384964989498258 0.001593904453329742 0.002255039056763053
0.24224225 0.002062170533463359 0.0028472819831222296 0.0023750867694616318 0.002015364123508334 0.0015283918473869562 0.00400276156142354 0.002752704545855522 0.0010363423498347402 0.0015928279608488083 0.002245881361886859
0.24324325 0.002061553532257676 0.0027959048748016357 0.002378870500251651 0.0020205245818942785 0.0015210675774142146 0.004002504050731659 0.002719030249863863 0.0010340750450268388 0.001591722946614027 0.0022361392620950937
0.24424425 0.0020605025347322226 0.0027431913185864687 0.0023822730872780085 0.0020254647824913263 0.0015136313159018755 0.004003067035228014 0.002685070037841797 0.0010316765401512384 0.001590994535945356 0.002226207870990038
0.24524525 0.0020589162595570087 0.002693409798666835 0.0023852786980569363 0.0020303798373788595 0.0015060233417898417 0.004003038164228201 0.0026504562702029943 0.0010291611542925239 0.0015904855681583285 0.0022163500543683767
0.24624625 0.0020568252075463533 0.0026413516607135534 0.0023878999054431915 0.002036274643614888 0.0014983010478317738 0.004001741297543049 0.0026155184023082256 0.0010265064192935824 0.0015899729914963245 0.0022060435730963945
0.24724725 0.002055026823654771 0.0026010849978774786 0.0023901185486465693 0.002042310079559684 0.001490441500209272 0.004002342000603676 0.0025835942942649126 0.0010237526148557663 0.0015894209500402212 0.0021975659765303135
0.24824825 0.002053135307505727 0.002568531082943082 0.0023919513914734125 0.0020492959301918745 0.0014824342215433717 0.00400138832628727 0.0025560236535966396 0.001020858297124505 0.0015888405032455921 0.0021902730222791433
0.24924925 0.002050749259069562 0.002536226063966751 0.0023937178775668144 0.0020560622215270996 0.0014742981875315309 0.003999519161880016 0.0025287580210715532 0.0010178482625633478 0.001588237239047885 0.002182824071496725
0.25025025 0.0020492898765951395 0.0025183141697198153 0.0023960082326084375 0.0020626436453312635 0.001466037007048726 0.003996629733592272 0.002500958275049925 0.0010147190187126398 0.0015876232646405697 0.0021769138984382153
0.25125125 0.0020479096565395594 0.002506977180019021 0.00239791302010417 0.0020689356606453657 0.0014576303074136376 0.003992271143943071 0.002472672378644347 0.0010117340134456754 0.0015869807684794068 0.002171447267755866
0.25225225 0.0020467734429985285 0.0024960339069366455 0.002402018290013075 0.0020749985706061125 0.0014497851952910423 0.003992004320025444 0.0024439715780317783 0.001008790684863925 0.001586290542036295 0.0021667408291250467
0.25325325 0.002045251429080963 0.002488777507096529 0.002405850449576974 0.002080856589600444 0.0014418684877455235 0.0039930627681314945 0.0024153327103704214 0.0010057234903797507 0.001585589605383575 0.0021624795626848936
0.25425425 0.002043358748778701 0.0025014569982886314 0.002409800421446562 0.0020864903926849365 0.001433818251825869 0.003993110731244087 0.0023881529923528433 0.00100255839060992 0.001584873185493052 0.002160402247682214
0.25525525 0.0020412937738001347 0.0025146729312837124 0.002413675421848893 0.002091908361762762 0.0014256382128223777 0.003992099780589342 0.0023605774622410536 0.000999273033812642 0.0015841113636270165 0.002158139133825898
0.25625625 0.0020388576667755842 0.0025247870944440365 0.002417087322100997 0.0020970606710761786 0.0014173388481140137 0.003990201745182276 0.0023327635135501623 0.0009958839509636164 0.001583329401910305 0.002155256923288107
0.25725725 0.0020359919872134924 0.00252985255792737 0.0024200608022511005 0.0021019720006734133 0.0014089214382693172 0.0039884471334517 0.00230671395547688 0.0009923850884661078 0.001582497265189886 0.0021518715657293797
0.25825825 0.002032799879088998 0.0025296383537352085 0.0024225711822509766 0.002106668893247843 0.0014003824908286333 0.003986053168773651 0.0022835300769656897 0.0009887790074571967 0.001581644988618791 0.0021480077411979437
0.25925925 0.002029093913733959 0.002532846760004759 0.0024246270768344402 0.002111091511324048 0.0013917266624048352 0.003984098322689533 0.0022657441440969706 0.0009850752539932728 0.001580765238031745 0.0021450077183544636
0.26026025 0.0020252137910574675 0.002533277031034231 0.00242621754296124 0.0021153604611754417 0.0013829790987074375 0.0039810845628380775 0.002247776836156845 0.0009812676580622792 0.0015798222739249468 0.002141444245353341
0.26126125 0.0020208789501339197 0.002525034826248884 0.002427364233881235 0.0021193695720285177 0.0013746666954830289 0.003976583480834961 0.0022296570241451263 0.0009773587808012962 0.0015788471791893244 0.002136640250682831
0.26226225 0.0020162155851721764 0.0025080775376409292 0.002428042469546199 0.0021231304854154587 0.0013662338024005294 0.003971118945628405 0.002211527666077018 0.0009733581100590527 0.001577819581143558 0.002130613662302494
0.26326326 0.0020111894700676203 0.002483096206560731 0.002428270410746336 0.0021266303956508636 0.001357675762847066 0.0039641666226089 0.0021932886447757483 0.0009692549356259406 0.0015767597360536456 0.002123370300978422
0.26426426 0.002005747752264142 0.002458823611959815 0.002428028266876936 0.002129961270838976 0.0013495516031980515 0.0039560506120324135 0.0021756505593657494 0.0009650635765865445 0.0015756558859720826 0.0021160594187676907
0.26526526 0.0020001851953566074 0.0024514037650078535 0.002427637344226241 0.0021336961071938276 0.0013416039291769266 0.003949956968426704 0.0021579074673354626 0.0009607839165255427 0.0015745055861771107 0.00211085332557559
0.26626626 0.001994190737605095 0.002446096856147051 0.0024269709829241037 0.002137149451300502 0.0013335454277694225 0.0039454554207623005 0.002140254946425557 0.0009564149077050388 0.0015734994085505605 0.0021059534046798944
0.26726726 0.0019879548344761133 0.002449239371344447 0.002425887854769826 0.002140991622582078 0.0013253879733383656 0.003939704969525337 0.0021255589090287685 0.0009519362356513739 0.001572518260218203 0.0021021312568336725
0.26826826 0.001981373643502593 0.00245536002330482 0.002424372360110283 0.002145172329619527 0.0013173603219911456 0.00393474567681551 0.0021139048039913177 0.0009473884128965437 0.0015715074259787798 0.0020990208722651005
0.26926926 0.001975028309971094 0.0024691750295460224 0.0024224193766713142 0.0021490741055458784 0.0013095128815621138 0.003932848107069731 0.0021023559384047985 0.0009427404147572815 0.0015706943813711405 0.0020970944315195084
0.27027026 0.00196984619833529 0.002480319933965802 0.0024200736079365015 0.002152688568457961 0.0013015425065532327 0.003931007348001003 0.002092761918902397 0.0009380292613059282 0.0015698373317718506 0.002095123054459691
0.27127126 0.00196444452740252 0.0024901973083615303 0.002417289884760976 0.0021560322493314743 0.0012934851692989469 0.003928546793758869 0.002090945141389966 0.0009332167683169246 0.0015689515275880694 0.002093678805977106
0.27227226 0.0019594302866607904 0.002514753956347704 0.0024140854366123676 0.0021590744145214558 0.0012853264342993498 0.003924846649169922 0.0020909737795591354 0.0009283149265684187 0.001568028936162591 0.002093870658427477
0.27327326 0.001955148996785283 0.0025354032404720783 0.002410461660474539 0.0021618639584630728 0.0012770520988851786 0.003920764662325382 0.002096576616168022 0.0009233498130925 0.0015670573338866234 0.0020941863767802715
0.27427426 0.0019506397657096386 0.002552309073507786 0.0024064346216619015 0.002164387609809637 0.00126958719920367 0.00391573878005147 0.002101845806464553 0.0009183084475807846 0.0015660536009818316 0.0020939228124916553
0.2752753 0.0019457879243418574 0.002571937395259738 0.0024019868578761816 0.0021678900811821222 0.0012623727088794112 0.003909463994204998 0.0021069336216896772 0.0009131801198236644 0.0015650116838514805 0.002093840390443802
0.2762763 0.001940702903084457 0.0025856690481305122 0.0023971328046172857 0.002171389991417527 0.0012550950050354004 0.00390453333966434 0.0021118021104484797 0.0009079837473109365 0.0015639280900359154 0.002093137474730611
0.2772773 0.001935409614816308 0.0025944996159523726 0.0023918740916997194 0.0021748803555965424 0.0012477206764742732 0.003909587860107422 0.0021175288129597902 0.0009027063497342169 0.0015628039836883545 0.0020930012688040733
0.2782783 0.0019296786049380898 0.0026040023658424616 0.002386188367381692 0.002178714144974947 0.0012402712600305676 0.0039161015301942825 0.002127542393282056 0.0008973514777608216 0.0015616333112120628 0.0020934981293976307
0.2792793 0.0019238849636167288 0.002610637806355953 0.0023801198694854975 0.0021822142880409956 0.0012335896026343107 0.003921384923160076 0.0021371126640588045 0.0008921396802179515 0.0015604507643729448 0.0020935037173330784
0.2802803 0.001918195397593081 0.002620046492666006 0.0023739244788885117 0.002185406628996134 0.0012272202875465155 0.003930358681827784 0.0021461057476699352 0.000887254427652806 0.0015592217678204179 0.00209419266320765
0.2812813 0.0019129471620544791 0.002639309735968709 0.0023681148886680603 0.0021883619483560324 0.001221147715114057 0.003941564355045557 0.0021547747310250998 0.0008826255798339844 0.0015579855535179377 0.0020963146816939116
0.2822823 0.0019076253520324826 0.0026611918583512306 0.0023619448766112328 0.00219103810377419 0.0012164496583864093 0.0039514158852398396 0.002162981079891324 0.0008779322961345315 0.001556705217808485 0.002098587341606617
0.2832833 0.0019019510364159942 0.0026850360445678234 0.00235540047287941 0.0021940958686172962 0.0012116801226511598 0.003959751222282648 0.0021706295665353537 0.000873204437084496 0.001555411727167666 0.002100795740261674
0.2842843 0.001896046451292932 0.0027024904265999794 0.002348504262045026 0.0021970628295093775 0.0012073516845703125 0.003966751042753458 0.002177820075303316 0.0008685195352882147 0.0015541017055511475 0.0021020721178501844
0.2852853 0.0018898699199780822 0.0027164213825017214 0.002341234590858221 0.0021996796131134033 0.0012029707431793213 0.003972387406975031 0.0021845626179128885 0.0008641349850222468 0.0015527796931564808 0.002102671191096306
0.2862863 0.0018834959482774138 0.0027250628918409348 0.0023336324375122786 0.0022020565811544657 0.0011984920129179955 0.003976392559707165 0.0021907424088567495 0.0008597052074037492 0.0015514182159677148 0.0021023331210017204
0.2872873 0.0018768368754535913 0.0027250375133007765 0.002325663575902581 0.002203999785706401 0.001194313750602305 0.003978900611400604 0.0021968840155750513 0.0008552992367185652 0.0015500413719564676 0.0021007752511650324
0.2882883 0.0018698453204706311 0.00271637667901814 0.0023173626977950335 0.0022072207648307085 0.0011911999899894 0.003980140667408705 0.0022049332037568092 0.0008515322115272284 0.0015486597549170256 0.0020985857117921114
0.2892893 0.001862764940597117 0.0026987208984792233 0.0023087109439074993 0.0022105372045189142 0.0011888527078554034 0.003979730419814587 0.002214026404544711 0.0008485245634801686 0.001547269755974412 0.002095459960401058
0.2902903 0.0018558272859081626 0.002677277661859989 0.0022997339256107807 0.0022142468951642513 0.0011880516540259123 0.003978004213422537 0.002222523558884859 0.0008455025963485241 0.0015458595007658005 0.0020918920636177063
0.2912913 0.0018500451697036624 0.002650385955348611 0.002291267504915595 0.0022184490226209164 0.0011875700438395143 0.003974799998104572 0.002230315236374736 0.0008424329571425915 0.0015445208409801126 0.0020877541974186897
0.2922923 0.001844115206040442 0.002619440434500575 0.0022825913038104773 0.0022221540566533804 0.0011869787704199553 0.003972043748944998 0.0022374391555786133 0.0008399331127293408 0.0015432584332302213 0.0020831061992794275
0.2932933 0.001837927964515984 0.0025903808418661356 0.00227467343211174 0.0022255121730268 0.0011862885439768434 0.003968448378145695 0.0022442054469138384 0.00083767413161695 0.001541979261673987 0.0020785657688975334
0.2942943 0.0018317860085517168 0.0025663815904408693 0.0022668445017188787 0.0022284507285803556 0.0011856210185214877 0.003964652772992849 0.002250308869406581 0.0008353829034604132 0.0015407061437144876 0.00207445933483541
0.2952953 0.0018266559345647693 0.0025393294636160135 0.002258678199723363 0.00223103747703135 0.0011856913333758712 0.003959703259170055 0.0022558546625077724 0.000833058322314173 0.0015394603833556175 0.0020699412561953068
0.2962963 0.0018211747519671917 0.0025075548328459263 0.002250186400488019 0.0022331438958644867 0.0011856508208438754 0.003954210318624973 0.00226094713434577 0.0008309388067573309 0.0015382027486339211 0.0020646678749471903
0.2972973 0.0018154161516577005 0.002482600510120392 0.002241370500996709 0.0022348440252244473 0.0011854898184537888 0.003951196558773518 0.0022665453143417835 0.0008290576515719295 0.0015369736356660724 0.0020603882148861885
0.2982983 0.001809336245059967 0.0024619335308670998 0.002232247032225132 0.0022361171431839466 0.0011859297519549727 0.00395204545930028 0.002271680859848857 0.000827171781565994 0.0015357828233391047 0.0020569160114973783
0.2992993 0.0018029964994639158 0.002437382936477661 0.0022228138986974955 0.002236950444057584 0.0011868476867675781 0.00395404826849699 0.0022764874156564474 0.0008252727566286922 0.00153459666762501 0.002053044270724058
0.3003003 0.001796417054720223 0.002414883580058813 0.002213079947978258 0.002237394917756319 0.0011876344215124846 0.00395588856190443 0.002280754968523979 0.000823346374090761 0.0015334236668422818 0.002049202797934413
0.3013013 0.0017896913923323154 0.002394002629444003 0.0022030652035027742 0.002237374661490321 0.001188280526548624 0.003957252483814955 0.002284784335643053 0.0008219050941988826 0.0015322553226724267 0.00204540160484612
0.3023023 0.0017840185901150107 0.002369105815887451 0.002192755928263068 0.002236996777355671 0.0011887789005413651 0.003957261797040701 0.002288274699822068 0.000820882327388972 0.0015311097959056497 0.0020410206634551287
0.3033033 0.001778222736902535 0.0023551934864372015 0.0021821828559041023 0.0022361313458532095 0.0011891567846760154 0.003955974709242582 0.0022914314176887274 0.0008199489093385637 0.0015299725346267223 0.0020375794265419245
0.3043043 0.0017722134944051504 0.0023440567310899496 0.002171346452087164 0.0022348451893776655 0.0011893868213519454 0.003953914623707533 0.002294630976393819 0.0008190250373445451 0.001528855529613793 0.0020342529751360416
0.3053053 0.0017659240402281284 0.002333159791305661 0.0021615750156342983 0.0022331736981868744 0.0011894714552909136 0.0039507197216153145 0.002300252905115485 0.0008187460480257869 0.0015277480706572533 0.002031196840107441
0.3063063 0.0017594601958990097 0.002321735257282853 0.0021520282607525587 0.002231022110208869 0.0011894345516338944 0.0039472198113799095 0.002305688802152872 0.000819474458694458 0.0015266453847289085 0.0020280787721276283
0.3073073 0.001752747455611825 0.00230749836191535 0.0021422591526061296 0.002228441182523966 0.0011892605107277632 0.003946046810597181 0.0023106287699192762 0.0008203947218134999 0.0015255260514095426 0.002024756046012044
0.3083083 0.001745834480971098 0.00229466101154685 0.0021322807297110558 0.0022255622316151857 0.0011889373417943716 0.003943948540836573 0.002315254183486104 0.0008213185938075185 0.0015244042733684182 0.0020213560201227665
0.3093093 0.001738707534968853 0.002280936110764742 0.0021220985800027847 0.002222456969320774 0.001188485650345683 0.003941059112548828 0.002319459803402424 0.0008222269825637341 0.0015232943696901202 0.0020176360849291086
0.3103103 0.0017314013093709946 0.0022647182922810316 0.0021117255091667175 0.002218875801190734 0.0011879121884703636 0.003937177360057831 0.0023234128020703793 0.0008235371205955744 0.0015221500070765615 0.0020134346559643745
0.3113113 0.0017238921718671918 0.00224626949056983 0.002101175719872117 0.0022149968426674604 0.0011871993774548173 0.003934469074010849 0.0023268843069672585 0.0008248555241152644 0.0015210139099508524 0.0020089729223400354
0.3123123 0.0017163960728794336 0.002226140582934022 0.002090433379635215 0.0022106862161308527 0.0011863649124279618 0.0039361570961773396 0.0023299932945519686 0.0008261763723567128 0.0015198468463495374 0.002004688372835517
0.3133133 0.0017093309434130788 0.002204003045335412 0.002079520607367158 0.0022060584742575884 0.0011854064650833607 0.003936367109417915 0.002332672942429781 0.0008282422786578536 0.0015186619712039828 0.002000029431656003
0.3143143 0.001701986650004983 0.0021823286078870296 0.0020696239080280066 0.00220093852840364 0.001184325199574232 0.003936481196433306 0.002335076220333576 0.0008303510840050876 0.0015174841973930597 0.001995399594306946
0.3153153 0.0016944154631346464 0.002160749165341258 0.002060073195025325 0.0021955370903015137 0.001183121232315898 0.003935765940696001 0.0023370455019176006 0.0008325946400873363 0.0015162968775257468 0.001990622142329812
0.3163163 0.0016866779187694192 0.002144100610166788 0.002050382550805807 0.0021897649858146906 0.0011817956110462546 0.003934164065867662 0.002338466700166464 0.0008354830788448453 0.0015150927938520908 0.001986214192584157
0.3173173 0.001678776228800416 0.0021283363457769156 0.0020405477844178677 0.0021836054511368275 0.0011803650995716453 0.003931617829948664 0.0023396776523441076 0.0008383881649933755 0.0015140008181333542 0.0019817017018795013
0.3183183 0.0016706993337720633 0.0021141660399734974 0.0020305735524743795 0.002177119255065918 0.0011787998955696821 0.003927621524780989 0.0023402785882353783 0.0008412623428739607 0.001513314200565219 0.001977092819288373
0.3193193 0.0016630927566438913 0.002099711447954178 0.0020204619504511356 0.0021705925464630127 0.0011771261924877763 0.0039231013506650925 0.002340512117370963 0.0008441328536719084 0.0015126168727874756 0.001972371945157647
0.3203203 0.001658414606936276 0.002087521366775036 0.002010219730436802 0.0021641445346176624 0.0011753547005355358 0.0039168549701571465 0.0023433351889252663 0.0008470034226775169 0.0015119146555662155 0.0019683069549500942
0.3213213 0.0016536761540919542 0.0020818093325942755 0.0019998489879071712 0.0021574043203145266 0.0011736368760466576 0.00390934944152832 0.0023455237969756126 0.0008498776005581021 0.0015111613320186734 0.00196469877846539
0.3223223 0.0016487791435793042 0.0020784917287528515 0.00198935205116868 0.002150296000763774 0.0011735021835193038 0.003900832962244749 0.0023502493277192116 0.0008527362369932234 0.001510598580352962 0.001961648929864168
0.3233233 0.0016437651356682181 0.0020768071990460157 0.001978720538318157 0.002142947865650058 0.0011732947314158082 0.0038908575661480427 0.002356777200475335 0.0008563160663470626 0.0015105437487363815 0.00195889244787395
0.3243243 0.0016384930349886417 0.002073796233162284 0.001969339791685343 0.0021353100892156363 0.0011729657417163253 0.003879880765452981 0.002362699480727315 0.0008603978203609586 0.0015104615595191717 0.001955927349627018
0.32532534 0.0016331711085513234 0.0020701212342828512 0.001960478024557233 0.0021274376194924116 0.001172540127299726 0.003868322353810072 0.0023680352605879307 0.0008650994277559221 0.0015103446785360575 0.0019528389675542712
0.32632634 0.0016291477950289845 0.0020659840665757656 0.0019514844752848148 0.0021192741114646196 0.0011720394250005484 0.0038554000202566385 0.0023727177176624537 0.0008698081946931779 0.001510200439952314 0.001949561876244843
0.32732734 0.00162535160779953 0.002067366847768426 0.0019423819612711668 0.002110856818035245 0.0011714339489117265 0.003841304685920477 0.002376666059717536 0.0008744990918785334 0.0015100514283403754 0.0019466571975499392
0.32832834 0.0016232485650107265 0.0020701608154922724 0.0019331518560647964 0.0021022248547524214 0.0011713015846908092 0.003827333450317383 0.0023802327923476696 0.0008791863801889122 0.001509866677224636 0.0019440785981714725
0.32932934 0.0016216260846704245 0.0020742060150951147 0.0019238063832744956 0.0020933246705681086 0.001171095296740532 0.0038160227704793215 0.002383065177127719 0.0008838629582896829 0.0015096496790647507 0.0019418509909883142
0.33033034 0.001620003953576088 0.002077308017760515 0.001914349035359919 0.0020842445082962513 0.0011707842350006104 0.0038033865857869387 0.002386012114584446 0.0008885240531526506 0.0015094255795702338 0.0019393377006053925
0.33133134 0.0016186663415282965 0.0020827932748943567 0.0019047798123210669 0.0020749152172356844 0.0011704002972692251 0.0037890623789280653 0.0023885820992290974 0.0008931910851970315 0.0015091621316969395 0.0019368393113836646
0.33233234 0.0016170566668733954 0.00208437442779541 0.0018957954598590732 0.002065430860966444 0.0011699044844135642 0.0037730406038463116 0.0023918580263853073 0.0008978390251286328 0.0015088808722794056 0.001933797961100936
0.33333334 0.001615386689081788 0.0020815616007894278 0.0018877496477216482 0.0020566426683217287 0.0011705124052241445 0.003755187848582864 0.002394351875409484 0.0009024846367537975 0.0015085767954587936 0.0019302729051560163
0.33433434 0.0016136078629642725 0.002074415097013116 0.0018795918440446258 0.002047930844128132 0.0011711799306795 0.0037359523121267557 0.0023962592240422964 0.0009071135427802801 0.0015082621248438954 0.0019260349217802286
0.33533534 0.0016146235866472125 0.0020652974490076303 0.0018713383469730616 0.00204015732742846 0.0011717557208612561 0.0037147426046431065 0.0023975754156708717 0.0009117472218349576 0.0015079211443662643 0.0019216843647882342
0.33633634 0.0016152742318809032 0.0020579544361680746 0.0018629725091159344 0.0020334136206656694 0.0011722445487976074 0.003691720776259899 0.002400527009740472 0.0009163558133877814 0.0015082394238561392 0.001917633693665266
0.33733734 0.0016161631792783737 0.0020486637949943542 0.00185529759619385 0.002028617775067687 0.0011726856464520097 0.003667802782729268 0.0024050616193562746 0.0009209489799104631 0.0015085935592651367 0.0019137595081701875
0.33833835 0.0016170128947123885 0.002035341691225767 0.0018488867208361626 0.002024421701207757 0.0011730312835425138 0.003642930882051587 0.002409272128716111 0.0009255492477677763 0.001508914167061448 0.0019094846211373806
0.33933935 0.0016177400248125196 0.002017981605604291 0.001842381781898439 0.0020205520559102297 0.0011733222054317594 0.0036201190669089556 0.002412977162748575 0.000930759881157428 0.0015091919340193272 0.0019050028640776873
0.34034035 0.0016181652899831533 0.001996466424316168 0.0018357730004936457 0.002016562270000577 0.0011735117295756936 0.003594970563426614 0.0024158190935850143 0.0009359693503938615 0.00150944828055799 0.001899631810374558
0.34134135 0.0016192450420930982 0.0019716673996299505 0.0018290653824806213 0.0020124984439462423 0.001173665514215827 0.0035683917813003063 0.002418088959529996 0.0009411621140316129 0.0015096866991370916 0.001893719076178968
0.34234235 0.0016212771879509091 0.0019496527966111898 0.0018222590442746878 0.0020083009731024504 0.001173733500763774 0.003540897276252508 0.002420186996459961 0.000946342945098877 0.0015098953153938055 0.001888060593046248
0.34334335 0.001623812597244978 0.0019259316613897681 0.0018161929911002517 0.0020039379596710205 0.001173742930404842 0.003516235388815403 0.0024225616361945868 0.0009515070705674589 0.0015100609743967652 0.0018826649757102132
0.34434435 0.0016261484706774354 0.0019039013423025608 0.0018132018158212304 0.0019995940383523703 0.0011736773885786533 0.003490619594231248 0.0024247835390269756 0.0009566497756168246 0.0015102314064279199 0.0018776453798636794
0.34534535 0.001628199010156095 0.0018793470226228237 0.0018101070309057832 0.0019955432508140802 0.0011735688894987106 0.0034648035652935505 0.0024262857623398304 0.000961790035944432 0.0015103673795238137 0.0018722235690802336
0.34634635 0.0016298482660204172 0.0018545767525210977 0.001806913292966783 0.001991914352402091 0.001173398457467556 0.003442630637437105 0.002427282277494669 0.0009673011372797191 0.0015104770427569747 0.0018671491416171193
0.34734735 0.0016312362859025598 0.001828563748858869 0.001803621300496161 0.0019896565936505795 0.0011731433914974332 0.003418445587158203 0.002429442247375846 0.0009731030440889299 0.0015105759957805276 0.001861976576037705
0.34834835 0.0016321978764608502 0.0018066425109282136 0.0018002259312197566 0.001988179748877883 0.0011728667886927724 0.003392620012164116 0.0024309013970196247 0.0009788906900212169 0.0015106427017599344 0.0018570187967270613
0.34934935 0.0016328959027305245 0.0017899138620123267 0.0017967447638511658 0.001987074501812458 0.0011725007789209485 0.003367309458553791 0.0024316119961440563 0.0009847176261246204 0.0015107011422514915 0.0018526078201830387
0.35035035 0.001633159932680428 0.0017795966705307364 0.0017931553302332759 0.0019861124455928802 0.0011720871552824974 0.0033425139263272285 0.002432379638776183 0.0009906815830618143 0.0015107202343642712 0.001848934218287468
0.35135135 0.001633106148801744 0.001772621413692832 0.001789473695680499 0.0019856737926602364 0.001171629410237074 0.003316097194328904 0.002435922622680664 0.0009966361103579402 0.0015107393264770508 0.0018457667902112007
0.35235235 0.0016335180262103677 0.0017709194216877222 0.0017856992781162262 0.0019872509874403477 0.0011711048427969217 0.0032886886037886143 0.002438931493088603 0.0010028982069343328 0.001510725007392466 0.001843304024077952
0.35335335 0.001634314190596342 0.0017707155784592032 0.001783255604095757 0.0019887136295437813 0.0011705242795869708 0.0032596969977021217 0.0024411582853645086 0.0010095512261614203 0.0015107011422514915 0.001840959070250392
0.35435435 0.0016347004566341639 0.0017680005403235555 0.001780942315235734 0.0019903182983398438 0.0011699151946231723 0.0032288741786032915 0.002445268677547574 0.0010161614045500755 0.0015106331557035446 0.001838312717154622
0.35535535 0.0016347540076822042 0.001763159641996026 0.0017785303061828017 0.0019922375213354826 0.0011692404514178634 0.0031970881391316652 0.002449040301144123 0.0010227763559669256 0.00151054619345814 0.001835263567045331
0.35635635 0.0016345015028491616 0.00175665901042521 0.001776013057678938 0.0019952571019530296 0.0011685133213177323 0.0031670283060520887 0.002452368615195155 0.0010293328668922186 0.001510556903667748 0.0018322478281334043
0.35735735 0.0016339259454980493 0.0017470164457336068 0.0017733813729137182 0.001999440137296915 0.0011677360162138939 0.003139219246804714 0.0024549055378884077 0.001035885768942535 0.0015105342026799917 0.0018291161395609379
0.35835835 0.0016336358385160565 0.0017345692031085491 0.00177208601962775 0.002003501635044813 0.0011669181985780597 0.003110637655481696 0.002459564246237278 0.0010424101492390037 0.0015104758786037564 0.0018259776988998055
0.35935935 0.0016336968401446939 0.0017246686620637774 0.001770899398252368 0.0020075987558811903 0.001166780013591051 0.0030815410427749157 0.0024635838344693184 0.0010489057749509811 0.0015103673795238137 0.0018231159774586558
0.36036035 0.0016333370003849268 0.0017206049524247646 0.0017702229088172317 0.0020115720108151436 0.0011672698892652988 0.0030602740589529276 0.002467150567099452 0.0010553824249655008 0.0015102517791092396 0.0018217852339148521
0.36136135 0.0016326523618772626 0.0017151366919279099 0.0017694708658382297 0.0020155226811766624 0.0011683284537866712 0.003046178724616766 0.0024699305649846792 0.0010618162341415882 0.0015100634191185236 0.0018210111884400249
0.36236235 0.0016315457178279757 0.0017109604086726904 0.0017685842467471957 0.002019302686676383 0.001170054660178721 0.003032941836863756 0.0024723815731704235 0.0010682285064831376 0.0015098691219463944 0.0018204300431534648
0.36336336 0.0016300546703860164 0.001709059113636613 0.001767557580024004 0.0020230947993695736 0.0011717390734702349 0.0030257224570959806 0.002474722918123007 0.0010746062034741044 0.0015096187125891447 0.0018206862732768059
0.36436436 0.0016281598946079612 0.0017083603888750076 0.0017663956386968493 0.0020267581567168236 0.001173372264020145 0.0030215356964617968 0.002476715948432684 0.0010809636441990733 0.0015093468828126788 0.0018212898867204785
0.36536536 0.001626435900107026 0.0017079990357160568 0.0017651231028139591 0.0020303677301853895 0.001174931530840695 0.0030190658289939165 0.0024781418032944202 0.001087278127670288 0.0015090465312823653 0.0018220433266833425
0.36636636 0.0016244613798335195 0.0017115123337134719 0.0017650964437052608 0.0020338869653642178 0.0011764264199882746 0.0030200767796486616 0.002479186048731208 0.001093583065085113 0.0015087020583450794 0.0018236589385196567
0.36736736 0.0016222684644162655 0.0017185916658490896 0.0017649506917223334 0.002037336817011237 0.0011778867337852716 0.0030244444496929646 0.0024796484503895044 0.0010999786900356412 0.0015083217294886708 0.0018259366042912006
0.36836836 0.0016197999939322472 0.0017259633168578148 0.001764799584634602 0.00204070913605392 0.0011802279623225331 0.0030312060844153166 0.002481117146089673 0.0011074065696448088 0.0015079008881002665 0.0018287923885509372
0.36936936 0.001617052941583097 0.0017341956263408065 0.001764818443916738 0.002043976681306958 0.0011826467234641314 0.003047370817512274 0.0024824761785566807 0.0011148011544719338 0.001507458626292646 0.0018327553989365697
0.37037036 0.0016149368602782488 0.0017413456225767732 0.0017646639607846737 0.002047173911705613 0.0011850190348923206 0.0030845641158521175 0.00248343450948596 0.0011221444001421332 0.0015069508226588368 0.001838914817199111
0.37137136 0.0016127954004332423 0.0017472323961555958 0.0017643111059442163 0.0020502435509115458 0.0011873400071635842 0.003127689240500331 0.002484002150595188 0.0011294662253931165 0.001506417989730835 0.0018454998498782516
0.37237236 0.001612061052583158 0.0017517784144729376 0.0017637847922742367 0.002053328789770603 0.0011902654077857733 0.0031775091774761677 0.002484187949448824 0.0011367368279024959 0.0015058433637022972 0.001852832967415452
0.37337336 0.0016136111225932837 0.001759789534844458 0.0017638730350881815 0.002057492733001709 0.0011932456400245428 0.0032341862097382545 0.00248375884257257 0.001143969246186316 0.0015052258968353271 0.0018616836750879884
0.37437436 0.0016149943694472313 0.0017700487514957786 0.0017638265853747725 0.002061537466943264 0.0011961638228967786 0.0032956982031464577 0.0024840640835464 0.0011511635966598988 0.0015045832842588425 0.0018713423050940037
0.3753754 0.0016161546809598804 0.0017779178451746702 0.0017637964338064194 0.0020655260886996984 0.0011990296188741922 0.003357152920216322 0.002487673657014966 0.0011583089362829924 0.0015038895653560758 0.00188105006236583
0.3763764 0.0016171778552234173 0.0017836153274402022 0.0017637164564803243 0.0020693230908364058 0.0012018346460536122 0.0034178541973233223 0.0024911926593631506 0.00116542458999902 0.001503173029050231 0.0018903679447248578
0.3773774 0.0016179804224520922 0.0017903298139572144 0.001763389096595347 0.002073044655844569 0.0012045789044350386 0.003478727303445339 0.0024943447206169367 0.0011724864598363638 0.0015024197055026889 0.0018997002625837922
0.3783784 0.001618658658117056 0.0017983457073569298 0.0017628491623327136 0.0020766854286193848 0.001207249122671783 0.0035388374235481024 0.0024971484672278166 0.0011795031605288386 0.0015016436809673905 0.001908991253003478
0.3793794 0.0016190060414373875 0.0018045116448774934 0.0017625355394557118 0.0020801089704036713 0.0012098824372515082 0.003599834395572543 0.002499656518921256 0.0011864709667861462 0.0015008329646661878 0.0019180934177711606
0.3803804 0.0016192770563066006 0.001807805965654552 0.001762206549756229 0.0020834910683333874 0.0012124251807108521 0.003674154169857502 0.002501640236005187 0.0011933994246646762 0.00150011177174747 0.0019282791763544083
0.3813814 0.001619396498426795 0.001808374305255711 0.0017616082914173603 0.0020866787526756525 0.001214924966916442 0.003749847412109375 0.0025034379214048386 0.0012002669973298907 0.0014995812671259046 0.0019382352475076914
0.3823824 0.0016193217597901821 0.0018059666035696864 0.0017610719660297036 0.00208981498144567 0.0012173675931990147 0.003824853803962469 0.0025045585352927446 0.0012070953380316496 0.0014990090858191252 0.0019476735033094883
0.3833834 0.0016201651887968183 0.0018036075634881854 0.0017608029302209616 0.0020927859004586935 0.0012197208125144243 0.003899593371897936 0.0025057888124138117 0.0012138747842982411 0.0014984250301495194 0.0019571962766349316
0.3843844 0.0016222266713157296 0.0018011362990364432 0.0017603003652766347 0.00209637638181448 0.0012220382923260331 0.003975620027631521 0.0025071478448808193 0.001220592181198299 0.0014978146646171808 0.001967028249055147
0.3853854 0.0016243415884673595 0.001795432879589498 0.0017595627577975392 0.002100082580000162 0.0012242698576301336 0.004049825482070446 0.002508082427084446 0.0012272464809939265 0.0014971852069720626 0.0019762255251407623
0.3863864 0.0016286110039800406 0.0017869389848783612 0.0017585926689207554 0.0021036588586866856 0.0012264442630112171 0.004126586951315403 0.0025087117683142424 0.001233868533745408 0.0014965236186981201 0.0019855487626045942
0.3873874 0.0016343191964551806 0.0017746383091434836 0.0017573940567672253 0.0021070647053420544 0.0012291085440665483 0.004200458526611328 0.0025086402893066406 0.0012404238805174828 0.0014958512037992477 0.0019942112267017365
0.3883884 0.0016399344895035028 0.0017591748619452119 0.0017559354892000556 0.002110271481797099 0.0012319516390562057 0.004271936137229204 0.0025089310947805643 0.0012469280045479536 0.0014951812336221337 0.0020022494718432426
0.3893894 0.0016454055439680815 0.0017420373624190688 0.0017542399000376463 0.0021133755799382925 0.00123471615370363 0.004342975560575724 0.0025105332024395466 0.0012533676344901323 0.0014944898430258036 0.0020101270638406277
0.3903904 0.0016508696135133505 0.0017227627104148269 0.0017522885464131832 0.002116256859153509 0.001237427000887692 0.004412708338350058 0.0025116491597145796 0.0012597464956343174 0.0014937841333448887 0.002017499413341284
0.3913914 0.001657454064115882 0.0017032223986461759 0.0017500865506008267 0.0021189760882407427 0.0012400555424392223 0.004479370079934597 0.002512226114049554 0.001266070525161922 0.001493121380917728 0.002024509245529771
0.3923924 0.0016638074303045869 0.0016829612432047725 0.001747651258483529 0.002121574943885207 0.001242796191945672 0.004542188718914986 0.002512116450816393 0.0012723362306132913 0.0014926480362191796 0.0020308978855609894
0.3933934 0.001669946126639843 0.0016603869153186679 0.0017449649749323726 0.0021239386405795813 0.0012461614096537232 0.004600715357810259 0.002511310623958707 0.0012785291764885187 0.001492164097726345 0.0020364576485008
0.3943944 0.0016758224228397012 0.001635908498428762 0.00174202851485461 0.002126088133081794 0.0012494837865233421 0.0046549225226044655 0.00251255976036191 0.0012846589088439941 0.0014916681684553623 0.002041460247710347
0.3953954 0.001681543537415564 0.0016096729086712003 0.0017388347769156098 0.00212811934761703 0.0012528288643807173 0.004704752005636692 0.002513632643967867 0.0012907254276797175 0.0014911663020029664 0.002045697532594204
0.3963964 0.0016871363623067737 0.0015825089067220688 0.0017353978473693132 0.0021298753563314676 0.0012567746452987194 0.004749164450913668 0.0025136375334113836 0.0012967168586328626 0.0014906608266755939 0.002049097092822194
0.3973974 0.0016930525889620185 0.0015583368949592113 0.0017316821031272411 0.0021314609330147505 0.0012607085518538952 0.004790830425918102 0.0025126647669821978 0.0013026499655097723 0.0014901446411386132 0.002052392577752471
0.3983984 0.0016989847645163536 0.00154713389929384 0.00172775040846318 0.0021332812029868364 0.0012651598080992699 0.004825849551707506 0.0025132179725915194 0.0013084996026009321 0.0014896320644766092 0.00205661216750741
0.3993994 0.0017049441812559962 0.0015409138286486268 0.0017241161549463868 0.0021348714362829924 0.0012698292266577482 0.0048551843501627445 0.00251302239485085 0.0013142895186319947 0.0014891171595081687 0.0020606988109648228
0.4004004 0.0017108056927099824 0.0015385821461677551 0.001720209140330553 0.0021363019477576017 0.001274433103390038 0.004878215491771698 0.0025127839762717485 0.001319994917139411 0.0014886307762935758 0.0020644397009164095
0.4014014 0.001716609694994986 0.0015370589680969715 0.001716114697046578 0.0021375047508627176 0.001278964220546186 0.00489432318136096 0.0025123071391135454 0.0013256239471957088 0.001488103880546987 0.0020674013067036867
0.4024024 0.0017221583984792233 0.001536872354336083 0.0017126848688349128 0.0021384917199611664 0.0012834310764446855 0.004904212895780802 0.0025106286630034447 0.0013312053633853793 0.0014875876950100064 0.0020696972496807575
0.4034034 0.001727625960484147 0.0015369581524282694 0.0017090036999434233 0.0021392584312707186 0.0012878095731139183 0.004907502792775631 0.002507762750610709 0.0013366806088015437 0.0014870786108076572 0.002071075839921832
0.4044044 0.0017336303135380149 0.0015472716186195612 0.0017050830647349358 0.00213987217284739 0.0012921333545818925 0.004905223846435547 0.0025035524740815163 0.001342092757113278 0.0014865779085084796 0.0020728264935314655
0.4054054 0.0017397948540747166 0.0015642415964975953 0.0017009151633828878 0.002142147859558463 0.0012963759945705533 0.004897594451904297 0.002498264191672206 0.0013474440202116966 0.0014860439114272594 0.0020747582893818617
0.4064064 0.0017458483343943954 0.0015859436243772507 0.0016965430695563555 0.0021443627774715424 0.0013009225949645042 0.004884881898760796 0.0024918841663748026 0.001352694001980126 0.0014855252811685205 0.0020765119697898626
0.4074074 0.0017526487354189157 0.0016078605549409986 0.001692094374448061 0.002146430080756545 0.0013054668670520186 0.004867000505328178 0.0024842547718435526 0.0013578819343820214 0.0014849781291559339 0.002077624201774597
0.4084084 0.00175916263833642 0.0016302552539855242 0.0016876852605491877 0.0021482110023498535 0.0013099085772410035 0.0048448084853589535 0.0024757098872214556 0.001362992450594902 0.001484434586018324 0.002078130142763257
0.4094094 0.0017656643176451325 0.0016520621720701456 0.0016843078192323446 0.0021498417481780052 0.0013143110554665327 0.004819593392312527 0.002466063480824232 0.0013680123956874013 0.0014838576316833496 0.002078190678730607
0.4104104 0.0017733708955347538 0.0016772403614595532 0.001681036315858364 0.002151236403733492 0.0013186323922127485 0.004790124949067831 0.0024554680567234755 0.0013729893835261464 0.0014832770684733987 0.0020781531929969788
0.4114114 0.0017810701392591 0.001701979897916317 0.0016775851836428046 0.002152520464733243 0.0013228702591732144 0.004757204093039036 0.0024438619147986174 0.0013778567081317306 0.0014826785773038864 0.002077514072880149
0.4124124 0.0017885599518194795 0.0017263662302866578 0.0016739597776904702 0.0021541703026741743 0.001327033038251102 0.0047205351293087006 0.0024313211906701326 0.0013826548820361495 0.001482043182477355 0.002076293807476759
0.4134134 0.0017957716481760144 0.0017498036613687873 0.001670167432166636 0.002155544701963663 0.0013311385409906507 0.004680499900132418 0.002417993498966098 0.0013873743591830134 0.0014814018504694104 0.0020744106732308865
0.4144144 0.0018028538906946778 0.0017710208194330335 0.0016662100097164512 0.002156689064577222 0.001335148815996945 0.004637336824089289 0.002404184313490987 0.0013920055935159326 0.0014807295519858599 0.0020717978477478027
0.4154154 0.0018098216969519854 0.0017901747487485409 0.0016635438660159707 0.002157860901206732 0.0013393425615504384 0.0045909881591796875 0.0023899744264781475 0.0013965689577162266 0.0014800511999055743 0.0020687030628323555
0.4164164 0.0018164884531870484 0.0018115132115781307 0.0016619001980870962 0.002159154275432229 0.001343951211310923 0.004542102571576834 0.0023751878179609776 0.0014010536251589656 0.001479343161918223 0.0020656329579651356
0.4174174 0.0018230676651000977 0.001831289497204125 0.0016601394163444638 0.00216020573861897 0.0013490116689354181 0.00449029915034771 0.002359580947086215 0.0014054668135941029 0.001478997408412397 0.0020620066206902266
0.4184184 0.0018294871551916003 0.0018486136104911566 0.0016582566313445568 0.0021610604599118233 0.001353998202830553 0.004435758572071791 0.002343358937650919 0.0014097904786467552 0.001478903228417039 0.0020576920360326767
0.4194194 0.0018356716027483344 0.0018633833387866616 0.001656274776905775 0.0021616590674966574 0.001358901266939938 0.004379768390208483 0.002326593268662691 0.0014140355633571744 0.0014787960099056363 0.0020527869928628206
0.4204204 0.0018416348611935973 0.0018771671457216144 0.001654190942645073 0.002162069082260132 0.0013637375086545944 0.004324255045503378 0.0023090029135346413 0.0014182066079229116 0.0014786504907533526 0.0020476572681218386
0.4214214 0.001847424660809338 0.0018910765647888184 0.001651991275139153 0.002162216929718852 0.0013685011072084308 0.0042675877921283245 0.002290878212079406 0.001422289526090026 0.001478475285694003 0.0020422714296728373
0.4224224 0.0018530366942286491 0.0019064563093706965 0.0016496863681823015 0.002162173856049776 0.001373181352391839 0.004208993632346392 0.0022722959984093904 0.0014265942154452205 0.001478265505284071 0.002036742866039276
0.4234234 0.001858349540270865 0.001918433583341539 0.0016480404883623123 0.002161908196285367 0.0013784336624667048 0.004148921929299831 0.0022530220448970795 0.0014309894759207964 0.0014780425699427724 0.002030682284384966
0.4244244 0.0018635367741808295 0.0019327085465192795 0.0016471168491989374 0.0021614073775708675 0.0013837325386703014 0.004087438341230154 0.002233266830444336 0.0014352785656228662 0.0014777909964323044 0.002024697605520487
0.42542544 0.0018695242470130324 0.0019469952676445246 0.0016460930928587914 0.0021606707014143467 0.0013889407273381948 0.004027232993394136 0.0022131777368485928 0.0014395081670954823 0.0014775192830711603 0.002018851460888982
0.42642644 0.001875328947789967 0.0019564181566238403 0.0016461873892694712 0.002159742172807455 0.0013940775534138083 0.003967704717069864 0.00219352706335485 0.00144366140011698 0.001477177138440311 0.002012647222727537
0.42742744 0.0018808628665283322 0.0019610426388680935 0.0016464496729895473 0.002158557064831257 0.0013991296291351318 0.003909444902092218 0.002174325054511428 0.0014477336080744863 0.0014768135733902454 0.0020060399547219276
0.42842844 0.0018860778072848916 0.0019634664058685303 0.001646625343710184 0.0021571791730821133 0.001404064823873341 0.0038499259389936924 0.0021560192108154297 0.0014517259551212192 0.0014764046063646674 0.0019990543369203806
0.42942944 0.0018910813378170133 0.001962755573913455 0.0016467252280563116 0.0021555887069553137 0.0014089393662288785 0.0037896251305937767 0.0021372793707996607 0.001455670571886003 0.001475952798500657 0.0019915131852030754
0.43043044 0.0018958920845761895 0.0019592316821217537 0.001646721619181335 0.00215374818071723 0.0014137184480205178 0.003732728771865368 0.002118186792358756 0.0014597212430089712 0.0014754593139514327 0.0019839343149214983
0.43143144 0.001900970353744924 0.001953710336238146 0.0016466384986415505 0.0021517002023756504 0.0014183914754539728 0.003675479907542467 0.0020988844335079193 0.001463723136112094 0.0014750302070751786 0.001976058818399906
0.43243244 0.0019059625919908285 0.0019464173819869757 0.0016464809887111187 0.0021499276626855135 0.001422974979504943 0.003618058981373906 0.002079267520457506 0.0014676046557724476 0.00147464987821877 0.0019679272081702948
0.43343344 0.0019105792744085193 0.0019367194036021829 0.0016462309285998344 0.002148092957213521 0.0014274787390604615 0.0035599039401859045 0.0020594310481101274 0.001471415744163096 0.001474199234507978 0.001959339017048478
0.43443444 0.0019155582413077354 0.0019241850823163986 0.0016458970494568348 0.002145972102880478 0.0014318811008706689 0.003501319792121649 0.0020392751321196556 0.0014751410344615579 0.00147371890489012 0.0019503277726471424
0.43543544 0.0019203022820875049 0.0019160794327035546 0.0016454895958304405 0.002143691759556532 0.001436194172129035 0.0034422492608428 0.0020188570488244295 0.0014787852996960282 0.001473200274631381 0.001941649941727519
0.43643644 0.0019248260650783777 0.001904653268866241 0.0016459504840895534 0.002141163218766451 0.0014403999084606767 0.003383064176887274 0.001998329069465399 0.0014823495876044035 0.0014726817607879639 0.0019326021429151297
0.43743744 0.0019290975760668516 0.0018914815736934543 0.001647005439735949 0.002138520358130336 0.0014445161214098334 0.0033279131166636944 0.0019776534754782915 0.001485816203057766 0.001472138101235032 0.0019237935775890946
0.43843845 0.0019331324147060513 0.0018756731878966093 0.0016479728510603309 0.002135614166036248 0.0014485216233879328 0.003275432623922825 0.001956624910235405 0.0014892041217535734 0.0014716362347826362 0.0019148681312799454
0.43943945 0.0019369075307622552 0.0018584640929475427 0.0016488753026351333 0.002132545690983534 0.001452447148039937 0.0032272147946059704 0.0019354820251464844 0.0014925228897482157 0.0014715766301378608 0.0019062262726947665
0.44044045 0.001940441783517599 0.001842216239310801 0.0016496788011863828 0.002129301894456148 0.0014563119038939476 0.003187160473316908 0.00191427709069103 0.0014957439852878451 0.0014714837307110429 0.0018985129427164793
0.44144145 0.0019437535665929317 0.001831867964938283 0.0016504182713106275 0.002125811530277133 0.0014606952900066972 0.0031544016674160957 0.0018928622594103217 0.0014988707844167948 0.0014713429845869541 0.001892225118353963
0.44244245 0.0019468278624117374 0.0018202632199972868 0.0016510752029716969 0.0021221733186393976 0.0014649283839389682 0.003125810530036688 0.0018746184650808573 0.0015019297134131193 0.001471179653890431 0.0018865341553464532
0.44344345 0.0019496774766594172 0.0018050252692773938 0.0016516667092218995 0.0021183097269386053 0.001469081616960466 0.0030973718967288733 0.001856474787928164 0.0015049063367769122 0.0014709853567183018 0.001880388823337853
0.44444445 0.0019521344220265746 0.0017869644798338413 0.0016531185247004032 0.0021142649929970503 0.0014731072587892413 0.0030686187092214823 0.001838254858739674 0.0015077829593792558 0.001470782677643001 0.001873892149887979
0.44544545 0.001954516861587763 0.0017691468819975853 0.0016551049193367362 0.0021100568119436502 0.001477047218941152 0.0030396936926990747 0.0018199586775153875 0.001510572386905551 0.0014705455396324396 0.001867404906079173
0.44644645 0.0019566037226468325 0.0017498370725661516 0.001658115186728537 0.002105681924149394 0.0014808749547228217 0.003010821295902133 0.0018016337417066097 0.0015132927801460028 0.001470291637815535 0.0018607948441058397
0.44744745 0.001958480104804039 0.0017314618453383446 0.0016613459447398782 0.0021010683849453926 0.001484554959461093 0.0029817342292517424 0.001783189713023603 0.0015161072369664907 0.0014699959428980947 0.0018542155157774687
0.44844845 0.001960056135430932 0.0017173277447000146 0.0016645038267597556 0.0020963060669600964 0.0014881622046232224 0.002956647891551256 0.001764707500115037 0.001518996898084879 0.001469694310799241 0.0018484892789274454
0.44944945 0.0019614731427282095 0.0017118349205702543 0.001667566830292344 0.0020913314074277878 0.0014916312647983432 0.0029329631943255663 0.0017461394891142845 0.0015218245098367333 0.0014693712582811713 0.0018437928520143032
0.45045045 0.0019626133143901825 0.0017062547849491239 0.0016705592861399055 0.002086235210299492 0.0014949917094781995 0.002909178612753749 0.0017289066454395652 0.0015245270915329456 0.0014690267853438854 0.0018391439225524664
0.45145145 0.0019634671043604612 0.0016965845134109259 0.0016734558157622814 0.0020809245761483908 0.001498212805017829 0.0028850126545876265 0.0017154169036075473 0.0015271686716005206 0.0014686667127534747 0.0018343233969062567
0.45245245 0.0019640945829451084 0.0016833740519359708 0.001676276559010148 0.0020754479337483644 0.0015013432130217552 0.00286381714977324 0.0017019557999446988 0.0015297388890758157 0.001468297210521996 0.0018293717876076698
0.45345345 0.0019645998254418373 0.001667043543420732 0.0016790054505690932 0.002069768961519003 0.0015043437015265226 0.002843546913936734 0.0016894768923521042 0.0015322052640840411 0.001468030153773725 0.0018242246005684137
0.45445445 0.001964745344594121 0.001651517697609961 0.0016816642601042986 0.002064583357423544 0.0015072333626449108 0.002826275769621134 0.0016775322146713734 0.00153459666762501 0.0014677309663966298 0.0018195421434938908
0.45545545 0.0019647679291665554 0.0016440480249002576 0.0016842569457367063 0.0020597134716808796 0.0015099942684173584 0.0028115175664424896 0.001667938195168972 0.0015369009925052524 0.0014674293342977762 0.0018162851920351386
0.45645645 0.0019643998239189386 0.0016358208376914263 0.0016867369413375854 0.0020546806044876575 0.00151263945735991 0.0027985810302197933 0.0016591405728831887 0.0015390991466119885 0.0014671230455860496 0.0018131356919184327
0.45745745 0.0019638994708657265 0.0016320558497682214 0.0016891594277694821 0.0020495057106018066 0.0015151416882872581 0.0027864265721291304 0.001649999525398016 0.0015412353677675128 0.0014668023213744164 0.001810469664633274
0.45845845 0.0019630659371614456 0.0016318928683176637 0.0016914841253310442 0.0020441829692572355 0.00151754729449749 0.0027736711781471968 0.0016410064417868853 0.0015432869549840689 0.0014664458576589823 0.001808064989745617
0.45945945 0.001962547656148672 0.0016307770274579525 0.0016937422333285213 0.002038686303421855 0.0015198099426925182 0.0027610540855675936 0.0016334867104887962 0.0015452420338988304 0.0014661132590845227 0.0018057177076116204
0.46046045 0.0019620906095951796 0.0016395592829212546 0.0016959139611572027 0.002033076249063015 0.0015219449996948242 0.0027495145332068205 0.0016273021465167403 0.0015471231890842319 0.0014657544670626521 0.0018046977929770947
0.46146145 0.0019614805933088064 0.0016508474946022034 0.0016979947686195374 0.0020280098542571068 0.0015239702770486474 0.0027407407760620117 0.0016211271286010742 0.0015489136567339301 0.001465398003347218 0.0018042759038507938
0.46246246 0.001960576744750142 0.0016639941604807973 0.0016999925719574094 0.002022889908403158 0.0015258729690685868 0.002733855275437236 0.0016147803980857134 0.0015506159979850054 0.0014650130178779364 0.0018041767179965973
0.46346346 0.0019595378544181585 0.00167630345094949 0.0017026371788233519 0.002017660066485405 0.0015276288613677025 0.002731022657826543 0.0016085481038317084 0.0015522276517003775 0.0014646172057837248 0.0018044649623334408
0.46446446 0.0019582908134907484 0.0016837083967402577 0.0017053551273420453 0.0020122539717704058 0.0015292750904336572 0.0027318382635712624 0.001602282514795661 0.0015537679428234696 0.0014642011374235153 0.0018045526230707765
0.46546546 0.001956936437636614 0.001687697134912014 0.0017079862300306559 0.002006734488531947 0.0015307699795812368 0.0027339505031704903 0.0015959119191393256 0.0015552210388705134 0.0014637756394222379 0.0018043315503746271
0.46646646 0.0019553143065422773 0.0016915500164031982 0.0017105411970987916 0.002001112559810281 0.0015321588143706322 0.002738633193075657 0.0015895366668701172 0.0015565728535875678 0.0014633190585300326 0.0018043044256046414
0.46746746 0.0019535566680133343 0.0016953351441770792 0.0017131827771663666 0.0019953835289925337 0.0015334236668422818 0.0027458714321255684 0.0015840721316635609 0.0015578602906316519 0.0014628326753154397 0.0018046131590381265
0.46846846 0.0019516702741384506 0.0016970866126939654 0.0017170419450849295 0.001990041695535183 0.0015346455620601773 0.0027520465664565563 0.0015802431153133512 0.0015590679831802845 0.0014623331371694803 0.001804908737540245
0.46946946 0.001949614961631596 0.0017026516143232584 0.001721068867482245 0.0019847166258841753 0.001535742194391787 0.002762660849839449 0.001576600014232099 0.0015601706691086292 0.0014617538545280695 0.0018061089795082808
0.47047046 0.0019473663996905088 0.001713900244794786 0.0017250021919608116 0.0019792853854596615 0.0015366876032203436 0.0027734802570194006 0.0015732812462374568 0.0015612017596140504 0.0014612221857532859 0.00180793646723032
0.47147146 0.0019449488027021289 0.0017285736976191401 0.001728832139633596 0.00197375169955194 0.0015375136863440275 0.0027844237629324198 0.0015710496809333563 0.0015621387865394354 0.001460751285776496 0.0018102205358445644
0.47247246 0.0019424138590693474 0.001741867046803236 0.001732552656903863 0.001968121388927102 0.001538196811452508 0.002796163549646735 0.001569299609400332 0.0015629935078322887 0.0014602899318560958 0.0018124331254512072
0.47347346 0.0019397161668166518 0.0017521538538858294 0.0017361685167998075 0.0019623779226094484 0.0015387582825496793 0.0028073261491954327 0.0015674065798521042 0.0015637814067304134 0.00145977851934731 0.0018141631735488772
0.47447446 0.0019369068322703242 0.0017603978049010038 0.0017397018382325768 0.0019565916154533625 0.0015394710935652256 0.0028171490412205458 0.0015652846777811646 0.0015644776867702603 0.001459244405850768 0.001815469586290419
0.4754755 0.001933896797709167 0.0017712697153910995 0.0017431264277547598 0.0019506191601976752 0.0015400206902995706 0.0028256415389478207 0.0015651511494070292 0.001565088052302599 0.001458674669265747 0.0018170542316511273
0.4764765 0.0019307701149955392 0.0017798340413719416 0.001746438443660736 0.0019446443766355515 0.0015404343139380217 0.002833199454471469 0.0015683554811403155 0.0015656172763556242 0.0014580690767616034 0.0018185959197580814
0.4774775 0.0019274478545412421 0.0017864444525912404 0.0017496582586318254 0.0019385003251954913 0.0015409982297569513 0.0028421019669622183 0.0015716170892119408 0.0015660572098568082 0.0014574264641851187 0.0018200281774625182
0.4784785 0.001924898475408554 0.0017940910765901208 0.0017527651507407427 0.0019323229789733887 0.0015414893859997392 0.002850704127922654 0.0015799140091985464 0.0015664314851164818 0.0014567541657015681 0.0018221524078398943
0.4794795 0.0019222525879740715 0.0017989438492804766 0.0017557676183059812 0.0019260119879618287 0.0015418457332998514 0.0028575609903782606 0.0015910911606624722 0.0015667128609493375 0.0014560389099642634 0.0018240251811221242
0.4804805 0.001919588539749384 0.0018009903142228723 0.0017586690373718739 0.001919660484418273 0.001542073441669345 0.002863717032596469 0.0016046857926994562 0.0015669059939682484 0.0014553152723237872 0.0018257340416312218
0.4814815 0.0019167382270097733 0.0017998841358348727 0.0017614513635635376 0.0019131946610286832 0.0015421342104673386 0.0028685759752988815 0.0016189288580790162 0.0015670179855078459 0.0014545308658853173 0.0018269396387040615
0.4824825 0.001914226682856679 0.0018138419836759567 0.001765311462804675 0.0019066559616476297 0.0015420413110405207 0.0028723287396132946 0.0016327284974977374 0.0015670466236770153 0.0014537179376929998 0.001829766551963985
0.4834835 0.0019122437806800008 0.001824592356570065 0.001769490190781653 0.0019000184256583452 0.0015417874092236161 0.002874727128073573 0.0016464138170704246 0.001567008439451456 0.001452870317734778 0.0018321281531825662
0.4844845 0.0019104875391349196 0.001831799396313727 0.0017735373694449663 0.001893298584036529 0.0015414273366332054 0.0028760002460330725 0.0016596030909568071 0.0015668714186176658 0.0014520788099616766 0.0018339005764573812
0.4854855 0.0019086187239736319 0.0018354608910158277 0.0017774663865566254 0.0018865382298827171 0.0015408956678584218 0.002876067068427801 0.001672506332397461 0.0015666639665141702 0.0014512777561321855 0.0018350551836192608
0.4864865 0.0019065606174990535 0.0018345605349168181 0.00178126513492316 0.001879630028270185 0.0015402281424030662 0.002875175327062607 0.0016849898966029286 0.0015663707163184881 0.00145044201053679 0.0018354691565036774
0.4874875 0.001904356642626226 0.001837650197558105 0.0017849340802058578 0.0018726980779320002 0.001539379358291626 0.0028729771729558706 0.0016972493613138795 0.0015660047065466642 0.0014495813520625234 0.001836092327721417
0.4884885 0.001902066171169281 0.0018405847949907184 0.0017884863773360848 0.001865680213086307 0.001538394601084292 0.0028698586393147707 0.001708984375 0.001565543352626264 0.0014487063745036721 0.001836478477343917
0.4894895 0.001899592811241746 0.0018397128442302346 0.0017918888479471207 0.0018585812067613006 0.0015372609486803412 0.0028657864313572645 0.0017210864461958408 0.0015649998094886541 0.0014477872755378485 0.0018362996634095907
0.4904905 0.001897049369290471 0.0018419506959617138 0.0017951681511476636 0.0018514012917876244 0.001535978284664452 0.002860274165868759 0.0017355585005134344 0.0015645873500034213 0.0014468359295278788 0.0018365338910371065
0.4914915 0.0018943720497190952 0.0018483730964362621 0.0017983143916353583 0.0018441664287820458 0.0015345477731898427 0.002853770274668932 0.0017504501156508923 0.001564240432344377 0.0014458619989454746 0.0018371219048276544
0.4924925 0.0018915184773504734 0.0018528964137658477 0.001801319420337677 0.0018368411110714078 0.0015329694142565131 0.0028466463554650545 0.0017647838685661554 0.0015637945616617799 0.0014448546571657062 0.001837291638366878
0.4934935 0.0018886011093854904 0.0018558334559202194 0.001804191735573113 0.0018295013578608632 0.0015312290051952004 0.002838320564478636 0.0017786502139642835 0.0015632676659151912 0.0014438199577853084 0.0018370462348684669
0.4944945 0.0018855745438486338 0.0018571099499240518 0.0018069474026560783 0.0018220710335299373 0.0015293573960661888 0.002829170087352395 0.0017919635865837336 0.0015626632375642657 0.0014427637215703726 0.001836402458138764
0.4954955 0.0018824251601472497 0.0018629634287208319 0.0018101203022524714 0.0018145596841350198 0.0015273415483534336 0.00281912786886096 0.0018046378390863538 0.0015619670739397407 0.0014416741905733943 0.0018360908143222332
0.4964965 0.001879135612398386 0.0018722197273746133 0.001813205424696207 0.0018070077057927847 0.0015251707518473268 0.002808055840432644 0.0018169450340792537 0.0015611803391948342 0.0014405596302822232 0.001835942268371582
0.4974975 0.0018758249934762716 0.0018801068654283881 0.0018171676201745868 0.0018000542186200619 0.0015228616539388895 0.002797145862132311 0.0018287085695192218 0.0015603351639583707 0.0014394187601283193 0.0018357359804213047
0.4984985 0.0018723461544141173 0.0018859305419027805 0.0018210565904155374 0.001793932868167758 0.0015204130904749036 0.002786498051136732 0.0018398379907011986 0.001559416064992547 0.0014382421504706144 0.001835297211073339
0.4994995 0.0018687628908082843 0.0018918042769655585 0.001824759179726243 0.0017890381859615445 0.0015178084140643477 0.002775101689621806 0.0018512486713007092 0.0015584039501845837 0.00143704644870013 0.001834886148571968
0.5005005 0.001865130732767284 0.001899577328003943 0.0018282945966348052 0.0017843758687376976 0.0015150868566706777 0.002763013821095228 0.0018625878728926182 0.0015573072014376521 0.00143603200558573 0.0018346008146181703
0.5015015 0.0018612791318446398 0.0019050618866458535 0.001831627800129354 0.0017796718748286366 0.0015122115146368742 0.0027497101109474897 0.0018734550103545189 0.0015561258187517524 0.001435131998732686 0.0018338084919378161
0.5025025 0.0018574015703052282 0.0019078132463619113 0.0018347760196775198 0.0017749153776094317 0.0015092039247974753 0.0027353763580322266 0.001883554388768971 0.0015548645751550794 0.0014341974165290594 0.001832455862313509
0.5035035 0.0018533385591581464 0.0019077896140515804 0.0018377407686784863 0.0017701267497614026 0.0015060531441122293 0.0027203273493796587 0.0018931340891867876 0.0015535366255789995 0.0014333390863612294 0.001830598572269082
0.5045045 0.0018491549417376518 0.001909072627313435 0.0018405079608783126 0.0017652391688898206 0.0015027605695649981 0.0027040052227675915 0.001902031828649342 0.0015521144960075617 0.0014324486255645752 0.0018285929691046476
0.5055055 0.0018448664341121912 0.0019056409364566207 0.001843081321567297 0.0017603622982278466 0.0014993285294622183 0.002688188571482897 0.0019105816027149558 0.0015506255440413952 0.0014315604930743575 0.0018260263605043292
0.5065065 0.0018404788570478559 0.0018984379712492228 0.0018454545643180609 0.0017554544610902667 0.0014957665698602796 0.0026753044221550226 0.0019185065757483244 0.001549305859953165 0.0014306450029835105 0.0018232617294415832
0.5075075 0.0018360029207542539 0.001889052102342248 0.0018476336263120174 0.0017504679271951318 0.0014920794637873769 0.0026615618262439966 0.001925835618749261 0.0015482937451452017 0.0014297079760581255 0.0018200707854703069
0.5085085 0.001831345958635211 0.0018841015407815576 0.0018496167613193393 0.0017454886110499501 0.001488385139964521 0.002646660665050149 0.0019325303146615624 0.0015473759267479181 0.0014287697849795222 0.0018171416595578194
0.5095095 0.0018266154220327735 0.001874596462585032 0.001851391396485269 0.0017404449172317982 0.0014845835976302624 0.002631301758810878 0.0019387149950489402 0.001546395942568779 0.0014282906195148826 0.001813592854887247
0.5105105 0.0018216847674921155 0.001864564954303205 0.001852972200140357 0.0017353844596073031 0.001480672275647521 0.0026157235261052847 0.0019444274948909879 0.0015453278319910169 0.0014279508031904697 0.0018098566215485334
0.5115115 0.0018169819377362728 0.0018596267327666283 0.0018543513724580407 0.001730981981381774 0.001476627541705966 0.0025989245623350143 0.001949529629200697 0.0015441703144460917 0.0014276099391281605 0.001806533895432949
0.5125125 0.001812135218642652 0.0018603738863021135 0.001855525653809309 0.001726858550682664 0.0014725864166393876 0.0025817155838012695 0.00195404514670372 0.001542942482046783 0.0014272332191467285 0.0018037130357697606
0.5135135 0.0018072149250656366 0.0018668635748326778 0.001856487593613565 0.0017227553762495518 0.001468908740207553 0.002564515918493271 0.0019581031519919634 0.0015416227979585528 0.001426874310709536 0.0018014831002801657
0.5145145 0.0018021645955741405 0.001868824940174818 0.0018572473200038075 0.0017190146027132869 0.0014650964876636863 0.002546067116782069 0.0019616507925093174 0.0015402281424030662 0.0014264845522120595 0.0017985310405492783
0.5155155 0.0017969455802813172 0.0018771826289594173 0.0018578009912744164 0.0017155217938125134 0.001461185165680945 0.002527599222958088 0.0019646359141916037 0.0015387642197310925 0.0014260923489928246 0.0017961921403184533
0.5165165 0.0017917471705004573 0.001885883742943406 0.001858152449131012 0.001712955185212195 0.0014571630163118243 0.002510681049898267 0.001967143965885043 0.0015372406924143434 0.0014256942085921764 0.0017940736142918468
0.5175175 0.0017863806569948792 0.0018911644583567977 0.0018582935445010662 0.0017107140738517046 0.001453189761377871 0.0024936103727668524 0.0019691847264766693 0.0015359102981165051 0.0014252805849537253 0.0017915255157276988
0.5185185 0.0017818096093833447 0.0018927326891571283 0.0018582128686830401 0.0017084407154470682 0.0014493786729872227 0.002476081717759371 0.001970763085409999 0.0015344833955168724 0.0014248203951865435 0.0017885247943922877
0.5195195 0.0017777165630832314 0.0018900715513154864 0.0018579483730718493 0.0017061256803572178 0.001445435220375657 0.0024589155800640583 0.001971879042685032 0.001532994443550706 0.0014243387850001454 0.0017850473523139954
0.5205205 0.0017734458670020103 0.0018843758152797818 0.0018574612913653255 0.0017037844518199563 0.001441447646357119 0.002442536409944296 0.0019723938312381506 0.0015314387856051326 0.0014238369185477495 0.0017811913276091218
0.5215215 0.001769184716977179 0.0018836688250303268 0.0018567636143416166 0.0017014669720083475 0.0014373111771419644 0.002426042454317212 0.0019725083839148283 0.0015298163052648306 0.001423284993506968 0.0017777831526473165
0.5225225 0.0017648452194407582 0.0018931457307189703 0.0018558570882305503 0.0016990852309390903 0.0014331138227134943 0.0024119997397065163 0.0019721840508282185 0.001528118853457272 0.0014227128122001886 0.0017756738234311342
0.5235235 0.0017603465821594 0.0018983390182256699 0.0018547391518950462 0.0016967033734545112 0.0014288175152614713 0.0023987197782844305 0.001971445046365261 0.0015263461973518133 0.001422107219696045 0.0017730628605931997
0.5245245 0.0017558082472532988 0.0018994408892467618 0.0018534219125285745 0.0016943073133006692 0.0014244389021769166 0.0023852919694036245 0.001970105106011033 0.0015245175454765558 0.0014214622788131237 0.001769866095855832
0.5255255 0.0017512293998152018 0.001900773262605071 0.0018518862780183554 0.0016929792473092675 0.0014199637807905674 0.0023711824323982 0.0019684028811752796 0.0015225982060655951 0.0014207648346200585 0.0017666422063484788
0.5265265 0.001746607362292707 0.001899878610856831 0.0018501400481909513 0.0016929494449868798 0.0014153801603242755 0.002357058459892869 0.0019662666600197554 0.0015206277603283525 0.0014200340956449509 0.0017632158705964684
0.5275275 0.0017418080242350698 0.0018939056899398565 0.0018481924198567867 0.0016940318746492267 0.0014107465976849198 0.002342667430639267 0.001963753718882799 0.0015185748925432563 0.0014192628441378474 0.0017592160729691386
0.5285285 0.0017370054265484214 0.001882981858216226 0.0018460392020642757 0.0016968678683042526 0.0014060139656066895 0.0023293541744351387 0.001961307367309928 0.0015164661454036832 0.001418460626155138 0.0017549440963193774
0.5295295 0.0017321094637736678 0.0018673893064260483 0.001843664445914328 0.0016996681224554777 0.0014011930907145143 0.0023180819116532803 0.0019598768558353186 0.0015142905758693814 0.0014176011318340898 0.0017504305578768253
0.5305305 0.0017271770630031824 0.001847231644205749 0.0018411113414913416 0.0017035758355632424 0.0013962911907583475 0.0023064373526722193 0.001958012580871582 0.001512048183940351 0.0014167164918035269 0.0017454002518206835
0.5315315 0.0017221621237695217 0.0018232291331514716 0.0018383475253358483 0.0017074358183890581 0.001391569385305047 0.002296400023624301 0.0019557808991521597 0.0015097260475158691 0.0014157926198095083 0.001740049454383552
0.5325325 0.0017170998034998775 0.0018044047756120563 0.0018353774212300777 0.0017113315407186747 0.0013867974048480392 0.002288298448547721 0.0019551324658095837 0.0015073453541845083 0.001414812752045691 0.0017356224125251174
0.5335335 0.0017120067495852709 0.0017876803176477551 0.0018322187243029475 0.0017151569481939077 0.0013819730374962091 0.0022803544998168945 0.001954255159944296 0.0015049600042402744 0.001413813792169094 0.0017313800053671002
0.5345345 0.0017067615408450365 0.0017806931864470243 0.001828850363381207 0.0017190503422170877 0.0013770496007055044 0.0022728871554136276 0.0019539163913577795 0.0015026676701381803 0.001412792131304741 0.001728296629153192
0.5355355 0.0017014467157423496 0.0017869367729872465 0.0018253049347549677 0.0017229068325832486 0.0013720666756853461 0.0022650433238595724 0.0019537543412297964 0.001500310841947794 0.0014117169193923473 0.0017266097711399198
0.5365365 0.0016961507499217987 0.0017917987424880266 0.001821549842134118 0.0017266690265387297 0.0013670241460204124 0.002257509157061577 0.001953401602804661 0.0014978742692619562 0.001410627388395369 0.0017247338546440005
0.5375375 0.0016907411627471447 0.0017976578092202544 0.0018176304874941707 0.0017304766224697232 0.001361893373541534 0.0022497891914099455 0.001952753053046763 0.0014953863574191928 0.0014096045633777976 0.0017228814540430903
0.5385385 0.0016853363486006856 0.0018048464553430676 0.0018138578161597252 0.0017342471983283758 0.0013567102141678333 0.0022445202339440584 0.00195156573317945 0.0014928161399438977 0.0014085149159654975 0.001721379579976201
0.5395395 0.0016807217616587877 0.0018100240267813206 0.001809904701076448 0.001738020102493465 0.0013514256570488214 0.002239556284621358 0.001950273523107171 0.0014901971444487572 0.001407424220815301 0.001719727530144155
0.5405405 0.0016760412836447358 0.0018157449085265398 0.0018057955894619226 0.0017417824128642678 0.0013460731133818626 0.002235307591035962 0.001948614022694528 0.0014875208726152778 0.0014062999980524182 0.001718131243251264
0.5415415 0.0016713583609089255 0.0018275498878210783 0.0018015032401308417 0.0017454588087275624 0.0013406752841547132 0.0022326516918838024 0.0019465970108285546 0.0014847719576209784 0.0014051449252292514 0.001717301202006638
0.5425425 0.0016666024457663298 0.0018449949566274881 0.0017970475601032376 0.0017491542967036366 0.0013351952657103539 0.0022299480624496937 0.0019442891934886575 0.0014819562202319503 0.0014039742527529597 0.001717018079943955
0.5435435 0.0016617473447695374 0.0018659498309716582 0.001792426104657352 0.0017527997260913253 0.0013296556426212192 0.002226786455139518 0.0019416998839005828 0.0014790927525609732 0.001402751193381846 0.0017169900238513947
0.5445445 0.0016574120381847024 0.0018835830269381404 0.001787627930752933 0.0017564283916726708 0.0013240301050245762 0.0022238302044570446 0.0019389056833460927 0.001476161414757371 0.00140154710970819 0.0017166141187772155
0.5455455 0.0016531874425709248 0.001897266716696322 0.0017826687544584274 0.0017601859290152788 0.0013185071293264627 0.00222030165605247 0.0019356965785846114 0.0014731668634340167 0.0014005565317347646 0.001715726451948285
0.5465465 0.0016489888075739145 0.0019071868155151606 0.0017775612650439143 0.001764320069923997 0.001313679153099656 0.002216949360445142 0.001932272920385003 0.0014701270265504718 0.0013996911002323031 0.0017145308665931225
0.5475475 0.0016447207890450954 0.0019142049131914973 0.0017722677439451218 0.001768465037457645 0.0013087582774460316 0.0022133206948637962 0.001928625046275556 0.0014670228119939566 0.0013994217151775956 0.0017129785846918821
0.5485485 0.001640378381125629 0.001919291913509369 0.0017668306827545166 0.0017725550569593906 0.0013038050383329391 0.0022100971546024084 0.0019245719304308295 0.0014638566644862294 0.0013994454639032483 0.0017112036002799869
0.5495495 0.001636045053601265 0.0019218996167182922 0.001761230523698032 0.0017765808152034879 0.001298770890571177 0.0022078990004956722 0.0019212102051824331 0.0014606463955715299 0.0013994741020724177 0.0017093063797801733
0.5505506 0.0016317107947543263 0.0019226225558668375 0.0017554692458361387 0.0017805718816816807 0.0012936937855556607 0.0022070358972996473 0.0019174575572833419 0.0014573620865121484 0.001399464556016028 0.0017072653863579035
0.5515516 0.0016273537185043097 0.0019210895989090204 0.0017495445208624005 0.0017845428083091974 0.0012885343749076128 0.002205910626798868 0.0019145917613059282 0.0014540314441546798 0.0013994479086250067 0.0017050051828846335
0.5525526 0.0016229962930083275 0.0019328462658450007 0.0017434769542887807 0.001788480207324028 0.001283328514546156 0.0022045946680009365 0.0019119930220767856 0.001450647134333849 0.001399407396093011 0.0017041966784745455
0.5535536 0.0016184666892513633 0.001943182316608727 0.0017372524598613381 0.0017923569539561868 0.0012780630495399237 0.002203121082857251 0.0019091557478532195 0.0014471971662715077 0.0013993441825732589 0.0017031267052516341
0.5545546 0.0016141352243721485 0.0019574170000851154 0.0017308874521404505 0.0017969822511076927 0.0012727701105177402 0.0022013282869011164 0.0019060992635786533 0.001443698420189321 0.0013992631575092673 0.0017025090055540204
0.5555556 0.001609675819054246 0.0019684424623847008 0.0017243651673197746 0.0018018996343016624 0.0012673985911533237 0.002199325477704406 0.001902847201563418 0.0014401661464944482 0.0013991629239171743 0.00170147605240345
0.5565566 0.0016051942948251963 0.001980311470106244 0.0017177031841129065 0.0018067836062982678 0.001261962577700615 0.0021971892565488815 0.0019012498669326305 0.001436555408872664 0.0013990580337122083 0.001700667547993362
0.5575576 0.0016007983358576894 0.001986462390050292 0.001711416058242321 0.001811667694710195 0.0012565100332722068 0.002195668173953891 0.001901926938444376 0.0014328979887068272 0.001398931723088026 0.0016995866317301989
0.5585586 0.001596293062902987 0.001986850518733263 0.001705088885501027 0.0018164789071306586 0.0012509905500337481 0.002194733591750264 0.0019030380062758923 0.0014292061096057296 0.001398794585838914 0.0016979416832327843
0.5595596 0.0015917960554361343 0.0019829811062663794 0.0016986288828775287 0.001821728888899088 0.0012454295065253973 0.0021945475600659847 0.0019053268479183316 0.0014254593988880515 0.0013986408011987805 0.0016960600623860955
0.5605606 0.0015872945077717304 0.0019811124075204134 0.0016920423367992043 0.0018269740976393223 0.0012398302787914872 0.002196097280830145 0.0019087361870333552 0.0014216577401384711 0.001398481079377234 0.0016946918331086636
0.5615616 0.001582702505402267 0.001978978281840682 0.0016853447305038571 0.0018321560928598046 0.001234188093803823 0.002198085654526949 0.001912078820168972 0.0014178120763972402 0.0013983201934024692 0.001693296362645924
0.5625626 0.0015780911780893803 0.001972546335309744 0.001678513246588409 0.0018372868653386831 0.001228510169312358 0.0021997117437422276 0.0019150590524077415 0.0014139306731522083 0.001398141379468143 0.0016913102008402348
0.5635636 0.0015734500484541059 0.0019621325191110373 0.0016720601124688983 0.0018423593137413263 0.0012227927800267935 0.002201018389314413 0.0019179820083081722 0.0014099752297624946 0.0013979816576465964 0.0016888614045456052
0.5645646 0.0015688003040850163 0.001953494269400835 0.0016663646092638373 0.0018474113894626498 0.001217044540680945 0.0022021245677024126 0.0019224882125854492 0.00140598532743752 0.0013979983050376177 0.0016868567327037454
0.5655656 0.0015646093524992466 0.0019446831429377198 0.0016605672426521778 0.0018523943144828081 0.0012112569529563189 0.002202897099778056 0.0019279955886304379 0.0014019631780683994 0.0013980447547510266 0.0016849347157403827
0.5665666 0.0015605608932673931 0.001935807173140347 0.001654669875279069 0.0018573033157736063 0.0012061166344210505 0.00220302096568048 0.0019343518652021885 0.0013978957431390882 0.0013980770017951727 0.001683089416474104
0.5675676 0.0015572267584502697 0.0019431998953223228 0.001650055404752493 0.001862174249254167 0.0012016391847282648 0.00220318790525198 0.001940393354743719 0.0013937830226495862 0.0013982951641082764 0.0016833283007144928
0.5685686 0.0015538218431174755 0.001952346763573587 0.0016454277792945504 0.0018669378478080034 0.0011971675558015704 0.002203984186053276 0.0019462918862700462 0.0013896357268095016 0.0013985144905745983 0.0016837920993566513
0.5695696 0.001550407032482326 0.001962448935955763 0.0016406828071922064 0.0018716418417170644 0.0011926436563953757 0.0022046042140573263 0.0019520234782248735 0.0013854348799213767 0.0013987242709845304 0.0016842902405187488
0.5705706 0.0015469166683033109 0.001969889970496297 0.0016358677530661225 0.0018763255793601274 0.0011881160316988826 0.0022055672015994787 0.0019575548358261585 0.0013811873504891992 0.0013989197323098779 0.0016844829078763723
0.5715716 0.0015433122171089053 0.001974075334146619 0.0016309688799083233 0.0018809508765116334 0.0011835824698209763 0.0022066067904233932 0.001962814247235656 0.0013769196812063456 0.0013990843435749412 0.00168425717856735
0.5725726 0.0015399242984130979 0.0019749959465116262 0.0016259849071502686 0.0018854867666959763 0.0011790108401328325 0.0022070121485739946 0.001968016615137458 0.0013725996250286698 0.0013992392923682928 0.0016835856949910522
0.5735736 0.0015366938896477222 0.001974589191377163 0.0016209310851991177 0.0018900405848398805 0.0011744534131139517 0.0022074985317885876 0.0019730471540242434 0.0013682544231414795 0.0013993667671456933 0.0016827639192342758
0.5745746 0.0015333645278587937 0.001975252525880933 0.0016158128855749965 0.001894873334094882 0.0011706077493727207 0.002207484096288681 0.001978435553610325 0.0013638698728755116 0.001399480039253831 0.0016821313183754683
0.5755756 0.0015299717197194695 0.0019768113270401955 0.001610597362741828 0.0019001626642420888 0.0011667584767565131 0.0022076796740293503 0.0019843054469674826 0.001359648653306067 0.0013998067006468773 0.0016817492432892323
0.5765766 0.0015265519032254815 0.001975220162421465 0.0016053421422839165 0.0019053471041843295 0.0011629139771685004 0.0022083234507590532 0.001989941578358412 0.0013554585166275501 0.001400475506670773 0.001681063906289637
0.5775776 0.0015230728313326836 0.0019733463414013386 0.001600003452040255 0.0019105063984170556 0.0011590123176574707 0.0022089576814323664 0.001995677826926112 0.0013512253062799573 0.0014011466410011053 0.0016803276957944036
0.5785786 0.0015194223960861564 0.0019710087217390537 0.0015946095809340477 0.0019155406625941396 0.001155136851593852 0.00220893369987607 0.002001099521294236 0.0013469851110130548 0.0014017843641340733 0.0016793913673609495
0.5795796 0.0015157448360696435 0.0019674422219395638 0.0015891584334895015 0.0019205104326829314 0.0011517333332449198 0.002209296217188239 0.0020063065458089113 0.0013426922960206866 0.0014023958938196301 0.001678364584222436
0.5805806 0.0015120945172384381 0.0019609990995377302 0.0015836321981623769 0.0019254338694736362 0.00114861608017236 0.00220925803296268 0.002011375268921256 0.0013383745681494474 0.0014029896119609475 0.001676974818110466
0.5815816 0.0015083930920809507 0.0019520989153534174 0.0015780815156176686 0.001930263009853661 0.0011460137320682406 0.0022090149577707052 0.002017803257331252 0.0013340282021090388 0.0014035713393241167 0.0016754744574427605
0.5825826 0.001504606450907886 0.0019505566451698542 0.0015724460827186704 0.0019349968060851097 0.0011434197658672929 0.002208185149356723 0.002024202374741435 0.0013296592514961958 0.0014041184913367033 0.0016746880719438195
0.5835836 0.00150164938531816 0.0019642801489681005 0.0015667836414650083 0.0019397151190787554 0.0011407876154407859 0.0022071409039199352 0.0020303772762417793 0.001325259217992425 0.0014046442229300737 0.0016756264958530664
0.5845846 0.0014995781239122152 0.0019795792177319527 0.0015610595000907779 0.0019443106139078736 0.001138161402195692 0.0022056770976632833 0.002036414109170437 0.0013208186719566584 0.0014051460893824697 0.0016767495544627309
0.5855856 0.0014978813705965877 0.0019929425325244665 0.001555299968458712 0.001948828692547977 0.0011355053866282105 0.0022037411108613014 0.002042212523519993 0.001316823880188167 0.0014056563377380371 0.0016776548000052571
0.5865866 0.0014962423592805862 0.002004836220294237 0.0015494939871132374 0.0019532919395715 0.0011328589171171188 0.0022019052412360907 0.0020478914957493544 0.0013131105806678534 0.0014061355032026768 0.0016784184845164418
0.5875876 0.0014944971771910787 0.0020163326989859343 0.0015436464454978704 0.001957652624696493 0.0011302041821181774 0.002199521055445075 0.002055106218904257 0.0013097547926008701 0.001406576600857079 0.0016792546957731247
0.5885886 0.0014927139272913337 0.0020356348250061274 0.0015377585077658296 0.00196198932826519 0.001128029776737094 0.0021965980995446444 0.00206273072399199 0.0013072657166048884 0.0014070009347051382 0.0016810804372653365
0.5895896 0.0014907440636307001 0.0020589723717421293 0.0015318564837798476 0.001966851996257901 0.0011258935555815697 0.002193417400121689 0.0020698977168649435 0.0013058006297796965 0.0014073955826461315 0.0016834256239235401
0.5905906 0.0014888063305988908 0.002084639621898532 0.0015259142965078354 0.0019715535454452038 0.0011237108847126365 0.0021900462452322245 0.002076864242553711 0.0013045978266745806 0.0014077757950872183 0.001685989904217422
0.5915916 0.001486782100982964 0.002108762739226222 0.001519937184639275 0.0019761824514716864 0.001121516223065555 0.002186188707128167 0.002083592349663377 0.001303349738009274 0.001408125157468021 0.0016882708296179771
0.5925926 0.0014846904668956995 0.002131112152710557 0.0015139458701014519 0.001980737317353487 0.0011193370446562767 0.0021820450201630592 0.002090020105242729 0.0013020812766626477 0.0014084470458328724 0.0016902685165405273
0.5935936 0.0014825989492237568 0.002151432679966092 0.0015079068252816796 0.0019851636607199907 0.0011171125806868076 0.002177510177716613 0.002096266718581319 0.0013012468116357923 0.0014087557792663574 0.001691999495960772
0.5945946 0.0014803954400122166 0.002169155515730381 0.0015018816338852048 0.001989496871829033 0.0011149024358019233 0.002172760898247361 0.0021025703754276037 0.0013008486712351441 0.0014090274926275015 0.0016934489831328392
0.5955956 0.0014781964709982276 0.0021842445712536573 0.0014958062674850225 0.001993737183511257 0.0011134136002510786 0.002167558530345559 0.00210882187820971 0.0013004159554839134 0.0014092754572629929 0.0016946077812463045
0.5965966 0.0014758900506421924 0.0021991138346493244 0.0014897233340889215 0.0019978582859039307 0.0011119376868009567 0.0021620034240186214 0.0021147250663489103 0.0012999868486076593 0.0014095163205638528 0.0016956395702436566
0.5975976 0.001473601907491684 0.0022112494334578514 0.0014836331829428673 0.002001882763579488 0.0011104559525847435 0.0021562145557254553 0.002120533026754856 0.0012995171127840877 0.0014102195855230093 0.0016963675152510405
0.5985986 0.0014713065465912223 0.002220617840066552 0.0014775192830711603 0.0020058334339410067 0.0011089419713243842 0.00215134141035378 0.0021259260829538107 0.0012990295654162765 0.0014109015464782715 0.0016968243289738894
0.5995996 0.0014688741648569703 0.002230672398582101 0.0014714048011228442 0.0020096050575375557 0.0011073935311287642 0.002146615879610181 0.0021310995798557997 0.0012985217617824674 0.001411563134752214 0.001697305589914322
0.6006006 0.0014670088421553373 0.0022470271214842796 0.0014652952086180449 0.002013573655858636 0.0011058736126869917 0.0021418093238025904 0.0021358965896070004 0.0012979876482859254 0.0014121889835223556 0.0016985179390758276
0.6016016 0.0014658255968242884 0.002260799054056406 0.0014591638464480639 0.0020178495906293392 0.0011044370476156473 0.002136669121682644 0.0021405648440122604 0.0012974321143701673 0.0014128005132079124 0.0016995047917589545
0.6026026 0.0014646474737673998 0.002273696009069681 0.00145303038880229 0.002022092230618 0.0011035370407626033 0.0021308755967766047 0.0021460962016135454 0.001296876696869731 0.0014133726945146918 0.0017004694091156125
0.6036036 0.0014633858809247613 0.0022874781861901283 0.0014469072921201587 0.002026189584285021 0.0011025690473616123 0.0021251963917165995 0.0021512890234589577 0.001296279369853437 0.0014139091363176703 0.0017014670884236693
0.6046046 0.0014621173031628132 0.002298547886312008 0.001440805965103209 0.0020301484037190676 0.0011017047800123692 0.002119145356118679 0.002156333765015006 0.0012956821592524648 0.0014144455781206489 0.0017021035309880972
0.6056056 0.0014608744531869888 0.0023065709974616766 0.0014359947526827455 0.002034050179645419 0.0011014139745384455 0.0021126652136445045 0.0021610783878713846 0.0012951421085745096 0.0014149474445730448 0.0017025264678522944
0.6066066 0.001459515537135303 0.0023113032802939415 0.0014311698032543063 0.0020377361215651035 0.0011011146707460284 0.002106036990880966 0.002165460493415594 0.0012949395459145308 0.0014154028613120317 0.001702520065009594
0.6076076 0.0014582329895347357 0.0023125093430280685 0.0014263574266806245 0.0020413564052432775 0.0011007701978087425 0.002100615529343486 0.0021695804316550493 0.001294987159781158 0.0014158403500914574 0.0017022500978782773
0.6086086 0.0014570191269740462 0.0023102620616555214 0.0014215362025424838 0.002044855384156108 0.0011003934778273106 0.002095236675813794 0.0021732805762439966 0.0012950777309015393 0.0014162635197862983 0.001701547298580408
0.6096096 0.0014562758151441813 0.002305771457031369 0.0014167189365252852 0.0020482693798840046 0.001099982182495296 0.0020913362968713045 0.0021780775859951973 0.001295118359848857 0.0014166593318805099 0.0017009122529998422
0.6106106 0.0014555980451405048 0.0022987339179962873 0.0014118802500888705 0.0020521043334156275 0.001099532819353044 0.0020875930786132812 0.0021831225603818893 0.0012951588723808527 0.0014170240610837936 0.0017000831430777907
0.6116116 0.0014549049083143473 0.0022899361792951822 0.0014070530887693167 0.0020557986572384834 0.0010990846203640103 0.0020837211050093174 0.002187747973948717 0.0012951636454090476 0.0014173627132549882 0.0016989749856293201
0.6126126 0.0014541215496137738 0.002279561711475253 0.0014022397808730602 0.0020593951921910048 0.0010985768167302012 0.002079562982544303 0.002192268380895257 0.0012951421085745096 0.001417685765773058 0.0016976171173155308
0.6136136 0.0014533533249050379 0.0022693979553878307 0.0013974286848679185 0.002062935847789049 0.0010980390943586826 0.0020755338482558727 0.0021966123022139072 0.0012951218523085117 0.0014180004363879561 0.0016962692607194185
0.6146146 0.0014524295693263412 0.0022610367741435766 0.0013925948878750205 0.002066247398033738 0.0010974537581205368 0.0020710707176476717 0.002200913382694125 0.001295061083510518 0.0014183020684868097 0.0016950123244896531
0.6156156 0.0014514517970383167 0.0022508385591208935 0.0013878028839826584 0.002069461392238736 0.0010968685382977128 0.002066445304080844 0.00220472807995975 0.0012949835509061813 0.0014186179032549262 0.001693466561846435
0.6166166 0.001450442592613399 0.0022395357955247164 0.0013838266022503376 0.0020726285874843597 0.0010962736560031772 0.002061557723209262 0.0022083185613155365 0.0012948858784511685 0.0014190077781677246 0.0016918308101594448
0.6176176 0.0014493089402094483 0.002230272861197591 0.00138003658503294 0.002075630472972989 0.001095812302082777 0.002056565135717392 0.0022115325555205345 0.0012947653885930777 0.0014193570241332054 0.0016903646755963564
0.6186186 0.0014481194084510207 0.0022220707032829523 0.0013766619376838207 0.0020785569213330746 0.0010953127639368176 0.0020551204215735197 0.002214512787759304 0.001294631976634264 0.0014196884585544467 0.00168940844014287
0.6196196 0.0014468460576608777 0.0022132801823318005 0.0013732629595324397 0.0020813727751374245 0.001094781095162034 0.002053546952083707 0.00221720221452415 0.0012944554910063744 0.0014200317673385143 0.0016883088974282146
0.6206206 0.00144555838778615 0.002207710174843669 0.0013698941329494119 0.002084007253870368 0.001094477134756744 0.0020518444944173098 0.0022195528727024794 0.0012942659668624401 0.001420322572812438 0.001687514828518033
0.6216216 0.0014442602405324578 0.002202335512265563 0.0013664904981851578 0.002086588181555271 0.0010946333641186357 0.002050056355074048 0.0022215319331735373 0.001294050132855773 0.0014206314226612449 0.0016867310041561723
0.6226226 0.0014432132011279464 0.0021995094139128923 0.001363106770440936 0.002089015208184719 0.0010947298724204302 0.0020482540130615234 0.0022232532501220703 0.0012938141589984298 0.0014209103537723422 0.0016862008487805724
0.6236236 0.0014422275125980377 0.002199560636654496 0.0013597134966403246 0.0020913886837661266 0.0010948085691779852 0.002045864937826991 0.002224869793280959 0.0012935721315443516 0.0014211797388270497 0.0016859094612300396
0.6246246 0.0014410685980692506 0.0021994910202920437 0.0013563096290454268 0.002093610819429159 0.0010948372073471546 0.002043609507381916 0.0022259140387177467 0.0012932884274050593 0.0014214145485311747 0.001685504917986691
0.6256256 0.001439885119907558 0.002199889160692692 0.0013529368443414569 0.0020957146771252155 0.0010948406998068094 0.002041130093857646 0.0022268532775342464 0.0012929856311529875 0.0014216338749974966 0.0016850967658683658
0.6266266 0.0014387787086889148 0.0022067250683903694 0.0013495400780811906 0.0020977198146283627 0.0010948121780529618 0.0020385361276566982 0.002227344550192356 0.0012931262608617544 0.0014218437718227506 0.0016853807028383017
0.6276276 0.0014380703214555979 0.0022154715843498707 0.0013466660166159272 0.0020996283274143934 0.0010947632836177945 0.0020354890730232 0.0022276591043919325 0.0012937950668856502 0.0014220642624422908 0.0016859563766047359
0.6286286 0.001437269733287394 0.0022242132108658552 0.0013444878859445453 0.002101405756548047 0.0010946679394692183 0.0020324133802205324 0.0022278022952377796 0.001295034890063107 0.001422829576767981 0.0016866805963218212
0.6296296 0.0014365052338689566 0.002232832834124565 0.0013422981137409806 0.002103053266182542 0.0010945344110950828 0.002029252005741 0.0022274779621511698 0.0012962531764060259 0.001423547277227044 0.0016873060958459973
0.6306306 0.0014356635510921478 0.0022418852895498276 0.0013401067117229104 0.0021046434994786978 0.001094378181733191 0.002025971421971917 0.0022270060144364834 0.0012974381679669023 0.0014242612523958087 0.0016879283357411623
0.6316316 0.0014349200064316392 0.0022515887394547462 0.0013379142619669437 0.0021060777362436056 0.0010941970394924283 0.0020226335618644953 0.0022261810954660177 0.0012986075598746538 0.0014249610248953104 0.0016885646618902683
0.6326326 0.00143402349203825 0.0022611143067479134 0.0013357200659811497 0.002107449807226658 0.0010939633939415216 0.0020189762581139803 0.002225260715931654 0.0012997532030567527 0.0014257394941523671 0.0016891113482415676
0.6336336 0.0014332018326967955 0.0022698058746755123 0.0013335199328139424 0.0021086656488478184 0.001093709492124617 0.0020152616780251265 0.002223934978246689 0.0013008558889850974 0.0014265166828408837 0.0016894970322027802
0.6346346 0.0014322790084406734 0.0022793388925492764 0.0013313173549249768 0.0021098267752677202 0.0010934281162917614 0.0020113468635827303 0.002222409239038825 0.0013019501930102706 0.0014272617409005761 0.0016899064648896456
0.6356356 0.0014314526924863458 0.0022917643655091524 0.0013291125651448965 0.002110813744366169 0.0010930871358141303 0.0020072173792868853 0.002220578258857131 0.0013030219124630094 0.0014279985334724188 0.001690560718998313
0.6366366 0.00143051752820611 0.002305972157046199 0.0013269183691591024 0.002111761597916484 0.0010927426628768444 0.0020030068699270487 0.0022184657864272594 0.0013040602207183838 0.0014287185622379184 0.0016913516446948051
0.6376376 0.001429630909115076 0.002319740829989314 0.0013247120659798384 0.0021126102656126022 0.001092991791665554 0.0019990967120975256 0.0022162199020385742 0.0013050687266513705 0.001429406343959272 0.0016921642236411572
0.6386386 0.0014286994701251388 0.00233336235396564 0.0013230376644060016 0.0021133434493094683 0.0010931980796158314 0.001995053142309189 0.002213654574006796 0.0013061141362413764 0.0014300703769549727 0.0016929481644183397
0.6396396 0.001427728682756424 0.0023469245061278343 0.0013213714119046926 0.0021139157470315695 0.0010933803860098124 0.0019907187670469284 0.0022107313852757215 0.0013071262510493398 0.0014307117089629173 0.0016936232568696141
0.6406406 0.0014267534716054797 0.0023598854895681143 0.0013197161024436355 0.0021144866477698088 0.0010934948222711682 0.001986374845728278 0.002207736950367689 0.001308112172409892 0.0014313209103420377 0.0016942090587690473
0.6416416 0.0014257202856242657 0.0023721938487142324 0.0013180403038859367 0.0021149099338799715 0.001093598548322916 0.001981830457225442 0.002204461023211479 0.0013090693391859531 0.001431913347914815 0.0016946375835686922
0.6426426 0.0014247497310861945 0.0023836742620915174 0.001316355774179101 0.0021151851397007704 0.0010936331236734986 0.0019770811777561903 0.0022008370142430067 0.0013100826181471348 0.001432473654858768 0.0016948970733210444
0.6436436 0.0014237231807783246 0.002397089498117566 0.0013147732242941856 0.0021153937559574842 0.0010936331236734986 0.001972255762666464 0.0021971319802105427 0.0013114535249769688 0.0014330005506053567 0.0016953839221969247
0.6446446 0.001422656001523137 0.002415776252746582 0.0013136051129549742 0.002115545328706503 0.0010936105391010642 0.001967315562069416 0.0021931789815425873 0.0013133656466379762 0.0014334904262796044 0.0016965048853307962
0.6456456 0.0014216166455298662 0.002433209912851453 0.0013124452671036124 0.0021155201829969883 0.0010935402242466807 0.0019625043496489525 0.0021888017654418945 0.001315395813435316 0.0014339553890749812 0.0016974433092400432
0.6466466 0.0014205826446413994 0.002449221443384886 0.0013112646993249655 0.002115508308634162 0.0010936498874798417 0.0019585418049246073 0.0021843004506081343 0.0013177895452827215 0.0014343702932819724 0.001698358915746212
0.6476476 0.0014197188429534435 0.0024634459987282753 0.00131008040625602 0.0021152948029339314 0.0010938990162685513 0.0019543361850082874 0.0021797369699925184 0.0013201821129769087 0.0014347577234730124 0.0016990503063425422
0.6486486 0.0014191643567755818 0.0024758486542850733 0.0013093248708173633 0.002115026582032442 0.0010941028594970703 0.0019498395267874002 0.0021748256403952837 0.001322522177360952 0.0014350974233821034 0.0016995281912386417
0.6496496 0.0014186445623636246 0.0024860959965735674 0.0013088881969451904 0.0021146261133253574 0.0010942291701212525 0.0019459438044577837 0.0021696947515010834 0.0013248407049104571 0.0014354061568155885 0.0016998189967125654
0.6506507 0.0014181083533912897 0.0024959661532193422 0.0013084440724924207 0.002114206552505493 0.001094319741241634 0.001944532385095954 0.002164483070373535 0.0013271128991618752 0.0014356659958139062 0.0017003155080601573
0.6516517 0.0014174842508509755 0.0025051503907889128 0.001307978294789791 0.0021136163268238306 0.001094378181733191 0.001943454728461802 0.002159180585294962 0.0013293480733409524 0.0014358818298205733 0.0017007192363962531
0.6526527 0.0014168970519676805 0.002512011444196105 0.0013074976159259677 0.002112996531650424 0.0010943722445517778 0.001942381844855845 0.0021538303699344397 0.0013315891847014427 0.0014360558707267046 0.0017008481081575155
0.6536537 0.0014163219602778554 0.0025166708510369062 0.0013069906271994114 0.002112283604219556 0.001094299484975636 0.0019410132663324475 0.002148199127987027 0.0013342129532247782 0.0014361846260726452 0.001700686407275498
0.6546547 0.0014159660786390305 0.0025190990418195724 0.0013064752565696836 0.0021114074625074863 0.0010942077497020364 0.0019394016126170754 0.0021424866281449795 0.0013368009822443128 0.0014362918445840478 0.0017002375097945333
0.6556557 0.0014157508267089725 0.0025191446766257286 0.001305930083617568 0.0021105301566421986 0.0010940205538645387 0.0019378041615709662 0.002136573661118746 0.0013393557164818048 0.0014363324735313654 0.001699493732303381
0.6566567 0.001415483420714736 0.0025168948341161013 0.0013053719885647297 0.00210944889113307 0.0010938107734546065 0.001936635933816433 0.002130479784682393 0.0013419663300737739 0.0014363420195877552 0.0016984926769509912
0.6576577 0.0014151851646602154 0.0025122659280896187 0.0013047772226855159 0.002108413027599454 0.0010935402242466807 0.0019350432557985187 0.002124194987118244 0.0013451838167384267 0.0014363240916281939 0.0016972142038866878
0.6586587 0.0014148079790174961 0.002509557642042637 0.0013041773345321417 0.002107825130224228 0.0010932254372164607 0.0019334316020831466 0.0021177243907004595 0.0013485157396644354 0.001436240621842444 0.0016961672808974981
0.6596597 0.0014144150773063302 0.0025046146474778652 0.0013035684823989868 0.0021077776327729225 0.0010928582632914186 0.001931958133354783 0.0021109962835907936 0.0013517820043489337 0.0014361405046656728 0.0016949012642726302
0.6606607 0.0014140661805868149 0.0024974150583148003 0.0013029099209234118 0.0021076190751045942 0.0010924553498625755 0.0019298457773402333 0.0021043061278760433 0.0013550304574891925 0.0014359938213601708 0.0016932935686782002
0.6616617 0.00141367397736758 0.0024919116403907537 0.001302260090596974 0.00210742698982358 0.0010919796768575907 0.0019286870956420898 0.002097225049510598 0.0013581931125372648 0.0014358008047565818 0.0016919065965339541
0.6626627 0.001413408201187849 0.002485449193045497 0.0013015761505812407 0.002107554581016302 0.0010914778104051948 0.0019279384287074208 0.002090344438329339 0.001361329574137926 0.0014355992898344994 0.0016905199736356735
0.6636637 0.001413468038663268 0.002477919915691018 0.001300881733186543 0.002107580890879035 0.0010909222764894366 0.001927823992446065 0.002083692466840148 0.0013644290156662464 0.0014353656442835927 0.0016891204286366701
0.6646647 0.001413514488376677 0.002469859551638365 0.0013001608895137906 0.0021075760014355183 0.0010903095826506615 0.0019303893204778433 0.002076978562399745 0.0013674723450094461 0.0014351033605635166 0.0016879293834790587
0.6656657 0.0014135661767795682 0.0024615617003291845 0.0012996478471904993 0.002107498701661825 0.0010896539315581322 0.0019325684988871217 0.0020701598841696978 0.001370455021969974 0.0014347994001582265 0.0016866569640114903
0.6666667 0.0014136956306174397 0.0024535167030990124 0.0012994951102882624 0.0021073268726468086 0.0010889661498367786 0.0019350432557985187 0.002064118394628167 0.0013734125532209873 0.0014344704104587436 0.0016855605645105243
0.6676677 0.0014146491885185242 0.0024454868398606777 0.0012994868448004127 0.0021071075461804867 0.0010882163187488914 0.001938781701028347 0.00205853465013206 0.0013762997696176171 0.0014341305941343307 0.0016847439110279083
0.6686687 0.0014156765537336469 0.002437485149130225 0.0013003876665607095 0.002106795320287347 0.0010874271392822266 0.0019434738205745816 0.0020528649911284447 0.001379145309329033 0.0014337706379592419 0.0016841142205521464
0.6696697 0.001416670042090118 0.00242984970100224 0.001301252981647849 0.0021064721513539553 0.001086586737073958 0.0019482754869386554 0.0020469282753765583 0.0013819432351738214 0.0014333832077682018 0.0016834847629070282
0.6706707 0.001417557243257761 0.002429161686450243 0.0013020875630900264 0.0021060120780020952 0.0010857152519747615 0.0019530343124642968 0.002041034633293748 0.0013847076334059238 0.0014329921687021852 0.0016835893038660288
0.6716717 0.0014184819301590323 0.002432615030556917 0.0013028787216171622 0.00210548029281199 0.0010848056990653276 0.001957268686965108 0.0020348215475678444 0.0013873970601707697 0.001432567834854126 0.0016840352909639478
0.6726727 0.0014193415408954024 0.002436076756566763 0.001304165692999959 0.0021049128845334053 0.0010838162852451205 0.001961398171260953 0.0020284890197217464 0.0013902544742450118 0.001432123128324747 0.001684508635662496
0.6736737 0.0014202201273292303 0.0024389869067817926 0.001305528450757265 0.002104277489706874 0.0010828255908563733 0.001965322531759739 0.0020221471786499023 0.001393196522258222 0.0014317285967990756 0.0016849146923050284
0.6746747 0.0014210736844688654 0.0024449676275253296 0.0013068465050309896 0.002103561069816351 0.0010817706352099776 0.0019690466579049826 0.002016000682488084 0.0013962745433673263 0.0014313423307612538 0.0016856538131833076
0.6756757 0.0014218570431694388 0.002452150220051408 0.001308135804720223 0.0021027945913374424 0.001080673886463046 0.00197273725643754 0.002009811345487833 0.0013993000611662865 0.0014309394173324108 0.001686488976702094
0.6766767 0.0014226225903257728 0.002458274830132723 0.0013093650341033936 0.0021019172854721546 0.0010795866837725043 0.0019761992152780294 0.0020036506466567516 0.0014022719115018845 0.0014305436052381992 0.0016871591797098517
0.6776777 0.0014232774265110493 0.0024637903552502394 0.0013105423422530293 0.002101327059790492 0.001078904839232564 0.001980958040803671 0.001997237093746662 0.0014051854377612472 0.0014301215996965766 0.0016879272880032659
0.6786787 0.0014240083983168006 0.0024683678057044744 0.001311687403358519 0.0021008418407291174 0.0010781920282170177 0.0019853306002914906 0.0019912479910999537 0.0014080476248636842 0.0014296817826107144 0.0016886006342247128
0.6796797 0.0014247401850298047 0.0024719680659472942 0.0013130767038092017 0.0021003580186516047 0.0010774624533951283 0.0019895124714821577 0.0019853543490171432 0.0014108658069744706 0.001429239520803094 0.0016891752602532506
0.6806807 0.0014254357665777206 0.002474615117534995 0.0013150195591151714 0.0020998800173401833 0.0010766756022349 0.0019944191444665194 0.001979341497644782 0.0014136265963315964 0.0014287661761045456 0.0016897532623261213
0.6816817 0.0014261534670367837 0.0024784919805824757 0.0013169231824576855 0.002099293516948819 0.0010758721036836505 0.0019988773856312037 0.0019732664804905653 0.0014163374435156584 0.0014286910882219672 0.001690434175543487
0.6826827 0.0014268060913309455 0.0024851353373378515 0.0013187687145546079 0.0020986413583159447 0.001075022155418992 0.002003469504415989 0.001967082032933831 0.0014190077781677246 0.0014286016812548041 0.0016913928557187319
0.6836837 0.0014274637214839458 0.002491494407877326 0.0013205663999542594 0.002097936812788248 0.0010741567239165306 0.0020076227374374866 0.00196074484847486 0.0014216065173968673 0.0014285063371062279 0.0016922331415116787
0.6846847 0.001428270130418241 0.002497681649401784 0.001322464202530682 0.002097213175147772 0.001073248335160315 0.0020115231163799763 0.0019542884547263384 0.0014241528697311878 0.001428391900844872 0.001693026046268642
0.6856857 0.0014289520913735032 0.0025036728475242853 0.001324895885773003 0.0020963335409760475 0.0010723364539444447 0.002015027916058898 0.0019478893373161554 0.0014266562648117542 0.0014282488264143467 0.001693779369816184
0.6866867 0.001429694821126759 0.002509242156520486 0.001327312900684774 0.0020954464562237263 0.0010713564697653055 0.0020186041947454214 0.0019411802059039474 0.0014291167026385665 0.0014280747855082154 0.0016944478265941143
0.6876877 0.0014304356882348657 0.002514423104003072 0.0013296524994075298 0.0020944701973348856 0.0010703611187636852 0.0020217704586684704 0.0019349383655935526 0.0014315032167360187 0.0014278852613642812 0.0016950489953160286
0.6886887 0.0014312019338831306 0.002518946770578623 0.0013319578720256686 0.002093450864776969 0.0010693490039557219 0.0020247697830200195 0.0019291352946311235 0.0014338480541482568 0.0014276707079261541 0.001695592305622995
0.6896897 0.001431981916539371 0.0025257852394133806 0.0013341701123863459 0.002092469949275255 0.001068292884156108 0.0020276117138564587 0.0019231700571253896 0.001436204882338643 0.0014274168061092496 0.001696344930678606
0.6906907 0.001432788441888988 0.0025321180000901222 0.0013363566249608994 0.0020916711073368788 0.001067210454493761 0.0020300578325986862 0.0019171190215274692 0.0014384937239810824 0.001427141367457807 0.0016969952266663313
0.6916917 0.0014335503801703453 0.0025393483228981495 0.0013384714256972075 0.0020908010192215443 0.0010661280248314142 0.0020323037169873714 0.0019109725253656507 0.001440735999494791 0.0014268946833908558 0.001697689644061029
0.6926927 0.0014345023082569242 0.0025451986584812403 0.0013405383797362447 0.00209022406488657 0.0010649967007339 0.002034211065620184 0.001904778415337205 0.0014429365983232856 0.0014266895595937967 0.0016982308588922024
0.6936937 0.0014357322361320257 0.0025494820438325405 0.0013425596989691257 0.0020897663198411465 0.0010638427920639515 0.002035980112850666 0.0018985175993293524 0.0014451526803895831 0.0014264702331274748 0.0016986116534098983
0.6946947 0.00143695087172091 0.0025516217574477196 0.0013445025542750955 0.002089307177811861 0.001062694820575416 0.0020376872271299362 0.0018922138260677457 0.0014475798234343529 0.0014262008480727673 0.0016987510025501251
0.6956957 0.00143819535151124 0.0025514333974570036 0.001346417237073183 0.002088805427774787 0.0010622465051710606 0.002038874663412571 0.001885747886262834 0.0014499592361971736 0.0014259206363931298 0.0016986223636195064
0.6966967 0.0014394756872206926 0.00254905060864985 0.001348242280073464 0.002088224748149514 0.0010617589578032494 0.002039828337728977 0.0018793392227962613 0.0014522706624120474 0.0014257001457735896 0.0016982101369649172
0.6976977 0.0014408578863367438 0.002544073387980461 0.0013500406639650464 0.0020876217167824507 0.0010612404439598322 0.002040705643594265 0.0018726062262430787 0.0014545464655384421 0.0014254474081099033 0.0016974600730463862
0.6986987 0.001442472916096449 0.002536170417442918 0.0013517816551029682 0.00208702078089118 0.0010607349686324596 0.002042689360678196 0.0018660258501768112 0.0014567601028829813 0.0014251816319301724 0.0016965375980362296
0.6996997 0.0014440369559451938 0.0025305026210844517 0.0013534596655517817 0.002086293650791049 0.0010601794347167015 0.002045044908300042 0.0018593835411593318 0.0014589178608730435 0.0014248620718717575 0.0016958534251898527
0.7007007 0.0014456501230597496 0.0025245200376957655 0.001355088665150106 0.002085571177303791 0.001059622736647725 0.002047200221568346 0.001852598157711327 0.0014610147336497903 0.0014245378552004695 0.0016950893914327025
0.7017017 0.0014472019392997026 0.0025185728445649147 0.0013566762208938599 0.0020847893320024014 0.0010595201747491956 0.002049036091193557 0.0018457698170095682 0.001463068649172783 0.0014241504250094295 0.001694309525191784
0.7027027 0.0014487382723018527 0.002511703409254551 0.0013582025421783328 0.002084017964079976 0.0010595608036965132 0.0020508146844804287 0.0018389272736385465 0.0014650808880105615 0.0014237368013709784 0.0016934204613789916
0.7037037 0.0014502641279250383 0.00250280206091702 0.0013596629723906517 0.0020831392612308264 0.0010595917701721191 0.002052259398624301 0.0018319940427318215 0.00146702048368752 0.0014232993125915527 0.0016922259237617254
0.7047047 0.0014517467934638262 0.0024930061772465706 0.0013610946480184793 0.002082562306895852 0.0010595953790470958 0.002053380012512207 0.0018249750137329102 0.0014689171221107244 0.0014228224754333496 0.0016909000696614385
0.7057057 0.0014532157219946384 0.002484061988070607 0.0013624655548483133 0.002083022613078356 0.0010595988715067506 0.0020546913146972656 0.001817998825572431 0.0014707600930705667 0.001422306289896369 0.0016897913301363587
0.7067067 0.0014547016471624374 0.0024752116296440363 0.0013637894298881292 0.0020834337919950485 0.0010595833882689476 0.0020572184585034847 0.0018108414951711893 0.001472562551498413 0.0014217650750651956 0.0016887898091226816
0.7077077 0.0014560979325324297 0.002469653030857444 0.001365073025226593 0.0020838379859924316 0.0010596525389701128 0.002059683669358492 0.0018036460969597101 0.0014742838684469461 0.0014211774105206132 0.001688122865743935
0.7087087 0.0014574279775843024 0.002465104451403022 0.0013662956189364195 0.002084200270473957 0.0010602199472486973 0.0020618389826267958 0.001796455355361104 0.00147596828173846 0.0014205705374479294 0.0016875647706910968
0.7097097 0.0014587637269869447 0.002460438758134842 0.0013674686197191477 0.002084583044052124 0.0010607492877170444 0.0020639372523874044 0.0017892741598188877 0.0014776014722883701 0.0014199399156495929 0.0016869730316102505
0.7107107 0.0014600958675146103 0.00245497259311378 0.0013686101883649826 0.0020849884022027254 0.0010613107588142157 0.0020657205022871494 0.0017818164778873324 0.001479180995374918 0.0014192605158314109 0.00168621726334095
0.7117117 0.0014613394159823656 0.002449170919135213 0.001369675388559699 0.002085393527522683 0.0010618292726576328 0.0020677566062659025 0.0017745732329785824 0.001480698585510254 0.0014185666805133224 0.0016854449640959501
0.7127127 0.001462847227230668 0.00244250544346869 0.001370733603835106 0.002085686894133687 0.0010623657144606113 0.0020696306601166725 0.0017671632813289762 0.0014821946388110518 0.0014178334968164563 0.0016845512436702847
0.7137137 0.001464343979023397 0.002436688868328929 0.0013717133551836014 0.0020864487159997225 0.0010628891177475452 0.002071213675662875 0.0017597484402358532 0.0014836072223260999 0.001417125458829105 0.0016837532166391611
0.7147147 0.001465753884986043 0.0024302538949996233 0.0013726536417379975 0.002087229397147894 0.001063394476659596 0.0020724390633404255 0.0017522621201351285 0.0014849781291559339 0.0014166677137836814 0.0016828482039272785
0.7157157 0.0014671515673398972 0.002423390280455351 0.001373559469357133 0.00208803522400558 0.0010639071697369218 0.002074174815788865 0.0017457723151892424 0.001486287103034556 0.0014163326704874635 0.0016820679884403944
0.7167167 0.0014685079222545028 0.0024160677567124367 0.0013744300231337547 0.002088788663968444 0.0010644388385117054 0.002077245619148016 0.0017396878683939576 0.0014875388005748391 0.0014160525752231479 0.0016814176924526691
0.7177177 0.0014698205050081015 0.002408326603472233 0.001375226303935051 0.0020895455963909626 0.0010649370960891247 0.002080359496176243 0.001733541488647461 0.001488757086917758 0.001415745005942881 0.0016806955682113767
0.7187187 0.0014710786053910851 0.002399804536253214 0.001376007916405797 0.002090227557346225 0.0010654485085979104 0.002083206083625555 0.0017274331767112017 0.0014899480156600475 0.0014154469827190042 0.0016798446886241436
0.7197197 0.001472250442020595 0.002390354173257947 0.0013767664786428213 0.002090929774567485 0.0010659360559657216 0.0020859192591160536 0.0017212008824571967 0.001491326023824513 0.0014151382492855191 0.001678869011811912
0.7207207 0.0014734041178599 0.0023798898328095675 0.001377947861328721 0.0020916126668453217 0.0010664343135431409 0.00208841310814023 0.0017150877974927425 0.0014926684089004993 0.0014148259069770575 0.001677809632383287
0.7217217 0.001474539632909 0.0023686070926487446 0.0013790770899504423 0.002092264825478196 0.0010669267503544688 0.0020904873963445425 0.001708888914436102 0.0014939212705940008 0.0014145016903057694 0.0016765794716775417
0.7227227 0.001475549302995205 0.0023563909344375134 0.0013801866443827748 0.0020928860176354647 0.0010674070799723268 0.002092709532007575 0.001702542300336063 0.0014951645862311125 0.001414164318703115 0.0016752223018556833
0.7237237 0.0014766156673431396 0.002343161730095744 0.0013812356628477573 0.002093524904921651 0.001067900680936873 0.0020944690331816673 0.001696248073130846 0.0014963197754696012 0.001413813792169094 0.0016736990073695779
0.7247247 0.0014776329044252634 0.0023320610634982586 0.0013822498731315136 0.002094142371788621 0.001068382291123271 0.002096242969855666 0.0016899252077564597 0.001497428398579359 0.00141345732845366 0.0016723914304748178
0.7257257 0.0014785274397581816 0.0023256579879671335 0.0013832423137500882 0.002094724215567112 0.0010688566835597157 0.0020980690605938435 0.0016836023423820734 0.0014984774170443416 0.0014130782801657915 0.0016715818783268332
0.7267267 0.001479418366216123 0.0023197955451905727 0.0013841731706634164 0.002095262985676527 0.001069626770913601 0.002099647419527173 0.0016772126546129584 0.0014994681114330888 0.001412714715115726 0.0016708134207874537
0.7277277 0.0014802927616983652 0.0023130406625568867 0.0013850836548954248 0.0020958147943019867 0.0010705601889640093 0.0021010779310017824 0.0016706943279132247 0.001500420505180955 0.0014123332221060991 0.0016699243569746614
0.7287287 0.001481051673181355 0.0023060517851263285 0.0013859510654583573 0.002096370328217745 0.0010719049023464322 0.002102265367284417 0.0016643189592286944 0.0015013038646429777 0.001411945791915059 0.0016690181801095605
0.7297297 0.0014818650670349598 0.002298325067386031 0.0013867991510778666 0.002096925862133503 0.001073311548680067 0.002103304723277688 0.0016578816575929523 0.0015021264553070068 0.0014115547528490424 0.0016680106054991484
0.7307307 0.0014825899852439761 0.0023042401298880577 0.0013879677280783653 0.0020973754581063986 0.0010747384512796998 0.002104120096191764 0.0016518067568540573 0.001502891769632697 0.0014111279742792249 0.0016685398295521736
0.7317317 0.0014833536697551608 0.002312037395313382 0.0013892563292756677 0.0020979023538529873 0.0010761403245851398 0.0021046113688498735 0.0016463613137602806 0.0015036141267046332 0.001410700031556189 0.0016693308716639876
0.7327327 0.0014840569347143173 0.0023190383799374104 0.001390497898682952 0.0020983826834708452 0.001077581662684679 0.002105064457282424 0.0016408681403845549 0.001504267449490726 0.0014102315763011575 0.0016699988627806306
0.7337337 0.0014848040882498026 0.002325048903003335 0.0013917037285864353 0.0020988332107663155 0.0010789739899337292 0.0021053028758615255 0.0016353463288396597 0.0015048789791762829 0.0014097631210461259 0.001670517260208726
0.7347347 0.0014855307526886463 0.0023300182074308395 0.0013928866246715188 0.0021007072646170855 0.0010806131176650524 0.0021051978692412376 0.0016301011200994253 0.0015054320683702826 0.0014092683559283614 0.0016710840864107013
0.7357357 0.0014862524112686515 0.0023338806349784136 0.0013940230710431933 0.0021026551257818937 0.0010823094053193927 0.0021047734189778566 0.0016249131876975298 0.001505916123278439 0.0014088022289797664 0.0016715029487386346
0.7367367 0.0014869689475744963 0.002338660880923271 0.0013951149303466082 0.002104786690324545 0.0010840046452358365 0.0021047592163085938 0.0016196775250136852 0.0015063607133924961 0.001408350421115756 0.0016720761777833104
0.7377377 0.0014878024812787771 0.0023431493900716305 0.0013961781514808536 0.0021072588860988617 0.001085691386833787 0.0021041107829660177 0.0016145562985911965 0.0015067410422489047 0.0014078592648729682 0.001672594342380762
0.7387387 0.001488570822402835 0.002346187364310026 0.001397222513332963 0.0021097136195749044 0.0010873913997784257 0.002103357343003154 0.0016099547501653433 0.001507071196101606 0.001407361007295549 0.0016729810740798712
0.7397397 0.001489373971708119 0.0023472739849239588 0.0013982137897983193 0.002112112008035183 0.0010895526502281427 0.002102389233186841 0.0016051721759140491 0.001507348963059485 0.0014068197924643755 0.0016731397481635213
0.7407407 0.0014903194969519973 0.0023469303268939257 0.001399177243001759 0.002114552306011319 0.0010917889885604382 0.002101158956065774 0.0016004896024242043 0.001507568289525807 0.0014063643757253885 0.0016731501091271639
0.7417417 0.001491503557190299 0.00234669866040349 0.0014001282397657633 0.002116951858624816 0.001094022998586297 0.002099909819662571 0.0015958832809701562 0.00150774116627872 0.001405922113917768 0.00167319574393332
0.7427427 0.0014927416341379285 0.002351562725380063 0.0014010148588567972 0.002119364682585001 0.0010962652741000056 0.0020982646383345127 0.00159111013635993 0.0015078365104272962 0.001405451213940978 0.0016737347468733788
0.7437437 0.0014940720284357667 0.002353580202907324 0.0014018964720889926 0.002121745375916362 0.001098512439057231 0.0020965193398296833 0.0015863323351368308 0.0015079021686688066 0.0014049517922103405 0.0016739459242671728
0.7447447 0.0014953103382140398 0.0023528786841779947 0.0014027481665834785 0.0021241270005702972 0.0011007451685145497 0.0020959710236638784 0.0015815544174984097 0.001507909270003438 0.0014044033596292138 0.0016739609418436885
0.7457457 0.0014965977752581239 0.002349570859223604 0.0014035608619451523 0.002126554260030389 0.0011029815068468451 0.002097001066431403 0.0015767383156344295 0.0015078556025400758 0.0014038276858627796 0.0016738541889935732
0.7467467 0.001497906749136746 0.002344487002119422 0.0014043498085811734 0.002128924010321498 0.0011054062051698565 0.0020995186641812325 0.0015719508519396186 0.0015077483840286732 0.0014032184844836593 0.0016737233381718397
0.7477477 0.001499280915595591 0.0023380371276289225 0.0014051205944269896 0.0021313310135155916 0.0011083221761509776 0.0021017836406826973 0.0015673732850700617 0.0015075945993885398 0.0014025819255039096 0.0016734916716814041
0.7487487 0.0015006163157522678 0.0023298822343349457 0.00140586297493428 0.002133704489096999 0.001111876918002963 0.00210398668423295 0.0015630006091669202 0.0015073823742568493 0.0014018988003954291 0.001673134625889361
0.7497497 0.0015019513666629791 0.0023184025194495916 0.001406569266691804 0.0021360600367188454 0.0011155152460560203 0.0021061087027192116 0.0015587281668558717 0.0015071273082867265 0.0014011883176863194 0.0016724057495594025
0.7507508 0.00150330422911793 0.002303494606167078 0.001407252624630928 0.0021384512074291706 0.0011196553241461515 0.002108016051352024 0.0015545367496088147 0.001506805419921875 0.0014005827251821756 0.0016713445074856281
0.7517518 0.0015046655898913741 0.0022889573592692614 0.001407925272360444 0.0021408044267445803 0.0011240184539929032 0.002109641907736659 0.0015513562830165029 0.0015064298640936613 0.0014000105438753963 0.0016704234294593334
0.7527528 0.0015060087898746133 0.0022756645921617746 0.0014085503062233329 0.0021431671921163797 0.0011283480562269688 0.002111029578372836 0.0015483187744393945 0.0015060162404552102 0.0013994204346090555 0.001669613877311349
0.7537538 0.0015074025141075253 0.0022616873029619455 0.0014097889652475715 0.0021455215755850077 0.0011326848762109876 0.0021124600898474455 0.0015451860381290317 0.001505528693087399 0.0013987779384478927 0.0016687820898368955
0.7547548 0.0015087559586390853 0.0022451020777225494 0.001411079429090023 0.0021478927228599787 0.0011369907297194004 0.002113776048645377 0.0015421104617416859 0.0015050113433972 0.0013981127412989736 0.0016676479717716575
0.7557558 0.001510139089077711 0.002230356214568019 0.0014123475411906838 0.0021507632918655872 0.0011412906460464 0.002117328578606248 0.001538939424790442 0.001504418789409101 0.0013974332250654697 0.0016670019831508398
0.7567568 0.0015114274574443698 0.0022166490089148283 0.0014135946985334158 0.0021537947468459606 0.0011455703061074018 0.0021205854136496782 0.001535720773972571 0.0015037881676107645 0.0013967156410217285 0.0016664274735376239
0.7577578 0.0015127405058592558 0.002200332935899496 0.0014148371992632747 0.0021568273659795523 0.0011498212115839124 0.0021236371248960495 0.0015325498534366488 0.001503100385889411 0.0013959526550024748 0.0016655332874506712
0.7587588 0.0015140101313591003 0.0021814554929733276 0.0014160186983644962 0.002159831579774618 0.00115405791439116 0.0021283768583089113 0.001529431319795549 0.0015027307672426105 0.0013951730215921998 0.0016645651776343584
0.7597598 0.001515352982096374 0.0021605421788990498 0.001417207415215671 0.0021628306712955236 0.001158297061920166 0.002133059548214078 0.0015261697117239237 0.0015023970045149326 0.0013943755766376853 0.0016633592313155532
0.7607608 0.0015166064258664846 0.002137521980330348 0.0014183928724378347 0.0021658490877598524 0.0011626600753515959 0.002137742005288601 0.001522817532531917 0.0015020418213680387 0.001393536338582635 0.0016619076486676931
0.7617618 0.0015178554458543658 0.002114760922268033 0.001419529551640153 0.0021688793785870075 0.0011672091204673052 0.0021420526318252087 0.0015195799060165882 0.001501609105616808 0.0013926827814429998 0.00166046223603189
0.7627628 0.001519113196991384 0.0020958504173904657 0.0014206634368747473 0.002171896630898118 0.0011717271991074085 0.002146224956959486 0.0015185355441644788 0.001501232385635376 0.0013918244512751698 0.0016596743371337652
0.7637638 0.001520342193543911 0.002084657084196806 0.0014217805583029985 0.0021748864091932774 0.0011763405054807663 0.00215009693056345 0.0015175199368968606 0.0015008342452347279 0.0013909137342125177 0.0016597079811617732
0.7647648 0.0015214768936857581 0.002076938049867749 0.0014228727668523788 0.0021779476664960384 0.001181358122266829 0.0021540450397878885 0.001516475691460073 0.0015003990847617388 0.0013900076737627387 0.0016601691022515297
0.7657658 0.0015226289397105575 0.0020713575650006533 0.0014239591546356678 0.0021809577010571957 0.0011863636318594217 0.0021576641593128443 0.0015154313296079636 0.0014999210834503174 0.0013890790287405252 0.0016608181176707149
0.7667668 0.0015236863400787115 0.0020665915217250586 0.001425046008080244 0.0021839821711182594 0.001191315590403974 0.0021611261181533337 0.0015148496022447944 0.0014993989607319236 0.0013881349004805088 0.0016615702770650387
0.7677678 0.0015247210394591093 0.002064090920612216 0.0014260895550251007 0.002187013626098633 0.0011962640564888716 0.0021653652656823397 0.0015143727650865912 0.001498825498856604 0.0013871823903173208 0.001662658411078155
0.7687688 0.0015256816986948252 0.0020622187294065952 0.0014278270537033677 0.0021900010760873556 0.0012011671205982566 0.0021694039460271597 0.001513905473984778 0.001498208031989634 0.0013862084597349167 0.0016638468950986862
0.7697698 0.001526639680378139 0.0020607069600373507 0.0014295673463493586 0.0021930574439466 0.0012060594744980335 0.0021731758024543524 0.0015132903354242444 0.001497553545050323 0.0013852262636646628 0.0016650308389216661
0.7707708 0.0015274500474333763 0.002058775629848242 0.0014312966959550977 0.002196186687797308 0.0012108981609344482 0.002177777234464884 0.0015126847429201007 0.0014968501636758447 0.0013842439511790872 0.0016662405105307698
0.7717718 0.0015283231623470783 0.0020563271827995777 0.0014329910045489669 0.0022001874167472124 0.00121572136413306 0.002182750729843974 0.0015120506286621094 0.0014962708810344338 0.0013832509284839034 0.0016675414517521858
0.7727728 0.001529084169305861 0.002053249627351761 0.0014346918324008584 0.002204114105552435 0.0012204861268401146 0.002188844606280327 0.0015113638946786523 0.0014956796076148748 0.0013822399778291583 0.0016688616015017033
0.7737738 0.001529743312858045 0.002048732712864876 0.001436365069821477 0.0022080945782363415 0.0012252306332811713 0.0021954202093183994 0.0015108633087947965 0.001495020347647369 0.0013812362449243665 0.0016700784908607602
0.7747748 0.0015303567051887512 0.002042739186435938 0.00143802585080266 0.0022120701614767313 0.0012299275258556008 0.002202005358412862 0.0015112590044736862 0.0014943277928978205 0.001380245666950941 0.0016712176147848368
0.7757758 0.0015309082809835672 0.0020343994256109 0.001439687330275774 0.0022160052321851254 0.0012345873983576894 0.002208271063864231 0.0015115117421373725 0.0014935957733541727 0.0013792597455903888 0.0016720251878723502
0.7767768 0.001531477551907301 0.002024030080065131 0.001441347529180348 0.0022200082894414663 0.0012392019852995872 0.0022142028901726007 0.001511807437054813 0.001492818584665656 0.0013782489113509655 0.001672571524977684
0.7777778 0.001531946356408298 0.0020118134561926126 0.0014429835136979818 0.0022239875979721546 0.0012437879340723157 0.0022199582308530807 0.0015120076714083552 0.001491975737735629 0.0013772475067526102 0.0016728566261008382
0.7787788 0.0015323989791795611 0.001998205203562975 0.0014446022687479854 0.002227924996986985 0.0012483143946155906 0.0022258709650486708 0.0015121650649234653 0.001491111470386386 0.0013762378366664052 0.0016729813069105148
0.7797798 0.0015327560249716043 0.0019902491476386786 0.0014462234685197473 0.0022319054696708918 0.0012528180377557874 0.002231221180409193 0.0015124845085665584 0.001490217400714755 0.0013752352679148316 0.0016736791003495455
0.7807808 0.0015330862952396274 0.0019878533203154802 0.0014478237135335803 0.0022358845453709364 0.0012572812847793102 0.0022365236654877663 0.001512980437837541 0.0014892423059791327 0.001374342362396419 0.0016750020440667868
0.7817818 0.0015333631308749318 0.001984849339351058 0.0014494388597086072 0.0022398221772164106 0.0012616848107427359 0.0022428082302212715 0.0015134047716856003 0.0014882468385621905 0.0013735342072322965 0.0016763503663241863
0.7827828 0.0015335582429543138 0.001981331268325448 0.0014510216424241662 0.002243779832497239 0.0012661373475566506 0.0022489738184958696 0.0015137767186388373 0.0014871918829157948 0.0013727199984714389 0.0016776100965216756
0.7837838 0.0015338078374043107 0.0019773647654801607 0.0014526264276355505 0.002247720956802368 0.0012707733549177647 0.002254829276353121 0.0015140819596126676 0.0014861035160720348 0.001372013008221984 0.0016788134817034006
0.7847848 0.0015340180834755301 0.001990925520658493 0.001454221666790545 0.0022517049219459295 0.00127535464707762 0.002260727807879448 0.0015145492507144809 0.0014849781291559339 0.0013713538646697998 0.0016819816082715988
0.7857858 0.0015343815321102738 0.002004003617912531 0.0014557995600625873 0.0022556602489203215 0.0012801897246390581 0.0022658060770481825 0.0015148163074627519 0.001483790809288621 0.0013706802856177092 0.0016850143438205123
0.7867868 0.0015350326430052519 0.0020157054532319307 0.0014573880471289158 0.002259602537378669 0.0012852156069129705 0.002271270612254739 0.001515026087872684 0.0014825677499175072 0.0013699757400900126 0.0016879760660231113
0.7877878 0.0015357178635895252 0.0020259548909962177 0.001458962564356625 0.0022639285307377577 0.0012906098272651434 0.0022767733316868544 0.0015159511240199208 0.0014813184970989823 0.001369256991893053 0.0016909417463466525
0.7887888 0.0015364640858024359 0.002035140059888363 0.0014605338219553232 0.00226827384904027 0.001296002883464098 0.0022831724490970373 0.0015167236560955644 0.001479991595260799 0.0013685213634744287 0.001693869475275278
0.7897898 0.0015372162451967597 0.0020428039133548737 0.0014621169539168477 0.0022725199814885855 0.0013012993149459362 0.002290158299729228 0.0015174245927482843 0.0014786469982936978 0.0013677405659109354 0.0016966586699709296
0.7907908 0.0015379702672362328 0.0020512810442596674 0.001463721040636301 0.002276846207678318 0.0013065242674201727 0.0022970866411924362 0.0015182971255853772 0.0014772581635043025 0.0013669324107468128 0.0016995464684441686
0.7917918 0.0015387944877147675 0.002065252047032118 0.0014655627310276031 0.002281213877722621 0.001311653875745833 0.0023037672508507967 0.0015190744306892157 0.0014758335892111063 0.0013660991098731756 0.001703027868643403
0.7927928 0.0015395520022138953 0.0020846384577453136 0.0014676719438284636 0.002285485155880451 0.0013166868593543768 0.0023103521671146154 0.0015201139030978084 0.0014743650099262595 0.0013652241323143244 0.00170712114777416
0.7937938 0.001540391705930233 0.00210128934122622 0.0014697954757139087 0.002289770869538188 0.001321643590927124 0.002316765720024705 0.0015216254396364093 0.0014728403184562922 0.0013643228448927402 0.001710938406176865
0.7947948 0.001541231875307858 0.0021158193703740835 0.0014719084138050675 0.0022940468043088913 0.0013265073066577315 0.0023230360820889473 0.0015230989083647728 0.001471279771067202 0.0013633632333949208 0.0017144769662991166
0.7957958 0.0015421104617416859 0.0021278993226587772 0.0014740324113518 0.0022983038797974586 0.0013313281815499067 0.0023292494006454945 0.0015246247639879584 0.0014696717262268066 0.0013623666018247604 0.0017177319386973977
0.7967968 0.0015430350322276354 0.002135497285053134 0.0014761575730517507 0.0023025977425277233 0.0013361787423491478 0.0023355053272098303 0.0015261316439136863 0.0014680433087050915 0.0013613259652629495 0.0017204971518367529
0.7977978 0.0015440330607816577 0.002138067502528429 0.0014782848302274942 0.0023068534210324287 0.0013408982194960117 0.0023414038587361574 0.001527652726508677 0.001466361223720014 0.0013602423714473844 0.0017226443160325289
0.7987988 0.0015449837082996964 0.0021355345379561186 0.001480400562286377 0.0023111021146178246 0.0013456809101626277 0.002347011584788561 0.0015291356248781085 0.0014646326890215278 0.0013591194292530417 0.001724177855066955
0.7997998 0.0015459706773981452 0.0021288921125233173 0.001482534920796752 0.002315390156581998 0.001350392121821642 0.0023525143042206764 0.001530609093606472 0.001462886342778802 0.001358120352961123 0.0017252567922696471
0.8008008 0.0015470265643671155 0.0021237358450889587 0.0014846667181700468 0.00231964816339314 0.0013549958821386099 0.002358017023652792 0.001532168360427022 0.0014610934304073453 0.001357110682874918 0.0017264960333704948
0.8018018 0.001548060798086226 0.0021165229845792055 0.0014867880381643772 0.002323857508599758 0.0013594722840934992 0.0023635816760361195 0.0015336036449298263 0.001459249178878963 0.001356205902993679 0.0017274825368076563
0.8028028 0.0015491241356357932 0.002112810267135501 0.0014889287995174527 0.002328104805201292 0.0013638519449159503 0.0023687458597123623 0.0015350960893556476 0.0014573800144717097 0.0013552462914958596 0.0017288100207224488
0.8038038 0.0015504991170018911 0.002108098240569234 0.0014910739846527576 0.0023323881905525923 0.001368088647723198 0.0023736904840916395 0.0015365361468866467 0.001455451245419681 0.0013542425585910678 0.0017300075851380825
0.8048048 0.0015522354515269399 0.0021006648894399405 0.001493470394052565 0.0023365842644125223 0.0013722263975068927 0.002378444653004408 0.0015380525728687644 0.0014535068767145276 0.0013534700265154243 0.0017309618415310979
0.8058058 0.0015539494343101978 0.0020905216224491596 0.001496069715358317 0.0023408317938447 0.0013762401649728417 0.002383260754868388 0.0015394544461742043 0.0014515089569613338 0.0013531005242839456 0.0017316597513854504
0.8068068 0.0015556367579847574 0.0020780987106263638 0.0014986592577770352 0.002344993408769369 0.0013801312306895852 0.0023878763895481825 0.0015409707557410002 0.001449480070732534 0.001352694001980126 0.0017320601036772132
0.8078078 0.0015574130229651928 0.0020692625548690557 0.0015012627700343728 0.0023491845931857824 0.0013839316088706255 0.002392563736066222 0.0015424394514411688 0.0014473998453468084 0.001352270832285285 0.0017328588292002678
0.8088088 0.001559098600409925 0.002061182167381048 0.001503853709436953 0.00235343212261796 0.001387660508044064 0.0023979663383215666 0.0015438508708029985 0.0014452969189733267 0.0013518083142116666 0.0017337945755571127
0.8098098 0.001560849486850202 0.0020516295917332172 0.0015064403414726257 0.0023576009552925825 0.0013914441224187613 0.00240325927734375 0.001545329112559557 0.0014431559247896075 0.0013517021434381604 0.0017346013337373734
0.8108108 0.0015625371597707272 0.002039583632722497 0.001509025925770402 0.0023617446422576904 0.0013953495072200894 0.002408800181001425 0.0015476273838430643 0.0014409839641302824 0.0013517176266759634 0.0017352633876726031
0.8118118 0.00156429223716259 0.002024988643825054 0.0015116259455680847 0.0023659574799239635 0.0013991153100505471 0.0024141359608620405 0.0015501976013183594 0.00143876310903579 0.0013517116894945502 0.0017356431344524026
0.8128128 0.0015659963246434927 0.0020080821122974157 0.0015141890617087483 0.0023701011668890715 0.0014027893776074052 0.002419381169602275 0.0015528678195551038 0.0014364992966875434 0.0013516831677407026 0.001735732308588922
0.8138138 0.0015676390612497926 0.0019890889525413513 0.0015167855890467763 0.0023742509074509144 0.0014063834678381681 0.002424535807222128 0.0015556812286376953 0.0014342176727950573 0.0013516199542209506 0.0017355781747028232
0.8148148 0.0015693537425249815 0.001968571450561285 0.0015193617437034845 0.0023783682845532894 0.0014098429819568992 0.0024294995237141848 0.0015582465566694736 0.0014318847097456455 0.0013515305472537875 0.0017351844580844045
0.8158158 0.0015709325671195984 0.0019469447433948517 0.001521996222436428 0.0023827587720006704 0.001413201098330319 0.002434258349239826 0.0015609883703291416 0.0014295196160674095 0.001351427985355258 0.0017346697859466076
0.8168168 0.001572562730871141 0.0019258441170677543 0.0015249467687681317 0.0023874484468251467 0.0014164721360430121 0.002439141273498535 0.0015637254109606147 0.0014273213455453515 0.001351287355646491 0.001734305638819933
0.8178178 0.0015741464449092746 0.0019138343632221222 0.00152789824642241 0.0023921120446175337 0.001419627689756453 0.0024437473621219397 0.0015664291568100452 0.001425094553269446 0.0013511311262845993 0.0017348912078887224
0.8188188 0.001575695932842791 0.0019036802696064115 0.001530852634459734 0.002396737225353718 0.001422693720087409 0.002448463346809149 0.0015692567685618997 0.0014228211948648095 0.0013509523123502731 0.0017356837633997202
0.8198198 0.001577096525579691 0.0018971548415720463 0.001533782691694796 0.0024013733491301537 0.0014257251750677824 0.002452859887853265 0.001571979490108788 0.0014209806686267257 0.0013507509138435125 0.0017368560656905174
0.8208208 0.001578467432409525 0.0018907770281657577 0.0015367185696959496 0.0024059962015599012 0.001428637420758605 0.0024573467671871185 0.0015746831195428967 0.0014194881077855825 0.001350554171949625 0.0017380743520334363
0.8218218 0.0015797754749655724 0.001883803983218968 0.001539638265967369 0.002410892164334655 0.0014314544387161732 0.0024627542588859797 0.0015775489155203104 0.0014179717982187867 0.0013503312366083264 0.0017393523594364524
0.8228228 0.0015810420736670494 0.0018773997435346246 0.0015425303718075156 0.002416131552308798 0.0014341496862471104 0.002467956393957138 0.0015803480055183172 0.0014164256863296032 0.0013500928180292249 0.0017406753031536937
0.8238238 0.0015825196169316769 0.0018702913075685501 0.0015454594977200031 0.0024219094775617123 0.001436769962310791 0.002472996711730957 0.0015831469791010022 0.0014148366171866655 0.0013500642962753773 0.0017419994110241532
0.8248248 0.0015846464084461331 0.0018622156931087375 0.0015483649913221598 0.002427711384370923 0.0014392578741535544 0.0024789904709905386 0.0015859603881835938 0.00141322729177773 0.0013500702334567904 0.0017433827742934227
0.8258258 0.0015865841414779425 0.0018534418195486069 0.0015512536047026515 0.002433513291180134 0.001441657543182373 0.0024872063659131527 0.0015891074435785413 0.0014115857193246484 0.0013500547502189875 0.0017449340084567666
0.8268268 0.0015884364256635308 0.0018441224237903953 0.0015541472239419818 0.0024392735213041306 0.0014439666410908103 0.0024950741790235043 0.0015931653324514627 0.0014099228428676724 0.0013500534696504474 0.0017464625416323543
0.8278278 0.0015902777668088675 0.0018343223491683602 0.0015570272225886583 0.002445015823468566 0.0014461611863225698 0.0025033424608409405 0.0015972995897755027 0.0014082050183787942 0.0013500964269042015 0.001747972215525806
0.8288288 0.0015920363366603851 0.0018245020182803273 0.00155991583596915 0.0024507176131010056 0.0014482819242402911 0.0025110244750976562 0.0016015386208891869 0.0014064895221963525 0.0013503467198461294 0.0017494283383712173
0.8298298 0.0015936425188556314 0.001816703355871141 0.0015627775574102998 0.0024564301129430532 0.001450269133783877 0.002519106725230813 0.0016057586763054132 0.0014047217555344105 0.0013506042305380106 0.0017511127516627312
0.8308308 0.0015952253015711904 0.0018086383352056146 0.0015656511532142758 0.0024621139746159315 0.0014521741541102529 0.002526779193431139 0.0016100549837574363 0.0014029275625944138 0.0013508760603144765 0.0017527156742289662
0.8318318 0.0015969169326126575 0.0018014442175626755 0.00156851124484092 0.0024677396286278963 0.0014541340060532093 0.0025348090566694736 0.001614370266906917 0.0014011109014973044 0.0013511478900909424 0.0017544649308547378
0.8328328 0.0015987238148227334 0.0018010749481618404 0.001571358647197485 0.0024733853060752153 0.001456229598261416 0.002542576752603054 0.0016185998683795333 0.0013993465108796954 0.0013514363672584295 0.0017569703049957752
0.8338338 0.0016005397774279118 0.0018020379357039928 0.0015742058167234063 0.002479014452546835 0.0014582073781639338 0.002550439676269889 0.0016230058390647173 0.0013977086637169123 0.00135172123555094 0.0017596534453332424
0.8348348 0.0016023986972868443 0.0018120211316272616 0.0015770533354952931 0.0024845802690833807 0.0014600956346839666 0.002558274194598198 0.0016272258944809437 0.0013962017837911844 0.001352008548565209 0.0017633178504183888
0.8358358 0.0016040393384173512 0.0018228782573714852 0.0015798780368641019 0.0024901556316763163 0.0014619015855714679 0.0025658367667347193 0.0016319608548656106 0.0013953447341918945 0.0013522922527045012 0.0017671431414783
0.8368368 0.001605658675543964 0.0018330408493056893 0.001582709839567542 0.002495654858648777 0.0014636253472417593 0.0025733518414199352 0.0016379260923713446 0.0013944541569799185 0.0013527929550036788 0.001771023846231401
0.8378378 0.0016072657890617847 0.0018439027480781078 0.0015855389647185802 0.002501133596524596 0.0014652597019448876 0.002581210108473897 0.0016442346386611462 0.0013935613678768277 0.0013533448800444603 0.0017750503029674292
0.8388388 0.0016087960684671998 0.0018596011213958263 0.0015883505111560225 0.0025066030211746693 0.0014669751981273293 0.0025886152870953083 0.0016505622770637274 0.0013926111860200763 0.0013539004139602184 0.001779557322151959
0.8398398 0.0016102008521556854 0.0018780312966555357 0.0015911553055047989 0.002512038918212056 0.0014686750946566463 0.0025964020751416683 0.0016569518484175205 0.0013916658936068416 0.0013544762041419744 0.0017843997338786721
0.8408408 0.0016116934129968286 0.0019023033091798425 0.001593977794982493 0.0025174866896122694 0.001470259390771389 0.0026047658175230026 0.001663203234784305 0.0013906883541494608 0.0013550292933359742 0.0017899341182783246
0.8418418 0.0016138097271323204 0.0019261932466179132 0.001596781425178051 0.0025228464510291815 0.001471886644139886 0.002612919779494405 0.001669659628532827 0.001389684621244669 0.0013556050835177302 0.0017954874783754349
0.8428428 0.001616257126443088 0.0019487693207338452 0.0015995641006156802 0.002528228797018528 0.0014734184369444847 0.002621288178488612 0.0016759634017944336 0.0013886463129892945 0.0013561653904616833 0.0018009224440902472
0.8438438 0.001618838170543313 0.001975596882402897 0.0016023623757064342 0.002533575287088752 0.0014748882967978716 0.0026294707786291838 0.0016823482001200318 0.00138760800473392 0.0013567316345870495 0.001806824468076229
0.8448448 0.0016219601966440678 0.00200365437194705 0.0016051435377448797 0.0025388312060385942 0.001476287841796875 0.002637515077367425 0.0016886424273252487 0.001386513700708747 0.0013572799507528543 0.0018128699157387018
0.8458458 0.0016249933978542686 0.0020293521229177713 0.0016079249326139688 0.0025441120378673077 0.001477626501582563 0.0026455686893314123 0.0016949939308688045 0.0013854169519618154 0.0013578211655840278 0.0018186456291005015
0.8468468 0.0016281226417049766 0.002052092691883445 0.0016106856055557728 0.0025493442080914974 0.0014789009001106024 0.0026534651406109333 0.0017014503246173263 0.0013843011111021042 0.0013584779808297753 0.0018240934005007148
0.8478478 0.0016311835497617722 0.002071739174425602 0.0016134738689288497 0.002554539358243346 0.0014801298966631293 0.0026615094393491745 0.0017077397787943482 0.0013831401010975242 0.0013596498174592853 0.0018292339518666267
0.8488488 0.0016343232709914446 0.002089849440380931 0.0016162320971488953 0.0025597154162824154 0.0014812659937888384 0.002670345362275839 0.0017141008283942938 0.001381976529955864 0.001360810943879187 0.0018342911498621106
0.8498498 0.0016377634601667523 0.00210441998206079 0.0016189970774576068 0.002564862836152315 0.0014823686797171831 0.002679371740669012 0.0017205429030582309 0.001380773726850748 0.0013619589153677225 0.0018390067853033543
0.8508509 0.001641064416617155 0.002115712035447359 0.0016217540251091123 0.0025699662510305643 0.0014836430782452226 0.002688031177967787 0.001726822811178863 0.0013795613776892424 0.001363071147352457 0.001843291916884482
0.8518519 0.0016444663051515818 0.002122574020177126 0.0016245093429461122 0.0025750184431672096 0.0014848625287413597 0.002696628449484706 0.0017331981798633933 0.001378314453177154 0.0013641619589179754 0.0018470815848559141
0.8528529 0.001647806609980762 0.0021285691764205694 0.0016272568609565496 0.002580084837973118 0.001486061722971499 0.0027055072132498026 0.0017395304748788476 0.0013770388904958963 0.001365457777865231 0.0018508126959204674
0.8538539 0.0016511200228706002 0.002129912842065096 0.0016299980925396085 0.002585086738690734 0.0014871775638312101 0.0027141666505485773 0.0017458057263866067 0.0013757681008428335 0.0013667308958247304 0.0018539741868153214
0.8548549 0.0016543775564059615 0.0021276078186929226 0.0016327383928000927 0.0025900648906826973 0.0014882636023685336 0.0027225969824939966 0.0017526864539831877 0.0013744604075327516 0.0013679730473086238 0.0018567523220553994
0.8558559 0.0016576143680140376 0.0021218061447143555 0.001635469263419509 0.0025949752889573574 0.0014892816543579102 0.0027327346615493298 0.0017594575183466077 0.0013731169747188687 0.0013691853964701295 0.0018592935521155596
0.8568569 0.0016609688755124807 0.0021132153924554586 0.001638210960663855 0.0025998877827078104 0.001490259193815291 0.002743940334767103 0.0017662906320765615 0.0013717686524614692 0.0013703727163374424 0.0018616573652252555
0.8578579 0.001664279610849917 0.00210415362380445 0.0016409183153882623 0.002604743232950568 0.0014912044862285256 0.0027549362275749445 0.001773304888047278 0.0013703942531719804 0.0013715313980355859 0.001863940735347569
0.8588589 0.0016675335355103016 0.002092984039336443 0.0016436439473181963 0.002609578426927328 0.0014920794637873769 0.002765989163890481 0.0017800474306568503 0.001368994708172977 0.0013726854231208563 0.00186594866681844
0.8598599 0.0016707166796550155 0.002082020277157426 0.001646378543227911 0.0026143526192754507 0.001492917537689209 0.0027766036801040173 0.001786847016774118 0.0013675641966983676 0.0013737976551055908 0.0018679110798984766
0.8608609 0.0016739167040213943 0.002069008769467473 0.0016490875277668238 0.0026191328652203083 0.0014938150998204947 0.0027878761757165194 0.0017937469528988004 0.0013661169214174151 0.0013749015051871538 0.001869733678176999
0.8618619 0.001676920335739851 0.0020550584886223078 0.0016518018674105406 0.002623835811391473 0.0014947091694921255 0.0028005216736346483 0.001800594269298017 0.0013646470615640283 0.001375964842736721 0.0018715615151450038
0.8628629 0.0016799182631075382 0.0020487180445343256 0.0016544990940019488 0.002628505229949951 0.0014955413062125444 0.0028131864964962006 0.001807303400710225 0.0013631664915010333 0.001377006759867072 0.0018742050742730498
0.8638639 0.0016829402884468436 0.002042216481640935 0.001657211105339229 0.0026331793051213026 0.0014965343289077282 0.0028254794888198376 0.0018141078762710094 0.0013616549549624324 0.001378025976009667 0.0018768168520182371
0.8648649 0.0016857305308803916 0.002034073229879141 0.0016599169466644526 0.0026377630420029163 0.0014974939404055476 0.0028378390707075596 0.0018213032744824886 0.0013601279351860285 0.0013790226075798273 0.0018792523769661784
0.8658659 0.0016885241493582726 0.0020243439357727766 0.0016626014839857817 0.002642327453941107 0.001498768338933587 0.0028501509223133326 0.0018288946012035012 0.0013585662236437201 0.0013799929292872548 0.0018815745133906603
0.8668669 0.0016913814470171928 0.002013180637732148 0.0016653016209602356 0.0026469873264431953 0.0015006744069978595 0.0028622436802834272 0.0018365096766501665 0.0013569843722507358 0.0013809645315632224 0.0018838031683117151
0.8678679 0.0016942662186920643 0.0020018795039504766 0.0016680042026564479 0.0026517915539443493 0.0015025603352114558 0.0028749131597578526 0.0018440722487866879 0.0013553941389545798 0.0013819050509482622 0.001886087586171925
0.8688689 0.0016970413271337748 0.001991444267332554 0.0016706772148609161 0.0026565741281956434 0.0015044307801872492 0.002888469723984599 0.0018515443662181497 0.0013541221851482987 0.0013828086666762829 0.0018885681638494134
0.8698699 0.0016997128259390593 0.001979644875973463 0.0016733723459765315 0.002661278238520026 0.001506260596215725 0.0029019308276474476 0.001859002048149705 0.001352872815914452 0.00138371461071074 0.0018908655038103461
0.8708709 0.0017022863030433655 0.0019664831925183535 0.0016760524595156312 0.0026664435863494873 0.001508092856965959 0.0029152058996260166 0.0018664359813556075 0.001351600862108171 0.0013845813227817416 0.0018930203514173627
0.8718719 0.0017047806177288294 0.0019525563111528754 0.001678727800026536 0.002671584952622652 0.0015098846051841974 0.002928399946540594 0.001873879344202578 0.001350324135273695 0.0013854586286470294 0.001895066467113793
0.8728729 0.001707177609205246 0.0019433723064139485 0.0016814214177429676 0.002676687203347683 0.0015116441063582897 0.002941317390650511 0.0018811606569215655 0.001349021214991808 0.001386309857480228 0.001897568115964532
0.8738739 0.0017094927607104182 0.0019356678240001202 0.0016841053729876876 0.0026819503400474787 0.0015133940614759922 0.0029543256387114525 0.001888546859845519 0.0013476883759722114 0.0013871525879949331 0.0019002582412213087
0.8748749 0.001711716060526669 0.0019266874296590686 0.001686767442151904 0.0026874947361648083 0.0015151273692026734 0.0029672717209905386 0.001895961700938642 0.001346331788226962 0.0013879918260499835 0.0019028165843337774
0.8758759 0.0017137740505859256 0.001916712149977684 0.001689442782662809 0.0026929581072181463 0.0015168237732723355 0.002979831537231803 0.0019030427793040872 0.0013449776452034712 0.0013888239627704024 0.0019051542039960623
0.8768769 0.00171576754655689 0.0019102288642898202 0.001692110556177795 0.0026983940042555332 0.001518527278676629 0.002992343856021762 0.0019102620426565409 0.0013435876462608576 0.0013896393356844783 0.0019078735494986176
0.8778779 0.0017176526598632336 0.0019049178808927536 0.0016947794938459992 0.0027038322295993567 0.0015201711794361472 0.003005070611834526 0.001917405053973198 0.001342182164080441 0.0013904701918363571 0.0019107201369479299
0.8788789 0.001719450345262885 0.0018975385464727879 0.0016974388854578137 0.0027092061936855316 0.0015218055341392756 0.0030173014383763075 0.0019245099974796176 0.0013407599180936813 0.0013912975555285811 0.0019132565939798951
0.8798799 0.001721092383377254 0.0018911341903731227 0.001700099091976881 0.0027145231142640114 0.0015234410529956222 0.003029579995200038 0.0019316530087962747 0.0013393127592280507 0.0013921308564022183 0.0019158851355314255
0.8808809 0.0017226787749677896 0.0018830320332199335 0.001702768262475729 0.002719868440181017 0.0015250265132635832 0.003041763324290514 0.0019387006759643555 0.001337848836556077 0.001392971258610487 0.0019182952819392085
0.8818819 0.0017242123140022159 0.0018778018420562148 0.001705442788079381 0.0027251290157437325 0.0015266239643096924 0.0030537412967532873 0.0019456528825685382 0.0013363921316340566 0.0013938045594841242 0.0019209779566153884
0.8828829 0.0017255545826628804 0.0018782615661621094 0.0017082425765693188 0.0027303562965244055 0.001528176013380289 0.0030656051822006702 0.0019527148688212037 0.0013350903755053878 0.0013951420551165938 0.0019243493443354964
0.8838839 0.0017268231604248285 0.0018836442613974214 0.0017110990593209863 0.0027355682104825974 0.0015297174686565995 0.00307744019664824 0.0019603108521550894 0.001333762425929308 0.0013966929400339723 0.00192833982873708
0.8848849 0.0017280132742598653 0.0018891559448093176 0.0017139404080808163 0.0027407300658524036 0.0015312301693484187 0.0030889224726706743 0.0019679164979606867 0.0013324093306437135 0.0013982676900923252 0.0019322872394695878
0.8858859 0.0017291554249823093 0.0018955019768327475 0.001716800732538104 0.0027458500117063522 0.001532748923636973 0.0031003712210804224 0.00197537406347692 0.0013310408685356379 0.001399825792759657 0.0019362966995686293
0.8868869 0.001730115618556738 0.0019010513788089156 0.0017198346322402358 0.002750955754891038 0.0015342342667281628 0.0031118106562644243 0.0019827699288725853 0.0013296686811372638 0.0014013969339430332 0.0019402042962610722
0.8878879 0.0017309782560914755 0.0019053439609706402 0.0017228744691237807 0.0027559958398342133 0.0015357136726379395 0.0031229876913130283 0.001990199089050293 0.0013282585423439741 0.0014029716840013862 0.0019439248135313392
0.8888889 0.0017317826859652996 0.0019101501675322652 0.0017258982406929135 0.002760997973382473 0.0015371774788945913 0.003134016878902912 0.0019976377952843904 0.001326818484812975 0.0014047359582036734 0.0019476907327771187
0.8898899 0.0017324971267953515 0.0019228928722441196 0.0017289420356974006 0.002765984507277608 0.0015386247541755438 0.003145046066492796 0.0020049000158905983 0.0013253891374915838 0.001407099887728691 0.0019523751689121127
0.8908909 0.001733074546791613 0.0019371174275875092 0.001731947297230363 0.002770898165181279 0.0015400242991745472 0.003155889455229044 0.0020121955312788486 0.001323940698057413 0.0014094710350036621 0.0019571734592318535
0.8918919 0.001733657089062035 0.001955351559445262 0.00173498026560992 0.0027757929638028145 0.0015414487570524216 0.0031665468122810125 0.002019491046667099 0.0013224446447566152 0.0014118372928351164 0.0019623946864157915
0.8928929 0.0017349891131743789 0.0019718369003385305 0.0017379948403686285 0.0027809571474790573 0.0015428387559950352 0.003177204169332981 0.002026634057983756 0.0013209402095526457 0.0014142000582069159 0.001967510674148798
0.8938939 0.0017366879619657993 0.0019866281654685736 0.0017410273430868983 0.0027862130664288998 0.0015442216536030173 0.0031875609420239925 0.0020338152535259724 0.0013194202911108732 0.0014165722532197833 0.001972460886463523
0.8948949 0.0017390704015269876 0.0019997686613351107 0.001744015491567552 0.002791442908346653 0.0015455830143764615 0.0031977174803614616 0.0020408581476658583 0.0013178932713344693 0.0014189397916197777 0.0019772544037550688
0.8958959 0.0017413997557014227 0.0020108174066990614 0.0017470256425440311 0.002796622458845377 0.001546930056065321 0.003207902889698744 0.0020479632075875998 0.0013163303956389427 0.0014213108224794269 0.0019818113651126623
0.8968969 0.001743642846122384 0.002019518055021763 0.0017500370740890503 0.0028018057346343994 0.0015482734888792038 0.003217987949028611 0.0020550203043967485 0.001314756809733808 0.0014236699789762497 0.0019860791508108377
0.8978979 0.0017466908320784569 0.002025526249781251 0.0017530370969325304 0.00280691497027874 0.001549603883177042 0.0032276534475386143 0.002061934443190694 0.0013131547020748258 0.0014260398456826806 0.001990061718970537
0.8988989 0.0017502009868621826 0.002029166091233492 0.0017560413107275963 0.0028120027855038643 0.0015509033109992743 0.003237395314499736 0.0020689009688794613 0.00131155364215374 0.0014283942291513085 0.0019938398618251085
0.8998999 0.0017536752857267857 0.00203073862940073 0.0017590450588613749 0.0028170954901725054 0.0015522193862125278 0.0032470272853970528 0.002075629075989127 0.0013099121861159801 0.0014307117089629173 0.00199733953922987
0.9009009 0.001757083460688591 0.0020356837194412947 0.001762057770974934 0.0028221439570188522 0.001553512760438025 0.003256363794207573 0.002082571852952242 0.0013085221871733665 0.0014330231351777911 0.0020012182649224997
0.9019019 0.001760469051077962 0.002037801779806614 0.0017650338122621179 0.0028271637856960297 0.001554794260300696 0.003265614388510585 0.0020891951862722635 0.0013071286957710981 0.0014353037113323808 0.0020047228317707777
0.9029029 0.0017637753626331687 0.002037488156929612 0.0017680234741419554 0.0028321254067122936 0.001556050730869174 0.003274898510426283 0.002096037846058607 0.0013057112228125334 0.0014375781174749136 0.002007965464144945
0.9039039 0.0017670089146122336 0.0020360099151730537 0.001771011040546 0.0028370427899062634 0.001557316747494042 0.003283882047981024 0.0021026229951530695 0.0013042747741565108 0.0014398193452507257 0.0020109987817704678
0.9049049 0.001770147355273366 0.0020322126802057028 0.0017740094335749745 0.002841994632035494 0.001558588701300323 0.003292627166956663 0.0021092414390295744 0.0013028287794440985 0.001442039036192 0.0020137433893978596
0.9059059 0.0017732518026605248 0.0020256994757801294 0.0017769956029951572 0.0028468798846006393 0.0015598069876432419 0.0033013010397553444 0.002115855226293206 0.0013013564748689532 0.001444226480089128 0.002016152488067746
0.9069069 0.0017762711504474282 0.0020199317950755358 0.001779971644282341 0.002851755591109395 0.001561052748002112 0.003309664549306035 0.002122254343703389 0.0012998711317777634 0.0014464807463809848 0.0020185839384794235
0.9079079 0.0017791943391785026 0.002014181576669216 0.001782952924259007 0.0028565728571265936 0.001562267541885376 0.0033183908089995384 0.0021287822164595127 0.0012983775231987238 0.0014489471213892102 0.0020210740622133017
0.9089089 0.00178200111258775 0.002006673952564597 0.0017859437502920628 0.0028613638132810593 0.0015634881565347314 0.003326382488012314 0.002136025344952941 0.0012973879929631948 0.0014513885835185647 0.0020234063267707825
0.9099099 0.0017847528215497732 0.001997472019866109 0.0017889270093291998 0.0028661631513386965 0.001564700622111559 0.0033345413394272327 0.002143158810213208 0.0012968623777851462 0.0014539395924657583 0.002025613095611334
0.9109109 0.0017875477205961943 0.001986683113500476 0.001791887218132615 0.002870886353775859 0.0015659164637327194 0.003342265961691737 0.002150526037439704 0.0012963354820385575 0.0014567088801413774 0.0020276398863643408
0.9119119 0.0017915809294208884 0.001974129816517234 0.0017950802575796843 0.002875593723729253 0.0015670990105718374 0.003350229235365987 0.002158155431970954 0.0012957894941791892 0.0014594625681638718 0.002029679948464036
0.9129129 0.001795796095393598 0.0019599669612944126 0.001798675861209631 0.002880253829061985 0.0015682983212172985 0.0033578346483409405 0.0021660947240889072 0.0012952375691384077 0.0014621829614043236 0.002031593583524227
0.9139139 0.0017999509582296014 0.0019459112081676722 0.001802287413738668 0.0028849290683865547 0.0015694844769313931 0.0033654021099209785 0.0021748256403952837 0.0012946724891662598 0.0014648794895038009 0.0020335938315838575
0.9149149 0.001804247498512268 0.0019311853684484959 0.0018058839486911893 0.0028895793948322535 0.0015706538688391447 0.0033725786488503218 0.0021839665714651346 0.0012940859887748957 0.0014675426064059138 0.0020355249289423227
0.9159159 0.0018087663920596242 0.0019160042284056544 0.0018094865372404456 0.002894176170229912 0.0015718400245532393 0.003379835980013013 0.0021929359063506126 0.001293847570195794 0.0014701688196510077 0.002037451369687915
0.9169169 0.0018132018158212304 0.001906967838294804 0.0018130892422050238 0.002898735925555229 0.001573020126670599 0.0033868360333144665 0.0022019289899617434 0.0012943720212206244 0.0014727830421179533 0.0020401040092110634
0.9179179 0.0018176102312281728 0.0019024517387151718 0.00181670393794775 0.0029032682068645954 0.001574191963300109 0.003394484519958496 0.002211012877523899 0.0012948799412697554 0.0014753519790247083 0.002043328480795026
0.9189189 0.0018220245838165283 0.0018977666040882468 0.0018203252693638206 0.002907776739448309 0.0015753507614135742 0.003402886213734746 0.0022198057267814875 0.001295379363000393 0.001477884012274444 0.0020465776324272156
0.9199199 0.0018264477839693427 0.0018937068525701761 0.0018239375203847885 0.0029122172854840755 0.0015765094431117177 0.0034121512435376644 0.002228646306321025 0.0012958525912836194 0.0014803946251049638 0.0020499848760664463
0.9209209 0.0018312763422727585 0.001889341278001666 0.0018279894720762968 0.0029166818130761385 0.0015776765067130327 0.003421564120799303 0.002237400971353054 0.0012963032349944115 0.0014828693820163608 0.002053455915302038
0.9219219 0.0018362111877650023 0.0018845084123313427 0.001832148409448564 0.0029211044311523438 0.0015788424061611295 0.0034310054033994675 0.002246208256110549 0.001296730013564229 0.00148531433660537 0.0020568969193845987
0.9229229 0.0018411384662613273 0.001879267510958016 0.0018363052513450384 0.002925510285422206 0.0015799938701093197 0.003440284635871649 0.002254805527627468 0.0012971579562872648 0.001487716450355947 0.002060242462903261
0.9239239 0.0018460716819390655 0.0018744837725535035 0.0018404623260721564 0.0029298400040715933 0.0015811622142791748 0.00344973080791533 0.002263469621539116 0.0012975656427443027 0.0014901041286066175 0.0020636545959860086
0.9249249 0.0018510222434997559 0.0018720394000411034 0.0018446191679686308 0.0029342055786401033 0.0015823077410459518 0.003460359526798129 0.002272004960104823 0.001297960290685296 0.0014924585120752454 0.002067442052066326
0.9259259 0.001856249407865107 0.0018686550902202725 0.0018487947527319193 0.0029385052621364594 0.001583476085215807 0.0034709451720118523 0.00228054984472692 0.0012983214110136032 0.0014947903109714389 0.002071143127977848
0.9269269 0.0018626126693561673 0.0018647464457899332 0.0018529618391767144 0.0029427409172058105 0.0015846454771235585 0.0034814071841537952 0.002288989955559373 0.0012986731017008424 0.001497087418101728 0.0020748740062117577
0.9279279 0.0018689584685489535 0.0018609449034556746 0.0018571323016658425 0.00294702872633934 0.0015858066035434604 0.0034917688462883234 0.0022974919993430376 0.0012990093091502786 0.0014993619406595826 0.0020786114037036896
0.9289289 0.0018753701588138938 0.0018563146004453301 0.001861308584921062 0.002951229689642787 0.0015869629569351673 0.003502383129671216 0.0023058652877807617 0.0012993335258215666 0.001501604332588613 0.002082263585180044
0.9299299 0.0018818349344655871 0.0018510158406570554 0.0018655115272849798 0.002955428324639797 0.0015881394501775503 0.0035139608662575483 0.002314863260835409 0.001299623167142272 0.0015038347337394953 0.0020860235672444105
0.9309309 0.0018883351003751159 0.0018451502546668053 0.001869677216745913 0.00295957806520164 0.0015893112868070602 0.00352554302662611 0.0023240232840180397 0.001299906987696886 0.001506036496721208 0.0020897292997688055
0.9319319 0.001894855173304677 0.0018398843239992857 0.0018738755024969578 0.0029637073166668415 0.0015904962783679366 0.0035371589474380016 0.0023331069387495518 0.00130018824711442 0.001508218003436923 0.0020934990607202053
0.9329329 0.0019014539429917932 0.001837542629800737 0.0018780516693368554 0.0029678104910999537 0.0015916692791506648 0.003548536216840148 0.0023421335499733686 0.0013004184002056718 0.0015103924088180065 0.0020975566003471613
0.9339339 0.001908093341626227 0.0018343878909945488 0.001882254029624164 0.0029718850273638964 0.001592859043739736 0.0035600040573626757 0.002350992988795042 0.0013006484368816018 0.0015125536592677236 0.0021015198435634375
0.9349349 0.001915652654133737 0.0018304226687178016 0.0018864530138671398 0.002975945360958576 0.0015940320445224643 0.00357148633338511 0.002360348589718342 0.0013008641544729471 0.0015146660152822733 0.002105541294440627
0.9359359 0.0019243109272792935 0.0018286402337253094 0.0018906727200374007 0.0029799984768033028 0.0015952574322000146 0.0035830019041895866 0.002371768932789564 0.0013010536786168814 0.0015167879173532128 0.002110166009515524
0.9369369 0.0019332803785800934 0.0018299242947250605 0.0018948527285829186 0.0029841160867363214 0.0015964447520673275 0.0035942220129072666 0.002383170183748007 0.0013012337731197476 0.0015188908437266946 0.002115126233547926
0.9379379 0.0019423775374889374 0.0018317510839551687 0.0018990675453096628 0.0029885650146752596 0.001597856287844479 0.003605880541726947 0.0023945807479321957 0.0013013898860663176 0.00152096978854388 0.0021202710922807455
0.9389389 0.0019515346502885222 0.0018334746127948165 0.0019032683921977878 0.0029929708689451218 0.0016000318573787808 0.003618431044742465 0.002405958017334342 0.0013015317963436246 0.0015230393037199974 0.0021255824249237776
0.9399399 0.0019607371650636196 0.001837277552112937 0.001907473779283464 0.002997366013005376 0.001602250267751515 0.0036309766583144665 0.002417335519567132 0.0013022315688431263 0.0015250861179083586 0.0021311927121132612
0.9409409 0.0019700878765434027 0.001842912519350648 0.0019117024494335055 0.0030018389225006104 0.0016044317744672298 0.0036435651127249002 0.002428669948130846 0.0013035463634878397 0.0015271222218871117 0.002137097530066967
0.9419419 0.001979475375264883 0.001848546788096428 0.0019159117946401238 0.0030062412843108177 0.0016066586831584573 0.0036558723077178 0.0024399280082434416 0.0013048553373664618 0.0015291464515030384 0.0021429595071822405
0.9429429 0.0019889366813004017 0.0018542584730312228 0.001920125330798328 0.0030106257181614637 0.0016089105047285557 0.003668632358312607 0.0024513339158147573 0.001306122518144548 0.0015311466995626688 0.0021488992497324944
0.9439439 0.0019984254613518715 0.0018601015908643603 0.0019243409624323249 0.003015080699697137 0.001612150575965643 0.0036809490993618965 0.0024626064114272594 0.0013073765439912677 0.0015331506729125977 0.002154909074306488
0.9449449 0.0020080755930393934 0.0018660996574908495 0.0019290202762931585 0.0030194674618542194 0.0016154414042830467 0.003693485166877508 0.0024743175599724054 0.0013085913378745317 0.0015351319452747703 0.0021610702387988567
0.9459459 0.0020183026790618896 0.0018728232244029641 0.0019341058796271682 0.0030238782055675983 0.0016187626169994473 0.003707032185047865 0.002486743964254856 0.0013097941409796476 0.0015371071640402079 0.0021676169708371162
0.9469469 0.0020286133512854576 0.0018809123430401087 0.0019392743706703186 0.003028241218999028 0.0016220808029174805 0.003720674430951476 0.0024990795645862818 0.001310962368734181 0.0015390586340799928 0.0021743217948824167
0.9479479 0.0020390055142343044 0.0018889177590608597 0.0019444223726168275 0.0030326186679303646 0.001625463948585093 0.003735461039468646 0.0025113581214100122 0.001312124659307301 0.0015409993939101696 0.002181152580305934
0.9489489 0.0020494868513196707 0.0018969710217788815 0.001949604251421988 0.0030370019376277924 0.0016288465121760964 0.003750610165297985 0.0025237416848540306 0.0013132441090419888 0.0015428971964865923 0.0021880450658500195
0.9499499 0.0020600659772753716 0.0019046138040721416 0.001954762963578105 0.003041396150365472 0.0016322833253070712 0.0037658405490219593 0.0025360439904034138 0.0013143336400389671 0.0015447878977283835 0.002194903325289488
0.950951 0.002070798771455884 0.0019119264325127006 0.0019602670799940825 0.0030457531102001667 0.001635730848647654 0.003781337756663561 0.0025484703946858644 0.0013154590269550681 0.0015466511249542236 0.002201821655035019
0.951952 0.0020823555532842875 0.0019183240365236998 0.0019663625862449408 0.0030501626897603273 0.0016392003744840622 0.0037965343799442053 0.002560801338404417 0.0013169932644814253 0.001548467786051333 0.0022088002879172564
0.952953 0.0020947859156876802 0.0019268880132585764 0.0019725412130355835 0.0030545650515705347 0.0016427176306024194 0.0038119745440781116 0.002573146717622876 0.0013187658041715622 0.0015502667520195246 0.002216183580458164
0.953954 0.00210732058621943 0.0019372025271877646 0.001978761749342084 0.003058904316276312 0.0016462337225675583 0.0038273953832685947 0.002585458802059293 0.0013205063296481967 0.001552047673612833 0.0022237589582800865
0.954955 0.0021200247574597597 0.0019504466326907277 0.0019849692471325397 0.0030633294954895973 0.0016498207114636898 0.0038427829276770353 0.002597918501123786 0.0013222300913184881 0.0015537857543677092 0.0022317010443657637
0.955956 0.002132796449586749 0.0019627446308732033 0.0019911909475922585 0.003067692508921027 0.0016534286551177502 0.0038584135472774506 0.0026103449054062366 0.0013239168329164386 0.0015558707527816296 0.002239600056782365
0.956957 0.0021457145921885967 0.001974513754248619 0.001997434999793768 0.003072160528972745 0.0016570513835176826 0.0038739729207009077 0.0026226425543427467 0.0013255845988169312 0.0015579903265461326 0.0022474518045783043
0.957958 0.0021586467046290636 0.001985895447432995 0.002003670670092106 0.003077293513342738 0.0016607313882559538 0.0038895702455192804 0.0026350640691816807 0.0013272309442982078 0.001560095464810729 0.0022553554736077785
0.958959 0.0021736419294029474 0.0019967693369835615 0.0020099403336644173 0.003082467243075371 0.0016644197748973966 0.0039051531348377466 0.0026474904734641314 0.001328927231952548 0.001562141114845872 0.0022634391207247972
0.95996 0.002189078601077199 0.002007586183026433 0.002016201615333557 0.0030884158331900835 0.0016681695124134421 0.003921108320355415 0.0026599119883030653 0.0013309478526934981 0.0015648567350581288 0.002271808683872223
0.960961 0.00220465287566185 0.002018147613853216 0.0020224708132445812 0.0030949723441153765 0.0016719191335141659 0.003936882130801678 0.002672347938641906 0.0013329577632248402 0.0015679036732763052 0.0022802504245191813
0.961962 0.002220351714640856 0.002028685761615634 0.0020287500228732824 0.0031015847343951464 0.0016757368575781584 0.003952793776988983 0.0026861284859478474 0.0013349413638934493 0.0015709113795310259 0.002288876101374626
0.962963 0.002237111097201705 0.002038839040324092 0.00203502643853426 0.0031089638359844685 0.0016795819392427802 0.0039689731784164906 0.002700066426768899 0.0013368976069614291 0.0015738916117697954 0.002297705505043268
0.963964 0.002254142425954342 0.0020484866108745337 0.002041331259533763 0.00311643467284739 0.001683442504145205 0.003985018469393253 0.002713861409574747 0.001338833593763411 0.001576825394295156 0.0023064862471073866
0.964965 0.0022713562939316034 0.002057938603684306 0.0020476430654525757 0.00312392832711339 0.0016874807188287377 0.004001641180366278 0.0027278230991214514 0.00134075281675905 0.0015797090018168092 0.002315363846719265
0.965966 0.0022887340746819973 0.0020678469445556402 0.002053941134363413 0.0031321714632213116 0.0016918295295909047 0.004018840845674276 0.0027416322845965624 0.0013426399091258645 0.001582570024766028 0.0023244675248861313
0.966967 0.002306260634213686 0.0020775289740413427 0.0020602629519999027 0.0031409573275595903 0.0016965419054031372 0.004036049824208021 0.0027556561399251223 0.0013445138465613127 0.0015853655058890581 0.002333681797608733
0.967968 0.002323927590623498 0.0020867346320301294 0.0020665572956204414 0.0031497750896960497 0.0017013275064527988 0.0040537212044000626 0.002769427141174674 0.001346960081718862 0.0015881287399679422 0.0023429510183632374
0.968969 0.00234336219727993 0.002095927484333515 0.002072892850264907 0.0031586873810738325 0.00170617934782058 0.0040710256434977055 0.0027834223583340645 0.001349450321868062 0.0015908407513052225 0.002352421171963215
0.96997 0.0023630985524505377 0.002105036284774542 0.0020792067516595125 0.0031676602084189653 0.0017115288646891713 0.004088511224836111 0.0027973412070423365 0.0013519215863198042 0.0015935194678604603 0.002361980499699712
0.970971 0.002383063780143857 0.002115235198289156 0.002085519954562187 0.003176674712449312 0.0017177402041852474 0.004106445237994194 0.0028113604057580233 0.0013543748063966632 0.0015961325261741877 0.0023718387819826603
0.971972 0.002403189893811941 0.0021263775415718555 0.002091837814077735 0.0031857751309871674 0.0017239898443222046 0.004124202765524387 0.002825360279530287 0.0013568055583164096 0.001598702627234161 0.0023818048648536205
0.972973 0.0024235581513494253 0.002143529709428549 0.002098161494359374 0.003194937715306878 0.0017303329659625888 0.00414228904992342 0.00283937924541533 0.001359219546429813 0.0016012585256248713 0.0023925185669213533
0.973974 0.002444170182570815 0.0021624192595481873 0.0021044753957539797 0.0032041752710938454 0.0017367684049531817 0.004160327836871147 0.0028533125296235085 0.0013616096694022417 0.0016037499299272895 0.0024034453090280294
0.974975 0.0024650078266859055 0.002184096723794937 0.0021108053624629974 0.0032134747598320246 0.0017432761378586292 0.004178662318736315 0.0028674076311290264 0.001363971154205501 0.0016061925562098622 0.002414766000583768
0.975976 0.0024891288485378027 0.002206008182838559 0.0021171222906559706 0.003222802886739373 0.0017500453395769 0.004196972586214542 0.002881488762795925 0.001366314827464521 0.0016085958341136575 0.0024264976382255554
0.976977 0.0025138130877166986 0.002227602992206812 0.0021234096493571997 0.0032332884147763252 0.0017572920769453049 0.004215598106384277 0.0028956173919141293 0.0013686311431229115 0.00161096325609833 0.0024384683929383755
0.977978 0.00253874808549881 0.0022490541450679302 0.0021297228522598743 0.0032445108518004417 0.0017646753694862127 0.004234190098941326 0.0029095124918967485 0.001370925921946764 0.001613281900063157 0.0024505136534571648
0.978979 0.002563964342698455 0.0022704668808728456 0.0021360244136303663 0.0032558131497353315 0.0017726551741361618 0.004254154860973358 0.0029236364644020796 0.0013731943909078836 0.00161555758677423 0.0024628296960145235
0.97998 0.0025894076097756624 0.0022917871829122305 0.0021423103753477335 0.0032689308281987906 0.0017807942349463701 0.004275307524949312 0.0029378128238022327 0.0013755178079009056 0.0016181146493181586 0.002475553657859564
0.980981 0.002615184523165226 0.0023126204032450914 0.0021486019250005484 0.003282512305304408 0.0017890166491270065 0.004296674858778715 0.002951941452920437 0.0013778781285509467 0.0016214060597121716 0.002488426398485899
0.981982 0.0026411712169647217 0.002332507399842143 0.002154876012355089 0.0032961464021354914 0.0017973845824599266 0.004319372121244669 0.002966132014989853 0.0013802086468786001 0.0016248595202341676 0.0025014064740389585
0.982983 0.002667400287464261 0.0023515394423156977 0.002161146141588688 0.0033099304419010878 0.0018058568239212036 0.004343047272413969 0.0029802892822772264 0.0013825129717588425 0.0016291987849399447 0.002514546737074852
0.983984 0.002693935064598918 0.0023698315490037203 0.0021673955488950014 0.0033237719908356667 0.0018144618952646852 0.004366917535662651 0.0029944658745080233 0.0013847899390384555 0.0016334985848516226 0.002527674427255988
0.984985 0.0027207061648368835 0.0023877229541540146 0.0021739641670137644 0.0033377408981323242 0.0018232058500871062 0.004390964284539223 0.0030087947379797697 0.0013870394323021173 0.0016377627616748214 0.0025408780202269554
0.985986 0.0027477829717099667 0.0024073596578091383 0.0021808831952512264 0.0033518492709845304 0.0018326640129089355 0.0044152881018817425 0.0030228947289288044 0.001389266224578023 0.0016419719904661179 0.002554439939558506
0.986987 0.0027768677100539207 0.0024276210460811853 0.0021877712570130825 0.003366064978763461 0.0018425381276756525 0.004440178629010916 0.0030371807515621185 0.0013915944145992398 0.0016461658524349332 0.0025684426072984934
0.987988 0.0028068190440535545 0.0024490102659910917 0.0021946742199361324 0.0033822285477072 0.0018525546183809638 0.00446503609418869 0.0030514667741954327 0.0013940787175670266 0.0016503214137628675 0.0025829097721725702
0.988989 0.0028371515218168497 0.0024725112598389387 0.0022015743888914585 0.0033985255286097527 0.0018627357203513384 0.004490527790039778 0.0030658149626106024 0.001396549865603447 0.0016544329700991511 0.002597758313640952
0.98999 0.002867804141715169 0.0024955004919320345 0.002208433113992214 0.0034149575512856245 0.0018730496522039175 0.004515943583101034 0.00308007700368762 0.0013989865547046065 0.0016584837576374412 0.002612581942230463
0.990991 0.002898767124861479 0.0025182454846799374 0.0022153016179800034 0.0034315953962504864 0.0018835371593013406 0.0045419069938361645 0.0030944393947720528 0.0014013898326084018 0.001662527327425778 0.0026275236159563065
0.991992 0.002930121263489127 0.002542299684137106 0.0022221540566533804 0.0034482846967875957 0.001894156914204359 0.004571523517370224 0.003108773147687316 0.001403771573677659 0.001666504074819386 0.0026430655270814896
0.992993 0.0029633098747581244 0.0025672679767012596 0.00222900602966547 0.0034651458263397217 0.001904957229271531 0.004602770786732435 0.003123154630884528 0.001406125957146287 0.001670443918555975 0.0026591315399855375
0.993994 0.002997926203534007 0.0025938081089407206 0.0022365301847457886 0.0034821343142539263 0.0019159208750352263 0.004634380340576172 0.003138952190056443 0.0014084409922361374 0.0016743659507483244 0.002675828989595175
0.994995 0.003032849868759513 0.0026226385962218046 0.0022442464251071215 0.0034992729779332876 0.0019276892999187112 0.004666271153837442 0.0031554363667964935 0.0014107238966971636 0.0016782295424491167 0.002693039830774069
0.995996 0.003068434540182352 0.0026548795867711306 0.002251952886581421 0.0035165559966117144 0.0019404726335778832 0.004698581527918577 0.00317179667763412 0.0014129781629890203 0.0016820537857711315 0.0027108564972877502
0.996997 0.0031056366860866547 0.0026876740157604218 0.002259667497128248 0.0035340057220309973 0.0019541685469448566 0.004731364082545042 0.0031883621122688055 0.0014152240473777056 0.0016858302988111973 0.0027291039004921913
0.997998 0.003143289592117071 0.002721354365348816 0.0022673700004816055 0.00355155230499804 0.0019680510740727186 0.004764585290104151 0.0032048749271780252 0.001417413935996592 0.0016895710723474622 0.00274756271392107
0.998999 0.0031812572851777077 0.0027563737239688635 0.0022750557400286198 0.003569310763850808 0.001982130343094468 0.0047981878742575645 0.0032226848416030407 0.0014195787953212857 0.0016932617872953415 0.0027664268855005503
1.0 0.0032196887768805027 0.002793504623696208 0.0022827445063740015 0.003587153973057866 0.001996430801227689 0.004832319915294647 0.003240999998524785 0.0014217197895050049 0.0016968989511951804 0.0027857183013111353


==> Plots/SM_AVR_GOV_KAN_max_ae.dat <==
t theta omega E_d_dash E_q_dash R_F V_r E_fd P_sv P_m total
0.0 0.022430896759033203 0.03621974587440491 0.015590943396091461 0.030088186264038086 0.01026010513305664 0.029907703399658203 0.02550828456878662 0.007274746894836426 0.014091014862060547 0.03621974587440491
0.001001001 0.02182948589324951 0.035062044858932495 0.015133107081055641 0.029187679290771484 0.010175943374633789 0.030450820922851562 0.024343490600585938 0.006915688514709473 0.013774394989013672 0.035062044858932495
0.002002002 0.021262288093566895 0.03418193757534027 0.014701317995786667 0.028378605842590332 0.010098636150360107 0.030743122100830078 0.02328622341156006 0.0066106319427490234 0.013468623161315918 0.03418193757534027
0.003003003 0.020726680755615234 0.03391128405928612 0.014305604621767998 0.02764272689819336 0.010018229484558105 0.03129684925079346 0.022316575050354004 0.0063515305519104 0.013172745704650879 0.03391128405928612
0.004004004 0.020219087600708008 0.03374861180782318 0.013945057988166809 0.026964187622070312 0.0099259614944458 0.03131866455078125 0.021687746047973633 0.0061299800872802734 0.012885510921478271 0.03374861180782318
0.005005005 0.01991748809814453 0.03356766700744629 0.013604429550468922 0.026330113410949707 0.009814143180847168 0.0309293270111084 0.021227359771728516 0.0059389472007751465 0.012605428695678711 0.03356766700744629
0.006006006 0.019731521606445312 0.033254474401474 0.013278627768158913 0.02573072910308838 0.009682834148406982 0.03023064136505127 0.020811915397644043 0.006110966205596924 0.012331366539001465 0.033254474401474
0.007007007 0.019533514976501465 0.03272777795791626 0.012963391840457916 0.025159597396850586 0.009536683559417725 0.029305577278137207 0.020435094833374023 0.006290018558502197 0.012064695358276367 0.03272777795791626
0.008008008 0.01932382583618164 0.03203541040420532 0.012655315920710564 0.02461111545562744 0.009379804134368896 0.028224945068359375 0.020091772079467773 0.006436288356781006 0.011807799339294434 0.03203541040420532
0.009009009 0.01910245418548584 0.03122192621231079 0.012353744357824326 0.02408158779144287 0.009215235710144043 0.027047395706176758 0.019777417182922363 0.006552338600158691 0.011562049388885498 0.03122192621231079
0.01001001 0.018870115280151367 0.030319154262542725 0.012059623375535011 0.023568034172058105 0.009045720100402832 0.025822162628173828 0.019487380981445312 0.006640911102294922 0.011328399181365967 0.030319154262542725
0.011011011 0.01862776279449463 0.029358088970184326 0.011774039827287197 0.02314615249633789 0.0088731050491333 0.024587631225585938 0.019214749336242676 0.0067046284675598145 0.011107265949249268 0.029358088970184326
0.012012012 0.01837599277496338 0.02835249900817871 0.011497820727527142 0.022725701332092285 0.008719921112060547 0.023509740829467773 0.018954038619995117 0.00674593448638916 0.010898828506469727 0.02835249900817871
0.013013013 0.01811659336090088 0.02731502056121826 0.011231502518057823 0.022305607795715332 0.008749842643737793 0.02290964126586914 0.018701910972595215 0.006767451763153076 0.010702729225158691 0.02731502056121826
0.014014014 0.017850160598754883 0.02626514434814453 0.010975835844874382 0.021886229515075684 0.008779764175415039 0.02239537239074707 0.01845383644104004 0.006771206855773926 0.010518789291381836 0.02626514434814453
0.015015015 0.017575383186340332 0.025446057319641113 0.01073091197758913 0.02146923542022705 0.008808612823486328 0.022207021713256836 0.018207788467407227 0.0067596435546875 0.010346591472625732 0.025446057319641113
0.016016016 0.01729261875152588 0.024562954902648926 0.010496817529201508 0.021054744720458984 0.008835792541503906 0.021992206573486328 0.017961502075195312 0.006734490394592285 0.010185420513153076 0.024562954902648926
0.017017016 0.017001867294311523 0.02414834499359131 0.010273599997162819 0.020642399787902832 0.008861005306243896 0.021711349487304688 0.017712950706481934 0.006697475910186768 0.01003408432006836 0.02414834499359131
0.018018018 0.016702771186828613 0.02364170551300049 0.010061189532279968 0.020233154296875 0.00888437032699585 0.021370887756347656 0.017460942268371582 0.006650447845458984 0.009892106056213379 0.02364170551300049
0.019019019 0.016396522521972656 0.02302539348602295 0.009859446436166763 0.019827961921691895 0.008905470371246338 0.021112442016601562 0.017204642295837402 0.006595015525817871 0.009758234024047852 0.02302539348602295
0.02002002 0.01608288288116455 0.022326886653900146 0.00966846663504839 0.019426822662353516 0.008924782276153564 0.021080970764160156 0.01694333553314209 0.0065323710441589355 0.009631574153900146 0.022326886653900146
0.021021022 0.015763044357299805 0.022005677223205566 0.009488069452345371 0.019031047821044922 0.008941829204559326 0.021107912063598633 0.016677021980285645 0.006463885307312012 0.00951087474822998 0.022005677223205566
0.022022022 0.015437722206115723 0.021908819675445557 0.009318098425865173 0.018641948699951172 0.008956611156463623 0.021172046661376953 0.016405463218688965 0.006390273571014404 0.009395241737365723 0.021908819675445557
0.023023022 0.01510775089263916 0.021851837635040283 0.009158454835414886 0.01826012134552002 0.0089682936668396 0.021264314651489258 0.016129255294799805 0.006312251091003418 0.009283602237701416 0.021851837635040283
0.024024025 0.014774918556213379 0.021805286407470703 0.009008998051285744 0.017887234687805176 0.008976936340332031 0.021373271942138672 0.015848875045776367 0.006230652332305908 0.009174764156341553 0.021805286407470703
0.025025025 0.014439940452575684 0.021742939949035645 0.008869390934705734 0.017524003982543945 0.008981943130493164 0.021486997604370117 0.01556539535522461 0.006145954132080078 0.009067833423614502 0.021742939949035645
0.026026025 0.014104962348937988 0.021649479866027832 0.008739551529288292 0.017171740531921387 0.008983075618743896 0.021599769592285156 0.015278816223144531 0.006081044673919678 0.008961796760559082 0.021649479866027832
0.027027028 0.013771653175354004 0.021512389183044434 0.008619135245680809 0.01683175563812256 0.0089799165725708 0.021706104278564453 0.014991164207458496 0.006063878536224365 0.008855640888214111 0.021706104278564453
0.028028028 0.013440847396850586 0.021321892738342285 0.008507957682013512 0.016505002975463867 0.008972764015197754 0.02179741859436035 0.014702558517456055 0.006041169166564941 0.008748471736907959 0.02179741859436035
0.029029028 0.013114213943481445 0.02107536792755127 0.008405673317611217 0.01619255542755127 0.00896155834197998 0.02187347412109375 0.014414191246032715 0.00601351261138916 0.00863957405090332 0.02187347412109375
0.03003003 0.012793779373168945 0.02077317237854004 0.008311946876347065 0.015895724296569824 0.008946478366851807 0.021928787231445312 0.014127492904663086 0.0059812068939208984 0.008528530597686768 0.021928787231445312
0.031031031 0.012480854988098145 0.02041935920715332 0.008226696401834488 0.015614867210388184 0.00892704725265503 0.02196025848388672 0.013840436935424805 0.005944550037384033 0.008414626121520996 0.02196025848388672
0.03203203 0.012177109718322754 0.020019054412841797 0.008149487897753716 0.015351295471191406 0.0089036226272583 0.021966934204101562 0.013554573059082031 0.005904138088226318 0.008297264575958252 0.021966934204101562
0.033033032 0.011884331703186035 0.019585609436035156 0.008079986087977886 0.015105843544006348 0.008875787258148193 0.02194833755493164 0.013268709182739258 0.00586014986038208 0.008176028728485107 0.02194833755493164
0.034034032 0.011603713035583496 0.01912713050842285 0.008018095046281815 0.014877915382385254 0.008843660354614258 0.021901607513427734 0.01298367977142334 0.0058127641677856445 0.008050501346588135 0.021901607513427734
0.035035037 0.01133716106414795 0.01865994930267334 0.007963357493281364 0.014667391777038574 0.008807122707366943 0.02182769775390625 0.01269829273223877 0.005762457847595215 0.007920265197753906 0.02182769775390625
0.036036037 0.011085867881774902 0.01859724521636963 0.00791546143591404 0.014472603797912598 0.008766531944274902 0.021730899810791016 0.01241445541381836 0.005709469318389893 0.0077852606773376465 0.021730899810791016
0.037037037 0.010851025581359863 0.018602609634399414 0.007874121889472008 0.014293670654296875 0.008722186088562012 0.0216064453125 0.012132883071899414 0.0056539177894592285 0.007645785808563232 0.0216064453125
0.038038038 0.010634899139404297 0.018484950065612793 0.007839161902666092 0.014129281044006348 0.008674383163452148 0.021459102630615234 0.011855244636535645 0.005596280097961426 0.007502317428588867 0.021459102630615234
0.039039038 0.01043689250946045 0.018263697624206543 0.007810117211192846 0.013978719711303711 0.008623480796813965 0.02129077911376953 0.011582612991333008 0.005536496639251709 0.007354855537414551 0.02129077911376953
0.04004004 0.010257244110107422 0.017963647842407227 0.00778677174821496 0.013841032981872559 0.008569717407226562 0.021101951599121094 0.011316537857055664 0.00547480583190918 0.007203996181488037 0.021101951599121094
0.041041043 0.010096073150634766 0.01760733127593994 0.007768887095153332 0.013715386390686035 0.008513212203979492 0.02089405059814453 0.011156916618347168 0.005411386489868164 0.007049977779388428 0.02089405059814453
0.042042043 0.00995337963104248 0.017214179039001465 0.007756030652672052 0.013600707054138184 0.008453905582427979 0.020660877227783203 0.011102914810180664 0.0053462982177734375 0.0068930983543396 0.020660877227783203
0.043043043 0.009827256202697754 0.016800284385681152 0.0077477023005485535 0.013496756553649902 0.008391976356506348 0.020412921905517578 0.011048316955566406 0.005279481410980225 0.006733834743499756 0.020412921905517578
0.044044044 0.00985562801361084 0.016378164291381836 0.007743499707430601 0.013402223587036133 0.008327603340148926 0.02014446258544922 0.0109940767288208 0.005211353302001953 0.006572425365447998 0.02014446258544922
0.045045044 0.009910106658935547 0.015956401824951172 0.007742990739643574 0.013316750526428223 0.008260786533355713 0.019858837127685547 0.010941147804260254 0.005141913890838623 0.00640946626663208 0.019858837127685547
0.046046045 0.009963750839233398 0.015543580055236816 0.007745675276964903 0.01323997974395752 0.00819164514541626 0.01955270767211914 0.010889530181884766 0.005071043968200684 0.006245255470275879 0.01955270767211914
0.04704705 0.010016441345214844 0.01514434814453125 0.007751292549073696 0.013171076774597168 0.00812000036239624 0.019230365753173828 0.01083993911743164 0.0049988627433776855 0.006080448627471924 0.019230365753173828
0.04804805 0.010068655014038086 0.014760136604309082 0.007759499363601208 0.013109564781188965 0.00804603099822998 0.018888473510742188 0.010792970657348633 0.0049256086349487305 0.005915462970733643 0.018888473510742188
0.04904905 0.010119438171386719 0.014392733573913574 0.0077697597444057465 0.01305532455444336 0.007969856262207031 0.018528461456298828 0.010748624801635742 0.004851222038269043 0.005750715732574463 0.018528461456298828
0.05005005 0.0101701021194458 0.014039039611816406 0.0077820648439228535 0.013006806373596191 0.007891237735748291 0.01815032958984375 0.01070713996887207 0.0047757625579833984 0.005706608295440674 0.01815032958984375
0.05105105 0.010219693183898926 0.013697147369384766 0.007795871235430241 0.012964844703674316 0.0078102946281433105 0.017751216888427734 0.010668754577636719 0.004699051380157471 0.005662202835083008 0.017751216888427734
0.05205205 0.01026904582977295 0.013424396514892578 0.007810977753251791 0.012928128242492676 0.00772702693939209 0.017333984375 0.010633587837219238 0.0046212077140808105 0.005615890026092529 0.017333984375
0.05305305 0.010318517684936523 0.01331549882888794 0.00782712921500206 0.012896418571472168 0.0076416730880737305 0.01689624786376953 0.01064455509185791 0.00454181432723999 0.0055675506591796875 0.01689624786376953
0.054054055 0.01036691665649414 0.013217270374298096 0.007844100706279278 0.012869596481323242 0.007553815841674805 0.01644134521484375 0.010669112205505371 0.0044609904289245605 0.005517184734344482 0.01644134521484375
0.055055056 0.010414361953735352 0.013128161430358887 0.007861608639359474 0.012847304344177246 0.007464110851287842 0.015968799591064453 0.010681509971618652 0.0043784379959106445 0.005554258823394775 0.015968799591064453
0.056056056 0.010460734367370605 0.01304924488067627 0.007879383862018585 0.01282811164855957 0.007372856140136719 0.015478134155273438 0.010681748390197754 0.004294395446777344 0.005602657794952393 0.015478134155273438
0.057057057 0.010504841804504395 0.012978732585906982 0.007897350937128067 0.01281273365020752 0.007280170917510986 0.015005111694335938 0.01067209243774414 0.004208624362945557 0.005646765232086182 0.015005111694335938
0.058058057 0.010547399520874023 0.012919485569000244 0.007915256544947624 0.012799501419067383 0.007186293601989746 0.014904499053955078 0.010653257369995117 0.0041283369064331055 0.005686700344085693 0.014904499053955078
0.059059057 0.010587453842163086 0.012868344783782959 0.007932891137897968 0.012788534164428711 0.007091403007507324 0.014795780181884766 0.010626554489135742 0.004087090492248535 0.005722463130950928 0.014795780181884766
0.06006006 0.010623812675476074 0.01282566785812378 0.007950104773044586 0.012778759002685547 0.006995677947998047 0.014683246612548828 0.010591626167297363 0.004045724868774414 0.005754232406616211 0.014683246612548828
0.061061062 0.010657668113708496 0.012789309024810791 0.007966779172420502 0.012769699096679688 0.006899237632751465 0.014569282531738281 0.010551214218139648 0.004004061222076416 0.005782067775726318 0.014569282531738281
0.062062062 0.010687828063964844 0.012756586074829102 0.007982837036252022 0.012761473655700684 0.006801903247833252 0.014445781707763672 0.010505318641662598 0.003962039947509766 0.005806088447570801 0.014445781707763672
0.06306306 0.01071310043334961 0.012726128101348877 0.007998151704668999 0.012752771377563477 0.0067043304443359375 0.014319896697998047 0.010455131530761719 0.003919422626495361 0.005826592445373535 0.014319896697998047
0.06406406 0.010733366012573242 0.01269543170928955 0.008012537844479084 0.012744307518005371 0.006605744361877441 0.014184951782226562 0.010401606559753418 0.003876328468322754 0.0058435797691345215 0.014184951782226562
0.06506506 0.010749101638793945 0.012661933898925781 0.00802603829652071 0.012734770774841309 0.006506860256195068 0.014049053192138672 0.010344982147216797 0.003832519054412842 0.005857229232788086 0.014049053192138672
0.066066064 0.010758638381958008 0.01262366771697998 0.008038547821342945 0.012724757194519043 0.006407380104064941 0.013902664184570312 0.010287284851074219 0.0037880539894104004 0.005867719650268555 0.013902664184570312
0.067067064 0.010761618614196777 0.012577176094055176 0.008050000295042992 0.01271355152130127 0.006307482719421387 0.01375436782836914 0.010228157043457031 0.0037427544593811035 0.005875229835510254 0.01375436782836914
0.068068065 0.010757803916931152 0.012519776821136475 0.008060370571911335 0.012701153755187988 0.006206870079040527 0.013608455657958984 0.010184168815612793 0.0036969780921936035 0.005879819393157959 0.013608455657958984
0.06906907 0.01074683666229248 0.012455523014068604 0.008069578558206558 0.012687206268310547 0.006105959415435791 0.013667583465576172 0.010136127471923828 0.0036507248878479004 0.005881786346435547 0.013667583465576172
0.07007007 0.010728240013122559 0.012385189533233643 0.008077711798250675 0.012672185897827148 0.006004512310028076 0.013709068298339844 0.010081887245178223 0.003603994846343994 0.005881190299987793 0.013709068298339844
0.07107107 0.010701775550842285 0.012312233448028564 0.008084620349109173 0.01265561580657959 0.00590282678604126 0.013733863830566406 0.010022521018981934 0.003556966781616211 0.005877971649169922 0.013733863830566406
0.072072074 0.010667681694030762 0.012234210968017578 0.008090379647910595 0.012636780738830566 0.005801081657409668 0.013736724853515625 0.009957194328308105 0.003509700298309326 0.0058724284172058105 0.013736724853515625
0.073073074 0.010626792907714844 0.01215273141860962 0.008094905875623226 0.012616515159606934 0.005699455738067627 0.013720989227294922 0.00988626480102539 0.0034622550010681152 0.005864441394805908 0.013720989227294922
0.074074075 0.010579228401184082 0.01206880807876587 0.008098101243376732 0.012594223022460938 0.005598247051239014 0.013683795928955078 0.009832501411437988 0.0034146904945373535 0.00585407018661499 0.013683795928955078
0.075075075 0.010524630546569824 0.011982262134552002 0.008099885657429695 0.012569904327392578 0.005497574806213379 0.0136260986328125 0.009998798370361328 0.0033670663833618164 0.005841553211212158 0.0136260986328125
0.076076075 0.010464787483215332 0.01189345121383667 0.008100277744233608 0.012543201446533203 0.005397379398345947 0.013552188873291016 0.01032865047454834 0.0033194422721862793 0.005826830863952637 0.013552188873291016
0.077077076 0.010398626327514648 0.011803090572357178 0.00809912383556366 0.012514233589172363 0.005425155162811279 0.013456344604492188 0.01064455509185791 0.003272116184234619 0.005809903144836426 0.013456344604492188
0.078078076 0.010327577590942383 0.0117110013961792 0.008096360601484776 0.012483000755310059 0.005523860454559326 0.01334381103515625 0.010946273803710938 0.0032247304916381836 0.005791008472442627 0.01334381103515625
0.07907908 0.010251522064208984 0.011619091033935547 0.008092056959867477 0.012448668479919434 0.0056174397468566895 0.013215065002441406 0.011232972145080566 0.003177642822265625 0.00577014684677124 0.013215065002441406
0.08008008 0.010170698165893555 0.011525273323059082 0.008086003363132477 0.012412190437316895 0.005705535411834717 0.01306915283203125 0.011505126953125 0.003130793571472168 0.005747377872467041 0.01306915283203125
0.08108108 0.010085463523864746 0.011432349681854248 0.008078287355601788 0.012372970581054688 0.005787849426269531 0.01290750503540039 0.011762261390686035 0.0030843019485473633 0.0057228803634643555 0.01290750503540039
0.082082085 0.009997129440307617 0.01133817434310913 0.008068880066275597 0.012330770492553711 0.0058637261390686035 0.012731552124023438 0.012004494667053223 0.003038167953491211 0.005696594715118408 0.012731552124023438
0.083083086 0.009904623031616211 0.011244118213653564 0.008057624101638794 0.012286067008972168 0.005932867527008057 0.012539863586425781 0.01223146915435791 0.0029924511909484863 0.005668818950653076 0.012539863586425781
0.084084086 0.00980830192565918 0.011150658130645752 0.008044586516916752 0.012239217758178711 0.00599437952041626 0.012335777282714844 0.012443184852600098 0.0029471516609191895 0.005639314651489258 0.012443184852600098
0.08508509 0.009710311889648438 0.011057078838348389 0.008029787801206112 0.012189030647277832 0.006048917770385742 0.012120246887207031 0.012639522552490234 0.0029022693634033203 0.0056084394454956055 0.012639522552490234
0.08608609 0.009707212448120117 0.010964274406433105 0.008013146929442883 0.012136220932006836 0.006096184253692627 0.011893749237060547 0.012820124626159668 0.002857983112335205 0.005576193332672119 0.012820124626159668
0.08708709 0.009703874588012695 0.010870814323425293 0.007994655519723892 0.012081027030944824 0.006136536598205566 0.011889934539794922 0.012986540794372559 0.0028142929077148438 0.00554269552230835 0.012986540794372559
0.08808809 0.009700179100036621 0.01077967882156372 0.007974372245371342 0.012023091316223145 0.006170213222503662 0.011912345886230469 0.013136982917785645 0.00277101993560791 0.0055078864097595215 0.013136982917785645
0.08908909 0.009696602821350098 0.010687112808227539 0.007952193729579449 0.01196277141571045 0.006197571754455566 0.01213836669921875 0.013272404670715332 0.002728402614593506 0.005472004413604736 0.013272404670715332
0.09009009 0.009692668914794922 0.010595262050628662 0.007928251288831234 0.011899471282958984 0.006218850612640381 0.012437820434570312 0.01339256763458252 0.00268632173538208 0.005434930324554443 0.01339256763458252
0.09109109 0.00968778133392334 0.01050478219985962 0.007902531884610653 0.011833667755126953 0.006234109401702881 0.012735843658447266 0.013497710227966309 0.002644956111907959 0.0053969621658325195 0.013497710227966309
0.09209209 0.009682893753051758 0.010412871837615967 0.00787501223385334 0.011765599250793457 0.006243765354156494 0.013033390045166016 0.01358950138092041 0.002604186534881592 0.00535815954208374 0.01358950138092041
0.09309309 0.009678125381469727 0.010320961475372314 0.007845772430300713 0.011695027351379395 0.006247758865356445 0.013326644897460938 0.013665914535522461 0.002564072608947754 0.005318403244018555 0.013665914535522461
0.0940941 0.009671926498413086 0.010229408740997314 0.00781485065817833 0.011622071266174316 0.006246328353881836 0.013614654541015625 0.013728737831115723 0.0025244951248168945 0.00527799129486084 0.013728737831115723
0.0950951 0.009665727615356445 0.010136842727661133 0.007782185450196266 0.011546850204467773 0.006239891052246094 0.013902664184570312 0.0137786865234375 0.0024856925010681152 0.005236923694610596 0.013902664184570312
0.0960961 0.0096588134765625 0.010043859481811523 0.0077478885650634766 0.011469364166259766 0.006228387355804443 0.014185428619384766 0.013816118240356445 0.0025066733360290527 0.005195140838623047 0.014185428619384766
0.0970971 0.009651899337768555 0.00994783639907837 0.0077120037749409676 0.011389493942260742 0.006212294101715088 0.014460563659667969 0.013840556144714355 0.0025483369827270508 0.005153000354766846 0.014460563659667969
0.0980981 0.009644031524658203 0.00985109806060791 0.0076745012775063515 0.011307597160339355 0.00619131326675415 0.014731407165527344 0.013852834701538086 0.002588629722595215 0.005110263824462891 0.014731407165527344
0.0990991 0.009634852409362793 0.009752392768859863 0.007635581307113171 0.011223316192626953 0.00616610050201416 0.014994621276855469 0.013853669166564941 0.0026273131370544434 0.005067288875579834 0.014994621276855469
0.1001001 0.009626150131225586 0.009649991989135742 0.007595139555633068 0.01113736629486084 0.006136417388916016 0.015250205993652344 0.013844013214111328 0.002664625644683838 0.00502389669418335 0.015250205993652344
0.1011011 0.00961613655090332 0.009544849395751953 0.007553300820291042 0.011049270629882812 0.00610274076461792 0.015498638153076172 0.013823509216308594 0.002700328826904297 0.004980266094207764 0.015498638153076172
0.1021021 0.009606003761291504 0.009435057640075684 0.007510028779506683 0.010959148406982422 0.006065070629119873 0.01573944091796875 0.013794183731079102 0.002734661102294922 0.004936516284942627 0.01573944091796875
0.1031031 0.009594917297363281 0.009320616722106934 0.007465507835149765 0.010866880416870117 0.006023526191711426 0.01596832275390625 0.013754606246948242 0.0027675628662109375 0.004892528057098389 0.01596832275390625
0.1041041 0.009582996368408203 0.009200513362884521 0.007419664412736893 0.010773181915283203 0.0059781670570373535 0.016187667846679688 0.01370692253112793 0.002798795700073242 0.0048482418060302734 0.016187667846679688
0.1051051 0.00957036018371582 0.009074985980987549 0.007372496649622917 0.010677695274353027 0.005929291248321533 0.016397953033447266 0.013650894165039062 0.0028285980224609375 0.004804015159606934 0.016397953033447266
0.1061061 0.009557247161865234 0.00894153118133545 0.007324116304516792 0.01058042049407959 0.005877137184143066 0.01659679412841797 0.013588190078735352 0.0028570890426635742 0.004759669303894043 0.01659679412841797
0.10710711 0.00954282283782959 0.008801162242889404 0.0072745224460959435 0.010481715202331543 0.005821526050567627 0.016784191131591797 0.013518095016479492 0.0028839111328125 0.004715144634246826 0.016784191131591797
0.10810811 0.009528040885925293 0.008651137351989746 0.007223767228424549 0.010381221771240234 0.005762696266174316 0.016961097717285156 0.013440847396850586 0.0029093027114868164 0.00467073917388916 0.016961097717285156
0.10910911 0.00951242446899414 0.008491158485412598 0.007171886973083019 0.010279655456542969 0.005700826644897461 0.017124176025390625 0.013356208801269531 0.0029333829879760742 0.004626274108886719 0.017124176025390625
0.11011011 0.009496569633483887 0.008320927619934082 0.007118859328329563 0.01017618179321289 0.005636096000671387 0.017276763916015625 0.013264894485473633 0.002955913543701172 0.004581928253173828 0.017276763916015625
0.11111111 0.009479403495788574 0.008184671401977539 0.007064817473292351 0.010071992874145508 0.005568444728851318 0.017418384552001953 0.013165473937988281 0.00297701358795166 0.004537642002105713 0.017418384552001953
0.11211211 0.009461283683776855 0.0081939697265625 0.007009782828390598 0.009966015815734863 0.005497992038726807 0.017551898956298828 0.013059139251708984 0.0029967427253723145 0.004493415355682373 0.017551898956298828
0.11311311 0.009442925453186035 0.008181929588317871 0.006953718140721321 0.009859085083007812 0.0054250359535217285 0.017669200897216797 0.012946844100952148 0.00301516056060791 0.004449307918548584 0.017669200897216797
0.11411411 0.009423136711120605 0.008143901824951172 0.006896727718412876 0.009750843048095703 0.005349338054656982 0.017778396606445312 0.01282644271850586 0.003032207489013672 0.004405319690704346 0.017778396606445312
0.11511511 0.009402751922607422 0.008082151412963867 0.006838810630142689 0.009641528129577637 0.005271494388580322 0.017873287200927734 0.012699604034423828 0.0030478835105895996 0.004361510276794434 0.017873287200927734
0.116116114 0.009381651878356934 0.007998228073120117 0.0067800842225551605 0.009531378746032715 0.005191028118133545 0.017958641052246094 0.012566328048706055 0.0030623674392700195 0.0043177008628845215 0.017958641052246094
0.117117114 0.009359955787658691 0.007888555526733398 0.006720513105392456 0.009420394897460938 0.005108535289764404 0.018033981323242188 0.012426137924194336 0.0030754804611206055 0.004274308681488037 0.018033981323242188
0.118118115 0.009337782859802246 0.0077571868896484375 0.006660206243395805 0.009308338165283203 0.00502389669418335 0.018097400665283203 0.012337446212768555 0.003087341785430908 0.004230916500091553 0.018097400665283203
0.11911912 0.009314656257629395 0.007602691650390625 0.006599165499210358 0.009195327758789062 0.004937231540679932 0.018152236938476562 0.01242375373840332 0.0030978918075561523 0.004187822341918945 0.018152236938476562
0.12012012 0.009290456771850586 0.007645010948181152 0.006537403911352158 0.009081721305847168 0.004848778247833252 0.018198490142822266 0.012499570846557617 0.0031073689460754395 0.0041449666023254395 0.018198490142822266
0.12112112 0.009265780448913574 0.007730960845947266 0.00647503137588501 0.008967399597167969 0.004758656024932861 0.018233299255371094 0.012563943862915039 0.0031154751777648926 0.00410228967666626 0.018233299255371094
0.122122124 0.009239554405212402 0.007805585861206055 0.006412027403712273 0.008852124214172363 0.004667103290557861 0.018259525299072266 0.01261758804321289 0.0031226277351379395 0.004059791564941406 0.018259525299072266
0.123123124 0.009212017059326172 0.007872343063354492 0.006348451599478722 0.008896946907043457 0.004574179649353027 0.018276691436767578 0.012660741806030273 0.003128647804260254 0.00401759147644043 0.018276691436767578
0.124124125 0.009183168411254883 0.00793302059173584 0.006284397095441818 0.00894463062286377 0.004560530185699463 0.018284320831298828 0.012693166732788086 0.0031335949897766113 0.0039757490158081055 0.018284320831298828
0.12512513 0.00915217399597168 0.007988810539245605 0.0062198881059885025 0.00898820161819458 0.004588067531585693 0.018283367156982422 0.012715816497802734 0.003137648105621338 0.003933966159820557 0.018283367156982422
0.12612613 0.009120345115661621 0.008043766021728516 0.006154842674732208 0.009028017520904541 0.004615187644958496 0.018277645111083984 0.012728691101074219 0.003141045570373535 0.0038924813270568848 0.018277645111083984
0.12712713 0.009085655212402344 0.008100748062133789 0.006089445203542709 0.009064018726348877 0.0046419501304626465 0.018260478973388672 0.012732744216918945 0.0031433701515197754 0.0038513541221618652 0.018260478973388672
0.12812813 0.009049057960510254 0.008161187171936035 0.00602370873093605 0.009095966815948486 0.004668533802032471 0.01823902130126953 0.012727499008178711 0.0031450986862182617 0.003875136375427246 0.01823902130126953
0.12912913 0.0090104341506958 0.008228778839111328 0.005957704037427902 0.009123802185058594 0.004694700241088867 0.018208980560302734 0.01271367073059082 0.0031461715698242188 0.003932356834411621 0.018208980560302734
0.13013013 0.008969664573669434 0.008306741714477539 0.005891375243663788 0.009147703647613525 0.004720330238342285 0.018172740936279297 0.012691736221313477 0.0031464695930480957 0.003988444805145264 0.018172740936279297
0.13113113 0.0089263916015625 0.008397936820983887 0.005824834108352661 0.009167730808258057 0.004745543003082275 0.018129825592041016 0.012661457061767578 0.0031464695930480957 0.004043400287628174 0.018129825592041016
0.13213213 0.008881092071533203 0.00850534439086914 0.0057581327855587006 0.009184122085571289 0.004769802093505859 0.018079757690429688 0.012623310089111328 0.0031458139419555664 0.004097402095794678 0.018079757690429688
0.13313313 0.008832931518554688 0.008632659912109375 0.005691196769475937 0.009196162223815918 0.004793286323547363 0.018026351928710938 0.012577295303344727 0.0031448006629943848 0.004150211811065674 0.018026351928710938
0.13413413 0.008782744407653809 0.008772492408752441 0.005624203011393547 0.009204328060150146 0.004815936088562012 0.017965316772460938 0.012525081634521484 0.0031434297561645508 0.004201948642730713 0.017965316772460938
0.13513513 0.008729696273803711 0.008923888206481934 0.0055571384727954865 0.0092085599899292 0.004837453365325928 0.017899036407470703 0.012465476989746094 0.0031415820121765137 0.00425267219543457 0.017899036407470703
0.13613613 0.0086745023727417 0.009081482887268066 0.005489939823746681 0.009209036827087402 0.004857897758483887 0.017830371856689453 0.012398004531860352 0.0031396150588989258 0.0043021440505981445 0.017830371856689453
0.13713713 0.008616328239440918 0.009244799613952637 0.005422743037343025 0.009205818176269531 0.004877328872680664 0.017752647399902344 0.01232457160949707 0.0031374692916870117 0.004350483417510986 0.017752647399902344
0.13813815 0.00855553150177002 0.009411454200744629 0.005355414003133774 0.009198486804962158 0.004895210266113281 0.01767110824584961 0.012244701385498047 0.003135085105895996 0.004397749900817871 0.01767110824584961
0.13913915 0.008492231369018555 0.009578227996826172 0.005347728729248047 0.009187519550323486 0.004912018775939941 0.017589569091796875 0.012158870697021484 0.003132462501525879 0.0044438838958740234 0.017589569091796875
0.14014015 0.008426904678344727 0.009744524955749512 0.005355719476938248 0.009173035621643066 0.004927515983581543 0.017499923706054688 0.012067317962646484 0.003129899501800537 0.004488825798034668 0.017499923706054688
0.14114115 0.008357882499694824 0.009908318519592285 0.005363617092370987 0.009154558181762695 0.004941582679748535 0.017406940460205078 0.011970758438110352 0.0031273961067199707 0.0045326948165893555 0.017406940460205078
0.14214215 0.008287191390991211 0.010065674781799316 0.005371365696191788 0.009132564067840576 0.004954099655151367 0.017313480377197266 0.011868476867675781 0.0031246542930603027 0.0045754313468933105 0.017313480377197266
0.14314315 0.008213639259338379 0.010218381881713867 0.005378995090723038 0.009107053279876709 0.004965305328369141 0.017212867736816406 0.011761665344238281 0.0031221508979797363 0.004616916179656982 0.017212867736816406
0.14414415 0.008137822151184082 0.01036369800567627 0.005386408418416977 0.009077787399291992 0.004975020885467529 0.017111778259277344 0.011649608612060547 0.0031195878982543945 0.004657328128814697 0.017111778259277344
0.14514515 0.00811624526977539 0.010499358177185059 0.00539359450340271 0.009045302867889404 0.004983007907867432 0.01700735092163086 0.011533498764038086 0.0031172633171081543 0.004696547985076904 0.01700735092163086
0.14614615 0.008120894432067871 0.010623931884765625 0.0054006315767765045 0.00900942087173462 0.004989683628082275 0.016899585723876953 0.01141357421875 0.0031149983406066895 0.0047362446784973145 0.016899585723876953
0.14714715 0.008123159408569336 0.010739564895629883 0.005407344549894333 0.008970022201538086 0.004998922348022461 0.016790390014648438 0.011288881301879883 0.0031130313873291016 0.004786849021911621 0.016790390014648438
0.14814815 0.00812375545501709 0.0108414888381958 0.005413807928562164 0.008927583694458008 0.005013763904571533 0.01667928695678711 0.01116037368774414 0.003111124038696289 0.0048362016677856445 0.01667928695678711
0.14914915 0.008121967315673828 0.010930538177490234 0.00541996955871582 0.008881926536560059 0.005026698112487793 0.016565322875976562 0.011028528213500977 0.0031095147132873535 0.0048844218254089355 0.016565322875976562
0.15015015 0.008118152618408203 0.011005878448486328 0.0054258182644844055 0.008832931518554688 0.005037844181060791 0.01645040512084961 0.010892868041992188 0.0031082630157470703 0.004931271076202393 0.01645040512084961
0.15115115 0.008112907409667969 0.011066794395446777 0.0054313428699970245 0.008780837059020996 0.005047023296356201 0.016332626342773438 0.010755538940429688 0.0031071901321411133 0.004977107048034668 0.016332626342773438
0.15215215 0.008104562759399414 0.011113166809082031 0.005436472594738007 0.008726119995117188 0.0050542354583740234 0.016214370727539062 0.010614156723022461 0.0031064748764038086 0.005021810531616211 0.016214370727539062
0.15315315 0.00809478759765625 0.011144161224365234 0.005441144108772278 0.008668124675750732 0.00505983829498291 0.016094207763671875 0.010469675064086914 0.003106236457824707 0.005065202713012695 0.016094207763671875
0.15415415 0.008082866668701172 0.011160731315612793 0.005445536226034164 0.008607685565948486 0.005063235759735107 0.01597309112548828 0.01032257080078125 0.0031061768531799316 0.005107402801513672 0.01597309112548828
0.15515515 0.008069038391113281 0.011161327362060547 0.005449477583169937 0.00854426622390747 0.005065023899078369 0.015850067138671875 0.01017308235168457 0.003106534481048584 0.005148410797119141 0.015850067138671875
0.15615615 0.00805354118347168 0.011148452758789062 0.005453038960695267 0.008478283882141113 0.005064964294433594 0.015727519989013672 0.010021686553955078 0.003107309341430664 0.005188286304473877 0.015727519989013672
0.15715715 0.008035898208618164 0.011118292808532715 0.005456086248159409 0.008409857749938965 0.005063176155090332 0.015603065490722656 0.009867191314697266 0.003108382225036621 0.005227088928222656 0.015603065490722656
0.15815815 0.008016347885131836 0.011075139045715332 0.005458720028400421 0.008338749408721924 0.005059599876403809 0.015479564666748047 0.009711742401123047 0.0031099319458007812 0.005264639854431152 0.015479564666748047
0.15915915 0.007995247840881348 0.011017322540283203 0.00546090304851532 0.008265316486358643 0.005054354667663574 0.015354633331298828 0.009553909301757812 0.003111898899078369 0.005300998687744141 0.015354633331298828
0.16016015 0.007971405982971191 0.010946035385131836 0.005462523549795151 0.008189737796783447 0.005047500133514404 0.015230655670166016 0.009394407272338867 0.00311434268951416 0.005336165428161621 0.015230655670166016
0.16116115 0.007946133613586426 0.01086270809173584 0.005463730543851852 0.008112013339996338 0.0050389766693115234 0.015104293823242188 0.009234189987182617 0.003117084503173828 0.005370080471038818 0.015104293823242188
0.16216215 0.0079193115234375 0.010766863822937012 0.005464386194944382 0.008032143115997314 0.005028903484344482 0.014979362487792969 0.009072065353393555 0.0031203031539916992 0.005402922630310059 0.014979362487792969
0.16316317 0.00789022445678711 0.010660767555236816 0.005464591085910797 0.007950067520141602 0.005017340183258057 0.014857292175292969 0.008908510208129883 0.0031241178512573242 0.00543445348739624 0.014857292175292969
0.16416417 0.00785982608795166 0.01054394245147705 0.005464289337396622 0.007866442203521729 0.005004167556762695 0.014734268188476562 0.008745193481445312 0.003128230571746826 0.005464911460876465 0.014734268188476562
0.16516517 0.007827401161193848 0.010418891906738281 0.005463410168886185 0.007780849933624268 0.004989743232727051 0.014613628387451172 0.008580207824707031 0.0031328201293945312 0.0054939985275268555 0.014613628387451172
0.16616617 0.007793068885803223 0.010287046432495117 0.005462083965539932 0.007693827152252197 0.0049749016761779785 0.014490604400634766 0.008414268493652344 0.003137826919555664 0.005522012710571289 0.014490604400634766
0.16716717 0.00775754451751709 0.010149121284484863 0.00546017661690712 0.0076048970222473145 0.004965364933013916 0.014373302459716797 0.008248329162597656 0.0031432509422302246 0.0055487751960754395 0.014373302459716797
0.16816817 0.0077201128005981445 0.010007739067077637 0.005457788705825806 0.007514536380767822 0.0049544572830200195 0.014254093170166016 0.008082389831542969 0.003149092197418213 0.005574166774749756 0.014254093170166016
0.16916917 0.007681012153625488 0.009863138198852539 0.005454894155263901 0.007423102855682373 0.004942178726196289 0.01413583755493164 0.007915496826171875 0.0031552910804748535 0.0055983662605285645 0.01413583755493164
0.17017017 0.007640480995178223 0.009719610214233398 0.00545143336057663 0.007330179214477539 0.004928946495056152 0.01402139663696289 0.007749080657958984 0.0031618475914001465 0.005621373653411865 0.01402139663696289
0.17117117 0.007598400115966797 0.009576678276062012 0.005447417497634888 0.00723642110824585 0.004914283752441406 0.013999462127685547 0.007582664489746094 0.003168821334838867 0.005643188953399658 0.013999462127685547
0.17217217 0.00755465030670166 0.009438037872314453 0.005442999303340912 0.007141470909118652 0.004898667335510254 0.01401662826538086 0.007416486740112305 0.003176093101501465 0.005663931369781494 0.01401662826538086
0.17317317 0.007509827613830566 0.009305834770202637 0.00543801486492157 0.007045745849609375 0.004881858825683594 0.014028549194335938 0.007527828216552734 0.0031836628913879395 0.005683600902557373 0.014028549194335938
0.17417417 0.00746309757232666 0.009182095527648926 0.005432497709989548 0.006949245929718018 0.0048642754554748535 0.014037609100341797 0.007689714431762695 0.0031914114952087402 0.005702316761016846 0.014037609100341797
0.17517518 0.007414698600769043 0.009069085121154785 0.005426514893770218 0.00686037540435791 0.004845738410949707 0.014043331146240234 0.00785064697265625 0.0031995773315429688 0.005719959735870361 0.014043331146240234
0.17617618 0.007364988327026367 0.00897073745727539 0.0054200515151023865 0.0067729949951171875 0.004826366901397705 0.01404714584350586 0.008008718490600586 0.003207981586456299 0.005736649036407471 0.01404714584350586
0.17717718 0.007314085960388184 0.008889317512512207 0.0054130591452121735 0.0066852569580078125 0.004806399345397949 0.014045238494873047 0.008165597915649414 0.0032165050506591797 0.0057525634765625 0.014045238494873047
0.17817818 0.007261514663696289 0.008826732635498047 0.005405649542808533 0.006596863269805908 0.0047858357429504395 0.014042854309082031 0.008321523666381836 0.0032252073287963867 0.005767643451690674 0.014042854309082031
0.17917918 0.007207155227661133 0.008788466453552246 0.005397766828536987 0.006508886814117432 0.004764854907989502 0.014034748077392578 0.00847482681274414 0.0032340288162231445 0.005781710147857666 0.014034748077392578
0.18018018 0.007151484489440918 0.008775115013122559 0.005389425903558731 0.006420731544494629 0.004743218421936035 0.014023303985595703 0.008625984191894531 0.003243088722229004 0.0057950615882873535 0.014023303985595703
0.18118118 0.007094264030456543 0.008791446685791016 0.005380693823099136 0.0063326358795166016 0.004721462726593018 0.014011859893798828 0.008774995803833008 0.003252267837524414 0.005807638168334961 0.014011859893798828
0.18218218 0.007081031799316406 0.008839249610900879 0.005371518433094025 0.00624537467956543 0.004699289798736572 0.01399850845336914 0.008922815322875977 0.0032616257667541504 0.005819559097290039 0.01399850845336914
0.18318318 0.00706934928894043 0.008912920951843262 0.005362026393413544 0.006158351898193359 0.004677116870880127 0.013981342315673828 0.009068489074707031 0.0032709836959838867 0.0058307647705078125 0.013981342315673828
0.18418418 0.007056474685668945 0.009013772010803223 0.005352139472961426 0.006072103977203369 0.00465470552444458 0.013962745666503906 0.009210824966430664 0.0032805204391479492 0.005841374397277832 0.013962745666503906
0.18518518 0.007044434547424316 0.00912618637084961 0.005341928452253342 0.005986809730529785 0.004631996154785156 0.013940811157226562 0.00935220718383789 0.0032900571823120117 0.005851328372955322 0.013940811157226562
0.18618618 0.007032513618469238 0.009257197380065918 0.005331460386514664 0.005902588367462158 0.004609167575836182 0.013917922973632812 0.009491205215454102 0.0032996535301208496 0.005860686302185059 0.013917922973632812
0.18718718 0.007020354270935059 0.009398698806762695 0.005320750176906586 0.0058196187019348145 0.004586219787597656 0.01389169692993164 0.009627103805541992 0.0033093690872192383 0.005869567394256592 0.01389169692993164
0.1881882 0.007008194923400879 0.009548187255859375 0.005309827625751495 0.005738198757171631 0.004563271999359131 0.013863563537597656 0.009760141372680664 0.003318965435028076 0.005877673625946045 0.013863563537597656
0.1891892 0.006995081901550293 0.009701728820800781 0.005298703908920288 0.005660593509674072 0.004539966583251953 0.013831138610839844 0.009891748428344727 0.0033286213874816895 0.005885481834411621 0.013831138610839844
0.1901902 0.006982207298278809 0.009856104850769043 0.005287475883960724 0.005607664585113525 0.004516661167144775 0.013799190521240234 0.010019302368164062 0.0033382177352905273 0.005892574787139893 0.013799190521240234
0.1911912 0.006968140602111816 0.010009050369262695 0.005276154726743698 0.005555212497711182 0.0044931769371032715 0.013761520385742188 0.010144710540771484 0.00334775447845459 0.005899369716644287 0.013761520385742188
0.1921922 0.0069539546966552734 0.010157585144042969 0.005264744162559509 0.005503356456756592 0.004469633102416992 0.01372385025024414 0.010267019271850586 0.0033572912216186523 0.005905568599700928 0.01372385025024414
0.1931932 0.006938815116882324 0.01029813289642334 0.0052534304559230804 0.005452156066894531 0.004445910453796387 0.013682365417480469 0.010385990142822266 0.0033665895462036133 0.005911469459533691 0.013682365417480469
0.1941942 0.00692296028137207 0.010429024696350098 0.005242113023996353 0.005402028560638428 0.004422187805175781 0.013637542724609375 0.010502099990844727 0.003375828266143799 0.0059168338775634766 0.013637542724609375
0.1951952 0.006905794143676758 0.010548114776611328 0.005230847746133804 0.0053525567054748535 0.004398465156555176 0.013589859008789062 0.010614156723022461 0.003384888172149658 0.005921900272369385 0.013589859008789062
0.1961962 0.0068874359130859375 0.010653853416442871 0.005219761282205582 0.005304455757141113 0.004374504089355469 0.013539791107177734 0.010723590850830078 0.0033937692642211914 0.005926370620727539 0.013539791107177734
0.1971972 0.006867170333862305 0.010742545127868652 0.0052088163793087006 0.005257666110992432 0.004350423812866211 0.013486385345458984 0.010829448699951172 0.003402411937713623 0.005930662155151367 0.013486385345458984
0.1981982 0.006846785545349121 0.010815262794494629 0.005198195576667786 0.00521242618560791 0.004326462745666504 0.013426780700683594 0.01093149185180664 0.003410816192626953 0.005934417247772217 0.013426780700683594
0.1991992 0.006824374198913574 0.010868430137634277 0.005187753587961197 0.00516897439956665 0.004302322864532471 0.013367652893066406 0.011029481887817383 0.0034189820289611816 0.0059378743171691895 0.013367652893066406
0.2002002 0.00680088996887207 0.010900497436523438 0.005177650600671768 0.005127012729644775 0.004278063774108887 0.013302326202392578 0.011122941970825195 0.0034270286560058594 0.00594097375869751 0.013302326202392578
0.2012012 0.006775259971618652 0.010912179946899414 0.005168028175830841 0.005087554454803467 0.004253864288330078 0.013231277465820312 0.011213064193725586 0.003434479236602783 0.005943655967712402 0.013231277465820312
0.2022022 0.006748080253601074 0.010900497436523438 0.005158696323633194 0.00504988431930542 0.004229485988616943 0.013157367706298828 0.011298418045043945 0.003441751003265381 0.005945980548858643 0.013157367706298828
0.2032032 0.006719708442687988 0.010866522789001465 0.005193091928958893 0.005013585090637207 0.004205048084259033 0.013077735900878906 0.01137995719909668 0.003448665142059326 0.005948007106781006 0.013077735900878906
0.2042042 0.006690025329589844 0.010808587074279785 0.00523173063993454 0.004979133605957031 0.0041803717613220215 0.012994766235351562 0.011456489562988281 0.00345534086227417 0.005949676036834717 0.012994766235351562
0.2052052 0.00665891170501709 0.010725855827331543 0.005269542336463928 0.004946529865264893 0.004155516624450684 0.012906074523925781 0.011528253555297852 0.0034617185592651367 0.005951046943664551 0.012906074523925781
0.2062062 0.006626605987548828 0.010617852210998535 0.005306370556354523 0.0049152374267578125 0.00413060188293457 0.01281595230102539 0.011595726013183594 0.003467857837677002 0.005952060222625732 0.01281595230102539
0.2072072 0.006593942642211914 0.010486960411071777 0.005342438817024231 0.004885196685791016 0.0041054487228393555 0.012723445892333984 0.011658430099487305 0.0034735798835754395 0.005952775478363037 0.012723445892333984
0.2082082 0.006559133529663086 0.010331034660339355 0.005377590656280518 0.004869580268859863 0.00408017635345459 0.012624263763427734 0.01171565055847168 0.0034790635108947754 0.005953192710876465 0.012624263763427734
0.2092092 0.006524801254272461 0.010151147842407227 0.005411960184574127 0.004861354827880859 0.004054665565490723 0.012523174285888672 0.011768341064453125 0.003484368324279785 0.00595325231552124 0.012523174285888672
0.2102102 0.006488800048828125 0.009946942329406738 0.005445420742034912 0.004854440689086914 0.004028916358947754 0.012421131134033203 0.01181650161743164 0.003489375114440918 0.005953013896942139 0.012421131134033203
0.2112112 0.006451725959777832 0.009720325469970703 0.005478069186210632 0.004848599433898926 0.004002988338470459 0.012314319610595703 0.011859416961669922 0.003494083881378174 0.0059525370597839355 0.012314319610595703
0.2122122 0.006415367126464844 0.009470462799072266 0.005509823560714722 0.004844069480895996 0.003976881504058838 0.01220703125 0.011895895004272461 0.0034986138343811035 0.005951583385467529 0.01220703125
0.21321322 0.0063773393630981445 0.009200453758239746 0.0055408477783203125 0.0048406124114990234 0.0039504170417785645 0.012097358703613281 0.011928081512451172 0.0035028457641601562 0.005950450897216797 0.012097358703613281
0.21421422 0.006340146064758301 0.008909940719604492 0.005570925772190094 0.004838228225708008 0.0039237141609191895 0.01198434829711914 0.011954069137573242 0.0035068392753601074 0.005948841571807861 0.01198434829711914
0.21521522 0.006301760673522949 0.00860130786895752 0.005600228905677795 0.004836440086364746 0.0038968324661254883 0.011870861053466797 0.011976003646850586 0.0035106539726257324 0.005946934223175049 0.011976003646850586
0.21621622 0.006263852119445801 0.008275866508483887 0.0056287795305252075 0.004835963249206543 0.00386965274810791 0.011755943298339844 0.011991739273071289 0.003514111042022705 0.005944728851318359 0.011991739273071289
0.21721722 0.0062253475189208984 0.007934212684631348 0.005656421184539795 0.004836678504943848 0.003842294216156006 0.011638641357421875 0.012001752853393555 0.0035175085067749023 0.005942165851593018 0.012001752853393555
0.21821822 0.006186962127685547 0.00758051872253418 0.005683280527591705 0.004837512969970703 0.0038146376609802246 0.011522769927978516 0.012006521224975586 0.0035205483436584473 0.0059392452239990234 0.012006521224975586
0.21921922 0.0061490535736083984 0.007216215133666992 0.005709171295166016 0.004851102828979492 0.003786742687225342 0.011402130126953125 0.012006759643554688 0.003523409366607666 0.005935847759246826 0.012006759643554688
0.22022022 0.006145834922790527 0.007088184356689453 0.0057343989610672 0.004886150360107422 0.0037584900856018066 0.011282920837402344 0.012001514434814453 0.0035260915756225586 0.005932152271270752 0.012001514434814453
0.22122122 0.006175875663757324 0.007169008255004883 0.005758821964263916 0.004922032356262207 0.0037300586700439453 0.011162281036376953 0.011989355087280273 0.0035284757614135742 0.005927920341491699 0.011989355087280273
0.22222222 0.006204485893249512 0.007197141647338867 0.0057822465896606445 0.004957914352416992 0.003701329231262207 0.011041641235351562 0.01197361946105957 0.0035306811332702637 0.0059233903884887695 0.01197361946105957
0.22322322 0.006232142448425293 0.007168889045715332 0.00580500066280365 0.00499415397644043 0.003672480583190918 0.010921478271484375 0.011951684951782227 0.0035326480865478516 0.005918383598327637 0.011951684951782227
0.22422422 0.006257772445678711 0.007133007049560547 0.005826912820339203 0.005030632019042969 0.003643214702606201 0.010798931121826172 0.011924266815185547 0.0035346150398254395 0.00591278076171875 0.011924266815185547
0.22522523 0.006281495094299316 0.00733029842376709 0.0058479830622673035 0.00506746768951416 0.003613710403442383 0.010675907135009766 0.011891841888427734 0.003536045551300049 0.005907118320465088 0.011891841888427734
0.22622623 0.00630497932434082 0.007498621940612793 0.005868174135684967 0.0051043033599853516 0.0035839080810546875 0.010550498962402344 0.011853456497192383 0.003537476062774658 0.005901038646697998 0.011853456497192383
0.22722723 0.006326913833618164 0.0076367855072021484 0.005887657403945923 0.005141019821166992 0.003554046154022217 0.010425090789794922 0.011811017990112305 0.0035386085510253906 0.005894899368286133 0.011811017990112305
0.22822823 0.006347537040710449 0.007742643356323242 0.005906336009502411 0.005177974700927734 0.0035237669944763184 0.010300636291503906 0.011762380599975586 0.0035396218299865723 0.005888581275939941 0.011762380599975586
0.22922923 0.006367325782775879 0.007816195487976074 0.005924038589000702 0.005214691162109375 0.0035088658332824707 0.010174274444580078 0.011709928512573242 0.0035404562950134277 0.005882143974304199 0.011709928512573242
0.23023023 0.006386399269104004 0.007856369018554688 0.005941033363342285 0.005251288414001465 0.0035138726234436035 0.010050773620605469 0.011651992797851562 0.0035409927368164062 0.005875587463378906 0.011651992797851562
0.23123123 0.006404280662536621 0.007961273193359375 0.005957081913948059 0.005287647247314453 0.0035181045532226562 0.009922981262207031 0.011590003967285156 0.0035413503646850586 0.005869030952453613 0.011590003967285156
0.23223223 0.00642085075378418 0.00806039571762085 0.005972370505332947 0.00532376766204834 0.0035219192504882812 0.00979757308959961 0.011523723602294922 0.0035414695739746094 0.005862534046173096 0.011523723602294922
0.23323323 0.006437420845031738 0.00828242301940918 0.005986809730529785 0.0053598880767822266 0.0035250186920166016 0.009670734405517578 0.01145315170288086 0.0035415291786193848 0.005855977535247803 0.01145315170288086
0.23423423 0.00645291805267334 0.00865781307220459 0.0060004740953445435 0.005395650863647461 0.003527224063873291 0.009546279907226562 0.01137852668762207 0.003541290760040283 0.0058495402336120605 0.01137852668762207
0.23523523 0.006467461585998535 0.00901782512664795 0.006013259291648865 0.005431175231933594 0.003529191017150879 0.009421348571777344 0.011300086975097656 0.0035407543182373047 0.0058432817459106445 0.011300086975097656
0.23623623 0.0064809322357177734 0.009359955787658691 0.006025306880474091 0.005465865135192871 0.0035303831100463867 0.009296417236328125 0.011217832565307617 0.0035401582717895508 0.005837082862854004 0.011217832565307617
0.23723723 0.00649416446685791 0.009680390357971191 0.0060363709926605225 0.005500197410583496 0.0035309195518493652 0.00917196273803711 0.011132001876831055 0.003539443016052246 0.005831003189086914 0.011132001876831055
0.23823825 0.006506443023681641 0.009972095489501953 0.00604671984910965 0.005534052848815918 0.0035309195518493652 0.009047508239746094 0.011043071746826172 0.003538370132446289 0.005825161933898926 0.011043071746826172
0.23923925 0.006518244743347168 0.010233640670776367 0.006056196987628937 0.005567669868469238 0.0035302042961120605 0.008944988250732422 0.010950565338134766 0.0035372376441955566 0.005819559097290039 0.010950565338134766
0.24024025 0.006529450416564941 0.010457873344421387 0.006064809858798981 0.005600452423095703 0.0035288333892822266 0.009060382843017578 0.010854721069335938 0.0035356879234313965 0.0058141350746154785 0.010854721069335938
0.24124125 0.006540060043334961 0.010640144348144531 0.006072670221328735 0.005632638931274414 0.003526926040649414 0.009171009063720703 0.010757207870483398 0.003534078598022461 0.00580906867980957 0.010757207870483398
0.24224225 0.0065495967864990234 0.01077723503112793 0.00607965886592865 0.005664348602294922 0.0035244226455688477 0.009274482727050781 0.010655641555786133 0.0035322904586791992 0.005804121494293213 0.01077723503112793
0.24324325 0.006558895111083984 0.010860800743103027 0.006085716187953949 0.005695700645446777 0.003521263599395752 0.009373188018798828 0.01055145263671875 0.003530263900756836 0.005799531936645508 0.010860800743103027
0.24424425 0.006567716598510742 0.010887742042541504 0.006090976297855377 0.005725979804992676 0.0035175681114196777 0.00946187973022461 0.01044464111328125 0.0035280585289001465 0.005795180797576904 0.010887742042541504
0.24524525 0.006575465202331543 0.010849475860595703 0.006095416843891144 0.005755305290222168 0.0035132765769958496 0.009547233581542969 0.010335683822631836 0.0035256147384643555 0.0057912468910217285 0.010849475860595703
0.24624625 0.006583452224731445 0.010744452476501465 0.006099030375480652 0.005784153938293457 0.003508329391479492 0.009623527526855469 0.01022481918334961 0.0035228729248046875 0.005787551403045654 0.010744452476501465
0.24724725 0.006590366363525391 0.010597825050354004 0.006101861596107483 0.005812287330627441 0.003502786159515381 0.009695053100585938 0.010110616683959961 0.0035200119018554688 0.005784273147583008 0.010597825050354004
0.24824825 0.006596803665161133 0.010417938232421875 0.006103813648223877 0.0058394670486450195 0.003496825695037842 0.009761333465576172 0.009994983673095703 0.0035169124603271484 0.005781233310699463 0.010417938232421875
0.24924925 0.006602883338928223 0.010212063789367676 0.006104916334152222 0.005866050720214844 0.003490149974822998 0.009821414947509766 0.009876728057861328 0.0035136938095092773 0.00577855110168457 0.010212063789367676
0.25025025 0.006608009338378906 0.009983539581298828 0.006105147302150726 0.005891680717468262 0.0034830570220947266 0.00987386703491211 0.009757280349731445 0.0035100579261779785 0.00577622652053833 0.009983539581298828
0.25125125 0.006612539291381836 0.009737968444824219 0.006104588508605957 0.005916476249694824 0.0034753084182739258 0.009921073913574219 0.00963592529296875 0.0035064220428466797 0.005774199962615967 0.009921073913574219
0.25225225 0.0066165924072265625 0.009480476379394531 0.0061031728982925415 0.005940437316894531 0.003467082977294922 0.009962081909179688 0.009512901306152344 0.0035024285316467285 0.005772531032562256 0.009962081909179688
0.25325325 0.006620049476623535 0.009214401245117188 0.006100989878177643 0.005963444709777832 0.003458261489868164 0.009995460510253906 0.009388208389282227 0.003498375415802002 0.005771160125732422 0.009995460510253906
0.25425425 0.0066225528717041016 0.008944511413574219 0.006097972393035889 0.005985260009765625 0.0034488439559936523 0.01002359390258789 0.009262323379516602 0.003493964672088623 0.005770266056060791 0.01002359390258789
0.25525525 0.006624579429626465 0.008675575256347656 0.00609414279460907 0.006006479263305664 0.003439009189605713 0.010045528411865234 0.009135723114013672 0.0034894943237304688 0.005769610404968262 0.010045528411865234
0.25625625 0.006626129150390625 0.008408427238464355 0.00608941912651062 0.006026506423950195 0.003428637981414795 0.010062217712402344 0.009007930755615234 0.0034847259521484375 0.00576937198638916 0.010062217712402344
0.25725725 0.0066269636154174805 0.008148670196533203 0.006084024906158447 0.00604557991027832 0.0034177303314208984 0.01007223129272461 0.008878707885742188 0.0034798383712768555 0.005769252777099609 0.01007223129272461
0.25825825 0.00662684440612793 0.007900118827819824 0.006077669560909271 0.00606381893157959 0.0034064054489135742 0.010076522827148438 0.008748054504394531 0.003474712371826172 0.005769610404968262 0.010076522827148438
0.25925925 0.006626009941101074 0.007662177085876465 0.006070658564567566 0.0060808658599853516 0.003394484519958496 0.010075092315673828 0.008669853210449219 0.003469407558441162 0.00577014684677124 0.010075092315673828
0.26026025 0.00662386417388916 0.007440686225891113 0.006062783300876617 0.006096959114074707 0.003382265567779541 0.010068416595458984 0.008646965026855469 0.0034638047218322754 0.005771040916442871 0.010068416595458984
0.26126125 0.0066214799880981445 0.007238924503326416 0.006054095923900604 0.006112098693847656 0.003369450569152832 0.010056495666503906 0.008622884750366211 0.0034582018852233887 0.0057721734046936035 0.010056495666503906
0.26226225 0.006618142127990723 0.0075609683990478516 0.0060445889830589294 0.0061484575271606445 0.00335615873336792 0.010039806365966797 0.008597612380981445 0.0034523606300354004 0.0057735443115234375 0.010039806365966797
0.26326326 0.006613731384277344 0.007912397384643555 0.006034240126609802 0.006197810173034668 0.0033423304557800293 0.010019302368164062 0.008572816848754883 0.0034464001655578613 0.005775153636932373 0.010019302368164062
0.26426426 0.0066078901290893555 0.008259177207946777 0.00602305680513382 0.006246984004974365 0.0033282041549682617 0.009992599487304688 0.008545160293579102 0.003440260887145996 0.005776882171630859 0.009992599487304688
0.26526526 0.006601691246032715 0.00859689712524414 0.006011173129081726 0.00629657506942749 0.003313720226287842 0.009963512420654297 0.008518695831298828 0.00343400239944458 0.005778789520263672 0.009963512420654297
0.26626626 0.006593942642211914 0.008920073509216309 0.005998395383358002 0.006345927715301514 0.0032987594604492188 0.009929180145263672 0.008489608764648438 0.003427565097808838 0.0057808756828308105 0.009929180145263672
0.26726726 0.006584882736206055 0.009224295616149902 0.005984887480735779 0.006395280361175537 0.0032835006713867188 0.009891033172607422 0.008460521697998047 0.003421008586883545 0.005783140659332275 0.009891033172607422
0.26826826 0.006574749946594238 0.009505391120910645 0.005970470607280731 0.006444752216339111 0.0032678842544555664 0.00984811782836914 0.008430242538452148 0.0034142732620239258 0.005785465240478516 0.00984811782836914
0.26926926 0.006563782691955566 0.009757280349731445 0.005955241620540619 0.006494343280792236 0.0032519102096557617 0.009802818298339844 0.008398771286010742 0.003407418727874756 0.005787849426269531 0.009802818298339844
0.27027026 0.006551265716552734 0.009974241256713867 0.005939289927482605 0.006543517112731934 0.00323563814163208 0.00975179672241211 0.008366823196411133 0.003400444984436035 0.0057901740074157715 0.009974241256713867
0.27127126 0.00653684139251709 0.010150313377380371 0.005922473967075348 0.0065926313400268555 0.0032191872596740723 0.009763717651367188 0.00833272933959961 0.003393411636352539 0.005792558193206787 0.010150313377380371
0.27227226 0.006521105766296387 0.010280370712280273 0.00590486079454422 0.006641864776611328 0.003202378749847412 0.009775638580322266 0.008297443389892578 0.0033861398696899414 0.005795001983642578 0.010280370712280273
0.27327326 0.006504058837890625 0.010356664657592773 0.005886465311050415 0.0066907405853271484 0.0031852126121520996 0.009785175323486328 0.008261919021606445 0.0033788681030273438 0.005797207355499268 0.010356664657592773
0.27427426 0.0064847469329833984 0.010373234748840332 0.005867302417755127 0.006739497184753418 0.0031679272651672363 0.00978994369506836 0.008223772048950195 0.0033715367317199707 0.005799353122711182 0.010373234748840332
0.2752753 0.006463766098022461 0.010323762893676758 0.00584731251001358 0.006788194179534912 0.003156125545501709 0.009789466857910156 0.008185625076293945 0.0033640265464782715 0.00580143928527832 0.010323762893676758
0.2762763 0.006441712379455566 0.010201573371887207 0.005826592445373535 0.006836831569671631 0.0031626224517822266 0.009786605834960938 0.008145809173583984 0.0033563971519470215 0.005803227424621582 0.010201573371887207
0.2772773 0.006417632102966309 0.009999513626098633 0.0058051422238349915 0.00688481330871582 0.003168821334838867 0.009775161743164062 0.008104801177978516 0.003348708152770996 0.005804777145385742 0.009999513626098633
0.2782783 0.006405472755432129 0.009742379188537598 0.00578279048204422 0.006932735443115234 0.0031746625900268555 0.009762287139892578 0.008062124252319336 0.0033410191535949707 0.005806326866149902 0.009762287139892578
0.2792793 0.0064064860343933105 0.009461522102355957 0.005759760737419128 0.006980240345001221 0.003180265426635742 0.00974273681640625 0.00801849365234375 0.003333151340484619 0.005807936191558838 0.00974273681640625
0.2802803 0.006406724452972412 0.009162425994873047 0.005736060440540314 0.0070272088050842285 0.0031856298446655273 0.009720325469970703 0.007973194122314453 0.003325164318084717 0.005809605121612549 0.009720325469970703
0.2812813 0.006404995918273926 0.008847951889038086 0.005711562931537628 0.0070740580558776855 0.0031908750534057617 0.009692192077636719 0.00792694091796875 0.00331723690032959 0.005811452865600586 0.009692192077636719
0.2822823 0.006401479244232178 0.008557558059692383 0.005686305463314056 0.007120192050933838 0.0031957030296325684 0.009658336639404297 0.007879495620727539 0.003309190273284912 0.005813419818878174 0.009658336639404297
0.2832833 0.006396353244781494 0.008659958839416504 0.00566621869802475 0.0071662068367004395 0.0032004117965698242 0.009620189666748047 0.007830142974853516 0.003301084041595459 0.005815684795379639 0.009620189666748047
0.2842843 0.006390273571014404 0.008919119834899902 0.00568510964512825 0.007211267948150635 0.003204941749572754 0.009577274322509766 0.007779836654663086 0.0032927989959716797 0.005818009376525879 0.009577274322509766
0.2852853 0.006382346153259277 0.0091780424118042 0.0057035572826862335 0.007255733013153076 0.003209233283996582 0.009530067443847656 0.007727622985839844 0.0032845735549926758 0.005820810794830322 0.009530067443847656
0.2862863 0.006373167037963867 0.009431123733520508 0.005721718072891235 0.007300138473510742 0.0032132863998413086 0.009477615356445312 0.007674217224121094 0.003276348114013672 0.005823612213134766 0.009477615356445312
0.2872873 0.006364226341247559 0.009674906730651855 0.0057394839823246 0.007343590259552002 0.0032172203063964844 0.009420394897460938 0.007619380950927734 0.0032680630683898926 0.005826711654663086 0.009674906730651855
0.2882883 0.006389141082763672 0.009905099868774414 0.005756892263889313 0.007386505603790283 0.0032210350036621094 0.009371280670166016 0.007563352584838867 0.0032669901847839355 0.005830228328704834 0.009905099868774414
0.2892893 0.0064154863357543945 0.010115385055541992 0.0057739317417144775 0.007428586483001709 0.0032247304916381836 0.009526729583740234 0.0075054168701171875 0.0032807588577270508 0.005833864212036133 0.010115385055541992
0.2902903 0.006441354751586914 0.010302901268005371 0.00579056516289711 0.007470071315765381 0.003228306770324707 0.009678363800048828 0.0074460506439208984 0.003294527530670166 0.005837857723236084 0.010302901268005371
0.2912913 0.006467700004577637 0.01046133041381836 0.005806688219308853 0.0075106024742126465 0.0032318830490112305 0.009827136993408203 0.007385969161987305 0.003308117389678955 0.0058422088623046875 0.01046133041381836
0.2922923 0.006493806838989258 0.010584712028503418 0.005822468549013138 0.007550597190856934 0.003235340118408203 0.00997304916381836 0.007323741912841797 0.0033216476440429688 0.005846798419952393 0.010584712028503418
0.2932933 0.0065190792083740234 0.010668396949768066 0.005837898701429367 0.007589578628540039 0.003238856792449951 0.010117053985595703 0.007260560989379883 0.0033351778984069824 0.005851686000823975 0.010668396949768066
0.2942943 0.006544232368469238 0.010706543922424316 0.005852781236171722 0.007627904415130615 0.0032422542572021484 0.010257244110107422 0.007195234298706055 0.0033486485481262207 0.00585705041885376 0.010706543922424316
0.2952953 0.0065686702728271484 0.01069188117980957 0.005867291241884232 0.007665455341339111 0.0032456517219543457 0.010395050048828125 0.007128715515136719 0.003361999988555908 0.0058626532554626465 0.01069188117980957
0.2962963 0.0065920352935791016 0.010617852210998535 0.005881335586309433 0.007702171802520752 0.0032491087913513184 0.010528564453125 0.007061004638671875 0.0033752918243408203 0.00586855411529541 0.010617852210998535
0.2972973 0.006615042686462402 0.01047825813293457 0.005894988775253296 0.007737934589385986 0.0032525062561035156 0.01065969467163086 0.0069921016693115234 0.0033884048461914062 0.0058748722076416016 0.01065969467163086
0.2982983 0.006637096405029297 0.010265827178955078 0.005908079445362091 0.007772386074066162 0.0032560229301452637 0.010787010192871094 0.006920576095581055 0.003401517868041992 0.00588148832321167 0.010787010192871094
0.2992993 0.006658196449279785 0.0099867582321167 0.005920812487602234 0.007806241512298584 0.0032595396041870117 0.0109100341796875 0.006849050521850586 0.003414452075958252 0.005888402462005615 0.0109100341796875
0.3003003 0.006678342819213867 0.0096815824508667 0.005933091044425964 0.007839024066925049 0.0032630562782287598 0.011028289794921875 0.006776094436645508 0.0034273266792297363 0.005895674228668213 0.011028289794921875
0.3013013 0.00669705867767334 0.009361028671264648 0.005945023149251938 0.007870912551879883 0.003266751766204834 0.011147022247314453 0.006700754165649414 0.00344008207321167 0.005903184413909912 0.011147022247314453
0.3023023 0.006715297698974609 0.009028792381286621 0.005956467241048813 0.007901489734649658 0.003270447254180908 0.011258602142333984 0.006624698638916016 0.0034526586532592773 0.005911111831665039 0.011258602142333984
0.3033033 0.006732463836669922 0.00868844985961914 0.005967643111944199 0.007931649684906006 0.003274202346801758 0.011365413665771484 0.0065479278564453125 0.0034650564193725586 0.005919396877288818 0.011365413665771484
0.3043043 0.006747722625732422 0.008342504501342773 0.00597834587097168 0.007960200309753418 0.0032781362533569336 0.011471271514892578 0.006468296051025391 0.003477334976196289 0.005927920341491699 0.011471271514892578
0.3053053 0.0067632198333740234 0.007996678352355957 0.00598868727684021 0.007988035678863525 0.0032821297645568848 0.011569976806640625 0.006389141082763672 0.0034896135330200195 0.005936682224273682 0.011569976806640625
0.3063063 0.006775617599487305 0.007651567459106445 0.00599868968129158 0.008014380931854248 0.0032863616943359375 0.011667251586914062 0.006307363510131836 0.0035015344619750977 0.005945861339569092 0.011667251586914062
0.3073073 0.006788372993469238 0.007312417030334473 0.0060082897543907166 0.008039772510528564 0.0032905936241149902 0.011757850646972656 0.006224870681762695 0.0035132765769958496 0.005955100059509277 0.011757850646972656
0.3083083 0.00679934024810791 0.006980419158935547 0.006017576903104782 0.008063971996307373 0.003295004367828369 0.011845588684082031 0.0061757564544677734 0.0035250186920166016 0.00596463680267334 0.011845588684082031
0.3093093 0.00680851936340332 0.006658673286437988 0.006026558578014374 0.008086979389190674 0.0032996535301208496 0.011929988861083984 0.006190299987792969 0.003536403179168701 0.005974531173706055 0.011929988861083984
0.3103103 0.006816387176513672 0.006349921226501465 0.006035149097442627 0.008108913898468018 0.003304421901702881 0.012006759643554688 0.0062024593353271484 0.0035477280616760254 0.00598454475402832 0.012006759643554688
0.3113113 0.0068236589431762695 0.00605618953704834 0.006043426692485809 0.008129715919494629 0.003309309482574463 0.012080669403076172 0.0062103271484375 0.003558814525604248 0.005994737148284912 0.012080669403076172
0.3123123 0.006829380989074707 0.0057773590087890625 0.006051275879144669 0.008149027824401855 0.0033143162727355957 0.012149810791015625 0.0062160491943359375 0.0035697221755981445 0.0060051679611206055 0.012149810791015625
0.3133133 0.006833434104919434 0.005518436431884766 0.006058916449546814 0.008167624473571777 0.0033196210861206055 0.012214183807373047 0.006218433380126953 0.003580451011657715 0.006015777587890625 0.012214183807373047
0.3143143 0.006836414337158203 0.005607008934020996 0.00606619194149971 0.008184492588043213 0.0033249258995056152 0.01227426528930664 0.006217479705810547 0.003590881824493408 0.0060263872146606445 0.01227426528930664
0.3153153 0.006838560104370117 0.005718231201171875 0.0060731470584869385 0.008200407028198242 0.0033304691314697266 0.012330055236816406 0.0062143802642822266 0.0036010146141052246 0.006037235260009766 0.012330055236816406
0.3163163 0.006839275360107422 0.005840182304382324 0.006079830229282379 0.008214890956878662 0.0033359527587890625 0.012381553649902344 0.006208896636962891 0.0036110281944274902 0.006048083305358887 0.012381553649902344
0.3173173 0.0068389177322387695 0.005972385406494141 0.006086215376853943 0.008228003978729248 0.0033417344093322754 0.012427330017089844 0.006254911422729492 0.0036208033561706543 0.006058990955352783 0.012427330017089844
0.3183183 0.006836652755737305 0.006112217903137207 0.00609225407242775 0.00823986530303955 0.003347456455230713 0.012469768524169922 0.006315708160400391 0.003630340099334717 0.006069958209991455 0.012469768524169922
0.3193193 0.006833672523498535 0.006257414817810059 0.006097991019487381 0.008250653743743896 0.0033533573150634766 0.012507438659667969 0.006374359130859375 0.0036395788192749023 0.0060808658599853516 0.012507438659667969
0.3203203 0.0068291425704956055 0.006406068801879883 0.0061032772064208984 0.008259713649749756 0.003359377384185791 0.012540817260742188 0.006432056427001953 0.0036486387252807617 0.0060918331146240234 0.012540817260742188
0.3213213 0.006824016571044922 0.00655674934387207 0.006108462810516357 0.008267879486083984 0.003365457057952881 0.012567996978759766 0.006486654281616211 0.0036574602127075195 0.0061026811599731445 0.012567996978759766
0.3223223 0.0068171024322509766 0.006705224514007568 0.006113361567258835 0.008274555206298828 0.0033716559410095215 0.012591361999511719 0.006539821624755859 0.0036660432815551758 0.006113409996032715 0.012591361999511719
0.3233233 0.00680994987487793 0.006849944591522217 0.006117817014455795 0.008279740810394287 0.0033777952194213867 0.012610435485839844 0.006590604782104492 0.003674447536468506 0.006123960018157959 0.012610435485839844
0.3243243 0.0068007707595825195 0.006987452507019043 0.006121989339590073 0.008283853530883789 0.0033840537071228027 0.012624740600585938 0.006639719009399414 0.0036826133728027344 0.006134331226348877 0.012624740600585938
0.32532534 0.006791830062866211 0.007115006446838379 0.006125938147306442 0.008286893367767334 0.0033903121948242188 0.01263427734375 0.006685733795166016 0.0036905407905578613 0.006144583225250244 0.01263427734375
0.32632634 0.00678098201751709 0.00722956657409668 0.0061294883489608765 0.008288323879241943 0.0033965706825256348 0.012637138366699219 0.0067293643951416016 0.0036981701850891113 0.00615459680557251 0.012637138366699219
0.32732734 0.006770730018615723 0.007326304912567139 0.006132800132036209 0.008288860321044922 0.003403007984161377 0.012635231018066406 0.0067708492279052734 0.0037055611610412598 0.006164610385894775 0.012635231018066406
0.32832834 0.006758332252502441 0.0074034929275512695 0.006135780364274979 0.008288204669952393 0.0034093856811523438 0.012628555297851562 0.00680994987487793 0.0037128329277038574 0.00617450475692749 0.012628555297851562
0.32932934 0.006745815277099609 0.007455945014953613 0.0061384886503219604 0.008286595344543457 0.0034157633781433105 0.012614727020263672 0.006845712661743164 0.003719925880432129 0.0061844587326049805 0.012614727020263672
0.33033034 0.0067327022552490234 0.0074803829193115234 0.006140824407339096 0.008283853530883789 0.0034221410751342773 0.012593746185302734 0.006880044937133789 0.0037266016006469727 0.0061945319175720215 0.012593746185302734
0.33133134 0.006718635559082031 0.007471978664398193 0.006142832338809967 0.00828021764755249 0.003428637981414795 0.012569427490234375 0.006911277770996094 0.003733217716217041 0.006204545497894287 0.012569427490234375
0.33233234 0.006704449653625488 0.007427036762237549 0.006144549697637558 0.008275508880615234 0.0034350156784057617 0.012538433074951172 0.0069391727447509766 0.0037395358085632324 0.006214618682861328 0.012538433074951172
0.33333334 0.006689548492431641 0.00734478235244751 0.0061460137367248535 0.008269786834716797 0.003441452980041504 0.012498855590820312 0.006964921951293945 0.0037456750869750977 0.006224870681762695 0.012498855590820312
0.33433434 0.006674528121948242 0.007249176502227783 0.006147060543298721 0.008263051509857178 0.0034478306770324707 0.012454986572265625 0.006988048553466797 0.0037516355514526367 0.006235241889953613 0.012454986572265625
0.33533534 0.006659507751464844 0.007148385047912598 0.006147842854261398 0.008255600929260254 0.003454267978668213 0.0124053955078125 0.00700831413269043 0.0037572383880615234 0.006245732307434082 0.0124053955078125
0.33633634 0.006643533706665039 0.007044076919555664 0.0061483122408390045 0.008247435092926025 0.0034605860710144043 0.012348175048828125 0.007025718688964844 0.003762662410736084 0.006256222724914551 0.012348175048828125
0.33733734 0.006628632545471191 0.006937742233276367 0.006148327142000198 0.008237898349761963 0.0034669041633605957 0.012285709381103516 0.007040500640869141 0.0037677884101867676 0.006266891956329346 0.012285709381103516
0.33833835 0.006612896919250488 0.006828606128692627 0.006148077547550201 0.008228003978729248 0.0034731626510620117 0.012215614318847656 0.007052183151245117 0.0037728548049926758 0.006277680397033691 0.012215614318847656
0.33933935 0.006597757339477539 0.006719410419464111 0.006147492676973343 0.008217155933380127 0.003479480743408203 0.012140750885009766 0.007061004638671875 0.003777623176574707 0.006288707256317139 0.012140750885009766
0.34034035 0.0065822601318359375 0.006608843803405762 0.006146591156721115 0.008205294609069824 0.0034856796264648438 0.012057304382324219 0.007066249847412109 0.0037822723388671875 0.006299793720245361 0.012057304382324219
0.34134135 0.006567955017089844 0.006500899791717529 0.006145291030406952 0.00819307565689087 0.003491818904876709 0.011969566345214844 0.007069110870361328 0.0037865638732910156 0.00631105899810791 0.011969566345214844
0.34234235 0.0065528154373168945 0.006393074989318848 0.006143610924482346 0.008179962635040283 0.0034979581832885742 0.011875629425048828 0.00706934928894043 0.0037906765937805176 0.006322503089904785 0.011875629425048828
0.34334335 0.006537795066833496 0.0062874555587768555 0.006141632795333862 0.008166134357452393 0.0035039186477661133 0.011775016784667969 0.007066488265991211 0.0037946105003356934 0.006334125995635986 0.011775016784667969
0.34434435 0.006522774696350098 0.006184816360473633 0.0061392709612846375 0.008151888847351074 0.003509998321533203 0.011666297912597656 0.0070607662200927734 0.0037983059883117676 0.006345689296722412 0.011666297912597656
0.34534535 0.006507515907287598 0.006085634231567383 0.006136458367109299 0.008136749267578125 0.0035158395767211914 0.011555671691894531 0.00705265998840332 0.0038017630577087402 0.006357669830322266 0.011555671691894531
0.34634635 0.0064917802810668945 0.005989968776702881 0.0061333514750003815 0.008120894432067871 0.0035219192504882812 0.011435508728027344 0.007041215896606445 0.0038050413131713867 0.00636976957321167 0.011435508728027344
0.34734735 0.006476044654846191 0.005897879600524902 0.006129920482635498 0.008104801177978516 0.003527522087097168 0.011310100555419922 0.0070269107818603516 0.0038080811500549316 0.006381988525390625 0.011310100555419922
0.34834835 0.0064601898193359375 0.0058113932609558105 0.006125986576080322 0.008088111877441406 0.0035333633422851562 0.011178016662597656 0.007009744644165039 0.0038109421730041504 0.006394505500793457 0.011178016662597656
0.34934935 0.006444096565246582 0.0057294368743896484 0.006121765822172165 0.008070409297943115 0.0035389065742492676 0.011040210723876953 0.006990194320678711 0.003813505172729492 0.006407022476196289 0.011040210723876953
0.35035035 0.006428360939025879 0.005652070045471191 0.006117139011621475 0.008052527904510498 0.0035445094108581543 0.01089620590209961 0.006967306137084961 0.003815889358520508 0.006419718265533447 0.01089620590209961
0.35135135 0.006411910057067871 0.005579471588134766 0.00611206516623497 0.008034050464630127 0.0035498738288879395 0.010745525360107422 0.006942033767700195 0.0038180947303771973 0.006432652473449707 0.010745525360107422
0.35235235 0.006394863128662109 0.005577787756919861 0.006106574088335037 0.008015036582946777 0.0035553574562072754 0.010590076446533203 0.006914615631103516 0.0038201212882995605 0.006445646286010742 0.010590076446533203
0.35335335 0.006378173828125 0.005614116787910461 0.006100807338953018 0.007995545864105225 0.003560662269592285 0.01042938232421875 0.006884098052978516 0.003821849822998047 0.006458759307861328 0.01042938232421875
0.35435435 0.0063610076904296875 0.005648061633110046 0.006094533950090408 0.007975518703460693 0.0035657882690429688 0.010263919830322266 0.006850481033325195 0.003823399543762207 0.006472170352935791 0.010263919830322266
0.35535535 0.006343245506286621 0.005679979920387268 0.006087787449359894 0.007955014705657959 0.0035709738731384277 0.01009225845336914 0.006814479827880859 0.0038248300552368164 0.006485581398010254 0.01009225845336914
0.35635635 0.006325840950012207 0.00570891797542572 0.006080739200115204 0.007934510707855225 0.0035759806632995605 0.009914875030517578 0.006775856018066406 0.0038260221481323242 0.006499052047729492 0.009914875030517578
0.35735735 0.006307721138000488 0.005735859274864197 0.00607319176197052 0.007913351058959961 0.003580927848815918 0.009730815887451172 0.006734132766723633 0.0038268566131591797 0.006512641906738281 0.009730815887451172
0.35835835 0.006289243698120117 0.005758911371231079 0.006065167486667633 0.007891535758972168 0.0035857558250427246 0.00954580307006836 0.006690263748168945 0.0038276314735412598 0.006526529788970947 0.00954580307006836
0.35935935 0.0062713623046875 0.005778670310974121 0.00605681911110878 0.007869422435760498 0.0035904645919799805 0.0093536376953125 0.006644487380981445 0.0038282275199890137 0.0065402984619140625 0.0093536376953125
0.36036035 0.006252408027648926 0.005826413631439209 0.006047964096069336 0.007847249507904053 0.00359499454498291 0.00915670394897461 0.00659489631652832 0.0038286447525024414 0.0065541863441467285 0.00915670394897461
0.36136135 0.006233572959899902 0.005876481533050537 0.0060386694967746735 0.007824599742889404 0.0035995841026306152 0.00895547866821289 0.006543636322021484 0.003828704357147217 0.006568193435668945 0.00895547866821289
0.36236235 0.006214499473571777 0.0059111714363098145 0.0060289762914180756 0.007801473140716553 0.003603994846343994 0.00875091552734375 0.006489992141723633 0.0038286447525024414 0.006582200527191162 0.00875091552734375
0.36336336 0.006195187568664551 0.005930483341217041 0.006018795073032379 0.007778167724609375 0.003608405590057373 0.008542537689208984 0.006433725357055664 0.00382840633392334 0.006596207618713379 0.008542537689208984
0.36436436 0.006175518035888672 0.005935549736022949 0.006008077412843704 0.007754504680633545 0.003612697124481201 0.00832986831665039 0.006375312805175781 0.0038280487060546875 0.006610393524169922 0.00832986831665039
0.36536536 0.006155490875244141 0.005926549434661865 0.0059969499707221985 0.007730364799499512 0.003616809844970703 0.008114337921142578 0.006314754486083984 0.003827333450317383 0.006624460220336914 0.008114337921142578
0.36636636 0.006136059761047363 0.005902707576751709 0.0059853047132492065 0.007706165313720703 0.0036208033561706543 0.007894039154052734 0.006251811981201172 0.0038264989852905273 0.006638526916503906 0.007894039154052734
0.36736736 0.00611567497253418 0.005866289138793945 0.005973219871520996 0.007681787014007568 0.0036247968673706055 0.007671833038330078 0.006186723709106445 0.0038254261016845703 0.006652474403381348 0.007681787014007568
0.36836836 0.006095528602600098 0.0058176517486572266 0.005960725247859955 0.0076569318771362305 0.003640294075012207 0.007447242736816406 0.006193876266479492 0.003824293613433838 0.0066664814949035645 0.0076569318771362305
0.36936936 0.006075263023376465 0.0057768672704696655 0.005947623401880264 0.007631659507751465 0.0036783814430236816 0.007220745086669922 0.00623774528503418 0.003822803497314453 0.0066803693771362305 0.007631659507751465
0.37037036 0.006054520606994629 0.00575624406337738 0.0059341564774513245 0.0076062679290771484 0.003716111183166504 0.006990909576416016 0.006281614303588867 0.0038213133811950684 0.006694138050079346 0.0076062679290771484
0.37137136 0.006034255027770996 0.005731537938117981 0.0059200674295425415 0.007580697536468506 0.0037532448768615723 0.006944179534912109 0.006325244903564453 0.0038194656372070312 0.00670778751373291 0.007580697536468506
0.37237236 0.006014108657836914 0.00570368766784668 0.005905564874410629 0.007555186748504639 0.0037900805473327637 0.007079601287841797 0.006368875503540039 0.0038175582885742188 0.006721198558807373 0.007555186748504639
0.37337336 0.005993485450744629 0.005671709775924683 0.005890510976314545 0.007528841495513916 0.003826439380645752 0.007214069366455078 0.006411314010620117 0.0038154125213623047 0.006734609603881836 0.007528841495513916
0.37437436 0.0059729814529418945 0.00563754141330719 0.005874987691640854 0.007502615451812744 0.0038623809814453125 0.007350921630859375 0.0064542293548583984 0.003813028335571289 0.006747782230377197 0.007502615451812744
0.3753754 0.005951881408691406 0.00559958815574646 0.005859024822711945 0.007476329803466797 0.0038977861404418945 0.007485389709472656 0.006496429443359375 0.003810584545135498 0.006760716438293457 0.007485389709472656
0.3763764 0.005931258201599121 0.0055589377880096436 0.005842484533786774 0.007449626922607422 0.003932833671569824 0.007619380950927734 0.006537437438964844 0.0038079023361206055 0.006773591041564941 0.007619380950927734
0.3773774 0.005910515785217285 0.005515590310096741 0.005825415253639221 0.007422745227813721 0.003967344760894775 0.007755279541015625 0.006578683853149414 0.0038051605224609375 0.00678640604019165 0.007755279541015625
0.3783784 0.0058907270431518555 0.005469873547554016 0.005807898938655853 0.00739598274230957 0.004001498222351074 0.007887840270996094 0.00661778450012207 0.0038021206855773926 0.006799161434173584 0.007887840270996094
0.3793794 0.0058705806732177734 0.0054929256439208984 0.005789753049612045 0.0073683857917785645 0.00403517484664917 0.00801849365234375 0.0066564083099365234 0.0037990212440490723 0.006811797618865967 0.00801849365234375
0.3803804 0.005849957466125488 0.005509674549102783 0.005771145224571228 0.007341206073760986 0.0040683746337890625 0.008148193359375 0.00669407844543457 0.0037957429885864258 0.006824374198913574 0.008148193359375
0.3813814 0.005829811096191406 0.005509138107299805 0.005752004683017731 0.00731348991394043 0.004101157188415527 0.008275032043457031 0.006730079650878906 0.003792405128479004 0.006836950778961182 0.008275032043457031
0.3823824 0.0058100223541259766 0.005491197109222412 0.005732398480176926 0.0072858333587646484 0.004133462905883789 0.008400440216064453 0.006764411926269531 0.0037888288497924805 0.006849467754364014 0.008400440216064453
0.3833834 0.005790829658508301 0.00546032190322876 0.005712192505598068 0.007257521152496338 0.004165351390838623 0.008520126342773438 0.006797075271606445 0.0037851333618164062 0.006861984729766846 0.008520126342773438
0.3843844 0.005771636962890625 0.005418241024017334 0.005691561847925186 0.00722956657409668 0.004196763038635254 0.008638858795166016 0.00682830810546875 0.0037811994552612305 0.006874382495880127 0.008638858795166016
0.3853854 0.005751967430114746 0.005364775657653809 0.0056703463196754456 0.0072013139724731445 0.004227697849273682 0.008753299713134766 0.006857633590698242 0.0037772655487060547 0.006886839866638184 0.008753299713134766
0.3863864 0.005733132362365723 0.00530397891998291 0.005648612976074219 0.0071732401847839355 0.004258215427398682 0.008863449096679688 0.006884574890136719 0.003773212432861328 0.006899118423461914 0.008863449096679688
0.3873874 0.005714535713195801 0.005236327648162842 0.005626410245895386 0.007144629955291748 0.004288434982299805 0.008968830108642578 0.00690913200378418 0.0037689805030822754 0.00691145658493042 0.008968830108642578
0.3883884 0.005696296691894531 0.005162656307220459 0.005603693425655365 0.007115662097930908 0.004318058490753174 0.009116172790527344 0.006932258605957031 0.003764629364013672 0.006923794746398926 0.009116172790527344
0.3893894 0.0056792497634887695 0.005086839199066162 0.005580384284257889 0.007086694240570068 0.004347264766693115 0.009292125701904297 0.0069522857666015625 0.0037601590156555176 0.0069359540939331055 0.009292125701904297
0.3903904 0.005661606788635254 0.005146145820617676 0.005556594580411911 0.007057607173919678 0.0043759942054748535 0.009462356567382812 0.006970405578613281 0.0037556886672973633 0.006948292255401611 0.009462356567382812
0.3913914 0.005645036697387695 0.005292296409606934 0.005532164126634598 0.0070282816886901855 0.004404425621032715 0.009624004364013672 0.006985187530517578 0.003750920295715332 0.006960511207580566 0.009624004364013672
0.3923924 0.005647182464599609 0.005444705486297607 0.005507376044988632 0.006999075412750244 0.0044324398040771484 0.009780406951904297 0.006997585296630859 0.003746211528778076 0.006972670555114746 0.009780406951904297
0.3933934 0.0056684017181396484 0.005601942539215088 0.005482085049152374 0.0069693922996521 0.004459857940673828 0.00992584228515625 0.007006645202636719 0.003741443157196045 0.00698477029800415 0.00992584228515625
0.3943944 0.005689144134521484 0.005762636661529541 0.005456268787384033 0.006939351558685303 0.004487097263336182 0.01006460189819336 0.007013559341430664 0.003736555576324463 0.00699692964553833 0.01006460189819336
0.3953954 0.0057086944580078125 0.005922913551330566 0.005429849028587341 0.006909549236297607 0.004513800144195557 0.010193347930908203 0.0070171356201171875 0.0037314891815185547 0.007008969783782959 0.010193347930908203
0.3963964 0.005728602409362793 0.0060811638832092285 0.0054030269384384155 0.006879150867462158 0.004540205001831055 0.010311603546142578 0.007016897201538086 0.003726482391357422 0.007021009922027588 0.010311603546142578
0.3973974 0.005747675895690918 0.006238758563995361 0.005375679582357407 0.006848752498626709 0.00456613302230835 0.01042032241821289 0.007012844085693359 0.0037213563919067383 0.007032930850982666 0.01042032241821289
0.3983984 0.0057669878005981445 0.006390094757080078 0.005347955971956253 0.006818056106567383 0.004591763019561768 0.010518074035644531 0.007004976272583008 0.0037161707878112793 0.007044792175292969 0.010518074035644531
0.3993994 0.005785584449768066 0.0065354108810424805 0.0053196437656879425 0.006787359714508057 0.004616975784301758 0.01060342788696289 0.006993770599365234 0.0037109851837158203 0.0070566534996032715 0.01060342788696289
0.4004004 0.005804300308227539 0.006674408912658691 0.005290929228067398 0.006756246089935303 0.004641890525817871 0.010677814483642578 0.006978034973144531 0.003705739974975586 0.007068455219268799 0.010677814483642578
0.4014014 0.005823254585266113 0.006803452968597412 0.0052616409957408905 0.0067252516746521 0.004666388034820557 0.010738849639892578 0.006958961486816406 0.0037004947662353516 0.007080078125 0.010738849639892578
0.4024024 0.005841374397277832 0.006924688816070557 0.005231920629739761 0.006693780422210693 0.004690587520599365 0.010788440704345703 0.00693511962890625 0.0036951303482055664 0.007091641426086426 0.010788440704345703
0.4034034 0.005860090255737305 0.007034659385681152 0.005201801657676697 0.006661951541900635 0.004714369773864746 0.01082754135131836 0.006907224655151367 0.003689706325531006 0.0071032047271728516 0.01082754135131836
0.4044044 0.0058786869049072266 0.007132887840270996 0.005171321332454681 0.006630241870880127 0.004737734794616699 0.010855674743652344 0.0068759918212890625 0.003684520721435547 0.0071146488189697266 0.010855674743652344
0.4054054 0.005896925926208496 0.007219791412353516 0.005140319466590881 0.006598293781280518 0.004760861396789551 0.010870933532714844 0.006841421127319336 0.0036791563034057617 0.007125914096832275 0.010870933532714844
0.4064064 0.005915522575378418 0.007292628288269043 0.005109056830406189 0.006566286087036133 0.004783511161804199 0.010879039764404297 0.006802797317504883 0.003673732280731201 0.0071372389793396 0.010879039764404297
0.4074074 0.005934000015258789 0.007353484630584717 0.005077283829450607 0.006534159183502197 0.004805803298950195 0.01087808609008789 0.006760835647583008 0.0036683082580566406 0.007148325443267822 0.01087808609008789
0.4084084 0.005952358245849609 0.007400214672088623 0.005045264959335327 0.006502509117126465 0.004827678203582764 0.010867118835449219 0.006715536117553711 0.00366288423538208 0.0071593523025512695 0.010867118835449219
0.4094094 0.005970478057861328 0.007433891296386719 0.005012761801481247 0.0064702630043029785 0.004849255084991455 0.01084756851196289 0.006667137145996094 0.003657519817352295 0.007170259952545166 0.01084756851196289
0.4104104 0.005988597869873047 0.007453262805938721 0.004979997873306274 0.006438136100769043 0.004870414733886719 0.010818958282470703 0.006615400314331055 0.0036520957946777344 0.007181048393249512 0.010818958282470703
0.4114114 0.006007075309753418 0.007458925247192383 0.004984728991985321 0.006406068801879883 0.004891097545623779 0.010783672332763672 0.006560564041137695 0.0036467313766479492 0.007191836833953857 0.010783672332763672
0.4124124 0.006025552749633789 0.007452189922332764 0.004994675517082214 0.006374001502990723 0.004911482334136963 0.010738372802734375 0.006503105163574219 0.0036412477493286133 0.007202327251434326 0.010738372802734375
0.4134134 0.006042957305908203 0.007430374622344971 0.005003750324249268 0.006342113018035889 0.004931449890136719 0.010689258575439453 0.0064427852630615234 0.003635883331298828 0.0072127580642700195 0.010689258575439453
0.4144144 0.006061434745788574 0.007394850254058838 0.005012057721614838 0.0063100457191467285 0.0049509406089782715 0.010632038116455078 0.006379365921020508 0.003630518913269043 0.007223069667816162 0.010632038116455078
0.4154154 0.006079554557800293 0.007348239421844482 0.005019545555114746 0.006278038024902344 0.004970073699951172 0.010569095611572266 0.0063130855560302734 0.0036250948905944824 0.007233142852783203 0.010569095611572266
0.4164164 0.006097078323364258 0.0072879791259765625 0.005026362836360931 0.006246328353881836 0.004988908767700195 0.010499000549316406 0.006245136260986328 0.0036197900772094727 0.007243156433105469 0.010499000549316406
0.4174174 0.0061147212982177734 0.007216393947601318 0.005032338201999664 0.006214797496795654 0.005007147789001465 0.010424613952636719 0.006173610687255859 0.0036144256591796875 0.007252871990203857 0.010424613952636719
0.4184184 0.006132721900939941 0.007134199142456055 0.005037561058998108 0.006183207035064697 0.005025148391723633 0.010343074798583984 0.006100654602050781 0.0036090612411499023 0.00726240873336792 0.010343074798583984
0.4194194 0.006149888038635254 0.007041275501251221 0.0050421059131622314 0.006151735782623291 0.005042672157287598 0.010259628295898438 0.0060253143310546875 0.003603816032409668 0.007271766662597656 0.010259628295898438
0.4204204 0.0061675310134887695 0.00693899393081665 0.00504593551158905 0.006120264530181885 0.005059659481048584 0.010169029235839844 0.005947113037109375 0.003598451614379883 0.007280945777893066 0.010169029235839844
0.4214214 0.006184577941894531 0.00682908296585083 0.005049027502536774 0.006089389324188232 0.005076348781585693 0.010074615478515625 0.005867481231689453 0.003593146800994873 0.007289886474609375 0.010074615478515625
0.4224224 0.006201505661010742 0.006711840629577637 0.0050514861941337585 0.00605851411819458 0.0050925612449646 0.009975433349609375 0.005785942077636719 0.003587961196899414 0.007298588752746582 0.009975433349609375
0.4234234 0.006218552589416504 0.0065940022468566895 0.005053207278251648 0.0060277581214904785 0.005108475685119629 0.009872913360595703 0.005702018737792969 0.003582775592803955 0.007307112216949463 0.009872913360595703
0.4244244 0.006235003471374512 0.006779789924621582 0.00505431741476059 0.005997180938720703 0.005123913288116455 0.009767532348632812 0.005615949630737305 0.0035775303840637207 0.007315099239349365 0.009767532348632812
0.42542544 0.006251215934753418 0.006965458393096924 0.005054831504821777 0.0059670209884643555 0.005138814449310303 0.009657859802246094 0.005529165267944336 0.0035724639892578125 0.007323086261749268 0.009657859802246094
0.42642644 0.006266951560974121 0.0071506500244140625 0.005054667592048645 0.005936980247497559 0.005153298377990723 0.009545326232910156 0.00543975830078125 0.0035672783851623535 0.007330656051635742 0.009545326232910156
0.42742744 0.006282925605773926 0.007333874702453613 0.005053862929344177 0.005907177925109863 0.005167543888092041 0.009432315826416016 0.005349397659301758 0.003562033176422119 0.007337987422943115 0.009432315826416016
0.42842844 0.006298065185546875 0.007512688636779785 0.005052492022514343 0.005877554416656494 0.00518113374710083 0.00931406021118164 0.0052568912506103516 0.0035570859909057617 0.007345080375671387 0.00931406021118164
0.42942944 0.006312966346740723 0.007686018943786621 0.005050472915172577 0.005848407745361328 0.005194425582885742 0.00919342041015625 0.005163431167602539 0.003551959991455078 0.007351934909820557 0.00919342041015625
0.43043044 0.006327509880065918 0.007852673530578613 0.005047895014286041 0.005819082260131836 0.005207240581512451 0.009071826934814453 0.005068302154541016 0.0035470128059387207 0.007358670234680176 0.009071826934814453
0.43143144 0.006342172622680664 0.008010029792785645 0.00504477322101593 0.005793750286102295 0.005219578742980957 0.008946895599365234 0.004972219467163086 0.003542006015777588 0.007365167140960693 0.008946895599365234
0.43243244 0.006355404853820801 0.00815671682357788 0.005041077733039856 0.005795419216156006 0.005231499671936035 0.008822441101074219 0.004874467849731445 0.0035370588302612305 0.00737154483795166 0.008822441101074219
0.43343344 0.006368398666381836 0.008290112018585205 0.005036905407905579 0.005796313285827637 0.00524294376373291 0.008694648742675781 0.0047760009765625 0.003532230854034424 0.0073778629302978516 0.008694648742675781
0.43443444 0.00638127326965332 0.008409738540649414 0.00503210723400116 0.005796849727630615 0.005253911018371582 0.008568286895751953 0.004676103591918945 0.0035272836685180664 0.007383882999420166 0.008568286895751953
0.43543544 0.0063934326171875 0.008511602878570557 0.005026891827583313 0.005797088146209717 0.005264639854431152 0.008437633514404297 0.004574775695800781 0.0035224556922912598 0.0073899030685424805 0.008511602878570557
0.43643644 0.006404519081115723 0.008594810962677002 0.005021080374717712 0.005796372890472412 0.005274832248687744 0.008309364318847656 0.004472970962524414 0.003517627716064453 0.007395684719085693 0.008594810962677002
0.43743744 0.006415724754333496 0.008657634258270264 0.005014851689338684 0.005795896053314209 0.005284428596496582 0.008176803588867188 0.00445246696472168 0.0035129189491271973 0.007401525974273682 0.008657634258270264
0.43843845 0.006425619125366211 0.00869607925415039 0.005008071660995483 0.0057944655418396 0.005293607711791992 0.008045673370361328 0.004473209381103516 0.003508269786834717 0.007407188415527344 0.00869607925415039
0.43943945 0.0064351558685302734 0.008709192276000977 0.005000874400138855 0.005792558193206787 0.005302369594573975 0.007913589477539062 0.0044939517974853516 0.003503561019897461 0.007412970066070557 0.008709192276000977
0.44044045 0.006443619728088379 0.00869375467300415 0.004993274807929993 0.005790412425994873 0.005310654640197754 0.007782936096191406 0.004513978958129883 0.0034989118576049805 0.007418513298034668 0.00869375467300415
0.44144145 0.006451249122619629 0.008646845817565918 0.004985123872756958 0.005787849426269531 0.005318582057952881 0.007650852203369141 0.004534244537353516 0.003494441509246826 0.0074239373207092285 0.008646845817565918
0.44244245 0.006458282470703125 0.00856703519821167 0.004976615309715271 0.005784809589385986 0.005325913429260254 0.007519721984863281 0.004554271697998047 0.003489851951599121 0.00742948055267334 0.00856703519821167
0.44344345 0.006464242935180664 0.008455455303192139 0.0049676597118377686 0.00578153133392334 0.005332887172698975 0.007395744323730469 0.004574298858642578 0.003485381603240967 0.007434964179992676 0.008455455303192139
0.44444445 0.006469607353210449 0.008332550525665283 0.004958316683769226 0.005777716636657715 0.005339264869689941 0.0072727203369140625 0.004593849182128906 0.0034810304641723633 0.007440388202667236 0.008332550525665283
0.44544545 0.006474971771240234 0.008203864097595215 0.0049484968185424805 0.005773186683654785 0.005345404148101807 0.007149696350097656 0.004613637924194336 0.0034766793251037598 0.007445693016052246 0.008203864097595215
0.44644645 0.006479024887084961 0.008068740367889404 0.004938408732414246 0.005768835544586182 0.005350887775421143 0.007027626037597656 0.004632711410522461 0.0034723281860351562 0.007451057434082031 0.008068740367889404
0.44744745 0.006483912467956543 0.007932066917419434 0.0049278587102890015 0.005763828754425049 0.005355954170227051 0.0069065093994140625 0.004651546478271484 0.0034680962562561035 0.007456421852111816 0.007932066917419434
0.44844845 0.006487607955932617 0.007792651653289795 0.0049169957637786865 0.005758404731750488 0.005360543727874756 0.0067844390869140625 0.004669189453125 0.003463923931121826 0.0074617862701416016 0.007792651653289795
0.44944945 0.006491184234619141 0.007653176784515381 0.004905730485916138 0.005752503871917725 0.005364656448364258 0.006664752960205078 0.00468754768371582 0.0034598112106323242 0.007467031478881836 0.007653176784515381
0.45045045 0.0064945220947265625 0.00751495361328125 0.0048941075801849365 0.005746304988861084 0.005368292331695557 0.006545066833496094 0.004704952239990234 0.0034557580947875977 0.007472395896911621 0.00751495361328125
0.45145145 0.00649714469909668 0.007379591464996338 0.00488223135471344 0.005739808082580566 0.005371451377868652 0.006428241729736328 0.0047223567962646484 0.0034516453742980957 0.0074776411056518555 0.0074776411056518555
0.45245245 0.006499886512756348 0.00724714994430542 0.004869997501373291 0.005733013153076172 0.005374133586883545 0.006334781646728516 0.004739284515380859 0.0034478306770324707 0.00748288631439209 0.00748288631439209
0.45345345 0.006502270698547363 0.0071198344230651855 0.0048574358224868774 0.005725562572479248 0.005376458168029785 0.006463050842285156 0.004755496978759766 0.0034465789794921875 0.00748831033706665 0.00748831033706665
0.45445445 0.0065042972564697266 0.00717926025390625 0.004844591021537781 0.005717933177947998 0.0053781867027282715 0.006592273712158203 0.0047702789306640625 0.0034453272819519043 0.007493555545806885 0.007493555545806885
0.45545545 0.006505727767944336 0.007280945777893066 0.004831463098526001 0.005710184574127197 0.005379438400268555 0.006718158721923828 0.004785299301147461 0.003444075584411621 0.0074988603591918945 0.0074988603591918945
0.45645645 0.006507515907287598 0.007371485233306885 0.004817992448806763 0.005701899528503418 0.005380213260650635 0.006843090057373047 0.0047991275787353516 0.003443002700805664 0.007504165172576904 0.007504165172576904
0.45745745 0.0065087080001831055 0.007449746131896973 0.004804253578186035 0.005693316459655762 0.005380570888519287 0.006965160369873047 0.004812717437744141 0.003441929817199707 0.007509291172027588 0.007509291172027588
0.45845845 0.0065097808837890625 0.0075144171714782715 0.0047903358936309814 0.005684375762939453 0.005380392074584961 0.007089138031005859 0.0048258304595947266 0.0034409761428833008 0.007514476776123047 0.007514476776123047
0.45945945 0.006510317325592041 0.007565557956695557 0.004776090383529663 0.005675137042999268 0.005379796028137207 0.007210254669189453 0.004837751388549805 0.0034399032592773438 0.007519781589508057 0.007565557956695557
0.46046045 0.0065108537673950195 0.007602095603942871 0.004761636257171631 0.005665600299835205 0.005378901958465576 0.007329463958740234 0.004848957061767578 0.0034390687942504883 0.007524967193603516 0.007602095603942871
0.46146145 0.006511032581329346 0.007623076438903809 0.004746913909912109 0.005655765533447266 0.005377233028411865 0.0074462890625 0.004859209060668945 0.003438234329223633 0.007530093193054199 0.007623076438903809
0.46246246 0.006511211395263672 0.0076291561126708984 0.004731997847557068 0.005645573139190674 0.0053751468658447266 0.007561206817626953 0.004869222640991211 0.0034374594688415527 0.007535278797149658 0.0076291561126708984
0.46346346 0.006511330604553223 0.0076198577880859375 0.004716843366622925 0.00563502311706543 0.0053727030754089355 0.007674694061279297 0.004877805709838867 0.0034366846084594727 0.007540285587310791 0.007674694061279297
0.46446446 0.00651097297668457 0.007595360279083252 0.004701465368270874 0.005623996257781982 0.005369663238525391 0.007787227630615234 0.004885673522949219 0.0034360885620117188 0.007545351982116699 0.007787227630615234
0.46546546 0.0065100789070129395 0.007554173469543457 0.004685893654823303 0.00561290979385376 0.005366265773773193 0.007897377014160156 0.004893302917480469 0.003435492515563965 0.007550299167633057 0.007897377014160156
0.46646646 0.00650942325592041 0.007497847080230713 0.0046701580286026 0.005601763725280762 0.005362272262573242 0.008005142211914062 0.004899501800537109 0.0034349560737609863 0.007555246353149414 0.008005142211914062
0.46746746 0.00650864839553833 0.007426321506500244 0.004654228687286377 0.00559002161026001 0.005357980728149414 0.008111000061035156 0.004904508590698242 0.003434479236602783 0.007560014724731445 0.008111000061035156
0.46846846 0.006507158279418945 0.007338821887969971 0.004638105630874634 0.00557786226272583 0.005353033542633057 0.008215904235839844 0.0049097537994384766 0.0034340620040893555 0.007564723491668701 0.008215904235839844
0.46946946 0.006505370140075684 0.007237851619720459 0.004621773958206177 0.005565762519836426 0.005347788333892822 0.008315563201904297 0.004912614822387695 0.003433823585510254 0.007569313049316406 0.008315563201904297
0.47047046 0.006503403186798096 0.007123172283172607 0.0046053677797317505 0.0055533647537231445 0.005341887474060059 0.00841665267944336 0.0049152374267578125 0.0034335851669311523 0.007573902606964111 0.00841665267944336
0.47147146 0.00650101900100708 0.00699460506439209 0.00458875298500061 0.00554049015045166 0.005335628986358643 0.008513450622558594 0.004917144775390625 0.0034333467483520508 0.007578253746032715 0.008513450622558594
0.47247246 0.006498575210571289 0.006853759288787842 0.004572018980979919 0.005527675151824951 0.005328953266143799 0.008609294891357422 0.004918098449707031 0.0034332871437072754 0.007582485675811768 0.008609294891357422
0.47347346 0.0064955949783325195 0.006700754165649414 0.00455513596534729 0.005514264106750488 0.0053217411041259766 0.008702754974365234 0.00491786003112793 0.003433406352996826 0.007586538791656494 0.008702754974365234
0.47447446 0.0064923763275146484 0.006538510322570801 0.004538103938102722 0.005500853061676025 0.005314052104949951 0.008793830871582031 0.004916191101074219 0.0034333467483520508 0.007590532302856445 0.008793830871582031
0.4754755 0.006488442420959473 0.006504654884338379 0.004521012306213379 0.005487203598022461 0.005305826663970947 0.008882999420166016 0.004913330078125 0.003433525562286377 0.007594287395477295 0.008882999420166016
0.4764765 0.006485104560852051 0.006567537784576416 0.004503726959228516 0.0054732561111450195 0.005297243595123291 0.008969306945800781 0.004910707473754883 0.0034337639808654785 0.007597684860229492 0.008969306945800781
0.4774775 0.006480276584625244 0.006632030010223389 0.004486441612243652 0.00545889139175415 0.005288183689117432 0.009054183959960938 0.0049059391021728516 0.0034339427947998047 0.007600963115692139 0.009054183959960938
0.4784785 0.00647580623626709 0.006697475910186768 0.0044689178466796875 0.005444526672363281 0.0052787065505981445 0.009135723114013672 0.004900455474853516 0.003434419631958008 0.007604062557220459 0.009135723114013672
0.4794795 0.006470024585723877 0.006761670112609863 0.004451379179954529 0.005429863929748535 0.0052686333656311035 0.009215831756591797 0.004893064498901367 0.00343477725982666 0.007606923580169678 0.009215831756591797
0.4804805 0.00646442174911499 0.006824374198913574 0.004433766007423401 0.005415022373199463 0.0052582621574401855 0.009291648864746094 0.004885435104370117 0.0034352540969848633 0.007609426975250244 0.009291648864746094
0.4814815 0.0064580440521240234 0.006884336471557617 0.004416048526763916 0.005399763584136963 0.005247354507446289 0.009369850158691406 0.0048770904541015625 0.003435850143432617 0.007611691951751709 0.009369850158691406
0.4824825 0.006450951099395752 0.006937563419342041 0.0043981969356536865 0.005388379096984863 0.005235850811004639 0.009442329406738281 0.004867076873779297 0.0034365057945251465 0.007613778114318848 0.009442329406738281
0.4834835 0.006443440914154053 0.00698477029800415 0.004416137933731079 0.005387306213378906 0.005224049091339111 0.009513378143310547 0.0048558712005615234 0.003437221050262451 0.007615566253662109 0.009513378143310547
0.4844845 0.006435275077819824 0.00702279806137085 0.004436176270246506 0.005385994911193848 0.005211889743804932 0.00958108901977539 0.004843711853027344 0.0034380555152893066 0.0076171159744262695 0.00958108901977539
0.4854855 0.006426751613616943 0.007049918174743652 0.004455830901861191 0.005384206771850586 0.005199134349822998 0.009646415710449219 0.004830121994018555 0.003438889980316162 0.007618606090545654 0.009646415710449219
0.4864865 0.006417036056518555 0.00706404447555542 0.004474952816963196 0.00538182258605957 0.005185961723327637 0.009711265563964844 0.004815578460693359 0.003439784049987793 0.007619976997375488 0.009711265563964844
0.4874875 0.006406903266906738 0.007063329219818115 0.004493614658713341 0.005378842353820801 0.005172371864318848 0.00977325439453125 0.004800081253051758 0.0034407377243041992 0.007621288299560547 0.00977325439453125
0.4884885 0.006395995616912842 0.007045090198516846 0.004511825740337372 0.0053757429122924805 0.005158185958862305 0.009830474853515625 0.004782676696777344 0.0034418106079101562 0.007622420787811279 0.009830474853515625
0.4894895 0.006384015083312988 0.007007479667663574 0.004529494792222977 0.005371689796447754 0.005143642425537109 0.009886741638183594 0.004765033721923828 0.0034428834915161133 0.007623493671417236 0.009886741638183594
0.4904905 0.006371617317199707 0.006947219371795654 0.004546705633401871 0.005367636680603027 0.005128741264343262 0.009942054748535156 0.0047454833984375 0.0034439563751220703 0.007624506950378418 0.009942054748535156
0.4914915 0.006357848644256592 0.0068705081939697266 0.004563441500067711 0.005362868309020996 0.00511324405670166 0.0099945068359375 0.004724740982055664 0.0034452080726623535 0.007625460624694824 0.0099945068359375
0.4924925 0.0063437819480896 0.0067899227142333984 0.004579585045576096 0.005357503890991211 0.005097448825836182 0.010044097900390625 0.004703521728515625 0.003446519374847412 0.007626354694366455 0.010044097900390625
0.4934935 0.0063294172286987305 0.006706357002258301 0.004595305770635605 0.0053517818450927734 0.005081117153167725 0.010091781616210938 0.0046803951263427734 0.0034478306770324707 0.007627248764038086 0.010091781616210938
0.4944945 0.006314635276794434 0.006620883941650391 0.004610380157828331 0.005345702171325684 0.0050643086433410645 0.010136604309082031 0.004656791687011719 0.0034493207931518555 0.007628202438354492 0.010136604309082031
0.4954955 0.006298661231994629 0.00653451681137085 0.004625024273991585 0.005339384078979492 0.005047142505645752 0.010179996490478516 0.0046312808990478516 0.0034508109092712402 0.007628977298736572 0.010179996490478516
0.4964965 0.006283164024353027 0.006447732448577881 0.004639105871319771 0.005332469940185547 0.005029618740081787 0.01022195816040039 0.004605293273925781 0.003452301025390625 0.0076299309730529785 0.01022195816040039
0.4974975 0.00626683235168457 0.006361424922943115 0.004652593284845352 0.005325198173522949 0.00501173734664917 0.010260581970214844 0.004578351974487305 0.003453969955444336 0.007630825042724609 0.010260581970214844
0.4984985 0.006250143051147461 0.0062767863273620605 0.00466562807559967 0.005317568778991699 0.004993259906768799 0.010297775268554688 0.00455021858215332 0.003455638885498047 0.007631659507751465 0.010297775268554688
0.4994995 0.006232798099517822 0.006193757057189941 0.004678001627326012 0.005309462547302246 0.004974484443664551 0.010333061218261719 0.004520893096923828 0.0034574270248413086 0.007632613182067871 0.010333061218261719
0.5005005 0.006215155124664307 0.0061127543449401855 0.0046899281442165375 0.005301237106323242 0.004955291748046875 0.010367393493652344 0.0044901371002197266 0.0034592747688293457 0.007633507251739502 0.010367393493652344
0.5015015 0.006197452545166016 0.006034255027770996 0.004701143130660057 0.005292534828186035 0.004935801029205322 0.010397911071777344 0.0044596195220947266 0.003461182117462158 0.007634460926055908 0.010397911071777344
0.5025025 0.006179749965667725 0.0059604644775390625 0.0047119129449129105 0.0052835941314697266 0.004915893077850342 0.010427474975585938 0.004427433013916016 0.0034632086753845215 0.007635533809661865 0.010427474975585938
0.5035035 0.0061609745025634766 0.005889177322387695 0.004722071811556816 0.005274057388305664 0.004895567893981934 0.010455131530761719 0.0043942928314208984 0.0034652352333068848 0.007636427879333496 0.010455131530761719
0.5045045 0.0061424970626831055 0.005823016166687012 0.004731638357043266 0.0052642822265625 0.004874825477600098 0.010480880737304688 0.00436091423034668 0.0034674406051635742 0.007637619972229004 0.010480880737304688
0.5055055 0.00612330436706543 0.005760371685028076 0.004740556702017784 0.005254387855529785 0.004853785037994385 0.010506153106689453 0.004326343536376953 0.003469705581665039 0.00763857364654541 0.010506153106689453
0.5065065 0.006103932857513428 0.0057029128074646 0.004748960956931114 0.005244135856628418 0.004832267761230469 0.010529518127441406 0.0042917728424072266 0.00347977876663208 0.007639765739440918 0.010529518127441406
0.5075075 0.006084740161895752 0.005701780319213867 0.004756718873977661 0.0052335262298583984 0.004810512065887451 0.010550975799560547 0.004332304000854492 0.0034950971603393555 0.007640957832336426 0.010550975799560547
0.5085085 0.006065011024475098 0.00583726167678833 0.004763882607221603 0.005222678184509277 0.004788398742675781 0.010571479797363281 0.00437474250793457 0.00351029634475708 0.007642149925231934 0.010571479797363281
0.5095095 0.006044864654541016 0.0059618353843688965 0.004770517349243164 0.0052117109298706055 0.004765868186950684 0.010590553283691406 0.004415750503540039 0.003525376319885254 0.007643461227416992 0.010590553283691406
0.5105105 0.006024837493896484 0.006072342395782471 0.004776408895850182 0.0052002668380737305 0.004743218421936035 0.010608196258544922 0.00445556640625 0.0035403966903686523 0.007644712924957275 0.010608196258544922
0.5115115 0.006004273891448975 0.006168067455291748 0.0047818925231695175 0.005188703536987305 0.004719972610473633 0.010623931884765625 0.004494190216064453 0.0035553574562072754 0.007646083831787109 0.010623931884765625
0.5125125 0.005983710289001465 0.0062490105628967285 0.0047865863889455795 0.0051767826080322266 0.004696547985076904 0.010637760162353516 0.004530906677246094 0.003570079803466797 0.007647395133972168 0.010637760162353516
0.5135135 0.005962848663330078 0.006313443183898926 0.004790708422660828 0.00516510009765625 0.004672706127166748 0.010651111602783203 0.00456690788269043 0.003584742546081543 0.007648766040802002 0.010651111602783203
0.5145145 0.005941510200500488 0.0063588619232177734 0.004794208332896233 0.005152583122253418 0.0046485066413879395 0.010663032531738281 0.004601240158081055 0.0035991668701171875 0.007650017738342285 0.010663032531738281
0.5155155 0.00592041015625 0.0063877105712890625 0.004797179251909256 0.005140185356140137 0.004624128341674805 0.010674476623535156 0.00463414192199707 0.003613710403442383 0.007651388645172119 0.010674476623535156
0.5165165 0.005899369716644287 0.006457388401031494 0.004799455404281616 0.005127429962158203 0.004599511623382568 0.010683536529541016 0.004665851593017578 0.003628075122833252 0.0076528191566467285 0.010683536529541016
0.5175175 0.00587773323059082 0.00671231746673584 0.004801211878657341 0.005114436149597168 0.004574477672576904 0.010692119598388672 0.0046961307525634766 0.003642141819000244 0.007654070854187012 0.010692119598388672
0.5185185 0.005856215953826904 0.006974935531616211 0.0048022158443927765 0.005101561546325684 0.004549145698547363 0.010699748992919922 0.004725456237792969 0.0036562681198120117 0.007655501365661621 0.010699748992919922
0.5195195 0.00583416223526001 0.007245063781738281 0.0048026349395513535 0.005088329315185547 0.004523634910583496 0.010705947875976562 0.004753828048706055 0.003670215606689453 0.007656693458557129 0.010705947875976562
0.5205205 0.00581204891204834 0.007520854473114014 0.004802411422133446 0.005074739456176758 0.004497706890106201 0.010711669921875 0.0047800540924072266 0.0036840438842773438 0.0076580047607421875 0.010711669921875
0.5215215 0.005789816379547119 0.007799327373504639 0.004801606759428978 0.005061149597167969 0.004471540451049805 0.010716915130615234 0.004805564880371094 0.0036977529525756836 0.0076590776443481445 0.010716915130615234
0.5225225 0.005767405033111572 0.008077800273895264 0.004800209775567055 0.00504755973815918 0.004445075988769531 0.010721206665039062 0.004830121994018555 0.0037112832069396973 0.007660210132598877 0.010721206665039062
0.5235235 0.005744457244873047 0.008355915546417236 0.004798118025064468 0.00503385066986084 0.004418373107910156 0.010723590850830078 0.004852771759033203 0.003724813461303711 0.007661283016204834 0.010723590850830078
0.5245245 0.005721390247344971 0.008628010749816895 0.0047954414039850235 0.005020022392272949 0.004391491413116455 0.010725021362304688 0.00487518310546875 0.0037381649017333984 0.007662177085876465 0.010725021362304688
0.5255255 0.0056983232498168945 0.008893728256225586 0.00479208305478096 0.0050057172775268555 0.004364192485809326 0.010727882385253906 0.004895448684692383 0.003751397132873535 0.007662951946258545 0.010727882385253906
0.5265265 0.005675077438354492 0.00914996862411499 0.00478813610970974 0.004991650581359863 0.004336655139923096 0.010727882385253906 0.004914760589599609 0.0037643909454345703 0.007663547992706299 0.010727882385253906
0.5275275 0.00565183162689209 0.009392619132995605 0.004783583804965019 0.00497746467590332 0.0043089985847473145 0.01072835922241211 0.004933357238769531 0.003777444362640381 0.007664024829864502 0.01072835922241211
0.5285285 0.005627989768981934 0.009617626667022705 0.00477837398648262 0.004962921142578125 0.004280984401702881 0.010727405548095703 0.0049512386322021484 0.0037903189659118652 0.00766444206237793 0.010727405548095703
0.5295295 0.005603909492492676 0.009824037551879883 0.004772499203681946 0.00494837760925293 0.0042528510093688965 0.0107269287109375 0.004967212677001953 0.0038030147552490234 0.007664620876312256 0.0107269287109375
0.5305305 0.005579531192779541 0.010006427764892578 0.004766061902046204 0.004933953285217285 0.004224538803100586 0.010725021362304688 0.00498199462890625 0.0038156509399414062 0.0076645612716674805 0.010725021362304688
0.5315315 0.005555331707000732 0.010161638259887695 0.004758976399898529 0.00491940975189209 0.004195749759674072 0.010723114013671875 0.004996776580810547 0.0038281679153442383 0.0076642632484436035 0.010723114013671875
0.5325325 0.005530297756195068 0.010286152362823486 0.004751257598400116 0.004904627799987793 0.004166901111602783 0.010720252990722656 0.00500941276550293 0.0038405656814575195 0.00766366720199585 0.010720252990722656
0.5335335 0.0055051445960998535 0.010377764701843262 0.004742976278066635 0.004889965057373047 0.004137814044952393 0.010716915130615234 0.005020856857299805 0.0038527250289916992 0.007662832736968994 0.010716915130615234
0.5345345 0.005479633808135986 0.010428249835968018 0.004734039306640625 0.0048749446868896484 0.004108428955078125 0.01071310043334961 0.005032062530517578 0.003864884376525879 0.007661700248718262 0.01071310043334961
0.5355355 0.005453944206237793 0.010435640811920166 0.004724469035863876 0.004860401153564453 0.004078924655914307 0.010709762573242188 0.005041599273681641 0.003876924514770508 0.007660269737243652 0.010709762573242188
0.5365365 0.005428194999694824 0.010396182537078857 0.004714217036962509 0.004845738410949707 0.004049122333526611 0.010704994201660156 0.0050506591796875 0.0038889050483703613 0.007658421993255615 0.010704994201660156
0.5375375 0.005401670932769775 0.010329067707061768 0.004703495651483536 0.004830598831176758 0.004019260406494141 0.010700225830078125 0.005058765411376953 0.0039006471633911133 0.007656455039978027 0.010700225830078125
0.5385385 0.005374908447265625 0.01024550199508667 0.004692044109106064 0.00481569766998291 0.003989160060882568 0.010695934295654297 0.005065441131591797 0.00391232967376709 0.007654249668121338 0.010695934295654297
0.5395395 0.0053479671478271484 0.010149538516998291 0.004680026322603226 0.004800915718078613 0.0039588212966918945 0.01068878173828125 0.005070924758911133 0.003923892974853516 0.007651865482330322 0.01068878173828125
0.5405405 0.005320072174072266 0.010043799877166748 0.004667416214942932 0.004785895347595215 0.0039283037185668945 0.010685443878173828 0.00507664680480957 0.003935277462005615 0.0076493024826049805 0.010685443878173828
0.5415415 0.005292713642120361 0.009931623935699463 0.004654143005609512 0.004770994186401367 0.0038976669311523438 0.01067972183227539 0.005080223083496094 0.003946542739868164 0.007646799087524414 0.01067972183227539
0.5425425 0.005264878273010254 0.00981682538986206 0.004640344530344009 0.004755973815917969 0.003866910934448242 0.010673046112060547 0.005083322525024414 0.003957688808441162 0.007644057273864746 0.010673046112060547
0.5435435 0.0052367448806762695 0.00970005989074707 0.004625875502824783 0.004741311073303223 0.003835737705230713 0.01066732406616211 0.005085468292236328 0.003968715667724609 0.007641196250915527 0.01066732406616211
0.5445445 0.005208790302276611 0.009582996368408203 0.004610877484083176 0.004726290702819824 0.0038047432899475098 0.010661125183105469 0.005087375640869141 0.003979742527008057 0.007638514041900635 0.010661125183105469
0.5455455 0.00518035888671875 0.009469091892242432 0.0045951902866363525 0.004711627960205078 0.0037733912467956543 0.010653495788574219 0.005088090896606445 0.0039904117584228516 0.007635593414306641 0.010653495788574219
0.5465465 0.005151927471160889 0.009360253810882568 0.00457894429564476 0.004696846008300781 0.003741919994354248 0.010646820068359375 0.005087852478027344 0.0040010809898376465 0.0076326727867126465 0.010646820068359375
0.5475475 0.005123257637023926 0.009259164333343506 0.00456218421459198 0.004681825637817383 0.003710329532623291 0.010639667510986328 0.005086660385131836 0.004011571407318115 0.007629513740539551 0.010639667510986328
0.5485485 0.005094408988952637 0.009166061878204346 0.0045447275042533875 0.004667043685913086 0.003678739070892334 0.010632991790771484 0.005084514617919922 0.004022002220153809 0.007626473903656006 0.010632991790771484
0.5495495 0.005065619945526123 0.009082198143005371 0.0045267269015312195 0.00465238094329834 0.0036469101905822754 0.010623931884765625 0.005082130432128906 0.004032254219055176 0.0076233744621276855 0.010623931884765625
0.5505506 0.005036413669586182 0.0090104341506958 0.004508219659328461 0.004637956619262695 0.003615140914916992 0.010616302490234375 0.0050928592681884766 0.004042327404022217 0.007620334625244141 0.010616302490234375
0.5515516 0.005007565021514893 0.00895148515701294 0.004489034414291382 0.004623055458068848 0.003583192825317383 0.010607242584228516 0.005120992660522461 0.004052400588989258 0.00761723518371582 0.010607242584228516
0.5525526 0.004978656768798828 0.00890737771987915 0.0044693723320961 0.004608511924743652 0.0035958290100097656 0.010597705841064453 0.005148172378540039 0.004062235355377197 0.0076141357421875 0.010597705841064453
0.5535536 0.004949450492858887 0.008876204490661621 0.004449106752872467 0.004593849182128906 0.003611147403717041 0.01058816909790039 0.005175352096557617 0.004072129726409912 0.00761103630065918 0.01058816909790039
0.5545546 0.004920542240142822 0.008861243724822998 0.004428286105394363 0.004579782485961914 0.003626525402069092 0.010578155517578125 0.005201578140258789 0.004081785678863525 0.007607996463775635 0.010578155517578125
0.5555556 0.004891455173492432 0.008862853050231934 0.0044069550931453705 0.004565238952636719 0.003641664981842041 0.010565757751464844 0.005228757858276367 0.0040912628173828125 0.0076048970222473145 0.010565757751464844
0.5565566 0.004862487316131592 0.008881449699401855 0.004384972155094147 0.004550933837890625 0.0036568045616149902 0.010555267333984375 0.005254268646240234 0.0041007399559021 0.007601916790008545 0.010555267333984375
0.5575576 0.00483328104019165 0.008917927742004395 0.004362579435110092 0.004536986351013184 0.003671884536743164 0.010544300079345703 0.005278825759887695 0.0041100382804870605 0.007598817348480225 0.010544300079345703
0.5585586 0.00480419397354126 0.008970320224761963 0.004339616745710373 0.004547417163848877 0.003686845302581787 0.010532379150390625 0.005304574966430664 0.004119217395782471 0.007595837116241455 0.010532379150390625
0.5595596 0.004775345325469971 0.009042203426361084 0.0043162330985069275 0.004560649394989014 0.0037017464637756348 0.010516643524169922 0.005329132080078125 0.0041283369064331055 0.0075928568840026855 0.010516643524169922
0.5605606 0.004746079444885254 0.00913095474243164 0.004292324185371399 0.0045740604400634766 0.003716588020324707 0.010505199432373047 0.00535273551940918 0.004137277603149414 0.007589876651763916 0.010505199432373047
0.5615616 0.004717230796813965 0.00923621654510498 0.004267871379852295 0.0045868754386901855 0.0037313103675842285 0.010489463806152344 0.005376577377319336 0.0041460394859313965 0.007586956024169922 0.010489463806152344
0.5625626 0.004688382148742676 0.009359657764434814 0.004242975264787674 0.004599571228027344 0.0037460923194885254 0.01047515869140625 0.005399942398071289 0.004154801368713379 0.007583975791931152 0.01047515869140625
0.5635636 0.0046599507331848145 0.00949925184249878 0.0042176805436611176 0.004612088203430176 0.00376051664352417 0.01045846939086914 0.005422115325927734 0.0041634440422058105 0.007581114768981934 0.01045846939086914
0.5645646 0.00463104248046875 0.00965571403503418 0.004191972315311432 0.0046242475509643555 0.0037749409675598145 0.010441780090332031 0.005444765090942383 0.004171967506408691 0.0075781941413879395 0.010441780090332031
0.5655656 0.004602372646331787 0.009825527667999268 0.004165869206190109 0.004636406898498535 0.003789186477661133 0.010426998138427734 0.0054662227630615234 0.0041803717613220215 0.007575333118438721 0.010426998138427734
0.5665666 0.004573702812194824 0.01001119613647461 0.004139319062232971 0.004648089408874512 0.0038033723831176758 0.010406017303466797 0.005486726760864258 0.004188656806945801 0.007572293281555176 0.010406017303466797
0.5675676 0.004545390605926514 0.010208606719970703 0.0041123367846012115 0.004659533500671387 0.0038173794746398926 0.010386943817138672 0.005507469177246094 0.004196822643280029 0.007569432258605957 0.010386943817138672
0.5685686 0.0045168399810791016 0.01041877269744873 0.004085086286067963 0.004670917987823486 0.003831148147583008 0.010368824005126953 0.0055277347564697266 0.004204928874969482 0.0075664520263671875 0.01041877269744873
0.5695696 0.004488587379455566 0.01063913106918335 0.004057388752698898 0.004681885242462158 0.003844916820526123 0.010347366333007812 0.0055468082427978516 0.004212856292724609 0.007563591003417969 0.01063913106918335
0.5705706 0.004460334777832031 0.01086890697479248 0.004029363393783569 0.004692792892456055 0.0038584470748901367 0.010326862335205078 0.005566120147705078 0.004220724105834961 0.007560551166534424 0.01086890697479248
0.5715716 0.0044318437576293945 0.011105060577392578 0.004001062363386154 0.0047032833099365234 0.0038719773292541504 0.010304927825927734 0.005584001541137695 0.004228413105010986 0.007557511329650879 0.011105060577392578
0.5725726 0.00440371036529541 0.011348426342010498 0.003972318023443222 0.004713594913482666 0.003885209560394287 0.010281085968017578 0.005602121353149414 0.004236161708831787 0.007554531097412109 0.011348426342010498
0.5735736 0.004375815391540527 0.011594176292419434 0.003943413496017456 0.004723787307739258 0.0038983821868896484 0.010258674621582031 0.005620002746582031 0.004243671894073486 0.007551372051239014 0.011594176292419434
0.5745746 0.004347681999206543 0.011841893196105957 0.003914088010787964 0.0047335028648376465 0.003911316394805908 0.010233879089355469 0.0056362152099609375 0.0042511820793151855 0.007548153400421143 0.011841893196105957
0.5755756 0.004319608211517334 0.012088537216186523 0.0038845017552375793 0.004742860794067383 0.003924131393432617 0.0102081298828125 0.005652427673339844 0.004258513450622559 0.007544815540313721 0.012088537216186523
0.5765766 0.004291713237762451 0.012331962585449219 0.0038545839488506317 0.004752039909362793 0.003936827182769775 0.010181903839111328 0.005668163299560547 0.004265725612640381 0.007541477680206299 0.012331962585449219
0.5775776 0.004263877868652344 0.012570381164550781 0.0038245096802711487 0.0047612786293029785 0.003949165344238281 0.010152816772460938 0.005682706832885742 0.0042729973793029785 0.007537961006164551 0.012570381164550781
0.5785786 0.004236280918121338 0.012799382209777832 0.003794156014919281 0.0047699809074401855 0.003961443901062012 0.010126113891601562 0.005696773529052734 0.004280030727386475 0.007534325122833252 0.012799382209777832
0.5795796 0.00420832633972168 0.013018548488616943 0.0037635378539562225 0.004778385162353516 0.003973603248596191 0.010097503662109375 0.0057108402252197266 0.004287004470825195 0.007530510425567627 0.013018548488616943
0.5805806 0.004180729389190674 0.013223230838775635 0.0037327706813812256 0.004786789417266846 0.003985345363616943 0.010066509246826172 0.005723714828491211 0.004293978214263916 0.007526516914367676 0.013223230838775635
0.5815816 0.004153072834014893 0.013410568237304688 0.0037017017602920532 0.004794657230377197 0.003997087478637695 0.010034561157226562 0.005736589431762695 0.004300713539123535 0.007522404193878174 0.013410568237304688
0.5825826 0.004125535488128662 0.013576328754425049 0.003670480102300644 0.004802346229553223 0.00400853157043457 0.01000213623046875 0.00574803352355957 0.00430750846862793 0.007518112659454346 0.013576328754425049
0.5835836 0.00409775972366333 0.013718068599700928 0.0036390870809555054 0.004809737205505371 0.0040198564529418945 0.009971141815185547 0.005759477615356445 0.004314124584197998 0.007513582706451416 0.013718068599700928
0.5845846 0.004070162773132324 0.013833820819854736 0.0036074258387088776 0.004816889762878418 0.004030823707580566 0.009936809539794922 0.005769968032836914 0.004320681095123291 0.007508754730224609 0.013833820819854736
0.5855856 0.004042267799377441 0.013917386531829834 0.003575719892978668 0.004823803901672363 0.004041850566864014 0.009900569915771484 0.0057795047760009766 0.004327058792114258 0.007503688335418701 0.013917386531829834
0.5865866 0.00401461124420166 0.013965427875518799 0.003543756902217865 0.004830300807952881 0.004052400588989258 0.009865283966064453 0.005789041519165039 0.004333436489105225 0.007498383522033691 0.013965427875518799
0.5875876 0.003987133502960205 0.01397484540939331 0.003511708229780197 0.0048367977142333984 0.0040628910064697266 0.00982809066772461 0.005797386169433594 0.004339814186096191 0.007492721080780029 0.01397484540939331
0.5885886 0.003959238529205322 0.013942301273345947 0.0034794695675373077 0.0048427581787109375 0.004073083400726318 0.009791374206542969 0.005805253982543945 0.004345953464508057 0.007486820220947266 0.013942301273345947
0.5895896 0.003931701183319092 0.013891458511352539 0.0034471936523914337 0.00484853982925415 0.004083037376403809 0.009752750396728516 0.005812406539916992 0.004352092742919922 0.007480621337890625 0.013891458511352539
0.5905906 0.003930345177650452 0.013830125331878662 0.003414791077375412 0.004853963851928711 0.004092812538146973 0.009714603424072266 0.005818843841552734 0.004358172416687012 0.007474422454833984 0.013830125331878662
0.5915916 0.0039590150117874146 0.013760209083557129 0.0033822841942310333 0.004859209060668945 0.004102349281311035 0.009673595428466797 0.005824565887451172 0.004364132881164551 0.007467985153198242 0.013760209083557129
0.5925926 0.003986954689025879 0.013683557510375977 0.003349699079990387 0.0048642754554748535 0.004111766815185547 0.009631633758544922 0.005829572677612305 0.004369974136352539 0.007461428642272949 0.013683557510375977
0.5935936 0.004015028476715088 0.013602077960968018 0.0033169612288475037 0.004868984222412109 0.004120826721191406 0.009589672088623047 0.005833864212036133 0.004375815391540527 0.007454812526702881 0.013602077960968018
0.5945946 0.0040428489446640015 0.013517796993255615 0.0032843053340911865 0.004873156547546387 0.004129528999328613 0.009545326232910156 0.005837440490722656 0.00438159704208374 0.007448017597198486 0.013517796993255615
0.5955956 0.004070013761520386 0.013433516025543213 0.00325147807598114 0.004877269268035889 0.004138052463531494 0.009500503540039062 0.005840778350830078 0.0043871402740478516 0.007441222667694092 0.013433516025543213
0.5965966 0.004096850752830505 0.013348400592803955 0.003218606114387512 0.004881024360656738 0.004146397113800049 0.009455680847167969 0.005842447280883789 0.004392743110656738 0.007434368133544922 0.013348400592803955
0.5975976 0.004122644662857056 0.013265430927276611 0.003185771405696869 0.004884600639343262 0.0041544437408447266 0.009408950805664062 0.0058443546295166016 0.004398167133331299 0.007427394390106201 0.013265430927276611
0.5985986 0.004148885607719421 0.013186156749725342 0.003152865916490555 0.004887878894805908 0.004162311553955078 0.009360313415527344 0.005845069885253906 0.004403531551361084 0.007420361042022705 0.013186156749725342
0.5995996 0.004173740744590759 0.013110876083374023 0.0031199194490909576 0.0048906803131103516 0.004169762134552002 0.009313583374023438 0.005845069885253906 0.004408776760101318 0.007413208484649658 0.013110876083374023
0.6006006 0.0041987597942352295 0.013041436672210693 0.0030870847404003143 0.004893362522125244 0.00417715311050415 0.009263038635253906 0.0058438777923583984 0.004414021968841553 0.007406175136566162 0.013041436672210693
0.6016016 0.004224009811878204 0.01297825574874878 0.003054160624742508 0.004895508289337158 0.004184067249298096 0.009214401245117188 0.005842447280883789 0.004419147968292236 0.0073989033699035645 0.01297825574874878
0.6026026 0.004248470067977905 0.012923836708068848 0.00302128866314888 0.004897594451904297 0.00419086217880249 0.00916290283203125 0.005839824676513672 0.0044242143630981445 0.007391750812530518 0.012923836708068848
0.6036036 0.0042726993560791016 0.012876808643341064 0.0029884427785873413 0.004899442195892334 0.004197359085083008 0.009110450744628906 0.005837678909301758 0.004429221153259277 0.0073844194412231445 0.012876808643341064
0.6046046 0.004297137260437012 0.012839078903198242 0.0029556043446063995 0.0049010515213012695 0.004203438758850098 0.00905752182006836 0.005833625793457031 0.004434049129486084 0.007377207279205322 0.012839078903198242
0.6056056 0.00432104617357254 0.012812435626983643 0.0029228106141090393 0.004902482032775879 0.004209458827972412 0.009005069732666016 0.005828857421875 0.00443875789642334 0.007369935512542725 0.012812435626983643
0.6066066 0.0043447911739349365 0.012795448303222656 0.002890024334192276 0.00490337610244751 0.004215061664581299 0.008950233459472656 0.005823850631713867 0.004443526268005371 0.007362484931945801 0.012795448303222656
0.6076076 0.0043684691190719604 0.012789666652679443 0.0028766244649887085 0.004903852939605713 0.004220306873321533 0.00889444351196289 0.00581812858581543 0.004448235034942627 0.007355153560638428 0.012789666652679443
0.6086086 0.004391685128211975 0.012794554233551025 0.002868548035621643 0.004904210567474365 0.004225432872772217 0.008838176727294922 0.005811214447021484 0.004452764987945557 0.007347822189331055 0.012794554233551025
0.6096096 0.004415102303028107 0.012811362743377686 0.0028604120016098022 0.004904389381408691 0.0042302608489990234 0.008782386779785156 0.005804300308227539 0.0044571757316589355 0.007340490818023682 0.012811362743377686
0.6106106 0.004438742995262146 0.0128401517868042 0.0028520524501800537 0.0049040913581848145 0.004234671592712402 0.008726119995117188 0.0057964324951171875 0.004461467266082764 0.007333040237426758 0.0128401517868042
0.6116116 0.004461847245693207 0.012879550457000732 0.0028436779975891113 0.004903733730316162 0.0042389631271362305 0.008666515350341797 0.005787849426269531 0.004465878009796143 0.007325589656829834 0.012879550457000732
0.6126126 0.004484914243221283 0.01293092966079712 0.002835184335708618 0.004902958869934082 0.004242897033691406 0.008608341217041016 0.005778312683105469 0.0044699907302856445 0.0073181986808776855 0.01293092966079712
0.6136136 0.004508346319198608 0.012993156909942627 0.002826586365699768 0.0049021244049072266 0.00424647331237793 0.008549690246582031 0.005768775939941406 0.004474163055419922 0.007310688495635986 0.012993156909942627
0.6146146 0.0045315176248550415 0.01306694746017456 0.002817869186401367 0.004900634288787842 0.004249930381774902 0.008489608764648438 0.0057582855224609375 0.004478156566619873 0.0073032379150390625 0.01306694746017456
0.6156156 0.004554174840450287 0.013150453567504883 0.0028090327978134155 0.0048989057540893555 0.004252910614013672 0.00843048095703125 0.005747079849243164 0.004482150077819824 0.007295727729797363 0.013150453567504883
0.6166166 0.004577256739139557 0.01324462890625 0.0028001070022583008 0.004897058010101318 0.00425565242767334 0.008368968963623047 0.0057353973388671875 0.004486083984375 0.007288217544555664 0.01324462890625
0.6176176 0.004600591957569122 0.013347029685974121 0.0027910470962524414 0.004894852638244629 0.004258155822753906 0.008307933807373047 0.005722999572753906 0.004489779472351074 0.0072806477546691895 0.013347029685974121
0.6186186 0.00462370365858078 0.013457953929901123 0.002781912684440613 0.004892408847808838 0.004260420799255371 0.008245468139648438 0.005710124969482422 0.004493534564971924 0.007273077964782715 0.013457953929901123
0.6196196 0.004646390676498413 0.013577282428741455 0.002772584557533264 0.004889845848083496 0.004262268543243408 0.008183002471923828 0.005696773529052734 0.004497230052947998 0.0072653889656066895 0.013577282428741455
0.6206206 0.004669636487960815 0.013702630996704102 0.0027632415294647217 0.004886627197265625 0.004263937473297119 0.008120536804199219 0.005682468414306641 0.004500627517700195 0.007257640361785889 0.013702630996704102
0.6216216 0.004692375659942627 0.013834595680236816 0.0027537494897842407 0.00488358736038208 0.004265189170837402 0.008059024810791016 0.005667686462402344 0.004504144191741943 0.007250010967254639 0.013834595680236816
0.6226226 0.004715375602245331 0.013970255851745605 0.0027440637350082397 0.004880249500274658 0.004266262054443359 0.007995128631591797 0.005652666091918945 0.004507482051849365 0.0072422027587890625 0.013970255851745605
0.6236236 0.004738613963127136 0.01410895586013794 0.0027373284101486206 0.004876255989074707 0.004266917705535889 0.007930755615234375 0.005636692047119141 0.004510819911956787 0.007234334945678711 0.01410895586013794
0.6246246 0.004761457443237305 0.014248430728912354 0.002731718122959137 0.004872322082519531 0.004267215728759766 0.007866859436035156 0.005620479583740234 0.004513978958129883 0.007226347923278809 0.014248430728912354
0.6256256 0.004784531891345978 0.01438915729522705 0.0027261674404144287 0.0048680901527404785 0.004267394542694092 0.007801532745361328 0.0056035518646240234 0.0045171380043029785 0.007218360900878906 0.01438915729522705
0.6266266 0.0048075467348098755 0.014527738094329834 0.0027207881212234497 0.004863440990447998 0.004267215728759766 0.007737636566162109 0.005586385726928711 0.004520237445831299 0.007210195064544678 0.014527738094329834
0.6276276 0.004830099642276764 0.014663934707641602 0.002715393900871277 0.004858553409576416 0.004266798496246338 0.007671356201171875 0.005568265914916992 0.004523217678070068 0.0072019100189208984 0.014663934707641602
0.6286286 0.004853151738643646 0.014794647693634033 0.0027101635932922363 0.004853665828704834 0.004266083240509033 0.007606029510498047 0.0055501461029052734 0.004526078701019287 0.007193624973297119 0.014794647693634033
0.6296296 0.004875741899013519 0.014917731285095215 0.0027051493525505066 0.004848182201385498 0.004264950752258301 0.007541179656982422 0.005530118942260742 0.004528999328613281 0.007185161113739014 0.014917731285095215
0.6306306 0.00489845871925354 0.015032768249511719 0.002700135111808777 0.004842817783355713 0.004263639450073242 0.007474422454833984 0.00551152229309082 0.0045316219329833984 0.007176458835601807 0.015032768249511719
0.6316316 0.004920892417430878 0.015135467052459717 0.002695232629776001 0.0048367977142333984 0.004262030124664307 0.007408618927001953 0.005491495132446289 0.004534363746643066 0.007167696952819824 0.015135467052459717
0.6326326 0.004943624138832092 0.01522517204284668 0.0026905015110969543 0.00483095645904541 0.004260063171386719 0.007343769073486328 0.005470991134643555 0.004536926746368408 0.007158756256103516 0.01522517204284668
0.6336336 0.004966050386428833 0.015298843383789062 0.002685859799385071 0.004824519157409668 0.004257798194885254 0.007276058197021484 0.005449771881103516 0.00453948974609375 0.007149696350097656 0.015298843383789062
0.6346346 0.004987850785255432 0.015354812145233154 0.002681322395801544 0.0048179030418396 0.0042552947998046875 0.007210254669189453 0.005428314208984375 0.004541873931884766 0.007140398025512695 0.015354812145233154
0.6356356 0.005010083317756653 0.015388548374176025 0.0026768967509269714 0.004810988903045654 0.004252433776855469 0.0071430206298828125 0.005406856536865234 0.004544317722320557 0.007130980491638184 0.015388548374176025
0.6366366 0.005031906068325043 0.015400111675262451 0.002672620117664337 0.004804134368896484 0.0042493343353271484 0.007077693939208984 0.005384683609008789 0.004546642303466797 0.0071212053298950195 0.015400111675262451
0.6376376 0.0050536468625068665 0.015384495258331299 0.002668514847755432 0.004796862602233887 0.004245877265930176 0.007009983062744141 0.005361318588256836 0.004548907279968262 0.007111191749572754 0.015384495258331299
0.6386386 0.005075089633464813 0.015338361263275146 0.0026750005781650543 0.0047893524169921875 0.004242420196533203 0.006943225860595703 0.005338430404663086 0.0045509934425354 0.007100999355316162 0.015338361263275146
0.6396396 0.005096234381198883 0.015275001525878906 0.002685029059648514 0.004781663417816162 0.004238307476043701 0.0068759918212890625 0.00531458854675293 0.004553020000457764 0.007090568542480469 0.015275001525878906
0.6406406 0.005116946995258331 0.015200018882751465 0.0026950277388095856 0.004773616790771484 0.004234015941619873 0.006810665130615234 0.0052907466888427734 0.004555046558380127 0.007079899311065674 0.015200018882751465
0.6416416 0.0051376670598983765 0.015118837356567383 0.002704724669456482 0.004765570163726807 0.004229605197906494 0.006742954254150391 0.005266904830932617 0.004556894302368164 0.007069230079650879 0.015118837356567383
0.6426426 0.005157925188541412 0.015030503273010254 0.002719312906265259 0.004757285118103027 0.004224658012390137 0.0066776275634765625 0.005240917205810547 0.0045588016510009766 0.007058441638946533 0.015030503273010254
0.6436436 0.0051775649189949036 0.014937341213226318 0.0027482807636260986 0.004748344421386719 0.004219651222229004 0.006611824035644531 0.005216360092163086 0.004560530185699463 0.007047414779663086 0.014937341213226318
0.6446446 0.005197003483772278 0.014841198921203613 0.002777010202407837 0.004739701747894287 0.004214227199554443 0.0065460205078125 0.005191326141357422 0.004562258720397949 0.007036447525024414 0.014841198921203613
0.6456456 0.0052161142230033875 0.014743208885192871 0.0028056204319000244 0.0047304630279541016 0.004208505153656006 0.006478786468505859 0.0051653385162353516 0.004563868045806885 0.007025241851806641 0.014743208885192871
0.6466466 0.005234710872173309 0.014644145965576172 0.0028338581323623657 0.004721224308013916 0.004202604293823242 0.006412982940673828 0.00513911247253418 0.004565417766571045 0.007013976573944092 0.014644145965576172
0.6476476 0.005252666771411896 0.014545917510986328 0.002862110733985901 0.00471186637878418 0.0041964054107666016 0.006348133087158203 0.0051119327545166016 0.004566848278045654 0.007002711296081543 0.014545917510986328
0.6486486 0.0052698031067848206 0.014449119567871094 0.0028900355100631714 0.004702210426330566 0.004189908504486084 0.006281852722167969 0.005085468292236328 0.004568278789520264 0.006991386413574219 0.014449119567871094
0.6496496 0.005286872386932373 0.014354884624481201 0.0029177963733673096 0.00469207763671875 0.004183053970336914 0.0062160491943359375 0.0050580501556396484 0.004569530487060547 0.006979823112487793 0.014354884624481201
0.6506507 0.005302794277667999 0.014265239238739014 0.0029452741146087646 0.00468212366104126 0.004176080226898193 0.006150722503662109 0.00503087043762207 0.004570662975311279 0.006968319416046143 0.014265239238739014
0.6516517 0.005318298935890198 0.014180004596710205 0.0029726624488830566 0.004671752452850342 0.00416874885559082 0.0060863494873046875 0.0050237178802490234 0.004571795463562012 0.006956696510314941 0.014180004596710205
0.6526527 0.0053331851959228516 0.014100074768066406 0.002999812364578247 0.004661202430725098 0.004161179065704346 0.006020545959472656 0.005033016204833984 0.004572927951812744 0.00694507360458374 0.014100074768066406
0.6536537 0.005347639322280884 0.014025747776031494 0.0030268579721450806 0.004650473594665527 0.0041533708572387695 0.005956172943115234 0.005041599273681641 0.00457388162612915 0.006933331489562988 0.014025747776031494
0.6546547 0.005362130701541901 0.01395946741104126 0.003053918480873108 0.00463944673538208 0.004145324230194092 0.005893707275390625 0.005049943923950195 0.004574775695800781 0.006921589374542236 0.01395946741104126
0.6556557 0.005375802516937256 0.013899922370910645 0.003081396222114563 0.004628360271453857 0.004136860370635986 0.005829334259033203 0.005057811737060547 0.004575610160827637 0.006909787654876709 0.013899922370910645
0.6566567 0.005389556288719177 0.013847827911376953 0.003108680248260498 0.004617035388946533 0.004128158092498779 0.005765438079833984 0.005064725875854492 0.004576325416564941 0.006897926330566406 0.013847827911376953
0.6576577 0.005402885377407074 0.013805925846099854 0.003135785460472107 0.004605650901794434 0.004119217395782471 0.005707263946533203 0.005071163177490234 0.004576921463012695 0.0068860650062561035 0.013805925846099854
0.6586587 0.005415931344032288 0.013771414756774902 0.003162682056427002 0.004593968391418457 0.0041100382804870605 0.005675554275512695 0.0050771236419677734 0.004577577114105225 0.00687408447265625 0.013771414756774902
0.6596597 0.0054289475083351135 0.013746082782745361 0.0031892508268356323 0.00458216667175293 0.004100680351257324 0.0056438446044921875 0.005082130432128906 0.004578113555908203 0.006862163543701172 0.013746082782745361
0.6606607 0.00544159859418869 0.013729751110076904 0.0032157152891159058 0.00457000732421875 0.004091084003448486 0.0056095123291015625 0.0050868988037109375 0.004578530788421631 0.006850183010101318 0.013729751110076904
0.6616617 0.005454406142234802 0.013722717761993408 0.0032419562339782715 0.00455784797668457 0.004081010818481445 0.005577564239501953 0.005090475082397461 0.004578828811645508 0.0068381428718566895 0.013722717761993408
0.6626627 0.00546661764383316 0.013725697994232178 0.003267914056777954 0.0045455098152160645 0.004070878028869629 0.00554347038269043 0.0050945281982421875 0.004579067230224609 0.0068261027336120605 0.013725697994232178
0.6636637 0.005478858947753906 0.013736486434936523 0.0032936185598373413 0.004532754421234131 0.004060506820678711 0.005509614944458008 0.005097150802612305 0.00457918643951416 0.006813943386077881 0.013736486434936523
0.6646647 0.005491122603416443 0.013757288455963135 0.0033190548419952393 0.004520058631896973 0.004049837589263916 0.00547337532043457 0.005098819732666016 0.004579365253448486 0.0068018436431884766 0.013757288455963135
0.6656657 0.005503363907337189 0.013786077499389648 0.003344416618347168 0.004506945610046387 0.0040389299392700195 0.005437612533569336 0.0051004886627197266 0.00457918643951416 0.006789684295654297 0.013786077499389648
0.6666667 0.0055153146386146545 0.013823986053466797 0.0033694952726364136 0.004494011402130127 0.004027664661407471 0.005403280258178711 0.005102396011352539 0.004579126834869385 0.006777405738830566 0.013823986053466797
0.6676677 0.005526967346668243 0.013869285583496094 0.0033943206071853638 0.0044806599617004395 0.0040163397789001465 0.005366086959838867 0.005102872848510742 0.004579067230224609 0.006765127182006836 0.013869285583496094
0.6686687 0.005538761615753174 0.013923406600952148 0.0034190118312835693 0.004467129707336426 0.004004776477813721 0.0053288936614990234 0.005102634429931641 0.004578769207000732 0.006752967834472656 0.013923406600952148
0.6696697 0.00555042177438736 0.013983726501464844 0.0034433752298355103 0.004453718662261963 0.003992795944213867 0.005291461944580078 0.005101680755615234 0.004578530788421631 0.0067405104637146 0.013983726501464844
0.6706707 0.005561612546443939 0.014050960540771484 0.0034676343202590942 0.004439949989318848 0.003980755805969238 0.005254268646240234 0.00510096549987793 0.0045781731605529785 0.006728172302246094 0.014050960540771484
0.6716717 0.005573295056819916 0.01412343978881836 0.0034915804862976074 0.004426002502441406 0.003968477249145508 0.005213737487792969 0.005099058151245117 0.004577577114105225 0.006715714931488037 0.01412343978881836
0.6726727 0.005584493279457092 0.014200925827026367 0.003515481948852539 0.004411935806274414 0.0039559006690979 0.005175113677978516 0.005097150802612305 0.004577159881591797 0.0067032575607299805 0.014200925827026367
0.6736737 0.0055959224700927734 0.01428312063217163 0.003538861870765686 0.00439763069152832 0.003943204879760742 0.005143404006958008 0.005093812942504883 0.004576504230499268 0.0066907405853271484 0.01428312063217163
0.6746747 0.005606949329376221 0.014367818832397461 0.0035624057054519653 0.004383504390716553 0.003930211067199707 0.005154609680175781 0.0050907135009765625 0.0045757293701171875 0.00667804479598999 0.014367818832397461
0.6756757 0.0056184157729148865 0.014454543590545654 0.00358542799949646 0.004368782043457031 0.003916919231414795 0.005164146423339844 0.005086421966552734 0.004575014114379883 0.006665289402008057 0.014454543590545654
0.6766767 0.005629360675811768 0.014541983604431152 0.00360831618309021 0.004353761672973633 0.003903627395629883 0.005174398422241211 0.005082368850708008 0.004574179649353027 0.006652534008026123 0.014541983604431152
0.6776777 0.005640141665935516 0.014629840850830078 0.0036310404539108276 0.004350423812866211 0.003889918327331543 0.005182504653930664 0.005077362060546875 0.004573166370391846 0.006639719009399414 0.014629840850830078
0.6786787 0.005651198327541351 0.014716088771820068 0.0036534667015075684 0.004360556602478027 0.0038761496543884277 0.005190849304199219 0.005071401596069336 0.0045722126960754395 0.0066266655921936035 0.014716088771820068
0.6796797 0.005661927163600922 0.01479947566986084 0.00367581844329834 0.004371047019958496 0.0038620829582214355 0.005198240280151367 0.005065441131591797 0.004571080207824707 0.006613612174987793 0.01479947566986084
0.6806807 0.005672566592693329 0.014878332614898682 0.0036977827548980713 0.004381656646728516 0.0038478970527648926 0.005205392837524414 0.005058765411376953 0.004569888114929199 0.006600379943847656 0.014878332614898682
0.6816817 0.005683213472366333 0.014950990676879883 0.0037195980548858643 0.004392147064208984 0.0038333535194396973 0.005213737487792969 0.0050525665283203125 0.004568696022033691 0.0065871477127075195 0.014950990676879883
0.6826827 0.005693838000297546 0.01501619815826416 0.003741353750228882 0.004409074783325195 0.0038188695907592773 0.005219697952270508 0.005044221878051758 0.004567325115203857 0.006573736667633057 0.01501619815826416
0.6836837 0.005704216659069061 0.015072762966156006 0.0037627965211868286 0.0044280290603637695 0.003803849220275879 0.0052263736724853516 0.005036354064941406 0.004565894603729248 0.006560146808624268 0.015072762966156006
0.6846847 0.005714572966098785 0.015118420124053955 0.0037839561700820923 0.004446983337402344 0.003788888454437256 0.00523066520690918 0.005027294158935547 0.004564464092254639 0.006546497344970703 0.015118420124053955
0.6856857 0.005724452435970306 0.015151500701904297 0.00380493700504303 0.004465818405151367 0.0037736892700195312 0.005235910415649414 0.005018472671508789 0.004562973976135254 0.006532609462738037 0.015151500701904297
0.6866867 0.0057342201471328735 0.015169680118560791 0.0038257241249084473 0.00448453426361084 0.003758370876312256 0.005240917205810547 0.005008697509765625 0.004561305046081543 0.006518542766571045 0.015169680118560791
0.6876877 0.00574377179145813 0.015171349048614502 0.003846213221549988 0.004503011703491211 0.0037427544593811035 0.005246400833129883 0.004997968673706055 0.004559636116027832 0.006504416465759277 0.015171349048614502
0.6886887 0.005753479897975922 0.015154361724853516 0.0038666129112243652 0.004521489143371582 0.0037268996238708496 0.0052490234375 0.0049877166748046875 0.00455784797668457 0.006490051746368408 0.015154361724853516
0.6896897 0.005762428045272827 0.015116095542907715 0.0038867294788360596 0.004539608955383301 0.003711104393005371 0.0052525997161865234 0.004976987838745117 0.004556000232696533 0.006475389003753662 0.015116095542907715
0.6906907 0.005771726369857788 0.015054941177368164 0.003906711935997009 0.004557967185974121 0.0036950111389160156 0.005255460739135742 0.0049648284912109375 0.004554033279418945 0.006460607051849365 0.015054941177368164
0.6916917 0.005780428647994995 0.014976203441619873 0.003926500678062439 0.004575848579406738 0.003678560256958008 0.005257606506347656 0.004952907562255859 0.004552125930786133 0.006445586681365967 0.014976203441619873
0.6926927 0.005788937211036682 0.014885663986206055 0.003946021199226379 0.004593849182128906 0.003662288188934326 0.0052602291107177734 0.004940032958984375 0.004550039768218994 0.006430447101593018 0.014885663986206055
0.6936937 0.005797162652015686 0.014786183834075928 0.003965422511100769 0.004611611366271973 0.003645658493041992 0.005260467529296875 0.004927158355712891 0.00454789400100708 0.006415128707885742 0.014786183834075928
0.6946947 0.005804717540740967 0.014678895473480225 0.003984421491622925 0.004629373550415039 0.0036289095878601074 0.005261898040771484 0.0049135684967041016 0.004545748233795166 0.006399750709533691 0.014678895473480225
0.6956957 0.005812235176563263 0.014566481113433838 0.0040033310651779175 0.004646897315979004 0.0036119818687438965 0.005261898040771484 0.004899501800537109 0.004543423652648926 0.00638425350189209 0.014566481113433838
0.6966967 0.005819357931613922 0.014449596405029297 0.004022076725959778 0.004664301872253418 0.0035950541496276855 0.005262136459350586 0.0048847198486328125 0.004541158676147461 0.006368696689605713 0.014449596405029297
0.6976977 0.005826085805892944 0.014329373836517334 0.004040837287902832 0.0046814680099487305 0.003577709197998047 0.0052607059478759766 0.0048694610595703125 0.00453871488571167 0.00635296106338501 0.014329373836517334
0.6986987 0.0058324262499809265 0.014207184314727783 0.004059001803398132 0.004698514938354492 0.0035604238510131836 0.005259990692138672 0.004853725433349609 0.004536271095275879 0.006337165832519531 0.014207184314727783
0.6996997 0.005838029086589813 0.01408529281616211 0.00407719612121582 0.004715323448181152 0.0035428404808044434 0.005259037017822266 0.004837751388549805 0.004533588886260986 0.0063211917877197266 0.01408529281616211
0.7007007 0.00584353506565094 0.01396411657333374 0.0040950775146484375 0.004732251167297363 0.0035253167152404785 0.005257129669189453 0.0048215389251708984 0.004530966281890869 0.006305336952209473 0.01396411657333374
0.7017017 0.005847841501235962 0.013846516609191895 0.00411282479763031 0.004748821258544922 0.003507554531097412 0.005254507064819336 0.0048046112060546875 0.004528164863586426 0.006289184093475342 0.013846516609191895
0.7027027 0.00585232675075531 0.013730227947235107 0.004130348563194275 0.004765748977661133 0.003489673137664795 0.005251646041870117 0.004787445068359375 0.004525423049926758 0.006273150444030762 0.013730227947235107
0.7037037 0.005856409668922424 0.013619840145111084 0.004147663712501526 0.00478208065032959 0.0034717321395874023 0.0052471160888671875 0.004769563674926758 0.004522442817687988 0.006257057189941406 0.013619840145111084
0.7047047 0.0058601126074790955 0.013512909412384033 0.004164934158325195 0.004798293113708496 0.003453552722930908 0.005244731903076172 0.004751682281494141 0.004519522190093994 0.006240904331207275 0.013512909412384033
0.7057057 0.005863741040229797 0.013413012027740479 0.004181817173957825 0.004814624786376953 0.003435373306274414 0.0052394866943359375 0.004733085632324219 0.004516422748565674 0.006224572658538818 0.013413012027740479
0.7067067 0.005867011845111847 0.013319969177246094 0.004198625683784485 0.004830718040466309 0.0034170150756835938 0.005234718322753906 0.004713773727416992 0.004513442516326904 0.0062084197998046875 0.013319969177246094
0.7077077 0.00587066262960434 0.013233065605163574 0.004215255379676819 0.004846453666687012 0.0033984780311584473 0.005245685577392578 0.004694223403930664 0.004510164260864258 0.006192028522491455 0.013233065605163574
0.7087087 0.005873382091522217 0.013155639171600342 0.004231512546539307 0.004862189292907715 0.0033798813819885254 0.005268096923828125 0.004674434661865234 0.004506826400756836 0.006175637245178223 0.013155639171600342
0.7097097 0.0058761462569236755 0.01308596134185791 0.004247814416885376 0.0048781633377075195 0.0033612847328186035 0.005290031433105469 0.004654645919799805 0.0045035481452941895 0.006159305572509766 0.01308596134185791
0.7107107 0.005878664553165436 0.013025164604187012 0.00426386296749115 0.0048934221267700195 0.00334244966506958 0.00531005859375 0.004633665084838867 0.004500091075897217 0.006142795085906982 0.013025164604187012
0.7117117 0.005881421267986298 0.012975156307220459 0.004279688000679016 0.004908919334411621 0.0033236145973205566 0.005330085754394531 0.004612445831298828 0.004496574401855469 0.006126523017883301 0.012975156307220459
0.7127127 0.005883470177650452 0.01293247938156128 0.004295408725738525 0.004924416542053223 0.003304600715637207 0.005349159240722656 0.004590749740600586 0.004492998123168945 0.006110072135925293 0.01293247938156128
0.7137137 0.0058858394622802734 0.012901246547698975 0.004310831427574158 0.004939436912536621 0.003285527229309082 0.0053691864013671875 0.0045697689056396484 0.004489421844482422 0.00609356164932251 0.012901246547698975
0.7147147 0.005887880921363831 0.01287907361984253 0.004326134920120239 0.004954338073730469 0.0032663345336914062 0.005387783050537109 0.004547119140625 0.004485607147216797 0.006076991558074951 0.01287907361984253
0.7157157 0.00588998943567276 0.012866973876953125 0.004341229796409607 0.004969239234924316 0.0032471418380737305 0.005405902862548828 0.004524946212768555 0.004481852054595947 0.006060540676116943 0.012866973876953125
0.7167167 0.005891866981983185 0.012865662574768066 0.004356175661087036 0.004984259605407715 0.003227829933166504 0.005422115325927734 0.0045015811920166016 0.004477858543395996 0.006043970584869385 0.012865662574768066
0.7177177 0.00589337944984436 0.01287376880645752 0.004370927810668945 0.00499880313873291 0.0032083988189697266 0.005438804626464844 0.0044782161712646484 0.004473865032196045 0.006027400493621826 0.01287376880645752
0.7187187 0.0058950260281562805 0.012891411781311035 0.0043854862451553345 0.005013108253479004 0.0031890273094177246 0.00545501708984375 0.004455089569091797 0.004469871520996094 0.006010830402374268 0.012891411781311035
0.7197197 0.005896754562854767 0.01291877031326294 0.004399895668029785 0.005027651786804199 0.0031694769859313965 0.005471229553222656 0.004431009292602539 0.004465699195861816 0.005994260311126709 0.01291877031326294
0.7207207 0.005898036062717438 0.012955844402313232 0.004414200782775879 0.005042076110839844 0.003149867057800293 0.005486011505126953 0.004406929016113281 0.004461526870727539 0.00597769021987915 0.012955844402313232
0.7217217 0.0058996230363845825 0.013001203536987305 0.004428178071975708 0.005056142807006836 0.0031302571296691895 0.005499839782714844 0.00438237190246582 0.004457235336303711 0.005961120128631592 0.013001203536987305
0.7227227 0.005900844931602478 0.013053476810455322 0.004442036151885986 0.005070209503173828 0.0031105875968933105 0.005513191223144531 0.004357814788818359 0.004452824592590332 0.005944430828094482 0.013053476810455322
0.7237237 0.005901917815208435 0.013115525245666504 0.004455745220184326 0.005083918571472168 0.003090798854827881 0.005526542663574219 0.004332304000854492 0.004448413848876953 0.005927681922912598 0.013115525245666504
0.7247247 0.005902998149394989 0.013183891773223877 0.004469379782676697 0.005097866058349609 0.0030710697174072266 0.005544424057006836 0.004306793212890625 0.0044438838958740234 0.005911111831665039 0.013183891773223877
0.7257257 0.005904428660869598 0.013258695602416992 0.00448271632194519 0.005111336708068848 0.0030512213706970215 0.005565643310546875 0.004281282424926758 0.004439294338226318 0.005894184112548828 0.013258695602416992
0.7267267 0.0059052035212516785 0.013338923454284668 0.004495874047279358 0.005124688148498535 0.003031432628631592 0.005584239959716797 0.004255056381225586 0.004434645175933838 0.005877494812011719 0.013338923454284668
0.7277277 0.005905948579311371 0.013423681259155273 0.00450897216796875 0.005138397216796875 0.0030114054679870605 0.005602836608886719 0.004228830337524414 0.004429936408996582 0.005860626697540283 0.013423681259155273
0.7287287 0.005906887352466583 0.013512074947357178 0.004521861672401428 0.005151510238647461 0.0030275583267211914 0.005621910095214844 0.004202127456665039 0.004425108432769775 0.005843758583068848 0.013512074947357178
0.7297297 0.00590728223323822 0.013603806495666504 0.004534557461738586 0.005164980888366699 0.0030503273010253906 0.005639791488647461 0.0041751861572265625 0.004420220851898193 0.005826830863952637 0.013603806495666504
0.7307307 0.005907773971557617 0.013696789741516113 0.004547208547592163 0.005178093910217285 0.00307309627532959 0.00565648078918457 0.004147768020629883 0.0044152140617370605 0.005809903144836426 0.013696789741516113
0.7317317 0.005908355116844177 0.013789772987365723 0.004559636116027832 0.0051909685134887695 0.003095865249633789 0.0056705474853515625 0.004120588302612305 0.004410147666931152 0.005792737007141113 0.013789772987365723
0.7327327 0.005908668041229248 0.01388251781463623 0.004571974277496338 0.0052034854888916016 0.003118574619293213 0.005686283111572266 0.004113197326660156 0.004405021667480469 0.005775570869445801 0.01388251781463623
0.7337337 0.005908973515033722 0.013972938060760498 0.004584178328514099 0.005216360092163086 0.003141343593597412 0.005700349807739258 0.004124164581298828 0.00439983606338501 0.005758345127105713 0.013972938060760498
0.7347347 0.005909174680709839 0.014058351516723633 0.004596114158630371 0.005228757858276367 0.003164052963256836 0.005713224411010742 0.004135608673095703 0.004394590854644775 0.00574105978012085 0.014058351516723633
0.7357357 0.00590892881155014 0.01414036750793457 0.00460796058177948 0.0052411556243896484 0.0031868815422058105 0.005726814270019531 0.004147529602050781 0.00438922643661499 0.00572359561920166 0.01414036750793457
0.7367367 0.0059090256690979 0.01421421766281128 0.004619628190994263 0.0052536725997924805 0.0032097697257995605 0.005739450454711914 0.004158496856689453 0.00438380241394043 0.005706191062927246 0.01421421766281128
0.7377377 0.005908749997615814 0.014281153678894043 0.0046312808990478516 0.00526583194732666 0.003232419490814209 0.005750417709350586 0.004170417785644531 0.004378378391265869 0.00568842887878418 0.014281153678894043
0.7387387 0.005908355116844177 0.014337539672851562 0.004642650485038757 0.005277872085571289 0.003255128860473633 0.005760908126831055 0.004181861877441406 0.004372775554656982 0.005670785903930664 0.014337539672851562
0.7397397 0.005907468497753143 0.0143815279006958 0.004653945565223694 0.005289912223815918 0.003277897834777832 0.005771160125732422 0.004193544387817383 0.004367172718048096 0.005652904510498047 0.0143815279006958
0.7407407 0.005906350910663605 0.0144118070602417 0.004665151238441467 0.005301713943481445 0.0033005475997924805 0.0057795047760009766 0.004204988479614258 0.004361450672149658 0.005634784698486328 0.0144118070602417
0.7417417 0.005905449390411377 0.0144270658493042 0.004676192998886108 0.005313396453857422 0.0033232569694519043 0.005788564682006836 0.0042171478271484375 0.004355669021606445 0.005616605281829834 0.0144270658493042
0.7427427 0.005904197692871094 0.014424383640289307 0.004686921834945679 0.0053250789642333984 0.0033458471298217773 0.005796670913696289 0.004228353500366211 0.004349827766418457 0.005598127841949463 0.014424383640289307
0.7437437 0.0059027522802352905 0.01440197229385376 0.0046977996826171875 0.005336642265319824 0.0033684968948364258 0.005802154541015625 0.004239320755004883 0.004343867301940918 0.005579590797424316 0.01440197229385376
0.7447447 0.005900688469409943 0.014356493949890137 0.004708379507064819 0.00534820556640625 0.003391087055206299 0.005809307098388672 0.004250526428222656 0.004337906837463379 0.005560934543609619 0.014356493949890137
0.7457457 0.005898803472518921 0.014287054538726807 0.004718974232673645 0.005359292030334473 0.0034136176109313965 0.005816221237182617 0.0042612552642822266 0.0043318867683410645 0.005541980266571045 0.014287054538726807
0.7467467 0.005896799266338348 0.014193594455718994 0.004729315638542175 0.005370497703552246 0.003436148166656494 0.005820274353027344 0.0042722225189208984 0.004325807094573975 0.005522727966308594 0.014193594455718994
0.7477477 0.0058937594294548035 0.014088153839111328 0.004739552736282349 0.0053817033767700195 0.0034583210945129395 0.005825996398925781 0.004282712936401367 0.004319548606872559 0.005503594875335693 0.014088153839111328
0.7487487 0.005890905857086182 0.013969063758850098 0.004749774932861328 0.005392670631408691 0.0034807324409484863 0.0058286190032958984 0.004293203353881836 0.004313290119171143 0.005484044551849365 0.013969063758850098
0.7497497 0.0058876872062683105 0.01384061574935913 0.004759803414344788 0.005403637886047363 0.003503143787384033 0.0058307647705078125 0.004303455352783203 0.0043070316314697266 0.005464613437652588 0.01384061574935913
0.7507508 0.005884125828742981 0.013704419136047363 0.004769682884216309 0.005414247512817383 0.003525376319885254 0.005835771560668945 0.00431370735168457 0.00430065393447876 0.005444943904876709 0.013704419136047363
0.7517518 0.005880504846572876 0.01356273889541626 0.0047795772552490234 0.005425095558166504 0.003547489643096924 0.005835771560668945 0.004323244094848633 0.004294157028198242 0.005425155162811279 0.01356273889541626
0.7527528 0.005876012146472931 0.01341712474822998 0.004789113998413086 0.005435466766357422 0.0035695433616638184 0.005837440490722656 0.0043332576751708984 0.004287660121917725 0.005405306816101074 0.01341712474822998
0.7537538 0.005872055888175964 0.013269603252410889 0.004798755049705505 0.005446076393127441 0.003591597080230713 0.005838632583618164 0.004342794418334961 0.004281044006347656 0.005385398864746094 0.013269603252410889
0.7547548 0.005867429077625275 0.013121366500854492 0.004808306694030762 0.005456209182739258 0.0036135315895080566 0.005837440490722656 0.0043523311614990234 0.004274308681488037 0.0053653717041015625 0.013121366500854492
0.7557558 0.005862660706043243 0.012972652912139893 0.004817605018615723 0.0054666996002197266 0.0036353468894958496 0.005837678909301758 0.004361391067504883 0.004267513751983643 0.005345404148101807 0.012972652912139893
0.7567568 0.0058579519391059875 0.012826919555664062 0.004826948046684265 0.005476713180541992 0.0036569833755493164 0.0058362483978271484 0.004370212554931641 0.004260659217834473 0.005325376987457275 0.012826919555664062
0.7577578 0.005852732807397842 0.012685239315032959 0.0048362016677856445 0.005486965179443359 0.0036786794662475586 0.005834817886352539 0.004380226135253906 0.004253804683685303 0.005305349826812744 0.012685239315032959
0.7587588 0.005847573280334473 0.012548744678497314 0.004845172166824341 0.005496859550476074 0.00370025634765625 0.005832672119140625 0.004387855529785156 0.004246771335601807 0.005285084247589111 0.012548744678497314
0.7597598 0.005842220038175583 0.012417972087860107 0.004854157567024231 0.005506396293640137 0.0037216544151306152 0.005829334259033203 0.004396200180053711 0.004239797592163086 0.005264937877655029 0.012417972087860107
0.7607608 0.0058371275663375854 0.012293219566345215 0.004863068461418152 0.005516171455383301 0.003742992877960205 0.005831480026245117 0.004405021667480469 0.004232585430145264 0.005244851112365723 0.012293219566345215
0.7617618 0.005831554532051086 0.012177884578704834 0.00487181544303894 0.005525946617126465 0.0037641525268554688 0.005871772766113281 0.004413127899169922 0.004225313663482666 0.0052245259284973145 0.012177884578704834
0.7627628 0.005825843662023544 0.012070298194885254 0.004880651831626892 0.0055353641510009766 0.0037851929664611816 0.0059130191802978516 0.0044209957122802734 0.004218101501464844 0.005204379558563232 0.012070298194885254
0.7637638 0.005820177495479584 0.011973440647125244 0.004889249801635742 0.005544900894165039 0.0038061141967773438 0.00595402717590332 0.004427909851074219 0.004210710525512695 0.005184173583984375 0.011973440647125244
0.7647648 0.005814354866743088 0.011886119842529297 0.004897788166999817 0.005554318428039551 0.003827035427093506 0.005994558334350586 0.004435300827026367 0.004203319549560547 0.005163908004760742 0.011886119842529297
0.7657658 0.005808591842651367 0.011810123920440674 0.004906177520751953 0.00556337833404541 0.0038477182388305664 0.006033420562744141 0.004442691802978516 0.004195690155029297 0.005143642425537109 0.011810123920440674
0.7667668 0.005802325904369354 0.011745750904083252 0.0049146562814712524 0.005572676658630371 0.0038681626319885254 0.006072998046875 0.004449367523193359 0.004188179969787598 0.005123436450958252 0.011745750904083252
0.7677678 0.005796454846858978 0.011692464351654053 0.004922971129417419 0.005581855773925781 0.0038886666297912598 0.006112813949584961 0.0044553279876708984 0.004180490970611572 0.00510329008102417 0.011692464351654053
0.7687688 0.005790330469608307 0.01165163516998291 0.004931241273880005 0.00559079647064209 0.003908872604370117 0.006153106689453125 0.004462242126464844 0.0041727423667907715 0.005083143711090088 0.01165163516998291
0.7697698 0.0057841017842292786 0.011623561382293701 0.004939347505569458 0.005599617958068848 0.003928959369659424 0.0061914920806884766 0.0044689178466796875 0.00416487455368042 0.005062878131866455 0.011623561382293701
0.7707708 0.0057777464389801025 0.011606931686401367 0.004947483539581299 0.0056084394454956055 0.00394892692565918 0.006232261657714844 0.004477739334106445 0.004156947135925293 0.0050427913665771484 0.011606931686401367
0.7717718 0.0057715922594070435 0.011604130268096924 0.00495542585849762 0.005617380142211914 0.003968775272369385 0.006268978118896484 0.004485368728637695 0.004149019718170166 0.005022644996643066 0.011604130268096924
0.7727728 0.005765400826931 0.011613249778747559 0.004963397979736328 0.0056258440017700195 0.003988325595855713 0.006307125091552734 0.004492998123168945 0.004140913486480713 0.00500255823135376 0.011613249778747559
0.7737738 0.005758844316005707 0.011635005474090576 0.004971310496330261 0.005634188652038574 0.004007816314697266 0.006343841552734375 0.004500627517700195 0.00413280725479126 0.004982471466064453 0.011635005474090576
0.7747748 0.005752734839916229 0.011668503284454346 0.004980117082595825 0.00564265251159668 0.004027128219604492 0.006381511688232422 0.004506587982177734 0.0041245222091674805 0.004962325096130371 0.011668503284454346
0.7757758 0.005746021866798401 0.011713147163391113 0.004989013075828552 0.005651116371154785 0.004046261310577393 0.0064182281494140625 0.004513263702392578 0.0041162967681884766 0.00494229793548584 0.011713147163391113
0.7767768 0.0057394839823246 0.011770308017730713 0.004998192191123962 0.005659580230712891 0.004065155982971191 0.006455898284912109 0.004519224166870117 0.004108071327209473 0.004922270774841309 0.011770308017730713
0.7777778 0.0057325176894664764 0.011837899684906006 0.005006939172744751 0.005667924880981445 0.004083812236785889 0.0064923763275146484 0.0045244693756103516 0.004099488258361816 0.0049021244049072266 0.011837899684906006
0.7787788 0.00572613999247551 0.011914491653442383 0.0050157904624938965 0.0056760311126708984 0.004102349281311035 0.006527900695800781 0.0045282840728759766 0.00409090518951416 0.004882097244262695 0.011914491653442383
0.7797798 0.005719572305679321 0.012001752853393555 0.0050245970487594604 0.005684018135070801 0.004120767116546631 0.006562709808349609 0.004532575607299805 0.004082381725311279 0.0048621296882629395 0.012001752853393555
0.7807808 0.005712572485208511 0.012097537517547607 0.005033522844314575 0.005692124366760254 0.00413888692855835 0.006597757339477539 0.004536628723144531 0.004073739051818848 0.004841983318328857 0.012097537517547607
0.7817818 0.005705971270799637 0.012200772762298584 0.005042269825935364 0.005700111389160156 0.004156768321990967 0.006632566452026367 0.0045392513275146484 0.004064977169036865 0.004821896553039551 0.012200772762298584
0.7827828 0.005698896944522858 0.012310206890106201 0.005051061511039734 0.00570988655090332 0.004174530506134033 0.0066680908203125 0.004541873931884766 0.004056155681610107 0.0048018693923950195 0.012310206890106201
0.7837838 0.005691852420568466 0.012426435947418213 0.0050598084926605225 0.005724072456359863 0.004192054271697998 0.00670170783996582 0.0045435428619384766 0.004047274589538574 0.004781842231750488 0.012426435947418213
0.7847848 0.005684893578290939 0.012546539306640625 0.005068674683570862 0.005738258361816406 0.004209280014038086 0.006735801696777344 0.0045452117919921875 0.004038333892822266 0.004761815071105957 0.012546539306640625
0.7857858 0.005677714943885803 0.01267009973526001 0.005077332258224487 0.0057523250579833984 0.0042264461517333984 0.006767988204956055 0.004545450210571289 0.004029273986816406 0.004741549491882324 0.01267009973526001
0.7867868 0.005670275539159775 0.012795805931091309 0.00508609414100647 0.005766510963439941 0.004243195056915283 0.006799936294555664 0.004545450210571289 0.004020214080810547 0.004721403121948242 0.012795805931091309
0.7877878 0.005662959069013596 0.012922286987304688 0.005094856023788452 0.005780696868896484 0.004259824752807617 0.006832599639892578 0.0045452117919921875 0.004011034965515137 0.004701197147369385 0.012922286987304688
0.7887888 0.005655515938997269 0.013046979904174805 0.005103558301925659 0.005794882774353027 0.00427621603012085 0.006864309310913086 0.00454401969909668 0.004001617431640625 0.0046808719635009766 0.013046979904174805
0.7897898 0.005647674202919006 0.013168632984161377 0.005112320184707642 0.0058089494705200195 0.00429224967956543 0.006894826889038086 0.004542350769042969 0.003992319107055664 0.004660546779632568 0.013168632984161377
0.7907908 0.005640164017677307 0.013286471366882324 0.005121052265167236 0.005823254585266113 0.004308164119720459 0.006925106048583984 0.004539966583251953 0.003982961177825928 0.004640042781829834 0.013286471366882324
0.7917918 0.0056321099400520325 0.013397037982940674 0.005129948258399963 0.005837559700012207 0.004323720932006836 0.006955623626708984 0.004537343978881836 0.003973484039306641 0.00461965799331665 0.013397037982940674
0.7927928 0.0056241899728775024 0.013499796390533447 0.0051387399435043335 0.005851864814758301 0.0043392181396484375 0.006984233856201172 0.004533529281616211 0.003963828086853027 0.004599034786224365 0.013499796390533447
0.7937938 0.005615945905447006 0.013593494892120361 0.005147561430931091 0.005866050720214844 0.004354238510131836 0.007012605667114258 0.004529237747192383 0.003954172134399414 0.004578292369842529 0.013593494892120361
0.7947948 0.0056076012551784515 0.013674139976501465 0.005156338214874268 0.0058803558349609375 0.004369020462036133 0.007040739059448242 0.004523515701293945 0.003944516181945801 0.004557430744171143 0.013674139976501465
0.7957958 0.005598906427621841 0.0137406587600708 0.005165159702301025 0.005894660949707031 0.004383683204650879 0.007067680358886719 0.004517793655395508 0.003934741020202637 0.0045365095138549805 0.0137406587600708
0.7967968 0.005590319633483887 0.01378929615020752 0.005173981189727783 0.005908966064453125 0.004397988319396973 0.0070955753326416016 0.00451207160949707 0.003924846649169922 0.004515469074249268 0.01378929615020752
0.7977978 0.005581211298704147 0.013819456100463867 0.005182892084121704 0.0059233903884887695 0.004411876201629639 0.0071218013763427734 0.0045049190521240234 0.003914952278137207 0.004494130611419678 0.013819456100463867
0.7987988 0.0055721215903759 0.013828396797180176 0.00519174337387085 0.005937814712524414 0.004425704479217529 0.007147073745727539 0.004496574401855469 0.0039049386978149414 0.004472792148590088 0.013828396797180176
0.7997998 0.005562745034694672 0.013812899589538574 0.0052008479833602905 0.005952239036560059 0.004439175128936768 0.007173299789428711 0.0044896602630615234 0.0038949251174926758 0.004451155662536621 0.013812899589538574
0.8008008 0.0055528245866298676 0.013769805431365967 0.005209773778915405 0.005966544151306152 0.004452347755432129 0.007197141647338867 0.004483938217163086 0.003884732723236084 0.004429340362548828 0.013769805431365967
0.8018018 0.005542878061532974 0.013698101043701172 0.0052187442779541016 0.005980849266052246 0.004465222358703613 0.0072209835052490234 0.004477262496948242 0.0038745999336242676 0.004407346248626709 0.013698101043701172
0.8028028 0.00553247332572937 0.013596832752227783 0.005227774381637573 0.005995273590087891 0.004477739334106445 0.00724482536315918 0.0044708251953125 0.0038643479347229004 0.004385173320770264 0.013596832752227783
0.8038038 0.005521923303604126 0.0134812593460083 0.0052370429039001465 0.006009817123413086 0.004490017890930176 0.007268190383911133 0.0044629573822021484 0.0038539767265319824 0.004362761974334717 0.0134812593460083
0.8048048 0.005511149764060974 0.013354361057281494 0.005246222019195557 0.00602412223815918 0.004501998424530029 0.007290363311767578 0.004456281661987305 0.0038436055183410645 0.00434035062789917 0.013354361057281494
0.8058058 0.005499955266714096 0.013218343257904053 0.005255311727523804 0.006038784980773926 0.004513740539550781 0.007311820983886719 0.00444793701171875 0.003832995891571045 0.0043177008628845215 0.013218343257904053
0.8068068 0.005488798022270203 0.013076364994049072 0.005264580249786377 0.0060530900955200195 0.004525244235992432 0.007332801818847656 0.004439115524291992 0.0038224458694458008 0.004295229911804199 0.013076364994049072
0.8078078 0.005477488040924072 0.01292872428894043 0.005273893475532532 0.006067872047424316 0.00453639030456543 0.007353544235229492 0.0044307708740234375 0.003811776638031006 0.0042724609375 0.01292872428894043
0.8088088 0.0054659247398376465 0.012778699398040771 0.005283132195472717 0.006082057952880859 0.004547297954559326 0.007374286651611328 0.0044214725494384766 0.003801107406616211 0.004249691963195801 0.012778699398040771
0.8098098 0.005454063415527344 0.01262807846069336 0.005292609333992004 0.006096601486206055 0.004558086395263672 0.007393598556518555 0.004411935806274414 0.003790438175201416 0.004226863384246826 0.01262807846069336
0.8108108 0.005442306399345398 0.012476861476898193 0.005301907658576965 0.006111025810241699 0.00456845760345459 0.007412433624267578 0.0044019222259521484 0.0037795305252075195 0.0042040348052978516 0.012476861476898193
0.8118118 0.005430333316326141 0.012327134609222412 0.005311429500579834 0.006125450134277344 0.004578649997711182 0.007432222366333008 0.004392147064208984 0.0037685632705688477 0.0041811466217041016 0.012327134609222412
0.8128128 0.005418375134468079 0.012181758880615234 0.005320817232131958 0.006139993667602539 0.004588484764099121 0.0074498653411865234 0.0043811798095703125 0.0037575960159301758 0.004158318042755127 0.012181758880615234
0.8138138 0.005406353622674942 0.012039005756378174 0.005330324172973633 0.006154417991638184 0.00459820032119751 0.007468223571777344 0.004370212554931641 0.0037465691566467285 0.004135429859161377 0.012039005756378174
0.8148148 0.005394391715526581 0.01190418004989624 0.005339860916137695 0.006168723106384277 0.004607498645782471 0.0074863433837890625 0.004358768463134766 0.0037353038787841797 0.004112422466278076 0.01190418004989624
0.8158158 0.005382537841796875 0.011776149272918701 0.005349576473236084 0.006183266639709473 0.004616677761077881 0.007502317428588867 0.004347562789916992 0.0037361979484558105 0.004089534282684326 0.011776149272918701
0.8168168 0.005369819700717926 0.01165550947189331 0.005359172821044922 0.006197690963745117 0.004625678062438965 0.007519721984863281 0.004336118698120117 0.0037517547607421875 0.004066586494445801 0.01165550947189331
0.8178178 0.005357816815376282 0.01154416799545288 0.005368843674659729 0.00621187686920166 0.0046343207359313965 0.0075359344482421875 0.0043239593505859375 0.0037674307823181152 0.004043638706207275 0.01154416799545288
0.8188188 0.005345743149518967 0.011442244052886963 0.00537852942943573 0.006226301193237305 0.004642784595489502 0.007553577423095703 0.004312038421630859 0.0037831664085388184 0.004020810127258301 0.011442244052886963
0.8198198 0.00533372163772583 0.011351406574249268 0.005388304591178894 0.0062406063079833984 0.004651010036468506 0.007567882537841797 0.0042989253997802734 0.0037990212440490723 0.003997981548309326 0.011351406574249268
0.8208208 0.005321342498064041 0.011272251605987549 0.005398184061050415 0.006254792213439941 0.004659116268157959 0.007584571838378906 0.0042858123779296875 0.003814995288848877 0.003975212574005127 0.011272251605987549
0.8218218 0.005309179425239563 0.011204004287719727 0.005407959222793579 0.006268978118896484 0.00466686487197876 0.0075991153717041016 0.004299163818359375 0.0038309693336486816 0.003952443599700928 0.011204004287719727
0.8228228 0.005297325551509857 0.011148273944854736 0.0054177939891815186 0.006283164024353027 0.004674375057220459 0.0076141357421875 0.004315376281738281 0.0038471221923828125 0.003929615020751953 0.011148273944854736
0.8238238 0.005285400897264481 0.01110529899597168 0.005427688360214233 0.00629734992980957 0.004681825637817383 0.007628679275512695 0.004331350326538086 0.003863215446472168 0.003906905651092529 0.01110529899597168
0.8248248 0.005273554474115372 0.011074483394622803 0.00543762743473053 0.006311535835266113 0.004688918590545654 0.007643938064575195 0.004348278045654297 0.0038794875144958496 0.00388413667678833 0.011074483394622803
0.8258258 0.005261853337287903 0.011056900024414062 0.005447745323181152 0.006325364112854004 0.004695892333984375 0.007658243179321289 0.0043637752532958984 0.0038957595825195312 0.003861546516418457 0.011056900024414062
0.8268268 0.005249939858913422 0.011052072048187256 0.005457714200019836 0.006339669227600098 0.004702568054199219 0.0076715946197509766 0.004380702972412109 0.003912150859832764 0.0038718581199645996 0.011052072048187256
0.8278278 0.00523829460144043 0.011059999465942383 0.0054677873849868774 0.006353497505187988 0.004709184169769287 0.007685184478759766 0.004395484924316406 0.0039286017417907715 0.003884553909301758 0.011059999465942383
0.8288288 0.005226682871580124 0.011079668998718262 0.005477994680404663 0.006367325782775879 0.004715681076049805 0.0076982975006103516 0.004411935806274414 0.003945112228393555 0.0038976669311523438 0.011079668998718262
0.8298298 0.005215514451265335 0.011112630367279053 0.005488142371177673 0.0063811540603637695 0.004721641540527344 0.0077130794525146484 0.004427671432495117 0.003961741924285889 0.003910660743713379 0.011112630367279053
0.8308308 0.00520402193069458 0.011157095432281494 0.005498319864273071 0.006394863128662109 0.004727661609649658 0.007724761962890625 0.00444340705871582 0.003978312015533447 0.003923892974853516 0.011157095432281494
0.8318318 0.005192887037992477 0.011212944984436035 0.005508586764335632 0.00640869140625 0.004733443260192871 0.007737874984741211 0.004458427429199219 0.003995060920715332 0.003937244415283203 0.011212944984436035
0.8328328 0.0051813311874866486 0.011279046535491943 0.00551895797252655 0.00642240047454834 0.004739165306091309 0.007750272750854492 0.00447392463684082 0.004011809825897217 0.003950774669647217 0.011279046535491943
0.8338338 0.005170363932847977 0.0113564133644104 0.005529120564460754 0.006435990333557129 0.004744529724121094 0.007762908935546875 0.0044896602630615234 0.004028677940368652 0.003964483737945557 0.0113564133644104
0.8348348 0.005159392952919006 0.01144188642501831 0.005539551377296448 0.006449460983276367 0.004749894142150879 0.0077762603759765625 0.0045049190521240234 0.004045605659484863 0.003978312015533447 0.01144188642501831
0.8358358 0.0051483772695064545 0.011536121368408203 0.005549877882003784 0.006462812423706055 0.004754900932312012 0.007787227630615234 0.004520416259765625 0.004062473773956299 0.0039923787117004395 0.011536121368408203
0.8368368 0.005137525498867035 0.01163780689239502 0.005560427904129028 0.006476163864135742 0.004759848117828369 0.007799625396728516 0.0045359134674072266 0.0040795207023620605 0.004006624221801758 0.01163780689239502
0.8378378 0.005126766860485077 0.011746466159820557 0.005570828914642334 0.00648951530456543 0.004764735698699951 0.007811784744262695 0.0045511722564697266 0.0040964484214782715 0.0040209293365478516 0.011746466159820557
0.8388388 0.005116216838359833 0.011859893798828125 0.005581408739089966 0.006502747535705566 0.004769265651702881 0.007823705673217773 0.0045659542083740234 0.004113674163818359 0.004035294055938721 0.011859893798828125
0.8398398 0.0051056332886219025 0.01197671890258789 0.005591914057731628 0.0065155029296875 0.004773855209350586 0.007834911346435547 0.004582405090332031 0.004130840301513672 0.004050016403198242 0.01197671890258789
0.8408408 0.005094796419143677 0.012096226215362549 0.005602598190307617 0.0065288543701171875 0.004778146743774414 0.007848024368286133 0.0045969486236572266 0.004147946834564209 0.004064679145812988 0.012096226215362549
0.8418418 0.005084771662950516 0.012216269969940186 0.005613252520561218 0.006541609764099121 0.004782319068908691 0.007859945297241211 0.004612445831298828 0.004165291786193848 0.0040795207023620605 0.012216269969940186
0.8428428 0.005074206739664078 0.012336492538452148 0.005623802542686462 0.006554245948791504 0.004786372184753418 0.007869958877563477 0.0046274662017822266 0.0041825175285339355 0.004094421863555908 0.012336492538452148
0.8438438 0.005063746124505997 0.012453436851501465 0.0056345462799072266 0.006566882133483887 0.004790365695953369 0.007881879806518555 0.004642963409423828 0.004199862480163574 0.0041092634201049805 0.012453436851501465
0.8448448 0.005053561180830002 0.01256650686264038 0.005645394325256348 0.00657963752746582 0.0047942399978637695 0.007892370223999023 0.004658699035644531 0.004217207431793213 0.0041242241859436035 0.01256650686264038
0.8458458 0.005043402314186096 0.012673139572143555 0.005656018853187561 0.006592154502868652 0.004797816276550293 0.007904529571533203 0.004674196243286133 0.004234671592712402 0.004139363765716553 0.012673139572143555
0.8468468 0.005033252760767937 0.012772798538208008 0.00566689670085907 0.006604433059692383 0.004801332950592041 0.007914543151855469 0.004689931869506836 0.004252135753631592 0.004154205322265625 0.012772798538208008
0.8478478 0.005022745579481125 0.012860715389251709 0.0056776851415634155 0.0066165924072265625 0.0048049092292785645 0.007926225662231445 0.004704713821411133 0.004269719123840332 0.00416940450668335 0.012860715389251709
0.8488488 0.005012551322579384 0.012936651706695557 0.005688712000846863 0.006628632545471191 0.0048081278800964355 0.007937431335449219 0.004721403121948242 0.004287302494049072 0.004184424877166748 0.012936651706695557
0.8498498 0.005002357065677643 0.012998044490814209 0.005699619650840759 0.006640791893005371 0.004811286926269531 0.007979631423950195 0.004736900329589844 0.0043048858642578125 0.004199564456939697 0.012998044490814209
0.8508509 0.00499238446354866 0.013041794300079346 0.005710721015930176 0.0066525936126708984 0.004814326763153076 0.008031129837036133 0.004752635955810547 0.004322528839111328 0.004214644432067871 0.013041794300079346
0.8518519 0.004981962963938713 0.01306617259979248 0.005721718072891235 0.006664395332336426 0.004817306995391846 0.008081197738647461 0.0047686100006103516 0.004340171813964844 0.004229605197906494 0.01306617259979248
0.8528529 0.004971524700522423 0.013067185878753662 0.005732730031013489 0.006675839424133301 0.0048201680183410645 0.008141040802001953 0.004784822463989258 0.004357874393463135 0.004244625568389893 0.013067185878753662
0.8538539 0.004960957914590836 0.013044595718383789 0.005743846297264099 0.006687521934509277 0.004822909832000732 0.008204221725463867 0.004801034927368164 0.0043756961822509766 0.004259586334228516 0.013044595718383789
0.8548549 0.004950845614075661 0.012993574142456055 0.005754873156547546 0.006698727607727051 0.0048256516456604 0.008265972137451172 0.0048177242279052734 0.004393577575683594 0.004274606704711914 0.012993574142456055
0.8558559 0.004940209910273552 0.012911081314086914 0.005766138434410095 0.0067098140716552734 0.004828333854675293 0.008328437805175781 0.004834413528442383 0.0044113993644714355 0.004289448261260986 0.012911081314086914
0.8568569 0.004929572343826294 0.012806236743927002 0.005777299404144287 0.006721019744873047 0.00483095645904541 0.008393526077270508 0.004850149154663086 0.004429221153259277 0.004304349422454834 0.012806236743927002
0.8578579 0.004918668419122696 0.012692570686340332 0.005788594484329224 0.006731748580932617 0.00483328104019165 0.008455753326416016 0.0048675537109375 0.0044471025466918945 0.004318952560424805 0.012692570686340332
0.8588589 0.004907958209514618 0.012571752071380615 0.005799919366836548 0.0067424774169921875 0.004835605621337891 0.008520126342773438 0.0048847198486328125 0.0044651031494140625 0.0043337345123291016 0.012571752071380615
0.8598599 0.004896404221653938 0.012445330619812012 0.005811333656311035 0.006752967834472656 0.004837989807128906 0.008582115173339844 0.0049021244049072266 0.0044831037521362305 0.004348397254943848 0.012445330619812012
0.8608609 0.004885060712695122 0.012315094470977783 0.005822807550430298 0.006763458251953125 0.004840195178985596 0.008644819259643555 0.004919290542602539 0.004500925540924072 0.004362881183624268 0.012315094470977783
0.8618619 0.00487373024225235 0.01218193769454956 0.005834177136421204 0.006773710250854492 0.004842400550842285 0.008709430694580078 0.004936695098876953 0.004519045352935791 0.0043773651123046875 0.01218193769454956
0.8628629 0.004862014204263687 0.012047886848449707 0.005845695734024048 0.006783723831176758 0.004844486713409424 0.008774042129516602 0.004954338073730469 0.004537105560302734 0.004391789436340332 0.012047886848449707
0.8638639 0.0048505328595638275 0.01191413402557373 0.005857214331626892 0.006796777248382568 0.004846632480621338 0.008838176727294922 0.004972696304321289 0.004555165767669678 0.004406094551086426 0.01191413402557373
0.8648649 0.004838861525058746 0.011781692504882812 0.005868926644325256 0.006822764873504639 0.004848599433898926 0.008900880813598633 0.004990339279174805 0.004573225975036621 0.004420280456542969 0.011781692504882812
0.8658659 0.004827380180358887 0.011651933193206787 0.005880534648895264 0.006848752498626709 0.004850625991821289 0.008966922760009766 0.005009651184082031 0.004591405391693115 0.004434466361999512 0.011651933193206787
0.8668669 0.004815664142370224 0.011526525020599365 0.005892112851142883 0.006874442100524902 0.004852473735809326 0.009032011032104492 0.0050280094146728516 0.004609525203704834 0.004448592662811279 0.011526525020599365
0.8678679 0.004804326221346855 0.011404752731323242 0.005904003977775574 0.00690007209777832 0.004854440689086914 0.009095430374145508 0.00504755973815918 0.004627585411071777 0.00446242094039917 0.011404752731323242
0.8688689 0.004792850464582443 0.011288821697235107 0.0059157609939575195 0.0069252848625183105 0.004856288433074951 0.00915980339050293 0.005066394805908203 0.004645884037017822 0.004476487636566162 0.011288821697235107
0.8698699 0.004788176156580448 0.011179208755493164 0.005927547812461853 0.006950438022613525 0.004858136177062988 0.009226322174072266 0.0050852298736572266 0.004664003849029541 0.004490196704864502 0.011179208755493164
0.8708709 0.004803788382560015 0.011076152324676514 0.005939558148384094 0.006975352764129639 0.004859864711761475 0.009290695190429688 0.005104780197143555 0.0046822428703308105 0.004504024982452393 0.011076152324676514
0.8718719 0.00481915008276701 0.010981500148773193 0.005951389670372009 0.006999850273132324 0.004861652851104736 0.00935673713684082 0.005124568939208984 0.00470048189163208 0.004517555236816406 0.010981500148773193
0.8728729 0.004834052640944719 0.010894417762756348 0.005963444709777832 0.0070244669914245605 0.004863440990447998 0.009423255920410156 0.005144596099853516 0.004718780517578125 0.00453108549118042 0.010894417762756348
0.8738739 0.00484912283718586 0.010816097259521484 0.005975484848022461 0.00704878568649292 0.004865109920501709 0.00948786735534668 0.0051648616790771484 0.004736959934234619 0.004544675350189209 0.010816097259521484
0.8748749 0.0048637352883815765 0.010747015476226807 0.00598752498626709 0.007072746753692627 0.004866898059844971 0.009554147720336914 0.005185842514038086 0.004755139350891113 0.004558086395263672 0.010747015476226807
0.8758759 0.004877952393144369 0.010686516761779785 0.005999773740768433 0.007096707820892334 0.004868626594543457 0.00961923599243164 0.005206584930419922 0.004773497581481934 0.004571497440338135 0.010686516761779785
0.8768769 0.004892134107649326 0.010635852813720703 0.006011947989463806 0.007119894027709961 0.004870355129241943 0.009686470031738281 0.005227327346801758 0.0047917962074279785 0.004584789276123047 0.010635852813720703
0.8778779 0.004906164016574621 0.010596036911010742 0.006024181842803955 0.007143259048461914 0.0048722028732299805 0.009752988815307617 0.0052492618560791016 0.004810035228729248 0.004598021507263184 0.010596036911010742
0.8788789 0.00491977808997035 0.010564446449279785 0.006036490201950073 0.007166266441345215 0.004873871803283691 0.009819269180297852 0.005270481109619141 0.004828214645385742 0.004611194133758545 0.010564446449279785
0.8798799 0.0049331290647387505 0.01054292917251587 0.006048813462257385 0.007189035415649414 0.0048757195472717285 0.009885549545288086 0.005293130874633789 0.0048465728759765625 0.004624366760253906 0.01054292917251587
0.8808809 0.004946014378219843 0.01053076982498169 0.006061390042304993 0.007211863994598389 0.004877567291259766 0.009951353073120117 0.005315303802490234 0.004864811897277832 0.004637479782104492 0.01053076982498169
0.8818819 0.004958438221365213 0.010528504848480225 0.006073802709579468 0.007234156131744385 0.004879295825958252 0.01001882553100586 0.005338430404663086 0.0048830509185791016 0.004650473594665527 0.010528504848480225
0.8828829 0.004971271846443415 0.01053529977798462 0.006086334586143494 0.007256031036376953 0.004881143569946289 0.010085344314575195 0.005361080169677734 0.0049013495445251465 0.004663646221160889 0.01053529977798462
0.8838839 0.004983270075172186 0.010550379753112793 0.006098955869674683 0.007278025150299072 0.004882991313934326 0.010152578353881836 0.0053844451904296875 0.004919648170471191 0.004676640033721924 0.010550379753112793
0.8848849 0.004995603114366531 0.01057499647140503 0.006111517548561096 0.007299602031707764 0.004884898662567139 0.010219573974609375 0.005407571792602539 0.004937887191772461 0.004689693450927734 0.01057499647140503
0.8858859 0.005007234402000904 0.010605573654174805 0.0061241984367370605 0.007320821285247803 0.004886806011199951 0.010286569595336914 0.0054318904876708984 0.0049561262130737305 0.004702627658843994 0.010605573654174805
0.8868869 0.00501853134483099 0.01064378023147583 0.006137028336524963 0.007341921329498291 0.004888772964477539 0.010352849960327148 0.005455970764160156 0.004974365234375 0.004715859889984131 0.01064378023147583
0.8878879 0.005030099302530289 0.010689198970794678 0.0061498284339904785 0.0073626041412353516 0.004890918731689453 0.010420083999633789 0.005481243133544922 0.0049926042556762695 0.004728794097900391 0.010689198970794678
0.8888889 0.005040754564106464 0.010739266872406006 0.006162747740745544 0.0073830485343933105 0.004892945289611816 0.010488033294677734 0.005505561828613281 0.005010783672332764 0.0047419071197509766 0.010739266872406006
0.8898899 0.005051432177424431 0.010794460773468018 0.006175711750984192 0.007403433322906494 0.0048950910568237305 0.010555505752563477 0.00553131103515625 0.005028903484344482 0.004755139350891113 0.010794460773468018
0.8908909 0.005062233656644821 0.010853290557861328 0.006188586354255676 0.007423102855682373 0.0048972368240356445 0.010622739791870117 0.005556344985961914 0.005047261714935303 0.004768311977386475 0.010853290557861328
0.8918919 0.005072453059256077 0.010916054248809814 0.0062016695737838745 0.007442951202392578 0.004899501800537109 0.010689735412597656 0.005581855773925781 0.005065262317657471 0.004781544208526611 0.010916054248809814
0.8928929 0.00508219376206398 0.010979056358337402 0.006214722990989685 0.007462263107299805 0.00490182638168335 0.010758161544799805 0.005608320236206055 0.005083441734313965 0.00479501485824585 0.010979056358337402
0.8938939 0.005092003382742405 0.011043131351470947 0.006227850914001465 0.007481396198272705 0.00490415096282959 0.010824918746948242 0.005635976791381836 0.005101561546325684 0.0048084259033203125 0.011043131351470947
0.8948949 0.005101777613162994 0.011106550693511963 0.006241008639335632 0.0075005292892456055 0.004906654357910156 0.010892152786254883 0.005661964416503906 0.005119681358337402 0.004822075366973877 0.011106550693511963
0.8958959 0.005111201666295528 0.0111674964427948 0.006254315376281738 0.007518947124481201 0.004909217357635498 0.01096034049987793 0.005689859390258789 0.005137622356414795 0.004835724830627441 0.0111674964427948
0.8968969 0.005120706744492054 0.011224627494812012 0.006267666816711426 0.007537364959716797 0.004911899566650391 0.011027336120605469 0.005717754364013672 0.005155742168426514 0.004849493503570557 0.011224627494812012
0.8978979 0.00512971356511116 0.011277198791503906 0.006281048059463501 0.007555186748504639 0.004914581775665283 0.011094808578491211 0.005745649337768555 0.005173742771148682 0.004863321781158447 0.011277198791503906
0.8988989 0.0051385946571826935 0.011322230100631714 0.006294533610343933 0.007573068141937256 0.004917323589324951 0.011162281036376953 0.0057735443115234375 0.005191683769226074 0.004877030849456787 0.011322230100631714
0.8998999 0.005147157236933708 0.011359572410583496 0.006308048963546753 0.007590234279632568 0.004920363426208496 0.011230230331420898 0.0058023929595947266 0.005209684371948242 0.004890620708465576 0.011359572410583496
0.9009009 0.005155865103006363 0.01138615608215332 0.006321609020233154 0.007607579231262207 0.004923224449157715 0.011296749114990234 0.00583195686340332 0.005227565765380859 0.004904210567474365 0.01138615608215332
0.9019019 0.005164366215467453 0.011401325464248657 0.006335213780403137 0.007624447345733643 0.004926562309265137 0.011363744735717773 0.005861520767211914 0.005245506763458252 0.0049176812171936035 0.011401325464248657
0.9029029 0.005172795616090298 0.0114021897315979 0.006348848342895508 0.007640719413757324 0.004929721355438232 0.011432886123657227 0.005891323089599609 0.005263328552246094 0.004931211471557617 0.011432886123657227
0.9039039 0.005180693231523037 0.01138564944267273 0.0063625723123550415 0.007657051086425781 0.004933178424835205 0.011499643325805664 0.005921840667724609 0.005281209945678711 0.004944503307342529 0.011499643325805664
0.9049049 0.005188281647861004 0.011352717876434326 0.006376549601554871 0.00767284631729126 0.004936575889587402 0.011568307876586914 0.005952596664428711 0.005298912525177002 0.004957616329193115 0.011568307876586914
0.9059059 0.005195518955588341 0.011298030614852905 0.006390273571014404 0.007688760757446289 0.00494009256362915 0.011634349822998047 0.005983591079711914 0.005316793918609619 0.004970729351043701 0.011634349822998047
0.9069069 0.005202332511544228 0.011221110820770264 0.006404206156730652 0.007703959941864014 0.00494384765625 0.011702775955200195 0.006014823913574219 0.0053345561027526855 0.0049836039543151855 0.011702775955200195
0.9079079 0.005209009163081646 0.011126697063446045 0.006418198347091675 0.007718861103057861 0.004947841167449951 0.011770248413085938 0.0060465335845947266 0.0053522586822509766 0.0049964189529418945 0.011770248413085938
0.9089089 0.005215715616941452 0.0110245943069458 0.006432250142097473 0.007733762264251709 0.004951834678649902 0.011837005615234375 0.006078481674194336 0.005369901657104492 0.005009055137634277 0.011837005615234375
0.9099099 0.005221458151936531 0.010916918516159058 0.006446510553359985 0.007747828960418701 0.004955947399139404 0.011904239654541016 0.00611114501953125 0.005387544631958008 0.005021512508392334 0.011904239654541016
0.9109109 0.005226939916610718 0.010805696249008179 0.006460502743721008 0.007761836051940918 0.004960238933563232 0.011970996856689453 0.00614476203918457 0.005405128002166748 0.00503385066986084 0.011970996856689453
0.9119119 0.005232483148574829 0.01069071888923645 0.0064747631549835205 0.007775545120239258 0.004964768886566162 0.012037992477416992 0.0061779022216796875 0.005422651767730713 0.005045831203460693 0.012037992477416992
0.9129129 0.0052370913326740265 0.01057291030883789 0.006489098072052002 0.007789015769958496 0.004969358444213867 0.012105464935302734 0.006211519241333008 0.005440175533294678 0.005057811737060547 0.012105464935302734
0.9139139 0.005241474136710167 0.010455042123794556 0.006503447890281677 0.007802128791809082 0.0049741268157958984 0.012172460556030273 0.006245851516723633 0.005457699298858643 0.0050694942474365234 0.012172460556030273
0.9149149 0.005245355889201164 0.010336518287658691 0.006517887115478516 0.007814943790435791 0.004979074001312256 0.012238740921020508 0.006279706954956055 0.005475163459777832 0.005081057548522949 0.012238740921020508
0.9159159 0.005248848348855972 0.010218799114227295 0.0065323710441589355 0.007827341556549072 0.0049842000007629395 0.012305736541748047 0.0063152313232421875 0.005492568016052246 0.005092442035675049 0.012305736541748047
0.9169169 0.005251765251159668 0.010102927684783936 0.006546869874000549 0.00783926248550415 0.0049893856048583984 0.012372970581054688 0.006350278854370117 0.005509912967681885 0.005103588104248047 0.012372970581054688
0.9179179 0.005254160612821579 0.009988367557525635 0.006561547517776489 0.007851004600524902 0.004994869232177734 0.012439727783203125 0.006386280059814453 0.0055272579193115234 0.005114436149597168 0.012439727783203125
0.9189189 0.005256567150354385 0.009876757860183716 0.006576135754585266 0.007862567901611328 0.0050005316734313965 0.012505769729614258 0.006422519683837891 0.005544543266296387 0.005125164985656738 0.012505769729614258
0.9199199 0.005257757380604744 0.009770363569259644 0.0065909624099731445 0.007873475551605225 0.0050064921379089355 0.012572526931762695 0.00645899772644043 0.005561769008636475 0.005135715007781982 0.012572526931762695
0.9209209 0.005259010940790176 0.009666115045547485 0.006605759263038635 0.007884323596954346 0.005012392997741699 0.012639045715332031 0.00649571418762207 0.005578875541687012 0.0051457881927490234 0.012639045715332031
0.9219219 0.005259817466139793 0.00956803560256958 0.006620556116104126 0.007894814014434814 0.0050185322761535645 0.01270604133605957 0.006532907485961914 0.005595982074737549 0.0051558613777160645 0.01270604133605957
0.9229229 0.005259694531559944 0.00947389006614685 0.006635501980781555 0.007904887199401855 0.005025088787078857 0.012772321701049805 0.006571054458618164 0.0056130290031433105 0.005165696144104004 0.012772321701049805
0.9239239 0.0052592698484659195 0.009386420249938965 0.006650418043136597 0.007914423942565918 0.00503164529800415 0.012839078903198242 0.006608486175537109 0.005630075931549072 0.005175292491912842 0.012839078903198242
0.9249249 0.005258301272988319 0.009304076433181763 0.006665483117103577 0.007923662662506104 0.005038559436798096 0.012905597686767578 0.006647586822509766 0.005647003650665283 0.005184650421142578 0.012905597686767578
0.9259259 0.005256939679384232 0.009228557348251343 0.00668063759803772 0.007932782173156738 0.005045652389526367 0.012971878051757812 0.006685972213745117 0.005663871765136719 0.005193829536437988 0.012971878051757812
0.9269269 0.005255063995718956 0.009158879518508911 0.0066957175731658936 0.007941365242004395 0.0050528645515441895 0.013037919998168945 0.006724834442138672 0.005680739879608154 0.0052027106285095215 0.013037919998168945
0.9279279 0.005252733826637268 0.00909683108329773 0.006710901856422424 0.007949590682983398 0.005060434341430664 0.013104677200317383 0.0067653656005859375 0.005697488784790039 0.0052114129066467285 0.013104677200317383
0.9289289 0.005249503999948502 0.009040534496307373 0.006726294755935669 0.007957279682159424 0.005068063735961914 0.013170957565307617 0.0068056583404541016 0.0057141780853271484 0.005219817161560059 0.013170957565307617
0.9299299 0.005245974287390709 0.008991897106170654 0.006741613149642944 0.007965028285980225 0.005076110363006592 0.01323556900024414 0.006846189498901367 0.005730807781219482 0.005228102207183838 0.01323556900024414
0.9309309 0.00524187833070755 0.008948802947998047 0.006756901741027832 0.007972121238708496 0.005084335803985596 0.013303041458129883 0.006886720657348633 0.005747437477111816 0.005236148834228516 0.013303041458129883
0.9319319 0.0052373651415109634 0.008913427591323853 0.0067724138498306274 0.007978737354278564 0.005092740058898926 0.013368606567382812 0.006927967071533203 0.0057639479637146 0.005244135856628418 0.013368606567382812
0.9329329 0.0052322931587696075 0.008884221315383911 0.006787747144699097 0.007985174655914307 0.005101501941680908 0.013434886932373047 0.006969928741455078 0.005780339241027832 0.005251765251159668 0.013434886932373047
0.9339339 0.005226576700806618 0.008861124515533447 0.006803438067436218 0.007991015911102295 0.005110502243041992 0.01349949836730957 0.007012128829956055 0.005796611309051514 0.005259215831756592 0.01349949836730957
0.9349349 0.005220428109169006 0.008844643831253052 0.006818950176239014 0.007996737957000732 0.005119681358337402 0.013565540313720703 0.007054328918457031 0.005813002586364746 0.005266427993774414 0.013565540313720703
0.9359359 0.005213765427470207 0.008833378553390503 0.006834700703620911 0.008001863956451416 0.0051291584968566895 0.013632059097290039 0.007097721099853516 0.005829155445098877 0.005273580551147461 0.013632059097290039
0.9369369 0.005206502974033356 0.008829116821289062 0.006850332021713257 0.008006751537322998 0.005138874053955078 0.013697624206542969 0.007140398025512695 0.005845189094543457 0.00528031587600708 0.013697624206542969
0.9379379 0.005235791206359863 0.008827894926071167 0.006866097450256348 0.008011341094970703 0.0051490068435668945 0.013763189315795898 0.007184267044067383 0.0058612823486328125 0.005287110805511475 0.013763189315795898
0.9389389 0.005279481410980225 0.00883251428604126 0.0068818628787994385 0.008015453815460205 0.005159318447113037 0.013828277587890625 0.00722813606262207 0.005877196788787842 0.005293786525726318 0.013828277587890625
0.9399399 0.005323886871337891 0.008841365575790405 0.006897717714309692 0.008018910884857178 0.005169868469238281 0.013894081115722656 0.007272958755493164 0.005893111228942871 0.005300045013427734 0.013894081115722656
0.9409409 0.005368530750274658 0.008853018283843994 0.00691358745098114 0.008022487163543701 0.005180835723876953 0.013958215713500977 0.007317781448364258 0.005908846855163574 0.00530630350112915 0.013958215713500977
0.9419419 0.005413651466369629 0.00886717438697815 0.006929472088813782 0.008024990558624268 0.005191981792449951 0.01402425765991211 0.007363080978393555 0.005924522876739502 0.00531238317489624 0.01402425765991211
0.9429429 0.0054593682289123535 0.0088844895362854 0.006945565342903137 0.008027315139770508 0.005203425884246826 0.014090299606323242 0.007408618927001953 0.005940139293670654 0.005318343639373779 0.014090299606323242
0.9439439 0.005505859851837158 0.008902132511138916 0.00696149468421936 0.008029639720916748 0.0052152276039123535 0.014154195785522461 0.007455348968505859 0.0059555768966674805 0.005324244499206543 0.014154195785522461
0.9449449 0.005552351474761963 0.008920490741729736 0.006977662444114685 0.008031129837036133 0.005227327346801758 0.014219284057617188 0.007501125335693359 0.005970954895019531 0.005330026149749756 0.014219284057617188
0.9459459 0.005599379539489746 0.008938491344451904 0.006993651390075684 0.00803232192993164 0.005239725112915039 0.014284849166870117 0.007548093795776367 0.005986273288726807 0.005335748195648193 0.014284849166870117
0.9469469 0.005647599697113037 0.008955001831054688 0.007009848952293396 0.008033156394958496 0.005252480506896973 0.014349699020385742 0.0075953006744384766 0.006001412868499756 0.005341231822967529 0.014349699020385742
0.9479479 0.005696594715118408 0.008969008922576904 0.007025986909866333 0.008033692836761475 0.005265593528747559 0.014414548873901367 0.007643222808837891 0.00601649284362793 0.005346536636352539 0.014414548873901367
0.9489489 0.005745232105255127 0.008979439735412598 0.007042229175567627 0.0080336332321167 0.005278944969177246 0.014477729797363281 0.0076906681060791016 0.006031394004821777 0.005351662635803223 0.014477729797363281
0.9499499 0.005795419216156006 0.008984476327896118 0.007058501243591309 0.008033037185668945 0.005292713642120361 0.01454305648803711 0.007739543914794922 0.00604623556137085 0.005356490612030029 0.01454305648803711
0.950951 0.005846560001373291 0.008985638618469238 0.007077842950820923 0.008032023906707764 0.005306661128997803 0.014607906341552734 0.007788181304931641 0.0060610175132751465 0.005360960960388184 0.014607906341552734
0.951952 0.0058980584144592285 0.008978486061096191 0.00710006058216095 0.008031070232391357 0.0053212642669677734 0.014671564102172852 0.007837533950805664 0.006075561046600342 0.005365252494812012 0.014671564102172852
0.952953 0.005951106548309326 0.008963555097579956 0.007122546434402466 0.008029162883758545 0.005335986614227295 0.014736175537109375 0.007887125015258789 0.0060901641845703125 0.0053691864013671875 0.014736175537109375
0.953954 0.006004691123962402 0.008938074111938477 0.007145300507545471 0.00802689790725708 0.005351066589355469 0.014800786972045898 0.007936716079711914 0.006104528903961182 0.005372941493988037 0.014800786972045898
0.954955 0.006059169769287109 0.008901923894882202 0.00716795027256012 0.008024632930755615 0.005366623401641846 0.014863967895507812 0.007987499237060547 0.006118834018707275 0.005376279354095459 0.014863967895507812
0.955956 0.0061144232749938965 0.008852094411849976 0.007190927863121033 0.008021533489227295 0.005382537841796875 0.014929533004760742 0.008038043975830078 0.006132960319519043 0.005379378795623779 0.014929533004760742
0.956957 0.00617063045501709 0.008789271116256714 0.007213965058326721 0.008018076419830322 0.005398750305175781 0.014993429183959961 0.008089542388916016 0.006147027015686035 0.005382180213928223 0.014993429183959961
0.957958 0.006226778030395508 0.008710741996765137 0.007237240672111511 0.008014082908630371 0.00541532039642334 0.015057802200317383 0.00814056396484375 0.006160914897918701 0.0053844451904296875 0.015057802200317383
0.958959 0.0062847137451171875 0.008614808320999146 0.00726066529750824 0.008009672164916992 0.005432307720184326 0.015120744705200195 0.008192062377929688 0.006174683570861816 0.005386412143707275 0.015120744705200195
0.95996 0.006342887878417969 0.008515000343322754 0.007284224033355713 0.008004844188690186 0.00544971227645874 0.01518559455871582 0.008244752883911133 0.006188333034515381 0.005388140678405762 0.01518559455871582
0.960961 0.006402075290679932 0.008415311574935913 0.007307857275009155 0.007999598979949951 0.005467593669891357 0.015247821807861328 0.008297204971313477 0.0062018632888793945 0.005389511585235596 0.015247821807861328
0.961962 0.006461918354034424 0.008315086364746094 0.007331639528274536 0.007993817329406738 0.0054857730865478516 0.015311002731323242 0.008350133895874023 0.006215214729309082 0.0053904056549072266 0.015311002731323242
0.962963 0.006523013114929199 0.008214801549911499 0.0073557049036026 0.007987499237060547 0.0055043697357177734 0.015375852584838867 0.008403301239013672 0.006228446960449219 0.00539088249206543 0.015375852584838867
0.963964 0.00658416748046875 0.008114635944366455 0.007379770278930664 0.007981181144714355 0.005523502826690674 0.015439033508300781 0.008457422256469727 0.00624161958694458 0.005391120910644531 0.015439033508300781
0.964965 0.006646692752838135 0.008015096187591553 0.0074041783809661865 0.007974207401275635 0.0055429935455322266 0.015501976013183594 0.008511781692504883 0.00625455379486084 0.005390763282775879 0.015501976013183594
0.965966 0.006709873676300049 0.0079173743724823 0.007428482174873352 0.007966458797454834 0.005562841892242432 0.015566587448120117 0.008565664291381836 0.006267368793487549 0.005390048027038574 0.015566587448120117
0.966967 0.006773948669433594 0.007819712162017822 0.007453113794326782 0.007958292961120605 0.005583226680755615 0.015630245208740234 0.008620977401733398 0.006280004978179932 0.005389034748077393 0.015630245208740234
0.967968 0.00683903694152832 0.007724016904830933 0.0074777305126190186 0.0079498291015625 0.005603969097137451 0.015694618225097656 0.008675098419189453 0.006292521953582764 0.005387425422668457 0.015694618225097656
0.968969 0.0069048404693603516 0.007629662752151489 0.007502540946006775 0.007941007614135742 0.005625128746032715 0.015755653381347656 0.00873112678527832 0.006304740905761719 0.0053855180740356445 0.015755653381347656
0.96997 0.006971836090087891 0.007535845041275024 0.007527470588684082 0.007931649684906006 0.005646884441375732 0.015819072723388672 0.008786916732788086 0.006316959857940674 0.0053830742835998535 0.015819072723388672
0.970971 0.00704038143157959 0.007445156574249268 0.007552534341812134 0.007921874523162842 0.005668997764587402 0.015883684158325195 0.008842945098876953 0.006329059600830078 0.005380213260650635 0.015883684158325195
0.971972 0.007109284400939941 0.00735589861869812 0.007577762007713318 0.007911264896392822 0.0056915283203125 0.015946388244628906 0.008899450302124023 0.0063408613204956055 0.0053768157958984375 0.015946388244628906
0.972973 0.0071797966957092285 0.007268667221069336 0.007603004574775696 0.007900416851043701 0.005714714527130127 0.016010761260986328 0.008956193923950195 0.006352543830871582 0.005373179912567139 0.016010761260986328
0.973974 0.007250666618347168 0.007183700799942017 0.0076284706592559814 0.007889091968536377 0.005738198757171631 0.016072511672973633 0.00901341438293457 0.006364107131958008 0.005368947982788086 0.016072511672973633
0.974975 0.007322430610656738 0.007099837064743042 0.007654085755348206 0.0078774094581604 0.005762159824371338 0.016135692596435547 0.009070873260498047 0.006375432014465332 0.00536423921585083 0.016135692596435547
0.975976 0.007396280765533447 0.007018566131591797 0.007679760456085205 0.007893085479736328 0.005786776542663574 0.016197681427001953 0.009129047393798828 0.00638657808303833 0.005358994007110596 0.016197681427001953
0.976977 0.0074710845947265625 0.006939798593521118 0.007705405354499817 0.007970809936523438 0.005811810493469238 0.016261577606201172 0.009186983108520508 0.0063974857330322266 0.005353331565856934 0.016261577606201172
0.977978 0.007546961307525635 0.006991714239120483 0.007731229066848755 0.008049249649047852 0.005837440490722656 0.01632404327392578 0.009244680404663086 0.006408274173736572 0.005347132682800293 0.01632404327392578
0.978979 0.0076236724853515625 0.007053673267364502 0.007757261395454407 0.00812840461730957 0.005863547325134277 0.016387224197387695 0.009303092956542969 0.006418824195861816 0.005340516567230225 0.016387224197387695
0.97998 0.0077021121978759766 0.007114291191101074 0.007783323526382446 0.008208394050598145 0.005890011787414551 0.016450166702270508 0.009362936019897461 0.006429195404052734 0.005333304405212402 0.016450166702270508
0.980981 0.0077817440032958984 0.007172882556915283 0.007809534668922424 0.008289337158203125 0.005917072296142578 0.016513586044311523 0.009422063827514648 0.006439268589019775 0.005325615406036377 0.016513586044311523
0.981982 0.007863044738769531 0.007230311632156372 0.007835835218429565 0.008370757102966309 0.005944728851318359 0.016576051712036133 0.00948190689086914 0.006449222564697266 0.005317509174346924 0.016576051712036133
0.982983 0.007945239543914795 0.007286757230758667 0.007862135767936707 0.008453369140625 0.0059729814529418945 0.016639232635498047 0.009541749954223633 0.00645899772644043 0.005308747291564941 0.016639232635498047
0.983984 0.00802922248840332 0.0073409974575042725 0.00788867473602295 0.008536815643310547 0.006001830101013184 0.01670241355895996 0.009602069854736328 0.006468474864959717 0.005299568176269531 0.01670241355895996
0.984985 0.008114397525787354 0.007394254207611084 0.007915139198303223 0.00862109661102295 0.00603097677230835 0.016765832901000977 0.009663105010986328 0.006477773189544678 0.005289852619171143 0.016765832901000977
0.985986 0.008201241493225098 0.007446706295013428 0.007941752672195435 0.008706092834472656 0.006060898303985596 0.016829729080200195 0.009723424911499023 0.0064868927001953125 0.005279600620269775 0.016829729080200195
0.986987 0.00829005241394043 0.007497191429138184 0.007968440651893616 0.00879204273223877 0.00609135627746582 0.01689291000366211 0.009784936904907227 0.00649571418762207 0.005268752574920654 0.01689291000366211
0.987988 0.008379220962524414 0.007546842098236084 0.007995173335075378 0.008878827095031738 0.006122291088104248 0.016956090927124023 0.009845972061157227 0.006504356861114502 0.0052574872970581055 0.016956090927124023
0.988989 0.008471250534057617 0.007595568895339966 0.008022099733352661 0.008966922760009766 0.006154000759124756 0.017018795013427734 0.009907722473144531 0.006512641906738281 0.005245685577392578 0.017018795013427734
0.98999 0.008564352989196777 0.0076431334018707275 0.008048981428146362 0.009055376052856445 0.006186127662658691 0.01708245277404785 0.009969472885131836 0.00652080774307251 0.005233287811279297 0.01708245277404785
0.990991 0.0086594820022583 0.007690250873565674 0.008075878024101257 0.009145021438598633 0.006218910217285156 0.017145872116088867 0.010031700134277344 0.006528615951538086 0.005220353603363037 0.017145872116088867
0.991992 0.00875633955001831 0.007736533880233765 0.008102983236312866 0.009235262870788574 0.006252288818359375 0.017209768295288086 0.010094165802001953 0.0065361857414245605 0.005206942558288574 0.017209768295288086
0.992993 0.008855044841766357 0.007781565189361572 0.008130043745040894 0.009326815605163574 0.0062863826751708984 0.017273426055908203 0.010157346725463867 0.006543517112731934 0.005192935466766357 0.017273426055908203
0.993994 0.00895601511001587 0.007827311754226685 0.008157104253768921 0.00941920280456543 0.0063210129737854 0.01733565330505371 0.010220527648925781 0.006550610065460205 0.005178511142730713 0.01733565330505371
0.994995 0.009058058261871338 0.007872015237808228 0.008184298872947693 0.009512543678283691 0.006356358528137207 0.017400741577148438 0.010283470153808594 0.0065574049949646 0.00516355037689209 0.017400741577148438
0.995996 0.00916290283203125 0.007916808128356934 0.00821143388748169 0.00960683822631836 0.006392240524291992 0.017462491989135742 0.010346412658691406 0.006563901901245117 0.0051479339599609375 0.017462491989135742
0.996997 0.009269297122955322 0.007961034774780273 0.008238688111305237 0.009702086448669434 0.006428956985473633 0.017528772354125977 0.010410547256469727 0.006569981575012207 0.005131781101226807 0.017528772354125977
0.997998 0.00937807559967041 0.008005321025848389 0.008265852928161621 0.009798288345336914 0.0064661502838134766 0.017592191696166992 0.010474205017089844 0.006575942039489746 0.005114912986755371 0.017592191696166992
0.998999 0.009489119052886963 0.008051395416259766 0.008293122053146362 0.009895682334899902 0.006503939628601074 0.017656326293945312 0.010539054870605469 0.006581544876098633 0.005097389221191406 0.017656326293945312
1.0 0.009602010250091553 0.00809633731842041 0.008320584893226624 0.009993910789489746 0.006542623043060303 0.01771998405456543 0.010602951049804688 0.006586849689483643 0.005079150199890137 0.01771998405456543


==> Plots/SM_AVR_GOV_KAN_mse.dat <==
t theta omega E_d_dash E_q_dash R_F V_r E_fd P_sv P_m total
0.0 9.625381790101528e-05 0.00020021341333631426 4.631766933016479e-05 0.00014701391046401113 1.8281391021446325e-05 0.00014445373381022364 6.67649510432966e-05 8.146858817781322e-06 3.2449399441247806e-05 8.443279511993751e-05
0.001001001 9.069262159755453e-05 0.00019208728917874396 4.438976975507103e-05 0.00013315390970092267 1.6632147890049964e-05 0.00014555317466147244 6.280253001023084e-05 8.043430170801003e-06 3.141087290714495e-05 8.052953489823267e-05
0.002002002 8.572399383410811e-05 0.00018741731764748693 4.2704585212050006e-05 0.00012172560673207045 1.5341680409619585e-05 0.00014558850671164691 5.917431553825736e-05 8.016580977709964e-06 3.0550181691069156e-05 7.736031693639234e-05
0.003003003 8.126049215206876e-05 0.0001838029857026413 4.119976802030578e-05 0.00011215771519346163 1.431474902346963e-05 0.00014441736857406795 5.580651850323193e-05 8.038541636778973e-06 2.982174373755697e-05 7.453554280800745e-05
0.004004004 7.722029840806499e-05 0.00018094443657901138 3.981540066888556e-05 0.00010404150816611946 1.3480537745635957e-05 0.00014221870515029877 5.269729808787815e-05 8.089191396720707e-06 2.9187942345743068e-05 7.196614751592278e-05
0.005005005 7.35346766305156e-05 0.00017871982709039003 3.849900167551823e-05 9.707934805192053e-05 1.2787242667400278e-05 0.00013926663086749613 4.986938802176155e-05 8.155278010235634e-06 2.8617823772947304e-05 6.961436156416312e-05
0.006006006 7.014958828222007e-05 0.00017678314179647714 3.7212092138361186e-05 9.10463641048409e-05 1.219932619278552e-05 0.0001358504523523152 4.7340599849121645e-05 8.22817673906684e-06 2.8088599719922058e-05 6.743314588675275e-05
0.007007007 6.702185783069581e-05 0.00017496019427198917 3.593047586036846e-05 8.577824337407947e-05 1.1688079212035518e-05 0.00013217372179497033 4.509920108830556e-05 8.30222688819049e-06 2.7583026167121716e-05 6.539300375152379e-05
0.008008008 6.411354843294248e-05 0.00017325270164292306 3.4642278478713706e-05 8.114194497466087e-05 1.1230678865103982e-05 0.0001283977908315137 4.3123651266796514e-05 8.374672688660212e-06 2.7089165087090805e-05 6.348516762955114e-05
0.009009009 6.139459583209828e-05 0.0001715068065095693 3.334650318720378e-05 7.703907613176852e-05 1.0813982044055592e-05 0.00012465062900446355 4.138965596212074e-05 8.444266313745175e-06 2.6599522243486717e-05 6.168723484734073e-05
0.01001001 5.884600614081137e-05 0.0001695076934993267 3.204950917279348e-05 7.33890847186558e-05 1.043051543092588e-05 0.00012099984451197088 3.987135278293863e-05 8.511223313689698e-06 2.6108855308848433e-05 5.996823529130779e-05
0.011011011 5.6447297538397834e-05 0.0001671337231528014 3.076098801102489e-05 7.012494461378083e-05 1.00770757853752e-05 0.0001174822318716906 3.85404346161522e-05 8.576244908908848e-06 2.5614333935664035e-05 5.830636655446142e-05
0.012012012 5.418317232397385e-05 0.0001642995630390942 2.94906749331858e-05 6.719569501001388e-05 9.752719051903114e-06 0.0001141194297815673 3.7369642086559907e-05 8.64011872181436e-06 2.51140481850598e-05 5.668501034961082e-05
0.013013013 5.204154149396345e-05 0.00016101669461932033 2.824661169142928e-05 6.455590482801199e-05 9.457827218284365e-06 0.00011089867621194571 3.6335084587335587e-05 8.703481398697477e-06 2.46063409576891e-05 5.5095799325499684e-05
0.014014014 5.000944292987697e-05 0.00015728935250081122 2.7035548555431888e-05 6.216821930138394e-05 9.19335252547171e-06 0.00010781217133626342 3.541295154718682e-05 8.766489372646902e-06 2.4091097657219507e-05 5.353096275939606e-05
0.015015015 4.807479490409605e-05 0.00015312086907215416 2.586286973382812e-05 6.0001686506439e-05 8.959807928476948e-06 0.00010483115329407156 3.458330320427194e-05 8.82936546986457e-06 2.356806908210274e-05 5.1981329306727275e-05
0.016016016 4.62318494101055e-05 0.0001485239336034283 2.473262975399848e-05 5.802874147775583e-05 8.758041076362133e-06 0.00010193880734732375 3.382877184776589e-05 8.891594006854575e-06 2.3038026483845897e-05 5.044137651566416e-05
0.017017016 4.446791353984736e-05 0.00014356878818944097 2.364702959312126e-05 5.622604658128694e-05 8.588479431637097e-06 9.91021515801549e-05 3.313800334581174e-05 8.952863936428912e-06 2.250243596790824e-05 4.891041317023337e-05
0.018018018 4.2778912757057697e-05 0.0001383083435939625 2.2608561266679317e-05 5.45753791811876e-05 8.451208486803807e-06 9.631092689232901e-05 3.2501298846909776e-05 9.012428563437425e-06 2.1963007384329103e-05 4.739000723930076e-05
0.019019019 4.116127820452675e-05 0.0001328701910097152 2.1618294340441935e-05 5.3063260565977544e-05 8.345340575033333e-06 9.354017674922943e-05 3.191524956491776e-05 9.069462066690903e-06 2.1420648408820853e-05 4.58893264294602e-05
0.02002002 3.961011680075899e-05 0.00012743349361699075 2.067736022581812e-05 5.1676572184078395e-05 8.269984391517937e-06 9.079560550162569e-05 3.137554813292809e-05 9.122683877649251e-06 2.0877158021903597e-05 4.442650606506504e-05
0.021021022 3.8123875128803775e-05 0.00012215533934067935 1.978571708605159e-05 5.0406557420501485e-05 8.223287295550108e-06 8.80676307133399e-05 3.088136872975156e-05 9.171290912490804e-06 2.03331328521017e-05 4.301646549720317e-05
0.022022022 3.6701050703413785e-05 0.00011714787979144603 1.8943346731248312e-05 4.924662789562717e-05 8.203417564800475e-06 8.534894732292742e-05 3.0429991966229863e-05 9.213432349497452e-06 1.9789807993220165e-05 4.166939470451325e-05
0.023023022 3.5341385228093714e-05 0.00011243276094319299 1.814985807868652e-05 4.81878814753145e-05 8.207855898945127e-06 8.265970245702192e-05 3.0021503334864974e-05 9.24770938581787e-06 1.924788739415817e-05 4.0388506022281945e-05
0.024024025 3.404486778890714e-05 0.00010800043673953041 1.740465813782066e-05 4.7224490117514506e-05 8.234159395215102e-06 7.99989138613455e-05 2.9654018362634815e-05 9.272573151974939e-06 1.870765845524147e-05 3.91713110730052e-05
0.025025025 3.2812811696203426e-05 0.00010384294000687078 1.6706511814845726e-05 4.634988363250159e-05 8.27964504424017e-06 7.73740466684103e-05 2.93285174848279e-05 9.286604836233892e-06 1.81697523657931e-05 3.801674392889254e-05
0.026026025 3.1647909054299816e-05 9.99596159090288e-05 1.6054276784416288e-05 4.555804844130762e-05 8.341248758370057e-06 7.480761996703222e-05 2.9042046662652865e-05 9.288339242630173e-06 1.7634576579439454e-05 3.692596510518342e-05
0.027027028 3.055147681152448e-05 9.631372813601047e-05 1.5446417819475755e-05 4.484319651965052e-05 8.416576747549698e-06 7.231162453535944e-05 2.879336170735769e-05 9.276778655475937e-06 1.710247124719899e-05 3.589506741263904e-05
0.028028028 2.9524779165512882e-05 9.285096894018352e-05 1.4881557945045643e-05 4.419741526362486e-05 8.503255230607465e-06 6.991167174419388e-05 2.8577749617397785e-05 9.251136361854151e-06 1.6574063920415938e-05 3.4919179597636685e-05
0.029029028 2.8567308618221432e-05 8.95534612936899e-05 1.435785543435486e-05 4.36136506323237e-05 8.598959539085627e-06 6.762858538422734e-05 2.8391446903697215e-05 9.210690222971607e-06 1.6050087651819922e-05 3.399689376237802e-05
0.03003003 2.7677380785462447e-05 8.63861059769988e-05 1.3873427633370738e-05 4.308453208068386e-05 8.701797014509793e-06 6.547823431901634e-05 2.8231841497472487e-05 9.15519649424823e-06 1.5531421013292857e-05 3.3124437322840095e-05
0.031031031 2.6855261239688843e-05 8.331263234140351e-05 1.3426422810880467e-05 4.260093919583596e-05 8.80924653756665e-06 6.346623558783904e-05 2.8092543288948946e-05 9.084406883630436e-06 1.501858696428826e-05 3.2296251447405666e-05
0.03203203 2.6096109650097787e-05 8.031247125472873e-05 1.301498559769243e-05 4.2156090785283595e-05 8.919681022234727e-06 6.159758777357638e-05 2.796825356199406e-05 8.998682460514829e-06 1.4512252164422534e-05 3.150845805066638e-05
0.033033032 2.5399445803486742e-05 7.736702536931261e-05 1.263712692889385e-05 4.174232526565902e-05 9.031143235915806e-06 5.987197801005095e-05 2.7853737265104428e-05 8.89828061190201e-06 1.4013524378242437e-05 3.075717540923506e-05
0.034034032 2.4759656298556365e-05 7.443726644851267e-05 1.2291306120459922e-05 4.1352235712110996e-05 9.14214069780428e-06 5.8277826610719785e-05 2.7743586542783305e-05 8.784113560977858e-06 1.3523346751753706e-05 3.0034609153517522e-05
0.035035037 2.4174607460736297e-05 7.151356112444773e-05 1.1975746019743383e-05 4.0981307392939925e-05 9.251307346858084e-06 5.6803262850735337e-05 2.763307566056028e-05 8.656896170577966e-06 1.3042911632510368e-05 2.9336964871617965e-05
0.036036037 2.3641254301765002e-05 6.860303255962208e-05 1.1689050552377012e-05 4.0622624510433525e-05 9.357549060950987e-06 5.5440144933527336e-05 2.7516989575815387e-05 8.517584319633897e-06 1.2573220374179073e-05 2.8662383556365967e-05
0.037037037 2.3153423171606846e-05 6.573062273673713e-05 1.1429628102632705e-05 4.027233808301389e-05 9.46009186009178e-06 5.4169606301002204e-05 2.739214505709242e-05 8.367381269636098e-06 1.2115987374272663e-05 2.8010137612000108e-05
0.038038038 2.2707752577844076e-05 6.29236237728037e-05 1.1196057130291592e-05 3.99278687837068e-05 9.55807809077669e-06 5.298087853589095e-05 2.7254440283286385e-05 8.207293831219431e-06 1.1672328582790215e-05 2.738092553045135e-05
0.039039038 2.2302139768726192e-05 6.0228871006984264e-05 1.0987057976308279e-05 3.958476008847356e-05 9.650253559811972e-06 5.1859042287105694e-05 2.709982800297439e-05 8.0384525062982e-06 1.1243621884204913e-05 2.677711563592311e-05
0.04004004 2.1931309674982913e-05 5.764508023275994e-05 1.0801393727888353e-05 3.924039992853068e-05 9.73600890574744e-06 5.079858237877488e-05 2.6924864869215526e-05 7.861955054977443e-06 1.0831075996975414e-05 2.6196745238848962e-05
0.041041043 2.1594521967926994e-05 5.516050441656262e-05 1.063794843503274e-05 3.889343133778311e-05 9.814416443987284e-06 4.9791640776675195e-05 2.6729194360086694e-05 7.679062946408521e-06 1.0435956937726587e-05 2.5637409635237418e-05
0.042042043 2.1287554773152806e-05 5.277521631796844e-05 1.0495683454792015e-05 3.8539998058695346e-05 9.884343853627797e-06 4.882454595644958e-05 2.650960595929064e-05 7.490715688618366e-06 1.0058790394396055e-05 2.5096274839597754e-05
0.043043043 2.1010058844694868e-05 5.0490729336161166e-05 1.0373341865488328e-05 3.818116238107905e-05 9.945228157448582e-06 4.7901005018502474e-05 2.626984496600926e-05 7.297933279915014e-06 9.700412192614749e-06 2.4574414055678062e-05
0.044044044 2.075930024147965e-05 4.830815305467695e-05 1.026987774821464e-05 3.781449413509108e-05 9.99578242044663e-06 4.7008721594465896e-05 2.6008296117652208e-05 7.101637947926065e-06 9.36100786930183e-06 2.406969724688679e-05
0.045045044 2.0532877897494473e-05 4.623912172974087e-05 1.018431612465065e-05 3.7441295717144385e-05 1.0035410014097579e-05 4.614988210960291e-05 2.572702942416072e-05 6.902533186803339e-06 9.04092757991748e-06 2.358371057198383e-05
0.046046045 2.033013333857525e-05 4.4304051698418334e-05 1.0115684744960163e-05 3.706160350702703e-05 1.006268666969845e-05 4.531388185569085e-05 2.54287679126719e-05 6.701385700580431e-06 8.740029443288222e-06 2.311758180439938e-05
0.04704705 2.0148907424299978e-05 4.250076017342508e-05 1.006308139039902e-05 3.667626151582226e-05 1.0076815669890493e-05 4.449940024642274e-05 2.51158944593044e-05 6.498993570858147e-06 8.458148840873037e-06 2.267092168040108e-05
0.04804805 1.998801963054575e-05 4.083368548890576e-05 1.0025684787251521e-05 3.6285990063333884e-05 1.0077156730403658e-05 4.370070018921979e-05 2.479219256201759e-05 6.295831099123461e-06 8.194929250748828e-06 2.2243799321586266e-05
0.04904905 1.9844981579808518e-05 3.929195008822717e-05 1.0002546332543716e-05 3.589179686969146e-05 1.0063624358735979e-05 4.292029916541651e-05 2.4461953216814436e-05 6.0924398894712795e-06 7.949712198751513e-06 2.1835479856235906e-05
0.05005005 1.9719225747394376e-05 3.7871344829909503e-05 9.9929457064718e-06 3.5494631447363645e-05 1.0036192179541104e-05 4.214536602376029e-05 2.412912181171123e-05 5.889401109016035e-06 7.721731890342198e-06 2.144443897122983e-05
0.05105105 1.961005364137236e-05 3.656155968201347e-05 9.995964319386985e-06 3.509562520775944e-05 9.994978427130263e-06 4.138974327361211e-05 2.379986472078599e-05 5.687232714990387e-06 7.510257091780659e-06 2.1071698938612826e-05
0.05205205 1.9516030079103075e-05 3.535585346980952e-05 1.0010820915340446e-05 3.469477451290004e-05 9.9404151114868e-06 4.0643237298354506e-05 2.3477297872886993e-05 5.486207101057516e-06 7.314111826417502e-06 2.0715417122119106e-05
0.05305305 1.943731876963284e-05 3.424235910642892e-05 1.0036665116786025e-05 3.429343269090168e-05 9.873210728983395e-06 3.9914015360409394e-05 2.3168355255620554e-05 5.286769010126591e-06 7.1324125201499555e-06 2.037606100202538e-05
0.054054055 1.937087654368952e-05 3.319813185953535e-05 1.0072602890431881e-05 3.3892389183165506e-05 9.79379183263518e-06 3.9198825106723234e-05 2.2877993615111336e-05 5.089357728138566e-06 6.964172371226596e-06 2.0050905732205138e-05
0.055055056 1.9315271856612526e-05 3.222230589017272e-05 1.011778113024775e-05 3.34928190568462e-05 9.703260730020702e-06 3.8502923416672274e-05 2.2611211534240283e-05 4.8941569730232e-06 6.808160378568573e-06 1.9740877178264782e-05
0.056056056 1.9270190023235045e-05 3.131946505163796e-05 1.0171321264351718e-05 3.309337262180634e-05 9.60276975092711e-06 3.782952262554318e-05 2.2372109015122987e-05 4.701792477135314e-06 6.663210115220863e-06 1.9447083104751073e-05
0.057057057 1.9234568753745407e-05 3.0495246392092668e-05 1.0232345630356576e-05 3.269648732384667e-05 9.492982826486696e-06 3.7185385735938326e-05 2.2165635527926497e-05 4.51263076683972e-06 6.528366156999255e-06 1.9171517124050297e-05
0.058058057 1.9205583157599904e-05 2.9752896807622164e-05 1.0299942914571147e-05 3.230010042898357e-05 9.374854926136322e-06 3.6576337151927873e-05 2.199483606091235e-05 4.327022907091305e-06 6.40244024907588e-06 1.891489046101924e-05
0.059059057 1.9181996322004125e-05 2.9088256269460544e-05 1.037330184772145e-05 3.19059363391716e-05 9.249612958228681e-06 3.600397030822933e-05 2.1861691493541002e-05 4.14544774685055e-06 6.284540177148301e-06 1.8677194020710886e-05
0.06006006 1.916313703986816e-05 2.8489632313721813e-05 1.045165117830038e-05 3.151274358970113e-05 9.118265552388038e-06 3.547372398315929e-05 2.1768226361018606e-05 3.968132205045549e-06 6.1735231611237396e-06 1.8457671103533357e-05
0.061061062 1.9148556020809337e-05 2.7942483939114027e-05 1.0534231478231959e-05 3.1120751373237e-05 8.981824976217467e-06 3.4983590012416244e-05 2.1715633920393884e-05 3.795495558733819e-06 6.068452421459369e-06 1.825455910875462e-05
0.062062062 1.9135612092213705e-05 2.7440990379545838e-05 1.0620264220051467e-05 3.0729810532648116e-05 8.841501767165028e-06 3.4542506909929216e-05 2.1703152015106753e-05 3.627788373705698e-06 5.9685030464606825e-06 1.8067792552756146e-05
0.06306306 1.9124361642752774e-05 2.6984042051481083e-05 1.0709296475397423e-05 3.033996472368017e-05 8.698831152287312e-06 3.4143871744163334e-05 2.1731248125433922e-05 3.4651982332434272e-06 5.872772362636169e-06 1.7896622011903673e-05
0.06406406 1.911292565637268e-05 2.6560517653706484e-05 1.0800445124914404e-05 2.9951352189527825e-05 8.5545725596603e-06 3.379515328560956e-05 2.1795474822283722e-05 3.3079197692131856e-06 5.780549145129044e-06 1.7739879695000127e-05
0.06506506 1.9101846191915683e-05 2.6161569621763192e-05 1.0893239050346892e-05 2.9563803764176555e-05 8.410654118051752e-06 3.348098834976554e-05 2.1896559701417573e-05 3.1561685318592936e-06 5.69095345781534e-06 1.7595088138477877e-05
0.066066064 1.9088431145064533e-05 2.5779250790947117e-05 1.0987105270032771e-05 2.9178136173868552e-05 8.267452358268201e-06 3.321362237329595e-05 2.2029516912880354e-05 3.010096861544298e-06 5.603726094705053e-06 1.7461925381212495e-05
0.067067064 1.9072351278737187e-05 2.541296271374449e-05 1.1081508091592696e-05 2.8793727324227802e-05 8.126351531245746e-06 3.298043520771898e-05 2.2189800802152604e-05 2.8697691050183494e-06 5.51825542061124e-06 1.7338352336082608e-05
0.068068065 1.9053824871662073e-05 2.5058048777282238e-05 1.11759009087109e-05 2.8411961466190405e-05 7.988233846845105e-06 3.27783782267943e-05 2.2375717890099622e-05 2.7353612495062407e-06 5.4340293900168035e-06 1.722349588817451e-05
0.06906907 1.9033217540709302e-05 2.471790139679797e-05 1.1269935384916607e-05 2.8032487534801476e-05 7.854169780330267e-06 3.2602885767119005e-05 2.258299537061248e-05 2.6070279091072734e-06 5.3509952522290405e-06 1.7116846720455214e-05
0.07007007 1.900822826428339e-05 2.4404913347098045e-05 1.1363124940544367e-05 2.76560676866211e-05 7.724333045189269e-06 3.245595871703699e-05 2.2805770640843548e-05 2.484753395037842e-06 5.268777385936119e-06 1.7019103324855678e-05
0.07107107 1.8980756067321636e-05 2.412082176306285e-05 1.1455061212473083e-05 2.728257459239103e-05 7.599764558108291e-06 3.23257154377643e-05 2.3040358428261243e-05 2.3684874577156734e-06 5.187221177038737e-06 1.6928974218899384e-05
0.072072074 1.894949127745349e-05 2.386087908234913e-05 1.154524852609029e-05 2.6911697204923257e-05 7.480589829356177e-06 3.221533552277833e-05 2.3281858375412412e-05 2.2582296423934167e-06 5.1061338126601186e-06 1.6845497157191858e-05
0.073073074 1.8915463442681357e-05 2.3622864318895154e-05 1.1633384019660298e-05 2.6544759748503566e-05 7.367531907220837e-06 3.2118925446411595e-05 2.352818410145119e-05 2.153913783331518e-06 5.025494374422124e-06 1.6767835404607467e-05
0.074074075 1.887783764686901e-05 2.3402659280691296e-05 1.1718908353941515e-05 2.6180967324762605e-05 7.26017515262356e-06 3.203239248250611e-05 2.3772692657075822e-05 2.0554086859192466e-06 4.945191903971136e-06 1.6694026271579787e-05
0.075075075 1.8836672097677365e-05 2.3192096705315635e-05 1.180135859613074e-05 2.5820889277383685e-05 7.1589715844311286e-06 3.195431418134831e-05 2.4013797883526422e-05 1.962677288247505e-06 4.865185474045575e-06 1.662288559600711e-05
0.076076075 1.879157207440585e-05 2.2977224944042973e-05 1.1880355486937333e-05 2.546403993619606e-05 7.0635373958793934e-06 3.1886695069260895e-05 2.424770536890719e-05 1.8755017663352191e-06 4.785457349498756e-06 1.6552454326301813e-05
0.077077076 1.874315603345167e-05 2.2747417460777797e-05 1.1955426998611074e-05 2.5110304704867303e-05 6.973678864596877e-06 3.182704676873982e-05 2.4471613869536668e-05 1.7938232304004487e-06 4.7060225369932596e-06 1.648094257689081e-05
0.078078076 1.8690372598939575e-05 2.2487229216494597e-05 1.2026068361592479e-05 2.476071495038923e-05 6.889191809023032e-06 3.1770112400408834e-05 2.4683266019565053e-05 1.7174641016026726e-06 4.6269055928860325e-06 1.6405703718191944e-05
0.07907908 1.8633960280567408e-05 2.2185446141520515e-05 1.2092040378774982e-05 2.4413940991507843e-05 6.809695605625166e-06 3.172109791194089e-05 2.4880260752979666e-05 1.646258965593006e-06 4.548151082417462e-06 1.6325651813531294e-05
0.08008008 1.8574313799035735e-05 2.183842116210144e-05 1.2152680938015692e-05 2.4071250663837418e-05 6.735173883498646e-06 3.16726254823152e-05 2.5062090571736917e-05 1.579996592226962e-06 4.47001139036729e-06 1.6239619071711786e-05
0.08108108 1.8510565496399067e-05 2.1452653527376242e-05 1.220789272338152e-05 2.3732087356620468e-05 6.665314231213415e-06 3.163297878927551e-05 2.5226296202163212e-05 1.5185512438620208e-06 4.392500159156043e-06 1.614876055100467e-05
0.082082085 1.84447144420119e-05 2.103350925608538e-05 1.2257245543878525e-05 2.339607999601867e-05 6.599591415579198e-06 3.159510742989369e-05 2.5373803509864956e-05 1.4616609860240715e-06 4.315730620874092e-06 1.6053050785558298e-05
0.083083086 1.837553827499505e-05 2.0590909116435796e-05 1.2300414709898178e-05 2.3064761990099214e-05 6.537816716445377e-06 3.1556832254864275e-05 2.550335011619609e-05 1.409195192536572e-06 4.239985173626337e-06 1.5953201000229456e-05
0.084084086 1.830346263886895e-05 2.0125133232795633e-05 1.2337278349150438e-05 2.2737560357199982e-05 6.478857812908245e-06 3.152430144837126e-05 2.5613344405428506e-05 1.3608589597424725e-06 4.165242899034638e-06 1.5849560440983623e-05
0.08508509 1.8229331544716842e-05 1.9636880097095855e-05 1.2367583622108214e-05 2.2413756596506573e-05 6.423003469535615e-06 3.149924668832682e-05 2.5706867745611817e-05 1.3164925576347741e-06 4.091712980880402e-06 1.574276393512264e-05
0.08608609 1.8152582924813032e-05 1.913228516059462e-05 1.23911740956828e-05 2.209494232374709e-05 6.369416951201856e-06 3.1470470275962725e-05 2.5783734599826857e-05 1.2758237062371336e-06 4.019578682346037e-06 1.5632222130079754e-05
0.08708709 1.8073147657560185e-05 1.861296004790347e-05 1.2407833310135175e-05 2.178056638513226e-05 6.317857241810998e-06 3.145197842968628e-05 2.5844921765383333e-05 1.2386834669086966e-06 3.948996436520247e-06 1.5519661246798933e-05
0.08808809 1.79916405613767e-05 1.8082657334161922e-05 1.2417549442034215e-05 2.147111445083283e-05 6.268090601224685e-06 3.143689173157327e-05 2.589162795629818e-05 1.2047743211951456e-06 3.880030817526858e-06 1.5404932128149085e-05
0.08908909 1.7907686924445443e-05 1.754377990437206e-05 1.2420210623531602e-05 2.1167299564694986e-05 6.219494935066905e-06 3.1422787287738174e-05 2.592310556792654e-05 1.173900159301411e-06 3.812876684605726e-06 1.5287903806893155e-05
0.09009009 1.7821064830059186e-05 1.7004042092594318e-05 1.2415749552019406e-05 2.0868063074885868e-05 6.172191206132993e-06 3.142283094348386e-05 2.5945284505723976e-05 1.145835767601966e-06 3.747571554413298e-06 1.5171404811553657e-05
0.09109109 1.7732194464770146e-05 1.646630698814988e-05 1.2404207154759206e-05 2.057442907243967e-05 6.1254954744072165e-06 3.14274693664629e-05 2.5956478566513397e-05 1.1203517260582885e-06 3.6843371162831318e-06 1.5054585674079135e-05
0.09209209 1.7639144061831757e-05 1.5934030670905486e-05 1.2385479749355e-05 2.0286761355237104e-05 6.079603735997807e-06 3.144589936709963e-05 2.596126068965532e-05 1.0972380550811067e-06 3.623270913521992e-06 1.4939188076823484e-05
0.09309309 1.754408367560245e-05 1.5418931070598774e-05 1.2359708307485562e-05 2.0005109035992064e-05 6.0339943956932984e-06 3.146577000734396e-05 2.5958606784115545e-05 1.076292051038763e-06 3.564404778444441e-06 1.4825211110292003e-05
0.0940941 1.7445468984078616e-05 1.4926370567991398e-05 1.2326990145083982e-05 1.9728859115275554e-05 5.988541033730144e-06 3.149547410430387e-05 2.5952436772058718e-05 1.0572792916718754e-06 3.507989276840817e-06 1.4714380085933954e-05
0.0950951 1.73434782482218e-05 1.4464479136222508e-05 1.2287372555874754e-05 1.9459263057797216e-05 5.943587439105613e-06 3.1539271731162444e-05 2.5944560547941364e-05 1.0401058716524858e-06 3.4539921216492075e-06 1.4608457604481373e-05
0.0960961 1.7237693100469187e-05 1.4040556379768532e-05 1.224106836161809e-05 1.9195615095668472e-05 5.8985301620850805e-06 3.158920299028978e-05 2.593769386294298e-05 1.0245016710541677e-06 3.4025924833258614e-06 1.4507495507132262e-05
0.0970971 1.7127815226558596e-05 1.3658636817126535e-05 1.2188216715003364e-05 1.8938208086183295e-05 5.853688435308868e-06 3.164956433465704e-05 2.593101453385316e-05 1.0103386784976465e-06 3.353899728608667e-06 1.4412376913242042e-05
0.0980981 1.7014925106195733e-05 1.3316005606611725e-05 1.2129035894759e-05 1.868732215370983e-05 5.808773948956514e-06 3.171734351781197e-05 2.5929701223503798e-05 9.975166221920517e-07 3.307949100417318e-06 1.4323174582386855e-05
0.0990991 1.689577584329527e-05 1.3014023352297954e-05 1.2063710528309457e-05 1.8442839063936844e-05 5.7636630117485765e-06 3.1794043025001884e-05 2.593252793303691e-05 9.858417797659058e-07 3.2649363674863707e-06 1.4239707525121048e-05
0.1001001 1.677353066042997e-05 1.2752520888170693e-05 1.1992480722256005e-05 1.8204707885161042e-05 5.718455668102251e-06 3.187973197782412e-05 2.594250690890476e-05 9.75235593614343e-07 3.2247305625787703e-06 1.4162656043481547e-05
0.1011011 1.6644684365019202e-05 1.2534736924862955e-05 1.1915641152882017e-05 1.7973241483559832e-05 5.673243776982417e-06 3.197003752575256e-05 2.5960918719647452e-05 9.656065458329977e-07 3.1875481454335386e-06 1.4091740922594909e-05
0.1021021 1.6512000001966953e-05 1.2357426385278814e-05 1.1833310963993426e-05 1.774826341716107e-05 5.627887730952352e-06 3.206153996870853e-05 2.5987868866650388e-05 9.568540235704859e-07 3.1533691071672365e-06 1.4026502867636736e-05
0.1031031 1.63725417223759e-05 1.2218699339427985e-05 1.1745874871849082e-05 1.752925345499534e-05 5.582319317909423e-06 3.216019467799924e-05 2.6024043108918704e-05 9.489402827966842e-07 3.122218458884163e-06 1.3967121958557982e-05
0.1041041 1.622831950953696e-05 1.2116681318730116e-05 1.1653510227915831e-05 1.731665906845592e-05 5.536572189157596e-06 3.2259402360068634e-05 2.607051283121109e-05 9.417170758752036e-07 3.0940693704906153e-06 1.3913049770053476e-05
0.1051051 1.6078687622211874e-05 1.2045452422171365e-05 1.1556442586879712e-05 1.711052391328849e-05 5.490876446856419e-06 3.236028351238929e-05 2.612620846775826e-05 9.351866765427985e-07 3.068882506340742e-06 1.3863616004528012e-05
0.1061061 1.5924233593977988e-05 1.2000764399999753e-05 1.1455109415692277e-05 1.691059696895536e-05 5.445403985504527e-06 3.246231426601298e-05 2.6191155484411865e-05 9.293314064962033e-07 3.0467604119621683e-06 1.3818407751386985e-05
0.10710711 1.5764615454827435e-05 1.1977592293987982e-05 1.1349674423399847e-05 1.6716279787942767e-05 5.399912879511248e-06 3.25646651617717e-05 2.6265550332027487e-05 9.240598615178897e-07 3.0276096367742866e-06 1.377666285407031e-05
0.10810811 1.560112832521554e-05 1.197310757561354e-05 1.1240514140808955e-05 1.6528230844414793e-05 5.35485787622747e-06 3.2662166631780565e-05 2.634581869642716e-05 9.193997243528429e-07 3.0114056244201493e-06 1.373740360577358e-05
0.10910911 1.5433091903105378e-05 1.198239260702394e-05 1.1128022379125468e-05 1.6345991753041744e-05 5.310117558110505e-06 3.275760536780581e-05 2.6431096557644196e-05 9.153064297606761e-07 2.998192485392792e-06 1.3700202543986961e-05
0.11011011 1.5261859516613185e-05 1.2002901712548919e-05 1.1012435606971849e-05 1.6169051377801225e-05 5.265893378236797e-06 3.284353806520812e-05 2.6519119273871183e-05 9.117485433307593e-07 2.987791503983317e-06 1.3663816389453132e-05
0.11111111 1.5086980965861585e-05 1.2030122888972983e-05 1.0893988473981153e-05 1.599783354322426e-05 5.222399522608612e-06 3.292577457614243e-05 2.660722384462133e-05 9.087048624678573e-07 2.980287945320015e-06 1.36281469167443e-05
0.11211211 1.4909574929333758e-05 1.2060591870977078e-05 1.0773144822451286e-05 1.5831263226573355e-05 5.179606432648143e-06 3.2994430512189865e-05 2.6693758627516218e-05 9.061775472218869e-07 2.975574716401752e-06 1.3591568858828396e-05
0.11311311 1.4730064322066028e-05 1.2093149052816443e-05 1.0650082913343795e-05 1.5670026186853647e-05 5.1376719056861475e-06 3.304452184238471e-05 2.6773604986374266e-05 9.041493171935144e-07 2.973597702293773e-06 1.3552985365095083e-05
0.11411411 1.4549264960805885e-05 1.2126151887059677e-05 1.0525152902118862e-05 1.551367313368246e-05 5.096829227113631e-06 3.3079530112445354e-05 2.684526043594815e-05 9.02631938970444e-07 2.974361450469587e-06 1.3512541045201942e-05
0.11511511 1.4367496987688355e-05 1.2153934221714735e-05 1.0398488484497648e-05 1.536178206151817e-05 5.05719026477891e-06 3.3091426303144544e-05 2.690485598577652e-05 9.015790851663041e-07 2.9776401788694784e-06 1.3468265933624934e-05
0.116116114 1.4185765394358896e-05 1.2173986760899425e-05 1.0270589882566128e-05 1.5213967344607227e-05 5.019024683861062e-06 3.3083193557104096e-05 2.6947744117933325e-05 9.010346957438742e-07 2.983449576277053e-06 1.3419861716101877e-05
0.117117114 1.4004318472871091e-05 1.2177550161140971e-05 1.0141514394490514e-05 1.5070194422150962e-05 4.9825057431007735e-06 3.3054948289645836e-05 2.6971152692567557e-05 9.009103791868256e-07 2.9917675874457927e-06 1.3366096027311869e-05
0.118118115 1.3824023881170433e-05 1.216644886881113e-05 1.0011667654907797e-05 1.4929994904377963e-05 4.947732122673187e-06 3.300633034086786e-05 2.697271884244401e-05 9.012755413095874e-07 3.0024227726244135e-06 1.3306957953318488e-05
0.11911912 1.3644775208376814e-05 1.2135727047279943e-05 9.881132427835837e-06 1.4793270565860439e-05 4.914966211799765e-06 3.2940668461378664e-05 2.6947196602122858e-05 9.02076124020823e-07 3.0153419174894225e-06 1.3241684428066947e-05
0.12012012 1.3467657481669448e-05 1.208651974593522e-05 9.750261597218923e-06 1.4659892258350737e-05 4.884382633463247e-06 3.285439743194729e-05 2.6895608243648894e-05 9.033545893544215e-07 3.0303949642984662e-06 1.3170274542062543e-05
0.12112112 1.3292506082507316e-05 1.201927716465434e-05 9.619269803806674e-06 1.4528780411637854e-05 4.8558458729530685e-06 3.275088602094911e-05 2.6812969736056402e-05 9.050202720572997e-07 3.0475416679109912e-06 1.3092454537400045e-05
0.122122124 1.3119293726049364e-05 1.1934840586036444e-05 9.488366231380496e-06 1.4400688996829558e-05 4.829606496059569e-06 3.263067264924757e-05 2.6697362045524642e-05 9.071681006389554e-07 3.066617182412301e-06 1.3008291716687381e-05
0.123123124 1.2950033124070615e-05 1.1836822523036972e-05 9.357797353004571e-06 1.4274990462581627e-05 4.805676780961221e-06 3.249065048294142e-05 2.6549836547928862e-05 9.097465749619005e-07 3.087540335400263e-06 1.2918120773974806e-05
0.124124125 1.2783701095031574e-05 1.172716474684421e-05 9.227757800545078e-06 1.4150985407468397e-05 4.784099019161658e-06 3.234067844459787e-05 2.6367388272774406e-05 9.127787734541926e-07 3.1101646982278908e-06 1.282274752156809e-05
0.12512513 1.262119349121349e-05 1.160825922852382e-05 9.098457667278126e-06 1.4028148143552244e-05 4.7648491090512834e-06 3.217302219127305e-05 2.6151574274990708e-05 9.16257192784542e-07 3.134431835860596e-06 1.2721799066639505e-05
0.12612613 1.24625312309945e-05 1.1481874935270753e-05 8.97001700650435e-06 1.3906917047279421e-05 4.747905222757254e-06 3.199605271220207e-05 2.5901155822793953e-05 9.202207706948684e-07 3.1601491627952782e-06 1.261631496163318e-05
0.12712713 1.2308422810747288e-05 1.135006550612161e-05 8.84262681211112e-06 1.3786657291348092e-05 4.733312380267307e-06 3.1804585887584835e-05 2.5617349820095114e-05 9.245858905160276e-07 3.1873350962996483e-06 1.2506106031651143e-05
0.12812813 1.215935935761081e-05 1.1215647646167781e-05 8.716611773706973e-06 1.3667185157828499e-05 4.7209268814185634e-06 3.1609633879270405e-05 2.5301111236331053e-05 9.294667506765109e-07 3.215682681911858e-06 1.2392849384923466e-05
0.12912913 1.201560917252209e-05 1.1078193892899435e-05 8.591958248871379e-06 1.3547702110372484e-05 4.71064458906767e-06 3.140520129818469e-05 2.495245098543819e-05 9.347750733468274e-07 3.2452585401188117e-06 1.2275754670554306e-05
0.13013013 1.1876774806296453e-05 1.0940036190731917e-05 8.468891792290378e-06 1.3428786587610375e-05 4.702280875790166e-06 3.1195533665595576e-05 2.4572975235059857e-05 9.40547295158467e-07 3.2758030101831537e-06 1.215573774970835e-05
0.13113113 1.1744685252779163e-05 1.0804347766679712e-05 8.347628863702994e-06 1.330929353571264e-05 4.695918050856562e-06 3.097722219536081e-05 2.416641655145213e-05 9.46852708239021e-07 3.3073501981562003e-06 1.2033302482450381e-05
0.13213213 1.161849831987638e-05 1.0669731636880897e-05 8.228148544731084e-06 1.3189910532673821e-05 4.691131834988482e-06 3.075723725487478e-05 2.37345138884848e-05 9.535676781524671e-07 3.3396599974366836e-06 1.1909155546163674e-05
0.13313313 1.1498156709421892e-05 1.0539370123296976e-05 8.11065092420904e-06 1.3069326087133959e-05 4.6878985813236795e-06 3.053207910852507e-05 2.3276652427739464e-05 9.60752799983311e-07 3.372593710082583e-06 1.1783054105762858e-05
0.13413413 1.1384100616851356e-05 1.0413101335871033e-05 7.99532062956132e-06 1.294822504860349e-05 4.68611369797145e-06 3.0304290703497827e-05 2.2798627469455823e-05 9.684159749667742e-07 3.4062218219332863e-06 1.1656046808639076e-05
0.13513513 1.1276304576313123e-05 1.029418854159303e-05 7.88215493230382e-06 1.2826216334360652e-05 4.685406565840822e-06 3.0077131668804213e-05 2.2301883291220292e-05 9.764495416675345e-07 3.4403090012347093e-06 1.152889399236301e-05
0.13613613 1.117439205700066e-05 1.0181262041442096e-05 7.771288437652402e-06 1.2702597814495675e-05 4.685811290983111e-06 2.984995262522716e-05 2.1787140212836675e-05 9.849462685451726e-07 3.474783397905412e-06 1.140135464083869e-05
0.13713713 1.1078342140535824e-05 1.0075133104692213e-05 7.662823009013664e-06 1.2578280802699737e-05 4.687031378125539e-06 2.9618709959322587e-05 2.1259858840494417e-05 9.939079745890922e-07 3.509620000841096e-06 1.1273746167717036e-05
0.13813815 1.098769462259952e-05 9.978785783459898e-06 7.556775017292239e-06 1.245223575097043e-05 4.689035449700896e-06 2.938897341664415e-05 2.0718467567348853e-05 1.0032375712398789e-06 3.5446744277578546e-06 1.1146654287585989e-05
0.13913915 1.0903034308284987e-05 9.891739864542615e-06 7.45329543860862e-06 1.2324624549364671e-05 4.691686172009213e-06 2.91634896711912e-05 2.0170220523141325e-05 1.012974166769709e-06 3.579847316359519e-06 1.1021212230843958e-05
0.14014015 1.0823421689565293e-05 9.813734322960954e-06 7.352493412327021e-06 1.2195599083497655e-05 4.6947916416684166e-06 2.893465534725692e-05 1.961526504601352e-05 1.0230941143163363e-06 3.6151072890788782e-06 1.0896463209064677e-05
0.14114115 1.0748794011306018e-05 9.746473551786039e-06 7.2542784437246155e-06 1.2064639122399967e-05 4.69814312964445e-06 2.8708542231470346e-05 1.9057570170843974e-05 1.0335560318708303e-06 3.650304961411166e-06 1.0773589565360453e-05
0.14214215 1.0679614206310362e-05 9.690586011856794e-06 7.1588115133636165e-06 1.193174557556631e-05 4.701792477135314e-06 2.8486632800195366e-05 1.849889667937532e-05 1.0443567362017347e-06 3.6853598430752754e-06 1.0653088793333154e-05
0.14314315 1.0614558959787246e-05 9.646944818086922e-06 7.0661803874827456e-06 1.1797454135376029e-05 4.705423179984791e-06 2.8264714273973368e-05 1.7941991245606914e-05 1.0554945220064837e-06 3.7202858038654085e-06 1.0534783541515935e-05
0.14414415 1.0554345863056369e-05 9.616105671739206e-06 6.976331405894598e-06 1.1661089956760406e-05 4.708986125478987e-06 2.8047965315636247e-05 1.738900573400315e-05 1.0669136827345937e-06 3.754919134735246e-06 1.0419519639981445e-05
0.14514515 1.0497415132704191e-05 9.598503311281092e-06 6.8893900788680185e-06 1.1522985914780293e-05 4.7123389776970726e-06 2.7836555091198534e-05 1.6842652257764712e-05 1.0785878430397133e-06 3.789215043070726e-06 1.030751627695281e-05
0.14614615 1.0445080079080071e-05 9.594519724487327e-06 6.805391421949025e-06 1.1383053788449615e-05 4.715452178061241e-06 2.76234932243824e-05 1.6306188626913354e-05 1.0905109775194433e-06 3.823127826763084e-06 1.0198536983807571e-05
0.14714715 1.0395992831035983e-05 9.605257218936458e-06 6.724369086441584e-06 1.1241147149121389e-05 4.718183845398016e-06 2.741896969382651e-05 1.578043338668067e-05 1.1026662605218007e-06 3.856604052998591e-06 1.0093736818816978e-05
0.14814815 1.0349718650104478e-05 9.629070518712979e-06 6.646301699220203e-06 1.109775166696636e-05 4.720267043012427e-06 2.7218367904424667e-05 1.526785854366608e-05 1.114977180804999e-06 3.889479103236226e-06 9.992644663725514e-06
0.14914915 1.030613566399552e-05 9.666290679888334e-06 6.571262929355726e-06 1.0952607226499822e-05 4.721784989669686e-06 2.7019639674108475e-05 1.4770137568120845e-05 1.127453288063407e-06 3.921782536053797e-06 9.895233233692124e-06
0.15015015 1.0265267519571353e-05 9.716081876831595e-06 6.499310529761715e-06 1.0805732927110512e-05 4.722583526017843e-06 2.6828311092685908e-05 1.428972518624505e-05 1.1400474022593698e-06 3.953385203203652e-06 9.80227196123451e-06
0.15115115 1.0225534424534999e-05 9.778015737538226e-06 6.430407211155398e-06 1.0657133316271938e-05 4.722549419966526e-06 2.663974191818852e-05 1.3829010640620254e-05 1.1527670267241774e-06 3.984373051935108e-06 9.713282452139538e-06
0.15215215 1.018772218230879e-05 9.851501999946777e-06 6.36459662928246e-06 1.050737682817271e-05 4.721728600998176e-06 2.6460847948328592e-05 1.3387631042860448e-05 1.16552382678492e-06 4.014529167761793e-06 9.629052328818943e-06
0.15315315 1.0150917660212144e-05 9.934956324286759e-06 6.30189424555283e-06 1.0356403436162509e-05 4.719913704320788e-06 2.6282406906830147e-05 1.2968752344022505e-05 1.1783847639890155e-06 4.0438758333039004e-06 9.548612979415338e-06
0.15415415 1.0115343684446998e-05 1.0029109034803696e-05 6.242316885618493e-06 1.0204309546679724e-05 4.717056071967818e-06 2.6115410946658812e-05 1.2572307241498493e-05 1.19119385999511e-06 4.072378033015411e-06 9.473269528825767e-06
0.15515515 1.007977880362887e-05 1.0131285307579674e-05 6.185830443428131e-06 1.0051096069219057e-05 4.713262569566723e-06 2.5948991606128402e-05 1.2199606317153666e-05 1.2040177352901082e-06 4.100000296602957e-06 9.401540410181042e-06
0.15615615 1.0044958798971493e-05 1.024337143462617e-05 6.132477210485376e-06 9.897402378555853e-06 4.708323103841394e-06 2.5794679459067993e-05 1.1852802344947122e-05 1.2168035254944698e-06 4.126703970541712e-06 9.335280992672779e-06
0.15715715 1.0009568541136105e-05 1.036198045767378e-05 6.082285835873336e-06 9.742850124894176e-06 4.702331807493465e-06 2.564476199040655e-05 1.1531196832947899e-05 1.2295092801650753e-06 4.152472683927044e-06 9.272996067011263e-06
0.15815815 9.97412917058682e-06 1.0489795386092737e-05 6.0352394939400256e-06 9.58810869633453e-06 4.695251391240163e-06 2.5500143237877637e-05 1.1236427781113889e-05 1.2421709243426449e-06 4.177284154138761e-06 9.215395039063878e-06
0.15915915 9.938196853909176e-06 1.062574392562965e-05 5.991275884298375e-06 9.433048035134561e-06 4.687055934482487e-06 2.536647480155807e-05 1.0968041351588909e-05 1.2547105825433391e-06 4.201121555524878e-06 9.162852620647755e-06
0.16016015 9.900828445097432e-06 1.0767266758193728e-05 5.950401373411296e-06 9.278315701521933e-06 4.677707238442963e-06 2.5238701709895395e-05 1.0726799700933043e-05 1.2671698641497642e-06 4.223881660436746e-06 9.114564818446524e-06
0.16116115 9.862724255071953e-06 1.0914294762187637e-05 5.912708274991019e-06 9.12390896701254e-06 4.667375833378173e-06 2.5119077690760605e-05 1.0513726920180488e-05 1.279469529436028e-06 4.2456877054064535e-06 9.070997293747496e-06
0.16216215 9.823595064517576e-06 1.1066022125305608e-05 5.878071533516049e-06 8.970342605607584e-06 4.655906650441466e-06 2.5004097551573068e-05 1.0328980351914652e-05 1.291657326873974e-06 4.266529685992282e-06 9.03168893273687e-06
0.16316317 9.78214757196838e-06 1.1220548913115636e-05 5.846478416060563e-06 8.81730011315085e-06 4.643544343707617e-06 2.4899482014006935e-05 1.0171313988394104e-05 1.3036717518843943e-06 4.2862734517257195e-06 8.996752512757666e-06
0.16416417 9.739813322084956e-06 1.1374538189556915e-05 5.817978944833158e-06 8.66594746185001e-06 4.630143394024344e-06 2.4801423933240585e-05 1.0042077519756276e-05 1.3155446367818513e-06 4.30498266723589e-06 8.965827873907983e-06
0.16516517 9.695591870695353e-06 1.1526705748110544e-05 5.792483079858357e-06 8.515822628396563e-06 4.61587478639558e-06 2.4710487195989117e-05 9.939994924934581e-06 1.3272486967252917e-06 4.322646418586373e-06 8.93854030437069e-06
0.16616617 9.649706953496207e-06 1.1675965652102605e-05 5.7700517572811805e-06 8.367564987565856e-06 4.600662578013726e-06 2.4625898731756024e-05 9.865163519862108e-06 1.338805759587558e-06 4.339331098890398e-06 8.914795216696803e-06
0.16716717 9.601382771506906e-06 1.1818110579042695e-05 5.750620857725153e-06 8.22115907794796e-06 4.584642283589346e-06 2.45499632001156e-05 9.816623787628487e-06 1.3501553439709824e-06 4.3548684516281355e-06 8.894169695849996e-06
0.16816817 9.551624316372909e-06 1.1951755368500017e-05 5.734142632718431e-06 8.077012353169266e-06 4.567824362311512e-06 2.447961742291227e-05 9.795419828151353e-06 1.3613711189464084e-06 4.3694076339306775e-06 8.876464562490582e-06
0.16916917 9.499757652520202e-06 1.2076935490767937e-05 5.72065073356498e-06 7.935674148029648e-06 4.550282028503716e-06 2.4414624931523576e-05 9.798324754228815e-06 1.3723786196351284e-06 4.38283905168646e-06 8.861275091476273e-06
0.17017017 9.446403055335395e-06 1.2193058864795603e-05 5.7100164667645e-06 7.796981662977487e-06 4.532082130026538e-06 2.435557689750567e-05 9.82718756858958e-06 1.3832284366799286e-06 4.395302767079556e-06 8.848870493238792e-06
0.17117117 9.390901141159702e-06 1.2297149623918813e-05 5.702310318156378e-06 7.661767085664906e-06 4.513264229899505e-06 2.4307602870976552e-05 9.880282959784381e-06 1.393858042320062e-06 4.406691914482508e-06 8.839315341901965e-06
0.17217217 9.334082278655842e-06 1.2389493349473923e-05 5.697426331607858e-06 7.529614777013194e-06 4.493794222071301e-06 2.426114588160999e-05 9.95707705442328e-06 1.404345653099881e-06 4.417041964188684e-06 8.831558261590544e-06
0.17317317 9.275614502257667e-06 1.2469473404053133e-05 5.695335403288482e-06 7.4012496042996645e-06 4.473936314752791e-06 2.422198303975165e-05 1.0056406608782709e-05 1.414613166161871e-06 4.4264793359616306e-06 8.826121302263346e-06
0.17417417 9.215505087922793e-06 1.2535743735497817e-05 5.696064363291953e-06 7.276666565303458e-06 4.4536354835145175e-06 2.4185208530980162e-05 1.017687827697955e-05 1.4247073067963356e-06 4.435026312421542e-06 8.822159543342423e-06
0.17517518 9.154015970125329e-06 1.2585822332766838e-05 5.699457233276917e-06 7.156210358516546e-06 4.433010872162413e-06 2.4159002350643277e-05 1.0318634849681985e-05 1.4346704801937449e-06 4.442532372195274e-06 8.82037329574814e-06
0.17617618 9.091535503102932e-06 1.2621072528418154e-05 5.70555312151555e-06 7.04041531207622e-06 4.4121684368292335e-06 2.4135435523930937e-05 1.0479407137609087e-05 1.4444635780819226e-06 4.449154403118882e-06 8.819913091429044e-06
0.17717718 9.027856322063599e-06 1.2637397048820276e-05 5.714243798138341e-06 6.92870116836275e-06 4.391073161968961e-06 2.4115255655488e-05 1.065903234120924e-05 1.4540361235049204e-06 4.454917871044017e-06 8.820279617793858e-06
0.17817818 8.96341498446418e-06 1.26345876196865e-05 5.725489245378412e-06 6.821285751357209e-06 4.369971975393128e-06 2.4103317628032528e-05 1.0856120752578136e-05 1.463459284423152e-06 4.45986961494782e-06 8.821946721582208e-06
0.17917918 8.897836778487545e-06 1.2613995750143658e-05 5.7392508097109385e-06 6.719164957758039e-06 4.348846687207697e-06 2.4094855689327233e-05 1.1068308594985865e-05 1.472753183406894e-06 4.4639255065703765e-06 8.824326869216748e-06
0.18018018 8.83182292454876e-06 1.2571214938361663e-05 5.755476649937918e-06 6.621559805353172e-06 4.327701844886178e-06 2.4094291802612133e-05 1.1295252079435159e-05 1.4818815543549135e-06 4.467225153348409e-06 8.827380952425301e-06
0.18118118 8.76531339599751e-06 1.2508144209277816e-05 5.774118562840158e-06 6.528816811623983e-06 4.306865776015911e-06 2.4096108973026276e-05 1.1535458725120407e-05 1.4909197716406197e-06 4.469723535294179e-06 8.830608749121893e-06
0.18218218 8.698546480445657e-06 1.2424535270838533e-05 5.795027846033918e-06 6.441026016545948e-06 4.286214334570104e-06 2.4107004719553515e-05 1.1787048606493045e-05 1.4997608559497166e-06 4.471537067729514e-06 8.834522304823622e-06
0.18318318 8.631908713141456e-06 1.2319474080868531e-05 5.818224508402636e-06 6.358393875416368e-06 4.265912593837129e-06 2.4119653971865773e-05 1.20484965009382e-05 1.5085073528098292e-06 4.472641649044817e-06 8.838135727273766e-06
0.18418418 8.564599738747347e-06 1.2198814147268422e-05 5.843590315635083e-06 6.280478373810183e-06 4.2458354982954916e-06 2.4136830688803457e-05 1.2318318113102578e-05 1.517163468633953e-06 4.473096396395704e-06 8.842081115290057e-06
0.18518518 8.497687304043211e-06 1.2060850167472381e-05 5.871055236639222e-06 6.207474143593572e-06 4.2261058297299314e-06 2.4159191525541246e-05 1.2594917279784568e-05 1.52562881794438e-06 4.472922228160314e-06 8.846203854773194e-06
0.18618618 8.43096768221585e-06 1.1910947250726167e-05 5.90060244576307e-06 6.139478500699624e-06 4.206583980703726e-06 2.418804433546029e-05 1.287712439079769e-05 1.5340233403549064e-06 4.472130967769772e-06 8.851100574247539e-06
0.18718718 8.36443268781295e-06 1.1752741556847468e-05 5.932058229518589e-06 6.076042609493015e-06 4.18745139540988e-06 2.421373392280657e-05 1.3162230061425362e-05 1.5422795058839256e-06 4.470828116609482e-06 8.855755368131213e-06
0.1881882 8.29859527584631e-06 1.1587694643822033e-05 5.965398486296181e-06 6.017364739818731e-06 4.168507985014003e-06 2.4246153770945966e-05 1.3449425750877708e-05 1.5504323300774558e-06 4.468838142202003e-06 8.861379683366977e-06
0.1891892 8.233203516283538e-06 1.1416102097427938e-05 6.000520443194546e-06 5.963091098237783e-06 4.149793312535621e-06 2.4275532268802635e-05 1.373760369460797e-05 1.5584623724862467e-06 4.466495283850236e-06 8.866755706549156e-06
0.1901902 8.168617569026537e-06 1.1244274901400786e-05 6.037384991941508e-06 5.9132580645382404e-06 4.1314119698654395e-06 2.4306908017024398e-05 1.4024504707776941e-05 1.5663283647882054e-06 4.463602635951247e-06 8.872921171132475e-06
0.1911912 8.10456185718067e-06 1.1072137567680329e-05 6.075887995393714e-06 5.867214440513635e-06 4.113192971999524e-06 2.4336135538760573e-05 1.4308060599432793e-05 1.5740602066216525e-06 4.460181116883177e-06 8.87904843693832e-06
0.1921922 8.041874025366269e-06 1.0905265298788436e-05 6.1158707467257045e-06 5.8255131989426445e-06 4.095298663742142e-06 2.4365355784539133e-05 1.4588144949811976e-05 1.5816822269698605e-06 4.456338047020836e-06 8.886150681064464e-06
0.1931932 7.98014116298873e-06 1.0743040547822602e-05 6.157260486361338e-06 5.787112058897037e-06 4.077555331605254e-06 2.4392385967075825e-05 1.4863409887766466e-05 1.5891322391325957e-06 4.4520656956592575e-06 8.89356670086272e-06
0.1941942 7.919265954114962e-06 1.0587454198685009e-05 6.200022198754596e-06 5.752055130869849e-06 4.059978891746141e-06 2.4416087399004027e-05 1.5132168300624471e-05 1.5964308204274857e-06 4.4473913476394955e-06 8.901206456357613e-06
0.1951952 7.85981956141768e-06 1.0439096513437107e-05 6.2440171859634575e-06 5.720206900150515e-06 4.042581167595927e-06 2.443793164275121e-05 1.539296135888435e-05 1.6035734233810217e-06 4.442367753654253e-06 8.909172720450442e-06
0.1961962 7.80189293436706e-06 1.0299341738573276e-05 6.289154953265097e-06 5.691205387847731e-06 4.025353518954944e-06 2.4453545847791247e-05 1.5644602171960287e-05 1.610536628504633e-06 4.436955805431353e-06 8.916955266613513e-06
0.1971972 7.74539148551412e-06 1.0170151654165238e-05 6.335276339086704e-06 5.664718628395349e-06 4.0082204577629454e-06 2.4464225134579465e-05 1.5885198081377894e-05 1.6173689800780267e-06 4.431171419128077e-06 8.924635949369986e-06
0.1981982 7.69030702940654e-06 1.0052805009763688e-05 6.382304945873329e-06 5.640206381940516e-06 3.991253379354021e-06 2.4466316972393543e-05 1.611520565347746e-05 1.623987031962315e-06 4.425071438163286e-06 8.931940101319924e-06
0.1991992 7.63715070206672e-06 9.948118531610817e-06 6.430117991840234e-06 5.617730494122952e-06 3.974374976678519e-06 2.446394137223251e-05 1.6332896848325618e-05 1.6304038581438363e-06 4.418714070197893e-06 8.939273357100319e-06
0.2002002 7.585584171465598e-06 9.855695680016652e-06 6.47858814772917e-06 5.596818482445087e-06 3.957533863285789e-06 2.4455801394651644e-05 1.6535999748157337e-05 1.6367133639505482e-06 4.412072939885547e-06 8.946090019890107e-06
0.2012012 7.535434178862488e-06 9.777991181181278e-06 6.527650384668959e-06 5.5772193263692316e-06 3.940719579986762e-06 2.44351049332181e-05 1.6725034583942033e-05 1.6427637774540926e-06 4.405055733514018e-06 8.951887139119208e-06
0.2022022 7.487082257284783e-06 9.713292456581257e-06 6.577141903107986e-06 5.5590994634258095e-06 3.923927124560578e-06 2.4406235752394423e-05 1.6898933608899824e-05 1.648648435548239e-06 4.3978857320325915e-06 8.956916644820012e-06
0.2032032 7.440600256813923e-06 9.662618140282575e-06 6.6270631577936e-06 5.5416080613213126e-06 3.90716377296485e-06 2.4365988792851567e-05 1.7058331650332548e-05 1.6543076526431832e-06 4.390380581753561e-06 8.96089659363497e-06
0.2042042 7.395220109174261e-06 9.62410013016779e-06 6.677385954390047e-06 5.525105279957643e-06 3.890274456352927e-06 2.4322889657923952e-05 1.7201968148583546e-05 1.6597564354015049e-06 4.3827894842252135e-06 8.964389053289779e-06
0.2052052 7.35229787096614e-06 9.60082616074942e-06 6.727964318997692e-06 5.509741640707944e-06 3.873351488437038e-06 2.426982428005431e-05 1.7330121409031563e-05 1.6649672716084751e-06 4.374953277874738e-06 8.967116627900396e-06
0.2062062 7.311117315111915e-06 9.591618436388671e-06 6.778741862945026e-06 5.495201094163349e-06 3.856308012473164e-06 2.421078534098342e-05 1.744270593917463e-05 1.66994834671641e-06 4.366954726719996e-06 8.969264854385983e-06
0.2072072 7.271135473274626e-06 9.60027682594955e-06 6.829783615103224e-06 5.481732387124794e-06 3.839204509858973e-06 2.4143377231666818e-05 1.753961987560615e-05 1.6746741948736599e-06 4.358859314379515e-06 8.970962880994193e-06
0.2082082 7.233059022837551e-06 9.627800864109304e-06 6.880916771478951e-06 5.46890078112483e-06 3.821903192147147e-06 2.406935891485773e-05 1.7620261132833548e-05 1.6791769894553e-06 4.350652488938067e-06 8.972448085842188e-06
0.2092092 7.196675142040476e-06 9.676377885625698e-06 6.932115411473205e-06 5.457013685372658e-06 3.8044422581151593e-06 2.3992997739696875e-05 1.7684969861875288e-05 1.6834105736052152e-06 4.3422755879873876e-06 8.974476259027142e-06
0.2102102 7.162597285059746e-06 9.747779586177785e-06 6.9832626650168095e-06 5.446323029900668e-06 3.7868237541260896e-06 2.391203452134505e-05 1.77333004103275e-05 1.687418489382253e-06 4.333913693699287e-06 8.977051038527861e-06
0.2112112 7.12982955519692e-06 9.843318366620224e-06 7.034389909676975e-06 5.436652372736717e-06 3.7690151657443494e-06 2.3828726625652052e-05 1.7767863027984276e-05 1.6911370721572894e-06 4.325485861045308e-06 8.9807135736919e-06
0.2122122 7.099069080140907e-06 9.965323442884255e-06 7.085406650730874e-06 5.428039912658278e-06 3.750967380256043e-06 2.3741400582366623e-05 1.7784679585020058e-05 1.6945853076322237e-06 4.316901595302625e-06 8.985152817331254e-06
0.21321322 7.0701698859920725e-06 1.0114137694472447e-05 7.136209205782507e-06 5.420748493634164e-06 3.7326867641240824e-06 2.365570435358677e-05 1.778700425347779e-05 1.6977974155452102e-06 4.30842965215561e-06 8.991432878246997e-06
0.21421422 7.043221557978541e-06 1.028788392432034e-05 7.186796210589819e-06 5.414593942987267e-06 3.7142037854209775e-06 2.356800359848421e-05 1.7774356820154935e-05 1.7007192809614935e-06 4.2998317439923994e-06 8.99884707905585e-06
0.21521522 7.017611096671317e-06 1.0484314771019854e-05 7.2371558417216875e-06 5.409833647718187e-06 3.695407031045761e-06 2.34796098084189e-05 1.7747537640389055e-05 1.7033770518537494e-06 4.291297045710962e-06 9.007349945022725e-06
0.21621622 6.994153409323189e-06 1.0697515790525358e-05 7.287171683856286e-06 5.406635864346754e-06 3.6764542983291904e-06 2.3394070012727752e-05 1.770628477970604e-05 1.7057060404113145e-06 4.2826468416024e-06 9.016738658829127e-06
0.21721722 6.972438313823659e-06 1.0926369213848375e-05 7.336769158428069e-06 5.4050310609454755e-06 3.6571577766153496e-06 2.3309750758926384e-05 1.765061097103171e-05 1.7077919665098307e-06 4.274128059478244e-06 9.02667215996189e-06
0.21821822 6.952283911232371e-06 1.1167942830070388e-05 7.385964181594318e-06 5.4048305173637345e-06 3.63766957889311e-06 2.3226466510095634e-05 1.7580616258783266e-05 1.7096053852583282e-06 4.265630650479579e-06 9.036779374582693e-06
0.21921922 6.934045813977718e-06 1.1417059795348905e-05 7.4346057772345375e-06 5.4062725212133955e-06 3.617877837314154e-06 2.3147265892475843e-05 1.7497850421932526e-05 1.7111154875237844e-06 4.2571386984491255e-06 9.047026651387569e-06
0.22022022 6.917357040947536e-06 1.166920719697373e-05 7.482730325136799e-06 5.409551704360638e-06 3.59771524927055e-06 2.307325485162437e-05 1.7402435332769528e-05 1.7123645648098318e-06 4.248725872457726e-06 9.057037459569983e-06
0.22122122 6.90178467266378e-06 1.1921615623577964e-05 7.530278253398137e-06 5.4147035370988306e-06 3.5774151001533028e-06 2.300370397279039e-05 1.7293536075158045e-05 1.713278038550925e-06 4.24028394263587e-06 9.066288839676417e-06
0.22222222 6.887644758535316e-06 1.2166078704467509e-05 7.577089490951039e-06 5.4216893659031484e-06 3.5568004932429176e-06 2.2939391783438623e-05 1.717351369734388e-05 1.7139564079116099e-06 4.232007086102385e-06 9.07424146134872e-06
0.22322322 6.874981863802532e-06 1.2399346815072931e-05 7.623290912306402e-06 5.4306046877172776e-06 3.535891210049158e-06 2.2878080926602706e-05 1.70404036907712e-05 1.7143102013505995e-06 4.223658834234811e-06 9.08006404642947e-06
0.22422422 6.863186172267888e-06 1.2616107596841175e-05 7.668688340345398e-06 5.441554549179273e-06 3.5147122616763227e-06 2.2824960979050957e-05 1.689613600319717e-05 1.7144385537903872e-06 4.215456556266872e-06 9.083915756491479e-06
0.22522523 6.852083515695995e-06 1.281957702303771e-05 7.713296326983254e-06 5.454681740957312e-06 3.4932588732772274e-06 2.2779518985771574e-05 1.674128361628391e-05 1.7142057231467334e-06 4.207377514831023e-06 9.086142199521419e-06
0.22622623 6.842722996225348e-06 1.3007522284169681e-05 7.75699027144583e-06 5.469719781103777e-06 3.471539685051539e-06 2.2740005078958347e-05 1.657421853451524e-05 1.7137331269623246e-06 4.199338945909403e-06 9.08619949768763e-06
0.22722723 6.834065970906522e-06 1.3178539120417554e-05 7.799902959959581e-06 5.486766895046458e-06 3.4496219996071886e-06 2.2705597075400874e-05 1.639850415813271e-05 1.7129809748439584e-06 4.191524112684419e-06 9.084168596018571e-06
0.22822823 6.825907348684268e-06 1.3330423826118931e-05 7.841820661269594e-06 5.506003162736306e-06 3.427439878578298e-06 2.267857053084299e-05 1.6212141417781822e-05 1.7119605217885692e-06 4.1838052311504725e-06 9.07978665054543e-06
0.22922923 6.818709607614437e-06 1.3462255083140917e-05 7.882696081651375e-06 5.527401754079619e-06 3.404929429962067e-06 2.2658823581878096e-05 1.601740405021701e-05 1.71065664744674e-06 4.176204583927756e-06 9.073232831724454e-06
0.23023023 6.81229857946164e-06 1.3572078387369402e-05 7.922601071186364e-06 5.550901732931379e-06 3.3822925615822896e-06 2.2646281649940647e-05 1.5814197467989288e-05 1.7090571873268345e-06 4.168844043306308e-06 9.06428431335371e-06
0.23123123 6.806533747294452e-06 1.3657891940965783e-05 7.961375558807049e-06 5.5765985962352715e-06 3.3593141779419966e-06 2.2641290343017317e-05 1.5603120118612424e-05 1.7072426317099598e-06 4.16167858929839e-06 9.05278284335509e-06
0.23223223 6.801224117225502e-06 1.372758015349973e-05 7.999005902092904e-06 5.60419675821322e-06 3.336157988087507e-06 2.264216891489923e-05 1.538525611977093e-05 1.705100203253096e-06 4.154695034230826e-06 9.039487849804573e-06
0.23323323 6.796892648708308e-06 1.3775666957371868e-05 8.035481187107507e-06 5.634139597532339e-06 3.3128249015135225e-06 2.2647087462246418e-05 1.5160568182182033e-05 1.7027757621690398e-06 4.147919298702618e-06 9.023706297739409e-06
0.23423423 6.792382009734865e-06 1.3802251487504691e-05 8.070770491030999e-06 5.666074230248341e-06 3.2892683066165773e-06 2.2657544832327403e-05 1.4929969438526314e-05 1.7001543710648548e-06 4.1414205043111e-06 9.005537322082091e-06
0.23523523 6.788169230276253e-06 1.3805019989376888e-05 8.104827429633588e-06 5.700193469238002e-06 3.2655257200531196e-06 2.2674870706396177e-05 1.4694716810481623e-05 1.6972471712506376e-06 4.135205927013885e-06 8.985085514723323e-06
0.23623623 6.7842461248801555e-06 1.378095657855738e-05 8.137636541505344e-06 5.736033472203417e-06 3.2416812700830633e-06 2.2697671738569625e-05 1.4454014490183908e-05 1.6941435205808375e-06 4.129270564590115e-06 8.961739695223514e-06
0.23723723 6.780708190490259e-06 1.3732574188907165e-05 8.16903957456816e-06 5.774115834356053e-06 3.217602397853625e-06 2.272660276503302e-05 1.4209656001185067e-05 1.6907861208892427e-06 4.123543476453051e-06 8.936070116760675e-06
0.23823825 6.776197096769465e-06 1.3651049812324345e-05 8.199180228984915e-06 5.813625193695771e-06 3.1934469006955624e-06 2.2757798433303833e-05 1.3962695447844453e-05 1.68721555837692e-06 4.118129254493397e-06 8.906594302970916e-06
0.23923925 6.772614142391831e-06 1.3537273844121955e-05 8.22786387288943e-06 5.855470135429641e-06 3.169112460454926e-06 2.2798127247369848e-05 1.3711899555346463e-05 1.6834188727443689e-06 4.112966053071432e-06 8.874306331563275e-06
0.24024025 6.768672392354347e-06 1.339743539574556e-05 8.255162356363144e-06 5.898777089896612e-06 3.1447364108316833e-06 2.2841310055810027e-05 1.3459994988807011e-05 1.6793430859252112e-06 4.108165740035474e-06 8.839288057060912e-06
0.24124125 6.764435511286138e-06 1.323424748989055e-05 8.281068403448444e-06 5.943969426880358e-06 3.1202280297293328e-06 2.2888312741997652e-05 1.3206024959799834e-05 1.6751358771216474e-06 4.103776973352069e-06 8.801911462796852e-06
0.24224225 6.759789357602131e-06 1.3055894669378176e-05 8.305509254569188e-06 5.990764293528628e-06 3.095671900155139e-06 2.2933481886866502e-05 1.2951131793670356e-05 1.670674464548938e-06 4.099622856301721e-06 8.762504876358435e-06
0.24324325 6.754446076229215e-06 1.2863018127973191e-05 8.328320291184355e-06 6.039326308382442e-06 3.070991397180478e-06 2.298664185218513e-05 1.2695712030108552e-05 1.6660369510645978e-06 4.095807980775135e-06 8.722256097826175e-06
0.24424425 6.7487671913113445e-06 1.2658550986088812e-05 8.3497352534323e-06 6.089374892326305e-06 3.046420715691056e-06 2.303553992533125e-05 1.2441119906725362e-05 1.6611842283964506e-06 4.092325525562046e-06 8.680335668032058e-06
0.24524525 6.741934612364275e-06 1.2439319107215852e-05 8.369570423383266e-06 6.140553068689769e-06 3.021682687176508e-06 2.3090093236532994e-05 1.2187675565655809e-05 1.6561643860768527e-06 4.089176400157157e-06 8.637352948426269e-06
0.24624625 6.7347045842325315e-06 1.2209511623950675e-05 8.387944944843184e-06 6.1933337747177575e-06 2.9970390187372686e-06 2.314108314749319e-05 1.1936496775888372e-05 1.6509387705809786e-06 4.086431545147207e-06 8.593054189987015e-06
0.24724725 6.726980245730374e-06 1.1985473975073546e-05 8.404695108765736e-06 6.247220881050453e-06 2.9723887564614415e-06 2.3193419110612012e-05 1.1686830475809984e-05 1.645604356781405e-06 4.0839927351044025e-06 8.549623089493252e-06
0.24824825 6.718127679050667e-06 1.1770067430916242e-05 8.419893674727064e-06 6.302230758592486e-06 2.947703478639596e-06 2.3244509065989405e-05 1.1440242815297097e-05 1.640052005313919e-06 4.081839961145306e-06 8.507185157213826e-06
0.24924925 6.708800810883986e-06 1.1567512956389692e-05 8.433423317910638e-06 6.358449809340527e-06 2.923122565334779e-06 2.329654853383545e-05 1.1196972081961576e-05 1.6343736888302374e-06 4.080061444255989e-06 8.466585313726682e-06
0.25025025 6.698727247567149e-06 1.1379735042282846e-05 8.445388630207162e-06 6.415831194317434e-06 2.8985803055547876e-06 2.3349271941697225e-05 1.0957883205264807e-05 1.628524159968947e-06 4.078665369888768e-06 8.428068213106599e-06
0.25125125 6.6883908402814995e-06 1.1211002856725827e-05 8.455767783743795e-06 6.47384831609088e-06 2.8740607831423404e-06 2.3395608877763152e-05 1.0722483239078429e-05 1.622570835024817e-06 4.077613539266167e-06 8.391260962525848e-06
0.25225225 6.6769798650057055e-06 1.1060595170420129e-05 8.46450620883843e-06 6.5326521507813595e-06 2.849625843737158e-06 2.344558924960438e-05 1.0492652108951006e-05 1.616472445675754e-06 4.076796813023975e-06 8.357318620255683e-06
0.25325325 6.6653365138336085e-06 1.0933503290289082e-05 8.471669389109593e-06 6.592362751689507e-06 2.8253241453057854e-06 2.3493263142881915e-05 1.026781592372572e-05 1.6102746940305224e-06 4.076328423252562e-06 8.32620935398154e-06
0.25425425 6.653031505265972e-06 1.0832171028596349e-05 8.477124538330827e-06 6.652664524153806e-06 2.8010747428197647e-06 2.3539627363788895e-05 1.0048966942122206e-05 1.6039770116549334e-06 4.07620427722577e-06 8.298316060972866e-06
0.25525525 6.640873834840022e-06 1.0754835784609895e-05 8.481039003527258e-06 6.713534276059363e-06 2.776945393634378e-06 2.3585469534737058e-05 9.836887329583988e-06 1.597572918399237e-06 4.076329332747264e-06 8.27372059575282e-06
0.25625625 6.628244591411203e-06 1.0696358003770001e-05 8.48329727887176e-06 6.7747096181847155e-06 2.7529249564395286e-06 2.3629467250430025e-05 9.63150250754552e-06 1.5910924275885918e-06 4.076760887983255e-06 8.25159531814279e-06
0.25725725 6.615084203076549e-06 1.0652113815012854e-05 8.484011232212652e-06 6.836189186287811e-06 2.729068455664674e-06 2.3671076633036137e-05 9.432198567083105e-06 1.5845196230657166e-06 4.0773802538751625e-06 8.231293577409815e-06
0.25825825 6.602010671485914e-06 1.0620317880238872e-05 8.483072633680422e-06 6.89809621690074e-06 2.7053497433371376e-06 2.3705950297880918e-05 9.240596227755304e-06 1.5778987290104851e-06 4.078303845744813e-06 8.212399734475184e-06
0.25925925 6.5878498389793094e-06 1.0593833394523244e-05 8.480561518808827e-06 6.959936399653088e-06 2.6817817797564203e-06 2.374024552409537e-05 9.057321221916936e-06 1.571217239870748e-06 4.0794866436044686e-06 8.194692782126367e-06
0.26026025 6.5742115111788735e-06 1.0575803571555298e-05 8.476391485601198e-06 7.0222540671238676e-06 2.6584145871311193e-06 2.3774438886903226e-05 8.881813300831709e-06 1.5644848190277116e-06 4.080819962837268e-06 8.178736607078463e-06
0.26126125 6.560208021255676e-06 1.0561368071648758e-05 8.470723514619749e-06 7.0846690505277365e-06 2.6352151962782955e-06 2.380234218435362e-05 8.714220712136012e-06 1.5577458043480874e-06 4.082363830093527e-06 8.16320698504569e-06
0.26226225 6.546129043272231e-06 1.0550415026955307e-05 8.463457561447285e-06 7.146706138883019e-06 2.6121979317395017e-06 2.38282900681952e-05 8.55518283060519e-06 1.5509906461375067e-06 4.08407368013286e-06 8.148605047608726e-06
0.26326326 6.531700364575954e-06 1.0547967576712836e-05 8.454621820419561e-06 7.208562237792648e-06 2.5893411930155708e-06 2.3849344870541245e-05 8.405113476328552e-06 1.5442302583323908e-06 4.085992713953601e-06 8.13520819065161e-06
0.26426426 6.516625944641419e-06 1.0558074791333638e-05 8.444206287094858e-06 7.270463356690016e-06 2.56670250564639e-06 2.3867669369792566e-05 8.263402378361207e-06 1.5374805570900207e-06 4.088105924893171e-06 8.123637599055655e-06
0.26526526 6.502102223748807e-06 1.0590615602268372e-05 8.432351023657247e-06 7.332364020840032e-06 2.5443580398132326e-06 2.388349275861401e-05 8.130183232424315e-06 1.5307455214497168e-06 4.090299171366496e-06 8.115168384392746e-06
0.26626626 6.487000518973218e-06 1.0643012501532212e-05 8.418958714173641e-06 7.393257419607835e-06 2.5221515898010693e-06 2.3894079276942648e-05 8.006142707017716e-06 1.5240581205944181e-06 4.092778453923529e-06 8.109049304039218e-06
0.26726726 6.4718715293565765e-06 1.0713890333136078e-05 8.404094842262566e-06 7.453961188730318e-06 2.5002489110192982e-06 2.3899045118014328e-05 7.890806045907084e-06 1.5173583278738079e-06 4.095431449968601e-06 8.105189408524893e-06
0.26826826 6.4562946135993116e-06 1.0801220923895016e-05 8.387715752178337e-06 7.514288881793618e-06 2.4785167624941096e-06 2.3904269255581312e-05 7.783821274642833e-06 1.510732317910879e-06 4.098213139513973e-06 8.103897016553674e-06
0.26926926 6.440824108722154e-06 1.089985016733408e-05 8.369883289560676e-06 7.574285064038122e-06 2.457114078424638e-06 2.390640293015167e-05 7.685752279940061e-06 1.5041674714666442e-06 4.101163995073875e-06 8.104383596219122e-06
0.27027026 6.424839284591144e-06 1.1007556167896837e-05 8.350697498826776e-06 7.63327261665836e-06 2.4359328563150484e-06 2.3898828658275306e-05 7.5957718763675075e-06 1.4976773172747926e-06 4.10422899221885e-06 8.105423148663249e-06
0.27127126 6.408896751963766e-06 1.1120973795186728e-05 8.330119271704461e-06 7.69201506045647e-06 2.4150726858351845e-06 2.389419387327507e-05 7.513492619182216e-06 1.4912493497831747e-06 4.107461336388951e-06 8.108164365694392e-06
0.27227226 6.392151135514723e-06 1.12374591481057e-05 8.308134965773206e-06 7.749725227768067e-06 2.394483544776449e-06 2.3880933440523222e-05 7.439750788762467e-06 1.4849015315121505e-06 4.110785539523931e-06 8.110925591608975e-06
0.27327326 6.375254088197835e-06 1.1351068678777665e-05 8.284876457764767e-06 7.806711437297054e-06 2.37412859860342e-06 2.3871372832218185e-05 7.373539119726047e-06 1.4786890005780151e-06 4.114178409508895e-06 8.114424417726696e-06
0.27427426 6.357799065881409e-06 1.1455988897068892e-05 8.260351023636758e-06 7.862993697926868e-06 2.3540928850707132e-06 2.3853843231336214e-05 7.313872174563585e-06 1.4725815162819345e-06 4.117645858059404e-06 8.116574463201687e-06
0.2752753 6.339817446132656e-06 1.1549015653145034e-05 8.234581400756724e-06 7.918193659861572e-06 2.3343484372162493e-06 2.3831282305764034e-05 7.2616885518073104e-06 1.4665754406451015e-06 4.1211901589122135e-06 8.117411198327318e-06
0.2762763 6.321389264485333e-06 1.1623477803368587e-05 8.207589416997507e-06 7.972593266458716e-06 2.314917310286546e-06 2.3807611796655692e-05 7.216109679575311e-06 1.460693283661385e-06 4.124729912291514e-06 8.116568096738774e-06
0.2772773 6.302978363237344e-06 1.1674441338982433e-05 8.179441465472337e-06 8.026005161809735e-06 2.2957578948989976e-06 2.3776983653078787e-05 7.176285180321429e-06 1.4549319757861667e-06 4.12831377616385e-06 8.112793693726417e-06
0.2782783 6.2832050389260985e-06 1.1712566447386052e-05 8.150047506205738e-06 8.07836840976961e-06 2.2768704184272792e-06 2.374683208472561e-05 7.142654794733971e-06 1.4493450635200134e-06 4.1319362935610116e-06 8.107980647764634e-06
0.2792793 6.263853265409125e-06 1.1749153600248974e-05 8.119649464788381e-06 8.129484740493353e-06 2.2583258214581292e-06 2.370786569372285e-05 7.114490472304169e-06 1.4439091273743543e-06 4.135755716561107e-06 8.102498213702347e-06
0.2802803 6.2435642576019745e-06 1.1780637578340247e-05 8.088142749329563e-06 8.179242286132649e-06 2.240065896330634e-06 2.3666865672566928e-05 7.090949111443479e-06 1.4386690736500896e-06 4.139632892474765e-06 8.096419151115697e-06
0.2812813 6.223139280336909e-06 1.180851450044429e-05 8.055599209910724e-06 8.228280421462841e-06 2.2221508970687864e-06 2.3621771106263623e-05 7.0727774073020555e-06 1.4335789728647796e-06 4.143703790759901e-06 8.089946277323179e-06
0.2822823 6.202424174261978e-06 1.1829349205072504e-05 8.022121619433165e-06 8.276060725620482e-06 2.204538759542629e-06 2.3572305508423597e-05 7.059020845190389e-06 1.4286657687989646e-06 4.147786512476159e-06 8.082474778348114e-06
0.2832833 6.180702257552184e-06 1.1839421858894639e-05 7.987622666405514e-06 8.322440407937393e-06 2.187294057875988e-06 2.351651892240625e-05 7.049411124171456e-06 1.4239864185583428e-06 4.1520670492900535e-06 8.07327432994498e-06
0.2842843 6.159075837786077e-06 1.1833464668598026e-05 7.952269697852898e-06 8.367235750483815e-06 2.1703569927922217e-06 2.3457789211533964e-05 7.0438632064906415e-06 1.4194607729223208e-06 4.1564449020370375e-06 8.062218512350228e-06
0.2852853 6.136744104878744e-06 1.1809752322733402e-05 7.915982678241562e-06 8.410538612224627e-06 2.1537416614592075e-06 2.3395912648993544e-05 7.042480774543947e-06 1.4151805771689396e-06 4.161063770879991e-06 8.049044481595047e-06
0.2862863 6.114119969424792e-06 1.1761252608266659e-05 7.879003533162177e-06 8.452858310192823e-06 2.137444198524463e-06 2.332821713935118e-05 7.044208359729964e-06 1.4111425343799056e-06 4.165650807408383e-06 8.032655387069099e-06
0.2872873 6.090846000006422e-06 1.1684021956170909e-05 7.841169463063125e-06 8.493158020428382e-06 2.1215309971012175e-06 2.3257071006810293e-05 7.049220130284084e-06 1.4072915064389235e-06 4.170400188741041e-06 8.012745638552587e-06
0.2882883 6.066602509235963e-06 1.1584173080336768e-05 7.802671461831778e-06 8.532194442523178e-06 2.105905650751083e-06 2.3185859390650876e-05 7.057649781927466e-06 1.4036666016181698e-06 4.175311005383264e-06 7.990448466443922e-06
0.2892893 6.042543191142613e-06 1.1463666851341259e-05 7.763409485050943e-06 8.56904898682842e-06 2.0906411464238772e-06 2.3111109840101562e-05 7.06953233020613e-06 1.400284759256465e-06 4.180335054115858e-06 7.965620170580223e-06
0.2902903 6.016942279529758e-06 1.1324297702230979e-05 7.723597263975535e-06 8.604000868217554e-06 2.07572998078831e-06 2.3034090190776624e-05 7.084154276526533e-06 1.3972183978694375e-06 4.18543504565605e-06 7.938386261230335e-06
0.2912913 5.9904482441197615e-06 1.1171272490173578e-05 7.683174771955237e-06 8.637426617497113e-06 2.06122763302119e-06 2.295839112775866e-05 7.101124538166914e-06 1.3943439398644841e-06 4.190852905594511e-06 7.909807209216524e-06
0.2922923 5.963442163192667e-06 1.1010336493200157e-05 7.642195669177454e-06 8.668560440128203e-06 2.0470104118430754e-06 2.2877929950482212e-05 7.120644113456365e-06 1.3917102705818252e-06 4.196414920443203e-06 7.879804797994439e-06
0.2932933 5.9350386436562985e-06 1.0842272786248941e-05 7.600756362080574e-06 8.69778887135908e-06 2.0331483483460033e-06 2.2799060388933867e-05 7.1438480517826974e-06 1.389380145155883e-06 4.202099262329284e-06 7.849266694393009e-06
0.2942943 5.905341822654009e-06 1.0666406524251215e-05 7.558845027233474e-06 8.725040970603004e-06 2.0196891910018167e-06 2.2717405954608694e-05 7.1691415541863535e-06 1.3873220723326085e-06 4.207984147797106e-06 7.817465302650817e-06
0.2952953 5.874899215996265e-06 1.0482410289114341e-05 7.5165348789596464e-06 8.750484084885102e-06 2.006532213272294e-06 2.2641335817752406e-05 7.196884780569235e-06 1.3855346878699493e-06 4.214150521875126e-06 7.785419256833848e-06
0.2962963 5.843059625476599e-06 1.028674523695372e-05 7.473840014426969e-06 8.773558874963783e-06 1.9937795059377095e-06 2.25614094233606e-05 7.227770765894093e-06 1.38400378091319e-06 4.220440132485237e-06 7.751623343210667e-06
0.2972973 5.809882168250624e-06 1.0078915693156887e-05 7.430819550791057e-06 8.79446724866284e-06 1.9813758171949303e-06 2.248382406833116e-05 7.2606626417837106e-06 1.3827580005454365e-06 4.22692073698272e-06 7.716625077591743e-06
0.2982983 5.775470071966993e-06 9.854982636170462e-06 7.387550795101561e-06 8.812905434751883e-06 1.9693259218911408e-06 2.2411597456084564e-05 7.295628165593371e-06 1.381823039992014e-06 4.23366145696491e-06 7.680327144043986e-06
0.2992993 5.739950665883953e-06 9.616940587875433e-06 7.3440614869468845e-06 8.829253602016252e-06 1.957648237294052e-06 2.2341959265759215e-05 7.334215297305491e-06 1.3812008319291635e-06 4.240467660565628e-06 7.64285505283624e-06
0.3003003 5.703093393094605e-06 9.38660105020972e-06 7.300428933376679e-06 8.843490832077805e-06 1.946332304214593e-06 2.227362710982561e-05 7.374691449513193e-06 1.380844537379744e-06 4.247581728122896e-06 7.606298822793178e-06
0.3013013 5.665373009833274e-06 9.167623829853255e-06 7.256776825670386e-06 8.855151463649236e-06 1.935362433869159e-06 2.2210582756088115e-05 7.418107543344377e-06 1.3808036101181642e-06 4.254780378687428e-06 7.571617970825173e-06
0.3023023 5.626583970297361e-06 8.960533705248963e-06 7.213062872324372e-06 8.864833034749608e-06 1.9247324871685123e-06 2.215302811237052e-05 7.463317615474807e-06 1.381040988235327e-06 4.262264155840967e-06 7.538822046626592e-06
0.3033033 5.586904990195762e-06 8.76509329827968e-06 7.1694498728902545e-06 8.872218131728005e-06 1.9144799807691015e-06 2.2097461624071002e-05 7.511289823014522e-06 1.3816290902468609e-06 4.26990436608321e-06 7.507603640988236e-06
0.3043043 5.546281499846373e-06 8.578509550716262e-06 7.125943284336245e-06 8.877024811226875e-06 1.904595364976558e-06 2.20507790800184e-05 7.56123336032033e-06 1.3825407449985505e-06 4.277725565771107e-06 7.478292900486849e-06
0.3053053 5.504896307684248e-06 8.401953891734593e-06 7.082609045028221e-06 8.880124369170517e-06 1.8950170215248363e-06 2.2008429368725047e-05 7.6135352173878346e-06 1.3837047845299821e-06 4.285692284611287e-06 7.4506629061943386e-06
0.3063063 5.462689841806423e-06 8.23871869215509e-06 7.0395212787843775e-06 8.880426321411505e-06 1.8858570456359303e-06 2.1975320123601705e-05 7.668450962228235e-06 1.3852051097273943e-06 4.29384044764447e-06 7.425559033436002e-06
0.3073073 5.4198108045966364e-06 8.09008543001255e-06 6.996715455898084e-06 8.878380867827218e-06 1.8770439282889129e-06 2.1948661014903337e-05 7.725080649834126e-06 1.3869703252566978e-06 4.3019622353313025e-06 7.402746177831432e-06
0.3083083 5.37643427378498e-06 7.953139174787793e-06 6.954302989470307e-06 8.874436389305629e-06 1.8685569784793188e-06 2.1930802176939324e-05 7.783557521179318e-06 1.3891060461901361e-06 4.3102013478346635e-06 7.382282547041541e-06
0.3093093 5.332493401510874e-06 7.825283319107257e-06 6.912278422532836e-06 8.868169970810413e-06 1.8604512206366053e-06 2.1918880520388484e-05 7.84380881668767e-06 1.3914764167566318e-06 4.318634182709502e-06 7.363497843471123e-06
0.3103103 5.2882678573951125e-06 7.704458766966127e-06 6.870714059914462e-06 8.859397894411813e-06 1.8527571228332818e-06 2.1915255274507217e-05 7.906422069936525e-06 1.3942160421720473e-06 4.327040187490638e-06 7.346503480221145e-06
0.3113113 5.244098701950861e-06 7.590219411213184e-06 6.8296744757390115e-06 8.84917244547978e-06 1.8454128394296276e-06 2.1919071514275856e-05 7.969919352035504e-06 1.3972053238830995e-06 4.335523954068776e-06 7.331144843192305e-06
0.3123123 5.199430688662687e-06 7.484822162950877e-06 6.789074177504517e-06 8.836276720103342e-06 1.838458388192521e-06 2.1933490643277764e-05 8.034965503611602e-06 1.4005019011165132e-06 4.3440822992124595e-06 7.317900326597737e-06
0.3133133 5.155317467142595e-06 7.385507615254028e-06 6.749080512236105e-06 8.822324161883444e-06 1.831911163208133e-06 2.195118577219546e-05 8.101183993858285e-06 1.4041028180145076e-06 4.352651103545213e-06 7.305918643396581e-06
0.3143143 5.111198333906941e-06 7.293469025171362e-06 6.709686658723513e-06 8.805624929664191e-06 1.8257505871588364e-06 2.1979105440550484e-05 8.169238753907848e-06 1.407946797371551e-06 4.361398168839514e-06 7.295935120055219e-06
0.3153153 5.067252459411975e-06 7.2070315582095645e-06 6.670866241620388e-06 8.78734681464266e-06 1.8200231579612591e-06 2.2010137399774976e-05 8.238165719376411e-06 1.4120769264991395e-06 4.3702007133106235e-06 7.287011158041423e-06
0.3163163 5.0237367759109475e-06 7.128874131012708e-06 6.6327129388810135e-06 8.767426152189728e-06 1.814637471397873e-06 2.2047794118407182e-05 8.307614734803792e-06 1.4164478443490225e-06 4.3791005737148225e-06 7.2798166002030484e-06
0.3173173 4.9809959818958305e-06 7.0627438617520966e-06 6.59515490042395e-06 8.745565537537914e-06 1.809747914194304e-06 2.2090169295552187e-05 8.378413440368604e-06 1.4211390180207673e-06 4.3880727389478125e-06 7.274667495948961e-06
0.3183183 4.938774509355426e-06 7.01284716342343e-06 6.558302629855461e-06 8.72224791237386e-06 1.8052115819955361e-06 2.2132555386633612e-05 8.448920198134147e-06 1.4260514262787183e-06 4.397044904180802e-06 7.2713291956461035e-06
0.3193193 4.897300186712528e-06 6.978601504670223e-06 6.5220797296206e-06 8.697293196746614e-06 1.801124540179444e-06 2.2182490283739753e-05 8.519596121914219e-06 1.4312132634586305e-06 4.406049356475705e-06 7.270638889167458e-06
0.3203203 4.857065050600795e-06 6.957651748962235e-06 6.486589427368017e-06 8.671097020851448e-06 1.7974929278352647e-06 2.2226664441404864e-05 8.59043575474061e-06 1.4366675031851628e-06 4.415091552800732e-06 7.270973128470359e-06
0.3213213 4.817894023290137e-06 6.948744157853071e-06 6.4518171711824834e-06 8.643516594020184e-06 1.7943083321370068e-06 2.2270100089372136e-05 8.660127605253365e-06 1.4423881111724768e-06 4.424045073392335e-06 7.272549282788532e-06
0.3223223 4.779823484568624e-06 6.948394002392888e-06 6.417802978830878e-06 8.614419130026363e-06 1.791540626072674e-06 2.231305006716866e-05 8.73003500601044e-06 1.4483221093541943e-06 4.433014964888571e-06 7.275155894603813e-06
0.3233233 4.743361387227196e-06 6.9538914431177545e-06 6.384480911947321e-06 8.584362149122171e-06 1.7892787127493648e-06 2.2349468054017052e-05 8.798298040346708e-06 1.4545518070008256e-06 4.4419202822609805e-06 7.277735676325392e-06
0.3243243 4.70779787065112e-06 6.959514394111466e-06 6.351882802846376e-06 8.55312009662157e-06 1.787435621736222e-06 2.238120578113012e-05 8.865670679369941e-06 1.4610145626647864e-06 4.450752840057248e-06 7.279822057171259e-06
0.32532534 4.674137471738504e-06 6.962043698877096e-06 6.320108695945237e-06 8.521013114659581e-06 1.786045913831913e-06 2.2404457922675647e-05 8.931770935305394e-06 1.4677066246804316e-06 4.459512183530023e-06 7.280755653482629e-06
0.32632634 4.6413770178332925e-06 6.958876838325523e-06 6.2890280787542e-06 8.488085768476594e-06 1.785175641089154e-06 2.2418322259909473e-05 8.996893484436441e-06 1.4746757415196043e-06 4.468240604182938e-06 7.280075351445703e-06
0.32732734 4.610396899806801e-06 6.949669568712125e-06 6.258743724174565e-06 8.454256203549448e-06 1.784774553925672e-06 2.2424454073188826e-05 9.059742296813056e-06 1.4818574527453166e-06 4.476973572309362e-06 7.277875283762114e-06
0.32832834 4.580978384183254e-06 6.9386474024213385e-06 6.2292533584695775e-06 8.41990186017938e-06 1.784856635822507e-06 2.2415990315494128e-05 9.121426955971401e-06 1.4893084880895913e-06 4.485653334995732e-06 7.274002200574614e-06
0.32932934 4.55305917057558e-06 6.921074145793682e-06 6.2005792642594315e-06 8.384973625652492e-06 1.7854536054073833e-06 2.2391679522115737e-05 9.179751032206696e-06 1.4969648418627912e-06 4.494317181524821e-06 7.2675397859711666e-06
0.33033034 4.526905740931397e-06 6.896534159750445e-06 6.172655503178248e-06 8.349752533831634e-06 1.7865022527985275e-06 2.2355134206009097e-05 9.237110134563409e-06 1.5048566410769126e-06 4.503002855926752e-06 7.259161975525785e-06
0.33133134 4.502570391196059e-06 6.859784207335906e-06 6.145568022475345e-06 8.313871148857288e-06 1.7880863651953405e-06 2.2302217985270545e-05 9.29070756683359e-06 1.5130156043596799e-06 4.511675797402859e-06 7.247499524964951e-06
0.33233234 4.479945346247405e-06 6.810757895436836e-06 6.11922860116465e-06 8.278107088699471e-06 1.7900999864650657e-06 2.2229076421353966e-05 9.342533303424716e-06 1.5213768165267538e-06 4.520296897680964e-06 7.232380085042678e-06
0.33333334 4.459348019736353e-06 6.748585747118341e-06 6.093795036576921e-06 8.241942850872874e-06 1.7926707869264646e-06 2.2138385247671977e-05 9.390901141159702e-06 1.5299897313525435e-06 4.5290280468179844e-06 7.213850039988756e-06
0.33433434 4.440146767592523e-06 6.678679255855968e-06 6.06905314270989e-06 8.205637641367503e-06 1.7957603404283873e-06 2.2031357730156742e-05 9.437237167730927e-06 1.5387863641080912e-06 4.537684617389459e-06 7.1927047429198865e-06
0.33533534 4.423292011779267e-06 6.602986104553565e-06 6.045244390406879e-06 8.169636203092523e-06 1.799334995666868e-06 2.1902382286498323e-05 9.479658729105722e-06 1.547847659821855e-06 4.546403488348005e-06 7.168531737988815e-06
0.33633634 4.407477263157489e-06 6.522322109958623e-06 6.0221582316444255e-06 8.133620212902315e-06 1.803385316634376e-06 2.1751333406427875e-05 9.519007107883226e-06 1.5570825553368195e-06 4.555036412057234e-06 7.141268724808469e-06
0.33733734 4.393828930915333e-06 6.434833267121576e-06 5.999887889629463e-06 8.09752873465186e-06 1.8079772416967899e-06 2.158274764951784e-05 9.55493851506617e-06 1.5665168575651478e-06 4.563740731100552e-06 7.111333616194315e-06
0.33833835 4.381602138892049e-06 6.3428151406697e-06 5.978400622552726e-06 8.06189109425759e-06 1.8130384660253185e-06 2.1391808331827633e-05 9.587018212187104e-06 1.5762069551783497e-06 4.572378202283289e-06 7.078351245581871e-06
0.33933935 4.37151220467058e-06 6.2470012380799744e-06 5.957758730801288e-06 8.026164323382545e-06 1.8186553916166304e-06 2.1185725927352905e-05 9.616727766115218e-06 1.5860966868785908e-06 4.580997483571991e-06 7.043404366413597e-06
0.34034035 4.362519121059449e-06 6.1479254327423405e-06 5.937936293776147e-06 7.990940503077582e-06 1.8246927311338368e-06 2.095205127261579e-05 9.641586984798778e-06 1.596201627762639e-06 4.5896204028395005e-06 7.0048313318693545e-06
0.34134135 4.3554055082495324e-06 6.047795068298001e-06 5.918837814533617e-06 7.95631331129698e-06 1.83130555342359e-06 2.0702771507785656e-05 9.662612683314364e-06 1.6064769852164318e-06 4.598256055032834e-06 6.964419299038127e-06
0.34234235 4.349763003119733e-06 5.948068519501248e-06 5.900547876080964e-06 7.922203622001689e-06 1.8383705082669621e-06 2.043495624093339e-05 9.681022675067652e-06 1.6169694845302729e-06 4.606935817719204e-06 6.922093689354369e-06
0.34334335 4.345045908848988e-06 5.849726221640594e-06 5.883023732167203e-06 7.887982064858079e-06 1.8459356851963094e-06 2.0148439944023266e-05 9.694268555904273e-06 1.627660481062776e-06 4.615564648702275e-06 6.877516170789022e-06
0.34434435 4.341976364230504e-06 5.75435933569679e-06 5.866265837539686e-06 7.855191142880358e-06 1.8539881239121314e-06 1.984394111786969e-05 9.704262083687354e-06 1.6385339449698222e-06 4.6243221731856465e-06 6.831427072029328e-06
0.34534535 4.339931820140919e-06 5.659951511916006e-06 5.850254638062324e-06 7.822660336387344e-06 1.8625513575898367e-06 1.952694401552435e-05 9.710563972475938e-06 1.6496082935191225e-06 4.6330860641319305e-06 6.783950539102079e-06
0.34634635 4.338787675806088e-06 5.567772859649267e-06 5.8349501159682404e-06 7.790587915224023e-06 1.8716092426984687e-06 1.9195216736989096e-05 9.713597137306351e-06 1.6608662463113433e-06 4.6419536374742165e-06 6.735038368788082e-06
0.34734735 4.338759481470333e-06 5.476619662658777e-06 5.820399110234575e-06 7.759500476822723e-06 1.8810837900673505e-06 1.8849850675906055e-05 9.712466635392047e-06 1.6723174667276908e-06 4.650787104765186e-06 6.684643267362844e-06
0.34834835 4.339368842920521e-06 5.392635102907661e-06 5.806501121696783e-06 7.729014214419294e-06 1.8911141523858532e-06 1.8495067706680857e-05 9.707341632747557e-06 1.6839484260344761e-06 4.6597651817137375e-06 6.633862085436704e-06
0.34934935 4.3411459955677856e-06 5.318961029843194e-06 5.793342097604182e-06 7.699241905356757e-06 1.9015470797967282e-06 1.8133932826458476e-05 9.698459507490043e-06 1.695736045803642e-06 4.668756446335465e-06 6.583458343811799e-06
0.35035035 4.34357480116887e-06 5.256618351268116e-06 5.780832452728646e-06 7.670380909985397e-06 1.9124613572785165e-06 1.7765363736543804e-05 9.686496923677623e-06 1.7077099982998334e-06 4.677728156821104e-06 6.533463420055341e-06
0.35135135 4.346733021520777e-06 5.205455181567231e-06 5.7689699133334216e-06 7.642266609764192e-06 1.9238057120674057e-06 1.7391741494066082e-05 9.671637599240057e-06 1.7198734667545068e-06 4.686887223215308e-06 6.484152436314616e-06
0.35235235 4.350506060291082e-06 5.166022219782462e-06 5.7576548897486646e-06 7.615347840328468e-06 1.9356223219801905e-06 1.7023232430801727e-05 9.654642781242728e-06 1.732209398142004e-06 4.696067207987653e-06 6.436811872845283e-06
0.35335335 4.3549848669499625e-06 5.1352485570532735e-06 5.747058821725659e-06 7.588828339066822e-06 1.947866167029133e-06 1.665686613705475e-05 9.63380625762511e-06 1.7446957372158067e-06 4.705295850726543e-06 6.390517228282988e-06
0.35435435 4.359690592536936e-06 5.113847691973206e-06 5.736997991334647e-06 7.563379313069163e-06 1.9605613488238305e-06 1.6292338841594756e-05 9.610483175492845e-06 1.7573232753420598e-06 4.714561328000855e-06 6.345464953483315e-06
0.35535535 4.365204404166434e-06 5.101986516820034e-06 5.727446477976628e-06 7.5388961704447865e-06 1.973654207176878e-06 1.5939276636345312e-05 9.584698091202881e-06 1.7701615888654487e-06 4.723884558188729e-06 6.302801011770498e-06
0.35635635 4.371448994788807e-06 5.095450433145743e-06 5.718464308301918e-06 7.515619927289663e-06 1.9871449694619514e-06 1.5596853700117208e-05 9.55762698140461e-06 1.7831029026638134e-06 4.7330945562862325e-06 6.262090209929738e-06
0.35735735 4.377707682579057e-06 5.093544132250827e-06 5.709962806577096e-06 7.492977147194324e-06 2.001047732846928e-06 1.5268093193299137e-05 9.527664587949403e-06 1.7962307765628793e-06 4.742338660435053e-06 6.223284799489193e-06
0.35835835 4.384186922834488e-06 5.094120751891751e-06 5.701906502508791e-06 7.470985565305455e-06 2.015352492890088e-06 1.4959990949137136e-05 9.496678103459999e-06 1.809518380468944e-06 4.7516232370981015e-06 6.187151939229807e-06
0.35935935 4.391419224702986e-06 5.0942021516675595e-06 5.694374522136059e-06 7.450585144397337e-06 2.030008090514457e-06 1.4670293239760213e-05 9.464361937716603e-06 1.8229669649372227e-06 4.760804586112499e-06 6.1532246036222205e-06
0.36036035 4.3987188291794155e-06 5.0931971600221004e-06 5.687178600055631e-06 7.430907771777129e-06 2.045080918833264e-06 1.4406484297069255e-05 9.431305443285964e-06 1.8365510641160654e-06 4.770070972881513e-06 6.122165814304026e-06
0.36136135 4.406215339258779e-06 5.0926241783599835e-06 5.680430149368476e-06 7.412309514620574e-06 2.0605275494745e-06 1.4169108908390626e-05 9.396469067723956e-06 1.850236117206805e-06 4.779202754434664e-06 6.094124728406314e-06
0.36236235 4.4135504140285775e-06 5.090692866360769e-06 5.674018666468328e-06 7.394354724965524e-06 2.0762868189194705e-06 1.3963862329546828e-05 9.363030585518572e-06 1.8640914731804514e-06 4.78841411677422e-06 6.069811206543818e-06
0.36336336 4.420893674250692e-06 5.086038981971797e-06 5.667886853188975e-06 7.3778223850240465e-06 2.0924171622027643e-06 1.3789879631076474e-05 9.328506166639272e-06 1.878086891338171e-06 4.7975204324757215e-06 6.048784143786179e-06
0.36436436 4.428022293723188e-06 5.08020275447052e-06 5.662009243678767e-06 7.361707957898034e-06 2.1088878838781966e-06 1.3654366739501711e-05 9.295085874327924e-06 1.892215209409187e-06 4.806721790373558e-06 6.032136298017576e-06
0.36536536 4.435990831552772e-06 5.075954504718538e-06 5.6564408623671625e-06 7.346695383603219e-06 2.1256475974951172e-06 1.3559530998463742e-05 9.261645573133137e-06 1.9064469825025299e-06 4.815881311515113e-06 6.020470664225286e-06
0.36636636 4.443321358849062e-06 5.075018634670414e-06 5.65104301131214e-06 7.332977475016378e-06 2.1426785679068416e-06 1.350514776277123e-05 9.229901479557157e-06 1.9208471258025384e-06 4.825027190236142e-06 6.013995971443364e-06
0.36736736 4.451233508007135e-06 5.077262812847039e-06 5.645814326271648e-06 7.3198775680793915e-06 2.160064923373284e-06 1.3495126950147096e-05 9.198660336551256e-06 1.935325144586386e-06 4.834126229980029e-06 6.013054644427029e-06
0.36836836 4.459138381207595e-06 5.082728876004694e-06 5.640794370265212e-06 7.307802661671303e-06 2.177673877667985e-06 1.3533125638787169e-05 9.169409167952836e-06 1.949928446265403e-06 4.843149781663669e-06 6.01819510848145e-06
0.36936936 4.4670532588497736e-06 5.090021204523509e-06 5.63582261747797e-06 7.296440799109405e-06 2.1956057025818154e-06 1.3620306162920315e-05 9.14233078219695e-06 1.9646581677079666e-06 4.852190158999292e-06 6.029380983818555e-06
0.37037036 4.474885372474091e-06 5.098867404740304e-06 5.630997293337714e-06 7.28601935406914e-06 2.213789457528037e-06 1.3758260138274636e-05 9.11753249965841e-06 1.97948270397319e-06 4.861109118792228e-06 6.046771886758506e-06
0.37137136 4.482821623241762e-06 5.108726782054873e-06 5.626116035273299e-06 7.276432370417751e-06 2.2322183212963864e-06 1.3947875231679063e-05 9.095198947761673e-06 1.994424110307591e-06 4.869968961429549e-06 6.070420567994006e-06
0.37237236 4.491516847338062e-06 5.117466116644209e-06 5.621298896585358e-06 7.267969067470403e-06 2.250837496831082e-06 1.419193904439453e-05 9.075952220882755e-06 2.0094441879336955e-06 4.878750132775167e-06 6.100574864831287e-06
0.37337336 4.49954404757591e-06 5.123270057083573e-06 5.616468115476891e-06 7.260015536303399e-06 2.2697031454299577e-06 1.4487485714198556e-05 9.058383511728607e-06 2.024582272497355e-06 4.88747764393338e-06 6.1363257373159286e-06
0.37437436 4.5080919335305225e-06 5.125616553414147e-06 5.611480446532369e-06 7.252779141708743e-06 2.2887766135681886e-06 1.483888081565965e-05 9.044340004038531e-06 2.03981289814692e-06 4.896154223388294e-06 6.1784376157447696e-06
0.3753754 4.516496574069606e-06 5.123921255290043e-06 5.606444119621301e-06 7.2465882112737745e-06 2.3080356186255813e-06 1.5244345377141144e-05 9.034099093696568e-06 2.0551387933664955e-06 4.904632532998221e-06 6.226633558981121e-06
0.3763764 4.525432359514525e-06 5.119319212099072e-06 5.601315024250653e-06 7.240954801090993e-06 2.327470156160416e-06 1.570058157085441e-05 9.026967745739967e-06 2.070571781587205e-06 4.913122666039271e-06 6.280637990130344e-06
0.3773774 4.534634626907064e-06 5.111672180646565e-06 5.595855782303261e-06 7.2359221121587325e-06 2.347068857488921e-06 1.621280716790352e-05 9.023636266647372e-06 2.086058429995319e-06 4.921527306578355e-06 6.341020707623102e-06
0.3783784 4.544351213553455e-06 5.0999979066546075e-06 5.590282398770796e-06 7.231808012875263e-06 2.3667578261665767e-06 1.6774552932474762e-05 9.023506208905019e-06 2.10165399039397e-06 4.929886017634999e-06 6.406977718143025e-06
0.3793794 4.55362896900624e-06 5.083266387373442e-06 5.584331120189745e-06 7.227854439406656e-06 2.386641881457763e-06 1.7385762475896627e-05 9.027183295984287e-06 2.1173029836063506e-06 4.938189249514835e-06 6.478240720753092e-06
0.3803804 4.563475158647634e-06 5.061961473984411e-06 5.578183845500462e-06 7.224869932542788e-06 2.406569137747283e-06 1.804459679988213e-05 9.034160029841587e-06 2.133029965989408e-06 4.94632286063279e-06 6.554796982527478e-06
0.3813814 4.573852038447512e-06 5.03599358125939e-06 5.571610927290749e-06 7.2219263529405e-06 2.426652599751833e-06 1.8745304259937257e-05 9.045284059538972e-06 2.148833118553739e-06 4.954501946485834e-06 6.635995760007063e-06
0.3823824 4.584404905472184e-06 5.003414571547182e-06 5.564770617638715e-06 7.219891813292634e-06 2.4468267838528845e-06 1.9488157704472542e-05 9.058285286300816e-06 2.164683564842562e-06 4.962591901858104e-06 6.721447334712138e-06
0.3833834 4.595678092300659e-06 4.965720108884852e-06 5.557444183068583e-06 7.218141035991721e-06 2.467009608153603e-06 2.026760921580717e-05 9.074645276996307e-06 2.1806270069646416e-06 4.970629561285023e-06 6.810834747739136e-06
0.3843844 4.60720048067742e-06 4.922605967294658e-06 5.549676643568091e-06 7.217014172056224e-06 2.4873133952496573e-06 2.1080297301523387e-05 9.09446862351615e-06 2.196599098169827e-06 4.978560355084483e-06 6.9037487264722586e-06
0.3853854 4.619011633621994e-06 4.872502358921338e-06 5.541471637116047e-06 7.215926871140255e-06 2.5076576548599405e-06 2.1918845959589817e-05 9.11656843527453e-06 2.2125943814899074e-06 4.9865234359458555e-06 6.9990114752727095e-06
0.3863864 4.6317882151925005e-06 4.816952696273802e-06 5.532778686756501e-06 7.215461664600298e-06 2.5280012323491974e-06 2.2785039618611336e-05 9.14206430024933e-06 2.228700623163604e-06 4.994284154236084e-06 7.097230991348624e-06
0.3873874 4.644760792871239e-06 4.7546591304126196e-06 5.523587788047735e-06 7.215120604087133e-06 2.5484373509243596e-06 2.366065382375382e-05 9.16730277822353e-06 2.244787310701213e-06 5.002005309506785e-06 7.195701982709579e-06
0.3883884 4.658313173422357e-06 4.689286015491234e-06 5.513796622835798e-06 7.214720881165704e-06 2.568842774053337e-06 2.454695277265273e-05 9.194991434924304e-06 2.2609654024563497e-06 5.009732376493048e-06 7.29528937881696e-06
0.3893894 4.672824616136495e-06 4.618847469828324e-06 5.503410648088902e-06 7.2146535785577726e-06 2.5892331905197352e-06 2.543474874983076e-05 9.22261915548006e-06 2.2771357635065215e-06 5.017386229155818e-06 7.3945407166320365e-06
0.3903904 4.6876666601747274e-06 4.5461943045665976e-06 5.492385753314011e-06 7.2145935519074555e-06 2.609656348795397e-06 2.6318279196857475e-05 9.25124368222896e-06 2.29335068979708e-06 5.024945039622253e-06 7.493146313208854e-06
0.3913914 4.703520062321331e-06 4.472257842280669e-06 5.480696927406825e-06 7.214482138806488e-06 2.6300351692043478e-06 2.719420808716677e-05 9.279953701479826e-06 2.3095640244719107e-06 5.032410626881756e-06 7.590792392875301e-06
0.3923924 4.719996923086001e-06 4.3974087020615116e-06 5.468456947710365e-06 7.2147417995438445e-06 2.6503926164878067e-06 2.804818723234348e-05 9.30746773519786e-06 2.3258482997334795e-06 5.039889401814435e-06 7.685821401537396e-06
0.3933934 4.737225935969036e-06 4.3239792830718216e-06 5.455549398902804e-06 7.214564448076999e-06 2.6706750304583693e-06 2.886969014070928e-05 9.332046829513274e-06 2.3421207515639253e-06 5.047270406066673e-06 7.777014616294764e-06
0.3943944 4.754961537400959e-06 4.254141003912082e-06 5.441913344839122e-06 7.21395463187946e-06 2.69104884864646e-06 2.965646308439318e-05 9.355162546853535e-06 2.35836432693759e-06 5.054616849520244e-06 7.864514373068232e-06
0.3953954 4.773128694068873e-06 4.190933850622969e-06 5.4275369620881975e-06 7.213690423668595e-06 2.711318074943847e-06 3.0398063245229423e-05 9.3754588306183e-06 2.374661562498659e-06 5.061845058662584e-06 7.947404810693115e-06
0.3963964 4.792487743543461e-06 4.137903943046695e-06 5.412514383351663e-06 7.212736818473786e-06 2.731528411459294e-06 3.107942393398844e-05 9.391091225552373e-06 2.3908955881779548e-06 5.069031431048643e-06 8.024179805943277e-06
0.3973974 4.812328825209988e-06 4.097596502106171e-06 5.396638243837515e-06 7.2115376497094985e-06 2.7517210128280567e-06 3.1704337743576616e-05 9.401528586749919e-06 2.40716258304019e-06 5.076176876173122e-06 8.095447810774203e-06
0.3983984 4.8328033699363004e-06 4.071958301210543e-06 5.380190941650653e-06 7.209882824099623e-06 2.771907247733907e-06 3.224788451916538e-05 9.406491699337494e-06 2.4233677322627045e-06 5.083263204141986e-06 8.158638593158685e-06
0.3993994 4.854001872445224e-06 4.06216895498801e-06 5.362891897675581e-06 7.207916041807039e-06 2.7920229968003696e-06 3.271488458267413e-05 9.405451237398665e-06 2.4395822038059123e-06 5.090304512123112e-06 8.214358786062803e-06
0.4004004 4.875691047345754e-06 4.069540864293231e-06 5.344889359548688e-06 7.205372639873531e-06 2.8121373816247797e-06 3.30974580720067e-05 9.396247151016723e-06 2.455748017382575e-06 5.0974344958376605e-06 8.261613402282819e-06
0.4014014 4.898289716948057e-06 4.093664301763056e-06 5.326102836988866e-06 7.202294909802731e-06 2.832182190104504e-06 3.338064925628714e-05 9.378720278618857e-06 2.471851757945842e-06 5.104394858790329e-06 8.298683496832382e-06
0.4024024 4.9209879762202036e-06 4.134636583330575e-06 5.306639650370926e-06 7.1986087277764454e-06 2.8522090360638686e-06 3.3575463021406904e-05 9.35371372179361e-06 2.4879839202185394e-06 5.1113011068082415e-06 8.326838724315166e-06
0.4034034 4.944364718539873e-06 4.191366315353662e-06 5.286503437673673e-06 7.19415811545332e-06 2.872215418392443e-06 3.367451427038759e-05 9.32033344724914e-06 2.5039764750545146e-06 5.118275112181436e-06 8.345078640559223e-06
0.4044044 4.968111170455813e-06 4.262603852112079e-06 5.26578742210404e-06 7.18946967026568e-06 2.8921754164912272e-06 3.368957914062776e-05 9.278342076868284e-06 2.520008592910017e-06 5.125234565639403e-06 8.354590136150364e-06
0.4054054 4.991863988834666e-06 4.346672540123109e-06 5.244409294391517e-06 7.18419096301659e-06 2.9120944873284316e-06 3.3625674404902384e-05 9.229253009834792e-06 2.5360100153193343e-06 5.13209715791163e-06 8.355807949556038e-06
0.4064064 5.016049726691563e-06 4.442395947990008e-06 5.222655545367161e-06 7.178331998147769e-06 2.9319296572793974e-06 3.3485208405181766e-05 9.17190936888801e-06 2.551856141508324e-06 5.1389138207014184e-06 8.348804840352386e-06
0.4074074 5.040490123064956e-06 4.549079676507972e-06 5.200246505410178e-06 7.172210644057486e-06 2.951823262264952e-06 3.327148442622274e-05 9.106290235649794e-06 2.5676831683085766e-06 5.145660907146521e-06 8.333885489264503e-06
0.4084084 5.064731794846011e-06 4.663171694119228e-06 5.1775068641291e-06 7.165359420469031e-06 2.9715488381043542e-06 3.29933209286537e-05 9.034244612848852e-06 2.583434252301231e-06 5.152316134626744e-06 8.311737474286929e-06
0.4094094 5.089324986329302e-06 4.782934411196038e-06 5.154236532689538e-06 7.158353582781274e-06 2.991263045259984e-06 3.264691258664243e-05 8.95449466042919e-06 2.5991171241912525e-06 5.158903150004335e-06 8.281726877612527e-06
0.4104104 5.113502083986532e-06 4.905272817268269e-06 5.130701993039111e-06 7.150418696255656e-06 3.0109872568573337e-06 3.2239462598226964e-05 8.868099939718377e-06 2.6147993139602477e-06 5.165383754501818e-06 8.244292075687554e-06
0.4114114 5.1379724936850835e-06 5.0292269406782e-06 5.106874596094713e-06 7.142296453821473e-06 3.030557991223759e-06 3.1782681617187336e-05 8.774676643952262e-06 2.63031847680395e-06 5.171826160221826e-06 8.200715456041507e-06
0.4124124 5.162082743481733e-06 5.1525757953641005e-06 5.08271659782622e-06 7.1337021836370695e-06 3.050120312764193e-06 3.12752636091318e-05 8.674867785884999e-06 2.6457860258233268e-06 5.178008905204479e-06 8.150568646669853e-06
0.4134134 5.185549071029527e-06 5.273315309750615e-06 5.058341230324004e-06 7.12466362529085e-06 3.069650801990065e-06 3.072675099247135e-05 8.570189493184444e-06 2.6611601242620964e-06 5.184101155464305e-06 8.094858458207455e-06
0.4144144 5.209147730056429e-06 5.391511422203621e-06 5.0337857828708366e-06 7.1150375333672855e-06 3.089040319537162e-06 3.0140736271278e-05 8.459795026283246e-06 2.6764407721202588e-06 5.19003924637218e-06 8.03394868853502e-06
0.4154154 5.232490366324782e-06 5.508944013854489e-06 5.009090273233596e-06 7.1051645136321895e-06 3.1084446163731627e-06 2.9519322197302245e-05 8.343269655597396e-06 2.691656163733569e-06 5.195855010242667e-06 7.968248610268347e-06
0.4164164 5.255258656688966e-06 5.624272489512805e-06 4.98436111229239e-06 7.094739430613117e-06 3.127741365460679e-06 2.8872989787487313e-05 8.223308213928249e-06 2.7067569590144558e-06 5.201520252740011e-06 7.898994226707146e-06
0.4174174 5.277943273540586e-06 5.737390893045813e-06 4.959537818649551e-06 7.08379866409814e-06 3.146983090118738e-06 2.8199716325616464e-05 8.098143553070258e-06 2.7217977276450256e-06 5.206949481362244e-06 7.825807188055478e-06
0.4184184 5.300450538925361e-06 5.848290129506495e-06 4.934721800964326e-06 7.072468179103453e-06 3.1661456887377426e-06 2.7504194804350846e-05 7.969243597472087e-06 2.7367127586330753e-06 5.212184987613e-06 7.749378710286692e-06
0.4194194 5.322060133039486e-06 5.955749657005072e-06 4.909926701657241e-06 7.06072432876681e-06 3.1852150641498156e-06 2.6805339075508527e-05 7.83817085903138e-06 2.7515202418726403e-06 5.21733545610914e-06 7.671782441320829e-06
0.4204204 5.343350039765937e-06 6.058686267351732e-06 4.885279395239195e-06 7.048500719974982e-06 3.204210315743694e-06 2.6086145226145163e-05 7.70229598856531e-06 2.766226543826633e-06 5.222269010118907e-06 7.590773748233914e-06
0.4214214 5.364162461773958e-06 6.1566765907628e-06 4.860660737904254e-06 7.035896942397812e-06 3.223112344130641e-06 2.5362125597894192e-05 7.564558018202661e-06 2.7807925562228775e-06 5.227114343142603e-06 7.50834442442283e-06
0.4224224 5.3843914429307915e-06 6.248137196962489e-06 4.836224434257019e-06 7.022869340289617e-06 3.241909325879533e-06 2.4633869543322362e-05 7.425304829666857e-06 2.7952366963290842e-06 5.231685918261064e-06 7.4244035204174e-06
0.4234234 5.404047442425508e-06 6.332031261990778e-06 4.812010502064368e-06 7.009473847574554e-06 3.260625362599967e-06 2.3908134608063847e-05 7.28354189050151e-06 2.8096317237213952e-06 5.2361306188686285e-06 7.339514468185371e-06
0.4244244 5.42282396054361e-06 6.4063642639666796e-06 4.788079422723968e-06 6.995505827944726e-06 3.2792393085401272e-06 2.318609767826274e-05 7.140708476072177e-06 2.8238005143066403e-06 5.240354312263662e-06 7.253664080053568e-06
0.42542544 5.441185294330353e-06 6.469772415584885e-06 4.764389359479537e-06 6.981105343584204e-06 3.2977197861328023e-06 2.2470900148618966e-05 6.9971088123566005e-06 2.837924967025174e-06 5.244499789114343e-06 7.1671788646199275e-06
0.42642644 5.458893610921223e-06 6.520819169963943e-06 4.740991244034376e-06 6.966418368392624e-06 3.316068841741071e-06 2.1762913092970848e-05 6.852312253613491e-06 2.8518873023131164e-06 5.248334218777018e-06 7.07984872860834e-06
0.42742744 5.475948000821518e-06 6.560254860232817e-06 4.717971933132503e-06 6.9510319917753804e-06 3.334386747155804e-06 2.107058207911905e-05 6.708046385028865e-06 2.8656872927967925e-06 5.252071332506603e-06 6.992886937950971e-06
0.42842844 5.4918305067985784e-06 6.588576070498675e-06 4.69532687930041e-06 6.9354268816823605e-06 3.3524468108225847e-06 2.0389616111060604e-05 6.564161594724283e-06 2.879387011489598e-06 5.255610176391201e-06 6.905820100655546e-06
0.42942944 5.507140940608224e-06 6.606586794077884e-06 4.673127932619536e-06 6.919400220795069e-06 3.3704372981446795e-06 1.9725583115359768e-05 6.4204950831481256e-06 2.892917109420523e-06 5.258983492240077e-06 6.8194090090401005e-06
0.43043044 5.521862476598471e-06 6.614121048187371e-06 4.651299605029635e-06 6.902709174028132e-06 3.388280902072438e-06 1.908045305754058e-05 6.277650754782371e-06 2.9062600788165582e-06 5.262221748125739e-06 6.733873760822462e-06
0.43143144 5.535689979296876e-06 6.610941909457324e-06 4.6299660425574984e-06 6.88572799845133e-06 3.4059228255500784e-06 1.845481529016979e-05 6.136586762295337e-06 2.9195850856922334e-06 5.265285835776012e-06 6.6493912527221255e-06
0.43243244 5.54873713554116e-06 6.5975541474472266e-06 4.609187271853443e-06 6.868404852866661e-06 3.423429006943479e-06 1.785647327778861e-05 5.996832442178857e-06 2.932643610620289e-06 5.268315817374969e-06 6.566842330357758e-06
0.43343344 5.5607174545002636e-06 6.573261089215521e-06 4.588899628288345e-06 6.85075747242081e-06 3.440769432927482e-06 1.727712333376985e-05 5.859420070919441e-06 2.945570486190263e-06 5.2711170610564295e-06 6.4852933974179905e-06
0.43443444 5.572410827880958e-06 6.538527486554813e-06 4.5691331251873635e-06 6.832242888776818e-06 3.457895672909217e-06 1.672393591434229e-05 5.723634785681497e-06 2.958330014735111e-06 5.273740953271044e-06 6.4055393522721715e-06
0.43543544 5.582960966421524e-06 6.49390631224378e-06 4.5499837142415345e-06 6.813591880927561e-06 3.4749000406009145e-06 1.6193655028473586e-05 5.590496584773064e-06 2.970914238176192e-06 5.2762839004572015e-06 6.327410574158421e-06
0.43643644 5.592716661340091e-06 6.440456218115287e-06 4.531447757472051e-06 6.79431332173408e-06 3.4916522508865455e-06 1.569191226735711e-05 5.460336979012936e-06 2.9833729513484286e-06 5.2785871957894415e-06 6.251644663279876e-06
0.43743744 5.602030796580948e-06 6.378354555636179e-06 4.513540261541493e-06 6.774932899134001e-06 3.5082007343589794e-06 1.5217592590488493e-05 5.333365152182523e-06 2.995629074575845e-06 5.280893219605787e-06 6.178283001645468e-06
0.43843845 5.610142579826061e-06 6.308500360319158e-06 4.496212568483315e-06 6.7547789512900636e-06 3.524489102346706e-06 1.476690340496134e-05 5.209032678976655e-06 3.0077035262365825e-06 5.28294685864239e-06 6.106745786382817e-06
0.43943945 5.617538135993527e-06 6.23305095359683e-06 4.479640665522311e-06 6.734391263307771e-06 3.5405823837209027e-06 1.4344525880005676e-05 5.088356829219265e-06 3.019657015101984e-06 5.285052338876994e-06 6.038088486093329e-06
0.44044045 5.623903689411236e-06 6.150703939056257e-06 4.463672212295933e-06 6.713563834637171e-06 3.556426236173138e-06 1.3951658729638439e-05 4.971590897184797e-06 3.0313794923131354e-06 5.286904070089804e-06 5.9722001424233895e-06
0.44144145 5.629510724247666e-06 6.061880867491709e-06 4.448411800694885e-06 6.6923043959832285e-06 3.572093419279554e-06 1.358744157187175e-05 4.858094598603202e-06 3.0429453090619063e-06 5.2885320656059776e-06 5.9090239119541366e-06
0.44244245 5.6343396863667294e-06 5.966230219200952e-06 4.433873073139694e-06 6.670587936241645e-06 3.587387254810892e-06 1.3247203241917305e-05 4.749527761305217e-06 3.054310354855261e-06 5.290180979500292e-06 5.848182354384335e-06
0.44344345 5.638566562993219e-06 5.8629898376239e-06 4.420049663167447e-06 6.648373073403491e-06 3.60246554009791e-06 1.293561581405811e-05 4.6443610699498095e-06 3.065514647460077e-06 5.291658908390673e-06 5.789955139334779e-06
0.44444445 5.64104493605555e-06 5.759738542110426e-06 4.4069215618947055e-06 6.625929927395191e-06 3.617238689912483e-06 1.2650099961319938e-05 4.543489467323525e-06 3.076518396483152e-06 5.2930981837562285e-06 5.734898422815604e-06
0.44544545 5.643832537316484e-06 5.65821983400383e-06 4.394559255160857e-06 6.602882422157563e-06 3.6317703688837355e-06 1.2389969924697652e-05 4.447348601388512e-06 3.0873000014253194e-06 5.294452876114519e-06 5.68337145523401e-06
0.44644645 5.645232249662513e-06 5.558655630011344e-06 4.382906809041742e-06 6.579723958566319e-06 3.6459746297623497e-06 1.2156083357695024e-05 4.355616511020344e-06 3.0979574603406945e-06 5.295749360811897e-06 5.635322395391995e-06
0.44744745 5.646462341246661e-06 5.462766239361372e-06 4.372062903712504e-06 6.556021617143415e-06 3.65979485650314e-06 1.1946769518544897e-05 4.268384600436548e-06 3.108375494775828e-06 5.29692078998778e-06 5.590840373770334e-06
0.44844845 5.646378667734098e-06 5.369534846977331e-06 4.361974788480438e-06 6.531956387334503e-06 3.673404989967821e-06 1.1762387657654472e-05 4.18568151872023e-06 3.118556833214825e-06 5.298120413499419e-06 5.549777142732637e-06
0.44944945 5.64611309528118e-06 5.2800610319536645e-06 4.352617906988598e-06 6.507300895464141e-06 3.6865583297185367e-06 1.1601184269238729e-05 4.107834229216678e-06 3.128625849058153e-06 5.299173153616721e-06 5.512163625098765e-06
0.45045045 5.645016699418193e-06 5.196558504394488e-06 4.3440300032671075e-06 6.482520802819636e-06 3.699456556205405e-06 1.1462126167316455e-05 4.034664470964344e-06 3.1384283829538617e-06 5.300268185237655e-06 5.478119419422001e-06
0.45145145 5.643033546220977e-06 5.1209340199420694e-06 4.336189704190474e-06 6.457337804022245e-06 3.7118600175745087e-06 1.1342292054905556e-05 3.966211352235405e-06 3.1480344659939874e-06 5.301294095261255e-06 5.447465355246095e-06
0.45245245 5.640304152620956e-06 5.057002454122994e-06 4.329107014200417e-06 6.431768724723952e-06 3.7239915400277823e-06 1.1245022506045643e-05 3.902766820829129e-06 3.1574895729136188e-06 5.302355020830873e-06 5.42109000889468e-06
0.45345345 5.637536560243461e-06 5.006811079510953e-06 4.322776021581376e-06 6.405649855878437e-06 3.7357344808697235e-06 1.116632847697474e-05 3.843746981146978e-06 3.166662509102025e-06 5.303527359501459e-06 5.398752819019137e-06
0.45445445 5.633508408209309e-06 4.970433565176791e-06 4.317198090575403e-06 6.379639671649784e-06 3.747059963643551e-06 1.1104601071565412e-05 3.7898307709838264e-06 3.175664915033849e-06 5.304560545482673e-06 5.3802782531420235e-06
0.45545545 5.629049610433867e-06 4.948690275341505e-06 4.3124441617692355e-06 6.353019216476241e-06 3.7579773106699577e-06 1.1061137229262386e-05 3.7400452583824517e-06 3.1844695058680372e-06 5.305755621520802e-06 5.3658432079828344e-06
0.45645645 5.623530341836158e-06 4.9404379751649685e-06 4.30833233622252e-06 6.326114544208394e-06 3.768481519728084e-06 1.1033293048967607e-05 3.6958506370865507e-06 3.19298396789236e-06 5.30697525391588e-06 5.355111170501914e-06
0.45745745 5.617572696792195e-06 4.945487035001861e-06 4.305034963181242e-06 6.298892003542278e-06 3.7785280255775433e-06 1.1020504643965978e-05 3.6549924971041037e-06 3.2013433610700304e-06 5.308240361046046e-06 5.347844762582099e-06
0.45845845 5.610621883533895e-06 4.960361366102006e-06 4.302418346924242e-06 6.271484380704351e-06 3.7881568459852133e-06 1.1020036254194565e-05 3.619461494963616e-06 3.209505848644767e-06 5.309510470397072e-06 5.343506472854642e-06
0.45945945 5.603279987553833e-06 4.984156475984491e-06 4.300573891669046e-06 6.243820280360524e-06 3.7973040889482945e-06 1.1034563613065984e-05 3.5885179840988712e-06 3.217403900634963e-06 5.310898814059328e-06 5.342280473996652e-06
0.46046045 5.595096808974631e-06 5.014721409679623e-06 4.299393822293496e-06 6.215880603122059e-06 3.806013864959823e-06 1.1058245036110748e-05 3.5618697893369244e-06 3.2251216453005327e-06 5.312328994477866e-06 5.343185875972267e-06
0.46146145 5.586193310591625e-06 5.049119863542728e-06 4.298889052734012e-06 6.18762533122208e-06 3.814252977463184e-06 1.1092060049122665e-05 3.5396110433794092e-06 3.23261247103801e-06 5.31388013769174e-06 5.346027592167957e-06
0.46246246 5.57624889552244e-06 5.086522378405789e-06 4.299071861169068e-06 6.1591922531079035e-06 3.822019607468974e-06 1.1135670320072677e-05 3.5210928217566106e-06 3.239860461690114e-06 5.315440830599982e-06 5.350568699213909e-06
0.46346346 5.565925675909966e-06 5.123602477397071e-06 4.299994998291368e-06 6.130516794655705e-06 3.8292405406537e-06 1.1186839401489124e-05 3.507140718284063e-06 3.2468476547364844e-06 5.316981059877435e-06 5.356343535822816e-06
0.46446446 5.554888502956601e-06 5.157124633115018e-06 4.301482931623468e-06 6.101432063587708e-06 3.835998086287873e-06 1.124573373090243e-05 3.4974614209204447e-06 3.2537034257984487e-06 5.31859450347838e-06 5.3629350986739155e-06
0.46546546 5.5434229579987004e-06 5.189251169213094e-06 4.30361296821502e-06 6.072294127079658e-06 3.842185378744034e-06 1.13087653517141e-05 3.491114284770447e-06 3.2603122690488817e-06 5.3202102208160795e-06 5.370130111259641e-06
0.46646646 5.53105473954929e-06 5.2208943088771775e-06 4.306398750486551e-06 6.0431775636971e-06 3.847920197586063e-06 1.1377550436009187e-05 3.488751644908916e-06 3.2666434890415985e-06 5.321793651091866e-06 5.3782432587468065e-06
0.46746746 5.518463240150595e-06 5.2518034863169305e-06 4.309811174607603e-06 6.013820893713273e-06 3.853110683849081e-06 1.1451451428001747e-05 3.4898448575404473e-06 3.2728239602874964e-06 5.3232824939186685e-06 5.387156761571532e-06
0.46846846 5.505132776306709e-06 5.280291134113213e-06 4.313761110097403e-06 5.984196832287125e-06 3.857712727040052e-06 1.15269394882489e-05 3.495031478450983e-06 3.2788027510832762e-06 5.324725407263031e-06 5.396288088377332e-06
0.46946946 5.491443971550325e-06 5.306520961312344e-06 4.318284936744021e-06 5.9545727708609775e-06 3.861815912387101e-06 1.160466763394652e-05 3.5028722322749672e-06 3.2844586712599266e-06 5.326005521055777e-06 5.405627234722488e-06
0.47047046 5.47722629562486e-06 5.330532985681202e-06 4.323365374148125e-06 5.924814104218967e-06 3.865279268211452e-06 1.1682747754093725e-05 3.514284571792814e-06 3.289984761067899e-06 5.3273115554475226e-06 5.415061423263978e-06
0.47147146 5.462593435368035e-06 5.35109757038299e-06 4.328967861511046e-06 5.89494402447599e-06 3.86825331588625e-06 1.176279238279676e-05 3.52834103978239e-06 3.2952257242868654e-06 5.32830017618835e-06 5.424501978268381e-06
0.47247246 5.447486273624236e-06 5.368534857552731e-06 4.335008270572871e-06 5.865091225132346e-06 3.8706375562469475e-06 1.1839942999358755e-05 3.54599046659132e-06 3.300272737760679e-06 5.329245141183492e-06 5.433578735392075e-06
0.47347346 5.432145826489432e-06 5.385486929299077e-06 4.341557541920338e-06 5.835019692312926e-06 3.872381512337597e-06 1.1919230928469915e-05 3.566065743143554e-06 3.305166274003568e-06 5.3299995670386124e-06 5.443006102723302e-06
0.47447446 5.416404746938497e-06 5.4026800171413925e-06 4.348599759396166e-06 5.805225100630196e-06 3.873610239679692e-06 1.199418147734832e-05 3.5883601867681136e-06 3.309788780825329e-06 5.330677140591433e-06 5.452170171338366e-06
0.4754755 5.400152076617815e-06 5.420625711849425e-06 4.356100816949038e-06 5.775137651653495e-06 3.8741459320590366e-06 1.2065567716490477e-05 3.61329989573278e-06 3.3141916446766118e-06 5.331153261067811e-06 5.461152341013076e-06
0.4764765 5.383818461268675e-06 5.440495442599058e-06 4.3639242903736886e-06 5.745193902839674e-06 3.874115463986527e-06 1.2134997632529121e-05 3.6406431718205567e-06 3.318376229799469e-06 5.331440206646221e-06 5.470334599522175e-06
0.4774775 5.366802270145854e-06 5.460561169456923e-06 4.372217517811805e-06 5.71505370317027e-06 3.873522473440971e-06 1.2199636330478825e-05 3.6699020711239427e-06 3.322343218314927e-06 5.33162437932333e-06 5.479074388858862e-06
0.4784785 5.349870207282947e-06 5.4814722716400865e-06 4.3808108785015065e-06 5.685317319148453e-06 3.872220531775383e-06 1.2261739357199986e-05 3.7011654967500363e-06 3.3261364933423465e-06 5.331669854058418e-06 5.487822363647865e-06
0.4794795 5.331944066711003e-06 5.501256964635104e-06 4.3897589421248995e-06 5.6554436014266685e-06 3.870336513500661e-06 1.231582609761972e-05 3.733815219675307e-06 3.3296701076324098e-06 5.331555712473346e-06 5.495512141351355e-06
0.4804805 5.314233476383379e-06 5.519780643226113e-06 4.399001682031667e-06 5.6258600125147495e-06 3.867904979415471e-06 1.2368282114039175e-05 3.768597935049911e-06 3.332970891278819e-06 5.331360625859816e-06 5.503110514837317e-06
0.4814815 5.295877144817496e-06 5.533699550142046e-06 4.408482254802948e-06 5.596164101007162e-06 3.864762220473494e-06 1.241449444933096e-05 3.8050245620979695e-06 3.336078407301102e-06 5.330907697498333e-06 5.509499260369921e-06
0.4824825 5.277176114759641e-06 5.545063231693348e-06 4.418251137394691e-06 5.5667419474048074e-06 3.860989181703189e-06 1.2455034266167786e-05 3.842041223833803e-06 3.3389596865163185e-06 5.330353815224953e-06 5.5149571380752604e-06
0.4834835 5.258170403976692e-06 5.554996278078761e-06 4.428243300935719e-06 5.5373984650941566e-06 3.8565067370655015e-06 1.2488383617892396e-05 3.88089847547235e-06 3.3416840778954793e-06 5.3296948863135185e-06 5.519552814803319e-06
0.4844845 5.23881953995442e-06 5.5628324844292365e-06 4.438414180185646e-06 5.50825234313379e-06 3.8515640881087165e-06 1.2515401067503262e-05 3.920401013601804e-06 3.3441240248066606e-06 5.32888498128159e-06 5.5231880651263054e-06
0.4854855 5.219319064053707e-06 5.5684240578557365e-06 4.44876332039712e-06 5.479440915223677e-06 3.845877472485881e-06 1.2535479072539601e-05 3.96070981878438e-06 3.346414132465725e-06 5.327940925781149e-06 5.525819688045885e-06
0.4864865 5.199038241698872e-06 5.568343112827279e-06 4.459243427845649e-06 5.450634034787072e-06 3.8396001400542445e-06 1.2550769497465808e-05 4.001756678917445e-06 3.3484634514024947e-06 5.3269595809979364e-06 5.527200755750528e-06
0.4874875 5.178600986255333e-06 5.564222647080896e-06 4.469791292649461e-06 5.422156391432509e-06 3.832628863165155e-06 1.2557750778796617e-05 4.043686658405932e-06 3.350325187057024e-06 5.3257658692018595e-06 5.527214398171054e-06
0.4884885 5.158039584785001e-06 5.5543237067468e-06 4.480509687709855e-06 5.394063009589445e-06 3.824986379186157e-06 1.2558051821542904e-05 4.085417913302081e-06 3.3519690987304784e-06 5.324613084667362e-06 5.5257751228054985e-06
0.4894895 5.136741947353585e-06 5.53904692424112e-06 4.491148047236493e-06 5.3660915000364184e-06 3.816727257799357e-06 1.2553203305287752e-05 4.128122782276478e-06 3.3533697205712087e-06 5.323236109688878e-06 5.523076652025338e-06
0.4904905 5.115663952892646e-06 5.521781076822663e-06 4.5018559831078164e-06 5.338426035450539e-06 3.8078592297097202e-06 1.2538368537207134e-05 4.169899966655066e-06 3.3545709356985753e-06 5.321790013113059e-06 5.518912985280622e-06
0.4914915 5.094107564218575e-06 5.5065620472305454e-06 4.512550276558613e-06 5.3111984925635625e-06 3.798330908466596e-06 1.2517963114078157e-05 4.2124715946556535e-06 3.3556530070200097e-06 5.32029253008659e-06 5.5143482313724235e-06
0.4924925 5.072362910141237e-06 5.496731318999082e-06 4.523145889834268e-06 5.284101462166291e-06 3.7881877688050736e-06 1.2493024769355543e-05 4.254829036653973e-06 3.3564858767931582e-06 5.318693638400873e-06 5.50972936252947e-06
0.4934935 5.050716936239041e-06 5.494608558365144e-06 4.533671926765237e-06 5.257649263512576e-06 3.777373194679967e-06 1.246103329322068e-05 4.296793576941127e-06 3.3570852338016266e-06 5.316986971592996e-06 5.505102762981551e-06
0.4944945 5.0290473154746e-06 5.5003374654916115e-06 4.543996055872412e-06 5.2314326239866205e-06 3.765982228287612e-06 1.2423952284734696e-05 4.3384548007452395e-06 3.357550212967908e-06 5.3153280532569624e-06 5.500675797520671e-06
0.4954955 5.007121671951609e-06 5.513123142009135e-06 4.554200586426305e-06 5.205705292610219e-06 3.7539955428655958e-06 1.2380903172015678e-05 4.378956873551942e-06 3.357771220180439e-06 5.313504971127259e-06 5.496142875927035e-06
0.4964965 4.985332907381235e-06 5.530801445274847e-06 4.564199116430245e-06 5.180375410418492e-06 3.741407908819383e-06 1.2331476682447828e-05 4.419742253958248e-06 3.357772357048816e-06 5.31163323103101e-06 5.491416231961921e-06
0.4974975 4.963745595887303e-06 5.554293693421641e-06 4.573936621454777e-06 5.155454346095212e-06 3.728263664015685e-06 1.2276728739379905e-05 4.4599482862395234e-06 3.3576488931430504e-06 5.309756033966551e-06 5.486641839524964e-06
0.4984985 4.941810402669944e-06 5.581143796007382e-06 4.583414465741953e-06 5.130968020239379e-06 3.7144659472687636e-06 1.2216771210660227e-05 4.498675025388366e-06 3.3573555811017286e-06 5.3078097153047565e-06 5.481379503180506e-06
0.4994995 4.920024366583675e-06 5.611103006231133e-06 4.592571713146754e-06 5.106978278490715e-06 3.7001248074375326e-06 1.2153355783084407e-05 4.536784672382055e-06 3.356843308210955e-06 5.305894774210174e-06 5.475964826473501e-06
0.5005005 4.898300176137127e-06 5.641386451316066e-06 4.601462933351286e-06 5.083493761048885e-06 3.6852886751148617e-06 1.2087388313375413e-05 4.574163085635519e-06 3.3561218515387736e-06 5.303914349497063e-06 5.4701695262338035e-06
0.5015015 4.8766132749733515e-06 5.671081908076303e-06 4.6098753045953345e-06 5.060664079792332e-06 3.6698479561891872e-06 1.2015571883239318e-05 4.611064014170552e-06 3.3552344120835187e-06 5.301969395077322e-06 5.463547040562844e-06
0.5025025 4.855162842432037e-06 5.698066161130555e-06 4.6179379751265515e-06 5.038147264713189e-06 3.6539095162879676e-06 1.193953266920289e-05 4.646182787837461e-06 3.3541575703566195e-06 5.299957592797e-06 5.455895461636828e-06
0.5035035 4.833303137274925e-06 5.720736226066947e-06 4.625542715075426e-06 5.016319846617989e-06 3.6374367482494563e-06 1.1860944141517393e-05 4.680688107328024e-06 3.352941575940349e-06 5.297961251926608e-06 5.4473193813464604e-06
0.5045045 4.811804501514416e-06 5.738466370530659e-06 4.632680884242291e-06 4.994847131456481e-06 3.6203798572387313e-06 1.1776436622312758e-05 4.713933776656631e-06 3.3514900223963195e-06 5.295981281960849e-06 5.437335403257748e-06
0.5055055 4.790123057318851e-06 5.7532411119609606e-06 4.639320650312584e-06 4.974142484570621e-06 3.6028447993885493e-06 1.1694126442307606e-05 4.7469293349422514e-06 3.3499095479783136e-06 5.294080892781494e-06 5.427191354101524e-06
0.5065065 4.768757207784802e-06 5.768421033280902e-06 4.64539243694162e-06 4.953933057549875e-06 3.5848529478244018e-06 1.1610540241235867e-05 4.778882157552289e-06 3.348209247633349e-06 5.292222795105772e-06 5.416801741375821e-06
0.5075075 4.747809725813568e-06 5.789960141555639e-06 4.650918981496943e-06 4.934276148560457e-06 3.56641771759314e-06 1.1524180990818422e-05 4.809206075151451e-06 3.3462144983786857e-06 5.290401077218121e-06 5.406598575063981e-06
0.5085085 4.726367023977218e-06 5.818877070851158e-06 4.655901648220606e-06 4.9154646148963366e-06 3.5474845390126575e-06 1.1434348380134907e-05 4.8386191338067874e-06 3.34408514390816e-06 5.288634838507278e-06 5.396642791311024e-06
0.5095095 4.70511986350175e-06 5.855185463587986e-06 4.660214472096413e-06 4.897099643130787e-06 3.5280895644973498e-06 1.1344806807755958e-05 4.867218194704037e-06 3.3418134535168065e-06 5.28700456925435e-06 5.387395049183397e-06
0.5105105 4.683688530349173e-06 5.897891242057085e-06 4.66390110887005e-06 4.87929037262802e-06 3.508347845126991e-06 1.1256425750616472e-05 4.894850917480653e-06 3.3394080674042925e-06 5.285505267238477e-06 5.3788121476827655e-06
0.5115115 4.662225364882033e-06 5.9469066400197335e-06 4.666976565204095e-06 4.862171408603899e-06 3.4880556540883845e-06 1.116553266911069e-05 4.921451363770757e-06 3.3367898595315637e-06 5.284116014081519e-06 5.370470262278104e-06
0.5125125 4.64080130768707e-06 6.001166184432805e-06 4.669346708396915e-06 4.8457563934789505e-06 3.4674626476771664e-06 1.1074570466007572e-05 4.946800800098572e-06 3.334022949275095e-06 5.2826967475994024e-06 5.362514002626995e-06
0.5135135 4.619238097802736e-06 6.057255632185843e-06 4.670973794418387e-06 4.830045327253174e-06 3.4464758300600806e-06 1.098747452488169e-05 4.971370799466968e-06 3.331113703097799e-06 5.281517587718554e-06 5.355052053346299e-06
0.5145145 4.597748102241894e-06 6.1116411416151095e-06 4.6718732846784405e-06 4.814878593606409e-06 3.425055183470249e-06 1.0897610081883613e-05 4.995347808289807e-06 3.3280166462645866e-06 5.280372533889022e-06 5.3469498197955545e-06
0.5155155 4.5761144065181725e-06 6.167304036353016e-06 4.672071099776076e-06 4.800490842171712e-06 3.4033373594866134e-06 1.0809555533342063e-05 5.017984676669585e-06 3.3248186355194775e-06 5.279327524476685e-06 5.339000381354708e-06
0.5165165 4.5550345930678304e-06 6.223679974937113e-06 4.671495389629854e-06 4.786743375007063e-06 3.3812659694376634e-06 1.072177565220045e-05 5.040057658334263e-06 3.3214437280548736e-06 5.278452135826228e-06 5.331105967343319e-06
0.5175175 4.533694664132781e-06 6.285222298174631e-06 4.6701752580702305e-06 4.773762611876009e-06 3.3588610222068382e-06 1.0636616025294643e-05 5.061383035354083e-06 3.3179408092109952e-06 5.277566287986701e-06 5.323913683241699e-06
0.5185185 4.512347913987469e-06 6.349379873427097e-06 4.667939265345922e-06 4.761403943120968e-06 3.3361986879754113e-06 1.0553852007433306e-05 5.0819617172237486e-06 3.314260993647622e-06 5.276686806610087e-06 5.317114755598595e-06
0.5195195 4.491231266001705e-06 6.411661161109805e-06 4.665007963922108e-06 4.749742856802186e-06 3.3131625514215557e-06 1.047304795065429e-05 5.102107024868019e-06 3.3104820431617554e-06 5.275773673929507e-06 5.310246251610806e-06
0.5205205 4.469856321520638e-06 6.468777883128496e-06 4.661222192225978e-06 4.7387343329319265e-06 3.289996129751671e-06 1.0394624041509815e-05 5.120697096572258e-06 3.3065407478716224e-06 5.274877821648261e-06 5.302814315655269e-06
0.5215215 4.4489133870229125e-06 6.517528618132928e-06 4.656556484405883e-06 4.728546173282666e-06 3.2663833735568915e-06 1.0317929081793409e-05 5.13918121214374e-06 3.3025426091626287e-06 5.273851911624661e-06 5.2946043069823645e-06
0.5225225 4.428232841746649e-06 6.559714620379964e-06 4.651076778827701e-06 4.719026037491858e-06 3.242686489102198e-06 1.0244312761642504e-05 5.157155555934878e-06 3.29840099766443e-06 5.272878297546413e-06 5.28594273419003e-06
0.5235235 4.40712892668671e-06 6.593337730009807e-06 4.6447253225778695e-06 4.710243047156837e-06 3.2187065244215773e-06 1.0171981557505205e-05 5.174441866984125e-06 3.2941047720669303e-06 5.271826921671163e-06 5.27627798874164e-06
0.5245245 4.386456112115411e-06 6.616176051466027e-06 4.637554866349092e-06 4.702270416601095e-06 3.194570126652252e-06 1.010422784020193e-05 5.191036507312674e-06 3.2897332857828587e-06 5.27064548805356e-06 5.265851996227866e-06
0.5255255 4.366072062111925e-06 6.626996764680371e-06 4.6294571802718565e-06 4.6948239287303295e-06 3.1702131764177466e-06 1.0037545507657342e-05 5.2070081437705085e-06 3.2852117328729946e-06 5.269307621347252e-06 5.25407085660845e-06
0.5265265 4.3460127017169725e-06 6.627542916248785e-06 4.62051775684813e-06 4.688249191531213e-06 3.145624305034289e-06 9.97486768028466e-06 5.222828349360498e-06 3.2806203762447694e-06 5.267907454253873e-06 5.241574854153441e-06
0.5275275 4.325848749431316e-06 6.6171887738164514e-06 4.610722044162685e-06 4.682368398789549e-06 3.1209631288220407e-06 9.915157534123864e-06 5.238190169620793e-06 3.2758969155111117e-06 5.26633630215656e-06 5.228074769547675e-06
0.5285285 4.305968559492612e-06 6.595886134164175e-06 4.600046850100625e-06 4.6772606765443925e-06 3.0961778065830003e-06 9.859348210738972e-06 5.253594736132072e-06 3.271143668825971e-06 5.264683295536088e-06 5.21379070050898e-06
0.5295295 4.2861533984250855e-06 6.5696094679879025e-06 4.588449428410968e-06 4.672795512306038e-06 3.0712599254911765e-06 9.806388334254734e-06 5.2686896196973976e-06 3.2662721878295997e-06 5.26281701240805e-06 5.19916011398891e-06
0.5305305 4.266368250682717e-06 6.539724836329697e-06 4.576112587528769e-06 4.669181180361193e-06 3.0462624636129476e-06 9.75535385805415e-06 5.2827967920165975e-06 3.2613315852358937e-06 5.2608397709263954e-06 5.184218480280833e-06
0.5315315 4.246955995768076e-06 6.507602392957779e-06 4.562867161439499e-06 4.666047061618883e-06 3.0211119792511454e-06 9.709696314530447e-06 5.297271400195314e-06 3.2562918477196945e-06 5.258703367871931e-06 5.169616542843869e-06
0.5325325 4.227642875775928e-06 6.476040653069504e-06 4.548764991341159e-06 4.663875188271049e-06 2.995930117322132e-06 9.665152902016416e-06 5.311043878464261e-06 3.2511743484064937e-06 5.256422809907235e-06 5.155116923560854e-06
0.5335335 4.2086585381184705e-06 6.445976396207698e-06 4.533848368737381e-06 4.6621767069154885e-06 2.9707257453992497e-06 9.625211532693356e-06 5.325195161276497e-06 3.2459511203342117e-06 5.254010829958133e-06 5.141306246514432e-06
0.5345345 4.189381343167042e-06 6.412813490896951e-06 4.518069999903673e-06 4.6615159590146504e-06 2.945443156932015e-06 9.588395187165588e-06 5.339006747817621e-06 3.240722435293719e-06 5.2515833885991015e-06 5.127436907059746e-06
0.5355355 4.170147803961299e-06 6.377939371304819e-06 4.5015394789515994e-06 4.66144410893321e-06 2.9201494271546835e-06 9.553628842695616e-06 5.352221705834381e-06 3.2354500945075415e-06 5.2489599511318374e-06 5.113497991260374e-06
0.5365365 4.151401753915707e-06 6.339313586067874e-06 4.48414448328549e-06 4.661848834075499e-06 2.894904355343897e-06 9.52398022491252e-06 5.366322056943318e-06 3.2300360999215627e-06 5.246200544206658e-06 5.099794634588761e-06
0.5375375 4.132494268560549e-06 6.304773251031293e-06 4.46601006842684e-06 4.663140771299368e-06 2.869637000912917e-06 9.49580135056749e-06 5.380151378631126e-06 3.2246393857349176e-06 5.243382020125864e-06 5.086670171294827e-06
0.5385385 4.113679096917622e-06 6.279941771936137e-06 4.447067567525664e-06 4.665194865083322e-06 2.8444674171623774e-06 9.471664270677138e-06 5.393100309447618e-06 3.2191499030886916e-06 5.240435712039471e-06 5.074967248219764e-06
0.5395395 4.09518997912528e-06 6.26613882559468e-06 4.427369731274666e-06 4.667988832807168e-06 2.8192314402986085e-06 9.449450772081036e-06 5.407365733844927e-06 3.2136274512595264e-06 5.2374202823557425e-06 5.064865490567172e-06
0.5405405 4.0766590245766565e-06 6.2637391238240525e-06 4.40695475845132e-06 4.671402621170273e-06 2.7940934614889557e-06 9.431104444956873e-06 5.421218702394981e-06 3.2080856726679485e-06 5.234394848230295e-06 5.056405825598631e-06
0.5415415 4.058674221596448e-06 6.273542567214463e-06 4.38578354078345e-06 4.675346644944511e-06 2.76910532193142e-06 9.415416570845991e-06 5.434957529359963e-06 3.2024929623730714e-06 5.231341219769092e-06 5.049629180575721e-06
0.5425425 4.040584826725535e-06 6.294915692706127e-06 4.363917923910776e-06 4.680136044044048e-06 2.744152425293578e-06 9.401723218616098e-06 5.449168838822516e-06 3.1968450002750615e-06 5.228215286479099e-06 5.04440640725079e-06
0.5435435 4.022615939902607e-06 6.326510174403666e-06 4.341391559137264e-06 4.6854465836077e-06 2.7193291316507384e-06 9.389415026817005e-06 5.463447905640351e-06 3.1912391023070086e-06 5.224932465353049e-06 5.040481482865289e-06
0.5445445 4.005417849839432e-06 6.368510639731539e-06 4.318108494771877e-06 4.691452886618208e-06 2.6946327125187963e-06 9.381197742186487e-06 5.478455477714306e-06 3.1856002351560164e-06 5.221816536504775e-06 5.038355084252544e-06
0.5455455 3.98820611735573e-06 6.41876340523595e-06 4.2942001527990215e-06 4.698056727647781e-06 2.6700924991018837e-06 9.373860848427285e-06 5.49300102647976e-06 3.179910436301725e-06 5.218543719820445e-06 5.037181381339906e-06
0.5465465 3.971639216615586e-06 6.477251190517563e-06 4.269727014616365e-06 4.705332685261965e-06 2.645736913109431e-06 9.369526196678635e-06 5.508275080501335e-06 3.1742717965244083e-06 5.2152308853692375e-06 5.037443770561367e-06
0.5475475 3.9551860027131625e-06 6.5439994614280295e-06 4.244549472787185e-06 4.713262114819372e-06 2.6215102479909547e-06 9.36664582695812e-06 5.523946583707584e-06 3.1685865451436257e-06 5.211785264691571e-06 5.038830749981571e-06
0.5485485 3.938857389584882e-06 6.617015515075764e-06 4.218829872115748e-06 4.721659934148192e-06 2.5975339212891413e-06 9.364645848108921e-06 5.538858204090502e-06 3.1629599561711075e-06 5.208310085436096e-06 5.0409635150572285e-06
0.5495495 3.923013991879998e-06 6.697328899463173e-06 4.1925250116037205e-06 4.730728051072219e-06 2.573723349996726e-06 9.364880497741979e-06 5.55531914869789e-06 3.1573274554830277e-06 5.204823992244201e-06 5.044407771492843e-06
0.5505506 3.907545305992244e-06 6.781868705729721e-06 4.165709924563998e-06 4.740293661598116e-06 2.55020472650358e-06 9.365879122924525e-06 5.57141129320371e-06 3.1517172374151414e-06 5.201318344916217e-06 5.048439106758451e-06
0.5515516 3.892409040417988e-06 6.868755463074194e-06 4.13830684919958e-06 4.750461357616587e-06 2.5268625449825777e-06 9.368162864120677e-06 5.588573458226165e-06 3.1461281650990713e-06 5.197673544898862e-06 5.053037057223264e-06
0.5525526 3.877647486660862e-06 6.954767741262913e-06 4.1104763113253284e-06 4.7612679736630525e-06 2.503814130250248e-06 9.371356100018602e-06 5.605491423921194e-06 3.140569788229186e-06 5.19404056831263e-06 5.057715043221833e-06
0.5535536 3.862543508148519e-06 7.036658644210547e-06 4.082123723492259e-06 4.772487500304123e-06 2.4810601644276176e-06 9.375276931677945e-06 5.6231965572806075e-06 3.13503142024274e-06 5.190352567296941e-06 5.062081527285045e-06
0.5545546 3.848650976578938e-06 7.11088978277985e-06 4.053415068483446e-06 4.7844828259258065e-06 2.4586815925431438e-06 9.379329640069045e-06 5.6408598538837396e-06 3.129548758806777e-06 5.186700491321972e-06 5.0658404688874725e-06
0.5555556 3.834466951957438e-06 7.173528956627706e-06 4.024230292998254e-06 4.79676054965239e-06 2.4364942419197178e-06 9.383182259625755e-06 5.659484031639295e-06 3.1241613669408252e-06 5.1829961194016505e-06 5.0683679546636995e-06
0.5565566 3.820609890681226e-06 7.2224079303850885e-06 3.9946821743797045e-06 4.8094038902490865e-06 2.4146411305991933e-06 9.387886166223325e-06 5.678030447597848e-06 3.1187514650810044e-06 5.179332219995558e-06 5.069527105661109e-06
0.5575576 3.807283064816147e-06 7.258846835611621e-06 3.964792540500639e-06 4.82287168779294e-06 2.3932132080517476e-06 9.393088475917466e-06 5.696981588698691e-06 3.1134354685491417e-06 5.175561000214657e-06 5.06956348544918e-06
0.5585586 3.7938189052511007e-06 7.2841180553950835e-06 3.934597771149129e-06 4.836586867895676e-06 2.3721065645077033e-06 9.398105248692445e-06 5.7170691434293985e-06 3.1082001896720612e-06 5.171854809304932e-06 5.068495738669299e-06
0.5595596 3.7808238175784936e-06 7.309747616091045e-06 3.904102413798682e-06 4.850962341151899e-06 2.3513675841968507e-06 9.401561328559183e-06 5.737378614867339e-06 3.1030385798658244e-06 5.16812951900647e-06 5.067457095719874e-06
0.5605606 3.768032001971733e-06 7.3394517130509485e-06 3.873370587825775e-06 4.865657047048444e-06 2.331048790438217e-06 9.405112905369606e-06 5.757467533840099e-06 3.097929493378615e-06 5.164458343642764e-06 5.06694732393953e-06
0.5615616 3.7552474623225862e-06 7.373514563369099e-06 3.84243458029232e-06 4.880665528617101e-06 2.3111069822334684e-06 9.40769041335443e-06 5.779154435003875e-06 3.092906808888074e-06 5.1608585636131465e-06 5.067064648756059e-06
0.5625626 3.7425515984068625e-06 7.412000286421971e-06 3.8112973470560974e-06 4.896176960755838e-06 2.2915733097761404e-06 9.409706763108261e-06 5.800390226795571e-06 3.0879916721460177e-06 5.157285158929881e-06 5.067664005764527e-06
0.5635636 3.7302572764019715e-06 7.455362265318399e-06 3.779942744586151e-06 4.911984888167353e-06 2.2724666450812947e-06 9.410418897459749e-06 5.822568255098304e-06 3.0830992727715056e-06 5.153835900273407e-06 5.068882273917552e-06
0.5645646 3.717989329743432e-06 7.503146662202198e-06 3.748531753444695e-06 4.928448561258847e-06 2.2537922177434666e-06 9.410623533767648e-06 5.84477356824209e-06 3.078352165175602e-06 5.150441211299039e-06 5.070678071206203e-06
0.5655656 3.7055019674880896e-06 7.556581749668112e-06 3.7170625546423253e-06 4.9451364247943275e-06 2.2355416149366647e-06 9.410482562088873e-06 5.867367235623533e-06 3.073717834922718e-06 5.1471124606905505e-06 5.073167812952306e-06
0.5665666 3.693570533869206e-06 7.6188784987607505e-06 3.6855055896012345e-06 4.9620748541201465e-06 2.2177725895744516e-06 9.405934179085307e-06 5.890702595934272e-06 3.0691862775711343e-06 5.14380872118636e-06 5.076381967228372e-06
0.5675676 3.6817316413362278e-06 7.69317466620123e-06 3.653853809737484e-06 4.979433469998185e-06 2.20044307752687e-06 9.402951036463492e-06 5.914454050071072e-06 3.064762722715386e-06 5.1406200327619445e-06 5.08127004650305e-06
0.5685686 3.669897523650434e-06 7.78011599322781e-06 3.6223673305357806e-06 4.9969371502811555e-06 2.18360401049722e-06 9.397623216500506e-06 5.938422873441596e-06 3.0604480798501754e-06 5.137400876265019e-06 5.087424597149948e-06
0.5695696 3.658489731606096e-06 7.876399649831e-06 3.590765800254303e-06 5.014706403017044e-06 2.1671860395144904e-06 9.390582818014082e-06 5.962909199297428e-06 3.056218247365905e-06 5.134333150635939e-06 5.094621428725077e-06
0.5705706 3.647017820185283e-06 7.97944903752068e-06 3.5593031952885212e-06 5.032962690165732e-06 2.1512730654649204e-06 9.382783900946379e-06 5.987847998767393e-06 3.0520818654622417e-06 5.131122634338681e-06 5.102649083710276e-06
0.5715716 3.6355397696752334e-06 8.082808562903665e-06 3.5279406347399345e-06 5.0514531722001266e-06 2.135853492291062e-06 9.372376553073991e-06 6.012662197463214e-06 3.0481569410767406e-06 5.12798260388081e-06 5.110530310048489e-06
0.5725726 3.624649252742529e-06 8.184595571947284e-06 3.4966610655828845e-06 5.070140559837455e-06 2.1208563794061774e-06 9.358886927657295e-06 6.038091214577435e-06 3.0443345622188644e-06 5.124820745550096e-06 5.118115495861275e-06
0.5735736 3.6136991639068583e-06 8.278911082015838e-06 3.4655708986974787e-06 5.089280875836266e-06 2.1063640360807767e-06 9.346516890218481e-06 6.064299668651074e-06 3.0406301902985433e-06 5.121569756738609e-06 5.125205007061595e-06
0.5745746 3.6028609429195058e-06 8.361440450244118e-06 3.4347378914389992e-06 5.108358436700655e-06 2.0923694137309212e-06 9.33104456635192e-06 6.090161605243338e-06 3.0370836157089798e-06 5.118397439218825e-06 5.130717454449041e-06
0.5755756 3.5922828374168603e-06 8.429599802184384e-06 3.403997425266425e-06 5.1276188060001004e-06 2.0788568235730054e-06 9.313947884947993e-06 6.11732002653298e-06 3.0336741474457085e-06 5.115044132253388e-06 5.134704679221613e-06
0.5765766 3.5819462027575355e-06 8.493165296385996e-06 3.373604158696253e-06 5.147079264133936e-06 2.0658983430621447e-06 9.294313713326119e-06 6.143089649413014e-06 3.030441575901932e-06 5.11167490913067e-06 5.137913376529468e-06
0.5775776 3.5718298931897152e-06 8.5548290371662e-06 3.3434293982281815e-06 5.166821665625321e-06 2.0532597773126327e-06 9.274300282413606e-06 6.1704631661996245e-06 3.027299953828333e-06 5.108270670461934e-06 5.141167548572412e-06
0.5785786 3.561470521162846e-06 8.611935299995821e-06 3.313589104436687e-06 5.186549969948828e-06 2.0412055619090097e-06 9.251623851014301e-06 6.197129550855607e-06 3.0243663786677644e-06 5.104755928186933e-06 5.143625458003953e-06
0.5795796 3.5516688967618393e-06 8.667775546200573e-06 3.2840630410646554e-06 5.206386049394496e-06 2.0296154161769664e-06 9.2276150098769e-06 6.22419156570686e-06 3.0215358037821716e-06 5.101157057652017e-06 5.146001058164984e-06
0.5805806 3.5419884625298437e-06 8.7226280811592e-06 3.2548441595281474e-06 5.226453140494414e-06 2.0184938875900116e-06 9.201487046084367e-06 6.251486411201768e-06 3.018914185304311e-06 5.097507710161153e-06 5.148200671101222e-06
0.5815816 3.5328093872522004e-06 8.779402378422674e-06 3.2260541047435254e-06 5.246557520877104e-06 2.0078061879758025e-06 9.173944818030577e-06 6.279224635363789e-06 3.0164098916429793e-06 5.09379697177792e-06 5.150667675479781e-06
0.5825826 3.523746727296384e-06 8.833769243210554e-06 3.197577825631015e-06 5.266574135021074e-06 1.9976321254944196e-06 9.144137038674671e-06 6.3063835114007816e-06 3.014143885593512e-06 5.0899484449473675e-06 5.152657195139909e-06
0.5835836 3.51476478499535e-06 8.887265721568838e-06 3.1696026780991815e-06 5.286900432110997e-06 1.98784709937172e-06 9.113853593589738e-06 6.3334955484606326e-06 3.0119663279037923e-06 5.086096734885359e-06 5.154643986315932e-06
0.5845846 3.5063355880993186e-06 8.938491191656794e-06 3.141978822895908e-06 5.307133505993988e-06 1.978541831704206e-06 9.081003554456402e-06 6.361039595503826e-06 3.0099622563284356e-06 5.082153620605823e-06 5.156293354957597e-06
0.5855856 3.4976480947079835e-06 8.985098247649148e-06 3.114857236141688e-06 5.327312919689575e-06 1.969704044313403e-06 9.046189006767236e-06 6.38816891296301e-06 3.008116664204863e-06 5.078273716208059e-06 5.157263331057038e-06
0.5865866 3.4896484066848643e-06 9.027955456986092e-06 3.0881567454343894e-06 5.347583282855339e-06 1.961260750249494e-06 9.011434485728387e-06 6.415240932255983e-06 3.006422730322811e-06 5.074261935078539e-06 5.157996838534018e-06
0.5875876 3.4816562219930347e-06 9.067020073416643e-06 3.06194579025032e-06 5.3677454161515925e-06 1.9532983515091473e-06 8.975127457233611e-06 6.441981895477511e-06 3.00492433780164e-06 5.070160113973543e-06 5.1582073865574785e-06
0.5885886 3.474040568107739e-06 9.098837836063467e-06 3.0362268716999097e-06 5.387680630519753e-06 1.9456754216662375e-06 8.936023732530884e-06 6.469043455581414e-06 3.0036192129045958e-06 5.0660250963119324e-06 5.157463874638779e-06
0.5895896 3.466116822892218e-06 9.13721578399418e-06 3.011076614711783e-06 5.407929165812675e-06 1.9385561245144345e-06 8.896596227714326e-06 6.495273282780545e-06 3.002430275955703e-06 5.061777756054653e-06 5.157441592018586e-06
0.5905906 3.4586664696689695e-06 9.184414011542685e-06 2.986427034556982e-06 5.427779797173571e-06 1.9317405985930236e-06 8.855944543029182e-06 6.5210406319238245e-06 3.0014696221769555e-06 5.057615453551989e-06 5.158344265510095e-06
0.5915916 3.4514398521423573e-06 9.240726285497658e-06 2.9623090540553676e-06 5.447674539027503e-06 1.9253077425673837e-06 8.813390195427928e-06 6.5468470893392805e-06 3.0006553970451932e-06 5.0533922149043065e-06 5.1601937229861505e-06
0.5925926 3.4443212371115806e-06 9.30485657590907e-06 2.938773377536563e-06 5.467421033245046e-06 1.9193394109606743e-06 8.76965350471437e-06 6.571631274709944e-06 2.9999732760188635e-06 5.049069841334131e-06 5.162782144907396e-06
0.5935936 3.4375491395621793e-06 9.375306035508402e-06 2.91570518129447e-06 5.487066573550692e-06 1.9136518858431373e-06 8.725086445338093e-06 6.596423190785572e-06 2.999523076141486e-06 5.0448006732040085e-06 5.16612362844171e-06
0.5945946 3.430934384596185e-06 9.449920071347151e-06 2.893339797083172e-06 5.506543402589159e-06 1.908364311020705e-06 8.679144229972735e-06 6.621018201258266e-06 2.99924045066291e-06 5.04045146954013e-06 5.169884389033541e-06
0.5955956 3.424607712076977e-06 9.528497685096227e-06 2.871446895369445e-06 5.525820597540587e-06 1.9034026763620204e-06 8.632690878584981e-06 6.644754648732487e-06 2.9990401344548445e-06 5.036060429119971e-06 5.174036687094485e-06
0.5965966 3.4182767194579355e-06 9.607157153368462e-06 2.850162900358555e-06 5.544861778616905e-06 1.8987553858096362e-06 8.584363968111575e-06 6.667384695902001e-06 2.999151774929487e-06 5.0316552915319335e-06 5.177974799153162e-06
0.5975976 3.4123017940146383e-06 9.685090844868682e-06 2.8294921321503352e-06 5.563621925830375e-06 1.8944901967188343e-06 8.536221685062628e-06 6.68999155095662e-06 2.9993034331710078e-06 5.0271614782104734e-06 5.181964297662489e-06
0.5985986 3.4067666092596482e-06 9.76184855971951e-06 2.8093816126784077e-06 5.582469839282567e-06 1.8904969465438626e-06 8.486335900670383e-06 6.711460628139321e-06 2.9997136152815074e-06 5.022616278438363e-06 5.185677309782477e-06
0.5995996 3.4009888167929603e-06 9.834896445681807e-06 2.7898961434402736e-06 5.600573331321357e-06 1.8867251583287725e-06 8.436412826995365e-06 6.732183919666568e-06 3.0002347557456233e-06 5.018041974835796e-06 5.1888841881009284e-06
0.6006006 3.3956896459130803e-06 9.904648322844878e-06 2.771052095340565e-06 5.618947398033924e-06 1.8833741251000902e-06 8.385853107029106e-06 6.751762157364283e-06 3.0009741749381647e-06 5.0133949116570875e-06 5.191744094190653e-06
0.6016016 3.390738129382953e-06 9.971539839170873e-06 2.752766022240394e-06 5.636632067762548e-06 1.880147578958713e-06 8.335264283232391e-06 6.770673280698247e-06 3.0018306915735593e-06 5.008695552533027e-06 5.194254299567547e-06
0.6026026 3.3859148516057758e-06 1.003689794742968e-05 2.735084308369551e-06 5.65438767807791e-06 1.877296654129168e-06 8.282367161882576e-06 6.788386599509977e-06 3.002944140462205e-06 5.003881597076543e-06 5.196351594349835e-06
0.6036036 3.381137048563687e-06 1.0098988241225015e-05 2.718020823522238e-06 5.6716849030635785e-06 1.8745997749647358e-06 8.231097126554232e-06 6.805391421949025e-06 3.0041649097256595e-06 4.998969870939618e-06 5.198228791414294e-06
0.6046046 3.3767942113627214e-06 1.0157604265259579e-05 2.7015421437681653e-06 5.688724286301294e-06 1.8721824517342611e-06 8.17848922451958e-06 6.821659553679638e-06 3.0055468869250035e-06 4.994168193661608e-06 5.199635324970586e-06
0.6056056 3.372532091816538e-06 1.0209937499894295e-05 2.6856769181904383e-06 5.705696366931079e-06 1.8699638530961238e-06 8.126738975988701e-06 6.8368804022611585e-06 3.0070909815549385e-06 4.989262379240245e-06 5.200420673645567e-06
0.6066066 3.3685003018035786e-06 1.0252814718114678e-05 2.6703837647801265e-06 5.721818979509408e-06 1.867986384240794e-06 8.073612661974039e-06 6.8512072175508365e-06 3.0088126550253946e-06 4.9842483349493705e-06 5.199932274990715e-06
0.6076076 3.3646174415480345e-06 1.0283976735081524e-05 2.6556958800938446e-06 5.737929313909262e-06 1.866135562522686e-06 8.020908353501e-06 6.86450039211195e-06 3.0107028123893542e-06 4.979206096322741e-06 5.198186499910662e-06
0.6086086 3.3608587273192825e-06 1.0300711437594146e-05 2.641597575347987e-06 5.7536658459866885e-06 1.8644938108991482e-06 7.966861630848143e-06 6.875989129184745e-06 3.0127691843517823e-06 4.974242074240465e-06 5.194577170186676e-06
0.6096096 3.357362402311992e-06 1.0304122042725794e-05 2.6280799829692114e-06 5.769146810052916e-06 1.8629867781783105e-06 7.91468391980743e-06 6.88743648424861e-06 3.014908770637703e-06 4.969149358657887e-06 5.189764124224894e-06
0.6106106 3.353845841047587e-06 1.030190378514817e-05 2.615093990243622e-06 5.784343102277489e-06 1.8616260604176205e-06 7.862679012760054e-06 6.897391358506866e-06 3.017266863025725e-06 4.964036634191871e-06 5.184243036637781e-06
0.6116116 3.3505998544569593e-06 1.0303373528586235e-05 2.6026937121059746e-06 5.798939127998892e-06 1.8604710021463688e-06 7.809328963048756e-06 6.906202543177642e-06 3.0197447813407052e-06 4.958845693181502e-06 5.178911123948637e-06
0.6126126 3.3473604617029196e-06 1.0310560355719645e-05 2.5908939278451726e-06 5.813355073769344e-06 1.8593813138068072e-06 7.756806553516071e-06 6.9142752181505784e-06 3.0223709472920746e-06 4.9537316044734325e-06 5.174304078536807e-06
0.6136136 3.344586502862512e-06 1.0323336027795449e-05 2.5796443878789432e-06 5.827742825204041e-06 1.858418841038656e-06 7.70564020058373e-06 6.921030490047997e-06 3.025213572982466e-06 4.94864161737496e-06 5.170473286852939e-06
0.6146146 3.341586534588714e-06 1.0340914741391316e-05 2.568891432019882e-06 5.841392066940898e-06 1.8575353806227213e-06 7.653702596144285e-06 6.927024514880031e-06 3.0281189538072795e-06 4.943568455928471e-06 5.166970368009061e-06
0.6156156 3.3385924780304777e-06 1.036314461089205e-05 2.558761480031535e-06 5.854452865605708e-06 1.8568069890534389e-06 7.602875029988354e-06 6.931506504770368e-06 3.0311857699416578e-06 4.9385675993107725e-06 5.163988589629298e-06
0.6166166 3.336145255161682e-06 1.0393269803898875e-05 2.5491385713394266e-06 5.867812433280051e-06 1.8560842818260426e-06 7.551942871941719e-06 6.935013516340405e-06 3.034431983905961e-06 4.933591753797373e-06 5.161936769582098e-06
0.6176176 3.3335154512315057e-06 1.0431101145513821e-05 2.5400140657438897e-06 5.88032889936585e-06 1.8554986809249385e-06 7.501069376303349e-06 6.937748366908636e-06 3.037775741177029e-06 4.928613179799868e-06 5.1606293709483e-06
0.6186186 3.3310325306956656e-06 1.0474512237124145e-05 2.531469817768084e-06 5.892855369893368e-06 1.8549576452642214e-06 7.452112640748965e-06 6.93913534632884e-06 3.0413134481932502e-06 4.923657797917258e-06 5.1601164159365e-06
0.6196196 3.328661250634468e-06 1.0523786841076799e-05 2.5233566702809185e-06 5.9050912568636704e-06 1.8544188833402586e-06 7.403674317174591e-06 6.9396023718582e-06 3.0449070891336305e-06 4.918767899653176e-06 5.160251930647064e-06
0.6206206 3.3265541787841357e-06 1.057432746165432e-05 2.515851974749239e-06 5.9165658967685886e-06 1.8539224129199283e-06 7.354896752076456e-06 6.939113063708646e-06 3.0486262403428555e-06 4.913780685456004e-06 5.160404725756962e-06
0.6216216 3.324621275169193e-06 1.0626201401464641e-05 2.508754732843954e-06 5.927900019742083e-06 1.8534951777837705e-06 7.308024123631185e-06 6.9368452386697754e-06 3.0525043257512152e-06 4.908928985969396e-06 5.1608089961519e-06
0.6226226 3.322586280773976e-06 1.0677680620574392e-05 2.502199777154601e-06 5.93885079069878e-06 1.8530446368458797e-06 7.262035524036037e-06 6.934127213753527e-06 3.0564781354769366e-06 4.904014076601015e-06 5.161224180483259e-06
0.6236236 3.3210747005796293e-06 1.0724805179052055e-05 2.496109573257854e-06 5.949593287368771e-06 1.8525905716160196e-06 7.215353434730787e-06 6.930968083906919e-06 3.060670451304759e-06 4.899116447631968e-06 5.1611423259601e-06
0.6246246 3.319422148706508e-06 1.076601620297879e-05 2.4904418296500808e-06 5.9598937696137e-06 1.8521311631047865e-06 7.170594017225085e-06 6.925362413312541e-06 3.0648798201582395e-06 4.8941283239400946e-06 5.160318778507644e-06
0.6256256 3.317847358630388e-06 1.0800433301483281e-05 2.485332515789196e-06 5.969867288513342e-06 1.8516657291911542e-06 7.126480340957642e-06 6.919889983691974e-06 3.0692592645209515e-06 4.88916521135252e-06 5.158882686373545e-06
0.6266266 3.3166488719871268e-06 1.0830741302925162e-05 2.4806183773762314e-06 5.9794697335746605e-06 1.8511815369492979e-06 7.083600849000504e-06 6.912427124916576e-06 3.0737514862266835e-06 4.88411751575768e-06 5.156950464879628e-06
0.6276276 3.315597268738202e-06 1.0862312592507806e-05 2.4763626242929604e-06 5.988851171423448e-06 1.8507162167225033e-06 7.040637683530804e-06 6.904463589307852e-06 3.0783760394115234e-06 4.879041625827085e-06 5.155151484359521e-06
0.6286286 3.314494961159653e-06 1.0897584616031963e-05 2.4725557068450144e-06 5.997741482133279e-06 1.8501497152101365e-06 6.999183369771345e-06 6.895853402966168e-06 3.0830458399577765e-06 4.874003025179263e-06 5.1538454499677755e-06
0.6296296 3.3137148420792073e-06 1.0936115359072573e-05 2.469164655849454e-06 6.006244802847505e-06 1.8495578615329578e-06 6.958549420232885e-06 6.885275979584549e-06 3.0878868528816383e-06 4.868806172453333e-06 5.152813173481263e-06
0.6306306 3.313137540317257e-06 1.0981212653859984e-05 2.4661619590915507e-06 6.01468127570115e-06 1.8489296280677081e-06 6.919734914845321e-06 6.874470727780135e-06 3.0927849365980364e-06 4.863601134275086e-06 5.152746325620683e-06
0.6316316 3.3131311738543445e-06 1.1029947927454486e-05 2.4635846784804016e-06 6.0225347624509595e-06 1.8482567156752339e-06 6.882457455503754e-06 6.862090685899602e-06 3.0977778351370944e-06 4.858356533077313e-06 5.153126949153375e-06
0.6326326 3.312961098345113e-06 1.108233664126601e-05 2.461416897858726e-06 6.030292752257083e-06 1.8474989929018193e-06 6.845250936748926e-06 6.849735200376017e-06 3.102903974649962e-06 4.853082373301731e-06 5.153942311153514e-06
0.6336336 3.313179149699863e-06 1.1136464308947325e-05 2.459627239659312e-06 6.037455477780895e-06 1.8466820392859518e-06 6.8097401708655525e-06 6.835567546659149e-06 3.108106739091454e-06 4.847744094149675e-06 5.154952305019833e-06
0.6346346 3.313630031698267e-06 1.1190697478014044e-05 2.4582002424722305e-06 6.044553629180882e-06 1.845804717959254e-06 6.774967459932668e-06 6.8209433266019914e-06 3.1133845368458424e-06 4.842364887736039e-06 5.156060979061294e-06
0.6356356 3.3145397537737153e-06 1.1242497748753522e-05 2.457180244164192e-06 6.051066975487629e-06 1.8447905176799395e-06 6.741466677340213e-06 6.805207704019267e-06 3.1188012599159265e-06 4.836969765165122e-06 5.156947281648172e-06
0.6366366 3.315283947813441e-06 1.1291949704173021e-05 2.4564965315221343e-06 6.057426617189776e-06 1.8437740436638705e-06 6.7082696659781504e-06 6.788096470700111e-06 3.124278691757354e-06 4.831455044040922e-06 5.157447958481498e-06
0.6376376 3.316770516903489e-06 1.1335386261634994e-05 2.4561391001043376e-06 6.063726686988957e-06 1.8426042061037151e-06 6.677561032120138e-06 6.7708842834690586e-06 3.1298043268179754e-06 4.825897121918388e-06 5.157641680852976e-06
0.6386386 3.318060180390603e-06 1.1369486855983268e-05 2.4561722966609523e-06 6.069548362575006e-06 1.8414025362289976e-06 6.64693106955383e-06 6.752477474947227e-06 3.1354522889159853e-06 4.8202823563769925e-06 5.156646238901885e-06
0.6396396 3.3195819924003445e-06 1.140307267633034e-05 2.456513357174117e-06 6.0749403019144665e-06 1.8400851331534795e-06 6.61780859445571e-06 6.732419478794327e-06 3.141135493933689e-06 4.814575731870718e-06 5.155570761417039e-06
0.6406406 3.321310487081064e-06 1.14370122901164e-05 2.457188429616508e-06 6.08034906690591e-06 1.838616412896954e-06 6.5900367189897224e-06 6.7124469751433935e-06 3.1469053283217363e-06 4.808844096260145e-06 5.15474539497518e-06
0.6416416 3.3232022360607516e-06 1.1474098755570594e-05 2.458147264405852e-06 6.085352197260363e-06 1.8371468968325644e-06 6.563583610841306e-06 6.6914508352056146e-06 3.152706085529644e-06 4.803051979251904e-06 5.154305199539522e-06
0.6426426 3.3255071230087196e-06 1.1511900083860382e-05 2.4594294245616766e-06 6.089959697419545e-06 1.8354945723331184e-06 6.53857250654255e-06 6.669012691418175e-06 3.1586580462317215e-06 4.797213932761224e-06 5.153972324478673e-06
0.6436436 3.32789022650104e-06 1.1550256203918252e-05 2.460991254338296e-06 6.094292984926142e-06 1.8338079144086805e-06 6.513948392239399e-06 6.646580914093647e-06 3.1646195566281676e-06 4.791269020643085e-06 5.15373994858237e-06
0.6446446 3.330330400785897e-06 1.158884242613567e-05 2.4628172923257807e-06 6.098612630012212e-06 1.8319948367206962e-06 6.491701242339332e-06 6.623370609304402e-06 3.1706820209365105e-06 4.7853200157987885e-06 5.153741767571773e-06
0.6456456 3.333111408210243e-06 1.1626195373537485e-05 2.464947783664684e-06 6.1024047681712545e-06 1.8301119553143508e-06 6.467993898695568e-06 6.598277650482487e-06 3.1767995096743107e-06 4.7792682380531915e-06 5.153234724275535e-06
0.6466466 3.3357489428453846e-06 1.166053243650822e-05 2.4673190637258813e-06 6.1063901739544235e-06 1.8281061784364283e-06 6.448611202358734e-06 6.573011432919884e-06 3.1829065392230405e-06 4.773138243763242e-06 5.152863195689861e-06
0.6476476 3.3387161693099188e-06 1.1690128303598613e-05 2.4699832010810496e-06 6.10964571023942e-06 1.826026391427149e-06 6.429138466046425e-06 6.54758059681626e-06 3.1891004255157895e-06 4.766977326653432e-06 5.151922323420877e-06
0.6486486 3.341465344419703e-06 1.1714962965925224e-05 2.472883807058679e-06 6.112857590778731e-06 1.8238073380416608e-06 6.410445621440886e-06 6.521137947856914e-06 3.195352064722101e-06 4.76070226795855e-06 5.150401648279512e-06
0.6496496 3.3445978715462843e-06 1.1733051906048786e-05 2.4759765437920578e-06 6.115735686762491e-06 1.8214292367702e-06 6.393041530827759e-06 6.4939090407278854e-06 3.2016316708904924e-06 4.754312158183893e-06 5.148187938175397e-06
0.6506507 3.347653546370566e-06 1.1743451068468858e-05 2.4793232569209067e-06 6.118707460700534e-06 1.8190853552368935e-06 6.376548299158458e-06 6.466582362918416e-06 3.2079803986562183e-06 4.747835646412568e-06 5.145240720594302e-06
0.6516517 3.3505903047625907e-06 1.1743192771973554e-05 2.482887111909804e-06 6.121211754361866e-06 1.8165980009143823e-06 6.361393843690166e-06 6.437841875595041e-06 3.2143211683433037e-06 4.741220436699223e-06 5.1410283958830405e-06
0.6526527 3.3538892694195965e-06 1.1732370694517158e-05 2.4866794774425216e-06 6.123651928646723e-06 1.8140204929295578e-06 6.347961061692331e-06 6.408834451576695e-06 3.2207472031586803e-06 4.734511549031595e-06 5.1358520067879e-06
0.6536537 3.35718436872412e-06 1.1713441381289158e-05 2.490681936251349e-06 6.125949767010752e-06 1.811324295886152e-06 6.334523732220987e-06 6.378682883223519e-06 3.227159822927206e-06 4.727688519778894e-06 5.129626515554264e-06
0.6546547 3.3602927942411043e-06 1.1686158359225374e-05 2.494879936421057e-06 6.1277905842871405e-06 1.8086377622239524e-06 6.321591172309127e-06 6.348564511426957e-06 3.23365384247154e-06 4.720848664874211e-06 5.122490620124154e-06
0.6556557 3.3635324143688194e-06 1.1648065083136316e-05 2.499232095942716e-06 6.129788744146936e-06 1.8057238548863097e-06 6.3101765590545256e-06 6.317736733763013e-06 3.2401860607933486e-06 4.713844646175858e-06 5.114254690852249e-06
0.6566567 3.366765668033622e-06 1.1598225682973862e-05 2.503789346519625e-06 6.13117617831449e-06 1.802805059014645e-06 6.30065278528491e-06 6.2864214669389185e-06 3.2466932680108584e-06 4.706772415374871e-06 5.104811407363741e-06
0.6576577 3.3702044675010256e-06 1.1536658348632045e-05 2.508499164832756e-06 6.132994258223334e-06 1.799778942768171e-06 6.290354122029385e-06 6.254228992474964e-06 3.2532168461330002e-06 4.699682904174551e-06 5.0939579523401335e-06
0.6586587 3.3733483633113792e-06 1.1465971510915551e-05 2.5133831513812765e-06 6.134037448646268e-06 1.7966995073948056e-06 6.282106369326357e-06 6.221861440280918e-06 3.259824552515056e-06 4.692373750003753e-06 5.082178631710121e-06
0.6596597 3.376723270775983e-06 1.1389015526219737e-05 2.5184369860653533e-06 6.135491275927052e-06 1.7935808500624262e-06 6.275300165725639e-06 6.1887558331363834e-06 3.2664017908246024e-06 4.685101430368377e-06 5.069867711426923e-06
0.6606607 3.380131602170877e-06 1.1305429325147998e-05 2.5235931389033794e-06 6.136512638477143e-06 1.7904239939525723e-06 6.267786829994293e-06 6.155682513053762e-06 3.2730354178056587e-06 4.677709966927068e-06 5.056700956629356e-06
0.6616617 3.383748662599828e-06 1.1223118235648144e-05 2.5289191398769617e-06 6.137458058219636e-06 1.7871151385406847e-06 6.261889211600646e-06 6.121371825429378e-06 3.2795790048112394e-06 4.670258022088092e-06 5.043718374508899e-06
0.6626627 3.387242486496689e-06 1.1145993994432501e-05 2.5343895231344504e-06 6.138370281405514e-06 1.7838543726611533e-06 6.257980203372426e-06 6.087979727453785e-06 3.286176934125251e-06 4.6628333620901685e-06 5.0316471060796175e-06
0.6636637 3.390625806787284e-06 1.1075543625338469e-05 2.5399745027243625e-06 6.1388532230921555e-06 1.7805402876547305e-06 6.253674200706882e-06 6.053375273040729e-06 3.292796009191079e-06 4.655415068555158e-06 5.020088337914785e-06
0.6646647 3.39430448548228e-06 1.1015879863407463e-05 2.5456572529947152e-06 6.13943529970129e-06 1.7771482134776306e-06 6.249921625567367e-06 6.0183133427926805e-06 3.299428499303758e-06 4.647949026548304e-06 5.0097819439542945e-06
0.6656657 3.3981357319134986e-06 1.0967730304400902e-05 2.551510306147975e-06 6.140068308013724e-06 1.7737285133989644e-06 6.246248631214257e-06 5.983317805657862e-06 3.3059743600460934e-06 4.6404156819335185e-06 5.00079204357462e-06
0.6666667 3.401943786229822e-06 1.093326682166662e-05 2.557413381509832e-06 6.140524874354014e-06 1.7703258663459565e-06 6.2452268139168154e-06 5.947830231889384e-06 3.312624130558106e-06 4.632928721548524e-06 4.993565198674332e-06
0.6676677 3.4055478863592725e-06 1.0911712706729304e-05 2.5634437861299375e-06 6.140885489003267e-06 1.7668680811766535e-06 6.2433359744318295e-06 5.912290362175554e-06 3.3191920465469593e-06 4.625397650670493e-06 4.987630745745264e-06
0.6686687 3.4094409784302115e-06 1.0903396287176292e-05 2.5695649128465448e-06 6.141003723314498e-06 1.763455884429277e-06 6.24207405053312e-06 5.8766850088431966e-06 3.3257497307204176e-06 4.617957074515289e-06 4.9832588047138415e-06
0.6696697 3.413384547457099e-06 1.0908536751230713e-05 2.5757601633813465e-06 6.141466201370349e-06 1.7599668353796005e-06 6.242144991119858e-06 5.8401687965670135e-06 3.3322867238894105e-06 4.610431460605469e-06 4.980460744263837e-06
0.6706707 3.417227389945765e-06 1.0924214620899875e-05 2.582078423074563e-06 6.141604444565019e-06 1.7565744201419875e-06 6.244260475796182e-06 5.804582542623393e-06 3.338867600177764e-06 4.602989520208212e-06 4.979156074114144e-06
0.6716717 3.4213460367027437e-06 1.0947079317702446e-05 2.588424194982508e-06 6.141626272437861e-06 1.7531785942992428e-06 6.243622920010239e-06 5.767653874499956e-06 3.3453247851866763e-06 4.595503469317919e-06 4.978195647709072e-06
0.6726727 3.4254544516443275e-06 1.0978070349665359e-05 2.5948895654437365e-06 6.141827725514304e-06 1.7497270619060146e-06 6.245395979931345e-06 5.730852990382118e-06 3.351837449372397e-06 4.587960120261414e-06 4.978446668246761e-06
0.6736737 3.429688831602107e-06 1.1013245057256427e-05 2.601387905087904e-06 6.141914127510972e-06 1.7464213897255831e-06 6.246461907721823e-06 5.694153969670879e-06 3.358329422553652e-06 4.580537279252894e-06 4.979126970283687e-06
0.6746747 3.4339827834628522e-06 1.1050832654291298e-05 2.607970600365661e-06 6.141998710518237e-06 1.7431126480005332e-06 6.248958925425541e-06 5.657216206600424e-06 3.3647374948486686e-06 4.572995294438442e-06 4.980201083526481e-06
0.6756757 3.438319481574581e-06 1.1087036000390071e-05 2.6146653908654116e-06 6.141948233562289e-06 1.7398394902556902e-06 6.252310413401574e-06 5.620234787784284e-06 3.371145567143685e-06 4.565461495076306e-06 4.981218353350414e-06
0.6766767 3.4427764603606192e-06 1.1122054274892434e-05 2.621345856823609e-06 6.141916401247727e-06 1.736660692586156e-06 6.255781045183539e-06 5.583905021921964e-06 3.3774858820834197e-06 4.558008640742628e-06 4.982214704796206e-06
0.6776777 3.447009021328995e-06 1.1160052054037806e-05 2.628075208122027e-06 6.141995527286781e-06 1.7334854192085913e-06 6.259788278839551e-06 5.546826741920086e-06 3.3837823139037937e-06 4.5504762056225445e-06 4.9834993660624605e-06
0.6786787 3.4516181131039048e-06 1.1197192179679405e-05 2.6348611754656304e-06 6.1420537349476945e-06 1.7304404309470556e-06 6.262964234338142e-06 5.509064521902474e-06 3.390058964214404e-06 4.542967417364707e-06 4.984580300515518e-06
0.6796797 3.4562810924398946e-06 1.1234049452468753e-05 2.641709897943656e-06 6.142095571703976e-06 1.727499466142035e-06 6.266709988267394e-06 5.472320935950847e-06 3.39632038048876e-06 4.5354563553701155e-06 4.985827217751648e-06
0.6806807 3.461071173660457e-06 1.126992628996959e-05 2.648600457177963e-06 6.142391157482052e-06 1.7246198922293843e-06 6.272714472288499e-06 5.435485491034342e-06 3.4024751585093327e-06 4.52782524007489e-06 4.987234660802642e-06
0.6816817 3.4661202334973495e-06 1.130835971707711e-05 2.655514890648192e-06 6.142498932604212e-06 1.7218710581801133e-06 6.277605280047283e-06 5.398927896749228e-06 3.408620841582888e-06 4.520323273027316e-06 4.988871751265833e-06
0.6826827 3.471082209216547e-06 1.1351692592143081e-05 2.6624563815857982e-06 6.142781785456464e-06 1.7192139694088837e-06 6.283516995608807e-06 5.362122919905232e-06 3.4147524274885654e-06 4.512618943408597e-06 4.9911377573153e-06
0.6836837 3.476231086096959e-06 1.1398740753065795e-05 2.6694126518123085e-06 6.143075552245136e-06 1.7167017176689114e-06 6.289265456871362e-06 5.3252128964231815e-06 3.420773737161653e-06 4.504933713178616e-06 4.9938171287067235e-06
0.6846847 3.481981593722594e-06 1.1448757504695095e-05 2.6764184895000653e-06 6.143664904811885e-06 1.7143170225608628e-06 6.294646937021753e-06 5.2885720833728556e-06 3.42674070452631e-06 4.497136160352966e-06 4.996915322408313e-06
0.6856857 3.487352614683914e-06 1.1501235348987393e-05 2.6834045456780586e-06 6.143922291812487e-06 1.7121286646215594e-06 6.299576853052713e-06 5.252491973806173e-06 3.4326631066505797e-06 4.489319508138578e-06 5.00023270433303e-06
0.6866867 3.4929505545733264e-06 1.1553534022823442e-05 2.690446535780211e-06 6.144478902569972e-06 1.7100137483794242e-06 6.306181603576988e-06 5.215512373979436e-06 3.4385609524179017e-06 4.481454652704997e-06 5.003681508242153e-06
0.6876877 3.4986580885743024e-06 1.1605359759414569e-05 2.6974614684149856e-06 6.145060524431756e-06 1.7080930092561175e-06 6.312676759989699e-06 5.179378149477998e-06 3.4443503409420373e-06 4.473564331419766e-06 5.0071785153704695e-06
0.6886887 3.5047780784225324e-06 1.1654557965812273e-05 2.7045955448556924e-06 6.145759016362717e-06 1.706378043309087e-06 6.318518444459187e-06 5.143861926626414e-06 3.4500471883802675e-06 4.465564870770322e-06 5.010451332054799e-06
0.6896897 3.510807118800585e-06 1.1698361959133763e-05 2.711616616579704e-06 6.146732175693614e-06 1.7048211020664894e-06 6.325812137220055e-06 5.108389814267866e-06 3.4557613162178313e-06 4.457443537830841e-06 5.013305326428963e-06
0.6906907 3.5171099170838716e-06 1.1735234693333041e-05 2.7187249997950858e-06 6.147655312815914e-06 1.7034490156220272e-06 6.331954864435829e-06 5.072674866823945e-06 3.461345613686717e-06 4.4492858251032885e-06 5.015271199226845e-06
0.6916917 3.5233508697274374e-06 1.17668651000713e-05 2.725807462411467e-06 6.148688044049777e-06 1.7023289728967939e-06 6.3383622546098195e-06 5.0377111620036885e-06 3.466853513600654e-06 4.4410148802853655e-06 5.016775958210928e-06
0.6926927 3.52974916495441e-06 1.1794216334237717e-05 2.7329224394634366e-06 6.150166427687509e-06 1.7013995829984196e-06 6.345277142827399e-06 5.002575107937446e-06 3.4723395856417483e-06 4.43267072114395e-06 5.017924195271917e-06
0.6936937 3.5362768358027097e-06 1.1818674465757795e-05 2.7400631097407313e-06 6.151392426545499e-06 1.700678240013076e-06 6.351709544105688e-06 4.96814027428627e-06 3.477720611044788e-06 4.424306553119095e-06 5.018773663323373e-06
0.6946947 3.5425912301434437e-06 1.1837547390314285e-05 2.747128291957779e-06 6.153001322672935e-06 1.7001590322252014e-06 6.359865437843837e-06 4.933844138577115e-06 3.48303115060844e-06 4.415796411194606e-06 5.0192188609798905e-06
0.6956957 3.5491837024892448e-06 1.185026212624507e-05 2.7542882889974862e-06 6.154664788482478e-06 1.699974632174417e-06 6.366168236127123e-06 4.8996962505043484e-06 3.4882700674643274e-06 4.4072780838178005e-06 5.018865522288252e-06
0.6966967 3.5559282878239173e-06 1.1856473065563478e-05 2.7613532438408583e-06 6.15649196333834e-06 1.6999917988869129e-06 6.372966709022876e-06 4.8663555389794055e-06 3.493396206977195e-06 4.398673809191678e-06 5.017958756070584e-06
0.6976977 3.5628306704893475e-06 1.1853663636429701e-05 2.7685007353284163e-06 6.1584314607898705e-06 1.7002299728119397e-06 6.380429567798274e-06 4.832411832467187e-06 3.498483465591562e-06 4.3898871808778495e-06 5.016096565668704e-06
0.6986987 3.5695386486622738e-06 1.1839605576824397e-05 2.7755954761232715e-06 6.16074976278469e-06 1.7008171653287718e-06 6.38671690467163e-06 4.7995108616305515e-06 3.503479547362076e-06 4.3810914576170035e-06 5.01301155964029e-06
0.6996997 3.5761509025178384e-06 1.1814531717391219e-05 2.782688852676074e-06 6.162958925415296e-06 1.7015998992064851e-06 6.3940078689483926e-06 4.767213795275893e-06 3.508367171889404e-06 4.372185230749892e-06 5.0088569878425915e-06
0.7007007 3.5830230444844346e-06 1.1776578503486235e-05 2.789778818623745e-06 6.165713330119615e-06 1.7027354033416486e-06 6.401691734936321e-06 4.735076799988747e-06 3.5131465665472206e-06 4.36322716268478e-06 5.0034418563882355e-06
0.7017017 3.589528432712541e-06 1.172456359199714e-05 2.796905391733162e-06 6.168499567138497e-06 1.704152737147524e-06 6.408082299458329e-06 4.703215836343588e-06 3.517848881529062e-06 4.354048087407136e-06 4.9963164201471955e-06
0.7027027 3.596040414777235e-06 1.165950106951641e-05 2.8039694370818324e-06 6.171675522637088e-06 1.7058738421837916e-06 6.416414635168621e-06 4.672248905990273e-06 3.5225127703597536e-06 4.3448594624351244e-06 4.988121872884221e-06
0.7037037 3.6026667658006772e-06 1.1583075320231728e-05 2.8109882350690896e-06 6.174810550874099e-06 1.707940896267246e-06 6.423575996450381e-06 4.641178293240955e-06 3.5270302305434598e-06 4.335569883551216e-06 4.978537162969587e-06
0.7047047 3.60902163265564e-06 1.1494492355268449e-05 2.8181109428260243e-06 6.178411240398418e-06 1.7102681795222452e-06 6.43100338493241e-06 4.610802534443792e-06 3.5315044897288317e-06 4.326160706114024e-06 4.967753284290666e-06
0.7057057 3.6153978726360947e-06 1.1398632523196284e-05 2.825157707775361e-06 6.182163360790582e-06 1.7129659681813791e-06 6.436712283175439e-06 4.58120712210075e-06 3.535846644808771e-06 4.316652393754339e-06 4.956081738782814e-06
0.7067067 3.621746827775496e-06 1.129651445808122e-05 2.8322085654508555e-06 6.1859318520873785e-06 1.7159906064989627e-06 6.444753125833813e-06 4.551411620923318e-06 3.5401374134380603e-06 4.307092240196653e-06 4.943976819049567e-06
0.7077077 3.628185368143022e-06 1.118834097724175e-05 2.8392707918101223e-06 6.190122803673148e-06 1.7193157191286446e-06 6.451787612604676e-06 4.5224069253890775e-06 3.5442660646367585e-06 4.297377927287016e-06 4.93123070555157e-06
0.7087087 3.6341625673230737e-06 1.1078697752964217e-05 2.8462777663662564e-06 6.1945470406499226e-06 1.7230684079549974e-06 6.458752977778204e-06 4.4940770749235526e-06 3.548333324943087e-06 4.28766406912473e-06 4.918397735309554e-06
0.7097097 3.640289833128918e-06 1.096668256650446e-05 2.8532974738482153e-06 6.199327799549792e-06 1.727121343719773e-06 6.466670583904488e-06 4.466393420443637e-06 3.5523298720363528e-06 4.2778865463333204e-06 4.9055556701205205e-06
0.7107107 3.6464525692281313e-06 1.085191615857184e-05 2.86034833152371e-06 6.204234523465857e-06 1.7316095863861847e-06 6.472973382187774e-06 4.4384914872352965e-06 3.5561654385674046e-06 4.267974873073399e-06 4.892240667686565e-06
0.7117117 3.6523344988381723e-06 1.0737338925537188e-05 2.867328021238791e-06 6.209487764863297e-06 1.7363857978125452e-06 6.480996034952113e-06 4.411790087033296e-06 3.559918695827946e-06 4.258142780599883e-06 4.879302650806494e-06
0.7127127 3.6581841413863003e-06 1.0618824489938561e-05 2.874387291740277e-06 6.214828317752108e-06 1.7415724187230808e-06 6.488567123597022e-06 4.385443844512338e-06 3.563638301784522e-06 4.248164714226732e-06 4.865957180300029e-06
0.7137137 3.6641354199673515e-06 1.0501797078177333e-05 2.8813356038881466e-06 6.22071320321993e-06 1.7471706996730063e-06 6.497008143924177e-06 4.359912054496817e-06 3.5672007925313665e-06 4.238215751684038e-06 4.8530541789659765e-06
0.7147147 3.6698281746794237e-06 1.0387184374849312e-05 2.888307790271938e-06 6.2266421991807874e-06 1.7531040157336975e-06 6.504005796159618e-06 4.334588993515354e-06 3.570627768567647e-06 4.228119450999657e-06 4.840267592953751e-06
0.7157157 3.675660991575569e-06 1.0279951311531477e-05 2.8953124910913175e-06 6.2330782384378836e-06 1.7594701375855948e-06 6.512434993055649e-06 4.310147232899908e-06 3.5739697068493115e-06 4.2180990931228735e-06 4.828681085200515e-06
0.7167167 3.6812205053138314e-06 1.0182627192989457e-05 2.9023244678683113e-06 6.2397912188316695e-06 1.7662530353845796e-06 6.519549970107619e-06 4.2859451241383795e-06 3.5771424791164463e-06 4.208054178889142e-06 4.818101388082141e-06
0.7177177 3.6867479593638564e-06 1.0096873666043393e-05 2.909283466578927e-06 6.2467406678479165e-06 1.7734133734848e-06 6.527787718368927e-06 4.262325091985986e-06 3.580280690584914e-06 4.1979519664891995e-06 4.809045549336588e-06
0.7187187 3.692148993650335e-06 1.0022913556895219e-05 2.91625156023656e-06 6.25384745944757e-06 1.7809982182370732e-06 6.535835836984916e-06 4.239512236381415e-06 3.5833270430885023e-06 4.187933882349171e-06 4.801418981514871e-06
0.7197197 3.697485226439312e-06 9.961377145373262e-06 2.9232262477307813e-06 6.2614603848487604e-06 1.7889627770273364e-06 6.544511052197777e-06 4.217176865495276e-06 3.586207867556368e-06 4.17795081375516e-06 4.795374024979537e-06
0.7207207 3.702764388435753e-06 9.912625500874128e-06 2.9302143502718536e-06 6.269414370763116e-06 1.7973862895814818e-06 6.553437287948327e-06 4.1958492147387005e-06 3.589017978811171e-06 4.167962288192939e-06 4.7909634304232895e-06
0.7217217 3.7080649235576857e-06 9.876305739453528e-06 2.9371230994001962e-06 6.277556167333387e-06 1.8062122535411618e-06 6.562058388226433e-06 4.174815785518149e-06 3.591637323552277e-06 4.157984676567139e-06 4.787973466591211e-06
0.7227227 3.7130068903934443e-06 9.852255971054547e-06 2.9441157494147774e-06 6.2859649005986284e-06 1.815417476791481e-06 6.570886398549192e-06 4.1541820792190265e-06 3.5942482554673916e-06 4.148042535234708e-06 4.7864577936707065e-06
0.7237237 3.7182101095822873e-06 9.841814971878193e-06 2.9510520107578486e-06 6.2948602135293186e-06 1.8251228084409377e-06 6.580186891369522e-06 4.134337359573692e-06 3.5966972973255906e-06 4.138107215112541e-06 4.786710633197799e-06
0.7247247 3.7233508010103833e-06 9.842590770858806e-06 2.9580317004729295e-06 6.304105681920191e-06 1.8352038750890642e-06 6.589216354768723e-06 4.115138835913967e-06 3.5990394735563314e-06 4.12832423535292e-06 4.788334081240464e-06
0.7257257 3.728210231201956e-06 9.854079507931601e-06 2.9650154829141684e-06 6.313610356301069e-06 1.8457408259564545e-06 6.599054813705152e-06 4.096663360542152e-06 3.6012254440720426e-06 4.118383458262542e-06 4.7913317757775076e-06
0.7267267 3.7331519706640393e-06 9.875120667857118e-06 2.9719510621362133e-06 6.323284196696477e-06 1.8567079678177834e-06 6.609330739593133e-06 4.078684469277505e-06 3.6033177366334712e-06 4.108667781110853e-06 4.795579570782138e-06
0.7277277 3.738186933333054e-06 9.90417265711585e-06 2.978961447297479e-06 6.333488272503018e-06 1.8680888160815812e-06 6.6193115344503894e-06 4.060883838974405e-06 3.6053463645657757e-06 4.098927092854865e-06 4.800819169759052e-06
0.7287287 3.74301725969417e-06 9.93825051409658e-06 2.985938181154779e-06 6.344081157294568e-06 1.8799237295752391e-06 6.630304142163368e-06 4.04429101763526e-06 3.6071944577997783e-06 4.089261437911773e-06 4.806918695976492e-06
0.7297297 3.74797264157678e-06 9.981624316424131e-06 2.992930149048334e-06 6.355076038744301e-06 1.8921798528026557e-06 6.6415686887921765e-06 4.028380772069795e-06 3.6089629702473758e-06 4.079634436493507e-06 4.8142587729671504e-06
0.7307307 3.7527979657170363e-06 1.0032548743765801e-05 2.9999630442034686e-06 6.366180514305597e-06 1.9049031152462703e-06 6.652753199887229e-06 4.0128702494257595e-06 3.610530256992206e-06 4.070011073054047e-06 4.822506525670178e-06
0.7317317 3.757781541935401e-06 1.0092660886584781e-05 3.006994347742875e-06 6.377844783855835e-06 1.9180217805114808e-06 6.66348523736815e-06 3.998112333647441e-06 3.6120807180850534e-06 4.060416813445045e-06 4.831933438254055e-06
0.7327327 3.762750338864862e-06 1.0160230885958299e-05 3.0139983664412284e-06 6.3897623476805165e-06 1.9316398720548023e-06 6.675963959423825e-06 3.98361999032204e-06 3.6134470065007918e-06 4.050761162943672e-06 4.8424640226585325e-06
0.7337337 3.767933094422915e-06 1.023347613227088e-05 3.0210392196750036e-06 6.402077815437224e-06 1.9455785604804987e-06 6.688958819722757e-06 3.9699534681858495e-06 3.6147428090771427e-06 4.041169631818775e-06 4.853880909649888e-06
0.7347347 3.77295009457157e-06 1.0308481250831392e-05 3.02814237329585e-06 6.414673407562077e-06 1.9600079212978017e-06 6.700893663946772e-06 3.95681081499788e-06 3.615889454522403e-06 4.0315671867574565e-06 4.86549106426537e-06
0.7357357 3.7781787796120625e-06 1.038482878357172e-05 3.035239615201135e-06 6.4278851823473815e-06 1.9748983959289035e-06 6.713231414323673e-06 3.944287982449168e-06 3.6169253689877223e-06 4.021896529593505e-06 4.877485935139703e-06
0.7367367 3.7835347939108033e-06 1.0459413715580013e-05 3.042275693587726e-06 6.441127425205195e-06 1.9901635823771358e-06 6.728847438353114e-06 3.932198069378501e-06 3.617833272073767e-06 4.012302724731853e-06 4.889743649982847e-06
0.7377377 3.7890797557338374e-06 1.0532058695389424e-05 3.0494136353809154e-06 6.45504223939497e-06 2.0058398604305694e-06 6.742936420778278e-06 3.920878498320235e-06 3.618664777604863e-06 4.002553851023549e-06 4.901829925074708e-06
0.7387387 3.794629037656705e-06 1.0599549568723887e-05 3.05657727039943e-06 6.469335403380683e-06 2.021995214818162e-06 6.758165000064764e-06 3.9101500988181215e-06 3.619348490246921e-06 3.992872734670527e-06 4.91362470711465e-06
0.7397397 3.8001169286872027e-06 1.0658265637175646e-05 3.0637374948128127e-06 6.483757715614047e-06 2.03855097424821e-06 6.7732116804108955e-06 3.899529474438168e-06 3.619934432208538e-06 3.983016085840063e-06 4.924458153254818e-06
0.7407407 3.805732148975949e-06 1.0708583431551233e-05 3.0709186376043363e-06 6.4987193582055625e-06 2.0554953152895905e-06 6.788566224713577e-06 3.8899834180483595e-06 3.620373490775819e-06 3.973164439230459e-06 4.934615390084218e-06
0.7417417 3.811456281255232e-06 1.0748989552666899e-05 3.078205509154941e-06 6.514024789794348e-06 2.0728552954096813e-06 6.805011707911035e-06 3.881350949086482e-06 3.6207591165293707e-06 3.963205926993396e-06 4.943984549754532e-06
0.7427427 3.817282049567439e-06 1.0777895113278646e-05 3.0853580028633587e-06 6.5297926994389854e-06 2.0906443296553334e-06 6.821861916250782e-06 3.872510660585249e-06 3.620943971327506e-06 3.953179657401051e-06 4.952163635607576e-06
0.7437437 3.8234948078752495e-06 1.079272260540165e-05 3.092685801675543e-06 6.5457334130769596e-06 2.1088385437906254e-06 6.838843546574935e-06 3.864429800159996e-06 3.621080850280123e-06 3.943049250665354e-06 4.9589866648602765e-06
0.7447447 3.829248726106016e-06 1.0792524335556664e-05 3.0999985938251484e-06 6.5622234615148045e-06 2.1273692709655734e-06 6.857660537207266e-06 3.856954663206125e-06 3.621079940785421e-06 3.9328683669737075e-06 4.964436811860651e-06
0.7457457 3.835116785921855e-06 1.0777215720736422e-05 3.1073507216206053e-06 6.579193268407835e-06 2.1463361008500215e-06 6.876417955936631e-06 3.849690074275713e-06 3.6209826248523314e-06 3.922621090168832e-06 4.968324446963379e-06
0.7467467 3.841217221633997e-06 1.0745483450591564e-05 3.114716037089238e-06 6.596406365133589e-06 2.1656219360011164e-06 6.895471415191423e-06 3.843098056677263e-06 3.620747520471923e-06 3.912243755621603e-06 4.970556801708881e-06
0.7477477 3.847346306429245e-06 1.070451889972901e-05 3.1221366043610033e-06 6.614226094825426e-06 2.185379116781405e-06 6.9152724790910725e-06 3.836809810309205e-06 3.620435563789215e-06 3.9018668758217245e-06 4.9719997150532436e-06
0.7487487 3.853324869851349e-06 1.0652356650098227e-05 3.1296401630243054e-06 6.632113127125194e-06 2.205454393333639e-06 6.935305464139674e-06 3.831136382359546e-06 3.6199942314851796e-06 3.891402229783125e-06 4.972303486283636e-06
0.7497497 3.859300704789348e-06 1.0591796126391273e-05 3.1371180284622824e-06 6.650554951193044e-06 2.2259455363382585e-06 6.95676180839655e-06 3.826047759503126e-06 3.6194535368849756e-06 3.880841632053489e-06 4.971980615664506e-06
0.7507508 3.865167855110485e-06 1.052154584613163e-05 3.144627498841146e-06 6.669378763035638e-06 2.2466683731181547e-06 6.97883569955593e-06 3.821513018920086e-06 3.6188025660521816e-06 3.87030013371259e-06 4.970760073774727e-06
0.7517518 3.871087756124325e-06 1.0444428880873602e-05 3.1522424706054153e-06 6.688655957987066e-06 2.267877107442473e-06 7.000754976616008e-06 3.81695963369566e-06 3.6179912967782e-06 3.8595908335992135e-06 4.968844223185442e-06
0.7527528 3.876888968079584e-06 1.0361824934079777e-05 3.1597764973412268e-06 6.7081732595397625e-06 2.2893009372637607e-06 7.02321449352894e-06 3.8128359847178217e-06 3.617164338720613e-06 3.848886535706697e-06 4.966451797372429e-06
0.7537538 3.882857072312618e-06 1.0275200111209415e-05 3.1674990168539807e-06 6.728187145199627e-06 2.3111356313165743e-06 7.047663530102e-06 3.8092362046882045e-06 3.6161525258648908e-06 3.838089014607249e-06 4.964002073393203e-06
0.7547548 3.888659193762578e-06 1.0184908205701504e-05 3.1752056202094536e-06 6.748706709913677e-06 2.3332902401307365e-06 7.07120489096269e-06 3.806248741966556e-06 3.615044988691807e-06 3.827257842203835e-06 4.961169906891882e-06
0.7557558 3.894469500664854e-06 1.0089691386383492e-05 3.1829486033529975e-06 6.769465471734293e-06 2.3557304302812554e-06 7.0964688347885385e-06 3.803066647378728e-06 3.6138480936642736e-06 3.816428488789825e-06 4.9580135055293795e-06
0.7567568 3.900087904185057e-06 9.991238584916573e-06 3.190757070115069e-06 6.7906789809057955e-06 2.3784873519616667e-06 7.1212775765161496e-06 3.8005580336175626e-06 3.6125234146311413e-06 3.805582991844858e-06 4.954577434546081e-06
0.7577578 3.905726771336049e-06 9.889072316582315e-06 3.198648528268677e-06 6.8124395511404146e-06 2.4014384507609066e-06 7.14727093509282e-06 3.7984927985235117e-06 3.611116198953823e-06 3.7946017528156517e-06 4.950978564011166e-06
0.7587588 3.911161456926493e-06 9.782769666344393e-06 3.2064881452242844e-06 6.8344088504090905e-06 2.4247747205663472e-06 7.174129677878227e-06 3.7966503896313952e-06 3.6095948416914325e-06 3.7836507544852793e-06 4.947070465277648e-06
0.7597598 3.916737114195712e-06 9.672902706370223e-06 3.2144412216439378e-06 6.85664690536214e-06 2.4483961169607937e-06 7.20147363608703e-06 3.7946201700833626e-06 3.6079959500057157e-06 3.772631089304923e-06 4.942871328239562e-06
0.7607608 3.922163159586489e-06 9.559476893628016e-06 3.222495251975488e-06 6.879497504996834e-06 2.4722257876419462e-06 7.229904895211803e-06 3.7932456962153083e-06 3.606314521675813e-06 3.761588914130698e-06 4.938546226185281e-06
0.7617618 3.927595571440179e-06 9.443761882721446e-06 3.2305226795870112e-06 6.902742370584747e-06 2.496321940270718e-06 7.2577272476337384e-06 3.7921931834716816e-06 3.604452331273933e-06 3.750523774215253e-06 4.933982381771784e-06
0.7627628 3.933025254809763e-06 9.3251856014831e-06 3.2386624297942035e-06 6.9262910074030515e-06 2.520637508496293e-06 7.287227163033094e-06 3.7917459394520847e-06 3.6025699046149384e-06 3.7395402614492923e-06 4.929432179778814e-06
0.7637638 3.93848176827305e-06 9.20465390663594e-06 3.246831965952879e-06 6.950171609787503e-06 2.5451749934291e-06 7.3158921622962225e-06 3.790851906160242e-06 3.6005492347612744e-06 3.7284469271980925e-06 4.92456183565082e-06
0.7647648 3.943497631553328e-06 9.08363472262863e-06 3.2550201467529405e-06 6.974683856242336e-06 2.5699414436530787e-06 7.347100563492859e-06 3.7902334497630363e-06 3.5984312489745207e-06 3.7174793305894127e-06 4.9200029934581835e-06
0.7657658 3.948765879613347e-06 8.964125299826264e-06 3.2632899547024863e-06 6.999303423071979e-06 2.594897978269728e-06 7.377208930847701e-06 3.790254822888528e-06 3.5962293623015285e-06 3.7064294247102225e-06 4.915611953038024e-06
0.7667668 3.953638952225447e-06 8.845446245686617e-06 3.2717071007937193e-06 7.024465958238579e-06 2.6199797957815463e-06 7.407918928947765e-06 3.7900879306107527e-06 3.593932433432201e-06 3.695419309224235e-06 4.911400083074113e-06
0.7677678 3.958676643378567e-06 8.728526154300198e-06 3.280078544776188e-06 7.0500113906746265e-06 2.6452714791957987e-06 7.440892204613192e-06 3.790001983361435e-06 3.5915697935706703e-06 3.68455675925361e-06 4.907731636194512e-06
0.7687688 3.963242306781467e-06 8.612601050117519e-06 3.288530024292413e-06 7.075882422213908e-06 2.670719595698756e-06 7.473267487512203e-06 3.790467189901392e-06 3.58905595021497e-06 3.6736164474859834e-06 4.9041536840377375e-06
0.7697698 3.968063992942916e-06 8.500498552166391e-06 3.297066086815903e-06 7.102137260517338e-06 2.6964112294081133e-06 7.505853773182025e-06 3.790373739320785e-06 3.586526418075664e-06 3.662760263978271e-06 4.90107686346164e-06
0.7707708 3.9725050555716734e-06 8.394219548790716e-06 3.3056753636628855e-06 7.1288759500021115e-06 2.7221053642279003e-06 7.540139904449461e-06 3.790991058849613e-06 3.583865463951952e-06 3.6519986679195426e-06 4.8989309107128065e-06
0.7717718 3.9771953197487164e-06 8.294561666843947e-06 3.3142823667731136e-06 7.156058018153999e-06 2.747975258898805e-06 7.573433322249912e-06 3.791369636019226e-06 3.581093324100948e-06 3.64132461072586e-06 4.897477538179373e-06
0.7727728 3.98139854951296e-06 8.205132871808019e-06 3.322973043395905e-06 7.1832919275038876e-06 2.7739047254726756e-06 7.607802217535209e-06 3.7919012356724124e-06 3.578309360818821e-06 3.6307326354290126e-06 4.8972724471241236e-06
0.7737738 3.985475814261008e-06 8.123603038256988e-06 3.3317558063572505e-06 7.211023785202997e-06 2.7999767553410493e-06 7.642644050065428e-06 3.792247753153788e-06 3.5753548672801116e-06 3.6202609408064745e-06 4.898038241663016e-06
0.7747748 3.989598098996794e-06 8.05268336989684e-06 3.3405647172912722e-06 7.239312253659591e-06 2.8260624276299495e-06 7.678172551095486e-06 3.792844381678151e-06 3.572325795175857e-06 3.6099538647249574e-06 4.900168278254569e-06
0.7757758 3.99344344259589e-06 7.991595339262858e-06 3.3494627587060677e-06 7.267810815392295e-06 2.852221086868667e-06 7.714466846664436e-06 3.793134737861692e-06 3.569291038729716e-06 3.5997643408336444e-06 4.903466106043197e-06
0.7767768 3.997502517449902e-06 7.943638593133073e-06 3.358484264026629e-06 7.2968832682818174e-06 2.878410668927245e-06 7.750175427645445e-06 3.794064696194255e-06 3.5661785204865737e-06 3.5896960071113426e-06 4.908337359665893e-06
0.7777778 4.0012632780417334e-06 7.911658030934632e-06 3.36748280460597e-06 7.3263699960079975e-06 2.9046402687527006e-06 7.78603589424165e-06 3.794769099840778e-06 3.562858182704076e-06 3.579786834961851e-06 4.914985311188502e-06
0.7787788 4.004989477834897e-06 7.898604053480085e-06 3.3765563784982078e-06 7.355856268986827e-06 2.9308580451470334e-06 7.822872248652857e-06 3.795270913542481e-06 3.559593324098387e-06 3.570020908227889e-06 4.923846518067876e-06
0.7797798 4.008803443866782e-06 7.905809980002232e-06 3.3856924801511923e-06 7.38598600946716e-06 2.957101287393016e-06 7.859428478695918e-06 3.7954280287522124e-06 3.55624001713295e-06 3.5604134609457105e-06 4.934989647153998e-06
0.7807808 4.012479166703997e-06 7.933281267469283e-06 3.394891336938599e-06 7.416559583361959e-06 2.983341346407542e-06 7.89766272646375e-06 3.7959939618303906e-06 3.552765974745853e-06 3.550881729097455e-06 4.948650712321978e-06
0.7817818 4.016117145511089e-06 7.982636816450395e-06 3.4042234346998157e-06 7.447344160027569e-06 3.0094804515101714e-06 7.934573659440503e-06 3.796136297751218e-06 3.54928124579601e-06 3.54154803972051e-06 4.964593244949356e-06
0.7827828 4.0196196096076164e-06 8.053056262724567e-06 3.4135448458982864e-06 7.478487077605678e-06 3.035630925296573e-06 7.973075298650656e-06 3.7964089187880745e-06 3.5456387195154093e-06 3.532374648784753e-06 4.983093276678119e-06
0.7837838 4.023444034828572e-06 8.144865205395035e-06 3.422998588575865e-06 7.5099137575307395e-06 3.0617034099122975e-06 8.011626960069407e-06 3.796012151724426e-06 3.5420114272710634e-06 3.52324445884733e-06 5.003980277251685e-06
0.7847848 4.027297109132633e-06 8.255541615653783e-06 3.4324887110415148e-06 7.542069852206623e-06 3.0876387882017298e-06 8.050787073443644e-06 3.7964412058499875e-06 3.5383147860557074e-06 3.514294348860858e-06 5.027208317187615e-06
0.7857858 4.030967375001637e-06 8.38401319924742e-06 3.4420290830894373e-06 7.574273240606999e-06 3.1135543849813985e-06 8.087344212981407e-06 3.7961897305649472e-06 3.5345483411219902e-06 3.5054322324867826e-06 5.052038886788068e-06
0.7867868 4.034975063405e-06 8.529222213837784e-06 3.4516810956120025e-06 7.60686407375033e-06 3.139246700811782e-06 8.126905413519125e-06 3.7954439449094934e-06 3.530705498633324e-06 3.496612634990015e-06 5.079073162050918e-06
0.7877878 4.0385916690866e-06 8.688680281920824e-06 3.4613451589393662e-06 7.64002379582962e-06 3.1648817184759537e-06 8.165137842297554e-06 3.7951608646835666e-06 3.5268433293822454e-06 3.487929234324838e-06 5.107621291244868e-06
0.7887888 4.042529326397926e-06 8.856598469719756e-06 3.4710976706264773e-06 7.673533218621742e-06 3.190319603163516e-06 8.204041478165891e-06 3.794392114286893e-06 3.5228445085522253e-06 3.479375664028339e-06 5.137193056725664e-06
0.7897898 4.046401045343373e-06 9.029810826177709e-06 3.48094840774138e-06 7.706904398219194e-06 3.2155933240574086e-06 8.243388947448693e-06 3.7933073144813534e-06 3.5188709262001794e-06 3.470844148978358e-06 5.167341441847384e-06
0.7907908 4.0504842218069825e-06 9.204783054883592e-06 3.4908443922176957e-06 7.741085937595926e-06 3.2406928767159116e-06 8.282037015305832e-06 3.792698180404841e-06 3.5148389088135445e-06 3.462373115326045e-06 5.1977599468955304e-06
0.7917918 4.054815690324176e-06 9.377691640111152e-06 3.5009277326025767e-06 7.775754966132808e-06 3.2655611903464887e-06 8.320737833855674e-06 3.7916252040304244e-06 3.5107566418446368e-06 3.454027137195226e-06 5.227988822298357e-06
0.7927928 4.058945705764927e-06 9.544643944536801e-06 3.5109421787637984e-06 7.810455826984253e-06 3.290218273832579e-06 8.359542334801517e-06 3.7902977965131868e-06 3.5066668715444393e-06 3.445689117143047e-06 5.257489192445064e-06
0.7937938 4.063476353621809e-06 9.699855581857264e-06 3.5210948681196896e-06 7.845434083719738e-06 3.3147050544357626e-06 8.398538739129435e-06 3.7885054098296678e-06 3.502454092085827e-06 3.437403847783571e-06 5.285718998493394e-06
0.7947948 4.067932877660496e-06 9.83754034677986e-06 3.531292804836994e-06 7.880844350438565e-06 3.3388894280506065e-06 8.436961252300534e-06 3.7861143482587067e-06 3.4982861052412773e-06 3.4291458632651484e-06 5.311890163284261e-06
0.7957958 4.072558567713713e-06 9.953867447620723e-06 3.54158646587166e-06 7.916629328974523e-06 3.36275547851983e-06 8.47624869493302e-06 3.7843935842829524e-06 3.494010798021918e-06 3.4208985653094715e-06 5.335883543011732e-06
0.7967968 4.0774280023470055e-06 1.0043529073300306e-05 3.55194379153545e-06 7.952871783345472e-06 3.3864662327687256e-06 8.515742592862807e-06 3.78228651243262e-06 3.489783239274402e-06 3.412704245420173e-06 5.356973360903794e-06
0.7977978 4.082485247636214e-06 1.01043669928913e-05 3.562392294043093e-06 7.98929340817267e-06 3.409803866816219e-06 8.555311978852842e-06 3.779653297897312e-06 3.4854747354984283e-06 3.404468770895619e-06 5.374805368774105e-06
0.7987988 4.087344677827787e-06 1.0132856914424337e-05 3.572879904822912e-06 8.026020623219665e-06 3.4328631954849698e-06 8.593190614192281e-06 3.7771985716972267e-06 3.4811216664820677e-06 3.3963447094720323e-06 5.38886888534762e-06
0.7997998 4.092446488357382e-06 1.0125721018994227e-05 3.5835194012179272e-06 8.063333552854601e-06 3.4555314414319582e-06 8.631843229522929e-06 3.7743307075288612e-06 3.476843403404928e-06 3.388095592526952e-06 5.399073870648863e-06
0.8008008 4.097526016266784e-06 1.0087666851177346e-05 3.5941693568020128e-06 8.100839295366313e-06 3.477948439467582e-06 8.670111128594726e-06 3.7715262806159444e-06 3.4725280784186907e-06 3.3798685308283893e-06 5.405798219726421e-06
0.8018018 4.102525053895079e-06 1.0019785804615822e-05 3.6049143545824336e-06 8.138484190567397e-06 3.4999102354049683e-06 8.709604117029812e-06 3.767929911191459e-06 3.468129307293566e-06 3.371672391949687e-06 5.409217465057736e-06
0.8028028 4.1077605601458345e-06 9.924136975314468e-06 3.6157500744593563e-06 8.176602023013402e-06 3.521614644341753e-06 8.748566870053764e-06 3.764999291888671e-06 3.463771918177372e-06 3.3634457849984756e-06 5.409627647168236e-06
0.8038038 4.112576789339073e-06 9.815175872063264e-06 3.62669402420579e-06 8.215482921514194e-06 3.5428638511803e-06 8.786759281065315e-06 3.761462721740827e-06 3.4593224427226232e-06 3.3552321383467643e-06 5.408396646089386e-06
0.8048048 4.117999651498394e-06 9.697782843431924e-06 3.6377214200911112e-06 8.253936357505154e-06 3.563771315384656e-06 8.824793439998757e-06 3.7581655760732247e-06 3.4549796055216575e-06 3.3470428206783254e-06 5.40624387213029e-06
0.8058058 4.123242433706764e-06 9.574394425726496e-06 3.648775191322784e-06 8.293303835671395e-06 3.5843449950334616e-06 8.864080882631242e-06 3.754643103093258e-06 3.450565600360278e-06 3.3388832889613695e-06 5.4035813263908494e-06
0.8068068 4.128357886656886e-06 9.448943274037447e-06 3.659889216578449e-06 8.332371180586051e-06 3.604503717724583e-06 8.902997251425404e-06 3.7513648294407176e-06 3.4461545510566793e-06 3.3307635476376163e-06 5.400594545790227e-06
0.8078078 4.1338148548675235e-06 9.321463949163444e-06 3.6711428492708365e-06 8.372061529371422e-06 3.624349119490944e-06 8.943073225964326e-06 3.7479928778338945e-06 3.441711896812194e-06 3.3226631330762757e-06 5.397586392064113e-06
0.8088088 4.139100838074228e-06 9.194845006277319e-06 3.6824353628617246e-06 8.412035640503746e-06 3.6437845665204804e-06 8.982625331555028e-06 3.7448712646437343e-06 3.437309942455613e-06 3.3146384339488577e-06 5.394627805799246e-06
0.8098098 4.144668309891131e-06 9.069348379853182e-06 3.6938149605703074e-06 8.452258953184355e-06 3.6629046462621773e-06 9.022415724757593e-06 3.7416580198623706e-06 3.43295050697634e-06 3.306683538539801e-06 5.391856120695593e-06
0.8108108 4.150029326410731e-06 8.944386536313687e-06 3.7052295738249086e-06 8.49251591716893e-06 3.681662064991542e-06 9.06288914848119e-06 3.7389468161563855e-06 3.4285687888768734e-06 3.298754336356069e-06 5.389220405049855e-06
0.8118118 4.155826445639832e-06 8.821229130262509e-06 3.716806531883776e-06 8.533476830052678e-06 3.6999440453655552e-06 9.1043948486913e-06 3.7359754969656933e-06 3.424203441682039e-06 3.2909324545471463e-06 5.386976681620581e-06
0.8128128 4.161482593190158e-06 8.701160368218552e-06 3.7283537039911607e-06 8.574405001127161e-06 3.717844265338499e-06 9.146130651060957e-06 3.733360699698096e-06 3.4198367302451516e-06 3.283174919488374e-06 5.38508311365149e-06
0.8138138 4.167032329860376e-06 8.583216185797937e-06 3.7400791370600928e-06 8.615656952315476e-06 3.7355073345679557e-06 9.18860769161256e-06 3.7315719509933842e-06 3.415530954953283e-06 3.275488097642665e-06 5.383632469602162e-06
0.8148148 4.172968601778848e-06 8.471069122606423e-06 3.751831854970078e-06 8.657055332150776e-06 3.7527292988670524e-06 9.230873729393352e-06 3.729254103745916e-06 3.411177203815896e-06 3.2678658499207813e-06 5.382758899941109e-06
0.8158158 4.178665221843403e-06 8.363864253624342e-06 3.763636186704389e-06 8.698761121195275e-06 3.769518798435456e-06 9.27341534406878e-06 3.727615649040672e-06 3.4068996228597825e-06 3.2603998079139274e-06 5.382530162023613e-06
0.8168168 4.184591944067506e-06 8.261730727099348e-06 3.775500772462692e-06 8.740748853597324e-06 3.7859783788007917e-06 9.317897820437793e-06 3.7265433547872817e-06 3.40263795806095e-06 3.25296537084796e-06 5.3831777222512756e-06
0.8178178 4.190596882835962e-06 8.164052815118339e-06 3.787515424846788e-06 8.782800250628497e-06 3.802076207648497e-06 9.36188007472083e-06 3.7255142615322256e-06 3.3983856155828107e-06 3.2456221106258454e-06 5.384271844377508e-06
0.8188188 4.1966341086663306e-06 8.070044714258984e-06 3.799611704380368e-06 8.825044460536446e-06 3.817764081759378e-06 9.408681762579363e-06 3.7254244489304256e-06 3.3941573747142684e-06 3.2384684800490504e-06 5.386203156376723e-06
0.8198198 4.202539457764942e-06 7.980414920893963e-06 3.811735268755001e-06 8.867688848113175e-06 3.833128175756428e-06 9.454086466575973e-06 3.725256419784273e-06 3.3900064408953767e-06 3.2314596865035128e-06 5.388479621615261e-06
0.8208208 4.208531208860222e-06 7.892572284617927e-06 3.82397729481454e-06 8.910235010262113e-06 3.84811846743105e-06 9.501476597506553e-06 3.7257025269354926e-06 3.3858650567708537e-06 3.224638476240216e-06 5.391234935814282e-06
0.8218218 4.214590717310784e-06 7.805031600582879e-06 3.8362682062142994e-06 8.953051292337477e-06 3.8627072171948384e-06 9.55050654738443e-06 3.727074499693117e-06 3.3817677831393667e-06 3.2179345907934476e-06 5.394325853558257e-06
0.8228228 4.220840310154017e-06 7.715404535701964e-06 3.848557298624655e-06 8.996193173516076e-06 3.876924438372953e-06 9.599392797099426e-06 3.7288079965946963e-06 3.3777253065636614e-06 3.2113712222781032e-06 5.39724624104565e-06
0.8238238 4.226807504892349e-06 7.622686553077074e-06 3.861056484311121e-06 9.039387805387378e-06 3.890883363055764e-06 9.64946775638964e-06 3.731104925464024e-06 3.3736675959517015e-06 3.205024995622807e-06 5.400010195444338e-06
0.8248248 4.233173513057409e-06 7.531386017944897e-06 3.8736093301849905e-06 9.082773431146052e-06 3.904375262209214e-06 9.701569979370106e-06 3.7339368645916693e-06 3.369718797330279e-06 3.198945478288806e-06 5.403277100413106e-06
0.8258258 4.239240297465585e-06 7.4459494499024e-06 3.886207196046598e-06 9.126183613261674e-06 3.917553385690553e-06 9.754901839187369e-06 3.7374913972598733e-06 3.3658070606179535e-06 3.19296100315114e-06 5.407366643339628e-06
0.8268268 4.245212949172128e-06 7.368473688984523e-06 3.898912382283015e-06 9.169762051897123e-06 3.930410912289517e-06 9.806998605199624e-06 3.74203477804258e-06 3.3619749046920333e-06 3.187278025507112e-06 5.412339760368923e-06
0.8278278 4.251580776326591e-06 7.300678134924965e-06 3.9117003325372934e-06 9.213504199578892e-06 3.942914645449491e-06 9.863482773653232e-06 3.74683645532059e-06 3.3580633953533834e-06 3.1819056403037393e-06 5.418963155534584e-06
0.8288288 4.257921318640001e-06 7.242925676109735e-06 3.9245933294296265e-06 9.25727090361761e-06 3.955116881115828e-06 9.919022886606399e-06 3.752519205590943e-06 3.3543740300956415e-06 3.1767460768605815e-06 5.426721145340707e-06
0.8298298 4.264301878720289e-06 7.199271294666687e-06 3.937535893783206e-06 9.301298632635735e-06 3.966896656493191e-06 9.977705303754192e-06 3.7586153212032514e-06 3.3506357794976793e-06 3.1718886930320878e-06 5.4364609241019934e-06
0.8308308 4.270743829692947e-06 7.173492576839635e-06 3.95061897506821e-06 9.345414582639933e-06 3.9783162719686516e-06 1.0035757441073656e-05 3.7660799989680527e-06 3.346991434227675e-06 3.1673348530603107e-06 5.448305273603182e-06
0.8318318 4.277331299817888e-06 7.169808213802753e-06 3.963744802604197e-06 9.389279512106441e-06 3.989443939644843e-06 1.009676907415269e-05 3.7741683627245948e-06 3.3433991575293476e-06 3.16301520797424e-06 5.462995432026219e-06
0.8328328 4.283948328520637e-06 7.186491075117374e-06 3.976938387495466e-06 9.433597369934432e-06 4.000339231424732e-06 1.0157641554542352e-05 3.7825577692274237e-06 3.3398985124222236e-06 3.159026618959615e-06 5.480048912431812e-06
0.8338338 4.29085457653855e-06 7.226442448882153e-06 3.990267032349948e-06 9.47803619055776e-06 4.010872544313315e-06 1.0221486263617408e-05 3.7928041365375975e-06 3.3364501632604515e-06 3.1553031476505566e-06 5.5002801673254e-06
0.8348348 4.2980173020623624e-06 7.288515007530805e-06 4.0036984501057304e-06 9.522217624180485e-06 4.021080712846015e-06 1.0286275937687606e-05 3.802950232056901e-06 3.3330381938867504e-06 3.1518143259745557e-06 5.523068011825671e-06
0.8358358 4.305045422370313e-06 7.372470918198815e-06 4.017165338154882e-06 9.566744665789884e-06 4.030944637634093e-06 1.0352149729442317e-05 3.81494874091004e-06 3.329728087919648e-06 3.1485915314988233e-06 5.548643457586877e-06
0.8368368 4.312090823077597e-06 7.475401162082562e-06 4.030772288388107e-06 9.611066161596682e-06 4.04057709602057e-06 1.0418764759378973e-05 3.826791726169176e-06 3.326478918097564e-06 3.1456743272428866e-06 5.576402145379689e-06
0.8378378 4.319440904509975e-06 7.597179774165852e-06 4.044463366881246e-06 9.655393114371691e-06 4.049850758747198e-06 1.0490184649825096e-05 3.839903911284637e-06 3.323355258544325e-06 3.14298017656256e-06 5.606972536043031e-06
0.8388388 4.326810540078441e-06 7.733614438620862e-06 4.058232207171386e-06 9.699779184302315e-06 4.058808372064959e-06 1.0559838301560376e-05 3.854091119137593e-06 3.3202161375811556e-06 3.1405668323714053e-06 5.639106802846072e-06
0.8398398 4.334159712016117e-06 7.882422323746141e-06 4.0721088225836866e-06 9.744248927745502e-06 4.067584995937068e-06 1.0632124940457288e-05 3.86917190553504e-06 3.3172077564813662e-06 3.1384504382003797e-06 5.673053692589747e-06
0.8408408 4.3419231587904505e-06 8.039563908823766e-06 4.08615096603171e-06 9.789048817765433e-06 4.075926881341729e-06 1.0706664397730492e-05 3.884822490363149e-06 3.314292825962184e-06 3.136507984891068e-06 5.708322532882448e-06
0.8418418 4.349436949269148e-06 8.202870048990007e-06 4.100234036741313e-06 9.833285730564967e-06 4.084187366970582e-06 1.0781630408018827e-05 3.9021874727040995e-06 3.3114802135969512e-06 3.134893404421746e-06 5.744467216572957e-06
0.8428428 4.357247235020623e-06 8.375070137844887e-06 4.1143935050058644e-06 9.877879165287595e-06 4.092050858162111e-06 1.085894473362714e-05 3.919707978639053e-06 3.308662144263508e-06 3.13344116875669e-06 5.781933850812493e-06
0.8438438 4.365264885564102e-06 8.551082828489598e-06 4.128719865548192e-06 9.922287063091062e-06 4.099687885172898e-06 1.0937025763269048e-05 3.938510872103507e-06 3.3060673558793496e-06 3.1322799713962013e-06 5.820103069709148e-06
0.8448448 4.373492629383691e-06 8.727031854505185e-06 4.143131718592485e-06 9.966520337911788e-06 4.107030235900311e-06 1.1016623830073513e-05 3.958102297474397e-06 3.3034214084182167e-06 3.1312467854149872e-06 5.85851148571237e-06
0.8458458 4.381621238280786e-06 8.898009582480881e-06 4.157635885349009e-06 1.001100736175431e-05 4.114153853151947e-06 1.109909590013558e-05 3.978988388553262e-06 3.3009662274707807e-06 3.1304916774388403e-06 5.896885795664275e-06
0.8468468 4.390216872707242e-06 9.05829256225843e-06 4.172202807239955e-06 1.0055189704871736e-05 4.120964149478823e-06 1.1181893569300883e-05 4.001053639512975e-06 3.2985899451887235e-06 3.129898004772258e-06 5.934256023465423e-06
0.8478478 4.398771579872118e-06 9.203142326441593e-06 4.187006197753362e-06 1.0099459359480534e-05 4.127680313104065e-06 1.1267979971307795e-05 4.023276687803445e-06 3.2962841487460537e-06 3.129534889012575e-06 5.97034841121058e-06
0.8488488 4.407658252603142e-06 9.32568855205318e-06 4.201870069664437e-06 1.0143688996322453e-05 4.134068149141967e-06 1.1353158697602339e-05 4.047053607791895e-06 3.2941316021606326e-06 3.1293200208892813e-06 6.004071110510267e-06
0.8498498 4.41674774265266e-06 9.4246033768286e-06 4.216836259729462e-06 1.0187813131778967e-05 4.140202690905426e-06 1.1442625691415742e-05 4.071842795383418e-06 3.292031578894239e-06 3.129302513116272e-06 6.035778824298177e-06
0.8508509 4.425583028933033e-06 9.496645361650735e-06 4.2319370550103486e-06 1.0231744454358704e-05 4.146143965044757e-06 1.1531242307682987e-05 4.097110831935424e-06 3.290070935690892e-06 3.1294318887375994e-06 6.0644347286142875e-06
0.8518519 4.435064056451665e-06 9.536985999147873e-06 4.247150627634255e-06 1.0275622116751038e-05 4.151895609538769e-06 1.1622707461356185e-05 4.123759936192073e-06 3.2881880542845465e-06 3.129701099169324e-06 6.090119768487057e-06
0.8528529 4.444350452104118e-06 9.539993698126636e-06 4.2624656089174096e-06 1.0319424291083124e-05 4.157426701567601e-06 1.1715488653862849e-05 4.151147550146561e-06 3.2863940759852994e-06 3.1301194667321397e-06 6.111868515290553e-06
0.8538539 4.4538319343701005e-06 9.5080158644123e-06 4.277940661268076e-06 1.0363180990680121e-05 4.162784080108395e-06 1.1810619071184192e-05 4.179332336207153e-06 3.284767672084854e-06 3.130654249616782e-06 6.1301257119339425e-06
0.8548549 4.463417099032085e-06 9.448564014746808e-06 4.293493020668393e-06 1.0406852197775152e-05 4.167912720731692e-06 1.1906369763892144e-05 4.209354301565327e-06 3.2832490433065686e-06 3.131311814286164e-06 6.145613951957785e-06
0.8558559 4.472867658478208e-06 9.358774150314275e-06 4.309192718210397e-06 1.0450001354911365e-05 4.172828084847424e-06 1.2003100891888607e-05 4.2391548049636185e-06 3.2817915780469775e-06 3.1320789730671095e-06 6.157754796731751e-06
0.8568569 4.482592885324266e-06 9.247597517969552e-06 4.325087047618581e-06 1.0493529771338217e-05 4.1776729631237686e-06 1.2103174412914086e-05 4.270146746421233e-06 3.2804655347717926e-06 3.1329811918112682e-06 6.168138497741893e-06
0.8578579 4.492203970585251e-06 9.130449143412989e-06 4.340962732385378e-06 1.053646883519832e-05 4.1822836465144064e-06 1.2203424375911709e-05 4.302673005440738e-06 3.2792804631753825e-06 3.1339704946731217e-06 6.177968771226006e-06
0.8588589 4.501826424530009e-06 9.00792201719014e-06 4.3570871639531106e-06 1.0579747140582185e-05 4.186681508144829e-06 1.2306718417676166e-05 4.335545327194268e-06 3.2782256766950013e-06 3.135199222015217e-06 6.187661711010151e-06
0.8598599 4.511330644163536e-06 8.882308975444175e-06 4.373399406176759e-06 1.0622155059536453e-05 4.190973868389847e-06 1.2408900147420354e-05 4.369337602838641e-06 3.2772622944321483e-06 3.136509349133121e-06 6.196909453137778e-06
0.8608609 4.5211854740045965e-06 8.754515874898061e-06 4.389752120914636e-06 1.0665134141163435e-05 4.195106157567352e-06 1.2513622095866594e-05 4.4043699745088816e-06 3.276374172855867e-06 3.1379850042867474e-06 6.206449597812025e-06
0.8618619 4.5306096581043676e-06 8.625742339063436e-06 4.406274001667043e-06 1.0707587534852792e-05 4.199123395665083e-06 1.2619958397408482e-05 4.4401299419405404e-06 3.275670906077721e-06 3.139554110020981e-06 6.216072506504133e-06
0.8628629 4.539975634543225e-06 8.498116585542448e-06 4.422915935720084e-06 1.0749932698672637e-05 4.202975560474442e-06 1.272829103982076e-05 4.47633146904991e-06 3.27509064845799e-06 3.1412646421813406e-06 6.22609968559118e-06
0.8638639 4.549855930235935e-06 8.372179763682652e-06 4.439730673766462e-06 1.0792303328344133e-05 4.206640824122587e-06 1.283679830521578e-05 4.5138999666960444e-06 3.274610435255454e-06 3.1430884064320708e-06 6.236567514861235e-06
0.8648649 4.5592200876853894e-06 8.250239261542447e-06 4.456713213585317e-06 1.0834077329491265e-05 4.210156930639641e-06 1.2947126379003748e-05 4.55169993074378e-06 3.274286200394272e-06 3.145064056297997e-06 6.247621058719233e-06
0.8658659 4.5686842895520385e-06 8.133318260661326e-06 4.473773060453823e-06 1.08756985355285e-05 4.2136971387662925e-06 1.3059360753686633e-05 4.590823664329946e-06 3.2740438200562494e-06 3.147150891891215e-06 6.259616839088267e-06
0.8668669 4.578174866765039e-06 8.022758265724406e-06 4.491042091103736e-06 1.0917367035290226e-05 4.216974957671482e-06 1.3172224498703144e-05 4.630776857084129e-06 3.2739335438236594e-06 3.1494848826696398e-06 6.2725271163799334e-06
0.8678679 4.587837338476675e-06 7.91756701801205e-06 4.508494839683408e-06 1.0958769962599035e-05 4.220242772134952e-06 1.3287031833897345e-05 4.671544047596399e-06 3.2739678772486513e-06 3.1518670766672585e-06 6.286369625740917e-06
0.8688689 4.597344741341658e-06 7.817115147190634e-06 4.526017619355116e-06 1.099980636354303e-05 4.223367795930244e-06 1.3402155673247762e-05 4.712770987680415e-06 3.274140681241988e-06 3.154406158500933e-06 6.300791937974282e-06
0.8698699 4.606608399626566e-06 7.72285602579359e-06 4.54370774605195e-06 1.1040522622352e-05 4.2263741306669544e-06 1.3520569154934492e-05 4.754617748403689e-06 3.274429445809801e-06 3.157122819175129e-06 6.316312465060037e-06
0.8708709 4.615785201167455e-06 7.63334992370801e-06 4.561633431876544e-06 1.1081098818976898e-05 4.229400474287104e-06 1.3637702977575827e-05 4.797361270902911e-06 3.2748237117630197e-06 3.1599665817338973e-06 6.332347766146995e-06
0.8718719 4.625188012141734e-06 7.550188456661999e-06 4.579649612423964e-06 1.1121501302113757e-05 4.2322499211877584e-06 1.3758376553596463e-05 4.840810106543358e-06 3.2753941923147067e-06 3.1630440844310215e-06 6.3496008806396276e-06
0.8728729 4.634388005797518e-06 7.470932359865401e-06 4.597909537551459e-06 1.1161753718624823e-05 4.234993866703007e-06 1.3878400750400033e-05 4.884566351393005e-06 3.276085408288054e-06 3.166277792843175e-06 6.3672569012851454e-06
0.8738739 4.644007731258171e-06 7.3975647865154315e-06 4.616330897988519e-06 1.120159140555188e-05 4.237773737258976e-06 1.4000257579027675e-05 4.929518127028132e-06 3.2768755318102194e-06 3.1697047688794555e-06 6.385958840837702e-06
0.8748749 4.653290943679167e-06 7.333330358960666e-06 4.634829110727878e-06 1.1241251741012093e-05 4.24047402702854e-06 1.4123802429821808e-05 4.9756686166801956e-06 3.2777816159068607e-06 3.1733773084852146e-06 6.405978638213128e-06
0.8758759 4.662487299356144e-06 7.27722181181889e-06 4.65356970380526e-06 1.1280620128673036e-05 4.2430042412888724e-06 1.4246841601561755e-05 5.020669050281867e-06 3.2788848329801112e-06 3.1772385682415916e-06 6.426726486097323e-06
0.8768769 4.671715942095034e-06 7.2272864599653985e-06 4.6724503590667155e-06 1.131959925260162e-05 4.245730451657437e-06 1.4371170436788816e-05 5.0671665121626575e-06 3.2801181077957153e-06 3.181270358254551e-06 6.44850160824717e-06
0.8778779 4.6812419896014035e-06 7.184548849181738e-06 4.6915438360883854e-06 1.1358614756318275e-05 4.248187451594276e-06 1.4499334611173254e-05 5.1143251766916364e-06 3.281443468949874e-06 3.1856100122240605e-06 6.471650067396695e-06
0.8788789 4.690695277531631e-06 7.148131771828048e-06 4.710790108219953e-06 1.1397277376090642e-05 4.250652182236081e-06 1.4625668882217724e-05 5.16179898113478e-06 3.2829109386511846e-06 3.1901740840112325e-06 6.495345132861985e-06
0.8798799 4.70011809738935e-06 7.121209364413517e-06 4.730196451419033e-06 1.1435357009759173e-05 4.253212864568923e-06 1.4753850337001495e-05 5.2104282985965256e-06 3.2845200621522963e-06 3.194996907041059e-06 6.5204321799683385e-06
0.8808809 4.7097478272917215e-06 7.104730229912093e-06 4.749894742417382e-06 1.14735885290429e-05 4.255582553014392e-06 1.4883556104905438e-05 5.259109912003623e-06 3.286267656221753e-06 3.2000982628233032e-06 6.546953500219388e-06
0.8818819 4.719455318991095e-06 7.099175945768366e-06 4.769734914589208e-06 1.151136530097574e-05 4.2580641093081795e-06 1.5014418750070035e-05 5.308146683091763e-06 3.2881250717764487e-06 3.2054113034973852e-06 6.574877716047922e-06
0.8828829 4.729119154944783e-06 7.104516043909825e-06 4.7896260184643324e-06 1.1548691873031203e-05 4.260540208633756e-06 1.5144652934395708e-05 5.357589998311596e-06 3.29016233990842e-06 3.21108996104158e-06 6.6039992816513404e-06
0.8838839 4.7390108193212654e-06 7.122182068997063e-06 4.809860001842026e-06 1.1586078471736982e-05 4.262892161932541e-06 1.5277693819371052e-05 5.407955541159026e-06 3.2923032904363936e-06 3.2169243695534533e-06 6.634989404119551e-06
0.8848849 4.7491798795817886e-06 7.1505205596622545e-06 4.830167199543212e-06 1.1622943020483945e-05 4.265305051376345e-06 1.5410560081363656e-05 5.458751729747746e-06 3.2945383736660006e-06 3.223142130082124e-06 6.667234629276209e-06
0.8858859 4.759199782711221e-06 7.188658400991699e-06 4.850825916946633e-06 1.165955291071441e-05 4.267842541594291e-06 1.5543506378890015e-05 5.509270067705074e-06 3.2969587664410938e-06 3.2295272376359208e-06 6.700593985442538e-06
0.8868869 4.769323368236655e-06 7.236963028844912e-06 4.871637884207303e-06 1.1695962712110486e-05 4.270216777513269e-06 1.5679019270464778e-05 5.5601726671739016e-06 3.299533545941813e-06 3.236235215808847e-06 6.735451734130038e-06
0.8878879 4.77955973110511e-06 7.293067483260529e-06 4.892611286777537e-06 1.1731970516848378e-05 4.272781097824918e-06 1.581392643856816e-05 5.611940196104115e-06 3.302237473690184e-06 3.243171931899269e-06 6.771252174075926e-06
0.8888889 4.789952072314918e-06 7.354704848694382e-06 4.913780230708653e-06 1.1767674550355878e-05 4.275320407032268e-06 1.5949251974234357e-05 5.664182481268654e-06 3.3050007459678454e-06 3.250384452258004e-06 6.8078056756348815e-06
0.8898899 4.800561328011099e-06 7.421196642098948e-06 4.935262040817179e-06 1.180325125460513e-05 4.277857897250215e-06 1.6087778931250796e-05 5.716050509363413e-06 3.307969791421783e-06 3.257897333241999e-06 6.845314146630699e-06
0.8908909 4.811308372154599e-06 7.488631581509253e-06 4.956776137987617e-06 1.183823223982472e-05 4.280387656763196e-06 1.622507807041984e-05 5.768577011622256e-06 3.311134832983953e-06 3.2656723760737805e-06 6.882866728119552e-06
0.8918919 4.822263235837454e-06 7.554696367151337e-06 4.978684046363924e-06 1.187312591355294e-05 4.283063390175812e-06 1.6363488612114452e-05 5.821572813147213e-06 3.314265541121131e-06 3.273705033279839e-06 6.920540727151092e-06
0.8928929 4.833028469874989e-06 7.615535196237033e-06 5.000721102987882e-06 1.1907799489563331e-05 4.285736395104323e-06 1.6503705410286784e-05 5.874257567484165e-06 3.3176143006130587e-06 3.2819912121340167e-06 6.957821824471466e-06
0.8938939 4.8442225306644104e-06 7.66848916100571e-06 5.023032372264424e-06 1.1942260243813507e-05 4.2885526454483625e-06 1.664331830397714e-05 5.927688562223921e-06 3.3211265417776303e-06 3.2905779789871303e-06 6.994363047851948e-06
0.8948949 4.8556412366451696e-06 7.71770100982394e-06 5.045434136263793e-06 1.197644724015845e-05 4.291360710340086e-06 1.6782012608018704e-05 5.9806193348777015e-06 3.3247990813833894e-06 3.299381205579266e-06 7.0303772190527525e-06
0.8958959 4.867206826020265e-06 7.7632339525735e-06 5.068161954113748e-06 1.2010236787318718e-05 4.2943361222569365e-06 1.6924435840337537e-05 6.034955731593072e-06 3.328505727040465e-06 3.3084861570387147e-06 7.066618309181649e-06
0.8968969 4.878949312114855e-06 7.804318556736689e-06 5.091145339974901e-06 1.2044091818097513e-05 4.297301074984716e-06 1.706645889498759e-05 6.088781901780749e-06 3.3324415653623873e-06 3.3177859677380184e-06 7.1023646341927815e-06
0.8978979 4.891121534456033e-06 7.838491001166403e-06 5.114291980135022e-06 1.2077309293090366e-05 4.300439741200535e-06 1.7208009012392722e-05 6.14237978879828e-06 3.3364322007400915e-06 3.32737977259967e-06 7.137317879823968e-06
0.8988989 4.903282388113439e-06 7.864891813369468e-06 5.137778316566255e-06 1.2110218449379317e-05 4.303522928239545e-06 1.73514818015974e-05 6.196867616381496e-06 3.3406290640414227e-06 3.337134785397211e-06 7.1717568062013015e-06
0.8998999 4.915983936371049e-06 7.882320460339542e-06 5.1614197218441404e-06 1.2143079402449075e-05 4.306874870962929e-06 1.7495407519163564e-05 6.250536443985766e-06 3.344934839333291e-06 3.3469689242338063e-06 7.205280780908652e-06
0.9009009 4.928652288072044e-06 7.888402251410298e-06 5.185439931665314e-06 1.2175803931313567e-05 4.31021999247605e-06 1.7638132703723386e-05 6.305547231022501e-06 3.3493411137897056e-06 3.357045898155775e-06 7.237621048261644e-06
0.9019019 4.941922270518262e-06 7.88078523328295e-06 5.209500614000717e-06 1.2208392945467494e-05 4.31374928666628e-06 1.7782826034817845e-05 6.3593220147595275e-06 3.3539713513164315e-06 3.3672019981167978e-06 7.268629815371241e-06
0.9029029 4.9553300414117984e-06 7.862977327022236e-06 5.23390508533339e-06 1.2240146133990493e-05 4.31734042649623e-06 1.7929203750099987e-05 6.414848940039519e-06 3.3586820791242644e-06 3.3775816064007813e-06 7.298890977835981e-06
0.9039039 4.969099791196641e-06 7.833545168978162e-06 5.258515557216015e-06 1.2272087587916758e-05 4.321118012740044e-06 1.807479202398099e-05 6.4690875660744496e-06 3.36353787133703e-06 3.3880467071867315e-06 7.327759703912307e-06
0.9049049 4.982954123988748e-06 7.793141776346602e-06 5.283510290610138e-06 1.2303824405535124e-05 4.3251052375126164e-06 1.8220709534944035e-05 6.524056061607553e-06 3.3685330436128424e-06 3.398668468435062e-06 7.35561161491205e-06
0.9059059 4.997072210244369e-06 7.740597538941074e-06 5.308646450430388e-06 1.2335579413047526e-05 4.329056082497118e-06 1.8368093151366338e-05 6.5788613028416876e-06 3.3736796467565e-06 3.409383225516649e-06 7.382329840766033e-06
0.9069069 5.0114263103751e-06 7.678738256799988e-06 5.334077741281362e-06 1.2366914234007709e-05 4.333275228418643e-06 1.851356319093611e-05 6.633128577959724e-06 3.378955170774134e-06 3.420214625293738e-06 7.407810699078254e-06
0.9079079 5.02594912177301e-06 7.6095143413112964e-06 5.359740498533938e-06 1.2397824320942163e-05 4.337571681389818e-06 1.8664162780623883e-05 6.6883908402814995e-06 3.3843732580862707e-06 3.431104687479092e-06 7.433181508531561e-06
0.9089089 5.040880751039367e-06 7.5367497629486024e-06 5.385738404584117e-06 1.242903817910701e-05 4.342104148236103e-06 1.8811337213264778e-05 6.743373887729831e-06 3.3898961646627868e-06 3.4420938845869387e-06 7.457912488462171e-06
0.9099099 5.055988367530517e-06 7.461624591087457e-06 5.4119800552143715e-06 1.245984822162427e-05 4.3467707655509e-06 1.895999776024837e-05 6.797990863560699e-06 3.3955984690692276e-06 3.4532292829680955e-06 7.482558430638164e-06
0.9109109 5.0712715164991096e-06 7.384752734651556e-06 5.438380412670085e-06 1.2490649169194512e-05 4.351651568867965e-06 1.9107581465505064e-05 6.853452305222163e-06 3.4013721688097576e-06 3.464386054474744e-06 7.507055670430418e-06
0.9119119 5.08677430843818e-06 7.305160124815302e-06 5.465223239298211e-06 1.2521125427156221e-05 4.356612407718785e-06 1.92583684111014e-05 6.9077345870027784e-06 3.4073357255692827e-06 3.475643097772263e-06 7.531553364970023e-06
0.9129129 5.102683644508943e-06 7.223961802083068e-06 5.492269792739535e-06 1.2551418876682874e-05 4.3618579184112605e-06 1.9408444131840952e-05 6.963309715501964e-06 3.413446165723144e-06 3.4869513001467567e-06 7.556038781331154e-06
0.9139139 5.1190108933951706e-06 7.14085354047711e-06 5.519655587704619e-06 1.2581912415043917e-05 4.367270776128862e-06 1.95596476260107e-05 7.0180049078771845e-06 3.4197003060398856e-06 3.498309069982497e-06 7.580485089420108e-06
0.9149149 5.135259016242344e-06 7.056527465465479e-06 5.547259206650779e-06 1.2612419595825486e-05 4.372822786535835e-06 1.9710310880327597e-05 7.073432243487332e-06 3.425985596550163e-06 3.509717544147861e-06 7.604859547427623e-06
0.9159159 5.1521751629479695e-06 6.972550636419328e-06 5.575166142079979e-06 1.2642799447348807e-05 4.37871449321392e-06 1.9862733097397722e-05 7.128548077162122e-06 3.4324905300309183e-06 3.5212219700042624e-06 7.6296000770526e-06
0.9169169 5.169202722754562e-06 6.889520136610372e-06 5.60338094146573e-06 1.267288826056756e-05 4.384757176012499e-06 2.0015160771436058e-05 7.183703019109089e-06 3.4391559893265367e-06 3.532742994138971e-06 7.654502041987143e-06
0.9179179 5.1867291404050775e-06 6.810209924879018e-06 5.631942713080207e-06 1.2702941603492945e-05 4.3910326894547325e-06 2.016714097408112e-05 7.239531896630069e-06 3.445969696258544e-06 3.5442685657471884e-06 7.679974260099698e-06
0.9189189 5.204835360927973e-06 6.735495389875723e-06 5.660768692905549e-06 1.273327234230237e-05 4.397533757583005e-06 2.0319461327744648e-05 7.2941297730722e-06 3.4528497963037807e-06 3.5558966828830307e-06 7.706026735831983e-06
0.9199199 5.223395419307053e-06 6.668079549854156e-06 5.6898970797192305e-06 1.2763211998390034e-05 4.404258561407914e-06 2.0474264601944014e-05 7.349438874371117e-06 3.459900881352951e-06 3.5675666367751546e-06 7.733335223747417e-06
0.9209209 5.2426430556806736e-06 6.606115221075015e-06 5.719321507058339e-06 1.2793482710549142e-05 4.411257577885408e-06 2.062818020931445e-05 7.405147243844112e-06 3.467042915872298e-06 3.5792443213722436e-06 7.761381311865989e-06
0.9219219 5.2622972361859865e-06 6.55095072943368e-06 5.749080173700349e-06 1.2823841643694323e-05 4.418478056322783e-06 2.0784627849934623e-05 7.4607646638469305e-06 3.4743045489449287e-06 3.5910313727072207e-06 7.790597919665743e-06
0.9229229 5.282613074086839e-06 6.502533778984798e-06 5.779144430562155e-06 1.2854340639023576e-05 4.426011855684919e-06 2.094060619128868e-05 7.516210644098464e-06 3.4817207961168606e-06 3.602830702220672e-06 7.820668542990461e-06
0.9239239 5.303770649334183e-06 6.461896646214882e-06 5.809492449770914e-06 1.2884649549960159e-05 4.433822141436394e-06 2.1097495846333914e-05 7.571942205686355e-06 3.4892668736574706e-06 3.614737806856283e-06 7.851897862565238e-06
0.9249249 5.325488473317819e-06 6.430156645365059e-06 5.840156063641189e-06 1.2915272236568853e-05 4.441837063495768e-06 2.125452010659501e-05 7.627226295880973e-06 3.4969364151038462e-06 3.6267388168198522e-06 7.884259503043722e-06
0.9259259 5.348288595996564e-06 6.405994099623058e-06 5.8712180361908395e-06 1.2946078641107306e-05 4.4502189666673075e-06 2.141282857337501e-05 7.683247531531379e-06 3.5047119126829784e-06 3.638815087469993e-06 7.917933544376865e-06
0.9269269 5.372253781388281e-06 6.3899465203576256e-06 5.902520570089109e-06 1.2976759535376914e-05 4.458901912585134e-06 2.157219023501966e-05 7.739104148640763e-06 3.512659986881772e-06 3.6509688925434602e-06 7.952811756695155e-06
0.9279279 5.3967883104633074e-06 6.382042556651868e-06 5.934148703090614e-06 1.3008082532905973e-05 4.467881808523089e-06 2.1732081222580746e-05 7.795658348186407e-06 3.5206955999456113e-06 3.663199549919227e-06 7.988953257154208e-06
0.9289289 5.422284630185459e-06 6.381962521118112e-06 5.9661920204234775e-06 1.3039266377745662e-05 4.477093170862645e-06 2.1892758013564162e-05 7.852372618799563e-06 3.528849447320681e-06 3.675496373034548e-06 8.026253453863319e-06
0.9299299 5.449056061479496e-06 6.389513146132231e-06 5.998597771394998e-06 1.3071128705632873e-05 4.486734269448789e-06 2.205267082899809e-05 7.90855392551748e-06 3.5371144804230426e-06 3.6879598610539688e-06 8.064592293521855e-06
0.9309309 5.4766301218478475e-06 6.404457053577062e-06 6.031191787769785e-06 1.3102919183438644e-05 4.496644123719307e-06 2.2216661818674766e-05 7.965376426000148e-06 3.54551593773067e-06 3.7005188460170757e-06 8.104435437417123e-06
0.9319319 5.505505214387085e-06 6.4243522501783445e-06 6.0642382777587045e-06 1.3135003428033087e-05 4.507017820287729e-06 2.2380629161489196e-05 8.022665497264825e-06 3.5540542739909142e-06 3.71322266801144e-06 8.145188076014165e-06
0.9329329 5.535690434044227e-06 6.45124100628891e-06 6.09756489211577e-06 1.3167570614314172e-05 4.517600245890208e-06 2.254405990242958e-05 8.080539373622742e-06 3.5626551380119054e-06 3.726061777342693e-06 8.186998456949368e-06
0.9339339 5.567229891312309e-06 6.484052846644772e-06 6.131254849606194e-06 1.3200700777815655e-05 4.52864605904324e-06 2.2709169570589438e-05 8.137631084537134e-06 3.571372189981048e-06 3.7390377656265628e-06 8.229899322031997e-06
0.9349349 5.6000017139012925e-06 6.520774149976205e-06 6.165334980323678e-06 1.3234050129540265e-05 4.54002929473063e-06 2.287606184836477e-05 8.195966984203551e-06 3.580249540391378e-06 3.752013981284108e-06 8.273831554106437e-06
0.9359359 5.634091849060496e-06 6.563827355421381e-06 6.199843483045697e-06 1.3268077054817695e-05 4.5518140723288525e-06 2.3045437046675943e-05 8.253539817815181e-06 3.5892117011826485e-06 3.7652228002116317e-06 8.319007974932902e-06
0.9369369 5.6695262173889205e-06 6.611493517993949e-06 6.234521606529597e-06 1.330252689513145e-05 4.56392945125117e-06 2.3213749955175444e-05 8.312134923471604e-06 3.598276407501544e-06 3.7784943742735777e-06 8.364962923224084e-06
0.9379379 5.706804586225189e-06 6.661537554464303e-06 6.2696949498786125e-06 1.3337535165192094e-05 4.576488663587952e-06 2.3387026885757223e-05 8.371194780920632e-06 3.6074429772270378e-06 3.791921017182176e-06 8.412182978645433e-06
0.9389389 5.745226189901587e-06 6.712897175020771e-06 6.305167971731862e-06 1.3372832654567901e-05 4.589530362864025e-06 2.3558428438263945e-05 8.430641173617914e-06 3.6167386952001834e-06 3.8055138702475233e-06 8.45966405904619e-06
0.9399399 5.785471330455039e-06 6.764563750039088e-06 6.341016614896944e-06 1.340887502010446e-05 4.6030863813939504e-06 2.3732338377158158e-05 8.491018888889812e-06 3.6261560580896912e-06 3.819127414317336e-06 8.50796186568914e-06
0.9409409 5.8276841627957765e-06 6.815372671553632e-06 6.377315457939403e-06 1.3446192497212905e-05 4.616846126737073e-06 2.3907503418740816e-05 8.551302926207427e-06 3.6356270811666036e-06 3.832918991975021e-06 8.556751708965749e-06
0.9419419 5.871503162779845e-06 6.86234079694259e-06 6.413899882318219e-06 1.3483488146448508e-05 4.631182036973769e-06 2.408265027042944e-05 8.61191983858589e-06 3.6452408949116943e-06 3.8468897400889546e-06 8.605457878729794e-06
0.9429429 5.91715661357739e-06 6.904649580974365e-06 6.450888122344622e-06 1.3521558685170021e-05 4.6460108933388256e-06 2.4263292289106175e-05 8.674579476064537e-06 3.6549251944961725e-06 3.860900051222416e-06 8.654885277792346e-06
0.9439439 5.964588581264252e-06 6.939960258023348e-06 6.488213784905383e-06 1.3561131709138863e-05 4.661178081732942e-06 2.4441629648208618e-05 8.736878044146579e-06 3.664702944661258e-06 3.8751354622945655e-06 8.70371422934113e-06
0.9449449 6.0144043345644604e-06 6.969363312236965e-06 6.526036941068014e-06 1.3601053069578484e-05 4.676973276218632e-06 2.4622799173812382e-05 8.798877388471738e-06 3.674547770060599e-06 3.889476374752121e-06 8.752615030971356e-06
0.9459459 6.066284640837694e-06 6.996706815698417e-06 6.564131126651773e-06 1.364193121844437e-05 4.6933541852922644e-06 2.480772673152387e-05 8.862939466780517e-06 3.684551074911724e-06 3.903983724740101e-06 8.802401680441108e-06
0.9469469 6.120279067545198e-06 7.02279385222937e-06 6.602715984627139e-06 1.368384801025968e-05 4.710016582976095e-06 2.499373658793047e-05 8.927286216930952e-06 3.6945787087461213e-06 3.9185770219773985e-06 8.852647624735255e-06
0.9479479 6.176582246553153e-06 7.047867711662548e-06 6.641570962528931e-06 1.3726667930313852e-05 4.727477517008083e-06 2.5180959710269235e-05 8.991948561742902e-06 3.704820983330137e-06 3.9332567212113645e-06 8.90346200321801e-06
0.9489489 6.234971806406975e-06 7.071426352922572e-06 6.680980732198805e-06 1.3770551959169097e-05 4.74531270810985e-06 2.5368832211825065e-05 9.058081559487619e-06 3.7150498428673018e-06 3.947949608118506e-06 8.954794793680776e-06
0.9499499 6.295987986959517e-06 7.0930200308794156e-06 6.720605142618297e-06 1.3815453712595627e-05 4.763840479427017e-06 2.5561004804330878e-05 9.124813914240804e-06 3.725333954207599e-06 3.962734353990527e-06 9.0069779616897e-06
0.950951 6.359826329571661e-06 7.113797892088769e-06 6.760672931704903e-06 1.3861648767488077e-05 4.782803443958983e-06 2.5757659386727028e-05 9.192628567689098e-06 3.7357756355049787e-06 3.977526830567513e-06 9.060259799298365e-06
0.951952 6.426078016374959e-06 7.130631729523884e-06 6.80115635987022e-06 1.3909535482525826e-05 4.8024385250755586e-06 2.595233490865212e-05 9.261276318284217e-06 3.7462846194102895e-06 3.992314304923639e-06 9.113560736295767e-06
0.952953 6.495012712548487e-06 7.1448171183874365e-06 6.842022685304983e-06 1.3958257113699801e-05 4.82270752399927e-06 2.6151899874093942e-05 9.33096271182876e-06 3.756912065000506e-06 4.007115876447642e-06 9.167744792648591e-06
0.953954 6.566631327586947e-06 7.155097591748927e-06 6.883453352202196e-06 1.400818109686952e-05 4.843512215302326e-06 2.635500095493626e-05 9.401025636179838e-06 3.767567932300153e-06 4.0219943002739456e-06 9.222496373695321e-06
0.954955 6.641290838160785e-06 7.161693702073535e-06 6.925081834197044e-06 1.40603415275109e-05 4.865167284151539e-06 2.6556903321761638e-05 9.473529644310474e-06 3.7783715924888384e-06 4.036769496451598e-06 9.277683602704201e-06
0.955956 6.7186911110184155e-06 7.163403552112868e-06 6.967204171814956e-06 1.4113101315160748e-05 4.887408522336045e-06 2.6765037546283565e-05 9.546763067191932e-06 3.789197535297717e-06 4.051594260090496e-06 9.333600246463902e-06
0.956957 6.799484708608361e-06 7.162325800891267e-06 7.009724868112244e-06 1.4168103007250465e-05 4.910186362394597e-06 2.6975059881806374e-05 9.620214768801816e-06 3.8001116990926675e-06 4.06636490879464e-06 9.390176273882389e-06
0.957958 6.8826529968646355e-06 7.159083452279447e-06 7.052623459458118e-06 1.4224243386706803e-05 4.933855052513536e-06 2.7187012165086344e-05 9.696034794615116e-06 3.811162741840235e-06 4.081079168827273e-06 9.447528100281488e-06
0.958959 6.969403784751194e-06 7.15244186721975e-06 7.096051376720425e-06 1.4282515621744096e-05 4.958055797033012e-06 2.7402602427173406e-05 9.772257726581302e-06 3.822216058324557e-06 4.095750682608923e-06 9.505699381406885e-06
0.95996 7.0593919190287124e-06 7.148283202695893e-06 7.139808531064773e-06 1.4342276699608192e-05 4.983211510989349e-06 2.7622358174994588e-05 9.850894457485992e-06 3.83338056053617e-06 4.110373993171379e-06 9.565553227730561e-06
0.960961 7.152696980483597e-06 7.147465112211648e-06 7.1839649535831995e-06 1.4404022294911556e-05 5.008947937312769e-06 2.7843680072692223e-05 9.929798579833005e-06 3.844610546366312e-06 4.124956831219606e-06 9.626683095120825e-06
0.961962 7.249473128467798e-06 7.151052614062792e-06 7.2285565693164244e-06 1.4467863366007805e-05 5.035617959947558e-06 2.8068063329556026e-05 1.0010583537223283e-05 3.8559182939934544e-06 4.139467364439042e-06 9.689621947472915e-06
0.962963 7.3500373218848836e-06 7.158555945352418e-06 7.2735588219075e-06 1.4533456123899668e-05 5.0630651458050124e-06 2.8299784389673732e-05 1.0093449418491218e-05 3.867280611302704e-06 4.153926965955179e-06 9.754790880833752e-06
0.963964 7.453980288119055e-06 7.16967861080775e-06 7.3190526563848834e-06 1.460158728150418e-05 5.091264483780833e-06 2.8530914278235286e-05 1.0176904652325902e-05 3.878775714838412e-06 4.168324267084245e-06 9.821164894674439e-06
0.964965 7.561944585177116e-06 7.18573483027285e-06 7.364963948930381e-06 1.4671696590085048e-05 5.120445621287217e-06 2.8767781259375624e-05 1.026286008709576e-05 3.8902317101019435e-06 4.182605607638834e-06 9.889808097796049e-06
0.965966 7.673831532883924e-06 7.207274848042289e-06 7.411205842799973e-06 1.4743953215656802e-05 5.150452579982812e-06 2.9009686841163784e-05 1.0349270269216504e-05 3.901786385540618e-06 4.196816007606685e-06 9.960475836123805e-06
0.966967 7.789587471052073e-06 7.23407401892473e-06 7.45801980883698e-06 1.481881827203324e-05 5.18140041094739e-06 2.925252920249477e-05 1.0438950084790122e-05 3.913449745596154e-06 4.210944098304026e-06 1.0033086255134549e-05
0.967968 7.909414307505358e-06 7.268142326211091e-06 7.5050716077385005e-06 1.4895789718138985e-05 5.213222721067723e-06 2.9504351914511062e-05 1.0528534403420053e-05 3.925130386051023e-06 4.224937129038153e-06 1.0108288734045345e-05
0.968969 8.03364582679933e-06 7.309416560019599e-06 7.552729130111402e-06 1.4975687918195035e-05 5.246045475360006e-06 2.975420284201391e-05 1.0621390174492262e-05 3.9368492252833676e-06 4.23892970502493e-06 1.018543480313383e-05
0.96997 8.162535777955782e-06 7.355540219577961e-06 7.600714980071643e-06 1.5058213648444507e-05 5.27978681930108e-06 3.0011235139681958e-05 1.0715329153754283e-05 3.948659923480591e-06 4.25282178184716e-06 1.0264982847729698e-05
0.970971 8.29618420539191e-06 7.409846602968173e-06 7.649142389709596e-06 1.514319683337817e-05 5.314659574651159e-06 3.027435377589427e-05 1.081185746443225e-05 3.960508365707938e-06 4.266565611033002e-06 1.0347368515795097e-05
0.971972 8.43424004415283e-06 7.470700438716449e-06 7.697977707721293e-06 1.5231399629556108e-05 5.350401352188783e-06 3.054162880289368e-05 1.0910019227594603e-05 3.972389094997197e-06 4.280290340830106e-06 1.0432117051095702e-05
0.972973 8.57772829476744e-06 7.5396055763121694e-06 7.747253221168648e-06 1.532248643343337e-05 5.387339115259238e-06 3.081366230617277e-05 1.1010100024577696e-05 3.98434303860995e-06 4.294056452636141e-06 1.0519619536353275e-05
0.973974 8.726317901164293e-06 7.613138222950511e-06 7.796979843988083e-06 1.5416793758049607e-05 5.425443760032067e-06 3.108961755060591e-05 1.1111919775430579e-05 3.996386112703476e-06 4.307676135795191e-06 1.060936483554542e-05
0.974975 8.880006134859286e-06 7.693373845540918e-06 7.847209417377599e-06 1.5514138794969767e-05 5.464612968353322e-06 3.137231033178978e-05 1.1216331586183514e-05 4.008393261756282e-06 4.3212680793658365e-06 1.0701960491132922e-05
0.975976 9.038963980856352e-06 7.779169209243264e-06 7.897767318354454e-06 1.561471617606003e-05 5.504808996192878e-06 3.165903763147071e-05 1.1323171747790184e-05 4.020462256448809e-06 4.334843197284499e-06 1.0796994502015878e-05
0.976977 9.204013622365892e-06 7.871191883168649e-06 7.948644451971631e-06 1.5718847862444818e-05 5.546393822442042e-06 3.1953179131960496e-05 1.1431801794969942e-05 4.032555807498284e-06 4.34842240792932e-06 1.0895007108047139e-05
0.977978 9.374733963340987e-06 7.969175385369454e-06 8.00010184320854e-06 1.5826537492102943e-05 5.589244210568722e-06 3.225096588721499e-05 1.1541512321855407e-05 4.044682555104373e-06 4.361928404250648e-06 1.0995431694027502e-05
0.978979 9.55149698711466e-06 8.073655408225022e-06 8.051966688071843e-06 1.593775232322514e-05 5.6332137319259346e-06 3.25587134284433e-05 1.1654526133497711e-05 4.056824309373042e-06 4.37546714238124e-06 1.1099291441496462e-05
0.97998 9.734193554322701e-06 8.185756996681448e-06 8.10423352959333e-06 1.605281613592524e-05 5.67865208722651e-06 3.28700480167754e-05 1.1770453966164496e-05 4.069009264640044e-06 4.389009518490639e-06 1.1206018825760111e-05
0.980981 9.923544894263614e-06 8.303497452288866e-06 8.156936019076966e-06 1.6171918105101213e-05 5.725299615733093e-06 3.318831659271382e-05 1.1887937944266014e-05 4.081230144947767e-06 4.40256326328381e-06 1.1315693882352207e-05
0.981982 1.0118975296791177e-05 8.424650332017336e-06 8.210065971070435e-06 1.629480357223656e-05 5.773446446255548e-06 3.351413397467695e-05 1.2008481462544296e-05 4.093454663234297e-06 4.4161856749269646e-06 1.1428243851696607e-05
0.982983 1.0320801266061608e-05 8.549310223315842e-06 8.263607924163807e-06 1.64221473824e-05 5.822937055199873e-06 3.384707451914437e-05 1.2131223229516763e-05 4.105732386960881e-06 4.429921773407841e-06 1.1543640539457556e-05
0.983984 1.052955849445425e-05 8.677181540406309e-06 8.317549145431258e-06 1.6553500245208852e-05 5.87389604334021e-06 3.418784399400465e-05 1.2255931324034464e-05 4.117994649277534e-06 4.44375655206386e-06 1.1661913049465511e-05
0.984985 1.0745069630502257e-05 8.809321116132196e-06 8.371845979127102e-06 1.6689567928551696e-05 5.926458925387124e-06 3.4533626603661105e-05 1.2384569345158525e-05 4.130236902710749e-06 4.457634076970862e-06 1.1783149602706544e-05
0.985986 1.0967953130602837e-05 8.947935384640004e-06 8.426663953287061e-06 1.683038135524839e-05 5.980434252705891e-06 3.4889544622274116e-05 1.2514083209680393e-05 4.1425105337111745e-06 4.471572083275532e-06 1.1907898624485824e-05
0.986987 1.1197937965334859e-05 9.09499158296967e-06 8.481837539875414e-06 1.697580228210427e-05 6.036122613295447e-06 3.525519059621729e-05 1.2647302355617285e-05 4.154801445110934e-06 4.485653789743083e-06 1.2036627595080063e-05
0.987988 1.1435083251853939e-05 9.250255061488133e-06 8.537435860489495e-06 1.7126341845141724e-05 6.093490810599178e-06 3.5625624150270596e-05 1.2782774319930468e-05 4.167104179941816e-06 4.499915576161584e-06 1.2168670764367562e-05
0.988989 1.1680325769702904e-05 9.41157850320451e-06 8.593506208853796e-06 1.728159622871317e-05 6.1525956880359445e-06 3.6008437746204436e-05 1.2921269444632344e-05 4.1794073695200495e-06 4.514246029430069e-06 1.2304773918003775e-05
0.98999 1.1933435416722205e-05 9.576049706083722e-06 8.649801202409435e-06 1.7442123862565495e-05 6.213334017957095e-06 3.63968028977979e-05 1.3062050129519776e-05 4.191697826172458e-06 4.5285869418876246e-06 1.244376562681282e-05
0.990991 1.2194346709293313e-05 9.744506314746104e-06 8.706608241482172e-06 1.7608557755011134e-05 6.275964551605284e-06 3.679584915516898e-05 1.3206112271291204e-05 4.203979187877849e-06 4.543196155282203e-06 1.2586569027916994e-05
0.991992 1.2464052815630566e-05 9.91679735307116e-06 8.7637699834886e-06 1.7780057532945648e-05 6.340339950838825e-06 3.720656968653202e-05 1.3352443602343556e-05 4.216282832203433e-06 4.557915872283047e-06 1.2733137737086508e-05
0.992993 1.274202895729104e-05 1.0092335287481546e-05 8.821431947581004e-06 1.7957525415113196e-05 6.4067812672874425e-06 3.7626643461408094e-05 1.350198726868257e-05 4.228551460982999e-06 4.5727415454166476e-06 1.28833371491055e-05
0.993994 1.3029157344135456e-05 1.0269936865370255e-05 8.879434972186573e-06 1.8140652173315175e-05 6.475064765254501e-06 3.805619417107664e-05 1.3655153452418745e-05 4.240795533405617e-06 4.5878859964432195e-06 1.3037143617111724e-05
0.994995 1.332477040705271e-05 1.0449264664202929e-05 8.937839993450325e-06 1.8330159946344793e-05 6.545380529132672e-06 3.8497681089211255e-05 1.3810160453431308e-05 4.253022325428901e-06 4.6031700549065135e-06 1.3194606253819074e-05
0.995996 1.3630088687932584e-05 1.063021773006767e-05 8.996529686555732e-06 1.8525881387176923e-05 6.61790636513615e-06 3.8948783185333014e-05 1.3967365703138057e-05 4.265259121893905e-06 4.618716502591269e-06 1.3355639566725586e-05
0.996997 1.3944641068519559e-05 1.0814908819156699e-05 9.055765076482203e-06 1.8728334907791577e-05 6.692577699141111e-06 3.941551403841004e-05 1.4128344446362462e-05 4.2774659050337505e-06 4.634474862541538e-06 1.3521336768462788e-05
0.997998 1.426935432391474e-05 1.100908684747992e-05 9.115248758462258e-06 1.893730768642854e-05 6.769336778233992e-06 3.9893398934509605e-05 1.4291964362200815e-05 4.2896417653537355e-06 4.650521987059619e-06 1.3691762433154508e-05
0.998999 1.4603570889448747e-05 1.1217053724976722e-05 9.175060768029653e-06 1.9153483663103543e-05 6.848435987194534e-06 4.0383525629295036e-05 1.4459833437285852e-05 4.301770331949228e-06 4.6667223614349496e-06 1.386771873512771e-05
1.0 1.4948459465813357e-05 1.1442226423241664e-05 9.235399375029374e-06 1.937613524205517e-05 6.92992216499988e-06 4.088719288120046e-05 1.4629134057031479e-05 4.313924364396371e-06 4.6832410589559e-06 1.4049515812075697e-05


==> Plots/samples/SM_AVR_GOV_DynamicNN_pred_samples_E_d_dash.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.000474117 0.0040446203 0.0057662474 0.005347828 0.0055023334 -0.003636121 0.005242811 0.0062475903 0.0012624788 0.011291023 0.009673937 0.00046470156 -0.021866448 -0.0026567213 0.0017429537 -0.0027146118 -0.00026427372 0.008765919 -0.016848458 1.12080015e-05 0.008948491 -0.022233412 0.0050390465 0.0038889067 0.0015725363 -0.0003529468 0.0025935317 0.0055399137 0.007124755 -0.017224701 -0.00036959746 -0.016112207 0.00035701809 0.0035525162 -0.027280819 -0.00034682476 -0.020316606 -0.0005265849 0.0063130027 0.0028062256 -0.00067008124 -0.0021741579 0.0014418149 0.00370631 0.0062298444 -0.025489293 -0.0019428933 -0.0004327998 0.0025073516 -0.0055705775
0.001001001 0.0007459228 0.0040719453 0.0058293715 0.004320711 0.0053819893 -0.0029613657 0.004965185 0.0051826015 0.0011924482 0.011463727 0.009832983 0.00025043474 -0.019577138 -0.0031207355 0.0016731601 -0.0016394767 -0.0007412492 0.008735659 -0.01609563 -0.0001645058 0.009117682 -0.021207327 0.0049274396 0.0041484786 0.00074608205 0.00023271656 0.0025006963 0.0055463584 0.007406096 -0.015462091 -0.0008793317 -0.014484199 0.00010601478 0.0034888652 -0.025552154 -0.000536409 -0.019054655 -0.0008227925 0.0053931586 0.0039348216 -0.0013053946 -0.0024086682 0.0013924805 0.0035935037 0.0065459507 -0.023557948 -0.0022534563 -0.0010758669 0.0017055776 -0.004514288
0.002002002 0.0010392067 0.004087041 0.005866614 0.0033749118 0.0053101447 -0.0023043782 0.004733475 0.0042062597 0.0011330708 0.011637625 0.010013148 3.5800505e-05 -0.017430777 -0.0035723948 0.0015786965 -0.000626473 -0.0012078641 0.008737523 -0.015352372 -0.00034894398 0.0092898235 -0.020208476 0.004819652 0.004400079 -2.9942952e-05 0.0008002117 0.0024568522 0.005543949 0.007700546 -0.013798567 -0.0013634146 -0.012943625 -0.0001371603 0.0034753494 -0.02391114 -0.00073082163 -0.01784299 -0.0010983746 0.0045350436 0.004994671 -0.001912433 -0.0026313772 0.0013364186 0.0034864366 0.0068706907 -0.021734718 -0.0025347455 -0.0016899684 0.00094987825 -0.0035183888
0.003003003 0.0013540816 0.0040910267 0.0058792857 0.0024975012 0.0052834107 -0.0016640073 0.0045419987 0.0033041888 0.0010831743 0.011812408 0.01021468 -0.00018065446 -0.015416592 -0.004014792 0.0014599061 0.00032787095 -0.0016682234 0.008767913 -0.014612658 -0.0005416556 0.009464712 -0.019230207 0.0047144657 0.0046448465 -0.0007640871 0.0013508098 0.002457968 0.0055332566 0.008009096 -0.012224667 -0.0018300975 -0.011482304 -0.00037471834 0.0035112337 -0.022349687 -0.0009306094 -0.016674945 -0.0013569731 0.0037284242 0.005989695 -0.002496139 -0.0028449052 0.0012748232 0.0033835205 0.0072035645 -0.020010693 -0.0027912545 -0.0022802858 0.00023286627 -0.0025779738
0.004004004 0.0016897195 0.004084194 0.0058688642 0.0016771399 0.00529752 -0.0010385781 0.0043864576 0.0024638576 0.0010411246 0.011988008 0.010436631 -0.00039918046 -0.013524979 -0.004450257 0.0013184333 0.0012287134 -0.0021246008 0.008825227 -0.013873186 -0.0007424385 0.00964189 -0.018270295 0.004610655 0.0048834253 -0.0014626433 0.0018863177 0.0024997187 0.0055145374 0.00833214 -0.010733283 -0.0022864586 -0.010092667 -0.00060789264 0.0035936346 -0.020861981 -0.001135363 -0.01554507 -0.0016021857 0.0029654074 0.006925229 -0.0030610918 -0.0030505687 0.0012076139 0.0032833007 0.007544772 -0.018378258 -0.003026609 -0.0028516247 -0.0004510663 -0.0016888401
0.005005005 0.0020453706 0.0040685567 0.005837381 0.000904341 0.0053485185 -0.00042664236 0.0042625866 0.0016751052 0.0010064703 0.01216403 0.01067883 -0.0006200068 -0.011747344 -0.0048799887 0.0011554672 0.0020800943 -0.002577814 0.008906035 -0.013130959 -0.00095021795 0.009821278 -0.01732416 0.0045083873 0.005116479 -0.0021313287 0.0024079164 0.0025779125 0.0054886346 0.008669893 -0.009316818 -0.0027371615 -0.008768514 -0.00083845877 0.0037202106 -0.019441959 -0.0013447797 -0.014449824 -0.0018356561 0.002239771 0.007805328 -0.0036105614 -0.0032500408 0.0011359726 0.0031859924 0.007894126 -0.01683044 -0.0032445842 -0.0034074478 -0.0011070084 -0.00084665115
0.006006006 0.0024196857 0.0040454473 0.0057874783 0.00017168722 0.0054320954 0.00017246394 0.0041657463 0.0009304134 0.0009778172 0.012340226 0.010938963 -0.0008429035 -0.01007478 -0.0053055137 0.0009739937 0.0028858902 -0.0030290296 0.009008583 -0.012384564 -0.0011638382 0.010002804 -0.016391277 0.0044064787 0.0053448887 -0.0027750044 0.0029170595 0.0026888628 0.005456699 0.0090215625 -0.007969712 -0.0031850485 -0.0075044483 -0.001066725 0.003887217 -0.018084282 -0.0015575865 -0.013385737 -0.0020597146 0.0015461987 0.008634598 -0.004146791 -0.003443523 0.0010607985 0.0030911437 0.00825083 -0.015360551 -0.003447078 -0.0039494922 -0.0017386761 -4.700618e-05
0.007007007 0.0028106337 0.0040160804 0.005721022 -0.00052655 0.005544938 0.0007597422 0.0040924284 0.00022240984 0.0009554273 0.012516396 0.011215889 -0.0010676088 -0.008500147 -0.005727241 0.0007763866 0.0036504571 -0.0034781683 0.009129693 -0.0116340285 -0.0013822026 0.010185199 -0.01547052 0.0043054153 0.005569635 -0.0033965122 0.0034141396 0.0028285407 0.0054196776 0.0093863215 -0.006686584 -0.0036323497 -0.006295461 -0.0012935612 0.0040918156 -0.016784854 -0.0017733409 -0.012350429 -0.0022756944 0.0008804095 0.009416515 -0.004671572 -0.003632258 0.0009828308 0.002998523 0.00861315 -0.013963433 -0.0036372815 -0.0044798916 -0.0023496097 0.0007124981
0.008008008 0.0032162557 0.003981565 0.005640493 -0.0011955074 0.005683228 0.0013356353 0.0040401598 -0.00045374339 0.00093808863 0.012692383 0.011507149 -0.0012939798 -0.007015937 -0.006145159 0.0005648404 0.0043764813 -0.003925383 0.009267381 -0.010878892 -0.0016036674 0.010369437 -0.014561273 0.004205054 0.0057907216 -0.0039987005 0.0039002665 0.0029931902 0.005377995 0.009761884 -0.0054629752 -0.0040796725 -0.005137751 -0.0015184951 0.0043298164 -0.015539497 -0.00199074 -0.0113422135 -0.0024850585 0.0002391017 0.010155105 -0.005186268 -0.0038166686 0.00090316497 0.0029073956 0.008980839 -0.012633331 -0.0038171515 -0.005000443 -0.0029417037 0.001436423
0.009009009 0.0036341941 0.003943698 0.0055481456 -0.0018388296 0.0058442783 0.0019003896 0.0040048803 -0.0011027481 0.0009256622 0.012867749 0.011811599 -0.0015209045 -0.005615758 -0.006559603 0.00034225103 0.005067572 -0.0043699853 0.009419522 -0.010120983 -0.0018277599 0.010554157 -0.013663793 0.004105333 0.006009559 -0.0045840787 0.004375702 0.0031793187 0.005333358 0.010147305 -0.0042947726 -0.0045277253 -0.0040283017 -0.0017422468 0.0045973733 -0.014344856 -0.0022091048 -0.010359714 -0.002688796 -0.00038026576 0.010853133 -0.0056921197 -0.003997218 0.0008225669 0.002818647 0.009352729 -0.011366207 -0.003988332 -0.0055115353 -0.003517438 0.0021275638
0.01001001 0.004062953 0.0039024279 0.0054460475 -0.0024601424 0.006023974 0.0024543381 0.003984605 -0.0017275775 0.0009175455 0.013043054 0.012126615 -0.0017479265 -0.0042937966 -0.0069707083 0.0001110991 0.00572648 -0.0048122425 0.009583865 -0.009361065 -0.0020524173 0.010739963 -0.012777915 0.004006453 0.006225901 -0.005154038 0.0048419554 0.0033843296 0.005286565 0.010540614 -0.0031789008 -0.0049765175 -0.002964487 -0.0019645237 0.004891246 -0.013198171 -0.0024276802 -0.009402655 -0.0028879687 -0.0009799043 0.011514299 -0.0061896844 -0.0041742558 0.0007420627 0.0027317812 0.009726998 -0.01015714 -0.004152271 -0.0060143247 -0.0040777717 0.0027880846
0.011011011 0.0044994433 0.0038602815 0.005336333 -0.0030616026 0.0062198807 0.0029976685 0.003976546 -0.0023312632 0.00091343746 0.013217342 0.012449766 -0.001974513 -0.0030437035 -0.0073783174 -0.00012670155 0.0063556517 -0.0052509876 0.009758451 -0.0086001605 -0.0022774658 0.010926045 -0.011904355 0.0039090053 0.0064404877 -0.005710328 0.0052982653 0.0036052552 0.005237909 0.0109401075 -0.002111599 -0.0054255947 -0.0019429654 -0.0021853743 0.0052074413 -0.012096528 -0.002645638 -0.008469377 -0.003083382 -0.0015614156 0.012141214 -0.0066794707 -0.0043480545 0.0006621063 0.002646975 0.010103151 -0.009003563 -0.0043103574 -0.0065087825 -0.0046246005 0.0034213297
0.012012012 0.00494262 0.003817281 0.005220266 -0.0036451335 0.00643015 0.003530452 0.0039789854 -0.0029160634 0.0009131676 0.013390799 0.01278036 -0.0022004473 -0.0018612279 -0.0077817785 -0.00036901305 0.006957542 -0.0056858975 0.009942162 -0.007840355 -0.0025018656 0.011112205 -0.011043956 0.0038122863 0.006653536 -0.0062537566 0.005746039 0.0038393638 0.0051886337 0.011344185 -0.0010900486 -0.0058740135 -0.00096180965 -0.0024047445 0.005543121 -0.011037137 -0.0028622828 -0.007560108 -0.0032748512 -0.0021262497 0.012736227 -0.007161498 -0.0045185424 0.000583183 0.0025645632 0.010480138 -0.007901207 -0.0044634426 -0.0069959583 -0.0051587643 0.004029063
0.013013013 0.0053906585 0.0037741857 0.005099595 -0.0042121615 0.0066516167 0.0040532183 0.0039897896 -0.0034837446 0.0009166596 0.013562988 0.013116172 -0.0024247502 -0.0007417484 -0.0081816465 -0.00061418745 0.0075343596 -0.0061162757 0.010133265 -0.0070828516 -0.002724447 0.011298646 -0.010197423 0.0037169002 0.0068652816 -0.0067855483 0.006184733 0.0040840614 0.0051389597 0.011751504 -0.000112022506 -0.006321703 -1.8684193e-05 -0.0026222032 0.0058951415 -0.010018266 -0.0030768875 -0.0066739926 -0.0034635367 -0.0026758101 0.013301998 -0.007636414 -0.00468638 0.0005060944 0.002483708 0.010856405 -0.006847076 -0.004612605 -0.007475674 -0.005680847 0.004613025
0.014014014 0.005841336 0.0037318042 0.004975912 -0.00476442 0.006882343 0.004565618 0.0040073167 -0.0040358147 0.0009228643 0.013734216 0.013455768 -0.0026476022 0.00031944714 -0.008576971 -0.0008601907 0.008088066 -0.0065417243 0.010329324 -0.0063296054 -0.0029444967 0.011484442 -0.009364839 0.0036232036 0.007076073 -0.007305708 0.006615314 0.0043378393 0.0050899247 0.012159795 0.00082485704 -0.006767776 0.0008879341 -0.0028379813 0.006259983 -0.009037653 -0.0032891158 -0.005810949 -0.0036494152 -0.0032108354 0.013840261 -0.008104234 -0.0048512537 0.00043104566 0.0024054642 0.011231455 -0.005838286 -0.004758754 -0.007947907 -0.006192092 0.0051761842
0.015015015 0.006293531 0.0036908088 0.004850341 -0.005302745 0.0071201813 0.005067573 0.0040305518 -0.004573129 0.0009322434 0.0139041245 0.013797581 -0.002868472 0.0013260762 -0.00896829 -0.0011062978 0.008620071 -0.0069619324 0.010530445 -0.0055817375 -0.00316217 0.011670272 -0.008546953 0.0035309081 0.007286222 -0.0078156255 0.007037491 0.004598312 0.005041451 0.012568501 0.0017234094 -0.0072111823 0.001759989 -0.0030518712 0.0066358536 -0.008093373 -0.0034980758 -0.004970042 -0.003833112 -0.0037320287 0.014353394 -0.008565274 -0.005013396 0.0003583883 0.0023288154 0.011604557 -0.0048721936 -0.004902146 -0.00841321 -0.006692483 0.005719013
0.016016016 0.0067457054 0.0036513384 0.004723653 -0.0058280854 0.007363951 0.005560077 0.0040578675 -0.0050971396 0.0009442838 0.014072246 0.014140119 -0.0030866025 0.0022823727 -0.009355073 -0.0013505912 0.009132423 -0.0073763123 0.010735057 -0.0048405044 -0.003376323 0.011855285 -0.0077442015 0.0034404427 0.0074951416 -0.008315721 0.007451961 0.004864134 0.0049942182 0.0129761025 0.0025853126 -0.007651358 0.0025992938 -0.0032634425 0.0070196507 -0.007183374 -0.0037039507 -0.004151338 -0.004014558 -0.004240201 0.014843463 -0.009019269 -0.0051731626 0.00028837193 0.0022549788 0.011974573 -0.003946021 -0.0050436463 -0.00887117 -0.0071830247 0.006242965
0.017017016 0.0071963533 0.0036140638 0.004597038 -0.006341231 0.0076118913 0.006042933 0.0040882635 -0.005608611 0.0009584937 0.014239113 0.014482498 -0.0033022508 0.003191072 -0.009737067 -0.0015926023 0.009626325 -0.00778482 0.010941908 -0.0041074296 -0.0035868415 0.012039906 -0.0069570513 0.0033515939 0.007703694 -0.0088063255 0.007859004 0.0051336815 0.0049481494 0.013381519 0.003412363 -0.008087759 0.003407034 -0.0034731335 0.0074096015 -0.0063063214 -0.0039065946 -0.0033545296 -0.004193874 -0.0047362624 0.015311506 -0.009466834 -0.0053304983 0.00022138096 0.00218328 0.012341707 -0.0030575392 -0.0051836185 -0.009322489 -0.007663944 0.0067503443
0.018018018 0.007644903 0.0035787718 0.004471218 -0.0068429196 0.007862509 0.0065153465 0.004120679 -0.0061080074 0.000974928 0.014404382 0.014824032 -0.0035146151 0.004055906 -0.010114677 -0.0018315127 0.010103337 -0.008187251 0.011150622 -0.0033832642 -0.0037936058 0.0122234365 -0.006186296 0.0032643022 0.0079115005 -0.009287784 0.008258732 0.005405429 0.0049042986 0.013784066 0.0042067743 -0.008519615 0.004185003 -0.003680541 0.0078039886 -0.0054602446 -0.004105132 -0.0025785638 -0.0043718517 -0.0052203806 0.015759572 -0.009907494 -0.005485853 0.00015708292 0.0021135407 0.012704931 -0.0022052967 -0.0053225374 -0.009766932 -0.008135703 0.0072418014
0.019019019 0.008090177 0.0035461127 0.0043467428 -0.00733345 0.008115 0.006979175 0.004154727 -0.0065960977 0.000993375 0.014568182 0.0151633145 -0.0037243695 0.004879592 -0.010487058 -0.0020664192 0.01056415 -0.0085829515 0.011360094 -0.0026689477 -0.0039959373 0.012405989 -0.00543072 0.0031789648 0.008118767 -0.0097608 0.0086511895 0.005678512 0.004862379 0.014182234 0.004970133 -0.008946691 0.0049345987 -0.0038854324 0.008200456 -0.0046435352 -0.0042999517 -0.0018238036 -0.0045483448 -0.0056937076 0.016188938 -0.010341775 -0.005638615 9.6161384e-05 0.0020459183 0.01306363 -0.0013860071 -0.005460644 -0.010204473 -0.008598904 0.0077185975
0.02002002 0.00853144 0.0035159811 0.004223788 -0.007813754 0.008368182 0.0074333153 0.004189153 -0.007073462 0.001013654 0.014730018 0.015499747 -0.0039303675 0.00566494 -0.010854671 -0.0022969695 0.011010389 -0.008972269 0.011569727 -0.0019655132 -0.0041940464 0.012587515 -0.004691785 0.0030957148 0.008325343 -0.010225317 0.009036387 0.005951485 0.004822104 0.0145763615 0.0057044323 -0.009368485 0.005657319 -0.004088061 0.008598123 -0.0038550396 -0.0044908365 -0.0010892113 -0.0047232946 -0.006156232 0.016601179 -0.010770062 -0.00578985 3.8106693e-05 0.0019803979 0.013417682 -0.00059852866 -0.0055984166 -0.0106360195 -0.00905365 0.0081812795
0.021021022 0.008968141 0.003488567 0.0041034664 -0.008283993 0.008621118 0.007878478 0.00422388 -0.0075410884 0.001034914 0.0148903215 0.015833182 -0.0041335654 0.0064155194 -0.011217834 -0.0025225685 0.011443105 -0.0093551 0.011779053 -0.0012732011 -0.004387755 0.012767613 -0.003968871 0.003014103 0.008531492 -0.010682097 0.009415289 0.0062247906 0.0047841594 0.014965243 0.0064109145 -0.009784329 0.0063545583 -0.0042881463 0.00899572 -0.0030930934 -0.004677889 -0.00037419354 -0.0048969407 -0.0066087153 0.016997587 -0.011191795 -0.005939002 -1.6963808e-05 0.0019168252 0.013767261 0.000159533 -0.005735739 -0.011060339 -0.009500601 0.008631885
0.022022022 0.00939971 0.0034637782 0.003985864 -0.00874498 0.00887358 0.008314853 0.004257984 -0.007998759 0.0010580476 0.015048833 0.016162766 -0.0043332214 0.0071322615 -0.01157604 -0.0027431191 0.01186314 -0.009731194 0.011987719 -0.0005924648 -0.004577143 0.012946845 -0.0032619217 0.002934244 0.008737092 -0.011130962 0.009787833 0.006496251 0.004748419 0.01534868 0.0070914393 -0.010194376 0.007027582 -0.0044860765 0.009391532 -0.0023565984 -0.004860891 0.00032178056 -0.005069362 -0.0070515648 0.017378949 -0.011607748 -0.0060863327 -6.886106e-05 0.0018552323 0.014111369 0.00088979397 -0.005873016 -0.011478957 -0.009940102 0.009070125
0.023023022 0.009825594 0.0034417617 0.0038708602 -0.009197042 0.009124376 0.008743123 0.004291313 -0.008447607 0.0010819922 0.015205986 0.016488167 -0.004529738 0.007818572 -0.011929797 -0.0029584419 0.012271779 -0.010100675 0.012194807 7.603993e-05 -0.004762347 0.013124985 -0.0025709525 0.002856002 0.008942127 -0.011572766 0.010153869 0.0067658387 0.0047152694 0.015726283 0.0077471947 -0.010598347 0.0076777525 -0.0046817986 0.00978544 -0.0016438172 -0.005039976 0.0009984421 -0.005240661 -0.007485465 0.017746957 -0.012017747 -0.006232271 -0.00011801883 0.0017953888 0.014450226 0.0015937993 -0.0060105585 -0.011891378 -0.010372214 0.009498054
0.024024025 0.010245567 0.0034225443 0.003759197 -0.009640409 0.009372833 0.009162779 0.004323285 -0.008887861 0.0011070007 0.015361092 0.01680894 -0.004722882 0.008476189 -0.012278724 -0.0031683038 0.012669415 -0.0104639875 0.012400856 0.00073205703 -0.004943276 0.013301376 -0.0018956142 0.0027799 0.009146549 -0.012007717 0.010513838 0.0070328624 0.004683846 0.016097736 0.008380128 -0.010995901 0.008306065 -0.0048747417 0.010176293 -0.00095289084 -0.005215343 0.001658034 -0.005410888 -0.007910585 0.018102234 -0.012421748 -0.0063766437 -0.00016417238 0.0017371476 0.014783859 0.0022733337 -0.0061484454 -0.012297755 -0.010797696 0.009915608
0.025025025 0.010659836 0.0034058248 0.0036506918 -0.0100756325 0.009619113 0.009574788 0.0043541216 -0.00931985 0.0011327884 0.015515071 0.01712502 -0.004912651 0.009107538 -0.012623325 -0.0033728264 0.0130569255 -0.010820988 0.012604941 0.0013757171 -0.005120188 0.013477029 -0.0012353824 0.0027052017 0.009350115 -0.012435952 0.010868738 0.0072970698 0.0046553956 0.01646335 0.00899132 -0.011386893 0.008914035 -0.0050654327 0.010562794 -0.00028362847 -0.0053870827 0.0022998382 -0.0055801 -0.008327419 0.018445687 -0.01282078 -0.0065196864 -0.00020754314 0.0016809225 0.0151124615 0.002929911 -0.0062867673 -0.01269836 -0.0112164365 0.010323365
0.026026025 0.0110674165 0.0033920647 0.0035452985 -0.0105034895 0.0098623065 0.00997885 0.0043827803 -0.009744203 0.001158892 0.01566721 0.017436393 -0.0050993487 0.009714204 -0.0129636 -0.0035716996 0.013435485 -0.011171959 0.012806834 0.0020070896 -0.005292834 0.013651121 -0.00059054815 0.002632518 0.009553468 -0.012857934 0.011217703 0.0075584752 0.0046285028 0.016822172 0.009581961 -0.011771695 0.009502763 -0.0052539185 0.010945506 0.0003653937 -0.0055548074 0.0029252237 -0.0057484945 -0.008737189 0.018778758 -0.013214175 -0.0066616107 -0.00024888315 0.0016262794 0.015435763 0.0035652576 -0.0064255223 -0.0130936075 -0.011629566 0.010722767
0.027027028 0.011468886 0.0033806951 0.0034435373 -0.010924118 0.010102816 0.010376123 0.004409945 -0.010161338 0.0011856079 0.015818024 0.017742801 -0.005283064 0.010298524 -0.013299629 -0.003765356 0.013805313 -0.011516756 0.013007058 0.0026262957 -0.0054616723 0.013824086 4.0126266e-05 0.0025613122 0.009756364 -0.013274232 0.011561757 0.0078156 0.0046041026 0.017175214 0.010154057 -0.0121500455 0.010073567 -0.005440197 0.01132333 0.000995694 -0.0057196394 0.0035349159 -0.0059160143 -0.009139257 0.019101802 -0.013602678 -0.0068026287 -0.00028732582 0.001573158 0.015753968 0.0041800346 -0.0065648193 -0.013483442 -0.012036504 0.0111139
0.028028028 0.011863737 0.0033717141 0.0033452392 -0.011337801 0.010339818 0.0107663525 0.004434719 -0.010571498 0.00121283 0.015967391 0.018044572 -0.0054636933 0.010861717 -0.013631811 -0.0039536227 0.014167586 -0.011856198 0.01320479 0.0032330921 -0.005627037 0.013995633 0.000656649 0.0024917603 0.009958312 -0.013684459 0.011900556 0.008069711 0.004581659 0.017521696 0.010708278 -0.012522196 0.010627105 -0.0056241835 0.011695842 0.001608117 -0.005881084 0.0041297176 -0.0060827155 -0.009534832 0.019416513 -0.01398653 -0.0069426065 -0.00032347091 0.0015215573 0.016066987 0.0047763153 -0.006705178 -0.013868343 -0.012438191 0.011497955
0.029029028 0.012252806 0.0033648969 0.0032501377 -0.011745108 0.010573194 0.011149819 0.0044574 -0.010975414 0.0012399307 0.016115332 0.018341215 -0.005641506 0.01140552 -0.013959987 -0.0041370355 0.014522448 -0.012189975 0.013400043 0.003827626 -0.0057887034 0.01416605 0.0012594108 0.0024237726 0.010159785 -0.014089454 0.012234977 0.00831945 0.004561512 0.017862229 0.011245704 -0.012887988 0.011164859 -0.0058059813 0.012063312 0.0022042538 -0.0060396846 0.0047099246 -0.0062487237 -0.009924335 0.019722905 -0.014365641 -0.0070817377 -0.00035773753 0.0014708175 0.01637497 0.005355225 -0.006845694 -0.014248608 -0.012834707 0.011874853
0.03003003 0.012635298 0.0033603772 0.0031586466 -0.012146041 0.010803389 0.011527209 0.0044779587 -0.0113732675 0.001267177 0.016262373 0.018633189 -0.005816388 0.011931523 -0.01428459 -0.0043152403 0.014870688 -0.012518818 0.013592744 0.0044107004 -0.005947315 0.014335644 0.0018492248 0.0023572561 0.010360751 -0.014489407 0.012565125 0.008565353 0.004543137 0.018196423 0.011767912 -0.013248034 0.011687767 -0.005985935 0.012425278 0.0027844738 -0.0061950358 0.0052766213 -0.0064142738 -0.01030751 0.02002181 -0.014740432 -0.0072204266 -0.0003899464 0.0014215063 0.016678477 0.0059178057 -0.0069873026 -0.014624193 -0.013226287 0.012245577
0.031031031 0.013011956 0.0033578968 0.0030702879 -0.012542002 0.011029434 0.011898888 0.0044961986 -0.011765701 0.0012946879 0.016408028 0.018920446 -0.0059888437 0.012441243 -0.014605738 -0.0044889515 0.015213584 -0.012842607 0.013783562 0.004982819 -0.0061023077 0.014503808 0.0024262217 0.0022917497 0.010560764 -0.014884425 0.012890606 0.0088073155 0.004526787 0.018525157 0.012275467 -0.013601782 0.012197121 -0.0061635543 0.012782063 0.0033502642 -0.00634796 0.005830043 -0.006578982 -0.010686001 0.020314014 -0.0151112005 -0.0073583154 -0.00042035594 0.0013735921 0.016977318 0.0064655407 -0.0071297847 -0.014995515 -0.013613559 0.012610525
0.03203203 0.013382394 0.0033575022 0.0029849533 -0.0129322335 0.011251924 0.012264785 0.004511912 -0.012152623 0.0013218343 0.016552709 0.019203108 -0.0061586658 0.012935926 -0.014923673 -0.004657832 0.015550271 -0.013161689 0.013971704 0.005542758 -0.006255065 0.014671056 0.0029912228 0.0022279369 0.010760567 -0.015275408 0.013212735 0.009045349 0.004512061 0.01884806 0.012770184 -0.013950054 0.012693129 -0.0063393926 0.01313279 0.003902502 -0.006498073 0.00637138 -0.006743131 -0.011059048 0.020600453 -0.015478112 -0.007495988 -0.0004489941 0.0013266546 0.01727183 0.0069991006 -0.0072730044 -0.015362892 -0.013996704 0.012969786
0.033033032 0.013747146 0.0033588177 0.0029031965 -0.013317702 0.011471007 0.012625462 0.004525395 -0.012534831 0.0013489604 0.016696446 0.019481122 -0.006325677 0.013416766 -0.015238691 -0.0048228046 0.01588243 -0.01347651 0.014157603 0.0060924236 -0.0064046383 0.014836973 0.0035447017 0.0021655192 0.010959739 -0.015661856 0.013531164 0.009279158 0.004499192 0.019165497 0.013252207 -0.014292987 0.0131774545 -0.006513507 0.0134781115 0.004442063 -0.006645998 0.0069011208 -0.0069069015 -0.011427918 0.020881547 -0.015841227 -0.0076330733 -0.00047592237 0.0012805462 0.017562386 0.007519837 -0.0074172635 -0.015726414 -0.014376005 0.01332449
0.034034032 0.014106493 0.0033623632 0.002824433 -0.013698384 0.011686295 0.01298147 0.0045364806 -0.012912605 0.0013758251 0.01683937 0.019755198 -0.0064906515 0.013885185 -0.015550602 -0.004983452 0.01621012 -0.013787134 0.014341242 0.0066313944 -0.006551966 0.015002717 0.0040871305 0.0021043168 0.011158371 -0.016044492 0.0138461925 0.009508753 0.004488106 0.019478021 0.013722862 -0.014630489 0.013649979 -0.006685797 0.013817774 0.004969407 -0.006791888 0.0074196826 -0.0070701735 -0.011792362 0.021157723 -0.016201068 -0.0077699125 -0.00050176797 0.0012356082 0.01784867 0.008028389 -0.007562292 -0.016086226 -0.014751434 0.013674707
0.035035037 0.014460184 0.0033670375 0.0027482451 -0.014074739 0.011897756 0.013332777 0.0045455163 -0.013286291 0.0014019511 0.01698129 0.020025162 -0.006653535 0.014341776 -0.015859943 -0.0051403902 0.016533753 -0.014094153 0.014522308 0.007160731 -0.0066969143 0.015166995 0.0046194047 0.002044045 0.011356745 -0.016423183 0.014157921 0.009734747 0.004478356 0.019785482 0.014183173 -0.01496285 0.0141129885 -0.0068565616 0.014152211 0.005486334 -0.0069356533 0.007928312 -0.0072327424 -0.012152839 0.021429619 -0.016557904 -0.00790688 -0.0005264266 0.0011914964 0.018131489 0.008526065 -0.007708314 -0.016443124 -0.015123781 0.014021318
0.036036037 0.014809243 0.0033735826 0.0026751962 -0.014447801 0.012106093 0.013680278 0.0045523914 -0.013656188 0.0014281431 0.017122902 0.020291224 -0.0068144277 0.014788061 -0.016166965 -0.005293724 0.016854076 -0.014397601 0.0147013655 0.007680473 -0.0068394262 0.015330625 0.0051414184 0.0019849697 0.011554499 -0.016798673 0.014467018 0.009956735 0.0044701174 0.020088164 0.014633421 -0.01529053 0.014566117 -0.0070254877 0.014481343 0.0059926785 -0.0070780683 0.008427099 -0.0073949043 -0.012510158 0.021698054 -0.016911719 -0.008043456 -0.0005498717 0.001148121 0.018410811 0.0090131285 -0.007855183 -0.01679666 -0.015493106 0.014363934
0.037037037 0.015153074 0.003381237 0.0026049898 -0.014816746 0.01231069 0.014023371 0.004556662 -0.01402282 0.0014538316 0.0172637 0.020553771 -0.00697329 0.015225061 -0.016471433 -0.0054440033 0.017171236 -0.014697701 0.01487831 0.00819056 -0.006980351 0.01549399 0.00565427 0.00192678 0.011751649 -0.017170949 0.014773382 0.010174598 0.0044634966 0.020386333 0.015074915 -0.015613679 0.015010294 -0.0071931556 0.014805218 0.0064897486 -0.0072182138 0.008916622 -0.0075569563 -0.012864275 0.021963205 -0.017262474 -0.00818013 -0.0005719096 0.0011056133 0.018686723 0.009491368 -0.008002436 -0.01714728 -0.015859442 0.014703611
0.038038038 0.015492419 0.0033905234 0.0025371015 -0.015182799 0.012511935 0.014363325 0.0045589968 -0.014385784 0.0014790781 0.017404145 0.020813072 -0.0071302084 0.015653133 -0.016773883 -0.005590993 0.017485498 -0.014994856 0.015053215 0.0086921975 -0.0071191676 0.015656345 0.0061580623 0.0018701898 0.011948463 -0.017540129 0.015077246 0.010389675 0.0044581187 0.020680642 0.015508547 -0.015932567 0.01544631 -0.0073590176 0.015124012 0.006978452 -0.007357071 0.009398072 -0.0077179633 -0.013215562 0.02222546 -0.017610997 -0.00831649 -0.0005934199 0.0010633951 0.018959835 0.009960974 -0.008150716 -0.01749542 -0.016223384 0.015040316
0.039039038 0.015827594 0.0034006343 0.0024719015 -0.015545562 0.012710454 0.014700007 0.004559588 -0.014746375 0.0015040147 0.017544098 0.021068739 -0.007285632 0.016073689 -0.0170743 -0.0057354104 0.017797368 -0.015289413 0.0152261695 0.009185757 -0.007256504 0.015818346 0.0066537196 0.0018142285 0.012144851 -0.017906796 0.015379135 0.010600165 0.0044541745 0.020970853 0.015934002 -0.016247524 0.015874984 -0.007523654 0.015438066 0.0074582966 -0.0074948044 0.009871372 -0.007879208 -0.013564736 0.022485306 -0.017957145 -0.008453426 -0.000614031 0.0010223722 0.019230267 0.010422526 -0.008300276 -0.017840927 -0.016584858 0.015374435
0.04004004 0.01615861 0.0034123908 0.0024093173 -0.01590549 0.012905325 0.015033172 0.004557766 -0.015104435 0.0015283288 0.017683834 0.021321913 -0.0074395183 0.016487012 -0.017372956 -0.005877001 0.018107219 -0.015581084 0.015397413 0.009670759 -0.0073925527 0.015979739 0.0071412697 0.0017592243 0.01234118 -0.018270595 0.015679102 0.010807987 0.004451012 0.021257635 0.016353097 -0.016558206 0.01629671 -0.0076869167 0.015747575 0.007931349 -0.007631179 0.010337473 -0.0080397045 -0.013911586 0.02274337 -0.018301409 -0.008590392 -0.0006339967 0.0009818722 0.01949818 0.0108769145 -0.008450088 -0.018184135 -0.01694443 0.015706476
0.041041043 0.016485631 0.0034247749 0.0023488556 -0.016263353 0.013097957 0.015364283 0.0045544254 -0.015459934 0.0015523299 0.017823363 0.021571899 -0.0075917896 0.01689396 -0.017670043 -0.0060163774 0.018415213 -0.015870992 0.01556685 0.01014859 -0.0075275386 0.016141016 0.007621277 0.0017050859 0.012536993 -0.01863218 0.01597736 0.011012666 0.004449445 0.021541199 0.016765723 -0.016865687 0.016711928 -0.007849088 0.016052121 0.008397325 -0.0077665066 0.010796166 -0.008200215 -0.014256729 0.022999903 -0.018643297 -0.008727295 -0.00065340777 0.00094176317 0.019763606 0.011324781 -0.008600733 -0.018525248 -0.01730191 0.016036538
0.042042043 0.016809298 0.0034383854 0.0022903823 -0.016618816 0.013287119 0.015692832 0.0045496207 -0.015813794 0.0015757233 0.017962651 0.021819722 -0.0077427207 0.01729519 -0.01796571 -0.0061535556 0.018721897 -0.016158687 0.015734993 0.0106189335 -0.0076608676 0.016301772 0.008094604 0.0016520666 0.012732524 -0.018991757 0.016273696 0.011213841 0.00444906 0.021821449 0.017172597 -0.01716985 0.017121792 -0.008009785 0.016353115 0.008856806 -0.007900742 0.011249045 -0.00835989 -0.014600268 0.023255322 -0.018983513 -0.008864526 -0.00067201094 0.00090211607 0.02002675 0.011767015 -0.008752301 -0.018864615 -0.017657818 0.016365176
0.043043043 0.017129654 0.0034530724 0.0022342666 -0.01697217 0.0134739075 0.016019234 0.0045424025 -0.016165482 0.0015988916 0.018102316 0.022065053 -0.007892201 0.017691055 -0.018259853 -0.0062888917 0.019027155 -0.01644435 0.01590133 0.011082611 -0.0077936864 0.016462574 0.008561072 0.001599751 0.0129280435 -0.019349169 0.016568992 0.011412139 0.0044495994 0.022098895 0.017574402 -0.017470889 0.01752593 -0.008169301 0.016649758 0.009311055 -0.0080344835 0.011695585 -0.008519414 -0.014942262 0.023509523 -0.019322053 -0.009002126 -0.0006900907 0.00086309784 0.02028827 0.01220323 -0.008904021 -0.019202424 -0.018011902 0.016692134
0.044044044 0.017447071 0.0034683568 0.0021798988 -0.017323991 0.013658042 0.016343787 0.004533976 -0.01651583 0.0016214505 0.01824162 0.022308355 -0.008040638 0.018082766 -0.018553024 -0.006422272 0.019331846 -0.01672898 0.016066654 0.01153984 -0.007925369 0.016622925 0.00902178 0.0015478509 0.013123176 -0.01970474 0.016863005 0.0116079915 0.0044508423 0.022373773 0.017971206 -0.01776904 0.01792525 -0.008327938 0.016942926 0.009759742 -0.008167389 0.012136815 -0.008678508 -0.015283145 0.023762947 -0.019659456 -0.009140057 -0.00070783985 0.0008245865 0.020548176 0.012634749 -0.009056753 -0.019538546 -0.01836471 0.017018152
0.045045044 0.017761204 0.003484297 0.0021275 -0.017674282 0.013840103 0.016666371 0.0045241746 -0.016864605 0.0016434416 0.018381283 0.0225497 -0.00818794 0.018470509 -0.018844778 -0.0065545123 0.019635707 -0.017011954 0.016230408 0.011990907 -0.008056305 0.016783442 0.009476521 0.0014972489 0.0133187855 -0.020058518 0.017156286 0.011801217 0.0044533517 0.022646382 0.018363984 -0.018064803 0.018320447 -0.008485589 0.017232511 0.010203777 -0.008299621 0.012572927 -0.008837483 -0.015623393 0.024016418 -0.019995276 -0.009277985 -0.0007253818 0.00078641623 0.020806741 0.013061899 -0.009209844 -0.019873234 -0.018716084 0.017343296
0.046046045 0.018073143 0.0035017305 0.0020766838 -0.018022927 0.014020015 0.016987583 0.0045132246 -0.017212415 0.0016653582 0.018520946 0.022789417 -0.008333992 0.018854402 -0.01913607 -0.0066851694 0.019939117 -0.017293997 0.01639312 0.0124363 -0.008186704 0.016943853 0.009926171 0.0014471686 0.013513709 -0.020410609 0.017448539 0.011991968 0.0044563543 0.02291678 0.01875264 -0.018358052 0.018711075 -0.008641782 0.017518738 0.01064356 -0.008431361 0.0130037535 -0.008995727 -0.015963009 0.02426962 -0.020329883 -0.009416557 -0.000742682 0.0007487093 0.02106357 0.0134847965 -0.009363667 -0.020206721 -0.019066785 0.01766747
0.04704705 0.018382661 0.0035190894 0.002027644 -0.018370725 0.014198122 0.017307509 0.0045005875 -0.017559292 0.0016866459 0.018661097 0.023027461 -0.008479252 0.019235177 -0.01942621 -0.0068144947 0.020242054 -0.017574502 0.01655502 0.012876422 -0.008316581 0.017104069 0.010370478 0.0013979508 0.013708693 -0.020761663 0.017740237 0.012180376 0.004460549 0.023185696 0.01913774 -0.018649029 0.019098507 -0.008797497 0.017801924 0.011078852 -0.008562833 0.013430711 -0.009153795 -0.016302215 0.02452267 -0.020663537 -0.009555038 -0.00075965584 0.0007113288 0.021319458 0.013904306 -0.009517819 -0.02053924 -0.019416226 0.01799133
0.04804805 0.018690074 0.0035372663 0.0019801557 -0.018717354 0.014374151 0.01762664 0.0044870083 -0.017905325 0.0017077099 0.018801348 0.023264408 -0.008623618 0.01961292 -0.019715706 -0.0069431895 0.020545166 -0.017854631 0.01671625 0.013311211 -0.00844589 0.017264744 0.010810421 0.0013493274 0.013904045 -0.021111373 0.018031321 0.012367096 0.004465593 0.023452325 0.019519418 -0.018937984 0.019482708 -0.008952185 0.0180823 0.011510857 -0.008693692 0.01385353 -0.0093115065 -0.016640728 0.02477627 -0.020996068 -0.009694029 -0.0007761696 0.00067449803 0.021574311 0.014320337 -0.0096723605 -0.020870475 -0.019764964 0.018314878
0.04904905 0.018995438 0.0035558902 0.001934232 -0.019063186 0.01454809 0.017944561 0.004472413 -0.018250769 0.0017284874 0.01894215 0.02349998 -0.008767077 0.019988287 -0.020004325 -0.0070706755 0.020848112 -0.018133625 0.016875835 0.013741188 -0.008574855 0.017425612 0.011245763 0.0013015384 0.014099352 -0.021459825 0.018321762 0.012551666 0.0044709933 0.023718009 0.019898461 -0.01922503 0.019863112 -0.009105772 0.01835996 0.01193977 -0.008824477 0.014272358 -0.009468758 -0.016979132 0.02503042 -0.021327866 -0.00983305 -0.00079265214 0.000638023 0.021828655 0.014733899 -0.009827203 -0.02120081 -0.020112623 0.01863814
0.05005005 0.019299706 0.0035754216 0.0018897254 -0.019408131 0.014721117 0.01826194 0.004456784 -0.018595712 0.0017489342 0.01908341 0.023734549 -0.008909894 0.020361302 -0.020292524 -0.007197948 0.021151502 -0.018412333 0.017035639 0.014166547 -0.008703686 0.017586563 0.01167692 0.0012544466 0.014294731 -0.02180704 0.018612452 0.012734755 0.0044775987 0.02398203 0.0202749 -0.01951059 0.020241147 -0.009258643 0.018635063 0.012365618 -0.008955025 0.014687807 -0.009625772 -0.017318005 0.025284862 -0.021658901 -0.009972475 -0.00080904807 0.0006017834 0.022082232 0.01514422 -0.009982375 -0.021530757 -0.020459803 0.018961698
0.05105105 0.019602016 0.0035954744 0.0018464855 -0.019752577 0.014892469 0.018578868 0.004440169 -0.018940158 0.0017692598 0.019225173 0.02396872 -0.009051656 0.020732759 -0.020580277 -0.0073244143 0.02145486 -0.018690934 0.017194439 0.014587687 -0.008831922 0.017747944 0.012104696 0.0012078003 0.0144901965 -0.022153338 0.018902915 0.012916067 0.004484739 0.024245119 0.020648865 -0.019794598 0.020616574 -0.00941055 0.018908119 0.012788696 -0.009085454 0.015100216 -0.009782342 -0.017656606 0.02554015 -0.021989413 -0.010112321 -0.0008250268 0.00056630373 0.022335133 0.015552443 -0.010137729 -0.021859614 -0.020806711 0.019285059
0.05205205 0.019902708 0.003615554 0.0018043483 -0.020096568 0.0150629375 0.018895354 0.0044231466 -0.019284535 0.0017891338 0.019367393 0.02420177 -0.009193121 0.021102045 -0.020867702 -0.007450507 0.021759031 -0.018968716 0.017352743 0.015004625 -0.008960563 0.017909588 0.012529253 0.001162149 0.014686032 -0.022498742 0.019193282 0.013095914 0.004492355 0.024507277 0.021020534 -0.020077452 0.02098947 -0.009561845 0.019179229 0.013209411 -0.009215706 0.015509525 -0.009938453 -0.017995678 0.025796581 -0.022319075 -0.010252168 -0.0008413221 0.0005308937 0.022587758 0.015958523 -0.010293565 -0.02218823 -0.021152977 0.019608786
0.05305305 0.020202661 0.0036364512 0.0017634626 -0.020440064 0.015231581 0.019211764 0.0044051358 -0.019629054 0.001808915 0.019510549 0.024434213 -0.009333485 0.02146993 -0.021154618 -0.007576015 0.02206393 -0.019246701 0.017510774 0.015418073 -0.009088756 0.018071318 0.012950219 0.0011168837 0.014882221 -0.022843126 0.019483825 0.0132748 0.0045011295 0.02476868 0.021390073 -0.020359019 0.021360278 -0.009712249 0.019448396 0.013627833 -0.009345795 0.015916167 -0.01009409 -0.018335 0.026053468 -0.02264845 -0.010392317 -0.0008570689 0.00049598725 0.022840315 0.01636258 -0.010449088 -0.022515815 -0.021498777 0.019932942
0.054054055 0.02050137 0.0036577494 0.0017237973 -0.020783672 0.015399919 0.019527745 0.0043868814 -0.019973017 0.0018286186 0.019653907 0.024666276 -0.009473521 0.021836892 -0.021441117 -0.0077016866 0.02236924 -0.019524435 0.01766862 0.015827779 -0.009216831 0.018233938 0.013368112 0.0010722857 0.015078525 -0.023186972 0.019774659 0.013452473 0.0045099906 0.025029432 0.02175797 -0.020639868 0.02172898 -0.009862076 0.019716108 0.014044349 -0.009475975 0.016320005 -0.010249312 -0.018674899 0.026312077 -0.022977257 -0.010532573 -0.0008729666 0.00046134717 0.023092972 0.0167654 -0.010605198 -0.022843385 -0.02184435 0.02025705
0.055055056 0.020799771 0.0036794897 0.0016849218 -0.021126887 0.015567402 0.01984381 0.004368338 -0.02031745 0.0018483752 0.019798111 0.024898257 -0.0096131 0.022202482 -0.021727754 -0.007827178 0.022675483 -0.019802285 0.017826444 0.016234022 -0.009345192 0.018397013 0.01378313 0.0010283384 0.015274989 -0.023530059 0.020065457 0.013629202 0.0045199227 0.025289504 0.022124361 -0.020919831 0.022096027 -0.010011008 0.019982053 0.014459121 -0.009606219 0.016721576 -0.010404344 -0.019015018 0.0265715 -0.023305768 -0.010673281 -0.0008886738 0.00042731338 0.023345277 0.017166508 -0.010760998 -0.023170521 -0.02218949 0.020582197
0.056056056 0.02109697 0.0037015858 0.0016470281 -0.021469962 0.015733985 0.020160314 0.004348985 -0.020662146 0.0018681585 0.019942906 0.0251299 -0.009751921 0.022566868 -0.02201382 -0.0079524005 0.02298254 -0.020080388 0.017983904 0.016637087 -0.009473405 0.018560575 0.0141956555 0.0009851644 0.015472014 -0.023872185 0.0203568 0.013805178 0.004530254 0.02554952 0.022488989 -0.02119887 0.022461174 -0.010159156 0.020246798 0.014872537 -0.0097361505 0.017121043 -0.0105586955 -0.019355875 0.026832316 -0.023633888 -0.010813991 -0.0009041175 0.00039376784 0.023597484 0.01756632 -0.010916684 -0.023497196 -0.022534627 0.020908276
0.057057057 0.021393636 0.0037241543 0.0016101743 -0.021812959 0.015900085 0.020477105 0.0043295673 -0.021006746 0.0018877134 0.020088663 0.025361385 -0.009890282 0.022930609 -0.022299936 -0.0080780545 0.023290304 -0.02035855 0.018141257 0.017037213 -0.009601681 0.018724669 0.0146058975 0.0009422819 0.01566969 -0.02421431 0.020648852 0.013980597 0.0045411764 0.025808884 0.022852091 -0.021477262 0.022824798 -0.010306949 0.0205107 0.015284374 -0.009866561 0.017518718 -0.010712572 -0.01969779 0.027094424 -0.023961935 -0.010954809 -0.00091980095 0.00036017294 0.023850502 0.017964683 -0.011072507 -0.023823882 -0.022879558 0.021234764
0.058058057 0.021690145 0.0037469892 0.0015742579 -0.022156145 0.01606564 0.020793878 0.0043102773 -0.02135179 0.0019074273 0.020235354 0.025593264 -0.010028332 0.023293529 -0.022585915 -0.008203575 0.02359945 -0.02063668 0.01829912 0.01743456 -0.0097303605 0.018889487 0.015013797 0.00090054516 0.015867496 -0.024555452 0.02094103 0.0141553525 0.00455287 0.026068104 0.023214072 -0.021755472 0.023187121 -0.01045379 0.020773534 0.015695047 -0.009996677 0.017914213 -0.0108657535 -0.020040326 0.027358042 -0.024289683 -0.01109523 -0.0009349978 0.00032720063 0.024103528 0.018362436 -0.011228201 -0.024150077 -0.023224244 0.021561842
0.059059057 0.021986183 0.0037702944 0.0015389952 -0.02249964 0.016231205 0.02111107 0.0042902804 -0.0216975 0.0019272541 0.020382678 0.025824968 -0.0101655815 0.023655746 -0.02287181 -0.008329408 0.02390939 -0.020915587 0.018456798 0.017829116 -0.009858522 0.019054804 0.015419604 0.00085920445 0.01606595 -0.024896128 0.021234035 0.014329937 0.0045647994 0.026327582 0.023574783 -0.02203301 0.023547813 -0.010599966 0.021035405 0.016104495 -0.010126885 0.018307868 -0.011018461 -0.020383634 0.02762295 -0.024617087 -0.011236353 -0.0009501998 0.00029474497 0.024356887 0.01875892 -0.011383438 -0.024476346 -0.023568977 0.02188981
0.06006006 0.022282192 0.003794133 0.0015046399 -0.022843055 0.016396267 0.021429162 0.004270739 -0.022043293 0.0019473293 0.020530729 0.026057154 -0.010302729 0.024017079 -0.023157554 -0.008455719 0.024220398 -0.021194896 0.01861468 0.01822125 -0.009987192 0.019220786 0.01582371 0.0008183671 0.016264904 -0.025236595 0.021527719 0.014504023 0.0045776926 0.026587091 0.023934307 -0.02231011 0.023907337 -0.010745623 0.02129688 0.016513018 -0.010257275 0.018699972 -0.011170754 -0.020727567 0.027889205 -0.024944415 -0.01137708 -0.00096555357 0.00026277476 0.024610875 0.01915464 -0.011538738 -0.02480224 -0.023913436 0.022219287
0.061061062 0.022578193 0.0038180873 0.0014708759 -0.023186872 0.016561233 0.021747485 0.004251102 -0.022389648 0.001967696 0.020679768 0.026289271 -0.010439181 0.024378186 -0.023443358 -0.008582135 0.024532812 -0.021474352 0.018773237 0.018611023 -0.01011582 0.019387612 0.016225887 0.00077819545 0.016464451 -0.025576571 0.021822214 0.014678175 0.004590819 0.026846545 0.024292856 -0.022587193 0.024265526 -0.010890553 0.021557804 0.016920567 -0.0103876535 0.019090787 -0.011322354 -0.021072717 0.028157255 -0.025271686 -0.01151787 -0.0009801078 0.00023123319 0.02486526 0.019549865 -0.0116936425 -0.025128016 -0.024258018 0.022549236
0.062062062 0.02287433 0.0038426016 0.0014376019 -0.023530874 0.016726311 0.022066602 0.0042317566 -0.022736538 0.0019883262 0.020829652 0.026522107 -0.0105755 0.024738675 -0.023728987 -0.008709013 0.024846276 -0.021754302 0.018931696 0.018998703 -0.010244722 0.019555012 0.016626403 0.0007388103 0.01666448 -0.025916021 0.022117343 0.014852467 0.004604596 0.02710633 0.024650222 -0.022864275 0.0246225 -0.011034875 0.021818707 0.017327322 -0.010518438 0.019480193 -0.011473451 -0.021418625 0.028426576 -0.025598956 -0.0116585465 -0.0009951585 0.00019992539 0.025120126 0.019944012 -0.011848101 -0.02545384 -0.02460273 0.022880087
0.06306306 0.02317032 0.003867485 0.0014053381 -0.023875128 0.016891455 0.022386245 0.0042125387 -0.023084182 0.0020091138 0.020980362 0.026754977 -0.010710946 0.025098445 -0.024014885 -0.008836012 0.025160762 -0.022034831 0.019090626 0.019384004 -0.010373579 0.019723551 0.017025424 0.0006998044 0.016865266 -0.026255189 0.022413116 0.015026453 0.004618831 0.02736619 0.025006672 -0.02314095 0.024978306 -0.011178384 0.022078658 0.017733598 -0.010648556 0.019868074 -0.011623896 -0.02176547 0.028697379 -0.025925765 -0.011799004 -0.0010098263 0.0001691773 0.025375813 0.020337798 -0.012002092 -0.025779556 -0.024947204 0.023212058
0.06406406 0.023466792 0.003892705 0.0013735031 -0.024219964 0.017056707 0.02270689 0.004193551 -0.023431957 0.0020303107 0.02113208 0.026988566 -0.010846247 0.025457999 -0.024300545 -0.008963623 0.02547649 -0.022315988 0.01925016 0.019767301 -0.0105027845 0.019892396 0.01742299 0.00066152564 0.01706649 -0.026594056 0.02271012 0.015200819 0.0046335817 0.027626919 0.025362143 -0.023418073 0.025332984 -0.011321583 0.022338973 0.018138764 -0.010779244 0.020254591 -0.011773854 -0.02211352 0.028969798 -0.026252737 -0.0119396 -0.0010239778 0.00013915473 0.025631942 0.020730788 -0.012155967 -0.026105423 -0.025291871 0.02354517
0.06506506 0.02376334 0.003918337 0.001342261 -0.024564836 0.017222358 0.023028003 0.0041752276 -0.02378049 0.0020521283 0.021284698 0.027222771 -0.010981222 0.02581692 -0.024586195 -0.009091876 0.025793532 -0.022597443 0.019410042 0.02014877 -0.010632142 0.02006219 0.017818987 0.0006240166 0.017268363 -0.026932402 0.023007665 0.015375682 0.0046492224 0.027887618 0.025716444 -0.023695042 0.025686398 -0.011463683 0.02259941 0.018543735 -0.010909667 0.020640252 -0.011923147 -0.022462344 0.029243533 -0.026579637 -0.012079813 -0.0010380463 0.00010949955 0.025889264 0.02112364 -0.012309102 -0.026430989 -0.025636373 0.023879226
0.066066064 0.024060518 0.003944233 0.0013117292 -0.024910156 0.017388383 0.023350433 0.0041570016 -0.024129955 0.0020742973 0.021438083 0.027457695 -0.011115695 0.026175212 -0.024871768 -0.0092204735 0.026111731 -0.02287978 0.019570513 0.02052828 -0.010761132 0.02023272 0.018214082 0.00058682915 0.017470976 -0.027270569 0.023306228 0.015550581 0.0046651987 0.028148886 0.026069947 -0.02397216 0.02603909 -0.011605429 0.022859449 0.018947879 -0.011040289 0.021024622 -0.012071729 -0.022812076 0.029518778 -0.026906446 -0.01221969 -0.0010520599 8.0612954e-05 0.026147218 0.02151574 -0.012461679 -0.026756663 -0.02598128 0.024214335
0.067067064 0.024358219 0.00397069 0.0012816133 -0.025256068 0.01755479 0.023673445 0.0041395877 -0.024479525 0.0020968008 0.021592567 0.027693085 -0.011249711 0.02653318 -0.025157437 -0.009349564 0.026431037 -0.023162412 0.01973194 0.020906184 -0.010890662 0.020404106 0.018607961 0.0005504119 0.017674295 -0.027608497 0.023605768 0.015726307 0.0046818266 0.02841062 0.02642262 -0.024249423 0.02639052 -0.011746451 0.023120133 0.019351808 -0.011170796 0.021407837 -0.012219511 -0.023162818 0.029795757 -0.027233316 -0.012359407 -0.0010656461 5.1868847e-05 0.026405757 0.021907344 -0.012613796 -0.027082367 -0.026325738 0.02455058
0.068068065 0.024656087 0.0039974386 0.0012517439 -0.02560226 0.017721675 0.023997521 0.004122568 -0.024830239 0.0021197153 0.02174804 0.027929045 -0.011383537 0.026890725 -0.02544321 -0.009479149 0.02675157 -0.023445807 0.019893676 0.021282231 -0.01102018 0.020576453 0.019000761 0.0005149564 0.0178785 -0.027946128 0.023906592 0.015902307 0.0046989108 0.028672844 0.026774418 -0.024526715 0.026740853 -0.011887029 0.023380669 0.019755134 -0.0113013955 0.02179009 -0.012366852 -0.023514573 0.03007417 -0.027560202 -0.012498759 -0.001078822 2.3730798e-05 0.026665075 0.022298569 -0.012765028 -0.02740801 -0.026670597 0.024888035
0.06906907 0.024954628 0.004024808 0.0012228864 -0.025948646 0.01788939 0.024322584 0.0041061672 -0.025181275 0.0021434277 0.021904308 0.028165886 -0.011516726 0.027247906 -0.025728628 -0.009609303 0.0270736 -0.023729382 0.020056235 0.021656808 -0.011149435 0.020749718 0.019392477 0.00047995825 0.018083341 -0.028283292 0.02420799 0.016079042 0.004716555 0.028935995 0.027124986 -0.024804559 0.027090445 -0.012026718 0.023641627 0.020158203 -0.011432105 0.022171378 -0.012513168 -0.02386716 0.030353734 -0.027886836 -0.012637399 -0.0010918996 -3.80259e-06 0.02692556 0.022689711 -0.012915622 -0.0277337 -0.027015503 0.025226392
0.07007007 0.025253901 0.0040524392 0.0011942175 -0.026295831 0.018057661 0.024648156 0.0040902505 -0.025533011 0.0021677597 0.022061614 0.028403552 -0.011649652 0.02760427 -0.02601448 -0.009739785 0.027396362 -0.024013927 0.02021968 0.022029674 -0.011279007 0.020923734 0.019783217 0.00044565392 0.018288769 -0.028620148 0.024510423 0.016256705 0.004734657 0.029199403 0.027475037 -0.025082624 0.027438581 -0.012165785 0.023903588 0.020560892 -0.011562549 0.02255187 -0.0126588065 -0.024220863 0.030634766 -0.028213589 -0.012775958 -0.0011045204 -3.0506635e-05 0.027186869 0.023079922 -0.013065776 -0.028059406 -0.02736026 0.025566215
0.07107107 0.025553815 0.0040805857 0.0011660061 -0.026643164 0.018226592 0.024975268 0.0040753107 -0.025885446 0.0021928437 0.022219997 0.028642038 -0.011782031 0.027960226 -0.02630008 -0.009871015 0.027720472 -0.024298843 0.02038358 0.022401324 -0.0114087025 0.02109838 0.020172786 0.00041204505 0.018494919 -0.028956985 0.024813708 0.016435195 0.004753407 0.0294636 0.027823765 -0.025361046 0.027785812 -0.012304604 0.024165655 0.020963157 -0.011693059 0.022931144 -0.012803644 -0.02457564 0.030917427 -0.028540151 -0.012914162 -0.0011168343 -5.672523e-05 0.027449105 0.023470156 -0.0132151 -0.028385142 -0.027705075 0.025906773
0.072072074 0.025854329 0.00410913 0.0011379402 -0.026990766 0.01839626 0.025303068 0.004061078 -0.026238145 0.0022182935 0.02237906 0.028881125 -0.0119142495 0.028315742 -0.02658555 -0.010002725 0.028046047 -0.024584433 0.020548752 0.02277162 -0.011538341 0.021274349 0.020561796 0.00037881732 0.018702045 -0.029293543 0.025118338 0.016614301 0.0047727474 0.029728364 0.028171754 -0.025639763 0.028131943 -0.012442177 0.024428455 0.02136513 -0.0118232295 0.023309723 -0.012947993 -0.024931086 0.03120143 -0.028867068 -0.013051657 -0.0011285741 -8.2534505e-05 0.027712328 0.023859713 -0.013363121 -0.028710792 -0.028049802 0.026248574
0.073073074 0.026155977 0.0041379947 0.0011110019 -0.02733893 0.018567065 0.025631856 0.004047776 -0.026591724 0.0022447486 0.022539396 0.029121168 -0.012045564 0.028670695 -0.02687102 -0.01013484 0.028372372 -0.024870723 0.020714225 0.023140373 -0.011668015 0.021450888 0.020950243 0.00034671533 0.018909968 -0.029629936 0.025424063 0.016794486 0.004792858 0.029993832 0.028518954 -0.025918838 0.028476844 -0.012579247 0.02469172 0.021766756 -0.011953436 0.023687517 -0.013091233 -0.025287574 0.03148659 -0.029193467 -0.013188889 -0.0011399013 -0.00010742503 0.027976375 0.024249084 -0.013510952 -0.02903662 -0.028394917 0.026591243
0.074074075 0.026457956 0.0041676136 0.0010838355 -0.02768769 0.018738516 0.025961645 0.0040351814 -0.026945999 0.0022717621 0.022700468 0.029362079 -0.012176914 0.029024793 -0.027156316 -0.010267449 0.028699938 -0.025157567 0.020881107 0.023507949 -0.011797546 0.021628521 0.021337727 0.0003150259 0.019118749 -0.02996569 0.02573051 0.016975554 0.0048132 0.03026018 0.028864864 -0.02619815 0.028821254 -0.012715682 0.024956105 0.022168089 -0.012083452 0.024064513 -0.013233628 -0.025644703 0.031773075 -0.029520033 -0.013325412 -0.0011509235 -0.00013177074 0.028241439 0.024638208 -0.0136576295 -0.029362103 -0.028739722 0.026935019
0.075075075 0.026760561 0.0041974066 0.0010573643 -0.028036593 0.018910911 0.026292644 0.004023458 -0.02730069 0.0022998566 0.022862576 0.029603813 -0.012307672 0.029378165 -0.027441837 -0.010400657 0.029028688 -0.025444474 0.021048501 0.023874324 -0.011927109 0.021806983 0.021724429 0.00028426712 0.019328294 -0.030301677 0.026038164 0.017157836 0.0048341914 0.030527063 0.02921005 -0.026477626 0.029164283 -0.012851553 0.025220761 0.022569118 -0.012213176 0.024440499 -0.0133755375 -0.026003096 0.032060936 -0.029846227 -0.013461152 -0.0011615034 -0.00015536253 0.028507503 0.025026608 -0.013803313 -0.029687742 -0.029084926 0.027280066
0.076076075 0.027064271 0.004227832 0.0010313669 -0.028385887 0.019084489 0.026624301 0.0040128436 -0.027655797 0.0023286138 0.023025822 0.029846651 -0.01243775 0.029731276 -0.027726823 -0.010534283 0.029358303 -0.025732586 0.021217048 0.024239555 -0.012056127 0.021986373 0.022110566 0.0002539805 0.019538548 -0.030637251 0.026346778 0.01734115 0.0048557874 0.030794812 0.029554313 -0.026757741 0.02950612 -0.012986509 0.025486851 0.02296987 -0.012343053 0.024815612 -0.013516512 -0.026362356 0.03234967 -0.030172834 -0.013596242 -0.0011715388 -0.00017857342 0.028774556 0.025414659 -0.013948122 -0.030013526 -0.029429702 0.027625969
0.077077076 0.027368952 0.0042589977 0.0010057355 -0.028735803 0.0192591 0.02695705 0.004003341 -0.028011823 0.0023583015 0.02318951 0.03009 -0.012567384 0.030083394 -0.028012069 -0.010668196 0.029689295 -0.026020642 0.021386541 0.024603464 -0.012185641 0.0221668 0.022495892 0.00022471556 0.019749582 -0.030972378 0.026656218 0.017525513 0.0048781065 0.031063234 0.029897552 -0.027038332 0.029847054 -0.013120841 0.02575345 0.023370406 -0.012472041 0.025190147 -0.0136562865 -0.026722163 0.032639965 -0.030498972 -0.013730757 -0.0011811184 -0.00020082272 0.029042492 0.025802253 -0.01409197 -0.03033915 -0.029774697 0.027973037
0.078078076 0.027674362 0.00429093 0.0009805034 -0.02908578 0.019434715 0.027291233 0.0039947517 -0.028368345 0.0023888024 0.023354571 0.030334646 -0.012696711 0.030435158 -0.028296838 -0.010802411 0.030021098 -0.026309488 0.021557007 0.024966408 -0.0123147275 0.022347916 0.022880523 0.00019598193 0.019961666 -0.03130755 0.026966957 0.017711354 0.0049011814 0.031332374 0.030239394 -0.027319372 0.030186769 -0.013254449 0.026021138 0.02377065 -0.012601467 0.025564121 -0.0137952175 -0.027082585 0.032931134 -0.03082523 -0.013864487 -0.0011898868 -0.0002222883 0.029311473 0.026189616 -0.014234796 -0.03066452 -0.030119745 0.028320855
0.07907908 0.027980804 0.004322664 0.0009558324 -0.029436318 0.019611437 0.027626043 0.0039873933 -0.02872525 0.0024202191 0.023520626 0.030579865 -0.012825491 0.0307859 -0.0285818 -0.010937403 0.03035396 -0.026598262 0.02172843 0.025328472 -0.012443654 0.0225298 0.023264784 0.00016808999 0.020174459 -0.031642158 0.027278494 0.017898021 0.004924665 0.031602286 0.030580612 -0.027600454 0.03052567 -0.013387183 0.026289664 0.024170486 -0.012730153 0.025936907 -0.013933482 -0.027444331 0.03322366 -0.031151352 -0.013997538 -0.0011981681 -0.00024304516 0.029581368 0.026576344 -0.014376555 -0.030990267 -0.03046473 0.028669782
0.08008008 0.028288096 0.004355509 0.0009313505 -0.029786887 0.019789414 0.027961826 0.0039808317 -0.029082539 0.002452686 0.023687683 0.030826306 -0.0129534565 0.031135842 -0.028866204 -0.011072562 0.03068756 -0.026887948 0.021900712 0.025689203 -0.012572065 0.022713017 0.023648515 0.00014099758 0.020387914 -0.031976823 0.027591106 0.018086184 0.004948934 0.03187271 0.030920615 -0.02788213 0.030863006 -0.013519324 0.026559072 0.024570163 -0.012858501 0.026309354 -0.014070649 -0.027806224 0.033517025 -0.031477373 -0.014129642 -0.0012058152 -0.0002631077 0.029852398 0.026962662 -0.01451738 -0.031315733 -0.030809464 0.029019667
0.08108108 0.02859612 0.0043887184 0.00090747466 -0.030137813 0.019968279 0.02829873 0.0039755264 -0.029440125 0.0024859507 0.023855343 0.03107348 -0.013081308 0.031485137 -0.029150637 -0.011207783 0.031022457 -0.027177827 0.022074023 0.02604925 -0.012700509 0.02289679 0.024031729 0.00011439063 0.02060261 -0.03231124 0.027904691 0.018275797 0.0049734926 0.032144368 0.031259682 -0.028164135 0.031199496 -0.013650937 0.026829792 0.024969492 -0.012986645 0.02668051 -0.014206825 -0.02816916 0.033811424 -0.031803127 -0.014260903 -0.0012130083 -0.000282462 0.030124176 0.027348615 -0.01465668 -0.03164081 -0.031154422 0.02937033
0.082082085 0.028905204 0.004422489 0.00088390685 -0.03048923 0.020148639 0.0286365 0.0039715115 -0.029798442 0.0025206083 0.024024233 0.031321704 -0.013208434 0.031833556 -0.029434761 -0.011343486 0.03135784 -0.02746799 0.02224861 0.026407795 -0.012828648 0.023081586 0.024414336 8.892291e-05 0.020818105 -0.032645162 0.028219385 0.018466517 0.004999224 0.032416668 0.031597663 -0.028446304 0.03153477 -0.013781479 0.027101427 0.02536872 -0.013114303 0.027051568 -0.01434217 -0.028532697 0.0341067 -0.032128856 -0.014391379 -0.0012194014 -0.000300647 0.030397046 0.027734099 -0.014795223 -0.031966288 -0.03149926 0.02972204
0.083083086 0.029215109 0.0044568926 0.00086096 -0.030840734 0.020330224 0.028975273 0.0039687105 -0.030157307 0.0025557922 0.024193652 0.031570774 -0.013334775 0.032181263 -0.029718617 -0.011479503 0.031694535 -0.027758589 0.022424141 0.026765851 -0.012956461 0.02326743 0.024796192 6.424007e-05 0.021034366 -0.0329791 0.02853502 0.018658552 0.0050253063 0.032689594 0.0319348 -0.028728785 0.031869106 -0.013911195 0.027374372 0.025767513 -0.013241652 0.027421659 -0.014476225 -0.028896855 0.034402955 -0.03245439 -0.014520865 -0.0012252515 -0.00031834538 0.030670874 0.028118975 -0.01493261 -0.032291148 -0.031844024 0.030074678
0.084084086 0.029526014 0.004491977 0.000838232 -0.03119258 0.020512752 0.02931494 0.0039673154 -0.030516295 0.0025923857 0.024364522 0.031820968 -0.013460973 0.032527924 -0.030002093 -0.011615643 0.0320318 -0.028049206 0.022600735 0.02712293 -0.013084073 0.023454113 0.02517784 4.0340703e-05 0.021251272 -0.033312712 0.028851496 0.018852144 0.0050520957 0.032963373 0.032270495 -0.029011788 0.03220203 -0.0140403025 0.027648082 0.026165921 -0.013368279 0.027790938 -0.01460975 -0.02926146 0.034700196 -0.032779463 -0.014649818 -0.0012300054 -0.00033515715 0.03094539 0.028503533 -0.015068753 -0.03261642 -0.032188613 0.03042798
0.08508509 0.02983762 0.0045276955 0.0008161694 -0.031544574 0.020697044 0.029655494 0.0039669415 -0.030875681 0.002629852 0.024536187 0.032071773 -0.013586177 0.03287366 -0.030285342 -0.011751905 0.032369923 -0.028340222 0.02277854 0.027478907 -0.013211226 0.02364143 0.025559122 1.7209677e-05 0.021469155 -0.03364592 0.02916869 0.019047158 0.0050795805 0.033237692 0.032605257 -0.029295089 0.03253396 -0.0141685065 0.02792306 0.02656398 -0.013494775 0.02815988 -0.014741894 -0.0296268 0.034998395 -0.033104673 -0.014777422 -0.0012345125 -0.00035109487 0.03122128 0.02888744 -0.01520359 -0.032941226 -0.032533307 0.030782282
0.08608609 0.030150494 0.0045641954 0.00079454924 -0.03189691 0.02088225 0.02999715 0.003967901 -0.031235347 0.0026683216 0.02470859 0.032323763 -0.013710877 0.03321863 -0.03056839 -0.011888588 0.03270885 -0.028631346 0.022957323 0.02783444 -0.013337744 0.023829976 0.025939574 -5.0023664e-06 0.021688163 -0.03397928 0.029487232 0.019243633 0.0051077595 0.033512723 0.03293896 -0.029578568 0.032864776 -0.01429591 0.028199323 0.026961869 -0.01362065 0.028527778 -0.01487327 -0.029992448 0.035297222 -0.03342947 -0.014904095 -0.0012379976 -0.0003661916 0.031497937 0.029270895 -0.015337316 -0.033266056 -0.032877836 0.03113732
0.08708709 0.030463982 0.004601242 0.0007732967 -0.032249305 0.021068819 0.0303393 0.003970313 -0.031595163 0.0027081706 0.024881715 0.032576304 -0.0138350185 0.033562757 -0.030850755 -0.012025081 0.03304859 -0.028922895 0.023137063 0.02818895 -0.013463939 0.024019243 0.026320212 -2.632849e-05 0.021907818 -0.03431175 0.029806627 0.019441128 0.0051366454 0.03378865 0.033271287 -0.029862283 0.03319439 -0.01442259 0.028476363 0.02735939 -0.01374571 0.028894836 -0.015003204 -0.03035886 0.035596874 -0.033754263 -0.0150298625 -0.0012405657 -0.00038038543 0.031775665 0.029653803 -0.015469603 -0.033590578 -0.033222236 0.031492926
0.08808809 0.03077841 0.004638981 0.0007524865 -0.03260163 0.021257 0.030682558 0.0039737895 -0.031955678 0.0027489057 0.025056085 0.03283019 -0.013958372 0.033905815 -0.03113312 -0.012162082 0.033388972 -0.02921435 0.023317896 0.028542882 -0.01358993 0.024209738 0.02670008 -4.7139358e-05 0.02212815 -0.034644444 0.030126488 0.019640416 0.005166391 0.03406543 0.033602722 -0.03014624 0.03352295 -0.014548365 0.028754968 0.027756562 -0.013870584 0.02926166 -0.015132401 -0.03072573 0.035897348 -0.034078747 -0.015154535 -0.0012425438 -0.0003936917 0.032053772 0.030036032 -0.015600897 -0.033914965 -0.033566635 0.031849463
0.08908909 0.031093927 0.0046772948 0.00073216297 -0.0329545 0.021446038 0.031026773 0.003979031 -0.032316104 0.0027908694 0.025231263 0.03308484 -0.014080809 0.034247734 -0.03141473 -0.012299059 0.033730045 -0.029506078 0.023500033 0.028895926 -0.013715003 0.024400778 0.027079387 -6.680796e-05 0.022349665 -0.034976687 0.030447546 0.019841334 0.0051966365 0.034342624 0.03393309 -0.03043033 0.03385035 -0.014673118 0.02903465 0.028153265 -0.013994252 0.029627461 -0.015260454 -0.031092798 0.03619841 -0.034402817 -0.015278155 -0.0012436362 -0.00040627434 0.032333314 0.030417956 -0.015730677 -0.03423885 -0.03391083 0.03220651
0.09009009 0.0314101 0.004716453 0.0007122818 -0.033307236 0.021636823 0.031371556 0.003985353 -0.032677107 0.002834092 0.025407389 0.033340115 -0.014202833 0.03458908 -0.031696253 -0.012435472 0.034071464 -0.02979779 0.023683276 0.029247971 -0.013839737 0.02459279 0.027458655 -8.570799e-05 0.022571992 -0.03530868 0.030769398 0.02004364 0.0052276356 0.034620658 0.03426264 -0.03071464 0.034176454 -0.014797086 0.029315542 0.028550183 -0.014117764 0.029992865 -0.015387112 -0.03146055 0.0365001 -0.034726977 -0.015400514 -0.0012441224 -0.0004175969 0.032613557 0.030799143 -0.015859049 -0.034562796 -0.034254692 0.032564398
0.09109109 0.031727336 0.0047561843 0.0006930663 -0.033660345 0.021828955 0.031717163 0.003993111 -0.033037845 0.0028782894 0.025584295 0.033596367 -0.014324224 0.03492931 -0.03197715 -0.012572305 0.03441395 -0.030089581 0.023867344 0.029599577 -0.013963848 0.024785856 0.027837435 -0.000103526516 0.022794921 -0.035640407 0.031091971 0.02024731 0.005259418 0.034899365 0.034590498 -0.030999282 0.034501616 -0.014920343 0.029597554 0.028946185 -0.014240537 0.030357499 -0.0155129265 -0.031828407 0.03680254 -0.035050515 -0.01552224 -0.0012436926 -0.0004282405 0.032894567 0.031179829 -0.015986279 -0.034886595 -0.034598485 0.032923046
0.09209209 0.03204541 0.0047969837 0.0006744701 -0.03401329 0.022022178 0.032063637 0.004002233 -0.033398733 0.002923792 0.025762253 0.03385357 -0.014444647 0.035268404 -0.032257535 -0.012709007 0.034756765 -0.030381298 0.024052897 0.0299505 -0.01408764 0.024979297 0.028215539 -0.00012066611 0.023018826 -0.0359719 0.031415444 0.020452414 0.0052922075 0.035178576 0.03491763 -0.031283848 0.034825586 -0.015042501 0.029880747 0.02934221 -0.014362792 0.030721424 -0.015637584 -0.03219671 0.03710549 -0.03537383 -0.01564221 -0.0012421354 -0.00043796678 0.033176653 0.031559855 -0.016112382 -0.035209678 -0.034942176 0.033282015
0.09309309 0.032364093 0.004838445 0.000656422 -0.03436622 0.022216974 0.032411084 0.0040129577 -0.033760138 0.0029704785 0.025940932 0.034111664 -0.014564302 0.035606697 -0.032537557 -0.0128454305 0.03510027 -0.030672928 0.024239242 0.030300638 -0.0142104365 0.02517403 0.028593393 -0.00013659033 0.023243511 -0.03630312 0.031739697 0.020659149 0.0053256606 0.03545857 0.03524377 -0.03156843 0.03514861 -0.01516401 0.030165417 0.029737275 -0.014483862 0.031084772 -0.01576119 -0.032565463 0.037408892 -0.035696685 -0.015761476 -0.001240005 -0.00044670072 0.03345931 0.03193935 -0.016236734 -0.035532776 -0.03528575 0.033641808
0.0940941 0.032683924 0.004880392 0.00063869706 -0.03471933 0.022412965 0.032758877 0.004024805 -0.034121394 0.003018379 0.026120497 0.03437074 -0.014683396 0.03594403 -0.0328169 -0.0129818395 0.035444196 -0.030964756 0.024426876 0.03065014 -0.0143328365 0.025369778 0.02897097 -0.00015192362 0.023469085 -0.036634102 0.032064594 0.020867258 0.005359659 0.035739496 0.03556884 -0.03185301 0.03547025 -0.015284197 0.030450908 0.030132513 -0.014604548 0.031447563 -0.015883608 -0.032934155 0.03771282 -0.03601926 -0.015879568 -0.0012365698 -0.00045430916 0.033743057 0.032318346 -0.016359527 -0.03585585 -0.03562932 0.03400192
0.0950951 0.033004656 0.0049233176 0.000621906 -0.035072345 0.022610407 0.03310742 0.004038315 -0.034482814 0.0030673607 0.026300872 0.03463043 -0.014801599 0.0362804 -0.033095833 -0.013118062 0.035788473 -0.031256072 0.024615379 0.030999111 -0.014454244 0.02556588 0.029348258 -0.00016608578 0.023695469 -0.036964793 0.032390315 0.021076953 0.005394755 0.03602065 0.03589277 -0.03213783 0.035790928 -0.015403707 0.030737896 0.030527206 -0.0147244055 0.031809643 -0.016004765 -0.033303104 0.038017336 -0.036341492 -0.01599613 -0.0012323062 -0.0004611353 0.034027226 0.032696728 -0.016481416 -0.036178105 -0.035972375 0.034362707
0.0960961 0.03332607 0.004966982 0.0006054081 -0.03542541 0.022809403 0.033456754 0.004053381 -0.03484431 0.003117601 0.02648221 0.034891047 -0.014918914 0.036615882 -0.033374153 -0.013254032 0.036133483 -0.031547364 0.024805186 0.03134746 -0.014575431 0.025763417 0.029725222 -0.00017934549 0.023922754 -0.037295066 0.032716844 0.021288054 0.00543029 0.03630278 0.03621535 -0.03242283 0.0361106 -0.015522204 0.031025866 0.030921446 -0.014843596 0.03217124 -0.016124558 -0.03367238 0.038322315 -0.036663517 -0.016111583 -0.0012274373 -0.0004667451 0.034312457 0.033074338 -0.016601628 -0.03650027 -0.03631531 0.034724034
0.0970971 0.033648387 0.0050113536 0.00058957585 -0.035778336 0.023009317 0.033806957 0.004069633 -0.0352057 0.0031691461 0.026664464 0.035152446 -0.015035324 0.036950093 -0.033651672 -0.013389811 0.03647863 -0.031838644 0.024996057 0.03169519 -0.014695551 0.025961155 0.030101597 -0.00019165804 0.024150731 -0.037625097 0.033043712 0.021500887 0.0054669976 0.036585264 0.036537338 -0.032707352 0.03642919 -0.015639678 0.031314813 0.031315412 -0.01496169 0.032531913 -0.016243832 -0.034042012 0.038627543 -0.03698516 -0.016225953 -0.0012217413 -0.00047146692 0.03459845 0.03345123 -0.016720682 -0.03682211 -0.03665823 0.035085592
0.0980981 0.033971507 0.005056644 0.00057415594 -0.03613134 0.023210978 0.034157503 0.004087827 -0.03556725 0.0032217097 0.026847543 0.03541471 -0.015151158 0.037283506 -0.033929016 -0.013525223 0.036824368 -0.03212978 0.025188094 0.03204224 -0.0148148835 0.026160212 0.030477697 -0.00020318595 0.024379505 -0.037954837 0.033371698 0.021714905 0.0055043986 0.036868483 0.036857933 -0.032991726 0.036746696 -0.015756132 0.031605203 0.03170915 -0.0150789395 0.03289209 -0.016361058 -0.034411453 0.038933218 -0.037306264 -0.016339002 -0.0012147108 -0.00047561224 0.034885228 0.033827577 -0.016838001 -0.037143342 -0.03700059 0.035448015
0.0990991 0.034295212 0.0051027327 0.00055953604 -0.036484268 0.023413656 0.03450886 0.0041071475 -0.03592879 0.0032755185 0.027031258 0.035677858 -0.015265999 0.037615694 -0.034205303 -0.013660414 0.037170526 -0.03242005 0.02538087 0.03238901 -0.014933465 0.026359886 0.03085382 -0.00021354272 0.024609061 -0.038284395 0.03370005 0.021930953 0.0055424045 0.037152123 0.037177715 -0.033276245 0.037063133 -0.015871678 0.03189679 0.03210218 -0.015195629 0.03325168 -0.016477527 -0.034781072 0.03923924 -0.03762691 -0.01645082 -0.0012067633 -0.00047832052 0.03517262 0.034203622 -0.016953744 -0.037464622 -0.037342917 0.03581033
0.1001001 0.03461968 0.0051496495 0.0005456412 -0.036836915 0.02361801 0.034860626 0.0041280407 -0.036290057 0.0033307218 0.027215857 0.03594129 -0.0153799355 0.03794708 -0.034480996 -0.013794819 0.03751673 -0.03271071 0.025574947 0.03273518 -0.015051691 0.026560418 0.031229159 -0.00022293744 0.024839606 -0.038613424 0.034029193 0.022147633 0.0055813426 0.03743676 0.037496343 -0.033560935 0.037378494 -0.015986247 0.032189336 0.03249492 -0.015311219 0.033610858 -0.016592944 -0.03515074 0.039545745 -0.037947245 -0.016561393 -0.0011982557 -0.00047993218 0.03546083 0.03457875 -0.017068466 -0.03778529 -0.037685085 0.03617309
0.1011011 0.034945015 0.0051971707 0.00053244364 -0.037189424 0.023823772 0.035213064 0.004150519 -0.036651194 0.0033873322 0.027401373 0.036205925 -0.015492937 0.038277525 -0.03475601 -0.013929479 0.037863422 -0.03300091 0.025769895 0.033080533 -0.015168581 0.02676179 0.031604536 -0.0002313687 0.025070593 -0.038942464 0.034358792 0.022366198 0.005621349 0.037721384 0.03781398 -0.03384498 0.03769292 -0.016099792 0.03248315 0.03288715 -0.015425814 0.033969343 -0.016706951 -0.035520613 0.039852463 -0.038267177 -0.016670689 -0.0011882477 -0.000480938 0.035749555 0.034953248 -0.01718166 -0.03810559 -0.038027 0.036536578
0.1021021 0.035270963 0.0052456106 0.00051983725 -0.037541743 0.024030626 0.03556591 0.0041744676 -0.03701215 0.0034447708 0.02758767 0.036471214 -0.015605256 0.03860704 -0.035030622 -0.014063057 0.038210385 -0.033290174 0.025966102 0.033425607 -0.015284909 0.0269639 0.031979457 -0.00023870333 0.02530239 -0.039270997 0.034688916 0.022586226 0.0056619896 0.038006924 0.038130492 -0.034128893 0.038006682 -0.016212314 0.032778084 0.033279102 -0.01553976 0.034327198 -0.01681959 -0.035890356 0.040159367 -0.03858647 -0.01677883 -0.0011774434 -0.0004803578 0.03603915 0.035326995 -0.017293293 -0.03842547 -0.03836853 0.036900185
0.1031031 0.035597585 0.005295011 0.0005076865 -0.03789391 0.024238663 0.035919055 0.00420009 -0.037373014 0.0035036022 0.027774528 0.036737405 -0.015716614 0.03893549 -0.03530428 -0.014196636 0.038557444 -0.033579424 0.026163522 0.033770483 -0.015400363 0.027166748 0.032354075 -0.00024519372 0.025535045 -0.039599195 0.035019733 0.022807483 0.0057036513 0.03829282 0.038446292 -0.034412716 0.038319126 -0.016323753 0.033074126 0.033670444 -0.015652563 0.03468443 -0.01693082 -0.036260232 0.04046638 -0.038905412 -0.016885486 -0.0011656454 -0.00047906511 0.036329105 0.035700426 -0.017403442 -0.038744852 -0.038709674 0.03726392
0.1041041 0.035925105 0.0053454656 0.00049635186 -0.038246125 0.02444818 0.036272954 0.00422696 -0.03773424 0.0035635447 0.027962524 0.037004016 -0.015826903 0.039263055 -0.03557723 -0.014329473 0.038904835 -0.033868242 0.026361844 0.034114424 -0.015514808 0.027370587 0.03272842 -0.00025061774 0.025768436 -0.03992718 0.035350796 0.023030503 0.0057458603 0.0385792 0.03876115 -0.03469597 0.03863033 -0.016434139 0.033371303 0.03406151 -0.0157646 0.03504111 -0.017041191 -0.03662999 0.04077368 -0.039223835 -0.016990881 -0.0011528411 -0.00047654356 0.03662008 0.036073003 -0.017512077 -0.039063856 -0.039050683 0.037627943
0.1051051 0.036252968 0.0053962255 0.0004857576 -0.038597874 0.024659002 0.036627106 0.0042553097 -0.03809469 0.00362485 0.028151052 0.037271407 -0.015936436 0.039589573 -0.035849527 -0.014461927 0.03925238 -0.034156855 0.026561467 0.034458317 -0.015628379 0.027575102 0.033102337 -0.00025488413 0.02600252 -0.040254977 0.035682414 0.023254544 0.005789359 0.03886631 0.039074928 -0.03497923 0.038941044 -0.016543336 0.03366916 0.03445199 -0.015875788 0.03539717 -0.017150272 -0.03699942 0.041081045 -0.039541733 -0.017095 -0.0011388657 -0.00047314796 0.036911372 0.03644505 -0.017619377 -0.03938239 -0.039391592 0.03799215
0.1061061 0.03658157 0.005448337 0.00047602435 -0.038949344 0.024871305 0.036981788 0.0042853984 -0.038454898 0.0036873259 0.028340481 0.037539516 -0.016044794 0.039915163 -0.036121037 -0.014593681 0.03960008 -0.034444682 0.026761573 0.03480175 -0.015741015 0.027780075 0.033476014 -0.0002585312 0.026237225 -0.04058222 0.036014825 0.023480244 0.005833449 0.03915374 0.039387807 -0.035261907 0.039250683 -0.016651986 0.03396861 0.03484223 -0.01598552 0.03575307 -0.017257852 -0.037369017 0.04138876 -0.039859097 -0.017197754 -0.001124047 -0.00046846247 0.03720349 0.036816232 -0.017725013 -0.039700344 -0.03973207 0.03835654
0.10710711 0.036910914 0.005500964 0.00046685082 -0.039300855 0.025084596 0.03733695 0.0043168943 -0.03881518 0.0037508532 0.028530631 0.037808154 -0.016152192 0.04023988 -0.036391485 -0.014724845 0.03994764 -0.0347319 0.02696285 0.035144303 -0.015852628 0.02798605 0.033849653 -0.0002609163 0.026472561 -0.040909212 0.036347367 0.023707066 0.0058783814 0.03944141 0.039699875 -0.03554442 0.039559584 -0.016759047 0.034268867 0.03523175 -0.016094573 0.03610784 -0.017364468 -0.037738595 0.04169651 -0.040175974 -0.017299276 -0.0011082354 -0.00046318746 0.037496015 0.037187096 -0.017829448 -0.040017936 -0.040072266 0.03872134
0.10810811 0.0372407 0.0055543603 0.00045831478 -0.03965179 0.025299057 0.03769243 0.0043498296 -0.039174978 0.0038159522 0.028721431 0.03807775 -0.016258681 0.04056385 -0.036661513 -0.014855282 0.040295728 -0.03501892 0.027165355 0.035486847 -0.015963485 0.028192751 0.0342226 -0.000262012 0.026708754 -0.041235894 0.036680356 0.023935387 0.005924008 0.039729886 0.04001095 -0.03582656 0.03986733 -0.016865354 0.034569934 0.03562076 -0.016202752 0.036462493 -0.017469658 -0.03810791 0.042004194 -0.040492643 -0.017399432 -0.0010914763 -0.00045626308 0.037789084 0.037557002 -0.017932264 -0.04033497 -0.04041212 0.039085954
0.10910911 0.03757111 0.0056089424 0.00045063975 -0.040002584 0.025515012 0.03804805 0.004384515 -0.039534412 0.0038819106 0.028913043 0.038347993 -0.01636424 0.040886525 -0.03693045 -0.014985215 0.040643565 -0.03530501 0.027368583 0.035828862 -0.016073288 0.028400352 0.034595467 -0.00026262016 0.026945492 -0.041562367 0.037013803 0.024164934 0.0059709707 0.04001868 0.04032122 -0.036108047 0.040174253 -0.016970292 0.03487244 0.036009513 -0.016309623 0.036816534 -0.017573645 -0.03847678 0.04231185 -0.040808436 -0.017498193 -0.0010735465 -0.00044870446 0.03808254 0.037926413 -0.018033566 -0.040651426 -0.04075172 0.039450884
0.11011011 0.037901957 0.0056642485 0.0004438972 -0.04035313 0.02573205 0.038403854 0.0044206837 -0.039893728 0.0039491723 0.029105455 0.0386184 -0.016468877 0.04120846 -0.0371986 -0.015114302 0.04099144 -0.035590634 0.027572965 0.03617069 -0.016182275 0.028608482 0.03496784 -0.00026196684 0.027182937 -0.04188844 0.037347596 0.024395829 0.0060186144 0.040307958 0.04063059 -0.036389265 0.04048044 -0.017074145 0.035175335 0.036397576 -0.016415814 0.037169795 -0.01767603 -0.03884593 0.042619813 -0.041123632 -0.017595887 -0.0010546825 -0.00044003292 0.038376678 0.038295045 -0.018133292 -0.040967505 -0.041091163 0.039815925
0.11111111 0.038233332 0.0057204436 0.00043767458 -0.04070311 0.0259503 0.038760405 0.0044579487 -0.04025285 0.0040174853 0.02929844 0.03888968 -0.016572356 0.04152953 -0.03746586 -0.015242707 0.041339383 -0.03587531 0.027778262 0.036511995 -0.016290197 0.028817201 0.035339836 -0.00026003714 0.027420823 -0.04221405 0.03768159 0.024627833 0.006066818 0.04059737 0.04093885 -0.036669765 0.040785786 -0.017176993 0.03547938 0.03678519 -0.016520578 0.037522797 -0.017777462 -0.039214548 0.042927764 -0.04143828 -0.0176918 -0.0010346628 -0.0004304594 0.038671266 0.038663063 -0.01823164 -0.04128283 -0.041430082 0.040180884
0.11211211 0.03856508 0.0057775415 0.00043235417 -0.041053057 0.02616966 0.03911665 0.0044969064 -0.040611155 0.0040872823 0.029492356 0.039161593 -0.016674886 0.04184973 -0.037732378 -0.015370501 0.041687492 -0.03615993 0.027984506 0.036852695 -0.016396958 0.029026587 0.03571193 -0.00025715982 0.027659446 -0.042539354 0.0380162 0.02486123 0.006116372 0.04088741 0.041246466 -0.036949866 0.04109022 -0.01727886 0.03578449 0.03717244 -0.016624514 0.03787505 -0.017877635 -0.039582957 0.043235607 -0.041752484 -0.017786851 -0.0010137691 -0.00041938503 0.038966395 0.039030526 -0.018328799 -0.041597784 -0.04176881 0.040545896
0.11311311 0.03889752 0.005835276 0.0004277462 -0.04140238 0.02639029 0.039473392 0.0045374073 -0.040969577 0.004158026 0.029686669 0.039433837 -0.016776405 0.04216914 -0.03799778 -0.01549763 0.04203534 -0.036443386 0.028191697 0.037193168 -0.0165031 0.029236753 0.03608341 -0.00025366177 0.027898615 -0.04286449 0.038350984 0.025096167 0.006166473 0.0411778 0.041553408 -0.037229374 0.041393887 -0.017379582 0.036090393 0.037559155 -0.016727483 0.038226794 -0.017976277 -0.039951097 0.04354338 -0.04206606 -0.017880166 -0.0009918532 -0.00040739193 0.039261967 0.039397094 -0.018423952 -0.041912276 -0.042107172 0.040910672
0.11411411 0.03923028 0.0058940914 0.0004240272 -0.041751273 0.026612166 0.03983035 0.00457963 -0.041327402 0.0042298515 0.029881943 0.03970682 -0.016876947 0.04248762 -0.03826266 -0.015623793 0.04238324 -0.036726173 0.028399805 0.037533578 -0.016607843 0.029447539 0.036454707 -0.00024833553 0.028138386 -0.043189347 0.038685713 0.025331872 0.006217715 0.04146829 0.041859217 -0.037508324 0.041696645 -0.01747897 0.03639733 0.03794512 -0.01682885 0.038578458 -0.01807364 -0.040319193 0.043851264 -0.042378988 -0.017972754 -0.0009690055 -0.00039446657 0.039557762 0.03976317 -0.018518155 -0.04222594 -0.042445246 0.041275505
0.11511511 0.039563175 0.005953544 0.0004210053 -0.04210006 0.02683493 0.040187087 0.004622711 -0.041684885 0.0043030116 0.030077629 0.039980117 -0.016976329 0.042805225 -0.03852646 -0.015749304 0.042730626 -0.0370085 0.028608648 0.037873354 -0.01671186 0.029658766 0.036825627 -0.00024247752 0.02837875 -0.0435137 0.039020836 0.025568744 0.006269311 0.041759238 0.04216454 -0.037786774 0.0419988 -0.017577333 0.036704898 0.03833082 -0.016929608 0.038928866 -0.018169684 -0.040686816 0.044159066 -0.042691346 -0.01806353 -0.00094505795 -0.00038048835 0.039853986 0.040128514 -0.018610608 -0.04253918 -0.04278289 0.041640323
0.116116114 0.039897107 0.0060141818 0.00041896384 -0.042448238 0.027058845 0.040544327 0.0046678563 -0.042041697 0.0043772976 0.030274037 0.04025387 -0.017074732 0.043121915 -0.038789574 -0.015874116 0.043078214 -0.037289746 0.028818589 0.038212903 -0.016814735 0.029871102 0.037196126 -0.00023538782 0.028619686 -0.043837767 0.039355982 0.025807142 0.0063220933 0.042050578 0.042468924 -0.03806464 0.042300325 -0.017674625 0.037013307 0.03871571 -0.017029477 0.039279137 -0.018264763 -0.041053902 0.04446638 -0.043003127 -0.018153297 -0.0009197758 -0.00036530918 0.04015054 0.04049308 -0.018701663 -0.042851698 -0.04312014 0.042004988
0.117117114 0.04023074 0.006075292 0.00041740923 -0.042796176 0.02728375 0.04090145 0.0047141886 -0.042398453 0.0044525755 0.030471008 0.04052855 -0.0171722 0.043437738 -0.039051544 -0.015997816 0.043425582 -0.037570436 0.029029133 0.03855203 -0.016916586 0.030083852 0.03756637 -0.00022761733 0.028860928 -0.044161394 0.03969167 0.02604613 0.006375958 0.042341955 0.04277281 -0.03834166 0.042601075 -0.017770821 0.03732248 0.03910015 -0.017128175 0.039628778 -0.018358313 -0.04142105 0.044773854 -0.04331427 -0.018241417 -0.00089435116 -0.00034925411 0.040447507 0.040857077 -0.018791324 -0.04316389 -0.043456953 0.042369317
0.118118115 0.040564667 0.0061373804 0.00041687954 -0.043143637 0.027509755 0.041258775 0.004761825 -0.0427544 0.004528728 0.030668909 0.040803447 -0.017268585 0.043753054 -0.03931259 -0.016120786 0.04377259 -0.037850462 0.029240668 0.038890958 -0.017017324 0.030296937 0.03793621 -0.00021855556 0.029102672 -0.04448463 0.040027127 0.026286736 0.006430593 0.042633858 0.04307557 -0.03861802 0.042900942 -0.017865932 0.037632357 0.039484236 -0.017225295 0.03997809 -0.018450925 -0.041787494 0.0450809 -0.0436247 -0.018328631 -0.00086723105 -0.00033213268 0.040744822 0.041220132 -0.018879661 -0.043475185 -0.043793842 0.042733774
0.11911912 0.040899385 0.006200254 0.00041709002 -0.043490652 0.027736897 0.041615788 0.0048112124 -0.04311004 0.0046062297 0.030867312 0.041078486 -0.017364005 0.044067122 -0.039573018 -0.016242836 0.044119645 -0.038129486 0.029452806 0.039229292 -0.017117154 0.030510759 0.038305793 -0.00020857458 0.029345213 -0.044807717 0.04036274 0.026527928 0.0064860573 0.042925574 0.04337774 -0.03889367 0.043200064 -0.017959898 0.03794312 0.039867245 -0.017321927 0.040326912 -0.018541832 -0.04215375 0.045388028 -0.04393479 -0.018414464 -0.0008394171 -0.00031397282 0.041042395 0.04158282 -0.018966291 -0.04378583 -0.044130154 0.043097805
0.12012012 0.041234035 0.0062639555 0.000418087 -0.043837283 0.027964685 0.041973364 0.0048617874 -0.043465182 0.004684485 0.031066097 0.041354198 -0.017458191 0.044380467 -0.039832104 -0.016364217 0.04446611 -0.038407683 0.029665967 0.03956756 -0.017216006 0.030725008 0.038675047 -0.0001971086 0.02958806 -0.045130454 0.040698633 0.026770394 0.0065423353 0.043217935 0.043679193 -0.03916842 0.043498646 -0.018052723 0.038254455 0.040250238 -0.017417507 0.040674876 -0.018631816 -0.042519737 0.04569466 -0.0442441 -0.018498946 -0.0008105815 -0.00029493892 0.041340422 0.041944686 -0.019051867 -0.044096176 -0.0444663 0.043461528
0.12112112 0.041569136 0.006328429 0.0004199003 -0.0441833 0.028193735 0.042330153 0.0049135946 -0.04381979 0.0047638663 0.03126559 0.04163022 -0.017551592 0.04469321 -0.04009025 -0.01648444 0.04481232 -0.038684953 0.029879894 0.039905556 -0.01731385 0.030940102 0.039043818 -0.00018533436 0.029830977 -0.045452815 0.041034363 0.027013762 0.006599222 0.043510303 0.043980166 -0.03944264 0.043796554 -0.018144641 0.038566586 0.040632263 -0.017511688 0.04102265 -0.018720105 -0.042885114 0.046001326 -0.044552702 -0.018582122 -0.0007807354 -0.00027462817 0.04163838 0.042305835 -0.019135749 -0.044405572 -0.044801634 0.043825068
0.122122124 0.04190435 0.006393702 0.0004224556 -0.04452887 0.028423477 0.042687323 0.0049670623 -0.04417376 0.004844733 0.031465482 0.041906618 -0.017643759 0.045005053 -0.04034751 -0.016604008 0.045158505 -0.038961556 0.030094577 0.04024303 -0.017410414 0.031155428 0.039412145 -0.00017201318 0.030074587 -0.045774702 0.04137 0.027257942 0.0066571888 0.04380287 0.0442801 -0.03971613 0.044093583 -0.018235253 0.038879137 0.041013695 -0.017605161 0.041369718 -0.018807553 -0.04325006 0.04630754 -0.044860605 -0.01866411 -0.00075001526 -0.0002536967 0.041936766 0.042666312 -0.019218354 -0.04471452 -0.045136936 0.044188317
0.123123124 0.042239703 0.006459729 0.0004261681 -0.044873845 0.028654331 0.043044187 0.0050217174 -0.04452767 0.004925757 0.031665947 0.042183395 -0.017735006 0.04531594 -0.040604025 -0.016722463 0.045504086 -0.039237387 0.030309834 0.040580157 -0.017506119 0.03137118 0.039780322 -0.00015799864 0.030318564 -0.046096426 0.041705914 0.027503395 0.0067157643 0.044095457 0.0445796 -0.0399889 0.044390235 -0.018324884 0.039192457 0.04139447 -0.01769734 0.041716207 -0.018893763 -0.04361456 0.046613358 -0.045167927 -0.018744912 -0.0007185119 -0.00023117545 0.042235203 0.043025795 -0.019299652 -0.045022756 -0.04547185 0.044551466
0.124124125 0.042575117 0.0065266164 0.00043036928 -0.045218762 0.028885936 0.043401178 0.005077873 -0.044880506 0.005008311 0.03186724 0.042460404 -0.017825333 0.04562621 -0.040859528 -0.016839981 0.045849275 -0.039511938 0.030525932 0.040917132 -0.017600635 0.031587563 0.04014796 -0.00014286977 0.030562999 -0.04641766 0.042041417 0.027749363 0.006775124 0.0443883 0.044878278 -0.04026063 0.044685908 -0.018413117 0.03950611 0.041774858 -0.01778839 0.042062305 -0.018978698 -0.043978717 0.046919186 -0.04547464 -0.018824702 -0.00068583456 -0.00020807586 0.04253381 0.04338468 -0.019379525 -0.045330595 -0.045806397 0.044913642
0.12512513 0.042910602 0.006594274 0.0004354017 -0.04556268 0.029118534 0.04375785 0.0051350947 -0.045232866 0.005091559 0.032068722 0.0427377 -0.017914545 0.04593592 -0.04111405 -0.01695704 0.046194308 -0.039786134 0.03074268 0.04125359 -0.017694574 0.031804286 0.040515136 -0.00012679189 0.03080744 -0.04673885 0.042377315 0.027996503 0.0068355957 0.044681408 0.04517624 -0.040531542 0.044981204 -0.01850046 0.039820593 0.04215438 -0.01787879 0.042407706 -0.019062132 -0.044342402 0.047224365 -0.045780778 -0.018902935 -0.00065268506 -0.00018410408 0.042832367 0.043743167 -0.019457761 -0.04563721 -0.046140485 0.04527572
0.12612613 0.0432463 0.0066624912 0.0004414441 -0.0459063 0.029351676 0.044114105 0.0051939655 -0.045584716 0.0051761135 0.032270677 0.04301547 -0.01800263 0.04624415 -0.041367427 -0.017072491 0.04653875 -0.040058866 0.03096002 0.041589834 -0.01778716 0.03202154 0.04088191 -0.0001099424 0.031052412 -0.047059387 0.042712595 0.028244097 0.0068965564 0.044974323 0.045473818 -0.040801812 0.045276042 -0.018586868 0.040135346 0.04253322 -0.017967774 0.042752687 -0.01914457 -0.04470568 0.047529284 -0.04608624 -0.018980308 -0.00061826105 -0.00015892996 0.043131392 0.04410058 -0.019535244 -0.045943975 -0.046474315 0.045637585
0.12712713 0.043582078 0.006731497 0.00044812425 -0.046249386 0.029585898 0.04447027 0.0052539026 -0.045936182 0.0052613486 0.03247328 0.04329329 -0.018089792 0.04655235 -0.041620165 -0.017187724 0.04688265 -0.04033096 0.031178113 0.041925702 -0.01787869 0.032239255 0.041248236 -9.197998e-05 0.031297427 -0.047379747 0.04304817 0.028493112 0.006958347 0.04526762 0.04577029 -0.04107088 0.045569744 -0.01867182 0.040450476 0.04291139 -0.018056124 0.04309713 -0.01922585 -0.045068398 0.047833867 -0.04639095 -0.019056207 -0.0005832587 -0.00013277563 0.04343029 0.04445716 -0.01961112 -0.04624928 -0.046807602 0.045998864
0.12812813 0.04391782 0.0068016434 0.00045568007 -0.046591874 0.029820604 0.04482648 0.0053151315 -0.046286874 0.005347367 0.0326763 0.043571293 -0.018176021 0.0468594 -0.041871626 -0.017301362 0.047226127 -0.04060209 0.031396825 0.042261172 -0.017969571 0.032457106 0.04161437 -7.287366e-05 0.03154285 -0.04769975 0.043383304 0.028742256 0.007020819 0.045560807 0.046066485 -0.041339584 0.045863196 -0.018756028 0.04076617 0.04328876 -0.018143225 0.043441158 -0.019305868 -0.045430653 0.048138104 -0.046694957 -0.01913107 -0.000547054 -0.00010608998 0.043729376 0.044813145 -0.019685749 -0.04655465 -0.047140755 0.04635963
0.12912913 0.04425348 0.0068718465 0.00046390318 -0.046933725 0.030056126 0.045181945 0.005377488 -0.046636954 0.005434394 0.03287962 0.043849695 -0.018261252 0.047165815 -0.042122565 -0.017414572 0.047569033 -0.040872447 0.031615786 0.0425964 -0.018059293 0.032675732 0.04197995 -5.3026946e-05 0.031788744 -0.04801932 0.043718223 0.028992377 0.007084404 0.04585389 0.046361707 -0.041606978 0.046155978 -0.018838752 0.041082196 0.04366568 -0.018229347 0.043784235 -0.019384727 -0.045792505 0.04844196 -0.046998505 -0.019204685 -0.000510318 -7.812586e-05 0.04402844 0.045168374 -0.019759072 -0.046859156 -0.047473576 0.046720054
0.13013013 0.04458911 0.0069431765 0.00047306204 -0.0472752 0.030292386 0.045537084 0.0054411064 -0.046986617 0.0055221757 0.03308349 0.044127956 -0.01834558 0.047471292 -0.042372182 -0.017526472 0.047911663 -0.041141585 0.03183569 0.04293124 -0.018147929 0.032894246 0.042344876 -3.203773e-05 0.032034278 -0.04833876 0.044053044 0.029243086 0.0071484316 0.04614703 0.046656545 -0.041873362 0.04644821 -0.01892112 0.04139872 0.04404177 -0.018314429 0.044127177 -0.019462487 -0.046153642 0.04874544 -0.047301326 -0.019277483 -0.00047252863 -4.9601775e-05 0.04432729 0.045522753 -0.019831236 -0.047162767 -0.047805898 0.04707957
0.13113113 0.04492468 0.00701504 0.0004830223 -0.047616094 0.030529205 0.045892235 0.005506238 -0.047335446 0.0056105936 0.033287656 0.044406507 -0.018428896 0.047776207 -0.042621113 -0.017637644 0.048253484 -0.041409753 0.03205601 0.04326577 -0.018235525 0.033113528 0.042709388 -1.0409392e-05 0.032280758 -0.048657738 0.04438755 0.029494714 0.007213394 0.046440102 0.04695085 -0.042139195 0.046739936 -0.01900209 0.041715074 0.044416893 -0.018398456 0.044469316 -0.019538805 -0.04651438 0.04904818 -0.047603384 -0.019349229 -0.0004341912 -1.9754982e-05 0.044626262 0.045876633 -0.019902151 -0.047465876 -0.048137728 0.04743866
0.13213213 0.045260224 0.007087689 0.00049360516 -0.04795653 0.030766882 0.04624647 0.0055723204 -0.0476838 0.005700197 0.033492338 0.04468529 -0.018511053 0.048080232 -0.042869005 -0.017747747 0.04859506 -0.04167734 0.032276697 0.043600034 -0.018322455 0.033332765 0.043073423 1.2123026e-05 0.032526772 -0.048976447 0.04472164 0.029746752 0.0072787246 0.046733223 0.047244336 -0.042403925 0.047030754 -0.01908214 0.042032372 0.0447915 -0.018481696 0.044810936 -0.01961444 -0.046874687 0.04935038 -0.047904838 -0.019419622 -0.00039496482 1.0729535e-05 0.04492541 0.046229277 -0.019971702 -0.047768302 -0.04846926 0.047797192
0.13313313 0.045595538 0.0071610184 0.0005049596 -0.04829641 0.031004911 0.04660083 0.005639231 -0.04803172 0.0057901395 0.03369719 0.044964094 -0.018592542 0.048383545 -0.043115884 -0.017857047 0.048935466 -0.041943785 0.03249806 0.043933444 -0.018408181 0.033552337 0.043437026 3.587245e-05 0.032773152 -0.049294773 0.04505539 0.029999128 0.0073448718 0.047026146 0.047537334 -0.042667907 0.047321383 -0.019160941 0.04234929 0.045165215 -0.018563809 0.045151886 -0.01968865 -0.04723443 0.049652353 -0.04820577 -0.0194889 -0.00035504275 4.2147934e-05 0.045224342 0.046581224 -0.020040093 -0.04807016 -0.048800826 0.04815523
0.13413413 0.04593069 0.007234806 0.00051716017 -0.048635863 0.03124356 0.04695438 0.0057077766 -0.04837897 0.00588106 0.033902515 0.045243118 -0.018672857 0.04868601 -0.043362066 -0.01796547 0.04927569 -0.04220923 0.032719497 0.04426695 -0.01849306 0.03377235 0.04379974 6.0035847e-05 0.033019587 -0.04961286 0.045388997 0.03025233 0.0074118795 0.047319 0.04782965 -0.04293073 0.047611237 -0.019239029 0.042667124 0.04553801 -0.018644925 0.045492005 -0.019762054 -0.047593486 0.04995372 -0.048505824 -0.019557454 -0.00031441008 7.427833e-05 0.045522988 0.04693229 -0.020107368 -0.048371408 -0.049131617 0.048512183
0.13513513 0.046265755 0.0073090084 0.00053007435 -0.04897451 0.031482473 0.04730758 0.0057773446 -0.048725493 0.005972677 0.034108076 0.045521777 -0.018752387 0.04898781 -0.043606892 -0.01807288 0.049614847 -0.042474005 0.032941923 0.044599935 -0.018577108 0.033992372 0.044162244 8.52244e-05 0.03326606 -0.04993037 0.04572197 0.030505825 0.007479568 0.047611892 0.04812131 -0.04319266 0.04790056 -0.01931566 0.04298485 0.045910034 -0.018725315 0.04583186 -0.01983396 -0.047952216 0.05025443 -0.048805445 -0.019624775 -0.0002728554 0.0001071787 0.0458217 0.047282547 -0.020173712 -0.04867193 -0.049461946 0.04886872
0.13613613 0.04660063 0.0073839654 0.00054349215 -0.04931243 0.031722303 0.047660224 0.0058477735 -0.0490713 0.00606493 0.034314036 0.045800578 -0.01883113 0.0492889 -0.043851096 -0.01817934 0.049953446 -0.042737443 0.033164613 0.044932444 -0.018660234 0.03421266 0.0445241 0.000111393165 0.033512473 -0.050247908 0.04605457 0.030760014 0.007547507 0.04790454 0.048412517 -0.04345371 0.048189007 -0.019391714 0.04330252 0.046281375 -0.018804695 0.046171103 -0.019905021 -0.04831029 0.050554637 -0.04910419 -0.019691175 -0.00023069582 0.00014119362 0.046120062 0.047632255 -0.020238746 -0.048971694 -0.049792442 0.049224325
0.13713713 0.046935003 0.007459484 0.00055802404 -0.04965027 0.03196232 0.04801219 0.005919583 -0.049416717 0.0061575803 0.03451972 0.04607961 -0.018908534 0.049589142 -0.044094305 -0.018284699 0.050291475 -0.04299999 0.03338733 0.04526458 -0.018742338 0.034433182 0.0448853 0.00013828883 0.033759087 -0.050564975 0.046387054 0.031014571 0.0076164408 0.048196938 0.048702992 -0.04371354 0.04847741 -0.019466488 0.04362053 0.04665175 -0.018883362 0.046509486 -0.019975234 -0.04866777 0.050854113 -0.049402628 -0.01975673 -0.00018800213 0.00017573987 0.046418417 0.04798079 -0.02030256 -0.049271204 -0.05012227 0.049579386
0.13813815 0.047269132 0.0075358353 0.00057302974 -0.049987238 0.03220279 0.04836382 0.00599185 -0.0497612 0.006251107 0.034726236 0.046358548 -0.018985478 0.049888574 -0.044336885 -0.018389288 0.050628755 -0.0432617 0.03361059 0.045596406 -0.018823743 0.03465397 0.045245964 0.00016602897 0.034005415 -0.05088189 0.04671873 0.03126939 0.007685848 0.048489645 0.04899294 -0.04397274 0.048764896 -0.019540714 0.043938514 0.04702155 -0.0189612 0.04684743 -0.020043945 -0.04902485 0.05115311 -0.049700256 -0.019821052 -0.00014470168 0.00021061255 0.04671671 0.048328348 -0.02036556 -0.04956997 -0.050451845 0.049933445
0.13913915 0.047603298 0.0076123457 0.00058865966 -0.050323952 0.032443766 0.048714537 0.0060654255 -0.050105263 0.006345193 0.03493306 0.046637375 -0.019061532 0.05018734 -0.0445784 -0.018493399 0.050964944 -0.043522503 0.033834193 0.04592748 -0.018904256 0.03487475 0.04560613 0.00019473606 0.034251917 -0.051198374 0.047049835 0.03152471 0.0077560255 0.048781436 0.049282156 -0.04423075 0.049051743 -0.019613765 0.04425639 0.04738988 -0.019037936 0.047184777 -0.020112032 -0.04938117 0.0514516 -0.049997266 -0.01988472 -0.00010054209 0.00024667243 0.047014385 0.048675418 -0.020427164 -0.049867965 -0.05078099 0.05028693
0.14014015 0.04793673 0.0076893 0.0006050775 -0.050659843 0.03268502 0.049064964 0.0061400384 -0.050448596 0.0064398255 0.03513939 0.046916317 -0.019136572 0.0504853 -0.04481891 -0.018596008 0.051300365 -0.043782398 0.034058098 0.04625846 -0.018983966 0.035095677 0.045965493 0.00022358727 0.034498353 -0.051514562 0.047380652 0.03178001 0.007826557 0.049073342 0.049570784 -0.04448781 0.04933825 -0.019685851 0.04457457 0.047757678 -0.019114064 0.047521427 -0.020178707 -0.049737252 0.05174896 -0.050293557 -0.01994723 -5.610264e-05 0.00028375722 0.047311902 0.04902124 -0.020487726 -0.050165094 -0.05110997 0.050639592
0.14114115 0.04826996 0.0077669956 0.0006222953 -0.050995335 0.03292643 0.04941448 0.0062154364 -0.050791487 0.0065350826 0.03534637 0.04719479 -0.019210799 0.050782513 -0.04505861 -0.018697992 0.051635113 -0.044041164 0.034282226 0.046588838 -0.019062743 0.035316553 0.046324145 0.00025374815 0.034744535 -0.051830422 0.0477106 0.032035913 0.007897771 0.049365077 0.049858894 -0.04474399 0.04962414 -0.01975712 0.044892374 0.04812468 -0.019189095 0.047857188 -0.020244895 -0.050092574 0.052046154 -0.050589494 -0.020009253 -1.0802178e-05 0.00032095634 0.047609404 0.049366143 -0.020547682 -0.050461974 -0.05143858 0.050990954
0.14214215 0.048602812 0.00784515 0.00064009265 -0.05133005 0.03316812 0.049763493 0.0062918747 -0.051133584 0.006630795 0.035553556 0.047473468 -0.019284178 0.051078852 -0.045297448 -0.01879925 0.051969107 -0.044299066 0.03450654 0.046918847 -0.019140732 0.03553753 0.046682175 0.000284411 0.03499062 -0.052146077 0.048040364 0.032291826 0.00796922 0.049656328 0.050146252 -0.0449992 0.0499096 -0.019827543 0.045210436 0.04849052 -0.019263575 0.04819231 -0.020309862 -0.050447393 0.0523424 -0.05088484 -0.020070547 3.477838e-05 0.0003590479 0.047906227 0.049710456 -0.020606479 -0.050758153 -0.051766656 0.051341847
0.14314315 0.04893509 0.007923556 0.0006582462 -0.05166426 0.033410355 0.050111547 0.0063689784 -0.051475205 0.0067269215 0.0357605 0.047751587 -0.019356845 0.051374633 -0.04553548 -0.01889948 0.052301995 -0.044556104 0.03473091 0.047248263 -0.019218454 0.035758488 0.04703957 0.00031596632 0.035236657 -0.05246118 0.04836917 0.032548267 0.008041354 0.049947318 0.05043312 -0.04525335 0.050194293 -0.019897057 0.04552806 0.048855294 -0.019337164 0.04852704 -0.020373909 -0.05080178 0.052637924 -0.05117924 -0.020130327 8.092029e-05 0.00039783493 0.048202913 0.050053824 -0.020664308 -0.051053602 -0.052094467 0.05169178
0.14414415 0.049266886 0.00800224 0.0006773202 -0.05199798 0.03365248 0.050458856 0.006447152 -0.051816065 0.0068236254 0.035967767 0.04802982 -0.019428648 0.051669598 -0.045772694 -0.018998923 0.052634075 -0.044812534 0.034955606 0.047576938 -0.019294765 0.035979666 0.047396384 0.00034811418 0.03548242 -0.052776273 0.048697222 0.032804664 0.0081138695 0.05023814 0.05071937 -0.04550667 0.05047863 -0.019965593 0.045845654 0.04921927 -0.019409847 0.04886061 -0.020437093 -0.051155526 0.05293273 -0.051473245 -0.0201899 0.0001278799 0.0004372017 0.04849919 0.050396066 -0.020721294 -0.051348712 -0.05242204 0.052040584
0.14514515 0.049598437 0.008081859 0.00069692894 -0.052331343 0.03389499 0.050805543 0.0065261843 -0.052156392 0.0069205486 0.036175266 0.048308004 -0.01949971 0.051963747 -0.04600894 -0.01909765 0.052965377 -0.04506752 0.03518037 0.047905333 -0.019370437 0.036200646 0.04775224 0.00038067624 0.035728004 -0.053091362 0.049024932 0.033061173 0.008187038 0.050528612 0.051005013 -0.045759067 0.050762158 -0.020033607 0.046163503 0.04958246 -0.01948201 0.049193725 -0.02049946 -0.051508527 0.05322682 -0.0517667 -0.020248657 0.00017499877 0.00047711655 0.048794955 0.0507374 -0.020777253 -0.051643126 -0.052749358 0.0523886
0.14614615 0.04992925 0.008161297 0.00071723666 -0.05266396 0.034137554 0.051151514 0.0066058845 -0.05249591 0.0070180497 0.036382407 0.048585556 -0.019570088 0.052256953 -0.046244517 -0.019195547 0.05329533 -0.045321744 0.035405293 0.04823342 -0.019445455 0.036421727 0.048107635 0.00041420362 0.035973374 -0.053405844 0.049351785 0.033317603 0.00826068 0.050818708 0.05128986 -0.04601039 0.051045094 -0.020100389 0.046480607 0.049944423 -0.019553566 0.04952616 -0.020561041 -0.051861204 0.05352007 -0.05205935 -0.020306315 0.00022285944 0.00051765214 0.04909033 0.05107769 -0.020832427 -0.05193682 -0.05307614 0.05273545
0.14714715 0.050259523 0.008241358 0.000737824 -0.052996144 0.03438023 0.051496346 0.0066863415 -0.052835092 0.0071158437 0.036589887 0.048863225 -0.019639768 0.05254948 -0.046479262 -0.019292388 0.053624745 -0.045575287 0.035630316 0.048560753 -0.019519925 0.036642473 0.048462037 0.00044850283 0.036218442 -0.05372016 0.0496778 0.03357418 0.00833453 0.05110817 0.051574234 -0.046260566 0.051327854 -0.020166753 0.04679772 0.050305452 -0.019624261 0.049857765 -0.020621656 -0.052213356 0.05381275 -0.052351706 -0.020363722 0.0002706889 0.00055851415 0.049385265 0.05141728 -0.020886812 -0.052230146 -0.053402748 0.05308123
0.14814815 0.05058921 0.008321773 0.0007591981 -0.05332775 0.03462283 0.051840533 0.006767853 -0.05317357 0.0072136344 0.036797065 0.04914028 -0.019708766 0.052841466 -0.04671297 -0.019388543 0.05395314 -0.045827743 0.035855502 0.048887763 -0.019593623 0.036863577 0.048816 0.00048280018 0.036463298 -0.054034065 0.05000311 0.033830896 0.008408748 0.051397465 0.051858082 -0.046510115 0.051609624 -0.020232346 0.047114346 0.05066543 -0.019694228 0.050188974 -0.020681381 -0.05256517 0.054104142 -0.052643314 -0.020420149 0.0003193179 0.0006002968 0.049679838 0.051755685 -0.02094007 -0.05252274 -0.053728987 0.053426165
0.14914915 0.050918326 0.008402305 0.0007811382 -0.05365895 0.034865797 0.052183624 0.0068495385 -0.053511407 0.007312227 0.037004523 0.04941728 -0.019776842 0.053132206 -0.046946507 -0.019484075 0.05428031 -0.04607924 0.036080398 0.049213987 -0.019666458 0.037084334 0.049168836 0.00051813736 0.036707643 -0.054347835 0.050327864 0.03408737 0.008483662 0.051686116 0.052141324 -0.046758547 0.051891048 -0.02029727 0.047430728 0.051024552 -0.019763673 0.050518833 -0.02074042 -0.05291615 0.054394994 -0.052934613 -0.020476041 0.00036828662 0.0006424787 0.04997393 0.052093197 -0.020992776 -0.05281483 -0.05405519 0.05376995
0.15015015 0.05124685 0.008483341 0.0008033584 -0.053989574 0.03510855 0.052525744 0.006932458 -0.05384886 0.007410831 0.037212007 0.049693856 -0.019844517 0.053422447 -0.04717893 -0.019578641 0.054606676 -0.04633021 0.036305603 0.04953965 -0.019738864 0.03730488 0.049520858 0.00055380096 0.036951758 -0.05466147 0.05065141 0.034344003 0.008558664 0.0519745 0.05242408 -0.04700589 0.052171774 -0.020361168 0.04774696 0.05138213 -0.019832483 0.050848488 -0.020798555 -0.053266786 0.054684922 -0.053225152 -0.020531341 0.00041741738 0.00068483595 0.050267465 0.052429397 -0.021044936 -0.05310646 -0.05438091 0.054112643
0.15115115 0.051574677 0.008564596 0.0008263071 -0.05431932 0.035351165 0.052867547 0.0070154928 -0.054185316 0.0075098043 0.037419442 0.04997015 -0.019911524 0.053711955 -0.04741033 -0.019672789 0.054931797 -0.046580106 0.036530416 0.04986495 -0.019810885 0.03752517 0.04987219 0.000590221 0.03719538 -0.05497475 0.05097447 0.034600545 0.008634066 0.05226235 0.052705877 -0.04725267 0.052451983 -0.020424638 0.04806284 0.05173896 -0.019900624 0.05117711 -0.020856095 -0.053616665 0.05497426 -0.05351516 -0.020585928 0.0004668117 0.0007279515 0.05056027 0.052764982 -0.021095714 -0.05339727 -0.054706585 0.05445402
0.15215215 0.051901687 0.008645864 0.0008497741 -0.054649226 0.03559406 0.053207852 0.0070994785 -0.054521456 0.0076089962 0.037626594 0.05024577 -0.019977579 0.05400063 -0.04764127 -0.019765973 0.055255678 -0.046829093 0.036755465 0.05018939 -0.019881804 0.037745394 0.050222732 0.0006270255 0.03743879 -0.055287942 0.05129622 0.03485672 0.008709747 0.05254975 0.05298731 -0.047498256 0.05273168 -0.020487275 0.048378002 0.05209476 -0.019968305 0.051504787 -0.020912893 -0.053966276 0.05526248 -0.053804778 -0.020639908 0.0005165918 0.0007715111 0.050852545 0.053099304 -0.021146344 -0.053687863 -0.05503169 0.054794516
0.15315315 0.0522281 0.008727384 0.0008734199 -0.054978002 0.035836443 0.05354692 0.007183878 -0.054857194 0.007708246 0.03783365 0.050521173 -0.020043353 0.054288454 -0.04787151 -0.019858455 0.055578526 -0.047077574 0.036980152 0.05051357 -0.019952504 0.037965257 0.05057242 0.0006642903 0.037681546 -0.05560091 0.05161747 0.03511281 0.008785667 0.05283659 0.05326793 -0.047743116 0.05301072 -0.020549197 0.048692934 0.052449342 -0.020035213 0.051831856 -0.020969125 -0.05431529 0.055549804 -0.05409389 -0.020693578 0.00056665344 0.000815246 0.051144354 0.053432763 -0.021195978 -0.053977933 -0.05535674 0.055133503
0.15415415 0.05255403 0.008809316 0.0008976734 -0.055306673 0.03607918 0.053885505 0.0072689597 -0.05519198 0.0078076255 0.038040183 0.050796185 -0.020108592 0.05457539 -0.048101064 -0.01995033 0.055900566 -0.047325 0.037205 0.0508368 -0.020022638 0.038184997 0.0509213 0.00070207333 0.037924055 -0.055913705 0.05193757 0.035368577 0.00886191 0.053123068 0.053547964 -0.047986884 0.05328933 -0.020610288 0.049007326 0.052802764 -0.020101678 0.052158013 -0.021024229 -0.05466379 0.055836286 -0.054382287 -0.020746354 0.0006169784 0.0008595905 0.051435623 0.053765107 -0.0212453 -0.054267377 -0.055681374 0.05547165
0.15515515 0.052878823 0.008891233 0.00092223985 -0.055634767 0.036321275 0.054222792 0.0073545915 -0.05552638 0.00790742 0.03824728 0.051070973 -0.02017306 0.054861896 -0.048329934 -0.0200414 0.0562214 -0.047571592 0.037429623 0.05115964 -0.020092133 0.038404603 0.051269226 0.000740272 0.038166188 -0.05622608 0.05225679 0.0356244 0.008938584 0.053409003 0.053827394 -0.048229937 0.053567175 -0.020670963 0.049321547 0.053155243 -0.020167593 0.052483533 -0.02107893 -0.055012014 0.05612186 -0.05467045 -0.020798748 0.00066761463 0.000904185 0.051726297 0.05409627 -0.021293852 -0.0545563 -0.056005906 0.05580829
0.15615615 0.05320322 0.008973414 0.0009476675 -0.055962365 0.036563378 0.054559223 0.0074404865 -0.0558603 0.008007076 0.03845385 0.05134501 -0.020237051 0.055147137 -0.048558213 -0.020132083 0.05654081 -0.047817454 0.037654076 0.05148174 -0.020161228 0.038623713 0.051616345 0.00077882665 0.038407203 -0.056538545 0.052574944 0.03587995 0.0090152845 0.053694192 0.054106474 -0.048471875 0.053844776 -0.02073143 0.04963483 0.053506624 -0.020233389 0.052808106 -0.021133097 -0.055359513 0.056406505 -0.054957867 -0.020850949 0.0007183966 0.0009491057 0.052015964 0.054426845 -0.021341601 -0.054844808 -0.05633017 0.056143958
0.15715715 0.053526532 0.009055341 0.0009730337 -0.05628961 0.036805343 0.054894503 0.007527123 -0.056193464 0.008106685 0.03866008 0.05161864 -0.020300522 0.055431735 -0.048785787 -0.02022192 0.056859296 -0.048062526 0.037878405 0.051803187 -0.02022973 0.038842447 0.051962443 0.0008180039 0.038648304 -0.056850504 0.052892365 0.036134664 0.0090921465 0.053978913 0.054384477 -0.048713155 0.05412133 -0.020790769 0.0499477 0.05385672 -0.02029834 0.053131856 -0.021186464 -0.05570631 0.05669015 -0.05524521 -0.020902617 0.0007693693 0.0009945447 0.05230521 0.054755922 -0.021388728 -0.05513291 -0.0566543 0.056478385
0.15815815 0.053848866 0.009137682 0.0009988023 -0.05661609 0.037046902 0.05522838 0.0076138778 -0.05652633 0.008206277 0.03886614 0.05189176 -0.020363402 0.055715807 -0.04901258 -0.020311102 0.057176374 -0.048306752 0.038102273 0.052124094 -0.020297863 0.039061107 0.052307982 0.000857254 0.03888879 -0.057162557 0.053208593 0.036389746 0.009169334 0.054262824 0.054662026 -0.048953168 0.05439753 -0.020849781 0.05025984 0.054205514 -0.020362964 0.05345472 -0.021239534 -0.056053113 0.056973148 -0.055531587 -0.020953646 0.0008203848 0.0010399225 0.052593708 0.05508415 -0.021435617 -0.0554205 -0.05697815 0.056811336
0.15915915 0.054170813 0.009220199 0.0010251489 -0.05694232 0.037288234 0.05556136 0.0077012246 -0.05685869 0.008306253 0.039072093 0.05216431 -0.020425953 0.055998605 -0.049239084 -0.02039966 0.057492398 -0.04855022 0.038326018 0.052444085 -0.020365681 0.03927915 0.052652158 0.00089703756 0.039128244 -0.057474338 0.05352394 0.036644183 0.009246671 0.05454654 0.05493917 -0.049192663 0.054673087 -0.0209079 0.05057163 0.054553334 -0.020426994 0.053777177 -0.021292023 -0.056399256 0.057254747 -0.055817846 -0.021004662 0.0008714867 0.001085893 0.052881293 0.055411104 -0.021481778 -0.055707417 -0.05730166 0.057143252
0.16016015 0.054491498 0.009302402 0.0010516725 -0.057268508 0.037529387 0.055893112 0.007789165 -0.05719027 0.008406018 0.03927752 0.052436467 -0.02048794 0.056280985 -0.04946479 -0.020487906 0.057807237 -0.04879309 0.03854925 0.05276374 -0.020432655 0.039496955 0.05299548 0.0009372828 0.03936774 -0.057786286 0.053837966 0.036897987 0.0093239425 0.05482937 0.05521562 -0.049431324 0.054948043 -0.020965885 0.050882597 0.054900136 -0.020490892 0.054098178 -0.02134362 -0.05674482 0.05753531 -0.056103732 -0.021055054 0.0009227956 0.0011318771 0.053168416 0.055737022 -0.021527495 -0.055994272 -0.057625137 0.057473693
0.16116115 0.054811515 0.00938493 0.00107839 -0.05759377 0.037769996 0.05622398 0.007877431 -0.057521496 0.008505855 0.039483037 0.052707907 -0.02054966 0.056562405 -0.049689673 -0.020575618 0.05812088 -0.049035247 0.038772706 0.053082604 -0.020499539 0.03971432 0.05333809 0.000977674 0.039606027 -0.05809795 0.05415095 0.037151556 0.009401319 0.05511147 0.05549123 -0.049669147 0.05522277 -0.021023517 0.051193085 0.05524555 -0.020554345 0.054418612 -0.021394834 -0.05709 0.05781492 -0.056389026 -0.021105034 0.0009740731 0.0011783047 0.053454638 0.056062147 -0.021572737 -0.056280684 -0.057948302 0.05780288
0.16216215 0.055130523 0.009467217 0.0011053279 -0.05791866 0.038010187 0.056553476 0.007965694 -0.05785244 0.008605345 0.039688107 0.05297881 -0.02061095 0.056843176 -0.049914423 -0.020662554 0.058433063 -0.049276777 0.038995307 0.053400714 -0.020566069 0.039931044 0.05367948 0.0010183912 0.039843746 -0.05840908 0.054463025 0.037404522 0.00947887 0.05539294 0.055766467 -0.04990599 0.05549661 -0.021080552 0.051502567 0.05558964 -0.0206171 0.054738175 -0.021445854 -0.057434894 0.05809396 -0.056674063 -0.02115506 0.0010255259 0.0012244792 0.05374022 0.056385823 -0.021617608 -0.056566294 -0.058271337 0.058130555
0.16316317 0.055448577 0.009549697 0.0011327125 -0.058243196 0.038250197 0.05688172 0.008054342 -0.058182582 0.008704907 0.03989247 0.053249244 -0.02067157 0.057122905 -0.05013824 -0.020749075 0.05874429 -0.04951749 0.03921782 0.053718068 -0.02063224 0.040147755 0.05402006 0.0010591219 0.040080983 -0.05872044 0.05477408 0.03765689 0.009556539 0.055673823 0.056041144 -0.05014225 0.055769794 -0.02113677 0.05181163 0.055932805 -0.020680198 0.055056702 -0.02149631 -0.057779104 0.05837155 -0.056958914 -0.021204548 0.0010768133 0.0012710674 0.054024868 0.056708448 -0.021662034 -0.05685184 -0.058594134 0.058456887
0.16416417 0.055765748 0.009631593 0.0011602745 -0.058567204 0.038489573 0.057209004 0.008143316 -0.058512453 0.008804319 0.040096983 0.053518873 -0.020731926 0.057402078 -0.050361935 -0.020835165 0.059053842 -0.049757652 0.03943979 0.054034855 -0.020698013 0.04036367 0.054359835 0.0011003278 0.040317416 -0.059031434 0.055083748 0.037909072 0.009633998 0.055954 0.05631464 -0.05037751 0.056042522 -0.021192914 0.05211975 0.05627464 -0.020742672 0.05537463 -0.021546023 -0.058122825 0.058648486 -0.057242867 -0.02125373 0.0011282021 0.0013180417 0.054308712 0.05703006 -0.021706032 -0.057136796 -0.058916703 0.058781892
0.16516517 0.05608196 0.009713935 0.0011881776 -0.058891073 0.038728606 0.057534687 0.008232703 -0.058841668 0.00890355 0.04030085 0.053787872 -0.020792281 0.057680234 -0.050584696 -0.020920511 0.059362456 -0.04999686 0.03966146 0.05435101 -0.020763474 0.040579103 0.05469818 0.0011415915 0.040553205 -0.05934242 0.055392385 0.038160466 0.00971168 0.05623352 0.05658785 -0.050612118 0.056314502 -0.021248674 0.052427184 0.056615114 -0.020804642 0.05569161 -0.02159535 -0.058466513 0.05892411 -0.057526655 -0.021302821 0.0011792313 0.0013649233 0.05459169 0.05735072 -0.021749761 -0.057421587 -0.059239328 0.05910573
0.16616617 0.056397367 0.0097961845 0.0012164069 -0.059214234 0.038967103 0.057859417 0.008321702 -0.05917062 0.009002716 0.040504478 0.054056272 -0.020852325 0.05795785 -0.05080726 -0.021005588 0.05966977 -0.050235625 0.039882723 0.054666128 -0.020828772 0.040794194 0.055036046 0.0011831501 0.04078805 -0.05965355 0.0556999 0.03841127 0.0097892545 0.056512207 0.05686043 -0.05084589 0.056586105 -0.021303957 0.05273385 0.056954734 -0.02086648 0.056007575 -0.021644559 -0.058809504 0.059198655 -0.057810344 -0.021351663 0.0012307805 0.0014117602 0.054873906 0.05767021 -0.021793181 -0.057705797 -0.059561558 0.059427883
0.16716717 0.056711502 0.009878029 0.0012445466 -0.05953747 0.03920507 0.05818276 0.0084114885 -0.05949898 0.009101555 0.040707298 0.054324087 -0.020911671 0.058234554 -0.05102962 -0.021090355 0.059975743 -0.050473865 0.04010348 0.054980855 -0.020893997 0.041008495 0.055372544 0.0012249174 0.041022256 -0.059964314 0.056006026 0.038661435 0.009866977 0.056790262 0.057132468 -0.05107932 0.056857213 -0.021359093 0.05303983 0.057292767 -0.020928126 0.056322526 -0.021693187 -0.05915229 0.059472293 -0.058093615 -0.021400416 0.001281881 0.0014589811 0.055155117 0.057988334 -0.021835873 -0.057989683 -0.05988378 0.059748963
0.16816817 0.05702465 0.0099598 0.0012728472 -0.059860095 0.039442487 0.05850474 0.008501198 -0.0598272 0.009200241 0.04090994 0.054591052 -0.02097063 0.058510285 -0.05125083 -0.021174645 0.060280025 -0.050711215 0.04032386 0.05529473 -0.02095869 0.04122248 0.055708222 0.0012668469 0.041255582 -0.060275093 0.056311093 0.03891131 0.009944697 0.05706761 0.057403773 -0.051311363 0.057127483 -0.021413516 0.0533447 0.057629906 -0.020989534 0.056636825 -0.021741938 -0.059494577 0.059744705 -0.058376398 -0.021448724 0.0013331126 0.001505977 0.055435777 0.058305755 -0.021878878 -0.058273327 -0.060205847 0.060068343
0.16916917 0.057336904 0.010041702 0.0013015054 -0.060182504 0.039679408 0.05882571 0.00859104 -0.06015435 0.009298673 0.041112233 0.054857522 -0.02102962 0.058785435 -0.051471867 -0.021258354 0.06058349 -0.05094825 0.040543407 0.055608 -0.021023337 0.041435834 0.056042984 0.0013088344 0.04148811 -0.060585737 0.056615118 0.03916001 0.010022013 0.057344064 0.05767451 -0.051542766 0.057397332 -0.021468012 0.053648796 0.05796573 -0.021051122 0.05695023 -0.021789944 -0.05983629 0.060016442 -0.05865891 -0.021497348 0.0013837761 0.0015532263 0.055715255 0.058622025 -0.021921199 -0.058556408 -0.060527697 0.060386553
0.17017017 0.057647854 0.0101232445 0.0013300446 -0.06050455 0.03991555 0.059145406 0.008681103 -0.060481794 0.009396714 0.041314114 0.05512311 -0.021088313 0.059059717 -0.051692586 -0.021341799 0.060885623 -0.051184572 0.040762965 0.05592015 -0.021087628 0.041648474 0.056376405 0.0013509097 0.041719913 -0.06089641 0.0569176 0.03940815 0.010099493 0.05761973 0.0579446 -0.051773738 0.057666432 -0.021522125 0.05395226 0.058300253 -0.021112118 0.057262927 -0.021838026 -0.060177676 0.06028687 -0.05894099 -0.02154551 0.0014347362 0.0016002192 0.055993766 0.058936667 -0.021963462 -0.058839448 -0.060849383 0.060703095
0.17117117 0.057958134 0.010204338 0.0013587011 -0.06082596 0.040151127 0.05946361 0.008771356 -0.060808375 0.009494576 0.041515153 0.055388007 -0.021146737 0.05933313 -0.051912908 -0.021424958 0.061186146 -0.051420316 0.04098161 0.056232043 -0.021151844 0.04186068 0.05670906 0.0013933992 0.041950636 -0.061207026 0.05721895 0.039655518 0.010176807 0.057894908 0.058214035 -0.05200398 0.057934977 -0.02157582 0.054254398 0.05863358 -0.021172784 0.05757421 -0.0218852 -0.060519107 0.060556233 -0.05922281 -0.02159372 0.0014853089 0.0016475231 0.056271646 0.05925089 -0.02200564 -0.059122078 -0.061171293 0.06101831
0.17217217 0.05826698 0.010285519 0.0013877435 -0.061147347 0.04038643 0.0597805 0.0088611925 -0.06113448 0.009592165 0.041715983 0.05565231 -0.02120497 0.059606187 -0.052132756 -0.021507464 0.061485343 -0.05165552 0.041199762 0.056543052 -0.02121593 0.04207181 0.057040934 0.0014355176 0.042180672 -0.061517432 0.05751897 0.03990239 0.010254119 0.058168985 0.05848306 -0.052233547 0.05820306 -0.02162944 0.05455589 0.058965832 -0.021233855 0.057884842 -0.021932704 -0.060859628 0.06082439 -0.059504487 -0.021641739 0.0015356529 0.0016945275 0.0565483 0.05956371 -0.022047518 -0.059404314 -0.061492756 0.061331943
0.17317317 0.058575105 0.010366374 0.0014165773 -0.06146825 0.04062069 0.060096063 0.008951384 -0.06146069 0.009689277 0.041916084 0.0559157 -0.021262983 0.059878178 -0.052352197 -0.021589957 0.061783213 -0.051890086 0.04141727 0.056853145 -0.021279836 0.04228291 0.057371344 0.0014777668 0.042409856 -0.0618278 0.05781805 0.040148363 0.010331056 0.058442447 0.058751132 -0.052462537 0.05847057 -0.021682573 0.054856367 0.05929656 -0.021294376 0.058194626 -0.021979464 -0.061200194 0.061091684 -0.059785932 -0.02168986 0.0015860717 0.0017418431 0.056824286 0.059875425 -0.022089027 -0.05968649 -0.061814368 0.061644245
0.17417417 0.05888186 0.010446985 0.0014458564 -0.06178882 0.04085441 0.06041052 0.009041498 -0.061785974 0.00978606 0.042115685 0.056178357 -0.02132104 0.060149428 -0.052571405 -0.021672254 0.06207996 -0.0521244 0.041634243 0.057162534 -0.02134379 0.042492934 0.057700913 0.001520104 0.042638194 -0.06213828 0.058115654 0.040393606 0.010407903 0.05871509 0.059019037 -0.052690677 0.05873766 -0.021735497 0.055156037 0.059626214 -0.021355152 0.05850369 -0.022026345 -0.06154018 0.061357737 -0.060067005 -0.021738164 0.0016361461 0.0017887566 0.057099164 0.060185913 -0.022130657 -0.059968293 -0.062135674 0.061955117
0.17517518 0.059187554 0.010527359 0.0014747316 -0.062109277 0.041087367 0.06072335 0.009131537 -0.062111676 0.009882512 0.042314738 0.056440372 -0.021378487 0.060419954 -0.05279027 -0.021754017 0.062374994 -0.052357998 0.04185063 0.057471 -0.021407388 0.042702407 0.058029473 0.0015624261 0.04286542 -0.06244874 0.05841184 0.04063792 0.010484512 0.058986936 0.05928625 -0.052918296 0.05900399 -0.021788348 0.055454496 0.059954446 -0.021415707 0.05881168 -0.02207281 -0.06188015 0.06162292 -0.06034778 -0.021786053 0.001685848 0.001835549 0.05737322 0.060495548 -0.022172108 -0.06024977 -0.062456854 0.06226438
0.17617618 0.059492245 0.010607327 0.0015038007 -0.06242957 0.041319575 0.06103499 0.009221589 -0.062436335 0.0099787675 0.04251351 0.056701504 -0.021436293 0.060689755 -0.053008683 -0.021835648 0.06266916 -0.052591372 0.042066228 0.057779204 -0.02147094 0.0429111 0.05835704 0.0016046423 0.043091804 -0.06275912 0.058707055 0.04088134 0.010560983 0.059257787 0.05955275 -0.053145394 0.059269883 -0.02184102 0.055752162 0.06028177 -0.021476172 0.059118617 -0.022119468 -0.06221945 0.06188668 -0.060628332 -0.02183406 0.0017354274 0.0018823532 0.05764601 0.060804125 -0.02221316 -0.060531124 -0.062777996 0.06257225
0.17717718 0.059795815 0.010687042 0.0015327206 -0.062749304 0.041551054 0.061345194 0.009311385 -0.062760755 0.010074294 0.042711362 0.05696177 -0.02149374 0.06095885 -0.05322706 -0.02191683 0.06296149 -0.05282411 0.042281296 0.05808635 -0.021534689 0.04311908 0.058683578 0.0016470375 0.043317255 -0.06306925 0.05900069 0.041124012 0.010637395 0.059528157 0.059818756 -0.05337173 0.05953518 -0.021893589 0.05604895 0.06060775 -0.021536682 0.05942489 -0.022165816 -0.06255858 0.062149644 -0.060908675 -0.021882042 0.0017843496 0.0019290531 0.057918184 0.061111435 -0.022254584 -0.060812473 -0.06309914 0.06287857
0.17817818 0.060098134 0.010766531 0.0015618475 -0.0630687 0.041781947 0.061654173 0.009401479 -0.06308494 0.010169445 0.042908594 0.057221413 -0.02155113 0.06122711 -0.053444657 -0.021997865 0.06325269 -0.053056367 0.042495683 0.058392923 -0.02159805 0.043326683 0.059008993 0.001689191 0.043541707 -0.0633795 0.059293132 0.041365713 0.010713283 0.0597976 0.060083985 -0.053597335 0.059799895 -0.021945903 0.056344405 0.060932755 -0.021596987 0.059730183 -0.022212222 -0.06289734 0.062411446 -0.06118893 -0.021930275 0.001833434 0.0019755594 0.05818891 0.06141789 -0.02229595 -0.061093144 -0.06342018 0.06318372
0.17917918 0.060399346 0.01084544 0.0015908703 -0.06338813 0.042011738 0.061961677 0.009491064 -0.06340887 0.010264191 0.04310527 0.057480067 -0.02160836 0.061494906 -0.05366241 -0.022078887 0.063542336 -0.05328836 0.04270944 0.058698453 -0.021661757 0.043533124 0.059333544 0.001731389 0.0437651 -0.06368969 0.05958405 0.041606665 0.010788978 0.060065996 0.06034887 -0.05382263 0.060064364 -0.021998012 0.056638844 0.061256167 -0.021657648 0.06003463 -0.022258125 -0.06323584 0.062672295 -0.06146899 -0.021978661 0.0018820268 0.0020217048 0.05845906 0.061723005 -0.02233693 -0.06137348 -0.063741356 0.06348708
0.18018018 0.060699694 0.010924242 0.0016198615 -0.06370705 0.042240795 0.062267702 0.009580633 -0.06373233 0.010358324 0.043301277 0.05773787 -0.021665722 0.06176157 -0.053879634 -0.022159446 0.06383091 -0.05351962 0.042922646 0.059003487 -0.02172521 0.043739103 0.05965708 0.0017732743 0.043987766 -0.06400001 0.05987388 0.041846443 0.0108643435 0.060333706 0.060613155 -0.054047372 0.060328092 -0.022050153 0.056932583 0.06157861 -0.021718208 0.060338207 -0.022304013 -0.06357405 0.06293184 -0.061748803 -0.022027122 0.0019300814 0.0020678798 0.05872795 0.062027387 -0.022378195 -0.06165412 -0.064062186 0.063788824
0.18118118 0.060998518 0.011002313 0.0016487781 -0.064026065 0.042469405 0.062572606 0.009670259 -0.06405567 0.010451967 0.043496687 0.05799509 -0.021723114 0.06202768 -0.054096643 -0.02223975 0.06411816 -0.05375064 0.04313457 0.059307836 -0.021788813 0.043944124 0.059979565 0.0018153812 0.04420931 -0.064310364 0.060162127 0.042085722 0.010939678 0.060600553 0.060876872 -0.054271415 0.060591396 -0.022102276 0.057224978 0.061899856 -0.021778574 0.06064107 -0.022349874 -0.063911825 0.06319046 -0.062028266 -0.02207545 0.001978224 0.0021137851 0.05899602 0.062330484 -0.022419328 -0.06193413 -0.064383 0.06408937
0.18218218 0.061296374 0.011080353 0.0016776801 -0.06434436 0.042696748 0.06287605 0.009759513 -0.06437868 0.010545189 0.043691497 0.05825128 -0.021780105 0.062293477 -0.0543135 -0.022320235 0.064403825 -0.053981278 0.043346208 0.059611477 -0.021852178 0.04414861 0.06030087 0.0018569801 0.04442966 -0.06462072 0.06044911 0.04232357 0.011014564 0.060866714 0.061140023 -0.05449508 0.060854122 -0.022154285 0.05751639 0.062220145 -0.021839283 0.060943075 -0.022395689 -0.06424955 0.063447975 -0.06230765 -0.022124257 0.0020254408 0.0021596886 0.059263017 0.06263273 -0.022460548 -0.062214106 -0.06470372 0.0643884
0.18318318 0.061593227 0.011157602 0.0017063566 -0.06466277 0.04292337 0.06317804 0.009848362 -0.064701326 0.010637904 0.043885637 0.05850665 -0.021837305 0.06255835 -0.05453 -0.022400469 0.06468808 -0.054211546 0.04355708 0.059914254 -0.021916006 0.044352006 0.060621656 0.0018987877 0.044649232 -0.064931035 0.060735192 0.042560805 0.01108921 0.061132018 0.061402712 -0.054718304 0.061116382 -0.02220629 0.057806883 0.062538676 -0.02189983 0.06124395 -0.022441654 -0.06458678 0.06370431 -0.06258689 -0.022172915 0.0020727473 0.0022049667 0.05952883 0.06293406 -0.022501832 -0.062494077 -0.06502471 0.06468575
0.18418418 0.06188865 0.011234657 0.0017351974 -0.06498096 0.04314913 0.06347868 0.00993727 -0.06502375 0.0107299015 0.044079017 0.058761124 -0.02189485 0.062822565 -0.054746605 -0.022480449 0.06497112 -0.054441363 0.043766975 0.06021624 -0.021979732 0.04455455 0.060941067 0.001940534 0.044867452 -0.065241106 0.061019488 0.042796966 0.011163262 0.061396025 0.06166489 -0.054940782 0.061378147 -0.022258166 0.05809607 0.06285667 -0.02196069 0.06154426 -0.022487396 -0.06492394 0.0639597 -0.06286594 -0.022221649 0.0021194858 0.0022502579 0.059793934 0.06323399 -0.022542937 -0.06277379 -0.065345556 0.064981975
0.18518518 0.062183086 0.011311249 0.0017636041 -0.06529899 0.04337402 0.06377802 0.010026102 -0.06534601 0.010821511 0.044271756 0.059014954 -0.021951918 0.06308602 -0.054962378 -0.022560474 0.06525261 -0.05467085 0.043976475 0.06051767 -0.02204365 0.044756602 0.061259553 0.001981699 0.045084875 -0.065551594 0.061302662 0.04303195 0.011237131 0.061659828 0.061926384 -0.055162977 0.061639335 -0.022310143 0.05838442 0.06317314 -0.022021478 0.061843637 -0.022533333 -0.065260805 0.06421419 -0.06314491 -0.02227086 0.002165597 0.0022952359 0.060057618 0.063533336 -0.022584237 -0.06305318 -0.065666094 0.06527644
0.18618618 0.062476434 0.011387378 0.001791877 -0.065616734 0.04359788 0.06407578 0.010114412 -0.065667756 0.010912344 0.04446382 0.059267726 -0.022009226 0.06334915 -0.055178445 -0.022640215 0.06553322 -0.054900102 0.04418465 0.060818397 -0.022107257 0.044957865 0.061576977 0.0020229667 0.04530111 -0.065862134 0.06158435 0.04326605 0.011310555 0.06192252 0.062187653 -0.055384558 0.06190025 -0.022361945 0.05867168 0.0634887 -0.022082372 0.062142063 -0.022579003 -0.06559709 0.06446733 -0.0634235 -0.022320358 0.0022111847 0.0023398995 0.060320422 0.06383137 -0.022625642 -0.06333255 -0.06598694 0.06556949
0.18718718 0.06276847 0.011463164 0.0018201959 -0.06593433 0.04382092 0.06437235 0.010202257 -0.06598921 0.011002668 0.04465514 0.059519872 -0.022066576 0.06361141 -0.055394143 -0.022719733 0.065812 -0.055128776 0.044392362 0.0611182 -0.022171253 0.045157965 0.061893623 0.002064026 0.04551658 -0.06617243 0.061864797 0.04349899 0.011383962 0.06218408 0.0624484 -0.055605546 0.062160764 -0.022413896 0.0589574 0.063802965 -0.022143295 0.062439773 -0.022624958 -0.06593359 0.06471971 -0.06370236 -0.022369944 0.0022568172 0.0023840864 0.0605823 0.064128555 -0.02266721 -0.06361178 -0.06630742 0.06586127
0.1881882 0.06305941 0.011538308 0.001848348 -0.06625187 0.044043142 0.064667776 0.010290311 -0.06631043 0.01109268 0.04484561 0.059770957 -0.022124033 0.063873224 -0.055609904 -0.022799432 0.06608955 -0.05535755 0.0445993 0.06141736 -0.022235531 0.0453573 0.062209155 0.0021045771 0.045730516 -0.06648306 0.06214383 0.043730956 0.011456385 0.062445536 0.062708355 -0.05582656 0.06242059 -0.022465713 0.05924251 0.06411608 -0.022204725 0.06273684 -0.022670897 -0.066269696 0.06497084 -0.06398098 -0.022419741 0.002301526 0.0024283312 0.06084325 0.0644247 -0.022708932 -0.06389093 -0.06662829 0.06615126
0.1891892 0.063349165 0.01161296 0.0018760992 -0.06656911 0.04426426 0.06496161 0.010377648 -0.06663167 0.011181765 0.045035616 0.060021356 -0.022181252 0.06413424 -0.055825572 -0.02287892 0.06636582 -0.055585776 0.0448054 0.061716013 -0.02229965 0.045555953 0.062524125 0.0021451577 0.04594378 -0.06679355 0.062421635 0.043961998 0.011528882 0.062705524 0.0629682 -0.056046832 0.06268006 -0.02251765 0.05952644 0.0644283 -0.02226644 0.06303287 -0.022716628 -0.066605575 0.06522084 -0.064259276 -0.022469701 0.0023461287 0.0024720528 0.061102834 0.06472006 -0.022750681 -0.06416981 -0.06694867 0.06643974
0.1901902 0.06363773 0.011687327 0.0019040126 -0.06688593 0.044484735 0.065254204 0.010464642 -0.066952646 0.01127033 0.045224745 0.060270786 -0.022239039 0.06439483 -0.05604078 -0.022958605 0.06664085 -0.055813584 0.045010574 0.062013812 -0.022363944 0.045753635 0.06283763 0.002185366 0.046155747 -0.06710394 0.06269783 0.044191968 0.01160099 0.06296479 0.063227534 -0.05626657 0.0629392 -0.022569675 0.05980912 0.06473936 -0.022327736 0.0633282 -0.022762509 -0.06694093 0.06546995 -0.064537585 -0.02252002 0.0023900745 0.002515581 0.061361596 0.0650144 -0.022792954 -0.0644488 -0.067269534 0.066727094
0.1911912 0.06392519 0.011761052 0.0019316297 -0.06720298 0.04470376 0.06554527 0.010551516 -0.06727317 0.011358013 0.0454132 0.060519677 -0.022296572 0.06465475 -0.056256138 -0.023037948 0.06691451 -0.05604135 0.04521493 0.062311403 -0.022428688 0.0459506 0.06315062 0.0022253788 0.046366584 -0.0674147 0.06297297 0.044420935 0.011672398 0.06322328 0.06348642 -0.056486286 0.06319808 -0.022621641 0.060090512 0.065049194 -0.02238963 0.06362283 -0.022808703 -0.06727656 0.06571806 -0.064815804 -0.022570446 0.0024334835 0.0025584083 0.06161931 0.06530798 -0.02283505 -0.064727455 -0.06759006 0.06701288
0.1921922 0.064211436 0.0118339285 0.0019588429 -0.06751953 0.044922296 0.06583498 0.010638121 -0.06759358 0.011445323 0.04560094 0.06076714 -0.022354374 0.064914264 -0.056471195 -0.023117362 0.06718689 -0.05626859 0.045418434 0.06260785 -0.022493236 0.046146657 0.06346253 0.0022653171 0.04657636 -0.06772551 0.06324678 0.044648394 0.011743521 0.063480794 0.06374479 -0.056705333 0.06345627 -0.022673743 0.060371116 0.06535807 -0.022451317 0.06391672 -0.022855002 -0.067611754 0.065965176 -0.06509395 -0.022621302 0.0024764605 0.0026010126 0.06187588 0.06560052 -0.022877293 -0.06500612 -0.06791067 0.06729743
0.1931932 0.064496785 0.011906641 0.001986056 -0.06783629 0.04513983 0.06612345 0.010724292 -0.0679138 0.011531828 0.045787726 0.061014123 -0.022412235 0.065173216 -0.056686137 -0.02319675 0.067457825 -0.05649576 0.04562112 0.06290372 -0.022558203 0.046341803 0.06377374 0.0023049128 0.04678509 -0.068036094 0.06351924 0.04487535 0.011814438 0.06373792 0.06400283 -0.056924116 0.0637141 -0.022725891 0.06065032 0.06566592 -0.022513526 0.064209625 -0.022901453 -0.06794657 0.066211134 -0.06537206 -0.022672622 0.0025190185 0.0026434343 0.06213157 0.065891944 -0.022919852 -0.06528478 -0.068231374 0.0675803
0.1941942 0.06478081 0.011978666 0.0020128652 -0.06815238 0.04535607 0.06641079 0.010810017 -0.06823398 0.011617765 0.045974065 0.061260033 -0.022470336 0.06543173 -0.056900974 -0.023276195 0.06772781 -0.056722764 0.045822952 0.063199095 -0.022623321 0.04653588 0.06408373 0.0023440614 0.046992954 -0.06834687 0.06379002 0.04510096 0.011884353 0.06399402 0.06426048 -0.057142373 0.063971676 -0.022778321 0.060928803 0.065972656 -0.022575928 0.06450205 -0.022947796 -0.06828158 0.066456355 -0.065649904 -0.022723945 0.0025607557 0.002685441 0.06238605 0.066182815 -0.022962589 -0.06556297 -0.06855182 0.06786187
0.1951952 0.065063566 0.012050378 0.0020395122 -0.068468906 0.04557138 0.06669658 0.010895009 -0.06855372 0.011703016 0.0461596 0.061505165 -0.022528602 0.06568964 -0.05711587 -0.023355538 0.067996226 -0.056949217 0.04602374 0.06349405 -0.022688558 0.046729308 0.06439277 0.0023829401 0.047199108 -0.06865771 0.064059675 0.0453252 0.011954032 0.06424903 0.06451755 -0.05736051 0.06422898 -0.022830931 0.061205886 0.06627886 -0.022638628 0.06479367 -0.022994231 -0.06861611 0.06670034 -0.06592793 -0.022775758 0.0026020752 0.0027268198 0.062639676 0.06647273 -0.023005417 -0.06584139 -0.068872586 0.06814206
0.1961962 0.06534561 0.012121375 0.0020659058 -0.068785176 0.04578592 0.066980965 0.010980137 -0.068873465 0.011787313 0.046344046 0.06174967 -0.022587046 0.06594712 -0.057330202 -0.023435147 0.06826336 -0.05717561 0.046224233 0.063788086 -0.022753853 0.046921905 0.064701386 0.002421521 0.04740475 -0.068968624 0.064328134 0.0455488 0.012023335 0.06450333 0.064774476 -0.057578173 0.064485915 -0.022883406 0.061481822 0.06658349 -0.022701494 0.065084875 -0.02304098 -0.068950176 0.06694362 -0.06620583 -0.022827795 0.0026428585 0.0027679752 0.06289225 0.06676172 -0.023048796 -0.06611961 -0.06919324 0.06842064
0.1971972 0.06562621 0.012191656 0.0020921188 -0.06910114 0.045999277 0.067264155 0.0110645015 -0.06919274 0.011871147 0.046527907 0.061992973 -0.022645637 0.06620395 -0.05754519 -0.02351464 0.06852937 -0.057401855 0.04642313 0.064081304 -0.022819687 0.047113325 0.065008864 0.0024595787 0.04760892 -0.06927952 0.06459516 0.045770995 0.012091835 0.06475703 0.06503089 -0.05779539 0.064742476 -0.022936165 0.061756935 0.066887364 -0.022764241 0.06537496 -0.023088085 -0.06928458 0.06718592 -0.0664835 -0.022880131 0.0026832395 0.002808609 0.063143805 0.067050084 -0.023092385 -0.06639793 -0.0695136 0.06869794
0.1981982 0.0659055 0.01226155 0.0021178122 -0.06941717 0.04621159 0.067545876 0.011148777 -0.06951205 0.011954339 0.046711173 0.06223557 -0.022703994 0.0664605 -0.057759684 -0.023593891 0.06879437 -0.05762795 0.04662153 0.06437434 -0.022885792 0.04730418 0.0653158 0.0024975333 0.047812168 -0.069590524 0.06486082 0.04599191 0.012160409 0.06500992 0.06528724 -0.058012426 0.064998545 -0.02298879 0.062030543 0.06719021 -0.022827853 0.065664396 -0.023134895 -0.06961825 0.06742691 -0.0667614 -0.02293305 0.0027229334 0.0028488855 0.06339435 0.06733754 -0.023136048 -0.066676065 -0.06983446 0.06897393
0.1991992 0.066183954 0.012330757 0.0021436678 -0.06973271 0.046423115 0.067826636 0.011232234 -0.06983135 0.012036667 0.046893414 0.062477425 -0.022762945 0.06671667 -0.05797427 -0.023673607 0.0690579 -0.057853527 0.046819266 0.06466658 -0.022951908 0.047493927 0.06562154 0.002535442 0.048014086 -0.06990184 0.06512545 0.046212003 0.012228058 0.06526173 0.065543324 -0.058229104 0.06525468 -0.023042116 0.062303126 0.06749232 -0.022891315 0.06595336 -0.023182373 -0.069952115 0.067667454 -0.06703882 -0.022986103 0.002762061 0.0028886683 0.0636437 0.06762427 -0.023179758 -0.066954106 -0.07015511 0.06924854
0.2002002 0.06646133 0.012399532 0.0021689287 -0.07004853 0.04663358 0.06810584 0.011315361 -0.07015023 0.012118145 0.04707489 0.06271824 -0.022821926 0.06697234 -0.05818878 -0.023753142 0.06931999 -0.058079295 0.04701573 0.064958304 -0.02301831 0.047683142 0.06592661 0.002572637 0.048215106 -0.07021299 0.065388635 0.04643071 0.012295737 0.06551287 0.0657986 -0.058445483 0.06551017 -0.023095265 0.062574774 0.06779344 -0.022955285 0.06624185 -0.023229823 -0.070285514 0.06790695 -0.06731656 -0.023039678 0.0028005778 0.0029279892 0.06389224 0.06791012 -0.023224046 -0.06723217 -0.07047564 0.069521785
0.2012012 0.066737615 0.012467785 0.0021938754 -0.07036409 0.04684294 0.06838405 0.011398144 -0.0704689 0.0121991895 0.047255922 0.06295849 -0.02288146 0.06722772 -0.058403276 -0.023832738 0.06958113 -0.058304496 0.047211166 0.06524951 -0.023085037 0.047870893 0.06623085 0.0026093237 0.04841464 -0.070524246 0.0656505 0.046648625 0.012362268 0.06576349 0.06605384 -0.05866152 0.06576579 -0.02314862 0.06284513 0.06809358 -0.023019642 0.066529304 -0.023277467 -0.070619054 0.06814538 -0.067594044 -0.023093596 0.0028384668 0.002967042 0.06413992 0.06819543 -0.0232688 -0.06751022 -0.070796415 0.0697938
0.2022022 0.067012645 0.012535218 0.002218764 -0.07067963 0.047051348 0.0686609 0.01148045 -0.07078744 0.012279504 0.047435746 0.06319785 -0.022940978 0.06748277 -0.058617536 -0.023912542 0.06984111 -0.058529716 0.047405902 0.06554048 -0.023152184 0.048058227 0.06653433 0.0026460402 0.048613593 -0.07083552 0.06591117 0.046865363 0.012428426 0.06601305 0.06630897 -0.058877215 0.06602084 -0.023202036 0.06311454 0.068392746 -0.023083985 0.06681627 -0.023325125 -0.070952065 0.06838303 -0.067871675 -0.02314796 0.0028758643 0.0030057654 0.06438639 0.06847985 -0.023313643 -0.06778818 -0.07111695 0.07006445
0.2032032 0.06728713 0.01260207 0.0022431011 -0.07099486 0.047258712 0.06893643 0.011562131 -0.07110593 0.012358833 0.047614884 0.06343631 -0.02300078 0.06773732 -0.05883214 -0.023992108 0.0700999 -0.0587551 0.04759967 0.06583046 -0.023219435 0.048244458 0.06683739 0.002682086 0.048811052 -0.07114682 0.06617039 0.047080476 0.012494242 0.0662621 0.0665638 -0.059092745 0.06627595 -0.023255855 0.06338276 0.06869136 -0.023148775 0.067103125 -0.02337341 -0.07128532 0.06861948 -0.06814928 -0.023202369 0.0029127253 0.0030438048 0.06463197 0.06876349 -0.02335862 -0.06806607 -0.07143784 0.07033384
0.2042042 0.067560025 0.012668177 0.002267407 -0.07131012 0.047465034 0.06921074 0.01164326 -0.071424276 0.012437836 0.04779335 0.06367393 -0.02306073 0.06799152 -0.059046395 -0.024071926 0.07035773 -0.05897972 0.047792617 0.06612024 -0.023286732 0.048429765 0.067139454 0.0027177432 0.049007576 -0.07145823 0.066428676 0.047295008 0.012559551 0.066510096 0.06681824 -0.059307948 0.06653058 -0.023309983 0.06364993 0.06898907 -0.023213776 0.06738901 -0.023421725 -0.071618035 0.068855554 -0.06842672 -0.023257496 0.0029488562 0.0030811573 0.064876474 0.06904668 -0.02340412 -0.068343684 -0.071758345 0.070601895
0.2052052 0.06783189 0.012733852 0.0022910885 -0.07162542 0.04767025 0.069483906 0.011724031 -0.07174236 0.012515557 0.047971163 0.06391074 -0.023120726 0.06824563 -0.059260547 -0.024152 0.070613965 -0.059204653 0.04798506 0.06640937 -0.023354534 0.04861418 0.06744105 0.0027532973 0.049202964 -0.07176965 0.06668556 0.047508165 0.012624115 0.06675762 0.06707274 -0.05952298 0.06678527 -0.023363922 0.06391584 0.06928591 -0.023279058 0.06767439 -0.023470249 -0.07195061 0.06909063 -0.06870408 -0.023312757 0.0029845235 0.003118152 0.06512012 0.06932925 -0.023450006 -0.06862169 -0.07207903 0.07086872
0.2062062 0.06810291 0.012798929 0.0023148 -0.07194026 0.04787447 0.069755964 0.011804338 -0.072060265 0.0125928 0.048148125 0.0641469 -0.023181288 0.06849923 -0.05947478 -0.024232205 0.07086937 -0.059429184 0.048176274 0.06669809 -0.02342247 0.048797805 0.06774146 0.0027881064 0.049397193 -0.07208124 0.06694113 0.04772003 0.012688217 0.06700441 0.06732676 -0.059737913 0.06703959 -0.023418128 0.06418092 0.0695818 -0.023344742 0.06795919 -0.023519086 -0.07228296 0.06932467 -0.0689817 -0.023368837 0.0030194772 0.0031550126 0.065362886 0.06961098 -0.0234961 -0.06889945 -0.07239964 0.07113425
0.2072072 0.0683729 0.012863531 0.0023378094 -0.07225514 0.048077777 0.070026666 0.01188411 -0.07237817 0.012669149 0.048324224 0.064382106 -0.023241922 0.068752676 -0.05968914 -0.024312053 0.071123585 -0.05965364 0.04836651 0.06698642 -0.02349105 0.04898059 0.068041705 0.002822692 0.04959051 -0.07239309 0.067195766 0.04793104 0.012751887 0.06725047 0.06758086 -0.05995222 0.06729401 -0.02347293 0.06444479 0.06987706 -0.023410903 0.06824347 -0.02356816 -0.07261539 0.06955816 -0.06925895 -0.023424964 0.0030539525 0.0031912043 0.065604396 0.06989237 -0.02354254 -0.0691772 -0.0727205 0.07139844
0.2082082 0.068641715 0.012927401 0.0023606732 -0.07257017 0.048279833 0.07029627 0.011963374 -0.07269568 0.012745065 0.048499443 0.064616665 -0.023302784 0.06900604 -0.0599038 -0.024392394 0.07137687 -0.05987773 0.04855585 0.06727432 -0.023559641 0.04916243 0.06834101 0.002856993 0.04978229 -0.0727048 0.06744877 0.048140816 0.012815095 0.067495905 0.06783489 -0.060166843 0.06754803 -0.023527717 0.06470771 0.07017176 -0.023477258 0.06852728 -0.02361731 -0.0729474 0.06979067 -0.06953656 -0.023481581 0.0030875783 0.0032267985 0.065845385 0.070173115 -0.023589188 -0.06945491 -0.073041275 0.071661636
0.2092092 0.06890961 0.012990498 0.0023832668 -0.07288502 0.04848107 0.070564635 0.012041997 -0.07301321 0.012819713 0.048674095 0.06485029 -0.023363808 0.069259055 -0.060118034 -0.024472836 0.07162892 -0.06010229 0.048744503 0.06756178 -0.023628503 0.04934325 0.06863984 0.00289061 0.04997333 -0.07301659 0.06770105 0.048349433 0.012877632 0.06774032 0.068088345 -0.06038077 0.06780194 -0.023582565 0.064969495 0.07046537 -0.023543764 0.068810694 -0.023666952 -0.073279455 0.07002253 -0.06981369 -0.02353866 0.0031208466 0.0032620034 0.066085316 0.070453145 -0.02363643 -0.06973255 -0.07336181 0.07192345
0.2102102 0.06917643 0.013053281 0.0024052793 -0.07319941 0.048681322 0.070831984 0.0121201 -0.073330685 0.01289411 0.048848033 0.0650833 -0.023425277 0.06951173 -0.060332544 -0.024553267 0.07187994 -0.060326003 0.048932053 0.0678487 -0.023697825 0.049523387 0.06893782 0.0029242418 0.05016319 -0.073328204 0.06795181 0.048556983 0.0129398415 0.06798445 0.0683418 -0.060594827 0.06805574 -0.02363796 0.06523037 0.070758246 -0.023610657 0.0690936 -0.023716655 -0.07361101 0.07025349 -0.0700911 -0.023596158 0.0031532655 0.0032968824 0.066324264 0.0707327 -0.023684017 -0.070010215 -0.07368253 0.07218434
0.2112112 0.06944243 0.013115052 0.0024273964 -0.073514 0.048880413 0.071098305 0.012197918 -0.07364776 0.012967612 0.04902112 0.065315455 -0.02348712 0.06976426 -0.060546823 -0.024634007 0.072130084 -0.060549848 0.049118787 0.06813534 -0.023767477 0.04970245 0.06923561 0.0029571718 0.05035223 -0.0736403 0.06820148 0.048763435 0.013001306 0.06822756 0.068595424 -0.060808353 0.068309635 -0.023693344 0.0654899 0.07105091 -0.023677818 0.0693762 -0.023766832 -0.07394222 0.070483804 -0.070368536 -0.02365394 0.0031852373 0.0033307627 0.066562116 0.071011625 -0.023731768 -0.070288025 -0.07400321 0.07244388
0.2122122 0.0697073 0.013176464 0.0024488594 -0.073828585 0.049078625 0.07136329 0.012274753 -0.0739649 0.013040353 0.04919333 0.06554703 -0.023548875 0.07001684 -0.060761243 -0.02471451 0.072379194 -0.060773768 0.049304713 0.06842172 -0.023837412 0.04988081 0.06953242 0.002989597 0.05053981 -0.0739519 0.06845016 0.04896874 0.013061966 0.06847026 0.06884862 -0.061021663 0.06856347 -0.02374898 0.06574856 0.07134281 -0.02374541 0.06965818 -0.023817189 -0.07427394 0.070713386 -0.07064581 -0.0237123 0.003216762 0.0033644643 0.06679951 0.07129026 -0.023779936 -0.070565514 -0.07432392 0.07270225
0.21321322 0.069971524 0.013237266 0.0024701138 -0.07414289 0.049275808 0.071627185 0.012351514 -0.07428183 0.013112156 0.04936475 0.06577753 -0.023610925 0.07026894 -0.060975425 -0.024795342 0.0726271 -0.06099754 0.04948958 0.06870778 -0.023907539 0.05005824 0.06982883 0.003021858 0.050726574 -0.074264355 0.068697594 0.04917269 0.013122447 0.06871218 0.06910193 -0.0612349 0.06881705 -0.023804974 0.06600638 0.071633965 -0.023813568 0.06993974 -0.023867993 -0.074605085 0.07094222 -0.0709231 -0.023771005 0.0032473332 0.0033978084 0.06703581 0.07156841 -0.023828655 -0.070843086 -0.07464467 0.07295955
0.21421422 0.070234686 0.013297247 0.0024908911 -0.074457236 0.049472064 0.07189006 0.01242747 -0.07459851 0.013183302 0.049535587 0.06600754 -0.023673588 0.07052117 -0.061189912 -0.0248765 0.072874084 -0.0612213 0.049673602 0.06899349 -0.02397801 0.0502348 0.070124984 0.0030535974 0.050912187 -0.074576296 0.068944 0.049375683 0.013182242 0.06895377 0.069355346 -0.06144768 0.06907059 -0.023861205 0.06626302 0.07192441 -0.023881728 0.07022115 -0.023918916 -0.074936256 0.07117047 -0.07120034 -0.023830174 0.0032775467 0.0034304967 0.067271255 0.071845956 -0.023877628 -0.07112061 -0.07496514 0.07321561
0.21521522 0.07049669 0.013356724 0.0025113556 -0.074771315 0.049666982 0.07215225 0.012502978 -0.07491535 0.013253852 0.049705625 0.06623678 -0.0237364 0.0707733 -0.06140457 -0.02495757 0.07312023 -0.061444685 0.04985695 0.06927884 -0.024048882 0.05041054 0.07042005 0.0030847706 0.051096804 -0.07488836 0.06918914 0.04957784 0.0132413395 0.069194496 0.06960847 -0.06166076 0.069324315 -0.02391784 0.06651862 0.072214425 -0.023950452 0.07050233 -0.023970032 -0.075266674 0.07139775 -0.07147757 -0.02388986 0.003307209 0.0034628422 0.06750572 0.07212306 -0.023926824 -0.07139824 -0.07528594 0.07347088
0.21621622 0.070757926 0.013415604 0.002531552 -0.075085364 0.04986117 0.07241301 0.0125777265 -0.075231686 0.01332342 0.049874898 0.06646543 -0.02379927 0.07102529 -0.0616187 -0.025038742 0.073365405 -0.061668128 0.050039466 0.069563955 -0.024119932 0.05058552 0.070715114 0.0031156177 0.05128021 -0.07520032 0.06943299 0.049778584 0.013300166 0.0694345 0.06986168 -0.061873324 0.06957798 -0.023974534 0.06677322 0.07250415 -0.024019163 0.07078306 -0.024021566 -0.07559743 0.07162461 -0.07175484 -0.023949653 0.003335813 0.0034943996 0.06773939 0.07240001 -0.023976423 -0.071675725 -0.07560659 0.07372508
0.21721722 0.07101855 0.013474022 0.0025512879 -0.075399235 0.050054267 0.07267301 0.012652386 -0.075548254 0.013392465 0.050043635 0.06669316 -0.023862693 0.07127715 -0.06183345 -0.025120271 0.07360949 -0.061891332 0.05022098 0.0698487 -0.024191327 0.050759397 0.071009494 0.0031461352 0.051462844 -0.075512625 0.06967628 0.049978282 0.013358562 0.0696741 0.070114896 -0.062085763 0.069831446 -0.024031479 0.067027025 0.072792895 -0.024088709 0.07106309 -0.024073398 -0.07592801 0.07185067 -0.0720321 -0.024010267 0.003364298 0.003525583 0.06797215 0.072676525 -0.024026543 -0.07195333 -0.075927176 0.07397816
0.21821822 0.07127802 0.013531874 0.0025708452 -0.07571312 0.050246608 0.07293184 0.012726003 -0.07586445 0.013460796 0.050211452 0.06692045 -0.023926292 0.07152911 -0.062047914 -0.025201697 0.07385278 -0.06211427 0.050401516 0.07013321 -0.024263063 0.050932698 0.071303785 0.0031760735 0.05164451 -0.075824745 0.06991845 0.05017703 0.013416154 0.06991312 0.07036822 -0.06229817 0.070085205 -0.024088738 0.0672796 0.073081486 -0.024158223 0.0713432 -0.024125647 -0.076258145 0.07207617 -0.072309494 -0.02407128 0.003391831 0.0035561554 0.06820431 0.07295249 -0.024076693 -0.072230674 -0.076248065 0.074230075
0.21921922 0.071536615 0.013588668 0.0025899406 -0.07602684 0.05043777 0.073189594 0.012799486 -0.07618018 0.013528218 0.05037848 0.06714693 -0.023989864 0.07178107 -0.06226249 -0.025283508 0.07409552 -0.06233765 0.050581615 0.070417635 -0.024335157 0.05110522 0.07159707 0.0032059057 0.051824734 -0.07613713 0.070159346 0.050374493 0.013473329 0.070151635 0.07062142 -0.06251028 0.07033903 -0.024146339 0.06753156 0.07336928 -0.024228124 0.07162293 -0.024177894 -0.07658811 0.07230111 -0.072586425 -0.024132444 0.003418811 0.00358664 0.06843556 0.07322803 -0.024127573 -0.07250813 -0.07656833 0.07448113
0.22022022 0.071794406 0.01364518 0.0026088718 -0.07634061 0.0506282 0.073446535 0.012872027 -0.07649623 0.01359485 0.05054486 0.067372926 -0.024054358 0.072032794 -0.06247709 -0.025365097 0.07433721 -0.06256053 0.05076063 0.0707014 -0.024407519 0.05127654 0.07189023 0.00323489 0.052004356 -0.076449215 0.07039946 0.05057105 0.013529669 0.07038909 0.07087469 -0.062722094 0.07059306 -0.024204135 0.06778244 0.07365675 -0.024298621 0.07190262 -0.02423068 -0.076918244 0.07252567 -0.072863825 -0.024194011 0.0034452097 0.003616214 0.06866607 0.07350356 -0.02417875 -0.072785325 -0.07688886 0.07473117
0.22122122 0.07205157 0.013701035 0.0026272833 -0.07665418 0.050817456 0.07370273 0.012944154 -0.076812066 0.013660736 0.0507104 0.06759809 -0.024118524 0.07228479 -0.06269152 -0.025447087 0.07457793 -0.062783405 0.050938584 0.07098565 -0.024480224 0.051447436 0.07218332 0.0032639639 0.05218273 -0.076761484 0.07063839 0.050766636 0.0135858 0.070626624 0.07112809 -0.06293401 0.070846885 -0.024262259 0.06803236 0.07394393 -0.024368985 0.072181664 -0.02428348 -0.07724778 0.07274939 -0.0731411 -0.024256427 0.003471342 0.0036454468 0.06889601 0.073778786 -0.024230093 -0.07306281 -0.07720963 0.07498043
0.22222222 0.072307676 0.013756534 0.0026452178 -0.07696759 0.051005863 0.07395769 0.013015878 -0.077127814 0.013726072 0.050875384 0.06782268 -0.02418339 0.07253658 -0.06290613 -0.025529196 0.07481791 -0.06300636 0.051116005 0.07126923 -0.024553226 0.051617295 0.072475664 0.0032920542 0.0523603 -0.07707391 0.07087633 0.050960883 0.013641353 0.07086342 0.071381696 -0.06314578 0.071100734 -0.024320262 0.068281256 0.07423049 -0.024440153 0.07246089 -0.0243368 -0.07757739 0.07297241 -0.07341809 -0.024318796 0.003496489 0.003674024 0.06912487 0.07405358 -0.024282135 -0.073340334 -0.07752983 0.07522872
0.22322322 0.07256313 0.013811214 0.0026630927 -0.07728109 0.051193014 0.07421204 0.013086829 -0.077443175 0.013790528 0.05103973 0.06804678 -0.024248196 0.07278873 -0.06312103 -0.025611186 0.07505719 -0.063228965 0.051292483 0.071552716 -0.024626527 0.051786542 0.07276776 0.0033198034 0.052536797 -0.07738624 0.07111342 0.051154323 0.013696338 0.07109966 0.071635365 -0.06335698 0.07135505 -0.02437883 0.06852958 0.07451691 -0.024511382 0.072739884 -0.02439039 -0.077906646 0.073195025 -0.073695004 -0.024382 0.003521295 0.003702229 0.069353245 0.074328296 -0.024334595 -0.07361761 -0.07785024 0.075476006
0.22422422 0.072817914 0.013865104 0.0026805224 -0.07759417 0.051379632 0.07446537 0.013157302 -0.07775851 0.013854389 0.051203284 0.06827005 -0.024313582 0.07304103 -0.06333573 -0.025693772 0.07529555 -0.0634515 0.05146822 0.0718364 -0.02469996 0.051954955 0.073059544 0.0033475228 0.05271234 -0.0776986 0.07134965 0.051346872 0.013750832 0.071335495 0.07188904 -0.0635682 0.07160935 -0.024437876 0.06877696 0.07480269 -0.024582861 0.07301834 -0.024444528 -0.07823579 0.07341743 -0.0739722 -0.024445295 0.0035453113 0.0037301355 0.069580644 0.07460267 -0.024387186 -0.07389457 -0.07817062 0.075722404
0.22522523 0.07307201 0.0139187565 0.0026975048 -0.07790731 0.05156509 0.0747179 0.013227506 -0.07807361 0.013917431 0.051366154 0.06849304 -0.02437903 0.073293485 -0.06355046 -0.025776163 0.07553326 -0.06367415 0.051643062 0.072119616 -0.024774048 0.052122504 0.073351026 0.003374527 0.052887093 -0.07801069 0.0715848 0.051538095 0.0138046555 0.071570955 0.072143115 -0.06377946 0.071863964 -0.024496997 0.06902332 0.07508844 -0.024654983 0.073297024 -0.024498682 -0.07856466 0.073638946 -0.074249044 -0.024509154 0.0035688656 0.0037573285 0.06980765 0.07487692 -0.024440153 -0.07417187 -0.078490764 0.075967625
0.22622623 0.073325045 0.013971322 0.0027142935 -0.07822016 0.05174977 0.07496946 0.013296877 -0.078388706 0.013979801 0.05152846 0.06871515 -0.024445042 0.073545896 -0.06376522 -0.02585894 0.07577034 -0.063896805 0.05181743 0.07240289 -0.024848064 0.052289367 0.07364238 0.0034011437 0.053060643 -0.07832308 0.07181894 0.051728524 0.013858093 0.07180582 0.07239724 -0.06399045 0.07211853 -0.024556281 0.06926907 0.07537361 -0.024727147 0.07357556 -0.02455312 -0.07889313 0.07386015 -0.07452633 -0.024573373 0.0035915407 0.0037837466 0.070033714 0.07515118 -0.024493609 -0.07444922 -0.07881094 0.07621249
0.22722723 0.07357758 0.0140236635 0.0027305176 -0.07853318 0.051933497 0.07522034 0.013365667 -0.07870325 0.014041607 0.051690035 0.068936706 -0.02451104 0.07379816 -0.063979775 -0.025941659 0.07600649 -0.06411898 0.051990513 0.072685815 -0.024922794 0.05245538 0.07393333 0.0034273432 0.05323349 -0.07863515 0.07205236 0.051917586 0.01391086 0.072040275 0.07265179 -0.06420131 0.07237342 -0.024616055 0.06951363 0.07565874 -0.02479982 0.07385391 -0.02460799 -0.079221584 0.07408083 -0.0748032 -0.024638187 0.0036139642 0.0038100309 0.070259035 0.075424984 -0.024547422 -0.07472633 -0.07913123 0.07645636
0.22822823 0.07382934 0.014075752 0.0027465483 -0.07884574 0.05211645 0.07547034 0.013433996 -0.07901797 0.014102474 0.051850792 0.06915797 -0.024577184 0.074050896 -0.06419493 -0.02602433 0.076241985 -0.0643411 0.05216315 0.07296918 -0.024997627 0.05262086 0.07422436 0.003453157 0.05340525 -0.07894773 0.07228474 0.05210592 0.013963209 0.072274186 0.072906196 -0.06441215 0.07262863 -0.024675949 0.06975752 0.075943604 -0.024872819 0.07413242 -0.024663113 -0.07954964 0.07430113 -0.075080186 -0.024703074 0.0036358512 0.0038359722 0.07048389 0.07569879 -0.024601325 -0.07500337 -0.079451375 0.076699525
0.22922923 0.074080296 0.014126797 0.0027623253 -0.07915859 0.0522983 0.07571964 0.013501817 -0.07933251 0.014162789 0.052011147 0.06937828 -0.024643896 0.074303836 -0.064409666 -0.026107568 0.07647692 -0.06456346 0.052334953 0.07325219 -0.025072861 0.052785266 0.07451467 0.0034784193 0.05357634 -0.07925982 0.07251667 0.052293338 0.014015128 0.07250752 0.073160835 -0.064622544 0.072883986 -0.02473617 0.07000087 0.07622805 -0.024945952 0.07441044 -0.024718516 -0.079877615 0.074521 -0.07535706 -0.02476878 0.0036569783 0.003861228 0.07070814 0.075972386 -0.024655886 -0.07528048 -0.07977126 0.076941796
0.23023023 0.07433084 0.014177308 0.0027777464 -0.07947085 0.05247957 0.07596845 0.013568939 -0.07964662 0.014222436 0.05217092 0.069598414 -0.024710756 0.074557096 -0.06462446 -0.026190508 0.07671123 -0.0647857 0.052506194 0.07353515 -0.025148291 0.05294911 0.07480501 0.0035033985 0.05374618 -0.07957216 0.072747484 0.052479763 0.0140662575 0.072741166 0.07341608 -0.06483311 0.07313955 -0.024796436 0.070243195 0.07651235 -0.025019666 0.07468858 -0.024774384 -0.08020539 0.07474049 -0.07563393 -0.024834413 0.0036777775 0.0038861427 0.070931524 0.07624638 -0.024710892 -0.07555747 -0.080090985 0.07718339
0.23123123 0.074580625 0.014227506 0.0027928995 -0.079783164 0.052659575 0.07621605 0.013635838 -0.07996102 0.014281142 0.05232995 0.06981779 -0.024778107 0.074810304 -0.06483965 -0.026273731 0.07694492 -0.0650078 0.052676164 0.07381819 -0.025223944 0.053112518 0.075095326 0.0035283645 0.05391557 -0.07988426 0.07297736 0.05266516 0.014117207 0.07297394 0.073671125 -0.06504321 0.07339539 -0.024857355 0.0704847 0.076796494 -0.025093215 0.074966885 -0.024830353 -0.08053289 0.07495969 -0.0759104 -0.024900611 0.003697921 0.003910387 0.071154416 0.07651991 -0.024766149 -0.075834386 -0.080410935 0.077424265
0.23223223 0.07483002 0.01427693 0.002807756 -0.08009532 0.052838832 0.0764633 0.013701993 -0.08027481 0.014339477 0.052488368 0.0700371 -0.02484534 0.07506381 -0.065054476 -0.026357459 0.07717792 -0.06522961 0.05284587 0.07410128 -0.025299758 0.053274855 0.07538544 0.0035522874 0.054083876 -0.080196485 0.07320682 0.05284963 0.014167475 0.07320617 0.07392663 -0.06525335 0.07365172 -0.024918275 0.07072555 0.077080496 -0.02516757 0.0752453 -0.024886562 -0.08086012 0.07517833 -0.076187596 -0.024967406 0.003717619 0.003934184 0.07137668 0.07679353 -0.024821794 -0.07611129 -0.08073061 0.07766441
0.23323323 0.07507864 0.014325967 0.0028221356 -0.08040744 0.053017408 0.076709695 0.013767566 -0.080588534 0.014397007 0.05264606 0.07025577 -0.024913166 0.075317696 -0.06526958 -0.026440889 0.07741053 -0.06545171 0.0530148 0.07438423 -0.025376096 0.05343685 0.07567524 0.0035760014 0.05425144 -0.08050856 0.073435135 0.053033136 0.014217233 0.07343832 0.07418274 -0.06546329 0.07390818 -0.024979552 0.07096576 0.07736412 -0.025242101 0.07552328 -0.024943335 -0.08118709 0.07539676 -0.07646415 -0.025034558 0.003736602 0.003957819 0.07159849 0.07706709 -0.024877649 -0.076388255 -0.08105028 0.077903725
0.23423423 0.0753266 0.014374259 0.002836247 -0.08071902 0.05319531 0.07695559 0.013832543 -0.080902115 0.014454227 0.05280345 0.070473686 -0.024981054 0.07557166 -0.06548433 -0.026524542 0.07764245 -0.0656733 0.053182926 0.074667506 -0.025452536 0.05359792 0.07596513 0.0035993597 0.054418195 -0.08082034 0.07366301 0.053215705 0.014266697 0.07367019 0.07443906 -0.065673105 0.07416487 -0.025040964 0.071205005 0.07764807 -0.025316738 0.07580139 -0.02500017 -0.08151427 0.07561474 -0.07674103 -0.025101872 0.0037550798 0.0039806343 0.07181967 0.07734073 -0.024934128 -0.07666502 -0.08136956 0.078142665
0.23523523 0.07557411 0.014422269 0.002849898 -0.08103091 0.05337214 0.0772007 0.013897253 -0.08121527 0.014510327 0.05295971 0.07069144 -0.025049312 0.07582615 -0.065699466 -0.026608163 0.07787372 -0.06589491 0.05335041 0.07495051 -0.025529273 0.05375828 0.07625508 0.003622107 0.054584105 -0.08113257 0.07388989 0.05339739 0.014315533 0.073901676 0.07469526 -0.06588281 0.07442219 -0.025102612 0.07144398 0.077931516 -0.025391968 0.076079816 -0.025057375 -0.08184053 0.07583248 -0.077017464 -0.0251698 0.0037730196 0.004003107 0.07204032 0.077614166 -0.024990667 -0.07694184 -0.0816889 0.078380965
0.23623623 0.07582103 0.014469728 0.0028636237 -0.081342466 0.05354814 0.07744513 0.013961113 -0.08152846 0.014565967 0.053115778 0.07090866 -0.025117718 0.07608105 -0.06591436 -0.026692234 0.07810471 -0.0661166 0.053517092 0.07523384 -0.025606578 0.053917952 0.07654486 0.0036448245 0.05474897 -0.08144448 0.07411614 0.05357823 0.014364028 0.07413264 0.074952155 -0.066092454 0.07467979 -0.025164649 0.071681835 0.07821485 -0.025467468 0.07635812 -0.025114728 -0.08216671 0.07604991 -0.07729417 -0.025238007 0.003790514 0.004024896 0.07226036 0.077887945 -0.025047787 -0.07721837 -0.08200811 0.0786183
0.23723723 0.07606717 0.014516695 0.0028765164 -0.081653565 0.053723495 0.07768907 0.014024901 -0.08184124 0.014620936 0.053271327 0.07112547 -0.025186526 0.076336 -0.06612942 -0.026776316 0.078335054 -0.06633812 0.053683016 0.0755172 -0.025683867 0.054077134 0.07683451 0.003667052 0.054913405 -0.08175611 0.074341744 0.053758442 0.014411869 0.074363425 0.07520934 -0.066301934 0.07493757 -0.025226906 0.07191922 0.078498654 -0.025543146 0.076636665 -0.025172649 -0.08249277 0.076267235 -0.07757031 -0.025306394 0.0038074139 0.004046789 0.0724797 0.07816165 -0.025105203 -0.07749472 -0.082327366 0.07885535
0.23823825 0.07631325 0.014563053 0.0028894688 -0.081964806 0.053897824 0.0779323 0.014087735 -0.08215408 0.0146754 0.053426202 0.071341835 -0.025255261 0.076591596 -0.06634435 -0.02686037 0.07856523 -0.06655941 0.053848594 0.07580073 -0.025761511 0.054235704 0.07712418 0.0036886383 0.05507702 -0.08206802 0.07456674 0.05393736 0.0144595755 0.07459429 0.07546724 -0.06651095 0.0751958 -0.025289403 0.0721559 0.07878196 -0.025619136 0.076915205 -0.025230702 -0.082818456 0.07648406 -0.07784694 -0.02537557 0.0038241185 0.004068041 0.07269877 0.07843524 -0.02516283 -0.07777124 -0.0826462 0.07909187
0.23923925 0.07655852 0.014608815 0.0029020205 -0.0822759 0.05407172 0.07817501 0.01415045 -0.0824666 0.0147290295 0.05358056 0.07155754 -0.0253245 0.076847665 -0.06655959 -0.026944585 0.078794725 -0.06678076 0.054013178 0.07608436 -0.02583926 0.05439329 0.07741374 0.003710225 0.055239487 -0.08237975 0.07479068 0.054115817 0.01450642 0.07482464 0.075725175 -0.06672015 0.07545444 -0.02535202 0.07239202 0.07906572 -0.025695127 0.077193916 -0.025288904 -0.08314374 0.07670078 -0.07812308 -0.02544482 0.00384005 0.0040889075 0.07291723 0.07870924 -0.02522096 -0.07804763 -0.082964994 0.07932781
0.24024025 0.07680325 0.014654398 0.0029143933 -0.08258669 0.0542445 0.07841725 0.014212644 -0.08277883 0.014782421 0.05373435 0.071773395 -0.025393903 0.07710378 -0.06677463 -0.027028918 0.07902373 -0.06700175 0.05417733 0.07636814 -0.02591747 0.0545507 0.07770333 0.003731262 0.055401437 -0.082691155 0.07501436 0.054292887 0.014553129 0.075054675 0.07598364 -0.06692921 0.07571347 -0.025415095 0.072627254 0.07934889 -0.025771458 0.077472836 -0.025347672 -0.08346898 0.07691717 -0.07839914 -0.025514204 0.003855506 0.004109029 0.07313555 0.078983456 -0.025279226 -0.07832378 -0.08328357 0.079562984
0.24124125 0.07704778 0.014699299 0.002926498 -0.08289723 0.054416746 0.07865917 0.01427402 -0.08309075 0.01483492 0.05388777 0.07198893 -0.025463589 0.07736044 -0.0669896 -0.027113343 0.07925237 -0.06722281 0.05434087 0.07665206 -0.025995785 0.054707218 0.07799319 0.003752032 0.055563014 -0.08300257 0.075237416 0.05446984 0.014599169 0.07528449 0.07624239 -0.06713796 0.07597293 -0.02547826 0.072862044 0.079632334 -0.025848355 0.07775175 -0.025406364 -0.08379394 0.07713352 -0.078675196 -0.025584286 0.0038704108 0.004129031 0.07335308 0.07925756 -0.025338175 -0.07860023 -0.083602175 0.07979809
0.24224225 0.07729182 0.014743766 0.0029382913 -0.08320753 0.054588158 0.07890039 0.014334993 -0.0834025 0.014887106 0.05404043 0.07220356 -0.025533542 0.07761738 -0.06720469 -0.02719775 0.079480745 -0.06744374 0.05450347 0.07693609 -0.026074382 0.05486332 0.07828331 0.003772309 0.055723324 -0.08331385 0.07545992 0.05464557 0.014645046 0.07551395 0.07650162 -0.06734665 0.076233014 -0.025541695 0.07309641 0.07991602 -0.02592531 0.07803096 -0.025465593 -0.08411843 0.0773495 -0.078951456 -0.025654385 0.003885137 0.004148603 0.073570184 0.07953197 -0.02539699 -0.078875996 -0.083920375 0.080032244
0.24324325 0.07753539 0.014787892 0.002949505 -0.083517715 0.054759167 0.07914105 0.014395699 -0.08371393 0.014938308 0.054192703 0.072418176 -0.02560342 0.077874795 -0.06741955 -0.027282499 0.079708666 -0.06766466 0.05466572 0.07722046 -0.026153143 0.055018988 0.07857301 0.0037923642 0.055883367 -0.083624944 0.075681716 0.05482063 0.014690298 0.07574348 0.07676139 -0.067555256 0.07649342 -0.02560538 0.07333011 0.08019962 -0.026002536 0.07831044 -0.02552503 -0.0844426 0.077565536 -0.07922716 -0.025725123 0.003899073 0.004167683 0.0737871 0.07980668 -0.025456596 -0.07915219 -0.0842384 0.08026617
0.24424425 0.07777863 0.014831213 0.002960838 -0.08382775 0.054929193 0.07938135 0.0144556 -0.08402539 0.014989348 0.054344542 0.07263236 -0.025673924 0.078132845 -0.06763463 -0.027367115 0.07993626 -0.06788543 0.0548275 0.07750503 -0.02623217 0.05517388 0.07886301 0.003811899 0.05604246 -0.083936036 0.07590276 0.05499468 0.014735191 0.07597287 0.07702167 -0.067763545 0.07675419 -0.025669243 0.07356323 0.08048347 -0.026080102 0.07858999 -0.02558454 -0.0847667 0.0777813 -0.07950308 -0.02579613 0.003912862 0.0041863923 0.074003406 0.08008152 -0.025516214 -0.07942783 -0.08455632 0.080499806
0.24524525 0.07802122 0.014874417 0.0029715153 -0.08413729 0.05509849 0.0796212 0.014515278 -0.084336355 0.015039703 0.054496 0.07284641 -0.025744397 0.07839133 -0.06784971 -0.027451744 0.080163434 -0.06810594 0.054988332 0.07778991 -0.026311599 0.055328153 0.07915281 0.0038312108 0.056200996 -0.08424701 0.07612381 0.055168327 0.014779655 0.076202035 0.07728228 -0.067971766 0.07701574 -0.02573321 0.07379599 0.08076724 -0.026157787 0.078869835 -0.025644735 -0.08509026 0.07799693 -0.07977871 -0.025867537 0.0039260713 0.004204699 0.07421949 0.08035656 -0.025576161 -0.07970367 -0.084874146 0.080732755
0.24624625 0.07826367 0.014917129 0.0029823433 -0.08444709 0.055267148 0.0798606 0.014574557 -0.08464725 0.015089387 0.054646622 0.073059864 -0.0258153 0.07865013 -0.06806452 -0.027536774 0.080390416 -0.06832686 0.05514882 0.07807484 -0.026390953 0.055482008 0.07944302 0.0038500752 0.056359075 -0.08455793 0.07634402 0.055341154 0.014823671 0.0764307 0.077543505 -0.0681798 0.07727763 -0.025797505 0.07402784 0.08105104 -0.026235592 0.07914995 -0.02570475 -0.08541356 0.078212544 -0.0800541 -0.025939168 0.003938878 0.0042225155 0.0744351 0.08063185 -0.02563645 -0.07997925 -0.085191645 0.08096557
0.24724725 0.07850576 0.014959217 0.0029927855 -0.08475619 0.055435315 0.080099404 0.014633251 -0.08495772 0.015138477 0.05479702 0.07327328 -0.025886144 0.0789095 -0.06827945 -0.027621714 0.08061719 -0.068546966 0.055308852 0.0783602 -0.026470754 0.05563528 0.07973333 0.0038686434 0.056516066 -0.08486817 0.07656385 0.055512924 0.0148672275 0.07665966 0.07780531 -0.06838777 0.07753979 -0.025862157 0.07425961 0.08133521 -0.026313856 0.07943041 -0.025765436 -0.08573645 0.07842804 -0.08032964 -0.026011096 0.0039513125 0.00423993 0.07465016 0.080907375 -0.025697215 -0.080254555 -0.08550895 0.081197895
0.24824825 0.078747496 0.015001081 0.0030028252 -0.08506539 0.05560263 0.080338195 0.014691533 -0.08526786 0.01518733 0.054947183 0.07348636 -0.025957497 0.07916929 -0.068494365 -0.02770655 0.08084358 -0.06876733 0.055468015 0.07864561 -0.02655066 0.055788167 0.08002382 0.0038868703 0.05667269 -0.08517882 0.076783024 0.05568425 0.014910696 0.07688832 0.07806729 -0.06859556 0.07780299 -0.025926884 0.07449061 0.08161942 -0.026392464 0.07971117 -0.025826002 -0.08605925 0.07864347 -0.080604896 -0.026083367 0.003963093 0.004257255 0.074865006 0.081183225 -0.02575801 -0.08053011 -0.08582606 0.08142969
0.24924925 0.0789889 0.015042559 0.0030127906 -0.08537428 0.05576941 0.080576755 0.014749157 -0.085577935 0.015235273 0.055096645 0.07369925 -0.0260288 0.07942978 -0.068709195 -0.027791651 0.08106968 -0.0689874 0.05562688 0.07893153 -0.026630742 0.055940416 0.08031471 0.0039047247 0.05682889 -0.0854893 0.07700181 0.055854842 0.014953716 0.07711694 0.078330226 -0.068802975 0.078066155 -0.025991818 0.07472137 0.08190384 -0.026471056 0.0799919 -0.02588679 -0.08638155 0.07885866 -0.08087991 -0.026155772 0.0039747097 0.0042741937 0.07507997 0.081459425 -0.025819324 -0.08080512 -0.08614289 0.0816616
0.25025025 0.079230055 0.015083501 0.00302264 -0.085682824 0.05593542 0.080814585 0.014806455 -0.085887484 0.015283143 0.05524578 0.073911935 -0.026100507 0.07969077 -0.068923876 -0.027876994 0.08129584 -0.069207475 0.055785052 0.079217665 -0.026711093 0.056092426 0.080605306 0.0039224154 0.056984305 -0.08579939 0.07722012 0.056024753 0.014995978 0.07734544 0.07859332 -0.06901069 0.07833034 -0.026057169 0.074951574 0.08218848 -0.0265499 0.08027326 -0.025948115 -0.08670351 0.079073764 -0.08115481 -0.026228592 0.003985791 0.0042906855 0.07529393 0.08173585 -0.025880788 -0.08108014 -0.08645963 0.081892885
0.25125125 0.07947072 0.015124281 0.0030319064 -0.08599093 0.056101337 0.081052065 0.014863457 -0.08619695 0.015330299 0.055394486 0.07412429 -0.026172318 0.07995239 -0.069138974 -0.0279619 0.08152125 -0.06942739 0.05594276 0.07950416 -0.026791487 0.05624369 0.080896504 0.00393975 0.057139244 -0.08610917 0.07743826 0.056193933 0.015038316 0.077573664 0.07885716 -0.069218 0.07859482 -0.026122486 0.07518113 0.082473636 -0.026628906 0.080554634 -0.0260095 -0.087025195 0.07928922 -0.081429884 -0.026301516 0.0039964407 0.0043065683 0.075508036 0.08201272 -0.02594246 -0.081355035 -0.086775966 0.082123816
0.25225225 0.07971134 0.015164169 0.003041443 -0.08629909 0.05626596 0.08128951 0.014920069 -0.08650589 0.015377127 0.0555428 0.07433645 -0.026244216 0.080214396 -0.069353625 -0.02804724 0.08174695 -0.06964699 0.056100108 0.07979098 -0.026872102 0.05639442 0.08118761 0.003956563 0.057293307 -0.08641903 0.07765575 0.056362636 0.015080087 0.07780218 0.079121746 -0.06942496 0.07885997 -0.026188059 0.07541046 0.082758635 -0.026708093 0.08083681 -0.026071135 -0.08734633 0.07950451 -0.0817047 -0.026374828 0.004006911 0.0043221978 0.07572167 0.08228972 -0.026004503 -0.08162955 -0.08709202 0.08235464
0.25325325 0.0799517 0.015204083 0.0030503103 -0.086606905 0.05643048 0.08152633 0.014976237 -0.08681484 0.015423241 0.055690642 0.0745484 -0.026316188 0.08047704 -0.06956826 -0.028132608 0.0819723 -0.06986643 0.05625694 0.08007808 -0.026952915 0.05654515 0.08147932 0.0039734817 0.057447292 -0.08672852 0.07787301 0.05653036 0.015121547 0.07803025 0.07938658 -0.06963203 0.07912565 -0.026253646 0.07563955 0.083044015 -0.026787546 0.08111907 -0.026132891 -0.08766716 0.07971941 -0.08197913 -0.026448406 0.004016892 0.0043378137 0.075935096 0.08256706 -0.026066903 -0.081904285 -0.08740782 0.08258521
0.25425425 0.08019167 0.015243704 0.003059148 -0.08691425 0.056594286 0.08176338 0.015031989 -0.08712316 0.015468923 0.055838235 0.074760154 -0.026388308 0.08074027 -0.06978302 -0.028217496 0.082197614 -0.07008602 0.05641322 0.08036559 -0.02703396 0.05669496 0.081771016 0.0039899093 0.05760052 -0.08703785 0.07808967 0.05669784 0.015162784 0.07825855 0.07965229 -0.069838814 0.07939185 -0.02631953 0.075867966 0.083329536 -0.026867371 0.08140163 -0.026195016 -0.08798767 0.079934895 -0.08225357 -0.026522327 0.004026591 0.0043526697 0.07614822 0.08284498 -0.026129376 -0.08217878 -0.08772348 0.082815394
0.25525525 0.080431625 0.0152829075 0.0030675998 -0.08722137 0.05675766 0.0819999 0.015087218 -0.08743122 0.015514322 0.055985376 0.07497194 -0.026460892 0.08100393 -0.069997534 -0.02830294 0.08242258 -0.07030538 0.05656914 0.08065342 -0.027115008 0.056844857 0.08206327 0.004005831 0.057753243 -0.08734674 0.0783063 0.056864373 0.015203426 0.078486755 0.079918325 -0.07004546 0.07965874 -0.026385667 0.07609608 0.08361559 -0.026947135 0.08168461 -0.026257321 -0.088307686 0.0801501 -0.08252765 -0.026596487 0.004035828 0.0043674977 0.076361395 0.08312304 -0.026192207 -0.08245286 -0.08803877 0.08304563
0.25625625 0.080671474 0.0153216785 0.0030760071 -0.08752837 0.05692014 0.082236126 0.015142182 -0.08773907 0.015559307 0.056132223 0.07518343 -0.026533488 0.08126845 -0.070212245 -0.028388271 0.08264759 -0.07052438 0.05672454 0.08094167 -0.027196232 0.056993786 0.08235562 0.0040219473 0.05790552 -0.087656066 0.07852213 0.057030562 0.01524386 0.07871503 0.080185205 -0.07025184 0.07992604 -0.026451891 0.07632377 0.08390176 -0.027026944 0.08196808 -0.026319895 -0.08862754 0.0803655 -0.082801476 -0.02667057 0.004044739 0.004381998 0.07657391 0.08340179 -0.026255397 -0.082726836 -0.08835375 0.08327541
0.25725725 0.08091093 0.015360094 0.0030841923 -0.08783455 0.057082366 0.08247217 0.015196564 -0.088046774 0.015603769 0.056278743 0.07539459 -0.026606277 0.08153347 -0.07042659 -0.028473815 0.08287238 -0.07074347 0.056879215 0.08123033 -0.027277488 0.05714269 0.08264796 0.004037543 0.058057394 -0.08796448 0.07873793 0.057195917 0.015284206 0.07894308 0.08045252 -0.07045808 0.080194235 -0.026518459 0.076551415 0.08418828 -0.027107138 0.08225172 -0.02638251 -0.08894666 0.08058062 -0.08307556 -0.026745398 0.00405362 0.0043960228 0.076786414 0.08368092 -0.026318956 -0.0830008 -0.088668756 0.08350505
0.25825825 0.08115002 0.015398228 0.0030924387 -0.08814102 0.057243954 0.08270817 0.015250605 -0.08835382 0.015647711 0.05642486 0.07560602 -0.026679154 0.081799164 -0.070640944 -0.02855918 0.08309729 -0.07096243 0.05703383 0.08151913 -0.027358964 0.057290997 0.08294094 0.004052753 0.05820839 -0.088272735 0.07895357 0.057360932 0.015324032 0.079171374 0.080720656 -0.07066419 0.08046301 -0.026584905 0.0767785 0.08447507 -0.027187258 0.08253596 -0.026445348 -0.08926583 0.08079633 -0.08334909 -0.026820015 0.004061892 0.0044100625 0.07699875 0.08396033 -0.026382588 -0.08327428 -0.08898306 0.08373478
0.25925925 0.08138935 0.015436049 0.0031001933 -0.0884469 0.057405055 0.082944006 0.015304407 -0.08866061 0.01569149 0.05657065 0.07581682 -0.026752181 0.082065515 -0.07085536 -0.028644381 0.08332184 -0.07118082 0.057187937 0.0818087 -0.027440902 0.05743914 0.08323408 0.0040676803 0.058359392 -0.08858099 0.07916884 0.057525426 0.015363514 0.07939944 0.0809892 -0.07087014 0.08073222 -0.026651604 0.07700538 0.08476236 -0.027267765 0.08282071 -0.026508335 -0.08958434 0.081011795 -0.08362253 -0.026895097 0.0040697167 0.004423508 0.07721115 0.084240176 -0.026446208 -0.08354767 -0.089297175 0.08396394
0.26026025 0.081628196 0.015473557 0.0031079794 -0.0887528 0.057565838 0.083179496 0.015357913 -0.08896687 0.015734615 0.056716263 0.07602794 -0.026825251 0.082332335 -0.07106951 -0.028729862 0.083546534 -0.07139929 0.057341583 0.0820984 -0.0275226 0.057586852 0.08352764 0.0040825475 0.058509674 -0.08888869 0.07938379 0.057689205 0.015402611 0.079627916 0.081258416 -0.071076035 0.0810023 -0.026718631 0.07723207 0.085049726 -0.027348256 0.08310566 -0.02657174 -0.08990225 0.08122716 -0.08389577 -0.026970219 0.0040777368 0.0044369847 0.07742293 0.08452058 -0.026510183 -0.08382096 -0.08961109 0.084193476
0.26126125 0.08186738 0.015510799 0.0031151846 -0.08905781 0.05772603 0.08341495 0.015410779 -0.08927299 0.015777681 0.056861445 0.07623874 -0.026898857 0.08260005 -0.07128338 -0.028815193 0.08377126 -0.07161777 0.057495035 0.08238875 -0.027604373 0.05773412 0.08382151 0.004097044 0.058659766 -0.0891965 0.07959855 0.057852566 0.015441872 0.07985596 0.08152835 -0.07128158 0.08127292 -0.026785748 0.07745813 0.08533791 -0.027428985 0.08339124 -0.026635187 -0.09022005 0.08144296 -0.084168874 -0.027045788 0.0040849224 0.004449895 0.07763483 0.08480131 -0.02657456 -0.084094025 -0.08992469 0.0844226
0.26226225 0.08210618 0.015547595 0.003122406 -0.089362785 0.05788579 0.083650246 0.015463556 -0.08957869 0.015820196 0.057006184 0.07644966 -0.026972268 0.08286821 -0.07149749 -0.028900566 0.08399579 -0.07183585 0.0576477 0.08267935 -0.02768643 0.057881 0.08411574 0.004111451 0.058809157 -0.08950355 0.07981321 0.05801535 0.015480479 0.08008426 0.08179897 -0.071486644 0.0815443 -0.026852818 0.07768415 0.085626006 -0.027509803 0.083676964 -0.026698634 -0.090537354 0.0816588 -0.08444154 -0.027121238 0.0040920353 0.0044626268 0.077846766 0.08508271 -0.02663907 -0.08436689 -0.090237975 0.08465164
0.26326326 0.082344666 0.015584182 0.003129823 -0.089667335 0.058045145 0.08388564 0.015515872 -0.089884125 0.015862012 0.057150908 0.07666026 -0.027045663 0.0831369 -0.071711555 -0.02898618 0.08422039 -0.07205375 0.057800636 0.08297059 -0.027768841 0.058027793 0.08441043 0.0041254293 0.05895834 -0.089810595 0.08002736 0.058177743 0.015519043 0.080312535 0.08207024 -0.07169197 0.08181611 -0.026920319 0.07790993 0.08591459 -0.027590754 0.08396354 -0.026762452 -0.09085403 0.08187484 -0.08471417 -0.027197149 0.0040989243 0.0044750473 0.0780581 0.08536434 -0.026703592 -0.084639125 -0.09055071 0.08488091
0.26426426 0.082583606 0.015620773 0.003136882 -0.089971416 0.05820377 0.08412059 0.015567847 -0.09018903 0.015903903 0.05729523 0.07687092 -0.027119355 0.08340671 -0.07192532 -0.029071478 0.08444511 -0.07227136 0.05795283 0.08326209 -0.027850954 0.058174122 0.084705405 0.0041391826 0.059107184 -0.09011768 0.08024142 0.058339633 0.015557309 0.080541186 0.08234216 -0.07189683 0.08208889 -0.026987491 0.078135446 0.08620357 -0.027671838 0.08425053 -0.0268266 -0.09117041 0.08209096 -0.08498657 -0.0272733 0.0041056513 0.004487319 0.07826956 0.085646585 -0.026768474 -0.08491135 -0.090863034 0.0851098
0.26526526 0.08282215 0.01565678 0.0031437194 -0.09027513 0.05836249 0.08435567 0.015619404 -0.09049356 0.015945379 0.057439383 0.077081524 -0.027193286 0.083677046 -0.072138906 -0.029156597 0.08466965 -0.07248905 0.058104496 0.08355418 -0.027933137 0.05832026 0.08500086 0.004152715 0.059255518 -0.09042382 0.08045534 0.058500987 0.015595128 0.08076972 0.082614854 -0.07210163 0.08236199 -0.027055362 0.07836078 0.08649329 -0.02775274 0.084537745 -0.026890745 -0.09148647 0.08230731 -0.08525846 -0.027349478 0.0041120816 0.004499325 0.07848103 0.08592927 -0.026833653 -0.08518366 -0.09117528 0.085338645
0.26626626 0.083060585 0.015692538 0.003150348 -0.09057895 0.05852054 0.08459051 0.015670724 -0.09079756 0.015986405 0.05758332 0.07729209 -0.027267082 0.08394792 -0.07235264 -0.02924182 0.08489429 -0.072706394 0.05825611 0.08384657 -0.028015533 0.058466 0.08529641 0.0041662185 0.059403725 -0.09072996 0.08066913 0.058661807 0.01563289 0.08099826 0.08288799 -0.07230604 0.082636006 -0.027122965 0.078585766 0.086782955 -0.027834045 0.08482554 -0.026955096 -0.0918018 0.08252364 -0.085530445 -0.027425803 0.0041180057 0.0045109573 0.07869246 0.08621259 -0.026898786 -0.085455336 -0.09148719 0.08556763
0.26726726 0.083298855 0.01572834 0.0031570082 -0.09088192 0.058678173 0.08482535 0.01572172 -0.09110158 0.016027229 0.057726797 0.07750274 -0.027341159 0.08421962 -0.07256608 -0.029327204 0.0851192 -0.0729236 0.058407336 0.08413947 -0.028098019 0.058611527 0.08559271 0.004179334 0.05955151 -0.09103563 0.08088257 0.058822446 0.015670564 0.081227124 0.083161935 -0.07251051 0.08291075 -0.027190866 0.07881067 0.08707338 -0.027915498 0.085113935 -0.027019406 -0.09211679 0.08274017 -0.08580207 -0.027502174 0.0041240505 0.0045226063 0.07890359 0.08649635 -0.026964247 -0.08572692 -0.09179859 0.08579659
0.26826826 0.08353749 0.015763666 0.0031636849 -0.091184564 0.058835436 0.085060306 0.015772475 -0.09140461 0.016067646 0.057870362 0.077713184 -0.027415175 0.08449199 -0.07277947 -0.029412383 0.08534382 -0.07314076 0.058558293 0.08443302 -0.028180765 0.058756717 0.085889086 0.004192451 0.05969887 -0.09134137 0.081096314 0.05898261 0.015707567 0.08145614 0.083436556 -0.072714485 0.08318604 -0.027258633 0.0790354 0.08736381 -0.027996896 0.08540269 -0.027083697 -0.09243143 0.08295728 -0.086073466 -0.027578736 0.0041296333 0.004533869 0.07911481 0.08678063 -0.02703002 -0.08599811 -0.09210954 0.08602548
0.26926926 0.08377579 0.015798979 0.003169989 -0.09148715 0.058992293 0.085295096 0.015822917 -0.09170779 0.01610777 0.05801359 0.077923626 -0.027489131 0.08476482 -0.07299258 -0.029497439 0.08556872 -0.07335754 0.05870889 0.08472688 -0.028262878 0.058901906 0.08618596 0.004205033 0.059846077 -0.09164629 0.0813094 0.05914202 0.015744632 0.08168499 0.083711945 -0.07291846 0.083462045 -0.027326679 0.07925991 0.08765525 -0.02807842 0.08569213 -0.02714848 -0.09274541 0.08317418 -0.086344585 -0.02765567 0.004134964 0.004545074 0.07932587 0.08706558 -0.027095612 -0.08626927 -0.09242015 0.08625443
0.27027026 0.08401438 0.015833875 0.0031762035 -0.091789015 0.059149113 0.08553022 0.015873065 -0.09201031 0.01614788 0.058156617 0.07813438 -0.027563402 0.0850386 -0.07320555 -0.029582718 0.08579377 -0.073573984 0.058859345 0.08502142 -0.028345713 0.05904641 0.08648351 0.0042178836 0.059992883 -0.09195127 0.08152296 0.059301425 0.015781533 0.08191414 0.08398795 -0.07312229 0.08373876 -0.027394935 0.07948412 0.087946974 -0.028159814 0.085981905 -0.027213499 -0.093058966 0.08339166 -0.08661541 -0.027732426 0.00414034 0.004555728 0.07953716 0.08735077 -0.027161576 -0.08654012 -0.09273048 0.086483546
0.27127126 0.08425263 0.015868489 0.0031824214 -0.09209057 0.059305318 0.08576477 0.01592281 -0.09231236 0.016187362 0.058299426 0.0783449 -0.027637864 0.08531313 -0.07341843 -0.029667621 0.08601891 -0.07379018 0.05900925 0.08531616 -0.0284283 0.059191182 0.08678129 0.0042301086 0.06013962 -0.092255555 0.08173606 0.059460297 0.01581812 0.082143456 0.08426472 -0.07332563 0.084015965 -0.027463173 0.079708494 0.08823878 -0.028241502 0.08627238 -0.027278325 -0.09337193 0.08360889 -0.08688585 -0.027809462 0.004145449 0.0045666643 0.07974812 0.08763664 -0.027227553 -0.08681063 -0.09304034 0.08671252
0.27227226 0.08449106 0.015903298 0.0031885202 -0.09239166 0.05946103 0.085999705 0.015972408 -0.092613846 0.016226638 0.058442175 0.078555465 -0.027712176 0.08558833 -0.07363139 -0.029752737 0.086244024 -0.07400627 0.059159093 0.085611485 -0.028511042 0.059335362 0.08707964 0.00424253 0.060285773 -0.09255973 0.08194903 0.059618782 0.015854562 0.08237267 0.08454216 -0.073528886 0.084294364 -0.027531473 0.07993263 0.08853134 -0.028323175 0.08656344 -0.027343448 -0.093684636 0.083826594 -0.087156184 -0.02788659 0.0041502467 0.0045769187 0.07995916 0.08792308 -0.027293978 -0.0870808 -0.09334994 0.08694163
0.27327326 0.08472959 0.015937615 0.0031944418 -0.092692226 0.059616704 0.086234614 0.016021783 -0.09291506 0.016265662 0.058584616 0.07876614 -0.027786558 0.08586402 -0.07384391 -0.029837655 0.08646944 -0.07422207 0.05930897 0.085907586 -0.028593699 0.059479542 0.087378174 0.004254579 0.060431898 -0.09286349 0.08216198 0.05977709 0.01589081 0.082602605 0.08482015 -0.073731996 0.08457308 -0.027599873 0.0801567 0.08882448 -0.028404819 0.08685467 -0.027408672 -0.09399653 0.084044695 -0.08742606 -0.027963968 0.004155091 0.004587246 0.080170244 0.088210106 -0.027360193 -0.087350674 -0.093658976 0.087170675
0.27427426 0.08496819 0.01597183 0.0032003482 -0.09299271 0.059772067 0.0864695 0.016071025 -0.09321585 0.016304612 0.058727026 0.07897684 -0.027861064 0.08614077 -0.07405639 -0.029922435 0.086695015 -0.07443789 0.059458144 0.08620405 -0.028676415 0.059623573 0.08767726 0.004266539 0.060577475 -0.093166724 0.08237501 0.059935205 0.01592694 0.0828323 0.085099354 -0.07393462 0.08485261 -0.027668336 0.080380715 0.08911789 -0.028486473 0.087146774 -0.027473958 -0.09430811 0.08426277 -0.08769582 -0.028041286 0.004159382 0.0045974725 0.08038142 0.08849765 -0.027426781 -0.08762025 -0.093967386 0.08739994
0.2752753 0.08520666 0.016005808 0.0032062416 -0.09329236 0.059927113 0.0867043 0.01611967 -0.093515955 0.016343147 0.058869183 0.07918748 -0.027935462 0.08641818 -0.07426862 -0.030007279 0.086920686 -0.07465283 0.059607383 0.0865009 -0.028759325 0.05976728 0.087976895 0.0042782617 0.060723092 -0.093469664 0.082587965 0.06009256 0.01596328 0.08306216 0.08537874 -0.07413733 0.08513288 -0.02773696 0.08060431 0.089411914 -0.028568381 0.08743914 -0.027539378 -0.09461925 0.0844815 -0.087965235 -0.028118825 0.0041637216 0.0046072965 0.08059255 0.08878577 -0.027493397 -0.087889455 -0.09427563 0.08762927
0.2762763 0.085445285 0.01604001 0.0032118983 -0.09359176 0.060081862 0.0869395 0.016168227 -0.09381586 0.016381428 0.059011236 0.07939839 -0.028010158 0.08669631 -0.07448066 -0.030092103 0.08714642 -0.07486821 0.05975641 0.08679849 -0.028842023 0.059910808 0.088276915 0.004290046 0.060868565 -0.093772285 0.082801044 0.060249902 0.015998937 0.08329263 0.085659176 -0.074339636 0.08541375 -0.02780552 0.08082815 0.089706525 -0.028650438 0.08773224 -0.027604973 -0.09492973 0.0847002 -0.08823417 -0.028196367 0.004168165 0.00461721 0.080803536 0.08907456 -0.027560236 -0.08815854 -0.09458343 0.087858915
0.2772773 0.08568415 0.016073782 0.0032175696 -0.09389053 0.06023627 0.087174624 0.016216503 -0.09411527 0.016419755 0.059153263 0.07960917 -0.02808472 0.08697497 -0.07469275 -0.03017663 0.087372206 -0.07508327 0.059905026 0.087096445 -0.02892478 0.060054187 0.08857737 0.0043015187 0.061013773 -0.094074674 0.08301391 0.060406752 0.016034534 0.08352286 0.08594012 -0.07454171 0.08569548 -0.02787407 0.081051745 0.090001374 -0.028732078 0.08802589 -0.027670434 -0.09523981 0.084919155 -0.08850317 -0.028274009 0.004172401 0.004626933 0.08101474 0.089363664 -0.027627146 -0.08842706 -0.09489051 0.08808845
0.2782783 0.08592285 0.016107166 0.003223213 -0.094189204 0.06039056 0.087409906 0.016264645 -0.09441411 0.016457787 0.059295155 0.07982015 -0.028159307 0.08725457 -0.074904464 -0.030260934 0.08759842 -0.07529792 0.06005358 0.087394826 -0.029007552 0.060197495 0.08887835 0.0043129916 0.061158698 -0.09437613 0.083226934 0.060563263 0.016070101 0.083753385 0.08622178 -0.07474334 0.08597782 -0.027943047 0.081275344 0.090296835 -0.028813882 0.088319965 -0.027736207 -0.095549054 0.0851384 -0.08877158 -0.028351562 0.004176341 0.004636535 0.08122601 0.08965357 -0.027694209 -0.088695444 -0.09519743 0.08831825
0.2792793 0.08616167 0.016140806 0.0032290216 -0.09448713 0.060544424 0.08764503 0.01631255 -0.09471221 0.016495371 0.05943656 0.08003107 -0.028233973 0.08753471 -0.07511613 -0.03034559 0.08782466 -0.07551199 0.060201745 0.0876941 -0.029090216 0.06034052 0.08917981 0.0043241517 0.061303623 -0.094677635 0.08343972 0.060719725 0.016105613 0.08398437 0.08650423 -0.07494502 0.08626087 -0.028011726 0.081499055 0.090592824 -0.028895428 0.088614754 -0.027801918 -0.09585772 0.085358165 -0.08903951 -0.02842928 0.0041802367 0.0046457825 0.08143721 0.08994411 -0.027761446 -0.088963486 -0.09550402 0.08854797
0.2802803 0.086400695 0.016174087 0.003234428 -0.094784714 0.06069833 0.08788064 0.016360203 -0.095009975 0.016532881 0.059578337 0.08024237 -0.028308617 0.08781569 -0.07532765 -0.030429563 0.088051185 -0.0757259 0.06034987 0.08799362 -0.029172925 0.06048356 0.08948181 0.00433521 0.061448265 -0.09497848 0.08365254 0.060875926 0.016140645 0.08421521 0.08678744 -0.07514642 0.08654472 -0.028080584 0.081722476 0.09088932 -0.028977422 0.08890996 -0.0278679 -0.09616629 0.08557791 -0.089307435 -0.028507067 0.0041839248 0.004654971 0.08164862 0.090234995 -0.02782843 -0.089231476 -0.09580964 0.08877824
0.2812813 0.086639844 0.016207416 0.0032399255 -0.09508166 0.060851716 0.08811613 0.01640777 -0.09530723 0.016570318 0.059719678 0.08045365 -0.028383473 0.08809749 -0.075538516 -0.030513937 0.0882781 -0.07594022 0.060498163 0.08829377 -0.029255738 0.06062654 0.089783855 0.004346418 0.061592672 -0.095278956 0.08386549 0.061031647 0.01617589 0.084446415 0.0870714 -0.07534748 0.08682935 -0.028149577 0.08194586 0.091186464 -0.029059282 0.08920573 -0.027933775 -0.096473984 0.08579811 -0.089574814 -0.028584944 0.004187509 0.0046642944 0.08186008 0.09052672 -0.027895903 -0.089498475 -0.09611496 0.089008406
0.2822823 0.08687881 0.016240656 0.0032454245 -0.09537829 0.061005294 0.088351935 0.016454827 -0.09560425 0.016607638 0.059861086 0.080665 -0.028458105 0.08837992 -0.0757496 -0.030598043 0.08850497 -0.076153845 0.060645692 0.08859448 -0.029338432 0.06076918 0.09008687 0.004357313 0.061737124 -0.09557898 0.08407844 0.061187252 0.01621103 0.08467797 0.0873559 -0.07554814 0.087114684 -0.02821852 0.082169324 0.09148392 -0.029141167 0.08950222 -0.027999843 -0.0967812 0.08601875 -0.08984184 -0.028662777 0.0041911094 0.0046733054 0.08207165 0.09081884 -0.02796317 -0.08976533 -0.09641996 0.08923871
0.2832833 0.08711838 0.016273525 0.0032508192 -0.09567437 0.06115822 0.08858766 0.016501827 -0.095900625 0.016644899 0.060002685 0.080876105 -0.028532734 0.0886632 -0.07596036 -0.030681776 0.08873216 -0.07636701 0.060793597 0.0888955 -0.029421123 0.060912047 0.090389974 0.0043680603 0.061881337 -0.095878474 0.08429167 0.061342932 0.016245889 0.084909394 0.087641396 -0.07574873 0.087400496 -0.028287346 0.08239282 0.09178187 -0.029222889 0.08979916 -0.028065821 -0.09708773 0.08623955 -0.09010852 -0.028740788 0.0041945325 0.0046822284 0.08228323 0.09111151 -0.02803045 -0.09003229 -0.09672467 0.08946926
0.2842843 0.087357774 0.016306454 0.003256275 -0.095969975 0.061311148 0.08882342 0.016548755 -0.09619641 0.016681654 0.060143765 0.08108805 -0.028607527 0.08894705 -0.0761711 -0.030765684 0.08895959 -0.076580144 0.06094122 0.0891972 -0.029503575 0.06105441 0.09069398 0.004378735 0.062025346 -0.09617756 0.08450464 0.06149805 0.016280778 0.08514162 0.087927125 -0.07594904 0.08768725 -0.028356394 0.08261619 0.09208047 -0.029304745 0.09009672 -0.028131781 -0.097393885 0.0864607 -0.09037479 -0.02881865 0.004197807 0.0046910043 0.08249496 0.091404855 -0.028098295 -0.09029834 -0.09702852 0.08970004
0.2852853 0.087597296 0.016339503 0.0032616137 -0.09626512 0.061464105 0.08905945 0.016595488 -0.09649166 0.016718395 0.060284894 0.08129977 -0.0286822 0.08923162 -0.07638131 -0.030849205 0.089187145 -0.076792866 0.0610885 0.089499526 -0.029586146 0.061196752 0.090998285 0.004389307 0.062169455 -0.09647635 0.08471787 0.061653 0.016315503 0.08537373 0.088214114 -0.07614913 0.087974586 -0.028425531 0.0828397 0.09237948 -0.029386124 0.09039477 -0.028198367 -0.09769906 0.086682186 -0.09064086 -0.028896807 0.0042012916 0.0046998546 0.0827069 0.09169887 -0.028165886 -0.0905642 -0.097331874 0.089931
0.2862863 0.08783714 0.016372139 0.0032668775 -0.09655961 0.061616614 0.08929586 0.01664185 -0.096786566 0.016755138 0.06042593 0.0815116 -0.028756646 0.08951709 -0.07659114 -0.030932797 0.08941529 -0.0770054 0.061235946 0.08980217 -0.029668776 0.061339278 0.0913031 0.0043997746 0.062313333 -0.09677435 0.08493128 0.0618077 0.016350098 0.085606165 0.088501535 -0.076348625 0.08826271 -0.028494352 0.083063096 0.09267924 -0.029468054 0.0906933 -0.028264312 -0.098004036 0.086904086 -0.09090633 -0.028974755 0.0042045987 0.0047085276 0.08291883 0.09199342 -0.028233474 -0.090829626 -0.09763475 0.0901621
0.2872873 0.088077046 0.016404921 0.0032723814 -0.0968538 0.06176929 0.089532346 0.016688364 -0.09708069 0.016791614 0.060567044 0.08172367 -0.028831376 0.08980303 -0.07680112 -0.031016136 0.08964344 -0.07721724 0.061383124 0.09010544 -0.029750882 0.061481718 0.09160835 0.004410287 0.062457222 -0.097072296 0.085144565 0.06196252 0.016384976 0.08583892 0.08878969 -0.07654792 0.08855137 -0.028563546 0.083286725 0.092979364 -0.029549563 0.09099257 -0.028330823 -0.09830836 0.08712643 -0.09117176 -0.029052673 0.004207921 0.0047170976 0.083130926 0.09228861 -0.028301137 -0.09109483 -0.09793713 0.09039353
0.2882883 0.0883173 0.016437363 0.0032776187 -0.097147055 0.061921462 0.08976896 0.016734535 -0.097374424 0.016828388 0.06070816 0.08193607 -0.028905986 0.09009 -0.07701083 -0.031099325 0.08987181 -0.07742925 0.061530467 0.09040946 -0.02983342 0.061624095 0.09191414 0.004420847 0.06260113 -0.09736952 0.08535816 0.062116984 0.016419481 0.0860719 0.08907864 -0.076747134 0.088841006 -0.02863256 0.08351027 0.093280055 -0.029630998 0.091292486 -0.028396813 -0.09861171 0.08734903 -0.09143659 -0.029130662 0.004210992 0.004725564 0.083343185 0.09258435 -0.028368892 -0.0913596 -0.098239124 0.09062524
0.2892893 0.088557504 0.016470537 0.0032829898 -0.09744004 0.06207365 0.09000566 0.016780809 -0.097667366 0.016864493 0.060849052 0.08214842 -0.028980551 0.09037749 -0.07722026 -0.031182365 0.090100825 -0.07764066 0.061677407 0.09071389 -0.029915689 0.0617664 0.09222027 0.0044309753 0.06274484 -0.09766626 0.08557181 0.062271316 0.016453974 0.08630537 0.08936819 -0.07694601 0.08913123 -0.028701438 0.08373395 0.09358101 -0.029712325 0.09159266 -0.028463142 -0.09891494 0.08757201 -0.09170124 -0.029208547 0.004214198 0.004733912 0.08355552 0.09288054 -0.028436655 -0.09162382 -0.0985403 0.09085709
0.2902903 0.08879791 0.01650304 0.003288542 -0.0977324 0.062225673 0.09024279 0.016826594 -0.09795986 0.016900688 0.06099032 0.082361035 -0.029055217 0.09066563 -0.07742934 -0.031265255 0.090329856 -0.07785204 0.06182444 0.09101878 -0.029997645 0.061908502 0.09252715 0.0044415654 0.062888354 -0.097962454 0.08578539 0.062425572 0.016488483 0.08653888 0.08965845 -0.07714455 0.08942229 -0.028770497 0.0839576 0.09388277 -0.029793983 0.09189362 -0.0285295 -0.099217325 0.08779516 -0.09196528 -0.029286554 0.0042173 0.004742216 0.08376806 0.09317755 -0.028504556 -0.09188792 -0.098841116 0.0910892
0.2912913 0.089038625 0.016535515 0.0032940041 -0.09802439 0.062377654 0.090479776 0.01687235 -0.098251835 0.016936915 0.061131466 0.082573675 -0.029129585 0.09095465 -0.077638246 -0.031347845 0.09055887 -0.07806281 0.06197148 0.09132428 -0.030079747 0.062050585 0.09283429 0.0044515776 0.063031845 -0.09825809 0.085999236 0.06257962 0.016522933 0.086772755 0.089949675 -0.07734292 0.08971392 -0.02883921 0.084181264 0.09418497 -0.029875176 0.09219499 -0.02859562 -0.099519186 0.08801872 -0.09222879 -0.029364211 0.00422042 0.0047507016 0.08398053 0.093475096 -0.028572394 -0.092151254 -0.099141 0.09132145
0.2922923 0.08927942 0.016568214 0.003299455 -0.09831562 0.062529564 0.09071733 0.01691817 -0.0985432 0.016972978 0.061272345 0.08278639 -0.029203897 0.09124435 -0.07784709 -0.031430583 0.09078871 -0.078273326 0.0621182 0.091630206 -0.030161595 0.062193103 0.093141906 0.0044618426 0.0631757 -0.09855333 0.086213395 0.06273361 0.01655728 0.087006636 0.09024136 -0.077540696 0.09000632 -0.028908232 0.08440504 0.09448775 -0.029956577 0.0924971 -0.028662095 -0.099820316 0.08824287 -0.09249227 -0.029442241 0.004223613 0.0047592157 0.08419363 0.093773276 -0.028640067 -0.09241442 -0.099440925 0.09155404
0.2932933 0.08952041 0.016600857 0.0033049206 -0.09860663 0.06268148 0.09095497 0.016963704 -0.098834306 0.017008925 0.061413348 0.082999796 -0.029278396 0.091534704 -0.07805535 -0.03151281 0.091018505 -0.078483686 0.062265117 0.091936775 -0.030243488 0.06233498 0.09345015 0.004472138 0.06331922 -0.09884785 0.08642756 0.06288729 0.016591791 0.08724114 0.09053367 -0.0777382 0.09029909 -0.028977258 0.08462888 0.09479092 -0.030037498 0.092799634 -0.028728152 -0.10012071 0.08846742 -0.0927552 -0.029520007 0.0042267796 0.0047672708 0.08440676 0.09407183 -0.028708069 -0.092677005 -0.09974011 0.091786966
0.2942943 0.089761846 0.016633544 0.0033104476 -0.09889661 0.0628332 0.09119281 0.017008971 -0.099124365 0.017045049 0.061554395 0.08321287 -0.029352466 0.09182572 -0.078263685 -0.031594925 0.09124872 -0.07869355 0.06241181 0.09224365 -0.030325292 0.06247722 0.09375889 0.0044821235 0.06346266 -0.0991423 0.08664182 0.063041285 0.016625976 0.08747577 0.09082689 -0.07793564 0.09059284 -0.029046355 0.08485265 0.09509469 -0.030118586 0.09310273 -0.028794626 -0.10042059 0.08869212 -0.09301726 -0.029597828 0.0042297966 0.004775579 0.08462006 0.09437115 -0.028775962 -0.09293943 -0.100038655 0.092020266
0.2952953 0.09000319 0.016665904 0.0033161235 -0.09918632 0.062984794 0.09143092 0.017054465 -0.09941391 0.017080907 0.061695803 0.08342641 -0.029426934 0.092117675 -0.07847146 -0.031677004 0.09147928 -0.07890333 0.06255853 0.09255127 -0.030406779 0.062619545 0.09406765 0.0044922135 0.06360631 -0.09943596 0.08685617 0.063194685 0.016660415 0.08771083 0.09112076 -0.07813272 0.090887286 -0.029115004 0.08507699 0.09539918 -0.030199522 0.0934063 -0.028861115 -0.10071971 0.08891723 -0.09327946 -0.029675467 0.004233084 0.004783815 0.08483347 0.09467093 -0.02884396 -0.093201056 -0.10033654 0.09225362
0.2962963 0.09024477 0.016698623 0.003321488 -0.09947532 0.0631364 0.09166908 0.017099809 -0.09970306 0.01711696 0.06183673 0.08364015 -0.029500952 0.09241035 -0.07867899 -0.03175892 0.09171009 -0.07911262 0.06270537 0.09285935 -0.03048834 0.06276178 0.094377466 0.0045023034 0.0637499 -0.09972898 0.08707073 0.06334846 0.01669478 0.08794588 0.09141507 -0.07832954 0.09118227 -0.029183997 0.085301094 0.095703974 -0.030280473 0.09371061 -0.028927287 -0.101018384 0.08914271 -0.09354072 -0.029753273 0.0042361193 0.00479211 0.0850469 0.09497153 -0.02891172 -0.09346242 -0.100633964 0.09248749
0.2972973 0.09048667 0.01673115 0.0033270777 -0.09976356 0.06328782 0.091907576 0.017144961 -0.09999139 0.017152807 0.06197787 0.0838541 -0.029575033 0.09270341 -0.078886114 -0.031840403 0.09194108 -0.07932146 0.06285206 0.09316796 -0.030569749 0.06290387 0.094687566 0.0045124707 0.063893415 -0.10002147 0.087285586 0.06350162 0.016729163 0.08818171 0.0917104 -0.07852604 0.091478124 -0.02925287 0.085525244 0.09600932 -0.030361181 0.09401524 -0.028993731 -0.10131642 0.08936888 -0.09380204 -0.029830987 0.0042393785 0.0048001553 0.08526062 0.09527239 -0.028979449 -0.093723506 -0.100930676 0.092721246
0.2982983 0.09072887 0.016763886 0.0033329206 -0.10005141 0.06343911 0.09214642 0.017190397 -0.100279 0.017188653 0.06211895 0.08406805 -0.02964917 0.09299742 -0.07909327 -0.031921867 0.09217275 -0.07952997 0.06299887 0.09347709 -0.030651057 0.0630463 0.09499813 0.0045226384 0.06403716 -0.100313455 0.0875005 0.06365526 0.016763622 0.088417485 0.09200611 -0.07872189 0.0917744 -0.029321337 0.085749686 0.0963152 -0.030441774 0.09432065 -0.029059766 -0.10161358 0.089595184 -0.09406266 -0.029908342 0.004242654 0.0048085866 0.08547452 0.09557404 -0.029047413 -0.09398407 -0.101226956 0.09295551
0.2992993 0.09097114 0.016796505 0.0033387223 -0.10033868 0.06359069 0.09238548 0.017235266 -0.10056633 0.017224798 0.062260274 0.08428222 -0.029723039 0.09329188 -0.079299755 -0.032003243 0.092404455 -0.07973823 0.063145585 0.09378655 -0.030732049 0.06318866 0.09530928 0.0045328806 0.0641807 -0.100604825 0.08771567 0.063808456 0.016797962 0.08865367 0.09230252 -0.07891771 0.09207154 -0.029390147 0.08597401 0.096621424 -0.03052205 0.09462647 -0.029125983 -0.1019102 0.08982177 -0.09432285 -0.02998565 0.00424593 0.0048168716 0.08568872 0.09587626 -0.029115262 -0.094244026 -0.10152232 0.09319
0.3003003 0.09121378 0.016829347 0.003344464 -0.10062545 0.0637421 0.0926249 0.017280288 -0.10085283 0.01726035 0.06240155 0.08449711 -0.029796848 0.09358716 -0.07950625 -0.032084003 0.09263654 -0.079946235 0.06329214 0.094096765 -0.03081301 0.06333096 0.09562081 0.0045428276 0.064324506 -0.10089567 0.08793123 0.063961886 0.016832525 0.088890284 0.09259973 -0.07911298 0.092369266 -0.029458808 0.08619884 0.09692838 -0.030602476 0.09493284 -0.029192215 -0.10220604 0.09004879 -0.09458275 -0.030063199 0.004249477 0.0048252163 0.08590339 0.096178845 -0.029183047 -0.09450369 -0.10181748 0.093424946
0.3013013 0.09145638 0.016861863 0.0033503552 -0.10091142 0.06389342 0.09286425 0.017325087 -0.10113876 0.017296407 0.062543035 0.08471184 -0.029870434 0.09388318 -0.07971218 -0.032164678 0.09286909 -0.080153674 0.06343881 0.094407395 -0.030893704 0.06347337 0.09593283 0.0045529986 0.06446816 -0.101186104 0.08814669 0.06411516 0.016866943 0.089126945 0.0928976 -0.07930801 0.09266757 -0.029527241 0.08642341 0.09723582 -0.03068257 0.09523977 -0.029258518 -0.10250127 0.09027619 -0.09484197 -0.030140461 0.0042528748 0.0048332647 0.08611775 0.09648226 -0.029250963 -0.094762884 -0.10211183 0.09366012
0.3023023 0.09169937 0.016894888 0.003356486 -0.10119675 0.0640448 0.0931042 0.017369825 -0.10142411 0.017332304 0.0626845 0.08492686 -0.02994412 0.094179735 -0.07991787 -0.032245394 0.09310182 -0.080360726 0.06358559 0.09471862 -0.030974394 0.06361592 0.09624494 0.0045630652 0.06461208 -0.10147558 0.08836238 0.06426856 0.016901433 0.089364015 0.09319596 -0.07950278 0.09296644 -0.02959566 0.08664833 0.097543746 -0.030762738 0.09554708 -0.029324403 -0.10279583 0.09050431 -0.09510066 -0.030217769 0.0042563025 0.0048416723 0.08633275 0.096786045 -0.029318301 -0.09502147 -0.10240558 0.093895644
0.3033033 0.09194279 0.016927645 0.0033629166 -0.10148173 0.06419621 0.09334413 0.017414613 -0.10170867 0.017368305 0.06282591 0.08514225 -0.030017419 0.09447719 -0.08012364 -0.032325648 0.093335085 -0.080567546 0.06373262 0.09503027 -0.031054815 0.063758165 0.09655796 0.0045732837 0.064755835 -0.10176442 0.08857833 0.064421885 0.016935913 0.08960147 0.09349526 -0.079697065 0.09326639 -0.029664317 0.086873196 0.09785196 -0.030842578 0.095855094 -0.029390687 -0.10308959 0.090732545 -0.095358886 -0.030294565 0.004259942 0.004849991 0.08654773 0.097090535 -0.029386261 -0.09527958 -0.10269865 0.09413131
0.3043043 0.092186324 0.016960597 0.0033687977 -0.101765655 0.06434757 0.09358426 0.017459383 -0.10199254 0.017404307 0.062967405 0.08535748 -0.030090941 0.09477498 -0.08032866 -0.032405883 0.09356837 -0.08077415 0.06387924 0.09534229 -0.031135337 0.0639011 0.0968713 0.004583741 0.06489965 -0.102052964 0.08879441 0.0645751 0.016970497 0.08983922 0.093794875 -0.07989117 0.09356667 -0.029732587 0.08709843 0.09816059 -0.030922176 0.09616366 -0.029456647 -0.10338276 0.09096149 -0.09561689 -0.030371675 0.0042635817 0.004858355 0.086762935 0.09739529 -0.02945379 -0.09553733 -0.102991164 0.09436744
0.3053053 0.0924301 0.016993714 0.0033751107 -0.102049336 0.06449883 0.09382507 0.017504185 -0.10227613 0.017440252 0.063109316 0.08557327 -0.030164087 0.095073536 -0.08053336 -0.032485437 0.09380206 -0.08097988 0.06402617 0.09565491 -0.031215148 0.06404347 0.09718509 0.00459396 0.06504373 -0.102341115 0.08901077 0.0647283 0.017005319 0.09007748 0.09409525 -0.08008483 0.09386763 -0.029800763 0.087323606 0.098470084 -0.031001749 0.09647257 -0.02952241 -0.10367505 0.09119033 -0.09587426 -0.03044855 0.0042674765 0.0048669446 0.086978525 0.097700685 -0.029521259 -0.09579441 -0.10328282 0.09460379
0.3063063 0.092674 0.017026847 0.0033817233 -0.10233216 0.06465039 0.094065785 0.017548798 -0.10255879 0.017476508 0.06325099 0.08578929 -0.030237088 0.0953728 -0.08073793 -0.032565255 0.09403637 -0.08118563 0.06417306 0.09596782 -0.031295147 0.064186424 0.097499266 0.004604167 0.065188006 -0.102628216 0.08922756 0.06488165 0.017039891 0.090315945 0.094396554 -0.08027796 0.09416927 -0.029869 0.08754908 0.09877982 -0.031081123 0.09678211 -0.029588545 -0.10396675 0.09141976 -0.09613116 -0.030525165 0.004271341 0.0048751323 0.08719455 0.098006964 -0.029588798 -0.09605112 -0.10357396 0.09484036
0.3073073 0.092918284 0.017060071 0.0033881438 -0.10261427 0.064801835 0.09430686 0.017593587 -0.10284063 0.017512381 0.063393004 0.086005494 -0.030310156 0.09567259 -0.08094194 -0.032644384 0.09427077 -0.08139084 0.064319886 0.096281596 -0.031374864 0.064329386 0.09781406 0.004614389 0.06533234 -0.10291485 0.08944433 0.06503475 0.0170747 0.09055464 0.09469819 -0.08047102 0.09447148 -0.029936848 0.087774664 0.0990904 -0.03116023 0.09709223 -0.02965405 -0.10425782 0.0916498 -0.09638777 -0.030601708 0.004275269 0.0048838872 0.087410286 0.09831338 -0.029656203 -0.09630734 -0.10386459 0.09507747
0.3083083 0.0931628 0.017093295 0.0033946538 -0.10289593 0.064953074 0.0945482 0.01763817 -0.103122294 0.017548418 0.06353496 0.08622186 -0.030383212 0.0959733 -0.08114576 -0.032723576 0.094505586 -0.0815957 0.06446709 0.09659544 -0.031454373 0.064472176 0.09812904 0.004624909 0.06547658 -0.103200994 0.089661315 0.06518831 0.017109543 0.090793654 0.095000334 -0.08066365 0.09477419 -0.030004771 0.08800048 0.099400766 -0.031239288 0.097402625 -0.029719843 -0.104548134 0.09188002 -0.09664348 -0.030678159 0.004279405 0.0048924787 0.087626405 0.09862057 -0.029723639 -0.09656309 -0.10415457 0.0953148
0.3093093 0.093407564 0.017126791 0.0034017034 -0.10317683 0.06510483 0.09478981 0.017682783 -0.10340275 0.017584695 0.06367692 0.086438715 -0.03045561 0.09627455 -0.081349276 -0.03280239 0.09474083 -0.08180037 0.06461438 0.09690987 -0.031533714 0.0646153 0.09844447 0.0046354323 0.06562112 -0.10348635 0.0898785 0.06534158 0.017144475 0.09103312 0.09530331 -0.080855854 0.09507753 -0.030072795 0.08822646 0.099712074 -0.031317975 0.09771341 -0.029785452 -0.1048377 0.09211065 -0.096898936 -0.030754326 0.0042834217 0.0049010734 0.087842986 0.09892812 -0.029791 -0.09681831 -0.10444378 0.09555244
0.3103103 0.09365272 0.017160315 0.00340823 -0.10345712 0.065256335 0.09503169 0.017727396 -0.10368273 0.017620914 0.06381931 0.0866558 -0.03052829 0.09657612 -0.08155225 -0.03288097 0.09497639 -0.08200414 0.06476157 0.09722476 -0.031612772 0.06475842 0.0987605 0.004645836 0.06576571 -0.10377125 0.090095975 0.0654949 0.01717972 0.09127272 0.095606655 -0.08104752 0.09538177 -0.030140506 0.088452406 0.100023866 -0.031396735 0.09802509 -0.029850928 -0.10512645 0.09234186 -0.09715375 -0.030830326 0.0042879786 0.004909906 0.088059776 0.09923618 -0.029857984 -0.097072855 -0.10473218 0.09579038
0.3113113 0.093897805 0.017193886 0.003415475 -0.10373672 0.065407716 0.09527389 0.017772235 -0.10396221 0.017657476 0.06396166 0.086872734 -0.030600673 0.09687829 -0.081755 -0.03295944 0.09521229 -0.082207754 0.0649087 0.09754015 -0.031691503 0.06490167 0.09907693 0.0046564355 0.0659103 -0.1040554 0.09031389 0.06564841 0.017214745 0.091512755 0.095910855 -0.081239074 0.0956862 -0.030207949 0.088678665 0.10033597 -0.03147515 0.09833703 -0.029916743 -0.10541445 0.09257337 -0.097408265 -0.0309063 0.0042924606 0.0049188137 0.088276625 0.09954471 -0.029924998 -0.097327136 -0.10502009 0.09602876
0.3123123 0.09414348 0.017227741 0.003422407 -0.10401546 0.06555942 0.09551646 0.017816763 -0.10424071 0.01769407 0.06410421 0.08709018 -0.030672623 0.09718146 -0.08195725 -0.03303739 0.09544847 -0.08241099 0.06505594 0.09785593 -0.031770214 0.06504523 0.09939337 0.0046670944 0.066055164 -0.104338594 0.09053182 0.065801956 0.017250232 0.091753125 0.09621564 -0.08143007 0.0959913 -0.03027551 0.08890521 0.10064857 -0.031553265 0.09864939 -0.029981842 -0.105701834 0.09280522 -0.09766211 -0.030982045 0.004297004 0.0049276347 0.08849392 0.09985403 -0.029991968 -0.09758071 -0.10530728 0.09626713
0.3133133 0.09438913 0.017261583 0.0034297877 -0.10429381 0.065711156 0.09575906 0.017861603 -0.10451872 0.017730437 0.064246796 0.08730809 -0.030744912 0.0974849 -0.08215933 -0.03311498 0.095684975 -0.08261388 0.06520358 0.09817233 -0.031848792 0.06518882 0.09971089 0.004678008 0.06620001 -0.10462156 0.090750106 0.06595553 0.017285304 0.09199376 0.09652078 -0.08162093 0.09629723 -0.030342726 0.08913178 0.100961454 -0.031631246 0.09896233 -0.030046986 -0.105988406 0.09303782 -0.09791506 -0.031057714 0.004301756 0.0049366946 0.08871135 0.100163534 -0.030058814 -0.097833835 -0.105593726 0.09650618
0.3143143 0.09463525 0.017295634 0.0034371999 -0.1045714 0.06586316 0.09600243 0.017906178 -0.10479592 0.017767122 0.06438952 0.0875261 -0.030816784 0.097788975 -0.08236102 -0.033192374 0.09592184 -0.08281631 0.065351054 0.09848878 -0.031926893 0.06533242 0.10002818 0.004688581 0.06634496 -0.10490371 0.09096869 0.06610913 0.017320897 0.0922349 0.09682651 -0.08181122 0.09660357 -0.030409956 0.089358725 0.10127501 -0.031708915 0.0992757 -0.030112235 -0.106274284 0.09327034 -0.0981678 -0.031133117 0.004306571 0.0049458006 0.08892918 0.10047361 -0.0301255 -0.0980862 -0.10587938 0.09674544
0.3153153 0.09488145 0.017329792 0.003444776 -0.10484835 0.0660148 0.09624551 0.017950917 -0.10507236 0.017804 0.06453236 0.08774445 -0.030888313 0.09809382 -0.08256232 -0.033269726 0.09615935 -0.083018266 0.06549873 0.09880589 -0.03200477 0.065476455 0.1003462 0.004699556 0.06649035 -0.1051852 0.0911874 0.066262566 0.017356401 0.09247622 0.097132765 -0.08200108 0.09691043 -0.030477172 0.08958554 0.101589024 -0.031786434 0.09958926 -0.030177241 -0.10655927 0.09350352 -0.098420136 -0.031208323 0.0043119225 0.004955026 0.08914709 0.100784145 -0.030192165 -0.098338366 -0.10616472 0.096985154
0.3163163 0.09512815 0.017364025 0.003452428 -0.10512453 0.06616674 0.096489266 0.017995851 -0.10534833 0.017840704 0.06467527 0.0879629 -0.030959973 0.09839905 -0.08276304 -0.03334664 0.09639676 -0.08321988 0.06564636 0.099123456 -0.032082673 0.06562018 0.10066456 0.0047107115 0.06663572 -0.105466135 0.091406435 0.06641636 0.017392013 0.09271778 0.09743982 -0.08219055 0.09721787 -0.030544115 0.089812696 0.10190312 -0.0318638 0.09990352 -0.030241983 -0.10684372 0.093737066 -0.09867174 -0.03128344 0.004317169 0.0049645654 0.08936535 0.101095386 -0.030258654 -0.098589756 -0.106448874 0.09722499
0.3173173 0.095375 0.017398557 0.0034603798 -0.105399884 0.06631894 0.09673306 0.018040517 -0.10562357 0.017877853 0.064818494 0.0881815 -0.031031275 0.09870486 -0.08296353 -0.033423316 0.096634775 -0.083420955 0.06579432 0.09944122 -0.03216013 0.065764435 0.100983195 0.0047219433 0.066781186 -0.10574627 0.09162565 0.066570304 0.017427864 0.092959784 0.09774749 -0.082379796 0.09752575 -0.030610656 0.090040155 0.10221781 -0.03194084 0.10021821 -0.03030684 -0.1071272 0.09397085 -0.09892284 -0.031358212 0.0043224343 0.004973749 0.08958368 0.10140679 -0.030325068 -0.098840676 -0.10673262 0.0974653
0.3183183 0.09562198 0.017433073 0.0034684509 -0.105674714 0.066470996 0.09697732 0.018085737 -0.1058977 0.017915154 0.06496193 0.08840065 -0.031102294 0.09901128 -0.08316359 -0.03349968 0.09687301 -0.08362169 0.0659423 0.099759676 -0.032237392 0.065908715 0.10130224 0.004733162 0.066926956 -0.10602582 0.091845125 0.06672413 0.017463967 0.09320196 0.09805534 -0.08256843 0.09783431 -0.03067732 0.090267524 0.10253297 -0.03201788 0.100533314 -0.030371455 -0.10740992 0.0942052 -0.099173374 -0.031433027 0.004328057 0.004983531 0.08980262 0.10171865 -0.03039127 -0.0990909 -0.107015535 0.09770573
0.3193193 0.0958694 0.017467907 0.0034764935 -0.10594868 0.066623256 0.09722161 0.01813051 -0.1061716 0.01795241 0.06510544 0.08861977 -0.031173194 0.099318124 -0.083363384 -0.033575654 0.09711168 -0.08382193 0.06609035 0.10007831 -0.032314446 0.066052996 0.10162174 0.00474444 0.0670729 -0.10630454 0.09206485 0.06687826 0.01749988 0.09344466 0.09836385 -0.082756765 0.09814346 -0.030743903 0.09049518 0.102848455 -0.032094155 0.100848794 -0.030435866 -0.107692115 0.09444009 -0.09942339 -0.03150726 0.0043338453 0.0049932823 0.090021476 0.10203097 -0.030457279 -0.09934073 -0.10729792 0.09794646
0.3203203 0.09611703 0.017502874 0.0034848212 -0.106222086 0.06677567 0.09746634 0.018175418 -0.10644442 0.017989982 0.06524905 0.08883949 -0.031243837 0.0996256 -0.08356247 -0.033651374 0.09735071 -0.08402175 0.06623864 0.100397445 -0.03239105 0.066197366 0.10194144 0.004756211 0.06721893 -0.10658292 0.09228478 0.06703223 0.017536137 0.09368761 0.09867304 -0.08294486 0.098452896 -0.030810053 0.09072306 0.10316415 -0.032170594 0.10116462 -0.030500421 -0.10797329 0.094675004 -0.0996729 -0.031581525 0.0043397527 0.00500311 0.09024065 0.10234402 -0.030523391 -0.099589944 -0.10757932 0.09818782
0.3213213 0.0963649 0.01753802 0.0034932843 -0.10649477 0.066928014 0.097711496 0.018220462 -0.1067167 0.018027462 0.065392874 0.089059316 -0.031314462 0.09993357 -0.083761685 -0.03372678 0.09759011 -0.08422105 0.066387 0.10071687 -0.032467637 0.066342406 0.10226154 0.0047676545 0.067365214 -0.10686025 0.0925052 0.06718642 0.01757256 0.0939307 0.09898255 -0.0831321 0.09876293 -0.030876117 0.09095122 0.103480615 -0.032246556 0.10148082 -0.030564455 -0.10825381 0.09491042 -0.09992167 -0.03165543 0.004345991 0.0050130733 0.09046036 0.10265716 -0.030588994 -0.09983887 -0.10786039 0.09842937
0.3223223 0.096613064 0.017573303 0.0035022544 -0.106766686 0.06708078 0.09795667 0.018265804 -0.106988184 0.018065216 0.06553702 0.08927931 -0.031384747 0.10024221 -0.08396037 -0.033801828 0.09782979 -0.08441978 0.0665356 0.101036526 -0.03254382 0.06648721 0.10258194 0.004779578 0.06751158 -0.107137024 0.09272546 0.06734088 0.017609159 0.09417417 0.0992925 -0.08331931 0.09907356 -0.030942278 0.09117955 0.10379713 -0.032322638 0.101797625 -0.030628396 -0.10853351 0.09514628 -0.10017019 -0.031729303 0.0043522594 0.0050231563 0.09068004 0.102970764 -0.0306547 -0.100086845 -0.10814034 0.09867116
0.3233233 0.09686131 0.01760875 0.0035112258 -0.1070378 0.0672333 0.098202206 0.01831088 -0.10725892 0.018103296 0.065680936 0.0894998 -0.03145503 0.10055121 -0.08415813 -0.033876814 0.09806967 -0.08461828 0.06668446 0.10135679 -0.032619737 0.06663253 0.10290289 0.0047914125 0.06765819 -0.10741306 0.09294633 0.067495294 0.017645942 0.09441803 0.09960325 -0.083506115 0.099384606 -0.03100798 0.091407925 0.104114205 -0.032398 0.102114916 -0.03069243 -0.10881255 0.09538252 -0.10041772 -0.031802967 0.0043589305 0.005033702 0.09090029 0.10328489 -0.030720213 -0.10033423 -0.10841972 0.09891322
0.3243243 0.09710992 0.017644454 0.0035201823 -0.10730838 0.067386135 0.09844778 0.018356314 -0.10752887 0.018141186 0.06582551 0.08972024 -0.031524777 0.100860536 -0.084355846 -0.03395116 0.098310076 -0.08481623 0.066833235 0.10167723 -0.032695368 0.06677764 0.10322395 0.0048035444 0.06780487 -0.10768833 0.09316731 0.067649916 0.017682813 0.09466231 0.09991426 -0.08369244 0.09969617 -0.03107359 0.09163661 0.1044316 -0.032473274 0.102432504 -0.030756326 -0.10909058 0.095619254 -0.1006647 -0.031876255 0.0043657087 0.005044086 0.091120556 0.10359922 -0.03078525 -0.10058121 -0.10869821 0.09915578
0.32532534 0.097358875 0.01768032 0.003529649 -0.10757818 0.067539066 0.098694116 0.018401824 -0.107798144 0.018179342 0.065969735 0.089941256 -0.031594373 0.10117044 -0.08455301 -0.034025386 0.09855074 -0.08501377 0.066981986 0.10199822 -0.032770623 0.066923 0.10354536 0.00481571 0.06795185 -0.10796274 0.09338852 0.067804664 0.017719863 0.094906725 0.10022575 -0.08387816 0.10000808 -0.031138966 0.091865376 0.10474922 -0.03254814 0.10275013 -0.030819716 -0.10936793 0.095856205 -0.10091153 -0.031949457 0.004372755 0.0050547533 0.091341116 0.103914514 -0.030850565 -0.100827456 -0.108976096 0.09939837
0.32632634 0.097608104 0.017716547 0.0035391452 -0.10784695 0.067692354 0.09894048 0.018447187 -0.108066946 0.018217858 0.066114664 0.09016229 -0.031663816 0.10148116 -0.08474994 -0.03409928 0.09879174 -0.08521083 0.06713128 0.102319255 -0.032845434 0.067068785 0.10386697 0.0048279776 0.06809905 -0.10823704 0.09361029 0.06795951 0.017757095 0.09515151 0.10053789 -0.08406354 0.100320466 -0.031204483 0.092094585 0.10506722 -0.03262301 0.103068374 -0.030883117 -0.10964432 0.096093416 -0.10115742 -0.032022223 0.004379937 0.0050655706 0.09156204 0.10422975 -0.030915434 -0.101073466 -0.10925329 0.09964132
0.32732734 0.097857125 0.017752744 0.0035487325 -0.108115196 0.067845404 0.09918716 0.018492565 -0.108334556 0.018256733 0.06625964 0.090383805 -0.031732965 0.10179209 -0.08494623 -0.034172624 0.0990331 -0.08540751 0.067280345 0.102640845 -0.032920256 0.06721461 0.104189016 0.0048402785 0.06824634 -0.10851018 0.09383197 0.06811456 0.017794417 0.09539663 0.10085007 -0.08424862 0.100633465 -0.03126943 0.09232379 0.10538543 -0.03269725 0.103386834 -0.030946163 -0.10991999 0.09633109 -0.10140301 -0.032094795 0.0043872697 0.0050765392 0.0917831 0.10454526 -0.030980239 -0.101318434 -0.10952944 0.0998849
0.32832834 0.09810706 0.017789256 0.0035589307 -0.10838276 0.06799877 0.09943398 0.01853818 -0.10860155 0.018295208 0.066404484 0.09060549 -0.0318019 0.102103345 -0.08514195 -0.034245696 0.09927479 -0.08560381 0.067429624 0.1029628 -0.03299487 0.067360565 0.10451126 0.0048529683 0.06839404 -0.1087825 0.094054095 0.068269365 0.017832262 0.09564196 0.10116298 -0.084433 0.10094693 -0.031334072 0.09255324 0.10570416 -0.032771654 0.103705615 -0.031009292 -0.110194914 0.09656942 -0.1016476 -0.03216698 0.0043950644 0.0050877174 0.09200441 0.10486132 -0.031044794 -0.10156317 -0.10980525 0.10012838
0.32932934 0.09835678 0.01782614 0.0035688474 -0.10864939 0.06815228 0.09968117 0.018584142 -0.10886777 0.018334398 0.066549726 0.09082749 -0.031870537 0.10241546 -0.085337915 -0.034318727 0.09951656 -0.0857992 0.06757944 0.10328473 -0.033069063 0.06750671 0.10483369 0.0048658224 0.06854169 -0.10905422 0.094276235 0.068424664 0.01786987 0.09588761 0.10147671 -0.08461729 0.10126064 -0.03139862 0.09278294 0.10602322 -0.032845434 0.10402493 -0.031072276 -0.11046922 0.09680773 -0.1018919 -0.032239117 0.0044029057 0.0050991047 0.09222602 0.10517773 -0.031108899 -0.10180687 -0.11008005 0.1003724
0.33033034 0.098606944 0.017862864 0.0035791383 -0.10891559 0.068306066 0.09992859 0.01862997 -0.10913315 0.01837371 0.06669541 0.09104966 -0.031938937 0.10272738 -0.085532844 -0.034391113 0.0997589 -0.0859943 0.067729294 0.10360724 -0.033142988 0.06765302 0.10515676 0.004878766 0.068689495 -0.109325215 0.09449892 0.06858013 0.017908031 0.09613358 0.101790234 -0.08480087 0.10157476 -0.03146309 0.09301268 0.106342405 -0.03291885 0.10434449 -0.031134808 -0.110742584 0.09704677 -0.10213546 -0.03231091 0.0044110464 0.0051104487 0.09244798 0.10549432 -0.031173466 -0.10205025 -0.110354334 0.10061678
0.33133134 0.098857194 0.017900035 0.0035895186 -0.109180726 0.06845977 0.10017628 0.018676024 -0.10939796 0.01841293 0.06684103 0.09127212 -0.032007292 0.10304014 -0.08572759 -0.034463122 0.100001626 -0.08618878 0.06787904 0.10393009 -0.03321629 0.06779966 0.105479844 0.0048919804 0.0688379 -0.10959565 0.094721586 0.06873564 0.017946268 0.09637983 0.1021044 -0.08498413 0.101889454 -0.031527445 0.09324265 0.10666204 -0.032992225 0.10466442 -0.03119727 -0.11101512 0.09728577 -0.10237837 -0.032382343 0.00441971 0.0051222993 0.09267002 0.105811365 -0.031237228 -0.1022929 -0.11062761 0.10086122
0.33233234 0.09910775 0.01793731 0.0036005876 -0.10944532 0.06861371 0.10042416 0.018722048 -0.109661855 0.018452499 0.06698693 0.09149472 -0.03207515 0.10335327 -0.085921586 -0.034535106 0.10024468 -0.08638321 0.06802909 0.104252994 -0.033289645 0.06794656 0.105803125 0.004905374 0.068986215 -0.10986493 0.09494463 0.06889143 0.017984353 0.09662628 0.10241894 -0.0851671 0.10220447 -0.03159111 0.09347297 0.10698179 -0.03306521 0.10498449 -0.03125959 -0.11128677 0.09752531 -0.10262066 -0.032453705 0.0044282693 0.005134137 0.092892386 0.10612895 -0.031300984 -0.10253511 -0.1109003 0.10110616
0.33333334 0.099358566 0.01797502 0.0036113735 -0.10970893 0.06876778 0.10067233 0.018768327 -0.10992509 0.018492289 0.06713306 0.0917176 -0.032142874 0.10366691 -0.08611548 -0.034606475 0.10048764 -0.08657696 0.068179555 0.10457624 -0.033362586 0.06809357 0.106126785 0.0049188435 0.06913477 -0.110133946 0.09516793 0.069046974 0.01802295 0.09687305 0.10273383 -0.085349046 0.10251981 -0.03165504 0.09370354 0.107301995 -0.03313776 0.10530505 -0.031321615 -0.111557566 0.09776526 -0.10286258 -0.0325246 0.0044371733 0.0051462604 0.09311521 0.10644649 -0.03136452 -0.10277661 -0.11117189 0.101351134
0.33433434 0.099609435 0.018012775 0.003622681 -0.10997194 0.06892219 0.10092081 0.018814726 -0.11018764 0.018532319 0.0672793 0.09194087 -0.032210242 0.103980735 -0.08630854 -0.03467756 0.10073132 -0.08676999 0.06833008 0.10489995 -0.033435225 0.06824068 0.106450595 0.0049325814 0.0692839 -0.11040186 0.09539166 0.06920325 0.018061874 0.09712018 0.103049286 -0.085531056 0.1028357 -0.031718437 0.09393386 0.1076225 -0.033210117 0.10562581 -0.031383354 -0.11182793 0.09800543 -0.10310349 -0.03259505 0.0044463323 0.005158472 0.09333796 0.10676461 -0.03142792 -0.10301743 -0.111442864 0.10159649
0.33533534 0.09986084 0.018050816 0.0036341108 -0.11023428 0.06907662 0.10116949 0.018861156 -0.110449284 0.018572621 0.06742565 0.09216456 -0.032277294 0.10429515 -0.086501405 -0.034748554 0.100975186 -0.08696307 0.06848041 0.10522357 -0.033507444 0.068387926 0.10677459 0.0049464405 0.069432825 -0.11066921 0.09561518 0.06935911 0.018100845 0.097367704 0.10336501 -0.08571267 0.10315169 -0.031781845 0.09416468 0.10794313 -0.03328207 0.1059467 -0.03144499 -0.11209699 0.09824599 -0.10334413 -0.03266563 0.004455655 0.005171134 0.09356116 0.10708274 -0.031490903 -0.10325759 -0.11171321 0.10184216
0.33633634 0.10011236 0.018089259 0.003645809 -0.11049582 0.06923112 0.10141848 0.018908035 -0.11071011 0.018612996 0.067572415 0.09238812 -0.032344256 0.10460987 -0.08669355 -0.03481858 0.1012192 -0.08715503 0.06863149 0.10554761 -0.03357928 0.06853575 0.10709892 0.004960628 0.06958213 -0.110935755 0.09583932 0.06951552 0.01814022 0.097615294 0.10368101 -0.08589353 0.10346844 -0.03184479 0.094395526 0.10826407 -0.033353783 0.106268056 -0.031506386 -0.11236541 0.098487064 -0.10358406 -0.032735836 0.0044655753 0.0051836465 0.0937846 0.10740164 -0.03155372 -0.103497244 -0.111982666 0.10208813
0.33733734 0.100364216 0.018127644 0.0036579687 -0.11075659 0.06938577 0.10166759 0.018954882 -0.11097032 0.018653834 0.06771943 0.09261212 -0.03241081 0.10492481 -0.08688563 -0.034888726 0.10146373 -0.08734675 0.068782285 0.10587192 -0.03365093 0.06868372 0.10742341 0.0049750567 0.06973165 -0.11120154 0.09606378 0.06967214 0.018179595 0.097863175 0.10399747 -0.08607403 0.10378512 -0.03190753 0.09462709 0.1085852 -0.033425152 0.106589526 -0.031567678 -0.11263293 0.098728135 -0.10382333 -0.032805596 0.004475512 0.0051966514 0.09400817 0.107720464 -0.031616446 -0.10373629 -0.11225131 0.102334365
0.33833835 0.100616015 0.018166522 0.0036699085 -0.11101649 0.069540754 0.101916976 0.019001821 -0.11122961 0.018694974 0.06786662 0.09283634 -0.032477144 0.105240226 -0.08707698 -0.03495839 0.10170834 -0.087538056 0.068933606 0.10619633 -0.033722136 0.068831794 0.10774809 0.0049892017 0.06988131 -0.11146652 0.09628826 0.069828786 0.018219315 0.098111235 0.10431419 -0.08625419 0.10410233 -0.03197025 0.094858095 0.10890636 -0.033496298 0.10691115 -0.03162855 -0.11289964 0.09896965 -0.10406181 -0.032875013 0.0044857785 0.005210091 0.09423209 0.10803959 -0.03167871 -0.10397479 -0.112519324 0.10258096
0.33933935 0.10086805 0.018205639 0.0036822655 -0.111275725 0.06969599 0.10216638 0.019049091 -0.111488216 0.018735994 0.06801388 0.093060724 -0.032542955 0.10555592 -0.087267764 -0.035027605 0.1019531 -0.087728724 0.06908494 0.10652103 -0.033793192 0.06897998 0.10807271 0.0050040786 0.07003148 -0.11173086 0.09651289 0.069985636 0.018259123 0.09835968 0.10463131 -0.08643385 0.104419865 -0.03203242 0.095089585 0.109228045 -0.033566903 0.1072334 -0.031689197 -0.11316583 0.09921153 -0.10429971 -0.03294438 0.004496268 0.005223352 0.094456114 0.108358994 -0.031740926 -0.10421244 -0.11278642 0.10282778
0.34034035 0.101120524 0.018244935 0.0036949667 -0.111533985 0.06985124 0.10241623 0.019096257 -0.11174589 0.018777462 0.0681614 0.0932854 -0.032608885 0.10587202 -0.08745818 -0.035096675 0.10219859 -0.08791898 0.06923662 0.10684585 -0.03386368 0.06912835 0.108397834 0.0050189407 0.07018172 -0.111994565 0.0967378 0.07014254 0.018299306 0.09860847 0.10494887 -0.08661294 0.10473773 -0.032094616 0.0953215 0.10954965 -0.03363711 0.107555486 -0.03174974 -0.11343092 0.0994539 -0.10453712 -0.03301304 0.004507043 0.005237092 0.09468057 0.10867858 -0.031803027 -0.104449704 -0.11305259 0.103074685
0.34134135 0.101372845 0.018284531 0.0037080555 -0.111791536 0.070006736 0.102666326 0.01914384 -0.11200296 0.018819243 0.06830921 0.093510345 -0.032674547 0.10618849 -0.087648146 -0.035165172 0.102444075 -0.08810855 0.069388114 0.107170954 -0.033933807 0.06927719 0.108723186 0.005034208 0.07033205 -0.112257294 0.09696312 0.070299596 0.018339505 0.09885757 0.10526651 -0.08679154 0.10505598 -0.032156497 0.09555344 0.1098717 -0.033707105 0.107878014 -0.03181004 -0.11369524 0.0996962 -0.104773715 -0.03308188 0.004518236 0.005250846 0.094905175 0.10899866 -0.031864658 -0.10468617 -0.11331809 0.103321895
0.34234235 0.1016257 0.018324414 0.0037212218 -0.11204842 0.070162356 0.102916695 0.01919144 -0.11225897 0.018860998 0.06845709 0.093735576 -0.03273955 0.106505215 -0.08783774 -0.035233255 0.102689765 -0.08829793 0.06954006 0.10749627 -0.034003757 0.06942574 0.109048374 0.005049565 0.07048266 -0.11251936 0.0971884 0.07045695 0.018380169 0.09910669 0.10558467 -0.08696964 0.10537447 -0.032217786 0.09578528 0.1101939 -0.033776727 0.10820058 -0.031870242 -0.11395882 0.09993908 -0.105009906 -0.03314991 0.0045297425 0.0052650506 0.09512995 0.109318726 -0.03192607 -0.104921795 -0.11358306 0.10356934
0.34334335 0.101878606 0.01836449 0.0037347013 -0.1123047 0.07031828 0.10316709 0.019239146 -0.11251448 0.018903349 0.06860547 0.09396101 -0.032804344 0.10682231 -0.08802662 -0.035301067 0.10293586 -0.08848629 0.06969237 0.10782167 -0.0340732 0.06957514 0.10937391 0.005065235 0.07063346 -0.11278049 0.097414054 0.07061459 0.018421099 0.09935605 0.105903104 -0.08714768 0.10569321 -0.03227919 0.09601754 0.11051623 -0.03384621 0.108523704 -0.031929616 -0.11422149 0.10018211 -0.10524531 -0.033217903 0.0045413263 0.0052794474 0.09535509 0.10963926 -0.03198703 -0.10515699 -0.11384693 0.1038171
0.34434435 0.10213172 0.018404983 0.0037482998 -0.11255978 0.0704742 0.10341772 0.019287074 -0.112769194 0.018945642 0.06875374 0.0941866 -0.032868836 0.10713958 -0.08821524 -0.035368536 0.103182144 -0.08867452 0.0698446 0.10814734 -0.03414228 0.069724515 0.1096995 0.0050808927 0.07078477 -0.113041066 0.09764004 0.070772454 0.01846224 0.09960574 0.106221795 -0.087324895 0.10601218 -0.032340102 0.096249945 0.11083872 -0.033915114 0.10884669 -0.03198923 -0.11448325 0.100425616 -0.10548016 -0.033285405 0.004553432 0.005293952 0.09558024 0.109959655 -0.032048006 -0.10539158 -0.11411012 0.104065076
0.34534535 0.10238503 0.018445762 0.0037623767 -0.112814374 0.07063041 0.103668585 0.019335393 -0.11302266 0.018988263 0.06890255 0.09441243 -0.03293306 0.10745735 -0.08840312 -0.035435423 0.1034288 -0.08886218 0.069997184 0.1084732 -0.034210976 0.069874085 0.1100252 0.0050966404 0.07093603 -0.1133006 0.09786618 0.070930146 0.01850368 0.09985563 0.10654046 -0.087501556 0.10633165 -0.03240086 0.09648245 0.11116121 -0.03398369 0.10916976 -0.03204862 -0.11474423 0.100669235 -0.10571419 -0.033352833 0.0045657167 0.0053087096 0.095805794 0.11028039 -0.032108504 -0.105625205 -0.114372395 0.10431331
0.34634635 0.10263854 0.018486584 0.00377653 -0.11306807 0.07078676 0.10391971 0.01938358 -0.113276 0.019031167 0.06905135 0.09463842 -0.03299711 0.107775 -0.0885908 -0.035501875 0.103675485 -0.08904927 0.07015008 0.10879906 -0.034279414 0.070023865 0.110351145 0.005113133 0.07108771 -0.113559805 0.09809256 0.07108832 0.018545318 0.10010562 0.10685977 -0.087678105 0.106651105 -0.03246156 0.09671511 0.11148399 -0.034051858 0.10949316 -0.032107595 -0.11500432 0.10091336 -0.105947584 -0.03341966 0.004578049 0.0053239604 0.096031435 0.11060147 -0.03216887 -0.10585869 -0.11463396 0.10456165
0.34734735 0.10289221 0.018527754 0.0037910573 -0.1133209 0.07094338 0.10417095 0.019432092 -0.11352825 0.019074522 0.06920043 0.094864815 -0.033060707 0.108093 -0.08877791 -0.035568297 0.10392239 -0.08923594 0.07030311 0.10912498 -0.034347318 0.07017393 0.110677004 0.005129733 0.071239516 -0.113817774 0.09831894 0.071246296 0.018587103 0.10035577 0.10717919 -0.08785377 0.10697087 -0.03252173 0.09694801 0.11180691 -0.034119762 0.109816715 -0.03216628 -0.11526371 0.101157576 -0.10618054 -0.033486146 0.004591052 0.005339243 0.09625741 0.110922426 -0.032228947 -0.10609111 -0.11489476 0.104810156
0.34834835 0.10314599 0.01856949 0.0038057782 -0.11357312 0.071100116 0.10442234 0.019480815 -0.11377972 0.019118011 0.0693496 0.095091216 -0.03312399 0.10841136 -0.088964455 -0.035634138 0.1041697 -0.08942192 0.0704562 0.10945112 -0.034415144 0.07032417 0.11100313 0.005146289 0.07139164 -0.1140751 0.09854569 0.07140479 0.018629456 0.10060651 0.10749876 -0.08802925 0.10729085 -0.03258165 0.0971812 0.11213003 -0.034187336 0.11014036 -0.03222522 -0.11552228 0.10140206 -0.106412716 -0.033552453 0.0046043694 0.0053548086 0.09648368 0.11124385 -0.032288637 -0.10632303 -0.115154535 0.10505889
0.34934935 0.10340008 0.01861109 0.0038208733 -0.113824554 0.07125718 0.104674004 0.019529989 -0.11403047 0.01916192 0.06949916 0.0953179 -0.033186868 0.10873011 -0.08915023 -0.035699543 0.1044172 -0.08960735 0.07060938 0.10977751 -0.034482416 0.07047469 0.11132937 0.0051632915 0.07154382 -0.114331886 0.09877246 0.07156357 0.01867181 0.10085722 0.1078185 -0.088204116 0.1076111 -0.032641128 0.0974143 0.11245302 -0.03425422 0.1104643 -0.032283057 -0.11577977 0.101646736 -0.10664428 -0.03361828 0.004617821 0.0053707333 0.09670995 0.11156525 -0.032348074 -0.10655433 -0.11541377 0.105308026
0.35035035 0.103653826 0.018653039 0.0038361938 -0.1140752 0.071414016 0.10492577 0.019579042 -0.11428025 0.019206155 0.06964887 0.09554488 -0.03324991 0.109049045 -0.08933591 -0.035764545 0.10466467 -0.08979235 0.07076299 0.11010371 -0.034549333 0.07062524 0.111655675 0.005180461 0.071696416 -0.11458762 0.09899976 0.071722336 0.01871442 0.10110814 0.10813883 -0.08837849 0.10793163 -0.032700483 0.09764762 0.112776384 -0.034321196 0.110788114 -0.032340847 -0.1160368 0.101891816 -0.10687514 -0.03368387 0.004631691 0.0053869723 0.09693653 0.11188683 -0.032407463 -0.10678501 -0.11567229 0.1055574
0.35135135 0.10390826 0.018695552 0.0038518733 -0.11432526 0.071571484 0.10517765 0.019628111 -0.11452917 0.019250363 0.06979894 0.095772125 -0.03331206 0.109367914 -0.089520864 -0.035829358 0.104912676 -0.08997687 0.07091665 0.11043027 -0.034615964 0.07077614 0.11198181 0.005197824 0.071849205 -0.1148426 0.09922725 0.071881294 0.01875746 0.10135928 0.108459026 -0.08855254 0.10825215 -0.032759584 0.09788119 0.11309973 -0.034387767 0.111112274 -0.032398652 -0.116292566 0.10213723 -0.107105285 -0.03374913 0.00464604 0.0054031536 0.09716328 0.112208486 -0.032466378 -0.107014954 -0.11592984 0.105806835
0.35235235 0.10416276 0.018738408 0.0038678658 -0.114574045 0.071728885 0.105429746 0.019677809 -0.1147778 0.019294929 0.069949225 0.09599925 -0.033373952 0.10968706 -0.08970557 -0.035893537 0.1051609 -0.0901609 0.07107073 0.11075654 -0.034682132 0.07092734 0.11230811 0.0052158153 0.07200199 -0.11509682 0.0994546 0.07204041 0.01880037 0.10161061 0.108779505 -0.088726066 0.10857299 -0.032818582 0.098114856 0.11342328 -0.03445358 0.11143654 -0.032456126 -0.11654767 0.10238284 -0.107334815 -0.033814162 0.0046604797 0.00542014 0.097390324 0.112530336 -0.032525007 -0.10724421 -0.11618633 0.106056415
0.35335335 0.104417436 0.018781148 0.0038840089 -0.11482219 0.071886495 0.10568198 0.01972755 -0.11502547 0.01934008 0.0700994 0.09622689 -0.033435695 0.110006586 -0.0898895 -0.035957552 0.10540926 -0.090344034 0.071224675 0.11108339 -0.034747854 0.07107872 0.11263438 0.005233582 0.07215544 -0.11535039 0.09968225 0.072199635 0.01884407 0.101862304 0.10910024 -0.088898994 0.108894005 -0.032877084 0.0983486 0.11374649 -0.034519162 0.111760676 -0.032512993 -0.11680215 0.10262851 -0.10756361 -0.033878528 0.004675322 0.005436783 0.09761743 0.11285235 -0.032583468 -0.10747297 -0.116442196 0.106306046
0.35435435 0.104672015 0.018824365 0.003900286 -0.115069784 0.07204442 0.10593436 0.019777369 -0.11527221 0.019385094 0.070250094 0.09645457 -0.033497006 0.110326074 -0.09007291 -0.036020942 0.105657525 -0.09052715 0.07137892 0.11141009 -0.034813274 0.071230374 0.112960875 0.0052519324 0.07230894 -0.115602836 0.09991023 0.07235936 0.01888768 0.10211384 0.10942092 -0.08907151 0.109215334 -0.03293511 0.09858247 0.1140702 -0.034584478 0.11208499 -0.032570034 -0.11705545 0.10287455 -0.10779182 -0.033942755 0.0046903896 0.0054540406 0.097844675 0.11317435 -0.03264145 -0.10770059 -0.116697535 0.10655612
0.35535535 0.10492697 0.018868001 0.0039173546 -0.115316376 0.072202474 0.10618695 0.019827517 -0.11551793 0.019430557 0.07040108 0.09668242 -0.033557884 0.11064575 -0.09025604 -0.036083855 0.10590617 -0.09070939 0.07153363 0.1117367 -0.03487838 0.071381964 0.11328752 0.0052703884 0.07246257 -0.11585503 0.100138165 0.07251904 0.0189318 0.102365814 0.109742045 -0.08924356 0.109536864 -0.032992955 0.098816514 0.11439376 -0.03464939 0.11240944 -0.0326264 -0.11730817 0.10312062 -0.108019486 -0.034006476 0.0047057564 0.0054718195 0.098071985 0.11349643 -0.032699123 -0.10792812 -0.11695187 0.106806174
0.35635635 0.10518194 0.018911624 0.003934246 -0.115562186 0.07236085 0.106439754 0.019877946 -0.115763225 0.019476144 0.07055214 0.09691049 -0.03361861 0.1109659 -0.090438485 -0.036146823 0.10615518 -0.09089141 0.07168833 0.11206334 -0.034943007 0.071534224 0.1136138 0.005289144 0.072616495 -0.11610624 0.10036633 0.072679035 0.018975921 0.102617934 0.11006305 -0.08941491 0.10985824 -0.03305059 0.09905059 0.114717305 -0.03471399 0.11273401 -0.032682817 -0.11755987 0.1033669 -0.10824631 -0.03406979 0.0047216318 0.0054894807 0.09830001 0.11381861 -0.032756705 -0.10815472 -0.117205285 0.10705642
0.35735735 0.10543699 0.018955948 0.003951586 -0.11580727 0.07251913 0.10669259 0.019928573 -0.116007455 0.019522266 0.07070325 0.09713885 -0.033678785 0.11128576 -0.090620406 -0.03620887 0.106404275 -0.09107266 0.071843326 0.112390265 -0.03500713 0.07168624 0.113940224 0.005308017 0.07277066 -0.11635637 0.10059476 0.07283909 0.019020474 0.10287003 0.11038455 -0.08958592 0.11017975 -0.033107687 0.09928494 0.115041 -0.03477799 0.11305846 -0.032738633 -0.117810756 0.10361376 -0.10847274 -0.034132585 0.0047379686 0.005507427 0.09852775 0.11414086 -0.032813795 -0.10838078 -0.11745809 0.10730701
0.35835835 0.10569243 0.019000363 0.003969343 -0.11605167 0.07267769 0.106945515 0.019979274 -0.11625121 0.019568672 0.070854954 0.097367175 -0.033739034 0.11160596 -0.090801805 -0.036270857 0.106653474 -0.09125333 0.0719985 0.11271711 -0.035070967 0.07183867 0.11426667 0.005327445 0.07292511 -0.1166062 0.10082345 0.07299913 0.01906552 0.10312246 0.11070576 -0.08975669 0.11050155 -0.033164848 0.09951946 0.115364656 -0.03484165 0.11338291 -0.032794286 -0.11806102 0.10386058 -0.108698204 -0.034195736 0.0047542183 0.005525835 0.09875566 0.114463344 -0.032870628 -0.10860612 -0.11771003 0.10755743
0.35935935 0.105947524 0.019045165 0.0039873105 -0.116295315 0.0728365 0.107198514 0.020030454 -0.11649387 0.019615319 0.07100676 0.09759574 -0.033798534 0.111926444 -0.09098267 -0.036332153 0.1069028 -0.0914336 0.07215375 0.11304387 -0.035134148 0.071991526 0.114593044 0.0053468742 0.073079616 -0.11685502 0.101051904 0.073159665 0.019110538 0.10337497 0.11102739 -0.089926556 0.11082344 -0.033221483 0.099754006 0.115688264 -0.03490504 0.113707624 -0.0328498 -0.11831052 0.104107626 -0.10892298 -0.03425768 0.004771065 0.005544513 0.098984025 0.11478548 -0.032927193 -0.10883063 -0.11796108 0.10780828
0.36036035 0.10620288 0.019090312 0.0040055313 -0.11653807 0.07299546 0.107451685 0.020081606 -0.116736 0.019662382 0.0711586 0.09782452 -0.03385787 0.112246774 -0.0911632 -0.03639327 0.10715222 -0.09161303 0.07230931 0.113370806 -0.035197373 0.07214422 0.11491957 0.0053668404 0.07323438 -0.117102884 0.101280786 0.07332046 0.019155929 0.10362783 0.11134921 -0.09009632 0.11114557 -0.033277832 0.09998852 0.11601213 -0.034967978 0.114032045 -0.032904603 -0.118558876 0.10435488 -0.109147266 -0.03431974 0.0047881952 0.005563474 0.09921229 0.115108185 -0.032983117 -0.1090548 -0.1182113 0.10805912
0.36136135 0.10645849 0.019135563 0.0040242304 -0.116780154 0.073154554 0.10770495 0.020132994 -0.11697713 0.019709537 0.071310796 0.098053426 -0.033916805 0.11256739 -0.09134312 -0.036453884 0.10740182 -0.09179218 0.07246497 0.11369764 -0.035259925 0.072297394 0.11524599 0.005386957 0.073389575 -0.11735041 0.10150966 0.073481075 0.019201798 0.10388058 0.111670814 -0.09026532 0.111467585 -0.03333354 0.1002232 0.116335645 -0.035030413 0.11435682 -0.032959353 -0.11880666 0.10460232 -0.109371014 -0.034381367 0.004805715 0.0055826018 0.09944098 0.115430474 -0.033038992 -0.10927814 -0.11846083 0.108310044
0.36236235 0.106714174 0.019181324 0.004042812 -0.117021345 0.07331388 0.10795826 0.02018485 -0.11721743 0.019757153 0.07146301 0.09828256 -0.03397556 0.11288785 -0.09152237 -0.036513925 0.10765155 -0.09197067 0.0726212 0.11402427 -0.03532203 0.07245072 0.11557236 0.005407416 0.073545 -0.1175968 0.10173876 0.073642164 0.01924764 0.1041337 0.111992486 -0.09043405 0.111789815 -0.033389457 0.100457996 0.11665913 -0.035092697 0.11468139 -0.03301378 -0.119053476 0.10484989 -0.109593675 -0.034442443 0.004823563 0.0056021176 0.099669605 0.11575295 -0.03309466 -0.109500796 -0.11870957 0.10856107
0.36336336 0.10696975 0.019227294 0.004061902 -0.11726171 0.073473446 0.10821185 0.020236854 -0.11745732 0.019805206 0.071615525 0.09851154 -0.034033462 0.11320872 -0.09170132 -0.036573876 0.10790153 -0.09214876 0.072777174 0.1143511 -0.03538379 0.072604366 0.115898535 0.005427936 0.07370028 -0.11784249 0.1019683 0.07380343 0.019294035 0.104386665 0.1123145 -0.09060189 0.112111986 -0.033444807 0.10069302 0.11698258 -0.03515426 0.115005866 -0.033067983 -0.11929936 0.10509778 -0.10981618 -0.034503024 0.0048417845 0.005622065 0.09989843 0.11607531 -0.033149894 -0.10972259 -0.11895741 0.108812384
0.36436436 0.10722556 0.019273547 0.0040815733 -0.11750132 0.07363319 0.108465426 0.02028902 -0.11769611 0.01985302 0.071768574 0.09874114 -0.034091603 0.11352945 -0.09187954 -0.036633294 0.10815151 -0.092326395 0.07293325 0.11467788 -0.035445206 0.07275818 0.11622478 0.005448965 0.073856026 -0.118087284 0.10219753 0.073964596 0.019340592 0.104639865 0.11263635 -0.09076965 0.11243428 -0.033499826 0.10092798 0.117306195 -0.035215665 0.11533051 -0.03312175 -0.119544744 0.10534571 -0.11003763 -0.03456352 0.004860113 0.0056419848 0.10012728 0.116397575 -0.03320498 -0.10994407 -0.119204536 0.109063596
0.36536536 0.107481115 0.019320041 0.004101186 -0.117740594 0.073792934 0.10871898 0.020341147 -0.11793429 0.019901654 0.07192152 0.098970525 -0.034149192 0.1138503 -0.09205732 -0.03669199 0.108401656 -0.09250306 0.073089875 0.11500436 -0.035506427 0.07291205 0.11655083 0.0054702335 0.074012026 -0.11833144 0.10242697 0.07412617 0.01938733 0.10489327 0.11295839 -0.09093686 0.112756744 -0.033554606 0.10116306 0.11762984 -0.03527653 0.115655094 -0.03317522 -0.11978921 0.10559375 -0.110258706 -0.034623608 0.004879142 0.005662459 0.100356415 0.116720155 -0.03325963 -0.11016452 -0.11945073 0.10931494
0.36636636 0.10773718 0.019367116 0.004121397 -0.11797845 0.073953 0.10897264 0.020394016 -0.11817161 0.01995044 0.0720746 0.099200346 -0.034206107 0.11417118 -0.09223448 -0.0367506 0.108652115 -0.09267969 0.07324647 0.11533109 -0.035567082 0.073066324 0.116876885 0.005491458 0.07416817 -0.11857484 0.102656625 0.074287646 0.01943465 0.10514667 0.113280445 -0.0911035 0.11307917 -0.033609 0.101398245 0.11795323 -0.035337035 0.11597973 -0.033228494 -0.12003271 0.10584178 -0.110479005 -0.034683097 0.0048982156 0.005683289 0.10058555 0.11704264 -0.03331376 -0.1103847 -0.11969639 0.109566525
0.36736736 0.10799307 0.019414179 0.004141712 -0.11821569 0.07411331 0.10922633 0.020446813 -0.11840822 0.019999567 0.07222811 0.09943003 -0.034263026 0.11449191 -0.09241125 -0.036808852 0.1089022 -0.092855506 0.07340329 0.11565771 -0.035627257 0.07322073 0.11720264 0.00551319 0.07432459 -0.118817374 0.10288635 0.07444974 0.019482 0.10540018 0.11360249 -0.09126949 0.11340143 -0.03366314 0.10163345 0.11827645 -0.035397194 0.11630409 -0.03328111 -0.12027544 0.10609025 -0.110698506 -0.034742337 0.0049178572 0.005704389 0.10081492 0.117364876 -0.03336753 -0.11060412 -0.11994116 0.10981808
0.36836836 0.10824909 0.019461792 0.004162416 -0.118452504 0.07427351 0.10948019 0.020500105 -0.11864396 0.020049054 0.072381735 0.099659726 -0.03431945 0.114813 -0.09258758 -0.03686668 0.109152816 -0.09303074 0.073560394 0.115984015 -0.035686985 0.073375136 0.11752846 0.0055353693 0.07448093 -0.11905909 0.10311611 0.07461172 0.019529741 0.10565365 0.11392463 -0.09143515 0.11372396 -0.033716843 0.10186892 0.11859971 -0.035456847 0.11662839 -0.033333875 -0.120517254 0.1063388 -0.11091745 -0.03480141 0.0049376497 0.00572552 0.10104435 0.11768697 -0.033421107 -0.11082271 -0.120184876 0.11006969
0.36936936 0.1085051 0.019509587 0.0041834945 -0.11868828 0.074434265 0.10973423 0.02055344 -0.118879095 0.020098483 0.072535515 0.099889904 -0.034375675 0.115133926 -0.09276334 -0.03692387 0.10940322 -0.093205534 0.07371764 0.11631032 -0.035746206 0.07352985 0.117854305 0.0055574905 0.074637674 -0.11930044 0.10334601 0.07477389 0.019577751 0.105907515 0.114246614 -0.09160046 0.11404625 -0.0337701 0.10210415 0.118922696 -0.03551638 0.116952695 -0.033386182 -0.120758414 0.10658752 -0.11113581 -0.034859706 0.004957801 0.0057473388 0.1012739 0.11800947 -0.033474203 -0.1110408 -0.12042802 0.11032127
0.37037036 0.108761124 0.019557813 0.0042049154 -0.11892341 0.07459497 0.109987915 0.020607 -0.11911332 0.02014854 0.072689466 0.10011976 -0.03443119 0.11545474 -0.09293829 -0.036980763 0.10965379 -0.09337985 0.073875114 0.116636716 -0.035805263 0.073684745 0.11817993 0.0055804774 0.074794896 -0.11954055 0.10357605 0.07493627 0.019625999 0.10616112 0.11456882 -0.091765195 0.11436876 -0.03382325 0.10233962 0.11924592 -0.035575196 0.11727691 -0.033437915 -0.12099884 0.10683604 -0.11135336 -0.034917716 0.0049785804 0.0057690097 0.101503596 0.11833175 -0.03352727 -0.11125809 -0.120670326 0.11057314
0.37137136 0.10901732 0.019606207 0.004226159 -0.11915759 0.074755855 0.110241875 0.02066098 -0.11934677 0.020199059 0.07284367 0.10034999 -0.034486566 0.11577573 -0.093112916 -0.037037354 0.109904714 -0.09355341 0.07403266 0.11696279 -0.035863843 0.07384008 0.118505135 0.005603271 0.074951895 -0.11978029 0.10380616 0.075098775 0.019674726 0.10641504 0.114891104 -0.09192932 0.11469116 -0.03387594 0.10257507 0.119568765 -0.035633687 0.11760095 -0.03348941 -0.12123807 0.10708508 -0.111570485 -0.034975626 0.004999359 0.005791202 0.10173329 0.11865359 -0.033579577 -0.11147485 -0.120912075 0.11082481
0.37237236 0.109273426 0.019655002 0.0042482684 -0.11939124 0.074916914 0.110495836 0.020715063 -0.119579405 0.02024949 0.07299801 0.10058034 -0.03454166 0.11609667 -0.09328709 -0.037093125 0.11015516 -0.0937264 0.07419038 0.11728892 -0.035921987 0.07399521 0.11883051 0.0056264834 0.0751094 -0.1200191 0.10403612 0.07526144 0.019723691 0.10666887 0.11521277 -0.09209308 0.11501351 -0.03392836 0.10281074 0.11989146 -0.035691712 0.117924996 -0.03354079 -0.12147705 0.10733394 -0.11178657 -0.035032876 0.0050206464 0.005813797 0.101963006 0.11897562 -0.03363209 -0.11169078 -0.12115265 0.111076824
0.37337336 0.10952951 0.01970426 0.004270542 -0.11962409 0.075078115 0.1107497 0.020769253 -0.11981145 0.020300666 0.07315267 0.100810684 -0.034596212 0.1164176 -0.09346072 -0.037148967 0.11040605 -0.0938992 0.07434835 0.11761467 -0.035979457 0.07415086 0.11915568 0.0056499653 0.075266935 -0.12025711 0.104266524 0.07542428 0.019772792 0.10692288 0.115534864 -0.09225641 0.115335815 -0.033980437 0.10304616 0.12021417 -0.035749275 0.11824903 -0.033591583 -0.12171498 0.107583016 -0.11200231 -0.035089675 0.0050421273 0.0058365893 0.10219295 0.119297504 -0.03368356 -0.111906335 -0.12139271 0.11132861
0.37437436 0.10978559 0.019753687 0.0042930557 -0.11985609 0.07523922 0.111003846 0.02082395 -0.12004291 0.020351829 0.073307425 0.10104095 -0.034650363 0.116738304 -0.093633786 -0.037204064 0.11065688 -0.094071254 0.074506804 0.11794051 -0.036036752 0.074306555 0.11948068 0.0056738965 0.07542462 -0.12049417 0.10449668 0.0755873 0.019822283 0.10717677 0.11585693 -0.0924192 0.11565824 -0.034032047 0.10328189 0.1205367 -0.03580681 0.118572704 -0.0336423 -0.12195197 0.10783194 -0.11221737 -0.035145957 0.0050642355 0.0058598127 0.10242308 0.11961924 -0.03373518 -0.112121 -0.12163186 0.111580424
0.3753754 0.11004169 0.01980329 0.004315884 -0.1200874 0.07540096 0.11125778 0.020878708 -0.12027314 0.02040344 0.07346268 0.10127163 -0.03470431 0.11705907 -0.093806274 -0.03725891 0.11090768 -0.094242774 0.07466491 0.11826604 -0.03609397 0.07446256 0.11980536 0.005697633 0.075582504 -0.120730706 0.10472718 0.07575058 0.019872101 0.1074309 0.11617884 -0.09258147 0.11598039 -0.03408351 0.10351762 0.12085897 -0.03586344 0.1188963 -0.033692215 -0.122188136 0.10808138 -0.11243162 -0.03520222 0.005086465 0.0058832904 0.10265311 0.119940735 -0.033786584 -0.11233502 -0.12187038 0.1118325
0.3763764 0.11029784 0.019853327 0.0043391143 -0.12031812 0.07556264 0.111511596 0.020933975 -0.12050296 0.020455321 0.073617585 0.101502426 -0.0347577 0.117379814 -0.0939784 -0.037313245 0.11115858 -0.09441386 0.07482322 0.11859132 -0.036150247 0.074618645 0.12013024 0.005722147 0.07574072 -0.120966256 0.104957394 0.075913936 0.019922264 0.10768517 0.11650055 -0.09274328 0.11630265 -0.034134556 0.10375313 0.12118096 -0.035919916 0.11921967 -0.03374214 -0.12242377 0.108330585 -0.11264537 -0.035257902 0.0051091723 0.005907203 0.102883145 0.12026242 -0.033837084 -0.112548694 -0.1221081 0.11208429
0.3773774 0.11055389 0.019903678 0.0043626293 -0.12054791 0.07572473 0.11176544 0.020989226 -0.12073201 0.020507395 0.073773004 0.10173287 -0.034810834 0.11770052 -0.09414995 -0.03736724 0.1114093 -0.09458438 0.074981876 0.118916616 -0.036206286 0.07477511 0.12045446 0.005746795 0.07589894 -0.121201515 0.10518803 0.076077305 0.019972665 0.10793918 0.11682232 -0.09290465 0.11662484 -0.034185153 0.10398877 0.12150292 -0.035976086 0.11954313 -0.03379199 -0.122658506 0.10857973 -0.11285827 -0.035313148 0.0051322524 0.0059311306 0.10311342 0.12058366 -0.03388773 -0.11276118 -0.12234497 0.11233626
0.3783784 0.11080995 0.019954238 0.004386176 -0.120776966 0.075886644 0.112019576 0.021044865 -0.120960474 0.020560112 0.07392842 0.10196364 -0.03486379 0.11802098 -0.09432084 -0.037420917 0.11166056 -0.09475424 0.075140715 0.11924178 -0.03626204 0.0749314 0.120778635 0.005771802 0.076057404 -0.12143566 0.10541852 0.07624082 0.02002322 0.10819338 0.11714412 -0.093065515 0.11694684 -0.034235556 0.10422451 0.12182466 -0.03603151 0.11986642 -0.033841096 -0.12289263 0.10882922 -0.11307073 -0.03536801 0.0051556323 0.0059555797 0.10334351 0.12090479 -0.033937838 -0.11297333 -0.12258105 0.11258804
0.3793794 0.111065954 0.020005278 0.0044104825 -0.1210051 0.07604866 0.11227368 0.021100776 -0.12118762 0.020612651 0.074084185 0.102194384 -0.034915924 0.118341364 -0.094491266 -0.037473924 0.1119116 -0.094923735 0.07529952 0.119566716 -0.03631696 0.0750881 0.12110247 0.0057969885 0.076216124 -0.121669054 0.10564881 0.07640473 0.020074233 0.108447336 0.11746554 -0.093225814 0.11726865 -0.03428545 0.10446036 0.12214636 -0.03608673 0.1201893 -0.033889797 -0.12312549 0.109078564 -0.11328242 -0.035422556 0.0051794145 0.005980166 0.10357401 0.12122581 -0.03398748 -0.11318485 -0.12281616 0.11283997
0.3803804 0.111322045 0.020056631 0.0044348054 -0.1212329 0.07621108 0.1125272 0.021156881 -0.12141441 0.02066564 0.074240126 0.1024253 -0.03496803 0.11866165 -0.094661295 -0.03752684 0.11216215 -0.0950925 0.07545872 0.11989128 -0.036372025 0.07524492 0.12142618 0.005822668 0.076374955 -0.12190196 0.105879344 0.0765684 0.020125577 0.108701415 0.11778696 -0.093385845 0.117590405 -0.03433528 0.1046958 0.12246766 -0.036141615 0.12051211 -0.033938497 -0.12335792 0.10932795 -0.11349345 -0.03547674 0.005203349 0.0060052145 0.10380411 0.12154667 -0.03403692 -0.11339567 -0.12305085 0.113091975
0.3813814 0.11157786 0.020108372 0.0044594267 -0.12145984 0.07637358 0.112781025 0.021213254 -0.12164074 0.020719016 0.07439597 0.1026562 -0.03501991 0.118982024 -0.09483087 -0.03757907 0.11241322 -0.0952607 0.07561804 0.120215796 -0.03642633 0.07540171 0.12174981 0.0058483784 0.076533765 -0.12213394 0.10610996 0.076732606 0.020177161 0.10895563 0.1181085 -0.093545295 0.117912054 -0.034384653 0.10493152 0.12278864 -0.036196057 0.1208347 -0.033986766 -0.12358968 0.10957752 -0.113704145 -0.0355302 0.0052276263 0.006030576 0.104034595 0.12186727 -0.03408601 -0.11360592 -0.123284504 0.11334381
0.3823824 0.11183381 0.020160146 0.0044846023 -0.12168603 0.076535985 0.11303486 0.02126985 -0.12186606 0.020772826 0.074552044 0.1028871 -0.03507127 0.11930216 -0.09499946 -0.037630912 0.11266398 -0.09542879 0.075777315 0.120539986 -0.03648019 0.07555888 0.122073 0.0058747297 0.0766931 -0.12236509 0.10634043 0.07689658 0.020228716 0.109209776 0.118429616 -0.0937043 0.11823359 -0.034433637 0.1051673 0.123109564 -0.036250077 0.121156886 -0.034034897 -0.1238206 0.109826945 -0.11391389 -0.035583608 0.00525265 0.006056179 0.10426503 0.12218761 -0.034134865 -0.11381546 -0.1235176 0.1135956
0.3833834 0.11208959 0.020212336 0.0045102546 -0.12191151 0.07669878 0.11328858 0.021326689 -0.12209064 0.02082683 0.07470835 0.10311793 -0.03512203 0.11962192 -0.0951681 -0.037682395 0.11291484 -0.09559608 0.075936876 0.12086397 -0.036534015 0.07571604 0.12239597 0.0059011886 0.07685242 -0.12259546 0.10657108 0.07706106 0.020280987 0.109463796 0.11875075 -0.09386292 0.11855498 -0.034482095 0.1054029 0.123430066 -0.0363038 0.12147915 -0.034082167 -0.12405059 0.11007636 -0.11412301 -0.035636377 0.005277629 0.0060820943 0.1044955 0.122508004 -0.03418297 -0.11402443 -0.123750106 0.113847375
0.3843844 0.11234547 0.020264914 0.0045355945 -0.12213606 0.07686142 0.11354225 0.02138387 -0.12231445 0.020881088 0.07486491 0.10334888 -0.03517243 0.11994172 -0.095335856 -0.037733547 0.11316568 -0.09576272 0.076096624 0.12118774 -0.03658708 0.07587345 0.12271852 0.0059277816 0.077012084 -0.1228255 0.106801614 0.07722536 0.020333469 0.10971782 0.119071625 -0.0940209 0.11887609 -0.03453045 0.10563839 0.12375049 -0.036356673 0.121800944 -0.03412945 -0.1242798 0.11032568 -0.11433164 -0.035688993 0.0053030867 0.006108323 0.104725875 0.12282795 -0.034231063 -0.114232846 -0.12398155 0.11409892
0.3853854 0.11260111 0.020317765 0.0045615314 -0.122360155 0.07702444 0.113795586 0.021441156 -0.1225376 0.020935722 0.07502142 0.10357985 -0.03522267 0.120261356 -0.095503196 -0.0377843 0.11341643 -0.0959292 0.07625619 0.12151109 -0.03663988 0.07603121 0.12304114 0.005954717 0.07717154 -0.12305458 0.10703219 0.077389926 0.020386234 0.10997177 0.1193922 -0.094178416 0.11919711 -0.034578506 0.10587409 0.12407075 -0.036409482 0.12212278 -0.03417619 -0.12450856 0.11057525 -0.1145393 -0.03574112 0.005328829 0.006135092 0.10495636 0.12314768 -0.034278914 -0.114440285 -0.12421243 0.11435051
0.3863864 0.11285661 0.020370867 0.004588037 -0.1225836 0.077187285 0.11404929 0.021498712 -0.12276006 0.020990638 0.075178236 0.103810675 -0.035272412 0.120580785 -0.09567003 -0.03783447 0.11366719 -0.09609472 0.07641614 0.12183441 -0.036692183 0.076188825 0.1233632 0.0059821606 0.07733125 -0.123282656 0.107262686 0.07755446 0.020439297 0.110225655 0.1197129 -0.09433571 0.11951806 -0.034626115 0.106109746 0.12439045 -0.03646188 0.12244423 -0.03422307 -0.12473625 0.11082472 -0.11474655 -0.03579271 0.0053549735 0.0061620525 0.10518659 0.12346727 -0.034326077 -0.11464726 -0.12444231 0.114602126
0.3873874 0.11311205 0.02042427 0.004614394 -0.12280601 0.07735062 0.11430253 0.021556716 -0.122982085 0.021046016 0.07533527 0.10404158 -0.03532187 0.12089996 -0.095836245 -0.037884172 0.11391774 -0.09625983 0.07657624 0.12215745 -0.036743965 0.07634665 0.12368494 0.006009636 0.07749126 -0.123510376 0.10749314 0.07771931 0.020492572 0.11047972 0.12003327 -0.09449228 0.11983881 -0.034673125 0.10634507 0.124709845 -0.036513716 0.12276542 -0.034269333 -0.12496321 0.111074045 -0.114953406 -0.035844073 0.005381477 0.006189061 0.1054173 0.12378662 -0.034373004 -0.11485367 -0.12467159 0.11485347
0.3883884 0.11336757 0.02047818 0.0046412735 -0.123028114 0.07751394 0.1145559 0.02161481 -0.12320289 0.021101546 0.075492226 0.1042726 -0.035370868 0.12121913 -0.096002005 -0.0379337 0.11416835 -0.09642483 0.0767366 0.12248012 -0.036795657 0.07650485 0.12400655 0.006037605 0.07765114 -0.12373726 0.107723735 0.07788417 0.020546129 0.11073362 0.12035358 -0.0946485 0.12015903 -0.034720164 0.10658063 0.12502927 -0.036565244 0.12308615 -0.034315 -0.12518978 0.11132357 -0.11515946 -0.035894927 0.0054084295 0.006216442 0.1056476 0.12410577 -0.034419704 -0.11505952 -0.12489995 0.115104884
0.3893894 0.11362267 0.020532016 0.0046685417 -0.12324919 0.07767753 0.11480897 0.021673026 -0.12342338 0.021157583 0.07564935 0.10450351 -0.035419863 0.12153806 -0.09616746 -0.03798279 0.114418685 -0.09658883 0.07689687 0.12280263 -0.036846735 0.07666284 0.12432778 0.0060658567 0.07781151 -0.123963505 0.10795429 0.07804911 0.020600135 0.11098737 0.12067345 -0.09480419 0.120479584 -0.034766696 0.1068159 0.12534827 -0.036616232 0.123407006 -0.034360535 -0.12541516 0.1115728 -0.11536487 -0.035945293 0.005435516 0.006244153 0.10587806 0.12442454 -0.034465972 -0.11526464 -0.12512797 0.11535612
0.3903904 0.11387794 0.020586403 0.0046960786 -0.12346977 0.07784075 0.11506207 0.02173163 -0.12364307 0.021213518 0.07580662 0.10473447 -0.035467904 0.121856734 -0.096332125 -0.038031258 0.11466924 -0.09675249 0.07705741 0.12312461 -0.0368975 0.07682119 0.12464872 0.0060941693 0.07797169 -0.124188945 0.108184546 0.07821411 0.020654114 0.11124106 0.1209931 -0.0949594 0.12079958 -0.034812912 0.107051186 0.12566689 -0.036666866 0.12372708 -0.034405738 -0.12564026 0.11182195 -0.11556944 -0.03599552 0.0054630814 0.0062724305 0.10610846 0.12474291 -0.034511942 -0.11546907 -0.12535499 0.1156074
0.3913914 0.11413312 0.020641241 0.004723795 -0.123689726 0.07800459 0.11531505 0.021790456 -0.12386191 0.02127002 0.07596419 0.10496527 -0.03551581 0.12217527 -0.09649634 -0.038079854 0.11491938 -0.09691587 0.07721783 0.12344642 -0.036947817 0.07697945 0.1249693 0.0061230035 0.07813199 -0.1244138 0.10841485 0.07837923 0.020708643 0.11149468 0.12131276 -0.09511414 0.12111937 -0.0348587 0.1072863 0.12598497 -0.036717374 0.12404727 -0.03445048 -0.12586421 0.11207119 -0.11577359 -0.036045313 0.005490782 0.006300769 0.106338896 0.12506111 -0.034557182 -0.11567306 -0.12558147 0.11585848
0.3923924 0.114387825 0.020695973 0.0047520204 -0.12390898 0.07816818 0.11556783 0.021849643 -0.12408033 0.02132664 0.0761218 0.10519624 -0.035563465 0.12249327 -0.09666031 -0.038127635 0.11516962 -0.09707827 0.07737845 0.12376793 -0.036997728 0.077138 0.12528941 0.006152168 0.07829254 -0.12463769 0.10864512 0.07854448 0.020763323 0.11174814 0.12163218 -0.09526871 0.121439144 -0.034904394 0.10752132 0.1263032 -0.03676732 0.12436708 -0.0344951 -0.12608756 0.11232056 -0.115977325 -0.036094304 0.0055190213 0.0063295253 0.106568865 0.12537882 -0.034602582 -0.11587635 -0.12580688 0.11610922
0.3933934 0.11464261 0.020751186 0.0047802604 -0.12412734 0.07833192 0.11582038 0.021909112 -0.12429796 0.021383785 0.07627946 0.105426975 -0.035610713 0.12281118 -0.09682347 -0.038175084 0.1154199 -0.09724048 0.07753916 0.124089055 -0.03704706 0.07729667 0.1256093 0.006181333 0.07845312 -0.12486109 0.10887512 0.07871001 0.020818302 0.1120015 0.12195106 -0.09542261 0.12175832 -0.034949537 0.107756495 0.12662071 -0.036816634 0.12468645 -0.0345392 -0.12631021 0.11256955 -0.11618006 -0.036143173 0.0055474984 0.006358476 0.106798895 0.12569655 -0.034647327 -0.11607908 -0.12603189 0.11636008
0.3943944 0.11489733 0.020806756 0.0048089493 -0.124344885 0.07849577 0.11607286 0.021968555 -0.12451482 0.021440975 0.07643734 0.10565752 -0.035657454 0.12312903 -0.09698614 -0.03822216 0.11566973 -0.09740222 0.0777 0.12440985 -0.03709621 0.077455305 0.12592876 0.006210931 0.07861411 -0.12508368 0.10910532 0.0788753 0.02087364 0.1122549 0.12226988 -0.0955761 0.122077614 -0.03499417 0.107991725 0.12693794 -0.036865816 0.1250055 -0.034583043 -0.12653199 0.112818524 -0.11638253 -0.036191892 0.0055763777 0.0063878456 0.10702915 0.12601367 -0.034691814 -0.116281085 -0.12625623 0.11661074
0.3953954 0.115151726 0.020862479 0.0048379228 -0.124562174 0.07865983 0.116325416 0.022028385 -0.12473108 0.021498598 0.07659531 0.10588841 -0.035704046 0.12344638 -0.09714869 -0.03826874 0.11591962 -0.097563066 0.077861115 0.12473043 -0.037144795 0.07761415 0.12624802 0.006240918 0.07877493 -0.12530568 0.10933542 0.07904084 0.020929277 0.11250806 0.12258838 -0.09572935 0.12239641 -0.035038654 0.108226545 0.12725498 -0.036914445 0.12532412 -0.034626592 -0.12675337 0.11306728 -0.116584286 -0.036239922 0.0056056334 0.0064174547 0.107259154 0.1263307 -0.03473571 -0.11648263 -0.12647966 0.11686107
0.3963964 0.11540594 0.020918572 0.0048673283 -0.12477863 0.078823864 0.11657756 0.022088408 -0.12494664 0.021556476 0.07675312 0.10611918 -0.03575004 0.12376359 -0.0973105 -0.038315054 0.116169274 -0.09772389 0.07802208 0.12505047 -0.037193082 0.077773236 0.12656689 0.0062709344 0.07893585 -0.12552698 0.10956532 0.07920642 0.020985033 0.11276121 0.12290664 -0.095881976 0.1227149 -0.035083003 0.1084612 0.12757143 -0.03696264 0.12564282 -0.034669735 -0.12697385 0.11331612 -0.116785355 -0.03628754 0.0056351568 0.0064472724 0.107489206 0.12664726 -0.034779735 -0.116683505 -0.1267025 0.11711165
0.3973974 0.11566026 0.020975083 0.004896974 -0.12499443 0.078987986 0.11682945 0.022148525 -0.12516172 0.021614637 0.0769114 0.10634949 -0.0357959 0.12408034 -0.09747157 -0.038361013 0.11641882 -0.09788398 0.07818307 0.12537013 -0.037241127 0.0779322 0.12688513 0.0063014887 0.07909691 -0.12574747 0.10979492 0.079372026 0.021041045 0.11301404 0.12322462 -0.09603408 0.12303315 -0.035126682 0.108695835 0.12788759 -0.037010565 0.12596084 -0.03471253 -0.12719348 0.11356471 -0.11698578 -0.03633487 0.005664861 0.00647748 0.1077192 0.12696353 -0.034822986 -0.116883986 -0.12692456 0.117361724
0.3983984 0.11591425 0.021031775 0.004926694 -0.1252095 0.079152256 0.11708124 0.022209208 -0.12537616 0.021673173 0.07706952 0.10658007 -0.03584104 0.12439693 -0.097632445 -0.03840637 0.11666818 -0.09804354 0.07834437 0.12568963 -0.03728856 0.07809116 0.12720324 0.0063321944 0.07925806 -0.12596732 0.11002492 0.07953771 0.021097356 0.11326692 0.12354226 -0.09618581 0.12335116 -0.035170317 0.1089304 0.12820333 -0.037058312 0.12627843 -0.034754943 -0.12741295 0.11381326 -0.117185675 -0.036381856 0.0056950566 0.006508016 0.107949 0.12727942 -0.034865983 -0.11708352 -0.12714599 0.117611654
0.3993994 0.11616777 0.021088647 0.00495682 -0.1254239 0.07931633 0.11733287 0.02227001 -0.12558955 0.021731874 0.07722778 0.106810264 -0.035886005 0.12471318 -0.09779276 -0.038451515 0.11691743 -0.09820268 0.07850571 0.12600857 -0.037335634 0.07825024 0.12752068 0.0063633183 0.07941941 -0.12618679 0.110254526 0.07970348 0.021154068 0.11351966 0.12385977 -0.096337035 0.123669036 -0.03521338 0.10916462 0.12851891 -0.037105195 0.12659584 -0.034797084 -0.12763138 0.114061706 -0.11738522 -0.036428407 0.005725671 0.0065388805 0.10817878 0.1275949 -0.034908783 -0.11728247 -0.12736651 0.11786171
0.4004004 0.116421595 0.021145804 0.004987167 -0.12563783 0.07948079 0.11758447 0.022331022 -0.12580255 0.021790635 0.07738614 0.10704049 -0.03593088 0.12502918 -0.097952455 -0.03849616 0.11716635 -0.098361544 0.07866703 0.12632726 -0.037382487 0.07840971 0.12783785 0.0063945167 0.07958069 -0.1264052 0.11048395 0.079869345 0.021210916 0.1137722 0.124176756 -0.09648796 0.12398631 -0.035256103 0.10939901 0.12883395 -0.037152044 0.12691267 -0.03483888 -0.1278492 0.114309974 -0.11758372 -0.036474515 0.005756377 0.006569836 0.10840834 0.12791009 -0.03495117 -0.117480986 -0.12758677 0.118111104
0.4014014 0.11667484 0.021203274 0.00501795 -0.12585083 0.07964501 0.11783572 0.022392139 -0.12601514 0.021850113 0.07754458 0.10727077 -0.035975333 0.1253448 -0.09811188 -0.038540456 0.117415294 -0.0985194 0.07882846 0.12664539 -0.03742862 0.078569114 0.12815453 0.006426103 0.07974193 -0.12662312 0.11071324 0.080035254 0.021268155 0.11402434 0.12449342 -0.09663866 0.1243034 -0.03529863 0.10963304 0.1291483 -0.037198387 0.12722929 -0.034880664 -0.12806612 0.11455804 -0.117782004 -0.03652032 0.005787559 0.006601329 0.108637795 0.12822483 -0.034993175 -0.11767894 -0.12780583 0.118360646
0.4024024 0.11692799 0.021261131 0.0050489567 -0.12606357 0.07980952 0.11808673 0.022453526 -0.12622662 0.02190965 0.07770302 0.10750072 -0.036019295 0.12566002 -0.09827055 -0.03858459 0.11766391 -0.098677196 0.07898982 0.12696329 -0.03747471 0.07872858 0.1284711 0.006458005 0.079903364 -0.1268405 0.1109426 0.08020116 0.021325646 0.11427647 0.12480994 -0.096788555 0.12462012 -0.035340708 0.109867 0.12946256 -0.037244417 0.12754561 -0.034921788 -0.1282824 0.11480597 -0.11797943 -0.036565516 0.005818967 0.0066329865 0.10886737 0.12853904 -0.035034962 -0.11787617 -0.12802446 0.11860995
0.4034034 0.117181 0.021318978 0.00508044 -0.12627546 0.07997408 0.11833754 0.022515392 -0.12643789 0.021969458 0.07786171 0.10773071 -0.036062688 0.125975 -0.09842901 -0.03862817 0.11791234 -0.09883434 0.07915157 0.12728062 -0.037520096 0.07888819 0.12878683 0.006490144 0.08006495 -0.12705703 0.11117161 0.08036741 0.021383213 0.11452865 0.12512608 -0.09693822 0.12493639 -0.03538253 0.11010061 0.12977622 -0.037290134 0.12786107 -0.034962688 -0.12849802 0.115054004 -0.11817648 -0.036610723 0.0058508227 0.006664808 0.109096535 0.12885317 -0.035076138 -0.11807273 -0.12824246 0.11885901
0.4044044 0.11743368 0.021377224 0.005111897 -0.1264868 0.080138564 0.118588 0.022577122 -0.12664838 0.022029638 0.07802032 0.107960485 -0.036105756 0.12628968 -0.09858697 -0.03867124 0.11816076 -0.09899125 0.07931312 0.12759773 -0.037565157 0.07904765 0.12910227 0.00652245 0.08022652 -0.12727274 0.11140061 0.080533326 0.021441288 0.1147802 0.12544173 -0.09708749 0.12525254 -0.035423942 0.110334426 0.1300896 -0.037334938 0.12817663 -0.035003066 -0.12871322 0.11530162 -0.118373 -0.036655378 0.005882784 0.006697079 0.10932577 0.12916681 -0.03511701 -0.1182691 -0.12846003 0.119107746
0.4054054 0.11768624 0.021435803 0.0051436946 -0.12669757 0.08030315 0.11883845 0.022639511 -0.12685814 0.022089835 0.078178994 0.10819022 -0.03614861 0.12660384 -0.098744415 -0.038714044 0.11840855 -0.09914718 0.07947474 0.12791425 -0.03760996 0.079207234 0.12941724 0.0065551884 0.08038804 -0.12748837 0.11162926 0.08069935 0.02149929 0.11503197 0.125757 -0.097236395 0.12556806 -0.03546518 0.110567816 0.13040231 -0.037379712 0.12849155 -0.035043295 -0.12892742 0.11554904 -0.118568905 -0.036699645 0.005914999 0.0067294547 0.109554686 0.12947986 -0.035157945 -0.11846478 -0.12867668 0.11935636
0.4064064 0.11793837 0.021494782 0.0051758685 -0.12690769 0.0804678 0.11908864 0.022701958 -0.12706725 0.022150658 0.0783379 0.10841971 -0.036191497 0.12691778 -0.09890124 -0.038756546 0.11865655 -0.09930314 0.079636246 0.12823018 -0.037654527 0.07936668 0.12973167 0.0065881517 0.080549866 -0.12770297 0.11185789 0.08086546 0.02155759 0.11528349 0.12607212 -0.097384684 0.12588346 -0.035505917 0.11080108 0.13071495 -0.037424367 0.12880595 -0.035083283 -0.12914124 0.11579629 -0.118764125 -0.03674344 0.0059477226 0.006762203 0.10978375 0.12979251 -0.035198264 -0.11865969 -0.12889244 0.11960446
0.4074074 0.11819037 0.021553822 0.005208206 -0.12711705 0.08063226 0.11933843 0.022764528 -0.12727575 0.02221117 0.07849664 0.10864917 -0.036233503 0.12723128 -0.09905769 -0.03879862 0.11890421 -0.09945838 0.07979791 0.12854594 -0.037698362 0.07952668 0.13004589 0.0066214576 0.080711536 -0.127917 0.112086326 0.08103145 0.02161631 0.11553449 0.12638676 -0.09753286 0.12619841 -0.035546426 0.11103423 0.13102673 -0.03746817 0.1291201 -0.035122972 -0.12935443 0.11604336 -0.11895879 -0.03678699 0.005980729 0.0067952974 0.1100122 0.13010485 -0.03523805 -0.118854135 -0.12910782 0.11985267
0.4084084 0.118442215 0.02161303 0.0052408283 -0.1273259 0.08079688 0.11958798 0.022827143 -0.12748393 0.022272503 0.07865553 0.10887843 -0.036275238 0.1275444 -0.09921377 -0.03884057 0.11915172 -0.09961327 0.079959854 0.12886123 -0.03774206 0.0796864 0.13035937 0.0066548847 0.08087315 -0.12813032 0.11231461 0.08119772 0.021675447 0.11578554 0.12670094 -0.097680315 0.12651291 -0.035586502 0.11126706 0.13133828 -0.037511926 0.12943384 -0.035161782 -0.12956685 0.11629019 -0.119152874 -0.036830075 0.0060141403 0.0068286452 0.11024091 0.13041677 -0.03527749 -0.11904795 -0.1293225 0.120100446
0.4094094 0.11869369 0.021672789 0.0052737333 -0.12753442 0.080961496 0.11983723 0.022890205 -0.12769127 0.022333777 0.07881439 0.109107465 -0.036316752 0.12785709 -0.0993692 -0.038881775 0.11939861 -0.099767506 0.08012165 0.12917596 -0.03778525 0.079846084 0.13067238 0.0066883583 0.08103497 -0.12834315 0.112542585 0.08136386 0.021734316 0.11603616 0.12701465 -0.097827464 0.12682705 -0.03562625 0.11149979 0.13164909 -0.03755528 0.12974688 -0.035200622 -0.12977864 0.11653672 -0.11934641 -0.036872834 0.006047612 0.0068622907 0.11046936 0.13072814 -0.03531705 -0.11924145 -0.12953651 0.12034809
0.4104104 0.118945025 0.021732457 0.0053067897 -0.12774178 0.08112639 0.120086364 0.022953566 -0.12789834 0.022395393 0.0789734 0.10933628 -0.03635814 0.12816954 -0.09952431 -0.038922712 0.11964546 -0.099921755 0.08028357 0.12949033 -0.03782801 0.08000598 0.13098493 0.0067225015 0.08119667 -0.12855536 0.11277045 0.08152975 0.021793887 0.1162865 0.12732811 -0.09797405 0.12714086 -0.03566591 0.11173235 0.13195977 -0.03759798 0.13005954 -0.03523921 -0.12998964 0.11678328 -0.1195397 -0.036915146 0.0060814866 0.006896251 0.11069744 0.13103905 -0.035355937 -0.11943439 -0.12974986 0.1205953
0.4114114 0.119195886 0.021792531 0.005340263 -0.12794897 0.081290975 0.120335355 0.023016915 -0.12810454 0.022457356 0.07913228 0.10956512 -0.036398757 0.12848128 -0.0996791 -0.038963452 0.1198918 -0.10007505 0.08044505 0.12980402 -0.03787072 0.080165856 0.13129714 0.0067566903 0.081358604 -0.12876673 0.112998076 0.0816961 0.021853413 0.11653698 0.12764136 -0.09812055 0.12745409 -0.03570509 0.11196457 0.13226965 -0.03764053 0.1303717 -0.035277523 -0.13020028 0.11702948 -0.119732 -0.03695702 0.0061154505 0.006930287 0.11092531 0.13134931 -0.03539445 -0.11962663 -0.12996261 0.120842434
0.4124124 0.11944642 0.021852827 0.0053739627 -0.12815548 0.08145569 0.12058382 0.023080666 -0.1283102 0.022519378 0.079291366 0.109793596 -0.036439195 0.12879266 -0.09983318 -0.03900388 0.1201383 -0.10022815 0.0806072 0.13011731 -0.037912834 0.08032576 0.13160852 0.0067910906 0.081520334 -0.1289777 0.11322559 0.08186229 0.021913331 0.116786964 0.12795393 -0.09826661 0.12776709 -0.035744105 0.11219669 0.13257912 -0.037682675 0.1306834 -0.03531545 -0.1304101 0.11727535 -0.119923964 -0.036998868 0.006149909 0.0069647403 0.11115321 0.13165952 -0.035432782 -0.11981823 -0.13017496 0.12108907
0.4134134 0.11969675 0.021913573 0.005408019 -0.1283614 0.081620425 0.12083199 0.023144478 -0.12851544 0.022581922 0.079450354 0.11002179 -0.036479436 0.1291038 -0.0999867 -0.03904374 0.120384425 -0.10038057 0.080769174 0.13043018 -0.037954397 0.080485746 0.13191992 0.006825923 0.081682324 -0.12918802 0.11345282 0.08202832 0.02197344 0.117036745 0.12826611 -0.09841211 0.12807935 -0.035782494 0.112428494 0.13288811 -0.037724625 0.1309948 -0.035353106 -0.13061936 0.117521234 -0.12011554 -0.03704012 0.00618474 0.0069993148 0.11138076 0.13196896 -0.035470713 -0.120009586 -0.13038632 0.121335424
0.4144144 0.11994694 0.021974068 0.005441959 -0.12856677 0.08178503 0.12107989 0.023208514 -0.12871982 0.022644393 0.0796094 0.11025009 -0.036519364 0.12941438 -0.10014011 -0.039083317 0.12063024 -0.10053281 0.0809309 0.13074243 -0.03799596 0.08064556 0.13223025 0.006860949 0.08184408 -0.12939765 0.113679975 0.08219432 0.022033686 0.11728602 0.1285778 -0.098557256 0.12839144 -0.0358206 0.11266017 0.13319676 -0.03776598 0.13130552 -0.035390392 -0.13082798 0.1177666 -0.12030612 -0.03708107 0.006219767 0.007034338 0.11160855 0.13227797 -0.035508316 -0.120200194 -0.1305973 0.12158173
0.4154154 0.12019671 0.022035053 0.0054765097 -0.12877136 0.081949644 0.12132739 0.023272967 -0.1289237 0.022707237 0.079768375 0.110478 -0.036558736 0.12972459 -0.10029284 -0.039122608 0.120875806 -0.1006845 0.08109263 0.1310542 -0.038037118 0.08080546 0.13254032 0.0068961857 0.08200599 -0.12960672 0.11390657 0.08236055 0.022094334 0.117535345 0.12888914 -0.09870232 0.12870318 -0.035858702 0.11289138 0.13350461 -0.037807077 0.13161592 -0.03542745 -0.1310361 0.11801164 -0.12049671 -0.03712157 0.006255091 0.0070695393 0.11183537 0.13258633 -0.03554587 -0.12039031 -0.13080765 0.121827565
0.4164164 0.12044613 0.02209631 0.0055113737 -0.12897563 0.08211434 0.121574655 0.023337303 -0.12912716 0.022770321 0.0799273 0.11070589 -0.036598008 0.13003424 -0.10044531 -0.0391616 0.121120766 -0.10083577 0.08125436 0.13136558 -0.03807777 0.080965295 0.13285 0.0069314535 0.08216764 -0.12981524 0.11413319 0.0825267 0.022154775 0.117784336 0.12919964 -0.09884676 0.12901431 -0.03589618 0.11312257 0.13381198 -0.03784786 0.1319255 -0.035464242 -0.13124365 0.11825679 -0.12068659 -0.037161868 0.0062907455 0.0071048755 0.112062424 0.13289428 -0.035582833 -0.1205798 -0.13101727 0.12207292
0.4174174 0.12069517 0.022157773 0.005546284 -0.12917934 0.08227908 0.12182165 0.023402026 -0.12933005 0.022833511 0.08008639 0.11093335 -0.03663686 0.13034336 -0.10059743 -0.03920013 0.12136566 -0.10098669 0.08141629 0.13167642 -0.03811805 0.08112525 0.13315879 0.006967228 0.08232967 -0.1300231 0.1143595 0.08269279 0.022215933 0.118032984 0.12951016 -0.098990805 0.12932502 -0.035933655 0.11335348 0.13411893 -0.037888348 0.13223489 -0.0355006 -0.13145041 0.11850139 -0.120875694 -0.03720149 0.0063264444 0.007140587 0.11228927 0.13320191 -0.03561933 -0.120769255 -0.13122618 0.122318186
0.4184184 0.12094405 0.022219568 0.005581434 -0.12938249 0.08244355 0.122068115 0.023466753 -0.12953235 0.022897266 0.080245465 0.11116074 -0.036675293 0.13065207 -0.10074854 -0.03923827 0.121610366 -0.10113685 0.08157812 0.1319866 -0.0381581 0.081284985 0.13346703 0.0070030787 0.08249139 -0.13023038 0.11458553 0.08285878 0.022277165 0.118281364 0.12982017 -0.09913443 0.12963523 -0.035970517 0.11358404 0.13442518 -0.03792855 0.13254355 -0.035536602 -0.13165647 0.11874571 -0.121064484 -0.037241213 0.0063625337 0.0071766563 0.11251558 0.1335089 -0.035655946 -0.1209576 -0.1314345 0.12256319
0.4194194 0.12119259 0.022281483 0.0056170165 -0.12958488 0.08260817 0.122314386 0.023531776 -0.12973398 0.022960667 0.08040434 0.11138766 -0.03671349 0.13096035 -0.10089968 -0.03927625 0.121854484 -0.10128686 0.081739776 0.13229631 -0.038197737 0.081444904 0.13377504 0.0070392587 0.08265318 -0.13043724 0.11481111 0.083024725 0.022338653 0.11852927 0.13012955 -0.0992779 0.12994492 -0.036007367 0.113814324 0.13473104 -0.037967887 0.13285181 -0.035572346 -0.13186237 0.11898981 -0.12125267 -0.0372803 0.0063988 0.007212919 0.11274194 0.13381536 -0.035691544 -0.12114566 -0.13164243 0.1228076
0.4204204 0.12144063 0.022343427 0.005652377 -0.129787 0.08277246 0.12256035 0.023597041 -0.12993522 0.023024723 0.080563374 0.11161457 -0.036751367 0.13126837 -0.10105015 -0.03931378 0.12209849 -0.10143621 0.08190159 0.13260561 -0.038237058 0.08160473 0.13408239 0.007075722 0.08281482 -0.13064334 0.115036905 0.08319078 0.022400143 0.11877705 0.13043858 -0.09942091 0.13025422 -0.036043677 0.114044614 0.13503636 -0.038007297 0.13315938 -0.035607733 -0.13206722 0.11923354 -0.121440575 -0.037319038 0.006435413 0.0072492138 0.11296801 0.13412131 -0.035727456 -0.12133308 -0.13184983 0.12305199
0.4214214 0.12168845 0.022405775 0.005688186 -0.12998837 0.08293723 0.12280613 0.023662306 -0.13013591 0.023089198 0.080722265 0.111841016 -0.036789052 0.13157557 -0.10120048 -0.039350905 0.12234219 -0.10158543 0.08206319 0.13291393 -0.03827602 0.08176472 0.13438901 0.007112304 0.08297664 -0.13084888 0.11526223 0.08335659 0.022461914 0.11902448 0.13074699 -0.09956342 0.13056287 -0.036079615 0.114274316 0.13534085 -0.03804635 0.1334665 -0.035642896 -0.13227169 0.11947704 -0.12162784 -0.03735763 0.0064724125 0.0072858823 0.113193884 0.13442667 -0.035762787 -0.12152022 -0.13205639 0.12329553
0.4224224 0.1219358 0.022468377 0.0057242783 -0.13018923 0.08310153 0.12305124 0.023727838 -0.130336 0.023153376 0.08088107 0.11206737 -0.036826264 0.1318824 -0.10135012 -0.039387923 0.122585334 -0.10173398 0.082224876 0.13322246 -0.03831461 0.08192435 0.13469514 0.007149143 0.08313849 -0.13105384 0.115487106 0.08352245 0.022523912 0.11927158 0.13105506 -0.09970552 0.13087107 -0.036115672 0.11450399 0.13564494 -0.038085178 0.13377309 -0.03567773 -0.13247575 0.1197201 -0.121814474 -0.03739583 0.0065095765 0.0073227594 0.1134195 0.13473147 -0.035798013 -0.12170686 -0.13226244 0.12353912
0.4234234 0.122183055 0.022531204 0.005760669 -0.1303896 0.0832659 0.12329606 0.023793746 -0.13053547 0.023217898 0.08103985 0.11229364 -0.036863036 0.13218878 -0.101499654 -0.039424583 0.12282822 -0.101882204 0.08238658 0.13352963 -0.038353004 0.082084075 0.13500053 0.007186325 0.08329995 -0.13125834 0.1157118 0.083688036 0.022586148 0.119518325 0.13136227 -0.099847645 0.13117881 -0.036150966 0.11473312 0.13594845 -0.03812342 0.13407922 -0.03571237 -0.13267903 0.11996302 -0.122000605 -0.037433583 0.0065469076 0.007359906 0.113644585 0.13503563 -0.035832644 -0.1218926 -0.13246788 0.12378227
0.4244244 0.12242949 0.022594092 0.005797405 -0.13058944 0.083430216 0.12354069 0.023859832 -0.1307348 0.023282673 0.08119884 0.11251929 -0.036899604 0.13249448 -0.10164862 -0.03946089 0.12307073 -0.10203006 0.08254789 0.13383646 -0.03839098 0.08224374 0.1353057 0.007223596 0.08346134 -0.13146225 0.11593627 0.08385395 0.022648295 0.11976481 0.13166933 -0.09998923 0.13148624 -0.03618632 0.11496214 0.13625133 -0.03816128 0.1343843 -0.035746485 -0.13288176 0.12020544 -0.12218644 -0.037470695 0.0065846397 0.007397085 0.113869645 0.13533928 -0.035867106 -0.12207833 -0.13267289 0.12402488
0.42542544 0.12267601 0.022657234 0.00583405 -0.1307888 0.083594605 0.123784766 0.023925891 -0.1309332 0.023347791 0.081357464 0.11274481 -0.036935974 0.13279966 -0.10179691 -0.03949686 0.12331295 -0.10217743 0.082709596 0.13414301 -0.0384286 0.0824036 0.13560984 0.0072611067 0.08362307 -0.13166563 0.116160326 0.08401949 0.022711024 0.120010786 0.13197578 -0.10013033 0.13179286 -0.03622109 0.11519077 0.13655378 -0.038199004 0.13468951 -0.035780482 -0.13308413 0.12044785 -0.12237172 -0.03750803 0.006622553 0.0074348594 0.11409423 0.1356426 -0.03590142 -0.12226325 -0.13287717 0.1242673
0.42642644 0.122921966 0.022720467 0.005870907 -0.13098764 0.08375868 0.124028295 0.023992084 -0.13113132 0.023412839 0.0815162 0.11297029 -0.036971837 0.13310447 -0.10194498 -0.039532553 0.12355454 -0.102324486 0.08287096 0.13444877 -0.038466007 0.08256285 0.13591367 0.0072989007 0.083784446 -0.13186851 0.11638416 0.084185265 0.02277374 0.12025648 0.1322816 -0.10027111 0.13209923 -0.03625561 0.11541898 0.13685536 -0.038236365 0.13499376 -0.03581433 -0.13328575 0.120689504 -0.12255639 -0.03754474 0.0066606607 0.0074728276 0.11431879 0.13594499 -0.03593527 -0.12244782 -0.13308105 0.124509536
0.42742744 0.12316748 0.022784056 0.0059080473 -0.13118578 0.08392282 0.1242717 0.02405871 -0.13132866 0.023478167 0.08167494 0.11319512 -0.037007805 0.13340862 -0.1020926 -0.039567973 0.12379616 -0.10247114 0.08303235 0.13475409 -0.038502775 0.08272237 0.13621688 0.007336654 0.08394603 -0.13207054 0.1166077 0.084350675 0.022836696 0.120501816 0.13258705 -0.10041175 0.13240482 -0.036290083 0.11564693 0.1371566 -0.038273208 0.13529742 -0.03584783 -0.13348697 0.12093092 -0.12274064 -0.037581254 0.0066989483 0.007510814 0.11454289 0.13624704 -0.035968736 -0.12263192 -0.1332844 0.12475094
0.42842844 0.12341277 0.02284759 0.0059455596 -0.1313838 0.08408679 0.12451464 0.0241251 -0.13152568 0.023543812 0.08183342 0.11341984 -0.03704319 0.1337121 -0.10223992 -0.03960286 0.12403718 -0.102617435 0.08319367 0.13505863 -0.03853969 0.08288183 0.13651946 0.0073747626 0.08410717 -0.13227233 0.116830684 0.0845163 0.022899786 0.120746925 0.13289176 -0.10055194 0.13270992 -0.036324047 0.115874656 0.137457 -0.038309988 0.13560036 -0.03588093 -0.13368754 0.12117192 -0.12292425 -0.0376176 0.006737594 0.007549009 0.114766724 0.13654837 -0.036002062 -0.122815534 -0.13348703 0.1249922
0.42942944 0.12365753 0.02291151 0.00598294 -0.13158126 0.0842509 0.124757074 0.024191951 -0.13172232 0.023609651 0.08199207 0.11364419 -0.037078187 0.13401522 -0.10238681 -0.039637625 0.124277614 -0.10276306 0.08335492 0.13536273 -0.03857577 0.08304128 0.13682133 0.0074131265 0.08426852 -0.13247341 0.117053695 0.08468142 0.022963012 0.12099159 0.13319607 -0.10069176 0.13301447 -0.03635786 0.1161021 0.13775702 -0.038346425 0.1359031 -0.03591382 -0.13388759 0.12141262 -0.123107836 -0.03765319 0.0067763757 0.0075875465 0.11499014 0.13684908 -0.036034957 -0.122998655 -0.1336891 0.12523298
0.43043044 0.12390173 0.02297567 0.0060208435 -0.13177802 0.08441449 0.124999344 0.024258772 -0.13191839 0.023675429 0.082150415 0.1138682 -0.037112914 0.1343179 -0.10253322 -0.039672162 0.12451807 -0.10290856 0.08351604 0.13566607 -0.038611967 0.08320064 0.13712266 0.0074517746 0.08442945 -0.13267417 0.11727618 0.084846646 0.023026431 0.12123575 0.1334997 -0.10083112 0.1333184 -0.036391526 0.116329215 0.1380562 -0.03838243 0.13620512 -0.035946503 -0.13408713 0.12165295 -0.123290494 -0.037688803 0.006815589 0.0076262048 0.11521336 0.1371494 -0.036067776 -0.123181105 -0.13389072 0.12547338
0.43143144 0.12414586 0.02303989 0.006058881 -0.1319742 0.08457837 0.12524112 0.024325745 -0.13211386 0.023741778 0.08230873 0.11409207 -0.037147418 0.13461961 -0.10267926 -0.03970639 0.12475771 -0.10305351 0.08367722 0.13596894 -0.03864761 0.083359756 0.13742337 0.007490484 0.08459055 -0.13287441 0.1174983 0.08501197 0.02309018 0.12147958 0.13380276 -0.10097045 0.13362198 -0.036424518 0.11655563 0.13835482 -0.03841831 0.13650623 -0.03597865 -0.13428608 0.121892996 -0.12347306 -0.037723824 0.006854923 0.007665042 0.11543654 0.13744873 -0.0361 -0.12336318 -0.13409178 0.12571338
0.43243244 0.12438926 0.023104275 0.0060969796 -0.13217014 0.08474198 0.12548232 0.024393016 -0.132309 0.023807976 0.08246702 0.1143154 -0.03718164 0.1349212 -0.10282482 -0.039740287 0.12499709 -0.10319809 0.083838135 0.13627106 -0.038683 0.08351876 0.13772315 0.0075291926 0.08475171 -0.1330739 0.117720276 0.08517698 0.023153707 0.121722996 0.13410546 -0.10110911 0.13392471 -0.036457527 0.11678212 0.13865292 -0.038453512 0.13680711 -0.036010776 -0.13448445 0.12213245 -0.12365477 -0.037758797 0.0068946313 0.007704298 0.11565895 0.13774778 -0.03613231 -0.123545095 -0.13429245 0.12595299
0.43343344 0.12463253 0.023168795 0.0061353464 -0.13236542 0.0849056 0.12572306 0.024460586 -0.1325036 0.02387437 0.082625285 0.11453852 -0.037215676 0.13522175 -0.10297016 -0.039773677 0.12523624 -0.10334235 0.08399892 0.13657255 -0.038718123 0.083677836 0.1380228 0.0075684697 0.0849126 -0.13327311 0.11794166 0.085341714 0.02321765 0.12196601 0.1344075 -0.1012475 0.13422705 -0.036490086 0.11700822 0.13895032 -0.038488813 0.13710706 -0.03604253 -0.13468252 0.12237168 -0.123836264 -0.037793413 0.0069342805 0.007743288 0.115881234 0.13804616 -0.036163937 -0.12372629 -0.13449228 0.12619211
0.43443444 0.124875 0.023233362 0.006173864 -0.13256022 0.085069075 0.1259634 0.02452795 -0.13269791 0.023941182 0.082783334 0.114761405 -0.03724952 0.13552207 -0.103115045 -0.03980708 0.12547456 -0.103486255 0.08415984 0.13687356 -0.0387528 0.083836935 0.13832146 0.007607673 0.08507304 -0.1334716 0.11816302 0.08550651 0.023281656 0.122208945 0.13470875 -0.10138576 0.13452867 -0.036522616 0.11723377 0.13924694 -0.038523618 0.13740656 -0.03607412 -0.13487983 0.12261063 -0.124017134 -0.03782749 0.0069742287 0.007782963 0.11610296 0.1383439 -0.036195576 -0.123906925 -0.13469179 0.12643076
0.43543544 0.12511733 0.02329848 0.006212622 -0.13275477 0.085232414 0.12620372 0.024595775 -0.13289157 0.024007786 0.082941435 0.11498369 -0.037282858 0.13582155 -0.10325955 -0.03984023 0.12571283 -0.103629656 0.08432044 0.13717379 -0.038787294 0.08399555 0.13861956 0.0076471157 0.085233755 -0.13366975 0.118383735 0.08567142 0.023346065 0.12245111 0.13500963 -0.101523586 0.1348298 -0.036554843 0.11745898 0.13954303 -0.03855804 0.13770539 -0.036105175 -0.13507682 0.12284896 -0.12419766 -0.037861537 0.007014311 0.007822654 0.116324715 0.13864106 -0.036226664 -0.12408733 -0.1348908 0.12666889
0.43643644 0.12535927 0.02336354 0.0062517365 -0.13294873 0.085395664 0.12644327 0.024663616 -0.13308468 0.024074689 0.08309901 0.11520609 -0.037315972 0.13612069 -0.10340364 -0.03987293 0.12595075 -0.103772976 0.08448106 0.13747345 -0.038821533 0.084154405 0.13891734 0.007687036 0.0853944 -0.1338672 0.11860419 0.0858358 0.023410369 0.122692935 0.13530998 -0.101661235 0.13513045 -0.036586612 0.11768394 0.13983858 -0.038592145 0.13800372 -0.03613609 -0.13527322 0.123086944 -0.124377504 -0.037895005 0.007054678 0.007862435 0.11654577 0.13893722 -0.036257777 -0.124267146 -0.1350891 0.12690683
0.43743744 0.12560058 0.0234286 0.0062906435 -0.13314211 0.085558735 0.12668218 0.02473143 -0.13327697 0.024141802 0.08325665 0.11542756 -0.03734873 0.13641918 -0.1035474 -0.039905347 0.12618794 -0.103915505 0.08464124 0.13777252 -0.038855683 0.08431292 0.13921395 0.0077267634 0.0855547 -0.13406427 0.11882415 0.086000435 0.023474928 0.12293445 0.13560958 -0.10179841 0.13543035 -0.036618244 0.117908545 0.14013328 -0.038626254 0.13830107 -0.03616686 -0.13546911 0.12332439 -0.12455721 -0.03792841 0.0070953155 0.007902516 0.11676668 0.13923304 -0.03628849 -0.124446526 -0.13528696 0.12714402
0.43843845 0.12584163 0.023493886 0.0063299555 -0.13333507 0.085721724 0.12692091 0.024799377 -0.13346955 0.024209213 0.083414465 0.11564901 -0.03738117 0.13671683 -0.103690706 -0.03993766 0.12642482 -0.10405803 0.08480183 0.13807088 -0.038889162 0.08447132 0.1395099 0.007766923 0.085715115 -0.13426103 0.119043894 0.086164564 0.023539547 0.12317534 0.13590853 -0.101935446 0.13572972 -0.036649533 0.118132785 0.14042734 -0.038659774 0.13859813 -0.036197346 -0.1356644 0.12356148 -0.1247364 -0.0379615 0.007136236 0.007942717 0.11698729 0.13952823 -0.036318965 -0.124625534 -0.13548459 0.12738097
0.43943945 0.12608208 0.02355947 0.0063694147 -0.13352753 0.085884616 0.12715903 0.024867622 -0.13366152 0.024276387 0.08357206 0.11587008 -0.03741361 0.13701412 -0.103833534 -0.03996945 0.12666127 -0.104200155 0.084961854 0.13836855 -0.038922224 0.08462969 0.13980535 0.0078067565 0.085875176 -0.13445713 0.119263254 0.08632893 0.023604302 0.1234157 0.13620704 -0.10207204 0.13602845 -0.03668082 0.118356496 0.14072081 -0.038692985 0.13889436 -0.03622738 -0.1358594 0.12379808 -0.12491521 -0.037994295 0.0071772155 0.007983127 0.11720726 0.13982286 -0.03634896 -0.1248042 -0.13568127 0.1276175
0.44044045 0.12632193 0.023624875 0.006408891 -0.13371977 0.08604731 0.12739685 0.02493581 -0.13385274 0.024343994 0.08372941 0.11609086 -0.037445676 0.13731061 -0.10397617 -0.04000106 0.12689696 -0.10434158 0.08512189 0.13866563 -0.03895555 0.08478781 0.1401001 0.007847366 0.0860354 -0.13465273 0.11948213 0.086492956 0.02366922 0.12365588 0.13650468 -0.10220836 0.13632645 -0.0367115 0.118579894 0.14101355 -0.038726132 0.13918993 -0.03625767 -0.13605402 0.12403452 -0.12509339 -0.038026787 0.0072183777 0.0080237305 0.117426865 0.14011666 -0.036378853 -0.12498242 -0.135878 0.12785341
0.44144145 0.1265615 0.02369085 0.0064486964 -0.1339115 0.086209685 0.12763381 0.025004325 -0.1340438 0.024411708 0.0838865 0.116311215 -0.03747747 0.13760667 -0.104118295 -0.04003246 0.12713258 -0.10448314 0.08528171 0.13896215 -0.038988315 0.08494597 0.14039439 0.007887826 0.086195044 -0.13484772 0.11970071 0.08665697 0.02373426 0.12389566 0.13680184 -0.1023444 0.1366239 -0.036742084 0.11880292 0.14130582 -0.03875901 0.13948478 -0.036287002 -0.13624802 0.12427025 -0.12527125 -0.03805895 0.007259478 0.008064545 0.117646314 0.14040975 -0.036408547 -0.1251601 -0.13607371 0.12808907
0.44244245 0.12680043 0.023756748 0.0064886827 -0.13410258 0.08637209 0.1278707 0.025072753 -0.13423428 0.02447951 0.08404359 0.11653096 -0.037509166 0.13790202 -0.10426017 -0.040063623 0.12736756 -0.104623824 0.085441746 0.13925782 -0.03902052 0.085103996 0.1406877 0.007928601 0.086354844 -0.1350424 0.11991871 0.08682052 0.023799539 0.1241349 0.13709848 -0.10247991 0.13692063 -0.036772642 0.119025305 0.14159714 -0.03879137 0.13977897 -0.03631644 -0.13644144 0.12450559 -0.12544857 -0.03809095 0.007301282 0.008105494 0.11786527 0.14070238 -0.036437765 -0.12533721 -0.13626915 0.12832381
0.44344345 0.12703903 0.023822857 0.0065287114 -0.13429333 0.08653435 0.12810698 0.025141258 -0.13442433 0.024547255 0.084200665 0.11675044 -0.03754026 0.13819669 -0.10440159 -0.040094353 0.12760192 -0.10476453 0.08560113 0.13955283 -0.039052907 0.0852618 0.14098048 0.007969481 0.08651442 -0.13523662 0.12013638 0.086984105 0.023864849 0.1243736 0.13739425 -0.10261561 0.13721694 -0.036802497 0.11924774 0.14188786 -0.038823713 0.14007282 -0.036345907 -0.13663444 0.12474046 -0.12562557 -0.038122505 0.007342997 0.008146713 0.11808397 0.14099422 -0.036466938 -0.12551393 -0.13646403 0.12855838
0.44444445 0.12727723 0.02388867 0.0065689823 -0.13448358 0.086696416 0.12834276 0.025210163 -0.13461398 0.024615536 0.08435755 0.11696965 -0.037571132 0.13849068 -0.104542896 -0.04012496 0.12783605 -0.10490466 0.085760415 0.13984719 -0.039084803 0.085419334 0.14127246 0.008010347 0.08667384 -0.13543029 0.120353885 0.08714744 0.023930173 0.12461171 0.13768947 -0.102750674 0.13751267 -0.03683248 0.11946948 0.14217775 -0.038855575 0.14036578 -0.036374643 -0.13682708 0.12497493 -0.12580225 -0.038153596 0.007384831 0.008187813 0.11830214 0.14128532 -0.036495723 -0.12569027 -0.13665856 0.12879243
0.44544545 0.12751497 0.023954915 0.006609178 -0.13467367 0.08685826 0.12857813 0.02527892 -0.1348032 0.02468364 0.08451417 0.11718833 -0.037602004 0.13878398 -0.1046835 -0.040155254 0.12806943 -0.105044685 0.08591987 0.14014104 -0.039116263 0.08557695 0.1415639 0.008051378 0.086833075 -0.13562348 0.12057081 0.08731086 0.023995843 0.124849506 0.13798411 -0.102885455 0.13780743 -0.036862083 0.11969082 0.1424672 -0.038887262 0.14065804 -0.03640347 -0.13701911 0.12520875 -0.12597822 -0.03818464 0.0074270098 0.008229494 0.11851994 0.14157584 -0.036524255 -0.12586631 -0.13685244 0.12902601
0.44644645 0.12775199 0.024021383 0.006649747 -0.13486303 0.08702007 0.12881288 0.025347905 -0.13499182 0.024752086 0.08467073 0.117406934 -0.03763244 0.13907668 -0.104823865 -0.040185355 0.12830248 -0.10518408 0.086078845 0.14043403 -0.039147753 0.08573397 0.14185454 0.008092871 0.08699216 -0.13581623 0.120787255 0.08747392 0.024061244 0.12508698 0.13827822 -0.10301974 0.13810186 -0.036891427 0.1199117 0.14275585 -0.038918544 0.14094947 -0.0364318 -0.1372108 0.12544242 -0.12615414 -0.038215384 0.007469398 0.008270954 0.11873737 0.14186564 -0.036552873 -0.12604187 -0.13704605 0.12925906
0.44744745 0.1279885 0.024087735 0.006690332 -0.13505216 0.08718168 0.129047 0.025416784 -0.13518047 0.024820311 0.08482699 0.11762472 -0.03766285 0.13936868 -0.10496404 -0.040215336 0.12853509 -0.105323195 0.08623795 0.14072649 -0.03917893 0.08589125 0.14214446 0.008134291 0.087151274 -0.13600858 0.121003285 0.08763669 0.02412702 0.12532385 0.13857153 -0.10315425 0.13839541 -0.036920533 0.12013229 0.1430437 -0.0389496 0.14124043 -0.036459953 -0.137402 0.12567534 -0.1263295 -0.03824595 0.007511712 0.008312891 0.1189544 0.14215475 -0.036580805 -0.12621693 -0.13723905 0.12949155
0.44844845 0.12822458 0.02415434 0.0067311274 -0.1352407 0.08734326 0.12928104 0.025486005 -0.13536832 0.024889043 0.08498313 0.11784235 -0.037692703 0.13966006 -0.1051037 -0.04024502 0.12876716 -0.10546205 0.08639673 0.14101797 -0.039209865 0.08604808 0.14243382 0.008175756 0.0873099 -0.13620047 0.1212189 0.08779947 0.024193034 0.12556018 0.13886395 -0.10328812 0.13868818 -0.0369494 0.12035234 0.14333092 -0.038980506 0.14153074 -0.03648794 -0.13759276 0.12590812 -0.12650427 -0.038276363 0.0075542666 0.008354709 0.119171046 0.14244324 -0.036608513 -0.12639192 -0.13743162 0.12972364
0.44944945 0.12846026 0.024220888 0.006772206 -0.13542882 0.08750421 0.1295141 0.025555244 -0.13555597 0.024957733 0.085139036 0.118059374 -0.03772247 0.1399511 -0.10524311 -0.040274445 0.12899865 -0.105600566 0.08655524 0.14130886 -0.039240416 0.08620501 0.1427222 0.008217624 0.08746857 -0.1363918 0.12143405 0.087962136 0.024258796 0.12579603 0.13915597 -0.10342205 0.13898055 -0.036978163 0.1205722 0.14361753 -0.039011247 0.14182007 -0.036515746 -0.137783 0.12614001 -0.12667884 -0.03830614 0.007597044 0.008396797 0.11938715 0.142731 -0.036636 -0.12656602 -0.13762374 0.12995496
0.45045045 0.12869544 0.024287866 0.006813106 -0.13561678 0.08766515 0.1297471 0.025624707 -0.13574305 0.025026422 0.08529486 0.118276246 -0.037751976 0.14024094 -0.10538204 -0.040303677 0.12922968 -0.10573887 0.086713694 0.14159907 -0.03927077 0.08636152 0.14301015 0.008259405 0.0876267 -0.13658285 0.121648945 0.08812449 0.024324825 0.12603144 0.13944718 -0.103555106 0.13927235 -0.03700649 0.12079132 0.14390324 -0.039041366 0.14210884 -0.03654311 -0.13797285 0.1263716 -0.1268529 -0.038335957 0.007639883 0.008438915 0.119602725 0.14301808 -0.036663275 -0.12674007 -0.13781533 0.13018605
0.45145145 0.1289301 0.024354907 0.0068542007 -0.13580434 0.0878261 0.12997916 0.025693873 -0.13592981 0.025095126 0.08545051 0.11849245 -0.03778104 0.14053045 -0.10552064 -0.040332463 0.12946017 -0.10587679 0.08687189 0.14188871 -0.03930087 0.08651793 0.14329708 0.0083014835 0.08778487 -0.13677345 0.12186316 0.08828635 0.024391036 0.12626639 0.13973823 -0.10368834 0.13956316 -0.03703473 0.12101021 0.14418842 -0.03907176 0.14239702 -0.036570556 -0.1381622 0.1266025 -0.12702645 -0.038365133 0.007683035 0.0084814215 0.1198181 0.14330438 -0.036690414 -0.12691355 -0.13800643 0.13041657
0.45245245 0.12916397 0.024421755 0.0068957 -0.1359912 0.08798695 0.13021088 0.0257635 -0.13611607 0.025164189 0.08560591 0.11870827 -0.037810266 0.14081907 -0.10565905 -0.04036119 0.12969029 -0.106014274 0.08703016 0.14217766 -0.03933085 0.086674206 0.14358366 0.008343534 0.08794309 -0.13696334 0.122077174 0.088448346 0.024457248 0.1265008 0.14002809 -0.10382137 0.13985372 -0.03706294 0.1212286 0.14447269 -0.039101414 0.1426843 -0.036597632 -0.13835116 0.12683299 -0.12719972 -0.038394544 0.007726173 0.008523899 0.12003302 0.14358994 -0.036717135 -0.1270867 -0.13819721 0.13064662
0.45345345 0.12939778 0.0244889 0.0069371243 -0.13617788 0.088147044 0.13044211 0.025832951 -0.13630192 0.025233418 0.08576115 0.11892382 -0.037839103 0.141107 -0.10579681 -0.04038982 0.12991963 -0.10615128 0.08718798 0.14246586 -0.03936016 0.08683034 0.14386918 0.008385867 0.0881008 -0.13715297 0.122290485 0.088610135 0.02452334 0.12673478 0.1403174 -0.10395379 0.14014322 -0.037090804 0.12144642 0.14475632 -0.039131038 0.14297107 -0.036624543 -0.13853976 0.12706313 -0.12737265 -0.038423512 0.0077695968 0.008566528 0.12024734 0.14387493 -0.036743976 -0.12725945 -0.13838768 0.13087615
0.45445445 0.1296307 0.02455584 0.0069786697 -0.13636406 0.08830738 0.13067277 0.02590261 -0.13648738 0.025302587 0.08591623 0.11913847 -0.037867866 0.1413943 -0.105934456 -0.04041802 0.13014866 -0.10628828 0.08734544 0.14275318 -0.039389554 0.08698638 0.14415416 0.008428201 0.08825852 -0.137342 0.12250345 0.088771805 0.024589986 0.12696798 0.14060602 -0.104086064 0.14043213 -0.037118264 0.12166377 0.14503932 -0.03916042 0.143257 -0.036651142 -0.1387278 0.12729272 -0.12754528 -0.038452357 0.007813333 0.008609215 0.1204615 0.1441591 -0.036770355 -0.127432 -0.13857761 0.1311048
0.45545545 0.12986316 0.02462312 0.007020364 -0.13654989 0.08846744 0.13090262 0.025972331 -0.1366728 0.025371669 0.086071014 0.11935324 -0.037896123 0.14168094 -0.10607156 -0.040446118 0.13037698 -0.10642485 0.08750297 0.14303987 -0.039418716 0.08714181 0.14443843 0.00847085 0.088416 -0.13753101 0.12271593 0.08893307 0.024656288 0.12720105 0.14089368 -0.10421797 0.14072032 -0.037145518 0.12188076 0.14532141 -0.039189517 0.14354217 -0.036677558 -0.13891567 0.12752157 -0.12771733 -0.03848068 0.0078569045 0.008651933 0.12067508 0.14444251 -0.036796566 -0.12760375 -0.1387669 0.1313333
0.45645645 0.130095 0.024690479 0.0070622237 -0.1367354 0.08862734 0.13113242 0.026042113 -0.13685758 0.025441183 0.08622571 0.11956732 -0.03792436 0.14196691 -0.10620872 -0.04047396 0.13060498 -0.106561005 0.08766015 0.1433259 -0.03944763 0.087297216 0.14472191 0.008513215 0.08857298 -0.13771936 0.12292819 0.089094386 0.024722831 0.12743315 0.141181 -0.10434991 0.14100775 -0.03717256 0.1220973 0.14560309 -0.03921845 0.1438269 -0.036703706 -0.13910282 0.1277501 -0.12788893 -0.03850887 0.00790054 0.00869501 0.12088803 0.14472517 -0.03682239 -0.12777537 -0.13895568 0.13156106
0.45745745 0.13032632 0.024757925 0.007104039 -0.13692042 0.088787004 0.13136135 0.026112042 -0.1370419 0.025510533 0.086380176 0.11978091 -0.03795221 0.14225218 -0.10634554 -0.040501446 0.1308322 -0.10669682 0.087817356 0.14361107 -0.039476328 0.08745247 0.1450046 0.008555986 0.088729866 -0.13790734 0.12313977 0.08925528 0.024789434 0.12766501 0.14146748 -0.10448137 0.14129475 -0.037199587 0.122313395 0.14588359 -0.03924692 0.14411059 -0.03672969 -0.13928959 0.12797804 -0.12806031 -0.038536955 0.007944337 0.008738059 0.12110079 0.14500725 -0.036848158 -0.1279467 -0.13914439 0.1317883
0.45845845 0.13055731 0.024825284 0.0071461373 -0.137105 0.0889463 0.13158987 0.02618181 -0.13722599 0.025580183 0.0865343 0.11999416 -0.037980016 0.14253661 -0.106481746 -0.040528927 0.1310592 -0.10683245 0.08797413 0.14389573 -0.039504737 0.08760741 0.14528671 0.008598739 0.08888673 -0.1380948 0.12335087 0.08941596 0.024856158 0.1278962 0.14175327 -0.10461239 0.14158094 -0.037226375 0.12252906 0.14616364 -0.039275244 0.14439379 -0.036755465 -0.13947608 0.12820564 -0.1282311 -0.03856468 0.007988539 0.008781375 0.12131284 0.14528841 -0.03687361 -0.12811744 -0.13933247 0.13201505
0.45945945 0.13078749 0.024892766 0.00718812 -0.13728939 0.08910547 0.13181786 0.026251875 -0.13740954 0.025649624 0.08668828 0.120206766 -0.038007405 0.14282049 -0.106617674 -0.040556155 0.13128532 -0.1069678 0.08813068 0.14417963 -0.039532863 0.087762445 0.14556776 0.008641765 0.08904323 -0.13828173 0.12356148 0.08957644 0.024922807 0.12812702 0.1420385 -0.104743645 0.14186627 -0.03725312 0.12274412 0.1464428 -0.03930358 0.14467625 -0.036780898 -0.13966219 0.1284323 -0.12840171 -0.03859175 0.008032593 0.008824947 0.121524595 0.14556895 -0.036899026 -0.12828785 -0.13951999 0.13224119
0.46046045 0.13101733 0.024960527 0.00723013 -0.13747318 0.08926453 0.13204508 0.026321929 -0.13759282 0.025719201 0.08684203 0.12041915 -0.038034704 0.1431037 -0.106753424 -0.040583055 0.13151108 -0.107102826 0.088286884 0.14446256 -0.039560962 0.08791688 0.14584816 0.0086848335 0.08919938 -0.13846843 0.12377173 0.089736626 0.024989532 0.12835719 0.14232282 -0.10487432 0.14215094 -0.037279055 0.12295899 0.14672142 -0.039331555 0.1449577 -0.0368064 -0.13984789 0.12865873 -0.12857193 -0.03861925 0.008076959 0.008868206 0.12173576 0.14584897 -0.036923986 -0.12845786 -0.1397073 0.13246676
0.46146145 0.13124655 0.025028024 0.0072723804 -0.1376566 0.08942318 0.13227208 0.026391936 -0.13777559 0.025788972 0.086995386 0.12063087 -0.038061894 0.14338593 -0.10688872 -0.040609702 0.13173611 -0.10723747 0.08844302 0.14474486 -0.039588623 0.088071175 0.14612815 0.008727844 0.08935574 -0.13865487 0.12398144 0.08989681 0.025056496 0.12858666 0.14260647 -0.10500477 0.14243516 -0.037305422 0.12317302 0.14699918 -0.03935931 0.14523861 -0.036831535 -0.14003293 0.1288845 -0.12874196 -0.038646225 0.008121521 0.008911629 0.12194649 0.1461281 -0.036948852 -0.12862761 -0.13989422 0.13269173
0.46246246 0.13147528 0.025095684 0.007314856 -0.1378398 0.08958162 0.1324981 0.026462154 -0.13795832 0.025858613 0.087148964 0.120842166 -0.038088713 0.1436676 -0.10702369 -0.04063633 0.13196082 -0.10737166 0.088599145 0.14502642 -0.039616197 0.08822533 0.14640726 0.0087710945 0.089511506 -0.13884045 0.12419056 0.09005642 0.025123356 0.12881586 0.14288948 -0.10513496 0.1427183 -0.037331402 0.12338678 0.14727598 -0.03938676 0.14551896 -0.036856443 -0.14021796 0.12910962 -0.12891114 -0.038673084 0.008165965 0.008955353 0.12215683 0.1464063 -0.036973406 -0.12879696 -0.14008042 0.1329163
0.46346346 0.13170318 0.025163509 0.007357451 -0.13802253 0.08973986 0.13272382 0.026532253 -0.13814043 0.02592846 0.087301925 0.12105282 -0.038115323 0.14394875 -0.10715846 -0.040662725 0.1321848 -0.10750614 0.088754624 0.14530744 -0.03964353 0.08837919 0.1466854 0.008814464 0.089667045 -0.13902593 0.12439929 0.090216085 0.025190398 0.12904438 0.14317176 -0.1052648 0.14300106 -0.0373571 0.12359992 0.14755255 -0.03941377 0.14579831 -0.036881093 -0.14040227 0.12933433 -0.12908047 -0.0386997 0.008210573 0.00899912 0.12236657 0.14668399 -0.03699787 -0.12896594 -0.14026637 0.13314031
0.46446446 0.13193075 0.025231231 0.0073999288 -0.13820483 0.08989782 0.13294883 0.026602563 -0.13832225 0.025998427 0.08745482 0.12126333 -0.03814202 0.14422892 -0.107292905 -0.040688846 0.13240802 -0.107639685 0.088910095 0.14558741 -0.03967052 0.08853291 0.14696307 0.008857746 0.089822434 -0.139211 0.124607556 0.090375304 0.025257437 0.12927234 0.14345342 -0.1053946 0.14328279 -0.037382558 0.123812765 0.14782785 -0.039441176 0.14607696 -0.036905747 -0.14058644 0.12955862 -0.12924895 -0.03872595 0.008255405 0.0090430975 0.122575924 0.14696087 -0.03702193 -0.12913454 -0.14045224 0.13336341
0.46546546 0.13215782 0.025299266 0.0074425396 -0.13838704 0.0900555 0.1331735 0.026672529 -0.1385037 0.026068514 0.08760745 0.12147327 -0.03816817 0.1445083 -0.107426554 -0.040714953 0.13263103 -0.107773066 0.08906536 0.14586692 -0.039697435 0.08868622 0.14723964 0.0089015495 0.08997763 -0.1393957 0.12481533 0.09053445 0.025324391 0.12949985 0.14373411 -0.105524056 0.143564 -0.037407927 0.124024875 0.14810261 -0.03946797 0.14635499 -0.03693044 -0.14076993 0.12978205 -0.12941739 -0.038751967 0.008300179 0.009087136 0.122784816 0.14723682 -0.03704596 -0.12930292 -0.14063734 0.13358618
0.46646646 0.13238409 0.025367005 0.0074851676 -0.13856873 0.090212956 0.13339752 0.026742855 -0.13868465 0.026138378 0.0877597 0.12168263 -0.03819402 0.14478715 -0.10756077 -0.04074079 0.13285343 -0.10790623 0.08922028 0.14614545 -0.039724275 0.0888394 0.14751582 0.008945071 0.09013246 -0.1395799 0.12502246 0.09069313 0.025391433 0.12972665 0.14401425 -0.105653286 0.14384432 -0.0374331 0.124236494 0.14837638 -0.039494436 0.14663205 -0.036954604 -0.14095306 0.13000508 -0.12958534 -0.03877796 0.008345221 0.0091311755 0.122993104 0.14751245 -0.037069947 -0.12947054 -0.1408222 0.1338085
0.46746746 0.13260996 0.025435057 0.007528183 -0.13874981 0.09037036 0.13362072 0.026813464 -0.13886538 0.026208485 0.08791172 0.12189153 -0.03822012 0.14506516 -0.107694075 -0.040766492 0.1330753 -0.10803921 0.08937493 0.14642352 -0.03975082 0.088992305 0.14779098 0.008988594 0.09028697 -0.1397638 0.12522927 0.0908516 0.02545852 0.129953 0.14429358 -0.10578233 0.1441241 -0.037458107 0.124447815 0.14864972 -0.039521083 0.14690846 -0.036978435 -0.14113596 0.1302276 -0.12975281 -0.03880374 0.008390102 0.009175319 0.12320085 0.14778702 -0.037093274 -0.12963805 -0.14100641 0.13403009
0.46846846 0.13283512 0.02550314 0.0075711682 -0.1389309 0.09052745 0.13384362 0.026883714 -0.13904573 0.026278514 0.088063695 0.122099824 -0.03824574 0.14534245 -0.10782725 -0.0407919 0.13329652 -0.10817171 0.08952931 0.14670078 -0.03977673 0.089145094 0.14806548 0.009032266 0.090441324 -0.1399474 0.12543531 0.09100994 0.02552573 0.13017876 0.14457211 -0.10591104 0.14440298 -0.037482712 0.12465857 0.14892216 -0.039547235 0.1471841 -0.03700207 -0.14131854 0.13044955 -0.12992026 -0.038829207 0.008435547 0.0092195235 0.12340834 0.14806071 -0.037116542 -0.12980528 -0.14119054 0.13425118
0.46946946 0.13305975 0.025570923 0.007613887 -0.13911138 0.0906841 0.13406572 0.026954012 -0.13922577 0.026348814 0.08821525 0.12230778 -0.03827135 0.14561896 -0.10796002 -0.04081696 0.13351694 -0.10830395 0.08968355 0.14697684 -0.039802913 0.08929731 0.1483394 0.009076341 0.09059548 -0.14013034 0.12564112 0.091168046 0.025592789 0.1304039 0.14485006 -0.10603956 0.14468125 -0.037507642 0.124868885 0.1491939 -0.03957355 0.14745909 -0.037025858 -0.1415007 0.13067092 -0.13008724 -0.038854226 0.008480786 0.0092639215 0.12361509 0.14833389 -0.037139766 -0.12997213 -0.14137393 0.13447146
0.47047046 0.13328388 0.02563898 0.007656727 -0.13929155 0.090840615 0.13428739 0.027024252 -0.1394055 0.026418861 0.0883666 0.12251515 -0.038296625 0.14589484 -0.10809268 -0.040842436 0.13373698 -0.10843586 0.089837275 0.14725277 -0.03982896 0.08944931 0.14861222 0.009120148 0.09074929 -0.1403132 0.12584642 0.09132587 0.025660118 0.13062845 0.14512719 -0.10616755 0.14495865 -0.037531726 0.12507837 0.14946474 -0.03959905 0.14773323 -0.037049208 -0.14168234 0.13089158 -0.13025382 -0.03887953 0.00852616 0.009308292 0.12382144 0.1486061 -0.037162956 -0.13013855 -0.14155717 0.13469148
0.47147146 0.13350734 0.025707109 0.007699984 -0.13947147 0.09099682 0.13450852 0.0270947 -0.13958476 0.026489073 0.08851762 0.12272216 -0.03832168 0.14616993 -0.10822482 -0.04086717 0.13395642 -0.10856766 0.089991026 0.14752752 -0.03985444 0.08960129 0.14888449 0.009164269 0.09090284 -0.14049545 0.12605108 0.09148311 0.025727268 0.13085271 0.14540365 -0.10629565 0.14523555 -0.037555974 0.12528764 0.14973482 -0.03962463 0.14800675 -0.0370725 -0.14186367 0.13111168 -0.13041998 -0.038904056 0.008571401 0.009352916 0.12402722 0.14887775 -0.03718551 -0.13030455 -0.14173989 0.13491055
0.47247246 0.13373035 0.025775239 0.007742854 -0.13965127 0.09115268 0.13472904 0.027165417 -0.13976382 0.02655927 0.088668354 0.12292849 -0.038346943 0.14644422 -0.10835668 -0.040891852 0.13417515 -0.10869932 0.09014456 0.14780153 -0.039880082 0.08975296 0.14915587 0.009208332 0.091056086 -0.14067726 0.12625521 0.09164052 0.02579451 0.13107611 0.1456791 -0.10642321 0.1455116 -0.03758017 0.12549631 0.15000427 -0.039650243 0.14827949 -0.037095595 -0.14204463 0.13133137 -0.1305859 -0.038928896 0.0086170295 0.009397482 0.124232605 0.14914867 -0.037208177 -0.13047044 -0.1419221 0.13512935
0.47347346 0.13395257 0.025843445 0.007786246 -0.13983044 0.09130844 0.13494894 0.027235763 -0.13994253 0.026629604 0.088818826 0.12313437 -0.038371548 0.14671776 -0.10848828 -0.040916372 0.13439336 -0.108830236 0.09029764 0.14807495 -0.03990522 0.08990413 0.1494266 0.00925244 0.09120914 -0.14085886 0.12645902 0.09179745 0.025861781 0.13129884 0.14595439 -0.106550954 0.14578669 -0.03760401 0.12570454 0.15027304 -0.03967544 0.1485513 -0.037118305 -0.1422252 0.13155024 -0.13075122 -0.038953196 0.008662584 0.009442151 0.1244375 0.1494186 -0.037230503 -0.13063575 -0.14210428 0.13534752
0.47447446 0.13417421 0.025911637 0.007829462 -0.14000928 0.09146393 0.13516808 0.027306212 -0.14012083 0.026700012 0.08896912 0.12333974 -0.03839605 0.14699048 -0.10862001 -0.040940803 0.13461103 -0.10896115 0.09045039 0.14834777 -0.03993037 0.09005512 0.14969663 0.009296608 0.09136184 -0.14103985 0.12666214 0.09195395 0.025929129 0.13152114 0.14622849 -0.1066783 0.14606124 -0.037627794 0.12591217 0.15054072 -0.039700307 0.14882255 -0.037141014 -0.14240545 0.13176851 -0.13091652 -0.038977556 0.008708274 0.009486762 0.12464187 0.14968811 -0.037252914 -0.13080093 -0.14228594 0.13556485
0.4754755 0.13439535 0.025979875 0.007872752 -0.14018777 0.091618985 0.13538693 0.027377008 -0.14029877 0.026770256 0.089119196 0.123544544 -0.038420413 0.14726256 -0.108750805 -0.040965 0.13482822 -0.10909187 0.090603024 0.14861952 -0.03995531 0.09020608 0.14996572 0.009340762 0.091514386 -0.14122075 0.12686461 0.09211047 0.02599649 0.13174288 0.14650185 -0.10680521 0.14633495 -0.037651323 0.12611943 0.1508079 -0.039725382 0.14909264 -0.03716335 -0.14258559 0.13198635 -0.13108109 -0.039001573 0.0087541435 0.009531612 0.1248456 0.14995664 -0.037274837 -0.13096568 -0.14246736 0.13578176
0.4764765 0.13461594 0.026047979 0.00791625 -0.14036606 0.09177382 0.135605 0.027447384 -0.14047647 0.026840666 0.08926886 0.12374891 -0.038444676 0.14753403 -0.108881615 -0.04098917 0.1350445 -0.109221965 0.090755194 0.14889067 -0.039979935 0.090356596 0.15023407 0.009385231 0.091666654 -0.14140125 0.127067 0.092266746 0.026063556 0.13196403 0.1467745 -0.10693223 0.14660802 -0.03767464 0.12632608 0.15107425 -0.039750025 0.14936256 -0.037185878 -0.14276507 0.1322037 -0.13124569 -0.039025307 0.008800014 0.009576418 0.12504902 0.15022439 -0.03729655 -0.13112989 -0.14264797 0.13599817
0.4774775 0.13483596 0.026116246 0.007959587 -0.14054392 0.09192836 0.1358225 0.02751797 -0.14065368 0.026910989 0.08941825 0.123952776 -0.03846862 0.14780453 -0.1090122 -0.04101302 0.13526042 -0.10935203 0.09090729 0.14916115 -0.0400044 0.09050674 0.15050155 0.00942964 0.09181846 -0.14158122 0.12726842 0.09242248 0.02613107 0.13218448 0.14704639 -0.10705861 0.14688025 -0.037697766 0.12653193 0.15133981 -0.03977444 0.14963122 -0.03720806 -0.14294411 0.13242015 -0.13140996 -0.03904895 0.00884587 0.009621316 0.12525162 0.15049139 -0.037318382 -0.13129409 -0.14282851 0.13621381
0.4784785 0.13505512 0.026184173 0.008003027 -0.14072143 0.092082575 0.13603936 0.027588336 -0.1408306 0.026981592 0.089567386 0.12415588 -0.038492642 0.14807431 -0.10914225 -0.041036703 0.13547577 -0.10948178 0.091058925 0.14943047 -0.040028922 0.09065668 0.15076868 0.009473915 0.091969945 -0.14176106 0.12746957 0.09257813 0.02619815 0.13240431 0.1473175 -0.10718508 0.14715189 -0.03772092 0.12673765 0.1516047 -0.039798815 0.14989951 -0.037230156 -0.14312278 0.13263635 -0.13157357 -0.039072443 0.008891935 0.009666437 0.12545383 0.15075769 -0.03733981 -0.13145764 -0.14300855 0.13642895
0.4794795 0.13527404 0.026252428 0.00804647 -0.14089851 0.092236705 0.13625564 0.027658775 -0.14100713 0.02705175 0.08971594 0.1243586 -0.038516365 0.14834332 -0.109272085 -0.04106033 0.13569032 -0.109611265 0.09121038 0.14969926 -0.040053174 0.09080623 0.15103441 0.009518371 0.092121355 -0.14194013 0.12767 0.092733264 0.026265532 0.13262378 0.14758812 -0.107311085 0.14742264 -0.037743695 0.12694272 0.15186848 -0.039822858 0.15016665 -0.037252057 -0.1433015 0.13285169 -0.13173708 -0.03909568 0.008937971 0.00971138 0.12565567 0.15102291 -0.03736103 -0.13162096 -0.14318846 0.1366434
0.4804805 0.13549207 0.026320715 0.008089972 -0.14107531 0.0923904 0.1364712 0.027729245 -0.14118367 0.027122209 0.08986461 0.12456106 -0.038539775 0.14861175 -0.10940178 -0.0410838 0.13590427 -0.10974055 0.09136159 0.14996727 -0.040077157 0.090955675 0.15129979 0.009562826 0.09227233 -0.14211912 0.12787005 0.09288825 0.026332883 0.1328424 0.1478576 -0.10743725 0.14769258 -0.037766416 0.12714711 0.15213174 -0.03984699 0.15043339 -0.037273735 -0.14347948 0.13306646 -0.13190024 -0.03911886 0.008984038 0.009756441 0.1258567 0.15128769 -0.03738214 -0.131784 -0.14336777 0.13685721
0.4814815 0.13570972 0.026388837 0.008133832 -0.14125174 0.09254375 0.13668649 0.027800012 -0.14135966 0.027192533 0.09001299 0.12476272 -0.0385632 0.14887917 -0.10953107 -0.04110702 0.13611782 -0.109869555 0.091512404 0.15023462 -0.040100824 0.09110465 0.15156445 0.009607431 0.09242299 -0.14229779 0.1280692 0.09304286 0.026400235 0.13306057 0.1481265 -0.10756273 0.14796184 -0.03778884 0.12735114 0.15239415 -0.03987066 0.15069924 -0.037295233 -0.1436572 0.13328075 -0.13206306 -0.039141696 0.009030196 0.0098018935 0.12605743 0.1515517 -0.037403196 -0.131947 -0.14354667 0.13707058
0.4824825 0.13592674 0.026457034 0.008177426 -0.14142816 0.09269689 0.13690092 0.027870454 -0.1415354 0.027262874 0.09016074 0.12496379 -0.038586322 0.14914595 -0.10966002 -0.041130222 0.13633059 -0.10999805 0.09166296 0.15050122 -0.040124554 0.091253415 0.15182814 0.009652142 0.092573434 -0.1424758 0.12826826 0.093197405 0.026467439 0.13327804 0.14839466 -0.107688114 0.14823028 -0.03781133 0.12755457 0.15265577 -0.03989421 0.15096422 -0.037316654 -0.14383458 0.13349432 -0.13222551 -0.039164353 0.009076711 0.009846867 0.12625751 0.15181468 -0.03742392 -0.13210917 -0.14372529 0.13728313
0.4834835 0.136143 0.026525442 0.008220884 -0.14160389 0.09284946 0.13711463 0.027940778 -0.14171074 0.027333407 0.090308376 0.12516433 -0.038609613 0.1494119 -0.10978878 -0.041153125 0.13654283 -0.11012671 0.09181317 0.15076683 -0.040148117 0.091401875 0.1520911 0.009696645 0.09272364 -0.14265384 0.1284667 0.09335131 0.026534762 0.1334949 0.14866216 -0.10781343 0.14849794 -0.037833586 0.12775743 0.15291664 -0.039917383 0.15122837 -0.037337836 -0.14401178 0.13370712 -0.13238782 -0.039186828 0.009122916 0.0098919915 0.12645672 0.15207717 -0.03744454 -0.13227129 -0.14390364 0.1374951
0.4844845 0.13635865 0.026593417 0.008264627 -0.1417796 0.09300216 0.13732794 0.028011354 -0.14188583 0.027403777 0.090455785 0.12536451 -0.03863242 0.14967711 -0.1099174 -0.041175913 0.1367544 -0.11025467 0.09196307 0.15103173 -0.040171385 0.091549955 0.1523534 0.009741312 0.092873454 -0.1428313 0.1286645 0.09350534 0.026602147 0.13371131 0.14892863 -0.10793824 0.14876485 -0.03785553 0.12795979 0.15317684 -0.03994068 0.15149195 -0.037358854 -0.14418833 0.13391973 -0.13254939 -0.03920926 0.009169239 0.009937371 0.12665597 0.15233906 -0.03746504 -0.132433 -0.14408134 0.13770665
0.4854855 0.13657387 0.026661811 0.0083083715 -0.1419546 0.09315441 0.13754062 0.028081873 -0.14206028 0.027474238 0.090602584 0.12556411 -0.038655214 0.14994143 -0.11004554 -0.041198608 0.13696541 -0.110382594 0.092112795 0.15129605 -0.04019456 0.09169781 0.15261465 0.009786128 0.09302299 -0.14300834 0.12886171 0.0936587 0.026669353 0.13392697 0.14919454 -0.10806301 0.1490312 -0.037877694 0.12816173 0.15343612 -0.039963976 0.15175441 -0.037379723 -0.14436476 0.13413163 -0.13271093 -0.039231557 0.009215547 0.009982721 0.12685436 0.15259963 -0.037485346 -0.13259427 -0.14425893 0.13791743
0.4864865 0.13678825 0.026729759 0.008352102 -0.14212954 0.09330608 0.1377525 0.028152421 -0.14223477 0.027544642 0.09074934 0.12576313 -0.038677845 0.15020515 -0.11017339 -0.041221004 0.13717552 -0.11051018 0.092262186 0.1515595 -0.04021763 0.09184516 0.15287538 0.009830827 0.093172245 -0.14318505 0.12905842 0.093811795 0.026736442 0.13414212 0.14945948 -0.108187445 0.14929655 -0.03789959 0.12836285 0.15369475 -0.039986838 0.15201648 -0.037400514 -0.14454076 0.13434249 -0.1328722 -0.03925354 0.009262036 0.01002816 0.12705219 0.1528597 -0.037505206 -0.13275565 -0.14443628 0.13812754
0.4874875 0.13700208 0.026797932 0.008395848 -0.14230405 0.093457885 0.13796394 0.028222717 -0.14240904 0.02761494 0.0908958 0.12596168 -0.03870006 0.15046819 -0.110301 -0.041243356 0.13738544 -0.11063758 0.09241108 0.15182215 -0.040240224 0.09199242 0.1531353 0.009875868 0.09332099 -0.14336164 0.12925453 0.09396485 0.026803752 0.13435666 0.14972386 -0.10831182 0.14956114 -0.037921038 0.12856369 0.1539524 -0.04000968 0.15227741 -0.037421085 -0.14471652 0.13455316 -0.13303292 -0.03927522 0.009308584 0.010073615 0.1272498 0.1531189 -0.037525225 -0.13291626 -0.1446129 0.13833699
0.4884885 0.13721551 0.026866162 0.008439712 -0.1424782 0.09360893 0.13817474 0.028293177 -0.14258279 0.027685538 0.091041826 0.12615964 -0.038722374 0.15073045 -0.11042841 -0.04126572 0.13759464 -0.11076454 0.09255977 0.1520842 -0.040263098 0.092139356 0.15339458 0.009920599 0.093469664 -0.14353766 0.12945034 0.09411732 0.026871037 0.13457043 0.14998741 -0.10843598 0.14982493 -0.037942544 0.12876393 0.15420942 -0.040032007 0.15253809 -0.037441473 -0.14489178 0.13476305 -0.1331933 -0.03929689 0.009355 0.010119056 0.12744659 0.15337747 -0.037545055 -0.13307667 -0.14478926 0.13854599
0.4894895 0.13742812 0.026934084 0.008483578 -0.1426521 0.093760125 0.13838476 0.028363744 -0.14275634 0.027756076 0.0911878 0.1263569 -0.03874445 0.15099165 -0.11055553 -0.041287817 0.13780311 -0.11089151 0.092708014 0.15234512 -0.040285435 0.092285946 0.15365271 0.009965507 0.0936179 -0.14371364 0.12964532 0.09426981 0.02693823 0.13478372 0.15025026 -0.1085598 0.15008827 -0.037963964 0.1289636 0.15446562 -0.040054552 0.15279773 -0.03746167 -0.14506707 0.13497247 -0.13335359 -0.039318245 0.009401714 0.010164767 0.12764296 0.15363508 -0.03756458 -0.13323672 -0.1449654 0.13875434
0.4904905 0.13764027 0.027002212 0.008527222 -0.14282592 0.09391074 0.13859443 0.028434131 -0.14292932 0.02782614 0.09133326 0.12655386 -0.03876672 0.1512523 -0.110682294 -0.04130954 0.13801098 -0.11101801 0.0928562 0.15260568 -0.040307935 0.09243244 0.15391017 0.010010314 0.09376574 -0.1438887 0.12983984 0.09442144 0.027005365 0.13499637 0.15051207 -0.108683445 0.15035059 -0.037985068 0.12916268 0.15472092 -0.040076874 0.15305643 -0.037481967 -0.14524148 0.13518089 -0.13351358 -0.039339732 0.009448222 0.010210149 0.12783858 0.15389206 -0.037584305 -0.13339671 -0.1451411 0.13896208
0.4914915 0.13785149 0.02707049 0.0085711945 -0.14299913 0.09406077 0.13880327 0.028504446 -0.14310215 0.027896618 0.09147832 0.12675014 -0.038788572 0.15151218 -0.11080882 -0.04133159 0.13821812 -0.11114427 0.09300402 0.15286522 -0.04033011 0.092577994 0.15416709 0.010055195 0.09391354 -0.14406374 0.13003393 0.094573185 0.027072545 0.13520838 0.1507734 -0.10880669 0.15061209 -0.038005944 0.12936121 0.1549757 -0.040098988 0.1533144 -0.03750188 -0.14541584 0.13538909 -0.13367301 -0.03936101 0.009495041 0.010255399 0.12803379 0.15414825 -0.03760344 -0.13355607 -0.1453166 0.1391693
0.4924925 0.13806231 0.027138444 0.008615121 -0.14317216 0.09421112 0.13901167 0.028574878 -0.14327462 0.027966967 0.09162319 0.1269458 -0.038810093 0.1517711 -0.11093511 -0.041353058 0.13842496 -0.11127027 0.09315158 0.15312411 -0.040352043 0.0927239 0.15442279 0.01010021 0.094060875 -0.14423853 0.13022728 0.09472444 0.027139518 0.13541971 0.15103377 -0.1089299 0.15087289 -0.03802693 0.12955903 0.1552297 -0.040120848 0.15357175 -0.037521742 -0.14558998 0.13559666 -0.1338323 -0.039381783 0.0095417285 0.010301141 0.12822863 0.15440355 -0.037622567 -0.13371515 -0.14549153 0.1393757
0.4934935 0.13827239 0.02720647 0.00865899 -0.1433449 0.09436078 0.13921924 0.028645 -0.14344685 0.028037269 0.09176752 0.12714101 -0.038831662 0.15202948 -0.111060925 -0.04137473 0.13863091 -0.11139597 0.09329844 0.15338191 -0.040374022 0.09286905 0.15467814 0.010145182 0.09420776 -0.14441293 0.13042024 0.094875395 0.02720673 0.13563071 0.15129364 -0.109052844 0.15113293 -0.038047686 0.12975663 0.15548274 -0.040142782 0.15382832 -0.03754122 -0.14576337 0.1358034 -0.13399096 -0.03940254 0.009588402 0.010346749 0.12842259 0.15465826 -0.03764148 -0.13387413 -0.14566623 0.13958153
0.4944945 0.13848211 0.027274363 0.0087028295 -0.14351721 0.0945101 0.13942628 0.028715227 -0.14361876 0.028107662 0.09191184 0.12733573 -0.03885302 0.15228689 -0.11118675 -0.04139626 0.13883635 -0.11152147 0.09344538 0.15363929 -0.040395938 0.093014255 0.15493245 0.010190243 0.09435453 -0.14458661 0.13061264 0.09502601 0.027273646 0.13584077 0.15155247 -0.10917566 0.15139233 -0.038068432 0.12995353 0.1557349 -0.040164385 0.15408409 -0.03756083 -0.1459367 0.13600981 -0.13414967 -0.039423324 0.009635268 0.010392344 0.12861632 0.15491192 -0.037660364 -0.13403255 -0.14584048 0.13978663
0.4954955 0.13869107 0.027342362 0.008746775 -0.14368913 0.0946592 0.13963291 0.028785573 -0.14379029 0.028177714 0.09205569 0.1275297 -0.038874213 0.15254386 -0.111312196 -0.04141756 0.13904124 -0.111646965 0.09359183 0.15389587 -0.040417302 0.0931589 0.15518625 0.010235112 0.094500795 -0.1447603 0.13080429 0.09517643 0.027340634 0.1360503 0.15181078 -0.109298036 0.15165074 -0.038088966 0.13014981 0.15598664 -0.040185913 0.15433905 -0.037580233 -0.14610986 0.13621524 -0.13430803 -0.039443754 0.009681867 0.010438206 0.12880906 0.15516514 -0.037679054 -0.13419084 -0.14601448 0.13999136
0.4964965 0.1388993 0.027410258 0.00879072 -0.14386076 0.09480803 0.13983867 0.028855681 -0.14396152 0.028248109 0.09219914 0.12772325 -0.038895365 0.15279989 -0.11143756 -0.041438654 0.13924523 -0.111771815 0.09373801 0.15415157 -0.04043891 0.09330316 0.15543933 0.010280175 0.094646774 -0.14493363 0.13099553 0.0953264 0.02740764 0.13625923 0.15206802 -0.10942051 0.15190862 -0.038109202 0.13034573 0.15623738 -0.040207162 0.15459307 -0.037599515 -0.14628239 0.13642 -0.1344658 -0.039464254 0.009728976 0.010484011 0.12900165 0.15541731 -0.037697535 -0.13434868 -0.14618815 0.14019531
0.4974975 0.13910705 0.027478185 0.008834548 -0.14403228 0.09495638 0.14004374 0.028925998 -0.14413266 0.028318191 0.092342235 0.12791628 -0.0389163 0.15305497 -0.11156208 -0.04145973 0.13944882 -0.11189659 0.09388385 0.15440655 -0.040460154 0.09344706 0.15569155 0.010325179 0.0947924 -0.14510663 0.13118619 0.09547607 0.027474497 0.13646758 0.15232477 -0.109542415 0.15216546 -0.03812948 0.13054107 0.15648732 -0.04022842 0.15484661 -0.037618663 -0.14645481 0.13662459 -0.13462347 -0.039484322 0.00977562 0.010529696 0.12919345 0.15566881 -0.037715897 -0.13450645 -0.14636132 0.14039856
0.4984985 0.1393141 0.027545944 0.008878404 -0.14420338 0.09510432 0.1402485 0.028996063 -0.14430326 0.028388334 0.092485204 0.12810853 -0.038937256 0.15330946 -0.11168671 -0.041480586 0.13965173 -0.11202115 0.09402921 0.15466073 -0.04048138 0.09359063 0.15594275 0.010370036 0.09493765 -0.14527947 0.13137637 0.095625564 0.027541637 0.13667531 0.15258063 -0.109664015 0.15242171 -0.03814949 0.13073571 0.15673643 -0.0402495 0.15509942 -0.03763739 -0.14662686 0.13682814 -0.13478097 -0.039504435 0.009822446 0.010575115 0.12938483 0.1559196 -0.037734125 -0.13466357 -0.14653443 0.14060135
0.4994995 0.13952076 0.027613828 0.0089225015 -0.1443741 0.095252156 0.14045234 0.029066218 -0.1444737 0.028458433 0.09262763 0.12830052 -0.03895773 0.15356314 -0.11181122 -0.04150147 0.13985406 -0.11214536 0.09417427 0.15491408 -0.040502463 0.09373415 0.15619344 0.01041522 0.095082805 -0.14545146 0.1315659 0.09577438 0.027608318 0.13688245 0.15283561 -0.10978598 0.15267724 -0.038169622 0.1309299 0.15698493 -0.040270373 0.15535116 -0.03765633 -0.14679858 0.13703126 -0.13493776 -0.03952435 0.009869465 0.010620861 0.12957571 0.15616968 -0.03775232 -0.13482071 -0.1467069 0.14080349
0.5005005 0.13972653 0.027681487 0.008966523 -0.14454445 0.09539968 0.14065562 0.029136285 -0.14464357 0.02852892 0.09276981 0.1284918 -0.03897834 0.15381573 -0.11193522 -0.041521993 0.14005555 -0.1122693 0.094319284 0.1551667 -0.040523168 0.093876876 0.15644322 0.010460241 0.09522755 -0.14562343 0.13175492 0.09592332 0.02767522 0.13708866 0.15309003 -0.10990731 0.152932 -0.03818923 0.13112348 0.15723258 -0.04029102 0.15560219 -0.03767516 -0.1469698 0.13723366 -0.13509445 -0.039543957 0.009916262 0.010666846 0.12976585 0.15641871 -0.03777002 -0.13497718 -0.14687909 0.14100489
0.5015015 0.13993181 0.027749222 0.009010548 -0.14471471 0.09554666 0.14085838 0.029206367 -0.14481346 0.028598767 0.09291164 0.12868248 -0.038998727 0.15406805 -0.11205901 -0.041542847 0.14025655 -0.11239319 0.094463825 0.15541881 -0.040543903 0.09401965 0.15669237 0.010505307 0.09537185 -0.1457952 0.13194324 0.09607161 0.027741872 0.13729456 0.15334348 -0.11002842 0.15318577 -0.038209014 0.13131665 0.1574796 -0.040311724 0.15585263 -0.037693605 -0.14714092 0.13743569 -0.13525084 -0.03956362 0.0099632535 0.010712639 0.12995553 0.15666716 -0.037787843 -0.13513342 -0.14705117 0.14120592
0.5025025 0.14013626 0.027816957 0.009054511 -0.14488444 0.09569347 0.14106052 0.029276257 -0.14498267 0.028668704 0.09305316 0.12887283 -0.039019052 0.15431939 -0.11218264 -0.04156301 0.14045711 -0.11251651 0.09460786 0.1556699 -0.04056461 0.09416212 0.1569405 0.010550448 0.0955159 -0.14596646 0.13213123 0.09621968 0.027808465 0.13749984 0.15359628 -0.110149466 0.15343894 -0.038228203 0.13150911 0.15772578 -0.04033234 0.15610227 -0.037711963 -0.14731169 0.13763689 -0.1354068 -0.03958313 0.01001032 0.010758388 0.13014454 0.15691477 -0.037805665 -0.13528943 -0.14722253 0.14140601
0.5035035 0.14034043 0.027884677 0.009098237 -0.14505391 0.09583996 0.14126183 0.02934619 -0.14515194 0.028738774 0.0931944 0.12906237 -0.039039228 0.15456979 -0.11230609 -0.04158343 0.1406569 -0.11263991 0.09475163 0.15592031 -0.04058494 0.09430397 0.15718815 0.010595366 0.095659636 -0.14613728 0.13231847 0.09636741 0.027875073 0.13770436 0.1538482 -0.11027012 0.15369141 -0.038247943 0.13170087 0.15797095 -0.040352613 0.15635115 -0.037730597 -0.14748184 0.13783754 -0.13556272 -0.039602153 0.010057192 0.010804108 0.13033314 0.15716179 -0.037822984 -0.13544528 -0.14739387 0.14160593
0.5045045 0.14054368 0.02795191 0.009142202 -0.14522323 0.09598599 0.14146292 0.029416023 -0.14532079 0.028808728 0.09333512 0.12925136 -0.039059117 0.1548196 -0.11242894 -0.04160337 0.14085604 -0.112762734 0.09489527 0.15616986 -0.04060551 0.09444571 0.15743463 0.010640553 0.09580275 -0.14630775 0.1325053 0.09651477 0.027941726 0.13790826 0.15409954 -0.110390715 0.15394285 -0.038267147 0.13189226 0.1582156 -0.040372856 0.15659907 -0.037748445 -0.14765218 0.13803719 -0.13571814 -0.03962162 0.010104022 0.010849917 0.13052128 0.15740776 -0.037840474 -0.13560058 -0.14756486 0.14180478
0.5055055 0.14074641 0.02801948 0.009186184 -0.1453921 0.09613169 0.14166316 0.029485853 -0.1454893 0.028878534 0.09347566 0.12943998 -0.039079174 0.15506868 -0.11255202 -0.041623652 0.14105456 -0.11288542 0.09503849 0.15641877 -0.040625263 0.09458718 0.15768073 0.010685578 0.095946066 -0.14647813 0.13269152 0.09666189 0.028008305 0.13811164 0.15435003 -0.11051091 0.15419371 -0.038286332 0.13208313 0.15845925 -0.040392723 0.15684628 -0.03776669 -0.14782196 0.13823652 -0.1358732 -0.039640374 0.01015109 0.010895697 0.1307086 0.15765311 -0.037857592 -0.1357557 -0.14773533 0.14200328
0.5065065 0.14094861 0.028087145 0.009229838 -0.14556065 0.09627724 0.14186275 0.029555699 -0.14565754 0.028948473 0.09361565 0.12962791 -0.039098736 0.15531687 -0.1126742 -0.04164364 0.14125246 -0.11300811 0.09518107 0.15666662 -0.040645577 0.094728075 0.15792587 0.010730855 0.096088566 -0.14664799 0.1328773 0.09680852 0.02807487 0.13831444 0.15459973 -0.11063102 0.15444373 -0.03830531 0.13227348 0.15870243 -0.040412907 0.15709281 -0.03778436 -0.14799127 0.13843507 -0.13602808 -0.039659258 0.010198056 0.010941434 0.13089547 0.15789777 -0.0378747 -0.1359104 -0.14790529 0.14220086
0.5075075 0.14115015 0.028154422 0.009273955 -0.14572908 0.09642215 0.14206178 0.029625384 -0.14582543 0.029018234 0.0937556 0.12981537 -0.03911849 0.15556434 -0.11279649 -0.041663233 0.14144973 -0.11313026 0.09532374 0.15691409 -0.040665563 0.094868764 0.15817052 0.0107759265 0.096230745 -0.1468176 0.1330625 0.09695488 0.028141197 0.13851649 0.15484864 -0.11075091 0.15469301 -0.03832414 0.1324632 0.15894464 -0.04043276 0.15733863 -0.037802204 -0.14816058 0.13863333 -0.13618271 -0.039677873 0.01024505 0.010987171 0.13108175 0.1581415 -0.037891563 -0.13606493 -0.14807522 0.14239801
0.5085085 0.14135088 0.028221788 0.009317892 -0.14589709 0.09656706 0.14225996 0.029695038 -0.14599293 0.029087922 0.09389488 0.13000207 -0.039137993 0.1558112 -0.11291845 -0.04168317 0.14164647 -0.113252245 0.09546571 0.1571606 -0.040685356 0.09500889 0.15841413 0.0108211 0.09637277 -0.1469868 0.13324684 0.09710099 0.028207568 0.13871786 0.15509672 -0.110870436 0.15494144 -0.038343042 0.13265224 0.15918614 -0.040452298 0.15758368 -0.037819676 -0.14832942 0.1388307 -0.13633665 -0.039696474 0.01029221 0.011033146 0.13126741 0.15838455 -0.03790828 -0.1362192 -0.14824477 0.14259441
0.5095095 0.1415512 0.0282892 0.009361548 -0.14606474 0.09671138 0.14245781 0.029764589 -0.1461605 0.02915776 0.09403418 0.13018854 -0.03915754 0.15605687 -0.11304011 -0.04170275 0.14184257 -0.113374144 0.0956077 0.15740639 -0.04070497 0.09514886 0.158657 0.010866009 0.09651453 -0.14715561 0.13343096 0.09724682 0.028273927 0.13891855 0.15534411 -0.11098973 0.15518922 -0.038361702 0.13284099 0.15942687 -0.040471718 0.1578278 -0.037837297 -0.14849792 0.1390275 -0.13649066 -0.039714824 0.010339043 0.011079033 0.13145271 0.1586267 -0.037925098 -0.13637285 -0.14841408 0.14279044
0.5105105 0.14175093 0.028356256 0.009405547 -0.14623211 0.09685538 0.14265485 0.02983402 -0.14632729 0.029227491 0.0941727 0.13037409 -0.039176878 0.15630214 -0.113161646 -0.04172233 0.14203806 -0.11349529 0.09574902 0.15765147 -0.040724464 0.0952885 0.15889917 0.010910961 0.09665566 -0.14732432 0.13361421 0.097392 0.028340062 0.13911897 0.15559071 -0.11110907 0.15543616 -0.038380038 0.13302909 0.15966703 -0.04049133 0.15807137 -0.03785462 -0.14866604 0.13922356 -0.13664404 -0.039733138 0.010386233 0.011124803 0.13163741 0.15886834 -0.037941527 -0.13652654 -0.14858292 0.14298557
0.5115115 0.14194989 0.02842349 0.009449591 -0.1463992 0.09699912 0.14285144 0.029903693 -0.14649414 0.029296989 0.09431106 0.13055941 -0.03919584 0.1565466 -0.11328277 -0.041741718 0.1422328 -0.11361668 0.09589019 0.15789591 -0.040743794 0.09542779 0.15914059 0.010956182 0.09679659 -0.14749266 0.13379723 0.097536966 0.028406303 0.13931856 0.15583666 -0.1112279 0.15568246 -0.038398806 0.1332165 0.15990598 -0.04051045 0.15831403 -0.037872043 -0.14883384 0.13941921 -0.13679723 -0.03975123 0.0104332445 0.011170602 0.13182156 0.15910898 -0.037957914 -0.13667966 -0.1487514 0.14318018
0.5125125 0.14214833 0.028490517 0.009493145 -0.14656572 0.097142525 0.14304732 0.029973125 -0.14666063 0.02936671 0.09444923 0.13074395 -0.03921485 0.15679012 -0.1134036 -0.041760955 0.14242695 -0.113737665 0.096030995 0.1581393 -0.04076318 0.09556663 0.15938129 0.011001256 0.09693715 -0.14766043 0.13397944 0.097681694 0.028472513 0.13951737 0.15608172 -0.1113469 0.15592799 -0.038416855 0.13340357 0.16014472 -0.04052972 0.15855592 -0.037889082 -0.1490013 0.13961412 -0.13695039 -0.039769366 0.01048026 0.011216462 0.13200486 0.15934877 -0.037974 -0.13683276 -0.14891955 0.14337431
0.5135135 0.14234613 0.02855762 0.009537056 -0.14673235 0.09728557 0.14324252 0.030042619 -0.14682667 0.029436205 0.09458717 0.13092782 -0.039233826 0.15703309 -0.11352426 -0.041779965 0.14262038 -0.1138585 0.09617151 0.15838215 -0.040782284 0.09570517 0.1596211 0.011046122 0.09707738 -0.14782794 0.13416126 0.09782615 0.028538562 0.13971561 0.15632597 -0.111465134 0.1561726 -0.038435146 0.1335899 0.16038236 -0.04054851 0.15879706 -0.037906207 -0.14916848 0.13980825 -0.13710304 -0.039787162 0.010527258 0.01126229 0.13218789 0.15958814 -0.037990205 -0.13698542 -0.14908749 0.14356783
0.5145145 0.14254338 0.028624661 0.009580819 -0.14689869 0.0974283 0.14343715 0.03011192 -0.14699252 0.029505733 0.09472423 0.13111131 -0.039252594 0.15727523 -0.11364465 -0.041799214 0.14281328 -0.11397895 0.09631146 0.15862416 -0.04080118 0.09584338 0.1598604 0.011091196 0.09721725 -0.14799522 0.13434236 0.097970136 0.028604535 0.13991342 0.15656951 -0.11158362 0.15641668 -0.03845327 0.13377592 0.16061912 -0.040567584 0.1590374 -0.03792299 -0.14933547 0.14000194 -0.1372554 -0.03980506 0.010574318 0.011307913 0.1323703 0.1598266 -0.038006265 -0.13713776 -0.14925495 0.14376052
0.5155155 0.14273992 0.028691571 0.009624717 -0.14706434 0.09757058 0.14363126 0.030181177 -0.14715794 0.029574947 0.09486132 0.13129418 -0.03927099 0.1575165 -0.113764815 -0.041818164 0.1430055 -0.114099026 0.09645108 0.1588653 -0.040820222 0.09598117 0.16009863 0.01113633 0.097357 -0.14816199 0.13452306 0.098113716 0.028670406 0.14011058 0.15681244 -0.11170164 0.15665983 -0.038470887 0.13396122 0.16085546 -0.040586196 0.15927707 -0.037939504 -0.1495021 0.14019495 -0.1374075 -0.039822612 0.010621362 0.01135367 0.13255212 0.1600643 -0.038022157 -0.13728966 -0.14942212 0.14395274
0.5165165 0.14293584 0.028758243 0.009668586 -0.14723 0.097712785 0.1438247 0.030250521 -0.14732319 0.029644284 0.094997846 0.13147657 -0.039289743 0.157757 -0.11388474 -0.04183692 0.14319715 -0.11421904 0.09659051 0.1591059 -0.040838998 0.096118785 0.16033629 0.011181301 0.09749617 -0.14832854 0.13470314 0.0982571 0.028736232 0.14030695 0.15705448 -0.11181951 0.15690221 -0.038488742 0.1341458 0.1610909 -0.04060497 0.15951599 -0.037956286 -0.14966826 0.14038728 -0.13755919 -0.03984009 0.010668228 0.011399711 0.13273327 0.16030125 -0.03803769 -0.13744153 -0.14958875 0.14414416
0.5175175 0.1431313 0.028825197 0.009712157 -0.1473951 0.097854175 0.14401737 0.030319527 -0.147488 0.029713545 0.095134206 0.13165826 -0.039308004 0.15799701 -0.114004396 -0.041855678 0.1433883 -0.11433905 0.096729495 0.1593457 -0.04085755 0.09625594 0.1605733 0.011226347 0.09763502 -0.1484948 0.13488269 0.09839994 0.02880191 0.140503 0.15729566 -0.11193706 0.15714374 -0.03850634 0.13432996 0.16132565 -0.040623374 0.15975408 -0.037972786 -0.14983426 0.1405792 -0.13771066 -0.03985724 0.010715469 0.011445304 0.13291405 0.16053721 -0.038053505 -0.13759282 -0.14975525 0.14433527
0.5185185 0.14332582 0.028891752 0.009755878 -0.14756021 0.097995736 0.14420973 0.030388605 -0.1476526 0.029782882 0.09527015 0.13183956 -0.03932641 0.1582359 -0.11412353 -0.041874226 0.14357877 -0.11445849 0.09686817 0.1595847 -0.040876172 0.096392706 0.1608095 0.011271395 0.0977736 -0.14866081 0.13506162 0.09854265 0.028867736 0.1406981 0.15753616 -0.11205458 0.15738468 -0.038523793 0.13451388 0.16155946 -0.040641773 0.15999159 -0.037989106 -0.14999996 0.14077029 -0.13786161 -0.03987454 0.010762427 0.011491226 0.13309437 0.16077282 -0.038068876 -0.1377439 -0.14992167 0.14452535
0.5195195 0.1435201 0.028958619 0.009799674 -0.14772463 0.09813654 0.14440115 0.030457387 -0.14781685 0.029851979 0.09540578 0.13202016 -0.039344434 0.15847437 -0.11424262 -0.04189286 0.14376883 -0.11457753 0.097006515 0.15982322 -0.040894516 0.096529126 0.16104475 0.011316502 0.0979116 -0.1488264 0.13524002 0.09868495 0.02893352 0.14089268 0.15777604 -0.11217162 0.15762477 -0.038541187 0.13469681 0.16179276 -0.04066001 0.16022816 -0.038005333 -0.15016519 0.14096089 -0.13801274 -0.03989148 0.01080934 0.011536822 0.13327385 0.16100745 -0.038084153 -0.13789469 -0.1500874 0.14471519
0.5205205 0.14371347 0.029025292 0.00984344 -0.14788905 0.09827717 0.14459215 0.030526528 -0.14798085 0.029921094 0.095541045 0.13220027 -0.039362453 0.15871179 -0.11436146 -0.041911155 0.14395802 -0.114696726 0.09714452 0.16006057 -0.04091299 0.096665174 0.16127943 0.011361371 0.098049395 -0.14899175 0.13541764 0.098826855 0.02899914 0.14108668 0.15801519 -0.112288795 0.15786435 -0.03855874 0.13487944 0.16202499 -0.040678367 0.16046411 -0.038021367 -0.15033022 0.14115073 -0.1381631 -0.039908614 0.0108563425 0.011582611 0.1334529 0.16124128 -0.038099118 -0.13804516 -0.15025303 0.14490432
0.5215215 0.1439064 0.02909152 0.009887103 -0.14805312 0.09841764 0.14478254 0.030595295 -0.14814483 0.029990073 0.095675915 0.1323799 -0.039380368 0.15894873 -0.11447998 -0.0419297 0.14414646 -0.114815325 0.097282134 0.16029733 -0.040931195 0.09680096 0.1615134 0.0114063155 0.09818717 -0.14915644 0.13559526 0.09896851 0.029064493 0.14128008 0.15825336 -0.11240524 0.15810287 -0.038575847 0.1350615 0.16225667 -0.040696036 0.16069925 -0.0380374 -0.15049489 0.14134008 -0.13831313 -0.03992527 0.010903407 0.01162846 0.1336314 0.16147447 -0.03811441 -0.13819523 -0.15041803 0.14509274
0.5225225 0.14409871 0.029158045 0.009930678 -0.14821681 0.09855755 0.14497213 0.030664096 -0.14830804 0.030058892 0.09581051 0.1325589 -0.039398313 0.15918459 -0.11459825 -0.041947782 0.14433454 -0.11493409 0.09741936 0.16053337 -0.040949147 0.09693637 0.16174659 0.011451379 0.09832418 -0.14932112 0.13577186 0.09910969 0.029129965 0.14147289 0.15849073 -0.1125217 0.15834092 -0.038592953 0.13524292 0.16248763 -0.040714018 0.1609338 -0.03805335 -0.15065923 0.14152864 -0.13846311 -0.03994194 0.010950263 0.011674177 0.13380933 0.16170688 -0.038129196 -0.13834524 -0.15058297 0.14528067
0.5235235 0.1442904 0.029224573 0.0099744005 -0.14838009 0.09869702 0.14516157 0.03073285 -0.14847137 0.0301278 0.09594465 0.13273746 -0.039415855 0.15942 -0.11471626 -0.04196591 0.14452188 -0.1150522 0.097556286 0.1607687 -0.04096716 0.09707133 0.16197895 0.01149619 0.09846088 -0.14948532 0.13594805 0.09925079 0.029195378 0.141665 0.1587275 -0.11263811 0.1585779 -0.038609896 0.13542382 0.16271785 -0.040731758 0.1611674 -0.038069095 -0.15082334 0.14171681 -0.13861266 -0.039958462 0.010997208 0.011719894 0.1339867 0.16193855 -0.0381441 -0.13849485 -0.15074731 0.14546783
0.5245245 0.1444815 0.029290756 0.010017976 -0.14854315 0.09883645 0.14534993 0.030801574 -0.14863385 0.03019678 0.0960785 0.13291536 -0.039433483 0.15965451 -0.11483407 -0.04198396 0.14470875 -0.11517026 0.09769287 0.16100338 -0.040984992 0.09720616 0.16221084 0.011541002 0.09859733 -0.14964917 0.13612379 0.09939115 0.029260568 0.1418567 0.15896359 -0.112754 0.15881419 -0.03862675 0.1356041 0.16294739 -0.040749576 0.16140038 -0.038084816 -0.15098724 0.14190419 -0.13876195 -0.03997477 0.011044272 0.011765388 0.1341637 0.16216941 -0.03815884 -0.1386441 -0.15091167 0.14565451
0.5255255 0.14467196 0.029356956 0.0100615965 -0.14870599 0.09897511 0.14553788 0.030870106 -0.14879644 0.030265512 0.09621207 0.13309275 -0.039450847 0.15988821 -0.11495164 -0.042001877 0.1448946 -0.11528789 0.09782912 0.16123739 -0.041002568 0.097340524 0.16244183 0.011585964 0.09873335 -0.14981283 0.1362989 0.09953147 0.02932573 0.14204761 0.15919887 -0.11286976 0.15904996 -0.03864351 0.13578391 0.16317609 -0.040767197 0.16163254 -0.03810015 -0.15115047 0.1420909 -0.13891096 -0.039991293 0.011091055 0.011811434 0.13433963 0.16239972 -0.03817331 -0.13879299 -0.15107553 0.14584054
0.5265265 0.14486203 0.02942307 0.010104978 -0.14886841 0.09911381 0.14572534 0.030938698 -0.14895862 0.030334093 0.09634508 0.13326958 -0.039468296 0.16012114 -0.11506871 -0.04201963 0.14508021 -0.1154055 0.097965024 0.16147037 -0.041020263 0.09747451 0.16267204 0.011630717 0.098868884 -0.14997596 0.13647352 0.099671274 0.029390952 0.14223798 0.15943334 -0.112985544 0.15928486 -0.038660258 0.13596329 0.16340405 -0.040784538 0.16186394 -0.038115673 -0.15131375 0.1422771 -0.1390596 -0.04000729 0.011138153 0.011857018 0.13451575 0.16262914 -0.038187735 -0.13894174 -0.15123883 0.14602593
0.5275275 0.14505105 0.029489374 0.010148585 -0.1490306 0.09925211 0.14591205 0.031007215 -0.14912051 0.030402735 0.09647796 0.13344581 -0.039485525 0.16035357 -0.11518555 -0.04203722 0.1452653 -0.11552268 0.098100446 0.16170275 -0.041037884 0.09760811 0.16290154 0.011675755 0.099004425 -0.15013911 0.13664767 0.09981081 0.029456083 0.14242774 0.15966712 -0.11310081 0.15951897 -0.038676646 0.13614208 0.16363135 -0.04080189 0.1620948 -0.03813078 -0.15147626 0.14246276 -0.13920781 -0.0400233 0.011185025 0.011902648 0.13469097 0.16285771 -0.038201895 -0.13908988 -0.15140212 0.1462106
0.5285285 0.14523989 0.029555144 0.010192043 -0.14919254 0.09938986 0.14609814 0.031075615 -0.149282 0.030471407 0.09661017 0.1336214 -0.039502513 0.16058493 -0.11530241 -0.04205497 0.14544974 -0.11563965 0.09823571 0.16193442 -0.041055012 0.09774159 0.16313025 0.0117203 0.0991394 -0.15030164 0.13682105 0.09995009 0.029520903 0.1426168 0.15990011 -0.11321591 0.15975244 -0.038693152 0.13632022 0.16385785 -0.04081905 0.16232468 -0.03814595 -0.15163904 0.14264771 -0.13935599 -0.04003936 0.011231929 0.011948411 0.13486554 0.1630858 -0.03821611 -0.13923807 -0.15156482 0.14639509
0.5295295 0.14542797 0.029621152 0.0102356365 -0.14935392 0.09952744 0.14628361 0.031143779 -0.14944324 0.03053987 0.0967421 0.13379648 -0.039519634 0.16081585 -0.11541879 -0.042072527 0.14563337 -0.11575643 0.098370574 0.16216536 -0.041072275 0.09787429 0.16335842 0.011765414 0.09927407 -0.15046379 0.13699378 0.100088865 0.029585948 0.1428052 0.1601324 -0.1133307 0.15998489 -0.038709365 0.13649787 0.16408351 -0.040836044 0.162554 -0.03816095 -0.15180115 0.14283217 -0.13950361 -0.040055133 0.011278626 0.011994028 0.1350397 0.16331299 -0.038230326 -0.13938601 -0.15172757 0.14657862
0.5305305 0.14561546 0.029687056 0.010279005 -0.14951512 0.09966442 0.14646876 0.031211955 -0.14960413 0.03060826 0.09687415 0.13397112 -0.039536424 0.16104592 -0.11553509 -0.042089667 0.14581649 -0.11587304 0.09850498 0.1623955 -0.041089434 0.09800711 0.1635857 0.011810093 0.099408224 -0.15062566 0.13716643 0.10022727 0.029650604 0.14299323 0.1603639 -0.113445126 0.1602169 -0.038725466 0.13667485 0.16430879 -0.04085281 0.16278258 -0.038176205 -0.15196301 0.14301579 -0.13965116 -0.040070724 0.011325515 0.012039301 0.13521326 0.16353944 -0.03824402 -0.13953322 -0.15188965 0.14676169
0.5315315 0.14580224 0.029752664 0.010322332 -0.14967616 0.09980137 0.14665301 0.031280223 -0.14976504 0.030676637 0.097005464 0.13414527 -0.03955313 0.1612753 -0.11565095 -0.04210721 0.14599915 -0.11598938 0.09863913 0.16262528 -0.0411064 0.098139204 0.1638122 0.011854986 0.09954238 -0.15078731 0.13733816 0.10036553 0.029715456 0.14318039 0.1605949 -0.11355976 0.16044816 -0.03874148 0.13685161 0.1645331 -0.040869806 0.16301042 -0.03819092 -0.15212452 0.14319903 -0.13979843 -0.040086184 0.01137236 0.0120850075 0.13538615 0.16376524 -0.03825783 -0.13968034 -0.1520515 0.14694412
0.5325325 0.14598863 0.02981851 0.010365688 -0.14983667 0.099937744 0.14683682 0.03134833 -0.14992523 0.030744847 0.09713623 0.13431868 -0.039569624 0.16150379 -0.115766555 -0.04212439 0.146181 -0.11610536 0.09877298 0.16285396 -0.041123286 0.0982711 0.16403815 0.011899473 0.09967593 -0.15094866 0.13750958 0.10050326 0.029779965 0.1433672 0.16082515 -0.11367391 0.16067867 -0.03875733 0.13702779 0.16475655 -0.04088647 0.16323745 -0.038205504 -0.15228598 0.14338145 -0.13994515 -0.04010158 0.011419014 0.012130597 0.13555858 0.16399048 -0.038271658 -0.13982718 -0.15221307 0.14712596
0.5335335 0.1461742 0.029883897 0.01040912 -0.14999701 0.100073904 0.14701982 0.031416282 -0.15008537 0.030812941 0.09726702 0.13449156 -0.03958634 0.16173144 -0.11588202 -0.042141486 0.14636232 -0.11622097 0.09890639 0.16308177 -0.041140188 0.09840257 0.16426332 0.011944201 0.09980919 -0.15110935 0.13768022 0.10064073 0.02984467 0.14355315 0.16105421 -0.113787815 0.16090833 -0.03877315 0.1372032 0.16497956 -0.04090327 0.16346389 -0.038220283 -0.15244664 0.14356357 -0.14009139 -0.04011698 0.011465966 0.012176123 0.13573062 0.16421469 -0.0382852 -0.1399735 -0.15237433 0.14730723
0.5345345 0.1463594 0.029949505 0.010452521 -0.15015693 0.10020972 0.14720255 0.031484284 -0.15024512 0.03088102 0.097397216 0.13466401 -0.039602697 0.16195872 -0.115997046 -0.042158294 0.14654295 -0.11633658 0.09903951 0.16330932 -0.04115675 0.098533794 0.16448791 0.011989063 0.09994205 -0.15127003 0.13785036 0.100777864 0.029909313 0.1437387 0.16128278 -0.11390169 0.16113742 -0.03878897 0.13737822 0.16520174 -0.04091974 0.16368939 -0.03823461 -0.15260717 0.14374472 -0.14023773 -0.04013202 0.011512634 0.0122215785 0.13590185 0.16443822 -0.03829858 -0.14011976 -0.15253507 0.14748767
0.5355355 0.14654382 0.030014997 0.0104957735 -0.15031649 0.100345254 0.14738451 0.03155215 -0.15040462 0.03094931 0.0975273 0.13483584 -0.03961903 0.16218516 -0.11611215 -0.04217527 0.14672321 -0.1164518 0.09917226 0.16353591 -0.041173413 0.098664455 0.16471158 0.012033418 0.10007469 -0.1514303 0.1380203 0.10091471 0.029973349 0.14392367 0.16151066 -0.11401518 0.16136561 -0.03880467 0.13755259 0.16542311 -0.040936165 0.1639144 -0.038248967 -0.15276739 0.14392537 -0.14038353 -0.040147074 0.011559646 0.012267348 0.13607275 0.1646611 -0.038311914 -0.14026564 -0.15269555 0.14766788
0.5365365 0.146728 0.030080369 0.010539147 -0.15047613 0.1004804 0.14756586 0.031620093 -0.15056339 0.031017272 0.09765689 0.13500722 -0.03963537 0.16241053 -0.11622669 -0.04219206 0.14690267 -0.116566785 0.09930454 0.16376191 -0.041189898 0.098795176 0.16493468 0.012078296 0.100206845 -0.15159018 0.13818936 0.101051204 0.03003789 0.14410801 0.16173778 -0.11412838 0.1615932 -0.038820263 0.13772646 0.16564389 -0.040952366 0.16413847 -0.03826307 -0.15292753 0.14410548 -0.14052889 -0.04016192 0.011606346 0.012312773 0.13624296 0.1648833 -0.038325142 -0.14041136 -0.15285577 0.14784743
0.5375375 0.14691117 0.030145532 0.010582267 -0.1506351 0.10061504 0.14774647 0.03168772 -0.15072241 0.03108495 0.0977861 0.13517798 -0.039651223 0.16263562 -0.11634112 -0.042208873 0.1470817 -0.116681576 0.099436805 0.16398709 -0.041206185 0.09892543 0.16515718 0.012122907 0.100338735 -0.15174983 0.13835806 0.1011872 0.03010203 0.1442916 0.1619644 -0.11424127 0.16182001 -0.03883559 0.13790004 0.16586383 -0.040968582 0.16436201 -0.038277086 -0.15308724 0.14428514 -0.14067437 -0.04017687 0.011653194 0.012358036 0.13641268 0.16510484 -0.038338207 -0.14055654 -0.15301545 0.14802614
0.5385385 0.14709406 0.030210905 0.010625254 -0.1507939 0.100749634 0.14792676 0.031755395 -0.1508809 0.031152822 0.09791507 0.13534808 -0.039667338 0.16285989 -0.11645484 -0.042225514 0.1472599 -0.11679609 0.09956824 0.16421163 -0.041222267 0.099054925 0.16537872 0.012167534 0.100470215 -0.1519092 0.13852611 0.101323016 0.030166289 0.14447466 0.16219002 -0.11435397 0.16204596 -0.038850855 0.13807265 0.16608314 -0.040984396 0.16458479 -0.03829125 -0.15324646 0.14446409 -0.14081916 -0.040191505 0.011699732 0.012403641 0.13658185 0.16532555 -0.038351063 -0.14070153 -0.1531751 0.1482046
0.5395395 0.14727633 0.030275848 0.010668732 -0.15095207 0.10088353 0.14810643 0.031823177 -0.1510391 0.031220622 0.098043576 0.13551807 -0.039683174 0.16308334 -0.11656866 -0.04224192 0.1474377 -0.11691023 0.09969964 0.16443542 -0.04123844 0.0991844 0.16559966 0.012211936 0.10060155 -0.15206797 0.13869375 0.10145848 0.03023031 0.14465737 0.16241491 -0.11446664 0.16227166 -0.038865704 0.13824496 0.16630185 -0.04100019 0.16480681 -0.038304906 -0.15340556 0.1446422 -0.14096397 -0.040205948 0.011746508 0.012448801 0.13675055 0.16554543 -0.0383639 -0.14084627 -0.15333417 0.14838228
0.5405405 0.14745806 0.030340983 0.010711959 -0.15111034 0.10101739 0.14828557 0.03189039 -0.151197 0.03128826 0.098171726 0.1356871 -0.039698996 0.16330592 -0.11668224 -0.042258475 0.14761497 -0.11702427 0.09983078 0.16465856 -0.04125465 0.099313505 0.16581975 0.012256428 0.10073243 -0.15222655 0.13886078 0.10159357 0.030294243 0.14483921 0.16263911 -0.11457902 0.1624961 -0.038880985 0.13841714 0.16651963 -0.04101624 0.16502844 -0.038318876 -0.15356436 0.14482012 -0.14110814 -0.04022055 0.0117931655 0.012494288 0.13691883 0.1657647 -0.038376648 -0.1409906 -0.15349315 0.1485595
0.5415415 0.14763884 0.030405851 0.010754992 -0.15126796 0.10115078 0.148464 0.031957783 -0.15135457 0.031355623 0.09829956 0.13585575 -0.039714634 0.16352808 -0.11679569 -0.042274565 0.14779152 -0.11713808 0.099961504 0.16488086 -0.04127052 0.09944238 0.16603947 0.012301042 0.10086282 -0.15238495 0.13902733 0.10172843 0.030358294 0.14502051 0.16286278 -0.114690945 0.16271985 -0.038895935 0.13858837 0.16673696 -0.041031945 0.16524892 -0.03833219 -0.15372267 0.1449973 -0.14125206 -0.040234752 0.011840016 0.012539776 0.13708653 0.16598324 -0.03838913 -0.14113435 -0.15365154 0.14873601
0.5425425 0.14781919 0.030470898 0.010797803 -0.15142544 0.10128373 0.14864191 0.032025103 -0.15151179 0.031423144 0.098427 0.1360239 -0.039730094 0.16374934 -0.1169085 -0.042290743 0.14796768 -0.117251515 0.10009177 0.16510263 -0.041286167 0.09957062 0.16625816 0.012345757 0.10099289 -0.15254276 0.13919309 0.101862736 0.030422064 0.14520125 0.1630856 -0.114802614 0.16294327 -0.038910422 0.13875918 0.16695356 -0.041047536 0.16546895 -0.038346022 -0.15388055 0.14517349 -0.14139609 -0.040249117 0.011886629 0.012585221 0.13725351 0.16620143 -0.03840164 -0.14127815 -0.15380988 0.14891206
0.5435435 0.14799915 0.030535469 0.010840807 -0.15158267 0.10141659 0.1488193 0.032092422 -0.15166865 0.031490676 0.098553985 0.13619146 -0.03974557 0.16396992 -0.11702144 -0.042306986 0.14814314 -0.117365 0.100221835 0.16532363 -0.041301947 0.099698916 0.16647643 0.012390044 0.101122774 -0.15270025 0.13935864 0.10199696 0.030485773 0.14538142 0.16330764 -0.11491404 0.16316569 -0.038925108 0.13892932 0.16716927 -0.041063033 0.16568808 -0.038359392 -0.1540385 0.14534967 -0.14153934 -0.040263187 0.011933095 0.012630278 0.13742009 0.16641842 -0.038414016 -0.14142148 -0.15396762 0.14908737
0.5445445 0.14817843 0.03060022 0.010884079 -0.15173946 0.101549014 0.14899579 0.032159712 -0.15182541 0.031558074 0.09868102 0.13635872 -0.039760984 0.16418983 -0.11713365 -0.04232306 0.14831793 -0.11747769 0.10035143 0.16554387 -0.04131746 0.09982638 0.16669394 0.012434614 0.101252235 -0.15285742 0.13952361 0.102130614 0.030549396 0.14556111 0.16352919 -0.11502569 0.1633876 -0.038939863 0.13909909 0.16738425 -0.041078243 0.16590682 -0.03837254 -0.15419582 0.14552513 -0.1416825 -0.040277086 0.011979636 0.012675857 0.13758612 0.16663495 -0.038426094 -0.1415646 -0.15412515 0.14926212
0.5455455 0.14835724 0.030664897 0.01092713 -0.151896 0.101680964 0.14917207 0.032226693 -0.15198165 0.03162531 0.09880732 0.13652505 -0.039775893 0.16440904 -0.117246054 -0.042338982 0.14849241 -0.117590375 0.10048076 0.16576362 -0.041332733 0.099953815 0.16691057 0.012479108 0.10138145 -0.15301453 0.1396881 0.10226402 0.030613033 0.14573994 0.16374998 -0.11513644 0.16360861 -0.038954336 0.13926834 0.16759884 -0.041093428 0.16612457 -0.03838582 -0.15435283 0.14569977 -0.14182523 -0.04029099 0.012026207 0.012721123 0.13775174 0.16685072 -0.03843826 -0.14170751 -0.15428238 0.14943658
0.5465465 0.14853533 0.030729378 0.010970015 -0.1520521 0.10181277 0.1493478 0.032293655 -0.15213756 0.03169274 0.09893367 0.13669105 -0.039791085 0.16462748 -0.11735778 -0.042354938 0.14866608 -0.1177029 0.1006097 0.16598253 -0.04134824 0.10008089 0.16712674 0.012523365 0.1015099 -0.1531711 0.139852 0.10239712 0.030676523 0.14591837 0.16396983 -0.11524755 0.16382903 -0.038968764 0.13943705 0.16781266 -0.041108493 0.16634198 -0.038398847 -0.1545097 0.14587396 -0.14196749 -0.040304475 0.012072747 0.012766376 0.13791649 0.16706578 -0.03845013 -0.1418499 -0.15443923 0.14961036
0.5475475 0.14871304 0.030793924 0.011012784 -0.152208 0.101944074 0.14952283 0.032360666 -0.15229319 0.03175968 0.09905925 0.1368565 -0.039806023 0.16484536 -0.117469564 -0.042370506 0.14883924 -0.11781512 0.10073834 0.16620073 -0.041363366 0.10020739 0.16734216 0.012567608 0.10163827 -0.1533271 0.14001541 0.10252984 0.030739952 0.14609641 0.16418923 -0.11535795 0.16404875 -0.038982846 0.13960537 0.16802548 -0.04112363 0.16655831 -0.03841192 -0.15466611 0.14604771 -0.14210969 -0.04031809 0.012119258 0.012811539 0.1380809 0.16728012 -0.038461924 -0.14199194 -0.1545958 0.14978333
0.5485485 0.14888984 0.030858317 0.011055581 -0.15236364 0.10207515 0.14969736 0.03242751 -0.15244876 0.031826753 0.09918458 0.13702147 -0.039820928 0.16506244 -0.11758092 -0.042386148 0.14901176 -0.11792711 0.10086663 0.16641848 -0.04137856 0.100333616 0.16755706 0.012611956 0.10176658 -0.1534829 0.14017816 0.10266211 0.030803248 0.14627363 0.1644079 -0.11546823 0.1642676 -0.03899699 0.13977294 0.16823798 -0.04113862 0.16677405 -0.038424604 -0.15482238 0.14622061 -0.1422514 -0.040331665 0.012165652 0.012856868 0.13824502 0.16749388 -0.038473655 -0.14213376 -0.15475185 0.14995594
0.5495495 0.14906658 0.030922623 0.01109832 -0.15251881 0.10220588 0.14987125 0.032494385 -0.15260376 0.031893797 0.0993098 0.13718595 -0.039835673 0.16527879 -0.11769204 -0.0424014 0.14918378 -0.118038796 0.10099465 0.16663532 -0.041393384 0.100459695 0.16777098 0.012656394 0.101894416 -0.1536388 0.1403406 0.102794364 0.030866662 0.14645037 0.16462575 -0.115578346 0.164486 -0.039011195 0.1399401 0.16844985 -0.041153517 0.1669893 -0.038437344 -0.15497813 0.14639321 -0.1423929 -0.040344983 0.012212299 0.012901839 0.13840847 0.16770688 -0.038485344 -0.14227544 -0.15490752 0.15012783
0.5505506 0.14924245 0.03098675 0.011141178 -0.15267384 0.102336206 0.15004455 0.032561142 -0.15275846 0.031960633 0.09943452 0.13735002 -0.039850146 0.16549446 -0.11780276 -0.042417247 0.14935529 -0.118150316 0.101122156 0.1668514 -0.041408405 0.10058556 0.16798441 0.012700445 0.10202187 -0.15379372 0.1405026 0.102925934 0.030929781 0.14662649 0.16484302 -0.115688354 0.16470355 -0.039024904 0.14010681 0.16866075 -0.041167952 0.1672037 -0.038449865 -0.15513372 0.14656505 -0.14253417 -0.040358257 0.012258545 0.012947167 0.13857134 0.16791943 -0.03849666 -0.14241657 -0.1550631 0.15029937
0.5515516 0.1494177 0.03105085 0.011184024 -0.15282837 0.1024662 0.15021755 0.032627765 -0.15291287 0.032027487 0.09955884 0.13751332 -0.039864663 0.16570935 -0.11791334 -0.042432483 0.14952609 -0.11826147 0.10124945 0.16706705 -0.041423313 0.10071074 0.16819724 0.012744852 0.10214874 -0.15394855 0.14066388 0.10305742 0.030992541 0.14680202 0.16505954 -0.11579784 0.1649206 -0.039038762 0.14027305 0.16887096 -0.04118255 0.16741745 -0.038462352 -0.15528879 0.14673623 -0.14267495 -0.040371336 0.01230497 0.012992199 0.13873373 0.168131 -0.038508076 -0.14255744 -0.15521827 0.15047039
0.5525526 0.14959253 0.031114904 0.011226763 -0.15298247 0.10259612 0.15038979 0.032694466 -0.1530671 0.032094084 0.0996829 0.13767633 -0.039879255 0.16592376 -0.11802394 -0.04244778 0.14969645 -0.11837219 0.10137644 0.16728197 -0.041437957 0.10083568 0.16840923 0.012789084 0.102275446 -0.15410325 0.14082469 0.103188515 0.031055855 0.14697705 0.1652753 -0.115907006 0.1651366 -0.039052416 0.14043866 0.1690808 -0.041197028 0.1676305 -0.03847466 -0.15544361 0.14690724 -0.14281549 -0.0403844 0.012351305 0.013037082 0.13889562 0.16834193 -0.038519345 -0.14269802 -0.15537319 0.15064056
0.5535536 0.14976695 0.03117881 0.011269608 -0.15313661 0.102725506 0.15056142 0.03276079 -0.15322079 0.03216079 0.09980672 0.13783856 -0.039893385 0.16613728 -0.11813391 -0.042462867 0.1498663 -0.11848287 0.10150297 0.16749622 -0.04145257 0.1009603 0.16862054 0.012833508 0.10240196 -0.15425727 0.14098494 0.10331932 0.031118827 0.14715147 0.16549031 -0.116016105 0.16535223 -0.039066244 0.14060396 0.16928977 -0.041211523 0.16784307 -0.03848682 -0.15559816 0.14707738 -0.14295581 -0.040397316 0.012397909 0.013082397 0.13905701 0.16855228 -0.03853054 -0.14283827 -0.15552762 0.15081038
0.5545546 0.14994058 0.031242626 0.011312171 -0.15329017 0.102854446 0.15073264 0.032827225 -0.15337428 0.032227494 0.09992994 0.13800055 -0.03990768 0.16635022 -0.11824336 -0.042477835 0.15003537 -0.118593365 0.101629294 0.16770963 -0.04146726 0.10108469 0.1688311 0.012877277 0.10252804 -0.15441108 0.14114495 0.10344959 0.031181453 0.14732537 0.16570476 -0.11612504 0.16556722 -0.03907952 0.14076857 0.16949797 -0.04122575 0.16805476 -0.038498696 -0.15575235 0.14724691 -0.14309566 -0.040409975 0.012444112 0.013127444 0.13921806 0.16876204 -0.038541302 -0.14297815 -0.15568186 0.15097968
0.5555556 0.15011366 0.03130631 0.011354748 -0.15344328 0.10298312 0.15090336 0.03289361 -0.15352736 0.032293916 0.100053005 0.13816176 -0.039921645 0.1665625 -0.118353 -0.04249276 0.15020405 -0.118703425 0.10175502 0.16792266 -0.04148132 0.10120858 0.16904135 0.012921778 0.10265393 -0.1545645 0.14130422 0.10357987 0.031244187 0.14749873 0.1659186 -0.1162337 0.16578135 -0.03909265 0.14093283 0.16970582 -0.041239873 0.16826577 -0.03851102 -0.1559062 0.1474161 -0.14323533 -0.040422563 0.012490345 0.013172611 0.13937834 0.1689708 -0.03855205 -0.14311789 -0.15583561 0.15114827
0.5565566 0.15028632 0.03137019 0.011397446 -0.15359628 0.10311163 0.1510734 0.032959864 -0.15368025 0.032360353 0.10017584 0.13832283 -0.039935697 0.16677387 -0.11846212 -0.04250777 0.1503723 -0.11881335 0.10188076 0.16813478 -0.041495528 0.10133216 0.16925071 0.012965802 0.10277913 -0.15471764 0.14146289 0.103709534 0.03130673 0.14767152 0.16613173 -0.1163421 0.16599464 -0.039105922 0.14109646 0.16991282 -0.041253947 0.16847627 -0.038522717 -0.15605989 0.14758438 -0.14337449 -0.040434957 0.012536757 0.013217496 0.13953845 0.16917925 -0.038562838 -0.14325699 -0.15598908 0.15131639
0.5575576 0.15045853 0.031433634 0.01144004 -0.153749 0.103239805 0.15124278 0.033026118 -0.15383255 0.032426625 0.100298084 0.13848297 -0.039949365 0.16698487 -0.118571185 -0.042522244 0.15053974 -0.11892307 0.10200619 0.1683465 -0.04150965 0.10145553 0.1694593 0.013010005 0.10290415 -0.15487054 0.14162141 0.103839025 0.031369537 0.14784381 0.16634403 -0.11644999 0.1662075 -0.03911884 0.14125969 0.17011908 -0.041267708 0.168686 -0.038534623 -0.156213 0.14775229 -0.1435134 -0.04044742 0.012582945 0.0132625885 0.13969769 0.1693867 -0.038573705 -0.14339611 -0.15614201 0.15148391
0.5585586 0.15062998 0.031497274 0.0114826495 -0.15390147 0.10336745 0.15141177 0.03309219 -0.15398493 0.032492973 0.10042015 0.13864295 -0.039963223 0.16719492 -0.11867965 -0.04253703 0.15070671 -0.11903229 0.10213093 0.16855733 -0.041523844 0.10157859 0.16966754 0.013053954 0.103028916 -0.155023 0.14177908 0.10396822 0.031432018 0.14801529 0.16655579 -0.11655773 0.16641964 -0.039132193 0.14142245 0.17032488 -0.041281782 0.16889511 -0.03854636 -0.15636602 0.14791986 -0.14365204 -0.04045984 0.012629075 0.013307535 0.13985653 0.16959386 -0.038584255 -0.14353466 -0.15629458 0.15165113
0.5595596 0.15080105 0.03156072 0.011525183 -0.1540532 0.10349494 0.15158033 0.033158254 -0.15413667 0.032559056 0.1005419 0.13880226 -0.03997699 0.16740447 -0.11878807 -0.042551626 0.1508734 -0.119141296 0.10225561 0.16876754 -0.04153759 0.10170111 0.16987504 0.013098083 0.10315338 -0.15517494 0.14193654 0.10409695 0.03149444 0.1481864 0.16676691 -0.11666552 0.1666312 -0.039145004 0.14158468 0.17052987 -0.0412952 0.16910346 -0.038557652 -0.15651862 0.14808653 -0.14379029 -0.04047192 0.012675354 0.013352377 0.1400149 0.16980022 -0.038594358 -0.14367294 -0.15644729 0.1518175
0.5605606 0.15097138 0.03162421 0.011567644 -0.15420502 0.10362204 0.15174808 0.03322418 -0.15428834 0.032625254 0.10066332 0.13896097 -0.03999033 0.16761336 -0.11889627 -0.042565964 0.15103924 -0.11924989 0.10237996 0.16897722 -0.041551486 0.10182334 0.17008197 0.013142064 0.103277326 -0.15532686 0.14209354 0.10422538 0.031556714 0.14835714 0.16697724 -0.11677283 0.16684194 -0.039157636 0.14174633 0.1707342 -0.041308828 0.16931137 -0.038569096 -0.15667087 0.14825276 -0.14392813 -0.040484026 0.01272156 0.013397517 0.1401726 0.17000592 -0.038604762 -0.1438109 -0.15659922 0.15198341
0.5615616 0.15114132 0.03168745 0.011610092 -0.1543563 0.103748724 0.15191555 0.033289973 -0.1544394 0.032691322 0.10078423 0.13911945 -0.040003534 0.16782162 -0.11900409 -0.042580258 0.15120462 -0.119358726 0.10250402 0.16918619 -0.041565154 0.10194539 0.17028806 0.013186194 0.10340122 -0.15547816 0.14224987 0.10435359 0.03161891 0.1485271 0.1671869 -0.11687977 0.16705208 -0.039170373 0.14190768 0.17093797 -0.04132217 0.1695184 -0.038580507 -0.15682282 0.14841865 -0.1440658 -0.04049573 0.012767618 0.01344224 0.14033023 0.17021093 -0.03861482 -0.14394875 -0.15675117 0.1521488
0.5625626 0.15131076 0.031750422 0.011652596 -0.15450718 0.10387535 0.15208246 0.033355962 -0.15459028 0.032757197 0.10090495 0.13927732 -0.040016986 0.16802898 -0.11911165 -0.042594418 0.15136966 -0.119467 0.10262748 0.16939448 -0.041578617 0.1020671 0.1704936 0.013230013 0.10352458 -0.15562952 0.1424057 0.10448138 0.03168104 0.14869659 0.16739604 -0.11698669 0.1672614 -0.0391828 0.14206856 0.17114112 -0.04133553 0.16972496 -0.038591694 -0.15697433 0.1485837 -0.14420332 -0.04050766 0.012813943 0.01348726 0.14048697 0.1704152 -0.038624726 -0.1440862 -0.15690246 0.15231378
0.5635636 0.15147969 0.031813588 0.011695104 -0.15465772 0.104001455 0.15224868 0.03342162 -0.15474077 0.0328231 0.101025425 0.13943487 -0.040030234 0.16823608 -0.119219005 -0.04260868 0.15153389 -0.11957497 0.10275088 0.1696022 -0.04159202 0.10218829 0.17069851 0.013274189 0.103647806 -0.15578002 0.14256106 0.10460901 0.03174312 0.14886563 0.1676043 -0.11709303 0.16747022 -0.03919515 0.14222895 0.17134362 -0.04134878 0.16993082 -0.038602494 -0.1571255 0.14874838 -0.14434025 -0.04051939 0.012860119 0.013531969 0.14064324 0.17061889 -0.038634576 -0.14422338 -0.15705362 0.15247816
0.5645646 0.15164815 0.03187683 0.0117374025 -0.15480827 0.1041273 0.15241458 0.033487312 -0.15489109 0.03288893 0.1011454 0.13959149 -0.040043123 0.16844204 -0.11932585 -0.042622704 0.15169753 -0.119682446 0.10287383 0.16980916 -0.04160527 0.102309294 0.17090261 0.013318156 0.10377054 -0.15593046 0.14271608 0.10473622 0.03180504 0.14903389 0.16781212 -0.11719941 0.16767837 -0.03920754 0.14238852 0.17154545 -0.04136184 0.17013611 -0.038613413 -0.15727647 0.1489123 -0.14447705 -0.040531036 0.012906149 0.013576828 0.14079916 0.17082196 -0.038644366 -0.14435984 -0.15720424 0.15264204
0.5655656 0.15181592 0.031939816 0.011779509 -0.15495805 0.10425284 0.15257977 0.033552974 -0.15504089 0.032954745 0.10126509 0.13974786 -0.040056173 0.16864762 -0.119432636 -0.04263661 0.15186068 -0.11978997 0.10299651 0.17001577 -0.041618496 0.10243012 0.17110619 0.013362004 0.103892975 -0.15608038 0.1428706 0.104863144 0.03186694 0.14920193 0.16801916 -0.11730537 0.16788591 -0.03921965 0.14254801 0.17174669 -0.041374736 0.17034039 -0.038624316 -0.15742719 0.14907593 -0.14461312 -0.040542394 0.012952133 0.013621688 0.14095466 0.17102456 -0.038653888 -0.1444962 -0.15735458 0.15280536
0.5665666 0.15198319 0.03200261 0.011822046 -0.15510774 0.10437805 0.15274462 0.033618532 -0.15519054 0.03302044 0.10138442 0.13990389 -0.0400689 0.16885246 -0.119538866 -0.04265032 0.15202358 -0.119897485 0.103118934 0.17022139 -0.04163185 0.102550365 0.17130937 0.013405795 0.10401519 -0.15623 0.14302449 0.10498964 0.031928994 0.1493694 0.16822566 -0.11741093 0.16809274 -0.039231718 0.14270681 0.17194706 -0.041387524 0.1705445 -0.038635176 -0.15757738 0.14923897 -0.14474925 -0.040553592 0.012998207 0.013666457 0.14110966 0.17122616 -0.03866366 -0.14463261 -0.15750465 0.15296806
0.5675676 0.15214981 0.032065462 0.011864241 -0.15525739 0.10450286 0.1529088 0.03368382 -0.15533963 0.03308587 0.10150345 0.14005938 -0.04008144 0.16905676 -0.11964509 -0.04266406 0.15218577 -0.120004185 0.10324104 0.17042641 -0.041644998 0.10267039 0.1715117 0.01344966 0.10413705 -0.15637954 0.14317806 0.10511589 0.031990584 0.14953604 0.16843149 -0.117516465 0.1682989 -0.039243422 0.14286515 0.17214705 -0.041400224 0.17074767 -0.03864542 -0.15772715 0.14940159 -0.144885 -0.04056477 0.013044356 0.013711182 0.14126417 0.1714272 -0.038672987 -0.14476806 -0.15765427 0.15313052
0.5685686 0.15231618 0.032128125 0.011906616 -0.15540607 0.10462751 0.15307255 0.033749305 -0.15548865 0.033151507 0.10162248 0.14021435 -0.040094107 0.16926028 -0.11975087 -0.042677652 0.15234755 -0.12011081 0.10336275 0.17063107 -0.04165783 0.10279011 0.17171347 0.013493555 0.10425836 -0.15652831 0.14333095 0.10524202 0.03205237 0.14970243 0.16863637 -0.117621735 0.16850445 -0.03925546 0.14302313 0.17234649 -0.041413117 0.17095034 -0.038655967 -0.15787688 0.14956345 -0.14502035 -0.04057598 0.013090371 0.013756057 0.14141825 0.17162783 -0.03868197 -0.1449034 -0.15780355 0.1532922
0.5695696 0.15248188 0.032190785 0.0119486945 -0.15555465 0.10475177 0.15323587 0.033814654 -0.15563701 0.033216834 0.101740845 0.14036886 -0.040106606 0.16946332 -0.11985654 -0.04269133 0.15250868 -0.12021731 0.10348405 0.17083502 -0.041670382 0.102909535 0.17191464 0.013537598 0.104379654 -0.1566771 0.1434836 0.105367534 0.03211398 0.14986806 0.16884097 -0.11772649 0.1687093 -0.039267164 0.14318073 0.17254521 -0.04142555 0.17115243 -0.038666137 -0.15802628 0.1497248 -0.14515546 -0.040586848 0.013136402 0.013800651 0.14157175 0.17182764 -0.038691323 -0.14503843 -0.15795253 0.15345351
0.5705706 0.15264724 0.032253344 0.01199095 -0.15570305 0.104875565 0.15339835 0.03387999 -0.15578529 0.033282116 0.10185889 0.14052273 -0.0401187 0.16966565 -0.11996194 -0.042704698 0.15266941 -0.12032343 0.10360516 0.17103826 -0.04168324 0.103028655 0.17211497 0.013581121 0.1045005 -0.15682526 0.14363576 0.10549295 0.032175392 0.15003334 0.16904476 -0.117831 0.16891347 -0.039278794 0.14333777 0.17274304 -0.041438084 0.17135379 -0.03867641 -0.15817523 0.14988579 -0.14529015 -0.04059762 0.013182241 0.013845304 0.14172494 0.17202704 -0.038700156 -0.1451733 -0.15810122 0.15361415
0.5715716 0.15281186 0.032315962 0.012033163 -0.15585093 0.10499944 0.15356056 0.033944923 -0.15593307 0.033347443 0.10197684 0.14067622 -0.04013126 0.16986705 -0.120066896 -0.042717945 0.15282951 -0.12042905 0.103726014 0.171241 -0.041695837 0.103147365 0.17231484 0.013625062 0.10462099 -0.15697306 0.1437874 0.10561791 0.03223688 0.15019803 0.16924803 -0.11793558 0.169117 -0.03929001 0.1434943 0.17294048 -0.04145029 0.17155463 -0.03868652 -0.15832376 0.15004617 -0.14542453 -0.04060834 0.013228182 0.013890105 0.14187731 0.17222564 -0.038709138 -0.14530784 -0.1582493 0.15377446
0.5725726 0.15297624 0.032378163 0.012075481 -0.1559986 0.10512278 0.15372232 0.034010187 -0.15608056 0.033412576 0.10209438 0.14082932 -0.040143147 0.17006822 -0.120171584 -0.04273104 0.15298909 -0.12053463 0.10384647 0.17144296 -0.041708115 0.103265926 0.17251417 0.0136688845 0.104741365 -0.15712093 0.14393857 0.105742715 0.032298446 0.15036224 0.1694505 -0.11803958 0.16931993 -0.039301373 0.14365047 0.17313743 -0.04146242 0.17175487 -0.038696308 -0.15847197 0.15020594 -0.14555858 -0.04061882 0.013273915 0.013934863 0.14202955 0.17242357 -0.038717702 -0.14544202 -0.15839724 0.15393412
0.5735736 0.1531399 0.032440588 0.012117634 -0.15614589 0.105245605 0.1538835 0.03407527 -0.15622796 0.033477664 0.10221162 0.14098185 -0.040155284 0.17026861 -0.12027595 -0.042744137 0.15314828 -0.12064015 0.103966914 0.17164466 -0.04172068 0.10338408 0.17271292 0.013712602 0.104861304 -0.1572681 0.14408922 0.10586715 0.03235974 0.1505259 0.16965249 -0.11814363 0.16952233 -0.039312735 0.14380607 0.17333363 -0.041474566 0.1719544 -0.03870628 -0.15861998 0.15036507 -0.14569233 -0.040629353 0.013319933 0.013979622 0.14218123 0.17262088 -0.038726505 -0.14557575 -0.15854469 0.15409337
0.5745746 0.15330315 0.032502864 0.012159654 -0.15629284 0.10536837 0.15404417 0.034140177 -0.15637471 0.033542875 0.1023284 0.14113416 -0.0401672 0.1704684 -0.12038013 -0.042757116 0.15330695 -0.12074524 0.10408661 0.1718454 -0.0417326 0.10350182 0.17291099 0.013756291 0.10498099 -0.15741503 0.14423952 0.105991326 0.03242095 0.1506891 0.16985384 -0.118247174 0.16972391 -0.039323572 0.1439613 0.17352924 -0.04148643 0.17215338 -0.038715884 -0.15876757 0.15052386 -0.14582577 -0.04063964 0.013365937 0.014024125 0.1423324 0.17281756 -0.0387349 -0.14570905 -0.15869218 0.15425202
0.5755756 0.15346579 0.032565065 0.012201734 -0.15643944 0.10549088 0.15420434 0.034205142 -0.15652129 0.03360801 0.102445014 0.1412857 -0.04017876 0.17066744 -0.12048415 -0.042769838 0.15346503 -0.12084988 0.104206055 0.17204578 -0.041744646 0.10361939 0.17310853 0.013800159 0.10510029 -0.15756147 0.14438932 0.10611516 0.03248208 0.15085189 0.17005429 -0.11835045 0.16992506 -0.0393348 0.1441162 0.1737242 -0.04149838 0.1723516 -0.038725533 -0.1589148 0.15068226 -0.14595881 -0.040649682 0.013411703 0.014068557 0.142483 0.17301401 -0.038743302 -0.14584215 -0.15883903 0.15441036
0.5765766 0.15362808 0.032627225 0.012243724 -0.1565857 0.10561294 0.15436405 0.034269884 -0.15666762 0.03367283 0.10256129 0.14143686 -0.040190347 0.17086595 -0.1205879 -0.042782653 0.15362242 -0.12095434 0.104325384 0.17224528 -0.041756786 0.103736535 0.1733053 0.013843759 0.10521948 -0.15770775 0.14453855 0.10623858 0.032543182 0.15101387 0.17025469 -0.11845348 0.17012566 -0.03934555 0.14427024 0.17391866 -0.04151014 0.17254932 -0.038734913 -0.15906172 0.15084001 -0.14609145 -0.040660053 0.0134576475 0.014113273 0.14263333 0.17320946 -0.038751222 -0.14597523 -0.15898567 0.15456809
0.5775776 0.15378958 0.03268907 0.012285747 -0.15673162 0.1057348 0.15452315 0.034334686 -0.15681328 0.033737577 0.10267701 0.14158766 -0.040202007 0.17106354 -0.12069105 -0.04279548 0.15377986 -0.12105845 0.10444442 0.17244424 -0.041768502 0.1038533 0.17350169 0.013887375 0.10533796 -0.15785351 0.14468746 0.10636191 0.032604005 0.15117562 0.17045388 -0.118556514 0.17032532 -0.03935627 0.14442414 0.17411248 -0.041521702 0.17274639 -0.03874408 -0.15920818 0.15099734 -0.14622413 -0.040669933 0.013503502 0.014157942 0.14278312 0.17340437 -0.03875955 -0.14610758 -0.15913187 0.15472528
0.5785786 0.15395099 0.0327512 0.012327945 -0.15687723 0.10585624 0.15468197 0.034399368 -0.15695892 0.033802446 0.10279287 0.14173792 -0.04021327 0.17126109 -0.120793946 -0.042807993 0.15393636 -0.12116251 0.104562946 0.1726427 -0.04178035 0.10397004 0.1736973 0.01393123 0.105456285 -0.15799871 0.14483592 0.10648472 0.032665078 0.15133683 0.17065282 -0.118658945 0.17052475 -0.03936681 0.14457765 0.17430551 -0.0415331 0.17294294 -0.038753595 -0.1593545 0.15115404 -0.14635621 -0.040679738 0.013549209 0.0142024495 0.1429324 0.17359886 -0.038767528 -0.14623964 -0.15927768 0.15488194
0.5795796 0.15411174 0.03281306 0.012369922 -0.1570225 0.10597752 0.15484013 0.03446401 -0.15710413 0.033867046 0.10290821 0.14188781 -0.04022457 0.17145759 -0.12089677 -0.04282049 0.15409246 -0.12126596 0.104681276 0.1728406 -0.041791894 0.10408644 0.1738924 0.013974787 0.10557457 -0.15814367 0.14498387 0.106607385 0.032725856 0.15149735 0.17085089 -0.11876096 0.17072317 -0.039377306 0.14473063 0.17449826 -0.04154441 0.17313884 -0.038762525 -0.1595003 0.15131034 -0.14648789 -0.040689528 0.01359514 0.014246986 0.14308123 0.17379229 -0.038775284 -0.14637126 -0.15942296 0.15503813
0.5805806 0.154272 0.032874875 0.012411827 -0.15716754 0.10609845 0.15499792 0.03452872 -0.15724893 0.033931796 0.10302322 0.14203702 -0.040235754 0.17165351 -0.120999485 -0.04283278 0.15424795 -0.12136942 0.104799435 0.1730379 -0.041803397 0.10420248 0.17408669 0.014018298 0.1056923 -0.15828855 0.14513151 0.1067298 0.032786828 0.15165764 0.17104857 -0.11886309 0.17092122 -0.039387774 0.14488298 0.17469022 -0.041555762 0.17333417 -0.03877141 -0.15964621 0.15146603 -0.1466193 -0.04069911 0.013640907 0.014291583 0.14322977 0.17398576 -0.03878307 -0.14650288 -0.15956809 0.15519394
0.5815816 0.15443172 0.032936558 0.012453744 -0.15731187 0.10621926 0.15515523 0.034593303 -0.15739347 0.033996426 0.10313783 0.1421861 -0.040246714 0.17184892 -0.12110152 -0.04284489 0.15440327 -0.1214724 0.10491716 0.17323443 -0.041814975 0.10431809 0.17428079 0.014062034 0.10580989 -0.15843286 0.14527863 0.10685182 0.03284747 0.15181728 0.1712456 -0.11896455 0.17111857 -0.03939791 0.14503528 0.17488183 -0.041566804 0.17352903 -0.03878003 -0.15979119 0.1516213 -0.14675026 -0.040708583 0.013686511 0.014336121 0.14337772 0.1741781 -0.03879066 -0.14663412 -0.15971278 0.15534922
0.5825826 0.15459125 0.03299848 0.012495619 -0.15745609 0.10633959 0.15531182 0.034657646 -0.1575376 0.034060847 0.1032523 0.14233442 -0.04025757 0.17204382 -0.121203214 -0.042857032 0.15455796 -0.12157515 0.1050347 0.17343044 -0.041826148 0.1044336 0.17447433 0.014105607 0.10592718 -0.1585769 0.14542538 0.10697368 0.03290798 0.15197651 0.17144182 -0.11906595 0.17131527 -0.039407913 0.14518695 0.17507254 -0.041578066 0.1737231 -0.038788777 -0.15993603 0.15177608 -0.14688092 -0.040717747 0.013732399 0.014380496 0.14352536 0.17437004 -0.03879803 -0.1467647 -0.15985726 0.15550406
0.5835836 0.15475002 0.033059765 0.012537642 -0.15759991 0.10645953 0.15546829 0.03472212 -0.15768136 0.0341253 0.10336642 0.14248253 -0.040268347 0.17223784 -0.121304914 -0.04286883 0.1547119 -0.12167795 0.10515188 0.17362596 -0.0418372 0.10454867 0.17466706 0.014149225 0.10604398 -0.15872064 0.14557151 0.1070951 0.03296864 0.1521352 0.1716375 -0.11916696 0.17151155 -0.03941793 0.14533803 0.17526291 -0.041588765 0.17391656 -0.038797516 -0.16008078 0.15193036 -0.14701132 -0.040727045 0.01377784 0.014425079 0.14367251 0.17456155 -0.038805295 -0.14689527 -0.16000135 0.15565845
0.5845846 0.15490851 0.033121374 0.012579472 -0.1577435 0.10657942 0.15562394 0.03478642 -0.15782492 0.03418965 0.10348038 0.14263041 -0.04027901 0.17243159 -0.12140617 -0.04288104 0.15486567 -0.12178004 0.10526859 0.17382088 -0.041848347 0.104663484 0.17485933 0.014192798 0.1061606 -0.15886377 0.14571741 0.107216276 0.03302897 0.15229331 0.17183271 -0.11926798 0.17170706 -0.039427694 0.14548892 0.17545246 -0.04159964 0.17410946 -0.038805846 -0.16022493 0.15208398 -0.14714131 -0.040735982 0.013823758 0.014469514 0.14381923 0.17475224 -0.038812466 -0.14702526 -0.16014488 0.15581217
0.5855856 0.15506637 0.03318288 0.012621645 -0.15788668 0.106698915 0.1557794 0.03485057 -0.15796782 0.034254026 0.10359374 0.1427773 -0.04028943 0.1726244 -0.12150718 -0.04289257 0.15501893 -0.12188202 0.105385266 0.17401539 -0.041859385 0.104777984 0.175051 0.014236298 0.10627713 -0.1590068 0.14586264 0.10733705 0.0330896 0.15245122 0.17202725 -0.119368516 0.17190203 -0.039437514 0.14563929 0.17564157 -0.04161002 0.17430207 -0.03881412 -0.16036876 0.15223737 -0.14727099 -0.040745113 0.013869527 0.014513934 0.14396545 0.17494257 -0.03881961 -0.14715503 -0.1602883 0.15596561
0.5865866 0.15522379 0.03324431 0.012663297 -0.15802956 0.10681801 0.15593426 0.03491475 -0.15811071 0.0343183 0.10370709 0.1429241 -0.040299866 0.17281687 -0.12160799 -0.042904217 0.15517166 -0.12198371 0.105501495 0.17420906 -0.0418702 0.1048922 0.17524184 0.014279813 0.10639301 -0.15914929 0.14600764 0.1074577 0.033149906 0.15260836 0.17222123 -0.11946876 0.1720963 -0.03944695 0.14578928 0.17583011 -0.041620553 0.17449373 -0.038822304 -0.16051228 0.1523902 -0.14740048 -0.04075414 0.013915163 0.014558355 0.14411116 0.17513202 -0.03882656 -0.14728454 -0.16043116 0.15611854
0.5875876 0.15538059 0.033305533 0.012705158 -0.15817195 0.10693706 0.15608881 0.03497893 -0.1582531 0.03438237 0.10382005 0.14307037 -0.04031017 0.17300855 -0.121708244 -0.04291561 0.15532401 -0.122084826 0.10561753 0.17440237 -0.04188073 0.10500614 0.17543237 0.014323462 0.106508836 -0.15929152 0.1461522 0.1075781 0.033210102 0.15276513 0.17241454 -0.119568676 0.17229009 -0.03945655 0.14593883 0.17601818 -0.041630965 0.17468497 -0.038830232 -0.16065545 0.15254265 -0.14752957 -0.040762734 0.013960843 0.014602955 0.14425671 0.17532095 -0.038833346 -0.14741354 -0.1605737 0.15627086
0.5885886 0.15553719 0.033366773 0.01274696 -0.15831396 0.107055694 0.1562427 0.03504289 -0.15839511 0.034446407 0.1039328 0.14321624 -0.040320337 0.17319988 -0.12180838 -0.04292703 0.15547557 -0.12218614 0.10573318 0.17459486 -0.04189132 0.105119675 0.17562242 0.014366947 0.10662419 -0.15943334 0.14629619 0.10769821 0.033270363 0.15292133 0.17260729 -0.119668305 0.1724833 -0.039465982 0.14608787 0.17620555 -0.041641198 0.17487556 -0.038838178 -0.16079825 0.15269423 -0.14765805 -0.04077118 0.014006406 0.014647362 0.14440161 0.1755095 -0.038839817 -0.14754234 -0.16071603 0.15642297
0.5895896 0.15569317 0.033427984 0.012788868 -0.15845579 0.10717384 0.1563961 0.03510695 -0.158537 0.034510534 0.10404509 0.14336157 -0.040330205 0.1733905 -0.12190829 -0.042938456 0.15562706 -0.12228705 0.105848834 0.17478712 -0.04190169 0.10523332 0.17581162 0.014410434 0.10673936 -0.15957499 0.14643997 0.107817926 0.033330355 0.15307724 0.1727995 -0.119767785 0.17267604 -0.039475165 0.1462365 0.17639242 -0.04165143 0.17506586 -0.03884596 -0.16094057 0.15284564 -0.14778654 -0.040779594 0.014052073 0.014691901 0.14454599 0.17569731 -0.038846377 -0.14767073 -0.16085802 0.15657444
0.5905906 0.15584882 0.033489164 0.012830609 -0.15859686 0.10729214 0.15654922 0.035171058 -0.15867828 0.034574483 0.104157336 0.14350666 -0.040340148 0.17358057 -0.12200795 -0.04294967 0.15577792 -0.122387454 0.1059638 0.17497833 -0.041911893 0.10534631 0.17600049 0.0144539345 0.10685434 -0.15971595 0.1465832 0.10793754 0.03339045 0.15323247 0.17299117 -0.11986685 0.17286791 -0.039484017 0.14638482 0.17657845 -0.041661497 0.17525528 -0.03885362 -0.1610828 0.15299657 -0.1479147 -0.040788114 0.014097591 0.014736161 0.14469025 0.17588472 -0.038852792 -0.14779873 -0.16099972 0.15672565
0.5915916 0.15600383 0.03355018 0.012872532 -0.1587383 0.10741003 0.15670164 0.03523478 -0.15881927 0.03463855 0.10426902 0.14365117 -0.040349867 0.17377011 -0.12210697 -0.042960495 0.15592837 -0.122487694 0.106078684 0.17516954 -0.041922048 0.10545911 0.17618872 0.0144974515 0.106968924 -0.15985657 0.14672603 0.10805673 0.033450518 0.15338752 0.17318204 -0.11996573 0.17305942 -0.03949303 0.14653271 0.17676416 -0.04167133 0.17544429 -0.03886086 -0.16122451 0.15314695 -0.14804219 -0.0407962 0.014143377 0.014780568 0.1448339 0.1760714 -0.038859006 -0.14792639 -0.16114095 0.15687609
0.5925926 0.15615848 0.033611033 0.012914142 -0.15887892 0.10752741 0.15685374 0.035298795 -0.15895984 0.034702245 0.10438056 0.14379537 -0.04035954 0.17395887 -0.1222059 -0.04297166 0.15607852 -0.12258768 0.10619346 0.17535982 -0.041932058 0.105571605 0.1763763 0.014540968 0.107083336 -0.15999703 0.1468683 0.108175606 0.03351045 0.15354182 0.17337242 -0.12006434 0.17325015 -0.039501853 0.14668013 0.17694943 -0.041681066 0.17563272 -0.038868446 -0.1613659 0.15329702 -0.14816953 -0.04080439 0.014188731 0.014824886 0.14497723 0.1762576 -0.038865134 -0.14805397 -0.16128156 0.15702626
0.5935936 0.15631258 0.033671916 0.01295599 -0.15901923 0.10764462 0.15700549 0.03536244 -0.1591002 0.034765974 0.104491785 0.14393912 -0.040369067 0.174147 -0.12230447 -0.04298235 0.15622795 -0.122687414 0.10630777 0.17554979 -0.041942198 0.105683714 0.17656343 0.014584336 0.10719717 -0.16013704 0.14701045 0.108294375 0.033570398 0.1536959 0.17356218 -0.12016242 0.17344046 -0.03951054 0.14682725 0.17713426 -0.04169063 0.17582053 -0.038875572 -0.16150706 0.1534465 -0.1482965 -0.040812075 0.014234342 0.01486943 0.14512002 0.17644334 -0.038871247 -0.148181 -0.16142197 0.15717603
0.5945946 0.15646666 0.033732817 0.012997676 -0.15915906 0.10776192 0.1571568 0.035426147 -0.15924044 0.034829684 0.104602806 0.14408244 -0.04037841 0.17433487 -0.1224028 -0.042993132 0.15637694 -0.12278667 0.106421694 0.17573902 -0.041951876 0.1057959 0.17675029 0.014627988 0.10731113 -0.1602769 0.14715192 0.10841265 0.03363015 0.15384923 0.1737516 -0.120260336 0.17363021 -0.03951908 0.14697382 0.1773184 -0.04170016 0.17600797 -0.0388825 -0.16164781 0.15359549 -0.14842317 -0.04081989 0.014279994 0.014913837 0.14526251 0.17662843 -0.038877033 -0.14830773 -0.16156217 0.1573251
0.5955956 0.15661988 0.033793733 0.01303948 -0.15929872 0.10787837 0.15730757 0.035489913 -0.15937987 0.034893308 0.10471361 0.14422543 -0.040387534 0.17452198 -0.122501016 -0.04300373 0.1565255 -0.12288593 0.10653558 0.1759276 -0.04196172 0.10590741 0.17693621 0.014671476 0.10742457 -0.16041598 0.14729324 0.108531 0.03368995 0.1540024 0.17394027 -0.120357856 0.17381929 -0.039527558 0.14712003 0.17750171 -0.041709647 0.17619462 -0.03888958 -0.16178814 0.153744 -0.14854951 -0.040827513 0.014325514 0.014958083 0.1454044 0.17681287 -0.038882624 -0.14843415 -0.16170183 0.1574739
0.5965966 0.15677267 0.033854183 0.013081136 -0.1594381 0.107994966 0.15745792 0.035553325 -0.15951924 0.03495714 0.10482383 0.14436777 -0.04039682 0.17470856 -0.12259883 -0.04301417 0.15667367 -0.12298463 0.10664904 0.17611586 -0.041971266 0.10601885 0.17712191 0.014714816 0.10753782 -0.16055468 0.14743409 0.10864871 0.033749796 0.15415503 0.17412846 -0.12045562 0.17400785 -0.039535977 0.14726591 0.17768475 -0.041718893 0.17638071 -0.03889661 -0.16192833 0.15389213 -0.14867537 -0.04083491 0.014371185 0.0150025515 0.14554597 0.17699665 -0.03888836 -0.14855999 -0.1618413 0.15762246
0.5975976 0.15692528 0.03391501 0.013123 -0.15957713 0.108110964 0.15760773 0.035617106 -0.15965809 0.035020616 0.10493403 0.14450994 -0.04040579 0.17489472 -0.12269604 -0.043024514 0.15682143 -0.12308286 0.106762245 0.17630348 -0.041980542 0.10613011 0.17730685 0.014758216 0.10765073 -0.16069345 0.14757445 0.10876636 0.033809196 0.1543069 0.17431599 -0.120552525 0.17419581 -0.03954401 0.14741133 0.17786719 -0.04172823 0.17656636 -0.03890309 -0.16206798 0.15403959 -0.14880106 -0.040842492 0.014416675 0.015046784 0.1456873 0.17718022 -0.03889373 -0.14868571 -0.16198048 0.15777028
0.5985986 0.1570771 0.033975445 0.013164746 -0.15971535 0.10822715 0.1577573 0.03568059 -0.1597966 0.035084 0.10504401 0.14465158 -0.040414732 0.17508009 -0.12279332 -0.04303473 0.15696858 -0.123181224 0.10687519 0.17649066 -0.041989967 0.10624092 0.17749134 0.01480181 0.107763335 -0.16083165 0.14771448 0.108883716 0.03386892 0.15445869 0.17450304 -0.12064924 0.1743831 -0.039551996 0.14755657 0.17804901 -0.04173692 0.17675151 -0.038909674 -0.16220729 0.15418682 -0.14892636 -0.04084971 0.014462331 0.015091059 0.14582804 0.1773631 -0.038898945 -0.148811 -0.16211896 0.15791762
0.5995996 0.15722889 0.03403621 0.013206403 -0.15985383 0.1083427 0.15790628 0.035744015 -0.1599349 0.035147566 0.10515366 0.14479285 -0.04042335 0.1752649 -0.12289016 -0.043044787 0.1571154 -0.123279095 0.10698792 0.17667738 -0.041999195 0.10635147 0.17767523 0.014845091 0.107875705 -0.1609694 0.14785396 0.109000914 0.033928543 0.15461005 0.17468953 -0.120745786 0.17457008 -0.03955974 0.14770117 0.17823046 -0.04174605 0.17693606 -0.03891611 -0.16234632 0.15433364 -0.1490512 -0.040856753 0.014507807 0.0151355 0.14596862 0.17754549 -0.038904164 -0.14893584 -0.16225721 0.15806477
0.6006006 0.1573796 0.034096517 0.013248076 -0.15999162 0.10845815 0.15805508 0.035807483 -0.1600727 0.035210878 0.10526285 0.1449337 -0.040431872 0.17544919 -0.12298648 -0.043055046 0.15726176 -0.12337685 0.10710024 0.17686336 -0.042008232 0.106461644 0.17785878 0.014888654 0.10798804 -0.16110699 0.14799322 0.10911778 0.0339879 0.1547608 0.17487541 -0.12084213 0.17475635 -0.03956755 0.14784542 0.17841117 -0.04175471 0.17711999 -0.038922396 -0.16248497 0.15447994 -0.14917578 -0.040864043 0.014553314 0.0151797915 0.14610851 0.17772737 -0.03890936 -0.14906062 -0.16239502 0.15821145
0.6016016 0.15753047 0.034156926 0.013289658 -0.16012903 0.108573236 0.15820324 0.03587076 -0.16021028 0.03527422 0.105372086 0.14507431 -0.04044044 0.17563309 -0.1230828 -0.043064825 0.1574077 -0.123474106 0.10721251 0.1770488 -0.042017195 0.10657177 0.17804155 0.014932025 0.108100004 -0.16124415 0.14813216 0.10923423 0.034047462 0.15491104 0.17506076 -0.120938055 0.17494212 -0.039575204 0.14798926 0.17859158 -0.041763406 0.17730367 -0.038928416 -0.162623 0.15462586 -0.14930002 -0.04087077 0.01459897 0.015224143 0.14624803 0.17790854 -0.038914282 -0.14918496 -0.1625328 0.15835759
0.6026026 0.15768081 0.034217652 0.01333136 -0.16026597 0.10868813 0.15835102 0.035934173 -0.16034737 0.035337638 0.10548066 0.14521421 -0.04044877 0.17581622 -0.1231789 -0.04307447 0.1575533 -0.1235712 0.10732451 0.17723387 -0.0420259 0.106681734 0.17822394 0.014975413 0.108211555 -0.16138062 0.14827049 0.10935034 0.034106817 0.1550611 0.17524561 -0.12103347 0.1751273 -0.039582606 0.1481328 0.17877151 -0.041771952 0.17748652 -0.03893452 -0.16276106 0.15477115 -0.1494237 -0.040877588 0.014644434 0.015268659 0.14638737 0.17808916 -0.038918827 -0.14930889 -0.16267002 0.15850344
0.6036036 0.1578307 0.03427772 0.013372974 -0.16040291 0.10880274 0.15849838 0.035997406 -0.1604842 0.0354008 0.10558914 0.14535409 -0.04045698 0.17599896 -0.123274505 -0.04308423 0.15769836 -0.12366779 0.10743612 0.17741817 -0.042034537 0.106791176 0.17840591 0.015018919 0.10832283 -0.16151693 0.14840841 0.10946658 0.034166113 0.15521067 0.1754298 -0.12112889 0.17531201 -0.039589968 0.14827591 0.17895077 -0.041780137 0.17766884 -0.038940165 -0.16289848 0.15491611 -0.14954741 -0.040884074 0.014689898 0.015312802 0.14652608 0.17826945 -0.03892355 -0.14943255 -0.1628066 0.15864873
0.6046046 0.15798017 0.03433798 0.013414931 -0.16053925 0.10891694 0.15864512 0.03606064 -0.16062044 0.03546398 0.10569753 0.14549324 -0.040465042 0.17618099 -0.12336983 -0.043093547 0.1578431 -0.123764455 0.107547395 0.1776025 -0.042042933 0.10690048 0.17858712 0.015062276 0.10843395 -0.16165274 0.14854623 0.10958246 0.034225333 0.15535963 0.1756135 -0.12122378 0.17549613 -0.03959722 0.14841859 0.17912927 -0.041788455 0.1778508 -0.03894605 -0.1630358 0.15506065 -0.1496706 -0.040890504 0.0147353755 0.015357215 0.14666462 0.17844898 -0.038927887 -0.14955568 -0.16294324 0.15879355
0.6056056 0.15812922 0.034398254 0.01345647 -0.16067548 0.10903125 0.15879174 0.036123883 -0.16075686 0.03552707 0.10580547 0.14563204 -0.040472895 0.17636277 -0.12346488 -0.043103088 0.15798746 -0.12386043 0.107658625 0.17778578 -0.04205143 0.107009485 0.17876798 0.015105694 0.108544745 -0.16178834 0.14868352 0.10969786 0.03428451 0.15550826 0.17579675 -0.12131837 0.17567982 -0.039604325 0.14856085 0.17930774 -0.04179651 0.17803234 -0.038951635 -0.16317266 0.15520489 -0.1497935 -0.040896855 0.01478081 0.015401673 0.14680253 0.1786282 -0.038932133 -0.14967866 -0.16307941 0.15893815
0.6066066 0.15827782 0.03445849 0.013497891 -0.16081099 0.10914507 0.15893778 0.036186896 -0.16089243 0.035589892 0.1059133 0.14577061 -0.04048064 0.17654377 -0.12355967 -0.04311234 0.15813106 -0.12395626 0.107769616 0.17796874 -0.04205966 0.10711815 0.17894821 0.0151492 0.1086553 -0.16192369 0.14882034 0.109813236 0.03434369 0.15565641 0.17597942 -0.12141293 0.17586291 -0.03961126 0.14870289 0.17948519 -0.04180459 0.17821307 -0.03895692 -0.16330908 0.1553486 -0.1499159 -0.04090306 0.01482638 0.015445759 0.14694023 0.17880681 -0.038936302 -0.14980118 -0.16321503 0.15908222
0.6076076 0.15842594 0.034518305 0.013539669 -0.1609464 0.10925868 0.15908338 0.03625013 -0.16102763 0.035653014 0.106020674 0.14590877 -0.04048827 0.17672428 -0.12365395 -0.043121196 0.15827464 -0.124052 0.10788012 0.17815104 -0.042067874 0.10722673 0.17912807 0.015192677 0.10876569 -0.1620586 0.1489569 0.10992829 0.034402642 0.15580425 0.17616141 -0.12150721 0.1760454 -0.039618187 0.14884466 0.17966227 -0.04181243 0.17839342 -0.038962238 -0.16344541 0.15549156 -0.15003815 -0.040908877 0.0148717845 0.015490127 0.14707746 0.17898495 -0.03894046 -0.1499235 -0.1633504 0.15922576
0.6086086 0.15857387 0.034578584 0.01358139 -0.16108115 0.109371886 0.15922877 0.03631308 -0.16116244 0.035715763 0.10612808 0.14604649 -0.040495735 0.17690417 -0.12374796 -0.043130375 0.15841767 -0.12414715 0.10799051 0.17833301 -0.042075895 0.10733507 0.17930742 0.015235992 0.10887585 -0.1621931 0.1490929 0.11004314 0.034461763 0.1559516 0.17634292 -0.12160084 0.17622738 -0.0396248 0.1489859 0.17983904 -0.0418202 0.17857343 -0.038967416 -0.16358118 0.1556344 -0.1501598 -0.04091502 0.014917309 0.015534421 0.14721438 0.17916265 -0.03894424 -0.15004522 -0.16348542 0.15936926
0.6096096 0.15872112 0.034638576 0.013623019 -0.16121583 0.10948521 0.15937358 0.036376078 -0.16129711 0.035778884 0.106235005 0.14618373 -0.040503196 0.17708372 -0.12384194 -0.04313893 0.15856016 -0.12424202 0.10810066 0.1785143 -0.042083766 0.107442975 0.17948622 0.015279439 0.10898556 -0.16232689 0.14922881 0.11015757 0.03452087 0.15609865 0.17652401 -0.12169431 0.17640895 -0.039631218 0.14912659 0.18001524 -0.041827623 0.17875284 -0.038972583 -0.16371652 0.15577686 -0.15028125 -0.04092073 0.014962761 0.015578925 0.14735079 0.17933957 -0.038948204 -0.15016676 -0.16362 0.15951198
0.6106106 0.15886824 0.03469838 0.013664873 -0.16135001 0.10959819 0.15951805 0.036438968 -0.16143142 0.03584178 0.1063418 0.14632083 -0.040510435 0.17726268 -0.12393521 -0.043147903 0.15870224 -0.124336734 0.10821049 0.17869553 -0.042091563 0.10755058 0.17966446 0.015322872 0.10909507 -0.16246079 0.14936417 0.1102721 0.03457987 0.1562453 0.17670463 -0.12178752 0.17658976 -0.039637502 0.14926714 0.180191 -0.041835062 0.17893139 -0.038977288 -0.16385157 0.15591878 -0.1504023 -0.040926456 0.01500845 0.015623161 0.14748706 0.17951603 -0.038951658 -0.15028779 -0.16375422 0.15965448
0.6116116 0.15901479 0.034758285 0.013706429 -0.16148402 0.109710775 0.15966202 0.03650189 -0.16156542 0.03590459 0.10644822 0.1464573 -0.04051744 0.17744103 -0.12402873 -0.04315656 0.15884401 -0.12443136 0.108320266 0.1788758 -0.042098973 0.10765819 0.17984234 0.015366441 0.109204516 -0.16259418 0.14949912 0.11038612 0.034638572 0.15639138 0.17688464 -0.12188044 0.17677015 -0.039643873 0.14940731 0.1803662 -0.041842204 0.17910978 -0.03898214 -0.16398616 0.15606034 -0.15052319 -0.04093178 0.01505384 0.015667664 0.14762278 0.1796923 -0.03895522 -0.1504086 -0.16388799 0.15979646
0.6126126 0.15916076 0.034818266 0.013748151 -0.1616174 0.109823175 0.15980563 0.03656493 -0.16169879 0.035967447 0.10655446 0.14659372 -0.040524334 0.17761898 -0.12412165 -0.043165173 0.15898545 -0.124525145 0.10842959 0.17905577 -0.04210659 0.107765466 0.18001962 0.0154097425 0.109313674 -0.16272703 0.14963382 0.11049983 0.034697425 0.15653719 0.17706412 -0.12197305 0.17695017 -0.039649904 0.14954731 0.18054086 -0.041849643 0.17928775 -0.03898674 -0.16412058 0.15620148 -0.15064356 -0.04093734 0.015099249 0.015711857 0.14775832 0.17986791 -0.03895848 -0.15052913 -0.16402172 0.15993808
0.6136136 0.15930663 0.034877848 0.013789618 -0.1617503 0.109935336 0.15994893 0.03662778 -0.161832 0.03603006 0.10666042 0.14672947 -0.04053135 0.17779632 -0.12421398 -0.043173384 0.1591263 -0.12461893 0.1085389 0.17923509 -0.042113982 0.107872486 0.18019658 0.015453326 0.10942257 -0.16285956 0.14976816 0.11061345 0.034756083 0.15668216 0.1772432 -0.122065514 0.17712949 -0.039656006 0.14968666 0.18071504 -0.041856363 0.179465 -0.038991265 -0.1642547 0.15634227 -0.1507635 -0.040942423 0.015144895 0.015756167 0.14789318 0.18004274 -0.038961783 -0.15064912 -0.16415492 0.16007935
0.6146146 0.15945196 0.03493771 0.013831459 -0.16188319 0.11004708 0.16009182 0.03669048 -0.1619647 0.03609271 0.10676627 0.14686517 -0.040537767 0.17797332 -0.124306306 -0.043181714 0.15926702 -0.12471248 0.10864772 0.17941397 -0.042121124 0.10797921 0.1803729 0.015496746 0.109531075 -0.16299196 0.14990206 0.11072687 0.03481501 0.15682712 0.17742161 -0.12215759 0.17730846 -0.039661705 0.14982565 0.18088883 -0.04186346 0.17964186 -0.038995475 -0.16438809 0.15648243 -0.15088314 -0.040947612 0.015190302 0.015800614 0.14802806 0.18021739 -0.038964625 -0.15076904 -0.16428752 0.16022015
0.6156156 0.15959696 0.034997318 0.013873181 -0.1620155 0.110158965 0.16023415 0.036753077 -0.1620973 0.036155473 0.10687177 0.14700039 -0.040544484 0.17814949 -0.124398366 -0.043189716 0.15940703 -0.124805585 0.10875656 0.17959231 -0.042128365 0.10808562 0.18054876 0.015540316 0.10963939 -0.16312386 0.15003577 0.110839956 0.03487361 0.15697163 0.17759946 -0.122249216 0.1774867 -0.03966735 0.14996447 0.18106206 -0.041870076 0.17981806 -0.038999595 -0.16452163 0.15662254 -0.15100239 -0.0409524 0.015235859 0.015845044 0.14816223 0.18039148 -0.038967438 -0.15088841 -0.16442007 0.1603606
0.6166166 0.15974158 0.03505708 0.013914769 -0.16214763 0.11027027 0.16037628 0.036815867 -0.16222917 0.036218062 0.10697703 0.14713503 -0.040550843 0.17832534 -0.12448989 -0.04319767 0.15954687 -0.12489836 0.10886476 0.17977048 -0.042135164 0.108191945 0.18072401 0.015583736 0.10974755 -0.16325527 0.15016887 0.11095295 0.034932297 0.15711594 0.17777687 -0.12234059 0.17766452 -0.03967275 0.15010278 0.18123476 -0.041876722 0.17999399 -0.039003775 -0.16465452 0.15676191 -0.15112135 -0.040957257 0.015281224 0.015889356 0.1482964 0.180565 -0.038970415 -0.15100728 -0.16455194 0.1605008
0.6176176 0.15988576 0.03511663 0.0139565505 -0.16227934 0.110381596 0.160518 0.036878612 -0.16236104 0.036280517 0.10708199 0.14726946 -0.040557098 0.17850073 -0.12458122 -0.043205343 0.15968622 -0.12499097 0.108972944 0.17994797 -0.04214187 0.10829812 0.18089898 0.015627395 0.10985535 -0.16338621 0.15030187 0.111065604 0.034991108 0.15725937 0.17795375 -0.122431636 0.17784186 -0.039678123 0.1502407 0.18140699 -0.041883223 0.18016939 -0.039007388 -0.16478688 0.15690106 -0.15123993 -0.040961877 0.01532675 0.015933802 0.14842974 0.1807381 -0.03897281 -0.15112603 -0.1646838 0.16064048
0.6186186 0.16002984 0.035176165 0.013998169 -0.16241062 0.1104924 0.16065946 0.036941327 -0.16249232 0.03634307 0.10718693 0.14740351 -0.04056329 0.17867538 -0.124672234 -0.043212943 0.15982518 -0.12508321 0.10908107 0.18012467 -0.042148784 0.10840389 0.18107323 0.015670935 0.10996316 -0.163517 0.15043435 0.11117798 0.035049427 0.15740277 0.17813016 -0.12252253 0.17801867 -0.039683554 0.15037847 0.18157871 -0.04188975 0.18034422 -0.039011184 -0.16491914 0.15703975 -0.1513582 -0.04096641 0.015372398 0.015978293 0.14856301 0.1809108 -0.03897525 -0.15124431 -0.16481481 0.16077977
0.6196196 0.16017321 0.035235643 0.014039802 -0.16254136 0.11060342 0.16080038 0.037003953 -0.16262312 0.036405466 0.10729156 0.1475372 -0.040569156 0.17884983 -0.12476307 -0.043220717 0.1599638 -0.12517504 0.109188855 0.18030122 -0.042155057 0.10850931 0.18124735 0.015714254 0.110070236 -0.16364725 0.15056656 0.11129017 0.035108086 0.15754566 0.178306 -0.122612864 0.17819503 -0.039688613 0.15051578 0.18175022 -0.041895963 0.18051863 -0.03901487 -0.16505091 0.15717795 -0.15147589 -0.040970776 0.015417852 0.01602268 0.14869598 0.1810828 -0.038977597 -0.15136231 -0.16494581 0.16091873
0.6206206 0.1603162 0.03529536 0.014081555 -0.1626718 0.11071385 0.16094078 0.037066747 -0.16275379 0.03646792 0.10739582 0.14767046 -0.040575143 0.17902362 -0.12485333 -0.04322805 0.16010204 -0.1252667 0.10929624 0.18047722 -0.04216163 0.10861487 0.18142083 0.01575787 0.11017764 -0.16377714 0.15069845 0.11140224 0.035166465 0.15768814 0.17848153 -0.12270293 0.178371 -0.039693464 0.15065278 0.1819209 -0.041901834 0.18069246 -0.039018158 -0.16518243 0.15731612 -0.15159371 -0.040975276 0.0154634705 0.01606704 0.14882845 0.18125443 -0.03897947 -0.1514798 -0.16507626 0.16105703
0.6216216 0.16045915 0.03535463 0.014123234 -0.1628021 0.11082428 0.16108093 0.03712894 -0.16288382 0.036530185 0.10749992 0.14780366 -0.040580917 0.17919694 -0.124943584 -0.043235213 0.16023992 -0.125358 0.10940371 0.18065305 -0.04216777 0.10872003 0.1815939 0.015801352 0.110284366 -0.16390692 0.15082994 0.11151402 0.035225023 0.15783028 0.17865635 -0.122792825 0.17854634 -0.039698448 0.15078954 0.18209136 -0.04190799 0.180866 -0.039021395 -0.16531348 0.15745366 -0.15171087 -0.040979106 0.01550897 0.016111502 0.1489607 0.1814255 -0.03898164 -0.15159701 -0.16520634 0.16119541
0.6226226 0.16060135 0.035413943 0.014164884 -0.1629317 0.11093427 0.1612207 0.037191674 -0.16301382 0.036592625 0.10760375 0.14793624 -0.04058623 0.17936979 -0.12503321 -0.043242272 0.16037735 -0.12544917 0.10951067 0.18082817 -0.042173836 0.108824946 0.18176624 0.015844997 0.11039131 -0.16403599 0.15096106 0.111625314 0.035283606 0.15797198 0.17883082 -0.12288229 0.17872119 -0.03970297 0.1509258 0.18226108 -0.041913547 0.1810388 -0.039024457 -0.16544418 0.15759088 -0.15182766 -0.040983025 0.015554484 0.016156113 0.14909258 0.18159631 -0.038983632 -0.15171383 -0.16533643 0.16133311
0.6236236 0.16074328 0.03547351 0.014206847 -0.16306116 0.11104421 0.16136025 0.037254225 -0.16314323 0.036654886 0.107707374 0.1480685 -0.04059144 0.17954212 -0.12512282 -0.043249555 0.1605144 -0.12553975 0.10961755 0.18100275 -0.042179883 0.10892948 0.18193837 0.01588863 0.110497706 -0.16416483 0.15109187 0.11173694 0.035341885 0.15811354 0.17900479 -0.12297149 0.17889553 -0.039707176 0.15106185 0.1824307 -0.041919343 0.18121138 -0.03902743 -0.16557448 0.1577275 -0.15194412 -0.040986855 0.015599985 0.01620037 0.14922404 0.1817665 -0.03898513 -0.15183054 -0.16546577 0.16147055
0.6246246 0.16088481 0.035532854 0.014248705 -0.1631901 0.11115375 0.16149926 0.03731666 -0.16327243 0.03671721 0.10781098 0.14820078 -0.040596902 0.17971402 -0.12521188 -0.043256246 0.16065124 -0.12563005 0.109724335 0.18117692 -0.04218556 0.109033994 0.18210998 0.015932245 0.11060387 -0.16429326 0.1512224 0.11184783 0.035399947 0.15825443 0.17917833 -0.12306045 0.17906936 -0.039711967 0.15119764 0.1825996 -0.041924797 0.18138349 -0.039030384 -0.16570446 0.15786386 -0.15206018 -0.040990416 0.015645575 0.016244803 0.14935513 0.18193623 -0.038986746 -0.15194659 -0.1655948 0.1616076
0.6256256 0.16102615 0.035591934 0.014290385 -0.16331886 0.11126332 0.1616379 0.037379038 -0.16340132 0.0367795 0.107914254 0.14833221 -0.040602006 0.17988536 -0.12530084 -0.04326311 0.16078745 -0.12572035 0.1098305 0.18135048 -0.042191222 0.10913815 0.18228129 0.015975907 0.11070993 -0.16442129 0.15135254 0.111958876 0.035458345 0.15839495 0.17935127 -0.12314904 0.17924286 -0.039715905 0.15133284 0.1827681 -0.041929998 0.18155512 -0.03903288 -0.16583408 0.15799981 -0.15217587 -0.040994067 0.01569136 0.016289266 0.14948602 0.18210547 -0.03898804 -0.15206243 -0.16572338 0.16174422
0.6266266 0.16116697 0.035651427 0.01433211 -0.16344713 0.11137247 0.16177629 0.03744137 -0.16352956 0.036841765 0.10801709 0.14846352 -0.040606994 0.18005621 -0.12538919 -0.04326959 0.16092339 -0.12581003 0.10993677 0.18152395 -0.042196836 0.10924215 0.18245213 0.016019212 0.11081565 -0.16454886 0.15148239 0.112069525 0.03551659 0.15853524 0.17952369 -0.12323725 0.17941558 -0.03971998 0.15146792 0.18293627 -0.041935448 0.1817259 -0.039035387 -0.16596332 0.15813546 -0.15229121 -0.04099752 0.01573686 0.016333878 0.14961657 0.18227412 -0.03898921 -0.15217778 -0.16585161 0.16188054
0.6276276 0.16130738 0.03571062 0.014373954 -0.163575 0.11148158 0.16191432 0.03750374 -0.16365758 0.036904015 0.10811976 0.14859436 -0.0406118 0.18022671 -0.12547754 -0.04327589 0.16105907 -0.12589955 0.11004265 0.18169664 -0.04220226 0.1093459 0.18262224 0.016062994 0.110921435 -0.16467625 0.15161194 0.11217978 0.035574954 0.15867512 0.17969556 -0.12332532 0.17958803 -0.03972371 0.15160258 0.18310377 -0.041940276 0.18189655 -0.03903787 -0.16609229 0.15827054 -0.15240638 -0.04100053 0.015782407 0.016378509 0.14974663 0.18244256 -0.038990527 -0.15229273 -0.16597965 0.16201659
0.6286286 0.16144745 0.035769626 0.014415845 -0.16370246 0.11159033 0.1620518 0.037566077 -0.16378516 0.036965888 0.10822238 0.14872521 -0.040616293 0.18039657 -0.1255653 -0.04328229 0.16119438 -0.12598881 0.11014858 0.18186893 -0.042207472 0.1094494 0.18279214 0.016106775 0.111026764 -0.16480324 0.151741 0.11229015 0.035633218 0.15881462 0.17986733 -0.12341292 0.17976013 -0.039727382 0.15173692 0.18327081 -0.04194507 0.18206684 -0.03903993 -0.16622072 0.15840556 -0.15252094 -0.041003536 0.015828162 0.016423032 0.14987662 0.18261042 -0.03899107 -0.15240766 -0.16610704 0.16215214
0.6296296 0.16158733 0.035829045 0.014457749 -0.16382964 0.11169889 0.16218916 0.037628453 -0.16391249 0.037028138 0.10832489 0.14885552 -0.0406208 0.1805664 -0.12565283 -0.043288425 0.1613292 -0.12607777 0.11025417 0.18204081 -0.042212583 0.10955283 0.18296145 0.01615041 0.11113192 -0.16492948 0.1518699 0.112400234 0.03569136 0.15895396 0.18003814 -0.12350035 0.1799315 -0.039730992 0.15187088 0.1834376 -0.04194985 0.18223652 -0.039042108 -0.166349 0.15854001 -0.1526353 -0.041006517 0.015873797 0.016467601 0.150006 0.18277784 -0.038992107 -0.15252191 -0.16623406 0.1622874
0.6306306 0.16172677 0.03588796 0.01449952 -0.1639565 0.1118073 0.1623261 0.03769086 -0.16403931 0.03709024 0.10842681 0.14898549 -0.040625174 0.18073511 -0.1257401 -0.043294605 0.16146371 -0.12616599 0.11035934 0.18221244 -0.042217527 0.109655865 0.18313037 0.016194088 0.11123693 -0.1650556 0.1519983 0.112510055 0.0357495 0.15909241 0.18020912 -0.123587325 0.18010265 -0.039734498 0.15200457 0.18360397 -0.041954678 0.18240595 -0.039044082 -0.16647673 0.15867428 -0.15274923 -0.041009314 0.01591936 0.01651226 0.15013532 0.18294488 -0.038992785 -0.15263599 -0.16636084 0.16242246
0.6316316 0.16186579 0.035947055 0.014541381 -0.16408278 0.11191549 0.16246253 0.03775319 -0.16416572 0.037152175 0.10852864 0.14911519 -0.040629365 0.18090366 -0.12582688 -0.043300264 0.1615978 -0.12625435 0.11046455 0.18238327 -0.042222396 0.10975891 0.1832989 0.016238019 0.11134168 -0.16518164 0.1521266 0.11261962 0.035807703 0.15923108 0.180379 -0.12367414 0.1802731 -0.03973784 0.15213802 0.18376973 -0.04195898 0.18257482 -0.039045736 -0.16660435 0.15880778 -0.15286283 -0.04101192 0.015965026 0.016556755 0.1502641 0.18311152 -0.03899324 -0.15274964 -0.1664874 0.16255689
0.6326326 0.16200455 0.03600606 0.0145833315 -0.16420892 0.1120234 0.16259898 0.037815362 -0.16429189 0.0372142 0.10863053 0.14924446 -0.0406335 0.18107194 -0.12591372 -0.043306023 0.16173175 -0.12634227 0.110569365 0.18255408 -0.042226955 0.10986156 0.1834668 0.016281549 0.11144617 -0.16530688 0.15225442 0.11272906 0.035865832 0.15936905 0.1805486 -0.12376048 0.18044327 -0.039740898 0.15227121 0.18393509 -0.041963417 0.18274315 -0.039047264 -0.16673131 0.15894133 -0.15297598 -0.04101442 0.016010648 0.016601281 0.15039274 0.1832776 -0.0389936 -0.15286292 -0.16661328 0.1626911
0.6336336 0.1621429 0.036065035 0.014625267 -0.16433449 0.11213118 0.16273469 0.037877515 -0.1644177 0.03727617 0.10873191 0.14937352 -0.040637396 0.18123946 -0.12600006 -0.043311737 0.16186522 -0.12642987 0.11067417 0.18272398 -0.042231467 0.10996404 0.18363462 0.016325273 0.11155048 -0.16543175 0.15238205 0.11283839 0.035923824 0.15950665 0.18071787 -0.1238465 0.18061297 -0.039743956 0.15240401 0.18410002 -0.04196769 0.18291111 -0.039048772 -0.16685809 0.15907443 -0.15308881 -0.041016698 0.01605642 0.01664606 0.15052089 0.18344322 -0.038993772 -0.15297592 -0.1667391 0.1628249
0.6346346 0.16228093 0.036124114 0.014667008 -0.16445988 0.11223878 0.16287033 0.03793998 -0.16454315 0.03733806 0.10883321 0.14950222 -0.040641155 0.18140641 -0.12608618 -0.043317113 0.1619984 -0.12651725 0.11077861 0.18289366 -0.04223587 0.11006633 0.18380195 0.01636913 0.11165454 -0.16555634 0.1525094 0.112947226 0.035981923 0.15964411 0.18088669 -0.123932436 0.18078203 -0.039746508 0.15253657 0.18426453 -0.04197159 0.18307859 -0.039050072 -0.16698433 0.15920712 -0.15320125 -0.041018616 0.01610225 0.016690675 0.15064889 0.18360831 -0.038993645 -0.15308844 -0.16686432 0.16295838
0.6356356 0.16241866 0.036183134 0.014709154 -0.16458471 0.11234617 0.16300544 0.038002152 -0.16466813 0.03740018 0.10893421 0.14963053 -0.04064471 0.18157323 -0.12617183 -0.0433225 0.16213106 -0.12660415 0.11088289 0.18306282 -0.042240173 0.11016836 0.18396862 0.016412886 0.11175864 -0.16568057 0.15263641 0.11305612 0.036040068 0.1597812 0.18105495 -0.124017596 0.18095066 -0.039749417 0.15266874 0.18442857 -0.041975774 0.18324576 -0.03905119 -0.16711025 0.1593394 -0.15331303 -0.041020803 0.016148143 0.01673541 0.15077648 0.18377315 -0.03899341 -0.15320054 -0.16698906 0.1630915
0.6366366 0.16255604 0.036242153 0.014751001 -0.16470908 0.11245314 0.16314033 0.038064294 -0.1647927 0.037462164 0.10903502 0.14975858 -0.040648095 0.18173943 -0.12625726 -0.043327548 0.16226359 -0.1266908 0.110987 0.18323182 -0.042244118 0.110270426 0.18413496 0.016456923 0.11186218 -0.16580456 0.15276295 0.11316466 0.03609781 0.15991782 0.18122277 -0.12410292 0.18111908 -0.03975194 0.15280056 0.18459216 -0.041979183 0.18341234 -0.039052192 -0.16723584 0.15947147 -0.153425 -0.041022513 0.016193556 0.016780205 0.15090364 0.18393734 -0.038993284 -0.15331236 -0.16711354 0.16322441
0.6376376 0.16269314 0.03630098 0.014793011 -0.16483328 0.11256013 0.16327488 0.03812637 -0.16491705 0.03752401 0.10913565 0.14988625 -0.04065132 0.1819053 -0.12634209 -0.04333262 0.16239558 -0.1267773 0.111091055 0.1834002 -0.0422479 0.11037212 0.18430088 0.016500618 0.111965865 -0.16592799 0.15288925 0.11327316 0.03615591 0.16005394 0.18139023 -0.12418756 0.18128689 -0.039754264 0.15293218 0.18475534 -0.041982844 0.18357858 -0.03905294 -0.16736104 0.15960291 -0.15353651 -0.041024357 0.016239554 0.01682497 0.15103099 0.18410125 -0.03899281 -0.15342389 -0.16723794 0.16335678
0.6386386 0.16282985 0.036359794 0.014835173 -0.16495714 0.11266717 0.16340904 0.038188647 -0.16504067 0.037585758 0.109236225 0.15001377 -0.040654633 0.18207058 -0.12642664 -0.043337457 0.16252731 -0.1268633 0.11119461 0.18356821 -0.04225171 0.11047347 0.18446632 0.016544655 0.11206914 -0.16605109 0.15301535 0.113381356 0.03621386 0.16019003 0.18155722 -0.12427203 0.1814541 -0.039756518 0.15306354 0.18491812 -0.041986443 0.18374422 -0.039053645 -0.16748576 0.15973428 -0.15364733 -0.04102587 0.016285324 0.016869603 0.15115742 0.18426451 -0.038992133 -0.1535351 -0.16736154 0.16348891
0.6396396 0.16296631 0.036418755 0.014877111 -0.1650804 0.112773776 0.16354284 0.038250655 -0.16516437 0.037647605 0.109336615 0.15014096 -0.04065747 0.18223554 -0.1265114 -0.04334189 0.16265869 -0.12694904 0.11129821 0.18373562 -0.042255428 0.110574715 0.18463148 0.016588546 0.11217216 -0.16617356 0.1531412 0.11348945 0.03627189 0.16032557 0.18172361 -0.124356225 0.18162122 -0.039758366 0.15319443 0.18508059 -0.04198963 0.1839096 -0.039054092 -0.16761042 0.1598652 -0.15375814 -0.04102731 0.016331084 0.016914397 0.15128374 0.18442775 -0.038991272 -0.15364587 -0.1674849 0.16362078
0.6406406 0.16310214 0.03647752 0.014919137 -0.16520351 0.11287998 0.16367653 0.038312722 -0.16528748 0.0377095 0.10943664 0.15026782 -0.0406602 0.18240014 -0.12659523 -0.043346487 0.16278979 -0.12703457 0.11140156 0.18390289 -0.04225888 0.11067591 0.18479615 0.016632391 0.11227502 -0.16629598 0.1532666 0.11359727 0.03632972 0.1604609 0.18188971 -0.12444016 0.18178761 -0.039760366 0.15332504 0.1852425 -0.041992724 0.18407461 -0.039054453 -0.16773447 0.15999568 -0.15386854 -0.04102853 0.016376961 0.016959269 0.15140976 0.18459015 -0.038990486 -0.1537562 -0.16760768 0.16375227
0.6416416 0.16323806 0.03653653 0.014961269 -0.1653261 0.112986185 0.16380957 0.038374968 -0.16541003 0.03777132 0.10953654 0.15039429 -0.040663008 0.182564 -0.12667897 -0.04335113 0.1629205 -0.12711947 0.11150468 0.18406953 -0.042262275 0.11077679 0.18496029 0.016676532 0.11237784 -0.16641794 0.1533917 0.113704816 0.0363877 0.16059588 0.18205519 -0.124523655 0.18195362 -0.039762095 0.15345567 0.18540402 -0.041995905 0.18423909 -0.039054602 -0.16785814 0.160126 -0.1539783 -0.04102982 0.01642284 0.017004125 0.15153559 0.18475248 -0.038989358 -0.15386617 -0.16773027 0.1638835
0.6426426 0.16337346 0.03659521 0.015003415 -0.16544825 0.11309218 0.16394252 0.038436975 -0.16553222 0.037833054 0.10963625 0.15052065 -0.040665586 0.18272756 -0.12676257 -0.04335532 0.16305101 -0.12720428 0.11160759 0.18423595 -0.042265307 0.11087763 0.18512411 0.016720453 0.11248037 -0.16653942 0.15351665 0.113812484 0.036445282 0.16073065 0.18222041 -0.1246068 0.18211919 -0.03976362 0.15358582 0.1855652 -0.04199866 0.18440312 -0.039054696 -0.16798148 0.16025598 -0.15408798 -0.0410305 0.016468719 0.017048936 0.15166107 0.18491423 -0.038988154 -0.15397567 -0.16785252 0.16401424
0.6436436 0.16350847 0.036654007 0.015045636 -0.1655702 0.113198 0.16407503 0.038499147 -0.16565435 0.03789477 0.1097358 0.15064661 -0.04066784 0.1828909 -0.12684557 -0.043359336 0.1631811 -0.12728868 0.111710325 0.18440159 -0.042268533 0.11097812 0.18528774 0.016764494 0.112582706 -0.16666046 0.15364128 0.11391964 0.03650319 0.16086505 0.18238525 -0.12468995 0.1822845 -0.03976493 0.15371554 0.18572587 -0.042001273 0.18456687 -0.039054368 -0.16810435 0.16038546 -0.15419723 -0.041031267 0.016514672 0.017093882 0.15178636 0.1850756 -0.038986728 -0.15408519 -0.16797437 0.16414505
0.6446446 0.16364327 0.036712777 0.015087828 -0.1656917 0.11330376 0.16420741 0.038561214 -0.16577597 0.037956502 0.10983492 0.15077212 -0.040670183 0.18305357 -0.12692834 -0.04336338 0.16331095 -0.12737288 0.111812845 0.18456715 -0.042271137 0.11107839 0.18545075 0.016808413 0.11268483 -0.16678113 0.15376543 0.11402672 0.03656101 0.16099872 0.18254946 -0.124772474 0.18244925 -0.039766226 0.15384515 0.18588617 -0.042003904 0.18473016 -0.039054055 -0.16822691 0.16051474 -0.1543061 -0.041032024 0.016560521 0.017138857 0.15191098 0.18523629 -0.038985018 -0.154194 -0.16809589 0.1642751
0.6456456 0.1637777 0.03677159 0.015129975 -0.16581286 0.113409035 0.16433924 0.038623404 -0.1658971 0.038018115 0.10993411 0.15089773 -0.04067214 0.1832157 -0.1270108 -0.04336719 0.1634403 -0.12745677 0.111915305 0.1847323 -0.042274036 0.11117852 0.18561326 0.016852692 0.112786725 -0.16690148 0.15388946 0.11413367 0.036618855 0.16113251 0.18271336 -0.12485464 0.18261342 -0.039767332 0.15397431 0.18604611 -0.04200624 0.18489295 -0.03905361 -0.16834924 0.16064365 -0.15441443 -0.04103221 0.016606623 0.01718364 0.15203567 0.185397 -0.038983308 -0.15430254 -0.16821696 0.16440491
0.6466466 0.16391174 0.036830407 0.015172094 -0.16593343 0.11351426 0.16447079 0.038685307 -0.16601813 0.038079936 0.11003292 0.15102278 -0.040674154 0.1833776 -0.12709297 -0.043370813 0.1635694 -0.12754034 0.11201734 0.18489695 -0.042276606 0.11127843 0.1857758 0.016896777 0.112888485 -0.16702156 0.15401314 0.11424042 0.0366766 0.1612658 0.18287681 -0.12493628 0.18277736 -0.03976818 0.1541033 0.18620569 -0.042008303 0.18505529 -0.03905312 -0.16847111 0.16077235 -0.1545225 -0.041032635 0.016652772 0.017228825 0.15215997 0.18555702 -0.038981464 -0.15441082 -0.1683375 0.16453455
0.6476476 0.16404562 0.036888923 0.015214764 -0.16605374 0.11361963 0.16460215 0.03874739 -0.16613847 0.038141698 0.11013182 0.15114728 -0.040675763 0.18353903 -0.12717468 -0.043374337 0.16369827 -0.12762338 0.112119496 0.18506114 -0.042279027 0.1113781 0.18593732 0.01694104 0.112990044 -0.16714104 0.15413666 0.11434704 0.036734615 0.1613987 0.18303986 -0.12501785 0.18294081 -0.03976903 0.1542321 0.18636455 -0.042010486 0.18521735 -0.03905227 -0.16859242 0.16090067 -0.15463036 -0.04103279 0.016698577 0.017273981 0.15228404 0.18571694 -0.038979366 -0.15451853 -0.16845791 0.16466373
0.6486486 0.16417906 0.03694762 0.015256644 -0.16617356 0.11372454 0.16473301 0.0388094 -0.16625863 0.038203344 0.110230416 0.15127197 -0.04067739 0.18369997 -0.12725627 -0.043377887 0.16382687 -0.12770623 0.11222126 0.18522502 -0.04228124 0.111477874 0.18609875 0.016985066 0.11309151 -0.16726023 0.15425976 0.114453204 0.036792196 0.16153148 0.18320252 -0.12509938 0.18310393 -0.039769642 0.15436047 0.18652345 -0.042012267 0.18537898 -0.039051272 -0.16871373 0.16102862 -0.15473771 -0.04103271 0.016744709 0.017318869 0.1524078 0.18587601 -0.038977176 -0.15462601 -0.16857783 0.16479269
0.6496496 0.16431232 0.03700636 0.01529918 -0.16629323 0.11382924 0.16486368 0.038871452 -0.16637824 0.03826488 0.11032886 0.15139602 -0.040678825 0.18386064 -0.12733734 -0.043380752 0.163955 -0.12778884 0.112323105 0.18538858 -0.04228308 0.111577235 0.18625998 0.017029481 0.11319272 -0.16737905 0.15438263 0.11455953 0.036849942 0.16166383 0.18336467 -0.12518036 0.1832666 -0.039770134 0.15448858 0.18668146 -0.04201415 0.18554017 -0.039050065 -0.16883455 0.16115616 -0.1548446 -0.04103254 0.01679083 0.017364083 0.15253122 0.1860349 -0.038974795 -0.1547331 -0.1686973 0.16492143
0.6506507 0.16444534 0.037065145 0.0153416265 -0.16641256 0.11393387 0.16499422 0.038933523 -0.1664975 0.038326573 0.110426925 0.15152003 -0.040680077 0.18402068 -0.12741838 -0.0433838 0.16408284 -0.12787104 0.11242426 0.18555158 -0.04228528 0.11167656 0.18642066 0.017073715 0.11329375 -0.16749755 0.15450521 0.114665546 0.036907777 0.1617961 0.18352643 -0.12526087 0.18342875 -0.039770402 0.1546166 0.1868396 -0.042015634 0.1857011 -0.039048977 -0.16895473 0.16128343 -0.15495136 -0.041032232 0.016837038 0.017409196 0.15265448 0.1861933 -0.038972173 -0.15483999 -0.16881652 0.16504976
0.6516517 0.16457775 0.0371238 0.015383954 -0.16653134 0.11403836 0.16512434 0.03899558 -0.16661654 0.038388453 0.11052486 0.1516437 -0.040680975 0.18418051 -0.12749892 -0.043386754 0.1642104 -0.12795301 0.112525865 0.1857143 -0.042286865 0.11177545 0.18658075 0.01711798 0.11339473 -0.1676155 0.15462762 0.114771396 0.036965434 0.1619277 0.18368788 -0.1253413 0.18359068 -0.039770626 0.15474422 0.18699695 -0.042017084 0.18586144 -0.039047483 -0.1690748 0.16141061 -0.15505777 -0.041031796 0.016883127 0.017454471 0.15277727 0.18635131 -0.038969375 -0.15494612 -0.16893531 0.1651778
0.6526527 0.16471004 0.037182406 0.01542652 -0.16664971 0.11414248 0.16525406 0.039057557 -0.16673495 0.038449965 0.11062292 0.15176712 -0.0406819 0.18433979 -0.12757897 -0.04338953 0.16433778 -0.12803479 0.11262689 0.18587664 -0.042288467 0.1118744 0.18674074 0.017162453 0.1134952 -0.1677332 0.15474962 0.114877135 0.037023224 0.16205914 0.18384883 -0.12542103 0.18375216 -0.039770532 0.15487157 0.18715419 -0.042018328 0.18602145 -0.03904583 -0.16919439 0.16153705 -0.15516362 -0.04103122 0.01692938 0.017499523 0.15289979 0.18650922 -0.038966425 -0.15505208 -0.16905391 0.1653054
0.6536537 0.16484217 0.037240908 0.015468924 -0.16676766 0.114246525 0.16538355 0.039119795 -0.16685346 0.038511522 0.11072063 0.15189022 -0.040682677 0.1844988 -0.12765898 -0.04339196 0.16446462 -0.1281159 0.11272787 0.18603861 -0.04228998 0.11197309 0.18690023 0.017206885 0.11359589 -0.1678503 0.15487134 0.11498257 0.03708094 0.16219024 0.18400925 -0.12550077 0.183913 -0.039770294 0.15499865 0.18731089 -0.042019453 0.18618111 -0.0390441 -0.16931365 0.16166349 -0.15526897 -0.041030437 0.016975619 0.01754495 0.15302241 0.18666631 -0.03896336 -0.15515766 -0.16917184 0.16543293
0.6546547 0.16497378 0.037299562 0.015511565 -0.1668853 0.114350505 0.16551277 0.039181802 -0.16697092 0.038573373 0.11081806 0.15201314 -0.040683124 0.18465745 -0.12773864 -0.04339462 0.16459137 -0.12819695 0.11282874 0.18620005 -0.042291444 0.1120716 0.18705943 0.017251357 0.11369609 -0.16796723 0.15499297 0.11508794 0.037138525 0.16232099 0.18416941 -0.12557997 0.1840736 -0.03976986 0.15512547 0.18746732 -0.04202049 0.1863404 -0.039042015 -0.1694323 0.16178952 -0.1553741 -0.041029476 0.017021814 0.01759024 0.15314439 0.18682301 -0.03896014 -0.15526281 -0.16928917 0.16555986
0.6556557 0.16510524 0.037358142 0.015554058 -0.16700257 0.11445407 0.1656415 0.03924374 -0.16708857 0.03863499 0.1109153 0.1521357 -0.040683646 0.18481535 -0.12781778 -0.043396816 0.16471769 -0.12827744 0.11292941 0.18636099 -0.0422926 0.1121701 0.18721811 0.017295847 0.113796234 -0.16808373 0.15511419 0.1151932 0.037196465 0.16245152 0.18432914 -0.12565897 0.18423387 -0.03976941 0.15525211 0.18762334 -0.042021327 0.18649948 -0.039040104 -0.169551 0.16191526 -0.15547906 -0.041028406 0.017068082 0.017635442 0.15326615 0.18697968 -0.038956936 -0.1553679 -0.16940662 0.16568683
0.6566567 0.16523638 0.037416853 0.01559664 -0.16711938 0.1145578 0.16577022 0.039305646 -0.16720538 0.03869647 0.11101255 0.1522578 -0.04068399 0.18497333 -0.12789671 -0.043398738 0.16484392 -0.12835787 0.113029756 0.18652196 -0.042293437 0.112268314 0.18737654 0.017340219 0.11389632 -0.1681997 0.15523519 0.115298204 0.037254106 0.16258176 0.18448842 -0.1257377 0.18439336 -0.039768472 0.15537842 0.18777886 -0.042022035 0.18665761 -0.0390379 -0.16966903 0.16204076 -0.15558341 -0.041027028 0.017114487 0.017680809 0.15338768 0.18713585 -0.038953226 -0.15547228 -0.16952348 0.16581324
0.6576577 0.16536722 0.037475508 0.015639521 -0.16723593 0.11466122 0.16589852 0.039367884 -0.16732202 0.038758088 0.11110961 0.15237999 -0.04068417 0.18513055 -0.12797517 -0.043400753 0.16496952 -0.1284378 0.11313012 0.18668221 -0.042294294 0.112366274 0.18753457 0.017384797 0.11399601 -0.16831551 0.15535593 0.115403056 0.037311856 0.16271158 0.18464747 -0.12581606 0.18455288 -0.039767694 0.15550448 0.18793403 -0.042022455 0.18681602 -0.03903527 -0.16978687 0.16216585 -0.15568759 -0.041025423 0.01716089 0.017726399 0.15350905 0.18729165 -0.038949713 -0.15557645 -0.16963974 0.1659396
0.6586587 0.1654977 0.037534237 0.015681926 -0.16735199 0.11476446 0.16602646 0.039429687 -0.16743831 0.038819645 0.11120636 0.15250184 -0.040684037 0.1852874 -0.12805355 -0.04340256 0.16509494 -0.12851752 0.1132304 0.1868422 -0.04229516 0.112464294 0.18769209 0.017429495 0.11409589 -0.16843101 0.15547648 0.115507804 0.03736947 0.16284142 0.18480603 -0.12589394 0.1847118 -0.03976683 0.15563022 0.18808877 -0.042022668 0.18697354 -0.039032754 -0.16990414 0.16229069 -0.15579113 -0.041023895 0.017207295 0.017771767 0.15362994 0.18744703 -0.038945884 -0.15568034 -0.16975582 0.1660656
0.6596597 0.16562784 0.037592832 0.015724823 -0.16746768 0.11486745 0.16615428 0.03949195 -0.16755427 0.03888116 0.11130319 0.15262334 -0.040683884 0.18544386 -0.12813148 -0.043404337 0.16522017 -0.12859675 0.11333036 0.18700182 -0.042295378 0.112562045 0.18784945 0.017474107 0.11419524 -0.16854568 0.15559663 0.115612164 0.037427247 0.1629707 0.18496412 -0.1259716 0.1848703 -0.03976541 0.15575585 0.18824336 -0.042022914 0.18713102 -0.03902995 -0.17002103 0.1624152 -0.15589449 -0.04102211 0.017253699 0.017817164 0.1537507 0.18760206 -0.038941637 -0.15578362 -0.16987151 0.16619122
0.6606607 0.16575785 0.037651293 0.015767584 -0.16758306 0.1149705 0.16628188 0.039553814 -0.16766983 0.038942687 0.111399725 0.15274458 -0.040683452 0.18560016 -0.12820894 -0.043405503 0.16534519 -0.12867583 0.11343018 0.18716112 -0.04229599 0.1126592 0.18800636 0.017518746 0.11429442 -0.16866028 0.15571657 0.1157167 0.037484802 0.16309983 0.18512174 -0.1260491 0.18502855 -0.03976417 0.155881 0.18839747 -0.042023007 0.18728785 -0.03902695 -0.1701378 0.16253948 -0.15599744 -0.041020032 0.01730015 0.017862873 0.15387131 0.18775636 -0.03893748 -0.15588665 -0.16998704 0.16631658
0.6616617 0.16588756 0.03771008 0.015810272 -0.16769797 0.115073465 0.16640899 0.039615814 -0.1677849 0.039004512 0.11149594 0.1528655 -0.04068284 0.18575592 -0.12828617 -0.043406803 0.16546983 -0.12875457 0.11352969 0.18732002 -0.042296026 0.11275688 0.18816283 0.01756358 0.11439379 -0.16877441 0.15583636 0.115820885 0.03754261 0.16322851 0.18527912 -0.12612587 0.18518633 -0.03976268 0.15600617 0.18855111 -0.042022802 0.18744457 -0.039023772 -0.1702538 0.16266353 -0.15610008 -0.041017905 0.01734672 0.017908257 0.15399148 0.18791074 -0.03893298 -0.15598935 -0.1701019 0.16644195
0.6626627 0.16601706 0.037768602 0.01585302 -0.1678124 0.115176015 0.16653578 0.0396779 -0.16789953 0.039065994 0.11159217 0.1529863 -0.040682096 0.18591121 -0.12836313 -0.043407965 0.16559418 -0.1288329 0.11362926 0.18747857 -0.04229612 0.112853914 0.18831891 0.017608324 0.11449277 -0.16888817 0.1559559 0.11592494 0.037600312 0.16335692 0.1854362 -0.12620266 0.18534382 -0.039760873 0.1561308 0.1887046 -0.042022582 0.18760075 -0.03902051 -0.17036988 0.16278726 -0.15620227 -0.041015733 0.017393451 0.017953891 0.15411153 0.18806459 -0.038928643 -0.15609176 -0.1702163 0.16656666
0.6636637 0.16614631 0.037827108 0.015896007 -0.16792667 0.115278445 0.16666245 0.039740123 -0.16801383 0.03912742 0.111688346 0.15310682 -0.040681366 0.18606634 -0.12843975 -0.04340886 0.16571836 -0.12891074 0.113728605 0.18763675 -0.04229602 0.11295113 0.18847482 0.017653232 0.11459163 -0.16900147 0.15607508 0.11602887 0.03765793 0.16348498 0.18559259 -0.12627916 0.1855007 -0.039758977 0.1562555 0.18885757 -0.042021934 0.18775658 -0.03901718 -0.17048526 0.16291058 -0.15630399 -0.041013442 0.017439902 0.017999409 0.15423125 0.18821804 -0.03892381 -0.15619351 -0.17033033 0.16669129
0.6646647 0.16627496 0.037885644 0.015938979 -0.16804044 0.11538069 0.1667889 0.03980221 -0.16812797 0.039189007 0.11178419 0.15322715 -0.040680412 0.18622087 -0.12851599 -0.043409877 0.16584206 -0.12898856 0.1138278 0.1877944 -0.042295724 0.11304785 0.1886303 0.017697934 0.11469025 -0.16911465 0.156194 0.11613252 0.037715856 0.16361286 0.18574879 -0.12635504 0.18565752 -0.039756916 0.15637988 0.18901023 -0.042021327 0.18791215 -0.039013647 -0.1706002 0.16303359 -0.15640561 -0.04101081 0.017486546 0.018045224 0.15435085 0.18837114 -0.03891897 -0.15629523 -0.17044428 0.16681558
0.6656657 0.16640362 0.037944313 0.015982114 -0.16815387 0.11548293 0.16691512 0.039864074 -0.16824149 0.03925079 0.111879915 0.15334718 -0.04067895 0.186375 -0.12859194 -0.043410264 0.16596559 -0.12906614 0.11392689 0.18795194 -0.042295296 0.1131447 0.18878546 0.017743006 0.114788875 -0.16922703 0.15631269 0.11623622 0.037773296 0.16374074 0.18590485 -0.12643054 0.18581367 -0.039754692 0.15650399 0.18916276 -0.04202045 0.1880671 -0.039009694 -0.17071491 0.16315655 -0.15650678 -0.041007966 0.017533325 0.01809113 0.15447013 0.18852392 -0.038913693 -0.15639618 -0.1705577 0.16693969
0.6666667 0.1665321 0.03800294 0.01602522 -0.16826679 0.115584865 0.16704069 0.039926328 -0.1683546 0.039312292 0.111975506 0.15346675 -0.040677488 0.18652877 -0.12866774 -0.043410804 0.1660889 -0.12914318 0.114025846 0.18810903 -0.04229457 0.113241546 0.18894012 0.017788108 0.11488729 -0.16933915 0.15643129 0.11633976 0.03783116 0.16386788 0.18606028 -0.12650606 0.18596959 -0.03975217 0.15662791 0.18931454 -0.042019453 0.18822198 -0.03900571 -0.1708294 0.16327907 -0.15660739 -0.04100493 0.017579999 0.01813702 0.15458897 0.18867636 -0.038908534 -0.15649699 -0.17067072 0.16706324
0.6676677 0.16666004 0.038061716 0.016068043 -0.16837944 0.115686804 0.1671663 0.0399884 -0.16846728 0.039373923 0.11207093 0.15358631 -0.040676024 0.18668231 -0.12874296 -0.043411117 0.1662118 -0.12921987 0.11412443 0.18826579 -0.042293694 0.113337986 0.18909466 0.017833019 0.11498561 -0.16945103 0.15654953 0.11644306 0.03788863 0.1639951 0.18621527 -0.12658113 0.18612497 -0.039749753 0.15675156 0.1894663 -0.04201831 0.18837644 -0.039001506 -0.17094314 0.16340138 -0.15670773 -0.04100173 0.017626926 0.01818285 0.1547079 0.18882835 -0.03890302 -0.1565976 -0.17078336 0.16718683
0.6686687 0.16678795 0.03812024 0.016111478 -0.1684917 0.11578876 0.16729158 0.040050503 -0.16857974 0.039435364 0.11216626 0.15370548 -0.040674176 0.18683548 -0.128818 -0.043411236 0.16633454 -0.12929653 0.11422302 0.18842213 -0.04229277 0.11343419 0.18924865 0.017878033 0.1150837 -0.16956246 0.1566674 0.11654608 0.037946336 0.1641219 0.18636999 -0.12665592 0.18628034 -0.039747007 0.15687492 0.18961751 -0.042017195 0.18853055 -0.03899718 -0.17105682 0.16352332 -0.15680784 -0.04099859 0.017673751 0.018228712 0.15482646 0.18898007 -0.038897667 -0.15669765 -0.1708955 0.16730998
0.6696697 0.16691539 0.03817879 0.016154451 -0.16860354 0.1158901 0.1674166 0.04011268 -0.16869181 0.039497208 0.11226143 0.1538247 -0.04067225 0.1869882 -0.12889239 -0.043411102 0.16645703 -0.12937258 0.11432175 0.18857822 -0.042291626 0.11353022 0.18940236 0.017923316 0.11518159 -0.16967353 0.15678528 0.11664927 0.03800416 0.16424832 0.18652424 -0.12673032 0.186435 -0.0397442 0.15699804 0.18976822 -0.04201553 0.1886842 -0.03899269 -0.17117006 0.16364501 -0.15690716 -0.040995017 0.017720547 0.018274559 0.15494472 0.18913138 -0.038891617 -0.15679717 -0.17100745 0.16743316
0.6706707 0.1670428 0.038237326 0.016197782 -0.16871499 0.11599149 0.16754128 0.04017468 -0.16880362 0.03955856 0.11235644 0.1539436 -0.040670313 0.1871406 -0.12896684 -0.043410998 0.16657925 -0.12944819 0.11441981 0.18873392 -0.04229023 0.11362646 0.18955575 0.017968375 0.11527929 -0.16978417 0.15690283 0.1167522 0.038061853 0.1643747 0.18667823 -0.12680432 0.18658932 -0.039741006 0.15712097 0.18991882 -0.04201385 0.18883762 -0.03898795 -0.1712829 0.16376649 -0.15700664 -0.04099143 0.017767461 0.018320628 0.15506276 0.18928236 -0.03888589 -0.15689644 -0.1711189 0.16755565
0.6716717 0.16716969 0.038296 0.016241351 -0.16882613 0.11609279 0.16766591 0.040236995 -0.16891463 0.039620463 0.112451285 0.15406196 -0.040668 0.1872926 -0.12904084 -0.043410655 0.16670106 -0.1295237 0.1145181 0.18888934 -0.04228861 0.11372227 0.18970878 0.018013822 0.115377024 -0.16989423 0.15702014 0.116854966 0.038119663 0.1645007 0.18683195 -0.126878 0.18674353 -0.039737605 0.1572436 0.19006917 -0.042012002 0.18899046 -0.038983263 -0.17139515 0.16388758 -0.15710548 -0.040987704 0.017814284 0.018366773 0.15518063 0.18943293 -0.038879674 -0.15699567 -0.17122999 0.16767813
0.6726727 0.1672965 0.038354672 0.016284473 -0.16893679 0.11619418 0.16779016 0.040299084 -0.16902573 0.039681874 0.112546146 0.15418044 -0.040665567 0.18744428 -0.12911454 -0.043410193 0.16682294 -0.12959892 0.114616245 0.1890444 -0.04228697 0.1138179 0.18986161 0.01805912 0.11547438 -0.17000403 0.1571372 0.11695748 0.038177248 0.16462642 0.18698516 -0.12695123 0.18689702 -0.03973441 0.15736605 0.19021891 -0.042009946 0.18914321 -0.038978267 -0.17150716 0.16400845 -0.15720418 -0.04098364 0.017861497 0.018412903 0.15529835 0.18958338 -0.03887358 -0.15709418 -0.1713407 0.16780026
0.6736737 0.1674229 0.038413107 0.01632803 -0.1690472 0.11629505 0.16791436 0.040361322 -0.16913605 0.039743643 0.1126406 0.15429832 -0.040662896 0.18759543 -0.12918773 -0.043409526 0.16694413 -0.1296736 0.114714034 0.18919893 -0.042285364 0.113913536 0.19001374 0.018104404 0.11557199 -0.17011344 0.15725411 0.11706009 0.03823536 0.16475186 0.18713795 -0.1270243 0.18705048 -0.039730858 0.15748821 0.19036856 -0.042007744 0.18929566 -0.038973015 -0.17161883 0.16412915 -0.1573021 -0.040979646 0.017908428 0.018459048 0.15541571 0.18973313 -0.038867034 -0.15719226 -0.1714507 0.16792223
0.6746747 0.16754921 0.0384719 0.016371539 -0.1691571 0.11639601 0.16803804 0.04042344 -0.16924608 0.03980513 0.11273495 0.1544163 -0.040660165 0.18774627 -0.12926085 -0.04340847 0.16706528 -0.12974805 0.11481189 0.18935318 -0.042283457 0.11400903 0.19016594 0.018149821 0.11566919 -0.17022255 0.15737101 0.11716231 0.038292933 0.16487698 0.18729065 -0.12709703 0.18720353 -0.03972695 0.15761034 0.19051765 -0.04200551 0.18944761 -0.038967587 -0.17173013 0.16424954 -0.15739997 -0.04097533 0.017955698 0.018505253 0.15553282 0.18988256 -0.03886031 -0.15729022 -0.1715607 0.16804379
0.6756757 0.16767526 0.03853063 0.016415004 -0.16926655 0.1164969 0.16816147 0.040485475 -0.16935599 0.03986687 0.11282916 0.15453398 -0.04065717 0.18789686 -0.1293336 -0.04340757 0.16718625 -0.12982222 0.11490967 0.18950723 -0.042280957 0.11410432 0.19031756 0.018195493 0.11576632 -0.17033112 0.1574873 0.11726459 0.038350713 0.16500199 0.1874428 -0.1271694 0.18735601 -0.039722845 0.1577321 0.19066639 -0.04200301 0.18959928 -0.0389622 -0.17184092 0.16436955 -0.15749735 -0.040970888 0.018002689 0.018551502 0.15564974 0.19003193 -0.038853735 -0.15738754 -0.17167024 0.16816542
0.6766767 0.167801 0.038589202 0.01645847 -0.16937551 0.116597496 0.16828467 0.040547922 -0.16946544 0.039928433 0.11292345 0.15465128 -0.04065408 0.18804711 -0.12940592 -0.043406304 0.16730691 -0.12989585 0.11500718 0.18966094 -0.042278707 0.11419958 0.1904688 0.01824085 0.11586309 -0.17043954 0.15760334 0.1173668 0.038408674 0.1651268 0.1875946 -0.1272414 0.18750837 -0.039718922 0.15785374 0.19081494 -0.042000208 0.18975051 -0.038956296 -0.1719516 0.16448955 -0.15759434 -0.040966094 0.018050097 0.018598007 0.15576641 0.19018072 -0.038846713 -0.1574847 -0.17177953 0.16828664
0.6776777 0.16792664 0.038647786 0.016502205 -0.16948442 0.116698 0.16840774 0.040610265 -0.16957404 0.039990187 0.1130175 0.15476851 -0.040650915 0.18819694 -0.12947759 -0.043405022 0.1674273 -0.1299695 0.11510449 0.18981434 -0.042276382 0.11429457 0.1906199 0.018286254 0.11596013 -0.1705473 0.15771937 0.11746866 0.03846631 0.16525108 0.18774597 -0.1273132 0.18766029 -0.039714683 0.15797518 0.19096312 -0.04199739 0.18990152 -0.03895061 -0.17206189 0.16460893 -0.15769088 -0.04096143 0.018097116 0.018644288 0.15588287 0.19032939 -0.038839452 -0.15758154 -0.17188823 0.16840732
0.6786787 0.16805187 0.038706534 0.016545761 -0.16959281 0.116798155 0.16853042 0.040672313 -0.1696826 0.04005191 0.113111384 0.15488546 -0.040647265 0.1883465 -0.12954967 -0.04340326 0.16754729 -0.1300424 0.115201704 0.18996732 -0.042273656 0.114389546 0.19077061 0.018332135 0.116056636 -0.17065485 0.15783519 0.11757044 0.038524136 0.16537541 0.18789713 -0.12738459 0.1878118 -0.039709985 0.15809631 0.19111113 -0.041994385 0.190052 -0.038944542 -0.17217168 0.16472857 -0.15778722 -0.040956363 0.018144464 0.018690672 0.15599906 0.1904776 -0.038832087 -0.15767789 -0.1719966 0.1685282
0.6796797 0.16817677 0.03876534 0.016589556 -0.1697007 0.11689866 0.16865303 0.040734775 -0.16979079 0.040113505 0.11320515 0.15500231 -0.04064374 0.18849568 -0.1296208 -0.04340165 0.16766728 -0.13011535 0.11529884 0.19011989 -0.042271007 0.114484236 0.19092114 0.018377628 0.116153106 -0.17076202 0.15795065 0.117672116 0.038581945 0.16549926 0.18804781 -0.12745552 0.18796313 -0.039705403 0.15821728 0.19125861 -0.04199133 0.19020241 -0.038938083 -0.17228092 0.16484761 -0.15788315 -0.040951252 0.01819202 0.018737251 0.15611516 0.19062553 -0.038824588 -0.15777384 -0.17210454 0.1686486
0.6806807 0.16830166 0.038824014 0.01663332 -0.16980825 0.116998725 0.16877519 0.040797062 -0.16989866 0.04017505 0.113298796 0.15511867 -0.04063995 0.18864451 -0.12969193 -0.043399654 0.16778673 -0.13018793 0.11539575 0.19027227 -0.042267922 0.11457885 0.19107121 0.018423539 0.11624965 -0.17086838 0.15806606 0.11777384 0.038639862 0.16562293 0.18819837 -0.12752618 0.18811402 -0.03970048 0.15833792 0.19140583 -0.0419878 0.19035232 -0.038931742 -0.17238985 0.1649664 -0.15797876 -0.04094589 0.01823937 0.01878389 0.15623106 0.19077311 -0.038816985 -0.15786944 -0.17221215 0.16876882
0.6816817 0.16842626 0.03888285 0.016677309 -0.16991559 0.11709877 0.16889733 0.040859465 -0.1700059 0.04023709 0.113392346 0.15523504 -0.040635984 0.18879303 -0.12976252 -0.043397475 0.16790637 -0.13026007 0.11549272 0.19042432 -0.04226457 0.1146734 0.19122086 0.0184693 0.11634585 -0.17097512 0.15818118 0.11787519 0.038697872 0.16574652 0.18834856 -0.12759669 0.18826443 -0.03969533 0.15845849 0.19155265 -0.041984297 0.19050199 -0.038925227 -0.17249875 0.16508491 -0.1580739 -0.04094054 0.018286955 0.018830737 0.15634657 0.19092041 -0.038809143 -0.15796447 -0.17231901 0.16888884
0.6826827 0.16855048 0.038941573 0.016721252 -0.1700221 0.117198676 0.16901903 0.04092169 -0.170113 0.04029891 0.11348579 0.15535131 -0.04063178 0.1889411 -0.12983274 -0.0433953 0.1680255 -0.13033193 0.1155895 0.19057596 -0.042261217 0.114767775 0.19137032 0.018515347 0.11644203 -0.17108083 0.15829593 0.11797637 0.038755804 0.16586961 0.18849808 -0.12766661 0.1884145 -0.03969036 0.15857881 0.19169925 -0.041980706 0.19065131 -0.038918365 -0.1726068 0.16520317 -0.15816848 -0.040934596 0.018334439 0.018877435 0.15646194 0.19106716 -0.038800973 -0.15805961 -0.17242597 0.16900855
0.6836837 0.1686746 0.039000366 0.016765242 -0.1701284 0.11729842 0.16914092 0.040984184 -0.17021959 0.04036053 0.11357902 0.15546715 -0.04062742 0.18908888 -0.12990282 -0.043392867 0.16814455 -0.13040361 0.11568604 0.19072743 -0.042257953 0.11486221 0.19151942 0.018561287 0.116537996 -0.17118661 0.15841076 0.118077785 0.03881366 0.16599275 0.1886476 -0.1277362 0.18856439 -0.03968499 0.1586988 0.19184549 -0.041976728 0.19080037 -0.038911488 -0.1727146 0.16532144 -0.15826324 -0.0409288 0.01838207 0.018923985 0.15657735 0.19121389 -0.03879283 -0.15815407 -0.17253253 0.16912797
0.6846847 0.16879846 0.039059207 0.016809054 -0.17023468 0.11739806 0.16926214 0.041046575 -0.17032579 0.0404223 0.11367207 0.15558274 -0.040622767 0.18923621 -0.12997255 -0.043390423 0.16826318 -0.13047479 0.11578263 0.19087845 -0.042253986 0.114956275 0.19166812 0.018607154 0.11663406 -0.1712914 0.1585252 0.11817874 0.038871787 0.16611525 0.18879652 -0.1278056 0.18871391 -0.039679304 0.15881893 0.19199145 -0.0419726 0.19094895 -0.038904507 -0.17282216 0.16543911 -0.15835705 -0.040922854 0.018429764 0.018970802 0.15669207 0.19136001 -0.038784362 -0.15824819 -0.17263852 0.16924721
0.6856857 0.16892214 0.03911785 0.016853414 -0.17034023 0.117497705 0.16938324 0.04110904 -0.1704317 0.040484164 0.11376525 0.15569812 -0.040618263 0.18938339 -0.13004176 -0.043387514 0.16838154 -0.13054553 0.11587898 0.19102916 -0.042250186 0.11505051 0.19181673 0.01865344 0.1167297 -0.17139626 0.15863943 0.11827977 0.038929675 0.16623801 0.18894526 -0.1278747 0.18886316 -0.039673604 0.15893877 0.1921371 -0.041968428 0.19109729 -0.038896944 -0.17292938 0.16555688 -0.15845071 -0.040916473 0.018477485 0.019017726 0.15680693 0.191506 -0.038775984 -0.15834197 -0.17274413 0.1693663
0.6866867 0.16904557 0.03917657 0.016897421 -0.17044571 0.117596954 0.16950399 0.041171566 -0.1705372 0.04054601 0.11385805 0.15581338 -0.040613294 0.18953028 -0.130111 -0.043384515 0.16849984 -0.13061588 0.115975015 0.19117962 -0.042246014 0.115144394 0.19196467 0.018699514 0.116825506 -0.17150064 0.15875374 0.11838056 0.038987488 0.16636014 0.1890937 -0.12794325 0.18901198 -0.039667547 0.1590581 0.19228251 -0.041963924 0.1912455 -0.038889546 -0.17303617 0.16567416 -0.15854402 -0.040910233 0.018525505 0.019064678 0.15692154 0.19165166 -0.03876717 -0.15843524 -0.1728495 0.16948514
0.6876877 0.16916871 0.039235454 0.016941916 -0.17055039 0.11769617 0.16962479 0.041234016 -0.17064223 0.040607814 0.11395089 0.15592864 -0.040608283 0.1896765 -0.13017952 -0.04338141 0.16861789 -0.13068609 0.11607134 0.19132987 -0.042241797 0.11523824 0.19211261 0.01874571 0.11692099 -0.17160451 0.15886763 0.11848146 0.039045587 0.1664821 0.18924175 -0.12801172 0.18916057 -0.039661728 0.15917733 0.19242737 -0.041959498 0.19139312 -0.03888179 -0.17314252 0.16579138 -0.15863699 -0.040903553 0.018573243 0.019111631 0.15703575 0.19179691 -0.038758166 -0.15852831 -0.17295441 0.16960374
0.6886887 0.16929156 0.0392944 0.016986175 -0.17065506 0.11779552 0.16974516 0.041296497 -0.17074694 0.0406696 0.11404344 0.15604356 -0.040603105 0.18982269 -0.13024788 -0.043378238 0.16873568 -0.13075605 0.11616735 0.19147961 -0.042237327 0.11533179 0.19226031 0.018791994 0.117016435 -0.17170815 0.15898132 0.118581995 0.03910355 0.16660397 0.18938932 -0.12807979 0.18930857 -0.039655373 0.15929647 0.19257201 -0.0419547 0.19154064 -0.038873915 -0.17324825 0.1659082 -0.1587295 -0.040896907 0.018621204 0.019158764 0.15715009 0.19194199 -0.038748905 -0.15862088 -0.17305905 0.16972198
0.6896897 0.16941431 0.03935339 0.017030448 -0.17075893 0.11789447 0.16986525 0.041358918 -0.17085104 0.040731598 0.11413605 0.15615803 -0.04059757 0.18996862 -0.13031615 -0.043374564 0.1688532 -0.13082549 0.11626325 0.19162914 -0.042232644 0.11542529 0.19240765 0.018838385 0.11711168 -0.1718113 0.1590947 0.118682444 0.039161544 0.16672544 0.18953691 -0.12814747 0.18945651 -0.03964878 0.15941545 0.19271643 -0.04194969 0.1916876 -0.038866065 -0.17335379 0.16602486 -0.15882182 -0.04088983 0.018669032 0.019205807 0.1572641 0.19208655 -0.038739733 -0.15871324 -0.17316309 0.16984011
0.6906907 0.16953684 0.039412215 0.017074991 -0.17086267 0.11799342 0.16998535 0.04142165 -0.170955 0.040793415 0.11422838 0.15627235 -0.040591918 0.19011389 -0.13038366 -0.043370973 0.1689705 -0.1308948 0.11635909 0.19177833 -0.042227905 0.11551873 0.19255453 0.0188847 0.11720695 -0.17191412 0.159208 0.11878277 0.039219804 0.16684671 0.189684 -0.12821488 0.18960406 -0.039642274 0.15953422 0.19286053 -0.041944414 0.1918345 -0.038857654 -0.17345898 0.16614126 -0.15891364 -0.040882673 0.018717157 0.019253058 0.15737781 0.19223095 -0.038730476 -0.15880513 -0.17326654 0.16995814
0.6916917 0.1696591 0.039471366 0.017119367 -0.17096595 0.118092306 0.17010516 0.04148428 -0.1710585 0.040855475 0.1143207 0.15638663 -0.040586323 0.19025898 -0.13045084 -0.04336717 0.16908747 -0.13096353 0.11645498 0.19192716 -0.042222895 0.115612224 0.19270125 0.018931193 0.117301956 -0.17201655 0.15932125 0.1188832 0.0392778 0.16696794 0.18983069 -0.12828179 0.1897512 -0.03963569 0.1596527 0.19300434 -0.04193923 0.19198093 -0.038849555 -0.17356394 0.16625744 -0.15900494 -0.04087549 0.018765194 0.019300578 0.15749124 0.19237496 -0.03872071 -0.1588968 -0.17336988 0.17007576
0.6926927 0.16978121 0.039530415 0.017164148 -0.17106898 0.118190974 0.1702248 0.0415469 -0.1711617 0.04091735 0.11441292 0.15650076 -0.04058025 0.190404 -0.13051778 -0.04336314 0.16920446 -0.13103226 0.11655055 0.19207573 -0.042217977 0.11570533 0.19284761 0.018977733 0.11739695 -0.17211853 0.15943414 0.11898334 0.03933591 0.16708878 0.1899772 -0.12834856 0.18989815 -0.03962856 0.15977111 0.19314787 -0.041933905 0.19212718 -0.038840786 -0.17366825 0.16637343 -0.15909627 -0.04086798 0.01881329 0.01934774 0.15760474 0.19251877 -0.038710672 -0.1589879 -0.17347312 0.17019323
0.6936937 0.16990298 0.039589316 0.017208602 -0.17117156 0.11828967 0.17034416 0.04160965 -0.17126462 0.040979438 0.114505164 0.15661465 -0.040574092 0.19054848 -0.13058466 -0.04335895 0.16932088 -0.13110039 0.11664592 0.1922241 -0.042212684 0.11579867 0.19299367 0.019024316 0.117491886 -0.17222011 0.1595468 0.119083405 0.039394055 0.1672096 0.1901232 -0.12841477 0.19004488 -0.039621323 0.1598892 0.1932911 -0.04192824 0.19227308 -0.038832027 -0.1737723 0.16648923 -0.15918687 -0.040860333 0.018861579 0.019395277 0.15771787 0.19266212 -0.03870088 -0.15907836 -0.17357554 0.17031048
0.6946947 0.17002457 0.03964823 0.017253382 -0.17127357 0.11838812 0.17046316 0.041672383 -0.17136677 0.041041244 0.11459707 0.15672842 -0.040567663 0.1906925 -0.13065091 -0.043354593 0.1694374 -0.13116843 0.1167412 0.19237204 -0.04220702 0.11589187 0.19313939 0.019071152 0.11758659 -0.17232138 0.15965931 0.11918345 0.039452378 0.16732985 0.19026919 -0.12848094 0.190191 -0.039613806 0.16000736 0.19343394 -0.04192228 0.19241877 -0.03882314 -0.173876 0.16660464 -0.15927705 -0.04085255 0.018910034 0.019442646 0.15783072 0.19280551 -0.038690515 -0.15916885 -0.17367764 0.1704274
0.6956957 0.17014617 0.039707355 0.017298194 -0.17137548 0.11848671 0.17058216 0.041735116 -0.17146881 0.041103538 0.114688836 0.1568419 -0.040561188 0.19083656 -0.13071707 -0.04335012 0.16955368 -0.13123578 0.11683663 0.19251981 -0.0422014 0.115984336 0.19328496 0.019117948 0.11768131 -0.17242233 0.1597717 0.11928325 0.039510507 0.16745022 0.19041462 -0.1285467 0.19033699 -0.03960648 0.1601251 0.1935766 -0.04191627 0.19256407 -0.038813874 -0.17397931 0.16671996 -0.15936705 -0.040844604 0.018958295 0.019490331 0.1579436 0.19294849 -0.038680255 -0.15925898 -0.17377937 0.17054425
0.6966967 0.17026727 0.039766513 0.017343005 -0.17147678 0.11858485 0.17070082 0.04179772 -0.1715704 0.041165315 0.11478077 0.1569553 -0.040554594 0.19098002 -0.13078281 -0.043345317 0.16966963 -0.13130291 0.11693174 0.19266705 -0.04219545 0.116077185 0.19343023 0.019164756 0.1177758 -0.17252275 0.1598838 0.11938294 0.039568737 0.16757011 0.19055973 -0.12861209 0.19048265 -0.039598558 0.16024265 0.19371903 -0.041910052 0.19270921 -0.038804553 -0.1740821 0.16683504 -0.15945664 -0.04083644 0.019006748 0.019537928 0.15805626 0.19309084 -0.038669772 -0.1593485 -0.17388083 0.17066091
0.6976977 0.17038828 0.039825503 0.017387994 -0.17157772 0.11868316 0.17081936 0.041860662 -0.17167163 0.04122755 0.11487252 0.15706824 -0.040547717 0.19112334 -0.1308482 -0.043340277 0.16978551 -0.13136993 0.11702681 0.19281438 -0.04218962 0.11616991 0.193575 0.019211622 0.11787038 -0.1726229 0.15999575 0.11948263 0.039627165 0.16769007 0.1907048 -0.12867695 0.19062792 -0.039590847 0.16036032 0.19386105 -0.04190378 0.19285384 -0.0387952 -0.17418481 0.16694987 -0.15954566 -0.040827986 0.019055009 0.019585673 0.15816882 0.1932332 -0.038658887 -0.15943775 -0.17398193 0.17077741
0.6986987 0.17050907 0.03988473 0.017432822 -0.17167833 0.118781365 0.17093769 0.04192361 -0.17177244 0.041289918 0.114964075 0.15718117 -0.040540826 0.19126621 -0.13091308 -0.043335173 0.16990112 -0.13143663 0.11712186 0.19296125 -0.042183314 0.11626269 0.19371971 0.019258685 0.117964484 -0.1727225 0.16010763 0.11958217 0.039685473 0.16780964 0.19084927 -0.12874153 0.1907732 -0.039582536 0.16047761 0.19400276 -0.041897114 0.19299798 -0.03878543 -0.17428693 0.16706453 -0.15963472 -0.040819593 0.019103779 0.019633329 0.15828091 0.1933751 -0.038647883 -0.15952682 -0.17408238 0.17089352
0.6996997 0.17062968 0.0399438 0.01747805 -0.17177837 0.118879445 0.17105572 0.041986447 -0.17187285 0.041351844 0.11505553 0.157294 -0.040533397 0.19140896 -0.13097775 -0.043329805 0.17001651 -0.13150284 0.117216624 0.19310772 -0.0421771 0.1163552 0.19386412 0.01930573 0.11805873 -0.17282176 0.16021912 0.11968162 0.03974375 0.16792887 0.19099349 -0.12880589 0.19091764 -0.039574165 0.16059472 0.1941442 -0.04189048 0.19314231 -0.03877548 -0.17438857 0.16717903 -0.15972318 -0.040810935 0.019152218 0.019681191 0.15839297 0.1935168 -0.038637012 -0.15961534 -0.17418271 0.17100948
0.7007007 0.17075004 0.040003177 0.017523145 -0.17187822 0.1189772 0.17117362 0.042049363 -0.1719727 0.041414186 0.11514689 0.15740666 -0.04052588 0.19155125 -0.13104223 -0.043324497 0.17013173 -0.13156864 0.117311284 0.19325408 -0.042170465 0.11644762 0.19400817 0.019352883 0.118152805 -0.17292063 0.1603308 0.11978102 0.03980221 0.1680481 0.19113761 -0.12887001 0.19106212 -0.03956581 0.16071145 0.19428547 -0.041883487 0.19328609 -0.038765486 -0.17449024 0.16729319 -0.15981126 -0.040801916 0.019200986 0.019729204 0.15850481 0.19365825 -0.03862559 -0.15970351 -0.17428257 0.17112531
0.7017017 0.17087041 0.04006221 0.017568465 -0.17197783 0.11907518 0.17129128 0.042112295 -0.17207246 0.041476216 0.11523833 0.15751895 -0.0405183 0.19169341 -0.13110621 -0.04331884 0.17024672 -0.13163415 0.11740595 0.19340003 -0.04216362 0.116539866 0.19415194 0.019400096 0.11824682 -0.17301911 0.16044194 0.1198802 0.039860595 0.16816688 0.19128132 -0.12893358 0.19120632 -0.039557293 0.16082832 0.19442627 -0.041876376 0.19342971 -0.03875518 -0.17459108 0.16740732 -0.15989892 -0.040792808 0.019249784 0.019776877 0.1586166 0.19379924 -0.03861408 -0.15979137 -0.1743823 0.17124088
0.7027027 0.17099026 0.040121697 0.017613798 -0.1720768 0.11917285 0.1714088 0.04217528 -0.1721719 0.04153856 0.1153295 0.15763113 -0.040510483 0.19183524 -0.13116983 -0.043312937 0.17036135 -0.13169931 0.117500745 0.19354557 -0.042156942 0.11663208 0.1942956 0.019447455 0.11834073 -0.17311749 0.16055314 0.11997941 0.039919112 0.16828586 0.19142444 -0.12899697 0.19135018 -0.03954843 0.16094495 0.19456682 -0.04186898 0.19357297 -0.038744815 -0.17469177 0.16752104 -0.15998633 -0.04078361 0.019298432 0.019825263 0.15872806 0.19394018 -0.03860243 -0.15987882 -0.17448135 0.17135628
0.7037037 0.17111011 0.040181 0.017659133 -0.1721753 0.11927041 0.17152604 0.042238347 -0.17227067 0.041601017 0.11542058 0.15774308 -0.040502623 0.19197652 -0.13123335 -0.043306924 0.17047593 -0.13176419 0.11759508 0.1936911 -0.042149533 0.116724044 0.1944389 0.019494785 0.118434645 -0.17321503 0.16066395 0.12007859 0.039977554 0.16840431 0.1915678 -0.12905976 0.19149376 -0.039539374 0.16106129 0.19470711 -0.04186172 0.19371605 -0.038734104 -0.17479198 0.16763467 -0.16007313 -0.04077407 0.019347634 0.019873261 0.15883958 0.19408058 -0.03859053 -0.15996589 -0.17457998 0.17147157
0.7047047 0.17122965 0.040240306 0.017704556 -0.17227364 0.11936795 0.17164324 0.042301606 -0.17236914 0.041663196 0.115511596 0.15785502 -0.0404943 0.19211777 -0.13129629 -0.043300673 0.17059033 -0.13182873 0.11768945 0.19383636 -0.042142317 0.11681597 0.19458176 0.019542176 0.118528195 -0.17331234 0.16077456 0.120177425 0.04003601 0.16852261 0.19171031 -0.12912247 0.19163686 -0.039530125 0.16117752 0.19484726 -0.041853998 0.19385853 -0.038723335 -0.17489177 0.16774812 -0.16015965 -0.040764485 0.019396583 0.019921603 0.1589505 0.19422078 -0.038578514 -0.16005227 -0.1746782 0.1715866
0.7057057 0.17134908 0.0402997 0.017750159 -0.1723716 0.11946553 0.17176011 0.042364597 -0.17246735 0.0417256 0.11560224 0.15796676 -0.040486064 0.19225843 -0.13135907 -0.043294337 0.1707045 -0.13189314 0.11778376 0.1939813 -0.04213477 0.11690799 0.19472447 0.019589745 0.11862192 -0.17340913 0.16088524 0.12027632 0.040094692 0.16864082 0.1918528 -0.1291846 0.19177972 -0.039520636 0.16129375 0.19498712 -0.041846186 0.19400111 -0.0387124 -0.1749914 0.16786134 -0.16024591 -0.040754706 0.019445723 0.019969871 0.15906154 0.1943607 -0.03856624 -0.16013898 -0.17477612 0.17170127
0.7067067 0.17146824 0.040359214 0.01779579 -0.17246926 0.1195629 0.17187671 0.04242781 -0.17256507 0.04178802 0.11569318 0.15807822 -0.04047749 0.19239928 -0.13142124 -0.0432877 0.17081858 -0.13195688 0.11787798 0.19412576 -0.04212718 0.11699975 0.19486703 0.01963727 0.11871536 -0.17350578 0.16099572 0.12037519 0.04015317 0.16875884 0.191995 -0.12924656 0.19192247 -0.039511207 0.1614096 0.19512665 -0.041838072 0.19414333 -0.038701154 -0.17509042 0.16797416 -0.16033193 -0.040744565 0.019494835 0.02001823 0.15917239 0.19450045 -0.038553953 -0.16022477 -0.17487375 0.17181575
0.7077077 0.17158745 0.040418595 0.0178415 -0.17256622 0.11966002 0.1719932 0.042490996 -0.1726623 0.041850407 0.11578386 0.15818954 -0.04046891 0.19253936 -0.13148336 -0.04328082 0.1709323 -0.13202062 0.117972136 0.19426997 -0.04211937 0.11709158 0.1950091 0.019684885 0.11880897 -0.17360201 0.16110605 0.12047374 0.04021194 0.16887659 0.19213694 -0.12930818 0.19206487 -0.039501272 0.16152528 0.19526589 -0.041829992 0.19428523 -0.038689908 -0.17518903 0.16808692 -0.16041748 -0.04073434 0.01954395 0.020066675 0.15928303 0.19464003 -0.038541414 -0.16031043 -0.17497084 0.17193024
0.7087087 0.17170635 0.040478002 0.01788731 -0.17266288 0.11975726 0.17210972 0.04255434 -0.1727592 0.041912884 0.11587452 0.15830064 -0.040459827 0.19267933 -0.13154502 -0.043274097 0.17104581 -0.13208379 0.11806632 0.1944141 -0.04211117 0.11718331 0.19515096 0.019732783 0.11890223 -0.17369764 0.16121612 0.12057253 0.040270515 0.16899404 0.19227855 -0.12936956 0.1922068 -0.039491456 0.161641 0.19540481 -0.041821375 0.19442667 -0.038678423 -0.17528763 0.16819952 -0.16050255 -0.040724054 0.019593196 0.020115169 0.15939361 0.19477902 -0.038528513 -0.16039547 -0.17506748 0.17204458
0.7097097 0.17182483 0.040537532 0.017933168 -0.17275928 0.11985453 0.17222573 0.04261768 -0.17285573 0.04197536 0.115965016 0.15841171 -0.04045074 0.19281903 -0.13160634 -0.043266863 0.17115916 -0.13214664 0.11816018 0.1945579 -0.04210301 0.11727478 0.19529267 0.019780666 0.11899558 -0.17379302 0.16132584 0.120671056 0.040329304 0.16911152 0.19241992 -0.12943059 0.19234855 -0.039481282 0.1617563 0.19554348 -0.041812755 0.19456817 -0.038666714 -0.17538545 0.16831194 -0.16058739 -0.04071344 0.019642606 0.020163763 0.15950394 0.19491802 -0.038515586 -0.16048048 -0.17516397 0.17215843
0.7107107 0.17194338 0.04059718 0.017979143 -0.17285515 0.11995147 0.17234185 0.042680923 -0.1729521 0.042037927 0.116055556 0.15852255 -0.040441718 0.19295849 -0.13166745 -0.043259613 0.17127244 -0.13220936 0.11825407 0.19470139 -0.042094752 0.11736636 0.19543405 0.019828431 0.11908867 -0.17388794 0.16143572 0.12076947 0.040388107 0.16922855 0.19256096 -0.1294911 0.19249025 -0.03947084 0.16187163 0.19568215 -0.041804258 0.19470914 -0.03865484 -0.17548312 0.168424 -0.1606715 -0.040702704 0.019692076 0.020212539 0.15961413 0.19505654 -0.03850215 -0.16056487 -0.17525993 0.17227258
0.7117117 0.17206162 0.04065683 0.018025074 -0.17295071 0.12004837 0.17245758 0.04274442 -0.17304796 0.04210048 0.11614598 0.15863325 -0.040432036 0.1930977 -0.13172804 -0.04325208 0.17138547 -0.13227148 0.11834775 0.19484466 -0.042086046 0.11745769 0.19557515 0.019876583 0.119181775 -0.17398264 0.16154534 0.12086792 0.040446937 0.16934554 0.1927017 -0.12955147 0.19263151 -0.039460354 0.1619868 0.19582015 -0.04179515 0.1948498 -0.03864261 -0.17558019 0.16853605 -0.16075571 -0.040691704 0.019741504 0.02026133 0.15972412 0.19519483 -0.03848901 -0.16064896 -0.17535563 0.17238607
0.7127127 0.17217958 0.040716555 0.018071169 -0.17304577 0.12014522 0.17257312 0.042807844 -0.17314315 0.042163167 0.11623624 0.15874362 -0.040422473 0.19323643 -0.13178842 -0.043244205 0.17149831 -0.13233331 0.11844153 0.19498771 -0.042077232 0.11754894 0.195716 0.019924676 0.11927479 -0.17407684 0.16165482 0.12096619 0.040505845 0.16946235 0.19284211 -0.12961113 0.19277239 -0.039449822 0.16210175 0.19595806 -0.041785993 0.19499053 -0.038630184 -0.17567708 0.16864799 -0.1608394 -0.040680625 0.019791272 0.020310163 0.159834 0.19533293 -0.038475428 -0.16073257 -0.1754509 0.1724995
0.7137137 0.17229757 0.040776204 0.018117445 -0.1731405 0.12024209 0.17268851 0.042871326 -0.1732382 0.042225808 0.11632644 0.15885419 -0.040412407 0.19337505 -0.13184848 -0.04323654 0.17161107 -0.13239487 0.118535265 0.1951306 -0.04206811 0.117639996 0.19585654 0.019972708 0.11936748 -0.1741709 0.16176397 0.121064484 0.040564664 0.1695789 0.19298251 -0.1296709 0.19291303 -0.039438646 0.16221653 0.19609578 -0.041776646 0.1951308 -0.038617685 -0.17577349 0.16875948 -0.16092254 -0.040669207 0.019840758 0.020359075 0.15994373 0.19547078 -0.038461722 -0.16081575 -0.17554563 0.17261279
0.7147147 0.17241557 0.040835794 0.018163601 -0.17323494 0.12033867 0.17280374 0.04293496 -0.17333293 0.04228863 0.11641668 0.15896444 -0.040402353 0.19351332 -0.13190818 -0.043228455 0.17172343 -0.13245614 0.11862863 0.19527297 -0.042059086 0.117731236 0.19599698 0.020021157 0.11946056 -0.17426413 0.161873 0.121162474 0.04062369 0.16969527 0.19312231 -0.12973033 0.19305335 -0.03942752 0.16233107 0.19623314 -0.04176728 0.19527091 -0.038605113 -0.1758696 0.1688709 -0.16100545 -0.04065771 0.019890556 0.020408133 0.16005327 0.19560803 -0.038447693 -0.16089873 -0.17564009 0.17272592
0.7157157 0.1725331 0.040895622 0.018209964 -0.17332904 0.12043537 0.17291874 0.042998593 -0.17342694 0.04235142 0.11650655 0.15907441 -0.040392075 0.19365148 -0.1319675 -0.04322 0.1718357 -0.13251707 0.118722156 0.19541505 -0.042049766 0.11782253 0.19613703 0.02006934 0.119553275 -0.17435732 0.1619822 0.121260785 0.040682744 0.16981159 0.193262 -0.12978908 0.19319351 -0.039416317 0.16244568 0.19637041 -0.041757368 0.19541043 -0.038592093 -0.17596535 0.1689821 -0.16108787 -0.040646143 0.01994043 0.020457253 0.16016255 0.1957453 -0.038433496 -0.16098131 -0.17573428 0.17283887
0.7167167 0.17265043 0.040955525 0.0182563 -0.17342271 0.12053198 0.17303365 0.043062363 -0.17352095 0.042414185 0.11659668 0.15918437 -0.040381663 0.1937892 -0.1320264 -0.043211527 0.17194766 -0.1325776 0.11881541 0.19555718 -0.04204021 0.11791347 0.19627687 0.020117836 0.11964601 -0.17444985 0.16209094 0.121358566 0.040741667 0.1699276 0.19340141 -0.12984775 0.19333333 -0.039405026 0.16255999 0.19650725 -0.04174751 0.19555004 -0.038579088 -0.17606051 0.16909324 -0.16117 -0.04063429 0.019990275 0.020506296 0.16027172 0.19588265 -0.038419463 -0.16106364 -0.17582801 0.17295161
0.7177177 0.17276756 0.04101556 0.018302828 -0.17351584 0.12062858 0.1731485 0.043125995 -0.17361437 0.042477153 0.11668655 0.15929402 -0.04037115 0.19392659 -0.13208517 -0.043202948 0.17205977 -0.13263775 0.11890887 0.19569884 -0.04203056 0.11800425 0.19641642 0.020166256 0.11973841 -0.17454198 0.16219956 0.121456444 0.040800888 0.17004351 0.19354044 -0.12990591 0.1934729 -0.039393224 0.16267423 0.19664383 -0.041737355 0.19568905 -0.038565885 -0.17615558 0.16920416 -0.1612518 -0.04062223 0.020040298 0.020555655 0.16038102 0.19601935 -0.03840488 -0.16114563 -0.17592138 0.17306425
0.7187187 0.17288491 0.04107526 0.01834946 -0.17360857 0.12072479 0.1732629 0.043189656 -0.17370737 0.042539768 0.1167762 0.15940364 -0.04036029 0.1940638 -0.13214342 -0.04319409 0.17217131 -0.13269757 0.119002074 0.19584021 -0.042020585 0.1180951 0.1965559 0.020214992 0.11983095 -0.17463398 0.1623081 0.12155435 0.040859796 0.17015943 0.19367924 -0.12996387 0.19361219 -0.039381485 0.16278826 0.19678023 -0.04172714 0.195828 -0.03855233 -0.17625012 0.16931483 -0.16133325 -0.0406099 0.020090306 0.020605028 0.1604899 0.19615597 -0.038390413 -0.16122685 -0.17601416 0.17317665
0.7197197 0.1730014 0.04113534 0.018396229 -0.17370078 0.12082122 0.1733774 0.0432535 -0.17380013 0.04260274 0.11686594 0.15951294 -0.04034937 0.19420066 -0.13220157 -0.043184992 0.17228298 -0.13275725 0.119095065 0.19598152 -0.04201049 0.118185855 0.1966949 0.020263711 0.11992327 -0.17472552 0.16241656 0.12165186 0.04091921 0.17027487 0.19381781 -0.13002142 0.19375128 -0.039369177 0.16290228 0.19691633 -0.041716643 0.19596685 -0.038538665 -0.17634414 0.16942526 -0.16141436 -0.04059751 0.020140478 0.020654446 0.16059862 0.19629206 -0.038375203 -0.16130821 -0.176107 0.1732889
0.7207207 0.17311832 0.041195247 0.018443115 -0.17379318 0.12091755 0.17349154 0.04331736 -0.17389251 0.0426658 0.11695569 0.15962246 -0.040338155 0.19433728 -0.1322592 -0.043175776 0.17239447 -0.13281661 0.11918824 0.19612265 -0.04200016 0.118276484 0.19683374 0.02031228 0.120015435 -0.17481667 0.16252477 0.12174986 0.04097852 0.1703903 0.1939562 -0.1300785 0.19388999 -0.039356843 0.16301584 0.19705243 -0.041706014 0.1961055 -0.038524985 -0.17643814 0.16953555 -0.16149491 -0.040584885 0.020190949 0.02070407 0.16070716 0.19642794 -0.0383602 -0.16138901 -0.17619894 0.173401
0.7217217 0.17323478 0.04125533 0.018489912 -0.17388496 0.121013634 0.17360546 0.043381304 -0.17398441 0.042728815 0.11704521 0.15973154 -0.04032685 0.19447376 -0.13231649 -0.043166272 0.17250559 -0.13287552 0.119281344 0.196263 -0.041989572 0.11836704 0.19697233 0.020361254 0.12010813 -0.1749073 0.16263278 0.12184737 0.041037682 0.17050529 0.1940941 -0.13013566 0.19402848 -0.03934458 0.16312948 0.19718775 -0.041695144 0.19624339 -0.038510833 -0.17653148 0.16964573 -0.16157535 -0.040572178 0.020241018 0.020753654 0.16081563 0.1965639 -0.03834493 -0.16146909 -0.17629081 0.17351288
0.7227227 0.17335123 0.041315544 0.018536918 -0.17397591 0.121109806 0.17371945 0.04344528 -0.17407604 0.042791862 0.11713469 0.1598405 -0.040315185 0.19461001 -0.13237348 -0.043156743 0.17261678 -0.13293421 0.11937422 0.1964036 -0.04197903 0.11845755 0.19711077 0.020410107 0.120200224 -0.17499754 0.16274087 0.12194498 0.041097023 0.17062022 0.19423194 -0.13019216 0.19416663 -0.039331857 0.16324314 0.19732338 -0.04168414 0.19638152 -0.03849662 -0.17662436 0.16975571 -0.16165528 -0.040559106 0.020291535 0.020803176 0.16092427 0.19669919 -0.038329512 -0.16154937 -0.176382 0.17362459
0.7237237 0.17346752 0.041375898 0.018583985 -0.17406707 0.12120582 0.17383313 0.04350926 -0.17416713 0.042855237 0.11722429 0.15994939 -0.040303532 0.19474584 -0.13243014 -0.04314681 0.17272767 -0.13299221 0.119467154 0.1965439 -0.041968234 0.11854815 0.19724894 0.020459395 0.12029225 -0.17508757 0.16284853 0.1220422 0.04115651 0.17073518 0.19436947 -0.13024832 0.19430459 -0.039318968 0.16335654 0.19745849 -0.04167297 0.19651933 -0.03848227 -0.17671716 0.16986543 -0.16173464 -0.040545747 0.020341797 0.020853177 0.1610322 0.19683468 -0.038313914 -0.16162883 -0.17647305 0.17373614
0.7247247 0.17358337 0.04143601 0.01863117 -0.17415765 0.121301845 0.17394675 0.043573353 -0.17425773 0.042918224 0.11731374 0.16005793 -0.04029154 0.19488148 -0.13248657 -0.04313704 0.17283827 -0.13305023 0.11956014 0.19668393 -0.04195693 0.118638515 0.1973868 0.020508457 0.12038443 -0.17517717 0.16295607 0.12213976 0.041216034 0.1708497 0.19450678 -0.1303043 0.19444244 -0.039306004 0.1634696 0.19759361 -0.04166155 0.19665685 -0.03846764 -0.1768094 0.1699751 -0.16181399 -0.04053261 0.02039273 0.02090295 0.16114028 0.19696945 -0.038298108 -0.16170819 -0.17656378 0.1738476
0.7257257 0.1736993 0.04149623 0.018678593 -0.17424771 0.12139795 0.17405999 0.04363751 -0.17434834 0.04298145 0.1174031 0.16016662 -0.04027937 0.19501685 -0.13254264 -0.043126702 0.17294882 -0.13310787 0.11965287 0.19682366 -0.041945793 0.11872892 0.19752438 0.02055764 0.12047637 -0.17526624 0.16306381 0.12223699 0.041275524 0.17096418 0.1946437 -0.13035975 0.19457988 -0.039292846 0.16358283 0.19772829 -0.04164986 0.19679415 -0.03845281 -0.17690106 0.17008448 -0.16189265 -0.040518925 0.02044332 0.0209531 0.16124822 0.19710411 -0.038282167 -0.16178703 -0.176654 0.17395885
0.7267267 0.17381501 0.04155664 0.018725764 -0.17433721 0.121493675 0.17417319 0.043701906 -0.17443818 0.043044943 0.11749218 0.16027519 -0.040266916 0.19515194 -0.1325983 -0.04311628 0.17305927 -0.13316497 0.11974542 0.19696301 -0.04193428 0.11881906 0.1976618 0.02060697 0.120568186 -0.17535518 0.16317105 0.122334376 0.041334894 0.17107838 0.1947805 -0.13041498 0.19471723 -0.03927942 0.16369575 0.19786248 -0.04163808 0.19693103 -0.03843799 -0.17699279 0.17019375 -0.1619712 -0.04050509 0.020494075 0.021003116 0.16135587 0.19723885 -0.038265914 -0.16186546 -0.17674373 0.17406988
0.7277277 0.17393064 0.041617155 0.01877304 -0.17442681 0.121589445 0.17428629 0.04376593 -0.17452794 0.043108348 0.117581464 0.16038355 -0.04025428 0.19528686 -0.13265346 -0.043105703 0.17316969 -0.13322206 0.119838014 0.19710235 -0.04192259 0.11890938 0.19779892 0.020656347 0.12066026 -0.17544362 0.1632784 0.12243164 0.041394625 0.17119254 0.19491695 -0.13047 0.19485408 -0.03926588 0.16380857 0.19799678 -0.04162612 0.19706771 -0.038422715 -0.17708406 0.17030282 -0.16204926 -0.040491194 0.020544728 0.021053204 0.16146357 0.19737296 -0.038249522 -0.16194378 -0.17683327 0.17418073
0.7287287 0.17404608 0.041677434 0.018820763 -0.17451574 0.12168518 0.17439929 0.043830324 -0.17461717 0.043171633 0.11767045 0.16049165 -0.04024178 0.19542131 -0.13270868 -0.04309492 0.17327967 -0.13327861 0.11993055 0.1972415 -0.041910723 0.11899954 0.19793606 0.020705963 0.120751984 -0.17553161 0.16338569 0.122528836 0.04145447 0.1713067 0.19505322 -0.13052449 0.19499081 -0.03925193 0.16392101 0.19813077 -0.04161404 0.1972043 -0.038407173 -0.17717461 0.17041185 -0.1621269 -0.040476996 0.020595722 0.021103384 0.16157107 0.1975071 -0.038232762 -0.16202153 -0.17692216 0.17429172
0.7297297 0.17416123 0.04173813 0.018868215 -0.17460436 0.12178089 0.17451191 0.043894704 -0.17470586 0.04323514 0.11775966 0.16059944 -0.040228583 0.19555572 -0.13276334 -0.043084048 0.17338973 -0.13333474 0.1200232 0.19738011 -0.041898776 0.119089514 0.19807261 0.020755442 0.12084365 -0.17561923 0.16349241 0.12262594 0.041514184 0.17142057 0.19518937 -0.13057858 0.19512708 -0.03923803 0.16403374 0.19826458 -0.041601576 0.19734056 -0.03839196 -0.17726515 0.17052065 -0.16220438 -0.040462654 0.020646833 0.02115374 0.16167843 0.19764091 -0.038216077 -0.16209881 -0.17701106 0.17440228
0.7307307 0.17427632 0.041798647 0.018915953 -0.17469266 0.1218765 0.17462456 0.043959245 -0.17479451 0.043298505 0.11784859 0.16070738 -0.040215533 0.19568989 -0.13281769 -0.0430728 0.17349933 -0.13339064 0.12011561 0.1975188 -0.04188664 0.119179554 0.1982092 0.020805057 0.12093529 -0.17570642 0.16359939 0.12272277 0.041574035 0.17153406 0.19532502 -0.13063255 0.1952635 -0.03922396 0.1641461 0.19839802 -0.041588962 0.19747655 -0.038376 -0.17735499 0.17062919 -0.16228133 -0.040448222 0.020697694 0.021204159 0.1617857 0.19777441 -0.03819918 -0.16217585 -0.17709932 0.17451267
0.7317317 0.17439131 0.041859224 0.01896381 -0.1747804 0.1219721 0.17473681 0.04402375 -0.17488258 0.043362267 0.11793773 0.16081513 -0.0402023 0.19582365 -0.13287175 -0.043061484 0.17360896 -0.13344628 0.120207995 0.19765708 -0.041874025 0.11926954 0.19834535 0.020855032 0.12102702 -0.17579325 0.16370606 0.122819856 0.041633777 0.17164767 0.19546029 -0.13068599 0.1953992 -0.039209582 0.16425845 0.19853142 -0.041576304 0.1976123 -0.03836016 -0.17744459 0.17073767 -0.16235799 -0.040433373 0.020749135 0.021254623 0.16189273 0.19790775 -0.038181867 -0.16225275 -0.17718749 0.17462295
0.7327327 0.17450607 0.04191974 0.019011607 -0.17486787 0.12206761 0.17484929 0.044088308 -0.17497014 0.043425806 0.11802652 0.16092286 -0.040188715 0.19595732 -0.13292529 -0.04304991 0.17371835 -0.13350137 0.12030049 0.1977953 -0.04186154 0.11935942 0.1984815 0.020904886 0.121118285 -0.17587969 0.16381267 0.12291672 0.041693777 0.17176098 0.19559568 -0.13073915 0.1955349 -0.039194904 0.16437064 0.19866423 -0.04156336 0.1977481 -0.038343992 -0.17753385 0.17084584 -0.16243412 -0.040418297 0.020800503 0.021305427 0.16199963 0.19804068 -0.038164526 -0.16232887 -0.17727485 0.17473307
0.7337337 0.17462087 0.041980434 0.019059703 -0.17495485 0.12216302 0.17496122 0.044153016 -0.17505752 0.043489467 0.11811543 0.16103035 -0.040175006 0.19609053 -0.13297883 -0.04303802 0.17382756 -0.13355623 0.120392576 0.19793314 -0.041848868 0.11944908 0.19861741 0.020954784 0.12120989 -0.17596582 0.1639191 0.123013526 0.04175352 0.17187423 0.19573082 -0.13079199 0.1956705 -0.039180137 0.16448246 0.19879723 -0.041550044 0.1978833 -0.038327646 -0.17762259 0.17095417 -0.16250993 -0.04040339 0.02085184 0.021356188 0.16210657 0.19817373 -0.03814718 -0.16240506 -0.17736201 0.17484306
0.7347347 0.17473511 0.042041328 0.019107651 -0.17504163 0.12225846 0.17507346 0.044217665 -0.17514437 0.04355308 0.1182039 0.16113757 -0.04016115 0.1962239 -0.13303162 -0.04302621 0.17393678 -0.1336109 0.12048482 0.19807073 -0.04183561 0.11953902 0.19875287 0.021005025 0.12130131 -0.1760515 0.16402538 0.12311033 0.041813876 0.17198709 0.19586545 -0.13084453 0.1958057 -0.039165057 0.16459456 0.1989299 -0.041536637 0.19801846 -0.038311135 -0.17771107 0.17106217 -0.16258556 -0.04038796 0.020903178 0.02140692 0.16221343 0.19830623 -0.038129244 -0.16248046 -0.17744906 0.17495303
0.7357357 0.17484945 0.04210211 0.019155955 -0.17512782 0.12235379 0.1751851 0.044282418 -0.17523092 0.043617096 0.11829273 0.161245 -0.04014686 0.19635668 -0.13308434 -0.04301395 0.17404573 -0.13366513 0.12057688 0.19820808 -0.041822653 0.11962874 0.19888818 0.021055045 0.12139262 -0.17613687 0.16413164 0.12320721 0.041873712 0.17210019 0.19599995 -0.13089684 0.19594072 -0.039149992 0.1647065 0.19906208 -0.04152319 0.19815332 -0.03829428 -0.17779922 0.17116994 -0.16266048 -0.040372394 0.020954873 0.02145789 0.16231981 0.19843867 -0.038111348 -0.16255565 -0.1775352 0.17506266
0.7367367 0.17496377 0.042163093 0.019204246 -0.1752139 0.12244907 0.1752967 0.044347174 -0.17531717 0.04368098 0.11838149 0.1613519 -0.0401328 0.19648944 -0.1331368 -0.04300166 0.17415453 -0.13371886 0.120668925 0.1983454 -0.041809026 0.11971849 0.1990233 0.021105465 0.12148395 -0.17622176 0.16423766 0.12330386 0.041934084 0.17221293 0.19613439 -0.13094851 0.19607554 -0.039134704 0.16481806 0.19919442 -0.041509457 0.19828805 -0.038277384 -0.17788698 0.17127764 -0.1627354 -0.04035681 0.021006567 0.02150883 0.16242632 0.19857088 -0.03809317 -0.16263045 -0.17762122 0.17517222
0.7377377 0.17507763 0.042224042 0.019252669 -0.17529921 0.12254431 0.17540845 0.04441224 -0.1754028 0.043744612 0.11846999 0.16145891 -0.040118165 0.19662163 -0.13318881 -0.042989176 0.17426339 -0.13377255 0.12076107 0.19848235 -0.04179556 0.119807996 0.19915828 0.021155825 0.12157533 -0.17630641 0.1643437 0.12340047 0.041994154 0.17232546 0.19626825 -0.131 0.19621007 -0.039119028 0.16492994 0.19932634 -0.041495364 0.19842255 -0.038260307 -0.17797436 0.17138505 -0.16280979 -0.04034081 0.021058293 0.021559918 0.16253266 0.1987027 -0.038074933 -0.16270499 -0.17770688 0.1752817
0.7387387 0.17519179 0.042284932 0.019301139 -0.1753845 0.1226393 0.17551994 0.044477083 -0.17548834 0.043808687 0.1185587 0.16156577 -0.040103637 0.19675384 -0.13324034 -0.042976275 0.17437175 -0.13382572 0.120853215 0.1986191 -0.04178159 0.11989747 0.19929303 0.021206232 0.121666476 -0.17639038 0.16444951 0.12349711 0.04205448 0.1724379 0.19640198 -0.13105114 0.1963442 -0.039103337 0.165041 0.19945814 -0.04148145 0.19855666 -0.038242977 -0.17806135 0.17149232 -0.16288376 -0.040324755 0.021110214 0.021611009 0.16263883 0.19883439 -0.03805638 -0.16277911 -0.17779228 0.17539085
0.7397397 0.1753055 0.04234615 0.019349502 -0.17546926 0.122734636 0.17563108 0.044542182 -0.17557344 0.04387281 0.11864724 0.16167268 -0.04008875 0.19688591 -0.1332917 -0.0429633 0.1744802 -0.13387859 0.120945096 0.19875558 -0.041767556 0.11998707 0.19942752 0.021256818 0.12175739 -0.1764743 0.16455539 0.12359343 0.042114735 0.17255017 0.19653575 -0.13110207 0.19647823 -0.039087508 0.16515233 0.19958949 -0.041467033 0.1986908 -0.038225394 -0.17814794 0.1715996 -0.16295734 -0.04030825 0.021161998 0.021662472 0.16274478 0.19896588 -0.0380375 -0.16285269 -0.17787705 0.17549999
0.7407407 0.17541906 0.042407338 0.01939842 -0.17555375 0.122829854 0.17574213 0.044607263 -0.17565814 0.043936994 0.118735515 0.16177924 -0.040073674 0.19701745 -0.13334277 -0.042950206 0.17458843 -0.13393109 0.12103696 0.19889204 -0.041753538 0.12007654 0.19956186 0.021307655 0.12184872 -0.17655765 0.16466089 0.123689935 0.042175345 0.17266224 0.19666916 -0.13115257 0.1966121 -0.039071087 0.16526344 0.19972084 -0.041452464 0.19882448 -0.038207628 -0.17823407 0.1717066 -0.16303068 -0.040291805 0.021214128 0.021713829 0.16285081 0.19909705 -0.03801867 -0.1629261 -0.17796168 0.17560892
0.7417417 0.17553236 0.04246841 0.019447127 -0.1756376 0.1229248 0.17585324 0.044672348 -0.17574207 0.04400095 0.11882405 0.16188557 -0.04005831 0.19714908 -0.13339342 -0.042936962 0.1746967 -0.13398343 0.12112889 0.19902816 -0.041739058 0.12016592 0.19969574 0.02135827 0.12193957 -0.17664063 0.16476633 0.12378654 0.042235643 0.1727745 0.19680205 -0.1312025 0.1967456 -0.039054606 0.16537465 0.19985193 -0.04143779 0.19895805 -0.038189836 -0.1783198 0.17181359 -0.16310337 -0.04027518 0.02126615 0.021765351 0.16295674 0.1992281 -0.03799955 -0.16299894 -0.1780457 0.17571796
0.7427427 0.17564592 0.042529747 0.019496266 -0.17572108 0.12301978 0.17596403 0.044737652 -0.17582606 0.044065252 0.118912496 0.1619919 -0.04004271 0.19728014 -0.13344394 -0.042923316 0.17480454 -0.13403551 0.121220715 0.19916412 -0.04172458 0.120255314 0.1998297 0.021409363 0.12203065 -0.17672317 0.16487168 0.12388289 0.042296268 0.17288616 0.19693497 -0.13125241 0.19687901 -0.039038215 0.16548577 0.19998272 -0.041422777 0.19909133 -0.038171418 -0.1784055 0.17192018 -0.16317637 -0.04025832 0.021318398 0.021816947 0.16306248 0.19935896 -0.037980076 -0.16307156 -0.17812967 0.17582664
0.7437437 0.17575917 0.042591162 0.019544914 -0.17580442 0.123114824 0.17607449 0.04480297 -0.17590958 0.044129554 0.11900068 0.16209833 -0.04002699 0.19741124 -0.13349377 -0.042909626 0.17491241 -0.13408694 0.12131252 0.1992997 -0.04170961 0.120344624 0.19996347 0.021460366 0.122121625 -0.17680545 0.16497684 0.123979434 0.042356968 0.17299782 0.19706762 -0.13130191 0.19701207 -0.039021492 0.16559641 0.20011345 -0.041407716 0.19922444 -0.038153443 -0.17849047 0.17202705 -0.16324824 -0.04024126 0.021370765 0.02186862 0.16316807 0.19948973 -0.03796048 -0.16314387 -0.17821299 0.17593507
0.7447447 0.17587233 0.04265247 0.01959404 -0.17588724 0.12320979 0.1761853 0.044868324 -0.1759929 0.044193916 0.119088896 0.1622045 -0.04001115 0.19754182 -0.13354354 -0.04289553 0.17502022 -0.13413818 0.121404104 0.1994352 -0.04169495 0.12043375 0.20009689 0.02151119 0.12221236 -0.17688747 0.16508211 0.12407559 0.042417593 0.17310953 0.19719999 -0.13135092 0.19714499 -0.03900461 0.16570725 0.20024389 -0.041392222 0.19935757 -0.038134847 -0.17857514 0.17213346 -0.16332002 -0.04022392 0.021423312 0.02192044 0.16327347 0.19961996 -0.037940856 -0.16321577 -0.17829594 0.17604345
0.7457457 0.17598513 0.042714063 0.01964339 -0.1759697 0.12330465 0.1762957 0.04493384 -0.17607543 0.044258453 0.11917717 0.16231047 -0.039995104 0.19767256 -0.13359268 -0.042881392 0.17512763 -0.1341891 0.12149588 0.19957052 -0.04167959 0.12052311 0.2002302 0.02156255 0.12230322 -0.17696902 0.1651872 0.12417189 0.04247819 0.17322081 0.19733232 -0.13139996 0.19727767 -0.03898741 0.1658178 0.20037411 -0.041376773 0.19949009 -0.03811632 -0.17865948 0.17223975 -0.16339149 -0.040206473 0.02147574 0.02197238 0.16337904 0.19975026 -0.037921052 -0.16328716 -0.17837866 0.1761518
0.7467467 0.17609802 0.042775728 0.019692546 -0.17605163 0.12339943 0.17640598 0.04499925 -0.17615774 0.044322923 0.11926515 0.16241652 -0.039978858 0.19780286 -0.13364194 -0.04286721 0.1752351 -0.13423967 0.12158756 0.19970533 -0.04166425 0.120612375 0.20036314 0.021613779 0.122394 -0.17705013 0.16529211 0.12426788 0.042539053 0.17333232 0.19746417 -0.1314482 0.19740999 -0.038970035 0.1659283 0.20050415 -0.041360956 0.19962259 -0.038097277 -0.17874342 0.17234586 -0.16346247 -0.04018869 0.021528345 0.02202435 0.16348435 0.19988017 -0.037900865 -0.16335838 -0.17846072 0.17625995
0.7477477 0.17621058 0.042837173 0.01974191 -0.17613342 0.12349408 0.1765163 0.04506481 -0.17623965 0.044387195 0.119353615 0.16252226 -0.039962213 0.19793291 -0.13369039 -0.042852487 0.17534234 -0.13429002 0.12167926 0.19984025 -0.041648712 0.120701395 0.20049588 0.021665199 0.12248479 -0.1771309 0.16539691 0.124364294 0.042599887 0.17344333 0.19759591 -0.1314963 0.19754231 -0.03895258 0.16603878 0.20063399 -0.04134524 0.19975503 -0.038078096 -0.17882703 0.17245194 -0.16353324 -0.04017103 0.02158119 0.022076365 0.16358933 0.20001002 -0.037880596 -0.16342923 -0.17854251 0.17636794
0.7487487 0.17632325 0.042898837 0.019791454 -0.17621477 0.123588845 0.1766262 0.04513055 -0.17632122 0.04445196 0.1194416 0.16262788 -0.039945543 0.19806294 -0.13373879 -0.04283771 0.1754494 -0.13433982 0.12177064 0.19997494 -0.041632846 0.12079053 0.20062862 0.021716634 0.12257551 -0.17721112 0.16550155 0.1244603 0.042661022 0.17355447 0.19772731 -0.13154411 0.19767423 -0.03893485 0.16614912 0.2007635 -0.041329134 0.19988696 -0.038058575 -0.17891024 0.17255785 -0.16360377 -0.04015275 0.021633944 0.022128692 0.16369465 0.2001395 -0.037860017 -0.16349985 -0.17862388 0.17647588
0.7497497 0.17643549 0.042960625 0.019841056 -0.17629555 0.1236835 0.17673607 0.045196395 -0.17640255 0.04451665 0.119529575 0.16273344 -0.03992867 0.19819252 -0.13378678 -0.04282278 0.17555642 -0.13438952 0.12186227 0.20010942 -0.0416168 0.12087961 0.20076112 0.02176825 0.122666255 -0.17729096 0.16560607 0.124556445 0.042721916 0.17366531 0.19785875 -0.13159171 0.1978061 -0.03891692 0.16625923 0.20089313 -0.041312672 0.2000189 -0.038039334 -0.17899303 0.17266375 -0.16367367 -0.04013477 0.02168691 0.022181049 0.16379936 0.20026888 -0.037839413 -0.16356991 -0.17870523 0.17658363
0.7507508 0.17654783 0.043022543 0.019891076 -0.17637634 0.12377833 0.17684591 0.04526197 -0.1764834 0.044581413 0.11961759 0.16283879 -0.03991161 0.19832197 -0.13383465 -0.042807613 0.17566332 -0.13443875 0.12195397 0.20024364 -0.041600697 0.12096861 0.20089327 0.021819819 0.12275674 -0.17737074 0.16571063 0.12465254 0.042783257 0.1737761 0.19799002 -0.13163878 0.19793756 -0.03889875 0.16636954 0.20102236 -0.04129618 0.20015042 -0.038019635 -0.17907551 0.17276923 -0.1637434 -0.04011616 0.021739962 0.022233184 0.16390426 0.20039809 -0.03781837 -0.16363958 -0.178786 0.1766913
0.7517518 0.17666009 0.043084376 0.019940576 -0.17645638 0.12387277 0.17695558 0.045328185 -0.1765636 0.044646222 0.11970566 0.1629443 -0.039894413 0.19845116 -0.13388166 -0.042792268 0.1757701 -0.13448764 0.12204513 0.20037772 -0.041584294 0.12105762 0.20102538 0.021871852 0.122847416 -0.17744978 0.16581498 0.12474851 0.0428442 0.1738867 0.19812076 -0.1316856 0.19806895 -0.038880497 0.16647957 0.20115134 -0.04127948 0.20028193 -0.03799971 -0.17915764 0.17287457 -0.16381256 -0.040097315 0.021793 0.02228575 0.16400905 0.20052688 -0.037797224 -0.16370876 -0.1788664 0.17679873
0.7527528 0.176772 0.043146327 0.01999073 -0.1765361 0.12396754 0.17706497 0.045394 -0.17664394 0.04471103 0.119793564 0.16304946 -0.03987689 0.19858024 -0.13392887 -0.042776622 0.17587677 -0.13453622 0.12213665 0.20051141 -0.041567743 0.12114661 0.20115723 0.021923825 0.122938 -0.17752874 0.16591947 0.12484455 0.04290542 0.17399724 0.19825146 -0.13173206 0.19820012 -0.038861778 0.16658929 0.20127995 -0.041262493 0.20041327 -0.037979513 -0.17923948 0.1729802 -0.16388139 -0.040078677 0.02184628 0.02233875 0.16411348 0.2006556 -0.037776094 -0.1637779 -0.178946 0.17690606
0.7537538 0.17688397 0.043208323 0.020040736 -0.17661563 0.12406214 0.17717443 0.045459993 -0.17672352 0.044776212 0.119881384 0.16315463 -0.039859172 0.19870895 -0.13397558 -0.04276089 0.17598315 -0.13458446 0.12222812 0.20064522 -0.041551024 0.12123554 0.20128885 0.02197565 0.12302866 -0.17760706 0.16602342 0.12494056 0.042966716 0.17410769 0.1983819 -0.13177812 0.19833107 -0.038843077 0.16669933 0.20140871 -0.041245375 0.20054418 -0.037959263 -0.17932063 0.17308544 -0.16394985 -0.040059384 0.021899808 0.022391228 0.16421805 0.20078422 -0.037754398 -0.16384616 -0.17902583 0.17701338
0.7547548 0.1769958 0.0432703 0.02009095 -0.17669447 0.12415669 0.17728378 0.045526166 -0.17680274 0.04484119 0.11996939 0.16325969 -0.03984111 0.1988376 -0.13402177 -0.04274487 0.17608966 -0.13463232 0.12231935 0.20077842 -0.041533817 0.121324316 0.20142029 0.022027891 0.12311898 -0.17768507 0.16612752 0.12503645 0.043028433 0.17421786 0.19851196 -0.1318239 0.19846185 -0.038824044 0.16680905 0.20153728 -0.04122802 0.20067522 -0.03793886 -0.17940153 0.1731905 -0.16401811 -0.04004012 0.021953147 0.022444228 0.16432248 0.20091246 -0.037732787 -0.16391459 -0.17910507 0.17712049
0.7557558 0.17710747 0.04333264 0.02014109 -0.1767732 0.124251224 0.17739281 0.045592263 -0.17688167 0.04490625 0.120057024 0.16336462 -0.039823227 0.1989659 -0.134068 -0.04272851 0.17619565 -0.13467991 0.12241057 0.20091161 -0.041516803 0.1214132 0.20155159 0.022080014 0.12320932 -0.17776279 0.16623156 0.1251323 0.043089714 0.17432804 0.19864208 -0.13186911 0.19859219 -0.038804892 0.16691852 0.20166527 -0.0412105 0.20080563 -0.03791804 -0.17948212 0.17329548 -0.16408592 -0.040020723 0.022006782 0.022497138 0.16442685 0.20104064 -0.037710972 -0.16398253 -0.17918369 0.17722751
0.7567568 0.17721899 0.043395024 0.020191424 -0.17685166 0.12434556 0.17750187 0.045658555 -0.1769603 0.04497154 0.12014494 0.1634694 -0.039805047 0.19909398 -0.13411345 -0.042712133 0.17630209 -0.13472706 0.12250189 0.2010449 -0.041499358 0.12150199 0.20168267 0.022132402 0.123299785 -0.17784022 0.16633548 0.12522815 0.043151222 0.17443796 0.19877207 -0.1319142 0.19872254 -0.038785487 0.16702811 0.20179324 -0.041192964 0.20093636 -0.037897073 -0.17956223 0.17340033 -0.16415335 -0.0400011 0.022060448 0.022550227 0.16453113 0.20116843 -0.037688874 -0.16404982 -0.17926238 0.17733419
0.7577578 0.17733064 0.043457273 0.020241953 -0.17692964 0.12443986 0.17761095 0.045725025 -0.17703845 0.045036647 0.120232895 0.16357413 -0.03978645 0.19922206 -0.13415912 -0.042695656 0.17640783 -0.13477392 0.12259311 0.20117776 -0.041481864 0.12159074 0.2018136 0.022185002 0.12339001 -0.17791697 0.16643927 0.12532407 0.043213055 0.17454787 0.19890155 -0.13195923 0.19885257 -0.038766038 0.1671375 0.2019212 -0.041174904 0.20106661 -0.037875894 -0.17964214 0.17350507 -0.16422042 -0.039981198 0.022114202 0.022603376 0.16463523 0.20129612 -0.037666537 -0.16411717 -0.17934033 0.17744106
0.7587588 0.1774417 0.043519717 0.020292437 -0.17700687 0.12453451 0.17771953 0.045791198 -0.17711625 0.045102157 0.120320395 0.16367887 -0.03976764 0.19934972 -0.13420391 -0.042678714 0.17651385 -0.13482042 0.12268441 0.20131026 -0.04146409 0.121679455 0.20194422 0.0222376 0.12348049 -0.1779936 0.16654298 0.1254198 0.043274622 0.17465748 0.19903105 -0.13200352 0.19898248 -0.038746264 0.16724692 0.20204887 -0.041156758 0.20119658 -0.037854806 -0.17972173 0.17360975 -0.1642871 -0.03996122 0.022168033 0.022656584 0.16473922 0.20142381 -0.037644003 -0.16418391 -0.17941824 0.17754789
0.7597598 0.17755286 0.0435821 0.020343216 -0.17708407 0.12462887 0.17782836 0.045857772 -0.17719375 0.045167357 0.120408185 0.16378342 -0.039748717 0.19947727 -0.1342487 -0.04266192 0.17661966 -0.13486691 0.12277566 0.20144278 -0.041446093 0.12176807 0.2020746 0.022290217 0.12357072 -0.17806979 0.16664651 0.12551565 0.043336324 0.17476717 0.1991603 -0.13204764 0.19911195 -0.038726397 0.16735603 0.2021763 -0.04113821 0.20132643 -0.037833106 -0.1798007 0.17371406 -0.16435346 -0.039940864 0.022221938 0.022709912 0.1648433 0.20155106 -0.037621234 -0.16425012 -0.17949545 0.17765434
0.7607608 0.17766406 0.043644663 0.020394027 -0.17716084 0.124722995 0.17793678 0.045924515 -0.17727074 0.045232866 0.120495744 0.16388786 -0.039729744 0.1996045 -0.1342929 -0.04264461 0.17672533 -0.13491257 0.122866765 0.2015751 -0.04142774 0.12185683 0.20220499 0.022342965 0.12366092 -0.17814544 0.16674998 0.12561104 0.043398246 0.17487668 0.19928893 -0.13209149 0.19924153 -0.038706068 0.16746518 0.20230371 -0.04111985 0.2014563 -0.037811212 -0.17987947 0.17381845 -0.16441926 -0.039920155 0.02227596 0.022763448 0.16494712 0.20167826 -0.037598286 -0.16431628 -0.1795725 0.17776087
0.7617618 0.17777492 0.043707408 0.020444915 -0.17723724 0.12481744 0.17804544 0.04599106 -0.17734723 0.045298543 0.120583646 0.16399215 -0.039710313 0.1997318 -0.13433696 -0.04262716 0.17683075 -0.13495842 0.12295794 0.20170711 -0.04140944 0.12194565 0.20233512 0.022395952 0.12375116 -0.17822093 0.16685341 0.12570685 0.043460112 0.17498598 0.19941804 -0.13213482 0.19937085 -0.038685754 0.16757438 0.20243064 -0.04110123 0.20158581 -0.0377896 -0.17995773 0.17392264 -0.16448507 -0.03989971 0.022330178 0.022817133 0.1650506 0.20180511 -0.03757529 -0.16438209 -0.17964886 0.17786697
0.7627628 0.17788571 0.04377009 0.020496024 -0.1773134 0.124911584 0.17815386 0.046057872 -0.1774236 0.045364007 0.12067124 0.16409643 -0.039690834 0.1998587 -0.1343807 -0.04260953 0.17693627 -0.13500352 0.123049095 0.201839 -0.041390788 0.122034214 0.20246509 0.022449102 0.12384148 -0.17829587 0.16695663 0.12580258 0.0435222 0.17509529 0.19954637 -0.13217795 0.19949982 -0.038665097 0.16768315 0.20255758 -0.04108204 0.20171498 -0.03776735 -0.18003578 0.17402686 -0.16455033 -0.039878912 0.02238465 0.022870835 0.16515441 0.20193185 -0.037551984 -0.1644473 -0.17972524 0.17797324
0.7637638 0.17799658 0.0438328 0.02054721 -0.17738885 0.12500605 0.17826207 0.046124645 -0.17749935 0.045429863 0.12075888 0.16420065 -0.039671045 0.19998531 -0.13442425 -0.042591605 0.17704146 -0.13504845 0.12314002 0.20197076 -0.041371893 0.12212274 0.2025948 0.022502016 0.12393147 -0.17837054 0.16705991 0.12589835 0.04358436 0.17520437 0.1996749 -0.13222063 0.19962879 -0.03864432 0.16779216 0.20268436 -0.041062877 0.20184402 -0.037745234 -0.1801134 0.17413071 -0.16461499 -0.039857663 0.022438986 0.02292464 0.16525787 0.20205848 -0.037528437 -0.16451214 -0.17980109 0.17807929
0.7647648 0.17810725 0.043895632 0.020598423 -0.17746411 0.12510015 0.1783701 0.046191487 -0.177575 0.04549572 0.12084644 0.16430472 -0.039651297 0.20011212 -0.13446726 -0.042573456 0.17714658 -0.13509315 0.12323118 0.20210229 -0.041352972 0.12221133 0.20272434 0.022555377 0.12402156 -0.17844492 0.16716298 0.125994 0.04364636 0.17531346 0.1998031 -0.13226306 0.19975749 -0.038623232 0.16790107 0.2028108 -0.04104364 0.20197305 -0.03772261 -0.1801905 0.17423446 -0.16467948 -0.039836388 0.022493472 0.022978697 0.16536136 0.20218489 -0.037504878 -0.1645768 -0.1798764 0.17818525
0.7657658 0.17821765 0.043958582 0.020649755 -0.17753893 0.12519446 0.17847815 0.04625854 -0.17765006 0.045561664 0.120933905 0.16440868 -0.03963097 0.20023827 -0.13450976 -0.04255541 0.17725176 -0.13513729 0.12332212 0.20223366 -0.041333735 0.12229982 0.20285395 0.022608632 0.12411184 -0.17851873 0.16726606 0.12608942 0.043708794 0.17542237 0.19993116 -0.13230518 0.19988593 -0.038602337 0.16800964 0.20293723 -0.041024182 0.20210178 -0.037699852 -0.18026721 0.17433843 -0.16474374 -0.039814875 0.02254808 0.02303274 0.16546468 0.20231093 -0.03748087 -0.164641 -0.17995144 0.17829098
0.7667668 0.17832822 0.04402183 0.020701239 -0.17761354 0.1252885 0.17858605 0.046325814 -0.17772494 0.04562756 0.12102144 0.16451259 -0.039610747 0.20036446 -0.13455226 -0.0425368 0.17735675 -0.13518132 0.12341311 0.20236494 -0.04131422 0.12238836 0.20298316 0.0226622 0.12420197 -0.17859215 0.16736892 0.12618494 0.04377109 0.17553115 0.20005892 -0.13234691 0.20001413 -0.038580813 0.16811815 0.20306335 -0.041004155 0.20223029 -0.03767684 -0.18034363 0.17444186 -0.16480754 -0.03979321 0.022602744 0.02308683 0.16556779 0.20243707 -0.03745664 -0.16470484 -0.18002641 0.17839685
0.7677678 0.17843843 0.044084724 0.020752931 -0.17768767 0.12538283 0.17869373 0.04639284 -0.1777993 0.045693416 0.1211089 0.16461648 -0.03959008 0.20049031 -0.13459428 -0.04251801 0.1774615 -0.13522474 0.1235042 0.20249584 -0.04129452 0.12247696 0.20311216 0.0227158 0.12429198 -0.17866527 0.16747178 0.12628067 0.04383348 0.17563984 0.20018645 -0.1323883 0.20014215 -0.038559202 0.16822681 0.20318942 -0.040984355 0.20235878 -0.0376538 -0.18041988 0.17454557 -0.16487093 -0.039771248 0.022657529 0.023141097 0.16567113 0.20256291 -0.03743242 -0.16476844 -0.18010068 0.1785024
0.7687688 0.17854859 0.044147972 0.020804534 -0.17776147 0.12547694 0.17880149 0.046459965 -0.17787349 0.04575966 0.12119644 0.16472013 -0.039569497 0.2006162 -0.1346362 -0.042499233 0.17756648 -0.13526808 0.12359522 0.20262676 -0.041274775 0.122565396 0.2032409 0.02276934 0.124382086 -0.17873807 0.16757455 0.12637621 0.043895897 0.17574845 0.20031393 -0.13242948 0.20026995 -0.038537502 0.16833518 0.20331533 -0.04096409 0.20248684 -0.03763052 -0.18049578 0.17464879 -0.16493405 -0.03974909 0.02271273 0.023195455 0.1657744 0.20268843 -0.037407935 -0.1648316 -0.18017446 0.17860793
0.7697698 0.17865868 0.044211533 0.020856313 -0.17783473 0.12557124 0.17890915 0.046527408 -0.17794709 0.045825977 0.1212838 0.16482379 -0.039548498 0.2007416 -0.13467745 -0.042480055 0.17767085 -0.13531089 0.123686165 0.2027573 -0.041254632 0.12265394 0.20336962 0.022823386 0.124472044 -0.1788106 0.1676773 0.12647171 0.043958582 0.175857 0.20044109 -0.13247016 0.20039786 -0.038515534 0.1684435 0.20344096 -0.04094369 0.2026149 -0.03760694 -0.18057105 0.174752 -0.16499682 -0.039726738 0.022767724 0.02325017 0.16587736 0.2028139 -0.03738327 -0.16489433 -0.18024823 0.17871334
0.7707708 0.17876868 0.04427468 0.020908512 -0.17790774 0.12566508 0.17901655 0.046594787 -0.17802033 0.04589207 0.121371485 0.16492712 -0.03952723 0.20086709 -0.13471858 -0.042460773 0.17777544 -0.13535357 0.12377717 0.2028877 -0.04123444 0.12274231 0.20349818 0.022877224 0.124562 -0.17888238 0.16777988 0.12656721 0.044021074 0.17596512 0.2005682 -0.13251053 0.20052527 -0.03849321 0.16855182 0.20356625 -0.04092319 0.20274267 -0.037583183 -0.18064596 0.17485529 -0.16505916 -0.039704345 0.022822896 0.023304692 0.16598025 0.20293918 -0.03735822 -0.16495694 -0.18032125 0.17881864
0.7717718 0.1788786 0.044338018 0.02096046 -0.1779804 0.12575935 0.17912395 0.046662305 -0.17809308 0.045958478 0.12145868 0.1650309 -0.039505906 0.20099217 -0.1347591 -0.042441193 0.17787984 -0.13539581 0.12386812 0.20301796 -0.04121398 0.122830704 0.20362654 0.02293145 0.1246519 -0.17895417 0.16788244 0.12666257 0.044084087 0.17607327 0.20069495 -0.1325505 0.20065255 -0.038470794 0.16866001 0.2036916 -0.04090249 0.20287043 -0.037559025 -0.18072055 0.17495818 -0.16512121 -0.03968165 0.022878338 0.023359139 0.16608316 0.20306413 -0.037333198 -0.16501887 -0.18039408 0.17892388
0.7727728 0.17898844 0.044401553 0.021012865 -0.17805241 0.12585343 0.17923121 0.04672976 -0.17816551 0.046024792 0.12154617 0.16513419 -0.03948434 0.2011172 -0.13479963 -0.04242136 0.17798415 -0.1354377 0.12395888 0.20314811 -0.041193392 0.122919075 0.20375474 0.022985645 0.12474196 -0.17902532 0.1679848 0.12675814 0.044146772 0.17618169 0.20082153 -0.13259016 0.2007798 -0.03844809 0.16876812 0.2038167 -0.040881258 0.20299788 -0.03753503 -0.18079491 0.17506123 -0.1651828 -0.039658524 0.022933628 0.023413971 0.16618584 0.20318943 -0.037307728 -0.16508058 -0.1804666 0.17902906
0.7737738 0.17909807 0.044465203 0.021065004 -0.17812444 0.12594771 0.17933837 0.046797678 -0.17823772 0.04609126 0.12163353 0.16523755 -0.039462447 0.20124191 -0.13483968 -0.042401418 0.17808826 -0.13547933 0.12404983 0.20327799 -0.041172426 0.12300758 0.20388281 0.023039885 0.124831885 -0.17909627 0.16808723 0.12685356 0.04420983 0.17628962 0.20094806 -0.1326297 0.20090677 -0.038425438 0.16887622 0.2039416 -0.040859994 0.20312527 -0.037510645 -0.18086877 0.1751641 -0.16524404 -0.0396355 0.022989204 0.023469104 0.16628852 0.20331392 -0.03728208 -0.16514185 -0.18053876 0.17913394
0.7747748 0.17920771 0.044529036 0.021117369 -0.17819574 0.12604168 0.17944556 0.046865344 -0.17830941 0.046158012 0.12172086 0.16534063 -0.039440688 0.20136651 -0.13487929 -0.04238139 0.17819238 -0.1355208 0.12414049 0.20340781 -0.04115137 0.12309584 0.2040107 0.02309408 0.12492183 -0.17916691 0.16818951 0.126949 0.044272754 0.17639764 0.20107435 -0.13266875 0.20103338 -0.03840213 0.16898403 0.20406643 -0.04083873 0.20325229 -0.037486024 -0.18094245 0.17526683 -0.16530484 -0.039612334 0.023044795 0.023524253 0.16639112 0.20343857 -0.037256416 -0.1652028 -0.18061033 0.17923875
0.7757758 0.17931704 0.044592656 0.021169923 -0.17826703 0.12613562 0.17955236 0.046933115 -0.17838097 0.046224657 0.12180829 0.16544373 -0.039418258 0.20149094 -0.13491869 -0.042361096 0.17829631 -0.13556159 0.124231435 0.2035374 -0.041130167 0.12318404 0.20413837 0.02314871 0.12501162 -0.17923716 0.16829158 0.1270444 0.044335827 0.17650542 0.20120035 -0.13270754 0.20116007 -0.0383791 0.1690921 0.2041911 -0.04081702 0.20337929 -0.03746133 -0.18101539 0.17536953 -0.1653654 -0.039588716 0.023100669 0.023579445 0.16649374 0.20356292 -0.037230622 -0.16526344 -0.18068163 0.17934367
0.7767768 0.17942645 0.044656638 0.021222705 -0.17833756 0.1262294 0.17965929 0.047001284 -0.17845194 0.04629154 0.121895514 0.1655469 -0.039395977 0.2016153 -0.13495782 -0.042340353 0.1784003 -0.13560218 0.12432231 0.20366684 -0.041108545 0.123272546 0.2042658 0.02320335 0.12510163 -0.17930673 0.16839372 0.12713969 0.044399187 0.17661302 0.20132641 -0.1327459 0.20128635 -0.038355462 0.16919968 0.2043155 -0.040795192 0.20350604 -0.037436467 -0.1810881 0.17547181 -0.16542566 -0.03956486 0.023156334 0.023634726 0.16659601 0.20368722 -0.037204407 -0.1653239 -0.18075286 0.17944837
0.7777778 0.17953582 0.044720486 0.02127544 -0.17840804 0.12632363 0.17976604 0.047069367 -0.17852257 0.046358425 0.121982954 0.16564982 -0.039373294 0.20173928 -0.13499677 -0.042319637 0.17850411 -0.13564241 0.12441327 0.2037962 -0.041086745 0.123360805 0.20439309 0.023258219 0.12519145 -0.17937633 0.1684959 0.12723523 0.044462245 0.17672066 0.20145203 -0.13278396 0.2014126 -0.038331956 0.16930747 0.20443958 -0.040773302 0.2036327 -0.037411384 -0.18116057 0.17557423 -0.16548552 -0.039541062 0.023212356 0.023690144 0.16669838 0.20381114 -0.03717806 -0.16538353 -0.18082334 0.17955278
0.7787788 0.17964496 0.044784438 0.021328459 -0.17847802 0.12641771 0.17987275 0.04713742 -0.17859307 0.0464254 0.12207036 0.1657527 -0.03935066 0.20186326 -0.13503504 -0.042298567 0.1786077 -0.13568246 0.12450395 0.20392525 -0.04106475 0.12344916 0.20452046 0.023313116 0.12528126 -0.17944531 0.1685978 0.12733051 0.044525586 0.17682825 0.20157748 -0.13282165 0.20153855 -0.038308155 0.16941513 0.20456389 -0.040750876 0.20375918 -0.03738588 -0.18123253 0.17567661 -0.16554494 -0.03951667 0.02326866 0.023745738 0.16680075 0.2039351 -0.037151515 -0.16544327 -0.18089366 0.17965744
0.7797798 0.17975411 0.044848803 0.02138136 -0.17854783 0.12651171 0.1799794 0.047205593 -0.1786629 0.046492416 0.12215758 0.16585536 -0.039327584 0.20198673 -0.13507314 -0.042277258 0.17871132 -0.135722 0.12459484 0.20405415 -0.04104268 0.1235375 0.20464727 0.023368102 0.12537105 -0.17951389 0.16869971 0.12742588 0.044589274 0.17693567 0.20170307 -0.13285916 0.20166436 -0.03828404 0.16952287 0.20468786 -0.040728465 0.2038854 -0.037360366 -0.18130423 0.17577885 -0.16560414 -0.039492335 0.02332476 0.023801437 0.16690302 0.20405884 -0.03712481 -0.16550244 -0.18096334 0.17976178
0.7807808 0.17986298 0.04491304 0.02143447 -0.17861688 0.1266056 0.18008588 0.047273986 -0.17873216 0.04655942 0.122244835 0.1659583 -0.039304215 0.20211038 -0.13511087 -0.04225584 0.17881481 -0.1357612 0.12468572 0.20418274 -0.041020375 0.12362575 0.20477407 0.023423327 0.12546082 -0.17958209 0.16880158 0.12752119 0.04465275 0.17704304 0.20182809 -0.13289624 0.20179018 -0.03825973 0.16963029 0.20481144 -0.04070571 0.2040115 -0.037334476 -0.1813754 0.17588106 -0.16566287 -0.039467957 0.023381023 0.023857092 0.16700524 0.20418248 -0.037097715 -0.16556124 -0.18103276 0.179866
0.7817818 0.17997193 0.044977184 0.021487845 -0.17868584 0.1266995 0.18019225 0.04734213 -0.17880142 0.046626754 0.12233206 0.166061 -0.039280657 0.20223387 -0.13514842 -0.042234413 0.17891835 -0.13580023 0.1247764 0.20431133 -0.040998023 0.12371393 0.2049009 0.023478372 0.12555058 -0.17965 0.16890319 0.12761642 0.044716526 0.1771503 0.20195316 -0.1329331 0.2019155 -0.03823539 0.16973759 0.2049352 -0.040682778 0.20413761 -0.03730847 -0.18144631 0.17598289 -0.16572116 -0.039443087 0.023437463 0.023913225 0.1671072 0.2043056 -0.037070576 -0.16561982 -0.18110192 0.17997018
0.7827828 0.18008076 0.045041673 0.021541253 -0.17875439 0.12679346 0.18029849 0.047410764 -0.17887025 0.046694055 0.12241928 0.16616362 -0.039257105 0.2023569 -0.13518557 -0.042212594 0.17902158 -0.13583878 0.12486719 0.20443973 -0.04097512 0.12380232 0.20502746 0.023533955 0.12564053 -0.17971767 0.16900502 0.1277119 0.04478024 0.17725746 0.20207796 -0.13296948 0.2020409 -0.038210545 0.16984499 0.20505862 -0.04065968 0.20426328 -0.03728231 -0.18151681 0.17608501 -0.16577932 -0.039418187 0.02349423 0.023969147 0.16720918 0.20442888 -0.037043184 -0.16567776 -0.18117075 0.1800745
0.7837838 0.1801894 0.045105997 0.021594778 -0.17882231 0.12688762 0.18040472 0.047479324 -0.17893876 0.046761375 0.12250674 0.16626623 -0.03923344 0.20247978 -0.13522226 -0.042190436 0.17912495 -0.13587709 0.12495786 0.20456815 -0.040952142 0.12389057 0.20515396 0.02358936 0.12573032 -0.17978463 0.16910663 0.1278072 0.044844046 0.17736433 0.20220254 -0.13300553 0.20216605 -0.038185965 0.16995241 0.20518188 -0.04063643 0.20438893 -0.037255947 -0.18158701 0.17618667 -0.16583699 -0.039393004 0.02355082 0.024025459 0.1673112 0.20455192 -0.03701564 -0.16573553 -0.18123925 0.18017836
0.7847848 0.1802982 0.04517068 0.021648364 -0.17889014 0.12698151 0.18051092 0.04754799 -0.1790068 0.04682881 0.12259393 0.16636848 -0.039209265 0.20260265 -0.13525872 -0.04216796 0.1792277 -0.1359152 0.12504882 0.2046963 -0.040929 0.123978764 0.2052802 0.023644792 0.12582007 -0.1798513 0.16920824 0.12790264 0.04490788 0.17747131 0.20232706 -0.13304122 0.20229101 -0.038160644 0.17005959 0.20530513 -0.040612962 0.20451462 -0.03722919 -0.18165694 0.17628846 -0.16589437 -0.039367463 0.023607694 0.02408174 0.16741289 0.20467483 -0.03698786 -0.16579293 -0.18130709 0.1802824
0.7857858 0.18040662 0.045235302 0.021702025 -0.17895752 0.12707543 0.1806169 0.047616757 -0.17907421 0.04689656 0.1226812 0.16647083 -0.039184883 0.20272541 -0.13529485 -0.04214562 0.17933086 -0.13595279 0.12513962 0.20482408 -0.040905606 0.12406709 0.2054061 0.023700584 0.12590984 -0.17991798 0.1693096 0.12799793 0.04497192 0.17757839 0.20245156 -0.13307655 0.20241575 -0.03813541 0.17016673 0.20542802 -0.04058915 0.2046397 -0.037202556 -0.18172625 0.17638996 -0.16595127 -0.03934185 0.02366473 0.024138112 0.16751476 0.20479766 -0.036959693 -0.16584998 -0.18137488 0.18038604
0.7867868 0.1805151 0.045300134 0.021755835 -0.17902464 0.12716943 0.18072276 0.0476856 -0.17914154 0.046964087 0.12276841 0.16657314 -0.0391605 0.2028476 -0.13533068 -0.042122837 0.17943396 -0.13599008 0.12523034 0.20495184 -0.040882 0.12415527 0.20553203 0.02375639 0.12599955 -0.17998411 0.16941106 0.12809315 0.04503595 0.17768504 0.20257552 -0.13311157 0.2025403 -0.038109817 0.1702738 0.205551 -0.04056528 0.20476487 -0.037175387 -0.18179522 0.17649141 -0.1660077 -0.039315976 0.023721753 0.02419457 0.16761643 0.20491996 -0.036931526 -0.16590653 -0.18144225 0.18048997
0.7877878 0.1806234 0.04536492 0.021809958 -0.17909122 0.12726326 0.18082866 0.04775443 -0.17920853 0.047031734 0.12285562 0.16667542 -0.03913573 0.20297007 -0.13536611 -0.04210023 0.1795367 -0.13602716 0.12532097 0.20507957 -0.040858068 0.124243416 0.20565784 0.02381251 0.1260892 -0.18004945 0.16951236 0.12818845 0.045100056 0.17779164 0.20269951 -0.13314651 0.20266479 -0.038084168 0.1703809 0.20567353 -0.040541045 0.20488963 -0.037148066 -0.1818642 0.17659296 -0.16606383 -0.03929005 0.023778908 0.02425115 0.16771807 0.20504254 -0.03690312 -0.16596304 -0.18150908 0.18059364
0.7887888 0.18073179 0.04542969 0.021864139 -0.1791574 0.12735724 0.18093434 0.047823645 -0.179275 0.047099452 0.12294306 0.16677774 -0.039110914 0.2030921 -0.13540117 -0.042076774 0.17963943 -0.13606365 0.12541161 0.20520693 -0.040834107 0.12433161 0.20578353 0.023868436 0.12617901 -0.1801149 0.16961358 0.12828384 0.045164455 0.17789829 0.20282324 -0.13318089 0.20278892 -0.038058113 0.17048796 0.20579614 -0.040516756 0.20501451 -0.03712076 -0.18193235 0.17669424 -0.16611993 -0.039263852 0.023836229 0.024308134 0.16781947 0.2051647 -0.036874596 -0.16601883 -0.18157543 0.18069726
0.7897898 0.18083996 0.04549497 0.021918576 -0.17922316 0.12745121 0.18104002 0.04789282 -0.17934114 0.047167335 0.12303009 0.1668797 -0.039085757 0.20321421 -0.13543598 -0.04205369 0.17974216 -0.13609989 0.12550248 0.20533437 -0.040809903 0.124419786 0.20590888 0.023925003 0.12626861 -0.18017977 0.16971472 0.12837908 0.045228828 0.17800464 0.20294699 -0.13321498 0.20291309 -0.038032074 0.17059463 0.20591842 -0.04049211 0.20513918 -0.037093084 -0.18200043 0.1767955 -0.16617568 -0.039237313 0.02389361 0.02436483 0.16792107 0.20528683 -0.036845993 -0.1660747 -0.18164155 0.18080053
0.7907908 0.18094799 0.04556025 0.021972876 -0.17928888 0.12754512 0.18114574 0.047961943 -0.17940709 0.04723552 0.12311718 0.16698177 -0.039060302 0.203336 -0.1354703 -0.042030156 0.17984478 -0.136136 0.12559314 0.20546147 -0.040785436 0.12450807 0.2060341 0.023981242 0.12635855 -0.18024446 0.16981594 0.12847431 0.045293197 0.17811105 0.20307034 -0.1332484 0.20303719 -0.03800565 0.17070164 0.20604053 -0.040467493 0.20526387 -0.037065316 -0.18206804 0.17689657 -0.16623056 -0.03921064 0.02395114 0.024421964 0.16802256 0.20540866 -0.036816694 -0.1661296 -0.18170753 0.18090409
0.7917918 0.181056 0.0456252 0.022027314 -0.17935394 0.12763894 0.18125115 0.04803134 -0.17947254 0.04730357 0.12320454 0.1670836 -0.039034948 0.20345743 -0.1355046 -0.04200603 0.17994718 -0.13617152 0.125684 0.20558855 -0.0407607 0.124596275 0.2061593 0.024037795 0.12644817 -0.18030854 0.16991708 0.12856959 0.045357972 0.17821728 0.20319349 -0.13328208 0.20316094 -0.037979238 0.17080843 0.20616262 -0.040442307 0.20538798 -0.037037116 -0.18213505 0.17699766 -0.16628549 -0.03918386 0.024008907 0.024479125 0.1681239 0.20553057 -0.036787543 -0.16618478 -0.18177272 0.18100739
0.7927928 0.18116382 0.04569061 0.022082018 -0.17941885 0.12773296 0.18135656 0.04810072 -0.17953761 0.047371898 0.12329171 0.16718554 -0.039009046 0.203579 -0.1355385 -0.04198226 0.18004961 -0.13620694 0.12577468 0.20571524 -0.040735934 0.12468458 0.20628421 0.02409442 0.1265378 -0.18037231 0.17001806 0.12866493 0.04542251 0.17832373 0.20331684 -0.13331535 0.20328462 -0.037952572 0.17091517 0.20628439 -0.040417124 0.20551239 -0.03700875 -0.18220216 0.17709851 -0.1663398 -0.039156858 0.024066705 0.024536464 0.16822521 0.20565209 -0.036758136 -0.16623916 -0.18183777 0.18111059
0.7937938 0.18127182 0.04575595 0.022136647 -0.17948318 0.12782672 0.18146206 0.04817034 -0.17960237 0.047440022 0.12337901 0.16728747 -0.038983066 0.2037003 -0.13557205 -0.041957863 0.18015188 -0.1362418 0.12586541 0.20584203 -0.040710837 0.12477267 0.20640917 0.024150854 0.12662773 -0.18043579 0.17011902 0.12876016 0.045487255 0.17842974 0.20343988 -0.13334797 0.20340788 -0.037925445 0.17102182 0.20640631 -0.04039185 0.2056363 -0.0369804 -0.18226875 0.17719942 -0.16639385 -0.039129615 0.024124682 0.024593806 0.16832651 0.20577364 -0.03672845 -0.16629314 -0.1819027 0.18121399
0.7947948 0.18137941 0.045821633 0.02219165 -0.17954719 0.12792076 0.18156736 0.0482399 -0.17966653 0.04750852 0.12346612 0.16738936 -0.038956955 0.20382152 -0.13560513 -0.04193363 0.18025419 -0.1362766 0.12595624 0.20596851 -0.040685546 0.1248608 0.20653385 0.024207883 0.12671737 -0.18049876 0.17021982 0.12885554 0.04555225 0.17853592 0.20356265 -0.13338028 0.2035312 -0.037898257 0.17112838 0.20652795 -0.040366203 0.20576024 -0.036951773 -0.18233478 0.17730014 -0.16644768 -0.03910193 0.024182688 0.02465119 0.16842774 0.20589493 -0.036698774 -0.16634725 -0.1819668 0.1813169
0.7957958 0.18148719 0.045887284 0.022246594 -0.17961097 0.12801482 0.18167241 0.048309684 -0.17973064 0.04757727 0.12355345 0.16749103 -0.038930587 0.20394243 -0.13563788 -0.041908845 0.18035638 -0.1363109 0.12604688 0.20609502 -0.040659916 0.12494917 0.20665827 0.024264824 0.1268071 -0.18056168 0.17032056 0.12895072 0.045617174 0.1786415 0.20368528 -0.13341251 0.20365447 -0.037870906 0.17123485 0.20664953 -0.040340275 0.20588405 -0.036922798 -0.18240044 0.17740099 -0.1665012 -0.03907436 0.024240844 0.024708858 0.1685289 0.2060161 -0.036668476 -0.16640064 -0.18203092 0.1814198
0.7967968 0.18159515 0.045952965 0.022301983 -0.17967415 0.1281086 0.18177766 0.04837957 -0.17979425 0.04764569 0.12364064 0.16759263 -0.038904015 0.20406339 -0.1356705 -0.04188409 0.18045847 -0.1363447 0.1261378 0.20622145 -0.040634047 0.1250372 0.20678282 0.024321942 0.12689686 -0.18062413 0.17042153 0.12904592 0.04568216 0.17874752 0.20380771 -0.13344419 0.20377728 -0.037843212 0.17134145 0.20677072 -0.040314283 0.20600751 -0.036893524 -0.18246599 0.17750151 -0.16655402 -0.039046478 0.024299016 0.024766527 0.16862983 0.20613705 -0.036638133 -0.16645356 -0.1820944 0.18152286
0.7977978 0.18170254 0.04601863 0.022357225 -0.1797372 0.12820251 0.18188263 0.048449386 -0.17985746 0.0477142 0.12372781 0.16769424 -0.03887728 0.20418389 -0.13570268 -0.041859023 0.18056047 -0.13637851 0.12622845 0.20634742 -0.04060813 0.12512554 0.20690736 0.024379225 0.12698655 -0.18068618 0.17052211 0.12914129 0.04574732 0.17885335 0.20393018 -0.1334757 0.20390029 -0.03781543 0.17144783 0.20689163 -0.040287983 0.206131 -0.03686437 -0.18253094 0.17760201 -0.16660672 -0.039018344 0.02435741 0.024824642 0.16873097 0.20625775 -0.036607772 -0.16650629 -0.18215774 0.18162568
0.7987988 0.18180992 0.046084702 0.022412496 -0.17979954 0.12829638 0.18198775 0.04851948 -0.17992026 0.047782965 0.1238151 0.1677958 -0.038850315 0.20430437 -0.1357345 -0.041833796 0.1806622 -0.13641195 0.12631926 0.20647341 -0.040582065 0.12521371 0.20703115 0.02443682 0.12707621 -0.18074751 0.17062281 0.12923656 0.045812737 0.17895897 0.20405221 -0.13350682 0.20402284 -0.037787497 0.17155425 0.20701285 -0.04026147 0.20625438 -0.0368348 -0.18259555 0.17770238 -0.16665922 -0.038989864 0.024416074 0.024882847 0.16883191 0.20637855 -0.036577024 -0.1665589 -0.18222041 0.18172833
0.7997998 0.18191734 0.046150666 0.022468036 -0.17986181 0.12839036 0.18209255 0.048589595 -0.1799828 0.047852 0.12390211 0.16789708 -0.038822994 0.20442484 -0.13576607 -0.041808248 0.18076427 -0.13644497 0.12640983 0.20659931 -0.04055566 0.12530191 0.20715523 0.024494238 0.12716584 -0.18080905 0.17072356 0.12933198 0.045878034 0.17906475 0.2041743 -0.13353764 0.20414533 -0.037759267 0.17166057 0.20713373 -0.040234737 0.20637743 -0.036805212 -0.18265979 0.17780283 -0.1667111 -0.038961403 0.024474736 0.024940845 0.1689328 0.20649907 -0.03654607 -0.1666109 -0.18228307 0.18183108
0.8008008 0.18202451 0.04621684 0.022523949 -0.17992383 0.12848431 0.18219729 0.04865993 -0.18004487 0.047920853 0.123989455 0.16799887 -0.038795467 0.204545 -0.13579741 -0.041782394 0.18086602 -0.13647754 0.12650073 0.20672493 -0.040529087 0.12539007 0.2072792 0.02455185 0.12725575 -0.18086967 0.17082399 0.1294272 0.045943346 0.17917016 0.20429601 -0.13356802 0.2042675 -0.03773074 0.17176692 0.20725456 -0.040207986 0.20650043 -0.036775284 -0.18272366 0.17790316 -0.16676286 -0.038932566 0.024533475 0.024999198 0.16903357 0.20661964 -0.036515024 -0.16666259 -0.18234515 0.18193376
0.8018018 0.18213172 0.04628285 0.022579577 -0.17998523 0.12857826 0.18230195 0.048730157 -0.1801066 0.047989946 0.124076754 0.16810004 -0.03876779 0.20466483 -0.13582811 -0.04175646 0.18096764 -0.13650995 0.12659124 0.20685036 -0.04050222 0.12547837 0.20740287 0.024609655 0.12734541 -0.18093014 0.17092453 0.12952243 0.046008836 0.17927559 0.20441768 -0.13359815 0.20438978 -0.037701942 0.17187299 0.20737524 -0.040180787 0.20662327 -0.036744952 -0.18278727 0.17800327 -0.16681395 -0.038903728 0.024592405 0.025057599 0.16913424 0.20673983 -0.03648386 -0.16671379 -0.18240705 0.1820362
0.8028028 0.18223906 0.04634931 0.022635505 -0.18004626 0.12867221 0.18240674 0.048800584 -0.18016805 0.048059084 0.12416399 0.16820133 -0.038740084 0.20478474 -0.13585871 -0.041730396 0.18106925 -0.13654193 0.12668231 0.20697586 -0.040475216 0.12556654 0.20752631 0.024667578 0.12743509 -0.18099016 0.17102484 0.12961769 0.046074655 0.17938115 0.2045392 -0.13362807 0.20451182 -0.037673146 0.17197916 0.20749548 -0.04015326 0.20674607 -0.03671475 -0.18285063 0.17810334 -0.16686493 -0.038874593 0.024651382 0.025115862 0.16923502 0.20685996 -0.036452338 -0.166765 -0.18246843 0.18213877
0.8038038 0.18234608 0.04641569 0.022691716 -0.18010695 0.12876628 0.18251124 0.048871066 -0.18022907 0.0481284 0.12425123 0.16830277 -0.038711928 0.20490439 -0.1358889 -0.041704047 0.18117072 -0.1365737 0.12677293 0.2071011 -0.04044802 0.12565479 0.20764977 0.024725368 0.12752493 -0.18105027 0.1711252 0.1297128 0.04614034 0.17948645 0.20466083 -0.13365732 0.20463379 -0.03764405 0.17208534 0.20761585 -0.040125918 0.2068686 -0.036684077 -0.18291351 0.17820343 -0.16691554 -0.03884494 0.024710597 0.025174724 0.16933565 0.20697993 -0.036420546 -0.1668155 -0.18252946 0.18224108
0.8048048 0.18245316 0.046482146 0.022747643 -0.18016727 0.12885995 0.18261577 0.04894173 -0.18028969 0.04819782 0.1243386 0.1684039 -0.038683742 0.20502396 -0.13591897 -0.041677367 0.18127216 -0.1366053 0.12686375 0.20722623 -0.040420555 0.12574296 0.20777309 0.024783697 0.12761445 -0.18110976 0.17122568 0.12980834 0.046206247 0.17959164 0.20478192 -0.1336865 0.20475554 -0.037614778 0.17219143 0.20773605 -0.040098093 0.20699108 -0.036653344 -0.18297596 0.17830344 -0.16696583 -0.038815416 0.024770064 0.02523357 0.16943638 0.20709969 -0.03638855 -0.16686587 -0.18259011 0.18234329
0.8058058 0.18256006 0.04654871 0.022803973 -0.18022737 0.12895408 0.18272027 0.049012426 -0.18034996 0.048267286 0.12442576 0.16850506 -0.038655244 0.20514329 -0.13594842 -0.04165057 0.18137342 -0.13663605 0.12695453 0.2073513 -0.04039276 0.12583119 0.20789619 0.024841888 0.12770428 -0.18116878 0.17132609 0.12990366 0.046272155 0.17969687 0.20490298 -0.13371533 0.20487708 -0.037585236 0.17229748 0.2078561 -0.04007024 0.20711334 -0.03662246 -0.18303801 0.17840329 -0.16701555 -0.03878569 0.024829458 0.02529261 0.16953687 0.20721935 -0.03635637 -0.16691566 -0.18265039 0.18244547
0.8068068 0.18266678 0.046615466 0.022860527 -0.18028708 0.12904818 0.18282439 0.04908328 -0.18040967 0.04833684 0.12451302 0.16860598 -0.038626526 0.20526278 -0.13597775 -0.041623477 0.18147482 -0.13666695 0.12704529 0.20747593 -0.040365115 0.1259195 0.20801923 0.024900187 0.12779412 -0.18122734 0.17142609 0.12999876 0.04633829 0.17980191 0.205024 -0.13374391 0.20499854 -0.037555616 0.1724035 0.20797607 -0.040041998 0.20723563 -0.036591236 -0.18309988 0.17850316 -0.16706526 -0.03875569 0.02488918 0.025351577 0.16963746 0.20733896 -0.036324207 -0.16696522 -0.18271044 0.1825478
0.8078078 0.18277378 0.04668219 0.022917155 -0.18034628 0.12914222 0.18292896 0.049154364 -0.18046933 0.04840632 0.12460036 0.16870709 -0.038597506 0.20538172 -0.1360068 -0.041596085 0.18157609 -0.13669729 0.12713614 0.20760076 -0.04033683 0.12600759 0.20814225 0.024958855 0.12788391 -0.18128575 0.17152645 0.13009436 0.046404466 0.17990693 0.20514472 -0.13377202 0.20511971 -0.037525598 0.17250936 0.20809594 -0.040013462 0.20735751 -0.036559638 -0.1831611 0.17860283 -0.16711421 -0.03872554 0.024948753 0.025410766 0.1697378 0.20745835 -0.036291674 -0.16701446 -0.1827698 0.18264979
0.8088088 0.18288057 0.04674917 0.022974066 -0.18040523 0.12923604 0.18303333 0.049225412 -0.1805286 0.048476283 0.12468763 0.16880812 -0.03856838 0.20550086 -0.13603538 -0.041568812 0.1816773 -0.13672736 0.12722708 0.20772527 -0.040308498 0.12609597 0.20826493 0.025017599 0.12797351 -0.18134362 0.17162637 0.13018979 0.046470746 0.1800119 0.20526545 -0.13379973 0.20524077 -0.037495475 0.1726152 0.20821549 -0.039984804 0.2074795 -0.03652819 -0.18322247 0.17870238 -0.16716294 -0.0386949 0.025008565 0.025470061 0.1698382 0.20757762 -0.03625866 -0.16706346 -0.18282902 0.18275182
0.8098098 0.18298727 0.046816166 0.02303065 -0.18046373 0.12933025 0.1831374 0.04929651 -0.18058752 0.04854636 0.12477486 0.16890897 -0.038539007 0.2056195 -0.13606374 -0.041541032 0.18177818 -0.13675705 0.12731779 0.20784976 -0.040279992 0.12618443 0.20838752 0.025076464 0.12806334 -0.18140113 0.17172655 0.13028507 0.04653715 0.1801167 0.20538607 -0.13382733 0.20536181 -0.03746519 0.17272098 0.20833494 -0.039955936 0.20760113 -0.036496393 -0.183283 0.1788019 -0.16721144 -0.038664274 0.025068644 0.025529534 0.16993856 0.2076969 -0.03622572 -0.16711181 -0.18288782 0.1828538
0.8108108 0.18309374 0.046883248 0.023087904 -0.18052189 0.12942424 0.18324135 0.049367756 -0.18064576 0.0486163 0.12486213 0.16900994 -0.038509317 0.2057383 -0.13609163 -0.04151307 0.18187948 -0.13678668 0.1274087 0.20797414 -0.040251303 0.12627265 0.20851013 0.025135297 0.12815309 -0.18145859 0.1718268 0.13038033 0.046603516 0.18022166 0.2055062 -0.13385439 0.20548259 -0.037434615 0.17282675 0.20845439 -0.039927114 0.20772272 -0.03646435 -0.18334311 0.17890154 -0.16725972 -0.038633473 0.025128681 0.025589215 0.1700389 0.20781578 -0.03619241 -0.16716003 -0.1829466 0.18295567
0.8118118 0.18320026 0.04695069 0.023145009 -0.18057978 0.12951837 0.18334526 0.04943924 -0.18070388 0.0486862 0.12494948 0.16911088 -0.0384797 0.20585665 -0.1361192 -0.041484978 0.18198036 -0.13681562 0.12749942 0.20809813 -0.040222272 0.12636097 0.20863256 0.025194429 0.12824278 -0.18151534 0.17192662 0.13047571 0.04667029 0.18032633 0.20562656 -0.13388136 0.20560336 -0.037403762 0.17293252 0.20857352 -0.03989783 0.20784417 -0.03643211 -0.18340328 0.17900091 -0.16730724 -0.03860222 0.025188938 0.025648957 0.1701391 0.2079345 -0.036159262 -0.1672078 -0.18300468 0.18305752
0.8128128 0.1833067 0.047017865 0.023202324 -0.1806369 0.12961236 0.18344942 0.049510617 -0.18076159 0.048756335 0.12503687 0.16921155 -0.038449712 0.20597509 -0.13614671 -0.041456543 0.18208127 -0.13684441 0.12759034 0.2082222 -0.040193345 0.12644933 0.20875464 0.025253726 0.1283326 -0.18157184 0.17202657 0.13057125 0.046737034 0.18043098 0.20574668 -0.13390768 0.205724 -0.037372984 0.17303802 0.2086927 -0.03986832 0.20796566 -0.03639951 -0.18346283 0.17910035 -0.16735478 -0.038571045 0.025249153 0.025708728 0.17023936 0.20805351 -0.036125578 -0.1672553 -0.18306246 0.18315926
0.8138138 0.18341316 0.04708541 0.023259668 -0.18069428 0.12970634 0.18355328 0.04958215 -0.18081918 0.04882652 0.12512423 0.16931228 -0.038419455 0.2060933 -0.13617356 -0.041428074 0.18218207 -0.13687274 0.1276814 0.20834623 -0.04016372 0.12653756 0.2088768 0.025312888 0.12842242 -0.18162803 0.17212643 0.13066661 0.046803765 0.18053566 0.20586643 -0.13393396 0.20584421 -0.037341546 0.17314367 0.20881167 -0.03983862 0.20808683 -0.03636693 -0.18352208 0.17919943 -0.16740175 -0.038539585 0.02530962 0.025768887 0.17033957 0.208172 -0.036091466 -0.16730238 -0.1831198 0.18326093
0.8148148 0.18351962 0.04715303 0.02331731 -0.180751 0.12980041 0.18365711 0.04965387 -0.18087606 0.048897102 0.12521169 0.16941294 -0.038388915 0.20621146 -0.13620014 -0.041399267 0.18228273 -0.13690078 0.12777203 0.20847003 -0.040134285 0.1266259 0.2089988 0.025372436 0.12851223 -0.18168378 0.17222607 0.13076198 0.046870805 0.18064018 0.20598604 -0.13396005 0.20596454 -0.037310038 0.17324935 0.20893052 -0.039808575 0.20820782 -0.036334004 -0.18358085 0.17929867 -0.16744828 -0.038507693 0.025370372 0.025828866 0.17043965 0.20829047 -0.036057692 -0.16734906 -0.18317688 0.18336242
0.8158158 0.18362577 0.04722053 0.023374803 -0.1808073 0.12989454 0.18376097 0.049725696 -0.18093273 0.048967615 0.12529899 0.16951361 -0.03835833 0.20632936 -0.13622649 -0.041370295 0.1823835 -0.13692886 0.12786314 0.2085936 -0.04010442 0.12671424 0.20912068 0.025432076 0.12860215 -0.1817393 0.17232594 0.13085751 0.046937726 0.18074447 0.2061059 -0.13398527 0.20608464 -0.037278574 0.173355 0.20904931 -0.039778486 0.20832866 -0.036300957 -0.18363938 0.17939778 -0.16749486 -0.038475785 0.025430989 0.025889235 0.17053995 0.20840889 -0.03602344 -0.16739552 -0.18323368 0.1834642
0.8168168 0.1837322 0.047288302 0.023432683 -0.18086328 0.12998857 0.18386447 0.049797524 -0.18098909 0.049038213 0.12538636 0.16961434 -0.038327508 0.20644726 -0.13625245 -0.041341007 0.18248403 -0.13695621 0.12795396 0.20871723 -0.040074285 0.1268027 0.20924243 0.02549179 0.12869191 -0.18179433 0.17242579 0.13095286 0.047004934 0.18084882 0.2062254 -0.1340106 0.20620468 -0.03724684 0.1734605 0.20916781 -0.039748084 0.20844948 -0.036267675 -0.18369749 0.17949694 -0.16754082 -0.038443953 0.025492096 0.02594966 0.17063984 0.20852695 -0.035988983 -0.16744153 -0.18328997 0.18356568
0.8178178 0.18383826 0.047356073 0.02349055 -0.18091893 0.1300827 0.18396819 0.049869545 -0.18104492 0.04910886 0.125474 0.16971482 -0.038296357 0.206565 -0.13627823 -0.04131159 0.18258457 -0.13698328 0.128045 0.20884052 -0.040044017 0.12689109 0.209364 0.025551816 0.1287818 -0.18184887 0.17252551 0.13104858 0.04707202 0.18095332 0.20634472 -0.1340354 0.20632456 -0.0372146 0.17356583 0.20928636 -0.039717533 0.20857018 -0.036234155 -0.18375534 0.17959605 -0.16758645 -0.038411316 0.025553087 0.026010163 0.17073973 0.2086449 -0.03595437 -0.16748735 -0.18334594 0.18366696
0.8188188 0.18394445 0.047424186 0.02354879 -0.1809743 0.13017692 0.18407176 0.049941655 -0.18110046 0.049179755 0.12556121 0.16981544 -0.038265236 0.20668247 -0.13630374 -0.041281883 0.18268503 -0.13701019 0.12813589 0.20896402 -0.040013734 0.1269795 0.20948552 0.025611933 0.12887157 -0.1819031 0.17262518 0.13114391 0.047139317 0.1810575 0.20646393 -0.13406003 0.20644417 -0.03718245 0.17367135 0.20940472 -0.039686713 0.20869073 -0.036200423 -0.1838128 0.17969482 -0.1676316 -0.038378585 0.025614077 0.026070844 0.17083982 0.20876275 -0.035919525 -0.16753283 -0.1834014 0.18376835
0.8198198 0.1840501 0.04749218 0.023607146 -0.18102913 0.13027112 0.18417533 0.050013825 -0.1811557 0.049250696 0.12564857 0.16991587 -0.038233757 0.20679969 -0.13632867 -0.041251794 0.18278562 -0.1370365 0.12822694 0.20908695 -0.039982617 0.12706794 0.209607 0.025671916 0.12896147 -0.18195735 0.17272478 0.13123931 0.047206804 0.18116185 0.20658298 -0.13408408 0.2065636 -0.03714982 0.17377673 0.20952292 -0.039655864 0.20881137 -0.036166366 -0.18386994 0.17979376 -0.16767666 -0.038345966 0.025675425 0.02613166 0.1709397 0.20888074 -0.03588423 -0.16757777 -0.18345661 0.1838697
0.8208208 0.18415639 0.047560472 0.023665162 -0.1810835 0.13036539 0.18427888 0.05008619 -0.18121046 0.04932155 0.12573616 0.17001623 -0.03820192 0.20691715 -0.13635343 -0.04122172 0.18288602 -0.13706268 0.12831797 0.20921002 -0.039951857 0.12715638 0.20972806 0.025732389 0.12905145 -0.18201084 0.17282432 0.13133496 0.047274727 0.1812661 0.20670207 -0.13410819 0.20668326 -0.037117254 0.17388214 0.20964105 -0.03962454 0.20893167 -0.036132365 -0.18392645 0.17989247 -0.16772132 -0.038312852 0.025736801 0.026192592 0.17103939 0.2089984 -0.035849057 -0.16762236 -0.18351172 0.183971
0.8218218 0.18426223 0.04762863 0.023723966 -0.18113782 0.13045956 0.18438217 0.0501587 -0.18126471 0.04939275 0.12582365 0.17011671 -0.038170025 0.20703429 -0.1363778 -0.04119127 0.1829862 -0.13708861 0.12840888 0.2093328 -0.039920826 0.12724476 0.20984927 0.025792878 0.1291413 -0.18206407 0.17292392 0.1314304 0.04734205 0.1813699 0.20682082 -0.13413179 0.20680258 -0.037084296 0.17398725 0.20975897 -0.03959306 0.20905165 -0.03609792 -0.18398292 0.17999117 -0.16776557 -0.038279586 0.025798418 0.026253631 0.17113923 0.20911591 -0.035813376 -0.1676668 -0.1835661 0.18407206
0.8228228 0.18436818 0.04769713 0.02378258 -0.18119146 0.13055372 0.18448548 0.05023135 -0.18131904 0.049464107 0.125911 0.170217 -0.03813771 0.20715116 -0.136402 -0.04116082 0.18308656 -0.13711414 0.12849979 0.2094557 -0.03988953 0.12733333 0.2099703 0.025853189 0.1292313 -0.18211716 0.17302343 0.13152605 0.04740987 0.18147391 0.20693949 -0.134155 0.20692171 -0.037051104 0.17409256 0.2098769 -0.039561346 0.20917176 -0.036063325 -0.18403877 0.18008977 -0.16780926 -0.038246114 0.025860213 0.026314715 0.17123908 0.20923351 -0.035777725 -0.16771063 -0.18362047 0.18417317
0.8238238 0.18447384 0.047765695 0.023841353 -0.18124509 0.13064797 0.18458886 0.050303876 -0.18137263 0.04953517 0.12599857 0.17031737 -0.03810531 0.20726801 -0.13642567 -0.041130103 0.1831866 -0.13713935 0.12859122 0.20957825 -0.039857876 0.12742177 0.2100911 0.025913991 0.12932114 -0.18216951 0.17312291 0.13162166 0.047477715 0.18157785 0.20705807 -0.1341777 0.20704071 -0.037017923 0.174198 0.2099947 -0.039529394 0.20929165 -0.036028583 -0.18409453 0.1801885 -0.16785301 -0.038212642 0.025922127 0.026376171 0.17133887 0.20935076 -0.035741776 -0.16775435 -0.18367405 0.18427427
0.8248248 0.1845795 0.047834266 0.023900293 -0.18129808 0.13074225 0.18469232 0.050376687 -0.18142632 0.04960699 0.12608606 0.17041755 -0.038072743 0.20738459 -0.13644911 -0.041098908 0.1832867 -0.1371641 0.12868227 0.20970075 -0.039825983 0.1275102 0.2102119 0.025974957 0.12941116 -0.18222165 0.17322254 0.1317171 0.047545936 0.18168174 0.20717622 -0.13420045 0.2071597 -0.03698428 0.17430298 0.21011236 -0.039497353 0.20941165 -0.0359933 -0.18414958 0.18028699 -0.16789617 -0.038178694 0.0259841 0.026437897 0.17143837 0.20946805 -0.0357059 -0.16779746 -0.18372752 0.1843752
0.8258258 0.18468527 0.04790304 0.023959322 -0.18135087 0.13083664 0.18479519 0.050449647 -0.1814789 0.049678426 0.12617351 0.17051767 -0.03803989 0.20750135 -0.13647223 -0.041067507 0.1833868 -0.13718855 0.12877323 0.2098233 -0.039794073 0.12759897 0.21033263 0.026035804 0.12950109 -0.18227355 0.17332186 0.13181278 0.047614023 0.18178573 0.20729464 -0.13422278 0.20727852 -0.03695049 0.17440823 0.21022989 -0.039465252 0.20953119 -0.03595833 -0.1842048 0.18038554 -0.16793908 -0.038144667 0.026046192 0.026499277 0.17153819 0.20958492 -0.035669386 -0.1678405 -0.18378067 0.1844764
0.8268268 0.18479082 0.047971837 0.024018575 -0.1814031 0.13093081 0.18489863 0.05052261 -0.18153155 0.04975016 0.12626112 0.17061794 -0.03800701 0.20761764 -0.13649502 -0.04103628 0.18348674 -0.13721289 0.12886444 0.20994535 -0.039761703 0.12768754 0.21045312 0.026097039 0.12959127 -0.18232498 0.17342108 0.13190845 0.047682215 0.18188938 0.20741275 -0.13424446 0.20739704 -0.036916595 0.17451337 0.21034731 -0.039432585 0.20965084 -0.035922963 -0.18425927 0.18048404 -0.16798162 -0.038110122 0.026108332 0.02656112 0.17163771 0.20970182 -0.035632662 -0.16788311 -0.18383342 0.18457715
0.8278278 0.18489651 0.04804086 0.024077723 -0.18145518 0.13102518 0.1850014 0.050595883 -0.1815839 0.04982191 0.12634896 0.17071821 -0.037973907 0.20773408 -0.13651739 -0.04100476 0.18358694 -0.13723674 0.1289554 0.21006767 -0.039729215 0.1277759 0.21057361 0.026158199 0.12968114 -0.18237627 0.17352058 0.13200425 0.047750477 0.18199323 0.20753084 -0.1342662 0.20751554 -0.036882237 0.17461836 0.21046436 -0.03939975 0.20977035 -0.03588731 -0.18431342 0.18058252 -0.16802359 -0.038075756 0.0261709 0.026623085 0.17173752 0.20981869 -0.03559598 -0.16792534 -0.18388607 0.18467802
0.8288288 0.18500198 0.04810991 0.024137378 -0.1815067 0.1311196 0.18510446 0.05066905 -0.18163586 0.04989391 0.12643649 0.17081821 -0.03794037 0.20785016 -0.13653976 -0.040972523 0.18368666 -0.13726027 0.12904666 0.2101898 -0.03969671 0.12786458 0.21069375 0.026219761 0.1297711 -0.18242694 0.17361966 0.13209984 0.047818966 0.1820967 0.20764884 -0.13428748 0.20763382 -0.036847897 0.17472342 0.21058169 -0.039366756 0.20988958 -0.035851493 -0.18436734 0.18068059 -0.16806537 -0.038040955 0.026233427 0.026685227 0.17183685 0.20993553 -0.035559166 -0.16796693 -0.18393786 0.18477881
0.8298298 0.18510751 0.048179023 0.024197003 -0.18155827 0.13121395 0.18520774 0.0507424 -0.18168755 0.04996585 0.126524 0.17091838 -0.03790676 0.20796618 -0.13656153 -0.04094048 0.18378644 -0.13728347 0.12913789 0.21031156 -0.039663713 0.12795314 0.21081398 0.026281234 0.12986131 -0.18247738 0.17371899 0.13219552 0.047887605 0.18220028 0.20776655 -0.13430846 0.20775212 -0.03681333 0.17482853 0.21069863 -0.039333653 0.21000879 -0.03581545 -0.18442066 0.18077889 -0.16810688 -0.038006023 0.026296027 0.026747338 0.17193635 0.21005197 -0.03552192 -0.16800867 -0.18398947 0.18487959
0.8308308 0.18521284 0.048248302 0.024256717 -0.18160926 0.13130821 0.1853105 0.050815865 -0.18173875 0.05003809 0.12661184 0.1710185 -0.03787288 0.2080823 -0.13658288 -0.04090824 0.18388635 -0.13730654 0.12922916 0.21043341 -0.03963057 0.12804188 0.21093398 0.026342975 0.12995127 -0.1825272 0.1738183 0.13229135 0.047956303 0.18230401 0.20788427 -0.13432921 0.20787023 -0.03677848 0.17493348 0.21081558 -0.03930015 0.21012796 -0.035779007 -0.18447399 0.18087696 -0.1681481 -0.037970793 0.02635885 0.02680966 0.17203584 0.21016848 -0.03548451 -0.16804971 -0.18404081 0.18498021
0.8318318 0.18531819 0.04831774 0.024316821 -0.18165976 0.13140285 0.18541351 0.050889257 -0.1817896 0.050110288 0.1266994 0.17111833 -0.03783866 0.2081981 -0.13660413 -0.040875554 0.18398601 -0.13732897 0.12932031 0.21055502 -0.03959735 0.12813045 0.21105409 0.026404852 0.13004157 -0.18257684 0.17391747 0.13238686 0.048025116 0.18240757 0.2080017 -0.13434952 0.20798841 -0.03674344 0.17503855 0.21093245 -0.039266486 0.21024697 -0.035742667 -0.18452677 0.18097499 -0.16818878 -0.037935305 0.026421897 0.026871921 0.1721353 0.21028471 -0.035446785 -0.16809069 -0.18409187 0.18508077
0.8328328 0.18542345 0.048387345 0.024376744 -0.18170993 0.13149719 0.18551607 0.05096301 -0.18184017 0.0501825 0.1267872 0.17121835 -0.037804183 0.2083137 -0.13662519 -0.040842824 0.18408588 -0.13735127 0.12941158 0.21067677 -0.03956371 0.12821925 0.21117382 0.026466744 0.13013168 -0.18262632 0.17401655 0.13248263 0.048094038 0.18251078 0.20811899 -0.13436955 0.20810601 -0.03670829 0.17514332 0.21104918 -0.039232742 0.21036562 -0.03570584 -0.18457913 0.1810731 -0.16822916 -0.037899718 0.02648499 0.02693457 0.17223477 0.21040107 -0.035409003 -0.16813117 -0.18414249 0.18518147
0.8338338 0.18552873 0.04845698 0.024436787 -0.18175966 0.13159166 0.18561904 0.051037014 -0.18189025 0.050255034 0.1268748 0.17131831 -0.0377698 0.20842917 -0.13664559 -0.040809635 0.18418531 -0.13737343 0.12950289 0.21079822 -0.039529853 0.12830798 0.21129362 0.026528992 0.13022196 -0.18267538 0.17411567 0.13257842 0.048163034 0.18261434 0.2082364 -0.13438912 0.208224 -0.036672726 0.17524815 0.21116568 -0.03919854 0.21048458 -0.035668872 -0.1846312 0.18117115 -0.16826954 -0.037863936 0.026548201 0.026997577 0.17233406 0.21051715 -0.03537085 -0.16817132 -0.18419264 0.18528202
0.8348348 0.18563394 0.048526794 0.024497157 -0.1818093 0.1316863 0.18572153 0.051110733 -0.18194006 0.050327603 0.12696274 0.17141835 -0.03773495 0.20854466 -0.13666584 -0.040776428 0.18428487 -0.1373949 0.12959412 0.21091947 -0.039496005 0.12839667 0.21141337 0.02659115 0.13031211 -0.18272397 0.17421472 0.13267441 0.04823209 0.18271771 0.2083535 -0.1344086 0.20834155 -0.036636967 0.175353 0.21128216 -0.039164335 0.21060324 -0.035631727 -0.18468283 0.18126914 -0.16830917 -0.037827794 0.026611503 0.027060451 0.17243347 0.21063307 -0.035332855 -0.16821116 -0.18424252 0.18538246
0.8358358 0.1857391 0.04859662 0.024557812 -0.18185823 0.13178071 0.18582417 0.051184785 -0.18198945 0.05040041 0.12705056 0.17151813 -0.0377 0.20865999 -0.13668567 -0.040742848 0.18438445 -0.13741617 0.12968564 0.21104082 -0.039461713 0.12848538 0.21153282 0.026653606 0.1304023 -0.18277197 0.17431386 0.1327703 0.048301563 0.18282086 0.2084704 -0.13442765 0.20845912 -0.03660096 0.17545784 0.21139862 -0.039129775 0.21072157 -0.035594434 -0.18473423 0.18136702 -0.16834836 -0.03779179 0.026675101 0.027123338 0.17253283 0.21074894 -0.03529412 -0.16825064 -0.18429206 0.18548283
0.8368368 0.18584438 0.048666704 0.024618452 -0.18190731 0.13187534 0.18592687 0.051258877 -0.18203853 0.050473128 0.12713821 0.17161803 -0.03766481 0.2087753 -0.13670532 -0.040709313 0.18448378 -0.13743699 0.12977684 0.21116199 -0.039427225 0.12857413 0.21165222 0.026716288 0.1304925 -0.1828201 0.17441298 0.13286623 0.048370633 0.18292405 0.20858741 -0.13444637 0.20857628 -0.036564857 0.17556287 0.21151477 -0.039095107 0.21084008 -0.03555699 -0.18478522 0.1814648 -0.16838756 -0.03775511 0.02673891 0.027186614 0.17263205 0.21086462 -0.03525544 -0.16828988 -0.18434125 0.18558328
0.8378378 0.18594934 0.04873677 0.024679389 -0.18195568 0.13196996 0.18602943 0.051333167 -0.18208735 0.05054604 0.12722614 0.17171778 -0.03762944 0.20889011 -0.13672455 -0.0406752 0.18458326 -0.13745768 0.12986821 0.211283 -0.039392486 0.12866315 0.21177159 0.026778836 0.13058278 -0.18286756 0.17451203 0.13296205 0.048440345 0.18302716 0.20870413 -0.13446474 0.20869374 -0.036528636 0.17566745 0.2116311 -0.03906004 0.2109583 -0.03551915 -0.18483569 0.18156266 -0.16842625 -0.037718315 0.02680248 0.027249964 0.17273127 0.2109804 -0.035216585 -0.16832837 -0.18439001 0.18568362
0.8388388 0.18605411 0.048807062 0.024740014 -0.18200375 0.13206445 0.18613192 0.051407557 -0.1821356 0.050619114 0.12731396 0.17181762 -0.03759383 0.20900525 -0.13674352 -0.04064113 0.18468264 -0.13747808 0.1299597 0.21140397 -0.039357506 0.12875205 0.2118908 0.026841726 0.13067299 -0.18291472 0.17461099 0.13305797 0.04850995 0.18313032 0.20882097 -0.13448279 0.2088108 -0.036492027 0.17577225 0.21174705 -0.039024882 0.21107648 -0.03548102 -0.18488619 0.1816602 -0.16846468 -0.037681486 0.026866347 0.027313298 0.17283036 0.21109578 -0.035177488 -0.16836673 -0.18443863 0.18578382
0.8398398 0.18615942 0.04887732 0.02480113 -0.1820515 0.1321591 0.18623455 0.051482145 -0.18218377 0.05069218 0.1274019 0.17191742 -0.037557926 0.20912 -0.1367622 -0.04060661 0.18478191 -0.13749805 0.1300512 0.21152475 -0.03932265 0.128841 0.21200983 0.02690463 0.13076349 -0.18296152 0.17470998 0.13315398 0.048579648 0.18323332 0.20893727 -0.13450047 0.20892788 -0.03645512 0.17587699 0.21186288 -0.03898937 0.21119462 -0.035442863 -0.18493603 0.18175796 -0.16850258 -0.03764433 0.026930453 0.027376976 0.17292973 0.21121123 -0.035137948 -0.16840503 -0.18448667 0.18588406
0.8408408 0.18626423 0.048947837 0.02486244 -0.18209875 0.13225383 0.18633687 0.05155661 -0.18223122 0.05076546 0.12748973 0.17201707 -0.03752178 0.20923464 -0.13678052 -0.040572148 0.18488134 -0.13751774 0.13014275 0.2116457 -0.03928725 0.12892975 0.21212873 0.026967803 0.13085367 -0.18300815 0.17480889 0.13324986 0.04864948 0.18333648 0.20905358 -0.1345178 0.20904467 -0.036418244 0.17598164 0.21197881 -0.03895391 0.21131258 -0.035404377 -0.18498541 0.18185553 -0.16854033 -0.03760703 0.026994767 0.027440818 0.173029 0.21132672 -0.035098433 -0.16844274 -0.18453443 0.18598427
0.8418418 0.18636912 0.049018335 0.024923794 -0.18214561 0.1323484 0.18643932 0.05163133 -0.18227857 0.050839074 0.12757784 0.17211658 -0.037485577 0.20934932 -0.13679841 -0.04053736 0.18498044 -0.13753718 0.13023418 0.21176586 -0.039251555 0.12901865 0.21224782 0.027031021 0.13094413 -0.18305394 0.17490782 0.13334599 0.04871946 0.18343937 0.20917001 -0.13453496 0.20916149 -0.03638089 0.17608652 0.21209438 -0.038917888 0.21143039 -0.035365935 -0.1850348 0.18195337 -0.16857767 -0.037569456 0.027058993 0.027504526 0.17312814 0.2114418 -0.035058834 -0.16848014 -0.18458192 0.18608445
0.8428428 0.18647401 0.049089015 0.024985254 -0.18219246 0.13244335 0.18654154 0.051706392 -0.18232554 0.050912626 0.12766579 0.17221649 -0.037448924 0.20946363 -0.13681613 -0.040502116 0.1850797 -0.13755614 0.13032578 0.2118866 -0.039215695 0.12910773 0.21236655 0.027094789 0.13103452 -0.18309999 0.17500669 0.1334422 0.048789512 0.18354253 0.20928612 -0.13455163 0.20927808 -0.036343537 0.17619099 0.21221018 -0.03888176 0.21154813 -0.035327002 -0.18508366 0.18205072 -0.16861454 -0.037531618 0.027123531 0.027568681 0.17322713 0.21155694 -0.035018787 -0.16851708 -0.18462887 0.18618461
0.8438438 0.1865788 0.04915981 0.025046878 -0.18223868 0.13253798 0.18664393 0.05178129 -0.18237191 0.050986208 0.12775381 0.17231598 -0.037412316 0.20957814 -0.13683362 -0.040466823 0.18517877 -0.13757493 0.13041751 0.21200685 -0.039179705 0.1291966 0.21248533 0.027158156 0.13112497 -0.18314521 0.17510544 0.13353823 0.04885988 0.18364525 0.20940207 -0.13456813 0.20939471 -0.036305886 0.17629562 0.21232554 -0.03884562 0.21166593 -0.03528798 -0.18513198 0.18214825 -0.16865121 -0.03749351 0.027188413 0.027632909 0.1733262 0.21167184 -0.03497869 -0.16855381 -0.18467559 0.18628445
0.8448448 0.18668357 0.049230773 0.02510862 -0.18228464 0.13263291 0.18674618 0.051856354 -0.18241829 0.05105967 0.12784182 0.17241569 -0.037375398 0.20969248 -0.13685054 -0.04043153 0.18527788 -0.1375932 0.13050903 0.21212706 -0.039143503 0.12928554 0.2126039 0.027221762 0.13121527 -0.18319029 0.17520425 0.13363421 0.048930217 0.18374795 0.20951824 -0.13458432 0.20951115 -0.03626807 0.17640021 0.21244097 -0.03880903 0.21178319 -0.03524857 -0.18518013 0.1822455 -0.1686876 -0.03745531 0.027253132 0.027697215 0.17342539 0.21178676 -0.034938134 -0.16859007 -0.18472186 0.18638472
0.8458458 0.18678828 0.049301915 0.025170855 -0.18233027 0.13272761 0.18684825 0.051931508 -0.18246412 0.05113373 0.12792987 0.17251512 -0.03733818 0.2098064 -0.13686727 -0.04039571 0.18537697 -0.13761142 0.13060074 0.21224728 -0.039107155 0.12937464 0.21272224 0.027285665 0.13130584 -0.18323497 0.17530303 0.13373038 0.049000617 0.18385069 0.20963405 -0.13460013 0.20962742 -0.036229882 0.17650472 0.21255629 -0.038772356 0.21190076 -0.03520922 -0.18522798 0.18234304 -0.16872334 -0.037417006 0.027318086 0.027761638 0.17352438 0.21190153 -0.03489749 -0.16862628 -0.18476793 0.18648465
0.8468468 0.18689297 0.049373053 0.025232792 -0.18237521 0.13282242 0.18695058 0.052006867 -0.18250968 0.051207654 0.12801802 0.17261487 -0.03730083 0.20992045 -0.13688363 -0.040359583 0.18547593 -0.13762894 0.13069227 0.21236748 -0.039070547 0.12946379 0.2128407 0.02734948 0.13139644 -0.18327941 0.17540179 0.13382646 0.049071148 0.18395343 0.20974967 -0.13461554 0.20974357 -0.036191486 0.1766093 0.21267138 -0.03873527 0.21201801 -0.035169408 -0.1852755 0.18244033 -0.16875927 -0.037378274 0.027383253 0.02782627 0.17362344 0.2120163 -0.03485668 -0.16866192 -0.18481363 0.1865845
0.8478478 0.18699767 0.04944433 0.025294997 -0.18242009 0.13291748 0.18705282 0.052082393 -0.18255463 0.05128173 0.12810607 0.17271437 -0.037263162 0.2100343 -0.1368998 -0.040323276 0.1855748 -0.13764642 0.13078396 0.21248735 -0.039033543 0.12955302 0.21295902 0.027413815 0.1314869 -0.18332344 0.17550059 0.13392277 0.0491418 0.18405622 0.20986529 -0.13463062 0.2098597 -0.036153134 0.17671373 0.21278648 -0.038698237 0.21213533 -0.03512958 -0.18532258 0.18253763 -0.16879421 -0.0373393 0.02744849 0.027890962 0.17372243 0.2121309 -0.034815557 -0.16869728 -0.18485892 0.18668446
0.8488488 0.18710195 0.049515888 0.025357334 -0.18246488 0.13301244 0.18715487 0.05215801 -0.18259963 0.05135594 0.1281943 0.17281395 -0.037225332 0.21014799 -0.13691562 -0.040287 0.18567371 -0.1376635 0.13087572 0.21260732 -0.038996447 0.12964201 0.21307711 0.027478077 0.13157755 -0.18336721 0.1755992 0.13401906 0.049212776 0.18415895 0.20998073 -0.13464566 0.2099758 -0.03611429 0.1768184 0.21290173 -0.03866074 0.21225248 -0.035089497 -0.1853693 0.18263486 -0.16882935 -0.03730019 0.027513836 0.027955981 0.17382143 0.21224526 -0.03477418 -0.16873229 -0.18490376 0.18678434
0.8498498 0.18720664 0.049587354 0.025420075 -0.182509 0.13310742 0.18725687 0.052233625 -0.18264404 0.05143028 0.12828256 0.1729134 -0.03718731 0.21026172 -0.13693075 -0.040250275 0.18577275 -0.13768041 0.13096754 0.21272704 -0.038958978 0.12973124 0.21319522 0.027542504 0.13166822 -0.1834104 0.17569825 0.13411534 0.049283635 0.18426141 0.21009618 -0.13465996 0.21009155 -0.036075417 0.17692275 0.21301657 -0.038623225 0.21236941 -0.035049167 -0.18541583 0.18273193 -0.16886386 -0.037260953 0.027579388 0.028020943 0.1739202 0.2123596 -0.034732733 -0.16876699 -0.18494853 0.18688396
0.8508509 0.18731111 0.049658943 0.025482638 -0.18255293 0.13320245 0.18735884 0.052309312 -0.18268813 0.051504627 0.12837087 0.17301275 -0.037148945 0.21037534 -0.13694619 -0.04021327 0.1858715 -0.13769692 0.13105947 0.21284674 -0.038921677 0.12982048 0.21331325 0.027607063 0.13175873 -0.18345329 0.17579675 0.13421173 0.049354736 0.18436405 0.21021137 -0.1346744 0.21020733 -0.03603611 0.17702733 0.2131311 -0.03858516 0.21248643 -0.035008416 -0.18546183 0.18282908 -0.16889803 -0.0372214 0.027645163 0.028086096 0.17401914 0.21247377 -0.03469103 -0.16880134 -0.18499278 0.18698384
0.8518519 0.18741557 0.04973074 0.025545679 -0.18259653 0.13329746 0.1874608 0.052385345 -0.18273188 0.05157934 0.12845904 0.17311221 -0.037110414 0.2104886 -0.13696092 -0.040176217 0.18597046 -0.13771294 0.13115133 0.21296635 -0.03888358 0.12990984 0.21343105 0.027671771 0.13184959 -0.183496 0.1758954 0.13430788 0.04942579 0.18446651 0.21032657 -0.13468815 0.21032314 -0.035996802 0.17713174 0.21324608 -0.038547114 0.2126033 -0.034967825 -0.18550742 0.1829263 -0.16893199 -0.03718168 0.027710864 0.028151652 0.17411813 0.21258806 -0.034649134 -0.16883512 -0.18503666 0.18708351
0.8528529 0.18752012 0.049802568 0.02560848 -0.18263942 0.1333925 0.18756287 0.052461363 -0.18277533 0.05165416 0.12854736 0.17321172 -0.03707169 0.21060196 -0.13697538 -0.040138897 0.1860689 -0.1377288 0.13124308 0.2130857 -0.038845606 0.12999909 0.21354899 0.027736777 0.13194023 -0.18353821 0.17599404 0.1344044 0.04949717 0.184569 0.21044165 -0.13470161 0.21043853 -0.035957336 0.1772362 0.21336061 -0.0385089 0.2127198 -0.03492679 -0.1855528 0.18302336 -0.16896553 -0.037141647 0.027777074 0.02821691 0.17421718 0.212702 -0.03460704 -0.16886887 -0.18508 0.1871831
0.8538539 0.18762444 0.04987459 0.025671698 -0.18268223 0.13348758 0.18766469 0.052537408 -0.18281816 0.051728953 0.12863567 0.1733112 -0.03703282 0.21071531 -0.13698968 -0.040101558 0.1861677 -0.1377443 0.13133508 0.21320519 -0.03880723 0.13008851 0.21366656 0.027801754 0.13203119 -0.18357986 0.1760928 0.13450094 0.049568567 0.18467146 0.21055646 -0.13471492 0.210554 -0.03591737 0.17734054 0.21347518 -0.038470358 0.21283646 -0.034885563 -0.18559775 0.18312041 -0.16899872 -0.037101198 0.027842864 0.028282734 0.17431583 0.21281597 -0.03456477 -0.16890219 -0.1851233 0.18728267
0.8548549 0.18772875 0.04994682 0.025734857 -0.18272446 0.13358279 0.18776652 0.052613843 -0.18286082 0.05180377 0.1287241 0.1734106 -0.036993545 0.21082832 -0.13700335 -0.040063374 0.18626639 -0.13775936 0.13142702 0.21332437 -0.038768686 0.13017772 0.21378414 0.02786685 0.13212176 -0.18362159 0.1761913 0.1345972 0.0496402 0.18477398 0.21067126 -0.134728 0.21066923 -0.035877187 0.17744489 0.2135895 -0.038431622 0.21295318 -0.034843992 -0.18564238 0.18321736 -0.16903166 -0.037060823 0.027909163 0.028348604 0.1744148 0.21292984 -0.034522202 -0.16893487 -0.18516614 0.18738247
0.8558559 0.1878331 0.050019078 0.025798343 -0.18276657 0.13367788 0.18786843 0.05269031 -0.18290329 0.051879007 0.12881264 0.17350984 -0.036954314 0.21094127 -0.13701682 -0.040025502 0.18636507 -0.13777441 0.13151905 0.21344362 -0.038730085 0.13026704 0.21390167 0.027932141 0.13221297 -0.1836629 0.1762898 0.13469382 0.049711898 0.18487598 0.21078598 -0.13474052 0.21078438 -0.035837017 0.17754914 0.21370389 -0.038392544 0.2130694 -0.03480236 -0.18568668 0.18331416 -0.16906425 -0.037020076 0.02797567 0.02841446 0.17451352 0.21304363 -0.03447932 -0.16896752 -0.18520845 0.18748198
0.8568569 0.18793738 0.050091527 0.025861965 -0.18280824 0.13377312 0.18797015 0.05276679 -0.18294528 0.051954217 0.12890111 0.1736091 -0.036914755 0.21105418 -0.1370302 -0.03998723 0.18646345 -0.13778888 0.13161123 0.21356277 -0.038691185 0.1303566 0.21401899 0.027997475 0.13230345 -0.18370368 0.17638838 0.13479038 0.049783695 0.18497862 0.21090052 -0.13475278 0.21089959 -0.03579658 0.1776538 0.21381809 -0.038353108 0.21318568 -0.03476051 -0.18573041 0.18341109 -0.1690965 -0.03697924 0.028042356 0.028480748 0.17461224 0.21315715 -0.034436516 -0.16899987 -0.18525083 0.18758135
0.8578579 0.18804152 0.05016401 0.0259256 -0.18284985 0.1338683 0.18807192 0.052843418 -0.18298675 0.052029394 0.12898953 0.17370847 -0.03687478 0.21116711 -0.13704284 -0.039948758 0.18656214 -0.13780294 0.13170321 0.21368164 -0.038652018 0.13044608 0.21413645 0.028063392 0.13239443 -0.1837441 0.17648707 0.13488702 0.049855582 0.18508078 0.21101488 -0.13476439 0.21101463 -0.03575584 0.17775811 0.21393219 -0.03831391 0.213302 -0.034718458 -0.18577416 0.1835078 -0.16912843 -0.036938015 0.028108848 0.02854678 0.17471105 0.21327081 -0.034393232 -0.16903192 -0.18529266 0.1876811
0.8588589 0.1881458 0.05023676 0.025989624 -0.18289076 0.13396384 0.1881735 0.052920166 -0.18302815 0.052104842 0.12907815 0.17380774 -0.036834713 0.21127959 -0.13705572 -0.03991008 0.18666063 -0.13781704 0.13179526 0.21380049 -0.03861276 0.13053557 0.2142537 0.028129263 0.13248523 -0.18378434 0.1765856 0.13498369 0.0499275 0.18518294 0.21112958 -0.13477635 0.21112952 -0.035714835 0.17786242 0.21404627 -0.038274087 0.213418 -0.03467617 -0.18581723 0.18360457 -0.16915986 -0.03689673 0.028175712 0.02861326 0.17480992 0.21338424 -0.0343498 -0.16906352 -0.18533388 0.18778035
0.8598599 0.18824998 0.050309364 0.026053663 -0.18293141 0.13405913 0.1882754 0.05299711 -0.18306908 0.052180484 0.12916675 0.17390697 -0.03679468 0.21139233 -0.13706791 -0.039871033 0.18675904 -0.1378305 0.13188748 0.2139194 -0.038573176 0.13062525 0.21437082 0.02819509 0.13257624 -0.18382403 0.17668426 0.13508013 0.049999762 0.18528524 0.21124378 -0.1347875 0.21124414 -0.035673726 0.1779666 0.21416014 -0.038234353 0.21353416 -0.0346335 -0.1858603 0.18370143 -0.16919105 -0.036855508 0.028242934 0.028679876 0.17490852 0.21349758 -0.034306068 -0.16909479 -0.18537499 0.18787976
0.8608609 0.18835402 0.050382264 0.026117895 -0.18297166 0.13415438 0.18837689 0.05307429 -0.18310985 0.052256063 0.12925522 0.17400646 -0.03675387 0.21150461 -0.13707983 -0.039831936 0.18685752 -0.13784379 0.13197953 0.21403818 -0.038533174 0.13071476 0.21448795 0.02826108 0.13266735 -0.18386373 0.17678265 0.13517688 0.05007198 0.18538724 0.21135803 -0.13479862 0.21135901 -0.035632394 0.17807081 0.21427384 -0.03819441 0.21365003 -0.03459085 -0.18590283 0.18379804 -0.16922207 -0.03681345 0.028310066 0.02874667 0.17500736 0.21361089 -0.03426207 -0.1691256 -0.18541582 0.1879793
0.8618619 0.18845819 0.050455373 0.026182203 -0.1830115 0.13424975 0.18847866 0.053151555 -0.18314977 0.052331794 0.12934378 0.17410557 -0.03671333 0.21161701 -0.13709164 -0.039792307 0.1869558 -0.13785675 0.13207187 0.2141567 -0.0384932 0.13080451 0.21460482 0.028327266 0.13275857 -0.18390274 0.1768811 0.13527353 0.050144732 0.18548949 0.21147211 -0.13480903 0.21147361 -0.03559076 0.17817523 0.21438795 -0.038153842 0.21376593 -0.03454785 -0.18594481 0.18389481 -0.16925253 -0.03677148 0.028377276 0.028813358 0.17510585 0.21372417 -0.03421822 -0.16915628 -0.18545632 0.18807864
0.8628629 0.18856214 0.05052863 0.026246672 -0.18305123 0.1343453 0.18858024 0.05322869 -0.18318968 0.05240776 0.12943257 0.17420486 -0.036672577 0.21172933 -0.13710274 -0.039752793 0.18705426 -0.13786924 0.13216415 0.21427533 -0.03845293 0.13089421 0.2147216 0.028393703 0.13284941 -0.18394145 0.17697944 0.13537034 0.050217174 0.18559143 0.21158615 -0.13481954 0.21158808 -0.03554898 0.17827944 0.2145015 -0.038113423 0.21388157 -0.03450461 -0.18598674 0.18399136 -0.1692828 -0.036729332 0.028444795 0.028880423 0.17520477 0.21383718 -0.034173712 -0.16918655 -0.18549618 0.18817788
0.8638639 0.1886662 0.05060189 0.026311249 -0.18309039 0.13444078 0.18868175 0.05330602 -0.18322936 0.05248382 0.12952119 0.1743041 -0.03663135 0.21184151 -0.13711391 -0.039712984 0.18715264 -0.13788146 0.13225654 0.21439373 -0.038412303 0.13098383 0.21483849 0.028460424 0.1329406 -0.18397984 0.17707808 0.13546738 0.05028976 0.18569353 0.21170008 -0.13482955 0.21170247 -0.035507053 0.17838359 0.21461514 -0.038072646 0.21399723 -0.03446119 -0.1860282 0.18408784 -0.16931261 -0.036686946 0.02851251 0.028947456 0.17530333 0.21395011 -0.034129445 -0.16921657 -0.18553594 0.18827733
0.8648649 0.18877049 0.050675116 0.026376212 -0.18312925 0.13453636 0.1887833 0.053383633 -0.18326853 0.052560117 0.12961014 0.17440332 -0.036589794 0.21195342 -0.13712473 -0.039672785 0.18725105 -0.13789365 0.13234885 0.2145119 -0.038371675 0.13107353 0.21495523 0.028526848 0.13303179 -0.18401793 0.17717642 0.13556409 0.05036265 0.18579571 0.21181372 -0.13483936 0.21181679 -0.03546484 0.17848794 0.21472861 -0.038031492 0.21411283 -0.03441765 -0.18606953 0.18418452 -0.16934222 -0.036644142 0.02858015 0.029014757 0.1754021 0.21406302 -0.034084715 -0.16924591 -0.18557519 0.18837635
0.8658659 0.18887424 0.050748676 0.02644107 -0.1831676 0.13463198 0.18888466 0.05346135 -0.18330725 0.052636396 0.12969889 0.1745026 -0.03654815 0.21206543 -0.13713507 -0.03963244 0.18734926 -0.13790503 0.13244112 0.21463029 -0.03833078 0.13116346 0.2150717 0.028593749 0.13312289 -0.18405567 0.17727487 0.13566092 0.05043542 0.18589753 0.21192749 -0.13484861 0.21193084 -0.035422344 0.17859212 0.21484196 -0.03799021 0.21422836 -0.034373846 -0.18611017 0.18428096 -0.16937113 -0.036601517 0.028648132 0.02908225 0.17550056 0.21417578 -0.034039702 -0.16927531 -0.18561448 0.18847552
0.8668669 0.18897822 0.05082244 0.026506182 -0.18320613 0.13472743 0.18898608 0.05353907 -0.18334563 0.05271271 0.12978782 0.17460161 -0.03650637 0.21217725 -0.137145 -0.039591793 0.18744743 -0.13791645 0.13253383 0.21474849 -0.038289387 0.13125323 0.21518844 0.02866056 0.13321428 -0.18409295 0.17737341 0.13575792 0.050508693 0.18599951 0.21204111 -0.13485782 0.21204518 -0.0353794 0.17869627 0.21495533 -0.037948895 0.21434368 -0.03432962 -0.1861504 0.18437736 -0.1693999 -0.03655816 0.028716207 0.029149909 0.17559934 0.21428847 -0.03399469 -0.16930409 -0.18565306 0.18857482
0.8678679 0.18908224 0.050896175 0.026571414 -0.18324387 0.13482323 0.18908761 0.053616952 -0.18338375 0.05278929 0.1298766 0.1747007 -0.036464427 0.21228912 -0.13715477 -0.03955121 0.18754572 -0.13792756 0.1326261 0.21486649 -0.038247954 0.13134317 0.21530494 0.02872789 0.13330553 -0.18413015 0.17747161 0.1358549 0.05058188 0.18610145 0.21215455 -0.13486655 0.21215893 -0.035336785 0.17880057 0.21506862 -0.03790715 0.21445897 -0.034285646 -0.1861908 0.18447411 -0.1694286 -0.036514938 0.0287845 0.029217537 0.17569804 0.21440108 -0.03394923 -0.16933261 -0.18569116 0.18867409
0.8688689 0.1891861 0.050970223 0.026636943 -0.18328157 0.13491894 0.18918915 0.053694893 -0.18342157 0.052866213 0.1299656 0.1747998 -0.036422037 0.2124007 -0.13716422 -0.039510176 0.18764378 -0.13793813 0.13271873 0.21498445 -0.03820646 0.13143326 0.21542113 0.02879515 0.13339677 -0.18416657 0.17757007 0.13595194 0.050655108 0.18620335 0.21226786 -0.13487504 0.21227299 -0.035293575 0.17890467 0.21518172 -0.03786524 0.21457417 -0.034241095 -0.18623033 0.18457039 -0.16945662 -0.03647133 0.028852751 0.029285345 0.17579661 0.21451361 -0.033903576 -0.16936082 -0.18572928 0.18877323
0.8698699 0.18928994 0.05104412 0.026702413 -0.18331875 0.13501468 0.18929037 0.0537731 -0.18345906 0.052942865 0.13005449 0.1748989 -0.03637963 0.2125123 -0.13717338 -0.039468758 0.1877418 -0.13794868 0.13281113 0.21510224 -0.0381643 0.1315229 0.21553749 0.028862437 0.13348824 -0.18420301 0.17766866 0.13604906 0.050728593 0.18630514 0.212381 -0.13488312 0.21238668 -0.03525008 0.1790089 0.21529484 -0.037823193 0.21468918 -0.034196306 -0.18626998 0.18466668 -0.16948465 -0.036427617 0.028921392 0.02935363 0.17589512 0.21462606 -0.03385773 -0.16938873 -0.18576692 0.1888723
0.8708709 0.18939373 0.051118348 0.026768181 -0.18335557 0.13511041 0.18939155 0.05385152 -0.18349609 0.053019892 0.13014348 0.17499813 -0.036336973 0.21262379 -0.13718209 -0.03942743 0.18784016 -0.13795869 0.13290389 0.21522027 -0.03812242 0.13161302 0.21565366 0.028930292 0.13357961 -0.18423899 0.17776684 0.13614613 0.050802138 0.18640687 0.21249452 -0.13489099 0.21250042 -0.03520663 0.1791131 0.21540777 -0.037780687 0.21480447 -0.034151364 -0.18630894 0.18476297 -0.16951185 -0.03638362 0.02899015 0.029421795 0.17599379 0.21473853 -0.03381166 -0.16941628 -0.18580408 0.18897131
0.8718719 0.1894975 0.051192563 0.026834052 -0.18339185 0.13520633 0.18949297 0.053929877 -0.18353279 0.053096876 0.13023266 0.17509723 -0.03629391 0.21273492 -0.13719064 -0.039385606 0.18793812 -0.1379682 0.13299653 0.21533781 -0.038079895 0.13170323 0.21576971 0.028997876 0.13367121 -0.18427466 0.17786522 0.13624337 0.0508758 0.18650882 0.2126075 -0.13489844 0.21261393 -0.03516282 0.17921728 0.21552071 -0.037738077 0.21491927 -0.034106262 -0.18634759 0.18485945 -0.16953914 -0.03633931 0.029058848 0.029490199 0.17609237 0.21485077 -0.033765394 -0.16944349 -0.18584107 0.1890703
0.8728729 0.1896014 0.051267058 0.026900075 -0.18342783 0.13530223 0.18959439 0.05400834 -0.1835692 0.053173993 0.13032189 0.17519626 -0.03625063 0.21284638 -0.13719884 -0.039343588 0.18803619 -0.13797785 0.13308921 0.21545556 -0.038037404 0.13179307 0.21588561 0.029065747 0.13376273 -0.18430984 0.17796363 0.13634053 0.05094973 0.18661043 0.21272054 -0.13490576 0.21272735 -0.03511882 0.17932129 0.21563357 -0.037695304 0.21503423 -0.034060843 -0.18638583 0.18495551 -0.16956598 -0.036295015 0.029127918 0.02955865 0.17619081 0.21496266 -0.033718932 -0.16947044 -0.18587764 0.18916914
0.8738739 0.18970506 0.051341597 0.02696635 -0.18346365 0.13539809 0.18969572 0.05408697 -0.1836052 0.053251453 0.13041088 0.17529522 -0.036207356 0.21295758 -0.13720672 -0.039301455 0.1881341 -0.13798685 0.13318193 0.21557306 -0.03799472 0.13188325 0.21600166 0.02913375 0.1338543 -0.18434483 0.17806181 0.13643771 0.051023677 0.18671206 0.21283343 -0.13491265 0.21284088 -0.035074595 0.17942558 0.2157463 -0.037652154 0.21514912 -0.034015324 -0.18642376 0.18505177 -0.16959234 -0.03625023 0.029197093 0.02962738 0.17628947 0.21507487 -0.03367222 -0.16949688 -0.18591395 0.18926838
0.8748749 0.18980882 0.051416364 0.027032565 -0.18349926 0.135494 0.18979675 0.054165877 -0.18364072 0.053329017 0.13050003 0.17539431 -0.036163595 0.21306865 -0.13721432 -0.039259154 0.18823214 -0.13799565 0.13327485 0.21569048 -0.03795169 0.13197343 0.21611753 0.029201962 0.13394584 -0.1843794 0.17816028 0.13653499 0.051097758 0.18681385 0.21294616 -0.13491903 0.21295412 -0.035030086 0.17952967 0.21585879 -0.037608948 0.21526366 -0.033969488 -0.18646161 0.18514805 -0.16961847 -0.03620535 0.029266285 0.029696172 0.17638789 0.21518685 -0.033625256 -0.16952305 -0.18594974 0.18936732
0.8758759 0.18991245 0.051491097 0.027099108 -0.18353438 0.13559005 0.18989818 0.054244697 -0.18367639 0.053406373 0.13058937 0.17549343 -0.03611979 0.21317956 -0.13722147 -0.039216273 0.18833001 -0.13800399 0.13336773 0.21580829 -0.037908334 0.13206376 0.21623325 0.029270442 0.1340374 -0.18441382 0.17825846 0.13663231 0.051172003 0.1869156 0.21305887 -0.13492535 0.2130674 -0.034985445 0.17963369 0.21597129 -0.03756549 0.2153781 -0.033923667 -0.18649876 0.18524423 -0.16964439 -0.036160342 0.02933573 0.029765083 0.17648642 0.21529879 -0.033578202 -0.16954906 -0.18598549 0.18946613
0.8768769 0.19001621 0.05156592 0.02716577 -0.18356906 0.13568637 0.18999925 0.05432377 -0.18371136 0.053484246 0.13067855 0.17559235 -0.036075775 0.21329047 -0.13722847 -0.039173495 0.18842801 -0.13801238 0.1334604 0.21592537 -0.037864845 0.13215403 0.21634898 0.02933885 0.13412914 -0.1844477 0.17835693 0.1367297 0.051246367 0.18701732 0.21317151 -0.13493139 0.21318054 -0.034940608 0.1797379 0.21608397 -0.037521712 0.21549265 -0.03387712 -0.18653569 0.18534037 -0.16966976 -0.03611502 0.029405262 0.029834218 0.17658508 0.21541066 -0.033530835 -0.16957442 -0.18602078 0.18956515
0.8778779 0.19011974 0.051641133 0.027232641 -0.1836034 0.1357822 0.19010045 0.054402996 -0.18374583 0.053561933 0.13076799 0.17569163 -0.036031477 0.21340139 -0.13723497 -0.03913035 0.1885259 -0.13802016 0.13355337 0.21604247 -0.03782116 0.13224435 0.21646467 0.029407538 0.1342207 -0.18448108 0.17845504 0.13682728 0.051320877 0.1871188 0.21328421 -0.13493681 0.21329367 -0.034895472 0.17984204 0.21619628 -0.037477702 0.21560724 -0.03383097 -0.18657236 0.18543646 -0.16969502 -0.036069278 0.029475182 0.029903635 0.17668353 0.21552236 -0.033483244 -0.1695996 -0.18605553 0.18966393
0.8788789 0.19022322 0.051716253 0.027299736 -0.1836374 0.13587853 0.19020142 0.054482248 -0.18378006 0.05364009 0.1308574 0.1757905 -0.035986982 0.21351215 -0.13724136 -0.039087005 0.18862377 -0.13802762 0.13364643 0.2161596 -0.03777715 0.13233483 0.21658023 0.029476376 0.13431264 -0.18451445 0.17855348 0.13692462 0.051395435 0.1872204 0.2133967 -0.13494211 0.21340655 -0.034850117 0.17994593 0.2163087 -0.03743354 0.2157215 -0.03378423 -0.18660869 0.18553254 -0.16971985 -0.03602348 0.029545223 0.029973142 0.17678197 0.2156341 -0.033435382 -0.16962437 -0.18608999 0.18976268
0.8798799 0.19032682 0.05179167 0.027366815 -0.183671 0.13597476 0.19030252 0.054561798 -0.18381423 0.053718135 0.1309468 0.17588942 -0.035942253 0.21362248 -0.13724741 -0.03904341 0.18872176 -0.1380348 0.13373938 0.21627684 -0.037733074 0.13242525 0.21669571 0.02954547 0.13440454 -0.1845473 0.17865176 0.13702211 0.051470395 0.18732189 0.21350907 -0.13494696 0.21351936 -0.034804534 0.18005015 0.21642098 -0.03738899 0.21583578 -0.03373738 -0.18664464 0.1856287 -0.1697442 -0.035977487 0.029615398 0.030042784 0.17688058 0.21574557 -0.033387613 -0.16964908 -0.18612438 0.18986154
0.8808809 0.19043069 0.05186717 0.027434133 -0.18370445 0.136071 0.19040368 0.054641392 -0.18384771 0.053796414 0.13103624 0.17598858 -0.035897166 0.21373315 -0.13725288 -0.03899965 0.1888195 -0.13804173 0.13383251 0.21639371 -0.037688736 0.13251571 0.21681096 0.029614635 0.13449632 -0.18457979 0.17875008 0.13711973 0.051545013 0.18742353 0.2136213 -0.13495168 0.21363223 -0.034758836 0.18015411 0.21653311 -0.0373445 0.21594997 -0.03369025 -0.18668038 0.1857246 -0.1697682 -0.03593127 0.029685557 0.030112546 0.17697887 0.2158572 -0.033339232 -0.16967317 -0.18615793 0.18996042
0.8818819 0.19053406 0.05194281 0.027501646 -0.18373752 0.13616733 0.1905047 0.054721303 -0.18388107 0.053874794 0.13112578 0.17608723 -0.035852224 0.21384375 -0.13725834 -0.03895556 0.18891728 -0.13804826 0.13392556 0.21651071 -0.037643887 0.13260628 0.21692628 0.029683994 0.13458821 -0.18461217 0.17884837 0.13721733 0.0516203 0.18752491 0.21373339 -0.13495615 0.21374494 -0.034712583 0.18025827 0.21664533 -0.037299536 0.2160641 -0.03364294 -0.18671562 0.18582074 -0.16979197 -0.035884783 0.029755896 0.03018241 0.17707746 0.21596846 -0.033290807 -0.1696969 -0.18619128 0.1900592
0.8828829 0.19063754 0.052018635 0.027569322 -0.18377024 0.1362635 0.19060577 0.054800823 -0.1839139 0.053953316 0.13121538 0.17618653 -0.035806615 0.2139539 -0.13726327 -0.03891131 0.18901502 -0.13805456 0.13401885 0.2166275 -0.03759925 0.13269672 0.21704163 0.029753398 0.13468033 -0.18464392 0.17894657 0.13731493 0.05169535 0.18762638 0.21384546 -0.13496001 0.21385755 -0.034666494 0.18036231 0.21675722 -0.03725427 0.2161782 -0.03359524 -0.18675031 0.1859164 -0.1698153 -0.03583806 0.029826459 0.03025232 0.17717601 0.21608001 -0.03324223 -0.16972049 -0.18622465 0.19015802
0.8838839 0.19074124 0.05209444 0.027636925 -0.1838024 0.13636012 0.19070697 0.054881062 -0.18394643 0.05403191 0.13130474 0.17628548 -0.03576102 0.21406423 -0.13726798 -0.038866594 0.18911281 -0.1380604 0.13411209 0.21674404 -0.037554044 0.13278735 0.2171567 0.029822819 0.13477218 -0.18467543 0.17904486 0.13741274 0.051770594 0.1877278 0.21395749 -0.13496363 0.2139699 -0.03461993 0.18046631 0.21686909 -0.037209067 0.216292 -0.03354753 -0.18678482 0.18601242 -0.16983858 -0.035790976 0.029897183 0.030322721 0.17727444 0.21619114 -0.03319321 -0.16974361 -0.1862573 0.19025679
0.8848849 0.1908446 0.052170325 0.027705017 -0.18383436 0.13645656 0.19080785 0.054961044 -0.18397878 0.054110754 0.13139455 0.17638454 -0.03571525 0.21417429 -0.13727237 -0.038821943 0.18921064 -0.13806601 0.13420542 0.21686094 -0.037508722 0.132878 0.21727188 0.02989273 0.13486439 -0.18470673 0.17914326 0.13751061 0.051845912 0.18782917 0.21406947 -0.13496694 0.21408257 -0.034573335 0.18057042 0.21698092 -0.037163623 0.21640585 -0.033499654 -0.18681918 0.18610835 -0.16986118 -0.035743997 0.029968163 0.030393139 0.17737289 0.21630235 -0.033144157 -0.16976647 -0.1862899 0.19035551
0.8858859 0.1909482 0.05224655 0.027773067 -0.18386586 0.13655306 0.19090888 0.05504137 -0.18401071 0.05418957 0.1314842 0.17648342 -0.035669025 0.21428451 -0.13727637 -0.03877705 0.18930823 -0.13807118 0.13429855 0.21697748 -0.037463218 0.13296863 0.2173868 0.029962627 0.13495636 -0.18473744 0.17924142 0.13760842 0.051921513 0.18793043 0.21418123 -0.13497005 0.21419473 -0.03452656 0.18067446 0.21709275 -0.037117615 0.21651967 -0.03345133 -0.18685281 0.18620443 -0.16988406 -0.03569662 0.030039247 0.030463705 0.17747127 0.21641341 -0.033094775 -0.16978914 -0.18632206 0.19045408
0.8868869 0.19105157 0.05232264 0.02784128 -0.18389732 0.13664955 0.1910099 0.055121772 -0.18404219 0.0542687 0.13157412 0.17658249 -0.03562258 0.21439447 -0.13728018 -0.03873168 0.18940572 -0.13807598 0.13439196 0.21709411 -0.03741751 0.1330594 0.21750167 0.030032704 0.13504855 -0.18476798 0.17933977 0.1377063 0.051997337 0.18803194 0.21429314 -0.13497305 0.21430692 -0.034479428 0.18077855 0.21720453 -0.037071694 0.21663341 -0.033402886 -0.18688649 0.1863001 -0.16990614 -0.035648998 0.030110346 0.030534241 0.17756975 0.21652457 -0.033045247 -0.16981116 -0.1863538 0.19055276
0.8878879 0.19115505 0.052399207 0.027909596 -0.18392825 0.1367461 0.1911108 0.055202186 -0.1840733 0.05434808 0.13166395 0.17668134 -0.03557621 0.2145043 -0.1372838 -0.0386864 0.1895036 -0.13808079 0.1344854 0.2172104 -0.037371363 0.13315032 0.21761651 0.030103121 0.13514078 -0.18479808 0.17943797 0.13780412 0.052073132 0.18813333 0.21440466 -0.13497528 0.21441904 -0.03443206 0.1808826 0.21731614 -0.037025522 0.21674713 -0.033354238 -0.18691972 0.18639582 -0.16992787 -0.035601202 0.030181743 0.030605149 0.17766805 0.2166353 -0.032995522 -0.16983314 -0.18638518 0.19065145
0.8888889 0.19125837 0.052475777 0.027978167 -0.1839588 0.13684283 0.19121157 0.055282734 -0.18410425 0.0544272 0.13175382 0.17678022 -0.035529483 0.21461403 -0.13728689 -0.03864067 0.18960117 -0.13808519 0.13457894 0.2173268 -0.037325118 0.13324109 0.2177314 0.030173196 0.135233 -0.184828 0.17953624 0.13790193 0.05214915 0.18823466 0.21451615 -0.13497745 0.21453123 -0.03438457 0.1809866 0.21742769 -0.036978886 0.21686059 -0.033305377 -0.1869524 0.18649182 -0.1699495 -0.035553314 0.030253153 0.030676192 0.1777666 0.21674624 -0.032945607 -0.16985457 -0.18641648 0.19075026
0.8898899 0.19136176 0.052552506 0.028046886 -0.1839891 0.13693962 0.19131267 0.05536342 -0.18413465 0.054506626 0.13184363 0.1768791 -0.03548231 0.2147239 -0.1372899 -0.038594645 0.1896987 -0.13808905 0.13467251 0.21744293 -0.03727848 0.133332 0.21784608 0.030243957 0.13532525 -0.18485735 0.17963451 0.13800006 0.05222505 0.18833588 0.21462773 -0.1349793 0.21464317 -0.034336753 0.18109065 0.21753928 -0.036932074 0.2169741 -0.033256367 -0.18698506 0.18658744 -0.1699705 -0.035505023 0.03032497 0.030747443 0.17786515 0.21685714 -0.032895394 -0.1698759 -0.18644711 0.19084863
0.8908909 0.1914652 0.0526293 0.02811577 -0.18401903 0.1370363 0.19141336 0.055444464 -0.18416476 0.054586112 0.13193367 0.17697819 -0.035435133 0.21483353 -0.1372923 -0.03854847 0.1897963 -0.13809286 0.13476607 0.21755935 -0.03723162 0.13342291 0.21796085 0.03031463 0.13541755 -0.18488652 0.17973278 0.1380982 0.05230129 0.18843734 0.21473916 -0.13498081 0.21475528 -0.034288727 0.18119468 0.21765058 -0.036885034 0.21708755 -0.03320706 -0.18701704 0.18668325 -0.16999133 -0.035456423 0.030396724 0.030818725 0.17796347 0.21696779 -0.03284488 -0.16989669 -0.18647741 0.1909472
0.8918919 0.1915686 0.052706316 0.028184952 -0.18404841 0.13713315 0.19151425 0.05552546 -0.18419468 0.054665897 0.13202368 0.17707697 -0.035387676 0.21494313 -0.13729464 -0.038502205 0.18989384 -0.13809636 0.1348597 0.21767545 -0.037185136 0.13351405 0.21807532 0.030385556 0.13551006 -0.18491521 0.17983104 0.13819622 0.052377593 0.18853839 0.21485054 -0.13498186 0.21486714 -0.034240495 0.18129872 0.2177621 -0.0368381 0.21720085 -0.03315741 -0.18704875 0.18677905 -0.17001183 -0.03540758 0.030468658 0.03089023 0.1780618 0.21707837 -0.03279423 -0.16991732 -0.18650763 0.19104588
0.8928929 0.1916719 0.0527833 0.028254163 -0.18407781 0.13723005 0.19161512 0.055606667 -0.18422417 0.05474571 0.13211374 0.17717588 -0.035340022 0.21505262 -0.13729662 -0.038455404 0.18999147 -0.13809925 0.13495329 0.21779144 -0.037137873 0.13360512 0.21818988 0.030456556 0.1356028 -0.18494383 0.1799293 0.13829447 0.052454296 0.18863973 0.21496184 -0.13498262 0.21497875 -0.034192022 0.18140273 0.21787328 -0.036790553 0.21731415 -0.033107713 -0.18708023 0.18687472 -0.17003198 -0.035358727 0.03054083 0.030961929 0.17816049 0.21718878 -0.03274339 -0.16993737 -0.18653728 0.19114432
0.8938939 0.19177508 0.05286063 0.028323494 -0.18410678 0.13732703 0.19171591 0.055688035 -0.18425336 0.05482571 0.13220379 0.17727499 -0.035292134 0.21516204 -0.13729805 -0.038408693 0.19008902 -0.13810216 0.13504724 0.21790746 -0.037090447 0.13369623 0.2183044 0.030527823 0.13569519 -0.18497194 0.18002751 0.13839258 0.052530956 0.18874086 0.21507286 -0.13498327 0.21509054 -0.034143474 0.18150678 0.21798438 -0.036742907 0.2174273 -0.033057723 -0.1871114 0.18697038 -0.17005172 -0.035309408 0.030613061 0.031033747 0.17825872 0.2172993 -0.032692373 -0.16995731 -0.18656676 0.1912428
0.8948949 0.19187823 0.052937973 0.028393004 -0.18413529 0.13742398 0.19181682 0.05576942 -0.18428215 0.05490564 0.13229382 0.17737386 -0.03524396 0.21527143 -0.13729955 -0.03836154 0.19018634 -0.1381045 0.1351409 0.21802326 -0.03704283 0.1337874 0.21841872 0.030599121 0.13578787 -0.18499981 0.18012568 0.138491 0.052607708 0.18884216 0.21518388 -0.13498348 0.21520197 -0.034094404 0.18161087 0.21809553 -0.036694974 0.21754031 -0.03300758 -0.18714224 0.18706603 -0.17007127 -0.035260163 0.030685652 0.031105625 0.17835723 0.21740982 -0.03264101 -0.16997688 -0.1865957 0.19134131
0.8958959 0.19198148 0.053015493 0.028462544 -0.18416335 0.13752091 0.19191758 0.055850897 -0.18431059 0.054986127 0.13238418 0.17747295 -0.035195593 0.21538056 -0.1373002 -0.038314212 0.1902839 -0.13810657 0.13523467 0.21813934 -0.036995076 0.13387848 0.21853314 0.030670568 0.13588026 -0.18502696 0.18022396 0.13858931 0.05268462 0.18894324 0.21529484 -0.13498358 0.21531352 -0.034045245 0.18171489 0.2182067 -0.03664697 0.21765351 -0.03295693 -0.18717241 0.18716173 -0.17009053 -0.03521034 0.03075833 0.031177847 0.17845587 0.21752012 -0.032589603 -0.16999619 -0.18662442 0.19143979
0.8968969 0.19208486 0.053093135 0.02853265 -0.18419133 0.13761787 0.19201832 0.055932622 -0.18433861 0.055066288 0.13247444 0.17757154 -0.03514699 0.21548975 -0.13730095 -0.038266577 0.19038133 -0.13810852 0.13532858 0.21825506 -0.036946785 0.13396974 0.21864727 0.030742284 0.13597283 -0.18505418 0.18032227 0.13868764 0.052761577 0.18904424 0.215406 -0.1349832 0.21542491 -0.033996027 0.18181895 0.21831775 -0.03659841 0.21776648 -0.032906596 -0.18720284 0.18725729 -0.17010899 -0.03516041 0.03083101 0.03125011 0.17855406 0.2176303 -0.03253785 -0.17001504 -0.186653 0.19153854
0.8978979 0.19218804 0.053170808 0.028602337 -0.18421888 0.1377152 0.192119 0.05601447 -0.18436648 0.05514695 0.13256478 0.17767069 -0.035098396 0.21559882 -0.1373015 -0.038218852 0.19047877 -0.13810985 0.13542254 0.21837075 -0.036898512 0.1340611 0.2187613 0.030814089 0.13606565 -0.18508098 0.18042059 0.13878614 0.052838743 0.18914552 0.21551669 -0.13498236 0.21553634 -0.033946406 0.18192291 0.21842855 -0.03655015 0.21787925 -0.032855768 -0.18723252 0.18735282 -0.17012762 -0.03511048 0.030904105 0.031322673 0.17865244 0.21774055 -0.03248576 -0.17003329 -0.18668099 0.19163673
0.8988989 0.19229124 0.05324872 0.028672652 -0.18424584 0.13781235 0.19221988 0.05609645 -0.18439385 0.055227544 0.13265517 0.17776945 -0.035049163 0.21570782 -0.13730134 -0.038170844 0.19057624 -0.13811119 0.13551646 0.21848622 -0.036849774 0.1341525 0.2188755 0.0308861 0.13615853 -0.18510735 0.18051878 0.13888459 0.052916102 0.18924665 0.2156275 -0.1349813 0.21564743 -0.03389656 0.18202706 0.21853945 -0.036501337 0.21799208 -0.032804776 -0.18726198 0.18744843 -0.17014585 -0.03506018 0.030977111 0.03139518 0.17875089 0.2178508 -0.03243362 -0.17005147 -0.18670864 0.19173524
0.8998999 0.19239458 0.053326763 0.028743027 -0.18427275 0.13790947 0.19232056 0.056178626 -0.18442087 0.05530837 0.13274561 0.17786844 -0.03499983 0.21581666 -0.1373011 -0.038122673 0.19067368 -0.13811213 0.1356106 0.21860205 -0.036801126 0.13424416 0.2189895 0.030958131 0.13625148 -0.18513344 0.180617 0.13898319 0.052993704 0.18934774 0.21573822 -0.13498002 0.21575876 -0.033846643 0.18213113 0.21865016 -0.03645221 0.21810499 -0.032753203 -0.18729088 0.18754397 -0.17016374 -0.035009716 0.031050345 0.031467937 0.17884925 0.21796077 -0.032381143 -0.17006935 -0.18673612 0.19183366
0.9009009 0.19249758 0.053405073 0.02881367 -0.18429935 0.13800691 0.1924212 0.056260712 -0.18444768 0.055389334 0.13283609 0.17796741 -0.03495046 0.21592557 -0.13730064 -0.03807401 0.19077112 -0.1381125 0.13570473 0.21871752 -0.036752224 0.13433549 0.21910329 0.031030681 0.13634425 -0.18515919 0.1807152 0.13908173 0.053071287 0.18944886 0.21584873 -0.1349785 0.21586986 -0.03379629 0.18223508 0.21876091 -0.03640273 0.21821764 -0.03270175 -0.18731979 0.18763946 -0.17018116 -0.034958713 0.031123918 0.031540975 0.17894766 0.21807064 -0.032328647 -0.17008717 -0.18676318 0.19193205
0.9019019 0.19260065 0.05348346 0.028884282 -0.18432537 0.13810436 0.19252197 0.05634314 -0.18447398 0.055470325 0.13292676 0.17806642 -0.034900665 0.21603428 -0.13729973 -0.03802521 0.19086847 -0.13811263 0.13579895 0.21883292 -0.03670271 0.13442707 0.21921737 0.031103052 0.13643721 -0.18518463 0.18081349 0.13918059 0.053148884 0.18954971 0.21595916 -0.13497655 0.21598089 -0.033745974 0.18233909 0.21887164 -0.036353428 0.21833032 -0.032649983 -0.18734796 0.18773486 -0.17019844 -0.03490771 0.03119755 0.031613912 0.17904608 0.21818054 -0.032275762 -0.17010431 -0.18678974 0.19203058
0.9029029 0.192704 0.053561967 0.028955149 -0.18435143 0.13820173 0.19262278 0.056425806 -0.18450002 0.055551678 0.13301727 0.17816524 -0.0348507 0.2161429 -0.13729852 -0.03797619 0.1909658 -0.13811277 0.13589315 0.21894848 -0.03665335 0.13451867 0.21933125 0.031175647 0.13653004 -0.1852098 0.18091175 0.13927911 0.053226918 0.18965095 0.21606971 -0.13497417 0.21609187 -0.033695158 0.18244304 0.21898231 -0.036303766 0.21844286 -0.032597948 -0.18737611 0.18783043 -0.17021509 -0.034856454 0.03127132 0.031687163 0.17914453 0.21829043 -0.032222778 -0.17012121 -0.18681613 0.19212876
0.9039039 0.19280717 0.05364046 0.029026298 -0.18437684 0.13829917 0.19272342 0.05650843 -0.18452564 0.055632822 0.133108 0.17826416 -0.03480056 0.21625154 -0.13729708 -0.037927005 0.19106323 -0.13811234 0.13598739 0.21906376 -0.03660354 0.13461024 0.21944498 0.031248525 0.13662307 -0.18523438 0.18101014 0.1393779 0.053304933 0.18975192 0.21618001 -0.1349715 0.21620266 -0.033644255 0.18254726 0.21909289 -0.036253657 0.21855526 -0.032545898 -0.18740383 0.18792576 -0.17023173 -0.034805033 0.031345367 0.031760786 0.17924298 0.21840017 -0.032169238 -0.17013787 -0.18684204 0.19222724
0.9049049 0.19291027 0.053719293 0.029097298 -0.18440185 0.13839675 0.19282398 0.056591187 -0.18455102 0.05571432 0.13319865 0.17836289 -0.034750048 0.2163601 -0.1372954 -0.037877385 0.19116053 -0.13811164 0.13608189 0.21917884 -0.03655361 0.13470207 0.21955869 0.03132158 0.13671625 -0.18525879 0.1811083 0.13947663 0.053383097 0.18985294 0.21629034 -0.13496873 0.21631348 -0.0335931 0.1826513 0.21920304 -0.036203384 0.2186677 -0.032493357 -0.18743126 0.18802126 -0.17024791 -0.03475341 0.03141942 0.03183424 0.17934145 0.21850987 -0.032115936 -0.170154 -0.18686765 0.1923254
0.9059059 0.19301338 0.053798128 0.029168673 -0.18442684 0.13849437 0.19292471 0.05667418 -0.1845762 0.055796072 0.13328944 0.178462 -0.03469943 0.21646845 -0.13729315 -0.03782799 0.19125779 -0.13811061 0.13617608 0.21929398 -0.036503382 0.13479376 0.2196724 0.031394687 0.13680945 -0.18528292 0.1812066 0.13957576 0.05346131 0.18995388 0.21640058 -0.13496558 0.21642423 -0.03354166 0.18275546 0.21931371 -0.036153007 0.21878016 -0.03244086 -0.18745801 0.18811662 -0.17026377 -0.03470157 0.031493723 0.031908102 0.17943989 0.21861945 -0.03206213 -0.17016988 -0.18689317 0.19242395
0.9069069 0.19311652 0.053877037 0.029240118 -0.1844511 0.13859181 0.19302525 0.05675719 -0.18460101 0.055877842 0.13338035 0.178561 -0.03464848 0.21657686 -0.13729075 -0.037777837 0.19135518 -0.13810913 0.13627058 0.21940927 -0.036452975 0.13488561 0.21978585 0.031467948 0.1369026 -0.18530661 0.18130481 0.13967463 0.053539727 0.19005468 0.21651056 -0.13496211 0.216535 -0.033490058 0.18285938 0.21942405 -0.036102366 0.21889216 -0.03238787 -0.1874848 0.18821205 -0.17027919 -0.034649108 0.031568147 0.031981975 0.17953834 0.21872905 -0.03200828 -0.17018561 -0.18691795 0.19252226
0.9079079 0.19321954 0.053956304 0.029312 -0.18447523 0.13868956 0.19312595 0.05684044 -0.18462536 0.055959836 0.13347101 0.17865983 -0.034597505 0.21668528 -0.13728772 -0.037727743 0.19145243 -0.13810736 0.1363651 0.21952422 -0.03640233 0.13497752 0.21989925 0.03154132 0.13699587 -0.18532999 0.18140315 0.13977355 0.053618383 0.19015574 0.21662071 -0.13495815 0.21664545 -0.03343835 0.18296364 0.2195343 -0.036051434 0.21900463 -0.032334942 -0.18751119 0.18830743 -0.17029455 -0.034596793 0.031642646 0.032055955 0.17963672 0.21883847 -0.031954113 -0.17020072 -0.18694273 0.19262049
0.9089089 0.19332261 0.05403566 0.029383656 -0.1844989 0.13878727 0.19322644 0.05692357 -0.18464932 0.056041736 0.133562 0.17875865 -0.034546025 0.21679336 -0.13728485 -0.03767711 0.19154967 -0.13810566 0.13645965 0.21963935 -0.036351297 0.13506946 0.22001289 0.03161499 0.13708931 -0.18535294 0.18150145 0.13987245 0.053697176 0.19025669 0.2167307 -0.13495386 0.21675591 -0.033386257 0.18306756 0.21964441 -0.03600046 0.21911679 -0.03228152 -0.18753712 0.18840298 -0.1703094 -0.03454418 0.031717457 0.032130264 0.17973515 0.21894819 -0.03189953 -0.17021565 -0.18696691 0.19271895
0.9099099 0.19342576 0.05411509 0.029455656 -0.1845224 0.1388852 0.1933271 0.05700722 -0.184673 0.056123953 0.13365297 0.1788576 -0.03449472 0.21690178 -0.1372816 -0.037626527 0.19164692 -0.13810334 0.13655436 0.21975407 -0.036300026 0.13516137 0.22012651 0.031688552 0.13718264 -0.1853756 0.1815997 0.13997161 0.053776115 0.19035769 0.21684073 -0.13494973 0.21686627 -0.033334102 0.1831717 0.21975477 -0.0359488 0.21922888 -0.032228056 -0.18756275 0.18849826 -0.17032398 -0.03449133 0.03179246 0.032204825 0.17983353 0.21905746 -0.03184495 -0.17023028 -0.18699086 0.19281693
0.9109109 0.19352882 0.054194625 0.029527847 -0.18454558 0.13898301 0.19342776 0.057090916 -0.18469642 0.056206316 0.13374414 0.17895657 -0.03444294 0.21700966 -0.13727784 -0.037575684 0.19174407 -0.13810079 0.13664897 0.21986896 -0.036248695 0.13525347 0.22023974 0.031762697 0.13727617 -0.1853982 0.18169808 0.14007092 0.053854983 0.19045858 0.21695048 -0.13494487 0.21697678 -0.033281457 0.18327586 0.21986456 -0.03589753 0.21934077 -0.032174263 -0.18758823 0.18859364 -0.17033821 -0.034438346 0.031867478 0.032279253 0.17993197 0.21916665 -0.03178995 -0.1702444 -0.1870146 0.19291534
0.9119119 0.1936319 0.054274395 0.029599996 -0.18456826 0.13908076 0.19352818 0.057174534 -0.18471926 0.05628874 0.13383527 0.17905545 -0.03439092 0.2171176 -0.13727371 -0.037524667 0.19184144 -0.13809775 0.1367435 0.21998376 -0.0361972 0.13534564 0.22035302 0.031836696 0.13736959 -0.18542026 0.18179636 0.14017007 0.05393425 0.19055931 0.21706031 -0.1349398 0.21708702 -0.033228766 0.18337981 0.2199748 -0.03584546 0.21945283 -0.032120228 -0.18761322 0.18868892 -0.17035194 -0.03438499 0.031942617 0.03235404 0.18003044 0.21927582 -0.03173495 -0.1702586 -0.18703796 0.19301347
0.9129129 0.19373496 0.0543542 0.029672546 -0.18459076 0.13917881 0.19362892 0.057258423 -0.18474193 0.05637142 0.13392621 0.17915447 -0.034338664 0.2172256 -0.13726951 -0.037473172 0.19193852 -0.13809446 0.13683854 0.22009856 -0.036145423 0.1354378 0.22046614 0.031911064 0.13746327 -0.185442 0.18189466 0.1402695 0.05401358 0.19066021 0.21717006 -0.13493432 0.21719714 -0.033175807 0.18348385 0.22008477 -0.035793412 0.21956477 -0.032066047 -0.18763779 0.18878399 -0.17036559 -0.034331333 0.032018084 0.03242891 0.1801289 0.21938498 -0.03167977 -0.17027217 -0.18706091 0.19311187
0.9139139 0.19383805 0.054434374 0.029745143 -0.18461283 0.13927706 0.19372948 0.05734258 -0.1847643 0.056454055 0.1340176 0.17925338 -0.034286167 0.21733348 -0.137265 -0.037421584 0.19203581 -0.1380911 0.13693331 0.22021309 -0.036093257 0.1355301 0.22057939 0.031985447 0.13755691 -0.18546326 0.18199292 0.14036858 0.054092877 0.19076113 0.21727973 -0.13492885 0.21730748 -0.033122458 0.18358801 0.22019462 -0.03574117 0.21967661 -0.03201154 -0.187662 0.18887943 -0.17037885 -0.034277737 0.03209385 0.032503992 0.18022758 0.21949412 -0.03162433 -0.17028534 -0.18708357 0.19321011
0.9149149 0.19394077 0.054514613 0.029817827 -0.1846347 0.13937502 0.19383001 0.05742656 -0.18478642 0.056537014 0.13410886 0.17935237 -0.03423361 0.21744126 -0.13726011 -0.037369553 0.19213308 -0.13808715 0.13702829 0.2203278 -0.036040943 0.1356223 0.22069247 0.03206004 0.13765056 -0.18548436 0.1820913 0.14046809 0.05417268 0.19086194 0.21738927 -0.13492285 0.21741761 -0.03306911 0.18369219 0.22030455 -0.035688646 0.21978839 -0.03195721 -0.18768613 0.18897466 -0.1703916 -0.03422371 0.03216957 0.032579254 0.18032596 0.21960309 -0.031568624 -0.17029834 -0.18710595 0.19330847
0.9159159 0.19404404 0.054594804 0.029890973 -0.18465613 0.13947335 0.19393061 0.057511 -0.18480814 0.05662014 0.13420005 0.17945126 -0.034180637 0.21754903 -0.13725486 -0.03731758 0.19223022 -0.13808309 0.13712312 0.22044234 -0.035988495 0.13571449 0.22080547 0.032134872 0.13774443 -0.18550509 0.18218963 0.14056757 0.054252204 0.19096287 0.21749875 -0.13491626 0.21752736 -0.033015437 0.18379626 0.22041431 -0.03563572 0.21990009 -0.031902194 -0.18770972 0.18906993 -0.17040437 -0.03416934 0.032245394 0.032654516 0.18042442 0.2197123 -0.031512525 -0.17031103 -0.18712786 0.1934065
0.9169169 0.19414708 0.054675218 0.029964166 -0.18467705 0.13957147 0.194031 0.057595324 -0.18482937 0.05670322 0.13429143 0.17955025 -0.034127306 0.21765669 -0.13724926 -0.03726531 0.19232744 -0.13807859 0.13721822 0.22055672 -0.035935644 0.13580701 0.22091846 0.032209713 0.13783799 -0.1855255 0.18228792 0.14066717 0.05433213 0.19106369 0.21760803 -0.13490963 0.21763748 -0.032961793 0.18390049 0.22052401 -0.03558281 0.22001165 -0.031847026 -0.18773313 0.18916507 -0.17041655 -0.034115028 0.032321367 0.032730285 0.18052289 0.21982113 -0.031456303 -0.17032336 -0.18714945 0.19350487
0.9179179 0.1942501 0.05475593 0.030037506 -0.18469776 0.13966973 0.19413145 0.05768002 -0.18485029 0.056786675 0.1343829 0.17964908 -0.03407401 0.21776435 -0.13724343 -0.03721283 0.19242458 -0.13807377 0.13731329 0.22067119 -0.03588266 0.13589938 0.22103143 0.032284725 0.13793214 -0.1855456 0.18238638 0.14076674 0.054412037 0.19116455 0.21771747 -0.13490276 0.2177473 -0.032907642 0.18400443 0.22063376 -0.035529483 0.22012316 -0.031791713 -0.18775596 0.18926041 -0.17042863 -0.034060344 0.0323977 0.032805815 0.1806213 0.21992993 -0.03139993 -0.17033532 -0.18717067 0.19360279
0.9189189 0.19435297 0.054836836 0.030110966 -0.18471842 0.13976806 0.19423212 0.057764877 -0.18487097 0.056870095 0.1344744 0.17974809 -0.03402035 0.21787167 -0.13723738 -0.037159786 0.19252175 -0.13806853 0.13740844 0.2207855 -0.035829242 0.13599186 0.2211443 0.03236033 0.13802588 -0.18556525 0.18248472 0.14086646 0.05449217 0.19126517 0.21782674 -0.13489564 0.21785703 -0.03285328 0.18410872 0.22074325 -0.03547614 0.22023487 -0.03173613 -0.18777855 0.18935548 -0.17044017 -0.034005318 0.03247409 0.032881703 0.1807198 0.2200388 -0.031343322 -0.17034699 -0.18719186 0.19370122
0.9199199 0.19445592 0.054917388 0.030184487 -0.18473843 0.13986671 0.19433254 0.057849556 -0.18489118 0.056953654 0.134566 0.1798473 -0.033966467 0.21797924 -0.13723078 -0.037106737 0.19261892 -0.13806325 0.13750386 0.22089995 -0.035775676 0.13608462 0.22125712 0.032435697 0.13811988 -0.18558453 0.18258314 0.14096613 0.054572545 0.19136618 0.21793604 -0.1348881 0.21796702 -0.03279889 0.18421283 0.22085269 -0.035422336 0.22034629 -0.03168052 -0.18780082 0.18945082 -0.17045137 -0.033950154 0.03255069 0.0329578 0.18081832 0.22014758 -0.03128655 -0.17035836 -0.18721241 0.19379944
0.9209209 0.19455896 0.054998726 0.030258512 -0.18475813 0.13996506 0.19443302 0.057934698 -0.18491133 0.05703736 0.13465776 0.17994599 -0.03391236 0.21808656 -0.13722412 -0.037053365 0.19271593 -0.13805726 0.13759895 0.22101408 -0.035722036 0.13617735 0.22136992 0.032511245 0.13821398 -0.18560371 0.18268144 0.14106588 0.054653153 0.19146684 0.21804525 -0.13488032 0.21807642 -0.032743935 0.18431698 0.22096209 -0.035368398 0.22045769 -0.031624492 -0.18782291 0.18954591 -0.17046252 -0.03389486 0.032627456 0.033034015 0.18091673 0.22025616 -0.031229256 -0.17036916 -0.18723263 0.19389755
0.9219219 0.19466177 0.0550796 0.03033251 -0.18477756 0.14006343 0.19453368 0.058019854 -0.18493092 0.05712132 0.13474941 0.180045 -0.033857986 0.21819389 -0.13721715 -0.037000004 0.19281302 -0.13805133 0.13769422 0.2211284 -0.035668213 0.13627003 0.22148265 0.03258697 0.13830814 -0.18562236 0.18277971 0.14116573 0.05473366 0.1915676 0.21815419 -0.13487196 0.21818613 -0.032689128 0.18442112 0.22107184 -0.035314366 0.22056891 -0.03156825 -0.18784449 0.18964113 -0.1704729 -0.03383925 0.032704502 0.03311041 0.18101528 0.22036488 -0.031171964 -0.17038009 -0.18725261 0.19399573
0.9229229 0.19476478 0.055160895 0.030406626 -0.1847964 0.14016223 0.19463415 0.058105115 -0.1849501 0.057205234 0.13484108 0.18014407 -0.033803567 0.21830094 -0.13720953 -0.036946185 0.19291018 -0.138045 0.13778979 0.22124244 -0.035613783 0.1363627 0.22159533 0.03266296 0.13840233 -0.18564087 0.18287815 0.14126551 0.05481433 0.1916683 0.21826325 -0.13486366 0.21829562 -0.032633916 0.18452536 0.22118115 -0.03525994 0.22068043 -0.031511806 -0.1878656 0.18973644 -0.17048319 -0.03378342 0.03278158 0.03318683 0.18111391 0.22047333 -0.03111465 -0.17039038 -0.18727235 0.19409387
0.9239239 0.19486772 0.05524241 0.030481009 -0.1848154 0.14026104 0.19473474 0.058190465 -0.18496904 0.057289537 0.13493282 0.18024293 -0.033748806 0.21840829 -0.13720185 -0.036892243 0.19300735 -0.1380384 0.13788523 0.22135647 -0.035559606 0.13645563 0.22170787 0.032738972 0.13849658 -0.18565892 0.18297647 0.14136556 0.054895222 0.19176906 0.21837229 -0.13485464 0.21840526 -0.032578304 0.1846294 0.22129063 -0.035205074 0.2207917 -0.03145518 -0.18788649 0.1898315 -0.1704932 -0.033727456 0.032858893 0.03326372 0.18121223 0.22058195 -0.031056704 -0.1704002 -0.18729153 0.19419198
0.9249249 0.19497085 0.05532414 0.030555185 -0.18483365 0.14035952 0.19483502 0.05827601 -0.18498783 0.057373766 0.13502476 0.180342 -0.03369382 0.21851543 -0.13719393 -0.036838066 0.19310446 -0.13803124 0.1379808 0.2214704 -0.035504803 0.13654839 0.2218204 0.032815237 0.13859078 -0.18567662 0.18307504 0.14146574 0.054976176 0.19186993 0.21848126 -0.13484569 0.21851464 -0.032522783 0.18473364 0.22139984 -0.0351503 0.22090293 -0.0313983 -0.18790716 0.1899265 -0.17050287 -0.03367095 0.032936312 0.03334062 0.18131085 0.22069024 -0.030998765 -0.17040993 -0.18731058 0.19429013
0.9259259 0.19507377 0.05540591 0.030630106 -0.18485175 0.14045835 0.1949355 0.058361836 -0.18500614 0.057458412 0.13511685 0.18044096 -0.033638433 0.21862227 -0.13718572 -0.036783423 0.19320159 -0.1380239 0.1380763 0.2215846 -0.035449807 0.13664132 0.22193292 0.032891706 0.13868533 -0.18569401 0.18317342 0.14156581 0.05505744 0.1919706 0.21859017 -0.13483606 0.21862398 -0.032466933 0.18483783 0.22150892 -0.035095155 0.22101402 -0.03134117 -0.18792742 0.1900218 -0.17051229 -0.03361441 0.033013836 0.033417612 0.18140946 0.22079872 -0.03094052 -0.17041945 -0.1873294 0.19438832
0.9269269 0.19517657 0.05548771 0.030704727 -0.18486956 0.14055707 0.19503587 0.058447607 -0.18502401 0.057543 0.13520877 0.18053988 -0.033583194 0.21872947 -0.13717696 -0.03672886 0.19329855 -0.13801642 0.13817205 0.2216985 -0.03539488 0.13673432 0.22204535 0.032968175 0.13877973 -0.1857111 0.18327191 0.14166582 0.055138737 0.19207127 0.21869887 -0.1348264 0.21873327 -0.032410737 0.18494217 0.2216183 -0.035039876 0.22112492 -0.03128374 -0.18794733 0.19011678 -0.17052138 -0.033557605 0.033091597 0.033494767 0.1815079 0.22090699 -0.030882103 -0.1704284 -0.18734758 0.1944864
0.9279279 0.19527951 0.055569824 0.030779917 -0.18488687 0.14065607 0.19513664 0.058533657 -0.18504158 0.057627644 0.13530083 0.1806392 -0.033527464 0.21883635 -0.13716805 -0.03667377 0.19339566 -0.13800861 0.13826771 0.22181234 -0.035339095 0.13682744 0.22215785 0.033044916 0.13887411 -0.18572778 0.18337041 0.14176607 0.055220153 0.19217205 0.21880749 -0.1348163 0.21884248 -0.03235426 0.18504634 0.2217273 -0.034983966 0.22123611 -0.031226205 -0.18796708 0.19021198 -0.17053 -0.033500686 0.033169705 0.03357222 0.18160658 0.22101527 -0.030823441 -0.17043717 -0.18736547 0.1945846
0.9289289 0.19538249 0.055652015 0.030854957 -0.18490392 0.14075503 0.19523716 0.058619827 -0.18505901 0.05771259 0.13539293 0.18073817 -0.033471376 0.21894309 -0.1371588 -0.03661846 0.19349283 -0.13800037 0.13836339 0.22192623 -0.035283756 0.13692075 0.22227022 0.033121787 0.13896859 -0.1857443 0.18346876 0.14186627 0.055301912 0.19227272 0.2189163 -0.13480604 0.21895148 -0.032297757 0.1851507 0.22183627 -0.03492845 0.22134711 -0.031168448 -0.18798625 0.19030693 -0.1705382 -0.03344356 0.033247706 0.033649776 0.18170509 0.22112337 -0.030764552 -0.1704456 -0.18738337 0.19468282
0.9299299 0.19548531 0.055734485 0.030930443 -0.18492088 0.14085403 0.19533752 0.058706146 -0.18507576 0.057797533 0.13548505 0.18083705 -0.033415303 0.21905003 -0.13714944 -0.03656316 0.19358978 -0.13799153 0.13845924 0.22203977 -0.035227895 0.13701384 0.22238246 0.033198856 0.13906336 -0.1857602 0.1835672 0.14196667 0.055383626 0.19237342 0.21902466 -0.13479522 0.21906063 -0.032240815 0.18525484 0.22194533 -0.034872305 0.22145791 -0.031110363 -0.18800515 0.19040199 -0.17054626 -0.03338601 0.03332608 0.033727616 0.18180372 0.22123164 -0.03070536 -0.17045374 -0.18740048 0.19478083
0.9309309 0.19558823 0.05581691 0.031006066 -0.18493716 0.14095321 0.19543801 0.058792673 -0.18509251 0.05788276 0.13557747 0.18093619 -0.033358887 0.21915664 -0.1371395 -0.036507405 0.19368677 -0.1379828 0.13855523 0.22215357 -0.03517163 0.13710701 0.22249474 0.03327628 0.13915806 -0.18577586 0.1836657 0.14206722 0.055465426 0.19247405 0.21913326 -0.13478443 0.21916959 -0.032183804 0.18535905 0.2220544 -0.034816008 0.22156881 -0.03105211 -0.18802394 0.19049698 -0.17055406 -0.033328272 0.033404466 0.03380559 0.18190227 0.22133973 -0.030646311 -0.17046162 -0.18741745 0.19487898
0.9319319 0.19569105 0.055899475 0.031081524 -0.18495327 0.1410523 0.1955385 0.058879156 -0.18510868 0.057968136 0.13566971 0.18103538 -0.033302367 0.21926327 -0.1371294 -0.03645142 0.193784 -0.1379735 0.13865113 0.22226726 -0.035115335 0.13720025 0.2226068 0.03335375 0.13925266 -0.18579127 0.18376414 0.14216772 0.05554738 0.19257484 0.21924156 -0.13477325 0.2192787 -0.032126624 0.18546344 0.22216327 -0.034759432 0.2216797 -0.030993728 -0.18804216 0.19059227 -0.17056146 -0.03327046 0.03348305 0.03388352 0.18200096 0.22144765 -0.030586613 -0.17046899 -0.18743403 0.1949771
0.9329329 0.19579415 0.055982392 0.031157397 -0.18496911 0.14115147 0.19563875 0.05896592 -0.18512467 0.058053706 0.13576213 0.18113427 -0.033245325 0.21936995 -0.13711889 -0.03639507 0.19388096 -0.1379641 0.13874704 0.22238085 -0.035058774 0.13729371 0.22271891 0.033431202 0.13934757 -0.18580635 0.18386288 0.14226812 0.055629674 0.19267543 0.21935011 -0.13476154 0.21938749 -0.032069165 0.1855676 0.2222722 -0.034702662 0.22179043 -0.030935148 -0.18806003 0.19068725 -0.17056842 -0.0332122 0.033561975 0.03396181 0.18209948 0.2215558 -0.030526621 -0.17047589 -0.1874504 0.19507521
0.9339339 0.19589706 0.05606519 0.031233467 -0.18498434 0.14125088 0.19573937 0.059052825 -0.1851403 0.058139276 0.1358545 0.18123347 -0.033188194 0.21947642 -0.13710825 -0.036339026 0.19397807 -0.1379543 0.13884333 0.2224945 -0.035001915 0.13738737 0.22283107 0.03350897 0.1394424 -0.1858213 0.18396132 0.14236881 0.05571212 0.19277607 0.2194585 -0.13474962 0.2194964 -0.03201133 0.18567173 0.22238109 -0.034645535 0.22190095 -0.03087599 -0.18807751 0.1907823 -0.17057526 -0.033153757 0.033640914 0.034040287 0.18219823 0.22166379 -0.030466674 -0.17048272 -0.18746644 0.1951733
0.9349349 0.19599997 0.056148216 0.03130964 -0.18499932 0.14135018 0.19583976 0.05913986 -0.18515553 0.058225024 0.13594696 0.18133257 -0.033131003 0.21958296 -0.13709716 -0.036282208 0.19407497 -0.13794425 0.13893948 0.22260788 -0.034944814 0.13748085 0.22294314 0.03358696 0.13953729 -0.18583561 0.18405984 0.14246936 0.05579446 0.19287677 0.2195666 -0.13473752 0.21960515 -0.031953305 0.18577631 0.22248986 -0.034588434 0.22201167 -0.030816937 -0.18809481 0.19087732 -0.1705817 -0.03309502 0.033720005 0.034118816 0.18229686 0.22177164 -0.030406622 -0.17048919 -0.18748197 0.19527155
0.9359359 0.19610292 0.056231566 0.031386066 -0.18501423 0.14144951 0.19594029 0.059226893 -0.18517056 0.05831113 0.13603963 0.18143155 -0.03307353 0.21968932 -0.13708575 -0.03622541 0.19417205 -0.13793378 0.13903575 0.22272126 -0.034887448 0.13757433 0.22305514 0.033665117 0.13963236 -0.18584964 0.18415837 0.14257012 0.05587705 0.19297752 0.21967505 -0.13472506 0.21971402 -0.031894993 0.18588054 0.22259854 -0.034530904 0.2221223 -0.030757582 -0.1881118 0.19097227 -0.17058776 -0.033036403 0.033799287 0.034197565 0.18239538 0.22187942 -0.030346034 -0.17049553 -0.18749736 0.19536954
0.9369369 0.1962057 0.05631499 0.03146251 -0.18502857 0.14154908 0.19604065 0.05931415 -0.18518527 0.058397163 0.13613205 0.18153079 -0.033015564 0.21979561 -0.13707402 -0.036168084 0.1942691 -0.13792299 0.1391319 0.22283477 -0.03483017 0.13766803 0.22316718 0.033743434 0.13972738 -0.18586333 0.18425682 0.14267087 0.05595973 0.19307812 0.21978293 -0.13471206 0.21982262 -0.03183667 0.18598491 0.22270714 -0.034473088 0.22223282 -0.030697918 -0.18812841 0.19106735 -0.17059346 -0.03297717 0.03387888 0.03427642 0.18249409 0.22198719 -0.030285327 -0.17050126 -0.18751249 0.19546765
0.9379379 0.19630855 0.056398388 0.03153941 -0.18504274 0.14164856 0.19614118 0.059401665 -0.18519957 0.058483418 0.136225 0.18162997 -0.03295763 0.21990193 -0.13706213 -0.036110997 0.19436613 -0.13791205 0.13922825 0.22294812 -0.03477222 0.13776165 0.22327903 0.03382177 0.13982262 -0.1858769 0.18435536 0.1427717 0.056042578 0.19317873 0.21989118 -0.13469902 0.21993119 -0.031778153 0.18608925 0.22281572 -0.034415156 0.22234342 -0.030638026 -0.18814465 0.19116221 -0.17059919 -0.03291772 0.03395848 0.0343556 0.18259269 0.2220948 -0.030224202 -0.17050666 -0.18752703 0.19556576
0.9389389 0.19641156 0.056482214 0.03161618 -0.18505648 0.14174822 0.19624159 0.059489176 -0.1852135 0.058569554 0.1363175 0.18172914 -0.03289951 0.22000828 -0.1370497 -0.03605308 0.19446318 -0.13790052 0.13932484 0.22306132 -0.034714285 0.13785546 0.22339085 0.033900384 0.13991773 -0.18588991 0.18445402 0.14287269 0.056125842 0.19327943 0.21999913 -0.13468574 0.2200398 -0.031719334 0.18619362 0.22292432 -0.034356866 0.22245374 -0.030578164 -0.18816055 0.19125742 -0.17060418 -0.032858085 0.034038283 0.034434844 0.18269144 0.22220244 -0.030163193 -0.17051195 -0.18754135 0.19566388
0.9399399 0.19651435 0.056566045 0.031693112 -0.18506989 0.14184801 0.19634181 0.059576955 -0.18522705 0.058656275 0.13641037 0.18182825 -0.03284092 0.22011438 -0.13703719 -0.035995293 0.19456021 -0.13788912 0.1394212 0.22317478 -0.034655996 0.13794918 0.22350284 0.033979226 0.14001292 -0.18590266 0.18455267 0.14297365 0.056208972 0.19338006 0.22010712 -0.1346719 0.22014824 -0.031660266 0.18629804 0.22303282 -0.034298334 0.22256416 -0.030517964 -0.18817598 0.19135223 -0.17060904 -0.032798693 0.0341183 0.034514293 0.18279019 0.22231013 -0.03010186 -0.17051663 -0.18755528 0.19576196
0.9409409 0.19661723 0.056650035 0.03177036 -0.18508294 0.14194757 0.19644244 0.059664916 -0.18524039 0.058743052 0.13650313 0.18192711 -0.032782 0.2202204 -0.13702439 -0.035937343 0.19465722 -0.13787693 0.13951771 0.22328775 -0.034597438 0.13804322 0.22361442 0.034058187 0.14010836 -0.18591525 0.18465129 0.1430748 0.05629249 0.19348064 0.22021492 -0.13465774 0.22025682 -0.031600673 0.18640243 0.22314142 -0.034239817 0.22267446 -0.030457301 -0.18819125 0.19144724 -0.17061335 -0.032738317 0.03419849 0.034593787 0.18288894 0.22241774 -0.030040318 -0.17052138 -0.18756914 0.19586006
0.9419419 0.1967201 0.056734 0.03184783 -0.1850956 0.14204745 0.1965428 0.059752785 -0.18525347 0.058829904 0.1365963 0.1820265 -0.03272308 0.22032654 -0.1370111 -0.03587898 0.19475432 -0.13786483 0.13961445 0.22340097 -0.034538727 0.1381373 0.22372608 0.03413731 0.14020391 -0.18592727 0.18474999 0.14317578 0.056375917 0.19358142 0.22032294 -0.13464352 0.22036517 -0.031541232 0.18650669 0.22324988 -0.03418093 0.22278482 -0.030396694 -0.1882062 0.1915423 -0.17061777 -0.0326781 0.034278624 0.034673505 0.18298768 0.22252536 -0.029978449 -0.17052563 -0.18758233 0.19595799
0.9429429 0.19682287 0.05681829 0.031925462 -0.18510796 0.14214732 0.19664323 0.059841085 -0.18526573 0.058916904 0.13668922 0.18212566 -0.032663863 0.22043242 -0.13699768 -0.035820283 0.19485123 -0.13785216 0.13971102 0.22351412 -0.034479827 0.13823132 0.22383781 0.034216598 0.1402991 -0.18593928 0.18484855 0.14327705 0.056459554 0.19368184 0.22043066 -0.13462865 0.22047348 -0.03148161 0.18661137 0.22335824 -0.03412166 0.22289494 -0.03033561 -0.18822074 0.19163714 -0.17062144 -0.032617483 0.03435935 0.034753583 0.1830864 0.22263283 -0.02991652 -0.17052953 -0.18759522 0.1960561
0.9439439 0.1969258 0.05690279 0.0320032 -0.1851202 0.14224738 0.19674376 0.05992939 -0.18527837 0.05900377 0.13678229 0.1822249 -0.032604463 0.22053845 -0.1369838 -0.035761498 0.19494836 -0.13783912 0.1398077 0.22362703 -0.03442064 0.13832536 0.22394943 0.034296185 0.14039479 -0.1859506 0.18494725 0.1433782 0.056543607 0.19378267 0.22053859 -0.13461392 0.2205819 -0.03142148 0.18671566 0.22346641 -0.034062397 0.22300519 -0.030274546 -0.18823497 0.19173229 -0.170625 -0.03255678 0.03444002 0.03483354 0.18318516 0.22274029 -0.02985402 -0.17053288 -0.18760802 0.19615428
0.9449449 0.19702883 0.05698729 0.032081176 -0.185132 0.14234726 0.19684416 0.060017794 -0.18529028 0.059091218 0.13687547 0.18232423 -0.03254492 0.22064438 -0.13696973 -0.035702385 0.19504526 -0.13782589 0.13990459 0.22374025 -0.034360994 0.13841958 0.22406101 0.034375712 0.14049028 -0.1859617 0.18504596 0.14347965 0.056627482 0.19388324 0.2206461 -0.1345984 0.22069006 -0.03136125 0.18682015 0.22357477 -0.034002587 0.2231155 -0.030213168 -0.18824896 0.19182718 -0.17062819 -0.032495998 0.03452087 0.034913972 0.18328395 0.22284772 -0.029791733 -0.1705362 -0.18762052 0.19625242
0.9459459 0.19713181 0.057072263 0.032159302 -0.18514334 0.14244734 0.19694471 0.060106512 -0.18530186 0.059178654 0.13696869 0.18242337 -0.032484956 0.22075011 -0.13695516 -0.035643008 0.19514218 -0.13781244 0.14000149 0.22385302 -0.03430136 0.13851388 0.2241727 0.034455504 0.14058605 -0.18597253 0.18514459 0.14358108 0.05671146 0.19398376 0.22075376 -0.134583 0.22079809 -0.03130076 0.18692458 0.22368287 -0.033942655 0.22322546 -0.03015128 -0.18826252 0.19192223 -0.17063107 -0.03243461 0.034601953 0.034994528 0.18338282 0.22295497 -0.02972879 -0.17053895 -0.18763244 0.19635051
0.9469469 0.19723454 0.057156898 0.03223759 -0.1851545 0.14254755 0.19704512 0.06019501 -0.1853132 0.059266176 0.13706186 0.18252254 -0.032424785 0.22085589 -0.1369404 -0.035583477 0.19523919 -0.13779847 0.14009859 0.22396599 -0.0342414 0.13860805 0.22428411 0.034535583 0.14068174 -0.18598312 0.18524335 0.14368257 0.056795694 0.19408432 0.22086127 -0.13456704 0.22090611 -0.03124016 0.18702905 0.22379127 -0.033882592 0.22333544 -0.03008969 -0.18827592 0.19201702 -0.17063361 -0.03237307 0.03468301 0.0350749 0.18348159 0.22306225 -0.029666027 -0.17054172 -0.18764421 0.19644853
0.9479479 0.19733754 0.057242036 0.032315925 -0.1851653 0.14264774 0.19714549 0.060283788 -0.18532413 0.059353996 0.13715519 0.18262167 -0.032364495 0.22096166 -0.13692546 -0.03552371 0.19533621 -0.13778444 0.14019549 0.22407883 -0.034181304 0.13870262 0.2243955 0.034615673 0.1407775 -0.18599324 0.18534222 0.14378409 0.05688024 0.19418502 0.22096889 -0.13455088 0.22101423 -0.031179225 0.1871337 0.22389929 -0.033822183 0.22344552 -0.030027566 -0.18828872 0.19211197 -0.1706359 -0.032311454 0.034764543 0.035155904 0.1835804 0.2231694 -0.029602876 -0.17054395 -0.18765551 0.19654663
0.9489489 0.19744033 0.057327177 0.032394588 -0.1851757 0.14274806 0.19724612 0.06037303 -0.18533482 0.0594418 0.13724875 0.18272115 -0.032303724 0.22106722 -0.13691004 -0.03546373 0.19543321 -0.13776986 0.14029257 0.22419165 -0.03412078 0.13879703 0.22450693 0.034696005 0.14087324 -0.18600304 0.18544093 0.14388585 0.05696498 0.19428563 0.22107641 -0.13453427 0.22112238 -0.031117877 0.18723813 0.22400749 -0.033761524 0.22355534 -0.029965172 -0.18830134 0.1922069 -0.1706377 -0.03224959 0.034846168 0.035236828 0.18367927 0.22327651 -0.029539349 -0.17054605 -0.18766661 0.19664478
0.9499499 0.19754325 0.057412393 0.03247328 -0.1851857 0.1428483 0.1973466 0.06046215 -0.18534504 0.05952985 0.13734221 0.1828204 -0.03224306 0.22117276 -0.13689445 -0.035403427 0.19553019 -0.13775508 0.14038968 0.22430445 -0.034060266 0.13889144 0.22461829 0.034776397 0.14096935 -0.1860126 0.18553984 0.1439874 0.057049435 0.19438614 0.22118397 -0.13451754 0.22123033 -0.031056585 0.18734261 0.22411561 -0.033700936 0.22366531 -0.029902628 -0.18831354 0.1923018 -0.17063935 -0.032187466 0.034927867 0.03531789 0.18377809 0.22338375 -0.02947581 -0.17054762 -0.18767744 0.19674295
0.950951 0.1976462 0.057498023 0.03255236 -0.18519571 0.14294866 0.19744699 0.06055157 -0.18535498 0.05961804 0.1374356 0.18291971 -0.032182086 0.22127841 -0.13687831 -0.03534272 0.1956271 -0.13774009 0.14048696 0.22441712 -0.033999324 0.13898616 0.22472952 0.034857295 0.14106542 -0.18602152 0.18563849 0.1440891 0.057134412 0.19448696 0.22129117 -0.13450047 0.22133815 -0.030994905 0.18744709 0.22422364 -0.033639587 0.22377522 -0.02983979 -0.18832558 0.19239679 -0.17064069 -0.032125134 0.035009846 0.035399366 0.18387708 0.2234909 -0.029411616 -0.17054893 -0.18768771 0.1968409
0.951952 0.19774897 0.057583522 0.032631557 -0.18520504 0.14304908 0.1975474 0.06064105 -0.18536463 0.059706412 0.13752939 0.18301897 -0.03212075 0.22138394 -0.13686228 -0.03528209 0.19572411 -0.13772468 0.1405841 0.22452988 -0.033938155 0.13908073 0.224841 0.034938134 0.1411613 -0.18603067 0.18573715 0.14419086 0.057219554 0.19458745 0.2213985 -0.13448301 0.22144592 -0.03093311 0.18755193 0.22433159 -0.033578333 0.2238851 -0.029776918 -0.18833731 0.19249171 -0.17064184 -0.032062195 0.03509189 0.035480723 0.18397585 0.223598 -0.029347746 -0.17055006 -0.18769777 0.19693893
0.952953 0.19785185 0.05766947 0.032710906 -0.1852142 0.14314987 0.19764794 0.06073075 -0.18537402 0.05979489 0.13762291 0.18311842 -0.032059208 0.22148935 -0.13684572 -0.0352211 0.19582118 -0.137709 0.1406816 0.22464249 -0.033876866 0.1391754 0.22495227 0.03501894 0.1412576 -0.18603903 0.18583606 0.14429273 0.05730465 0.19468799 0.22150582 -0.13446532 0.22155371 -0.030871073 0.18765661 0.22443971 -0.03351679 0.223995 -0.02971351 -0.18834841 0.19258656 -0.17064239 -0.031999506 0.035174362 0.03556262 0.1840746 0.22370504 -0.029283417 -0.17055042 -0.18770747 0.19703722
0.953954 0.197955 0.057755414 0.032790344 -0.18522288 0.14325048 0.1977483 0.060820412 -0.18538307 0.05988356 0.13771671 0.18321776 -0.031997293 0.22159475 -0.13682877 -0.035159692 0.19591829 -0.137693 0.14077887 0.22475515 -0.0338153 0.13927023 0.22506349 0.035100095 0.14135374 -0.18604724 0.18593505 0.1443947 0.057389956 0.19478853 0.22161287 -0.13444726 0.22166154 -0.0308085 0.18776108 0.22454745 -0.033455 0.22410466 -0.029649986 -0.1883593 0.19268142 -0.17064261 -0.03193636 0.03525673 0.03564441 0.1841736 0.22381179 -0.029218836 -0.17055097 -0.18771684 0.19713534
0.954955 0.19805783 0.05784158 0.032869842 -0.18523169 0.14335126 0.19784884 0.0609104 -0.18539186 0.05997223 0.1378106 0.18331714 -0.03193521 0.22170004 -0.13681151 -0.03509812 0.1960153 -0.13767667 0.14087658 0.22486776 -0.033753235 0.13936502 0.22517458 0.03518159 0.14145003 -0.18605518 0.1860339 0.14449677 0.05747565 0.1948892 0.22172005 -0.13442883 0.2217691 -0.030746108 0.18786561 0.22465536 -0.033393055 0.22421427 -0.02958631 -0.18836972 0.1927766 -0.17064242 -0.031873103 0.035339337 0.035726335 0.18427256 0.2239189 -0.029154072 -0.17055108 -0.18772607 0.19723324
0.955956 0.19816066 0.057927586 0.032949783 -0.18523964 0.14345208 0.19794936 0.06100052 -0.18540016 0.060061216 0.1379044 0.1834162 -0.031873103 0.22180538 -0.13679405 -0.035036474 0.1961123 -0.13766006 0.14097399 0.22498016 -0.03369129 0.13946004 0.22528575 0.03526308 0.14154658 -0.18606263 0.18613274 0.14459884 0.057561103 0.19498986 0.2218272 -0.13441026 0.22187676 -0.03068334 0.18797033 0.22476327 -0.03333071 0.22432391 -0.0295225 -0.18838023 0.19287129 -0.17064218 -0.03180955 0.03542217 0.035808675 0.18437152 0.22402571 -0.029089326 -0.1705507 -0.18773484 0.19733147
0.956957 0.19826356 0.058014214 0.033029698 -0.18524748 0.14355291 0.1980498 0.061090626 -0.18540803 0.060150452 0.13799822 0.18351568 -0.03181068 0.22191048 -0.13677625 -0.034974292 0.19620912 -0.13764293 0.14107174 0.2250926 -0.033628963 0.13955505 0.22539677 0.035344902 0.14164273 -0.18606992 0.18623158 0.1447012 0.057646815 0.19509059 0.22193436 -0.1343913 0.22198449 -0.03062032 0.18807493 0.22487111 -0.033268232 0.22443356 -0.02945841 -0.18839017 0.19296627 -0.17064176 -0.03174567 0.0355051 0.035890974 0.18447046 0.22413246 -0.029023876 -0.17055012 -0.18774308 0.19742943
0.957958 0.19836651 0.058100756 0.03310991 -0.18525496 0.1436536 0.19815017 0.061181072 -0.18541582 0.060239617 0.13809228 0.18361509 -0.031748094 0.22201571 -0.13675807 -0.034912094 0.1963063 -0.13762568 0.14116947 0.2252051 -0.03356632 0.13965014 0.22550786 0.035426755 0.14173923 -0.1860766 0.1863306 0.14480323 0.05773279 0.19519112 0.22204134 -0.13437225 0.22209187 -0.030556941 0.18817969 0.22497876 -0.033205453 0.22454311 -0.029393958 -0.1883998 0.19306102 -0.1706406 -0.03168145 0.03558841 0.035973493 0.1845695 0.22423923 -0.028958416 -0.17054915 -0.18775132 0.19752769
0.958959 0.19846956 0.058187373 0.033190392 -0.18526216 0.14375465 0.19825074 0.061271597 -0.18542321 0.060328957 0.13818642 0.18371454 -0.031685077 0.22212087 -0.13673984 -0.034849644 0.1964033 -0.13760823 0.14126727 0.2253176 -0.03350342 0.13974518 0.22561884 0.035508726 0.14183587 -0.18608347 0.18642955 0.14490561 0.05781893 0.19529168 0.22214831 -0.13435233 0.22219928 -0.030493477 0.18828432 0.22508642 -0.033142406 0.2246527 -0.029329328 -0.188409 0.19315599 -0.1706393 -0.031617388 0.03567157 0.03605618 0.18466847 0.22434598 -0.028892642 -0.17054816 -0.18775909 0.19762589
0.95996 0.19857234 0.0582742 0.03327078 -0.1852689 0.1438556 0.19835113 0.061362192 -0.18543017 0.06041864 0.13828062 0.18381402 -0.031621832 0.22222608 -0.13672101 -0.03478694 0.19650029 -0.13759026 0.14136511 0.22542983 -0.033440348 0.13984036 0.22572976 0.03559089 0.1419326 -0.18608956 0.18652835 0.14500777 0.057905234 0.19539228 0.22225514 -0.13433266 0.2223067 -0.030429875 0.18838915 0.22519417 -0.03307906 0.22476223 -0.029264553 -0.18841784 0.19325104 -0.17063777 -0.031552643 0.035755187 0.036138996 0.18476756 0.22445266 -0.0288267 -0.17054614 -0.18776643 0.19772391
0.960961 0.19867526 0.058361337 0.03335137 -0.18527544 0.14395681 0.19845188 0.06145306 -0.18543705 0.060508177 0.13837473 0.18391351 -0.03155828 0.22233093 -0.13670202 -0.034723923 0.19659723 -0.13757223 0.14146295 0.2255422 -0.033377033 0.13993567 0.22584076 0.035673577 0.14202914 -0.18609545 0.18662746 0.14511041 0.057991464 0.19549282 0.22236209 -0.13431238 0.22241434 -0.030365901 0.18849376 0.22530197 -0.0330156 0.22487155 -0.02919943 -0.18842655 0.19334586 -0.17063579 -0.03148814 0.035838883 0.0362221 0.18486644 0.22455937 -0.028760599 -0.17054452 -0.18777336 0.19782211
0.961962 0.19877824 0.058448307 0.033432413 -0.18528152 0.14405806 0.19855224 0.061543867 -0.18544304 0.060598172 0.13846909 0.18401298 -0.03149471 0.22243603 -0.1366829 -0.034660503 0.1966944 -0.13755375 0.14156096 0.22565453 -0.03331348 0.14003104 0.22595169 0.035755903 0.14212613 -0.18610093 0.18672659 0.14521292 0.058078155 0.19559361 0.22246893 -0.13429178 0.22252163 -0.03030154 0.18859851 0.2254094 -0.03295193 0.22498098 -0.029134234 -0.18843488 0.19344072 -0.17063351 -0.031423066 0.035922654 0.036305185 0.18496569 0.224666 -0.028694032 -0.1705423 -0.18778028 0.19792032
0.962963 0.19888122 0.05853579 0.03351337 -0.1852874 0.14415938 0.1986529 0.061635252 -0.18544924 0.060688112 0.13856333 0.18411249 -0.031430945 0.22254097 -0.13666317 -0.034597218 0.1967914 -0.13753502 0.14165889 0.22576667 -0.033249717 0.1401264 0.22606246 0.035838697 0.14222282 -0.18610631 0.1868255 0.1453155 0.05816473 0.19569409 0.22257563 -0.13427094 0.22262895 -0.030237311 0.18870333 0.22551689 -0.0328879 0.22509031 -0.029068606 -0.18844299 0.1935357 -0.17063114 -0.031357843 0.036006857 0.036388766 0.18506464 0.22477251 -0.028627617 -0.17053993 -0.18778689 0.19801854
0.963964 0.19898416 0.05862309 0.033594716 -0.18529306 0.14426053 0.19875331 0.06172658 -0.18545519 0.060778167 0.13865784 0.18421203 -0.03136676 0.22264566 -0.13664326 -0.0345335 0.19688821 -0.13751563 0.14175704 0.22587897 -0.03318575 0.14022186 0.22617325 0.035921827 0.14231984 -0.18611138 0.1869246 0.14541814 0.058251735 0.19579485 0.2226824 -0.13425004 0.22273609 -0.030172536 0.18880826 0.22562447 -0.03282369 0.22519968 -0.029002784 -0.18845038 0.19363065 -0.17062815 -0.031292412 0.03609106 0.0364723 0.1851638 0.22487916 -0.028560618 -0.17053688 -0.18779309 0.19811653
0.964965 0.19908708 0.058710795 0.033676106 -0.18529819 0.1443621 0.19885392 0.061817836 -0.1854604 0.060868554 0.13875233 0.18431146 -0.0313023 0.22275081 -0.13662301 -0.03446956 0.19698535 -0.13749628 0.14185527 0.22599083 -0.033121362 0.14031753 0.22628416 0.03600456 0.14241676 -0.1861159 0.1870237 0.14552096 0.05833883 0.19589531 0.22278894 -0.13422844 0.22284329 -0.030107846 0.18891303 0.22573206 -0.032759245 0.22530875 -0.028936906 -0.18845767 0.19372565 -0.17062497 -0.03122657 0.036175437 0.036556087 0.18526289 0.22498564 -0.028493697 -0.17053397 -0.18779872 0.19821462
0.965966 0.19919011 0.058798514 0.03375754 -0.18530293 0.14446346 0.1989544 0.06190925 -0.18546554 0.060958996 0.13884681 0.18441093 -0.03123779 0.22285546 -0.13660257 -0.034405246 0.19708233 -0.13747643 0.14195359 0.22610316 -0.033056825 0.14041312 0.22639504 0.03608814 0.14251392 -0.18612015 0.1871228 0.1456237 0.05842588 0.19599599 0.22289556 -0.13420688 0.22295049 -0.030042546 0.18901765 0.22583957 -0.03269438 0.22541815 -0.028870711 -0.18846469 0.19382048 -0.17062162 -0.031160751 0.036260042 0.036640115 0.1853619 0.22509193 -0.028426385 -0.17053032 -0.18780436 0.19831274
0.966967 0.19929312 0.05888656 0.03383935 -0.18530753 0.14456502 0.19905488 0.06200113 -0.18547034 0.061049666 0.13894153 0.18451071 -0.031172821 0.22296016 -0.13658135 -0.034340695 0.19717921 -0.13745631 0.14205198 0.22621518 -0.03299211 0.14050873 0.22650574 0.03617148 0.14261124 -0.1861242 0.18722166 0.14572662 0.05851339 0.19609645 0.22300217 -0.1341848 0.2230576 -0.02997732 0.18912272 0.22594695 -0.032629546 0.22552735 -0.028804263 -0.18847126 0.19391535 -0.17061767 -0.031094516 0.03634493 0.036724214 0.18546116 0.22519857 -0.028358763 -0.17052652 -0.18780933 0.19841097
0.967968 0.19939621 0.05897464 0.03392153 -0.18531176 0.14466684 0.19915551 0.06209295 -0.18547451 0.061140396 0.13903631 0.18461008 -0.03110754 0.22306469 -0.13656029 -0.03427601 0.19727655 -0.137436 0.14215028 0.22632717 -0.03292704 0.14060453 0.2266164 0.036255166 0.14270835 -0.18612792 0.18732095 0.14582951 0.058600724 0.1961971 0.22310875 -0.13416252 0.22316453 -0.029911513 0.18922748 0.22605415 -0.032564323 0.22563647 -0.028737562 -0.1884775 0.19401015 -0.17061351 -0.031027863 0.03642955 0.03680854 0.18556026 0.22530468 -0.028291063 -0.17052239 -0.18781422 0.19850928
0.968969 0.19949904 0.059063043 0.03400371 -0.18531567 0.14476822 0.19925608 0.06218495 -0.18547887 0.061231464 0.13913098 0.18470965 -0.031042373 0.22316954 -0.1365389 -0.03421098 0.19737357 -0.13741544 0.14224878 0.2264392 -0.032861818 0.14070041 0.2267269 0.03633888 0.14280555 -0.18613137 0.18742017 0.1459323 0.058688298 0.19629768 0.22321518 -0.13413996 0.2232716 -0.029845873 0.18933241 0.22616163 -0.03249898 0.2257457 -0.028670756 -0.18848361 0.19410512 -0.1706091 -0.030961392 0.036515065 0.036892924 0.18565959 0.22541083 -0.02822301 -0.17051798 -0.18781883 0.19860739
0.96997 0.19960205 0.059151374 0.034085933 -0.18531932 0.14487022 0.19935656 0.06227717 -0.18548231 0.061322566 0.13922587 0.18480936 -0.03097667 0.22327419 -0.13651723 -0.03414595 0.19747066 -0.13739437 0.14234735 0.22655106 -0.032796387 0.14079636 0.2268377 0.03642282 0.14290309 -0.18613416 0.18751928 0.14603549 0.058776166 0.19639856 0.22332165 -0.13411704 0.22337858 -0.029779976 0.18943733 0.22626896 -0.032433465 0.22585467 -0.028603459 -0.18848936 0.19420002 -0.17060421 -0.030894322 0.0366001 0.036977667 0.18575862 0.22551748 -0.028154893 -0.17051315 -0.18782295 0.19870548
0.970971 0.19970508 0.059239943 0.03416835 -0.18532227 0.14497185 0.19945724 0.06236953 -0.18548582 0.061413873 0.13932079 0.18490908 -0.03091097 0.22337861 -0.13649522 -0.034080297 0.1975676 -0.13737328 0.14244585 0.22666308 -0.03273042 0.14089228 0.2269482 0.03650707 0.1430005 -0.18613702 0.18761863 0.14613876 0.05886408 0.19649905 0.22342807 -0.13409385 0.22348553 -0.029713498 0.1895423 0.2263762 -0.03236754 0.2259638 -0.028536057 -0.18849455 0.19429496 -0.1705992 -0.030827267 0.036685463 0.0370626 0.185858 0.22562361 -0.0280863 -0.17050824 -0.18782677 0.19880383
0.971972 0.19980803 0.059328567 0.034251142 -0.18532549 0.14507364 0.1995577 0.06246203 -0.18548892 0.06150517 0.13941571 0.1850086 -0.030845108 0.22348309 -0.13647278 -0.034014747 0.1976647 -0.13735165 0.14254463 0.2267749 -0.032664645 0.1409883 0.22705877 0.036591485 0.14309789 -0.18613921 0.18771775 0.146242 0.058952175 0.19659972 0.22353452 -0.13407011 0.22359243 -0.029646976 0.18964726 0.2264832 -0.032301158 0.22607283 -0.02846858 -0.1884995 0.19438997 -0.1705937 -0.030759929 0.036771305 0.03714758 0.18595722 0.22572984 -0.02801768 -0.17050286 -0.18783018 0.19890198
0.972973 0.19991103 0.05941754 0.03433377 -0.18532796 0.14517578 0.19965844 0.062554464 -0.18549164 0.061596923 0.13951087 0.18510829 -0.030778779 0.22358763 -0.13645016 -0.033948705 0.1977617 -0.13732961 0.1426435 0.22688694 -0.03259829 0.14108437 0.22716936 0.036675945 0.1431956 -0.18614133 0.18781693 0.14634518 0.05904061 0.19670035 0.22364073 -0.13404645 0.22369917 -0.02958035 0.18975225 0.22659044 -0.032234713 0.22618183 -0.028400747 -0.18850432 0.19448483 -0.17058806 -0.030692084 0.036857177 0.037232503 0.18605648 0.2258359 -0.027948862 -0.17049712 -0.18783368 0.19900006
0.973974 0.20001407 0.0595066 0.0344168 -0.18533012 0.14527802 0.19975917 0.06264734 -0.1854941 0.061688546 0.13960586 0.18520807 -0.030712182 0.22369204 -0.13642716 -0.03388257 0.19785897 -0.13730744 0.14274226 0.22699872 -0.032531876 0.1411807 0.22727972 0.036760706 0.14329304 -0.18614328 0.18791616 0.14644866 0.05912882 0.19680095 0.22374687 -0.13402213 0.22380616 -0.02951329 0.1898572 0.22669776 -0.03216809 0.2262907 -0.028332634 -0.18850854 0.19457969 -0.17058209 -0.030624447 0.036943138 0.037317988 0.18615586 0.22594221 -0.027879646 -0.17049094 -0.18783635 0.19909833
0.974975 0.20011707 0.059595574 0.034500185 -0.18533213 0.14537993 0.19985971 0.06274019 -0.18549642 0.061780438 0.13970119 0.18530773 -0.030645588 0.22379635 -0.13640393 -0.03381614 0.19795597 -0.13728487 0.14284132 0.2271105 -0.03246503 0.14127713 0.22739021 0.036845624 0.14339101 -0.18614444 0.18801558 0.14655198 0.059217453 0.19690166 0.22385308 -0.13399783 0.22391267 -0.029446142 0.18996254 0.22680478 -0.032101214 0.22639965 -0.028264383 -0.18851282 0.19467463 -0.17057545 -0.03055614 0.037029546 0.037403505 0.18625504 0.22604825 -0.027810307 -0.17048483 -0.1878388 0.19919655
0.975976 0.20022008 0.059685096 0.034583557 -0.18533373 0.1454823 0.19996029 0.062833235 -0.18549806 0.061872434 0.13979645 0.18540758 -0.030578544 0.2239007 -0.13638042 -0.03374965 0.198053 -0.13726209 0.14294021 0.22722223 -0.032398112 0.1413733 0.22750063 0.036930565 0.14348872 -0.18614571 0.18811491 0.14665578 0.059306126 0.19700213 0.22395934 -0.13397294 0.22401966 -0.029378625 0.19006746 0.2269119 -0.032034114 0.22650857 -0.028195864 -0.18851627 0.19476919 -0.17056887 -0.030487997 0.037115864 0.037489172 0.18635435 0.22615442 -0.027740764 -0.17047817 -0.18784137 0.19929479
0.976977 0.20032318 0.05977463 0.034667183 -0.1853351 0.1455846 0.20006095 0.0629266 -0.1854996 0.06196462 0.13989185 0.18550727 -0.030511232 0.2240048 -0.13635655 -0.033682566 0.19815007 -0.13723892 0.14303914 0.22733392 -0.032330744 0.14146966 0.22761105 0.03701571 0.14358653 -0.18614644 0.18821424 0.14675923 0.059394937 0.19710301 0.22406538 -0.13394785 0.22412609 -0.029310966 0.19017261 0.22701885 -0.031966746 0.22661749 -0.02812712 -0.18851952 0.19486448 -0.17056188 -0.030419322 0.037202317 0.037575167 0.18645377 0.22626027 -0.027670948 -0.17047133 -0.18784314 0.19939303
0.977978 0.2004262 0.05986433 0.03475078 -0.18533605 0.1456867 0.20016158 0.06301994 -0.18550065 0.06205678 0.13998714 0.1856071 -0.030443626 0.22410922 -0.1363323 -0.03361548 0.1982471 -0.13721532 0.14313832 0.22744565 -0.03226336 0.14156605 0.22772141 0.037101123 0.14368448 -0.18614681 0.18831362 0.14686295 0.05948416 0.19720373 0.22417153 -0.13392246 0.22423285 -0.029242923 0.19027759 0.22712593 -0.031899184 0.22672619 -0.028057946 -0.18852262 0.19495939 -0.17055462 -0.030350475 0.037289083 0.037661158 0.18655325 0.22636637 -0.027600775 -0.17046396 -0.18784465 0.19949122
0.978979 0.20052919 0.0599542 0.034834597 -0.18533692 0.14578925 0.20026228 0.063113414 -0.1855015 0.062149562 0.14008264 0.18570688 -0.030376254 0.22421348 -0.13630772 -0.033547707 0.19834435 -0.1371916 0.14323756 0.22755732 -0.032195516 0.14166275 0.22783162 0.037186656 0.14378256 -0.18614693 0.18841302 0.14696667 0.059573166 0.19730428 0.22427753 -0.13389683 0.22433923 -0.029175 0.19038278 0.22723302 -0.03183104 0.2268349 -0.02798889 -0.18852535 0.19505437 -0.1705471 -0.03028159 0.037375968 0.03774739 0.18665256 0.22647229 -0.027530516 -0.17045625 -0.1878459 0.19958955
0.97998 0.20063223 0.060044155 0.03491873 -0.18533704 0.1458918 0.20036292 0.06320717 -0.18550192 0.062242094 0.14017834 0.18580674 -0.030308107 0.22431754 -0.13628314 -0.033480175 0.19844134 -0.13716756 0.14333698 0.22766902 -0.032127567 0.14175941 0.22794202 0.037272323 0.14388065 -0.18614659 0.18851237 0.14707051 0.059662674 0.19740498 0.2243836 -0.13387096 0.22444588 -0.02910653 0.19048809 0.22734001 -0.03176309 0.22694378 -0.027919566 -0.18852755 0.19514927 -0.17053905 -0.030212207 0.03746315 0.037833832 0.18675199 0.22657834 -0.02745997 -0.17044853 -0.18784696 0.19968782
0.980981 0.20073532 0.06013423 0.03500316 -0.18533716 0.1459943 0.2004636 0.06330099 -0.18550216 0.06233494 0.14027391 0.18590663 -0.030240024 0.22442178 -0.13625799 -0.033412375 0.19853844 -0.13714318 0.14343634 0.22778049 -0.032059334 0.14185613 0.22805241 0.037358362 0.14397883 -0.18614635 0.18861182 0.1471745 0.059752125 0.19750558 0.22448958 -0.13384454 0.22455251 -0.029037891 0.19059303 0.2274469 -0.031694774 0.22705224 -0.02784984 -0.18852973 0.1952442 -0.17053059 -0.030142667 0.037550468 0.037920393 0.18685152 0.22668424 -0.027389111 -0.17044032 -0.18784751 0.19978607
0.981982 0.20083854 0.06022454 0.035087563 -0.18533665 0.14609694 0.20056412 0.06339512 -0.1855018 0.062428053 0.14036958 0.18600625 -0.030171668 0.22452581 -0.13623244 -0.033344127 0.19863562 -0.13711861 0.14353548 0.22789204 -0.031991057 0.14195283 0.22816268 0.03744467 0.14407715 -0.18614545 0.18871112 0.1472783 0.059842005 0.19760622 0.22459556 -0.13381794 0.22465871 -0.028968984 0.19069836 0.22755402 -0.031625986 0.22716114 -0.0277798 -0.18853149 0.19533926 -0.1705221 -0.030072926 0.03763795 0.038007308 0.18695097 0.22678997 -0.027318254 -0.1704317 -0.18784781 0.1998844
0.982983 0.20094159 0.06031512 0.035172172 -0.18533617 0.1461996 0.20066483 0.06348906 -0.18550153 0.06252103 0.14046545 0.18610628 -0.03010284 0.22462973 -0.13620682 -0.03327567 0.198733 -0.13709371 0.14363496 0.2280037 -0.031922467 0.14204967 0.22827275 0.03753062 0.14417544 -0.18614417 0.18881091 0.14738245 0.059931617 0.19770706 0.22470139 -0.13379113 0.2247652 -0.028900044 0.19080362 0.22766063 -0.03155713 0.22726972 -0.027709762 -0.18853295 0.195434 -0.1705134 -0.03000282 0.03772558 0.038094275 0.18705055 0.2268959 -0.027246919 -0.17042291 -0.18784767 0.19998248
0.983984 0.2010448 0.060405597 0.035256945 -0.1853351 0.14630245 0.20076568 0.06358338 -0.18550067 0.062614396 0.1405613 0.18620612 -0.030034037 0.22473378 -0.13618086 -0.033207003 0.19883005 -0.13706823 0.14373454 0.22811507 -0.031853355 0.14214665 0.22838281 0.037617378 0.1442739 -0.18614273 0.18891011 0.1474866 0.060021635 0.19780776 0.22480732 -0.133764 0.22487156 -0.02883069 0.19090877 0.22776745 -0.031488195 0.22737843 -0.027639305 -0.18853386 0.195529 -0.17050405 -0.029932333 0.037813343 0.03818128 0.18715005 0.22700146 -0.027175376 -0.17041379 -0.18784747 0.200081
0.984985 0.20114784 0.060496476 0.03534197 -0.18533367 0.14640522 0.20086627 0.063677914 -0.1854995 0.062707834 0.14065719 0.186306 -0.029964743 0.2248376 -0.13615456 -0.03313786 0.19892704 -0.13704252 0.14383449 0.22822645 -0.03178402 0.1422437 0.22849305 0.037703864 0.14437225 -0.18614094 0.18900988 0.1475906 0.060111724 0.19790831 0.22491294 -0.13373627 0.22497799 -0.028761068 0.19101413 0.22787431 -0.031418666 0.2274868 -0.02756864 -0.18853444 0.19562407 -0.17049456 -0.029862018 0.03790148 0.038268525 0.18724947 0.22710736 -0.027103834 -0.17040418 -0.1878468 0.20017923
0.985986 0.2012509 0.060587563 0.035427354 -0.18533218 0.14650841 0.20096691 0.06377252 -0.18549804 0.0628015 0.14075315 0.18640612 -0.029895524 0.22494161 -0.13612802 -0.033068914 0.19902447 -0.13701692 0.14393407 0.22833794 -0.03171458 0.14234076 0.22860321 0.037790827 0.14447095 -0.18613873 0.18910946 0.14769517 0.06020198 0.1980091 0.2250189 -0.13370872 0.22508435 -0.028691476 0.19111934 0.22798122 -0.031349182 0.22759545 -0.027497826 -0.18853508 0.19571899 -0.1704847 -0.029791174 0.037989754 0.03835619 0.18734922 0.2272131 -0.027031977 -0.17039429 -0.18784599 0.2002776
0.986987 0.20135406 0.060678534 0.03551262 -0.18533021 0.14661133 0.20106776 0.06386716 -0.18549623 0.06289524 0.14084926 0.18650597 -0.02982592 0.22504528 -0.13610117 -0.03299938 0.19912146 -0.13699041 0.14403379 0.22844937 -0.031645108 0.14243795 0.22871333 0.03787779 0.14456953 -0.18613644 0.189209 0.1477995 0.060292546 0.19810991 0.22512439 -0.13368069 0.22519034 -0.028621228 0.19122459 0.22808793 -0.031279296 0.22770399 -0.027426891 -0.18853499 0.19581403 -0.17047454 -0.029720394 0.03807813 0.038444 0.18744849 0.22731875 -0.02695954 -0.17038432 -0.18784457 0.20037594
0.987988 0.20145732 0.06076987 0.035598036 -0.18532789 0.1467142 0.20116864 0.063962005 -0.18549417 0.06298928 0.14094527 0.1866058 -0.029755896 0.22514929 -0.13607371 -0.032929644 0.19921876 -0.13696396 0.1441338 0.22856078 -0.03157509 0.14253516 0.22882351 0.037964907 0.14466839 -0.18613365 0.18930867 0.14790396 0.06038319 0.19821057 0.22523011 -0.1336522 0.2252966 -0.02855107 0.19132994 0.22819473 -0.031209262 0.22781244 -0.02735557 -0.18853492 0.1959088 -0.17046407 -0.029649092 0.03816664 0.03853174 0.18754825 0.22742422 -0.02688752 -0.17037392 -0.18784297 0.20047441
0.988989 0.2015605 0.06086138 0.035683837 -0.18532522 0.1468175 0.20126921 0.06405715 -0.18549176 0.06308343 0.14104159 0.186706 -0.029685961 0.22525312 -0.13604635 -0.032859787 0.1993159 -0.13693708 0.14423358 0.22867204 -0.031504877 0.14263245 0.22893344 0.038052317 0.14476697 -0.18613046 0.1894083 0.14800823 0.060473997 0.1983113 0.22533596 -0.1336234 0.22540288 -0.028480405 0.1914353 0.2283012 -0.031138854 0.22792076 -0.027283683 -0.18853426 0.19600382 -0.1704531 -0.029577447 0.03825534 0.03861979 0.18764798 0.22753003 -0.026814755 -0.17036314 -0.18784072 0.20057255
0.98999 0.2016637 0.060952675 0.035769757 -0.18532267 0.14692074 0.20137008 0.06415229 -0.1854889 0.06317768 0.14113793 0.186806 -0.029615534 0.2253567 -0.13601847 -0.032789703 0.19941314 -0.13690995 0.14433344 0.22878343 -0.03143451 0.14272983 0.22904347 0.038139906 0.144866 -0.18612698 0.18950792 0.14811292 0.06056492 0.19841194 0.22544143 -0.13359447 0.225509 -0.02840977 0.19154082 0.22840808 -0.031068372 0.22802924 -0.027212154 -0.18853359 0.19609886 -0.17044212 -0.029505683 0.038344268 0.038707986 0.18774739 0.22763556 -0.026741795 -0.17035197 -0.18783875 0.20067084
0.990991 0.20176695 0.061044507 0.035855886 -0.18531923 0.14702405 0.20147094 0.0642476 -0.1854857 0.06327191 0.14123417 0.18690595 -0.029544769 0.22546054 -0.13599032 -0.03271928 0.19951025 -0.13688242 0.14443365 0.22889467 -0.03136373 0.14282736 0.22915334 0.038227543 0.14496472 -0.18612334 0.1896077 0.14821766 0.060656235 0.19851288 0.22554709 -0.13356514 0.22561532 -0.028338598 0.19164623 0.22851484 -0.03099765 0.22813779 -0.027140386 -0.1885322 0.19619383 -0.17043085 -0.02943374 0.03843355 0.038796414 0.18784723 0.22774118 -0.026668882 -0.17034075 -0.18783605 0.20076941
0.991992 0.20187013 0.061136294 0.035942104 -0.18531582 0.14712739 0.2015716 0.06434324 -0.18548247 0.063366495 0.14133051 0.18700616 -0.029474193 0.22556415 -0.13596196 -0.0326485 0.19960745 -0.1368547 0.1445339 0.229006 -0.031292815 0.14292483 0.22926323 0.03831549 0.14506377 -0.18611912 0.18970735 0.14832225 0.060747277 0.1986135 0.22565255 -0.1335354 0.22572121 -0.028267695 0.19175158 0.22862142 -0.030926602 0.22824605 -0.027067963 -0.18853088 0.19628887 -0.17041908 -0.029361589 0.03852276 0.038884968 0.18794703 0.22784667 -0.026595354 -0.17032896 -0.18783316 0.2008677
0.992993 0.20197323 0.061228592 0.036028415 -0.18531191 0.14723086 0.20167252 0.06443902 -0.18547864 0.06346127 0.14142717 0.18710625 -0.029403096 0.2256679 -0.13593319 -0.03257773 0.19970475 -0.13682649 0.14463413 0.22911713 -0.031221798 0.14302239 0.22937329 0.038403526 0.14516293 -0.18611504 0.18980722 0.14842719 0.06083868 0.19871433 0.22575803 -0.1335053 0.22582729 -0.028196106 0.19185708 0.22872783 -0.03085549 0.22835436 -0.02699542 -0.18852885 0.1963838 -0.17040704 -0.029289274 0.038612258 0.038973723 0.18804665 0.22795221 -0.026521845 -0.17031689 -0.18782964 0.20096597
0.993994 0.20207651 0.06132084 0.036115095 -0.18530771 0.1473344 0.20177327 0.064534806 -0.18547478 0.063556165 0.14152396 0.1872064 -0.02933185 0.22577143 -0.1359041 -0.032506354 0.19980195 -0.13679811 0.14473456 0.2292284 -0.031150242 0.14312002 0.22948316 0.03849171 0.14526208 -0.18611024 0.18990682 0.14853212 0.060930025 0.19881506 0.22586362 -0.13347526 0.22593327 -0.028124427 0.19196269 0.2288345 -0.030783636 0.22846265 -0.026922757 -0.1885266 0.1964788 -0.17039478 -0.029216437 0.03870199 0.039062724 0.18814659 0.22805782 -0.026448067 -0.17030466 -0.18782632 0.20106456
0.994995 0.2021797 0.06141291 0.03620197 -0.18530306 0.14743815 0.20187426 0.06463071 -0.18547021 0.06365122 0.14162037 0.18730646 -0.029260201 0.22587486 -0.13587485 -0.0324349 0.1998993 -0.13676949 0.14483492 0.22933963 -0.031078598 0.14321794 0.22959319 0.038580254 0.14536123 -0.1861053 0.19000675 0.14863706 0.061022066 0.19891587 0.225969 -0.13344467 0.22603932 -0.02805254 0.19206816 0.22894116 -0.030711768 0.22857101 -0.02684978 -0.1885241 0.1965738 -0.17038184 -0.02914354 0.038791943 0.039151955 0.18824631 0.2281631 -0.026374035 -0.17029196 -0.18782243 0.20116292
0.995996 0.20228313 0.061505597 0.036288816 -0.18529822 0.14754184 0.20197494 0.064726904 -0.18546559 0.06374658 0.14171727 0.18740667 -0.029188363 0.22597846 -0.13584524 -0.032363284 0.19999653 -0.13674068 0.1449355 0.22945084 -0.031006714 0.1433157 0.22970302 0.038668726 0.14546067 -0.18610017 0.19010657 0.14874184 0.061113946 0.19901678 0.22607441 -0.13341399 0.22614521 -0.027980356 0.19217373 0.2290477 -0.030639796 0.22867914 -0.026776731 -0.18852113 0.19666877 -0.17036898 -0.029070372 0.038881943 0.039241195 0.1883461 0.22826856 -0.026299689 -0.17027907 -0.18781832 0.20126136
0.996997 0.2023863 0.061598442 0.036376227 -0.18529308 0.14764564 0.20207599 0.06482311 -0.1854607 0.06384208 0.14181402 0.18750688 -0.029116476 0.22608194 -0.1358154 -0.032291327 0.20009373 -0.13671103 0.1450359 0.22956172 -0.030934738 0.14341351 0.22981282 0.038757566 0.14556 -0.18609434 0.19020641 0.14884724 0.061205946 0.19911742 0.22617988 -0.13338286 0.22625114 -0.027907824 0.19227915 0.22915405 -0.030567555 0.22878739 -0.026703145 -0.18851797 0.19676381 -0.17035548 -0.028997207 0.038972244 0.039330486 0.18844584 0.22837396 -0.026225239 -0.17026551 -0.18781377 0.2013598
0.997998 0.20248958 0.061691348 0.036463488 -0.1852876 0.14774944 0.20217684 0.06491964 -0.18545543 0.0639372 0.14191091 0.18760711 -0.029044157 0.22618543 -0.13578501 -0.03221923 0.20019099 -0.13668156 0.14513658 0.22967291 -0.03086202 0.1435116 0.22992268 0.038846496 0.14565952 -0.18608849 0.19030638 0.14895241 0.0612982 0.1992183 0.22628495 -0.13335139 0.22635685 -0.027835371 0.19238473 0.22926061 -0.030494986 0.22889566 -0.02662953 -0.18851447 0.19685872 -0.17034203 -0.028923327 0.03906263 0.03942044 0.18854576 0.22847924 -0.026150461 -0.170252 -0.18780889 0.20145835
0.998999 0.20259297 0.061784342 0.036550976 -0.1852818 0.14785334 0.20227775 0.06501626 -0.18544966 0.064033106 0.1420077 0.18770732 -0.028971793 0.22628877 -0.13575456 -0.032146826 0.20028828 -0.13665166 0.14523728 0.22978385 -0.030789481 0.14360955 0.23003244 0.038935475 0.14575903 -0.1860821 0.19040626 0.14905772 0.061390523 0.19931926 0.22639033 -0.1333197 0.22646266 -0.02776253 0.19249058 0.22936685 -0.030422209 0.22900383 -0.026555765 -0.1885109 0.19695383 -0.17032829 -0.028849447 0.039153226 0.03951015 0.18864556 0.22858447 -0.026075521 -0.1702384 -0.18780333 0.20155689
1.0 0.20269625 0.061877415 0.036638774 -0.18527576 0.1479573 0.20237868 0.065113 -0.18544362 0.06412894 0.14210492 0.18780757 -0.028899087 0.22639216 -0.13572375 -0.03207396 0.20038566 -0.13662143 0.14533794 0.22989494 -0.030716496 0.14370783 0.23014203 0.039024822 0.14585887 -0.18607555 0.19050618 0.14916295 0.06148291 0.19942012 0.2264956 -0.13328752 0.2265685 -0.027689451 0.19259618 0.22947337 -0.0303491 0.22911182 -0.026481716 -0.1885066 0.19704887 -0.17031367 -0.02877527 0.039244123 0.03960027 0.18874565 0.22868991 -0.026000386 -0.1702241 -0.18779814 0.2016554


==> Plots/samples/SM_AVR_GOV_DynamicNN_pred_samples_E_fd.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 1.0693159 1.0853587 1.0819838 1.0777944 1.0912538 1.0782908 1.0925455 1.0749555 1.0860326 1.0826049 1.066782 1.0784189 1.0770988 1.0786185 1.064641 1.0867425 1.0696694 1.0859321 1.054666 1.0671843 1.0874003 1.0556189 1.0845422 1.0965495 1.0895171 1.0856867 1.0944712 1.0861406 1.0626694 1.065976 1.0726001 1.0637981 1.0834773 1.0760297 1.0672318 1.0686725 1.0583321 1.0879785 1.0749097 1.0772432 1.0847019 1.0750655 1.0786695 1.0849018 1.0719153 1.0708747 1.0899355 1.0841266 1.0860236 1.091064
0.001001001 1.0693595 1.0847639 1.0813398 1.0782455 1.0908748 1.077745 1.09194 1.0755665 1.0855566 1.0817509 1.0666837 1.0779747 1.0762926 1.0779786 1.0645856 1.0856547 1.0693314 1.0853833 1.0552177 1.0668949 1.0865684 1.0558935 1.0838941 1.0956498 1.0890377 1.0849005 1.0941275 1.0854646 1.0627602 1.0656697 1.0728866 1.0636227 1.082935 1.076145 1.0667456 1.0683503 1.0583951 1.0873786 1.0748279 1.0762717 1.0839921 1.0746456 1.0782443 1.0843279 1.071595 1.0702325 1.0893457 1.0834684 1.0853877 1.0899422
0.002002002 1.0697132 1.0844206 1.080932 1.0788674 1.0907884 1.0775257 1.0916113 1.0763391 1.0853503 1.0812103 1.0668949 1.0777739 1.0758406 1.077557 1.0646868 1.0848757 1.0691882 1.0851396 1.0560964 1.0668244 1.0860461 1.0565176 1.0835212 1.0950432 1.0887688 1.0844338 1.0940747 1.0850543 1.0631611 1.0657299 1.0733274 1.0638127 1.0826465 1.0765451 1.0666268 1.0682553 1.0588182 1.0870355 1.0749334 1.0756183 1.0834957 1.0744724 1.0780642 1.0840238 1.0715945 1.0699548 1.0890071 1.0830224 1.0849665 1.089123
0.003003003 1.0703744 1.0843378 1.080771 1.0796772 1.0909932 1.077633 1.0915601 1.0772907 1.0854204 1.080982 1.0674094 1.0778246 1.0757463 1.0773642 1.0649669 1.0844105 1.0692528 1.0851989 1.0572999 1.0669849 1.0858333 1.0574884 1.0834264 1.094734 1.0887256 1.0842869 1.0943123 1.084916 1.0638673 1.0661552 1.0739387 1.064366 1.0826184 1.077227 1.0668747 1.0683985 1.0595975 1.0869529 1.0752441 1.0752847 1.0832283 1.0745525 1.0781384 1.0839949 1.071909 1.070041 1.0889227 1.082803 1.0847741 1.0886147
0.004004004 1.0713362 1.0845239 1.0808656 1.0806893 1.0914861 1.078064 1.0917846 1.0784376 1.085769 1.0810622 1.0682223 1.0781295 1.0760101 1.0774087 1.0654428 1.084264 1.0695384 1.0855564 1.0588248 1.0673859 1.0859284 1.0588005 1.0836112 1.0947268 1.0889192 1.084459 1.0948379 1.0850549 1.064872 1.0669416 1.0747358 1.0652783 1.0828509 1.0781876 1.0674871 1.0687871 1.0607295 1.0871314 1.0757753 1.0752724 1.0831984 1.0748901 1.0784752 1.0842417 1.072533 1.070492 1.0890968 1.0828202 1.0848243 1.0884221
0.005005005 1.0725939 1.0849818 1.0812222 1.0819169 1.0922636 1.0788141 1.092283 1.0797914 1.0863982 1.0814476 1.0693257 1.0786933 1.0766312 1.0776969 1.0661284 1.0844381 1.0700535 1.0862083 1.0606673 1.0680344 1.0863274 1.0604504 1.0840753 1.095021 1.0893614 1.0849483 1.0956488 1.0854727 1.066168 1.0680841 1.0757279 1.0665436 1.0833461 1.0794216 1.0684631 1.069428 1.0622082 1.0875723 1.0765398 1.0755806 1.0834162 1.0754888 1.0790782 1.0847665 1.0734597 1.071305 1.0895292 1.0830832 1.0851272 1.0885481
0.006006006 1.0741403 1.0857149 1.0818437 1.0833681 1.09332 1.0798793 1.0930524 1.0813634 1.0873063 1.0821325 1.0707129 1.0795159 1.0776066 1.0782343 1.0670353 1.0849304 1.0708041 1.0871478 1.0628209 1.0689343 1.0870266 1.0624317 1.084817 1.0956166 1.0900602 1.0857505 1.0967401 1.0861698 1.067749 1.069577 1.0769249 1.0681555 1.0841032 1.080925 1.0697951 1.0703238 1.0640271 1.0882748 1.0775479 1.0762056 1.0838879 1.0763494 1.0799519 1.0855668 1.0746838 1.0724769 1.0902203 1.0835983 1.0856919 1.088993
0.007007007 1.0759687 1.0867238 1.0827308 1.0850518 1.0946507 1.0812529 1.094089 1.0831604 1.0884933 1.083112 1.0723755 1.0805967 1.078933 1.0790229 1.0681709 1.0857402 1.0717962 1.0883701 1.0652812 1.0700898 1.0880202 1.0647365 1.0858324 1.096511 1.0910213 1.0868617 1.0981063 1.0871443 1.0696054 1.0714129 1.0783327 1.0701071 1.0851209 1.0826906 1.0714805 1.0714778 1.0661776 1.0892359 1.0788075 1.077145 1.0846189 1.0774728 1.0810955 1.086641 1.0761957 1.0740005 1.0911689 1.0843716 1.0865247 1.089756
0.008008008 1.0780704 1.0880071 1.0838848 1.086974 1.0962498 1.0829284 1.0953875 1.0851915 1.0899557 1.0843775 1.0743057 1.0819356 1.0806063 1.080065 1.0695416 1.0868636 1.0730327 1.089867 1.0680405 1.0715007 1.089303 1.0673587 1.0871186 1.0977007 1.0922494 1.0882751 1.0997432 1.0883949 1.0717305 1.0735846 1.0799564 1.07239 1.0863957 1.0847126 1.073511 1.0728889 1.0686541 1.0904541 1.0803249 1.0783932 1.0856123 1.0788571 1.0825105 1.0879852 1.0779886 1.0758727 1.0923729 1.0854057 1.08763 1.0908349
0.009009009 1.0804391 1.089563 1.0853041 1.0891403 1.0981103 1.0848984 1.0969435 1.0874598 1.0916911 1.0859232 1.0764949 1.0835304 1.0826205 1.0813617 1.0711523 1.0882971 1.0745157 1.0916326 1.0710924 1.0731685 1.090867 1.0702894 1.0886703 1.0991819 1.0937487 1.0899853 1.1016448 1.0899177 1.0741158 1.0760839 1.081799 1.0749959 1.0879261 1.086986 1.0758795 1.0745584 1.0714468 1.0919251 1.0821053 1.0799446 1.0868703 1.0805005 1.0841954 1.0895972 1.0800549 1.0780851 1.0938294 1.0867041 1.0890119 1.0922257
0.01001001 1.0830665 1.0913897 1.0869861 1.0915532 1.1002275 1.087156 1.0987521 1.0899712 1.0936946 1.0877416 1.0789362 1.085377 1.0849688 1.0829115 1.073005 1.0900341 1.076246 1.0936586 1.0744292 1.0750914 1.0927067 1.0735208 1.0904846 1.1009486 1.0955213 1.0919852 1.1038054 1.0917093 1.0767527 1.0789027 1.0838637 1.0779158 1.0897062 1.0895035 1.078578 1.076484 1.0745474 1.0936457 1.0841519 1.0817931 1.0883944 1.0824013 1.0861473 1.0914712 1.082385 1.080631 1.0955359 1.0882666 1.0906725 1.0939233
0.011011011 1.0859452 1.0934827 1.0889282 1.0942163 1.1025939 1.0896926 1.1008073 1.0927281 1.0959634 1.0898255 1.0816216 1.0874732 1.0876458 1.084715 1.0751013 1.09207 1.0782249 1.0959393 1.0780447 1.0772685 1.0948147 1.0770448 1.0925541 1.1029958 1.0975679 1.0942671 1.1062183 1.0937648 1.0796342 1.0820312 1.0861503 1.0811418 1.0917342 1.0922586 1.0815995 1.0786642 1.0779476 1.0956119 1.0864677 1.0839306 1.0901847 1.0845568 1.0883636 1.0936027 1.0849729 1.0835027 1.0974873 1.0900948 1.0926133 1.0959234
0.012012012 1.0890684 1.0958385 1.0911262 1.0971309 1.1052029 1.0925018 1.1031045 1.0957314 1.0984906 1.0921665 1.0845426 1.0898157 1.0906432 1.0867709 1.0774406 1.0943967 1.0804502 1.098466 1.0819296 1.079698 1.097183 1.0808548 1.0948745 1.1053174 1.0998892 1.0968249 1.108878 1.0960792 1.0827527 1.0854626 1.0886606 1.0846647 1.0940039 1.0952457 1.0849351 1.0810965 1.0816382 1.0978189 1.0890536 1.0863516 1.0922406 1.0869625 1.0908413 1.0959876 1.0878094 1.0866921 1.0996819 1.0921876 1.0948352 1.098219
0.013013013 1.0924276 1.0984526 1.0935756 1.100298 1.1080493 1.0955752 1.1056376 1.0989846 1.1012732 1.0947584 1.0876925 1.0923996 1.0939528 1.0890763 1.0800222 1.0970081 1.0829216 1.1012332 1.0860801 1.082376 1.0998056 1.0849409 1.0974408 1.107907 1.1024852 1.0996498 1.1117783 1.098648 1.0860999 1.089187 1.0913925 1.0884756 1.0965121 1.0984579 1.0885763 1.0837778 1.0856123 1.1002624 1.0919105 1.0890476 1.094562 1.0896163 1.0935754 1.0986197 1.0908866 1.090192 1.1021144 1.0945443 1.0973375 1.1008031
0.014014014 1.0960169 1.1013203 1.0962718 1.1037165 1.1111268 1.098906 1.1084018 1.1024855 1.1043056 1.097593 1.091064 1.0952215 1.097568 1.0916291 1.0828454 1.0998971 1.0856375 1.1042348 1.0904868 1.0853003 1.1026747 1.0892965 1.1002463 1.1107581 1.1053549 1.1027358 1.1149126 1.1014655 1.0896693 1.093197 1.0943456 1.0925666 1.0992532 1.1018904 1.0925153 1.0867047 1.0898606 1.1029383 1.0950375 1.09201 1.0971469 1.0925137 1.0965626 1.1014944 1.0941986 1.0939922 1.1047813 1.0971634 1.1001194 1.1036692
0.015015015 1.0998296 1.1044363 1.0992111 1.1073879 1.1144294 1.1024854 1.1113908 1.1062354 1.107583 1.100664 1.0946506 1.0982758 1.1014796 1.0944277 1.0859075 1.1030563 1.0885955 1.1074628 1.095144 1.0884675 1.1057838 1.0939138 1.1032863 1.113865 1.1084964 1.1060749 1.1182766 1.1045259 1.0934546 1.0974836 1.0975188 1.0969291 1.1022236 1.105536 1.0967433 1.0898739 1.094375 1.1058414 1.0984352 1.0952333 1.0999924 1.095651 1.0997988 1.1046071 1.0977368 1.0980855 1.1076779 1.1000425 1.1031797 1.1068112
0.016016016 1.103859 1.1077965 1.1023871 1.1113096 1.1179509 1.1063064 1.1146004 1.1102328 1.111101 1.1039639 1.0984458 1.1015604 1.1056814 1.0974679 1.0892065 1.1064787 1.0917928 1.110911 1.1000453 1.091873 1.109126 1.0987859 1.1065552 1.1172204 1.111908 1.1096596 1.1218638 1.1078254 1.0974488 1.1020381 1.1009091 1.1015553 1.105418 1.1093899 1.1012522 1.0932815 1.0991498 1.1089675 1.1021012 1.0987085 1.1030978 1.0990245 1.1032792 1.107951 1.1014951 1.1024642 1.1108007 1.1031804 1.1065167 1.1102201
0.017017016 1.1080998 1.1113946 1.1057956 1.1154811 1.1216866 1.1103626 1.1180254 1.114477 1.1148535 1.1074865 1.1024445 1.1050694 1.1101638 1.1007476 1.092738 1.1101558 1.0952281 1.1145741 1.1051847 1.0955145 1.1126946 1.1039053 1.1100476 1.1208187 1.1155877 1.1134835 1.1256689 1.1113564 1.1016467 1.1068538 1.1045152 1.1064379 1.1088325 1.113448 1.1060346 1.0969235 1.1041747 1.1123127 1.1060342 1.1024286 1.1064597 1.1026301 1.1069988 1.1115227 1.1054674 1.1071203 1.1141455 1.1065737 1.1101282 1.1138896
0.018018018 1.1125449 1.1152265 1.1094322 1.1198997 1.1256305 1.1146469 1.1216615 1.1189659 1.1188365 1.1112249 1.1066389 1.1087989 1.1149209 1.1042634 1.0965008 1.114082 1.098897 1.1184468 1.1105561 1.0993875 1.1164836 1.1092663 1.1137589 1.1246536 1.1195343 1.1175398 1.129687 1.1151158 1.1060414 1.1119237 1.1083344 1.1115692 1.1124622 1.1177031 1.111082 1.1007968 1.1094451 1.1158721 1.1102315 1.1063868 1.1100755 1.1064645 1.1109539 1.1153162 1.1096472 1.1120454 1.1177083 1.11022 1.1140112 1.1178124
0.019019019 1.1171906 1.1192873 1.1132904 1.1245635 1.1297781 1.1191531 1.1255035 1.1236984 1.123045 1.1151736 1.1110251 1.1127452 1.1199436 1.1080129 1.1004897 1.1182485 1.1027963 1.1225227 1.1161538 1.1034887 1.120488 1.1148617 1.1176832 1.1287181 1.1237422 1.1218218 1.133912 1.1190962 1.1106278 1.1172397 1.1123631 1.116942 1.1163031 1.1221523 1.1163875 1.1048967 1.1149535 1.1196421 1.1146923 1.1105748 1.113942 1.1105231 1.1151391 1.1193279 1.1140275 1.1172327 1.1214846 1.1141162 1.1181633 1.121982
0.02002002 1.1220307 1.1235709 1.1173663 1.1294705 1.1341246 1.1238751 1.1295465 1.128671 1.1274742 1.1193266 1.1155976 1.116904 1.1252251 1.1119918 1.1047021 1.1226499 1.1069244 1.1267968 1.1219733 1.1078132 1.1247 1.1206872 1.1218168 1.1330075 1.1282105 1.1263224 1.1383404 1.123295 1.1154022 1.1227947 1.1166004 1.1225501 1.1203512 1.1267896 1.121944 1.1092196 1.1206936 1.1236178 1.1194124 1.1149868 1.1180567 1.1148025 1.1195503 1.1235516 1.1186049 1.1226746 1.1254711 1.1182595 1.1225815 1.1263903
0.021021022 1.1270608 1.1280739 1.1216542 1.1346179 1.1386654 1.1288064 1.1337873 1.1338816 1.1321188 1.123679 1.1203521 1.1212713 1.1307584 1.1161977 1.109134 1.127279 1.1112773 1.1312644 1.1280094 1.1123574 1.1291158 1.126736 1.1261538 1.137516 1.1329359 1.1310364 1.142967 1.1277051 1.1203591 1.1285825 1.1210417 1.1283876 1.1246021 1.1316118 1.1277449 1.1137624 1.1266608 1.1277966 1.1243889 1.1196162 1.1224158 1.1192987 1.1241833 1.1279837 1.1233729 1.1283638 1.1296644 1.1226459 1.1272633 1.1310319
0.022022022 1.1322755 1.1327912 1.1261505 1.1400027 1.1433961 1.1339417 1.138221 1.1393278 1.1369766 1.1282245 1.1252838 1.1258429 1.1365362 1.1206268 1.1137823 1.1321288 1.1158514 1.1359212 1.1342567 1.117119 1.1337296 1.133003 1.1306909 1.1422375 1.1379141 1.1359586 1.1477882 1.1323228 1.1254939 1.1345978 1.1256844 1.1344473 1.1290519 1.1366152 1.1337837 1.1185199 1.1328478 1.1321731 1.1296201 1.1244557 1.1270161 1.1240082 1.129033 1.1326195 1.1283268 1.134294 1.1340601 1.127273 1.1322038 1.1358998
0.023023022 1.1376725 1.1377177 1.1308502 1.1456213 1.1483124 1.1392759 1.1428447 1.1450063 1.1420408 1.1329591 1.1303887 1.1306146 1.142553 1.1252759 1.1186423 1.137194 1.1206443 1.1407628 1.1407125 1.122092 1.1385357 1.1394831 1.1354232 1.1471676 1.1431426 1.1410832 1.152799 1.1371436 1.1308023 1.1408341 1.1305248 1.1407254 1.1336966 1.1417956 1.1400536 1.1234889 1.13925 1.136744 1.1351006 1.1295011 1.1318543 1.1289271 1.1340955 1.1374546 1.1334622 1.1404594 1.1386558 1.1321372 1.1374017 1.1409874
0.024024025 1.143246 1.142849 1.1357484 1.151472 1.1534106 1.1448042 1.1476537 1.1509147 1.1473086 1.1378771 1.1356632 1.1355835 1.1488014 1.1301414 1.1237105 1.1424685 1.1256517 1.1457838 1.1473713 1.1272742 1.1435304 1.1461725 1.1403469 1.1522999 1.1486174 1.1464039 1.157996 1.1421636 1.1362808 1.1472862 1.135561 1.1472156 1.1385326 1.1471496 1.1465497 1.1286662 1.1458628 1.1415067 1.1408285 1.1347452 1.1369272 1.1340519 1.1393675 1.1424853 1.1387744 1.1468524 1.1434464 1.1372349 1.1428517 1.1462892
0.025025025 1.1489935 1.1481822 1.1408408 1.1575499 1.1586876 1.1505213 1.1526451 1.1570485 1.1527766 1.1429743 1.1411028 1.1407462 1.155276 1.1352211 1.1289845 1.1479465 1.1308708 1.1509814 1.1542307 1.1326612 1.148709 1.1530672 1.1454571 1.1576308 1.1543348 1.1519159 1.1633743 1.1473764 1.1419269 1.1539488 1.1407892 1.153913 1.1435574 1.1526735 1.153266 1.1340477 1.1526818 1.146457 1.1468003 1.1401833 1.1422316 1.1393793 1.1448432 1.1477082 1.1442598 1.1534697 1.1484301 1.1425626 1.1485506 1.1517993
0.026026025 1.1549109 1.153711 1.1461241 1.1638526 1.1641388 1.1564226 1.1578146 1.1634052 1.1584393 1.1482475 1.1467056 1.146098 1.1619709 1.1405104 1.1344582 1.1536224 1.1362988 1.1563523 1.1612862 1.13825 1.1540672 1.160162 1.1507514 1.1631546 1.1602919 1.1576159 1.1689329 1.1527803 1.1477365 1.1608176 1.1462061 1.1608142 1.1487659 1.1583639 1.1601973 1.1396297 1.1597027 1.1515918 1.1530125 1.1458101 1.1477633 1.1449065 1.1505201 1.1531183 1.1499144 1.1603037 1.1536031 1.148117 1.1544961 1.1575122
0.027027028 1.1609954 1.1594331 1.1515932 1.1703758 1.1697617 1.1625042 1.1631603 1.1699818 1.1642941 1.1536919 1.1524669 1.1516365 1.1688814 1.1460066 1.1401308 1.1594917 1.1419317 1.1618916 1.168535 1.1440365 1.1596005 1.1674538 1.1562254 1.1688681 1.1664845 1.163499 1.1746657 1.15837 1.1537058 1.1678872 1.1518087 1.1679134 1.1541553 1.1642191 1.1673388 1.1454091 1.1669207 1.1569079 1.15946 1.1516207 1.1535193 1.1506292 1.1563939 1.1587125 1.1557344 1.1673498 1.1589627 1.1538948 1.1606823 1.1634226
0.028028028 1.1672436 1.1653425 1.1572454 1.1771173 1.1755525 1.1687621 1.1686783 1.1767743 1.1703372 1.1593038 1.1583849 1.1573583 1.1760017 1.1517074 1.1459965 1.1655488 1.1477666 1.1675975 1.1759745 1.1500174 1.1653054 1.1749389 1.1618752 1.1747656 1.172909 1.1695595 1.18057 1.1641421 1.1598339 1.1751553 1.1575948 1.175207 1.1597238 1.1702358 1.174685 1.1513821 1.1743331 1.1624016 1.1661409 1.1576109 1.1594962 1.1565442 1.1624604 1.164487 1.1617173 1.1746042 1.164505 1.1598928 1.1671069 1.169525
0.029029028 1.1736528 1.1714381 1.1630751 1.1840732 1.1815081 1.1751925 1.174366 1.1837798 1.1765649 1.1650797 1.1644566 1.1632593 1.1833276 1.1576083 1.1520524 1.1717896 1.153799 1.1734656 1.183601 1.156189 1.1711782 1.1826144 1.1676985 1.1808442 1.1795607 1.1757953 1.1866444 1.1700926 1.1661162 1.1826158 1.1635598 1.1826928 1.1654663 1.1764108 1.1822327 1.1575454 1.1819359 1.1680712 1.1730504 1.1637764 1.16569 1.162649 1.1687169 1.1704391 1.1678593 1.1820616 1.170228 1.1661062 1.1737658 1.1758155
0.03003003 1.1802207 1.1777146 1.1690806 1.191239 1.1876267 1.1817919 1.1802202 1.1909945 1.1829742 1.171016 1.1706795 1.1693374 1.1908543 1.1637063 1.1582958 1.1782092 1.1600276 1.1794937 1.191412 1.162549 1.1772164 1.1904767 1.1736919 1.1870992 1.1864376 1.182202 1.1928842 1.1762187 1.1725514 1.1902663 1.1697017 1.1903651 1.1713804 1.1827424 1.1899782 1.1638961 1.1897255 1.1739125 1.1801846 1.1701126 1.1720983 1.1689408 1.1751589 1.1765652 1.1741576 1.1897167 1.1761279 1.1725332 1.180655 1.1822898
0.031031031 1.186944 1.1841689 1.1752582 1.1986121 1.1939048 1.1885566 1.1862379 1.1984149 1.1895612 1.1771102 1.1770507 1.1755899 1.198577 1.1699992 1.1647227 1.1848043 1.1664485 1.1856785 1.1994047 1.169093 1.1834154 1.1985234 1.1798513 1.1935276 1.1935352 1.1887752 1.199287 1.1825168 1.1791371 1.1981031 1.176017 1.1982217 1.1774639 1.1892282 1.197916 1.1704314 1.1976998 1.1799239 1.1875408 1.1766154 1.1787161 1.1754155 1.1817831 1.1828628 1.1806098 1.1975677 1.1822033 1.1791689 1.1877707 1.1889424
0.03203203 1.193821 1.1907974 1.1816031 1.2061884 1.2003397 1.195484 1.1924171 1.2060364 1.196323 1.1833586 1.1835691 1.1820123 1.2064928 1.1764829 1.1713299 1.1915703 1.1730579 1.1920176 1.2075775 1.1758192 1.1897725 1.206751 1.1861742 1.200125 1.2008482 1.1955123 1.2058502 1.1889833 1.1858709 1.206122 1.182503 1.2062603 1.1837134 1.1958659 1.2060429 1.1771473 1.2058551 1.1861023 1.1951139 1.1832823 1.1855409 1.1820711 1.188587 1.1893274 1.1872126 1.2056091 1.1884505 1.1860107 1.1951096 1.1957698
0.033033032 1.2008492 1.1975971 1.1881131 1.2139637 1.2069291 1.2025708 1.1987556 1.2138565 1.2032567 1.1897584 1.1902306 1.1886033 1.2145971 1.1831557 1.1781136 1.1985044 1.1798531 1.198508 1.2159281 1.1827234 1.1962848 1.2151577 1.1926584 1.2068884 1.208375 1.2024102 1.212572 1.1956155 1.1927512 1.214322 1.1891572 1.214476 1.190126 1.2026536 1.2143568 1.1840403 1.2141895 1.1924436 1.2029005 1.1901097 1.1925691 1.1889044 1.1955662 1.1959575 1.1939648 1.2138383 1.1948669 1.1930544 1.2026671 1.2027689
0.034034032 1.208027 1.2045645 1.1947857 1.2219352 1.2136706 1.2098141 1.2052494 1.2218713 1.2103593 1.1963081 1.1970353 1.1953591 1.2228867 1.1900127 1.1850715 1.2056017 1.1868315 1.2051477 1.2244538 1.1898025 1.2029489 1.2237403 1.1993011 1.2138147 1.2161107 1.2094655 1.2194489 1.2024095 1.199776 1.2226993 1.1959748 1.222868 1.1967 1.2095891 1.2228533 1.1911092 1.2226995 1.198947 1.2108977 1.1970938 1.1997974 1.1959121 1.2027184 1.2027494 1.2008626 1.2222505 1.2014499 1.2002977 1.2104397 1.2099345
0.035035037 1.2153511 1.2116966 1.2016172 1.2300991 1.2205617 1.2172117 1.2118979 1.2300774 1.2176279 1.203003 1.2039809 1.2022773 1.2313591 1.1970524 1.1922005 1.2128599 1.19399 1.2119333 1.2331529 1.1970536 1.2097636 1.2324979 1.2060984 1.220901 1.2240518 1.2166746 1.226478 1.2093639 1.2069433 1.23125 1.2029554 1.2314337 1.2034323 1.2166706 1.2315294 1.198349 1.2313842 1.2056097 1.2191006 1.2042316 1.2072225 1.2030919 1.2100405 1.209701 1.2079042 1.2308449 1.2081976 1.207736 1.2184232 1.2172657
0.036036037 1.2228209 1.2189907 1.2086042 1.2384517 1.2276012 1.2247595 1.2186979 1.2384707 1.225059 1.2098426 1.211065 1.2093551 1.2400094 1.2042711 1.1994976 1.2202759 1.2013247 1.2188646 1.2420236 1.2044741 1.2167249 1.2414277 1.2130485 1.2281431 1.2321945 1.2240365 1.233658 1.2164745 1.2142516 1.2399738 1.2100947 1.2401701 1.2103194 1.2238966 1.2403827 1.2057581 1.2402389 1.2124293 1.2275054 1.2115216 1.2148405 1.2104412 1.2175286 1.2168089 1.2150886 1.2396159 1.2151062 1.215367 1.2266148 1.2247565
0.037037037 1.2304355 1.2264435 1.2157446 1.2469891 1.2347852 1.2324576 1.2256472 1.2470481 1.2326509 1.216823 1.2182857 1.2165906 1.2488359 1.211667 1.2069589 1.2278467 1.2088326 1.2259381 1.2510642 1.2120612 1.2238306 1.2505267 1.2201489 1.235539 1.2405344 1.231547 1.2409861 1.2237387 1.2216997 1.2488666 1.2173905 1.249075 1.2173598 1.2312646 1.2494103 1.2133336 1.2492633 1.2194023 1.2361085 1.2189603 1.222648 1.2179569 1.2251809 1.2240709 1.222413 1.2485623 1.2221754 1.2231866 1.2350097 1.2324059
0.038038038 1.23819 1.2340525 1.2230356 1.255708 1.2421125 1.2403014 1.2327436 1.2558054 1.2404001 1.2239432 1.2256428 1.2239807 1.257835 1.2192352 1.214582 1.2355688 1.2165117 1.2331514 1.2602726 1.2198122 1.2310787 1.2597939 1.2273973 1.2430862 1.2490687 1.2392043 1.2484607 1.2311543 1.2292849 1.2579271 1.2248397 1.2581463 1.224551 1.2387735 1.2586089 1.2210722 1.2584553 1.2265278 1.2449061 1.2265445 1.2306426 1.2256362 1.2329935 1.2314848 1.2298752 1.257681 1.2294014 1.2311914 1.2436036 1.2402087
0.039039038 1.2460858 1.2418137 1.2304739 1.2646047 1.2495815 1.2482901 1.2399853 1.26474 1.2483039 1.2311997 1.2331331 1.2315221 1.2670054 1.2269742 1.2223634 1.2434411 1.2243582 1.2405028 1.2696471 1.2277235 1.238467 1.2692269 1.2347909 1.2507813 1.257793 1.2470057 1.2560794 1.2387179 1.2370073 1.2671533 1.232439 1.2673819 1.2318909 1.246422 1.2679765 1.2289716 1.2678125 1.2338028 1.2538944 1.234272 1.2388195 1.2334775 1.2409648 1.2390476 1.2374743 1.2669698 1.2367818 1.2393782 1.252394 1.2481639
0.04004004 1.2541198 1.2497263 1.2380577 1.2736751 1.2571892 1.2564207 1.2473699 1.2738471 1.2563605 1.2385916 1.2407569 1.2392135 1.2763431 1.2348807 1.2303025 1.2514595 1.2323699 1.2479916 1.2791859 1.2357924 1.2459927 1.2788244 1.242328 1.2586216 1.2667036 1.2549486 1.26384 1.2464285 1.2448643 1.276542 1.2401876 1.2767806 1.2393765 1.2542083 1.2775117 1.2370282 1.2773328 1.2412245 1.263069 1.2421421 1.2471765 1.2414764 1.2490903 1.2467566 1.2452073 1.2764258 1.2443149 1.2477432 1.261376 1.2562684
0.041041043 1.2622907 1.2577869 1.2457842 1.2829165 1.2649351 1.2646923 1.2548949 1.2831248 1.2645665 1.2461166 1.2485112 1.2470518 1.2858467 1.2429525 1.2383943 1.259622 1.2405423 1.255614 1.2888876 1.2440174 1.2536542 1.288584 1.2500057 1.266605 1.2757971 1.2630322 1.2717402 1.2542822 1.2528552 1.286092 1.2480811 1.2863394 1.247006 1.2621305 1.2872107 1.2452403 1.2870151 1.2487922 1.2724267 1.2501512 1.2557099 1.2496324 1.2573692 1.2546102 1.2530743 1.2860464 1.2519977 1.2562845 1.2705467 1.2645195
0.042042043 1.2705975 1.2659925 1.2536501 1.2923245 1.2728162 1.2731023 1.2625592 1.2925674 1.2729195 1.2537719 1.2563949 1.2550353 1.2955134 1.2511855 1.2466367 1.2679259 1.2488753 1.2633692 1.2987504 1.2523942 1.2614492 1.2985042 1.2578216 1.274729 1.2850693 1.2712528 1.2797787 1.2622769 1.2609782 1.2958014 1.256118 1.2960579 1.254777 1.2701869 1.2970723 1.2536049 1.2968568 1.2565016 1.2819642 1.2582972 1.2644159 1.2579412 1.2657968 1.2626054 1.2610728 1.2958301 1.2598284 1.2649972 1.2799014 1.2729148
0.043043043 1.2790381 1.2743409 1.2616547 1.3018968 1.2808313 1.2816479 1.2703601 1.3021727 1.2814175 1.2615564 1.264407 1.2631606 1.3053408 1.2595774 1.2550273 1.2763699 1.2573631 1.271255 1.3087726 1.2609215 1.2693756 1.3085827 1.2657739 1.2829909 1.2945166 1.2796085 1.2879528 1.270411 1.2692332 1.3056685 1.2642947 1.3059324 1.2626872 1.2783775 1.307094 1.2621192 1.3068564 1.2643527 1.2916771 1.2665796 1.2732913 1.2664018 1.274372 1.2707407 1.2692006 1.3057739 1.2678049 1.2738782 1.2894369 1.2814517
0.044044044 1.2876109 1.2828288 1.269795 1.3116279 1.288978 1.2903284 1.2782965 1.3119369 1.2900572 1.2694688 1.2725463 1.2714266 1.3153272 1.2681266 1.2635628 1.2849512 1.2660052 1.2792695 1.3189527 1.2695962 1.2774318 1.3188188 1.2738603 1.2913892 1.3041366 1.288099 1.2962606 1.2786807 1.2776167 1.3156908 1.2726101 1.3159623 1.2707356 1.2866992 1.317273 1.2707813 1.317012 1.2723423 1.3015611 1.2749952 1.282334 1.2750107 1.2830911 1.2790134 1.2774569 1.3158765 1.2759242 1.2829254 1.2991502 1.2901279
0.045045044 1.2963159 1.2914556 1.2780678 1.321516 1.2972547 1.2991424 1.2863662 1.3218559 1.2988373 1.2775066 1.2808118 1.2798302 1.3254708 1.2768284 1.2722406 1.2936685 1.2747971 1.2874115 1.3292894 1.2784152 1.2856157 1.3292091 1.282079 1.2999208 1.3139232 1.2967201 1.3047012 1.2870852 1.2861302 1.3258681 1.2810594 1.3261462 1.2789174 1.2951516 1.327609 1.279588 1.327322 1.2804683 1.3116134 1.2835419 1.2915394 1.2837646 1.2919534 1.2874211 1.2858405 1.3261348 1.2841856 1.2921346 1.3090357 1.298942
0.046046045 1.3051493 1.3002175 1.2864714 1.3315569 1.3056598 1.308087 1.2945664 1.331928 1.3077544 1.2856677 1.2892014 1.288369 1.3357687 1.285681 1.2810597 1.3025192 1.2837374 1.2956789 1.3397804 1.2873768 1.2939249 1.3397543 1.2904276 1.3085831 1.3238746 1.3054715 1.3132715 1.2956209 1.2947712 1.3361974 1.289642 1.3364823 1.2872329 1.3037322 1.338099 1.2885363 1.3377845 1.2887278 1.3218303 1.2922194 1.3009057 1.2926632 1.300954 1.2959614 1.2943493 1.3365487 1.2925848 1.3015034 1.3190907 1.3078911
0.04704705 1.3141121 1.3091118 1.2950044 1.3417474 1.3141912 1.3171613 1.3028952 1.3421488 1.3168056 1.2939507 1.2977139 1.2970415 1.3462198 1.2946824 1.2900158 1.3115011 1.292822 1.30407 1.3504249 1.2964773 1.302359 1.3504505 1.2989041 1.3173748 1.333987 1.3143504 1.3219702 1.304287 1.3035377 1.3466768 1.2983557 1.3469687 1.2956783 1.3124404 1.3487408 1.2976243 1.348399 1.2971194 1.332207 1.3010252 1.3104275 1.3017027 1.3100921 1.3046329 1.302982 1.3471142 1.301122 1.3110272 1.3293117 1.3169731
0.04804805 1.3232014 1.3181369 1.3036637 1.3520837 1.3228471 1.3263637 1.3113521 1.3525136 1.3259913 1.3023543 1.3063482 1.3058449 1.3568215 1.3038286 1.2991071 1.3206128 1.3020494 1.3125832 1.3612202 1.3057152 1.310915 1.3612969 1.3075067 1.3262931 1.3442563 1.3233554 1.3307956 1.31308 1.3124297 1.3573056 1.3071959 1.3576027 1.3042529 1.3212749 1.3595332 1.3068504 1.3591628 1.305642 1.342741 1.3099579 1.320104 1.3108805 1.3193648 1.3134316 1.3117372 1.3578309 1.3097935 1.320704 1.339695 1.3261867
0.04904905 1.332416 1.32729 1.3124466 1.3625624 1.3316269 1.335692 1.3199341 1.3630214 1.3353058 1.3108771 1.3151035 1.3147764 1.3675733 1.313117 1.3083308 1.3298523 1.3114151 1.321217 1.3721656 1.3150873 1.3195904 1.3722925 1.3162328 1.3353372 1.3546791 1.3324844 1.3397456 1.3219988 1.3214455 1.3680809 1.3161627 1.3683848 1.312954 1.3302343 1.3704739 1.3162096 1.3700747 1.3142928 1.3534286 1.3190156 1.3299298 1.3201948 1.3287681 1.322358 1.3206146 1.3686962 1.3185967 1.3305302 1.350236 1.3355294
0.05005005 1.3417546 1.3365706 1.321352 1.3731804 1.3405269 1.3451439 1.3286395 1.3736674 1.3447492 1.3195156 1.3239776 1.3238347 1.3784713 1.3225458 1.3176851 1.3392184 1.3209182 1.3299698 1.3832594 1.3245919 1.3283852 1.3834342 1.325081 1.3445034 1.3652525 1.3417368 1.348818 1.3310403 1.3305837 1.379002 1.3252519 1.3793122 1.3217794 1.3393165 1.3815621 1.3257021 1.3811315 1.3230693 1.3642652 1.3281971 1.3399038 1.3296424 1.3383021 1.3314084 1.3296113 1.379708 1.3275309 1.3405021 1.3609325 1.3449997
0.05105105 1.3512162 1.3459723 1.3303777 1.3839345 1.3495474 1.35472 1.3374665 1.3844479 1.3543179 1.3282691 1.3329704 1.3330172 1.3895149 1.3321111 1.3271655 1.3487089 1.3305551 1.3388395 1.3944981 1.3342264 1.3372965 1.3947215 1.3340489 1.3537902 1.3759714 1.351109 1.3580116 1.3402035 1.3398429 1.3900677 1.3344625 1.3903828 1.3307267 1.3485206 1.3927933 1.3353236 1.3923334 1.3319696 1.3752484 1.3375008 1.3500214 1.3392226 1.347963 1.3405814 1.3387254 1.3908652 1.3365933 1.3506184 1.3717797 1.3545945
0.05205205 1.3607994 1.3554971 1.3395215 1.3948209 1.3586854 1.3644166 1.346413 1.3953607 1.3640102 1.337137 1.3420796 1.3423223 1.4007025 1.3418115 1.3367722 1.3583218 1.3403233 1.3478245 1.4058819 1.3439873 1.3463235 1.4061507 1.3431343 1.3631964 1.3868335 1.3606014 1.3673247 1.3494853 1.3492227 1.4012747 1.3437912 1.4015956 1.339795 1.3578446 1.4041691 1.3450726 1.403677 1.3409915 1.3863739 1.3469245 1.36028 1.3489302 1.3577478 1.3498741 1.3479576 1.4021655 1.3457812 1.3608735 1.3827745 1.3643137
0.05305305 1.3705026 1.365141 1.3487805 1.4058374 1.3679394 1.374233 1.3554779 1.4064018 1.3738238 1.3461174 1.3513048 1.351747 1.412032 1.3516438 1.3465016 1.3680556 1.3502204 1.356923 1.4174086 1.3538733 1.3554633 1.4177223 1.3523357 1.3727183 1.3978357 1.3702103 1.376755 1.3588842 1.3587211 1.4126216 1.3532354 1.4129492 1.3489815 1.3672872 1.4156846 1.3549466 1.4151622 1.3501337 1.3976381 1.3564678 1.3706766 1.3587645 1.3676564 1.3592848 1.3573046 1.4136069 1.3550934 1.3712671 1.3939133 1.3741554
0.054054055 1.3803234 1.3749015 1.3581533 1.4169799 1.3773075 1.3841674 1.3646586 1.417568 1.3837557 1.3552079 1.3606429 1.3612899 1.4235013 1.361604 1.3563514 1.3779085 1.3602436 1.3661346 1.4290754 1.3638812 1.3647155 1.4294333 1.3616508 1.3823556 1.4089739 1.3799355 1.3863003 1.3683975 1.3683379 1.4241084 1.3627942 1.4244412 1.3582839 1.3768474 1.4273398 1.3649421 1.4267855 1.3593938 1.4090381 1.3661286 1.3812077 1.3687235 1.377684 1.3688114 1.3667661 1.4251882 1.3645263 1.3817935 1.4051927 1.3841157
0.055055056 1.3902618 1.3847773 1.3676386 1.428245 1.3867888 1.3942186 1.373953 1.4288567 1.3938048 1.3644075 1.3700951 1.3709481 1.4351083 1.3716912 1.366319 1.3878793 1.3703896 1.375456 1.4408817 1.3740091 1.3740765 1.4412819 1.3710773 1.3921044 1.4202453 1.3897749 1.3959597 1.3780241 1.3780693 1.4357313 1.3724638 1.4360691 1.3676999 1.3865235 1.4391321 1.3750583 1.4385461 1.3687689 1.4205705 1.3759061 1.391871 1.3788043 1.3878291 1.3784515 1.3763406 1.4369057 1.3740798 1.3924503 1.4166086 1.3941954
0.056056056 1.4003154 1.394765 1.3772334 1.4396294 1.3963805 1.4043843 1.3833597 1.4402643 1.4039677 1.3737136 1.3796582 1.3807193 1.4468513 1.3819028 1.3764025 1.3979653 1.3806564 1.3848859 1.4528245 1.3842541 1.3835462 1.453266 1.3806154 1.4019654 1.4316454 1.3997265 1.4057306 1.3877609 1.3879168 1.447489 1.3822433 1.4478331 1.3772289 1.3963144 1.4510597 1.3852916 1.4504426 1.3782591 1.4322306 1.3857979 1.4026628 1.3890036 1.3980889 1.388204 1.3860255 1.4487604 1.3837497 1.4032358 1.4281586 1.4043912
0.057057057 1.4104836 1.4048634 1.3869351 1.4511315 1.4060812 1.4146641 1.3928764 1.4517872 1.4142426 1.3831254 1.3893309 1.3906021 1.4587287 1.3922353 1.3865987 1.4081657 1.3910412 1.3944241 1.4649025 1.3946137 1.3931222 1.4653839 1.3902595 1.4119338 1.4431711 1.4097885 1.4156117 1.3976064 1.3978767 1.4593806 1.3921293 1.4597293 1.3868668 1.4062178 1.4631202 1.3956405 1.4624722 1.3878593 1.444016 1.3958029 1.4135801 1.3993201 1.4084616 1.3980656 1.3958215 1.4607477 1.3935361 1.4141454 1.439838 1.4147013
0.058058057 1.420764 1.4150695 1.396743 1.4627453 1.41589 1.4250549 1.4025022 1.463424 1.4246281 1.3926415 1.3991128 1.4005944 1.4707385 1.4026861 1.3969058 1.4184792 1.4015422 1.4040673 1.4771128 1.4050864 1.4028039 1.4776331 1.4000107 1.4220095 1.4548206 1.4199591 1.4256008 1.4075581 1.4079494 1.4714029 1.4021194 1.4717573 1.3966137 1.4162316 1.4753125 1.4061015 1.4746331 1.3975701 1.4559243 1.4059192 1.4246196 1.4097519 1.4189454 1.4080347 1.4057248 1.4728674 1.403434 1.4251772 1.4516441 1.4251249
0.059059057 1.4311548 1.4253819 1.4066539 1.4744707 1.425804 1.4355558 1.412234 1.4751697 1.4351208 1.40226 1.4090017 1.4106933 1.4828788 1.4132535 1.4073216 1.4289036 1.4121548 1.413814 1.4894549 1.4156688 1.412588 1.4900125 1.4098657 1.4321893 1.466589 1.4302368 1.4356964 1.4176146 1.4181324 1.4835542 1.4122127 1.4839145 1.4064661 1.4263557 1.4876338 1.4166728 1.4869231 1.4073884 1.4679499 1.4161454 1.4357798 1.4202949 1.4295361 1.4181099 1.4157356 1.485117 1.4134439 1.4363282 1.4635731 1.4356593
0.06006006 1.4416547 1.4357982 1.4166664 1.4863024 1.4358214 1.4461653 1.4220698 1.4870216 1.4457184 1.4119787 1.4189968 1.420897 1.4951477 1.4239343 1.4178438 1.4394362 1.422879 1.4236628 1.5019244 1.4263592 1.422473 1.5025195 1.4198225 1.4424732 1.4784734 1.4406213 1.4458963 1.4277734 1.4284246 1.4958341 1.4224062 1.4961989 1.4164226 1.4365877 1.5000825 1.4273524 1.499341 1.4173118 1.480091 1.4264804 1.4470563 1.430949 1.4402335 1.4282869 1.4258515 1.4974936 1.4235623 1.4475945 1.4756219 1.4463034
0.061061062 1.4522631 1.4463155 1.4267794 1.4982396 1.4459411 1.456881 1.4320086 1.4989777 1.4564197 1.4217968 1.4290957 1.4312034 1.5075426 1.4347253 1.4284693 1.4500767 1.4337096 1.4336121 1.5145214 1.4371543 1.4324582 1.5151514 1.4298797 1.4528574 1.490471 1.4511094 1.4561985 1.4380325 1.4388242 1.5082386 1.4326978 1.5086082 1.4264812 1.4469256 1.5126573 1.4381372 1.5118841 1.4273387 1.4923437 1.4369228 1.4584464 1.4417089 1.4510344 1.4385669 1.4360712 1.5099962 1.433787 1.4589738 1.4877869 1.4570553
0.062062062 1.4629774 1.4569325 1.4369894 1.5102773 1.4561611 1.467702 1.4420478 1.5110343 1.467221 1.4317116 1.4392971 1.44161 1.5200617 1.4456244 1.4391965 1.460824 1.4446476 1.4436607 1.5272423 1.4480528 1.4425414 1.5279078 1.4400349 1.46334 1.5025781 1.4616988 1.4666011 1.4483896 1.4493302 1.5207663 1.4430858 1.5211419 1.4366382 1.4573684 1.5253541 1.4490252 1.5245501 1.4374677 1.5047046 1.4474707 1.4699467 1.452574 1.4619356 1.4489454 1.4463933 1.5226228 1.4441161 1.4704634 1.5000657 1.4679128
0.06306306 1.4737955 1.4676464 1.4472947 1.5224134 1.4664793 1.4786263 1.4521859 1.5231876 1.4781218 1.441723 1.4496002 1.4521146 1.5327036 1.4566302 1.4500226 1.4716729 1.4556866 1.4538052 1.5400854 1.4590508 1.4527203 1.5407846 1.4502856 1.4739202 1.5147922 1.4723891 1.4771032 1.4588432 1.4599402 1.533415 1.4535667 1.5337952 1.4468944 1.467914 1.5381721 1.4600133 1.5373371 1.4476951 1.517171 1.4581224 1.4815559 1.4635416 1.4729359 1.4594215 1.4568152 1.5353702 1.4545473 1.4820598 1.5124532 1.4788744
0.06406406 1.4847163 1.4784553 1.457693 1.5346446 1.4768937 1.4896523 1.4624206 1.5354371 1.4891181 1.4518268 1.4600028 1.4627161 1.545465 1.4677378 1.460946 1.4826266 1.4668269 1.4640453 1.5530479 1.4701478 1.4629934 1.5537804 1.4606309 1.4845945 1.5271094 1.4831783 1.4877009 1.4693903 1.4706534 1.5461831 1.4641395 1.5465688 1.4572456 1.4785613 1.5511096 1.4711003 1.5502425 1.4580203 1.5297397 1.468876 1.4932697 1.4746099 1.484033 1.4699922 1.4673364 1.5482374 1.4650782 1.4937614 1.5249478 1.4899389
0.06506506 1.4957386 1.4893578 1.4681834 1.5469683 1.4874027 1.500777 1.4727501 1.5477774 1.5002091 1.4620249 1.4705027 1.4734113 1.5583447 1.4789472 1.4719641 1.4936794 1.4780631 1.4743791 1.5661277 1.4813406 1.4733597 1.5668929 1.4710687 1.4953619 1.539527 1.4940633 1.4983947 1.4800302 1.4814678 1.5590682 1.4748013 1.5594579 1.4676912 1.4893079 1.5641632 1.4822831 1.5632651 1.4684407 1.5424068 1.47973 1.5050856 1.485775 1.495224 1.4806563 1.4779555 1.5612212 1.4757072 1.5055635 1.5375458 1.5011032
0.066066064 1.5068595 1.5003498 1.4787633 1.5593812 1.498005 1.5120006 1.4831725 1.5602068 1.511391 1.4723123 1.4811003 1.484198 1.5713397 1.4902539 1.4830745 1.5048312 1.4893959 1.4848043 1.5793226 1.4926261 1.4838157 1.5801193 1.4815954 1.5062205 1.5520426 1.5050447 1.5091804 1.4907601 1.4923816 1.5720686 1.4855515 1.5724627 1.4782276 1.500152 1.5773307 1.4935592 1.5764016 1.4789536 1.5551703 1.490684 1.517001 1.4970367 1.5065063 1.4914112 1.4886695 1.5743197 1.4864317 1.5174651 1.5502445 1.512366
0.067067064 1.5180776 1.5114312 1.4894307 1.5718822 1.5086981 1.5233198 1.4936856 1.5727221 1.5226636 1.4826888 1.491792 1.4950749 1.5844486 1.5016564 1.4942741 1.5160803 1.5008203 1.495319 1.59263 1.5040032 1.4943616 1.5934578 1.4922103 1.5171679 1.5646515 1.516118 1.5200577 1.5015781 1.5033933 1.5851798 1.4963857 1.5855786 1.4888538 1.5110922 1.5906113 1.5049268 1.5896499 1.4895582 1.5680262 1.5017345 1.5290135 1.5083904 1.5178783 1.5022541 1.4994776 1.5875316 1.4972498 1.5294617 1.5630391 1.5237256
0.068068065 1.5293915 1.5225979 1.500183 1.5844656 1.5194794 1.5347338 1.5042865 1.5853217 1.5340229 1.4931523 1.5025764 1.5060388 1.5976679 1.5131518 1.5055615 1.5274243 1.5123363 1.505922 1.6060469 1.5154681 1.5049933 1.6069047 1.5029116 1.528203 1.5773518 1.5272837 1.5310234 1.512482 1.5145007 1.5984012 1.5073032 1.5988042 1.4995674 1.522126 1.604001 1.5163827 1.6030072 1.5002514 1.5809718 1.5128807 1.5411198 1.5198349 1.5293375 1.5131843 1.510378 1.6008536 1.5081588 1.5415518 1.5759273 1.5351813
0.06906907 1.5407994 1.5338496 1.5110182 1.5971308 1.5303484 1.5462403 1.5149757 1.5980014 1.5454669 1.5037011 1.5134522 1.5170888 1.6109967 1.5247378 1.5169349 1.538862 1.5239395 1.5166111 1.6195722 1.5270206 1.5157117 1.6204598 1.5136975 1.5393221 1.5901405 1.538539 1.5420758 1.523469 1.5257035 1.6117309 1.5183023 1.6121374 1.510366 1.5332525 1.6174983 1.527926 1.6164731 1.5110312 1.5940039 1.5241205 1.553316 1.5313684 1.540881 1.5241992 1.5213692 1.614283 1.5191565 1.5537325 1.5889076 1.5467285
0.07007007 1.5522991 1.5451827 1.5219355 1.609875 1.5413024 1.5578377 1.5257475 1.6107596 1.556994 1.5143328 1.5244175 1.5282215 1.6244316 1.5364109 1.528391 1.5503905 1.535628 1.527384 1.6332016 1.5386556 1.5265127 1.634119 1.5245646 1.5505252 1.6030141 1.5498817 1.553214 1.534538 1.5369974 1.6251656 1.52938 1.6255766 1.5212479 1.544469 1.6311004 1.5395527 1.6300422 1.5218959 1.6071192 1.5354524 1.5656005 1.5429862 1.5525078 1.5352966 1.5324494 1.6278188 1.5302408 1.5660007 1.6019737 1.5583675
0.07107107 1.5638878 1.5565952 1.5329317 1.6226946 1.5523393 1.5695227 1.5366035 1.6235919 1.5686016 1.5250466 1.5354706 1.539435 1.6379699 1.5481706 1.5399277 1.5620084 1.5473992 1.5382402 1.6469334 1.550372 1.5373951 1.64788 1.5355114 1.561809 1.6159705 1.561309 1.5644344 1.5456867 1.5483826 1.6387028 1.5405346 1.6391171 1.532211 1.5557743 1.6448047 1.5512611 1.6437136 1.5328436 1.6203153 1.5468745 1.5779713 1.5546882 1.5642139 1.5464733 1.5436152 1.6414568 1.5414096 1.578353 1.6151257 1.5700951
0.072072074 1.5755649 1.5680856 1.5440052 1.6355869 1.563457 1.5812956 1.54754 1.6364974 1.580287 1.5358407 1.5466093 1.5507271 1.6516099 1.5600135 1.5515428 1.5737143 1.5592507 1.5491763 1.6607648 1.5621684 1.5483568 1.6617405 1.5465372 1.5731715 1.6290065 1.5728219 1.5757359 1.5569131 1.5598568 1.6523404 1.551764 1.6527582 1.5432535 1.567166 1.6586093 1.5630491 1.657485 1.5438709 1.6335894 1.5583851 1.5904242 1.5664711 1.5759989 1.5577288 1.5548662 1.6551951 1.5526621 1.5907879 1.6283582 1.5819107
0.073073074 1.5873284 1.579651 1.5551529 1.6485504 1.5746552 1.5931519 1.5585546 1.6494727 1.5920491 1.5467122 1.5578325 1.5620967 1.6653498 1.5719365 1.5632343 1.5855055 1.5711814 1.5601912 1.6746935 1.5740407 1.559397 1.6756972 1.5576384 1.584611 1.6421186 1.5844165 1.5871164 1.5682156 1.5714167 1.6660753 1.5630659 1.6664962 1.5543733 1.5786419 1.6725118 1.5749139 1.6713524 1.554977 1.646938 1.5699817 1.6029578 1.5783321 1.5878582 1.5690608 1.5662006 1.6690328 1.5639927 1.6033026 1.6416696 1.593811
0.074074075 1.5991756 1.59129 1.5663741 1.661581 1.5859284 1.605092 1.5696458 1.6625149 1.6038848 1.55766 1.5691376 1.5735399 1.6791846 1.5839369 1.5749995 1.597381 1.5831859 1.5712817 1.6887163 1.5859878 1.570512 1.689748 1.568813 1.5961249 1.6553041 1.5960906 1.5985738 1.57959 1.5830625 1.6799052 1.5744394 1.6803294 1.5655671 1.5902004 1.6865089 1.586853 1.6853154 1.5661594 1.6603585 1.5816631 1.6155682 1.5902693 1.5997914 1.5804652 1.5776168 1.6829649 1.5754019 1.6158938 1.6550568 1.605795
0.075075075 1.611104 1.6029994 1.5776672 1.6746761 1.5972786 1.6171125 1.5808114 1.6756222 1.6157907 1.5686814 1.5805231 1.5850556 1.693114 1.5960138 1.5868367 1.6093373 1.5952647 1.5824479 1.7028307 1.5980068 1.5817016 1.7038912 1.5800599 1.6077118 1.6685616 1.6078426 1.6101061 1.5910363 1.5947909 1.6938287 1.5858811 1.694255 1.576834 1.6018398 1.7005978 1.5988641 1.6993691 1.5774158 1.673848 1.5934265 1.6282527 1.6022807 1.6117953 1.5919421 1.5891123 1.6969905 1.5868858 1.6285591 1.6685165 1.6178594
0.076076075 1.6231134 1.6147785 1.5890282 1.6878356 1.6087018 1.629212 1.5920494 1.6887922 1.6277668 1.5797764 1.5919863 1.5966414 1.7071338 1.6081636 1.5987434 1.6213735 1.607414 1.5936868 1.7170337 1.610095 1.5929631 1.7181221 1.5913755 1.6193699 1.6818874 1.6196711 1.6217114 1.6025512 1.6065996 1.707841 1.5973887 1.7082701 1.5881717 1.6135577 1.7147768 1.6109455 1.7135118 1.5887446 1.6874033 1.605271 1.6410098 1.6143632 1.6238685 1.603489 1.6006845 1.7111058 1.5984436 1.6412959 1.6820459 1.6300039
0.077077076 1.6352 1.6266228 1.6004568 1.7010541 1.6201956 1.641388 1.6033572 1.7020218 1.639809 1.5909408 1.6035271 1.6082951 1.7212422 1.6203839 1.6107169 1.6334879 1.619632 1.6049962 1.7313224 1.6222506 1.6042948 1.7324393 1.60276 1.6310964 1.6952775 1.6315738 1.6333865 1.6141342 1.6184872 1.7219404 1.6089616 1.7223715 1.5995772 1.6253519 1.7290431 1.6230946 1.7277411 1.6001422 1.7010227 1.6171948 1.6538363 1.6265152 1.6360079 1.6151034 1.6123329 1.7253089 1.6100732 1.6541023 1.6956422 1.6422246
0.078078076 1.6473621 1.638532 1.6119493 1.7143308 1.6317585 1.6536391 1.6147336 1.7153077 1.6519167 1.6021744 1.6151407 1.6200144 1.7354372 1.6326727 1.6227553 1.6456777 1.6319157 1.6163751 1.7456945 1.6344719 1.6156939 1.7468402 1.614209 1.6428899 1.7087312 1.6435492 1.6451304 1.6257809 1.6304519 1.736124 1.6205956 1.7365568 1.6110493 1.63722 1.7433935 1.6353083 1.742054 1.6116079 1.7147021 1.6291941 1.6667302 1.6387327 1.6482103 1.6267823 1.6240543 1.7395972 1.6217704 1.6669736 1.7093023 1.6545209
0.07907908 1.6595982 1.6505036 1.6235045 1.7276621 1.6433882 1.6659627 1.6261758 1.7286488 1.6640857 1.6134738 1.6268281 1.6317972 1.7497141 1.6450275 1.6348562 1.6579405 1.6442636 1.6278204 1.7601466 1.6467553 1.6271595 1.7613202 1.6257218 1.6547476 1.7222447 1.655593 1.6569407 1.637491 1.6424907 1.7503889 1.632292 1.7508242 1.622586 1.6491612 1.7578256 1.6475853 1.7564472 1.6231389 1.72844 1.6412681 1.6796874 1.6510154 1.660476 1.6385245 1.6358476 1.7539674 1.633535 1.67991 1.7230244 1.6668893
0.08008008 1.6719058 1.6625351 1.6351211 1.7410464 1.6550834 1.6783571 1.6376815 1.7420425 1.6763161 1.6248388 1.6385846 1.6436418 1.7640718 1.6574463 1.6470171 1.6702751 1.6566727 1.6393305 1.7746764 1.6590992 1.6386892 1.7758791 1.6372958 1.6666678 1.7358156 1.6677054 1.6688163 1.649261 1.6546025 1.7647331 1.6440457 1.7651695 1.6341852 1.6611727 1.772337 1.6599225 1.7709191 1.6347338 1.7422332 1.653415 1.6927072 1.6633592 1.6727997 1.6503284 1.6477098 1.7684174 1.6453632 1.6929072 1.7368041 1.6793295
0.08108108 1.6842822 1.6746238 1.6467956 1.7544816 1.6668409 1.6908183 1.6492494 1.7554852 1.688604 1.6362661 1.6504102 1.6555457 1.7785069 1.6699251 1.6592363 1.6826787 1.6691408 1.6509037 1.7892804 1.6715007 1.6502802 1.7905121 1.6489294 1.6786487 1.749441 1.679884 1.6807529 1.6610901 1.666785 1.7791536 1.6558565 1.7795901 1.645844 1.6732516 1.7869232 1.672318 1.7854655 1.6463891 1.7560782 1.665631 1.705786 1.6757631 1.6851811 1.6621902 1.6596402 1.7829438 1.6572534 1.705963 1.7506397 1.691839
0.082082085 1.6967258 1.6867684 1.6585264 1.7679636 1.6786606 1.703347 1.6608765 1.7689761 1.7009478 1.6477541 1.6623021 1.6675054 1.7930161 1.6824634 1.6715114 1.6951488 1.6816665 1.6625382 1.8039572 1.6839585 1.6619319 1.8052176 1.6606195 1.690688 1.7631195 1.6921262 1.6927503 1.672975 1.679035 1.7936467 1.6677214 1.7940842 1.6575608 1.6853973 1.8015845 1.6847692 1.8000847 1.6581032 1.7699746 1.6779166 1.7189214 1.688223 1.6976165 1.674109 1.6716356 1.7975445 1.6692038 1.7190762 1.7645286 1.7044132
0.083083086 1.7092353 1.698967 1.6703118 1.7814919 1.6905377 1.7159388 1.6725616 1.7825122 1.7133429 1.6593008 1.674258 1.679521 1.8075975 1.6950572 1.6838399 1.7076851 1.694245 1.6742302 1.8187015 1.6964692 1.6736414 1.8199915 1.6723648 1.7027829 1.7768475 1.7044306 1.7048063 1.6849145 1.6913502 1.8082093 1.679639 1.808648 1.6693327 1.6976063 1.8163148 1.697274 1.814773 1.6698759 1.7839166 1.6902673 1.732111 1.7007396 1.7101059 1.6860824 1.683694 1.8122162 1.681211 1.7322416 1.7784675 1.7170526
0.084084086 1.7218068 1.7112157 1.6821493 1.795063 1.7024723 1.7285931 1.684302 1.7960906 1.7257905 1.6709042 1.6862752 1.6915883 1.8222475 1.7077057 1.69622 1.720284 1.706877 1.6859792 1.8335117 1.7090304 1.6854068 1.8348322 1.6841637 1.7149328 1.7906219 1.716794 1.7169173 1.6969069 1.7037306 1.8228405 1.6916071 1.8232787 1.6811595 1.7098777 1.8311146 1.7098304 1.8295285 1.6817019 1.7979048 1.7026833 1.7453511 1.7133081 1.7226435 1.6981081 1.6958134 1.8269564 1.6932732 1.7454591 1.792454 1.7297543
0.08508509 1.7344383 1.7235143 1.6940371 1.8086759 1.7144612 1.7413073 1.6960952 1.8097103 1.7382869 1.6825622 1.6983539 1.7037067 1.8369639 1.7204058 1.7086488 1.7329427 1.7195584 1.6977831 1.8483855 1.7216415 1.6972266 1.8497365 1.6960131 1.7271335 1.8044405 1.7292154 1.729082 1.708948 1.7161719 1.8375359 1.7036237 1.8379736 1.6930372 1.7222078 1.8459784 1.7224351 1.8443464 1.6935806 1.8119345 1.7151598 1.7586415 1.7259248 1.7352313 1.710184 1.707992 1.841761 1.7053895 1.7587254 1.8064854 1.7425157
0.08608609 1.7471286 1.735859 1.7059729 1.8223262 1.7265018 1.7540784 1.7079401 1.8233678 1.7508293 1.6942732 1.7104895 1.7158725 1.8517426 1.7331549 1.7211246 1.7456609 1.7322878 1.7096398 1.863319 1.7342981 1.7090982 1.8647007 1.7079104 1.7393854 1.8183023 1.7416918 1.7412988 1.7210369 1.7286723 1.8522934 1.7156872 1.8527297 1.7049642 1.7345955 1.8609036 1.735086 1.859227 1.7055091 1.8260043 1.7276964 1.7719783 1.7385894 1.7478634 1.722308 1.7202277 1.856629 1.717556 1.7720374 1.82056 1.7553351
0.08708709 1.7598749 1.7482483 1.717955 1.8360139 1.7385931 1.7669044 1.7198336 1.8370613 1.763417 1.7060349 1.7226809 1.7280849 1.8665822 1.7459517 1.7336456 1.7584343 1.7450624 1.7215466 1.8783094 1.7469984 1.7210201 1.8797225 1.7198557 1.7516843 1.832202 1.7542219 1.7535648 1.733172 1.7412307 1.8671081 1.727795 1.8675451 1.7169392 1.7470384 1.8758885 1.7477821 1.874164 1.7174867 1.8401109 1.7402897 1.785359 1.7513007 1.760539 1.7344772 1.7325187 1.8715563 1.7297703 1.7853941 1.8346726 1.7682096
0.08808809 1.7726746 1.760681 1.7299794 1.849735 1.7507327 1.7797843 1.7317744 1.8507891 1.7760463 1.7178453 1.734926 1.7403414 1.8814785 1.7587922 1.7462088 1.7712617 1.7578796 1.7335021 1.8933539 1.7597414 1.7329888 1.8947994 1.731845 1.7640293 1.8461397 1.7668027 1.765878 1.7453506 1.7538435 1.8819793 1.7399461 1.8824142 1.7289582 1.7595341 1.8909297 1.7605193 1.8891567 1.7295104 1.854252 1.7529391 1.7987815 1.7640542 1.7732564 1.7466911 1.7448621 1.8865403 1.7420311 1.7987924 1.8488239 1.7811382
0.08908909 1.7855263 1.7731533 1.7420483 1.8634876 1.7629188 1.7927144 1.7437595 1.8645482 1.7887149 1.7297026 1.7472214 1.752639 1.8964291 1.771676 1.7588111 1.7841415 1.7707384 1.7455037 1.9084498 1.7725234 1.7450038 1.9099272 1.7438768 1.7764181 1.8601118 1.7794329 1.7782371 1.7575715 1.7665086 1.8969038 1.7521374 1.8973354 1.7410206 1.7720803 1.9060243 1.7732967 1.9042013 1.7415771 1.868426 1.7656405 1.8122443 1.7768489 1.7860124 1.758945 1.757255 1.901579 1.7543362 1.81223 1.8630097 1.7941175
0.09009009 1.7984271 1.7856632 1.7541553 1.8772712 1.7751489 1.8056934 1.7557865 1.8783369 1.8014209 1.7416034 1.7595676 1.7649776 1.911431 1.7845992 1.7714528 1.7970701 1.7836357 1.7575513 1.9235933 1.7853432 1.7570622 1.9251043 1.7559482 1.788848 1.8741163 1.7921096 1.7906392 1.7698307 1.7792238 1.9118772 1.7643678 1.9123083 1.7531239 1.7846754 1.9211705 1.7861121 1.9192952 1.7536864 1.8826298 1.7783928 1.8257439 1.7896817 1.7988051 1.7712396 1.7696973 1.9166679 1.766683 1.8257046 1.8772272 1.8071449
0.09109109 1.8113745 1.79821 1.7662998 1.8910817 1.7874203 1.8187177 1.7678549 1.8921517 1.8141642 1.753548 1.77196 1.7773521 1.9264816 1.7975602 1.78413 1.8100456 1.7965689 1.7696401 1.938782 1.7981977 1.7691628 1.9403276 1.7680585 1.8013164 1.8881507 1.8048307 1.8030823 1.7821277 1.7919872 1.9268975 1.7766354 1.9273261 1.7652661 1.7973173 1.9363632 1.7989627 1.9344349 1.7658348 1.8968614 1.7911923 1.8392781 1.8025503 1.811633 1.7835711 1.7821857 1.9318051 1.7790688 1.8392138 1.891475 1.8202193
0.09209209 1.8243668 1.8107907 1.7784799 1.9049171 1.7997315 1.8317864 1.7799615 1.9059925 1.8269392 1.7655323 1.7843975 1.7897626 1.9415767 1.8105565 1.7968404 1.8230661 1.8095367 1.7817689 1.9540133 1.8110852 1.7813029 1.9555937 1.7802048 1.8138244 1.9022125 1.8175943 1.8155637 1.7944589 1.8047956 1.9419619 1.7889376 1.9423884 1.7774453 1.8100023 1.9516003 1.8118458 1.9496182 1.7780206 1.9111183 1.8040394 1.8528448 1.815453 1.8244926 1.7959378 1.7947176 1.9469872 1.7914919 1.8527545 1.9057499 1.8333379
0.09309309 1.8374009 1.8234019 1.7906938 1.9187773 1.812081 1.8448974 1.7921039 1.9198569 1.8397458 1.7775551 1.7968762 1.8022062 1.9567147 1.8235863 1.8095833 1.8361295 1.8225366 1.7939355 1.9692833 1.8240039 1.7934797 1.9708998 1.7923858 1.8263662 1.9162997 1.8303987 1.8280821 1.8068242 1.8176482 1.9570675 1.8012724 1.9574903 1.7896587 1.8227297 1.96688 1.8247591 1.9648417 1.7902426 1.925398 1.8169287 1.8664414 1.8283869 1.837383 1.8083375 1.8072914 1.9622115 1.8039503 1.8663256 1.9200494 1.8464997
0.0940941 1.8504758 1.836044 1.8029398 1.9326569 1.824465 1.8580471 1.8042799 1.9337405 1.8525807 1.789615 1.8093973 1.8146808 1.9718915 1.8366468 1.8223548 1.8492335 1.8355664 1.8061382 1.9845908 1.8369507 1.8056926 1.9862429 1.8045981 1.838942 1.9304099 1.8432404 1.8406343 1.8192197 1.8305415 1.9722115 1.8136388 1.9726311 1.8019048 1.8354965 1.9821987 1.8377017 1.980103 1.8024973 1.9396983 1.8298604 1.8800669 1.8413508 1.8503009 1.820768 1.8199053 1.977475 1.8164415 1.8799251 1.9343712 1.8597001
0.0950951 1.8635882 1.8487126 1.8152143 1.9465566 1.8368843 1.8712344 1.8164886 1.9476444 1.8654437 1.8017087 1.8219545 1.8271837 1.9871055 1.8497363 1.8351542 1.862375 1.8486234 1.8183756 1.9999313 1.8499227 1.8179388 2.001621 1.8168402 1.8515482 1.9445406 1.8561189 1.85322 1.8316447 1.8434732 1.9873903 1.8260344 1.9878052 1.8141812 1.848301 1.9975537 1.8506708 1.995399 1.814783 1.9540167 1.8428304 1.8937174 1.8543408 1.8632439 1.8332276 1.8325562 1.9927745 1.828963 1.8935493 1.948714 1.8729384
0.0960961 1.876735 1.8614067 1.8275157 1.9604726 1.8493328 1.8844566 1.8287272 1.9615642 1.87833 1.8138345 1.8345495 1.8397137 2.0023515 1.8628517 1.8479781 1.8755522 1.8617063 1.8306442 2.0153022 1.8629205 1.8302164 2.0170295 1.8291103 1.8641833 1.9586897 1.8690304 1.8658354 1.8440967 1.8564419 2.0026002 1.8384576 2.0030115 1.8264856 1.8611403 2.0129406 1.8636626 2.010726 1.8270975 1.968351 1.8558369 1.9073905 1.8673551 1.8762119 1.8457133 1.8452423 2.008108 1.8415135 1.9071971 1.9630738 1.8862106
0.0970971 1.8899162 1.8741242 1.8398434 1.9744037 1.8618115 1.897711 1.8409926 1.9754995 1.8912392 1.8259912 1.8471774 1.8522687 2.0176296 1.8759922 1.8608252 1.8887638 1.874813 1.8429433 2.0307 1.8759388 1.8425227 2.032467 1.841406 1.8768456 1.9728546 1.8819742 1.8784792 1.8565727 1.8694447 2.0178394 1.8509057 2.018247 1.838816 1.8740131 2.0283582 1.8766775 2.0260825 1.8394386 1.9826994 1.8688786 1.9210854 1.8803935 1.8892012 1.8582242 1.8579608 2.0234723 1.8540902 1.920865 1.9774494 1.8995172
0.0980981 1.9031271 1.8868629 1.8521938 1.9883478 1.8743175 1.9109966 1.8532844 1.9894469 1.9041682 1.8381755 1.8598362 1.864846 2.0329347 1.8891547 1.8736931 1.9020048 1.8879408 1.8552692 2.0461233 1.8889766 1.854857 2.04793 1.8537256 1.8895324 1.9870335 1.8949468 1.8911492 1.8690706 1.8824779 2.0331051 1.8633778 2.0335076 1.8511705 1.886916 2.0438035 1.8897127 2.0414648 1.8518049 1.9970596 1.8819519 1.9347985 1.8934505 1.9022092 1.8707576 1.8707107 2.038862 1.8666902 1.9345527 1.9918387 1.9128536
0.0990991 1.916368 1.8996208 1.8645654 2.0023034 1.8868494 1.9243098 1.8655989 2.0034053 1.9171156 1.850386 1.8725244 1.877443 2.048263 1.9023367 1.8865803 1.9152762 1.901088 1.867622 2.0615685 1.9020323 1.8672172 2.0634158 1.8660665 1.9022418 2.0012248 1.9079465 1.9038433 1.8815907 1.895541 2.0483942 1.8758712 2.048791 1.863548 1.8998476 2.059273 1.9027634 2.0568697 1.8641933 2.011429 1.8950553 1.948529 1.9065268 1.9152343 1.8833108 1.8834894 2.0542789 1.8793135 1.9482564 2.0062382 1.9262185
0.1001001 1.9296337 1.9123954 1.8769556 2.0162673 1.8994033 1.9376477 1.8779354 2.0173717 1.9300786 1.8626207 1.8852404 1.8900603 2.0636141 1.9155374 1.8994833 1.9285731 1.9142526 1.8799976 2.0770323 1.9151039 1.879598 2.078922 1.8784276 1.9149727 2.0154254 1.9209716 1.9165595 1.8941284 1.9086308 2.0637035 1.8883847 2.0640957 1.8759443 1.9128054 2.074764 1.9158311 2.072295 1.8766026 2.0258057 1.908185 1.9622725 1.9196187 1.9282748 1.8958831 1.8962939 2.0697162 1.8919545 1.9619733 2.020646 1.9396095
0.1011011 1.942924 1.9251841 1.8893645 2.0302386 1.9119775 1.9510112 1.8902918 2.031346 1.9430568 1.8748778 1.8979809 1.9026921 2.078984 1.928753 1.9124019 1.9418952 1.9274306 1.892395 2.0925126 1.9281882 1.8920026 2.0944438 1.890806 1.9277216 2.0296333 1.9340193 1.9292959 1.9066826 1.9217458 2.0790305 1.9009157 2.0794168 1.8883591 1.9257872 2.090275 1.928912 2.0877376 1.8890305 2.0401871 1.9213412 1.9760302 1.9327235 1.9413284 1.9084713 1.9091232 2.0851731 1.9046148 1.9757049 2.0350616 1.9530243
0.1021021 1.9562364 1.9379873 1.9017874 2.0442142 1.9245718 1.9643948 1.9026648 2.0453243 1.9560457 1.8871548 1.9107442 1.9153386 2.094369 1.9419818 1.9253317 1.9552387 1.9406226 1.9048117 2.108006 1.9412837 1.9044243 2.1099815 1.9031997 1.9404874 2.043847 1.947088 1.942049 1.9192517 1.9348835 2.0943725 1.9134629 2.094752 1.9007902 1.9387903 2.1058 1.9420047 2.1031942 1.9014746 2.0545726 1.9345192 1.9897965 1.9458406 1.9543929 1.9210728 1.9219743 2.1006453 1.9172899 1.9894449 2.0494795 1.9664608
0.1031031 1.9695668 1.9508008 1.914223 2.0581934 1.9371815 1.9777976 1.9150532 2.0593061 1.9690458 1.8994496 1.9235277 1.9279978 2.1097667 1.9552231 1.9382726 1.9686021 1.9538254 1.9172461 2.1235104 1.9543883 1.9168638 2.1255302 1.9156076 1.9532684 2.0580635 1.960176 1.9548186 1.9318322 1.9480411 2.1097252 1.926025 2.1100988 1.9132342 1.951814 2.12134 1.9551055 2.1186628 1.9139329 2.0689585 1.9477167 2.0035715 1.9589672 1.9674659 1.9336874 1.9348451 2.1161315 1.9299778 2.0031934 2.0639 1.9799166
0.1041041 1.9829153 1.9636227 1.9266714 2.0721736 1.9498069 1.991217 1.9274548 2.0732896 1.9820526 1.9117604 1.9363298 1.940667 2.125174 1.9684728 1.9512225 1.981983 1.9670373 1.9296955 2.1390224 1.9675004 1.9293176 2.1410875 1.9280272 1.9660611 2.0722816 1.973279 1.9676015 1.9444249 1.9612168 2.125087 1.9385989 2.1254542 1.9256905 1.9648547 2.136889 1.9682143 2.1341403 1.9264032 2.0833433 1.9609338 2.0173528 1.9721011 1.9805464 1.9463122 1.9477334 2.1316278 1.9426783 2.0169475 2.078321 1.9933888
0.1051051 1.9962788 1.9764526 1.9391272 2.0861537 1.9624447 2.0046513 1.9398679 2.087271 1.9950657 1.924086 1.9491477 1.9533443 2.1405883 1.9817297 1.9641782 1.9953791 1.980256 1.9421597 2.1545389 1.9806168 1.9417857 2.1566503 1.9404557 1.978865 2.0864985 1.9863977 1.9803958 1.9570245 1.9744071 2.140455 1.9511843 2.1408157 1.9381571 1.9779115 2.152446 1.9813269 2.1496236 1.9388845 2.0977242 1.9741659 2.031137 1.9852394 1.9936303 1.958945 1.9606371 2.1471317 1.955387 2.0307057 2.0927398 2.006876
0.1061061 2.0096543 1.9892861 1.9515911 2.1001313 1.9750932 2.0180979 1.9522891 2.1012502 2.0080814 1.9364231 1.96198 1.9660277 2.1560087 1.9949917 1.9771389 2.0087876 1.9934796 1.9546338 2.1700583 1.9937365 1.9542646 2.1722171 1.9528917 1.9916778 2.100713 1.9995276 1.9932007 1.9696319 1.9876113 2.1558268 1.9637771 2.1561804 1.9506313 1.9909803 2.1680074 1.9944433 2.1651103 1.9513739 2.1121016 1.987412 2.0449233 1.9983826 2.0067184 1.9715846 1.9735553 2.16264 1.9681036 2.044466 2.1071541 2.020376
0.10710711 2.023041 2.002123 1.964061 2.1141043 1.9877509 2.0315554 1.9647187 2.1152253 2.021101 1.9487703 1.9748237 1.9787155 2.171429 2.0082572 1.9901026 2.0222068 2.0067058 1.9671179 2.1855774 2.0068572 1.9667517 2.187784 1.9653347 2.004496 2.1149218 2.0126681 2.0060122 1.9822427 2.0008266 2.171198 1.9763775 2.1715448 1.9631113 2.0040612 2.1835716 2.0075607 2.1805983 1.9638696 2.1264708 2.0006688 2.058709 2.0115259 2.0198066 1.9842273 1.9864835 2.178151 1.9808248 2.0582259 2.1215634 2.0338864
0.10810811 2.0364356 2.014961 1.9765338 2.1280704 2.0004148 2.0450191 1.9771532 2.129194 2.0341194 1.9611255 1.987677 1.9914061 2.1868484 2.021523 2.0030656 2.0356355 2.0199332 1.9796096 2.2010927 2.0199769 1.979246 2.2033496 1.9777807 2.0173209 2.129125 2.025816 2.0188305 1.994857 2.01405 2.1865678 1.9889834 2.1869068 1.9755954 2.0171502 2.1991348 2.0206769 2.1960838 1.9763689 2.1408312 2.0139353 2.0724933 2.0246685 2.0328946 1.9968739 1.9994212 2.1936605 1.9935488 2.0719836 2.1359625 2.0474052
0.10910911 2.049836 2.0277975 1.989008 2.1420288 2.0130837 2.0584903 1.9895909 2.143154 2.047135 1.973487 2.0005374 2.0040958 2.2022629 2.0347896 2.0160275 2.0490687 2.0331593 1.9921066 2.2166026 2.0330927 1.9917463 2.2189102 1.9902283 2.0301468 2.1433182 2.0389707 2.0316517 2.007471 2.0272803 2.2019322 2.0015922 2.2022638 1.9880818 2.0302458 2.2146952 2.03379 2.2115645 1.9888711 2.1551812 2.0272074 2.086273 2.0378082 2.045979 2.0095193 2.0123665 2.2091677 2.006274 2.0857372 2.1503515 2.0609288
0.11011011 2.0632398 2.0406318 2.0014818 2.1559784 2.0257547 2.0719643 2.002029 2.1571043 2.0601473 1.9858519 2.0134041 2.0167844 2.2176716 2.048051 2.0289862 2.062507 2.0463836 2.004608 2.2321036 2.0462043 2.0042498 2.2344623 2.002676 2.0429747 2.1575005 2.0521283 2.044475 2.0200853 2.040515 2.21729 2.0142028 2.2176127 2.000568 2.0433462 2.2302487 2.0468986 2.2270374 2.0013735 2.1695178 2.0404847 2.1000454 2.0509422 2.0590582 2.0221643 2.025316 2.2246668 2.0189989 2.0994844 2.1647289 2.0744574
0.11111111 2.076645 2.0534616 2.0139527 2.169915 2.0384274 2.0854402 2.0144677 2.1710424 2.0731535 1.9982197 2.0262728 2.02947 2.233069 2.0613098 2.0419402 2.0759478 2.059602 2.0171106 2.2475936 2.0593085 2.0167534 2.2500043 2.0151217 2.0558002 2.1716716 2.0652883 2.057298 2.0326948 2.0537517 2.2326357 2.0268137 2.2329519 2.0130515 2.0564492 2.2457943 2.0599995 2.2425013 2.013874 2.1838398 2.0537636 2.11381 2.064071 2.0721302 2.0348053 2.0382683 2.2401578 2.0317202 2.1132233 2.1790912 2.087986
0.11211211 2.0900512 2.066284 2.02642 2.1838388 2.0510983 2.0989158 2.026903 2.1849678 2.0861518 2.010588 2.0391433 2.042149 2.248455 2.0745604 2.0548868 2.0893874 2.0728137 2.029612 2.263071 2.072405 2.0292573 2.2655346 2.0275636 2.0686238 2.185826 2.078448 2.0701182 2.0453012 2.0669875 2.24797 2.0394223 2.248277 2.0255325 2.0695524 2.2613285 2.0730925 2.2579525 2.0263712 2.198144 2.067043 2.1275654 2.07719 2.085195 2.0474405 2.051222 2.2556384 2.0444362 2.1269526 2.1934378 2.1015153
0.11311311 2.1034534 2.0790985 2.038882 2.197747 2.0637658 2.1123874 2.0393345 2.1988778 2.0991404 2.022954 2.0520136 2.0548224 2.2638264 2.0878022 2.0678241 2.1028244 2.086017 2.0421126 2.2785327 2.0854907 2.0417583 2.2810502 2.0399992 2.0814419 2.1999657 2.0916045 2.0829353 2.0578992 2.0802226 2.2632887 2.052027 2.263587 2.0380077 2.0826542 2.2768483 2.0861742 2.2733874 2.0388634 2.212431 2.08032 2.1413074 2.0902984 2.0982475 2.0600693 2.064174 2.2711046 2.0571463 2.14067 2.207766 2.1150413
0.11411411 2.1168513 2.091902 2.051335 2.211639 2.0764298 2.1258543 2.0517597 2.2127712 2.1121175 2.0353167 2.0648804 2.0674858 2.27918 2.1010337 2.0807512 2.1162577 2.0992098 2.0546079 2.2939742 2.0985622 2.054255 2.296547 2.0524278 2.0942535 2.214086 2.104758 2.095746 2.070489 2.0934522 2.2785885 2.0646265 2.278878 2.050475 2.0957525 2.2923517 2.0992424 2.2888057 2.0513477 2.2266972 2.0935924 2.1550357 2.103393 2.1112874 2.0726886 2.0771217 2.2865539 2.0698476 2.154372 2.2220743 2.1285632
0.11511511 2.1302419 2.1046946 2.0637786 2.2255116 2.089086 2.1393156 2.0641763 2.2266457 2.125082 2.0476751 2.0777416 2.080138 2.2945127 2.1142526 2.0936654 2.1296823 2.1123898 2.067098 2.3093953 2.1116204 2.066745 2.312024 2.0648477 2.1070569 2.2281868 2.117904 2.1085486 2.083069 2.106675 2.293868 2.0772197 2.2941492 2.0629334 2.1088448 2.3078368 2.112298 2.3042035 2.0638244 2.2409415 2.1068585 2.1687481 2.1164742 2.124314 2.085298 2.0900652 2.3019836 2.0825372 2.1680596 2.2363603 2.1420765
0.116116114 2.1436243 2.1174722 2.076212 2.2393644 2.1017344 2.1527662 2.0765824 2.2404997 2.13803 2.0600245 2.090597 2.0927775 2.3098233 2.1274571 2.1065657 2.1430993 2.1255567 2.079579 2.3247926 2.1246624 2.0792277 2.327479 2.0772555 2.1198504 2.2422662 2.131043 2.121342 2.0956368 2.1198897 2.3091242 2.0898037 2.3093963 2.0753806 2.12193 2.3233 2.1253371 2.3195796 2.0762885 2.255161 2.120115 2.182443 2.1295383 2.1373239 2.0978935 2.1030009 2.3173926 2.0952148 2.1817288 2.2506225 2.1555824
0.117117114 2.1569958 2.1302342 2.088631 2.2531948 2.1143715 2.1662064 2.0889773 2.2543316 2.1509616 2.0723658 2.1034427 2.1054025 2.3251088 2.1406448 2.1194487 2.1565053 2.138707 2.0920515 2.3401654 2.1376867 2.0916994 2.3429089 2.0896506 2.1326308 2.2563214 2.1441703 2.1341233 2.1081896 2.1330936 2.3243546 2.1023767 2.3246174 2.0878148 2.1350045 2.3387387 2.1383576 2.3349285 2.0887396 2.2693558 2.1333618 2.1961179 2.1425848 2.150316 2.1104748 2.115927 2.3327765 2.107878 2.1953793 2.264859 2.169076
0.118118115 2.1703532 2.1429794 2.1010354 2.2670023 2.1269963 2.1796339 2.101359 2.2681403 2.1638744 2.084696 2.1162765 2.1180115 2.3403668 2.1538155 2.1323144 2.169898 2.151839 2.1045134 2.3555076 2.1506906 2.1041603 2.3583117 2.1020305 2.1453967 2.2703512 2.1572871 2.1468928 2.1207273 2.1462843 2.3395576 2.1149383 2.339811 2.1002345 2.148068 2.354153 2.1513577 2.3502512 2.1011765 2.2835226 2.1465945 2.2097716 2.1556108 2.1632888 2.1230404 2.1288414 2.3481343 2.1205258 2.209009 2.2790675 2.182558
0.11911912 2.183696 2.1557052 2.113423 2.2807848 2.1396077 2.1930454 2.1137247 2.2819238 2.1767666 2.0970151 2.1290982 2.1306012 2.3555937 2.1669645 2.1451602 2.183277 2.164952 2.1169598 2.3708208 2.1636732 2.116607 2.373685 2.114395 2.1581488 2.284353 2.1703887 2.1596458 2.1332474 2.159461 2.3547294 2.1274858 2.3549743 2.1126378 2.1611176 2.3695376 2.1643372 2.3655448 2.113597 2.2976608 2.1598144 2.223402 2.1686158 2.1762395 2.1355882 2.141744 2.3634627 2.1331546 2.2226145 2.2932484 2.1960235
0.12012012 2.1970217 2.1684093 2.1257927 2.2945395 2.1522026 2.206441 2.126073 2.2956798 2.189638 2.1093173 2.1419053 2.1431718 2.3707893 2.1800928 2.157985 2.196638 2.1780446 2.1293926 2.3861012 2.1766326 2.1290383 2.3890257 2.1267405 2.1708822 2.2983267 2.183474 2.1723819 2.145748 2.1726193 2.3698688 2.1400187 2.3701046 2.1250226 2.1741517 2.3848908 2.1772933 2.3808064 2.1260004 2.3117683 2.1730146 2.2370071 2.1815972 2.1891675 2.1481154 2.1546307 2.3787606 2.1457648 2.2361958 2.3073974 2.2094727
0.12112112 2.2103288 2.1810915 2.138142 2.3082662 2.1647801 2.2198164 2.1384025 2.3094077 2.202484 2.1216042 2.154694 2.155721 2.385949 2.1931982 2.1707861 2.209979 2.1911128 2.1418073 2.401347 2.189567 2.141453 2.4043322 2.1390667 2.1835968 2.31227 2.1965427 2.1850996 2.158228 2.1857595 2.3849735 2.152533 2.3851988 2.1373882 2.1871684 2.400211 2.1902244 2.3960328 2.1383827 2.3258429 2.1861973 2.2505858 2.194552 2.202071 2.1606216 2.1674995 2.3940234 2.1583526 2.2497506 2.3215127 2.2229016
0.122122124 2.2236145 2.1937506 2.1504703 2.3219638 2.1773372 2.2331715 2.1507125 2.323106 2.215305 2.133874 2.1674652 2.1682472 2.4010713 2.2062778 2.1835625 2.2233005 2.2041578 2.1542056 2.416554 2.2024744 2.153849 2.4196014 2.151371 2.1962903 2.3261807 2.2095907 2.1977975 2.1706853 2.1988795 2.40004 2.1650298 2.400257 2.1497312 2.2001655 2.4154956 2.2031276 2.4112217 2.1507447 2.3398826 2.199358 2.2641363 2.207481 2.2149475 2.1731043 2.1803496 2.4092507 2.1709173 2.2632782 2.3355951 2.2363105
0.123123124 2.2368772 2.2063828 2.1627748 2.335628 2.1898744 2.2465034 2.162999 2.3367727 2.2280986 2.1461232 2.180216 2.180748 2.4161541 2.219331 2.196312 2.2365978 2.2171755 2.1665823 2.4317217 2.215353 2.1662242 2.434833 2.1636517 2.2089615 2.3400576 2.2226167 2.210472 2.183119 2.211976 2.415068 2.1775062 2.4152746 2.1620522 2.213142 2.4307423 2.2160034 2.4263735 2.1630824 2.3538868 2.2124956 2.2776563 2.2203805 2.227797 2.1855636 2.1931787 2.4244394 2.183457 2.2767742 2.3496406 2.249695
0.124124125 2.2501156 2.2189875 2.1750531 2.3492603 2.2023885 2.2598114 2.1752613 2.3504062 2.240864 2.1583512 2.1929438 2.1932223 2.4311953 2.2323549 2.2090337 2.2498713 2.2301652 2.1789372 2.4468472 2.228203 2.1785767 2.4500234 2.1759076 2.2216074 2.3538983 2.2356203 2.223124 2.1955268 2.2250476 2.4300537 2.1899598 2.4302497 2.1743474 2.2260947 2.4459481 2.2288494 2.441484 2.1753948 2.3678546 2.225608 2.2911448 2.23325 2.240616 2.1979957 2.2059848 2.439588 2.1959705 2.290239 2.3636496 2.263055
0.12512513 2.2633264 2.2315638 2.1873064 2.3628585 2.2148786 2.2730913 2.1874974 2.3640046 2.2536 2.170556 2.2056472 2.2056684 2.446192 2.2453487 2.2217267 2.2631168 2.2431257 2.191268 2.46193 2.24102 2.190906 2.4651709 2.1881378 2.2342293 2.3677025 2.248598 2.2357497 2.2079062 2.238093 2.4449956 2.202391 2.4451814 2.1866167 2.239023 2.4611115 2.2416635 2.4565506 2.1876812 2.381783 2.238694 2.3045993 2.246087 2.253404 2.2104 2.2187674 2.4546943 2.208455 2.3036711 2.377618 2.276389
0.12612613 2.2765095 2.2441082 2.1995306 2.3764186 2.2273417 2.2863433 2.199708 2.3775673 2.266302 2.1827364 2.2183247 2.218084 2.4611418 2.2583103 2.2343867 2.276335 2.256054 2.203574 2.4769666 2.2538052 2.2032092 2.4802737 2.2003396 2.2468228 2.3814683 2.2615502 2.24835 2.2202568 2.2511094 2.4598904 2.214796 2.4600673 2.1988566 2.2519255 2.4762316 2.2544441 2.4715726 2.1999393 2.3956707 2.251751 2.3180187 2.2588909 2.266159 2.2227747 2.2315233 2.4697545 2.2209094 2.317068 2.391546 2.2896936
0.12712713 2.2896624 2.2566226 2.2117255 2.3899424 2.2397768 2.299565 2.2118888 2.3910918 2.2789717 2.1948898 2.2309742 2.2304697 2.4760454 2.2712388 2.2470148 2.2895212 2.2689512 2.2158537 2.4919553 2.2665546 2.2154863 2.4953296 2.212512 2.2593868 2.395193 2.2744727 2.2609203 2.2325773 2.264096 2.4747372 2.2271757 2.4749048 2.211068 2.2647984 2.4913049 2.2671897 2.4865468 2.2121668 2.4095166 2.2647774 2.3314016 2.2716608 2.27888 2.2351186 2.2442505 2.484768 2.233332 2.3304281 2.405431 2.302968
0.12812813 2.302783 2.2691026 2.2238896 2.4034278 2.2521834 2.3127549 2.2240398 2.4045782 2.2916057 2.2070155 2.2435944 2.2428224 2.490897 2.2841322 2.2596095 2.302676 2.281813 2.2281036 2.5068953 2.2792683 2.2277334 2.510335 2.2246532 2.2719202 2.4088764 2.2873645 2.2734594 2.2448657 2.2770488 2.489535 2.2395265 2.4896922 2.2232473 2.2776413 2.5063295 2.2799006 2.5014715 2.224363 2.4233189 2.277771 2.3447454 2.284392 2.291564 2.2474294 2.2569492 2.4997334 2.245722 2.3437507 2.4192727 2.31621
0.12912913 2.3158696 2.281547 2.2360203 2.4168713 2.2645586 2.3259106 2.236158 2.4180229 2.3042037 2.2191122 2.256183 2.2551396 2.5056956 2.2969885 2.2721665 2.3157966 2.2946389 2.240324 2.5217814 2.2919447 2.2399514 2.5252895 2.2367616 2.284422 2.4225168 2.3002255 2.2859683 2.2571204 2.2899692 2.5042794 2.2518477 2.5044267 2.2353942 2.290453 2.5213034 2.2925723 2.5163448 2.2365282 2.4370759 2.2907298 2.3580503 2.2970855 2.3042126 2.2597063 2.2696152 2.5146468 2.2580771 2.3570333 2.433068 2.3294184
0.13013013 2.3289208 2.2939544 2.248116 2.4302716 2.276902 2.3390317 2.2482438 2.431426 2.3167639 2.2311776 2.2687387 2.267422 2.5204415 2.3098066 2.2846875 2.3288815 2.307427 2.252513 2.536615 2.3045807 2.252137 2.540192 2.248836 2.2968898 2.4361117 2.3130527 2.2984443 2.26934 2.3028545 2.5189705 2.264139 2.5191078 2.2475061 2.3032308 2.536224 2.3052053 2.5311658 2.248657 2.4507868 2.3036525 2.3713126 2.3097403 2.3168223 2.2719474 2.2822492 2.5295084 2.2703958 2.3702753 2.4468162 2.3425913
0.13113113 2.3419342 2.3063245 2.2601767 2.443631 2.289211 2.3521147 2.260294 2.4447856 2.3292851 2.2432108 2.2812595 2.2796655 2.5351298 2.3225846 2.297169 2.3419285 2.3201766 2.2646692 2.5513928 2.317177 2.264289 2.5550392 2.2608745 2.3093216 2.4496598 2.3258429 2.3108842 2.2815228 2.3157015 2.5336041 2.2763965 2.5337322 2.2595842 2.3159735 2.5510912 2.3177974 2.5459313 2.26075 2.4644494 2.3165364 2.3845336 2.3223522 2.32939 2.284153 2.2948477 2.5443134 2.2826774 2.383474 2.4605162 2.3557258
0.13213213 2.354909 2.318655 2.2722 2.4569438 2.301484 2.3651593 2.2723062 2.4581015 2.341765 2.2552078 2.2937446 2.2918704 2.5497594 2.3353229 2.3096104 2.3549364 2.332886 2.2767904 2.5661123 2.3297315 2.2764058 2.5698295 2.2728753 2.3217187 2.463161 2.3385973 2.3232884 2.293668 2.328509 2.548181 2.288621 2.5482996 2.271623 2.3286798 2.5659013 2.3303473 2.5606391 2.2728064 2.4780622 2.329382 2.3977087 2.334923 2.341918 2.2963176 2.3074095 2.5590615 2.2949193 2.396629 2.474166 2.3688207
0.13313313 2.3678432 2.3309448 2.284186 2.4702113 2.3137205 2.3781626 2.2842824 2.4713705 2.3542037 2.2671711 2.3061907 2.3040366 2.5643291 2.3480165 2.32201 2.3679028 2.3455532 2.2888744 2.5807738 2.3422415 2.2884874 2.584561 2.284839 2.3340771 2.4766133 2.3513134 2.3356547 2.3057745 2.3412771 2.5626984 2.3008099 2.5628068 2.283623 2.3413472 2.5806534 2.342854 2.5752892 2.284823 2.491625 2.3421848 2.4108388 2.3474498 2.3544018 2.3084443 2.3199334 2.5737503 2.3071208 2.409738 2.4877653 2.381875
0.13413413 2.3807352 2.3431923 2.296131 2.4834309 2.3259194 2.3911242 2.2962196 2.4845917 2.366598 2.2790973 2.3185985 2.3161612 2.5788372 2.360667 2.3343668 2.3808262 2.3581774 2.3009222 2.5953732 2.3547084 2.3005297 2.5992315 2.2967625 2.3463953 2.4900138 2.363989 2.347981 2.3178399 2.3540027 2.5771523 2.3129616 2.5772524 2.2955832 2.353975 2.5953455 2.3553154 2.5898778 2.2968001 2.505135 2.3549464 2.4239213 2.3599298 2.366842 2.3205285 2.3324175 2.58838 2.31928 2.4228008 2.5013108 2.394887
0.13513513 2.3935835 2.3553967 2.3080347 2.4966006 2.3380775 2.4040418 2.3081148 2.4977643 2.3789477 2.2909849 2.3309646 2.3282413 2.5932803 2.373272 2.3466797 2.393707 2.370757 2.3129303 2.6099107 2.367127 2.312535 2.6138406 2.3086448 2.3586733 2.5033634 2.3766232 2.360268 2.3298633 2.3666828 2.5915446 2.3250742 2.5916345 2.3075032 2.3665614 2.6099746 2.3677306 2.6044044 2.3087344 2.5185924 2.3676622 2.4369552 2.3723648 2.3792365 2.3325713 2.3448613 2.6029468 2.3313951 2.435815 2.514802 2.4078546
0.13613613 2.4063866 2.3675551 2.319896 2.5097213 2.350195 2.4169152 2.319969 2.510887 2.391251 2.3028321 2.3432884 2.3402774 2.6076581 2.385829 2.3589456 2.406541 2.3832903 2.324899 2.6243842 2.3794997 2.3244987 2.6283858 2.3204849 2.3709083 2.5166595 2.3892138 2.3725114 2.341843 2.3793187 2.605871 2.3371491 2.6059515 2.319379 2.3791049 2.6245408 2.3800986 2.618867 2.320627 2.5319953 2.380331 2.449939 2.3847506 2.3915844 2.3445694 2.357262 2.6174486 2.343466 2.4487782 2.528238 2.4207776
0.13713713 2.4191422 2.3796685 2.3317127 2.52279 2.3622687 2.42974 2.3317792 2.5239573 2.4035082 2.3146386 2.3555672 2.3522687 2.621969 2.3983386 2.3711665 2.419328 2.395777 2.3368247 2.6387908 2.3918228 2.33642 2.642866 2.33228 2.3831005 2.5299015 2.401761 2.3847122 2.3537774 2.3919058 2.620131 2.3491821 2.6202028 2.3312109 2.391603 2.639041 2.392417 2.6332636 2.3324742 2.5453403 2.3929522 2.4628701 2.3970883 2.403884 2.356522 2.3696172 2.6318848 2.355491 2.4616916 2.5416167 2.4336517
0.13813815 2.4318502 2.3917346 2.3434854 2.535807 2.3742998 2.4425175 2.3435445 2.5369756 2.4157164 2.3264008 2.3678014 2.3642128 2.6362104 2.410798 2.383338 2.4320655 2.4082136 2.3487072 2.6531293 2.4040966 2.348299 2.6572783 2.3440304 2.3952465 2.5430875 2.414261 2.3968687 2.3656669 2.404447 2.6343234 2.3611727 2.6343858 2.342998 2.4040563 2.653475 2.4046865 2.6475937 2.3442762 2.5586302 2.4055257 2.4757507 2.4093735 2.4161334 2.3684297 2.381928 2.646253 2.367468 2.4745522 2.5549378 2.446478
0.13913915 2.4445076 2.403752 2.3552105 2.5487695 2.3862853 2.455245 2.3552642 2.5499399 2.4278736 2.3381214 2.379989 2.376108 2.6503818 2.4232063 2.39546 2.4447527 2.4206007 2.3605456 2.6674 2.4163177 2.3601325 2.671623 2.355735 2.4073474 2.5562158 2.4267151 2.4089782 2.3775094 2.416936 2.6484451 2.3731194 2.6484978 2.3547382 2.4164615 2.6678395 2.416904 2.6618538 2.356031 2.5718591 2.418046 2.4885747 2.4216075 2.4283335 2.3802884 2.394193 2.660552 2.379396 2.4873579 2.5681994 2.4592538
0.14014015 2.4571147 2.4157186 2.3668888 2.5616758 2.3982239 2.4679215 2.3669367 2.5628495 2.4399803 2.3497953 2.3921275 2.387954 2.6644804 2.4355626 2.4075313 2.4573874 2.4329367 2.372339 2.6815994 2.428488 2.37192 2.6858966 2.3673916 2.4194005 2.569286 2.4391181 2.4210405 2.389302 2.429375 2.662495 2.3850224 2.6625397 2.3664298 2.4288175 2.6821342 2.4290688 2.6760445 2.3677375 2.58503 2.4305148 2.5013442 2.4337885 2.4404807 2.392098 2.4064074 2.674781 2.3912747 2.5001101 2.5814002 2.4719777
0.14114115 2.4696681 2.427635 2.3785172 2.5745256 2.4101136 2.4805448 2.3785608 2.5757008 2.4520347 2.361423 2.4042156 2.3997498 2.6785054 2.4478657 2.4195504 2.4699702 2.4452202 2.3840835 2.6957257 2.4406042 2.3836603 2.7000973 2.3789985 2.4314044 2.5822954 2.4514723 2.4330547 2.401047 2.4417596 2.6764727 2.3968778 2.6765087 2.3780713 2.4411237 2.6963573 2.4411795 2.6901634 2.3793943 2.5981379 2.4429297 2.5140574 2.445915 2.452575 2.4038572 2.4185731 2.6889377 2.4031017 2.5128043 2.5945385 2.4846485
0.14214215 2.4821658 2.4394991 2.390096 2.5873182 2.4219553 2.493114 2.3901348 2.5884967 2.4640367 2.373002 2.416254 2.4114935 2.6924546 2.460113 2.4315164 2.482498 2.4574494 2.3957815 2.7097795 2.4526649 2.3953528 2.7142255 2.390557 2.4433582 2.595245 2.463775 2.445019 2.4127405 2.4540906 2.6903753 2.408687 2.690403 2.3896632 2.453378 2.7105076 2.4532366 2.704208 2.3910005 2.6111848 2.4552894 2.5267112 2.4579868 2.4646153 2.4155664 2.430687 2.7030196 2.414876 2.525441 2.607614 2.497265
0.14314315 2.4946105 2.4513094 2.4016228 2.6000507 2.4337473 2.5056286 2.4016578 2.6012325 2.4759827 2.3845332 2.4282389 2.423184 2.7063284 2.4723048 2.4434283 2.4949684 2.469624 2.4074304 2.7237577 2.4646697 2.4069955 2.7282798 2.402063 2.4552627 2.608132 2.4760232 2.456932 2.4243813 2.4663663 2.7042027 2.4204469 2.704222 2.401204 2.4655807 2.7245812 2.4652364 2.7181773 2.4025548 2.6241677 2.4675925 2.5393074 2.470001 2.4766011 2.4272218 2.4427485 2.717027 2.4265969 2.53802 2.6206248 2.5098248
0.14414415 2.5069983 2.463066 2.4130979 2.6127245 2.4454868 2.5180852 2.413129 2.613908 2.4878733 2.3960137 2.4401705 2.4348202 2.720123 2.4844398 2.455284 2.507383 2.4817426 2.4190261 2.7376597 2.476618 2.418587 2.742257 2.4135165 2.4671125 2.6209555 2.488219 2.4687924 2.435969 2.4785833 2.7179537 2.4321568 2.7179637 2.412692 2.4777281 2.73858 2.4771795 2.732071 2.4140565 2.6370864 2.4798377 2.551842 2.4819586 2.4885297 2.4388237 2.4547567 2.7309566 2.4382627 2.5505378 2.6335711 2.5223272
0.14514515 2.5193272 2.474767 2.424519 2.6253364 2.4571743 2.5304842 2.424547 2.6265228 2.499709 2.4074419 2.4520462 2.4464014 2.7338378 2.4965155 2.467084 2.519738 2.4938033 2.430571 2.7514834 2.4885087 2.4301271 2.756158 2.4249177 2.4789102 2.6337152 2.5003593 2.4806 2.4475026 2.4907439 2.7316248 2.4438164 2.7316275 2.4241247 2.4898212 2.7525003 2.4890645 2.7458878 2.4255028 2.6499393 2.4920232 2.5643165 2.4938557 2.5004015 2.4503713 2.46671 2.7448092 2.4498718 2.5629952 2.6464489 2.5347714
0.14614615 2.531597 2.4864106 2.4358861 2.637886 2.4688072 2.5428243 2.435911 2.639075 2.5114856 2.4188185 2.4638674 2.457926 2.7474732 2.5085313 2.478826 2.5320327 2.5058064 2.4420636 2.76523 2.5003393 2.441613 2.7699792 2.4362621 2.4906538 2.6464093 2.5124424 2.492354 2.4589806 2.5028446 2.7452166 2.4554229 2.7452116 2.435503 2.5018556 2.7663414 2.5008905 2.7596245 2.4368947 2.662725 2.5041485 2.576728 2.5056942 2.5122137 2.461863 2.4786067 2.7585812 2.4614246 2.5753896 2.65926 2.5471566
0.14714715 2.5438063 2.4979973 2.4471967 2.6503718 2.480386 2.5551035 2.4472184 2.651564 2.5232027 2.4301407 2.4756286 2.4693937 2.7610257 2.520488 2.4905097 2.5442665 2.5177484 2.4535012 2.7788944 2.5121093 2.453045 2.7837212 2.4475532 2.5023406 2.6590364 2.5244684 2.5040505 2.470403 2.5148833 2.758727 2.4669764 2.7587144 2.4468255 2.5138338 2.7801044 2.5126557 2.7732818 2.44823 2.6754432 2.516211 2.5890741 2.5174716 2.5239666 2.4732974 2.4904454 2.7722738 2.4729183 2.5877206 2.6720026 2.5594795
0.14814815 2.5559545 2.5095258 2.4584513 2.6627944 2.491909 2.567321 2.4584715 2.663989 2.5348613 2.4414086 2.4873335 2.480803 2.7744942 2.5323822 2.5021338 2.556438 2.529632 2.4648836 2.7924771 2.5238173 2.4644217 2.7973819 2.4587867 2.5139704 2.671596 2.536435 2.5156898 2.4817677 2.5268607 2.772156 2.4784749 2.7721348 2.4580917 2.525754 2.7937834 2.5243602 2.786858 2.4595077 2.6880925 2.5282102 2.6013567 2.529187 2.5356596 2.4846752 2.502226 2.785883 2.4843545 2.599988 2.6846752 2.5717402
0.14914915 2.5680385 2.5209944 2.4696474 2.6751494 2.503374 2.5794752 2.4696653 2.6763473 2.5464597 2.4526207 2.4989777 2.492152 2.7878797 2.544214 2.5136967 2.5685456 2.5414515 2.4762106 2.8059788 2.5354662 2.4757428 2.8109598 2.4699628 2.5255418 2.6840873 2.5483413 2.5272732 2.4930742 2.538775 2.7855008 2.4899192 2.7854726 2.469298 2.5376115 2.80738 2.536002 2.8003511 2.4707267 2.7006724 2.5401473 2.613573 2.5408401 2.5472922 2.495993 2.513947 2.7994096 2.4957304 2.612189 2.6972766 2.5839372
0.15015015 2.5800593 2.5324023 2.4807863 2.6874382 2.5147812 2.5915654 2.480802 2.6886396 2.5579956 2.4637759 2.5105615 2.5034416 2.8011782 2.5559826 2.5251973 2.580588 2.5532084 2.48748 2.819396 2.5470493 2.4870057 2.8244548 2.4810808 2.5370574 2.6965086 2.560187 2.538797 2.504322 2.5506253 2.798761 2.5013049 2.7987268 2.4804456 2.5494094 2.820894 2.5475802 2.8137612 2.4818869 2.7131805 2.5520175 2.625722 2.552429 2.558862 2.5072517 2.525606 2.8128517 2.507044 2.6243231 2.709806 2.5960703
0.15115115 2.5920136 2.5437498 2.491863 2.69966 2.5261297 2.6035917 2.4918787 2.700865 2.5694683 2.4748726 2.5220833 2.5146685 2.8143907 2.5676851 2.536637 2.5925646 2.5649025 2.4986906 2.832728 2.55857 2.4982107 2.837863 2.4921389 2.5485103 2.7088587 2.5719688 2.5502613 2.5155091 2.562411 2.8119361 2.512634 2.8118942 2.4915338 2.5611446 2.8343222 2.5590944 2.827086 2.4929862 2.7256165 2.5638213 2.6378033 2.5639532 2.570368 2.5184488 2.5372047 2.8262084 2.5182958 2.6363897 2.7222629 2.608137
0.15215215 2.6039038 2.5550334 2.502881 2.7118134 2.5374177 2.6155508 2.5028949 2.7130215 2.5808778 2.4859107 2.5335422 2.5258338 2.827515 2.5793211 2.5480134 2.6044743 2.5765326 2.5098414 2.8459744 2.5700252 2.5093553 2.8511872 2.5031362 2.559904 2.7211375 2.5836887 2.5616636 2.5266345 2.57413 2.8250246 2.5239046 2.824976 2.5025604 2.5728157 2.847664 2.5705442 2.8403242 2.504024 2.7379806 2.5755577 2.6498158 2.575411 2.58181 2.5295844 2.5487392 2.8394773 2.5294843 2.6483874 2.7346454 2.6201358
0.15315315 2.6157258 2.5662541 2.513837 2.723897 2.5486445 2.6274421 2.5138493 2.725108 2.5922244 2.4968886 2.544937 2.536936 2.8405502 2.590892 2.5593233 2.6163158 2.5880954 2.5209327 2.8591332 2.5814145 2.5204406 2.8644247 2.5140712 2.571235 2.7333431 2.5953438 2.5730054 2.5376992 2.5857797 2.8380246 2.535114 2.8379693 2.513524 2.5844228 2.8609166 2.5819283 2.853477 2.5149996 2.7502692 2.5872247 2.6617584 2.5868044 2.5931869 2.5406578 2.5602102 2.8526592 2.540609 2.660316 2.7469537 2.6320672
0.15415415 2.6274788 2.5774114 2.5247312 2.73591 2.5598097 2.6392655 2.5247424 2.7371247 2.6035051 2.5078063 2.5562658 2.547974 2.8534951 2.6023955 2.570569 2.6280885 2.5995927 2.531963 2.8722053 2.5927374 2.5314636 2.8775735 2.5249455 2.582505 2.7454762 2.6069326 2.5842845 2.548699 2.5973625 2.8509367 2.5462635 2.8508763 2.5244267 2.5959642 2.8740835 2.5932453 2.8665411 2.5259118 2.762485 2.5988233 2.673629 2.598129 2.604499 2.551668 2.571617 2.8657522 2.5516686 2.6721735 2.759187 2.6439302
0.15515515 2.6391628 2.588504 2.535561 2.7478514 2.5709121 2.6510198 2.5355718 2.74907 2.6147199 2.5186615 2.56753 2.5589483 2.8663497 2.613829 2.5817485 2.63979 2.6110218 2.5429306 2.8851874 2.6039922 2.5424256 2.890634 2.5357554 2.5937092 2.757533 2.6184564 2.5954998 2.5596368 2.6088758 2.8637593 2.5573514 2.8636918 2.5352645 2.6074395 2.8871605 2.604494 2.8795164 2.53676 2.7746232 2.6103492 2.6854286 2.609385 2.6157427 2.5626132 2.5829566 2.8787549 2.5626633 2.6839595 2.7713423 2.6557233
0.15615615 2.650777 2.5995307 2.5463266 2.7597203 2.5819502 2.662704 2.5463378 2.7609425 2.6258674 2.5294542 2.5787265 2.5698555 2.8791127 2.625194 2.5928602 2.6514199 2.6223826 2.553835 2.8980808 2.6151786 2.5533237 2.903604 2.5465026 2.6048498 2.7695167 2.6299121 2.6066504 2.570509 2.620318 2.8764908 2.5683758 2.876417 2.546037 2.618847 2.900146 2.6156754 2.8924017 2.5475433 2.786686 2.6218042 2.6971555 2.6205735 2.6269207 2.5734944 2.5942295 2.8916676 2.5735912 2.6956737 2.783422 2.6674452
0.15715715 2.6623194 2.6104894 2.5570292 2.7715163 2.5929234 2.6743157 2.5570395 2.7727413 2.636948 2.5401845 2.5898564 2.580696 2.8917832 2.6364882 2.6039064 2.662979 2.633674 2.5646763 2.9108822 2.6262972 2.564158 2.9164839 2.5571845 2.6159244 2.7814229 2.6413004 2.6177359 2.5813165 2.6316895 2.8891306 2.5793371 2.8890522 2.556745 2.630187 2.9130416 2.626788 2.9051957 2.558261 2.7986722 2.6331875 2.708808 2.631692 2.6380296 2.584309 2.6054342 2.9044883 2.5844507 2.707314 2.7954214 2.6790934
0.15815815 2.6737905 2.6213818 2.5676641 2.7832372 2.6038313 2.6858566 2.567675 2.784467 2.6479604 2.5508492 2.6009157 2.591469 2.9043586 2.6477122 2.6148818 2.674465 2.6448953 2.575452 2.923593 2.637344 2.5749273 2.929272 2.5678012 2.626935 2.7932515 2.6526191 2.6287556 2.5920575 2.6429884 2.9016778 2.5902333 2.9015944 2.5673873 2.6414573 2.925843 2.6378298 2.9178984 2.5689123 2.8105793 2.6444972 2.7203865 2.6427388 2.6490693 2.5950582 2.61657 2.9172163 2.5952427 2.7188797 2.807342 2.6906703
0.15915915 2.685187 2.6322067 2.5782332 2.7948842 2.6146734 2.6973236 2.5782442 2.796118 2.6589034 2.5614495 2.6119063 2.602175 2.916842 2.6588635 2.6257894 2.6858764 2.6560462 2.5861633 2.9362113 2.6483223 2.585631 2.9419677 2.5783503 2.6378772 2.8050036 2.6638672 2.6397078 2.6027308 2.6542146 2.9141338 2.601065 2.9140453 2.5779614 2.652657 2.9385533 2.648801 2.9305086 2.5794961 2.822408 2.6557317 2.73189 2.6537158 2.6600404 2.6057384 2.6276376 2.929851 2.605966 2.7303705 2.819184 2.702173
0.16016015 2.6965113 2.642962 2.5887358 2.806455 2.6254478 2.7087166 2.5887463 2.807692 2.6697764 2.5719833 2.6228268 2.6128125 2.9292278 2.6699426 2.6366262 2.6972134 2.6671247 2.596807 2.948736 2.659229 2.5962682 2.9545684 2.5888336 2.6487522 2.816676 2.6750445 2.6505926 2.6133375 2.665367 2.9264953 2.6118293 2.9264016 2.5884693 2.663786 2.951169 2.6597013 2.9430265 2.5900114 2.834156 2.6668913 2.7433174 2.6646209 2.6709418 2.6163511 2.638633 2.9423914 2.6166198 2.7417865 2.8309448 2.7136006
0.16116115 2.7077599 2.6536484 2.59917 2.8179488 2.636155 2.720035 2.5991812 2.8191905 2.6805792 2.582451 2.6336756 2.6233785 2.94152 2.680948 2.6473923 2.7084758 2.6781318 2.6073844 2.9611673 2.6700633 2.6068387 2.9670775 2.599248 2.659559 2.8282695 2.6861503 2.6614087 2.623876 2.6764443 2.938762 2.6225274 2.9386632 2.598907 2.6748428 2.96369 2.6705303 2.95545 2.6004581 2.8458252 2.6779757 2.7546673 2.675454 2.6817706 2.626895 2.6495585 2.954837 2.6272025 2.7531254 2.8426232 2.7249527
0.16216215 2.718934 2.6642644 2.6095352 2.8293655 2.6467931 2.7312777 2.609547 2.830611 2.6913118 2.5928502 2.6444528 2.6338756 2.953714 2.6918788 2.6580877 2.71966 2.6890643 2.6178942 2.9735034 2.6808248 2.6173415 2.9794905 2.6095946 2.6702967 2.8397815 2.6971834 2.672155 2.634345 2.687446 2.9509335 2.633156 2.9508307 2.6092763 2.6858275 2.9761155 2.6812866 2.9677782 2.6108353 2.8574111 2.6889825 2.7659404 2.6862125 2.6925275 2.6373694 2.6604106 2.967186 2.6377144 2.7643871 2.8542206 2.736229
0.16316317 2.7300324 2.67481 2.619831 2.8407037 2.6573622 2.742444 2.6198452 2.8419533 2.7019727 2.603182 2.6551569 2.6443017 2.9658124 2.7027352 2.6687102 2.730767 2.699923 2.6283348 2.9857454 2.6915138 2.6277754 2.9918087 2.6198726 2.6809635 2.8512144 2.708144 2.682832 2.6447442 2.6983716 2.9630084 2.6437175 2.962902 2.6195755 2.696739 2.988445 2.6919692 2.9800112 2.621143 2.8689165 2.6999118 2.7771354 2.6968992 2.7032132 2.6477737 2.671192 2.979439 2.648155 2.775571 2.8657358 2.747428
0.16416417 2.7410526 2.6852841 2.630058 2.8519633 2.6678615 2.7535334 2.6300724 2.8532174 2.7125595 2.613445 2.6657877 2.6546566 2.977812 2.713517 2.67926 2.7417972 2.710708 2.6387067 2.99789 2.7021291 2.6381392 3.0040293 2.63008 2.6915617 2.8625646 2.7190297 2.6934397 2.6550732 2.7092202 2.9749875 2.6542082 2.9748778 2.629804 2.7075768 3.0006769 2.7025778 2.9921494 2.6313796 2.8803394 2.7107627 2.7882507 2.7075102 2.7138267 2.6581066 2.6818979 2.9915955 2.6585233 2.7866762 2.8771675 2.7585483
0.16516517 2.751995 2.695686 2.6402142 2.8631442 2.6782894 2.7645452 2.6402292 2.8644016 2.7230747 2.6236396 2.676344 2.6649384 2.9897118 2.724221 2.6897376 2.7527475 2.721417 2.649007 3.0099382 2.7126696 2.6484337 3.0161548 2.640217 2.7020876 2.8738332 2.7298415 2.7039733 2.665331 2.7199917 2.9868696 2.6646287 2.9867556 2.6399617 2.7183397 3.012812 2.7131116 3.004189 2.6415439 2.8916774 2.721534 2.7992868 2.718046 2.7243655 2.6683698 2.69253 3.0036535 2.6688178 2.7977014 2.8885133 2.7695913
0.16616617 2.7628596 2.7060158 2.6502988 2.8742433 2.6886466 2.775478 2.6503155 2.8755054 2.7335181 2.6337621 2.6868265 2.6751482 3.0015144 2.7348485 2.7001398 2.76362 2.7320502 2.6592388 3.0218894 2.7231352 2.6586587 3.0281823 2.6502833 2.712541 2.8850176 2.7405784 2.7144372 2.6755178 2.7306838 2.998654 2.674979 2.998537 2.6500485 2.7290263 3.0248482 2.72357 3.0161324 2.6516352 2.902933 2.7322268 2.8102422 2.728508 2.7348313 2.678559 2.7030878 3.0156124 2.6790402 2.808647 2.8997767 2.7805536
0.16716717 2.7736447 2.7162724 2.660311 2.8852618 2.698932 2.7863317 2.6603293 2.8865287 2.7438862 2.6438155 2.6972337 2.6852844 3.0132165 2.7453995 2.7104688 2.774412 2.7426076 2.6694 3.033743 2.7335267 2.668811 3.0401115 2.6602786 2.722923 2.8961196 2.7512383 2.7248278 2.6856325 2.741298 3.0103397 2.6852565 3.0102198 2.6600618 2.7396374 3.0367863 2.733955 3.0279775 2.6616564 2.9141035 2.7428386 2.8211176 2.738893 2.745221 2.6886775 2.71357 3.0274734 2.6891878 2.8195121 2.9109528 2.7914364
0.16816817 2.7843504 2.7264555 2.6702523 2.896199 2.7091436 2.7971067 2.6702712 2.8974702 2.7541795 2.653796 2.7075634 2.6953464 3.0248182 2.755872 2.720722 2.7851217 2.7530866 2.6794875 3.0454984 2.7438397 2.6788924 3.051943 2.6702008 2.7332315 2.9071364 2.761822 2.7351463 2.6956747 2.7518325 3.021927 2.6954632 3.0218043 2.6700022 2.7501712 3.0486245 2.744263 3.0397243 2.6716032 2.92519 2.753369 2.8319106 2.7492018 2.7555375 2.6987224 2.7239766 3.0392346 2.6992607 2.8302956 2.922044 2.802238
0.16916917 2.7949755 2.7365634 2.680119 2.9070532 2.7192829 2.8078003 2.680141 2.9083295 2.7643974 2.6637053 2.717818 2.705335 3.0363204 2.7662666 2.7309 2.7957506 2.763487 2.6895037 3.0571547 2.7540786 2.6889012 3.0636747 2.6800508 2.7434669 2.9180696 2.7723274 2.7453892 2.705643 2.7622862 3.0334156 2.7055948 3.0332904 2.6798701 2.7606285 3.0603633 2.754494 3.0513718 2.6814768 2.9361901 2.7638197 2.8426201 2.7594328 2.7657769 2.7086928 2.7343051 3.050896 2.7092583 2.8409967 2.9330482 2.8129587
0.17017017 2.8055208 2.746598 2.6899145 2.917825 2.7293494 2.8184128 2.6899374 2.9191053 2.77454 2.6735425 2.7279942 2.715249 3.0477216 2.7765813 2.7410023 2.8062985 2.773811 2.6994472 3.068712 2.764239 2.6988373 3.075306 2.6898277 2.7536278 2.9289172 2.7827551 2.7555578 2.7155378 2.7726598 3.0448046 2.715654 3.0446775 2.6896634 2.7710073 3.0720012 2.764649 3.0629206 2.6912756 2.9471035 2.774187 2.853249 2.769587 2.7759407 2.718591 2.7445567 3.0624557 2.7191808 2.8516154 2.9439657 2.8235981
0.17117117 2.8159845 2.7565567 2.6996353 2.9285133 2.7393405 2.8289433 2.6996589 2.929797 2.784607 2.6833057 2.7380931 2.7250867 3.0590203 2.7868156 2.7510273 2.8167636 2.7840555 2.7093167 3.0801697 2.7743225 2.708699 3.0868382 2.6995316 2.7637143 2.939678 2.7931044 2.7656527 2.725358 2.782952 3.0560918 2.7256386 3.0559642 2.699382 2.7813075 3.0835392 2.774726 3.074369 2.701 2.9579303 2.784472 2.8637946 2.7796626 2.786029 2.728413 2.7547302 3.073914 2.7290266 2.8621514 2.9547963 2.8341544
0.17217217 2.8263645 2.7664404 2.709281 2.9391174 2.7492573 2.8393924 2.7093072 2.9404066 2.7945967 2.6929967 2.7481136 2.7348487 3.0702174 2.7969704 2.760975 2.8271465 2.7942212 2.7191124 3.0915263 2.784328 2.718489 3.098269 2.7091603 2.7737253 2.950353 2.8033755 2.7756724 2.7351043 2.7931626 3.0672805 2.735548 3.0671506 2.709026 2.7915287 3.0949752 2.7847252 3.0857172 2.710649 2.9686713 2.794673 2.874255 2.7896602 2.7960403 2.7381604 2.764826 3.0852723 2.7387962 2.8726046 2.965538 2.8446279
0.17317317 2.8366635 2.776248 2.7188537 2.9496362 2.7590995 2.8497572 2.718881 2.95093 2.8045115 2.7026129 2.7580547 2.7445354 3.0813122 2.8070443 2.7708461 2.8374453 2.8043063 2.728834 3.102784 2.7942553 2.728202 3.1095986 2.7187157 2.7836611 2.9609404 2.8135674 2.785616 2.7447762 2.8032913 3.0783682 2.7453825 3.0782363 2.7185953 2.8016706 3.106309 2.7946455 3.0969648 2.720222 2.979322 2.8047912 2.884632 2.79958 2.8059735 2.7478318 2.774843 3.0965295 2.7484891 2.8829744 2.9761925 2.8550174
0.17417417 2.846881 2.7859786 2.72835 2.960071 2.7688653 2.8600411 2.7283802 2.9613695 2.814348 2.712155 2.7679172 2.7541435 3.0923054 2.8170376 2.7806394 2.8476596 2.8143108 2.7384815 3.113939 2.8041039 2.73784 3.1208284 2.7281942 2.7935205 2.9714417 2.823678 2.795483 2.754372 2.813337 3.0893545 2.7551403 3.089223 2.7280877 2.811732 3.1175401 2.8044882 3.1081119 2.729719 2.9898872 2.814825 2.8949246 2.8094199 2.81583 2.757429 2.7847798 3.1076832 2.758104 2.893259 2.986757 2.8653233
0.17517518 2.8570125 2.7956324 2.737771 2.97042 2.7785554 2.8702404 2.737803 2.971723 2.8241067 2.7216222 2.7777014 2.7636757 3.1031942 2.8269498 2.7903538 2.8577898 2.8242357 2.748052 3.1249943 2.8138735 2.747405 3.131956 2.7375996 2.8033025 2.9818542 2.8337085 2.8052738 2.7638922 2.8232996 3.1002395 2.764822 3.1001067 2.7375052 2.821714 3.1286707 2.8142517 3.1191566 2.73914 3.0003624 2.824775 2.9051316 2.8191807 2.825607 2.7669487 2.7946374 3.1187334 2.7676408 2.903457 2.997232 2.8755443
0.17617618 2.8670611 2.8052092 2.7471163 2.9806828 2.7881691 2.8803556 2.747151 2.98199 2.8337872 2.7310135 2.7874043 2.7731311 3.1139815 2.83678 2.7999907 2.8678353 2.834079 2.7575474 3.1359468 2.8235643 2.756892 3.1429815 2.7469273 2.8130085 2.992179 2.8436587 2.8149877 2.7733355 2.8331785 3.1110222 2.774425 3.1108894 2.746845 2.831613 3.1396976 2.823936 3.1301007 2.748484 3.0107484 2.83464 2.9152536 2.8288615 2.835307 2.7763927 2.8044143 3.129682 2.7771006 2.9135725 3.0076182 2.885681
0.17717718 2.8770256 2.814708 2.7563856 2.990858 2.7977052 2.890387 2.7564218 2.9921706 2.8433897 2.7403312 2.7970269 2.7825081 3.124665 2.8465278 2.8095481 2.8777947 2.8438416 2.7669668 3.1467986 2.833176 2.7663038 3.1539052 2.7561796 2.822637 3.0024154 2.8535266 2.8246222 2.7827027 2.842974 3.1217046 2.7839532 3.12157 2.7561076 2.841433 3.1506212 2.8335404 3.1409419 2.7577512 3.0210452 2.844419 2.9252887 2.8384619 2.844927 2.785759 2.8141105 3.1405275 2.7864811 2.9235997 3.0179133 2.8957307
0.17817818 2.8869057 2.824129 2.7655766 3.0009475 2.8071642 2.900332 2.7656162 3.0022645 2.8529146 2.74957 2.8065674 2.7918055 3.135244 2.8561926 2.8190255 2.887669 2.8535202 2.7763104 3.1575475 2.8427076 2.775639 3.164725 2.7653565 2.8321874 3.0125608 2.8633122 2.8341799 2.7919927 2.8526838 3.1322837 2.7934 3.13215 2.7652938 2.8511693 3.1614413 2.8430638 3.1516807 2.7669394 3.0312526 2.8541133 2.935238 2.8479822 2.8544683 2.795048 2.8237262 3.151269 2.7957819 2.9335427 3.02812 2.905696
0.17917918 2.896701 2.833473 2.774692 3.010949 2.8165448 2.9101932 2.774734 3.0122714 2.862359 2.7587333 2.8160272 2.801026 3.14572 2.8657758 2.828424 2.8974578 2.8631177 2.7855747 3.168194 2.8521576 2.7848983 3.1754425 2.7744546 2.8416603 3.022619 2.8730168 2.84366 2.8012044 2.8623104 3.1427603 2.80277 3.1426268 2.7744024 2.8608246 3.172159 2.852507 3.162318 2.776051 3.0413694 2.8637214 2.945101 2.8574235 2.8639305 2.8042593 2.83326 3.1619074 2.805005 2.9433982 3.0382345 2.9155753
0.18018018 2.906411 2.8427372 2.7837296 3.0208619 2.825849 2.9199677 2.783774 3.0221894 2.871726 2.76782 2.8254063 2.8101683 3.1560926 2.8752742 2.8377428 2.9071598 2.8726325 2.7947638 3.1787398 2.8615282 2.7940793 3.186057 2.7834768 2.851054 3.0325863 2.882639 2.853061 2.8103395 2.8718524 3.1531346 2.8120623 3.1530025 2.783432 2.8703957 3.1827705 2.861871 3.1728528 2.7850835 3.0513964 2.8732429 2.9548764 2.866781 2.8733127 2.8133936 2.842713 3.172441 2.8141477 2.9531672 3.0482569 2.9253674
0.18118118 2.916034 2.8519237 2.7926896 3.0306885 2.835075 2.9296565 2.792737 3.0320206 2.881013 2.7768292 2.8347032 2.819231 3.1663594 2.8846896 2.8469808 2.916775 2.8820634 2.8038757 3.189181 2.8708167 2.8031824 3.1965683 2.792422 2.8603697 3.0424638 2.892178 2.862383 2.8193974 2.8813086 3.1634061 2.8212729 3.1632755 2.7923844 2.8798852 3.1932788 2.8711538 3.1832836 2.7940373 3.061331 2.8826773 2.9645648 2.8760593 2.8826153 2.8224483 2.8520825 3.1828713 2.8232114 2.9628482 3.0581899 2.935073
0.18218218 2.9255724 2.8610303 2.8015723 3.0404253 2.8442202 2.9392593 2.8016222 3.041762 2.8902183 2.7857616 2.8439171 2.828215 3.176524 2.89402 2.856138 2.9263039 2.8914118 2.8129098 3.1995184 2.8800256 2.8122082 3.2069762 2.8012884 2.8696058 3.052251 2.9016347 2.8716257 2.828375 2.8906794 3.1735747 2.830405 3.1734452 2.8012578 2.889292 3.2036843 2.8803554 3.1936119 2.802913 3.0711758 2.8920264 2.9741645 2.885255 2.8918374 2.8314257 2.8613708 3.193197 2.8321943 2.9724433 3.0680294 2.9446914
0.18318318 2.9350247 2.8700578 2.810376 3.0500731 2.8532877 2.9487762 2.8104284 3.051415 2.8993447 2.7946157 2.85305 2.837118 3.186583 2.903267 2.8652148 2.9357452 2.9006763 2.821864 3.2097552 2.8891523 2.8211558 3.2172813 2.8100777 2.878762 3.0619469 2.9110055 2.8807886 2.8372755 2.8999646 3.1836417 2.8394556 3.1835136 2.8100529 2.898614 3.2139833 2.8894749 3.2038374 2.81171 3.0809286 2.901288 2.9836774 2.89437 2.9009793 2.8403246 2.8705761 3.2034187 2.8410974 2.981949 3.0777779 2.954223
0.18418418 2.9443896 2.879006 2.8191025 3.059632 2.8622746 2.9582055 2.819157 3.0609775 2.908392 2.803392 2.862099 2.8459418 3.1965375 2.9124305 2.8742118 2.9450972 2.9098573 2.8307405 3.219888 2.8981972 2.830026 3.2274811 2.8187885 2.8878393 3.0715518 2.9202948 2.8898706 2.8460987 2.9091625 3.193605 2.8484275 3.1934779 2.8187685 2.9078524 3.2241793 2.898514 3.2139597 2.8204272 3.0905898 2.9104612 2.9931 2.9034023 2.9100406 2.8491428 2.879698 3.213536 2.8499196 2.991367 3.087434 2.9636648
0.18518518 2.9536679 2.8878746 2.827749 3.069101 2.8711839 2.9675465 2.8278074 3.0704525 2.9173572 2.812091 2.871065 2.854686 3.2063882 2.9215083 2.8831265 2.9543633 2.9189548 2.8395386 3.229917 2.9071608 2.8388155 3.2375784 2.827421 2.896837 3.0810666 2.929499 2.8988733 2.8548412 2.9182763 3.203465 2.857318 3.2033408 2.8274057 2.917008 3.2342706 2.9074697 3.223977 2.8290646 3.100159 2.9195478 3.0024364 2.9123533 2.919021 2.8578832 2.888737 3.2235482 2.8586621 3.0006976 3.096997 2.9730208
0.18618618 2.9628599 2.8966625 2.8363175 3.07848 2.880012 2.9768014 2.8363771 3.0798357 2.9262433 2.8207104 2.8799498 2.8633497 3.2161343 2.9305022 2.8919594 2.9635413 2.927967 2.8482566 3.2398431 2.9160428 2.847527 3.247571 2.8359752 2.9057522 3.0904887 2.9386194 2.907796 2.8635042 2.9273028 3.2132213 2.866127 3.2130988 2.8359623 2.926078 3.2442565 2.9163465 3.2338922 2.8376226 3.1096363 2.928547 3.0116832 2.9212227 2.9279203 2.8665435 2.8976934 3.2334564 2.8673234 3.0099378 3.1064687 2.9822876
0.18718718 2.971964 2.905371 2.844807 3.0877693 2.8887606 2.9859688 2.84487 3.0891292 2.9350471 2.8292515 2.8887494 2.8719337 3.2257767 2.9394114 2.9007115 2.9726305 2.9368954 2.8568983 3.249666 2.9248426 2.856159 3.25746 2.8444507 2.9145896 3.0998194 2.947655 2.9166381 2.8720899 2.936242 3.222875 2.8748553 3.2227566 2.8444402 2.9350643 3.2541363 2.925138 3.2437034 2.8461015 3.1190214 2.9374585 3.0208414 2.930009 2.9367378 2.8751252 2.9065638 3.2432582 2.8759036 3.0190911 3.1158464 2.9914646
0.1881882 2.9809816 2.9139981 2.853216 3.096968 2.8974292 2.9950492 2.8532832 3.0983334 2.9437711 2.837714 2.8974662 2.8804352 3.2353141 2.948234 2.9093814 2.9816325 2.9457383 2.8654585 3.2593856 2.9335601 2.8647122 3.2672443 2.8528469 2.9233453 3.1090581 2.9566061 2.9253988 2.8805945 2.9450963 3.2324264 2.883502 3.232311 2.8528376 2.9439647 3.2639136 2.9338508 3.2534115 2.8544993 3.1283147 2.946281 3.0299098 2.9387114 2.945475 2.883627 2.915352 3.2529585 2.884402 3.0281546 3.1251311 3.0005558
0.1891892 2.989911 2.9225457 2.8615472 3.1060758 2.9060168 3.0040407 2.8616168 3.1074462 2.952413 2.846096 2.9060972 2.8888583 3.2447486 2.9569721 2.9179697 2.990545 2.9544966 2.8739398 3.2690022 2.9421945 2.8731854 3.2769253 2.8611639 2.93202 3.1182044 2.9654717 2.9340792 2.8890197 2.9538612 3.241874 2.8920653 3.2417617 2.8611555 2.9527814 3.2735846 2.9424791 3.2630155 2.8628173 3.1375136 2.9550152 3.03889 2.947334 2.954131 2.892048 2.9240565 3.2625525 2.8928196 3.0371299 3.1343243 3.0095568
0.1901902 2.9987528 2.9310124 2.8697991 3.115093 2.9145238 3.0129442 2.869871 3.1164675 2.9609735 2.854401 2.9146464 2.8972003 3.2540758 2.9656253 2.9264758 2.9993687 2.9631693 2.8823395 3.2785149 2.9507475 2.8815799 3.2865014 2.8694012 2.9406137 3.12726 2.9742522 2.9426773 2.897366 2.9625404 3.251219 2.9005473 3.2511098 2.8693933 2.961513 3.2831516 2.9510243 3.2725172 2.871055 3.1466208 2.9636633 3.04778 2.9558713 2.9627044 2.9003897 2.9326758 3.2720413 2.9011571 3.0460155 3.1434226 3.0184686
0.1911912 3.0075078 2.939398 2.8779693 3.124019 2.9229512 3.0217597 2.8780453 3.1253986 2.9694536 2.8626263 2.9231114 2.9054601 3.2633 2.9741926 2.9349003 3.0081048 2.9717584 2.8906624 3.2879238 2.959219 2.8898935 3.2959743 2.87756 2.9491267 3.1362214 2.9829488 2.9511952 2.905631 2.971134 3.260462 2.9089477 3.260355 2.8775516 2.9701595 3.2926142 2.9594889 3.2819147 2.8792117 3.155635 2.9722204 3.0565805 2.9643285 2.971195 2.9086509 2.9412122 3.281426 2.9094117 3.0548115 3.1524289 3.0272906
0.1921922 3.016174 2.9477031 2.886061 3.132854 2.9312978 3.030487 2.8861415 3.134239 2.9778512 2.8707707 2.931493 2.9136395 3.2724211 2.982673 2.9432418 3.0167499 2.9802608 2.8989034 3.29723 2.9676077 2.8981266 3.3053422 2.885639 2.9575577 3.1450913 2.9915586 2.95963 2.913817 2.9796388 3.2696 2.917264 3.2694986 2.8856285 2.97872 3.3019705 2.9678698 3.2912083 2.8872888 3.1645565 2.980691 3.065292 2.9727008 2.979606 2.9168336 2.9496639 3.2907057 2.9175854 3.0635176 3.161341 3.036025
0.1931932 3.0247526 2.9559271 2.8940728 3.1415982 2.939562 3.0391262 2.8941567 3.1429863 2.986168 2.8788366 2.9397888 2.921738 3.2814364 2.9910681 2.951501 3.0253086 2.9886782 2.9070652 3.3064327 2.9759119 2.9062812 3.314607 2.8936381 2.9659073 3.1538665 3.000084 2.9679847 2.9219227 2.9880557 3.2786367 2.9254978 3.2785387 2.8936245 2.9871948 3.3112235 2.9761684 3.3003993 2.8952844 3.173382 2.989073 3.0739117 2.9809906 2.9879339 2.9249332 2.9580307 3.2998807 2.9256763 3.072134 3.1701589 3.0446692
0.1941942 3.033243 2.9640691 2.9020054 3.1502497 2.9477453 3.047676 2.9020913 3.1516438 2.9944034 2.886823 2.9480014 2.9297552 3.2903492 2.9993784 2.9596791 3.0337772 2.997011 2.915146 3.315532 2.9841344 2.9143546 3.3237689 2.9015574 2.9741766 3.1625519 3.0085218 2.9762566 2.9299483 2.9963875 3.2875705 2.9336493 3.2874768 2.9015405 2.9955847 3.3203707 2.9843843 3.309486 2.9031994 3.1821177 2.9973645 3.082444 2.9891982 2.9961808 2.9329534 2.966313 3.3089526 2.933686 3.080661 3.1788836 3.0532246
0.1951952 3.0416448 2.972131 2.909856 3.1588113 2.9558485 3.0561383 2.9099464 3.1602092 3.0025566 2.894729 2.9561303 2.937692 3.2991588 3.0076015 2.9677732 3.0421565 3.005257 2.9231472 3.324529 2.9922748 2.922347 3.3328257 2.9093976 2.9823623 3.1711433 3.0168767 2.9844475 2.9378927 3.0046296 3.2964013 2.9417174 3.2963135 2.9093764 3.0038896 3.329413 2.9925172 3.3184702 2.9110336 3.1907582 3.00557 3.0908856 2.9973228 3.0043447 2.9408946 2.9745116 3.31792 2.9416137 3.0891001 3.1875145 3.0616913
0.1961962 3.0499594 2.980112 2.9176285 3.167279 2.963869 3.064511 2.9177215 3.1686814 3.010627 2.902556 2.9641743 2.9455464 3.3078625 3.0157397 2.9757864 3.050447 3.0134184 2.9310677 3.3334215 3.00033 2.930261 3.3417797 2.917158 2.9904678 3.1796408 3.025144 2.9925551 2.9457579 3.012786 3.3051314 2.9497025 3.3050468 2.9171317 3.0121083 3.3383522 3.0005682 3.327352 2.918787 3.1993055 3.0136857 3.0992372 3.0053637 3.0124264 2.9487538 2.982624 3.3267827 2.94946 3.0974476 3.196052 3.070068
0.1971972 3.0581858 2.9880111 2.925321 3.1756558 2.9718096 3.0727956 2.9254167 3.1770635 3.0186167 2.9103012 2.9721336 2.9533195 3.3164635 3.0237906 2.983715 3.058648 3.0214932 2.9389076 3.3422134 3.0083048 2.938092 3.3506296 2.9248364 2.9984903 3.1880465 3.0333269 3.0005815 2.9535427 3.020854 3.3137572 2.9576042 3.3136775 2.9248064 3.0202398 3.3471878 3.0085344 3.3361294 2.92646 3.2077603 3.021714 3.1074982 3.0133216 3.0204253 2.9565325 2.9906518 3.335541 2.9572246 3.1057053 3.2044964 3.0783553
0.1981982 3.066323 2.995829 2.9329324 3.1839404 2.9796677 3.080993 2.9330316 3.185353 3.026526 2.9179678 2.980008 2.961012 3.3249629 3.0317566 2.9915621 3.0667608 3.0294821 2.9466681 3.3509014 3.0161967 2.9458451 3.3593748 2.932438 3.0064328 3.1963596 3.0414233 3.0085254 2.9612463 3.028836 3.3222806 2.965422 3.3222082 2.9324007 3.0282876 3.3559177 3.01642 3.3448038 2.9340527 3.2161207 3.029653 3.1156695 3.0211973 3.0283434 2.9642313 2.998595 3.3441958 2.964907 3.1138728 3.2128458 3.086552
0.1991992 3.0743725 3.0035675 2.9404638 3.1921327 2.987445 3.0891004 2.940567 3.19355 3.0343516 2.9255538 2.987798 2.968623 3.3333576 3.0396369 2.999327 3.0747838 3.0373855 2.9543462 3.3594868 3.0240057 2.9535162 3.3680189 2.9399588 3.0142922 3.2045782 3.0494328 3.0163891 2.9688697 3.0367293 3.3307035 2.9731555 3.3306377 2.9399135 3.036249 3.3645442 3.0242214 3.3533773 2.9415627 3.2243881 3.0375032 3.1237519 3.02899 3.0361803 2.9718485 3.0064535 3.352748 2.9725065 3.121951 3.2211027 3.0946605
0.2002002 3.0823352 3.0112228 2.9479158 3.200234 2.9951406 3.0971184 2.948022 3.2016551 3.0420961 2.93306 2.9955049 2.976152 3.3416505 3.04743 3.0070093 3.082717 3.045204 2.9619443 3.3679714 3.0317311 2.9611073 3.376558 2.9473984 3.0220692 3.2127063 3.057358 3.0241683 2.9764125 3.0445359 3.339025 2.9808066 3.3389645 2.9473453 3.0441241 3.3730671 3.0319417 3.361848 2.9489927 3.2325628 3.045267 3.1317427 3.0366993 3.0439334 2.979386 3.0142283 3.3611941 2.980026 3.1299386 3.2292647 3.1026788
0.2012012 3.0902078 3.0187976 2.9552863 3.208243 3.0027544 3.1050487 2.9553957 3.2096686 3.0497594 2.9404864 3.0031261 2.9836009 3.3498414 3.055139 3.014609 3.0905635 3.0529366 2.9694624 3.3763516 3.0393746 2.9686174 3.384997 2.9547596 3.0297644 3.2207391 3.0651968 3.031866 2.983876 3.0522563 3.3472447 2.9883738 3.3471897 2.9546986 3.0519142 3.3814864 3.039579 3.370216 2.956342 3.2406423 3.0529404 3.1396446 3.0443263 3.0516052 2.9868424 3.0219169 3.3695395 2.9874635 3.1378381 3.2373347 3.1106079
0.2022022 3.0979939 3.0262911 2.9625773 3.2161613 3.0102863 3.1128912 2.9626915 3.217591 3.0573397 2.9478323 3.0106637 2.9909673 3.3579285 3.0627606 3.0221267 3.0983198 3.0605824 2.9768996 3.384631 3.046935 2.9760473 3.3933308 2.962041 3.0373788 3.2286804 3.072949 3.0394828 2.9912589 3.0598888 3.355363 2.995858 3.3553152 2.9619691 3.0596187 3.3898025 3.0471318 3.3784811 2.9636114 3.2486293 3.0605273 3.1474564 3.0518703 3.0591965 2.994218 3.029523 3.3777819 2.9948177 3.1456459 3.24531 3.118448
0.2032032 3.1056917 3.0337043 2.969788 3.2239861 3.0177374 3.120644 2.9699059 3.225421 3.064839 2.9550993 3.0181174 2.9982533 3.3659143 3.0702972 3.0295603 3.1059873 3.0681427 2.9842563 3.3928092 3.0544143 2.9833963 3.4015644 2.9692416 3.04491 3.2365282 3.0806158 3.0470164 2.9985607 3.067434 3.3633804 3.0032578 3.3633387 2.9691596 3.0672376 3.3980153 3.0546029 3.3866463 2.9707983 3.256524 3.0680254 3.155178 3.0593314 3.0667028 3.001514 3.0370417 3.385921 3.0020924 3.1533656 3.2531917 3.1261985
0.2042042 3.113301 3.0410345 2.9769187 3.2317195 3.0251074 3.1283092 2.9770398 3.2331576 3.0722558 2.9622858 3.0254865 3.0054584 3.3737988 3.077747 3.0369139 3.1135666 3.075619 2.991533 3.400886 3.0618093 2.990665 3.4096944 2.9763641 3.05236 3.2442846 3.0881977 3.054469 3.0057821 3.074893 3.3712978 3.0105734 3.371262 2.97627 3.0747695 3.406125 3.0619934 3.3947096 2.977906 3.2643254 3.0754354 3.1628106 3.0667093 3.074129 3.0087292 3.0444782 3.3939574 3.009284 3.160995 3.2609813 3.13386
0.2052052 3.1208227 3.0482848 2.9839709 3.2393591 3.0323956 3.135886 2.9840956 3.2408032 3.079593 2.9693923 3.0327716 3.0125809 3.3815818 3.0851126 3.044184 3.1210566 3.0830088 2.9987285 3.40886 3.0691228 2.9978526 3.4177213 2.9834046 3.059728 3.251948 3.0956948 3.061837 3.0129223 3.082265 3.3791146 3.0178058 3.3790867 2.9832995 3.082217 3.4141333 3.0693004 3.4026706 2.9849312 3.2720325 3.082758 3.1703532 3.0740063 3.0814729 3.0158646 3.0518284 3.401892 3.0163944 3.168534 3.268677 3.1414332
0.2062062 3.1282566 3.0554535 2.9909413 3.246909 3.039603 3.143375 2.9910698 3.2483554 3.0868454 2.9764185 3.039974 3.019624 3.389263 3.092392 3.0513723 3.1284573 3.0903122 3.0058427 3.416736 3.0763535 3.0049608 3.4256496 2.9903672 3.067014 3.259518 3.1031034 3.0691247 3.0199847 3.08955 3.3868313 3.024954 3.38681 2.990249 3.0895782 3.4220383 3.0765247 3.4105313 2.9918768 3.2796483 3.0899932 3.177806 3.08122 3.0887341 3.0229187 3.059095 3.4097245 3.0234234 3.1759837 3.2762797 3.1489167
0.2072072 3.135604 3.0625417 2.9978323 3.2543662 3.046727 3.1507754 2.9979646 3.2558181 3.0940185 2.983366 3.0470908 3.0265856 3.3968434 3.0995858 3.0584772 3.1357713 3.0975323 3.0128782 3.4245083 3.0835018 3.011989 3.433474 2.9972484 3.0742176 3.2669957 3.1104293 3.0763307 3.026966 3.0967488 3.394448 3.0320187 3.3944345 2.9971185 3.0968552 3.4298434 3.0836663 3.4182918 2.9987435 3.2871697 3.0971398 3.1851702 3.0883508 3.095915 3.0298927 3.0662768 3.4174542 3.0303705 3.1833463 3.283789 3.156311
0.2082082 3.142863 3.0695486 3.0046437 3.2617314 3.0537724 3.1580884 3.0047798 3.2631874 3.10111 2.9902334 3.054124 3.0334666 3.404323 3.1066947 3.065501 3.142996 3.1046662 3.0198317 3.432182 3.090569 3.018936 3.4411988 3.004051 3.0813415 3.2743802 3.1176682 3.0834546 3.033867 3.1038606 3.4019659 3.0390005 3.40196 3.0039065 3.1040468 3.4375434 3.0907273 3.425951 3.0055268 3.2945998 3.1042004 3.1924438 3.0954 3.1030145 3.0367866 3.0733752 3.4250858 3.0372384 3.1906168 3.2912056 3.1636176
0.2092092 3.1500344 3.0764759 3.0113752 3.269006 3.0607347 3.1653128 3.0115163 3.270465 3.108121 2.9970207 3.061074 3.0402665 3.411703 3.1137178 3.072443 3.1501346 3.1117146 3.026707 3.4397554 3.0975533 3.025802 3.4488227 3.0107756 3.088382 3.2816741 3.1248212 3.0904963 3.0406876 3.1108859 3.4093838 3.0458984 3.4093862 3.0106153 3.1111524 3.4451451 3.0977051 3.43351 3.0122328 3.3019364 3.1111734 3.1996293 3.1023679 3.1100316 3.043601 3.080389 3.4326138 3.0440228 3.1978 3.29853 3.1708355
0.2102102 3.1571205 3.0833201 3.0180275 3.2761881 3.0676165 3.172451 3.0181718 3.2776515 3.1150486 3.0037277 3.0679405 3.046987 3.418985 3.120656 3.0793033 3.157183 3.11868 3.0335002 3.4472296 3.1044562 3.0325887 3.456346 3.0174203 3.0953424 3.2888758 3.1318908 3.0974557 3.0474293 3.1178262 3.4167032 3.0527124 3.4167135 3.017244 3.118173 3.4526446 3.1046011 3.440971 3.018857 3.309181 3.11806 3.2067254 3.109252 3.116967 3.0503361 3.0873191 3.4400413 3.0507283 3.2048936 3.3057625 3.1779647
0.2112112 3.1641188 3.0900865 3.0246012 3.2832787 3.0744185 3.1794996 3.024749 3.2847466 3.1218965 3.0103562 3.0747232 3.0536253 3.4261656 3.1275094 3.0860822 3.164145 3.1255593 3.0402148 3.454604 3.111277 3.0392966 3.4637687 3.0239851 3.1022196 3.2959843 3.1388752 3.1043336 3.054091 3.1246803 3.4239252 3.0594435 3.4239435 3.0237927 3.125109 3.4600434 3.1114166 3.4483304 3.0254009 3.316333 3.1248586 3.2137322 3.1160564 3.1238215 3.0569887 3.0941653 3.447371 3.057352 3.2118976 3.3129017 3.185006
0.2122122 3.1710293 3.0967722 3.0310938 3.2902796 3.0811386 3.1864626 3.0312448 3.291751 3.128663 3.0169072 3.0814226 3.0601857 3.4332476 3.1342788 3.0927796 3.171019 3.1323547 3.046849 3.461879 3.1180162 3.0459232 3.4710925 3.0304704 3.1090162 3.3030016 3.1457741 3.11113 3.0606718 3.1314492 3.4310486 3.0660903 3.4310749 3.0302622 3.131961 3.4673417 3.118149 3.455592 3.0318656 3.3233929 3.1315715 3.2206511 3.1227775 3.1305952 3.0635643 3.1009274 3.4545982 3.0638945 3.2188146 3.3199496 3.191959
0.21321322 3.177853 3.1033773 3.0375078 3.2971878 3.0877776 3.193338 3.0376632 3.2986631 3.1353498 3.0233772 3.0880394 3.066664 3.4402313 3.1409628 3.0993948 3.1778064 3.139064 3.053403 3.4690566 3.124675 3.0524707 3.4783175 3.0368779 3.115733 3.3099287 3.152588 3.1178467 3.0671747 3.1381319 3.4380746 3.0726552 3.4381084 3.0366516 3.138728 3.4745405 3.124802 3.4627545 3.038251 3.3303626 3.1381981 3.2274804 3.1294181 3.1372883 3.070059 3.1076064 3.4617274 3.0703576 3.2256424 3.3269045 3.1988242
0.21421422 3.1845922 3.1099014 3.0438426 3.304006 3.094336 3.200127 3.0440023 3.305485 3.1419544 3.0297675 3.0945737 3.0730639 3.4471173 3.1475635 3.1059299 3.1845064 3.14569 3.059878 3.4761353 3.1312523 3.0589383 3.485442 3.0432067 3.1223667 3.3167634 3.1593184 3.1244807 3.073599 3.144729 3.4450023 3.079137 3.4450467 3.0429618 3.1454103 3.4816403 3.131373 3.46982 3.0445564 3.337238 3.1447384 3.2342227 3.1359782 3.1439 3.0764751 3.1142032 3.4687564 3.0767395 3.2323818 3.3337677 3.2056026
0.21521522 3.191245 3.116346 3.0501003 3.3107336 3.1008136 3.2068298 3.050263 3.312215 3.1484797 3.0360806 3.1010246 3.0793815 3.4539056 3.1540794 3.112383 3.1911192 3.152233 3.0662735 3.4831157 3.1377475 3.0653255 3.492469 3.0494561 3.1289206 3.323507 3.165963 3.131033 3.079942 3.1512427 3.451834 3.0855348 3.4518862 3.0491931 3.1520085 3.4886415 3.1378627 3.4767861 3.0507812 3.3440244 3.1511927 3.2408767 3.1424565 3.1504312 3.0828102 3.1207151 3.475689 3.083042 3.239034 3.3405406 3.2122927
0.21621622 3.1978106 3.12271 3.0562782 3.3173695 3.107213 3.2134452 3.0564437 3.3188553 3.1549237 3.0423148 3.107394 3.0856225 3.4605956 3.1605115 3.118756 3.197646 3.1586897 3.0725887 3.4900002 3.1441636 3.071636 3.4993982 3.0556278 3.1353927 3.3301604 3.1725254 3.1375053 3.0862079 3.15767 3.4585683 3.09185 3.45863 3.0553448 3.1585224 3.4955425 3.1442723 3.483656 3.056929 3.3507183 3.1575606 3.2474437 3.1488538 3.156881 3.0890677 3.1271448 3.4825215 3.0892634 3.2455974 3.3472214 3.2188964
0.21721722 3.2042913 3.1289968 3.0623765 3.3239164 3.11353 3.219975 3.0625463 3.3254054 3.1612878 3.0484695 3.1136816 3.0917819 3.4671898 3.1668599 3.1250482 3.204086 3.165064 3.0788255 3.4967864 3.1504977 3.0778658 3.5062294 3.061721 3.1417854 3.336722 3.1790028 3.143896 3.0923934 3.164014 3.4652078 3.0980835 3.4652786 3.0614176 3.1649528 3.502346 3.1506019 3.490428 3.0629976 3.357321 3.163845 3.2539208 3.1551695 3.1632519 3.095246 3.1334927 3.4892566 3.095406 3.2520738 3.353812 3.2254133
0.21821822 3.2106872 3.1352022 3.0683973 3.3303711 3.1197684 3.2264187 3.068571 3.331864 3.1675732 3.0545464 3.119885 3.0978634 3.4736862 3.1731253 3.1312602 3.21044 3.1713555 3.084984 3.5034752 3.156751 3.0840156 3.5129633 3.0677345 3.148097 3.3431952 3.1853964 3.1502059 3.0985005 3.1702724 3.4717503 3.1042345 3.4718313 3.067413 3.1712995 3.509051 3.156849 3.4971032 3.0689867 3.3638344 3.1700437 3.260311 3.1614065 3.1695416 3.101346 3.1397572 3.4958944 3.1014686 3.258463 3.3603113 3.2318423
0.21921922 3.2169967 3.1413288 3.0743399 3.3367376 3.125927 3.2327766 3.0745175 3.3382335 3.173778 3.0605462 3.1260087 3.1038642 3.4800873 3.1793063 3.1373925 3.21671 3.1775632 3.0910625 3.5100708 3.1629257 3.0900884 3.5196 3.0736725 3.1543279 3.3495762 3.1917078 3.1564364 3.1045303 3.1764474 3.4781992 3.110303 3.4782896 3.07333 3.1775627 3.5156596 3.1630168 3.5036814 3.0748963 3.3702571 3.1761584 3.2666156 3.167563 3.1757524 3.1073666 3.14594 3.5024362 3.1074522 3.2647648 3.3667216 3.2381864
0.22022022 3.2232208 3.147376 3.0802042 3.343014 3.1320052 3.2390492 3.0803864 3.3445134 3.1799018 3.066466 3.1320498 3.1097877 3.486393 3.1854064 3.143443 3.2228923 3.1836882 3.0970626 3.5165668 3.1690197 3.0960815 3.52614 3.0795329 3.1604805 3.3558686 3.1979342 3.1625857 3.1104803 3.1825383 3.484553 3.1162887 3.4846513 3.0791667 3.1837432 3.5221717 3.1691058 3.5101652 3.0807288 3.3765895 3.1821876 3.2728333 3.1736383 3.181883 3.1133094 3.1520407 3.5088806 3.1133568 3.2709801 3.3730407 3.244445
0.22122122 3.229362 3.1533446 3.0859919 3.349201 3.1380048 3.2452364 3.0861769 3.3507035 3.185949 3.0723093 3.1380107 3.1156323 3.4926038 3.1914222 3.1494155 3.2289913 3.1897302 3.1029856 3.5229697 3.175033 3.101997 3.5325844 3.0853138 3.166552 3.3620703 3.2040796 3.1686566 3.1163518 3.1885467 3.4908116 3.1221933 3.4909213 3.0849261 3.1898415 3.5285866 3.175114 3.516554 3.0864823 3.3828323 3.188132 3.2789638 3.1796348 3.187935 3.1191738 3.1580586 3.5152292 3.1191823 3.2771084 3.379271 3.2506173
0.22222222 3.2354178 3.1592343 3.0916998 3.3553 3.1439247 3.251339 3.0918896 3.3568053 3.191915 3.0780752 3.1438892 3.121398 3.4987202 3.1973565 3.155308 3.2350032 3.1956904 3.1088274 3.5292776 3.1809678 3.1078339 3.5389326 3.0910182 3.1725435 3.3681839 3.2101405 3.1746464 3.1221485 3.1944716 3.496976 3.1280165 3.4970975 3.0906086 3.1958563 3.5349052 3.1810422 3.5228474 3.0921588 3.3889854 3.1939945 3.2850072 3.1855521 3.1939058 3.1249611 3.1639967 3.5214813 3.1249287 3.2831507 3.385411 3.2567034
0.22322322 3.2413907 3.165045 3.0973327 3.361308 3.1497653 3.2573574 3.0975263 3.362817 3.1978025 3.0837626 3.149688 3.1270864 3.5047424 3.203209 3.1611214 3.2409315 3.2015672 3.1145933 3.535491 3.1868236 3.1135936 3.5451858 3.096646 3.1784556 3.374208 3.216119 3.1805556 3.1278648 3.2003121 3.5030487 3.1337569 3.5031776 3.0962138 3.2017896 3.5411296 3.186892 3.5290453 3.0977566 3.3950484 3.1997736 3.2909656 3.1913903 3.1997995 3.1306698 3.1698527 3.5276408 3.1305976 3.289107 3.3914614 3.2627053
0.22422422 3.2472787 3.1707783 3.1028876 3.3672287 3.1555269 3.2632918 3.1030855 3.3687403 3.2036114 3.089374 3.155406 3.132697 3.5106695 3.208978 3.1668553 3.246776 3.2073622 3.1202807 3.5416093 3.192601 3.119274 3.5513458 3.1021967 3.184289 3.380144 3.2220159 3.1863873 3.1335044 3.206071 3.5090277 3.1394167 3.509167 3.1017401 3.2076411 3.5472586 3.1926644 3.535149 3.1032774 3.4010231 3.205468 3.296839 3.1971488 3.2056127 3.136301 3.175628 3.5337036 3.1361883 3.2949784 3.3974233 3.2686217
0.22522523 3.2530837 3.1764345 3.1083663 3.3730602 3.1612122 3.269141 3.108567 3.3745759 3.2093415 3.094909 3.1610436 3.1382296 3.516505 3.2146661 3.1725104 3.252536 3.2130747 3.1258914 3.5476346 3.1982973 3.1248775 3.5574105 3.1076703 3.1900442 3.385991 3.227831 3.192139 3.139067 3.2117488 3.5149133 3.144997 3.5150642 3.1071901 3.2134092 3.553292 3.1983552 3.54116 3.1087215 3.4069102 3.2110794 3.302626 3.2028282 3.2113492 3.141856 3.1813219 3.5396724 3.1416996 3.3007646 3.403297 3.2744539
0.22622623 3.258805 3.1820118 3.1137676 3.3788052 3.166818 3.2749069 3.1139715 3.3803217 3.214994 3.1003656 3.1666014 3.1436849 3.5222476 3.2202735 3.1780887 3.2582119 3.2187088 3.131424 3.5535676 3.2039168 3.130404 3.5633812 3.113069 3.1957192 3.3917496 3.2335634 3.1978111 3.144552 3.2173421 3.5207078 3.150494 3.5208685 3.1125627 3.2190967 3.5592318 3.20397 3.5470796 3.1140876 3.412708 3.2166102 3.3083289 3.2084303 3.2170053 3.1473339 3.1869369 3.5455475 3.147136 3.306466 3.4090827 3.280202
0.22722723 3.2644446 3.1875126 3.1190927 3.3844607 3.1723456 3.2805905 3.119301 3.3859818 3.2205684 3.105747 3.1720805 3.1490629 3.527898 3.2257998 3.1835866 3.263806 3.2242606 3.1368792 3.5594075 3.2094586 3.1358535 3.5692585 3.11839 3.2013173 3.397422 3.2392168 3.2034063 3.1499608 3.2228563 3.5264113 3.1559122 3.5265822 3.1178591 3.2247026 3.565079 3.2095056 3.5529046 3.1193767 3.4184182 3.2220573 3.3139467 3.2139537 3.2225838 3.1527336 3.1924696 3.5513315 3.1524932 3.3120806 3.4147813 3.285866
0.22822823 3.270001 3.1929348 3.1243415 3.3900297 3.1777947 3.2861905 3.1245527 3.391553 3.2260647 3.1110513 3.1774786 3.1543643 3.5334568 3.231246 3.189007 3.2693174 3.2297304 3.1422582 3.5651557 3.214921 3.1412253 3.5750444 3.1236346 3.2068362 3.4030066 3.2447867 3.2089207 3.155293 3.2282877 3.5320222 3.1612508 3.5322044 3.1230783 3.230228 3.5708323 3.2149627 3.5586374 3.1245904 3.424042 3.227423 3.31948 3.2193992 3.228086 3.1580575 3.1979241 3.5570211 3.1577737 3.3176134 3.420391 3.2914464
0.22922923 3.275476 3.1982803 3.1295142 3.395512 3.1831675 3.2917087 3.129729 3.397037 3.2314835 3.1162803 3.1827986 3.1595886 3.5389247 3.2366116 3.19435 3.2747443 3.2351217 3.1475601 3.5708113 3.2203066 3.1465216 3.5807378 3.1288047 3.2122772 3.4085033 3.2502768 3.2143595 3.1605477 3.2336385 3.5375433 3.1665082 3.5377371 3.1282234 3.2356734 3.5764923 3.220343 3.5642793 3.129728 3.4295774 3.2327077 3.32493 3.2247667 3.23351 3.1633046 3.2032993 3.5626187 3.1629767 3.3230617 3.4259157 3.2969449
0.23023023 3.280868 3.2035494 3.1346111 3.4009075 3.188463 3.2971451 3.1348302 3.402434 3.2368255 3.1214335 3.18804 3.1647372 3.5443022 3.241897 3.1996155 3.2800903 3.2404313 3.152787 3.5763774 3.225615 3.1517413 3.5863395 3.1339002 3.2176392 3.413915 3.2556865 3.2197182 3.1657279 3.2389088 3.5429747 3.171687 3.5431783 3.1332915 3.2410371 3.5820625 3.225646 3.5698297 3.1347892 3.4350266 3.2379105 3.330295 3.2300582 3.2388563 3.1684773 3.208594 3.5681255 3.1681042 3.328426 3.4313529 3.3023586
0.23123123 3.28618 3.208743 3.139634 3.4062166 3.1936803 3.3024986 3.1398554 3.407747 3.24209 3.1265116 3.193203 3.1698096 3.549589 3.247103 3.204804 3.2853546 3.2456627 3.1579366 3.5818515 3.230847 3.1568854 3.5918489 3.1389196 3.2229264 3.4192393 3.261016 3.2249997 3.1708326 3.244099 3.5483162 3.176787 3.548532 3.138285 3.2463224 3.5875404 3.230873 3.575291 3.1397748 3.4403896 3.2430322 3.3355787 3.2352712 3.2441256 3.1735733 3.2138102 3.5735404 3.1731553 3.3337069 3.4367042 3.3076916
0.23223223 3.2914102 3.2138596 3.1445813 3.4114404 3.198823 3.3077693 3.1448061 3.4129717 3.2472792 3.1315143 3.1982877 3.174806 3.554787 3.2522287 3.209916 3.2905362 3.2508125 3.1630096 3.5872362 3.2360015 3.161953 3.597269 3.1438642 3.2281346 3.4244776 3.2662675 3.2302046 3.175861 3.2492096 3.5535696 3.1818058 3.5537963 3.143203 3.2515278 3.5929275 3.2360213 3.5806618 3.1446862 3.4456656 3.248075 3.3407776 3.2404094 3.2493184 3.178594 3.2189484 3.5788677 3.1781306 3.3389046 3.441968 3.3129423
0.23323323 3.2965596 3.2189004 3.149454 3.416577 3.2038875 3.3129609 3.1496823 3.4181123 3.2523916 3.136442 3.2032955 3.1797283 3.5598965 3.2572765 3.214951 3.2956388 3.2558842 3.1680088 3.592532 3.241079 3.1669462 3.6025982 3.1487353 3.2332668 3.4296317 3.2714372 3.235332 3.180814 3.2542398 3.5587337 3.1867476 3.558972 3.1480455 3.2566533 3.5982242 3.2410939 3.585942 3.1495214 3.4508564 3.2530372 3.3458953 3.24547 3.2544353 3.1835399 3.2240086 3.5841024 3.1830304 3.3440206 3.4471464 3.3181114
0.23423423 3.3016298 3.223866 3.154251 3.4216287 3.2088754 3.3180707 3.1544836 3.4231672 3.2574267 3.141296 3.208224 3.1845741 3.5649161 3.2622454 3.2199109 3.3006594 3.2608778 3.1729324 3.5977383 3.2460802 3.1718643 3.6078396 3.1535306 3.2383218 3.4346995 3.2765286 3.2403831 3.1856933 3.2591903 3.56381 3.19161 3.564059 3.1528132 3.2617002 3.6034312 3.2460916 3.5911343 3.1542826 3.455963 3.2579198 3.3509295 3.2504554 3.2594755 3.1884105 3.2289913 3.5892482 3.1878536 3.3490539 3.4522424 3.323199
0.23523523 3.306619 3.2287557 3.158976 3.4265962 3.2137892 3.3231006 3.1592097 3.4281354 3.2623866 3.1460755 3.2130768 3.189347 3.5698483 3.2671356 3.2247932 3.3056006 3.2657933 3.177781 3.602857 3.2510073 3.176706 3.612991 3.158253 3.2432997 3.439684 3.2815402 3.2453566 3.1904979 3.264063 3.5687993 3.1963952 3.5690598 3.157508 3.2666678 3.6085496 3.2510123 3.5962377 3.1589694 3.4609857 3.2627244 3.3558838 3.2553635 3.2644398 3.193206 3.2338948 3.5943058 3.192604 3.354005 3.4572515 3.328206
0.23623623 3.311529 3.2335706 3.1636236 3.43148 3.218626 3.3280509 3.163863 3.433021 3.2672713 3.1507814 3.2178535 3.194043 3.5746944 3.27195 3.2296011 3.3104603 3.270629 3.1825545 3.607886 3.2558577 3.181474 3.6180542 3.1629012 3.2482033 3.4445825 3.2864757 3.2502544 3.195227 3.2688568 3.5737007 3.2011018 3.5739734 3.1621263 3.271559 3.6135798 3.255858 3.601253 3.1635816 3.4659219 3.2674468 3.3607564 3.260197 3.2693293 3.1979282 3.2387228 3.5992758 3.1972783 3.3588755 3.462177 3.3331327
0.23723723 3.316359 3.2383106 3.1682014 3.436278 3.223389 3.3329213 3.168442 3.4378211 3.2720804 3.1554122 3.2225528 3.1986659 3.5794518 3.2766855 3.2343338 3.3152428 3.2753887 3.1872535 3.6128287 3.260633 3.1861682 3.6230285 3.1674762 3.2530308 3.4493983 3.2913327 3.2550776 3.199885 3.2735736 3.578517 3.2057316 3.5788007 3.1666734 3.2763717 3.6185188 3.2606292 3.6061811 3.1681201 3.4707754 3.2720938 3.3655472 3.2649562 3.2741432 3.2025766 3.243474 3.6041572 3.2018788 3.3636653 3.46702 3.33798
0.23823825 3.321111 3.2429764 3.1727033 3.4409935 3.2280765 3.3377123 3.1729476 3.442538 3.276815 3.1599715 3.227177 3.2032151 3.5841248 3.2813442 3.2389917 3.319945 3.2800705 3.1918802 3.6176853 3.2653341 3.1907892 3.6279173 3.171978 3.2577822 3.4541302 3.2961113 3.2598243 3.2044656 3.2782118 3.5832472 3.2102845 3.5835423 3.171146 3.281107 3.6233745 3.2653253 3.611024 3.172585 3.4755437 3.2766619 3.3702583 3.2696393 3.2788818 3.2071512 3.2481475 3.6089525 3.2064056 3.3683746 3.471778 3.3427465
0.23923925 3.3257847 3.2475693 3.1771333 3.4456253 3.2326903 3.342425 3.177381 3.4471712 3.2814758 3.164457 3.231725 3.2076914 3.5887113 3.2859259 3.2435737 3.3245687 3.284676 3.196432 3.622455 3.269961 3.1953351 3.632719 3.1764061 3.2624605 3.4587815 3.300813 3.264496 3.2089746 3.2827735 3.5878925 3.2147603 3.5881994 3.1755466 3.2857645 3.6281412 3.269946 3.6157794 3.1769774 3.4802313 3.281153 3.3748887 3.2742496 3.2835462 3.2116518 3.252746 3.6136606 3.2108583 3.3730035 3.4764543 3.3474345
0.24024025 3.3303812 3.2520862 3.1814907 3.4501739 3.2372293 3.347059 3.1817412 3.4517226 3.2860618 3.16887 3.236198 3.2120936 3.5932126 3.2904315 3.2480834 3.3291144 3.2892034 3.2009099 3.6271381 3.274513 3.1998074 3.637434 3.1807635 3.2670622 3.4633482 3.3054373 3.2690926 3.213412 3.2872572 3.5924523 3.2191596 3.5927713 3.1798732 3.2903454 3.6328225 3.2744932 3.6204503 3.1812973 3.4848344 3.2855666 3.3794389 3.2787855 3.2881367 3.2160802 3.257267 3.618282 3.215237 3.3775525 3.481048 3.3520443
0.24124125 3.3348994 3.2565308 3.1857753 3.4546416 3.2416945 3.3516145 3.1860292 3.456191 3.2905734 3.1732101 3.2405956 3.2164226 3.597632 3.294861 3.2525177 3.3335826 3.293656 3.2053168 3.6317372 3.2789905 3.2042074 3.6420631 3.185048 3.271591 3.467832 3.3099864 3.273615 3.2177744 3.2916646 3.5969293 3.2234821 3.597259 3.1841278 3.2948506 3.6374176 3.2789667 3.6250346 3.185545 3.4893568 3.289904 3.3839116 3.283248 3.2926526 3.2204356 3.2617152 3.6228194 3.219545 3.3820226 3.4855604 3.3565753
0.24224225 3.3393404 3.2609026 3.1899886 3.4590256 3.2460847 3.3560936 3.1902444 3.4605775 3.2950127 3.1774786 3.244919 3.2206798 3.6019642 3.299215 3.2568796 3.3379736 3.298033 3.2096488 3.6362526 3.2833965 3.2085354 3.6466079 3.189261 3.2760437 3.4722354 3.3144574 3.278063 3.2220647 3.2959967 3.601322 3.2277312 3.6016634 3.1883109 3.2992802 3.6419277 3.2833679 3.629536 3.18972 3.4937963 3.294165 3.3883045 3.287636 3.2970946 3.2247186 3.2660866 3.6272721 3.2237773 3.386413 3.4899883 3.3610294
0.24324325 3.3437042 3.2652013 3.19413 3.4633293 3.2504034 3.3604944 3.1943889 3.4648821 3.2993774 3.1816742 3.2491684 3.224866 3.606215 3.3034942 3.2611682 3.3422866 3.3023353 3.2139082 3.6406822 3.2877288 3.2127903 3.651069 3.193402 3.2804255 3.476558 3.318855 3.2824366 3.2262838 3.3002527 3.6056309 3.2319036 3.6059847 3.1924217 3.3036323 3.6463537 3.287696 3.633953 3.1938224 3.4981549 3.2983496 3.3926194 3.2919507 3.3014643 3.2289286 3.270385 3.6316407 3.2279394 3.3907273 3.4943376 3.3654041
0.24424425 3.347993 3.269427 3.1981997 3.467551 3.2546487 3.3648205 3.1984615 3.4691057 3.3036695 3.1858013 3.2533436 3.2289777 3.6103823 3.3076987 3.2653828 3.3465233 3.3065615 3.2180967 3.6450298 3.2919884 3.2169738 3.6554456 3.1974728 3.2847311 3.4807997 3.323176 3.286738 3.2304301 3.3044338 3.609858 3.2360017 3.6102242 3.196462 3.307912 3.6506958 3.2919514 3.6382856 3.1978543 3.502434 3.302459 3.3968558 3.296194 3.3057618 3.233068 3.274608 3.6359255 3.2320292 3.3949625 3.4986062 3.3697026
0.24524525 3.3522048 3.2735827 3.2021992 3.471692 3.2588217 3.3690693 3.2024624 3.4732492 3.30789 3.1898549 3.257446 3.233022 3.6144676 3.311828 3.269526 3.3506866 3.3107128 3.2222137 3.6492946 3.296175 3.2210853 3.6597385 3.201472 3.2889664 3.48496 3.3274224 3.2909656 3.2345064 3.3085403 3.6140032 3.240024 3.614381 3.2004313 3.3121157 3.6549535 3.296132 3.6425366 3.2018142 3.5066316 3.3064933 3.4010153 3.3003647 3.3099854 3.237136 3.2787585 3.6401281 3.2360482 3.3991191 3.5027947 3.3739254
0.24624625 3.3563423 3.2776632 3.2061267 3.4757538 3.2629218 3.3732414 3.2063935 3.4773116 3.3120372 3.1938396 3.261475 3.2369912 3.6184723 3.3158844 3.2735975 3.3547711 3.3147905 3.226259 3.653477 3.3002908 3.2251258 3.6639502 3.2054012 3.2931283 3.4890418 3.3315947 3.2951198 3.2385113 3.3125725 3.6180665 3.2439735 3.6184576 3.2043295 3.3162446 3.6591291 3.300244 3.6467054 3.205705 3.5107498 3.3104534 3.4050956 3.3044646 3.314137 3.2411325 3.2828338 3.644248 3.2399948 3.4031997 3.506904 3.3780725
0.24724725 3.360404 3.2816756 3.2099845 3.4797363 3.2669501 3.3773403 3.210254 3.4812953 3.3161137 3.1977518 3.2654321 3.240892 3.622396 3.3198674 3.277597 3.3587823 3.3187954 3.2302332 3.6575775 3.304334 3.2290947 3.6680791 3.2092595 3.2972164 3.4930434 3.3356934 3.2992039 3.2424438 3.3165298 3.6220503 3.2478483 3.622453 3.2081556 3.3203006 3.6632233 3.304283 3.6507926 3.2095244 3.5147893 3.3143399 3.409103 3.308492 3.318217 3.245059 3.286837 3.6482856 3.2438712 3.4072025 3.5109334 3.3821423
0.24824825 3.3643923 3.285615 3.213772 3.483638 3.270908 3.3813636 3.2140443 3.4851978 3.3201175 3.2015965 3.2693174 3.2447205 3.626238 3.3237774 3.281525 3.3627164 3.3227255 3.2341366 3.6615975 3.3083055 3.232993 3.6721268 3.2130487 3.3012345 3.496967 3.3397176 3.3032124 3.246308 3.3204143 3.6259534 3.2516513 3.626369 3.2119143 3.3242824 3.6672356 3.3082516 3.654799 3.2132747 3.51875 3.3181522 3.4130316 3.3124485 3.3222265 3.2489154 3.2907681 3.6522427 3.247677 3.4111304 3.5148842 3.3861382
0.24924925 3.3683057 3.289485 3.2174914 3.4874618 3.274794 3.3853126 3.217765 3.4890225 3.3240514 3.2053697 3.27313 3.2484813 3.6300006 3.3276148 3.2853827 3.3665795 3.3265839 3.2379696 3.6655364 3.3122072 3.2368212 3.6760938 3.2167683 3.3051805 3.5008123 3.3436697 3.307152 3.250102 3.3242254 3.629777 3.2553804 3.6302032 3.2156022 3.3281918 3.6711671 3.312148 3.6587243 3.2169545 3.5226305 3.3218904 3.4168859 3.3163347 3.326164 3.2527006 3.2946272 3.6561189 3.251412 3.4149833 3.5187573 3.39006
0.25025025 3.3721454 3.2932847 3.2211404 3.4912071 3.2786093 3.3891866 3.2214158 3.4927692 3.3279135 3.2090733 3.2768717 3.2521715 3.6336844 3.3313801 3.289169 3.3703675 3.3303692 3.2417336 3.6693954 3.3160386 3.2405806 3.6799803 3.2204177 3.309056 3.504579 3.347547 3.3110194 3.253824 3.3279643 3.6335213 3.2590373 3.6339605 3.219222 3.3320277 3.6750183 3.315975 3.6625712 3.220566 3.5264344 3.3255577 3.4206643 3.32015 3.3300312 3.2564166 3.2984133 3.6599162 3.2550783 3.4187593 3.5225527 3.393906
0.25125125 3.3759127 3.2970138 3.22472 3.494875 3.282354 3.3929882 3.2249992 3.4964373 3.3317072 3.2127085 3.2805417 3.2557929 3.6372898 3.3350716 3.2928863 3.3740826 3.3340833 3.2454274 3.6731758 3.3198 3.2442694 3.6837878 3.2240007 3.3128588 3.508269 3.351354 3.3148158 3.2574794 3.3316312 3.6371882 3.2626224 3.637639 3.2227733 3.3357918 3.678791 3.319732 3.6663392 3.2241087 3.530161 3.329152 3.4243689 3.3238962 3.3338268 3.2600644 3.3021293 3.6636343 3.258676 3.4224608 3.5262716 3.3976796
0.25225225 3.3796074 3.300673 3.2282326 3.4984655 3.2860305 3.396717 3.2285118 3.500029 3.3354275 3.2162766 3.2841423 3.2593448 3.6408174 3.3386943 3.2965329 3.3777254 3.3377247 3.2490523 3.6768765 3.3234906 3.2478898 3.6875167 3.227513 3.3165922 3.5118828 3.3550878 3.318542 3.261064 3.3352246 3.6407757 3.2661338 3.6412396 3.2262557 3.339485 3.682484 3.3234189 3.6700268 3.2275808 3.53381 3.3326745 3.427998 3.327573 3.3375535 3.2636414 3.3057728 3.667273 3.2622037 3.4260879 3.5299118 3.4013796
0.25325325 3.383228 3.3042638 3.2316759 3.5019784 3.2896364 3.4003713 3.2319574 3.503543 3.3390803 3.219775 3.2876718 3.2628276 3.6442668 3.3422463 3.3001096 3.381295 3.3412962 3.2526069 3.680501 3.3271134 3.2514412 3.6911657 3.2309592 3.3202565 3.5154185 3.3587513 3.3221974 3.2645817 3.3387485 3.6442876 3.2695763 3.6447632 3.2296693 3.343106 3.6860983 3.3270376 3.673637 3.2309873 3.5373833 3.3361244 3.4315543 3.331178 3.3412108 3.2671516 3.3093474 3.670833 3.265663 3.4296424 3.5334778 3.4050064
0.25425425 3.3867788 3.3077843 3.235051 3.5054164 3.2931721 3.403956 3.2353356 3.5069816 3.3426628 3.2232065 3.291132 3.2662442 3.64764 3.3457274 3.3036175 3.3847916 3.3447967 3.2560947 3.6840472 3.3306658 3.254923 3.6947389 3.234337 3.3238497 3.5188804 3.3623428 3.325784 3.2680292 3.3422012 3.647722 3.272948 3.6482093 3.2330143 3.3466556 3.6896353 3.3305874 3.6771703 3.2343254 3.5408819 3.339506 3.4350364 3.3347173 3.3447988 3.2705932 3.312851 3.6743174 3.269055 3.4331229 3.536967 3.4085612
0.25525525 3.3902576 3.3112364 3.2383595 3.5087774 3.2966402 3.4074686 3.2386448 3.5103438 3.3461776 3.2265704 3.2945237 3.2695916 3.6509373 3.3491375 3.3070593 3.3882196 3.3482265 3.259514 3.6875162 3.3341508 3.2583385 3.6982336 3.2376459 3.3273754 3.5222666 3.3658643 3.3293009 3.2714102 3.3455844 3.6510808 3.276249 3.6515791 3.2362938 3.3501353 3.6930954 3.334068 3.6806278 3.2375958 3.544304 3.3428152 3.4384463 3.338187 3.348316 3.2739673 3.3162854 3.6777236 3.2723782 3.4365306 3.5403833 3.4120445
0.25625625 3.3936665 3.3146224 3.2416 3.5120635 3.3000398 3.410908 3.2418888 3.5136294 3.3496237 3.229865 3.2978456 3.2728722 3.654159 3.3524792 3.3104308 3.3915753 3.3515868 3.2628663 3.6909091 3.3375685 3.2616858 3.7016528 3.2408893 3.3308313 3.525576 3.3693154 3.332749 3.2747238 3.3488953 3.6543624 3.2794788 3.654875 3.2395062 3.3535454 3.6964788 3.3374796 3.6840074 3.2407997 3.5476513 3.3460543 3.4417844 3.3415883 3.351767 3.277273 3.3196507 3.6810548 3.275634 3.4398673 3.5437233 3.4154565
0.25725725 3.397004 3.317939 3.2447739 3.5152745 3.303371 3.4142792 3.245064 3.5168428 3.3530018 3.2330961 3.3010986 3.2760856 3.6573048 3.3557508 3.313734 3.394861 3.3548782 3.2661505 3.6942263 3.3409173 3.2649655 3.7049959 3.2440665 3.3342187 3.5288131 3.3726976 3.3361282 3.2779708 3.352138 3.6575708 3.2826395 3.6580954 3.2426512 3.3568857 3.699787 3.3408253 3.6873124 3.243937 3.5509245 3.3492258 3.4450505 3.344923 3.3551505 3.2805123 3.322947 3.6843095 3.2788224 3.4431305 3.5469894 3.418797
0.25825825 3.4002717 3.3211894 3.247883 3.5184126 3.3066347 3.4175787 3.248174 3.519979 3.3563108 3.23626 3.304285 3.279233 3.6603775 3.3589559 3.3169715 3.3980758 3.3581004 3.2693684 3.6974697 3.3441975 3.26818 3.7082646 3.2471778 3.3375382 3.5319767 3.37601 3.3394394 3.2811503 3.355312 3.660706 3.285731 3.661242 3.2457306 3.3601577 3.7030203 3.3441033 3.6905427 3.2470083 3.5541244 3.352326 3.4482458 3.3481905 3.3584645 3.2836845 3.326175 3.6874893 3.2819462 3.4463248 3.5501823 3.4220686
0.25925925 3.4034703 3.324372 3.2509258 3.521475 3.3098307 3.42081 3.2512174 3.5230436 3.3595538 3.2393568 3.307403 3.2823145 3.6633766 3.3620908 3.3201404 3.4012222 3.3612535 3.2725194 3.7006378 3.3474128 3.2713275 3.7114577 3.250223 3.3407898 3.5350654 3.3792534 3.3426833 3.2842622 3.3584163 3.6637645 3.2887545 3.6643143 3.2487452 3.3633595 3.7061787 3.347315 3.6936991 3.2500126 3.5572505 3.355359 3.4513693 3.3513908 3.3617125 3.286791 3.3293347 3.6905956 3.2850022 3.4494448 3.553303 3.425269
0.26026025 3.4066007 3.3274882 3.2539024 3.5244658 3.312961 3.4239712 3.2541955 3.5260334 3.3627295 3.2423892 3.3104541 3.2853296 3.6663022 3.3651588 3.323244 3.4043005 3.364339 3.275604 3.7037332 3.3505616 3.274409 3.7145772 3.2532024 3.3439765 3.538083 3.3824286 3.34586 3.2873104 3.3614535 3.6667504 3.2917101 3.6673129 3.2516923 3.3664944 3.7092636 3.3504593 3.6967812 3.252953 3.5603037 3.358324 3.4544225 3.3545246 3.3648927 3.2898314 3.332429 3.6936278 3.2879944 3.4524958 3.55635 3.428401
0.26126125 3.4096613 3.3305387 3.256813 3.5273824 3.316023 3.427064 3.2571084 3.5289514 3.3658383 3.2453563 3.313439 3.2882798 3.6691546 3.3681602 3.3262815 3.4073088 3.3673577 3.2786229 3.7067535 3.3536432 3.2774231 3.7176235 3.2561164 3.3470929 3.5410273 3.3855357 3.3489695 3.2902918 3.3644238 3.6696663 3.2945971 3.67024 3.254577 3.3695602 3.7122734 3.3535388 3.6997902 3.2558274 3.5632858 3.3612213 3.457407 3.3575926 3.3680065 3.2928061 3.3354535 3.6965861 3.290919 3.4554777 3.5593262 3.4314632
0.26226225 3.4126556 3.3335233 3.2596602 3.5302284 3.319021 3.4300883 3.2599564 3.5317967 3.3688817 3.2482588 3.3163574 3.2911642 3.6719365 3.3710938 3.3292515 3.4102502 3.370308 3.281576 3.709702 3.3566606 3.2803733 3.7205963 3.258966 3.3501463 3.5438998 3.3885765 3.352013 3.2932074 3.3673255 3.6725087 3.2974172 3.6730955 3.2573943 3.37256 3.7152123 3.356551 3.702727 3.2586377 3.5661945 3.3640506 3.4603205 3.3605955 3.3710542 3.2957156 3.3384118 3.6994743 3.2937799 3.4583895 3.5622299 3.4344575
0.26326326 3.4155796 3.3364432 3.2624424 3.533001 3.3219533 3.4330447 3.2627394 3.5345705 3.3718586 3.2510953 3.3192096 3.2939856 3.6746461 3.3739607 3.3321574 3.4131236 3.3731942 3.2844646 3.712579 3.3596125 3.2832582 3.723498 3.2617526 3.3531315 3.5467017 3.3915493 3.3549893 3.29606 3.3701606 3.6752803 3.30017 3.6758778 3.2601497 3.3754933 3.7180784 3.3594995 3.705592 3.2613847 3.5690343 3.3668146 3.4631665 3.3635337 3.3740356 3.2985606 3.3413064 3.7022905 3.2965763 3.4612327 3.5650637 3.4373841
0.26426426 3.4184394 3.3392968 3.2651613 3.5357034 3.3248203 3.4359345 3.2654583 3.537272 3.374771 3.2538707 3.3219972 3.296743 3.677285 3.3767633 3.3349986 3.4159305 3.3760118 3.2872899 3.7153847 3.3624988 3.286078 3.7263286 3.264474 3.356052 3.5494335 3.3944564 3.3578997 3.2988467 3.3729298 3.6779792 3.3028562 3.678591 3.262841 3.3783581 3.7208736 3.3623824 3.7083857 3.264067 3.5718021 3.3695114 3.4659438 3.366407 3.3769534 3.301341 3.3441331 3.7050335 3.2993083 3.4640083 3.5678258 3.4402432
0.26526526 3.4212315 3.342086 3.2678149 3.5383341 3.3276215 3.4387574 3.2681146 3.5399027 3.3776174 3.25658 3.324719 3.2994337 3.6798546 3.379499 3.3377755 3.4186702 3.3787644 3.2900498 3.71812 3.3653214 3.2888362 3.7290883 3.267132 3.3589072 3.5520945 3.397297 3.360747 3.3015692 3.3756342 3.68061 3.3054774 3.6812334 3.2654676 3.3811595 3.723598 3.3652015 3.7111094 3.2666857 3.5744998 3.372142 3.4686534 3.3692153 3.3798053 3.3040578 3.3468943 3.707708 3.3019767 3.4667158 3.5705192 3.4430366
0.26626626 3.4239576 3.3448124 3.2704077 3.5408964 3.3303595 3.4415143 3.2707064 3.5424638 3.3804011 3.2592275 3.3273761 3.3020644 3.6823537 3.3821716 3.3404875 3.4213448 3.3814528 3.292745 3.7207847 3.3680797 3.2915285 3.7317777 3.2697277 3.3616982 3.5546856 3.400072 3.3635278 3.3042293 3.3782709 3.68317 3.308031 3.6838067 3.268033 3.3838944 3.7262535 3.367956 3.7137618 3.269241 3.5771291 3.3747087 3.4712958 3.3719602 3.3825943 3.3067124 3.3495917 3.7103107 3.3045816 3.469354 3.573143 3.4457622
0.26726726 3.4266183 3.347474 3.2729363 3.543388 3.3330333 3.4442048 3.2732356 3.5449572 3.3831193 3.2618108 3.32997 3.3046305 3.6847844 3.3847792 3.343137 3.4239542 3.384076 3.2953787 3.72338 3.3707743 3.294157 3.7343962 3.2722595 3.364425 3.5572088 3.402782 3.366245 3.3068254 3.3808444 3.6856635 3.3105214 3.6863112 3.2705343 3.3865635 3.7288384 3.3706484 3.7163463 3.271735 3.579689 3.3772109 3.4738722 3.374642 3.3853178 3.3093016 3.3522253 3.7128468 3.3071241 3.471928 3.5756986 3.4484234
0.26826826 3.4292145 3.3500726 3.275402 3.5458105 3.335643 3.4468303 3.275703 3.5473788 3.3857737 3.2643328 3.3324993 3.307136 3.6871479 3.387323 3.3457232 3.4264977 3.3866358 3.297949 3.7259054 3.3734055 3.2967236 3.7369468 3.2747295 3.3670864 3.5596623 3.4054284 3.3688986 3.3093586 3.3833537 3.6880867 3.312947 3.6887462 3.2729747 3.389169 3.7313542 3.3732762 3.7188613 3.2741668 3.5821784 3.3796482 3.4763806 3.3772602 3.3879766 3.3118289 3.3547935 3.7153125 3.3096035 3.474435 3.5781856 3.451018
0.26926926 3.431746 3.3526077 3.2778063 3.5481656 3.3381913 3.4493923 3.2781074 3.5497334 3.3883665 3.266792 3.3349667 3.309578 3.6894412 3.389802 3.3482442 3.4289773 3.3891299 3.3004565 3.7283638 3.375974 3.2992294 3.7394297 3.2771382 3.369686 3.5620503 3.4080095 3.3714874 3.3118298 3.385799 3.690442 3.3153086 3.6911151 3.2753534 3.3917115 3.7338037 3.3758416 3.721308 3.2765355 3.5846035 3.3820221 3.4788241 3.379817 3.3905747 3.314294 3.3572998 3.7177098 3.3120217 3.4768758 3.580605 3.4535491
0.27027026 3.4342134 3.3550806 3.2801483 3.5504508 3.340675 3.4518886 3.2804508 3.5520194 3.390895 3.2691908 3.3373706 3.3119588 3.6916697 3.3922184 3.3507056 3.4313924 3.3915615 3.302902 3.7307549 3.3784807 3.3016706 3.7418444 3.2794847 3.3722227 3.5643678 3.4105272 3.3740144 3.3142388 3.388181 3.6927304 3.317606 3.693415 3.2776692 3.3941894 3.7361834 3.378345 3.723688 3.278845 3.5869594 3.3843324 3.4812033 3.3823106 3.3931081 3.316697 3.3597414 3.7200413 3.3143773 3.4792514 3.5829575 3.4560146
0.27127126 3.4366179 3.3574913 3.282431 3.5526695 3.3430967 3.4543211 3.2827327 3.5542378 3.39336 3.2715282 3.339713 3.3142776 3.6938305 3.3945737 3.353105 3.433745 3.3939304 3.3052857 3.7330794 3.3809268 3.3040514 3.7441914 3.2817702 3.3746946 3.5666199 3.4129817 3.376478 3.3165872 3.390498 3.6949525 3.3198402 3.6956491 3.2799258 3.3966036 3.7384968 3.3807874 3.7260005 3.281092 3.5892482 3.3865795 3.483517 3.3847442 3.3955796 3.3190386 3.3621206 3.7223043 3.3166726 3.481562 3.5852432 3.4584172
0.27227226 3.4389586 3.3598404 3.284651 3.5548222 3.3454578 3.4566917 3.2849529 3.5563898 3.3957646 3.2738035 3.3419929 3.3165367 3.695928 3.3968656 3.3554413 3.436034 3.3962371 3.3076088 3.7353363 3.3833098 3.30637 3.7464743 3.2839959 3.3771067 3.5688055 3.415374 3.3788803 3.3188725 3.3927543 3.6971095 3.322011 3.6978168 3.2821214 3.3989565 3.7407434 3.3831685 3.7282476 3.2832782 3.5914733 3.388765 3.4857662 3.3871152 3.3979902 3.3213196 3.3644397 3.7245023 3.3189087 3.4838088 3.5874634 3.460756
0.27327326 3.441236 3.3621285 3.286812 3.556908 3.3477569 3.4589984 3.287114 3.5584743 3.398107 3.2760203 3.3442116 3.3187337 3.6979578 3.3990958 3.3577185 3.4382613 3.398482 3.3098695 3.7375283 3.3856325 3.3086293 3.7486894 3.2861602 3.3794563 3.570926 3.4177039 3.3812194 3.3210988 3.394949 3.6991997 3.3241205 3.69992 3.284256 3.4012463 3.7429266 3.3854878 3.730428 3.2854047 3.59363 3.390889 3.4879525 3.389424 3.4003382 3.3235395 3.3666975 3.726634 3.3210804 3.485992 3.5896177 3.4630318
0.27427426 3.4434524 3.3643556 3.288912 3.5589278 3.349995 3.4612443 3.2892137 3.560493 3.4003878 3.2781763 3.346369 3.320871 3.6999233 3.4012668 3.359933 3.440426 3.4006646 3.3120718 3.7396548 3.3878944 3.3108287 3.7508397 3.2882638 3.3817449 3.5729804 3.4199727 3.3834987 3.3232636 3.3970811 3.7012262 3.3261676 3.7019577 3.2863312 3.4034753 3.7450435 3.3877466 3.7325444 3.2874732 3.5957212 3.3929503 3.490075 3.391675 3.4026248 3.3256984 3.3688917 3.728702 3.3231952 3.4881124 3.5917077 3.4652472
0.2752753 3.4456067 3.3665216 3.2909513 3.5608807 3.3521729 3.463428 3.291255 3.5624473 3.40261 3.2802734 3.3484664 3.3229504 3.7018259 3.403375 3.3620877 3.4425294 3.4027886 3.3142133 3.7417166 3.3900974 3.3129663 3.7529254 3.2903104 3.383972 3.5749702 3.4221787 3.385716 3.3253686 3.3991528 3.7031868 3.3281548 3.7039323 3.2883482 3.4056427 3.7470956 3.389946 3.734595 3.2894814 3.5977502 3.394952 3.492136 3.393865 3.4048514 3.3277981 3.371026 3.7307057 3.3252494 3.4901688 3.593733 3.4673996
0.2762763 3.4477017 3.3686287 3.2929327 3.5627716 3.35429 3.4655504 3.293236 3.5643365 3.4047697 3.2823105 3.3505034 3.3249702 3.7036643 3.4054246 3.364184 3.444572 3.4048505 3.316296 3.7437139 3.392239 3.3150449 3.7549477 3.292296 3.3861408 3.576897 3.4243252 3.3878744 3.3274138 3.4011636 3.7050858 3.3300793 3.705841 3.2903054 3.4077494 3.7490847 3.3920853 3.736583 3.2914298 3.5997145 3.3968935 3.4941337 3.3959956 3.4070172 3.3298388 3.3730996 3.7326446 3.3272452 3.4921627 3.5956945 3.4694905
0.2772773 3.449734 3.3706746 3.2948563 3.564597 3.3563488 3.4676123 3.2951586 3.5661612 3.4068701 3.2842891 3.3524828 3.32693 3.7054403 3.407412 3.3662198 3.446554 3.4068525 3.318318 3.7456489 3.3943222 3.3170652 3.7569063 3.2942233 3.3882475 3.57876 3.4264112 3.389972 3.3294008 3.403114 3.706921 3.3319433 3.7076888 3.2922046 3.4097962 3.7510097 3.3941665 3.738507 3.2933207 3.601613 3.3987744 3.4960692 3.3980665 3.409125 3.3318195 3.3751142 3.7345204 3.3291826 3.4940968 3.597593 3.4715211
0.2782783 3.4517066 3.3726633 3.29672 3.5663586 3.3583465 3.4696126 3.297022 3.5679235 3.408912 3.28621 3.3544004 3.3288321 3.707152 3.4093442 3.3681974 3.4484773 3.408794 3.3202825 3.7475216 3.3963466 3.3190253 3.7588034 3.2960923 3.3902957 3.580558 3.4284377 3.3920085 3.331328 3.405006 3.708694 3.333748 3.7094736 3.2940457 3.411783 3.7528734 3.3961868 3.7403686 3.2951534 3.6034513 3.4005969 3.4979446 3.4000797 3.4111714 3.3337426 3.3770707 3.736335 3.3310611 3.4959693 3.5994291 3.4734921
0.2792793 3.4536207 3.3745923 3.298527 3.5680583 3.3602877 3.4715536 3.298828 3.5696208 3.4108934 3.288073 3.3562608 3.3306768 3.7088044 3.411215 3.3701162 3.4503398 3.4106774 3.3221877 3.74933 3.398312 3.3209302 3.7606368 3.297903 3.3922844 3.5822954 3.4304042 3.3939877 3.3331974 3.406839 3.7104042 3.3354936 3.7111957 3.2958293 3.4137108 3.754674 3.3981493 3.7421696 3.2969282 3.6052256 3.4023585 3.4997606 3.4020343 3.4131596 3.3356066 3.3789668 3.7380872 3.3328826 3.4977803 3.6012015 3.475403
0.2802803 3.4554737 3.3764634 3.3002758 3.5696948 3.3621693 3.4734375 3.3005755 3.571256 3.4128165 3.2898765 3.358063 3.3324645 3.7103944 3.413029 3.3719764 3.4521434 3.4125023 3.3240352 3.7510798 3.4002204 3.3227742 3.76241 3.2996564 3.3942153 3.5839705 3.432314 3.395908 3.3350096 3.4086108 3.712054 3.33718 3.7128565 3.2975562 3.4155793 3.7564142 3.400055 3.7439077 3.298647 3.606939 3.4040632 3.5015156 3.4039316 3.415088 3.337413 3.380805 3.739779 3.3346462 3.4995327 3.602915 3.4772549
0.2812813 3.4572697 3.3782752 3.3019667 3.5712683 3.3639925 3.4752605 3.3022678 3.57283 3.4146812 3.2916253 3.3598075 3.3341947 3.7119243 3.4147842 3.373781 3.453889 3.4142694 3.3258257 3.7527666 3.402071 3.3245618 3.764121 3.3013525 3.3960874 3.5855844 3.4341617 3.39777 3.3367622 3.4103267 3.7136426 3.3388083 3.7144582 3.2992268 3.4173894 3.7580938 3.4019022 3.7455854 3.3003087 3.6085901 3.4057107 3.503211 3.4057708 3.4169598 3.3391607 3.382585 3.7414088 3.3363523 3.5012236 3.6045651 3.4790475
0.2822823 3.459007 3.3800302 3.3036022 3.5727813 3.3657591 3.4770272 3.3039029 3.5743413 3.4164882 3.2933176 3.3614945 3.3358688 3.7133942 3.416481 3.3755257 3.4555762 3.415979 3.3275583 3.7543936 3.4038641 3.3262918 3.765773 3.302993 3.397902 3.5871377 3.435954 3.399573 3.3384583 3.411985 3.7151701 3.340377 3.715997 3.3008392 3.4191425 3.759714 3.4036944 3.7472022 3.301914 3.6101832 3.407299 3.504847 3.407553 3.4187748 3.3408546 3.3843074 3.74298 3.3380024 3.5028577 3.6061556 3.4807832
0.2832833 3.460688 3.3817286 3.3051805 3.5742335 3.3674688 3.4787343 3.30548 3.575792 3.4182382 3.2949514 3.3631244 3.3374858 3.7148058 3.4181235 3.377216 3.4572072 3.4176319 3.329236 3.7559612 3.405601 3.3279672 3.7673645 3.3045776 3.3996594 3.58863 3.4376884 3.4013214 3.3400993 3.4135847 3.7166402 3.3418891 3.7174785 3.3023965 3.4208384 3.761273 3.4054277 3.7487593 3.303463 3.611713 3.4088311 3.5064244 3.409279 3.4205306 3.342489 3.385973 3.7444909 3.3395972 3.504432 3.6076868 3.4824612
0.2842843 3.46231 3.3833706 3.306704 3.5756247 3.369122 3.4803863 3.3070018 3.5771832 3.4199314 3.2965312 3.3646984 3.3390484 3.7161596 3.4197087 3.3788493 3.4587808 3.4192274 3.3308558 3.7574701 3.407282 3.3295844 3.7688992 3.3061059 3.40136 3.5900621 3.4393666 3.4030116 3.3416824 3.415128 3.7180514 3.3433442 3.7189002 3.3038995 3.4224772 3.7627745 3.4071064 3.7502592 3.304958 3.613184 3.4103072 3.5079436 3.4109504 3.4222293 3.3440678 3.3875835 3.7459435 3.3411357 3.505948 3.6091566 3.4840817
0.2852853 3.4638784 3.3849545 3.308171 3.5769575 3.3707194 3.481981 3.3084679 3.5785139 3.4215689 3.2980552 3.3662164 3.340554 3.7174523 3.421238 3.3804264 3.4602985 3.4207678 3.3324208 3.7589197 3.4089065 3.3311467 3.7703733 3.3075783 3.4030046 3.5914357 3.440987 3.4046447 3.3432117 3.4166157 3.7194023 3.344742 3.7202644 3.3053465 3.4240596 3.7642183 3.4087286 3.7516994 3.306396 3.6145964 3.411727 3.5094063 3.4125648 3.4238732 3.345592 3.389137 3.7473385 3.3426178 3.507407 3.6105695 3.4856455
0.2862863 3.4653873 3.3864841 3.3095834 3.578229 3.372261 3.483518 3.3098805 3.5797863 3.4231482 3.299525 3.3676786 3.3420043 3.7186894 3.422711 3.3819478 3.4617586 3.4222515 3.3339298 3.7603116 3.410477 3.332654 3.7717903 3.3089952 3.404592 3.5927505 3.4425523 3.406224 3.3446841 3.4180477 3.720697 3.3460855 3.7215703 3.3067386 3.4255862 3.7656043 3.4102957 3.7530808 3.307779 3.61595 3.4130921 3.5108125 3.4141245 3.4254613 3.3470597 3.3906343 3.7486753 3.344048 3.5088093 3.611924 3.4871526
0.2872873 3.4668431 3.3879585 3.3109407 3.579444 3.3737462 3.4850018 3.3112366 3.580998 3.4246736 3.3009398 3.3690875 3.3434026 3.71987 3.4241319 3.383416 3.4631648 3.423681 3.3353844 3.7616472 3.4119906 3.3341062 3.7731507 3.310358 3.406125 3.5940073 3.444063 3.4077444 3.3461015 3.4194236 3.7219338 3.3473709 3.7228181 3.3080764 3.427057 3.7669332 3.411809 3.7544076 3.3091097 3.6172457 3.4144013 3.5121608 3.4156284 3.4269931 3.3484726 3.3920767 3.7499552 3.3454225 3.5101545 3.61322 3.488605
0.2882883 3.468243 3.3893778 3.3122435 3.5805998 3.3751779 3.4864285 3.3125384 3.5821533 3.4261446 3.3023 3.3704402 3.3447452 3.7209933 3.4254954 3.3848276 3.4645157 3.4250548 3.3367846 3.7629254 3.4134514 3.335505 3.7744539 3.3116677 3.4076025 3.5952075 3.4455178 3.4092114 3.3474655 3.4207442 3.7231143 3.3486023 3.7240098 3.3093607 3.4284728 3.7682042 3.4132664 3.755677 3.3103864 3.618484 3.415655 3.5134532 3.4170785 3.4284692 3.3498325 3.3934648 3.7511783 3.3467417 3.511444 3.6144576 3.4900022
0.2892893 3.4695883 3.3907428 3.3134928 3.5816967 3.3765535 3.4878018 3.3137867 3.5832493 3.4275587 3.3036065 3.3717384 3.3460352 3.7220607 3.4268064 3.3861854 3.4658122 3.4263737 3.3381307 3.7641468 3.4148574 3.3368485 3.7757018 3.3129215 3.4090254 3.596348 3.446918 3.4106255 3.3487737 3.4220123 3.7242386 3.3497791 3.7251458 3.310591 3.4298356 3.7694216 3.4146698 3.7568898 3.311609 3.6196651 3.4168558 3.5146923 3.4184759 3.4298913 3.3511376 3.3947992 3.7523468 3.3480105 3.5126774 3.6156409 3.491344
0.2902903 3.4708788 3.392053 3.3146892 3.5827382 3.3778777 3.4891202 3.3149822 3.5842898 3.4289203 3.3048606 3.3729844 3.3472703 3.7230732 3.4280643 3.387491 3.467055 3.4276404 3.3394234 3.7653146 3.4162095 3.3381393 3.7768939 3.3141232 3.410395 3.597435 3.4482644 3.4119833 3.3500285 3.4232259 3.7253075 3.3509007 3.726226 3.3117702 3.4311435 3.7705822 3.4160206 3.7580473 3.312779 3.6207905 3.4180036 3.5158756 3.4198189 3.4312596 3.3523877 3.3960795 3.7534604 3.349224 3.5138562 3.6167667 3.492633
0.2912913 3.4721172 3.3933105 3.3158321 3.5837219 3.3791463 3.490386 3.3161254 3.5852723 3.4302273 3.3060613 3.3741763 3.348456 3.7240307 3.429268 3.3887424 3.4682443 3.4288535 3.3406634 3.7664254 3.4175096 3.3393762 3.77803 3.3152726 3.4117105 3.598464 3.4495559 3.4132884 3.3512304 3.4243855 3.7263222 3.3519695 3.727251 3.3128958 3.4323976 3.7716894 3.4173186 3.7591512 3.3138978 3.6218588 3.4190977 3.5170035 3.4211102 3.432573 3.353586 3.397307 3.754517 3.3503852 3.5149815 3.617838 3.4938684
0.2922923 3.4733016 3.3945131 3.3169217 3.5846503 3.3803644 3.4915977 3.3172128 3.5861998 3.4314811 3.307209 3.3753164 3.349586 3.7249343 3.4304209 3.389942 3.4693816 3.4300134 3.341849 3.7674832 3.418757 3.3405614 3.7791138 3.316368 3.4129722 3.5994387 3.450797 3.4145396 3.3523798 3.4254923 3.7272809 3.352985 3.7282221 3.313969 3.4336002 3.7727427 3.4185627 3.7601976 3.3149626 3.6228733 3.420139 3.5180786 3.4223464 3.4338338 3.3547313 3.398479 3.755523 3.3514948 3.516052 3.618853 3.4950502
0.2932933 3.4744332 3.3956652 3.317961 3.5855234 3.381527 3.492757 3.31825 3.5870717 3.4326818 3.308305 3.376404 3.350665 3.725786 3.4315205 3.3910882 3.4704654 3.4311228 3.3429847 3.768487 3.4199526 3.3416924 3.780144 3.3174126 3.4141812 3.6003587 3.451985 3.4157388 3.3534765 3.4265475 3.7281866 3.3539462 3.7291386 3.3149908 3.4347475 3.7737417 3.4197567 3.7611935 3.3159764 3.6238313 3.4211292 3.5191 3.4235334 3.4350433 3.3558245 3.3996022 3.7564735 3.3525515 3.51707 3.6198132 3.4961805
0.2942943 3.4755142 3.3967648 3.3189487 3.5863411 3.382639 3.4938643 3.3192368 3.5878882 3.4338295 3.3093514 3.37744 3.351694 3.726583 3.4325688 3.3921819 3.4714992 3.4321773 3.344067 3.769438 3.421095 3.3427732 3.7811203 3.3184052 3.41534 3.601224 3.4531195 3.4168854 3.3545208 3.4275508 3.7290394 3.3548577 3.7300029 3.3159614 3.4358442 3.77469 3.4208972 3.7621355 3.3169403 3.624736 3.4220657 3.5200686 3.4246683 3.4361978 3.356866 3.4006724 3.7573712 3.3535583 3.5180342 3.6207206 3.497258
0.2952953 3.4765422 3.3978124 3.3198836 3.5871048 3.3836992 3.4949198 3.3201704 3.58865 3.4349258 3.3103445 3.3784235 3.352671 3.7273295 3.433566 3.3932254 3.4724786 3.4331822 3.3450987 3.7703352 3.4221864 3.3438022 3.7820451 3.3193457 3.416444 3.6020346 3.4542038 3.4179807 3.355514 3.428502 3.7298396 3.3557143 3.7308137 3.316882 3.4368904 3.7755837 3.4219856 3.763025 3.3178513 3.625588 3.4229524 3.5209842 3.4257505 3.4373014 3.357855 3.4016905 3.7582166 3.3545136 3.518946 3.6215742 3.498285
0.2962963 3.4775193 3.3988063 3.3207664 3.5878148 3.3847086 3.4959245 3.3210526 3.5893588 3.4359705 3.3112874 3.379358 3.3535962 3.7280223 3.434513 3.3942184 3.4734087 3.4341376 3.346079 3.77118 3.4232268 3.3447802 3.7829173 3.3202364 3.4174964 3.6027932 3.4552352 3.4190235 3.356456 3.4294014 3.7305865 3.3565207 3.731571 3.3177505 3.437884 3.7764266 3.4230244 3.7638624 3.3187134 3.6263855 3.42379 3.5218492 3.4267833 3.4383523 3.358793 3.4026597 3.7590108 3.3554182 3.5198052 3.622374 3.4992585
0.2972973 3.4784443 3.3997512 3.3216012 3.5884712 3.3856666 3.4968784 3.3218863 3.5900135 3.436963 3.3121793 3.3802412 3.3544738 3.7286634 3.4354098 3.3951607 3.4742892 3.43504 3.3470078 3.7719748 3.4242175 3.3457088 3.7837386 3.3210769 3.4184995 3.603499 3.456217 3.4200158 3.3573468 3.4302514 3.7312841 3.3572762 3.7322786 3.3185701 3.4388285 3.7772183 3.424013 3.7646475 3.319526 3.627131 3.4245753 3.5226614 3.4277651 3.4393544 3.3596816 3.403577 3.7597535 3.3562741 3.5206158 3.6231225 3.500184
0.2982983 3.4793217 3.4006448 3.3223863 3.589075 3.386574 3.4977834 3.322667 3.5906143 3.437905 3.3130233 3.3810737 3.3553 3.7292566 3.4362576 3.396051 3.475119 3.435894 3.3478868 3.7727191 3.4251578 3.346586 3.784509 3.3218663 3.419453 3.6041517 3.4571502 3.4209573 3.358187 3.431052 3.7319288 3.3579812 3.732935 3.3193405 3.4397225 3.7779605 3.424951 3.7653842 3.3202882 3.6278238 3.4253116 3.5234232 3.4286985 3.4403038 3.3605187 3.4044433 3.760447 3.3570793 3.5213733 3.6238186 3.5010586
0.2992993 3.4801478 3.401487 3.32312 3.589628 3.3874326 3.4986362 3.3234003 3.5911653 3.4387982 3.3138156 3.3818586 3.3560786 3.7297971 3.4370549 3.3968923 3.4758995 3.4366977 3.3487172 3.7734118 3.4260483 3.3474145 3.7852302 3.3226066 3.4203546 3.6047528 3.458031 3.4218502 3.3589787 3.431802 3.7325244 3.3586357 3.73354 3.3200612 3.440566 3.7786524 3.4258409 3.7660675 3.3210008 3.6284654 3.425997 3.5241368 3.4295805 3.4412038 3.361306 3.4052613 3.7610893 3.3578355 3.5220826 3.6244624 3.5018837
0.3003003 3.4809258 3.4022813 3.3238049 3.5901268 3.388241 3.4994419 3.3240838 3.5916634 3.4396396 3.3145607 3.3825932 3.3568053 3.7302885 3.4378047 3.3976855 3.4766307 3.4374523 3.3494978 3.7740557 3.426889 3.3481934 3.7859008 3.3232985 3.4212072 3.6053028 3.4588637 3.422691 3.3597193 3.4325027 3.7330692 3.3592422 3.7340975 3.3207335 3.4413595 3.7792947 3.4266796 3.766704 3.3216658 3.6290565 3.4266362 3.5247989 3.4304144 3.4420538 3.3620448 3.4060302 3.7616823 3.358544 3.522739 3.6250577 3.5026608
0.3013013 3.4816546 3.403026 3.324442 3.590575 3.3890011 3.5001976 3.3247192 3.5921104 3.440432 3.315255 3.3832796 3.357485 3.730732 3.4385045 3.3984284 3.4773135 3.438159 3.350229 3.774649 3.4276826 3.3489227 3.7865226 3.3239403 3.4220102 3.6058025 3.4596474 3.4234846 3.3604114 3.4331555 3.7335646 3.359799 3.7346022 3.3213563 3.4421067 3.7798886 3.4274712 3.76729 3.3222818 3.6295967 3.4272263 3.5254123 3.4311996 3.4428542 3.3627343 3.4067497 3.7622273 3.3592033 3.5233483 3.6256018 3.5033875
0.3023023 3.4823356 3.4037218 3.32503 3.5909736 3.3897123 3.500906 3.3253055 3.5925066 3.4411762 3.3159022 3.3839173 3.3581169 3.731126 3.4391584 3.399125 3.4779491 3.4388177 3.3509128 3.7751951 3.4284265 3.3496056 3.787098 3.324534 3.4227653 3.606253 3.4603848 3.4242282 3.3610556 3.4337595 3.7340121 3.3603063 3.7350602 3.321932 3.442805 3.780433 3.4282143 3.767828 3.3228495 3.6300864 3.427768 3.5259764 3.431937 3.443606 3.3633754 3.407421 3.7627225 3.3598146 3.5239074 3.6260967 3.504068
0.3033033 3.4829688 3.4043689 3.32557 3.5913208 3.3903744 3.501568 3.3258436 3.5928519 3.4418724 3.3165028 3.3845072 3.3587015 3.731473 3.4397652 3.3997717 3.478537 3.439429 3.351549 3.7756927 3.4291232 3.3502378 3.7876232 3.3250806 3.4234717 3.6066535 3.4610732 3.4249256 3.3616495 3.4343162 3.734411 3.360766 3.735469 3.322461 3.4434557 3.7809308 3.428909 3.768318 3.3233724 3.6305265 3.4282627 3.5264928 3.4326253 3.4443092 3.3639672 3.4080455 3.7631724 3.3603783 3.5244188 3.6265404 3.5046992
0.3043043 3.4835558 3.404968 3.3260622 3.5916193 3.3909903 3.5021803 3.3263347 3.59315 3.4425182 3.3170552 3.3850508 3.3592389 3.7317722 3.440323 3.4003716 3.4790761 3.4399934 3.3521357 3.7761424 3.4297733 3.3508236 3.7881005 3.32558 3.4241295 3.6070037 3.4617138 3.4255736 3.3621979 3.4348247 3.7347617 3.3611789 3.7358313 3.3229423 3.4440567 3.781383 3.4295564 3.7687597 3.3238456 3.630919 3.4287112 3.52696 3.4332676 3.4449644 3.3645122 3.4086232 3.7635736 3.3608952 3.5248823 3.626936 3.5052843
0.3053053 3.484094 3.4055197 3.3265078 3.591869 3.3915572 3.5027475 3.326778 3.593396 3.4431171 3.31756 3.3855467 3.3597276 3.732025 3.440836 3.4009252 3.4795716 3.4405096 3.3526757 3.7765462 3.4303763 3.3513627 3.788533 3.32603 3.4247408 3.6073058 3.4623086 3.4261737 3.3626978 3.4352882 3.7350655 3.3615417 3.7361457 3.3233767 3.4446135 3.7817872 3.430157 3.7691553 3.324274 3.6312635 3.4291117 3.5273814 3.4338644 3.4455714 3.3650095 3.4091535 3.7639282 3.361366 3.5253 3.6272843 3.5058231
0.3063063 3.4845867 3.406024 3.3269064 3.5920682 3.3920794 3.5032682 3.3271751 3.5935938 3.4436686 3.3180194 3.3859973 3.3601735 3.732232 3.4413037 3.4014316 3.480019 3.4409807 3.3531702 3.7769027 3.4309304 3.351856 3.7889183 3.3264365 3.4253051 3.6075609 3.4628544 3.4267278 3.363152 3.4357047 3.7353225 3.361861 3.736412 3.3237658 3.4451232 3.7821462 3.4307106 3.769505 3.3246553 3.631559 3.4294672 3.5277555 3.4344127 3.446131 3.3654616 3.409636 3.7642365 3.3617902 3.5256684 3.6275854 3.5063157
0.3073073 3.4850328 3.406481 3.3272583 3.5922213 3.3925543 3.5037422 3.3275244 3.593745 3.4441733 3.3184319 3.3864021 3.3605723 3.7323914 3.4417248 3.401892 3.480422 3.441405 3.353619 3.7772124 3.431441 3.3523014 3.7892592 3.3267946 3.4258235 3.607768 3.4633577 3.4272366 3.3635578 3.4360743 3.7355342 3.362132 3.7366335 3.3241093 3.4455872 3.7824583 3.4312189 3.7698073 3.3249912 3.6318069 3.429778 3.528083 3.4349165 3.446644 3.3658643 3.4100745 3.7645004 3.3621693 3.525992 3.627839 3.506763
0.3083083 3.4854352 3.4068925 3.3275657 3.5923269 3.392983 3.5041718 3.3278294 3.5938492 3.4446318 3.3187995 3.3867602 3.3609242 3.732506 3.4421012 3.402306 3.4807792 3.4417849 3.354021 3.7774796 3.4319038 3.352702 3.7895546 3.3271074 3.4262946 3.6079283 3.463814 3.4276972 3.3639188 3.4363997 3.7356987 3.3623586 3.736809 3.3244069 3.4460063 3.7827268 3.4316802 3.7700663 3.3252819 3.6320078 3.430042 3.5283651 3.4353738 3.4471107 3.3662233 3.4104683 3.7647183 3.3625023 3.5262682 3.6280448 3.5071647
0.3093093 3.485792 3.4072576 3.3278267 3.5923848 3.3933666 3.504557 3.3280907 3.5939047 3.4450452 3.3191211 3.387073 3.3612323 3.7325764 3.4424322 3.402675 3.4810927 3.4421213 3.3543768 3.777699 3.432323 3.3530574 3.789806 3.3273728 3.4267197 3.608042 3.4642243 3.428114 3.3642335 3.4366803 3.7358205 3.362538 3.7369387 3.3246593 3.4463792 3.782951 3.4320977 3.7702796 3.3255284 3.632163 3.4302626 3.5286024 3.4357865 3.4475327 3.366536 3.4108152 3.7648933 3.3627923 3.5264997 3.628205 3.5075214
0.3103103 3.486105 3.4075773 3.3280416 3.5923953 3.3937056 3.5048974 3.328303 3.5939147 3.4454112 3.3193977 3.3873427 3.361495 3.732603 3.4427207 3.4029984 3.4813607 3.442412 3.354689 3.777877 3.4326973 3.353368 3.7900124 3.3275962 3.4271002 3.6081114 3.464592 3.4284842 3.3645031 3.436916 3.7358954 3.362673 3.737024 3.3248682 3.44671 3.7831314 3.432471 3.7704487 3.32573 3.6322718 3.4304392 3.5287936 3.4361534 3.4479074 3.3668034 3.4111173 3.7650218 3.3630352 3.5266871 3.6283195 3.5078344
0.3113113 3.4863744 3.4078524 3.3282144 3.592362 3.3939993 3.5051942 3.328474 3.5938785 3.4457338 3.319631 3.3875687 3.3617141 3.7325852 3.4429648 3.4032779 3.481586 3.4426596 3.354956 3.77801 3.4330266 3.3536336 3.790175 3.3277729 3.4274364 3.6081314 3.464914 3.428809 3.364728 3.4371068 3.735927 3.3627646 3.737067 3.3250315 3.4469936 3.783269 3.432799 3.7705739 3.3258872 3.6323354 3.4305718 3.5289414 3.4364774 3.448239 3.3670273 3.411377 3.765109 3.3632352 3.5268307 3.62839 3.5081038
0.3123123 3.4865987 3.4080827 3.328342 3.5922818 3.3942485 3.5054474 3.3285987 3.5937972 3.4460099 3.3198202 3.3877497 3.3618894 3.7325256 3.443165 3.4035141 3.4817686 3.4428642 3.3551805 3.778099 3.4333122 3.3538547 3.790295 3.3279083 3.427729 3.60811 3.4651942 3.4290938 3.3649087 3.4372566 3.7359157 3.362811 3.737064 3.3251517 3.447235 3.7833626 3.433082 3.770657 3.3260005 3.6323566 3.4306612 3.5290446 3.4367578 3.4485238 3.3672051 3.411593 3.765153 3.363393 3.526928 3.6284149 3.5083294
0.3133133 3.4867806 3.4082685 3.3284252 3.5921576 3.3944535 3.505658 3.328681 3.5936701 3.4462435 3.319965 3.387888 3.3620207 3.7324216 3.4433234 3.4037058 3.481909 3.4430227 3.3553586 3.778145 3.4335537 3.354032 3.7903728 3.327996 3.4279768 3.6080418 3.4654298 3.4293313 3.3650453 3.4373598 3.735862 3.3628156 3.7370205 3.3252287 3.4474342 3.7834148 3.4333227 3.7706962 3.326072 3.6323302 3.4307077 3.529105 3.4369938 3.4487658 3.3673406 3.4117656 3.7651556 3.3635056 3.5269835 3.628395 3.5085144
0.3143143 3.4869199 3.4084108 3.328465 3.5919878 3.3946176 3.505826 3.3287172 3.5934994 3.4464316 3.3200676 3.3879828 3.3621097 3.7322774 3.4434402 3.4038544 3.482005 3.4431424 3.3554955 3.778151 3.4337533 3.3541663 3.7904103 3.3280437 3.42818 3.6079316 3.4656231 3.4295251 3.3651364 3.4374228 3.7357638 3.3627748 3.736932 3.3252642 3.4475887 3.7834253 3.4335206 3.7706945 3.3260987 3.6322596 3.4307125 3.5291233 3.437187 3.4489636 3.3674312 3.4118936 3.7651145 3.3635771 3.526995 3.6283324 3.5086553
0.3153153 3.4870179 3.4085093 3.3284624 3.5917752 3.394738 3.5059514 3.3287137 3.593284 3.4465768 3.3201272 3.3880365 3.3621564 3.73209 3.4435143 3.4039607 3.48206 3.4432182 3.355589 3.7781136 3.4339097 3.3542597 3.7904043 3.3280473 3.428342 3.607777 3.4657743 3.4296768 3.3651862 3.437443 3.7356253 3.3626924 3.7368023 3.3252556 3.4477024 3.783395 3.4336748 3.7706506 3.3260856 3.6321483 3.430676 3.5290973 3.4373376 3.4491172 3.3674793 3.4119809 3.7650323 3.3636055 3.5269644 3.6282282 3.5087557
0.3163163 3.4870737 3.4085658 3.328417 3.5915174 3.3948152 3.5060363 3.3286667 3.593025 3.4466796 3.3201437 3.3880477 3.3621602 3.7318616 3.443547 3.4040246 3.4820745 3.443252 3.3556395 3.7780352 3.434023 3.3543086 3.7903588 3.3280077 3.428461 3.6075804 3.4658844 3.4297872 3.3651938 3.4374213 3.7354436 3.3625677 3.7366314 3.3252056 3.4477742 3.7833247 3.433787 3.770565 3.326028 3.6319942 3.4305978 3.5290308 3.4374466 3.4492278 3.3674843 3.4120266 3.7649102 3.3635914 3.526893 3.6280782 3.5088134
0.3173173 3.4870894 3.4085793 3.3283288 3.591219 3.394852 3.5060802 3.3285778 3.5927236 3.4467413 3.3201184 3.3880181 3.3621235 3.731593 3.4435387 3.4040465 3.4820476 3.4432452 3.3556488 3.7779179 3.4340937 3.354316 3.7902725 3.3279254 3.4285376 3.6073399 3.4659522 3.4298553 3.365158 3.437359 3.735223 3.3624027 3.7364204 3.325114 3.4478061 3.7832131 3.4338582 3.77044 3.3259296 3.6317961 3.430478 3.5289223 3.4375153 3.4492977 3.3674479 3.4120307 3.7647479 3.3635361 3.5267797 3.6278896 3.5088313
0.3183183 3.487063 3.4085505 3.3281994 3.5908775 3.3948445 3.5060833 3.3284469 3.5923793 3.4467578 3.3200526 3.3879476 3.3620443 3.7312846 3.4434903 3.4040265 3.4819806 3.443198 3.3556163 3.7777593 3.4341261 3.3542814 3.790146 3.3278036 3.428574 3.607058 3.4659796 3.42988 3.3650806 3.4372568 3.7349617 3.362195 3.7361672 3.324982 3.4477954 3.7830617 3.4338882 3.7702746 3.3257928 3.6315567 3.4303172 3.5287719 3.4375408 3.449324 3.367369 3.4119935 3.7645464 3.3634408 3.5266256 3.6276565 3.5088089
0.3193193 3.4869986 3.4084814 3.3280272 3.590494 3.394797 3.506047 3.3282733 3.5919948 3.4467347 3.3199449 3.3878357 3.3619244 3.7309368 3.4434013 3.4039657 3.4818735 3.4431095 3.3555427 3.7775605 3.4341152 3.354207 3.7899811 3.3276389 3.4285665 3.6067355 3.465967 3.4298646 3.3649619 3.4371126 3.7346594 3.3619466 3.7358744 3.3248074 3.4477446 3.782873 3.4338758 3.77007 3.3256114 3.6312766 3.4301176 3.5285828 3.4375267 3.4493096 3.3672497 3.4119165 3.7643054 3.363304 3.5264292 3.6273828 3.5087461
0.3203203 3.486893 3.408369 3.3278174 3.590068 3.394709 3.5059702 3.3280602 3.5915673 3.4466684 3.3197966 3.3876839 3.3617642 3.7305493 3.4432738 3.4038637 3.481727 3.4429827 3.355429 3.777324 3.4340632 3.354092 3.7897773 3.3274326 3.4285204 3.6063702 3.4659142 3.4298086 3.3648016 3.4369292 3.7343173 3.3616586 3.7355428 3.3245935 3.447653 3.7826438 3.433825 3.769825 3.3253925 3.6309555 3.429878 3.5283525 3.437472 3.4492528 3.3670878 3.4117987 3.764025 3.3631265 3.5261939 3.6270678 3.5086434
0.3213213 3.4867485 3.408217 3.3275638 3.5896018 3.3945823 3.5058534 3.3278062 3.5910988 3.4465628 3.319609 3.3874924 3.3615634 3.730123 3.4431067 3.4037225 3.4815412 3.442815 3.3552735 3.777048 3.4339728 3.3539352 3.7895353 3.3271878 3.428433 3.6059675 3.465821 3.4297125 3.3646007 3.4367056 3.7339382 3.3613293 3.7351713 3.3243384 3.4475229 3.782377 3.433732 3.7695436 3.3251321 3.6305926 3.4295995 3.5280826 3.4373763 3.4491565 3.3668864 3.4116416 3.7637064 3.3629093 3.5259185 3.6267147 3.5085034
0.3223223 3.4865656 3.4080238 3.3272731 3.5890963 3.3944142 3.5056999 3.3275115 3.5905895 3.4464176 3.319381 3.387262 3.3613236 3.7296598 3.4429014 3.4035413 3.4813175 3.4426098 3.3550801 3.7767344 3.4338443 3.353739 3.7892554 3.3269005 3.428305 3.6055212 3.46569 3.4295766 3.364361 3.4364438 3.7335198 3.3609622 3.734762 3.3240464 3.447354 3.7820745 3.4336007 3.7692242 3.3248332 3.6301925 3.4292824 3.5277731 3.4372423 3.4490185 3.3666446 3.4114466 3.763351 3.3626552 3.5256042 3.6263208 3.5083234
0.3233233 3.486344 3.407792 3.3269417 3.5885491 3.394207 3.5055075 3.327178 3.5900414 3.4462302 3.3191137 3.3869927 3.3610458 3.7291582 3.4426565 3.4033203 3.481056 3.4423645 3.3548462 3.7763827 3.433673 3.353504 3.7889376 3.326577 3.4281397 3.6050386 3.4655204 3.4294019 3.364078 3.4361432 3.733063 3.3605537 3.7343135 3.3237126 3.4471478 3.781733 3.433428 3.7688644 3.3244958 3.6297503 3.4289274 3.5274255 3.4370677 3.4488413 3.3663614 3.411211 3.7629578 3.3623586 3.5252512 3.6258874 3.5081055
0.3243243 3.4860837 3.4075196 3.3265684 3.587963 3.3939607 3.5052774 3.326806 3.5894535 3.446004 3.3188078 3.3866844 3.360727 3.728619 3.4423747 3.40306 3.4807553 3.442083 3.3545737 3.775995 3.4334638 3.3532307 3.7885835 3.3262122 3.4279332 3.6045153 3.4653115 3.4291866 3.3637588 3.4358041 3.732568 3.3601084 3.733828 3.323343 3.4469016 3.781356 3.433218 3.7684705 3.3241186 3.6292691 3.428534 3.5270405 3.4368556 3.4486246 3.366041 3.4109375 3.7625275 3.3620248 3.5248601 3.6254165 3.50785
0.32532534 3.4857864 3.4072084 3.3261592 3.5873387 3.3936749 3.5050077 3.3263938 3.5888262 3.445739 3.3184628 3.3863382 3.360371 3.7280443 3.442055 3.402762 3.4804187 3.4417627 3.3542626 3.7755692 3.4332166 3.3529174 3.7881937 3.3258069 3.4276896 3.6039536 3.465065 3.4289339 3.363399 3.4354274 3.7320368 3.3596253 3.733306 3.3229327 3.4466171 3.780942 3.43297 3.768039 3.3237026 3.6287525 3.4281032 3.5266178 3.4366052 3.4483693 3.3656812 3.4106266 3.7620625 3.3616533 3.5244308 3.624906 3.5075586
0.32632634 3.485453 3.4068587 3.3257115 3.5866756 3.3933532 3.5047045 3.325944 3.5881596 3.4454343 3.3180795 3.3859553 3.359977 3.7274327 3.441698 3.402425 3.4800448 3.4414055 3.3539119 3.775108 3.4329307 3.3525653 3.787767 3.3253665 3.4274056 3.603355 3.4647825 3.428642 3.3630006 3.4350135 3.731469 3.3591034 3.7327478 3.3224857 3.446298 3.7804935 3.4326825 3.767572 3.3232505 3.6281962 3.4276369 3.5261557 3.436316 3.4480746 3.3652818 3.4102776 3.7615597 3.3612437 3.5239646 3.6243575 3.507229
0.32732734 3.4850821 3.4064693 3.3252246 3.5859735 3.3929915 3.5043626 3.3254569 3.587456 3.4450917 3.3176596 3.3855348 3.3595445 3.726786 3.4413059 3.4020512 3.479635 3.4410112 3.3535244 3.7746124 3.432607 3.352177 3.7873065 3.3248842 3.4270856 3.6027162 3.4644625 3.428313 3.3625658 3.4345617 3.7308662 3.3585434 3.7321515 3.3220007 3.4459398 3.78001 3.432358 3.7670686 3.3227599 3.6276014 3.4271324 3.5256581 3.4359894 3.447741 3.3648446 3.4098916 3.7610219 3.3607976 3.5234609 3.623773 3.5068645
0.32832834 3.4846754 3.4060447 3.3247004 3.5852349 3.3925946 3.5039854 3.32493 3.5867155 3.4447114 3.3172014 3.3850782 3.3590758 3.726103 3.4408767 3.4016387 3.479189 3.4405797 3.3531013 3.77408 3.4322464 3.3517516 3.7868109 3.3243663 3.426728 3.602042 3.4641056 3.4279485 3.3620913 3.4340758 3.7302256 3.3579476 3.7315214 3.3214793 3.4455466 3.779491 3.4319975 3.7665305 3.322233 3.6269712 3.4265926 3.5251238 3.4356265 3.4473696 3.3643727 3.4094694 3.7604504 3.360312 3.52292 3.6231508 3.506463
0.32932934 3.4842324 3.4055798 3.3241389 3.5844586 3.3921597 3.5035732 3.324368 3.5859373 3.4442945 3.316706 3.3845851 3.35857 3.7253869 3.4404113 3.401189 3.4787085 3.440112 3.3526397 3.7735138 3.4318495 3.3512883 3.7862806 3.3238113 3.426333 3.6013322 3.463714 3.4275448 3.3615794 3.4335537 3.7295508 3.3573163 3.7308552 3.3209198 3.4451168 3.778938 3.4315987 3.7659566 3.3216686 3.626303 3.4260178 3.524554 3.4352255 3.446961 3.3638597 3.4090123 3.7598445 3.3597922 3.522344 3.622492 3.5060267
0.33033034 3.483755 3.4050796 3.3235414 3.5836453 3.3916883 3.5031254 3.323768 3.585123 3.4438398 3.3161747 3.3840551 3.3580282 3.724635 3.4399107 3.4007041 3.4781914 3.439611 3.35214 3.7729115 3.4314146 3.3507879 3.7857156 3.32322 3.4259017 3.600585 3.4632864 3.4271047 3.3610308 3.4329953 3.728842 3.3566477 3.7301545 3.3203242 3.444651 3.7783513 3.4311643 3.7653499 3.321068 3.6256 3.4254067 3.523949 3.4347897 3.4465163 3.3633106 3.4085178 3.759204 3.3592353 3.5217326 3.6217988 3.5055559
0.33133134 3.4832425 3.4045415 3.322904 3.5827978 3.3911796 3.5026433 3.3231323 3.5842714 3.4433477 3.3156066 3.3834908 3.35745 3.7238503 3.439376 3.4001846 3.4776409 3.439074 3.3516064 3.7722785 3.4309456 3.3502524 3.7851179 3.3225915 3.425434 3.5998023 3.4628227 3.4266286 3.3604457 3.4324007 3.7280993 3.3559442 3.7294197 3.319693 3.444151 3.777731 3.4306931 3.7647102 3.3204315 3.6248617 3.424761 3.523308 3.4343176 3.4460344 3.362725 3.4079874 3.7585316 3.3586435 3.5210855 3.621069 3.505049
0.33233234 3.4826956 3.4039676 3.3222344 3.5819142 3.3906388 3.502126 3.3224597 3.5833852 3.4428198 3.315003 3.382892 3.3568368 3.723032 3.4388072 3.399628 3.4770553 3.4385016 3.351038 3.7716103 3.4304407 3.3496816 3.7844872 3.3219268 3.4249308 3.598985 3.4623246 3.4261181 3.3598242 3.4317727 3.727322 3.3552043 3.7286506 3.3190272 3.4436157 3.7770784 3.4301872 3.7640362 3.3197608 3.6240873 3.4240825 3.5226324 3.4338098 3.4455159 3.3621042 3.4074242 3.757825 3.3580158 3.5204055 3.620305 3.5045102
0.33333334 3.4821148 3.4033577 3.3215277 3.5809941 3.3900602 3.5015752 3.321752 3.5824637 3.4422553 3.314364 3.3822572 3.3561878 3.72218 3.4382036 3.399035 3.4764366 3.4378953 3.350431 3.7709095 3.4298995 3.3490748 3.7838242 3.321227 3.4243932 3.5981312 3.4617937 3.4255724 3.3591673 3.4311106 3.7265112 3.3544304 3.7278483 3.3183267 3.443048 3.7763946 3.4296465 3.7633293 3.3190541 3.6232781 3.423369 3.5219233 3.4332683 3.4449608 3.3614473 3.406825 3.757086 3.357353 3.5196905 3.619505 3.5039358
0.33433434 3.4815004 3.4027128 3.3207853 3.5800402 3.3894477 3.500991 3.3210094 3.5815067 3.441657 3.3136907 3.3815894 3.3555033 3.7212958 3.4375672 3.3984075 3.4757855 3.4372568 3.349792 3.7701774 3.4293234 3.348433 3.7831297 3.3204913 3.4238198 3.5972445 3.4612272 3.4249923 3.3584743 3.4304135 3.7256687 3.3536227 3.7270143 3.3175902 3.4424438 3.775678 3.4290695 3.762589 3.3183122 3.6224346 3.4226217 3.5211813 3.4326897 3.4443703 3.3607552 3.406193 3.7563155 3.356655 3.5189416 3.6186724 3.5033302
0.33533534 3.4808526 3.4020324 3.320009 3.5790515 3.3888006 3.500373 3.320232 3.580516 3.4410224 3.3129828 3.3808882 3.3547862 3.7203798 3.4368958 3.3977451 3.475101 3.4365833 3.3491166 3.7694132 3.4287143 3.3477576 3.7824032 3.3197196 3.4232118 3.5963252 3.4606285 3.4243767 3.3577476 3.4296844 3.7247927 3.3527806 3.726146 3.3168178 3.441807 3.7749295 3.4284587 3.761821 3.3175375 3.6215582 3.4218414 3.5204027 3.4320781 3.4437463 3.3600278 3.4055262 3.7555127 3.3559237 3.5181587 3.6178052 3.5026915
0.33633634 3.4801724 3.4013178 3.3191977 3.5780294 3.3881187 3.499723 3.319419 3.5794914 3.440353 3.3122408 3.3801517 3.3540342 3.7194326 3.4361932 3.3970504 3.4743843 3.4358766 3.3484085 3.768616 3.4280696 3.3470469 3.781645 3.3189154 3.4225695 3.5953703 3.4599967 3.4237266 3.3569853 3.4289205 3.7238863 3.3519063 3.7252464 3.316014 3.4411368 3.7741501 3.4278133 3.7610178 3.3167279 3.620648 3.4210286 3.5195944 3.4314334 3.4430864 3.3592656 3.4048269 3.7546794 3.35516 3.5173426 3.616904 3.5020192
0.33733734 3.4794598 3.400569 3.3183527 3.5769742 3.3874044 3.499043 3.318572 3.578433 3.4396498 3.3114655 3.3793833 3.353249 3.7184541 3.4354584 3.3963208 3.4736345 3.4351377 3.3476675 3.7677894 3.4273922 3.346302 3.7808557 3.318076 3.4218938 3.594383 3.4593313 3.4230444 3.3561893 3.4281266 3.7229464 3.3509982 3.7243152 3.3151755 3.4404352 3.773341 3.4271357 3.7601843 3.3158853 3.6197045 3.4201844 3.5187519 3.4307525 3.442393 3.358469 3.4040937 3.753814 3.3543608 3.516494 3.6159718 3.5013158
0.33833835 3.478716 3.3997853 3.3174734 3.5758862 3.386657 3.4983287 3.3176928 3.577343 3.4389124 3.3106554 3.3785832 3.3524294 3.7174451 3.4346917 3.3955574 3.472854 3.4343672 3.3468912 3.7669318 3.4266822 3.3455267 3.7800374 3.3172035 3.421185 3.5933633 3.4586346 3.4223287 3.35536 3.4272985 3.7219765 3.3500566 3.723353 3.3143044 3.4397016 3.7725022 3.4264235 3.7593217 3.3150096 3.6187286 3.4193082 3.517879 3.4300418 3.4416654 3.35764 3.4033294 3.7529213 3.35353 3.5156152 3.6150057 3.5005805
0.33933935 3.4779406 3.3989692 3.3165607 3.5747664 3.3858762 3.4975858 3.3167799 3.5762208 3.438142 3.3098128 3.3777509 3.3515782 3.716405 3.4338923 3.3947628 3.4720428 3.4335651 3.3460822 3.7660446 3.4259381 3.3447154 3.7791893 3.3162973 3.4204443 3.5923114 3.4579062 3.4215798 3.3544955 3.4264402 3.720976 3.3490837 3.7223601 3.3134007 3.4389355 3.771633 3.4256792 3.7584267 3.314102 3.617722 3.4184 3.5169737 3.4292972 3.440905 3.3567765 3.4025328 3.751996 3.3526669 3.5147035 3.6140096 3.4998145
0.34034035 3.4771328 3.3981187 3.3156157 3.5736127 3.385063 3.4968088 3.315834 3.5750637 3.4373372 3.3089385 3.3768857 3.3506951 3.7153354 3.433062 3.3939342 3.4712002 3.4327302 3.3452423 3.7651274 3.425162 3.3438728 3.778312 3.3153582 3.4196696 3.591228 3.4571464 3.4208 3.3535995 3.4255495 3.7199454 3.3480794 3.721338 3.312465 3.438138 3.7707362 3.4249024 3.7575042 3.3131614 3.616683 3.417461 3.5160365 3.4285202 3.4401104 3.3558817 3.401704 3.7510443 3.3517697 3.5137603 3.612981 3.4990177
0.34134135 3.4762967 3.397237 3.3146377 3.572428 3.3842168 3.496004 3.3148558 3.5738778 3.4365027 3.3080323 3.3759904 3.3497784 3.7142365 3.4322019 3.393074 3.4703271 3.431865 3.344369 3.764181 3.4243543 3.3429992 3.7774048 3.314387 3.4188645 3.5901134 3.4563565 3.4199865 3.3526704 3.424627 3.718884 3.3470414 3.7202847 3.3114965 3.4373114 3.7698088 3.4240928 3.7565508 3.3121889 3.6156123 3.4164922 3.5150704 3.4277115 3.4392838 3.3549526 3.4008446 3.7500613 3.3508422 3.5127864 3.6119218 3.4981914
0.34234235 3.4754298 3.3963232 3.3136282 3.571214 3.383341 3.4951677 3.3138456 3.572661 3.4356337 3.3070931 3.3750634 3.3488312 3.7131088 3.4313114 3.3921828 3.469425 3.4309704 3.3434649 3.7632048 3.423514 3.3420925 3.7764692 3.3133838 3.4180272 3.5889668 3.455535 3.4191418 3.3517094 3.4236777 3.717794 3.3459756 3.7192025 3.3104963 3.4364514 3.768853 3.423253 3.75557 3.3111846 3.6145115 3.4154923 3.5140722 3.4268706 3.4384246 3.3539922 3.3999548 3.74905 3.349883 3.5117824 3.6108317 3.4973354
0.34334335 3.4745328 3.3953772 3.3125863 3.5699675 3.382434 3.4943023 3.3128037 3.5714114 3.4347327 3.3061233 3.374106 3.347853 3.711954 3.4303906 3.391259 3.468493 3.4300454 3.3425288 3.7622023 3.4226432 3.3411558 3.7755055 3.3123481 3.4171588 3.5877926 3.4546843 3.418267 3.3507168 3.4226954 3.7166767 3.3448777 3.7180908 3.309466 3.435564 3.7678707 3.422381 3.7545605 3.31015 3.6133804 3.4144635 3.5130455 3.4259999 3.437534 3.3529992 3.399034 3.7480109 3.3488932 3.5107493 3.609711 3.4964488
0.34434435 3.4736066 3.3943996 3.3115137 3.5686903 3.3814952 3.4934087 3.3117304 3.570133 3.433801 3.3051233 3.3731186 3.3468432 3.7107704 3.4294398 3.3903053 3.4675307 3.4290888 3.341562 3.76117 3.4217422 3.3401873 3.7745156 3.3112826 3.416259 3.5865865 3.4538028 3.4173617 3.3496914 3.4216847 3.7155285 3.34375 3.7169514 3.3084042 3.4346457 3.7668593 3.421479 3.7535222 3.3090842 3.6122184 3.4134047 3.5119874 3.425097 3.4366121 3.3519752 3.3980834 3.7469444 3.3478718 3.5096858 3.608561 3.4955332
0.34534535 3.4726512 3.39339 3.3104103 3.5673842 3.3805265 3.492485 3.3106263 3.568825 3.432838 3.3040924 3.3721023 3.345804 3.709557 3.4284606 3.3893209 3.4665408 3.4281056 3.340565 3.76011 3.4208088 3.339188 3.7734973 3.3101838 3.415329 3.5853517 3.452891 3.4164252 3.348635 3.4206433 3.7143533 3.342593 3.7157836 3.3073108 3.4336984 3.765823 3.420546 3.7524564 3.3079882 3.6110291 3.4123175 3.510902 3.4241643 3.4356585 3.3509204 3.3971045 3.7458515 3.3468206 3.5085936 3.6073835 3.4945898
0.34634635 3.4716675 3.392351 3.3092763 3.5660493 3.379529 3.4915323 3.3094923 3.5674865 3.4318445 3.3030303 3.3710566 3.3447328 3.7083197 3.4274523 3.388304 3.4655232 3.4270914 3.3395383 3.7590241 3.4198465 3.3381603 3.772452 3.309056 3.414369 3.5840878 3.451954 3.415459 3.3475494 3.4195735 3.7131507 3.3414066 3.7145886 3.3061903 3.4327223 3.7647579 3.4195821 3.7513657 3.3068616 3.6098096 3.4112015 3.509787 3.4232025 3.4346747 3.3498356 3.3960936 3.7447305 3.3457398 3.5074725 3.6061752 3.4936194
0.34734735 3.470656 3.3912804 3.3081102 3.5646856 3.3784993 3.4905522 3.3083267 3.5661206 3.430821 3.3019395 3.3699818 3.3436327 3.707053 3.4264154 3.38726 3.4644775 3.4260495 3.3384805 3.7579112 3.418854 3.3370996 3.7713816 3.3078976 3.4133792 3.5827944 3.4509873 3.4144623 3.346433 3.4184759 3.711921 3.3401911 3.7133656 3.305039 3.431717 3.7636688 3.4185898 3.7502465 3.3057082 3.6085618 3.4100583 3.5086436 3.42221 3.4336607 3.3487196 3.3950567 3.7435837 3.344629 3.506322 3.6049376 3.4926188
0.34834835 3.4696162 3.390181 3.306917 3.563293 3.3774433 3.4895458 3.3071327 3.5647259 3.4297662 3.3008196 3.3688784 3.342504 3.7057602 3.4253514 3.3861861 3.463404 3.4249792 3.337394 3.7567725 3.4178317 3.3360126 3.7702844 3.3067088 3.4123602 3.5814738 3.4499903 3.4134386 3.3452864 3.4173496 3.7106643 3.3389466 3.7121162 3.3038568 3.4306846 3.7625523 3.4175673 3.7491019 3.304523 3.6072857 3.408886 3.5074742 3.421189 3.4326165 3.347575 3.3939896 3.7424104 3.3434894 3.5051455 3.6036742 3.4915924
0.34934935 3.4685493 3.3890512 3.3056924 3.561872 3.3763578 3.488511 3.3059094 3.5633018 3.4286826 3.2996707 3.3677478 3.341346 3.7044423 3.4242585 3.385084 3.4623032 3.4238796 3.336279 3.755606 3.416781 3.334896 3.769162 3.3054914 3.4113133 3.580126 3.4489675 3.4123845 3.3441107 3.416196 3.7093816 3.337673 3.710839 3.3026464 3.429624 3.7614105 3.4165163 3.7479305 3.3033082 3.6059818 3.4076867 3.5062752 3.420139 3.431542 3.3463993 3.3928974 3.74121 3.3423214 3.5039394 3.6023812 3.4905386
0.35035035 3.4674556 3.3878934 3.304439 3.5604248 3.3752422 3.4874494 3.3046565 3.5618515 3.4275706 3.298492 3.3665872 3.340159 3.7030973 3.4231393 3.3839505 3.4611764 3.422757 3.3351357 3.7544174 3.4157028 3.3337502 3.7680132 3.3042443 3.4102383 3.5787497 3.4479167 3.4113038 3.342905 3.415016 3.7080722 3.3363736 3.709538 3.301408 3.428536 3.7602437 3.4154367 3.7467344 3.3020651 3.6046498 3.4064596 3.505051 3.4190602 3.4304378 3.3451946 3.3917756 3.7399871 3.3411248 3.502708 3.601063 3.4894588
0.35135135 3.4663358 3.3867059 3.3031576 3.558949 3.3741 3.4863622 3.3033755 3.5603743 3.4264286 3.2972856 3.3654017 3.3389452 3.7017293 3.4219937 3.382792 3.4600222 3.421602 3.333963 3.7532005 3.4145951 3.332577 3.7668405 3.302968 3.409134 3.577347 3.4468389 3.410193 3.3416717 3.413808 3.7067378 3.335047 3.70821 3.3001409 3.427422 3.7590532 3.4143293 3.745514 3.300796 3.6032934 3.405209 3.503798 3.4179533 3.4293067 3.3439612 3.390626 3.738739 3.3399012 3.5014493 3.599716 3.488351
0.35235235 3.4651883 3.3854911 3.3018477 3.5574465 3.3729296 3.4852476 3.3020654 3.5588694 3.4252596 3.2960508 3.364188 3.3377013 3.7003355 3.4208217 3.3816037 3.4588435 3.4204242 3.332764 3.751961 3.41346 3.3313751 3.765644 3.3016653 3.4080012 3.5759182 3.4457362 3.4090562 3.3404095 3.4125736 3.7053776 3.3336926 3.7068586 3.2988455 3.426281 3.7578385 3.4131932 3.7442677 3.2994976 3.6019075 3.40393 3.502521 3.4168184 3.4281476 3.3427 3.3894494 3.7374668 3.3386483 3.500166 3.598344 3.4872189
0.35335335 3.464016 3.384247 3.3005092 3.5559185 3.3717325 3.4841084 3.300729 3.557338 3.4240613 3.2947896 3.3629484 3.3364315 3.6989164 3.4196224 3.3803887 3.4576385 3.4192183 3.3315368 3.750695 3.4122977 3.3301466 3.7644234 3.3003328 3.4068422 3.5744615 3.4446056 3.4078915 3.339119 3.4113126 3.7039921 3.3323128 3.7054799 3.2975242 3.4251134 3.7566006 3.4120297 3.7429965 3.2981737 3.600498 3.4026265 3.5012157 3.415657 3.4269588 3.3414125 3.3882484 3.736169 3.33737 3.4988537 3.5969458 3.4860616
0.35435435 3.4628189 3.382976 3.299144 3.5543647 3.3705091 3.4829443 3.299364 3.5557811 3.4228363 3.2935007 3.3616824 3.3351343 3.6974747 3.4183981 3.3791456 3.4564078 3.417988 3.3302832 3.7494073 3.4111063 3.3288906 3.7631793 3.2989738 3.405657 3.572981 3.4434485 3.4067004 3.3378017 3.410026 3.7025845 3.3309057 3.7040775 3.2961757 3.4239204 3.7553384 3.4108398 3.7417026 3.296822 3.5990613 3.4012961 3.4998865 3.4144683 3.4257429 3.3400953 3.3870213 3.7348487 3.3360631 3.4975166 3.595522 3.4848793
0.35535535 3.4615958 3.3816762 3.2977507 3.552784 3.3692584 3.481755 3.2979732 3.5541992 3.4215827 3.292185 3.3603904 3.3338099 3.696009 3.4171484 3.3778765 3.4551544 3.416731 3.3290024 3.7480965 3.4098904 3.327608 3.7619112 3.2975876 3.4044442 3.5714738 3.4422684 3.405483 3.336457 3.4087152 3.7011511 3.3294718 3.7026513 3.2947993 3.4227018 3.7540526 3.4096227 3.7403855 3.2954435 3.5976005 3.3999422 3.498532 3.4132535 3.4245007 3.3387516 3.385767 3.7335057 3.3347309 3.4961555 3.5940733 3.4836712
0.35635635 3.460349 3.380351 3.2963321 3.5511785 3.367982 3.48054 3.2965536 3.5525904 3.4203043 3.2908425 3.3590739 3.3324606 3.6945198 3.4158745 3.3765802 3.4538748 3.4154499 3.3276963 3.7467597 3.4086475 3.3262992 3.7606206 3.2961743 3.403206 3.5699434 3.4410622 3.40424 3.3350844 3.4073787 3.699695 3.328015 3.7012012 3.293398 3.4214597 3.7527444 3.4083788 3.7390432 3.294037 3.5961137 3.3985634 3.4971526 3.4120114 3.4232302 3.3373816 3.3844874 3.7321393 3.3333724 3.4947696 3.5925992 3.4824398
0.35735735 3.4590771 3.378999 3.294886 3.5495486 3.3666782 3.4793024 3.295109 3.5509589 3.4189975 3.2894752 3.3577306 3.3310833 3.693007 3.4145756 3.3752577 3.452571 3.4141438 3.326363 3.7454026 3.407378 3.3249643 3.7593074 3.294735 3.4019406 3.568387 3.4398313 3.4029708 3.333685 3.4060185 3.6982157 3.3265324 3.6997287 3.291969 3.4201915 3.7514133 3.4071093 3.737681 3.292607 3.594602 3.3971596 3.4957488 3.4107437 3.421933 3.3359845 3.3831842 3.7307506 3.3319886 3.49336 3.5911007 3.481184
0.35835835 3.457782 3.3776205 3.2934139 3.5478945 3.3653514 3.4780402 3.2936373 3.549303 3.4176645 3.2880828 3.356365 3.3296816 3.6914716 3.4132519 3.373911 3.4512448 3.4128137 3.3250046 3.7440226 3.4060829 3.3236036 3.7579725 3.2932684 3.4006507 3.566807 3.4385772 3.401676 3.3322604 3.404632 3.6967125 3.3250244 3.698233 3.2905169 3.4188988 3.750062 3.4058154 3.7362955 3.2911515 3.593068 3.3957326 3.494322 3.4094508 3.4206104 3.3345609 3.3818562 3.7293391 3.3305774 3.491926 3.5895793 3.4799054
0.35935935 3.4564636 3.3762167 3.2919168 3.5462177 3.3639982 3.4767544 3.292142 3.5476217 3.416307 3.2866642 3.3549726 3.3282561 3.6899176 3.411905 3.3725374 3.4498956 3.4114578 3.3236225 3.7426195 3.404764 3.3222187 3.7566156 3.2917771 3.3993366 3.5652032 3.4372976 3.400357 3.3308113 3.4032238 3.6951873 3.3234935 3.6967144 3.2890377 3.4175835 3.7486887 3.4044957 3.7348871 3.2896693 3.59151 3.3942814 3.4928706 3.408132 3.4192622 3.3331108 3.380503 3.7279065 3.3291426 3.4904685 3.588034 3.4786038
0.36036035 3.4551215 3.374788 3.290393 3.5445156 3.3626218 3.4754467 3.2906203 3.5459185 3.414924 3.285221 3.353558 3.3268027 3.6883373 3.4105344 3.3711417 3.4485223 3.4100797 3.3222134 3.7411957 3.403417 3.3208084 3.7552369 3.2902603 3.3979971 3.563578 3.4359956 3.3990126 3.3293355 3.4017913 3.693641 3.321938 3.6951733 3.287534 3.4162457 3.747293 3.403149 3.7334592 3.2881637 3.589928 3.392808 3.491396 3.4067893 3.4178889 3.3316376 3.3791277 3.7264524 3.327683 3.4889865 3.5864646 3.477279
0.36136135 3.4537568 3.373333 3.288845 3.5427914 3.36122 3.474117 3.2890744 3.544191 3.4135146 3.283752 3.35212 3.3253274 3.6867373 3.4091408 3.369718 3.4471276 3.4086783 3.3207824 3.7397516 3.4020493 3.3193738 3.7538385 3.2887182 3.3966327 3.5619273 3.4346707 3.3976445 3.3278334 3.4003358 3.692071 3.3203588 3.6936107 3.2860057 3.4148824 3.7458773 3.4017787 3.732008 3.2866328 3.588324 3.3913116 3.4898987 3.405423 3.4164896 3.3301382 3.3777282 3.7249777 3.3262 3.487483 3.5848722 3.4759321
0.36236235 3.4523697 3.371854 3.2872725 3.541043 3.3597934 3.4727638 3.2875028 3.5424411 3.4120822 3.2822607 3.350658 3.3238254 3.6851163 3.4077253 3.3682709 3.4457092 3.407254 3.3193247 3.7382855 3.4006553 3.3179162 3.7524185 3.287151 3.3952458 3.5602553 3.433323 3.3962538 3.326309 3.3988576 3.6904812 3.3187566 3.6920254 3.2844546 3.4134977 3.7444427 3.4003856 3.7305362 3.2850802 3.5866957 3.3897915 3.4883792 3.404031 3.4150646 3.328614 3.3763041 3.7234826 3.324691 3.4859562 3.5832584 3.474562
0.36336336 3.4509609 3.3703494 3.2856755 3.5392752 3.358346 3.4713893 3.2859075 3.5406682 3.4106236 3.280745 3.349174 3.3223011 3.6834748 3.4062855 3.3668015 3.4442713 3.4058077 3.3178437 3.7367997 3.3992364 3.316433 3.7509794 3.2855601 3.393833 3.5585601 3.431952 3.3948371 3.3247585 3.3973577 3.6888692 3.317132 3.690421 3.2828777 3.4120893 3.7429864 3.3989677 3.7290444 3.2835014 3.5850465 3.388252 3.486838 3.4026165 3.4136167 3.3270655 3.3748589 3.7219663 3.3231595 3.4844074 3.5816228 3.4731722
0.36436436 3.4495304 3.368823 3.2840552 3.5374818 3.356873 3.4699929 3.2842886 3.5388746 3.409143 3.279205 3.3476665 3.3207538 3.6818128 3.4048252 3.3653054 3.4428108 3.4043398 3.3163407 3.735294 3.3977969 3.3149269 3.749519 3.2839463 3.3923995 3.5568438 3.43056 3.3933985 3.323185 3.3958337 3.6872382 3.3154848 3.688796 3.2812793 3.41066 3.7415106 3.3975258 3.7275324 3.2818987 3.5833764 3.3866892 3.4852762 3.4011776 3.4121463 3.3254933 3.3733923 3.72043 3.3216057 3.4828374 3.579965 3.4717593
0.36536536 3.4480782 3.3672724 3.28241 3.5356703 3.3553784 3.4685748 3.2826467 3.5370588 3.4076374 3.2776437 3.3461385 3.3191814 3.6801317 3.4033422 3.3637898 3.4413288 3.4028482 3.3148143 3.7337677 3.3963315 3.3133986 3.7480404 3.282308 3.390942 3.5551062 3.4291449 3.391937 3.3215878 3.3942895 3.6855857 3.3138154 3.6871502 3.2796576 3.4092085 3.740014 3.3960602 3.7260008 3.2802753 3.5816834 3.3851044 3.4836907 3.399717 3.4106498 3.3238986 3.3719032 3.7188761 3.320028 3.481247 3.5782845 3.4703264
0.36636636 3.446605 3.365697 3.2807434 3.5338345 3.353861 3.467137 3.2809808 3.535222 3.4061084 3.276058 3.3445885 3.3175876 3.6784296 3.4018397 3.3622496 3.4398263 3.4013357 3.3132648 3.7322206 3.3948448 3.3118474 3.7465413 3.280645 3.3894618 3.5533464 3.42771 3.3904548 3.3199663 3.392724 3.6839144 3.3121247 3.6854846 3.2780116 3.407737 3.738501 3.3945744 3.7244494 3.2786283 3.57997 3.383501 3.4820864 3.3982313 3.40913 3.322278 3.3703923 3.717301 3.3184278 3.4796338 3.5765855 3.4688728
0.36736736 3.4451122 3.3641007 3.279052 3.5319803 3.3523216 3.4656768 3.2792928 3.533364 3.404557 3.2744513 3.3430161 3.3159716 3.6767097 3.400314 3.3606873 3.4383044 3.399802 3.3116932 3.7306564 3.3933353 3.3102744 3.7450247 3.2789607 3.3879597 3.5515666 3.4262528 3.3889487 3.3183234 3.391138 3.6822226 3.3104134 3.6837993 3.276344 3.4062443 3.7369688 3.3930643 3.722879 3.2769585 3.5782359 3.3818758 3.4804592 3.3967242 3.407588 3.3206356 3.3688595 3.7157075 3.316806 3.4780006 3.5748644 3.4673982
0.36836836 3.4435987 3.3624797 3.2773402 3.5301049 3.35076 3.4641976 3.2775826 3.5314856 3.4029834 3.2728236 3.3414237 3.3143337 3.6749697 3.3987696 3.3591027 3.4367611 3.3982482 3.3101008 3.7290728 3.3918035 3.3086796 3.7434883 3.2772555 3.386436 3.5497682 3.4247754 3.3874216 3.3166573 3.3895316 3.680512 3.3086815 3.6820939 3.2746549 3.4047291 3.7354183 3.3915334 3.7212903 3.2752683 3.5764813 3.38023 3.4788125 3.395196 3.4060228 3.318972 3.367307 3.7140973 3.3151612 3.476347 3.5731227 3.4659047
0.36936936 3.4420645 3.3608377 3.2756045 3.5282092 3.349177 3.4627004 3.2758503 3.5295892 3.4013875 3.2711718 3.3398104 3.3126729 3.673212 3.397204 3.3574967 3.4351995 3.396673 3.3084857 3.7274704 3.3902497 3.307062 3.7419343 3.2755256 3.3848913 3.5479486 3.4232786 3.3858736 3.3149672 3.3879046 3.678783 3.306928 3.6803703 3.2729442 3.403195 3.7338486 3.3899786 3.7196832 3.273554 3.5747068 3.3785658 3.477146 3.3936453 3.4044373 3.3172848 3.3657339 3.7124665 3.3134968 3.474674 3.5713637 3.4643912
0.37037036 3.4405115 3.359174 3.273848 3.5262942 3.3475742 3.4611804 3.2740963 3.5276704 3.399769 3.2694995 3.338177 3.310992 3.6714363 3.3956182 3.3558695 3.4336178 3.3950796 3.3068504 3.725851 3.3886735 3.3054247 3.740362 3.2737746 3.3833249 3.5461102 3.4217608 3.384303 3.313258 3.3862576 3.6770356 3.3051543 3.678629 3.2712102 3.4016414 3.7322614 3.3884032 3.7180579 3.2718213 3.5729136 3.3768795 3.4754608 3.3920743 3.4028287 3.315577 3.3641396 3.7108185 3.3118086 3.4729826 3.5695827 3.4628587
0.37137136 3.4389398 3.3574877 3.2720706 3.5243602 3.3459508 3.4596438 3.2723212 3.5257342 3.3981297 3.267807 3.336524 3.30929 3.6696422 3.3940132 3.3542194 3.432017 3.3934646 3.3051946 3.7242136 3.3870785 3.3037646 3.7387745 3.2720017 3.381737 3.5442514 3.4202242 3.3827124 3.3115263 3.3845923 3.6752694 3.3033617 3.6768675 3.2694585 3.400068 3.7306566 3.3868072 3.716414 3.2700665 3.5711005 3.375176 3.4737566 3.3904808 3.4011981 3.313847 3.362526 3.7091527 3.3101008 3.4712713 3.5677843 3.4613078
0.37237236 3.437348 3.3557823 3.2702715 3.522406 3.344306 3.4580884 3.2705247 3.523779 3.3964694 3.2660933 3.3348496 3.3075666 3.6678317 3.3923898 3.3525493 3.4303992 3.3918312 3.3035157 3.722559 3.3854613 3.302086 3.737169 3.2702084 3.380131 3.542373 3.4186683 3.3811033 3.309774 3.3829062 3.6734853 3.3015482 3.675089 3.267684 3.398475 3.7290363 3.3851907 3.7147536 3.2682908 3.5692675 3.3734536 3.4720325 3.3888683 3.3995461 3.312096 3.360892 3.7074702 3.3083732 3.4695382 3.565965 3.4597378
0.37337336 3.4357386 3.354054 3.2684515 3.5204341 3.3426409 3.4565146 3.268707 3.5218027 3.394787 3.264359 3.3331575 3.3058226 3.6660023 3.3907464 3.3508596 3.4287617 3.3901782 3.301819 3.7208865 3.3838243 3.300386 3.7355459 3.2683945 3.3785021 3.540478 3.4170933 3.379473 3.308 3.381202 3.6716838 3.2997162 3.6732934 3.2658896 3.3968642 3.7273986 3.3835516 3.713076 3.2664948 3.5674183 3.3717122 3.4702907 3.3872342 3.3978732 3.310324 3.3592405 3.7057729 3.306625 3.467789 3.5641282 3.4581487
0.37437436 3.434111 3.3523064 3.266611 3.5184448 3.3409564 3.4549217 3.2668707 3.5198123 3.3930852 3.2626064 3.3314464 3.3040588 3.6641572 3.389085 3.3491485 3.4271054 3.3885074 3.3001018 3.7191982 3.3821676 3.2986665 3.7339058 3.2665591 3.3768544 3.5385644 3.4154992 3.3778224 3.3062067 3.3794796 3.6698647 3.2978666 3.67148 3.264075 3.395233 3.7257462 3.3818946 3.7113814 3.264679 3.56555 3.3699527 3.468532 3.3855808 3.3961794 3.308533 3.35757 3.7040563 3.3048565 3.4660223 3.5622733 3.456543
0.3753754 3.4324644 3.350536 3.2647512 3.5164366 3.3392532 3.453312 3.2650132 3.5178018 3.3913634 3.2608316 3.3297157 3.3022742 3.6622941 3.3874042 3.3474195 3.4254332 3.3868172 3.2983663 3.7174916 3.3804898 3.2969284 3.7322505 3.264705 3.3751888 3.5366328 3.4138882 3.3761537 3.3043923 3.3777375 3.6680286 3.2959974 3.6696494 3.2622416 3.393585 3.7240732 3.380218 3.7096708 3.2628434 3.5636628 3.3681748 3.4667516 3.383907 3.3944662 3.3067198 3.355879 3.702325 3.3030686 3.4642358 3.5604017 3.4549196
0.3763764 3.4308007 3.348748 3.2628713 3.5144107 3.3375294 3.4516842 3.263137 3.515773 3.3896205 3.2590404 3.3279681 3.3004732 3.6604164 3.3857055 3.3456693 3.4237425 3.38511 3.2966106 3.715771 3.3787918 3.295169 3.7305791 3.2628305 3.3735027 3.534685 3.412259 3.374465 3.3025575 3.3759782 3.6661768 3.2941103 3.667803 3.260388 3.3919199 3.7223887 3.3785214 3.7079437 3.260989 3.56176 3.3663802 3.4649568 3.382215 3.392734 3.304888 3.3541732 3.7005765 3.3012621 3.4624338 3.5585117 3.453279
0.3773774 3.4291213 3.346942 3.2609706 3.512369 3.335789 3.4500396 3.26124 3.5137281 3.38786 3.2572286 3.3262026 3.298652 3.658522 3.383991 3.343902 3.4220366 3.3833835 3.2948349 3.7140324 3.3770773 3.2933931 3.7288914 3.2609353 3.3717985 3.5327182 3.4106119 3.3727584 3.3007047 3.3742032 3.6643095 3.2922068 3.6659412 3.2585168 3.3902352 3.7206883 3.3768048 3.7062013 3.2591157 3.559838 3.3645709 3.4631433 3.380503 3.3909802 3.3030357 3.3524473 3.698815 3.2994359 3.4606135 3.5566046 3.451621
0.3783784 3.4274244 3.3451152 3.2590525 3.5103097 3.33403 3.4483776 3.259325 3.5116663 3.3860784 3.2554004 3.3244185 3.296811 3.6566126 3.3822587 3.342114 3.4203136 3.3816414 3.2930434 3.7122812 3.3753414 3.2915971 3.7271893 3.2590234 3.3700755 3.5307357 3.408946 3.3710344 3.2988317 3.37241 3.662425 3.2902844 3.6640623 3.2566247 3.388535 3.7189722 3.3750706 3.704444 3.2572238 3.5579011 3.3627403 3.4613132 3.3787715 3.3892088 3.3011653 3.3507042 3.6970356 3.2975926 3.4587767 3.5546808 3.4499462
0.3793794 3.42571 3.34327 3.2571144 3.5082338 3.3322527 3.4467008 3.2573917 3.509589 3.3842788 3.2535512 3.322618 3.2949526 3.6546886 3.380509 3.3403087 3.4185734 3.3798816 3.2912314 3.7105138 3.3735895 3.2897837 3.725471 3.2570918 3.3683345 3.5287364 3.4072654 3.3692908 3.29694 3.3705993 3.6605256 3.2883453 3.6621678 3.2547157 3.386816 3.7172399 3.3733175 3.7026696 3.2553146 3.5559473 3.3608954 3.4594674 3.3770242 3.3874178 3.2992754 3.348945 3.6952426 3.2957296 3.4569232 3.5527413 3.4482563
0.3803804 3.42398 3.3414047 3.255158 3.5061421 3.3304572 3.4450047 3.2554405 3.5074937 3.38246 3.2516863 3.3208005 3.2930748 3.652749 3.3787425 3.3384852 3.4168162 3.3781047 3.2894027 3.7087297 3.3718176 3.2879536 3.72374 3.2551417 3.3665762 3.5267203 3.4055681 3.36753 3.2950313 3.3687737 3.6586096 3.2863905 3.6602583 3.2527885 3.3850822 3.7154963 3.371547 3.7008824 3.2533863 3.5539768 3.3590353 3.4576068 3.3752558 3.3856087 3.2973673 3.3471675 3.6934345 3.29385 3.455054 3.550785 3.4465501
0.3813814 3.4222348 3.3395228 3.2531846 3.5040343 3.3286448 3.4432964 3.2534702 3.5053828 3.3806229 3.2498024 3.3189647 3.2911816 3.6507952 3.3769596 3.336642 3.4150457 3.3763125 3.2875562 3.7069333 3.370028 3.2861035 3.7219937 3.2531724 3.3648014 3.5246909 3.4038532 3.3657515 3.2931027 3.3669314 3.6566808 3.2844176 3.6583338 3.2508435 3.3833306 3.7137358 3.3697574 3.6990788 3.2514408 3.5519912 3.3571584 3.455728 3.3734713 3.3837802 3.2954412 3.3453746 3.6916134 3.291952 3.4531682 3.5488138 3.444829
0.3823824 3.4204721 3.3376222 3.251193 3.5019124 3.3268163 3.44157 3.2514832 3.5032585 3.3787694 3.2479026 3.3171153 3.2892694 3.648826 3.3751616 3.3347826 3.4132595 3.374503 3.2856932 3.7051227 3.368221 3.2842386 3.7202327 3.2511873 3.363008 3.5226438 3.4021232 3.363957 3.2911563 3.365072 3.654737 3.2824295 3.6563947 3.2488825 3.3815653 3.7119613 3.367951 3.6972632 3.2494776 3.5499904 3.3552656 3.4538355 3.3716695 3.381935 3.2934966 3.3435647 3.6897767 3.290036 3.4512677 3.5468256 3.443091
0.3833834 3.4186952 3.3357055 3.2491848 3.4997728 3.3249695 3.43983 3.2494776 3.5011187 3.3768988 3.2459848 3.3152494 3.2873409 3.6468422 3.373347 3.3329067 3.4114573 3.3726773 3.2838128 3.703297 3.366398 3.2823555 3.7184587 3.2491841 3.3611977 3.5205827 3.4003773 3.3621466 3.289194 3.3631995 3.6527777 3.2804263 3.6544402 3.2469034 3.3797815 3.7101743 3.3661258 3.6954322 3.2474988 3.5479743 3.3533578 3.451926 3.3698497 3.3800707 3.2915368 3.34174 3.6879256 3.2881048 3.4493518 3.5448244 3.4413393
0.3843844 3.4169033 3.33377 3.247159 3.497621 3.323108 3.4380744 3.2474566 3.4989622 3.375008 3.244051 3.3133664 3.285394 3.6448462 3.3715174 3.3310144 3.40964 3.370837 3.2819154 3.701457 3.3645573 3.280456 3.7166715 3.2471635 3.3593712 3.5185068 3.3986158 3.3603177 3.287214 3.3613095 3.6508057 3.2784061 3.6524746 3.2449062 3.377985 3.708375 3.3642855 3.693587 3.2455018 3.5459435 3.3514357 3.450003 3.3680158 3.3781908 3.2895582 3.3398998 3.6860633 3.2861562 3.4474206 3.542807 3.4395719
0.3853854 3.415098 3.3318174 3.2451153 3.4954548 3.321227 3.4363053 3.245419 3.4967926 3.3731022 3.2421014 3.3114693 3.2834315 3.6428378 3.3696723 3.3291056 3.4078093 3.3689816 3.280003 3.6996047 3.3626995 3.2785408 3.7148702 3.245126 3.357528 3.5164163 3.39684 3.3584733 3.2852154 3.3594058 3.6488192 3.2763722 3.6504924 3.2428946 3.3761725 3.7065606 3.3624272 3.6917298 3.243489 3.5438962 3.3494973 3.4480639 3.3661623 3.376293 3.2875624 3.3380432 3.684188 3.284191 3.445475 3.5407767 3.4377906
0.3863864 3.4132767 3.32985 3.2430568 3.493273 3.3193333 3.4345205 3.2433636 3.4946089 3.3711796 3.2401345 3.3095574 3.2814538 3.6408143 3.367812 3.3271787 3.405964 3.3671112 3.278074 3.6977406 3.3608263 3.2766094 3.713057 3.2430723 3.35567 3.5143118 3.3950489 3.356614 3.2832012 3.3574867 3.6468186 3.274323 3.6484962 3.2408679 3.374345 3.7047353 3.360554 3.6898596 3.24146 3.5418375 3.3475466 3.4461124 3.3642936 3.3743794 3.2855496 3.3361716 3.682298 3.2822106 3.4435153 3.5387304 3.4359968
0.3873874 3.4114406 3.3278654 3.24098 3.4910784 3.3174233 3.4327219 3.2412925 3.4924128 3.3692408 3.238153 3.3076293 3.2794592 3.6387794 3.3659372 3.3252368 3.4041061 3.3652256 3.2761307 3.6958618 3.3589358 3.2746627 3.711231 3.2410026 3.353797 3.5121949 3.3932433 3.3547387 3.281171 3.3555536 3.6448073 3.2722607 3.6464906 3.2388222 3.3725038 3.702896 3.3586645 3.687975 3.239416 3.5397646 3.3455822 3.4441452 3.3624086 3.3724477 3.2835221 3.3342872 3.6803963 3.2802145 3.4415417 3.536671 3.434187
0.3883884 3.4095929 3.325864 3.2388892 3.4888701 3.3154986 3.430911 3.2392051 3.4902017 3.367286 3.236156 3.3056884 3.2774494 3.6367307 3.364051 3.3232796 3.4022324 3.3633268 3.27417 3.6939692 3.3570306 3.2726996 3.709393 3.2389164 3.3519082 3.5100617 3.3914247 3.3528488 3.2791264 3.3536081 3.6427817 3.2701833 3.6444683 3.2367635 3.370648 3.7010455 3.3567595 3.686079 3.2373562 3.5376763 3.3436031 3.442165 3.3605087 3.3705013 3.2814775 3.3323863 3.6784816 3.278202 3.4395533 3.5345988 3.4323633
0.3893894 3.4077308 3.3238478 3.2367828 3.4866478 3.313558 3.4290855 3.2371044 3.487978 3.3653142 3.234144 3.3037343 3.2754247 3.6346703 3.3621483 3.321307 3.4003468 3.3614137 3.272197 3.6920679 3.3551097 3.2707233 3.707543 3.2368147 3.350004 3.5079176 3.389591 3.3509438 3.2770638 3.3516464 3.6407437 3.2680914 3.6424348 3.234689 3.368779 3.6991827 3.3548384 3.684171 3.235282 3.535577 3.3416119 3.440173 3.358593 3.3685386 3.2794175 3.3304734 3.6765563 3.276176 3.4375541 3.5325124 3.4305289
0.3903904 3.4058566 3.3218167 3.23466 3.4844146 3.3116057 3.427247 3.2349873 3.4857419 3.3633273 3.2321181 3.3017633 3.2733843 3.6325986 3.3602326 3.3193173 3.3984482 3.3594866 3.2702055 3.6901524 3.3531742 3.268731 3.7056797 3.2346973 3.3480854 3.5057592 3.3877447 3.3490255 3.274987 3.349672 3.6386936 3.2659872 3.6403894 3.232599 3.366896 3.6973093 3.3529024 3.6822505 3.2331927 3.5334644 3.3396063 3.4381652 3.3566618 3.3665595 3.2773428 3.3285456 3.67462 3.2741334 3.4355397 3.5304139 3.4286804
0.3913914 3.4039671 3.319769 3.2325237 3.4821672 3.3096366 3.425396 3.2328563 3.4834924 3.361327 3.2300782 3.299782 3.2713284 3.6305141 3.3583043 3.3173165 3.3965373 3.3575466 3.2682035 3.6882253 3.351224 3.2667248 3.703807 3.2325656 3.346153 3.5035894 3.3858838 3.3470912 3.2728956 3.3476853 3.6366303 3.2638686 3.638331 3.2304964 3.3649993 3.6954226 3.3509521 3.6803193 3.231088 3.5313387 3.3375883 3.436146 3.3547163 3.3645678 3.2752526 3.3266044 3.67267 3.2720766 3.4335144 3.528303 3.4268186
0.3923924 3.402068 3.3177073 3.2303717 3.4799092 3.3076541 3.4235313 3.230709 3.4812317 3.3593092 3.2280226 3.297786 3.2692602 3.628419 3.356362 3.315299 3.3946142 3.355593 3.2661848 3.6862876 3.3492575 3.2647047 3.7019212 3.2304196 3.344205 3.5014071 3.3840108 3.3451436 3.27079 3.3456855 3.6345568 3.2617376 3.6362624 3.228378 3.3630903 3.6935267 3.3489866 3.6783752 3.2289696 3.5292008 3.3355567 3.4341156 3.3527565 3.3625596 3.2731483 3.324651 3.6707094 3.2700071 3.431475 3.52618 3.4249468
0.3933934 3.4001539 3.3156326 3.2282054 3.477638 3.3056583 3.4216568 3.2285488 3.4789593 3.3572798 3.2259533 3.2957766 3.267177 3.6263123 3.3544068 3.313267 3.3926773 3.3536267 3.2641542 3.6843393 3.3472779 3.262671 3.7000258 3.2282586 3.3422444 3.499213 3.3821256 3.3431826 3.2686684 3.3436737 3.6324725 3.2595937 3.6341815 3.2262464 3.3611689 3.6916192 3.3470092 3.6764216 3.2268367 3.527051 3.3335152 3.4320722 3.3507829 3.360536 3.2710292 3.3226848 3.6687372 3.2679229 3.4294243 3.5240428 3.4230614
0.3943944 3.3982286 3.313542 3.2260256 3.475356 3.3036485 3.419768 3.2263756 3.4766736 3.3552349 3.2238717 3.2937558 3.2650807 3.6241946 3.3524394 3.3112233 3.3907304 3.3516479 3.26211 3.6823788 3.345285 3.2606244 3.6981194 3.226085 3.3402724 3.497007 3.3802283 3.3412075 3.2665334 3.3416493 3.6303751 3.2574387 3.632089 3.2240996 3.359235 3.689701 3.3450136 3.674456 3.224692 3.5248892 3.3314612 3.4300156 3.3487942 3.3584995 3.268896 3.320705 3.6667564 3.265824 3.427361 3.5218956 3.4211636
0.3953954 3.3962917 3.3114376 3.2238317 3.473063 3.3016253 3.4178681 3.2241867 3.474377 3.3531756 3.2217767 3.291722 3.2629704 3.6220665 3.350461 3.309164 3.3887706 3.3496578 3.260052 3.680409 3.343278 3.258563 3.6962028 3.2238953 3.3382835 3.4947882 3.378318 3.33922 3.2643845 3.3396125 3.6282678 3.2552724 3.6299868 3.2219405 3.3572888 3.6877732 3.3430066 3.6724806 3.2225325 3.5227165 3.3293943 3.4279497 3.3467934 3.3564482 3.2667482 3.318714 3.664764 3.2637131 3.425287 3.5197382 3.4192548
0.3963964 3.3943431 3.3093204 3.2216258 3.4707575 3.299589 3.4159572 3.2219865 3.4720714 3.3511033 3.2196684 3.2896762 3.2608461 3.6199288 3.3484704 3.307093 3.3868015 3.3476553 3.2579808 3.678428 3.3412561 3.25649 3.6942756 3.221695 3.3362834 3.4925606 3.3763962 3.3372195 3.2622218 3.3375642 3.6261501 3.253092 3.6278727 3.2197683 3.355331 3.6858354 3.3409865 3.6704938 3.220361 3.5205328 3.3273184 3.4258704 3.3447793 3.3543837 3.2645886 3.3167102 3.6627626 3.2615895 3.4232028 3.517569 3.4173343
0.3973974 3.3923845 3.307188 3.2194047 3.4684434 3.2975419 3.4140363 3.2197728 3.4697545 3.3490167 3.217548 3.2876196 3.25871 3.6177804 3.3464673 3.3050075 3.3848202 3.3456414 3.2558994 3.676437 3.339223 3.2544055 3.6923392 3.219479 3.3342714 3.490322 3.3744628 3.3352067 3.2600458 3.3355052 3.6240213 3.2509005 3.6257482 3.2175837 3.353361 3.683887 3.3389525 3.668499 3.2181766 3.5183377 3.3252294 3.4237812 3.3427513 3.3523057 3.2624147 3.3146946 3.6607497 3.259452 3.4211051 3.5153885 3.4154048
0.3983984 3.3904128 3.305045 3.2171721 3.4661176 3.2954814 3.4121027 3.2175453 3.467426 3.346917 3.2154145 3.2855504 3.256561 3.6156223 3.344454 3.30291 3.3828278 3.3436139 3.2538037 3.6744354 3.3371766 3.252306 3.690392 3.2172518 3.3322468 3.4880717 3.3725173 3.333181 3.2578578 3.333435 3.6218836 3.2486985 3.6236153 3.2153864 3.3513803 3.6819293 3.3369076 3.6664922 3.2159796 3.5161319 3.3231304 3.4216805 3.3407109 3.350214 3.2602272 3.3126688 3.6587276 3.2573035 3.4189968 3.5131967 3.4134626
0.3993994 3.3884327 3.3028884 3.2149277 3.4637818 3.2934103 3.4101589 3.215306 3.4650884 3.3448057 3.2132702 3.2834704 3.2544 3.6134548 3.3424282 3.300801 3.3808253 3.3415785 3.2516954 3.6724253 3.3351176 3.2501965 3.6884356 3.2150114 3.3302095 3.485813 3.3705618 3.3311446 3.2556562 3.3313537 3.6197362 3.2464864 3.6214705 3.213178 3.3493898 3.6799626 3.334848 3.6644762 3.2137697 3.5139163 3.321021 3.419571 3.3386574 3.34811 3.258028 3.3106325 3.6566963 3.2551415 3.4168806 3.5109942 3.4115112
0.4004004 3.3864408 3.30072 3.2126687 3.4614375 3.291326 3.408205 3.2130537 3.4627411 3.3426816 3.211113 3.2813807 3.252226 3.6112788 3.3403935 3.2986777 3.3788128 3.3395317 3.249576 3.670406 3.333047 3.2480745 3.6864707 3.2127597 3.32816 3.4835443 3.3685951 3.3290951 3.253443 3.3292615 3.617578 3.2442634 3.6193166 3.210955 3.347387 3.6779869 3.332777 3.6624517 3.21155 3.5116916 3.318901 3.4174502 3.3365917 3.3459926 3.2558165 3.3085828 3.654656 3.252968 3.4147518 3.5087836 3.4095492
0.4014014 3.3844388 3.2985382 3.2103999 3.4590826 3.2892318 3.4062407 3.2107913 3.4603837 3.3405452 3.2089446 3.2792785 3.2500408 3.609093 3.3383455 3.2965438 3.3767912 3.3374727 3.2474463 3.6683767 3.3309636 3.2459414 3.684497 3.2104952 3.326101 3.4812636 3.3666182 3.3270352 3.2512178 3.3271594 3.6154099 3.2420304 3.6171541 3.2087228 3.3453743 3.676002 3.3306944 3.660418 3.2093155 3.5094547 3.3167715 3.415319 3.3345146 3.343864 3.253593 3.3065236 3.6526074 3.250782 3.4126127 3.506562 3.407577
0.4024024 3.382428 3.296345 3.208118 3.4567184 3.287126 3.4042673 3.2085164 3.458017 3.338397 3.2067664 3.2771661 3.2478445 3.6068974 3.3362896 3.294398 3.3747594 3.3354034 3.2453034 3.6663396 3.3288689 3.2437966 3.682513 3.2082188 3.3240304 3.4789755 3.364631 3.3249648 3.24898 3.325048 3.6132352 3.2397876 3.614982 3.2064779 3.343352 3.6740086 3.3286 3.6583748 3.207072 3.5072105 3.3146327 3.413179 3.3324246 3.3417218 3.2513561 3.3044548 3.6505494 3.2485867 3.410466 3.5043333 3.405595
0.4034034 3.380406 3.2941396 3.205826 3.454346 3.2850091 3.4022844 3.206231 3.455642 3.336236 3.2045758 3.2750456 3.245636 3.6046946 3.3342228 3.2922416 3.3727179 3.3333256 3.243152 3.6642928 3.326762 3.2416413 3.6805215 3.2059302 3.3219466 3.4766777 3.3626332 3.3228822 3.2467318 3.322926 3.6110501 3.2375338 3.6128016 3.204222 3.3413193 3.6720066 3.326493 3.6563246 3.204818 3.504956 3.3124838 3.4110286 3.3303258 3.3395684 3.249109 3.3023746 3.6484835 3.2463799 3.4083097 3.5020926 3.4036043
0.4044044 3.3783765 3.2919242 3.2035215 3.4519649 3.2828813 3.4002922 3.2039342 3.4532585 3.3340635 3.2023752 3.272913 3.2434182 3.6024826 3.3321455 3.2900734 3.3706672 3.3312378 3.2409887 3.6622388 3.3246446 3.239476 3.6785219 3.203631 3.3198543 3.4743714 3.3606277 3.3207889 3.244471 3.3207963 3.6088562 3.2352724 3.6106112 3.2019567 3.3392766 3.669997 3.324376 3.6542633 3.2025528 3.502693 3.3103263 3.4088707 3.3282142 3.337404 3.2468517 3.3002865 3.6464095 3.2441602 3.4061437 3.4998438 3.4016054
0.4054054 3.3763359 3.2896974 3.2012072 3.449575 3.2807431 3.3982892 3.201626 3.4508665 3.331882 3.2001638 3.2707722 3.2411888 3.6002634 3.3300617 3.2878942 3.3686085 3.3291392 3.2388148 3.660175 3.3225157 3.2372997 3.6765141 3.2013216 3.3177514 3.4720562 3.3586109 3.3186858 3.242201 3.3186555 3.6066544 3.233 3.6084137 3.1996799 3.337225 3.6679802 3.322247 3.6521957 3.200276 3.5004227 3.3081596 3.406703 3.3260918 3.3352292 3.2445817 3.298188 3.644327 3.2419314 3.403969 3.4975874 3.3995957
0.4064064 3.3742867 3.2874591 3.1988833 3.4471755 3.278595 3.3962784 3.1993077 3.4484658 3.3296874 3.197943 3.2686229 3.2389476 3.598036 3.327966 3.2857046 3.36654 3.3270326 3.236632 3.6581056 3.3203764 3.2351134 3.674499 3.1990013 3.3156374 3.4697344 3.356586 3.3165734 3.2399197 3.3165061 3.6044443 3.23072 3.6062074 3.1973915 3.3351638 3.6659536 3.3201087 3.6501198 3.197989 3.498142 3.3059845 3.404526 3.3239598 3.3330421 3.242302 3.2960799 3.6422374 3.239693 3.401785 3.4953215 3.3975785
0.4074074 3.3722296 3.2852104 3.196546 3.4447703 3.2764375 3.3942604 3.1969786 3.4460576 3.3274825 3.1957123 3.2664628 3.2366984 3.5958014 3.3258626 3.283505 3.3644638 3.324917 3.2344387 3.6560268 3.318228 3.2329178 3.672475 3.1966708 3.3135145 3.4674032 3.3545518 3.3144507 3.2376282 3.3143485 3.6022274 3.2284307 3.6039937 3.1950943 3.3330934 3.663922 3.3179584 3.6480367 3.1956928 3.4958541 3.3038006 3.4023426 3.3218155 3.3308444 3.240011 3.2939634 3.6401393 3.2374418 3.3995926 3.4930472 3.3955529
0.4084084 3.370165 3.2829523 3.1942015 3.4423568 3.2742715 3.3922322 3.1946404 3.4436414 3.3252683 3.193471 3.2642956 3.2344391 3.5935593 3.3237517 3.281297 3.36238 3.3227923 3.2322357 3.6539397 3.3160672 3.230711 3.6704457 3.1943305 3.3113804 3.4650629 3.3525088 3.3123174 3.2353256 3.3121822 3.6000013 3.2261336 3.6017723 3.1927876 3.3310168 3.6618817 3.3157988 3.6459455 3.1933858 3.4935594 3.3016088 3.400149 3.319662 3.3286362 3.23771 3.2918365 3.638036 3.2351837 3.3973925 3.4907665 3.3935177
0.4094094 3.3680913 3.2806828 3.1918457 3.4399364 3.272094 3.390197 3.1922925 3.4412189 3.3230426 3.1912215 3.2621188 3.2321696 3.5913086 3.3216283 3.2790782 3.3602874 3.3206592 3.2300236 3.651847 3.3138986 3.2284963 3.6684074 3.1919796 3.3092394 3.462717 3.3504567 3.310176 3.2330134 3.3100069 3.5977695 3.2238286 3.5995429 3.1904716 3.3289294 3.6598346 3.3136306 3.6438477 3.1910703 3.4912555 3.2994087 3.3979483 3.3174996 3.3264174 3.235401 3.289702 3.6359243 3.2329159 3.3951852 3.4884775 3.3914769
0.4104104 3.36601 3.2784054 3.1894815 3.4375083 3.2699091 3.3881536 3.1899354 3.4387887 3.320808 3.188963 3.2599342 3.2298896 3.589053 3.3194993 3.2768474 3.358187 3.3185182 3.2278023 3.6497467 3.3117185 3.2262723 3.6663642 3.1896195 3.307088 3.460364 3.3483975 3.3080258 3.2306912 3.3078258 3.595529 3.2215154 3.5973077 3.188146 3.3268337 3.6577816 3.3114507 3.6417425 3.1887453 3.4889452 3.297201 3.395741 3.3153255 3.3241909 3.233079 3.2875612 3.633806 3.2306383 3.3929706 3.4861813 3.3894262
0.4114114 3.363921 3.2761154 3.1871073 3.4350731 3.267715 3.3861015 3.1875684 3.4363523 3.3185635 3.1866953 3.2577412 3.2276025 3.5867903 3.317362 3.2746093 3.3560805 3.3163686 3.225572 3.6476405 3.3095279 3.2240403 3.664313 3.1872494 3.3049273 3.458003 3.34633 3.305866 3.2283597 3.3056347 3.5932834 3.219195 3.5950649 3.185811 3.3247304 3.6557214 3.3092616 3.6396306 3.1864126 3.4866266 3.294987 3.393526 3.3131444 3.3219523 3.2307498 3.285411 3.6316807 3.2283509 3.390747 3.4838762 3.3873692
0.4124124 3.3618236 3.2738178 3.1847255 3.4326317 3.265512 3.3840437 3.1851928 3.433909 3.3163095 3.1844203 3.2555406 3.225304 3.5845199 3.3152163 3.2723627 3.3539655 3.3142111 3.223333 3.6455271 3.3073318 3.2217982 3.6622555 3.1848707 3.302759 3.4556348 3.3442552 3.3036976 3.22602 3.3034384 3.5910296 3.2168663 3.5928147 3.183469 3.3226197 3.6536543 3.3070638 3.6375115 3.1840699 3.484303 3.2927651 3.3913038 3.3109527 3.3197057 3.2284102 3.2832515 3.6295497 3.2260554 3.3885183 3.4815671 3.3853064
0.4134134 3.3597198 3.271513 3.1823325 3.4301846 3.2633023 3.381978 3.1828089 3.4314592 3.3140454 3.1821356 3.253333 3.222999 3.5822442 3.3130648 3.2701066 3.351843 3.312046 3.221087 3.6434066 3.3051236 3.2195487 3.660192 3.1824837 3.3005812 3.4532607 3.3421714 3.3015203 3.2236714 3.3012328 3.5887694 3.2145314 3.590559 3.1811166 3.3205028 3.6515813 3.3048577 3.6353877 3.1817195 3.4819715 3.2905362 3.389074 3.3087523 3.3174481 3.2260633 3.2810884 3.6274123 3.2237518 3.386281 3.4792504 3.3832343
0.4144144 3.3576095 3.2691975 3.1799326 3.4277315 3.261083 3.3799052 3.1804163 3.4290025 3.3117733 3.1798427 3.2511165 3.220685 3.5799632 3.3109052 3.267842 3.3497157 3.3098726 3.2188313 3.6412797 3.3029091 3.2172909 3.6581218 3.1800892 3.2983966 3.450881 3.340082 3.2993376 3.2213135 3.2990212 3.5865037 3.21219 3.5882952 3.1787577 3.3183768 3.649504 3.3026419 3.6332567 3.179361 3.4796333 3.288301 3.3868363 3.3065424 3.3151832 3.2237074 3.2789133 3.6252685 3.2214398 3.3840392 3.476926 3.3811574
0.4154154 3.3554914 3.2668736 3.1775239 3.4252722 3.2588558 3.3778267 3.1780145 3.426542 3.3094943 3.1775439 3.2488947 3.2183638 3.5776758 3.3087392 3.2655692 3.3475792 3.3076947 3.216569 3.639148 3.3006835 3.215025 3.6560464 3.177685 3.296203 3.448496 3.3379843 3.2971437 3.2189467 3.2968028 3.5842326 3.2098422 3.5860252 3.1763895 3.3162448 3.6474187 3.3004174 3.631119 3.1769938 3.4772904 3.2860582 3.384595 3.3043256 3.3129086 3.2213411 3.276734 3.6231186 3.2191198 3.381788 3.474596 3.3790712
0.4164164 3.353368 3.2645423 3.175109 3.4228067 3.2566218 3.3757403 3.175607 3.424074 3.3072038 3.1752384 3.2466667 3.2160337 3.5753818 3.3065648 3.263288 3.345439 3.3055089 3.214299 3.6370106 3.2984514 3.2127526 3.6539645 3.1752727 3.2940016 3.4461038 3.3358803 3.294943 3.216574 3.2945788 3.5819538 3.2074869 3.583751 3.1740139 3.3141062 3.6453302 3.2981856 3.628978 3.1746194 3.4749396 3.2838118 3.3823462 3.3021 3.3106256 3.218969 3.2745478 3.6209645 3.216791 3.3795335 3.4722602 3.376981
0.4174174 3.3512373 3.262202 3.1726832 3.4203372 3.25438 3.3736491 3.1731906 3.4216018 3.3049066 3.1729228 3.2444313 3.213696 3.573084 3.3043847 3.2610004 3.343292 3.3033159 3.2120216 3.634867 3.2962112 3.2104716 3.6518772 3.1728528 3.291792 3.4437053 3.3337696 3.292737 3.2141912 3.2923453 3.5796697 3.2051256 3.5814705 3.1716294 3.3119595 3.6432338 3.2959464 3.6268299 3.172238 3.4725838 3.281557 3.3800907 3.2998655 3.3083358 3.2165873 3.2723544 3.6188045 3.2144556 3.37727 3.4699175 3.3748841
0.4184184 3.3491018 3.259854 3.1702528 3.4178622 3.2521307 3.3715503 3.1707666 3.4191244 3.3026016 3.1706011 3.2421877 3.2113504 3.5707803 3.3021982 3.2587032 3.3411398 3.3011181 3.2097363 3.6327174 3.2939632 3.2081852 3.649785 3.1704261 3.2895777 3.441303 3.331652 3.2905207 3.2118022 3.290109 3.57738 3.2027593 3.5791852 3.1692393 3.3098075 3.6411335 3.2936978 3.6246746 3.169849 3.4702237 3.279297 3.3778305 3.2976255 3.306037 3.2141984 3.270155 3.6166384 3.2121127 3.3750038 3.4675725 3.3727806
0.4194194 3.3469586 3.2574995 3.167812 3.4153817 3.2498755 3.369447 3.1683357 3.4166422 3.3002896 3.1682727 3.23994 3.2089975 3.568472 3.3000062 3.2563994 3.3389804 3.2989118 3.2074459 3.6305645 3.2917078 3.20589 3.6476877 3.1679912 3.2873545 3.438895 3.3295286 3.2882988 3.2094054 3.2878656 3.5750864 3.200386 3.5768936 3.1668425 3.3076503 3.6390278 3.2914417 3.622517 3.167453 3.4678588 3.277032 3.3755653 3.2953753 3.3037293 3.211803 3.2679493 3.614468 3.2097626 3.3727305 3.4652205 3.3706722
0.4204204 3.3448105 3.255136 3.1653666 3.4128966 3.2476137 3.3673365 3.1658978 3.4141548 3.297968 3.165938 3.237686 3.2066395 3.566158 3.2978082 3.2540884 3.3368158 3.2967017 3.2051468 3.6284046 3.2894447 3.2035894 3.6455855 3.1655495 3.2851253 3.4364812 3.3274004 3.2860713 3.2070003 3.2856164 3.5727878 3.1980083 3.574598 3.1644385 3.3054857 3.6369174 3.28918 3.6203525 3.1650493 3.4654868 3.2747607 3.3732944 3.2931197 3.301415 3.2094 3.2657363 3.6122928 3.2074046 3.3704526 3.4628627 3.3685577
0.4214214 3.3426564 3.2527664 3.1629133 3.410407 3.2453446 3.3652205 3.1634536 3.411663 3.2956412 3.1635964 3.235425 3.2042744 3.5638406 3.2956035 3.2517707 3.3346481 3.2944849 3.2028422 3.626242 3.2871747 3.2012827 3.643478 3.1631005 3.28289 3.4340646 3.325265 3.2838368 3.2045896 3.2833624 3.5704825 3.195626 3.5722966 3.1620278 3.3033159 3.6348028 3.2869103 3.6181846 3.16264 3.4631112 3.2724845 3.371018 3.2908561 3.2990937 3.2069893 3.2635195 3.6101136 3.2050405 3.3681679 3.4605005 3.36644
0.4224224 3.3404984 3.2503893 3.1604545 3.407913 3.2430692 3.363101 3.1610024 3.409168 3.2933052 3.1612484 3.23316 3.2019012 3.5615168 3.2933924 3.2494464 3.3324723 3.2922637 3.200532 3.6240728 3.2848973 3.1989686 3.6413677 3.160646 3.2806473 3.431643 3.3231251 3.2815955 3.2021723 3.2811027 3.5681732 3.1932383 3.5699904 3.159611 3.3011408 3.6326835 3.2846334 3.616012 3.1602242 3.4607298 3.270205 3.3687365 3.2885866 3.2967646 3.2045727 3.2612953 3.6079292 3.2026718 3.3658817 3.4581335 3.3643134
0.4234234 3.3383353 3.248006 3.1579897 3.4054163 3.2407875 3.3609772 3.1585457 3.4066687 3.2909636 3.1588955 3.2308886 3.1995208 3.55919 3.2911787 3.2471154 3.330294 3.2900352 3.1982152 3.6219018 3.282614 3.1966493 3.6392517 3.1581848 3.278398 3.4292178 3.3209786 3.279348 3.1997468 3.278839 3.5658605 3.1908448 3.567681 3.157187 3.2989597 3.6305614 3.2823496 3.6138337 3.1578033 3.4583457 3.2679193 3.3664505 3.286309 3.2944286 3.2021487 3.259068 3.6057413 3.200294 3.3635876 3.4557626 3.3621845
0.4244244 3.336166 3.2456162 3.1555183 3.402914 3.2385015 3.3588452 3.1560824 3.4041636 3.2886147 3.156537 3.228614 3.1971369 3.556859 3.2889583 3.2447793 3.3281083 3.2878022 3.1958928 3.6197238 3.2803245 3.1943252 3.6371322 3.1557174 3.2761443 3.4267864 3.3188293 3.2770948 3.1973164 3.2765694 3.5635433 3.188449 3.5653665 3.1547587 3.2967753 3.6284344 3.2800596 3.6116533 3.1553748 3.4559572 3.265629 3.3641596 3.2840264 3.2920852 3.19972 3.2568343 3.6035492 3.1979122 3.3612905 3.4533877 3.3600516
0.42542544 3.3339932 3.243221 3.1530397 3.4004104 3.2362092 3.3567102 3.1536126 3.4016569 3.2862613 3.1541724 3.226333 3.194746 3.5545251 3.286732 3.2424352 3.3259213 3.285565 3.1935654 3.617542 3.2780273 3.1919944 3.6350076 3.153244 3.2738843 3.4243524 3.3166716 3.2748358 3.19488 3.2742953 3.5612226 3.1860473 3.5630486 3.1523235 3.2945848 3.6263018 3.2777631 3.6094663 3.152942 3.4535635 3.2633348 3.3618662 3.2817376 3.2897365 3.1972835 3.254597 3.6013525 3.195524 3.358989 3.4510083 3.3579118
0.42642644 3.3318143 3.2408183 3.150556 3.3979023 3.233912 3.3545713 3.151138 3.3991473 3.283901 3.1518037 3.2240472 3.1923492 3.5521877 3.284503 3.2400875 3.32373 3.283324 3.1912322 3.6153576 3.2757246 3.1896594 3.6328807 3.1507635 3.271619 3.4219153 3.3145118 3.272572 3.1924367 3.2720175 3.5588975 3.1836421 3.5607252 3.1498833 3.2923899 3.6241672 3.2754617 3.6072776 3.150503 3.4511676 3.2610354 3.3595665 3.2794414 3.2873814 3.194841 3.2523532 3.5991533 3.1931303 3.3566828 3.4486258 3.3557692
0.42742744 3.3296316 3.2384112 3.1480675 3.3953888 3.2316093 3.3524272 3.1486568 3.3966343 3.281533 3.149429 3.2217588 3.1899471 3.5498457 3.2822685 3.2377322 3.321533 3.2810771 3.188895 3.6131692 3.2734163 3.1873186 3.6307483 3.1482801 3.2693474 3.4194748 3.3123465 3.2703023 3.1899893 3.269735 3.5565681 3.1812322 3.5583987 3.147438 3.2901893 3.6220274 3.273153 3.605085 3.148059 3.4487667 3.2587337 3.3572648 3.2771406 3.2850206 3.192393 3.2501063 3.596951 3.1907318 3.3543737 3.446239 3.3536232
0.42842844 3.3274465 3.2359972 3.1455739 3.3928764 3.2293012 3.3502796 3.1461718 3.3941176 3.2791603 3.1470494 3.2194645 3.1875408 3.5474994 3.280029 3.2353709 3.3193333 3.2788258 3.1865509 3.6109762 3.271103 3.1849716 3.6286128 3.1457906 3.267072 3.4170306 3.3101766 3.2680275 3.1875353 3.2674475 3.5542347 3.178819 3.5560696 3.1449876 3.2879865 3.6198885 3.27084 3.6028879 3.145611 3.4463625 3.2564282 3.3549588 3.274834 3.282653 3.1899407 3.2478545 3.5947428 3.188327 3.352061 3.4438498 3.3514705
0.42942944 3.325257 3.233579 3.1430755 3.3903587 3.2269888 3.3481274 3.1436825 3.3915994 3.2767828 3.1446657 3.217168 3.1851285 3.5451515 3.2777877 3.2330077 3.3171282 3.276572 3.1842034 3.6087806 3.2687843 3.1826212 3.6264753 3.1432958 3.2647905 3.4145837 3.3080044 3.265749 3.1850767 3.2651575 3.5518987 3.1764028 3.5537357 3.142533 3.2857778 3.6177418 3.268522 3.6006887 3.1431572 3.4439564 3.254119 3.3526497 3.2725222 3.2802818 3.1874824 3.2455995 3.5925336 3.1859183 3.349745 3.4414558 3.3493173
0.43043044 3.3230624 3.2311537 3.1405718 3.387839 3.2246702 3.345973 3.1411872 3.3890762 3.2744 3.142278 3.2148664 3.182712 3.5428002 3.2755406 3.2306368 3.3149214 3.2743123 3.181851 3.6065834 3.2664607 3.180265 3.6243339 3.140796 3.262505 3.4121323 3.3058257 3.2634647 3.182613 3.262864 3.5495598 3.1739838 3.5514004 3.1400738 3.2835662 3.6155944 3.2661986 3.5984848 3.1406996 3.4415483 3.2518053 3.3503368 3.2702045 3.2779028 3.1850202 3.2433398 3.590322 3.1835034 3.3474257 3.4390595 3.3471582
0.43143144 3.3208652 3.2287257 3.1380634 3.3853166 3.2223501 3.3438137 3.1386878 3.3865538 3.2720091 3.1398861 3.21256 3.180289 3.5404475 3.2732913 3.228262 3.3127105 3.2720497 3.1794944 3.6043804 3.26413 3.1779075 3.6221898 3.1382906 3.2602162 3.4096806 3.303645 3.261176 3.1801438 3.260566 3.547218 3.1715603 3.5490599 3.1376095 3.2813506 3.613444 3.2638688 3.596278 3.138237 3.4391346 3.2494898 3.34802 3.2678823 3.2755198 3.1825516 3.2410758 3.5881054 3.1810856 3.345102 3.4366612 3.3449962
0.43243244 3.3186643 3.2262928 3.135551 3.3827932 3.2200236 3.3416507 3.1361845 3.3840263 3.269616 3.1374893 3.2102513 3.1778646 3.5380905 3.271038 3.225882 3.3104968 3.269783 3.177134 3.6021748 3.261796 3.1755433 3.6200428 3.1357818 3.257921 3.4072251 3.3014593 3.2588835 3.1776702 3.2582664 3.5448713 3.1691353 3.5467184 3.1351414 3.2791312 3.6112902 3.2615337 3.59407 3.13577 3.4367208 3.247171 3.3457017 3.265555 3.273131 3.180078 3.238809 3.5858872 3.1786633 3.3427758 3.434259 3.342832
0.43343344 3.3164606 3.2238536 3.133035 3.3802671 3.2176955 3.3394861 3.1336763 3.3814986 3.2672172 3.1350884 3.2079399 3.1754344 3.5357308 3.2687798 3.2234976 3.3082798 3.2675142 3.1747694 3.599967 3.259457 3.1731753 3.617893 3.1332705 3.2556236 3.4047678 3.2992713 3.256586 3.1751938 3.255963 3.5425236 3.1667063 3.5443728 3.1326683 3.276909 3.6091337 3.2591963 3.5918584 3.1332996 3.434302 3.2448494 3.343379 3.263222 3.2707372 3.177603 3.2365375 3.5836666 3.1762364 3.340448 3.4318552 3.340664
0.43443444 3.3142545 3.2214115 3.1305127 3.3777394 3.2153604 3.3373177 3.1311655 3.3789687 3.264816 3.1326864 3.2056246 3.1730003 3.5333695 3.2665195 3.2211103 3.3060603 3.2652407 3.1724012 3.5977576 3.2571135 3.1708055 3.6157384 3.1307526 3.25332 3.402309 3.2970788 3.254286 3.172712 3.2536557 3.5401757 3.1642776 3.5420241 3.1301928 3.2746847 3.6069756 3.2568529 3.5896432 3.1308253 3.4318833 3.2425246 3.341056 3.2608855 3.2683396 3.1751206 3.2342656 3.581444 3.1738055 3.3381183 3.4294486 3.338494
0.43543544 3.3120453 3.2189639 3.1279888 3.3752098 3.2130237 3.335146 3.1286492 3.3764374 3.2624085 3.1302793 3.203307 3.1705625 3.5310073 3.2642572 3.2187178 3.303838 3.2629666 3.17003 3.5955446 3.2547655 3.168431 3.613584 3.1282315 3.2510147 3.3998475 3.2948856 3.2519815 3.170226 3.251348 3.5378222 3.1618428 3.539675 3.127713 3.272456 3.6048143 3.2545054 3.5874274 3.1283474 3.429461 3.240199 3.3387296 3.2585454 3.2659366 3.1726356 3.2319884 3.5792181 3.1713703 3.3357847 3.4270406 3.33632
0.43643644 3.3098314 3.216513 3.1254616 3.3726795 3.2106836 3.332972 3.1261299 3.3739054 3.259996 3.1278694 3.200986 3.1681206 3.5286405 3.2619915 3.2163222 3.3016121 3.2606876 3.1676548 3.5933304 3.2524133 3.1660533 3.6114266 3.125707 3.2487054 3.3973846 3.292687 3.2496738 3.167738 3.2490346 3.5354671 3.1594086 3.5373235 3.1252294 3.2702236 3.6026497 3.252154 3.5852075 3.125866 3.4270391 3.237869 3.3364015 3.256201 3.2635298 3.1701467 3.2297099 3.57699 3.1689332 3.3334486 3.42463 3.334145
0.43743744 3.3076181 3.214059 3.12293 3.3701465 3.2083392 3.3307948 3.1236074 3.3713717 3.2575803 3.1254566 3.1986623 3.165676 3.5262735 3.2597227 3.2139223 3.299386 3.2584074 3.1652763 3.5911145 3.2500587 3.163673 3.6092682 3.12318 3.246392 3.3949192 3.2904863 3.247362 3.1652448 3.246721 3.5331113 3.1569717 3.5349686 3.122744 3.2679894 3.6004863 3.2498 3.582987 3.123382 3.4246132 3.2355392 3.33407 3.2538528 3.2611187 3.167653 3.2274282 3.574762 3.1664917 3.3311112 3.422218 3.3319666
0.43843845 3.3054001 3.2116008 3.1203942 3.3676143 3.2059932 3.3286161 3.1210823 3.3688366 3.2551603 3.123041 3.1963375 3.1632276 3.5239058 3.2574513 3.21152 3.2971556 3.256124 3.162895 3.5888948 3.2476995 3.1612897 3.6071074 3.1206493 3.2440758 3.3924537 3.288283 3.2450473 3.1627493 3.2444053 3.530753 3.1545327 3.5326126 3.1202538 3.2657528 3.59832 3.2474394 3.5807648 3.1208942 3.4221876 3.233205 3.3317378 3.2515006 3.2587035 3.1651568 3.225144 3.5725307 3.164046 3.3287733 3.4198048 3.3297853
0.43943945 3.303181 3.209139 3.117857 3.365081 3.2036428 3.326435 3.118553 3.3663008 3.2527385 3.120622 3.1940088 3.1607747 3.5215344 3.2551782 3.209114 3.2949252 3.2538383 3.1605108 3.5866747 3.2453372 3.1589022 3.6049445 3.1181154 3.2417572 3.3899865 3.2860773 3.2427294 3.16025 3.2420871 3.528392 3.1520932 3.5302541 3.117763 3.2635136 3.5961514 3.2450788 3.5785406 3.1184044 3.419759 3.2308714 3.329404 3.2491431 3.2562869 3.1626577 3.2228575 3.5702991 3.161598 3.3264322 3.4173894 3.3276026
0.44044045 3.30096 3.2066736 3.1153169 3.3625464 3.2012908 3.3242524 3.116022 3.3637645 3.250311 3.1181998 3.19168 3.1583219 3.5191631 3.2529023 3.2067037 3.2926936 3.2515502 3.158125 3.5844517 3.2429714 3.1565137 3.6027803 3.1155777 3.239434 3.3875198 3.2838702 3.2404096 3.1577475 3.239767 3.5260308 3.14965 3.5278952 3.115269 3.2612722 3.5939806 3.2427125 3.5763128 3.1159115 3.4173312 3.2285354 3.3270686 3.2467864 3.2538645 3.1601558 3.2205706 3.568062 3.159148 3.3240905 3.414973 3.3254178
0.44144145 3.2987368 3.204207 3.112774 3.3600104 3.1989367 3.322066 3.1134894 3.3612268 3.2478812 3.115777 3.1893485 3.155865 3.5167906 3.250626 3.204291 3.2904575 3.249261 3.1557362 3.5822277 3.2406003 3.154122 3.6006143 3.1130383 3.23711 3.38505 3.2816608 3.2380857 3.1552427 3.237446 3.5236666 3.147209 3.5255334 3.1127708 3.2590292 3.5918097 3.2403429 3.5740845 3.1134157 3.4148998 3.2261963 3.324732 3.244423 3.2514393 3.1576505 3.2182794 3.5658286 3.1566942 3.3217468 3.4125574 3.3232315
0.44244245 3.296511 3.2017362 3.110229 3.3574755 3.196579 3.3198805 3.1109536 3.35869 3.245448 3.1133518 3.1870146 3.1534057 3.5144162 3.2483456 3.2018764 3.2882223 3.2469692 3.1533449 3.5800023 3.23823 3.1517282 3.598447 3.110496 3.234784 3.3825817 3.2794497 3.2357614 3.152734 3.235122 3.5213025 3.1447642 3.5231721 3.1102712 3.2567842 3.589637 3.2379713 3.5718567 3.110918 3.4124696 3.2238586 3.3223934 3.2420566 3.249011 3.155142 3.2159867 3.5635908 3.1542392 3.3194034 3.4101386 3.321045
0.44344345 3.294285 3.1992626 3.1076822 3.3549392 3.19422 3.317692 3.1084132 3.356152 3.243012 3.1109254 3.1846797 3.1509435 3.5120416 3.2460651 3.1994581 3.2859857 3.244677 3.1509502 3.577776 3.2358534 3.1493323 3.5962772 3.1079516 3.2324543 3.3801112 3.2772362 3.2334316 3.1502233 3.2327979 3.5189373 3.14232 3.5208087 3.1077697 3.254537 3.5874636 3.235596 3.5696268 3.1084182 3.4100373 3.2215188 3.320055 3.2396896 3.2465785 3.1526318 3.2136927 3.561354 3.1517804 3.3170562 3.4077196 3.318855
0.44444445 3.2920575 3.1967864 3.1051311 3.3524032 3.191859 3.3155017 3.1058729 3.3536155 3.2405741 3.1084948 3.1823444 3.14848 3.5096655 3.243783 3.1970384 3.283747 3.2423828 3.1485562 3.575549 3.2334757 3.146935 3.594108 3.1054049 3.2301219 3.3776417 3.2750204 3.231102 3.147711 3.2304716 3.516571 3.1398745 3.5184436 3.1052666 3.252288 3.5852895 3.2332182 3.5673943 3.105917 3.4076061 3.219178 3.3177133 3.237319 3.2441447 3.150119 3.211398 3.5591147 3.1493208 3.31471 3.405299 3.3166637
0.44544545 3.2898276 3.194308 3.1025798 3.349868 3.1894946 3.313311 3.1033304 3.3510773 3.2381322 3.106065 3.1800067 3.1460142 3.5072896 3.2414987 3.1946144 3.2815063 3.2400858 3.1461592 3.573319 3.231096 3.1445353 3.5919366 3.1028562 3.2277875 3.3751717 3.2728038 3.2287705 3.1451952 3.2281458 3.5142035 3.1374288 3.5160782 3.1027608 3.250039 3.583112 3.230838 3.565162 3.103413 3.4051728 3.216836 3.3153734 3.2349453 3.2417068 3.1476038 3.209101 3.5568743 3.1468585 3.3123636 3.4028795 3.3144722
0.44644645 3.287597 3.1918263 3.1000254 3.3473318 3.1871297 3.3111184 3.100786 3.34854 3.2356887 3.1036325 3.1776679 3.1435454 3.504912 3.2392142 3.1921904 3.2792673 3.2377899 3.1437619 3.57109 3.2287133 3.142134 3.5897646 3.100306 3.2254531 3.3727002 3.2705863 3.2264352 3.142679 3.2258172 3.5118346 3.1349823 3.5137126 3.1002545 3.2477872 3.5809371 3.2284558 3.562929 3.1009078 3.4027402 3.2144926 3.313033 3.2325695 3.239266 3.1450863 3.2068043 3.554634 3.1443937 3.3100166 3.4004593 3.3122792
0.44744745 3.285366 3.1893437 3.0974705 3.344798 3.1847618 3.3089247 3.0982401 3.3460035 3.2332428 3.1011992 3.1753283 3.141076 3.5025342 3.236929 3.1897635 3.2770247 3.235492 3.1413603 3.56886 3.2263277 3.1397326 3.5875924 3.0977535 3.2231143 3.3702304 3.268367 3.2241006 3.140161 3.2234893 3.5094664 3.132536 3.5113456 3.097745 3.2455351 3.5787594 3.2260714 3.5606952 3.0984023 3.400307 3.2121499 3.310691 3.2301912 3.2368255 3.1425672 3.2045038 3.5523934 3.1419275 3.3076675 3.39804 3.310085
0.44844845 3.2831345 3.1868596 3.0949144 3.3422637 3.1823947 3.306732 3.0956929 3.3434668 3.2307932 3.0987637 3.1729877 3.1386044 3.500158 3.2346418 3.1873364 3.2747831 3.2331934 3.1389594 3.5666292 3.223941 3.1373286 3.58542 3.0952003 3.220776 3.3677602 3.2661471 3.2217631 3.1376395 3.2211595 3.507096 3.1300893 3.508979 3.095236 3.243281 3.5765817 3.223684 3.5584605 3.0958936 3.397876 3.209807 3.3083491 3.2278113 3.2343824 3.1400473 3.2022057 3.5501528 3.1394603 3.3053195 3.3956192 3.307891
0.44944945 3.2809014 3.184373 3.0923564 3.3397305 3.180025 3.3045359 3.093145 3.3409324 3.2283442 3.09633 3.1706474 3.1361318 3.497779 3.232355 3.1849058 3.2725408 3.2308936 3.136557 3.564397 3.2215524 3.1349242 3.5832462 3.0926468 3.2184348 3.365289 3.263926 3.219423 3.1351185 3.21883 3.504727 3.1276438 3.5066109 3.0927253 3.2410276 3.5744047 3.2212954 3.556225 3.093384 3.3954422 3.2074642 3.3060086 3.2254286 3.2319357 3.1375244 3.1999056 3.5479116 3.1369922 3.3029706 3.3931987 3.3056955
0.45045045 3.2786674 3.1818857 3.089798 3.337197 3.1776547 3.3023403 3.0905943 3.3383977 3.2258928 3.093893 3.1683052 3.133658 3.4954023 3.2300668 3.182475 3.2702987 3.2285938 3.134154 3.5621665 3.2191625 3.1325176 3.5810711 3.0900898 3.2160938 3.3628209 3.2617042 3.2170832 3.1325948 3.2164998 3.5023582 3.125196 3.5042431 3.0902138 3.2387729 3.5722265 3.218906 3.5539901 3.090875 3.3930104 3.2051203 3.3036652 3.2230453 3.229489 3.1350007 3.197604 3.5456693 3.1345217 3.3006225 3.390779 3.3034995
0.45145145 3.276434 3.1793957 3.087238 3.3346648 3.175284 3.3001456 3.0880442 3.3358636 3.2234383 3.0914571 3.1659646 3.131184 3.4930243 3.2277775 3.1800418 3.2680554 3.226293 3.13175 3.559934 3.216769 3.1301112 3.5788982 3.087532 3.2137513 3.360351 3.2594814 3.214743 3.1300704 3.2141702 3.4999876 3.12275 3.501876 3.0877006 3.236517 3.5700474 3.2165143 3.5517554 3.0883636 3.3905785 3.202777 3.301323 3.2206602 3.2270367 3.1324742 3.195302 3.543429 3.1320515 3.2982748 3.3883588 3.3013043
0.45245245 3.2741992 3.1769047 3.084677 3.332135 3.1729107 3.2979484 3.0854928 3.3333325 3.2209818 3.0890193 3.1636229 3.1287076 3.4906464 3.2254884 3.1776078 3.265812 3.223993 3.1293454 3.5577009 3.214376 3.1277034 3.576723 3.084975 3.2114077 3.3578846 3.2572584 3.2123997 3.1275458 3.21184 3.497619 3.1203053 3.499509 3.085187 3.234262 3.5678709 3.2141204 3.5495186 3.0858533 3.3881485 3.2004337 3.2989821 3.2182722 3.224586 3.1299493 3.193 3.5411859 3.1295795 3.295927 3.38594 3.2991078
0.45345345 3.271966 3.1744127 3.0821164 3.3296053 3.1705384 3.2957516 3.082941 3.3308 3.2185264 3.086581 3.161281 3.126232 3.48827 3.2232003 3.1751719 3.2635689 3.2216926 3.12694 3.5554695 3.21198 3.1252968 3.5745487 3.0824172 3.2090623 3.355418 3.2550352 3.210057 3.1250198 3.209509 3.4952488 3.1178608 3.4971402 3.0826745 3.2320058 3.5656905 3.2117264 3.547284 3.0833402 3.3857176 3.1980903 3.2966409 3.215885 3.2221322 3.1274228 3.1906984 3.538944 3.1271064 3.2935793 3.3835208 3.2969112
0.45445445 3.2697315 3.1719196 3.0795543 3.3270774 3.1681643 3.2935538 3.080389 3.32827 3.2160685 3.0841434 3.1589394 3.123754 3.4858928 3.2209108 3.172736 3.2613273 3.2193913 3.1245341 3.5532358 3.2095842 3.1228886 3.5723739 3.079858 3.2067175 3.3529522 3.2528105 3.2077138 3.1224916 3.2071793 3.4928787 3.1154168 3.4947717 3.0801601 3.2297502 3.5635128 3.2093296 3.545048 3.080827 3.3832893 3.1957479 3.2942998 3.2134953 3.2196782 3.124896 3.1883957 3.536703 3.1246328 3.2912326 3.3811047 3.294716
0.45545545 3.2674973 3.1694267 3.0769918 3.3245502 3.1657908 3.2913582 3.077837 3.325743 3.2136085 3.0817058 3.1565976 3.1212764 3.4835181 3.2186215 3.170299 3.2590842 3.2170916 3.1221275 3.551005 3.2071877 3.1204796 3.5702 3.0772986 3.2043715 3.3504868 3.2505875 3.2053702 3.1199646 3.20485 3.490511 3.1129732 3.492406 3.0776443 3.2274938 3.561336 3.2069335 3.542812 3.0783153 3.3808603 3.1934063 3.2919602 3.211104 3.2172227 3.1223664 3.1860945 3.5344634 3.1221588 3.288886 3.3786883 3.2925198
0.45645645 3.265263 3.1669319 3.07443 3.3220255 3.1634164 3.289162 3.0752835 3.323216 3.211149 3.0792675 3.1542563 3.118798 3.4811423 3.2163336 3.167862 3.2568412 3.21479 3.1197224 3.548773 3.204789 3.1180716 3.5680246 3.0747392 3.2020257 3.3480237 3.2483642 3.2030232 3.1174366 3.2025206 3.4881434 3.1105316 3.4900386 3.0751302 3.2252357 3.5591574 3.204535 3.5405777 3.0758026 3.3784323 3.1910646 3.2896209 3.2087135 3.2147667 3.119837 3.1837935 3.532222 3.119685 3.2865412 3.3762727 3.2903242
0.45745745 3.26303 3.1644373 3.0718687 3.319503 3.1610415 3.2869644 3.0727308 3.3206925 3.2086873 3.07683 3.151915 3.11632 3.478767 3.2140448 3.1654243 3.2545998 3.2124906 3.117316 3.5465422 3.2023904 3.1156633 3.5658524 3.07218 3.199678 3.345562 3.2461402 3.2006793 3.1149085 3.2001925 3.485774 3.1080906 3.4876728 3.072615 3.2229795 3.5569804 3.2021372 3.538343 3.0732899 3.3760061 3.1887255 3.2872837 3.2063222 3.2123091 3.1173086 3.1814923 3.5299833 3.1172097 3.2841961 3.3738592 3.2881281
0.45845845 3.2607963 3.161943 3.0693054 3.3169823 3.1586664 3.2847693 3.070178 3.3181686 3.2062275 3.074392 3.149575 3.1138413 3.4763944 3.211756 3.1629865 3.2523594 3.210191 3.11491 3.5443118 3.1999915 3.1132548 3.563678 3.0696208 3.197332 3.3431005 3.2439172 3.1983325 3.112379 3.1978652 3.4834082 3.1056511 3.485308 3.0701017 3.2207236 3.5548053 3.199738 3.5361097 3.0707774 3.373583 3.1863847 3.2849452 3.2039282 3.2098505 3.11478 3.179191 3.527743 3.1147354 3.2818537 3.3714466 3.2859333
0.45945945 3.2585635 3.1594467 3.0667439 3.3144627 3.1562932 3.2825742 3.0676246 3.3156476 3.203765 3.0719554 3.1472354 3.1113632 3.474021 3.2094696 3.1605475 3.2501194 3.2078915 3.112504 3.5420806 3.1975923 3.1108477 3.5615065 3.0670607 3.1949847 3.3406441 3.2416945 3.1959872 3.1098523 3.195537 3.4810421 3.1032128 3.4829433 3.067588 3.2184694 3.552629 3.1973386 3.5338752 3.0682652 3.3711593 3.1840475 3.2826102 3.2015352 3.2073915 3.11225 3.1768916 3.5255055 3.1122608 3.2795112 3.3690348 3.2837389
0.46046045 3.25633 3.1569505 3.064182 3.3119462 3.1539185 3.2803795 3.0650723 3.3131294 3.2013025 3.0695202 3.144897 3.108885 3.4716501 3.2071831 3.1581094 3.2478807 3.2055938 3.110099 3.5398507 3.195192 3.1084404 3.5593352 3.0645025 3.1926377 3.3381858 3.2394722 3.1936429 3.1073236 3.1932113 3.4786768 3.1007764 3.4805799 3.0650733 3.2162135 3.5504537 3.1949384 3.5316424 3.0657537 3.368737 3.1817093 3.280275 3.199142 3.204932 3.109721 3.1745915 3.5232682 3.109787 3.277171 3.3666244 3.2815456
0.46146145 3.2541 3.1544547 3.0616207 3.3094316 3.1515446 3.2781847 3.0625196 3.3106124 3.1988409 3.0670846 3.1425586 3.106407 3.4692795 3.2048965 3.155671 3.2456408 3.2032964 3.1076944 3.537623 3.1927905 3.1060333 3.5571647 3.061943 3.1902912 3.3357317 3.2372506 3.191297 3.104795 3.190887 3.4763134 3.0983424 3.478218 3.0625598 3.21396 3.5482795 3.1925392 3.5294118 3.063242 3.3663185 3.179374 3.277941 3.1967478 3.2024732 3.1071908 3.172293 3.5210311 3.1073124 3.2748322 3.3642168 3.2793524
0.46246246 3.2518687 3.1519597 3.0590599 3.3069193 3.1491723 3.2759917 3.0599697 3.308099 3.1963763 3.0646496 3.1402223 3.1039298 3.46691 3.2026114 3.1532335 3.2434053 3.2009995 3.1052897 3.5353947 3.1903906 3.1036258 3.5549927 3.0593855 3.1879442 3.3332794 3.2350292 3.188953 3.1022675 3.1885622 3.4739501 3.0959094 3.4758565 3.0600471 3.2117069 3.546107 3.190138 3.52718 3.0607312 3.3639007 3.1770408 3.2756097 3.1943543 3.2000127 3.1046627 3.1699944 3.5187955 3.104839 3.2724938 3.3618104 3.27716
0.46346346 3.2496393 3.149464 3.0565012 3.30441 3.1467986 3.2737994 3.057419 3.3055875 3.1939132 3.062216 3.1378875 3.101452 3.4645422 3.2003274 3.1507952 3.2411685 3.1987047 3.1028876 3.533168 3.1879897 3.1012218 3.552824 3.056827 3.1855989 3.330828 3.232807 3.1866078 3.0997398 3.1862395 3.471589 3.0934787 3.4734964 3.0575376 3.2094533 3.543935 3.1877377 3.5249503 3.0582218 3.3614852 3.1747067 3.27328 3.19196 3.1975527 3.102134 3.1676981 3.5165617 3.102366 3.2701583 3.3594055 3.2749689
0.46446446 3.2474115 3.1469693 3.0539412 3.301902 3.1444263 3.2716084 3.0548697 3.3030796 3.1914508 3.059784 3.1355534 3.098976 3.462176 3.1980443 3.1483574 3.2389324 3.1964118 3.1004856 3.5309422 3.1855893 3.0988169 3.5506558 3.0542712 3.1832535 3.3283799 3.230588 3.1842642 3.0972137 3.1839182 3.4692283 3.0910487 3.4711373 3.055027 3.2072017 3.541764 3.185338 3.522722 3.0557137 3.3590715 3.1723752 3.2709513 3.1895654 3.195093 3.0996053 3.165404 3.5143297 3.0998933 3.2678232 3.3570035 3.2727797
0.46546546 3.245183 3.1444736 3.0513828 3.2993982 3.142055 3.2694175 3.0523202 3.3005736 3.1889875 3.0573525 3.1332202 3.0965006 3.459813 3.195763 3.1459205 3.236699 3.1941173 3.0980835 3.5287182 3.1831899 3.0964139 3.5484877 3.0517163 3.1809096 3.3259344 3.2283692 3.1819212 3.0946891 3.1815991 3.4668689 3.0886226 3.46878 3.052517 3.204952 3.5395944 3.1829383 3.520495 3.0532055 3.3566594 3.1700468 3.2686243 3.187172 3.1926324 3.0970793 3.1631093 3.512098 3.0974226 3.2654903 3.354603 3.2705903
0.46646646 3.242958 3.1419806 3.0488272 3.296897 3.1396854 3.2672272 3.0497727 3.2980695 3.1865258 3.0549226 3.1308885 3.0940263 3.4574497 3.1934814 3.143485 3.2344675 3.1918263 3.0956838 3.5264952 3.1807897 3.0940118 3.5463228 3.049162 3.1785653 3.3234901 3.2261515 3.1795769 3.0921628 3.17928 3.4645119 3.0861979 3.4664245 3.0500083 3.2027023 3.5374267 3.180538 3.518269 3.0507007 3.354251 3.1677177 3.266299 3.1847785 3.1901736 3.0945516 3.1608167 3.509867 3.0949519 3.2631598 3.3522048 3.2684028
0.46746746 3.2407336 3.1394868 3.0462708 3.2943985 3.1373165 3.2650404 3.0472264 3.295569 3.1840637 3.052494 3.12856 3.0915523 3.4550884 3.191204 3.1410487 3.2322366 3.1895366 3.0932832 3.5242717 3.1783903 3.091611 3.5441582 3.0466087 3.1762233 3.32105 3.2239363 3.177236 3.0896385 3.1769643 3.4621563 3.0837753 3.4640694 3.0475023 3.200455 3.5352595 3.17814 3.5160444 3.0481946 3.3518434 3.1653924 3.263976 3.182386 3.1877139 3.0920267 3.1585252 3.50764 3.0924823 3.2608318 3.34981 3.266218
0.46846846 3.238511 3.1369944 3.0437162 3.291902 3.1349475 3.2628548 3.044682 3.293072 3.181602 3.0500667 3.1262321 3.08908 3.4527297 3.1889255 3.1386144 3.2300074 3.187248 3.0908864 3.5220518 3.1759925 3.0892117 3.5419953 3.044057 3.1738794 3.3186111 3.2217216 3.1748943 3.0871165 3.1746488 3.4598036 3.081356 3.4617171 3.0449967 3.1982071 3.533095 3.175741 3.5138226 3.0456905 3.349439 3.163068 3.2616558 3.179993 3.185255 3.0895035 3.1562347 3.5054133 3.0900137 3.2585049 3.3474152 3.2640328
0.46946946 3.2362885 3.1345036 3.0411644 3.2894096 3.1325812 3.2606692 3.0421386 3.2905786 3.179141 3.047643 3.123905 3.0866091 3.4503736 3.1866517 3.136181 3.2277815 3.1849623 3.0884902 3.519833 3.1735945 3.0868134 3.5398333 3.0415063 3.1715398 3.3161752 3.2195077 3.1725557 3.0845942 3.1723354 3.4574506 3.0789406 3.4593673 3.0424924 3.1959631 3.530931 3.173344 3.511601 3.043189 3.347037 3.1607468 3.2593372 3.1776018 3.182797 3.0869796 3.1539476 3.5031884 3.0875466 3.256181 3.3450248 3.2618504
0.47047046 3.2340693 3.1320124 3.0386128 3.2869198 3.1302154 3.2584872 3.0395966 3.2880874 3.1766818 3.0452192 3.1215816 3.0841398 3.4480174 3.184378 3.1337483 3.2255554 3.1826777 3.0860956 3.517615 3.171197 3.0844169 3.5376732 3.0389569 3.1692002 3.3137438 3.2172961 3.1702168 3.082074 3.1700258 3.455101 3.0765245 3.4570181 3.0399907 3.1937191 3.5287697 3.1709468 3.5093803 3.0406885 3.3446376 3.158427 3.2570212 3.175211 3.1803396 3.0844584 3.1516602 3.5009649 3.085081 3.25386 3.3426366 3.2596684
0.47147146 3.23185 3.129523 3.0360644 3.284435 3.1278517 3.2563045 3.0370555 3.285601 3.1742215 3.0427964 3.1192596 3.081671 3.4456646 3.1821048 3.131316 3.223333 3.1803946 3.0837028 3.5154 3.1688018 3.0820222 3.5355144 3.0364099 3.1668613 3.311313 3.2150846 3.1678789 3.0795553 3.1677165 3.4527524 3.0741131 3.4546704 3.0374887 3.1914783 3.5266087 3.1685505 3.5071628 3.0381896 3.342242 3.1561103 3.2547085 3.17282 3.1778824 3.0819368 3.1493757 3.4987433 3.082617 3.2515395 3.340251 3.2574894
0.47247246 3.229635 3.1270351 3.0335166 3.281951 3.1254892 3.2541246 3.0345185 3.2831168 3.1717632 3.0403776 3.1169398 3.0792055 3.4433146 3.179836 3.128887 3.2211113 3.1781147 3.081311 3.5131876 3.1664054 3.0796287 3.5333574 3.0338635 3.1645248 3.3088863 3.2128768 3.1655433 3.0770388 3.1654105 3.450408 3.0717034 3.4523256 3.0349915 3.1892362 3.5244505 3.166156 3.5049465 3.0356932 3.3398483 3.1537948 3.252397 3.1704316 3.175427 3.0794175 3.1470942 3.4965243 3.080153 3.2492235 3.3378682 3.255312
0.47347346 3.2274206 3.124548 3.03097 3.279472 3.1231284 3.2519453 3.0319817 3.2806356 3.1693063 3.0379605 3.1146202 3.0767395 3.4409652 3.1775672 3.126458 3.2188919 3.1758354 3.0789218 3.5109744 3.1640115 3.077238 3.5312014 3.031321 3.1621885 3.3064632 3.2106698 3.1632082 3.074523 3.163105 3.448063 3.069298 3.4499831 3.0324945 3.186999 3.5222933 3.163762 3.5027323 3.0331984 3.337458 3.151482 3.2500882 3.168043 3.1729732 3.0769005 3.1448128 3.494306 3.0776916 3.2469084 3.3354874 3.253137
0.47447446 3.225207 3.1220617 3.0284278 3.2769966 3.1207693 3.2497704 3.0294473 3.2781568 3.1668499 3.0355449 3.112306 3.0742762 3.4386203 3.175302 3.1240306 3.2166753 3.1735585 3.076535 3.5087643 3.161618 3.074849 3.529049 3.028779 3.159855 3.3040426 3.2084644 3.160876 3.0720093 3.1608036 3.4457211 3.066895 3.4476426 3.03 3.1847627 3.5201395 3.1613684 3.5005205 3.0307055 3.3350697 3.149173 3.2477818 3.1656568 3.1705186 3.0743845 3.1425345 3.49209 3.0752332 3.2445972 3.3331099 3.2509627
0.4754755 3.222998 3.11958 3.0258853 3.2745242 3.1184115 3.247595 3.0269148 3.2756848 3.1643963 3.0331314 3.109993 3.0718153 3.4362757 3.1730385 3.1216054 3.2144606 3.1712854 3.0741491 3.5065556 3.1592271 3.072462 3.5268986 3.0262394 3.157523 3.3016255 3.2062612 3.1585443 3.0694966 3.1585035 3.4433823 3.0644958 3.4453046 3.0275073 3.1825283 3.5179873 3.1589775 3.4983103 3.0282142 3.3326852 3.1468654 3.2454796 3.1632707 3.168067 3.0718708 3.1402576 3.4898775 3.072776 3.2422886 3.3307366 3.2487926
0.4764765 3.220789 3.117098 3.0233464 3.2720566 3.1160567 3.2454247 3.0243843 3.2732146 3.1619427 3.0307214 3.1076815 3.0693562 3.4339347 3.1707778 3.1191816 3.212248 3.1690128 3.0717657 3.5043507 3.1568365 3.0700774 3.5247493 3.023702 3.155193 3.2992108 3.204061 3.1562152 3.0669873 3.1562073 3.4410439 3.0620985 3.4429684 3.0250165 3.180295 3.5158358 3.1565883 3.4961007 3.0257266 3.3303041 3.1445608 3.2431786 3.1608875 3.1656158 3.0693583 3.1379852 3.4876668 3.0703201 3.239984 3.3283656 3.2466226
0.4774775 3.2185838 3.1146176 3.0208101 3.2695916 3.1137028 3.2432542 3.0218546 3.2707496 3.1594908 3.0283134 3.1053734 3.0668993 3.4315968 3.1685193 3.11676 3.2100391 3.1667445 3.0693846 3.5021465 3.1544476 3.0676942 3.5226033 3.0211675 3.1528635 3.2968013 3.201862 3.1538882 3.0644789 3.1539123 3.4387102 3.059705 3.440635 3.0225294 3.1780658 3.5136895 3.1542003 3.4938955 3.0232406 3.3279269 3.1422594 3.2408812 3.1585033 3.1631668 3.066848 3.135714 3.4854584 3.067866 3.2376807 3.3259985 3.2444563
0.4784785 3.2163801 3.1121385 3.0182757 3.267131 3.1113515 3.241088 3.0193303 3.2682867 3.1570408 3.025909 3.1030679 3.0644433 3.4292617 3.1662626 3.1143384 3.207831 3.164477 3.0670068 3.499946 3.1520612 3.0653138 3.5204575 3.0186353 3.1505365 3.2943954 3.1996639 3.1515613 3.0619733 3.1516216 3.436379 3.0573165 3.4383035 3.0200427 3.1758373 3.5115416 3.1518126 3.4916918 3.020757 3.3255522 3.13996 3.2385874 3.1561224 3.1607184 3.0643406 3.1334445 3.4832523 3.0654147 3.2353804 3.3236346 3.2422907
0.4794795 3.2141798 3.109662 3.0157425 3.2646747 3.109003 3.238922 3.0168076 3.2658281 3.1545916 3.0235057 3.1007664 3.0619905 3.4269295 3.1640103 3.111921 3.2056265 3.162213 3.0646296 3.4977453 3.1496763 3.0629368 3.5183146 3.0161052 3.1482134 3.2919915 3.1974704 3.149237 3.05947 3.1493313 3.4340496 3.0549297 3.435975 3.0175614 3.173612 3.509399 3.1494277 3.4894907 3.0182753 3.32318 3.1376655 3.2362957 3.1537428 3.1582713 3.0618358 3.1311784 3.481048 3.0629654 3.2330847 3.3212736 3.24013
0.4804805 3.211981 3.107187 3.013214 3.262223 3.1066566 3.236759 3.014287 3.2633755 3.1521454 3.0211048 3.0984647 3.05954 3.4245965 3.1617568 3.109505 3.2034245 3.1599512 3.0622563 3.4955482 3.1472917 3.0605621 3.5161734 3.0135782 3.1458905 3.2895925 3.1952775 3.1469157 3.0569692 3.1470447 3.4317229 3.0525484 3.4336498 3.0150812 3.1713898 3.5072577 3.1470447 3.487291 3.015797 3.3208146 3.1353724 3.2340083 3.1513658 3.1558263 3.059332 3.128914 3.4788468 3.0605195 3.2307906 3.3189156 3.2379694
0.4814815 3.209784 3.104716 3.0106874 3.2597733 3.1043124 3.2345984 3.0117702 3.2609253 3.149701 3.0187078 3.096169 3.0570924 3.4222696 3.1595104 3.1070905 3.2012248 3.1576931 3.0598848 3.4933534 3.1449113 3.058189 3.514035 3.0110521 3.1435697 3.2871966 3.1930878 3.1445956 3.0544703 3.144762 3.4293976 3.050169 3.4313266 3.012604 3.1691685 3.5051184 3.1446626 3.4850945 3.0133214 3.318449 3.1330836 3.2317235 3.14899 3.1533825 3.0568311 3.1266544 3.4766476 3.058075 3.228501 3.3165622 3.235812
0.4824825 3.207591 3.102245 3.0081637 3.2573292 3.10197 3.2324412 3.0092554 3.258479 3.1472566 3.0163138 3.093875 3.0546467 3.4199467 3.1572638 3.1046793 3.199029 3.1554377 3.0575163 3.4911616 3.142531 3.0558183 3.5118992 3.0085301 3.1412506 3.2848053 3.1909015 3.142278 3.0519733 3.1424813 3.4270766 3.0477931 3.4290063 3.0101287 3.1669497 3.5029833 3.142284 3.4829004 3.0108485 3.3160884 3.1307974 3.2294421 3.1466157 3.1509414 3.054332 3.124396 3.4744527 3.0556324 3.2262137 3.3142116 3.2336578
0.4834835 3.2054 3.0997777 3.0056427 3.2548904 3.0996306 3.2302856 3.0067432 3.256038 3.1448162 3.0139215 3.0915828 3.052204 3.4176238 3.1550224 3.1022696 3.1968353 3.153184 3.0551512 3.488972 3.1401534 3.0534515 3.5097659 3.0060112 3.138936 3.2824168 3.1887164 3.1399634 3.0494802 3.140205 3.4247584 3.0454206 3.4266891 3.0076575 3.1647353 3.5008492 3.1399062 3.480709 3.008379 3.3137321 3.1285133 3.2271643 3.144244 3.1485028 3.0518372 3.1221404 3.472259 3.0531943 3.223931 3.3118644 3.2315063
0.4844845 3.2032123 3.0973122 3.0031247 3.252454 3.0972936 3.2281327 3.0042336 3.253601 3.1423774 3.011535 3.0892956 3.0497632 3.4153063 3.1527817 3.0998638 3.1946445 3.1509345 3.0527883 3.4867847 3.1377776 3.0510883 3.5076358 3.0034943 3.1366227 3.2800333 3.1865342 3.1376507 3.0469909 3.13793 3.4224446 3.0430539 3.424375 3.0051892 3.1625228 3.498718 3.1375291 3.4785194 3.0059109 3.3113792 3.1262336 3.2248895 3.1418736 3.1460648 3.0493426 3.1198878 3.4700685 3.0507576 3.2216508 3.309522 3.2293572
0.4854855 3.2010279 3.0948496 3.0006099 3.2500236 3.0949602 3.2259834 3.001727 3.2511694 3.1399405 3.009149 3.0870094 3.0473273 3.412992 3.1505446 3.0974581 3.192456 3.1486874 3.0504286 3.4846008 3.1354039 3.048726 3.505507 3.0009801 3.1343133 3.2776535 3.1843555 3.1353402 3.044502 3.1356595 3.4201317 3.0406904 3.422064 3.002724 3.1603124 3.4965897 3.135157 3.476334 3.003448 3.30903 3.123957 3.222617 3.1395056 3.143631 3.0468526 3.1176388 3.4678805 3.0483236 3.219375 3.3071828 3.2272105
0.4864865 3.1988451 3.0923896 2.9980989 3.2475955 3.0926285 3.223836 2.9992237 3.24874 3.137506 3.0067675 3.0847294 3.0448925 3.4106796 3.148311 3.0950563 3.1902735 3.1464434 3.0480719 3.4824193 3.133033 3.0463681 3.5033827 2.9984713 3.1320047 3.2752786 3.182178 3.1330328 3.0420163 3.1333928 3.4178221 3.0383303 3.419755 3.000261 3.158106 3.4944634 3.1327868 3.4741502 3.0009868 3.3066847 3.1216848 3.2203503 3.1371393 3.1411972 3.0443635 3.1153934 3.4656963 3.045892 3.2171028 3.3048463 3.2250671
0.4874875 3.1966667 3.0899327 2.9955888 3.2451744 3.0903006 3.2216923 2.9967241 3.2463171 3.135074 3.0043893 3.08245 3.0424585 3.4083705 3.1460812 3.0926576 3.1880915 3.1442037 3.0457187 3.4802394 3.1306636 3.044013 3.5012586 2.9959629 3.129699 3.2729065 3.1800048 3.1307282 3.0395346 3.1311278 3.4155166 3.035975 3.417449 2.9978018 3.1559012 3.4923406 3.1304178 3.4719708 2.9985294 3.3043435 3.1194155 3.2180865 3.1347766 3.1387675 3.04188 3.1131492 3.4635146 3.043465 3.2148323 3.302515 3.2229276
0.4884885 3.1944895 3.0874767 2.9930847 3.242756 3.0879738 3.219551 2.9942272 3.2438982 3.1326447 3.0020132 3.0801756 3.0400321 3.406066 3.1438534 3.090261 3.185913 3.1419663 3.0433664 3.4780629 3.1282976 3.0416615 3.4991388 2.9934592 3.1273963 3.2705398 3.177834 3.128426 3.0370555 3.128867 3.413214 3.0336223 3.4151485 2.9953458 3.1537006 3.4902213 3.128052 3.469793 2.9960752 3.3020065 3.1171489 3.215826 3.1324158 3.1363387 3.0393975 3.11091 3.461335 3.0410388 3.212567 3.3001873 3.22079
0.4894895 3.1923165 3.0850248 2.990582 3.2403429 3.0856519 3.2174144 2.9917336 3.2414837 3.1302176 2.9996414 3.0779037 3.0376058 3.403764 3.14163 3.0878668 3.1837387 3.1397324 3.0410194 3.4758904 3.1259344 3.0393121 3.497022 2.9909587 3.1250968 3.2681766 3.175666 3.1261253 3.0345786 3.1266093 3.4109132 3.0312757 3.4128492 2.9928932 3.1515024 3.4881039 3.125688 3.4676178 2.9936233 3.2996728 3.1148868 3.2135704 3.1300564 3.1339123 3.0369186 3.1086729 3.4591599 3.038617 3.2103062 3.2978654 3.2186558
0.4904905 3.1901457 3.0825763 2.988084 3.237936 3.083332 3.2152781 2.9892433 3.2390742 3.1277926 2.997274 3.0756357 3.035184 3.401466 3.1394083 3.0854752 3.181567 3.1375012 3.038676 3.4737198 3.1235726 3.0369673 3.4949076 2.988462 3.1228 3.265818 3.173501 3.1238296 3.0321062 3.1243553 3.4086175 3.028933 3.4105527 2.990444 3.1493077 3.4859896 3.1233273 3.4654455 2.9911768 3.297345 3.112629 3.2113178 3.1277 3.1314902 3.034443 3.1064396 3.4569864 3.0361977 3.2080488 3.2955456 3.2165234
0.4914915 3.1879804 3.0801296 2.9855888 3.2355316 3.0810173 3.2131476 2.9867575 3.2366686 3.1253712 2.9949093 3.0733726 3.032765 3.3991697 3.1371913 3.0830877 3.179399 3.1352751 3.036335 3.4715512 3.121215 3.034626 3.4927948 2.9859695 3.1205065 3.2634637 3.1713407 3.1215358 3.029635 3.1221042 3.4063237 3.026594 3.408261 2.9879978 3.147116 3.4838781 3.1209688 3.463278 2.9887319 3.2950206 3.1103737 3.209069 3.125346 3.1290689 3.031971 3.1042104 3.4548175 3.0337827 3.2057958 3.293231 3.2143962
0.4924925 3.1858153 3.0776858 2.9830978 3.2331333 3.078702 3.2110174 2.9842746 3.234268 3.1229525 2.9925475 3.0711112 3.0303497 3.3968782 3.134978 3.0807028 3.1772337 3.1330514 3.0339963 3.469389 3.1188579 3.032287 3.4906871 2.983478 3.1182141 3.2611148 3.1691804 3.1192455 3.0271692 3.1198573 3.4040356 3.0242596 3.405972 2.9855561 3.1449265 3.4817703 3.1186123 3.461113 2.9862914 3.2926993 3.108122 3.2068236 3.122996 3.1266508 3.0295002 3.1019828 3.4526515 3.03137 3.2035456 3.2909184 3.2122715
0.4934935 3.1836555 3.075246 2.9806101 3.2307396 3.0763924 3.2088914 2.9817953 3.231873 3.1205347 2.9901912 3.0688534 3.0279381 3.3945894 3.1327682 3.0783207 3.1750715 3.1308315 3.031663 3.4672275 3.116506 3.029952 3.4885817 2.980992 3.1159267 3.2587695 3.1670258 3.116957 3.024707 3.1176155 3.4017494 3.0219295 3.4036865 2.9831173 3.1427424 3.4796646 3.1162593 3.4589496 2.9838545 3.2903833 3.105876 3.2045844 3.1206484 3.1242347 3.0270352 3.0997617 3.4504879 3.02896 3.2012994 3.2886117 3.2101493
0.4944945 3.1814992 3.072808 2.9781244 3.2283506 3.0740857 3.206769 2.9793189 3.2294831 3.1181214 2.9878376 3.0665991 3.025527 3.3923059 3.1305609 3.0759416 3.1729136 3.1286144 3.0293324 3.465068 3.1141553 3.0276198 3.4864783 2.9785094 3.113641 3.2564285 3.1648736 3.1146712 3.0222466 3.115376 3.3994658 3.0196052 3.401405 2.980683 3.1405597 3.4775624 3.1139095 3.4567902 2.981422 3.2880716 3.1036344 3.2023466 3.1183028 3.1218226 3.0245717 3.0975418 3.4483275 3.0265543 3.1990583 3.2863095 3.2080321
0.4954955 3.179346 3.0703754 2.9756453 3.2259653 3.0717816 3.2046509 2.9768472 3.2270977 3.11571 2.9854882 3.0643501 3.0231214 3.3900242 3.128358 3.0735657 3.1707585 3.126402 3.0270069 3.4629138 3.1118064 3.0252917 3.4843793 2.9760308 3.1113594 3.2540932 3.162725 3.1123888 3.0197902 3.113139 3.3971868 3.017284 3.399125 2.9782515 3.1383803 3.4754648 3.1115615 3.4546356 2.9789917 3.2857645 3.1013947 3.200115 3.115961 3.119413 3.022112 3.0953257 3.4461715 3.0241516 3.1968215 3.2840126 3.2059164
0.4964965 3.1771944 3.0679436 2.973168 3.2235873 3.0694823 3.2025356 2.974378 3.2247171 3.1133027 2.9831414 3.062104 3.0207193 3.3877478 3.1261578 3.0711935 3.1686082 3.1241944 3.0246823 3.4607606 3.1094615 3.0229676 3.4822829 2.9735541 3.1090822 3.2517612 3.1605794 3.110112 3.017337 3.1109085 3.394912 3.0149672 3.3968515 2.9758246 3.1362057 3.473369 3.1092181 3.452482 2.9765654 3.2834625 3.099159 3.1978858 3.1136208 3.1170058 3.019656 3.0931137 3.444018 3.0217524 3.1945875 3.2817187 3.203806
0.4974975 3.175048 3.0655167 2.9706955 3.2212124 3.0671854 3.200423 2.9719136 3.2223413 3.1108985 2.9807997 3.0598638 3.0183208 3.3854747 3.1239638 3.0688243 3.1664622 3.1219883 3.0223625 3.4586134 3.1071215 3.0206473 3.4801896 2.9710827 3.1068063 3.2494347 3.1584368 3.1078367 3.0148885 3.108681 3.3926404 3.0126555 3.3945796 2.973401 3.1340337 3.4712763 3.1068766 3.4503326 2.9741433 3.2811637 3.0969272 3.195662 3.1112852 3.1146016 3.017204 3.090906 3.4418685 3.0193574 3.192359 3.2794285 3.201697
0.4984985 3.1729062 3.0630934 2.9682283 3.2188442 3.0648913 3.1983132 2.9694538 3.2199717 3.108496 2.9784627 3.057625 3.015926 3.3832042 3.1217713 3.066458 3.1643174 3.119787 3.020047 3.4564679 3.1047833 3.0183303 3.4780996 2.968616 3.1045349 3.2471128 3.1562984 3.1055648 3.0124433 3.1064572 3.390371 3.010348 3.3923123 2.9709816 3.131866 3.4691868 3.104539 3.448186 2.9717267 3.27887 3.0947 3.1934407 3.108951 3.1122017 3.0147564 3.0887012 3.4397225 3.0169666 3.1901345 3.277143 3.1995928
0.4994995 3.170766 3.0606718 2.9657621 3.216481 3.062603 3.196209 2.9669979 3.217607 3.1060972 2.9761288 3.0553906 3.0135348 3.380939 3.1195824 3.064096 3.1621783 3.11759 3.017735 3.4543266 3.102449 3.0160177 3.4760127 2.9661517 3.1022668 3.2447956 3.1541636 3.1032963 3.0100021 3.1042366 3.3881063 3.008046 3.3900476 2.9685667 3.1297004 3.4671016 3.1022048 3.4460437 2.969312 3.276581 3.0924778 3.191226 3.1066198 3.1098027 3.0123105 3.0865004 3.437579 3.014578 3.1879134 3.2748637 3.1974912
0.5005005 3.1686308 3.0582557 2.963303 3.2141213 3.0603163 3.1941066 2.9645445 3.2152467 3.1037035 2.9737985 3.0531616 3.0111473 3.3786778 3.1173978 3.0617373 3.1600418 3.1153967 3.0154276 3.452188 3.1001155 3.013708 3.4739292 2.9636917 3.1000006 3.2424839 3.1520307 3.1010306 3.0075643 3.1020203 3.385846 3.0057492 3.387789 2.9661553 3.1275392 3.4650195 3.0998724 3.443904 2.966902 3.2742958 3.0902593 3.1890144 3.1042938 3.1074083 3.0098698 3.084304 3.4354408 3.012193 3.1856978 3.2725878 3.1953945
0.5015015 3.1664994 3.0558424 2.960846 3.2117682 3.058034 3.192009 2.962096 3.2128937 3.1013088 2.9714735 3.0509357 3.0087647 3.3764198 3.115217 3.0593827 3.15791 3.1132066 3.013122 3.450053 3.0977879 3.0114028 3.4718487 2.9612365 3.0977395 3.2401762 3.1499033 3.0987694 3.0051305 3.0998096 3.3835902 3.0034556 3.385531 2.9637473 3.1253815 3.4629407 3.097543 3.4417677 2.9644957 3.272017 3.0880454 3.1868076 3.1019695 3.1050177 3.0074327 3.0821104 3.4333055 3.0098126 3.183486 3.270317 3.1933005
0.5025025 3.1643708 3.0534322 2.9583938 3.2094202 3.0557551 3.1899133 2.9596522 3.210542 3.0989215 2.9691527 3.0487134 3.006384 3.374165 3.1130416 3.0570302 3.155781 3.1110215 3.0108218 3.4479208 3.0954623 3.0091016 3.469773 2.958786 3.0954823 3.2378738 3.1477787 3.0965111 3.0027 3.0976017 3.381336 3.0011683 3.3832788 2.9613452 3.123227 3.460864 3.095217 3.4396362 2.9620945 3.2697408 3.0858352 3.1846044 3.0996473 3.1026287 3.0049992 3.0799224 3.4311726 3.0074356 3.1812797 3.2680514 3.1912115
0.5035035 3.1622462 3.0510263 2.9559455 3.2070775 3.0534816 3.1878233 2.9572124 3.2081997 3.0965352 2.9668362 3.0464966 3.004007 3.3719153 3.1108692 3.0546818 3.153658 3.1088398 3.0085266 3.445793 3.0931394 3.006806 3.4676983 2.9563382 3.093228 3.235577 3.1456585 3.0942547 3.0002742 3.0953972 3.3790872 2.998885 3.38103 2.9589455 3.1210778 3.4587927 3.0928957 3.4375072 2.9596968 3.267472 3.0836298 3.1824071 3.097331 3.1002448 3.0025692 3.0777361 3.4290452 3.005063 3.1790762 3.2657893 3.1891239
0.5045045 3.160125 3.0486236 2.9535024 3.20474 3.0512102 3.185736 2.9547765 3.2058604 3.0941534 2.9645221 3.0442824 3.0016353 3.3696687 3.108701 3.0523381 3.1515374 3.1066625 3.0062342 3.4436677 3.0908213 3.0045118 3.4656272 2.953896 3.0909774 3.233284 3.1435413 3.0920053 2.9978528 3.0931988 3.3768425 2.9966066 3.3787854 2.9565518 3.1189318 3.4567242 3.0905771 3.435383 2.9573035 3.2652063 3.0814283 3.1802127 3.095017 3.0978615 3.0001447 3.0755556 3.4269192 3.0026937 3.1768777 3.2635322 3.1870425
0.5055055 3.1580074 3.0462239 2.951063 3.2024076 3.048944 3.183653 2.952345 3.2035263 3.0917752 2.9622142 3.0420737 2.9992685 3.3674273 3.1065369 3.0499985 3.1494217 3.1044905 3.0039449 3.441546 3.0885053 3.002223 3.4635613 2.9514568 3.0887306 3.2309968 3.1414278 3.0897567 2.9954345 3.0910032 3.374601 2.9943345 3.3765447 2.9541616 3.1167889 3.4546595 3.0882616 3.4332612 2.954915 3.2629454 3.0792317 3.1780238 3.0927057 3.095485 2.9977224 3.073379 3.424798 3.000329 3.1746848 3.2612805 3.1849627
0.5065065 3.1558955 3.0438302 2.9486275 3.2000813 3.046679 3.181573 2.9499185 3.2011986 3.0894003 2.9599104 3.0398686 2.9969058 3.3651893 3.1043773 3.0476606 3.1473079 3.102321 3.001662 3.439428 3.0861936 2.9999392 3.4614987 2.949023 3.086488 3.228715 3.139318 3.0875137 2.9930212 3.0888128 3.3723633 2.9920664 3.3743079 2.9517748 3.1146505 3.4525986 3.0859497 3.4311435 2.952531 3.26069 3.0770392 3.175839 3.090399 3.0931106 2.9953043 3.0712054 3.4226804 2.997969 3.1724951 3.2590332 3.1828887
0.5075075 3.1537857 3.0414383 2.9461977 3.1977592 3.0444207 3.1794968 2.947494 3.1988761 3.0870283 2.9576118 3.0376687 2.994546 3.3629553 3.1022213 3.0453267 3.1452007 3.1001563 2.9993818 3.4373152 3.0838854 2.9976587 3.4594386 2.946593 3.0842488 3.226438 3.1372125 3.0852733 2.9906106 3.0866256 3.3701298 2.989803 3.3720748 2.9493935 3.1125164 3.4505403 3.0836425 3.429029 2.9501486 3.2584398 3.0748515 3.17366 3.0880942 3.09074 2.992891 3.0690384 3.420568 2.9956107 3.170311 3.2567916 3.1808183
0.5085085 3.1516812 3.0390518 2.943771 3.1954434 3.0421653 3.177424 2.9450758 3.1965587 3.0846608 2.9553177 3.035473 2.9921904 3.3607259 3.1000688 3.042998 3.1430957 3.0979955 2.9971058 3.4352052 3.0815809 2.9953823 3.4573839 2.9441674 3.0820127 3.224166 3.1351104 3.0830371 2.9882054 3.0844433 3.3679018 2.9875443 3.3698454 2.947016 3.1103847 3.448487 3.0813377 3.426919 2.9477732 3.256195 3.0726674 3.1714833 3.0857947 3.0883713 2.9904816 3.0668733 3.4184577 2.9932582 3.1681297 3.2545543 3.1787524
0.5095095 3.1495798 3.0366678 2.9413505 3.193133 3.0399127 3.175356 2.9426618 3.1942468 3.0822961 2.953026 3.0332808 2.9898403 3.3585014 3.097921 3.0406725 3.1409962 3.0958395 2.9948347 3.4330974 3.0792804 2.993111 3.455331 2.941747 3.0797808 3.2218988 3.1330128 3.0808046 2.9858038 3.0822659 3.3656769 2.985292 3.367621 2.9446437 3.108258 3.4464362 3.0790374 3.4248116 2.9454021 3.2539523 3.070488 3.169312 3.0834963 3.0860074 2.9880764 3.0647135 3.416352 2.9909108 3.1659555 3.2523208 3.1766884
0.5105105 3.1474824 3.0342896 2.938932 3.1908288 3.0376666 3.1732917 2.9402525 3.1919413 3.079936 2.9507403 3.031094 2.9874926 3.3562784 3.095778 3.0383508 3.1388998 3.093689 2.992568 3.4309957 3.0769818 2.9908435 3.4532824 2.9393313 3.0775528 3.2196362 3.1309175 3.0785758 2.983408 3.080092 3.3634555 2.9830444 3.3654006 2.9422762 3.1061358 3.4443893 3.076739 3.4227095 2.9430356 3.251717 3.0683138 3.1671464 3.0812032 3.083647 2.985676 3.0625582 3.4142497 2.9885645 3.1637855 3.2500935 3.1746285
0.5115115 3.1453896 3.0319142 2.9365206 3.1885278 3.0354245 3.1712315 2.937848 3.189641 3.0775797 2.9484591 3.0289106 2.9851494 3.3540618 3.0936387 3.0360334 3.136809 3.0915413 2.9903052 3.428897 3.0746894 2.9885798 3.4512367 2.9369192 3.0753286 3.2173805 3.1288283 3.0763514 2.9810152 3.0779235 3.3612387 2.9808028 3.3631837 2.9399142 3.1040158 3.4423463 3.0744467 3.420609 2.9406726 3.249486 3.0661447 3.164986 3.0789149 3.08129 2.9832795 3.0604064 3.4121518 2.986224 3.16162 3.2478704 3.1725726
0.5125125 3.1433005 3.0295427 2.934112 3.1862361 3.033184 3.1691763 2.935447 3.187345 3.0752265 2.9461823 3.0267334 2.982811 3.3518503 3.0915046 3.0337207 3.1347213 3.0893977 2.9880471 3.4268012 3.0723999 2.9863214 3.4491956 2.9345124 3.0731099 3.2151291 3.1267421 3.0741308 2.9786274 3.0757592 3.3590257 2.9785655 3.3609712 2.9375548 3.1019006 3.4403076 3.072156 3.4185143 2.938316 3.24726 3.0639787 3.1628284 3.076629 3.0789373 2.9808881 3.058259 3.410059 2.9838886 3.15946 3.245653 3.1705232
0.5135135 3.1412156 3.0271757 2.93171 3.1839473 3.0309494 3.1671243 2.933052 3.185056 3.0728762 2.9439101 3.0245595 2.9804776 3.3496416 3.0893745 3.0314102 3.1326387 3.0872586 2.9857929 3.4247088 3.0701137 2.9840667 3.4471576 2.9321094 3.0708938 3.2128828 3.12466 3.071913 2.976244 3.0735984 3.3568177 2.976333 3.3587637 2.9352005 3.0997903 3.4382722 3.0698698 3.4164221 2.9359622 3.2450407 3.0618184 3.1606772 3.0743473 3.0765886 2.9784997 3.0561159 3.407968 2.981557 3.1573033 3.243441 3.1684752
0.5145145 3.1391346 3.0248132 2.9293118 3.1816647 3.0287187 3.1650763 2.930661 3.1827717 3.070532 2.9416435 3.0223897 2.9781475 3.347437 3.0872488 3.029106 3.1305597 3.0851243 2.9835436 3.4226205 3.0678308 2.981818 3.4451222 2.9297125 3.0686815 3.2106404 3.1225827 3.069701 2.9738643 3.071443 3.3546135 2.9741063 3.3565602 2.9328501 3.097684 3.4362416 3.067588 3.414336 2.9336143 3.2428243 3.0596633 3.1585293 3.0720692 3.0742435 2.9761162 3.0539784 3.4058812 2.9792304 3.155152 3.241232 3.1664321
0.5155155 3.137058 3.0224538 2.926917 3.179387 3.026493 3.1630313 2.9282744 3.1804934 3.0681899 2.9393804 3.0202255 2.9758227 3.3452382 3.085127 3.0268044 3.1284845 3.0829954 2.9812994 3.420537 3.0655527 2.979573 3.4430926 2.9273188 3.0664737 3.2084067 3.1205087 3.067493 2.971489 3.0692928 3.3524137 2.9718843 3.3543591 2.9305055 3.0955818 3.4342124 3.0653105 3.4122515 2.93127 3.240613 3.057513 3.1563885 3.069795 3.0719016 2.9737372 3.0518434 3.4037995 2.9769063 3.1530054 3.2390294 3.164394
0.5165165 3.134985 3.0201006 2.924529 3.1771145 3.0242703 3.1609905 2.9258928 3.1782207 3.0658526 2.937124 3.0180657 2.9735029 3.3430436 3.0830097 3.0245087 3.126415 3.0808704 2.9790583 3.4184573 3.0632775 2.977332 3.4410663 2.9249313 3.064271 3.2061756 3.1184382 3.065287 2.9691184 3.0671465 3.3502178 2.969669 3.3521645 2.928165 3.0934834 3.4321897 3.063036 3.4101715 2.9289308 3.2384086 3.055366 3.1542501 3.067523 3.069564 2.9713624 3.0497148 3.4017215 2.9745884 3.1508646 3.2368326 3.1623592
0.5175175 3.1329167 3.0177503 2.922145 3.1748502 3.022053 3.1589553 2.923515 3.1759539 3.0635185 2.9348695 3.0159104 2.9711857 3.3408525 3.080898 3.0222142 3.1243482 3.0787494 2.9768226 3.4163814 3.0610068 2.9750955 3.4390445 2.9225473 3.0620716 3.2039511 3.116373 3.0630867 2.9667525 3.0650046 3.3480272 2.967457 3.3499734 2.9258304 3.0913894 3.4301696 3.060765 3.4080963 2.9265952 3.2362087 3.053225 3.1521182 3.0652556 3.0672307 2.968993 3.0475895 3.399648 2.9722743 3.1487277 3.2346406 3.1603281
0.5185185 3.130854 3.0154042 2.919765 3.1725893 3.019839 3.1569238 2.9211438 3.1736917 3.06119 2.9326217 3.0137594 2.9688742 3.3386662 3.0787895 3.0199265 3.122287 3.0766337 2.9745913 3.4143097 3.0587404 2.9728637 3.4370246 2.9201686 3.0598762 3.201731 3.1143115 3.0608907 2.9643915 3.0628667 3.3458402 2.9652522 3.347786 2.9234989 3.0893002 3.428152 3.0584981 3.4060242 2.9242668 3.2340128 3.0510876 3.1499913 3.0629933 3.0649009 2.9666274 3.0454683 3.3975775 2.9699647 3.1465955 3.2324533 3.1583014
0.5195195 3.1287937 3.0130625 2.9173913 3.1703348 3.0176296 3.1548953 2.9187765 3.171437 3.0588648 2.9303784 3.0116138 2.966566 3.336484 3.0766857 3.017643 3.1202307 3.0745218 2.9723644 3.4122415 3.0564783 2.970638 3.4350092 2.9177942 3.0576856 3.1995177 3.1122532 3.0586975 2.9620354 3.0607357 3.343657 2.9630508 3.3456037 2.9211736 3.087214 3.426141 3.056236 3.4039562 2.921941 3.2318246 3.0489564 3.1478677 3.0607347 3.0625758 2.9642658 3.0433514 3.3955114 2.9676602 3.1444685 3.230271 3.1562798
0.5205205 3.1267374 3.0107255 2.9150224 3.1680868 3.0154245 3.1528723 2.9164147 3.169187 3.0565429 2.9281404 3.0094726 2.9642642 3.3343062 3.0745869 3.0153627 3.1181767 3.072414 2.970142 3.4101763 3.0542202 2.9684157 3.4329977 2.9154263 3.055498 3.1973085 3.1102016 3.0565107 2.9596832 3.0586073 3.3414803 2.9608576 3.3434265 2.918853 3.0851336 3.424134 3.0539773 3.4018917 2.919621 3.2296393 3.0468292 3.1457503 3.0584795 3.060254 2.9619105 3.041241 3.393449 2.965359 3.1423478 3.2280955 3.1542618
0.5215215 3.124687 3.0083933 2.9126573 3.1658444 3.0132256 3.1508524 2.914057 3.1669424 3.0542252 2.925907 3.0073361 2.9619663 3.3321328 3.0724926 3.0130868 3.1161292 3.070312 2.9679255 3.408116 3.0519652 2.9661992 3.43099 2.9130614 3.0533154 3.195106 3.1081517 3.0543256 2.9573362 3.0564847 3.3393059 2.9586675 3.341252 2.9165368 3.0830557 3.4221292 3.0517237 3.3998332 2.9173067 3.2274601 3.044707 3.1436374 3.056229 3.057936 2.9595585 3.0391343 3.3913913 2.9630625 3.140231 3.2259238 3.152248
0.5225225 3.1226404 3.0060644 2.910298 3.163607 3.011029 3.148837 2.9117048 3.164704 3.0519123 2.9236784 3.005204 2.9596725 3.3299642 3.0704026 3.0108159 3.114085 3.068214 2.965713 3.4060605 3.0497146 2.963986 3.428987 2.9107032 3.051138 3.1929076 3.1061075 3.052147 2.9549944 3.0543659 3.3371363 2.956484 3.3390825 2.914225 3.0809832 3.420128 3.0494733 3.3977766 2.914997 3.2252855 3.0425901 3.1415303 3.0539823 3.0556238 2.957212 3.037031 3.3893387 2.9607704 3.13812 3.223757 3.1502385
0.5235235 3.120598 3.0037408 2.9079437 3.1613755 3.0088377 3.1468263 2.9093564 3.1624722 3.049604 2.921455 3.0030775 2.9573843 3.3277998 3.0683174 3.008549 3.1120467 3.0661213 2.963504 3.4040082 3.047468 2.9617777 3.4269867 2.9083476 3.048963 3.1907163 3.1040673 3.0499694 2.9526565 3.052252 3.334972 2.954306 3.3369172 2.9119198 3.0789154 3.4181314 3.0472283 3.3957255 2.9126918 3.2231176 3.0404763 3.1394272 3.0517395 3.0533137 2.954869 3.0349326 3.3872886 2.9584837 3.136013 3.2215962 3.1482341
0.5245245 3.1185598 3.0014224 2.9055936 3.159149 3.00665 3.1448214 2.907014 3.1602445 3.0472975 2.9192362 3.0009549 2.9551003 3.3256412 3.0662355 3.0062857 3.1100106 3.0640337 2.9613018 3.401959 3.045226 2.959574 3.4249916 2.906 3.0467935 3.1885295 3.102031 3.0478 2.9503238 3.0501428 3.3328116 2.9521325 3.3347561 2.9096184 3.0768511 3.416139 3.0449848 3.3936777 2.9103909 3.2209542 3.0383692 3.1373286 3.0495002 3.0510087 2.9525325 3.0328403 3.385243 2.9562023 3.1339104 3.2194395 3.1462324
0.5255255 3.1165266 2.9991071 2.9032483 3.1569302 3.004468 3.1428185 2.9046762 3.1580243 3.044999 2.9170222 2.9988377 2.9528215 3.3234866 3.0641608 3.0040271 3.1079807 3.0619493 2.959103 3.3999143 3.0429893 2.9573758 3.4229984 2.9036546 3.0446281 3.1863482 3.0999987 3.0456314 2.9479952 3.048039 3.3306556 2.9499648 3.332601 2.9073226 3.0747912 3.4141514 3.0427473 3.3916342 2.9080956 3.2187967 3.0362666 3.1352367 3.0472653 3.048707 2.9502 3.0307512 3.3832014 2.953925 3.1318138 3.2172892 3.1442354
0.5265265 3.114496 2.9967961 2.9009106 3.1547153 3.0022895 3.14082 2.9023435 3.155809 3.042701 2.914814 2.9967241 2.9505467 3.3213358 3.06209 3.0017736 3.1059551 3.059871 2.9569094 3.3978748 3.0407546 2.9551828 3.4210122 2.9013164 3.0424676 3.184172 3.0979717 3.0434701 2.9456713 3.0459397 3.3285038 2.9478018 3.3304496 2.9050307 3.0727372 3.4121678 3.0405123 3.3895943 2.9058058 3.216644 3.0341687 3.1331503 3.0450356 3.0464108 2.9478717 3.0286674 3.381166 2.9516516 3.129723 3.2151437 3.142244
0.5275275 3.1124716 2.9944904 2.8985767 3.152507 3.000117 3.1388268 2.900016 3.153599 3.04041 2.9126103 2.9946172 2.9482768 3.3191895 3.0600226 2.9995246 3.1039343 3.057796 2.9547217 3.395838 3.0385258 2.9529939 3.4190283 2.8989813 3.040311 3.1820037 3.0959473 3.0413115 2.943353 3.043846 3.3263562 2.9456453 3.3283017 2.9027452 3.0706856 3.4101872 3.0382843 3.3875594 2.90352 3.2144954 3.0320761 3.1310666 3.042809 3.0441172 2.945547 3.0265884 3.3791325 2.9493837 3.127636 3.2130039 3.140257
0.5285285 3.1104515 2.99219 2.896247 3.1503048 2.9979482 3.1368368 2.897694 3.151396 3.0381215 2.9104118 2.9925153 2.9460113 3.3170476 3.057961 2.9972796 3.101917 3.0557263 2.9525368 3.393807 3.0363 2.95081 3.4170477 2.8966527 3.0381587 3.1798365 3.0939295 3.0391579 2.9410388 3.0417564 3.324214 2.9434938 3.326158 2.900464 3.0686395 3.4082108 3.0360587 3.3855288 2.9012392 3.2123542 3.0299888 3.1289897 3.0405862 3.041829 2.9432302 3.0245142 3.377105 2.9471188 3.125555 3.2108686 3.1382735
0.5295295 3.1084347 2.9898937 2.893923 3.1481082 2.9957836 3.1348524 2.8953764 3.149198 3.0358388 2.9082174 2.990416 2.9437525 3.3149111 3.0559032 2.99504 3.0999043 3.053662 2.950358 3.3917775 3.034079 2.9486303 3.4150724 2.8943298 3.0360112 3.1776776 3.0919166 3.037008 2.9387312 3.0396707 3.322076 2.9413495 3.3240206 2.898187 3.0665984 3.4062383 3.0338383 3.3835015 2.8989644 3.2102177 3.0279045 3.126917 3.0383692 3.0395448 2.9409163 3.0224445 3.37508 2.9448626 3.123479 3.20874 3.1362941
0.5305305 3.1064224 2.9876018 2.891604 3.1459167 2.9936247 3.1328707 2.8930643 3.1470041 3.0335596 2.9060302 2.988323 2.9414966 3.312779 3.0538511 2.992804 3.0978966 3.0516026 2.9481828 3.3897545 3.0318618 2.946456 3.4131002 2.8920105 3.0338676 3.1755247 3.0899053 3.034863 2.936426 3.0375907 3.3199418 2.9392083 3.3218873 2.895917 3.0645607 3.4042702 3.0316207 3.3814793 2.896695 3.2080858 3.025828 3.1248498 3.0361545 3.0372663 2.9386075 3.0203788 3.3730602 2.9426084 3.121407 3.206615 3.134318
0.5315315 3.1044168 2.9853144 2.88929 3.143732 2.9914696 3.1308942 2.8907568 3.1448188 3.031285 2.903846 2.9862354 2.939246 3.3106523 3.0518034 2.9905727 3.095894 3.0495467 2.9460132 3.387735 3.0296485 2.9442863 3.4111333 2.8896964 3.0317302 3.1733766 3.0878994 3.0327227 2.9341278 3.0355163 3.3178139 2.937075 3.3197582 2.8936498 3.0625277 3.402306 3.029409 3.3794613 2.894428 3.2059605 3.0237546 3.1227872 3.0339448 3.0349903 2.9363043 3.0183196 3.3710442 2.9403584 3.1193416 3.2044961 3.1323495
0.5325325 3.102414 2.9830306 2.8869822 3.1415524 2.9893193 3.1289232 2.8884552 3.1426382 3.0290136 2.9016685 2.9841516 2.937 3.3085291 3.04976 2.988347 3.0938954 3.0474973 2.9438481 3.3857198 3.0274413 2.942122 3.409168 2.8873882 3.0295959 3.171234 3.0858996 3.0305855 2.9318345 3.0334456 3.315689 2.9349446 3.3176334 2.8913913 3.0604997 3.4003472 3.0272 3.3774464 2.8921695 3.2038386 3.0216863 3.12073 3.0317407 3.0327184 2.9340048 3.0162635 3.3690329 2.9381144 3.1172798 3.2023811 3.1303823
0.5335335 3.100415 2.9807532 2.8846784 3.1393788 2.9871736 3.1269553 2.8861573 3.1404645 3.026749 2.899496 2.982074 2.9347596 3.3064108 3.0477219 2.986125 3.0919015 3.0454516 2.9416888 3.3837085 3.0252364 2.9399636 3.407209 2.8850849 3.0274665 3.1690962 3.083902 3.0284543 2.9295447 3.031381 3.3135693 2.932822 3.3155136 2.8891346 3.0584755 3.3983908 3.0249968 3.3754363 2.889914 3.2017243 3.0196228 3.1186774 3.0295396 3.0304515 2.9317107 3.014213 3.3670259 2.9358757 3.1152241 3.2002745 3.1284208
0.5345345 3.0984223 2.9784799 2.8823807 3.1372116 2.9850333 3.1249914 2.8838658 3.1382964 3.024487 2.8973284 2.9799998 2.9325237 3.3042974 3.0456886 2.9839075 3.0899127 3.0434108 2.9395337 3.3817008 3.023038 2.9378085 3.405253 2.8827865 3.0253417 3.1669648 3.0819104 3.0263271 2.9272602 3.0293195 3.3114538 2.9307036 3.3133988 2.8868845 3.0564559 3.396439 3.0227969 3.37343 2.8876643 3.1996145 3.0175653 3.1166313 3.0273428 3.0281892 2.9294224 3.0121658 3.3650224 2.9336395 3.1131735 3.1981714 3.1264641
0.5355355 3.0964327 2.976211 2.8800874 3.1350498 2.9828968 3.1230326 2.8815804 3.136131 3.0222294 2.8951652 2.9779322 2.930292 3.3021884 3.0436594 2.981694 3.0879285 3.0413747 2.9373837 3.379697 3.0208428 2.9356596 3.4033015 2.8804939 3.0232198 3.164839 3.0799215 3.0242038 2.9249828 3.027264 3.3093429 2.9285903 3.3112876 2.8846385 3.0544415 3.394492 3.0206022 3.3714294 2.8854187 3.19751 3.0155118 3.1145878 3.0251508 3.025932 2.9271376 3.010125 3.363025 2.9314108 3.1111283 3.1960738 3.1245117
0.5365365 3.0944493 2.9739478 2.8778 3.1328948 2.980765 3.1210783 2.8792982 3.133975 3.0199776 2.8930087 2.9758682 2.9280658 3.3000846 3.0416358 2.9794865 3.0859482 3.0393438 2.9352393 3.377698 3.0186515 2.933515 3.4013538 2.8782058 3.021104 3.162719 3.077938 3.0220866 2.9227073 3.0252125 3.3072383 2.9264846 3.309182 2.8823986 3.0524309 3.3925488 3.018411 3.3694308 2.8831804 3.195411 3.0134645 3.1125515 3.0229628 3.0236769 2.924858 3.0080895 3.36103 2.929186 3.1090877 3.1939824 3.1225636
0.5375375 3.092468 2.9716885 2.875518 3.130743 2.9786377 3.1191306 2.8770216 3.131824 3.0177283 2.8908544 2.9738102 2.9258451 3.297985 3.0396159 2.977284 3.0839732 3.037318 2.9330995 3.3757033 3.016465 2.9313748 3.399411 2.8759239 3.0189936 3.1606038 3.0759602 3.0199728 2.9204385 3.023168 3.305137 2.924383 3.3070803 2.8801634 3.0504246 3.3906097 3.0162246 3.3674383 2.880946 3.1933172 3.011421 3.1105201 3.0207791 3.0214286 2.9225843 3.0060582 3.3590407 2.9269667 3.1070526 3.1918948 3.1206193
0.5385385 3.090493 2.9694338 2.8732417 3.1285985 2.9765146 3.1171842 2.8747506 3.1296785 3.015486 2.8887086 2.9717567 2.9236298 3.2958891 3.0376022 2.975084 3.0820022 3.035296 2.9309645 3.3737137 3.0142834 2.9292414 3.3974714 2.8736472 3.0168855 3.1584947 3.0739856 3.0178626 2.9181743 3.021127 3.3030403 2.922287 3.304984 2.8779342 3.0484235 3.388675 3.0140429 3.3654492 2.878716 3.1912289 3.009384 3.108493 3.0186 3.0191834 2.920315 3.004031 3.3570554 2.9247496 3.1050239 3.189813 3.11868
0.5395395 3.0885217 2.9671836 2.8709695 3.1264606 2.9743981 3.1152432 2.8724837 3.127539 3.013246 2.8865666 2.969708 2.9214177 3.2938 3.0355928 2.9728906 3.0800364 3.0332797 2.9288344 3.3717272 3.0121064 2.9271111 3.3955357 2.8713758 3.0147834 3.1563923 3.0720162 3.0157583 2.9159157 3.019091 3.3009481 2.9201965 3.3028903 2.87571 3.0464268 3.3867443 3.0118654 3.3634646 2.876492 3.1891458 3.0073514 3.1064718 3.016426 3.016943 2.9180508 3.0020084 3.355074 2.92254 3.1029978 3.187737 3.116745
0.5405405 3.0865545 2.9649405 2.8687024 3.1243281 2.9722857 3.1133058 2.8702245 3.1254053 3.0110118 2.8844304 2.9676647 2.9192114 3.2917156 3.033587 2.9707012 3.0780752 3.031268 2.9267097 3.3697443 3.0099337 2.9249866 3.3936048 2.8691092 3.0126863 3.1542938 3.07005 3.0136576 2.913663 3.0170603 3.2988608 2.9181123 3.3008027 2.87349 3.0444343 3.3848178 3.0096931 3.3614848 2.874273 3.1870687 3.0053236 3.104456 3.0142548 3.0147078 2.915791 2.9999917 3.3530962 2.9203348 3.1009786 3.185666 3.1148157
0.5415415 3.0845926 2.9627 2.866442 3.1222012 2.970178 3.1113746 2.8679698 3.1232772 3.0087821 2.8822985 2.965626 2.9170105 3.2896335 3.0315874 2.9685159 3.0761178 3.0292618 2.9245882 3.3677664 3.0077646 2.922867 3.391678 2.866848 3.010592 3.1522005 3.0680888 3.0115616 2.9114134 3.015034 3.2967768 2.916033 3.2987196 2.8712754 3.0424473 3.382895 3.0075235 3.359507 2.8720593 3.1849985 3.003302 3.1024451 3.0120873 3.0124767 2.9135373 2.9979799 3.351125 2.9181347 3.0989637 3.1836011 3.1128895
0.5425425 3.0826364 2.960465 2.8641856 3.1200802 2.9680743 3.109447 2.8657193 3.1211545 3.0065558 2.8801725 2.9635925 2.9148128 3.2875586 3.0295923 2.966336 3.0741656 3.0272596 2.9224741 3.365793 3.0056007 2.920753 3.3897548 2.8645926 3.0085032 3.1501136 3.0661337 3.0094707 2.9091692 3.0130117 3.2946994 2.9139595 3.296642 2.869067 3.0404634 3.3809767 3.00536 3.357536 2.8698509 3.18293 3.001284 3.1004393 3.0099268 3.0102491 2.9112887 2.9959712 3.3491561 2.9159381 3.0969543 3.1815405 3.1109686
0.5435435 3.0806823 2.9582338 2.8619354 3.1179647 2.9659753 3.1075237 2.8634746 3.1190376 3.0043366 2.878051 2.9615645 2.9126232 3.2854865 3.0276022 2.96416 3.072219 3.025263 2.920363 3.3638227 3.0034406 2.9186435 3.3878353 2.862341 3.0064204 3.1480322 3.0641818 3.0073836 2.9069316 3.0109966 3.292626 2.9118915 3.2945669 2.866863 3.0384862 3.3790634 3.0032005 3.3555696 2.8676472 3.1808684 2.999271 3.098438 3.0077696 3.0080276 2.9090447 2.9939702 3.3471928 2.913749 3.0949504 3.1794865 3.109051
0.5445445 3.0787354 2.9560094 2.8596904 3.115856 2.963883 3.1056051 2.861235 3.1169276 3.0021186 2.8759346 2.9595404 2.9104357 3.2834196 3.0256166 2.9619899 3.0702758 3.0232716 2.9182584 3.3618577 3.0012853 2.9165378 3.3859205 2.8600962 3.0043406 3.1459558 3.062234 3.0053017 2.904697 3.0089862 3.2905564 2.9098296 3.2924984 2.8646653 3.036512 3.3771527 3.001045 3.3536053 2.8654494 3.178813 2.9972634 3.0964427 3.0056155 3.0058093 2.906806 2.9919708 3.345234 2.9115627 3.0929513 3.177437 3.1071389
0.5455455 3.076792 2.9537885 2.85745 3.113752 2.9617932 3.1036901 2.859 3.114824 2.999908 2.873825 2.957522 2.9082546 3.2813592 3.023636 2.959824 3.0683389 3.021283 2.9161577 3.359896 2.9991348 2.9144394 3.3840098 2.8578558 3.0022664 3.1438873 3.0602913 3.0032248 2.9024694 3.0069792 3.2884936 2.9077718 3.2904334 2.8624725 3.0345418 3.375248 2.9988952 3.3516471 2.8632572 3.176762 2.9952612 3.0944517 3.003469 3.0035956 2.9045715 2.9899788 3.3432775 2.909382 3.0909574 3.1753933 3.1052306
0.5465465 3.0748527 2.9515722 2.855216 3.1116538 2.9597094 3.1017804 2.8567724 3.112725 2.997699 2.8717196 2.955509 2.9060786 3.2793014 3.0216599 2.9576638 3.0664046 3.0193017 2.9140632 3.3579404 2.9969878 2.912345 3.3821023 2.8556204 3.0001965 3.1418214 3.0583527 3.001152 2.900246 3.0049772 3.2864323 2.9057212 3.288374 2.860283 3.0325775 3.3733454 2.9967487 3.3496919 2.8610694 3.174718 2.9932644 3.092467 3.0013251 3.0013874 2.9023428 2.9879906 3.341327 2.9072056 3.088968 3.1733546 3.103327
0.5475475 3.0729182 2.9493613 2.8529868 3.1095622 2.9576297 3.099876 2.8545494 3.1106305 2.9954975 2.86962 2.953501 2.9039075 3.2772481 3.0196888 2.9555068 3.0644755 3.0173233 2.9119725 3.3559878 2.994847 2.9102552 3.3802016 2.853392 2.9981313 3.1397622 3.0564196 2.999084 2.8980274 3.002981 3.2843776 2.9036756 3.2863173 2.8581007 3.030618 3.371449 2.9946065 3.3477416 2.8588862 3.1726782 2.9912724 3.0904872 2.999186 2.9991827 2.900118 2.9860082 3.3393822 2.9050345 3.0869853 3.1713219 3.1014292
0.5485485 3.0709887 2.9471545 2.850762 3.1074767 2.9555557 3.0979743 2.8523302 3.1085439 2.993299 2.8675253 2.9514973 2.9017403 3.2752006 3.0177224 2.953355 3.062552 3.0153515 2.9098883 3.3540382 2.9927104 2.9081705 3.3783014 2.8511667 2.9960697 3.1377094 3.0544896 2.9970202 2.8958142 3.0009904 3.2823277 2.9016361 3.2842672 2.8559234 3.0286632 3.3695564 2.9924703 3.3457952 2.8567092 3.1706433 2.9892862 3.0885108 2.9970493 2.996983 2.8978999 2.9840288 3.3374388 2.9028697 3.0850081 3.1692932 3.0995347
0.5495495 3.069063 2.9449537 2.8485444 3.1053958 2.9534862 3.0960784 2.8501172 3.1064625 2.991106 2.865435 2.9494984 2.8995788 3.273158 3.0157626 2.951208 3.0606327 3.0133834 2.9078076 3.352095 2.9905767 2.906092 3.3764093 2.848949 2.9940147 3.1356606 3.052566 2.9949615 2.8936062 2.9990046 3.2802823 2.8996015 3.2822216 2.8537507 3.0267115 3.3676665 2.990337 3.3438542 2.8545363 3.168615 2.9873035 3.0865417 2.99492 2.994788 2.8956857 2.982055 3.3355017 2.9007099 3.0830333 3.1672726 3.0976448
0.5505506 3.067143 2.942758 2.8463304 3.1033213 2.9514208 3.0941868 2.84791 3.1043878 2.9889176 2.863351 2.9475055 2.8974235 3.2711198 3.0138052 2.9490657 3.0587192 3.0114202 2.9057333 3.3501546 2.9884493 2.9040177 3.3745193 2.8467357 2.9919634 3.1336188 3.0506456 2.9929075 2.8914034 2.997023 3.278242 2.8975718 3.2801795 2.8515842 3.0247653 3.365782 2.9882085 3.3419163 2.85237 3.1665916 2.9853265 3.084576 2.9927938 2.9925973 2.8934782 2.980087 3.3335683 2.898552 3.0810666 3.1652539 3.0957584
0.5515516 3.0652266 2.9405656 2.8441234 3.1012535 2.949361 3.0922997 2.8457072 3.1023166 2.986734 2.8612716 2.945518 2.8952708 3.2690861 3.0118532 2.9469283 3.056809 3.0094628 2.9036627 3.3482194 2.9863262 2.9019492 3.3726335 2.8445275 2.9899168 3.131582 3.0487301 2.9908578 2.8892064 2.9950457 3.2762055 2.8955476 3.2781432 2.8494227 3.0228238 3.363903 2.9860854 3.3399835 2.8502085 3.1645725 2.9833553 3.0826166 2.9906723 2.990412 2.891274 2.9781225 3.331639 2.8964028 3.0791028 3.1632423 3.093878
0.5525526 3.0633154 2.938379 2.8419209 3.0991902 2.947306 3.0904157 2.8435102 3.1002526 2.984553 2.8591983 2.9435334 2.8931253 3.2670577 3.0099068 2.9447963 3.0549035 3.0075095 2.9015975 3.3462882 2.9842072 2.8998842 3.3707507 2.842325 2.987874 3.1295507 3.0468192 2.9888122 2.887014 2.993075 3.2741737 2.89353 3.2761114 2.8472657 3.020887 3.3620245 2.9839664 3.3380551 2.8480535 3.1625612 2.981387 3.0806623 2.9885557 2.988231 2.8890758 2.9761634 3.3297145 2.8942559 3.0771465 3.1612363 3.0920024
0.5535536 3.0614073 2.9361978 2.8397229 3.0971327 2.9452555 3.0885391 2.8413186 3.0981946 2.9823794 2.8571305 2.9415557 2.8909836 3.2650332 3.007965 2.9426682 3.0530026 3.0055616 2.8995366 3.3443613 2.9820929 2.8978264 3.3688736 2.8401265 2.9858375 3.127524 3.044912 2.9867716 2.8848262 2.9911075 3.2721472 2.8915179 3.274084 2.8451145 3.018955 3.360153 2.981852 3.3361301 2.8459017 3.1605544 2.979426 3.0787127 2.9864428 2.9860535 2.8868825 2.97421 3.3277957 2.892115 3.075193 3.1592345 3.0901306
0.5545546 3.0595062 2.9340212 2.8375323 3.095081 2.9432087 3.0866644 2.8391323 3.0961428 2.9802084 2.855065 2.9395816 2.8888476 3.2630136 3.0060267 2.9405448 3.051107 3.003618 2.897483 3.3424385 2.9799829 2.8957715 3.3670013 2.837936 2.9838047 3.1255038 3.0430098 2.9847357 2.8826444 2.9891458 3.2701244 2.8895109 3.2720616 2.8429694 3.0170264 3.3582864 2.9797423 3.3342097 2.8437548 3.1585531 2.97747 3.0767684 2.9843354 2.983881 2.8846948 2.972261 3.3258798 2.889979 3.0732455 3.1572385 3.0882623
0.5555556 3.0576072 2.931849 2.835345 3.0930347 2.941169 3.0847948 2.8369508 3.094095 2.9780424 2.8530085 2.9376135 2.8867164 3.2609997 3.0040948 2.9384258 3.049216 3.0016801 2.8954325 3.3405201 2.9778767 2.893723 3.365131 2.8357477 2.9817772 3.1234896 3.0411127 2.9827054 2.8804667 2.9871895 3.2681074 2.8875084 3.2700427 2.840828 3.015104 3.356423 2.977637 3.332294 2.841616 3.1565547 2.9755173 3.0748289 2.9822314 2.9817135 2.8825116 2.9703164 3.323968 2.8878477 3.071304 3.1552494 3.0863998
0.5565566 3.0557146 2.9296815 2.8331645 3.090995 2.9391327 3.0829303 2.8347754 3.0920541 2.975882 2.8509555 2.9356496 2.8845906 3.2589903 3.0021684 2.9363136 3.0473292 2.9997463 2.8933883 3.3386059 2.975776 2.8916788 3.363266 2.8335674 2.979753 3.1214793 3.039221 2.9806783 2.8782947 2.9852376 3.266094 2.8855133 3.2680295 2.8386934 3.0131843 3.3545632 2.9755368 3.3303823 2.8394792 3.1545644 2.973571 3.0728946 2.9801326 2.9795513 2.8803332 2.9683766 3.3220613 2.8857226 3.069366 3.1532636 3.0845418
0.5575576 3.0538268 2.92752 2.8309875 3.0889606 2.9371011 3.08107 2.8326042 3.0900183 2.9737258 2.848908 2.9336917 2.8824694 3.2569842 3.0002458 2.934205 3.0454476 2.9978185 2.8913481 3.3366957 2.9736807 2.8896403 3.3614047 2.831392 2.9777346 3.1194758 3.0373325 2.9786568 2.8761284 2.983291 3.2640858 2.8835237 3.266021 2.8365636 3.0112703 3.352708 2.9734397 3.3284743 2.8373508 3.1525784 2.9716296 3.0709665 2.9780374 2.9773927 2.8781605 2.9664419 3.320159 2.883601 3.0674338 3.151284 3.0826886
0.5585586 3.0519423 2.925362 2.8288178 3.0869327 2.9350753 3.0792146 2.8304403 3.0879893 2.9715745 2.8468657 2.9317377 2.8803527 3.2549841 2.9983273 2.9320996 3.0435712 2.9958932 2.8893135 3.3347893 2.9715889 2.887606 3.3595471 2.8292208 2.9757211 3.117478 3.0354486 2.9766388 2.8739674 2.9813497 3.2620823 2.881538 3.2640173 2.834439 3.0093613 3.3508563 2.971348 3.3265724 2.8352263 3.150598 2.9696932 3.0690424 2.9759479 2.975239 2.875993 2.9645128 3.3182607 2.8814855 3.065508 3.1493092 3.0808377
0.5595596 3.0500631 2.92321 2.826653 3.0849097 2.933053 3.077363 2.82828 3.0859654 2.9694285 2.8448286 2.9297898 2.8782418 3.252988 2.996415 2.9300005 3.0416996 2.9939754 2.887284 3.332888 2.9695003 2.8855786 3.3576944 2.8270564 2.973711 3.1154854 3.0335696 2.9746265 2.87181 2.9794128 3.2600832 2.8795588 3.2620182 2.8323188 3.007457 3.349011 2.9692614 3.324673 2.833106 3.1486228 2.9677615 3.0671237 2.9738617 2.9730904 2.8738308 2.9625876 3.316366 2.8793745 3.0635862 3.1473398 3.0789936
0.5605606 3.0481887 2.9210615 2.8244932 3.0828922 2.9310372 3.0755153 2.8261266 3.083946 2.9672856 2.8427966 2.9278479 2.8761356 3.250998 2.994505 2.9279056 3.0398297 2.9920604 2.8852592 3.3309915 2.9674194 2.883555 3.3558471 2.8248954 2.9717076 3.1134975 3.0316954 2.9726195 2.8696585 2.9774804 3.2580895 2.877585 3.2600222 2.8302047 3.0055566 3.3471687 2.967179 3.3227785 2.8309915 3.1466525 2.9658363 3.06521 2.9717817 2.9709454 2.871674 2.9606678 3.314477 2.8772678 3.0616686 3.1453757 3.0771537
0.5615616 3.0463185 2.91892 2.8223398 3.080881 2.9290252 3.0736725 2.823976 3.0819342 2.9651477 2.8407702 2.9259088 2.8740346 3.2490113 2.9926014 2.9258168 3.0379667 2.9901516 2.883239 3.3290975 2.9653406 2.8815362 3.3540034 2.8227403 2.9697075 3.1115158 3.029825 2.9706147 2.867513 2.9755538 3.2560995 2.8756163 3.2580323 2.828096 3.003661 3.3453298 2.9651 3.3208878 2.8288825 3.1446877 2.963913 3.0633018 2.969704 2.9688063 2.8695216 2.958753 3.3125913 2.8751664 3.059759 3.143417 3.0753183
0.5625626 3.0444527 2.9167824 2.820191 3.0788758 2.9270175 3.071836 2.8218324 3.0799263 2.9630158 2.8387501 2.9239755 2.8719397 3.2470293 2.9907043 2.9237306 3.0361092 2.9882472 2.8812253 3.3272083 2.963267 2.8795238 3.3521616 2.8205912 2.9677124 3.1095395 3.0279589 2.968617 2.8653712 2.9736314 3.254115 2.873653 3.2560465 2.8259916 3.0017698 3.3434956 2.963026 3.3190036 2.826778 3.1427288 2.961998 3.0613973 2.9676323 2.9666705 2.8673747 2.956842 3.3107114 2.873071 3.0578516 3.1414645 3.0734859
0.5635636 3.0425918 2.9146492 2.8180475 3.0768743 2.925016 3.0700016 2.8196948 3.077926 2.960887 2.8367329 2.922047 2.8698478 3.2450516 2.9888098 2.9216504 3.0342548 2.986347 2.8792155 3.3253238 2.961198 2.8775146 3.3503258 2.8184478 2.965722 3.107567 3.026097 2.966622 2.8632357 2.9717143 3.2521346 2.8716938 3.2540665 2.823893 2.9998837 3.3416655 2.960957 3.3171215 2.8246806 3.1407747 2.960086 3.059499 2.9655654 2.9645393 2.8652327 2.954937 3.3088348 2.8709795 3.05595 3.1395156 3.07166
0.5645646 3.0407352 2.912522 2.8159084 3.0748801 2.9230182 3.068172 2.8175611 3.0759299 2.958763 2.8347225 2.9201238 2.8677619 3.2430801 2.9869194 2.9195755 3.0324059 2.984453 2.8772106 3.3234434 2.9591331 2.8755112 3.3484933 2.8163097 2.9637363 3.105602 3.0242414 2.9646325 2.8611052 2.969802 3.250159 2.8697426 3.25209 2.8217998 2.9980018 3.3398397 2.9588933 3.3152447 2.822587 3.138826 2.9581811 3.0576057 2.9635026 2.9624138 2.863096 2.9530356 3.3069627 2.8688939 3.0540535 3.1375725 3.0698361
0.5655656 3.038883 2.9103992 2.813777 3.07289 2.9210258 3.0663476 2.8154323 3.0739393 2.9566445 2.8327181 2.918206 2.8656807 3.2411113 2.9850361 2.917505 3.030562 2.982562 2.8752115 3.321567 2.957073 2.8735137 3.3466666 2.8141758 2.9617553 3.103642 3.0223894 2.9626474 2.8589795 2.9678936 3.2481887 2.867796 3.2501178 2.819712 2.9961247 3.338018 2.9568338 3.3133717 2.8204982 3.1368828 2.9562786 3.0557175 2.9614444 2.9602926 2.860963 2.9511397 3.3050945 2.866813 3.052162 3.1356337 3.068019
0.5665666 3.0370347 2.908281 2.8116474 3.0709066 2.9190376 3.064527 2.8133113 3.071955 2.95453 2.8307166 2.9162917 2.8636048 3.2391505 2.983157 2.9154387 3.0287206 2.9806774 2.873217 3.3196957 2.9550185 2.8715203 3.3448417 2.812047 2.9597785 3.1016874 3.0205414 2.9606686 2.8568585 2.9659922 3.246222 2.8658543 3.2481503 2.8176284 2.9942522 3.3362002 2.9547782 3.311503 2.8184154 3.1349447 2.9543827 3.0538344 2.9593894 2.9581764 2.8588364 2.9492483 3.3032324 2.8647366 3.0502763 3.1337025 3.066205
0.5675676 3.0351927 2.9061685 2.8095267 3.0689294 2.9170547 3.0627122 2.8111935 3.0699751 2.9524212 2.8287208 2.9143832 2.861534 3.237191 2.981281 2.9133768 3.0268857 2.9787965 2.8712273 3.3178287 2.9529684 2.8695316 3.3430212 2.809925 2.957806 3.0997372 3.0186985 2.9586918 2.854744 2.9640946 3.2442594 2.8639178 3.2461884 2.8155491 2.992383 3.3343875 2.9527266 3.3096385 2.816337 3.133012 2.9524915 3.0519545 2.9573417 2.9560642 2.856715 2.9473617 3.3013723 2.8626654 3.0483952 3.1317744 3.0643969
0.5685686 3.033354 2.9040596 2.8074083 3.0669575 2.9150772 3.0609007 2.8090808 3.068002 2.9503152 2.8267314 2.91248 2.8594682 3.2352374 2.979411 2.9113204 3.0250547 2.9769197 2.8692431 3.3159647 2.9509218 2.8675485 3.3412063 2.8078074 2.9558399 3.0977936 3.0168602 2.9567215 2.8526328 2.9622025 3.2423027 2.8619866 3.2442317 2.8134782 2.9905198 3.3325784 2.9506817 3.3077786 2.8142636 3.1310835 2.9506044 3.0500827 2.9552958 2.9539566 2.854598 2.9454808 3.2995174 2.8605978 3.0465176 3.1298525 3.0625918
0.5695696 3.0315204 2.901956 2.8052971 3.064992 2.9131024 3.0590935 2.8069744 3.0660338 2.9482157 2.8247466 2.9105802 2.8574078 3.233289 2.9775455 2.909268 3.0232294 2.9750495 2.8672628 3.3141055 2.9488795 2.865571 3.339395 2.8056953 2.9538774 3.0958543 3.0150259 2.9547548 2.8505285 2.9603136 3.2403502 2.8600621 3.2422779 2.8114104 2.9886594 3.3307738 2.9486399 3.3059227 2.8121974 3.1291614 2.9487233 3.0482128 2.9532554 2.9518533 2.8524854 2.943604 3.297667 2.8585372 3.0446477 3.127936 3.060792
0.5705706 3.0296912 2.899857 2.8031912 3.0630293 2.9111338 3.0572915 2.8048737 3.064072 2.9461193 2.8227663 2.9086878 2.8553505 3.2313437 2.9756851 2.9072216 3.0214076 2.9731839 2.8652892 3.3122494 2.9468427 2.8635974 3.3375885 2.803589 2.9519193 3.0939212 3.0131958 2.9527938 2.8484278 2.9584315 3.2384026 2.8581417 3.2403283 2.8093493 2.9868062 3.3289716 2.9466019 3.3040707 2.8101356 3.1272442 2.9468472 3.0463507 2.9512196 2.9497554 2.85038 2.9417317 3.2958207 2.8564813 3.0427818 3.1260245 3.0589955
0.5715716 3.027866 2.897764 2.8010905 3.0610733 2.9091697 3.0554934 2.8027768 3.0621152 2.944028 2.8207915 2.9067984 2.8532996 3.2294044 2.9738288 2.9051793 3.019591 2.9713218 2.8633187 3.3103986 2.9448109 2.8616292 3.335784 2.8014872 2.9499664 3.0919929 3.0113716 2.950836 2.8463333 2.956553 3.2364588 2.8562262 3.2383852 2.807292 2.9849567 3.327176 2.94457 3.3022234 2.8080778 3.1253328 2.9449744 3.0444915 2.9491887 2.9476604 2.8482783 2.9398642 3.2939796 2.8544292 3.0409207 3.1241167 3.0572045
0.5725726 3.026045 2.8956747 2.7989948 3.0591223 2.9072106 3.0536995 2.800686 3.0601633 2.941943 2.8188229 2.9049146 2.8512533 3.2274687 2.9719782 2.9031415 3.0177782 2.9694664 2.8613536 3.3085527 2.9427826 2.8596663 3.3339841 2.7993917 2.9480186 3.0900702 3.009551 2.9488833 2.844244 2.9546802 3.2345197 2.8543174 3.2364454 2.8052402 2.98311 3.325383 2.9425423 3.3003805 2.8060267 3.1234255 2.943109 3.0426376 2.947161 2.945572 2.8461812 2.9380014 3.2921412 2.852382 3.0390646 3.1222157 3.0554178
0.5735736 3.02423 2.8935905 2.7969031 3.0571787 2.9052553 3.0519104 2.7985992 3.058218 2.9398613 2.8168583 2.9030359 2.8492131 3.2255394 2.9701314 2.9011075 3.0159714 2.9676144 2.8593948 3.3067105 2.9407587 2.857707 3.3321896 2.7972999 2.946074 3.0881515 3.0077338 2.9469357 2.842158 2.952811 3.2325861 2.8524125 3.2345097 2.8031936 2.981269 3.3235955 2.9405193 3.2985413 2.8039782 3.1215234 2.9412463 3.0407898 2.9451392 2.9434881 2.8440907 2.9361448 3.2903075 2.8503408 3.037213 3.1203194 3.053635
0.5745746 3.0224183 2.8915122 2.7948186 3.055239 2.903306 3.0501244 2.7965202 3.0562768 2.9377837 2.814899 2.9011607 2.8471763 3.2236125 2.968289 2.8990803 3.0141666 2.9657676 2.8574386 3.3048708 2.9387398 2.855754 3.3303978 2.795214 2.9441347 3.086239 3.0059216 2.9449916 2.8400779 2.950948 3.2306573 2.8505132 3.2325807 2.8011532 2.9794335 3.3218107 2.9384992 3.2967057 2.8019383 3.1196268 2.93939 3.0389457 2.9431212 2.9414074 2.8420045 2.934291 3.288479 2.848304 3.035367 3.1184275 3.0518572
0.5755756 3.0206103 2.8894377 2.7927392 3.0533047 2.9013608 3.0483449 2.794445 3.0543423 2.9357114 2.8129454 2.8992915 2.8451457 3.221692 2.9664524 2.8970568 3.0123696 2.9639246 2.855489 3.3030367 2.9367254 2.8538058 3.3286102 2.7931337 2.9422007 3.0843322 3.0041153 2.9430537 2.8380046 2.949088 3.2287319 2.84862 3.2306538 2.7991157 2.9776008 3.3200312 2.9364836 3.2948763 2.7999003 3.1177342 2.9375381 3.0371082 2.9411077 2.9393334 2.8399239 2.9324439 3.2866545 2.846271 3.033525 3.1165419 3.0500827
0.5765766 3.018808 2.887369 2.790664 3.051376 2.8994212 3.0465686 2.7923746 3.052413 2.9336448 2.8109963 2.897428 2.8431184 3.219774 2.9646194 2.8950367 3.010575 2.962087 2.8535445 3.3012075 2.934715 2.851863 3.3268285 2.7910576 2.9402707 3.0824313 3.0023124 2.941119 2.835936 2.947234 3.2268116 2.8467305 3.2287333 2.7970846 2.975773 3.3182547 2.9344745 3.29305 2.7978702 3.1158476 2.9356909 3.0352728 2.939099 2.9372618 2.837846 2.9305997 3.2848337 2.844244 3.0316885 3.1146605 3.0483143
0.5775776 3.017011 2.8853042 2.788594 3.0494535 2.8974845 3.0447967 2.7903097 3.0504882 2.9315817 2.8090527 2.8955681 2.8410976 3.217863 2.9627912 2.8930242 3.0087852 2.9602535 2.8516052 3.299381 2.932709 2.849924 3.3250496 2.788988 2.9383452 3.080534 3.0005152 2.9391892 2.8338714 2.9453855 3.2248948 2.844848 3.2268157 2.7950587 2.973951 3.3164833 2.9324691 3.291228 2.7958424 3.113967 2.9338489 3.0334446 2.9370944 2.9351954 2.8357763 2.928761 3.283018 2.842223 3.029857 3.1127849 3.0465496
0.5785786 3.0152166 2.8832443 2.7865303 3.0475366 2.895555 3.0430288 2.7882488 3.0485692 2.9295223 2.807114 2.8937137 2.8390806 3.2159548 2.9609675 2.891014 3.0070004 2.9584255 2.8496695 3.2975595 2.930708 2.8479908 3.3232741 2.786924 2.9364243 3.0786428 2.9987202 2.9372647 2.8318121 2.9435413 3.2229834 2.84297 3.2249038 2.7930372 2.972133 3.314715 2.9304676 3.2894099 2.793822 3.1120906 2.9320126 3.0316195 2.9350939 2.933134 2.8337092 2.9269269 3.2812052 2.8402047 3.0280304 3.1109142 3.0447893
0.5795796 3.0134292 2.8811884 2.7844715 3.0456238 2.8936284 3.041266 2.786195 3.0466568 2.9274676 2.8051808 2.8918636 2.837069 3.2140527 2.959149 2.8890088 3.0052195 2.9566007 2.8477395 3.2957416 2.928712 2.8460624 3.3215022 2.7848642 2.9345076 3.0767567 2.9969308 2.9353437 2.8297565 2.9417021 3.2210774 2.8410962 3.2229955 2.7910223 2.970318 3.312951 2.9284706 3.2875965 2.7918062 3.110219 2.930179 3.0298011 2.9330976 2.9310765 2.8316486 2.925097 3.2793977 2.8381925 3.0262086 3.1090474 3.0430326
0.5805806 3.0116441 2.8791394 2.782417 3.0437171 2.891707 3.0395079 2.7841468 3.0447485 2.9254189 2.8032517 2.8900187 2.8350632 3.2121537 2.9573355 2.8870091 3.0034428 2.9547822 2.8458147 3.2939284 2.9267194 2.8441393 3.3197365 2.7828104 2.9325957 3.0748756 2.9951444 2.933428 2.8277073 2.9398665 3.219175 2.8392293 3.2210932 2.7890117 2.968509 3.311192 2.9264796 3.285787 2.7897952 3.1083512 2.9283514 3.027986 2.931107 2.9290245 2.8295918 2.9232726 3.2775939 2.8361847 3.0243912 3.107187 3.0412807
0.5815816 3.009864 2.877094 2.7803683 3.0418155 2.8897896 3.037753 2.7821019 3.042846 2.923374 2.8013282 2.8881783 2.8330593 3.2102616 2.9555256 2.8850129 3.001671 2.9529676 2.8438933 3.2921183 2.9247327 2.84222 3.3179736 2.780761 2.930689 3.0730004 2.993364 2.931516 2.8256636 2.9380362 3.217277 2.8373666 3.2191942 2.7870057 2.9667032 3.3094354 2.9244914 3.283982 2.78779 3.1064923 2.9265285 3.0261767 2.9291205 2.9269767 2.8275406 2.9214528 3.275796 2.8341818 3.0225804 3.105331 3.0395327
0.5825826 3.0080879 2.8750534 2.7783248 3.039919 2.8878784 3.036003 2.7800627 3.0409489 2.9213347 2.7994108 2.886344 2.8310628 3.2083712 2.9537203 2.8830214 2.999905 2.9511573 2.8419778 3.2903123 2.9227493 2.8403075 3.3162138 2.778717 2.9287863 3.0711288 2.9915879 2.929609 2.8236241 2.9362106 3.215383 2.8355093 3.2172997 2.7850049 2.9649036 3.307685 2.922508 3.2821798 2.7857876 3.104636 2.9247103 3.024371 2.9271379 2.9249327 2.8254955 2.919637 3.2740011 2.832184 3.020773 3.1034806 3.0377896
0.5835836 3.0063167 2.8730178 2.776287 3.0380287 2.8859708 3.034258 2.778028 3.0390556 2.9192986 2.7974975 2.884512 2.82907 3.2064865 2.9519205 2.8810356 2.9981415 2.949353 2.8400667 3.288513 2.92077 2.8383977 3.3144593 2.7766776 2.9268875 3.0692642 2.9898164 2.9277065 2.8215895 2.93439 3.213494 2.833658 3.2154102 2.7830093 2.9631073 3.305937 2.9205298 3.2803836 2.7837915 3.1027846 2.9228976 3.022573 2.9251592 2.9228942 2.823454 2.9178267 3.2722094 2.8301907 3.0189703 3.1016343 3.0360513
0.5845846 3.0045495 2.870987 2.7742534 3.0361435 2.8840683 3.0325174 2.776001 3.0371685 2.9172685 2.7955878 2.8826857 2.8270845 3.2046058 2.9501247 2.879054 2.996383 2.9475524 2.8381615 3.2867153 2.9187956 2.8364928 3.3127084 2.774645 2.924996 3.067403 2.9880474 2.9258087 2.8195615 2.9325743 3.2116103 2.8318107 3.2135253 2.781018 2.9613159 3.3041935 2.9185548 3.278591 2.7818007 3.1009383 2.9210887 3.0207758 2.9231863 2.920861 2.8214173 2.91602 3.2704232 2.8282025 3.017172 3.0997932 3.034316
0.5855856 3.0027866 2.8689609 2.7722251 3.0342617 2.8821716 3.0307786 2.7739766 3.0352874 2.915241 2.7936847 2.880865 2.8251011 3.2027311 2.9483335 2.8770769 2.9946296 2.945757 2.836261 3.2849212 2.9168267 2.8345935 3.3109617 2.7726161 2.9231064 3.0655475 2.9862838 2.9239154 2.817536 2.9307618 3.2097294 2.829968 3.2116435 2.779033 2.9595277 3.302454 2.9165843 3.2768018 2.7798157 3.0990956 2.9192839 3.0189862 2.9212174 2.9188304 2.8193865 2.9142191 3.2686398 2.82622 3.0153792 3.097958 3.0325863
0.5865866 3.0010285 2.8669388 2.770203 3.0323875 2.8802772 3.0290465 2.7719579 3.0334105 2.91322 2.7917879 2.879049 2.8231242 3.2008593 2.9465482 2.8751042 2.9928803 2.943966 2.834364 3.2831335 2.9148602 2.832699 3.309219 2.7705917 2.9212224 3.063698 2.9845257 2.922027 2.8155174 2.928956 3.207854 2.8281302 3.2097676 2.7770524 2.9577446 3.3007188 2.9146197 3.2750175 2.7778335 3.0972605 2.9174864 3.0172 2.9192517 2.916805 2.8173597 2.9124231 3.2668633 2.8242407 3.0135906 3.0961266 3.0308604
0.5875876 2.999274 2.8649218 2.7681844 3.0305166 2.8783877 3.027318 2.7699456 3.0315404 2.911203 2.7898939 2.8772376 2.8211513 3.1989923 2.9447649 2.8731353 2.9911351 2.942179 2.8324733 3.2813482 2.9128993 2.8308096 3.3074796 2.7685754 2.9193416 3.0618525 2.9827704 2.920142 2.8135026 2.9271536 3.2059834 2.826298 3.2078962 2.7750785 2.9559667 3.2989876 2.912659 3.2732382 2.7758577 3.09543 2.9156916 3.0154197 2.9172914 2.9147844 2.8153389 2.9106302 3.2650876 2.822267 3.0118082 3.0942998 3.0291388
0.5885886 2.9975252 2.86291 2.7661715 3.0286524 2.876504 3.0255926 2.7679372 3.0296738 2.9091895 2.7880046 2.8754296 2.8191829 3.1971307 2.9429874 2.8711724 2.9893947 2.9403963 2.830586 3.279568 2.9109426 2.8289251 3.3057451 2.7665606 2.9174664 3.0600126 2.9810207 2.9182622 2.811493 2.9253564 3.2041173 2.8244712 3.2060287 2.773107 2.954192 3.2972598 2.9107015 3.2714615 2.7738872 3.093603 2.9139028 3.0136428 2.9153361 2.9127684 2.813322 2.9088416 3.2633176 2.8202977 3.0100288 3.0924785 3.0274198
0.5895896 2.99578 2.860903 2.7641644 3.026793 2.874624 3.0238729 2.7659338 3.0278134 2.907181 2.7861223 2.8736274 2.8172195 3.1952715 2.9412138 2.8692129 2.9876583 2.9386182 2.828704 3.2777898 2.90899 2.8270457 3.3040137 2.7645535 2.915596 3.058176 2.9792747 2.9163864 2.8094883 2.923564 3.202255 2.8226497 3.2041652 2.771142 2.9524229 3.2955353 2.9087496 3.2696881 2.7719204 3.0917814 2.9121182 3.0118713 2.9133835 2.9107559 2.811311 2.907059 3.2615528 2.8183334 3.008256 3.0906625 3.0257072
0.5905906 2.9940383 2.8589 2.7621624 3.024938 2.8727493 3.0221572 2.7639346 3.0259585 2.9051776 2.784243 2.8718307 2.8152606 3.1934187 2.939446 2.867259 2.9859273 2.9368455 2.8268278 3.2760189 2.907042 2.8251703 3.3022861 2.7625508 2.9137282 3.0563464 2.9775329 2.9145148 2.807489 2.921776 3.2003973 2.8208334 3.2023063 2.7691808 2.9506567 3.2938173 2.9068034 3.2679205 2.7699609 3.0899646 2.9103372 3.0101047 2.9114373 2.9087484 2.8093038 2.9052804 3.2597897 2.8163736 3.006486 3.08885 3.0239987
0.5915916 2.9923034 2.8569028 2.760164 3.0230882 2.8708782 3.020445 2.761942 3.0241082 2.9031785 2.7823706 2.8700378 2.8133073 3.19157 2.9376814 2.865309 2.9842005 2.9350777 2.8249555 3.2742493 2.9050992 2.8232994 3.3005621 2.7605526 2.9118671 3.0545201 2.975795 2.9126484 2.8054943 2.919992 3.198544 2.8190215 3.2004523 2.7672262 2.9488962 3.292101 2.9048588 3.2661572 2.768004 3.0881534 2.9085617 3.0083418 2.9094934 2.9067464 2.807301 2.9035063 3.258033 2.8144188 3.004722 3.0870442 3.0222926
0.5925926 2.9905703 2.8549094 2.7581716 3.0212443 2.8690133 3.0187387 2.7599542 3.022262 2.9011838 2.7805014 2.8682497 2.811359 3.1897252 2.9359212 2.863364 2.982476 2.933313 2.8230882 3.272484 2.9031599 2.8214335 3.2988431 2.758559 2.9100091 3.0527005 2.9740622 2.9107862 2.8035047 2.9182131 3.196695 2.8172133 3.1986027 2.7652748 2.9471393 3.2903907 2.9029195 3.2643962 2.7660518 3.086346 2.906791 3.0065846 2.9075556 2.904748 2.8053048 2.901737 3.2562792 2.8124669 3.0029616 3.085243 3.0205934
0.5935936 2.9888422 2.852922 2.7561848 3.0194056 2.867152 3.017033 2.757971 3.0204227 2.8991938 2.7786376 2.866466 2.809414 3.187886 2.9341667 2.8614225 2.9807577 2.9315524 2.821225 3.270724 2.9012246 2.819573 3.2971282 2.756572 2.9081562 3.050885 2.9723332 2.9089284 2.8015192 2.9164388 3.1948507 2.8154116 3.1967573 2.7633286 2.945387 3.2886827 2.9009843 3.262641 2.7641063 3.084543 2.9050248 3.0048318 2.905621 2.9027534 2.8033133 2.8999724 3.2545302 2.810522 3.0012069 3.083445 3.0188966
0.5945946 2.987118 2.850938 2.754202 3.0175729 2.8652952 3.0153348 2.7559927 3.0185869 2.8972085 2.7767787 2.864687 2.8074741 3.1860502 2.9324152 2.859486 2.979044 2.9297967 2.8193662 3.2689667 2.899294 2.8177164 3.2954164 2.7545893 2.9063072 3.0490751 2.9706085 2.9070747 2.799539 2.9146707 3.1930106 2.8136144 3.1949155 2.7613885 2.9436383 3.2869782 2.8990536 3.2608879 2.762165 3.0827456 2.903263 3.0030837 2.9036906 2.900765 2.801325 2.8982115 3.2527845 2.8085816 2.9994562 3.0816529 3.0172043
0.5955956 2.985399 2.8489585 2.7522256 3.0157425 2.8634422 3.0136397 2.7540207 3.0167572 2.8952274 2.7749248 2.862913 2.8055403 3.1842182 2.9306686 2.857555 2.9773333 2.928046 2.8175135 3.2672143 2.8973677 2.8158653 3.2937088 2.7526114 2.9044635 3.0472686 2.9688876 2.905225 2.7975645 2.912904 3.1911752 2.811822 3.193078 2.7594523 2.9418948 3.2852793 2.8971283 3.259141 2.7602284 3.0809534 2.9015067 3.0013397 2.9017644 2.89878 2.7993426 2.8964562 3.251043 2.8066444 2.997711 3.0798647 3.0155149
0.5965966 2.9836833 2.8469846 2.7502527 3.013919 2.8615944 3.011948 2.7520518 3.0149307 2.8932498 2.7730753 2.8611434 2.8036084 3.1823907 2.9289258 2.855627 2.975628 2.9262989 2.815665 3.2654655 2.8954468 2.8140187 3.292005 2.750639 2.9026241 3.0454686 2.9671717 2.9033809 2.795595 2.9111433 3.1893425 2.810035 3.191246 2.7575212 2.9401555 3.2835844 2.8952062 3.2573972 2.7582963 3.0791662 2.8997548 2.9996002 2.8998435 2.8967981 2.7973642 2.8947053 3.2493057 2.804714 2.9959693 3.078082 3.013832
0.5975976 2.9819725 2.8450153 2.7482855 3.0120997 2.8597515 3.0102623 2.750088 3.0131114 2.891277 2.7712312 2.8593774 2.8016834 3.1805687 2.9271884 2.8537045 2.973926 2.9245567 2.8138201 3.263721 2.8935287 2.812178 3.2903047 2.7486703 2.900788 3.043674 2.9654593 2.9015408 2.7936282 2.9093885 3.187517 2.8082516 3.1894178 2.7555952 2.9384205 3.2818923 2.8932877 3.255657 2.7563696 3.0773823 2.8980064 2.9978657 2.897926 2.8948226 2.7953923 2.8929574 3.2475736 2.8027859 2.9942322 3.0763047 3.0121522
0.5985986 2.980266 2.8430502 2.746323 3.0102859 2.8579135 3.0085797 2.7481308 3.0112963 2.88931 2.769392 2.8576171 2.7997634 3.1787508 2.9254546 2.8517854 2.9722285 2.9228191 2.8119814 3.2619796 2.8916156 2.8103402 3.2886095 2.7467074 2.8989577 3.0418825 2.963752 2.8997045 2.7916675 2.9076364 3.185693 2.806474 3.1875944 2.7536736 2.9366896 3.2802048 2.891375 3.2539213 2.754447 3.075604 2.8962631 2.9961357 2.8960133 2.89285 2.7934237 2.891215 3.2458444 2.8008637 2.9924996 3.0745306 3.010476
0.5995996 2.9785626 2.841089 2.7443652 3.0084772 2.8560789 3.006902 2.7461782 3.0094857 2.8873463 2.7675576 2.8558614 2.7978468 3.1769376 2.9237263 2.8498719 2.970536 2.921086 2.8101463 3.2602437 2.8897064 2.808507 3.2869163 2.7447495 2.8971312 3.0400963 2.9620473 2.8978732 2.7897127 2.9058902 3.1838748 2.8047006 3.1857758 2.7517557 2.9349616 3.2785206 2.8894656 3.2521894 2.7525303 3.07383 2.8945248 2.9944098 2.8941047 2.8908823 2.79146 2.8894763 3.2441192 2.7989464 2.990772 3.072762 3.0088053
0.6006006 2.9768648 2.8391325 2.742413 3.0066733 2.8542488 3.0052269 2.74423 3.0076804 2.8853874 2.7657275 2.854109 2.7959347 3.1751263 2.9220018 2.8479621 2.968847 2.9193554 2.8083165 3.2585099 2.887802 2.8066795 3.2852278 2.7427957 2.8953085 3.038314 2.960348 2.8960447 2.78776 2.9041467 3.1820595 2.8029325 3.183959 2.7498453 2.9332392 3.2768402 2.887561 3.2504613 2.7506175 3.0720627 2.8927913 2.992689 2.8922 2.8889203 2.7895017 2.8877432 3.2423983 2.7970338 2.9890492 3.0709984 3.0071373
0.6016016 2.9751709 2.837182 2.7404659 3.0048733 2.8524237 3.003557 2.7422862 3.0058813 2.883433 2.7639027 2.8523626 2.7940288 3.1733217 2.9202802 2.846058 2.9671624 2.9176316 2.8064911 3.2567809 2.8859012 2.8048568 3.283544 2.7408483 2.8934903 3.0365372 2.9586527 2.8942223 2.7858138 2.9024086 3.1802502 2.8011687 3.1821482 2.7479372 2.9315205 3.275164 2.885661 3.2487376 2.7487097 3.0702965 2.891062 2.9909725 2.8903003 2.8869612 2.7875476 2.8860142 3.240681 2.7951245 2.9873304 3.0692384 3.0054734
0.6026026 2.9734805 2.8352344 2.7385225 3.003078 2.8506029 3.0018907 2.7403476 3.0040843 2.8814828 2.7620811 2.8506203 2.7921274 3.1715207 2.9185646 2.8441563 2.9654818 2.9159107 2.8046696 3.2550552 2.884005 2.8030365 3.2818635 2.7389052 2.8916774 3.0347664 2.9569623 2.892404 2.7838724 2.9006758 3.178445 2.7994099 3.1803417 2.7460353 2.9298062 3.273491 2.8837645 3.2470179 2.7468069 3.0685372 2.8893368 2.9892597 2.8884041 2.885007 2.7855992 2.8842888 3.2389677 2.7932208 2.985617 3.0674841 3.0038142
0.6036036 2.9717946 2.8332922 2.7365844 3.0012894 2.8487875 3.0002286 2.7384138 3.0022938 2.8795373 2.7602668 2.848882 2.7902286 3.169724 2.9168527 2.8422594 2.9638062 2.9141955 2.8028529 3.253335 2.8821137 2.801223 3.2801862 2.7369673 2.8898683 3.0329988 2.9552753 2.8905895 2.781936 2.8989456 3.1766436 2.7976565 3.1785398 2.7441378 2.928096 3.2718217 2.8818736 3.245302 2.7449083 3.0667827 2.8876157 2.9875534 2.8865118 2.883057 2.7836547 2.8825674 3.2372587 2.791322 2.9839065 3.065733 3.0021582
0.6046046 2.970112 2.8313553 2.7346509 2.9995067 2.8469746 2.99857 2.736485 3.0005085 2.8775957 2.758456 2.8471498 2.7883356 3.167932 2.9151452 2.8403673 2.9621336 2.9124823 2.801041 3.2516174 2.8802252 2.7994134 3.278513 2.7350323 2.888063 3.031237 2.9535918 2.8887799 2.780003 2.8972213 3.174845 2.7959068 3.1767418 2.7422445 2.9263897 3.2701585 2.8799849 3.2435894 2.7430148 3.0650322 2.8859003 2.9858491 2.8846245 2.881111 2.7817156 2.880851 3.2355533 2.7894266 2.982201 3.0639873 3.0005083
0.6056056 2.9684355 2.829422 2.732723 2.997726 2.8451674 2.9969163 2.7345624 2.9987273 2.8756588 2.7566488 2.8454194 2.7864463 3.166143 2.9134414 2.8384793 2.9604666 2.910776 2.7992344 3.249904 2.8783405 2.7976084 3.276843 2.7331047 2.886262 3.0294788 2.9519129 2.8869731 2.778076 2.8954997 3.1730525 2.794162 3.1749465 2.7403576 2.924688 3.2684968 2.8781004 3.2418814 2.7411273 3.0632863 2.884188 2.9841506 2.8827407 2.8791702 2.7797797 2.8791397 3.2338526 2.787536 2.9805002 3.0622468 2.9988608
0.6066066 2.9667614 2.827492 2.7307997 2.9959512 2.8433633 2.995266 2.7326422 2.9969525 2.8737264 2.7548478 2.843696 2.7845612 3.1643586 2.911742 2.8365958 2.9588017 2.9090724 2.797432 3.248195 2.8764627 2.7958076 3.2751782 2.7311811 2.884466 3.0277255 2.9502373 2.8851714 2.7761521 2.8937857 3.1712644 2.792422 3.1731565 2.7384744 2.9229906 3.266841 2.8762212 3.240177 2.7392414 3.0615456 2.8824816 2.982456 2.8808618 2.8772326 2.7778492 2.8774326 3.2321553 2.7856505 2.9788034 3.0605109 2.997218
0.6076076 2.9650924 2.8255684 2.7288806 2.9941807 2.841566 2.9936209 2.7307281 2.9951808 2.8717983 2.753051 2.8419752 2.7826831 3.1625795 2.9100463 2.8347166 2.957143 2.907374 2.795633 3.246488 2.8745863 2.7940123 3.2735157 2.7292619 2.8826735 3.0259778 2.9485667 2.8833747 2.7742355 2.8920727 3.1694803 2.7906876 3.1713705 2.736595 2.9212973 3.2651863 2.8743472 3.2384768 2.7373626 3.0598078 2.880778 2.9807656 2.8789856 2.8752992 2.775924 2.8757286 3.2304626 2.7837691 2.9771118 3.0587788 2.9955778
0.6086086 2.9634266 2.8236492 2.726967 2.9924154 2.8397698 2.9919777 2.7288182 2.9934137 2.8698735 2.7512593 2.8402598 2.7808073 3.1608036 2.9083567 2.8328404 2.9554882 2.9056776 2.7938404 3.2447865 2.8727155 2.79222 3.2718573 2.7273479 2.8808851 3.0242329 2.9469 2.8815818 2.7723212 2.8903654 3.1676989 2.7889557 3.169591 2.7347205 2.9196079 3.263537 2.8724744 3.2367802 2.735488 3.058075 2.8790805 2.9790802 2.8771145 2.8733704 2.7740026 2.8740306 3.228772 2.7818916 2.9754245 3.057051 2.993943
0.6096096 2.9617655 2.821733 2.7250574 2.9906554 2.8379807 2.990341 2.7269135 2.9916515 2.8679543 2.7494724 2.8385494 2.7789364 3.1590312 2.9066694 2.8309708 2.9538357 2.903987 2.792051 3.2430878 2.870848 2.7904332 3.2702034 2.7254386 2.8791022 3.0224943 2.9452372 2.879793 2.7704139 2.8886623 3.1659236 2.7872295 3.1678123 2.7328515 2.9179227 3.2618914 2.8706086 3.2350872 2.7336187 3.056348 2.877387 2.9773993 2.8752487 2.8714476 2.7720864 2.872336 3.2270875 2.7800207 2.9737406 3.0553281 2.9923117
0.6106106 2.960108 2.8198228 2.7231538 2.9888992 2.8361945 2.9887056 2.7250135 2.9898956 2.866038 2.7476878 2.8368418 2.7770703 3.1572647 2.9049866 2.8291047 2.952189 2.902301 2.7902668 3.2413933 2.8689857 2.7886515 3.2685518 2.7235339 2.877322 3.0207593 2.9435782 2.8780081 2.7685094 2.8869634 3.1641505 2.7855084 3.1660395 2.7309878 2.9162416 3.2602487 2.8687465 3.2333994 2.7317524 3.054625 2.8756976 2.9757216 2.8733861 2.8695264 2.7701743 2.8706458 3.225405 2.778152 2.9720628 3.0536087 2.990684
0.6116116 2.958455 2.8179164 2.721254 2.9871483 2.8344138 2.9870763 2.7231188 2.9881427 2.8641274 2.7459102 2.8351383 2.7752097 3.155502 2.90331 2.827242 2.9505467 2.9006183 2.7884865 3.239704 2.8671267 2.7868736 3.2669048 2.7216337 2.875547 3.0190294 2.9419248 2.8762271 2.7666092 2.8852696 3.162383 2.783791 3.1642702 2.7291274 2.914564 3.2586095 2.8668866 3.2317135 2.729892 3.052906 2.8740125 2.974049 2.8715255 2.8676107 2.768267 2.8689594 3.2237282 2.776288 2.9703867 3.0518963 2.989061
0.6126126 2.956807 2.8160143 2.7193606 2.985401 2.8326368 2.9854507 2.7212281 2.9863944 2.8622203 2.7441366 2.8334408 2.7733507 3.1537423 2.901635 2.8253841 2.9489071 2.8989398 2.7867105 3.2380166 2.8652713 2.7851005 3.2652614 2.7197385 2.8737762 3.017304 2.9402735 2.8744504 2.764714 2.8835802 3.1606185 2.7820792 3.162505 2.7272706 2.9128916 3.2569766 2.865033 3.2300332 2.7280347 3.051191 2.8723319 2.9723806 2.869672 2.8656988 2.7663648 2.867277 3.2220545 2.7744303 2.9687164 3.0501862 2.987442
0.6136136 2.955161 2.814117 2.7174692 2.9836593 2.8308637 2.9838278 2.7193418 2.9846509 2.860318 2.7423685 2.8317468 2.7714982 3.1519883 2.899965 2.8235302 2.9472713 2.8972654 2.7849395 3.2363336 2.863422 2.7833307 3.2636218 2.717848 2.8720083 3.0155838 2.9386272 2.8726783 2.762824 2.8818939 3.1588595 2.7803721 3.160745 2.725421 2.9112217 3.255345 2.8631814 3.2283552 2.7261834 3.049482 2.8706543 2.9707158 2.867822 2.863791 2.7644663 2.8656 3.220385 2.7725747 2.9670506 3.0484796 2.9858272
0.6146146 2.953519 2.812224 2.7155843 2.9819221 2.829095 2.9822094 2.7174613 2.9829133 2.8584194 2.740603 2.8300562 2.769651 3.1502373 2.898298 2.8216805 2.9456406 2.8955953 2.7831726 3.2346554 2.8615746 2.7815669 3.2619863 2.7159634 2.8702457 3.0138674 2.9369836 2.8709118 2.7609382 2.8802123 3.1571038 2.7786674 3.1589878 2.7235742 2.909557 3.2537174 2.8613348 3.2266822 2.7243357 3.0477753 2.8689835 2.9690561 2.865975 2.861888 2.762572 2.8639262 3.2187188 2.7707243 2.9653895 3.046779 2.9842148
0.6156156 2.9518824 2.8103354 2.7137032 2.9801893 2.8273299 2.9805958 2.7155845 2.9811788 2.8565254 2.738843 2.828372 2.7678065 3.1484919 2.8966372 2.8198352 2.944013 2.8939304 2.7814102 3.2329783 2.8597336 2.7798069 3.2603524 2.7140813 2.8684864 3.0121553 2.9353456 2.869147 2.759057 2.8785355 3.1553526 2.776968 3.1572347 2.7217333 2.9078963 3.2520955 2.8594928 3.2250125 2.722494 3.0460746 2.867315 2.9674003 2.8641324 2.8599901 2.7606843 2.8622568 3.2170553 2.768879 2.9637313 3.0450833 2.9826071
0.6166166 2.9502497 2.8084514 2.7118268 2.978461 2.8255694 2.9789839 2.7137134 2.9794502 2.8546352 2.7370868 2.8266914 2.765967 3.1467488 2.8949778 2.817994 2.942391 2.8922682 2.7796524 3.2313063 2.8578944 2.7780504 3.258725 2.712206 2.8667336 3.0104473 2.9337103 2.8673868 2.7571807 2.8768618 3.153606 2.7752736 3.155486 2.719895 2.9062383 3.250474 2.8576536 3.223346 2.7206554 3.0443776 2.8656507 2.9657488 2.8622947 2.8580954 2.7587984 2.8605914 3.2153966 2.767037 2.9620779 3.0433912 2.9810026
0.6176176 2.9486194 2.80657 2.7099555 2.9767382 2.8238144 2.9773765 2.7118456 2.977725 2.8527496 2.735335 2.825015 2.764131 3.145011 2.8933234 2.816157 2.9407713 2.8906102 2.7778976 3.2296386 2.8560605 2.7762995 3.2570994 2.7103329 2.8649828 3.0087447 2.9320798 2.8656318 2.7553086 2.8751936 3.151862 2.7735841 3.1537416 2.7180617 2.9045863 3.2488587 2.85582 3.2216847 2.718821 3.0426855 2.8639922 2.9641018 2.86046 2.856204 2.7569196 2.8589308 3.213743 2.7651994 2.9604282 3.0417027 2.9794028
0.6186186 2.946994 2.8046956 2.7080884 2.9750178 2.822063 2.975774 2.709983 2.9760048 2.8508677 2.7335894 2.8233414 2.7623003 3.143276 2.8916738 2.814325 2.9391572 2.8889563 2.7761495 3.2279744 2.8542304 2.774552 3.255478 2.7084663 2.8632367 3.0070465 2.930453 2.8638804 2.75344 2.8735285 3.1501222 2.7718985 3.1520016 2.716234 2.9029372 3.2472456 2.8539896 3.220026 2.7169926 3.0409973 2.8623362 2.9624586 2.8586287 2.854319 2.755043 2.8572738 3.2120914 2.7633667 2.958783 3.0400195 2.9778066
0.6196196 2.9453728 2.802824 2.7062266 2.9733045 2.8203146 2.9741752 2.7081254 2.9742885 2.8489919 2.7318475 2.8216736 2.760474 3.1415455 2.8900278 2.8124957 2.9375448 2.887306 2.7744043 3.2263155 2.8524034 2.77281 3.2538595 2.7066035 2.8614945 3.0053518 2.9288297 2.8621328 2.751577 2.8718688 3.148387 2.770216 3.1502647 2.7144105 2.9012914 3.2456362 2.852164 3.2183707 2.7151687 3.0393136 2.8606863 2.9608202 2.8568027 2.8524356 2.7531726 2.8556206 3.210444 2.761538 2.9571424 3.0383413 2.9762154
0.6206206 2.943755 2.8009567 2.7043686 2.9715936 2.8185709 2.9725802 2.706272 2.9725769 2.847118 2.7301097 2.8200102 2.7586515 3.1398199 2.8883853 2.8106718 2.9359386 2.8856602 2.7726643 3.2246573 2.8505805 2.771071 3.2522447 2.7047453 2.8597562 3.0036614 2.9272096 2.8603883 2.749718 2.870212 3.1466558 2.7685392 3.1485314 2.7125905 2.8996515 3.2440314 2.8503406 3.2167194 2.713348 3.0376334 2.8590388 2.959185 2.8549807 2.8505564 2.7513056 2.8539727 3.2088017 2.759713 2.955505 3.0366642 2.974626
0.6216216 2.9421415 2.7990932 2.7025166 2.9698884 2.8168328 2.9709888 2.7044234 2.970871 2.84525 2.7283769 2.8183503 2.756833 3.1380978 2.8867476 2.80885 2.934335 2.8840182 2.770927 3.2230039 2.8487623 2.7693377 3.250635 2.7028923 2.8580227 3.0019755 2.925595 2.858649 2.7478642 2.8685613 3.1449285 2.7668662 3.1468036 2.7107756 2.8980136 3.24243 2.8485224 3.215073 2.7115316 3.035959 2.8573964 2.9575536 2.853162 2.8486829 2.7494435 2.8523288 3.207161 2.7578917 2.9538724 3.0349944 2.973041
0.6226226 2.940532 2.7972355 2.7006674 2.9681883 2.8150976 2.9694018 2.7025795 2.9691694 2.843384 2.7266486 2.8166933 2.7550192 3.1363785 2.8851128 2.8070333 2.9327364 2.882381 2.7691948 3.221354 2.8469481 2.7676084 3.2490277 2.701043 2.8562922 3.000295 2.9239826 2.8569148 2.7460153 2.8669128 3.1432054 2.7651973 3.1450794 2.708966 2.8963807 3.2408323 2.8467083 3.213429 2.7097204 3.0342865 2.855758 2.9559276 2.8513477 2.8468125 2.7475855 2.8506877 3.205525 2.7560778 2.9522438 3.0333276 2.9714603
0.6236236 2.938925 2.7953808 2.6988237 2.9664903 2.8133664 2.9678178 2.7007406 2.9674704 2.841523 2.724924 2.815042 2.7532098 3.1346645 2.8834832 2.8052216 2.9311407 2.880747 2.767466 3.2197087 2.8451378 2.7658825 3.2474236 2.6992006 2.854566 2.9986184 2.9223745 2.855183 2.7441692 2.8652687 3.1414862 2.7635355 3.1433592 2.7071593 2.8947508 3.2392378 2.8448987 3.21179 2.707913 3.0326204 2.8541245 2.9543035 2.8495371 2.8449457 2.7457337 2.849052 3.203893 2.7542655 2.9506187 3.0316665 2.969883
0.6246246 2.9373236 2.7935307 2.696984 2.9647975 2.8116405 2.9662378 2.6989052 2.965776 2.8396664 2.7232025 2.8133948 2.7514048 3.1329548 2.8818574 2.803413 2.9295495 2.8791173 2.7657425 3.218067 2.8433316 2.7641613 3.2458231 2.6973605 2.8528442 2.9969447 2.9207711 2.8534553 2.7423282 2.8636281 3.1397696 2.7618744 3.1416426 2.705358 2.8931248 3.2376466 2.8430915 3.210153 2.7061107 3.0309575 2.8524945 2.952685 2.8477294 2.8430843 2.743884 2.8474188 3.202264 2.752459 2.9489996 3.030008 2.9683096
0.6256256 2.9357266 2.7916849 2.6951485 2.9631097 2.8099165 2.964661 2.697074 2.9640868 2.837814 2.7214882 2.8117526 2.749603 3.1312487 2.8802352 2.8016078 2.9279616 2.8774912 2.7640247 3.2164278 2.8415287 2.7624438 3.2442272 2.695524 2.8511271 2.9952774 2.9191713 2.851732 2.7404914 2.861994 3.1380584 2.7602186 3.1399295 2.7035596 2.8915036 3.2360594 2.841289 3.2085202 2.704312 3.0292993 2.8508673 2.9510705 2.8459277 2.8412254 2.74204 2.8457901 3.2006397 2.750655 2.947383 3.028354 2.96674
0.6266266 2.9341307 2.7898445 2.693319 2.9614265 2.8081977 2.9630878 2.6952481 2.9624033 2.835965 2.7197766 2.8101127 2.7478068 3.1295464 2.8786168 2.7998078 2.9263785 2.8758683 2.762309 3.2147906 2.83973 2.7607324 3.2426329 2.6936944 2.8494117 2.9936118 2.9175754 2.850013 2.7386594 2.8603613 3.1363513 2.7585673 3.1382203 2.7017674 2.8898854 3.234475 2.8394895 3.2068925 2.7025187 3.0276449 2.8492455 2.9494607 2.844128 2.8393714 2.740199 2.8441663 3.1990185 2.7488563 2.94577 3.0267043 2.9651732
0.6276276 2.9325411 2.788007 2.6914918 2.9597468 2.8064837 2.961519 2.6934266 2.9607224 2.8341212 2.7180693 2.8084779 2.7460132 3.1278472 2.8770006 2.7980108 2.9247983 2.87425 2.7605982 3.2131603 2.8379352 2.7590234 3.2410443 2.6918669 2.847702 2.9919527 2.9159825 2.848297 2.7368312 2.8587346 3.1346483 2.7569203 3.1365159 2.699979 2.8882706 3.2328947 2.8376954 3.2052684 2.7007291 3.0259943 2.847628 2.9478536 2.8423336 2.8375235 2.7383633 2.8425457 3.1974008 2.7470613 2.9441621 3.0250597 2.963611
0.6286286 2.930954 2.7861733 2.6896703 2.9580715 2.8047738 2.959954 2.6916096 2.9590452 2.8322802 2.7163658 2.8068476 2.7442248 3.1261532 2.87539 2.7962182 2.9232209 2.8726344 2.7588916 3.2115319 2.8361442 2.7573185 3.2394576 2.6900454 2.8459961 2.9902961 2.9143937 2.8465858 2.7350085 2.8571107 3.132948 2.7552772 3.134814 2.6981943 2.8866613 3.2313187 2.8359036 3.2036436 2.6989434 3.024348 2.8460143 2.9462502 2.8405426 2.8356767 2.7365313 2.8409295 3.1957884 2.7452705 2.9425578 3.0234165 2.9620526
0.6296296 2.9293702 2.7843444 2.6878529 2.956402 2.803067 2.958393 2.6897964 2.9573731 2.8304436 2.7146673 2.8052206 2.7424407 3.124462 2.8737829 2.7944298 2.9216492 2.871025 2.7571883 3.209909 2.8343573 2.7556174 3.237876 2.688229 2.844294 2.9886448 2.9128087 2.8448777 2.733189 2.8554904 3.1312528 2.7536376 3.1331172 2.6964147 2.8850548 3.2297444 2.8341167 3.2020261 2.6971622 3.0227056 2.8444042 2.9446518 2.8387551 2.8338351 2.7347033 2.8393178 3.1941767 2.7434843 2.9409568 3.0217788 2.9604983
0.6306306 2.9277916 2.7825196 2.68604 2.9547355 2.801364 2.9568348 2.687989 2.9557064 2.828611 2.712974 2.8035975 2.7406602 3.1227767 2.872179 2.7926457 2.9200802 2.8694177 2.7554903 3.208287 2.8325732 2.7539225 3.2362971 2.6864154 2.842596 2.9869976 2.9112267 2.843174 2.7313735 2.8538756 3.1295595 2.7520037 3.1314247 2.6946387 2.883452 3.2281742 2.8323343 3.2004116 2.6953862 3.021068 2.8427978 2.9430568 2.8369715 2.8319967 2.7328799 2.8377082 3.1925695 2.7417011 2.93936 3.0201457 2.9589455
0.6316316 2.9262154 2.7806993 2.6842318 2.9530723 2.799666 2.9552803 2.686184 2.954043 2.8267825 2.7112842 2.801979 2.738884 3.1210933 2.870581 2.790865 2.9185157 2.867815 2.753796 3.2066698 2.8307936 2.752231 3.23472 2.6846066 2.8409019 2.9853542 2.9096494 2.8414736 2.7295632 2.8522644 3.127871 2.7503724 3.1297348 2.692867 2.8818536 3.2266092 2.830554 3.1988 2.6936135 3.0194337 2.8411977 2.9414666 2.8351912 2.8301625 2.7310617 2.8361044 3.190967 2.7399235 2.9377685 3.018517 2.9573996
0.6326326 2.924644 2.7788825 2.682428 2.9514139 2.7979715 2.9537292 2.6843846 2.9523833 2.8249586 2.7095983 2.800364 2.7371113 3.119414 2.868984 2.7890885 2.916954 2.8662152 2.7521052 3.2050548 2.8290184 2.750543 3.2331474 2.6828039 2.839212 2.9837148 2.9080756 2.8397775 2.7277563 2.8506563 3.126188 2.7487473 3.1280506 2.6911 2.880258 3.225046 2.828779 3.1971936 2.6918454 3.0178049 2.8395994 2.9398794 2.833415 2.8283339 2.729248 2.8345027 3.1893675 2.7381487 2.9361796 3.0168915 2.9558547
0.6336336 2.9230754 2.7770696 2.6806283 2.9497614 2.7962804 2.9521825 2.682589 2.950729 2.8231378 2.7079165 2.7987528 2.7353432 3.1177392 2.8673925 2.7873154 2.9153965 2.8646204 2.7504191 3.203446 2.8272464 2.7488594 3.2315788 2.681003 2.8375247 2.98208 2.9065053 2.8380868 2.7259545 2.849052 3.1245065 2.7471242 3.126368 2.6893365 2.8786666 3.223486 2.827007 3.1955893 2.6900804 3.0161784 2.8380058 2.9382958 2.8316426 2.826506 2.7274368 2.8329058 3.1877713 2.7363784 2.9345949 3.0152683 2.9543147
0.6346346 2.921511 2.7752614 2.6788332 2.9481113 2.794595 2.950639 2.680798 2.9490774 2.8213224 2.706239 2.7971456 2.73358 3.1160676 2.8658032 2.7855463 2.913843 2.863027 2.7487378 3.2018385 2.8254783 2.7471797 3.2300127 2.6792076 2.8358436 2.980449 2.904939 2.836398 2.7241569 2.8474536 3.1228297 2.7455056 3.1246889 2.6875784 2.877079 3.2219303 2.8252394 3.1939893 2.688321 3.014556 2.8364158 2.9367168 2.8298757 2.824684 2.7256308 2.8313127 3.1861796 2.7346127 2.9330134 3.0136528 2.9527786
0.6356356 2.919949 2.7734566 2.6770413 2.9464653 2.7929113 2.9490998 2.6790116 2.94743 2.8195093 2.7045665 2.7955434 2.7318199 3.1143994 2.8642194 2.7837808 2.9122922 2.8614392 2.7470596 3.2002354 2.8237143 2.7455046 3.2284515 2.6774158 2.8341634 2.9788222 2.9033759 2.8347135 2.7223632 2.8458576 3.1211567 2.7438903 3.1230152 2.6858225 2.8754952 3.2203782 2.8234742 3.1923926 2.686565 3.0129385 2.83483 2.9351413 2.8281102 2.822866 2.723828 2.8297243 3.18459 2.7328513 2.931436 3.0120385 2.9512448
0.6366366 2.9183915 2.7716563 2.675254 2.944824 2.791233 2.9475634 2.6772294 2.9457874 2.8177006 2.702897 2.7939444 2.7300642 3.1127362 2.8626382 2.7820194 2.9107468 2.8598552 2.7453847 3.1986353 2.8219528 2.7438328 3.2268915 2.6756299 2.8324878 2.977199 2.901817 2.8330336 2.7205732 2.8442652 3.1194882 2.7422812 3.121344 2.6840725 2.8739152 3.2188299 2.8217137 3.1908 2.6848133 3.011323 2.8332481 2.9335685 2.8263493 2.8210526 2.7220302 2.8281407 3.1830053 2.7310922 2.9298625 3.010429 2.949715
0.6376376 2.9168384 2.7698603 2.6734712 2.9431872 2.7895591 2.946031 2.6754522 2.9441483 2.815896 2.701232 2.7923493 2.728313 3.1110766 2.8610609 2.780262 2.9092033 2.8582747 2.7437153 3.1970391 2.8201962 2.742165 3.2253368 2.673847 2.8308175 2.9755812 2.9002614 2.8313563 2.7187881 2.8426769 3.1178231 2.740674 3.1196775 2.6823258 2.8723383 3.2172832 2.8199573 3.18921 2.6830666 3.0097136 2.8316696 2.9320006 2.8245914 2.819241 2.7202368 2.8265576 3.181424 2.729339 2.9282935 3.008823 2.9481897
0.6386386 2.9152892 2.7680678 2.671694 2.941553 2.7878873 2.944501 2.673678 2.9425142 2.8140948 2.6995711 2.7907588 2.7265642 3.1094198 2.8594873 2.778509 2.9076636 2.8566968 2.7420495 3.1954467 2.8184423 2.7405014 3.2237852 2.6720686 2.82915 2.9739656 2.8987095 2.829683 2.7170064 2.8410923 3.1161609 2.7390723 3.118015 2.6805828 2.8707647 3.2157404 2.818204 3.1876237 2.681323 3.0081072 2.8300955 2.9304368 2.8228376 2.8174345 2.718447 2.8249807 3.1798465 2.7275877 2.9267273 3.0072217 2.9466658
0.6396396 2.913742 2.7662795 2.66992 2.9399242 2.7862213 2.942976 2.6719089 2.9408832 2.812298 2.697915 2.7891705 2.7248201 3.1077664 2.8579168 2.7767587 2.9061286 2.855123 2.7403867 3.193858 2.816693 2.7388425 3.2222364 2.6702938 2.8274863 2.972354 2.8971603 2.8280141 2.71523 2.839512 3.114504 2.7374735 3.116355 2.6788447 2.8691955 3.2142015 2.8164546 3.1860409 2.6795838 3.0065055 2.8285255 2.9288764 2.8210883 2.8156316 2.716662 2.8234067 3.1782691 2.7258408 2.9251654 3.0056236 2.9451456
0.6406406 2.9122002 2.7644951 2.6681502 2.938299 2.7845576 2.9414537 2.6701427 2.9392571 2.810505 2.6962624 2.7875872 2.7230802 3.106118 2.8563504 2.7750123 2.9045968 2.8535535 2.7387297 3.1922703 2.8149474 2.7371864 3.2206912 2.668524 2.825827 2.9707475 2.895615 2.8263478 2.7134566 2.8379352 3.1128492 2.7358778 3.1147003 2.6771116 2.8676312 3.2126656 2.8147082 3.1844614 2.6778483 3.0049064 2.8269587 2.9273198 2.8193424 2.8138316 2.714881 2.8218365 3.1766999 2.7240992 2.9236057 3.00403 2.9436307
0.6416416 2.9106603 2.7627156 2.666384 2.936677 2.7828984 2.9399347 2.6683826 2.9376352 2.8087168 2.6946135 2.7860076 2.7213438 3.1044736 2.8547873 2.7732713 2.9030678 2.8519866 2.737075 3.1906874 2.8132045 2.7355356 3.2191494 2.6667588 2.82417 2.9691443 2.8940725 2.8246863 2.7116883 2.8363628 3.1111987 2.734288 3.1130488 2.6753807 2.8660674 3.2111342 2.8129654 3.182884 2.676118 3.0033119 2.8253965 2.925766 2.8176 2.8120365 2.713104 2.8202698 3.1751318 2.7223608 2.922052 3.0024397 2.9421191
0.6426426 2.9091249 2.7609382 2.6646223 2.9350595 2.7812426 2.9384196 2.6666257 2.9360163 2.8069308 2.6929688 2.7844317 2.719613 3.1028314 2.8532279 2.7715316 2.901543 2.850425 2.735424 3.1891077 2.811466 2.7338881 3.2176116 2.6649969 2.8225188 2.9675448 2.8925364 2.8230278 2.7099235 2.8347943 3.1095514 2.7327013 3.1114008 2.6736553 2.8645089 3.2096052 2.8112273 3.1813133 2.6743903 3.0017202 2.8238375 2.9242172 2.81586 2.810245 2.711331 2.8187075 3.173567 2.720627 2.9205012 3.0008533 2.9406097
0.6436436 2.9075923 2.7591674 2.662864 2.933447 2.7795916 2.936908 2.6648738 2.9344018 2.80515 2.6913283 2.7828605 2.7178833 3.1011949 2.8516726 2.769797 2.9000213 2.8488657 2.7337792 3.1875327 2.8097317 2.732244 3.216074 2.6632404 2.82087 2.9659488 2.8910007 2.8213747 2.7081625 2.8332286 3.1079085 2.731119 3.1097562 2.6719334 2.862955 3.2080803 2.8094928 3.179743 2.6726675 3.0001342 2.822283 2.922671 2.8141253 2.8084583 2.7095616 2.817148 3.1720057 2.718896 2.9189537 2.999271 2.9391048
0.6446446 2.9060638 2.7573981 2.6611118 2.9318368 2.7779424 2.935401 2.6631255 2.9327905 2.803372 2.6896925 2.7812915 2.716159 3.0995595 2.85012 2.7680666 2.898505 2.8473096 2.732136 3.1859593 2.8079994 2.730604 3.2145426 2.661487 2.8192246 2.9643574 2.8894703 2.8197238 2.7064064 2.8316672 3.106269 2.729539 3.1081154 2.670215 2.8614028 3.2065568 2.8077614 3.1781776 2.6709478 2.9985507 2.820731 2.9211292 2.812394 2.8066723 2.7077963 2.815594 3.170449 2.7171695 2.9174092 2.9976912 2.9376028
0.6456456 2.904539 2.7556326 2.6593623 2.930232 2.7762992 2.9338953 2.6613803 2.9311838 2.8015988 2.6880598 2.7797275 2.7144382 3.0979295 2.848571 2.766338 2.8969898 2.8457575 2.730498 3.18439 2.8062716 2.7289686 3.2130132 2.6597376 2.8175845 2.9627702 2.8879426 2.8180768 2.7046525 2.8301096 3.1046321 2.7279644 3.106477 2.6685004 2.859856 3.2050378 2.8060338 3.1766152 2.669233 2.9969711 2.8191838 2.9195907 2.810665 2.8048928 2.7060351 2.8140428 3.1688945 2.7154462 2.9158695 2.9961157 2.9361043
0.6466466 2.9030175 2.753872 2.6576176 2.9286313 2.774659 2.9323938 2.659641 2.929581 2.799827 2.686431 2.7781668 2.7127216 3.0963037 2.847027 2.7646143 2.8954804 2.8442087 2.728864 3.1828246 2.8045485 2.727336 3.2114868 2.6579936 2.8159456 2.9611866 2.886419 2.8164337 2.7029054 2.828555 3.1030009 2.7263927 3.1048448 2.6667905 2.8583105 3.2035217 2.8043108 3.1750562 2.6675224 2.9953945 2.8176394 2.918056 2.8089416 2.8031166 2.704279 2.812494 3.1673431 2.7137282 2.9143333 2.994545 2.9346094
0.6476476 2.901498 2.7521152 2.6558764 2.9270327 2.773022 2.9308963 2.6579046 2.927982 2.7980614 2.6848066 2.7766101 2.7110102 3.094679 2.845484 2.762894 2.893973 2.8426642 2.727233 3.181262 2.8028278 2.7257085 3.209965 2.6562514 2.8143122 2.959606 2.8848984 2.814793 2.7011602 2.8270044 3.1013722 2.7248244 3.1032152 2.6650848 2.8567712 3.2020092 2.8025897 3.1735 2.6658146 2.9938238 2.8161001 2.916524 2.8072205 2.8013437 2.7025256 2.8109503 3.165796 2.7120128 2.912801 2.9929783 2.9331179
0.6486486 2.8999841 2.7503626 2.6541395 2.9254394 2.7713897 2.929401 2.6561723 2.926388 2.7962985 2.683185 2.7750566 2.7093 3.0930605 2.8439465 2.7611773 2.8924687 2.841122 2.7256067 3.1797032 2.80111 2.7240834 3.2084458 2.6545153 2.8126822 2.95803 2.883382 2.8131585 2.6994195 2.8254573 3.0997474 2.7232606 3.101588 2.663382 2.8552332 3.200499 2.8008726 3.1719482 2.6641104 2.9922547 2.8145635 2.9149983 2.8055024 2.7995746 2.7007763 2.8094099 3.1642518 2.7103007 2.9112723 2.9914143 2.9316294
0.6496496 2.8984737 2.748613 2.6524065 2.923849 2.7697601 2.927911 2.6544452 2.9247966 2.7945404 2.6815686 2.7735074 2.7075946 3.0914443 2.8424108 2.7594647 2.8909688 2.8395839 2.723984 3.1781466 2.7993958 2.7224646 3.206929 2.6527827 2.8110538 2.9564574 2.8818681 2.811526 2.697683 2.8239152 3.0981262 2.7216995 3.0999656 2.661684 2.8537 3.198994 2.799159 3.1703987 2.6624122 2.99069 2.8130305 2.9134731 2.803788 2.7978091 2.6990314 2.807873 3.1627114 2.7085931 2.9097457 2.9898536 2.9301443
0.6506507 2.896966 2.7468684 2.6506784 2.9222631 2.7681346 2.926423 2.6527214 2.923208 2.7927842 2.6799567 2.7719615 2.7058938 3.0898318 2.8408794 2.7577546 2.8894727 2.838049 2.7223635 3.1765945 2.7976859 2.7208471 3.2054167 2.6510546 2.809432 2.9548883 2.8803587 2.8098967 2.6959507 2.8223765 3.0965083 2.7201433 3.0983455 2.659989 2.852169 3.1974912 2.7974486 3.1688538 2.6607163 2.9891295 2.8115013 2.9119525 2.8020775 2.7960467 2.69729 2.80634 3.1611733 2.7068894 2.908225 2.9882967 2.9286628
0.6516517 2.8954628 2.7451262 2.6489522 2.9206803 2.766513 2.924938 2.651001 2.9216256 2.791033 2.6783469 2.7704194 2.7041955 3.0882242 2.8393512 2.7560487 2.887979 2.836517 2.7207491 3.1750443 2.7959797 2.7192333 3.203907 2.6493294 2.807812 2.9533231 2.8788514 2.8082714 2.6942215 2.8208404 3.0948935 2.7185903 3.09673 2.6582987 2.8506427 3.195991 2.795743 3.1673126 2.659025 2.9875717 2.809976 2.9104347 2.8003695 2.794289 2.6955538 2.8048105 3.1596396 2.7051892 2.906705 2.9867437 2.9271858
0.6526527 2.893961 2.743389 2.6472318 2.9191015 2.7648947 2.9234564 2.6492856 2.9200447 2.7892857 2.676742 2.7688813 2.7025023 3.0866177 2.8378265 2.7543478 2.8864896 2.83499 2.7191377 3.1734967 2.7942774 2.7176251 3.2024 2.6476085 2.8061965 2.951761 2.877347 2.8066494 2.6924965 2.8193083 3.0932827 2.7170408 3.0951178 2.6566124 2.8491194 3.1944954 2.7940407 3.1657722 2.6573365 2.986017 2.8084552 2.908921 2.798667 2.792534 2.6938198 2.8032842 3.158108 2.7034934 2.9051905 2.9851944 2.9257104
0.6536537 2.8924634 2.7416549 2.645516 2.9175265 2.7632794 2.9219794 2.6475723 2.9184678 2.787541 2.6751394 2.7673473 2.70081 3.0850155 2.8363054 2.7526484 2.8850029 2.833466 2.7175298 3.1719549 2.7925773 2.7160203 3.2008975 2.6458921 2.8045845 2.9502041 2.8758488 2.8050315 2.6907754 2.8177795 3.0916755 2.715495 3.0935087 2.654929 2.8475997 3.193002 2.7923403 3.1642368 2.6556523 2.984467 2.8069353 2.907411 2.7969668 2.790784 2.6920893 2.8017604 3.1565824 2.7017999 2.9036787 2.9836483 2.9242394
0.6546547 2.8909693 2.739925 2.6438022 2.9159555 2.7616682 2.9205046 2.645865 2.9168952 2.7858 2.673543 2.7658157 2.699125 3.0834181 2.834787 2.7509537 2.8835194 2.8319447 2.715926 3.1704156 2.7908819 2.714418 3.1993966 2.6441805 2.8029754 2.9486501 2.8743515 2.803417 2.689059 2.816255 3.0900717 2.7139528 3.0919044 2.6532505 2.8460832 3.1915116 2.7906444 3.1627035 2.653973 2.98292 2.8054218 2.9059036 2.79527 2.7890358 2.6903644 2.800242 3.1550574 2.700112 2.9021707 2.9821064 2.9227705
0.6556557 2.8894777 2.738197 2.6420925 2.914388 2.7600622 2.9190338 2.6441612 2.915326 2.7840645 2.6719496 2.764288 2.697442 3.0818224 2.8332727 2.749262 2.8820403 2.8304272 2.7143245 3.1688788 2.789189 2.7128205 3.1978996 2.6424708 2.8013704 2.947099 2.8728578 2.801807 2.6873455 2.8147335 3.0884712 2.7124155 3.090302 2.651576 2.8445692 3.1900246 2.788951 3.1611748 2.6522975 2.9813764 2.8039103 2.9044013 2.7935777 2.7872927 2.6886425 2.7987266 3.1535375 2.6984265 2.900666 2.980567 2.9213061
0.6566567 2.8879907 2.7364745 2.6403883 2.9128237 2.7584589 2.9175656 2.6424618 2.9137616 2.7823298 2.6703596 2.7627647 2.695763 3.0802326 2.8317616 2.7475739 2.8805628 2.8289115 2.7127283 3.167345 2.7874992 2.7112257 3.1964064 2.6407666 2.7997677 2.9455514 2.8713675 2.8001988 2.6856365 2.8132162 3.086874 2.7108796 3.0887043 2.6499038 2.8430588 3.1885414 2.7872624 3.1596487 2.650625 2.9798374 2.802403 2.9029007 2.791887 2.7855527 2.6869242 2.7972143 3.1520188 2.696745 2.899165 2.9790316 2.919844
0.6576577 2.886507 2.7347558 2.6386864 2.9112632 2.7568583 2.9161 2.6407652 2.9122005 2.7806017 2.6687737 2.7612438 2.6940868 3.0786426 2.8302534 2.7458887 2.8790903 2.8274004 2.7111351 3.1658154 2.7858136 2.7096357 3.1949143 2.6390653 2.7981703 2.944008 2.8698812 2.7985952 2.6839316 2.8117013 3.0852807 2.709347 3.0871096 2.6482363 2.8415534 3.1870599 2.785576 3.1581252 2.6489549 2.9783015 2.8009 2.9014049 2.7902017 2.783816 2.6852107 2.7957063 3.1505039 2.6950672 2.8976665 2.9775 2.9183855
0.6586587 2.8850267 2.7330406 2.636989 2.9097064 2.7552617 2.9146402 2.6390731 2.9106414 2.778876 2.6671915 2.7597277 2.692416 3.0770605 2.8287482 2.7442079 2.8776224 2.825893 2.7095447 3.1642885 2.7841322 2.7080483 3.1934273 2.6373677 2.7965753 2.942469 2.8683972 2.7969947 2.6822293 2.8101907 3.083691 2.70782 3.0855172 2.6465716 2.8400507 3.185582 2.783895 3.1566057 2.6472902 2.9767683 2.7993994 2.8999107 2.7885182 2.782083 2.683499 2.7942014 3.148993 2.6933935 2.896172 2.9759724 2.9169304
0.6596597 2.8835492 2.7313282 2.6352952 2.9081535 2.7536693 2.9131815 2.637385 2.9090867 2.7771528 2.665612 2.7582135 2.6907468 3.0754788 2.8272476 2.7425303 2.8761544 2.8243876 2.7079592 3.1627653 2.7824526 2.706466 3.1919413 2.6356747 2.7949839 2.940933 2.8669174 2.7953978 2.680531 2.8086832 3.082105 2.706297 3.0839312 2.6449113 2.8385508 3.1841075 2.782216 3.1550884 2.645629 2.9752398 2.7979019 2.8984215 2.7868385 2.780354 2.6817927 2.7926996 3.1474853 2.691722 2.894681 2.9744473 2.915478
0.6606607 2.8820755 2.7296197 2.633607 2.9066048 2.7520797 2.9117265 2.635702 2.9075377 2.7754338 2.6640382 2.756704 2.6890829 3.0739024 2.8257482 2.7408557 2.874691 2.8228872 2.706377 3.1612446 2.7807765 2.7048864 3.19046 2.6339865 2.7933955 2.9393983 2.8654401 2.7938037 2.678837 2.80718 3.080522 2.704775 3.0823455 2.643256 2.8370543 3.1826363 2.7805402 3.1535752 2.6439726 2.9737134 2.7964087 2.8969347 2.7851636 2.7786274 2.6800911 2.7912009 3.14598 2.6900547 2.8931932 2.972926 2.9140296
0.6616617 2.8806033 2.7279165 2.6319208 2.9050584 2.7504935 2.9102736 2.6340206 2.9059894 2.7737172 2.6624653 2.7551985 2.6874218 3.0723274 2.8242528 2.7391849 2.8732321 2.8213878 2.7047985 3.1597266 2.7791042 2.7033105 3.1889806 2.6323016 2.7918112 2.9378695 2.863966 2.7922142 2.6771464 2.8056788 3.0789418 2.7032576 3.080764 2.6416032 2.8355606 3.1811671 2.7788677 3.1520653 2.6423182 2.9721909 2.794919 2.8954525 2.7834904 2.7769053 2.6783907 2.7897072 3.1444793 2.6883914 2.8917096 2.971409 2.9125826
0.6626627 2.8791363 2.726215 2.6302392 2.903516 2.7489111 2.908826 2.6323435 2.9044454 2.7720065 2.660899 2.7536967 2.6857636 3.0707572 2.8227613 2.7375162 2.871775 2.819894 2.703224 3.1582117 2.7774339 2.7017374 3.1875064 2.630618 2.79023 2.9363441 2.8624961 2.7906277 2.6754596 2.8041825 3.077366 2.7017455 3.0791864 2.6399534 2.8340714 3.179703 2.7771986 3.1505592 2.6406686 2.9706712 2.7934332 2.8939724 2.7818208 2.7751856 2.6766953 2.7882156 3.1429799 2.686731 2.8902276 2.9698927 2.9111407
0.6636637 2.8776715 2.7245183 2.6285596 2.9019778 2.747332 2.9073799 2.6306708 2.902905 2.770298 2.659334 2.752196 2.6841104 3.0691886 2.8212724 2.735853 2.8703213 2.8184016 2.7016513 3.1567001 2.775769 2.7001686 3.186033 2.6289418 2.788653 2.9348216 2.8610291 2.7890441 2.6737766 2.8026896 3.0757937 2.700234 3.0776122 2.6383092 2.8325844 3.1782415 2.7755332 3.1490555 2.6390219 2.9691563 2.7919497 2.8924956 2.780154 2.7734697 2.6750047 2.7867281 3.1414847 2.6850755 2.8887494 2.9683826 2.9097018
0.6646647 2.876211 2.7228253 2.6268864 2.9004414 2.7457561 2.9059372 2.6290016 2.9013681 2.7685928 2.657775 2.7507007 2.6824584 3.0676255 2.8197873 2.7341933 2.868871 2.8169127 2.7000847 3.1551914 2.7741053 2.6986034 3.1845639 2.6272671 2.7870784 2.9333029 2.859565 2.7874646 2.6720977 2.8011987 3.0742235 2.6987255 3.0760407 2.6366665 2.8311007 3.1767821 2.773871 3.1475544 2.6373782 2.9676445 2.7904706 2.8910227 2.7784917 2.7717578 2.6733162 2.7852426 3.1399918 2.6834228 2.8872747 2.9668753 2.9082637
0.6656657 2.8747523 2.7211354 2.6252148 2.89891 2.7441843 2.9044979 2.627336 2.8998358 2.766892 2.6562173 2.749208 2.680812 3.0660655 2.8183048 2.732535 2.8674247 2.8154268 2.6985202 3.1536872 2.7724469 2.6970415 3.1830971 2.6255972 2.7855074 2.9317875 2.8581042 2.785888 2.6704223 2.7997122 3.0726578 2.6972232 3.0744746 2.6350284 2.829621 3.175325 2.7722118 3.1460576 2.6357398 2.9661345 2.7889943 2.8895528 2.7768319 2.7700496 2.671632 2.7837617 3.138504 2.681773 2.8858042 2.9653704 2.9068315
0.6666667 2.8732982 2.719447 2.623548 2.8973808 2.7426164 2.9030626 2.625675 2.8983054 2.7651935 2.6546645 2.7477198 2.6791677 3.0645072 2.8168259 2.7308805 2.8659806 2.8139467 2.6969593 3.1521845 2.770791 2.695484 3.1816332 2.6239302 2.783939 2.9302747 2.856646 2.7843144 2.6687496 2.7982287 3.0710945 2.6957216 3.0729096 2.6333935 2.8281434 3.1738708 2.7705562 3.1445615 2.6341033 2.96463 2.7875206 2.888086 2.7751768 2.7683442 2.6699512 2.7822828 3.1370177 2.6801271 2.8843355 2.9638698 2.9054017
0.6676677 2.8718462 2.7177653 2.6218846 2.895856 2.7410505 2.9016297 2.624017 2.8967793 2.7634993 2.6531157 2.7462332 2.6775281 3.0629537 2.8153498 2.7292304 2.8645413 2.8124654 2.6954029 3.1506846 2.7691388 2.6939287 3.1801724 2.6222677 2.7823749 2.9287658 2.8551922 2.7827451 2.6670818 2.7967486 3.0695353 2.694225 3.0713482 2.6317625 2.8266697 3.1724207 2.768903 3.1430702 2.6324713 2.963128 2.7860513 2.886622 2.773522 2.766642 2.6682734 2.7808087 3.135534 2.6784842 2.8828697 2.9623723 2.903975
0.6686687 2.8703976 2.7160854 2.620225 2.894335 2.7394884 2.9001994 2.6223636 2.8952556 2.7618096 2.6515694 2.7447515 2.6758912 3.0614028 2.8138764 2.727582 2.8631027 2.8109899 2.69385 3.14919 2.767489 2.6923776 3.1787148 2.6206098 2.7808144 2.9272609 2.8537397 2.781179 2.6654167 2.7952733 3.0679772 2.692732 3.069791 2.6301355 2.8251998 3.1709733 2.7672536 3.141582 2.6308432 2.9616294 2.7845855 2.8851614 2.7718725 2.7649438 2.6666005 2.779336 3.134055 2.6768463 2.8814077 2.960878 2.9025505
0.6696697 2.868952 2.71441 2.618569 2.8928165 2.7379308 2.898773 2.6207128 2.8937364 2.7601209 2.6500275 2.7432728 2.6742585 3.0598557 2.8124063 2.7259378 2.861668 2.809517 2.6922987 3.1476958 2.7658432 2.6908305 3.1772604 2.6189551 2.7792568 2.9257581 2.8522916 2.7796147 2.6637573 2.793799 3.066425 2.6912415 3.068236 2.6285112 2.8237321 3.1695292 2.7656093 3.1400964 2.629218 2.960133 2.7831225 2.883703 2.7702255 2.7632494 2.66493 2.7778697 3.1325786 2.6752098 2.8799496 2.959386 2.9011297
0.6706707 2.8675091 2.7127368 2.616917 2.8913026 2.7363763 2.897349 2.6190665 2.8922207 2.7584374 2.6484878 2.741797 2.6726289 3.0583117 2.8109405 2.7242978 2.8602378 2.8080463 2.6907518 3.1462066 2.7642004 2.689286 3.1758091 2.617302 2.7777028 2.92426 2.8508475 2.778056 2.6620982 2.7923303 3.0648768 2.689754 3.066685 2.6268904 2.8222692 3.168088 2.7639654 3.1386144 2.627597 2.9586403 2.7816644 2.8822503 2.7685833 2.7615564 2.6632652 2.776405 3.1311042 2.673577 2.8784943 2.9578981 2.8997111
0.6716717 2.8660712 2.7110686 2.6152678 2.8897905 2.7348247 2.895928 2.617424 2.8907068 2.7567565 2.6469529 2.7403252 2.6710017 3.056771 2.8094764 2.7226598 2.8588102 2.8065796 2.6892085 3.1447194 2.7625592 2.6877449 3.174359 2.6156542 2.776151 2.922765 2.8494043 2.7764986 2.6604457 2.7908635 3.0633287 2.6882708 3.065137 2.625275 2.8208082 3.1666489 2.7623265 3.1371355 2.625979 2.9571507 2.7802076 2.880798 2.7669423 2.759869 2.6616015 2.774943 3.1296332 2.6719482 2.8770423 2.9564133 2.898297
0.6726727 2.8646348 2.7094023 2.613623 2.888282 2.7332764 2.8945105 2.6157842 2.8891978 2.755079 2.6454215 2.7388558 2.6693795 3.0552335 2.808015 2.7210252 2.8573852 2.8051167 2.687668 3.143235 2.7609224 2.6862078 3.172913 2.61401 2.7746038 2.9212716 2.8479664 2.7749453 2.6587944 2.7893991 3.0617862 2.68679 3.0635931 2.6236606 2.8193505 3.165213 2.7606897 3.1356587 2.6243646 2.9556646 2.7787545 2.8793504 2.7653046 2.7581832 2.659943 2.7734854 3.128165 2.6703238 2.875591 2.954932 2.8968859
0.6736737 2.8632014 2.7077415 2.6119812 2.886778 2.7317314 2.8930955 2.614149 2.8876913 2.753405 2.6438932 2.7373903 2.66776 3.0536988 2.8065567 2.719394 2.855962 2.803656 2.6861317 3.141754 2.7592897 2.6846738 3.17147 2.612369 2.7730591 2.9197834 2.8465295 2.7733955 2.6571481 2.7879393 3.0602458 2.685313 3.0620515 2.6220505 2.8178954 3.163781 2.759057 3.134185 2.6227531 2.9541829 2.7773058 2.8779058 2.7636712 2.756502 2.6582863 2.77203 3.1267006 2.6687016 2.8741462 2.9534528 2.8954763
0.6746747 2.861772 2.706082 2.6103437 2.8852758 2.7301898 2.8916838 2.6125166 2.8861887 2.7517343 2.6423686 2.7359276 2.6661437 3.0521674 2.8051035 2.7177658 2.8545437 2.8021982 2.6845996 3.1402757 2.7576604 2.6831431 3.1700294 2.6107318 2.7715175 2.9182966 2.845096 2.7718484 2.6555047 2.786482 3.0587096 2.6838381 3.0605128 2.620445 2.8164442 3.162352 2.7574265 3.1327145 2.6211462 2.9527023 2.7758589 2.8764637 2.7620416 2.7548232 2.656634 2.7705781 3.1252403 2.6670825 2.8727033 2.9519777 2.8940716
0.6756757 2.8603454 2.7044277 2.60871 2.8837783 2.7286508 2.8902752 2.6108885 2.8846881 2.7500675 2.640847 2.7344685 2.6645305 3.0506399 2.803651 2.7161405 2.8531275 2.8007436 2.6830688 3.1388004 2.7560322 2.6816158 3.1685917 2.6090984 2.7699783 2.9168148 2.8436673 2.7703054 2.6538646 2.7850296 3.057176 2.6823683 3.0589783 2.6188414 2.8149955 3.160924 2.755799 3.1312475 2.619542 2.951226 2.7744157 2.8750253 2.760413 2.7531474 2.6549864 2.7691293 3.123781 2.665469 2.8712633 2.9505067 2.892668
0.6766767 2.8589218 2.7027755 2.6070783 2.8822823 2.7271166 2.888869 2.609264 2.8831928 2.748404 2.6393287 2.7330134 2.6629214 3.0491152 2.8022015 2.71452 2.851715 2.7992907 2.681542 3.1373277 2.7544074 2.680092 3.167158 2.6074684 2.7684445 2.9153354 2.84224 2.7687645 2.6522293 2.7835786 3.055645 2.6808999 3.0574458 2.6172428 2.813549 3.1594987 2.754175 3.1297832 2.617941 2.9497528 2.7729757 2.8735898 2.7587879 2.7514772 2.653341 2.7676847 3.122325 2.6638563 2.8698266 2.9490364 2.8912683
0.6776777 2.857502 2.7011268 2.605451 2.880791 2.7255838 2.8874667 2.607643 2.881699 2.7467427 2.6378133 2.7315605 2.661315 3.0475936 2.8007557 2.7129014 2.8503056 2.7978415 2.6800191 3.1358595 2.7527874 2.6785717 3.1657257 2.605842 2.7669125 2.9138591 2.8408167 2.7672265 2.6505964 2.782132 3.0541177 2.6794355 3.055917 2.615645 2.8121076 3.1580799 2.7525544 3.1283207 2.6163433 2.9482818 2.7715402 2.8721564 2.7571669 2.749808 2.651699 2.7662425 3.1208727 2.662248 2.8683922 2.9475706 2.889871
0.6786787 2.8560834 2.699482 2.603828 2.8793032 2.7240577 2.8860674 2.606025 2.88021 2.7450852 2.6363025 2.7301111 2.6597116 3.046075 2.799313 2.711285 2.8488996 2.7963955 2.6784997 3.1343932 2.751169 2.6770551 3.1642969 2.6042202 2.7653844 2.9123867 2.8393948 2.765693 2.6489666 2.7806878 3.052594 2.6779737 3.0543914 2.6140537 2.8106685 3.1566608 2.7509365 3.1268637 2.6147501 2.9468145 2.770106 2.8707273 2.7555485 2.7481425 2.650061 2.7648034 3.119422 2.6606424 2.8669615 2.9461086 2.8884766
0.6796797 2.8546689 2.6978397 2.6022074 2.8778176 2.7225306 2.8846707 2.6044106 2.8787222 2.7434316 2.634794 2.728666 2.6581128 3.04456 2.797872 2.7096725 2.8474958 2.7949529 2.6769834 3.1329298 2.7495534 2.6755404 3.1628711 2.6026 2.7638588 2.9109159 2.8379774 2.7641625 2.6473413 2.7792482 3.051073 2.6765149 3.0528684 2.6124644 2.8092322 3.155246 2.749322 3.1254072 2.613159 2.9453511 2.7686758 2.8693001 2.7539337 2.7464812 2.6484268 2.7633672 3.1179755 2.6590414 2.8655338 2.9446495 2.887085
0.6806807 2.8532572 2.6962013 2.6005905 2.8763347 2.721009 2.8832762 2.6028006 2.8772378 2.7417805 2.6332903 2.7272232 2.6565163 3.0430474 2.7964346 2.7080646 2.8460946 2.7935128 2.6754708 3.1314688 2.7479417 2.6740298 3.161447 2.600984 2.7623367 2.9094498 2.8365617 2.762635 2.6457188 2.7778099 3.0495555 2.6750603 3.0513494 2.610878 2.8077989 3.153833 2.74771 3.1239548 2.6115723 2.9438903 2.767248 2.867877 2.75232 2.744821 2.6467955 2.7619343 3.1165311 2.6574423 2.8641093 2.9431932 2.885697
0.6816817 2.8518484 2.6945665 2.5989769 2.8748553 2.7194898 2.8818858 2.601193 2.8757575 2.7401333 2.6317894 2.7257838 2.6549232 3.0415382 2.7950015 2.7064583 2.8446972 2.7920754 2.6739607 3.1300113 2.7463331 2.6725235 3.160027 2.5993714 2.7608173 2.9079866 2.8351505 2.7611103 2.6440997 2.776375 3.0480402 2.6736078 3.0498338 2.6092954 2.806369 3.1524224 2.7461014 3.122506 2.6099892 2.9424326 2.7658253 2.866456 2.7507114 2.7431655 2.6451683 2.7605045 3.1150906 2.6558464 2.8626864 2.9417393 2.884312
0.6826827 2.8504438 2.6929348 2.5973673 2.87338 2.7179742 2.8804972 2.5995893 2.8742805 2.7384887 2.6302917 2.724346 2.653333 3.0400324 2.7935703 2.7048552 2.8433022 2.7906399 2.6724536 3.1285555 2.7447271 2.6710181 3.15861 2.5977626 2.759302 2.9065251 2.8337417 2.7595894 2.6424842 2.7749443 3.0465279 2.6721585 3.0483203 2.6077154 2.8049414 3.151016 2.7444963 3.1210594 2.608408 2.9409776 2.7644045 2.8650382 2.7491055 2.7415133 2.643543 2.759077 3.1136525 2.6542535 2.861267 2.9402893 2.8829298
0.6836837 2.84904 2.6913068 2.5957608 2.8719072 2.7164621 2.8791115 2.5979903 2.8728054 2.7368474 2.628797 2.7229137 2.6517456 3.0385299 2.7921405 2.7032552 2.8419101 2.78921 2.6709495 3.1271038 2.7431252 2.6695173 3.157195 2.5961578 2.7577877 2.9050682 2.832335 2.7580714 2.6408725 2.7735157 3.04502 2.670713 3.0468097 2.6061401 2.8035173 3.1496117 2.7428935 3.1196156 2.6068306 2.9395258 2.762986 2.8636243 2.7475023 2.7398636 2.6419222 2.7576544 3.1122162 2.6526659 2.8598502 2.938842 2.8815494
0.6846847 2.8476408 2.6896815 2.594158 2.8704364 2.7149522 2.8777292 2.5963924 2.8713336 2.7352097 2.627306 2.7214832 2.650162 3.0370293 2.790715 2.7016587 2.8405216 2.7877805 2.6694498 3.125655 2.7415242 2.6680207 3.1557837 2.5945566 2.7562792 2.9036126 2.8309312 2.7565544 2.6392639 2.77209 3.0435145 2.6692698 3.0453036 2.604566 2.8020961 3.1482105 2.7412937 3.1181738 2.605257 2.9380765 2.7615724 2.8622112 2.7459025 2.7382178 2.640304 2.7562337 3.1107848 2.65108 2.8584378 2.937397 2.8801725
0.6856857 2.8462439 2.6880596 2.5925581 2.8689694 2.7134461 2.8763494 2.5948002 2.8698657 2.7335746 2.625818 2.720056 2.648582 3.0355334 2.7892916 2.700064 2.8391354 2.786354 2.6679525 3.124208 2.7399285 2.6665258 3.1543736 2.5929568 2.7547717 2.9021618 2.8295312 2.7550426 2.637659 2.7706685 3.0420115 2.6678286 3.0437996 2.602997 2.8006778 3.146811 2.7396982 3.116735 2.6036866 2.9366305 2.7601602 2.8608022 2.7443047 2.7365737 2.6386902 2.7548165 3.109356 2.649496 2.8570275 2.9359553 2.8787992
0.6866867 2.8448498 2.6864412 2.5909622 2.8675065 2.7119431 2.8749733 2.5932097 2.8684018 2.7319438 2.6243324 2.7186325 2.6470056 3.0340393 2.7878723 2.6984727 2.837752 2.7849314 2.6664593 3.122765 2.7383332 2.6650345 3.1529672 2.591361 2.7532673 2.900714 2.8281333 2.7535326 2.6360564 2.7692502 3.0405118 2.6663918 3.0422983 2.60143 2.799262 3.1454158 2.738104 3.1152995 2.6021187 2.935188 2.7587512 2.8593955 2.7427096 2.7349336 2.6370778 2.7534013 3.1079285 2.6479177 2.85562 2.934517 2.8774273
0.6876877 2.8434582 2.6848252 2.5893695 2.866046 2.710444 2.873598 2.5916245 2.8669388 2.7303152 2.6228516 2.7172108 2.6454306 3.0325491 2.7864552 2.696885 2.8363724 2.78351 2.6649697 3.1213236 2.7367425 2.6635478 3.1515625 2.5897694 2.7517676 2.8992684 2.8267386 2.7520278 2.6344573 2.7678342 3.0390158 2.6649587 3.040801 2.5998666 2.7978497 3.1440225 2.7365136 3.113867 2.6005547 2.9337466 2.7573457 2.8579915 2.7411199 2.733297 2.6354706 2.7519906 3.106505 2.646341 2.8542147 2.9330816 2.8760588
0.6886887 2.84207 2.6832132 2.5877786 2.8645878 2.708946 2.872227 2.5900407 2.86548 2.7286897 2.6213734 2.715793 2.6438599 3.0310614 2.7850392 2.6952996 2.8349943 2.782093 2.663481 3.1198857 2.7351546 2.6620617 3.1501613 2.588181 2.750269 2.8978257 2.8253467 2.7505248 2.632862 2.7664208 3.037523 2.6635268 3.039305 2.5983086 2.7964401 3.1426322 2.7349257 3.112436 2.5989933 2.9323103 2.7559433 2.8565907 2.739531 2.7316625 2.6338663 2.7505817 3.1050837 2.6447673 2.8528137 2.9316492 2.874694
0.6896897 2.840685 2.681604 2.5861933 2.8631334 2.707453 2.8708591 2.58846 2.8640246 2.7270675 2.6198988 2.714378 2.6422915 3.0295765 2.7836287 2.6937184 2.8336198 2.780678 2.6619968 3.1184497 2.7335691 2.6605809 3.1487627 2.586596 2.7487743 2.8963864 2.8239574 2.749024 2.6312697 2.7650106 3.0360317 2.6620982 3.0378144 2.5967503 2.7950327 3.141244 2.7333405 3.1110103 2.597437 2.9308763 2.7545455 2.855194 2.737947 2.7300334 2.6322653 2.7491765 3.103665 2.6431983 2.8514144 2.9302192 2.87333
0.6906907 2.8393018 2.6799974 2.5846097 2.8616824 2.705962 2.8694942 2.5868855 2.8625705 2.7254484 2.618427 2.7129664 2.6407273 3.028095 2.7822196 2.6921391 2.8322477 2.7792666 2.6605165 3.1170182 2.7319884 2.659102 3.1473668 2.5850146 2.747282 2.8949497 2.8225725 2.7475266 2.6296806 2.7636042 3.034545 2.6606724 3.0363257 2.5951974 2.7936306 3.1398587 2.7317586 3.1095855 2.5958817 2.9294443 2.7531486 2.8537984 2.7363636 2.7284048 2.6306667 2.7477736 3.1022499 2.6416304 2.8500183 2.9287925 2.8719707
0.6916917 2.837923 2.6783948 2.5830305 2.8602326 2.704474 2.8681314 2.5853114 2.8611197 2.723832 2.616958 2.7115583 2.639165 3.0266163 2.780812 2.6905632 2.8308792 2.7778568 2.6590374 3.1155887 2.7304082 2.6576264 3.1459732 2.5834355 2.745794 2.8935158 2.8211887 2.7460334 2.628095 2.7622006 3.0330613 2.65925 3.0348396 2.593646 2.7922285 3.1384768 2.7301798 3.1081648 2.5943305 2.9280155 2.751755 2.852405 2.7347848 2.72678 2.6290724 2.7463734 3.1008375 2.6400661 2.8486233 2.9273686 2.8706129
0.6926927 2.8365455 2.6767955 2.5814538 2.8587859 2.7029896 2.8667707 2.5837414 2.8596733 2.7222202 2.6154923 2.7101521 2.6376069 3.0251405 2.7794087 2.6889904 2.8295133 2.7764502 2.6575632 3.1141617 2.728832 2.6561534 3.1445827 2.581861 2.7443078 2.8920841 2.8198085 2.7445424 2.6265132 2.7607992 3.0315785 2.65783 3.0333557 2.5921006 2.7908309 3.1370974 2.7286036 3.1067445 2.5927823 2.9265895 2.7503653 2.8510163 2.7332065 2.7251587 2.6274812 2.7449775 3.0994272 2.6385055 2.8472342 2.9259465 2.869258
0.6936937 2.8351707 2.6751988 2.579881 2.8573456 2.7015083 2.8654137 2.582176 2.8582292 2.7206106 2.6140306 2.708749 2.6360517 3.023667 2.778008 2.6874192 2.8281496 2.7750468 2.6560912 3.1127377 2.7272573 2.6546848 3.143195 2.580289 2.7428248 2.8906565 2.8184302 2.7430546 2.624933 2.7594016 3.0301015 2.656415 3.0318756 2.590556 2.7894359 3.1357195 2.7270305 3.1053293 2.591237 2.9251668 2.7489777 2.849629 2.7316337 2.7235405 2.625892 2.743584 3.0980196 2.6369486 2.845845 2.924528 2.867906
0.6946947 2.8338003 2.6736062 2.5783103 2.8559046 2.7000299 2.8640597 2.580613 2.8567872 2.7190034 2.6125703 2.70735 2.6344993 3.0221977 2.7766087 2.6858523 2.8267899 2.7736442 2.654623 3.1113155 2.7256875 2.6532183 3.14181 2.5787206 2.7413437 2.8892324 2.817055 2.7415693 2.623357 2.758006 3.028625 2.6549993 3.0303998 2.5890155 2.788044 3.1343453 2.72546 3.1039166 2.589694 2.9237466 2.7475924 2.8482447 2.7300625 2.7219245 2.6243062 2.7421925 3.096616 2.635394 2.84446 2.9231126 2.866557
0.6956957 2.832432 2.6720152 2.5767434 2.8544664 2.698553 2.862707 2.5790527 2.8553486 2.7173994 2.6111157 2.7059524 2.6329489 3.0207314 2.775213 2.6842878 2.825431 2.7722461 2.6531565 3.1098971 2.7241197 2.6517553 3.1404262 2.5771544 2.7398674 2.88781 2.815683 2.7400875 2.6217842 2.7566144 3.027153 2.6535883 3.0289257 2.5874772 2.7866542 3.1329734 2.7238917 3.102505 2.5881557 2.92233 2.746211 2.8468642 2.7284944 2.720312 2.6227243 2.740804 3.0952144 2.6338413 2.8430777 2.9217 2.86521
0.6966967 2.8310652 2.6704273 2.5751805 2.8530324 2.697082 2.8613575 2.5774968 2.8539126 2.7157993 2.6096613 2.704558 2.6314018 3.0192668 2.77382 2.6827264 2.8240774 2.7708495 2.651695 3.1084807 2.722554 2.6502953 3.1390464 2.5755925 2.7383935 2.8863888 2.8143125 2.7386076 2.6202152 2.7552257 3.0256836 2.65218 3.027454 2.5859423 2.785267 3.1316037 2.7223272 3.101097 2.5866196 2.9209154 2.7448316 2.845485 2.7269287 2.718703 2.621146 2.7394197 3.0938137 2.6322932 2.8416972 2.9202898 2.8638668
0.6976977 2.8297021 2.6688435 2.5736191 2.8516006 2.6956112 2.8600104 2.5759437 2.8524795 2.7142005 2.608212 2.7031682 2.629859 3.017806 2.7724302 2.6811674 2.822724 2.769456 2.6502345 3.1070676 2.7209923 2.6488378 3.137669 2.5740337 2.7369223 2.8849735 2.8129466 2.7371314 2.618649 2.7538385 3.0242162 2.6507747 3.0259857 2.5844111 2.783882 3.1302373 2.7207646 3.099691 2.5850875 2.9195032 2.7434564 2.8441095 2.725366 2.717096 2.6195707 2.7380383 3.0924177 2.6307473 2.8403203 2.918883 2.8625257
0.6986987 2.828342 2.6672637 2.5720618 2.850172 2.6941452 2.8586671 2.5743935 2.851049 2.7126074 2.606765 2.7017791 2.6283183 3.0163481 2.7710412 2.6796105 2.8213747 2.768065 2.6487787 3.1056573 2.7194319 2.6473835 3.1362946 2.5724778 2.735454 2.8835604 2.8115814 2.735658 2.617085 2.7524564 3.0227525 2.6493723 3.0245192 2.5828822 2.782502 3.1288729 2.7192059 3.0982895 2.5835576 2.9180934 2.7420828 2.8427353 2.7238069 2.7154925 2.6179972 2.7366593 3.0910237 2.6292052 2.838947 2.9174778 2.861186
0.6996997 2.8269842 2.6656847 2.5705078 2.848747 2.6926801 2.8573256 2.5728471 2.849622 2.711016 2.6053205 2.7003949 2.62678 3.0148914 2.7696567 2.6780574 2.8200274 2.7666767 2.6473243 3.104248 2.7178762 2.6459324 3.134922 2.5709252 2.7339878 2.8821478 2.810221 2.7341871 2.6155255 2.7510762 3.0212903 2.6479719 3.0230577 2.5813565 2.781123 3.1275105 2.7176497 3.0968893 2.582031 2.916688 2.7407131 2.841364 2.7222502 2.7138915 2.6164281 2.7352812 3.0896337 2.627666 2.8375738 2.916076 2.8598506
0.7007007 2.8256295 2.6641104 2.568958 2.8473227 2.691221 2.855987 2.5713038 2.8481972 2.7094264 2.6038802 2.6990128 2.6252458 3.0134397 2.7682729 2.6765082 2.8186834 2.7652907 2.6458743 3.102842 2.7163217 2.644484 3.133552 2.5693767 2.7325256 2.880741 2.8088608 2.7327197 2.6139672 2.749698 3.0198328 2.6465738 3.0215967 2.5798337 2.779747 3.1261532 2.7160974 3.095492 2.5805073 2.9152837 2.7393463 2.8399968 2.720695 2.7122946 2.614862 2.7339077 3.0882444 2.6261275 2.8362043 2.914677 2.858517
0.7017017 2.8242776 2.662538 2.567411 2.8459032 2.689762 2.854651 2.569762 2.8467765 2.7078404 2.602442 2.6976326 2.6237133 3.01199 2.7668927 2.6749597 2.8173416 2.7639077 2.6444263 3.1014397 2.71477 2.6430392 3.1321855 2.5678298 2.7310655 2.8793342 2.807505 2.7312543 2.6124125 2.7483225 3.018377 2.6451793 3.0201402 2.5783136 2.7783744 3.1247954 2.7145443 3.0940983 2.5789876 2.9138823 2.7379823 2.8386302 2.7191434 2.7106981 2.613298 2.7325363 3.08686 2.6245937 2.8348377 2.9132805 2.8571866
0.7027027 2.8229275 2.6609685 2.565865 2.8444862 2.6883075 2.853317 2.5682254 2.8453567 2.7062578 2.6010075 2.6962566 2.622185 3.0105433 2.7655156 2.6734154 2.8160036 2.762527 2.6429818 3.1000388 2.7132215 2.6415966 3.130821 2.566287 2.7296093 2.8779309 2.8061514 2.7297926 2.6108627 2.7469513 3.0169249 2.643788 3.0186856 2.5767972 2.777004 3.1234417 2.7129967 3.0927057 2.5774682 2.9124842 2.73662 2.8372679 2.717595 2.709108 2.6117392 2.7311685 3.0854757 2.6230621 2.833474 2.911887 2.8558574
0.7037037 2.8215806 2.6594033 2.5643237 2.8430703 2.686855 2.851987 2.566691 2.8439403 2.7046788 2.5995765 2.6948826 2.6206586 3.009099 2.7641401 2.671873 2.8146665 2.7611494 2.6415403 3.0986412 2.7116752 2.640158 3.1294575 2.5647478 2.728154 2.8765304 2.8048003 2.7283328 2.609314 2.7455816 3.0154746 2.642399 3.0172348 2.575284 2.7756364 3.1220906 2.7114525 3.091316 2.5759537 2.911088 2.735261 2.835907 2.7160497 2.7075186 2.6101818 2.729803 3.0840955 2.6215346 2.832112 2.910496 2.8545318
0.7047047 2.8202367 2.6578405 2.5627851 2.8416584 2.6854057 2.850659 2.5651608 2.8425262 2.7031026 2.5981472 2.6935117 2.6191356 3.0076575 2.762767 2.6703336 2.8133323 2.759773 2.6401014 3.0972455 2.7101326 2.6387217 3.1280985 2.5632098 2.7267027 2.8751335 2.8034537 2.7268765 2.6077697 2.7442157 3.0140276 2.6410122 3.015787 2.573773 2.774271 3.120742 2.7099087 3.0899308 2.5744426 2.9096954 2.7339044 2.8345494 2.7145064 2.7059324 2.608627 2.7284405 3.082718 2.62001 2.830753 2.909107 2.8532093
0.7057057 2.8188956 2.6562805 2.5612493 2.8402483 2.6839597 2.8493328 2.5636322 2.8411157 2.7015274 2.596721 2.6921434 2.6176157 3.0062191 2.761397 2.6687965 2.8120022 2.7584002 2.6386654 3.0958536 2.7085922 2.6372876 3.1267407 2.5616763 2.7252545 2.8737388 2.8021069 2.725423 2.606228 2.7428524 3.0125837 2.6396275 3.014341 2.5722654 2.7729087 3.1193957 2.7083683 3.0885453 2.5729346 2.9083047 2.7325504 2.8331945 2.7129655 2.704348 2.6070764 2.7270813 3.0813422 2.6184876 2.829397 2.907721 2.8518872
0.7067067 2.8175564 2.6547232 2.5597184 2.838842 2.6825159 2.8480093 2.5621085 2.8397067 2.699956 2.5952983 2.6907783 2.6160986 3.004783 2.7600298 2.6672633 2.810673 2.7570298 2.6372316 3.094463 2.7070546 2.635857 3.1253853 2.5601456 2.723809 2.8723462 2.8007634 2.7239726 2.6046882 2.7414908 3.0111427 2.6382458 3.0128973 2.5707614 2.7715483 3.1180522 2.7068303 3.0871642 2.571429 2.9069169 2.731201 2.831841 2.7114286 2.7027686 2.605528 2.7257226 3.0799713 2.6169682 2.828043 2.9063375 2.8505707
0.7077077 2.8162203 2.6531694 2.5581884 2.8374376 2.6810756 2.846689 2.5605862 2.8383007 2.6983876 2.5938783 2.6894152 2.6145835 3.0033507 2.7586634 2.665732 2.8093464 2.7556612 2.6358025 3.0930755 2.7055194 2.634429 3.1240335 2.5586178 2.7223654 2.8709562 2.7994227 2.7225242 2.6031535 2.7401326 3.0097039 2.636867 3.011458 2.569259 2.7701914 3.1167107 2.705296 3.0857854 2.5699255 2.9055316 2.7298532 2.83049 2.7098927 2.7011907 2.6039834 2.7243693 3.0786 2.6154504 2.8266912 2.9049573 2.8492556
0.7087087 2.814886 2.651618 2.5566616 2.836037 2.679637 2.8453705 2.5590665 2.8368995 2.6968222 2.5924604 2.6880562 2.6130714 3.0019205 2.7573013 2.6642036 2.808025 2.7542946 2.6343749 3.091692 2.703987 2.633004 3.1226842 2.5570931 2.7209249 2.8695695 2.7980855 2.7210796 2.6016204 2.7387779 3.0082679 2.6354907 3.0100205 2.5677595 2.768837 3.1153717 2.7037654 3.0844083 2.5684254 2.9041486 2.7285078 2.8291426 2.70836 2.6996162 2.602441 2.723017 3.0772316 2.6139376 2.825343 2.9035795 2.8479419
0.7097097 2.8135552 2.6500688 2.5551388 2.8346372 2.6782029 2.8440564 2.5575523 2.8354986 2.6952605 2.5910466 2.6866982 2.6115623 3.000492 2.755941 2.662678 2.8067029 2.7529314 2.6329508 3.090308 2.7024565 2.6315815 3.121337 2.5555708 2.7194874 2.8681848 2.7967498 2.7196362 2.6000905 2.7374249 3.0068352 2.6341178 3.0085855 2.5662634 2.7674856 3.1140358 2.7022352 3.0830343 2.566929 2.9027686 2.7271652 2.827798 2.70683 2.6980438 2.6009026 2.7216682 3.075867 2.6124265 2.8239968 2.9022026 2.846631
0.7107107 2.812226 2.6485245 2.5536184 2.8332417 2.6767697 2.8427427 2.55604 2.8341007 2.6937008 2.5896351 2.685344 2.6100557 2.9990687 2.7545831 2.661154 2.8053856 2.7515717 2.6315284 3.088929 2.7009304 2.6301637 3.119992 2.554053 2.718052 2.866804 2.7954166 2.7181957 2.5985622 2.7360756 3.0054052 2.6327465 3.0071535 2.5647707 2.7661378 3.1127017 2.7007089 3.0816636 2.5654342 2.9013913 2.725827 2.8264542 2.7053027 2.6964743 2.599366 2.7203221 3.0745044 2.6109188 2.8226511 2.9008307 2.8453228
0.7117117 2.8109012 2.6469812 2.5521004 2.8318477 2.6753402 2.8414328 2.5545309 2.8327045 2.6921437 2.5882263 2.6839933 2.608553 2.9976463 2.753227 2.6596339 2.8040695 2.7502127 2.6301103 3.0875518 2.6994054 2.6287465 3.1186502 2.5525384 2.7166195 2.8654246 2.794085 2.7167592 2.5970383 2.7347288 3.0039763 2.6313775 3.0057242 2.5632799 2.7647893 3.1113694 2.6991842 3.0802941 2.563943 2.9000158 2.7244895 2.825114 2.7037783 2.694907 2.5978332 2.7189782 3.0731432 2.6094127 2.8213108 2.89946 2.8440163
0.7127127 2.809578 2.645442 2.550586 2.830458 2.6739137 2.8401248 2.553024 2.831312 2.6905892 2.5868206 2.6826446 2.607052 2.9962263 2.7518735 2.6581151 2.8027563 2.748856 2.6286943 3.0861764 2.697883 2.627332 3.1173105 2.5510237 2.7151895 2.8640478 2.7927594 2.7153256 2.5955179 2.7333846 3.0025516 2.6300116 3.004297 2.5617921 2.7634463 3.1100416 2.6976633 3.0789282 2.5624537 2.8986425 2.7231553 2.8237755 2.7022557 2.6933439 2.596302 2.7176375 3.0717876 2.6079106 2.8199725 2.8980918 2.842714
0.7137137 2.8082564 2.6439044 2.5490746 2.8290682 2.6724885 2.8388205 2.55152 2.8299222 2.6890388 2.5854175 2.6812985 2.6055539 2.9948108 2.750523 2.6566002 2.8014467 2.7475033 2.6272812 3.0848045 2.6963632 2.6259222 3.115972 2.5495152 2.7137632 2.8626733 2.7914343 2.7138925 2.5939996 2.732043 3.0011299 2.628647 3.0028737 2.560308 2.7621047 3.108715 2.6961436 3.077564 2.5609677 2.8972733 2.7218244 2.8224409 2.7007365 2.6917818 2.5947752 2.7162998 3.0704324 2.60641 2.8186352 2.896727 2.8414137
0.7147147 2.8069375 2.6423705 2.5475662 2.8276818 2.6710682 2.8375165 2.5500193 2.828535 2.6874897 2.584017 2.6799555 2.6040583 2.9933968 2.7491746 2.6550877 2.8001385 2.7461503 2.625871 3.0834339 2.6948464 2.6245139 3.1146376 2.5480087 2.7123377 2.8613021 2.7901106 2.7124636 2.592485 2.7307034 2.9997098 2.6272862 3.0014527 2.5588253 2.760767 3.1073906 2.6946268 3.0762029 2.5594862 2.895905 2.7204952 2.8211074 2.6992202 2.6902232 2.593251 2.7149627 3.0690799 2.6049128 2.8172996 2.8953643 2.8401158
0.7157157 2.8056219 2.640839 2.5460606 2.8262987 2.6696498 2.8362157 2.548522 2.8271494 2.6859438 2.5826201 2.678614 2.6025665 2.9919846 2.7478285 2.653577 2.7988327 2.7448015 2.6244633 3.0820673 2.693332 2.623108 3.1133044 2.5465043 2.7109175 2.8599322 2.7887895 2.7110374 2.5909715 2.729367 2.9982932 2.6259282 3.000034 2.5573459 2.7594295 3.106069 2.6931129 3.074844 2.558005 2.8945403 2.7191687 2.819776 2.6977057 2.688669 2.5917292 2.71363 3.0677302 2.6034184 2.8159678 2.8940036 2.8388205
0.7167167 2.8043087 2.6393104 2.544557 2.8249183 2.668233 2.8349173 2.547027 2.8257675 2.684401 2.5812256 2.6772768 2.6010761 2.9905765 2.7464838 2.6520689 2.7975287 2.743455 2.6230578 3.080702 2.6918206 2.6217048 3.1119742 2.545003 2.7094972 2.8585649 2.7874725 2.7096136 2.5894625 2.7280333 2.996878 2.6245718 2.9986184 2.555869 2.7580953 3.1047487 2.691601 3.073488 2.556528 2.893177 2.717845 2.8184476 2.6961942 2.6871161 2.5902102 2.7122998 3.0663822 2.6019266 2.8146381 2.8926458 2.8375268
0.7177177 2.802997 2.637784 2.5430572 2.8235397 2.6668203 2.833622 2.5455358 2.8243873 2.6828601 2.5798342 2.67594 2.5995874 2.9891696 2.745143 2.650565 2.7962296 2.7421112 2.6216564 3.07934 2.6903098 2.620306 3.1106465 2.5435064 2.7080817 2.8572013 2.7861567 2.7081933 2.5879564 2.7267017 2.9954674 2.6232185 2.9972053 2.5543957 2.756764 3.1034324 2.6900926 3.0721338 2.555053 2.891817 2.716523 2.817122 2.6946845 2.6855652 2.588694 2.7109709 3.0650377 2.6004384 2.8133113 2.8912892 2.8362348
0.7187187 2.8016884 2.6362615 2.5415604 2.8221633 2.665409 2.8323283 2.5440466 2.8230107 2.681323 2.5784452 2.6746078 2.598105 2.9877672 2.7438037 2.649063 2.7949314 2.7407682 2.6202557 3.0779793 2.688803 2.6189091 3.1093209 2.5420105 2.7066665 2.8558402 2.784844 2.7067752 2.5864525 2.7253733 2.994057 2.6218667 2.9957948 2.552924 2.7554357 3.1021173 2.6885867 3.0707836 2.5535817 2.8904579 2.7152045 2.8157983 2.693178 2.6840177 2.5871804 2.7096457 3.0636942 2.5989525 2.811987 2.8899357 2.834946
0.7197197 2.8003821 2.6347408 2.5400667 2.8207898 2.6640007 2.8310373 2.5425606 2.821634 2.6797895 2.5770593 2.6732771 2.5966225 2.9863656 2.742466 2.6475613 2.7936354 2.7394285 2.6188593 3.076622 2.6872997 2.6175141 3.107997 2.5405178 2.7052557 2.8544803 2.7835333 2.7053585 2.5849516 2.724047 2.9926505 2.6205177 2.9943852 2.5514567 2.754111 3.1008048 2.687083 3.069433 2.5521126 2.8891025 2.713889 2.8144758 2.6916738 2.682473 2.5856714 2.7083237 3.0623548 2.5974684 2.8106637 2.8885853 2.8336601
0.7207207 2.7990794 2.633224 2.538575 2.8194184 2.6625962 2.8297493 2.5410779 2.8202617 2.6782575 2.5756755 2.6719494 2.595143 2.9849682 2.7411318 2.6460638 2.7923417 2.7380908 2.6174655 3.0752654 2.6857986 2.616122 3.1066763 2.5390282 2.7038467 2.853122 2.7822244 2.703945 2.5834525 2.722723 2.9912465 2.6191719 2.9929802 2.5499907 2.7527862 3.0994947 2.6855807 3.0680857 2.550645 2.8877492 2.7125745 2.8131578 2.6901724 2.6809309 2.5841632 2.7070026 3.0610168 2.5959866 2.809343 2.887237 2.8323765
0.7217217 2.7977788 2.631709 2.537086 2.8180504 2.6611931 2.8284626 2.5395982 2.8188915 2.6767263 2.5742946 2.6706243 2.5936668 2.983571 2.7398 2.6445684 2.7910502 2.7367554 2.6160734 3.0739138 2.6842985 2.614734 3.1053572 2.537542 2.70244 2.8517694 2.78092 2.702535 2.581957 2.721403 2.9898458 2.6178267 2.991578 2.5485287 2.751465 3.0981877 2.6840827 3.0667427 2.5491822 2.8863983 2.7112648 2.811839 2.6886733 2.6793914 2.582658 2.7056851 3.059681 2.5945091 2.8080268 2.8858907 2.8310947
0.7227227 2.7964797 2.6301978 2.5356007 2.8166838 2.659792 2.8271787 2.5381205 2.8175235 2.6752005 2.5729163 2.6693015 2.5921926 2.982179 2.7384691 2.6430757 2.789762 2.7354226 2.6146846 3.0725622 2.6828022 2.6133463 3.1040409 2.536059 2.7010365 2.8504171 2.7796164 2.7011263 2.5804653 2.7200859 2.9884467 2.6164856 2.990178 2.5470684 2.750146 3.0968819 2.6825857 3.0654001 2.5477216 2.8850498 2.7099564 2.8105257 2.6871765 2.6778538 2.5811558 2.7043698 3.0583491 2.593033 2.8067102 2.8845465 2.8298147
0.7237237 2.7951841 2.628688 2.5341177 2.8153195 2.6583953 2.8258972 2.536646 2.816158 2.673677 2.5715415 2.6679819 2.590721 2.9807885 2.7371416 2.6415863 2.788476 2.7340918 2.6132991 3.0712142 2.6813076 2.6119633 3.102728 2.5345771 2.699636 2.8490665 2.778315 2.6997213 2.5789754 2.7187693 2.98705 2.6151462 2.9887803 2.5456111 2.7488286 3.0955782 2.6810918 3.0640604 2.5462637 2.8837047 2.70865 2.809213 2.6856818 2.67632 2.5796568 2.7030573 3.0570173 2.59156 2.8053958 2.8832057 2.828538
0.7247247 2.7938893 2.6271806 2.5326366 2.8139584 2.6570017 2.824618 2.5351741 2.8147953 2.6721547 2.5701687 2.666665 2.589252 2.9794006 2.7358158 2.6400983 2.7871933 2.7327616 2.6119153 3.0698683 2.6798155 2.6105814 3.1014147 2.5330994 2.6982374 2.8477197 2.7770169 2.6983175 2.577488 2.717456 2.9856572 2.6138086 2.9873848 2.5441558 2.7475157 3.0942774 2.6796005 3.0627232 2.5448072 2.8823593 2.7073472 2.8079028 2.6841903 2.6747875 2.5781605 2.7017472 3.0556889 2.5900893 2.8040853 2.881867 2.8272636
0.7257257 2.792599 2.6256769 2.5311594 2.812599 2.6556087 2.8233416 2.5337057 2.813434 2.6706371 2.5687978 2.6653507 2.5877867 2.9780147 2.734491 2.6386144 2.7859108 2.7314353 2.6105351 3.068526 2.6783264 2.6092033 3.1001053 2.5316246 2.696842 2.8463736 2.7757201 2.6969166 2.576004 2.7161455 2.984267 2.612474 2.9859922 2.542704 2.7462037 3.0929792 2.6781116 3.061389 2.543354 2.8810182 2.706047 2.8065944 2.6827013 2.6732588 2.5766678 2.700439 3.054364 2.5886223 2.802776 2.8805287 2.8259919
0.7267267 2.791309 2.6241767 2.529684 2.8112419 2.6542192 2.8220665 2.5322397 2.8120759 2.6691196 2.567431 2.664038 2.5863223 2.9766319 2.7331712 2.637131 2.784632 2.7301116 2.6091568 3.067184 2.6768382 2.6078272 3.0987985 2.5301514 2.6954477 2.8450315 2.7744262 2.69552 2.5745223 2.7148378 2.9828773 2.6111414 2.9846015 2.5412545 2.7448938 3.0916834 2.6766248 3.060056 2.5419042 2.879679 2.7047477 2.8052883 2.6812131 2.6717322 2.575176 2.6991336 3.0530403 2.5871568 2.8014693 2.8791945 2.8247218
0.7277277 2.7900224 2.622678 2.528213 2.809887 2.6528318 2.820794 2.530777 2.8107193 2.6676075 2.5660655 2.6627278 2.5848618 2.975251 2.7318509 2.635651 2.7833552 2.7287893 2.6077814 3.0658455 2.6753535 2.606454 3.097494 2.5286815 2.6940563 2.8436902 2.773135 2.694125 2.5730433 2.7135317 2.9814913 2.6098118 2.9832144 2.5398073 2.743589 3.0903885 2.675141 3.0587273 2.5404563 2.8783424 2.7034516 2.8039858 2.6797295 2.67021 2.5736878 2.69783 3.0517192 2.5856943 2.8001652 2.8778634 2.8234537
0.7287287 2.7887375 2.6211817 2.5267434 2.808536 2.6514475 2.8195238 2.5293167 2.8093648 2.6660967 2.5647042 2.6614206 2.5834024 2.9738739 2.7305355 2.634173 2.7820807 2.72747 2.6064086 3.064509 2.6738706 2.6050823 3.096191 2.5272152 2.692667 2.8423526 2.7718441 2.6927314 2.571567 2.712228 2.980109 2.6084843 2.9818296 2.5383623 2.7422838 3.0890973 2.6736584 3.0574002 2.53901 2.8770075 2.7021592 2.802685 2.6782465 2.6686876 2.5722032 2.69653 3.0504 2.584233 2.7988625 2.876532 2.8221881
0.7297297 2.787456 2.6196883 2.5252757 2.8071854 2.6500654 2.8182573 2.5278587 2.8080146 2.664588 2.5633452 2.6601155 2.581946 2.972497 2.7292197 2.6326966 2.780808 2.7261522 2.605037 3.0631742 2.6723912 2.6037138 3.094891 2.525751 2.691281 2.841015 2.7705576 2.6913407 2.5700932 2.710926 2.9787264 2.6071582 2.980447 2.5369215 2.7409813 3.0878074 2.672179 3.0560744 2.5375683 2.8756745 2.700868 2.8013847 2.6767678 2.667168 2.570719 2.6952314 3.0490837 2.5827758 2.7975624 2.8752055 2.8209245
0.7307307 2.7861772 2.6181972 2.5238128 2.8058374 2.6486852 2.8169913 2.5264037 2.806665 2.6630816 2.5619874 2.658814 2.580493 2.9711254 2.7279077 2.6312244 2.7795386 2.7248356 2.60367 3.0618424 2.6709135 2.6023486 3.0935924 2.5242896 2.6898983 2.8396826 2.7692728 2.6899524 2.568623 2.709628 2.9773488 2.6058345 2.9790664 2.5354805 2.7396822 3.08652 2.6707003 3.0547514 2.5361283 2.874344 2.6995792 2.800088 2.67529 2.6656516 2.569238 2.6939356 3.0477695 2.5813212 2.7962644 2.873878 2.8196645
0.7317317 2.7848988 2.6167102 2.5223517 2.8044927 2.647309 2.8157277 2.5249517 2.8053184 2.6615782 2.5606332 2.6575134 2.5790417 2.9697552 2.7265964 2.6297534 2.7782712 2.7235227 2.6023047 3.060514 2.6694384 2.6009858 3.0922964 2.5228307 2.6885169 2.8383512 2.767992 2.6885662 2.5671542 2.7083333 2.975973 2.6045134 2.9776895 2.5340447 2.7383852 3.085236 2.6692266 3.0534303 2.5346906 2.873015 2.698293 2.7987933 2.6738153 2.6641386 2.5677612 2.6926434 3.046458 2.5798683 2.7949696 2.8725557 2.818405
0.7327327 2.7836242 2.6152236 2.5208924 2.8031485 2.6459339 2.8144667 2.523503 2.8039727 2.660078 2.559281 2.6562152 2.5775928 2.9683871 2.7252874 2.628285 2.7770057 2.7222095 2.6009412 3.0591857 2.6679647 2.5996244 3.091002 2.521375 2.6871378 2.837021 2.7667105 2.6871848 2.5656893 2.7070396 2.9745991 2.6031952 2.976314 2.532611 2.7370903 3.083953 2.667754 3.0521114 2.533255 2.8716893 2.6970105 2.7974997 2.6723423 2.6626267 2.5662863 2.6913533 3.0451484 2.5784183 2.7936754 2.871234 2.8171482
0.7337337 2.7823508 2.6137404 2.5194364 2.8018084 2.6445622 2.8132088 2.522056 2.802631 2.658581 2.5579307 2.6549203 2.576147 2.9670212 2.723981 2.6268194 2.7757432 2.7209008 2.5995815 3.0578609 2.666495 2.5982664 3.089711 2.5199206 2.6857615 2.835695 2.7654326 2.685804 2.564225 2.7057483 2.9732277 2.6018786 2.9749408 2.5311792 2.735798 3.0826719 2.6662834 3.0507956 2.531823 2.870366 2.6957276 2.7962098 2.6708732 2.6611176 2.5648146 2.690064 3.043841 2.5769703 2.7923837 2.8699157 2.8158932
0.7347347 2.7810805 2.61226 2.5179837 2.80047 2.6431923 2.8119528 2.520612 2.8012903 2.657085 2.5565846 2.6536286 2.574704 2.965658 2.7226768 2.6253543 2.7744825 2.7195933 2.598224 3.0565386 2.665025 2.5969105 3.088422 2.5184705 2.684387 2.8343706 2.7641575 2.6844256 2.5627651 2.7044601 2.9718583 2.600563 2.9735713 2.5297494 2.7345076 3.0813932 2.6648164 3.0494816 2.5303931 2.869044 2.6944494 2.794921 2.669404 2.6596122 2.5633447 2.6887767 3.0425346 2.5755246 2.7910945 2.8685992 2.8146415
0.7357357 2.7798123 2.6107824 2.5165322 2.7991338 2.6418252 2.810699 2.5191708 2.7999523 2.6555915 2.5552404 2.6523373 2.5732627 2.9642973 2.7213748 2.623893 2.7732239 2.7182882 2.5968688 3.055217 2.663559 2.595557 3.0871336 2.5170214 2.6830149 2.8330474 2.762884 2.6830502 2.5613077 2.703174 2.9704921 2.5992506 2.9722035 2.5283234 2.7332191 3.0801177 2.6633508 3.0481696 2.5289662 2.8677247 2.693173 2.793635 2.6679394 2.6581073 2.5618775 2.6874936 3.0412326 2.5740817 2.7898064 2.8672843 2.813392
0.7367367 2.7785468 2.609306 2.5150847 2.7977993 2.6404607 2.8094463 2.5177314 2.7986157 2.6541007 2.5538988 2.65105 2.5718224 2.9629388 2.7200744 2.6224341 2.7719676 2.7169852 2.5955153 3.0538993 2.6620955 2.5942073 3.0858498 2.515576 2.6816452 2.8317273 2.7616136 2.6816754 2.5598524 2.7018893 2.9691288 2.5979414 2.9708369 2.5268986 2.7319338 3.0788424 2.6618886 3.0468607 2.5275402 2.8664074 2.691898 2.7923498 2.6664746 2.6566064 2.5604131 2.6862118 3.039932 2.5726426 2.7885215 2.8659708 2.8121436
0.7377377 2.7772837 2.6078339 2.5136395 2.7964666 2.6390975 2.8081963 2.5162952 2.7972822 2.652613 2.5525594 2.649764 2.5703862 2.9615822 2.7187765 2.6209774 2.7707133 2.7156844 2.5941656 3.0525835 2.6606345 2.5928576 3.0845666 2.5141332 2.6802785 2.8304088 2.7603436 2.680306 2.5584002 2.7006085 2.9677668 2.5966322 2.9694738 2.525477 2.730649 3.07757 2.6604261 3.045553 2.5261183 2.8650925 2.6906266 2.7910671 2.6650128 2.6551075 2.558951 2.6849332 3.038634 2.5712042 2.7872381 2.8646612 2.8108978
0.7387387 2.776021 2.606363 2.5121963 2.7951372 2.6377373 2.8069482 2.5148625 2.7959504 2.6511273 2.5512223 2.6484816 2.5689526 2.9602292 2.717479 2.619522 2.7694616 2.7143846 2.592817 3.05127 2.6591744 2.5915115 3.0832849 2.512693 2.6789136 2.8290925 2.7590778 2.6789365 2.55695 2.6993291 2.9664075 2.5953264 2.968114 2.524057 2.7293694 3.0763004 2.6589687 3.044248 2.5246985 2.8637786 2.6893568 2.789789 2.663555 2.6536107 2.5574913 2.6836562 3.0373373 2.569769 2.7859569 2.8633523 2.8096545
0.7397397 2.7747614 2.6048956 2.5107546 2.7938085 2.636381 2.8057034 2.5134325 2.794621 2.649644 2.5498877 2.6472003 2.5675206 2.958877 2.7161858 2.6180706 2.7682118 2.7130873 2.5914714 3.0499578 2.657718 2.5901685 3.082007 2.5112555 2.6775522 2.8277788 2.7578115 2.6775706 2.5555034 2.6980524 2.9650507 2.5940223 2.9667566 2.5226407 2.7280903 3.075033 2.6575115 3.0429456 2.523281 2.8624673 2.6880898 2.78851 2.6620986 2.652117 2.5560346 2.6823816 3.0360448 2.5683362 2.7846777 2.8620467 2.8084126
0.7407407 2.7735047 2.60343 2.5093176 2.7924838 2.6350257 2.8044603 2.5120037 2.7932937 2.6481638 2.5485556 2.6459222 2.5660915 2.9575286 2.7148948 2.616621 2.7669635 2.711792 2.5901287 3.0486488 2.656262 2.5888276 3.08073 2.50982 2.6761913 2.8264668 2.756549 2.676207 2.5540576 2.6967783 2.9636965 2.5927203 2.9654 2.5212266 2.726813 3.0737677 2.656058 3.0416443 2.521866 2.8611596 2.686825 2.7872343 2.6606433 2.650625 2.55458 2.68111 3.0347524 2.5669053 2.783401 2.8607428 2.8071735
0.7417417 2.7722507 2.6019683 2.5078819 2.7911606 2.633672 2.8032181 2.5105782 2.791968 2.6466856 2.547226 2.6446457 2.5646641 2.9561815 2.7136037 2.6151729 2.7657182 2.7104988 2.5887876 3.0473413 2.65481 2.5874896 3.079456 2.5083869 2.6748333 2.825157 2.7552896 2.6748447 2.5526152 2.6955054 2.9623442 2.5914216 2.9640465 2.519815 2.7255394 3.0725038 2.6546056 3.0403469 2.520452 2.8598518 2.6855624 2.7859595 2.6591923 2.6491358 2.5531273 2.6798387 3.033463 2.5654764 2.7821248 2.85944 2.8059356
0.7427427 2.7709982 2.6005075 2.5064492 2.789838 2.6323225 2.8019793 2.5091543 2.7906451 2.6452105 2.5458999 2.643373 2.5632396 2.9548378 2.7123158 2.613727 2.7644768 2.7092078 2.5874493 3.0460362 2.6533601 2.5861526 3.0781844 2.5069573 2.6734786 2.8238482 2.7540312 2.6734862 2.551175 2.694236 2.9609954 2.5901237 2.9626956 2.5184052 2.7242665 3.071243 2.6531553 3.0390499 2.5190437 2.8585465 2.6843014 2.784687 2.657743 2.647649 2.5516796 2.6785727 3.032175 2.5640502 2.7808523 2.85814 2.8047009
0.7437437 2.7697477 2.5990496 2.505019 2.7885191 2.630975 2.800743 2.5077348 2.7893238 2.6437364 2.5445747 2.6421008 2.561817 2.9534962 2.711029 2.612284 2.763234 2.707919 2.5861137 3.0447326 2.6519122 2.5848184 3.0769136 2.5055292 2.6721249 2.822544 2.752776 2.6721294 2.5497375 2.692968 2.9596465 2.5888276 2.961346 2.516999 2.722997 3.069983 2.6517074 3.0377567 2.5176353 2.8572452 2.6830435 2.7834167 2.6562953 2.6461637 2.5502326 2.6773076 3.030889 2.5626268 2.7795813 2.8568428 2.8034687
0.7447447 2.7684996 2.5975933 2.5035908 2.7872021 2.629629 2.7995071 2.506317 2.7880054 2.6422658 2.543251 2.640832 2.5603976 2.952157 2.709745 2.6108422 2.7619963 2.7066307 2.584781 3.0434322 2.6504657 2.5834875 3.075645 2.5041046 2.6707745 2.8212383 2.7515223 2.6707747 2.5483034 2.6917026 2.9583025 2.5875347 2.960001 2.515592 2.7217283 3.0687258 2.650262 3.0364656 2.5162296 2.8559432 2.681787 2.782148 2.6548488 2.6446817 2.5487878 2.6760437 3.0296063 2.5612054 2.7783117 2.855547 2.8022368
0.7457457 2.7672536 2.5961404 2.5021648 2.7858868 2.6282854 2.7982745 2.5049016 2.7866886 2.6407967 2.5419307 2.639564 2.5589797 2.9508195 2.7084618 2.6094034 2.7607586 2.7053456 2.583449 3.0421343 2.6490214 2.5821576 3.0743792 2.502681 2.6694264 2.8199382 2.75027 2.669422 2.5468717 2.6904402 2.9569592 2.5862424 2.9586556 2.5141904 2.7204626 3.0674713 2.6488202 3.0351756 2.5148268 2.854644 2.6805341 2.7808812 2.6534054 2.6432009 2.547346 2.6747825 3.0283267 2.5597873 2.777044 2.8542528 2.8010082
0.7467467 2.7660096 2.5946894 2.5007422 2.7845736 2.626945 2.7970448 2.5034888 2.7853734 2.6393309 2.5406146 2.6383004 2.5575628 2.9494836 2.707182 2.6079664 2.7595236 2.7040617 2.5821197 3.0408378 2.6475804 2.580832 3.0731168 2.5012622 2.6680803 2.8186388 2.74902 2.668073 2.5454414 2.6891794 2.9556193 2.584953 2.9573133 2.5127919 2.7192004 3.066218 2.6473784 3.0338879 2.513426 2.8533466 2.6792827 2.7796185 2.6519644 2.6417243 2.5459077 2.673524 3.0270474 2.5583704 2.7757785 2.852961 2.799781
0.7477477 2.7647674 2.59324 2.4993217 2.7832615 2.6256063 2.795816 2.502079 2.7840607 2.637868 2.5392997 2.6370375 2.5561514 2.948152 2.7059038 2.6065326 2.7582917 2.7027802 2.5807943 3.0395434 2.6461408 2.5795069 3.0718539 2.4998446 2.666735 2.8173409 2.7477732 2.6667247 2.5440137 2.6879215 2.954282 2.5836658 2.9559739 2.511394 2.7179387 3.0649667 2.645939 3.032602 2.5120277 2.8520522 2.6780329 2.778355 2.6505265 2.640249 2.5444694 2.6722667 3.025771 2.5569556 2.7745152 2.8516712 2.7985566
0.7487487 2.763527 2.591795 2.4979033 2.7819524 2.6242704 2.7945886 2.5006719 2.7827497 2.636406 2.537986 2.6357782 2.5547404 2.9468217 2.7046275 2.6050994 2.7570615 2.7015004 2.5794697 3.038251 2.6447034 2.5781841 3.0705945 2.4984283 2.6653938 2.816046 2.7465277 2.6653798 2.542589 2.6866648 2.9529448 2.58238 2.954637 2.509998 2.7166796 3.063719 2.6445022 3.0313184 2.5106316 2.8507595 2.6767857 2.777095 2.6490889 2.638777 2.5430355 2.6710124 3.0244956 2.5555441 2.7732537 2.8503823 2.797334
0.7497497 2.76229 2.5903516 2.496488 2.7806447 2.6229358 2.7933643 2.499266 2.781441 2.6349473 2.5366757 2.63452 2.5533311 2.9454935 2.7033515 2.6036677 2.7558327 2.7002223 2.5781481 3.036961 2.643268 2.5768645 3.0693352 2.4970164 2.6640534 2.8147519 2.745284 2.6640356 2.5411649 2.6854105 2.9516118 2.5810966 2.9533012 2.5086055 2.7154226 3.0624714 2.6430674 3.0300376 2.509238 2.849469 2.6755412 2.775837 2.6476538 2.6373053 2.541604 2.6697602 3.0232234 2.5541346 2.7719946 2.849098 2.7961128
0.7507508 2.7610545 2.5889106 2.4950736 2.77934 2.621604 2.7921407 2.4978638 2.7801342 2.63349 2.5353677 2.6332648 2.5519254 2.944167 2.7020783 2.6022408 2.7546067 2.6989477 2.5768292 3.0356722 2.641835 2.5755467 3.0680795 2.4956062 2.662717 2.8134608 2.744043 2.6626956 2.5397441 2.684158 2.9502802 2.5798144 2.9519687 2.507214 2.7141676 3.0612257 2.6416352 3.02876 2.507846 2.8481793 2.6742985 2.7745788 2.646222 2.6358366 2.5401742 2.6685112 3.0219533 2.552727 2.7707374 2.8478146 2.7948935
0.7517518 2.7598202 2.5874705 2.4936635 2.7780364 2.6202748 2.790922 2.4964623 2.7788284 2.6320357 2.5340617 2.632011 2.5505211 2.942844 2.7008083 2.6008146 2.7533832 2.6976733 2.5755115 3.0343869 2.6404033 2.5742326 3.0668268 2.4941986 2.6613812 2.8121715 2.7428026 2.6613564 2.5383277 2.6829088 2.9489517 2.5785348 2.9506378 2.5058262 2.7129152 3.059983 2.6402044 3.0274816 2.506457 2.8468928 2.6730587 2.7733243 2.6447911 2.6343708 2.538746 2.6672635 3.0206845 2.5513215 2.7694812 2.8465312 2.7936783
0.7527528 2.7585902 2.5860355 2.492256 2.7767358 2.6189473 2.7897031 2.4950645 2.7775252 2.6305838 2.5327582 2.6307597 2.549119 2.9415221 2.6995392 2.599391 2.752159 2.6964004 2.5741968 3.033103 2.638975 2.572919 3.065575 2.4927933 2.6600487 2.8108835 2.741566 2.6600199 2.5369127 2.6816616 2.9476252 2.577257 2.9493096 2.5044398 2.7116644 3.058743 2.638777 3.0262065 2.505071 2.8456073 2.6718192 2.7720711 2.6433642 2.6329072 2.537321 2.666017 3.0194194 2.5499187 2.7682273 2.845251 2.7924623
0.7537538 2.7573602 2.5846004 2.4908485 2.7754354 2.6176212 2.7884865 2.4936688 2.7762241 2.6291337 2.5314572 2.6295114 2.5477195 2.9402025 2.698272 2.59797 2.75094 2.6951296 2.5728834 3.0318205 2.6375484 2.5716076 3.0643246 2.4913895 2.658717 2.8095975 2.7403316 2.6586847 2.5354996 2.6804163 2.9463005 2.5759823 2.9479837 2.5030565 2.7104163 3.0575032 2.6373506 3.0249338 2.5036862 2.8443239 2.6705825 2.77082 2.6419375 2.631446 2.5358992 2.6647732 3.0181549 2.5485182 2.766975 2.8439724 2.7912502
0.7547548 2.7561336 2.583169 2.4894454 2.7741387 2.6162994 2.7872727 2.492276 2.7749245 2.6276872 2.530157 2.6282647 2.5463214 2.9388852 2.697005 2.5965486 2.7497218 2.6938612 2.5715728 3.0305412 2.6361217 2.5702984 3.0630767 2.4899893 2.6573877 2.8083136 2.739097 2.6573527 2.534088 2.679174 2.944978 2.5747075 2.9466596 2.5016751 2.70917 3.0562656 2.635927 3.0236626 2.5023046 2.8430426 2.6693501 2.7695708 2.6405146 2.6299875 2.534479 2.663533 3.0168924 2.5471196 2.7657247 2.8426967 2.7900383
0.7557558 2.7549076 2.5817385 2.4880433 2.772843 2.6149797 2.7860603 2.4908855 2.773628 2.6262414 2.5288608 2.6270196 2.5449262 2.9375718 2.6957426 2.5951314 2.7485056 2.6925938 2.5702655 3.0292645 2.6347 2.568992 3.0618308 2.4885912 2.656062 2.8070319 2.7378657 2.6560233 2.5326803 2.677932 2.9436574 2.5734358 2.9453385 2.5002959 2.7079253 3.0550315 2.6345048 3.0223951 2.5009239 2.841763 2.6681173 2.7683232 2.6390922 2.6285303 2.5330608 2.6622937 3.0156317 2.5457234 2.7644765 2.8414216 2.7888293
0.7567568 2.7536862 2.5803118 2.486644 2.771549 2.61366 2.7848494 2.489497 2.772333 2.624797 2.527567 2.6257768 2.5435324 2.9362593 2.6944804 2.5937145 2.7472913 2.6913285 2.56896 3.0279872 2.6332796 2.5676877 3.060587 2.4871955 2.654738 2.8057523 2.736637 2.654696 2.5312736 2.6766927 2.942339 2.5721662 2.9440181 2.4989178 2.7066834 3.0537992 2.6330838 3.0211284 2.4995465 2.8404856 2.6668875 2.7670777 2.6376731 2.6270747 2.531646 2.6610565 3.014374 2.54433 2.7632296 2.84015 2.7876232
0.7577578 2.7524638 2.5788865 2.4852476 2.7702577 2.612345 2.783641 2.4881105 2.7710397 2.6233575 2.5262737 2.6245363 2.5421429 2.934948 2.6932206 2.5923018 2.7460787 2.6900656 2.567656 3.0267138 2.631862 2.5663862 3.059346 2.4858015 2.6534162 2.8044736 2.7354095 2.6533701 2.52987 2.6754565 2.941024 2.570897 2.9427018 2.4975424 2.7054427 3.0525677 2.6316676 3.0198624 2.4981718 2.8392093 2.6656601 2.7658339 2.6362555 2.625623 2.5302327 2.6598213 3.013119 2.5429378 2.7619853 2.8388793 2.7864177
0.7587588 2.7512457 2.5774636 2.4838538 2.7689674 2.6110303 2.7824354 2.4867287 2.7697475 2.621919 2.524984 2.6232975 2.540753 2.93364 2.6919632 2.5908902 2.7448692 2.688805 2.5663536 3.0254421 2.6304445 2.5650864 3.0581057 2.4844108 2.6520953 2.8031979 2.7341843 2.6520476 2.5284681 2.6742225 2.9397094 2.5696306 2.9413865 2.4961703 2.7042046 3.0513377 2.6302512 3.0186005 2.496797 2.8379362 2.6644337 2.7645912 2.634839 2.624172 2.528822 2.658588 3.0118642 2.541548 2.7607417 2.8376112 2.7852144
0.7597598 2.7500281 2.5760438 2.4824615 2.76768 2.6097186 2.7812288 2.485348 2.7684565 2.6204834 2.5236955 2.6220613 2.5393677 2.9323342 2.6907053 2.5894804 2.7436602 2.6875448 2.565055 3.0241723 2.6290307 2.5637887 3.0568671 2.4830225 2.6507773 2.801922 2.7329624 2.6507258 2.5270686 2.6729894 2.9383988 2.5683663 2.9400733 2.4948003 2.702969 3.0501115 2.628837 3.0173397 2.4954267 2.836663 2.6632106 2.763351 2.6334262 2.622724 2.5274127 2.6573577 3.0106122 2.540161 2.7595007 2.8363433 2.7840135
0.7607608 2.7488134 2.5746253 2.481072 2.7663937 2.6084087 2.7800272 2.4839692 2.7671697 2.6190498 2.5224097 2.620828 2.5379822 2.9310286 2.689451 2.5880733 2.7424552 2.6862857 2.5637572 3.0229056 2.6276176 2.5624936 3.0556316 2.4816349 2.6494613 2.8006506 2.7317402 2.649407 2.5256732 2.6717594 2.93709 2.5671036 2.9387615 2.4934304 2.7017348 3.0488858 2.6274257 3.0160818 2.4940565 2.8353925 2.6619892 2.7621138 2.6320143 2.6212778 2.5260065 2.6561282 3.009363 2.5387745 2.7582607 2.8350782 2.7828135
0.7617618 2.7476003 2.5732086 2.4796846 2.7651083 2.6071024 2.7788262 2.4825928 2.7658827 2.6176183 2.5211267 2.6195962 2.5365994 2.9297283 2.6881974 2.5866668 2.7412503 2.6850305 2.5624628 3.0216398 2.626207 2.5612 3.054397 2.4802513 2.6481469 2.7993793 2.730521 2.6480896 2.524278 2.6705308 2.9357822 2.5658422 2.9374535 2.4920642 2.7005022 3.0476627 2.6260157 3.014825 2.4926908 2.8341248 2.6607692 2.7608764 2.6306045 2.619834 2.5246022 2.6549017 3.0081143 2.5373912 2.7570224 2.833815 2.781617
0.7627628 2.7463894 2.571795 2.4782994 2.763828 2.6057966 2.7776275 2.4812186 2.7645996 2.6161878 2.519845 2.618367 2.53522 2.9284286 2.6869473 2.5852644 2.7400472 2.6837754 2.56117 3.0203762 2.624798 2.5599089 3.053165 2.4788704 2.6468346 2.798111 2.7293036 2.6467745 2.5228858 2.6693046 2.934477 2.5645833 2.9361484 2.4907 2.6992729 3.0464423 2.6246076 3.0135713 2.491326 2.8328595 2.6595526 2.759641 2.6291966 2.6183927 2.5232015 2.653677 3.0068681 2.5360105 2.7557871 2.8325539 2.780423
0.7637638 2.7451801 2.5703838 2.4769158 2.762547 2.6044931 2.7764304 2.4798474 2.7633166 2.6147602 2.518566 2.6171389 2.5338414 2.9271314 2.6856978 2.5838623 2.7388473 2.6825233 2.5598795 3.019115 2.623392 2.55862 3.0519357 2.47749 2.6455255 2.7968438 2.7280881 2.645462 2.5214958 2.6680813 2.9331746 2.5633254 2.934843 2.4893389 2.6980448 3.0452218 2.6232026 3.012318 2.4899642 2.831593 2.6583366 2.7584076 2.6277921 2.6169524 2.521801 2.6524546 3.005625 2.534632 2.7545536 2.831293 2.7792287
0.7647648 2.7439728 2.5689743 2.4755344 2.7612674 2.6031923 2.7752357 2.4784772 2.762037 2.6133358 2.5172882 2.6159122 2.5324647 2.9258351 2.684449 2.5824635 2.7376487 2.6812723 2.5585902 3.0178552 2.6219869 2.5573337 3.0507076 2.4761128 2.644218 2.7955778 2.726875 2.6441514 2.5201082 2.666859 2.9318738 2.5620701 2.9335406 2.4879792 2.6968184 3.0440044 2.6217983 3.0110679 2.4886034 2.83033 2.6571236 2.7571757 2.6263876 2.6155155 2.5204043 2.6512332 3.0043828 2.5332546 2.7533214 2.8300347 2.7780373
0.7657658 2.7427678 2.5675669 2.4741561 2.75999 2.6018934 2.7740426 2.4771106 2.7607582 2.6119123 2.5160139 2.6146896 2.531091 2.9245422 2.6832027 2.5810661 2.7364523 2.6800225 2.5573049 3.016597 2.6205842 2.5560489 3.0494797 2.474738 2.642912 2.7943146 2.7256632 2.6428425 2.518722 2.6656387 2.9305747 2.5608165 2.93224 2.4866216 2.6955943 3.0427885 2.6203966 3.0098186 2.4872458 2.829068 2.6559122 2.755946 2.624987 2.614079 2.5190096 2.6500146 3.0031419 2.5318797 2.7520893 2.828779 2.7768474
0.7667668 2.7415643 2.5661616 2.4727802 2.7587156 2.6005957 2.772852 2.4757454 2.7594798 2.610492 2.514741 2.613467 2.5297189 2.9232504 2.6819592 2.5796704 2.7352576 2.678775 2.5560207 3.0153406 2.6191828 2.5547657 3.048256 2.4733653 2.6416078 2.793053 2.7244537 2.6415367 2.5173388 2.6644213 2.9292789 2.5595648 2.9309425 2.4852655 2.6943722 3.0415752 2.6189964 3.0085726 2.4858882 2.827809 2.654703 2.7547174 2.6235867 2.6126473 2.5176163 2.6487985 3.001905 2.530507 2.7508607 2.8275247 2.775658
0.7677678 2.7403636 2.564759 2.4714055 2.7574418 2.5993018 2.771662 2.474383 2.7582054 2.6090732 2.5134716 2.6122477 2.5283492 2.9219615 2.6807158 2.5782762 2.7340648 2.6775293 2.5547385 3.0140874 2.6177852 2.5534852 3.0470333 2.4719956 2.6403065 2.7917924 2.723247 2.6402314 2.515957 2.6632054 2.927984 2.5583148 2.929646 2.4839122 2.6931522 3.0403636 2.6175985 3.0073278 2.484535 2.8265502 2.653496 2.7534914 2.6221879 2.6112165 2.5162256 2.6475835 3.0006678 2.5291364 2.7496328 2.826271 2.7744727
0.7687688 2.7391634 2.563358 2.4700341 2.75617 2.5980077 2.7704744 2.473023 2.756931 2.6076567 2.512202 2.61103 2.526981 2.920674 2.6794758 2.5768843 2.7328734 2.676284 2.5534585 3.0128365 2.616389 2.552207 3.0458117 2.4706266 2.6390069 2.7905354 2.7220407 2.6389296 2.514579 2.6619911 2.9266913 2.5570655 2.928353 2.4825613 2.6919343 3.0391521 2.6162026 3.006084 2.4831831 2.8252945 2.6522903 2.7522666 2.6207938 2.6097872 2.5148375 2.6463702 2.9994342 2.5277681 2.7484076 2.8250203 2.7732878
0.7697698 2.7379658 2.5619597 2.4686646 2.7548997 2.596718 2.7692883 2.471665 2.7556589 2.606242 2.5109363 2.6098144 2.5256157 2.919389 2.6782355 2.5754948 2.7316835 2.675041 2.5521808 3.0115857 2.6149933 2.550931 3.044594 2.4692605 2.6377091 2.7892785 2.7208369 2.6376283 2.5132012 2.6607797 2.925401 2.5558193 2.9270604 2.4812124 2.690718 3.0379446 2.614808 3.0048437 2.4818342 2.824039 2.6510866 2.7510428 2.6194003 2.6083596 2.513451 2.6451597 2.9982018 2.5264022 2.7471833 2.823771 2.7721052
0.7707708 2.7367709 2.5605628 2.4672966 2.7536314 2.595429 2.7681055 2.4703088 2.75439 2.6048315 2.5096717 2.6086018 2.5242505 2.9181063 2.6769974 2.5741067 2.7304964 2.6738 2.5509045 3.0103374 2.6135998 2.549656 3.0433776 2.4678955 2.6364138 2.7880235 2.719633 2.636331 2.5118272 2.6595702 2.9241128 2.5545743 2.9257712 2.4798641 2.6895044 3.036738 2.6134167 3.0036047 2.4804854 2.8227856 2.6498852 2.7498214 2.618008 2.6069355 2.5120668 2.643951 2.9969707 2.5250368 2.7459607 2.822523 2.7709239
0.7717718 2.7355778 2.5591695 2.465931 2.7523646 2.5941424 2.7669234 2.468956 2.7531204 2.6034198 2.5084095 2.6073897 2.5228899 2.9168262 2.6757617 2.5727205 2.7293115 2.6725602 2.5496309 3.0090919 2.6122093 2.548384 3.042161 2.4665344 2.6351204 2.78677 2.7184331 2.6350343 2.510455 2.6583612 2.922827 2.55333 2.924484 2.4785194 2.6882923 3.0355332 2.6120255 3.0023675 2.4791403 2.8215344 2.6486862 2.7486007 2.6166177 2.605513 2.5106854 2.6427438 2.9957423 2.5236747 2.7447398 2.8212788 2.7697463
0.7727728 2.7343853 2.5577772 2.4645677 2.7510998 2.5928574 2.765743 2.4676049 2.7518537 2.6020129 2.507149 2.6061804 2.5215292 2.9155464 2.674527 2.5713358 2.7281282 2.6713226 2.548359 3.0078478 2.6108205 2.5471127 3.0409474 2.4651747 2.6338286 2.785519 2.7172353 2.6337392 2.5090845 2.6571553 2.9215436 2.552089 2.9231975 2.4771757 2.6870816 3.0343316 2.6106374 3.0011337 2.4777966 2.8202858 2.647488 2.7473836 2.6152294 2.6040924 2.5093057 2.6415389 2.9945157 2.5223136 2.7435205 2.820034 2.768569
0.7737738 2.7331958 2.5563867 2.463207 2.749836 2.5915759 2.7645648 2.4662557 2.7505891 2.6006064 2.5058906 2.6049726 2.5201714 2.9142697 2.6732938 2.5699534 2.7269459 2.6700869 2.5470898 3.0066059 2.6094327 2.5458446 3.0397365 2.4638176 2.6325378 2.784269 2.716038 2.6324472 2.5077164 2.6559513 2.9202611 2.550849 2.9219139 2.4758346 2.6858723 3.03313 2.6092503 2.9998994 2.4764555 2.8190374 2.6462915 2.7461665 2.6138434 2.6026733 2.5079277 2.6403353 2.9932907 2.5209558 2.7423036 2.8187904 2.7673934
0.7747748 2.732007 2.5549982 2.4618483 2.7485754 2.5902953 2.763388 2.4649093 2.7493255 2.5992026 2.5046349 2.6037672 2.518815 2.912994 2.6720629 2.5685742 2.7257655 2.6688519 2.545822 3.0053654 2.6080472 2.544579 3.038527 2.4624617 2.6312513 2.7830215 2.7148438 2.6311579 2.5063503 2.6547492 2.9189816 2.5496104 2.9206336 2.4744956 2.6846664 3.0319312 2.6078658 2.9986677 2.4751158 2.8177907 2.6450982 2.7449524 2.6124604 2.6012566 2.5065515 2.6391346 2.992068 2.5195994 2.741087 2.8175485 2.7662203
0.7757758 2.7308211 2.553612 2.4604907 2.7473145 2.589016 2.762214 2.463564 2.7480638 2.597801 2.503381 2.6025634 2.5174608 2.9117215 2.6708322 2.5671954 2.7245882 2.6676183 2.5445566 3.0041256 2.6066625 2.5433154 3.0373187 2.461108 2.6299646 2.7817752 2.7136502 2.6298685 2.5049865 2.6535506 2.9177027 2.548374 2.9193532 2.4731593 2.683462 3.0307333 2.606483 2.997438 2.4737785 2.8165467 2.6439073 2.743738 2.6110773 2.599842 2.5051792 2.6379356 2.990848 2.5182447 2.7398717 2.81631 2.765047
0.7767768 2.7296383 2.5522287 2.4591362 2.7460573 2.587741 2.7610412 2.4622223 2.7468035 2.596401 2.5021286 2.601362 2.5161097 2.9104507 2.6696045 2.565818 2.723412 2.6663866 2.5432925 3.0028894 2.6052818 2.5420527 3.0361118 2.4597578 2.6286805 2.78053 2.7124588 2.6285832 2.5036244 2.6523504 2.916426 2.5471385 2.9180753 2.4718232 2.6822588 3.029538 2.6051028 2.996211 2.4724422 2.8153028 2.6427171 2.742527 2.609697 2.5984304 2.5038083 2.6367393 2.9896283 2.5168922 2.7386599 2.8150725 2.763878
0.7777778 2.7284536 2.5508466 2.4577832 2.7447987 2.5864658 2.7598698 2.4608812 2.745545 2.5950027 2.5008793 2.6001616 2.514758 2.9091816 2.668378 2.564444 2.722237 2.6651578 2.5420315 3.0016544 2.6039023 2.5407922 3.0349078 2.4584086 2.6273985 2.779287 2.7112694 2.6272976 2.502266 2.6511548 2.9151525 2.545905 2.9168 2.4704905 2.6810577 3.0283442 2.603724 2.994985 2.4711087 2.8140626 2.6415303 2.7413158 2.608318 2.59702 2.5024388 2.635543 2.988411 2.5155425 2.7374482 2.8138356 2.762709
0.7787788 2.7272737 2.549467 2.4564323 2.7435443 2.5851934 2.7587 2.4595425 2.7442887 2.593608 2.4996293 2.5989637 2.5134113 2.9079144 2.6671534 2.5630717 2.7210648 2.663929 2.5407712 3.0004208 2.6025236 2.5395336 3.033705 2.4570622 2.6261184 2.7780442 2.7100816 2.6260161 2.5009084 2.6499612 2.913881 2.5446725 2.9155257 2.4691598 2.679859 3.0271528 2.6023464 2.9937603 2.4697778 2.8128219 2.6403434 2.7401075 2.6069417 2.5956113 2.501071 2.6343505 2.9871945 2.514194 2.7362382 2.8126018 2.7615433
0.7797798 2.7260945 2.5480886 2.4550838 2.7422915 2.583922 2.7575326 2.458207 2.743033 2.5922127 2.498384 2.5977683 2.5120642 2.9066498 2.6659298 2.5616992 2.7198937 2.6627014 2.5395143 2.9991894 2.6011474 2.538278 3.032504 2.4557185 2.6248407 2.7768056 2.7088962 2.624736 2.4995522 2.648768 2.9126098 2.5434427 2.9142547 2.4678307 2.6786618 3.0259614 2.60097 2.9925387 2.4684484 2.8115833 2.639158 2.7389 2.6055665 2.5942044 2.4997063 2.6331587 2.985981 2.5128474 2.735031 2.811369 2.760377
0.7807808 2.7249177 2.546713 2.4537368 2.7410398 2.5826547 2.756366 2.4568725 2.7417798 2.5908225 2.4971404 2.596575 2.5107198 2.905386 2.6647081 2.5603292 2.7187243 2.6614769 2.5382578 2.9979603 2.5997732 2.5370247 3.031306 2.4543753 2.623564 2.7755673 2.707712 2.6234572 2.4981992 2.6475775 2.9113417 2.5422146 2.912984 2.4665024 2.6774647 3.0247734 2.5995967 2.9913192 2.467121 2.8103468 2.637977 2.7376938 2.6041932 2.5928 2.4983437 2.6319685 2.9847689 2.5115025 2.7338243 2.810138 2.759215
0.7817818 2.7237425 2.5453403 2.4523926 2.7397892 2.5813878 2.7552028 2.4555416 2.7405279 2.589433 2.4958975 2.5953827 2.5093775 2.9041247 2.6634867 2.558962 2.717556 2.6602523 2.5370045 2.9967327 2.5983999 2.5357711 3.0301085 2.4530354 2.6222894 2.7743306 2.7065296 2.622179 2.4968462 2.6463895 2.9100754 2.5409877 2.9117172 2.4651773 2.676273 3.0235868 2.5982246 2.9900997 2.465795 2.8091114 2.636796 2.7364893 2.602823 2.5913978 2.4969826 2.63078 2.9835587 2.5101597 2.732619 2.8089073 2.7580543
0.7827828 2.7225688 2.543967 2.45105 2.7385404 2.5801232 2.75404 2.4542117 2.7392774 2.5880456 2.4946582 2.594192 2.5080366 2.9028654 2.6622684 2.5575976 2.7163908 2.6590304 2.5357523 2.9955075 2.59703 2.5345213 3.0289123 2.4516964 2.6210172 2.7730958 2.7053494 2.6209047 2.4954982 2.6452026 2.908812 2.5397618 2.9104514 2.4638546 2.67508 3.022401 2.5968547 2.9888835 2.4644718 2.807878 2.6356175 2.7352877 2.6014538 2.5899973 2.4956243 2.6295943 2.9823506 2.5088189 2.7314148 2.8076792 2.7568936
0.7837838 2.721397 2.542599 2.4497094 2.737294 2.57886 2.7528799 2.452884 2.7380288 2.5866604 2.493419 2.593003 2.5066977 2.9016085 2.66105 2.5562322 2.7152271 2.6578093 2.5345035 2.9942827 2.59566 2.5332723 3.0277185 2.4503596 2.6197462 2.771862 2.7041695 2.619633 2.4941506 2.6440172 2.9075491 2.538539 2.9091876 2.4625328 2.6738904 3.0212183 2.595487 2.987669 2.4631498 2.806646 2.6344411 2.7340856 2.6000857 2.5885983 2.4942677 2.6284096 2.981144 2.50748 2.730213 2.806453 2.7557354
0.7847848 2.7202277 2.5412312 2.448371 2.736049 2.577599 2.75172 2.4515588 2.736782 2.585276 2.4921832 2.5918174 2.505361 2.900353 2.659835 2.5548706 2.7140644 2.65659 2.533255 2.9930606 2.5942929 2.5320249 3.0265257 2.449026 2.6184783 2.7706292 2.7029922 2.6183603 2.4928043 2.6428354 2.9062896 2.5373154 2.9079258 2.4612126 2.672702 3.0200367 2.5941205 2.9864562 2.4618306 2.805416 2.6332653 2.732886 2.5987196 2.5872004 2.4929118 2.627227 2.9799392 2.5061436 2.7290125 2.805227 2.7545803
0.7857858 2.71906 2.5398657 2.4470344 2.734804 2.5763402 2.750563 2.4502351 2.7355347 2.5838952 2.490949 2.590633 2.5040257 2.8990998 2.6586204 2.5535095 2.712903 2.6553726 2.5320091 2.9918401 2.5929272 2.5307813 3.0253358 2.4476933 2.6172106 2.7693987 2.7018173 2.6170921 2.4914625 2.6416538 2.9050303 2.536095 2.9066663 2.459896 2.6715155 3.0188568 2.592756 2.9852443 2.460512 2.8041875 2.6320925 2.7316873 2.597356 2.5858066 2.4915593 2.6260476 2.9787369 2.5048087 2.7278135 2.804004 2.7534246
0.7867868 2.7178931 2.5385017 2.4457 2.7335615 2.5750835 2.7494073 2.448913 2.734291 2.582515 2.4897156 2.589449 2.5026934 2.8978481 2.657407 2.552152 2.711744 2.6541557 2.530765 2.990622 2.5915637 2.5295377 3.0241473 2.4463625 2.6159453 2.7681706 2.7006435 2.6158242 2.4901204 2.6404738 2.903774 2.5348754 2.9054081 2.4585803 2.6703308 3.0176778 2.5913923 2.9840345 2.459196 2.8029602 2.6309195 2.7304902 2.5959935 2.584415 2.4902096 2.6248689 2.9775357 2.5034745 2.726616 2.8027823 2.7522714
0.7877878 2.716729 2.5371394 2.4443674 2.7323205 2.5738282 2.7482533 2.447594 2.733049 2.581137 2.488486 2.5882683 2.5013616 2.8965995 2.6561954 2.550794 2.710587 2.6529415 2.529522 2.9894044 2.5902011 2.5282974 3.0229607 2.4450357 2.6146827 2.7669418 2.6994717 2.61456 2.4887815 2.6392977 2.9025192 2.5336583 2.9041512 2.457266 2.6691477 3.016503 2.5900319 2.982827 2.457883 2.801734 2.6297512 2.7292962 2.5946324 2.5830219 2.4888604 2.6236918 2.9763362 2.5021436 2.7254207 2.801561 2.7511196
0.7887888 2.7155666 2.53578 2.4430368 2.7310812 2.5725753 2.7471013 2.446277 2.7318068 2.579762 2.4872556 2.5870898 2.500033 2.895351 2.6549854 2.549438 2.7094321 2.651727 2.5282829 2.9881897 2.5888412 2.5270576 3.021775 2.443709 2.6134205 2.7657168 2.6983008 2.6132956 2.4874442 2.6381211 2.9012656 2.532442 2.9028983 2.4559536 2.6679666 3.015327 2.5886717 2.9816217 2.4565697 2.8005083 2.6285822 2.728103 2.593274 2.5816336 2.487513 2.6225164 2.975139 2.5008147 2.7242248 2.800342 2.7499697
0.7897898 2.714405 2.5344217 2.4417088 2.7298443 2.5713232 2.7459507 2.4449613 2.7305672 2.5783877 2.4860296 2.585912 2.4987044 2.8941052 2.6537771 2.5480847 2.7082782 2.6505156 2.5270445 2.9869776 2.587482 2.5258205 3.0205915 2.4423845 2.6121602 2.7644918 2.6971326 2.6120348 2.4861088 2.6369467 2.9000149 2.5312276 2.9016442 2.4546435 2.6667871 3.0141537 2.5873141 2.980417 2.45526 2.7992864 2.6274166 2.7269106 2.5919168 2.580247 2.4861684 2.621343 2.9739425 2.499486 2.723032 2.7991247 2.7488215
0.7907908 2.713245 2.5330653 2.4403822 2.7286074 2.5700734 2.7448013 2.443648 2.729329 2.5770164 2.4848053 2.5847363 2.4973786 2.8928604 2.6525693 2.5467339 2.7071257 2.6493046 2.5258079 2.985765 2.5861251 2.5245843 3.0194101 2.4410627 2.6109023 2.7632685 2.6959658 2.610775 2.484775 2.6357746 2.8987658 2.5300143 2.9003944 2.4533362 2.6656094 3.0129828 2.5859578 2.979214 2.4539511 2.7980642 2.6262524 2.7257195 2.590561 2.5788617 2.4848251 2.6201715 2.972748 2.498161 2.7218392 2.797909 2.7476752
0.7917918 2.7120879 2.5317118 2.4390569 2.7273722 2.5688262 2.7436547 2.4423363 2.7280922 2.5756452 2.483583 2.5835626 2.4960554 2.891619 2.6513638 2.5453835 2.7059758 2.6480956 2.5245728 2.9845557 2.5847704 2.5233524 3.01823 2.4397418 2.609647 2.762048 2.6947994 2.6095169 2.4834442 2.6346042 2.897519 2.5288017 2.8991458 2.4520297 2.664434 3.0118122 2.5846038 2.9780135 2.4526453 2.7968433 2.6250908 2.7245297 2.589208 2.5774782 2.4834852 2.6190014 2.9715552 2.4968367 2.7206504 2.7966936 2.7465303
0.7927928 2.710931 2.5303605 2.4377358 2.72614 2.5675805 2.7425091 2.4410272 2.7268577 2.5742776 2.482361 2.582391 2.4947324 2.890378 2.6501598 2.5440338 2.7048266 2.646888 2.523341 2.983348 2.5834157 2.5221207 3.0170515 2.4384234 2.6083922 2.760829 2.6936364 2.6082602 2.4821138 2.6334362 2.8962736 2.5275912 2.897898 2.4507248 2.6632597 3.0106452 2.5832515 2.9768147 2.4513392 2.7956254 2.623929 2.7233412 2.5878563 2.576096 2.482146 2.6178322 2.970365 2.4955149 2.7194612 2.79548 2.7453864
0.7937938 2.7097774 2.52901 2.436414 2.724907 2.5663366 2.741366 2.4397209 2.725624 2.5729113 2.4811416 2.5812206 2.4934115 2.8891392 2.6489565 2.5426877 2.7036793 2.6456816 2.522109 2.9821415 2.5820644 2.52089 3.0158737 2.4371073 2.6071384 2.7596102 2.692474 2.6070058 2.4807863 2.6322699 2.8950298 2.5263832 2.8966544 2.449422 2.6620874 3.0094786 2.581901 2.9756176 2.4500368 2.7944074 2.62277 2.7221544 2.5865061 2.5747163 2.4808087 2.6166668 2.9691763 2.4941945 2.7182734 2.7942703 2.7442448
0.7947948 2.708625 2.527661 2.4350955 2.7236772 2.5650935 2.740223 2.4384146 2.724391 2.5715463 2.4799242 2.580052 2.4920928 2.8879037 2.6477554 2.5413427 2.7025335 2.6444764 2.5208795 2.9809368 2.580715 2.519663 3.0146987 2.4357936 2.6058886 2.7583938 2.6913137 2.605753 2.4794607 2.6311045 2.893789 2.5251753 2.8954108 2.4481206 2.660916 3.0083134 2.580551 2.9744208 2.4487362 2.7931924 2.6216125 2.7209697 2.5851576 2.5733385 2.4794743 2.615502 2.9679885 2.4928758 2.717087 2.7930586 2.7431054
0.7957958 2.7074738 2.5263143 2.4337785 2.7224483 2.5638537 2.7390814 2.4371123 2.7231598 2.5701854 2.478707 2.5788863 2.490775 2.8866677 2.6465566 2.54 2.7013893 2.6432726 2.5196538 2.9797335 2.579366 2.5184357 3.0135257 2.4344807 2.6046393 2.7571776 2.6901557 2.6045032 2.4781365 2.6299422 2.8925486 2.5239692 2.8941696 2.4468226 2.6597474 3.00715 2.5792031 2.9732285 2.4474368 2.791978 2.6204567 2.7197857 2.5838106 2.571963 2.4781415 2.6143384 2.9668028 2.491559 2.715902 2.7918503 2.741966
0.7967968 2.7063236 2.5249705 2.432463 2.72122 2.562615 2.7379425 2.4358103 2.7219307 2.568825 2.477494 2.5777202 2.4894607 2.8854349 2.6453564 2.5386581 2.7002482 2.6420705 2.5184267 2.9785323 2.5780182 2.517211 3.0123537 2.4331698 2.6033914 2.7559638 2.6889977 2.603254 2.4768152 2.6287804 2.891312 2.5227642 2.8929312 2.4455256 2.6585808 3.005988 2.577858 2.972036 2.4461386 2.7907662 2.6193027 2.7186022 2.5824664 2.5705886 2.4768097 2.6131778 2.9656193 2.4902444 2.7147188 2.790643 2.7408302
0.7977978 2.7051759 2.5236278 2.43115 2.7199929 2.5613787 2.7368054 2.434512 2.7207031 2.5674655 2.476282 2.5765576 2.488148 2.884203 2.64416 2.5373168 2.6991086 2.64087 2.5172033 2.977333 2.5766737 2.5159886 3.0111823 2.4318619 2.6021464 2.754751 2.6878428 2.6020064 2.4754953 2.6276197 2.8900747 2.5215628 2.8916922 2.4442296 2.6574147 3.0048292 2.5765133 2.9708452 2.444843 2.7895534 2.61815 2.7174215 2.581124 2.5692158 2.4754798 2.6120172 2.964437 2.488931 2.7135367 2.7894356 2.7396948
0.7987988 2.7040296 2.5222871 2.4298396 2.718769 2.5601437 2.7356703 2.4332135 2.7194767 2.5661087 2.4750721 2.5753958 2.4868355 2.8829734 2.6429636 2.535979 2.6979687 2.6396704 2.5159805 2.9761348 2.5753298 2.5147686 3.0100143 2.4305549 2.600902 2.7535393 2.6866882 2.600761 2.4741774 2.6264617 2.8888404 2.5203602 2.8904564 2.442936 2.6562512 3.00367 2.57517 2.969657 2.4435499 2.7883441 2.6169996 2.716242 2.5797815 2.5678449 2.474153 2.6108599 2.9632564 2.4876192 2.7123563 2.788232 2.7385607
0.7997998 2.702886 2.5209486 2.4285293 2.7175455 2.5589101 2.7345347 2.431918 2.7182508 2.5647547 2.4738631 2.5742357 2.4855258 2.8817458 2.641769 2.5346425 2.6968303 2.638471 2.5147624 2.9749386 2.5739875 2.5135493 3.0088477 2.4292493 2.5996597 2.7523296 2.6855361 2.5995176 2.4728615 2.6253066 2.8876078 2.51916 2.8892229 2.4416435 2.655088 3.002514 2.573829 2.9684706 2.442257 2.7871344 2.6158512 2.7150629 2.5784416 2.5664766 2.4728267 2.6097043 2.9620776 2.4863102 2.7111769 2.787028 2.7374287
0.8008008 2.701743 2.5196106 2.4272218 2.7163248 2.55768 2.7334025 2.4306252 2.717027 2.563401 2.472656 2.5730786 2.4842176 2.8805206 2.6405756 2.5333078 2.6956944 2.6372745 2.513544 2.973744 2.5726476 2.5123308 3.007682 2.4279478 2.5984201 2.7511203 2.6843853 2.5982745 2.4715464 2.624152 2.886377 2.5179608 2.88799 2.4403543 2.6539283 3.001359 2.5724907 2.967285 2.4409668 2.7859266 2.6147032 2.7138865 2.5771034 2.56511 2.4715035 2.6085498 2.9608996 2.4850018 2.7099981 2.7858264 2.7362976
0.8018018 2.7006028 2.518276 2.4259162 2.7151031 2.5564487 2.7322707 2.429333 2.7158048 2.5620499 2.4714513 2.5719233 2.4829113 2.879296 2.6393828 2.5319724 2.6945603 2.6360788 2.5123265 2.9725518 2.5713089 2.5111158 3.0065184 2.4266467 2.5971808 2.7499144 2.6832368 2.5970352 2.4702344 2.6229994 2.8851488 2.5167642 2.8867602 2.439065 2.6527693 3.0002053 2.5711522 2.9661016 2.4396784 2.7847219 2.6135583 2.712711 2.5757663 2.5637438 2.4701817 2.6073966 2.9597242 2.4836962 2.708821 2.7846262 2.7351687
0.8028028 2.6994622 2.516942 2.4246118 2.7138846 2.55522 2.7311406 2.4280436 2.7145832 2.5607007 2.4702477 2.5707684 2.4816062 2.8780742 2.6381931 2.5306418 2.6934278 2.6348848 2.5111122 2.971361 2.5699716 2.5099013 3.0053556 2.425347 2.595943 2.748708 2.6820884 2.5957966 2.4689238 2.6218483 2.883921 2.5155675 2.8855321 2.437778 2.6516116 2.999053 2.5698156 2.9649189 2.4383929 2.7835162 2.6124136 2.711535 2.5744314 2.5623808 2.4688613 2.6062458 2.9585493 2.4823909 2.7076464 2.7834268 2.7340398
0.8038038 2.6983247 2.5156105 2.42331 2.7126667 2.553995 2.730014 2.4267557 2.713363 2.559353 2.4690456 2.5696144 2.4803038 2.876854 2.637004 2.5293121 2.692296 2.633692 2.5098999 2.9701717 2.5686352 2.5086906 3.0041957 2.4240496 2.5947087 2.7475023 2.6809428 2.5945606 2.4676158 2.6206982 2.8826957 2.5143728 2.8843052 2.4364927 2.6504555 2.997902 2.5684829 2.9637382 2.437107 2.782312 2.6112711 2.7103624 2.5730977 2.5610197 2.4675431 2.6050959 2.957376 2.481088 2.706472 2.78223 2.7329144
0.8048048 2.6971889 2.5142798 2.42201 2.7114494 2.5527701 2.7288864 2.4254699 2.7121449 2.558007 2.4678466 2.5684636 2.4790008 2.8756347 2.6358166 2.5279822 2.6911674 2.6325006 2.508688 2.9689822 2.5673013 2.5074801 3.0030365 2.4227533 2.5934749 2.746301 2.6797974 2.5933242 2.4663084 2.619551 2.8814728 2.5131793 2.8830802 2.4352093 2.6493015 2.9967542 2.567149 2.9625592 2.435823 2.78111 2.6101308 2.709189 2.5717657 2.5596592 2.4662266 2.603947 2.956206 2.4797883 2.7052987 2.7810326 2.7317898
0.8058058 2.696054 2.5129519 2.4207118 2.710235 2.5515478 2.727762 2.424186 2.7109275 2.5566633 2.466649 2.567314 2.4777026 2.8744175 2.63463 2.526655 2.690038 2.6313112 2.5074782 2.9677975 2.5659692 2.5062695 3.0018787 2.42146 2.592242 2.7450988 2.6786551 2.5920923 2.4650037 2.6184053 2.8802507 2.5119872 2.8818567 2.433928 2.6481493 2.9956064 2.5658188 2.9613812 2.4345417 2.77991 2.608991 2.7080197 2.5704348 2.5583012 2.4649124 2.602801 2.9550376 2.4784875 2.7041264 2.7798376 2.730666
0.8068068 2.6949208 2.5116253 2.4194145 2.7090204 2.5503268 2.7266383 2.4229038 2.709712 2.555321 2.465452 2.5661657 2.4764035 2.8732018 2.6334453 2.52533 2.6889114 2.630121 2.50627 2.9666119 2.564638 2.5050633 3.0007231 2.420168 2.591011 2.7438993 2.677513 2.590861 2.4637003 2.617259 2.8790302 2.5107968 2.880635 2.432648 2.6469986 2.9944603 2.564488 2.960206 2.4332619 2.7787097 2.6078544 2.7068505 2.5691056 2.5569458 2.4636002 2.6016557 2.9538696 2.47719 2.7029576 2.7786438 2.7295444
0.8078078 2.6937892 2.5103009 2.418119 2.7078083 2.5491068 2.7255158 2.4216237 2.7084978 2.5539796 2.4642582 2.5650196 2.4751067 2.8719883 2.6322596 2.5240057 2.6877873 2.6289334 2.5050647 2.9654288 2.5633092 2.5038583 2.9995682 2.4188786 2.5897825 2.7426994 2.6763742 2.58963 2.4623985 2.6161182 2.877812 2.509607 2.8794158 2.43137 2.6458502 2.9933167 2.5631597 2.9590325 2.4319837 2.7775118 2.606718 2.7056823 2.56778 2.5555902 2.4622886 2.600513 2.9527032 2.4758945 2.7017882 2.7774506 2.7284236
0.8088088 2.6926594 2.508977 2.4168265 2.7065969 2.5478895 2.7243955 2.420345 2.7072837 2.5526414 2.4630647 2.563876 2.4738116 2.8707762 2.6310775 2.5226824 2.686663 2.6277463 2.5038598 2.9642465 2.5619822 2.502655 2.9984157 2.41759 2.5885558 2.741501 2.6752353 2.5884025 2.4610994 2.6149757 2.8765945 2.5084193 2.878197 2.4300935 2.644702 2.992174 2.5618331 2.9578607 2.4307072 2.776315 2.6055841 2.7045155 2.566454 2.5542386 2.46098 2.5993724 2.9515393 2.4746003 2.700621 2.7762594 2.7273064
0.8098098 2.6915312 2.5076568 2.415535 2.7053862 2.5466738 2.7232769 2.4190671 2.7060726 2.5513039 2.4618738 2.5627322 2.4725194 2.8695662 2.6298952 2.5213618 2.685541 2.626562 2.5026572 2.9630678 2.5606565 2.5014527 2.9972637 2.4163034 2.5873291 2.7403047 2.6740985 2.587176 2.4598005 2.6138372 2.87538 2.5072327 2.876981 2.4288185 2.6435566 2.9910326 2.5605078 2.9566898 2.4294317 2.775119 2.604452 2.7033496 2.5651302 2.5528865 2.4596717 2.5982323 2.950376 2.4733076 2.699454 2.7750697 2.7261891
0.8108108 2.6904037 2.5063384 2.4142454 2.7041783 2.5454595 2.7221599 2.4177933 2.7048612 2.5499697 2.460684 2.561591 2.471227 2.8683567 2.6287155 2.5200422 2.68442 2.625378 2.5014558 2.961889 2.5593314 2.5002522 2.996114 2.4150188 2.586106 2.73911 2.672963 2.5859509 2.4585052 2.6126983 2.8741677 2.5060472 2.8757665 2.4275458 2.642411 2.9898934 2.559185 2.9555202 2.4281592 2.7739236 2.6033201 2.7021852 2.563808 2.5515363 2.458367 2.5970926 2.9492147 2.4720163 2.6982882 2.7738807 2.7250733
0.8118118 2.6892793 2.50502 2.4129577 2.7029705 2.5442467 2.7210438 2.41652 2.7036517 2.5486357 2.459496 2.560451 2.469936 2.867151 2.6275373 2.5187244 2.683302 2.6241949 2.5002568 2.960713 2.5580084 2.4990542 2.9949658 2.4137366 2.5848837 2.7379167 2.671829 2.5847287 2.4572098 2.6115625 2.872955 2.5048628 2.8745532 2.4262733 2.641269 2.9887545 2.5578632 2.9543533 2.4268885 2.7727315 2.6021905 2.701022 2.5624862 2.5501888 2.4570625 2.5959578 2.9480553 2.4707265 2.697124 2.772693 2.723958
0.8128128 2.6881557 2.5037043 2.4116712 2.7017632 2.543036 2.7199292 2.4152489 2.7024443 2.5473037 2.4583104 2.5593133 2.468649 2.8659453 2.6263587 2.5174088 2.682183 2.6230135 2.4990585 2.9595385 2.556687 2.4978573 2.9938185 2.4124556 2.5836627 2.7367234 2.6706967 2.5835059 2.4559171 2.6104286 2.8717449 2.5036805 2.8733416 2.4250035 2.6401277 2.9876184 2.556542 2.9531868 2.425617 2.7715394 2.6010623 2.6998603 2.5611677 2.5488427 2.45576 2.5948222 2.9468968 2.4694393 2.6959624 2.7715075 2.7228453
0.8138138 2.6870337 2.5023901 2.4103887 2.7005599 2.5418258 2.7188165 2.4139793 2.7012384 2.5459747 2.4571247 2.5581768 2.4673615 2.8647413 2.6251829 2.5160937 2.6810675 2.621833 2.4978628 2.958365 2.555368 2.4966617 2.9926736 2.411176 2.5824437 2.735532 2.6695664 2.5822861 2.4546266 2.6092947 2.870537 2.5024989 2.8721318 2.4237359 2.6389875 2.986483 2.5552235 2.9520223 2.4243495 2.770349 2.5999365 2.6986995 2.5598512 2.547498 2.45446 2.593688 2.945741 2.4681532 2.6948001 2.770323 2.7217348
0.8148148 2.6859114 2.5010772 2.4091036 2.6993556 2.5406194 2.7177048 2.4127126 2.700032 2.5446458 2.4559422 2.5570414 2.4660764 2.8635395 2.6240075 2.5147793 2.679953 2.6206527 2.4966688 2.9571927 2.554048 2.4954677 2.9915304 2.4098988 2.5812259 2.7343419 2.6684368 2.5810678 2.453337 2.6081638 2.8693297 2.501318 2.8709242 2.422469 2.637849 2.9853497 2.5539064 2.9508595 2.4230833 2.7691593 2.598811 2.6975398 2.5585341 2.5461555 2.453162 2.5925562 2.9445856 2.466869 2.6936398 2.7691388 2.7206247
0.8158158 2.684793 2.4997666 2.4078226 2.6981537 2.5394125 2.7165952 2.4114468 2.6988277 2.5433187 2.454761 2.555908 2.4647915 2.8623402 2.622833 2.5134673 2.6788404 2.6194766 2.495476 2.9560218 2.5527315 2.4942763 2.9903886 2.4086227 2.5800107 2.7331529 2.6673088 2.5798514 2.4520497 2.607034 2.8681257 2.5001388 2.869718 2.4212034 2.636713 2.9842176 2.5525904 2.9496975 2.4218175 2.7679698 2.5976892 2.6963816 2.5572195 2.5448136 2.451865 2.5914257 2.9434319 2.4655864 2.6924803 2.7679565 2.719515
0.8168168 2.6836755 2.4984581 2.4065442 2.6969523 2.5382085 2.7154858 2.4101818 2.697625 2.5419943 2.4535816 2.5547762 2.4635108 2.861141 2.6216598 2.5121572 2.6777282 2.6182992 2.4942842 2.9548538 2.5514162 2.4930856 2.989247 2.4073489 2.5787954 2.731966 2.6661828 2.578637 2.450764 2.605905 2.8669226 2.4989607 2.8685129 2.419941 2.6355774 2.9830866 2.5512757 2.948537 2.4205549 2.7667842 2.5965664 2.695224 2.555906 2.5434756 2.45057 2.5902967 2.9422796 2.4643052 2.691323 2.766776 2.7184072
0.8178178 2.6825588 2.4971502 2.405267 2.695752 2.537006 2.7143784 2.4089196 2.6964226 2.5406713 2.4524038 2.5536468 2.4622304 2.8599439 2.6204884 2.5108492 2.6766183 2.617123 2.4930952 2.9536874 2.5501022 2.4918966 2.9881082 2.4060757 2.577583 2.730779 2.6650577 2.5774221 2.4494798 2.6047785 2.8657207 2.4977841 2.8673105 2.4186785 2.6344452 2.981957 2.5499625 2.9473794 2.4192934 2.7655978 2.5954459 2.6940684 2.5545945 2.542137 2.4492762 2.5891697 2.9411294 2.4630253 2.6901667 2.765595 2.7173023
0.8188188 2.6814444 2.495845 2.4039907 2.6945531 2.5358052 2.7132733 2.4076588 2.6952214 2.5393484 2.451228 2.5525181 2.460951 2.858749 2.6193178 2.5095408 2.67551 2.6159494 2.4919071 2.9525201 2.5487902 2.4907088 2.9869704 2.4048057 2.5763714 2.7295933 2.6639342 2.5762103 2.448198 2.603654 2.8645213 2.4966092 2.86611 2.4174182 2.6333127 2.98083 2.5486522 2.946224 2.418033 2.7644136 2.594327 2.6929133 2.5532846 2.5408013 2.4479842 2.5880432 2.9399803 2.461747 2.6890106 2.7644172 2.7161982
0.8198198 2.6803312 2.4945402 2.4027162 2.693356 2.5346053 2.712169 2.406401 2.6940222 2.53803 2.4500523 2.5513916 2.459674 2.8575552 2.6181483 2.5082338 2.674401 2.6147757 2.4907215 2.9513562 2.547479 2.4895234 2.9858346 2.4035358 2.5751617 2.7284102 2.6628125 2.575 2.4469166 2.6025295 2.863324 2.4954355 2.8649094 2.4161594 2.632182 2.9797032 2.547342 2.9450686 2.4167738 2.76323 2.59321 2.6917596 2.551976 2.5394666 2.4466944 2.5869198 2.9388325 2.4604712 2.6878562 2.7632396 2.7150953
0.8208208 2.6792197 2.493239 2.4014437 2.6921597 2.533408 2.7110653 2.4051433 2.6928241 2.536711 2.4488788 2.5502656 2.4583983 2.8563635 2.6169803 2.5069306 2.673295 2.613604 2.4895368 2.9501934 2.5461683 2.4883394 2.9847002 2.402269 2.5739532 2.7272282 2.661691 2.5737906 2.4456375 2.6014078 2.8621273 2.494262 2.8637125 2.414903 2.631052 2.978578 2.546034 2.9439147 2.4155173 2.7620482 2.592094 2.6906085 2.5506682 2.5381331 2.445406 2.5857964 2.9376872 2.4591966 2.686702 2.762062 2.7139938
0.8218218 2.6781094 2.491938 2.4001727 2.690965 2.5322118 2.7099643 2.403887 2.6916273 2.5353942 2.4477074 2.5491421 2.4571226 2.8551717 2.6158133 2.5056274 2.6721907 2.6124332 2.488353 2.9490337 2.5448601 2.487156 2.9835663 2.4010036 2.5727463 2.7260454 2.6605725 2.572584 2.44436 2.600287 2.8609316 2.49309 2.8625157 2.4136472 2.6299245 2.9774535 2.5447261 2.9427624 2.4142618 2.7608666 2.5909796 2.6894557 2.5493634 2.5368032 2.44412 2.5846756 2.9365425 2.4579232 2.685551 2.7608871 2.7128925
0.8228228 2.6770005 2.4906394 2.3989038 2.6897712 2.5310173 2.708865 2.4026341 2.6904314 2.5340796 2.4465377 2.5480192 2.455851 2.8539834 2.6146479 2.5043256 2.671088 2.611263 2.4871716 2.9478729 2.5435536 2.4859748 2.982434 2.3997405 2.5715408 2.7248657 2.6594539 2.571379 2.4430845 2.5991688 2.8597388 2.4919202 2.8613207 2.4123936 2.6287985 2.976333 2.5434206 2.9416118 2.4130082 2.7596872 2.589867 2.6883056 2.5480595 2.535473 2.4428349 2.5835557 2.9353993 2.4566505 2.6843991 2.7597136 2.7117946
0.8238238 2.6758938 2.4893415 2.397636 2.6885777 2.5298238 2.7077653 2.4013822 2.6892369 2.532767 2.445369 2.5468986 2.4545796 2.852796 2.613483 2.5030258 2.6699862 2.6100945 2.4859927 2.9467142 2.5422494 2.4847963 2.981305 2.3984776 2.5703382 2.7236862 2.6583385 2.570174 2.4418108 2.5980518 2.8585463 2.4907503 2.8601277 2.4111412 2.6276746 2.9752123 2.542117 2.9404624 2.4117568 2.7585082 2.5887558 2.687157 2.546756 2.534144 2.4415514 2.5824373 2.9342585 2.4553802 2.68325 2.7585406 2.7106974
0.8248248 2.6747875 2.4880452 2.3963711 2.6873868 2.528632 2.7066677 2.400132 2.688043 2.531455 2.4442015 2.5457792 2.453309 2.8516102 2.6123195 2.5017266 2.6688848 2.6089268 2.4848127 2.9455585 2.5409448 2.4836187 2.9801757 2.3972168 2.5691352 2.7225087 2.657223 2.5689728 2.4405386 2.5969357 2.8573575 2.4895828 2.858937 2.40989 2.6265519 2.974093 2.5408146 2.9393148 2.4105048 2.757331 2.587646 2.6860087 2.5454552 2.532818 2.4402688 2.5813198 2.9331183 2.454112 2.682101 2.7573688 2.7096012
0.8258258 2.6736827 2.4867513 2.3951063 2.686196 2.527442 2.7055728 2.3988829 2.6868508 2.530145 2.443036 2.5446608 2.452041 2.8504264 2.6111567 2.50043 2.6677868 2.6077602 2.4836369 2.944403 2.5396426 2.482442 2.9790473 2.3959584 2.5679348 2.7213311 2.6561093 2.5677717 2.4392672 2.5958216 2.856168 2.4884148 2.8577456 2.4086409 2.6254299 2.9729753 2.5395133 2.9381688 2.4092555 2.7561545 2.5865376 2.6848626 2.5441558 2.531494 2.4389899 2.580205 2.9319794 2.452845 2.6809516 2.7561982 2.7085059
0.8268268 2.6725802 2.4854589 2.3938425 2.6850064 2.526254 2.7044773 2.3976362 2.685659 2.528837 2.4418736 2.5435452 2.4507747 2.849244 2.609996 2.4991338 2.666689 2.606596 2.4824612 2.9432497 2.5383413 2.4812675 2.9779212 2.3947015 2.566736 2.7201562 2.6549969 2.5665722 2.4379997 2.5947087 2.8549812 2.487249 2.8565586 2.4073925 2.6243088 2.9718585 2.5382123 2.9370248 2.4080088 2.7549787 2.58543 2.6837165 2.5428574 2.5301707 2.4377115 2.5790913 2.9308426 2.4515789 2.6798065 2.7550292 2.7074127
0.8278278 2.6714783 2.4841676 2.3925824 2.6838188 2.5250669 2.7033854 2.3963914 2.684469 2.5275302 2.44071 2.54243 2.4495094 2.8480637 2.6088357 2.4978392 2.665593 2.605432 2.4812877 2.9420977 2.5370421 2.4800947 2.976797 2.3934448 2.5655382 2.718981 2.6538856 2.5653744 2.4367316 2.5935957 2.8537967 2.4860852 2.8553722 2.4061463 2.6231916 2.9707444 2.5369148 2.935881 2.406763 2.7538047 2.584326 2.6825712 2.5415604 2.528849 2.4364338 2.5779793 2.929706 2.450316 2.6786623 2.7538602 2.70632
0.8288288 2.670379 2.4828784 2.3913229 2.6826317 2.523881 2.7022934 2.3951485 2.6832795 2.5262246 2.4395492 2.5413167 2.4482448 2.8468835 2.6076775 2.4965463 2.6644979 2.6042686 2.4801154 2.9409473 2.5357435 2.4789221 2.975673 2.3921912 2.564343 2.7178078 2.6527772 2.5641778 2.435466 2.592486 2.8526125 2.4849207 2.8541875 2.4049017 2.6220741 2.9696298 2.5356174 2.9347394 2.405518 2.752632 2.5832214 2.6814284 2.5402648 2.5275278 2.4351594 2.5768683 2.928572 2.4490523 2.6775167 2.7526927 2.7052298
0.8298298 2.66928 2.481591 2.390064 2.681445 2.5226972 2.701202 2.3939056 2.6820912 2.524921 2.4383912 2.5402048 2.4469826 2.8457057 2.6065195 2.4952548 2.6634042 2.603107 2.4789457 2.9397984 2.534447 2.477752 2.9745507 2.3909385 2.5631468 2.7166348 2.651669 2.5629833 2.4342015 2.591378 2.851431 2.483758 2.8530023 2.4036577 2.620958 2.968518 2.5343227 2.9336007 2.4042747 2.7514586 2.5821192 2.6802866 2.5389705 2.5262098 2.433885 2.575759 2.9274395 2.4477918 2.6763728 2.7515278 2.70414
0.8308308 2.6681821 2.4803047 2.3888087 2.6802607 2.521515 2.7001138 2.3926668 2.6809046 2.5236194 2.437232 2.5390937 2.4457216 2.8445284 2.6053627 2.4939642 2.6623123 2.6019459 2.4777763 2.9386497 2.5331516 2.4765828 2.9734316 2.3896892 2.561954 2.7154636 2.6505618 2.5617905 2.4329395 2.5902708 2.850249 2.4825969 2.851821 2.4024174 2.6198437 2.9674075 2.533028 2.9324598 2.4030337 2.7502892 2.5810177 2.6791446 2.537678 2.5248928 2.4326138 2.5746493 2.9263086 2.4465325 2.675231 2.7503617 2.7030518
0.8318318 2.6670866 2.47902 2.387554 2.6790776 2.520334 2.6990256 2.391428 2.6797187 2.5223188 2.4360764 2.5379848 2.4444628 2.843355 2.604206 2.4926748 2.6612215 2.6007855 2.4766088 2.9375038 2.5318582 2.475416 2.9723122 2.3884392 2.5607624 2.7142925 2.649457 2.5605984 2.4316778 2.5891654 2.8490703 2.4814372 2.850641 2.401177 2.61873 2.9662971 2.531735 2.9313223 2.4017942 2.7491179 2.5799174 2.6780035 2.5363872 2.5235782 2.4313445 2.5735428 2.9251783 2.4452736 2.67409 2.749198 2.7019656
0.8328328 2.6659923 2.4777372 2.3863 2.6778948 2.5191548 2.6979387 2.3901913 2.6785345 2.5210195 2.4349217 2.5368779 2.4432044 2.8421814 2.603052 2.4913874 2.660132 2.599627 2.4754426 2.9363585 2.5305657 2.4742503 2.971194 2.387192 2.559572 2.713125 2.648353 2.5594077 2.430418 2.5880613 2.8478932 2.4802783 2.8494623 2.3999376 2.617619 2.96519 2.5304432 2.9301872 2.4005558 2.747949 2.57882 2.6768641 2.5350971 2.5222633 2.430075 2.5724382 2.9240496 2.4440165 2.6729496 2.7480361 2.7008803
0.8338338 2.6648989 2.4764552 2.3850496 2.676713 2.5179775 2.6968536 2.3889556 2.6773512 2.5197225 2.4337685 2.5357714 2.4419487 2.8410096 2.6018972 2.490101 2.6590445 2.598469 2.474278 2.9352162 2.529274 2.4730859 2.9700785 2.3859458 2.5583825 2.7119555 2.6472502 2.5582204 2.4291613 2.5869584 2.8467174 2.4791198 2.8482842 2.3987005 2.6165087 2.964083 2.5291543 2.9290526 2.3993177 2.746782 2.5777225 2.675726 2.5338087 2.5209508 2.428808 2.5713341 2.9229226 2.442762 2.6718102 2.746874 2.6997955
0.8348348 2.663807 2.4751759 2.3837981 2.6755326 2.5168002 2.6957698 2.3877225 2.6761684 2.5184271 2.4326167 2.5346665 2.440693 2.8398383 2.6007457 2.4888163 2.6579561 2.597313 2.4731152 2.9340749 2.5279832 2.4719234 2.9689634 2.3847005 2.557196 2.71079 2.646149 2.5570328 2.4279046 2.5858583 2.845543 2.4779634 2.8471096 2.3974643 2.6154003 2.9629781 2.5278647 2.927919 2.3980825 2.7456152 2.5766273 2.6745892 2.5325215 2.5196395 2.4275424 2.570232 2.9217973 2.441508 2.6706724 2.7457135 2.698712
0.8358358 2.6627164 2.4738975 2.38255 2.674352 2.5156264 2.6946886 2.3864903 2.6749866 2.517133 2.4314663 2.533564 2.4394393 2.8386707 2.5995939 2.4875326 2.6568708 2.596158 2.471953 2.9329336 2.5266957 2.4707623 2.96785 2.3834593 2.5560098 2.7096233 2.645048 2.555846 2.42665 2.584758 2.844369 2.4768074 2.8459337 2.3962295 2.6142936 2.9618742 2.5265772 2.9267883 2.3968482 2.7444496 2.5755339 2.6734533 2.5312366 2.5183294 2.426278 2.569131 2.9206734 2.440256 2.6695356 2.7445538 2.6976314
0.8368368 2.661627 2.4726212 2.3813024 2.673175 2.5144536 2.6936066 2.38526 2.673807 2.515841 2.4303179 2.5324621 2.438187 2.837504 2.598444 2.4862509 2.6557868 2.5950024 2.4707935 2.9317944 2.5254085 2.469602 2.9667375 2.382217 2.5548248 2.708459 2.6439502 2.5546615 2.4253974 2.58366 2.8431976 2.475653 2.8447623 2.394998 2.6131873 2.9607716 2.5252926 2.9256573 2.3956153 2.7432845 2.57444 2.672318 2.5299516 2.5170233 2.4250164 2.568031 2.9195497 2.439006 2.668399 2.7433949 2.6965506
0.8378378 2.6605396 2.4713452 2.380057 2.671997 2.51328 2.6925275 2.3840303 2.6726263 2.514549 2.42917 2.5313618 2.4369361 2.836338 2.5972948 2.4849694 2.6547043 2.5938492 2.4696352 2.9306571 2.524123 2.4684439 2.9656265 2.3809774 2.5536408 2.7072966 2.6428514 2.5534787 2.4241445 2.5825634 2.8420284 2.474499 2.843591 2.3937652 2.6120825 2.9596698 2.524007 2.9245298 2.3943837 2.7421212 2.5733483 2.6711836 2.5286684 2.5157163 2.4237545 2.566933 2.9184284 2.4377558 2.6672637 2.742238 2.6954708
0.8388388 2.6594534 2.4700718 2.3788145 2.6708214 2.512111 2.6914485 2.382804 2.671449 2.5132601 2.4280245 2.5302632 2.4356868 2.8351738 2.5961459 2.4836886 2.6536229 2.5926974 2.4684768 2.9295201 2.5228376 2.4672863 2.9645169 2.3797402 2.5524597 2.7061331 2.6417556 2.5522974 2.4228954 2.5814674 2.840859 2.4733467 2.8424218 2.3925364 2.610979 2.9585705 2.522723 2.9234014 2.3931541 2.7409585 2.5722582 2.6700504 2.5273871 2.5144117 2.4224954 2.5658364 2.9173076 2.4365082 2.6661305 2.7410812 2.6943932
0.8398398 2.6583674 2.468799 2.3775718 2.6696467 2.5109417 2.6903713 2.381577 2.6702712 2.511972 2.4268796 2.529165 2.4344382 2.8340106 2.5949988 2.4824116 2.6525426 2.5915465 2.4673228 2.928386 2.521554 2.46613 2.963409 2.3785024 2.5512793 2.7049716 2.6406617 2.5511177 2.4216468 2.5803735 2.839693 2.4721956 2.8412533 2.3913066 2.6098773 2.9574716 2.521442 2.9222746 2.3919272 2.7397969 2.5711706 2.6689181 2.5261078 2.513108 2.4212377 2.5647404 2.9161904 2.435262 2.664998 2.7399259 2.6933174
0.8408408 2.657285 2.4675298 2.3763304 2.6684716 2.5097742 2.6892946 2.3803537 2.6690955 2.5106862 2.4257364 2.5280695 2.4331925 2.83285 2.5938535 2.4811354 2.6514628 2.5903952 2.4661674 2.927252 2.5202718 2.464977 2.9623027 2.377268 2.5500996 2.7038107 2.6395676 2.549939 2.4204 2.5792806 2.8385282 2.4710453 2.840086 2.3900797 2.608777 2.9563742 2.5201614 2.9211504 2.3906994 2.7386374 2.5700827 2.6677868 2.5248282 2.5118062 2.4199805 2.563646 2.9150722 2.4340158 2.6638656 2.7387722 2.6922426
0.8418418 2.6562018 2.4662595 2.3750908 2.6672986 2.508608 2.6882198 2.3791313 2.66792 2.5094004 2.424595 2.526974 2.4319463 2.83169 2.5927074 2.4798589 2.6503854 2.5892456 2.4650147 2.9261205 2.5189927 2.4638243 2.9611962 2.3760343 2.548922 2.702651 2.6384754 2.5487607 2.4191542 2.5781896 2.8373632 2.4698958 2.8389208 2.3888533 2.6076782 2.9552782 2.5188813 2.9200275 2.389474 2.7374778 2.5689964 2.6666567 2.5235503 2.5105069 2.4187272 2.5625527 2.9139557 2.4327729 2.6627347 2.7376184 2.6911669
0.8428428 2.6551216 2.464992 2.373854 2.6661265 2.5074434 2.6871479 2.3779106 2.6667469 2.508117 2.423455 2.5258808 2.4307017 2.8305318 2.5915625 2.4785838 2.6493087 2.5880978 2.4638636 2.9249897 2.5177126 2.4626727 2.9600923 2.3748024 2.547745 2.7014928 2.637384 2.5475857 2.41791 2.5770996 2.8362017 2.4687476 2.8377564 2.3876295 2.6065807 2.9541838 2.5176039 2.9189057 2.3882504 2.7363186 2.5679126 2.665528 2.522274 2.5092072 2.4174728 2.5614622 2.9128418 2.4315307 2.661605 2.736466 2.6900933
0.8438438 2.6540422 2.4637246 2.3726165 2.6649556 2.5062807 2.686076 2.3766909 2.6655722 2.506835 2.4223166 2.5247886 2.4294603 2.8293746 2.5904198 2.477311 2.6482332 2.5869498 2.462713 2.9238596 2.5164344 2.461522 2.9589896 2.373572 2.5465713 2.7003357 2.6362946 2.5464127 2.4166677 2.5760114 2.8350406 2.4675992 2.8365946 2.3864067 2.6054835 2.9530907 2.5163267 2.9177847 2.3870275 2.7351613 2.566829 2.6644006 2.521 2.5079095 2.416221 2.5603726 2.9117286 2.4302893 2.6604745 2.735315 2.6890218
0.8448448 2.6529632 2.462461 2.3713827 2.663785 2.5051188 2.685004 2.3754723 2.664401 2.5055547 2.4211793 2.5236979 2.4282184 2.8282197 2.5892775 2.47604 2.6471593 2.5858037 2.4615645 2.9227312 2.5151582 2.460374 2.9578881 2.3723447 2.545397 2.6991801 2.635206 2.5452392 2.4154272 2.5749247 2.833881 2.466454 2.8354347 2.3851836 2.604389 2.9519975 2.5150516 2.9166656 2.3858063 2.7340038 2.5657468 2.6632729 2.5197263 2.5066137 2.4149709 2.559283 2.9106169 2.4290497 2.6593468 2.7341638 2.6879516
0.8458458 2.6518872 2.4611964 2.3701487 2.6626158 2.503958 2.6839342 2.3742566 2.66323 2.504276 2.4200425 2.5226095 2.4269795 2.8270648 2.5881357 2.4747698 2.6460865 2.5846584 2.4604182 2.9216056 2.5138834 2.4592278 2.9567885 2.3711154 2.544225 2.6980224 2.6341188 2.5440674 2.414187 2.573838 2.8327234 2.465308 2.834275 2.3839638 2.6032948 2.950907 2.5137777 2.9155483 2.3845866 2.7328494 2.5646656 2.6621463 2.5184536 2.505318 2.4137223 2.558196 2.9095054 2.4278126 2.6582193 2.7330158 2.6868823
0.8468468 2.6508105 2.459936 2.3689167 2.6614478 2.5027995 2.6828651 2.373042 2.6620593 2.5029984 2.418908 2.5215213 2.42574 2.8259127 2.586996 2.4735003 2.645015 2.5835133 2.4592726 2.9204803 2.512608 2.4580827 2.95569 2.3698897 2.5430536 2.6968687 2.6330333 2.542897 2.4129493 2.5727537 2.831567 2.4641647 2.833118 2.3827453 2.602202 2.9498174 2.512505 2.9144316 2.3833683 2.731694 2.5635867 2.6610215 2.517183 2.504026 2.4124749 2.5571098 2.9083958 2.4265754 2.6570947 2.7318664 2.6858153
0.8478478 2.649737 2.4586754 2.367686 2.6602807 2.5016415 2.6817977 2.3718278 2.6608896 2.5017216 2.4177754 2.5204337 2.4245028 2.8247614 2.5858564 2.4722326 2.6439443 2.5823698 2.4581277 2.9193563 2.5113347 2.4569368 2.9545915 2.368666 2.541885 2.6957152 2.6319487 2.5417297 2.4117134 2.5716715 2.8304124 2.4630213 2.831961 2.3815281 2.6011114 2.948729 2.5112326 2.913316 2.3821516 2.7305408 2.5625088 2.6598969 2.515913 2.502734 2.4112291 2.5560246 2.9072888 2.42534 2.6559682 2.730719 2.6847475
0.8488488 2.6486628 2.457416 2.366456 2.6591144 2.5004847 2.6807318 2.3706164 2.6597219 2.5004478 2.4166431 2.5193503 2.4232664 2.8236115 2.5847182 2.470965 2.6428757 2.5812266 2.4569848 2.9182334 2.5100646 2.4557943 2.9534962 2.3674421 2.5407157 2.6945632 2.630865 2.540562 2.4104767 2.570589 2.8292575 2.4618785 2.8308065 2.380311 2.6000218 2.9476423 2.5099628 2.9122024 2.3809352 2.7293878 2.561432 2.6587737 2.5146437 2.5014446 2.4099844 2.5549412 2.906182 2.4241056 2.654844 2.7295718 2.6836827
0.8498498 2.647592 2.456158 2.3652284 2.6579494 2.4993308 2.679668 2.369407 2.6585534 2.499174 2.415512 2.518265 2.4220326 2.8224633 2.5835795 2.4696999 2.6418078 2.580085 2.4558434 2.9171119 2.5087938 2.454652 2.9523997 2.366221 2.539549 2.6934106 2.6297827 2.5393963 2.4092436 2.569509 2.828105 2.4607377 2.829652 2.3790963 2.5989342 2.9465554 2.508694 2.9110906 2.379721 2.7282367 2.5603564 2.6576512 2.513378 2.5001554 2.4087422 2.553859 2.905076 2.4228728 2.6537216 2.728427 2.6826174
0.8508509 2.6465204 2.454903 2.3640032 2.6567843 2.4981766 2.6786046 2.368198 2.6573877 2.4979029 2.4143832 2.5171833 2.4207988 2.8213165 2.582445 2.4684358 2.6407409 2.5789452 2.4547029 2.9159932 2.5075243 2.4535122 2.9513063 2.365 2.5383837 2.6922607 2.628702 2.538231 2.4080107 2.5684295 2.826955 2.4595969 2.8285003 2.3778834 2.5978453 2.9454706 2.5074258 2.909979 2.378507 2.7270844 2.5592809 2.6565294 2.5121121 2.4988668 2.4075005 2.5527785 2.9039724 2.4216416 2.6525986 2.7272813 2.6815543
0.8518519 2.6454515 2.4536474 2.3627775 2.6556208 2.4970255 2.6775415 2.3669908 2.6562223 2.496632 2.4132562 2.516102 2.4195664 2.8201718 2.581309 2.467173 2.6396759 2.577805 2.4535644 2.914874 2.5062568 2.452373 2.9502132 2.3637815 2.537219 2.6911106 2.6276217 2.5370674 2.4067805 2.5673523 2.8258057 2.458458 2.8273492 2.376671 2.5967607 2.9443872 2.50616 2.908869 2.3772962 2.7259357 2.5582082 2.6554098 2.5108473 2.4975812 2.40626 2.5516982 2.902869 2.4204128 2.6514769 2.7261388 2.6804917
0.8528529 2.6443837 2.4523945 2.3615537 2.6544588 2.4958742 2.6764805 2.365785 2.6550584 2.4953628 2.412129 2.5150213 2.4183364 2.819027 2.5801737 2.4659114 2.6386116 2.5766654 2.4524267 2.9137568 2.5049908 2.4512358 2.9491222 2.3625646 2.5360563 2.6899629 2.626543 2.5359063 2.4055505 2.566276 2.8246574 2.4573193 2.8262 2.3754604 2.5956757 2.943306 2.5048947 2.9077613 2.3760862 2.724786 2.5571373 2.6542883 2.509584 2.4962957 2.4050224 2.5506198 2.9017682 2.4191833 2.6503558 2.7249968 2.6794312
0.8538539 2.6433163 2.4511428 2.3603325 2.6532972 2.4947255 2.6754205 2.3645797 2.6538942 2.4940956 2.4110036 2.513943 2.4171073 2.817884 2.5790403 2.46465 2.6375487 2.5755284 2.4512906 2.9126408 2.503725 2.450099 2.9480326 2.361349 2.5348945 2.6888142 2.6254654 2.5347445 2.4043236 2.5652003 2.8235111 2.456182 2.8250523 2.3742507 2.5945916 2.9422247 2.50363 2.906654 2.3748775 2.7236376 2.5560672 2.6531699 2.5083213 2.495013 2.403785 2.5495439 2.9006672 2.4179554 2.649237 2.7238533 2.6783717
0.8548549 2.6422515 2.4498918 2.3591115 2.6521368 2.4935775 2.6743622 2.3633769 2.652732 2.4928303 2.4098802 2.5128655 2.4158792 2.816743 2.5779076 2.463391 2.636487 2.5743916 2.450156 2.9115262 2.5024602 2.448965 2.9469438 2.360134 2.5337346 2.6876674 2.62439 2.5335858 2.4030967 2.564127 2.8223658 2.4550457 2.8239064 2.3730426 2.5935102 2.9411464 2.5023675 2.905547 2.373669 2.7224917 2.5549977 2.652053 2.5070612 2.4937315 2.4025486 2.5484672 2.8995688 2.4167304 2.6481175 2.7227135 2.6773126
0.8558559 2.6411862 2.4486432 2.3578923 2.6509764 2.4924304 2.6733048 2.3621752 2.6515696 2.491565 2.4087582 2.5117898 2.4146526 2.815604 2.5767753 2.4621327 2.6354256 2.5732543 2.4490225 2.910413 2.5011976 2.447831 2.9458554 2.3589225 2.5325747 2.6865218 2.6233153 2.5324295 2.4018714 2.5630546 2.821222 2.4539106 2.8227615 2.3718357 2.59243 2.9400678 2.5011055 2.9044442 2.372464 2.721345 2.5539296 2.6509345 2.5058017 2.4924502 2.4013147 2.547393 2.8984706 2.4155056 2.6469998 2.7215736 2.6762552
0.8568569 2.6401227 2.4473953 2.3566744 2.6498177 2.4912853 2.6722476 2.3609755 2.650409 2.4903014 2.407637 2.5107157 2.4134262 2.8144653 2.5756447 2.4608757 2.6343665 2.5721197 2.4478903 2.9093006 2.4999359 2.4466987 2.94477 2.357711 2.5314178 2.6853766 2.6222405 2.5312722 2.4006479 2.5619836 2.8200803 2.4527762 2.821618 2.370631 2.5913494 2.93899 2.4998455 2.9033406 2.3712587 2.7201996 2.5528638 2.6498182 2.5045435 2.4911704 2.400082 2.5463195 2.8973749 2.4142816 2.6458828 2.7204337 2.6751993
0.8578579 2.639061 2.4461486 2.355458 2.6486604 2.4901414 2.6711934 2.3597777 2.649249 2.4890406 2.4065173 2.5096416 2.4122026 2.8133283 2.5745149 2.4596202 2.633308 2.5709856 2.4467587 2.908191 2.4986758 2.445567 2.9436855 2.3564997 2.5302603 2.6842322 2.6211686 2.530116 2.3994257 2.5609136 2.818939 2.4516416 2.8204756 2.369426 2.5902717 2.9379141 2.4985862 2.9022377 2.3700538 2.719054 2.551798 2.6487033 2.5032856 2.4898937 2.3988507 2.5452478 2.8962789 2.4130602 2.6447666 2.7192955 2.6741438
0.8588589 2.638001 2.444905 2.3542428 2.6475031 2.4889982 2.6701396 2.3585799 2.6480892 2.4877799 2.4053993 2.5085695 2.4109797 2.812193 2.5733867 2.4583657 2.632251 2.5698524 2.44563 2.9070811 2.497416 2.4444375 2.942601 2.3552916 2.529106 2.6830888 2.6200974 2.5289626 2.398205 2.5598443 2.817799 2.45051 2.8193338 2.3682234 2.589195 2.9368389 2.4973288 2.9011378 2.3688521 2.717911 2.550734 2.6475897 2.502031 2.4886167 2.3976214 2.5441773 2.8951862 2.4118392 2.6436508 2.7181587 2.6730895
0.8598599 2.6369407 2.4436607 2.3530295 2.6463463 2.4878566 2.6690862 2.3573842 2.6469316 2.48652 2.404282 2.5074985 2.409758 2.8110578 2.5722587 2.4571123 2.6311955 2.5687187 2.444502 2.9059732 2.4961572 2.4433098 2.941519 2.354084 2.5279522 2.6819468 2.619027 2.5278096 2.3969855 2.5587776 2.8166611 2.4493783 2.818196 2.3670201 2.5881186 2.9357655 2.496071 2.9000382 2.3676512 2.7167685 2.5496702 2.6464753 2.5007765 2.4873414 2.3963914 2.543107 2.8940923 2.4106193 2.6425364 2.717023 2.6720371
0.8608609 2.6358824 2.4424188 2.3518174 2.6451917 2.4867167 2.668034 2.3561904 2.6457741 2.4852633 2.4031665 2.5064285 2.4085376 2.8099253 2.5711305 2.4558601 2.6301405 2.5675867 2.4433753 2.9048667 2.494901 2.4421828 2.9404368 2.352878 2.5267982 2.6808043 2.617957 2.5266588 2.3957672 2.5577104 2.8155239 2.4482474 2.8170576 2.3658206 2.5870445 2.9346933 2.4948163 2.89894 2.3664508 2.7156265 2.5486088 2.6453633 2.4995224 2.486068 2.3951645 2.5420384 2.8930016 2.4094017 2.6414237 2.7158868 2.6709843
0.8618619 2.634826 2.441179 2.3506057 2.6440377 2.485578 2.666984 2.3549974 2.6446183 2.4840066 2.4020517 2.5053604 2.407318 2.8087933 2.5700045 2.4546099 2.629086 2.5664566 2.442249 2.9037611 2.4936452 2.441056 2.9393573 2.3516738 2.525647 2.6796646 2.6168897 2.5255086 2.3945515 2.5566468 2.8143897 2.4471173 2.8159196 2.3646216 2.585972 2.9336221 2.493562 2.8978436 2.3652527 2.7144861 2.5475488 2.644251 2.4982705 2.4847946 2.3939383 2.540972 2.8919108 2.4081845 2.640311 2.714752 2.669933
0.8628629 2.6337698 2.4399385 2.3493965 2.642884 2.4844418 2.6659346 2.3538055 2.6434624 2.4827514 2.4009383 2.5042937 2.4060996 2.8076632 2.5688787 2.4533594 2.6280334 2.5653262 2.4411263 2.9026563 2.4923909 2.4399323 2.9382792 2.3504705 2.5244975 2.6785247 2.615824 2.5243592 2.3933353 2.5555835 2.8132553 2.445988 2.8147848 2.3634229 2.5848987 2.9325519 2.4923086 2.8967469 2.3640552 2.713344 2.5464892 2.64314 2.4970188 2.4835248 2.392713 2.5399063 2.890823 2.4069688 2.6391988 2.7136183 2.6688838
0.8638639 2.632716 2.438701 2.3481884 2.641731 2.4833052 2.6648865 2.352616 2.642307 2.4814978 2.3998265 2.5032282 2.4048836 2.8065338 2.5677543 2.4521103 2.6269827 2.5641983 2.4400022 2.9015532 2.491137 2.4388084 2.9372005 2.349269 2.5233483 2.677386 2.6147566 2.5232124 2.3921213 2.5545208 2.8121228 2.444861 2.8136513 2.3622272 2.5838282 2.931483 2.4910562 2.8956525 2.3628592 2.7122066 2.54543 2.6420293 2.4957697 2.4822547 2.39149 2.5388417 2.8897347 2.4057548 2.6380863 2.7124856 2.6678352
0.8648649 2.631662 2.4374635 2.3469813 2.6405787 2.4821694 2.6638384 2.351428 2.6411526 2.480246 2.3987153 2.5021627 2.4036684 2.8054056 2.5666306 2.450863 2.6259322 2.5630689 2.438881 2.900453 2.4898846 2.4376862 2.9361243 2.348069 2.5222 2.6762483 2.6136925 2.5220664 2.3909092 2.5534592 2.8109913 2.443733 2.8125186 2.3610315 2.5827587 2.9304175 2.4898064 2.89456 2.3616648 2.7110672 2.5443735 2.6409206 2.494521 2.4809854 2.3902688 2.5377777 2.8886478 2.4045413 2.6369767 2.7113535 2.6667886
0.8658659 2.6306095 2.436229 2.3457756 2.639428 2.481037 2.662792 2.35024 2.6400006 2.478995 2.3976066 2.5011 2.402454 2.8042796 2.5655065 2.4496171 2.6248825 2.5619411 2.4377599 2.8993506 2.4886339 2.4365656 2.9350498 2.3468702 2.5210538 2.6751103 2.6126287 2.5209222 2.3896976 2.5523999 2.809861 2.4426067 2.811387 2.3598373 2.5816908 2.9293492 2.4885566 2.8934684 2.3604722 2.7099297 2.543318 2.6398115 2.493274 2.4797184 2.3890486 2.5367157 2.8875628 2.4033296 2.6358678 2.7102227 2.6657426
0.8668669 2.6295588 2.4349942 2.3445714 2.6382797 2.4799044 2.661748 2.3490548 2.6388478 2.477746 2.396498 2.5000381 2.401241 2.8031538 2.5643852 2.4483716 2.6238348 2.560815 2.436641 2.8982532 2.487384 2.4354455 2.9339757 2.3456714 2.5199077 2.6739752 2.611567 2.5197785 2.3884873 2.5513413 2.8087323 2.4414814 2.8102572 2.3586438 2.5806222 2.9282844 2.487308 2.892377 2.3592796 2.7087924 2.542263 2.6387038 2.4920273 2.4784527 2.38783 2.5356543 2.8864787 2.402119 2.6347597 2.709092 2.6646967
0.8678679 2.6285086 2.4337618 2.343368 2.6371295 2.4787734 2.660705 2.3478699 2.637697 2.4764977 2.395391 2.4989765 2.4000297 2.8020306 2.5632644 2.447128 2.622788 2.5596893 2.4355237 2.8971536 2.4861348 2.4343271 2.9329014 2.3444753 2.518764 2.6728394 2.610506 2.5186357 2.387279 2.5502837 2.807604 2.4403572 2.8091283 2.3574526 2.5795567 2.92722 2.48606 2.8912873 2.3580875 2.7076569 2.5412092 2.6375961 2.4907823 2.477188 2.386611 2.5345945 2.8853958 2.4009092 2.6336505 2.7079623 2.663653
0.8688689 2.62746 2.43253 2.3421667 2.6359806 2.4776437 2.6596613 2.3466868 2.6365461 2.4752514 2.3942847 2.4979172 2.3988178 2.8009079 2.5621438 2.4458857 2.6217415 2.558564 2.434406 2.8960578 2.484887 2.4332106 2.9318302 2.3432803 2.5176215 2.6717043 2.6094458 2.517495 2.3860714 2.5492268 2.8064785 2.4392328 2.8080008 2.3562627 2.578492 2.9261563 2.4848135 2.8901992 2.3568983 2.7065215 2.5401573 2.6364906 2.4895387 2.475925 2.385394 2.533536 2.884314 2.3997009 2.6325438 2.706834 2.6626096
0.8698699 2.6264122 2.4313002 2.340967 2.6348333 2.4765158 2.65862 2.345505 2.6353967 2.474005 2.3931801 2.4968586 2.3976085 2.7997866 2.5610235 2.4446435 2.6206975 2.5574396 2.4332914 2.894962 2.4836404 2.4320953 2.93076 2.3420863 2.5164797 2.6705697 2.6083858 2.5163546 2.3848646 2.5481722 2.8053534 2.4381094 2.8068738 2.355073 2.5774286 2.9250956 2.4835691 2.8891122 2.3557103 2.705387 2.5391066 2.6353848 2.488296 2.4746635 2.3841798 2.532478 2.883234 2.3984947 2.6314373 2.7057064 2.6615682
0.8708709 2.6253662 2.4300716 2.3397672 2.633687 2.475388 2.6575801 2.3443246 2.634248 2.472761 2.3920763 2.4958007 2.3964002 2.798667 2.5599046 2.4434025 2.6196535 2.556317 2.4321775 2.8938673 2.4823954 2.430981 2.9296906 2.3408933 2.5153384 2.6694376 2.6073291 2.515217 2.3836606 2.547119 2.8042302 2.4369888 2.8057504 2.3538857 2.5763657 2.9240346 2.4823248 2.8880262 2.354523 2.7042532 2.5380561 2.6342807 2.4870543 2.4734027 2.382965 2.531421 2.8821545 2.3972888 2.6303325 2.7045784 2.6605268
0.8718719 2.624321 2.4288437 2.3385684 2.6325395 2.4742622 2.6565397 2.343146 2.633099 2.4715188 2.3909755 2.4947455 2.395193 2.7975483 2.5587876 2.4421628 2.6186104 2.5551946 2.4310646 2.8927748 2.4811516 2.4298663 2.928622 2.339703 2.5141993 2.6683064 2.6062725 2.5140789 2.3824575 2.546067 2.8031077 2.4358675 2.804628 2.3526983 2.5753052 2.9229753 2.481082 2.8869426 2.353337 2.7031207 2.5370069 2.6331773 2.4858146 2.472143 2.3817527 2.530367 2.8810763 2.3960834 2.6292274 2.7034523 2.6594875
0.8728729 2.6232767 2.427618 2.337373 2.6313956 2.4731367 2.655502 2.3419678 2.631952 2.470277 2.3898737 2.4936895 2.3939874 2.7964299 2.5576706 2.4409244 2.61757 2.5540724 2.4299521 2.8916836 2.4799078 2.428754 2.9275546 2.3385134 2.5130622 2.667174 2.605217 2.512943 2.3812554 2.5450156 2.801987 2.4347467 2.8035047 2.3515131 2.5742445 2.9219172 2.4798398 2.8858578 2.352152 2.7019885 2.5359602 2.6320736 2.4845738 2.4708843 2.3805423 2.5293126 2.88 2.394881 2.6281233 2.7023275 2.6584487
0.8738739 2.6222339 2.4263928 2.3361776 2.6302514 2.4720132 2.654465 2.3407917 2.630806 2.4690363 2.3887744 2.4926362 2.3927822 2.795314 2.5565536 2.4396868 2.6165287 2.552952 2.4288423 2.890592 2.4786663 2.4276438 2.926489 2.3373258 2.5119243 2.6660438 2.604162 2.511808 2.3800545 2.5439656 2.8008668 2.4336274 2.8023849 2.350329 2.5731852 2.9208593 2.4785998 2.8847764 2.3509686 2.7008574 2.5349145 2.630971 2.4833364 2.469628 2.3793325 2.5282588 2.878924 2.3936787 2.6270206 2.7012026 2.6574106
0.8748749 2.6211922 2.4251697 2.3349836 2.6291075 2.4708912 2.6534295 2.3396168 2.62966 2.4677968 2.387676 2.491583 2.3915784 2.7941995 2.5554385 2.438451 2.61549 2.551831 2.4277334 2.8895025 2.4774249 2.4265335 2.9254243 2.3361375 2.5107896 2.6649132 2.603109 2.510674 2.378855 2.542915 2.7997487 2.4325087 2.8012648 2.3491454 2.5721273 2.9198034 2.4773598 2.8836954 2.349786 2.699726 2.533868 2.6298692 2.4820995 2.468372 2.3781245 2.5272074 2.877849 2.3924778 2.6259181 2.7000787 2.6563737
0.8758759 2.620151 2.4239476 2.3337913 2.6279638 2.4697704 2.6523938 2.3384426 2.6285145 2.4665592 2.3865786 2.4905326 2.390376 2.7930863 2.5543237 2.4372156 2.6144512 2.5507116 2.426625 2.8884141 2.476186 2.4254248 2.9243608 2.3349524 2.509654 2.6637857 2.6020565 2.5095415 2.3776572 2.5418682 2.7986317 2.4313903 2.800146 2.3479633 2.5710707 2.9187484 2.4761221 2.8826153 2.348605 2.698597 2.5328238 2.6287684 2.4808638 2.4671185 2.3769166 2.5261574 2.876775 2.3912785 2.6248167 2.6989553 2.655338
0.8768769 2.6191103 2.422726 2.332599 2.6268222 2.46865 2.6513598 2.3372703 2.62737 2.4653234 2.3854833 2.4894826 2.3891747 2.7919738 2.5532093 2.4359815 2.6134148 2.5495937 2.4255185 2.8873272 2.4749463 2.424318 2.9232986 2.3337677 2.5085208 2.662657 2.6010046 2.508411 2.3764606 2.5408218 2.7975168 2.4302747 2.7990296 2.3467822 2.5700152 2.9176943 2.4748845 2.8815367 2.3474247 2.697469 2.5317802 2.6276689 2.479629 2.4658647 2.3757098 2.525108 2.8757033 2.3900797 2.6237156 2.6978323 2.6543026
0.8778779 2.618073 2.421506 2.3314097 2.625681 2.4675322 2.6503265 2.3361008 2.626227 2.4640875 2.3843882 2.4884331 2.3879747 2.7908626 2.5520968 2.434749 2.6123781 2.548475 2.4244118 2.8862417 2.473709 2.4232116 2.9222372 2.3325844 2.5073879 2.6615288 2.5999556 2.5072803 2.375264 2.5397758 2.7964013 2.429157 2.7979133 2.3456018 2.5689607 2.9166415 2.473648 2.8804595 2.3462458 2.6963398 2.5307386 2.6265695 2.4783952 2.4646122 2.3745055 2.524059 2.8746314 2.3888829 2.6226153 2.6967115 2.6532693
0.8788789 2.617035 2.4202876 2.3302205 2.6245406 2.466414 2.649295 2.33493 2.625084 2.4628544 2.3832953 2.487385 2.3867757 2.7897527 2.5509846 2.4335167 2.6113431 2.5473588 2.4233081 2.8851566 2.4724734 2.4221065 2.9211755 2.3314025 2.5062568 2.6604023 2.5989053 2.5061517 2.3740695 2.5387318 2.7952883 2.428042 2.7967985 2.3444233 2.5679073 2.9155886 2.4724128 2.8793828 2.3450687 2.6952126 2.5296974 2.6254714 2.4771626 2.4633622 2.3733017 2.5230126 2.8735619 2.3876858 2.621516 2.69559 2.6522362
0.8798799 2.6159985 2.41907 2.3290324 2.6234002 2.4652984 2.648265 2.3337622 2.6239424 2.4616213 2.3822017 2.4863374 2.3855772 2.788644 2.5498724 2.4322855 2.610308 2.5462418 2.4222052 2.884074 2.4712367 2.4210026 2.920117 2.3302221 2.5051272 2.6592772 2.5978582 2.5050232 2.372877 2.5376887 2.7941756 2.4269276 2.7956862 2.3432462 2.5668564 2.914539 2.47118 2.8783078 2.3438923 2.6940854 2.5286577 2.6243727 2.4759307 2.4621131 2.3720999 2.5219667 2.8724935 2.3864908 2.6204178 2.6944706 2.6512046
0.8808809 2.6149635 2.4178534 2.327845 2.6222618 2.4641826 2.647235 2.3325942 2.6228008 2.46039 2.381111 2.4852927 2.384381 2.7875364 2.5487616 2.431056 2.6092763 2.5451264 2.421103 2.8829906 2.4700024 2.4198987 2.9190586 2.3290422 2.503998 2.6581516 2.59681 2.5038974 2.3716846 2.5366466 2.793064 2.4258142 2.7945743 2.3420703 2.5658042 2.913488 2.469947 2.8772335 2.3427162 2.692959 2.527619 2.6232755 2.474701 2.460864 2.3708985 2.5209212 2.8714263 2.3852968 2.6193192 2.6933513 2.6501749
0.8818819 2.6139302 2.416639 2.3266606 2.6211233 2.4630687 2.6462057 2.3314288 2.6216598 2.45916 2.3800204 2.484248 2.3831854 2.7864296 2.547652 2.4298277 2.6082435 2.5440118 2.4200022 2.8819087 2.4687693 2.4187977 2.9180024 2.3278637 2.5028696 2.6570265 2.5957649 2.5027719 2.370493 2.5356052 2.7919557 2.4247017 2.7934637 2.340895 2.5647535 2.9124408 2.4687142 2.8761604 2.341542 2.6918344 2.5265818 2.6221795 2.4734726 2.459618 2.369698 2.5198777 2.8703587 2.384104 2.6182222 2.6922321 2.6491444
0.8828829 2.6128962 2.4154248 2.3254766 2.619986 2.4619567 2.645178 2.3302634 2.620521 2.4579303 2.3789313 2.483205 2.3819897 2.7853258 2.546543 2.4286 2.6072123 2.5428977 2.4189022 2.88083 2.4675364 2.4176981 2.9169466 2.3266864 2.5017426 2.655903 2.5947196 2.5016477 2.369304 2.534565 2.7908478 2.4235885 2.792353 2.339722 2.5637047 2.9113941 2.4674838 2.8750894 2.3403678 2.6907094 2.5255444 2.6210837 2.472243 2.4583719 2.3685007 2.5188344 2.8692937 2.382912 2.6171255 2.6911147 2.648116
0.8838839 2.6118639 2.4142132 2.324293 2.6188495 2.4608443 2.644151 2.3291008 2.6193829 2.456703 2.377843 2.4821625 2.3807974 2.7842216 2.5454342 2.427373 2.6061828 2.541784 2.417804 2.8797514 2.4663062 2.4165983 2.915892 2.32551 2.5006185 2.6547806 2.5936754 2.5005245 2.3681161 2.533528 2.7897408 2.4224775 2.7912462 2.3385487 2.5626588 2.9103465 2.4662547 2.8740194 2.3391974 2.6895862 2.5245092 2.6199884 2.471016 2.4571278 2.367303 2.5177922 2.8682292 2.381722 2.6160302 2.6899977 2.6470888
0.8848849 2.6108332 2.413001 2.3231125 2.6177132 2.4597342 2.6431248 2.3279386 2.6182444 2.4554765 2.3767574 2.481121 2.3796053 2.7831182 2.5443256 2.426147 2.605154 2.5406713 2.4167063 2.8786728 2.4650753 2.4155 2.914838 2.3243356 2.499493 2.6536593 2.5926328 2.4994035 2.3669293 2.532491 2.7886348 2.4213665 2.790139 2.337376 2.5616121 2.9093018 2.4650245 2.8729486 2.338026 2.688463 2.523475 2.6188943 2.4697912 2.4558837 2.3661075 2.5167525 2.8671665 2.380533 2.6149347 2.6888807 2.6460617
0.8858859 2.6098032 2.4117913 2.3219314 2.6165776 2.4586248 2.6421006 2.3267782 2.6171067 2.454251 2.3756704 2.4800808 2.3784137 2.7820175 2.543219 2.424923 2.6041265 2.5395598 2.4156106 2.8775961 2.4638467 2.4144034 2.9137862 2.3231626 2.49837 2.652538 2.5915911 2.4982822 2.3657436 2.531454 2.7875307 2.4202561 2.789033 2.3362067 2.560566 2.908258 2.4637978 2.8718808 2.3368566 2.6873403 2.5224414 2.6178012 2.4685655 2.454642 2.3649118 2.5157132 2.866104 2.3793437 2.6138406 2.6877646 2.645036
0.8868869 2.6087735 2.410583 2.320752 2.6154432 2.4575162 2.641077 2.3256183 2.615969 2.4530277 2.3745868 2.479042 2.3772237 2.7809172 2.5421133 2.4236996 2.6030986 2.5384483 2.4145157 2.876521 2.4626184 2.4133077 2.9127338 2.3219905 2.497248 2.6514173 2.590549 2.4971626 2.3645585 2.5304184 2.7864275 2.419148 2.7879283 2.335037 2.5595207 2.9072137 2.4625726 2.8708134 2.3356879 2.6862185 2.5214093 2.6167085 2.4673417 2.4534001 2.3637187 2.5146751 2.8650422 2.3781571 2.6127467 2.6866493 2.6440113
0.8878879 2.6077468 2.4093752 2.319574 2.614309 2.4564095 2.6400545 2.3244593 2.6148343 2.4518042 2.3735037 2.4780045 2.3760352 2.7798178 2.5410075 2.4224758 2.602074 2.5373375 2.413421 2.8754468 2.461391 2.4122124 2.9116845 2.3208199 2.4961262 2.650297 2.5895102 2.4960449 2.363375 2.5293849 2.7853246 2.4180398 2.7868261 2.333869 2.5584784 2.9061723 2.4613469 2.869748 2.3345203 2.6850967 2.5203776 2.615617 2.4661183 2.4521613 2.3625262 2.5136373 2.8639827 2.3769717 2.6116543 2.6855366 2.6429868
0.8888889 2.6067202 2.4081695 2.3183966 2.6131756 2.4553041 2.639033 2.323303 2.6136973 2.4505835 2.3724208 2.4769678 2.374846 2.778721 2.5399024 2.4212556 2.6010482 2.536228 2.4123285 2.8743734 2.460165 2.411119 2.9106343 2.3196502 2.4950051 2.6491778 2.5884707 2.494928 2.362194 2.5283518 2.7842245 2.416932 2.7857234 2.3327014 2.5574358 2.9051309 2.460122 2.868683 2.3333552 2.6839776 2.5193481 2.614525 2.4648972 2.450922 2.3613348 2.5126007 2.8629231 2.3757868 2.6105623 2.6844227 2.6419642
0.8898899 2.6056945 2.4069629 2.3172219 2.6120434 2.4542003 2.6380112 2.3221474 2.6125631 2.449363 2.3713396 2.4759316 2.3736598 2.7776241 2.538799 2.4200344 2.6000235 2.5351195 2.411236 2.8733008 2.4589403 2.4100263 2.9095864 2.3184822 2.4938877 2.6480587 2.5874324 2.4938114 2.3610117 2.5273194 2.7831247 2.4158251 2.784623 2.3315358 2.5563948 2.9040906 2.4588974 2.8676193 2.3321896 2.6828575 2.5183182 2.613434 2.4636765 2.4496846 2.360145 2.5115657 2.8618658 2.3746028 2.60947 2.683309 2.640944
0.8908909 2.60467 2.4057593 2.3160472 2.610912 2.4530962 2.636993 2.3209922 2.6114295 2.4481437 2.37026 2.474897 2.3724747 2.7765281 2.5376952 2.4188151 2.5990014 2.5340114 2.4101472 2.8722296 2.4577167 2.4089346 2.9085395 2.3173141 2.49277 2.6469412 2.5863953 2.4926965 2.3598337 2.5262876 2.782025 2.4147189 2.783523 2.3303695 2.5553539 2.903051 2.4576762 2.8665566 2.3310254 2.6817389 2.51729 2.612344 2.4624567 2.4484487 2.3589563 2.5105317 2.8608093 2.3734202 2.6083791 2.682197 2.6399214
0.8918919 2.603647 2.4045568 2.314874 2.6097806 2.4519932 2.6359737 2.319839 2.6102965 2.4469252 2.3691812 2.4738636 2.37129 2.7754347 2.5365918 2.417598 2.5979795 2.5329044 2.4090574 2.871159 2.4564936 2.4078443 2.9074938 2.3161473 2.4916532 2.6458235 2.5853593 2.4915826 2.3586543 2.525259 2.7809281 2.4136136 2.782424 2.329206 2.554316 2.902014 2.456454 2.865495 2.3298628 2.68062 2.5162637 2.611255 2.461238 2.4472136 2.3577685 2.509499 2.8597543 2.3722386 2.6072881 2.6810865 2.6389022
0.8928929 2.6026244 2.4033551 2.3137014 2.60865 2.4508922 2.6349554 2.3186874 2.6091635 2.4457085 2.3681028 2.472832 2.3701055 2.7743404 2.53549 2.4163795 2.5969586 2.5317974 2.4079692 2.8700912 2.4552705 2.4067552 2.9064484 2.3149838 2.4905367 2.644708 2.5843253 2.4904697 2.357477 2.5242305 2.7798316 2.4125097 2.7813272 2.3280432 2.5532782 2.9009767 2.4552338 2.864434 2.3287008 2.6795027 2.5152373 2.610166 2.4600205 2.445979 2.3565824 2.508466 2.858699 2.3710577 2.606199 2.6799753 2.6378832
0.8938939 2.601602 2.4021547 2.3125305 2.6075196 2.4497921 2.6339383 2.3175359 2.6080308 2.444493 2.3670268 2.471801 2.3689234 2.7732491 2.5343885 2.415163 2.595938 2.5306907 2.4068818 2.869024 2.4540508 2.405667 2.9054043 2.3138194 2.4894214 2.6435912 2.5832913 2.4893587 2.3563008 2.5232034 2.778736 2.4114053 2.7802305 2.3268814 2.5522416 2.8999407 2.4540143 2.8633754 2.32754 2.6783853 2.5142121 2.609078 2.4588044 2.4447463 2.355397 2.507435 2.857646 2.3698795 2.6051087 2.6788638 2.6368654
0.8948949 2.6005821 2.400955 2.3113601 2.6063914 2.4486935 2.6329224 2.3163865 2.6069 2.4432788 2.3659518 2.4707701 2.3677413 2.7721581 2.5332885 2.4139478 2.5949194 2.5295856 2.4057958 2.867958 2.4528303 2.40458 2.9043608 2.3126564 2.4883087 2.6424756 2.5822577 2.4882476 2.3551254 2.5221758 2.777643 2.4103022 2.7791362 2.3257213 2.551205 2.8989058 2.452796 2.8623164 2.3263803 2.6772687 2.513189 2.6079905 2.4575882 2.4435153 2.3542123 2.5064049 2.8565927 2.368701 2.6040213 2.6777558 2.6358483
0.8958959 2.599563 2.399757 2.3101916 2.6052628 2.4475954 2.6319082 2.3152373 2.6057692 2.4420655 2.3648763 2.4697404 2.366561 2.7710686 2.532188 2.4127338 2.5939007 2.5284796 2.4047108 2.866892 2.4516115 2.4034948 2.9033194 2.3114955 2.4871953 2.6413617 2.581226 2.487137 2.3539517 2.5211508 2.77655 2.4091997 2.7780423 2.3245597 2.5501697 2.8978722 2.4515781 2.861259 2.3252215 2.676153 2.5121653 2.6069038 2.4563744 2.4422843 2.3530297 2.5053763 2.855542 2.367524 2.602934 2.676647 2.6348314
0.8968969 2.598545 2.3985603 2.309024 2.604135 2.446498 2.6308944 2.31409 2.604639 2.4408534 2.3638022 2.468713 2.3653817 2.7699797 2.5310898 2.4115198 2.5928838 2.527375 2.4036267 2.8658273 2.4503942 2.402409 2.9022782 2.3103347 2.4860837 2.6402485 2.5801947 2.4860294 2.3527787 2.5201273 2.775458 2.4080973 2.7769496 2.3234026 2.5491366 2.8968384 2.4503622 2.8602037 2.324064 2.675039 2.5111434 2.6058168 2.4551606 2.4410553 2.351848 2.504349 2.8544924 2.3663473 2.6018467 2.675539 2.6338162
0.8978979 2.5975263 2.3973632 2.3078573 2.6030078 2.4454029 2.6298823 2.3129444 2.6035097 2.4396427 2.3627307 2.4676855 2.3642027 2.7688937 2.52999 2.4103081 2.591868 2.526273 2.4025435 2.8647652 2.449177 2.4013257 2.901239 2.309176 2.4849737 2.639134 2.579166 2.484922 2.3516073 2.519103 2.7743685 2.4069965 2.7758574 2.322245 2.5481033 2.8958073 2.4491477 2.8591485 2.3229072 2.6739235 2.510122 2.604732 2.453948 2.4398267 2.3506684 2.5033216 2.8534424 2.3651721 2.6007605 2.67443 2.6328018
0.8988989 2.59651 2.396169 2.3066924 2.6018813 2.4443073 2.6288698 2.3117995 2.6023812 2.4384327 2.3616586 2.46666 2.3630254 2.7678072 2.5288932 2.4090965 2.590852 2.5251691 2.4014614 2.863702 2.4479601 2.4002428 2.9002 2.3080177 2.4838636 2.6380227 2.5781353 2.483816 2.350437 2.51808 2.7732792 2.4058957 2.7747674 2.3210876 2.547071 2.894776 2.4479322 2.858095 2.321752 2.6728098 2.5091026 2.603647 2.452737 2.4385998 2.3494887 2.5022964 2.8523946 2.3639977 2.5996737 2.6733243 2.6317892
0.8998999 2.5954947 2.394976 2.305528 2.6007555 2.443214 2.627859 2.3106565 2.6012526 2.4372246 2.3605886 2.4656346 2.3618486 2.766722 2.527796 2.4078848 2.589838 2.524067 2.4003806 2.862641 2.4467447 2.3991606 2.8991616 2.3068616 2.4827557 2.6369107 2.5771074 2.4827108 2.3492684 2.5170593 2.7721908 2.4047964 2.773678 2.3199327 2.5460405 2.8937466 2.4467194 2.8570411 2.320598 2.6716971 2.5080836 2.6025627 2.4515254 2.4373739 2.34831 2.5012715 2.8513472 2.3628247 2.5985892 2.672218 2.6307762
0.9009009 2.5944808 2.3937829 2.304364 2.5996299 2.4421222 2.6268492 2.3095133 2.6001248 2.436016 2.35952 2.4646108 2.3606732 2.7656374 2.5266988 2.4066756 2.5888247 2.5229652 2.3993018 2.8615813 2.4455316 2.39808 2.898125 2.3057048 2.4816484 2.6357987 2.57608 2.4816067 2.3481 2.516039 2.7711043 2.4036965 2.7725904 2.3187785 2.5450115 2.8927178 2.4455068 2.8559885 2.3194447 2.6705844 2.5070658 2.6014788 2.4503164 2.4361491 2.347133 2.5002477 2.8502998 2.3616533 2.5975041 2.6711116 2.6297643
0.9019019 2.5934672 2.3925917 2.3032024 2.5985053 2.4410307 2.6258397 2.3083713 2.598998 2.434811 2.3584507 2.463588 2.359499 2.7645547 2.5256028 2.405467 2.5878122 2.521865 2.3982224 2.8605225 2.444318 2.397 2.89709 2.30455 2.4805412 2.634689 2.575055 2.480504 2.3469334 2.5150201 2.7700188 2.4025986 2.7715044 2.3176246 2.5439825 2.8916888 2.4442954 2.8549383 2.3182924 2.6694717 2.5060484 2.6003957 2.4491072 2.4349258 2.3459568 2.499224 2.8492548 2.3604832 2.59642 2.6700063 2.6287544
0.9029029 2.5924542 2.3914013 2.3020425 2.5973814 2.4399397 2.6248322 2.3072307 2.5978723 2.433605 2.3573837 2.4625657 2.3583257 2.7634733 2.5245078 2.4042592 2.5867999 2.5207646 2.3971457 2.859465 2.4431064 2.3959212 2.8960545 2.3033977 2.4794369 2.6335785 2.5740292 2.4794025 2.3457665 2.5140016 2.7689335 2.4015017 2.7704184 2.3164723 2.542954 2.8906634 2.4430854 2.8538888 2.317141 2.668361 2.505032 2.5993128 2.447901 2.4337025 2.3447828 2.4982026 2.8482106 2.3593123 2.5953372 2.6689029 2.627745
0.9039039 2.5914438 2.390212 2.3008823 2.5962582 2.4388504 2.6238241 2.3060913 2.5967467 2.4324002 2.3563178 2.4615452 2.357154 2.7623925 2.523413 2.4030523 2.5857902 2.5196652 2.396069 2.8584068 2.441895 2.3948443 2.8950207 2.3022456 2.4783328 2.63247 2.5730045 2.478301 2.3446026 2.5129848 2.76785 2.400404 2.7693336 2.3153214 2.5419285 2.8896365 2.4418755 2.8528397 2.3159907 2.6672509 2.5040174 2.598231 2.4466932 2.4324808 2.3436086 2.4971821 2.847168 2.358143 2.5942543 2.6677995 2.6267362
0.9049049 2.5904322 2.389024 2.2997231 2.5951355 2.4377632 2.6228182 2.3049536 2.5956213 2.431199 2.3552532 2.4605253 2.355982 2.7613134 2.5223184 2.401847 2.5847802 2.5185654 2.3949938 2.857352 2.4406843 2.3937666 2.8939877 2.3010945 2.4772294 2.6313605 2.5719802 2.4772022 2.3434384 2.5119684 2.766768 2.399308 2.76825 2.3141713 2.5409029 2.8886118 2.440666 2.8517926 2.3148415 2.6661396 2.5030043 2.5971498 2.4454885 2.431261 2.3424356 2.4961612 2.8461263 2.356976 2.5931726 2.666695 2.6257274
0.9059059 2.5894232 2.3878376 2.2985654 2.594013 2.4366753 2.6218138 2.3038173 2.5944967 2.429996 2.3541892 2.4595063 2.3548117 2.760235 2.5212264 2.4006417 2.583771 2.5174665 2.3939192 2.8562973 2.4394758 2.392692 2.8929563 2.2999444 2.476127 2.6302526 2.570958 2.4761033 2.3422768 2.5109534 2.7656863 2.398213 2.7671683 2.3130221 2.5398772 2.8875883 2.439459 2.8507457 2.313693 2.6650314 2.5019903 2.5960689 2.444284 2.4300408 2.341265 2.4951427 2.8450856 2.35581 2.5920904 2.6655934 2.6247206
0.9069069 2.5884147 2.3866518 2.2974095 2.592892 2.435589 2.6208076 2.3026805 2.5933728 2.428795 2.3531253 2.458488 2.353643 2.7591567 2.5201328 2.3994381 2.5827634 2.5163693 2.392847 2.8552442 2.4382668 2.3916168 2.8919258 2.2987947 2.475026 2.6291456 2.569937 2.4750051 2.341114 2.5099392 2.7646062 2.3971174 2.7660875 2.3118732 2.5388541 2.8865652 2.4382524 2.849699 2.3125463 2.6639225 2.5009787 2.594989 2.4430804 2.4288232 2.340094 2.4941247 2.8440447 2.3546429 2.5910099 2.6644907 2.6237144
0.9079079 2.5874069 2.3854663 2.296254 2.5917714 2.4345047 2.619805 2.3015456 2.5922508 2.4275959 2.3520641 2.4574716 2.3524745 2.7580805 2.5190406 2.398235 2.5817566 2.5152726 2.3917742 2.8541908 2.437061 2.3905447 2.8908963 2.2976477 2.4739249 2.6280391 2.5689154 2.4739075 2.339955 2.5089266 2.763528 2.3960235 2.765008 2.3107257 2.5378308 2.8855424 2.437047 2.8486555 2.311401 2.6628132 2.4999669 2.5939093 2.4418764 2.4276059 2.3389246 2.4931085 2.8430052 2.3534791 2.589929 2.6633904 2.622709
0.9089089 2.5863998 2.3842826 2.295099 2.5906506 2.4334202 2.6188025 2.3004138 2.5911276 2.426397 2.3510025 2.4564555 2.3513064 2.7570057 2.5179496 2.3970335 2.5807502 2.5141754 2.3907022 2.8531392 2.4358535 2.3894715 2.8898668 2.2965004 2.4728255 2.6269324 2.5678954 2.472813 2.338795 2.5079148 2.7624493 2.3949304 2.763927 2.30958 2.5368097 2.8845222 2.435842 2.847612 2.3102553 2.6617064 2.4989562 2.5928307 2.4406745 2.4263895 2.3377562 2.4920924 2.8419673 2.3523154 2.588849 2.6622891 2.621705
0.9099099 2.585395 2.3831003 2.2939458 2.5895307 2.4323373 2.6177998 2.299281 2.5900056 2.4252 2.3499427 2.4554403 2.35014 2.7559316 2.5168576 2.3958316 2.5797453 2.5130794 2.3896325 2.8520892 2.4346478 2.3884006 2.888838 2.2953546 2.4717271 2.6258276 2.566877 2.4717178 2.337636 2.5069041 2.7613728 2.393836 2.7628503 2.3084342 2.535789 2.8835006 2.4346383 2.846569 2.3091109 2.660598 2.4979472 2.591752 2.4394743 2.425174 2.3365893 2.4910772 2.8409307 2.3511522 2.5877705 2.6611893 2.6207004
0.9109109 2.58439 2.381919 2.2927942 2.5884123 2.4312553 2.616799 2.2981498 2.588884 2.4240034 2.348883 2.4544265 2.3489747 2.7548587 2.5157676 2.3946323 2.5787401 2.5119846 2.3885632 2.8510406 2.433443 2.3873293 2.8878117 2.2942102 2.4706302 2.6247218 2.5658588 2.470624 2.33648 2.505895 2.760297 2.3927436 2.7617733 2.3072906 2.5347683 2.8824818 2.4334352 2.845529 2.3079684 2.6594918 2.4969385 2.5906742 2.4382756 2.4239607 2.3354235 2.4900632 2.8398936 2.349991 2.5866919 2.6600902 2.6196976
0.9119119 2.5833857 2.380738 2.291643 2.587293 2.4301748 2.6157987 2.2970195 2.5877645 2.4228084 2.347825 2.4534137 2.3478105 2.7537866 2.5146787 2.3934324 2.5777369 2.5108888 2.3874948 2.8499904 2.4322395 2.3862598 2.8867862 2.2930672 2.4695337 2.623616 2.564842 2.4695318 2.3353236 2.5048842 2.759222 2.3916528 2.7606976 2.3061473 2.5337493 2.881463 2.4322336 2.844487 2.3068256 2.6583865 2.4959316 2.589597 2.4370766 2.4227476 2.334259 2.4890494 2.838859 2.3488293 2.5856133 2.6589906 2.6186955
0.9129129 2.5823827 2.3795593 2.2904928 2.586175 2.4290943 2.6148002 2.295891 2.5866427 2.4216144 2.3467681 2.4524019 2.346647 2.7527165 2.51359 2.392234 2.5767345 2.5097952 2.3864284 2.8489435 2.4310374 2.3851905 2.885761 2.2919245 2.4684377 2.6225138 2.5638266 2.4684408 2.3341682 2.5038764 2.7581491 2.3905613 2.7596233 2.3050044 2.532733 2.8804464 2.4310327 2.8434467 2.3056846 2.6572795 2.4949255 2.5885205 2.4358785 2.4215357 2.3330948 2.4880373 2.8378236 2.3476698 2.5845363 2.6578918 2.6176944
0.9139139 2.5813804 2.3783808 2.2893434 2.5850582 2.4280152 2.6138015 2.2947624 2.5855236 2.4204206 2.3457127 2.4513915 2.345485 2.7516463 2.5125031 2.3910365 2.5757337 2.5087013 2.3853621 2.8478973 2.4298356 2.3841236 2.8847377 2.2907832 2.4673426 2.6214094 2.5628097 2.4673502 2.3330142 2.5028698 2.7570767 2.3894718 2.7585497 2.3038633 2.5317154 2.8794298 2.4298325 2.8424087 2.3045447 2.6561754 2.4939187 2.5874448 2.4346812 2.4203246 2.331932 2.4870257 2.8367908 2.3465116 2.5834591 2.6567943 2.6166945
0.9149149 2.5803807 2.377204 2.2881958 2.5839407 2.4269373 2.6128054 2.2936356 2.5844045 2.4192293 2.3446577 2.450381 2.344323 2.7505777 2.5114145 2.3898396 2.574732 2.5076084 2.3842971 2.846852 2.4286337 2.3830569 2.8837132 2.2896433 2.4662497 2.6203072 2.5617962 2.4662604 2.331862 2.5018637 2.7560048 2.3883812 2.7574775 2.302723 2.530699 2.8784137 2.4286327 2.841371 2.3034062 2.65507 2.492915 2.5863686 2.433485 2.419114 2.3307703 2.486016 2.8357594 2.3453538 2.5823832 2.6556973 2.6156948
0.9159159 2.5793796 2.3760276 2.287048 2.5828245 2.42586 2.6118076 2.2925105 2.5832858 2.4180384 2.3436031 2.4493725 2.3431616 2.7495098 2.5103266 2.388644 2.573732 2.5065155 2.3832324 2.8458073 2.4274344 2.3819907 2.882692 2.2885044 2.4651575 2.6192055 2.5607817 2.465172 2.330711 2.5008576 2.7549348 2.3872921 2.756406 2.3015833 2.5296845 2.8773992 2.427434 2.8403344 2.3022676 2.6539664 2.49191 2.5852935 2.4322898 2.4179068 2.3296096 2.4850066 2.8347275 2.3441966 2.5813062 2.6546004 2.614697
0.9169169 2.5783803 2.3748527 2.2859025 2.5817087 2.4247844 2.610813 2.291386 2.582168 2.4168482 2.3425498 2.4483635 2.342002 2.748443 2.5092404 2.38745 2.5727334 2.5054243 2.3821702 2.8447635 2.426235 2.3809266 2.8816724 2.287366 2.464065 2.618103 2.5597692 2.464084 2.3295598 2.499854 2.753866 2.3862038 2.7553358 2.3004453 2.5286708 2.8763857 2.4262364 2.8392992 2.30113 2.652864 2.4909081 2.5842195 2.4310963 2.416699 2.32845 2.4839983 2.8336973 2.343041 2.5802312 2.6535041 2.6136987
0.9179179 2.577382 2.3736784 2.2847576 2.580594 2.4237096 2.609818 2.290262 2.5810502 2.4156597 2.3414981 2.4473574 2.3408437 2.7473779 2.5081537 2.3862555 2.571735 2.5043335 2.3811066 2.8437216 2.4250371 2.3798635 2.880651 2.286229 2.4629743 2.617002 2.5587568 2.4629984 2.3284104 2.4988503 2.7527971 2.3851163 2.754267 2.299308 2.5276573 2.8753722 2.4250407 2.838264 2.2999942 2.6517608 2.4899063 2.5831451 2.4299026 2.4154918 2.327291 2.4829912 2.832668 2.3418865 2.5791562 2.6524088 2.6127026
0.9189189 2.5763848 2.3725047 2.2836137 2.5794792 2.4226358 2.608823 2.2891397 2.5799334 2.4144719 2.3404472 2.446351 2.3396852 2.7463124 2.507069 2.385063 2.5707371 2.503242 2.3800457 2.8426805 2.4238396 2.3788002 2.8796322 2.2850928 2.461886 2.615903 2.5577464 2.4619129 2.327262 2.497849 2.7517302 2.384028 2.7531981 2.2981713 2.5266442 2.8743613 2.4238443 2.8372307 2.2988582 2.6506584 2.488906 2.5820723 2.4287095 2.4142852 2.326134 2.4819849 2.8316393 2.340732 2.5780823 2.6513138 2.6117055
0.9199199 2.5753884 2.3713334 2.282471 2.5783648 2.4215624 2.6078303 2.2880182 2.5788167 2.4132857 2.3393972 2.4453452 2.3385282 2.7452488 2.5059836 2.3838704 2.5697408 2.502152 2.3789852 2.8416395 2.4226425 2.377739 2.8786142 2.2839577 2.4607956 2.6148024 2.5567355 2.4608283 2.3261137 2.4968467 2.7506638 2.3829424 2.7521307 2.2970355 2.5256333 2.87335 2.4226499 2.836198 2.2977245 2.6495562 2.487905 2.5809991 2.4275186 2.4130821 2.3249779 2.4809785 2.830612 2.339579 2.5770087 2.6502192 2.61071
0.9209209 2.5743923 2.370163 2.2813294 2.5772514 2.4204903 2.6068387 2.2868972 2.577701 2.4120996 2.3383474 2.444341 2.3373716 2.7441866 2.5049 2.3826783 2.568745 2.5010626 2.3779273 2.8406 2.4214473 2.3766773 2.877596 2.2828236 2.4597082 2.6137025 2.5557265 2.4597445 2.3249674 2.4958463 2.749599 2.381856 2.7510653 2.295901 2.5246232 2.8723402 2.4214559 2.8351653 2.2965908 2.6484554 2.4869053 2.579926 2.4263287 2.411878 2.3238218 2.4799738 2.8295856 2.3384268 2.5759351 2.6491249 2.6097162
0.9219219 2.5733986 2.368992 2.2801876 2.5761385 2.4194193 2.6058471 2.2857783 2.5765853 2.4109147 2.3372986 2.4433377 2.3362172 2.7431252 2.503816 2.381489 2.5677497 2.4999735 2.3768682 2.839561 2.4202526 2.3756177 2.87658 2.2816908 2.4586217 2.6126025 2.554718 2.4586616 2.3238218 2.4948468 2.7485356 2.3807697 2.7499995 2.2947674 2.5236146 2.8713305 2.4202638 2.8341353 2.295459 2.647355 2.4859066 2.5788548 2.425138 2.4106748 2.3226678 2.4789703 2.8285596 2.337277 2.574862 2.648031 2.6087224
0.9229229 2.5724046 2.3678236 2.2790492 2.5750256 2.4183495 2.6048567 2.2846599 2.57547 2.4097307 2.3362517 2.4423358 2.3350632 2.7420652 2.5027323 2.3802986 2.5667558 2.4988847 2.3758109 2.8385239 2.419059 2.3745584 2.8755648 2.2805588 2.4575348 2.6115053 2.553711 2.4575803 2.3226764 2.4938495 2.7474723 2.379685 2.7489362 2.2936342 2.522605 2.8703222 2.4190707 2.833105 2.2943273 2.6462538 2.4849095 2.5777833 2.4239492 2.4094748 2.3215146 2.4779668 2.8275356 2.3361266 2.5737903 2.646938 2.6077292
0.9239239 2.5714111 2.3666553 2.2779093 2.5739129 2.41728 2.6038668 2.2835426 2.5743563 2.4085486 2.335205 2.4413333 2.3339097 2.7410057 2.5016503 2.3791103 2.5657623 2.497796 2.3747542 2.8374872 2.4178655 2.3735008 2.87455 2.2794273 2.45645 2.610407 2.5527036 2.4564996 2.3215337 2.4928515 2.7464097 2.3786008 2.7478735 2.2925022 2.5215976 2.869314 2.4178793 2.8320768 2.2931964 2.6451552 2.4839134 2.5767121 2.422762 2.4082735 2.3203619 2.4769657 2.8265116 2.334977 2.5727186 2.645846 2.6067367
0.9249249 2.5704186 2.365489 2.2767718 2.5728028 2.4162123 2.602878 2.2824273 2.5732424 2.4073668 2.3341599 2.4403336 2.3327572 2.7399466 2.5005677 2.3779233 2.5647705 2.4967084 2.3736992 2.836452 2.416674 2.372444 2.8735363 2.2782989 2.4553666 2.6093097 2.551698 2.45542 2.3203912 2.4918547 2.74535 2.3775167 2.7468123 2.2913718 2.5205913 2.868308 2.4166892 2.8310487 2.292067 2.6440556 2.4829178 2.5756412 2.4215746 2.4070742 2.319211 2.4759636 2.8254883 2.3338287 2.5716474 2.644754 2.6057463
0.9259259 2.569428 2.3643231 2.2756348 2.5716918 2.4151444 2.6018898 2.2813115 2.5721297 2.4061863 2.333115 2.4393337 2.3316061 2.7388897 2.4994862 2.3767354 2.5637789 2.4956222 2.3726444 2.8354154 2.415483 2.3713882 2.872524 2.2771695 2.4542828 2.6082132 2.5506928 2.4543405 2.3192499 2.4908583 2.7442894 2.3764327 2.7457507 2.290242 2.5195847 2.8673027 2.4155006 2.8300211 2.2909389 2.6429574 2.481923 2.5745714 2.4203892 2.4058747 2.3180597 2.4749625 2.8244665 2.3326805 2.5705762 2.6436622 2.604756
0.9269269 2.5684385 2.3631582 2.274499 2.5705817 2.414079 2.6009023 2.2801979 2.5710166 2.4050066 2.3320718 2.4383352 2.330455 2.7378328 2.4984052 2.3755503 2.5627868 2.4945357 2.371591 2.8343835 2.4142916 2.3703327 2.8715117 2.2760406 2.4531991 2.6071157 2.5496886 2.4532635 2.3181088 2.4898636 2.743231 2.3753507 2.744691 2.2891135 2.518579 2.866296 2.4143105 2.828996 2.289811 2.6418586 2.4809284 2.5735023 2.419203 2.404678 2.3169107 2.4739637 2.8234456 2.331535 2.5695057 2.642572 2.6037664
0.9279279 2.5674484 2.3619943 2.2733643 2.5694711 2.4130127 2.5999157 2.279085 2.5699046 2.4038286 2.3310292 2.437336 2.3293056 2.7367773 2.4973242 2.3743646 2.5617974 2.4934497 2.3705392 2.83335 2.4131026 2.3692782 2.8705 2.274914 2.4521186 2.6060207 2.5486846 2.4521859 2.3169692 2.4888701 2.7421732 2.3742685 2.743632 2.2879844 2.517576 2.8652935 2.413123 2.8279705 2.2886841 2.6407611 2.479935 2.5724332 2.4180186 2.4034808 2.315763 2.4729648 2.8224251 2.330389 2.568436 2.641481 2.6027768
0.9289289 2.56646 2.3608317 2.2722304 2.568362 2.4119499 2.5989306 2.2779734 2.5687923 2.4026506 2.329986 2.4363403 2.328156 2.7357225 2.4962451 2.3731792 2.5608077 2.492365 2.369487 2.8323183 2.411914 2.3682256 2.8694904 2.2737887 2.4510374 2.604925 2.5476816 2.4511096 2.3158317 2.4878767 2.7411156 2.3731875 2.742575 2.2868567 2.5165727 2.8642905 2.4119358 2.8269465 2.287558 2.6396635 2.4789436 2.5713644 2.4168358 2.402286 2.3146157 2.4719682 2.8214052 2.3292449 2.567366 2.6403916 2.6017892
0.9299299 2.5654726 2.3596694 2.2710972 2.5672522 2.4108858 2.597946 2.2768621 2.5676816 2.4014752 2.3289454 2.4353437 2.3270092 2.734668 2.4951649 2.3719962 2.5598207 2.4912798 2.3684354 2.8312876 2.4107256 2.3671734 2.8684812 2.2726629 2.449958 2.6038303 2.54668 2.4500349 2.314693 2.4868844 2.7400603 2.3721066 2.741518 2.2857306 2.5155702 2.8632886 2.4107497 2.8259232 2.2864323 2.638567 2.4779522 2.5702963 2.4156518 2.401091 2.3134692 2.4709713 2.820388 2.3281012 2.5662975 2.6393023 2.6008015
0.9309309 2.5644855 2.358508 2.2699656 2.5661445 2.4098225 2.5969613 2.2757518 2.5665696 2.4002988 2.3279057 2.4343486 2.3258626 2.733617 2.4940867 2.370814 2.5588322 2.4901953 2.3673866 2.8302581 2.4095387 2.3661213 2.8674731 2.2715404 2.4488785 2.6027362 2.5456796 2.4489603 2.3135576 2.4858937 2.7390056 2.371026 2.7404625 2.2846048 2.5145698 2.8622878 2.4095652 2.824901 2.2853088 2.6374702 2.4769611 2.5692291 2.4144711 2.399897 2.3123243 2.4699755 2.8193688 2.3269587 2.5652294 2.638213 2.5998154
0.9319319 2.5635 2.3573487 2.2688339 2.5650365 2.4087622 2.595979 2.2746422 2.565459 2.3991249 2.326866 2.433355 2.3247159 2.7325644 2.4930086 2.3696303 2.5578454 2.4891114 2.3663373 2.8292289 2.4083526 2.3650713 2.8664656 2.2704172 2.4478016 2.601643 2.544679 2.4478877 2.3124218 2.4849038 2.7379513 2.369946 2.7394073 2.28348 2.5135682 2.8612866 2.408381 2.8238795 2.2841852 2.6363752 2.475971 2.568163 2.41329 2.398705 2.3111796 2.4689806 2.818354 2.3258164 2.5641615 2.6371236 2.5988293
0.9329329 2.562515 2.3561895 2.2677042 2.5639288 2.407701 2.5949962 2.2735345 2.5643501 2.3979506 2.3258288 2.4323611 2.3235705 2.7315142 2.4919302 2.3684504 2.5568595 2.4880288 2.3652892 2.8282018 2.407167 2.3640213 2.8654587 2.2692952 2.4467244 2.6005492 2.5436795 2.4468143 2.311287 2.4839134 2.7368994 2.3688667 2.7383535 2.2823567 2.5125692 2.8602862 2.4071963 2.8228593 2.283063 2.6352792 2.4749823 2.5670953 2.4121099 2.3975134 2.3100362 2.467986 2.817338 2.3246753 2.563094 2.6360364 2.5978446
0.9339339 2.5615299 2.3550317 2.2665753 2.5628219 2.4066417 2.594015 2.2724283 2.5632405 2.3967783 2.3247912 2.4313686 2.3224258 2.7304647 2.4908528 2.3672695 2.5558743 2.486945 2.3642418 2.827174 2.4059823 2.362972 2.8644533 2.268174 2.445648 2.5994565 2.5426803 2.4457438 2.3101532 2.4829257 2.7358465 2.3677883 2.7373018 2.281233 2.5115707 2.859288 2.4060142 2.8218389 2.2819417 2.6341846 2.4739935 2.566029 2.4109309 2.3963227 2.3088944 2.4669929 2.8163228 2.3235352 2.5620277 2.6349492 2.59686
0.9349349 2.5605466 2.3538747 2.2654474 2.561715 2.4055817 2.5930336 2.271322 2.5621316 2.3956068 2.3237553 2.430377 2.3212826 2.7294166 2.489777 2.3660905 2.5548902 2.4858632 2.3631957 2.8261483 2.4047983 2.3619237 2.8634474 2.2670536 2.4445727 2.5983639 2.5416837 2.444674 2.3090205 2.481938 2.7347965 2.3667097 2.7362492 2.280112 2.510573 2.8582897 2.4048314 2.82082 2.2808216 2.6330907 2.473007 2.5649638 2.4097512 2.3951333 2.3077528 2.4659996 2.8153093 2.3223963 2.5609605 2.633862 2.595877
0.9359359 2.5595646 2.3527179 2.2643194 2.5606098 2.404525 2.5920537 2.2702172 2.5610232 2.3944361 2.3227189 2.4293866 2.3201387 2.7283683 2.4887 2.3649123 2.553907 2.4847813 2.3621507 2.8251226 2.4036164 2.3608773 2.862444 2.265935 2.4434981 2.5972722 2.5406857 2.4436033 2.307889 2.4809508 2.7337456 2.365632 2.735198 2.2789905 2.5095756 2.8572931 2.4036505 2.8198032 2.279701 2.6319962 2.4720209 2.5638986 2.4085748 2.3939435 2.3066125 2.4650085 2.814296 2.3212578 2.5598946 2.6327758 2.594894
0.9369369 2.558583 2.3515627 2.2631936 2.5595036 2.4034681 2.591075 2.2691128 2.5599158 2.3932676 2.3216846 2.4283965 2.3189976 2.7273216 2.4876256 2.3637338 2.552923 2.4837 2.3611057 2.8240976 2.402434 2.3598306 2.861441 2.264816 2.4424248 2.596181 2.5396893 2.4425347 2.3067596 2.4799647 2.7326982 2.364555 2.734149 2.2778702 2.5085797 2.8562968 2.4024704 2.8187864 2.278582 2.6309023 2.471035 2.5628347 2.4073973 2.3927555 2.3054736 2.4640176 2.8132842 2.3201203 2.5588286 2.631689 2.5939114
0.9379379 2.5576024 2.3504083 2.2620678 2.5583978 2.4024117 2.5900958 2.2680101 2.5588074 2.3920977 2.3206506 2.427408 2.3178558 2.7262754 2.486549 2.3625567 2.551941 2.4826195 2.3600624 2.8230743 2.4012525 2.3587844 2.8604386 2.2636998 2.4413517 2.5950892 2.5386944 2.4414687 2.305629 2.4789796 2.7316494 2.3634775 2.7330997 2.276751 2.5075836 2.8552995 2.4012904 2.81777 2.2774649 2.6298087 2.47005 2.5617702 2.4062214 2.3915691 2.3043346 2.4630282 2.8122723 2.3189847 2.5577645 2.630604 2.5929294
0.9389389 2.556621 2.349255 2.2609437 2.557294 2.4013565 2.5891182 2.2669094 2.557701 2.39093 2.319618 2.426419 2.3167162 2.725231 2.4854746 2.3613803 2.55096 2.4815388 2.3590198 2.8220522 2.4000723 2.3577394 2.8594387 2.262584 2.4402795 2.5939994 2.5376997 2.4404013 2.3045003 2.4779956 2.730603 2.3624027 2.7320518 2.2756326 2.506589 2.854306 2.4001129 2.8167546 2.2763472 2.628716 2.469067 2.5607061 2.405046 2.390383 2.303197 2.4620383 2.8112628 2.3178477 2.5566988 2.6295183 2.5919504
0.9399399 2.555642 2.3481038 2.2598202 2.556189 2.4003022 2.5881424 2.265807 2.5565941 2.3897636 2.3185856 2.4254313 2.315577 2.7241876 2.4844 2.360205 2.5499792 2.4804578 2.3579779 2.8210301 2.398893 2.3566973 2.8584373 2.2614686 2.4392087 2.5929098 2.5367055 2.4393346 2.303372 2.477012 2.7295566 2.3613265 2.7310054 2.2745147 2.5055954 2.8533118 2.3989348 2.81574 2.2752311 2.627624 2.468083 2.5596426 2.4038723 2.3891983 2.3020601 2.4610498 2.8102527 2.3167138 2.5556352 2.6284332 2.5909696
0.9409409 2.5546644 2.3469522 2.258698 2.5550854 2.3992488 2.5871663 2.2647069 2.5554883 2.3885982 2.3175542 2.4244444 2.3144388 2.7231438 2.483326 2.3590312 2.5489988 2.479379 2.3569372 2.8200102 2.3977137 2.355655 2.8574378 2.260354 2.4381387 2.5918205 2.535713 2.4382691 2.3022454 2.4760292 2.728511 2.3602514 2.7299592 2.2733984 2.5046027 2.8523185 2.3977573 2.8147275 2.2741165 2.6265326 2.467101 2.5585794 2.4026988 2.3880138 2.3009253 2.4600632 2.8092442 2.3155797 2.5545714 2.6273496 2.589992
0.9419419 2.5536869 2.3458014 2.257576 2.5539823 2.3981957 2.58619 2.263608 2.5543826 2.387434 2.3165245 2.4234586 2.3133006 2.7221024 2.4822533 2.3578565 2.5480204 2.4783003 2.3558967 2.8189898 2.396536 2.3546119 2.856439 2.2592413 2.4370692 2.590731 2.5347195 2.437205 2.3011193 2.475048 2.7274683 2.359177 2.728914 2.2722814 2.503611 2.8513265 2.3965814 2.8137155 2.2730005 2.6254416 2.466119 2.557517 2.401526 2.3868306 2.29979 2.4590755 2.8082356 2.3144467 2.5535073 2.6262648 2.5890138
0.9429429 2.5527093 2.344651 2.2564547 2.55288 2.3971448 2.5852153 2.2625108 2.553277 2.3862698 2.3154948 2.4224741 2.3121643 2.7210605 2.4811807 2.3566835 2.5470421 2.477223 2.3548574 2.8179717 2.395358 2.3535714 2.8554404 2.2581284 2.4359999 2.5896416 2.5337281 2.4361422 2.2999935 2.4740672 2.7264245 2.3581026 2.7278702 2.2711666 2.5026195 2.8503344 2.3954062 2.812704 2.271888 2.62435 2.4651384 2.5564551 2.4003541 2.385649 2.298656 2.4580898 2.8072293 2.3133147 2.5524445 2.6251814 2.588035
0.9439439 2.5517333 2.3435032 2.2553353 2.5517764 2.396094 2.5842412 2.2614133 2.552172 2.385107 2.3144655 2.4214907 2.3110285 2.7200217 2.480108 2.3555117 2.5460644 2.4761436 2.3538208 2.8169534 2.3941817 2.3525305 2.8544443 2.2570171 2.434932 2.588554 2.5327373 2.4350796 2.29887 2.473088 2.725383 2.357029 2.7268271 2.2700531 2.5016294 2.849345 2.3942304 2.8116932 2.2707758 2.6232598 2.4641583 2.5553932 2.3991833 2.3844674 2.2975235 2.4571056 2.8062222 2.3121831 2.5513823 2.6240978 2.5870583
0.9449449 2.5507584 2.342356 2.254217 2.550674 2.3950448 2.5832686 2.260317 2.551069 2.3839445 2.3134375 2.420507 2.3098934 2.7189822 2.4790359 2.3543398 2.5450876 2.4750664 2.3527822 2.8159366 2.3930068 2.3514912 2.8534467 2.2559056 2.4338665 2.5874658 2.5317469 2.4340189 2.2977467 2.4721086 2.724341 2.355957 2.7257853 2.2689388 2.500639 2.848354 2.3930576 2.8106833 2.2696633 2.622169 2.4631798 2.5543313 2.3980129 2.3832865 2.2963917 2.4561205 2.805217 2.3110523 2.5503206 2.6230159 2.5860834
0.9459459 2.5497835 2.3412085 2.2530992 2.5495727 2.393995 2.5822964 2.2592208 2.5499635 2.3827844 2.3124115 2.419525 2.3087587 2.7179441 2.4779642 2.3531685 2.5441113 2.4739897 2.3517454 2.8149207 2.3918312 2.350453 2.8524518 2.254796 2.4328008 2.5863783 2.5307581 2.4329572 2.2966251 2.4711301 2.723301 2.3548837 2.7247436 2.2678268 2.499651 2.8473659 2.3918836 2.8096738 2.2685533 2.62108 2.4622009 2.553271 2.3968444 2.3821068 2.2952611 2.455136 2.8042138 2.3099225 2.5492582 2.6219335 2.5851068
0.9469469 2.5488105 2.3400638 2.2519817 2.5484722 2.3929484 2.581324 2.258127 2.5488603 2.3816247 2.311385 2.4185436 2.3076253 2.716906 2.4768932 2.3519986 2.5431361 2.4729128 2.3507097 2.8139043 2.3906577 2.3494153 2.8514562 2.2536883 2.4317346 2.5852926 2.5297692 2.4318976 2.295503 2.470153 2.7222614 2.3538113 2.7237043 2.2667146 2.498663 2.846377 2.3907125 2.8086653 2.267442 2.6199899 2.4612226 2.5522118 2.395675 2.3809285 2.2941308 2.4541545 2.8032088 2.308794 2.5481975 2.620852 2.5841324
0.9479479 2.547837 2.3389177 2.2508657 2.5473719 2.391899 2.5803537 2.2570336 2.5477571 2.3804648 2.31036 2.4175634 2.3064916 2.7158701 2.4758232 2.3508296 2.5421603 2.4718366 2.3496752 2.8128903 2.3894832 2.3483787 2.8504636 2.2525802 2.43067 2.584206 2.5287812 2.4308379 2.2943835 2.469176 2.7212226 2.3527403 2.722665 2.2656043 2.4976764 2.845391 2.389541 2.8076591 2.2663326 2.6189013 2.4602463 2.5511508 2.3945074 2.3797512 2.2930007 2.4531734 2.8022065 2.3076665 2.5471365 2.6197717 2.5831585
0.9489489 2.5468645 2.3377743 2.2497504 2.5462708 2.3908534 2.5793836 2.2559407 2.5466547 2.3793063 2.3093352 2.4165833 2.3053603 2.7148345 2.4747536 2.3496609 2.5411863 2.47076 2.3486402 2.8118758 2.3883116 2.3473434 2.8494694 2.2514732 2.4296067 2.5831187 2.5277944 2.4297798 2.293263 2.4681997 2.7201855 2.3516695 2.7216265 2.264494 2.4966908 2.8444033 2.3883688 2.8066525 2.265225 2.6178133 2.4592698 2.5500908 2.3933403 2.378574 2.2918737 2.4521925 2.8012047 2.306538 2.5460758 2.61869 2.5821848
0.9499499 2.545894 2.3366313 2.2486353 2.5451705 2.3898082 2.5784142 2.2548497 2.545552 2.378149 2.3083122 2.415604 2.304229 2.7137995 2.473683 2.3484933 2.540214 2.4696863 2.3476079 2.810863 2.3871396 2.3463073 2.8484774 2.2503674 2.4285438 2.5820339 2.5268073 2.4287226 2.292145 2.4672263 2.719149 2.3505988 2.7205892 2.2633848 2.4957044 2.8434172 2.3872006 2.8056474 2.2641165 2.6167243 2.458295 2.5490322 2.3921742 2.3773975 2.290747 2.4512117 2.800203 2.3054123 2.545015 2.61761 2.5812135
0.950951 2.5449228 2.335489 2.2475226 2.5440714 2.388763 2.577445 2.2537596 2.5444498 2.3769927 2.3072884 2.4146254 2.3030992 2.7127657 2.472614 2.347327 2.5392416 2.4686112 2.3465755 2.8098516 2.3859684 2.3452718 2.8474872 2.2492616 2.4274814 2.5809486 2.5258217 2.4276667 2.2910264 2.4662516 2.718113 2.349528 2.719552 2.2622762 2.4947197 2.842432 2.3860307 2.8046427 2.26301 2.6156373 2.4573207 2.5479734 2.3910086 2.3762236 2.2896202 2.4502318 2.7992027 2.3042865 2.543956 2.6165297 2.5802395
0.951952 2.543954 2.3343484 2.2464104 2.5429728 2.3877196 2.5764773 2.252669 2.5433488 2.3758376 2.3062663 2.4136474 2.3019688 2.7117326 2.471546 2.3461602 2.5382698 2.4675355 2.3455443 2.808841 2.3847978 2.3442395 2.8464954 2.2481577 2.426421 2.5798626 2.5248365 2.4266107 2.2899108 2.4652784 2.7170787 2.3484588 2.7185168 2.2611687 2.4937353 2.8414478 2.3848617 2.8036382 2.2619038 2.6145508 2.4563465 2.5469146 2.389845 2.37505 2.2884946 2.4492528 2.7982023 2.3031626 2.5428958 2.6154494 2.5792687
0.952953 2.542984 2.3332074 2.245298 2.541874 2.3866768 2.57551 2.2515793 2.5422473 2.3746822 2.305246 2.412672 2.3008409 2.7107008 2.4704776 2.3449948 2.537299 2.4664621 2.344514 2.8078299 2.3836286 2.3432066 2.8455055 2.247055 2.4253592 2.5787792 2.523852 2.4255564 2.288794 2.4643056 2.7160437 2.3473904 2.7174823 2.2600615 2.4927526 2.8404634 2.3836942 2.8026345 2.2607982 2.6134632 2.4553735 2.5458565 2.38868 2.3738756 2.2873695 2.4482763 2.7972038 2.3020377 2.5418386 2.6143694 2.578298
0.953954 2.5420163 2.332068 2.2441876 2.5407746 2.385634 2.5745428 2.2504928 2.5411465 2.373529 2.304225 2.4116962 2.299713 2.70967 2.4694097 2.3438296 2.5363283 2.465388 2.343483 2.806821 2.3824599 2.3421745 2.8445168 2.2459528 2.4243 2.5776944 2.522869 2.4245021 2.28768 2.4633346 2.7150126 2.3463209 2.7164485 2.2589555 2.4917705 2.8394814 2.3825274 2.8016334 2.259693 2.612376 2.4544017 2.5447993 2.3875172 2.3727043 2.2862453 2.447298 2.7962062 2.3009145 2.540779 2.6132908 2.5773287
0.954955 2.5410485 2.3309293 2.243077 2.5396776 2.3845923 2.5735774 2.2494051 2.540047 2.3723757 2.3032053 2.41072 2.2985852 2.7086394 2.4683428 2.342666 2.5353584 2.4643154 2.3424554 2.8058136 2.381292 2.3411436 2.8435285 2.24485 2.4232414 2.576611 2.5218866 2.4234495 2.286565 2.4623632 2.7139795 2.3452523 2.7154157 2.2578502 2.4907894 2.838498 2.3813612 2.800631 2.2585902 2.611289 2.4534295 2.5437422 2.3863552 2.3715324 2.2851236 2.446322 2.7952082 2.299792 2.539721 2.6122124 2.5763602
0.955956 2.5400813 2.3297923 2.241968 2.5385795 2.383552 2.5726125 2.2483184 2.5389466 2.3712237 2.3021863 2.4097464 2.2974594 2.7076108 2.467275 2.341502 2.5343888 2.4632428 2.3414261 2.8048058 2.3801236 2.340113 2.8425417 2.2437503 2.4221826 2.5755281 2.5209045 2.422397 2.2854517 2.4613938 2.712948 2.3441858 2.714384 2.2567449 2.4898078 2.8375165 2.3801954 2.7996309 2.2574873 2.610204 2.4524589 2.542685 2.385193 2.370361 2.2840002 2.4453456 2.794212 2.2986708 2.538663 2.6111343 2.5753906
0.956957 2.5391157 2.3286545 2.2408597 2.5374827 2.3825126 2.571648 2.247234 2.5378475 2.3700733 2.3011684 2.408773 2.2963336 2.7065818 2.4662092 2.3403404 2.5334213 2.4621692 2.3403983 2.8037982 2.3789582 2.3390837 2.8415549 2.2426503 2.4211261 2.5744452 2.5199223 2.421346 2.2843404 2.4604232 2.7119186 2.3431177 2.713353 2.2556417 2.4888272 2.8365371 2.3790305 2.7986314 2.2563853 2.6091182 2.4514894 2.5416288 2.3840327 2.369192 2.2828803 2.4443707 2.7932172 2.297551 2.5376065 2.6100569 2.574423
0.957958 2.5381505 2.3275185 2.2397528 2.5363867 2.3814738 2.5706844 2.2461493 2.5367477 2.368923 2.300152 2.407801 2.2952082 2.7055533 2.4651432 2.3391783 2.5324535 2.4610984 2.3393724 2.802792 2.3777921 2.3380547 2.8405693 2.2415514 2.4200697 2.5733626 2.5189419 2.4202952 2.2832284 2.459455 2.7108893 2.3420517 2.712323 2.2545385 2.4878492 2.8355567 2.3778677 2.7976322 2.2552836 2.6080337 2.45052 2.5405722 2.3828726 2.3680224 2.2817602 2.4433968 2.792222 2.2964308 2.5365489 2.608979 2.573456
0.958959 2.5371854 2.3263834 2.2386453 2.53529 2.3804355 2.5697215 2.245066 2.5356493 2.3677738 2.2991357 2.4068284 2.2940845 2.7045271 2.4640777 2.338018 2.5314875 2.4600265 2.3383465 2.8017864 2.376627 2.3370261 2.8395834 2.240453 2.4190142 2.5722804 2.5179625 2.4192457 2.2821178 2.4584882 2.70986 2.3409855 2.7112937 2.2534373 2.4868715 2.8345788 2.376703 2.796634 2.254184 2.6069486 2.449552 2.5395167 2.381713 2.366855 2.2806396 2.4424233 2.7912283 2.295311 2.5354924 2.6079018 2.572489
0.95996 2.5362217 2.3252494 2.2375398 2.534194 2.3793983 2.5687594 2.2439835 2.5345507 2.3666248 2.2981193 2.4058573 2.2929611 2.7035012 2.4630122 2.336858 2.5305212 2.458956 2.337322 2.8007832 2.3754628 2.336 2.838599 2.2393563 2.4179585 2.5711997 2.516983 2.4181974 2.2810078 2.4575207 2.7088335 2.3399205 2.7102652 2.2523346 2.4858928 2.8336003 2.3755403 2.7956374 2.2530835 2.605864 2.4485846 2.5384607 2.3805542 2.365688 2.2795224 2.441451 2.7902343 2.294193 2.5344355 2.6068244 2.5715232
0.960961 2.5352588 2.324116 2.2364347 2.5330982 2.3783617 2.5677972 2.2429018 2.533453 2.3654785 2.2971046 2.4048872 2.2918386 2.7024767 2.4619472 2.3356974 2.5295553 2.4578853 2.3362968 2.7997794 2.3742986 2.3349736 2.837616 2.2382605 2.416905 2.5701172 2.5160038 2.4171484 2.2798984 2.4565554 2.7078068 2.3388536 2.7092376 2.2512345 2.484916 2.8326216 2.3743799 2.7946417 2.2519853 2.6047804 2.4476168 2.537406 2.379396 2.3645217 2.2784042 2.440479 2.7892416 2.2930758 2.5333805 2.6057487 2.5705583
0.961962 2.5342972 2.3229828 2.2353313 2.532003 2.3773258 2.5668368 2.2418206 2.5323553 2.3643312 2.2960908 2.4039173 2.2907164 2.701452 2.460882 2.3345387 2.5285902 2.4568145 2.3352737 2.798776 2.3731365 2.3339474 2.836633 2.2371643 2.4158514 2.5690367 2.5150259 2.4161007 2.2787902 2.4555888 2.7067807 2.337789 2.7082105 2.250135 2.4839385 2.831645 2.373218 2.7936454 2.2508872 2.6036963 2.4466498 2.5363505 2.3782387 2.3633559 2.2772887 2.4395082 2.7882512 2.2919583 2.5323238 2.6046731 2.5695937
0.962963 2.533335 2.321852 2.234228 2.5309083 2.3762915 2.5658758 2.240741 2.5312572 2.3631852 2.2950776 2.402949 2.2895947 2.700429 2.4598188 2.3333805 2.527626 2.4557447 2.3342514 2.7977748 2.3719735 2.3329222 2.835651 2.2360704 2.4147983 2.567956 2.5140486 2.415054 2.2776842 2.4546244 2.7057562 2.3367248 2.7071853 2.2490358 2.4829643 2.8306692 2.3720582 2.7926507 2.2497895 2.6026125 2.445685 2.5352974 2.3770828 2.3621914 2.2761722 2.438538 2.7872589 2.290843 2.5312686 2.6035976 2.5686297
0.963964 2.5323749 2.3207214 2.2331254 2.5298135 2.3752563 2.564916 2.2396615 2.5301607 2.3620405 2.294065 2.4019809 2.2884753 2.6994057 2.4587545 2.3322234 2.5266619 2.4546764 2.3332295 2.7967737 2.370812 2.3318994 2.83467 2.2349758 2.4137464 2.5668762 2.513072 2.4140086 2.2765768 2.4536607 2.7047315 2.33566 2.7061613 2.2479372 2.4819899 2.8296933 2.3708985 2.7916555 2.2486932 2.60153 2.4447193 2.5342424 2.3759272 2.3610275 2.2750568 2.437568 2.7862687 2.2897274 2.5302138 2.6025221 2.567666
0.964965 2.5314152 2.3195915 2.2320237 2.5287197 2.3742237 2.5639572 2.2385836 2.5290644 2.360896 2.2930539 2.4010136 2.2873561 2.698385 2.4576917 2.3310666 2.5257 2.453606 2.3322086 2.795773 2.3696513 2.3308754 2.833688 2.2338831 2.412695 2.5657947 2.5120962 2.4129632 2.2754714 2.452698 2.703709 2.3345966 2.7051368 2.24684 2.4810154 2.828719 2.3697393 2.7906632 2.2475972 2.600447 2.4437554 2.5331893 2.3747723 2.3598652 2.2739434 2.4366002 2.7852793 2.2886121 2.5291595 2.6014469 2.5667043
0.965966 2.530455 2.3184621 2.230924 2.5276256 2.373192 2.5629988 2.2375069 2.527968 2.3597538 2.2920425 2.4000478 2.2862365 2.6973639 2.4566293 2.3299108 2.5247376 2.452537 2.3311884 2.7947736 2.368491 2.3298528 2.8327096 2.232791 2.4116447 2.5647173 2.511122 2.4119196 2.2743666 2.4517357 2.7026863 2.3335333 2.7041137 2.2457433 2.4800425 2.8277452 2.3685815 2.7896707 2.2465022 2.5993645 2.4427917 2.532136 2.3736186 2.3587022 2.272829 2.4356303 2.7842917 2.2874997 2.5281057 2.6003735 2.5657425
0.966967 2.5294971 2.317333 2.229823 2.5265322 2.3721607 2.5620415 2.2364306 2.5268722 2.3586109 2.2910328 2.3990808 2.285119 2.696344 2.4555666 2.3287556 2.5237768 2.4514682 2.3301692 2.7937756 2.3673327 2.3288302 2.8317313 2.2317002 2.4105945 2.5636384 2.5101473 2.4108756 2.2732618 2.4507742 2.7016644 2.3324707 2.7030914 2.2446473 2.4790695 2.826772 2.3674245 2.7886791 2.245408 2.598283 2.441829 2.5310829 2.3724651 2.357542 2.2717166 2.4346635 2.7833023 2.286387 2.5270517 2.599298 2.564781
0.967968 2.5285378 2.316206 2.2287245 2.525439 2.371128 2.5610843 2.235355 2.5257776 2.3574677 2.2900233 2.398116 2.2840016 2.6953254 2.4545045 2.3276005 2.522815 2.450401 2.3291512 2.7927783 2.3661737 2.3278103 2.8307524 2.2306101 2.4095461 2.5625584 2.5091734 2.4098337 2.2721596 2.4498124 2.7006445 2.3314085 2.70207 2.2435517 2.4780984 2.8257995 2.366268 2.7876878 2.2443144 2.5972013 2.440867 2.5300295 2.3713114 2.356381 2.2706056 2.4336967 2.7823153 2.285274 2.5259976 2.5982258 2.5638201
0.968969 2.5275822 2.3150795 2.2276263 2.524346 2.3700986 2.5601285 2.2342803 2.5246816 2.3563285 2.2890146 2.3971522 2.2828848 2.6943073 2.453443 2.3264465 2.5218549 2.449334 2.3281324 2.791781 2.365015 2.3267894 2.8297746 2.2295198 2.408497 2.5614805 2.5081995 2.408791 2.2710583 2.4488533 2.6996257 2.330346 2.7010496 2.2424576 2.477127 2.8248284 2.3651116 2.7866974 2.243221 2.59612 2.4399064 2.5289774 2.37016 2.355222 2.2694945 2.43273 2.781331 2.2841623 2.5249443 2.597151 2.5628598
0.96997 2.5266252 2.3139534 2.2265282 2.523253 2.3690696 2.5591729 2.233207 2.5235863 2.3551884 2.2880056 2.3961887 2.2817688 2.693289 2.4523816 2.325294 2.520896 2.4482663 2.3271158 2.790785 2.3638594 2.3257697 2.828797 2.228431 2.4074504 2.560402 2.507227 2.4077506 2.2699566 2.4478936 2.6986053 2.3292851 2.70003 2.2413633 2.4761574 2.823857 2.363956 2.7857087 2.2421303 2.5950384 2.4389455 2.5279255 2.3690083 2.3540628 2.2683852 2.4317653 2.7803438 2.2830517 2.5238924 2.5960789 2.5619001
0.970971 2.5256693 2.3128285 2.2254324 2.5221617 2.3680413 2.5582178 2.2321336 2.5224926 2.3540492 2.2869987 2.395226 2.2806542 2.6922734 2.4513211 2.3241417 2.519937 2.4471993 2.326099 2.7897882 2.362701 2.3247502 2.827822 2.2273438 2.4064045 2.559324 2.506255 2.40671 2.2688558 2.4469354 2.697587 2.3282244 2.6990118 2.2402701 2.4751875 2.8228862 2.3628018 2.78472 2.2410378 2.593958 2.437986 2.526873 2.3678586 2.352905 2.2672756 2.4308014 2.7793586 2.2819424 2.5228398 2.5950046 2.560942
0.971972 2.5247135 2.3117042 2.2243369 2.5210707 2.3670137 2.557264 2.2310607 2.5213976 2.3529124 2.2859921 2.3942633 2.2795396 2.6912565 2.4502609 2.3229897 2.5189779 2.4461324 2.325084 2.7887943 2.3615463 2.323733 2.826847 2.2262561 2.4053578 2.5582476 2.5052836 2.4056702 2.2677555 2.4459774 2.69657 2.3271632 2.6979928 2.2391777 2.4742184 2.8219168 2.3616478 2.7837315 2.2399478 2.5928776 2.437026 2.5258224 2.3667085 2.3517478 2.2661664 2.4298372 2.7783744 2.2808332 2.521786 2.5939329 2.5599828
0.972973 2.5237591 2.3105805 2.2232413 2.5199795 2.365985 2.5563095 2.229989 2.5203047 2.3517737 2.2849863 2.3933024 2.2784257 2.690241 2.4492006 2.3218386 2.5180204 2.4450667 2.324069 2.7877994 2.3603902 2.3227155 2.8258715 2.2251697 2.4043126 2.5571697 2.5043135 2.4046319 2.2666569 2.4450202 2.6955547 2.3261027 2.6969764 2.2380867 2.4732516 2.8209472 2.3604949 2.7827456 2.238858 2.5917976 2.436067 2.5247715 2.3655589 2.3505912 2.26506 2.4288733 2.777391 2.2797246 2.5207348 2.5928607 2.5590267
0.973974 2.5228052 2.3094585 2.2221475 2.5188873 2.3649592 2.5553567 2.2289195 2.5192106 2.350638 2.2839816 2.3923411 2.277313 2.689228 2.4481404 2.3206882 2.5170631 2.4440002 2.3230536 2.7868075 2.3592365 2.3216987 2.8248982 2.2240844 2.403268 2.5560935 2.5033433 2.4035938 2.2655582 2.4440637 2.694539 2.325043 2.6959605 2.2369957 2.4722843 2.8199797 2.3593411 2.7817583 2.237769 2.5907173 2.4351087 2.5237217 2.3644104 2.349436 2.2639537 2.427911 2.776409 2.2786176 2.5196836 2.5917888 2.558069
0.974975 2.5218525 2.3083365 2.221054 2.5177977 2.3639336 2.5544038 2.2278495 2.5181177 2.349503 2.282977 2.3913808 2.2762 2.6882148 2.4470813 2.3195379 2.516107 2.442935 2.3220408 2.7858145 2.3580823 2.3206835 2.8239253 2.222999 2.402224 2.555017 2.5023744 2.4025552 2.2644613 2.443108 2.6935241 2.3239841 2.6949444 2.235906 2.4713178 2.819012 2.3581896 2.7807734 2.2366805 2.5896375 2.434152 2.5226703 2.3632624 2.348281 2.2628465 2.4269495 2.7754261 2.2775097 2.5186327 2.5907168 2.5571132
0.975976 2.5209002 2.307216 2.219961 2.516707 2.3629093 2.553452 2.2267804 2.517025 2.3483677 2.2819738 2.3904219 2.2750888 2.6872013 2.4460225 2.3183887 2.5151517 2.4418695 2.321028 2.7848234 2.3569288 2.3196673 2.8229527 2.2219157 2.4011807 2.5539403 2.501406 2.4015188 2.2633646 2.4421537 2.6925106 2.3229246 2.6939306 2.2348163 2.4703517 2.8180444 2.357039 2.779788 2.2355928 2.5885594 2.433196 2.5216208 2.3621163 2.3471274 2.2617412 2.4259882 2.7744448 2.2764037 2.5175822 2.5896459 2.5561564
0.976977 2.5199485 2.306096 2.2188685 2.5156164 2.361885 2.5525022 2.2257123 2.5159328 2.3472335 2.2809708 2.389464 2.2739782 2.68619 2.4449637 2.3172405 2.5141962 2.4408054 2.3200161 2.7838323 2.355777 2.3186533 2.8219812 2.2208326 2.4001386 2.5528636 2.5004382 2.4004836 2.2622697 2.4411993 2.691497 2.3218663 2.6929164 2.2337267 2.469386 2.8170784 2.355888 2.7788038 2.2345057 2.5874794 2.4322395 2.5205705 2.3609693 2.345975 2.2606375 2.4250283 2.7734654 2.2752979 2.5165308 2.5885754 2.5552015
0.977978 2.518998 2.3049757 2.2177773 2.5145276 2.3608618 2.5515516 2.2246444 2.5148404 2.3461006 2.2799692 2.388506 2.272868 2.6851788 2.443905 2.3160934 2.513243 2.4397411 2.3190053 2.782843 2.3546245 2.31764 2.8210104 2.21975 2.399096 2.5517893 2.4994707 2.3994489 2.2611744 2.4402454 2.6904845 2.3208077 2.6919034 2.2326396 2.4684217 2.8161125 2.354738 2.777821 2.2334192 2.586401 2.4312837 2.519521 2.3598237 2.3448222 2.2595348 2.4240682 2.7724843 2.2741938 2.5154798 2.5875037 2.5542474
0.978979 2.5180473 2.3038576 2.2166867 2.513438 2.3598392 2.5506003 2.223579 2.5137472 2.3449676 2.2789679 2.3875482 2.2717586 2.6841683 2.4428475 2.314947 2.5122886 2.4386778 2.3179953 2.781854 2.3534737 2.3166265 2.82004 2.2186682 2.3980558 2.5507135 2.4985032 2.398414 2.2600813 2.4392927 2.6894734 2.3197496 2.690891 2.2315512 2.4674575 2.8151479 2.3535888 2.7768383 2.2323341 2.585323 2.43033 2.5184717 2.3586783 2.343671 2.2584312 2.4231093 2.7715049 2.2730892 2.5144298 2.5864336 2.5532928
0.97998 2.517098 2.3027394 2.2155974 2.512349 2.358817 2.549653 2.2225134 2.5126565 2.3438363 2.2779672 2.3865921 2.2706492 2.6831589 2.441791 2.3137999 2.511335 2.4376135 2.3169854 2.7808652 2.3523238 2.3156147 2.8190699 2.217588 2.397015 2.5496397 2.4975376 2.397381 2.2589872 2.4383404 2.6884632 2.3186924 2.6898797 2.2304652 2.4664946 2.8141835 2.3524408 2.7758563 2.231249 2.5842457 2.4293756 2.5174227 2.357535 2.3425207 2.2573295 2.4221513 2.7705264 2.2719858 2.5133803 2.585364 2.55234
0.980981 2.5161476 2.3016229 2.2145088 2.5112593 2.357796 2.548704 2.2214491 2.511565 2.3427055 2.2769666 2.3856363 2.2695413 2.6821501 2.440733 2.312654 2.510383 2.43655 2.3159766 2.7798774 2.351174 2.3146024 2.8181012 2.2165074 2.3959754 2.5485647 2.496573 2.396348 2.2578943 2.4373891 2.687453 2.3176358 2.6888695 2.2293794 2.465532 2.8132195 2.3512924 2.774875 2.230165 2.5831678 2.4284222 2.5163734 2.3563905 2.3413708 2.2562287 2.4211926 2.7695491 2.2708836 2.5123312 2.5842934 2.5513868
0.981982 2.5151997 2.3005064 2.2134206 2.5101707 2.3567762 2.5477555 2.2203848 2.5104742 2.341575 2.2759678 2.384681 2.268435 2.681142 2.4396763 2.311509 2.5094306 2.4354868 2.3149676 2.7788904 2.350025 2.3135912 2.8171327 2.2154288 2.3949373 2.547491 2.4956074 2.3953152 2.2568026 2.436439 2.6864436 2.316579 2.6878603 2.228294 2.4645703 2.8122566 2.3501449 2.773895 2.229082 2.5820901 2.4274704 2.515326 2.3552477 2.3402216 2.2551274 2.4202366 2.7685726 2.2697816 2.5112815 2.5832245 2.5504344
0.982983 2.5142517 2.299391 2.2123344 2.5090835 2.3557568 2.5468085 2.2193213 2.5093837 2.3404472 2.2749693 2.383727 2.2673278 2.6801355 2.4386194 2.3103647 2.508479 2.4344249 2.3139608 2.777904 2.3488755 2.3125815 2.8161666 2.2143502 2.3938982 2.5464175 2.4946432 2.3942847 2.2557116 2.4354892 2.6854355 2.3155231 2.6868508 2.2272096 2.4636102 2.8112955 2.3489983 2.7729154 2.2280002 2.5810125 2.4265177 2.5142782 2.3541045 2.3390725 2.254028 2.4192803 2.7675958 2.26868 2.5102327 2.582155 2.549483
0.983984 2.5133052 2.2982774 2.2112465 2.5079954 2.3547378 2.545862 2.2182586 2.508293 2.3393185 2.2739708 2.3827732 2.2662213 2.6791294 2.4375637 2.3092213 2.5075276 2.433362 2.3129537 2.7769182 2.347728 2.3115728 2.8151999 2.213273 2.3928614 2.5453427 2.4936802 2.3932536 2.2546215 2.43454 2.684428 2.3144674 2.6858432 2.2261257 2.4626496 2.8103328 2.3478527 2.7719367 2.2269175 2.579936 2.4255667 2.5132294 2.352964 2.337925 2.2529297 2.418324 2.76662 2.2675803 2.5091832 2.5810869 2.548532
0.984985 2.5123587 2.2971628 2.2101617 2.5069077 2.3537195 2.5449157 2.2171965 2.5072026 2.3381906 2.2729738 2.3818207 2.265116 2.6781228 2.4365077 2.308078 2.5065777 2.4323006 2.3119478 2.775934 2.3465807 2.3105638 2.814234 2.2121964 2.391825 2.5442696 2.4927163 2.392224 2.2535317 2.4335904 2.6834211 2.3134117 2.6848354 2.2250433 2.461689 2.809373 2.346708 2.7709577 2.2258363 2.5788596 2.424616 2.5121813 2.3518233 2.336778 2.251832 2.4173691 2.765645 2.2664804 2.5081358 2.5800176 2.5475817
0.985986 2.5114136 2.2960486 2.2090771 2.5058196 2.3527017 2.54397 2.2161367 2.506113 2.3370628 2.2719777 2.3808687 2.264012 2.6771188 2.4354515 2.306935 2.5056279 2.431238 2.3109426 2.7749503 2.3454347 2.3095558 2.8132684 2.2111192 2.3907883 2.5431972 2.4917536 2.3911943 2.2524436 2.4326437 2.682415 2.3123572 2.6838295 2.2239609 2.4607306 2.8084123 2.3455632 2.769979 2.224756 2.5777829 2.4236662 2.5111349 2.3506825 2.3356323 2.250735 2.4164143 2.76467 2.265381 2.507088 2.5789497 2.5466318
0.986987 2.510467 2.2949376 2.2079928 2.5047324 2.3516858 2.5430245 2.215076 2.5050232 2.3359373 2.270981 2.3799174 2.2629077 2.676114 2.434397 2.3057935 2.5046792 2.430178 2.3099365 2.773967 2.3442895 2.3085487 2.8123028 2.2100441 2.3897526 2.542124 2.4907916 2.3901656 2.2513552 2.4316957 2.6814103 2.3113017 2.682824 2.2228785 2.4597723 2.807453 2.3444192 2.7690046 2.2236757 2.5767066 2.4227161 2.5100882 2.349543 2.3344872 2.2496378 2.4154615 2.7636971 2.264282 2.5060394 2.577882 2.5456824
0.987988 2.509524 2.2938256 2.206909 2.5036461 2.3506691 2.5420804 2.2140172 2.5039344 2.3348122 2.2699878 2.3789663 2.2618043 2.6751122 2.4333417 2.304652 2.5037305 2.4291162 2.3089335 2.7729836 2.3431437 2.3075414 2.8113394 2.2089696 2.3887172 2.5410519 2.4898303 2.3891387 2.2502682 2.43075 2.6804075 2.310248 2.6818194 2.2217982 2.4588141 2.8064928 2.3432767 2.7680275 2.2225971 2.5756307 2.421768 2.5090423 2.348405 2.3333418 2.2485428 2.414509 2.7627254 2.2631845 2.504992 2.576813 2.5447342
0.988989 2.5085804 2.2927144 2.2058263 2.5025594 2.3496542 2.541137 2.212959 2.5028455 2.3336878 2.2689924 2.378016 2.2607017 2.6741095 2.4322875 2.303512 2.5027826 2.4280543 2.307931 2.772002 2.341999 2.306536 2.8103764 2.2078958 2.3876846 2.5399795 2.4888704 2.3881106 2.2491822 2.4298043 2.6794026 2.309193 2.6808152 2.2207174 2.4578574 2.8055356 2.3421338 2.7670527 2.2215195 2.5745552 2.4208202 2.5079944 2.3472652 2.3321981 2.2474477 2.4135551 2.7617526 2.2620876 2.503945 2.575746 2.5437858
0.98999 2.5076368 2.2916052 2.2047448 2.5014734 2.34864 2.5401936 2.211901 2.5017571 2.3325634 2.267998 2.3770661 2.2596 2.673107 2.4312334 2.302372 2.5018353 2.4269946 2.3069286 2.7710214 2.3408551 2.3055303 2.8094132 2.2068229 2.3866503 2.5389068 2.4879103 2.3870842 2.2480962 2.4288585 2.6783996 2.3081398 2.6798117 2.2196379 2.4569013 2.8045776 2.3409927 2.7660775 2.220441 2.5734794 2.4198723 2.5069494 2.3461277 2.3310566 2.2463534 2.412605 2.7607813 2.2609909 2.502898 2.574679 2.542838
0.990991 2.5066946 2.2904952 2.2036636 2.5003884 2.3476255 2.539251 2.210843 2.5006678 2.3314407 2.2670062 2.3761175 2.2584982 2.6721065 2.43018 2.301233 2.5008888 2.4259348 2.305926 2.7700417 2.3397117 2.3045259 2.8084507 2.2057505 2.3856175 2.5378351 2.4869509 2.386059 2.2470121 2.427914 2.6773984 2.3070865 2.6788092 2.2185593 2.4559457 2.80362 2.3398504 2.7651045 2.2193646 2.5724044 2.418925 2.5059028 2.3449912 2.3299136 2.24526 2.4116528 2.7598102 2.259895 2.5018513 2.5736115 2.5418909
0.991992 2.5057523 2.289387 2.2025828 2.4993024 2.3466127 2.538309 2.2097878 2.4995809 2.3303185 2.2660134 2.3751695 2.257398 2.6711063 2.429126 2.3000932 2.4999428 2.4248745 2.3049254 2.769062 2.3385694 2.3035214 2.8074894 2.2046788 2.3845854 2.5367641 2.4859924 2.3850348 2.2459276 2.42697 2.6763976 2.3060331 2.677807 2.2174811 2.4549909 2.8026648 2.3387098 2.7641304 2.2182877 2.5713303 2.4179792 2.504857 2.3438547 2.3287728 2.2441683 2.4107025 2.75884 2.258801 2.5008051 2.5725453 2.5409446
0.992993 2.5048115 2.288281 2.2015035 2.4982164 2.3456001 2.5373676 2.208732 2.498493 2.329198 2.2650216 2.3742218 2.2562983 2.6701074 2.428073 2.2989564 2.4989974 2.4238162 2.303924 2.7680824 2.3374271 2.3025184 2.8065293 2.203608 2.383555 2.5356927 2.4850338 2.3840096 2.244844 2.4260273 2.6753964 2.3049805 2.6768048 2.2164025 2.4540348 2.8017085 2.3375704 2.7631578 2.2172122 2.5702553 2.4170334 2.5038118 2.342719 2.327631 2.2430756 2.4097524 2.7578702 2.2577055 2.4997582 2.5714784 2.5399985
0.993994 2.5038707 2.287173 2.2004244 2.4971318 2.3445883 2.5364268 2.2076774 2.497405 2.3280764 2.2640307 2.3732748 2.2551982 2.6691084 2.4270196 2.2978187 2.4980528 2.4227557 2.302924 2.7671049 2.336286 2.3015156 2.8055696 2.2025385 2.3825228 2.5346231 2.4840758 2.3829868 2.2437613 2.425085 2.6743972 2.3039284 2.6758063 2.2153258 2.4530816 2.800753 2.3364305 2.7621858 2.2161365 2.5691814 2.4160893 2.5027664 2.3415842 2.3264916 2.2419841 2.4088032 2.7569017 2.2566118 2.498712 2.570413 2.5390525
0.994995 2.5029309 2.2860663 2.1993456 2.4960465 2.3435767 2.535487 2.206624 2.4963174 2.3269565 2.2630405 2.372329 2.2540994 2.66811 2.4259682 2.2966814 2.4971073 2.4216979 2.301925 2.7661278 2.3351445 2.300513 2.8046103 2.2014692 2.3814921 2.5335515 2.483119 2.3819635 2.242679 2.424143 2.6733975 2.302877 2.6748064 2.2142494 2.4521291 2.799798 2.3352911 2.761215 2.2150621 2.5681071 2.4151437 2.501722 2.3404496 2.3253515 2.2408943 2.4078546 2.7559338 2.2555196 2.4976666 2.5693467 2.5381086
0.995996 2.501991 2.284961 2.1982677 2.4949627 2.3425663 2.5345464 2.205571 2.4952307 2.3258376 2.2620506 2.3713834 2.253001 2.6671124 2.4249146 2.2955453 2.4961638 2.420638 2.3009267 2.765151 2.3340056 2.2995124 2.803651 2.200401 2.380463 2.5324807 2.4821634 2.3809414 2.2415974 2.4232018 2.6724002 2.301825 2.6738079 2.2131736 2.4511766 2.7988455 2.3341534 2.7602448 2.213989 2.567033 2.4142005 2.5006776 2.339315 2.3242135 2.2398047 2.4069073 2.7549658 2.254427 2.4966211 2.568281 2.5371635
0.996997 2.5010521 2.283856 2.1971908 2.493878 2.3415575 2.5336072 2.2045171 2.4941435 2.3247187 2.261062 2.3704374 2.2519045 2.6661165 2.4238632 2.2944098 2.4952214 2.4195795 2.299929 2.7641752 2.3328657 2.2985117 2.802693 2.1993325 2.3794336 2.531412 2.481207 2.3799195 2.240518 2.4222615 2.671403 2.300774 2.6728098 2.2120993 2.450225 2.7978926 2.3330162 2.7592745 2.2129152 2.5659592 2.4132564 2.499634 2.3381832 2.323075 2.238715 2.4059603 2.7539992 2.2533352 2.4955764 2.5672154 2.5362208
0.997998 2.5001147 2.2827516 2.1961157 2.4927943 2.3405476 2.5326698 2.2034662 2.4930568 2.3236017 2.2600734 2.369494 2.250807 2.665121 2.4228113 2.2932749 2.4942784 2.4185224 2.2989316 2.7631993 2.3317263 2.297511 2.801736 2.1982658 2.3784056 2.5303416 2.480251 2.378899 2.2394383 2.421321 2.6704059 2.2997234 2.6718123 2.2110248 2.449274 2.79694 2.331879 2.758306 2.2118433 2.5648866 2.412315 2.4985893 2.3370504 2.3219388 2.2376277 2.4050128 2.7530317 2.2522438 2.4945312 2.5661504 2.5352771
0.998999 2.499176 2.281649 2.1950397 2.49171 2.3395393 2.5317318 2.2024152 2.4919703 2.3224843 2.2590857 2.3685508 2.2497113 2.6641252 2.4217603 2.2921417 2.4933367 2.417464 2.2979355 2.7622254 2.330588 2.2965121 2.800779 2.1971993 2.377378 2.5292723 2.4792964 2.377878 2.2383597 2.4203825 2.6694102 2.2986727 2.6708152 2.2099512 2.448323 2.7959867 2.3307426 2.7573378 2.2107713 2.5638127 2.4113727 2.497545 2.3359184 2.3208017 2.2365398 2.404067 2.7520669 2.2511544 2.4934866 2.5650854 2.5343344
1.0 2.498239 2.2805452 2.1939652 2.490627 2.338531 2.5307937 2.2013648 2.4908848 2.3213675 2.2580976 2.3676076 2.248617 2.6631317 2.4207094 2.2910063 2.4923947 2.4164069 2.2969394 2.7612507 2.3294497 2.2955134 2.7998238 2.196134 2.3763518 2.5282023 2.4783425 2.3768594 2.237281 2.4194438 2.668415 2.297622 2.6698208 2.208878 2.447373 2.7950358 2.3296072 2.7563696 2.2097 2.5627394 2.4104314 2.4965014 2.3347864 2.3196657 2.235454 2.4031212 2.7511022 2.2500648 2.4924426 2.5640213 2.5333922


==> Plots/samples/SM_AVR_GOV_DynamicNN_pred_samples_E_q_dash.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.977529 0.9819116 1.0781467 1.039456 0.9965516 0.94303066 1.0888902 1.0388262 0.9390084 1.0916965 1.0684905 1.0297239 1.0511384 0.9383878 0.9605691 0.9796838 0.94067305 1.0459461 0.96824723 0.9289387 1.0464619 0.9353785 1.0857936 0.94710344 0.9950803 0.94687146 0.95206636 1.0376058 1.0598282 1.0487459 1.0710367 1.0478064 1.0793065 0.9801095 0.9358949 0.9308645 0.9718066 1.0799607 0.95796484 1.0693651 0.9477928 0.93124837 0.92986304 1.0375788 1.0305357 0.97319704 1.033013 0.9527697 0.9537658 0.93563944
0.001001001 0.97744197 0.98150295 1.0779616 1.0393254 0.99642307 0.9420045 1.0888015 1.038836 0.93835646 1.0915084 1.0688308 1.0291147 1.0496775 0.93751353 0.9606107 0.9782657 0.9401991 1.0458595 0.96874005 0.928464 1.0460978 0.9351935 1.0854199 0.9462976 0.9944065 0.9458031 0.95168465 1.0372475 1.0602145 1.0481058 1.0709138 1.0473746 1.0786473 0.9804402 0.93454975 0.9303065 0.9714739 1.079269 0.9578189 1.0683655 0.94702476 0.9304196 0.92934805 1.0371201 1.0303562 0.97177786 1.0322571 0.9520375 0.9531329 0.9340063
0.002002002 0.9773219 0.9811465 1.077814 1.0391129 0.99623936 0.94105786 1.0886484 1.0387503 0.9377338 1.0913407 1.0691259 1.0285195 1.0484246 0.9366451 0.9606772 0.9770213 0.9397152 1.0457445 0.96917444 0.92802125 1.0457646 0.9349986 1.0850537 0.9455728 0.9937096 0.9448293 0.95125765 1.0369254 1.0605574 1.0475657 1.0707268 1.0470167 1.0779874 0.9806835 0.9333417 0.9297783 0.97116786 1.0785613 0.9576166 1.0675083 0.946248 0.9296085 0.9288809 1.0366765 1.0301762 0.9705269 1.0314792 0.95129365 0.9524805 0.93256074
0.003003003 0.9771635 0.9808379 1.077701 1.0388303 0.9960064 0.9401776 1.0884426 1.0385817 0.93714184 1.0911913 1.0693722 1.027942 1.0473509 0.9357875 0.9607639 0.97592825 0.9392242 1.045604 0.9695342 0.9276101 1.0454592 0.9347796 1.0846977 0.9449212 0.992997 0.9439389 0.9507914 1.0366383 1.0608488 1.0471017 1.070485 1.0467095 1.0773343 0.9808385 0.9322483 0.92928237 0.9708709 1.0778476 0.9573656 1.0667747 0.9454672 0.9288202 0.9284584 1.0362501 1.0299897 0.9694186 1.0306901 0.95054406 0.95181423 0.9312815
0.004004004 0.9769637 0.9805724 1.07762 1.038487 0.9957296 0.9393546 1.0881953 1.0383413 0.9365831 1.0910577 1.0695658 1.0273846 1.0464268 0.93494374 0.9608671 0.97496766 0.9387285 1.0454408 0.9698102 0.92722934 1.0451788 0.9345241 1.0843563 0.944336 0.9922734 0.94312066 0.95029193 1.0363849 1.0610844 1.0466928 1.0701963 1.046436 1.0766923 0.98090607 0.9312481 0.92881626 0.9705693 1.0771356 0.957071 1.066147 0.94468695 0.9280589 0.9280805 1.0358436 1.0297933 0.9684283 1.0298983 0.9497923 0.95113844 0.9301478
0.005005005 0.9767211 0.9803497 1.0775679 1.0380923 0.99541587 0.9385801 1.0879153 1.0380379 0.9360581 1.0909388 1.0697088 1.0268507 1.045629 0.9341176 0.9609837 0.9741215 0.9382307 1.0452582 0.9699952 0.9268783 1.0449225 0.9342244 1.0840305 0.94381136 0.9915436 0.94236547 0.94976515 1.0361638 1.0612639 1.0463233 1.0698684 1.0461801 1.0760676 0.98088986 0.9303245 0.9283815 0.9702521 1.0764319 0.95673805 1.0656092 0.9439108 0.9273272 0.9277424 1.0354594 1.0295846 0.967537 1.0291123 0.94904274 0.9504563 0.929141
0.006006006 0.9764374 0.9801646 1.0775421 1.0376536 0.99507135 0.9378471 1.0876119 1.0376812 0.9355677 1.0908328 1.0698014 1.0263407 1.0449358 0.9333102 0.9611104 0.9733754 0.93773335 1.0450605 0.97008735 0.9265557 1.0446886 0.93387765 1.0837246 0.94334155 0.9908113 0.9416663 0.94921833 1.0359739 1.0613855 1.0459793 1.0695064 1.0459319 1.0754625 0.98079425 0.92946273 0.92797583 0.9699128 1.0757427 0.9563716 1.065148 0.94314104 0.92662793 0.9274438 1.0350994 1.0293629 0.96672624 1.0283386 0.94829756 0.94977146 0.9282455
0.007007007 0.97611445 0.9800157 1.0775409 1.0371782 0.994703 0.93715006 1.0872928 1.0372779 0.93511134 1.0907394 1.0698464 1.0258572 1.0443277 0.932524 0.9612455 0.9727151 0.9372372 1.044851 0.9700864 0.92625993 1.0444744 0.93348116 1.0834388 0.9429222 0.9900784 0.9410166 0.9486566 1.0358136 1.0614517 1.0456498 1.0691181 1.0456804 1.07488 0.9806263 0.9286507 0.9276008 0.9695472 1.0750726 0.9559757 1.0647506 0.94238025 0.925963 0.92718285 1.0347642 1.0291276 0.9659813 1.0275834 0.9475581 0.94908565 0.92744654
0.008008008 0.97575456 0.97990006 1.0775609 1.0366719 0.99431604 0.9364831 1.0869658 1.0368359 0.93469065 1.0906583 1.0698465 1.0254 1.0437893 0.9317598 0.9613859 0.97212774 0.9367445 1.0446332 0.9699946 0.92599195 1.0442805 0.93303484 1.083174 0.9425476 0.98934764 0.9404096 0.9480861 1.0356811 1.0614647 1.0453275 1.0687063 1.0454202 1.0743233 0.98039204 0.9278777 0.9272545 0.9691506 1.0744251 0.95555395 1.064406 0.94162947 0.9253331 0.9269574 1.0344551 1.0288796 0.96528953 1.0268512 0.94682723 0.9484009 0.92673105
0.009009009 0.9753619 0.9798152 1.0776013 1.0361382 0.9939155 0.935844 1.0866351 1.0363592 0.9343056 1.0905886 1.0698062 1.0249702 1.0433042 0.931019 0.96153075 0.9716032 0.9362555 1.0444101 0.96981555 0.9257477 1.0441048 0.93254024 1.0829321 0.94221455 0.9886212 0.9398411 0.94751126 1.0355763 1.0614281 1.0450051 1.068276 1.0451465 1.0737926 0.9800977 0.9271366 0.9269369 0.968723 1.073803 0.9551094 1.0641053 0.94089013 0.92474 0.92676514 1.0341719 1.0286199 0.9646397 1.0261462 0.94610626 0.9477188 0.9260866
0.01001001 0.9749393 0.9797593 1.0776607 1.0355831 0.9935066 0.93522924 1.0863084 1.035854 0.93395525 1.0905294 1.069728 1.0245676 1.0428625 0.9303016 0.96167856 0.9711322 0.93577224 1.044186 0.9695551 0.9255292 1.0439471 0.931999 1.0827123 0.94191974 0.9878997 0.93930703 0.94693774 1.035497 1.0613456 1.0446768 1.0678303 1.044855 1.0732903 0.9797513 0.9264187 0.92664653 0.96826476 1.0732094 0.95464426 1.0638402 0.9401621 0.9241839 0.9266053 1.0339164 1.0283492 0.9640234 1.0254697 0.94539505 0.9470404 0.9255046
0.011011011 0.97449 0.9797304 1.0777358 1.0350093 0.99309486 0.93463534 1.0859883 1.0353241 0.9336391 1.090481 1.0696169 1.0241927 1.0424527 0.9296078 0.96182793 0.97070557 0.93529457 1.043962 0.9692187 0.92533416 1.0438066 0.931415 1.0825162 0.9416593 0.9871842 0.93880314 0.9463696 1.0354418 1.0612209 1.0443398 1.0673723 1.0445441 1.0728164 0.97935957 0.9257198 0.92638415 0.9677755 1.0726442 0.9541623 1.0636034 0.93944806 0.923665 0.9264762 1.0336865 1.0280695 0.9634324 1.0248255 0.94469553 0.946366 0.92497414
0.012012012 0.9740191 0.97972697 1.0778261 1.0344198 0.99268395 0.9340603 1.0856783 1.0347726 0.9333574 1.0904424 1.0694764 1.0238447 1.0420655 0.92893773 0.96197814 0.9703166 0.9348232 1.0437406 0.9688125 0.925162 1.0436815 0.9307913 1.0823435 0.94143134 0.9864759 0.9383262 0.94580966 1.0354104 1.0610583 1.0439903 1.0669057 1.0442128 1.0723714 0.978928 0.9250353 0.9261474 0.96725756 1.07211 0.953664 1.06339 0.93874663 0.9231836 0.92637616 1.0334842 1.0277823 0.96286064 1.0242143 0.9440076 0.945697 0.92448944
0.013013013 0.97352916 0.979747 1.0779305 1.0338179 0.99227625 0.9335026 1.085383 1.0342039 0.9331091 1.0904137 1.0693096 1.0235237 1.0416945 0.9282914 0.9621294 0.9699586 0.9343588 1.0435244 0.96834224 0.92501134 1.0435722 0.9301316 1.082193 0.9412318 0.98577553 0.93787354 0.9452613 1.0354009 1.0608623 1.0436277 1.0664319 1.0438594 1.0719554 0.97846395 0.9243608 0.92593616 0.96671134 1.0716071 0.95315224 1.0631937 0.9380594 0.9227386 0.9263044 1.0333079 1.0274887 0.96230274 1.0236381 0.94333154 0.94503313 0.92404205
0.014014014 0.9730229 0.9797885 1.0780469 1.0332056 0.99187523 0.9329602 1.0851043 1.0336199 0.9328942 1.0903938 1.0691203 1.0232288 1.0413331 0.92766887 0.96228033 0.9696265 0.93390256 1.0433146 0.9678151 0.9248828 1.0434777 0.92943984 1.0820658 0.9410599 0.98508173 0.937442 0.9447277 1.0354116 1.0606354 1.0432496 1.0659522 1.0434844 1.0715684 0.97797245 0.92369384 0.92574996 0.96614033 1.0711356 0.95262796 1.0630107 0.9373848 0.9223301 0.92625827 1.0331573 1.02719 0.9617545 1.0230966 0.9426672 0.9443757 0.9236272
0.015015015 0.9725048 0.9798513 1.0781752 1.0325838 0.99148387 0.93243223 1.0848424 1.0330222 0.93271035 1.0903825 1.0689113 1.0229595 1.0409758 0.92706853 0.962431 0.96931475 0.933453 1.0431129 0.96723646 0.9247746 1.0433962 0.92871946 1.081961 0.94091195 0.98439676 0.937031 0.9442106 1.0354426 1.0603819 1.0428553 1.065469 1.0430882 1.0712098 0.97745913 0.92303175 0.925587 0.9655457 1.0706961 0.9520933 1.0628363 0.9367246 0.92195743 0.92623764 1.0330317 1.0268869 0.9612122 1.0225911 0.94201595 0.94372386 0.9232387
0.016016016 0.97197634 0.97993284 1.0783134 1.0319552 0.9911031 0.93191785 1.0846013 1.0324143 0.9325579 1.0903792 1.0686858 1.0227151 1.0406191 0.9264912 0.9625816 0.9690203 0.9330123 1.0429205 0.96661335 0.9246859 1.0433286 0.9279743 1.0818771 0.9407875 0.9837182 0.93663746 0.9437122 1.0354921 1.0601046 1.0424452 1.0649837 1.0426707 1.0708789 0.976929 0.9223731 0.92544764 0.96493024 1.0702873 0.95154864 1.0626677 0.93607765 0.9216195 0.92624134 1.0329306 1.0265816 0.9606734 1.0221207 0.94137615 0.943078 0.92287236
0.017017016 0.9714411 0.980033 1.0784618 1.0313201 0.9907369 0.93141466 1.0843799 1.0317968 0.93243533 1.0903839 1.0684463 1.0224956 1.040259 0.92593604 0.9627314 0.96873957 0.9325786 1.0427371 0.96594995 0.9246153 1.043273 0.9272081 1.081814 0.9406833 0.9830484 0.9362599 0.94323367 1.035559 1.0598077 1.0420189 1.0644977 1.0422329 1.0705749 0.97638506 0.92171615 0.9253296 0.96429616 1.0699096 0.9509956 1.0625031 0.9354437 0.9213161 0.9262678 1.0328532 1.0262743 0.9601353 1.0216848 0.9407479 0.94243795 0.9225244
0.018018018 0.9709006 0.9801497 1.0786178 1.030681 0.99038476 0.9309227 1.0841805 1.0311714 0.932342 1.0903959 1.0681944 1.0222983 1.0398927 0.92540187 0.9628807 0.9684687 0.93215364 1.042565 0.9652522 0.9245638 1.0432295 0.9264234 1.0817708 0.9405989 0.98238546 0.9358966 0.94277567 1.0356427 1.0594923 1.041576 1.0640116 1.0417763 1.0702971 0.9758324 0.92106 0.9252339 0.9636447 1.0695618 0.95043546 1.0623386 0.934822 0.921045 0.9263157 1.0327985 1.0259659 0.95959634 1.0212845 0.94013184 0.9418047 0.9221918
0.019019019 0.970357 0.9802814 1.0787822 1.0300382 0.9900474 0.9304411 1.0840021 1.0305396 0.93227607 1.0904136 1.0679322 1.0221237 1.0395186 0.924889 0.96303016 0.9682054 0.93173724 1.0424027 0.9645254 0.9245294 1.043196 0.9256236 1.081747 0.94053143 0.9817303 0.9355456 0.9423396 1.0357414 1.0591624 1.0411175 1.063526 1.0413016 1.0700445 0.9752731 0.920404 0.9251581 0.96297866 1.0692439 0.94986826 1.0621725 0.93421334 0.9208066 0.92638475 1.0327655 1.0256574 0.9590551 1.020917 0.939527 0.9411773 0.92187124
0.02002002 0.9698127 0.9804289 1.0789529 1.0293916 0.98972696 0.92996866 1.0838453 1.029902 0.93223697 1.090438 1.0676622 1.0219702 1.039134 0.92439574 0.96317846 0.9679474 0.93132895 1.0422523 0.96377283 0.92451173 1.043173 0.92481154 1.0817415 0.94048065 0.9810826 0.9352072 0.9419262 1.0358552 1.0588187 1.0406433 1.0630418 1.0408093 1.0698172 0.974711 0.9197466 0.9251024 0.9622995 1.0689538 0.94929546 1.0620041 0.9336168 0.9205987 0.92647344 1.0327533 1.0253491 0.95851046 1.0205832 0.9389333 0.9405547 0.9215601
0.021021022 0.9692673 0.9805899 1.0791303 1.028743 0.9894224 0.9295048 1.0837102 1.0292592 0.932224 1.0904672 1.0673852 1.0218377 1.0387388 0.92392164 0.9633264 0.96769315 0.9309284 1.0421127 0.96299917 0.9245102 1.0431591 0.9239891 1.0817537 0.94044536 0.9804415 0.9348789 0.9415352 1.035982 1.0584638 1.0401549 1.0625594 1.0403012 1.0696125 0.97414833 0.9190888 0.9250651 0.9616099 1.068691 0.94871753 1.0618315 0.93303245 0.92042035 0.9265805 1.0327616 1.0250417 0.95796067 1.020281 0.9383505 0.93993944 0.9212565
0.022022022 0.96872395 0.9807634 1.0793134 1.0280914 0.98913485 0.9290492 1.083597 1.0286131 0.93223554 1.0905011 1.0671023 1.0217239 1.0383313 0.92346567 0.9634735 0.96744055 0.9305356 1.0419835 0.96220785 0.92452353 1.0431536 0.92316 1.0817822 0.9404239 0.9798066 0.93456024 0.9411662 1.0361217 1.058099 1.0396526 1.0620797 1.0397776 1.0694301 0.9735871 0.91842955 0.9250459 0.96091074 1.068455 0.94813496 1.0616529 0.9324586 0.92027014 0.9267054 1.0327886 1.0247351 0.9574067 1.0200095 0.9377782 0.9393284 0.9209581
0.023023022 0.9681826 0.9809486 1.0795009 1.0274389 0.9888646 0.92860097 1.0835034 1.0279626 0.93227 1.0905385 1.0668145 1.0216298 1.0379106 0.9230282 0.96362096 0.9671878 0.9301515 1.0418652 0.96140176 0.9245512 1.0431558 0.9223245 1.0818263 0.94041365 0.97917885 0.9342496 0.94082004 1.0362729 1.057726 1.0391358 1.061602 1.0392402 1.0692691 0.97302884 0.9177689 0.92504436 0.9602029 1.068244 0.94754845 1.0614674 0.93189675 0.9201481 0.9268468 1.0328333 1.024429 0.9568468 1.0197675 0.93721586 0.93872267 0.9206639
0.024024025 0.96764416 0.98114556 1.0796933 1.0267856 0.98861057 0.92815906 1.0834303 1.0273098 0.932327 1.0905797 1.0665236 1.0215527 1.037477 0.9226077 0.96376806 0.9669345 0.9297746 1.0417575 0.9605847 0.92459375 1.0431656 0.9214851 1.0818852 0.94041604 0.97855645 0.9339469 0.94049567 1.0364351 1.0573462 1.0386062 1.0611286 1.0386897 1.069128 0.9724749 0.9171062 0.9250588 0.9594888 1.068057 0.946958 1.0612751 0.93134445 0.92005175 0.9270043 1.0328948 1.0241241 0.95628124 1.0195539 0.9366632 0.93812305 0.9203715
0.025025025 0.9671095 0.98135215 1.079889 1.0261314 0.9883736 0.92772394 1.0833769 1.0266542 0.93240565 1.0906237 1.0662286 1.0214922 1.0370295 0.92220324 0.9639148 0.96667904 0.929406 1.0416588 0.9597586 0.9246488 1.0431805 0.92064375 1.0819578 0.94042844 0.97793967 0.9336508 0.9401931 1.0366064 1.05696 1.0380651 1.0606575 1.0381266 1.0690061 0.9719264 0.9164421 0.9250892 0.9587688 1.0678926 0.9463648 1.0610738 0.93080324 0.91998047 0.92717654 1.0329723 1.023821 0.9557094 1.019368 0.93612 0.93752736 0.92008144
0.026026025 0.96657866 0.98156875 1.0800883 1.0254755 0.98815256 0.9272942 1.0833421 1.025997 0.932504 1.0906698 1.0659308 1.0214472 1.0365683 0.9218145 0.96406204 0.96642095 0.9290444 1.0415707 0.95892566 0.9247162 1.043201 0.9198012 1.0820423 0.94045025 0.9773279 0.93336016 0.9399118 1.0367875 1.056568 1.0375117 1.06019 1.037552 1.0689021 0.97138506 0.91577595 0.9251339 0.95804447 1.0677501 0.9457688 1.0608637 0.9302712 0.9199329 0.92736334 1.0330646 1.0235193 0.9551322 1.0192077 0.9355859 0.9369367 0.91979057
0.027027028 0.96605283 0.9817931 1.0802895 1.0248202 0.9879479 0.9268697 1.0833256 1.0253373 0.9326214 1.0907174 1.0656302 1.0214176 1.0360934 0.921441 0.9642078 0.9661589 0.9286904 1.0414913 0.9580874 0.9247965 1.0432262 0.9189591 1.0821395 0.9404803 0.97672206 0.93307585 0.9396507 1.0369768 1.0561714 1.036948 1.0597259 1.0369668 1.0688155 0.9708511 0.91510814 0.9251936 0.9573167 1.0676272 0.94517046 1.0606445 0.92974824 0.9199081 0.9275624 1.0331708 1.0232178 0.95454854 1.0190716 0.93505996 0.93635017 0.91949934
0.028028028 0.9655312 0.98202556 1.0804935 1.0241642 0.98775774 0.92644984 1.083325 1.0246767 0.9327567 1.0907655 1.0653282 1.0214016 1.0356048 0.92108136 0.9643553 0.9658925 0.9283435 1.0414197 0.9572461 0.92488736 1.0432552 0.9181188 1.0822467 0.94051903 0.9761209 0.9327952 0.93941027 1.0371734 1.055771 1.0363733 1.0592645 1.0363718 1.068744 0.97032505 0.9144395 0.9252662 0.9565864 1.0675241 0.94456965 1.0604147 0.9292342 0.9199043 0.9277746 1.0332905 1.0229179 0.95395917 1.01896 0.9345421 0.93576795 0.9192073
0.029029028 0.96501464 0.98226565 1.080699 1.0235076 0.9875824 0.92603403 1.0833412 1.024015 0.93290895 1.090814 1.0650238 1.0213989 1.035103 0.9207347 0.96450156 0.96562153 0.92800313 1.0413558 0.9564037 0.92498964 1.0432878 0.9172805 1.0823646 0.9405641 0.97552377 0.9325182 0.9391889 1.0373763 1.0553664 1.0357891 1.058807 1.0357674 1.0686876 0.96980685 0.91376895 0.92535096 0.9558539 1.0674391 0.94396764 1.0601751 0.92872876 0.91992193 0.92799836 1.0334225 1.0226188 0.95336324 1.0188693 0.93403274 0.9351899 0.9189127
0.03003003 0.96450335 0.9825118 1.080906 1.0228512 0.9874217 0.9256218 1.0833714 1.0233516 0.93307716 1.090862 1.0647174 1.0214077 1.0345881 0.9204022 0.96464854 0.96534437 0.92766947 1.0412997 0.95556086 0.9251017 1.0433229 0.9164447 1.082491 0.94061476 0.9749307 0.93224496 0.93898517 1.0375861 1.0549585 1.0351951 1.0583537 1.0351542 1.0686456 0.96929735 0.91309637 0.9254492 0.9551206 1.0673708 0.94336385 1.0599253 0.9282319 0.91995746 0.92823297 1.0335647 1.0223199 0.95276195 1.0188003 0.93353003 0.9346159 0.91861576
0.031031031 0.96399647 0.98276395 1.0811135 1.0221947 0.98727363 0.9252133 1.0834162 1.022687 0.93326014 1.0909091 1.0644089 1.0214281 1.0340605 0.9200812 0.96479565 0.9650622 0.92734236 1.0412499 0.954719 0.9252234 1.04336 0.91561323 1.0826262 0.9406714 0.9743425 0.93197435 0.9387993 1.0378004 1.0545471 1.0345927 1.0579025 1.0345335 1.0686154 0.96879596 0.9124238 0.92555696 0.95438606 1.0673189 0.942759 1.0596648 0.92774147 0.92001206 0.92847794 1.0337178 1.022021 0.9521552 1.0187502 0.9330357 0.9340455 0.91831595
0.03203203 0.9634947 0.9830212 1.0813214 1.0215379 0.987138 0.9248075 1.0834748 1.0220221 0.93345696 1.090955 1.0640985 1.0214599 1.0335201 0.91977197 0.9649419 0.9647735 0.92702204 1.0412059 0.9538781 0.92535466 1.0433981 0.9147853 1.0827688 0.94073266 0.9737572 0.9317059 0.93863136 1.0380199 1.0541329 1.033982 1.0574558 1.0339053 1.0685979 0.968304 0.91174966 0.9256764 0.95365137 1.0672811 0.9421528 1.0593935 0.92726 0.92008406 0.92873174 1.0338799 1.0217228 0.9515429 1.0187191 0.9325474 0.9334784 0.91801184
0.033033032 0.96299726 0.98328394 1.0815294 1.0208812 0.9870145 0.92440385 1.0835447 1.0213565 0.9336671 1.0909988 1.0637866 1.0215006 1.0329683 0.9194738 0.965089 0.96447915 0.9267071 1.041167 0.95304054 0.92549354 1.0434372 0.91396254 1.0829178 0.94079775 0.97317547 0.93143886 0.93847793 1.0382432 1.0537163 1.0333639 1.0570118 1.0332702 1.0685908 0.9678202 0.9110746 0.92580575 0.9529174 1.0672572 0.941546 1.0591111 0.92678505 0.9201723 0.92899495 1.0340505 1.0214239 0.95092577 1.0187048 0.93206567 0.9329142 0.91770405
0.034034032 0.96250445 0.98355025 1.0817369 1.0202252 0.9869028 0.92400295 1.0836263 1.0206897 0.933889 1.0910395 1.0634724 1.0215509 1.0324044 0.9191863 0.9652367 0.96417755 0.9263986 1.0411328 0.9522063 0.92564076 1.0434765 0.9131445 1.0830729 0.9408669 0.9725968 0.9311734 0.93834025 1.0384703 1.0532957 1.0327382 1.0565709 1.0326289 1.0685946 0.9673448 0.9103988 0.9259439 0.9521832 1.0672464 0.94093853 1.0588176 0.92631656 0.92027515 0.92926604 1.0342293 1.0211242 0.95030326 1.0187074 0.93159014 0.9323545 0.91739255
0.035035037 0.9620159 0.9838199 1.0819436 1.0195687 0.9868011 0.92360276 1.0837181 1.0200233 0.93412155 1.091078 1.0631552 1.0216088 1.0318301 0.9189084 0.96538335 0.96386975 0.92609555 1.0411029 0.95137566 0.9257954 1.043516 0.91233224 1.0832325 0.94093865 0.97202116 0.93090886 0.93821746 1.0386996 1.0528727 1.0321054 1.0561335 1.0319813 1.0686071 0.9668774 0.9097226 0.92609185 0.95145005 1.0672466 0.9403303 1.0585136 0.9258544 0.92039174 0.92954403 1.0344149 1.0208241 0.94967586 1.0187247 0.9311212 0.93179685 0.9170763
0.036036037 0.9615317 0.98409337 1.0821494 1.0189124 0.98670894 0.9232053 1.08382 1.0193563 0.93436486 1.0911127 1.0628365 1.0216752 1.0312445 0.91864043 0.9655306 0.96355504 0.9257979 1.0410762 0.95054907 0.9259574 1.0435538 0.9115251 1.0833975 0.9410122 0.97144824 0.9306447 0.9381071 1.0389315 1.0524472 1.031467 1.0556988 1.0313281 1.0686288 0.9664181 0.90904564 0.9262473 0.9507182 1.0672579 0.93972176 1.0581982 0.9253983 0.9205224 0.92983 1.0346072 1.0205222 0.94904476 1.018756 0.9306571 0.9312425 0.9167562
0.037037037 0.9610515 0.98436874 1.0823542 1.0182562 0.98662597 0.9228079 1.0839297 1.0186884 0.9346178 1.0911442 1.0625147 1.0217483 1.0306485 0.91838104 0.9656777 0.96323353 0.9255056 1.0410521 0.9497275 0.9261256 1.0435914 0.910724 1.0835663 0.9410886 0.97087866 0.9303805 0.9380097 1.0391651 1.0520178 1.0308218 1.0552673 1.03067 1.0686578 0.9659664 0.908369 0.92641026 0.9499877 1.0672799 0.93911356 1.0578718 0.92494756 0.9206652 0.9301211 1.0348046 1.0202194 0.9484088 1.0188003 0.93019885 0.9306913 0.91643137
0.038038038 0.96057457 0.9846464 1.0825568 1.0176005 0.9865512 0.92241174 1.0840477 1.0180212 0.93487996 1.091171 1.0621899 1.0218282 1.0300437 0.91813034 0.9658243 0.9629051 0.92521876 1.0410304 0.94891137 0.92629963 1.0436265 0.9099291 1.0837374 0.94116586 0.9703106 0.9301165 0.93792456 1.0394003 1.0515867 1.0301712 1.0548389 1.0300066 1.068694 0.965522 0.9076918 0.9265807 0.94925886 1.06731 0.9385044 1.0575345 0.92450327 0.92082053 0.93041843 1.0350069 1.0199153 0.9477691 1.0188565 0.92974585 0.93014187 0.9161026
0.039039038 0.96010107 0.9849263 1.0827581 1.0169446 0.98648447 0.9220162 1.0841712 1.0173532 0.9351495 1.091194 1.0618632 1.0219135 1.0294292 0.9178873 0.9659715 0.96256906 0.92493635 1.0410107 0.9480999 0.9264793 1.0436597 0.9091397 1.0839117 0.94124407 0.9697451 0.92985195 0.93784946 1.0396358 1.0511514 1.0295151 1.0544127 1.02934 1.0687368 0.96508473 0.90701455 0.9267575 0.9485323 1.0673491 0.9378963 1.057187 0.9240634 0.92098624 0.9307211 1.0352138 1.0196087 0.9471256 1.0189242 0.92929715 0.92959553 0.9157677
0.04004004 0.95963067 0.9852069 1.0829568 1.0162892 0.9864246 0.92162114 1.0843022 1.0166851 0.9354262 1.0912116 1.0615325 1.0220046 1.0288057 0.9176523 0.9661184 0.9622269 0.9246593 1.0409921 0.9472942 0.92666453 1.0436903 0.90835744 1.0840882 0.9413238 0.96918195 0.9295867 0.93778545 1.0398722 1.0507139 1.0288544 1.0539896 1.0286685 1.0687847 0.96465427 0.9063373 0.926941 0.94780713 1.0673951 0.9372876 1.0568279 0.9236291 0.92116183 0.9310282 1.0354245 1.0193003 0.9464794 1.0190014 0.9288537 0.9290518 0.9154282
0.041041043 0.9591631 0.98548883 1.0831535 1.0156335 0.98637086 0.9212257 1.084438 1.0160166 0.9357104 1.0912247 1.0611991 1.0220995 1.0281744 0.9174245 0.9662654 0.96187764 0.9243867 1.0409741 0.94649464 0.92685455 1.0437182 0.90758055 1.0842662 0.94140285 0.9686207 0.9293204 0.9377311 1.040108 1.0502728 1.0281893 1.0535693 1.0279938 1.0688384 0.9642295 0.9056608 0.9271299 0.94708484 1.0674486 0.9366794 1.056459 0.923199 0.92134684 0.9313398 1.0356381 1.0189896 0.94582945 1.0190883 0.92841536 0.9285101 0.91508454
0.042042043 0.95869845 0.98577136 1.0833472 1.0149788 0.98632294 0.9208314 1.084578 1.0153488 0.93599933 1.0912316 1.0608617 1.0221999 1.0275354 0.9172028 0.96641237 0.96152157 0.9241181 1.0409566 0.94570094 0.92704934 1.0437425 0.9068102 1.084445 0.94148165 0.9680614 0.9290531 0.9376853 1.0403444 1.0498284 1.0275196 1.0531512 1.0273153 1.0688963 0.9638117 0.9049849 0.9273233 0.94636434 1.0675076 0.93607193 1.0560789 0.9227739 0.9215409 0.93165475 1.0358548 1.0186758 0.9451774 1.0191842 0.92798024 0.9279708 0.9147361
0.043043043 0.9582357 0.98605376 1.0835382 1.0143238 0.98627967 0.92043597 1.0847231 1.0146811 0.93629473 1.0912338 1.0605211 1.0223033 1.0268885 0.91698915 0.96655923 0.96115917 0.92385465 1.0409387 0.9449131 0.92724735 1.0437639 0.9060462 1.0846246 0.94156057 0.96750396 0.9287842 0.93764776 1.0405791 1.0493809 1.0268464 1.0527358 1.0266337 1.0689585 0.963399 0.9043092 0.92752224 0.9456461 1.067572 0.9354647 1.0556892 0.92235357 0.92174226 0.93197316 1.0360733 1.0183599 0.9445217 1.0192876 0.9275505 0.9274333 0.91438276
0.044044044 0.9577759 0.9863362 1.0837257 1.0136696 0.9862414 0.9200409 1.0848709 1.0140135 0.9365948 1.0912299 1.0601771 1.0224105 1.0262347 0.9167804 0.96670514 0.9607902 0.92359513 1.0409199 0.9441312 0.92744964 1.0437815 0.9052891 1.084804 0.94163865 0.96694785 0.9285143 0.9376176 1.0408124 1.0489304 1.0261694 1.0523226 1.0259498 1.0690238 0.96299094 0.9036346 0.9277254 0.9449306 1.0676416 0.9348585 1.0552891 0.9219373 0.9219516 0.93229395 1.0362935 1.0180407 0.9438645 1.0193983 0.92712396 0.9268984 0.91402525
0.045045044 0.9573179 0.9866181 1.083911 1.0130155 0.9862072 0.91964513 1.0850215 1.0133457 0.93689805 1.09122 1.059829 1.0225202 1.0255755 0.9165775 0.9668518 0.9604147 0.9233394 1.0409008 0.943356 0.9276555 1.0437949 0.904538 1.0849831 0.94171566 0.9663939 0.9282426 0.93759483 1.0410452 1.0484763 1.0254896 1.0519123 1.0252632 1.0690926 0.9625887 0.9029607 0.92793256 0.94421846 1.0677152 0.93425304 1.0548795 0.9215246 0.92216724 0.93261725 1.0365143 1.017719 0.94320506 1.0195159 0.92670184 0.9263658 0.9136626
0.046046045 0.9568612 0.9868991 1.0840926 1.0123618 0.98617643 0.91924816 1.0851738 1.0126779 0.9372055 1.0912037 1.0594773 1.0226325 1.0249095 0.9163806 0.9669973 0.960033 0.92308754 1.0408807 0.9425871 0.92786413 1.0438039 0.9037935 1.0851619 0.9417911 0.96584123 0.92796963 0.9375778 1.041276 1.0480183 1.0248064 1.0515044 1.0245744 1.0691634 0.96219105 0.9022886 0.92814344 0.94350857 1.0677928 0.9336483 1.0544604 0.9211164 0.92238945 0.9329433 1.0367359 1.017394 0.9425444 1.0196389 0.92628294 0.92583436 0.9132959
0.04704705 0.9564064 0.98717946 1.0842702 1.0117089 0.9861483 0.9188512 1.0853287 1.0120109 0.9375157 1.0911812 1.059121 1.0227469 1.024239 0.91618866 0.9671425 0.95964473 0.9228403 1.0408583 0.9418238 0.9280755 1.0438088 0.90305513 1.0853393 0.9418655 0.96529 0.927694 0.9375667 1.0415043 1.0475577 1.0241208 1.0510982 1.0238838 1.0692365 0.9617974 0.9016176 0.92835754 0.94280094 1.067873 0.9330446 1.0540318 0.92071205 0.9226176 0.93327075 1.0369579 1.0170659 0.9418816 1.019767 0.9258676 0.9253054 0.9129248
0.04804805 0.9559533 0.9874583 1.0844451 1.011056 0.9861235 0.91845316 1.0854837 1.0113446 0.9378292 1.0911524 1.0587616 1.0228636 1.0235627 0.9160021 0.96728796 0.9592512 0.9225965 1.0408335 0.9410679 0.9282891 1.0438095 0.9023226 1.0855156 0.941938 0.9647407 0.92741674 0.9375606 1.0417317 1.0470932 1.0234332 1.0506947 1.023192 1.0693109 0.96140796 0.90094763 0.9285746 0.94209737 1.0679566 0.932442 1.0535939 0.92031103 0.9228501 0.93359905 1.0371798 1.016734 0.9412182 1.0198997 0.9254562 0.92477816 0.9125497
0.04904905 0.9555015 0.9877358 1.0846158 1.0104038 0.9861004 0.9180549 1.0856398 1.0106783 0.93814474 1.091117 1.0583972 1.022981 1.022882 0.91582054 0.96743256 0.9588513 0.92235655 1.0408072 0.9403177 0.9285057 1.0438052 0.9015972 1.0856906 0.94200784 0.96419173 0.9271378 0.93755907 1.0419549 1.0466255 1.0227438 1.0502943 1.0224985 1.069387 0.9610223 0.90027934 0.92879456 0.94139653 1.0680416 0.93184036 1.0531479 0.9199135 0.92308754 0.933929 1.0374018 1.016399 0.94055337 1.0200363 0.9250477 0.92425364 0.91217035
0.05005005 0.9550504 0.9880118 1.0847828 1.009753 0.98607904 0.91765577 1.085796 1.0100131 0.93846196 1.0910758 1.0580289 1.0231005 1.0221978 0.9156427 0.96757716 0.95844644 0.9221205 1.0407789 0.93957406 0.92872375 1.043796 0.90087813 1.0858634 0.94207674 0.9636449 0.9268567 0.9375617 1.0421765 1.0461539 1.0220526 1.0498945 1.0218041 1.0694644 0.96064025 0.8996133 0.92901665 0.94069916 1.0681291 0.9312412 1.0526931 0.9195195 0.9233299 0.93425936 1.0376228 1.0160606 0.93988806 1.0201768 0.9246431 0.9237303 0.911787
0.05105105 0.95460075 0.98828596 1.0849464 1.0091017 0.9860589 0.91725546 1.0859519 1.0093479 0.9387806 1.0910267 1.0576575 1.0232207 1.0215095 0.91546994 0.9677214 0.95803565 0.9218872 1.0407473 0.938837 0.9289442 1.0437825 0.90016514 1.0860335 0.9421436 0.96309894 0.9265732 0.9375685 1.0423948 1.0456795 1.0213596 1.0494987 1.0211089 1.0695425 0.96026105 0.8989486 0.92924124 0.94000465 1.0682181 0.93064266 1.05223 0.9191293 0.9235752 0.93459064 1.0378428 1.0157183 0.93922275 1.0203198 0.9242416 0.92320865 0.91140074
0.05205205 0.9541516 0.9885575 1.0851057 1.0084523 0.9860402 0.91685444 1.0861068 1.0086843 0.9391002 1.0909717 1.0572807 1.0233411 1.0208178 0.91530126 0.96786493 0.95761985 0.9216582 1.0407128 0.93810624 0.9291654 1.0437632 0.89945894 1.0862013 0.94220763 0.962555 0.9262883 0.937578 1.0426104 1.0452013 1.0206661 1.0491043 1.020413 1.0696211 0.95988494 0.8982859 0.92946714 0.9393144 1.0683084 0.9300454 1.0517585 0.91874224 0.923824 0.9349213 1.0380615 1.0153735 0.93855673 1.0204661 0.9238433 0.92269 0.91101044
0.05305305 0.95370394 0.98882705 1.0852609 1.007803 0.98602146 0.91645235 1.0862609 1.0080204 0.93942064 1.0909102 1.0569001 1.0234627 1.0201241 0.9151363 0.96800834 0.9571999 0.92143327 1.0406749 0.9373823 0.9293887 1.0437391 0.8987588 1.086367 0.94226915 0.962012 0.9260016 0.9375909 1.0428231 1.0447204 1.0199721 1.0487123 1.0197177 1.0697001 0.95951205 0.8976261 0.92969495 0.9386267 1.0683987 0.9294502 1.0512798 0.9183584 0.9240759 0.9352526 1.0382787 1.0150245 0.93789107 1.0206141 0.92344815 0.9221727 0.91061634
0.054054055 0.95325726 0.9890948 1.0854125 1.0071554 0.9860038 0.9160504 1.0864135 1.0073586 0.93974143 1.0908419 1.0565162 1.0235841 1.019427 0.9149758 0.9681513 0.9567744 0.9212108 1.0406346 0.9366645 0.9296127 1.04371 0.89806515 1.0865296 0.9423279 0.96147066 0.92571276 0.93760616 1.0430316 1.0442361 1.0192771 1.0483227 1.0190217 1.0697783 0.95914155 0.89696866 0.9299242 0.9379433 1.06849 0.92885643 1.050794 0.9179782 0.92433125 0.9355832 1.0384943 1.0146724 0.9372259 1.0207644 0.9230563 0.9216569 0.9102201
0.055055056 0.95281094 0.98936015 1.0855595 1.0065085 0.98598593 0.9156472 1.0865649 1.0066968 0.9400621 1.0907664 1.056128 1.0237055 1.0187285 0.9148192 0.9682937 0.95634514 0.9209922 1.0405905 0.9359533 0.92983776 1.0436758 0.89737755 1.0866892 0.94238466 0.96093005 0.9254219 0.9376238 1.0432372 1.0437483 1.0185823 1.0479356 1.0183264 1.0698568 0.9587737 0.8963136 0.9301546 0.9372631 1.0685817 0.9282648 1.0503012 0.9176001 0.9245874 0.93591386 1.038708 1.0143169 0.93656164 1.0209159 0.9226672 0.92114395 0.90982
0.056056056 0.9523658 0.9896218 1.0857027 1.0058619 0.9859677 0.91524297 1.086714 1.0060374 0.94038326 1.0906854 1.0557348 1.0238274 1.0180285 0.9146659 0.9684358 0.9559118 0.9207768 1.0405433 0.9352487 0.9300638 1.043636 0.8966964 1.0868455 0.9424389 0.96039146 0.92512923 0.9376424 1.0434391 1.0432576 1.0178877 1.0475508 1.0176321 1.0699344 0.95840734 0.8956612 0.930386 0.93658715 1.068673 0.92767483 1.0498013 0.917226 0.9248468 0.93624276 1.0389187 1.0139579 0.9358987 1.0210689 0.92228144 0.9206322 0.9094178
0.057057057 0.95192105 0.9898816 1.0858424 1.0052168 0.9859496 0.91483897 1.0868616 1.0053786 0.940703 1.0905975 1.0553395 1.0239487 1.0173266 0.91451615 0.96857697 0.9554741 0.9205652 1.0404922 0.9345508 0.93029076 1.0435919 0.896022 1.0869987 0.94249004 0.95985466 0.92483455 0.93766326 1.0436376 1.0427649 1.0171934 1.0471686 1.0169382 1.0700114 0.9580439 0.89501196 0.9306186 0.9359153 1.0687644 0.9270863 1.0492953 0.91685444 0.9251072 0.93657154 1.0391283 1.0135957 0.9352359 1.0212228 0.9218984 0.92012244 0.909013
0.058058057 0.9514772 0.9901385 1.0859773 1.004573 0.9859305 0.9144346 1.0870064 1.0047208 0.94102234 1.090503 1.0549399 1.0240694 1.0166249 0.9143699 0.96871823 0.955033 0.92035717 1.0404378 0.93385977 0.9305176 1.0435423 0.8953536 1.0871488 0.94253856 0.95931834 0.9245388 0.9376859 1.0438325 1.0422686 1.0165 1.0467883 1.0162458 1.0700877 0.9576823 0.8943657 0.9308513 0.93524736 1.0688555 0.9265011 1.0487832 0.9164868 0.92536944 0.93689936 1.039335 1.0132307 0.93457514 1.0213777 0.92151874 0.9196145 0.9086061
0.059059057 0.9510345 0.9903919 1.0861087 1.0039314 0.9859111 0.9140288 1.0871478 1.0040646 0.94134074 1.0904024 1.054536 1.0241901 1.0159223 0.91422683 0.9688596 0.9545887 0.920152 1.0403798 0.9331749 0.9307459 1.0434877 0.8946921 1.0872955 0.9425848 0.9587833 0.9242409 0.93770903 1.0440233 1.0417703 1.0158082 1.0464115 1.0155547 1.0701634 0.95732313 0.8937234 0.9310854 0.93458396 1.0689452 0.92591804 1.0482659 0.9161213 0.9256329 0.93722576 1.039539 1.0128627 0.9339158 1.0215325 0.9211419 0.91910917 0.90819675
0.06006006 0.95059174 0.9906427 1.086236 1.0032904 0.9858908 0.91362363 1.0872878 1.0034102 0.94165844 1.0902951 1.0541292 1.0243101 1.0152202 0.91408736 0.9690005 0.95414084 0.9199503 1.040318 0.9324971 0.93097395 1.0434277 0.89403707 1.0874386 0.9426276 0.9582508 0.92394143 0.93773335 1.0442114 1.0412691 1.0151172 1.0460365 1.0148653 1.0702387 0.95696527 0.8930841 0.9313194 0.9339245 1.0690347 0.925337 1.0477433 0.91575915 0.9258973 0.9375507 1.0397406 1.0124917 0.93325895 1.0216873 0.9207682 0.9186054 0.9077857
0.061061062 0.95015067 0.99089116 1.086359 1.0026512 0.98586947 0.9132176 1.0874242 1.0027571 0.94197434 1.0901821 1.0537192 1.0244292 1.014518 0.9139517 0.9691406 0.9536908 0.9197522 1.0402527 0.9318257 0.93120235 1.0433635 0.893388 1.0875777 0.9426684 0.9577196 0.9236409 0.9377573 1.0443944 1.0407659 1.0144274 1.0456653 1.014178 1.0703121 0.9566093 0.8924478 0.93155366 0.9332697 1.0691237 0.924759 1.0472156 0.9154001 0.92616266 0.93787426 1.0399383 1.0121177 0.9326044 1.0218427 0.9203972 0.918104 0.90737337
0.062062062 0.9497097 0.9911358 1.0864782 1.0020139 0.9858462 0.9128123 1.0875579 1.0021062 0.9422888 1.0900632 1.0533056 1.0245472 1.0138166 0.91381806 0.96928066 0.95323807 0.91955763 1.0401833 0.9311611 0.931431 1.0432941 0.8927462 1.0877135 0.9427063 0.957189 0.92333955 0.9377826 1.0445741 1.0402607 1.0137403 1.0452962 1.0134931 1.0703841 0.95625526 0.8918161 0.93178815 0.93261975 1.0692106 0.9241826 1.0466831 0.9150445 0.9264284 0.93819624 1.0401351 1.0117415 0.9319516 1.0219975 0.9200297 0.9176046 0.90695935
0.06306306 0.9492703 0.99137825 1.0865939 1.0013784 0.9858225 0.91240615 1.0876881 1.0014567 0.94260174 1.0899383 1.0528893 1.0246649 1.0131166 0.9136885 0.96942025 0.95278376 0.9193663 1.0401106 0.93050367 0.9316599 1.0432204 0.89211035 1.0878462 0.942741 0.9566609 0.92303675 0.93780786 1.0447505 1.0397532 1.0130552 1.04493 1.0128108 1.0704552 0.9559035 0.891188 0.932023 0.9319745 1.0692979 0.9236087 1.0461468 0.91469115 0.9266947 0.9385167 1.040328 1.0113624 0.93130213 1.0221521 0.91966504 0.91710764 0.9065445
0.06406406 0.94883174 0.99161726 1.0867053 1.0007441 0.9857977 0.9120007 1.0878152 1.0008093 0.9429125 1.0898076 1.0524707 1.0247817 1.0124174 0.9135615 0.9695601 0.95232636 0.9191789 1.0400342 0.92985314 0.93188876 1.0431417 0.89148164 1.0879745 0.9427735 0.95613414 0.9227328 0.93783337 1.0449222 1.0392445 1.0123724 1.0445668 1.0121305 1.0705249 0.9555524 0.89056474 0.9322576 0.9313341 1.069383 0.92303795 1.0456064 0.91434187 0.9269617 0.9388353 1.0405176 1.0109814 0.9306554 1.022306 0.9193035 0.91661257 0.9061287
0.06506506 0.9483946 0.99185294 1.0868133 1.0001124 0.98577136 0.9115961 1.0879387 1.0001643 0.94322234 1.0896715 1.0520483 1.0248978 1.0117203 0.91343755 0.9696992 0.95186824 0.9189945 1.0399543 0.9292088 0.93211764 1.0430585 0.8908587 1.0880997 0.9428039 0.95560926 0.9224284 0.9378584 1.0450903 1.0387342 1.0116922 1.0442071 1.0114539 1.0705932 0.95520335 0.8899451 0.9324923 0.9306986 1.0694671 0.9224699 1.0450628 0.9139953 0.92722875 0.9391528 1.0407045 1.0105982 0.93001205 1.0224595 0.91894525 0.9161206 0.9057123
0.066066064 0.9479582 0.99208575 1.0869173 0.9994822 0.9857431 0.9111919 1.0880592 0.99952096 0.94352955 1.0895303 1.0516242 1.0250125 1.0110254 0.9133175 0.9698388 0.9514083 0.9188139 1.0398705 0.928572 0.9323458 1.0429716 0.8902434 1.0882208 0.9428317 0.9550863 0.92212313 0.9378837 1.0452548 1.0382229 1.0110155 1.0438493 1.0107803 1.0706602 0.95485634 0.8893302 0.9327274 0.9300682 1.0695492 0.9219052 1.0445158 0.9136519 0.9274958 0.9394677 1.0408891 1.010213 0.929372 1.0226123 0.9185899 0.9156297 0.90529555
0.067067064 0.94752353 0.992315 1.0870175 0.9988542 0.98571426 0.9107879 1.0881763 0.99887985 0.94383496 1.0893835 1.0511978 1.0251265 1.0103327 0.91319996 0.9699779 0.9509477 0.918637 1.0397837 0.92794234 0.93257445 1.04288 0.8896343 1.0883386 0.9428566 0.95456547 0.9218169 0.9379088 1.0454162 1.0377094 1.0103418 1.0434953 1.0101103 1.0707259 0.954511 0.8887197 0.9329619 0.92944306 1.0696309 0.9213434 1.0439662 0.9133119 0.9277623 0.93978065 1.0410693 1.0098257 0.92873555 1.0227638 0.9182374 0.915142 0.9048787
0.068068065 0.9470902 0.9925421 1.0871158 0.99822956 0.9856834 0.9103853 1.0882897 0.9982421 0.94413835 1.0892323 1.0507696 1.0252395 1.0096432 0.9130859 0.9701174 0.9504861 0.9184635 1.0396936 0.92732006 0.93280286 1.0427841 0.8890323 1.0884532 0.94287914 0.9540464 0.9215118 0.937934 1.0455732 1.0371964 1.0096717 1.0431448 1.0094438 1.0707904 0.9541674 0.88811433 0.93319637 0.9288233 1.0697104 0.92078465 1.043414 0.9129748 0.92802924 0.94009167 1.0412472 1.0094374 0.928103 1.0229149 0.9178893 0.9146568 0.90446216
0.06906907 0.94665855 0.9927662 1.0872086 0.9976067 0.98565084 0.90998334 1.0883995 0.9976061 0.9444395 1.0890759 1.0503393 1.0253514 1.008956 0.9129748 0.9702566 0.9500242 0.9182938 1.0396001 0.9267042 0.93303174 1.0426843 0.8884371 1.0885634 0.94289976 0.9535292 0.921205 0.93795806 1.0457269 1.0366824 1.0090052 1.0427982 1.0087819 1.0708532 0.95382506 0.8875135 0.9334305 0.9282091 1.0697898 0.92022914 1.0428604 0.9126411 0.9282958 0.94040173 1.0414219 1.0090472 0.92747456 1.0230651 0.91754395 0.9141739 0.90404624
0.07007007 0.9462282 0.99298733 1.0872997 0.9969867 0.98561746 0.90958315 1.0885063 0.9969732 0.94473785 1.0889151 1.0499076 1.025463 1.008273 0.912867 0.9703961 0.9495624 0.91812783 1.0395031 0.9260958 0.9332598 1.0425808 0.8878487 1.0886707 0.942918 0.9530143 0.920899 0.93798214 1.0458773 1.0361681 1.0083427 1.0424539 1.0081235 1.0709155 0.95348567 0.886918 0.9336645 0.9276008 1.0698664 0.9196765 1.0423048 0.9123109 0.92856187 0.94070894 1.0415941 1.0086565 0.9268505 1.0232139 0.9172024 0.91369337 0.9036302
0.07107107 0.94580084 0.99320513 1.0873872 0.9963682 0.9855822 0.9091839 1.0886093 0.9963431 0.9450347 1.0887499 1.0494746 1.0255735 1.007593 0.912762 0.9705358 0.94910043 0.9179657 1.0394033 0.92549425 0.9334877 1.0424742 0.88726735 1.0887746 0.94293433 0.9525016 0.92059284 0.93800586 1.0460243 1.0356536 1.0076847 1.042114 1.0074699 1.0709755 0.95314735 0.88632756 0.9338985 0.9269982 1.0699424 0.91912824 1.0417478 0.9119832 0.92882794 0.94101423 1.0417626 1.0082644 0.92623097 1.0233625 0.91686326 0.9132156 0.9032156
0.072072074 0.94537455 0.99341995 1.0874717 0.9957525 0.98554546 0.9087865 1.0887096 0.99571496 0.9453295 1.0885806 1.0490402 1.0256832 1.0069174 0.9126598 0.97067577 0.9486391 0.9178074 1.0393007 0.9249005 0.9337155 1.0423634 0.88669294 1.0888753 0.94294804 0.9519909 0.92028767 0.938029 1.0461674 1.035139 1.0070311 1.0417777 1.006821 1.0710351 0.9528112 0.88574284 0.9341319 0.9264012 1.0700171 0.91858226 1.0411903 0.91166013 0.9290933 0.94131726 1.0419289 1.0078723 0.9256157 1.023509 0.9165283 0.91274077 0.9028025
0.073073074 0.94495016 0.9936326 1.0875533 0.99514073 0.98550755 0.9083906 1.0888059 0.9950908 0.9456211 1.0884072 1.0486048 1.0257913 1.0062454 0.9125617 0.97081536 0.9481779 0.91765267 1.0391957 0.9243137 0.93394333 1.04225 0.8861256 1.0889727 0.9429608 0.95148295 0.91998273 0.9380521 1.0463072 1.0346253 1.0063818 1.041445 1.0061765 1.0710933 0.95247716 0.8851635 0.9343656 0.9258103 1.0700902 0.91804034 1.0406317 0.9113396 0.9293576 0.9416185 1.0420922 1.0074792 0.9250061 1.0236548 0.9161964 0.9122687 0.90239054
0.074074075 0.94452816 0.99384207 1.0876317 0.99453074 0.98546857 0.9079971 1.0888988 0.9944692 0.94591075 1.0882297 1.0481688 1.0258994 1.0055788 0.9124667 0.9709564 0.94771796 0.9175022 1.0390868 0.92373484 0.93417114 1.0421331 0.8855657 1.0890667 0.9429721 0.9509775 0.9196785 0.9380743 1.0464432 1.0341122 1.0057379 1.0411164 1.0055377 1.07115 0.9521454 0.88459 0.9345986 0.92522544 1.0701623 0.9175013 1.0400727 0.9110227 0.9296227 0.9419176 1.0422528 1.0070852 0.9244011 1.0237997 0.91586894 0.9117997 0.9019801
0.075075075 0.94410974 0.9940489 1.0877078 0.9939242 0.9854279 0.90760547 1.0889888 0.9938504 0.9461983 1.0880495 1.0477331 1.0260068 1.0049162 0.9123747 0.9710974 0.9472596 0.91735584 1.0389768 0.92316335 0.9343986 1.0420136 0.8850123 1.089158 0.9429814 0.9504735 0.91937536 0.9380962 1.0465776 1.0335997 1.005099 1.0407919 1.0049039 1.0712059 0.9518164 0.88402206 0.9348318 0.9246473 1.0702327 0.91696686 1.0395145 0.9107099 0.9298871 0.94221514 1.0424105 1.0066922 0.9238016 1.0239433 0.9155441 0.9113329 0.90157205
0.076076075 0.94369274 0.99425346 1.0877811 0.9933211 0.98538667 0.9072165 1.0890751 0.99323636 0.9464832 1.0878654 1.0472968 1.0261135 1.0042586 0.91228586 0.97123843 0.9468029 0.9172135 1.0388637 0.9225989 0.9346263 1.0418909 0.8844663 1.0892462 0.9429886 0.9499727 0.9190733 0.9381177 1.0467086 1.0330883 1.0044652 1.0404706 1.0042753 1.0712601 0.9514889 0.8834603 0.93506426 0.9240748 1.0703024 0.91643614 1.0389564 0.9104008 0.93015057 0.9425108 1.0425656 1.0062991 0.92320794 1.0240865 0.91522306 0.9108694 0.90116566
0.077077076 0.9432791 0.99445564 1.0878528 0.9927214 0.98534304 0.90682954 1.0891585 0.99262434 0.9467669 1.0876781 1.0468599 1.0262196 1.0036066 0.9122005 0.97138065 0.9463474 0.9170751 1.0387481 0.9220423 0.9348543 1.0417662 0.883928 1.0893315 0.94299513 0.9494752 0.91877276 0.93813914 1.0468363 1.0325786 1.0038369 1.0401547 1.0036529 1.0713146 0.95116407 0.8829045 0.9352971 0.9235098 1.0703712 0.9159089 1.0383996 0.9100949 0.9304134 0.94280475 1.0427175 1.0059066 0.92261916 1.0242277 0.91490585 0.91040915 0.90076107
0.078078076 0.9428684 0.9946552 1.0879208 0.9921244 0.9852995 0.90644604 1.0892395 0.9920158 0.9470474 1.0874884 1.0464247 1.026325 1.0029596 0.9121185 0.97152334 0.9458943 0.91694087 1.038631 0.9214935 0.93508166 1.0416386 0.8833966 1.0894142 0.9430004 0.9489797 0.91847354 0.93816 1.046961 1.0320704 1.003215 1.0398426 1.0030361 1.0713679 0.9508417 0.8823551 0.93552965 0.9229503 1.0704379 0.9153858 1.0378432 0.90979284 0.9306764 0.94309646 1.0428683 1.0055141 0.92203635 1.0243689 0.9145927 0.9099514 0.9003603
0.07907908 0.9424605 0.99485236 1.0879875 0.9915311 0.9852548 0.90606505 1.0893168 0.9914114 0.94732624 1.0872961 1.0459894 1.0264299 1.0023189 0.9120402 0.9716664 0.9454438 0.9168108 1.038512 0.920952 0.9353089 1.0415095 0.8828726 1.0894942 0.9430042 0.94848627 0.918176 0.93818015 1.0470833 1.0315642 1.0025983 1.0395349 1.0024251 1.0714196 0.95052224 0.88181186 0.9357615 0.92239803 1.0705044 0.91486686 1.0372887 0.9094947 0.9309383 0.94338626 1.0430152 1.0051225 0.92146 1.0245084 0.91428345 0.9094967 0.899962
0.08008008 0.9420559 0.99504775 1.0880526 0.99094087 0.9852101 0.9056869 1.0893914 0.9908101 0.9476022 1.0871017 1.045555 1.0265346 1.0016834 0.91196495 0.9718111 0.94499534 0.91668516 1.0383909 0.92041796 0.93553644 1.0413784 0.8823564 1.0895717 0.9430072 0.9479968 0.9178805 0.93820053 1.0472043 1.0310595 1.001988 1.0392314 1.0018208 1.0714713 0.9502056 0.88127464 0.93599457 0.9218523 1.07057 0.91435176 1.0367357 0.90919966 0.9311997 0.94367343 1.0431608 1.0047331 0.9208897 1.0246476 0.9139777 0.9090453 0.8995665
0.08108108 0.9416552 0.9952405 1.0881149 0.9903547 0.9851636 0.90531224 1.0894635 0.9902131 0.94787675 1.0869044 1.0451219 1.026639 1.0010546 0.9118932 0.9719557 0.94455 0.91656333 1.038269 0.9198925 0.9357639 1.0412453 0.88184714 1.0896465 0.94300956 0.9475103 0.91758686 0.93822044 1.0473213 1.0305581 1.0013839 1.0389329 1.0012221 1.0715225 0.94989187 0.8807448 0.9362268 0.92131346 1.070635 0.91384035 1.0361851 0.90890974 0.9314609 0.94396037 1.0433038 1.0043443 0.92032534 1.0247858 0.9136763 0.90859777 0.89917463
0.082082085 0.9412578 0.99543136 1.088176 0.9897718 0.98511654 0.90494114 1.0895332 0.9896197 0.9481489 1.0867056 1.0446895 1.0267432 1.0004315 0.91182536 0.97210187 0.94410795 0.9164466 1.038145 0.91937417 0.9359928 1.0411111 0.88134545 1.08972 0.94301134 0.9470263 0.91729647 0.93824 1.0474371 1.0300592 1.0007861 1.038639 1.0006303 1.0715735 0.9495812 0.8802211 0.93645877 0.92078143 1.0706987 0.91333395 1.0356368 0.9086228 0.93172187 0.9442454 1.0434449 1.0039568 0.9197672 1.0249238 0.91337866 0.90815264 0.8987861
0.083083086 0.940864 0.9956208 1.0882355 0.98919314 0.98506945 0.90457386 1.0895996 0.9890302 0.9484193 1.0865055 1.0442593 1.0268476 0.99981505 0.91176087 0.9722486 0.9436696 0.9163342 1.03802 0.9188642 0.93622035 1.0409753 0.8808509 1.0897907 0.9430123 0.94654506 0.91700786 0.93826026 1.0475496 1.0295626 1.0001949 1.0383503 1.0000454 1.0716242 0.949274 0.8797039 0.93669134 0.9202567 1.0707628 0.9128311 1.0350914 0.9083399 0.931982 0.94452876 1.0435838 1.0035722 0.91921574 1.0250602 0.9130849 0.9077112 0.8984017
0.084084086 0.94047457 0.9958082 1.0882939 0.9886177 0.98502165 0.90421027 1.0896642 0.9884444 0.948688 1.0863037 1.0438315 1.0269519 0.99920505 0.91170007 0.97239727 0.9432344 0.9162263 1.0378942 0.91836137 0.936449 1.0408384 0.8803644 1.0898597 0.943013 0.9460674 0.9167219 0.9382804 1.0476611 1.0290695 0.9996105 1.0380658 0.9994666 1.0716736 0.9489694 0.87919426 0.9369238 0.9197388 1.0708257 0.9123332 1.034549 0.9080618 0.932242 0.94481117 1.0437206 1.0031888 0.91867155 1.0251966 0.91279536 0.9072738 0.89802057
0.08508509 0.94008833 0.9959938 1.0883504 0.98804647 0.98497385 0.9038511 1.0897267 0.9878636 0.9489538 1.0861006 1.0434047 1.0270559 0.9986021 0.9116432 0.9725463 0.94280344 0.91612285 1.0377669 0.9178665 0.9366774 1.0407004 0.87988555 1.089927 0.9430136 0.9455926 0.916439 0.93830055 1.04777 1.0285798 0.9990327 1.0377865 0.99889547 1.0717238 0.9486688 0.8786911 0.93715674 0.91922826 1.0708884 0.91183895 1.0340098 0.907787 0.93250173 0.94509083 1.0438563 1.002808 0.9181333 1.0253321 0.91251034 0.90683883 0.8976442
0.08608609 0.9397076 0.9961781 1.0884063 0.9874796 0.98492604 0.9034957 1.0897865 0.98728627 0.94921905 1.0858961 1.0429806 1.0271599 0.99800545 0.91159004 0.9726973 0.94237643 0.9160238 1.0376396 0.9173799 0.93690664 1.0405619 0.8794142 1.0899922 0.94301397 0.9451216 0.9161596 0.9383214 1.0478781 1.0280938 0.9984624 1.0375125 0.99833006 1.0717738 0.94837147 0.87819487 0.9373898 0.91872495 1.0709509 0.9113496 1.0334742 0.90751714 0.93276125 0.94536954 1.0439897 1.00243 0.9176027 1.0254672 0.91222924 0.90640706 0.89727205
0.08708709 0.9393304 0.99636084 1.0884608 0.9869165 0.984878 0.90314454 1.0898442 0.98671323 0.9494818 1.0856912 1.0425591 1.0272646 0.9974162 0.91153985 0.97284895 0.9419535 0.91592914 1.0375118 0.9169007 0.93713635 1.0404229 0.8789504 1.090056 0.94301385 0.94465345 0.9158824 0.9383419 1.0479838 1.0276111 0.9978983 1.037244 0.997773 1.0718236 0.94807833 0.87770593 0.93762296 0.9182287 1.0710125 0.9108644 1.0329429 0.90725106 0.9330208 0.94564754 1.0441222 1.0020543 0.91707855 1.0256019 0.9119521 0.9059798 0.89690477
0.08808809 0.9389582 0.99654156 1.0885143 0.98635703 0.98483044 0.90279835 1.0899007 0.98614424 0.94974333 1.0854864 1.0421401 1.0273693 0.9968342 0.9114942 0.9730026 0.9415358 0.9158395 1.0373839 0.9164296 0.93736607 1.0402838 0.8784944 1.0901185 0.9430148 0.9441889 0.91560954 0.9383629 1.0480878 1.0271329 0.99734193 1.0369803 0.99722296 1.0718733 0.9477883 0.8772236 0.93785673 0.91773945 1.0710751 0.9103841 1.032415 0.90698856 0.93327993 0.9459242 1.0442528 1.0016817 0.9165613 1.0257362 0.9116798 0.9055558 0.8965426
0.08908909 0.93859106 0.9967217 1.0885682 0.9858021 0.9847823 0.9024567 1.0899549 0.98558015 0.9500038 1.0852808 1.041725 1.027475 0.9962596 0.91145235 0.9731572 0.94112223 0.915755 1.0372555 0.9159661 0.93759674 1.0401443 0.87804556 1.0901796 0.94301623 0.94372755 0.9153401 0.9383841 1.0481915 1.0266585 0.9967926 1.0367212 0.9966796 1.0719237 0.9475028 0.87674916 0.93809086 0.9172581 1.0711366 0.9099075 1.0318922 0.9067313 0.9335384 0.94619936 1.0443823 1.0013118 0.9160518 1.02587 0.9114112 0.9051351 0.89618427
0.09009009 0.9382283 0.9969004 1.0886204 0.98525196 0.9847353 0.9021202 1.0900079 0.9850201 0.9502618 1.0850753 1.0413125 1.0275805 0.9956923 0.9114147 0.97331387 0.9407136 0.91567475 1.0371271 0.91551155 0.9378285 1.0400053 0.8776044 1.0902398 0.94301766 0.94326943 0.9150737 0.93840605 1.0482934 1.0261886 0.9962509 1.0364689 0.996144 1.0719749 0.94722086 0.87628174 0.9383257 0.9167842 1.0711989 0.9094358 1.0313735 0.906478 0.93379766 0.9464734 1.0445107 1.0009458 0.9155492 1.0260048 0.9111478 0.9047181 0.8958313
0.09109109 0.9378708 0.99707824 1.0886728 0.984706 0.98468834 0.90178853 1.0900593 0.98446494 0.9505189 1.0848695 1.0409032 1.0276874 0.995132 0.9113799 0.9734723 0.94031066 0.9155995 1.0369989 0.91506404 0.9380606 1.0398659 0.87717104 1.0902994 0.9430198 0.9428151 0.9148118 0.9384293 1.0483944 1.0257239 0.99571663 1.0362203 0.99561554 1.072026 0.9469437 0.8758215 0.93856114 0.9163175 1.0712613 0.9089691 1.0308604 0.9062287 0.9340567 0.94674677 1.044638 1.0005829 0.915054 1.0261387 0.9108885 0.90430504 0.89548427
0.09209209 0.93751866 0.99725586 1.0887251 0.9841636 0.9846421 0.90146214 1.09011 0.9839141 0.9507745 1.0846647 1.040498 1.0277946 0.9945802 0.91135067 0.9736325 0.9399131 0.9155287 1.0368713 0.91462463 0.9382929 1.039727 0.87674594 1.090357 0.94302243 0.94236404 0.91455406 0.9384528 1.048494 1.0252639 0.9951895 1.0359789 0.9950947 1.0720783 0.94667095 0.87536865 0.9387966 0.9158587 1.0713246 0.90850717 1.030352 0.9059835 0.9343156 0.9470193 1.0447644 1.0002244 0.9145666 1.0262725 0.91063327 0.90389544 0.89514285
0.09309309 0.93717164 0.99743146 1.0887766 0.9836263 0.98459667 0.90114087 1.0901586 0.9833676 0.9510297 1.0844603 1.0400965 1.0279028 0.9940353 0.9113242 0.9737943 0.9395208 0.91546375 1.0367444 0.914193 0.93852645 1.0395889 0.87632793 1.0904154 0.9430265 0.94191676 0.9143004 0.93847734 1.0485934 1.0248085 0.99467033 1.0357424 0.994582 1.0721309 0.9464018 0.8749234 0.93903345 0.9154069 1.0713872 0.90804917 1.0298492 0.9057434 0.934575 0.94729084 1.0448896 0.9998693 0.9140859 1.0264065 0.91038305 0.9034901 0.8948062
0.0940941 0.93682986 0.99760765 1.0888281 0.98309356 0.9845527 0.9008253 1.0902066 0.9828264 0.9512834 1.0842568 1.0396987 1.0280122 0.9934984 0.9113026 0.97395784 0.93913394 0.9154032 1.0366182 0.9137694 0.9387614 1.0394522 0.8759173 1.0904721 0.94303113 0.9414733 0.9140516 0.9385031 1.0486916 1.0243596 0.9941582 1.0355119 0.9940763 1.0721848 0.9461382 0.87448525 0.9392703 0.9149628 1.0714512 0.90759593 1.029352 0.9055075 0.9348342 0.94756216 1.0450146 0.99951833 0.9136135 1.026542 0.9101371 0.9030877 0.8944761
0.0950951 0.93649405 0.9977824 1.0888805 0.982565 0.98450905 0.9005154 1.0902534 0.98228914 0.95153564 1.0840536 1.0393063 1.028122 0.99297017 0.9112851 0.9741234 0.9387534 0.91534716 1.036493 0.9133535 0.938997 1.039316 0.8755146 1.0905288 0.94303745 0.941034 0.91380674 0.9385297 1.04879 1.0239156 0.99365467 1.035287 0.99357873 1.072239 0.9458787 0.8740549 0.9395086 0.9145265 1.0715158 0.90714794 1.0288603 0.9052761 0.93509406 0.9478324 1.0451391 0.9991718 0.9131476 1.0266767 0.9098957 0.90268975 0.8941516
0.0960961 0.93616384 0.9979575 1.0889329 0.9820414 0.9844665 0.9002114 1.0902996 0.98175687 0.9517874 1.0838525 1.0389178 1.0282332 0.9924492 0.9112715 0.9742915 0.938379 0.9152966 1.0363692 0.91294605 0.93923336 1.0391809 0.87511945 1.0905848 0.9430445 0.9405971 0.9135671 0.93855757 1.0488877 1.0234765 0.9931583 1.0350676 0.99308854 1.0722944 0.9456244 0.8736317 0.939748 0.9140976 1.0715811 0.9067041 1.0283754 0.9050494 0.9353537 0.9481022 1.0452633 0.9988299 0.9126906 1.0268116 0.9096592 0.9022948 0.8938336
0.0970971 0.93583983 0.9981316 1.0889857 0.9815219 0.9844267 0.8999128 1.0903449 0.98122925 0.95203835 1.0836526 1.0385342 1.028346 0.99193627 0.9112616 0.97446114 0.9380105 0.9152512 1.0362455 0.91254586 0.9394708 1.0390476 0.87473226 1.0906415 0.94305366 0.940165 0.9133323 0.9385868 1.048985 1.0230436 0.99267 1.0348545 0.9926067 1.0723516 0.94537455 0.87321645 0.9399876 0.9136762 1.071648 0.9062657 1.0278962 0.90482694 0.9356138 0.9483711 1.045387 0.99849266 0.91224056 1.0269471 0.9094271 0.9019043 0.8935216
0.0980981 0.9355212 0.99830574 1.0890383 0.98100823 0.9843864 0.8996205 1.0903897 0.980707 0.9522882 1.083454 1.0381545 1.0284594 0.99143094 0.9112566 0.9746333 0.9376491 0.9152103 1.0361243 0.9121534 0.93970996 1.0389161 0.8743525 1.0906975 0.94306403 0.9397362 0.9131021 0.9386174 1.0490824 1.0226171 0.9921891 1.0346467 0.9921321 1.0724101 0.94513005 0.8728084 0.940229 0.9132624 1.0717146 0.90583163 1.0274237 0.9046095 0.93587476 0.9486403 1.0455093 0.99815995 0.9117977 1.0270835 0.90919954 0.9015178 0.8932161
0.0990991 0.93520886 0.99847966 1.0890925 0.9804978 0.98434883 0.89933485 1.0904344 0.98018926 0.9525377 1.0832566 1.0377805 1.0285747 0.99093395 0.9112554 0.97480744 0.93729323 0.9151743 1.0360044 0.9117686 0.93994945 1.0387852 0.8739799 1.0907542 0.94307643 0.93931097 0.9128776 0.9386496 1.0491798 1.0221967 0.99171656 1.0344455 0.9916652 1.0724692 0.94489115 0.8724081 0.940471 0.91285664 1.071783 0.9054021 1.0269576 0.90439576 0.9361362 0.94890875 1.0456334 0.99783236 0.9113633 1.0272211 0.90897673 0.9011348 0.89291704
0.1001001 0.93490297 0.99865323 1.0891473 0.9799927 0.9843125 0.8990552 1.0904796 0.9796763 0.95278734 1.0830624 1.0374119 1.0286913 0.9904452 0.91125876 0.97498375 0.936945 0.9151444 1.0358863 0.91139156 0.9401912 1.0386575 0.8736153 1.0908107 0.94309086 0.93889064 0.9126572 0.93868357 1.0492772 1.0217818 0.9912514 1.0342497 0.99120635 1.0725304 0.94465655 0.8720157 0.9407142 0.91245776 1.0718526 0.9049781 1.0264982 0.9041875 0.93639785 0.94917744 1.0457566 0.9975104 0.9109362 1.0273591 0.9087586 0.9007563 0.8926243
0.1011011 0.93460304 0.9988285 1.0892031 0.97949237 0.984278 0.8987816 1.0905238 0.97916836 0.9530354 1.0828694 1.0370485 1.0288093 0.9899642 0.9112665 0.9751622 0.93660337 0.9151191 1.0357697 0.9110232 0.94043404 1.0385307 0.87325805 1.0908682 0.9431067 0.9384733 0.9124432 0.93871886 1.0493752 1.0213742 0.9907946 1.0340601 0.9907555 1.0725933 0.94442815 0.8716301 0.9409583 0.91206676 1.0719235 0.90455836 1.0260459 0.90398294 0.9366612 0.94944566 1.04588 0.99719316 0.9105168 1.0274978 0.9085446 0.90038043 0.89233905
0.1021021 0.93431 0.999003 1.0892596 0.9789966 0.9842457 0.8985148 1.0905681 0.9786653 0.9532835 1.0826793 1.0366905 1.02893 0.98949164 0.91127807 0.975344 0.9362686 0.9150992 1.0356554 0.9106614 0.9406777 1.0384071 0.8729082 1.0909256 0.94312435 0.93806 0.9122346 0.93875617 1.0494732 1.0209725 0.9903453 1.0338767 0.99031216 1.0726575 0.9442051 0.87125206 0.94120413 0.9116834 1.0719957 0.90414304 1.0256016 0.90378386 0.93692356 0.9497145 1.046004 0.99688166 0.91010493 1.0276374 0.90833646 0.90000945 0.8920605
0.1031031 0.9340231 0.99917704 1.0893176 0.97850555 0.98421496 0.8982547 1.0906131 0.9781671 0.9535317 1.0824914 1.0363382 1.0290506 0.9890266 0.9112949 0.97552806 0.9359403 0.9150837 1.0355433 0.91030794 0.940924 1.0382848 0.87256587 1.0909839 0.943145 0.93765086 0.9120318 0.93879527 1.0495721 1.0205775 0.9899036 1.0336996 0.9898767 1.0727234 0.9439871 0.87088156 0.941451 0.9113073 1.0720696 0.90373296 1.0251634 0.90358835 0.9371882 0.9499828 1.0461286 0.9965766 0.90970093 1.0277779 0.90813214 0.89964217 0.8917891
0.1041041 0.93374354 0.99935335 1.0893767 0.97801954 0.98418695 0.89800066 1.090658 0.9776738 0.9537799 1.0823061 1.0359912 1.0291746 0.9885699 0.9113149 0.9757145 0.93562037 0.9150738 1.0354341 0.9099614 0.9411704 1.0381657 0.8722311 1.0910431 0.9431675 0.9372451 0.9118336 0.9388365 1.0496714 1.0201901 0.9894702 1.0335287 0.98944896 1.0727909 0.9437755 0.87051874 0.94169945 0.91093856 1.0721446 0.90332764 1.024733 0.90339786 0.9374525 0.95025164 1.046253 0.99627584 0.9093049 1.0279198 0.9079327 0.89927846 0.89152396
0.1051051 0.9334701 0.9995287 1.0894377 0.97753817 0.9841613 0.897754 1.0907041 0.97718555 0.9540277 1.0821238 1.0356506 1.0293002 0.98812157 0.91133946 0.9759039 0.93530697 0.91506904 1.0353264 0.9096224 0.9414193 1.0380495 0.87190324 1.0911028 0.94319266 0.9368438 0.91164225 0.93888 1.0497715 1.0198095 0.9890445 1.0333631 0.989029 1.0728611 0.9435683 0.87016344 0.9419493 0.9105775 1.0722221 0.90292746 1.0243099 0.90321213 0.9377186 0.9505207 1.0463787 0.99598163 0.9089163 1.0280628 0.90773815 0.8989195 0.8912666
0.1061061 0.9332033 0.99970526 1.0895 0.9770619 0.98413736 0.89751357 1.09075 0.97670263 0.9542752 1.0819446 1.0353165 1.0294276 0.987681 0.9113689 0.97609526 0.9350013 0.91506916 1.0352219 0.9092911 0.9416695 1.0379354 0.8715827 1.0911638 0.94322044 0.93644625 0.91145617 0.93892556 1.0498725 1.0194348 0.9886262 1.033204 0.9886164 1.072933 0.943368 0.86981577 0.94220036 0.91022414 1.072301 0.9025312 1.0238949 0.9030312 0.93798536 0.95078987 1.0465043 0.9956935 0.9085353 1.0282071 0.907548 0.8985638 0.8910166
0.10710711 0.9329434 0.9998825 1.0895637 0.97659093 0.98411614 0.89728075 1.0907965 0.9762245 0.9545236 1.0817686 1.0349878 1.0295569 0.9872486 0.9114023 0.9762899 0.9347028 0.91507465 1.0351204 0.90896696 0.94192106 1.0378244 0.87127006 1.0912259 0.94325095 0.9360525 0.911277 0.93897384 1.0499744 1.0190684 0.988216 1.0330518 0.9882123 1.0730075 0.94317394 0.86947507 0.94245344 0.90987736 1.0723819 0.90214056 1.0234876 0.90285486 0.93825287 0.9510593 1.0466319 0.99541086 0.9081617 1.0283531 0.90736264 0.89821297 0.89077365
0.10810811 0.93269056 1.0000614 1.0896293 0.9761235 0.9840974 0.89705414 1.0908438 0.97575027 0.9547718 1.0815954 1.0346661 1.0296887 0.98682386 0.9114402 0.97648686 0.9344123 0.91508514 1.0350211 0.90865034 0.9421751 1.0377166 0.87096345 1.0912893 0.94328374 0.9356634 0.91110307 0.9390233 1.0500771 1.0187086 0.9878133 1.0329047 0.9878159 1.0730833 0.942985 0.8691416 0.94270784 0.9095382 1.0724648 0.90175444 1.0230882 0.9026826 0.93852204 0.95132977 1.0467596 0.99513537 0.9077956 1.0285008 0.9071823 0.89786524 0.8905381
0.10910911 0.93244475 1.0002401 1.0896964 0.9756618 0.9840819 0.89683527 1.0908927 0.9752826 0.9550201 1.0814257 1.0343504 1.0298222 0.9864072 0.91148263 0.9766868 0.93412894 0.91510063 1.0349252 0.9083405 0.9424302 1.0376121 0.8706649 1.0913541 0.9433194 0.93527716 0.9109358 0.93907624 1.0501815 1.0183564 0.9874186 1.0327643 0.98742646 1.0731623 0.9428027 0.8688157 0.94296426 0.9092068 1.0725496 0.9013725 1.0226964 0.90251535 0.9387917 0.9516005 1.0468886 0.9948655 0.9074376 1.0286493 0.9070061 0.89752144 0.89031106
0.11011011 0.93220586 1.0004203 1.0897664 0.9752045 0.98406917 0.89662343 1.0909424 0.9748195 0.9552688 1.0812594 1.0340413 1.0299581 0.98599905 0.9115289 0.97688943 0.93385357 0.9151214 1.0348321 0.90803784 0.9426879 1.0375105 0.8703732 1.0914208 0.9433579 0.93489593 0.91077465 0.9391319 1.0502869 1.0180119 0.9870315 1.0326303 0.98704463 1.073243 0.94262606 0.8684975 0.9432221 0.90888244 1.0726371 0.9009959 1.0223123 0.90235287 0.93906265 0.9518716 1.0470184 0.994602 0.90708715 1.0287995 0.906835 0.8971816 0.89009005
0.11111111 0.9319745 1.0006015 1.089838 0.9747525 0.98405856 0.8964184 1.0909927 0.9743611 0.9555184 1.0810969 1.0337385 1.0300965 0.985598 0.91157967 0.97709507 0.9335862 0.91514677 1.0347422 0.90774256 0.942947 1.0374125 0.8700886 1.0914882 0.94339997 0.9345179 0.91061944 0.9391894 1.0503939 1.0176748 0.98665184 1.0325023 0.9866708 1.0733271 0.9424556 0.8681857 0.94348115 0.9085646 1.0727254 0.9006242 1.0219375 0.90219444 0.9393349 0.95214313 1.0471495 0.9943449 0.9067432 1.0289513 0.906668 0.8968459 0.8898777
0.11211211 0.9317494 1.0007836 1.0899107 0.974305 0.9840509 0.8962206 1.0910447 0.97390765 0.9557678 1.080938 1.0334427 1.0302373 0.98520535 0.9116352 0.97730356 0.9333263 0.91517764 1.0346562 0.90745455 0.9432078 1.0373183 0.8698103 1.0915571 0.94344467 0.9341447 0.91047114 0.9392502 1.0505024 1.0173446 0.9862798 1.0323808 0.986304 1.0734128 0.9422917 0.8678817 0.94374317 0.90825397 1.0728178 0.90025634 1.0215703 0.9020404 0.9396085 0.95241624 1.0472823 0.99409467 0.9064073 1.0291053 0.9065059 0.89651424 0.88967246
0.11311311 0.93153197 1.0009677 1.0899864 0.9738626 0.9840469 0.8960305 1.0910978 0.9734599 0.95601827 1.0807835 1.0331537 1.0303807 0.9848202 0.9116953 0.9775149 0.9330743 0.9152141 1.0345732 0.90717286 0.943471 1.0372274 0.8695392 1.0916289 0.9434928 0.93377477 0.91032904 0.93931335 1.0506122 1.0170225 0.98591524 1.0322647 0.9859448 1.0735016 0.9421335 0.8675844 0.9440064 0.9079508 1.072911 0.8998942 1.0212114 0.9018914 0.93988377 0.95269006 1.0474161 0.99385077 0.9060789 1.0292609 0.90634876 0.8961862 0.8894751
0.11411411 0.93132156 1.0011524 1.0900645 0.97342545 0.9840463 0.8958476 1.091153 0.9730161 0.9562693 1.0806327 1.0328712 1.0305264 0.9844428 0.9117586 0.97772926 0.9328303 0.9152548 1.0344938 0.9068982 0.94373614 1.0371406 0.86927474 1.0917016 0.943544 0.93340904 0.9101934 0.93938 1.0507238 1.0167077 0.9855581 1.0321555 0.98559326 1.0735931 0.94198185 0.86729443 0.944272 0.9076541 1.0730072 0.8995362 1.0208607 0.9017473 0.94016033 0.9529646 1.0475514 0.9936139 0.90575784 1.0294188 0.9061963 0.8958624 0.8892856
0.11511511 0.93111855 1.0013391 1.0901444 0.97299224 0.9840482 0.89567167 1.0912093 0.97257775 0.9565216 1.0804856 1.0325963 1.0306753 0.98407274 0.911827 0.97794706 0.9325945 0.91530114 1.0344179 0.90663034 0.9440033 1.0370572 0.8690169 1.0917765 0.94359857 0.93304783 0.91006416 0.93944913 1.0508372 1.016401 0.9852082 1.0320525 0.9852484 1.0736871 0.94183666 0.8670113 0.9445382 0.90736455 1.0731059 0.89918274 1.0205188 0.9016066 0.94043785 0.9532402 1.0476887 0.9933836 0.9054429 1.0295781 0.906048 0.89554137 0.88910365
0.116116114 0.93092257 1.0015277 1.0902276 0.9725645 0.9840537 0.89550334 1.0912677 0.9721443 0.9567743 1.0803435 1.0323279 1.0308254 0.98371106 0.9118995 0.97816736 0.93236655 0.91535205 1.0343456 0.90636903 0.94427234 1.0369775 0.8687656 1.0918534 0.943657 0.93268925 0.90994185 0.939521 1.0509524 1.0161023 0.9848655 1.0319544 0.98491114 1.073784 0.9416968 0.86673534 0.9448076 0.9070819 1.0732073 0.8988344 1.0201852 0.90147156 0.94071704 0.9535168 1.0478271 0.9931603 0.90513664 1.0297391 0.90590495 0.89522535 0.88892955
0.117117114 0.93073434 1.0017171 1.0903132 0.9721412 0.9840625 0.89534265 1.0913266 0.971716 0.957028 1.080205 1.0320663 1.0309789 0.9833557 0.91197664 0.9783909 0.93214685 0.9154077 1.0342773 0.90611404 0.94454354 1.0369018 0.8685212 1.0919328 0.94371825 0.9323358 0.9098256 0.93959624 1.05107 1.0158107 0.9845298 1.031864 0.9845808 1.0738833 0.94156486 0.8664659 0.9450787 0.90680593 1.0733111 0.89849 1.0198598 0.90133995 0.94099766 0.9537944 1.0479672 0.9929436 0.9048371 1.0299032 0.9057657 0.8949128 0.888763
0.118118115 0.9305529 1.001909 1.0904015 0.9717224 0.98407453 0.89518875 1.0913887 0.9712922 0.95728236 1.0800705 1.0318118 1.0311354 0.9830087 0.91205746 0.9786177 0.9319349 0.9154685 1.0342128 0.9058662 0.9448171 1.0368298 0.86828303 1.0920137 0.9437837 0.9319859 0.90971655 0.93967503 1.0511888 1.0155275 0.98420113 1.0317789 0.9842569 1.073986 0.94143945 0.8662035 0.94535166 0.9065365 1.0734178 0.89815015 1.0195433 0.9012131 0.94127995 0.95407325 1.0481097 0.99273425 0.9045436 1.0300689 0.9056311 0.8946039 0.8886043
0.11911912 0.9303792 1.0021013 1.0904918 0.9713089 0.9840911 0.8950425 1.0914524 0.97087365 0.9575382 1.0799413 1.0315648 1.0312943 0.9826686 0.9121432 0.9788477 0.93173045 0.91553444 1.0341524 0.90562433 0.94509286 1.0367631 0.868051 1.0920973 0.943852 0.9316394 0.9096139 0.9397561 1.0513098 1.0152518 0.98387986 1.0317003 0.9839409 1.0740917 0.94131905 0.8659473 0.9456267 0.90627354 1.0735269 0.8978155 1.0192348 0.90109104 0.941564 0.9543528 1.0482538 0.9925316 0.9042582 1.0302366 0.90550095 0.8942991 0.8884536
0.12012012 0.93021256 1.0022963 1.0905855 0.9709005 0.9841102 0.8949036 1.0915182 0.9704605 0.95779485 1.0798168 1.0313249 1.0314559 0.9823361 0.9122327 0.97908026 0.9315354 0.91560465 1.0340959 0.9053883 0.9453706 1.0366999 0.8678253 1.092183 0.9439245 0.93129784 0.90951806 0.9398412 1.0514337 1.014984 0.9835656 1.0316272 0.9836317 1.0741999 0.9412057 0.8656984 0.9459043 0.9060169 1.0736382 0.8974851 1.0189358 0.90097314 0.94184965 0.9546347 1.0483992 0.99233574 0.9039789 1.0304064 0.905376 0.8939981 0.8883107
0.12112112 0.93005365 1.0024931 1.0906806 0.9704961 0.9841328 0.894772 1.0915858 0.9700511 0.9580533 1.0796964 1.0310922 1.03162 0.9820108 0.9123263 0.9793168 0.9313473 0.9156802 1.0340437 0.90515906 0.94565076 1.0366411 0.86760575 1.0922712 0.9440009 0.93095976 0.9094289 0.93992907 1.0515592 1.0147245 0.9832575 1.0315602 0.98332816 1.0743121 0.9410997 0.8654559 0.9461836 0.90576655 1.0737534 0.8971588 1.018645 0.90086013 0.9421366 0.954917 1.0485476 0.9921469 0.90370625 1.030579 0.9052544 0.8937008 0.88817585
0.122122124 0.9299013 1.0026917 1.0907803 0.9700964 0.9841595 0.89464825 1.0916548 0.969647 0.95831174 1.0795804 1.0308665 1.0317881 0.98169214 0.91242415 0.9795558 0.9311678 0.9157608 1.0339954 0.9049359 0.9459329 1.0365868 0.86739236 1.092362 0.9440804 0.93062574 0.9093464 0.94002026 1.051687 1.014472 0.9829567 1.0314995 0.98303205 1.0744264 0.9409986 0.86521924 0.9464653 0.905523 1.0738711 0.89683753 1.0183622 0.9007502 0.94242555 0.9552012 1.048698 0.99196535 0.9034408 1.0307528 0.90513784 0.89340764 0.8880482
0.123123124 0.9297566 1.0028921 1.0908818 0.9697024 0.9841899 0.89453155 1.0917263 0.96924824 0.95857304 1.0794697 1.0306482 1.031958 0.9813805 0.9125261 0.97979826 0.93099576 0.9158457 1.0339509 0.904718 0.9462176 1.036537 0.86718476 1.0924548 0.9441642 0.93029505 0.90927094 0.9401149 1.0518174 1.0142277 0.982662 1.031445 0.9827425 1.0745436 0.9409054 0.86498916 0.94674855 0.9052852 1.0739911 0.89651996 1.0180889 0.90064543 0.9427169 0.95548695 1.04885 0.9917906 0.90318197 1.0309302 0.9050253 0.8931183 0.88792896
0.124124125 0.92961913 1.0030948 1.090987 0.96931213 0.98422474 0.8944219 1.091801 0.96885306 0.95883447 1.0793635 1.0304375 1.0321311 0.9810758 0.91263276 0.9800437 0.93083256 0.9159357 1.0339117 0.9045065 0.9465044 1.0364914 0.86698306 1.0925508 0.94425136 0.9299688 0.90920204 0.94021314 1.0519495 1.0139914 0.98237413 1.0313954 0.9824596 1.0746647 0.94081813 0.8647659 0.9470349 0.9050539 1.0741152 0.89620715 1.0178235 0.9005448 0.94300836 0.95577365 1.0490041 0.99162334 0.9029296 1.0311092 0.904918 0.892832 0.88781774
0.12512513 0.9294891 1.0032997 1.0910946 0.96892613 0.9842624 0.8943202 1.0918779 0.96846336 0.9590978 1.0792625 1.0302335 1.0323077 0.98077804 0.9127429 0.98029286 0.93067724 0.91602963 1.0338762 0.9043004 0.9467942 1.0364503 0.8667872 1.092649 0.94434303 0.9296461 0.9091397 0.9403152 1.0520846 1.0137628 0.98209304 1.0313526 0.98218185 1.0747882 0.9407373 0.8645482 0.947323 0.90482765 1.0742413 0.89589864 1.0175672 0.90044767 0.9433026 0.956062 1.0491605 0.99146265 0.9026837 1.0312909 0.90481406 0.8925495 0.8877135
0.12612613 0.9293658 1.0035063 1.0912051 0.96854585 0.98430437 0.89422566 1.0919563 0.96807855 0.95936245 1.0791662 1.0300367 1.0324866 0.98048645 0.9128571 0.98054487 0.93052965 0.91612893 1.0338446 0.9041 0.9470853 1.0364137 0.8665969 1.0927498 0.9444383 0.92932695 0.90908414 0.9404201 1.0522223 1.013542 0.9818174 1.0313153 0.9819117 1.0749154 0.9406629 0.86433697 0.9476133 0.9046083 1.0743704 0.8955948 1.0173185 0.9003559 0.9435987 0.95635253 1.0493197 0.9913096 0.90244395 1.0314746 0.9047149 0.89227074 0.8876174
0.12712713 0.92925066 1.0037152 1.0913192 0.9681695 0.98435026 0.89413863 1.0920382 0.9676978 0.9596283 1.0790746 1.0298477 1.032669 0.98020214 0.9129756 0.9808001 0.93038994 0.91623217 1.033818 0.903905 0.9473793 1.0363816 0.8664124 1.0928537 0.94453686 0.92901236 0.90903574 0.9405287 1.0523622 1.0133291 0.9815493 1.0312835 0.9816471 1.0750458 0.9405951 0.86413217 0.9479062 0.904394 1.0745026 0.8952947 1.017079 0.9002679 0.9438966 0.95664424 1.0494803 0.99116343 0.90220994 1.0316614 0.9046195 0.891996 0.88752913
0.12812813 0.9291416 1.0039268 1.0914357 0.9677978 0.98439926 0.89405864 1.0921223 0.9673225 0.9598959 1.0789883 1.0296651 1.0328536 0.97992367 0.91309756 0.98105866 0.9302588 0.9163403 1.0337954 0.903716 0.94767565 1.0363547 0.86623275 1.0929606 0.9446401 0.9287011 0.90899307 0.9406405 1.0525048 1.0131238 0.9812861 1.031258 0.98138887 1.0751797 0.94053406 0.8639319 0.9482009 0.9041856 1.0746387 0.89499944 1.0168473 0.90018374 0.9441965 0.9569376 1.0496439 0.99102396 0.9019826 1.0318499 0.9045289 0.89172477 0.8874481
0.12912913 0.92904025 1.00414 1.0915569 0.96743065 0.98445266 0.89398605 1.0922087 0.96695155 0.9601658 1.0789062 1.0294906 1.0330416 0.979652 0.9132243 0.98132044 0.93013483 0.91645354 1.0337775 0.9035314 0.947974 1.0363319 0.86605954 1.0930701 0.9447476 0.92839307 0.908958 0.940756 1.05265 1.012926 0.98102933 1.0312378 0.98113614 1.0753163 0.94047886 0.8637388 0.9484981 0.9039827 1.0747769 0.894708 1.0166246 0.9001033 0.9444986 0.957233 1.0498098 0.99089175 0.9017615 1.0320423 0.90444225 0.8914567 0.88737553
0.13013013 0.9289462 1.0043559 1.0916799 0.9670679 0.9845101 0.89392024 1.0922982 0.9665851 0.9604364 1.0788301 1.029323 1.0332322 0.97938627 0.91335446 0.9815847 0.9300191 0.9165705 1.0337646 0.9033528 0.9482754 1.0363139 0.86589 1.0931824 0.94485873 0.92808944 0.9089295 0.9408758 1.0527979 1.0127363 0.9807789 1.0312234 0.9808896 1.0754569 0.94043034 0.8635507 0.9487973 0.90378517 1.0749184 0.8944208 1.0164101 0.9000272 0.9448015 0.95752925 1.049978 0.99076647 0.9015457 1.0322363 0.9043595 0.89119273 0.8873104
0.13113113 0.9288587 1.0045742 1.0918062 0.9667098 0.9845714 0.89386195 1.0923898 0.96622354 0.9607087 1.0787588 1.0291625 1.033427 0.97912675 0.9134887 0.98185307 0.9299113 0.9166916 1.0337552 0.903179 0.94857866 1.0363003 0.8657269 1.0932972 0.9449735 0.92778987 0.90890735 0.9409984 1.0529485 1.0125542 0.98053306 1.0312145 0.9806486 1.0756003 0.9403884 0.8633683 0.9490996 0.9035936 1.0750629 0.8941378 1.016204 0.89995533 0.94510716 0.95782787 1.0501491 0.99064857 0.9013358 1.0324324 0.90428096 0.89093244 0.8872523
0.13213213 0.92877835 1.0047938 1.0919366 0.9663561 0.9846371 0.8938107 1.0924841 0.9658659 0.9609831 1.0786928 1.0290092 1.0336244 0.97887343 0.9136266 0.98212415 0.92981035 0.91681737 1.03375 0.9030101 0.94888407 1.0362918 0.86556876 1.0934154 0.9450931 0.92749375 0.90889245 0.9411252 1.0531021 1.0123794 0.9802939 1.0312105 0.980413 1.0757464 0.9403525 0.86319155 0.9494037 0.9034069 1.075211 0.8938586 1.0160067 0.899887 0.94541436 0.95812744 1.0503222 0.9905371 0.9011319 1.0326325 0.9042061 0.8906749 0.88720155
0.13313313 0.9287054 1.0050172 1.0920689 0.9660068 0.9847072 0.8937661 1.0925815 0.96551305 0.9612593 1.0786315 1.028863 1.0338241 0.97862583 0.91376776 0.9823988 0.9297189 0.9169474 1.0337507 0.9028463 0.9491926 1.0362879 0.86541504 1.0935365 0.9452166 0.927201 0.90888304 0.94125515 1.0532582 1.012212 0.98006016 1.0312129 0.9801832 1.0758964 0.9403222 0.86302 0.9497101 0.9032251 1.0753615 0.89358383 1.0158168 0.8998228 0.9457235 0.95843023 1.0504979 0.9904329 0.9009332 1.0328336 0.90413505 0.89042115 0.88715905
0.13413413 0.9286389 1.0052419 1.0922052 0.9656617 0.98478013 0.89372927 1.0926813 0.9651647 0.96153694 1.0785755 1.028724 1.0340271 0.9783835 0.9139133 0.9826762 0.92963415 0.9170819 1.0337553 0.9026868 0.9495029 1.0362891 0.865266 1.0936604 0.9453439 0.9269118 0.9088811 0.94138867 1.053417 1.0120524 0.9798315 1.0312201 0.9799586 1.07605 0.94029945 0.8628539 0.9500188 0.9030492 1.0755154 0.89331335 1.0156357 0.8997626 0.94603485 0.9587341 1.0506762 0.9903354 0.90074044 1.0330378 0.9040683 0.8901715 0.88712347
0.13513513 0.9285793 1.0054696 1.0923445 0.96532124 0.98485845 0.8936989 1.0927845 0.96482104 0.9618167 1.0785245 1.028592 1.0342338 0.97814745 0.91406256 0.9829572 0.92955667 0.9172203 1.0337642 0.9025318 0.94981605 1.0362945 0.8651219 1.093788 0.9454755 0.92662674 0.90888554 0.94152564 1.053579 1.0119005 0.97960824 1.0312327 0.979739 1.0762066 0.9402823 0.862693 0.9503297 0.9028768 1.075673 0.89304644 1.015462 0.89970607 0.94634837 0.95904 1.0508573 0.99024504 0.90055305 1.0332453 0.90400594 0.8899254 0.8870954
0.13613613 0.9285267 1.0056996 1.0924871 0.96498483 0.98494 0.8936756 1.0928903 0.9644813 0.9620977 1.0784783 1.0284673 1.0344431 0.977917 0.91421515 0.98324054 0.92948705 0.917363 1.0337782 0.9023816 0.95013183 1.036305 0.8649826 1.0939176 0.9456112 0.92634493 0.9088959 0.9416674 1.0537436 1.0117558 0.97939044 1.0312506 0.97952443 1.076366 0.9402712 0.86253726 0.950643 0.9027104 1.0758333 0.89278346 1.0152968 0.89965326 0.9466633 0.95934767 1.0510414 0.9901617 0.90037054 1.0334544 0.9039467 0.88968205 0.88707465
0.13713713 0.92847997 1.005932 1.0926336 0.9646531 0.9850258 0.8936587 1.0929987 0.9641467 0.96238095 1.0784373 1.028349 1.0346552 0.9776917 0.91437083 0.9835276 0.92942506 0.91750926 1.0337968 0.9022358 0.95044965 1.03632 0.8648477 1.0940499 0.9457503 0.9260668 0.9089131 0.94181234 1.0539107 1.0116181 0.9791773 1.031274 0.97931546 1.0765291 0.9402668 0.8623859 0.95095855 0.90254825 1.0759971 0.89252526 1.0151397 0.8996038 0.9469803 0.95965654 1.0512272 0.99008447 0.9001935 1.0336668 0.90389174 0.8894426 0.8870609
0.13813815 0.9284405 1.006167 1.0927835 0.96432537 0.98511523 0.89364904 1.0931101 0.96381587 0.9626662 1.0784026 1.0282382 1.0348706 0.977472 0.9145307 0.98381764 0.9293706 0.91766006 1.0338197 0.9020944 0.95076936 1.03634 0.8647171 1.0941863 0.9458944 0.92579204 0.90893716 0.9419605 1.0540813 1.0114874 0.9789693 1.0313025 0.9791104 1.0766962 0.9402676 0.8622401 0.9512767 0.90239054 1.0761633 0.8922703 1.0149901 0.8995591 0.94729954 0.95996827 1.0514168 0.9900146 0.9000216 1.033882 0.90384036 0.88920593 0.8870542
0.13913915 0.92840785 1.0064045 1.0929365 0.9640015 0.9852087 0.8936463 1.0932243 0.9634891 0.96295303 1.0783712 1.0281335 1.0350889 0.97725683 0.9146946 0.9841116 0.9293229 0.9178148 1.033847 0.90195686 0.9510922 1.0363642 0.8645909 1.0943257 0.94604176 0.9255211 0.90896696 0.9421132 1.0542542 1.0113645 0.97876614 1.0313357 0.9789111 1.0768657 0.94027585 0.8620991 0.9515975 0.90223783 1.076332 0.8920193 1.0148486 0.8995171 0.94762117 0.9602818 1.0516081 0.98995095 0.8998546 1.0340995 0.9037927 0.8889729 0.8870549
0.14014015 0.92838126 1.0066441 1.0930921 0.96368223 0.9853069 0.89364964 1.0933417 0.9631664 0.96324176 1.0783461 1.0280362 1.0353109 0.97704715 0.9148608 0.98440784 0.9292826 0.91797274 1.0338786 0.9018238 0.95141727 1.0363936 0.8644689 1.0944676 0.9461935 0.9252543 0.90900344 0.94226867 1.0544305 1.011248 0.9785673 1.0313736 0.97871584 1.0770386 0.94028884 0.861962 0.9519201 0.90208906 1.0765054 0.8917719 1.0147148 0.89947885 0.9479436 0.960597 1.0518023 0.98989445 0.89969176 1.0343195 0.90374845 0.88874394 0.88706225
0.14114115 0.9283615 1.0068867 1.093252 0.9633669 0.98540884 0.89365953 1.0934615 0.9628492 0.9635325 1.0783253 1.0279456 1.0355352 0.9768422 0.91503114 0.9847068 0.92924947 0.9181351 1.0339155 0.901694 0.9517445 1.0364279 0.86435086 1.0946131 0.9463498 0.92499 0.9090455 0.9424276 1.0546097 1.0111387 0.97837406 1.0314167 0.978525 1.077215 0.94030803 0.8618303 0.9522448 0.901944 1.076682 0.8915288 1.0145884 0.8994445 0.94826907 0.9609142 1.0519993 0.989844 0.8995344 1.034542 0.9037078 0.88851774 0.8870768
0.14214215 0.92834777 1.0071319 1.0934143 0.96305543 0.985514 0.89367586 1.0935848 0.9625358 0.9638255 1.07831 1.0278612 1.0357625 0.9766423 0.91520387 0.9850096 0.9292237 0.91830105 1.033956 0.9015681 0.9520741 1.0364659 0.8642366 1.0947609 0.94650954 0.92473 0.9090938 0.9425909 1.054791 1.0110363 0.9781844 1.0314646 0.97833925 1.0773951 0.9403332 0.86170244 0.9525717 0.9018037 1.0768605 0.89128906 1.0144699 0.89941305 0.9485962 0.96123356 1.052198 0.9897998 0.8993811 1.0347676 0.90367097 0.8882947 0.88709825
0.14314315 0.9283406 1.0073792 1.0935801 0.9627488 0.985624 0.8936985 1.0937105 0.9622262 0.96412 1.0782994 1.0277838 1.0359927 0.97644717 0.91538125 0.9853149 0.92920417 0.9184709 1.0340012 0.9014464 0.952406 1.0365096 0.8641263 1.0949131 0.94667333 0.9244723 0.909149 0.94275767 1.0549756 1.0109408 0.97799903 1.0315174 0.9781571 1.0775776 0.9403637 0.861579 0.952902 0.9016679 1.0770428 0.8910536 1.0143588 0.89938563 0.94892484 0.96155494 1.052401 0.9897626 0.89923257 1.034996 0.9036378 0.8880753 0.8871259
0.14414415 0.92833954 1.0076292 1.0937496 0.9624459 0.98573786 0.8937283 1.0938394 0.96192044 0.9644167 1.0782943 1.0277131 1.036226 0.97625655 0.9155609 0.98562294 0.9291915 0.9186439 1.0340518 0.901328 0.9527406 1.0365572 0.8640199 1.0950676 0.9468412 0.92421883 0.9092091 0.94292754 1.0551633 1.0108517 0.9778188 1.0315752 0.97797924 1.0777637 0.9404003 0.86146 0.9532334 0.9015357 1.0772283 0.8908214 1.014255 0.89936143 0.94925636 0.961878 1.0526056 0.98973125 0.89908916 1.0352263 0.90360826 0.8878587 0.8871605
0.14514515 0.9283443 1.0078819 1.0939221 0.9621468 0.9858561 0.8937637 1.093971 0.96161896 0.9647153 1.0782942 1.0276483 1.0364624 0.97607034 0.9157445 0.98593456 0.9291869 0.91882056 1.0341065 0.9012131 0.953077 1.0366099 0.86391693 1.0952249 0.9470132 0.92396873 0.9092762 0.9431018 1.055354 1.0107694 0.9776419 1.0316367 0.9778053 1.0779531 0.9404425 0.8613453 0.95356756 0.90140706 1.0774164 0.89059305 1.0141582 0.8993407 0.9495893 0.96220285 1.0528133 0.9897066 0.8989491 1.0354599 0.9035819 0.88764584 0.88720196
0.14614615 0.92835516 1.008137 1.0940979 0.9618518 0.9859775 0.89380544 1.094106 0.961322 0.96501607 1.0782984 1.0275899 1.0367023 0.97588784 0.9159302 0.9862489 0.92918843 0.9190008 1.0341655 0.901102 0.9534158 1.0366673 0.8638174 1.0953853 0.9471889 0.92372245 0.9093483 0.94327813 1.0555477 1.0106943 0.9774696 1.031704 0.9776357 1.0781456 0.9404902 0.8612342 0.95390385 0.90128225 1.0776076 0.890368 1.0140687 0.8993229 0.94992465 0.9625302 1.0530236 0.9896881 0.89881307 1.0356953 0.90355855 0.887436 0.8872495
0.14714715 0.92837197 1.0083947 1.0942769 0.96156067 0.98610336 0.89385337 1.0942436 0.9610289 0.96531814 1.0783075 1.0275378 1.0369444 0.9757107 0.91611904 0.9865659 0.92919606 0.91918486 1.0342286 0.9009939 0.953757 1.0367295 0.8637217 1.0955491 0.94736844 0.92347866 0.9094265 0.94345945 1.0557439 1.0106246 0.9773007 1.0317745 0.9774701 1.0783409 0.94054335 0.86112726 0.9542424 0.90116066 1.0778023 0.8901466 1.0139867 0.8993086 0.9502612 0.9628592 1.0532373 0.98967594 0.8986811 1.0359341 0.903539 0.8872295 0.8873034
0.14814815 0.92839485 1.0086547 1.0944593 0.96127325 0.98623306 0.8939068 1.0943844 0.9607392 0.9656227 1.0783226 1.027492 1.037189 0.97553736 0.9163119 0.98688656 0.9292105 0.91937214 1.0342957 0.9008886 0.9541009 1.0367955 0.86362934 1.0957161 0.94755226 0.9232387 0.90951055 0.9436442 1.0559433 1.0105615 0.9771355 1.03185 0.97730726 1.0785393 0.94060224 0.86102355 0.9545832 0.9010431 1.0779997 0.88992965 1.0139108 0.8992979 0.9506003 0.9631906 1.0534528 0.9896694 0.89855343 1.0361749 0.9035227 0.8870262 0.88736415
0.14914915 0.92842335 1.0089175 1.0946448 0.96099025 0.98636633 0.8939659 1.0945281 0.9604538 0.9659291 1.0783411 1.027453 1.0374376 0.97536737 0.9165073 0.98720926 0.9292317 0.9195629 1.0343682 0.9007862 0.9544465 1.0368667 0.86353964 1.0958859 0.9477398 0.92300147 0.9096003 0.9438327 1.0561454 1.010505 0.9769744 1.03193 0.9771486 1.0787416 0.94066614 0.8609243 0.9549261 0.9009287 1.0781995 0.88971573 1.0138425 0.89928955 0.95094115 0.9635238 1.0536715 0.989669 0.8984292 1.036419 0.90350956 0.8868258 0.8874304
0.15015015 0.9284578 1.0091829 1.0948337 0.9607106 0.9865038 0.8940312 1.0946747 0.96017224 0.9662376 1.0783652 1.0274191 1.0376887 0.975202 0.9167058 0.9875353 0.9292585 0.91975695 1.0344443 0.90068763 0.95479435 1.036942 0.8634534 1.0960587 0.94793075 0.9227684 0.90969545 0.94402355 1.0563506 1.0104544 0.9768171 1.0320141 0.9769935 1.0789467 0.94073576 0.86082846 0.9552713 0.9008177 1.0784036 0.8895052 1.0137808 0.899285 0.95128447 0.9638582 1.0538923 0.9896738 0.8983095 1.0366647 0.9034993 0.8866289 0.88750327
0.15115115 0.928497 1.0094508 1.0950259 0.96043533 0.9866442 0.8941019 1.094824 0.9598947 0.96654874 1.0783939 1.0273913 1.0379418 0.9750398 0.91690725 0.9878637 0.929292 0.9199539 1.034525 0.9005911 0.95514446 1.0370214 0.86336994 1.0962348 0.94812566 0.92253846 0.90979606 0.9442186 1.0565587 1.0104097 0.97666246 1.032102 0.97684175 1.0791544 0.94081 0.86073583 0.95561856 0.90070933 1.0786098 0.8892986 1.0137255 0.89928335 0.9516292 0.96419567 1.054116 0.9896857 0.89819294 1.0369132 0.90349287 0.88643533 0.88758165
0.15215215 0.9285421 1.0097201 1.0952204 0.9601634 0.98678905 0.89417845 1.0949767 0.95962137 0.96686107 1.0784272 1.0273699 1.0381979 0.97488135 0.917111 0.98819536 0.9293316 0.9201539 1.0346096 0.9004976 0.95549685 1.0371052 0.8632903 1.0964133 0.9483244 0.9223115 0.9099024 0.9444167 1.0567694 1.010371 0.9765114 1.0321946 0.97669274 1.0793658 0.94088954 0.8606468 0.9559683 0.900605 1.0788188 0.889095 1.0136769 0.8992849 0.95197576 0.9645347 1.0543423 0.9897025 0.89807993 1.0371648 0.90348905 0.88624406 0.88766676
0.15315315 0.92859274 1.0099937 1.0954192 0.9598958 0.98693734 0.8942608 1.0951319 0.9593521 0.9671758 1.0784651 1.0273539 1.0384573 0.9747266 0.9173177 0.9885288 0.92937726 0.9203573 1.0346988 0.90040666 0.9558516 1.0371935 0.8632122 1.0965955 0.9485273 0.92208844 0.9100136 0.9446189 1.0569828 1.0103382 0.97636396 1.0322912 0.97654766 1.0795798 0.9409742 0.86056113 0.95631987 0.9005032 1.0790313 0.888895 1.0136343 0.8992899 0.9523249 0.96487564 1.0545715 0.98972505 0.89797 1.0374185 0.90348893 0.8860562 0.8877572
0.15415415 0.9286483 1.0102683 1.0956206 0.9596316 0.9870897 0.8943481 1.0952897 0.9590855 0.96749216 1.0785079 1.0273434 1.0387195 0.9745756 0.9175274 0.9888659 0.9294289 0.92056364 1.0347914 0.90031856 0.95620793 1.0372865 0.86313754 1.0967803 0.9487335 0.9218679 0.9101303 0.9448238 1.0571994 1.010311 0.9762191 1.0323911 0.9764047 1.0797967 0.9410643 0.8604783 0.9566733 0.9004038 1.079246 0.8886985 1.0135986 0.8992968 0.95267504 0.96521837 1.0548034 0.9897533 0.8978637 1.0376744 0.90349144 0.885871 0.88785267
0.15515515 0.9287091 1.0105456 1.0958251 0.9593707 0.9872454 0.8944405 1.0954511 0.9588234 0.9678106 1.0785545 1.0273386 1.0389841 0.97442776 0.9177392 0.9892053 0.9294855 0.9207726 1.0348887 0.9002324 0.95656735 1.0373828 0.86306477 1.096968 0.94894356 0.9216507 0.91025215 0.9450322 1.057419 1.0102895 0.9760774 1.0324953 0.97626525 1.0800165 0.9411585 0.860399 0.9570295 0.90030783 1.079464 0.8885057 1.0135688 0.8993078 0.9530274 0.9655637 1.0550377 0.9897868 0.89776 1.0379335 0.9034968 0.8856898 0.8879543
0.15615615 0.9287748 1.0108263 1.0960324 0.9591139 0.987405 0.8945382 1.0956146 0.9585648 0.968131 1.0786061 1.0273393 1.0392511 0.97428197 0.91795427 0.9895472 0.92954904 0.9209854 1.0349901 0.90014845 0.95692784 1.0374843 0.8629951 1.0971588 0.94915706 0.9214366 0.91037923 0.94524354 1.057641 1.0102736 0.9759386 1.0326035 0.9761285 1.0802395 0.9412573 0.86032236 0.9573869 0.9002139 1.0796847 0.88831615 1.0135448 0.8993209 0.95338196 0.9659111 1.0552745 0.98982555 0.8976597 1.0381942 0.903506 0.88551134 0.8880613
0.15715715 0.92884594 1.0111084 1.0962437 0.95886046 0.9875677 0.89464146 1.0957813 0.95831007 0.9684531 1.0786628 1.0273452 1.0395211 0.9741407 0.91817135 0.9898917 0.92961746 0.92120034 1.035095 0.90006727 0.9572914 1.0375894 0.86292857 1.0973521 0.94937414 0.92122585 0.9105111 0.9454581 1.0578662 1.0102628 0.9758026 1.0327148 0.9759945 1.0804656 0.9413615 0.8602485 0.9577473 0.9001227 1.0799088 0.8881295 1.013527 0.8993375 0.95373803 0.9662594 1.0555142 0.98986953 0.89756316 1.038458 0.90351695 0.8853364 0.88817364
0.15815815 0.9289209 1.0113935 1.0964575 0.95861095 0.9877344 0.89474875 1.095951 0.9580594 0.96877784 1.078723 1.0273565 1.0397937 0.97400135 0.9183914 0.99023896 0.92969126 0.9214185 1.0352043 0.899988 0.95765644 1.0376987 0.862863 1.0975487 0.9495942 0.9210183 0.9106476 0.94567615 1.058093 1.0102572 0.9756691 1.0328307 0.9758629 1.0806938 0.94146985 0.8601776 0.95810944 0.9000338 1.0801343 0.88794684 1.0135146 0.89935666 0.9540954 0.96661013 1.0557559 0.9899184 0.8974685 1.0387238 0.9035314 0.88516366 0.88829166
0.15915915 0.9290016 1.0116814 1.0966738 0.958365 0.98790437 0.89486176 1.096123 0.9578118 0.969104 1.0787876 1.0273726 1.0400683 0.9738651 0.91861385 0.99058837 0.9297704 0.9216389 1.035317 0.8999103 0.95802385 1.037812 0.86280036 1.0977474 0.9498182 0.920814 0.91078943 0.94589704 1.0583236 1.0102568 0.97553796 1.0329494 0.9757338 1.0809251 0.9415826 0.8601088 0.9584729 0.89994746 1.0803634 0.8877671 1.0135084 0.8993785 0.95445544 0.9669629 1.0560008 0.9899724 0.8973771 1.0389909 0.903549 0.8849939 0.88841474
0.16016015 0.92908686 1.0119709 1.096893 0.9581228 0.9880778 0.8949793 1.0962988 0.957568 0.9694322 1.0788571 1.0273944 1.0403472 0.97373194 0.9188383 0.9909398 0.92985517 0.9218617 1.035434 0.8998347 0.9583927 1.0379289 0.86273944 1.09795 0.9500459 0.9206131 0.91093534 0.9461221 1.0585563 1.0102615 0.9754097 1.0330719 0.975607 1.0811594 0.9417005 0.86004376 0.9588395 0.89986354 1.0805949 0.8875911 1.013508 0.89940315 0.9548169 0.96731776 1.0562474 0.9900326 0.8972879 1.0392619 0.90356904 0.88482744 0.8885426
0.16116115 0.9291763 1.0122627 1.0971156 0.95788366 0.9882546 0.89510137 1.0964757 0.95732766 0.9697624 1.0789304 1.027421 1.0406265 0.9736015 0.91906565 0.9912949 0.9299441 0.92208785 1.035555 0.8997615 0.9587638 1.0380504 0.8626808 1.0981547 0.95027655 0.9204146 0.9110865 0.94634956 1.0587915 1.0102713 0.9752837 1.0331974 0.9754824 1.0813961 0.9418219 0.85998034 0.959207 0.8997813 1.0808293 0.88741744 1.0135118 0.89943045 0.95517975 0.96767396 1.0564972 0.9900966 0.8972015 1.0395346 0.9035917 0.88466483 0.88867533
0.16216215 0.9292702 1.0125568 1.0973411 0.9576486 0.98843473 0.89522856 1.0966566 0.9570915 0.97009426 1.0790073 1.0274525 1.0409095 0.97347313 0.91929513 0.9916516 0.9300391 0.9223165 1.0356793 0.899689 0.9591374 1.0381753 0.86262375 1.0983623 0.95050985 0.92021996 0.91124207 0.9465795 1.0590305 1.010286 0.9751592 1.0333275 0.9753607 1.081636 0.9419475 0.8599195 0.95957667 0.8997012 1.0810654 0.88724816 1.0135223 0.8994606 0.955545 0.9680324 1.0567491 0.9901652 0.89711744 1.03981 0.9036172 0.8845039 0.88881344
0.16316317 0.92936856 1.012853 1.0975695 0.95741636 0.98861784 0.89535993 1.0968397 0.95685846 0.9704284 1.0790887 1.0274886 1.0411948 0.97334725 0.919527 0.9920108 0.93013877 0.92254764 1.0358077 0.8996187 0.9595122 1.0383044 0.8625689 1.0985731 0.950748 0.92002815 0.91140157 0.94681317 1.0592709 1.0103053 0.9750381 1.0334592 0.9752403 1.0818778 0.9420778 0.8598602 0.9599493 0.8996236 1.0813049 0.88708186 1.0135379 0.8994934 0.9559123 0.96839255 1.057004 0.9902387 0.8970364 1.0400873 0.9036452 0.8843465 0.88895583
0.16416417 0.92947084 1.0131522 1.0978003 0.9571883 0.98880464 0.8954955 1.097025 0.956629 0.9707646 1.079174 1.0275292 1.0414815 0.9732241 0.91976136 0.9923726 0.93024284 0.92278093 1.0359389 0.89955074 0.9598889 1.038437 0.8625158 1.0987861 0.9509886 0.91983944 0.9115661 0.9470497 1.0595144 1.0103289 0.9749182 1.033595 0.97512203 1.0821226 0.94221157 0.8598042 0.96032256 0.8995474 1.0815474 0.8869183 1.0135584 0.89952856 0.9562804 0.96875507 1.0572604 0.99031705 0.8969571 1.0403668 0.9036756 0.8841921 0.88910276
0.16516517 0.9295779 1.0134536 1.0980338 0.9569637 0.98899454 0.8956347 1.0972131 0.9564033 0.9711022 1.0792636 1.0275747 1.041772 0.9731025 0.91999763 0.9927364 0.9303519 0.9230171 1.0360744 0.89948255 0.96026796 1.038573 0.86246395 1.0990014 0.9512318 0.91965324 0.9117337 0.9472886 1.0597605 1.010357 0.97480017 1.033734 0.97500545 1.0823703 0.9423494 0.85975 0.9606975 0.89947265 1.0817924 0.8867588 1.0135837 0.8995665 0.95665056 0.9691183 1.0575203 0.9903994 0.8968795 1.0406487 0.90370935 0.88404083 0.8892541
0.16616617 0.92968863 1.0137571 1.0982698 0.95674187 0.9891872 0.89577883 1.0974047 0.9561803 0.971441 1.0793562 1.027624 1.0420644 0.9729832 0.9202356 0.9931025 0.93046576 0.92325515 1.0362129 0.899417 0.9606492 1.0387127 0.8624146 1.0992199 0.95147866 0.91947085 0.9119062 0.9475307 1.0600085 1.0103897 0.97468466 1.0338763 0.97489065 1.08262 0.9424917 0.85969764 0.9610749 0.89940053 1.0820395 0.8866019 1.0136138 0.8996071 0.9570227 0.96948415 1.0577817 0.9904868 0.89680415 1.0409327 0.9037456 0.8838916 0.88941026
0.16716717 0.9298032 1.0140625 1.0985091 0.9565235 0.9893829 0.895927 1.0975981 0.9559615 0.97178274 1.0794533 1.0276786 1.042359 0.97286636 0.92047566 0.9934706 0.93058354 0.9234958 1.0363551 0.89935166 0.9610315 1.0388559 0.86236537 1.0994407 0.95172864 0.9192911 0.9120832 0.9477752 1.0602598 1.0104269 0.9745706 1.0340216 0.9747779 1.0828726 0.9426368 0.85964686 0.9614535 0.899329 1.082288 0.88644755 1.0136489 0.89965004 0.9573963 0.9698519 1.0580453 0.9905779 0.89673144 1.0412188 0.90378386 0.8837458 0.88957006
0.16816817 0.9299217 1.0143702 1.098751 0.9563089 0.98958236 0.89607877 1.0977939 0.9557461 0.97212595 1.0795542 1.027737 1.0426556 0.97275096 0.92071897 0.993841 0.9307057 0.9237383 1.0364999 0.8992887 0.96141595 1.0390034 0.8623181 1.0996641 0.95198137 0.9191143 0.91226333 0.94802266 1.0605131 1.0104675 0.9744578 1.034169 0.97466654 1.0831279 0.9427863 0.85959816 0.96183497 0.89925927 1.0825398 0.8862976 1.0136884 0.8996958 0.95777136 0.9702212 1.058312 0.9906729 0.89666015 1.0415072 0.90382534 0.88360304 0.8897345
0.16916917 0.9300435 1.0146801 1.0989953 0.956098 0.9897842 0.8962348 1.0979927 0.9555337 0.9724706 1.0796587 1.0277989 1.0429548 0.97263783 0.92096287 0.99421376 0.9308322 0.9239835 1.0366493 0.89922637 0.96180195 1.0391537 0.8622732 1.0998894 0.95223707 0.91894084 0.9124474 0.9482729 1.0607686 1.0105127 0.9743472 1.0343204 0.9745565 1.0833852 0.9429391 0.8595512 0.962218 0.89919156 1.0827938 0.8861506 1.0137318 0.89974385 0.9581482 0.9705921 1.0585799 0.99077195 0.8965904 1.0417972 0.90386957 0.8834632 0.88990337
0.17017017 0.93017 1.0149915 1.0992424 0.95589036 0.9899892 0.89639467 1.0981938 0.95532566 0.97281724 1.0797666 1.0278661 1.043256 0.9725264 0.92120963 0.9945887 0.93096274 0.9242316 1.0368012 0.8991652 0.9621894 1.0393077 0.8622279 1.1001184 0.9524961 0.9187704 0.912636 0.9485262 1.061027 1.0105621 0.974237 1.0344735 0.9744485 1.0836447 0.9430954 0.8595057 0.96260196 0.89912504 1.0830503 0.88600636 1.0137799 0.89979416 0.9585263 0.97096497 1.0588512 0.9908754 0.8965234 1.0420895 0.9039157 0.8833265 0.8900757
0.17117117 0.9302985 1.0153062 1.0994916 0.9556857 0.99019665 0.89655787 1.0983973 0.95512074 0.9731665 1.079878 1.0279368 1.0435599 0.9724168 0.9214578 0.99496514 0.9310973 0.92448026 1.0369565 0.899105 0.9625791 1.0394638 0.8621848 1.1003491 0.9527573 0.918603 0.9128271 0.9487818 1.0612875 1.0106146 0.97412914 1.0346305 0.97434145 1.0839067 0.94325525 0.85946274 0.9629876 0.89905876 1.0833088 0.88586557 1.0138322 0.8998472 0.9589067 0.97133905 1.0591236 0.9909827 0.896457 1.0423832 0.9039646 0.8831925 0.89025223
0.17217217 0.9304313 1.0156219 1.0997438 0.9554842 0.99040717 0.89672405 1.0986023 0.9549187 0.97351617 1.0799928 1.0280108 1.0438653 0.9723082 0.92170817 0.99534374 0.9312361 0.9247318 1.0371147 0.8990448 0.9629702 1.0396246 0.8621424 1.1005825 0.95302206 0.918439 0.9130227 0.94903916 1.0615506 1.0106708 0.97402245 1.0347893 0.97423524 1.0841705 0.9434182 0.85942036 0.96337515 0.8989946 1.0835704 0.88572705 1.0138892 0.8999019 0.95928794 0.9717154 1.0593985 0.99109393 0.8963925 1.04268 0.90401524 0.88306135 0.89043266
0.17317317 0.9305671 1.01594 1.0999979 0.9552862 0.9906196 0.8968943 1.0988109 0.9547197 0.9738681 1.0801113 1.0280892 1.0441724 0.9722015 0.92196065 0.99572426 0.93137795 0.9249849 1.037276 0.8989857 0.9633631 1.0397875 0.86210126 1.1008186 0.953289 0.91827744 0.91322154 0.9493 1.0618154 1.0107306 0.9739168 1.0349506 0.9741306 1.0844376 0.943584 0.85937935 0.9637647 0.8989311 1.0838332 0.88559246 1.0139499 0.89995986 0.9596711 0.9720928 1.059676 0.9912079 0.8963291 1.042978 0.90406877 0.8829331 0.89061624
0.17417417 0.9307061 1.01626 1.1002548 0.9550918 0.9908356 0.8970671 1.0990213 0.954524 0.97422177 1.0802329 1.0281708 1.0444824 0.9720959 0.92221457 0.9961067 0.93152374 0.9252408 1.0374402 0.89892834 0.96375805 1.039954 0.8620608 1.1010561 0.9535585 0.91811866 0.9134235 0.94956297 1.0620824 1.0107944 0.97381276 1.0351145 0.9740266 1.0847064 0.9437538 0.85934013 0.9641554 0.89886934 1.084098 0.8854612 1.0140152 0.9000198 0.96005565 0.9724725 1.0599555 0.99132615 0.89626735 1.0432776 0.90412503 0.8828081 0.89080346
0.17517518 0.93084794 1.0165818 1.1005139 0.9549003 0.991054 0.89724404 1.0992345 0.9543324 0.9745776 1.0803573 1.0282559 1.044794 0.9719921 0.9224706 0.99649125 0.9316732 0.9254982 1.0376078 0.89887017 0.96415335 1.0401229 0.86202145 1.1012964 0.9538309 0.9179633 0.9136289 0.9498283 1.0623523 1.0108612 0.9737093 1.0352821 0.9739242 1.0849769 0.9439263 0.85930187 0.96454877 0.89880747 1.084366 0.8853317 1.0140828 0.9000816 0.9604413 0.97285277 1.0602367 0.99144775 0.89620763 1.0435799 0.9041832 0.88268554 0.8909934
0.17617618 0.93099314 1.0169061 1.1007751 0.95471245 0.9912749 0.89742345 1.0994494 0.9541442 0.9749337 1.0804852 1.0283442 1.0451068 0.97188896 0.92272824 0.99687725 0.93182653 0.92575675 1.037778 0.8988134 0.9645516 1.040296 0.8619826 1.1015394 0.95410556 0.9178112 0.91383725 0.9500964 1.0626239 1.010932 0.97360677 1.0354513 0.97382253 1.0852501 0.9441013 0.8592646 0.96494204 0.898747 1.0846355 0.885207 1.0141557 0.9001469 0.9608286 0.97323555 1.0605198 0.99157244 0.89614755 1.0438842 0.90424365 0.8825656 0.89118785
0.17717718 0.9311417 1.0172323 1.1010382 0.9545284 0.9914989 0.8976067 1.0996668 0.95395917 0.97529215 1.0806164 1.028436 1.0454228 0.9717873 0.9229868 0.99726576 0.9319828 0.92601806 1.0379512 0.89875716 0.96495074 1.0404713 0.8619442 1.101784 0.9543832 0.91766137 0.91404885 0.9503663 1.0628974 1.0110042 0.97350544 1.0356222 0.97372156 1.0855253 0.94427925 0.8592287 0.9653384 0.8986868 1.0849069 0.88508457 1.0142311 0.90021294 0.9612178 0.97362 1.0608058 0.9917012 0.8960901 1.0441902 0.90430635 0.8824494 0.8913845
0.17817818 0.93129236 1.0175598 1.1013044 0.9543465 0.99172515 0.89779216 1.0998862 0.95377725 0.97565264 1.0807507 1.0285314 1.0457406 0.9716864 0.92324847 0.9976552 0.93214196 0.92628103 1.0381265 0.8987009 0.9653514 1.0406497 0.86190677 1.1020306 0.9546624 0.91751534 0.9142633 0.95063883 1.0631735 1.0110811 0.9734047 1.0357966 0.97362155 1.0858024 0.94446 0.85919344 0.96573526 0.89862806 1.08518 0.88496536 1.01431 0.90028244 0.96160823 0.97400624 1.0610933 0.99183255 0.89603275 1.044497 0.90437096 0.88233554 0.89158463
0.17917918 0.93144554 1.0178895 1.1015729 0.9541684 0.9919531 0.8979805 1.1001074 0.95359856 0.9760142 1.0808879 1.02863 1.0460602 0.971587 0.92351085 0.9980472 0.9323042 0.9265459 1.0383047 0.89864546 0.96575373 1.0408304 0.86187005 1.1022794 0.9549448 0.9173717 0.91448206 0.9509123 1.0634508 1.0111598 0.9733048 1.0359731 0.973522 1.0860816 0.9446437 0.85915965 0.96613365 0.89856976 1.0854558 0.8848489 1.0143926 0.9003536 0.96199983 0.9743933 1.0613829 0.9919664 0.89597744 1.0448071 0.90443844 0.8822243 0.8917878
0.18018018 0.9316022 1.0182209 1.101843 0.95399314 0.992184 0.89817184 1.1003313 0.9534233 0.9763772 1.0810277 1.0287308 1.046381 0.9714883 0.9237748 0.9984403 0.93247026 0.92681164 1.038486 0.8985899 0.966157 1.0410141 0.86183333 1.1025307 0.955229 0.91723055 0.9147019 0.95118934 1.0637311 1.011242 0.97320586 1.0361514 0.97342354 1.086363 0.94482964 0.85912645 0.9665335 0.89851207 1.085733 0.8847354 1.0144781 0.90042645 0.96239334 0.97478205 1.0616742 0.99210364 0.89592177 1.0451176 0.9045082 0.8821167 0.8919942
0.18118118 0.93176013 1.018554 1.1021152 0.9538209 0.99241704 0.8983653 1.1005565 0.95325106 0.97674257 1.0811707 1.0288353 1.0467036 0.9713902 0.92404085 0.99883515 0.93263835 0.92707974 1.0386696 0.8985352 0.96656245 1.0411999 0.86179787 1.1027837 0.9555159 0.9170932 0.9149249 0.95146734 1.0640131 1.0113274 0.97310644 1.0363319 0.9733247 1.0866464 0.9450181 0.85909414 0.96693534 0.8984545 1.086013 0.8846254 1.014567 0.9005025 0.9627878 0.975172 1.0619674 0.9922443 0.89586693 1.0454304 0.9045796 0.8820112 0.8922032
0.18218218 0.93192095 1.0188887 1.1023892 0.95365244 0.9926521 0.8985618 1.1007838 0.953082 0.9771084 1.0813161 1.0289416 1.0470287 0.9712929 0.92430776 0.99923164 0.93280953 0.92734987 1.0388561 0.89848 0.9669691 1.0413892 0.86176157 1.1030393 0.9558044 0.9169584 0.9151507 0.95174783 1.0642972 1.011414 0.97300905 1.0365142 0.9732272 1.0869312 0.9452091 0.85906196 0.9673384 0.8983976 1.0862935 0.8845183 1.0146586 0.90057975 0.96318334 0.9755637 1.0622623 0.9923875 0.8958135 1.0457447 0.9046536 0.8819094 0.8924148
0.18318318 0.932084 1.0192252 1.1026655 0.953487 0.99288946 0.8987606 1.1010143 0.9529155 0.9774758 1.0814643 1.0290521 1.0473549 0.9711961 0.9245774 0.99962944 0.93298405 0.9276206 1.0390441 0.8984254 0.9673771 1.0415802 0.8617268 1.1032962 0.9560955 0.91682714 0.915379 0.9520311 1.064583 1.0115044 0.97291106 1.036699 0.97312945 1.0872177 0.9454022 0.85903114 0.96774215 0.8983411 1.0865768 0.8844143 1.0147533 0.9006596 0.96358067 0.97595686 1.0625595 0.99253315 0.8957607 1.0460608 0.90473 0.8818096 0.89262867
0.18418418 0.9322495 1.0195638 1.1029439 0.95332474 0.9931292 0.89896137 1.1012454 0.95275384 0.9778454 1.0816141 1.0291636 1.0476831 0.9710999 0.92484707 1.0000296 0.93316 0.92789346 1.0392352 0.8983701 0.967786 1.0417737 0.8616914 1.1035554 0.9563889 0.91669804 0.9156098 0.9523155 1.0648702 1.0115968 0.972814 1.0368855 0.97303253 1.0875064 0.94559807 0.859 0.96814746 0.898285 1.0868617 0.88431275 1.0148506 0.90074116 0.96397895 0.97635156 1.0628577 0.9926807 0.8957084 1.0463786 0.90480775 0.8817134 0.8928452
0.18518518 0.93241733 1.0199037 1.1032239 0.95316523 0.99337083 0.8991644 1.1014792 0.9525941 0.97821575 1.081768 1.0292794 1.0480126 0.97100466 0.9251184 1.0004306 0.9333388 0.92816776 1.0394284 0.8983156 0.9681966 1.0419699 0.8616566 1.1038166 0.95668334 0.9165719 0.9158421 0.95260185 1.0651598 1.0116916 0.97271675 1.0370746 0.9729355 1.0877969 0.94579536 0.85897034 0.9685548 0.89822894 1.0871481 0.88421464 1.0149505 0.9008253 0.96437865 0.9767471 1.0631582 0.9928319 0.8956569 1.0466979 0.9048876 0.8816192 0.8930641
0.18618618 0.93258697 1.0202447 1.1035061 0.95300907 0.993614 0.8993699 1.101714 0.95243746 0.9785877 1.0819235 1.0293964 1.0483443 0.9709098 0.9253916 1.0008334 0.9335204 0.92844373 1.0396235 0.8982608 0.96860856 1.0421686 0.8616218 1.1040796 0.956981 0.9164488 0.91607815 0.9528895 1.0654508 1.011788 0.9726203 1.0372651 0.9728387 1.0880892 0.94599444 0.85894066 0.96896225 0.89817303 1.0874364 0.8841194 1.015053 0.90091187 0.9647798 0.9771443 1.0634606 0.9929846 0.8956055 1.0470188 0.9049699 0.8815285 0.8932858
0.18718718 0.93275875 1.0205877 1.1037899 0.9528566 0.99385923 0.8995767 1.1019514 0.95228463 0.97896117 1.0820817 1.0295161 1.0486771 0.97081584 0.9256659 1.0012373 0.93370384 0.9287209 1.0398209 0.8982056 0.96902126 1.042369 0.8615869 1.1043446 0.9572796 0.9163291 0.91631526 0.9531793 1.065744 1.0118871 0.97252375 1.0374576 0.97274286 1.0883827 0.94619626 0.85891163 0.96937245 0.89811724 1.087726 0.88402724 1.0151582 0.9009997 0.9651819 0.9775428 1.0637645 0.9931403 0.8955545 1.0473411 0.9050543 0.8814403 0.8935091
0.1881882 0.9329317 1.0209327 1.1040757 0.95270663 0.9941067 0.8997858 1.1021906 0.95213443 0.97933537 1.0822421 1.0296379 1.0490115 0.97072166 0.92594165 1.0016431 0.93389004 0.92899996 1.0400202 0.89815074 0.9694359 1.0425713 0.861552 1.1046109 0.9575804 0.91621214 0.9165552 0.9534711 1.0660391 1.0119878 0.9724279 1.0376523 0.9726457 1.0886781 0.94639975 0.85888237 0.96978277 0.89806145 1.0880182 0.88393843 1.0152658 0.90108997 0.96558505 0.9779424 1.0640701 0.9932979 0.89550394 1.047664 0.9051412 0.8813554 0.8937349
0.1891892 0.93310696 1.0212789 1.1043633 0.9525599 0.9943554 0.8999978 1.102431 0.9519879 0.9797115 1.082405 1.0297619 1.0493479 0.97062737 0.9262189 1.0020492 0.9340777 0.92927986 1.0402216 0.8980947 0.9698518 1.0427762 0.86151713 1.1048793 0.9578827 0.9160982 0.91679674 0.9537644 1.0663348 1.012091 0.9723312 1.0378485 0.9725496 1.0889758 0.94660527 0.858854 0.9701949 0.8980053 1.0883106 0.8838522 1.015375 0.90118223 0.96598953 0.9783438 1.0643771 0.9934575 0.8954534 1.0479897 0.90522975 0.88127303 0.8939623
0.1901902 0.93328375 1.0216262 1.1046526 0.95241624 0.9946062 0.90021056 1.102673 0.9518445 0.980089 1.0825694 1.0298882 1.049685 0.9705339 0.9264967 1.0024581 0.9342677 0.9295619 1.0404255 0.8980389 0.9702683 1.0429835 0.86148286 1.1051491 0.9581868 0.9159872 0.9170396 0.95405906 1.0666335 1.0121961 0.97223526 1.0380456 0.9724534 1.0892744 0.94681174 0.85882545 0.9706076 0.89795035 1.0886054 0.8837692 1.015487 0.9012765 0.9663951 0.9787466 1.0646861 0.99361986 0.8954032 1.0483166 0.90532035 0.88119364 0.8941918
0.1911912 0.9334623 1.0219755 1.1049433 0.9522758 0.9948595 0.9004254 1.1029176 0.95170397 0.9804674 1.0827363 1.030016 1.0500238 0.9704408 0.9267767 1.0028675 0.93445927 0.92984456 1.0406312 0.89798254 0.97068626 1.043192 0.8614469 1.1054204 0.9584932 0.9158785 0.9172849 0.95435566 1.0669327 1.0123026 0.97213906 1.0382448 0.9723564 1.0895737 0.9470201 0.8587977 0.97102207 0.8978942 1.0889018 0.88368887 1.015601 0.90137273 0.9668018 0.9791501 1.0649958 0.99378365 0.8953536 1.0486445 0.9054124 0.88111687 0.8944233
0.1921922 0.93364197 1.0223259 1.1052359 0.95213825 0.99511355 0.90064186 1.103163 0.95156664 0.9808468 1.0829054 1.0301465 1.0503644 0.97034734 0.92705745 1.0032785 0.9346526 0.9301284 1.0408384 0.8979258 0.971106 1.0434029 0.8614118 1.1056932 0.958801 0.91577405 0.91753274 0.95465344 1.0672339 1.0124111 0.97204286 1.0384465 0.9722602 1.0898756 0.94723016 0.8587688 0.97143716 0.8978382 1.0891992 0.8836122 1.0157171 0.9014707 0.96721 0.97955483 1.0653077 0.9939489 0.8953033 1.0489736 0.9055076 0.8810431 0.8946559
0.1931932 0.93382317 1.0226775 1.10553 0.95200425 0.99536914 0.9008594 1.1034102 0.9514325 0.9812282 1.0830761 1.0302781 1.050706 0.97025365 0.92734 1.0036901 0.93484837 0.93041474 1.0410473 0.89786905 0.97152585 1.0436152 0.861376 1.1059692 0.95911044 0.91567117 0.9177812 0.95495254 1.0675361 1.0125209 0.9719462 1.0386487 0.9721634 1.0901794 0.94744235 0.85874134 0.9718544 0.897782 1.0894986 0.88353795 1.0158349 0.90157074 0.9676191 0.9799604 1.0656208 0.9941165 0.89525455 1.0493044 0.90560406 0.8809732 0.8948905
0.1941942 0.93400615 1.0230304 1.105826 0.951873 0.9956265 0.90107816 1.103659 0.9513021 0.9816101 1.0832489 1.0304115 1.0510489 0.97016114 0.9276232 1.0041034 0.9350453 0.9307005 1.0412583 0.8978115 0.9719469 1.0438299 0.8613405 1.1062453 0.9594211 0.91557187 0.9180315 0.9552534 1.0678401 1.0126324 0.97184974 1.0388529 0.9720661 1.0904839 0.94765455 0.85871285 0.9722722 0.89772576 1.089799 0.88346684 1.0159546 0.90167314 0.9680291 0.98036736 1.0659354 0.9942855 0.8952051 1.0496373 0.90570253 0.8809053 0.89512676
0.1951952 0.93418974 1.0233849 1.1061229 0.9517452 0.9958852 0.9012988 1.1039094 0.9511741 0.9819936 1.083424 1.0305467 1.0513936 0.97006744 0.92790717 1.0045182 0.93524426 0.93098813 1.0414711 0.8977534 0.9723694 1.0440465 0.8613045 1.1065233 0.95973307 0.9154753 0.9182833 0.95555574 1.0681462 1.0127449 0.9717532 1.0390587 0.9719692 1.0907898 0.9478695 0.8586851 0.9726904 0.8976689 1.0901012 0.8833983 1.0160754 0.90177697 0.9684405 0.98077613 1.0662514 0.99445635 0.8951554 1.0499699 0.90580267 0.88083977 0.8953646
0.1961962 0.934375 1.0237406 1.1064215 0.95162004 0.99614626 0.90152055 1.1041615 0.95104927 0.9823783 1.0836004 1.0306838 1.0517393 0.9699742 0.92819303 1.0049331 0.9354437 0.93127733 1.0416851 0.89769477 0.9727927 1.044264 0.86126757 1.1068023 0.96004707 0.9153815 0.9185365 0.95585877 1.0684534 1.0128591 0.9716558 1.0392653 0.9718713 1.091097 0.94808525 0.85865694 0.9731099 0.89761215 1.0904046 0.8833331 1.0161984 0.9018826 0.96885246 0.98118526 1.0665687 0.9946292 0.89510554 1.0503048 0.9059048 0.88077754 0.8956035
0.1971972 0.9345613 1.0240978 1.1067213 0.95149785 0.9964079 0.9017438 1.1044142 0.95092744 0.9827637 1.0837787 1.0308222 1.0520861 0.96988076 0.92847973 1.00535 0.93564504 0.9315682 1.0419006 0.89763576 0.97321755 1.0444834 0.86123085 1.1070836 0.960362 0.9152908 0.9187909 0.95616347 1.0687613 1.0129745 0.9715584 1.0394747 0.9717731 1.0914059 0.9483015 0.8586286 0.97353107 0.8975546 1.0907087 0.8832706 1.0163219 0.9019901 0.9692654 0.9815962 1.0668877 0.99480253 0.8950557 1.0506408 0.90600914 0.8807183 0.8958437
0.1981982 0.93474835 1.0244557 1.107023 0.951379 0.9966709 0.90196794 1.1046698 0.95080894 0.98315054 1.0839584 1.0309616 1.0524341 0.9697873 0.9287676 1.0057677 0.9358478 0.9318593 1.0421178 0.8975764 0.973643 1.0447048 0.8611934 1.1073655 0.9606783 0.9152029 0.9190474 0.9564696 1.0690715 1.0130911 0.97146064 1.0396849 0.97167486 1.091716 0.94851977 0.8586001 0.97395235 0.8974971 1.0910147 0.8832118 1.0164485 0.90209967 0.96967965 0.9820077 1.067208 0.9949774 0.8950055 1.0509782 0.9061157 0.8806613 0.8960852
0.1991992 0.9349367 1.0248157 1.1073258 0.9512636 0.99693555 0.9021928 1.1049259 0.9506931 0.9835383 1.0841397 1.0311029 1.0527834 0.9696931 0.92905706 1.0061867 0.9360518 0.9321522 1.042337 0.8975155 0.9740694 1.0449272 0.8611555 1.1076497 0.96099526 0.9151184 0.91930467 0.95677656 1.0693829 1.0132093 0.97136265 1.039896 0.9715759 1.0920273 0.9487389 0.85857064 0.97437614 0.8974392 1.0913223 0.88315505 1.0165751 0.9022117 0.9700951 0.98242027 1.0675291 0.99515456 0.894955 1.0513167 0.90622383 0.88060755 0.8963279
0.2002002 0.9351255 1.0251756 1.1076304 0.9511506 0.99720067 0.9024188 1.1051831 0.9505803 0.98392695 1.0843233 1.0312452 1.0531343 0.96959955 0.9293464 1.0066061 0.9362567 0.93244606 1.0425574 0.89745456 0.9744968 1.0451506 0.861117 1.1079346 0.9613146 0.91503674 0.9195625 0.95708495 1.0696948 1.0133277 0.9712638 1.0401084 0.97147685 1.09234 0.94895846 0.858541 0.9747986 0.89737946 1.0916307 0.8831021 1.0167036 0.9023251 0.97051126 0.98283416 1.0678525 0.99533194 0.89490455 1.0516559 0.90633386 0.880557 0.8965712
0.2012012 0.93531543 1.025538 1.1079352 0.9510407 0.99746746 0.90264624 1.105442 0.9504712 0.9843169 1.0845078 1.0313894 1.0534858 0.96950513 0.9296382 1.007027 0.93646294 0.9327404 1.0427786 0.89739233 0.9749251 1.0453768 0.86107755 1.1082213 0.9616342 0.91495746 0.9198225 0.9573943 1.0700088 1.0134478 0.97116524 1.040323 0.9713771 1.0926538 0.94917923 0.85851187 0.97522396 0.8973209 1.0919399 0.8830516 1.0168338 0.90244037 0.9709279 0.98324853 1.0681766 0.995511 0.8948541 1.0519967 0.9064463 0.8805093 0.8968162
0.2022022 0.9355058 1.0259004 1.1082414 0.9509339 0.9977358 0.9028737 1.105702 0.95036465 0.98470753 1.0846937 1.0315334 1.0538383 0.9694107 0.9299297 1.0074492 0.93667 0.93303615 1.0430017 0.8973295 0.97535425 1.0456035 0.8610381 1.1085088 0.9619556 0.91488165 0.92008275 0.9577047 1.0703241 1.0135682 0.9710658 1.0405376 0.9712766 1.0929685 0.9494018 0.85848224 0.9756494 0.8972611 1.0922508 0.88300407 1.0169642 0.902558 0.97134656 0.983664 1.0685011 0.995691 0.894803 1.0523385 0.9065593 0.88046366 0.8970619
0.2032032 0.9356975 1.0262638 1.1085505 0.9508303 0.99800533 0.9031022 1.1059633 0.9502613 0.9850994 1.0848808 1.0316794 1.054193 0.9693151 0.93022305 1.0078712 0.936878 0.9333337 1.0432259 0.89726657 0.9757852 1.0458318 0.860998 1.1087972 0.9622776 0.9148081 0.9203438 0.958016 1.0706398 1.0136895 0.9709657 1.0407548 0.9711763 1.093284 0.9496241 0.85845166 0.9760758 0.89720064 1.0925629 0.8829597 1.0170959 0.9026764 0.9717651 0.98408085 1.0688276 0.99587137 0.8947516 1.0526812 0.9066754 0.88042206 0.8973085
0.2042042 0.9358894 1.0266293 1.1088591 0.9507298 0.99827474 0.90333205 1.1062262 0.9501613 0.9854923 1.0850699 1.0318261 1.0545478 0.96921974 0.930517 1.0082953 0.9370864 0.93363124 1.0434504 0.89720196 0.97621554 1.0460606 0.8609572 1.109088 0.9626005 0.914738 0.9206063 0.95832795 1.0709567 1.0138121 0.97086436 1.0409724 0.9710745 1.0936022 0.94984704 0.8584206 0.9765031 0.89713925 1.0928762 0.88291764 1.0172288 0.9027973 0.97218496 0.98449785 1.0691552 0.99605435 0.8946993 1.0530256 0.90679306 0.88038254 0.8975552
0.2052052 0.9360823 1.0269954 1.1091696 0.95063215 0.9985463 0.9035613 1.1064904 0.95006436 0.98588604 1.08526 1.0319738 1.0549036 0.96912366 0.9308123 1.0087202 0.9372961 0.93393034 1.0436771 0.8971371 0.97664756 1.0462909 0.8609152 1.109379 0.9629248 0.91466993 0.9208692 0.9586409 1.071275 1.0139346 0.9707636 1.0411913 0.9709726 1.0939202 0.95007056 0.85839 0.9769315 0.8970774 1.0931901 0.8828794 1.017362 0.9029198 0.97260565 0.9849166 1.0694838 0.99623734 0.8946473 1.0533702 0.9069119 0.8803464 0.8978031
0.2062062 0.9362741 1.0273619 1.1094806 0.9505375 0.99881786 0.90379184 1.1067551 0.9499697 0.9862806 1.085451 1.0321221 1.0552603 0.96902734 0.9311078 1.0091453 0.93750626 0.9342297 1.0439054 0.8970712 0.9770805 1.0465225 0.8608727 1.109672 0.96324986 0.9146059 0.92113286 0.9589552 1.0715945 1.0140581 0.9706618 1.0414118 0.970869 1.0942392 0.95029587 0.8583581 0.9773604 0.8970147 1.0935051 0.88284355 1.0174968 0.90304476 0.9730274 0.9853354 1.0698134 0.9964209 0.8945944 1.0537165 0.9070334 0.8803122 0.8980513
0.2072072 0.9364678 1.0277295 1.109793 0.9504457 0.99909157 0.90402263 1.1070211 0.9498791 0.98667675 1.0856433 1.0322716 1.0556192 0.968931 0.93140525 1.0095714 0.9377174 0.93453103 1.0441335 0.89700407 0.9775142 1.0467557 0.8608295 1.1099654 0.9635759 0.91454464 0.9213976 0.95927006 1.0719153 1.0141821 0.97055894 1.0416329 0.97076565 1.0945599 0.9505207 0.8583261 0.97779065 0.896952 1.0938216 0.88281065 1.0176324 0.903171 0.97344965 0.9857555 1.0701444 0.9966057 0.89454037 1.054063 0.90715617 0.88028145 0.8983012
0.2082082 0.93666166 1.0280982 1.110107 0.9503575 0.9993655 0.90425366 1.1072885 0.9497904 0.9870729 1.0858369 1.0324221 1.0559783 0.96883327 0.9317029 1.0099984 0.937929 0.9348329 1.0443634 0.8969365 0.97794765 1.0469892 0.8607857 1.1102601 0.9639023 0.9144859 0.9216625 0.959585 1.0722361 1.014307 0.9704556 1.0418557 0.9706616 1.094881 0.95074576 0.8582934 0.9782215 0.8968883 1.094139 0.88278085 1.017768 0.9032989 0.9738731 0.986177 1.0704762 0.9967906 0.8944867 1.0544112 0.9072812 0.8802539 0.89854985
0.2092092 0.9368562 1.0284684 1.1104203 0.950272 0.9996405 0.9044859 1.1075566 0.9497058 0.9874701 1.0860317 1.0325724 1.0563374 0.96873516 0.9320021 1.0104259 0.93814105 0.9351359 1.0445938 0.896867 0.97838336 1.0472243 0.8607408 1.1105556 0.9642305 0.91442984 0.92192775 0.95990187 1.0725586 1.0144321 0.97035164 1.0420784 0.9705568 1.0952035 0.9509724 0.85825986 0.97865325 0.8968237 1.0944569 0.88275427 1.0179046 0.9034292 0.97429734 0.98659855 1.0708089 0.9969769 0.8944325 1.0547601 0.90740746 0.8802285 0.89879996
0.2102102 0.9370509 1.0288386 1.1107367 0.9501886 0.99991566 0.9047175 1.1078264 0.9496234 0.98786813 1.0862272 1.0327237 1.0566986 0.9686368 0.93230194 1.0108547 0.9383529 0.93543977 1.0448256 0.8967983 0.9788193 1.0474592 0.86069536 1.1108527 0.9645582 0.91437703 0.9221943 0.96021944 1.0728825 1.0145578 0.9702472 1.0423026 0.97045106 1.0955274 0.9511985 0.85822576 0.97908527 0.8967579 1.0947762 0.88273036 1.0180417 0.90356106 0.9747217 0.98702115 1.0711432 0.9971635 0.8943774 1.0551102 0.90753645 0.88020694 0.8990504
0.2112112 0.93724555 1.0292102 1.1110525 0.9501099 1.0001925 0.9049496 1.1080961 0.9495447 0.9882669 1.0864239 1.0328763 1.0570602 0.96853787 0.9326026 1.0112839 0.9385658 0.93574446 1.0450581 0.8967274 0.97925633 1.0476964 0.86064893 1.11115 0.96488756 0.9143267 0.922461 0.96053714 1.0732071 1.0146834 0.97014207 1.0425287 0.9703446 1.0958511 0.9514254 0.858191 0.97951823 0.8966921 1.095097 0.88270915 1.0181793 0.90369445 0.9751479 0.9874446 1.071478 0.99735004 0.89432126 1.0554608 0.90766686 0.88018733 0.8993011
0.2122122 0.9374402 1.0295826 1.1113702 0.9500331 1.0004698 0.90518266 1.1083673 0.94946855 0.9886666 1.0866214 1.0330279 1.0574229 0.9684381 0.9329042 1.0117145 0.9387788 0.93605 1.0452911 0.8966561 0.9796936 1.0479337 0.86060166 1.1114483 0.9652173 0.91428024 0.9227275 0.9608546 1.0735322 1.014809 0.9700354 1.0427545 0.9702372 1.0961766 0.95165235 0.8581562 0.97995204 0.89662474 1.0954177 0.88269186 1.0183173 0.90382916 0.9755741 0.9878692 1.0718137 0.9975379 0.8942651 1.0558125 0.90779823 0.880171 0.8995518
0.21321322 0.9376349 1.0299559 1.1116883 0.9499597 1.0007473 0.90541464 1.1086398 0.9493956 0.9890669 1.0868198 1.0331811 1.0577863 0.9683376 0.93320674 1.0121447 0.93899184 0.936356 1.0455252 0.8965828 0.9801313 1.0481715 0.86055326 1.1117488 0.96554726 0.91423637 0.92299527 0.9611742 1.0738585 1.014935 0.9699289 1.0429827 0.9701285 1.0965022 0.9518797 0.8581198 0.9803863 0.89655656 1.0957397 0.8826761 1.0184557 0.9039665 0.9760013 0.9882936 1.0721501 0.997726 0.89420813 1.0561653 0.90793175 0.8801574 0.8998026
0.21421422 0.9378297 1.0303295 1.1120079 0.949889 1.0010262 0.9056477 1.1089134 0.9493255 0.9894685 1.0870193 1.0333346 1.0581504 0.96823627 0.93350977 1.0125765 0.939205 0.9366632 1.0457602 0.8965089 0.98057 1.0484109 0.8605043 1.1120486 0.96587807 0.9141945 0.92326266 0.96149355 1.0741856 1.015062 0.9698209 1.0432111 0.97001976 1.0968294 0.95210725 0.8580836 0.98082215 0.89648813 1.096063 0.88266367 1.0185945 0.90410596 0.97642916 0.98871917 1.0724876 0.99791414 0.89415044 1.056519 0.908068 0.8801463 0.9000539
0.21521522 0.93802446 1.0307037 1.1123272 0.9498213 1.0013049 0.9058804 1.1091874 0.9492584 0.9898698 1.0872194 1.0334882 1.058516 0.9681346 0.93381435 1.0130084 0.93941885 0.93697137 1.0459957 0.89643437 0.9810099 1.0486506 0.8604546 1.1123502 0.96620923 0.9141566 0.92353016 0.96181375 1.0745136 1.0151885 0.9697123 1.0434403 0.96990997 1.0971568 0.9523347 0.85804546 0.98125786 0.89641887 1.0963869 0.88265485 1.0187331 0.9042458 0.9768576 0.9891456 1.0728261 0.9981031 0.894092 1.0568727 0.9082051 0.8801392 0.9003046
0.21621622 0.93821996 1.03108 1.1126481 0.9497563 1.001585 0.90611273 1.1094629 0.94919485 0.99027306 1.0874197 1.0336422 1.058882 0.96803194 0.9341193 1.013441 0.93963283 0.9372807 1.0462315 0.896359 0.9814494 1.0488908 0.8604038 1.1126535 0.96654147 0.91412145 0.92379826 0.96213454 1.0748422 1.0153155 0.969603 1.0436718 0.9697997 1.0974859 0.95256263 0.8580078 0.9816944 0.8963483 1.0967108 0.8826484 1.0188729 0.9043887 0.97728676 0.98957306 1.0731655 0.99829215 0.894033 1.057228 0.9083441 0.88013405 0.9005558
0.21721722 0.9384149 1.0314552 1.11297 0.94969517 1.0018649 0.9063452 1.1097383 0.9491337 0.990676 1.0876213 1.0337963 1.059248 0.9679288 0.9344247 1.0138745 0.9398467 0.9375898 1.0464685 0.89628214 0.9818904 1.0491322 0.86035156 1.1129568 0.9668742 0.9140883 0.9240665 0.9624556 1.0751721 1.0154423 0.96949285 1.0439026 0.9696875 1.0978153 0.9527907 0.85796857 0.98213214 0.896277 1.0970365 0.8826454 1.0190123 0.9045331 0.97771686 0.9900003 1.0735061 0.99848086 0.8939726 1.0575844 0.9084855 0.8801316 0.90080696
0.21821822 0.9386094 1.0318325 1.113292 0.94963676 1.002146 0.90657765 1.1100154 0.949076 0.9910802 1.0878236 1.033951 1.0596151 0.96782523 0.93473107 1.0143085 0.94005996 0.9379001 1.0467066 0.8962044 0.9823318 1.0493747 0.860299 1.1132604 0.96720725 0.9140586 0.92433435 0.96277744 1.0755022 1.0155691 0.96938175 1.0441341 0.96957535 1.0981455 0.95301825 0.8579289 0.9825695 0.89620453 1.0973625 0.88264465 1.0191516 0.9046785 0.9781478 0.9904291 1.0738467 0.99867064 0.8939126 1.0579406 0.90862757 0.8801328 0.9010585
0.21921922 0.93880373 1.0322095 1.1136159 0.94958085 1.0024272 0.9068096 1.1102928 0.9490208 0.99148506 1.0880265 1.0341057 1.0599834 0.96772057 0.93503875 1.0147431 0.9402738 0.938212 1.0469443 0.8961254 0.9827743 1.0496166 0.8602454 1.1135653 0.9675402 0.9140317 0.92460304 0.96309894 1.0758332 1.0156952 0.96927017 1.0443676 0.96946174 1.0984766 0.95324594 0.8578886 0.98300797 0.89613086 1.0976894 0.8826468 1.0192915 0.9048261 0.9785796 0.990858 1.0741885 0.9988604 0.89385134 1.0582991 0.90877205 0.88013613 0.9013093
0.22022022 0.9389979 1.032588 1.1139394 0.94952816 1.0027087 0.9070421 1.1105713 0.9489681 0.9918898 1.08823 1.0342599 1.0603527 0.9676154 0.935347 1.0151778 0.94048804 0.93852407 1.0471832 0.8960456 0.98321635 1.0498596 0.86019105 1.1138712 0.967874 0.91400796 0.9248709 0.96342105 1.0761647 1.0158222 0.9691575 1.0446013 0.9693478 1.0988078 0.95347387 0.857847 0.9834481 0.89605695 1.0980169 0.88265216 1.0194311 0.9049751 0.97901136 0.991288 1.0745307 0.99904984 0.8937891 1.0586562 0.9089183 0.88014185 0.9015607
0.22122122 0.9391921 1.0329665 1.1142632 0.949478 1.0029913 0.90727466 1.1108505 0.9489191 0.99229616 1.0884339 1.0344148 1.0607219 0.96750885 0.93565625 1.0156138 0.94070095 0.9388369 1.0474216 0.89596444 0.9836598 1.0501028 0.8601349 1.1141777 0.96820766 0.91398674 0.9251388 0.963744 1.076497 1.0159488 0.9690438 1.0448364 0.9692324 1.0991404 0.9537017 0.8578047 0.98388773 0.8959822 1.0983452 0.88266087 1.0195706 0.90512615 0.97944456 0.9917179 1.0748737 0.99923927 0.89372617 1.059016 0.90906566 0.8801515 0.90181094
0.22222222 0.93938607 1.0333456 1.1145883 0.9494309 1.0032741 0.9075059 1.1111305 0.94887334 0.9927028 1.0886381 1.0345694 1.0610926 0.9674025 0.93596584 1.0160491 0.94091445 0.939151 1.0476615 0.89588267 0.984104 1.0503466 0.86007816 1.1144853 0.9685424 0.9139685 0.925407 0.96406716 1.0768305 1.016075 0.96892923 1.045072 0.9691159 1.0994737 0.95392853 0.8577617 0.98432714 0.8959057 1.0986745 0.8826714 1.0197104 0.90527934 0.97987777 0.99214894 1.075218 0.99942976 0.89366204 1.0593754 0.9092153 0.8801638 0.90206116
0.22322322 0.9395798 1.0337259 1.1149143 0.9493868 1.0035564 0.90773743 1.1114104 0.9488297 0.9931099 1.0888432 1.0347252 1.0614635 0.9672956 0.93627685 1.0164866 0.9411277 0.9394656 1.0479015 0.8957992 0.98454815 1.0505911 0.86002105 1.1147928 0.9688776 0.9139535 0.9256752 0.9643907 1.077164 1.0162009 0.9688131 1.0453084 0.9689999 1.0998074 0.9541562 0.85771805 0.9847687 0.89582926 1.0990041 0.88268536 1.0198501 0.90543324 0.9803118 0.9925806 1.0755631 0.99961895 0.8935973 1.0597359 0.909367 0.8801785 0.9023108
0.22422422 0.9397729 1.0341067 1.1152409 0.94934565 1.00384 0.90796846 1.1116917 0.94878966 0.9935178 1.089049 1.0348797 1.0618352 0.9671866 0.9365881 1.0169231 0.94134027 0.9397809 1.0481421 0.8957152 0.9849934 1.0508355 0.85996264 1.1151015 0.969212 0.9139412 0.9259432 0.96471435 1.0774981 1.016327 0.9686976 1.0455453 0.9688813 1.1001421 0.9543831 0.8576734 0.98521 0.8957513 1.0993354 0.8827024 1.019989 0.90558964 0.9807463 0.9930127 1.075908 0.99980897 0.8935328 1.0600975 0.9095202 0.8801965 0.9025604
0.22522523 0.9399658 1.0344875 1.1155678 0.9493075 1.0041236 0.9081989 1.1119736 0.94875246 0.99392587 1.0892549 1.0350349 1.0622072 0.96707743 0.93690044 1.0173614 0.9415527 0.94009715 1.048383 0.8956303 0.985439 1.051081 0.85990304 1.1154103 0.9695465 0.9139318 0.92621046 0.9650375 1.0778334 1.0164528 0.9685804 1.0457834 0.9687622 1.1004775 0.9546104 0.8576274 0.9856525 0.8956726 1.099666 0.8827223 1.0201287 0.9057477 0.9811819 0.99344486 1.076254 0.9999985 0.8934662 1.0604594 0.9096742 0.880217 0.90281004
0.22622623 0.94015855 1.0348694 1.1158952 0.94927305 1.0044074 0.90842897 1.1122571 0.94871813 0.994335 1.0894612 1.0351893 1.0625801 0.96696705 0.9372135 1.0177995 0.9417651 0.9404134 1.048624 0.89554447 0.9858846 1.0513263 0.8598425 1.1157209 0.9698828 0.91392475 0.92647856 0.96536154 1.0781692 1.0165783 0.96846265 1.0460223 0.968643 1.100813 0.954837 0.85758144 0.9860948 0.8955932 1.0999982 0.88274467 1.0202678 0.90590686 0.9816181 0.9938782 1.0766006 1.000188 0.89339906 1.0608215 0.9098311 0.88024014 0.9030588
0.22722723 0.94034976 1.0352519 1.1162238 0.94924015 1.0046914 0.90865844 1.11254 0.94868654 0.9947441 1.0896678 1.0353445 1.062954 0.9668568 0.93752676 1.0182381 0.94197637 0.94073087 1.048866 0.89545697 0.9863313 1.051572 0.8597812 1.1160316 0.9702181 0.91392046 0.9267449 0.9656858 1.0785064 1.0167029 0.96834356 1.0462621 0.96852237 1.1011496 0.95506316 0.85753405 0.9865386 0.8955125 1.1003306 0.8827704 1.0204065 0.9060685 0.9820544 0.9943126 1.0769477 1.0003775 0.8933311 1.0611854 0.90998894 0.8802666 0.9033074
0.22822823 0.94054157 1.0356344 1.1165528 0.9492106 1.0049757 0.9088878 1.1128241 0.9486578 0.99515384 1.0898753 1.0354985 1.0633283 0.9667457 0.9378416 1.0186772 0.9421882 0.9410493 1.0491071 0.89536864 0.9867782 1.0518178 0.85971886 1.1163423 0.9705537 0.9139194 0.9270125 0.9660103 1.0788425 1.0168281 0.96822363 1.0465019 0.9684014 1.1014868 0.9552899 0.85748607 0.9869825 0.89543027 1.1006639 0.8827983 1.0205451 0.9062312 0.98249143 0.9947464 1.0772964 1.0005673 0.89326257 1.0615488 0.91014904 0.8802958 0.9035556
0.22922923 0.9407323 1.0360172 1.1168815 0.9491845 1.0052605 0.90911716 1.1131086 0.9486323 0.99556404 1.0900828 1.0356532 1.0637026 0.9666335 0.93815655 1.0191164 0.94239885 0.9413684 1.0493499 0.8952797 0.98722607 1.0520644 0.8596555 1.1166538 0.97088975 0.9139214 0.9272781 0.9663351 1.0791798 1.0169525 0.96810335 1.0467432 0.96827906 1.1018238 0.95551497 0.857437 0.9874261 0.8953479 1.1009974 0.88282955 1.0206836 0.9063963 0.98292965 0.99518114 1.0776445 1.0007565 0.89319366 1.0619135 0.9103107 0.88032734 0.9038028
0.23023023 0.94092387 1.0364009 1.1172111 0.9491605 1.0055453 0.9093453 1.1133939 0.94860965 0.9959751 1.0902898 1.035807 1.0640776 0.96652025 0.93847257 1.0195562 0.9426102 0.94168764 1.049592 0.89518934 0.98767453 1.0523111 0.8595916 1.1169665 0.97122616 0.91392595 0.927545 0.9666591 1.0795177 1.0170765 0.9679819 1.0469849 0.96815556 1.1021616 0.955741 0.85738736 0.98787147 0.89526457 1.1013311 0.8828632 1.0208212 0.9065626 0.9833674 0.9956166 1.0779939 1.0009454 0.89312273 1.0622785 0.91047364 0.8803618 0.9040496
0.23123123 0.94111305 1.0367849 1.1175416 0.94914 1.0058302 0.90957326 1.11368 0.94859 0.99638623 1.0904981 1.035961 1.064453 0.9664071 0.9387898 1.0199969 0.9428198 0.9420083 1.0498346 0.89509815 0.98812264 1.052558 0.8595257 1.11728 0.9715621 0.9139332 0.9278106 0.96698457 1.0798553 1.0172002 0.9678597 1.0472275 0.9680318 1.1025012 0.95596606 0.85733676 0.9883165 0.8951805 1.1016669 0.8829002 1.0209591 0.90673023 0.98380584 0.99605197 1.0783437 1.001134 0.8930519 1.0626441 0.91063863 0.88039947 0.90429574
0.23223223 0.9413032 1.0371692 1.1178726 0.949122 1.0061153 0.9097999 1.113967 0.94857293 0.99679834 1.0907066 1.0361153 1.0648297 0.9662923 0.93910724 1.0204376 0.9430296 0.94232994 1.0500776 0.89500564 0.9885718 1.0528058 0.85945964 1.1175936 0.97189814 0.9139438 0.92807597 0.9673093 1.0801946 1.0173234 0.96773654 1.0474712 0.9679068 1.1028392 0.956191 0.85728526 0.9887622 0.89509577 1.1020014 0.8829405 1.0210966 0.90689975 0.98424536 0.99648803 1.0786936 1.001322 0.89298 1.0630107 0.9108047 0.88043976 0.90454155
0.23323323 0.9414919 1.0375546 1.1182032 0.94910735 1.0064008 0.9100266 1.1142536 0.94855875 0.9972109 1.0909146 1.0362688 1.0652065 0.9661773 0.9394254 1.020878 0.9432382 0.9426512 1.0503204 0.89491266 0.9890211 1.0530525 0.8593928 1.1179079 0.9722337 0.9139566 0.9283405 0.9676344 1.0805343 1.0174459 0.9676129 1.0477147 0.9677815 1.1031797 0.95641464 0.85723275 0.98920864 0.8950091 1.102338 0.88298315 1.0212336 0.9070713 0.984685 0.99692434 1.0790446 1.0015103 0.89290774 1.0633776 0.910973 0.88048244 0.9047869
0.23423423 0.9416806 1.03794 1.1185347 0.9490951 1.0066862 0.9102525 1.1145412 0.948548 0.99762374 1.0911235 1.0364223 1.0655841 0.9660614 0.9397437 1.0213193 0.94344693 0.9429738 1.0505637 0.8948185 0.98947126 1.0533001 0.8593249 1.1182224 0.9725707 0.91397315 0.9286056 0.9679591 1.0808738 1.0175679 0.967488 1.0479594 0.9676545 1.1035203 0.9566391 0.8571795 0.9896557 0.89492244 1.1026744 0.8830282 1.0213697 0.9072445 0.9851256 0.9973623 1.0793961 1.0016979 0.8928338 1.0637453 0.9111435 0.8805281 0.9050316
0.23523523 0.9418685 1.0383252 1.1188667 0.9490858 1.0069718 0.9104778 1.1148293 0.94853956 0.9980367 1.0913326 1.0365745 1.0659612 0.9659447 0.94006354 1.021761 0.9436553 0.94329685 1.0508075 0.8947231 0.9899213 1.053548 0.859256 1.1185375 0.97290605 0.91399175 0.9288698 0.9682842 1.0812138 1.0176897 0.9673626 1.0482043 0.9675271 1.103861 0.9568618 0.85712576 0.9901027 0.8948346 1.1030124 0.8830764 1.021506 0.9074194 0.98556656 0.9977991 1.0797476 1.0018855 0.8927597 1.0641125 0.9113156 0.8805771 0.90527564
0.23623623 0.9420559 1.038712 1.1191989 0.9490796 1.0072575 0.91070276 1.1151177 0.9485341 0.99845034 1.0915414 1.0367274 1.0663407 0.9658285 0.9403836 1.0222032 0.94386226 0.94362193 1.0510511 0.89462703 0.99037224 1.0537958 0.8591864 1.1188532 0.9732426 0.91401297 0.9291331 0.9686095 1.0815544 1.0178118 0.9672367 1.0484507 0.9673987 1.1042024 0.9570851 0.857071 0.99055046 0.8947455 1.1033497 0.8831277 1.021642 0.90759605 0.98600835 0.9982371 1.0801008 1.0020725 0.8926853 1.0644816 0.9114885 0.88062876 0.90551907
0.23723723 0.9422423 1.0390986 1.1195321 0.9490759 1.007543 0.9109269 1.1154066 0.9485325 0.9988647 1.0917504 1.0368803 1.0667193 0.9657101 0.94070476 1.0226458 0.9440692 0.9439464 1.0512947 0.8945305 0.99082357 1.0540429 0.85911584 1.1191685 0.9735789 0.9140373 0.9293961 0.9689346 1.0818957 1.0179318 0.9671095 1.0486978 0.9672707 1.1045437 0.95730716 0.85701567 0.9909987 0.89465684 1.1036879 0.88318074 1.0217773 0.9077739 0.9864506 0.99867517 1.080453 1.0022591 0.8926095 1.0648519 0.9116635 0.88068193 0.90576106
0.23823825 0.94242793 1.0394851 1.119865 0.94907564 1.0078292 0.9111505 1.1156958 0.9485323 0.9992791 1.0919603 1.037032 1.0670985 0.9655916 0.9410263 1.0230883 0.94427544 0.9442714 1.0515391 0.89443237 0.99127537 1.0542916 0.8590439 1.1194856 0.9739148 0.9140642 0.92965823 0.9692605 1.082237 1.0180528 0.9669818 1.0489448 0.96714026 1.1048865 0.9575295 0.85695946 0.9914476 0.8945665 1.1040263 0.88323784 1.021912 0.9079533 0.98689276 0.9991142 1.0808067 1.0024462 0.8925328 1.0652213 0.91184 0.88073915 0.9060027
0.23923925 0.9426134 1.0398724 1.1201984 0.9490778 1.0081148 0.9113731 1.1159868 0.94853526 0.99969417 1.0921694 1.0371835 1.0674785 0.96547204 0.94134897 1.0235311 0.9444805 0.94459707 1.0517827 0.89433414 0.99172765 1.0545397 0.8589718 1.1198031 0.97425026 0.91409427 0.9299204 0.96958524 1.082579 1.018173 0.96685296 1.0491933 0.96700996 1.1052293 0.95775074 0.85690224 0.99189633 0.89447504 1.1043658 0.8832966 1.0220464 0.90813476 0.9873355 0.9995534 1.0811604 1.0026319 0.89245594 1.0655922 0.9120179 0.88079876 0.9062442
0.24024025 0.9427983 1.0402607 1.1205332 0.94908243 1.0084009 0.91159457 1.1162772 0.9485417 1.0001091 1.092379 1.037335 1.0678589 0.9653526 0.9416725 1.0239748 0.94468576 0.9449238 1.0520267 0.89423436 0.9921805 1.0547887 0.85889846 1.1201204 0.9745869 0.9141266 0.93018156 0.96991056 1.0829213 1.018292 0.96672374 1.0494419 0.9668785 1.1055721 0.9579719 0.85684407 0.9923455 0.894383 1.1047059 0.88335913 1.0221798 0.9083175 0.9877799 0.9999929 1.0815151 1.0028176 0.89237756 1.0659622 0.91219836 0.880861 0.9064837
0.24124125 0.9429825 1.0406488 1.1208669 0.94909006 1.0086871 0.9118157 1.1165679 0.9485503 1.0005254 1.0925888 1.0374855 1.0682404 0.9652321 0.9419959 1.0244181 0.9448896 0.9452514 1.0522705 0.894134 0.9926329 1.0550362 0.85882497 1.1204382 0.9749227 0.9141622 0.9304425 0.97023636 1.083264 1.0184109 0.9665943 1.049691 0.9667466 1.1059161 0.9581923 0.85678554 0.99279493 0.89429075 1.1050459 0.883424 1.022313 0.90850216 0.988223 1.0004331 1.08187 1.0030024 0.89229923 1.0663338 0.9123793 0.8809261 0.90672356
0.24224225 0.9431656 1.0410367 1.1212014 0.9491007 1.0089734 0.9120366 1.1168597 0.9485617 1.0009412 1.0927992 1.0376365 1.0686215 0.9651106 0.9423204 1.024862 0.9450932 0.94557947 1.052515 0.89403313 0.99308616 1.0552845 0.85875016 1.120757 0.97525877 0.9142005 0.93070334 0.9705612 1.0836072 1.0185293 0.96646374 1.0499419 0.96661466 1.1062607 0.9584119 0.856726 0.99324614 0.8941973 1.1053865 0.8834917 1.022446 0.9086886 0.9886679 1.0008736 1.0822256 1.0031872 0.8922197 1.0667061 0.91256267 0.8809939 0.9069622
0.24324325 0.94334847 1.0414256 1.1215364 0.94911426 1.009259 0.91225713 1.1171514 0.9485766 1.0013576 1.0930088 1.0377864 1.0690026 0.9649896 0.94264585 1.0253063 0.9452961 0.94590765 1.0527592 0.89393073 0.99353987 1.0555328 0.8586747 1.1210756 0.97559386 0.91424125 0.93096274 0.9708865 1.0839504 1.0186467 0.96633214 1.0501928 0.9664814 1.1066056 0.9586312 0.8566661 0.99369603 0.8941029 1.1057273 0.8835618 1.0225785 0.90887576 0.98911315 1.0013143 1.0825814 1.0033714 0.89213973 1.0670782 0.91274756 0.88106436 0.90720063
0.24424425 0.9435306 1.0418147 1.1218718 0.94913036 1.0095451 0.9124755 1.1174438 0.94859344 1.0017742 1.0932181 1.0379361 1.0693854 0.9648673 0.94297177 1.0257505 0.94549793 0.94623715 1.0530035 0.89382833 0.9939944 1.055781 0.85859853 1.1213952 0.9759297 0.91428524 0.9312219 0.97121125 1.0842949 1.0187638 0.96620065 1.050443 0.9663474 1.1069502 0.95884985 0.8566054 0.9941471 0.8940088 1.1060692 0.883635 1.0227104 0.90906554 0.98955804 1.0017549 1.0829372 1.0035553 0.8920593 1.0674512 0.91293436 0.88113725 0.9074382
0.24524525 0.9437118 1.0422037 1.1222073 0.9491494 1.0098306 0.91269404 1.1177373 0.94861346 1.0021911 1.0934283 1.0380858 1.069768 0.96474487 0.9432985 1.0261961 0.9456989 0.946567 1.0532482 0.89372486 0.9944492 1.0560294 0.85852146 1.1217151 0.97626513 0.9143309 0.9314802 0.9715366 1.0846382 1.0188804 0.9660683 1.0506951 0.96621305 1.1072959 0.9590685 0.8565442 0.99459916 0.89391285 1.1064115 0.88371104 1.0228418 0.909257 0.99000424 1.0021966 1.0832942 1.003739 0.89197826 1.0678246 0.91312224 0.88121307 0.907674
0.24624625 0.9438923 1.0425941 1.122543 0.9491711 1.0101172 0.91291124 1.1180309 0.94863635 1.0026083 1.0936387 1.0382346 1.0701507 0.9646209 0.94362634 1.0266408 0.9459 0.9468983 1.0534928 0.8936209 0.9949034 1.0562779 0.85844374 1.1220356 0.97660047 0.91438013 0.9317387 0.97186154 1.0849828 1.0189962 0.9659353 1.050948 0.96607786 1.1076418 0.9592865 0.856482 0.99505144 0.89381665 1.1067542 0.8837893 1.0229717 0.90944976 0.9904515 1.0026387 1.0836513 1.0039215 0.89189637 1.0681989 0.91331214 0.88129187 0.90791017
0.24724725 0.9440724 1.0429829 1.1228799 0.94919485 1.0104034 0.9131283 1.1183243 0.9486621 1.0030267 1.0938485 1.0383831 1.0705338 0.9644974 0.9439537 1.027086 0.9461004 0.94722897 1.0537369 0.893516 0.99535865 1.0565261 0.8583657 1.1223559 0.97693604 0.91443175 0.93199533 0.97218627 1.0853276 1.0191125 0.96580213 1.0512015 0.96594244 1.1079874 0.9595037 0.85641885 0.99550337 0.89371985 1.1070964 0.8838707 1.0231023 0.9096442 0.9908982 1.0030804 1.0840088 1.0041043 0.89181405 1.0685734 0.91350347 0.8813729 0.90814465
0.24824825 0.9442521 1.0433735 1.1232162 0.9492219 1.0106891 0.9133441 1.1186182 0.94869 1.0034448 1.0940588 1.0385314 1.0709181 0.9643733 0.9442827 1.0275316 0.94629985 0.9475617 1.0539815 0.893411 0.9958146 1.0567747 0.85828656 1.1226766 0.97727114 0.9144862 0.9322522 0.9725115 1.0856724 1.0192271 0.96566755 1.0514555 0.9658057 1.1083355 0.95972055 0.85635585 0.9959561 0.8936228 1.1074405 0.88395476 1.0232322 0.9098398 0.99134535 1.0035235 1.0843663 1.004286 0.8917311 1.0689483 0.9136966 0.8814571 0.9083789
0.24924925 0.94443053 1.0437644 1.1235526 0.9492524 1.0109754 0.9135588 1.1189128 0.9487216 1.0038637 1.0942693 1.0386791 1.0713024 0.96424884 0.94461244 1.027977 0.9464988 0.9478945 1.0542262 0.8933049 0.9962707 1.0570238 0.85820717 1.1229976 0.9776059 0.91454333 0.93250805 0.9728362 1.0860176 1.0193422 0.9655327 1.0517095 0.96567005 1.1086818 0.9599363 0.85629225 0.99640924 0.8935248 1.107784 0.8840414 1.0233619 0.91003746 0.9917931 1.003965 1.0847251 1.0044676 0.89164746 1.0693238 0.91389114 0.8815435 0.90861267
0.25025025 0.9446083 1.0441549 1.1238898 0.9492846 1.0112612 0.9137742 1.1192076 0.9487551 1.0042821 1.0944796 1.0388265 1.0716871 0.964124 0.94494253 1.028423 0.94669586 0.9482278 1.0544707 0.89319843 0.9967268 1.057272 0.85812694 1.1233199 0.9779404 0.9146034 0.9327634 0.97316056 1.086364 1.0194559 0.9653987 1.0519651 0.96553236 1.1090302 0.9601516 0.85622734 0.9968627 0.8934259 1.1081288 0.88413024 1.0234896 0.91023654 0.9922418 1.0044085 1.0850838 1.0046489 0.8915628 1.0697005 0.914087 0.88163245 0.9088449
0.25125125 0.9447859 1.0445453 1.1242268 0.94932026 1.0115474 0.91398793 1.1195031 0.9487918 1.0047014 1.0946901 1.0389731 1.0720716 0.9639985 0.94527334 1.0288694 0.94689375 0.9485616 1.054715 0.89309114 0.99718386 1.0575197 0.85804594 1.1236418 0.97827536 0.91466576 0.9330179 0.9734855 1.0867096 1.0195692 0.9652627 1.0522203 0.96539444 1.109378 0.9603674 0.8561624 0.9973168 0.89332694 1.1084727 0.8842219 1.023618 0.9104375 0.99269027 1.0048522 1.0854431 1.0048295 0.89147836 1.0700765 0.9142844 0.881724 0.9090763
0.25225225 0.9449627 1.044937 1.1245648 0.94935805 1.0118335 0.9142012 1.1197985 0.94883126 1.0051211 1.0948998 1.0391203 1.0724576 0.9638726 0.94560474 1.0293156 0.9470896 0.9488954 1.0549598 0.8929835 0.9976408 1.0577685 0.85796493 1.1239644 0.9786095 0.9147311 0.9332724 0.9738099 1.0870563 1.0196819 0.9651267 1.052477 0.96525675 1.109726 0.96058136 0.85609686 0.9977711 0.89322776 1.1088184 0.88431716 1.0237457 0.91064006 0.99313945 1.0052958 1.0858028 1.0050094 0.8913934 1.0704535 0.9144841 0.88181853 0.90930706
0.25325325 0.94513863 1.0453285 1.124903 0.9493988 1.0121194 0.9144135 1.120095 0.9488724 1.005541 1.0951098 1.0392666 1.0728434 0.96374613 0.945937 1.0297625 0.94728583 0.94923085 1.0552047 0.8928753 0.9980981 1.0580169 0.8578828 1.124287 0.97894377 0.9147987 0.93352574 0.97413474 1.0874025 1.019795 0.96499056 1.0527341 0.96511847 1.1100751 0.96079594 0.8560304 0.9982261 0.89312786 1.1091638 0.8844143 1.0238732 0.91084355 0.9935892 1.0057399 1.0861619 1.0051894 0.89130795 1.0708315 0.91468483 0.8819152 0.90953666
0.25425425 0.9453141 1.0457207 1.1252406 0.94944197 1.0124049 0.914625 1.1203916 0.94891745 1.0059614 1.0953207 1.039412 1.07323 0.9636205 0.9462698 1.0302092 0.94748074 0.94956654 1.0554489 0.89276654 0.99855596 1.0582651 0.8578011 1.12461 0.9792779 0.91486853 0.9337786 0.9744589 1.0877496 1.0199069 0.96485454 1.052992 0.9649797 1.110424 0.96100897 0.8559639 0.99868053 0.89302737 1.1095101 0.8845144 1.0239995 0.91104907 0.99403936 1.0061845 1.0865232 1.0053691 0.8912224 1.0712088 0.91488737 0.8820149 0.9097664
0.25525525 0.9454891 1.0461133 1.1255791 0.9494886 1.012691 0.91483575 1.1206893 0.94896394 1.0063822 1.0955306 1.039558 1.0736169 0.9634935 0.9466036 1.0306561 0.94767493 0.94990367 1.055694 0.89265764 0.9990143 1.0585136 0.8577182 1.124934 0.9796117 0.9149414 0.9340306 0.97478324 1.0880967 1.0200181 0.9647173 1.0532497 0.96484095 1.1107738 0.961222 0.8558969 0.99913615 0.89292675 1.1098559 0.88461655 1.0241252 0.91125625 0.9944901 1.006629 1.0868835 1.005548 0.89113605 1.071587 0.9150912 0.8821174 0.90999454
0.25625625 0.9456629 1.0465052 1.1259173 0.9495372 1.0129765 0.9150465 1.1209866 0.9490146 1.0068023 1.0957414 1.0397023 1.0740039 0.9633669 0.9469376 1.0311034 0.9478685 0.95024055 1.0559385 0.8925486 0.9994728 1.0587618 0.8576353 1.1252582 0.9799455 0.9150172 0.93428236 0.97510785 1.0884447 1.0201292 0.96458036 1.0535084 0.96470124 1.1111238 0.9614349 0.8558291 0.9995914 0.8928257 1.1102035 0.88472146 1.0242503 0.9114645 0.9949412 1.0070746 1.0872438 1.0057265 0.89104944 1.0719664 0.9152965 0.88222194 0.91022235
0.25725725 0.9458367 1.0468978 1.1262566 0.94958824 1.0132627 0.9152555 1.1212846 0.94906634 1.0072235 1.0959518 1.0398473 1.0743914 0.9632395 0.9472719 1.0315514 0.9480613 0.95057815 1.0561831 0.8924383 0.99993104 1.0590098 0.8575512 1.1255821 0.9802794 0.91509503 0.9345333 0.97543174 1.0887921 1.0202396 0.9644428 1.053768 0.96456164 1.1114744 0.96164674 0.8557616 1.0000477 0.8927241 1.1105505 0.884829 1.0243759 0.91167444 0.9953924 1.0075192 1.0876054 1.0059046 0.89096224 1.072346 0.9155039 0.88232934 0.91044885
0.25825825 0.9460103 1.047291 1.1265956 0.9496421 1.0135489 0.9154641 1.1215826 0.94912237 1.0076452 1.0961618 1.0399913 1.0747795 0.9631123 0.9476083 1.0319988 0.94825405 0.95091695 1.0564278 0.8923288 1.0003904 1.0592582 0.85746783 1.1259068 0.9806128 0.9151762 0.9347841 0.9757559 1.08914 1.0203497 0.96430546 1.054028 0.9644219 1.1118243 0.9618576 0.8556927 1.0005046 0.892622 1.110898 0.8849388 1.0245004 0.91188604 0.9958443 1.0079654 1.087968 1.0060818 0.89087504 1.0727259 0.91571265 0.8824389 0.910675
0.25925925 0.94618267 1.0476838 1.1269346 0.94969803 1.0138345 0.9156721 1.1218812 0.94917923 1.008067 1.0963719 1.0401356 1.075167 0.96298474 0.94794434 1.0324466 0.9484455 0.951256 1.0566721 0.8922175 1.00085 1.0595065 0.85738355 1.1262318 0.9809459 0.9152593 0.93503374 0.9760794 1.0894891 1.0204595 0.9641674 1.0542889 0.96428186 1.1121758 0.9620692 0.85562396 1.0009613 0.8925206 1.1112456 0.8850518 1.0246236 0.91209966 0.99629647 1.0084112 1.0883305 1.0062592 0.8907877 1.073106 0.9159232 0.88255095 0.9109003
0.26026025 0.94635385 1.0480775 1.1272742 0.9497574 1.0141202 0.9158794 1.1221807 0.9492398 1.0084893 1.096583 1.0402794 1.0755554 0.9628573 0.9482812 1.0328956 0.9486374 0.9515956 1.0569175 0.8921072 1.0013093 1.0597548 0.85729885 1.1265568 0.98127836 0.9153449 0.93528277 0.9764039 1.0898368 1.0205688 0.9640297 1.0545499 0.964142 1.1125276 0.9622796 0.8555557 1.0014185 0.89241755 1.1115941 0.88516647 1.0247481 0.9123146 0.9967498 1.0088576 1.0886925 1.006435 0.89069957 1.0734866 0.9161348 0.88266516 0.91112524
0.26126125 0.94652516 1.0484705 1.1276141 0.94981915 1.0144064 0.9160858 1.1224798 0.94930273 1.0089123 1.0967933 1.0404223 1.0759445 0.96272963 0.94861907 1.0333433 0.94882756 0.95193595 1.0571622 0.891997 1.00177 1.0600033 0.85721385 1.1268829 0.98161167 0.9154329 0.9355312 0.9767272 1.0901862 1.0206773 0.96389157 1.0548116 0.96400195 1.1128793 0.9624892 0.8554865 1.001876 0.8923146 1.1119432 0.88528484 1.0248711 0.91253024 0.9972026 1.0093037 1.0890552 1.0066112 0.8906121 1.0738676 0.9163484 0.88278306 0.91134864
0.26226225 0.94669634 1.048865 1.127954 0.9498834 1.0146917 0.916292 1.1227802 0.9493677 1.0093349 1.0970038 1.0405657 1.0763341 0.96260256 0.948957 1.0337923 0.9490172 0.9522769 1.057407 0.8918858 1.0022305 1.0602511 0.8571295 1.127209 0.98194414 0.9155237 0.9357794 0.9770512 1.0905354 1.0207859 0.9637535 1.055074 0.9638614 1.1132314 0.9626984 0.85541695 1.0023335 0.8922119 1.1122926 0.8854044 1.0249941 0.91274816 0.9976569 1.0097511 1.0894192 1.0067884 0.8905234 1.0742491 0.91656286 0.8829031 0.9115719
0.26326326 0.9468666 1.049259 1.1282943 0.9499504 1.0149772 0.9164973 1.1230803 0.9494366 1.0097576 1.0972141 1.0407081 1.0767239 0.9624745 0.9492963 1.034241 0.9492056 0.95261914 1.0576516 0.8917744 1.002691 1.0604994 0.8570444 1.1275349 0.9822771 0.91561705 0.9360264 0.97737557 1.0908847 1.0208938 0.96361536 1.0553371 0.96372074 1.1135842 0.9629076 0.85534817 1.0027919 0.8921097 1.112642 0.88552684 1.0251161 0.9129675 0.9981107 1.0101981 1.0897825 1.0069634 0.8904357 1.0746315 0.9167791 0.8830248 0.9117941
0.26426426 0.94703525 1.0496535 1.1286345 0.95001966 1.0152636 0.91670173 1.1233814 0.9495072 1.0101813 1.0974252 1.0408505 1.0771136 0.962346 0.9496357 1.0346897 0.9493944 0.95296127 1.0578966 0.8916632 1.0031521 1.0607476 0.85695875 1.1278626 0.98260885 0.915713 0.9362734 0.9776991 1.0912352 1.0210018 0.9634772 1.0556009 0.9635801 1.1139365 0.9631166 0.8552774 1.0032504 0.8920058 1.1129919 0.88565296 1.0252383 0.91318816 0.9985648 1.0106453 1.0901468 1.0071386 0.89034647 1.0750139 0.9169969 0.88314927 0.91201574
0.26526526 0.9472051 1.0500478 1.1289759 0.95009106 1.0155492 0.91690606 1.1236821 0.9495804 1.0106051 1.0976357 1.040993 1.0775048 0.96221906 0.94997543 1.0351391 0.9495823 0.9533041 1.0581414 0.8915518 1.0036134 1.0609957 0.8568734 1.128189 0.98294157 0.9158117 0.9365193 0.9780224 1.0915849 1.0211085 0.96333915 1.0558652 0.96343976 1.1142905 0.96332425 0.85520744 1.0037092 0.89190304 1.113343 0.88578004 1.0253588 0.91341037 0.9990199 1.0110929 1.0905108 1.0073138 0.8902581 1.0753969 0.9172165 0.8832766 0.9122365
0.26626626 0.9473738 1.0504427 1.1293164 0.9501664 1.0158349 0.9171092 1.1239837 0.9496556 1.0110283 1.0978462 1.0411345 1.0778947 0.9620914 0.9503173 1.0355878 0.9497698 0.9536473 1.0583866 0.8914404 1.0040754 1.0612442 0.8567878 1.1285167 0.98327345 0.9159121 0.93676466 0.97834677 1.0919348 1.0212157 0.9632011 1.0561298 0.96329933 1.1146436 0.96353215 0.85513765 1.0041689 0.8918 1.1136934 0.8859106 1.0254813 0.9136346 0.99947506 1.0115417 1.0908757 1.0074881 0.8901698 1.0757799 0.91743726 0.88340604 0.9124566
0.26726726 0.9475414 1.0508379 1.1296576 0.9502426 1.016121 0.9173121 1.1242849 0.94973403 1.0114529 1.098057 1.0412762 1.0782862 0.9619635 0.9506585 1.0360374 0.94995624 0.95399195 1.0586312 0.89132935 1.0045372 1.0614923 0.8567018 1.1288447 0.9836053 0.9160157 0.93701047 0.97866994 1.092286 1.0213225 0.9630632 1.0563952 0.96315914 1.114998 0.96373993 0.8550668 1.0046285 0.89169693 1.1140445 0.8860429 1.025602 0.91385967 0.99993116 1.0119897 1.0912408 1.007662 0.89008087 1.0761642 0.91765934 0.88353825 0.9126763
0.26826826 0.94770914 1.0512328 1.1299989 0.9503221 1.0164069 0.91751486 1.1245877 0.9498146 1.0118777 1.0982678 1.0414175 1.0786777 0.9618363 0.95100063 1.0364871 0.95014244 0.9543361 1.0588765 0.89121777 1.0050001 1.0617404 0.8566167 1.1291729 0.9839371 0.9161212 0.9372551 0.97899324 1.0926368 1.0214286 0.962925 1.0566614 0.9630191 1.1153522 0.9639469 0.85499704 1.0050884 0.8915937 1.1143966 0.88617784 1.0257218 0.9140869 1.0003873 1.012438 1.0916067 1.007836 0.8899921 1.0765481 0.9178836 0.8836727 0.9128944
0.26926926 0.9478764 1.0516291 1.1303408 0.9504035 1.0166929 0.9177161 1.1248906 0.9498977 1.0123029 1.0984787 1.0415587 1.0790696 0.96170884 0.95134395 1.036937 0.9503283 0.9546818 1.059122 0.89110637 1.005462 1.061989 0.85653114 1.1295013 0.9842686 0.9162287 0.93749875 0.97931725 1.0929877 1.021535 0.9627872 1.0569274 0.96287876 1.1157067 0.96415335 0.8549264 1.0055487 0.8914903 1.1147478 0.8863153 1.0258416 0.9143148 1.0008438 1.0128872 1.0919726 1.0080093 0.88990337 1.0769334 0.91810864 0.8838092 0.91311294
0.27027026 0.94804364 1.0520247 1.130683 0.95048815 1.0169787 0.91791695 1.1251942 0.94998306 1.0127282 1.0986893 1.0416989 1.0794623 0.9615827 0.95168704 1.0373869 0.9505132 0.9550275 1.0593673 0.89099526 1.0059257 1.0622373 0.85644567 1.1298299 0.98459977 0.91633886 0.9377422 0.97964066 1.0933396 1.0216409 0.96264964 1.0571947 0.96273965 1.1160623 0.9643598 0.8548565 1.0060092 0.8913877 1.1151005 0.8864549 1.0259616 0.91454417 1.0013005 1.0133365 1.0923393 1.0081831 0.88981515 1.0773185 0.9183354 0.8839483 0.9133306
0.27127126 0.9482103 1.0524209 1.1310242 0.9505747 1.0172647 0.91811806 1.1254975 0.9500715 1.0131538 1.0989006 1.04184 1.0798545 0.96145576 0.9520313 1.0378366 0.95069796 0.95537454 1.0596126 0.8908847 1.0063887 1.0624856 0.8563601 1.1301591 0.9849314 0.9164521 0.93798536 0.97996396 1.0936913 1.0217465 0.9625129 1.0574625 0.9625998 1.1164174 0.9645658 0.8547863 1.0064707 0.8912852 1.1154536 0.8865972 1.0260816 0.91477567 1.0017583 1.0137862 1.0927052 1.0083562 0.88972676 1.0777042 0.9185634 0.8840896 0.9135476
0.27227226 0.94837564 1.0528167 1.1313667 0.9506641 1.0175508 0.91831785 1.1258013 0.9501609 1.0135801 1.0991117 1.0419809 1.0802474 0.96133 0.95237607 1.0382872 0.95088166 0.9557217 1.059858 0.8907742 1.006853 1.0627338 0.8562746 1.1304883 0.98526293 0.9165675 0.93822795 0.98028797 1.0940433 1.0218513 0.9623762 1.0577308 0.9624606 1.1167736 0.96477145 0.85471654 1.0069317 0.8911822 1.1158065 0.8867411 1.0261996 0.9150085 1.0022163 1.0142359 1.0930727 1.0085287 0.88963854 1.0780902 0.9187934 0.8842328 0.9137632
0.27327326 0.9485417 1.053214 1.1317096 0.95075494 1.0178369 0.9185174 1.1261055 0.95025426 1.0140054 1.099323 1.042121 1.0806407 0.9612035 0.95272213 1.0387386 0.9510656 0.9560693 1.0601037 0.8906637 1.0073165 1.0629823 0.85618985 1.130819 0.98559386 0.9166848 0.9384702 0.98061126 1.0943948 1.0219568 0.96223944 1.0579995 0.9623217 1.1171297 0.9649772 0.854646 1.0073931 0.89107984 1.1161606 0.88688725 1.0263191 0.9152424 1.0026752 1.0146858 1.0934399 1.0087013 0.8895505 1.0784768 0.9190249 0.8843793 0.91397935
0.27427426 0.94870716 1.0536104 1.1320521 0.95084864 1.0181236 0.91871613 1.1264106 0.95034915 1.0144325 1.0995345 1.0422612 1.0810344 0.96107763 0.95306796 1.0391886 0.9512487 0.9564175 1.0603492 0.89055276 1.0077807 1.0632308 0.8561044 1.1311489 0.98592514 0.91680413 0.93871146 0.9809355 1.0947478 1.022062 0.96210283 1.0582695 0.96218306 1.1174864 0.9651814 0.8545764 1.0078549 0.8909779 1.1165141 0.88703674 1.0264381 0.9154776 1.003134 1.0151362 1.0938078 1.0088735 0.8894629 1.0788641 0.9192565 0.8845269 0.9141944
0.2752753 0.9488719 1.0540081 1.1323953 0.9509446 1.0184093 0.918915 1.1267154 0.95044655 1.0148586 1.0997462 1.0424018 1.0814286 0.9609528 0.9534146 1.0396398 0.95143133 0.956767 1.060595 0.89044285 1.0082451 1.06348 0.8560198 1.1314797 0.9862563 0.91692656 0.938953 0.98125845 1.095101 1.0221665 0.96196693 1.0585392 0.9620449 1.1178437 0.9653868 0.8545064 1.0083175 0.8908757 1.1168685 0.8871877 1.026556 0.9157142 1.0035924 1.0155871 1.0941764 1.0090456 0.88937503 1.0792513 0.9194905 0.8846778 0.91440886
0.2762763 0.9490369 1.0544055 1.1327381 0.95104355 1.0186965 0.91911334 1.1270216 0.9505468 1.0152863 1.0999578 1.0425419 1.0818229 0.960828 0.9537619 1.0400909 0.9516136 0.9571169 1.0608417 0.8903333 1.0087103 1.0637281 0.85593516 1.1318098 0.98658687 0.9170502 0.939194 0.98158246 1.0954543 1.0222716 0.96183187 1.0588095 0.96190757 1.1182003 0.9655917 0.8544371 1.008781 0.89077353 1.117224 0.8873415 1.0266744 0.9159524 1.0040526 1.0160381 1.0945446 1.0092176 0.8892875 1.0796393 0.9197261 0.88483065 0.9146226
0.2772773 0.94920105 1.054803 1.133082 0.95114416 1.0189826 0.9193106 1.127328 0.95064896 1.0157143 1.1001694 1.0426816 1.0822182 0.96070355 0.9541102 1.0405418 0.9517955 0.95746607 1.0610875 0.8902243 1.0091754 1.0639777 0.8558508 1.132142 0.98691803 0.91717714 0.93943435 0.98190576 1.0958077 1.0223764 0.9616963 1.0590811 0.96177024 1.1185584 0.96579546 0.85436755 1.0092431 0.8906729 1.1175786 0.8874972 1.0267929 0.91619223 1.0045117 1.0164894 1.0949135 1.0093895 0.88920045 1.0800277 0.9199627 0.8849849 0.91483647
0.2782783 0.9493651 1.0552002 1.1334255 0.95124704 1.0192695 0.9195084 1.1276344 0.95075315 1.0161419 1.1003819 1.0428213 1.0826135 0.9605797 0.95445913 1.0409931 0.9519772 0.95781785 1.0613338 0.8901153 1.0096412 1.0642263 0.8557672 1.1324732 0.9872487 0.9173061 0.93967444 0.98222953 1.0961612 1.0224805 0.96156234 1.0593524 0.961633 1.1189164 0.96600014 0.854299 1.0097064 0.8905716 1.1179351 0.8876554 1.0269105 0.9164329 1.0049723 1.016941 1.0952824 1.009561 0.88911426 1.0804164 0.92020065 0.88514274 0.91504925
0.2792793 0.9495291 1.055599 1.1337698 0.9513523 1.0195562 0.91970545 1.1279413 0.95085996 1.0165697 1.1005939 1.042961 1.0830078 0.96045667 0.95480865 1.041445 0.95215815 0.95816916 1.0615801 0.89000684 1.0101063 1.0644755 0.85568374 1.1328056 0.9875795 0.9174376 0.93991417 0.98255354 1.0965154 1.0225849 0.96142846 1.0596241 0.9614971 1.1192746 0.96620387 0.8542298 1.0101703 0.8904719 1.1182901 0.887815 1.0270282 0.9166754 1.0054336 1.0173928 1.0956519 1.0097327 0.8890277 1.0808057 0.9204399 0.8853017 0.91526216
0.2802803 0.94969267 1.0559973 1.1341136 0.951459 1.0198431 0.91990143 1.1282487 0.9509688 1.0169989 1.1008062 1.0431007 1.0834044 0.9603339 0.9551584 1.0418965 0.9523397 0.9585208 1.0618262 0.88989896 1.0105733 1.0647249 0.8556006 1.133138 0.9879101 0.91757053 0.94015306 0.98287755 1.0968698 1.0226889 0.9612954 1.0598978 0.9613617 1.1196331 0.9664081 0.85416114 1.0106342 0.89037114 1.1186466 0.8879776 1.0271461 0.91691905 1.0058944 1.0178447 1.0960217 1.0099039 0.88894176 1.0811954 0.9206806 0.88546336 0.91547436
0.2812813 0.94985634 1.0563961 1.1344582 0.9515696 1.0201309 0.92009777 1.1285567 0.95108014 1.0174278 1.1010185 1.0432409 1.0838 0.9602118 0.9555089 1.0423481 0.9525196 0.95887357 1.062074 0.8897914 1.0110395 1.0649741 0.8555181 1.1334709 0.988241 0.91770655 0.9403928 0.98320204 1.0972248 1.0227935 0.9611626 1.0601703 0.96122617 1.1199924 0.9666113 0.854093 1.0110987 0.8902716 1.119003 0.88814247 1.0272632 0.91716367 1.0063562 1.0182976 1.0963926 1.0100752 0.888856 1.0815858 0.9209232 0.88562727 0.91568583
0.2822823 0.95001966 1.056795 1.1348023 0.95168203 1.0204177 0.9202935 1.1288648 0.95119363 1.0178573 1.1012319 1.0433804 1.0841969 0.9600902 0.95586044 1.0428003 0.95269996 0.9592268 1.0623206 0.88968474 1.011506 1.0652238 0.8554354 1.1338042 0.98857135 0.917844 0.94063133 0.98352593 1.0975797 1.0228986 0.9610304 1.060445 0.9610922 1.1203514 0.96681565 0.8540261 1.011563 0.89017326 1.1193603 0.8883088 1.027381 0.9174108 1.0068182 1.0187502 1.0967633 1.0102462 0.88877124 1.0819757 0.92116636 0.885793 0.91589683
0.2832833 0.950183 1.0571942 1.1351483 0.9517961 1.0207057 0.920489 1.1291739 0.95130914 1.0182871 1.1014447 1.0435212 1.0845933 0.9599697 0.95621246 1.0432523 0.9528801 0.95958 1.0625675 0.88957864 1.011973 1.0654733 0.8553537 1.1341375 0.98890156 0.9179837 0.9408693 0.9838497 1.097935 1.0230027 0.9608994 1.060719 0.96095794 1.120711 0.9670184 0.8539581 1.012028 0.8900743 1.1197176 0.888477 1.0274982 0.9176585 1.0072802 1.0192033 1.0971345 1.0104169 0.8886866 1.0823672 0.9214111 0.88596094 0.91610795
0.2842843 0.9503456 1.057594 1.1354929 0.9519128 1.0209934 0.92068416 1.1294836 0.9514268 1.018716 1.1016577 1.0436605 1.0849909 0.9598494 0.9565645 1.0437053 0.9530601 0.9599348 1.0628155 0.889473 1.0124407 1.0657231 0.8552727 1.1344713 0.98923284 0.91812545 0.9411079 0.98417395 1.0982912 1.0231069 0.96076876 1.060994 0.960826 1.1210711 0.9672224 0.85389197 1.0124934 0.8899762 1.1200755 0.8886481 1.0276154 0.91790766 1.0077436 1.0196573 1.0975055 1.0105882 0.8886028 1.0827584 0.9216574 0.88613147 0.9163181
0.2852853 0.95050913 1.0579933 1.1358389 0.9520307 1.021281 0.9208792 1.1297935 0.9515471 1.0191466 1.1018711 1.0438004 1.0853884 0.9597301 0.9569177 1.0441571 0.95323867 0.96028954 1.0630633 0.88936836 1.0129079 1.065973 0.8551919 1.134806 0.98956317 0.91826993 0.9413454 0.9844988 1.0986471 1.023212 0.96063846 1.0612696 0.9606928 1.1214318 0.9674255 0.853826 1.0129586 0.88987917 1.1204343 0.8888213 1.0277331 0.9181574 1.0082064 1.020111 1.0978782 1.0107591 0.8885192 1.0831505 0.92190486 0.886303 0.9165283
0.2862863 0.9506715 1.0583935 1.1361843 0.95215136 1.0215689 0.92107433 1.1301041 0.95166856 1.0195776 1.1020851 1.0439407 1.0857861 0.9596117 0.9572713 1.0446101 0.9534183 0.9606449 1.0633109 0.88926405 1.0133761 1.0662234 0.85511225 1.1351404 0.9898935 0.91841596 0.9415838 0.9848233 1.0990033 1.0233155 0.9605097 1.0615456 0.9605618 1.1217928 0.9676284 0.8537599 1.0134251 0.8897831 1.1207927 0.8889964 1.0278506 0.91840893 1.0086703 1.0205652 1.0982499 1.0109298 0.8884369 1.0835427 0.9221538 0.8864768 0.91673833
0.2872873 0.9508348 1.0587941 1.1365299 0.9522745 1.0218571 0.921269 1.1304144 0.95179313 1.0200081 1.1022987 1.0440806 1.0861846 0.95949405 0.9576252 1.0450633 0.953597 0.96100074 1.0635597 0.88916 1.0138439 1.0664741 0.8550324 1.1354753 0.99022454 0.9185644 0.94182056 0.9851487 1.0993599 1.0234206 0.9603811 1.0618225 0.9604315 1.1221541 0.96783155 0.8536948 1.0138912 0.8896866 1.1211518 0.88917315 1.027968 0.91866213 1.0091343 1.021019 1.0986228 1.0111011 0.88835466 1.0839359 0.922404 0.8866531 0.9169474
0.2882883 0.95099705 1.0591952 1.136876 0.95239943 1.0221457 0.9214632 1.1307261 0.9519196 1.0204402 1.1025134 1.0442216 1.0865831 0.95937735 0.9579806 1.0455159 0.95377594 0.96135706 1.0638077 0.8890581 1.0143119 1.0667245 0.8549539 1.1358111 0.99055475 0.9187146 0.94205743 0.98547333 1.0997167 1.023526 0.9602534 1.0620989 0.9603016 1.122516 0.96803445 0.85363007 1.014358 0.8895917 1.1215113 0.8893517 1.028085 0.9189165 1.0095989 1.0214735 1.0989962 1.011272 0.8882735 1.0843288 0.9226553 0.8868315 0.9171564
0.2892893 0.95116 1.059596 1.1372231 0.9525265 1.0224345 0.92165715 1.1310376 0.95204705 1.0208715 1.1027273 1.0443616 1.0869824 0.95926136 0.95833594 1.0459691 0.95395404 0.9617142 1.0640569 0.8889563 1.0147805 1.0669751 0.8548761 1.1361473 0.99088556 0.9188667 0.9422948 0.9857982 1.1000743 1.0236306 0.9601278 1.0623766 0.9601731 1.1228776 0.96823806 0.8535663 1.0148239 0.88949764 1.1218715 0.88953316 1.0282027 0.91917163 1.010063 1.0219285 1.0993698 1.0114429 0.88819265 1.0847218 0.92290753 0.88701105 0.9173654
0.2902903 0.95132273 1.0599971 1.1375698 0.9526556 1.0227237 0.92185134 1.13135 0.9521782 1.0213038 1.102942 1.0445014 1.0873809 0.9591469 0.958692 1.0464221 0.95413226 0.96207255 1.0643055 0.88885534 1.0152502 1.0672263 0.8547988 1.1364831 0.991216 0.91902083 0.94253176 0.9861236 1.1004314 1.0237359 0.9600019 1.062655 0.9600448 1.1232394 0.9684414 0.8535028 1.0152912 0.88940394 1.1222315 0.8897166 1.0283201 0.9194284 1.0105289 1.0223835 1.0997436 1.0116142 0.888113 1.0851165 0.92316145 0.8871931 0.91757387
0.2912913 0.951485 1.0603985 1.1379167 0.95278627 1.0230131 0.9220453 1.1316627 0.9523104 1.021736 1.1031574 1.0446428 1.0877806 0.9590319 0.9590488 1.0468754 0.95431155 0.9624309 1.064555 0.8887553 1.0157192 1.0674777 0.85472226 1.1368194 0.99154705 0.9191776 0.9427684 0.9864488 1.1007898 1.0238409 0.9598771 1.0629332 0.9599181 1.1236023 0.96864456 0.85344046 1.0157595 0.8893114 1.1225924 0.88990146 1.0284377 0.919687 1.0109942 1.0228394 1.1001178 1.0117856 0.88803345 1.0855106 0.92341655 0.8873772 0.9177825
0.2922923 0.9516482 1.0608008 1.138264 0.9529194 1.0233021 0.9222385 1.1319758 0.952445 1.0221689 1.103373 1.0447844 1.0881805 0.95891935 0.9594056 1.0473292 0.95448905 0.9627891 1.0648047 0.8886561 1.0161892 1.0677296 0.85464644 1.1371565 0.99187845 0.9193354 0.9430049 0.98677486 1.1011482 1.0239474 0.9597537 1.0632122 0.9597927 1.123965 0.96884745 0.85337865 1.0162269 0.8892197 1.1229529 0.8900884 1.0285559 0.91994554 1.0114604 1.0232952 1.1004921 1.0119569 0.887955 1.0859054 0.92367285 0.88756377 0.91799027
0.2932933 0.9518108 1.0612026 1.1386114 0.95305437 1.0235925 0.9224326 1.1322894 0.9525812 1.0226021 1.1035888 1.0449251 1.0885806 0.9588068 0.9597631 1.0477829 0.954668 0.9631478 1.0650542 0.88855785 1.0166585 1.0679815 0.8545716 1.1374936 0.9922089 0.9194965 0.9432413 0.98710054 1.101507 1.0240533 0.95963126 1.063492 0.9596676 1.1243285 0.9690512 0.8533173 1.0166944 0.88912827 1.1233149 0.8902772 1.0286735 0.9202053 1.0119269 1.0237513 1.1008674 1.0121286 0.88787735 1.0863008 0.92393035 0.88775116 0.9181983
0.2942943 0.9519736 1.0616045 1.1389589 0.95319134 1.0238826 0.9226262 1.1326039 0.9527194 1.0230352 1.1038045 1.0450667 1.0889817 0.9586955 0.96012217 1.0482374 0.9548455 0.96350807 1.0653048 0.8884605 1.0171294 1.0682335 0.8544979 1.1378317 0.9925402 0.919658 0.94347733 0.9874267 1.1018658 1.024159 0.9595097 1.0637721 0.95954365 1.124692 0.9692549 0.853257 1.0171633 0.8890387 1.1236765 0.8904675 1.0287919 0.9204673 1.0123934 1.0242076 1.1012425 1.0123 0.88780046 1.0866971 0.9241889 0.8879409 0.9184055
0.2952953 0.9521368 1.0620075 1.139307 0.95333034 1.0241731 0.92282015 1.1329188 0.95286006 1.0234697 1.1040214 1.045208 1.0893816 0.95858556 0.9604805 1.0486906 0.9550242 0.96386796 1.0655557 0.8883642 1.0175998 1.0684857 0.8544246 1.1381699 0.9928711 0.91982216 0.9437136 0.98775333 1.1022255 1.0242652 0.9593889 1.0640532 0.9594211 1.1250561 0.9694583 0.8531979 1.0176314 0.88894975 1.1240386 0.8906605 1.0289103 0.92072994 1.0128605 1.0246648 1.1016192 1.0124717 0.88772506 1.087093 0.9244488 0.88813233 0.918613
0.2962963 0.95229965 1.0624108 1.1396557 0.9534705 1.0244635 0.9230134 1.1332337 0.9530024 1.023904 1.1042383 1.0453502 1.0897841 0.95847625 0.9608404 1.0491446 0.9552019 0.9642287 1.065807 0.888269 1.0180702 1.0687387 0.85435283 1.1385082 0.99320287 0.9199881 0.94394976 0.98808056 1.1025848 1.0243721 0.95926946 1.0643338 0.9592995 1.1254206 0.96966153 0.8531384 1.018101 0.8888617 1.1244004 0.89085424 1.0290285 0.920994 1.0133278 1.0251217 1.1019953 1.0126437 0.8876508 1.0874891 0.9247101 0.8883259 0.9188207
0.2972973 0.9524633 1.0628136 1.140004 0.95361394 1.024755 0.923207 1.1335497 0.9531459 1.0243387 1.1044552 1.0454926 1.0901853 0.95836884 0.96120054 1.049599 0.9553798 0.96459025 1.066058 0.88817495 1.0185417 1.0689923 0.8542822 1.1388478 0.9935337 0.92015594 0.94418555 0.98840684 1.1029451 1.0244789 0.95915073 1.0646154 0.959179 1.1257856 0.96986586 0.85308146 1.0185707 0.88877445 1.1247641 0.89105064 1.0291476 0.92125887 1.0137963 1.0255793 1.1023716 1.012816 0.8875761 1.0878865 0.9249721 0.88852113 0.919028
0.2982983 0.95262665 1.0632179 1.140353 0.95375794 1.0250459 0.9234001 1.1338661 0.9532924 1.0247738 1.1046731 1.0456355 1.0905871 0.95826167 0.9615608 1.0500537 0.9555581 0.96495205 1.0663102 0.8880819 1.0190132 1.0692455 0.8542117 1.1391871 0.9938653 0.9203256 0.94442147 0.98873407 1.1033055 1.0245864 0.9590346 1.0648983 0.9590599 1.1261506 0.97006994 0.85302424 1.0190401 0.8886882 1.1251271 0.891249 1.0292666 0.9215248 1.0142642 1.0260366 1.1027495 1.0129886 0.887503 1.0882844 0.9252345 0.8887183 0.91923505
0.2992993 0.95279044 1.0636218 1.1407021 0.9539047 1.0253375 0.9235938 1.1341829 0.9534399 1.0252087 1.1048912 1.0457783 1.0909894 0.9581565 0.961922 1.0505087 0.9557362 0.9653142 1.0665619 0.8879903 1.0194845 1.0694991 0.8541417 1.1395264 0.99419683 0.92049676 0.94465774 0.9890612 1.1036663 1.0246944 0.958919 1.0651798 0.958942 1.1265156 0.9702744 0.85296816 1.0195098 0.8886034 1.1254911 0.89144856 1.0293852 0.92179185 1.0147333 1.0264952 1.1031265 1.013161 0.8874313 1.0886823 0.92549986 0.88891673 0.919442
0.3003003 0.9529541 1.0640261 1.1410521 0.9540526 1.0256298 0.9237872 1.1345006 0.9535895 1.0256445 1.1051089 1.0459217 1.091392 0.95805246 0.9622833 1.0509626 0.95591456 0.96567696 1.066815 0.88789994 1.0199559 1.0697526 0.8540741 1.1398666 0.9945292 0.92067 0.9448934 0.989389 1.1040275 1.0248026 0.95880455 1.0654627 0.9588248 1.1268812 0.97047836 0.8529132 1.0199794 0.8885202 1.1258547 0.89164984 1.0295049 0.9220603 1.0152019 1.0269539 1.1035047 1.0133332 0.88736033 1.0890805 0.92576534 0.88911736 0.9196493
0.3013013 0.9531178 1.0644306 1.1414019 0.95420307 1.0259228 0.9239803 1.1348183 0.9537408 1.026081 1.1053283 1.0460657 1.0917951 0.95794934 0.9626444 1.051418 0.95609266 0.9660403 1.0670683 0.8878106 1.0204281 1.0700077 0.8540075 1.1402078 0.99486095 0.920845 0.9451297 0.9897172 1.1043891 1.0249115 0.9586913 1.0657464 0.9587098 1.1272475 0.9706833 0.8528591 1.0204502 0.88843644 1.1262193 0.8918537 1.029625 0.9223296 1.015671 1.0274122 1.1038828 1.0135067 0.88729 1.0894789 0.92603153 0.8893198 0.9198559
0.3023023 0.95328254 1.0648354 1.1417518 0.95435435 1.0262153 0.92417437 1.1351371 0.9538942 1.0265172 1.1055477 1.0462095 1.0921981 0.95784754 0.96300787 1.0518727 0.9562705 0.96640414 1.0673217 0.88772184 1.0209005 1.070262 0.8539413 1.140549 0.99519306 0.9210221 0.9453655 0.99004525 1.1047506 1.0250199 0.95857877 1.0660299 0.9585957 1.1276137 0.9708876 0.85280544 1.020921 0.8883553 1.1265843 0.89205796 1.0297446 0.9226001 1.0161413 1.0278708 1.1042614 1.0136803 0.88722163 1.0898781 0.92629975 0.8895231 0.9200631
0.3033033 0.95344657 1.0652406 1.1421015 0.95450824 1.0265083 0.92436796 1.1354558 0.95404917 1.0269538 1.1057669 1.0463538 1.092602 0.9577467 0.96337086 1.0523276 0.95644885 0.9667676 1.0675752 0.887635 1.0213727 1.0705175 0.8538764 1.1408899 0.9955253 0.92119974 0.945602 0.99037427 1.105113 1.0251299 0.95846826 1.0663142 0.95848304 1.1279807 0.97109276 0.85275394 1.0213915 0.88827515 1.1269493 0.89226454 1.029865 0.9228719 1.016611 1.0283307 1.1046404 1.0138535 0.8871534 1.0902779 0.92656857 0.8897286 0.9202698
0.3043043 0.95361143 1.0656464 1.1424527 0.9546631 1.0268024 0.92456156 1.1357751 0.9542051 1.0273918 1.1059874 1.0464985 1.0930057 0.9576475 0.9637343 1.0527829 0.95662755 0.96713287 1.0678294 0.88754904 1.021846 1.0707735 0.8538129 1.1412317 0.99585766 0.9213801 0.9458378 0.9907027 1.1054763 1.0252392 0.95835906 1.0665991 0.9583712 1.1283472 0.9712985 0.852703 1.021863 0.8881959 1.1273147 0.89247245 1.0299864 0.9231443 1.0170814 1.02879 1.1050198 1.014028 0.88708717 1.0906771 0.9268376 0.889936 0.920477
0.3053053 0.95377666 1.066052 1.1428028 0.95482033 1.0270962 0.924756 1.136095 0.95436424 1.0278287 1.106208 1.0466439 1.0934095 0.95754987 0.9640984 1.0532378 0.9568059 0.96749717 1.0680842 0.88746446 1.0223185 1.0710297 0.85374993 1.1415739 0.99619085 0.92156166 0.94607407 0.99103254 1.1058384 1.02535 0.95825166 1.0668843 0.95826143 1.1287147 0.97150475 0.852653 1.0223346 0.88811797 1.1276807 0.8926817 1.0301073 0.92341775 1.0175517 1.0292494 1.1053997 1.0142016 0.8870214 1.0910772 0.9271088 0.8901447 0.9206837
0.3063063 0.95394236 1.0664581 1.1431539 0.954979 1.027391 0.9249496 1.1364161 0.95452374 1.0282668 1.106429 1.0467901 1.0938137 0.9574532 0.96446306 1.053693 0.9569846 0.9678623 1.0683401 0.8873818 1.0227916 1.0712854 0.8536889 1.1419171 0.9965233 0.9217451 0.9463102 0.9913617 1.1062027 1.0254605 0.95814484 1.0671694 0.9581527 1.1290827 0.97171026 0.85260403 1.0228057 0.88804126 1.1280471 0.8928938 1.030229 0.9236924 1.0180236 1.0297099 1.1057806 1.0143765 0.8869578 1.0914782 0.92738026 0.89035565 0.9208903
0.3073073 0.95410806 1.0668641 1.1435063 0.9551385 1.027685 0.92514366 1.1367373 0.95468575 1.0287055 1.1066505 1.0469353 1.0942179 0.95735794 0.96482795 1.0541488 0.957164 0.9682284 1.0685954 0.8873001 1.0232651 1.071542 0.85362846 1.1422597 0.996857 0.9219304 0.94654685 0.9916915 1.1065663 1.0255721 0.95804006 1.0674556 0.95804566 1.1294501 0.9719166 0.8525566 1.0232782 0.88796574 1.1284136 0.893107 1.0303509 0.92396885 1.0184945 1.0301702 1.106161 1.0145519 0.88689435 1.0918795 0.9276529 0.89056736 0.9210972
0.3083083 0.9542741 1.0672714 1.1438571 0.955301 1.0279814 0.9253387 1.1370589 0.9548493 1.0291438 1.1068724 1.0470824 1.0946234 0.95726424 0.96519333 1.0546044 0.9573433 0.9685946 1.0688514 0.8872193 1.0237392 1.0717999 0.85356975 1.1426032 0.99718946 0.9221161 0.9467831 0.99202186 1.1069298 1.0256846 0.9579362 1.0677418 0.95793957 1.1298187 0.97212285 0.8525101 1.0237504 0.8878921 1.1287805 0.89332134 1.0304734 0.9242446 1.0189664 1.0306308 1.1065415 1.0147269 0.88683254 1.0922805 0.9279272 0.8907807 0.92130476
0.3093093 0.9544404 1.0676788 1.1442091 0.9554643 1.0282762 0.925533 1.1373811 0.95501393 1.0295835 1.1070945 1.0472295 1.0950284 0.957172 0.96555907 1.0550599 0.9575227 0.9689612 1.0691082 0.8871402 1.0242131 1.072057 0.8535123 1.1429474 0.9975237 0.9223055 0.94702 0.992353 1.1072944 1.025797 0.9578338 1.0680281 0.9578355 1.1301874 0.97232956 0.85246474 1.024223 0.8878196 1.1291476 0.8935371 1.0305961 0.9245226 1.0194383 1.0310922 1.1069236 1.0149025 0.8867725 1.0926819 0.92820174 0.8909956 0.9215118
0.3103103 0.95460707 1.0680863 1.1445616 0.9556295 1.0285724 0.92572767 1.1377034 0.9551802 1.0300224 1.1073179 1.0473777 1.0954334 0.9570809 0.96592516 1.0555155 0.95770174 0.969328 1.0693653 0.8870623 1.0246869 1.072315 0.85345614 1.1432911 0.99785715 0.92249423 0.94725627 0.99268323 1.107659 1.0259093 0.9577331 1.0683149 0.957733 1.1305563 0.97253686 0.85242003 1.0246953 0.8877481 1.1295153 0.8937548 1.0307193 0.9248002 1.0199103 1.0315531 1.1073055 1.0150788 0.88671285 1.0930853 0.92847794 0.8912124 0.9217188
0.3113113 0.95477384 1.0684937 1.1449143 0.95579535 1.0288692 0.92592305 1.1380266 0.9553481 1.0304626 1.1075412 1.0475252 1.0958401 0.95699185 0.9662917 1.0559717 0.95788175 0.9696956 1.069623 0.88698655 1.0251609 1.0725735 0.8534009 1.1436357 0.9981914 0.9226858 0.9474935 0.9930152 1.1080248 1.0260231 0.9576338 1.0686026 0.9576319 1.1309252 0.9727451 0.85237694 1.0251682 0.8876781 1.129883 0.8939735 1.030843 0.92508036 1.0203834 1.0320147 1.1076877 1.0152553 0.8866545 1.0934873 0.9287539 0.8914303 0.92192644
0.3123123 0.9549419 1.0689017 1.1452668 0.95596343 1.0291666 0.9261182 1.1383511 0.9555178 1.030903 1.1077647 1.0476741 1.0962456 0.95690364 0.9666591 1.0564271 0.95806175 0.97006303 1.0698808 0.8869117 1.0256354 1.0728325 0.8533476 1.1439809 0.9985252 0.9228783 0.9477307 0.99334663 1.1083901 1.0261376 0.9575364 1.0688906 0.95753175 1.1312947 0.97295254 0.8523355 1.0256414 0.88760906 1.130251 0.8941935 1.030967 0.92536014 1.0208558 1.0324768 1.1080703 1.0154324 0.88659805 1.0938898 0.92903167 0.8916497 0.92213386
0.3133133 0.9551099 1.0693098 1.1456196 0.95613307 1.0294641 0.92631453 1.1386749 0.95568854 1.0313438 1.1079898 1.0478231 1.0966516 0.9568173 0.9670258 1.0568829 0.9582421 0.97043186 1.0701392 0.8868388 1.0261098 1.0730917 0.8532946 1.1443268 0.9988598 0.92307335 0.94796807 0.99367875 1.108756 1.0262526 0.95743996 1.0691785 0.9574335 1.1316646 0.97316116 0.8522945 1.0261146 0.88754237 1.13062 0.8944158 1.0310918 0.9256416 1.0213293 1.0329388 1.108454 1.0156094 0.88654256 1.094293 0.92931014 0.8918702 0.92234164
0.3143143 0.9552788 1.0697186 1.1459726 0.95630425 1.0297617 0.9265098 1.1389998 0.95586103 1.0317842 1.1082147 1.047973 1.0970585 0.95673233 0.96739405 1.0573387 0.9584231 0.97079986 1.0703982 0.8867666 1.0265851 1.0733517 0.8532443 1.1446723 0.99919504 0.9232686 0.94820553 0.994011 1.1091228 1.0263675 0.95734614 1.0694671 0.9573372 1.1320347 0.97336966 0.852255 1.0265878 0.8874766 1.1309887 0.8946386 1.0312166 0.9259234 1.0218028 1.0334009 1.1088368 1.0157869 0.88648784 1.0946969 0.9295892 0.89209265 0.9225492
0.3153153 0.9554475 1.0701278 1.146326 0.956477 1.0300604 0.92670554 1.1393255 0.9560352 1.0322261 1.1084394 1.0481234 1.0974652 0.9566491 0.9677622 1.0577949 0.95860356 0.9711682 1.0706583 0.88669693 1.0270597 1.0736116 0.8531944 1.1450183 0.9995299 0.92346495 0.94844276 0.9943437 1.1094894 1.0264837 0.9572527 1.0697554 0.95724195 1.1324046 0.9735792 0.8522172 1.0270619 0.8874122 1.1313574 0.8948633 1.0313426 0.92620605 1.022277 1.0338639 1.1092205 1.0159657 0.8864358 1.0951006 0.9298689 0.89231646 0.9227573
0.3163163 0.95561665 1.070537 1.1466802 0.95665103 1.0303589 0.9269019 1.139651 0.95620996 1.032667 1.1086661 1.0482744 1.097872 0.9565671 0.96813124 1.0582508 0.95878464 0.9715374 1.0709183 0.8866279 1.0275348 1.0738723 0.8531466 1.1453651 0.99986416 0.92366356 0.9486807 0.9946769 1.1098557 1.026601 0.9571616 1.0700444 0.9571484 1.1327755 0.9737888 0.85218054 1.0275363 0.88734865 1.1317275 0.8950892 1.0314687 0.92648953 1.0227504 1.0343273 1.1096052 1.0161439 0.886384 1.0955043 0.9301496 0.89254177 0.9229651
0.3173173 0.9557865 1.0709466 1.1470344 0.9568257 1.030658 0.92709833 1.1399777 0.9563866 1.0331097 1.1088921 1.0484256 1.0982791 0.9564865 0.96849984 1.0587066 0.95896596 0.9719065 1.0711787 0.8865611 1.0280108 1.0741335 0.8530996 1.1457115 1.0002007 0.92386323 0.94891864 0.9950108 1.1102234 1.026718 0.9570717 1.0703332 0.95705694 1.1331459 0.9739985 0.85214484 1.02801 0.8872879 1.1320968 0.89531666 1.0315955 0.92677444 1.0232254 1.0347902 1.1099893 1.0163237 0.88633406 1.0959096 0.93043166 0.8927677 0.92317337
0.3183183 0.955957 1.0713565 1.1473882 0.95700246 1.0309582 0.9272955 1.1403049 0.9565641 1.033552 1.1091199 1.0485775 1.0986868 0.95640785 0.96886915 1.0591629 0.959148 0.97227675 1.0714397 0.88649607 1.028486 1.0743954 0.85305476 1.1460594 1.0005364 0.9240642 0.9491572 0.99534506 1.1105918 1.0268359 0.95698375 1.0706235 0.9569667 1.1335174 0.9742097 0.8521111 1.0284842 0.88722825 1.1324668 0.8955448 1.0317224 0.9270602 1.0236993 1.0352539 1.1103743 1.0165031 0.8862857 1.0963141 0.9307142 0.8929948 0.923382
0.3193193 0.9561276 1.0717667 1.147743 0.9571803 1.0312585 0.9274928 1.1406323 0.9567438 1.0339943 1.1093475 1.0487304 1.0990946 0.9563306 0.96923894 1.0596188 0.9593299 0.97264606 1.0717015 0.8864317 1.0289613 1.0746573 0.8530106 1.1464067 1.0008724 0.92426723 0.94939524 0.9956792 1.1109593 1.0269545 0.9568971 1.0709131 0.95687824 1.1338886 0.9744205 0.8520779 1.0289589 0.8871702 1.1328379 0.89577466 1.0318503 0.92734593 1.0241746 1.0357177 1.1107595 1.0166835 0.8862387 1.0967191 0.9309973 0.8932238 0.92359084
0.3203203 0.9562989 1.072177 1.1480974 0.9573594 1.0315592 0.9276901 1.14096 0.95692426 1.034437 1.1095754 1.0488836 1.0995022 0.9562549 0.96960896 1.0600752 0.9595117 0.97301656 1.0719639 0.8863693 1.0294377 1.0749196 0.85296893 1.1467544 1.0012087 0.9244705 0.9496346 0.9960144 1.1113278 1.027074 0.9568122 1.0712029 0.95679146 1.13426 0.9746316 0.8520468 1.0294327 0.88711315 1.1332082 0.8960052 1.0319784 0.9276324 1.02465 1.0361812 1.1111445 1.016864 0.8861929 1.0971247 0.9312809 0.8934539 0.9237998
0.3213213 0.9564702 1.072588 1.1484525 0.95753986 1.0318605 0.92788833 1.1412884 0.95710593 1.0348805 1.109804 1.0490373 1.0999106 0.9561816 0.96997887 1.0605313 0.9596948 0.9733867 1.0722266 0.8863084 1.0299135 1.075183 0.85292727 1.1471032 1.0015452 0.9246753 0.9498736 0.9963499 1.1116964 1.0271944 0.956729 1.0714929 0.95670646 1.1346318 0.97484356 0.8520166 1.0299081 0.8870587 1.1335793 0.8962377 1.032107 0.9279203 1.0251242 1.0366454 1.1115314 1.0170453 0.8861483 1.0975302 0.93156654 0.8936849 0.92400855
0.3223223 0.95664304 1.0729989 1.148808 0.95772153 1.032162 0.9280861 1.1416183 0.9572893 1.0353241 1.1100334 1.0491924 1.1003184 0.95610946 0.9703495 1.0609874 0.9598778 0.97375745 1.07249 0.88624966 1.0303894 1.0754462 0.852888 1.147452 1.0018826 0.92488176 0.95011276 0.9966853 1.1120653 1.0273148 0.9566478 1.0717837 0.9566236 1.1350036 0.9750561 0.85198736 1.0303829 0.887004 1.13395 0.8964706 1.0322366 0.9282089 1.0255997 1.0371104 1.1119175 1.0172265 0.8861057 1.0979362 0.93185216 0.89391726 0.924218
0.3233233 0.95681554 1.0734097 1.1491634 0.9579038 1.0324639 0.92828506 1.1419472 0.9574732 1.0357679 1.110263 1.0493468 1.100727 0.9560382 0.97071964 1.0614438 0.9600617 0.9741289 1.0727534 0.88619184 1.0308656 1.0757105 0.85285026 1.147801 1.0022194 0.9250882 0.9503526 0.99702114 1.1124353 1.0274364 0.9565682 1.0720745 0.9565416 1.1353761 0.9752682 0.8519606 1.0308574 0.8869517 1.1343211 0.8967057 1.0323665 0.9284975 1.0260762 1.0375748 1.1123036 1.0174088 0.8860641 1.098343 0.93213814 0.89415187 0.9244278
0.3243243 0.95698935 1.0738212 1.1495193 0.95808834 1.0327666 0.92848414 1.1422772 0.9576586 1.0362128 1.1104932 1.0495026 1.101136 0.95596963 0.9710911 1.0618992 0.9602452 0.97449964 1.0730177 0.88613623 1.0313417 1.0759747 0.85281384 1.1481504 1.0025566 0.9252972 0.95059234 0.99735767 1.1128045 1.027559 0.95649 1.0723659 0.9564616 1.1357481 0.9754818 0.8519349 1.031333 0.8869012 1.134693 0.896941 1.0324973 0.9287868 1.0265516 1.0380394 1.1126904 1.0175918 0.88602483 1.0987494 0.9324247 0.894386 0.9246375
0.32532534 0.9571627 1.0742334 1.1498748 0.95827407 1.0330698 0.9286832 1.1426076 0.95784503 1.036657 1.1107241 1.049659 1.1015444 0.95590264 0.97146195 1.0623555 0.9604294 0.974871 1.0732827 0.8860821 1.031818 1.0762403 0.8527791 1.1485 1.0028944 0.9255069 0.9508328 0.9976947 1.1131744 1.0276815 0.9564139 1.0726566 0.95638376 1.1361213 0.97569615 0.85191035 1.031808 0.8868529 1.1350652 0.89717716 1.0326284 0.92907804 1.0270274 1.0385047 1.1130786 1.0177752 0.8859862 1.0991561 0.93271214 0.8946218 0.9248478
0.32632634 0.9573372 1.0746448 1.1502306 0.9584599 1.0333732 0.9288834 1.1429396 0.95803326 1.037102 1.1109557 1.049816 1.1019534 0.9558367 0.97183436 1.0628123 0.96061414 0.9752427 1.0735481 0.8860298 1.0322946 1.0765052 0.85274565 1.14885 1.0032326 0.9257179 0.95107275 0.99803203 1.1135446 1.0278051 0.95633966 1.0729479 0.9563071 1.1364946 0.97591 0.85188717 1.032284 0.8868056 1.1354368 0.89741534 1.0327599 0.9293688 1.027504 1.0389696 1.1134658 1.0179585 0.8859492 1.0995626 0.93300146 0.8948584 0.9250584
0.32732734 0.9575122 1.0750573 1.1505873 0.958648 1.0336777 0.9290833 1.1432704 0.9582222 1.037547 1.1111877 1.0499736 1.1023623 0.9557727 0.9722058 1.0632677 0.9607993 0.9756139 1.0738138 0.8859788 1.0327712 1.0767707 0.8527148 1.1492008 1.003571 0.9259302 0.9513138 0.9983693 1.1139156 1.0279294 0.9562666 1.0732392 0.95623285 1.1368669 0.9761248 0.8518659 1.0327593 0.88676 1.1358093 0.8976539 1.0328918 0.92966 1.0279804 1.0394354 1.1138539 1.0181429 0.885914 1.0999703 0.93328995 0.89509684 0.9252693
0.32832834 0.9576877 1.0754699 1.1509439 0.9588359 1.0339819 0.9292844 1.1436018 0.95841223 1.0379931 1.1114205 1.0501319 1.1027718 0.95571 0.972578 1.0637239 0.9609844 0.9759862 1.0740805 0.8859298 1.033248 1.0770373 0.85268396 1.1495509 1.003909 0.92614204 0.951554 0.9987075 1.1142862 1.0280544 0.95619553 1.073531 0.9561593 1.1372397 0.97634023 0.85184604 1.0332346 0.88671565 1.1361816 0.8978929 1.0330251 0.92995244 1.0284569 1.0399014 1.1142417 1.0183276 0.8858804 1.1003777 0.93358 0.8953356 0.9254802
0.32932934 0.95786446 1.075882 1.1513004 0.95902616 1.0342871 0.92948526 1.1439345 0.95860285 1.0384384 1.1116539 1.0502911 1.1031809 0.9556497 0.9729498 1.0641798 0.96117 0.97635823 1.074348 0.88588333 1.0337242 1.0773045 0.85265565 1.1499023 1.0042483 0.92635685 0.9517959 0.99904627 1.1146579 1.0281807 0.9561263 1.0738227 0.9560886 1.1376133 0.976556 0.85182744 1.0337106 0.88667285 1.1365541 0.89813465 1.0331585 0.9302452 1.028934 1.0403672 1.11463 1.018513 0.885848 1.1007856 0.9338692 0.89557546 0.92569226
0.33033034 0.95804065 1.0762955 1.1516571 0.95921654 1.0345926 0.929686 1.1442678 0.95879513 1.0388851 1.1118871 1.0504507 1.1035907 0.955591 0.973322 1.0646359 0.961356 0.97673017 1.074615 0.88583696 1.0342014 1.0775714 0.852629 1.1502537 1.0045879 0.92657083 0.9520379 0.99938506 1.1150302 1.028307 0.95605856 1.074114 0.9560197 1.1379867 0.97677225 0.85181 1.0341855 0.88663256 1.1369275 0.89837605 1.0332928 0.93053824 1.02941 1.0408324 1.1150193 1.0186986 0.88581747 1.1011937 0.93415993 0.8958165 0.925903
0.33133134 0.95821756 1.0767087 1.1520149 0.9594081 1.034899 0.92988855 1.1446009 0.95898753 1.0393307 1.1121213 1.050611 1.1040001 0.95553356 0.973695 1.0650911 0.961543 0.9771026 1.0748831 0.885793 1.0346771 1.0778396 0.8526034 1.1506057 1.0049269 0.9267878 0.95227927 0.99972385 1.1154014 1.0284344 0.95599324 1.0744067 0.95595235 1.1383604 0.97698945 0.8517943 1.0346617 0.88659316 1.1373006 0.8986184 1.0334278 0.9308323 1.0298868 1.041299 1.1154082 1.0188855 0.8857884 1.1016015 0.9344508 0.896059 0.92611486
0.33233234 0.95839554 1.0771223 1.1523713 0.95960134 1.0352051 0.93009037 1.144934 0.95918185 1.0397775 1.1123555 1.0507716 1.10441 0.95547825 0.9740675 1.0655463 0.96172994 0.97747535 1.0751511 0.88575107 1.0351542 1.0781081 0.8525796 1.1509573 1.0052663 0.92700464 0.9525216 1.0000643 1.1157726 1.0285625 0.9559296 1.0746986 0.9558864 1.1387342 0.97720677 0.8517803 1.0351373 0.8865555 1.1376734 0.89886194 1.0335633 0.931127 1.030364 1.0417652 1.1157975 1.0190722 0.8857604 1.10201 0.934743 0.89630157 0.92632705
0.33333334 0.958574 1.077536 1.152729 0.9597947 1.035512 0.93029326 1.1452693 0.9593765 1.0402248 1.1125915 1.0509331 1.1048193 0.9554247 0.97444016 1.0660017 0.96191734 0.9778475 1.0754203 0.88571066 1.0356307 1.0783764 0.8525577 1.1513096 1.0056065 0.9272222 0.95276445 1.0004039 1.1161456 1.0286913 0.955867 1.074991 0.955823 1.1391078 0.9774247 0.85176706 1.035613 0.8865201 1.1380467 0.89910644 1.033699 0.9314216 1.0308417 1.0422314 1.1161871 1.0192599 0.8857342 1.1024183 0.9350354 0.8965451 0.9265397
0.33433434 0.95875293 1.0779492 1.1530861 0.95998937 1.03582 0.9304963 1.1456038 0.95957285 1.0406717 1.1128268 1.0510955 1.1052296 0.95537215 0.97481316 1.0664576 0.962105 0.97822005 1.0756906 0.8856718 1.0361075 1.0786455 0.8525365 1.1516623 1.0059466 0.9274412 0.9530069 1.0007442 1.1165184 1.028821 0.95580715 1.075283 0.9557603 1.139482 0.97764295 0.85175604 1.0360883 0.8864859 1.1384206 0.89935213 1.0338356 0.9317178 1.0313183 1.0426984 1.1165766 1.0194478 0.88571 1.1028272 0.9353278 0.8967894 0.92675287
0.33533534 0.95893306 1.0783633 1.1534437 0.9601844 1.0361274 0.9307001 1.1459385 0.95976955 1.0411189 1.1130632 1.0512578 1.1056387 0.9553222 0.9751858 1.0669125 0.9622932 0.97859234 1.0759603 0.88563436 1.0365841 1.0789156 0.8525176 1.1520145 1.0062872 0.9276605 0.9532507 1.001085 1.1168909 1.0289516 0.9557485 1.0755758 0.9557 1.1398557 0.9778616 0.8517465 1.036565 0.8864531 1.1387938 0.8995976 1.0339729 0.93201333 1.0317957 1.0431647 1.1169667 1.0196366 0.885687 1.1032361 0.9356207 0.8970354 0.9269659
0.33633634 0.9591128 1.0787777 1.1538016 0.96038085 1.0364362 0.930904 1.1462743 0.95996624 1.041567 1.1132997 1.0514214 1.1060492 0.95527405 0.9755594 1.0673674 0.9624819 0.97896534 1.0762311 0.8855998 1.037061 1.0791854 0.85250056 1.1523677 1.0066278 0.9278813 0.95349413 1.0014267 1.117264 1.0290831 0.9556919 1.0758677 0.95564157 1.1402296 0.97808105 0.85173875 1.0370407 0.88642174 1.1391681 0.89984435 1.0341107 0.93231016 1.0322733 1.0436323 1.1173573 1.0198258 0.88566554 1.1036438 0.93591493 0.8972812 0.9271794
0.33733734 0.9592939 1.0791924 1.1541597 0.96057826 1.0367446 0.9311083 1.1466101 0.9601658 1.042014 1.1135374 1.0515856 1.1064587 0.95522696 0.97593254 1.0678228 0.962671 0.97933835 1.0765022 0.8855662 1.0375371 1.0794563 0.8524851 1.152721 1.0069691 0.928103 0.9537379 1.0017684 1.1176376 1.0292147 0.9556368 1.0761604 0.95558494 1.1406041 0.97830087 0.8517318 1.0375164 0.88639337 1.1395413 0.90009207 1.0342491 0.93260604 1.0327507 1.0440984 1.1177477 1.0200158 0.88564616 1.1040539 0.93620855 0.8975287 0.92739314
0.33833835 0.9594751 1.0796059 1.1545175 0.96077615 1.0370538 0.93131334 1.1469463 0.9603638 1.042462 1.1137751 1.0517503 1.1068689 0.95518154 0.9763052 1.0682777 0.96286017 0.9797098 1.0767738 0.8855346 1.0380139 1.0797269 0.8524712 1.1530746 1.0073107 0.9283245 0.95398206 1.0021099 1.1180114 1.0293471 0.9555835 1.0764523 0.9555302 1.1409781 0.9785219 0.8517261 1.0379916 0.88636595 1.1399156 0.9003406 1.0343883 0.93290335 1.0332282 1.0445653 1.1181388 1.0202061 0.88562745 1.1044626 0.9365031 0.89777607 0.9276077
0.33933935 0.95965713 1.0800207 1.1548753 0.960975 1.0373634 0.9315185 1.1472828 0.9605643 1.0429103 1.1140133 1.0519158 1.1072788 0.9551386 0.97667915 1.0687318 0.9630509 0.9800835 1.0770459 0.8855044 1.0384905 1.0799987 0.85245854 1.1534281 1.0076518 0.92854804 0.9542269 1.0024526 1.1183851 1.0294806 0.955532 1.0767448 0.9554768 1.1413527 0.97874266 0.8517225 1.0384672 0.8863401 1.1402895 0.90059036 1.0345274 0.9332009 1.0337057 1.0450324 1.1185293 1.0203967 0.88561124 1.1048714 0.9367979 0.8980252 0.92782205
0.34034035 0.9598395 1.0804359 1.1552336 0.96117383 1.037674 0.93172425 1.1476197 0.9607652 1.0433586 1.1142526 1.0520818 1.1076889 0.95509714 0.9770524 1.0691864 0.96324104 0.9804562 1.0773182 0.8854766 1.0389667 1.0802705 0.85244775 1.1537822 1.0079932 0.92877203 0.954472 1.0027956 1.1187583 1.0296148 0.95548266 1.0770375 0.95542556 1.1417272 0.97896403 0.85172004 1.038943 0.8863158 1.1406639 0.9008395 1.034668 0.9334989 1.0341829 1.0455002 1.1189207 1.0205886 0.8855961 1.1052812 0.9370927 0.89827424 0.9280371
0.34134135 0.96002275 1.0808511 1.1555921 0.96137434 1.037984 0.93193036 1.1479574 0.9609663 1.0438074 1.1144918 1.0522488 1.1080986 0.9550565 0.9774249 1.0696409 0.96343154 0.9808287 1.0775917 0.88545024 1.0394427 1.0805429 0.85243845 1.1541364 1.0083357 0.9289965 0.95471686 1.0031387 1.1191325 1.02975 0.955435 1.0773296 0.9553763 1.1421015 0.97918624 0.8517198 1.0394185 0.88629353 1.141038 0.9010903 1.0348094 0.93379694 1.0346603 1.045967 1.1193115 1.0207806 0.8855824 1.1056906 0.93738836 0.898524 0.92825204
0.34234235 0.96020657 1.0812656 1.1559504 0.9615757 1.0382953 0.9321366 1.1482948 0.96116894 1.0442559 1.1147314 1.0524158 1.1085087 0.9550186 0.97779864 1.0700947 0.963623 0.98120135 1.0778655 0.88542545 1.0399194 1.0808159 0.85243106 1.1544901 1.0086774 0.9292212 0.9549629 1.0034822 1.1195077 1.0298852 0.9553892 1.0776217 0.9553291 1.1424756 0.9794087 0.85172063 1.0398941 0.88627267 1.1414119 0.9013408 1.0349511 0.9340958 1.0351385 1.0464348 1.1197028 1.0209728 0.8855706 1.1060996 0.9376841 0.89877504 0.92846805
0.34334335 0.96039075 1.0816809 1.1563084 0.9617769 1.0386063 0.93234366 1.1486335 0.9613716 1.0447048 1.1149724 1.0525843 1.1089181 0.954982 0.9781719 1.0705487 0.9638143 0.98157364 1.0781394 0.8854023 1.0403953 1.0810883 0.8524248 1.1548445 1.0090204 0.92944676 0.955208 1.0038259 1.1198815 1.0300218 0.95534486 1.0779141 0.95528346 1.1428493 0.9796322 0.8517234 1.0403692 0.88625383 1.1417857 0.90159243 1.0350928 0.93439394 1.0356154 1.0469017 1.1200943 1.0211657 0.8855603 1.1065086 0.9379806 0.8990262 0.928683
0.34434435 0.9605754 1.0820962 1.156667 0.9619786 1.0389186 0.93255156 1.1489724 0.9615751 1.0451533 1.115213 1.052753 1.1093278 0.95494705 0.978545 1.0710018 0.96400684 0.98194665 1.0784138 0.8853807 1.0408714 1.0813622 0.85242105 1.1551994 1.0093626 0.92967397 0.9554542 1.0041697 1.120257 1.0301592 0.95530206 1.0782058 0.955239 1.1432238 0.9798556 0.8517263 1.0408444 0.88623637 1.1421602 0.9018449 1.0352353 0.934694 1.0360928 1.0473695 1.1204859 1.0213593 0.8855512 1.1069183 0.9382767 0.8992782 0.92889994
0.34534535 0.9607616 1.0825117 1.1570255 0.96218187 1.0392305 0.9327596 1.1493102 0.9617787 1.0456026 1.115454 1.052922 1.1097376 0.9549139 0.9789193 1.0714557 0.96419936 0.98231846 1.0786886 0.88536173 1.0413463 1.0816362 0.8524181 1.1555544 1.0097059 0.9299008 0.9557006 1.0045145 1.1206319 1.0302968 0.9552615 1.0784976 0.9551969 1.1435984 0.9800791 0.85173184 1.0413193 0.8862211 1.1425347 0.9020979 1.0353785 0.9349931 1.0365705 1.0478364 1.1208785 1.021554 0.88554454 1.1073283 0.93857354 0.89953023 0.9291162
0.34634635 0.9609472 1.0829266 1.1573834 0.9623856 1.0395432 0.9329677 1.1496495 0.9619834 1.0460522 1.1156957 1.0530921 1.1101471 0.95488244 0.979292 1.071908 0.96439224 0.98269147 1.0789641 0.88534373 1.0418226 1.0819105 0.852417 1.1559091 1.0100493 0.9301284 0.95594734 1.0048589 1.1210066 1.0304354 0.9552234 1.07879 0.955157 1.1439723 0.9803048 0.8517388 1.0417949 0.8862067 1.142909 0.90235084 1.0355232 0.93529266 1.0370476 1.048303 1.12127 1.0217488 0.88553876 1.1077375 0.9388704 0.8997837 0.9293329
0.34734735 0.96113425 1.0833426 1.1577419 0.96258956 1.039856 0.93317634 1.1499892 0.96218854 1.0465013 1.1159377 1.0532624 1.1105568 0.95485276 0.9796652 1.0723609 0.9645851 0.98306304 1.0792398 0.88532805 1.0422981 1.0821855 0.8524175 1.1562638 1.0103922 0.9303568 0.95619446 1.0052046 1.1213815 1.0305753 0.95518595 1.0790812 0.95511836 1.1443468 0.9805296 0.8517472 1.0422696 0.8861946 1.1432827 0.9026045 1.0356672 0.93559283 1.0375245 1.0487708 1.1216623 1.0219432 0.88553447 1.1081476 0.9391672 0.9000369 0.9295501
0.34834835 0.96132106 1.0837572 1.1581012 0.96279424 1.0401697 0.9333858 1.1503289 0.96239406 1.0469501 1.1161808 1.0534338 1.1109666 0.9548252 0.9800381 1.0728136 0.9647792 0.9834357 1.0795165 0.885314 1.0427731 1.0824605 0.8524197 1.1566192 1.0107365 0.9305858 0.9564423 1.00555 1.1217566 1.0307155 0.95515054 1.0793736 0.95508105 1.1447208 0.98075444 0.8517573 1.0427442 0.886184 1.143657 0.9028587 1.0358121 0.9358925 1.0380018 1.0492378 1.1220546 1.0221399 0.885532 1.1085569 0.939465 0.9002909 0.92976755
0.34934935 0.96150905 1.0841733 1.1584593 0.9629995 1.0404828 0.93359536 1.1506683 0.9626004 1.0473999 1.1164235 1.0536057 1.111376 0.9547985 0.9804104 1.0732651 0.9649735 0.983807 1.0797925 0.8853017 1.043248 1.082736 0.8524239 1.1569743 1.0110798 0.93081564 0.9566894 1.0058951 1.1221321 1.0308561 0.95511764 1.0796647 0.9550465 1.145095 0.9809806 0.8517687 1.0432189 0.88617533 1.1440312 0.90311426 1.0359586 0.9361933 1.0384787 1.0497055 1.1224468 1.0223354 0.88553154 1.108966 0.9397623 0.90054566 0.9299857
0.35035035 0.9616975 1.0845889 1.1588175 0.96320456 1.0407975 0.93380564 1.1510085 0.9628076 1.0478493 1.1166676 1.0537778 1.1117849 0.9547741 0.98078436 1.0737175 0.96516794 0.9841786 1.0800698 0.88529044 1.0437231 1.0830119 0.85242885 1.1573297 1.0114238 0.9310445 0.95693773 1.0062416 1.1225072 1.0309973 0.9550856 1.0799558 0.95501345 1.1454691 0.9812073 0.85178167 1.0436933 0.88616747 1.1444056 0.9033695 1.0361048 0.936493 1.0389562 1.0501732 1.1228392 1.0225321 0.8855316 1.1093755 0.94006044 0.9008004 0.9302035
0.35135135 0.96188635 1.085004 1.1591763 0.96341103 1.0411111 0.9340156 1.1513493 0.9630149 1.048299 1.116911 1.0539504 1.1121943 0.95475096 0.9811557 1.0741689 0.96536285 0.9845509 1.0803473 0.885282 1.0441979 1.0832881 0.85243624 1.1576854 1.0117681 0.93127495 0.9571864 1.0065879 1.1228828 1.0311399 0.9550558 1.0802474 0.954982 1.1458433 0.98143405 0.8517961 1.044167 0.88616174 1.1447793 0.9036247 1.0362515 0.9367934 1.0394324 1.0506396 1.1232312 1.0227295 0.88553375 1.109785 0.940358 0.90105635 0.93042225
0.35235235 0.9620759 1.08542 1.1595345 0.96361727 1.0414263 0.93422633 1.1516894 0.96322244 1.0487484 1.1171551 1.0541247 1.1126033 0.95472986 0.98152906 1.0746201 0.9655586 0.98492175 1.0806253 0.885275 1.0446719 1.0835648 0.85244524 1.1580404 1.0121123 0.93150574 0.9574345 1.0069346 1.1232584 1.031283 0.95502716 1.0805373 0.95495254 1.1462166 0.981661 0.85181135 1.044641 0.88615763 1.1451534 0.9038808 1.0363986 0.9370944 1.0399084 1.0511068 1.123623 1.0229272 0.88553786 1.1101942 0.9406559 0.90131193 0.93064064
0.35335335 0.9622659 1.0858356 1.1598928 0.9638241 1.0417414 0.93443817 1.152031 0.9634306 1.0491983 1.1174002 1.0542982 1.1130122 0.95470995 0.98190075 1.0750706 0.96575445 0.9852931 1.080903 0.8852692 1.0451462 1.0838412 0.85245526 1.158396 1.0124565 0.9317376 0.95768386 1.0072813 1.1236335 1.0314265 0.9550006 1.0808287 0.954925 1.14659 0.9818893 0.85182875 1.0451149 0.88615555 1.1455263 0.90413755 1.0365471 0.9373955 1.0403851 1.0515735 1.124016 1.0231254 0.8855431 1.1106029 0.9409538 0.9015681 0.93085986
0.35435435 0.9624563 1.086251 1.1602508 0.96403104 1.0420573 0.93464965 1.1523714 0.96363896 1.049648 1.117645 1.0544726 1.1134201 0.9546924 0.98227364 1.0755206 0.96594995 0.98566395 1.081182 0.8852652 1.04562 1.0841185 0.85246724 1.1587516 1.0128009 0.9319691 0.957933 1.0076278 1.1240096 1.0315708 0.9549765 1.0811188 0.9548984 1.1469636 0.9821176 0.85184777 1.0455884 0.8861546 1.1459008 0.90439373 1.0366948 0.9376957 1.0408611 1.0520407 1.124408 1.0233239 0.88554996 1.1110125 0.94125193 0.90182453 0.93107957
0.35535535 0.96264786 1.0866667 1.1606089 0.96423906 1.0423723 0.93486184 1.1527126 0.96384746 1.0500976 1.11789 1.054648 1.1138282 0.9546755 0.9826451 1.0759716 0.9661465 0.98603445 1.0814607 0.88526356 1.046093 1.084396 0.8524804 1.1591069 1.013146 0.93220085 0.9581818 1.0079757 1.124385 1.0317161 0.95495313 1.0814086 0.9548742 1.1473368 0.9823465 0.8518684 1.0460609 0.88615596 1.1462741 0.9046511 1.036844 0.9379969 1.041337 1.0525075 1.1248006 1.0235234 0.88555825 1.111421 0.9415502 0.9020819 0.93129903
0.35635635 0.96283907 1.0870813 1.1609668 0.9644471 1.0426884 0.93507427 1.153054 0.9640568 1.0505468 1.1181362 1.0548235 1.114236 0.9546607 0.9830168 1.0764205 0.96634346 0.9864046 1.0817404 0.8852627 1.046567 1.0846738 0.85249573 1.1594625 1.0134906 0.93243307 0.95843166 1.0083231 1.1247609 1.0318618 0.9549317 1.0816987 0.95485145 1.1477096 0.9825755 0.8518904 1.0465344 0.8861584 1.1466476 0.90490836 1.0369936 0.9382979 1.0418131 1.0529734 1.1251924 1.0237229 0.8855673 1.11183 0.94184846 0.9023389 0.93151945
0.35735735 0.9630311 1.0874972 1.1613251 0.9646557 1.0430046 0.9352868 1.1533953 0.96426624 1.0509965 1.1183816 1.055 1.1146437 0.9546483 0.9833885 1.0768697 0.966541 0.9867745 1.0820197 0.8852642 1.0470396 1.084952 0.85251254 1.1598183 1.0138353 0.93266577 0.95868176 1.0086707 1.1251364 1.0320078 0.9549121 1.0819885 0.95483047 1.1480825 0.9828053 0.8519135 1.0470062 0.88616246 1.1470213 0.90516573 1.0371431 0.9385988 1.0422884 1.0534402 1.1255851 1.0239224 0.8855794 1.1122383 0.9421465 0.90259653 0.93173915
0.35835835 0.963224 1.0879123 1.1616822 0.96486443 1.043321 0.9355002 1.1537367 0.9644758 1.0514463 1.1186285 1.0551764 1.115051 0.95463663 0.98375946 1.0773184 0.9667379 0.98714453 1.0823001 0.8852674 1.0475123 1.0852306 0.8525309 1.1601735 1.0141808 0.93289906 0.95893186 1.0090185 1.1255114 1.0321544 0.95489436 1.0822774 0.9548114 1.1484549 0.9830355 0.8519381 1.0474783 0.88616836 1.1473942 0.9054236 1.0372944 0.93889993 1.0427637 1.0539067 1.1259774 1.0241233 0.88559246 1.1126463 0.94244426 0.9028544 0.93195957
0.35935935 0.9634175 1.0883276 1.1620399 0.96507317 1.0436379 0.9357142 1.1540792 0.9646856 1.0518955 1.1188754 1.055354 1.1154584 0.9546266 0.9841307 1.0777671 0.9669364 0.9875141 1.0825797 0.88527185 1.0479844 1.0855085 0.85255 1.160529 1.0145255 0.93313235 0.95918196 1.0093663 1.1258872 1.0323021 0.9548779 1.082566 0.954794 1.1488273 0.98326606 0.85196507 1.04795 0.8861757 1.1477662 0.90568155 1.0374453 0.9392006 1.0432385 1.0543724 1.1263691 1.0243248 0.88560694 1.1130551 0.94274276 0.9031128 0.9321806
0.36036035 0.96361095 1.0887427 1.1623975 0.9652825 1.0439543 0.9359277 1.154421 0.96489614 1.0523447 1.1191221 1.0555317 1.1158652 0.9546189 0.98450166 1.0782145 0.96713454 0.9878835 1.0828605 0.8852779 1.0484563 1.0857878 0.8525715 1.1608841 1.0148709 0.93336564 0.95943314 1.009715 1.1262628 1.0324506 0.95486313 1.0828546 0.9547778 1.1492 0.9834967 0.85199267 1.0484213 0.8861847 1.1481394 0.90593976 1.0375966 0.9395012 1.0437132 1.0548382 1.1267614 1.0245255 0.8856223 1.1134635 0.9430414 0.9033707 0.9324011
0.36136135 0.96380466 1.0891578 1.1627548 0.96549124 1.0442717 0.9361424 1.1547629 0.96510667 1.0527945 1.11937 1.0557103 1.116272 0.9546115 0.98487145 1.0786619 0.9673329 0.9882522 1.0831407 0.88528585 1.0489278 1.0860666 0.8525937 1.1612397 1.0152158 0.93359965 0.9596836 1.0100635 1.1266388 1.0325997 0.9548504 1.0831434 0.9547637 1.1495715 0.98372775 0.85202116 1.0488931 0.8861947 1.148512 0.90619797 1.0377489 0.93980247 1.0441879 1.0553039 1.1271535 1.0247272 0.8856398 1.1138712 0.9433393 0.9036295 0.93262213
0.36236235 0.96399945 1.0895723 1.1631116 0.96570164 1.0445896 0.93635696 1.1551048 0.9653171 1.0532433 1.1196167 1.055889 1.1166785 0.9546067 0.98524123 1.079109 0.9675316 0.9886202 1.0834221 0.88529545 1.0493985 1.0863459 0.8526185 1.1615949 1.0155613 0.9338334 0.9599351 1.0104116 1.1270138 1.0327489 0.95483917 1.0834314 0.95475096 1.1499435 0.9839595 0.85205173 1.0493639 0.88620716 1.1488836 0.90645665 1.037902 0.94010323 1.0446614 1.0557692 1.1275452 1.0249296 0.8856588 1.1142781 0.94363755 0.90388757 0.9328442
0.36336336 0.96419483 1.0899872 1.1634682 0.96591085 1.0449064 0.93657213 1.1554468 0.96552783 1.0536921 1.1198642 1.0560682 1.1170849 0.954603 0.98561174 1.0795553 0.96773165 0.98898834 1.0837033 0.8853067 1.0498691 1.086625 0.85264444 1.1619501 1.0159065 0.93406755 0.96018595 1.0107607 1.127389 1.0328985 0.95483 1.0837185 0.9547408 1.1503149 0.9841916 0.8520837 1.0498338 0.8862212 1.1492558 0.90671545 1.038054 0.9404041 1.0451354 1.0562346 1.1279372 1.025132 0.885679 1.1146857 0.9439352 0.90414673 0.93306583
0.36436436 0.9643901 1.0904015 1.1638255 0.96612114 1.0452249 0.93678766 1.1557896 0.96573883 1.0541416 1.1201131 1.0562472 1.1174904 0.9546012 0.98598045 1.080001 0.96793026 0.9893561 1.083985 0.88531953 1.0503396 1.0869044 0.8526721 1.1623049 1.0162518 0.9343023 0.96043783 1.0111095 1.1277643 1.0330496 0.9548215 1.0840055 0.9547313 1.1506858 0.9844238 0.85211664 1.0503036 0.886236 1.1496274 0.9069739 1.0382074 0.94070476 1.045609 1.0566989 1.1283284 1.025335 0.88570076 1.1150922 0.94423336 0.9044058 0.93328756
0.36536536 0.96458644 1.0908158 1.1641818 0.9663312 1.0455428 0.93700296 1.1561319 0.9659491 1.05459 1.1203612 1.056428 1.1178957 0.9546005 0.9863495 1.080446 0.9681303 0.9897229 1.0842663 0.8853338 1.0508093 1.0871847 0.852701 1.1626592 1.0165973 0.9345365 0.9606891 1.0114585 1.128139 1.0332006 0.9548151 1.0842922 0.95472354 1.1510562 0.98465663 0.85215205 1.0507737 0.886253 1.1499985 0.9072326 1.0383612 0.94100505 1.0460817 1.0571648 1.1287203 1.0255375 0.8857238 1.1154997 0.944531 0.9046648 0.93351036
0.36636636 0.9647828 1.09123 1.1645383 0.966541 1.045861 0.9372191 1.1564739 0.96616095 1.0550389 1.12061 1.0566083 1.1183002 0.9546017 0.9867185 1.0808909 0.9683302 0.99009067 1.0845484 0.88535017 1.051279 1.087465 0.8527318 1.163015 1.016942 0.9347715 0.9609408 1.0118078 1.1285143 1.033352 0.9548108 1.0845789 0.9547178 1.1514264 0.9848893 0.8521875 1.051243 0.88627106 1.1503695 0.9074915 1.0385162 0.94130534 1.0465544 1.0576283 1.1291108 1.0257415 0.88574857 1.1159058 0.94482845 0.9049242 0.93373305
0.36736736 0.96497947 1.091644 1.1648939 0.96675164 1.0461788 0.9374352 1.156816 0.96637255 1.0554875 1.1208586 1.0567896 1.1187044 0.9546041 0.9870865 1.0813351 0.96853083 0.9904564 1.0848303 0.8853679 1.0517478 1.0877447 0.8527636 1.163369 1.0172883 0.9350062 0.9611928 1.0121568 1.1288887 1.0335046 0.9548078 1.0848645 0.95471317 1.1517966 0.9851224 0.8522252 1.0517106 0.886291 1.1507399 0.90775055 1.0386702 0.9416054 1.047027 1.0580925 1.129502 1.0259458 0.8857744 1.1163118 0.9451266 0.90518326 0.9339554
0.36836836 0.96517664 1.0920571 1.1652489 0.9669617 1.0464978 0.9376524 1.157158 0.96658367 1.0559351 1.1211067 1.0569707 1.1191089 0.954608 0.98745424 1.0817791 0.96873206 0.99082226 1.0851122 0.8853865 1.0522162 1.0880249 0.852797 1.1637235 1.0176331 0.9352415 0.96144515 1.0125058 1.1292629 1.0336574 0.9548057 1.0851499 0.95471054 1.1521662 0.9853563 0.85226417 1.0521793 0.88631266 1.1511104 0.90800935 1.038825 0.94190556 1.0474985 1.0585562 1.1298932 1.0261494 0.8858016 1.1167173 0.94542354 0.9054429 0.93417853
0.36936936 0.9653744 1.0924704 1.1656044 0.96717244 1.0468163 0.9378688 1.1575001 0.96679527 1.0563835 1.1213566 1.0571524 1.1195124 0.95461315 0.9878219 1.0822222 0.96893257 0.9911887 1.0853952 0.8854077 1.052684 1.0883052 0.85283184 1.1640774 1.0179788 0.93547624 0.9616974 1.0128554 1.1296377 1.0338112 0.9548058 1.085435 0.95470923 1.1525352 0.9855904 0.85230446 1.0526469 0.886335 1.1514804 0.90826803 1.0389805 0.9422056 1.0479698 1.0590194 1.1302835 1.026354 0.88583064 1.1171229 0.9457199 0.90570205 0.9344017
0.37037036 0.9655723 1.0928841 1.1659594 0.96738285 1.0471345 0.9380861 1.1578423 0.96700674 1.0568306 1.1216055 1.0573342 1.1199158 0.95462054 0.98818904 1.082664 0.96913403 0.99155253 1.0856774 0.8854299 1.0531514 1.0885855 0.8528683 1.1644316 1.0183233 0.9357107 0.96195 1.0132048 1.1300126 1.0339644 0.9548076 1.0857196 0.9547102 1.1529046 0.9858244 0.85234624 1.0531139 0.8863599 1.1518499 0.9085267 1.0391364 0.9425053 1.0484409 1.0594823 1.130674 1.0265595 0.88586086 1.1175272 0.9460173 0.905961 0.9346244
0.37137136 0.9657709 1.0932969 1.1663138 0.9675935 1.0474533 0.93830365 1.1581849 0.967218 1.0572788 1.1218555 1.0575169 1.1203189 0.954629 0.988555 1.0831059 0.96933526 0.9919173 1.0859601 0.8854536 1.053618 1.0888658 0.852906 1.1647853 1.0186694 0.9359463 0.9622026 1.0135542 1.1303858 1.0341188 0.9548102 1.0860038 0.954712 1.1532732 0.9860591 0.8523889 1.0535802 0.8863853 1.1522192 0.90878576 1.0392925 0.94280475 1.0489112 1.0599451 1.1310645 1.0267642 0.8858922 1.1179321 0.94631416 0.90622073 0.93484825
0.37237236 0.9659696 1.0937092 1.1666683 0.96780425 1.0477718 0.9385217 1.158526 0.967429 1.0577257 1.1221043 1.0576997 1.1207199 0.9546388 0.98892146 1.0835474 0.9695365 0.99228185 1.0862433 0.8854789 1.054084 1.0891471 0.8529452 1.1651387 1.0190138 0.9361804 0.96245533 1.0139035 1.1307592 1.0342734 0.954815 1.0862868 0.9547151 1.1536409 0.98629373 0.8524328 1.0540463 0.8864127 1.1525882 0.9090447 1.0394487 0.94310385 1.0493811 1.0604076 1.1314541 1.0269698 0.88592505 1.118337 0.94661015 0.9064799 0.93507165
0.37337336 0.9661692 1.0941215 1.1670223 0.9680138 1.0480906 0.9387395 1.1588682 0.96764046 1.0581728 1.1223544 1.0578831 1.1211227 0.95464987 0.9892873 1.0839882 0.9697384 0.99264413 1.0865259 0.8855058 1.0545498 1.0894275 0.8529858 1.1654917 1.0193591 0.9364162 0.96270794 1.0142529 1.1311333 1.0344293 0.9548208 1.0865701 0.9547207 1.1540084 0.9865287 0.8524788 1.0545119 0.88644105 1.1529561 0.9093035 1.0396055 0.9434021 1.0498501 1.0608695 1.1318432 1.0271757 0.88595945 1.1187407 0.9469064 0.9067387 0.93529564
0.37437436 0.96636873 1.0945336 1.1673758 0.968224 1.0484097 0.9389574 1.1592098 0.9678517 1.0586193 1.1226047 1.0580665 1.121524 0.9546625 0.98965245 1.0844275 0.9699405 0.99300796 1.0868087 0.885534 1.0550157 1.0897086 0.8530274 1.1658443 1.0197041 0.9366506 0.9629608 1.0146024 1.1315055 1.0345849 0.95482856 1.0868523 0.9547269 1.1543757 0.986764 0.8525254 1.0549774 0.8864714 1.1533247 0.90956205 1.0397626 0.94370097 1.0503197 1.0613312 1.1322328 1.0273813 0.88599455 1.119144 0.94720274 0.9069982 0.9355194
0.3753754 0.96656805 1.0949452 1.1677285 0.9684343 1.0487283 0.93917567 1.1595514 0.9680627 1.0590657 1.1228539 1.0582503 1.121925 0.9546767 0.990017 1.0848669 0.97014254 0.9933701 1.0870923 0.88556427 1.0554795 1.0899891 0.8530713 1.1661974 1.0200486 0.93688613 0.96321374 1.0149517 1.1318784 1.0347413 0.9548376 1.0871346 0.954735 1.1547427 0.9869992 0.8525734 1.0554417 0.8865029 1.153692 0.90982014 1.0399201 0.94399995 1.0507883 1.061792 1.1326213 1.0275877 0.8860318 1.1195471 0.947498 0.90725714 0.9357433
0.3763764 0.9667683 1.0953561 1.1680812 0.96864504 1.0490475 0.93939406 1.1598926 0.9682744 1.0595115 1.1231043 1.0584344 1.122325 0.9546917 0.9903808 1.0853053 0.97034544 0.9937325 1.0873754 0.88559556 1.055944 1.09027 0.85311586 1.1665499 1.020394 0.9371206 0.9634672 1.0153011 1.1322513 1.0348973 0.9548475 1.0874156 0.9547443 1.1551086 0.9872355 0.852623 1.0559056 0.8865361 1.1540596 0.9100788 1.0400779 0.9442974 1.0512561 1.0622522 1.1330096 1.0277941 0.8860695 1.1199497 0.94779366 0.9075164 0.9359675
0.3773774 0.96696895 1.0957664 1.1684338 0.96885496 1.0493665 0.93961316 1.1602335 0.96848506 1.0599571 1.123354 1.0586188 1.1227242 0.9547089 0.9907444 1.0857427 0.97054726 0.994093 1.0876585 0.8856283 1.0564075 1.0905503 0.8531622 1.1669018 1.0207378 0.93735534 0.9637199 1.0156499 1.1326236 1.0350543 0.95485944 1.0876967 0.95475596 1.1554741 0.9874713 0.8526734 1.0563688 0.8865707 1.1544263 0.9103368 1.0402361 0.94459504 1.0517243 1.0627126 1.1333984 1.028001 0.8861096 1.1203514 0.9480879 0.90777487 0.9361916
0.3783784 0.9671697 1.0961771 1.1687858 0.96906525 1.049685 0.93983275 1.1605753 0.96869594 1.0604026 1.1236043 1.0588033 1.1231239 0.95472604 0.99110764 1.0861801 0.97075015 0.9944536 1.0879419 0.88566214 1.0568697 1.0908315 0.85320956 1.1672537 1.0210826 0.9375898 0.9639736 1.0159996 1.1329957 1.0352118 0.954873 1.0879767 0.95476776 1.1558398 0.9877072 0.8527255 1.0568316 0.8866057 1.1547923 0.9105949 1.0403945 0.9448928 1.0521903 1.0631726 1.1337868 1.028208 0.8861502 1.120753 0.9483828 0.9080339 0.9364161
0.3793794 0.96737117 1.0965872 1.169137 0.96927506 1.0500041 0.9400516 1.1609161 0.9689068 1.0608474 1.1238543 1.0589888 1.1235225 0.9547463 0.99147016 1.0866163 0.97095364 0.99481446 1.0882252 0.88569796 1.0573316 1.0911118 0.8532583 1.1676049 1.021427 0.9378242 0.9642264 1.0163482 1.1333672 1.0353698 0.9548877 1.0882565 0.95478123 1.1562042 0.98794323 0.8527789 1.0572933 0.8866427 1.1551576 0.9108526 1.0405531 0.94518965 1.0526567 1.0636314 1.1341735 1.0284146 0.886192 1.1211543 0.94867724 0.9082927 0.93664116
0.3803804 0.9675725 1.0969964 1.1694885 0.9694846 1.0503229 0.9402713 1.1612569 0.9691172 1.061292 1.1241041 1.0591738 1.1239204 0.9547668 0.99183196 1.0870519 0.9711568 0.99517363 1.0885079 0.8857352 1.0577934 1.0913926 0.8533085 1.1679556 1.0217711 0.93805844 0.96447974 1.0166972 1.1337382 1.0355278 0.9549038 1.0885351 0.95479673 1.1565677 0.98817974 0.8528332 1.0577551 0.8866818 1.1555226 0.91110986 1.0407115 0.945486 1.053123 1.0640904 1.1345608 1.028622 0.8862355 1.121555 0.94897145 0.9085508 0.93686515
0.3813814 0.967774 1.0974061 1.169839 0.9696941 1.0506415 0.940491 1.1615975 0.9693281 1.0617361 1.1243544 1.0593591 1.1243175 0.9547892 0.9921934 1.0874869 0.97136 0.9955322 1.0887915 0.8857731 1.0582538 1.0916735 0.85336024 1.1683061 1.022115 0.93829304 0.96473306 1.0170461 1.1341095 1.0356867 0.95492095 1.0888134 0.9548128 1.1569314 0.98841673 0.85288846 1.0582149 0.8867212 1.1558874 0.9113671 1.0408704 0.94578224 1.0535878 1.0645483 1.1349471 1.0288298 0.88627994 1.1219549 0.9492648 0.9088089 0.93708974
0.3823824 0.9679763 1.0978149 1.1701888 0.96990305 1.0509602 0.9407105 1.1619371 0.9695378 1.0621796 1.1246039 1.0595449 1.1247147 0.9548126 0.9925538 1.087921 0.9715627 0.99588996 1.0890752 0.88581336 1.0587136 1.0919538 0.85341305 1.1686562 1.0224584 0.9385268 0.964986 1.0173948 1.1344798 1.035845 0.9549398 1.0890912 0.95483094 1.157294 0.98865265 0.8529451 1.0586754 0.8867624 1.156252 0.91162485 1.0410302 0.94607824 1.0540524 1.0650055 1.1353333 1.0290371 0.88632554 1.122355 0.9495581 0.90906733 0.9373147
0.3833834 0.9681782 1.098223 1.1705378 0.9701126 1.0512792 0.9409304 1.1622772 0.9697475 1.0626225 1.1248537 1.0597302 1.1251104 0.9548368 0.99291426 1.0883542 0.97176677 0.9962482 1.089358 0.88585454 1.0591731 1.0922344 0.85346675 1.1690058 1.022802 0.93876046 0.96523935 1.0177438 1.13485 1.0360047 0.9549599 1.0893685 0.9548505 1.1576566 0.98889 0.853003 1.0591346 0.8868046 1.1566149 0.9118808 1.0411892 0.9463739 1.0545156 1.065463 1.1357191 1.0292444 0.8863724 1.1227535 0.9498512 0.9093247 0.93753964
0.3843844 0.96838063 1.098631 1.1708866 0.970321 1.0515978 0.94115025 1.1626171 0.9699573 1.0630653 1.125104 1.059916 1.125506 0.9548629 0.9932737 1.0887864 0.97197 0.996605 1.0896406 0.88589674 1.0596317 1.0925149 0.853522 1.1693548 1.023145 0.9389947 0.9654923 1.0180918 1.1352191 1.0361642 0.9549816 1.0896446 0.95487124 1.1580187 0.98912674 0.8530623 1.0595933 0.8868484 1.1569779 0.9121372 1.0413488 0.94666845 1.0549791 1.0659192 1.1361043 1.0294523 0.8864205 1.1231517 0.9501429 0.9095828 0.9377642
0.3853854 0.96858305 1.0990384 1.1712359 0.97052974 1.0519161 0.94137055 1.1629565 0.970167 1.0635079 1.1253536 1.0601025 1.1259007 0.95488936 0.9936324 1.0892181 0.97217387 0.9969607 1.0899237 0.885941 1.0600891 1.0927951 0.85357815 1.1697047 1.0234877 0.93922824 0.965746 1.0184406 1.1355885 1.0363241 0.95500416 1.0899204 0.9548932 1.1583797 0.9893643 0.85312265 1.0600514 0.8868926 1.1573408 0.9123936 1.0415087 0.94696337 1.0554416 1.0663747 1.1364888 1.0296603 0.88646984 1.1235495 0.9504346 0.90983945 0.9379892
0.3863864 0.9687863 1.0994451 1.171583 0.97073835 1.0522342 0.94159085 1.163295 0.97037596 1.0639498 1.1256037 1.0602891 1.1262947 0.9549176 0.9939911 1.0896491 0.97237724 0.9973163 1.0902066 0.88598585 1.0605462 1.093075 0.8536362 1.170052 1.0238305 0.9394612 0.96599954 1.0187883 1.1359575 1.0364839 0.9550279 1.0901955 0.9549164 1.1587402 0.9896011 0.8531838 1.0605084 0.8869388 1.1577026 0.9126497 1.041669 0.9472572 1.0559038 1.0668302 1.1368734 1.0298681 0.88652045 1.1239462 0.95072585 0.9100967 0.93821424
0.3873874 0.9689891 1.0998513 1.1719307 0.9709466 1.0525523 0.9418114 1.1636335 0.97058505 1.0643905 1.1258537 1.0604757 1.126688 0.9549473 0.9943482 1.0900787 0.97258073 0.99767107 1.0904893 0.8860322 1.0610027 1.0933557 0.85369545 1.1704003 1.024173 0.93969387 0.96625227 1.0191363 1.1363252 1.0366441 0.95505387 1.09047 0.9549405 1.1591 0.98983854 0.85324657 1.0609643 0.8869865 1.1580633 0.9129049 1.0418288 0.94755083 1.0563642 1.0672854 1.1372573 1.0300766 0.88657206 1.1243434 0.95101756 0.9103531 0.9384391
0.3883884 0.9691922 1.100257 1.1722771 0.97115415 1.0528702 0.9420317 1.1639725 0.97079366 1.0648313 1.1261024 1.0606618 1.1270812 0.9549779 0.9947055 1.0905082 0.9727853 0.99802595 1.0907717 0.8860801 1.0614587 1.093635 0.8537559 1.1707478 1.0245154 0.9399268 0.9665056 1.0194844 1.1366934 1.0368049 0.95508045 1.0907438 0.95496696 1.1594592 0.9900754 0.85331017 1.0614204 0.88703525 1.1584245 0.91316074 1.041989 0.9478447 1.0568252 1.0677388 1.137641 1.0302846 0.8866247 1.1247394 0.9513076 0.91060954 0.938664
0.3893894 0.96939546 1.1006624 1.1726232 0.9713616 1.0531876 0.9422521 1.1643103 0.9710013 1.0652717 1.1263518 1.0608487 1.127473 0.9550095 0.99506134 1.0909363 0.97298914 0.9983793 1.0910538 0.8861291 1.0619129 1.093914 0.85381734 1.1710947 1.0248567 0.9401588 0.9667583 1.0198311 1.1370609 1.036966 0.955108 1.0910165 0.9549933 1.159818 0.990313 0.85337514 1.0618756 0.8870854 1.1587842 0.9134149 1.0421492 0.9481365 1.0572846 1.0681927 1.1380231 1.0304924 0.8866782 1.1251346 0.9515975 0.91086537 0.9388892
0.3903904 0.9695993 1.101066 1.1729692 0.97156936 1.0535053 0.9424723 1.1646476 0.97120935 1.0657119 1.1266012 1.0610349 1.1278644 0.9550422 0.9954173 1.0913643 0.9731923 0.9987318 1.0913366 0.8861793 1.0623672 1.0941937 0.8538795 1.1714411 1.0251986 0.94039124 0.96701103 1.0201784 1.1374273 1.0371274 0.9551372 1.0912888 0.95502204 1.1601763 0.9905502 0.8534405 1.0623292 0.8871364 1.1591429 0.9136694 1.04231 0.9484288 1.0577435 1.0686451 1.1384054 1.030701 0.8867332 1.1255289 0.95188636 0.91112167 0.93911403
0.3913914 0.9698027 1.1014706 1.173314 0.97177595 1.0538223 0.94269305 1.1649846 0.9714171 1.0661505 1.1268498 1.0612218 1.1282549 0.95507616 0.99577206 1.0917907 0.9733961 0.9990832 1.0916185 0.8862312 1.0628198 1.0944728 0.8539431 1.1717867 1.0255394 0.9406225 0.967264 1.0205256 1.1377934 1.0372884 0.9551677 1.091561 0.95505136 1.1605327 0.9907878 0.8535077 1.0627825 0.8871885 1.1595019 0.9139237 1.0424707 0.9487209 1.0582019 1.0690974 1.1387872 1.030909 0.88678914 1.1259224 0.9521758 0.911377 0.93933874
0.3923924 0.9700065 1.1018745 1.1736583 0.9719822 1.0541395 0.94291407 1.1653215 0.97162455 1.0665896 1.1270995 1.0614088 1.1286448 0.9551111 0.996126 1.0922155 0.9736 0.99943453 1.0919008 0.8862839 1.0632726 1.0947523 0.85400796 1.172132 1.0258803 0.9408545 0.9675173 1.0208726 1.1381588 1.0374498 0.9551986 1.0918316 0.9550826 1.1608896 0.9910255 0.8535754 1.0632348 0.88724196 1.1598595 0.91417736 1.0426313 0.9490121 1.0586592 1.0695488 1.139168 1.0311176 0.88684636 1.1263157 0.95246416 0.911632 0.9395638
0.3933934 0.97020966 1.1022769 1.1740018 0.9721889 1.0544565 0.9431346 1.1656579 0.97183126 1.0670267 1.1273482 1.0615962 1.129034 0.9551477 0.99647945 1.0926411 0.9738037 0.99978524 1.0921826 0.88633734 1.0637244 1.095031 0.8540745 1.1724762 1.0262213 0.9410847 0.9677692 1.0212183 1.1385243 1.0376116 0.9552309 1.0921011 0.9551144 1.1612453 0.9912624 0.8536447 1.0636865 0.8872963 1.1602161 0.9144307 1.0427915 0.94930273 1.0591156 1.0699995 1.1395484 1.0313258 0.8869042 1.1267087 0.9527524 0.9118865 0.93978864
0.3943944 0.9704141 1.1026789 1.1743453 0.9723943 1.0547732 0.9433556 1.1659933 0.9720376 1.0674638 1.1275964 1.0617831 1.1294218 0.95518464 0.99683195 1.093065 0.97400767 1.0001348 1.092464 0.88639265 1.0641745 1.0953091 0.8541418 1.1728203 1.0265607 0.9413158 0.9680219 1.0215648 1.1388887 1.0377733 0.955265 1.0923715 0.9551471 1.1616004 0.9914995 0.85371435 1.0641371 0.88735235 1.1605729 0.9146834 1.0429524 0.9495931 1.0595719 1.0704495 1.1399281 1.0315343 0.8869638 1.1271006 0.9530397 0.91214067 0.940013
0.3953954 0.97061855 1.1030809 1.174687 0.9725998 1.0550895 0.94357604 1.1663287 0.97224396 1.0679015 1.1278449 1.0619698 1.1298093 0.9552229 0.99718434 1.0934876 0.97421163 1.0004838 1.0927452 0.88644916 1.0646242 1.0955875 0.85420996 1.1731647 1.0269006 0.9415464 0.96827406 1.0219104 1.1392525 1.0379359 0.95529944 1.0926396 0.9551812 1.1619545 0.9917368 0.8537853 1.0645875 0.8874088 1.1609288 0.91493636 1.0431135 0.9498823 1.0600262 1.0708988 1.1403073 1.031742 0.88702387 1.1274914 0.95332664 0.91239446 0.94023794
0.3963964 0.9708223 1.1034813 1.1750282 0.9728053 1.055405 0.94379693 1.1666635 0.9724496 1.0683373 1.1280926 1.0621569 1.1301961 0.95526224 0.99753565 1.0939091 0.97441536 1.0008317 1.0930263 0.8865064 1.0650733 1.095865 0.85427916 1.173507 1.0272404 0.9417766 0.9685269 1.0222555 1.1396164 1.0380975 0.9553351 1.0929079 0.95521635 1.1623085 0.9919742 0.85385793 1.065036 0.88746685 1.161284 0.9151878 1.043274 0.95017177 1.0604811 1.0713469 1.1406854 1.0319505 0.8870851 1.127882 0.9536132 0.91264814 0.9404622
0.3973974 0.9710265 1.1038818 1.1753694 0.9730099 1.0557207 0.94401747 1.1669983 0.9726551 1.0687727 1.1283404 1.0623444 1.130582 0.95530266 0.9978859 1.0943303 0.97461885 1.0011793 1.0933067 0.88656455 1.0655208 1.0961425 0.8543496 1.1738496 1.0275786 0.9420064 0.96877843 1.0226005 1.1399794 1.0382602 0.95537263 1.093175 0.9552528 1.1626604 0.99221116 0.85393053 1.0654846 0.88752526 1.161638 0.91543907 1.043435 0.95045966 1.0609342 1.0717945 1.1410636 1.0321584 0.8871473 1.1282713 0.9538984 0.9129011 0.94068724
0.3983984 0.9712307 1.1042814 1.1757098 0.97321385 1.0560365 0.94423777 1.1673325 0.9728603 1.0692071 1.1285881 1.0625311 1.1309664 0.95534366 0.9982355 1.0947503 0.97482294 1.0015259 1.0935872 0.8866248 1.0659682 1.0964206 0.85442114 1.1741914 1.027917 0.9422354 0.9690303 1.0229453 1.140341 1.0384227 0.9554104 1.0934416 0.9552904 1.1630125 0.9924484 0.85400474 1.065932 0.8875856 1.1619921 0.9156905 1.0435958 0.9507479 1.0613868 1.0722413 1.1414411 1.0323669 0.88721025 1.1286603 0.9541834 0.9131542 0.9409115
0.3993994 0.9714351 1.1046796 1.1760495 0.9734178 1.056351 0.94445854 1.1676656 0.9730645 1.0696416 1.128835 1.0627184 1.1313508 0.95538634 0.9985847 1.0951697 0.9750262 1.0018716 1.0938678 0.8866854 1.0664144 1.0966976 0.8544938 1.1745317 1.028255 0.94246453 0.96928173 1.0232899 1.1407028 1.038585 0.9554493 1.0937065 0.9553284 1.1633639 0.99268574 0.85407925 1.0663784 0.887647 1.1623448 0.9159413 1.0437572 0.9510347 1.0618389 1.0726877 1.1418175 1.0325749 0.88727474 1.1290485 0.9544682 0.9134063 0.9411356
0.4004004 0.9716397 1.105078 1.1763879 0.9736207 1.0566664 0.9446792 1.1679988 0.97326845 1.0700748 1.1290818 1.0629052 1.1317344 0.9554294 0.9989323 1.0955877 0.97522944 1.002216 1.0941474 0.8867475 1.0668598 1.0969739 0.8545676 1.1748722 1.0285928 0.94269294 0.969534 1.023634 1.1410635 1.0387475 0.9554896 1.0939716 0.9553682 1.1637139 0.9929226 0.8541552 1.066824 0.8877087 1.1626966 0.9161914 1.0439178 0.9513214 1.0622895 1.0731336 1.1421931 1.0327826 0.88733935 1.1294361 0.9547524 0.91365784 0.9413596
0.4014014 0.971844 1.1054755 1.1767256 0.97382444 1.0569803 0.9449 1.1683309 0.97347194 1.0705076 1.1293286 1.0630919 1.1321175 0.9554735 0.9992799 1.0960047 0.97543305 1.0025603 1.0944273 0.88681054 1.0673039 1.0972505 0.85464185 1.1752124 1.0289296 0.9429206 0.9697848 1.0239773 1.1414236 1.0389105 0.9555308 1.0942351 0.955409 1.1640638 0.99315923 0.85423225 1.0672685 0.8877719 1.1630473 0.91644055 1.0440787 0.95160776 1.0627395 1.0735782 1.1425681 1.0329903 0.8874053 1.1298227 0.95503515 0.9139094 0.94158393
0.4024024 0.972048 1.1058718 1.1770627 0.97402674 1.0572944 0.9451199 1.1686623 0.9736752 1.0709401 1.1295748 1.0632788 1.1324986 0.95551866 0.99962693 1.0964209 0.97563607 1.0029036 1.0947063 0.88687396 1.0677478 1.0975258 0.85471773 1.1755509 1.0292664 0.94314784 0.97003573 1.0243206 1.141783 1.0390733 0.95557314 1.0944982 0.95545036 1.1644125 0.9933961 0.85431 1.0677127 0.8878358 1.1633983 0.91668993 1.0442393 0.9518929 1.063189 1.0740215 1.1429428 1.0331981 0.8874725 1.1302085 0.9553177 0.9141601 0.9418079
0.4034034 0.9722528 1.1062676 1.1773992 0.97422844 1.0576081 0.9453407 1.1689941 0.9738776 1.071371 1.1298206 1.0634656 1.1328793 0.9555648 0.99997216 1.096836 0.97583956 1.0032456 1.094985 0.8869389 1.0681896 1.0978018 0.8547939 1.1758893 1.0296025 0.9433753 0.9702864 1.0246629 1.1421416 1.0392356 0.9556158 1.0947604 0.9554929 1.1647608 0.99363285 0.8543881 1.0681555 0.88790065 1.1637481 0.91693884 1.0444 0.95217794 1.0636371 1.0744649 1.1433159 1.0334054 0.88754034 1.1305926 0.95559996 0.91441005 0.9420311
0.4044044 0.97245723 1.1066632 1.177735 0.9744299 1.0579212 0.94556075 1.1693248 0.9740805 1.0718015 1.1300663 1.0636519 1.1332598 0.9556113 1.0003176 1.0972506 0.9760422 1.0035874 1.0952636 0.8870051 1.0686314 1.0980763 0.85487175 1.1762267 1.0299379 0.9436014 0.97053725 1.0250052 1.1425 1.0393986 0.95566005 1.0950222 0.955537 1.1651076 0.99386925 0.8544678 1.0685967 0.88796705 1.1640972 0.9171868 1.0445606 0.9524619 1.0640845 1.074907 1.1436889 1.0336131 0.88760877 1.1309773 0.9558814 0.9146599 0.94225484
0.4054054 0.9726611 1.1070578 1.1780696 0.97463185 1.0582342 0.94578093 1.1696546 0.9742815 1.0722305 1.1303115 1.0638385 1.1336378 0.95565933 1.0006616 1.0976629 0.97624487 1.003928 1.0955416 0.8870722 1.0690722 1.0983514 0.8549499 1.1765636 1.030273 0.9438279 0.9707872 1.0253477 1.142857 1.0395615 0.95570546 1.0952828 0.95558125 1.1654541 0.99410564 0.85454816 1.0690377 0.8880339 1.1644452 0.9174339 1.0447211 0.952746 1.0645307 1.0753479 1.1440617 1.0338202 0.8876786 1.1313602 0.9561623 0.9149093 0.9424785
0.4064064 0.9728659 1.1074507 1.1784031 0.97483224 1.0585463 0.9460009 1.1699836 0.97448283 1.0726596 1.1305562 1.0640246 1.134016 0.95570856 1.001005 1.0980757 0.9764481 1.0042676 1.0958194 0.8871404 1.0695117 1.0986259 0.8550297 1.1768999 1.030608 0.9440538 0.97103757 1.0256888 1.1432137 1.0397241 0.9557509 1.095542 0.955627 1.1657995 0.9943419 0.854629 1.0694773 0.8881021 1.1647921 0.9176807 1.0448815 0.95302874 1.0649759 1.0757889 1.144433 1.0340273 0.88774884 1.1317432 0.9564418 0.9151581 0.94270176
0.4074074 0.9730697 1.1078435 1.1787369 0.9750319 1.0588582 0.9462212 1.1703129 0.97468394 1.0730882 1.1308004 1.0642109 1.1343932 0.95575804 1.0013471 1.0984865 0.9766502 1.0046067 1.0960964 0.8872093 1.0699502 1.0988996 0.8551097 1.1772352 1.0309421 0.94427866 0.9712872 1.0260296 1.1435691 1.0398874 0.9557982 1.0958016 0.9556735 1.1661439 0.99457794 0.8547113 1.0699165 0.8881702 1.1651386 0.9179273 1.0450418 0.9533101 1.0654205 1.076228 1.1448033 1.0342338 0.8878201 1.1321249 0.9567222 0.9154064 0.9429253
0.4084084 0.9732742 1.1082355 1.1790689 0.9752317 1.0591699 0.94644135 1.1706408 0.97488374 1.073515 1.1310446 1.0643969 1.1347691 0.95580775 1.0016892 1.0988964 0.97685283 1.0049443 1.0963737 0.8872793 1.0703884 1.0991728 0.8551907 1.1775701 1.0312757 0.9445035 0.9715367 1.0263703 1.1439244 1.0400504 0.95584553 1.09606 0.95572037 1.1664871 0.9948136 0.8547941 1.070355 0.8882403 1.1654837 0.91817325 1.0452023 0.9535921 1.0658646 1.0766666 1.145173 1.0344409 0.8878919 1.1325054 0.9570003 0.91565377 0.94314736
0.4094094 0.97347814 1.1086268 1.1794003 0.9754308 1.0594808 0.9466606 1.1709684 0.9750833 1.0739424 1.131288 1.0645833 1.1351447 0.9558595 1.0020299 1.0993047 0.97705513 1.005282 1.09665 0.8873496 1.0708237 1.0994458 0.8552734 1.1779034 1.0316086 0.94472784 0.97178525 1.0267102 1.1442789 1.0402129 0.9558944 1.0963169 0.9557684 1.1668301 0.99504894 0.85487765 1.0707915 0.88831085 1.1658281 0.91841835 1.0453625 0.95387274 1.066307 1.0771042 1.1455413 1.0346473 0.887965 1.132885 0.9572789 0.9159017 0.9433697
0.4104104 0.97368234 1.1090173 1.1797315 0.9756295 1.0597913 0.9468803 1.1712948 0.97528225 1.074368 1.1315311 1.0647688 1.135519 0.955911 1.0023698 1.0997126 0.97725695 1.0056179 1.0969257 0.88742185 1.0712594 1.0997182 0.8553562 1.1782367 1.0319413 0.94495136 0.9720349 1.02705 1.1446325 1.0403758 0.95594364 1.0965736 0.95581776 1.1671716 0.9952851 0.85496247 1.0712268 0.88838226 1.1661714 0.91866285 1.045522 0.95415384 1.0667481 1.0775414 1.14591 1.0348542 0.8880387 1.1332638 0.95755583 0.916148 0.94359213
0.4114114 0.9738863 1.1094067 1.1800611 0.9758275 1.0601013 0.94709903 1.171621 0.97548085 1.0747929 1.1317744 1.0649545 1.1358925 0.9559637 1.0027088 1.1001197 0.97745925 1.0059538 1.0972012 0.8874945 1.0716943 1.0999901 0.85543984 1.1785687 1.0322728 0.94517547 0.97228366 1.027388 1.144985 1.0405385 0.95599395 1.0968292 0.95586795 1.1675129 0.9955198 0.85504764 1.0716616 0.8884546 1.1665151 0.9189072 1.0456821 0.95443267 1.067189 1.077977 1.1462774 1.0350597 0.8881132 1.1336417 0.9578329 0.91639453 0.9438147
0.4124124 0.97409016 1.1097953 1.1803901 0.9760255 1.0604111 0.94731873 1.1719469 0.975679 1.0752165 1.1320163 1.0651402 1.1362647 0.95601696 1.0030472 1.100525 0.9776607 1.0062879 1.0974767 0.8875683 1.0721277 1.100262 0.8555246 1.1788996 1.0326036 0.94539756 0.972532 1.0277267 1.1453365 1.0407012 0.9560453 1.0970832 0.95591885 1.1678528 0.9957548 0.8551336 1.0720959 0.8885282 1.1668568 0.91915077 1.045842 0.9547115 1.0676286 1.0784127 1.1466438 1.0352657 0.88818794 1.1340185 0.9581086 0.9166401 0.94403666
0.4134134 0.97429377 1.1101831 1.1807181 0.976222 1.0607196 0.94753784 1.1722714 0.9758771 1.07564 1.132258 1.0653253 1.1366363 0.95607144 1.0033844 1.100929 0.97786206 1.0066216 1.0977507 0.8876423 1.0725601 1.1005329 0.8556103 1.1792305 1.0329344 0.9456201 0.97277945 1.0280646 1.1456883 1.0408639 0.95609707 1.0973378 0.95597047 1.1681921 0.99598974 0.8552207 1.0725288 0.88860226 1.1671976 0.9193935 1.0460011 0.9549902 1.068068 1.0788457 1.1470095 1.0354714 0.88826424 1.1343955 0.95838445 0.91688496 0.9442584
0.4144144 0.97449714 1.1105702 1.1810454 0.97641855 1.0610284 0.94775647 1.1725955 0.97607404 1.0760626 1.1324999 1.0655106 1.137007 0.9561265 1.0037206 1.101333 0.9780635 1.0069542 1.0980254 0.88771874 1.0729914 1.100803 0.8556966 1.1795601 1.0332648 0.9458417 0.9730268 1.0284013 1.1460384 1.0410267 0.9561501 1.0975909 0.9560227 1.1685303 0.9962242 0.85530764 1.0729607 0.888677 1.1675382 0.91963595 1.0461602 0.9552677 1.0685059 1.0792792 1.1473738 1.0356768 0.88834107 1.1347705 0.9586589 0.9171296 0.94447976
0.4154154 0.9747004 1.110956 1.181371 0.9766149 1.0613365 0.947975 1.1729186 0.97627026 1.076484 1.1327398 1.065695 1.1373756 0.95618254 1.004057 1.1017352 0.97826415 1.0072867 1.0982989 0.88779473 1.0734218 1.1010736 0.8557839 1.1798893 1.0335939 0.94606215 0.9732745 1.0287381 1.1463873 1.0411892 0.9562039 1.097843 0.9560763 1.1688672 0.9964588 0.85539573 1.0733913 0.88875246 1.1678777 0.91987747 1.0463191 0.9555438 1.0689424 1.0797113 1.1477383 1.0358819 0.88841844 1.1351448 0.95893294 0.91737324 0.9447008
0.4164164 0.974904 1.1113416 1.1816965 0.9768098 1.0616441 0.94819385 1.1732411 0.97646624 1.0769045 1.1329802 1.065879 1.1377445 0.9562389 1.0043914 1.1021367 0.9784648 1.0076164 1.0985718 0.8878715 1.0738513 1.1013428 0.8558719 1.1802175 1.0339223 0.9462828 0.9735213 1.0290743 1.1467367 1.0413513 0.95625764 1.0980948 0.95612997 1.1692034 0.99669224 0.8554851 1.073821 0.8888288 1.168215 0.92011863 1.0464783 0.95582026 1.0693779 1.0801423 1.1481009 1.0360869 0.8884963 1.1355182 0.9592065 0.9176169 0.9449224
0.4174174 0.97510713 1.1117253 1.1820205 0.9770053 1.0619502 0.94841164 1.1735628 0.97666126 1.0773247 1.1332201 1.0660636 1.138112 0.95629555 1.0047256 1.1025364 0.9786652 1.0079471 1.0988442 0.8879491 1.0742795 1.1016115 0.85596055 1.1805446 1.0342506 0.9465031 0.97376806 1.0294102 1.1470842 1.0415132 0.95631295 1.0983448 0.95618504 1.1695391 0.99692565 0.8555744 1.0742496 0.8889062 1.1685528 0.9203593 1.0466367 0.9560955 1.0698125 1.0805727 1.1484631 1.0362911 0.88857573 1.1358902 0.9594794 0.9178601 0.9451435
0.4184184 0.97531027 1.1121083 1.1823443 0.97719914 1.062257 0.94863015 1.1738838 0.97685605 1.077743 1.1334586 1.0662471 1.138479 0.95635337 1.0050582 1.1029359 0.97886556 1.0082757 1.0991164 0.88802814 1.0747069 1.10188 0.8560504 1.1808707 1.0345782 0.9467227 0.9740146 1.0297449 1.1474311 1.0416759 0.95636874 1.0985941 0.9562406 1.1698736 0.9971592 0.8556652 1.0746773 0.8889845 1.1688894 0.92059904 1.0467951 0.9563698 1.0702466 1.0810016 1.1488246 1.0364953 0.88865477 1.136262 0.9597512 0.91810185 0.9453632
0.4194194 0.9755129 1.1124905 1.182667 0.9773932 1.0625632 0.94884795 1.1742042 0.97705024 1.0781609 1.1336981 1.0664313 1.1388444 0.95641166 1.0053908 1.1033337 0.9790655 1.0086042 1.0993881 0.88810736 1.0751327 1.1021475 0.8561399 1.1811954 1.0349046 0.9469413 0.97426015 1.0300791 1.1477772 1.0418376 0.9564257 1.098843 0.9562966 1.170207 0.99739224 0.85575557 1.0751039 0.8890629 1.1692246 0.9208382 1.0469534 0.9566441 1.070679 1.0814306 1.1491848 1.0366994 0.8887349 1.1366328 0.96002215 0.9183429 0.9455835
0.4204204 0.9757156 1.1128722 1.1829886 0.977586 1.0628681 0.949065 1.174524 0.9772436 1.0785781 1.1339363 1.0666146 1.1392083 0.9564709 1.0057218 1.1037306 0.9792648 1.0089316 1.099659 0.88818747 1.0755575 1.1024145 0.8562312 1.1815206 1.0352314 0.94715947 0.974505 1.0304126 1.1481221 1.0419992 0.95648295 1.0990908 0.9563542 1.1705391 0.9976248 0.8558475 1.0755297 0.8891425 1.1695594 0.92107683 1.0471115 0.956917 1.0711105 1.0818576 1.1495441 1.036903 0.88881564 1.1370023 0.9602923 0.9185843 0.9458026
0.4214214 0.9759181 1.1132525 1.1833092 0.9777785 1.0631725 0.9492822 1.1748425 0.9774371 1.0789942 1.1341738 1.066798 1.1395719 0.95653063 1.006052 1.1041256 0.97946435 1.0092578 1.0999286 0.88826835 1.0759809 1.1026816 0.85632265 1.1818445 1.0355564 0.9473775 0.9747501 1.0307461 1.1484662 1.0421609 0.95654064 1.0993375 0.95641166 1.1708705 0.9978573 0.85593975 1.075954 0.88922244 1.1698928 0.92131513 1.0472689 0.9571895 1.0715411 1.0822831 1.149903 1.0371063 0.8888973 1.137371 0.9605625 0.91882485 0.94602257
0.4224224 0.9761198 1.1136323 1.1836286 0.9779703 1.0634766 0.9494993 1.17516 0.9776291 1.0794089 1.1344105 1.0669805 1.139934 0.9565907 1.006381 1.1045206 0.97966343 1.0095829 1.1001991 0.8883507 1.0764039 1.1029475 0.85641545 1.1821673 1.035881 0.94759506 0.9749947 1.0310782 1.1488099 1.0423224 0.9565992 1.0995837 0.95646983 1.1712013 0.9980896 0.8560329 1.0763769 0.889303 1.1702255 0.92155224 1.0474268 0.9574614 1.0719707 1.0827084 1.1502604 1.0373089 0.8889795 1.1377386 0.96083134 0.91906434 0.94624215
0.4234234 0.9763221 1.114011 1.1839477 0.97816175 1.0637801 0.94971603 1.1754774 0.9778208 1.0798229 1.1346473 1.067163 1.1402957 0.9566513 1.0067098 1.1049138 0.9798624 1.0099071 1.1004676 0.88843286 1.0768256 1.1032124 0.8565085 1.1824888 1.0362054 0.94781154 0.97523934 1.0314101 1.1491519 1.0424837 0.95665807 1.0998291 0.95652884 1.1715307 0.9983216 0.8561268 1.0767992 0.8893849 1.1705574 0.9217889 1.0475842 0.9577325 1.0723991 1.0831325 1.1506169 1.0375116 0.8890622 1.1381053 0.9610993 0.91930383 0.9464614
0.4244244 0.97652406 1.1143882 1.1842654 0.97835284 1.0640823 0.9499325 1.1757935 0.9780124 1.0802366 1.1348833 1.0673451 1.140656 0.95671266 1.0070373 1.1053057 0.9800605 1.0102314 1.1007365 0.888516 1.0772462 1.1034775 0.85660166 1.1828097 1.0365286 0.9480278 0.9754829 1.031741 1.1494938 1.0426439 0.95671815 1.1000729 0.9565888 1.1718589 0.9985525 0.8562204 1.0772202 0.8894665 1.1708878 0.92202455 1.047741 0.9580031 1.0728265 1.0835562 1.1509728 1.0377141 0.8891456 1.1384708 0.9613673 0.91954154 0.9466792
0.42542544 0.9767259 1.114765 1.1845825 0.97854275 1.0643849 0.9501485 1.1761093 0.9782031 1.0806482 1.1351185 1.0675273 1.1410155 0.956775 1.0073639 1.1056972 0.98025864 1.0105531 1.101005 0.8885998 1.0776656 1.1037416 0.85669637 1.1831301 1.0368512 0.94824284 0.9757262 1.0320721 1.1498343 1.0428053 0.95677894 1.1003163 0.95664865 1.1721869 0.9987835 0.8563156 1.0776407 0.8895501 1.1712173 0.92226 1.0478973 0.95827216 1.0732523 1.0839775 1.1513275 1.0379157 0.8892298 1.1388357 0.96163434 0.9197797 0.9468979
0.42642644 0.97692746 1.1151409 1.1848979 0.9787325 1.0646863 0.9503649 1.1764227 0.97839266 1.0810593 1.1353536 1.067709 1.1413736 0.9568376 1.0076903 1.1060867 0.98045665 1.010875 1.1012715 0.8886844 1.0780842 1.1040047 0.85679173 1.1834496 1.037173 0.94845766 0.9759694 1.032401 1.1501738 1.042966 0.95684034 1.1005592 0.95671004 1.1725131 0.9990147 0.8564105 1.078059 0.8896337 1.171547 0.9224945 1.0480541 0.9585412 1.0736779 1.0843987 1.1516806 1.0381173 0.889314 1.1391994 0.9618997 0.92001754 0.9471156
0.42742744 0.9771283 1.1155152 1.1852131 0.9789217 1.0649868 0.95058054 1.1767379 0.9785817 1.0814698 1.1355875 1.0678899 1.1417309 0.95690066 1.0080148 1.1064751 0.9806538 1.0111959 1.1015388 0.8887696 1.0785007 1.1042675 0.85688794 1.1837677 1.0374944 0.94867224 0.9762115 1.0327302 1.1505128 1.0431266 0.9569022 1.1008006 0.9567718 1.1728386 0.99924475 0.8565072 1.0784765 0.8897174 1.1718744 0.9227286 1.0482099 0.9588093 1.074102 1.0848185 1.1520333 1.0383182 0.8893986 1.1395626 0.96216553 0.9202536 0.94733256
0.42842844 0.9773287 1.1158894 1.1855267 0.9791103 1.0652868 0.9507956 1.1770507 0.9787708 1.0818788 1.1358207 1.0680708 1.1420869 0.95696443 1.0083393 1.1068633 0.98085076 1.0115157 1.1018043 0.8888554 1.0789171 1.1045302 0.8569841 1.1840847 1.0378153 0.948886 0.97645336 1.0330583 1.1508504 1.0432866 0.9569641 1.1010419 0.9568338 1.1731622 0.99947447 0.8566032 1.0788933 0.8898026 1.1722007 0.92296225 1.0483657 0.9590767 1.074525 1.0852379 1.1523852 1.0385196 0.88948476 1.1399243 0.9624298 0.92048997 0.9475501
0.42942944 0.9775291 1.1162618 1.1858393 0.97929806 1.0655861 0.9510103 1.1773623 0.97895974 1.0822873 1.1360534 1.0682508 1.142442 0.95702845 1.0086621 1.10725 0.9810477 1.0118341 1.1020699 0.888942 1.0793314 1.1047913 0.8570809 1.1844006 1.0381343 0.94909865 0.9766951 1.0333867 1.1511868 1.0434465 0.9570268 1.1012813 0.9568965 1.1734865 0.9997044 0.85670036 1.0793086 0.88988775 1.1725266 0.9231948 1.048521 0.95934325 1.0749468 1.0856555 1.1527364 1.03872 0.8895704 1.1402844 0.96269363 0.92072517 0.9477666
0.43043044 0.97772914 1.1166334 1.1861517 0.97948533 1.0658846 0.9512251 1.1776743 0.97914714 1.082694 1.1362858 1.068431 1.142796 0.95709354 1.0089846 1.1076349 0.9812439 1.0121522 1.1023345 0.88902926 1.0797459 1.1050521 0.8571784 1.1847166 1.0384538 0.9493117 0.9769358 1.0337131 1.1515223 1.0436065 0.9570901 1.10152 0.9569598 1.1738089 0.99993294 0.8567979 1.0797231 0.8899737 1.1728514 0.9234269 1.0486758 0.9596093 1.0753679 1.0860716 1.153086 1.0389194 0.88965756 1.1406443 0.9629573 0.9209601 0.9479839
0.43143144 0.9779294 1.1170039 1.1864622 0.9796724 1.066183 0.9514393 1.1779848 0.97933406 1.0831008 1.1365174 1.0686109 1.1431485 0.95715827 1.0093063 1.108019 0.9814405 1.012469 1.1025988 0.8891172 1.0801585 1.105312 0.8572767 1.185031 1.0387713 0.9495235 0.9771767 1.0340395 1.1518575 1.0437657 0.95715433 1.1017582 0.95702404 1.1741308 1.0001618 0.8568963 1.0801367 0.89006007 1.1731753 0.9236582 1.0488306 0.9598746 1.0757873 1.0864874 1.153435 1.0391189 0.88974416 1.1410031 0.9632198 0.92119426 0.94819933
0.43243244 0.9781297 1.1173736 1.1867718 0.97985834 1.0664806 0.95165354 1.1782938 0.97952014 1.083506 1.1367482 1.0687903 1.1435002 0.9572237 1.0096258 1.1084018 0.98163563 1.0127852 1.1028619 0.8892056 1.08057 1.1055722 0.8573758 1.1853441 1.039089 0.94973487 0.97741646 1.0343643 1.152192 1.0439249 0.95721835 1.101996 0.9570883 1.1744512 1.0003902 0.85699457 1.0805488 0.89014703 1.1734977 0.923889 1.0489848 0.960139 1.0762067 1.0869018 1.1537827 1.0393184 0.8898321 1.1413606 0.96348125 0.92142814 0.94841486
0.43343344 0.9783289 1.1177429 1.1870806 0.98004323 1.0667768 0.95186764 1.178602 0.97970647 1.0839099 1.1369785 1.068969 1.1438514 0.95729035 1.0099455 1.1087832 0.98183125 1.0130994 1.1031252 0.889294 1.0809801 1.1058306 0.85747415 1.1856565 1.0394056 0.9499455 0.9776564 1.0346897 1.1525244 1.0440831 0.9572843 1.1022316 0.9571529 1.1747701 1.0006185 0.85709363 1.0809594 0.8902349 1.1738195 0.92411894 1.0491388 0.96040326 1.0766239 1.0873153 1.1541295 1.0395169 0.88992053 1.1417173 0.9637423 0.9216606 0.94863063
0.43443444 0.9785276 1.11811 1.1873889 0.98022884 1.0670733 0.9520803 1.1789095 0.9798922 1.0843135 1.1372075 1.0691475 1.1442013 0.9573571 1.010264 1.1091639 0.98202604 1.0134139 1.1033872 0.88938445 1.0813895 1.1060884 0.857575 1.1859678 1.0397211 0.95015603 0.9778958 1.0350136 1.1528562 1.0442421 0.95734984 1.1024671 0.9572192 1.1750888 1.000846 0.85719305 1.081369 0.8903227 1.1741402 0.92434865 1.0492928 0.96066564 1.07704 1.0877279 1.1544751 1.0397155 0.8900093 1.1420728 0.96400255 0.9218934 0.94884485
0.43543544 0.9787269 1.1184766 1.1876947 0.980413 1.0673684 0.95229334 1.1792167 0.98007685 1.0847148 1.1374363 1.0693253 1.1445501 0.95742315 1.0105819 1.1095431 0.98222095 1.0137272 1.1036484 0.88947415 1.0817974 1.1063459 0.8576752 1.186278 1.0400363 0.9503655 0.9781342 1.0353365 1.153187 1.0444005 0.9574154 1.102702 0.9572844 1.1754057 1.001073 0.857293 1.0817778 0.8904118 1.1744598 0.9245774 1.0494461 0.96092826 1.0774554 1.0881387 1.15482 1.0399133 0.8900978 1.142427 0.96426207 0.9221249 0.9490599
0.43643644 0.97892565 1.1188422 1.1880006 0.9805966 1.0676627 0.95250577 1.1795229 0.9802608 1.0851167 1.1376649 1.0695031 1.1448972 0.95749086 1.010898 1.1099212 0.98241466 1.0140398 1.1039093 0.8895652 1.0822043 1.1066023 0.8577762 1.1865873 1.0403512 0.9505741 0.9783723 1.0356591 1.153517 1.0445585 0.9574819 1.102936 0.95735127 1.1757221 1.0012997 0.85739416 1.0821848 0.8905013 1.1747788 0.92480534 1.0495987 0.9611892 1.0778694 1.0885497 1.1551633 1.0401106 0.8901876 1.1427808 0.96452063 0.9223557 0.9492734
0.43743744 0.9791238 1.119207 1.1883057 0.98077995 1.0679563 0.9527183 1.1798276 0.98044366 1.0855161 1.1378921 1.0696805 1.1452432 0.9575586 1.011214 1.1102986 0.9826086 1.014351 1.1041689 0.8896565 1.0826104 1.1068584 0.8578777 1.1868966 1.0406646 0.9507831 0.97861034 1.0359808 1.153846 1.0447165 0.95754915 1.1031686 0.9574184 1.1760374 1.0015255 0.857495 1.082592 0.8905909 1.1750966 0.92503256 1.0497514 0.9614505 1.0782822 1.0889583 1.1555063 1.0403069 0.89027816 1.1431329 0.9647792 0.92258614 0.9494874
0.43843845 0.9793214 1.1195699 1.1886085 0.9809632 1.0682495 0.9529304 1.1801317 0.98062664 1.0859157 1.1381191 1.0698576 1.1455891 0.95762676 1.0115288 1.1106737 0.9828022 1.0146611 1.1044288 0.88974845 1.083015 1.1071134 0.8579799 1.1872034 1.0409772 0.9509906 0.97884744 1.0363021 1.154174 1.0448737 0.9576166 1.1034001 0.95748514 1.1763514 1.0017517 0.8575964 1.0829972 0.8906811 1.1754129 0.9252599 1.0499039 0.9617105 1.0786942 1.0893662 1.1558481 1.0405041 0.89036816 1.1434847 0.96503633 0.92281634 0.9497008
0.43943945 0.97951895 1.1199325 1.1889116 0.9811445 1.0685414 0.9531413 1.180435 0.9808093 1.0863135 1.1383452 1.070034 1.1459335 0.95769554 1.0118434 1.1110483 0.98299485 1.0149707 1.1046871 0.8898408 1.0834179 1.1073681 0.8580826 1.1875099 1.0412891 0.9511979 0.97908396 1.0366222 1.1545008 1.0450312 0.9576848 1.1036315 0.9575533 1.1766642 1.0019767 0.85769886 1.0834011 0.89077187 1.1757286 0.925486 1.0500559 0.9619692 1.079105 1.089773 1.1561878 1.0406994 0.89045894 1.1438345 0.9652925 0.9230445 0.9499132
0.44044045 0.9797159 1.1202935 1.1892128 0.9813263 1.0688334 0.9533525 1.1807364 0.9809908 1.08671 1.1385708 1.0702096 1.1462766 0.9577647 1.0121564 1.1114216 0.98318726 1.0152792 1.1049451 0.88993365 1.0838202 1.1076224 0.85818523 1.1878153 1.0416001 0.95140415 0.9793199 1.0369415 1.1548266 1.0451883 0.95775276 1.1038613 0.9576215 1.176976 1.0022014 0.8578005 1.0838042 0.8908629 1.1760428 0.92571133 1.0502071 0.96222776 1.0795147 1.0901783 1.1565279 1.0408952 0.8905501 1.1441841 0.96554834 0.9232735 0.95012575
0.44144145 0.9799128 1.1206536 1.1895133 0.9815071 1.0691242 0.95356375 1.1810379 0.9811719 1.0871063 1.1387947 1.0703847 1.1466179 0.9578343 1.0124686 1.1117941 0.9833799 1.0155865 1.105202 0.8900268 1.0842214 1.1078749 0.85828876 1.1881199 1.0419104 0.9516111 0.9795554 1.0372603 1.1551515 1.0453447 0.9578214 1.1040913 0.9576904 1.1772872 1.002426 0.85790336 1.084206 0.8909551 1.1763566 0.92593557 1.050358 0.96248573 1.0799237 1.0905827 1.1568667 1.0410906 0.89064157 1.1445323 0.9658033 0.9235017 0.95033795
0.44244245 0.98010963 1.1210132 1.1898128 0.981687 1.0694141 0.9537738 1.1813382 0.9813524 1.0875002 1.1390187 1.0705601 1.1469592 0.95790344 1.0127797 1.1121646 0.98357123 1.0158935 1.1054586 0.8901207 1.0846217 1.1081274 0.85839236 1.1884229 1.0422198 0.9518159 0.97979087 1.037578 1.155475 1.0455002 0.95789045 1.1043193 0.9577597 1.1775975 1.0026498 0.8580068 1.0846059 0.89104664 1.1766694 0.92616016 1.0505092 0.9627425 1.0803312 1.0909864 1.1572033 1.0412854 0.89073414 1.1448795 0.9660575 0.9237289 0.9505492
0.44344345 0.9803055 1.1213706 1.1901104 0.98186666 1.0697033 0.95398384 1.1816379 0.98153216 1.0878943 1.139242 1.0707343 1.1472993 0.9579733 1.0130894 1.1125349 0.9837628 1.0161989 1.105714 0.89021516 1.08502 1.1083785 0.85849684 1.1887255 1.0425284 0.9520212 0.98002523 1.0378953 1.1557984 1.0456564 0.9579595 1.1045475 0.9578292 1.177906 1.0028731 0.8581102 1.0850058 0.891139 1.1769801 0.9263839 1.0506591 0.9629987 1.0807369 1.0913881 1.1575401 1.041479 0.890826 1.1452258 0.9663113 0.92395526 0.95076054
0.44444445 0.980501 1.1217281 1.190408 0.9820462 1.0699922 0.9541934 1.1819359 0.9817119 1.0882862 1.1394651 1.0709083 1.1476374 0.9580439 1.0133994 1.1129031 0.98395354 1.0165033 1.1059687 0.89030975 1.0854169 1.1086289 0.858602 1.189027 1.0428361 0.95222527 0.980259 1.0382116 1.1561202 1.0458119 0.9580297 1.1047739 0.95789903 1.1782138 1.0030957 0.85821384 1.0854037 0.891232 1.1772906 0.9266067 1.0508085 0.96325415 1.0811424 1.0917897 1.1578757 1.0416726 0.890919 1.1455706 0.96656436 0.9241813 0.9509708
0.44544545 0.98069686 1.122084 1.1907042 0.982225 1.0702795 0.954402 1.1822337 0.98189014 1.0886778 1.1396863 1.0710821 1.1479756 0.95811504 1.013708 1.1132706 0.98414356 1.0168077 1.1062237 0.8904052 1.0858138 1.1088786 0.8587069 1.189327 1.0431433 0.95242864 0.98049265 1.0385265 1.1564403 1.0459664 0.9581004 1.1049995 0.9579697 1.1785207 1.0033183 0.8583184 1.085801 0.8913254 1.1776005 0.9268293 1.0509584 0.963509 1.0815461 1.0921892 1.1582094 1.0418655 0.89101243 1.1459147 0.9668159 0.92440647 0.95118207
0.44644645 0.98089164 1.1224388 1.1909993 0.98240286 1.0705659 0.9546111 1.1825299 0.9820687 1.0890678 1.1399071 1.071255 1.1483126 0.9581856 1.0140153 1.1136366 0.9843337 1.0171107 1.1064764 0.89050084 1.0862088 1.1091281 0.8588128 1.1896266 1.0434488 0.952632 0.9807251 1.0388415 1.1567603 1.0461216 0.95817 1.1052253 0.95803994 1.1788269 1.0035404 0.85842323 1.0861969 0.8914194 1.1779088 0.9270503 1.0511069 0.96376354 1.0819491 1.0925887 1.1585429 1.0420587 0.89110607 1.1462579 0.9670674 0.92463154 0.9513915
0.44744745 0.9810867 1.1227925 1.1912935 0.98257977 1.0708528 0.95481986 1.1828256 0.9822461 1.0894574 1.1401275 1.0714277 1.1486473 0.9582569 1.0143224 1.114002 0.9845237 1.0174127 1.1067295 0.8905966 1.086603 1.1093765 0.8589185 1.1899248 1.0437548 0.95283467 0.9809573 1.0391552 1.1570787 1.0462761 0.9582415 1.1054497 0.958111 1.1791312 1.0037619 0.8585281 1.0865915 0.8915133 1.1782161 0.9272714 1.0512557 0.9640171 1.0823507 1.0929861 1.158875 1.0422506 0.89120007 1.1465995 0.96731836 0.9248553 0.9516006
0.44844845 0.9812799 1.1231445 1.191586 0.98275656 1.0711381 0.9550274 1.1831197 0.98242325 1.0898455 1.1403472 1.0716001 1.1489818 0.95832866 1.0146282 1.1143659 0.98471266 1.0177134 1.1069812 0.8906928 1.0869958 1.1096244 0.85902506 1.1902225 1.0440589 0.9530367 0.9811893 1.0394684 1.1573967 1.0464302 0.9583134 1.1056726 0.95818263 1.1794351 1.003983 0.85863316 1.086985 0.89160764 1.178523 0.9274915 1.0514038 0.9642692 1.0827512 1.0933821 1.1592063 1.0424418 0.8912936 1.1469401 0.96756786 0.9250786 0.95180994
0.44944945 0.9814742 1.1234963 1.1918782 0.98293275 1.0714223 0.9552347 1.1834135 0.9825997 1.0902327 1.140566 1.071772 1.1493155 0.95840067 1.0149335 1.1147288 0.984901 1.0180134 1.1072319 0.89079 1.087387 1.1098708 0.8591324 1.1905179 1.0443624 0.95323795 0.98142046 1.0397804 1.157713 1.0465835 0.9583847 1.105895 0.9582538 1.1797377 1.0042033 0.8587391 1.0873773 0.89170295 1.1788275 0.92771107 1.0515517 0.9645216 1.0831509 1.0937772 1.1595364 1.0426327 0.89138854 1.1472799 0.9678176 0.9253022 0.9520182
0.45045045 0.9816677 1.123847 1.1921686 0.98310846 1.0717062 0.9554419 1.1837068 0.9827755 1.090618 1.1407838 1.071943 1.1496468 0.9584729 1.0152373 1.1150903 0.9850896 1.0183128 1.1074829 0.8908873 1.0877779 1.1101171 0.85923976 1.1908135 1.0446652 0.95343894 0.98165077 1.0400918 1.1580285 1.0467371 0.95845634 1.1061177 0.9583265 1.1800396 1.0044228 0.85884464 1.0877686 0.8917986 1.1791317 0.9279303 1.0516993 0.964773 1.0835488 1.0941715 1.159865 1.0428241 0.891483 1.1476185 0.9680664 0.9255244 0.9522261
0.45145145 0.9818612 1.124196 1.1924587 0.98328334 1.0719893 0.9556481 1.1839976 0.9829505 1.0910035 1.1410006 1.0721136 1.149978 0.9585449 1.0155406 1.1154505 0.98527735 1.0186114 1.1077323 0.8909848 1.0881672 1.110362 0.859347 1.1911075 1.0449668 0.9536392 0.9818817 1.0404024 1.158343 1.0468899 0.9585287 1.1063381 0.95839876 1.1803396 1.0046421 0.8589513 1.0881587 0.8918937 1.1794351 0.92814845 1.0518456 0.96502346 1.0839459 1.0945648 1.1601928 1.043014 0.8915781 1.1479559 0.9683135 0.92574555 0.95243376
0.45245245 0.9820537 1.1245445 1.1927474 0.98345846 1.0722713 0.95585483 1.1842886 0.98312515 1.0913872 1.1412178 1.0722837 1.1503081 0.9586181 1.0158429 1.1158097 0.98546404 1.0189086 1.1079806 0.8910832 1.0885553 1.1106067 0.8594549 1.1914006 1.0452675 0.9538384 0.9821102 1.0407122 1.158656 1.047042 0.95860153 1.1065581 0.9584715 1.1806389 1.0048614 0.85905755 1.0885478 0.89198947 1.1797371 0.928366 1.0519923 0.9652731 1.0843419 1.0949569 1.1605194 1.0432036 0.891674 1.1482929 0.96856064 0.92596716 0.95264083
0.45345345 0.982246 1.1248918 1.193035 0.9836324 1.0725528 0.95606047 1.1845785 0.98329955 1.0917693 1.1414336 1.0724535 1.1506367 0.95869046 1.0161444 1.1161677 0.9856512 1.019205 1.1082289 0.89118123 1.0889428 1.1108505 0.85956323 1.1916927 1.0455676 0.9540376 0.98233944 1.0410209 1.1589689 1.0471942 0.9586744 1.1067774 0.9585443 1.1809372 1.0050792 0.8591651 1.0889359 0.8920864 1.1800381 0.92858344 1.0521383 0.9655221 1.0847365 1.0953478 1.1608447 1.0433927 0.89176893 1.1486278 0.96880716 0.9261872 0.9528473
0.45445445 0.9824379 1.1252376 1.1933211 0.9838057 1.0728333 0.9562656 1.1848671 0.98347396 1.0921508 1.1416479 1.0726227 1.1509646 0.9587638 1.0164449 1.116524 0.98583764 1.0195011 1.1084758 0.89128023 1.0893283 1.1110932 0.85967225 1.1919837 1.0458667 0.95423585 0.98256797 1.041329 1.1592796 1.0473461 0.9587471 1.1069958 0.9586175 1.181234 1.0052974 0.85927176 1.0893224 0.8921829 1.1803375 0.92880005 1.0522833 0.9657708 1.0851303 1.0957364 1.1611701 1.043581 0.8918651 1.1489625 0.9690531 0.92640704 0.9530533
0.45545545 0.9826296 1.1255826 1.1936067 0.98397833 1.0731131 0.95647067 1.1851549 0.98364645 1.0925313 1.1418623 1.072791 1.1512913 0.958837 1.0167447 1.1168798 0.98602337 1.0197957 1.1087227 0.891379 1.0897132 1.1113352 0.85978043 1.1922736 1.0461652 0.95443374 0.98279554 1.0416366 1.1595902 1.0474973 0.9588205 1.1072134 0.95869154 1.1815307 1.0055141 0.8593797 1.0897077 0.8922796 1.1806372 0.92901546 1.0524285 0.9660184 1.0855231 1.0961251 1.1614932 1.043769 0.8919614 1.1492959 0.96929806 0.92662627 0.95325917
0.45645645 0.9828206 1.1259265 1.1938909 0.98415095 1.0733917 0.956675 1.1854415 0.98381907 1.0929105 1.1420755 1.0729593 1.1516166 0.9589111 1.0170437 1.1172342 0.98620886 1.0200895 1.1089677 0.89147913 1.0900965 1.1115764 0.85989034 1.1925627 1.0464629 0.95463127 0.98302263 1.0419426 1.1598992 1.0476481 0.95889443 1.10743 0.9587653 1.1818256 1.005732 0.8594872 1.0900922 0.8923771 1.180935 0.9292305 1.0525731 0.9662656 1.085914 1.0965126 1.1618159 1.043956 0.8920578 1.1496278 0.9695423 0.92684466 0.95346385
0.45745745 0.98301095 1.1262689 1.1941738 0.9843226 1.0736699 0.9568797 1.185728 0.98399097 1.0932888 1.1422884 1.0731269 1.1519413 0.95898515 1.0173413 1.1175874 0.9863935 1.0203825 1.1092128 0.8915785 1.0904789 1.1118169 0.8599999 1.1928496 1.0467597 0.95482844 0.9832495 1.0422478 1.1602074 1.0477985 0.9589681 1.1076463 0.95883924 1.18212 1.0059481 0.85959566 1.0904747 0.89247465 1.1812315 0.9294459 1.0527172 0.96651226 1.0863045 1.0968981 1.162137 1.0441428 0.89215463 1.1499593 0.9697862 0.92706233 0.953669
0.45845845 0.98320144 1.1266111 1.1944562 0.98449355 1.0739471 0.95708245 1.1860121 0.9841625 1.0936655 1.1425002 1.0732942 1.1522648 0.95905894 1.0176384 1.1179398 0.9865783 1.020674 1.1094569 0.8916793 1.09086 1.1120566 0.86010987 1.1931373 1.0470554 0.95502466 0.98347574 1.042553 1.1605146 1.0479485 0.9590426 1.1078615 0.95891374 1.1824132 1.0061635 0.8597038 1.0908573 0.8925721 1.1815274 0.92965907 1.0528612 0.9667575 1.0866938 1.0972832 1.1624569 1.0443289 0.89225173 1.1502897 0.97002906 0.92728 0.9538726
0.45945945 0.98339087 1.126951 1.1947377 0.9846646 1.0742233 0.9572858 1.1862965 0.98433286 1.0940415 1.1427114 1.0734603 1.1525861 0.95913345 1.0179342 1.1182904 0.9867622 1.020966 1.1096997 0.89177924 1.0912397 1.1122947 0.8602203 1.1934229 1.04735 0.9552204 0.9837007 1.0428565 1.1608198 1.0480983 0.95911676 1.1080761 0.958988 1.1827049 1.0063785 0.85981244 1.0912384 0.8926702 1.1818228 0.9298726 1.0530039 0.9670027 1.0870818 1.0976667 1.1627761 1.0445148 0.89234877 1.1506184 0.9702708 0.9274966 0.9540767
0.46046045 0.9835802 1.1272908 1.1950176 0.9848353 1.0744994 0.957488 1.186579 0.98450404 1.0944166 1.1429219 1.073626 1.1529077 0.9592077 1.0182303 1.1186404 0.98694557 1.0212564 1.1099423 0.8918803 1.0916184 1.1125333 0.86033064 1.1937076 1.0476444 0.9554158 0.9839255 1.0431591 1.1611251 1.0482478 0.9591915 1.1082896 0.95906276 1.1829959 1.0065932 0.8599216 1.0916177 0.892769 1.1821166 0.9300856 1.0531468 0.9672467 1.0874685 1.0980493 1.1630946 1.0447 0.892446 1.1509467 0.97051245 0.927713 0.95427936
0.46146145 0.98376936 1.127629 1.1952968 0.98500484 1.0747744 0.95768994 1.1868606 0.98467344 1.09479 1.1431311 1.0737922 1.153228 0.9592822 1.0185246 1.118989 0.98712856 1.0215459 1.1101837 0.8919809 1.0919964 1.11277 0.8604413 1.1939912 1.0479374 0.95561045 0.98415 1.0434613 1.1614289 1.0483967 0.95926577 1.1085029 0.9591376 1.183286 1.0068073 0.86003035 1.0919958 0.89286727 1.1824096 0.9302972 1.0532892 0.9674906 1.0878546 1.0984304 1.1634115 1.0448849 0.89254427 1.1512737 0.9707536 0.9279292 0.9544831
0.46246246 0.98395795 1.1279665 1.1955743 0.98517376 1.0750474 0.95789176 1.1871412 0.9848427 1.0951627 1.1433402 1.0739568 1.153547 0.9593567 1.0188185 1.1193362 0.98731107 1.021835 1.1104251 0.8920823 1.0923731 1.1130072 0.86055285 1.1942738 1.0482291 0.95580393 0.9843735 1.0437623 1.1617318 1.048545 0.959341 1.1087143 0.9592132 1.1835756 1.0070208 0.8601397 1.0923731 0.8929666 1.1827018 0.9305089 1.0534306 0.96773356 1.088239 1.0988107 1.1637278 1.0450692 0.89264137 1.1515994 0.97099406 0.9281443 0.9546847
0.46346346 0.9841456 1.1283023 1.1958504 0.9853428 1.0753207 0.9580936 1.1874208 0.985012 1.0955341 1.1435481 1.0741212 1.1538646 0.9594318 1.0191113 1.1196823 0.9874936 1.0221223 1.110665 0.892184 1.0927484 1.1132418 0.8606636 1.1945554 1.0485206 0.9559981 0.9845969 1.0440629 1.1620333 1.0486931 0.9594162 1.1089263 0.9592888 1.1838635 1.0072336 0.86024857 1.0927495 0.89306575 1.182992 0.93071944 1.0535723 0.96797615 1.0886225 1.0991901 1.164042 1.0452527 0.8927397 1.1519241 0.97123355 0.92835885 0.95488673
0.46446446 0.9843337 1.1286368 1.1961272 0.98551124 1.0755934 0.95829374 1.1877002 0.98517984 1.095904 1.1437547 1.0742854 1.1541817 0.9595068 1.0194038 1.1200279 0.9876757 1.0224094 1.110904 0.8922861 1.0931224 1.1134769 0.8607755 1.1948355 1.048811 0.95619065 0.9848191 1.044362 1.162334 1.0488411 0.959492 1.109137 0.9593641 1.1841501 1.0074456 0.86035866 1.0931243 0.89316505 1.1832818 0.93093044 1.0537127 0.9682172 1.0890052 1.0995674 1.1643554 1.0454357 0.8928379 1.1522483 0.9714727 0.92857283 0.95508784
0.46546546 0.9845206 1.1289712 1.1964015 0.9856786 1.0758646 0.9584939 1.1879783 0.98534805 1.0962731 1.1439611 1.0744483 1.1544973 0.95958227 1.0196943 1.1203715 0.98785573 1.0226954 1.1111426 0.89238816 1.0934958 1.113711 0.86088777 1.1951156 1.0491009 0.9563834 0.98504084 1.0446609 1.1626331 1.0489883 0.9595675 1.1093469 0.9594405 1.1844361 1.0076581 0.8604685 1.0934981 0.8932646 1.1835706 0.9311401 1.0538533 0.96845835 1.089386 1.099945 1.1646687 1.0456183 0.89293677 1.1525712 0.97171074 0.92878574 0.9552887
0.46646646 0.98470753 1.1293038 1.1966751 0.9858456 1.076135 0.95869404 1.1882548 0.98551434 1.0966413 1.1441665 1.0746118 1.1548122 0.9596576 1.0199846 1.1207143 0.98803645 1.0229805 1.1113801 0.8924904 1.0938678 1.1139433 0.8609996 1.1953936 1.0493889 0.95657533 0.9852627 1.0449587 1.1629317 1.0491344 0.95964307 1.1095556 0.95951635 1.1847206 1.0078696 0.8605786 1.0938709 0.8933645 1.1838584 0.93134946 1.0539933 0.96869856 1.0897652 1.1003201 1.1649805 1.0457999 0.89303464 1.1528927 0.9719482 0.92899853 0.95548886
0.46746746 0.9848936 1.1296356 1.1969478 0.98601264 1.0764046 0.9588935 1.1885298 0.98568135 1.097008 1.1443716 1.0747744 1.1551256 0.9597338 1.0202748 1.1210562 0.98821646 1.023265 1.1116168 0.8925931 1.0942388 1.1141758 0.8611118 1.1956711 1.0496773 0.956767 0.98548275 1.0452554 1.1632291 1.0492811 0.9597191 1.1097647 0.9595925 1.1850042 1.00808 0.8606894 1.0942429 0.8934646 1.1841447 0.9315583 1.054133 0.96893793 1.0901443 1.1006943 1.1652907 1.0459806 0.8931338 1.1532134 0.97218543 0.9292113 0.9556883
0.46846846 0.9850797 1.1299661 1.197219 0.9861786 1.0766734 0.95909256 1.1888053 0.98584765 1.0973736 1.1445754 1.0749352 1.1554384 0.9598089 1.0205635 1.1213965 0.9883962 1.0235486 1.1118528 0.89269584 1.0946077 1.1144075 0.8612245 1.1959469 1.0499643 0.9569579 0.9857034 1.0455517 1.1635258 1.0494262 0.95979565 1.1099718 0.9596688 1.1852875 1.0082899 0.8607993 1.094613 0.89356476 1.1844304 0.931766 1.0542719 0.9691773 1.0905224 1.1010678 1.1656001 1.0461615 0.89323264 1.1535331 0.9724216 0.92942256 0.95588785
0.46946946 0.9852653 1.1302959 1.1974893 0.98634416 1.0769415 0.95929044 1.1890795 0.9860138 1.0977385 1.1447785 1.0750965 1.1557496 0.9598847 1.0208509 1.1217357 0.98857564 1.023831 1.112088 0.89279866 1.0949767 1.114638 0.8613377 1.1962231 1.0502496 0.95714873 0.98592263 1.0458463 1.1638213 1.049572 0.9598715 1.1101785 0.95974535 1.185569 1.0084994 0.86091024 1.0949826 0.8936654 1.184715 0.9319735 1.0544099 0.9694157 1.0908988 1.1014396 1.1659081 1.0463423 0.89333194 1.153851 0.97265774 0.92963463 0.9560868
0.47047046 0.9854502 1.1306242 1.197759 0.98650986 1.0772086 0.9594882 1.1893525 0.98617893 1.0981029 1.1449811 1.075257 1.1560595 0.95996076 1.0211383 1.1220739 0.9887541 1.0241127 1.1123222 0.8929024 1.0953438 1.114868 0.8614506 1.1964974 1.0505353 0.95733875 0.9861414 1.046141 1.1641151 1.0497172 0.9599485 1.1103851 0.95982236 1.1858498 1.008709 0.8610209 1.0953506 0.89376646 1.1849986 0.9321802 1.0545479 0.96965295 1.0912746 1.1018109 1.1662159 1.0465223 0.8934315 1.1541696 0.97289175 0.92984456 0.9562848
0.47147146 0.98563474 1.1309514 1.1980269 0.98667425 1.0774751 0.9596855 1.1896244 0.98634416 1.0984644 1.1451825 1.0754174 1.1563691 0.9600368 1.021425 1.1224113 0.9889321 1.024394 1.112556 0.8930059 1.0957104 1.115097 0.8615638 1.1967705 1.0508195 0.9575283 0.9863599 1.0464342 1.1644092 1.0498614 0.9600248 1.1105906 0.95989937 1.1861295 1.008917 0.86113185 1.095718 0.8938667 1.1852814 0.9323867 1.0546856 0.96989053 1.0916497 1.1021806 1.1665218 1.0467013 0.8935309 1.1544853 0.9731266 0.9300545 0.95648235
0.47247246 0.98581845 1.1312772 1.1982943 0.9868384 1.0777407 0.95988315 1.1898953 0.9865077 1.0988253 1.145383 1.0755767 1.1566775 0.96011287 1.02171 1.1227468 0.98910993 1.0246744 1.1127881 0.89310986 1.0960755 1.1153255 0.86167705 1.1970421 1.0511026 0.95771664 0.9865776 1.0467267 1.1647005 1.0500059 0.96010154 1.1107956 0.959977 1.1864082 1.0091246 0.8612433 1.0960839 0.8939679 1.1855633 0.9325922 1.0548228 0.9701267 1.0920227 1.1025487 1.1668268 1.0468793 0.8936301 1.1548014 0.9733607 0.9302644 0.9566799
0.47347346 0.9860018 1.1316025 1.1985604 0.98700255 1.0780048 0.9600796 1.1901648 0.9866716 1.0991858 1.1455832 1.075736 1.1569847 0.9601893 1.0219948 1.1230818 0.98928696 1.0249546 1.1130203 0.89321405 1.0964395 1.1155521 0.86179113 1.1973134 1.051385 0.957905 0.9867944 1.0470184 1.1649916 1.0501492 0.9601781 1.1109989 0.96005374 1.1866859 1.0093324 0.8613544 1.0964484 0.89406914 1.1858443 0.93279773 1.0549589 0.9703632 1.0923945 1.1029161 1.1671308 1.0470569 0.8937302 1.1551157 0.9735938 0.9304741 0.95687646
0.47447446 0.9861849 1.1319261 1.1988255 0.98716587 1.078269 0.9602756 1.1904341 0.98683566 1.0995443 1.1457827 1.0758938 1.1572912 0.96026605 1.0222788 1.1234161 0.9894636 1.0252329 1.113251 0.893318 1.0968021 1.1157793 0.86190474 1.1975833 1.0516666 0.9580938 0.987011 1.0473092 1.1652817 1.0502924 0.96025485 1.1112024 0.96013063 1.1869627 1.0095395 0.86146635 1.0968126 0.8941707 1.1861233 0.9330029 1.0550953 0.9705983 1.0927658 1.1032829 1.1674341 1.0472349 0.89382964 1.1554292 0.97382635 0.93068236 0.9570728
0.4754755 0.98636764 1.1322484 1.1990899 0.9873287 1.0785321 0.96047086 1.1907017 0.9869985 1.0999027 1.1459808 1.0760518 1.1575958 0.96034163 1.0225624 1.1237483 0.98963994 1.0255107 1.113481 0.89342254 1.0971639 1.116005 0.86201835 1.1978528 1.0519475 0.95828086 0.9872269 1.047599 1.1655706 1.0504351 0.96033233 1.1114049 0.9602081 1.1872381 1.0097452 0.8615779 1.0971749 0.89427215 1.1864021 0.9332072 1.0552309 0.9708325 1.093136 1.1036476 1.1677363 1.0474117 0.89393014 1.1557418 0.97405857 0.93088967 0.95726806
0.4764765 0.98655003 1.1325701 1.1993529 0.9874913 1.0787944 0.9606661 1.1909684 0.98716086 1.1002594 1.1461782 1.0762093 1.1579002 0.96041816 1.0228446 1.1240804 0.9898153 1.0257878 1.1137112 0.89352685 1.0975249 1.1162294 0.86213297 1.1981205 1.0522268 0.9584678 0.98744196 1.047888 1.1658581 1.0505778 0.96040946 1.1116072 0.9602857 1.187513 1.0099511 0.8616895 1.0975364 0.8943742 1.1866798 0.93341047 1.0553654 0.971067 1.0935048 1.1040118 1.1680367 1.0475878 0.89403003 1.1560527 0.9742903 0.93109685 0.95746356
0.4774775 0.98673195 1.132891 1.1996149 0.9876527 1.0790554 0.9608608 1.191235 0.987323 1.1006149 1.1463752 1.0763662 1.1582036 0.9604948 1.0231264 1.1244105 0.9899908 1.0260634 1.1139396 0.8936315 1.0978843 1.1164533 0.8622468 1.198388 1.0525064 0.95865446 0.9876569 1.0481759 1.1661448 1.0507191 0.96048695 1.1118081 0.9603633 1.1877869 1.0101559 0.8618009 1.097897 0.8944759 1.1869566 0.93361384 1.0555003 0.9713003 1.0938724 1.1043743 1.1683362 1.0477633 0.8941302 1.1563635 0.9745206 0.9313049 0.957658
0.4784785 0.9869135 1.1332109 1.1998754 0.9878152 1.0793157 0.9610546 1.1914997 0.987485 1.1009692 1.1465714 1.0765219 1.1585054 0.9605717 1.0234063 1.1247396 0.9901652 1.0263397 1.1141673 0.8937364 1.0982428 1.1166772 0.86236155 1.1986538 1.0527841 0.95884115 0.9878709 1.0484633 1.1664307 1.050861 0.9605637 1.112009 0.9604406 1.1880596 1.0103604 0.86191285 1.0982565 0.89457744 1.1872325 0.9338166 1.0556346 0.9715331 1.0942396 1.1047366 1.1686349 1.047939 0.89423066 1.1566728 0.9747508 0.931511 0.9578524
0.4794795 0.98709375 1.1335291 1.2001349 0.98797613 1.0795755 0.9612482 1.1917634 0.98764604 1.1013231 1.1467669 1.0766779 1.1588066 0.9606481 1.0236865 1.1250678 0.99033946 1.0266141 1.114394 0.8938413 1.0986005 1.1168993 0.86247605 1.198919 1.0530617 0.9590265 0.98808426 1.0487498 1.1667161 1.0510013 0.9606418 1.112209 0.960519 1.1883314 1.0105646 0.86202514 1.0986142 0.8946801 1.1875072 0.9340187 1.055768 0.97176534 1.0946048 1.1050969 1.1689326 1.0481131 0.8943308 1.1569808 0.97497994 0.93171674 0.9580459
0.4804805 0.9872746 1.1338468 1.2003945 0.9881365 1.0798342 0.96144086 1.1920265 0.98780686 1.1016753 1.146961 1.0768328 1.1591064 0.96072525 1.0239662 1.1253954 0.9905129 1.0268881 1.11462 0.8939468 1.0989562 1.1171204 0.8625912 1.1991826 1.0533382 0.95921177 0.9882973 1.0490353 1.1669995 1.0511423 0.96071917 1.1124086 0.96059674 1.1886019 1.0107679 0.86213756 1.0989714 0.89478236 1.1877812 0.93422025 1.0559015 0.9719972 1.0949695 1.1054562 1.1692291 1.0482873 0.89443165 1.1572878 0.97520906 0.93192214 0.95823926
0.4814815 0.98745424 1.1341627 1.2006521 0.9882975 1.0800922 0.961634 1.1922883 0.98796755 1.1020267 1.1471542 1.0769876 1.1594058 0.96080166 1.0242447 1.1257212 0.99068624 1.0271615 1.1148461 0.8940516 1.099311 1.1173413 0.86270624 1.199446 1.0536127 0.9593968 0.9885096 1.0493201 1.1672825 1.0512823 0.96079713 1.1126074 0.9606752 1.1888711 1.0109705 0.8622501 1.0993274 0.894885 1.1880537 0.93442136 1.0560343 0.9722288 1.0953331 1.105815 1.1695246 1.04846 0.8945319 1.1575944 0.9754377 0.9321273 0.9584319
0.4824825 0.9876339 1.134478 1.2009094 0.9884575 1.0803485 0.96182615 1.1925491 0.98812765 1.102377 1.1473477 1.0771415 1.159703 0.9608788 1.024523 1.1260464 0.9908586 1.0274342 1.11507 0.89415747 1.099665 1.1175613 0.8628213 1.1997077 1.053888 0.95958155 0.9887213 1.0496036 1.1675636 1.0514224 0.96087486 1.1128047 0.9607534 1.1891402 1.011173 0.8623625 1.0996819 0.8949873 1.1883254 0.9346222 1.0561665 0.9724588 1.0956955 1.1061722 1.1698189 1.0486333 0.8946325 1.1578999 0.97566575 0.932332 0.9586242
0.4834835 0.98781294 1.1347921 1.2011642 0.9886163 1.0806049 0.9620175 1.1928098 0.98828655 1.1027256 1.1475399 1.0772951 1.1600003 0.9609563 1.0247996 1.12637 0.99103075 1.0277053 1.1152941 0.8942633 1.1000181 1.1177803 0.8629362 1.1999683 1.0541611 0.959765 0.98893255 1.0498871 1.1678443 1.051561 0.9609522 1.113002 0.96083075 1.189408 1.0113746 0.86247456 1.1000361 0.8950897 1.1885961 0.9348224 1.0562983 0.97268885 1.0960565 1.1065279 1.1701125 1.0488056 0.89473397 1.1582043 0.9758931 0.93253547 0.958816
0.4844845 0.98799103 1.1351055 1.2014195 0.9887758 1.0808605 0.9622089 1.1930683 0.98844594 1.1030735 1.147731 1.077448 1.1602956 0.96103257 1.0250766 1.1266931 0.9912024 1.027977 1.1155169 0.8943692 1.1003702 1.1179985 0.8630516 1.2002288 1.0544342 0.9599487 0.98914284 1.0501691 1.1681234 1.0516999 0.96103007 1.1131985 0.96091 1.1896744 1.0115759 0.86258745 1.1003888 0.8951928 1.1888661 0.93502134 1.0564293 0.97291845 1.0964172 1.1068832 1.1704051 1.048977 0.8948341 1.1585077 0.9761197 0.93273944 0.9590071
0.4854855 0.988169 1.1354171 1.2016733 0.9889348 1.0811148 0.9623992 1.1933259 0.9886047 1.1034203 1.1479217 1.0776004 1.1605905 0.96110994 1.0253513 1.1270146 0.9913741 1.0282475 1.1157385 0.89447504 1.100721 1.1182165 0.86316735 1.2004875 1.0547059 0.9601316 0.9893525 1.05045 1.1684021 1.051838 0.96110815 1.1133949 0.9609881 1.1899407 1.0117761 0.86270034 1.1007402 0.8952953 1.189135 0.93522114 1.05656 0.97314745 1.0967758 1.1072359 1.1706964 1.0491484 0.8949353 1.1588098 0.97634584 0.93294257 0.9591977
0.4864865 0.988347 1.135728 1.201926 0.98909277 1.0813683 0.9625892 1.1935834 0.98876303 1.1037661 1.1481109 1.077752 1.1608846 0.96118706 1.0256269 1.1273351 0.99154454 1.0285165 1.11596 0.89458066 1.1010706 1.1184334 0.8632826 1.2007445 1.0549769 0.9603141 0.989562 1.0507307 1.1686795 1.0519758 0.9611859 1.1135899 0.9610662 1.1902056 1.0119761 0.8628136 1.1010909 0.8953983 1.1894026 0.93542 1.0566901 0.9733756 1.0971347 1.107589 1.1709862 1.0493193 0.8950364 1.1591115 0.97657174 0.93314534 0.95938784
0.4874875 0.988524 1.136038 1.2021775 0.98925096 1.0816215 0.9627792 1.1938397 0.98892087 1.1041106 1.1483003 1.0779034 1.1611773 0.96126395 1.0259011 1.1276551 0.9917149 1.028785 1.1161801 0.8946875 1.1014193 1.1186488 0.8633985 1.2010019 1.0552472 0.9604965 0.98977035 1.0510099 1.1689559 1.052113 0.96126455 1.113785 0.9611446 1.1904694 1.0121751 0.86292565 1.1014408 0.89550203 1.1896701 0.93561774 1.0568205 0.9736034 1.0974911 1.1079403 1.1712756 1.0494891 0.89513713 1.1594112 0.9767967 0.9333479 0.95957726
0.4884885 0.9887007 1.1363467 1.202428 0.98940843 1.0818739 0.96296793 1.1940944 0.98907906 1.1044539 1.1484882 1.0780542 1.1614691 0.9613412 1.0261747 1.1279739 0.9918844 1.0290534 1.1164005 0.8947938 1.1017672 1.1188639 0.863514 1.2012582 1.055516 0.96067804 0.9899785 1.0512887 1.1692314 1.0522501 0.9613424 1.1139796 0.9612234 1.1907326 1.0123743 0.86303866 1.1017891 0.89560467 1.1899362 0.9358159 1.0569493 0.9738309 1.0978475 1.1082908 1.1715639 1.0496588 0.8952387 1.1597111 0.97702175 0.9335491 0.95976657
0.4894895 0.988877 1.1366543 1.2026772 0.98956543 1.082125 0.9631576 1.1943489 0.9892358 1.104796 1.1486756 1.0782045 1.16176 0.9614181 1.0264477 1.1282912 0.9920539 1.0293211 1.1166193 0.8948999 1.1021136 1.1190788 0.86363035 1.2015128 1.0557843 0.96085984 0.9901858 1.0515661 1.1695063 1.0523865 0.96142095 1.1141732 0.96130234 1.1909946 1.0125723 0.86315215 1.1021366 0.89570814 1.1902018 0.93601316 1.0570788 0.9740576 1.0982026 1.1086401 1.1718501 1.0498275 0.89533967 1.1600095 0.97724587 0.93375057 0.9599555
0.4904905 0.98905236 1.1369607 1.2029262 0.9897222 1.0823752 0.9633458 1.1946021 0.9893933 1.1051381 1.1488625 1.078354 1.1620499 0.96149546 1.0267193 1.1286079 0.99222237 1.0295877 1.1168373 0.89500624 1.1024592 1.1192915 0.86374646 1.2017668 1.056052 0.96104103 0.990393 1.0518434 1.1697791 1.0525225 0.9614989 1.114366 0.9613809 1.1912555 1.0127702 0.8632648 1.1024832 0.8958115 1.1904656 0.9362102 1.0572067 0.974284 1.0985565 1.108988 1.1721368 1.0499957 0.895441 1.1603068 0.97746974 0.93395144 0.9601435
0.4914915 0.9892276 1.1372662 1.2031739 0.9898792 1.0826244 0.96353334 1.1948547 0.98954946 1.105479 1.1490483 1.0785031 1.1623386 0.9615721 1.0269909 1.1289233 0.9923906 1.029854 1.1170545 0.89511317 1.1028036 1.1195046 0.86386245 1.202019 1.0563189 0.96122164 0.9905991 1.0521191 1.1700513 1.0526583 0.9615769 1.1145582 0.9614596 1.1915162 1.0129673 0.86337817 1.1028283 0.8959146 1.1907288 0.9364068 1.0573349 0.97450966 1.0989093 1.109336 1.1724216 1.0501634 0.8955422 1.1606035 0.9776928 0.93415195 0.9603315
0.4924925 0.9894027 1.1375712 1.2034208 0.99003524 1.082874 0.9637211 1.1951057 0.989706 1.1058179 1.1492336 1.0786514 1.1626264 0.96164924 1.0272615 1.1292384 0.9925584 1.030119 1.1172708 0.8952195 1.1031473 1.1197164 0.8639786 1.2022711 1.0565848 0.9614019 0.9908053 1.0523944 1.1703227 1.0527939 0.9616559 1.11475 0.961538 1.1917754 1.0131642 0.8634913 1.1031729 0.89601785 1.1909918 0.936603 1.0574625 0.97473496 1.0992618 1.1096814 1.1727057 1.0503309 0.8956434 1.1608994 0.9779158 0.9343521 0.9605183
0.4934935 0.98957676 1.1378741 1.2036663 0.99019104 1.0831215 0.9639074 1.1953561 0.9898613 1.1061561 1.149418 1.0787996 1.1629132 0.9617267 1.0275319 1.1295514 0.9927257 1.0303835 1.1174871 0.89532655 1.1034895 1.1199273 0.8640945 1.2025225 1.0568498 0.96158224 0.9910094 1.0526687 1.1705933 1.052928 0.9617334 1.1149412 0.9616167 1.192034 1.0133597 0.86360514 1.1035163 0.8961217 1.1912526 0.9367989 1.0575887 0.97495955 1.0996122 1.110026 1.1729885 1.0504974 0.8957446 1.1611937 0.97813755 0.9345514 0.9607052
0.4944945 0.98975104 1.1381768 1.2039113 0.9903465 1.0833688 0.9640936 1.1956052 0.9900171 1.1064928 1.1496011 1.0789475 1.1631998 0.9618041 1.0278009 1.1298641 0.9928927 1.0306476 1.1177019 0.89543337 1.1038309 1.1201375 0.8642108 1.202772 1.0571141 0.96176165 0.9912141 1.0529419 1.1708626 1.0530618 0.96181196 1.1151325 0.96169525 1.1922911 1.0135553 0.86371773 1.1038584 0.89622504 1.1915132 0.93699425 1.0577154 0.9751834 1.0999622 1.1103702 1.1732711 1.0506635 0.8958462 1.161487 0.9783589 0.93475085 0.96089107
0.4954955 0.98992425 1.1384782 1.2041546 0.9905018 1.0836145 0.96427935 1.1958542 0.99017256 1.1068288 1.1497837 1.079094 1.1634852 0.961881 1.0280695 1.1301752 0.99305874 1.0309106 1.1179152 0.8955397 1.1041712 1.1203468 0.86432785 1.2030215 1.057377 0.96194047 0.9914184 1.0532146 1.1711309 1.0531961 0.9618903 1.1153221 0.96177405 1.1925477 1.0137501 0.863831 1.1041994 0.89632875 1.1917732 0.9371887 1.0578415 0.97540754 1.1003106 1.1107123 1.1735518 1.0508289 0.8959475 1.1617795 0.97858006 0.9349497 0.96107715
0.4964965 0.9900976 1.1387789 1.2043978 0.9906567 1.0838597 0.9644646 1.1961015 0.99032754 1.1071633 1.149966 1.0792406 1.1637692 0.9619582 1.0283381 1.1304857 0.9932247 1.0311736 1.1181288 0.8956478 1.1045102 1.1205554 0.86444443 1.2032697 1.0576397 0.96211976 0.9916212 1.0534863 1.1713984 1.0533296 0.96196884 1.1155113 0.96185285 1.1928029 1.0139443 0.8639446 1.1045401 0.8964328 1.1920319 0.9373831 1.057967 0.97563094 1.1006584 1.111054 1.1738316 1.0509942 0.89604884 1.162072 0.9788006 0.93514806 0.9612619
0.4974975 0.99026984 1.1390774 1.2046402 0.9908114 1.0841051 0.96464986 1.1963477 0.9904817 1.1074973 1.1501476 1.0793859 1.1640519 0.96203524 1.0286053 1.1307952 0.9933899 1.0314355 1.1183413 0.89575416 1.1048486 1.1207639 0.86456037 1.2035167 1.0579011 0.96229833 0.9918243 1.0537574 1.1716647 1.053462 0.9620469 1.1157006 0.96193177 1.1930579 1.0141379 0.8640581 1.1048788 0.8965363 1.1922895 0.93757707 1.0580922 0.97585326 1.101005 1.1113955 1.1741108 1.0511585 0.8961504 1.1623628 0.9790208 0.9353463 0.9614467
0.4984985 0.9904421 1.1393762 1.2048805 0.9909659 1.0843482 0.9648339 1.1965932 0.9906363 1.1078305 1.1503283 1.0795321 1.1643345 0.96211225 1.0288724 1.1311038 0.99355465 1.0316973 1.118553 0.8958613 1.1051854 1.1209706 0.8646772 1.203763 1.0581615 0.96247596 0.99202627 1.0540271 1.1719304 1.0535944 0.9621249 1.1158895 0.9620107 1.1933119 1.0143313 0.86417145 1.1052171 0.89664 1.1925459 0.9377704 1.0582168 0.9760756 1.1013511 1.1117349 1.1743888 1.0513223 0.896252 1.1626525 0.9792406 0.9355436 0.9616311
0.4994995 0.9906135 1.139673 1.2051208 0.9911197 1.0845914 0.96501774 1.1968378 0.99079007 1.1081616 1.1505075 1.0796765 1.1646159 0.96218985 1.0291383 1.1314117 0.9937193 1.0319571 1.118764 0.8959684 1.105522 1.1211772 0.86479366 1.2040081 1.0584216 0.9626543 0.9922276 1.0542967 1.1721945 1.0537266 0.9622039 1.1160771 0.96208924 1.1935648 1.0145236 0.86428523 1.1055543 0.8967441 1.1928021 0.9379634 1.0583409 0.9762979 1.101696 1.1120731 1.1746657 1.0514855 0.89635354 1.1629412 0.9794598 0.93574125 0.9618153
0.5005005 0.9907846 1.1399693 1.2053591 0.99127334 1.0848333 0.9652019 1.1970818 0.9909436 1.1084919 1.1506871 1.0798206 1.1648959 0.9622666 1.0294039 1.1317177 0.99388283 1.0322176 1.1189743 0.8960758 1.1058574 1.121383 0.86491024 1.2042524 1.058681 0.9628312 0.9924291 1.0545647 1.1724577 1.0538582 0.962282 1.116265 0.96216875 1.1938167 1.014716 0.86439836 1.1058906 0.8968479 1.1930578 0.9381569 1.0584648 0.9765187 1.1020395 1.1124096 1.1749413 1.051648 0.89645535 1.1632295 0.9796788 0.9359378 0.9619985
0.5015015 0.99095494 1.1402646 1.2055968 0.99142665 1.0850749 0.96538454 1.1973243 0.9910963 1.1088221 1.150865 1.0799643 1.1651756 0.9623439 1.0296687 1.1320232 0.9940465 1.0324767 1.1191839 0.8961831 1.1061912 1.1215874 0.8650273 1.2044957 1.0589389 0.9630087 0.99262923 1.0548327 1.17272 1.053989 0.9623609 1.1164513 0.96224743 1.1940677 1.0149076 0.86451244 1.1062258 0.89695174 1.193312 0.9383492 1.0585879 0.9767396 1.1023821 1.1127466 1.175217 1.0518105 0.8965568 1.1635171 0.9798966 0.9361343 0.96218103
0.5025025 0.9911254 1.1405586 1.2058338 0.99157995 1.0853155 0.9655668 1.1975665 0.9912501 1.1091498 1.1510425 1.0801076 1.1654538 0.9624209 1.0299331 1.1323282 0.99420947 1.0327358 1.1193923 0.8962905 1.1065245 1.121791 0.86514384 1.2047378 1.059196 0.9631855 0.9928295 1.0550991 1.1729817 1.0541193 0.962439 1.1166378 0.9623259 1.1943178 1.015099 0.86462533 1.10656 0.8970557 1.193566 0.9385411 1.0587107 0.97696084 1.1027235 1.1130817 1.1754907 1.051972 0.8966581 1.1638025 0.980115 0.9363305 0.9623628
0.5035035 0.99129444 1.1408521 1.2060692 0.9917323 1.0855551 0.9657492 1.1978079 0.9914023 1.1094775 1.1512188 1.0802504 1.1657315 0.9624978 1.0301967 1.1326314 0.9943716 1.0329938 1.1195997 0.8963972 1.1068572 1.1219943 0.8652609 1.2049792 1.0594531 0.96336204 0.9930288 1.0553652 1.1732424 1.0542501 0.96251756 1.1168239 0.9624049 1.1945679 1.0152893 0.86473894 1.1068932 0.8971599 1.1938182 0.9387327 1.0588331 0.97718006 1.1030643 1.1134156 1.1757635 1.0521334 0.89675945 1.1640882 0.98033184 0.9365266 0.962545
0.5045045 0.9914637 1.1411443 1.2063053 0.99188465 1.0857941 0.96593064 1.1980473 0.99155515 1.1098045 1.1513953 1.0803925 1.1660087 0.9625754 1.0304598 1.1329339 0.99453336 1.0332509 1.1198072 0.8965052 1.107188 1.122197 0.865378 1.2052195 1.0597079 0.9635379 0.9932273 1.0556297 1.1735015 1.0543797 0.96259576 1.117009 0.9624838 1.1948164 1.0154786 0.86485285 1.1072251 0.8972636 1.1940702 0.93892413 1.0589548 0.9773999 1.1034042 1.1137491 1.1760361 1.0522939 0.8968614 1.1643728 0.98054916 0.9367221 0.9627263
0.5055055 0.9916335 1.1414355 1.2065393 0.9920376 1.0860322 0.9661116 1.1982867 0.9917068 1.1101302 1.1515702 1.0805341 1.166284 0.96265215 1.030722 1.1332356 0.994695 1.0335085 1.1200134 0.8966126 1.1075186 1.1223986 0.8654951 1.2054592 1.0599626 0.9637136 0.99342567 1.0558943 1.1737603 1.0545088 0.96267456 1.1171939 0.96256274 1.195063 1.0156682 0.8649667 1.1075565 0.89736766 1.1943207 0.93911535 1.0590764 0.9776191 1.103743 1.114081 1.1763073 1.0524539 0.8969626 1.164656 0.9807655 0.93691665 0.96290714
0.5065065 0.9918013 1.1417254 1.2067727 0.99218935 1.0862691 0.96629196 1.1985247 0.9918594 1.1104541 1.1517452 1.0806751 1.1665583 0.9627289 1.0309834 1.1335366 0.99485594 1.0337645 1.1202191 0.89672047 1.1078479 1.1225994 0.8656118 1.205698 1.060217 0.96388906 0.99362296 1.0561575 1.1740177 1.0546379 0.9627523 1.1173781 0.96264166 1.1953111 1.0158566 0.86507976 1.1078868 0.8974716 1.1945701 0.9393057 1.0591974 0.9778376 1.1040812 1.1144121 1.1765766 1.0526137 0.8970644 1.1649388 0.98098177 0.93711156 0.9630875
0.5075075 0.99196905 1.1420149 1.2070047 0.99234086 1.0865058 0.96647245 1.198762 0.9920109 1.1107779 1.1519189 1.0808157 1.1668334 0.96280557 1.0312448 1.1338354 0.99501723 1.0340202 1.1204242 0.89682776 1.1081765 1.1227995 0.8657287 1.2059352 1.0604705 0.9640648 0.9938198 1.0564201 1.1742743 1.0547665 0.96283096 1.1175619 0.96272033 1.1955564 1.016045 0.8651937 1.108216 0.89757556 1.1948197 0.9394962 1.059318 0.978056 1.1044182 1.1147414 1.1768457 1.0527725 0.8971657 1.1652204 0.98119766 0.93730587 0.963267
0.5085085 0.9921368 1.1423031 1.2072362 0.99249226 1.0867414 0.966652 1.1989988 0.99216264 1.1110998 1.1520922 1.0809555 1.1671056 0.96288294 1.0315052 1.1341355 0.9951773 1.0342757 1.1206281 0.8969353 1.1085039 1.1229991 0.86584586 1.2061722 1.0607228 0.96423954 0.99401635 1.0566816 1.1745297 1.0548944 0.9629089 1.1177452 0.9627997 1.1958017 1.0162325 0.86530757 1.1085443 0.8976794 1.1950675 0.93968624 1.0594379 0.97827405 1.1047541 1.1150707 1.1771144 1.0529314 0.89726764 1.165501 0.9814132 0.93750054 0.9634467
0.5095095 0.992304 1.1425904 1.2074668 0.9926438 1.0869759 0.96683127 1.1992338 0.9923139 1.1114211 1.1522647 1.0810956 1.167378 0.96295923 1.0317652 1.134433 0.99533635 1.0345304 1.1208308 0.89704293 1.1088303 1.1231976 0.8659627 1.2064083 1.0609745 0.9644142 0.9942116 1.0569427 1.1747849 1.0550218 0.962987 1.1179283 0.9628783 1.1960461 1.0164192 0.8654211 1.1088715 0.8977844 1.1953151 0.939876 1.0595578 0.9784921 1.1050892 1.1153985 1.1773815 1.0530883 0.8973691 1.1657814 0.9816279 0.93769425 0.96362513
0.5105105 0.9924702 1.1428766 1.207696 0.9927946 1.0872107 0.9670101 1.1994686 0.9924645 1.1117418 1.1524361 1.0812346 1.1676491 0.9630367 1.032025 1.1347301 0.99549574 1.0347842 1.1210333 0.89715034 1.1091558 1.1233953 0.86608 1.2066432 1.061225 0.9645893 0.9944071 1.0572028 1.1750381 1.0551494 0.9630658 1.118111 0.96295744 1.1962895 1.0166063 0.8655346 1.1091987 0.8978879 1.195562 0.94006497 1.0596768 0.9787087 1.1054227 1.1157254 1.177648 1.053246 0.8974703 1.1660597 0.98184234 0.9378869 0.9638043
0.5115115 0.9926364 1.1431612 1.2079244 0.99294585 1.0874432 0.9671882 1.1997026 0.9926154 1.1120609 1.1526073 1.0813731 1.1679199 0.9631136 1.0322837 1.135026 0.9956545 1.0350373 1.1212355 0.8972582 1.1094804 1.1235924 0.86619693 1.2068774 1.061475 0.9647631 0.99460226 1.0574622 1.175291 1.0552758 0.96314365 1.118293 0.9630361 1.1965315 1.0167923 0.86564773 1.1095239 0.8979923 1.1958077 0.9402544 1.0597955 0.9789255 1.1057566 1.116051 1.1779135 1.0534031 0.897572 1.1663383 0.9820567 0.9380805 0.9639818
0.5125125 0.9928022 1.1434458 1.2081525 0.9930963 1.087676 0.96736616 1.1999356 0.99276596 1.1123792 1.1527776 1.081511 1.1681896 0.9631898 1.0325422 1.1353215 0.99581283 1.0352904 1.1214364 0.897366 1.109804 1.1237891 0.86631376 1.2071102 1.0617242 0.96493703 0.9947961 1.0577203 1.175543 1.0554029 0.96322185 1.1184744 0.9631143 1.1967736 1.0169778 0.86576164 1.1098485 0.8980959 1.1960521 0.94044334 1.0599136 0.9791414 1.1060884 1.1163766 1.1781775 1.0535595 0.8976731 1.1666157 0.9822702 0.938273 0.9641591
0.5135135 0.99296755 1.1437291 1.2083791 0.9932465 1.0879078 0.9675432 1.2001672 0.99291605 1.1126962 1.1529472 1.0816486 1.1684581 0.9632668 1.0328002 1.1356153 0.99597055 1.0355422 1.1216369 0.89747375 1.1101266 1.1239846 0.8664312 1.2073424 1.0619723 0.9651111 0.9949898 1.0579783 1.1757939 1.0555284 0.9633005 1.1186556 0.963193 1.1970145 1.0171627 0.865875 1.1101717 0.89819986 1.1962968 0.94063157 1.0600315 0.9793579 1.1064198 1.1166999 1.1784407 1.0537153 0.8977749 1.1668923 0.9824837 0.93846565 0.96433634
0.5145145 0.99313205 1.1440109 1.2086056 0.9933967 1.0881392 0.96772045 1.200398 0.9930665 1.113012 1.1531157 1.0817856 1.1687255 0.96334285 1.0330573 1.1359091 0.9961278 1.0357941 1.1218363 0.8975809 1.1104482 1.1241791 0.8665479 1.2075737 1.0622199 0.9652844 0.99518317 1.0582348 1.1760439 1.0556537 0.9633785 1.1188363 0.9632718 1.1972545 1.0173472 0.86598873 1.1104952 0.8983038 1.1965399 0.94081944 1.060149 0.9795726 1.1067497 1.117023 1.1787032 1.0538703 0.8978762 1.1671678 0.98269695 0.9386578 0.96451324
0.5155155 0.9932963 1.1442925 1.2088307 0.9935462 1.088369 0.9678964 1.2006283 0.993216 1.1133277 1.1532845 1.0819218 1.1689931 0.9634196 1.033314 1.136201 0.9962848 1.0360456 1.1220349 0.89768916 1.1107694 1.1243737 0.86666495 1.2078046 1.0624666 0.96545774 0.99537545 1.0584912 1.1762935 1.0557789 0.963456 1.1190165 0.9633505 1.1974945 1.0175308 0.86610204 1.1108164 0.89840883 1.1967826 0.9410077 1.0602658 0.97978836 1.1070791 1.1173449 1.1789647 1.054025 0.8979774 1.1674424 0.9829094 0.93884987 0.9646887
0.5165165 0.99346036 1.1445726 1.2090548 0.99369603 1.0885984 0.9680725 1.2008573 0.9933658 1.1136419 1.1534511 1.082058 1.169259 0.9634964 1.0335702 1.1364925 0.99644107 1.036296 1.1222332 0.8977967 1.1110895 1.1245668 0.86678267 1.2080333 1.0627124 0.9656308 0.9955676 1.0587465 1.1765414 1.0559038 0.9635344 1.1191965 0.96342915 1.1977327 1.0177141 0.8662157 1.1111372 0.89851266 1.1970241 0.9411953 1.0603822 0.98000306 1.1074077 1.1176659 1.1792258 1.0541795 0.89807874 1.167717 0.9831216 0.9390417 0.9648643
0.5175175 0.99362427 1.1448523 1.2092777 0.9938461 1.0888273 0.9682484 1.2010862 0.99351484 1.1139553 1.1536183 1.0821935 1.1695237 0.96357244 1.0338258 1.1367834 0.99659723 1.0365462 1.1224303 0.8979041 1.1114086 1.1247594 0.86689943 1.2082622 1.0629579 0.96580297 0.9957586 1.0590006 1.1767889 1.0560274 0.96361285 1.119376 0.9635076 1.1979699 1.0178968 0.8663291 1.1114581 0.8986164 1.1972655 0.94138235 1.0604987 0.980218 1.1077349 1.1179852 1.179485 1.0543336 0.8981803 1.16799 0.9833335 0.93923324 0.9650398
0.5185185 0.99378675 1.1451311 1.2095011 0.99399525 1.0890552 0.9684233 1.201314 0.9936648 1.1142675 1.1537844 1.0823286 1.1697885 0.96364874 1.0340811 1.1370734 0.9967527 1.0367963 1.1226269 0.8980121 1.1117263 1.1249516 0.8670165 1.2084904 1.0632018 0.96597534 0.9959499 1.059254 1.1770352 1.0561515 0.9636906 1.1195548 0.9635866 1.1982071 1.0180794 0.8664428 1.1117767 0.89872056 1.1975048 0.94156927 1.0606143 0.9804321 1.1080623 1.1183039 1.1797444 1.0544864 0.89828175 1.1682614 0.98354536 0.9394242 0.9652143
0.5195195 0.99394935 1.1454087 1.2097224 0.99414426 1.0892826 0.9685976 1.2015401 0.99381405 1.1145786 1.1539497 1.0824633 1.1700522 0.9637256 1.0343353 1.1373625 0.99690765 1.0370452 1.1228229 0.89811975 1.1120436 1.125143 0.8671337 1.2087171 1.0634454 0.9661477 0.99613994 1.0595073 1.1772807 1.0562748 0.96376806 1.1197336 0.96366423 1.1984429 1.0182616 0.86655635 1.112094 0.89882463 1.1977444 0.9417556 1.0607294 0.9806457 1.1083878 1.1186223 1.1800027 1.054639 0.8983825 1.1685336 0.9837566 0.93961495 0.96538836
0.5205205 0.99411124 1.1456848 1.2099429 0.9942933 1.0895085 0.968772 1.2017652 0.99396294 1.1148889 1.1541142 1.0825969 1.1703149 0.9638013 1.0345899 1.13765 0.99706286 1.0372933 1.123018 0.8982273 1.1123601 1.1253338 0.8672509 1.2089432 1.0636883 0.9663202 0.99632937 1.0597595 1.1775254 1.0563984 0.96384615 1.1199113 0.9637429 1.1986783 1.0184422 0.86666954 1.1124121 0.89892834 1.1979827 0.94194263 1.0608448 0.98085934 1.1087124 1.118939 1.1802591 1.0547919 0.8984837 1.168804 0.9839669 0.9398053 0.9655623
0.5215215 0.9942736 1.1459603 1.2101632 0.9944424 1.0897342 0.9689458 1.2019904 0.99411136 1.1151983 1.1542782 1.0827308 1.1705772 0.96387786 1.0348431 1.1379379 0.9972164 1.0375414 1.1232125 0.8983355 1.1126753 1.1255232 0.8673676 1.2091681 1.0639303 0.96649116 0.996519 1.0600101 1.177769 1.0565202 0.9639235 1.1200898 0.9638217 1.1989129 1.0186232 0.866783 1.1127279 0.89903206 1.1982208 0.94212896 1.060959 0.981072 1.1090366 1.1192546 1.180515 1.0549428 0.89858514 1.1690739 0.98417836 0.93999606 0.96573573
0.5225225 0.9944344 1.1462353 1.2103815 0.9945912 1.0899594 0.9691189 1.2022145 0.9942605 1.1155072 1.1544416 1.0828639 1.170838 0.9639545 1.0350963 1.1382235 0.99737066 1.0377892 1.123406 0.8984429 1.11299 1.1257125 0.8674853 1.2093925 1.0641713 0.9666633 0.99670774 1.060261 1.1780119 1.0566429 0.9640016 1.1202674 0.9638999 1.1991463 1.0188032 0.86689633 1.1130437 0.89913636 1.1984571 0.9423147 1.0610728 0.98128504 1.1093595 1.1195691 1.1807704 1.0550939 0.8986859 1.169343 0.98438805 0.9401856 0.96590835
0.5235235 0.9945951 1.1465092 1.2106004 0.9947391 1.0901835 0.9692922 1.2024379 0.9944088 1.1158144 1.1546041 1.0829961 1.1710984 0.96402997 1.0353485 1.138509 0.9975237 1.0380366 1.1235989 0.89855033 1.113304 1.1259006 0.8676019 1.2096162 1.0644122 0.96683484 0.99689573 1.0605103 1.1782538 1.0567646 0.96407956 1.1204442 0.9639779 1.1993797 1.018983 0.86700934 1.1133579 0.8992395 1.1986938 0.9425004 1.0611868 0.98149747 1.1096812 1.1198833 1.1810248 1.0552448 0.8987872 1.1696107 0.98459834 0.9403756 0.9660813
0.5245245 0.9947553 1.146782 1.2108175 0.994888 1.0904069 0.9694641 1.2026604 0.9945572 1.1161208 1.1547655 1.0831285 1.1713576 0.9641059 1.0356005 1.138794 0.9976767 1.0382829 1.1237917 0.8986581 1.113617 1.1260879 0.8677188 1.2098392 1.064652 0.967006 0.9970836 1.0607594 1.1784948 1.0568862 0.96415704 1.1206207 0.96405655 1.199612 1.019162 0.8671226 1.1136724 0.899344 1.1989287 0.94268566 1.0612999 0.98171 1.1100035 1.1201963 1.1812785 1.0553954 0.8988882 1.1698778 0.984808 0.9405653 0.96625346
0.5255255 0.9949159 1.1470538 1.2110342 0.99503595 1.0906293 0.96963614 1.2028815 0.9947049 1.1164266 1.1549274 1.0832597 1.1716167 0.9641817 1.0358527 1.1390784 0.997829 1.0385289 1.1239828 0.8987655 1.1139287 1.1262758 0.8678355 1.2100605 1.0648909 0.96717685 0.9972709 1.0610079 1.1787353 1.0570065 0.9642349 1.1207972 0.9641345 1.1998432 1.0193405 0.8672361 1.1139853 0.89944786 1.1991636 0.9428707 1.0614127 0.98192185 1.1103235 1.1205087 1.1815304 1.0555447 0.898989 1.170145 0.98501736 0.94075435 0.96642464
0.5265265 0.9950753 1.1473244 1.2112496 0.9951841 1.0908515 0.96980757 1.2031025 0.9948532 1.1167305 1.155088 1.0833907 1.1718748 0.9642579 1.0361036 1.1393616 0.99798113 1.0387751 1.1241734 0.89887315 1.1142402 1.1264617 0.8679524 1.2102821 1.0651287 0.96734756 0.99745744 1.0612552 1.1789746 1.0571272 0.9643124 1.1209731 0.9642127 1.2000741 1.0195185 0.86734897 1.1142969 0.89955205 1.1993971 0.9430563 1.0615252 0.9821332 1.1106431 1.1208194 1.1817821 1.0556943 0.89908963 1.17041 0.98522645 0.94094354 0.9665958
0.5275275 0.99523455 1.1475952 1.2114642 0.9953318 1.0910728 0.9699791 1.2033226 0.9950014 1.1170349 1.1552474 1.0835215 1.1721324 0.9643336 1.0363536 1.1396432 0.9981324 1.0390197 1.1243637 0.8989808 1.11455 1.1266472 0.86806947 1.2105025 1.0653663 0.96751815 0.9976432 1.0615017 1.1792127 1.0572473 0.96438986 1.1211487 0.96429056 1.200304 1.0196964 0.86746216 1.114608 0.8996559 1.1996304 0.9432412 1.0616374 0.982344 1.1109619 1.1211293 1.1820334 1.0558426 0.89919084 1.1706749 0.9854345 0.9411326 0.96676654
0.5285285 0.995393 1.147864 1.211678 0.99547976 1.0912927 0.97014934 1.2035414 0.99514836 1.1173375 1.1554072 1.0836514 1.1723881 0.9644092 1.036604 1.1399252 0.9982837 1.0392644 1.1245533 0.8990883 1.1148595 1.126832 0.8681862 1.2107214 1.065603 0.9676896 0.997829 1.061748 1.1794503 1.0573671 0.9644671 1.1213243 0.964369 1.2005327 1.0198734 0.8675753 1.114919 0.8997596 1.1998625 0.94342583 1.0617492 0.982555 1.1112801 1.1214387 1.182283 1.0559912 0.8992916 1.1709393 0.9856433 0.9413213 0.9669365
0.5295295 0.99555165 1.1481322 1.2118914 0.99562734 1.0915126 0.97031957 1.2037593 0.9952964 1.1176393 1.1555662 1.0837811 1.1726438 0.9644849 1.0368538 1.1402056 0.99843425 1.0395093 1.1247423 0.8991956 1.1151685 1.1270162 0.86830324 1.2109394 1.0658386 0.9678591 0.9980139 1.0619929 1.1796869 1.0574868 0.9645446 1.1214988 0.9644465 1.2007613 1.0200502 0.86768836 1.1152277 0.8998627 1.2000946 0.94361025 1.0618604 0.98276573 1.111597 1.121747 1.1825323 1.0561391 0.89939255 1.1712027 0.98585147 0.9415099 0.9671059
0.5305305 0.99570936 1.1483998 1.212104 0.9957753 1.0917319 0.9704893 1.2039771 0.99544436 1.1179401 1.155724 1.083911 1.1728987 0.9645607 1.037103 1.1404855 0.9985848 1.0397526 1.1249303 0.89930314 1.1154763 1.1271998 0.86842024 1.2111579 1.0660744 0.9680287 0.9981981 1.0622375 1.1799226 1.0576056 0.96462196 1.1216732 0.96452457 1.2009889 1.0202261 0.8678015 1.1155366 0.8999664 1.2003256 0.9437943 1.061971 0.9829759 1.1119133 1.1220546 1.1827806 1.0562859 0.8994929 1.1714655 0.986059 0.9416985 0.96727604
0.5315315 0.9958666 1.1486665 1.2123163 0.99592286 1.0919504 0.97065824 1.2041936 0.9955912 1.1182398 1.1558814 1.0840393 1.1731523 0.9646359 1.0373522 1.1407646 0.99873513 1.0399959 1.125118 0.89941055 1.1157831 1.1273828 0.8685367 1.2113745 1.0663089 0.96819884 0.9983819 1.0624813 1.1801572 1.0577238 0.9646991 1.1218469 0.9646029 1.2012163 1.0204016 0.8679144 1.1158445 0.90007037 1.2005557 0.9439785 1.062081 0.9831858 1.1122285 1.1223611 1.1830275 1.0564332 0.899594 1.1717274 0.9862667 0.94188625 0.9674446
0.5325325 0.9960235 1.1489323 1.2125268 0.99606985 1.0921677 0.9708275 1.2044096 0.99573904 1.118539 1.1560383 1.0841678 1.1734061 0.9647116 1.0376004 1.1410431 0.9988844 1.0402386 1.1253046 0.89951795 1.116089 1.1275651 0.86865354 1.2115908 1.0665424 0.9683692 0.9985655 1.0627236 1.180392 1.0578423 0.96477646 1.1220213 0.9646804 1.201442 1.020577 0.8680274 1.116152 0.90017384 1.2007847 0.9441622 1.0621907 0.983396 1.1125427 1.1226665 1.1832739 1.0565794 0.89969414 1.171988 0.9864741 0.9420745 0.9676134
0.5335335 0.9961801 1.1491975 1.2127362 0.99621695 1.0923848 0.9709963 1.2046247 0.99588543 1.1188369 1.1561939 1.084296 1.1736581 0.96478695 1.037848 1.1413202 0.9990334 1.0404811 1.1254902 0.8996251 1.116394 1.127746 0.86877036 1.2118053 1.0667754 0.96853906 0.9987491 1.0629659 1.1806253 1.0579603 0.9648532 1.1221948 0.96475774 1.2016677 1.0207515 0.8681399 1.116458 0.90027684 1.2010136 0.9443458 1.0623008 0.9836059 1.1128566 1.1229707 1.1835197 1.0567249 0.899795 1.172248 0.9866814 0.9422619 0.96778125
0.5345345 0.99633664 1.149461 1.2129458 0.99636394 1.0926005 0.9711644 1.2048385 0.99603254 1.119134 1.1563493 1.0844237 1.1739101 0.9648616 1.038096 1.1415968 0.99918205 1.0407237 1.1256754 0.899733 1.1166984 1.1279277 0.86888707 1.21202 1.0670075 0.96870834 0.9989311 1.0632071 1.1808583 1.0580772 0.9649305 1.122368 0.9648356 1.2018923 1.0209256 0.868253 1.1167635 0.90038055 1.2012417 0.94452935 1.0624102 0.98381466 1.1131697 1.123274 1.1837643 1.0568707 0.8998955 1.1725084 0.986888 0.94244975 0.96794933
0.5355355 0.9964923 1.1497245 1.213154 0.99651116 1.0928159 0.971332 1.2050518 0.99618024 1.1194301 1.1565043 1.0845504 1.1741612 0.96493727 1.0383427 1.1418719 0.99932975 1.0409651 1.1258605 0.8998403 1.1170027 1.1281074 0.8690031 1.2122335 1.0672392 0.96887785 0.999113 1.0634476 1.1810894 1.058194 0.96500725 1.1225412 0.9649131 1.2021167 1.0210991 0.8683653 1.1170677 0.9004839 1.201469 0.94471246 1.062519 0.9840234 1.113482 1.123577 1.1840079 1.0570154 0.89999586 1.1727663 0.9870947 0.942637 0.96811646
0.5365365 0.99664754 1.1499863 1.213361 0.99665886 1.0930308 0.97149867 1.2052643 0.9963265 1.1197253 1.156658 1.0846767 1.1744114 0.965012 1.0385892 1.1421474 0.9994778 1.0412064 1.1260442 0.8999471 1.1173053 1.1282866 0.86911976 1.2124462 1.0674692 0.96904737 0.99929434 1.0636878 1.1813204 1.0583109 0.96508414 1.122714 0.9649913 1.20234 1.0212723 0.86847836 1.1173716 0.9005875 1.2016951 0.9448959 1.0626273 0.9842325 1.1137923 1.1238787 1.1842518 1.0571594 0.9000959 1.1730244 0.98730105 0.9428244 0.9682824
0.5375375 0.99680275 1.1502477 1.2135676 0.99680537 1.0932447 0.9716653 1.2054764 0.9964737 1.1200197 1.1568118 1.0848025 1.1746608 0.9650876 1.0388352 1.142422 0.9996255 1.0414472 1.1262277 0.9000545 1.1176076 1.1284655 0.86923695 1.212659 1.0676998 0.9692165 0.9994759 1.063927 1.1815505 1.0584265 0.965161 1.1228862 0.96506816 1.2025629 1.021445 0.86859065 1.117675 0.90069085 1.2019212 0.9450788 1.0627348 0.98444086 1.114103 1.1241798 1.1844939 1.0573031 0.9001965 1.1732825 0.98750716 0.9430116 0.96844953
0.5385385 0.99695736 1.1505082 1.2137744 0.99695224 1.093458 0.9718321 1.205687 0.99662036 1.1203135 1.1569645 1.084928 1.1749095 0.965162 1.0390815 1.1426955 0.99977285 1.0416871 1.1264102 0.9001617 1.1179088 1.1286438 0.869353 1.21287 1.0679291 0.9693857 0.999656 1.0641652 1.181779 1.0585425 0.96523744 1.123058 0.9651453 1.2027848 1.0216166 0.86870295 1.1179771 0.90079397 1.202147 0.9452613 1.062843 0.984649 1.1144125 1.12448 1.1847352 1.0574471 0.9002963 1.1735386 0.9877127 0.94319814 0.96861464
0.5395395 0.9971114 1.150768 1.2139794 0.9970991 1.093671 0.97199804 1.2058975 0.99676687 1.120606 1.1571167 1.0850533 1.1751575 0.9652365 1.0393264 1.142968 0.99991924 1.041927 1.1265922 0.9002684 1.1182096 1.1288218 0.86946934 1.2130805 1.0681577 0.9695541 0.9998358 1.0644027 1.1820078 1.0586581 0.9653147 1.1232297 0.96522266 1.2030059 1.0217887 0.8688158 1.1182774 0.9008972 1.202371 0.9454444 1.0629504 0.98485726 1.1147212 1.1247791 1.184976 1.0575901 0.9003963 1.1737947 0.98791796 0.94338506 0.96878105
0.5405405 0.9972649 1.1510265 1.2141838 0.9972455 1.0938826 0.9721634 1.2061067 0.99691385 1.1208979 1.1572684 1.0851781 1.175405 0.96531194 1.0395715 1.1432401 1.0000654 1.0421665 1.1267734 0.90037566 1.1185089 1.1289979 0.86958563 1.2132899 1.0683851 0.9697229 1.000016 1.0646398 1.1822348 1.058773 0.96539086 1.1234008 0.9652994 1.2032264 1.0219597 0.86892784 1.1185787 0.9010002 1.2025949 0.9456268 1.0630572 0.9850655 1.1150293 1.1250781 1.1852158 1.0577328 0.90049714 1.1740494 0.9881235 0.9435714 0.9689458
0.5415415 0.9974186 1.1512841 1.2143869 0.9973921 1.0940936 0.97232896 1.2063156 0.9970605 1.1211886 1.1574192 1.085302 1.1756519 0.9653868 1.0398161 1.1435115 1.0002111 1.0424062 1.1269542 0.9004825 1.1188079 1.1291745 0.8697015 1.213499 1.0686125 0.9698921 1.0001948 1.0648761 1.182462 1.058888 0.9654675 1.1235721 0.9653769 1.2034464 1.0221305 0.8690404 1.1188782 0.90110284 1.2028179 0.9458094 1.0631645 0.9852727 1.1153365 1.1253747 1.1854546 1.0578746 0.90059644 1.1743037 0.9883289 0.94375783 0.9691108
0.5425425 0.9975713 1.151541 1.2145907 0.99753875 1.0943037 0.97249323 1.2065232 0.99720675 1.1214786 1.1575701 1.0854261 1.1758972 0.96546143 1.0400603 1.1437818 1.000357 1.0426449 1.1271343 0.9005894 1.1191055 1.1293498 0.8698179 1.2137072 1.0688393 0.9700604 1.0003732 1.065112 1.182688 1.0590028 0.9655443 1.1237434 0.9654544 1.2036659 1.0223012 0.8691523 1.1191776 0.9012062 1.2030404 0.9459912 1.0632703 0.98548037 1.1156429 1.1256717 1.1856925 1.0580164 0.9006962 1.1745579 0.9885338 0.94394416 0.9692748
0.5435435 0.99772364 1.1517975 1.2147928 0.9976855 1.094514 0.97265774 1.2067305 0.9973536 1.1217679 1.1577191 1.0855496 1.1761429 0.96553534 1.0403042 1.1440521 1.0005019 1.0428829 1.1273137 0.9006962 1.1194029 1.1295247 0.8699349 1.213915 1.0690651 0.9702291 1.0005511 1.0653465 1.1829135 1.0591165 0.96562046 1.1239141 0.96553093 1.2038848 1.0224701 0.8692651 1.1194757 0.9013087 1.2032619 0.94617337 1.0633758 0.98568684 1.1159486 1.1259668 1.1859298 1.0581572 0.900796 1.1748109 0.98873836 0.94412965 0.9694385
0.5445445 0.9978766 1.1520528 1.2149942 0.997832 1.094723 0.9728218 1.206937 0.9975 1.1220556 1.1578685 1.0856721 1.176387 0.96561044 1.0405477 1.144321 1.0006467 1.0431213 1.1274928 0.900803 1.1196995 1.1296989 0.8700503 1.2141213 1.0692904 0.9703974 1.0007284 1.0655807 1.1831378 1.0592301 0.9656969 1.124084 0.9656076 1.2041022 1.0226399 0.8693767 1.1197729 0.90141195 1.203483 0.94635516 1.0634809 0.9858944 1.1162529 1.1262614 1.1861663 1.0582983 0.90089613 1.1750631 0.9889429 0.9443162 0.96960205
0.5455455 0.9980275 1.1523076 1.2151945 0.99797827 1.0949314 0.9729857 1.2071421 0.9976463 1.1223434 1.1580178 1.0857952 1.1766307 0.96568495 1.0407908 1.1445899 1.0007906 1.0433588 1.127671 0.9009102 1.119995 1.1298728 0.8701665 1.2143276 1.0695144 0.97056574 1.0009054 1.0658141 1.1833605 1.0593436 0.96577257 1.1242545 0.9656846 1.2043194 1.0228084 0.8694884 1.1200694 0.9015146 1.2037032 0.9465372 1.0635866 0.98610073 1.1165575 1.1265553 1.1864017 1.0584382 0.90099555 1.1753138 0.98914725 0.94450253 0.9697656
0.5465465 0.99817914 1.152561 1.2153951 0.9981243 1.0951394 0.97314817 1.2073472 0.9977922 1.1226298 1.1581649 1.0859166 1.1768742 0.965759 1.0410334 1.1448574 1.0009342 1.043596 1.1278479 0.90101606 1.1202903 1.1300453 0.8702827 1.2145329 1.0697381 0.9707342 1.0010823 1.0660467 1.1835839 1.0594562 0.96584886 1.1244243 0.96576136 1.2045361 1.0229769 0.86960065 1.1203659 0.9016169 1.2039231 0.94671875 1.0636913 0.98630756 1.1168605 1.1268487 1.1866372 1.0585785 0.90109485 1.1755654 0.989351 0.9446879 0.96992785
0.5475475 0.9983304 1.1528141 1.2155944 0.9982714 1.0953465 0.9733111 1.2075508 0.99793893 1.1229154 1.1583129 1.0860386 1.1771162 0.9658329 1.0412756 1.1451243 1.001078 1.0438333 1.128025 0.9011231 1.1205847 1.130218 0.87039804 1.2147367 1.0699611 0.9709019 1.0012587 1.0662787 1.1838062 1.0595686 0.9659248 1.1245937 0.9658379 1.2047521 1.0231447 0.86971253 1.1206607 0.90171975 1.204142 0.94690055 1.0637954 0.98651356 1.1171637 1.1271405 1.1868719 1.0587178 0.9011945 1.1758151 0.98955506 0.9448734 0.9700901
0.5485485 0.9984804 1.1530665 1.2157927 0.9984178 1.0955527 0.9734735 1.2077541 0.9980852 1.1232002 1.15846 1.0861597 1.1773584 0.9659073 1.0415175 1.1453905 1.0012212 1.0440696 1.1282014 0.90123016 1.1208781 1.13039 0.8705136 1.214941 1.0701833 0.97107035 1.0014341 1.0665101 1.1840273 1.0596807 0.96600085 1.1247635 0.96591455 1.2049673 1.0233119 0.86982477 1.1209551 0.90182227 1.2043606 0.9470821 1.0638998 0.98671955 1.1174655 1.1274322 1.187105 1.0588567 0.90129393 1.1760645 0.98975843 0.94505924 0.97025186
0.5495495 0.9986308 1.1533175 1.2159901 0.9985638 1.0957589 0.97363526 1.207957 0.99823195 1.123484 1.1586053 1.0862814 1.1775994 0.96598107 1.041759 1.1456559 1.0013642 1.044306 1.128377 0.90133566 1.1211711 1.1305611 0.8706295 1.2151432 1.0704049 0.97123843 1.0016091 1.0667403 1.1842475 1.0597929 0.96607655 1.1249326 0.96599144 1.2051821 1.0234791 0.8699361 1.1212492 0.90192467 1.2045782 0.94726354 1.0640033 0.9869258 1.1177665 1.1277225 1.1873378 1.0589954 0.9013935 1.1763129 0.9899623 0.945244 0.9704134
0.5505506 0.9987808 1.1535676 1.2161876 0.99871 1.0959642 0.973797 1.2081587 0.99837774 1.1237667 1.1587512 1.0864011 1.1778401 0.9660544 1.0419999 1.1459205 1.0015056 1.0445416 1.1285515 0.9014426 1.1214631 1.1307312 0.87074506 1.2153459 1.0706266 0.97140664 1.001784 1.0669702 1.1844672 1.0599039 0.96615225 1.1251011 0.9660675 1.2053959 1.0236454 0.870048 1.1215426 0.9020271 1.2047955 0.9474451 1.0641066 0.9871313 1.1180671 1.1280122 1.1875699 1.0591328 0.90149266 1.1765611 0.99016577 0.94542986 0.9705747
0.5515516 0.9989305 1.1538182 1.2163833 0.9988565 1.0961678 0.9739577 1.2083596 0.99852437 1.1240487 1.1588963 1.0865214 1.1780792 0.96612877 1.0422412 1.1461846 1.0016477 1.0447772 1.128727 0.90154856 1.1217548 1.1309013 0.870861 1.215547 1.0708468 0.9715747 1.0019578 1.0671997 1.1846865 1.0600156 0.9662282 1.1252695 0.9661444 1.2056092 1.0238112 0.87015927 1.121834 0.90212935 1.2050121 0.94762653 1.0642093 0.9873375 1.118366 1.1283013 1.1878005 1.0592707 0.90159196 1.1768084 0.9903694 0.9456149 0.9707354
0.5525526 0.9990789 1.1540668 1.2165794 0.9990029 1.096372 0.9741189 1.2085596 0.99867064 1.1243309 1.1590409 1.0866407 1.1783184 0.9662028 1.0424817 1.1464486 1.0017896 1.0450124 1.1288995 0.901655 1.122045 1.1310705 0.8709763 1.2157483 1.0710666 0.971742 1.0021317 1.0674281 1.1849047 1.0601256 0.96630377 1.1254386 0.96622044 1.2058219 1.0239766 0.8702706 1.1221261 0.90223163 1.2052281 0.947807 1.0643126 0.98754245 1.1186652 1.1285889 1.1880308 1.0594078 0.90169114 1.1770552 0.99057156 0.9457999 0.97089547
0.5535536 0.9992278 1.1543151 1.2167745 0.99914914 1.0965748 0.9742786 1.2087594 0.9988168 1.1246113 1.1591843 1.0867596 1.1785562 0.96627635 1.0427215 1.1467113 1.0019302 1.0452477 1.129073 0.90176123 1.1223346 1.131239 0.87109196 1.2159481 1.0712855 0.97190994 1.002305 1.0676558 1.1851218 1.0602362 0.9663791 1.1256062 0.9662965 1.2060343 1.0241425 0.870382 1.1224166 0.9023345 1.2054431 0.94798905 1.0644145 0.9877476 1.1189629 1.1288757 1.1882607 1.0595448 0.9017897 1.1773012 0.9907746 0.94598526 0.9710553
0.5545546 0.999376 1.154562 1.216969 0.9992952 1.0967776 0.9744387 1.2089586 0.99896246 1.1248907 1.159328 1.0868788 1.1787939 0.9663499 1.0429615 1.1469734 1.0020714 1.045482 1.1292453 0.90186733 1.1226248 1.1314076 0.87120765 1.2161472 1.0715034 0.9720773 1.0024778 1.0678833 1.1853384 1.0603462 0.9664548 1.1257745 0.9663722 1.2062457 1.0243063 0.87049353 1.1227064 0.9024361 1.2056578 0.9481692 1.0645168 0.98795253 1.1192608 1.1291625 1.1884896 1.0596808 0.9018888 1.1775459 0.9909772 0.9461704 0.9712146
0.5555556 0.99952406 1.1548085 1.2171631 0.99944156 1.0969791 0.9745987 1.2091566 0.9991093 1.1251693 1.1594707 1.0869972 1.1790313 0.9664232 1.0432013 1.1472349 1.0022123 1.0457162 1.1294173 0.9019734 1.1229131 1.1315756 0.87132275 1.2163463 1.0717208 0.9722455 1.00265 1.0681095 1.185555 1.0604556 0.96652955 1.1259423 0.9664485 1.2064563 1.0244709 0.87060446 1.1229962 0.90253824 1.2058717 0.94835037 1.0646186 0.9881579 1.1195574 1.1294482 1.1887174 1.0598167 0.9019876 1.177791 0.99117965 0.94635516 0.9713742
0.5565566 0.9996713 1.1550549 1.2173549 0.9995881 1.0971805 0.9747576 1.2093536 0.99925596 1.1254475 1.1596129 1.087115 1.1792676 0.9664965 1.0434403 1.1474959 1.0023522 1.0459502 1.1295885 0.90207964 1.1232003 1.1317416 0.8714376 1.216544 1.0719385 0.9724131 1.0028223 1.0683346 1.1857694 1.0605651 0.9666055 1.1261106 0.96652454 1.2066664 1.0246345 0.87071574 1.123285 0.90264004 1.2060848 0.94853085 1.0647194 0.98836213 1.1198537 1.1297327 1.1889447 1.0599521 0.90208644 1.1780349 0.99138194 0.94654006 0.97153336
0.5575576 0.9998185 1.1552998 1.2175477 0.9997348 1.097381 0.9749164 1.2095509 0.99940175 1.1257248 1.1597548 1.0872325 1.1795032 0.96656936 1.0436792 1.1477556 1.0024916 1.0461838 1.1297591 0.90218526 1.1234876 1.1319076 0.87155265 1.2167411 1.0721548 0.97258025 1.002993 1.0685602 1.1859841 1.0606747 0.96668035 1.1262773 0.96659964 1.2068759 1.0247973 0.8708272 1.123573 0.9027423 1.206298 0.94871217 1.0648205 0.98856705 1.1201485 1.1300173 1.1891714 1.0600871 0.9021854 1.1782783 0.9915841 0.9467246 0.9716914
0.5585586 0.9999656 1.1555437 1.2177389 0.99988025 1.0975811 0.9750752 1.2097464 0.99954814 1.1260012 1.1598954 1.08735 1.1797388 0.9666429 1.0439178 1.1480153 1.0026311 1.046417 1.1299291 0.9022916 1.123774 1.1320746 0.87166834 1.2169378 1.0723698 0.9727481 1.0031642 1.0687854 1.1861979 1.0607824 0.96675533 1.1264448 0.966675 1.2070855 1.0249609 0.870938 1.1238601 0.9028438 1.2065098 0.94889265 1.0649209 0.9887714 1.1204431 1.1302999 1.1893967 1.060222 0.90228385 1.1785207 0.9917868 0.9469088 0.97184926
0.5595596 1.0001118 1.1557873 1.2179301 1.000027 1.0977801 0.9752328 1.2099422 0.99969417 1.1262771 1.1600358 1.0874661 1.1799732 0.96671575 1.0441563 1.1482741 1.0027701 1.0466504 1.1300988 0.9023971 1.1240597 1.1322387 0.8717831 1.217133 1.0725852 0.9729158 1.0033349 1.0690088 1.1864108 1.0608913 0.966831 1.1266117 0.96675104 1.2072934 1.0251232 0.87104845 1.1241467 0.9029457 1.2067214 0.94907314 1.0650213 0.9889758 1.1207368 1.1305825 1.1896225 1.0603563 0.9023821 1.178763 0.99198824 0.9470934 0.9720065
0.5605606 1.0002584 1.1560297 1.21812 1.0001737 1.0979791 0.9753906 1.2101362 0.9998407 1.1265519 1.1601759 1.087583 1.1802068 0.9667886 1.0443943 1.1485322 1.0029085 1.0468826 1.1302676 0.90250283 1.124345 1.1324034 0.87189794 1.2173281 1.0727992 0.97308284 1.0035051 1.0692321 1.1866237 1.0609989 0.9669052 1.1267786 0.966827 1.2075015 1.0252852 0.8711589 1.1244324 0.90304726 1.2069325 0.9492541 1.0651209 0.98918027 1.1210304 1.1308638 1.1898464 1.0604901 0.9024808 1.1790048 0.9921903 0.94727856 0.972164
0.5615616 1.000404 1.1562719 1.218309 1.00032 1.0981771 0.97554785 1.2103302 0.99998707 1.1268263 1.1603154 1.0876989 1.1804396 0.96686155 1.0446317 1.1487895 1.0030468 1.0471152 1.1304356 0.90260845 1.1246295 1.1325676 0.8720128 1.2175225 1.0730134 0.9732502 1.0036749 1.0694544 1.186835 1.0611072 0.9669803 1.1269449 0.96690243 1.2077088 1.025446 0.87127006 1.1247176 0.9031481 1.2071424 0.9494348 1.065221 0.9893839 1.1213224 1.1311443 1.1900702 1.0606235 0.9025791 1.179245 0.99239177 0.94746333 0.97232145
0.5625626 1.0005487 1.1565133 1.2184978 1.0004661 1.0983744 0.9757046 1.2105238 1.0001335 1.1270993 1.1604538 1.0878147 1.1806725 0.9669344 1.0448693 1.1490464 1.0031844 1.0473479 1.1306037 0.90271443 1.1249131 1.132731 0.87212783 1.2177169 1.0732265 0.9734188 1.0038437 1.0696763 1.1870456 1.0612139 0.967055 1.1271113 0.9669773 1.2079153 1.0256073 0.8713806 1.1250025 0.9032504 1.2073522 0.9496152 1.06532 0.9895877 1.1216145 1.1314245 1.1902932 1.0607566 0.90267676 1.1794854 0.99259335 0.9476473 0.97247773
0.5635636 1.0006937 1.1567539 1.218686 1.000613 1.0985708 0.9758615 1.2107155 1.0002799 1.1273712 1.1605929 1.0879296 1.1809046 0.9670071 1.0451063 1.1493033 1.0033227 1.0475793 1.1307704 0.90281874 1.1251963 1.1328938 0.8722422 1.2179095 1.0734388 0.973586 1.004013 1.069897 1.1872556 1.0613211 0.9671295 1.1272782 0.9670531 1.208122 1.0257679 0.8714915 1.125286 0.90335137 1.2075614 0.9497958 1.0654191 0.9897917 1.1219049 1.1317034 1.1905155 1.0608894 0.902775 1.1797243 0.99279505 0.9478316 0.97263366
0.5645646 1.0008385 1.1569934 1.2188737 1.0007597 1.0987669 0.97601753 1.2109079 1.0004268 1.1276432 1.1607307 1.0880442 1.1811358 0.96708006 1.0453432 1.1495584 1.0034596 1.0478112 1.1309369 0.9029246 1.1254784 1.1330558 0.87235695 1.2181023 1.073651 0.97375363 1.0041809 1.0701177 1.1874651 1.0614278 0.9672039 1.1274437 0.9671282 1.2083272 1.0259284 0.87160146 1.125569 0.90345293 1.2077696 0.9499759 1.0655179 0.9899948 1.1221954 1.1319817 1.1907369 1.0610212 0.902873 1.1799635 0.9929963 0.94801635 0.9727896
0.5655656 1.0009825 1.1572322 1.2190608 1.000906 1.0989623 0.97617334 1.211099 1.0005738 1.127914 1.160868 1.0881584 1.1813666 0.9671522 1.0455791 1.1498133 1.0035965 1.0480424 1.1311035 0.9030296 1.1257597 1.1332173 0.87247086 1.2182941 1.0738627 0.97392124 1.0043489 1.0703374 1.1876734 1.0615343 0.96727854 1.1276098 0.96720284 1.208532 1.0260881 0.8717119 1.1258515 0.9035538 1.2079773 0.95015687 1.0656163 0.99019915 1.1224848 1.1322598 1.1909579 1.061153 0.9029717 1.1802016 0.9931969 0.94820076 0.9729449
0.5665666 1.0011269 1.1574706 1.2192465 1.001053 1.099157 0.97632843 1.2112886 1.00072 1.128184 1.1610044 1.0882726 1.1815966 0.9672248 1.0458156 1.1500677 1.0037329 1.048273 1.1312685 0.90313524 1.1260414 1.1333781 0.8725856 1.218485 1.0740726 0.97408813 1.0045166 1.0705565 1.1878814 1.0616403 0.96735257 1.1277755 0.9672778 1.2087363 1.0262473 0.8718221 1.1261332 0.90365475 1.2081852 0.9503371 1.0657141 0.9904024 1.1227744 1.1325362 1.1911775 1.0612848 0.9030693 1.1804391 0.9933985 0.94838446 0.9730995
0.5675676 1.00127 1.1577083 1.2194318 1.0011998 1.0993515 0.97648364 1.2114791 1.0008668 1.1284535 1.161141 1.0883863 1.1818265 0.967297 1.046051 1.1503221 1.0038692 1.048504 1.1314335 0.9032404 1.1263212 1.1335391 0.8727 1.2186753 1.0742835 0.974256 1.0046837 1.0707753 1.1880888 1.0617464 0.96742684 1.1279414 0.9673533 1.20894 1.0264066 0.8719322 1.1264144 0.90375596 1.2083918 0.9505171 1.0658115 0.990606 1.1230623 1.1328123 1.1913974 1.0614159 0.9031673 1.1806765 0.99359924 0.948569 0.9732545
0.5685686 1.0014132 1.1579448 1.2196169 1.0013463 1.0995451 0.9766384 1.2116679 1.0010134 1.1287217 1.1612765 1.0884994 1.1820552 0.96736926 1.0462871 1.150575 1.0040051 1.048734 1.1315978 0.90334517 1.1266011 1.1336994 0.8728139 1.2188648 1.0744925 0.97442347 1.0048499 1.0709933 1.1882955 1.061851 0.96750087 1.1281065 0.96742743 1.2091432 1.0265647 0.8720423 1.1266949 0.9038572 1.2085985 0.9506976 1.0659094 0.9908088 1.1233504 1.1330875 1.191616 1.0615461 0.90326494 1.1809126 0.99380034 0.9487538 0.9734089
0.5695696 1.001556 1.1581805 1.2198015 1.0014931 1.0997382 0.97679263 1.2118565 1.0011604 1.1289898 1.1614115 1.0886118 1.1822832 0.967441 1.0465223 1.1508274 1.0041405 1.0489646 1.1317617 0.9034502 1.1268799 1.1338588 0.872928 1.2190543 1.0747011 0.9745912 1.0050161 1.0712103 1.1885014 1.0619563 0.9675749 1.1282717 0.96750206 1.2093457 1.0267228 0.87215215 1.1269749 0.90395755 1.2088038 0.95087856 1.0660062 0.99101216 1.1236371 1.1333622 1.1918337 1.0616767 0.9033622 1.1811489 0.99400145 0.94893795 0.97356266
0.5705706 1.0016986 1.158416 1.2199849 1.00164 1.0999308 0.9769468 1.2120439 1.0013069 1.1292566 1.1615463 1.0887246 1.182511 0.9675136 1.0467576 1.1510795 1.0042759 1.0491948 1.1319242 0.90355474 1.1271585 1.134017 0.8730419 1.2192426 1.0749093 0.97475845 1.005182 1.0714272 1.1887068 1.0620607 0.9676494 1.128437 0.9675769 1.209547 1.0268806 0.8722621 1.1272547 0.90405816 1.2090087 0.95105857 1.0661026 0.9912153 1.1239234 1.133636 1.1920513 1.0618064 0.9034601 1.1813841 0.99420196 0.949122 0.9737162
0.5715716 1.0018405 1.1586506 1.2201674 1.0017874 1.1001226 0.9771003 1.2122313 1.0014545 1.1295229 1.1616807 1.0888366 1.1827384 0.9675855 1.0469924 1.1513304 1.00441 1.0494246 1.1320868 0.90365964 1.1274363 1.1341757 0.87315613 1.2194302 1.0751168 0.9749264 1.0053477 1.0716434 1.1889116 1.062165 0.96772295 1.1286023 0.9676514 1.2097489 1.0270377 0.8723715 1.1275327 0.90415853 1.209214 0.95123833 1.0661994 0.99141806 1.124209 1.1339095 1.1922678 1.0619359 0.9035569 1.1816181 0.99440235 0.94930595 0.97386986
0.5725726 1.0019823 1.1588846 1.2203499 1.0019343 1.1003137 0.9772535 1.2124176 1.0016013 1.1297883 1.1618143 1.0889484 1.1829648 0.96765715 1.0472267 1.1515813 1.0045452 1.0496538 1.1322491 0.90376407 1.1277134 1.1343333 0.87326944 1.2196172 1.075324 0.9750938 1.0055124 1.071859 1.1891148 1.0622693 0.9677965 1.1287668 0.96772593 1.2099501 1.0271947 0.87248135 1.1278105 0.9042594 1.2094173 0.9514192 1.0662954 0.99162084 1.1244943 1.134181 1.192484 1.0620644 0.9036545 1.1818519 0.994603 0.94949 0.97402245
0.5735736 1.0021238 1.1591178 1.2205318 1.0020815 1.1005045 0.97740644 1.2126033 1.0017486 1.1300532 1.1619469 1.0890601 1.1831911 0.9677287 1.0474613 1.1518315 1.004679 1.0498831 1.1324105 0.9038684 1.1279894 1.134491 0.87338346 1.2198043 1.07553 0.9752613 1.0056773 1.0720735 1.1893188 1.0623729 0.9678708 1.1289318 0.9678002 1.2101508 1.0273505 0.87259144 1.1280881 0.90436035 1.2096208 0.95160013 1.0663918 0.991824 1.1247779 1.1344527 1.1926991 1.0621934 0.9037518 1.1820856 0.9948035 0.9496742 0.9741753
0.5745746 1.0022647 1.1593498 1.2207128 1.0022289 1.1006947 0.9775595 1.2127882 1.0018953 1.1303169 1.1620796 1.0891709 1.1834165 0.9678003 1.0476955 1.1520814 1.0048132 1.0501119 1.1325716 0.9039735 1.1282657 1.1346475 0.87349725 1.2199897 1.0757358 0.975429 1.005841 1.0722883 1.1895211 1.0624766 0.96794397 1.129096 0.9678747 1.2103502 1.0275065 0.87270045 1.1283652 0.9044604 1.2098231 0.95178 1.0664873 0.9920264 1.125062 1.1347238 1.1929134 1.0623219 0.90384895 1.1823182 0.9950035 0.9498587 0.9743269
0.5755756 1.0024059 1.1595818 1.2208933 1.0023763 1.1008841 0.97771114 1.2129728 1.0020432 1.1305801 1.1622115 1.0892814 1.1836412 0.96787256 1.0479292 1.1523302 1.0049459 1.050341 1.1327319 0.90407723 1.1285408 1.134803 0.8736109 1.2201753 1.075941 0.97559685 1.0060048 1.0725017 1.1897233 1.0625795 0.9680175 1.1292611 0.96794873 1.2105497 1.0276622 0.87280935 1.128641 0.9045604 1.2100257 0.95196027 1.0665823 0.9922295 1.1253451 1.1349938 1.193127 1.0624499 0.9039455 1.1825502 0.9952044 0.95004267 0.9744795
0.5765766 1.0025462 1.1598128 1.221073 1.0025243 1.1010727 0.9778635 1.2131566 1.0021907 1.1308426 1.162343 1.0893918 1.1838654 0.9679435 1.0481628 1.1525786 1.0050795 1.0505697 1.132891 0.90418166 1.1288157 1.134959 0.8737242 1.22036 1.0761453 0.97576445 1.0061688 1.0727142 1.1899239 1.0626827 0.9680906 1.129425 0.96802276 1.2107482 1.0278176 0.87291884 1.1289165 0.90466064 1.2102275 0.95214075 1.0666776 0.9924317 1.1256275 1.1352632 1.1933408 1.0625771 0.9040422 1.182782 0.99540454 0.95022696 0.97463053
0.5775776 1.0026857 1.160043 1.2212521 1.002671 1.1012611 0.9780142 1.2133392 1.002338 1.131104 1.162474 1.0895016 1.1840888 0.968015 1.0483961 1.1528267 1.0052122 1.0507978 1.1330502 0.9042861 1.1290898 1.1351144 0.87383705 1.2205439 1.0763494 0.975933 1.0063311 1.0729268 1.1901243 1.0627853 0.96816427 1.1295893 0.96809655 1.2109466 1.0279725 0.873028 1.1291906 0.9047608 1.2104291 0.9523211 1.0667722 0.99263424 1.1259092 1.1355315 1.1935532 1.062704 0.90413934 1.183013 0.9956047 0.9504116 0.97478193
0.5785786 1.0028256 1.1602728 1.2214305 1.0028191 1.1014489 0.97816545 1.2135218 1.0024854 1.1313647 1.1626041 1.0896112 1.1843126 0.9680857 1.0486299 1.153074 1.0053445 1.0510256 1.1332092 0.9043898 1.1293628 1.1352684 0.8739507 1.2207267 1.076553 0.976101 1.0064934 1.0731384 1.1903244 1.0628873 0.9682371 1.1297536 0.9681706 1.2111444 1.0281262 0.8731376 1.1294652 0.90486056 1.2106297 0.9525021 1.0668663 0.9928364 1.1261905 1.1357996 1.1937654 1.0628309 0.90423614 1.1832432 0.99580556 0.95059484 0.97493285
0.5795796 1.0029646 1.160502 1.221609 1.0029664 1.1016363 0.9783161 1.2137035 1.0026331 1.1316255 1.1627344 1.0897205 1.1845353 0.9681569 1.0488617 1.1533206 1.005477 1.0512537 1.1333679 0.9044934 1.1296359 1.1354228 0.87406427 1.2209103 1.076756 0.9762688 1.0066556 1.0733491 1.1905237 1.0629894 0.9683103 1.1299174 0.9682444 1.2113415 1.02828 0.8732465 1.1297395 0.9049606 1.21083 0.95268244 1.0669603 0.9930393 1.1264712 1.1360669 1.1939762 1.0629576 0.9043328 1.1834731 0.99600524 0.9507801 0.9750832
0.5805806 1.0031037 1.1607301 1.2217858 1.0031143 1.1018227 0.97846633 1.2138845 1.0027815 1.131885 1.162864 1.0898296 1.1847569 0.9682279 1.0490953 1.1535662 1.0056089 1.0514817 1.1335247 0.90459794 1.1299083 1.1355761 0.87417686 1.2210915 1.0769583 0.9764361 1.0068172 1.0735595 1.1907222 1.0630909 0.9683829 1.1300815 0.9683177 1.2115381 1.028434 0.8733554 1.130012 0.90506047 1.2110294 0.9528633 1.067054 0.99324125 1.1267513 1.1363331 1.194187 1.0630834 0.9044288 1.183703 0.99620503 0.9509639 0.97523373
0.5815816 1.0032423 1.1609575 1.2219627 1.0032623 1.1020086 0.9786169 1.2140656 1.0029296 1.1321439 1.1629931 1.0899379 1.1849782 0.9682984 1.0493276 1.1538124 1.0057405 1.0517087 1.1336824 0.9047013 1.1301794 1.1357292 0.8742896 1.2212731 1.0771601 0.97660464 1.0069782 1.0737693 1.1909202 1.0631917 0.96845645 1.1302454 0.96839136 1.2117344 1.0285873 0.8734638 1.1302847 0.9051598 1.2112281 0.95304364 1.067148 0.9934433 1.1270305 1.1365991 1.194397 1.0632088 0.9045252 1.1839312 0.9964053 0.9511481 0.9753836
0.5825826 1.0033807 1.1611844 1.2221392 1.0034106 1.102194 0.9787671 1.2142452 1.0030764 1.1324017 1.1631215 1.0900459 1.1851995 0.96837 1.0495595 1.1540574 1.0058717 1.051936 1.1338391 0.904805 1.1304507 1.1358813 0.8744023 1.2214544 1.0773606 0.9767726 1.0071393 1.0739789 1.1911172 1.063293 0.96852905 1.130409 0.9684648 1.21193 1.0287397 0.8735726 1.130556 0.90525967 1.211427 0.953224 1.0672412 0.9936456 1.127309 1.1368644 1.1946057 1.0633342 0.90462214 1.1841596 0.99660474 0.9513318 0.97553307
0.5835836 1.0035186 1.1614109 1.2223145 1.0035589 1.1023793 0.9789167 1.214424 1.0032253 1.132659 1.1632502 1.0901539 1.1854202 0.9684407 1.0497907 1.154302 1.0060025 1.0521631 1.1339952 0.9049087 1.130721 1.1360332 0.87451553 1.2216345 1.0775613 0.97694093 1.0072999 1.0741878 1.1913143 1.0633936 0.9686019 1.1305722 0.9685381 1.2121248 1.0288923 0.8736811 1.1308274 0.90535897 1.2116255 0.95340437 1.0673343 0.99384767 1.1275871 1.1371287 1.1948149 1.0634595 0.90471774 1.184387 0.996805 0.95151705 0.9756821
0.5845846 1.0036564 1.1616365 1.2224898 1.0037068 1.1025635 0.9790651 1.2146033 1.0033736 1.1329155 1.1633778 1.0902611 1.18564 0.9685113 1.0500231 1.1545455 1.0061331 1.0523896 1.1341499 0.9050122 1.130991 1.136185 0.87462777 1.2218138 1.077761 0.977109 1.0074599 1.0743957 1.1915096 1.0634941 0.96867424 1.1307353 0.9686113 1.2123194 1.029044 0.87378955 1.1310982 0.90545815 1.2118226 0.95358604 1.0674263 0.9940497 1.1278647 1.1373919 1.1950227 1.0635839 0.90481406 1.1846141 0.99700433 0.951701 0.97583085
0.5855856 1.0037935 1.161861 1.2226641 1.0038553 1.1027468 0.97921425 1.2147808 1.0035225 1.1331713 1.1635046 1.0903687 1.1858592 0.9685814 1.0502545 1.1547893 1.006263 1.0526165 1.1343054 0.90511554 1.1312604 1.1363353 0.87474 1.221993 1.0779603 0.9772772 1.00762 1.0746033 1.1917056 1.0635945 0.9687465 1.1308995 0.9686846 1.2125132 1.0291958 0.87389785 1.131368 0.90555745 1.2120196 0.95376605 1.067519 0.994252 1.1281416 1.137655 1.1952302 1.0637081 0.90491 1.1848407 0.9972047 0.95188564 0.9759794
0.5865866 1.0039303 1.162086 1.2228378 1.0040039 1.1029302 0.97936267 1.2149584 1.0036709 1.1334268 1.1636316 1.0904756 1.186078 0.96865207 1.0504861 1.1550322 1.0063928 1.0528427 1.1344591 0.90521866 1.1315289 1.136486 0.8748527 1.2221718 1.0781597 0.9774454 1.0077792 1.0748104 1.1918997 1.0636941 0.9688193 1.1310627 0.96875745 1.2127072 1.0293466 0.87400603 1.1316376 0.90565616 1.2122161 0.9539471 1.0676113 0.99445397 1.1284176 1.1379173 1.1954365 1.0638318 0.90500575 1.1850668 0.9974039 0.9520703 0.9761279
0.5875876 1.0040674 1.1623088 1.2230113 1.0041524 1.1031129 0.97951037 1.2151349 1.0038193 1.1336814 1.1637574 1.0905818 1.1862966 0.9687225 1.0507169 1.155274 1.0065231 1.0530692 1.1346138 0.90532225 1.1317968 1.1366359 0.8749647 1.2223498 1.0783578 0.97761446 1.0079383 1.0750161 1.1920942 1.0637934 0.96889144 1.1312256 0.96883065 1.2128998 1.0294973 0.8741141 1.1319066 0.90575546 1.2124119 0.95412785 1.0677028 0.99465555 1.1286935 1.1381787 1.1956427 1.0639553 0.9051016 1.1852916 0.9976036 0.9522546 0.9762756
0.5885886 1.0042032 1.1625317 1.2231845 1.0043015 1.103295 0.9796584 1.2153109 1.0039674 1.1339346 1.1638829 1.0906882 1.1865137 0.96879274 1.0509478 1.1555161 1.0066524 1.0532955 1.1347669 0.9054249 1.1320643 1.1367853 0.87507695 1.222527 1.0785556 0.9777828 1.0080962 1.0752223 1.1922879 1.0638927 0.9689633 1.131389 0.968903 1.2130929 1.0296477 0.87422246 1.1321748 0.9058545 1.2126076 0.9543088 1.0677944 0.9948574 1.1289688 1.1384394 1.1958485 1.0640785 0.9051977 1.1855162 0.9978033 0.952439 0.97642285
0.5895896 1.0043402 1.1627538 1.2233565 1.0044504 1.1034763 0.979806 1.2154869 1.0041175 1.134188 1.1640087 1.0907936 1.1867315 0.96886307 1.0511787 1.1557574 1.0067813 1.0535216 1.1349201 0.90552825 1.1323313 1.1369339 0.87518954 1.2227036 1.0787524 0.9779512 1.0082546 1.0754274 1.1924809 1.0639915 0.96903557 1.1315522 0.96897584 1.2132845 1.0297976 0.87433004 1.1324422 0.9059532 1.2128028 0.9544899 1.0678858 0.9950592 1.129244 1.1387 1.1960529 1.0642012 0.9052929 1.1857411 0.9980033 0.95262355 0.97656995
0.5905906 1.0044755 1.1629763 1.2235278 1.0045993 1.1036575 0.9799532 1.2156613 1.0042665 1.1344408 1.1641328 1.0908989 1.1869478 0.96893317 1.0514097 1.1559983 1.0069095 1.0537467 1.1350722 0.90563077 1.1325977 1.1370822 0.87530094 1.2228796 1.078949 0.9781199 1.0084122 1.075632 1.1926728 1.0640901 0.9691078 1.1317146 0.9690489 1.2134764 1.0299476 0.8744381 1.13271 0.90605146 1.2129968 0.9546711 1.067977 0.9952617 1.1295173 1.1389595 1.1962572 1.0643238 0.90538853 1.1859647 0.99820334 0.95280856 0.97671705
0.5915916 1.0046103 1.1631967 1.2236992 1.0047491 1.1038378 0.9800995 1.2158356 1.0044162 1.1346923 1.1642575 1.091004 1.1871643 0.96900326 1.0516396 1.1562382 1.0070378 1.0539725 1.1352243 0.9057334 1.1328639 1.1372306 0.8754128 1.2230552 1.0791448 0.9782888 1.0085695 1.0758355 1.1928648 1.0641885 0.9691796 1.1318774 0.9691214 1.2136674 1.0300963 0.8745458 1.132976 0.90615064 1.2131912 0.95485216 1.0680678 0.99546355 1.1297905 1.1392183 1.1964608 1.0644457 0.90548354 1.1861879 0.9984023 0.95299274 0.9768637
0.5925926 1.0047458 1.1634173 1.2238691 1.004898 1.1040177 0.98024625 1.2160095 1.0045652 1.1349435 1.164381 1.0911083 1.1873794 0.96907276 1.0518702 1.1564784 1.0071661 1.054198 1.1353754 0.90583676 1.1331289 1.137378 0.8755251 1.2232302 1.0793408 0.97845775 1.0087266 1.076039 1.1930552 1.0642865 0.9692511 1.1320405 0.9691933 1.2138581 1.0302452 0.8746528 1.133242 0.9062496 1.2133847 0.95503336 1.0681584 0.99566513 1.1300635 1.1394763 1.1966637 1.064567 0.9055788 1.1864108 0.9986021 0.95317775 0.9770096
0.5935936 1.0048801 1.1636368 1.2240391 1.0050478 1.1041968 0.9803925 1.2161822 1.0047145 1.1351935 1.1645042 1.0912133 1.187595 0.96914226 1.0521002 1.1567175 1.0072938 1.054423 1.1355264 0.9059387 1.1333938 1.1375242 0.87563616 1.2234048 1.0795357 0.97862655 1.008883 1.076242 1.193246 1.0643843 0.969323 1.132203 0.96926576 1.2140481 1.0303932 0.8747605 1.1335075 0.9063476 1.213578 0.9552147 1.068248 0.9958667 1.1303357 1.1397338 1.1968663 1.0646886 0.9056743 1.1866333 0.9988015 0.9533623 0.9771555
0.5945946 1.0050148 1.1638563 1.2242087 1.005197 1.1043758 0.9805381 1.2163545 1.0048642 1.1354427 1.1646278 1.091317 1.1878097 0.96921176 1.0523298 1.1569561 1.007422 1.0546479 1.1356766 0.9060412 1.1336577 1.1376715 0.8757477 1.2235782 1.0797307 0.9787957 1.0090396 1.0764443 1.1934361 1.0644815 0.9693946 1.1323653 0.9693381 1.214238 1.030541 0.87486804 1.1337725 0.90644556 1.2137704 0.95539576 1.0683384 0.9960682 1.1306076 1.1399909 1.1970676 1.0648093 0.90576917 1.1868546 0.9990011 0.95354694 0.97730154
0.5955956 1.0051488 1.1640747 1.2243772 1.0053465 1.104554 0.98068374 1.2165269 1.0050141 1.1356924 1.16475 1.0914211 1.1880239 0.96928126 1.0525594 1.1571944 1.0075494 1.0548736 1.1358271 0.90614396 1.1339217 1.137817 0.8758591 1.2237513 1.0799246 0.978965 1.0091952 1.076646 1.193625 1.064579 0.96946615 1.1325282 0.96941 1.214427 1.0306889 0.87497586 1.1340369 0.9065437 1.2139621 0.95557743 1.0684279 0.9962707 1.1308788 1.1402465 1.197269 1.0649301 0.90586394 1.1870761 0.99920076 0.9537321 0.97744673
0.5965966 1.0052826 1.1642917 1.2245452 1.0054966 1.1047319 0.98082906 1.216698 1.0051638 1.1359404 1.164872 1.091524 1.1882378 0.9693511 1.0527892 1.1574318 1.0076762 1.0550973 1.1359767 0.9062453 1.1341846 1.1379623 0.8759706 1.223924 1.0801172 0.97913426 1.0093511 1.0768473 1.1938138 1.0646758 0.96953756 1.132691 0.96948224 1.2146161 1.0308357 0.87508214 1.1343006 0.9066418 1.2141534 0.95575935 1.0685173 0.9964722 1.1311492 1.1405028 1.1974701 1.0650506 0.90595883 1.187297 0.99940056 0.95391756 0.9775916
0.5975976 1.0054158 1.1645093 1.2247134 1.0056471 1.1049092 0.9809738 1.216869 1.005314 1.136188 1.1649932 1.0916275 1.1884502 0.96942025 1.0530182 1.1576691 1.0078028 1.0553222 1.1361252 0.9063476 1.1344469 1.1381077 0.8760815 1.2240962 1.0803103 0.9793028 1.009506 1.0770482 1.1940018 1.0647726 0.9696087 1.1328534 0.96955436 1.2148037 1.0309831 0.8751891 1.1345639 0.9067399 1.2143452 0.9559404 1.0686069 0.9966739 1.1314192 1.140757 1.1976697 1.0651704 0.90605336 1.1875167 0.99959964 0.9541027 0.9777362
0.5985986 1.0055493 1.1647259 1.2248805 1.0057975 1.1050854 0.9811184 1.2170393 1.0054644 1.1364349 1.1651144 1.09173 1.1886637 0.9694894 1.0532475 1.1579062 1.007929 1.0555469 1.1362736 0.90644974 1.134709 1.1382525 0.8761926 1.2242681 1.0805023 0.9794726 1.0096607 1.0772485 1.1941887 1.0648688 0.9696798 1.1330162 0.9696258 1.2149916 1.03113 0.8752959 1.1348264 0.9068375 1.2145356 0.956122 1.0686955 0.99687594 1.131688 1.141011 1.1978691 1.0652903 0.9061485 1.1877364 0.9997993 0.95428735 0.97788066
0.5995996 1.0056821 1.164941 1.2250475 1.0059476 1.1052614 0.9812626 1.2172085 1.0056152 1.1366817 1.1652348 1.0918329 1.1888759 0.9695583 1.0534761 1.1581416 1.0080552 1.0557712 1.1364212 0.90655154 1.1349703 1.1383963 0.8763033 1.2244387 1.0806944 0.97964257 1.0098155 1.0774477 1.194376 1.064965 0.96975034 1.1331787 0.96969765 1.2151794 1.0312755 0.8754028 1.1350889 0.9069355 1.2147257 0.956304 1.0687841 0.9970775 1.1319563 1.1412646 1.1980673 1.0654094 0.90624326 1.1879549 0.99999887 0.9544725 0.9780248
0.6006006 1.0058147 1.1651574 1.2252126 1.0060984 1.1054373 0.9814064 1.2173778 1.0057663 1.1369268 1.1653553 1.0919347 1.1890876 0.9696278 1.0537047 1.158378 1.0081806 1.0559947 1.1365689 0.90665346 1.1352315 1.1385397 0.8764139 1.2246094 1.0808854 0.97981256 1.0099694 1.0776461 1.1945622 1.0650607 0.96982235 1.1333404 0.9697693 1.2153665 1.0314219 0.8755097 1.1353505 0.9070329 1.2149153 0.95648557 1.0688725 0.997279 1.1322253 1.1415174 1.1982663 1.0655283 0.90633696 1.1881735 1.0001979 0.95465773 0.9781684
0.6016016 1.0059468 1.165371 1.225379 1.0062488 1.1056118 0.98154956 1.2175459 1.0059167 1.1371716 1.1654748 1.0920362 1.1892985 0.9696967 1.0539335 1.1586133 1.0083066 1.0562184 1.1367158 0.9067549 1.1354917 1.1386825 0.8765247 1.224779 1.081076 0.9799823 1.0101228 1.0778447 1.1947482 1.0651561 0.9698928 1.1335031 0.9698412 1.2155526 1.0315669 0.8756163 1.135612 0.90713006 1.2151043 0.95666784 1.068961 0.9974809 1.1324928 1.1417698 1.1984637 1.0656471 0.90643114 1.1883917 1.0003978 0.9548432 0.97831196
0.6026026 1.0060785 1.1655858 1.2255436 1.0064006 1.1057868 0.9816932 1.2177137 1.0060681 1.1374155 1.1655945 1.0921378 1.1895093 0.96976596 1.0541618 1.1588484 1.0084317 1.0564429 1.1368626 0.9068566 1.1357518 1.1388255 0.87663525 1.224948 1.0812663 0.9801521 1.010276 1.0780426 1.1949328 1.0652521 0.96996385 1.1336653 0.96991235 1.2157387 1.0317123 0.8757219 1.1358725 0.9072278 1.2152929 0.95684963 1.0690484 0.997683 1.1327603 1.1420215 1.1986603 1.0657651 0.9065257 1.1886097 1.0005977 0.9550287 0.97845525
0.6036036 1.0062102 1.1657991 1.2257087 1.0065514 1.1059605 0.98183674 1.2178807 1.0062189 1.1376598 1.1657135 1.0922393 1.1897196 0.96983427 1.0543908 1.1590822 1.0085561 1.0566666 1.1370084 0.9069583 1.136011 1.1389669 0.87674636 1.2251166 1.0814555 0.9803223 1.010429 1.0782398 1.1951176 1.0653466 0.9700342 1.1338271 0.9699839 1.2159238 1.0318571 0.8758288 1.1361326 0.9073251 1.2154812 0.957032 1.0691366 0.99788386 1.1330266 1.1422724 1.198857 1.0658835 0.9066197 1.1888266 1.0007972 0.9552143 0.9785983
0.6046046 1.0063411 1.1660123 1.2258726 1.0067027 1.1061348 0.9819791 1.2180476 1.0063702 1.1379027 1.1658316 1.0923398 1.1899291 0.9699032 1.0546186 1.159316 1.0086805 1.0568899 1.1371539 0.90705925 1.1362699 1.1391088 0.8768563 1.2252849 1.0816453 0.9804922 1.0105814 1.0784361 1.1953019 1.0654413 0.97010475 1.1339892 0.9700542 1.2161093 1.0320009 0.8759353 1.1363922 0.90742236 1.2156692 0.9572144 1.0692235 0.9980865 1.1332928 1.1425226 1.1990526 1.0660009 0.906714 1.1890432 1.0009964 0.9554003 0.97874063
0.6056056 1.0064721 1.1662238 1.2260357 1.0068543 1.1063069 0.9821206 1.2182138 1.0065224 1.1381451 1.1659497 1.0924406 1.1901387 0.96997195 1.054847 1.1595492 1.008805 1.0571133 1.137299 0.9071606 1.1365278 1.13925 0.8769662 1.225453 1.0818335 0.98066264 1.0107337 1.0786326 1.195485 1.065536 0.9701753 1.1341516 0.9701262 1.2162938 1.0321453 0.8760411 1.1366512 0.9075195 1.2158567 0.95739716 1.0693104 0.99828774 1.1335589 1.1427721 1.1992477 1.066118 0.9068075 1.1892587 1.001197 0.9555864 0.9788826
0.6066066 1.0066032 1.166436 1.2261986 1.0070057 1.1064798 0.98226315 1.2183791 1.0066733 1.1383862 1.1660676 1.0925405 1.1903476 0.97004014 1.0550747 1.1597825 1.0089298 1.057337 1.137443 0.90726167 1.1367863 1.139391 0.8770768 1.2256198 1.0820217 0.980833 1.0108858 1.0788277 1.195668 1.0656302 0.9702452 1.1343133 0.9701968 1.2164775 1.0322884 0.8761473 1.1369091 0.90761656 1.2160434 0.9575792 1.0693976 0.99848956 1.1338233 1.1430212 1.199442 1.066235 0.9069013 1.1894747 1.0013958 0.95577186 0.9790252
0.6076076 1.0067335 1.1666467 1.226361 1.0071577 1.1066512 0.98240536 1.218544 1.006825 1.1386274 1.1661847 1.0926399 1.1905556 0.9701087 1.0553026 1.1600145 1.0090528 1.0575594 1.1375873 0.90736216 1.1370434 1.1395311 0.87718654 1.2257863 1.0822092 0.98100346 1.0110371 1.0790231 1.1958495 1.0657244 0.9703159 1.1344756 0.9702677 1.2166616 1.0324314 0.8762535 1.1371675 0.9077129 1.2162303 0.9577622 1.0694846 0.99869186 1.1340879 1.1432698 1.1996362 1.0663518 0.90699464 1.1896894 1.0015955 0.9559576 0.9791668
0.6086086 1.0068634 1.1668571 1.2265233 1.0073094 1.1068232 0.98254603 1.2187085 1.0069776 1.1388679 1.1663013 1.0927408 1.190764 0.970177 1.0555295 1.1602465 1.0091761 1.0577831 1.1377308 0.9074629 1.1372994 1.1396711 0.8772965 1.2259526 1.0823961 0.9811743 1.0111887 1.0792179 1.1960315 1.0658177 0.97038597 1.1346372 0.97033876 1.2168446 1.0325744 0.8763588 1.137425 0.9078098 1.2164158 0.9579447 1.0695704 0.99889356 1.134352 1.1435177 1.1998296 1.0664682 0.90708834 1.1899042 1.001795 0.95614403 0.97930795
0.6096096 1.006993 1.167067 1.2266845 1.007462 1.106994 0.98268706 1.2188723 1.0071295 1.1391076 1.1664178 1.0928395 1.1909711 0.9702452 1.0557572 1.1604781 1.0093 1.0580051 1.1378741 0.9075641 1.1375562 1.1398106 0.8774061 1.2261182 1.082583 0.98134536 1.0113397 1.0794116 1.1962119 1.065911 0.9704558 1.1347991 0.9704092 1.2170274 1.0327172 0.87646484 1.1376818 0.9079065 1.2166015 0.9581278 1.0696568 0.9990955 1.134615 1.1437654 1.2000226 1.0665842 0.9071818 1.1901181 1.0019954 0.95633024 0.979449
0.6106106 1.0071224 1.1672759 1.2268454 1.0076139 1.1071643 0.9828282 1.2190355 1.0072826 1.1393464 1.1665335 1.0929388 1.1911783 0.9703129 1.0559846 1.1607091 1.009423 1.058228 1.138017 0.9076641 1.137812 1.1399492 0.8775157 1.2262828 1.0827684 0.98151654 1.0114899 1.0796055 1.1963933 1.0660045 0.9705259 1.1349612 0.97047955 1.2172098 1.0328592 0.87657034 1.137938 0.9080027 1.2167863 0.95831054 1.0697428 0.9992973 1.1348778 1.1440115 1.2002152 1.0667001 0.90727526 1.1903313 1.0021945 0.9565167 0.97958976
0.6116116 1.0072516 1.1674845 1.2270052 1.0077668 1.107334 0.982969 1.2191988 1.0074345 1.1395853 1.166649 1.0930372 1.1913847 0.9703806 1.0562118 1.1609402 1.0095451 1.0584507 1.1381588 0.907765 1.1380674 1.1400876 0.8776253 1.2264476 1.0829548 0.98168737 1.0116398 1.0797982 1.196573 1.0660969 0.97059566 1.1351233 0.97055036 1.217392 1.0330012 0.87667555 1.1381942 0.908099 1.2169713 0.95849365 1.0698287 0.9994989 1.1351402 1.1442574 1.2004067 1.0668151 0.9073685 1.190545 1.0023944 0.95670265 0.9797304
0.6126126 1.0073804 1.1676927 1.2271653 1.0079193 1.1075038 0.98310894 1.2193608 1.0075874 1.1398231 1.1667641 1.0931357 1.1915904 0.9704483 1.0564383 1.1611704 1.0096676 1.0586734 1.1383007 0.9078656 1.1383224 1.1402259 0.8777344 1.226612 1.0831395 0.98185843 1.0117894 1.0799905 1.1967525 1.0661895 0.97066504 1.1352853 0.9706207 1.2175735 1.0331423 0.87678087 1.1384499 0.9081952 1.2171551 0.9586771 1.0699137 0.99970144 1.1354021 1.1445024 1.2005981 1.0669303 0.9074617 1.1907575 1.0025941 0.956889 0.97987086
0.6136136 1.0075091 1.1679006 1.2273254 1.0080725 1.1076727 0.98324865 1.2195224 1.0077411 1.1400603 1.1668788 1.0932338 1.191796 0.97051626 1.0566659 1.1613995 1.0097898 1.0588962 1.1384422 0.9079655 1.1385764 1.1403631 0.87784386 1.2267747 1.0833246 0.9820302 1.0119392 1.0801828 1.1969309 1.0662829 0.970735 1.1354468 0.970691 1.2177544 1.0332835 0.8768861 1.1387048 0.90829176 1.2173389 0.9588606 1.0699989 0.99990314 1.1356629 1.144748 1.200789 1.067045 0.90755445 1.1909698 1.0027944 0.95707625 0.9800102
0.6146146 1.0076375 1.1681074 1.2274836 1.0082262 1.1078409 0.9833887 1.2196829 1.0078942 1.1402969 1.1669929 1.0933315 1.1920017 0.9705836 1.0568928 1.1616288 1.0099119 1.0591182 1.1385831 0.90806586 1.1388304 1.1405002 0.87795275 1.2269378 1.0835081 0.9822019 1.0120884 1.0803735 1.1971096 1.0663743 0.9708044 1.1356084 0.970761 1.2179351 1.0334243 0.8769911 1.138959 0.90838796 1.2175223 0.9590443 1.0700843 1.000105 1.1359236 1.1449918 1.2009789 1.0671599 0.9076473 1.1911808 1.0029947 0.95726305 0.9801499
0.6156156 1.0077655 1.168314 1.2276422 1.0083792 1.1080091 0.9835282 1.2198437 1.0080473 1.1405333 1.1671064 1.0934293 1.1922061 0.9706519 1.0571185 1.1618577 1.0100337 1.0593405 1.1387233 0.90816563 1.1390837 1.1406375 0.8780621 1.2271001 1.0836918 0.98237306 1.0122367 1.0805646 1.1972876 1.0664662 0.97087365 1.1357703 0.9708311 1.2181151 1.0335646 0.8770961 1.1392133 0.90848345 1.2177051 0.9592276 1.0701689 1.0003074 1.1361846 1.1452354 1.2011688 1.0672731 0.90774006 1.1913925 1.003194 0.9574496 0.98028916
0.6166166 1.0078927 1.1685196 1.2278001 1.0085326 1.108176 0.9836672 1.2200036 1.0082015 1.1407685 1.1672205 1.0935262 1.192411 0.97071964 1.0573456 1.1620865 1.0101545 1.0595622 1.1388633 0.90826553 1.1393363 1.1407738 0.8781707 1.227262 1.0838748 0.9825452 1.0123854 1.0807551 1.1974645 1.066558 0.97094303 1.1359323 0.9709007 1.2182949 1.0337045 0.8772011 1.1394664 0.90857965 1.2178875 0.95941144 1.0702535 1.0005095 1.1364439 1.145478 1.2013578 1.067387 0.9078333 1.1916033 1.0033939 0.9576368 0.9804289
0.6176176 1.0080203 1.1687243 1.2279578 1.0086864 1.108343 0.9838062 1.2201629 1.008355 1.1410029 1.1673331 1.0936233 1.1926142 0.9707863 1.0575722 1.1623137 1.010276 1.0597848 1.1390034 0.90836495 1.1395882 1.1409093 0.87827975 1.2274231 1.0840577 0.98271686 1.0125328 1.0809444 1.1976409 1.0666488 0.9710118 1.1360943 0.9709707 1.2184743 1.0338442 0.8773057 1.1397194 0.90867513 1.2180694 0.95959514 1.0703373 1.0007119 1.1367038 1.1457207 1.2015455 1.0675006 0.9079253 1.1918138 1.0035944 0.9578232 0.9805675
0.6186186 1.0081476 1.1689291 1.2281141 1.0088407 1.1085093 0.98394436 1.2203217 1.0085095 1.141237 1.1674459 1.0937197 1.1928176 0.97085315 1.0577983 1.1625413 1.0103967 1.060006 1.1391416 0.9084645 1.1398408 1.1410441 0.8783888 1.227584 1.0842398 0.9828891 1.012681 1.0811343 1.1978176 1.0667399 0.9710811 1.1362557 0.97104055 1.218653 1.0339833 0.8774108 1.1399721 0.90877 1.2182512 0.9597799 1.070422 1.0009134 1.1369619 1.1459627 1.2017342 1.0676134 0.90801805 1.1920229 1.003794 0.95801145 0.9807057
0.6196196 1.0082747 1.1691333 1.228271 1.0089946 1.1086756 0.9840824 1.2204801 1.0086638 1.1414707 1.1675583 1.0938159 1.1930205 0.97092074 1.0580242 1.1627684 1.0105172 1.0602281 1.1392801 0.90856403 1.140092 1.1411794 0.878497 1.2277445 1.0844219 0.98306125 1.0128281 1.0813231 1.1979932 1.0668305 0.97115034 1.1364173 0.9711099 1.2188319 1.0341222 0.8775147 1.140224 0.9088661 1.2184325 0.959964 1.0705049 1.0011163 1.1372204 1.1462029 1.2019211 1.0677266 0.90811056 1.1922327 1.0039941 0.95819825 0.98084396
0.6206206 1.0084009 1.1693364 1.2284273 1.009149 1.1088415 0.9842202 1.2206379 1.0088181 1.1417035 1.1676699 1.0939116 1.1932238 0.97098774 1.0582504 1.1629949 1.0106375 1.0604501 1.1394181 0.9086632 1.1403435 1.1413137 0.87860507 1.2279041 1.0846022 0.983234 1.0129751 1.0815108 1.1981684 1.0669218 0.971219 1.1365796 0.9711799 1.2190102 1.0342609 0.87761915 1.1404756 0.9089615 1.2186128 0.9601483 1.0705891 1.0013182 1.1374787 1.146444 1.2021083 1.067839 0.9082027 1.1924417 1.0041947 0.9583859 0.9809825
0.6216216 1.0085273 1.1695398 1.2285823 1.0093033 1.109006 0.98435766 1.2207958 1.0089729 1.1419357 1.167781 1.0940078 1.1934253 0.971055 1.0584766 1.1632214 1.0107574 1.0606713 1.1395562 0.90876263 1.1405936 1.1414479 0.8787133 1.2280637 1.0847834 0.9834067 1.0131217 1.0816985 1.1983426 1.0670118 0.9712878 1.1367409 0.9712489 1.2191877 1.0343994 0.87772363 1.1407269 0.9090561 1.218794 0.96033317 1.0706722 1.0015205 1.1377355 1.1466831 1.2022951 1.0679512 0.9082944 1.1926506 1.0043944 0.95857316 0.98111945
0.6226226 1.0086533 1.1697421 1.2287372 1.0094588 1.1091707 0.9844951 1.2209522 1.0091275 1.1421677 1.1678916 1.0941035 1.1936274 0.9711215 1.0587022 1.1634468 1.0108771 1.0608927 1.1396933 0.9088618 1.1408434 1.1415813 0.87882125 1.2282226 1.0849633 0.98357934 1.013268 1.0818858 1.1985166 1.0671021 0.9713568 1.136903 0.97131866 1.2193652 1.0345372 0.8778275 1.1409776 0.9091516 1.2189733 0.96051735 1.070755 1.0017229 1.1379923 1.1469231 1.2024801 1.0680631 0.90838665 1.1928581 1.0045949 0.95876116 0.98125714
0.6236236 1.0087783 1.1699438 1.2288918 1.0096136 1.1093339 0.9846322 1.2211086 1.009283 1.1423984 1.1680022 1.0941983 1.193828 0.97118825 1.0589278 1.1636724 1.0109968 1.0611143 1.1398301 0.908961 1.1410928 1.1417147 0.87892914 1.2283804 1.0851432 0.98375255 1.0134143 1.0820725 1.19869 1.0671914 0.9714255 1.1370648 0.9713873 1.2195424 1.0346746 0.8779316 1.1412275 0.90924674 1.2191527 0.9607025 1.070838 1.0019253 1.1382488 1.1471623 1.2026657 1.0681748 0.9084789 1.1930655 1.0047951 0.958949 0.98139423
0.6246246 1.0089039 1.170145 1.2290457 1.0097687 1.1094981 0.9847694 1.2212645 1.0094382 1.1426286 1.1681128 1.0942934 1.1940291 0.9712549 1.0591528 1.1638969 1.011116 1.0613352 1.1399665 0.9090596 1.1413422 1.1418473 0.8790378 1.2285383 1.085322 0.98392576 1.01356 1.0822588 1.1988634 1.0672814 0.97149354 1.1372266 0.97145647 1.2197186 1.0348119 0.87803596 1.1414776 0.9093414 1.2193319 0.96088773 1.0709208 1.0021274 1.1385047 1.1474001 1.2028503 1.068286 0.9085701 1.1932725 1.0049955 0.959137 0.9815311
0.6256256 1.0090286 1.1703459 1.229199 1.0099242 1.109661 0.9849052 1.2214196 1.009594 1.1428586 1.1682222 1.0943881 1.194229 0.97132164 1.059379 1.1641215 1.011235 1.0615562 1.1401021 0.90915877 1.1415901 1.1419798 0.87914515 1.228696 1.0855011 0.984099 1.013705 1.0824442 1.1990356 1.0673705 0.9715621 1.1373882 0.9715257 1.2198942 1.0349487 0.8781397 1.1417266 0.9094359 1.2195107 0.96107227 1.0710031 1.0023301 1.1387601 1.1476383 1.2030344 1.0683973 0.90866214 1.1934792 1.0051963 0.95932513 0.98166734
0.6266266 1.0091536 1.1705456 1.2293525 1.0100802 1.1098238 0.9850418 1.2215736 1.00975 1.143088 1.1683316 1.0944822 1.1944293 0.9713878 1.0596042 1.1643455 1.0113533 1.0617776 1.1402375 0.9092577 1.1418388 1.1421118 0.8792529 1.2288524 1.0856795 0.9842724 1.0138506 1.0826294 1.199207 1.0674596 0.9716303 1.1375498 0.9715944 1.22007 1.0350852 0.87824297 1.1419754 0.90953094 1.2196885 0.9612575 1.0710855 1.002533 1.1390151 1.1478755 1.2032182 1.0685074 0.90875345 1.1936853 1.0053966 0.95951337 0.9818036
0.6276276 1.0092782 1.1707457 1.2295051 1.0102361 1.1099855 0.98517734 1.221728 1.0099055 1.1433163 1.168441 1.0945758 1.194629 0.97145396 1.0598292 1.1645697 1.011472 1.0619987 1.1403724 0.9093557 1.1420864 1.1422431 0.8793605 1.2290093 1.0858575 0.9844461 1.0139954 1.0828142 1.1993786 1.0675478 0.9716986 1.1377115 0.9716628 1.2202456 1.0352216 0.87834656 1.1422237 0.9096255 1.2198665 0.96144325 1.0711677 1.0027355 1.1392692 1.1481112 1.203401 1.0686183 0.9088451 1.1938907 1.0055971 0.9597015 0.9819401
0.6286286 1.0094025 1.1709442 1.2296574 1.010392 1.1101471 0.9853129 1.2218814 1.010062 1.1435447 1.1685497 1.0946693 1.1948282 0.9715205 1.0600544 1.1647929 1.0115902 1.06222 1.1405069 0.9094543 1.1423337 1.142374 0.87946755 1.2291644 1.0860348 0.98462015 1.0141395 1.0829984 1.1995496 1.067637 0.9717663 1.1378729 0.9717317 1.22042 1.0353572 0.87845 1.1424716 0.9097195 1.220044 0.9616291 1.071249 1.0029383 1.139523 1.1483473 1.2035836 1.0687279 0.9089363 1.1940961 1.005798 0.9598904 0.98207575
0.6296296 1.0095265 1.1711428 1.2298089 1.0105482 1.1103083 0.98544854 1.2220348 1.0102189 1.143772 1.1686579 1.0947627 1.1950266 0.9715859 1.0602789 1.1650156 1.0117081 1.0624409 1.1406412 0.90955263 1.1425803 1.1425049 0.8795748 1.2293198 1.0862112 0.9847936 1.0142837 1.0831823 1.1997201 1.0677251 0.9718341 1.1380348 0.9718006 1.2205949 1.0354931 0.87855333 1.1427187 0.9098138 1.2202213 0.9618147 1.0713304 1.0031412 1.1397767 1.1485833 1.2037653 1.068838 0.9090279 1.1943008 1.0059985 0.96007925 0.9822113
0.6306306 1.0096502 1.1713406 1.2299603 1.0107046 1.1104686 0.9855836 1.2221873 1.0103751 1.143999 1.1687653 1.0948561 1.1952251 0.9716528 1.0605049 1.1652379 1.011826 1.0626612 1.1407751 0.90965086 1.1428268 1.1426349 0.87968194 1.2294743 1.086388 0.984968 1.0144272 1.0833653 1.1998899 1.067813 0.9719022 1.1381962 0.97186893 1.2207686 1.035628 0.8786565 1.1429657 0.9099079 1.2203976 0.96200114 1.0714117 1.0033442 1.1400291 1.1488177 1.2039475 1.0689477 0.90911883 1.1945053 1.0061994 0.96026796 0.9823465
0.6316316 1.0097735 1.171538 1.2301108 1.0108614 1.1106291 0.9857181 1.2223394 1.0105323 1.1442256 1.1688727 1.0949483 1.1954236 0.97171885 1.0607296 1.1654602 1.0119433 1.0628822 1.1409086 0.9097491 1.1430724 1.1427648 0.87978905 1.2296296 1.0865641 0.98514205 1.0145705 1.0835478 1.2000589 1.0679013 0.9719699 1.1383582 0.97193724 1.2209429 1.0357629 0.87875974 1.1432121 0.91000193 1.2205738 0.962187 1.0714928 1.0035465 1.140282 1.1490517 1.2041279 1.0690569 0.9092098 1.1947099 1.0064006 0.96045667 0.9824807
0.6326326 1.0098969 1.1717353 1.2302611 1.0110191 1.1107885 0.98585254 1.2224904 1.0106896 1.144451 1.1689795 1.0950409 1.1956205 0.97178406 1.0609542 1.1656821 1.0120606 1.0631028 1.1410414 0.90984625 1.1433178 1.1428946 0.87989587 1.2297834 1.0867394 0.9853167 1.0147139 1.0837301 1.2002282 1.0679888 0.9720375 1.1385204 0.9720053 1.221116 1.035897 0.87886244 1.143458 0.910096 1.2207496 0.96237296 1.071574 1.0037498 1.140534 1.1492856 1.2043092 1.0691656 0.90930015 1.194913 1.006601 0.96064574 0.982616
0.6336336 1.0100198 1.1719316 1.2304108 1.011176 1.1109484 0.98598653 1.2226421 1.0108472 1.1446759 1.1690863 1.0951337 1.1958176 0.97184986 1.061179 1.1659026 1.0121773 1.0633234 1.1411734 0.909944 1.143563 1.1430236 0.8800024 1.2299366 1.0869143 0.9854918 1.0148567 1.0839117 1.2003957 1.0680761 0.9721046 1.1386821 0.9720735 1.2212893 1.0360316 0.8789651 1.1437031 0.91018933 1.2209253 0.9625593 1.0716546 1.0039529 1.1407852 1.1495187 1.2044888 1.0692743 0.9093916 1.1951158 1.006802 0.96083564 0.9827507
0.6346346 1.0101421 1.1721274 1.2305609 1.0113338 1.1111071 0.9861204 1.2227921 1.0110044 1.1449006 1.1691929 1.0952256 1.1960137 0.9719158 1.0614036 1.166124 1.0122942 1.0635439 1.1413053 0.91004163 1.1438068 1.1431522 0.8801091 1.2300901 1.0870892 0.9856662 1.0149993 1.0840931 1.2005643 1.0681632 0.97217244 1.1388437 0.9721411 1.2214609 1.0361655 0.87906814 1.1439486 0.910283 1.2210997 0.9627462 1.0717356 1.0041559 1.141036 1.1497513 1.2046689 1.0693829 0.9094818 1.1953187 1.0070034 0.9610246 0.98288447
0.6356356 1.0102646 1.1723229 1.2307092 1.0114911 1.1112654 0.9862544 1.2229421 1.0111623 1.1451246 1.1692988 1.0953171 1.1962104 0.9719812 1.0616279 1.1663443 1.0124104 1.0637639 1.141437 0.91013926 1.1440512 1.1432805 0.8802157 1.2302421 1.0872631 0.98584145 1.0151414 1.084274 1.2007315 1.06825 0.97223943 1.1390058 0.9722095 1.2216336 1.0362988 0.8791708 1.1441936 0.91037697 1.2212746 0.9629331 1.0718154 1.0043596 1.1412866 1.1499827 1.2048467 1.0694904 0.90957254 1.1955205 1.0072044 0.96121496 0.9830186
0.6366366 1.0103861 1.1725174 1.230858 1.011649 1.1114234 0.98638743 1.2230912 1.0113207 1.1453482 1.1694043 1.0954087 1.1964061 0.9720467 1.0618521 1.1665639 1.0125268 1.063984 1.1415684 0.91023654 1.1442947 1.1434083 0.8803217 1.2303945 1.0874373 0.98601717 1.0152831 1.084454 1.2008985 1.0683364 0.97230667 1.1391673 0.9722771 1.2218052 1.0364321 0.87927336 1.1444372 0.9104703 1.2214484 0.96312016 1.0718955 1.0045629 1.1415366 1.1502142 1.2050257 1.0695982 0.9096629 1.1957225 1.0074055 0.9614046 0.9831516
0.6376376 1.0105083 1.1727115 1.2310059 1.0118074 1.111581 0.98652047 1.2232401 1.0114794 1.1455712 1.1695095 1.0955 1.1966012 0.9721121 1.0620767 1.1667839 1.0126425 1.0642046 1.141699 0.91033393 1.144538 1.1435353 0.8804276 1.2305454 1.0876101 0.9861919 1.0154243 1.0846337 1.2010645 1.0684229 0.97237366 1.1393291 0.97234505 1.2219771 1.036565 0.8793754 1.1446811 0.9105632 1.221623 0.9633071 1.0719754 1.0047659 1.141786 1.1504455 1.2052039 1.0697058 0.9097529 1.1959238 1.0076072 0.961595 0.9832857
0.6386386 1.0106294 1.1729057 1.2311534 1.0119661 1.1117378 0.9866529 1.2233888 1.0116374 1.1457932 1.1696143 1.0955906 1.1967963 0.9721773 1.0623009 1.1670028 1.0127583 1.064425 1.1418296 0.91043085 1.1447806 1.1436626 0.88053405 1.2306964 1.0877831 0.986368 1.0155658 1.0848126 1.2012304 1.0685092 0.97244054 1.1394907 0.9724125 1.2221481 1.0366974 0.8794776 1.1449243 0.9106564 1.2217958 0.9634947 1.072055 1.0049694 1.1420356 1.150676 1.2053813 1.069813 0.90984315 1.1961246 1.0078086 0.9617844 0.9834184
0.6396396 1.0107505 1.1730986 1.2313006 1.0121247 1.1118942 0.98678595 1.2235368 1.0117967 1.1460147 1.1697184 1.0956811 1.1969912 0.97224206 1.0625252 1.1672215 1.0128736 1.0646452 1.14196 0.91052765 1.1450231 1.143789 0.88064 1.2308469 1.0879552 0.98654336 1.0157063 1.0849918 1.2013956 1.068595 0.972508 1.139653 0.97247976 1.2223188 1.0368295 0.87957966 1.1451674 0.9107495 1.2219694 0.96368164 1.0721341 1.0051731 1.142284 1.1509051 1.2055587 1.06992 0.9099334 1.196325 1.0080096 0.96197516 0.98355156
0.6406406 1.0108718 1.1732912 1.2314467 1.0122838 1.11205 0.9869179 1.2236845 1.0119559 1.146236 1.1698225 1.0957718 1.1971847 0.97230715 1.0627495 1.1674405 1.0129889 1.0648657 1.142089 0.91062456 1.145265 1.1439155 0.8807455 1.2309972 1.0881273 0.9867192 1.0158473 1.0851699 1.2015605 1.0686809 0.9725744 1.139815 0.9725476 1.2224886 1.0369617 0.87968206 1.1454098 0.9108427 1.222141 0.9638695 1.0722135 1.0053767 1.1425322 1.1511347 1.205735 1.0700262 0.91002303 1.196525 1.0082115 0.9621652 0.98368376
0.6416416 1.0109923 1.1734827 1.2315935 1.0124427 1.1122056 0.9870505 1.2238315 1.0121151 1.1464562 1.1699258 1.0958619 1.1973789 0.972372 1.0629729 1.1676582 1.0131042 1.0650855 1.142218 0.9107211 1.1455066 1.1440407 0.8808513 1.231147 1.0882981 0.9868955 1.0159873 1.0853482 1.2017255 1.0687656 0.97264093 1.1399771 0.9726147 1.2226589 1.037093 0.87978345 1.1456513 0.91093427 1.2223138 0.9640575 1.0722923 1.0055802 1.1427804 1.1513629 1.2059108 1.0701325 0.9101133 1.1967248 1.008413 0.9623559 0.98381644
0.6426426 1.0111126 1.1736745 1.2317388 1.0126023 1.112361 0.9871815 1.2239776 1.0122745 1.1466768 1.170029 1.0959519 1.1975722 0.9724365 1.0631969 1.1678762 1.013219 1.0653055 1.1423469 0.91081804 1.1457477 1.1441664 0.880957 1.231296 1.088469 0.9870716 1.0161271 1.0855253 1.2018883 1.0688505 0.97270745 1.1401389 0.9726818 1.2228283 1.037224 0.879885 1.1458932 0.9110275 1.2224855 0.9642454 1.0723709 1.0057839 1.1430275 1.1515918 1.2060858 1.0702386 0.9102027 1.1969235 1.0086147 0.96254665 0.9839482
0.6436436 1.0112324 1.1738656 1.2318846 1.0127616 1.1125157 0.98731273 1.2241237 1.0124344 1.1468961 1.1701322 1.0960412 1.1977652 0.97250134 1.0634212 1.1680934 1.0133332 1.0655252 1.1424752 0.9109141 1.1459881 1.1442912 0.8810619 1.2314442 1.0886399 0.98724884 1.0162668 1.085702 1.2020519 1.0689361 0.97277373 1.1403015 0.97274846 1.2229968 1.0373552 0.87998724 1.1461341 0.91112024 1.2226572 0.9644334 1.0724496 1.005988 1.1432743 1.1518192 1.2062612 1.0703443 0.9102922 1.1971227 1.0088167 0.9627375 0.9840799
0.6446446 1.0113525 1.1740559 1.2320296 1.0129222 1.1126701 0.98744434 1.224269 1.0125946 1.1471149 1.1702344 1.0961304 1.1979581 0.97256655 1.0636448 1.1683104 1.0134474 1.0657449 1.1426032 0.9110102 1.1462289 1.1444156 0.8811669 1.2315927 1.0888101 0.9874256 1.0164062 1.0858786 1.2022148 1.0690212 0.97284013 1.1404628 0.9728152 1.2231655 1.0374855 0.8800882 1.1463747 0.91121227 1.2228283 0.9646222 1.0725278 1.0061914 1.1435208 1.152046 1.2064358 1.0704494 0.9103821 1.1973209 1.0090189 0.9629286 0.9842115
0.6456456 1.011472 1.1742463 1.2321744 1.0130816 1.1128238 0.98757535 1.2244138 1.0127547 1.1473333 1.1703367 1.0962192 1.19815 0.9726308 1.0638684 1.1685266 1.0135618 1.065965 1.1427301 0.91110677 1.1464682 1.1445397 0.8812726 1.2317406 1.0889798 0.9876028 1.0165457 1.0860538 1.2023768 1.0691055 0.9729063 1.1406245 0.97288233 1.2233341 1.0376159 0.8801895 1.1466156 0.911305 1.222999 0.9648109 1.0726057 1.0063956 1.1437669 1.1522733 1.2066095 1.0705549 0.91047114 1.1975192 1.0092205 0.96312016 0.9843429
0.6466466 1.0115913 1.174436 1.2323178 1.0132422 1.1129768 0.98770565 1.224558 1.0129157 1.1475512 1.1704385 1.0963081 1.1983421 0.9726953 1.0640918 1.1687429 1.0136749 1.0661846 1.1428567 0.91120285 1.1467072 1.1446638 0.88137734 1.2318882 1.0891491 0.9877797 1.0166839 1.0862298 1.2025394 1.06919 0.97297233 1.1407872 0.9729492 1.223502 1.0377462 0.8802909 1.1468554 0.9113968 1.2231691 0.9650001 1.0726839 1.0065997 1.1440128 1.1524984 1.2067829 1.070659 0.91056067 1.1977167 1.0094224 0.9633116 0.9844739
0.6476476 1.0117103 1.1746254 1.2324618 1.013403 1.11313 0.9878363 1.2247031 1.0130767 1.1477675 1.1705396 1.0963962 1.1985334 0.9727593 1.0643153 1.1689588 1.013789 1.0664045 1.1429836 0.91129845 1.1469467 1.1447874 0.8814819 1.2320349 1.0893178 0.9879566 1.0168226 1.0864044 1.2027007 1.0692736 0.97303873 1.1409489 0.97301584 1.2236696 1.0378755 0.880392 1.1470947 0.9114894 1.2233393 0.96518856 1.0727615 1.0068045 1.1442573 1.1527241 1.2069561 1.0707642 0.91064936 1.197914 1.0096248 0.9635033 0.9846044
0.6486486 1.0118294 1.1748141 1.2326049 1.013564 1.113282 0.98796624 1.224846 1.0132374 1.1479849 1.1706411 1.0964845 1.1987251 0.97282344 1.0645392 1.1691742 1.013902 1.066624 1.1431099 0.91139394 1.1471851 1.1449103 0.88158715 1.2321814 1.089486 0.98813397 1.0169603 1.0865792 1.2028615 1.0693573 0.9731044 1.1411108 0.97308236 1.2238373 1.0380049 0.8804934 1.1473337 0.911581 1.223509 0.965378 1.0728391 1.0070082 1.1445023 1.1529489 1.2071288 1.0708687 0.910739 1.1981107 1.0098269 0.9636951 0.9847354
0.6496496 1.0119476 1.1750013 1.2327479 1.0137253 1.1134342 0.98809594 1.2249893 1.013399 1.1482008 1.1707413 1.0965725 1.1989158 0.97288746 1.0647624 1.1693894 1.0140148 1.0668442 1.1432357 0.9114898 1.1474229 1.1450328 0.88169163 1.2323272 1.0896538 0.98831195 1.0170984 1.086753 1.2030218 1.0694408 0.9731701 1.1412739 0.9731484 1.2240039 1.0381341 0.8805939 1.1475722 0.911673 1.2236786 0.96556777 1.0729165 1.0072129 1.1447463 1.1531736 1.2073008 1.0709728 0.91082793 1.1983069 1.0100293 0.96388704 0.9848656
0.6506507 1.0120652 1.1751889 1.2328897 1.0138866 1.1135857 0.9882259 1.2251314 1.0135603 1.1484164 1.1708417 1.0966597 1.1991059 0.9729518 1.064986 1.1696041 1.0141281 1.0670635 1.1433612 0.91158575 1.1476606 1.1451546 0.8817962 1.2324728 1.0898218 0.98849005 1.0172353 1.0869267 1.2031822 1.0695242 0.9732359 1.1414357 0.9732142 1.2241704 1.0382624 0.88069487 1.1478108 0.91176444 1.2238472 0.9657567 1.0729936 1.0074168 1.1449898 1.1533974 1.2074722 1.0710762 0.9109165 1.1985022 1.0102322 0.96407944 0.9849954
0.6516517 1.0121832 1.1753764 1.2330317 1.0140481 1.1137369 0.98835486 1.2252738 1.0137227 1.1486317 1.1709418 1.0967472 1.1992955 0.97301537 1.0652092 1.1698186 1.0142406 1.067283 1.1434859 0.9116809 1.1478978 1.1452771 0.88190037 1.232618 1.0899886 0.98866826 1.0173727 1.0870999 1.2033414 1.0696074 0.9733015 1.1415979 0.9732806 1.2243366 1.038391 0.8807954 1.1480477 0.91185564 1.2240152 0.9659466 1.0730706 1.007622 1.1452335 1.1536208 1.2076433 1.0711803 0.9110053 1.1986982 1.0104347 0.96427125 0.9851256
0.6526527 1.0123017 1.1755627 1.2331736 1.0142102 1.113888 0.98848444 1.2254149 1.013884 1.148846 1.1710415 1.0968345 1.1994852 0.9730794 1.0654324 1.1700321 1.0143523 1.0675031 1.1436102 0.91177624 1.148135 1.1453981 0.8820044 1.2327623 1.0901551 0.9888466 1.01751 1.0872725 1.2035006 1.0696903 0.9733667 1.1417602 0.97334677 1.2245027 1.0385189 0.88089603 1.1482854 0.9119472 1.2241833 0.96613735 1.0731474 1.0078264 1.1454765 1.1538435 1.2078137 1.0712829 0.9110941 1.1988932 1.0106378 0.964464 0.9852552
0.6536537 1.0124184 1.1757485 1.2333142 1.0143721 1.1140378 0.98861295 1.2255564 1.0140469 1.1490597 1.171141 1.0969214 1.1996746 0.9731429 1.0656551 1.1702459 1.014465 1.0677218 1.1437348 0.9118709 1.1483711 1.1455184 0.88210845 1.2329066 1.0903214 0.9890248 1.017646 1.0874447 1.2036589 1.0697728 0.9734325 1.1419225 0.9734127 1.2246683 1.0386467 0.8809963 1.1485226 0.9120384 1.224351 0.96632713 1.0732234 1.0080312 1.1457189 1.1540661 1.207984 1.071386 0.91118234 1.1990882 1.0108398 0.9646571 0.9853839
0.6546547 1.012536 1.1759341 1.2334548 1.0145341 1.1141875 0.98874134 1.2256969 1.0142093 1.1492733 1.1712397 1.0970079 1.1998637 0.97320646 1.0658783 1.1704595 1.0145768 1.0679412 1.1438583 0.91196567 1.1486074 1.1456398 0.88221264 1.2330502 1.090487 0.989204 1.0177826 1.0876163 1.2038174 1.0698553 0.9734972 1.1420852 0.9734784 1.2248329 1.0387738 0.8810965 1.1487594 0.9121298 1.2245183 0.96651775 1.0733 1.0082359 1.145961 1.1542876 1.2081538 1.0714885 0.9112708 1.1992819 1.0110425 0.96484953 0.98551315
0.6556557 1.0126526 1.1761191 1.2335956 1.0146968 1.1143374 0.9888695 1.2258366 1.0143726 1.1494855 1.1713382 1.0970942 1.2000518 0.97327024 1.0661014 1.1706722 1.0146888 1.0681604 1.1439816 0.9120609 1.1488432 1.1457603 0.8823158 1.2331933 1.0906523 0.9893827 1.0179182 1.0877872 1.203975 1.0699372 0.97356206 1.142247 0.9735438 1.2249978 1.0389011 0.8811966 1.1489955 0.9122208 1.2246853 0.9667081 1.0733763 1.0084409 1.1462027 1.1545086 1.2083226 1.071591 0.91135865 1.1994756 1.0112458 0.9650423 0.9856425
0.6566567 1.0127693 1.1763039 1.2337351 1.0148598 1.1144863 0.98899764 1.2259768 1.0145354 1.1496981 1.1714367 1.0971801 1.2002394 0.9733334 1.0663248 1.1708845 1.0147998 1.0683798 1.1441046 0.91215533 1.1490779 1.1458807 0.8824194 1.2333363 1.0908173 0.98956174 1.018054 1.0879582 1.2041318 1.0700191 0.9736274 1.1424094 0.97360927 1.2251623 1.0390279 0.88129675 1.1492313 0.9123115 1.2248522 0.9668997 1.0734521 1.0086459 1.1464437 1.1547291 1.2084912 1.071693 0.911447 1.1996692 1.0114491 0.96523577 0.98577064
0.6576577 1.0128852 1.1764876 1.2338748 1.0150235 1.1146344 0.98912567 1.226116 1.0146987 1.14991 1.1715341 1.0972658 1.2004278 0.9733966 1.0665474 1.1710969 1.0149107 1.0685993 1.1442275 0.9122501 1.149313 1.1460003 0.88252276 1.2334787 1.0909817 0.9897414 1.0181894 1.0881284 1.2042887 1.0701008 0.9736919 1.142572 0.9736753 1.2253265 1.0391542 0.8813966 1.1494664 0.9124022 1.2250184 0.96709055 1.0735277 1.0088512 1.1466839 1.1549495 1.2086593 1.0717947 0.9115351 1.1998622 1.0116522 0.9654291 0.9858989
0.6586587 1.0130014 1.1766708 1.2340137 1.0151867 1.1147822 0.98925287 1.2262543 1.0148631 1.1501215 1.1716316 1.0973514 1.200615 0.97346026 1.0667701 1.1713082 1.0150219 1.0688186 1.1443495 0.91234475 1.1495473 1.1461188 0.8826262 1.2336208 1.091146 0.9899207 1.0183246 1.0882982 1.2044445 1.0701826 0.9737571 1.1427343 0.9737403 1.2254902 1.03928 0.8814966 1.149701 0.9124927 1.2251843 0.9672814 1.0736035 1.0090559 1.1469247 1.1551689 1.2088275 1.0718961 0.91162306 1.200055 1.0118561 0.9656232 0.9860266
0.6596597 1.013117 1.1768546 1.2341523 1.015351 1.11493 0.98937994 1.2263926 1.0150268 1.1503315 1.171729 1.0974365 1.2008024 0.9735231 1.0669928 1.1715202 1.0151331 1.069038 1.1444709 0.9124388 1.1497815 1.1462376 0.88272965 1.2337625 1.0913099 0.9901003 1.0184597 1.0884677 1.2046006 1.0702636 0.9738217 1.1428972 0.97380537 1.2256536 1.0394062 0.8815958 1.1499357 0.91258353 1.2253498 0.967473 1.0736785 1.0092618 1.1471639 1.1553887 1.2089947 1.0719975 0.91171044 1.2002474 1.0120589 0.9658167 0.98615426
0.6606607 1.0132328 1.1770372 1.2342899 1.0155146 1.1150771 0.9895068 1.2265301 1.0151912 1.1505421 1.1718255 1.0975219 1.200989 0.97358614 1.0672153 1.1717317 1.0152433 1.069257 1.1445924 0.9125331 1.1500151 1.1463561 0.88283265 1.2339032 1.0914727 0.9902807 1.0185938 1.088637 1.204756 1.0703449 0.9738862 1.1430593 0.97387034 1.2258164 1.0395314 0.8816955 1.1501703 0.912674 1.2255147 0.96766466 1.0737538 1.0094674 1.1474034 1.1556071 1.2091613 1.0720984 0.9117984 1.200439 1.0122628 0.96601075 0.98628277
0.6616617 1.0133477 1.1772193 1.2344283 1.0156785 1.1152236 0.98963374 1.2266674 1.0153556 1.1507521 1.1719217 1.0976065 1.2011744 0.9736487 1.0674385 1.1719414 1.0153536 1.0694759 1.1447141 0.9126267 1.150248 1.1464739 0.8829356 1.2340437 1.0916356 0.9904614 1.0187286 1.0888054 1.2049104 1.0704256 0.9739508 1.1432217 0.97393566 1.2259791 1.039657 0.8817948 1.1504036 0.91276425 1.2256794 0.96785647 1.0738288 1.0096731 1.1476426 1.1558254 1.2093275 1.0721986 0.91188616 1.2006308 1.0124661 0.9662048 0.98640937
0.6626627 1.013463 1.1774004 1.2345649 1.0158429 1.1153703 0.9897601 1.2268044 1.0155201 1.1509604 1.1720179 1.0976907 1.2013605 0.9737119 1.0676613 1.1721523 1.0154637 1.0696951 1.1448345 0.91272086 1.1504813 1.1465914 0.883038 1.2341843 1.0917977 0.9906408 1.0188619 1.0889733 1.2050645 1.0705062 0.9740154 1.1433848 0.9740009 1.2261412 1.0397819 0.881894 1.1506367 0.9128538 1.2258444 0.96804863 1.0739034 1.0098785 1.1478815 1.1560435 1.2094941 1.0722995 0.91197366 1.2008219 1.0126702 0.96639913 0.9865367
0.6636637 1.0135782 1.1775813 1.2347022 1.0160077 1.1155163 0.9898866 1.2269403 1.0156854 1.1511692 1.1721128 1.097775 1.2015461 0.97377425 1.0678837 1.1723622 1.0155735 1.0699142 1.1449546 0.91281444 1.1507136 1.1467088 0.88314074 1.234324 1.0919602 0.990822 1.0189956 1.0891411 1.2052188 1.070587 0.9740792 1.1435475 0.97406536 1.2263031 1.0399064 0.8819933 1.1508698 0.91294414 1.2260076 0.9682407 1.0739781 1.0100844 1.1481197 1.1562604 1.2096585 1.0723996 0.91206056 1.2010123 1.0128736 0.9665938 0.9866634
0.6646647 1.0136924 1.1777624 1.2348388 1.0161728 1.1156623 0.9900122 1.2270763 1.0158511 1.1513773 1.172209 1.0978587 1.201732 0.97383696 1.0681058 1.1725719 1.0156832 1.0701332 1.145074 0.9129078 1.150946 1.1468254 0.8832431 1.2344629 1.0921214 0.99100274 1.019129 1.0893079 1.2053722 1.0706668 0.97414345 1.1437101 0.9741307 1.2264646 1.0400304 0.88209206 1.1511022 0.91303355 1.2261719 0.96843404 1.0740521 1.0102904 1.1483576 1.1564775 1.2098241 1.0724996 0.91214806 1.2012025 1.0130781 0.9667887 0.9867901
0.6656657 1.0138068 1.1779425 1.2349745 1.0163379 1.1158066 0.990138 1.227212 1.0160162 1.1515845 1.1723037 1.097943 1.201916 0.97389907 1.0683284 1.1727811 1.0157926 1.0703522 1.1451935 0.9130016 1.1511776 1.1469425 0.88334537 1.2346017 1.0922824 0.99118406 1.019262 1.0894744 1.2055247 1.0707467 0.9742072 1.1438726 0.9741946 1.2266258 1.0401546 0.8821909 1.1513339 0.91312295 1.2263347 0.9686261 1.0741267 1.0104959 1.1485946 1.1566936 1.2099881 1.0725992 0.9122346 1.2013928 1.0132822 0.96698374 0.9869165
0.6666667 1.0139207 1.178122 1.2351102 1.0165038 1.1159511 0.9902633 1.2273467 1.0161821 1.1517916 1.1723987 1.098026 1.2021009 0.9739613 1.0685511 1.1729903 1.015901 1.0705707 1.1453125 0.9130948 1.1514087 1.1470587 0.8834485 1.2347406 1.092444 0.9913654 1.0193946 1.0896409 1.2056777 1.0708265 0.97427124 1.1440356 0.9742592 1.2267872 1.0402781 0.8822897 1.1515659 0.91321355 1.2264982 0.96881884 1.0742003 1.0107021 1.1488317 1.1569085 1.2101521 1.0726984 0.91232175 1.201582 1.0134856 0.96717864 0.98704237
0.6676677 1.0140343 1.1783012 1.2352458 1.0166695 1.1160959 0.99038845 1.2274806 1.0163485 1.1519984 1.1724926 1.0981094 1.2022842 0.974024 1.0687734 1.1731992 1.0160108 1.0707902 1.1454313 0.91318816 1.1516396 1.1471736 0.8835499 1.2348781 1.0926034 0.9915467 1.0195276 1.0898063 1.2058296 1.0709058 0.974335 1.1441982 0.9743231 1.2269479 1.0404013 0.8823882 1.151797 0.9133025 1.2266604 0.9690123 1.0742741 1.0109091 1.1490681 1.1571243 1.2103157 1.0727978 0.91240877 1.2017716 1.0136902 0.9673738 0.987168
0.6686687 1.0141481 1.1784803 1.2353805 1.0168356 1.1162387 0.9905135 1.2276149 1.0165147 1.1522043 1.1725869 1.098192 1.2024685 0.97408575 1.0689952 1.1734074 1.0161188 1.0710088 1.1455501 0.9132808 1.15187 1.1472894 0.8836525 1.2350161 1.0927635 0.9917286 1.0196596 1.0899718 1.2059811 1.0709853 0.9743988 1.1443616 0.97438747 1.2271073 1.0405241 0.88248634 1.1520283 0.9133919 1.2268224 0.9692057 1.0743477 1.0111146 1.1493042 1.1573389 1.210479 1.0728965 0.91249543 1.2019597 1.0138949 0.96756977 0.9872939
0.6696697 1.014261 1.1786585 1.235515 1.017002 1.1163825 0.9906383 1.2277484 1.0166811 1.1524096 1.1726804 1.0982753 1.2026519 0.97414774 1.0692179 1.173615 1.0162274 1.0712277 1.1456679 0.9133734 1.1521003 1.1474043 0.88375384 1.2351527 1.0929235 0.99191064 1.0197914 1.0901371 1.206132 1.0710638 0.9744621 1.1445239 0.9744517 1.2272677 1.0406473 0.8825853 1.1522585 0.91348106 1.2269847 0.96939915 1.0744215 1.0113213 1.1495402 1.1575527 1.2106414 1.0729952 0.912582 1.2021482 1.0140991 0.96776515 0.98741883
0.6706707 1.0143743 1.1788361 1.2356491 1.0171685 1.1165258 0.9907623 1.2278817 1.016848 1.1526142 1.1727737 1.0983573 1.2028347 0.97420996 1.0694401 1.173823 1.0163356 1.0714464 1.1457852 0.91346604 1.1523298 1.1475191 0.8838554 1.2352898 1.0930823 0.99209267 1.0199234 1.0903008 1.2062832 1.0711424 0.9745255 1.1446873 0.974516 1.2274268 1.0407693 0.88268304 1.1524891 0.9135702 1.2271464 0.96959287 1.0744942 1.0115275 1.1497751 1.1577665 1.2108039 1.0730937 0.9126684 1.2023362 1.0143039 0.9679615 0.9875447
0.6716717 1.0144871 1.1790134 1.2357826 1.0173347 1.1166682 0.99088675 1.2280143 1.0170153 1.1528189 1.1728666 1.0984395 1.2030174 0.9742716 1.0696625 1.1740304 1.0164444 1.0716659 1.1459025 0.91355866 1.152559 1.1476336 0.88395685 1.2354263 1.0932416 0.9922748 1.0200542 1.0904651 1.2064328 1.071221 0.97458893 1.1448498 0.9745793 1.2275858 1.0408916 0.882781 1.1527187 0.9136589 1.2273073 0.9697874 1.0745672 1.0117348 1.1500105 1.1579797 1.2109655 1.0731913 0.9127547 1.2025236 1.0145084 0.96815675 0.9876695
0.6726727 1.0145992 1.1791903 1.2359164 1.0175022 1.1168101 0.9910107 1.2281464 1.0171833 1.1530228 1.1729592 1.0985216 1.2031994 0.9743338 1.0698848 1.1742373 1.0165516 1.0718843 1.1460189 0.91365165 1.1527882 1.1477472 0.8840583 1.2355616 1.0933988 0.9924578 1.0201854 1.0906289 1.2065833 1.0713 0.97465175 1.1450132 0.97464305 1.2277449 1.0410128 0.88287914 1.1529474 0.9137474 1.2274685 0.9699815 1.0746399 1.0119412 1.1502447 1.1581926 1.2111269 1.0732893 0.912841 1.202711 1.0147139 0.96835357 0.98779446
0.6736737 1.0147114 1.1793664 1.2360489 1.0176696 1.1169516 0.9911348 1.2282782 1.0173508 1.153226 1.1730512 1.098603 1.2033815 0.974395 1.0701067 1.1744442 1.0166593 1.0721029 1.1461354 0.9137439 1.153017 1.1478611 0.8841598 1.2356977 1.093557 0.9926407 1.0203159 1.0907922 1.2067322 1.0713775 0.9747148 1.1451764 0.9747067 1.2279036 1.0411346 0.8829774 1.1531767 0.91383606 1.2276286 0.9701757 1.0747125 1.0121489 1.1504786 1.1584047 1.2112879 1.0733867 0.91292745 1.202898 1.0149186 0.9685499 0.9879189
0.6746747 1.0148232 1.1795417 1.2361814 1.0178376 1.1170928 0.9912581 1.2284095 1.0175183 1.1534292 1.1731431 1.0986845 1.2035631 0.97445685 1.0703284 1.1746501 1.0167669 1.0723221 1.1462512 0.9138357 1.1532452 1.1479743 0.8842603 1.2358326 1.0937146 0.9928233 1.0204464 1.0909542 1.2068816 1.0714556 0.9747779 1.1453398 0.97477037 1.2280618 1.0412554 0.8830746 1.1534057 0.91392535 1.2277889 0.9703699 1.0747849 1.0123552 1.1507124 1.1586161 1.2114484 1.0734838 0.9130133 1.2030836 1.0151238 0.9687467 0.9880431
0.6756757 1.0149353 1.1797175 1.2363132 1.0180054 1.1172339 0.99138075 1.2285398 1.0176872 1.153631 1.1732352 1.0987654 1.2037445 0.9745186 1.0705509 1.1748568 1.0168736 1.0725404 1.1463673 0.913928 1.1534728 1.1480874 0.8843614 1.2359668 1.0938716 0.99300605 1.0205768 1.0911165 1.2070299 1.0715333 0.97484046 1.145503 0.97483355 1.2282193 1.0413765 0.8831726 1.153634 0.91401356 1.2279487 0.9705654 1.074857 1.0125625 1.1509455 1.1588273 1.2116079 1.0735812 0.91309947 1.2032694 1.0153288 0.9689432 0.988167
0.6766767 1.015046 1.1798924 1.2364447 1.0181738 1.1173743 0.991504 1.2286705 1.0178554 1.1538332 1.1733259 1.0988466 1.2039251 0.97457963 1.0707726 1.1750621 1.0169805 1.0727592 1.1464823 0.9140199 1.1537002 1.1481991 0.884462 1.2361012 1.0940284 0.99319035 1.0207068 1.0912787 1.207178 1.0716112 0.9749035 1.1456661 0.9748967 1.228377 1.0414975 0.8832702 1.1538619 0.91410154 1.228108 0.9707604 1.0749294 1.0127696 1.1511784 1.1590382 1.2117674 1.0736775 0.9131847 1.2034553 1.0155345 0.9691408 0.98829085
0.6776777 1.0151575 1.180067 1.2365762 1.0183417 1.1175145 0.9916267 1.2288003 1.0180242 1.1540341 1.1734173 1.0989273 1.2041057 0.9746403 1.0709945 1.1752672 1.0170872 1.0729778 1.1465973 0.9141112 1.1539283 1.1483117 0.8845627 1.236235 1.0941844 0.9933736 1.020836 1.0914396 1.2073257 1.0716883 0.9749659 1.14583 0.97496 1.2285343 1.0416178 0.88336784 1.154089 0.9141895 1.2282673 0.9709558 1.0750011 1.0129771 1.1514108 1.1592488 1.2119259 1.0737741 0.9132704 1.2036412 1.0157397 0.9693381 0.98841447
0.6786787 1.0152687 1.1802409 1.236707 1.0185107 1.117654 0.99174863 1.2289293 1.0181936 1.1542349 1.1735073 1.0990072 1.204286 0.97470146 1.0712165 1.175472 1.0171936 1.0731965 1.1467113 0.91420275 1.1541545 1.1484232 0.88466316 1.2363683 1.0943406 0.99355763 1.0209656 1.0916004 1.2074733 1.0717651 0.9750286 1.1459934 0.9750231 1.2286906 1.0417371 0.8834647 1.1543158 0.9142776 1.2284262 0.97115153 1.0750726 1.0131844 1.1516433 1.1594586 1.2120849 1.07387 0.91335565 1.2038261 1.0159456 0.9695352 0.9885374
0.6796797 1.0153791 1.1804142 1.2368376 1.0186797 1.1177932 0.99187106 1.2290584 1.0183626 1.1544355 1.1735979 1.0990875 1.2044662 0.97476286 1.071438 1.1756767 1.0172999 1.0734152 1.1468257 0.9142944 1.154381 1.1485348 0.8847638 1.236501 1.0944961 0.99374217 1.0210947 1.0917612 1.2076199 1.071842 0.97509116 1.1461562 0.9750858 1.228847 1.0418569 0.88356185 1.154543 0.91436535 1.2285846 0.9713469 1.0751442 1.0133914 1.1518747 1.1596676 1.2122438 1.0739663 0.9134416 1.2040101 1.0161512 0.9697334 0.9886604
0.6806807 1.0154897 1.1805876 1.2369671 1.0188495 1.1179314 0.99199325 1.2291869 1.0185328 1.1546353 1.1736878 1.0991673 1.2046458 0.97482365 1.0716598 1.175881 1.0174063 1.0736338 1.14694 0.9143861 1.1546062 1.1486458 0.88486356 1.2366334 1.0946512 0.9939262 1.0212237 1.091921 1.2077663 1.0719188 0.97515327 1.1463201 0.97514886 1.2290035 1.0419761 0.883659 1.154769 0.9144538 1.2287424 0.971543 1.0752155 1.0135999 1.1521058 1.1598759 1.2124002 1.0740618 0.9135272 1.2041947 1.016357 0.96993107 0.9887828
0.6816817 1.0155997 1.18076 1.2370974 1.0190188 1.1180698 0.9921146 1.2293152 1.0187026 1.1548344 1.1737771 1.0992469 1.2048243 0.97488433 1.071881 1.1760845 1.0175118 1.0738528 1.1470525 0.9144766 1.154832 1.1487565 0.8849637 1.2367655 1.0948061 0.9941109 1.0213519 1.0920807 1.2079116 1.0719953 0.97521585 1.1464835 0.9752117 1.2291594 1.0420953 0.8837558 1.1549954 0.91454047 1.2289006 0.97173935 1.0752867 1.0138074 1.1523366 1.1600845 1.212558 1.0741575 0.9136118 1.2043781 1.0165633 0.97012895 0.9889062
0.6826827 1.0157095 1.1809323 1.237227 1.0191889 1.118208 0.99223596 1.2294427 1.0188727 1.155033 1.1738665 1.0993264 1.205003 0.9749449 1.072103 1.1762882 1.0176176 1.0740714 1.1471655 0.914568 1.1550578 1.1488665 0.88506407 1.2368976 1.0949596 0.99429566 1.0214798 1.0922395 1.2080567 1.072071 0.9752775 1.1466469 0.9752744 1.2293149 1.0422142 0.88385224 1.1552203 0.9146283 1.2290576 0.9719359 1.0753576 1.0140154 1.1525666 1.1602926 1.2127149 1.0742525 0.91369694 1.2045611 1.0167693 0.97032815 0.98902816
0.6836837 1.0158195 1.1811041 1.2373555 1.019359 1.1183456 0.99235743 1.2295694 1.0190432 1.1552311 1.1739558 1.0994056 1.2051817 0.9750057 1.0723253 1.1764919 1.017723 1.0742896 1.1472784 0.9146586 1.1552823 1.1489768 0.88516366 1.2370286 1.095114 0.9944808 1.0216079 1.0923982 1.2082019 1.0721469 0.9753397 1.1468103 0.9753365 1.2294699 1.0423329 0.8839489 1.1554457 0.91471547 1.2292145 0.9721325 1.0754275 1.0142233 1.1527966 1.1604998 1.212871 1.074347 0.91378194 1.2047445 1.0169755 0.9705264 0.9891506
0.6846847 1.015929 1.1812756 1.2374845 1.019529 1.1184824 0.9924783 1.2296963 1.0192143 1.155429 1.1740437 1.099484 1.2053598 0.9750661 1.0725468 1.1766946 1.0178281 1.0745085 1.1473905 0.91474956 1.155507 1.1490862 0.8852631 1.2371596 1.0952666 0.9946658 1.0217358 1.0925568 1.2083464 1.0722224 0.97540146 1.1469744 0.9753991 1.2296247 1.0424508 0.88404536 1.15567 0.9148026 1.2293717 0.9723293 1.0754983 1.0144315 1.1530266 1.1607069 1.2130274 1.074442 0.9138666 1.2049273 1.0171818 0.9707249 0.9892723
0.6856857 1.0160382 1.1814461 1.2376127 1.0197003 1.1186194 0.9925986 1.2298224 1.0193855 1.1556268 1.1741322 1.099563 1.2055382 0.97512645 1.072768 1.1768975 1.0179332 1.0747273 1.1475024 0.9148397 1.1557312 1.1491953 0.8853624 1.2372898 1.0954201 0.9948508 1.0218629 1.0927145 1.2084904 1.072298 0.9754632 1.1471384 0.97546107 1.2297795 1.0425686 0.8841415 1.1558948 0.9148901 1.2295275 0.972526 1.0755686 1.0146396 1.1532555 1.160913 1.2131826 1.0745362 0.9139512 1.2051094 1.0173882 0.97092396 0.9893938
0.6866867 1.016147 1.1816164 1.2377403 1.0198708 1.1187558 0.9927195 1.229948 1.0195566 1.1558236 1.1742201 1.0996414 1.2057145 0.975187 1.0729897 1.1770996 1.018038 1.0749454 1.1476136 0.9149303 1.1559551 1.1493043 0.8854619 1.2374202 1.0955726 0.995037 1.0219898 1.0928719 1.2086343 1.072373 0.9755245 1.1473019 0.9755232 1.2299337 1.0426862 0.88423795 1.1561185 0.9149768 1.2296838 0.97272426 1.0756389 1.0148484 1.1534847 1.161119 1.2133375 1.0746303 0.914036 1.2052907 1.0175946 0.9711229 0.9895151
0.6876877 1.0162556 1.1817863 1.2378674 1.0200418 1.1188917 0.99283975 1.2300736 1.0197282 1.1560193 1.174308 1.0997193 1.2058926 0.9752473 1.0732117 1.1773019 1.0181428 1.0751641 1.1477245 0.9150199 1.1561785 1.1494135 0.8855611 1.2375499 1.0957253 0.9952231 1.0221167 1.0930287 1.208777 1.0724481 0.97558564 1.1474653 0.9755853 1.2300876 1.042803 0.88433367 1.156343 0.9150633 1.229839 0.9729218 1.0757093 1.0150571 1.1537127 1.1613241 1.2134922 1.0747243 0.91412014 1.2054725 1.0178013 0.9713225 0.9896361
0.6886887 1.0163643 1.1819556 1.2379948 1.0202138 1.1190267 0.99295944 1.2301983 1.0199002 1.1562155 1.1743947 1.0997972 1.206069 0.9753069 1.0734329 1.1775036 1.0182465 1.0753827 1.1478356 0.9151109 1.1564013 1.149521 0.8856597 1.2376788 1.0958775 0.9954093 1.0222434 1.0931854 1.2089205 1.0725229 0.9756473 1.1476295 0.9756474 1.230241 1.0429202 0.88442963 1.156566 0.9151502 1.2299949 0.97311944 1.0757785 1.0152657 1.153941 1.1615294 1.2136459 1.0748175 0.91420466 1.2056539 1.0180085 0.9715218 0.98975796
0.6896897 1.0164721 1.1821243 1.2381212 1.0203856 1.1191623 0.9930791 1.2303226 1.020072 1.1564102 1.1744816 1.0998752 1.2062455 0.975367 1.0736542 1.1777043 1.0183507 1.075601 1.1479462 0.91520077 1.156624 1.1496288 0.8857589 1.2378073 1.0960289 0.99559563 1.0223694 1.0933415 1.2090628 1.0725976 0.9757088 1.1477941 0.97570866 1.230394 1.043037 0.88452584 1.156789 0.91523606 1.2301501 0.9733173 1.0758481 1.0154744 1.1541682 1.1617336 1.2137995 1.0749106 0.91428894 1.2058344 1.0182151 0.97172123 0.989878
0.6906907 1.0165799 1.1822928 1.2382474 1.0205574 1.1192974 0.99319893 1.2304467 1.0202447 1.1566054 1.1745685 1.0999525 1.2064217 0.9754264 1.0738754 1.1779062 1.0184548 1.075819 1.1480558 0.91529053 1.1568459 1.1497368 0.88585806 1.2379359 1.0961795 0.99578196 1.0224956 1.0934973 1.2092042 1.0726727 0.9757703 1.1479579 0.97577006 1.2305468 1.0431529 0.8846213 1.1570114 0.91532296 1.2303044 0.9735158 1.0759172 1.0156835 1.154396 1.1619378 1.2139531 1.0750037 0.914373 1.2060145 1.0184227 0.9719216 0.98999876
0.6916917 1.016688 1.1824613 1.2383736 1.0207295 1.1194314 0.99331826 1.2305698 1.0204176 1.1567997 1.1746551 1.1000292 1.2065971 0.97548693 1.0740966 1.1781064 1.0185583 1.0760379 1.1481656 0.91537994 1.1570677 1.1498436 0.8859567 1.2380645 1.0963304 0.99596924 1.0226208 1.0936524 1.2093459 1.0727466 0.9758305 1.1481218 0.9758317 1.2306999 1.0432693 0.8847168 1.1572332 0.91540855 1.2304587 0.9737144 1.075987 1.0158927 1.1546229 1.1621411 1.214106 1.0750967 0.9144568 1.2061945 1.0186297 0.97212166 0.99012
0.6926927 1.0167953 1.1826283 1.2384986 1.0209023 1.1195647 0.99343675 1.2306937 1.0205904 1.1569934 1.1747404 1.1001062 1.2067726 0.9755462 1.0743179 1.1783073 1.0186617 1.0762562 1.1482747 0.91546935 1.1572894 1.1499503 0.8860548 1.2381917 1.096481 0.9961565 1.022747 1.0938071 1.2094871 1.0728202 0.9758919 1.1482859 0.9758931 1.2308515 1.0433849 0.88481206 1.1574554 0.9154952 1.2306126 0.97391313 1.0760558 1.0161012 1.1548493 1.1623446 1.2142582 1.0751895 0.9145407 1.206374 1.0188366 0.9723217 0.9902391
0.6936937 1.0169024 1.1827959 1.238624 1.0210754 1.1196979 0.9935557 1.2308166 1.0207639 1.157187 1.1748255 1.100183 1.2069474 0.9756058 1.0745395 1.1785074 1.0187652 1.0764744 1.1483836 0.9155591 1.1575106 1.1500566 0.8861535 1.2383183 1.0966305 0.9963432 1.0228716 1.0939618 1.2096279 1.0728945 0.97595257 1.1484499 0.9759547 1.2310034 1.0435004 0.88490754 1.1576767 0.91558105 1.2307663 0.9741122 1.0761249 1.0163107 1.1550754 1.1625469 1.2144097 1.0752816 0.9146244 1.2065535 1.0190442 0.9725228 0.99035925
0.6946947 1.0170091 1.1829624 1.2387484 1.0212481 1.1198316 0.9936742 1.2309384 1.020937 1.1573796 1.1749113 1.1002594 1.207122 0.97566503 1.0747607 1.1787072 1.0188682 1.0766933 1.1484914 0.9156483 1.157732 1.1501625 0.8862513 1.238445 1.0967802 0.9965312 1.0229968 1.0941157 1.2097678 1.0729679 0.976013 1.1486142 0.9760156 1.2311554 1.0436158 0.88500255 1.1578982 0.91566724 1.23092 0.97431177 1.0761932 1.0165197 1.155301 1.1627493 1.2145619 1.0753734 0.9147075 1.2067322 1.0192522 0.97272354 0.9904795
0.6956957 1.0171156 1.1831287 1.2388729 1.0214218 1.1199638 0.99379236 1.23106 1.0211107 1.1575713 1.1749957 1.1003356 1.2072959 0.9757243 1.0749817 1.1789064 1.0189711 1.0769111 1.1485999 0.91573733 1.1579518 1.1502683 0.88634914 1.2385718 1.0969297 0.99671835 1.0231211 1.0942695 1.2099081 1.0730407 0.9760733 1.1487786 0.9760769 1.2313064 1.0437303 0.8850978 1.158119 0.91575295 1.2310725 0.9745107 1.0762619 1.0167292 1.1555263 1.1629503 1.2147127 1.0754658 0.9147909 1.2069105 1.019459 0.97292453 0.9905984
0.6966967 1.0172222 1.1832943 1.2389969 1.0215955 1.1200958 0.99391025 1.2311819 1.0212852 1.1577638 1.1750808 1.1004115 1.207471 0.9757834 1.0752028 1.1791055 1.0190734 1.0771302 1.1487079 0.9158264 1.1581722 1.1503732 0.88644713 1.238698 1.0970783 0.99690706 1.0232456 1.094422 1.2100474 1.0731139 0.97613364 1.1489428 0.976137 1.2314572 1.0438449 0.8851925 1.1583394 0.9158383 1.2312253 0.9747105 1.0763302 1.0169388 1.1557511 1.1631522 1.2148633 1.0755569 0.9148753 1.2070887 1.0196669 0.9731254 0.9907176
0.6976977 1.0173286 1.1834595 1.2391205 1.021769 1.120228 0.9940283 1.2313024 1.0214598 1.1579552 1.1751646 1.1004868 1.2076443 0.97584194 1.0754246 1.1793047 1.0191758 1.0773486 1.148815 0.9159147 1.1583921 1.1504784 0.88654476 1.2388234 1.0972265 0.99709517 1.0233692 1.0945752 1.210186 1.0731871 0.97619444 1.149107 0.9761985 1.2316084 1.0439591 0.8852873 1.1585594 0.9159238 1.2313775 0.9749101 1.0763984 1.0171484 1.1559759 1.1633527 1.2150139 1.0756481 0.91495794 1.207267 1.0198749 0.9733271 0.99083644
0.6986987 1.0174345 1.1836244 1.2392435 1.0219436 1.1203597 0.9941456 1.2314234 1.0216342 1.1581455 1.175249 1.1005621 1.207818 0.9759012 1.075645 1.1795032 1.0192782 1.077567 1.1489226 0.9160033 1.158611 1.1505835 0.8866419 1.2389493 1.0973744 0.99728304 1.0234933 1.094727 1.2103249 1.0732597 0.9762545 1.1492717 0.9762592 1.2317585 1.0440731 0.88538194 1.158779 0.9160089 1.2315297 0.9751108 1.0764664 1.0173585 1.1561996 1.1635528 1.2151636 1.0757396 0.91504127 1.2074444 1.0200834 0.9735283 0.9909553
0.6996997 1.01754 1.1837891 1.2393665 1.0221183 1.1204907 0.99426275 1.2315432 1.021809 1.1583354 1.1753328 1.1006377 1.2079912 0.9759601 1.0758662 1.1797011 1.0193799 1.0777853 1.1490288 0.91609186 1.1588304 1.1506872 0.8867398 1.2390733 1.0975221 0.9974722 1.0236169 1.0948793 1.2104626 1.0733321 0.97631484 1.149436 0.9763194 1.2319082 1.0441871 0.8854767 1.1589986 0.9160941 1.231681 0.9753106 1.0765342 1.0175687 1.1564237 1.1637533 1.215313 1.0758297 0.915124 1.2076212 1.0202916 0.97373074 0.9910738
0.7007007 1.0176449 1.183953 1.2394897 1.022293 1.120621 0.9943803 1.2316626 1.0219846 1.1585255 1.1754155 1.1007123 1.2081635 0.9760191 1.0760874 1.1798989 1.0194814 1.0780033 1.1491354 0.9161803 1.1590489 1.1507913 0.88683695 1.2391977 1.0976692 0.99766093 1.02374 1.0950308 1.2106003 1.073404 0.9763748 1.1496009 0.97637993 1.2320577 1.0443001 0.88557076 1.1592172 0.9161796 1.2318325 0.9755115 1.0766015 1.017779 1.1566472 1.163952 1.2154621 1.0759202 0.9152071 1.2077982 1.0205 0.97393256 0.9911919
0.7017017 1.0177506 1.1841165 1.2396114 1.0224682 1.1207505 0.9944969 1.2317816 1.0221597 1.1587148 1.1754987 1.1007872 1.2083359 0.9760775 1.0763087 1.1800972 1.0195833 1.0782219 1.1492411 0.9162683 1.1592678 1.1508954 0.8869342 1.2393215 1.0978165 0.99785024 1.0238632 1.0951821 1.2107376 1.0734767 0.9764345 1.149765 0.97644013 1.2322071 1.0444132 0.8856652 1.1594359 0.91626424 1.231983 0.9757126 1.0766689 1.0179888 1.1568699 1.1641513 1.21561 1.0760105 0.91529006 1.2079747 1.0207083 0.9741344 0.9913098
0.7027027 1.0178558 1.1842797 1.2397326 1.0226424 1.1208807 0.99461335 1.2319005 1.022336 1.1589042 1.1755817 1.1008615 1.2085081 0.97613615 1.0765295 1.180294 1.0196844 1.0784401 1.1493467 0.9163565 1.1594855 1.1509988 0.88703066 1.2394454 1.0979629 0.99803966 1.0239856 1.0953323 1.2108744 1.073548 0.9764944 1.14993 0.9765006 1.2323564 1.0445262 0.88575923 1.1596539 0.91634876 1.2321346 0.9759137 1.076736 1.0181996 1.1570927 1.1643496 1.2157582 1.0761006 0.91537267 1.2081503 1.0209167 0.9743373 0.9914275
0.7037037 1.0179608 1.1844425 1.2398539 1.0228187 1.1210105 0.9947297 1.2320187 1.0225118 1.1590925 1.175664 1.1009355 1.2086796 0.9761947 1.0767504 1.1804907 1.0197858 1.0786585 1.1494519 0.9164441 1.1597034 1.1511015 0.8871277 1.2395682 1.0981085 0.9982292 1.0241083 1.0954827 1.211011 1.0736198 0.9765535 1.1500951 0.9765608 1.2325051 1.0446391 0.88585305 1.1598719 0.9164334 1.2322845 0.9761146 1.0768031 1.0184102 1.1573145 1.1645471 1.2159059 1.0761901 0.9154553 1.2083261 1.0211259 0.97453994 0.9915455
0.7047047 1.0180645 1.1846046 1.2399752 1.0229945 1.1211395 0.9948458 1.2321365 1.0226882 1.1592804 1.1757456 1.1010096 1.208851 0.9762532 1.0769713 1.1806873 1.0198866 1.0788771 1.1495566 0.9165322 1.1599205 1.1512041 0.8872245 1.2396914 1.0982546 0.99841887 1.0242305 1.0956324 1.2111468 1.0736911 0.97661334 1.1502594 0.97662073 1.2326536 1.0447506 0.885947 1.160089 0.9165177 1.2324349 0.97631603 1.0768698 1.0186206 1.1575367 1.1647449 1.2160532 1.0762795 0.91553766 1.2085011 1.0213346 0.9747428 0.99166256
0.7057057 1.0181687 1.1847665 1.240096 1.0231707 1.1212683 0.9949617 1.2322539 1.0228648 1.1594677 1.1758275 1.1010834 1.209022 0.976311 1.0771922 1.1808838 1.0199875 1.0790951 1.1496611 0.91661936 1.1601375 1.1513066 0.88732094 1.2398139 1.0983999 0.99860865 1.0243518 1.0957814 1.2112824 1.0737622 0.97667223 1.1504245 0.9766808 1.2328016 1.0448625 0.8860407 1.1603061 0.91660196 1.2325844 0.97651786 1.0769361 1.0188313 1.1577576 1.1649418 1.2162002 1.0763692 0.9156199 1.2086762 1.0215436 0.9749457 0.9917801
0.7067067 1.0182729 1.184928 1.2402163 1.023347 1.121396 0.9950773 1.2323709 1.0230418 1.1596544 1.1759087 1.1011565 1.2091932 0.97636956 1.0774131 1.1810795 1.0200877 1.0793136 1.1497658 0.9167066 1.1603541 1.1514081 0.8874174 1.2399354 1.0985448 0.99879915 1.0244734 1.0959303 1.2114177 1.0738333 0.97673184 1.1505901 0.9767402 1.232949 1.0449743 0.8861344 1.1605235 0.91668636 1.2327335 0.9767198 1.0770028 1.0190421 1.1579789 1.1651387 1.2163465 1.0764577 0.9157019 1.208851 1.0217528 0.9751491 0.9918969
0.7077077 1.0183765 1.1850885 1.2403358 1.023524 1.1215243 0.99519306 1.2324872 1.0232191 1.1598413 1.1759894 1.1012295 1.2093633 0.9764275 1.077634 1.1812755 1.020188 1.079531 1.1498691 0.91679424 1.1605699 1.15151 0.88751453 1.2400572 1.0986892 0.9989893 1.0245951 1.0960792 1.2115527 1.073904 0.97679096 1.1507547 0.97679967 1.2330965 1.0450859 0.8862277 1.1607397 0.9167698 1.2328826 0.97692245 1.0770693 1.0192534 1.1581995 1.1653346 1.2164925 1.0765463 0.9157837 1.2090245 1.0219617 0.9753526 0.99201375
0.7087087 1.0184797 1.1852494 1.2404557 1.0237006 1.1216518 0.99530786 1.2326035 1.023396 1.1600271 1.1760706 1.1013021 1.2095332 0.97648543 1.0778549 1.1814712 1.020288 1.0797502 1.1499723 0.91688114 1.1607862 1.151611 0.88761 1.240178 1.0988334 0.99918 1.0247164 1.0962273 1.2116871 1.0739746 0.9768502 1.1509193 0.9768588 1.2332441 1.0451965 0.8863207 1.1609555 0.9168541 1.2330309 0.977125 1.0771357 1.0194644 1.1584202 1.1655296 1.2166378 1.0766351 0.91586584 1.2091986 1.022171 0.9755569 0.9921302
0.7097097 1.0185832 1.1854092 1.240574 1.0238777 1.1217787 0.9954228 1.2327192 1.0235744 1.1602126 1.1761508 1.1013752 1.2097036 0.9765436 1.0780752 1.181666 1.0203881 1.0799687 1.1500756 0.91696817 1.1610016 1.1517121 0.88770527 1.2402989 1.0989773 0.999371 1.0248369 1.0963753 1.2118212 1.0740448 0.9769091 1.1510845 0.9769179 1.2333908 1.0453075 0.8864145 1.1611711 0.916938 1.2331792 0.9773274 1.0772015 1.0196759 1.1586399 1.165725 1.216783 1.0767233 0.9159475 1.2093722 1.0223807 0.9757603 0.992246
0.7107107 1.0186863 1.185569 1.2406929 1.0240552 1.1219053 0.9955376 1.2328341 1.0237525 1.1603979 1.1762308 1.1014478 1.2098724 0.97660047 1.0782963 1.1818603 1.0204879 1.0801867 1.1501787 0.91705483 1.1612169 1.151812 0.8878014 1.2404194 1.0991212 0.9995621 1.0249574 1.096522 1.211954 1.0741144 0.9769673 1.15125 0.9769774 1.2335372 1.0454181 0.8865074 1.1613868 0.9170218 1.2333272 0.9775309 1.0772665 1.0198869 1.1588593 1.1659201 1.2169281 1.0768111 0.91602916 1.2095448 1.0225905 0.9759645 0.99236256
0.7117117 1.0187886 1.1857283 1.2408116 1.0242338 1.1220317 0.99565214 1.2329491 1.0239309 1.1605828 1.1763105 1.1015196 1.2100416 0.9766583 1.0785166 1.1820554 1.0205874 1.0804051 1.1502802 0.91714174 1.1614319 1.1519125 0.8878973 1.2405391 1.0992639 0.99975365 1.0250773 1.0966688 1.212088 1.0741845 0.9770259 1.1514153 0.9770363 1.2336832 1.0455283 0.8866 1.1616019 0.9171048 1.2334746 0.9777337 1.0773323 1.0200984 1.1590787 1.1661144 1.2170721 1.0768989 0.91611034 1.2097178 1.0228006 0.9761688 0.9924783
0.7127127 1.0188912 1.185887 1.2409295 1.0244112 1.1221572 0.995766 1.2330637 1.0241091 1.1607664 1.1763896 1.1015918 1.2102106 0.9767156 1.0787373 1.1822497 1.0206869 1.0806231 1.150382 0.91722804 1.1616458 1.1520123 0.88799244 1.2406586 1.0994066 0.9999456 1.0251979 1.0968153 1.2122204 1.0742543 0.9770846 1.1515797 0.9770954 1.2338288 1.045638 0.886693 1.1618161 0.9171882 1.2336223 0.9779375 1.077398 1.0203105 1.1592976 1.1663086 1.2172161 1.0769863 0.91619164 1.20989 1.0230099 0.97637385 0.9925938
0.7137137 1.0189936 1.1860449 1.241047 1.0245899 1.1222829 0.9958798 1.2331778 1.024288 1.1609502 1.176469 1.1016637 1.2103795 0.97677344 1.0789583 1.1824433 1.0207856 1.0808411 1.1504833 0.9173146 1.1618602 1.1521118 0.8880878 1.2407784 1.0995493 1.0001372 1.0253175 1.0969616 1.2123523 1.0743239 0.977143 1.1517453 0.9771541 1.2339745 1.0457475 0.8867856 1.1620309 0.91727155 1.2337695 0.97814065 1.0774633 1.0205221 1.1595157 1.1665016 1.2173593 1.0770732 0.9162732 1.210062 1.02322 0.97657794 0.99270946
0.7147147 1.0190953 1.1862031 1.241164 1.0247687 1.122408 0.9959937 1.2332911 1.024467 1.1611334 1.1765478 1.1017348 1.2105465 0.97682995 1.0791788 1.182637 1.0208843 1.0810593 1.1505849 0.9174008 1.1620743 1.152211 0.88818234 1.2408961 1.0996907 1.0003288 1.0254368 1.0971072 1.2124841 1.074393 0.97720164 1.1519102 0.97721297 1.2341194 1.0458564 0.886878 1.1622444 0.91735464 1.2339158 0.978345 1.0775281 1.0207338 1.1597338 1.1666945 1.2175025 1.0771601 0.91635436 1.2102343 1.0234306 0.97678274 0.9928244
0.7157157 1.0191971 1.186361 1.2412814 1.0249476 1.1225328 0.9961069 1.2334042 1.0246465 1.1613159 1.1766262 1.1018066 1.2107146 0.9768874 1.0793993 1.1828302 1.020983 1.0812782 1.1506861 0.9174871 1.1622877 1.1523099 0.88827795 1.2410153 1.0998324 1.000522 1.0255563 1.0972524 1.2126163 1.0744615 0.97725993 1.1520759 0.9772715 1.2342651 1.0459657 0.88697064 1.1624582 0.9174376 1.2340623 0.9785492 1.077593 1.0209459 1.1599516 1.1668879 1.2176453 1.0772469 0.91643554 1.2104051 1.0236406 0.9769884 0.9929393
0.7167167 1.0192984 1.1865176 1.2413979 1.0251263 1.122657 0.9962204 1.2335167 1.0248264 1.1614982 1.176704 1.101877 1.2108828 0.9769438 1.0796199 1.1830232 1.0210817 1.0814959 1.1507866 0.91757303 1.1625009 1.1524084 0.8883727 1.2411327 1.0999739 1.0007143 1.0256747 1.0973971 1.212747 1.0745306 0.97731775 1.1522417 0.97733027 1.2344086 1.0460744 0.88706267 1.1626713 0.9175201 1.234209 0.9787536 1.0776576 1.0211583 1.1601686 1.1670796 1.2177874 1.0773332 0.91651636 1.2105758 1.0238509 0.9771939 0.99305445
0.7177177 1.0193996 1.186674 1.2415141 1.0253059 1.122781 0.9963333 1.2336287 1.025006 1.1616801 1.1767823 1.1019485 1.2110494 0.97700125 1.0798402 1.1832156 1.0211797 1.0817143 1.1508865 0.91765827 1.1627132 1.1525061 0.88846725 1.2412511 1.1001145 1.0009067 1.0257934 1.0975412 1.2128774 1.0745994 0.97737557 1.1524066 0.97738856 1.2345536 1.0461824 0.88715506 1.1628851 0.9176026 1.2343541 0.9789581 1.077722 1.02137 1.1603856 1.1672708 1.2179292 1.077419 0.9165972 1.2107465 1.0240617 0.9773993 0.9931689
0.7187187 1.0195009 1.1868308 1.2416297 1.0254859 1.1229045 0.99644595 1.2337409 1.0251865 1.1618608 1.1768595 1.1020193 1.211216 0.9770581 1.0800606 1.1834077 1.0212778 1.0819324 1.1509864 0.917744 1.1629261 1.1526046 0.8885618 1.2413676 1.1002549 1.0011 1.0259119 1.0976853 1.2130078 1.0746673 0.9774335 1.1525725 0.97744685 1.2346976 1.046291 0.88724685 1.1630973 0.91768533 1.2344998 0.9791632 1.0777866 1.0215826 1.160603 1.1674623 1.2180701 1.0775052 0.91667765 1.2109174 1.0242722 0.9776054 0.99328333
0.7197197 1.019602 1.1869866 1.2417449 1.0256656 1.1230278 0.99655896 1.233852 1.025367 1.162042 1.1769367 1.1020885 1.2113826 0.977115 1.0802813 1.1836001 1.0213757 1.0821508 1.151086 0.91782945 1.163138 1.1527017 0.88865644 1.2414844 1.1003947 1.0012928 1.0260304 1.0978283 1.2131379 1.0747354 0.97749144 1.1527383 0.97750527 1.2348412 1.046398 0.88733876 1.1633093 0.9177676 1.2346448 0.97936815 1.0778501 1.0217952 1.160819 1.167653 1.2182114 1.0775911 0.91675824 1.2110872 1.0244826 0.9778115 0.99339694
0.7207207 1.0197021 1.1871415 1.24186 1.0258466 1.1231499 0.99667066 1.2339635 1.0255482 1.1622219 1.1770135 1.1021587 1.2115494 0.9771715 1.080502 1.1837919 1.0214728 1.0823692 1.1511849 0.91791457 1.1633494 1.152799 0.8887504 1.2416015 1.1005348 1.0014867 1.0261481 1.0979717 1.2132677 1.0748041 0.9775488 1.1529037 0.9775627 1.2349846 1.0465063 0.88743037 1.1635214 0.91784996 1.2347894 0.9795733 1.077914 1.0220081 1.1610347 1.167843 1.218352 1.0776767 0.9168387 1.2112563 1.0246938 0.9780176 0.9935114
0.7217217 1.0198023 1.1872963 1.241975 1.0260268 1.1232729 0.99678284 1.2340734 1.0257294 1.1624022 1.1770902 1.1022286 1.2117152 0.97722775 1.080722 1.1839837 1.0215704 1.0825872 1.1512839 0.9179998 1.1635612 1.1528956 0.88884467 1.2417171 1.100674 1.00168 1.0262655 1.0981146 1.213396 1.0748712 0.9776061 1.1530693 0.97762054 1.2351274 1.0466135 0.88752204 1.1637331 0.91793185 1.2349339 0.9797792 1.0779779 1.0222212 1.1612499 1.1680324 1.2184925 1.0777614 0.91691893 1.2114254 1.0249056 0.97822374 0.99362487
0.7227227 1.0199025 1.1874506 1.2420893 1.0262071 1.1233947 0.9968948 1.2341837 1.0259103 1.1625816 1.1771667 1.1022979 1.2118807 0.9772845 1.0809423 1.1841749 1.0216678 1.0828054 1.1513821 0.9180848 1.1637719 1.1529915 0.88893837 1.241833 1.1008128 1.0018739 1.0263824 1.0982566 1.2135242 1.0749384 0.9776626 1.1532352 0.97767836 1.2352705 1.04672 0.8876136 1.1639441 0.9180141 1.2350785 0.97998506 1.0780416 1.022433 1.1614649 1.1682218 1.2186319 1.0778465 0.91699904 1.2115942 1.0251162 0.9784307 0.993738
0.7237237 1.0200022 1.1876045 1.2422029 1.0263879 1.1235163 0.99700636 1.2342933 1.0260923 1.1627601 1.1772423 1.1023675 1.2120459 0.977341 1.0811628 1.1843652 1.021765 1.0830234 1.1514806 0.9181691 1.1639829 1.1530879 0.88903207 1.2419478 1.1009517 1.0020678 1.0265 1.0983988 1.2136526 1.075006 0.97772056 1.1534011 0.9777358 1.2354125 1.046827 0.88770515 1.1641549 0.9180955 1.2352214 0.98019105 1.0781051 1.0226468 1.1616793 1.1684108 1.2187713 1.0779313 0.91707915 1.2117631 1.0253271 0.9786379 0.993851
0.7247247 1.0201018 1.1877584 1.2423172 1.0265701 1.1236376 0.99711794 1.2344028 1.0262741 1.1629386 1.1773176 1.1024365 1.2122108 0.97739667 1.0813833 1.1845561 1.0218614 1.0832417 1.1515782 0.9182537 1.1641929 1.1531836 0.88912624 1.242063 1.1010896 1.0022626 1.0266169 1.0985407 1.2137803 1.0750731 0.97777766 1.1535672 0.97779304 1.2355552 1.046933 0.8877962 1.1643652 0.91817683 1.2353649 0.9803975 1.0781683 1.0228593 1.1618941 1.1685995 1.2189102 1.0780157 0.9171589 1.2119308 1.0255389 0.9788448 0.99396414
0.7257257 1.0202011 1.1879114 1.2424295 1.0267516 1.1237582 0.9972288 1.2345114 1.0264564 1.1631167 1.177393 1.1025056 1.2123749 0.97745246 1.0816039 1.1847463 1.0219578 1.08346 1.1516752 0.91833836 1.164403 1.153279 0.8892196 1.2421775 1.101227 1.0024571 1.0267338 1.0986814 1.2139086 1.0751396 0.9778344 1.1537325 0.97785085 1.2356966 1.0470395 0.88788706 1.1645752 0.9182587 1.2355082 0.9806033 1.0782306 1.0230732 1.1621081 1.1687878 1.2190484 1.0780997 0.9172388 1.2120987 1.0257504 0.9790527 0.99407655
0.7267267 1.0203003 1.1880642 1.2425426 1.0269331 1.1238785 0.99734014 1.2346202 1.0266391 1.1632941 1.1774682 1.1025736 1.2125399 0.9775086 1.0818237 1.1849357 1.0220546 1.083678 1.1517723 0.9184224 1.1646132 1.1533738 0.8893128 1.2422915 1.1013646 1.002652 1.0268499 1.0988216 1.2140349 1.0752065 0.97789115 1.1538987 0.97790796 1.235838 1.0471451 0.887978 1.1647848 0.9183398 1.2356509 0.9808107 1.0782939 1.0232863 1.1623214 1.1689756 1.2191868 1.0781841 0.9173185 1.2122661 1.0259619 0.9792599 0.9941899
0.7277277 1.0203986 1.1882168 1.2426556 1.0271156 1.1239988 0.9974503 1.234728 1.0268213 1.1634717 1.1775426 1.1026425 1.2127035 0.97756463 1.0820445 1.1851255 1.0221506 1.083896 1.151869 0.9185069 1.1648219 1.1534685 0.88940614 1.2424052 1.1015021 1.0028477 1.0269659 1.0989625 1.2141619 1.0752735 0.9779479 1.1540649 0.9779648 1.2359792 1.0472509 0.88806885 1.1649944 0.918421 1.2357937 0.98101705 1.0783563 1.0234994 1.1625346 1.1691619 1.2193241 1.0782677 0.9173978 1.2124337 1.0261742 0.9794677 0.994302
0.7287287 1.0204979 1.1883681 1.2427676 1.0272981 1.1241181 0.9975614 1.2348355 1.0270048 1.1636477 1.1776174 1.1027104 1.2128675 0.9776203 1.0822641 1.1853147 1.0222461 1.0841142 1.1519654 0.9185907 1.1650311 1.153563 0.88949865 1.2425184 1.1016387 1.003042 1.0270813 1.0991023 1.2142881 1.0753392 0.9780044 1.1542308 0.9780218 1.2361201 1.0473559 0.8881598 1.1652036 0.9185019 1.2359357 0.98122483 1.0784191 1.0237135 1.1627475 1.1693488 1.2194616 1.0783509 0.9174771 1.2125999 1.0263861 0.97967535 0.9944138
0.7297297 1.020596 1.1885197 1.2428792 1.0274812 1.1242377 0.9976713 1.2349426 1.0271878 1.1638242 1.1776911 1.1027784 1.2130303 0.97767574 1.0824846 1.1855038 1.0223422 1.0843325 1.1520613 0.91867477 1.16524 1.1536572 0.88959163 1.2426319 1.1017753 1.0032377 1.0271965 1.0992415 1.2144134 1.075405 0.978061 1.1543967 0.97807866 1.2362608 1.0474609 0.8882503 1.1654125 0.9185831 1.2360774 0.98143226 1.0784813 1.0239272 1.1629603 1.1695358 1.2195987 1.078434 0.91755694 1.2127659 1.0265987 0.97988313 0.9945262
0.7307307 1.020694 1.1886714 1.2429907 1.0276637 1.124356 0.9977812 1.2350494 1.0273716 1.1639997 1.1777647 1.1028454 1.2131933 0.97773117 1.0827044 1.1856923 1.0224372 1.0845507 1.1521559 0.91875833 1.1654482 1.153751 0.88968444 1.242744 1.1019113 1.0034335 1.0273114 1.0993807 1.2145383 1.0754713 0.97811717 1.1545632 0.97813517 1.2364007 1.0475653 0.8883402 1.1656206 0.91866416 1.2362188 0.98163956 1.0785435 1.0241414 1.1631721 1.1697209 1.2197349 1.0785168 0.9176356 1.2129322 1.0268104 0.98009247 0.9946372
0.7317317 1.0207918 1.1888214 1.2431023 1.0278469 1.1244749 0.99789137 1.2351551 1.0275553 1.1641747 1.177838 1.102913 1.2133563 0.97778684 1.0829251 1.1858809 1.0225326 1.0847689 1.1522521 0.918842 1.1656562 1.1538445 0.8897767 1.2428559 1.1020467 1.0036294 1.0274268 1.0995196 1.214664 1.0755367 0.9781732 1.1547291 0.9781918 1.2365409 1.0476695 0.8884307 1.165829 0.9187445 1.2363605 0.9818478 1.0786055 1.0243552 1.1633836 1.1699064 1.219871 1.0785993 0.9177148 1.2130977 1.027023 0.98030037 0.99474925
0.7327327 1.0208895 1.1889718 1.2432126 1.0280304 1.1245929 0.9980003 1.235261 1.0277399 1.1643493 1.177911 1.1029803 1.2135189 0.9778413 1.0831451 1.1860697 1.0226283 1.0849874 1.1523468 0.91892546 1.1658634 1.1539375 0.8898692 1.2429675 1.1021823 1.0038259 1.0275416 1.0996575 1.2147881 1.0756023 0.9782296 1.1548953 0.97824854 1.2366805 1.0477735 0.88852084 1.1660364 0.9188252 1.2365012 0.98205596 1.078667 1.0245696 1.1635953 1.1700914 1.2200066 1.0786813 0.9177937 1.2132634 1.0272352 0.98050946 0.99486023
0.7337337 1.0209868 1.1891214 1.2433231 1.028214 1.1247103 0.9981099 1.2353667 1.0279247 1.1645234 1.1779838 1.1030474 1.2136799 0.97789675 1.0833654 1.186257 1.0227232 1.0852053 1.1524413 0.91900843 1.1660708 1.1540302 0.8899616 1.2430795 1.1023173 1.0040225 1.0276561 1.0997953 1.214912 1.0756677 0.97828513 1.1550618 0.9783048 1.2368197 1.0478773 0.88861084 1.1662441 0.9189053 1.2366418 0.98226434 1.0787286 1.0247831 1.1638061 1.1702753 1.2201419 1.0787644 0.91787237 1.2134281 1.0274479 0.98071843 0.994971
0.7347347 1.0210837 1.1892705 1.2434334 1.0283983 1.1248277 0.9982186 1.2354712 1.028109 1.164697 1.1780568 1.1031133 1.213842 0.9779518 1.0835853 1.1864446 1.0228179 1.0854232 1.1525352 0.91909176 1.1662779 1.1541224 0.8900535 1.2431903 1.1024511 1.0042189 1.02777 1.0999331 1.2150359 1.0757321 0.97834116 1.1552281 0.97836107 1.2369587 1.0479809 0.8887005 1.1664506 0.91898566 1.2367817 0.9824731 1.0787898 1.0249978 1.1640171 1.1704597 1.2202759 1.0788462 0.9179513 1.2135924 1.0276608 0.98092777 0.9950823
0.7357357 1.0211809 1.1894197 1.2435429 1.0285828 1.1249448 0.99832755 1.2355763 1.0282936 1.1648707 1.1781288 1.1031804 1.2140028 0.97800666 1.0838048 1.1866323 1.022912 1.0856417 1.1526296 0.9191744 1.1664845 1.1542145 0.8901458 1.243301 1.1025856 1.004416 1.0278842 1.1000698 1.2151593 1.0757968 0.9783967 1.1553944 0.9784171 1.2370976 1.0480838 0.88879037 1.1666577 0.9190659 1.2369218 0.98268205 1.0788512 1.0252125 1.1642265 1.1706432 1.2204107 1.078928 0.9180296 1.2137566 1.0278736 0.981137 0.99519295
0.7367367 1.0212775 1.1895678 1.2436519 1.0287672 1.1250615 0.99843615 1.2356805 1.0284787 1.1650432 1.1782006 1.1032462 1.2141646 0.9780616 1.0840255 1.1868196 1.0230064 1.0858594 1.1527221 0.9192571 1.1666907 1.1543062 0.89023733 1.2434108 1.1027195 1.0046129 1.0279975 1.1002064 1.2152827 1.0758616 0.9784519 1.155561 0.9784729 1.2372357 1.0481869 0.88888013 1.1668634 0.9191454 1.2370614 0.9828908 1.0789125 1.0254269 1.164437 1.1708264 1.2205447 1.0790088 0.9181078 1.2139208 1.0280864 0.9813468 0.9953036
0.7377377 1.0213735 1.1897161 1.243761 1.028952 1.1251777 0.9985445 1.235784 1.0286651 1.1652157 1.1782722 1.1033118 1.2143253 0.978116 1.0842456 1.1870061 1.0231009 1.0860779 1.1528158 0.9193397 1.1668969 1.1543975 0.89032924 1.2435211 1.1028525 1.0048101 1.0281113 1.1003425 1.2154047 1.0759255 0.9785076 1.1557276 0.97852844 1.2373743 1.0482894 0.88896966 1.1670698 0.9192253 1.237201 0.98310024 1.0789729 1.025642 1.1646467 1.1710091 1.2206783 1.0790902 0.9181859 1.2140838 1.0282993 0.98155695 0.995413
0.7387387 1.02147 1.1898638 1.2438694 1.0291375 1.1252934 0.99865264 1.2358873 1.0288506 1.1653877 1.178343 1.1033777 1.2144856 0.9781708 1.0844648 1.187192 1.0231941 1.0862956 1.1529083 0.9194222 1.1671025 1.1544886 0.8904206 1.2436308 1.1029855 1.0050075 1.0282241 1.1004788 1.2155267 1.07599 0.9785635 1.1558942 0.9785841 1.2375114 1.0483917 0.8890591 1.1672752 0.91930467 1.2373395 0.98331016 1.0790337 1.0258565 1.1648562 1.1711909 1.2208107 1.0791711 0.91826457 1.2142473 1.028513 0.981767 0.99552304
0.7397397 1.0215653 1.1900111 1.2439775 1.0293225 1.1254089 0.99876016 1.2359904 1.0290364 1.1655588 1.1784139 1.1034431 1.2146461 0.9782253 1.0846847 1.1873783 1.0232885 1.0865141 1.1530007 0.91950434 1.1673077 1.1545793 0.89051205 1.2437391 1.1031187 1.0052054 1.0283366 1.1006142 1.2156484 1.0760534 0.97861856 1.1560609 0.97863954 1.2376488 1.0484936 0.8891483 1.1674807 0.91938406 1.2374783 0.9835194 1.079094 1.0260715 1.1650648 1.1713731 1.2209435 1.079252 0.9183422 1.2144098 1.028726 0.9819769 0.9956327
0.7407407 1.0216612 1.1901581 1.2440854 1.0295086 1.1255239 0.99886817 1.2360923 1.029223 1.16573 1.1784846 1.103508 1.2148058 0.97827953 1.0849049 1.1875638 1.0233815 1.086732 1.1530927 0.91958636 1.1675133 1.1546695 0.89060277 1.2438478 1.1032507 1.0054033 1.0284494 1.1007493 1.2157699 1.0761174 0.97867376 1.1562278 0.97869545 1.2377862 1.0485958 0.88923675 1.1676855 0.91946393 1.2376165 0.9837299 1.0791545 1.0262868 1.1652734 1.1715548 1.2210761 1.0793324 0.9184204 1.2145725 1.0289397 0.9821877 0.99574274
0.7417417 1.0217565 1.1903042 1.244193 1.029694 1.1256382 0.9989756 1.2361946 1.0294092 1.1659005 1.1785544 1.1035734 1.214965 0.97833365 1.0851239 1.187749 1.0234752 1.0869503 1.1531845 0.91966814 1.1677172 1.1547595 0.89069396 1.2439569 1.103383 1.0056014 1.0285617 1.1008834 1.2158908 1.0761807 0.97872823 1.1563942 0.9787505 1.2379228 1.0486966 0.88932604 1.1678902 0.9195431 1.2377547 0.9839402 1.0792148 1.0265019 1.1654812 1.1717358 1.2212087 1.0794126 0.91849786 1.2147347 1.0291535 0.9823981 0.9958518
0.7427427 1.0218517 1.1904501 1.2442999 1.0298802 1.1257527 0.9990826 1.236296 1.0295962 1.1660708 1.178624 1.1036377 1.2151241 0.97838765 1.0853441 1.1879345 1.0235678 1.0871683 1.1532755 0.9197497 1.1679215 1.1548498 0.89078456 1.2440641 1.1035146 1.0057994 1.0286738 1.1010175 1.2160113 1.0762438 0.9787832 1.156561 0.9788055 1.2380595 1.0487984 0.88941497 1.1680949 0.9196221 1.2378922 0.9841501 1.0792747 1.0267175 1.165689 1.1719161 1.2213396 1.0794921 0.91857606 1.214896 1.0293673 0.982609 0.99596065
0.7437437 1.0219467 1.1905953 1.2444065 1.0300665 1.1258664 0.9991893 1.2363976 1.0297831 1.1662403 1.1786934 1.1037022 1.2152834 0.97844154 1.0855635 1.1881196 1.023661 1.087386 1.1533667 0.91983145 1.1681253 1.1549388 0.8908749 1.2441721 1.1036454 1.0059984 1.0287855 1.1011515 1.2161313 1.0763069 0.9788378 1.1567278 0.97886056 1.2381959 1.0488987 0.88950366 1.1682987 0.91970056 1.238029 0.984361 1.0793343 1.0269331 1.1658959 1.1720958 1.2214702 1.0795726 0.91865355 1.2150576 1.029581 0.9828202 0.9960697
0.7447447 1.0220411 1.1907407 1.244513 1.0302534 1.1259799 0.9992958 1.2364986 1.0299708 1.1664097 1.1787636 1.1037664 1.2154415 0.9784954 1.0857835 1.1883042 1.0237534 1.0876043 1.1534576 0.91991276 1.1683291 1.1550281 0.8909655 1.2442791 1.1037765 1.0061971 1.0288969 1.101285 1.2162514 1.0763699 0.9788925 1.1568947 0.9789153 1.2383322 1.0489995 0.88959193 1.1685019 0.91977936 1.2381662 0.984572 1.0793935 1.027149 1.166103 1.1722764 1.2216011 1.0796515 0.9187309 1.2152193 1.029795 0.98303133 0.9961787
0.7457457 1.0221357 1.190886 1.2446191 1.0304402 1.1260928 0.9994021 1.2365988 1.0301584 1.1665784 1.178832 1.1038302 1.2156 0.9785486 1.0860032 1.1884882 1.0238465 1.0878226 1.1535473 0.91999465 1.1685325 1.1551164 0.89105594 1.2443864 1.1039072 1.0063968 1.0290085 1.1014181 1.2163699 1.076432 0.9789465 1.1570615 0.9789701 1.2384675 1.0491002 0.88968015 1.1687053 0.9198578 1.2383031 0.98478323 1.0794531 1.0273643 1.1663095 1.1724551 1.2217314 1.0797306 0.9188077 1.2153792 1.030009 0.98324317 0.99628705
0.7467467 1.0222299 1.1910299 1.2447244 1.0306277 1.1262057 0.9995087 1.2366985 1.0303463 1.1667465 1.178901 1.1038938 1.2157581 0.9786032 1.0862232 1.1886724 1.0239387 1.0880406 1.1536373 0.9200756 1.1687351 1.1552044 0.89114594 1.2444924 1.1040369 1.0065958 1.0291191 1.1015499 1.2164896 1.0764943 0.97900134 1.1572282 0.9790253 1.2386025 1.0491993 0.8897687 1.168908 0.9199359 1.2384394 0.9849948 1.079512 1.0275804 1.1665167 1.1726342 1.2218614 1.0798093 0.9188847 1.2155403 1.030223 0.9834545 0.9963953
0.7477477 1.0223242 1.1911739 1.2448298 1.0308149 1.1263182 0.99961454 1.2367982 1.0305347 1.1669143 1.1789691 1.1039569 1.2159146 0.978656 1.0864421 1.1888554 1.0240307 1.0882592 1.1537273 0.9201563 1.1689376 1.1552927 0.89123607 1.2445983 1.104167 1.0067953 1.0292301 1.1016822 1.2166076 1.0765566 0.9790551 1.1573954 0.9790799 1.2387378 1.0492997 0.88985646 1.169111 0.9200147 1.2385759 0.98520666 1.0795715 1.027796 1.1667223 1.1728117 1.2219908 1.0798881 0.91896206 1.2156999 1.0304371 0.98366684 0.99650306
0.7487487 1.022418 1.1913171 1.2449347 1.0310031 1.1264296 0.9997203 1.2368972 1.0307232 1.1670814 1.1790369 1.1040205 1.2160727 0.9787095 1.0866623 1.1890393 1.0241226 1.0884768 1.1538165 0.92023724 1.1691401 1.1553806 0.8913262 1.2447039 1.1042962 1.0069945 1.0293409 1.1018143 1.2167256 1.0766188 0.97910947 1.1575623 0.97913367 1.238872 1.0493991 0.8899447 1.1693131 0.920093 1.2387114 0.98541826 1.0796306 1.0280123 1.1669271 1.1729894 1.22212 1.0799669 0.91903883 1.215859 1.030652 0.983879 0.99661094
0.7497497 1.0225115 1.1914599 1.2450391 1.031191 1.1265416 0.9998259 1.2369957 1.030912 1.1672484 1.1791054 1.1040834 1.2162294 0.9787629 1.0868814 1.1892227 1.0242139 1.0886948 1.1539052 0.92031723 1.1693423 1.1554681 0.89141595 1.2448093 1.1044253 1.0071949 1.029451 1.1019456 1.2168436 1.0766804 0.979163 1.1577294 0.9791879 1.2390065 1.0494984 0.8900326 1.1695154 0.9201712 1.2388463 0.98563045 1.079689 1.0282285 1.1671325 1.1731676 1.2222486 1.0800449 0.9191155 1.2160187 1.0308669 0.9840912 0.99671847
0.7507508 1.0226046 1.1916031 1.2451435 1.0313792 1.1266521 0.9999313 1.2370938 1.031101 1.1674147 1.1791725 1.1041462 1.2163862 0.97881645 1.0871018 1.1894048 1.0243051 1.0889125 1.153993 0.9203982 1.1695434 1.1555548 0.89150554 1.2449143 1.1045538 1.0073951 1.0295606 1.1020764 1.2169608 1.0767413 0.97921723 1.1578966 0.979242 1.2391407 1.0495968 0.8901202 1.169717 0.92024845 1.2389814 0.9858429 1.0797478 1.0284449 1.1673373 1.1733446 1.2223771 1.0801227 0.9191919 1.2161778 1.0310812 0.9843039 0.99682623
0.7517518 1.0226976 1.191745 1.2452476 1.0315682 1.1267636 1.000036 1.2371919 1.03129 1.1675808 1.1792393 1.1042084 1.2165425 0.9788694 1.0873209 1.1895878 1.0243967 1.0891305 1.1540822 0.9204784 1.1697446 1.1556417 0.89159495 1.2450186 1.1046826 1.0075952 1.0296708 1.102207 1.217078 1.076803 0.97927076 1.1580639 0.97929615 1.2392743 1.0496955 0.89020795 1.1699181 0.9203262 1.2391163 0.98605543 1.0798054 1.0286614 1.1675419 1.173521 1.2225044 1.0802004 0.9192688 1.216336 1.0312959 0.98451656 0.99693304
0.7527528 1.0227902 1.1918867 1.2453511 1.0317566 1.1268733 1.0001413 1.2372895 1.0314797 1.1677464 1.1793058 1.1042708 1.216698 0.9789222 1.0875404 1.18977 1.024488 1.0893483 1.1541694 0.92055863 1.1699455 1.1557281 0.89168423 1.2451229 1.1048101 1.0077958 1.0297803 1.1023375 1.2171943 1.0768642 0.97932416 1.1582311 0.9793497 1.2394079 1.0497937 0.8902951 1.1701188 0.9204038 1.2392507 0.9862681 1.0798635 1.0288775 1.1677458 1.173697 1.2226317 1.0802785 0.91934484 1.2164946 1.0315114 0.9847298 0.99704045
0.7537538 1.0228827 1.1920283 1.245454 1.031946 1.1269836 1.0002456 1.2373866 1.0316696 1.1679114 1.1793729 1.1043326 1.2168537 0.978975 1.0877597 1.1899517 1.0245787 1.0895671 1.154257 0.920639 1.1701461 1.1558136 0.8917733 1.2452271 1.1049373 1.007997 1.0298893 1.1024674 1.2173104 1.0769249 0.9793772 1.158398 0.9794032 1.2395412 1.0498915 0.89038235 1.1703184 0.92048174 1.2393847 0.98648185 1.0799217 1.0290943 1.1679497 1.1738722 1.2227595 1.080355 0.9194214 1.2166526 1.0317264 0.9849426 0.9971469
0.7547548 1.022975 1.1921695 1.2455572 1.0321347 1.1270933 1.00035 1.2374834 1.0318598 1.1680757 1.1794382 1.1043946 1.2170095 0.97902805 1.0879792 1.1901336 1.024669 1.0897847 1.1543438 0.9207185 1.1703466 1.1559 0.89186186 1.2453299 1.1050649 1.0081978 1.0299983 1.1025964 1.2174261 1.0769857 0.97943074 1.1585655 0.97945744 1.2396739 1.0499896 0.89046955 1.1705189 0.92055887 1.2395192 0.986695 1.0799798 1.0293112 1.1681528 1.174048 1.2228855 1.0804318 0.9194978 1.21681 1.0319417 0.985156 0.9972536
0.7557558 1.023067 1.1923099 1.2456594 1.0323249 1.1272027 1.0004543 1.2375795 1.0320497 1.16824 1.1795042 1.1044556 1.2171645 0.97908014 1.0881985 1.1903149 1.0247592 1.0900031 1.1544306 0.92079777 1.1705465 1.1559854 0.8919511 1.2454329 1.1051918 1.008399 1.0301071 1.1027256 1.2175415 1.0770456 0.97948414 1.1587327 0.9795106 1.2398067 1.0500872 0.89055693 1.1707189 0.9206355 1.2396522 0.98690814 1.0800368 1.0295283 1.168356 1.1742232 1.2230115 1.0805084 0.9195731 1.2169678 1.0321571 0.98536986 0.9973597
0.7567568 1.0231588 1.1924498 1.2457615 1.0325146 1.1273113 1.0005586 1.2376751 1.0322407 1.1684041 1.1795695 1.1045176 1.217319 0.9791325 1.0884175 1.190496 1.0248497 1.0902206 1.1545172 0.92087716 1.170746 1.1560705 0.8920398 1.2455351 1.1053184 1.0086002 1.0302151 1.102854 1.2176561 1.0771061 0.97953695 1.1588999 0.97956413 1.2399386 1.0501838 0.89064336 1.1709187 0.92071265 1.2397848 0.987122 1.0800945 1.0297451 1.1685587 1.1743975 1.2231375 1.0805848 0.91964906 1.2171245 1.0323724 0.9855837 0.997466
0.7577578 1.0232508 1.1925896 1.2458638 1.0327045 1.1274203 1.0006617 1.2377706 1.0324312 1.168567 1.1796348 1.1045787 1.2174736 0.9791848 1.088637 1.1906765 1.0249395 1.0904385 1.1546034 0.9209569 1.1709454 1.1561545 0.892128 1.2456375 1.1054446 1.0088022 1.0303234 1.1029825 1.2177703 1.077166 0.9795894 1.1590675 0.97961694 1.2400706 1.0502808 0.8907294 1.1711175 0.92078966 1.2399176 0.987336 1.0801513 1.0299623 1.1687607 1.174572 1.2232631 1.0806613 0.9197244 1.2172807 1.0325879 0.98579746 0.99757177
0.7587588 1.023342 1.1927285 1.2459649 1.032895 1.127528 1.0007653 1.2378652 1.0326226 1.1687297 1.1796994 1.1046392 1.2176278 0.979237 1.0888563 1.1908569 1.0250291 1.090656 1.1546892 0.9210357 1.1711441 1.1562393 0.8922161 1.2457387 1.1055704 1.009004 1.0304312 1.10311 1.2178851 1.0772259 0.97964245 1.1592349 0.97967046 1.2402025 1.0503774 0.8908166 1.1713166 0.92086643 1.2400508 0.98754984 1.080209 1.03018 1.1689627 1.1747452 1.2233881 1.080737 0.9198002 1.2174373 1.0328034 0.9860118 0.9976775
0.7597598 1.0234325 1.1928676 1.2460663 1.0330856 1.1276356 1.0008688 1.2379594 1.0328139 1.1688918 1.1797643 1.1047001 1.2177814 0.97928935 1.0890758 1.1910372 1.025119 1.0908744 1.1547744 0.92111486 1.1713424 1.1563237 0.89230454 1.2458404 1.1056954 1.0092064 1.030539 1.103237 1.2179983 1.0772853 0.97969514 1.1594027 0.9797229 1.2403333 1.0504737 0.89090294 1.1715149 0.9209427 1.2401823 0.98776454 1.0802653 1.0303967 1.169164 1.1749184 1.2235128 1.0808127 0.91987544 1.2175932 1.0330193 0.9862264 0.99778265
0.7607608 1.0235231 1.1930059 1.2461665 1.0332763 1.127743 1.0009714 1.2380539 1.0330056 1.1690538 1.1798282 1.1047602 1.2179351 0.9793412 1.0892949 1.1912173 1.0252087 1.0910921 1.1548594 0.9211939 1.1715407 1.1564071 0.89239246 1.2459419 1.1058202 1.0094082 1.0306462 1.1033642 1.2181119 1.0773444 0.97974735 1.1595694 0.9797761 1.2404648 1.0505693 0.89098936 1.1717135 0.9210195 1.2403146 0.9879796 1.0803223 1.0306146 1.1693652 1.1750908 1.2236367 1.0808882 0.91995066 1.2177479 1.0332352 0.9864407 0.99788815
0.7617618 1.0236139 1.1931438 1.246267 1.0334675 1.1278504 1.0010746 1.2381477 1.0331978 1.169215 1.1798923 1.1048201 1.2180884 0.9793934 1.0895139 1.191397 1.0252978 1.0913103 1.1549441 0.9212726 1.1717389 1.1564898 0.8924803 1.2460424 1.1059453 1.0096109 1.030753 1.1034908 1.2182252 1.0774037 0.97979957 1.1597377 0.9798289 1.2405952 1.0506651 0.891076 1.1719114 0.9210953 1.240446 0.98819405 1.0803787 1.0308318 1.1695658 1.1752632 1.2237608 1.0809627 0.92002624 1.2179033 1.0334508 0.98665565 0.99799365
0.7627628 1.023704 1.1932814 1.2463669 1.0336589 1.127957 1.0011768 1.2382413 1.0333898 1.169376 1.1799563 1.1048796 1.2182409 0.9794447 1.0897326 1.191576 1.0253866 1.0915277 1.1550287 0.9213509 1.1719364 1.156573 0.8925677 1.2461419 1.1060702 1.0098137 1.0308604 1.1036168 1.218337 1.0774627 0.979852 1.1599051 0.979881 1.2407258 1.0507603 0.89116144 1.1721084 0.9211711 1.2405776 0.9884092 1.0804347 1.0310501 1.1697663 1.1754351 1.2238842 1.0810378 0.92010134 1.218058 1.0336673 0.98687047 0.9980976
0.7637638 1.023794 1.1934183 1.2464663 1.0338507 1.128063 1.0012792 1.2383343 1.033582 1.1695368 1.1800196 1.1049392 1.2183936 0.9794968 1.0899521 1.1917546 1.0254751 1.091746 1.1551118 0.92142886 1.1721334 1.1566565 0.89265555 1.2462429 1.1061938 1.0100169 1.0309668 1.1037427 1.2184497 1.077521 0.97990364 1.160073 0.9799332 1.2408557 1.0508559 0.8912475 1.1723056 0.92124695 1.2407082 0.9886244 1.0804912 1.031267 1.1699668 1.1756063 1.2240069 1.0811129 0.92017573 1.2182121 1.0338836 0.9870859 0.99820215
0.7647648 1.0238844 1.1935555 1.2465658 1.0340424 1.1281691 1.0013808 1.2384261 1.0337745 1.1696968 1.1800821 1.1049987 1.2185459 0.97954816 1.0901712 1.1919336 1.025564 1.0919635 1.1551957 0.9215073 1.1723303 1.156738 0.89274275 1.2463421 1.1063173 1.0102199 1.0310732 1.1038679 1.2185614 1.0775793 0.979956 1.1602407 0.97998554 1.2409856 1.0509502 0.8913337 1.1725026 0.9213229 1.2408392 0.9888405 1.0805472 1.0314858 1.1701664 1.1757771 1.2241294 1.0811876 0.9202506 1.218367 1.0340996 0.9873008 0.9983068
0.7657658 1.0239741 1.193692 1.2466645 1.0342345 1.1282743 1.0014828 1.2385187 1.0339677 1.1698561 1.1801453 1.1050572 1.2186978 0.9795992 1.0903906 1.1921118 1.0256524 1.0921814 1.1552789 0.9215854 1.1725272 1.1568203 0.89283 1.246441 1.1064401 1.0104231 1.0311792 1.103993 1.2186729 1.0776383 0.9800082 1.1604078 0.98003775 1.2411147 1.0510452 0.8914186 1.172699 0.9213986 1.2409692 0.98905593 1.0806029 1.0317037 1.1703655 1.1759477 1.2242516 1.081261 0.92032593 1.2185205 1.0343163 0.9875167 0.9984111
0.7667668 1.0240629 1.1938283 1.2467629 1.0344267 1.1283796 1.0015846 1.2386099 1.0341611 1.1700152 1.1802076 1.1051167 1.2188497 0.97965056 1.0906091 1.1922898 1.025741 1.0923995 1.1553618 0.92166287 1.1727233 1.1569016 0.8929162 1.2465397 1.1065634 1.0106264 1.0312849 1.1041176 1.2187835 1.0776961 0.9800597 1.1605753 0.9800895 1.2412438 1.051139 0.8915047 1.1728953 0.92147416 1.2410994 0.9892723 1.0806587 1.031922 1.1705649 1.1761179 1.2243731 1.0813352 0.9204002 1.2186733 1.0345335 0.987732 0.99851507
0.7677678 1.0241524 1.1939639 1.2468615 1.0346193 1.1284837 1.0016861 1.2387012 1.034354 1.1701744 1.1802692 1.105175 1.2190001 0.97970206 1.0908277 1.1924678 1.0258286 1.0926174 1.155445 0.9217406 1.1729194 1.1569831 0.8930034 1.2466383 1.1066859 1.0108303 1.0313903 1.1042422 1.218894 1.077754 0.9801113 1.1607431 0.9801412 1.2413731 1.051233 0.89159006 1.1730905 0.92154926 1.2412289 0.9894878 1.0807137 1.0321398 1.1707637 1.1762874 1.2244948 1.081409 0.92047447 1.2188265 1.0347497 0.98794824 0.9986182
0.7687688 1.024241 1.1940981 1.2469593 1.034812 1.1285883 1.0017868 1.238792 1.0345476 1.1703324 1.1803316 1.1052334 1.2191515 0.97975284 1.0910468 1.1926453 1.0259162 1.0928351 1.1555266 0.9218182 1.173115 1.1570644 0.8930903 1.246736 1.106808 1.0110339 1.0314957 1.1043657 1.2190044 1.0778112 0.98016244 1.1609112 0.9801927 1.2415013 1.0513263 0.8916752 1.1732864 0.9216251 1.2413582 0.9897042 1.0807692 1.0323582 1.1709617 1.1764566 1.2246159 1.0814826 0.92054874 1.2189792 1.0349665 0.98816437 0.9987218
0.7697698 1.0243295 1.1942332 1.2470566 1.035005 1.1286929 1.0018879 1.2388823 1.0347418 1.1704904 1.180393 1.105291 1.2193018 0.9798036 1.0912658 1.1928226 1.0260042 1.0930527 1.1556082 0.92189544 1.1733103 1.1571447 0.89317673 1.2468337 1.1069299 1.0112387 1.031601 1.1044894 1.219114 1.0778683 0.98021394 1.1610789 0.9802447 1.24163 1.0514197 0.8917598 1.1734812 0.92169935 1.2414873 0.9899213 1.0808238 1.0325773 1.1711597 1.1766258 1.2247359 1.0815556 0.92062265 1.2191321 1.0351837 0.98838085 0.99882513
0.7707708 1.0244179 1.1943678 1.2471538 1.0351994 1.1287965 1.0019885 1.2389724 1.0349363 1.1706477 1.1804539 1.1053492 1.2194524 0.9798544 1.0914851 1.1929996 1.0260911 1.0932703 1.1556901 0.9219726 1.1735055 1.1572249 0.8932633 1.2469314 1.1070515 1.0114429 1.0317061 1.104612 1.2192233 1.0779256 0.9802651 1.1612468 0.98029596 1.2417579 1.0515134 0.8918452 1.1736757 0.9217743 1.2416155 0.99013835 1.0808792 1.0327955 1.1713572 1.1767945 1.224856 1.0816286 0.92069715 1.2192835 1.035401 0.98859745 0.99892837
0.7717718 1.0245059 1.1945013 1.2472506 1.0353925 1.1288992 1.0020893 1.2390621 1.0351306 1.1708045 1.1805147 1.1054069 1.2196028 0.9799054 1.0917029 1.1931757 1.0261778 1.0934877 1.1557709 0.92204934 1.1736995 1.1573054 0.89334947 1.2470279 1.1071721 1.0116472 1.0318102 1.104735 1.2193328 1.0779827 0.9803161 1.1614146 0.9803472 1.2418853 1.0516058 0.8919296 1.1738706 0.92184883 1.2417436 0.99035543 1.080933 1.0330144 1.1715547 1.1769621 1.2249763 1.0817013 0.9207707 1.2194355 1.0356185 0.98881394 0.99903125
0.7727728 1.0245943 1.194635 1.247347 1.0355861 1.1290019 1.0021894 1.2391506 1.0353253 1.1709605 1.1805749 1.1054639 1.2197522 0.97995573 1.0919219 1.1933525 1.026265 1.0937058 1.1558521 0.92212623 1.1738942 1.1573853 0.89343506 1.2471248 1.1072932 1.0118521 1.0319139 1.1048568 1.2194414 1.0780393 0.9803664 1.1615826 0.98039836 1.2420126 1.0516983 0.89201486 1.1740643 0.92192346 1.2418721 0.9905723 1.0809879 1.0332333 1.1717511 1.1771295 1.2250955 1.0817738 0.9208444 1.2195865 1.0358354 0.98903114 0.9991341
0.7737738 1.0246816 1.1947678 1.247443 1.0357808 1.1291046 1.0022897 1.2392398 1.0355197 1.1711171 1.1806355 1.105521 1.2199012 0.9800063 1.0921404 1.1935282 1.0263517 1.0939236 1.1559327 0.92220324 1.1740878 1.1574644 0.893521 1.2472203 1.1074135 1.0120573 1.0320182 1.1049787 1.2195492 1.0780962 0.9804171 1.1617507 0.9804489 1.2421399 1.0517907 0.8920993 1.1742585 0.92199796 1.2419997 0.99079007 1.081042 1.0334519 1.1719477 1.1772964 1.2252145 1.0818456 0.9209183 1.2197378 1.0360527 0.98924834 0.99923664
0.7747748 1.0247692 1.1949009 1.2475387 1.0359744 1.1292063 1.0023892 1.2393277 1.0357156 1.1712725 1.1806948 1.1055781 1.2200505 0.9800568 1.0923591 1.1937041 1.0264382 1.0941409 1.1560125 0.9222798 1.1742809 1.1575437 0.8936066 1.2473166 1.1075333 1.0122626 1.032122 1.1051002 1.2196575 1.0781522 0.98046845 1.1619189 0.98050016 1.2422667 1.0518829 0.8921835 1.1744515 0.922072 1.2421274 0.99100846 1.081096 1.0336711 1.1721437 1.1774626 1.2253336 1.0819174 0.92099136 1.2198886 1.0362705 0.9894654 0.9993389
0.7757758 1.024856 1.1950331 1.2476342 1.0361694 1.1293086 1.0024884 1.239416 1.0359113 1.1714276 1.1807551 1.1056346 1.2201992 0.98010665 1.0925779 1.1938792 1.0265248 1.0943593 1.1560923 0.9223557 1.1744746 1.1576225 0.8936923 1.2474111 1.1076533 1.0124679 1.0322253 1.1052207 1.2197645 1.078208 0.9805183 1.1620866 0.9805507 1.2423934 1.0519739 0.8922673 1.1746451 0.922146 1.2422544 0.99122626 1.0811499 1.0338904 1.1723397 1.1776294 1.2254515 1.081989 0.9210643 1.2200384 1.0364883 0.989683 0.9994406
0.7767768 1.0249434 1.1951648 1.2477293 1.0363647 1.1294093 1.0025876 1.2395029 1.0361066 1.1715821 1.1808138 1.1056912 1.2203478 0.9801565 1.0927968 1.1940548 1.0266107 1.0945764 1.1561719 0.922432 1.1746675 1.1577011 0.89377826 1.2475067 1.1077726 1.0126736 1.032329 1.1053416 1.2198715 1.078264 0.9805688 1.162255 0.9806016 1.2425191 1.0520654 0.8923516 1.1748374 0.92222065 1.2423812 0.9914443 1.0812036 1.0341096 1.1725345 1.1777948 1.2255691 1.0820601 0.921138 1.2201884 1.0367062 0.98990124 0.99954253
0.7777778 1.0250298 1.1952965 1.2478236 1.0365595 1.1295108 1.0026866 1.2395896 1.0363028 1.1717359 1.1808727 1.105747 1.2204959 0.98020667 1.0930154 1.1942296 1.0266969 1.094794 1.1562508 0.9225076 1.1748596 1.1577789 0.8938628 1.2476012 1.107891 1.0128796 1.0324314 1.105462 1.2199781 1.0783198 0.98061913 1.1624229 0.98065203 1.2426444 1.0521564 0.89243567 1.1750304 0.9222942 1.2425078 0.9916627 1.081257 1.0343289 1.1727296 1.1779606 1.2256866 1.0821313 0.92121106 1.2203377 1.0369235 0.99011904 0.9996442
0.7787788 1.0251162 1.1954267 1.2479185 1.0367546 1.1296114 1.0027856 1.2396768 1.0364989 1.1718898 1.1809317 1.1058033 1.2206433 0.9802558 1.0932331 1.1944039 1.0267828 1.0950118 1.1563296 0.9225833 1.1750523 1.1578563 0.89394814 1.2476953 1.1080105 1.0130858 1.0325345 1.105582 1.2200842 1.078375 0.9806691 1.1625912 0.9807021 1.2427706 1.0522478 0.8925197 1.1752222 0.92236775 1.2426338 0.99188083 1.0813107 1.0345483 1.1729244 1.1781257 1.225804 1.0822024 0.92128414 1.220487 1.0371413 0.9903371 0.9997452
0.7797798 1.0252022 1.1955575 1.2480124 1.0369501 1.1297108 1.002884 1.2397633 1.0366949 1.172043 1.1809894 1.1058587 1.2207911 0.9803062 1.0934517 1.1945784 1.0268682 1.0952295 1.1564082 0.9226586 1.1752441 1.1579337 0.89403313 1.2477891 1.1081282 1.0132916 1.0326366 1.1057016 1.2201902 1.0784302 0.98071927 1.1627587 0.9807518 1.2428957 1.0523379 0.89260346 1.1754137 0.9224414 1.242759 0.9921004 1.0813633 1.034768 1.173119 1.1782904 1.2259201 1.082273 0.9213572 1.2206359 1.0373595 0.99055535 0.9998464
0.7807808 1.0252883 1.1956873 1.2481059 1.0371461 1.1298109 1.0029827 1.2398486 1.0368918 1.1721959 1.1810473 1.1059139 1.2209383 0.98035556 1.0936706 1.1947522 1.0269536 1.095447 1.1564865 0.92273456 1.1754355 1.1580108 0.8941178 1.2478827 1.1082462 1.013498 1.0327392 1.10582 1.2202955 1.0784849 0.9807691 1.1629273 0.98080224 1.2430204 1.0524282 0.8926864 1.1756049 0.9225144 1.2428846 0.99231905 1.0814162 1.0349874 1.173313 1.1784544 1.2260361 1.0823437 0.9214292 1.2207845 1.037578 0.9907736 0.99994737
0.7817818 1.025374 1.1958174 1.2481984 1.037342 1.1299105 1.003081 1.2399343 1.0370888 1.1723485 1.1811053 1.1059688 1.2210848 0.9804049 1.0938889 1.1949261 1.0270385 1.0956641 1.1565636 0.9228099 1.1756266 1.1580875 0.8942022 1.2479757 1.1083637 1.0137049 1.0328407 1.1059388 1.2204007 1.0785389 0.9808189 1.1630951 0.9808524 1.243145 1.052518 0.8927699 1.175796 0.9225878 1.2430102 0.99253863 1.0814693 1.0352073 1.1735069 1.1786181 1.2261525 1.082414 0.92150205 1.220933 1.037796 0.9909926 1.000048
0.7827828 1.0254594 1.1959467 1.2482919 1.0375384 1.130009 1.003179 1.2400194 1.0372862 1.1725006 1.1811625 1.106024 1.2212313 0.9804544 1.0941075 1.1950992 1.0271231 1.095882 1.156641 0.9228849 1.1758178 1.1581639 0.8942866 1.2480682 1.1084808 1.0139116 1.0329427 1.106057 1.2205056 1.0785942 0.98086804 1.1632632 0.98090225 1.2432691 1.0526074 0.89285326 1.1759869 0.9226609 1.2431346 0.9927582 1.0815219 1.0354276 1.1736996 1.178781 1.2262675 1.0824839 0.9215748 1.2210805 1.0380145 0.9912115 1.0001488
0.7837838 1.0255446 1.1960757 1.2483841 1.0377347 1.1301078 1.003276 1.2401035 1.0374837 1.1726522 1.1812191 1.1060779 1.2213773 0.9805035 1.0943254 1.1952721 1.0272076 1.0961001 1.1567179 0.92296 1.1760083 1.1582402 0.8943711 1.2481607 1.1085975 1.014119 1.0330435 1.1061748 1.2206094 1.0786482 0.98091763 1.1634315 0.9809517 1.2433932 1.0526972 0.89293706 1.176177 0.9227331 1.243259 0.9929778 1.0815746 1.0356473 1.1738926 1.178944 1.2263821 1.0825531 0.92164665 1.2212281 1.0382328 0.9914306 1.0002488
0.7847848 1.0256295 1.1962044 1.2484761 1.0379311 1.1302058 1.0033739 1.2401875 1.0376812 1.1728032 1.181276 1.1061327 1.2215235 0.9805526 1.0945433 1.1954452 1.0272925 1.096317 1.1567948 0.9230346 1.1761981 1.158316 0.8944554 1.248253 1.108714 1.0143261 1.0331454 1.1062928 1.2207136 1.078703 0.9809666 1.1635998 0.98100084 1.243517 1.0527862 0.8930195 1.1763667 0.9228062 1.2433834 0.9931976 1.0816267 1.0358677 1.1740851 1.179106 1.226497 1.0826231 0.9217189 1.2213744 1.0384517 0.9916498 1.0003489
0.7857858 1.0257143 1.1963323 1.2485682 1.0381279 1.1303036 1.0034707 1.2402714 1.0378789 1.1729534 1.1813323 1.106187 1.221669 0.9806017 1.0947616 1.1956179 1.0273771 1.0965347 1.1568714 0.92310923 1.176388 1.1583915 0.8945393 1.2483441 1.1088296 1.0145341 1.033246 1.1064094 1.2208164 1.0787563 0.981016 1.1637676 0.9810502 1.24364 1.0528746 0.89310235 1.1765571 0.9228788 1.2435074 0.9934178 1.0816787 1.0360882 1.1742772 1.179268 1.226611 1.0826916 0.92179066 1.2215217 1.0386703 0.9918694 1.0004487
0.7867868 1.0257988 1.1964601 1.2486598 1.0383258 1.1304014 1.0035676 1.2403545 1.0380769 1.173104 1.1813884 1.1062409 1.221814 0.9806507 1.0949801 1.1957895 1.0274609 1.0967523 1.1569469 0.923184 1.1765784 1.1584663 0.8946232 1.2484354 1.1089455 1.0147411 1.0333464 1.1065261 1.2209201 1.0788097 0.9810651 1.1639361 0.9810993 1.2437624 1.0529634 0.8931845 1.1767468 0.9229514 1.2436308 0.99363834 1.0817305 1.0363077 1.1744688 1.1794298 1.2267241 1.0827607 0.9218623 1.221668 1.0388892 0.9920891 1.0005488
0.7877878 1.0258828 1.1965876 1.2487502 1.0385234 1.1304977 1.0036647 1.2404381 1.0382757 1.1732534 1.1814446 1.1062944 1.2219594 0.9806989 1.0951984 1.1959616 1.0275447 1.0969694 1.1570228 0.92325777 1.1767675 1.1585407 0.8947064 1.2485267 1.1090606 1.0149492 1.0334467 1.1066422 1.2210222 1.0788634 0.9811136 1.1641046 0.9811488 1.2438855 1.0530514 0.89326745 1.1769356 0.92302364 1.2437538 0.9938591 1.081782 1.0365285 1.1746608 1.1795914 1.226838 1.082829 0.92193395 1.2218143 1.039108 0.9923089 1.0006485
0.7887888 1.0259671 1.1967145 1.2488418 1.0387212 1.1305952 1.0037607 1.24052 1.0384744 1.1734029 1.1815001 1.106348 1.222104 0.98074776 1.0954163 1.1961339 1.0276278 1.0971868 1.1570975 0.9233319 1.1769564 1.1586148 0.89478964 1.248617 1.1091758 1.0151571 1.0335472 1.1067582 1.2211242 1.0789162 0.9811625 1.1642729 0.981198 1.2440077 1.053139 0.89334995 1.1771239 0.923096 1.2438766 0.99408 1.0818336 1.036749 1.1748515 1.1797519 1.2269511 1.0828979 0.9220057 1.2219603 1.0393269 0.9925291 1.0007476
0.7897898 1.0260512 1.1968408 1.2489318 1.0389185 1.1306915 1.0038575 1.2406025 1.0386733 1.1735522 1.1815553 1.1064013 1.222248 0.9807959 1.0956339 1.1963047 1.0277115 1.0974044 1.1571732 0.92340595 1.1771446 1.1586894 0.8948727 1.2487067 1.1092905 1.0153657 1.0336465 1.1068738 1.221227 1.0789694 0.98121077 1.1644411 0.98124665 1.2441305 1.0532266 0.89343256 1.1773129 0.9231675 1.2439994 0.9943004 1.0818849 1.0369692 1.1750422 1.1799119 1.2270634 1.082966 0.92207724 1.2221053 1.0395465 0.9927488 1.0008461
0.7907908 1.0261348 1.1969668 1.2490219 1.0391171 1.1307875 1.0039533 1.2406844 1.0388726 1.1737 1.1816096 1.1064538 1.222392 0.9808443 1.0958518 1.1964751 1.0277952 1.097622 1.1572475 0.9234794 1.1773326 1.158763 0.89495605 1.2487961 1.1094046 1.0155735 1.0337464 1.1069887 1.2213283 1.0790219 0.9812595 1.1646094 0.9812946 1.2442514 1.053314 0.89351434 1.1775005 0.9232395 1.2441218 0.99452215 1.081936 1.0371902 1.175232 1.1800715 1.2271757 1.0830336 0.9221485 1.2222505 1.0397651 0.9929698 1.0009454
0.7917918 1.0262176 1.1970927 1.2491112 1.0393158 1.1308833 1.0040494 1.2407651 1.0390719 1.1738482 1.1816636 1.1065065 1.2225361 0.9808926 1.0960697 1.1966465 1.0278782 1.0978386 1.1573218 0.9235526 1.1775205 1.1588366 0.89503914 1.2488859 1.109519 1.0157822 1.0338455 1.1071036 1.2214295 1.0790744 0.9813073 1.1647778 0.98134273 1.2443727 1.0534011 0.8935965 1.1776881 0.9233112 1.2442435 0.9947435 1.0819867 1.0374106 1.1754223 1.1802315 1.2272873 1.0831008 0.92221946 1.2223954 1.0399846 0.9931902 1.0010438
0.7927928 1.0263009 1.197218 1.2492006 1.0395142 1.1309783 1.0041447 1.2408462 1.0392712 1.1739954 1.181718 1.1065589 1.2226791 0.9809404 1.0962878 1.1968166 1.0279607 1.0980557 1.1573952 0.92362684 1.1777087 1.1589091 0.8951215 1.2489747 1.1096326 1.0159907 1.0339448 1.1072179 1.22153 1.0791273 0.9813562 1.1649466 0.98139125 1.2444942 1.0534878 0.89367825 1.1778752 0.9233822 1.244365 0.99496454 1.0820377 1.0376314 1.1756116 1.18039 1.2273985 1.0831692 0.9222911 1.2225394 1.0402039 0.9934109 1.0011424
0.7937938 1.0263833 1.1973426 1.2492902 1.0397134 1.1310734 1.0042399 1.2409264 1.0394715 1.1741424 1.1817722 1.106611 1.2228222 0.9809888 1.096506 1.196987 1.0280435 1.0982732 1.157469 0.92369944 1.177896 1.158982 0.8952045 1.2490629 1.1097451 1.0162 1.0340434 1.1073318 1.2216303 1.079179 0.98140377 1.1651151 0.9814401 1.2446152 1.0535742 0.8937599 1.1780623 0.9234536 1.2444867 0.99518675 1.0820882 1.0378525 1.1758016 1.1805485 1.2275093 1.0832359 0.9223617 1.2226837 1.0404242 0.9936318 1.0012403
0.7947948 1.0264659 1.1974669 1.2493786 1.0399123 1.1311675 1.0043347 1.2410065 1.039671 1.1742887 1.1818259 1.1066628 1.2229648 0.9810361 1.0967232 1.1971564 1.0281258 1.0984905 1.1575422 0.9237725 1.1780826 1.1590543 0.895287 1.2491513 1.1098586 1.0164089 1.0341423 1.107445 1.2217301 1.079231 0.9814518 1.1652831 0.9814878 1.2447357 1.0536606 0.8938413 1.178249 0.92352504 1.2446071 0.99540883 1.0821382 1.0380737 1.1759901 1.1807072 1.2276198 1.0833029 0.9224325 1.2228274 1.0406435 0.9938534 1.0013382
0.7957958 1.0265479 1.1975908 1.2494665 1.0401114 1.1312618 1.00443 1.2410861 1.0398715 1.1744345 1.1818792 1.1067144 1.2231072 0.9810839 1.0969405 1.1973258 1.0282083 1.0987082 1.1576146 0.9238456 1.1782695 1.1591266 0.89536935 1.2492385 1.1099708 1.0166183 1.0342404 1.1075579 1.2218297 1.0792823 0.98149925 1.1654516 0.98153526 1.2448561 1.0537461 0.8939225 1.178435 0.92359585 1.244728 0.99563116 1.0821886 1.0382949 1.1761787 1.1808647 1.2277303 1.0833694 0.92250293 1.2229705 1.0408632 0.99407405 1.0014364
0.7967968 1.0266299 1.1977144 1.2495542 1.0403113 1.1313556 1.004525 1.2411652 1.0400718 1.1745802 1.1819316 1.106766 1.2232496 0.9811315 1.0971584 1.1974952 1.0282899 1.0989246 1.1576875 0.92391795 1.1784552 1.1591983 0.895451 1.2493262 1.1100831 1.016828 1.0343384 1.1076709 1.221929 1.0793341 0.9815473 1.1656203 0.98158365 1.2449757 1.0538317 0.89400417 1.1786213 0.9236664 1.2448485 0.9958536 1.0822382 1.0385165 1.1763667 1.1810219 1.2278402 1.083436 0.9225734 1.2231133 1.0410827 0.9942959 1.0015333
0.7977978 1.0267118 1.197838 1.2496419 1.0405109 1.1314489 1.0046189 1.2412447 1.0402724 1.1747258 1.1819841 1.1068169 1.2233908 0.9811792 1.0973758 1.1976638 1.0283719 1.099142 1.157759 0.9239908 1.1786408 1.1592698 0.89553314 1.2494131 1.1101946 1.0170377 1.0344361 1.1077833 1.222028 1.0793849 0.9815946 1.1657885 0.98163086 1.2450958 1.053917 0.89408535 1.1788071 0.9237376 1.2449688 0.9960765 1.0822884 1.0387384 1.1765543 1.1811785 1.2279493 1.0835016 0.9226442 1.2232558 1.0413029 0.9945174 1.0016305
0.7987988 1.0267936 1.1979604 1.249729 1.0407108 1.1315418 1.0047132 1.2413224 1.0404736 1.1748705 1.1820362 1.1068677 1.2235327 0.981226 1.0975938 1.1978325 1.0284529 1.0993593 1.1578311 0.92406315 1.1788269 1.1593407 0.89561504 1.2495004 1.1103064 1.0172477 1.0345337 1.1078949 1.2221261 1.0794361 0.98164207 1.1659571 0.98167855 1.2452149 1.0540024 0.89416605 1.1789924 0.9238079 1.2450879 0.9962991 1.0823381 1.0389593 1.1767415 1.1813351 1.2280582 1.0835675 0.92271453 1.2233981 1.0415227 0.99473935 1.0017279
0.7997998 1.0268747 1.1980824 1.2498157 1.0409113 1.1316344 1.0048069 1.2414006 1.040675 1.1750147 1.1820883 1.1069187 1.2236738 0.98127323 1.0978107 1.1980006 1.0285349 1.0995764 1.157903 0.92413515 1.179012 1.1594117 0.89569646 1.2495867 1.1104172 1.0174575 1.0346304 1.1080061 1.2222235 1.0794872 0.9816893 1.1661257 0.9817261 1.2453337 1.0540864 0.8942469 1.179177 0.923878 1.2452078 0.9965226 1.0823872 1.0391809 1.176929 1.1814911 1.2281672 1.0836333 0.9227845 1.2235392 1.0417433 0.99496096 1.0018246
0.8008008 1.0269558 1.1982046 1.2499022 1.0411112 1.1317265 1.0049009 1.2414783 1.0408763 1.1751586 1.1821402 1.1069686 1.2238145 0.9813203 1.098029 1.1981689 1.0286157 1.0997932 1.1579735 0.9242074 1.1791968 1.1594815 0.895778 1.2496719 1.1105273 1.0176684 1.0347276 1.1081178 1.2223213 1.0795374 0.981736 1.1662939 0.9817727 1.2454522 1.0541711 0.8943276 1.1793617 0.9239488 1.2453264 0.996746 1.0824372 1.0394026 1.177116 1.1816463 1.2282747 1.0836984 0.92285436 1.2236814 1.041963 0.9951835 1.0019212
0.8018018 1.0270368 1.1983262 1.2499884 1.0413117 1.1318187 1.0049942 1.2415549 1.0410776 1.1753019 1.1821913 1.1070186 1.2239548 0.9813675 1.0982465 1.1983372 1.0286967 1.1000102 1.1580446 0.92427915 1.1793815 1.1595511 0.8958594 1.2497579 1.1106378 1.0178788 1.0348246 1.1082284 1.2224189 1.0795872 0.98178285 1.1664623 0.9818198 1.2455707 1.0542552 0.8944083 1.1795462 0.9240183 1.2454449 0.99696916 1.0824854 1.039624 1.1773019 1.1818013 1.2283826 1.083764 0.92292434 1.2238225 1.0421833 0.99540585 1.0020177
0.8028028 1.0271173 1.1984473 1.2500744 1.0415131 1.1319102 1.0050875 1.2416315 1.0412797 1.1754451 1.1822424 1.1070687 1.2240952 0.9814145 1.0984632 1.1985035 1.0287776 1.1002272 1.158115 0.9243508 1.1795651 1.1596214 0.8959401 1.2498423 1.1107479 1.018089 1.0349207 1.1083384 1.222515 1.0796372 0.9818296 1.1666309 0.981867 1.2456893 1.0543392 0.8944889 1.17973 0.92408866 1.2455633 0.9971927 1.0825342 1.0398462 1.1774883 1.1819562 1.2284905 1.0838286 0.9229941 1.2239635 1.042404 0.99562865 1.002114
0.8038038 1.0271972 1.1985681 1.2501599 1.0417142 1.132001 1.0051805 1.2417082 1.0414821 1.1755874 1.1822929 1.1071185 1.2242348 0.98146063 1.0986801 1.1986707 1.0288581 1.1004442 1.1581846 0.9244222 1.1797501 1.1596911 0.89602154 1.2499276 1.1108576 1.0183003 1.0350164 1.1084485 1.2226114 1.0796872 0.9818761 1.1667997 0.98191386 1.2458066 1.054423 0.894569 1.1799136 0.9241585 1.2456807 0.99741656 1.0825827 1.040068 1.1776732 1.1821105 1.228597 1.0838935 0.92306286 1.2241038 1.0426241 0.9958512 1.0022098
0.8048048 1.0272776 1.1986884 1.2502444 1.0419157 1.1320919 1.005273 1.2417839 1.0416845 1.17573 1.1823434 1.1071677 1.2243748 0.9815076 1.0988976 1.1988376 1.0289383 1.1006618 1.1582538 0.92449373 1.1799335 1.1597599 0.89610213 1.2500113 1.1109668 1.0185113 1.0351127 1.1085583 1.2227076 1.0797366 0.98192245 1.1669682 0.98196024 1.245924 1.054506 0.8946493 1.1800971 0.92422765 1.2457991 0.9976408 1.0826313 1.04029 1.1778591 1.1822644 1.2287039 1.0839577 0.92313284 1.224244 1.0428452 0.99607426 1.0023057
0.8058058 1.0273573 1.1988087 1.2503293 1.0421168 1.1321815 1.0053658 1.2418599 1.0418869 1.1758711 1.1823936 1.107217 1.224514 0.981554 1.0991145 1.1990038 1.0290182 1.1008779 1.1583235 0.92456454 1.1801167 1.1598289 0.89618284 1.2500954 1.1110755 1.0187231 1.0352082 1.108667 1.222803 1.0797862 0.98196834 1.1671364 0.9820065 1.2460407 1.0545887 0.89472896 1.1802802 0.9242973 1.2459166 0.997865 1.082679 1.0405121 1.1780441 1.1824178 1.2288098 1.0840216 0.9232022 1.2243842 1.0430661 0.99629754 1.0024011
0.8068068 1.0274372 1.1989282 1.2504133 1.0423189 1.1322718 1.0054585 1.2419348 1.0420899 1.1760126 1.1824434 1.1072658 1.2246523 0.98159975 1.099332 1.1991696 1.0290986 1.1010952 1.1583924 0.92463535 1.1802994 1.1598967 0.89626306 1.2501794 1.1111841 1.0189335 1.0353038 1.1087761 1.2228984 1.0798352 0.9820151 1.1673054 0.98205274 1.2461582 1.0546718 0.8948087 1.1804624 0.924367 1.2460333 0.9980901 1.0827276 1.0407348 1.1782285 1.1825705 1.2289151 1.0840855 0.92327076 1.2245232 1.0432864 0.9965206 1.0024962
0.8078078 1.0275164 1.1990469 1.2504975 1.0425206 1.1323614 1.0055505 1.2420088 1.0422932 1.1761528 1.1824925 1.1073143 1.224791 0.9816459 1.099549 1.1993365 1.0291784 1.1013118 1.1584612 0.92470664 1.1804818 1.1599649 0.8963432 1.2502621 1.1112922 1.0191457 1.0353984 1.1088843 1.2229931 1.0798843 0.9820611 1.1674736 0.98209924 1.246275 1.0547537 0.8948886 1.1806442 0.9244358 1.2461504 0.99831456 1.0827751 1.0409564 1.1784128 1.1827234 1.2290208 1.0841491 0.9233399 1.2246622 1.0435073 0.9967441 1.0025918
0.8088088 1.0275956 1.1991651 1.250581 1.0427227 1.1324506 1.0056423 1.2420833 1.0424956 1.1762936 1.1825416 1.1073624 1.2249297 0.98169225 1.0997653 1.1995016 1.0292579 1.1015289 1.158529 0.92477673 1.1806644 1.1600327 0.8964234 1.2503461 1.1114 1.0193574 1.0354939 1.1089927 1.2230873 1.0799333 0.9821071 1.167642 0.982145 1.2463906 1.054836 0.8949687 1.1808264 0.9245048 1.246267 0.99853927 1.0828232 1.041179 1.1785963 1.1828749 1.2291257 1.0842123 0.9234089 1.2248005 1.0437287 0.9969675 1.0026864
0.8098098 1.0276741 1.199284 1.2506642 1.0429251 1.132539 1.0057336 1.2421571 1.0426992 1.176433 1.1825902 1.1074109 1.2250673 0.98173803 1.0999831 1.1996665 1.0293368 1.1017454 1.1585976 0.9248473 1.1808459 1.1601002 0.8965036 1.2504278 1.1115074 1.0195692 1.0355883 1.1091005 1.2231818 1.0799817 0.9821523 1.1678108 0.9821909 1.2465056 1.0549178 0.89504784 1.1810086 0.9245741 1.2463828 0.9987648 1.0828705 1.0414015 1.1787804 1.183027 1.2292299 1.0842754 0.9234775 1.2249391 1.0439489 0.99719137 1.0027809
0.8108108 1.0277531 1.1994014 1.2507476 1.0431278 1.1326277 1.0058249 1.2422304 1.0429031 1.1765724 1.1826383 1.1074587 1.2252052 0.9817839 1.1001993 1.1998317 1.0294157 1.1019623 1.1586647 0.9249175 1.1810274 1.1601672 0.8965829 1.25051 1.1116143 1.0197814 1.0356826 1.1092076 1.2232752 1.0800296 0.9821984 1.1679802 0.9822369 1.2466215 1.0549995 0.895127 1.1811892 0.9246418 1.2464985 0.9989901 1.0829176 1.0416238 1.1789623 1.1831778 1.2293344 1.0843382 0.9235464 1.225077 1.0441703 0.9974155 1.0028754
0.8118118 1.0278307 1.1995187 1.2508299 1.043331 1.1327161 1.0059159 1.2423035 1.0431074 1.1767116 1.1826869 1.1075062 1.2253424 0.9818296 1.1004164 1.1999966 1.0294946 1.1021793 1.158732 0.9249875 1.1812086 1.1602339 0.89666265 1.2505914 1.1117212 1.0199934 1.035777 1.109314 1.2233679 1.0800775 0.98224384 1.168148 0.98228234 1.246737 1.0550809 0.8952059 1.18137 0.9247108 1.2466137 0.99921495 1.0829651 1.0418466 1.1791453 1.1833293 1.2294382 1.0844004 0.92361456 1.2252148 1.0443919 0.99763936 1.0029699
0.8128128 1.0279089 1.1996361 1.2509116 1.0435339 1.132804 1.0060068 1.2423759 1.0433112 1.1768497 1.1827347 1.1075536 1.2254791 0.981875 1.1006333 1.2001609 1.0295736 1.1023955 1.1587987 0.9250577 1.1813893 1.1603001 0.89674157 1.2506726 1.1118277 1.0202062 1.0358707 1.1094205 1.2234609 1.0801252 0.9822889 1.1683165 0.98232704 1.2468517 1.0551612 0.89528483 1.1815503 0.9247789 1.246729 0.99944085 1.0830117 1.0420692 1.1793282 1.1834795 1.2295418 1.0844628 0.9236831 1.2253523 1.044613 0.9978636 1.003064
0.8138138 1.0279868 1.1997524 1.2509934 1.0437374 1.1328909 1.0060976 1.2424482 1.0435151 1.1769885 1.1827822 1.1076014 1.2256167 0.98192066 1.1008495 1.2003247 1.0296515 1.1026121 1.1588653 0.92512685 1.1815697 1.160366 0.8968217 1.2507544 1.1119334 1.0204185 1.0359641 1.1095266 1.2235534 1.080173 0.98233455 1.1684849 0.98237306 1.246966 1.0552423 0.89536375 1.1817305 0.92484707 1.246844 0.99966687 1.0830588 1.0422919 1.1795098 1.1836296 1.2296443 1.0845249 0.92375094 1.2254889 1.0448344 0.9980882 1.0031579
0.8148148 1.0280647 1.1998684 1.251075 1.0439414 1.1329772 1.006188 1.2425194 1.0437199 1.1771259 1.1828293 1.1076479 1.2257522 0.9819657 1.1010664 1.2004888 1.02973 1.102829 1.1589314 0.9251967 1.1817503 1.1604321 0.8969006 1.2508341 1.1120393 1.0206312 1.0360578 1.1096319 1.2236457 1.0802205 0.98237926 1.1686536 0.9824181 1.2470803 1.0553225 0.8954428 1.18191 0.924915 1.2469584 0.9998928 1.083105 1.0425147 1.1796913 1.1837789 1.2297467 1.0845867 0.92381877 1.2256253 1.045056 0.998313 1.0032512
0.8158158 1.028142 1.1999844 1.2511561 1.0441443 1.1330643 1.0062782 1.2425904 1.0439246 1.1772627 1.1828763 1.1076947 1.2258881 0.9820108 1.1012827 1.2006524 1.029808 1.1030453 1.1589975 0.9252661 1.1819303 1.1604973 0.8969794 1.2509142 1.1121445 1.0208442 1.036151 1.1097375 1.2237374 1.0802679 0.9824242 1.1688224 0.9824627 1.2471948 1.0554025 0.8955212 1.1820899 0.92498344 1.2470723 1.0001189 1.083151 1.042738 1.1798725 1.1839279 1.2298487 1.0846486 0.92388684 1.225762 1.0452776 0.99853784 1.0033445
0.8168168 1.0282189 1.2000996 1.2512366 1.0443484 1.1331506 1.006368 1.242662 1.0441301 1.1774001 1.1829226 1.1077412 1.2260237 0.98205525 1.1014992 1.2008153 1.0298861 1.1032622 1.159063 0.9253349 1.1821096 1.1605626 0.89705783 1.2509942 1.1122495 1.0210572 1.0362432 1.1098422 1.2238282 1.0803142 0.982469 1.168991 0.982508 1.2473083 1.055482 0.8955998 1.1822689 0.92505056 1.2471863 1.0003452 1.0831974 1.0429612 1.180054 1.1840768 1.2299501 1.0847096 0.9239544 1.2258977 1.0454987 0.99876314 1.0034379
0.8178178 1.028296 1.2002146 1.2513173 1.0445526 1.1332363 1.0064578 1.242733 1.0443349 1.1775358 1.1829692 1.1077864 1.2261587 0.9821003 1.101716 1.2009782 1.0299636 1.1034784 1.1591276 0.92540437 1.1822888 1.1606266 0.8971366 1.2510734 1.1123539 1.0212711 1.0363356 1.1099467 1.2239195 1.0803612 0.98251384 1.1691594 0.98255235 1.2474217 1.0555618 0.8956775 1.1824478 0.9251186 1.2472997 1.0005721 1.0832434 1.0431839 1.1802341 1.1842254 1.230052 1.0847706 0.92402273 1.2260332 1.0457209 0.9989876 1.0035309
0.8188188 1.0283724 1.2003291 1.2513968 1.0447568 1.1333218 1.006547 1.2428027 1.0445405 1.1776719 1.1830148 1.1078324 1.2262943 0.9821448 1.1019323 1.2011408 1.0300411 1.1036949 1.1591927 0.92547303 1.1824678 1.1606917 0.8972152 1.251152 1.1124581 1.0214843 1.0364282 1.1100508 1.2240098 1.0804076 0.9825583 1.169328 0.9825973 1.2475348 1.0556409 0.8957557 1.1826264 0.92518574 1.2474126 1.0007994 1.0832891 1.0434077 1.180414 1.1843725 1.2301527 1.0848314 0.9240901 1.226168 1.0459425 0.99921256 1.0036235
0.8198198 1.0284492 1.2004431 1.2514766 1.0449612 1.1334068 1.0066364 1.2428726 1.0447462 1.1778069 1.1830604 1.1078783 1.2264293 0.9821895 1.1021482 1.2013032 1.0301178 1.1039113 1.1592567 0.9255417 1.1826462 1.1607553 0.89729327 1.2512316 1.1125621 1.0216985 1.0365196 1.1101544 1.2240996 1.0804536 0.9826023 1.1694964 0.98264164 1.2476468 1.0557196 0.89583355 1.182804 0.925253 1.2475258 1.0010263 1.0833344 1.0436306 1.1805942 1.1845199 1.2302531 1.0848916 0.9241572 1.2263032 1.0461646 0.99943906 1.0037161
0.8208208 1.0285248 1.2005568 1.2515558 1.0451664 1.1334909 1.0067257 1.2429422 1.044952 1.1779429 1.1831056 1.1079235 1.2265637 0.9822342 1.1023648 1.2014648 1.0301952 1.1041276 1.1593208 0.9256101 1.1828243 1.1608193 0.897371 1.251309 1.1126654 1.0219123 1.0366119 1.1102577 1.2241893 1.0804992 0.9826463 1.1696657 0.982686 1.2477593 1.0557986 0.89591163 1.182982 0.9253201 1.247638 1.0012534 1.0833799 1.0438536 1.1807733 1.1846675 1.2303536 1.084952 0.9242249 1.2264377 1.0463866 0.99966484 1.0038081
0.8218218 1.0286012 1.2006705 1.2516347 1.0453705 1.133575 1.0068146 1.2430108 1.0451579 1.1780767 1.1831502 1.1079683 1.2266979 0.9822784 1.1025809 1.2016264 1.0302716 1.104344 1.1593845 0.92567855 1.1830025 1.1608831 0.8974497 1.251387 1.1127691 1.0221262 1.0367029 1.1103606 1.2242785 1.0805453 0.9826899 1.1698337 0.98272985 1.2478716 1.0558767 0.8959896 1.1831596 0.9253867 1.24775 1.0014807 1.0834248 1.0440775 1.1809523 1.184814 1.2304534 1.0850118 0.9242917 1.2265716 1.0466087 0.9998905 1.0039008
0.8228228 1.0286766 1.200783 1.2517136 1.045576 1.1336594 1.0069032 1.2430784 1.0453637 1.1782109 1.1831952 1.1080137 1.2268313 0.9823229 1.1027972 1.2017884 1.0303482 1.1045603 1.159448 0.92574674 1.1831795 1.1609454 0.8975269 1.2514648 1.1128722 1.0223405 1.0367942 1.1104628 1.2243676 1.0805908 0.982734 1.1700021 0.9827735 1.2479832 1.0559549 0.89606696 1.1833365 0.9254536 1.2478622 1.0017085 1.0834697 1.0443013 1.1811309 1.1849598 1.2305527 1.0850713 0.9243582 1.2267059 1.0468309 1.000116 1.0039924
0.8238238 1.0287524 1.2008953 1.2517915 1.0457816 1.1337425 1.0069911 1.2431473 1.045571 1.178344 1.1832398 1.1080581 1.2269642 0.9823666 1.1030129 1.2019486 1.0304245 1.1047759 1.159511 0.9258142 1.1833565 1.1610085 0.8976043 1.2515419 1.112974 1.0225546 1.0368851 1.1105651 1.2244558 1.0806357 0.98277813 1.1701708 0.9828177 1.248095 1.0560323 0.89614445 1.1835135 0.9255201 1.2479734 1.0019364 1.0835142 1.0445242 1.1813097 1.1851059 1.2306517 1.0851307 0.92442495 1.2268386 1.0470527 1.0003421 1.0040839
0.8248248 1.028827 1.2010076 1.2518692 1.0459868 1.1338258 1.0070798 1.2432141 1.0457773 1.1784773 1.1832837 1.1081022 1.227098 0.9824105 1.1032289 1.2021096 1.0305009 1.104993 1.1595736 0.9258823 1.1835337 1.1610705 0.89768165 1.2516184 1.1130761 1.022769 1.0369757 1.1106663 1.2245436 1.0806807 0.9828215 1.1703397 0.98286086 1.2482057 1.0561099 0.8962211 1.1836902 0.9255865 1.2480844 1.0021639 1.0835596 1.044748 1.1814872 1.1852512 1.2307495 1.0851902 0.92449194 1.2269721 1.0472751 1.000568 1.0041752
0.8258258 1.0289019 1.2011191 1.2519473 1.0461926 1.1339089 1.0071673 1.2432818 1.045984 1.1786101 1.1833272 1.1081464 1.2272302 0.9824541 1.103445 1.2022696 1.0305766 1.1052084 1.1596354 0.92594975 1.1837097 1.1611325 0.897759 1.2516949 1.1131779 1.0229838 1.0370662 1.1107676 1.2246312 1.0807257 0.9828649 1.1705079 0.98290473 1.2483166 1.0561873 0.8962986 1.1838654 0.92565256 1.248195 1.0023928 1.0836036 1.0449717 1.181665 1.1853964 1.2308482 1.0852492 0.9245576 1.227105 1.0474975 1.0007949 1.0042666
0.8268268 1.0289767 1.2012304 1.252024 1.0463984 1.1339909 1.007255 1.2433478 1.0461913 1.1787422 1.1833702 1.1081901 1.227363 0.982498 1.1036607 1.2024299 1.0306525 1.1054248 1.1596984 0.9260172 1.183886 1.1611943 0.89783615 1.2517707 1.1132787 1.0231986 1.0371565 1.1108689 1.2247192 1.0807705 0.98290855 1.1706766 0.982948 1.2484273 1.0562642 0.8963755 1.1840414 0.9257186 1.2483056 1.0026202 1.0836483 1.0451955 1.181842 1.1855404 1.2309458 1.085308 0.9246244 1.2272366 1.0477197 1.001022 1.0043571
0.8278278 1.0290508 1.201341 1.2521008 1.0466051 1.1340734 1.0073423 1.2434149 1.0463988 1.1788739 1.1834133 1.1082336 1.2274948 0.98254114 1.1038767 1.2025898 1.0307276 1.1056406 1.1597594 0.92608434 1.1840619 1.1612557 0.8979128 1.2518464 1.11338 1.0234135 1.0372462 1.110969 1.2248062 1.0808147 0.9829511 1.1708447 0.9829913 1.2485368 1.0563399 0.8964525 1.1842171 0.9257849 1.2484157 1.002849 1.0836911 1.0454197 1.1820194 1.1856842 1.2310429 1.085366 0.9246909 1.2273692 1.0479418 1.0012484 1.004448
0.8288288 1.0291249 1.2014515 1.2521772 1.0468113 1.1341546 1.0074297 1.2434807 1.0466057 1.1790057 1.1834563 1.1082772 1.2276267 0.9825849 1.1040922 1.2027495 1.0308031 1.1058574 1.1598206 0.926151 1.1842377 1.1613163 0.8979897 1.2519215 1.1134807 1.0236286 1.0373359 1.1110693 1.2248924 1.0808594 0.9829944 1.1710138 0.98303396 1.2486471 1.0564165 0.896529 1.1843921 0.92585045 1.248526 1.0030782 1.0837355 1.045643 1.182196 1.1858279 1.2311397 1.0854244 0.9247567 1.2275008 1.0481651 1.0014753 1.0045388
0.8298298 1.0291984 1.2015616 1.2522534 1.0470177 1.1342359 1.0075163 1.243546 1.0468137 1.179136 1.1834984 1.1083201 1.2277578 0.9826279 1.1043082 1.202908 1.030878 1.1060727 1.1598814 0.9262182 1.1844121 1.161377 0.8980668 1.2519969 1.1135812 1.0238446 1.037425 1.1111687 1.2249781 1.0809032 0.9830374 1.171182 0.9830769 1.248757 1.0564926 0.8966052 1.1845663 0.9259159 1.2486355 1.0033072 1.0837792 1.0458673 1.1823719 1.1859708 1.2312365 1.0854822 0.9248223 1.2276317 1.0483878 1.0017025 1.0046285
0.8308308 1.0292722 1.2016708 1.252329 1.0472244 1.1343166 1.0076029 1.243611 1.0470216 1.1792666 1.1835406 1.1083624 1.2278892 0.9826712 1.1045237 1.2030673 1.0309532 1.1062883 1.1599419 0.92628485 1.1845871 1.1614374 0.89814264 1.2520704 1.1136806 1.0240598 1.0375142 1.1112679 1.225064 1.0809461 0.9830796 1.1713504 0.9831198 1.248866 1.0565681 0.8966816 1.1847409 0.92598146 1.2487447 1.003536 1.0838225 1.0460917 1.1825477 1.1861136 1.2313324 1.0855402 0.9248883 1.2277628 1.0486106 1.00193 1.0047189
0.8318318 1.0293455 1.2017807 1.252404 1.0474315 1.1343971 1.0076891 1.2436757 1.0472296 1.179397 1.1835823 1.1084052 1.2280201 0.98271376 1.1047387 1.203226 1.0310274 1.1065046 1.1600022 0.9263516 1.1847618 1.1614972 0.89821845 1.2521448 1.1137803 1.0242753 1.0376029 1.1113671 1.225149 1.08099 0.9831223 1.171519 0.98316234 1.2489748 1.0566435 0.896758 1.1849148 0.92604667 1.2488532 1.003765 1.0838656 1.0463156 1.182723 1.1862555 1.2314278 1.0855972 0.9249545 1.227893 1.0488334 1.0021572 1.0048089
0.8328328 1.0294188 1.201889 1.252479 1.0476389 1.1344773 1.0077759 1.2437403 1.0474377 1.1795267 1.1836234 1.1084471 1.2281512 0.9827568 1.1049539 1.2033845 1.0311022 1.1067202 1.1600621 0.9264179 1.1849355 1.1615572 0.8982945 1.2522179 1.1138792 1.0244914 1.0376914 1.1114657 1.2252339 1.0810331 0.98316485 1.1716872 0.983205 1.2490828 1.0567188 0.8968342 1.185089 0.926112 1.248962 1.0039945 1.0839084 1.0465401 1.182898 1.1863977 1.2315239 1.0856544 0.92501956 1.2280235 1.0490559 1.0023842 1.0048983
0.8338338 1.0294919 1.2019975 1.2525532 1.0478456 1.1345567 1.0078615 1.2438034 1.0476466 1.1796558 1.1836642 1.1084893 1.2282807 0.98279923 1.1051697 1.2035425 1.0311759 1.1069359 1.1601213 0.9264838 1.1851091 1.1616166 0.89837104 1.2522917 1.1139781 1.0247072 1.03778 1.1115634 1.2253184 1.081076 0.9832068 1.1718565 0.983247 1.2491921 1.0567937 0.89691013 1.1852615 0.92617685 1.24907 1.0042242 1.0839512 1.0467643 1.1830726 1.1865392 1.2316179 1.0857112 0.92508453 1.2281532 1.049279 1.0026124 1.0049882
0.8348348 1.0295645 1.2021055 1.2526281 1.048053 1.1346363 1.0079471 1.2438669 1.047855 1.1797842 1.1837056 1.1085312 1.2284105 0.9828418 1.1053848 1.2036996 1.0312504 1.1071519 1.1601809 0.9265495 1.1852831 1.1616755 0.8984465 1.2523648 1.1140767 1.0249234 1.037868 1.1116618 1.2254022 1.0811187 0.98324925 1.1720247 0.98328906 1.2492996 1.0568678 0.8969856 1.1854347 0.9262412 1.2491779 1.004454 1.0839934 1.0469884 1.1832472 1.1866803 1.2317128 1.0857679 0.9251506 1.2282828 1.0495018 1.00284 1.0050772
0.8358358 1.029637 1.2022129 1.2527019 1.0482612 1.1347153 1.0080324 1.2439301 1.0480638 1.1799123 1.1837459 1.1085721 1.2285403 0.98288435 1.1056001 1.203857 1.0313239 1.107367 1.1602391 0.92661506 1.1854562 1.1617339 0.8985217 1.2524368 1.1141747 1.0251398 1.0379555 1.1117587 1.2254862 1.0811615 0.9832911 1.1721927 0.9833308 1.2494074 1.0569423 0.89706093 1.1856073 0.92630583 1.2492853 1.0046837 1.084036 1.0472131 1.1834208 1.186821 1.2318066 1.0858241 0.9252146 1.2284114 1.0497249 1.0030677 1.0051665
0.8368368 1.0297089 1.2023195 1.2527751 1.0484687 1.1347936 1.0081182 1.2439929 1.0482728 1.1800399 1.1837858 1.1086137 1.2286698 0.98292655 1.1058154 1.2040137 1.0313972 1.1075824 1.160298 0.9266806 1.1856282 1.1617923 0.8985972 1.252509 1.1142724 1.0253562 1.0380433 1.1118561 1.2255696 1.0812037 0.98333246 1.1723613 0.9833731 1.2495142 1.057016 0.8971371 1.1857797 0.92637056 1.2493929 1.0049139 1.0840778 1.0474377 1.183595 1.1869608 1.2319 1.0858799 0.9252799 1.2285408 1.0499486 1.0032957 1.0052552
0.8378378 1.029781 1.2024262 1.2528479 1.0486766 1.1348717 1.0082029 1.2440547 1.0484825 1.1801676 1.1838255 1.1086545 1.2287978 0.98296887 1.1060303 1.2041711 1.0314708 1.1077983 1.1603558 0.9267464 1.1858008 1.1618497 0.89867276 1.2525808 1.1143696 1.0255727 1.0381305 1.1119527 1.2256525 1.0812453 0.98337394 1.1725296 0.98341435 1.2496215 1.0570898 0.8972123 1.1859512 0.92643493 1.2494999 1.0051441 1.0841205 1.047662 1.1837677 1.1871004 1.2319937 1.085936 0.92534477 1.2286692 1.0501719 1.0035244 1.0053434
0.8388388 1.0298526 1.2025325 1.2529209 1.0488851 1.1349496 1.0082879 1.2441164 1.0486915 1.1802943 1.1838648 1.1086953 1.2289273 0.9830106 1.1062454 1.2043271 1.031544 1.1080136 1.160413 0.92681164 1.1859729 1.1619077 0.89874774 1.2526519 1.114467 1.025789 1.0382174 1.112049 1.2257346 1.0812873 0.98341566 1.172698 0.9834561 1.2497277 1.0571628 0.8972874 1.1861233 0.92649907 1.2496064 1.005375 1.0841619 1.0478865 1.1839405 1.18724 1.2320863 1.0859917 0.9254095 1.2287973 1.0503951 1.0037526 1.0054322
0.8398398 1.0299238 1.2026381 1.2529931 1.0490937 1.1350275 1.0083721 1.2441782 1.0489014 1.1804209 1.1839044 1.1087358 1.229055 0.9830527 1.1064603 1.204483 1.0316172 1.1082292 1.1604706 0.9268766 1.1861448 1.1619648 0.898822 1.2527231 1.1145636 1.0260066 1.0383037 1.1121441 1.2258167 1.0813291 0.983457 1.1728661 0.98349696 1.2498344 1.0572358 0.8973623 1.1862947 0.9265631 1.2497125 1.0056058 1.0842031 1.0481114 1.1841133 1.1873786 1.232179 1.0860466 0.92547375 1.2289246 1.050618 1.0039818 1.0055202
0.8408408 1.029995 1.2027433 1.2530653 1.0493023 1.1351044 1.0084565 1.2442389 1.0491111 1.1805469 1.1839426 1.1087761 1.2291827 0.9830944 1.1066754 1.2046388 1.0316898 1.1084443 1.1605272 0.92694134 1.1863157 1.1620216 0.8988971 1.2527937 1.1146598 1.0262233 1.0383903 1.1122395 1.2258986 1.0813707 0.98349816 1.1730344 0.98353857 1.2499402 1.0573088 0.8974367 1.186465 0.92662686 1.2498183 1.0058364 1.0842451 1.0483364 1.1842853 1.1875169 1.2322711 1.0861019 0.92553824 1.2290527 1.0508418 1.0042104 1.0056078
0.8418418 1.0300655 1.2028488 1.253137 1.0495108 1.1351804 1.0085407 1.2442992 1.0493213 1.1806723 1.1839814 1.1088158 1.2293103 0.98313576 1.1068901 1.2047943 1.0317621 1.1086601 1.1605843 0.92700607 1.1864867 1.1620785 0.8989714 1.2528633 1.1147552 1.0264404 1.0384763 1.1123347 1.2259799 1.0814114 0.9835388 1.1732028 0.9835796 1.2500461 1.0573808 0.89751166 1.1866357 0.9266903 1.2499242 1.0060673 1.0842859 1.0485611 1.1844573 1.1876549 1.2323622 1.0861571 0.9256025 1.229179 1.0510653 1.0044395 1.0056957
0.8428428 1.0301362 1.2029533 1.2532084 1.0497198 1.1352569 1.0086242 1.2443591 1.0495313 1.180797 1.1840194 1.1088561 1.2294371 0.9831776 1.1071047 1.2049496 1.0318344 1.1088749 1.160641 0.9270708 1.1866573 1.1621345 0.89904577 1.2529333 1.1148514 1.026658 1.0385625 1.1124288 1.2260609 1.0814527 0.98357993 1.1733711 0.98362046 1.2501512 1.0574533 0.8975864 1.1868058 0.92675394 1.250029 1.0062989 1.084327 1.0487858 1.184629 1.1877927 1.2324537 1.0862113 0.9256664 1.2293053 1.051289 1.0046681 1.0057832
0.8438438 1.0302068 1.2030575 1.2532791 1.049929 1.1353331 1.0087082 1.2444186 1.0497416 1.1809222 1.1840574 1.1088955 1.2295642 0.9832186 1.1073194 1.2051041 1.0319062 1.1090902 1.1606966 0.92713445 1.1868277 1.1621909 0.89912003 1.2530029 1.1149461 1.0268751 1.0386481 1.1125231 1.2261418 1.0814925 0.9836212 1.1735396 0.9836611 1.2502564 1.0575252 0.8976609 1.1869756 0.9268171 1.2501338 1.0065298 1.0843676 1.0490106 1.1847993 1.1879294 1.2325445 1.0862651 0.9257303 1.2294319 1.0515125 1.004897 1.0058705
0.8448448 1.0302768 1.2031614 1.2533497 1.0501386 1.1354085 1.0087913 1.2444781 1.0499525 1.1810464 1.1840947 1.1089344 1.2296908 0.9832595 1.1075335 1.2052593 1.0319785 1.1093055 1.1607519 0.9271987 1.1869979 1.1622463 0.8991938 1.2530717 1.1150411 1.0270934 1.0387329 1.1126171 1.2262213 1.0815332 0.9836611 1.1737076 0.98370165 1.250361 1.0575967 0.8977348 1.1871449 0.92688006 1.2502383 1.0067614 1.0844084 1.0492358 1.1849695 1.1880664 1.2326348 1.0863193 0.9257943 1.229558 1.0517362 1.0051268 1.0059572
0.8458458 1.0303468 1.2032653 1.2534198 1.0503484 1.1354837 1.0088747 1.2445369 1.0501633 1.18117 1.1841316 1.108973 1.2298173 0.9833005 1.1077479 1.2054129 1.0320504 1.1095202 1.1608074 0.9272626 1.1871674 1.1623015 0.89926773 1.2531406 1.1151353 1.0273113 1.0388179 1.1127104 1.2263014 1.0815735 0.98370177 1.1738758 0.9837423 1.250466 1.0576681 0.89780885 1.187314 0.92694336 1.2503424 1.0069927 1.0844487 1.0494609 1.1851397 1.1882024 1.2327251 1.0863733 0.9258583 1.2296836 1.0519598 1.0053558 1.0060441
0.8468468 1.0304167 1.2033677 1.2534894 1.0505579 1.1355585 1.0089575 1.2445953 1.050374 1.1812932 1.1841687 1.1090119 1.2299429 0.9833415 1.1079623 1.2055664 1.0321213 1.1097351 1.1608616 0.92732626 1.1873362 1.1623567 0.89934117 1.2532086 1.11523 1.0275292 1.0389036 1.1128029 1.2263801 1.0816135 0.9837418 1.1740439 0.9837821 1.2505696 1.057739 0.89788336 1.1874828 0.92700607 1.2504461 1.0072254 1.0844887 1.049686 1.1853102 1.1883383 1.2328143 1.0864266 0.9259208 1.2298086 1.0521837 1.0055853 1.0061302
0.8478478 1.0304857 1.20347 1.2535586 1.0507674 1.1356331 1.0090398 1.2446537 1.050585 1.1814159 1.1842049 1.1090496 1.2300682 0.9833824 1.1081761 1.2057201 1.0321923 1.1099501 1.1609166 0.9273903 1.1875052 1.162411 0.89941484 1.2532765 1.1153233 1.0277473 1.0389878 1.1128955 1.2264588 1.0816532 0.98378164 1.1742125 0.98382276 1.2506729 1.0578098 0.8979569 1.1876509 0.92706865 1.25055 1.0074571 1.0845287 1.0499108 1.1854798 1.1884736 1.2329038 1.08648 0.9259841 1.2299333 1.0524074 1.0058154 1.0062169
0.8488488 1.0305549 1.2035719 1.2536281 1.0509777 1.1357068 1.0091221 1.2447112 1.050796 1.1815387 1.1842412 1.1090877 1.2301935 0.9834228 1.1083906 1.2058738 1.0322628 1.1101652 1.1609708 0.92745334 1.1876737 1.1624649 0.8994878 1.2533438 1.1154164 1.0279651 1.0390724 1.1129879 1.2265376 1.0816923 0.98382217 1.1743805 0.98386246 1.2507768 1.0578797 0.8980307 1.1878192 0.9271311 1.2506528 1.007689 1.0845681 1.0501366 1.1856489 1.1886084 1.2329923 1.0865326 0.92604774 1.2300582 1.052631 1.0060452 1.006303
0.8498498 1.0306237 1.203674 1.2536968 1.0511878 1.1357806 1.0092041 1.2447681 1.0510082 1.1816599 1.1842769 1.1091256 1.2303182 0.98346347 1.1086049 1.2060266 1.0323342 1.11038 1.1610242 0.9275169 1.187842 1.1625191 0.89956075 1.253411 1.1155095 1.0281839 1.0391557 1.1130798 1.2266164 1.0817323 0.98386234 1.1745487 0.98390204 1.2508799 1.05795 0.898104 1.1879872 0.9271938 1.2507561 1.0079215 1.0846081 1.0503616 1.1858177 1.1887429 1.2330804 1.0865856 0.9261107 1.230182 1.052855 1.0062752 1.0063885
0.8508509 1.0306925 1.203775 1.2537652 1.0513982 1.135854 1.009286 1.2448245 1.0512195 1.1817819 1.1843125 1.1091632 1.2304426 0.9835035 1.1088188 1.2061795 1.0324047 1.1105953 1.1610777 0.9275797 1.1880101 1.1625726 0.8996336 1.2534778 1.1156024 1.0284021 1.0392402 1.1131711 1.2266939 1.081771 0.9839012 1.1747171 0.9839422 1.250982 1.0580198 0.8981773 1.1881543 0.92725545 1.2508585 1.0081546 1.0846473 1.050587 1.1859859 1.188877 1.2331688 1.086638 0.92617327 1.2303057 1.0530794 1.0065057 1.0064745
0.8518519 1.0307609 1.203876 1.2538329 1.0516084 1.1359266 1.0093681 1.2448812 1.0514319 1.1819029 1.1843476 1.1092011 1.2305671 0.98354393 1.1090329 1.2063314 1.0324743 1.1108092 1.1611309 0.9276424 1.1881776 1.1626257 0.89970654 1.2535441 1.1156944 1.0286207 1.0393236 1.113262 1.2267708 1.0818099 0.98394114 1.1748847 0.98398095 1.2510849 1.0580889 0.898251 1.1883211 0.9273178 1.2509605 1.0083869 1.0846864 1.0508124 1.1861539 1.1890109 1.2332567 1.0866897 0.92623657 1.2304293 1.0533034 1.0067357 1.0065603
0.8528529 1.0308285 1.2039764 1.2539004 1.0518196 1.1359992 1.0094494 1.2449375 1.0516434 1.182023 1.1843829 1.1092374 1.2306908 0.9835836 1.1092467 1.206484 1.0325446 1.1110243 1.1611836 0.92770535 1.1883444 1.1626785 0.89977926 1.2536103 1.1157864 1.028839 1.0394069 1.1133528 1.2268481 1.0818479 0.9839806 1.1750526 0.9840204 1.2511871 1.0581584 0.8983243 1.1884879 0.9273793 1.2510626 1.0086198 1.0847251 1.0510374 1.1863216 1.189144 1.2333435 1.0867417 0.92629904 1.2305522 1.0535278 1.0069664 1.0066453
0.8538539 1.0308967 1.2040764 1.2539676 1.0520307 1.1360713 1.0095308 1.2449926 1.0518553 1.1821438 1.1844171 1.1092747 1.2308146 0.98362356 1.1094607 1.2066352 1.0326147 1.1112386 1.1612353 0.92776793 1.1885111 1.1627308 0.89985126 1.2536753 1.115878 1.0290589 1.0394896 1.1134425 1.2269238 1.0818864 0.9840196 1.1752204 0.9840594 1.2512884 1.0582279 0.89839655 1.1886536 0.92744106 1.2511638 1.0088521 1.0847639 1.051263 1.1864885 1.1892766 1.2334304 1.0867934 0.9263616 1.2306747 1.0537513 1.007197 1.0067303
0.8548549 1.0309641 1.2041763 1.2540348 1.0522418 1.1361427 1.0096115 1.2450478 1.0520679 1.1822631 1.184452 1.1093113 1.2309377 0.9836634 1.1096743 1.2067864 1.0326841 1.1114534 1.1612881 0.9278298 1.1886781 1.1627833 0.89992386 1.2537408 1.1159691 1.0292779 1.0395726 1.1135327 1.2270006 1.0819246 0.98405844 1.1753887 0.9840984 1.2513906 1.0582958 0.89846915 1.1888201 0.92750245 1.2512648 1.0090855 1.0848025 1.0514884 1.186655 1.1894087 1.2335166 1.0868446 0.9264237 1.230797 1.0539762 1.0074276 1.0068152
0.8558559 1.0310316 1.2042754 1.2541013 1.0524528 1.1362141 1.0096922 1.2451024 1.0522804 1.1823823 1.1844857 1.1093472 1.2310609 0.9837032 1.1098881 1.2069377 1.0327536 1.1116676 1.1613392 0.9278918 1.1888435 1.1628349 0.89999586 1.2538056 1.1160601 1.0294966 1.0396545 1.1136221 1.2270756 1.0819623 0.9840974 1.1755564 0.9841371 1.2514911 1.0583645 0.89854187 1.1889855 0.9275637 1.251366 1.0093187 1.0848409 1.0517143 1.1868222 1.1895411 1.2336028 1.0868957 0.9264856 1.230919 1.0542002 1.0076587 1.0068991
0.8568569 1.0310985 1.2043737 1.2541676 1.0526644 1.1362848 1.0097725 1.2451562 1.0524933 1.1825011 1.1845189 1.1093836 1.2311835 0.9837429 1.1101017 1.2070885 1.0328231 1.111882 1.1613908 0.927954 1.1890103 1.162886 0.90006727 1.2538697 1.1161507 1.0297164 1.0397367 1.1137105 1.2271516 1.0820003 0.9841363 1.1757241 0.984176 1.2515922 1.0584323 0.89861447 1.189151 0.92762476 1.2514668 1.009552 1.0848792 1.0519397 1.1869884 1.1896725 1.2336881 1.0869468 0.92654794 1.2310406 1.0544248 1.0078894 1.0069842
0.8578579 1.0311652 1.2044721 1.254233 1.0528758 1.1363553 1.0098525 1.2452102 1.0527065 1.1826198 1.184552 1.1094189 1.2313046 0.98378175 1.1103148 1.2072382 1.0328921 1.1120963 1.1614416 0.92801553 1.1891747 1.1629376 0.90013903 1.2539338 1.116241 1.0299357 1.0398183 1.1138 1.227226 1.0820372 0.98417455 1.1758921 0.98421484 1.2516927 1.0584998 0.89868695 1.1893157 0.9276858 1.2515662 1.0097858 1.0849167 1.0521655 1.187154 1.1898036 1.233773 1.086997 0.9266097 1.2311618 1.0546489 1.0081205 1.007068
0.8588589 1.031232 1.20457 1.2542988 1.0530877 1.136426 1.0099329 1.2452636 1.0529189 1.1827376 1.1845849 1.1094545 1.2314277 0.9838212 1.1105278 1.2073889 1.0329611 1.112311 1.1614919 0.92807716 1.1893405 1.1629878 0.9002108 1.2539976 1.11633 1.0301552 1.0399002 1.1138881 1.2273006 1.0820745 0.9842132 1.1760603 0.9842532 1.2517927 1.0585676 0.8987592 1.1894801 0.9277465 1.2516664 1.0100198 1.0849547 1.0523913 1.1873195 1.1899344 1.233858 1.0870471 0.92667145 1.2312828 1.0548738 1.0083514 1.0071517
0.8598599 1.0312982 1.2046677 1.2543634 1.0532994 1.1364954 1.0100126 1.2453165 1.0531324 1.1828551 1.1846174 1.1094897 1.2315488 0.9838601 1.1107414 1.2075384 1.0330293 1.1125251 1.1615425 0.9281387 1.1895049 1.1630383 0.90028185 1.2540607 1.1164197 1.0303755 1.039981 1.1139759 1.2273747 1.082111 0.9842512 1.1762283 0.98429126 1.2518921 1.0586346 0.8988312 1.1896441 0.92780703 1.251766 1.0102538 1.0849917 1.0526172 1.1874845 1.1900644 1.2339424 1.0870974 0.9267332 1.2314032 1.0550979 1.008583 1.0072353
0.8608609 1.0313638 1.2047648 1.2544283 1.0535117 1.1365645 1.0100921 1.245369 1.0533457 1.1829723 1.1846496 1.1095246 1.2316699 0.98389906 1.1109542 1.2076873 1.0330974 1.1127391 1.1615921 0.9281997 1.1896694 1.1630883 0.9003535 1.2541231 1.1165082 1.030595 1.0400622 1.1140633 1.2274482 1.082148 0.9842897 1.1763957 0.9843288 1.2519917 1.0587015 0.8989031 1.1898081 0.9278676 1.2518648 1.0104876 1.0850294 1.052843 1.1876494 1.1901945 1.2340257 1.0871472 0.9267941 1.2315233 1.0553222 1.0088148 1.007319
0.8618619 1.0314301 1.2048612 1.2544925 1.0537237 1.1366343 1.0101713 1.2454208 1.0535594 1.1830883 1.1846814 1.1095595 1.2317913 0.9839379 1.1111681 1.207837 1.0331657 1.1129532 1.1616417 0.92826015 1.1898333 1.1631383 0.90042406 1.2541853 1.1165975 1.030815 1.0401431 1.1141508 1.2275213 1.0821837 0.9843275 1.1765629 0.98436695 1.2520914 1.0587674 0.8989745 1.1899713 0.9279278 1.2519635 1.0107218 1.0850662 1.0530688 1.1878133 1.1903238 1.2341096 1.0871967 0.9268555 1.2316427 1.0555471 1.009046 1.0074021
0.8628629 1.0314956 1.204957 1.2545568 1.053936 1.1367022 1.0102502 1.2454729 1.0537727 1.1832048 1.1847132 1.1095937 1.2319114 0.9839764 1.1113808 1.2079855 1.0332338 1.1131672 1.1616906 0.92832094 1.1899968 1.1631877 0.90049535 1.2542472 1.1166855 1.031035 1.040224 1.1142371 1.2275938 1.0822203 0.9843647 1.1767311 0.984405 1.2521895 1.0588338 0.89904624 1.1901348 0.92798823 1.2520622 1.0109564 1.0851032 1.0532945 1.1879773 1.1904525 1.2341924 1.0872458 0.9269164 1.2317622 1.0557721 1.0092778 1.0074853
0.8638639 1.0315607 1.2050534 1.2546196 1.0541493 1.1367711 1.0103285 1.2455238 1.0539873 1.1833206 1.1847444 1.109628 1.2320322 0.9840149 1.111593 1.208134 1.0333014 1.1133809 1.161739 0.9283814 1.1901603 1.1632367 0.9005659 1.254309 1.1167735 1.0312552 1.0403043 1.1143234 1.2276667 1.0822562 0.98440295 1.176899 0.9844422 1.2522885 1.0588999 0.8991174 1.1902974 0.92804796 1.25216 1.0111905 1.0851401 1.0535208 1.1881411 1.1905806 1.2342755 1.0872945 0.92697734 1.2318811 1.0559964 1.0095098 1.0075673
0.8648649 1.0316256 1.2051489 1.254683 1.0543616 1.136839 1.0104079 1.245575 1.0542011 1.1834358 1.1847751 1.1096617 1.2321519 0.98405296 1.1118058 1.2082828 1.0333692 1.1135944 1.161788 0.9284418 1.1903231 1.1632855 0.900636 1.2543708 1.116861 1.0314755 1.0403843 1.1144091 1.2277387 1.0822915 0.9844404 1.1770663 0.9844797 1.2523867 1.0589652 0.8991893 1.1904602 0.9281079 1.2522577 1.0114256 1.0851766 1.0537466 1.1883043 1.190709 1.2343575 1.0873433 0.92703813 1.2319996 1.0562209 1.0097415 1.0076498
0.8658659 1.0316901 1.205243 1.254745 1.0545744 1.1369058 1.0104859 1.2456256 1.0544151 1.1835501 1.1848055 1.1096953 1.2322713 0.9840912 1.1120188 1.2084302 1.0334361 1.113808 1.1618361 0.92850226 1.190486 1.1633338 0.9007061 1.2544312 1.116948 1.0316963 1.0404637 1.1144942 1.2278104 1.0823274 0.9844778 1.1772339 0.9845167 1.2524847 1.0590305 0.8992601 1.1906217 0.92816764 1.2523555 1.0116605 1.0852126 1.0539727 1.1884669 1.1908365 1.2344393 1.0873919 0.9270988 1.2321181 1.0564457 1.0099739 1.0077325
0.8668669 1.0317551 1.2053382 1.254808 1.0547876 1.1369734 1.0105635 1.2456752 1.0546292 1.183665 1.1848364 1.1097285 1.2323904 0.98412937 1.1122315 1.2085775 1.0335026 1.114022 1.1618832 0.92856234 1.190648 1.1633817 0.9007769 1.2544918 1.1170348 1.0319171 1.040543 1.114579 1.2278814 1.0823623 0.9845148 1.177401 0.984554 1.2525822 1.059096 0.89933103 1.1907835 0.9282271 1.2524527 1.0118957 1.0852485 1.0541989 1.1886292 1.1909639 1.2345206 1.0874399 0.9271595 1.2322361 1.0566713 1.0102063 1.0078143
0.8678679 1.0318192 1.2054324 1.25487 1.055001 1.13704 1.0106419 1.2457256 1.0548443 1.1837784 1.1848664 1.1097612 1.2325088 0.9841673 1.1124434 1.2087247 1.0335698 1.1142359 1.1619309 0.9286222 1.19081 1.1634295 0.90084594 1.2545522 1.1171212 1.0321378 1.0406224 1.114664 1.2279525 1.0823972 0.9845515 1.1775686 0.98459095 1.2526789 1.0591601 0.89940196 1.1909447 0.928286 1.2525494 1.0121298 1.0852842 1.0544252 1.1887915 1.1910905 1.2346019 1.0874877 0.92722005 1.2323542 1.0568959 1.0104388 1.0078963
0.8688689 1.0318831 1.2055259 1.2549318 1.0552139 1.1371063 1.0107193 1.2457741 1.0550586 1.1838913 1.1848955 1.1097947 1.2326277 0.98420507 1.1126561 1.2088711 1.0336361 1.1144495 1.1619782 0.928682 1.1909715 1.1634771 0.9009157 1.2546117 1.1172075 1.0323588 1.0407015 1.1147485 1.228023 1.0824317 0.9845883 1.1777363 0.98462766 1.2527763 1.0592248 0.8994723 1.1911057 0.92834526 1.2526454 1.0123658 1.0853202 1.0546508 1.1889528 1.1912173 1.2346828 1.0875356 0.9272801 1.2324706 1.0571202 1.0106711 1.0079775
0.8698699 1.0319474 1.2056195 1.254993 1.0554278 1.1371723 1.0107967 1.245823 1.0552733 1.1840048 1.1849254 1.1098269 1.2327462 0.9842425 1.1128687 1.2090182 1.0337024 1.1146622 1.1620244 0.9287408 1.1911328 1.1635239 0.90098566 1.254671 1.1172932 1.0325799 1.0407801 1.1148324 1.2280929 1.0824662 0.98462576 1.1779033 0.98466474 1.2528725 1.0592889 0.8995431 1.1912665 0.9284043 1.2527417 1.0126013 1.0853553 1.0548774 1.1891141 1.1913426 1.234762 1.087583 0.9273402 1.2325877 1.0573455 1.0109037 1.0080593
0.8708709 1.0320104 1.2057117 1.2550538 1.0556412 1.1372381 1.0108739 1.2458719 1.0554886 1.1841174 1.1849542 1.1098598 1.2328641 0.98427993 1.113081 1.2091645 1.0337684 1.1148764 1.1620712 0.9288005 1.1912935 1.1635702 0.9010553 1.2547299 1.117378 1.032801 1.0408585 1.1149153 1.2281625 1.0825003 0.98466164 1.1780711 0.98470074 1.2529693 1.0593529 0.89961356 1.1914265 0.9284634 1.2528373 1.0128373 1.0853906 1.0551037 1.1892749 1.1914685 1.2348427 1.0876297 0.9274003 1.2327044 1.0575712 1.0111362 1.00814
0.8718719 1.0320737 1.2058047 1.2551148 1.0558553 1.1373037 1.0109508 1.2459195 1.0557039 1.1842295 1.1849827 1.1098915 1.2329813 0.98431724 1.1132929 1.20931 1.0338346 1.1150893 1.1621165 0.9288593 1.1914538 1.1636168 0.9011244 1.2547886 1.117463 1.0330222 1.0409366 1.1149988 1.2282321 1.082535 0.98469836 1.1782378 0.98473686 1.2530645 1.0594162 0.89968365 1.1915864 0.9285216 1.2529324 1.0130725 1.0854257 1.0553294 1.1894356 1.1915932 1.2349216 1.087677 0.9274599 1.2328204 1.0577954 1.0113693 1.0082208
0.8728729 1.0321364 1.2058969 1.2551752 1.0560688 1.1373682 1.0110272 1.2459669 1.0559194 1.1843406 1.1850108 1.1099231 1.2330987 0.9843543 1.1135051 1.2094555 1.0338998 1.1153022 1.1621621 0.9289182 1.1916142 1.1636626 0.9011932 1.2548461 1.1175478 1.0332432 1.0410144 1.1150813 1.2283002 1.0825684 0.98473424 1.1784049 0.9847732 1.2531601 1.0594794 0.89975363 1.1917459 0.9285802 1.2530277 1.0133085 1.0854603 1.0555564 1.1895953 1.191718 1.2350011 1.0877233 0.9275189 1.2329358 1.0580206 1.0116023 1.0083017
0.8738739 1.0321995 1.2059882 1.2552344 1.0562835 1.1374328 1.011103 1.2460135 1.0561341 1.1844522 1.1850386 1.1099548 1.233215 0.9843913 1.1137165 1.2096009 1.0339657 1.1155152 1.1622075 0.92897683 1.1917737 1.1637082 0.90126175 1.2549039 1.1176316 1.0334649 1.0410916 1.1151639 1.228369 1.0826013 0.98477 1.1785722 0.9848091 1.2532555 1.0595424 0.8998231 1.1919051 0.92863816 1.2531222 1.0135444 1.0854946 1.0557823 1.1897553 1.1918417 1.2350795 1.0877699 0.9275792 1.2330512 1.0582459 1.011836 1.008382
0.8748749 1.0322616 1.2060796 1.255294 1.0564976 1.1374967 1.0111791 1.2460603 1.0563499 1.1845628 1.1850662 1.109986 1.2333318 0.9844281 1.113928 1.209746 1.0340308 1.1157286 1.1622518 0.92903537 1.1919332 1.1637532 0.9013304 1.2549615 1.117716 1.033687 1.0411689 1.1152455 1.2284368 1.0826347 0.984806 1.1787394 0.98484474 1.2533505 1.0596051 0.8998932 1.1920644 0.9286962 1.2532163 1.0137805 1.0855293 1.0560085 1.1899145 1.1919655 1.2351577 1.0878154 0.927638 1.233166 1.0584706 1.0120684 1.008462
0.8758759 1.0323238 1.20617 1.2553527 1.0567119 1.1375601 1.0112556 1.2461069 1.0565664 1.184673 1.1850933 1.110017 1.2334479 0.9844646 1.1141402 1.2098902 1.0340958 1.1159421 1.1622963 0.9290938 1.192092 1.1637982 0.9013993 1.2550181 1.1177989 1.0339086 1.041246 1.1153271 1.2285048 1.0826678 0.9848419 1.1789063 0.98488075 1.2534446 1.0596675 0.899962 1.1922221 0.92875427 1.2533103 1.0140169 1.0855637 1.0562352 1.1900734 1.1920884 1.2352352 1.0878615 0.92769736 1.2332813 1.058696 1.0123016 1.0085421
0.8768769 1.0323862 1.2062607 1.2554116 1.0569268 1.1376237 1.0113306 1.2461524 1.0567822 1.1847827 1.1851202 1.1100476 1.2335634 0.9845014 1.1143512 1.2100344 1.0341604 1.1161547 1.1623408 0.9291523 1.1922508 1.1638428 0.9014674 1.2550746 1.1178825 1.0341302 1.0413227 1.1154082 1.2285714 1.0827008 0.9848775 1.179073 0.9849158 1.2535391 1.0597293 0.9000316 1.1923802 0.92881185 1.2534045 1.014253 1.0855969 1.0564619 1.1902322 1.1922112 1.2353125 1.0879064 0.9277565 1.2333953 1.058921 1.012535 1.0086218
0.8778779 1.0324477 1.2063508 1.2554702 1.0571408 1.1376866 1.0114063 1.2461982 1.0569979 1.1848924 1.1851466 1.1100773 1.233679 0.98453826 1.1145632 1.210178 1.0342251 1.1163671 1.1623844 0.92921 1.1924094 1.1638867 0.9015357 1.2551311 1.1179653 1.0343518 1.041399 1.1154891 1.2286386 1.0827334 0.9849127 1.1792402 0.98495096 1.2536327 1.0597907 0.900101 1.1925381 0.9288694 1.2534978 1.0144897 1.0856309 1.0566881 1.19039 1.1923335 1.2353895 1.0879523 0.9278155 1.2335086 1.0591468 1.0127689 1.0087014
0.8788789 1.032509 1.2064403 1.2555282 1.057356 1.1377492 1.0114814 1.246243 1.0572143 1.1850007 1.185173 1.1101077 1.2337942 0.98457414 1.114775 1.2103219 1.0342896 1.11658 1.1624281 0.9292677 1.192567 1.1639307 0.90160364 1.2551869 1.1180478 1.0345739 1.0414755 1.1155691 1.228705 1.0827656 0.984948 1.1794072 0.9849861 1.253726 1.0598519 0.9001699 1.1926955 0.928927 1.2535906 1.0147265 1.0856644 1.0569148 1.1905485 1.1924555 1.235466 1.0879966 0.927874 1.2336223 1.0593715 1.0130023 1.0087806
0.8798799 1.0325705 1.2065288 1.2555856 1.0575709 1.1378106 1.011556 1.2462875 1.0574306 1.1851093 1.185199 1.1101377 1.233909 0.9846104 1.1149862 1.2104653 1.0343535 1.1167927 1.162471 0.9293249 1.192725 1.1639742 0.9016716 1.255242 1.1181291 1.0347965 1.041551 1.1156491 1.228771 1.0827976 0.9849829 1.1795745 0.98502153 1.2538196 1.0599135 0.9002388 1.1928524 0.9289841 1.2536826 1.0149629 1.0856977 1.0571412 1.1907063 1.1925771 1.2355423 1.0880414 0.9279323 1.2337358 1.059597 1.0132369 1.0088601
0.8808809 1.0326314 1.2066177 1.2556427 1.0577862 1.1378727 1.0116307 1.2463313 1.057647 1.1852169 1.1852243 1.1101671 1.2340232 0.98464626 1.1151972 1.2106079 1.0344173 1.1170053 1.1625134 0.9293825 1.1928821 1.1640173 0.9017386 1.2552973 1.1182114 1.0350187 1.041627 1.1157287 1.2288362 1.0828291 0.9850181 1.179741 0.98505574 1.2539121 1.0599747 0.9003081 1.193009 0.9290411 1.253775 1.0152001 1.0857307 1.0573674 1.1908634 1.1926981 1.2356178 1.088086 0.927991 1.2338486 1.0598226 1.0134702 1.0089388
0.8818819 1.0326921 1.206706 1.2556994 1.0580014 1.1379335 1.0117052 1.2463754 1.0578637 1.1853248 1.1852499 1.1101966 1.2341372 0.98468226 1.1154078 1.2107506 1.034481 1.1172179 1.1625558 0.9294397 1.1930391 1.1640604 0.9018063 1.2553512 1.1182926 1.0352414 1.0417024 1.1158074 1.2289013 1.0828612 0.98505276 1.1799076 0.9850908 1.2540045 1.0600348 0.9003765 1.1931655 0.92909807 1.2538674 1.0154372 1.0857636 1.0575942 1.1910195 1.1928185 1.2356932 1.08813 0.9280487 1.2339607 1.0600481 1.0137042 1.0090172
0.8828829 1.0327524 1.2067941 1.2557559 1.0582172 1.1379943 1.0117792 1.246419 1.0580802 1.1854315 1.1852746 1.1102257 1.2342515 0.984718 1.1156192 1.2108929 1.0345448 1.1174301 1.1625973 0.9294968 1.1931958 1.1641029 0.901874 1.2554059 1.1183734 1.0354638 1.0417774 1.1158862 1.228966 1.0828921 0.98508745 1.1800741 0.985125 1.2540972 1.0600948 0.9004448 1.1933212 0.92915434 1.253959 1.0156739 1.0857962 1.0578208 1.1911764 1.1929389 1.235768 1.0881735 0.9281072 1.2340732 1.0602732 1.0139384 1.0090955
0.8838839 1.0328126 1.2068813 1.2558119 1.0584322 1.1380553 1.0118532 1.2464614 1.058297 1.1855388 1.1852995 1.1102543 1.2343644 0.98475355 1.1158301 1.2110344 1.0346074 1.1176425 1.1626384 0.92955333 1.1933516 1.1641446 0.9019404 1.2554595 1.1184535 1.0356866 1.041852 1.1159643 1.2290306 1.0829235 0.98512167 1.1802405 0.9851592 1.2541888 1.0601544 0.9005136 1.1934767 0.9292106 1.2540501 1.0159115 1.0858287 1.0580474 1.1913317 1.193058 1.2358425 1.0882174 0.9281648 1.2341845 1.0604985 1.0141728 1.0091735
0.8848849 1.0328724 1.2069684 1.2558674 1.058648 1.1381154 1.0119267 1.2465038 1.0585148 1.1856444 1.185323 1.1102831 1.2344776 0.98478824 1.1160407 1.2111768 1.0346706 1.117855 1.1626804 0.9296101 1.1935073 1.1641864 0.9020075 1.255513 1.1185342 1.0359092 1.0419266 1.1160423 1.2290944 1.0829538 0.98515576 1.1804078 0.9851932 1.2542808 1.0602144 0.90058154 1.1936318 0.9292676 1.2541413 1.016149 1.085861 1.058274 1.1914873 1.1931777 1.2359165 1.0882609 0.9282225 1.2342962 1.0607239 1.014407 1.0092515
0.8858859 1.0329319 1.2070545 1.255923 1.0588638 1.1381752 1.0120002 1.2465459 1.0587318 1.1857504 1.1853471 1.110311 1.2345904 0.98482436 1.1162512 1.2113177 1.0347333 1.1180668 1.1627214 0.9296666 1.1936631 1.1642278 0.9020744 1.2555654 1.1186141 1.036132 1.0420007 1.1161197 1.229158 1.0829844 0.98519033 1.1805739 0.9852274 1.2543714 1.0602739 0.90064937 1.1937871 0.9293234 1.2542313 1.0163869 1.0858926 1.0585006 1.1916425 1.1932964 1.23599 1.0883036 0.9282802 1.2344067 1.0609494 1.0146416 1.0093292
0.8868869 1.0329918 1.207141 1.2559779 1.0590796 1.1382349 1.0120728 1.2465878 1.0589494 1.1858554 1.1853712 1.1103395 1.234703 0.98485845 1.1164614 1.2114583 1.0347961 1.1182785 1.1627614 0.92972296 1.193818 1.1642686 0.9021407 1.2556182 1.118693 1.0363553 1.0420749 1.1161968 1.229221 1.0830152 0.98522395 1.1807402 0.98526126 1.2544625 1.0603325 0.9007172 1.1939411 0.9293794 1.2543212 1.0166248 1.0859239 1.0587275 1.1917973 1.1934148 1.2360635 1.0883462 0.928338 1.2345171 1.0611748 1.014876 1.0094068
0.8878879 1.0330502 1.2072262 1.2560316 1.0592961 1.1382939 1.012146 1.246629 1.0591669 1.1859603 1.1853938 1.110367 1.2348145 0.9848936 1.1166724 1.211599 1.0348583 1.1184906 1.1628017 0.92977864 1.1939731 1.1643097 0.9022066 1.2556703 1.1187723 1.0365787 1.0421484 1.1162735 1.2292836 1.0830446 0.98525745 1.1809065 0.98529464 1.2545533 1.0603914 0.9007849 1.194095 0.9294352 1.2544113 1.016862 1.0859555 1.0589546 1.1919519 1.193533 1.236136 1.0883888 0.92839545 1.2346275 1.0614004 1.01511 1.0094838
0.8888889 1.0331097 1.2073117 1.2560862 1.0595123 1.1383524 1.0122188 1.2466692 1.0593847 1.1860645 1.1854166 1.1103942 1.234926 0.98492867 1.1168828 1.2117394 1.0349197 1.1187027 1.1628417 0.92983466 1.1941272 1.1643499 0.902273 1.255722 1.1188507 1.0368015 1.042222 1.1163499 1.229346 1.0830747 0.98529154 1.181073 0.98532873 1.2546433 1.0604496 0.90085286 1.194249 0.929491 1.2545006 1.0171002 1.0859873 1.0591816 1.1921055 1.1936499 1.2362084 1.0884309 0.9284522 1.2347375 1.0616257 1.015345 1.0095611
0.8898899 1.0331678 1.2073966 1.2561401 1.0597286 1.1384104 1.0122914 1.2467096 1.0596021 1.1861687 1.1854397 1.1104212 1.2350378 0.98496324 1.1170927 1.2118795 1.034982 1.1189142 1.1628809 0.9298906 1.1942816 1.1643903 0.90233904 1.2557735 1.118929 1.0370246 1.0422953 1.1164253 1.2294073 1.0831051 0.9853248 1.1812395 0.9853614 1.254733 1.0605077 0.90091985 1.1944028 0.929547 1.2545904 1.0173386 1.0860186 1.059408 1.1922599 1.1937673 1.2362804 1.0884731 0.9285094 1.2348472 1.0618517 1.0155804 1.0096374
0.8908909 1.0332263 1.2074809 1.2561932 1.0599449 1.138469 1.0123633 1.2467498 1.0598202 1.1862715 1.1854618 1.1104486 1.2351489 0.98499733 1.1173023 1.2120187 1.0350435 1.1191256 1.1629199 0.92994565 1.1944351 1.1644295 0.90240496 1.255825 1.1190065 1.0372483 1.0423683 1.1165007 1.229469 1.0831342 0.9853577 1.1814055 0.98539454 1.2548224 1.0605654 0.9009873 1.1945554 0.9296017 1.2546788 1.0175768 1.0860491 1.0596343 1.1924131 1.193884 1.2363515 1.0885148 0.9285664 1.2349558 1.0620769 1.0158148 1.0097147
0.8918919 1.0332841 1.2075648 1.2562461 1.0601615 1.1385258 1.0124351 1.2467886 1.0600381 1.1863749 1.1854833 1.1104751 1.2352593 0.98503166 1.1175126 1.2121582 1.0351049 1.1193376 1.1629585 0.9300006 1.1945882 1.1644691 0.9024711 1.2558753 1.1190845 1.0374717 1.0424405 1.1165762 1.2295306 1.0831631 0.98539096 1.1815714 0.98542756 1.2549119 1.0606229 0.9010541 1.1947079 0.9296569 1.2547671 1.017815 1.0860801 1.0598611 1.1925658 1.1940002 1.2364229 1.088556 0.928623 1.235065 1.0623027 1.0160497 1.0097903
0.8928929 1.0333421 1.2076485 1.2562989 1.0603782 1.1385831 1.012507 1.2468278 1.0602561 1.1864773 1.1855044 1.1105013 1.2353696 0.9850659 1.1177227 1.212297 1.035166 1.1195489 1.1629966 0.9300558 1.1947416 1.1645079 0.90253633 1.2559253 1.1191614 1.037695 1.042513 1.1166506 1.2295909 1.0831922 0.9854236 1.1817373 0.98546046 1.2550002 1.0606806 0.90112096 1.1948607 0.929712 1.254855 1.0180534 1.0861101 1.0600882 1.1927186 1.1941161 1.2364933 1.0885969 0.9286794 1.2351731 1.0625286 1.0162843 1.0098666
0.8938939 1.0333995 1.2077316 1.2563516 1.0605956 1.1386397 1.0125787 1.2468665 1.0604746 1.1865793 1.1855258 1.1105275 1.2354791 0.9851001 1.1179324 1.2124357 1.0352271 1.1197606 1.1630348 0.930111 1.1948937 1.1645464 0.90260106 1.2559756 1.1192387 1.0379187 1.042585 1.1167248 1.2296511 1.0832204 0.985457 1.1819034 0.985493 1.2550886 1.0607376 0.90118784 1.1950116 0.9297672 1.2549433 1.0182921 1.0861403 1.060315 1.1928704 1.1942319 1.2365638 1.0886381 0.92873603 1.2352806 1.0627539 1.01652 1.0099423
0.8948949 1.0334568 1.2078143 1.2564034 1.0608119 1.1386961 1.0126497 1.2469041 1.0606929 1.1866807 1.1855464 1.1105536 1.2355889 0.9851336 1.1181419 1.2125739 1.0352877 1.1199718 1.1630723 0.93016547 1.1950456 1.1645846 0.90266615 1.2560245 1.1193147 1.0381424 1.0426568 1.116799 1.2297109 1.0832486 0.98548967 1.1820699 0.98552483 1.255177 1.0607939 0.90125424 1.1951637 0.9298213 1.2550303 1.0185308 1.0861704 1.0605417 1.193022 1.1943464 1.2366341 1.0886788 0.92879194 1.2353885 1.0629796 1.0167553 1.0100178
0.8958959 1.0335143 1.2078964 1.2564545 1.0610291 1.1387515 1.0127207 1.2469425 1.0609117 1.1867822 1.1855673 1.1105785 1.2356983 0.98516756 1.1183519 1.2127118 1.0353483 1.1201829 1.1631094 0.9302196 1.1951983 1.1646225 0.9027311 1.2560737 1.119391 1.0383664 1.0427281 1.1168728 1.2297704 1.083277 0.98552185 1.1822356 0.9855575 1.2552649 1.0608501 0.90132064 1.1953148 0.9298758 1.2551174 1.01877 1.0862006 1.0607688 1.1931734 1.1944612 1.2367032 1.0887185 0.92884797 1.2354952 1.0632052 1.0169905 1.0100933
0.8968969 1.0335705 1.2079786 1.2565056 1.0612463 1.1388077 1.0127914 1.2469795 1.0611302 1.1868829 1.1855873 1.1106042 1.2358072 0.9852007 1.1185609 1.2128495 1.035408 1.1203938 1.1631459 0.93027395 1.195349 1.1646599 0.90279573 1.256122 1.1194668 1.0385903 1.0427991 1.1169461 1.2298293 1.0833049 0.9855544 1.1824013 0.9855898 1.2553523 1.0609059 0.90138716 1.1954652 0.92993003 1.2552044 1.0190086 1.0862302 1.0609957 1.1933249 1.1945747 1.2367723 1.0887586 0.92890376 1.2356025 1.0634313 1.0172263 1.0101684
0.8978979 1.0336273 1.2080599 1.256556 1.0614635 1.1388626 1.0128618 1.2470167 1.061349 1.1869833 1.1856076 1.1106293 1.2359158 0.98523396 1.1187702 1.2129866 1.0354682 1.1206045 1.1631825 0.9303282 1.1955001 1.164697 0.90286034 1.25617 1.1195419 1.0388144 1.0428703 1.1170183 1.2298881 1.0833327 0.9855862 1.1825669 0.985622 1.2554396 1.0609622 0.9014531 1.1956156 0.92998403 1.2552911 1.0192479 1.0862595 1.0612224 1.1934749 1.1946881 1.2368408 1.0887986 0.92895955 1.2357085 1.0636567 1.0174623 1.0102435
0.8988989 1.0336835 1.208141 1.2566066 1.0616812 1.1389173 1.0129324 1.2470534 1.061568 1.1870832 1.1856269 1.1106538 1.2360241 0.9852676 1.1189792 1.2131231 1.0355281 1.1208154 1.1632185 0.93038267 1.195651 1.1647338 0.9029247 1.256218 1.119617 1.0390388 1.0429412 1.1170905 1.2299458 1.0833595 0.98561794 1.1827327 0.9856536 1.2555258 1.0610173 0.9015196 1.195766 0.93003756 1.2553767 1.019487 1.0862886 1.0614494 1.193625 1.1948012 1.2369092 1.0888377 0.92901534 1.2358149 1.0638827 1.0176979 1.010318
0.8998999 1.0337396 1.2082216 1.2566563 1.0618985 1.1389722 1.0130016 1.2470891 1.061787 1.1871824 1.1856463 1.1106781 1.2361321 0.9853007 1.1191882 1.2132602 1.0355875 1.1210266 1.1632544 0.93043596 1.1958019 1.1647706 0.9029885 1.2562655 1.1196918 1.0392628 1.0430113 1.1171621 1.2300035 1.0833867 0.9856499 1.1828984 0.9856848 1.2556129 1.0610721 0.9015848 1.1959159 0.9300913 1.2554618 1.0197262 1.0863171 1.0616767 1.193775 1.1949145 1.2369769 1.088877 0.929071 1.2359207 1.064108 1.0179341 1.0103918
0.9009009 1.0337954 1.2083012 1.2567059 1.0621161 1.1390251 1.0130714 1.2471249 1.0620064 1.1872814 1.1856649 1.1107022 1.2362393 0.9853334 1.1193973 1.2133958 1.0356469 1.1212373 1.1632901 0.930489 1.1959517 1.1648066 0.90305275 1.2563123 1.1197659 1.039487 1.0430814 1.117234 1.2300608 1.0834136 0.9856817 1.1830637 0.9857169 1.2556983 1.0611272 0.9016507 1.1960647 0.93014544 1.2555475 1.0199656 1.0863463 1.0619032 1.1939245 1.195026 1.2370441 1.088916 0.9291261 1.2360257 1.0643336 1.0181698 1.0104665
0.9019019 1.0338507 1.208381 1.2567544 1.0623342 1.1390791 1.0131409 1.2471601 1.0622255 1.1873792 1.1856833 1.1107261 1.2363467 0.98536617 1.1196057 1.2135319 1.0357058 1.1214477 1.1633247 0.9305424 1.1961013 1.1648425 0.9031165 1.256359 1.1198399 1.0397115 1.0431514 1.117305 1.2301179 1.0834402 0.98571306 1.1832289 0.9857479 1.2557843 1.0611818 0.9017162 1.1962136 0.9301986 1.2556324 1.020205 1.0863745 1.0621301 1.1940738 1.195138 1.2371112 1.0889542 0.9291814 1.2361306 1.0645598 1.0184054 1.0105401
0.9029029 1.0339059 1.2084607 1.256804 1.062552 1.1391325 1.0132102 1.2471949 1.0624453 1.1874772 1.1857013 1.1107496 1.2364532 0.9853992 1.119815 1.2136676 1.0357645 1.1216582 1.163359 0.9305956 1.1962504 1.1648779 0.9031802 1.2564051 1.1199131 1.0399362 1.043221 1.1173756 1.2301749 1.0834663 0.9857443 1.1833943 0.9857786 1.2558696 1.0612358 0.90178174 1.1963623 0.9302512 1.2557169 1.0204444 1.0864031 1.062357 1.1942223 1.195249 1.2371775 1.0889934 0.9292367 1.2362356 1.0647856 1.0186412 1.0106139
0.9039039 1.0339602 1.2085394 1.2568523 1.0627701 1.1391857 1.0132788 1.247229 1.0626649 1.1875745 1.1857194 1.1107731 1.2365597 0.9854315 1.1200237 1.2138028 1.0358231 1.1218683 1.1633936 0.9306484 1.1963998 1.1649126 0.90324336 1.2564516 1.1199864 1.0401608 1.04329 1.1174461 1.2302306 1.0834924 0.9857754 1.1835597 0.9858095 1.2559549 1.0612895 0.9018461 1.1965106 0.93030435 1.2558012 1.0206842 1.0864311 1.0625845 1.1943703 1.1953603 1.2372434 1.089031 0.92929095 1.2363398 1.0650114 1.0188776 1.0106876
0.9049049 1.0340153 1.2086182 1.2569 1.0629885 1.1392375 1.0133474 1.247263 1.0628846 1.1876718 1.1857364 1.1107961 1.2366661 0.9854638 1.1202323 1.2139374 1.0358818 1.1220785 1.1634276 0.93070143 1.1965485 1.1649472 0.9033064 1.2564965 1.1200587 1.0403858 1.043359 1.1175152 1.230286 1.0835181 0.9858065 1.1837245 0.98584026 1.2560397 1.0613432 0.90191144 1.1966587 0.9303575 1.2558855 1.0209242 1.0864587 1.0628109 1.1945182 1.1954705 1.2373095 1.0890688 0.9293464 1.2364436 1.0652374 1.0191137 1.0107609
0.9059059 1.0340698 1.2086955 1.2569476 1.0632067 1.1392899 1.0134153 1.2472965 1.0631038 1.1877681 1.1857537 1.1108185 1.2367712 0.9854956 1.1204401 1.214072 1.0359399 1.1222891 1.1634607 0.9307535 1.1966959 1.1649822 0.9033697 1.2565411 1.1201309 1.0406103 1.0434278 1.1175853 1.2303418 1.0835437 0.9858368 1.1838892 0.9858708 1.2561233 1.0613962 0.9019764 1.1968051 0.9304103 1.2559689 1.0211645 1.0864861 1.0630383 1.1946654 1.1955806 1.2373748 1.0891066 0.9294005 1.2365469 1.0654631 1.0193503 1.0108339
0.9069069 1.0341237 1.2087735 1.2569951 1.0634246 1.1393415 1.0134839 1.2473298 1.0633242 1.1878643 1.1857705 1.1108413 1.2368767 0.9855278 1.1206483 1.2142065 1.0359976 1.1224992 1.1634941 0.9308061 1.1968437 1.1650156 0.9034324 1.2565863 1.1202028 1.040835 1.0434965 1.1176544 1.2303962 1.0835695 0.9858677 1.1840549 0.9859014 1.2562075 1.0614493 0.902041 1.1969528 0.930463 1.2560511 1.0214046 1.0865135 1.0632645 1.1948125 1.1956904 1.2374396 1.0891434 0.9294544 1.2366503 1.0656886 1.0195867 1.010906
0.9079079 1.0341775 1.2088503 1.2570419 1.0636432 1.1393931 1.013552 1.2473623 1.0635437 1.1879603 1.1857867 1.1108637 1.2369822 0.9855599 1.1208568 1.21434 1.0360558 1.122709 1.1635271 0.9308583 1.1969916 1.1650493 0.90349513 1.2566301 1.1202744 1.0410597 1.0435646 1.1177226 1.230451 1.0835948 0.98589784 1.1842198 0.98593134 1.2562915 1.0615019 0.9021056 1.1970998 0.930515 1.2561344 1.0216447 1.0865407 1.0634915 1.1949594 1.1957994 1.2375041 1.0891806 0.9295091 1.2367525 1.0659145 1.0198228 1.010979
0.9089089 1.0342312 1.2089269 1.2570882 1.063862 1.1394434 1.0136197 1.2473944 1.0637635 1.1880553 1.1858028 1.1108855 1.2370867 0.98559135 1.1210645 1.2144734 1.036113 1.1229191 1.1635593 0.93091017 1.1971383 1.1650826 0.90355796 1.2566743 1.1203458 1.0412849 1.0436324 1.1177908 1.2305048 1.0836192 0.9859281 1.1843847 0.9859616 1.2563748 1.0615538 0.90216976 1.1972458 0.9305672 1.2562163 1.0218847 1.0865678 1.0637184 1.1951053 1.1959077 1.2375681 1.0892172 0.9295626 1.2368554 1.0661407 1.0200601 1.0110514
0.9099099 1.0342848 1.2090033 1.2571341 1.0640806 1.1394943 1.013687 1.2474264 1.0639844 1.1881502 1.1858188 1.1109073 1.2371911 0.9856227 1.1212724 1.2146065 1.0361701 1.1231287 1.1635915 0.9309619 1.1972852 1.1651155 0.9036203 1.2567174 1.1204169 1.0415103 1.0437002 1.1178588 1.2305586 1.0836442 0.98595816 1.1845495 0.9859913 1.2564577 1.0616058 0.90223414 1.1973916 0.93061906 1.256299 1.0221254 1.0865945 1.0639457 1.1952513 1.1960161 1.2376313 1.0892538 0.9296165 1.2369573 1.0663661 1.0202965 1.0111235
0.9109109 1.0343378 1.2090787 1.2571805 1.0642989 1.1395442 1.0137545 1.2474575 1.0642049 1.1882442 1.1858338 1.1109288 1.237295 0.98565406 1.1214799 1.214739 1.0362269 1.1233383 1.163623 0.9310133 1.1974318 1.1651484 0.9036824 1.2567604 1.1204866 1.0417356 1.0437671 1.1179262 1.2306117 1.083668 0.98598844 1.184714 0.986021 1.2565401 1.0616573 0.9022978 1.1975373 0.9306709 1.2563804 1.0223659 1.0866209 1.0641729 1.1953967 1.1961236 1.2376943 1.0892897 0.92967063 1.2370583 1.0665916 1.0205328 1.0111948
0.9119119 1.0343906 1.2091545 1.2572254 1.0645183 1.1395938 1.0138211 1.2474885 1.0644246 1.1883377 1.1858486 1.1109501 1.237399 0.9856855 1.1216879 1.2148718 1.0362839 1.1235479 1.1636543 0.93106467 1.1975778 1.1651802 0.90374404 1.2568029 1.1205571 1.0419608 1.0438343 1.1179936 1.2306648 1.0836926 0.9860181 1.1848783 0.98605055 1.2566226 1.061709 0.9023617 1.197683 0.93072206 1.256462 1.022606 1.0866469 1.0644 1.195542 1.1962309 1.2377577 1.0893259 0.9297239 1.2371598 1.0668174 1.0207704 1.0112668
0.9129129 1.0344428 1.2092294 1.2572701 1.0647373 1.1396431 1.0138879 1.2475191 1.0646452 1.1884315 1.1858636 1.1109706 1.237502 0.98571664 1.1218945 1.2150038 1.0363402 1.123757 1.1636856 0.9311157 1.1977232 1.1652126 0.9038059 1.2568455 1.120627 1.0421858 1.0439007 1.1180599 1.2307167 1.0837164 0.9860478 1.1850431 0.98608047 1.2567037 1.0617601 0.9024251 1.1978272 0.93077403 1.2565432 1.0228469 1.0866731 1.0646265 1.195687 1.1963382 1.2378201 1.0893614 0.9297771 1.2372606 1.0670434 1.0210071 1.0113379
0.9139139 1.0344952 1.2093039 1.2573154 1.0649562 1.1396921 1.0139544 1.2475493 1.0648658 1.1885246 1.185878 1.1109906 1.2376046 0.9857474 1.1221017 1.2151355 1.0363964 1.1239665 1.1637158 0.93116647 1.1978682 1.1652441 0.90386754 1.2568871 1.1206957 1.0424114 1.0439677 1.1181264 1.2307693 1.0837395 0.98607737 1.1852072 0.98610896 1.2567858 1.0618107 0.902489 1.1979716 0.93082505 1.256624 1.023088 1.086699 1.0648538 1.1958312 1.1964443 1.2378814 1.0893964 0.92983085 1.2373607 1.067269 1.0212436 1.0114086
0.9149149 1.0345474 1.2093775 1.2573589 1.0651755 1.1397405 1.0140206 1.2475785 1.0650868 1.1886164 1.1858916 1.111011 1.2377076 0.9857777 1.1223091 1.2152671 1.0364522 1.1241758 1.1637459 0.9312175 1.1980135 1.1652749 0.90392894 1.2569287 1.1207654 1.042637 1.0440336 1.1181921 1.2308209 1.0837629 0.9861067 1.1853715 0.9861383 1.2568675 1.0618612 0.9025522 1.1981155 0.93087584 1.2567041 1.0233283 1.0867246 1.0650805 1.1959752 1.1965506 1.2379432 1.0894313 0.92988366 1.2374606 1.067495 1.0214809 1.0114796
0.9159159 1.0345984 1.2094518 1.2574025 1.0653954 1.1397886 1.0140865 1.2476077 1.0653079 1.1887087 1.1859058 1.1110317 1.2378099 0.9858089 1.1225166 1.2153978 1.0365083 1.1243846 1.1637758 0.9312679 1.1981575 1.1653062 0.9039901 1.2569687 1.1208339 1.0428625 1.0440996 1.1182574 1.2308716 1.083786 0.98613566 1.1855358 0.98616725 1.2569478 1.0619115 0.9026157 1.1982598 0.93092686 1.2567835 1.0235693 1.0867499 1.0653071 1.196119 1.1966556 1.2380038 1.0894662 0.9299367 1.2375606 1.067721 1.0217175 1.0115501
0.9169169 1.0346503 1.2095252 1.2574462 1.065614 1.1398363 1.0141519 1.2476364 1.0655282 1.1888006 1.1859189 1.1110513 1.2379117 0.98583883 1.1227232 1.2155286 1.0365638 1.1245934 1.1638048 0.93131846 1.1983018 1.1653361 0.90405124 1.25701 1.120902 1.043088 1.0441653 1.1183226 1.230922 1.083809 0.98616475 1.1857 0.98619574 1.2570285 1.0619613 0.9026788 1.1984032 0.93097717 1.2568634 1.0238106 1.0867751 1.0655342 1.1962624 1.1967614 1.2380644 1.0895005 0.92998916 1.2376597 1.0679464 1.0219551 1.0116209
0.9179179 1.0347011 1.2095976 1.257489 1.0658336 1.1398832 1.0142175 1.2476646 1.0657501 1.1888914 1.1859322 1.1110702 1.2380133 0.98586947 1.12293 1.2156591 1.0366192 1.1248026 1.1638345 0.93136865 1.1984448 1.1653663 0.9041123 1.2570497 1.1209697 1.043314 1.0442306 1.118387 1.2309726 1.0838314 0.98619336 1.1858642 0.98622435 1.2571089 1.0620109 0.9027416 1.1985457 0.93102807 1.2569425 1.0240521 1.0868002 1.0657613 1.1964047 1.1968656 1.238125 1.0895346 0.93004173 1.2377584 1.0681722 1.0221922 1.0116907
0.9189189 1.0347524 1.2096701 1.2575318 1.0660537 1.1399302 1.0142823 1.2476926 1.065971 1.1889818 1.1859441 1.1110895 1.238114 0.98589975 1.1231366 1.215789 1.0366741 1.1250112 1.1638626 0.9314186 1.1985885 1.1653961 0.90417284 1.25709 1.1210371 1.0435399 1.0442957 1.1184506 1.2310221 1.0838538 0.9862222 1.1860286 0.9862525 1.2571884 1.0620604 0.90280384 1.1986889 0.93107873 1.2570212 1.024293 1.0868248 1.0659883 1.1965469 1.19697 1.2381846 1.0895687 0.9300943 1.237857 1.0683981 1.0224296 1.0117608
0.9199199 1.0348033 1.2097417 1.2575732 1.0662732 1.1399769 1.0143473 1.2477204 1.0661923 1.1890719 1.1859567 1.111108 1.2382154 0.9859294 1.1233428 1.2159183 1.0367291 1.1252203 1.1638913 0.9314683 1.198732 1.165425 0.90423316 1.2571293 1.1211046 1.0437654 1.0443604 1.1185148 1.2310721 1.0838759 0.98625 1.186192 0.98628026 1.2572677 1.0621094 0.90286666 1.1988311 0.9311287 1.2570999 1.0245347 1.0868489 1.0662149 1.1966892 1.1970735 1.2382437 1.0896022 0.9301464 1.237955 1.068624 1.022667 1.0118304
0.9209209 1.0348535 1.2098135 1.2576151 1.0664933 1.1400229 1.014412 1.2477473 1.0664133 1.1891618 1.1859688 1.111127 1.2383152 0.98595923 1.1235493 1.2160482 1.0367833 1.1254286 1.1639194 0.9315184 1.1988741 1.1654541 0.9042935 1.2571678 1.1211708 1.043991 1.0444248 1.1185789 1.2311207 1.0838977 0.98627824 1.1863558 0.98630863 1.2573467 1.0621579 0.90292937 1.1989728 0.93117887 1.257178 1.024776 1.0868734 1.0664421 1.1968311 1.197177 1.238303 1.089636 0.9301987 1.2380526 1.0688498 1.0229044 1.0118998
0.9219219 1.0349035 1.2098843 1.257657 1.0667124 1.1400687 1.0144765 1.2477741 1.0666349 1.1892511 1.1859808 1.1111449 1.2384154 0.9859881 1.1237555 1.2161769 1.0368377 1.1256368 1.1639471 0.931567 1.1990162 1.1654831 0.9043537 1.2572068 1.1212376 1.0442175 1.0444895 1.1186415 1.2311693 1.0839195 0.9863067 1.1865197 0.9863364 1.2574259 1.062206 0.90299135 1.1991132 0.9312282 1.2572556 1.0250177 1.0868969 1.0666691 1.1969719 1.1972797 1.2383615 1.089669 0.9302506 1.2381504 1.0690753 1.0231421 1.0119687
0.9229229 1.0349534 1.2099551 1.2576982 1.0669329 1.1401143 1.0145403 1.2477996 1.0668558 1.1893393 1.1859915 1.1111635 1.2385147 0.98601776 1.123962 1.2163056 1.0368923 1.1258457 1.1639744 0.93161625 1.1991584 1.165511 0.9044135 1.257245 1.1213032 1.0444438 1.0445529 1.1187038 1.2312181 1.0839403 0.9863344 1.1866832 0.98636407 1.2575043 1.0622537 0.90305334 1.1992548 0.93127805 1.2573329 1.025259 1.0869211 1.0668956 1.1971129 1.1973822 1.2384193 1.0897017 0.93030256 1.2382476 1.0693015 1.0233797 1.0120379
0.9239239 1.0350037 1.2100254 1.2577382 1.0671527 1.1401597 1.0146041 1.247826 1.067078 1.1894279 1.1860027 1.1111814 1.2386146 0.9860472 1.1241677 1.2164335 1.0369457 1.1260536 1.1640012 0.9316655 1.1992997 1.1655391 0.90447265 1.2572829 1.1213685 1.0446697 1.044617 1.1187661 1.2312653 1.0839615 0.98636216 1.1868467 0.9863911 1.2575821 1.0623016 0.90311545 1.1993957 0.9313275 1.2574105 1.0255011 1.0869443 1.067123 1.1972526 1.1974838 1.2384769 1.089734 0.9303542 1.2383438 1.0695269 1.0236174 1.0121064
0.9249249 1.0350524 1.2100949 1.2577788 1.0673727 1.1402041 1.014668 1.2478515 1.0672998 1.1895156 1.1860131 1.1111984 1.2387134 0.98607665 1.1243733 1.2165613 1.0369997 1.1262617 1.1640273 0.931714 1.1994408 1.1655666 0.9045326 1.2573198 1.121434 1.0448958 1.04468 1.1188278 1.231313 1.0839825 0.98638934 1.1870099 0.9864184 1.2576599 1.0623492 0.9031771 1.1995355 0.9313764 1.2574867 1.0257424 1.0869676 1.06735 1.197393 1.1975856 1.2385345 1.089766 0.9304057 1.2384403 1.069753 1.0238549 1.0121745
0.9259259 1.0351014 1.2101638 1.2578182 1.0675933 1.1402483 1.0147315 1.2478762 1.0675211 1.1896029 1.1860225 1.1112158 1.238812 0.9861056 1.1245797 1.2166896 1.0370532 1.1264694 1.1640537 0.9317629 1.1995813 1.165594 0.904592 1.2573566 1.1214983 1.0451221 1.0447431 1.1188891 1.2313596 1.0840023 0.98641664 1.1871734 0.9864457 1.2577373 1.0623965 0.90323883 1.1996758 0.93142575 1.2575636 1.0259846 1.0869911 1.0675766 1.1975327 1.1976867 1.2385912 1.0897985 0.9304567 1.2385361 1.0699784 1.0240932 1.012243
0.9269269 1.0351499 1.2102337 1.2578577 1.0678134 1.1402922 1.0147945 1.2479005 1.0677435 1.18969 1.1860327 1.1112325 1.2389102 0.98613423 1.1247847 1.2168164 1.0371063 1.1266772 1.1640788 0.93181103 1.1997217 1.1656202 0.90465087 1.2573935 1.1215626 1.045349 1.0448062 1.1189499 1.2314062 1.0840232 0.98644406 1.1873364 0.98647267 1.2578146 1.0624428 0.90329987 1.1998152 0.9314745 1.257639 1.026227 1.0870137 1.0678034 1.1976717 1.1977873 1.2386478 1.0898299 0.93050796 1.2386316 1.0702043 1.0243307 1.0123111
0.9279279 1.0351986 1.2103014 1.2578971 1.0680336 1.1403352 1.0148574 1.247924 1.0679653 1.1897755 1.1860421 1.1112493 1.239008 0.98616284 1.1249903 1.216943 1.0371588 1.1268849 1.1641043 0.9318592 1.1998618 1.1656463 0.9047101 1.2574294 1.1216269 1.0455748 1.0448685 1.1190107 1.2314525 1.0840428 0.986471 1.1874996 0.98649913 1.2578908 1.0624895 0.9033615 1.199954 0.9315234 1.2577151 1.0264688 1.0870364 1.0680302 1.1978109 1.1978873 1.238704 1.0898609 0.93055874 1.2387265 1.0704299 1.0245687 1.0123785
0.9289289 1.0352471 1.2103695 1.2579355 1.0682542 1.1403781 1.0149198 1.2479479 1.0681878 1.189862 1.1860515 1.1112658 1.2391057 0.98619145 1.1251957 1.2170691 1.0372121 1.1270926 1.1641299 0.93190724 1.2000017 1.1656729 0.9047683 1.2574652 1.1216905 1.0458013 1.0449301 1.1190711 1.2314975 1.0840627 0.9864977 1.1876624 0.9865257 1.257967 1.0625358 0.9034224 1.2000936 0.93157166 1.2577904 1.0267112 1.0870587 1.0682571 1.197949 1.1979871 1.238759 1.0898916 0.93061 1.2388211 1.0706558 1.0248065 1.012446
0.9299299 1.0352952 1.210437 1.257974 1.0684749 1.1404207 1.0149821 1.2479712 1.0684093 1.1899476 1.1860608 1.1112819 1.2392029 0.98621947 1.1254004 1.2171957 1.0372647 1.1272997 1.1641539 0.93195516 1.2001401 1.1656988 0.90482706 1.2575003 1.1217539 1.0460279 1.0449928 1.1191308 1.2315428 1.0840821 0.9865245 1.1878256 0.9865522 1.2580432 1.0625813 0.90348357 1.2002318 0.9316203 1.2578651 1.0269533 1.0870811 1.0684838 1.198087 1.1980861 1.2388139 1.0899231 0.9306603 1.2389151 1.0708814 1.0250448 1.0125134
0.9309309 1.0353433 1.210504 1.2580117 1.0686957 1.140463 1.015044 1.247994 1.0686319 1.1900327 1.1860688 1.1112974 1.2392989 0.9862471 1.1256055 1.2173214 1.0373168 1.1275072 1.1641786 0.93200237 1.2002791 1.165724 0.9048855 1.2575347 1.1218169 1.0462542 1.045054 1.1191899 1.2315879 1.0841012 0.98655075 1.1879879 0.98657817 1.2581187 1.0626265 0.90354425 1.20037 0.93166846 1.2579397 1.0271959 1.0871024 1.0687107 1.1982247 1.1981856 1.2388687 1.0899532 0.9307105 1.2390093 1.0711069 1.0252829 1.0125808
0.9319319 1.0353904 1.210571 1.2580494 1.0689167 1.140505 1.0151062 1.248016 1.0688548 1.1901174 1.1860771 1.1113126 1.2393961 0.9862756 1.1258103 1.2174472 1.0373683 1.1277143 1.1642027 0.9320498 1.2004179 1.1657492 0.9049434 1.2575696 1.121879 1.0464811 1.0451154 1.1192492 1.2316324 1.0841208 0.9865776 1.1881511 0.98660463 1.2581942 1.0626721 0.9036047 1.200507 0.931716 1.2580136 1.0274374 1.0871247 1.0689373 1.1983619 1.1982828 1.2389233 1.0899833 0.9307609 1.2391027 1.0713326 1.0255214 1.012647
0.9329329 1.0354377 1.2106373 1.2580863 1.069137 1.1405462 1.0151676 1.2480378 1.0690771 1.1902012 1.1860845 1.1113275 1.2394922 0.9863034 1.1260151 1.2175721 1.0374203 1.1279212 1.164226 0.93209714 1.2005559 1.1657737 0.90500146 1.2576032 1.1219409 1.0467075 1.0451765 1.1193075 1.2316762 1.0841392 0.9866032 1.1883134 0.98663014 1.2582686 1.0627167 0.9036649 1.2006443 0.93176395 1.258088 1.0276806 1.0871458 1.069164 1.1984986 1.1983811 1.2389765 1.0900137 0.9308111 1.2391953 1.0715581 1.0257593 1.0127134
0.9339339 1.0354842 1.2107028 1.2581227 1.069358 1.1405872 1.0152291 1.2480594 1.0692996 1.190285 1.1860919 1.1113427 1.239588 0.9863309 1.1262199 1.2176968 1.037472 1.1281285 1.1642497 0.9321436 1.2006934 1.1657983 0.9050595 1.2576369 1.1220028 1.0469346 1.0452372 1.1193659 1.2317196 1.0841576 0.9866293 1.188476 0.9866559 1.258343 1.0627615 0.9037257 1.2007816 0.9318114 1.2581613 1.0279229 1.087167 1.0693913 1.1986344 1.1984787 1.2390306 1.0900427 0.9308612 1.2392886 1.0717834 1.0259978 1.0127797
0.9349349 1.035531 1.2107682 1.2581593 1.069579 1.140628 1.0152901 1.24808 1.0695221 1.1903683 1.1860998 1.1113576 1.2396832 0.9863586 1.126424 1.2178211 1.0375228 1.1283348 1.1642722 0.93219084 1.2008307 1.1658221 0.90511745 1.2576705 1.1220641 1.0471615 1.0452976 1.1194232 1.2317631 1.0841758 0.9866548 1.1886386 0.9866814 1.2584171 1.0628057 0.90378577 1.2009176 0.93185896 1.258234 1.0281653 1.0871882 1.0696175 1.198771 1.1985755 1.2390833 1.0900728 0.9309109 1.2393807 1.0720097 1.026236 1.0128456
0.9359359 1.0355773 1.2108328 1.2581949 1.0697999 1.1406682 1.0153502 1.2481011 1.0697445 1.1904509 1.186106 1.1113719 1.2397784 0.9863861 1.1266279 1.2179451 1.0375736 1.1285417 1.1642942 0.93223697 1.2009677 1.1658454 0.90517503 1.2577034 1.1221253 1.0473877 1.0453585 1.1194803 1.2318059 1.0841936 0.9866807 1.1888006 0.9867062 1.2584915 1.0628495 0.9038455 1.2010539 0.9319059 1.2583059 1.0284085 1.0872087 1.0698447 1.1989065 1.1986725 1.2391361 1.0901015 0.9309606 1.2394727 1.0722349 1.0264745 1.0129114
0.9369369 1.0356236 1.2108977 1.2582308 1.0700212 1.140708 1.0154114 1.2481211 1.0699675 1.1905332 1.1861126 1.1113862 1.2398728 0.9864128 1.1268324 1.2180686 1.0376246 1.1287482 1.1643165 0.9322837 1.2011045 1.1658689 0.9052319 1.2577358 1.1221862 1.0476149 1.0454179 1.1195378 1.2318482 1.0842111 0.9867061 1.188963 0.9867316 1.2585651 1.0628935 0.9039052 1.2011894 0.9319535 1.2583789 1.0286506 1.0872294 1.0700707 1.1990424 1.1987683 1.239188 1.0901304 0.93101007 1.2395645 1.0724604 1.0267131 1.012977
0.9379379 1.0356691 1.2109623 1.258266 1.0702423 1.1407477 1.0154715 1.2481412 1.0701907 1.1906147 1.1861178 1.1113995 1.2399676 0.98643976 1.1270365 1.2181922 1.037675 1.1289544 1.1643376 0.93232995 1.2012403 1.1658916 0.9052895 1.2577677 1.122246 1.0478412 1.0454775 1.1195942 1.2318892 1.0842289 0.98673135 1.1891246 0.9867566 1.2586381 1.0629367 0.9039648 1.2013247 0.93199986 1.2584511 1.028894 1.0872496 1.0702971 1.1991769 1.1988636 1.2392397 1.090159 0.93105954 1.2396551 1.0726862 1.0269516 1.0130421
0.9389389 1.0357144 1.2110257 1.2583005 1.0704637 1.1407864 1.0155314 1.2481601 1.0704132 1.1906959 1.1861234 1.1114134 1.2400612 0.9864668 1.1272398 1.2183151 1.0377258 1.1291609 1.1643591 0.9323756 1.2013758 1.1659138 0.9053456 1.2577993 1.1223055 1.048069 1.0455368 1.1196504 1.2319309 1.0842459 0.9867566 1.1892873 0.9867807 1.2587105 1.0629804 0.90402406 1.2014598 0.93204683 1.2585224 1.0291365 1.0872699 1.0705241 1.199311 1.1989589 1.2392908 1.0901878 0.93110853 1.2397462 1.0729111 1.0271904 1.0131071
0.9399399 1.0357602 1.2110888 1.2583345 1.0706851 1.1408257 1.0155913 1.2481787 1.0706363 1.1907774 1.1861289 1.1114262 1.2401546 0.9864935 1.1274438 1.2184374 1.0377755 1.1293672 1.1643804 0.9324214 1.2015114 1.1659362 0.9054027 1.25783 1.1223648 1.0482959 1.0455958 1.1197059 1.2319722 1.0842631 0.9867814 1.1894485 0.9868055 1.2587835 1.0630224 0.9040838 1.2015941 0.93209356 1.2585932 1.0293798 1.0872892 1.0707505 1.1994455 1.1990536 1.2393414 1.0902151 0.9311575 1.2398367 1.0731369 1.0274284 1.0131717
0.9409409 1.0358053 1.2111518 1.2583683 1.0709063 1.1408637 1.015651 1.2481974 1.0708588 1.1908575 1.1861335 1.111439 1.2402474 0.98652 1.1276472 1.2185601 1.0378256 1.129573 1.1644006 0.93246704 1.2016463 1.1659577 0.9054591 1.2578609 1.1224236 1.0485228 1.0456549 1.1197612 1.232013 1.0842799 0.9868061 1.1896106 0.98683006 1.2588551 1.0630648 0.90414244 1.2017283 0.93213934 1.2586648 1.0296229 1.0873094 1.0709771 1.1995791 1.1991476 1.2393925 1.0902425 0.9312064 1.2399266 1.0733624 1.0276674 1.013236
0.9419419 1.0358499 1.2112135 1.2584018 1.0711277 1.1409011 1.01571 1.2482154 1.0710824 1.1909375 1.1861385 1.1114522 1.2403401 0.9865461 1.1278504 1.2186812 1.0378752 1.1297787 1.1644205 0.93251234 1.2017808 1.1659794 0.90551525 1.2578913 1.1224825 1.04875 1.0457131 1.1198158 1.2320529 1.0842959 0.98683053 1.1897724 0.98685414 1.2589272 1.0631069 0.9042011 1.2018619 0.93218523 1.2587345 1.029866 1.0873281 1.0712041 1.1997122 1.1992414 1.2394422 1.0902702 0.9312549 1.2400163 1.0735883 1.0279064 1.0133004
0.9429429 1.0358944 1.2112758 1.2584356 1.0713494 1.1409391 1.0157691 1.2482325 1.0713056 1.1910164 1.1861426 1.1114641 1.2404326 0.9865722 1.1280537 1.2188029 1.0379242 1.1299844 1.1644406 0.9325573 1.2019153 1.1660002 0.9055715 1.257921 1.1225412 1.0489769 1.0457714 1.119871 1.2320924 1.0843117 0.98685485 1.1899335 0.9868787 1.2589979 1.0631486 0.90425974 1.2019957 0.93223137 1.2588052 1.0301092 1.0873475 1.07143 1.1998451 1.1993351 1.2394917 1.0902976 0.93130356 1.2401055 1.0738132 1.0281448 1.0133647
0.9439439 1.035938 1.2113374 1.258468 1.0715711 1.1409767 1.0158277 1.2482497 1.0715286 1.1910957 1.1861472 1.1114763 1.2405251 0.98659855 1.1282566 1.218924 1.0379734 1.1301899 1.1644601 0.93260235 1.2020487 1.1660211 0.9056271 1.2579504 1.122599 1.049204 1.0458294 1.1199245 1.2321318 1.0843278 0.98687893 1.1900952 0.9869018 1.2590685 1.0631906 0.90431875 1.2021286 0.9322774 1.2588744 1.030353 1.0873666 1.0716561 1.1999772 1.1994278 1.2395409 1.0903238 0.93135184 1.2401947 1.0740385 1.0283834 1.0134284
0.9449449 1.0359825 1.2113978 1.2584999 1.0717926 1.1410128 1.015886 1.2482662 1.0717518 1.1911743 1.18615 1.1114879 1.2406162 0.9866243 1.1284597 1.2190452 1.0380219 1.1303954 1.1644793 0.93264705 1.2021825 1.1660414 0.9056832 1.2579801 1.1226562 1.0494319 1.0458874 1.1199781 1.2321708 1.0843439 0.98690337 1.1902556 0.9869264 1.2591398 1.0632313 0.9043775 1.2022611 0.9323227 1.2589442 1.0305959 1.0873847 1.0718826 1.2001095 1.1995205 1.2395896 1.09035 0.93140024 1.2402833 1.0742638 1.0286222 1.0134914
0.9459459 1.0360256 1.2114589 1.2585317 1.0720147 1.1410494 1.0159439 1.2482823 1.0719761 1.191252 1.1861535 1.1114993 1.2407078 0.9866497 1.1286627 1.219165 1.0380708 1.1306007 1.1644976 0.93269175 1.2023157 1.1660616 0.90573853 1.2580085 1.1227133 1.049659 1.045944 1.1200317 1.232209 1.0843586 0.9869271 1.1904169 0.98694927 1.25921 1.0632724 0.9044358 1.2023932 0.9323682 1.2590129 1.030839 1.087403 1.0721093 1.2002411 1.1996121 1.2396379 1.0903763 0.93144804 1.2403709 1.074489 1.0288614 1.013555
0.9469469 1.0360693 1.2115188 1.2585632 1.072236 1.1410848 1.0160024 1.2482985 1.0721991 1.1913297 1.1861559 1.1115106 1.2407987 0.98667544 1.1288652 1.2192851 1.0381192 1.1308063 1.1645156 0.9327355 1.2024484 1.166081 0.9057942 1.2580366 1.1227705 1.0498865 1.046001 1.120084 1.2322471 1.0843736 0.9869506 1.1905782 0.9869724 1.2592797 1.0633131 0.9044935 1.202525 0.9324134 1.2590817 1.0310826 1.0874218 1.0723354 1.2003719 1.1997037 1.2396853 1.0904021 0.93149585 1.2404587 1.0747141 1.0291 1.0136184
0.9479479 1.0361124 1.2115785 1.258594 1.0724581 1.141121 1.0160598 1.2483138 1.0724223 1.1914068 1.1861588 1.1115212 1.240889 0.9867005 1.1290675 1.2194049 1.0381671 1.1310108 1.164534 0.9327796 1.202581 1.1660999 0.90584916 1.2580647 1.1228267 1.0501139 1.0460578 1.1201366 1.2322845 1.0843883 0.9869738 1.1907395 0.9869955 1.259349 1.0633534 0.90455145 1.2026567 0.93245786 1.2591498 1.0313262 1.0874394 1.072562 1.2005029 1.1997948 1.2397331 1.0904276 0.93154365 1.2405455 1.0749396 1.0293391 1.0136807
0.9489489 1.0361552 1.2116377 1.2586253 1.0726801 1.1411555 1.0161173 1.2483287 1.0726459 1.191484 1.1861609 1.1115324 1.2409792 0.9867254 1.1292698 1.219524 1.038215 1.1312162 1.1645511 0.93282396 1.2027123 1.1661191 0.90590423 1.2580918 1.1228825 1.0503414 1.0461146 1.1201887 1.2323222 1.0844032 0.98699707 1.1909 0.9870189 1.2594181 1.0633931 0.9046089 1.2027878 0.9325035 1.259218 1.0315696 1.0874572 1.0727881 1.2006336 1.1998855 1.2397796 1.090453 0.9315912 1.2406328 1.0751643 1.0295784 1.0137434
0.9499499 1.0361974 1.2116964 1.2586554 1.0729016 1.1411906 1.0161743 1.2483435 1.0728694 1.1915597 1.186162 1.1115432 1.2410697 0.9867508 1.129472 1.2196428 1.0382624 1.131421 1.1645685 0.9328676 1.2028439 1.1661372 0.9059593 1.2581189 1.122938 1.0505687 1.0461705 1.1202402 1.2323589 1.0844171 0.9870196 1.1910602 0.9870414 1.2594866 1.0634328 0.90466684 1.2029184 0.93254775 1.2592851 1.0318134 1.0874747 1.0730138 1.2007631 1.1999755 1.2398262 1.0904784 0.93163806 1.2407192 1.0753897 1.0298173 1.0138053
0.950951 1.03624 1.2117549 1.2586852 1.0731238 1.1412252 1.0162308 1.2483573 1.0730937 1.191635 1.1861644 1.1115526 1.2411584 0.9867758 1.1296738 1.2197617 1.0383097 1.1316253 1.1645852 0.93291086 1.2029752 1.1661549 0.90601355 1.2581455 1.1229932 1.0507963 1.0462267 1.1202916 1.2323952 1.0844313 0.98704284 1.1912214 0.98706394 1.2595552 1.0634719 0.9047243 1.2030483 0.9325916 1.2593522 1.0320576 1.0874918 1.0732405 1.200893 1.200065 1.2398723 1.0905032 0.9316855 1.2408055 1.0756153 1.0300565 1.0138676
0.951952 1.0362817 1.211813 1.2587149 1.0733457 1.1412585 1.016288 1.2483708 1.0733172 1.1917106 1.1861647 1.1115626 1.2412478 0.98680013 1.1298757 1.2198801 1.0383574 1.1318294 1.1646012 0.93295413 1.2031056 1.1661735 0.9060678 1.2581718 1.123048 1.0510243 1.0462819 1.1203427 1.2324306 1.084445 0.9870655 1.1913816 0.98708636 1.2596229 1.0635109 0.9047813 1.2031776 0.9326362 1.2594192 1.0323007 1.0875087 1.0734665 1.2010219 1.2001543 1.2399176 1.0905278 0.9317326 1.2408911 1.0758401 1.0302954 1.0139291
0.952953 1.0363237 1.2118707 1.2587438 1.0735676 1.1412922 1.0163441 1.2483839 1.0735412 1.1917853 1.1861656 1.1115716 1.2413371 0.9868246 1.1300775 1.2199974 1.038404 1.1320337 1.1646177 0.9329974 1.2032361 1.1661901 0.90612227 1.2581975 1.1231022 1.0512515 1.0463378 1.1203924 1.2324661 1.0844587 0.9870884 1.1915418 0.9871085 1.2596914 1.0635492 0.90483814 1.203308 0.9326808 1.2594855 1.0325449 1.0875255 1.0736928 1.2011508 1.2002431 1.2399633 1.0905524 0.9317792 1.2409767 1.0760653 1.0305353 1.0139911
0.953954 1.036365 1.2119269 1.2587723 1.07379 1.1413256 1.0164002 1.2483965 1.073765 1.1918596 1.1861658 1.1115805 1.2414244 0.9868488 1.1302788 1.2201146 1.0384506 1.1322384 1.1646332 0.93304056 1.2033663 1.1662079 0.90617627 1.2582229 1.1231567 1.0514792 1.0463926 1.1204425 1.2325015 1.0844713 0.98711103 1.191702 0.9871302 1.2597581 1.0635877 0.90489537 1.2034367 0.93272465 1.2595514 1.0327888 1.0875423 1.0739186 1.201279 1.2003313 1.2400081 1.0905757 0.9318257 1.241061 1.07629 1.0307742 1.0140523
0.954955 1.0364062 1.2119836 1.258801 1.0740128 1.1413584 1.0164558 1.2484093 1.0739892 1.191934 1.1861659 1.1115899 1.2415129 0.9868732 1.1304808 1.2202315 1.0384967 1.1324419 1.1646479 0.93308336 1.2034959 1.1662242 0.9062303 1.258248 1.1232103 1.0517067 1.0464473 1.1204922 1.2325362 1.0844848 0.9871326 1.1918621 0.98715264 1.2598251 1.0636262 0.90495235 1.2035655 0.9327683 1.2596171 1.0330327 1.0875586 1.0741446 1.2014067 1.2004193 1.2400522 1.0905993 0.9318722 1.2411456 1.0765148 1.0310131 1.0141137
0.955956 1.036447 1.2120405 1.2588282 1.074235 1.1413902 1.0165114 1.2484212 1.0742128 1.1920071 1.1861653 1.1115985 1.2416004 0.9868968 1.1306813 1.2203487 1.0385431 1.1326463 1.1646631 0.9331259 1.2036252 1.1662407 0.9062839 1.258272 1.1232632 1.0519346 1.046501 1.1205412 1.2325703 1.0844969 0.987155 1.1920222 0.9871742 1.2598917 1.0636636 0.9050086 1.2036935 0.93281144 1.2596822 1.033277 1.0875741 1.0743707 1.2015346 1.2005063 1.2400966 1.0906228 0.9319189 1.2412295 1.07674 1.0312525 1.0141737
0.956957 1.0364878 1.2120955 1.2588558 1.0744569 1.1414219 1.0165671 1.2484324 1.0744367 1.1920794 1.1861655 1.1116067 1.241688 0.9869209 1.1308825 1.2204646 1.0385886 1.1328499 1.164678 0.9331679 1.2037535 1.1662562 0.9063371 1.2582965 1.1233159 1.0521622 1.0465554 1.1205901 1.2326043 1.08451 0.9871767 1.1921821 0.9871958 1.259958 1.063701 0.9050644 1.2038219 0.9328546 1.2597477 1.0335209 1.0875901 1.0745968 1.2016616 1.2005936 1.2401394 1.0906458 0.9319646 1.2413139 1.0769649 1.0314915 1.0142343
0.957958 1.036528 1.212151 1.2588828 1.0746796 1.141454 1.0166222 1.2484434 1.0746611 1.1921515 1.1861638 1.1116147 1.2417746 0.9869445 1.1310831 1.2205812 1.0386341 1.1330534 1.164692 0.9332102 1.2038823 1.1662718 0.90639037 1.2583201 1.1233685 1.0523896 1.0466094 1.1206383 1.2326375 1.0845221 0.9871983 1.1923416 0.98721653 1.2600236 1.0637383 0.9051209 1.2039493 0.932898 1.2598121 1.0337644 1.0876055 1.0748222 1.2017883 1.2006798 1.2401828 1.0906687 0.93201095 1.2413971 1.0771894 1.031731 1.0142946
0.958959 1.0365683 1.2122052 1.2589093 1.0749016 1.1414852 1.0166767 1.2484535 1.0748852 1.1922237 1.1861622 1.1116222 1.2418609 0.98696774 1.1312836 1.2206964 1.0386797 1.1332566 1.1647058 0.93325156 1.20401 1.166287 0.9064433 1.2583433 1.1234213 1.0526175 1.0466636 1.1206867 1.2326701 1.0845336 0.9872195 1.1925008 0.9872373 1.2600894 1.0637743 0.90517706 1.2040762 0.9329408 1.2598761 1.0340091 1.0876206 1.0750486 1.2019144 1.2007661 1.2402253 1.0906911 0.93205637 1.2414798 1.0774142 1.0319704 1.0143546
0.95996 1.0366077 1.21226 1.2589359 1.0751243 1.141516 1.0167305 1.2484641 1.0751095 1.1922958 1.1861601 1.1116298 1.241947 0.98699135 1.1314838 1.2208114 1.0387247 1.1334604 1.1647189 0.93329364 1.204138 1.1663017 0.906496 1.2583661 1.1234727 1.0528451 1.0467163 1.1207337 1.2327026 1.084545 0.9872411 1.19266 0.9872584 1.2601541 1.0638112 0.90523285 1.2042031 0.93298346 1.2599399 1.0342529 1.087636 1.0752741 1.2020403 1.2008513 1.2402679 1.0907133 0.93210226 1.2415622 1.0776396 1.0322099 1.0144143
0.960961 1.0366476 1.212313 1.2589617 1.075347 1.1415458 1.0167856 1.2484732 1.0753336 1.1923664 1.1861584 1.1116368 1.2420328 0.98701423 1.1316847 1.2209266 1.038769 1.1336635 1.164732 0.9333344 1.2042651 1.1663159 0.9065488 1.2583883 1.1235238 1.0530729 1.0467689 1.1207811 1.232735 1.0845567 0.9872623 1.1928202 0.987279 1.2602191 1.0638471 0.9052889 1.2043294 0.93302613 1.2600034 1.034497 1.0876503 1.0754995 1.2021661 1.2009367 1.2403096 1.0907345 0.93214756 1.2416446 1.0778643 1.0324497 1.0144738
0.961962 1.0366867 1.2123668 1.2589868 1.0755694 1.1415759 1.0168391 1.2484826 1.075558 1.1924372 1.1861556 1.1116438 1.2421179 0.9870371 1.131885 1.2210407 1.0388141 1.1338665 1.1647446 0.9333759 1.2043917 1.1663307 0.90660125 1.2584109 1.1235746 1.0533004 1.0468215 1.1208276 1.2327664 1.0845673 0.98728293 1.1929786 0.98729926 1.2602834 1.0638834 0.9053443 1.2044555 0.93306845 1.2600664 1.0347413 1.087665 1.0757258 1.2022909 1.2010208 1.2403505 1.0907564 0.9321931 1.2417262 1.0780889 1.0326887 1.0145332
0.962963 1.0367253 1.2124202 1.2590122 1.0757916 1.1416057 1.016893 1.2484915 1.0757824 1.1925069 1.1861527 1.1116502 1.2422034 0.9870601 1.132085 1.2211549 1.0388583 1.1340694 1.1647565 0.933417 1.2045183 1.1663435 0.9066532 1.258432 1.123625 1.0535285 1.0468739 1.1208739 1.2327971 1.0845782 0.98730356 1.1931381 0.9873201 1.2603475 1.0639184 0.9053996 1.2045805 0.9331108 1.2601284 1.0349859 1.0876794 1.0759513 1.2024157 1.2011052 1.240392 1.0907776 0.93223804 1.2418079 1.0783134 1.0329282 1.0145919
0.963964 1.0367645 1.2124727 1.259037 1.0760149 1.1416346 1.0169467 1.2484995 1.0760062 1.1925764 1.1861494 1.1116561 1.2422874 0.9870823 1.1322849 1.2212685 1.0389029 1.1342717 1.1647682 0.93345743 1.2046443 1.1663576 0.9067058 1.2584535 1.1236751 1.0537562 1.0469261 1.1209195 1.2328281 1.0845892 0.98732406 1.1932968 0.9873399 1.260411 1.063953 0.9054552 1.2047057 0.933153 1.260191 1.03523 1.0876937 1.076177 1.20254 1.2011888 1.240432 1.0907987 0.932283 1.2418884 1.0785375 1.0331677 1.0146508
0.964965 1.0368026 1.2125244 1.2590605 1.0762371 1.1416628 1.0169996 1.2485076 1.0762317 1.1926457 1.1861457 1.1116624 1.2423718 0.9871047 1.1324841 1.2213821 1.0389465 1.1344743 1.1647795 0.9334988 1.20477 1.1663697 0.90675753 1.2584736 1.1237254 1.0539839 1.0469781 1.1209651 1.2328581 1.084599 0.98734456 1.1934552 0.98736006 1.2604741 1.0639888 0.90550977 1.2048306 0.9331948 1.260253 1.035475 1.0877076 1.0764023 1.2026639 1.2012718 1.2404716 1.090819 0.93232757 1.2419689 1.078762 1.0334071 1.0147091
0.965966 1.0368413 1.212576 1.2590845 1.0764605 1.1416911 1.0170528 1.2485149 1.0764552 1.1927142 1.1861418 1.111668 1.2424558 0.98712665 1.1326836 1.2214943 1.0389899 1.1346768 1.1647905 0.9335386 1.2048954 1.1663828 0.9068093 1.2584947 1.1237744 1.0542121 1.0470291 1.1210102 1.2328885 1.0846093 0.9873648 1.1936139 0.9873797 1.2605374 1.0640231 0.9055647 1.2049551 0.9332358 1.2603148 1.0357193 1.0877209 1.076628 1.2027874 1.2013547 1.2405118 1.0908399 0.9323718 1.2420497 1.0789864 1.0336463 1.0147674
0.966967 1.0368788 1.2126274 1.2591083 1.0766833 1.1417195 1.0171052 1.2485223 1.0766804 1.1927828 1.1861374 1.1116736 1.2425393 0.98714954 1.1328831 1.2216071 1.039033 1.134879 1.1648016 0.9335789 1.2050195 1.1663947 0.90686077 1.2585143 1.1238234 1.0544398 1.047081 1.1210546 1.2329181 1.0846192 0.98738474 1.1937728 0.9873993 1.2606 1.0640575 0.90561897 1.2050786 0.93327767 1.260376 1.0359634 1.087734 1.0768538 1.2029104 1.2014372 1.2405505 1.0908595 0.93241674 1.2421287 1.0792111 1.0338861 1.0148256
0.967968 1.0369164 1.2126781 1.2591312 1.0769056 1.1417469 1.0171579 1.2485287 1.0769048 1.1928505 1.1861328 1.1116785 1.2426219 0.987171 1.1330819 1.2217197 1.0390763 1.1350808 1.1648117 0.9336191 1.2051443 1.1664065 0.90691215 1.2585334 1.1238718 1.0546684 1.0471315 1.1210989 1.2329471 1.0846283 0.98740464 1.1939307 0.9874185 1.2606622 1.0640913 0.9056738 1.2052022 0.9333187 1.2604363 1.0362083 1.0877472 1.0770788 1.2030323 1.2015193 1.2405894 1.0908796 0.93246084 1.2422079 1.0794358 1.0341254 1.0148832
0.968969 1.0369533 1.2127285 1.2591535 1.0771279 1.1417739 1.0172096 1.2485346 1.0771289 1.1929175 1.1861275 1.1116834 1.2427045 0.98719233 1.1332812 1.2218319 1.039119 1.1352828 1.1648219 0.9336589 1.2052685 1.1664183 0.90696305 1.2585527 1.1239197 1.0548961 1.0471818 1.1211425 1.2329748 1.0846376 0.9874236 1.1940895 0.987438 1.2607234 1.0641245 0.9057278 1.2053252 0.9333598 1.260497 1.0364525 1.0877601 1.0773045 1.203155 1.2016 1.2406276 1.0908984 0.9325052 1.2422873 1.0796596 1.0343653 1.0149407
0.96997 1.03699 1.2127784 1.2591763 1.0773511 1.1418008 1.0172614 1.2485402 1.077354 1.1929839 1.1861223 1.1116875 1.2427874 0.987214 1.1334804 1.2219435 1.0391617 1.1354843 1.1648312 0.9336985 1.205392 1.1664292 0.9070141 1.2585714 1.1239675 1.0551239 1.0472324 1.1211863 1.2330033 1.0846463 0.9874434 1.1942471 0.987457 1.2607849 1.0641577 0.9057818 1.2054483 0.9334006 1.2605572 1.0366973 1.0877728 1.0775297 1.2032766 1.201681 1.2406652 1.090918 0.93254906 1.2423662 1.0798838 1.0346051 1.014998
0.970971 1.037027 1.2128276 1.2591976 1.0775745 1.1418272 1.0173129 1.2485458 1.0775782 1.1930504 1.1861168 1.111692 1.2428687 0.98723537 1.1336787 1.222054 1.0392039 1.1356863 1.1648403 0.9337378 1.2055154 1.1664397 0.90706486 1.2585896 1.1240156 1.055352 1.0472825 1.121229 1.2330306 1.084655 0.98746246 1.1944047 0.9874758 1.2608461 1.0641909 0.90583605 1.2055706 0.9334416 1.260616 1.0369422 1.0877849 1.077755 1.203398 1.2017616 1.2407029 1.0909375 0.9325922 1.2424438 1.0801083 1.0348449 1.0150551
0.971972 1.0370635 1.2128767 1.2592186 1.0777972 1.1418531 1.0173645 1.24855 1.0778033 1.1931164 1.186111 1.1116959 1.2429506 0.9872568 1.1338768 1.2221648 1.0392461 1.1358876 1.1648492 0.9337773 1.2056376 1.1664499 0.9071153 1.2586073 1.1240624 1.0555795 1.0473323 1.1212716 1.2330585 1.0846634 0.9874814 1.1945628 0.9874943 1.2609063 1.0642238 0.9058898 1.2056922 0.9334821 1.2606758 1.0371867 1.0877967 1.0779798 1.2035193 1.2018417 1.2407393 1.0909555 0.93263596 1.2425218 1.0803324 1.0350841 1.0151116
0.972973 1.0370997 1.2129256 1.2592398 1.0780196 1.1418785 1.0174155 1.2485543 1.0780281 1.1931816 1.1861042 1.1116996 1.2430319 0.9872772 1.1340755 1.2222751 1.0392882 1.1360887 1.1648579 0.93381566 1.2057607 1.1664603 0.90716547 1.2586246 1.1241088 1.0558078 1.0473814 1.1213136 1.2330853 1.0846716 0.9875006 1.1947205 0.98751277 1.2609674 1.0642557 0.90594345 1.205814 0.9335218 1.2607342 1.0374309 1.0878087 1.078205 1.20364 1.2019211 1.2407765 1.0909739 0.9326795 1.2425989 1.0805563 1.0353237 1.0151681
0.973974 1.037136 1.2129731 1.2592602 1.078243 1.1419034 1.0174664 1.2485582 1.0782524 1.1932467 1.186097 1.1117028 1.2431121 0.98729855 1.1342728 1.2223855 1.0393292 1.13629 1.1648657 0.93385476 1.2058828 1.1664693 0.90721554 1.2586416 1.1241553 1.0560358 1.0474306 1.1213557 1.2331113 1.0846798 0.9875193 1.1948776 0.98753124 1.2610266 1.064288 0.9059966 1.2059349 0.93356246 1.2607931 1.0376761 1.0878204 1.07843 1.2037598 1.2019998 1.2408124 1.0909926 0.932723 1.2426761 1.0807804 1.0355637 1.0152241
0.974975 1.0371711 1.213021 1.2592797 1.0784659 1.1419286 1.0175165 1.2485619 1.0784771 1.1933107 1.18609 1.1117058 1.2431927 0.9873186 1.1344713 1.2224944 1.0393708 1.1364905 1.1648731 0.9338929 1.2060043 1.1664788 0.9072657 1.2586582 1.1242009 1.0562636 1.0474794 1.1213964 1.2331374 1.0846872 0.9875377 1.1950351 0.98754865 1.2610872 1.0643196 0.90605015 1.2060562 0.9336017 1.2608511 1.0379208 1.0878321 1.078655 1.2038792 1.2020782 1.2408477 1.0910097 0.93276566 1.2427527 1.0810041 1.0358034 1.0152795
0.975976 1.0372066 1.2130684 1.2592996 1.0786892 1.1419531 1.017567 1.2485656 1.0787022 1.1933743 1.1860828 1.1117083 1.243273 0.9873397 1.1346691 1.2226039 1.0394117 1.1366917 1.1648808 0.9339313 1.2061253 1.1664875 0.9073151 1.2586749 1.1242462 1.0564916 1.0475276 1.121438 1.2331631 1.0846945 0.98755604 1.1951926 0.987567 1.2611455 1.0643508 0.9061031 1.2061757 0.9336414 1.2609088 1.0381656 1.0878431 1.0788802 1.2039987 1.2021568 1.2408832 1.0910275 0.9328086 1.2428285 1.0812285 1.0360433 1.0153357
0.976977 1.037242 1.2131145 1.2593193 1.0789123 1.1419767 1.017617 1.2485677 1.0789272 1.193438 1.1860746 1.111711 1.2433524 0.9873598 1.1348667 1.222713 1.0394526 1.1368921 1.1648877 0.93396944 1.2062461 1.166496 0.90736467 1.2586901 1.1242917 1.0567204 1.047576 1.1214781 1.2331885 1.0847013 0.9875744 1.1953497 0.9875844 1.2612044 1.0643821 0.90615577 1.2062957 0.9336811 1.2609661 1.0384105 1.0878538 1.0791048 1.2041172 1.2022343 1.2409176 1.0910442 0.9328514 1.2429041 1.0814517 1.0362827 1.0153911
0.977978 1.0372763 1.2131611 1.2593381 1.0791352 1.1420004 1.0176663 1.24857 1.0791521 1.1935009 1.1860662 1.1117129 1.2434318 0.9873795 1.1350639 1.222821 1.0394931 1.1370925 1.1648939 0.9340072 1.2063669 1.1665041 0.907414 1.2587051 1.1243362 1.0569482 1.0476241 1.1215184 1.2332128 1.084708 0.9875917 1.1955061 0.98760194 1.2612628 1.0644125 0.90620905 1.2064152 0.9337202 1.261023 1.0386552 1.0878642 1.0793295 1.2042361 1.2023114 1.2409515 1.0910614 0.93289393 1.2429796 1.0816754 1.0365225 1.0154461
0.978979 1.0373111 1.2132069 1.2593567 1.0793586 1.1420236 1.0177158 1.2485714 1.0793765 1.1935636 1.1860574 1.1117145 1.2435106 0.9874001 1.1352607 1.2229291 1.039534 1.1372926 1.1648997 0.93404514 1.2064869 1.1665112 0.9074635 1.2587197 1.1243806 1.057176 1.0476717 1.1215585 1.2332369 1.0847147 0.98761004 1.1956632 0.98761886 1.261321 1.0644429 0.9062614 1.2065343 0.9337596 1.2610791 1.0389003 1.0878744 1.079554 1.2043537 1.2023882 1.2409856 1.0910773 0.93293613 1.2430545 1.0818996 1.0367616 1.0155007
0.97998 1.0373454 1.213252 1.2593745 1.0795816 1.1420459 1.0177647 1.2485723 1.0796022 1.1936253 1.1860482 1.1117166 1.2435889 0.98741955 1.1354578 1.2230364 1.0395733 1.1374929 1.1649055 0.9340821 1.2066064 1.1665189 0.90751237 1.2587342 1.1244242 1.0574038 1.0477191 1.1215969 1.233261 1.084721 0.9876271 1.19582 0.9876364 1.2613783 1.0644734 0.90631384 1.2066532 0.9337984 1.2611356 1.039145 1.0878851 1.0797789 1.2044712 1.2024643 1.2410191 1.0910941 0.932978 1.2431291 1.0821229 1.037002 1.0155557
0.980981 1.0373788 1.2132968 1.259392 1.0798045 1.142068 1.0178138 1.248573 1.0798271 1.1936868 1.1860393 1.1117176 1.2436669 0.9874391 1.1356549 1.2231442 1.0396131 1.1376928 1.1649109 0.93411976 1.2067256 1.1665257 0.90756077 1.2587483 1.1244678 1.0576323 1.0477659 1.121636 1.2332841 1.084727 0.98764473 1.1959763 0.9876532 1.2614361 1.0645028 0.90636593 1.2067711 0.93383735 1.2611917 1.0393896 1.0878947 1.0800037 1.2045887 1.2025398 1.2410522 1.0911099 0.93302006 1.243203 1.0823462 1.0372418 1.0156099
0.981982 1.037413 1.2133415 1.2594095 1.0800276 1.1420902 1.0178627 1.2485739 1.0800514 1.193748 1.1860293 1.1117187 1.2437444 0.98745877 1.1358516 1.2232506 1.0396528 1.137893 1.164916 0.93415684 1.2068444 1.1665325 0.9076093 1.2587621 1.1245109 1.0578601 1.0478128 1.1216744 1.2333065 1.0847323 0.987662 1.1961323 0.9876699 1.2614926 1.064532 0.9064179 1.2068892 0.9338755 1.2612469 1.0396346 1.0879041 1.0802282 1.204705 1.2026154 1.2410846 1.0911251 0.9330614 1.2432772 1.0825702 1.0374814 1.015664
0.982983 1.037446 1.2133852 1.2594262 1.0802509 1.1421115 1.017911 1.2485737 1.0802767 1.1938088 1.1860191 1.1117191 1.2438222 0.9874775 1.136048 1.2233577 1.0396914 1.1380923 1.1649206 0.93419343 1.2069628 1.1665388 0.90765744 1.2587752 1.1245532 1.0580884 1.0478586 1.1217126 1.2333293 1.0847374 0.9876788 1.1962887 0.9876866 1.2615494 1.0645609 0.9064693 1.2070067 0.933914 1.2613015 1.0398798 1.0879134 1.0804523 1.2048212 1.20269 1.2411168 1.0911405 0.9331035 1.2433501 1.0827936 1.0377214 1.015718
0.983984 1.0374789 1.213429 1.2594421 1.0804741 1.1421329 1.0179584 1.2485731 1.0805016 1.1938683 1.1860083 1.1117196 1.2438987 0.98749644 1.1362444 1.2234632 1.0397309 1.138292 1.1649246 0.93423027 1.2070811 1.1665443 0.9077061 1.2587876 1.1245953 1.0583162 1.0479054 1.12175 1.2333515 1.084743 0.98769563 1.1964445 0.9877028 1.2616056 1.0645901 0.9065215 1.207124 0.9339523 1.2613562 1.0401251 1.0879222 1.0806766 1.2049379 1.2027644 1.241149 1.0911562 0.9331451 1.2434232 1.0830172 1.0379606 1.0157715
0.984985 1.0375117 1.2134719 1.2594585 1.0806974 1.1421539 1.0180069 1.2485723 1.0807269 1.1939284 1.185998 1.1117191 1.2439754 0.9875156 1.1364404 1.2235689 1.0397696 1.1384909 1.1649283 0.9342666 1.2071986 1.1665502 0.9077539 1.2588004 1.1246377 1.0585442 1.0479509 1.1217872 1.2333733 1.0847479 0.9877123 1.1966002 0.9877189 1.2616616 1.0646183 0.9065729 1.20724 0.9339904 1.2614101 1.0403696 1.0879315 1.0809016 1.2050536 1.2028383 1.2411797 1.0911703 0.93318564 1.243496 1.08324 1.0382003 1.0158246
0.985986 1.0375446 1.2135142 1.2594739 1.0809213 1.1421736 1.0180542 1.2485704 1.0809517 1.1939876 1.1859868 1.111719 1.2440515 0.98753434 1.1366365 1.2236744 1.0398084 1.1386901 1.1649321 0.9343032 1.2073148 1.1665546 0.90780133 1.2588121 1.124679 1.0587727 1.0479963 1.1218239 1.2333937 1.0847521 0.9877284 1.1967556 0.9877345 1.2617161 1.0646465 0.9066239 1.2073563 0.9340283 1.261464 1.040615 1.0879403 1.0811257 1.2051686 1.2029117 1.2412103 1.091185 0.933227 1.2435683 1.0834633 1.03844 1.0158778
0.986987 1.0375764 1.2135574 1.2594887 1.0811441 1.1421936 1.0181013 1.2485691 1.0811766 1.1940461 1.1859753 1.1117187 1.2441273 0.9875526 1.1368319 1.2237792 1.0398468 1.1388888 1.1649351 0.9343386 1.2074322 1.1665598 0.90784913 1.2588235 1.12472 1.0590005 1.0480419 1.1218603 1.2334148 1.0847566 0.98774475 1.1969112 0.98775 1.2617711 1.064674 0.9066755 1.2074722 0.9340654 1.2615182 1.0408598 1.0879483 1.0813496 1.2052832 1.2029845 1.2412407 1.091199 0.9332679 1.2436393 1.0836864 1.0386801 1.0159305
0.987988 1.0376083 1.2135986 1.2595038 1.0813671 1.1422129 1.018148 1.2485662 1.0814021 1.1941046 1.185963 1.1117176 1.2442031 0.9875708 1.1370275 1.2238841 1.0398848 1.1390878 1.1649375 0.93437475 1.2075484 1.1665646 0.9078968 1.2588345 1.1247609 1.0592284 1.0480869 1.121896 1.2334348 1.0847603 0.98776037 1.1970667 0.9877657 1.2618259 1.0647016 0.9067264 1.2075876 0.93410295 1.2615709 1.041105 1.0879564 1.0815737 1.2053967 1.2030575 1.2412711 1.091213 0.93330866 1.2437106 1.0839096 1.03892 1.0159823
0.988989 1.03764 1.2136399 1.2595174 1.0815898 1.1422324 1.0181954 1.2485639 1.0816269 1.1941618 1.1859509 1.1117165 1.2442781 0.9875892 1.1372231 1.2239878 1.0399218 1.1392862 1.1649395 0.9344103 1.2076643 1.1665679 0.90794355 1.2588447 1.124801 1.0594563 1.0481312 1.1219321 1.233455 1.0847644 0.98777646 1.1972225 0.98778135 1.2618804 1.0647287 0.9067771 1.2077029 0.9341393 1.261623 1.04135 1.087964 1.0817976 1.2055105 1.203129 1.2413002 1.0912267 0.9333493 1.2437816 1.0841326 1.0391594 1.0160356
0.98999 1.0376716 1.2136803 1.2595315 1.0818136 1.1422507 1.0182419 1.2485608 1.0818517 1.194219 1.1859384 1.1117151 1.2443519 0.9876068 1.1374179 1.2240918 1.0399593 1.1394845 1.1649415 0.93444544 1.2077804 1.1665714 0.90799063 1.258855 1.124841 1.0596849 1.0481751 1.1219667 1.2334744 1.0847677 0.98779196 1.1973767 0.98779625 1.2619342 1.0647559 0.90682787 1.2078171 0.93417674 1.2616756 1.0415952 1.087972 1.0820214 1.2056243 1.2032009 1.2413287 1.0912399 0.9333896 1.243852 1.0843555 1.0393991 1.016087
0.990991 1.0377023 1.213721 1.2595447 1.0820369 1.142269 1.0182879 1.248557 1.0820769 1.1942756 1.1859248 1.111713 1.2444264 0.9876246 1.137613 1.2241954 1.0399965 1.1396828 1.1649426 0.9344805 1.2078952 1.1665746 0.90803736 1.2588643 1.1248803 1.0599127 1.0482196 1.1220016 1.233493 1.0847709 0.9878071 1.1975318 0.98781127 1.2619878 1.064782 0.9068782 1.2079316 0.9342131 1.2617276 1.0418401 1.0879793 1.0822452 1.2057375 1.2032717 1.2413574 1.0912524 0.9334293 1.2439218 1.0845785 1.0396384 1.016139
0.991992 1.0377333 1.2137609 1.2595581 1.0822603 1.142287 1.0183334 1.2485527 1.0823022 1.1943321 1.1859114 1.1117114 1.2445004 0.9876426 1.1378075 1.2242982 1.0400335 1.1398803 1.1649438 0.9345154 1.2080106 1.1665773 0.90808386 1.2588739 1.1249198 1.0601407 1.0482631 1.1220355 1.2335116 1.0847739 0.9878226 1.1976869 0.9878264 1.2620399 1.0648087 0.90692824 1.2080451 0.9342496 1.261779 1.0420854 1.0879861 1.0824692 1.2058498 1.2033421 1.2413856 1.0912653 0.9334697 1.2439917 1.084801 1.0398788 1.0161903
0.992993 1.0377637 1.2138 1.2595708 1.082483 1.142304 1.0183791 1.2485483 1.0825269 1.1943882 1.1858977 1.1117088 1.2445736 0.9876594 1.1380024 1.2244008 1.0400699 1.1400784 1.1649442 0.93455034 1.2081245 1.1665796 0.9081301 1.2588829 1.1249585 1.0603682 1.048307 1.1220697 1.2335298 1.0847763 0.987838 1.1978418 0.9878407 1.2620931 1.0648342 0.9069782 1.208159 0.9342863 1.2618302 1.0423306 1.087993 1.0826929 1.2059624 1.2034123 1.2414138 1.0912777 0.93350905 1.244061 1.0850235 1.0401183 1.0162418
0.993994 1.0377939 1.213839 1.2595825 1.0827067 1.1423209 1.0184245 1.2485434 1.0827525 1.1944436 1.1858836 1.1117057 1.2446465 0.98767704 1.1381967 1.2245032 1.0401068 1.1402764 1.1649448 0.9345847 1.208238 1.1665817 0.9081766 1.2588917 1.1249971 1.0605967 1.04835 1.1221029 1.2335473 1.084779 0.9878523 1.1979958 0.98785526 1.2621458 1.0648599 0.90702826 1.2082707 0.93432254 1.2618815 1.0425754 1.0879998 1.0829165 1.2060736 1.2034823 1.2414408 1.0912896 0.933549 1.24413 1.0852467 1.0403578 1.0162927
0.994995 1.0378245 1.2138776 1.259595 1.0829301 1.1423384 1.0184693 1.2485378 1.0829778 1.1944976 1.185869 1.1117029 1.2447194 0.98769397 1.1383909 1.2246047 1.0401424 1.1404738 1.1649448 0.934619 1.208352 1.1665832 0.908222 1.2588993 1.1250343 1.0608245 1.0483927 1.122136 1.2335644 1.0847807 0.9878673 1.1981493 0.98786896 1.2621971 1.0648853 0.9070781 1.2083838 0.9343584 1.2619318 1.0428207 1.088006 1.0831398 1.2061846 1.2035512 1.2414671 1.0913011 0.93358856 1.2441986 1.085469 1.0405974 1.0163435
0.995996 1.0378537 1.2139156 1.2596065 1.0831535 1.1423541 1.0185145 1.248532 1.0832025 1.1945523 1.1858542 1.1116999 1.2447914 0.98771054 1.1385845 1.2247063 1.0401787 1.1406716 1.1649443 0.934653 1.2084647 1.1665843 0.9082684 1.2589067 1.1250725 1.0610529 1.048435 1.1221688 1.2335817 1.0847826 0.9878815 1.1983038 0.9878834 1.2622492 1.0649095 0.90712696 1.2084962 0.9343943 1.2619811 1.0430659 1.0880121 1.0833635 1.2062955 1.20362 1.2414931 1.0913125 0.9336279 1.2442662 1.0856915 1.0408373 1.016394
0.996997 1.0378836 1.2139535 1.259617 1.0833768 1.1423703 1.0185587 1.248526 1.0834275 1.1946058 1.1858388 1.1116961 1.2448634 0.9877271 1.138779 1.2248073 1.0402143 1.1408688 1.1649438 0.93468696 1.2085775 1.1665858 0.9083136 1.2589139 1.1251093 1.0612806 1.0484767 1.1222007 1.2335978 1.0847842 0.987896 1.198458 0.98789674 1.2623004 1.0649346 0.90717655 1.2086078 0.9344303 1.2620312 1.0433111 1.088018 1.0835866 1.2064062 1.203688 1.2415193 1.091324 0.933667 1.2443347 1.0859135 1.0410769 1.0164435
0.997998 1.0379121 1.2139906 1.2596278 1.0835996 1.1423857 1.018603 1.2485187 1.0836527 1.1946592 1.1858232 1.1116925 1.2449347 0.98774415 1.1389725 1.2249076 1.0402497 1.1410654 1.1649426 0.9347206 1.2086897 1.1665863 0.9083584 1.2589207 1.1251463 1.0615082 1.0485191 1.1222324 1.2336134 1.0847856 0.98791045 1.1986117 0.9879108 1.262351 1.0649587 0.90722555 1.208719 0.9344651 1.2620796 1.0435563 1.0880234 1.0838103 1.2065165 1.2037554 1.2415445 1.0913345 0.93370575 1.2444012 1.0861361 1.0413165 1.0164939
0.998999 1.0379407 1.2140275 1.2596375 1.083823 1.1424005 1.0186468 1.2485116 1.0838776 1.194712 1.1858073 1.111688 1.2450061 0.9877605 1.1391653 1.2250082 1.0402845 1.1412623 1.164941 0.9347543 1.2088019 1.1665865 0.9084037 1.2589267 1.1251825 1.0617361 1.0485603 1.1222636 1.2336285 1.0847862 0.9879239 1.1987655 0.9879243 1.2624013 1.0649828 0.90727466 1.2088298 0.9345004 1.2621286 1.0438014 1.0880284 1.0840336 1.2066253 1.2038232 1.2415695 1.0913454 0.9337446 1.2444683 1.0863582 1.0415565 1.0165433
1.0 1.0379697 1.2140636 1.2596475 1.084046 1.1424146 1.0186907 1.2485037 1.084103 1.1947647 1.1857914 1.1116836 1.2450768 0.9877761 1.139359 1.2251081 1.0403197 1.1414593 1.1649389 0.93478686 1.2089134 1.166586 0.908449 1.2589322 1.1252184 1.0619646 1.0486016 1.1222947 1.233644 1.0847869 0.98793787 1.1989182 0.9879369 1.2624515 1.0650064 0.9073233 1.2089403 0.9345353 1.2621777 1.0440466 1.0880334 1.0842565 1.2067348 1.20389 1.241594 1.0913554 0.933783 1.2445346 1.0865806 1.0417962 1.0165926


==> Plots/samples/SM_AVR_GOV_DynamicNN_pred_samples_P_m.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.70380586 0.70105344 0.7029184 0.6998396 0.69829595 0.7118283 0.6993257 0.7006525 0.69994193 0.7047126 0.7051982 0.7020784 0.72479 0.7014524 0.704137 0.719969 0.70155585 0.7006438 0.68957585 0.7022428 0.7037676 0.69587654 0.70114493 0.7035509 0.69780093 0.71100944 0.6981765 0.70118845 0.70590633 0.71441525 0.7029185 0.71161556 0.7022643 0.6977367 0.71133703 0.7021167 0.7021156 0.70248425 0.6997398 0.72322154 0.6993488 0.7022514 0.70085335 0.70075506 0.7076941 0.71616626 0.70272344 0.699291 0.6982601 0.7185696
0.001001001 0.70469934 0.70112777 0.70284927 0.6992664 0.69884396 0.7123304 0.6995548 0.7000422 0.70007426 0.7049332 0.70598155 0.70203406 0.72522885 0.7013199 0.7040699 0.7201894 0.70140994 0.70107245 0.69110274 0.7022741 0.7040038 0.69717693 0.70116043 0.70376444 0.6974051 0.7113768 0.6987008 0.70123065 0.70680636 0.7151731 0.7025126 0.7124645 0.7021918 0.6987963 0.7121602 0.70214814 0.70323706 0.7024269 0.6993356 0.72335815 0.6991044 0.70227164 0.7009515 0.7008008 0.70829356 0.71685594 0.7026969 0.6990406 0.697926 0.7188294
0.002002002 0.70543903 0.7012056 0.7028063 0.698781 0.69926506 0.712722 0.6996882 0.69952524 0.7001782 0.70508105 0.7066176 0.7019958 0.72555 0.70121354 0.7040677 0.7203381 0.70131785 0.70139354 0.6924573 0.70233226 0.7041713 0.69830877 0.7011535 0.7039347 0.6970608 0.71165603 0.6991024 0.701267 0.7075519 0.7157902 0.70219237 0.7131672 0.7021077 0.69968635 0.7128422 0.7021993 0.7041984 0.7023349 0.699008 0.72341734 0.6988993 0.70228046 0.70105445 0.7008253 0.7087649 0.7174129 0.702623 0.69883233 0.6976405 0.7190204
0.003003003 0.7060386 0.70128727 0.70278674 0.698373 0.6995742 0.71301603 0.69973916 0.6990917 0.7002593 0.70516664 0.7071195 0.70196426 0.7257667 0.7011305 0.70412123 0.72042483 0.70127225 0.70161986 0.69364715 0.7024137 0.704279 0.69928366 0.70112926 0.70406824 0.69676185 0.7118584 0.69939595 0.7012993 0.7081556 0.71627986 0.70194775 0.71373737 0.70201504 0.7004201 0.7133976 0.7022678 0.7050119 0.7022155 0.6987477 0.72340953 0.69872856 0.7022813 0.70116174 0.7008338 0.7091215 0.71785206 0.70251006 0.69866085 0.6973976 0.7191512
0.004004004 0.7065118 0.7013729 0.70278805 0.6980334 0.69978523 0.7132245 0.69972116 0.6987315 0.7003221 0.7051994 0.70750046 0.70194 0.725893 0.7010683 0.70422226 0.7204579 0.70126724 0.7017646 0.69468224 0.7025155 0.7043372 0.7001138 0.7010916 0.70417047 0.69650227 0.71199405 0.6995957 0.7013292 0.70862997 0.71665585 0.7017685 0.71418756 0.7019172 0.70101106 0.71384025 0.7023516 0.7056911 0.7020751 0.69854563 0.7233449 0.6985878 0.7022766 0.70127404 0.70082974 0.70937693 0.71818674 0.70236665 0.69852144 0.6971918 0.71923023
0.005005005 0.7068723 0.70146227 0.7028074 0.6977522 0.6999121 0.7133597 0.69964486 0.6984343 0.7003703 0.70518756 0.70777446 0.7019228 0.7259421 0.701024 0.7043627 0.72044635 0.7012952 0.7018396 0.69557345 0.7026345 0.70435345 0.70081276 0.7010441 0.7042471 0.6962761 0.71207327 0.6997147 0.7013578 0.70898914 0.7169317 0.70164543 0.71453226 0.7018165 0.7014734 0.71418434 0.70244867 0.7062495 0.70191896 0.6983928 0.7232328 0.6984717 0.7022688 0.7013902 0.7008164 0.70954424 0.7184308 0.7021993 0.6984091 0.697017 0.7192657
0.006006006 0.70713425 0.7015551 0.7028425 0.69752055 0.69996685 0.71343243 0.6995216 0.698191 0.70040727 0.7051396 0.707955 0.7019119 0.72592586 0.70099443 0.7045355 0.7203979 0.7013506 0.7018555 0.6963331 0.7027676 0.7043352 0.70139384 0.70098984 0.7043025 0.69607764 0.7121053 0.6997654 0.7013865 0.7092463 0.71712106 0.7015696 0.71478385 0.7017148 0.7018211 0.7144432 0.702557 0.70670074 0.7017513 0.69828075 0.7230824 0.6983773 0.702259 0.70151013 0.7007964 0.7096355 0.7185974 0.7020139 0.69831914 0.69686794 0.7192649
0.007007007 0.7073104 0.70165086 0.7028909 0.69733 0.69996136 0.7134532 0.6993601 0.69799197 0.700436 0.7050626 0.7080545 0.70190704 0.72585607 0.7009768 0.7047337 0.7203198 0.70142776 0.70182264 0.69697374 0.70291203 0.7042897 0.7018709 0.700931 0.7043409 0.6959022 0.7120983 0.69975835 0.70141554 0.7094145 0.7172363 0.7015322 0.71495646 0.7016136 0.70206803 0.71462977 0.70267385 0.70705813 0.7015758 0.698202 0.7229014 0.69829935 0.7022485 0.70163316 0.70077205 0.70966244 0.7186985 0.7018153 0.6982471 0.6967396 0.71923476
0.008008008 0.7074132 0.70174927 0.70295006 0.6971723 0.6999058 0.7134315 0.69916844 0.6978294 0.7004586 0.7049626 0.70808536 0.70190763 0.7257436 0.7009688 0.7049519 0.72021866 0.7015215 0.70174974 0.6975086 0.7030651 0.7042226 0.7022567 0.7008693 0.7043664 0.695744 0.71205986 0.69970423 0.7014457 0.70950633 0.7172901 0.70152575 0.7150615 0.70151347 0.7022275 0.7147556 0.7027982 0.7073349 0.70139545 0.69814885 0.72269773 0.6982341 0.7022384 0.7017585 0.70074487 0.7096361 0.71874565 0.70160764 0.69818854 0.6966271 0.71918124
0.009009009 0.70745444 0.7018498 0.7030181 0.6970402 0.69980985 0.7133755 0.6989543 0.69769484 0.7004766 0.70484596 0.70805866 0.7019126 0.72559804 0.70096755 0.7051844 0.72010046 0.70162696 0.7016456 0.69795007 0.7032243 0.7041392 0.70256454 0.7008068 0.70438194 0.69559914 0.7119971 0.69961226 0.701477 0.70953345 0.7172934 0.70154303 0.7151112 0.7014152 0.7023122 0.7148319 0.7029274 0.7075432 0.7012124 0.6981151 0.7224778 0.69817823 0.70222855 0.7018859 0.7007164 0.70956606 0.7187495 0.70139444 0.6981401 0.6965261 0.7191103
0.01001001 0.70744455 0.7019518 0.7030933 0.6969269 0.69968194 0.7132937 0.69872314 0.6975813 0.700492 0.7047171 0.7079848 0.7019209 0.7254288 0.7009707 0.7054267 0.7199704 0.7017403 0.7015169 0.6983107 0.7033872 0.70404434 0.70280594 0.700744 0.70439035 0.6954632 0.7119162 0.69949025 0.70150954 0.70950705 0.7172568 0.70157784 0.715116 0.70131916 0.7023337 0.7148687 0.7030598 0.70769405 0.7010287 0.6980948 0.7222474 0.6981282 0.70221967 0.70201397 0.70068747 0.7094613 0.71871966 0.70117813 0.6980982 0.6964326 0.7190271
0.011011011 0.7073934 0.702055 0.70317346 0.69682693 0.6995293 0.7131921 0.69848096 0.69748294 0.7005057 0.70458066 0.70787334 0.70193195 0.72524315 0.7009762 0.7056744 0.71983373 0.7018574 0.7013702 0.6986018 0.703552 0.7039418 0.70299196 0.70068216 0.704394 0.6953325 0.7118224 0.6993452 0.70154375 0.7094371 0.7171894 0.7016246 0.7150857 0.70122534 0.70230305 0.71487516 0.70319384 0.7077989 0.7008455 0.6980827 0.7220122 0.69808143 0.70221156 0.7021427 0.70065874 0.70933014 0.71866435 0.70096093 0.6980593 0.69634324 0.7189358
0.012012012 0.70731014 0.70215833 0.7032574 0.69673437 0.6993587 0.7130775 0.6982315 0.69739354 0.70051813 0.70444 0.70773286 0.70194465 0.7250485 0.70098174 0.7059243 0.7196941 0.7019749 0.70121086 0.6988349 0.7037169 0.70383525 0.703133 0.7006221 0.7043954 0.6952037 0.7117206 0.6991835 0.70157915 0.70933264 0.7171001 0.7016781 0.7150293 0.7011337 0.7022299 0.7148591 0.7033278 0.70786655 0.700664 0.698074 0.7217764 0.6980349 0.70220405 0.7022705 0.7006311 0.7091796 0.71859175 0.7007446 0.698021 0.69625485 0.7188402
0.013013013 0.7072023 0.7022617 0.7033436 0.6966447 0.69917566 0.71295464 0.69797885 0.69730806 0.70053065 0.7042986 0.707571 0.70195824 0.7248513 0.7009856 0.7061729 0.71955544 0.70209014 0.70104384 0.69902015 0.70387954 0.7037274 0.7032383 0.70056367 0.70439553 0.6950741 0.71161443 0.6990107 0.7016158 0.7092026 0.7169962 0.7017342 0.71495485 0.70104414 0.7021236 0.71482754 0.7034604 0.7079061 0.7004847 0.6980648 0.72154456 0.69798607 0.702197 0.7023974 0.70060456 0.7090158 0.71850824 0.70053023 0.6979805 0.69616455 0.7187441
0.014014014 0.7070772 0.7023644 0.7034304 0.69655406 0.69898546 0.7128286 0.6977258 0.6972229 0.700543 0.7041591 0.7073944 0.70197177 0.72465646 0.70098627 0.70641774 0.7194204 0.7022002 0.7008732 0.6991668 0.7040389 0.7036209 0.7033162 0.7005072 0.7043963 0.6949408 0.71150804 0.69883174 0.7016534 0.70905405 0.71688426 0.7017889 0.71486896 0.7009562 0.70199156 0.7147871 0.7035898 0.7079249 0.700308 0.6980516 0.7213192 0.69793344 0.70218986 0.7025223 0.70057935 0.70884454 0.71841997 0.700319 0.697936 0.69606984 0.71865034
0.015015015 0.70694095 0.70246565 0.7035169 0.69645864 0.6987919 0.7127029 0.6974753 0.69713324 0.700556 0.7040233 0.70720905 0.7019841 0.7244686 0.700982 0.70665616 0.7192919 0.70230305 0.70070213 0.69928324 0.7041935 0.7035173 0.70337397 0.7004529 0.70439863 0.6948019 0.71140397 0.6986495 0.7016916 0.7088931 0.71677065 0.7018389 0.71477795 0.7008698 0.70184124 0.714743 0.70371556 0.7079306 0.7001348 0.69803137 0.7211041 0.6978748 0.70218205 0.7026447 0.70055544 0.7086705 0.7183315 0.7001112 0.6978848 0.69596887 0.7185613
0.016016016 0.70679855 0.70256525 0.7036021 0.69635564 0.6985986 0.7125809 0.69722885 0.69703656 0.7005694 0.7038935 0.70702 0.7019947 0.72429174 0.7009715 0.70688635 0.71917194 0.70239675 0.7005336 0.6993773 0.7043423 0.70341885 0.70341855 0.70040095 0.7044037 0.6946556 0.71130484 0.69846827 0.70173 0.7087262 0.7166597 0.7018814 0.7146876 0.700784 0.7016787 0.7147 0.7038361 0.7079283 0.6999644 0.6980013 0.7209011 0.69780844 0.7021738 0.70276386 0.7005327 0.7084976 0.71824765 0.69990754 0.6978262 0.6958597 0.7184789
0.017017016 0.7066552 0.70266235 0.7036849 0.69624233 0.69840854 0.71246564 0.6969888 0.69692993 0.7005833 0.7037706 0.70683146 0.70200276 0.7241286 0.7009536 0.70710653 0.71906215 0.7024794 0.7003701 0.69945556 0.7044837 0.7033268 0.7034554 0.700351 0.7044115 0.6945002 0.71121275 0.6982904 0.7017686 0.7085577 0.7165562 0.7019139 0.7146019 0.700699 0.7015096 0.71466184 0.7039506 0.70792335 0.6997972 0.6979596 0.72071195 0.6977334 0.7021639 0.70287895 0.70051104 0.7083296 0.7181718 0.69970804 0.69775814 0.69574064 0.718405
0.018018018 0.7065145 0.70275676 0.7037642 0.6961169 0.69822407 0.71235913 0.69675577 0.69681114 0.70059747 0.70365614 0.7066479 0.7020075 0.7239826 0.7009277 0.7073153 0.7189639 0.70254976 0.7002132 0.699524 0.7046172 0.7032412 0.7034894 0.7003028 0.7044232 0.6943344 0.7111292 0.69811785 0.7018062 0.7083919 0.7164631 0.7019348 0.71452475 0.7006138 0.7013386 0.7146319 0.7040582 0.7079209 0.6996331 0.69790435 0.7205381 0.697648 0.7021521 0.70299006 0.70049036 0.7081689 0.71810716 0.69951296 0.6976798 0.695611 0.71834075
0.019019019 0.7063796 0.7028479 0.70383966 0.6959772 0.698047 0.7122633 0.6965308 0.6966783 0.70061207 0.7035505 0.70647174 0.70200825 0.7238552 0.7008924 0.70751166 0.71887845 0.7026068 0.7000649 0.69958764 0.70474166 0.7031637 0.703525 0.700256 0.7044388 0.69415694 0.71105534 0.6979528 0.7018435 0.70823276 0.7163836 0.701942 0.71445936 0.70052826 0.70116943 0.71461296 0.704158 0.7079237 0.69947165 0.6978339 0.720381 0.69755197 0.70213795 0.70309603 0.70047 0.7080183 0.7180561 0.69932216 0.69759005 0.6954694 0.71828747
0.02002002 0.70625365 0.702935 0.7039106 0.6958225 0.69787896 0.7121792 0.69631445 0.69652975 0.7006266 0.7034545 0.70630544 0.7020046 0.7237481 0.7008473 0.7076941 0.7188066 0.70264935 0.69992614 0.6996509 0.70485675 0.70309466 0.70356536 0.7002107 0.7044586 0.6939673 0.7109924 0.6977965 0.7018791 0.70808315 0.7163201 0.70193434 0.7144083 0.7004416 0.7010055 0.71460676 0.7042496 0.7079353 0.6993125 0.6977472 0.7202417 0.697444 0.702121 0.7031967 0.70045 0.7078793 0.71802026 0.69913524 0.697488 0.6953148 0.7182453
0.021021022 0.70613843 0.703018 0.7039762 0.6956512 0.6977214 0.71210855 0.69610715 0.6963645 0.7006407 0.7033685 0.7061519 0.7019958 0.72366226 0.7007917 0.7078626 0.7187484 0.7026768 0.6997975 0.69971734 0.7049617 0.7030341 0.70361394 0.70016605 0.70448256 0.6937647 0.71094084 0.6976501 0.70191324 0.70794487 0.7162741 0.7019107 0.7143737 0.7003535 0.7008497 0.71461546 0.70433223 0.7079582 0.69915587 0.6976436 0.72011995 0.6973238 0.70210093 0.7032915 0.70042986 0.7077535 0.7180013 0.69895244 0.6973734 0.6951474 0.71821535
0.022022022 0.7060362 0.70309675 0.70403606 0.6954628 0.6975748 0.7120515 0.69590944 0.6961816 0.70065475 0.7032923 0.70601195 0.70198154 0.7235987 0.7007252 0.708016 0.71870464 0.7026885 0.69968003 0.6997908 0.7050559 0.70298237 0.7036727 0.700122 0.70451075 0.6935487 0.71090114 0.69751406 0.7019455 0.70782083 0.7162472 0.7018703 0.7143569 0.70026386 0.7007045 0.71464 0.70440537 0.70799446 0.6990008 0.6975221 0.72001666 0.6971909 0.70207715 0.70338005 0.70040935 0.7076422 0.71800035 0.6987732 0.6972452 0.6949658 0.7181977
0.023023022 0.7059481 0.70317054 0.70408964 0.6952561 0.69744 0.71200895 0.6957211 0.6959805 0.7006674 0.70322675 0.70588726 0.70196134 0.72355735 0.7006476 0.70815384 0.7186751 0.7026844 0.6995738 0.699873 0.7051392 0.7029392 0.7037434 0.70007825 0.70454305 0.69331896 0.7108737 0.6973895 0.7019752 0.7077118 0.7162405 0.70181227 0.7143594 0.7001719 0.7005715 0.7146811 0.7044692 0.7080456 0.6988474 0.6973825 0.7199316 0.6970447 0.70204926 0.7034621 0.700388 0.707546 0.718018 0.69859725 0.69710374 0.6947702 0.7181923
0.024024025 0.705875 0.70323914 0.70413667 0.69503146 0.69731724 0.71198094 0.69554204 0.6957607 0.7006793 0.7031714 0.7057786 0.7019349 0.7235389 0.70055807 0.7082759 0.7186598 0.7026637 0.6994793 0.69996655 0.7052112 0.7029052 0.7038281 0.7000344 0.70457906 0.69307524 0.7108585 0.697276 0.7020024 0.7076195 0.71625435 0.7017364 0.71438164 0.7000775 0.7004521 0.71473974 0.7045226 0.7081124 0.6986949 0.69722456 0.71986467 0.6968853 0.70201695 0.7035372 0.7003656 0.7074654 0.7180543 0.69842416 0.69694835 0.69456065 0.7181995
0.025025025 0.7058179 0.70330215 0.7041768 0.69478875 0.6972068 0.7119676 0.69537205 0.6955222 0.7006897 0.70312554 0.7056868 0.701902 0.7235429 0.70045716 0.70838183 0.7186583 0.70262647 0.699396 0.70007306 0.7052718 0.7028793 0.70392734 0.69999 0.70461893 0.6928178 0.71085525 0.6971744 0.70202684 0.7075442 0.7162891 0.70164263 0.71442395 0.69998 0.7003473 0.71481586 0.7045657 0.70819616 0.6985433 0.69704795 0.7198159 0.6967125 0.7019802 0.7036055 0.70034164 0.70740086 0.7181099 0.69825387 0.69677913 0.6943366 0.7182186
0.026026025 0.70577717 0.70335966 0.7042098 0.6945274 0.6971086 0.7119687 0.6952111 0.6952647 0.7006984 0.7030893 0.7056122 0.7018622 0.7235692 0.70034426 0.70847195 0.7186708 0.70257264 0.6993243 0.70019346 0.70532054 0.70286185 0.7040425 0.69994485 0.70466214 0.6925465 0.7108641 0.6970841 0.70204777 0.70748705 0.7163448 0.7015305 0.7144872 0.6998796 0.7002582 0.71490926 0.7045986 0.70829725 0.69839203 0.69685286 0.71978414 0.6965263 0.70193857 0.7036661 0.700316 0.7073524 0.7181846 0.6980859 0.6965959 0.6940987 0.71824956
0.027027028 0.70575297 0.703411 0.70423573 0.69424766 0.69702286 0.71198434 0.6950586 0.694988 0.70070547 0.70306224 0.70555454 0.7018154 0.7236171 0.7002196 0.70854586 0.71869624 0.7025024 0.69926405 0.7003292 0.7053575 0.7028521 0.70417327 0.6998987 0.70470846 0.6922613 0.7108845 0.69700533 0.70206505 0.707448 0.71642125 0.7014001 0.7145705 0.69977564 0.7001852 0.71502036 0.70462084 0.70841575 0.6982412 0.6966395 0.7197697 0.69632703 0.7018914 0.70371956 0.70028865 0.7073197 0.71827745 0.69791996 0.69639903 0.6938464 0.7182921
0.028028028 0.7057454 0.7034563 0.70425385 0.6939502 0.69694906 0.712014 0.6949149 0.6946931 0.70071 0.70304424 0.7055142 0.70176154 0.7236862 0.7000833 0.70860356 0.7187347 0.7024158 0.69921464 0.7004806 0.7053826 0.7028499 0.7043204 0.6998512 0.7047575 0.6919628 0.71091634 0.69693804 0.7020789 0.7074272 0.7165184 0.70125186 0.7146743 0.6996684 0.70012856 0.71514845 0.7046322 0.7085519 0.6980903 0.69640815 0.7197716 0.6961145 0.70183927 0.7037652 0.70025873 0.7073028 0.71838903 0.6977553 0.69618857 0.69358075 0.71834534
0.029029028 0.7057546 0.7034958 0.7042643 0.69363487 0.696887 0.71205723 0.6947787 0.69437975 0.7007123 0.7030349 0.7054913 0.7017006 0.72377545 0.69993514 0.7086452 0.71878505 0.70231295 0.699176 0.7006478 0.7053961 0.7028548 0.7044839 0.6998023 0.7048091 0.69165105 0.7109589 0.69688153 0.70208853 0.7074244 0.7166354 0.70108515 0.71479744 0.69955707 0.70008826 0.71529305 0.7046333 0.70870525 0.6979388 0.69615895 0.71978927 0.69588906 0.7017813 0.7038034 0.70022625 0.70730126 0.7185181 0.69759226 0.6959648 0.6933013 0.7184095
0.03003003 0.70577973 0.70352864 0.7042672 0.69330233 0.6968361 0.7121135 0.69465005 0.6940484 0.7007119 0.7030332 0.7054849 0.7016326 0.7238841 0.6997757 0.70867115 0.7188473 0.70219415 0.6991473 0.7008312 0.70539784 0.70286655 0.7046634 0.6997514 0.7048628 0.6913264 0.71101165 0.6968354 0.7020943 0.70743984 0.7167716 0.7009013 0.7149401 0.69944185 0.70006454 0.7154537 0.7046235 0.7088758 0.6977867 0.6958924 0.71982175 0.69565094 0.7017181 0.7038333 0.7001913 0.707315 0.71866417 0.69743013 0.6957278 0.6930088 0.71848345
0.031031031 0.7058209 0.7035553 0.7042623 0.6929529 0.6967963 0.7121822 0.6945286 0.6936998 0.7007088 0.7030393 0.7054953 0.7015569 0.7240112 0.699605 0.7086815 0.71892047 0.7020598 0.69912857 0.7010307 0.70538795 0.70288444 0.7048586 0.69969845 0.70491827 0.6909894 0.7110743 0.6967996 0.7020956 0.7074727 0.7169264 0.7007002 0.715101 0.6993227 0.7000568 0.71562934 0.70460355 0.70906264 0.69763386 0.6956089 0.71986836 0.69540054 0.701649 0.70385593 0.7001534 0.70734316 0.71882623 0.6972689 0.695478 0.6927036 0.7185667
0.03203203 0.70587724 0.7035753 0.7042498 0.6925873 0.69676703 0.71226305 0.69441354 0.6933341 0.7007026 0.7030523 0.7055211 0.7014743 0.72415596 0.6994232 0.7086765 0.71900374 0.7019103 0.69911915 0.70124596 0.7053665 0.7029082 0.705069 0.699643 0.7049751 0.6906401 0.7111462 0.6967732 0.7020926 0.7075225 0.7170988 0.7004822 0.71527994 0.6991993 0.7000653 0.7158197 0.70457286 0.7092656 0.69748014 0.6953094 0.7199289 0.6951381 0.7015741 0.70387053 0.7001124 0.7073853 0.71900356 0.69710827 0.69521594 0.6923861 0.7186588
0.033033032 0.70594865 0.703589 0.7042295 0.6922061 0.69674784 0.71235484 0.69430506 0.69295204 0.7006931 0.7030718 0.7055626 0.7013845 0.7243169 0.6992308 0.70865655 0.71909666 0.701746 0.6991186 0.7014767 0.705334 0.7029372 0.70529425 0.6995858 0.70503324 0.69027966 0.71122664 0.6967564 0.70208514 0.7075888 0.71728814 0.70024806 0.71547544 0.6990718 0.7000888 0.716024 0.70453215 0.70948374 0.697325 0.69499385 0.72000164 0.69486415 0.7014939 0.7038773 0.70006824 0.70744044 0.7191954 0.696948 0.6949419 0.69205654 0.7187592
0.034034032 0.70603436 0.70359606 0.7042014 0.69180954 0.696738 0.7124574 0.694202 0.6925543 0.7006804 0.70309734 0.70561844 0.7012876 0.7244935 0.6990278 0.70862204 0.7191983 0.70156723 0.69912606 0.7017225 0.7052903 0.702971 0.7055338 0.69952565 0.70509225 0.689908 0.7113153 0.6967479 0.7020731 0.7076712 0.7174933 0.699998 0.71568686 0.6989401 0.7001272 0.71624076 0.7044813 0.7097165 0.6971689 0.69466335 0.7200864 0.69457895 0.7014077 0.7038765 0.7000208 0.7075085 0.7194012 0.6967876 0.69465625 0.6917158 0.71886677
0.035035037 0.7061335 0.7035969 0.704166 0.6913988 0.6967372 0.7125697 0.6941046 0.6921418 0.7006645 0.70312846 0.7056886 0.7011838 0.72468454 0.6988147 0.7085732 0.7193084 0.7013747 0.6991415 0.7019831 0.7052362 0.7030093 0.7057867 0.699463 0.7051517 0.68952596 0.7114111 0.6967476 0.70205617 0.70776874 0.71771365 0.6997325 0.7159138 0.69880414 0.7001803 0.7164697 0.7044207 0.709963 0.697011 0.69431823 0.72018254 0.69428325 0.7013161 0.70386773 0.69997025 0.7075884 0.7196193 0.6966273 0.69435966 0.69136417 0.7189817
0.036036037 0.7062459 0.703591 0.70412296 0.6909741 0.69674456 0.7126915 0.694012 0.69171464 0.70064515 0.7031647 0.7057721 0.7010731 0.7248888 0.69859207 0.7085105 0.7194264 0.701169 0.6991642 0.7022572 0.7051712 0.7030518 0.7060523 0.69939744 0.70521146 0.68913394 0.711514 0.69675523 0.702035 0.70788085 0.7179478 0.6994525 0.7161546 0.6986642 0.70024735 0.71670973 0.70435053 0.7102224 0.6968519 0.6939593 0.72028846 0.69397706 0.7012187 0.70385176 0.69991595 0.70767975 0.7198488 0.69646674 0.6940524 0.69100225 0.71910256
0.037037037 0.70637035 0.703579 0.70407283 0.69053656 0.69676036 0.7128218 0.69392407 0.691274 0.7006222 0.70320535 0.7058684 0.7009556 0.7251051 0.69836 0.70843464 0.71955067 0.7009504 0.6991938 0.70254457 0.7050964 0.7030976 0.70632994 0.69932914 0.705271 0.6887324 0.7116231 0.69677 0.7020088 0.7080066 0.7181948 0.69915825 0.71640843 0.6985201 0.70032746 0.71696 0.7042708 0.71049404 0.69669104 0.69358706 0.7204041 0.69366145 0.70111597 0.7038284 0.6998582 0.7077817 0.7200893 0.69630605 0.69373506 0.6906307 0.7192291
0.038038038 0.70650643 0.7035607 0.7040154 0.6900864 0.6967831 0.71295977 0.69384056 0.69082034 0.7005955 0.7032506 0.7059765 0.7008315 0.72533286 0.69811887 0.7083455 0.71968126 0.70071936 0.69922936 0.7028447 0.7050116 0.703147 0.7066189 0.69925827 0.7053303 0.68832195 0.71173793 0.69679123 0.7019783 0.7081455 0.718454 0.6988505 0.71667457 0.6983719 0.7004199 0.71721965 0.7041823 0.71077704 0.6965286 0.69320214 0.7205284 0.69333637 0.7010079 0.7037976 0.699797 0.7078936 0.72033966 0.6961448 0.6934081 0.6902496 0.71936065
0.039039038 0.70665336 0.7035362 0.7039508 0.68962467 0.69681275 0.713105 0.6937609 0.69035435 0.7005656 0.7032994 0.70609593 0.7007014 0.7255707 0.6978695 0.708244 0.71981776 0.70047677 0.69927067 0.7031562 0.7049171 0.7031988 0.7069181 0.69918424 0.70538926 0.68790305 0.711858 0.696819 0.70194316 0.70829684 0.71872425 0.6985301 0.716952 0.6982196 0.70052457 0.71748793 0.70408523 0.7110703 0.6963646 0.69280547 0.7206609 0.6930025 0.7008945 0.70375973 0.6997324 0.7080148 0.72059894 0.6959832 0.6930723 0.68985987 0.71949697
0.04004004 0.7068104 0.7035059 0.7038796 0.689152 0.69684887 0.71325696 0.69368464 0.6898769 0.70053196 0.7033516 0.7062258 0.7005651 0.7258176 0.6976121 0.70813036 0.7199591 0.7002228 0.6993175 0.7034789 0.70481354 0.7032537 0.70722693 0.69910765 0.7054474 0.6874765 0.7119827 0.6968523 0.70190334 0.7084595 0.7190044 0.6981973 0.71723974 0.6980636 0.70064056 0.7177637 0.7039793 0.7113732 0.69619864 0.6923974 0.72080064 0.6926607 0.7007759 0.70371515 0.6996642 0.70814455 0.72086596 0.6958209 0.6927276 0.6894622 0.71963716
0.041041043 0.70697707 0.70346934 0.70380175 0.6886691 0.69689107 0.713415 0.6936116 0.68938845 0.70049477 0.70340675 0.7063655 0.700423 0.726073 0.69734675 0.70800525 0.7201052 0.6999583 0.6993688 0.7038119 0.7047011 0.70330995 0.70754474 0.69902796 0.7055047 0.6870428 0.71211153 0.6968909 0.70185906 0.7086332 0.71929365 0.69785315 0.717537 0.697904 0.70076686 0.7180462 0.7038656 0.71168476 0.6960317 0.69197905 0.72094685 0.6923107 0.70065236 0.7036637 0.69959277 0.7082823 0.7211403 0.6956579 0.69237477 0.6890567 0.71978074
0.042042043 0.70715255 0.70342726 0.7037173 0.68817633 0.6969384 0.71357834 0.6935416 0.68889016 0.7004541 0.7034644 0.7065146 0.700275 0.72633606 0.6970742 0.7078688 0.7202548 0.6996838 0.69942474 0.70415395 0.70458 0.7033684 0.7078705 0.69894534 0.7055608 0.68660206 0.71224403 0.6969343 0.7018105 0.7088168 0.7195913 0.69749755 0.71784246 0.6977403 0.70090324 0.71833485 0.7037436 0.7120045 0.6958626 0.69155073 0.7210992 0.69195354 0.70052415 0.7036056 0.6995176 0.7084272 0.72142106 0.6954945 0.69201475 0.6886442 0.7199272
0.043043043 0.707336 0.7033795 0.7036269 0.68767464 0.6969909 0.71374625 0.69347435 0.6883822 0.7004097 0.70352465 0.7066722 0.7001217 0.72660536 0.69679475 0.7077219 0.72040814 0.69939953 0.6994849 0.704505 0.7044508 0.70342857 0.7082035 0.69886017 0.7056156 0.6861554 0.7123799 0.6969821 0.7017575 0.70900965 0.7198964 0.6971321 0.71815574 0.6975735 0.70104873 0.7186287 0.70361453 0.712331 0.69569206 0.6911131 0.7212565 0.6915895 0.7003912 0.7035414 0.6994394 0.708579 0.72170705 0.69533 0.6916474 0.6882252 0.720076
0.044044044 0.707527 0.70332617 0.7035304 0.68716484 0.6970481 0.713919 0.6934095 0.6878657 0.70036197 0.7035868 0.7068374 0.69996333 0.72687995 0.69650894 0.7075647 0.7205639 0.69910634 0.6995486 0.70486397 0.7043137 0.70348966 0.7085429 0.6987723 0.70566905 0.6857029 0.71251845 0.69703394 0.70170027 0.7092112 0.7202077 0.69675696 0.71847546 0.69740343 0.7012032 0.7189273 0.703478 0.71266407 0.6955199 0.6906668 0.721419 0.69121915 0.70025367 0.70347106 0.6993576 0.70873684 0.7219981 0.69516504 0.69127345 0.68779993 0.72022694
0.045045044 0.70772475 0.7032676 0.7034279 0.6866473 0.6971094 0.7140952 0.69334686 0.687341 0.7003109 0.70365065 0.70701015 0.69979954 0.72715974 0.6962168 0.70739806 0.7207223 0.6988048 0.6996154 0.7052303 0.7041694 0.7035518 0.7088881 0.69868135 0.7057211 0.68524534 0.7126591 0.69708955 0.70163876 0.70942086 0.7205249 0.6963725 0.71880156 0.6972299 0.7013656 0.71922934 0.7033346 0.7130028 0.69534636 0.6902126 0.7215852 0.6908431 0.7001122 0.7033945 0.69927275 0.70890045 0.72229296 0.69499946 0.69089365 0.68736935 0.7203797
0.046046045 0.7079291 0.70320404 0.70332026 0.68612283 0.69717455 0.71427476 0.6932863 0.686809 0.7002566 0.70371586 0.7071897 0.69963163 0.72744364 0.6959192 0.7072221 0.7208826 0.69849527 0.6996853 0.7056027 0.704018 0.70361495 0.70923865 0.69858795 0.70577145 0.68478304 0.7128017 0.69714844 0.70157355 0.7096377 0.7208471 0.6959795 0.7191327 0.6970535 0.70153534 0.71953475 0.7031848 0.7133463 0.6951713 0.6897509 0.7217552 0.69046175 0.69996655 0.70331275 0.6991849 0.7090692 0.7225911 0.694833 0.69050807 0.6869336 0.7205336
0.04704705 0.708139 0.7031354 0.70320714 0.68559206 0.6972428 0.71445704 0.6932276 0.68627006 0.700199 0.7037825 0.7073751 0.699459 0.7277307 0.6956164 0.7070375 0.7210446 0.6981783 0.69975764 0.70598114 0.7038596 0.7036783 0.7095937 0.69849217 0.70581996 0.68431646 0.7129461 0.6972103 0.7015044 0.7098612 0.72117347 0.695579 0.71946836 0.6968743 0.70171195 0.71984243 0.70302874 0.71369404 0.6949949 0.6892826 0.7219284 0.6900752 0.699817 0.7032249 0.69909394 0.709242 0.7228919 0.694666 0.6901174 0.68649334 0.7206882
0.04804805 0.70835376 0.7030623 0.703089 0.6850556 0.69731444 0.7146418 0.6931705 0.68572485 0.7001382 0.7038496 0.70756584 0.6992821 0.72802037 0.6953089 0.70684457 0.7212079 0.6978544 0.69983256 0.70636475 0.70369506 0.7037421 0.70995253 0.6983936 0.7058668 0.6838461 0.71309197 0.69727486 0.70143133 0.71009094 0.7215033 0.6951709 0.7198077 0.6966923 0.7018949 0.7201522 0.7028668 0.7140455 0.69481725 0.6888078 0.72210413 0.68968403 0.69966376 0.7031325 0.69900036 0.7094193 0.72319466 0.69449836 0.689722 0.6860488 0.72084314
0.04904905 0.70857346 0.70298433 0.70296603 0.6845136 0.6973889 0.71482855 0.6931146 0.68517447 0.7000744 0.70391774 0.70776206 0.6991013 0.7283125 0.6949968 0.70664394 0.72137165 0.697524 0.69990927 0.7067527 0.70352453 0.7038061 0.71031433 0.6982929 0.70591193 0.68337274 0.71323836 0.6973419 0.7013546 0.71032596 0.7218359 0.69475627 0.72015035 0.6965077 0.7020837 0.7204634 0.70269936 0.71439976 0.69463843 0.6883275 0.7222822 0.68928903 0.6995071 0.7030347 0.6989036 0.7096001 0.7234993 0.6943303 0.6893224 0.68560076 0.72099864
0.05005005 0.70879734 0.7029022 0.70283854 0.6839672 0.6974658 0.71501696 0.69306034 0.68461883 0.7000078 0.70398635 0.7079624 0.69891673 0.72860575 0.6946805 0.706436 0.72153616 0.69718796 0.69998765 0.70714474 0.703348 0.70387006 0.7106792 0.6981898 0.705955 0.6828964 0.7133857 0.6974109 0.70127493 0.71056604 0.7221709 0.6943353 0.7204951 0.69632083 0.70227754 0.72077525 0.7025268 0.7147564 0.6944583 0.6878419 0.7224619 0.6888903 0.69934714 0.7029323 0.69880456 0.70978415 0.72380453 0.6941612 0.688919 0.6851493 0.72115374
0.05105105 0.70902437 0.7028158 0.7027069 0.6834167 0.69754493 0.7152064 0.6930071 0.68405896 0.6999382 0.7040551 0.7081669 0.69872874 0.72889996 0.69436055 0.706221 0.72170097 0.69684625 0.7000677 0.7075396 0.70316666 0.70393366 0.7110458 0.6980844 0.70599604 0.68241715 0.7135334 0.69748175 0.7011916 0.71081066 0.7225074 0.693909 0.72084206 0.6961318 0.7024764 0.7210878 0.7023492 0.7151151 0.6942776 0.6873519 0.7226433 0.6884883 0.6991842 0.70282537 0.6987028 0.7099709 0.72411036 0.69399196 0.6885122 0.684695 0.72130835
0.05205205 0.709255 0.7027255 0.702571 0.68286264 0.69762594 0.7153969 0.692955 0.6834951 0.699866 0.7041244 0.70837504 0.69853747 0.7291946 0.6940374 0.7059995 0.72186524 0.6964995 0.7001493 0.70793766 0.70298 0.70399725 0.7114141 0.69797724 0.70603514 0.6819364 0.7136809 0.69755423 0.7011051 0.71105903 0.7228451 0.69347745 0.7211904 0.6959409 0.7026796 0.7213999 0.70216715 0.7154748 0.6940957 0.6868578 0.72282547 0.6880834 0.6990183 0.7027141 0.6985985 0.71016 0.7244158 0.69382215 0.6881025 0.6842383 0.72146255
0.05305305 0.70948833 0.7026316 0.7024312 0.68230546 0.69770885 0.71558785 0.692904 0.6829278 0.6997912 0.7041936 0.7085867 0.69834334 0.72948915 0.6937108 0.70577216 0.72202975 0.69614834 0.7002315 0.7083377 0.7027887 0.7040605 0.7117835 0.69786817 0.7060724 0.6814537 0.7138287 0.69762796 0.7010158 0.7113111 0.72318316 0.69304127 0.7215391 0.6957479 0.70288664 0.7217116 0.7019805 0.7158352 0.6939128 0.68636006 0.72300863 0.687676 0.69884974 0.7025988 0.698492 0.7103512 0.72472125 0.69365233 0.6876899 0.6837794 0.7216159
0.054054055 0.7097241 0.70253384 0.702288 0.6817457 0.6977929 0.7157794 0.6928537 0.68235767 0.6997139 0.7042627 0.70880044 0.69814634 0.72978294 0.6933819 0.70553887 0.72219324 0.69579303 0.70031494 0.7087396 0.70259315 0.7041232 0.71215355 0.69775695 0.70610756 0.6809697 0.7139761 0.69770306 0.70092344 0.711566 0.7235218 0.69260126 0.7218886 0.6955536 0.7030971 0.72202224 0.70179015 0.716196 0.6937295 0.68585896 0.72319204 0.68726635 0.6986787 0.70247966 0.6983833 0.7105441 0.7250254 0.69348186 0.6872752 0.68331885 0.7217682
0.055055056 0.7099618 0.70243293 0.70214117 0.681184 0.69787854 0.71597093 0.6928043 0.6817855 0.69963425 0.70433164 0.7090172 0.697947 0.7300758 0.69305044 0.7053007 0.72235596 0.695434 0.70039886 0.7091426 0.70239335 0.7041853 0.71252406 0.6976441 0.7061407 0.6804848 0.71412313 0.69777906 0.70082855 0.7118236 0.7238599 0.69215727 0.72223765 0.69535744 0.70331067 0.7223319 0.7015961 0.71655685 0.6935457 0.68535537 0.7233756 0.68685514 0.69850534 0.70235705 0.6982726 0.71073854 0.72532845 0.6933113 0.68685836 0.6828569 0.72191936
0.056056056 0.7102012 0.70232886 0.7019916 0.6806207 0.69796526 0.71616226 0.6927555 0.6812111 0.6995523 0.70440036 0.7092357 0.69774514 0.7303674 0.69271684 0.7050577 0.72251797 0.6950715 0.7004835 0.7095463 0.70219016 0.7042466 0.7128941 0.69752985 0.70617205 0.67999893 0.7142692 0.697856 0.70073116 0.7120834 0.72419727 0.6917103 0.72258615 0.69515985 0.7035272 0.7226399 0.7013987 0.7169173 0.69336104 0.6848494 0.7235592 0.68644226 0.69833004 0.70223075 0.69816 0.710934 0.7256297 0.6931404 0.68644017 0.68239385 0.72206897
0.057057057 0.710442 0.7022217 0.7018388 0.6800558 0.6980528 0.7163535 0.6927076 0.68063545 0.69946826 0.7044686 0.70945626 0.6975414 0.7306575 0.6923814 0.70480996 0.7226786 0.69470626 0.70056874 0.7099504 0.7019833 0.7043074 0.7132637 0.697414 0.70620114 0.67951304 0.71441466 0.6979338 0.70063144 0.712345 0.7245335 0.6912608 0.72293395 0.69496137 0.703746 0.72294575 0.70119786 0.7172768 0.6931762 0.68434185 0.72374237 0.686028 0.6981528 0.7021017 0.69804573 0.71113026 0.7259293 0.69296974 0.6860206 0.6819302 0.7222172
0.058058057 0.7106839 0.7021119 0.70168364 0.6794902 0.6981411 0.71654385 0.69266015 0.6800587 0.69938225 0.7045364 0.7096782 0.69733566 0.73094547 0.69204444 0.7045586 0.72283804 0.6943384 0.700654 0.7103546 0.7017734 0.7043671 0.7136324 0.69729674 0.7062285 0.67902696 0.7145592 0.69801176 0.7005293 0.7126084 0.7248683 0.6908091 0.7232804 0.6947619 0.70396703 0.72324944 0.70099413 0.7176351 0.6929911 0.68383235 0.72392523 0.6856131 0.6979736 0.70196927 0.6979297 0.71132725 0.7262265 0.69279873 0.6856 0.681466 0.7223636
0.059059057 0.7109263 0.70199937 0.701526 0.6789243 0.6982301 0.7167336 0.6926134 0.6794812 0.6992946 0.70460385 0.7099013 0.69712836 0.7312311 0.69170654 0.7043032 0.72299606 0.69396836 0.7007394 0.7107584 0.7015606 0.7044264 0.71400005 0.69717836 0.706254 0.67854095 0.71470255 0.69809026 0.70042527 0.7128728 0.7252012 0.6903553 0.7236252 0.69456136 0.70418936 0.72355086 0.70078796 0.7179919 0.69280577 0.6833217 0.72410715 0.68519723 0.697793 0.7018345 0.69781226 0.71152455 0.72652125 0.6926277 0.68517864 0.68100154 0.7225083
0.06006006 0.71116954 0.7018844 0.70136577 0.6783582 0.69831955 0.71692234 0.69256717 0.6789035 0.699205 0.7046705 0.7101253 0.6969196 0.7315142 0.6913674 0.70404446 0.7231524 0.6935965 0.700825 0.71116143 0.70134515 0.70448446 0.71436614 0.6970588 0.7062775 0.67805535 0.7148449 0.69816905 0.7003192 0.71313816 0.7255322 0.68990034 0.72396827 0.6943603 0.70441335 0.72384965 0.7005795 0.71834695 0.6926202 0.6828103 0.7242882 0.6847815 0.69761103 0.70169705 0.6976935 0.711722 0.72681344 0.6924568 0.6847571 0.6805372 0.722651
0.061061062 0.71141315 0.70176727 0.7012042 0.6777922 0.6984095 0.7171101 0.69252115 0.678326 0.69911367 0.70473665 0.7103501 0.6967096 0.7317945 0.6910273 0.7037827 0.7233073 0.6932227 0.7009107 0.7115635 0.7011275 0.70454174 0.7147304 0.6969381 0.70629936 0.6775705 0.71498615 0.6982482 0.7002114 0.7134041 0.7258608 0.6894439 0.724309 0.6941587 0.70463884 0.72414523 0.70036876 0.7187002 0.6924348 0.68229836 0.72446835 0.6843653 0.69742787 0.70155746 0.6975735 0.71191967 0.7271025 0.6922862 0.6843351 0.68007314 0.72279197
0.062062062 0.7116566 0.7016481 0.7010404 0.677227 0.6984996 0.71729666 0.692476 0.67774874 0.69902116 0.704802 0.7105753 0.6964986 0.7320719 0.6906872 0.70351803 0.72346044 0.69284797 0.70099604 0.7119641 0.7009075 0.7045983 0.7150928 0.6968169 0.70631933 0.67708665 0.71512586 0.69832724 0.7001021 0.7136706 0.72618663 0.6889869 0.72464716 0.6939568 0.70486534 0.72443813 0.7001564 0.71905094 0.69224936 0.68178654 0.72464734 0.68394935 0.69724375 0.7014154 0.6974524 0.71211714 0.7273889 0.69211596 0.6839134 0.6796097 0.72293097
0.06306306 0.7119001 0.70152694 0.70087504 0.6766625 0.69858986 0.71748203 0.69243103 0.6771723 0.6989272 0.704867 0.7108007 0.6962866 0.732346 0.69034636 0.70325124 0.7236117 0.6924723 0.7010814 0.7123635 0.7006858 0.70465404 0.71545315 0.6966948 0.70633787 0.67660385 0.71526396 0.6984063 0.6999914 0.7139372 0.72651017 0.6885297 0.7249828 0.69375455 0.70509225 0.72472775 0.69994193 0.7193993 0.69206434 0.68127465 0.7248249 0.6835335 0.69705874 0.7012718 0.6973303 0.712314 0.7276716 0.69194615 0.68349177 0.6791467 0.7230677
0.06406406 0.7121432 0.7014043 0.70070815 0.6760991 0.6986802 0.7176659 0.69238675 0.67659676 0.6988318 0.7049311 0.71102625 0.69607407 0.73261714 0.69000524 0.70298237 0.723761 0.6920956 0.70116657 0.7127606 0.7004627 0.7047087 0.715811 0.69657195 0.70635426 0.6761226 0.715401 0.69848555 0.6998794 0.71420383 0.7268304 0.6880722 0.72531575 0.693552 0.70531994 0.72501415 0.69972634 0.719745 0.6918795 0.6807631 0.7250012 0.68311834 0.6968727 0.7011259 0.6972074 0.71251065 0.72795135 0.6917765 0.68307096 0.6786847 0.7232027
0.06506506 0.71238595 0.7012798 0.7005403 0.67553735 0.6987706 0.71784824 0.69234276 0.67602295 0.6987354 0.7049946 0.7112518 0.69586104 0.7328844 0.6896646 0.70271146 0.7239085 0.69171894 0.7012515 0.71315604 0.70023793 0.7047625 0.7161661 0.6964487 0.7063695 0.6756427 0.71553624 0.6985645 0.69976616 0.7144702 0.72714776 0.68761504 0.72564566 0.69334954 0.705548 0.7252971 0.69950956 0.7200879 0.69169503 0.68025225 0.72517586 0.68270403 0.69668597 0.7009789 0.6970835 0.7127066 0.72822744 0.69160724 0.6826507 0.6782239 0.7233353
0.066066064 0.7126277 0.7011542 0.7003715 0.6749772 0.6988611 0.718029 0.6922992 0.6754505 0.6986379 0.7050573 0.7114769 0.6956476 0.73314834 0.68932426 0.702439 0.72405404 0.69134164 0.7013359 0.71354914 0.700012 0.70481545 0.71651894 0.6963249 0.706383 0.6751642 0.7156701 0.6986433 0.6996519 0.7147361 0.72746164 0.68715847 0.7259725 0.6931472 0.70577633 0.7255765 0.6992915 0.7204277 0.69151103 0.67974216 0.72534907 0.6822903 0.6964993 0.70083004 0.6969592 0.7129019 0.7284998 0.6914387 0.6822313 0.67776453 0.723466
0.067067064 0.7128688 0.7010273 0.70020175 0.6744189 0.6989513 0.7182084 0.69225603 0.67487997 0.69853985 0.7051196 0.71170187 0.6954339 0.7334088 0.6889842 0.70216537 0.7241975 0.6909645 0.70142007 0.7139396 0.69978523 0.70486736 0.71686846 0.6962009 0.70639503 0.6746879 0.7158024 0.6987219 0.6995368 0.71500134 0.72777236 0.68670255 0.7262955 0.6929453 0.70600444 0.7258523 0.6990727 0.7207646 0.69132763 0.679233 0.72552085 0.6818779 0.69631195 0.7006804 0.6968345 0.7130964 0.72876877 0.6912706 0.6818129 0.67730635 0.7235942
0.068068065 0.7131093 0.70089954 0.7000311 0.6738628 0.6990414 0.71838576 0.6922133 0.6743116 0.6984408 0.7051809 0.7119264 0.69522005 0.7336651 0.6886446 0.70189077 0.72433907 0.6905877 0.70150375 0.7143279 0.6995578 0.70491856 0.71721524 0.6960766 0.70640576 0.67421365 0.71593326 0.69880015 0.6994208 0.715266 0.728079 0.6862478 0.7266155 0.69274354 0.70623255 0.7261244 0.69885325 0.7210982 0.69114494 0.6787253 0.72569084 0.6814667 0.6961246 0.70052946 0.69670933 0.7132901 0.72903377 0.69110334 0.68139577 0.67684984 0.72372043
0.06906907 0.7133485 0.7007705 0.6998602 0.67330885 0.6991311 0.71856153 0.6921712 0.67374533 0.69834083 0.7052415 0.71215 0.6950065 0.7339179 0.68830603 0.7016151 0.7244787 0.6902115 0.70158714 0.714713 0.69932944 0.70496905 0.71755886 0.69595236 0.7064152 0.67374116 0.7160622 0.69887817 0.6993045 0.7155297 0.7283825 0.6857944 0.726932 0.69254255 0.7064604 0.72639275 0.69863325 0.72142816 0.6909627 0.67821926 0.72585905 0.68105686 0.69593686 0.70037776 0.69658387 0.7134828 0.7292951 0.69093674 0.6809801 0.6763951 0.7238448
0.07007007 0.71358675 0.7006408 0.699689 0.67275745 0.69922084 0.71873564 0.6921292 0.6731817 0.6982406 0.7053014 0.712373 0.694793 0.7341665 0.68796813 0.7013391 0.7246161 0.6898357 0.7016701 0.7150955 0.699101 0.70501846 0.7178993 0.6958278 0.70642346 0.6732712 0.71618986 0.6989561 0.6991872 0.7157925 0.7286823 0.6853426 0.7272445 0.6923419 0.7066879 0.7266577 0.6984131 0.72175515 0.6907815 0.6777146 0.7260254 0.68064857 0.69574934 0.7002251 0.6964582 0.71367455 0.7295526 0.6907708 0.6805657 0.6759418 0.7239665
0.07107107 0.7138236 0.70051044 0.69951737 0.6722089 0.69931 0.71890813 0.69208795 0.6726207 0.69813967 0.70536095 0.7125953 0.69457996 0.7344113 0.68763167 0.7010628 0.72475165 0.6894609 0.70175254 0.71547496 0.698872 0.7050671 0.7182365 0.6957036 0.7064303 0.6728032 0.71631557 0.6990334 0.6990698 0.7160538 0.7289781 0.6848927 0.72755355 0.69214207 0.706915 0.7269184 0.69819254 0.7220782 0.69060105 0.677212 0.7261901 0.68024176 0.69556177 0.700072 0.6963327 0.713865 0.72980624 0.69060576 0.68015337 0.67549074 0.7240866
0.072072074 0.7140592 0.7003798 0.6993458 0.67166317 0.699399 0.71907854 0.69204706 0.6720626 0.6980385 0.7054195 0.71281654 0.69436723 0.7346523 0.68729585 0.7007864 0.72488505 0.68908715 0.70183444 0.71585125 0.6986434 0.7051152 0.7185701 0.69557965 0.7064364 0.67233783 0.71644 0.69911027 0.69895196 0.7163143 0.7292702 0.68444455 0.7278587 0.69194305 0.70714146 0.7271757 0.69797206 0.72239816 0.6904217 0.6767112 0.72635305 0.679837 0.69537467 0.6999183 0.6962069 0.71405435 0.73005605 0.6904417 0.6797427 0.67504185 0.72420424
0.073073074 0.71429366 0.7002485 0.6991744 0.6711202 0.6994877 0.7192473 0.6920066 0.6715075 0.697937 0.70547783 0.7130369 0.6941555 0.7348894 0.68696177 0.70050985 0.7250166 0.6887145 0.7019161 0.71622425 0.6984144 0.7051624 0.71890056 0.69545597 0.7064411 0.671875 0.71656287 0.69918686 0.6988343 0.7165735 0.72955847 0.6839985 0.72816026 0.69174486 0.70736706 0.72742903 0.6977517 0.72271425 0.69024324 0.6762128 0.7265142 0.67943364 0.6951881 0.6997643 0.69608134 0.7142425 0.73030186 0.69027853 0.6793336 0.6745949 0.7243199
0.074074075 0.71452665 0.7001172 0.6990033 0.6705808 0.69957584 0.7194143 0.69196683 0.67095566 0.697835 0.7055353 0.7132562 0.6939443 0.73512226 0.6866288 0.7002337 0.72514606 0.688343 0.7019971 0.71659416 0.6981857 0.7052091 0.7192276 0.6953326 0.70644486 0.6714148 0.71668404 0.69926316 0.6987163 0.7168311 0.72984284 0.68355525 0.72845775 0.6915479 0.70759183 0.7276784 0.6975315 0.72302693 0.69006586 0.6757165 0.7266734 0.6790325 0.6950015 0.6996103 0.6959559 0.7144294 0.73054385 0.69011635 0.6789267 0.67415017 0.7244336
0.075075075 0.7147582 0.69998544 0.6988324 0.67004466 0.6996637 0.71957904 0.69192743 0.6704072 0.69773316 0.7055925 0.7134744 0.6937338 0.7353513 0.68629766 0.69995797 0.7252738 0.68797326 0.7020776 0.7169608 0.6979575 0.70525473 0.71955097 0.69520956 0.70644766 0.67095715 0.7168036 0.69933856 0.69859856 0.7170874 0.73012316 0.68311435 0.72875136 0.6913518 0.7078158 0.727924 0.69731206 0.7233355 0.6898898 0.6752225 0.7268311 0.67863333 0.6948158 0.6994557 0.6958308 0.714615 0.730782 0.68995523 0.67852175 0.67370766 0.72454536
0.076076075 0.714988 0.699854 0.698662 0.66951185 0.69975126 0.7197425 0.6918887 0.66986215 0.69763124 0.70564896 0.71369135 0.6935243 0.7355766 0.6859678 0.69968307 0.7253996 0.68760496 0.70215774 0.71732354 0.69772977 0.70530033 0.7198709 0.69508725 0.7064498 0.67050225 0.7169216 0.69941396 0.6984809 0.717342 0.73039967 0.682676 0.7290416 0.6911569 0.7080389 0.7281659 0.69709295 0.723641 0.6897147 0.674731 0.7269865 0.67823625 0.69463056 0.6993015 0.69570637 0.7147991 0.7310162 0.6897954 0.67811906 0.67326754 0.7246551
0.077077076 0.7152161 0.6997223 0.6984924 0.66898245 0.69983846 0.7199038 0.6918504 0.6693205 0.6975292 0.70570475 0.713907 0.693316 0.73579764 0.68563956 0.6994087 0.7255234 0.68723845 0.7022375 0.71768326 0.6975027 0.7053451 0.72018725 0.6949656 0.706451 0.6700501 0.7170382 0.69948894 0.6983635 0.7175953 0.73067236 0.68224037 0.7293273 0.6909633 0.7082612 0.72840405 0.69687426 0.723942 0.6895408 0.6742422 0.72714055 0.67784125 0.694446 0.6991472 0.6955823 0.71498233 0.7312464 0.68963635 0.67771864 0.67282987 0.7247629
0.078078076 0.71544296 0.6995912 0.6983234 0.66845655 0.699925 0.7200636 0.6918128 0.66878295 0.69742745 0.7057604 0.71412176 0.6931087 0.7360151 0.6853131 0.69913524 0.7256455 0.68687385 0.7023168 0.7180395 0.6972764 0.7053892 0.72050035 0.6948444 0.7064516 0.6696011 0.7171534 0.69956326 0.6982465 0.717847 0.7309412 0.6818081 0.7296093 0.6907707 0.70848215 0.7286386 0.6966567 0.72423995 0.6893684 0.67375594 0.7272927 0.67744845 0.6942623 0.6989932 0.69545865 0.71516395 0.73147315 0.6894785 0.67732036 0.6723943 0.7248689
0.07907908 0.71566796 0.69946015 0.6981555 0.66793436 0.7000115 0.72022146 0.69177574 0.6682488 0.6973259 0.7058153 0.7143354 0.69290274 0.73622847 0.6849886 0.698863 0.7257654 0.6865113 0.7023954 0.718392 0.6970509 0.7054331 0.72080964 0.69472426 0.70645154 0.66915447 0.7172671 0.69963735 0.69812983 0.7180969 0.731206 0.68137866 0.7298875 0.6905798 0.7087021 0.7288694 0.6964396 0.72453386 0.68919754 0.67327267 0.7274433 0.6770582 0.6940795 0.6988397 0.69533557 0.7153442 0.73169607 0.6893221 0.6769244 0.6719614 0.7249729
0.08008008 0.71589154 0.6993292 0.69798803 0.6674163 0.70009744 0.7203775 0.6917395 0.6677186 0.6972245 0.7058701 0.7145472 0.69269806 0.7364381 0.684666 0.69859195 0.72588414 0.6861506 0.70247376 0.718741 0.6968264 0.7054762 0.7211153 0.6946047 0.7064509 0.66871095 0.71737945 0.6997111 0.6980136 0.7183452 0.7314668 0.6809527 0.73016155 0.6903902 0.7089208 0.7290966 0.6962237 0.7248245 0.68902767 0.672792 0.72759193 0.67667013 0.69389766 0.69868666 0.69521314 0.71552324 0.73191535 0.68916684 0.6765309 0.6715311 0.72507524
0.08108108 0.7161131 0.69919914 0.69782203 0.66690165 0.70018286 0.72053194 0.69170374 0.6671923 0.6971235 0.7059247 0.71475786 0.6924945 0.7366442 0.6843451 0.69832236 0.72600085 0.6857921 0.7025516 0.7190865 0.6966029 0.7055192 0.72141737 0.6944862 0.70644975 0.6682703 0.71749043 0.6997843 0.6978981 0.71859163 0.7317241 0.68053 0.73043233 0.69020224 0.70913845 0.7293199 0.69600886 0.7251111 0.68885946 0.6723142 0.7277389 0.6762844 0.69371676 0.69853383 0.69509184 0.7157009 0.73213094 0.6890128 0.67613983 0.67110336 0.7251759
0.082082085 0.71633327 0.69906956 0.69765705 0.66639096 0.70026803 0.72068447 0.6916687 0.66666996 0.69702303 0.7059787 0.71496725 0.69229275 0.73684657 0.6840265 0.6980542 0.7261157 0.685436 0.7026292 0.71942836 0.69638073 0.7055617 0.72171617 0.6943688 0.70644814 0.6678328 0.7175997 0.6998571 0.69778323 0.7188364 0.7319774 0.68011075 0.7306988 0.69001555 0.7093546 0.7295399 0.69579536 0.7253942 0.6886928 0.6718396 0.72788435 0.6759012 0.693537 0.6983819 0.69497126 0.7158771 0.73234296 0.6888604 0.6757514 0.6706781 0.7252747
0.083083086 0.7165519 0.6989405 0.6974935 0.6658845 0.70035267 0.7208356 0.691634 0.6661517 0.6969229 0.70603245 0.71517515 0.6920923 0.7370451 0.6837097 0.6977877 0.72622895 0.6850817 0.70270646 0.7197667 0.6961596 0.7056039 0.7220113 0.69425225 0.706446 0.6673981 0.717708 0.69992936 0.6976694 0.7190796 0.7322272 0.6796947 0.7309617 0.6898308 0.70957 0.7297564 0.6955826 0.7256734 0.6885276 0.67136765 0.728028 0.6755203 0.69335806 0.69823027 0.6948514 0.71605223 0.73255134 0.6887089 0.67536527 0.6702554 0.72537196
0.084084086 0.7167684 0.69881225 0.697331 0.6653815 0.7004371 0.7209846 0.69160014 0.6656378 0.69682324 0.706086 0.715382 0.6918933 0.7372403 0.68339515 0.6975227 0.7263407 0.6847302 0.7027831 0.7201015 0.69594 0.70564556 0.722303 0.6941369 0.7064436 0.6669664 0.717815 0.70000136 0.69755614 0.7193208 0.732473 0.6792826 0.73122084 0.68964773 0.7097839 0.7299697 0.69537145 0.7259496 0.6883639 0.6708992 0.7281701 0.6751419 0.69318056 0.69807965 0.6947327 0.7162257 0.7327565 0.68855906 0.6749817 0.66983527 0.7254679
0.08508509 0.7169834 0.69868475 0.69717026 0.66488314 0.7005212 0.7211324 0.6915672 0.6651276 0.69672436 0.7061394 0.7155872 0.69169605 0.737432 0.68308264 0.6972595 0.7264509 0.68438095 0.70285964 0.72043264 0.69572157 0.7056874 0.72259134 0.6940227 0.7064409 0.6665375 0.7179205 0.70007306 0.69744384 0.71956027 0.73271537 0.6788742 0.7314764 0.6894663 0.7099964 0.7301795 0.69516164 0.726222 0.68820196 0.6704332 0.7283108 0.6747659 0.693004 0.6979299 0.69461495 0.71639794 0.7329579 0.6884103 0.6746006 0.6694177 0.725562
0.08608609 0.7171967 0.69855815 0.6970108 0.66438854 0.7006046 0.72127867 0.6915349 0.6646219 0.6966258 0.7061924 0.71579105 0.69150037 0.7376201 0.68277234 0.6969983 0.72655976 0.68403417 0.70293605 0.72076005 0.69550467 0.7057289 0.7228757 0.69390965 0.70643806 0.6661119 0.7180251 0.70014435 0.6973324 0.7197981 0.732954 0.67846936 0.73172826 0.6892865 0.710208 0.73038614 0.6949529 0.7264905 0.6880416 0.6699707 0.72844976 0.6743927 0.6928289 0.69778126 0.6944983 0.7165688 0.7331563 0.6882632 0.67422247 0.6690028 0.7256548
0.08708709 0.71740824 0.6984327 0.6968526 0.6638978 0.700688 0.7214229 0.69150347 0.6641203 0.69652814 0.70624554 0.7159936 0.6913067 0.73780507 0.6824643 0.696739 0.7266671 0.68369 0.70301175 0.72108436 0.69528925 0.70577013 0.72315735 0.69379777 0.7064349 0.6656892 0.7181284 0.70021516 0.69722193 0.720034 0.733189 0.6780686 0.73197645 0.68910855 0.7104177 0.7305893 0.69474596 0.726756 0.6878829 0.66951126 0.7285873 0.6740218 0.692655 0.6976332 0.69438267 0.71673834 0.73335135 0.6881177 0.67384666 0.66859025 0.725746
0.08808809 0.7176181 0.6983081 0.69669634 0.66341156 0.70077103 0.7215661 0.69147277 0.6636231 0.696431 0.70629835 0.71619505 0.6911148 0.7379865 0.68215835 0.6964818 0.72677284 0.6833483 0.7030875 0.72140485 0.6950755 0.70581126 0.7234355 0.6936871 0.7064317 0.66526926 0.7182305 0.70028603 0.6971127 0.72026813 0.73342067 0.67767155 0.7322211 0.6889325 0.7106264 0.7307895 0.6945406 0.727018 0.6877259 0.6690551 0.72872347 0.6736537 0.6924825 0.69748634 0.694268 0.71690685 0.73354316 0.6879736 0.6734733 0.6681806 0.72583616
0.08908909 0.7178261 0.6981844 0.69654155 0.6629293 0.70085377 0.72170746 0.69144267 0.6631301 0.6963346 0.70635116 0.7163946 0.69092447 0.73816496 0.68185455 0.69622684 0.7268777 0.6830094 0.70316267 0.721722 0.69486344 0.70585227 0.72371024 0.6935778 0.7064283 0.6648527 0.71833175 0.7003561 0.6970046 0.7205004 0.7336492 0.67727846 0.7324626 0.6887584 0.7108337 0.7309863 0.69433665 0.72727656 0.68757063 0.6686019 0.7288583 0.6732878 0.69231135 0.6973407 0.694155 0.717074 0.7337319 0.6878309 0.67310274 0.6677735 0.7259246
0.09009009 0.71803266 0.6980619 0.69638866 0.662451 0.70093584 0.7218474 0.6914136 0.6626413 0.6962392 0.70640403 0.7165931 0.6907361 0.7383402 0.6815532 0.695974 0.7269809 0.68267316 0.70323783 0.72203535 0.69465286 0.705893 0.7239815 0.69347024 0.70642513 0.6644388 0.71843153 0.70042604 0.69689757 0.72073084 0.73387414 0.6768894 0.73270035 0.688586 0.71103966 0.7311805 0.6941343 0.7275318 0.68741703 0.6681519 0.7289918 0.6729245 0.6921414 0.697196 0.694043 0.71723974 0.7339174 0.6876897 0.6727349 0.667369 0.7260121
0.09109109 0.71823764 0.69794065 0.69623744 0.66197723 0.7010179 0.7219858 0.6913852 0.662157 0.69614476 0.70645684 0.71679026 0.69054955 0.7385125 0.68125427 0.6957235 0.72708285 0.6823393 0.7033129 0.72234577 0.6944445 0.70593405 0.7242499 0.6933637 0.70642185 0.6640277 0.71853065 0.70049566 0.69679165 0.72095954 0.73409575 0.67650425 0.73293483 0.68841547 0.71124405 0.7313717 0.69393384 0.72778386 0.6872652 0.667705 0.7291235 0.672564 0.69197303 0.6970526 0.69393224 0.7174042 0.73410004 0.68755007 0.67236954 0.66696703 0.726098
0.09209209 0.7184408 0.6978206 0.696088 0.66150725 0.7010998 0.7221229 0.6913577 0.6616767 0.69605106 0.70650953 0.71698606 0.6903652 0.7386818 0.68095726 0.69547516 0.7271836 0.68200856 0.7033876 0.7226526 0.6942375 0.70597494 0.7245149 0.69325864 0.7064184 0.66361994 0.71862876 0.70056474 0.6966872 0.7211865 0.7343141 0.67612326 0.73316616 0.688247 0.71144736 0.73155975 0.69373494 0.72803265 0.6871149 0.66726154 0.7292544 0.67220575 0.69180626 0.69691056 0.69382286 0.71756744 0.73428005 0.68741184 0.67200696 0.66656744 0.72618306
0.09309309 0.7186423 0.6977015 0.6959406 0.66104174 0.70118093 0.7222586 0.6913314 0.66120106 0.69595826 0.7065623 0.71718043 0.69018257 0.7388481 0.68066275 0.6952293 0.7272834 0.68168014 0.70346195 0.722956 0.6940323 0.7060159 0.7247768 0.69315505 0.70641536 0.6632148 0.71872574 0.7006341 0.696584 0.7214117 0.7345294 0.6757462 0.7333942 0.68808055 0.7116492 0.7317452 0.69353795 0.72827834 0.686967 0.66682124 0.72938347 0.6718502 0.69164073 0.69676954 0.6937148 0.7177295 0.73445684 0.68727505 0.67164665 0.6661707 0.726267
0.0940941 0.7188419 0.697584 0.6957952 0.66058 0.7012621 0.722393 0.69130546 0.6607296 0.69586635 0.70661545 0.7173735 0.690002 0.739012 0.68037045 0.69498587 0.7273817 0.6813547 0.7035363 0.72325605 0.69382924 0.70605665 0.7250356 0.6930533 0.706412 0.66281253 0.71882194 0.7007027 0.69648206 0.7216353 0.73474157 0.6753733 0.7336193 0.687916 0.71184963 0.73192775 0.6933427 0.72852105 0.68682086 0.66638404 0.7295118 0.67149734 0.6914768 0.6966299 0.6936079 0.7178907 0.7346312 0.6871403 0.67128944 0.66577613 0.72634923
0.0950951 0.71904033 0.69746745 0.69565165 0.6601228 0.70134306 0.7225261 0.6912804 0.6602623 0.69577533 0.7066683 0.71756524 0.68982357 0.73917276 0.68008053 0.69474494 0.72747904 0.68103176 0.7036106 0.72355294 0.69362795 0.7060977 0.72529143 0.69295263 0.70640916 0.6624134 0.71891737 0.70077133 0.6963816 0.7218569 0.7349507 0.6750046 0.733841 0.6877536 0.71204865 0.73210764 0.69314927 0.72876066 0.68667626 0.66595006 0.72963893 0.67114675 0.6913144 0.6964919 0.6935029 0.7180504 0.73480266 0.6870067 0.67093456 0.6653844 0.72643155
0.0960961 0.7192366 0.6973527 0.6955104 0.6596694 0.7014238 0.7226576 0.6912565 0.65979946 0.6956857 0.7067213 0.71775585 0.6896471 0.7393311 0.679793 0.6945065 0.72757554 0.6807116 0.7036845 0.7238467 0.69342864 0.7061391 0.72554433 0.6928538 0.7064065 0.66201717 0.7190115 0.7008395 0.69628257 0.72207695 0.73515713 0.67463994 0.73405993 0.6875932 0.7122466 0.7322853 0.6929575 0.7289971 0.68653345 0.6655194 0.7297649 0.6707986 0.69115347 0.6963549 0.693399 0.7182088 0.7349714 0.68687487 0.6705823 0.66499525 0.72651213
0.0970971 0.7194319 0.6972393 0.69537055 0.65922034 0.7015041 0.72278816 0.6912334 0.65934086 0.6955967 0.70677465 0.71794486 0.6894727 0.73948675 0.6795077 0.69427085 0.7276709 0.6803946 0.7037586 0.72413695 0.6932312 0.7061802 0.7257942 0.69275635 0.706404 0.66162366 0.71910506 0.70090765 0.696185 0.7222953 0.7353604 0.6742794 0.73427564 0.68743485 0.71244305 0.73246 0.69276774 0.72923076 0.6863923 0.66509145 0.72988975 0.6704533 0.690994 0.6962196 0.6932966 0.7183664 0.735138 0.68674475 0.6702328 0.6646081 0.726592
0.0980981 0.71962523 0.69712734 0.6952331 0.6587749 0.70158446 0.7229174 0.6912113 0.65888655 0.69550896 0.7068282 0.71813244 0.68930036 0.73964006 0.67922467 0.6940375 0.727765 0.68008024 0.70383227 0.72442424 0.6930357 0.70622176 0.7260412 0.6926605 0.70640165 0.6612327 0.71919763 0.7009756 0.69608885 0.72251165 0.7355611 0.67392296 0.7344888 0.68727857 0.71263826 0.7326322 0.69258004 0.7294618 0.68625325 0.6646671 0.7300132 0.67011005 0.6908363 0.6960854 0.6931959 0.7185226 0.7353019 0.6866157 0.6698856 0.66422373 0.7266708
0.0990991 0.7198168 0.6970167 0.6950977 0.6583342 0.70166427 0.72304547 0.6911901 0.65843636 0.69542205 0.7068817 0.7183194 0.6891302 0.73979104 0.67894393 0.6938069 0.7278586 0.67976856 0.7039062 0.7247086 0.69284236 0.7062631 0.7262855 0.69256663 0.70639974 0.660845 0.7192897 0.7010432 0.69599426 0.72272646 0.73575914 0.6735707 0.7346991 0.68712425 0.71283156 0.73280215 0.69239414 0.7296898 0.6861163 0.6642459 0.73013574 0.6697697 0.69068 0.69595295 0.69309634 0.7186778 0.7354633 0.6864885 0.66954106 0.6638417 0.7267486
0.1001001 0.7200071 0.69690764 0.6949643 0.6578973 0.70174384 0.72317225 0.6911696 0.6579906 0.6953364 0.7069355 0.7185044 0.68896186 0.7399394 0.6786655 0.69357884 0.727951 0.6794598 0.70397985 0.7249897 0.6926509 0.706305 0.72652656 0.69247395 0.706398 0.6604596 0.7193809 0.7011106 0.69590116 0.7229397 0.7359544 0.6732225 0.7349068 0.6869719 0.71302414 0.73296976 0.6922102 0.7299152 0.6859809 0.6638278 0.73025733 0.66943145 0.69052553 0.69582194 0.6929986 0.7188321 0.7356229 0.68636316 0.66919893 0.66346234 0.726826
0.1011011 0.720196 0.6967998 0.6948334 0.6574644 0.7018234 0.7232979 0.6911502 0.65754884 0.69525164 0.7069895 0.71868867 0.68879575 0.74008596 0.6783893 0.6933534 0.7280427 0.67915374 0.7040536 0.7252675 0.69246155 0.7063469 0.7267653 0.6923831 0.7063965 0.66007715 0.7194713 0.70117784 0.69580936 0.7231511 0.7361471 0.67287856 0.7351116 0.6868219 0.713215 0.7331351 0.6920281 0.73013765 0.68584734 0.66341263 0.73037803 0.66909593 0.69037235 0.6956924 0.69290227 0.71898466 0.73577964 0.68623906 0.66885996 0.66308504 0.7269022
0.1021021 0.7203832 0.6966938 0.6947045 0.6570354 0.7019028 0.7234227 0.691132 0.6571116 0.6951682 0.7070439 0.71887153 0.6886316 0.74022967 0.6781154 0.6931309 0.72813356 0.6788504 0.7041272 0.72554266 0.69227433 0.7063891 0.72700113 0.6922939 0.7063957 0.65969753 0.71956104 0.701245 0.69571936 0.7233613 0.7363372 0.67253876 0.73531383 0.6866738 0.71340483 0.7332986 0.69184804 0.73035777 0.6857155 0.66300064 0.7304977 0.6687627 0.69022083 0.6955644 0.69280756 0.71913695 0.7359345 0.6861166 0.6685228 0.6627102 0.7269778
0.1031031 0.72056884 0.6965893 0.694578 0.65661055 0.70198184 0.72354597 0.6911143 0.6566783 0.6950859 0.7070985 0.71905303 0.68847 0.7403718 0.67784417 0.6929109 0.72822344 0.67854995 0.70420074 0.7258148 0.6920889 0.7064316 0.7272343 0.692206 0.706395 0.65932065 0.71965027 0.7013118 0.6956309 0.72356933 0.73652494 0.67220294 0.7355137 0.6865277 0.7135931 0.73345935 0.6916699 0.73057497 0.6855859 0.66259193 0.73061645 0.66843194 0.69007087 0.69543797 0.692714 0.7192878 0.73608726 0.68599564 0.6681884 0.6623379 0.7270524
0.1041041 0.720753 0.69648623 0.6944529 0.6561894 0.70206064 0.7236683 0.69109786 0.65624917 0.6950045 0.7071532 0.7192334 0.6883102 0.7405122 0.6775745 0.6926935 0.72831297 0.67825246 0.7042741 0.7260842 0.6919057 0.7064743 0.7274649 0.6921203 0.7063947 0.6589463 0.71973884 0.7013785 0.6955441 0.72377586 0.7367103 0.6718712 0.73571074 0.68638384 0.7137801 0.7336184 0.69149363 0.7307901 0.685458 0.662186 0.7307341 0.66810346 0.6899226 0.695313 0.69262207 0.7194379 0.7362378 0.6858765 0.6678565 0.6619675 0.7271268
0.1051051 0.7209355 0.69638455 0.6943305 0.6557727 0.7021397 0.72378945 0.69108224 0.6558242 0.6949246 0.70720845 0.7194127 0.68815225 0.7406502 0.6773076 0.69247884 0.72840106 0.67795724 0.7043477 0.7263506 0.69172454 0.7065173 0.7276932 0.6920361 0.70639503 0.65857446 0.7198267 0.701445 0.6954586 0.72398096 0.7368935 0.67154366 0.7359059 0.6862421 0.7139659 0.7337752 0.6913194 0.73100245 0.6853318 0.6617835 0.73085123 0.66777736 0.6897756 0.69518965 0.69253224 0.7195867 0.7363864 0.6857587 0.6675268 0.66160005 0.7272
0.1061061 0.72111684 0.696285 0.6942103 0.6553595 0.70221835 0.7239101 0.6910676 0.6554033 0.6948456 0.7072639 0.7195908 0.68799686 0.7407861 0.67704284 0.6922671 0.72848886 0.6776651 0.7044213 0.7266142 0.6915454 0.7065607 0.7279188 0.69195354 0.7063955 0.65820545 0.7199139 0.7015114 0.6953747 0.7241844 0.7370741 0.67122 0.7360984 0.68610233 0.71415037 0.7339302 0.6911469 0.7312123 0.6852076 0.6613837 0.73096734 0.66745365 0.6896307 0.6950679 0.6924437 0.71973455 0.73653316 0.6856424 0.6671999 0.66123414 0.72727275
0.10710711 0.72129655 0.6961867 0.6940922 0.6549503 0.7022969 0.72402924 0.69105375 0.65498626 0.6947678 0.70731926 0.71976733 0.6878437 0.74092054 0.6767802 0.692058 0.72857577 0.6773756 0.70449483 0.726875 0.6913684 0.7066042 0.728142 0.69187266 0.7063966 0.65783894 0.72000045 0.70157754 0.69529283 0.7243861 0.73725307 0.67090046 0.73628855 0.68596476 0.71433336 0.7340831 0.6909766 0.73142004 0.68508524 0.66098684 0.73108226 0.6671324 0.6894872 0.6949477 0.69235647 0.7198815 0.736678 0.6855279 0.66687536 0.6608708 0.72734493
0.10810811 0.7214749 0.69608986 0.69397634 0.6545451 0.70237505 0.7241473 0.6910411 0.65457356 0.6946911 0.7073754 0.71994317 0.6876921 0.7410532 0.6765197 0.69185144 0.7286623 0.67708886 0.7045684 0.72713333 0.69119316 0.70664805 0.7283626 0.6917933 0.70639825 0.65747523 0.72008646 0.70164365 0.6952121 0.7245864 0.73742956 0.67058486 0.73647636 0.68582904 0.7145151 0.7342344 0.6908085 0.7316254 0.6849647 0.6605933 0.73119694 0.66681314 0.68934494 0.69482905 0.6922713 0.7200273 0.73682106 0.68541485 0.666553 0.66050977 0.7274163
0.10910911 0.7216518 0.6959948 0.69386274 0.65414345 0.70245326 0.7242647 0.69102937 0.654165 0.69461566 0.7074319 0.7201175 0.68754303 0.74118406 0.67626166 0.69164777 0.72874784 0.676805 0.7046419 0.72738886 0.6910203 0.70669234 0.72858095 0.6917162 0.7064001 0.65711385 0.72017217 0.70170945 0.69513327 0.7247852 0.73760396 0.67027354 0.7366625 0.6856953 0.7146954 0.7343836 0.69064194 0.7318286 0.6848461 0.66020256 0.7313108 0.66649646 0.6892046 0.6947118 0.69218737 0.7201725 0.73696256 0.68530333 0.66623324 0.66015106 0.72748715
0.11011011 0.72182715 0.69590145 0.6937511 0.6537456 0.7025313 0.72438097 0.69101834 0.65375996 0.6945414 0.7074887 0.72029066 0.6873957 0.7413134 0.67600566 0.69144684 0.7288332 0.6765236 0.70471555 0.72764146 0.6908495 0.7067368 0.7287972 0.6916402 0.7064023 0.6567549 0.720257 0.70177525 0.69505596 0.72498244 0.7377765 0.66996604 0.7368465 0.6855643 0.71487457 0.7345311 0.69047743 0.732029 0.684729 0.65981495 0.7314233 0.6661818 0.6890657 0.6945966 0.692105 0.7203165 0.7371022 0.68519336 0.6659157 0.6597947 0.7275576
0.11111111 0.7220012 0.6958094 0.69364184 0.65335166 0.70260936 0.72449625 0.6910084 0.6533591 0.69446826 0.7075456 0.720463 0.6872506 0.7414413 0.67575157 0.6912487 0.72891766 0.6762449 0.70478916 0.727892 0.69068056 0.7067816 0.72901124 0.69156605 0.70640546 0.6563987 0.72034127 0.7018408 0.6949804 0.72517824 0.73794705 0.6696626 0.7370283 0.6854344 0.71505266 0.73467696 0.69031495 0.7322279 0.6846138 0.6594301 0.73153543 0.6658696 0.6889283 0.69448274 0.6920242 0.7204595 0.73724 0.6850849 0.66560054 0.6594399 0.72762734
0.11211211 0.7221738 0.6957191 0.693535 0.65296173 0.702687 0.7246108 0.69099957 0.65296227 0.69439626 0.7076028 0.7206342 0.6871077 0.7415676 0.6754999 0.691053 0.72900146 0.67596895 0.7048626 0.72813946 0.69051355 0.7068271 0.7292229 0.6914938 0.70640874 0.6560448 0.7204251 0.7019064 0.69490635 0.7253723 0.7381158 0.6693629 0.7372079 0.685307 0.71522903 0.7348212 0.6901545 0.7324247 0.6845007 0.6590483 0.7316469 0.6655596 0.6887926 0.6943705 0.691945 0.72060186 0.7373765 0.68497795 0.66528773 0.65908796 0.72769684
0.11311311 0.7223451 0.69563025 0.6934303 0.65257514 0.7027643 0.7247245 0.6909916 0.6525691 0.6943253 0.70766073 0.72080386 0.68696684 0.7416924 0.6752504 0.6908601 0.72908485 0.6756957 0.70493644 0.72838485 0.69034874 0.70687264 0.72943217 0.6914229 0.7064126 0.6556934 0.7205085 0.7019719 0.69483376 0.7255649 0.7382826 0.6690672 0.73738587 0.6851815 0.71540445 0.7349639 0.68999594 0.7326192 0.6843892 0.658669 0.73175776 0.66525173 0.6886582 0.69425946 0.6918674 0.7207432 0.7375114 0.6848725 0.6649773 0.6587376 0.7277652
0.11411411 0.72251487 0.69554317 0.6933275 0.65219223 0.702842 0.7248369 0.6909843 0.6521802 0.69425565 0.7077189 0.72097266 0.6868278 0.74181604 0.67500275 0.69066983 0.7291675 0.675425 0.7050102 0.7286277 0.69018584 0.7069185 0.72963953 0.6913539 0.70641696 0.6553444 0.72059155 0.702037 0.69476277 0.7257563 0.73844784 0.6687751 0.7375621 0.68505794 0.71557856 0.73510474 0.68983895 0.73281175 0.68427926 0.65829283 0.73186773 0.66494614 0.6885253 0.6941504 0.6917913 0.7208834 0.7376447 0.6847686 0.6646691 0.6583897 0.7278337
0.11511511 0.7226834 0.69545764 0.6932269 0.65181303 0.70291954 0.7249487 0.6909782 0.65179455 0.6941872 0.70777726 0.7211402 0.68669087 0.7419382 0.6747574 0.69048226 0.7292497 0.6751567 0.7050838 0.7288682 0.6900251 0.7069647 0.7298448 0.6912864 0.706422 0.65499777 0.72067356 0.70210207 0.69469357 0.72594583 0.73861104 0.668487 0.737736 0.68493676 0.715751 0.7352443 0.6896845 0.7330023 0.6841713 0.6579196 0.73197687 0.6646427 0.688394 0.6940429 0.69171685 0.7210228 0.7377769 0.684666 0.6643631 0.6580438 0.7279016
0.116116114 0.7228505 0.6953738 0.69312847 0.65143716 0.70299643 0.7250593 0.6909729 0.65141296 0.6941196 0.707836 0.7213069 0.6865562 0.74205905 0.6745141 0.69029737 0.7293311 0.674891 0.7051577 0.7291061 0.68986666 0.7070113 0.73004776 0.6912205 0.7064273 0.6546539 0.7207556 0.702167 0.69462603 0.72613406 0.7387731 0.6682029 0.73790884 0.6848172 0.71592295 0.73538226 0.6895314 0.7331908 0.68406504 0.657549 0.7320855 0.66434133 0.6882645 0.69393677 0.69164383 0.7211614 0.73790735 0.684565 0.6640593 0.6577 0.7279689
0.117117114 0.72301656 0.6952913 0.6930323 0.651065 0.70307326 0.7251694 0.69096875 0.65103513 0.6940535 0.7078949 0.7214725 0.6864234 0.74217874 0.67427266 0.6901152 0.72941214 0.6746282 0.7052313 0.72934186 0.68970954 0.70705825 0.73024887 0.69115657 0.70643324 0.6543121 0.72083694 0.7022319 0.6945597 0.7263209 0.73893315 0.6679223 0.7380794 0.6846996 0.71609294 0.7355187 0.6893803 0.73337805 0.6839606 0.65718126 0.7321935 0.6640423 0.6881362 0.6938321 0.6915723 0.7212991 0.73803633 0.6844654 0.6637579 0.6573584 0.72803557
0.118118115 0.723181 0.69521046 0.6929382 0.6506967 0.70315045 0.72527844 0.6909653 0.6506609 0.6939882 0.7079543 0.72163683 0.68629247 0.742297 0.6740334 0.68993556 0.72949266 0.6743678 0.7053052 0.72957546 0.6895546 0.70710564 0.7304479 0.69109386 0.70643955 0.6539727 0.72091764 0.7022962 0.69449514 0.72650623 0.7390919 0.6676454 0.7382487 0.68458384 0.71626174 0.73565406 0.68923104 0.7335627 0.6838576 0.6568164 0.7323011 0.66374505 0.68800926 0.6937294 0.69150245 0.721436 0.7381642 0.6843671 0.6634584 0.6570188 0.72810215
0.11911912 0.7233438 0.69513124 0.6928462 0.65033174 0.7032272 0.72538656 0.69096243 0.6502903 0.6939242 0.7080144 0.7218002 0.6861633 0.7424147 0.6737961 0.68975824 0.7295729 0.6741097 0.70537895 0.72980666 0.6894017 0.70715326 0.730645 0.69103295 0.70644623 0.65363556 0.7209981 0.702361 0.6944322 0.72669035 0.7392488 0.6673722 0.73841614 0.6844703 0.7164297 0.73578775 0.68908364 0.7337457 0.68375677 0.6564542 0.73240775 0.6634503 0.6878841 0.6936278 0.6914339 0.7215718 0.7382908 0.6842704 0.6631614 0.6566812 0.728168
0.12012012 0.7235057 0.6950534 0.69275624 0.6499702 0.7033039 0.72549427 0.6909611 0.6499237 0.693861 0.70807415 0.7219623 0.6860367 0.7425309 0.6735609 0.6895839 0.7296524 0.67385435 0.70545304 0.73003554 0.68925065 0.70720136 0.73084015 0.6909734 0.706454 0.6533008 0.72107786 0.70242506 0.6943708 0.7268727 0.73940456 0.66710275 0.73858225 0.68435866 0.7165961 0.7359202 0.68893796 0.7339271 0.6836573 0.65609485 0.73251384 0.6631572 0.6877601 0.69352776 0.6913668 0.7217069 0.7384162 0.6841749 0.6628662 0.6563458 0.7282336
0.12112112 0.7236662 0.69497705 0.6926686 0.64961207 0.70338 0.7256007 0.6909603 0.64956045 0.6937992 0.7081347 0.72212356 0.68591154 0.742646 0.6733277 0.68941146 0.7297317 0.67360145 0.70552665 0.7302624 0.68910134 0.70724946 0.73103356 0.69091576 0.70646155 0.65296817 0.7211578 0.70248944 0.6943107 0.7270539 0.7395588 0.66683686 0.7387469 0.68424857 0.7167612 0.73605144 0.6887943 0.73410684 0.6835593 0.6557383 0.73261905 0.6628665 0.68763745 0.6934296 0.69130105 0.721841 0.7385406 0.68408114 0.6625735 0.65601224 0.7282985
0.122122124 0.7238253 0.6949025 0.6925828 0.64925766 0.7034564 0.7257062 0.69096047 0.64920086 0.69373846 0.70819557 0.7222833 0.68578833 0.74276054 0.6730962 0.6892421 0.7298101 0.6733505 0.70560056 0.730487 0.68895406 0.70729804 0.73122495 0.6908597 0.70646983 0.6526382 0.72123665 0.7025534 0.69425243 0.72723347 0.7397116 0.66657436 0.73890984 0.68414044 0.7169252 0.7361814 0.6886524 0.7342848 0.68346316 0.65538406 0.732724 0.6625777 0.6875163 0.69333255 0.6912373 0.7219743 0.7386636 0.68398875 0.662283 0.6556806 0.7283633
0.123123124 0.7239834 0.6948292 0.69249904 0.6489061 0.7035325 0.7258111 0.6909611 0.6488447 0.6936786 0.70825654 0.72244227 0.68566716 0.74287385 0.67286694 0.6890752 0.7298883 0.67310244 0.70567465 0.73070955 0.6888087 0.70734686 0.7314145 0.690805 0.7064785 0.65231013 0.72131526 0.70261717 0.69419533 0.72741187 0.7398631 0.6663157 0.73907113 0.6840344 0.71708786 0.73631 0.6885122 0.73446125 0.6833686 0.655033 0.7328281 0.66229117 0.6873968 0.693237 0.6911747 0.7221068 0.73878545 0.68389714 0.6619944 0.6553512 0.7284276
0.124124125 0.7241395 0.6947574 0.6924174 0.6485582 0.7036085 0.72591525 0.6909629 0.6484922 0.69362 0.708318 0.72260034 0.6855477 0.742986 0.6726394 0.68891066 0.7299658 0.6728567 0.70574844 0.73093 0.6886652 0.70739627 0.73160225 0.69075173 0.706488 0.65198463 0.72139364 0.7026808 0.69414014 0.7275888 0.7400133 0.66606027 0.7392313 0.68393004 0.7172494 0.7364375 0.6883737 0.73463565 0.6832758 0.65468436 0.73293173 0.6620062 0.68727845 0.693143 0.69111353 0.7222382 0.73890644 0.6838071 0.66170776 0.65502375 0.72849107
0.12512513 0.72429496 0.694687 0.6923377 0.6482139 0.7036843 0.72601855 0.6909655 0.64814323 0.6935622 0.70837957 0.7227571 0.6854303 0.74309796 0.67241377 0.6887484 0.7300429 0.67261326 0.7058222 0.73114854 0.6885233 0.7074456 0.7317886 0.6907 0.70649755 0.6516613 0.7214713 0.70274454 0.6940862 0.7277643 0.74016243 0.6658084 0.73939025 0.6838272 0.7174095 0.736564 0.68823695 0.73480874 0.68318427 0.6543382 0.7330349 0.66172373 0.6871614 0.69305027 0.69105357 0.7223692 0.7390263 0.68371856 0.6614232 0.65469843 0.72855467
0.12612613 0.7244492 0.69461817 0.69225985 0.64787245 0.7037596 0.7261208 0.6909689 0.6477976 0.6935058 0.70844144 0.722913 0.68531454 0.7432084 0.6721899 0.68858874 0.73011976 0.67237234 0.7058961 0.7313649 0.6883832 0.7074957 0.73197293 0.6906498 0.7065081 0.65134 0.72154826 0.7028078 0.69403356 0.7279384 0.7403101 0.6655598 0.7395479 0.6837265 0.7175687 0.73668927 0.688102 0.7349805 0.6830947 0.65399504 0.7331373 0.6614428 0.6870456 0.69295913 0.69099504 0.7224988 0.73914516 0.68363106 0.6611409 0.6543747 0.72861767
0.12712713 0.72460175 0.69455093 0.692184 0.6475343 0.7038351 0.72622246 0.690973 0.6474555 0.6934503 0.708504 0.72306734 0.6852005 0.74331874 0.6719679 0.6884315 0.73019594 0.67213345 0.7059702 0.7315794 0.6882452 0.7075457 0.73215544 0.69060117 0.70651865 0.651021 0.7216249 0.70287097 0.69398266 0.72811145 0.7404567 0.66531485 0.7397041 0.6836273 0.71772605 0.73681325 0.68796843 0.7351506 0.68300647 0.6536544 0.7332391 0.661164 0.6869312 0.69286925 0.690938 0.7226277 0.7392629 0.6835451 0.6608606 0.65405315 0.72868043
0.12812813 0.724753 0.6944848 0.6921101 0.6471997 0.70391047 0.72632307 0.69097805 0.6471166 0.6933959 0.70856625 0.723221 0.68508846 0.7434276 0.67174804 0.6882764 0.7302718 0.6718968 0.70604414 0.73179215 0.6881086 0.70759606 0.73233646 0.6905539 0.7065296 0.6507043 0.7217012 0.7029336 0.6939326 0.7282828 0.74060196 0.6650729 0.7398588 0.68353 0.71788263 0.73693645 0.6878369 0.735319 0.6829196 0.6533163 0.7333404 0.6608872 0.686818 0.6927806 0.69088244 0.7227559 0.73937976 0.6834604 0.66058236 0.6537334 0.72874236
0.12912913 0.7249032 0.6944202 0.6920382 0.64686817 0.70398515 0.7264231 0.6909838 0.6467812 0.69334227 0.70862913 0.7233736 0.6849778 0.74353623 0.67152953 0.6881238 0.7303472 0.67166257 0.7061177 0.73200274 0.6879739 0.70764667 0.7325157 0.6905081 0.706541 0.6503899 0.72177696 0.7029965 0.6938848 0.7284528 0.7407465 0.6648344 0.74001294 0.6834342 0.7180379 0.7370581 0.68770695 0.7354862 0.6828344 0.65298057 0.7334409 0.6606124 0.6867063 0.69269365 0.69082797 0.7228832 0.7394958 0.6833767 0.660306 0.65341604 0.7288044
0.13013013 0.7250519 0.6943571 0.691968 0.64654005 0.7040599 0.72652227 0.6909902 0.64644915 0.6932894 0.708692 0.7235253 0.68486905 0.74364394 0.6713129 0.68797344 0.73042166 0.6714305 0.70619166 0.7322113 0.687841 0.7076976 0.73269355 0.6904638 0.7065531 0.65007734 0.72185236 0.7030589 0.69383794 0.7286215 0.74088985 0.6645993 0.74016505 0.6833403 0.71819186 0.73717916 0.6875782 0.73565173 0.68275034 0.65264803 0.73354125 0.6603394 0.68659574 0.69260806 0.69077504 0.72300947 0.7396107 0.68329424 0.6600317 0.65310025 0.7288655
0.13113113 0.7251997 0.69429517 0.6918999 0.64621454 0.7041347 0.72662044 0.6909974 0.64612037 0.6932377 0.70875555 0.72367567 0.68476206 0.74375093 0.67109853 0.6878252 0.730496 0.6712007 0.7062653 0.7324182 0.68770957 0.7077487 0.73286957 0.69042087 0.70656526 0.64976716 0.7219275 0.7031214 0.6937925 0.72878885 0.7410321 0.664367 0.74031687 0.68324775 0.71834433 0.737299 0.68745154 0.7358161 0.6826681 0.65231746 0.73364025 0.66006845 0.6864864 0.6925239 0.69072324 0.7231351 0.7397249 0.68321323 0.6597594 0.65278655 0.72892666
0.13213213 0.7253459 0.6942348 0.6918335 0.64589256 0.7042089 0.7267183 0.6910052 0.6457949 0.69318706 0.7088188 0.72382486 0.6846567 0.74385756 0.6708855 0.6876795 0.73056996 0.67097324 0.7063391 0.73262334 0.6875799 0.7078002 0.7330442 0.6903791 0.70657796 0.6494593 0.7220018 0.70318353 0.6937481 0.7289547 0.74117327 0.66413784 0.74046725 0.68315715 0.71849614 0.7374179 0.6873262 0.73597896 0.682587 0.6519896 0.7337394 0.6597993 0.68637806 0.6924406 0.69067276 0.72325975 0.7398382 0.68313307 0.6594892 0.6524747 0.7289873
0.13313313 0.7254909 0.69417536 0.6917689 0.6455735 0.70428306 0.7268148 0.6910139 0.6454726 0.6931371 0.7088826 0.7239734 0.6845528 0.7439634 0.67067415 0.6875357 0.73064315 0.6707475 0.7064124 0.7328266 0.6874518 0.70785177 0.73321724 0.69033873 0.7065912 0.6491534 0.7220757 0.70324546 0.6937054 0.72911954 0.7413137 0.6639122 0.74061674 0.6830678 0.7186462 0.7375361 0.6872024 0.73614055 0.6825076 0.6516645 0.73383754 0.65953195 0.68627113 0.6923589 0.6906235 0.7233838 0.73995054 0.683054 0.65922093 0.6521649 0.7290474
0.13413413 0.7256347 0.6941174 0.6917059 0.64525783 0.7043568 0.7269108 0.69102323 0.6451535 0.6930881 0.70894635 0.72412074 0.6844509 0.7440686 0.67046463 0.6873943 0.7307163 0.670524 0.7064861 0.7330282 0.6873253 0.7079035 0.7333886 0.69029963 0.7066045 0.64884967 0.7221489 0.7033071 0.6936637 0.7292829 0.74145275 0.66368955 0.7407647 0.6829803 0.7187953 0.7376531 0.68707997 0.7363007 0.6824294 0.65134156 0.7339354 0.6592666 0.68616533 0.69227827 0.69057554 0.72350633 0.7400624 0.6829766 0.6589543 0.6518572 0.72910714
0.13513513 0.7257772 0.69406086 0.69164485 0.6449449 0.7044303 0.72700584 0.69103324 0.6448377 0.69304043 0.7090101 0.7242666 0.6843504 0.7441737 0.67025685 0.68725455 0.7307887 0.6703029 0.70655924 0.73322785 0.68720025 0.7079555 0.73355865 0.69026196 0.7066183 0.64854807 0.72222203 0.7033684 0.6936235 0.729445 0.7415915 0.66346973 0.7409122 0.6828943 0.71894294 0.73776925 0.68695945 0.7364596 0.6823526 0.65102136 0.7340324 0.659003 0.6860607 0.692199 0.6905286 0.7236286 0.74017304 0.6828999 0.6586898 0.651551 0.7291664
0.13613613 0.72591853 0.6940053 0.69158524 0.6446351 0.7045038 0.72710043 0.6910438 0.64452493 0.69299316 0.7090747 0.7244115 0.68425137 0.74427766 0.67005074 0.6871171 0.73086065 0.6700838 0.7066327 0.7334259 0.68707687 0.70800745 0.73372716 0.69022524 0.70663255 0.6482485 0.72229433 0.7034296 0.6935843 0.7296057 0.7417288 0.6632529 0.7410584 0.6828095 0.71908945 0.73788446 0.68683994 0.7366171 0.68227714 0.65070355 0.7341291 0.6587415 0.6859571 0.69212097 0.6904831 0.72374964 0.7402834 0.68282425 0.65842724 0.65124714 0.7292253
0.13713713 0.7260583 0.69395125 0.6915274 0.6443281 0.7045768 0.7271934 0.69105524 0.6442153 0.69294673 0.7091392 0.72455543 0.6841538 0.7443811 0.6698462 0.686982 0.73093206 0.66986656 0.7067059 0.7336224 0.68695486 0.70805997 0.73389435 0.69018996 0.7066473 0.6479515 0.72236663 0.7034903 0.69354635 0.729765 0.7418658 0.66303897 0.74120384 0.68272656 0.71923476 0.73799855 0.68672234 0.7367737 0.6822028 0.65038824 0.73422474 0.65848154 0.68585503 0.692044 0.6904384 0.7238699 0.74039257 0.68274987 0.6581666 0.65094495 0.72928387
0.13813815 0.7261972 0.69389814 0.69147104 0.64402413 0.7046497 0.7272862 0.6910672 0.6439086 0.6929015 0.70920354 0.7246985 0.68405795 0.7444844 0.66964346 0.6868491 0.7310031 0.6696517 0.70677876 0.7338169 0.6868349 0.70811254 0.73405963 0.69015616 0.7066623 0.6476562 0.72243786 0.7035509 0.69350976 0.72992295 0.7420015 0.6628282 0.74134815 0.68264496 0.7193787 0.738112 0.6866057 0.7369287 0.6821298 0.6500755 0.7343202 0.65822345 0.6857534 0.6919684 0.6903951 0.72398925 0.7405015 0.68267655 0.65790796 0.6506448 0.72934186
0.13913915 0.7263348 0.69384617 0.6914168 0.6437235 0.704722 0.72737813 0.6910797 0.6436054 0.69285667 0.7092682 0.72484034 0.68396336 0.74458724 0.66944194 0.68671757 0.73107374 0.66943836 0.70685196 0.7340101 0.6867161 0.7081651 0.7342242 0.6901235 0.7066772 0.6473632 0.7225092 0.70361096 0.6934743 0.73007935 0.74213624 0.66261995 0.7414917 0.6825649 0.7195214 0.7382246 0.6864906 0.7370827 0.68205845 0.649765 0.73441505 0.6579674 0.685653 0.6918939 0.6903529 0.7241077 0.7406095 0.68260396 0.6576508 0.6503466 0.7293996
0.14014015 0.7264712 0.69379556 0.6913637 0.6434254 0.7047943 0.72746915 0.69109255 0.64330506 0.6928129 0.7093328 0.7249812 0.6838704 0.74468976 0.66924244 0.68658817 0.7311438 0.6692272 0.7069247 0.73420167 0.68659836 0.70821816 0.7343869 0.6900917 0.70669264 0.6470721 0.7225795 0.7036712 0.69343984 0.73023504 0.7422706 0.6624148 0.7416345 0.6824861 0.71966285 0.7383365 0.68637687 0.73723555 0.68198794 0.649457 0.7345091 0.657713 0.6855542 0.6918202 0.6903117 0.7242257 0.7407167 0.6825324 0.65739596 0.65005004 0.7294568
0.14114115 0.72660583 0.69374603 0.6913122 0.6431304 0.7048661 0.7275595 0.69110626 0.6430076 0.6927697 0.7093981 0.7251206 0.68377876 0.74479175 0.6690445 0.686461 0.7312134 0.6690183 0.70699704 0.73439157 0.6864823 0.70827067 0.73454815 0.69006115 0.7067083 0.6467833 0.72264946 0.70373106 0.69340676 0.73038894 0.7424042 0.6622122 0.7417761 0.6824088 0.7198031 0.73844737 0.6862645 0.7373872 0.6819188 0.6491517 0.7346027 0.6574605 0.6854558 0.691748 0.6902716 0.7243423 0.74082345 0.6824621 0.6571427 0.6497556 0.7295136
0.14214215 0.7267397 0.6936976 0.6912623 0.64283824 0.7049377 0.7276488 0.69112074 0.6427133 0.69272727 0.7094627 0.7252596 0.68368864 0.74489313 0.66884816 0.6863351 0.73128235 0.6688109 0.7070698 0.73458 0.6863677 0.70832384 0.73470837 0.69003177 0.70672446 0.6464965 0.72271883 0.7037903 0.69337445 0.7305418 0.74253696 0.66201246 0.741917 0.6823325 0.71994215 0.7385579 0.6861537 0.73753774 0.68185073 0.64884853 0.73469555 0.65720975 0.6853585 0.69167674 0.69023263 0.7244582 0.7409294 0.68239266 0.6568914 0.64946324 0.7295696
0.14314315 0.7268722 0.6936504 0.69121414 0.6425489 0.7050088 0.7277373 0.6911353 0.642422 0.69268554 0.70952785 0.7253968 0.6835998 0.7449944 0.66865295 0.6862113 0.73135054 0.66860574 0.7071421 0.7347668 0.6862544 0.70837706 0.73486733 0.69000345 0.70674056 0.64621156 0.72278774 0.7038494 0.69334346 0.73069304 0.7426688 0.6618154 0.7420571 0.68225795 0.72007984 0.7386671 0.68604344 0.737687 0.6817839 0.64854765 0.7347875 0.6569609 0.68526244 0.69160664 0.6901948 0.72457314 0.74103457 0.682324 0.65664196 0.64917254 0.7296258
0.14414415 0.72700346 0.69360435 0.6911671 0.6422623 0.7050799 0.72782546 0.69115055 0.6421335 0.69264483 0.709593 0.7255332 0.6835122 0.74509525 0.66845965 0.6860898 0.7314188 0.6684024 0.7072141 0.7349522 0.6861423 0.70843023 0.7350247 0.68997645 0.706757 0.6459292 0.7228557 0.70390815 0.6933136 0.73084366 0.7428003 0.66162103 0.74219674 0.68218464 0.7202162 0.73877555 0.6859351 0.7378352 0.68171793 0.64824957 0.7348795 0.6567135 0.685167 0.6915376 0.69015765 0.7246872 0.74113923 0.6822566 0.65639424 0.6488839 0.72968143
0.14514515 0.72713345 0.69355893 0.6911215 0.6419787 0.7051505 0.72791237 0.6911662 0.64184785 0.6926048 0.709658 0.72566855 0.6834263 0.74519545 0.6682676 0.6859697 0.7314865 0.6682007 0.70728606 0.7351359 0.6860317 0.70848346 0.7351811 0.68995005 0.70677364 0.64564854 0.72292376 0.7039664 0.6932847 0.7309924 0.742931 0.6614293 0.74233514 0.6821125 0.7203516 0.7388838 0.68582773 0.7379825 0.6816532 0.64795375 0.73497045 0.6564681 0.6850726 0.6914694 0.69012165 0.7248005 0.74124384 0.6821895 0.65614855 0.6485972 0.72973615
0.14614615 0.7272622 0.6935147 0.69107753 0.6416979 0.7052207 0.7279985 0.6911823 0.64156526 0.6925651 0.7097233 0.72580284 0.6833412 0.7452957 0.6680775 0.6858514 0.7315534 0.66800106 0.7073575 0.7353182 0.68592244 0.7085366 0.7353358 0.6899251 0.7067907 0.64536995 0.72299093 0.7040244 0.69325674 0.73113984 0.7430609 0.6612399 0.742473 0.6820415 0.7204855 0.73899114 0.68572176 0.7381288 0.6815899 0.64766014 0.7350608 0.6562243 0.6849793 0.69140226 0.6900864 0.72491246 0.7413471 0.68212396 0.6559044 0.6483124 0.72979075
0.14714715 0.7273897 0.6934713 0.69103456 0.6414196 0.7052904 0.7280838 0.69119895 0.6412855 0.6925264 0.70978844 0.7259361 0.6832573 0.7453956 0.66788846 0.68573457 0.73161983 0.6678032 0.7074292 0.7354989 0.68581426 0.7085898 0.7354895 0.6899007 0.7068077 0.64509374 0.72305775 0.70408195 0.6932296 0.73128587 0.7431903 0.6610531 0.74261 0.6819719 0.7206183 0.73909736 0.6856169 0.738274 0.6815273 0.64736897 0.7351507 0.6559825 0.6848864 0.691336 0.69005215 0.7250238 0.7414501 0.6820589 0.6556621 0.6480297 0.72984487
0.14814815 0.72751594 0.6934293 0.69099295 0.6411442 0.7053597 0.7281681 0.6912161 0.6410087 0.692488 0.7098535 0.72606796 0.68317485 0.7454952 0.66770124 0.6856198 0.7316858 0.6676068 0.70750004 0.73567855 0.68570745 0.7086433 0.7356421 0.6898775 0.7068252 0.6448192 0.7231238 0.7041393 0.6932036 0.7314309 0.743319 0.6608687 0.7427463 0.68190366 0.7207497 0.7392031 0.68551296 0.738418 0.68146586 0.64708036 0.7352398 0.6557423 0.684795 0.6912709 0.6900191 0.7251345 0.74155265 0.6819949 0.65542173 0.6477489 0.7298982
0.14914915 0.7276408 0.69338787 0.69095284 0.6408715 0.7054288 0.72825176 0.69123346 0.6407345 0.69245046 0.70991844 0.7261992 0.6830936 0.7455944 0.66751516 0.6855066 0.73175114 0.6674126 0.70757115 0.7358567 0.6856016 0.7086964 0.7357934 0.68985546 0.7068426 0.6445471 0.72318953 0.7041964 0.6931787 0.73157465 0.74344724 0.6606869 0.74288195 0.6818362 0.72087985 0.73930836 0.68541056 0.7385612 0.6814054 0.6467937 0.73532844 0.6555037 0.6847042 0.6912066 0.6899864 0.72524416 0.74165446 0.6819316 0.65518314 0.64746964 0.72995156
0.15015015 0.7277649 0.6933476 0.69091415 0.6406017 0.7054974 0.7283348 0.69125146 0.6404631 0.6924136 0.7099835 0.72632915 0.6830137 0.7456935 0.66733056 0.6853948 0.7318161 0.66721994 0.7076418 0.736033 0.68549716 0.70874965 0.7359434 0.6898339 0.70686024 0.6442769 0.72325444 0.7042529 0.6931543 0.731717 0.7435747 0.6605076 0.74301696 0.6817698 0.72100884 0.73941255 0.68530893 0.7387031 0.681346 0.6465096 0.7354163 0.6552672 0.684614 0.6911432 0.6899549 0.72535276 0.7417557 0.6818691 0.65494657 0.6471925 0.73000413
0.15115115 0.7278874 0.69330776 0.6908764 0.64033425 0.7055657 0.7284168 0.69126964 0.6401946 0.69237715 0.71004856 0.72645783 0.6829351 0.7457921 0.66714734 0.68528473 0.7318805 0.667029 0.707712 0.7362085 0.6853938 0.708803 0.7360923 0.68981344 0.706878 0.6440087 0.72331893 0.704309 0.693131 0.7318581 0.7437019 0.6603306 0.7431514 0.68170506 0.72113645 0.7395163 0.68520856 0.7388441 0.6812876 0.6462279 0.7355036 0.655032 0.684525 0.6910809 0.6899244 0.72546023 0.74185693 0.6818072 0.65471107 0.64691734 0.7300561
0.15215215 0.72800875 0.6932693 0.6908399 0.64006966 0.7056338 0.72849786 0.6912881 0.6399288 0.69234145 0.7101136 0.72658545 0.68285716 0.745891 0.6669656 0.6851761 0.7319447 0.6668397 0.70778203 0.73638266 0.68529177 0.70885617 0.73623997 0.68979377 0.7068959 0.643743 0.7233827 0.7043649 0.6931085 0.731998 0.7438281 0.6601558 0.7432855 0.68164104 0.7212632 0.7396194 0.6851093 0.7389844 0.6812298 0.6459484 0.7355902 0.6547987 0.6844365 0.6910193 0.6898946 0.7255668 0.741957 0.68174624 0.65447783 0.64664423 0.73010784
0.15315315 0.7281289 0.6932315 0.6908047 0.63980746 0.7057012 0.7285784 0.6913072 0.63966566 0.69230634 0.71017855 0.7267121 0.6827804 0.7459889 0.66678536 0.6850691 0.7320077 0.66665214 0.7078519 0.7365548 0.68519044 0.70890915 0.73638654 0.6897751 0.7069138 0.6434787 0.7234462 0.7044202 0.69308674 0.7321365 0.7439542 0.65998346 0.74341834 0.6815779 0.721388 0.73972183 0.6850109 0.73912376 0.6811734 0.6456716 0.7356764 0.65456706 0.6843488 0.69095844 0.68986547 0.7256728 0.74205714 0.681686 0.6542463 0.64637274 0.73015904
0.15415415 0.72824794 0.6931946 0.6907706 0.6395481 0.70576805 0.72865766 0.69132656 0.6394052 0.6922713 0.7102429 0.7268375 0.6827049 0.746087 0.6666063 0.68496346 0.7320706 0.6664663 0.7079214 0.73672634 0.68509036 0.70896214 0.7365319 0.689757 0.706932 0.6432166 0.7235089 0.7044752 0.693066 0.7322738 0.74407965 0.65981305 0.74355084 0.681516 0.72151196 0.73982364 0.6849137 0.7392621 0.6811176 0.64539653 0.7357619 0.6543373 0.68426204 0.69089854 0.6898369 0.7257778 0.74215657 0.68162644 0.6540164 0.6461033 0.7302098
0.15515515 0.72836554 0.69315857 0.69073725 0.6392913 0.7058347 0.72873664 0.6913458 0.63914776 0.69223696 0.71030766 0.72696185 0.6826302 0.7461851 0.6664286 0.68485945 0.7321329 0.6662819 0.7079906 0.7368963 0.68499136 0.70901513 0.7366764 0.6897399 0.7069503 0.6429567 0.7235708 0.70452964 0.69304574 0.7324097 0.7442044 0.6596453 0.743683 0.68145514 0.7216346 0.73992497 0.68481743 0.7393995 0.6810626 0.6451241 0.73584646 0.6541088 0.6841758 0.69083965 0.6898094 0.72588176 0.74225545 0.68156785 0.6537882 0.645836 0.73025984
0.15615615 0.72848195 0.6931231 0.6907056 0.639037 0.70590085 0.72881436 0.69136584 0.6388928 0.6922036 0.7103721 0.7270851 0.6825568 0.7462828 0.66625243 0.6847565 0.73219436 0.66609925 0.7080594 0.7370651 0.6848933 0.7090682 0.73681945 0.68972343 0.7069683 0.6426987 0.72363204 0.7045838 0.69302666 0.73254454 0.74432856 0.6594792 0.74381435 0.6813953 0.7217562 0.7400254 0.6847222 0.73953587 0.6810088 0.64485383 0.73593026 0.65388215 0.6840907 0.69078106 0.68978244 0.7259847 0.742354 0.6815095 0.6535621 0.64557034 0.7303095
0.15715715 0.7285973 0.6930884 0.6906745 0.6387853 0.70596653 0.7288915 0.69138575 0.63864017 0.6921704 0.71043617 0.7272071 0.68248415 0.7463804 0.6660776 0.6846551 0.7322555 0.6659182 0.7081277 0.73723257 0.68479675 0.7091208 0.7369618 0.689708 0.7069868 0.642443 0.7236933 0.70463747 0.693008 0.7326781 0.7444524 0.6593158 0.743945 0.68133634 0.72187626 0.7401254 0.6846276 0.73967177 0.68095535 0.64458585 0.7360139 0.65365756 0.68400604 0.69072324 0.6897563 0.7260869 0.7424519 0.68145204 0.65333724 0.6453068 0.7303588
0.15815815 0.7287114 0.69305474 0.6906448 0.6385361 0.70603156 0.72896755 0.69140625 0.63839066 0.69213754 0.7105005 0.7273284 0.6824126 0.7464777 0.6659039 0.68455535 0.732316 0.6657389 0.7081961 0.7373989 0.68470037 0.7091736 0.7371028 0.68969256 0.70700514 0.6421892 0.7237536 0.7046905 0.69299024 0.7328103 0.74457616 0.6591541 0.74407566 0.6812782 0.7219954 0.7402251 0.68453425 0.7398064 0.6809029 0.64432025 0.73609656 0.6534343 0.68392193 0.69066626 0.6897309 0.7261881 0.7425497 0.68139505 0.65311414 0.64504516 0.7304074
0.15915915 0.72882426 0.69302124 0.690616 0.6382897 0.70609635 0.72904307 0.691427 0.6381432 0.6921052 0.7105644 0.72744834 0.6823419 0.7465751 0.6657315 0.6844565 0.7323759 0.6655607 0.70826364 0.73756415 0.6846052 0.70922583 0.7372428 0.6896786 0.7070235 0.6419374 0.7238131 0.70474327 0.6929731 0.7329413 0.7446992 0.65899444 0.74420524 0.68122137 0.72211295 0.74032414 0.6844417 0.73994046 0.6808514 0.6440566 0.7361787 0.6532127 0.68383855 0.69061035 0.6897058 0.72628844 0.74264705 0.6813387 0.652893 0.6447855 0.7304556
0.16016015 0.72893614 0.69298893 0.690588 0.63804525 0.7061604 0.72911763 0.69144773 0.63789827 0.6920734 0.7106283 0.7275672 0.6822721 0.7466721 0.6655606 0.6843592 0.7324353 0.6653844 0.70833105 0.73772794 0.68451136 0.70927817 0.7373819 0.68966466 0.707042 0.6416876 0.7238722 0.7047957 0.6929565 0.733071 0.74482167 0.65883684 0.74433476 0.68116486 0.7222293 0.74042237 0.6843496 0.7400737 0.6808005 0.64379567 0.73626006 0.6529928 0.683756 0.69055486 0.68968153 0.7263876 0.7427437 0.68128324 0.65267324 0.64452773 0.73050356
0.16116115 0.7290465 0.6929571 0.6905611 0.6378037 0.7062243 0.72919136 0.6914688 0.6376564 0.6920421 0.71069187 0.72768503 0.6822035 0.74676895 0.66539085 0.68426275 0.7324944 0.6652093 0.70839804 0.7378907 0.68441814 0.7093302 0.7375202 0.6896519 0.70706046 0.64144003 0.7239307 0.70484734 0.6929406 0.73319936 0.74494404 0.65868133 0.7444634 0.68110967 0.72234464 0.74052006 0.6842591 0.74020565 0.6807503 0.6435369 0.73634094 0.65277463 0.68367404 0.69050026 0.689658 0.726486 0.74284035 0.68122816 0.6524553 0.644272 0.7305505
0.16216215 0.72915584 0.69292617 0.6905349 0.63756454 0.70628756 0.7292644 0.69149023 0.63741684 0.69201124 0.71075535 0.7278018 0.6821354 0.746866 0.66522205 0.68416786 0.7325528 0.6650359 0.7084647 0.73805225 0.68432593 0.7093823 0.73765695 0.68963987 0.7070788 0.6411942 0.72398835 0.7048988 0.6929254 0.7333266 0.74506587 0.65852785 0.7445917 0.68105465 0.7224587 0.7406173 0.6841692 0.7403378 0.68070084 0.64327997 0.7364209 0.6525582 0.68359226 0.69044596 0.68963474 0.7265835 0.74293643 0.68117344 0.6522393 0.6440183 0.730597
0.16316317 0.72926366 0.6928956 0.69050944 0.6373278 0.7063502 0.7293362 0.6915114 0.63718 0.69198036 0.71081847 0.7279172 0.6820681 0.7469629 0.6650549 0.68407404 0.7326105 0.664864 0.708531 0.73821265 0.6842343 0.709434 0.7377932 0.6896276 0.70709735 0.6409505 0.7240459 0.7049497 0.69291055 0.7334525 0.7451871 0.65837616 0.74471915 0.68100137 0.7225713 0.74071413 0.6840797 0.7404682 0.6806521 0.6430256 0.7365003 0.6523431 0.6835113 0.6903925 0.6896124 0.72668004 0.74303204 0.6811198 0.6520248 0.64376634 0.7306431
0.16416417 0.7293711 0.6928656 0.6904851 0.6370935 0.70641243 0.7294076 0.69153315 0.63694525 0.6919503 0.7108811 0.7280315 0.6820022 0.74705935 0.6648888 0.6839815 0.7326676 0.6646935 0.7085965 0.7383718 0.6841438 0.70948553 0.7379283 0.6896166 0.70711577 0.6407088 0.7241023 0.70500004 0.6928965 0.7335772 0.745308 0.6582263 0.7448465 0.6809483 0.7226828 0.74081033 0.68399143 0.7405985 0.68060386 0.6427736 0.73657906 0.6521298 0.6834313 0.69033945 0.68959016 0.72677565 0.74312735 0.68106633 0.6518118 0.6435163 0.73068887
0.16516517 0.72947675 0.6928363 0.69046175 0.63686156 0.70647395 0.729478 0.69155455 0.636713 0.6919202 0.71094394 0.7281452 0.6819363 0.74715585 0.6647237 0.6838898 0.7327241 0.66452414 0.70866174 0.7385301 0.68405396 0.70953685 0.73806226 0.6896061 0.7071343 0.6404694 0.7241584 0.7050498 0.6928831 0.73370075 0.7454287 0.6580787 0.7449732 0.6808962 0.72279304 0.7409061 0.6839039 0.7407275 0.6805563 0.6425234 0.7366571 0.65191835 0.6833515 0.6902873 0.689569 0.7268699 0.7432225 0.6810132 0.6516005 0.64326805 0.73073405
0.16616617 0.729581 0.69280756 0.690439 0.636632 0.70653534 0.72954756 0.69157624 0.6364834 0.6918908 0.71100634 0.72825724 0.68187183 0.7472523 0.6645603 0.6837994 0.7327801 0.6643566 0.7087265 0.7386872 0.68396497 0.709588 0.7381953 0.68959594 0.70715237 0.6402318 0.72421384 0.7050991 0.6928699 0.73382336 0.745549 0.6579322 0.7450998 0.6808444 0.7229022 0.7410011 0.6838168 0.74085623 0.6805097 0.6422757 0.7367344 0.65170807 0.6832724 0.69023556 0.689548 0.7269636 0.7433174 0.68096083 0.65139115 0.64302206 0.73077846
0.16716717 0.72968465 0.69277954 0.6904168 0.63640463 0.70659596 0.7296164 0.69159824 0.63625634 0.6918615 0.7110683 0.7283683 0.6818077 0.7473486 0.66439795 0.68370986 0.73283553 0.66419023 0.7087912 0.73884314 0.6838768 0.7096388 0.7383278 0.6895863 0.7071704 0.63999623 0.72426844 0.7051482 0.6928578 0.7339442 0.7456687 0.6577878 0.74522614 0.6807938 0.7230097 0.74109626 0.68373066 0.74098384 0.68046325 0.64203024 0.73681104 0.6514995 0.68319374 0.6901843 0.6895274 0.72705644 0.7434114 0.6809088 0.6511833 0.6427781 0.73082304
0.16816817 0.72978693 0.69275194 0.6903958 0.6361801 0.7066559 0.7296844 0.69162023 0.63603127 0.6918325 0.71112996 0.72847825 0.68174446 0.747445 0.6642365 0.6836218 0.73289055 0.6640253 0.70885515 0.73899823 0.6837893 0.7096894 0.73845905 0.68957734 0.70718884 0.6397625 0.7243226 0.7051963 0.69284546 0.73406374 0.74578846 0.6576452 0.74535155 0.6807438 0.7231162 0.7411902 0.6836455 0.74111104 0.68041766 0.64178693 0.7368872 0.65129274 0.6831155 0.69013375 0.68950725 0.72714794 0.7435054 0.6808574 0.6509769 0.6425359 0.7308663
0.16916917 0.729888 0.69272476 0.69037503 0.63595754 0.7067153 0.7297514 0.69164234 0.6358089 0.6918041 0.7111915 0.7285872 0.6816821 0.74754107 0.66407627 0.6835342 0.7329449 0.6638617 0.70891863 0.7391523 0.68370247 0.70973945 0.7385895 0.6895686 0.707207 0.639531 0.724376 0.7052443 0.69283384 0.7341827 0.74590755 0.6575042 0.74547696 0.68069416 0.7232219 0.74128443 0.68356043 0.7412375 0.6803726 0.64154565 0.7369627 0.6510875 0.683038 0.69008356 0.68948776 0.727239 0.7435991 0.68080634 0.65077245 0.6422958 0.73090935
0.17017017 0.7299878 0.6926978 0.6903551 0.6357371 0.7067745 0.7298181 0.69166434 0.6355887 0.69177556 0.71125257 0.72869486 0.6816199 0.7476376 0.6639176 0.68344814 0.7329988 0.66369945 0.7089817 0.739305 0.6836166 0.7097897 0.7387194 0.6895605 0.7072248 0.6393016 0.7244287 0.70529157 0.6928231 0.7343002 0.7460266 0.65736485 0.74560165 0.6806452 0.7233258 0.7413778 0.6834766 0.7413634 0.6803278 0.64130664 0.73703754 0.6508841 0.68296075 0.6900341 0.6894685 0.727329 0.7436926 0.68075573 0.6505693 0.6420573 0.7309517
0.17117117 0.7300869 0.69267184 0.69033605 0.6355194 0.7068329 0.7298834 0.6916866 0.6353712 0.69174737 0.71131337 0.72880185 0.6815591 0.74773353 0.6637595 0.6833628 0.7330518 0.6635382 0.70904416 0.7394571 0.6835311 0.7098396 0.73884815 0.68955284 0.70724267 0.6390739 0.724481 0.7053383 0.6928124 0.7344161 0.7461452 0.65722746 0.7457258 0.6805972 0.72342914 0.74147075 0.68339306 0.74148834 0.68028367 0.64106965 0.73711145 0.6506819 0.68288404 0.68998486 0.6894498 0.727418 0.7437858 0.6807054 0.6503677 0.6418212 0.73099357
0.17217217 0.7301842 0.69264615 0.6903174 0.6353039 0.7068907 0.7299481 0.69170845 0.63515574 0.6917199 0.71137387 0.72890735 0.68149847 0.74782985 0.66360307 0.68327826 0.7331044 0.6633786 0.7091061 0.73960805 0.6834468 0.7098889 0.7389761 0.689545 0.7072605 0.6388482 0.72453237 0.7053845 0.69280195 0.7345313 0.7462634 0.6570915 0.7458503 0.68054974 0.7235304 0.74156314 0.6833104 0.7416127 0.6802404 0.6408352 0.7371847 0.65048134 0.68280816 0.6899364 0.68943167 0.72750574 0.7438786 0.68065554 0.65016836 0.6415869 0.7310351
0.17317317 0.7302807 0.6926208 0.69029933 0.63509053 0.70694816 0.730012 0.6917307 0.63494253 0.6916923 0.7114339 0.72901225 0.6814383 0.7479255 0.6634471 0.6831949 0.7331565 0.66322035 0.7091679 0.73975796 0.6833628 0.70993817 0.7391031 0.6895384 0.70727825 0.6386248 0.7245836 0.70543027 0.6927921 0.7346455 0.74638134 0.65695715 0.7459738 0.6805028 0.7236312 0.7416555 0.6832284 0.7417363 0.6801975 0.6406027 0.73725736 0.65028256 0.68273246 0.68988806 0.6894135 0.727593 0.74397135 0.6806062 0.6499698 0.64135444 0.7310761
0.17417417 0.7303761 0.6925958 0.690282 0.63487965 0.70700496 0.73007536 0.69175285 0.6347318 0.69166493 0.7114938 0.7291155 0.6813789 0.7480219 0.6632931 0.6831122 0.73320794 0.6630632 0.709229 0.73990697 0.68327934 0.70998675 0.73922914 0.6895313 0.70729584 0.63840306 0.7246337 0.7054754 0.6927828 0.7347579 0.7464988 0.6568244 0.7460973 0.6804561 0.7237303 0.74174714 0.6831466 0.74185944 0.68015474 0.6403723 0.7373297 0.65008533 0.68265694 0.68984044 0.6893957 0.7276791 0.7440635 0.6805573 0.64977324 0.64112407 0.7311165
0.17517518 0.7304706 0.6925713 0.69026536 0.6346706 0.70706123 0.73013765 0.6917749 0.6345233 0.69163775 0.71155286 0.7292178 0.6813206 0.74811774 0.66313946 0.6830303 0.7332586 0.6629074 0.7092894 0.7400551 0.6831968 0.7100353 0.7393546 0.6895253 0.7073132 0.6381834 0.72468305 0.70552 0.69277346 0.7348696 0.7466163 0.65669316 0.7462202 0.68041044 0.72382826 0.7418388 0.68306553 0.741982 0.6801125 0.6401443 0.73740095 0.64988965 0.68258214 0.6897931 0.68937844 0.72776407 0.7441551 0.6805085 0.64957815 0.6408957 0.7311563
0.17617618 0.7305636 0.6925472 0.690249 0.6344643 0.70711666 0.7301991 0.6917967 0.634317 0.6916111 0.71161205 0.72931904 0.68126196 0.7482138 0.66298723 0.68294936 0.73330873 0.66275275 0.7093494 0.74020237 0.6831144 0.71008366 0.7394793 0.6895192 0.70733064 0.6379658 0.7247323 0.70556414 0.6927647 0.73498005 0.74673337 0.65656316 0.7463426 0.680365 0.72392565 0.74192935 0.68298495 0.74210376 0.68007094 0.6399179 0.7374714 0.64969534 0.6825077 0.6897462 0.68936145 0.72784853 0.7442474 0.68045974 0.64938515 0.64066917 0.73119605
0.17717718 0.7306556 0.6925234 0.69023323 0.6342596 0.7071717 0.73025995 0.69181895 0.634113 0.6915841 0.71167064 0.72941935 0.68120456 0.74830973 0.6628361 0.6828694 0.7333585 0.6625996 0.709409 0.7403484 0.6830331 0.7101314 0.7396029 0.68951356 0.7073474 0.6377502 0.72478056 0.70560783 0.69275635 0.7350892 0.74685097 0.6564349 0.7464652 0.6803201 0.72402114 0.74202013 0.68290526 0.74222505 0.6800297 0.6396939 0.73754144 0.6495029 0.6824333 0.6897 0.68934464 0.7279318 0.74433887 0.68041193 0.64919305 0.64044446 0.73123455
0.17817818 0.7307466 0.6925001 0.6902178 0.6340575 0.7072261 0.73032 0.6918409 0.633911 0.69155777 0.7117288 0.7295183 0.6811472 0.7484055 0.66268575 0.68278974 0.73340774 0.6624472 0.7094681 0.7404937 0.68295205 0.71017885 0.73972636 0.6895081 0.7073645 0.63753647 0.7248281 0.70565087 0.69274783 0.7351971 0.7469669 0.6563079 0.74658704 0.6802756 0.72411597 0.7421102 0.6828257 0.74234563 0.6799886 0.6394722 0.7376107 0.6493114 0.68235964 0.68965364 0.68932843 0.72801423 0.7444301 0.680364 0.6490026 0.6402219 0.73127294
0.17917918 0.73083663 0.692477 0.6902032 0.63385767 0.7072799 0.73037946 0.6918629 0.63371164 0.6915312 0.71178657 0.7296163 0.6810907 0.74850136 0.6625367 0.68271124 0.7334565 0.66229624 0.70952666 0.74063796 0.68287164 0.7102259 0.7398485 0.68950284 0.7073811 0.6373251 0.7248754 0.70569336 0.69274026 0.73530424 0.7470832 0.6561824 0.7467089 0.6802318 0.7242092 0.7422002 0.6827469 0.7424656 0.6799482 0.6392527 0.7376794 0.6491222 0.68228656 0.6896079 0.68931204 0.7280957 0.7445212 0.6803162 0.6488142 0.6400012 0.73131084
0.18018018 0.73092544 0.69245434 0.6901888 0.63365954 0.7073334 0.7304375 0.6918846 0.633514 0.69150513 0.711844 0.7297133 0.6810346 0.74859756 0.6623885 0.6826332 0.7335044 0.6621465 0.7095846 0.7407817 0.68279195 0.7102727 0.7399701 0.6894981 0.7073981 0.6371152 0.7249219 0.7057351 0.6927324 0.73541 0.7471996 0.65605825 0.74683005 0.680188 0.7243016 0.74228984 0.68266886 0.7425851 0.67990816 0.639035 0.73774743 0.64893407 0.6822132 0.6895625 0.68929625 0.7281759 0.7446118 0.68026924 0.6486269 0.63978267 0.7313481
0.18118118 0.73101306 0.6924316 0.69017446 0.6334637 0.7073858 0.7304955 0.6919061 0.6333187 0.6914789 0.7119009 0.72980934 0.68097913 0.7486931 0.6622415 0.6825564 0.73355186 0.6619979 0.709642 0.7409243 0.6827126 0.71031904 0.7400911 0.68949336 0.7074141 0.63690746 0.7249674 0.70577663 0.6927251 0.73551434 0.7473153 0.6559355 0.7469511 0.68014544 0.72439265 0.7423791 0.68259084 0.742704 0.67986834 0.6388197 0.7378147 0.64874774 0.6821407 0.68951744 0.6892806 0.7282559 0.7447025 0.6802227 0.6484414 0.63956594 0.73138505
0.18218218 0.73109996 0.69240946 0.6901611 0.6332702 0.7074379 0.7305522 0.69192785 0.63312596 0.69145316 0.7119573 0.72990394 0.6809239 0.74878925 0.6620959 0.6824795 0.7335988 0.6618504 0.7096988 0.74106616 0.68263394 0.710365 0.74021125 0.68948877 0.7074304 0.6367015 0.7250127 0.7058174 0.6927178 0.73561805 0.74743086 0.6558143 0.74707186 0.6801026 0.7244826 0.74246806 0.6825138 0.7428224 0.67982876 0.63860613 0.73788124 0.64856297 0.68206817 0.6894728 0.689265 0.7283343 0.7447928 0.68017566 0.6482572 0.6393512 0.7314211
0.18318318 0.7311851 0.6923877 0.6901479 0.6330786 0.7074893 0.73060846 0.69194955 0.6329348 0.69142735 0.71201307 0.72999763 0.6808692 0.7488851 0.6619509 0.6824039 0.7336451 0.66170406 0.7097552 0.7412072 0.6825557 0.71041036 0.740331 0.68948466 0.7074468 0.6364977 0.7250572 0.70585746 0.692711 0.73572046 0.7475464 0.6556941 0.74719226 0.68006027 0.7245715 0.7425564 0.6824367 0.7429405 0.6797896 0.6383947 0.7379469 0.6483796 0.68199605 0.6894283 0.6892498 0.7284119 0.74488294 0.68012947 0.64807487 0.63913846 0.73145676
0.18418418 0.7312697 0.6923657 0.6901352 0.6328894 0.70754015 0.7306641 0.6919708 0.6327458 0.69140166 0.71206903 0.7300906 0.68081456 0.74898106 0.661807 0.6823285 0.73369104 0.6615588 0.7098108 0.74134725 0.6824777 0.7104558 0.74044925 0.6894804 0.70746243 0.6362958 0.72510105 0.70589733 0.69270396 0.73582125 0.74766165 0.6555753 0.7473125 0.6800186 0.7246592 0.7426447 0.6823601 0.74305755 0.6797509 0.6381854 0.7380124 0.64819795 0.68192446 0.6893843 0.6892347 0.7284888 0.744973 0.680083 0.6478939 0.63892764 0.7314925
0.18518518 0.7313531 0.6923446 0.6901227 0.6327018 0.7075902 0.7307186 0.69199204 0.632559 0.6913763 0.71212405 0.7301821 0.68076074 0.7490771 0.661664 0.6822542 0.73373604 0.66141474 0.7098661 0.7414868 0.6824003 0.7105007 0.7405673 0.6894763 0.7074783 0.63609594 0.7251443 0.7059364 0.6926974 0.7359216 0.7477765 0.6554577 0.7474323 0.67997664 0.7247457 0.7427326 0.68228406 0.7431746 0.6797121 0.6379782 0.73807704 0.6480174 0.68185276 0.6893406 0.6892198 0.7285646 0.7450627 0.68003696 0.6477147 0.6387185 0.73152703
0.18618618 0.73143584 0.69232297 0.6901105 0.6325167 0.70764 0.73077244 0.6920127 0.63237447 0.6913508 0.7121785 0.7302727 0.6807071 0.7491727 0.66152215 0.6821801 0.7337807 0.6612717 0.7099204 0.74162513 0.68232334 0.71054494 0.74068475 0.68947256 0.7074936 0.63589793 0.72518724 0.7059748 0.6926911 0.7360207 0.74789107 0.6553414 0.74755204 0.6799354 0.72483087 0.74282014 0.6822086 0.7432906 0.67967415 0.63777316 0.7381408 0.6478386 0.681782 0.6892968 0.68920517 0.72863984 0.74515235 0.67999136 0.64753646 0.63851154 0.7315615
0.18718718 0.73151726 0.69230235 0.6900984 0.63233334 0.70768917 0.7308257 0.69203365 0.632192 0.6913254 0.7122326 0.730362 0.68065405 0.7492686 0.6613811 0.68210673 0.7338248 0.6611298 0.7099746 0.7417628 0.68224704 0.7105889 0.7408015 0.689469 0.70750886 0.6357019 0.72522914 0.7060132 0.6926849 0.7361183 0.7480056 0.6552263 0.7476714 0.67989475 0.7249152 0.7429076 0.6821331 0.74340624 0.6796358 0.63756984 0.7382043 0.6476613 0.681711 0.6892534 0.6891904 0.728714 0.7452418 0.6799457 0.6473603 0.6383065 0.7315953
0.1881882 0.73159766 0.6922813 0.6900869 0.63215196 0.7077373 0.7308783 0.6920545 0.6320114 0.69130045 0.7122864 0.73045045 0.68060124 0.7493643 0.66124135 0.6820337 0.73386854 0.6609888 0.7100281 0.7418999 0.6821709 0.7106326 0.74091774 0.68946534 0.7075239 0.6355078 0.7252707 0.7060505 0.6926784 0.7362156 0.7481196 0.6551122 0.74779046 0.6798541 0.7249986 0.74299437 0.6820585 0.7435218 0.679598 0.63736916 0.7382669 0.6474859 0.6816405 0.6892102 0.689176 0.72878706 0.74533105 0.6799005 0.6471854 0.6381033 0.7316288
0.1891892 0.731677 0.692261 0.6900755 0.631973 0.7077852 0.7309301 0.6920749 0.6318328 0.69127476 0.71233934 0.73053813 0.6805487 0.7494604 0.6611024 0.6819616 0.7339112 0.66084903 0.71008104 0.74203616 0.68209517 0.7106755 0.74103296 0.6894621 0.70753855 0.63531536 0.72531146 0.70608723 0.6926723 0.73631114 0.74823385 0.6549994 0.74790907 0.6798138 0.7250804 0.74308133 0.68198407 0.7436362 0.6795605 0.63716996 0.7383289 0.6473113 0.6815703 0.6891674 0.6891617 0.7288595 0.74542004 0.67985517 0.6470121 0.637902 0.73166126
0.1901902 0.73175526 0.6922404 0.69006455 0.63179564 0.7078326 0.7309811 0.6920953 0.63165635 0.6912499 0.712392 0.7306245 0.6804965 0.7495565 0.6609644 0.6818901 0.7339537 0.6607104 0.71013296 0.7421716 0.6820199 0.7107183 0.7411478 0.68945843 0.7075532 0.6351251 0.72535175 0.70612365 0.69266653 0.73640573 0.7483476 0.65488803 0.7480276 0.6797736 0.72516173 0.74316776 0.68191016 0.7437508 0.6795231 0.6369729 0.73839027 0.6471384 0.6815001 0.6891249 0.6891472 0.72893083 0.7455089 0.67981017 0.64684016 0.6377028 0.731694
0.1911912 0.7318325 0.69222057 0.6900535 0.63162047 0.7078788 0.73103136 0.69211537 0.6314821 0.69122475 0.7124442 0.73070985 0.6804447 0.74965215 0.6608273 0.6818189 0.73399544 0.66057265 0.71018463 0.7423065 0.6819448 0.71076053 0.7412622 0.6894555 0.7075676 0.63493687 0.7253914 0.7061595 0.692661 0.73649913 0.74846125 0.6547774 0.74814564 0.67973393 0.7252416 0.7432538 0.6818364 0.74386436 0.67948604 0.6367777 0.7384509 0.6469674 0.6814302 0.6890823 0.68913335 0.7290016 0.7455979 0.67976534 0.6466698 0.63750535 0.7317257
0.1921922 0.7319091 0.69220024 0.69004285 0.6314472 0.7079247 0.7310808 0.69213504 0.6313092 0.69119996 0.7124958 0.7307939 0.6803931 0.749748 0.6606913 0.68174803 0.7340374 0.66043603 0.7102359 0.74244016 0.6818705 0.7108021 0.74137586 0.6894521 0.7075816 0.6347503 0.7254302 0.70619446 0.6926551 0.7365916 0.7485747 0.654668 0.74826384 0.67969424 0.7253205 0.7433398 0.68176293 0.74397767 0.67944884 0.63658476 0.7385106 0.6467975 0.6813608 0.6890405 0.6891188 0.72907096 0.74568605 0.67972064 0.6465011 0.6373102 0.7317571
0.1931932 0.7319842 0.69218034 0.6900323 0.6312759 0.7079699 0.7311301 0.6921548 0.6311386 0.691175 0.7125472 0.73087746 0.6803419 0.7498442 0.66055614 0.68167764 0.7340782 0.66030025 0.71028644 0.742573 0.68179655 0.71084356 0.7414885 0.68944895 0.7075951 0.6345654 0.725469 0.70622873 0.6926494 0.73668325 0.7486878 0.6545595 0.7483817 0.6796551 0.7253979 0.74342567 0.68169016 0.7440905 0.6794119 0.6363939 0.73857 0.64662915 0.68129146 0.6889985 0.6891053 0.72913975 0.7457745 0.6796759 0.64633375 0.6371166 0.73178804
0.1941942 0.7320589 0.6921604 0.69002205 0.63110644 0.70801497 0.73117805 0.69217426 0.6309699 0.69115007 0.71259755 0.7309597 0.68029094 0.74994 0.6604219 0.68160784 0.73411834 0.6601657 0.7103361 0.7427054 0.6817224 0.7108843 0.74160093 0.6894458 0.707609 0.63438296 0.7255065 0.70626324 0.69264394 0.73677355 0.74880093 0.6544522 0.748499 0.67961603 0.72547483 0.74351084 0.6816173 0.74420285 0.6793753 0.63620454 0.73862886 0.6464623 0.6812223 0.6889567 0.6890911 0.7292075 0.7458626 0.6796314 0.6461678 0.6369249 0.7318187
0.1951952 0.7321323 0.69214094 0.6900121 0.63093907 0.7080586 0.73122555 0.6921938 0.6308033 0.6911252 0.7126477 0.7310411 0.6802403 0.75003564 0.66028863 0.68153864 0.734158 0.66003215 0.71038544 0.7428374 0.6816493 0.7109248 0.7417127 0.68944263 0.7076222 0.6342021 0.72554356 0.7062966 0.6926384 0.7368629 0.7489135 0.65434563 0.748616 0.67957735 0.7255503 0.7435963 0.6815449 0.7443146 0.6793388 0.63601786 0.7386869 0.6462971 0.6811536 0.6889149 0.68907744 0.7292745 0.74595094 0.6795871 0.6460034 0.6367354 0.7318485
0.1961962 0.7322048 0.69212127 0.69000196 0.6307737 0.70810205 0.73127246 0.69221264 0.63063866 0.6911003 0.71269727 0.73112136 0.68018967 0.7501317 0.6601561 0.6814698 0.73419726 0.65989953 0.71043414 0.74296856 0.6815759 0.7109645 0.74182385 0.6894396 0.70763534 0.6340235 0.72558033 0.7063296 0.6926329 0.73695135 0.7490261 0.6542406 0.74873304 0.6795389 0.7256252 0.74368113 0.6814728 0.7444262 0.6793026 0.6358327 0.73874414 0.64613295 0.6810846 0.6888739 0.68906355 0.7293407 0.74603856 0.6795429 0.64584047 0.63654745 0.7318781
0.1971972 0.7322762 0.6921021 0.689992 0.63060987 0.708145 0.7313188 0.69223136 0.6304758 0.6910755 0.71274614 0.73120034 0.6801394 0.7502273 0.66002464 0.68140125 0.7342362 0.65976787 0.7104825 0.743099 0.6815033 0.71100384 0.7419345 0.68943655 0.7076483 0.63384646 0.7256164 0.7063619 0.69262743 0.7370385 0.7491387 0.65413666 0.74884933 0.67950016 0.7256985 0.7437657 0.681401 0.74453723 0.6792664 0.63564956 0.73880094 0.64597046 0.68101645 0.68883246 0.68904954 0.72940576 0.7461262 0.6794986 0.64567906 0.6363617 0.731907
0.1981982 0.7323467 0.6920825 0.6899822 0.63044816 0.7081874 0.73136437 0.6922497 0.63031507 0.6910507 0.7127947 0.7312785 0.6800892 0.7503232 0.6598942 0.6813331 0.73427397 0.65963733 0.71052974 0.74322855 0.6814309 0.711043 0.7420445 0.68943316 0.70766073 0.6336712 0.725652 0.7063935 0.69262207 0.73712444 0.7492506 0.6540334 0.74896574 0.6794617 0.725771 0.7438503 0.68132985 0.7446478 0.67923015 0.6354685 0.73885685 0.64580935 0.68094814 0.6887916 0.68903583 0.7294702 0.7462139 0.6794546 0.6455192 0.63617796 0.7319357
0.1991992 0.73241615 0.69206303 0.68997276 0.63028854 0.70822865 0.7314092 0.69226754 0.63015586 0.6910259 0.7128429 0.7313561 0.6800399 0.75041914 0.6597645 0.6812654 0.7343121 0.6595074 0.7105766 0.7433573 0.68135864 0.7110814 0.74215436 0.6894301 0.70767313 0.6334977 0.7256866 0.70642495 0.6926166 0.73720974 0.7493627 0.653931 0.74908215 0.6794235 0.72584254 0.7439345 0.6812586 0.7447579 0.6791946 0.6352893 0.7389126 0.64564997 0.68088007 0.6887502 0.689022 0.72953343 0.7463013 0.6794108 0.64536047 0.63599586 0.73196375
0.2002002 0.73248523 0.69204414 0.6899628 0.6301303 0.70826983 0.73145306 0.6922857 0.62999874 0.69100124 0.7128899 0.7314321 0.67999005 0.75051486 0.6596359 0.6811984 0.73434925 0.65937865 0.7106228 0.7434858 0.6812865 0.71111935 0.7422629 0.68942714 0.7076851 0.6333264 0.7257211 0.7064557 0.69261116 0.737294 0.74947435 0.6538298 0.7491978 0.6793854 0.725913 0.7440183 0.6811875 0.74486756 0.67915833 0.6351119 0.73896706 0.645492 0.68081236 0.6887098 0.68900824 0.7295963 0.7463887 0.67936707 0.64520323 0.63581586 0.7319916
0.2012012 0.7325529 0.692025 0.6899535 0.6299743 0.70831007 0.7314965 0.6923032 0.6298434 0.69097656 0.7129367 0.73150736 0.6799408 0.7506105 0.65950805 0.68113124 0.73438585 0.65925086 0.71066856 0.74361324 0.68121517 0.7111569 0.7423716 0.6894235 0.7076968 0.63315696 0.72575456 0.70648557 0.6926058 0.73737717 0.74958575 0.6537292 0.74931335 0.67934775 0.72598207 0.7441025 0.68111706 0.7449768 0.67912275 0.6349367 0.7390213 0.6453353 0.6807448 0.68866897 0.6889945 0.72965807 0.74647564 0.6793232 0.6450477 0.63563764 0.73201877
0.2022022 0.73262 0.6920058 0.68994385 0.6298201 0.70834976 0.73153985 0.6923204 0.62969 0.6909519 0.712983 0.7315818 0.67989147 0.75070643 0.6593811 0.68106467 0.73442215 0.6591239 0.7107134 0.74374 0.68114406 0.7111942 0.74247956 0.6894204 0.7077087 0.63298935 0.72578776 0.70651543 0.69260013 0.7374591 0.7496969 0.65362966 0.7494286 0.67931 0.7260507 0.74418604 0.681047 0.7450855 0.67908704 0.6347634 0.73907477 0.64518005 0.6806772 0.6886285 0.68898064 0.72971916 0.7465625 0.67927957 0.6448935 0.6354613 0.7320456
0.2032032 0.73268586 0.6919868 0.6899345 0.62966776 0.70838904 0.73158216 0.69233745 0.62953836 0.690927 0.7130286 0.7316546 0.6798426 0.75080186 0.6592548 0.6809983 0.73445755 0.65899795 0.7107578 0.7438664 0.681073 0.7112306 0.7425869 0.68941706 0.7077196 0.6328233 0.72582024 0.7065444 0.69259447 0.7375404 0.74980783 0.65353113 0.74954337 0.67927265 0.726118 0.74426925 0.6809764 0.7451939 0.6790513 0.63459176 0.7391278 0.6450262 0.6806098 0.6885882 0.68896675 0.7297791 0.7466496 0.67923594 0.6447407 0.6352868 0.7320721
0.2042042 0.7327509 0.6919677 0.6899253 0.62951714 0.70842755 0.7316238 0.69235426 0.62938833 0.69090235 0.7130739 0.731727 0.6797937 0.75089747 0.6591298 0.6809324 0.73449314 0.65887254 0.7108018 0.743992 0.6810022 0.7112667 0.7426933 0.6894135 0.7077305 0.6326594 0.72585225 0.7065731 0.6925893 0.7376203 0.74991846 0.6534335 0.7496582 0.6792352 0.7261843 0.7443524 0.6809068 0.7453019 0.6790158 0.63442224 0.73917973 0.64487386 0.6805427 0.68854797 0.6889528 0.7298381 0.7467361 0.6791922 0.6445894 0.63511425 0.73209786
0.2052052 0.7328151 0.69194865 0.689916 0.62936807 0.7084656 0.7316644 0.6923703 0.62924045 0.6908774 0.7131181 0.7317983 0.67974496 0.750993 0.6590055 0.6808667 0.7345275 0.65874845 0.7108449 0.7441171 0.68093157 0.7113023 0.74279976 0.68940985 0.70774114 0.63249713 0.7258841 0.7066009 0.6925837 0.7376996 0.75002927 0.6533368 0.74977267 0.67919785 0.7262497 0.7444351 0.68083715 0.7454095 0.6789803 0.6342547 0.73923147 0.644723 0.68047595 0.6885078 0.688939 0.72989666 0.7468226 0.67914844 0.64443946 0.6349435 0.7321236
0.2062062 0.73287845 0.6919298 0.68990654 0.629221 0.7085027 0.73170465 0.6923869 0.62909406 0.69085234 0.7131621 0.7318686 0.67969656 0.75108856 0.658882 0.6808012 0.73456204 0.65862525 0.7108879 0.74424094 0.6808613 0.7113373 0.74290544 0.6894063 0.7077518 0.6323367 0.7259149 0.7066285 0.6925776 0.7377779 0.7501394 0.6532405 0.7498868 0.67916054 0.7263141 0.74451804 0.68076795 0.7455166 0.6789449 0.63408893 0.7392825 0.64457345 0.6804091 0.6884676 0.68892473 0.7299541 0.74690896 0.6791053 0.64429075 0.6347747 0.73214895
0.2072072 0.7329408 0.6919109 0.6898972 0.6290753 0.7085395 0.7317447 0.69240206 0.62894964 0.6908278 0.7132055 0.7319382 0.6796477 0.7511839 0.6587595 0.68073654 0.7345954 0.658503 0.71092975 0.74436474 0.6807915 0.71137196 0.743011 0.6894026 0.70776194 0.63217837 0.72594506 0.70665544 0.6925718 0.73785484 0.7502495 0.65314513 0.75000036 0.67912304 0.7263777 0.74460024 0.68069875 0.745623 0.6789095 0.6339249 0.7393328 0.64442545 0.6803425 0.6884277 0.6889108 0.730011 0.7469953 0.679062 0.64414406 0.63460785 0.7321735
0.2082082 0.7330023 0.69189173 0.6898879 0.628932 0.70857567 0.7317841 0.6924175 0.628807 0.6908028 0.7132483 0.73200643 0.6795999 0.7512791 0.6586377 0.6806716 0.7346286 0.6583813 0.71097094 0.7444874 0.6807219 0.71140575 0.7431155 0.68939877 0.70777184 0.63202155 0.7259748 0.7066818 0.6925662 0.7379312 0.7503595 0.6530509 0.7501141 0.6790859 0.7264401 0.74468267 0.6806296 0.74572945 0.678874 0.6337629 0.73938227 0.6442788 0.68027616 0.6883879 0.6888966 0.7300669 0.74708134 0.67901844 0.64399844 0.6344428 0.73219806
0.2092092 0.7330631 0.6918727 0.6898782 0.6287902 0.7086112 0.73182267 0.69243276 0.6286663 0.6907776 0.71329045 0.7320739 0.679552 0.75137454 0.6585168 0.6806071 0.73466104 0.6582607 0.71101165 0.74461025 0.68065184 0.7114396 0.74321973 0.6893947 0.7077813 0.63186663 0.72600394 0.7067074 0.69256043 0.7380063 0.7504688 0.6529573 0.7502273 0.6790488 0.7265018 0.7447646 0.68056107 0.74583536 0.67883885 0.6336028 0.73943144 0.64413345 0.68020976 0.68834805 0.6888823 0.7301222 0.74716717 0.6789752 0.64385396 0.63427925 0.73222184
0.2102102 0.7331229 0.69185394 0.6898689 0.6286503 0.7086457 0.73186064 0.6924474 0.6285268 0.690753 0.71333206 0.7321404 0.67950386 0.7514698 0.6583971 0.68054277 0.7346935 0.65814084 0.71105176 0.74473184 0.6805827 0.71147263 0.7433237 0.68939036 0.70779043 0.6317133 0.7260326 0.70673263 0.6925541 0.73808056 0.7505778 0.6528642 0.75034004 0.67901146 0.72656256 0.74484646 0.68049246 0.7459408 0.67880344 0.6334444 0.7394799 0.64398944 0.6801436 0.6883081 0.68886834 0.7301762 0.74725306 0.6789318 0.64371115 0.634118 0.73224515
0.2112112 0.7331818 0.691835 0.6898592 0.62851185 0.7086801 0.7318978 0.69246143 0.62838906 0.6907277 0.7133732 0.732206 0.6794559 0.75156486 0.6582777 0.6804786 0.73472524 0.658022 0.71109134 0.74485284 0.6805135 0.71150506 0.74342644 0.6893863 0.7077998 0.631562 0.7260611 0.70675755 0.69254816 0.73815364 0.7506873 0.6527722 0.7504527 0.67897457 0.72662216 0.74492824 0.68042433 0.7460456 0.67876804 0.63328785 0.7395277 0.64384705 0.68007755 0.6882686 0.68885386 0.7302298 0.74733853 0.6788885 0.6435696 0.6339585 0.7322686
0.2122122 0.73323977 0.691816 0.6898498 0.62837505 0.7087137 0.7319344 0.69247574 0.6282534 0.69070303 0.7134134 0.73227066 0.6794079 0.75165963 0.6581592 0.68041486 0.73475677 0.6579043 0.71113 0.7449731 0.680445 0.71153706 0.74352926 0.68938184 0.7078085 0.6314127 0.72608846 0.70678174 0.69254214 0.7382262 0.7507958 0.6526812 0.75056523 0.67893785 0.7266805 0.7450093 0.6803563 0.74615043 0.67873275 0.63313335 0.7395747 0.643706 0.6800116 0.68822896 0.68883944 0.7302825 0.7474237 0.6788452 0.6434294 0.6338009 0.7322909
0.21321322 0.7332972 0.69179696 0.68984014 0.62824 0.7087471 0.731971 0.6924896 0.6281193 0.69067794 0.7134533 0.7323341 0.6793604 0.7517549 0.6580417 0.68035156 0.73478776 0.65778726 0.71116847 0.7450927 0.68037635 0.71156895 0.7436317 0.689377 0.7078169 0.63126457 0.72611576 0.7068053 0.6925358 0.73829734 0.7509042 0.65259016 0.75067705 0.67890096 0.7267387 0.7450907 0.6802882 0.7462545 0.6786976 0.63298047 0.7396213 0.6435662 0.67994595 0.6881899 0.688825 0.7303342 0.74750894 0.6788018 0.6432907 0.63364494 0.73231333
0.21421422 0.73335385 0.691778 0.68983024 0.6281069 0.7087792 0.73200643 0.6925032 0.6279866 0.6906529 0.71349263 0.73239696 0.67931265 0.75184923 0.65792525 0.68028826 0.734818 0.65767115 0.7112061 0.74521184 0.68030775 0.7115999 0.7437329 0.6893723 0.70782524 0.6311188 0.7261427 0.7068288 0.69252914 0.7383679 0.75101256 0.6525008 0.75078845 0.678864 0.72679526 0.7451714 0.68022066 0.7463583 0.6786622 0.63282955 0.7396671 0.64342785 0.67988056 0.68815047 0.6888101 0.73038536 0.7475937 0.6787586 0.64315337 0.6334909 0.73233503
0.21521522 0.7334089 0.691759 0.68982065 0.62797517 0.7088114 0.7320417 0.6925158 0.627856 0.69062793 0.71353114 0.73245895 0.6792653 0.7519437 0.6578095 0.68022525 0.7348476 0.6575555 0.7112431 0.74533033 0.6802395 0.71163017 0.7438343 0.6893674 0.7078332 0.63097477 0.72616845 0.70685154 0.6925228 0.73843735 0.7511205 0.6524114 0.7508999 0.67882735 0.72685134 0.74525255 0.6801533 0.7464614 0.67862695 0.63268036 0.7397124 0.6432909 0.6798151 0.68811095 0.68879545 0.73043567 0.7476787 0.67871547 0.6430172 0.6333388 0.73235667
0.21621622 0.7334643 0.6917402 0.6898106 0.6278453 0.7088426 0.73207587 0.69252825 0.62772655 0.6906025 0.71356905 0.7325197 0.6792177 0.7520383 0.6576944 0.6801625 0.7348771 0.65744084 0.71127963 0.74544805 0.6801715 0.7116603 0.7439351 0.68936217 0.70784074 0.63083196 0.7261944 0.7068736 0.6925159 0.73850584 0.7512281 0.6523232 0.75101066 0.6787903 0.7269065 0.7453328 0.680086 0.74656445 0.67859155 0.6325327 0.7397571 0.64315534 0.67975014 0.68807197 0.6887807 0.7304852 0.7477633 0.67867213 0.6428828 0.6331882 0.7323782
0.21721722 0.73351836 0.6917208 0.6898005 0.62771684 0.70887315 0.7321101 0.6925408 0.6275993 0.6905772 0.71360666 0.73257947 0.67917025 0.7521325 0.6575804 0.6800998 0.7349058 0.6573272 0.7113152 0.74556524 0.6801039 0.7116898 0.74403536 0.6893571 0.70784783 0.6306913 0.7262194 0.70689553 0.6925091 0.7385737 0.751335 0.6522354 0.7511212 0.67875373 0.7269606 0.745413 0.6800187 0.7466668 0.6785562 0.63238716 0.7398009 0.643021 0.6796848 0.68803245 0.68876576 0.7305341 0.74784774 0.678629 0.6427496 0.6330396 0.7323988
0.21821822 0.7335712 0.6917019 0.6897904 0.6275904 0.7089033 0.7321435 0.6925527 0.6274734 0.6905522 0.7136434 0.7326386 0.67912287 0.75222653 0.6574672 0.68003714 0.7349341 0.6572145 0.7113502 0.7456818 0.68003607 0.7117187 0.74413496 0.68935174 0.7078552 0.6305522 0.726244 0.70691663 0.69250226 0.73864007 0.7514419 0.6521483 0.75123125 0.6787167 0.727014 0.74549335 0.6799519 0.74676883 0.678521 0.63224363 0.7398445 0.6428882 0.6796199 0.68799335 0.6887506 0.7305819 0.7479317 0.6785858 0.6426174 0.6328926 0.73241943
0.21921922 0.73362356 0.6916824 0.6897805 0.6274654 0.7089328 0.73217666 0.69256413 0.6273488 0.69052666 0.7136796 0.7326964 0.67907554 0.75232035 0.6573547 0.67997503 0.73496234 0.65710217 0.71138513 0.7457977 0.6799687 0.7117472 0.74423426 0.6893458 0.70786196 0.63041496 0.72626805 0.7069373 0.692495 0.73870593 0.7515485 0.65206236 0.75134116 0.6786799 0.72706634 0.74557304 0.6798852 0.7468701 0.67848593 0.63210154 0.7398874 0.6427566 0.679555 0.68795425 0.6887355 0.73062885 0.74801594 0.6785427 0.6424872 0.6327478 0.73243916
0.22022022 0.7336753 0.6916634 0.68976986 0.62734187 0.70896167 0.7322088 0.6925751 0.62722665 0.6905011 0.7137154 0.73275405 0.6790282 0.7524139 0.65724266 0.6799126 0.73499024 0.65699106 0.7114192 0.7459129 0.6799016 0.71177495 0.7443332 0.68934005 0.70786846 0.6302795 0.7262918 0.70695776 0.69248796 0.7387708 0.75165457 0.6519765 0.7514506 0.67864305 0.72711784 0.74565256 0.6798184 0.7469717 0.67845017 0.63196117 0.73992926 0.6426266 0.6794902 0.6879151 0.6887203 0.73067504 0.74809957 0.6784993 0.6423579 0.6326047 0.73245883
0.22122122 0.73372644 0.6916439 0.68975943 0.6272201 0.70899004 0.73224056 0.6925862 0.62710536 0.6904757 0.71375006 0.7328098 0.6789814 0.75250745 0.6571321 0.679851 0.735017 0.6568802 0.7114522 0.74602777 0.6798342 0.7118024 0.7444314 0.68933433 0.7078748 0.6301457 0.7263149 0.7069773 0.6924806 0.7388346 0.7517606 0.65189147 0.75155944 0.67860615 0.72716886 0.7457317 0.6797518 0.7470717 0.6784146 0.6318223 0.7399708 0.64249784 0.67942566 0.68787634 0.68870485 0.73072076 0.74818295 0.67845625 0.64223 0.6324631 0.7324782
0.22222222 0.73377675 0.69162476 0.6897487 0.62709993 0.7090179 0.7322716 0.69259626 0.6269857 0.6904505 0.71378464 0.7328654 0.67893434 0.75260085 0.65702236 0.679789 0.7350438 0.65677094 0.7114851 0.74614173 0.6797674 0.7118293 0.7445294 0.68932796 0.7078807 0.63001364 0.7263375 0.70699656 0.6924727 0.7388977 0.7518657 0.6518073 0.75166816 0.6785688 0.72721857 0.745811 0.67968583 0.7471723 0.6783791 0.6316859 0.7400116 0.6423703 0.67936116 0.6878375 0.6886892 0.7307657 0.7482666 0.67841285 0.6421037 0.6323238 0.7324974
0.22322322 0.73382586 0.6916049 0.68973804 0.6269812 0.7090451 0.73230267 0.6926065 0.6268679 0.69042474 0.71381855 0.7329196 0.6788874 0.7526939 0.6569131 0.67972773 0.73507005 0.656662 0.7115171 0.7462548 0.6797005 0.71185577 0.74462634 0.6893213 0.7078864 0.62988305 0.7263596 0.7070154 0.69246495 0.73895943 0.75197124 0.65172356 0.7517764 0.67853206 0.7272673 0.7458897 0.67961967 0.7472717 0.6783438 0.6315508 0.7400518 0.64224416 0.6792969 0.6877984 0.68867326 0.7308098 0.7483495 0.6783698 0.64197826 0.6321855 0.7325156
0.22422422 0.7338742 0.69158566 0.6897272 0.62686396 0.7090716 0.7323327 0.69261616 0.62675166 0.69039935 0.71385145 0.7329733 0.67884046 0.7527867 0.6568045 0.67966634 0.7350957 0.6565541 0.7115486 0.7463676 0.67963415 0.7118814 0.74472314 0.6893149 0.7078919 0.62975395 0.72638136 0.7070337 0.6924572 0.7390206 0.75207573 0.6516405 0.75188404 0.6784953 0.72731566 0.74596834 0.679554 0.74737114 0.67830765 0.6314177 0.7400916 0.64211947 0.679233 0.6877597 0.68865746 0.73085284 0.7484324 0.67832637 0.6418544 0.6320496 0.7325339
0.22522523 0.7339221 0.6915663 0.6897159 0.6267485 0.70909774 0.73236245 0.69262534 0.6266369 0.690374 0.71388406 0.7330257 0.67879343 0.75287914 0.6566971 0.67960495 0.73512095 0.656447 0.71157956 0.7464797 0.67956775 0.7119069 0.74481916 0.68930787 0.70789707 0.629627 0.7264026 0.7070515 0.69244915 0.73908085 0.75218 0.651558 0.75199145 0.67845815 0.72736275 0.74604654 0.6794882 0.7474704 0.6782722 0.6312857 0.7401301 0.64199644 0.67916894 0.68772066 0.68864167 0.73089516 0.74851507 0.6782832 0.6417319 0.6319149 0.7325517
0.22622623 0.7339694 0.6915466 0.6897046 0.6266345 0.7091235 0.7323916 0.69263405 0.6265235 0.6903479 0.71391606 0.7330776 0.67874646 0.75297135 0.65659034 0.67954385 0.7351458 0.65634054 0.71160996 0.74659103 0.6795016 0.7119316 0.7449152 0.6893008 0.707902 0.6295018 0.7264234 0.707069 0.6924409 0.73914015 0.75228375 0.65147614 0.7520983 0.6784211 0.7274091 0.74612486 0.67942256 0.7475684 0.67823654 0.6311558 0.7401684 0.6418739 0.67910504 0.68768215 0.6886249 0.7309371 0.74859756 0.6782398 0.6416107 0.6317826 0.7325692
0.22722723 0.7340155 0.6915268 0.6896929 0.6265223 0.7091483 0.7324202 0.6926426 0.62641174 0.6903225 0.7139473 0.7331282 0.67869973 0.753063 0.65648425 0.6794828 0.7351701 0.65623486 0.7116393 0.74670166 0.67943525 0.7119558 0.7450103 0.6892932 0.7079067 0.62937814 0.7264435 0.70708567 0.6924324 0.7391986 0.7523874 0.651395 0.7522046 0.67838407 0.7274551 0.7462028 0.6793572 0.7476664 0.6782006 0.6310279 0.7402061 0.6417533 0.6790412 0.6876433 0.6886087 0.7309781 0.74867964 0.6781967 0.64149094 0.63165164 0.7325863
0.22822823 0.7340609 0.6915069 0.6896815 0.6264112 0.7091727 0.7324482 0.6926507 0.62630165 0.6902965 0.7139776 0.7331783 0.6786529 0.75315464 0.65637904 0.6794221 0.735194 0.6561302 0.7116685 0.7468117 0.67936987 0.7119795 0.74510485 0.68928564 0.7079108 0.6292561 0.7264633 0.7071021 0.6924237 0.73925596 0.7524905 0.65131474 0.75231063 0.67834705 0.7274996 0.74628055 0.6792917 0.74776375 0.678165 0.63090134 0.7402432 0.6416337 0.6789781 0.6876045 0.6885924 0.7310183 0.74876124 0.6781533 0.6413723 0.63152224 0.73260313
0.22922923 0.73410577 0.6914872 0.6896696 0.6263017 0.70919675 0.7324762 0.69265866 0.6261929 0.6902707 0.71400803 0.733227 0.678606 0.7532464 0.6562746 0.6793614 0.7352174 0.65602607 0.711697 0.74692106 0.6793042 0.71200275 0.7451995 0.6892778 0.7079149 0.62913585 0.7264828 0.70711815 0.6924151 0.7393125 0.752593 0.65123427 0.752416 0.6783098 0.7275438 0.74635804 0.6792273 0.7478608 0.67812914 0.63077635 0.74027973 0.6415155 0.67891437 0.6875658 0.6885755 0.73105806 0.74884325 0.67811006 0.64125526 0.63139486 0.7326198
0.23023023 0.73414993 0.6914672 0.68965775 0.62619376 0.70922023 0.73250294 0.6926659 0.6260856 0.6902449 0.7140374 0.73327553 0.67855954 0.7533371 0.65617114 0.67930096 0.7352405 0.65592295 0.71172506 0.74702984 0.6792387 0.71202546 0.7452935 0.6892695 0.70791864 0.6290168 0.7265019 0.7071337 0.69240624 0.7393683 0.7526954 0.65115523 0.752521 0.67827284 0.7275868 0.74643475 0.6791622 0.7479572 0.67809325 0.6306534 0.7403158 0.6413989 0.6788512 0.68752694 0.68855864 0.73109645 0.74892426 0.67806685 0.6411392 0.63126916 0.7326356
0.23123123 0.73419315 0.691447 0.6896454 0.62608755 0.709243 0.7325299 0.69267267 0.6259796 0.69021887 0.7140661 0.7333227 0.67851275 0.7534276 0.6560683 0.6792407 0.73526317 0.6558202 0.7117521 0.7471379 0.67917323 0.71204746 0.7453863 0.6892614 0.7079221 0.62889975 0.72652024 0.7071485 0.692397 0.739423 0.75279665 0.6510762 0.7526253 0.6782355 0.7276293 0.74651176 0.6790978 0.7480531 0.6780573 0.6305319 0.74035054 0.64128333 0.67878795 0.68748856 0.688542 0.7311348 0.7490051 0.67802346 0.6410245 0.631145 0.73265135
0.23223223 0.73423576 0.69142723 0.6896331 0.6259826 0.70926505 0.73255616 0.6926792 0.62587535 0.6901929 0.7140944 0.7333689 0.678466 0.7535183 0.65596646 0.6791805 0.73528534 0.6557187 0.71177894 0.7472447 0.67910826 0.7120693 0.7454792 0.68925303 0.70792586 0.6287843 0.72653806 0.7071636 0.6923875 0.73947686 0.75289774 0.65099806 0.7527295 0.6781981 0.7276709 0.7465881 0.67903274 0.7481485 0.67802095 0.6304123 0.7403852 0.6411689 0.6787251 0.68745 0.68852454 0.7311717 0.7490858 0.67798007 0.640911 0.631023 0.732667
0.23323323 0.734278 0.69140685 0.6896202 0.6258787 0.7092866 0.73258156 0.69268525 0.6257725 0.6901671 0.71412194 0.7334143 0.6784194 0.75360835 0.6558653 0.6791202 0.73530704 0.6556177 0.71180516 0.74735177 0.67904323 0.71209055 0.74557126 0.6892443 0.7079287 0.6286703 0.7265557 0.70717746 0.6923778 0.73953 0.7529984 0.6509203 0.7528328 0.6781607 0.7277117 0.74666417 0.6789686 0.74824345 0.6779847 0.6302941 0.7404188 0.6410561 0.67866236 0.68741167 0.6885072 0.73120844 0.7491662 0.6779368 0.640799 0.63090235 0.7326822
0.23423423 0.734319 0.6913866 0.6896075 0.6257769 0.70930797 0.7326068 0.69269085 0.6256708 0.69014084 0.71414876 0.7334591 0.6783725 0.75369775 0.6557649 0.6790604 0.7353286 0.6555179 0.7118304 0.7474574 0.6789786 0.7121112 0.7456628 0.6892352 0.70793164 0.62855816 0.7265728 0.70719117 0.69236815 0.7395822 0.75309867 0.65084285 0.7529356 0.67812335 0.72775155 0.74674 0.6789047 0.7483377 0.67794883 0.63017726 0.7404523 0.6409446 0.67859954 0.68737286 0.68848985 0.7312446 0.7492463 0.67789316 0.6406881 0.63078326 0.73269695
0.23523523 0.73435944 0.6913662 0.6895947 0.62567633 0.709329 0.7326316 0.6926962 0.62557113 0.6901147 0.7141752 0.73350286 0.6783259 0.7537869 0.6556652 0.67900044 0.735349 0.6554183 0.7118552 0.747563 0.67891395 0.7121311 0.7457542 0.6892256 0.707934 0.6284473 0.7265896 0.7072048 0.69235814 0.7396331 0.7531982 0.65076655 0.753038 0.6780859 0.727791 0.7468153 0.67884034 0.7484317 0.6779124 0.6300622 0.7404846 0.6408339 0.678537 0.68733436 0.68847245 0.73127943 0.7493258 0.67785 0.64057827 0.6306661 0.7327116
0.23623623 0.7343988 0.6913459 0.6895814 0.6255774 0.70934874 0.73265576 0.69270134 0.6254725 0.69008857 0.7142009 0.73354554 0.6782792 0.7538758 0.65556616 0.6789405 0.7353695 0.65532 0.71187973 0.74766755 0.67884964 0.7121508 0.7458445 0.68921614 0.70793617 0.62833834 0.726606 0.70721763 0.6923481 0.7396832 0.75329727 0.65069014 0.75313956 0.67804855 0.72782916 0.74689066 0.67877674 0.7485252 0.6778761 0.6299495 0.74051666 0.64072466 0.6784746 0.68729603 0.6884545 0.7313138 0.7494052 0.67780656 0.6404703 0.6305504 0.7327252
0.23723723 0.73443806 0.69132525 0.68956786 0.62547946 0.7093684 0.73267955 0.69270575 0.62537545 0.69006264 0.7142263 0.7335877 0.67823255 0.7539641 0.6554683 0.678881 0.7353895 0.65522206 0.7119035 0.7477714 0.6787855 0.71216995 0.7459347 0.6892064 0.70793825 0.62823063 0.7266219 0.7072303 0.6923375 0.73973304 0.7533961 0.6506148 0.75324064 0.67801106 0.72786707 0.74696577 0.6787128 0.7486177 0.67783976 0.6298374 0.7405482 0.6406171 0.6784123 0.68725777 0.6884365 0.7313472 0.7494842 0.6777635 0.6403634 0.6304363 0.73273873
0.23823825 0.7344765 0.6913047 0.68955415 0.625383 0.7093871 0.7327029 0.69271016 0.6252794 0.69003606 0.7142506 0.73362887 0.67818624 0.7540521 0.6553711 0.6788215 0.73540914 0.6551249 0.7119266 0.7478743 0.6787212 0.7121885 0.74602437 0.68919617 0.70794 0.6281247 0.7266374 0.7072423 0.69232714 0.73978126 0.7534941 0.6505395 0.7533416 0.67797315 0.727904 0.7470402 0.6786492 0.74870974 0.6778033 0.62972754 0.7405784 0.6405104 0.67835045 0.68721956 0.68841845 0.7313801 0.7495631 0.67771995 0.64025724 0.6303242 0.7327526
0.23923925 0.734514 0.69128376 0.6895403 0.6252884 0.709406 0.73272574 0.692714 0.6251854 0.6900099 0.71427476 0.7336689 0.6781395 0.75413936 0.6552744 0.6787624 0.73542804 0.6550288 0.71194905 0.747977 0.6786571 0.7122064 0.74611306 0.6891861 0.7079414 0.6280204 0.72665215 0.7072539 0.6923163 0.73982894 0.7535915 0.65046495 0.75344133 0.6779356 0.72794026 0.7471146 0.678586 0.7488016 0.67776686 0.62961924 0.7406087 0.64040494 0.6782886 0.6871812 0.68840003 0.73141235 0.74964106 0.67767644 0.6401528 0.6302133 0.73276573
0.24024025 0.7345512 0.6912631 0.6895262 0.6251947 0.7094241 0.7327479 0.6927172 0.6250922 0.6899836 0.71429807 0.73370844 0.67809284 0.754226 0.6551789 0.67870283 0.73544693 0.65493315 0.71197104 0.7480787 0.6785934 0.7122241 0.7462013 0.6891754 0.7079425 0.6279176 0.726667 0.70726526 0.692305 0.7398759 0.7536884 0.6503911 0.75354064 0.6778977 0.7279755 0.7471882 0.67852306 0.7488928 0.67772996 0.6295122 0.7406376 0.64030105 0.6782268 0.68714315 0.6883816 0.7314438 0.7497192 0.67763305 0.64004964 0.6301044 0.73277855
0.24124125 0.7345873 0.69124234 0.68951213 0.62510264 0.7094417 0.73277026 0.69272035 0.6250005 0.68995726 0.7143205 0.73374707 0.67804646 0.75431293 0.6550843 0.6786439 0.73546505 0.65483826 0.71199256 0.7481797 0.6785299 0.7122412 0.7462892 0.68916446 0.70794386 0.62781644 0.7266812 0.70727634 0.69229406 0.73992187 0.75378466 0.6503174 0.7536392 0.67785996 0.7280104 0.7472619 0.67845964 0.7489836 0.6776933 0.62940687 0.7406667 0.6401983 0.678165 0.68710494 0.68836296 0.7314746 0.7497963 0.67758965 0.6399477 0.6299969 0.732791
0.24224225 0.7346227 0.6912211 0.68949723 0.62501216 0.70945865 0.7327916 0.69272274 0.6249106 0.68993104 0.7143425 0.7337846 0.67800003 0.7543989 0.6549899 0.67858475 0.735483 0.65474415 0.7120135 0.7482798 0.6784665 0.7122575 0.7463768 0.6891533 0.7079442 0.62771654 0.72669506 0.7072867 0.6922827 0.7399668 0.75388026 0.65024453 0.7537373 0.67782193 0.7280445 0.74733496 0.678397 0.7490735 0.67765665 0.6293029 0.7406947 0.64009655 0.67810404 0.68706673 0.6883442 0.7315045 0.7498736 0.6775463 0.6398471 0.62989116 0.73280305
0.24324325 0.734658 0.6911999 0.6894825 0.62492275 0.70947546 0.73281276 0.6927251 0.62482166 0.6899047 0.71436393 0.7338215 0.6779533 0.7544844 0.6548966 0.6785256 0.7355002 0.65465087 0.71203375 0.7483797 0.67840344 0.71227354 0.74646336 0.68914187 0.7079451 0.62761825 0.7267081 0.7072967 0.6922712 0.7400109 0.7539749 0.65017176 0.7538348 0.67778397 0.7280777 0.74740785 0.67833436 0.74916285 0.6776198 0.6292005 0.74072194 0.6399962 0.6780426 0.68702835 0.68832505 0.7315339 0.7499501 0.6775029 0.63974696 0.62978697 0.7328151
0.24424425 0.734692 0.6911791 0.6894673 0.6248345 0.7094914 0.7328331 0.69272655 0.6247339 0.6898781 0.7143845 0.7338575 0.67790705 0.75456953 0.65480405 0.6784673 0.73551726 0.6545584 0.71205336 0.7484784 0.6783404 0.71228933 0.74654925 0.6891304 0.70794517 0.6275217 0.7267214 0.70730674 0.69225925 0.7400543 0.7540695 0.65010005 0.7539312 0.6777457 0.72811013 0.74748015 0.67827207 0.7492516 0.67758274 0.6291 0.740749 0.6398972 0.6779817 0.6869905 0.68830603 0.7315627 0.7500264 0.6774596 0.6396487 0.62968427 0.7328266
0.24524525 0.7347254 0.6911578 0.6894523 0.6247482 0.7095069 0.73285353 0.6927283 0.62464774 0.6898516 0.7144049 0.7338926 0.67786044 0.75465375 0.6547122 0.6784085 0.7355339 0.6544668 0.71207243 0.7485761 0.67827755 0.71230394 0.74663526 0.68911856 0.7079453 0.6274264 0.72673386 0.70731616 0.6922473 0.74009687 0.75416297 0.6500287 0.7540276 0.6777077 0.7281421 0.74755216 0.6782095 0.74933976 0.6775457 0.6290006 0.740775 0.63979936 0.67792106 0.68695253 0.6882865 0.7315905 0.7501023 0.67741627 0.6395516 0.62958354 0.732838
0.24624625 0.7347587 0.69113624 0.6894365 0.62466264 0.7095221 0.73287296 0.69272935 0.62456256 0.6898254 0.7144241 0.73392713 0.67781425 0.7547376 0.6546211 0.6783498 0.7355499 0.65437585 0.712091 0.7486738 0.67821497 0.71231866 0.74672014 0.6891064 0.707945 0.6273326 0.7267461 0.707325 0.6922349 0.740138 0.7542563 0.6499577 0.75412285 0.67766964 0.72817296 0.7476238 0.6781473 0.7494275 0.6775087 0.6289031 0.74080014 0.6397028 0.6778602 0.6869145 0.6882672 0.7316179 0.75017744 0.6773732 0.63945585 0.6294841 0.73284864
0.24724725 0.73479086 0.69111484 0.689421 0.62457854 0.70953685 0.7328919 0.69273 0.624479 0.6897985 0.7144431 0.73396045 0.6777679 0.7548209 0.6545311 0.6782914 0.7355655 0.65428555 0.71210897 0.7487704 0.6781522 0.7123326 0.7468044 0.68909377 0.7079447 0.6272403 0.72675794 0.70733374 0.6922224 0.7401788 0.75434846 0.6498871 0.7542173 0.67763156 0.72820336 0.74769515 0.6780856 0.7495145 0.67747176 0.6288066 0.74082506 0.6396071 0.67779946 0.68687654 0.6882471 0.7316444 0.75025266 0.6773295 0.6393608 0.6293859 0.73285973
0.24824825 0.73482233 0.69109315 0.6894047 0.62449574 0.70955086 0.7329107 0.6927304 0.62439674 0.68977207 0.7144617 0.733993 0.6777213 0.7549036 0.6544421 0.6782331 0.7355808 0.6541958 0.71212655 0.7488662 0.6780901 0.7123459 0.7468882 0.6890812 0.70794386 0.62714964 0.7267692 0.7073419 0.6922099 0.7402184 0.75444 0.6498169 0.7543113 0.67759293 0.72823304 0.7477662 0.6780238 0.7496009 0.67743444 0.628712 0.7408492 0.63951284 0.67773944 0.68683857 0.6882275 0.7316703 0.7503271 0.677286 0.63926715 0.62928987 0.7328697
0.24924925 0.7348533 0.69107157 0.6893885 0.62441427 0.7095647 0.7329292 0.69273 0.6243153 0.6897455 0.7144793 0.73402494 0.67767465 0.7549857 0.6543528 0.6781748 0.7355957 0.65410715 0.712143 0.7489611 0.6780279 0.712359 0.7469714 0.6890682 0.7079431 0.6270604 0.72678024 0.7073497 0.69219697 0.7402574 0.7545309 0.64974767 0.7544045 0.67755467 0.72826236 0.7478362 0.67796224 0.7496864 0.6773973 0.6286188 0.7408727 0.6394199 0.6776792 0.6868011 0.6882076 0.7316957 0.75040096 0.67724276 0.63917506 0.629195 0.73287976
0.25025025 0.73488337 0.69105005 0.6893719 0.62433404 0.7095779 0.73294747 0.6927294 0.62423587 0.68971896 0.71449643 0.734056 0.6776285 0.7550674 0.65426517 0.6781167 0.73561025 0.654019 0.7121593 0.7490551 0.67796606 0.7123715 0.74705386 0.6890546 0.7079417 0.62697244 0.7267911 0.70735747 0.69218373 0.74029523 0.75462145 0.6496786 0.7544971 0.677516 0.7282905 0.74790645 0.67790097 0.7497715 0.6773595 0.6285271 0.7408952 0.6393282 0.6776192 0.6867636 0.6881874 0.7317199 0.75047493 0.67719936 0.6390838 0.629102 0.73288935
0.25125125 0.734913 0.69102824 0.68935513 0.6242553 0.70959085 0.7329647 0.6927288 0.62415725 0.68969226 0.7145131 0.73408616 0.67758214 0.7551481 0.654178 0.67805886 0.73562413 0.6539317 0.71217555 0.74914867 0.6779043 0.7123837 0.7471361 0.6890412 0.70794076 0.62688637 0.726801 0.70736444 0.6921705 0.7403326 0.7547108 0.64960986 0.7545885 0.6774775 0.7283181 0.74797624 0.67783976 0.749856 0.6773222 0.62843657 0.7409175 0.6392375 0.6775592 0.6867256 0.6881669 0.7317439 0.75054735 0.67715603 0.638994 0.62901 0.73289907
0.25225225 0.7349421 0.69100624 0.6893384 0.62417775 0.70960295 0.7329816 0.6927277 0.6240798 0.6896657 0.71452904 0.73411536 0.67753565 0.7552285 0.6540915 0.67800087 0.73563766 0.65384495 0.7121903 0.7492413 0.67784274 0.7123952 0.74721724 0.6890276 0.7079391 0.6268012 0.7268108 0.70737165 0.69215715 0.7403692 0.7547998 0.64954156 0.7546795 0.67743903 0.728345 0.7480451 0.67777896 0.74993986 0.67728484 0.6283478 0.7409391 0.639148 0.67749995 0.68668807 0.6881467 0.7317672 0.75062007 0.6771127 0.6389053 0.6289197 0.7329076
0.25325325 0.73497033 0.6909843 0.6893209 0.62410104 0.70961463 0.73299867 0.6927261 0.6240039 0.6896393 0.7145444 0.73414344 0.6774895 0.7553076 0.65400577 0.6779429 0.73565066 0.6537591 0.7122054 0.7493329 0.6777815 0.71240604 0.7472977 0.6890134 0.7079373 0.6267175 0.72682035 0.7073781 0.6921435 0.74040467 0.7548876 0.649474 0.75476956 0.6774006 0.7283714 0.74811393 0.677718 0.7500227 0.67724735 0.62826055 0.74095964 0.63905984 0.6774409 0.68665034 0.68812597 0.7317896 0.75069207 0.6770692 0.63881755 0.6288309 0.7329166
0.25425425 0.7349977 0.6909622 0.68930346 0.62402636 0.7096262 0.7330146 0.69272417 0.62392896 0.68961245 0.7145589 0.7341713 0.67744315 0.75538665 0.65392077 0.67788535 0.7356634 0.65367407 0.7122194 0.7494243 0.6777206 0.7124169 0.747378 0.6889989 0.70793515 0.62663555 0.72682947 0.7073842 0.69212943 0.7404389 0.7549749 0.64940685 0.754859 0.6773617 0.7283973 0.7481818 0.67765754 0.7501053 0.67720973 0.6281744 0.74097973 0.63897276 0.6773816 0.6866128 0.68810487 0.731811 0.7507637 0.67702615 0.63873094 0.62874395 0.7329252
0.25525525 0.7350251 0.69093996 0.68928546 0.62395215 0.7096371 0.73303056 0.6927219 0.62385535 0.6895859 0.7145728 0.7341981 0.6773969 0.7554649 0.65383697 0.6778283 0.7356755 0.65358937 0.7122332 0.7495143 0.6776595 0.7124268 0.74745727 0.6889844 0.70793337 0.6265551 0.7268382 0.7073902 0.6921154 0.7404727 0.7550614 0.64934 0.7549477 0.6773228 0.72842205 0.7482498 0.677597 0.75018704 0.677172 0.6280899 0.7409995 0.63888675 0.6773225 0.6865754 0.68808395 0.731832 0.7508345 0.6769829 0.6386457 0.6286576 0.7329334
0.25625625 0.7350513 0.6909179 0.6892679 0.6238796 0.70964795 0.73304576 0.69271886 0.6237829 0.68955976 0.71458656 0.7342244 0.6773508 0.75554234 0.65375364 0.67777073 0.73568726 0.653506 0.7122463 0.74960357 0.6775988 0.71243626 0.7475366 0.68896973 0.7079311 0.6264754 0.72684664 0.7073957 0.69210106 0.74050546 0.755147 0.6492737 0.75503516 0.6772843 0.72844636 0.7483171 0.67753667 0.75026816 0.6771341 0.62800676 0.74101794 0.6388023 0.67726386 0.686538 0.6880629 0.7318524 0.75090486 0.67693967 0.63856155 0.6285737 0.732941
0.25725725 0.7350772 0.6908956 0.6892496 0.6238082 0.70965767 0.7330608 0.6927159 0.6237117 0.689533 0.7145991 0.7342494 0.67730474 0.7556192 0.6536711 0.6777133 0.7356989 0.6534231 0.7122588 0.7496924 0.6775381 0.7124453 0.7476144 0.6889544 0.70792836 0.62639743 0.7268542 0.70740104 0.6920862 0.7405376 0.7552316 0.6492077 0.7551218 0.677245 0.72847 0.7483839 0.677477 0.7503485 0.67709625 0.6279249 0.7410361 0.6387186 0.67720556 0.68650067 0.6880415 0.73187244 0.7509748 0.6768963 0.6384781 0.6284908 0.7329486
0.25825825 0.73510224 0.69087315 0.68923116 0.6237378 0.70966744 0.73307526 0.6927128 0.6236415 0.6895066 0.7146115 0.734274 0.6772584 0.7556956 0.65358895 0.67765605 0.7357099 0.65334064 0.7122707 0.7497799 0.677478 0.712454 0.74769187 0.6889393 0.7079256 0.62632066 0.72686213 0.70740575 0.6920716 0.74056876 0.7553157 0.64914244 0.75520813 0.67720616 0.7284929 0.7484502 0.67741716 0.75042796 0.6770586 0.6278447 0.74105334 0.6386359 0.67714745 0.6864635 0.6880198 0.73189145 0.7510439 0.6768532 0.63839674 0.6284096 0.73295605
0.25925925 0.7351269 0.690851 0.6892123 0.62366855 0.70967644 0.7330893 0.6927088 0.6235726 0.68947977 0.71462315 0.7342972 0.6772122 0.7557706 0.6535082 0.6775994 0.7357204 0.6532589 0.71228194 0.74986696 0.6774183 0.71246207 0.7477689 0.6889235 0.7079223 0.6262456 0.72686946 0.7074105 0.6920567 0.7405989 0.75539917 0.6490772 0.75529313 0.67716724 0.7285155 0.74851614 0.6773575 0.75050706 0.67702085 0.6277655 0.7410705 0.63855475 0.67708915 0.68642646 0.6879981 0.7319101 0.7511127 0.6768102 0.6383157 0.6283297 0.73296285
0.26026025 0.7351507 0.69082814 0.68919367 0.6236008 0.70968574 0.73310333 0.69270474 0.6235049 0.68945354 0.7146341 0.7343202 0.6771663 0.75584495 0.65342814 0.6775423 0.7357305 0.6531785 0.7122931 0.749953 0.677358 0.7124697 0.7478451 0.68890786 0.70791954 0.62617207 0.72687644 0.707415 0.6920419 0.7406287 0.75548136 0.64901304 0.7553776 0.67712796 0.7285369 0.7485813 0.67729807 0.75058544 0.6769829 0.62768805 0.7410865 0.6384746 0.67703134 0.6863894 0.68797666 0.73192775 0.75118107 0.67676723 0.6382361 0.628251 0.7329692
0.26126125 0.7351742 0.6908055 0.68917406 0.623534 0.7096941 0.73311675 0.6926999 0.6234384 0.68942696 0.7146451 0.73434204 0.6771199 0.7559192 0.65334827 0.67748547 0.73574007 0.6530983 0.71230376 0.750038 0.6772984 0.7124769 0.74792045 0.6888914 0.7079161 0.6260992 0.72688305 0.70741916 0.69202644 0.74065727 0.755563 0.64894843 0.755461 0.67708874 0.72855794 0.748646 0.6772392 0.750663 0.67694503 0.6276115 0.7411016 0.6383956 0.67697364 0.68635267 0.6879547 0.73194516 0.7512486 0.67672384 0.6381575 0.6281739 0.7329759
0.26226225 0.7351966 0.6907828 0.6891547 0.6234683 0.7097016 0.73312956 0.69269526 0.6233728 0.6894004 0.71465474 0.73436284 0.6770742 0.7559921 0.6532692 0.6774286 0.73574954 0.6530191 0.7123135 0.75012255 0.67723906 0.7124835 0.7479955 0.68887514 0.7079122 0.62602824 0.72688925 0.70742273 0.6920108 0.74068516 0.7556438 0.64888513 0.7555436 0.67704976 0.72857875 0.7487105 0.67718035 0.75073963 0.6769065 0.6275368 0.74111634 0.6383176 0.67691636 0.6863158 0.68793267 0.7319613 0.75131536 0.676681 0.63808036 0.62809837 0.7329817
0.26326326 0.7352187 0.69076014 0.68913543 0.62340385 0.7097095 0.7331419 0.6926904 0.62330854 0.6893738 0.7146641 0.7343836 0.6770281 0.7560642 0.6531914 0.67737204 0.73575854 0.6529402 0.71232283 0.75020593 0.6771796 0.71248984 0.7480696 0.68885845 0.7079087 0.6259583 0.7268952 0.7074262 0.691995 0.7407117 0.7557235 0.64882135 0.7556253 0.6770104 0.7285983 0.74877435 0.6771217 0.7508157 0.6768685 0.6274632 0.74113095 0.6382409 0.676859 0.6862788 0.6879104 0.7319769 0.75138175 0.6766379 0.63800395 0.6280243 0.7329877
0.26426426 0.73524016 0.6907375 0.6891151 0.6233407 0.7097167 0.733154 0.6926846 0.6232454 0.68934727 0.71467274 0.7344031 0.67698216 0.7561358 0.65311396 0.67731583 0.7357669 0.6528621 0.7123319 0.75028855 0.67712057 0.71249586 0.74814314 0.6888418 0.7079051 0.6258898 0.7269007 0.7074295 0.691979 0.7407379 0.75580233 0.64875895 0.75570583 0.6769711 0.72861737 0.74883735 0.6770631 0.75089073 0.6768302 0.6273907 0.74114406 0.6381651 0.67680234 0.6862423 0.687888 0.73199224 0.75144744 0.676595 0.63792866 0.6279514 0.7329931
0.26526526 0.73526067 0.6907142 0.6890947 0.6232786 0.7097232 0.73316586 0.69267845 0.62318355 0.6893209 0.71468097 0.7344218 0.67693615 0.7562067 0.6530376 0.67725956 0.73577493 0.652785 0.71234024 0.7503703 0.67706174 0.71250117 0.748216 0.68882465 0.70790064 0.6258226 0.7269058 0.7074325 0.69196284 0.74076295 0.75588036 0.64869624 0.7557856 0.67693186 0.7286364 0.7489003 0.67700475 0.7509651 0.6767925 0.6273199 0.74115705 0.63809043 0.6767455 0.6862055 0.68786573 0.7320068 0.7515127 0.6765521 0.63785464 0.6278799 0.7329983
0.26626626 0.73528117 0.69069153 0.6890741 0.62321746 0.7097299 0.73317695 0.69267213 0.6231224 0.68929446 0.7146888 0.7344397 0.6768905 0.7562764 0.65296173 0.67720354 0.7357827 0.65270865 0.71234816 0.7504514 0.67700344 0.71250576 0.7482882 0.688807 0.7078964 0.6257565 0.72691077 0.707435 0.6919466 0.7407872 0.7559572 0.64863455 0.75586444 0.6768926 0.72865427 0.74896216 0.67694664 0.75103927 0.67675364 0.6272498 0.7411689 0.6380171 0.67668927 0.68616885 0.68784285 0.7320206 0.7515772 0.6765093 0.6377815 0.6278096 0.73300326
0.26726726 0.7353007 0.69066864 0.68905383 0.6231572 0.709736 0.7331879 0.6926657 0.6230623 0.6892681 0.71469563 0.7344571 0.67684466 0.75634545 0.6528864 0.67714727 0.7357895 0.6526324 0.71235543 0.75053114 0.676945 0.71251035 0.7483594 0.68878955 0.70789164 0.6256917 0.7269152 0.70743734 0.69193006 0.7408108 0.75603324 0.64857274 0.7559422 0.676853 0.72867185 0.7490238 0.676889 0.75111216 0.6767157 0.6271814 0.74118036 0.6379446 0.6766327 0.68613255 0.6878203 0.7320341 0.75164086 0.6764665 0.63770944 0.62774074 0.73300767
0.26826826 0.73532 0.69064575 0.68903285 0.6230988 0.70974153 0.7331984 0.6926588 0.6230038 0.68924195 0.7147021 0.73447335 0.67679876 0.7564136 0.6528118 0.67709166 0.73579633 0.65255713 0.7123627 0.75061023 0.6768869 0.71251386 0.7484302 0.68877137 0.70788705 0.62562823 0.72691935 0.70743966 0.6919134 0.74083376 0.75610876 0.64851165 0.7560192 0.6768138 0.7286885 0.74908495 0.6768316 0.7511843 0.6766771 0.62711436 0.7411909 0.63787353 0.6765768 0.68609613 0.6877974 0.73204637 0.75170434 0.67642385 0.63763857 0.6276734 0.7330122
0.26926926 0.73533833 0.69062245 0.68901193 0.6230409 0.70974654 0.73320884 0.6926517 0.6229459 0.68921626 0.7147079 0.73448896 0.6767529 0.75648075 0.6527384 0.67703587 0.7358027 0.6524826 0.7123691 0.7506886 0.67682904 0.71251756 0.74850005 0.68875337 0.70788205 0.62556595 0.7269234 0.7074415 0.6918965 0.7408555 0.75618285 0.6484507 0.7560954 0.67677414 0.72870487 0.74914527 0.67677414 0.7512556 0.6766388 0.6270483 0.7412009 0.6378027 0.6765214 0.6860599 0.6877744 0.73205847 0.75176656 0.676381 0.63756865 0.62760717 0.73301584
0.27027026 0.7353561 0.69059944 0.68899035 0.62298405 0.70975155 0.7332184 0.69264436 0.6228893 0.68918955 0.7147132 0.7345037 0.6767077 0.7565472 0.6526656 0.67698026 0.7358086 0.65240884 0.71237487 0.750766 0.6767717 0.7125204 0.7485694 0.688735 0.7078773 0.62550503 0.7269271 0.7074433 0.69187945 0.7408763 0.7562564 0.64839065 0.7561703 0.6767346 0.7287204 0.74920523 0.6767173 0.7513261 0.67660046 0.62698364 0.7412106 0.6377336 0.6764657 0.6860239 0.68775094 0.73206997 0.751829 0.6763387 0.6374998 0.6275422 0.7330199
0.27127126 0.7353734 0.69057596 0.6889687 0.6229285 0.7097561 0.7332276 0.6926361 0.6228332 0.6891632 0.71471786 0.73451746 0.6766616 0.7566128 0.6525933 0.67692494 0.7358147 0.6523355 0.71238047 0.75084233 0.67671436 0.71252304 0.74863786 0.68871623 0.7078721 0.62544554 0.7269303 0.70744425 0.6918621 0.74089664 0.7563288 0.6483305 0.75624424 0.676695 0.7287358 0.74926454 0.67666024 0.751396 0.67656225 0.6269202 0.741219 0.6376655 0.6764108 0.68598783 0.68772805 0.7320804 0.75188994 0.67629635 0.63743216 0.6274785 0.73302335
0.27227226 0.73539007 0.69055283 0.6889474 0.62287366 0.70976 0.7332368 0.692628 0.6227786 0.6891374 0.714722 0.73453057 0.67661643 0.7566774 0.65252185 0.6768697 0.73581946 0.65226364 0.71238524 0.7509178 0.6766571 0.71252525 0.7487057 0.6886976 0.707867 0.6253865 0.72693306 0.70744574 0.6918446 0.740916 0.7564001 0.6482712 0.75631785 0.6766549 0.72875017 0.74932325 0.67660373 0.7514653 0.67652345 0.6268579 0.741227 0.6375984 0.67635584 0.68595225 0.68770456 0.7320907 0.75195026 0.6762537 0.63736516 0.62741655 0.7330264
0.27327326 0.7354061 0.6905296 0.68892515 0.62282014 0.709764 0.7332453 0.6926198 0.6227252 0.6891111 0.7147258 0.7345436 0.67657095 0.75674134 0.6524509 0.6768144 0.73582435 0.6521916 0.71239 0.75099266 0.6766002 0.7125271 0.74877274 0.6886785 0.7078615 0.6253296 0.7269355 0.70744616 0.6918274 0.74093455 0.75647044 0.648212 0.75638956 0.67661554 0.7287642 0.74938136 0.6765472 0.7515333 0.67648524 0.62679684 0.74123436 0.6375324 0.67630094 0.68591607 0.68768054 0.7320999 0.7520102 0.67621124 0.6372995 0.62735546 0.73302925
0.27427426 0.7354217 0.6905062 0.68890274 0.62276757 0.70976734 0.7332538 0.69261056 0.62267244 0.6890852 0.71472883 0.7345554 0.6765255 0.7568043 0.6523812 0.67675954 0.7358282 0.65212053 0.7123937 0.75106627 0.6765433 0.71252865 0.748839 0.688659 0.70785576 0.6252734 0.7269377 0.70744747 0.69180936 0.74095213 0.75654024 0.6481533 0.7564609 0.6765758 0.7287774 0.7494388 0.6764915 0.751601 0.6764466 0.6267369 0.7412406 0.63746715 0.67624664 0.68588066 0.6876575 0.73210907 0.7520692 0.67616916 0.6372349 0.6272957 0.7330321
0.2752753 0.7354368 0.6904828 0.68888044 0.6227157 0.7097704 0.73326164 0.6926016 0.62262106 0.6890593 0.7147313 0.73456633 0.6764803 0.7568662 0.65231186 0.6767048 0.7358324 0.6520504 0.71239775 0.7511393 0.67648697 0.71252936 0.7489047 0.6886395 0.70784986 0.6252182 0.7269401 0.7074474 0.6917915 0.7409693 0.75660855 0.6480947 0.75653094 0.6765364 0.72879034 0.74949616 0.6764357 0.7516675 0.6764079 0.62667847 0.74124694 0.63740313 0.6761927 0.6858449 0.68763334 0.7321173 0.7521277 0.6761272 0.63717115 0.62723714 0.733034
0.2762763 0.73545116 0.6904596 0.68885756 0.6226652 0.7097735 0.73326874 0.692592 0.62257004 0.6890335 0.7147332 0.7345764 0.67643505 0.7569275 0.65224326 0.6766501 0.7358359 0.6519805 0.7124008 0.7512108 0.67643076 0.71252996 0.7489698 0.6886199 0.7078443 0.6251645 0.7269414 0.7074478 0.69177353 0.7409853 0.75667596 0.6480367 0.75659984 0.6764967 0.7288023 0.74955213 0.6763798 0.7517333 0.6763696 0.6266207 0.74125224 0.6373402 0.6761388 0.6858097 0.68760955 0.7321248 0.75218564 0.67608494 0.63710845 0.6271799 0.73303634
0.2772773 0.7354653 0.6904358 0.6888346 0.62261564 0.70977557 0.7332762 0.69258225 0.6225202 0.68900764 0.7147349 0.73458606 0.6763897 0.75698745 0.65217537 0.67659545 0.735839 0.6519117 0.7124033 0.7512818 0.676375 0.7125298 0.7490339 0.68859977 0.7078382 0.6251117 0.7269427 0.7074479 0.6917551 0.7410005 0.75674266 0.64797914 0.75666803 0.6764567 0.72881424 0.7496079 0.67632467 0.7517983 0.67633104 0.62656456 0.74125683 0.6372779 0.67608523 0.68577445 0.6875853 0.7321319 0.7522427 0.67604285 0.6370468 0.6271242 0.7330379
0.2782783 0.73547846 0.6904123 0.68881136 0.62256724 0.7097775 0.73328274 0.6925724 0.62247187 0.68898195 0.7147357 0.73459476 0.6763444 0.75704676 0.65210825 0.6765415 0.73584133 0.6518431 0.7124058 0.7513517 0.67631924 0.7125294 0.74909717 0.6885794 0.707832 0.62506026 0.72694385 0.7074476 0.69173646 0.7410151 0.75680804 0.6479219 0.7567352 0.67641693 0.7288255 0.74966276 0.67626935 0.7518622 0.67629224 0.62650913 0.7412607 0.63721716 0.6760319 0.68573934 0.68756133 0.7321385 0.7522991 0.6760006 0.6369861 0.6270692 0.73303956
0.2792793 0.735491 0.69038886 0.6887878 0.62251955 0.7097796 0.7332891 0.69256204 0.6224239 0.6889562 0.7147363 0.7346027 0.67629963 0.757105 0.6520418 0.67648697 0.73584354 0.6517754 0.7124076 0.75142115 0.6762643 0.71252847 0.74916 0.688559 0.70782524 0.6250098 0.7269448 0.70744705 0.69171804 0.7410288 0.75687253 0.6478653 0.75680107 0.6763774 0.7288362 0.7497178 0.67621475 0.7519253 0.67625403 0.62645566 0.74126416 0.63715696 0.67597896 0.68570423 0.6875373 0.7321443 0.75235474 0.67595875 0.6369263 0.6270153 0.73304063
0.2802803 0.73550326 0.6903653 0.6887645 0.6224729 0.70978105 0.73329514 0.6925512 0.62237704 0.6889305 0.71473587 0.7346101 0.6762545 0.75716233 0.6519758 0.6764332 0.7358454 0.6517084 0.7124088 0.751489 0.67620885 0.7125272 0.74922174 0.6885387 0.70781934 0.6249605 0.7269447 0.70744663 0.69169915 0.7410415 0.75693625 0.6478088 0.75686586 0.67633724 0.7288462 0.74977136 0.6761602 0.75198805 0.6762151 0.6264022 0.74126667 0.6370979 0.6759263 0.6856696 0.68751293 0.73214924 0.7524094 0.67591727 0.6368676 0.6269632 0.7330419
0.2812813 0.7355148 0.69034195 0.6887401 0.62242687 0.70978194 0.7333008 0.6925404 0.6223312 0.6889049 0.7147348 0.73461646 0.6762098 0.75721866 0.6519107 0.6763789 0.73584694 0.65164196 0.71240973 0.7515568 0.6761543 0.712526 0.749283 0.6885176 0.70781255 0.62491256 0.7269452 0.707446 0.6916802 0.7410535 0.7569985 0.6477528 0.7569302 0.67629766 0.7288559 0.74982464 0.6761063 0.7520498 0.6761768 0.62635034 0.7412686 0.6370399 0.6758738 0.68563455 0.6874886 0.73215395 0.7524635 0.6758755 0.6368097 0.6269117 0.73304254
0.2822823 0.7355259 0.6903183 0.6887166 0.6223824 0.7097829 0.73330635 0.6925291 0.62228644 0.6888799 0.7147337 0.73462236 0.6761648 0.7572741 0.6518464 0.67632544 0.73584795 0.6515764 0.71241033 0.75162315 0.67609966 0.71252376 0.74934345 0.6884966 0.7078059 0.62486523 0.72694445 0.70744485 0.69166094 0.7410645 0.75706017 0.64769685 0.7569929 0.6762579 0.72886485 0.7498773 0.676052 0.7521101 0.67613816 0.62629944 0.7412696 0.63698274 0.6758219 0.6855998 0.687464 0.7321585 0.7525168 0.6758344 0.6367529 0.62686163 0.73304284
0.2832833 0.73553663 0.69029474 0.68869233 0.6223383 0.70978314 0.7333111 0.6925178 0.6222423 0.6888543 0.714732 0.7346273 0.6761201 0.75732887 0.6517826 0.6762717 0.7358486 0.6515113 0.71241057 0.75168806 0.6760451 0.7125213 0.74940294 0.68847543 0.7077991 0.62481946 0.7269444 0.7074438 0.69164217 0.7410751 0.75711983 0.6476419 0.75705457 0.6762179 0.7288735 0.7499293 0.6759982 0.75217056 0.6760995 0.62625 0.7412703 0.63692635 0.67577 0.68556553 0.68743956 0.7321618 0.7525696 0.67579293 0.63669693 0.62681264 0.7330428
0.2842843 0.73554647 0.69027084 0.6886677 0.6222952 0.7097833 0.7333155 0.6925061 0.6221992 0.6888292 0.71472967 0.73463184 0.6760752 0.75738204 0.6517195 0.67621833 0.73584884 0.6514467 0.71241 0.7517527 0.675991 0.7125187 0.74946177 0.68845373 0.70779186 0.6247744 0.7269436 0.7074423 0.6916226 0.74108464 0.7571792 0.64758694 0.75711536 0.6761779 0.72888154 0.74998045 0.67594475 0.7522294 0.67606086 0.6262014 0.7412703 0.63687134 0.6757185 0.6855312 0.6874147 0.73216444 0.7526214 0.67575115 0.6366417 0.6267648 0.7330428
0.2852853 0.735556 0.6902475 0.6886431 0.6222534 0.70978326 0.7333197 0.6924941 0.6221564 0.688804 0.71472704 0.734635 0.6760304 0.7574344 0.6516576 0.67616516 0.73584837 0.65138286 0.71240896 0.75181633 0.6759376 0.71251506 0.7495202 0.68843216 0.70778483 0.6247302 0.72694284 0.70744073 0.69160306 0.74109346 0.75723755 0.6475324 0.7571749 0.6761379 0.7288888 0.750031 0.6758918 0.7522876 0.67602193 0.62615377 0.7412694 0.6368167 0.67566705 0.68549687 0.68739 0.7321669 0.75267255 0.67571 0.63658756 0.626718 0.73304206
0.2862863 0.7355651 0.6902236 0.6886182 0.6222122 0.7097828 0.73332345 0.6924814 0.62211514 0.68877876 0.7147232 0.73463833 0.6759862 0.7574857 0.65159595 0.67611223 0.73584807 0.65131956 0.712408 0.7518789 0.6758838 0.71251184 0.74957746 0.68841016 0.7077778 0.6246876 0.72694147 0.7074391 0.69158345 0.7411019 0.7572947 0.6474783 0.75723356 0.6760982 0.72889596 0.750081 0.67583877 0.75234497 0.6759837 0.6261074 0.7412679 0.63676375 0.67561585 0.68546283 0.68736506 0.73216903 0.7527231 0.67566895 0.6365343 0.62667257 0.7330417
0.2872873 0.73557323 0.6901997 0.68859327 0.6221715 0.7097822 0.73332715 0.69246924 0.62207437 0.6887537 0.7147196 0.73464054 0.6759419 0.7575366 0.65153474 0.6760591 0.73584706 0.6512571 0.7124066 0.75194037 0.67583084 0.71250767 0.74963397 0.68838847 0.70777047 0.6246456 0.72693986 0.7074374 0.6915636 0.7411091 0.75735116 0.64742416 0.7572908 0.6760586 0.72890246 0.7501303 0.6757861 0.7524014 0.6759451 0.6260618 0.7412663 0.6367108 0.67556536 0.68542886 0.6873402 0.73216987 0.75277233 0.6756279 0.636482 0.62662804 0.73304075
0.2882883 0.73558116 0.6901762 0.6885679 0.6221322 0.7097811 0.7333306 0.6924562 0.6220348 0.6887293 0.7147155 0.7346419 0.67589766 0.75758606 0.65147465 0.67600644 0.73584586 0.6511953 0.7124046 0.7520011 0.6757777 0.71250343 0.7496897 0.6883659 0.7077628 0.62460476 0.7269383 0.70743513 0.69154364 0.7411154 0.7574061 0.6473709 0.75734746 0.6760185 0.72890866 0.75017923 0.6757337 0.75245714 0.67590636 0.6260174 0.74126345 0.63665956 0.675515 0.6853953 0.68731517 0.7321704 0.75282127 0.6755868 0.6364308 0.6265846 0.73303944
0.2892893 0.73558843 0.6901525 0.6885425 0.62209356 0.7097796 0.7333332 0.6924431 0.62199616 0.68870413 0.7147106 0.73464286 0.67585343 0.7576346 0.65141475 0.67595416 0.735844 0.651134 0.712402 0.75206065 0.67572504 0.71249855 0.74974483 0.68834347 0.70775557 0.6245653 0.726936 0.7074331 0.6915234 0.74112123 0.7574601 0.6473178 0.7574028 0.67597884 0.7289142 0.750227 0.6756816 0.75251174 0.67586774 0.6259737 0.7412598 0.6366088 0.675465 0.6853616 0.68728983 0.7321707 0.75286955 0.6755462 0.6363802 0.6265422 0.7330376
0.2902903 0.73559546 0.6901286 0.68851686 0.6220558 0.70977795 0.7333357 0.6924298 0.62195766 0.6886795 0.7147054 0.7346432 0.6758097 0.757682 0.651356 0.67590165 0.73584205 0.6510736 0.7123994 0.7521197 0.6756727 0.7124934 0.749799 0.688321 0.7077477 0.62452614 0.7269338 0.70743084 0.69150347 0.7411263 0.7575129 0.6472646 0.7574569 0.675939 0.7289195 0.7502745 0.6756301 0.7525658 0.67582947 0.62593126 0.741256 0.6365588 0.67541504 0.68532807 0.6872647 0.7321705 0.7529164 0.6755055 0.6363306 0.6265008 0.73303604
0.2912913 0.73560154 0.69010514 0.68849117 0.6220188 0.7097763 0.73333806 0.69241637 0.62192017 0.6886551 0.71469986 0.7346424 0.6757654 0.75772864 0.6512976 0.6758495 0.7358393 0.65101326 0.7123962 0.7521775 0.6756207 0.7124879 0.74985266 0.688298 0.70773995 0.6244883 0.72693086 0.7074284 0.69148326 0.7411305 0.75756484 0.64721245 0.75750995 0.6758994 0.72892416 0.7503212 0.67557836 0.75261897 0.6757909 0.62588984 0.7412512 0.63651013 0.6753658 0.6852951 0.6872395 0.7321692 0.75296336 0.6754649 0.6362817 0.6264606 0.733034
0.2922923 0.7356078 0.6900813 0.6884653 0.62198275 0.70977396 0.7333396 0.69240254 0.6218838 0.68863076 0.7146932 0.73464096 0.6757215 0.757774 0.65123993 0.6757976 0.73583627 0.65095395 0.71239275 0.7522339 0.6755688 0.71248174 0.7499051 0.68827516 0.7077322 0.6244516 0.7269281 0.7074256 0.6914626 0.74113363 0.7576159 0.6471608 0.7575624 0.6758596 0.7289282 0.75036705 0.67552704 0.75267076 0.67575234 0.6258495 0.74124616 0.63646203 0.6753164 0.6852618 0.68721426 0.7321676 0.75300884 0.67542464 0.63623405 0.62642115 0.7330318
0.2932933 0.7356127 0.69005775 0.6884389 0.6219474 0.70977175 0.7333411 0.6923885 0.6218483 0.68860626 0.71468645 0.73463887 0.67567796 0.75781846 0.651183 0.67574584 0.73583287 0.6508949 0.7123889 0.75229007 0.6755171 0.71247596 0.7499569 0.68825185 0.70772445 0.6244153 0.7269249 0.7074228 0.69144213 0.74113655 0.7576655 0.6471086 0.7576133 0.6758195 0.72893184 0.75041234 0.6754759 0.7527222 0.675714 0.6258097 0.74124026 0.6364149 0.6752677 0.6852288 0.687189 0.7321657 0.753054 0.6753839 0.6361868 0.62638295 0.7330295
0.2942943 0.7356176 0.6900342 0.6884126 0.62191266 0.70976907 0.73334235 0.69237393 0.6218133 0.6885822 0.71467906 0.7346366 0.6756342 0.757862 0.6511264 0.6756943 0.7358292 0.65083677 0.7123844 0.7523447 0.67546606 0.7124694 0.75000846 0.68822855 0.7077161 0.62438035 0.72692174 0.7074199 0.69142133 0.74113864 0.75771385 0.64705735 0.75766325 0.67577964 0.7289351 0.7504568 0.67542547 0.7527726 0.67567545 0.6257713 0.74123365 0.6363688 0.67521894 0.6851959 0.68716365 0.73216325 0.75309795 0.67534405 0.63614064 0.62634593 0.7330267
0.2952953 0.73562187 0.69001025 0.68838596 0.62187916 0.70976657 0.7333432 0.69235975 0.6217791 0.6885584 0.7146715 0.7346333 0.6755903 0.7579044 0.6510709 0.67564255 0.7358255 0.65077925 0.71238 0.7523991 0.675415 0.71246237 0.7500587 0.68820506 0.7077082 0.6243465 0.726918 0.707417 0.6914006 0.74113953 0.75776154 0.64700645 0.7577119 0.67574006 0.72893786 0.75050056 0.6753755 0.75282186 0.67563695 0.6257333 0.74122643 0.63632303 0.6751711 0.6851635 0.68713814 0.7321603 0.75314134 0.6753039 0.63609546 0.6263095 0.73302364
0.2962963 0.73562574 0.6899865 0.68835956 0.6218459 0.70976335 0.7333437 0.69234467 0.62174565 0.68853414 0.71466357 0.73462933 0.675547 0.7579458 0.6510158 0.6755914 0.73582095 0.6507225 0.7123748 0.75245225 0.67536443 0.712455 0.7501083 0.68818116 0.70769984 0.6243132 0.726914 0.7074137 0.69137955 0.74114037 0.75780815 0.64695585 0.75775963 0.6757001 0.72894007 0.7505441 0.675325 0.75287086 0.67559886 0.62569654 0.74121857 0.6362786 0.67512316 0.68513113 0.68711233 0.7321565 0.7531842 0.67526424 0.63605064 0.6262745 0.7330202
0.2972973 0.73562896 0.689963 0.68833256 0.6218141 0.70975995 0.7333438 0.6923299 0.621713 0.68851036 0.7146549 0.7346248 0.6755037 0.7579861 0.65096146 0.6755404 0.73581606 0.6506657 0.7123693 0.7525045 0.6753139 0.71244764 0.75015724 0.68815756 0.7076917 0.62428087 0.72691005 0.7074103 0.69135857 0.7411403 0.75785387 0.64690536 0.75780636 0.6756607 0.72894204 0.7505867 0.6752751 0.7529187 0.67556036 0.62566054 0.7412101 0.6362343 0.67507523 0.6850987 0.6870867 0.7321524 0.7532259 0.67522436 0.6360068 0.62623996 0.73301685
0.2982983 0.7356322 0.6899392 0.68830574 0.6217825 0.7097564 0.7333438 0.6923144 0.6216811 0.6884869 0.7146456 0.73461974 0.6754604 0.7580256 0.65090746 0.67548984 0.73581094 0.6506103 0.71236366 0.7525557 0.67526364 0.71243984 0.7502053 0.68813366 0.70768344 0.6242497 0.7269056 0.70740706 0.6913373 0.7411392 0.7578978 0.6468553 0.7578516 0.6756209 0.7289437 0.7506286 0.6752259 0.75296545 0.6755225 0.62562525 0.74120086 0.6361913 0.67502815 0.6850666 0.6870611 0.7321472 0.7532672 0.6751848 0.63596416 0.6262066 0.73301303
0.2992993 0.7356345 0.6899157 0.68827844 0.6217518 0.70975256 0.7333436 0.69229907 0.62165 0.68846303 0.714636 0.7346138 0.6754175 0.75806385 0.65085435 0.67543894 0.7358057 0.65055484 0.7123575 0.752606 0.67521405 0.71243125 0.7502524 0.6881095 0.7076748 0.624219 0.726901 0.70740324 0.69131607 0.74113727 0.75794095 0.64680594 0.75789595 0.67558104 0.7289445 0.7506701 0.6751767 0.7530113 0.67548376 0.62559146 0.74119145 0.63614917 0.67498076 0.68503475 0.6870353 0.73214227 0.75330716 0.6751452 0.6359216 0.6261742 0.733009
0.3003003 0.73563635 0.68989205 0.6882511 0.6217213 0.70974827 0.73334265 0.69228345 0.6216196 0.68843955 0.7146263 0.7346071 0.6753745 0.7581014 0.6508016 0.6753887 0.73579973 0.6505002 0.71235114 0.7526549 0.6751643 0.7124228 0.75029904 0.68808526 0.70766646 0.6241893 0.7268962 0.7073997 0.6912947 0.7411349 0.7579832 0.64675635 0.75793946 0.6755415 0.72894496 0.7507108 0.6751277 0.75305647 0.6754455 0.6255581 0.741181 0.6361077 0.6749345 0.68500286 0.68700975 0.73213655 0.75334686 0.67510563 0.6358804 0.6261425 0.7330051
0.3013013 0.73563766 0.68986845 0.6882236 0.62169236 0.7097442 0.7333417 0.6922676 0.6215897 0.68841666 0.71461576 0.73460007 0.67533135 0.7581379 0.6507498 0.6753384 0.7357932 0.65044606 0.71234435 0.75270337 0.6751151 0.71241385 0.7503447 0.6880606 0.7076581 0.62416047 0.72689104 0.70739603 0.6912732 0.74113184 0.75802404 0.6467075 0.75798166 0.6755018 0.7289453 0.75075054 0.6750791 0.7531009 0.6754073 0.62552553 0.7411701 0.6360671 0.6748881 0.6849712 0.6869838 0.7321304 0.7533854 0.67506665 0.6358398 0.6261118 0.73300016
0.3023023 0.7356388 0.68984497 0.68819577 0.6216636 0.7097397 0.73333985 0.6922512 0.62156045 0.688393 0.71460474 0.7345921 0.675289 0.7581728 0.65069824 0.6752882 0.7357867 0.6503926 0.71233696 0.7527511 0.6750663 0.71240467 0.75038975 0.68803596 0.7076496 0.6241324 0.7268857 0.7073922 0.6912516 0.7411281 0.7580642 0.64665866 0.7580224 0.6754623 0.7289453 0.7507896 0.6750307 0.75314426 0.6753693 0.6254941 0.7411586 0.63602734 0.67484224 0.6849399 0.68695813 0.7321236 0.75342315 0.67502725 0.6357999 0.62608224 0.7329952
0.3033033 0.73563933 0.6898211 0.68816787 0.62163556 0.70973504 0.7333387 0.6922356 0.62153196 0.6883697 0.7145936 0.7345841 0.6752459 0.75820744 0.6506474 0.6752384 0.7357797 0.6503396 0.7123297 0.7527975 0.6750178 0.71239525 0.75043356 0.68801117 0.7076407 0.6241052 0.7268803 0.7073879 0.6912302 0.74112326 0.75810313 0.6466102 0.7580627 0.6754231 0.7289451 0.750828 0.674983 0.75318676 0.67533135 0.62546325 0.74114615 0.63598806 0.6747965 0.6849086 0.68693256 0.73211664 0.7534604 0.6749885 0.63576066 0.6260535 0.7329907
0.3043043 0.7356396 0.6897977 0.68814003 0.62160826 0.70973 0.733337 0.6922189 0.6215044 0.6883472 0.7145821 0.73457474 0.67520374 0.7582407 0.65059704 0.675189 0.73577267 0.6502873 0.71232194 0.7528431 0.67496926 0.71238554 0.75047696 0.68798655 0.7076322 0.62407917 0.72687453 0.70738435 0.69120836 0.74111813 0.758141 0.6465623 0.7581012 0.67538327 0.7289437 0.7508659 0.6749351 0.75322837 0.67529327 0.625433 0.7411335 0.6359497 0.6747512 0.68487746 0.68690646 0.73210895 0.7534967 0.6749497 0.6357224 0.6260253 0.73298514
0.3053053 0.7356392 0.6897743 0.6881121 0.6215816 0.70972514 0.7333344 0.69220227 0.6214773 0.68832433 0.71457 0.7345652 0.67516106 0.75827295 0.65054774 0.675139 0.7357648 0.6502356 0.7123139 0.75288796 0.6749213 0.712375 0.7505198 0.68796176 0.70762324 0.6240534 0.72686815 0.70738006 0.6911866 0.7411121 0.7581777 0.6465144 0.75813955 0.67534375 0.7289423 0.750903 0.6748877 0.7532691 0.6752553 0.6254039 0.7411203 0.63591236 0.6747059 0.68484694 0.6868803 0.73210084 0.7535324 0.6749112 0.6356852 0.62599796 0.73297995
0.3063063 0.73563826 0.6897511 0.6880838 0.6215558 0.7097202 0.733332 0.69218546 0.621451 0.688302 0.7145575 0.73455507 0.675119 0.758304 0.65049833 0.67508996 0.73575675 0.65018415 0.7123055 0.7529314 0.67487365 0.71236485 0.75056136 0.6879364 0.70761466 0.6240287 0.7268623 0.70737606 0.6911647 0.74110574 0.7582133 0.64646703 0.758176 0.67530453 0.7289405 0.75093937 0.67484057 0.75330937 0.6752173 0.6253753 0.7411065 0.63587546 0.6746612 0.68481654 0.6868545 0.7320922 0.7535671 0.6748725 0.6356479 0.6259717 0.73297423
0.3073073 0.7356371 0.6897276 0.6880555 0.6215304 0.7097144 0.73332965 0.69216824 0.6214251 0.68827945 0.71454453 0.7345443 0.6750768 0.7583342 0.65045035 0.6750412 0.7357486 0.6501337 0.7122965 0.7529743 0.6748259 0.7123539 0.7506028 0.68791115 0.7076054 0.6240044 0.72685623 0.7073717 0.69114256 0.7410986 0.75824773 0.6464201 0.75821185 0.6752652 0.7289382 0.75097513 0.6747939 0.7533484 0.6751792 0.62534773 0.7410917 0.6358391 0.6746169 0.68478596 0.68682855 0.7320832 0.75360084 0.6748343 0.6356119 0.62594604 0.73296845
0.3083083 0.73563546 0.68970424 0.68802696 0.62150586 0.7097085 0.73332596 0.69215125 0.6213998 0.6882569 0.71453106 0.734533 0.6750348 0.7583636 0.65040225 0.6749921 0.73573965 0.650083 0.7122877 0.75301623 0.6747789 0.7123428 0.75064284 0.6878856 0.7075967 0.62398124 0.7268494 0.70736754 0.69112056 0.7410902 0.75828123 0.646373 0.7582462 0.6752261 0.72893596 0.7510101 0.67474705 0.75338656 0.6751416 0.62532115 0.7410768 0.63580364 0.6745728 0.6847556 0.68680304 0.7320737 0.7536338 0.674796 0.63557625 0.62592137 0.7329623
0.3093093 0.7356334 0.68968076 0.6879984 0.62148196 0.70970255 0.7333227 0.69213396 0.62137526 0.6882348 0.71451753 0.734521 0.674993 0.75839156 0.6503552 0.6749431 0.73573077 0.65003353 0.7122786 0.75305724 0.674732 0.71233153 0.75068235 0.6878603 0.707588 0.6239588 0.7268426 0.70736295 0.69109833 0.741082 0.75831383 0.6463263 0.7582795 0.67518663 0.7289329 0.75104445 0.67470086 0.7534235 0.67510384 0.6252952 0.7410609 0.63576907 0.67452914 0.68472546 0.68677676 0.73206365 0.753666 0.67475796 0.63554144 0.62589777 0.73295593
0.3103103 0.7356307 0.68965775 0.68796945 0.6214585 0.7096967 0.7333192 0.6921162 0.62135106 0.68821263 0.71450317 0.73450875 0.6749512 0.7584188 0.6503083 0.6748951 0.7357215 0.6499846 0.712269 0.75309706 0.67468584 0.71232 0.7507212 0.6878342 0.7075789 0.62393713 0.72683555 0.7073584 0.6910763 0.7410727 0.7583452 0.64628005 0.75831217 0.67514724 0.72892946 0.7510783 0.6746549 0.75345993 0.6750661 0.6252695 0.7410447 0.6357348 0.6744858 0.68469554 0.68675095 0.7320533 0.7536975 0.6747206 0.6355076 0.6258747 0.73294973
0.3113113 0.7356279 0.68963444 0.68794066 0.6214357 0.70969063 0.7333152 0.69209886 0.6213278 0.68819076 0.7144891 0.7344953 0.6749099 0.7584448 0.65026206 0.6748465 0.7357121 0.6499358 0.71225923 0.7531358 0.67463905 0.712308 0.7507592 0.68780845 0.70756984 0.6239162 0.7268281 0.7073538 0.6910538 0.74106246 0.7583751 0.6462342 0.7583433 0.67510825 0.72892594 0.7511111 0.67460984 0.75349563 0.67502826 0.6252448 0.74102837 0.6357016 0.6744426 0.6846659 0.6867247 0.7320426 0.7537283 0.6746827 0.63547415 0.62585235 0.73294276
0.3123123 0.7356245 0.6896113 0.6879117 0.6214135 0.7096841 0.7333109 0.69208056 0.6213048 0.6881692 0.7144738 0.73448175 0.6748683 0.75847024 0.6502164 0.6747986 0.7357019 0.64988786 0.7122489 0.7531745 0.6745933 0.7122958 0.75079656 0.6877829 0.7075608 0.6238957 0.726821 0.7073491 0.69103175 0.7410519 0.7584048 0.6461886 0.75837344 0.67506903 0.728922 0.75114375 0.67456436 0.75353026 0.67499095 0.6252207 0.7410109 0.63566893 0.6743996 0.68463653 0.6866986 0.73203146 0.75375855 0.6746451 0.6354412 0.62583077 0.73293567
0.3133133 0.7356207 0.6895882 0.6878826 0.6213918 0.70967764 0.7333066 0.6920628 0.6212827 0.6881476 0.714459 0.73446757 0.6748269 0.7584941 0.65017164 0.6747511 0.7356914 0.64984035 0.71223843 0.75321156 0.67454785 0.71228373 0.750833 0.6877568 0.7075516 0.62387633 0.7268133 0.70734435 0.6910092 0.7410407 0.75843287 0.6461433 0.75840217 0.67502993 0.72891754 0.7511753 0.67451924 0.7535643 0.6749531 0.62519765 0.7409926 0.6356368 0.6743574 0.6846072 0.6866725 0.7320192 0.7537876 0.6746077 0.6354088 0.62580967 0.73292875
0.3143143 0.7356168 0.68956524 0.68785316 0.6213709 0.7096709 0.733302 0.6920447 0.6212613 0.68812597 0.71444297 0.73445266 0.674786 0.7585172 0.65012705 0.6747035 0.73568046 0.64979315 0.71222746 0.7532478 0.67450243 0.71227086 0.75086886 0.6877307 0.70754224 0.6238572 0.72680587 0.70733994 0.6909869 0.7410292 0.75846004 0.6460981 0.75843096 0.67499137 0.72891307 0.7512062 0.67447454 0.75359726 0.6749157 0.6251749 0.7409742 0.6356056 0.6743153 0.68457836 0.6866465 0.73200727 0.7538162 0.6745705 0.6353775 0.6257896 0.73292124
0.3153153 0.73561215 0.68954206 0.68782383 0.6213505 0.709664 0.733297 0.6920266 0.62124014 0.6881053 0.714427 0.73443735 0.674745 0.75853926 0.65008277 0.6746561 0.73567003 0.64974695 0.71221673 0.75328344 0.6744571 0.71225774 0.75090384 0.6877047 0.70753336 0.6238389 0.726798 0.7073352 0.690964 0.7410167 0.7584859 0.6460533 0.7584577 0.67495215 0.728908 0.75123656 0.6744301 0.7536293 0.67487836 0.62515295 0.7409553 0.63557494 0.6742734 0.68454933 0.68662035 0.7319948 0.7538438 0.67453325 0.63534695 0.6257703 0.73291385
0.3163163 0.7356075 0.68951887 0.6877943 0.6213304 0.7096569 0.73329186 0.6920078 0.62121934 0.68808407 0.7144108 0.73442155 0.674704 0.75856066 0.65003926 0.67460895 0.73565865 0.649701 0.71220547 0.7533179 0.67441255 0.71224487 0.7509378 0.68767816 0.7075245 0.6238212 0.72678965 0.7073304 0.6909417 0.74100345 0.758511 0.6460089 0.75848395 0.6749129 0.72890264 0.75126624 0.67438626 0.75366086 0.67484105 0.6251316 0.7409358 0.63554484 0.6742316 0.68452066 0.6865946 0.731982 0.75387067 0.67449635 0.6353171 0.6257518 0.73290586
0.3173173 0.7356022 0.68949604 0.6877648 0.6213112 0.7096496 0.7332863 0.6919891 0.62119937 0.6880631 0.7143942 0.73440534 0.6746633 0.75858027 0.64999646 0.67456204 0.7356471 0.64965534 0.7121941 0.7533515 0.6743679 0.7122316 0.7509714 0.68765163 0.70751494 0.6238041 0.7267816 0.7073255 0.69091874 0.74099 0.75853527 0.6459646 0.75850856 0.6748742 0.728897 0.75129527 0.6743421 0.75369096 0.674804 0.625111 0.74091554 0.63551545 0.6741907 0.68449223 0.68656844 0.73196834 0.7538967 0.6744598 0.6352872 0.6257338 0.73289794
0.3183183 0.73559636 0.6894733 0.6877353 0.6212925 0.7096422 0.7332803 0.6919705 0.6211801 0.68804234 0.7143769 0.73438853 0.67462283 0.75859964 0.64995396 0.6745152 0.735635 0.64961004 0.71218234 0.7533846 0.67432415 0.71221775 0.7510043 0.6876252 0.7075059 0.6237883 0.72677314 0.7073203 0.69089663 0.74097586 0.7585579 0.645921 0.7585326 0.6748356 0.72889096 0.75132334 0.6742986 0.75372106 0.6747667 0.62509114 0.74089485 0.63548654 0.67414975 0.684464 0.6865423 0.7319549 0.75392187 0.674423 0.63525826 0.6257166 0.73288953
0.3193193 0.7355899 0.6894506 0.6877054 0.6212742 0.70963496 0.7332744 0.69195175 0.62116116 0.68802184 0.7143596 0.73437095 0.6745823 0.758618 0.6499121 0.6744685 0.7356228 0.6495658 0.7121703 0.7534165 0.67428005 0.712204 0.75103647 0.6875991 0.7074966 0.62377256 0.7267645 0.70731556 0.6908739 0.7409606 0.75857985 0.6458773 0.7585554 0.674797 0.72888494 0.7513513 0.6742557 0.75374985 0.6747295 0.62507164 0.74087363 0.63545805 0.6741093 0.68443584 0.6865163 0.73194057 0.75394654 0.6743867 0.63522995 0.62569994 0.7328814
0.3203203 0.7355838 0.6894279 0.6876756 0.6212562 0.7096273 0.7332684 0.6919326 0.62114245 0.6880012 0.71434194 0.73435307 0.6745419 0.75863534 0.64987063 0.6744222 0.73561054 0.64952165 0.7121581 0.75344723 0.6742367 0.71218985 0.75106764 0.6875723 0.70748746 0.62375736 0.7267556 0.7073109 0.690851 0.74094534 0.7586006 0.6458338 0.7585769 0.67475843 0.72887826 0.751378 0.67421305 0.75377774 0.6746926 0.62505317 0.7408523 0.63543075 0.67406917 0.68440807 0.6864904 0.7319259 0.7539705 0.6743507 0.63520217 0.6256841 0.73287266
0.3213213 0.7355769 0.68940556 0.68764585 0.6212389 0.7096197 0.7332621 0.6919138 0.62112445 0.6879812 0.71432406 0.73433506 0.6745019 0.75865126 0.6498297 0.6743761 0.7355977 0.649478 0.71214545 0.75347745 0.6741935 0.71217585 0.751098 0.68754554 0.70747805 0.62374294 0.7267467 0.70730555 0.6908281 0.7409292 0.75862074 0.6457907 0.75859773 0.6747201 0.72887105 0.7514042 0.6741705 0.7538049 0.6746553 0.6250348 0.74083006 0.63540375 0.67402923 0.6843804 0.686464 0.7319112 0.75399333 0.6743147 0.6351748 0.6256688 0.73286426
0.3223223 0.7355697 0.68938285 0.6876159 0.6212221 0.709612 0.73325545 0.6918942 0.6211067 0.68796104 0.71430564 0.734316 0.6744618 0.7586667 0.64978933 0.6743301 0.73558474 0.64943457 0.712133 0.753507 0.6741502 0.7121611 0.7511279 0.68751854 0.7074691 0.6237289 0.7267374 0.7073006 0.6908049 0.7409127 0.75863945 0.6457479 0.7586176 0.67468154 0.72886384 0.7514299 0.6741282 0.75383145 0.6746188 0.6250173 0.7408078 0.6353774 0.6739898 0.6843529 0.6864383 0.73189574 0.7540155 0.6742784 0.63514876 0.6256541 0.7328552
0.3233233 0.73556197 0.6893604 0.6875856 0.621206 0.7096039 0.7332481 0.6918748 0.6210902 0.6879409 0.71428704 0.73429656 0.6744219 0.758681 0.6497497 0.6742845 0.7355712 0.64939195 0.71212006 0.75353545 0.6741078 0.7121461 0.751157 0.6874915 0.70745945 0.623716 0.7267285 0.7072954 0.6907821 0.7408953 0.7586574 0.64570516 0.75863636 0.6746427 0.7288563 0.751455 0.67408586 0.7538571 0.6745819 0.6250004 0.74078447 0.6353515 0.6739504 0.6843254 0.6864125 0.7318797 0.754037 0.67424273 0.6351226 0.62564015 0.732846
0.3243243 0.7355546 0.6893378 0.68755525 0.6211901 0.7095961 0.73324126 0.6918554 0.62107325 0.68792146 0.7142679 0.7342769 0.6743823 0.75869435 0.6497103 0.6742392 0.73555773 0.6493502 0.7121068 0.7535629 0.6740653 0.7121313 0.7511855 0.68746465 0.7074504 0.6237028 0.7267191 0.7072906 0.6907596 0.74087757 0.7586742 0.64566296 0.7586538 0.67460483 0.7288483 0.75147927 0.6740444 0.75388163 0.67454547 0.6249842 0.740761 0.6353262 0.6739114 0.68429834 0.6863865 0.73186374 0.754058 0.6742074 0.6350971 0.6256267 0.732837
0.32532534 0.7355461 0.6893152 0.68752515 0.62117493 0.709588 0.7332339 0.6918358 0.6210574 0.6879018 0.7142486 0.73425645 0.6743428 0.75870645 0.6496714 0.67419386 0.7355437 0.6493081 0.7120935 0.7535898 0.67402303 0.71211565 0.7512129 0.687438 0.7074414 0.6236909 0.7267097 0.70728564 0.6907367 0.74085945 0.75869006 0.645621 0.7586705 0.6745665 0.72884065 0.7515028 0.67400306 0.7539056 0.67450875 0.62496823 0.7407366 0.6353014 0.673873 0.68427175 0.6863605 0.73184735 0.75407803 0.6741718 0.63507193 0.62561375 0.73282754
0.32632634 0.7355376 0.6892934 0.687495 0.6211599 0.7095796 0.7332263 0.6918162 0.62104183 0.6878822 0.7142292 0.73423535 0.67430335 0.75871783 0.64963263 0.67414874 0.7355297 0.649267 0.71208024 0.75361556 0.6739814 0.7121004 0.7512402 0.6874107 0.70743185 0.6236794 0.7267 0.70728016 0.69071376 0.74084055 0.7587048 0.6455793 0.75868624 0.67452854 0.7288321 0.7515258 0.6739622 0.75392854 0.6744722 0.62495315 0.74071217 0.63527733 0.6738348 0.68424517 0.6863346 0.7318305 0.7540973 0.6741364 0.6350475 0.62560165 0.7328178
0.32732734 0.7355284 0.6892709 0.6874644 0.62114525 0.7095715 0.73321855 0.6917965 0.62102646 0.68786323 0.7142091 0.7342147 0.6742641 0.7587286 0.64959455 0.6741041 0.73551524 0.6492265 0.7120665 0.7536406 0.6739401 0.71208453 0.7512665 0.6873832 0.7074226 0.6236683 0.72669 0.7072753 0.6906906 0.74082106 0.75871867 0.6455377 0.7587011 0.6744902 0.72882324 0.75154823 0.67392135 0.7539511 0.6744358 0.6249387 0.74068725 0.6352536 0.6737965 0.6842188 0.68630874 0.7318135 0.7541159 0.6741016 0.6350238 0.62559015 0.7328081
0.32832834 0.7355194 0.689249 0.68743396 0.6211316 0.7095627 0.7332105 0.6917762 0.62101173 0.6878438 0.71418893 0.73419267 0.6742253 0.758738 0.64955723 0.6740594 0.73550063 0.6491858 0.71205217 0.75366473 0.6738989 0.7120691 0.75129193 0.68735635 0.70741343 0.62365794 0.7266803 0.7072702 0.6906679 0.740801 0.75873196 0.6454963 0.75871444 0.6744524 0.7288148 0.75157 0.67388076 0.75397253 0.67439955 0.6249242 0.7406617 0.63523066 0.6737589 0.6841926 0.6862828 0.73179585 0.7541338 0.6740668 0.63500035 0.62557876 0.7327982
0.32932934 0.73550963 0.68922675 0.6874033 0.6211178 0.7095541 0.73320246 0.6917564 0.62099737 0.6878251 0.71416855 0.7341706 0.67418617 0.75874674 0.6495203 0.67401505 0.73548555 0.6491458 0.7120381 0.7536884 0.6738578 0.71205354 0.7513172 0.6873292 0.70740426 0.6236479 0.7266702 0.70726496 0.69064456 0.74078035 0.75874335 0.64545536 0.7587272 0.67441463 0.7288054 0.7515912 0.6738405 0.75399333 0.6743633 0.6249103 0.74063545 0.6352079 0.67372155 0.6841667 0.68625724 0.73177826 0.75415075 0.6740322 0.6349774 0.62556845 0.732788
0.33033034 0.73549974 0.6892051 0.68737257 0.6211049 0.7095453 0.73319393 0.6917365 0.6209833 0.6878065 0.714148 0.73414814 0.6741475 0.75875443 0.64948356 0.67397076 0.7354706 0.64910656 0.71202385 0.7537109 0.6738175 0.71203685 0.751341 0.6873019 0.70739514 0.62363833 0.7266598 0.70725983 0.6906218 0.74075973 0.7587545 0.64541477 0.7587388 0.6743767 0.728796 0.7516117 0.6738007 0.7540135 0.6743272 0.6248972 0.7406091 0.6351858 0.6736847 0.6841411 0.6862314 0.73176014 0.75416726 0.67399776 0.6349552 0.6255584 0.7327774
0.33133134 0.7354898 0.68918324 0.6873421 0.6210921 0.70953655 0.73318535 0.6917161 0.62097 0.6877882 0.7141272 0.7341253 0.6741088 0.75876117 0.64944744 0.67392695 0.73545504 0.64906716 0.7120095 0.75373256 0.6737769 0.7120209 0.7513644 0.68727446 0.7073863 0.6236291 0.7266496 0.7072548 0.6905988 0.74073845 0.7587643 0.6453739 0.75874966 0.67433935 0.7287865 0.7516313 0.6737612 0.7540324 0.6742911 0.62488484 0.740582 0.6351641 0.6736482 0.68411535 0.68620557 0.73174167 0.75418264 0.67396307 0.6349333 0.625549 0.73276705
0.33233234 0.7354794 0.6891613 0.6873118 0.62107974 0.7095278 0.7331765 0.69169587 0.62095666 0.68776953 0.71410596 0.73410213 0.67407036 0.758767 0.64941186 0.6738834 0.73543966 0.64902866 0.71199477 0.7537538 0.6737371 0.7120045 0.7513871 0.6872471 0.7073771 0.6236208 0.7266392 0.70724964 0.690576 0.7407163 0.75877345 0.64533395 0.7587596 0.67430156 0.7287767 0.7516506 0.67372185 0.7540512 0.67425525 0.6248727 0.7405549 0.6351432 0.6736117 0.6840897 0.68617976 0.73172295 0.7541977 0.67392915 0.6349124 0.62553984 0.73275703
0.33333334 0.7354683 0.68914014 0.68728065 0.62106794 0.70951897 0.73316765 0.69167536 0.62094426 0.6877515 0.71408427 0.734078 0.6740324 0.7587723 0.6493763 0.6738401 0.73542386 0.6489905 0.7119798 0.7537743 0.6736976 0.71198744 0.75140953 0.6872197 0.7073676 0.62361306 0.7266287 0.7072445 0.69055295 0.740694 0.7587815 0.64529395 0.75876814 0.67426395 0.7287664 0.75166905 0.673683 0.7540686 0.67421913 0.62486076 0.7405272 0.63512254 0.6735758 0.6840649 0.68615454 0.73170376 0.75421226 0.67389536 0.63489157 0.6255316 0.7327459
0.33433434 0.7354577 0.6891185 0.68725 0.62105644 0.70950985 0.7331583 0.69165486 0.620932 0.68773323 0.7140624 0.73405373 0.67399395 0.75877625 0.6493414 0.6737965 0.73540753 0.64895236 0.7119646 0.7537933 0.6736582 0.71197075 0.7514307 0.6871921 0.70735866 0.62360543 0.7266181 0.7072396 0.69052976 0.7406711 0.7587886 0.6452543 0.758776 0.6742264 0.72875637 0.75168717 0.6736445 0.75408584 0.6741836 0.62484974 0.74049926 0.63510215 0.6735399 0.6840398 0.6861288 0.7316844 0.7542255 0.6738613 0.6348712 0.62552404 0.7327353
0.33533534 0.73544616 0.6890969 0.6872192 0.6210455 0.70950097 0.73314935 0.69163424 0.62091994 0.6877156 0.7140406 0.7340295 0.6739563 0.75877964 0.64930737 0.67375386 0.7353914 0.64891523 0.7119497 0.75381184 0.67361945 0.7119537 0.7514518 0.6871646 0.7073497 0.62359846 0.726607 0.7072348 0.69050676 0.7406475 0.7587952 0.6452146 0.7587829 0.67418957 0.72874546 0.7517048 0.6736061 0.7541019 0.6741479 0.6248392 0.7404703 0.6350829 0.6735045 0.68401515 0.6861036 0.7316649 0.75423837 0.67382765 0.6348513 0.6255164 0.7327242
0.33633634 0.73543423 0.68907547 0.68718827 0.6210347 0.7094918 0.7331395 0.6916133 0.62090826 0.68769807 0.7140185 0.734004 0.6739184 0.758782 0.6492732 0.6737109 0.7353749 0.648878 0.7119342 0.7538295 0.67358035 0.7119371 0.7514722 0.687137 0.7073408 0.6235915 0.72659636 0.70722926 0.6904838 0.74062407 0.7588004 0.6451752 0.7587891 0.674152 0.72873473 0.75172144 0.67356807 0.75411767 0.6741123 0.62482864 0.7404415 0.63506365 0.6734692 0.68399066 0.6860778 0.73164445 0.7542505 0.67379415 0.63483167 0.6255096 0.7327131
0.33733734 0.7354227 0.6890542 0.6871574 0.6210243 0.7094826 0.7331298 0.6915934 0.6208972 0.68768054 0.7139957 0.7339791 0.67388105 0.7587836 0.64923954 0.6736683 0.73535806 0.64884144 0.71191883 0.75384676 0.67354184 0.7119197 0.7514916 0.6871092 0.7073317 0.62358564 0.72658545 0.7072245 0.6904607 0.7405995 0.7588047 0.64513624 0.75879437 0.67411476 0.72872376 0.7517375 0.6735302 0.75413203 0.67407715 0.6248189 0.7404122 0.6350448 0.67343456 0.6839666 0.68605214 0.7316244 0.754262 0.6737609 0.6348127 0.62550306 0.7327019
0.33833835 0.7354105 0.68903315 0.6871264 0.6210143 0.70947313 0.73312014 0.6915725 0.6208863 0.6876635 0.7139732 0.73395336 0.673843 0.75878423 0.6492063 0.67362577 0.73534065 0.6488051 0.711903 0.753863 0.67350346 0.7119023 0.75151026 0.6870818 0.7073228 0.6235798 0.7265744 0.7072196 0.69043785 0.7405747 0.7588084 0.6450975 0.75879854 0.67407775 0.7287122 0.75175315 0.6734926 0.75414586 0.6740417 0.62480956 0.7403823 0.63502663 0.67340004 0.68394274 0.6860269 0.73160374 0.7542729 0.67372805 0.6347944 0.62549746 0.7326904
0.33933935 0.7353981 0.689012 0.68709517 0.62100476 0.70946413 0.7331099 0.69155174 0.62087595 0.68764627 0.7139506 0.7339274 0.6738062 0.75878435 0.64917374 0.6735839 0.7353237 0.64876926 0.71188724 0.75387853 0.6734659 0.71188474 0.7515283 0.6870539 0.70731425 0.62357444 0.72656304 0.7072146 0.69041467 0.7405495 0.75881124 0.64505875 0.75880194 0.6740406 0.7287011 0.75176805 0.6734553 0.75415933 0.6740062 0.62480056 0.74035215 0.6350088 0.673366 0.6839184 0.6860019 0.73158294 0.7542832 0.67369485 0.63477606 0.6254921 0.73267883
0.34034035 0.73538536 0.68899107 0.6870642 0.6209953 0.7094547 0.73309994 0.6915312 0.62086576 0.6876293 0.7139277 0.73390085 0.6737689 0.75878304 0.6491416 0.673542 0.7353063 0.6487338 0.71187145 0.7538934 0.673428 0.711867 0.7515457 0.68702656 0.7073054 0.62356967 0.72655183 0.70720965 0.6903917 0.74052376 0.75881284 0.6450204 0.758804 0.6740037 0.7286895 0.7517823 0.6734189 0.75417197 0.67397124 0.6247923 0.7403216 0.63499135 0.67333215 0.6838952 0.6859764 0.7315621 0.7542923 0.67366225 0.63475823 0.6254866 0.7326676
0.34134135 0.7353722 0.68896997 0.6870334 0.6209868 0.7094455 0.73308957 0.69151 0.6208557 0.68761295 0.713904 0.7338741 0.67373216 0.7587811 0.6491097 0.6735002 0.7352886 0.6486991 0.7118557 0.75390744 0.673391 0.71184915 0.7515628 0.6869985 0.7072962 0.6235651 0.7265406 0.7072051 0.69036907 0.7404976 0.75881356 0.64498234 0.758806 0.6739672 0.7286774 0.75179636 0.6733818 0.75418377 0.6739361 0.62478423 0.7402907 0.63497436 0.6732984 0.68387175 0.6859513 0.73154056 0.7543012 0.67362976 0.63474095 0.6254823 0.7326559
0.34234235 0.735359 0.68894976 0.68700224 0.6209779 0.709436 0.73307896 0.6914892 0.6208465 0.6875963 0.7138805 0.733847 0.67369515 0.7587784 0.6490779 0.67345893 0.73527074 0.6486641 0.71183914 0.75392056 0.6733537 0.71183133 0.7515788 0.68697095 0.7072878 0.62356126 0.72652936 0.70720005 0.69034564 0.74047154 0.7588135 0.6449443 0.7588062 0.6739304 0.72866553 0.75180966 0.673346 0.754195 0.67390144 0.62477636 0.7402594 0.63495773 0.67326516 0.68384844 0.6859261 0.73151916 0.75430936 0.6735972 0.6347244 0.6254784 0.73264384
0.34334335 0.73534536 0.6889288 0.6869711 0.62096983 0.7094265 0.7330685 0.6914682 0.6208375 0.6875799 0.7138569 0.73381937 0.6736588 0.75877506 0.6490469 0.6734175 0.73525274 0.64862996 0.7118232 0.75393283 0.6733168 0.7118131 0.7515946 0.6869431 0.7072787 0.62355745 0.7265177 0.7071955 0.6903232 0.7404443 0.75881255 0.6449068 0.758806 0.67389417 0.7286537 0.75182223 0.6733099 0.75420517 0.6738669 0.62476903 0.7402278 0.6349417 0.6732322 0.6838257 0.68590105 0.7314975 0.7543169 0.67356515 0.6347078 0.62547445 0.7326318
0.34434435 0.73533165 0.6889082 0.68693995 0.6209617 0.70941716 0.7330575 0.691447 0.6208287 0.68756384 0.7138328 0.7337918 0.6736221 0.75877035 0.64901614 0.67337644 0.73523456 0.64859635 0.7118067 0.753945 0.6732806 0.7117949 0.7516102 0.68691564 0.7072705 0.623554 0.72650605 0.70719093 0.6903001 0.74041694 0.758811 0.64486945 0.7588046 0.6738579 0.728641 0.7518346 0.67327386 0.75421494 0.67383206 0.624762 0.7401959 0.6349259 0.67319953 0.6838029 0.68587583 0.7314752 0.7543237 0.6735333 0.6346918 0.6254707 0.73261964
0.34534535 0.73531777 0.688888 0.6869092 0.62095416 0.7094075 0.7330465 0.6914263 0.62082005 0.6875479 0.71380866 0.7337635 0.6735857 0.75876546 0.64898574 0.6733359 0.735216 0.6485623 0.71178997 0.75395644 0.6732442 0.71177673 0.7516246 0.6868878 0.7072621 0.6235513 0.72649455 0.70718616 0.6902774 0.74038935 0.75880855 0.6448324 0.75880283 0.6738214 0.7286284 0.751846 0.6732384 0.75422376 0.6737973 0.6247557 0.74016327 0.6349106 0.6731671 0.68378013 0.68585104 0.731453 0.7543297 0.67350143 0.634676 0.62546784 0.7326076
0.34634635 0.73530406 0.6888677 0.6868777 0.62094706 0.7093984 0.73303556 0.691405 0.62081194 0.68753207 0.71378446 0.73373526 0.67354983 0.7587594 0.6489558 0.6732955 0.7351975 0.648529 0.7117734 0.7539665 0.6732084 0.7117585 0.75163805 0.68685997 0.7072533 0.62354857 0.726483 0.7071815 0.6902547 0.74036133 0.75880516 0.6447951 0.7588003 0.6737853 0.72861576 0.75185704 0.67320323 0.75423265 0.6737628 0.6247493 0.74013084 0.63489586 0.6731349 0.6837582 0.685826 0.7314303 0.7543354 0.6734698 0.6346608 0.62546545 0.73259485
0.34734735 0.73528934 0.6888474 0.6868468 0.62093997 0.70938843 0.7330248 0.6913837 0.6208042 0.68751657 0.71376014 0.7337065 0.67351407 0.75875276 0.6489264 0.67325515 0.73517865 0.64849603 0.7117565 0.75397605 0.6731728 0.7117402 0.75165147 0.6868326 0.707245 0.6235463 0.7264713 0.70717674 0.69023186 0.74033284 0.7588005 0.64475846 0.7587964 0.6737495 0.7286031 0.7518675 0.67316836 0.7542399 0.6737286 0.6247435 0.74009794 0.63488114 0.6731033 0.683736 0.6858014 0.7314077 0.7543402 0.6734385 0.6346461 0.6254634 0.73258257
0.34834835 0.7352745 0.68882763 0.68681556 0.6209333 0.70937884 0.7330129 0.69136286 0.62079644 0.68750143 0.7137355 0.7336774 0.67347836 0.7587455 0.6488971 0.67321503 0.73516 0.6484637 0.7117399 0.7539854 0.67313755 0.7117215 0.7516641 0.6868046 0.70723665 0.6235446 0.726459 0.70717233 0.6902092 0.7403042 0.75879586 0.64472157 0.75879246 0.6737132 0.72859 0.751877 0.67313385 0.7542471 0.6736946 0.6247383 0.7400645 0.6348672 0.67307186 0.68371415 0.68577665 0.7313849 0.754345 0.67340714 0.6346315 0.6254618 0.7325697
0.34934935 0.73525995 0.6888074 0.6867846 0.62092686 0.7093694 0.7330014 0.6913417 0.62078893 0.6874863 0.71371037 0.7336482 0.6734424 0.7587372 0.6488682 0.67317516 0.7351408 0.6484317 0.711723 0.75399387 0.67310256 0.711703 0.7516763 0.6867772 0.70722836 0.6235431 0.7264474 0.70716786 0.6901868 0.7402747 0.75879 0.6446855 0.75878704 0.67367744 0.72857684 0.7518865 0.6730996 0.7542536 0.6736606 0.6247328 0.7400309 0.6348535 0.6730405 0.68369263 0.68575215 0.73136145 0.7543486 0.67337596 0.6346173 0.62546057 0.73255765
0.35035035 0.7352447 0.68878794 0.68675363 0.6209208 0.70935965 0.73299 0.69132006 0.620782 0.68747115 0.71368575 0.7336185 0.6734073 0.75872815 0.6488396 0.6731356 0.7351214 0.64839983 0.71170634 0.754001 0.6730677 0.7116844 0.75168794 0.68674916 0.7072199 0.6235421 0.7264357 0.70716316 0.69016397 0.74024487 0.7587836 0.6446493 0.7587811 0.67364174 0.7285636 0.7518954 0.67306536 0.7542595 0.67362654 0.6247284 0.739997 0.6348399 0.6730098 0.68367136 0.6857274 0.7313379 0.75435185 0.6733451 0.6346037 0.6254594 0.73254454
0.35135135 0.7352295 0.6887683 0.68672246 0.6209151 0.70935035 0.7329782 0.6912991 0.62077546 0.68745667 0.71366054 0.73358864 0.6733719 0.75871855 0.6488114 0.6730962 0.7351022 0.6483686 0.7116889 0.7540085 0.6730328 0.71166515 0.7516989 0.6867218 0.7072117 0.6235414 0.7264236 0.7071591 0.690141 0.74021494 0.75877583 0.6446136 0.7587744 0.67360604 0.7285501 0.7519039 0.67303175 0.7542642 0.6735926 0.6247237 0.7399628 0.6348267 0.6729794 0.68365 0.685703 0.7313141 0.7543542 0.6733142 0.63459015 0.6254587 0.7325321
0.35235235 0.7352142 0.68874866 0.6866916 0.62090945 0.7093406 0.73296654 0.69127834 0.620769 0.6874418 0.71363527 0.73355854 0.67333686 0.7587079 0.6487835 0.673057 0.73508245 0.6483376 0.71167177 0.75401455 0.6729989 0.7116467 0.75170875 0.68669415 0.7072035 0.62354106 0.7264117 0.7071545 0.6901189 0.74018496 0.758768 0.644578 0.7587666 0.67357063 0.72853655 0.75191164 0.67299855 0.7542693 0.67355907 0.62471986 0.7399284 0.6348141 0.67294884 0.6836288 0.6856788 0.7312907 0.7543562 0.673284 0.6345772 0.62545836 0.73251945
0.35335335 0.73519844 0.68872905 0.68666035 0.62090445 0.7093305 0.7329544 0.691257 0.6207627 0.68742764 0.71361 0.7335282 0.6733021 0.75869673 0.6487562 0.6730182 0.73506314 0.64830685 0.71165437 0.7540203 0.67296517 0.7116272 0.7517188 0.6866663 0.7071956 0.6235407 0.72639954 0.70715034 0.6900963 0.7401545 0.7587592 0.6445425 0.7587581 0.6735351 0.72852284 0.75191885 0.6729653 0.7542726 0.6735256 0.6247163 0.7398936 0.6348017 0.6729189 0.68360835 0.68565434 0.7312667 0.75435776 0.67325366 0.6345645 0.62545836 0.73250633
0.35435435 0.7351825 0.6887098 0.6866293 0.62089926 0.7093209 0.7329423 0.69123566 0.6207569 0.6874131 0.71358466 0.7334977 0.6732675 0.758685 0.64872915 0.6729797 0.73504317 0.6482762 0.71163714 0.75402546 0.6729316 0.7116086 0.75172794 0.6866389 0.7071876 0.6235413 0.7263879 0.7071459 0.6900738 0.74012303 0.7587493 0.6445071 0.7587488 0.67349994 0.72850883 0.75192547 0.67293245 0.7542758 0.67349195 0.6247127 0.7398582 0.63478976 0.67288905 0.6835879 0.68563014 0.73124254 0.75435835 0.673223 0.63455224 0.62545884 0.73249334
0.35535535 0.7351667 0.68869084 0.6865984 0.6208945 0.7093116 0.73293036 0.6912142 0.62075144 0.68739945 0.71355927 0.73346674 0.67323303 0.7586721 0.6487024 0.6729412 0.73502314 0.6482463 0.71161973 0.75402963 0.6728983 0.7115894 0.75173676 0.6866113 0.7071797 0.62354136 0.72637564 0.7071421 0.6900517 0.74009216 0.75873893 0.6444721 0.7587392 0.6734648 0.728495 0.75193185 0.6728999 0.7542784 0.6734587 0.6247099 0.7398227 0.6347779 0.6728596 0.68356764 0.6856061 0.73121804 0.75435853 0.67319334 0.63454014 0.6254594 0.7324801
0.35635635 0.7351504 0.68867177 0.6865676 0.62089026 0.7093017 0.7329179 0.69119316 0.6207461 0.6873854 0.7135335 0.7334358 0.6731988 0.7586589 0.64867586 0.6729027 0.735003 0.6482165 0.71160245 0.7540335 0.67286533 0.7115702 0.751745 0.6865835 0.70717216 0.62354213 0.7263635 0.7071379 0.69002914 0.7400606 0.7587277 0.6444372 0.7587286 0.6734301 0.728481 0.7519374 0.6728673 0.7542805 0.67342556 0.6247069 0.7397872 0.63476676 0.67283046 0.6835474 0.68558216 0.7311935 0.75435793 0.6731634 0.63452876 0.6254606 0.7324669
0.35735735 0.7351343 0.6886527 0.68653643 0.6208862 0.7092921 0.73290575 0.69117224 0.62074107 0.6873717 0.71350753 0.7334043 0.6731641 0.758645 0.6486496 0.67286485 0.7349829 0.6481872 0.711585 0.75403655 0.67283255 0.7115511 0.7517522 0.6865559 0.70716405 0.6235433 0.7263509 0.707134 0.6900067 0.74002886 0.7587158 0.64440256 0.7587171 0.67339534 0.7284664 0.7519427 0.67283577 0.754282 0.67339253 0.6247047 0.73975146 0.63475573 0.67280173 0.6835276 0.6855585 0.7311693 0.7543572 0.67313397 0.63451713 0.625462 0.7324538
0.35835835 0.73511755 0.68863404 0.68650573 0.6208822 0.7092825 0.7328936 0.6911509 0.62073594 0.6873585 0.71348137 0.7333726 0.6731305 0.7586301 0.6486236 0.6728269 0.7349626 0.64815795 0.7115673 0.7540394 0.6727999 0.71153164 0.75175935 0.68652874 0.7071567 0.62354475 0.72633845 0.7071303 0.68998474 0.7399967 0.7587032 0.64436823 0.75870514 0.6733605 0.7284523 0.75194746 0.67280376 0.7542831 0.6733593 0.6247026 0.7397155 0.6347451 0.67277324 0.68350804 0.6855345 0.73114413 0.75435615 0.67310476 0.6345061 0.6254638 0.7324409
0.35935935 0.7351008 0.68861556 0.6864748 0.6208787 0.7092729 0.7328809 0.6911298 0.62073165 0.68734545 0.7134553 0.73334086 0.6730971 0.7586145 0.6485985 0.67278975 0.7349419 0.6481291 0.71154976 0.75404125 0.6727675 0.7115127 0.7517663 0.68650126 0.70714915 0.62354636 0.72632647 0.70712626 0.68996257 0.739964 0.7586897 0.6443342 0.7586924 0.6733258 0.72843784 0.75195175 0.67277205 0.7542832 0.67332673 0.62470067 0.73967874 0.63473487 0.67274517 0.68348885 0.6855109 0.7311194 0.7543539 0.67307526 0.63449544 0.62546563 0.73242706
0.36036035 0.735084 0.6885971 0.6864441 0.6208754 0.7092636 0.7328683 0.69110835 0.6207274 0.687332 0.71342915 0.7333089 0.6730634 0.7585986 0.64857334 0.6727526 0.7349214 0.6481006 0.7115324 0.7540428 0.6727357 0.71149325 0.75177234 0.686474 0.70714176 0.6235485 0.72631407 0.7071227 0.6899404 0.7399314 0.7586761 0.64430034 0.7586786 0.6732913 0.72842366 0.7519559 0.67274123 0.75428283 0.67329407 0.62469923 0.73964256 0.6347246 0.6727173 0.6834698 0.685487 0.73109406 0.7543516 0.67304623 0.63448465 0.625468 0.7324139
0.36136135 0.7350674 0.6885786 0.68641317 0.6208723 0.70925397 0.7328555 0.691087 0.62072325 0.6873195 0.71340305 0.73327696 0.6730299 0.75858223 0.64854854 0.6727154 0.7349009 0.6480722 0.7115145 0.75404316 0.6727041 0.71147376 0.7517781 0.68644667 0.7071345 0.6235507 0.72630167 0.70711875 0.68991834 0.7398986 0.75866103 0.6442663 0.75866455 0.673257 0.72840893 0.751959 0.6727101 0.7542823 0.6732615 0.62469757 0.73960555 0.6347148 0.6726892 0.6834504 0.6854641 0.73106885 0.7543483 0.6730174 0.63447464 0.62547094 0.7324004
0.36236235 0.73505 0.68856037 0.6863826 0.6208693 0.7092446 0.7328429 0.69106615 0.62071943 0.6873069 0.7133767 0.7332443 0.67299664 0.7585651 0.6485242 0.6726785 0.73488003 0.6480447 0.711497 0.7540433 0.6726726 0.7114545 0.75178283 0.6864194 0.7071271 0.6235533 0.7262898 0.70711535 0.6898966 0.7398648 0.75864583 0.64423275 0.7586496 0.67322284 0.72839427 0.75196165 0.67267966 0.75428075 0.67322916 0.6246971 0.7395684 0.6347059 0.672662 0.68343174 0.6854405 0.73104376 0.7543448 0.67298865 0.63446516 0.6254738 0.7323867
0.36336336 0.73503256 0.68854237 0.686352 0.62086684 0.7092349 0.73282987 0.6910451 0.620716 0.68729424 0.71335036 0.7332117 0.6729635 0.7585466 0.64850014 0.67264223 0.73485935 0.6480172 0.7114792 0.7540431 0.6726417 0.7114352 0.7517876 0.68639225 0.70712006 0.6235563 0.7262774 0.70711184 0.6898748 0.7398317 0.75863004 0.6441996 0.7586339 0.67318875 0.72837955 0.7519641 0.6726492 0.7542787 0.673197 0.6246963 0.73953116 0.6346961 0.67263514 0.68341315 0.68541706 0.7310179 0.7543405 0.67296034 0.6344554 0.62547696 0.7323732
0.36436436 0.7350155 0.68852437 0.6863214 0.6208641 0.7092256 0.73281735 0.691024 0.62071246 0.6872819 0.7133239 0.7331791 0.6729305 0.75852835 0.64847624 0.67260575 0.734838 0.64799005 0.71146137 0.75404185 0.6726109 0.711416 0.7517918 0.6863647 0.70711285 0.6235595 0.7262653 0.7071082 0.68985313 0.7397977 0.75861335 0.64416665 0.758618 0.67315483 0.72836447 0.7519663 0.6726193 0.75427634 0.673165 0.62469554 0.7394937 0.63468754 0.6726082 0.6833952 0.68539387 0.7309924 0.7543362 0.67293215 0.6344463 0.6254802 0.7323597
0.36536536 0.73499787 0.6885066 0.6862907 0.62086195 0.70921624 0.73280454 0.69100285 0.6207095 0.6872702 0.7132972 0.7331461 0.67289805 0.75850904 0.6484526 0.67256975 0.73481756 0.64796335 0.71144366 0.75404054 0.67258036 0.71139646 0.75179523 0.6863376 0.70710605 0.6235627 0.7262529 0.7071049 0.6898315 0.7397641 0.7585961 0.64413327 0.7586011 0.67312086 0.7283494 0.75196743 0.67258954 0.75427306 0.6731327 0.6246956 0.739456 0.63467926 0.6725816 0.6833769 0.68537104 0.73096657 0.75433075 0.67290395 0.6344373 0.6254841 0.732346
0.36636636 0.7349802 0.6884888 0.6862604 0.62086034 0.7092065 0.732791 0.6909818 0.6207065 0.6872585 0.7132708 0.7331128 0.67286545 0.7584892 0.6484296 0.6725338 0.7347964 0.64793646 0.71142614 0.7540384 0.6725504 0.71137726 0.7517984 0.6863105 0.70709926 0.62356627 0.7262405 0.70710206 0.68981034 0.73972994 0.7585781 0.6441012 0.7585834 0.6730876 0.7283349 0.7519687 0.6725599 0.75426966 0.67310095 0.62469566 0.7394181 0.6346709 0.67255527 0.6833592 0.68534744 0.73094094 0.75432515 0.67287624 0.6344288 0.625488 0.73233277
0.36736736 0.73496246 0.6884712 0.68622994 0.62085855 0.7091974 0.73277795 0.6909608 0.620704 0.6872466 0.7132441 0.73307973 0.67283326 0.75846875 0.64840657 0.67249817 0.7347747 0.64791024 0.711408 0.754036 0.6725198 0.7113578 0.75180095 0.68628335 0.70709246 0.6235702 0.7262284 0.70709884 0.6897887 0.73969525 0.75855935 0.64406866 0.75856525 0.6730538 0.7283194 0.7519695 0.6725306 0.75426555 0.67306966 0.62469596 0.7393798 0.63466305 0.67252904 0.68334156 0.68532497 0.73091483 0.75431937 0.6728485 0.6344203 0.6254925 0.7323191
0.36836836 0.7349444 0.68845403 0.68619955 0.6208569 0.7091884 0.73276484 0.6909403 0.6207016 0.68723536 0.7132173 0.733046 0.67280126 0.7584477 0.64838403 0.6724628 0.7347536 0.6478843 0.7113904 0.7540329 0.67249024 0.711338 0.7518032 0.6862567 0.70708585 0.6235741 0.72621614 0.70709586 0.6897673 0.73966056 0.75854033 0.6440363 0.7585465 0.67302066 0.72830456 0.75196946 0.67250156 0.75426096 0.67303807 0.6246971 0.73934186 0.63465524 0.67250377 0.68332416 0.685302 0.7308887 0.7543129 0.6728209 0.6344123 0.6254971 0.73230517
0.36936936 0.7349266 0.6884369 0.68616945 0.6208561 0.70917904 0.73275167 0.69091904 0.6206994 0.68722403 0.71319026 0.73301286 0.6727694 0.7584263 0.6483617 0.6724276 0.7347323 0.6478586 0.71137285 0.7540291 0.67246103 0.711319 0.75180453 0.68622965 0.707079 0.6235786 0.7262036 0.7070928 0.6897461 0.7396257 0.75852025 0.6440039 0.75852734 0.67298746 0.72828925 0.75196934 0.67247295 0.75425595 0.6730068 0.6246976 0.739303 0.6346475 0.67247826 0.68330705 0.6852797 0.7308625 0.75430614 0.6727941 0.6344045 0.625502 0.73229116
0.37037036 0.7349086 0.6884198 0.68613917 0.6208551 0.70916986 0.73273885 0.69089794 0.6206975 0.68721294 0.71316373 0.732979 0.6727376 0.75840414 0.64833975 0.672393 0.7347105 0.64783305 0.71135473 0.7540249 0.6724319 0.7112993 0.7518064 0.686203 0.7070728 0.62358344 0.72619164 0.70708996 0.68972486 0.7395912 0.7584999 0.64397264 0.7585071 0.6729543 0.72827417 0.7519687 0.67244446 0.7542502 0.67297566 0.6246988 0.7392648 0.6346407 0.6724533 0.68329006 0.6852572 0.7308362 0.7542986 0.6727668 0.63439685 0.6255071 0.73227775
0.37137136 0.73489 0.68840283 0.686109 0.6208539 0.7091611 0.7327253 0.6908773 0.6206954 0.6872022 0.7131364 0.73294497 0.6727062 0.7583811 0.64831805 0.67235816 0.73468924 0.647808 0.7113369 0.75402004 0.672403 0.71128005 0.751807 0.68617594 0.70706666 0.6235881 0.72617906 0.7070873 0.68970364 0.7395556 0.75847894 0.64394087 0.7584864 0.6729216 0.7282586 0.7519677 0.6724165 0.75424415 0.6729445 0.62470007 0.739226 0.6346341 0.67242813 0.6832731 0.6852351 0.73080987 0.7542904 0.6727395 0.63438964 0.62551224 0.73226386
0.37237236 0.73487175 0.68838614 0.6860786 0.6208535 0.70915174 0.73271185 0.6908566 0.62069416 0.68719137 0.71311015 0.7329112 0.672675 0.75835836 0.6482966 0.6723239 0.7346675 0.6477834 0.71131915 0.754015 0.6723745 0.71126044 0.7518073 0.6861496 0.7070603 0.6235934 0.72616696 0.7070848 0.6896828 0.73952013 0.7584575 0.64390934 0.7584654 0.6728889 0.7282438 0.75196636 0.67238855 0.75423753 0.6729135 0.62470204 0.7391868 0.6346273 0.6724034 0.68325686 0.68521273 0.7307835 0.754282 0.67271316 0.6343829 0.625518 0.7322502
0.37337336 0.73485374 0.6883697 0.6860488 0.62085325 0.7091429 0.7326991 0.6908356 0.6206928 0.6871812 0.71308273 0.73287684 0.67264396 0.7583346 0.6482754 0.67229015 0.7346458 0.6477587 0.71130157 0.7540093 0.672346 0.7112412 0.75180775 0.6861231 0.7070543 0.6235985 0.72615457 0.70708233 0.6896618 0.7394845 0.7584353 0.64387816 0.75844383 0.67285615 0.7282283 0.7519643 0.6723614 0.7542305 0.6728829 0.62470394 0.73914814 0.6346211 0.6723793 0.68324065 0.6851905 0.73075676 0.754273 0.67268646 0.6343763 0.6255236 0.7322363
0.37437436 0.7348353 0.6883531 0.686019 0.6208531 0.70913386 0.7326856 0.6908153 0.62069184 0.687171 0.713056 0.73284286 0.6726132 0.7583105 0.6482545 0.67225605 0.7346242 0.6477346 0.7112837 0.7540032 0.6723179 0.711222 0.7518071 0.68609655 0.7070483 0.62360424 0.7261424 0.70707965 0.68964094 0.73944867 0.7584124 0.6438473 0.7584211 0.6728239 0.7282127 0.75196177 0.6723339 0.75422287 0.6728523 0.6247058 0.7391087 0.63461477 0.6723554 0.68322474 0.68516874 0.73073035 0.7542636 0.67266023 0.6343696 0.62553 0.73222226
0.3753754 0.7348165 0.688337 0.6859893 0.62085336 0.70912504 0.7326723 0.6907945 0.62069094 0.68716085 0.71302915 0.7328082 0.6725824 0.7582854 0.648234 0.6722226 0.73460263 0.64771074 0.71126574 0.75399655 0.67229027 0.71120256 0.75180596 0.68606997 0.7070423 0.6236097 0.7261307 0.7070777 0.68962073 0.73941255 0.7583891 0.6438167 0.7583984 0.67279166 0.7281976 0.75195944 0.6723068 0.75421494 0.67282224 0.6247084 0.73906946 0.63460934 0.67233145 0.68320894 0.6851469 0.73070383 0.7542544 0.672634 0.63436383 0.62553614 0.7322088
0.3763764 0.73479795 0.68832093 0.6859595 0.6208533 0.70911646 0.7326585 0.6907741 0.62069035 0.68715113 0.7130018 0.7327738 0.67255175 0.7582601 0.64821374 0.6721893 0.73458064 0.647687 0.7112482 0.75398934 0.6722629 0.71118313 0.7518049 0.68604386 0.70703673 0.623616 0.72611845 0.7070753 0.68960005 0.7393763 0.75836545 0.6437863 0.7583751 0.6727597 0.72818196 0.75195646 0.6722799 0.7542068 0.67279166 0.6247111 0.7390302 0.6346036 0.672308 0.6831933 0.6851253 0.73067707 0.75424397 0.67260814 0.6343577 0.6255428 0.7321949
0.3773774 0.7347792 0.6883047 0.6859302 0.620854 0.7091076 0.7326448 0.6907537 0.6206899 0.68714166 0.71297485 0.7327393 0.6725217 0.75823426 0.6481939 0.672156 0.7345588 0.6476637 0.7112304 0.7539819 0.67223567 0.7111639 0.7518027 0.6860175 0.70703095 0.62362224 0.72610664 0.7070733 0.6895797 0.73933977 0.75834125 0.64375585 0.75835115 0.6727278 0.72816634 0.751953 0.6722534 0.7541975 0.6727616 0.6247141 0.7389904 0.63459855 0.6722847 0.683178 0.68510336 0.7306503 0.75423354 0.6725823 0.63435197 0.62555 0.73218095
0.3783784 0.73476046 0.68828917 0.6859006 0.620855 0.70909876 0.73263144 0.69073313 0.62068975 0.6871321 0.712948 0.7327047 0.67249113 0.75820804 0.6481739 0.6721233 0.7345372 0.6476405 0.7112127 0.7539736 0.67220867 0.71114457 0.7518012 0.6859914 0.70702565 0.6236285 0.7260941 0.7070714 0.6895591 0.7393037 0.7583166 0.64372563 0.7583269 0.6726963 0.728151 0.7519492 0.6722274 0.7541883 0.67273134 0.62471694 0.7389511 0.6345933 0.6722619 0.68316287 0.685082 0.73062336 0.7542224 0.67255694 0.63434666 0.6255569 0.7321673
0.3793794 0.7347414 0.6882735 0.6858711 0.62085587 0.70909035 0.73261845 0.6907129 0.62068963 0.6871231 0.7129211 0.73267 0.6724613 0.7581813 0.64815474 0.6720906 0.73451537 0.6476176 0.7111954 0.7539651 0.6721818 0.7111256 0.7517987 0.6859654 0.70702034 0.6236355 0.72608197 0.7070696 0.68953896 0.7392669 0.758291 0.6436958 0.7583017 0.6726644 0.7281356 0.7519452 0.67220134 0.7541786 0.672702 0.6247206 0.73891103 0.6345888 0.6722391 0.6831478 0.6850611 0.7305965 0.7542111 0.6725315 0.63434136 0.6255643 0.732153
0.3803804 0.73472226 0.6882584 0.6858419 0.62085724 0.70908165 0.73260456 0.6906929 0.6206901 0.6871139 0.71289384 0.73263544 0.6724318 0.7581539 0.6481354 0.67205805 0.7344932 0.6475951 0.71117806 0.7539564 0.6721554 0.7111064 0.7517954 0.68593943 0.707015 0.6236422 0.7260702 0.70706743 0.689519 0.73923033 0.75826544 0.6436663 0.75827616 0.6726332 0.72812015 0.7519404 0.6721754 0.75416845 0.6726722 0.624724 0.7388712 0.6345843 0.6722166 0.68313324 0.6850398 0.73056984 0.7541998 0.6725065 0.6343366 0.6255718 0.7321394
0.3813814 0.7347034 0.6882432 0.6858127 0.6208585 0.7090735 0.732591 0.69067234 0.6206907 0.687105 0.7128669 0.73260075 0.6724025 0.7581266 0.6481165 0.6720261 0.73447096 0.6475728 0.71116024 0.7539467 0.6721294 0.7110868 0.75179225 0.6859138 0.70701 0.6236494 0.7260582 0.70706594 0.6894989 0.7391936 0.75823855 0.6436371 0.75825053 0.6726022 0.72810423 0.7519357 0.6721504 0.7541582 0.6726428 0.62472785 0.7388314 0.6345802 0.6721946 0.6831188 0.68501914 0.730543 0.75418735 0.6724816 0.6343322 0.6255796 0.7321257
0.3823824 0.7346849 0.688228 0.68578357 0.6208602 0.7090652 0.7325777 0.69065213 0.620691 0.68709683 0.71283984 0.7325656 0.6723731 0.758098 0.64809793 0.67199415 0.73444915 0.6475512 0.7111428 0.7539374 0.6721035 0.71106786 0.75178874 0.6858882 0.70700496 0.62365663 0.7260463 0.7070648 0.68947905 0.7391566 0.7582121 0.6436077 0.75822353 0.67257094 0.72808903 0.7519306 0.672125 0.7541472 0.6726136 0.624732 0.7387911 0.6345761 0.67217267 0.6831046 0.684998 0.7305159 0.7541751 0.67245704 0.6343277 0.6255877 0.7321119
0.3833834 0.7346654 0.68821293 0.6857547 0.6208619 0.7090568 0.73256403 0.69063234 0.6206923 0.687088 0.7128131 0.7325306 0.672344 0.7580695 0.6480799 0.6719626 0.7344274 0.6475294 0.71112543 0.75392663 0.672078 0.71104896 0.7517845 0.6858625 0.7070004 0.62366444 0.72603416 0.7070633 0.6894594 0.7391192 0.75818473 0.6435791 0.75819653 0.6725399 0.7280733 0.7519249 0.6721002 0.75413555 0.67258435 0.62473625 0.7387512 0.6345722 0.67215127 0.68309075 0.68497753 0.73048896 0.7541621 0.67243236 0.6343234 0.62559545 0.73209804
0.3843844 0.73464614 0.6881983 0.68572587 0.62086415 0.7090483 0.7325505 0.6906123 0.62069315 0.68708014 0.71278614 0.7324953 0.6723153 0.7580404 0.64806145 0.67193097 0.7344053 0.64750814 0.71110797 0.75391626 0.6720525 0.7110299 0.7517804 0.68583703 0.70699596 0.62367195 0.72602284 0.7070618 0.6894398 0.73908186 0.758157 0.64355034 0.7581694 0.6725092 0.72805786 0.7519192 0.6720756 0.75412357 0.6725558 0.6247406 0.7387107 0.634569 0.6721299 0.6830771 0.68495697 0.7304621 0.7541489 0.6724081 0.6343194 0.62560385 0.7320845
0.3853854 0.73462737 0.688184 0.6856972 0.6208661 0.7090407 0.7325369 0.69059277 0.6206947 0.6870721 0.7127594 0.73246026 0.6722865 0.75801057 0.648044 0.6719001 0.7343834 0.6474868 0.7110906 0.75390506 0.6720275 0.7110112 0.75177604 0.6858117 0.70699096 0.62368 0.7260109 0.7070611 0.6894204 0.7390445 0.75812894 0.6435217 0.75814086 0.6724783 0.7280424 0.7519131 0.6720511 0.7541117 0.6725271 0.6247456 0.7386704 0.63456565 0.67210853 0.68306357 0.6849366 0.7304351 0.75413555 0.6723838 0.6343157 0.6256127 0.73207057
0.3863864 0.73460793 0.6881694 0.68566865 0.62086874 0.70903265 0.73252344 0.690573 0.62069637 0.6870645 0.7127324 0.7324251 0.67225796 0.7579811 0.6480261 0.6718694 0.7343613 0.6474662 0.7110732 0.75389344 0.6720026 0.71099246 0.7517709 0.68578637 0.70698637 0.6236883 0.72599906 0.70706 0.6894011 0.7390072 0.75810003 0.6434934 0.7581129 0.6724482 0.72802687 0.7519065 0.6720275 0.7540992 0.6724983 0.62475055 0.73863 0.6345627 0.67208785 0.6830501 0.68491614 0.7304082 0.75412136 0.6723601 0.63431245 0.62562144 0.73205674
0.3873874 0.73458886 0.6881553 0.68564016 0.6208713 0.709025 0.73251003 0.6905535 0.620698 0.68705696 0.7127057 0.7323896 0.67223 0.7579504 0.6480094 0.6718389 0.7343394 0.6474455 0.7110563 0.7538819 0.6719781 0.7109735 0.75176525 0.6857612 0.7069825 0.62369657 0.72598755 0.70705885 0.6893819 0.73896956 0.7580709 0.64346546 0.75808406 0.6724179 0.7280112 0.7518996 0.6720035 0.7540863 0.6724698 0.624756 0.7385896 0.63455987 0.6720675 0.6830373 0.68489647 0.7303813 0.7541071 0.6723365 0.63430923 0.6256308 0.7320429
0.3883884 0.7345694 0.6881412 0.68561184 0.6208744 0.70901686 0.73249626 0.6905337 0.6206997 0.6870495 0.71267885 0.73235476 0.6722022 0.75791985 0.6479921 0.6718085 0.73431736 0.64742535 0.71103895 0.7538697 0.6719541 0.71095484 0.7517596 0.6857366 0.7069782 0.6237056 0.7259759 0.70705813 0.68936294 0.7389321 0.7580415 0.6434377 0.75805503 0.6723881 0.7279956 0.75189286 0.6719799 0.7540728 0.6724421 0.6247612 0.7385493 0.6345575 0.6720474 0.6830243 0.6848764 0.7303541 0.75409263 0.672313 0.6343063 0.6256399 0.73202926
0.3893894 0.7345502 0.6881276 0.6855838 0.6208775 0.7090095 0.7324829 0.69051427 0.6207021 0.6870425 0.71265227 0.73231965 0.6721743 0.7578888 0.64797574 0.6717783 0.7342953 0.6474054 0.71102184 0.7538569 0.6719303 0.7109364 0.7517535 0.68571144 0.70697397 0.62371427 0.7259644 0.70705765 0.68934405 0.7388941 0.75801164 0.6434104 0.75802547 0.6723584 0.7279804 0.7518851 0.6719567 0.75405866 0.6724138 0.6247668 0.73850834 0.63455534 0.67202735 0.68301165 0.68485713 0.73032695 0.7540772 0.67228997 0.63430333 0.6256493 0.7320159
0.3903904 0.73453087 0.68811375 0.68555593 0.6208808 0.7090015 0.7324694 0.69049495 0.6207044 0.6870355 0.71262515 0.73228437 0.6721467 0.7578572 0.64795905 0.6717488 0.73427325 0.6473856 0.71100515 0.75384426 0.67190665 0.7109175 0.7517474 0.68568677 0.70697033 0.6237235 0.72595334 0.7070573 0.6893254 0.7388563 0.75798094 0.643383 0.7579953 0.6723284 0.72796464 0.75187737 0.671934 0.754045 0.67238617 0.62477285 0.738468 0.63455355 0.6720073 0.68299955 0.68483716 0.7302997 0.7540622 0.67226654 0.6343013 0.62565887 0.7320021
0.3913914 0.7345115 0.68810046 0.68552774 0.62088466 0.70899385 0.73245597 0.69047534 0.6207075 0.68702877 0.7125984 0.7322488 0.6721195 0.7578251 0.6479431 0.6717192 0.7342513 0.64736634 0.71098804 0.75383097 0.6718828 0.7108988 0.75174034 0.6856622 0.7069664 0.62373257 0.72594166 0.7070567 0.6893066 0.73881876 0.7579505 0.6433561 0.75796497 0.67229956 0.72794914 0.751869 0.67191136 0.7540306 0.67235833 0.62477887 0.73842764 0.6345514 0.6719882 0.68298745 0.68481755 0.730273 0.7540464 0.67224413 0.63429874 0.62566924 0.73198825
0.3923924 0.73449224 0.6880867 0.6855 0.6208883 0.70898676 0.73244256 0.6904567 0.6207102 0.6870225 0.71257186 0.7322132 0.67209214 0.75779283 0.64792717 0.67168975 0.7342295 0.64734685 0.710971 0.75381726 0.6718598 0.7108809 0.7517338 0.6856376 0.70696265 0.6237419 0.7259304 0.7070566 0.6892882 0.73878086 0.7579193 0.643329 0.75793403 0.6722699 0.72793376 0.751861 0.6718889 0.754016 0.6723307 0.6247851 0.7383866 0.63454974 0.6719691 0.6829759 0.68479866 0.73024595 0.75403047 0.67222124 0.63429695 0.62567914 0.731975
0.3933934 0.73447317 0.6880734 0.6854725 0.6208925 0.70897955 0.7324291 0.6904378 0.62071323 0.687016 0.7125455 0.7321783 0.67206526 0.7577608 0.6479117 0.6716609 0.7342074 0.6473282 0.71095437 0.75380325 0.6718373 0.7108625 0.75172627 0.68561333 0.7069595 0.6237517 0.72591937 0.7070565 0.68927014 0.738743 0.7578878 0.6433025 0.7579026 0.67224103 0.72791845 0.75185263 0.6718668 0.75400066 0.6723036 0.6247916 0.7383458 0.6345484 0.6719503 0.682964 0.68477935 0.7302187 0.7540144 0.67219913 0.6342953 0.6256896 0.7319616
0.3943944 0.7344535 0.6880608 0.685445 0.6208966 0.70897186 0.73241574 0.6904188 0.6207165 0.68701017 0.7125187 0.7321425 0.67203885 0.75772756 0.64789635 0.671632 0.7341855 0.64730936 0.71093744 0.75378865 0.6718145 0.71084446 0.75171864 0.6855891 0.7069559 0.62376153 0.72590786 0.7070565 0.689252 0.7387047 0.7578558 0.6432762 0.7578712 0.6722122 0.72790325 0.7518434 0.67184466 0.75398546 0.67227656 0.62479854 0.7383053 0.63454735 0.6719313 0.6829527 0.68476033 0.73019195 0.75399774 0.6721767 0.63429356 0.6257005 0.7319481
0.3953954 0.734434 0.68804795 0.6854174 0.62090087 0.7089654 0.7324025 0.6904 0.6207201 0.687004 0.71249247 0.7321076 0.67201215 0.75769407 0.64788103 0.67160386 0.73416376 0.64729124 0.71092093 0.7537739 0.67179227 0.7108259 0.75171065 0.6855652 0.7069531 0.6237718 0.72589666 0.70705664 0.6892339 0.7386666 0.7578235 0.64325 0.7578391 0.6721833 0.72788775 0.75183433 0.67182314 0.7539697 0.67224956 0.6248054 0.7382646 0.63454664 0.6719132 0.6829413 0.684742 0.73016477 0.75398105 0.67215466 0.63429236 0.62571096 0.7319344
0.3963964 0.7344146 0.6880355 0.68539053 0.6209055 0.708958 0.7323888 0.6903813 0.6207237 0.6869985 0.7124659 0.73207223 0.6719861 0.7576602 0.6478663 0.6715755 0.73414177 0.64727265 0.7109046 0.7537592 0.67177004 0.7108081 0.75170237 0.68554133 0.70695007 0.62378204 0.72588587 0.7070569 0.6892159 0.7386288 0.75779086 0.64322424 0.7578066 0.67215466 0.72787255 0.7518251 0.67180204 0.75395393 0.67222303 0.6248127 0.7382237 0.634546 0.6718952 0.6829304 0.6847233 0.7301379 0.7539639 0.67213285 0.6342913 0.625722 0.7319213
0.3973974 0.73439556 0.68802285 0.6853633 0.6209105 0.70895135 0.7323757 0.6903625 0.6207275 0.68699294 0.7124395 0.7320368 0.67196023 0.75762665 0.6478517 0.6715474 0.7341197 0.64725506 0.71088797 0.7537436 0.67174864 0.7107902 0.7516941 0.68551743 0.7069469 0.6237923 0.72587484 0.7070573 0.6891985 0.7385905 0.75775784 0.6431988 0.7577737 0.67212677 0.7278572 0.75181526 0.67178077 0.7539378 0.6721966 0.6248202 0.738183 0.63454545 0.6718771 0.6829195 0.6847049 0.73011106 0.7539464 0.6721114 0.63429046 0.6257331 0.7319081
0.3983984 0.7343759 0.68801105 0.68533665 0.6209155 0.7089445 0.7323625 0.69034445 0.62073153 0.6869879 0.71241355 0.73200125 0.6719344 0.7575921 0.64783764 0.67152 0.73409784 0.6472376 0.71087176 0.753728 0.671727 0.7107721 0.7516849 0.6854937 0.70694417 0.62380326 0.72586393 0.70705765 0.6891809 0.7385522 0.75772446 0.6431733 0.7577408 0.672099 0.72784203 0.75180507 0.67176014 0.75392085 0.67217046 0.62482774 0.73814213 0.63454515 0.6718598 0.6829089 0.6846864 0.73008466 0.75392896 0.6720898 0.63429004 0.62574464 0.73189443
0.3993994 0.73435664 0.687999 0.68531007 0.62092066 0.7089379 0.7323491 0.6903257 0.62073606 0.6869826 0.7123872 0.7319661 0.671909 0.75755763 0.6478237 0.6714926 0.734076 0.64722055 0.7108556 0.75371194 0.6717059 0.7107544 0.75167614 0.68547034 0.7069419 0.62381405 0.72585356 0.70705837 0.6891639 0.73851395 0.7576912 0.6431482 0.7577074 0.6720707 0.7278268 0.7517951 0.6717395 0.75390416 0.672144 0.62483585 0.73810154 0.6345455 0.6718421 0.68289846 0.68466854 0.73005736 0.7539107 0.67206895 0.63428956 0.6257562 0.7318813
0.4004004 0.7343374 0.68798727 0.68528366 0.62092626 0.70893127 0.73233604 0.6903078 0.6207406 0.6869779 0.71236145 0.7319307 0.6718838 0.7575225 0.64780974 0.6714657 0.73405427 0.6472032 0.71083933 0.75369555 0.67168474 0.7107367 0.7516665 0.6854471 0.7069392 0.62382525 0.72584283 0.70705926 0.68914646 0.73847556 0.75765693 0.6431234 0.75767356 0.672043 0.7278116 0.7517846 0.67171943 0.75388694 0.67211837 0.62484384 0.73806053 0.6345457 0.67182547 0.68288887 0.6846507 0.73003054 0.7538925 0.67204785 0.6342895 0.625768 0.73186845
0.4014014 0.7343181 0.68797535 0.6852568 0.6209318 0.708925 0.7323228 0.6902897 0.62074584 0.6869731 0.7123355 0.7318955 0.6718582 0.7574874 0.6477967 0.6714384 0.73403245 0.6471869 0.7108234 0.7536789 0.6716639 0.7107192 0.7516566 0.6854237 0.7069374 0.6238366 0.7258321 0.7070604 0.6891294 0.73843724 0.7576227 0.643099 0.7576397 0.6720159 0.7277966 0.75177366 0.67169946 0.75386924 0.6720927 0.62485206 0.73802006 0.6345464 0.6718089 0.68287903 0.6846332 0.7300039 0.75387424 0.67202723 0.6342898 0.62578034 0.731855
0.4024024 0.7342986 0.68796426 0.68523055 0.62093794 0.7089188 0.73230946 0.69027203 0.6207508 0.68696886 0.7123093 0.7318602 0.67183363 0.75745213 0.6477829 0.6714122 0.7340109 0.6471703 0.7108075 0.75366247 0.67164356 0.7107019 0.7516472 0.68540066 0.70693487 0.62384814 0.7258212 0.7070617 0.6891124 0.7383991 0.75758797 0.6430745 0.7576052 0.6719885 0.72778153 0.7517629 0.67168 0.7538518 0.672067 0.6248607 0.7379793 0.6345471 0.6717923 0.6828693 0.6846155 0.72997755 0.7538551 0.67200685 0.6342901 0.6257921 0.7318422
0.4034034 0.73427963 0.68795294 0.68520486 0.62094456 0.7089125 0.73229665 0.69025403 0.62075615 0.68696475 0.7122839 0.7318251 0.67180884 0.75741637 0.64777035 0.6713858 0.73398924 0.6471544 0.7107918 0.75364506 0.6716239 0.7106846 0.7516371 0.6853779 0.70693314 0.62386 0.72581095 0.7070627 0.6890957 0.738361 0.75755334 0.6430503 0.7575704 0.67196155 0.7277666 0.75175196 0.6716603 0.75383383 0.67204195 0.62486947 0.7379384 0.6345479 0.67177594 0.68286014 0.6845982 0.72995067 0.7538362 0.6719866 0.6342906 0.625805 0.73182935
0.4044044 0.73426014 0.6879419 0.685179 0.62095064 0.7089068 0.7322836 0.6902364 0.6207618 0.6869607 0.7122579 0.7317897 0.67178476 0.7573803 0.6477574 0.6713598 0.7339678 0.6471383 0.7107758 0.7536276 0.6716041 0.710667 0.7516269 0.6853553 0.70693135 0.6238718 0.72580093 0.7070642 0.6890792 0.73832256 0.75751805 0.6430264 0.7575356 0.67193496 0.727752 0.7517405 0.6716413 0.75381535 0.6720168 0.6248783 0.7378978 0.63454926 0.6717599 0.68285114 0.68458104 0.7299239 0.753817 0.6719668 0.63429147 0.6258176 0.7318164
0.4054054 0.73424083 0.6879309 0.6851531 0.62095726 0.7089007 0.7322705 0.6902189 0.6207675 0.68695706 0.7122324 0.73175496 0.6717604 0.7573441 0.64774513 0.6713342 0.73394597 0.64712274 0.7107601 0.7536099 0.6715843 0.7106502 0.7516163 0.685333 0.70692927 0.62388396 0.7257904 0.70706576 0.68906265 0.7382844 0.7574826 0.64300334 0.75749993 0.6719081 0.7277368 0.75172913 0.6716225 0.753797 0.67199224 0.62488765 0.7378575 0.6345507 0.6717441 0.6828424 0.684564 0.72989744 0.7537977 0.6719467 0.63429254 0.62583035 0.73180306
0.4064064 0.7342216 0.68792045 0.6851277 0.62096435 0.7088947 0.7322579 0.69020134 0.62077343 0.6869535 0.7122071 0.73171943 0.67173696 0.75730735 0.6477326 0.6713086 0.7339248 0.6471075 0.7107447 0.75359213 0.671565 0.71063316 0.7516053 0.6853105 0.7069283 0.6238963 0.7257803 0.70706725 0.68904674 0.7382458 0.75744677 0.64297986 0.7574647 0.6718815 0.7277221 0.7517168 0.6716038 0.75377834 0.6719672 0.6248971 0.7378167 0.63455254 0.67172873 0.68283373 0.68454725 0.7298708 0.75377774 0.6719272 0.6342936 0.62584376 0.7317904
0.4074074 0.7342025 0.6879101 0.6851025 0.6209713 0.7088893 0.73224473 0.6901841 0.62077963 0.6869501 0.7121815 0.7316846 0.6717131 0.7572703 0.64772093 0.6712834 0.7339035 0.647093 0.7107294 0.75357395 0.67154604 0.7106163 0.7515941 0.6852883 0.70692664 0.62390894 0.72576994 0.7070691 0.6890308 0.7382076 0.75741076 0.642957 0.757429 0.67185575 0.72770745 0.75170505 0.6715859 0.7537589 0.67194283 0.6249071 0.73777616 0.6345542 0.67171377 0.6828252 0.6845306 0.7298446 0.75375795 0.671908 0.63429517 0.625857 0.73177755
0.4084084 0.73418325 0.6878998 0.6850775 0.6209788 0.708884 0.7322323 0.6901672 0.62078613 0.68694705 0.7121564 0.73164976 0.67168987 0.7572335 0.6477092 0.6712586 0.7338818 0.64707786 0.710714 0.7535554 0.6715275 0.71059954 0.75158274 0.6852659 0.7069254 0.6239218 0.7257597 0.7070713 0.6890149 0.7381695 0.75737464 0.64293426 0.75739276 0.67182946 0.72769266 0.75169235 0.6715676 0.75374013 0.6719186 0.624917 0.7377352 0.6345566 0.6716988 0.6828172 0.68451416 0.7298183 0.7537377 0.67188895 0.6342971 0.62587047 0.7317652
0.4094094 0.73416406 0.6878897 0.68505245 0.62098616 0.7088782 0.73221904 0.6901502 0.62079287 0.6869442 0.71213144 0.73161435 0.6716663 0.75719625 0.6476984 0.67123383 0.7338606 0.64706326 0.71069866 0.7535368 0.6715089 0.7105832 0.75157124 0.68524444 0.7069248 0.6239348 0.7257507 0.7070733 0.6889993 0.73813105 0.7573377 0.6429119 0.7573563 0.6718038 0.7276783 0.7516798 0.6715499 0.7537203 0.6718947 0.6249268 0.7376943 0.63455915 0.671684 0.68280935 0.68449795 0.72979224 0.7537171 0.6718696 0.634299 0.62588423 0.73175246
0.4104104 0.73414516 0.6878797 0.68502754 0.6209941 0.70887285 0.7322063 0.6901335 0.6207999 0.68694127 0.7121064 0.7315797 0.67164344 0.7571584 0.6476871 0.6712098 0.73383915 0.64704937 0.71068394 0.7535177 0.67149097 0.7105667 0.7515597 0.6852227 0.70692366 0.6239478 0.72574043 0.70707554 0.6889836 0.73809284 0.7573007 0.6428898 0.75731933 0.6717781 0.72766334 0.7516672 0.67153275 0.75370055 0.6718708 0.6249372 0.7376543 0.63456136 0.6716701 0.6828013 0.6844818 0.72976595 0.7536967 0.67185116 0.6343012 0.6258982 0.73174006
0.4114114 0.7341258 0.6878707 0.6850029 0.62100196 0.70886797 0.7321937 0.69011676 0.6208073 0.686939 0.7120815 0.7315449 0.6716211 0.7571209 0.6476764 0.6711857 0.733818 0.64703536 0.71066886 0.7534982 0.6714728 0.7105503 0.75154763 0.6852013 0.7069228 0.6239615 0.725731 0.70707816 0.68896824 0.7380547 0.75726414 0.6428675 0.757283 0.6717533 0.72764903 0.7516546 0.6715153 0.75368047 0.6718475 0.62494814 0.7376137 0.6345644 0.6716556 0.6827943 0.68446636 0.7297399 0.75367594 0.67183316 0.6343034 0.6259124 0.73172754
0.4124124 0.73410666 0.68786085 0.68497896 0.62101066 0.7088631 0.73218125 0.6901002 0.6208146 0.6869368 0.71205676 0.73151 0.67159843 0.75708294 0.64766556 0.6711618 0.7337972 0.6470218 0.7106542 0.753479 0.6714553 0.71053404 0.7515355 0.6851798 0.7069226 0.62397516 0.72572106 0.70708054 0.6889534 0.73801637 0.7572266 0.64284605 0.7572459 0.6717283 0.72763497 0.7516413 0.6714979 0.75366044 0.67182416 0.62495893 0.7375731 0.6345677 0.67164165 0.68278706 0.68445057 0.7297136 0.75365484 0.6718147 0.6343062 0.6259264 0.7317153
0.4134134 0.73408777 0.6878518 0.6849543 0.62101895 0.708858 0.7321689 0.69008386 0.62082255 0.6869348 0.7120321 0.7314756 0.67157644 0.75704455 0.64765525 0.67113817 0.7337758 0.6470083 0.7106396 0.7534596 0.67143804 0.71051776 0.7515227 0.6851587 0.70692205 0.62398875 0.7257119 0.707083 0.6889383 0.7379781 0.7571893 0.64282435 0.7572083 0.671703 0.7276203 0.75162846 0.6714813 0.7536398 0.6718009 0.62497 0.73753303 0.6345706 0.671628 0.68278015 0.68443507 0.7296877 0.7536339 0.67179674 0.63430935 0.625941 0.73170286
0.4144144 0.7340691 0.68784255 0.6849307 0.62102777 0.70885354 0.7321565 0.6900677 0.6208305 0.68693274 0.71200734 0.7314407 0.6715546 0.7570062 0.6476456 0.6711154 0.7337552 0.6469951 0.7106248 0.75343925 0.6714208 0.710502 0.7515102 0.6851376 0.70692176 0.6240028 0.7257027 0.70708585 0.6889238 0.73793995 0.75715137 0.6428035 0.7571711 0.67167836 0.7276062 0.75161487 0.6714653 0.7536195 0.671778 0.6249813 0.73749274 0.63457453 0.67161494 0.6827733 0.6844201 0.7296617 0.7536121 0.6717788 0.63431233 0.62595606 0.73169076
0.4154154 0.7340502 0.6878338 0.68490696 0.6210369 0.7088487 0.732144 0.6900517 0.62083846 0.6869307 0.7119829 0.73140603 0.6715324 0.7569671 0.64763546 0.67109215 0.7337342 0.64698255 0.7106105 0.7534191 0.67140424 0.7104864 0.7514978 0.6851171 0.70692194 0.6240173 0.7256931 0.7070892 0.6889095 0.7379019 0.7571132 0.6427826 0.7571329 0.6716542 0.72759193 0.7516011 0.67144907 0.75359863 0.671755 0.6249929 0.73745257 0.63457817 0.6716017 0.68276685 0.6844049 0.729636 0.75359076 0.67176133 0.63431567 0.6259711 0.73167866
0.4164164 0.7340314 0.687825 0.68488336 0.62104625 0.7088442 0.73213154 0.69003576 0.6208471 0.6869296 0.71195865 0.73137206 0.671511 0.7569287 0.64762634 0.67106974 0.7337137 0.64697015 0.71059656 0.7533991 0.67138743 0.7104709 0.75148463 0.68509674 0.70692194 0.62403166 0.7256844 0.70709187 0.6888947 0.7378638 0.75707525 0.64276224 0.7570945 0.67162985 0.727578 0.75158715 0.67143303 0.75357705 0.6717329 0.6250049 0.7374125 0.6345824 0.67158896 0.6827605 0.68439037 0.72960985 0.753569 0.6717439 0.63431937 0.6259862 0.7316662
0.4174174 0.73401254 0.68781704 0.68485975 0.6210556 0.7088403 0.7321192 0.69002014 0.62085587 0.68692845 0.7119343 0.7313374 0.67149 0.75688964 0.6476169 0.6710472 0.733693 0.6469577 0.71058196 0.7533784 0.67137134 0.7104551 0.7514714 0.6850759 0.7069221 0.6240464 0.72567487 0.7070954 0.68888056 0.7378257 0.7570371 0.64274186 0.75705683 0.6716062 0.72756386 0.7515734 0.6714175 0.7535562 0.6717108 0.62501675 0.7373724 0.63458675 0.6715763 0.68275446 0.68437535 0.7295846 0.7535473 0.6717269 0.6343236 0.6260019 0.73165435
0.4184184 0.73399395 0.6878086 0.6848369 0.6210657 0.7088358 0.7321072 0.69000405 0.6208647 0.686927 0.7119105 0.7313033 0.67146903 0.75685036 0.647608 0.6710251 0.733672 0.6469461 0.71056825 0.75335765 0.6713557 0.71043956 0.7514581 0.6850558 0.70692253 0.62406117 0.72566587 0.707099 0.6888664 0.7377877 0.7569984 0.6427221 0.75701815 0.6715826 0.72755 0.75155914 0.6714022 0.7535346 0.67168885 0.6250293 0.73733264 0.63459116 0.6715643 0.6827487 0.68436116 0.7295592 0.7535249 0.67171025 0.6343276 0.62601733 0.73164254
0.4194194 0.73397505 0.68780077 0.6848142 0.621076 0.70883155 0.7320952 0.689989 0.62087387 0.68692666 0.71188664 0.7312689 0.67144835 0.756811 0.64759934 0.6710035 0.73365146 0.6469341 0.7105543 0.7533367 0.6713396 0.7104244 0.75144446 0.68503577 0.7069231 0.6240764 0.72565687 0.707102 0.6888526 0.7377498 0.75695914 0.6427026 0.75697935 0.6715592 0.72753596 0.7515448 0.6713875 0.753513 0.67166674 0.6250416 0.7372927 0.634596 0.6715523 0.6827433 0.6843469 0.7295333 0.75350255 0.67169344 0.63433206 0.62603307 0.73163056
0.4204204 0.7339565 0.6877931 0.684791 0.6210856 0.70882756 0.732083 0.68997407 0.62088364 0.68692577 0.711863 0.73123467 0.67142785 0.7567717 0.64759064 0.6709819 0.73363084 0.646923 0.7105403 0.75331575 0.67132455 0.71040905 0.75143087 0.68501633 0.70692366 0.6240921 0.7256484 0.7071059 0.68883926 0.73771214 0.7569205 0.64268315 0.7569405 0.6715358 0.72752243 0.7515305 0.6713725 0.7534913 0.67164505 0.6250545 0.7372529 0.63460076 0.67154044 0.68273765 0.6843332 0.729508 0.7534804 0.6716773 0.63433653 0.62604934 0.73161894
0.4214214 0.73393786 0.6877853 0.68476856 0.62109655 0.70882404 0.732071 0.6899585 0.62089306 0.6869254 0.71183914 0.7312005 0.67140806 0.75673175 0.6475828 0.67096084 0.7336105 0.64691204 0.71052676 0.75329447 0.67130935 0.71039397 0.75141674 0.6849964 0.70692474 0.6241076 0.72563994 0.70710975 0.68882567 0.73767424 0.75688154 0.64266396 0.7569018 0.6715127 0.7275083 0.7515153 0.671358 0.7534694 0.671624 0.62506735 0.7372129 0.6346061 0.67152905 0.68273264 0.6843189 0.72948295 0.75345755 0.671661 0.6343416 0.62606585 0.73160756
0.4224224 0.73391926 0.6877782 0.68474627 0.6211072 0.7088201 0.732059 0.6899435 0.6209032 0.6869252 0.7118158 0.7311667 0.67138773 0.75669223 0.6475747 0.6709399 0.7335897 0.646901 0.71051353 0.7532732 0.6712947 0.7103793 0.751403 0.6849767 0.7069259 0.62412333 0.7256311 0.707114 0.6888124 0.73763645 0.7568424 0.64264536 0.75686276 0.67149013 0.72749513 0.7515009 0.67134386 0.75344723 0.67160296 0.6250805 0.73717326 0.6346115 0.6715176 0.6827277 0.68430537 0.72945756 0.7534349 0.6716451 0.63434637 0.62608236 0.7315958
0.4234234 0.73390085 0.68777084 0.6847245 0.62111837 0.70881677 0.7320473 0.68992907 0.6209135 0.6869254 0.7117921 0.73113286 0.6713684 0.7566523 0.64756715 0.6709196 0.7335698 0.64689064 0.7105001 0.7532514 0.6712797 0.7103645 0.75138855 0.68495786 0.7069267 0.6241395 0.72562283 0.70711786 0.6887997 0.7375991 0.75680274 0.6426268 0.75682324 0.6714676 0.72748166 0.7514862 0.6713299 0.753425 0.67158186 0.6250939 0.7371337 0.6346173 0.6715066 0.6827232 0.6842921 0.72943276 0.75341195 0.67162985 0.6343518 0.6260993 0.7315841
0.4244244 0.73388255 0.6877639 0.68470216 0.6211292 0.70881337 0.73203546 0.6899145 0.62092423 0.6869255 0.71176916 0.73109895 0.67134887 0.7566121 0.6475598 0.670899 0.7335496 0.6468803 0.7104868 0.7532294 0.6712658 0.71035 0.75137407 0.6849386 0.70692825 0.62415564 0.72561437 0.7071223 0.68878686 0.73756117 0.7567632 0.6426086 0.7567842 0.67144585 0.7274684 0.7514707 0.67131627 0.75340253 0.6715614 0.6251078 0.73709387 0.6346235 0.6714959 0.68271863 0.68427867 0.72940767 0.7533888 0.6716143 0.6343578 0.62611604 0.73157245
0.42542544 0.7338645 0.6877571 0.6846805 0.6211413 0.70881 0.7320237 0.6899001 0.620935 0.686926 0.711746 0.7310654 0.67132956 0.75657177 0.6475531 0.6708793 0.73352957 0.6468704 0.7104735 0.7532077 0.6712519 0.71033597 0.75135964 0.68491995 0.70693004 0.6241722 0.72560626 0.70712644 0.688774 0.7375235 0.75672317 0.6425907 0.75674427 0.67142355 0.72745466 0.7514555 0.671303 0.7533799 0.67154104 0.6251222 0.73705465 0.6346296 0.6714857 0.68271464 0.68426603 0.7293824 0.753366 0.6715992 0.6343632 0.6261334 0.7315613
0.42642644 0.7338462 0.6877507 0.6846594 0.62115306 0.7088072 0.7320121 0.6898854 0.62094635 0.6869268 0.71172315 0.7310322 0.67131084 0.7565313 0.6475459 0.6708591 0.7335098 0.6468607 0.71046066 0.7531854 0.67123777 0.71032137 0.751345 0.6849013 0.70693135 0.62418914 0.7255983 0.7071311 0.68876207 0.73748595 0.7566831 0.6425732 0.7567044 0.67140174 0.7274415 0.75144035 0.6712897 0.753357 0.67152077 0.62513626 0.7370154 0.63463616 0.6714757 0.68271077 0.6842533 0.7293578 0.75334233 0.671584 0.63436943 0.6261507 0.73155004
0.42742744 0.7338276 0.6877443 0.6846378 0.6211653 0.70880413 0.7320005 0.6898717 0.6209576 0.6869274 0.71170074 0.73099846 0.67129225 0.75649065 0.64753956 0.67084 0.73348963 0.64685136 0.71044785 0.7531631 0.67122465 0.71030754 0.7513302 0.6848831 0.7069333 0.6242058 0.72559017 0.70713586 0.68874985 0.73744863 0.7566431 0.6425559 0.75666404 0.6713801 0.7274284 0.7514245 0.6712772 0.7533345 0.671501 0.6251508 0.7369762 0.6346429 0.6714656 0.68270713 0.68424064 0.7293334 0.7533186 0.6715693 0.634376 0.62616855 0.73153883
0.42842844 0.7338099 0.687738 0.6846168 0.6211774 0.70880127 0.73198897 0.68985766 0.62096906 0.6869289 0.71167785 0.730965 0.6712736 0.75645053 0.6475332 0.6708211 0.73347 0.64684224 0.71043545 0.7531405 0.6712115 0.71029365 0.75131476 0.6848645 0.7069353 0.6242232 0.72558224 0.7071408 0.68873775 0.7374115 0.7566032 0.6425388 0.7566243 0.6713592 0.72741526 0.75140905 0.6712646 0.7533111 0.6714811 0.6251656 0.7369374 0.63464975 0.6714562 0.6827036 0.6842282 0.72930855 0.7532951 0.67155516 0.6343824 0.6261864 0.7315279
0.42942944 0.73379177 0.6877327 0.6845958 0.6211901 0.7087986 0.7319777 0.6898441 0.62098104 0.68692994 0.7116555 0.7309316 0.6712555 0.7564095 0.6475272 0.67080206 0.7334501 0.64683366 0.7104231 0.7531179 0.6711987 0.7102796 0.75129974 0.6848468 0.7069376 0.62424064 0.7255745 0.7071454 0.68872595 0.73737407 0.75656253 0.6425224 0.75658405 0.671338 0.7274023 0.7513933 0.6712521 0.753288 0.6714617 0.62518066 0.73689795 0.634657 0.67144686 0.6827005 0.68421614 0.7292842 0.7532716 0.6715409 0.6343892 0.6262045 0.73151666
0.43043044 0.73377395 0.687727 0.684575 0.6212029 0.7087961 0.7319663 0.68983066 0.62099344 0.68693125 0.71163327 0.7308987 0.6712378 0.7563687 0.64752173 0.67078346 0.7334303 0.64682496 0.71041065 0.75309515 0.6711856 0.71026623 0.7512846 0.68482894 0.7069399 0.62425846 0.7255671 0.70715064 0.68871427 0.737337 0.75652206 0.6425061 0.7565437 0.6713174 0.7273895 0.75137734 0.67124027 0.7532646 0.6714426 0.625196 0.73685956 0.6346644 0.67143744 0.6826975 0.6842041 0.72925955 0.75324756 0.67152715 0.6343965 0.6262228 0.73150593
0.43143144 0.73375595 0.68772143 0.6845552 0.62121636 0.70879364 0.73195535 0.6898171 0.62100565 0.6869333 0.71161115 0.7308655 0.67121994 0.75632745 0.6475162 0.67076534 0.73341054 0.6468172 0.7103988 0.7530722 0.6711735 0.7102529 0.7512689 0.68481123 0.70694244 0.62427646 0.7255592 0.7071562 0.68870276 0.7372996 0.7564815 0.64249015 0.7565029 0.67129713 0.72737664 0.75136125 0.67122865 0.7532408 0.671424 0.62521124 0.73682046 0.6346724 0.67142874 0.6826947 0.6841921 0.72923577 0.7532238 0.67151314 0.6344038 0.6262415 0.7314955
0.43243244 0.733738 0.6877161 0.68453485 0.62122965 0.7087916 0.7319442 0.68980366 0.6210186 0.6869351 0.7115893 0.73083246 0.6712026 0.75628626 0.6475108 0.67074734 0.7333915 0.6468091 0.7103866 0.75304925 0.6711618 0.7102396 0.7512536 0.68479395 0.7069447 0.6242944 0.725552 0.7071613 0.6886918 0.73726285 0.75644064 0.64247453 0.75646245 0.6712766 0.72736424 0.75134534 0.67121714 0.753217 0.671405 0.625227 0.7367818 0.63468015 0.6714203 0.6826921 0.6841812 0.7292112 0.75319946 0.67149985 0.6344113 0.6262603 0.7314845
0.43343344 0.7337204 0.6877108 0.6845151 0.6212438 0.7087892 0.73193276 0.6897911 0.62103146 0.6869374 0.71156687 0.73080003 0.6711856 0.7562451 0.6475061 0.6707298 0.73337215 0.64680135 0.7103743 0.7530261 0.67114997 0.7102261 0.7512377 0.68477666 0.7069478 0.6243128 0.7255446 0.7071671 0.68868077 0.7372257 0.75639987 0.6424592 0.7564218 0.6712567 0.72735155 0.75132906 0.671206 0.75319356 0.67138654 0.6252435 0.7367433 0.63468826 0.6714116 0.68269014 0.6841695 0.7291874 0.7531751 0.67148644 0.634419 0.62627935 0.7314737
0.43443444 0.7337024 0.68770635 0.6844953 0.6212575 0.708787 0.73192203 0.68977827 0.621045 0.6869396 0.7115452 0.730767 0.6711689 0.75620407 0.6475013 0.67071223 0.7333524 0.6467941 0.7103625 0.7530026 0.6711386 0.71021307 0.75122213 0.68475986 0.7069509 0.6243314 0.72553724 0.7071724 0.6886699 0.73718905 0.7563591 0.6424438 0.756381 0.6712371 0.7273388 0.75131273 0.6711953 0.75317 0.6713683 0.6252597 0.7367045 0.6346969 0.67140377 0.68268836 0.6841586 0.7291636 0.7531512 0.6714735 0.63442695 0.6262985 0.7314635
0.43543544 0.73368526 0.6877017 0.68447584 0.6212721 0.7087858 0.7319115 0.6897659 0.6210586 0.6869421 0.7115242 0.73073477 0.6711524 0.75616235 0.6474971 0.6706953 0.73333347 0.6467872 0.71035105 0.7529794 0.6711271 0.7102001 0.7512061 0.6847432 0.7069541 0.62435037 0.7255303 0.7071786 0.68865925 0.73715246 0.75631773 0.6424294 0.7563398 0.6712173 0.7273265 0.7512959 0.6711847 0.75314593 0.67135024 0.62527615 0.73666644 0.6347057 0.67139584 0.68268627 0.6841478 0.7291396 0.75312644 0.6714608 0.6344357 0.62631804 0.731453
0.43643644 0.7336674 0.6876972 0.68445665 0.6212869 0.70878386 0.7319006 0.68975323 0.6210726 0.6869448 0.71150255 0.73070276 0.6711362 0.756121 0.6474927 0.67067856 0.73331434 0.6467805 0.7103396 0.7529556 0.6711163 0.7101874 0.75119025 0.6847267 0.7069575 0.6243695 0.7255233 0.70718414 0.6886488 0.7371157 0.7562766 0.6424149 0.7562989 0.6711979 0.72731465 0.7512796 0.6711743 0.7531218 0.6713326 0.6252932 0.7366285 0.63471466 0.6713885 0.6826844 0.6841372 0.7291162 0.75310236 0.6714481 0.6344441 0.6263377 0.73144275
0.43743744 0.73364997 0.6876931 0.6844375 0.6213014 0.7087822 0.7318899 0.68974066 0.62108666 0.68694794 0.7114814 0.7306699 0.6711202 0.75607926 0.64748925 0.670662 0.73329556 0.6467744 0.7103283 0.7529322 0.6711055 0.7101748 0.75117385 0.68471026 0.7069607 0.6243889 0.725516 0.7071906 0.6886389 0.7370796 0.7562354 0.6424005 0.75625765 0.67117906 0.7273021 0.7512627 0.6711641 0.7530976 0.671315 0.6253101 0.73659015 0.634724 0.6713813 0.6826834 0.68412685 0.72909266 0.75307727 0.6714362 0.63445294 0.62635803 0.7314323
0.43843845 0.7336327 0.6876894 0.6844188 0.6213163 0.7087808 0.731879 0.68972856 0.6211015 0.686951 0.7114605 0.7306376 0.6711044 0.7560375 0.64748544 0.6706457 0.73327684 0.6467681 0.7103171 0.7529082 0.67109495 0.7101625 0.75115746 0.6846943 0.70696425 0.6244086 0.72550964 0.7071966 0.68862873 0.73704267 0.7561943 0.6423868 0.75621665 0.6711602 0.72729015 0.75124615 0.6711545 0.75307333 0.671298 0.6253272 0.7365522 0.63473314 0.67137414 0.6826823 0.6841168 0.7290692 0.7530528 0.671424 0.6344621 0.6263781 0.7314223
0.43943945 0.7336151 0.6876854 0.68440014 0.6213318 0.7087797 0.7318682 0.68971676 0.6211159 0.6869544 0.71143967 0.7306054 0.671089 0.75599605 0.6474823 0.67062974 0.73325795 0.6467621 0.71030617 0.7528843 0.67108524 0.7101505 0.75114125 0.68467814 0.7069678 0.62442863 0.72550315 0.70720327 0.68861914 0.73700655 0.7561527 0.64237344 0.7561751 0.67114186 0.72727823 0.75122917 0.6711449 0.75304896 0.67128086 0.6253453 0.7365144 0.634743 0.67136717 0.68268156 0.68410677 0.7290457 0.7530281 0.6714121 0.6344713 0.6263987 0.7314121
0.44044045 0.7335981 0.687682 0.68438196 0.62134755 0.7087785 0.73185796 0.6897049 0.62113094 0.6869576 0.7114189 0.73057365 0.67107344 0.7559542 0.647479 0.6706145 0.733239 0.6467566 0.7102954 0.75286007 0.6710753 0.71013826 0.7511247 0.6846625 0.7069719 0.62444854 0.72549635 0.70720947 0.6886094 0.73697025 0.7561111 0.6423603 0.7561335 0.6711236 0.727266 0.75121236 0.6711354 0.7530244 0.67126435 0.62536335 0.7364766 0.634753 0.6713608 0.68268067 0.68409693 0.7290226 0.7530033 0.67140055 0.6344811 0.6264193 0.7314023
0.44144145 0.7335809 0.6876785 0.6843637 0.6213637 0.70877737 0.7318477 0.6896935 0.6211464 0.68696153 0.7113985 0.73054135 0.6710592 0.755912 0.6474766 0.67059934 0.73322064 0.6467513 0.7102847 0.7528361 0.6710659 0.7101263 0.75110793 0.68464726 0.70697606 0.624469 0.72548985 0.70721656 0.68860036 0.7369337 0.75606984 0.6423477 0.75609213 0.6711059 0.7272541 0.75119513 0.67112666 0.7529997 0.6712478 0.6253813 0.73643893 0.63476306 0.6713545 0.68268025 0.6840871 0.72899944 0.7529779 0.6713893 0.6344909 0.62644047 0.7313918
0.44244245 0.7335635 0.6876756 0.68434626 0.62138015 0.7087766 0.7318371 0.6896819 0.62116224 0.6869656 0.711378 0.73051006 0.67104405 0.7558705 0.6474743 0.67058426 0.73320234 0.6467465 0.71027386 0.7528117 0.6710566 0.7101148 0.7510912 0.68463176 0.7069801 0.6244893 0.72548336 0.70722294 0.6885912 0.7368979 0.75602764 0.6423352 0.7560509 0.6710883 0.7272425 0.75117797 0.67111784 0.75297487 0.67123157 0.62539965 0.73640126 0.6347736 0.6713487 0.68268013 0.684078 0.7289764 0.7529528 0.6713784 0.6345012 0.6264614 0.73138255
0.44344345 0.733547 0.68767256 0.6843284 0.62139654 0.7087759 0.731827 0.6896707 0.6211781 0.6869698 0.7113576 0.7304782 0.67102975 0.7558285 0.6474721 0.6705697 0.7331839 0.6467416 0.71026355 0.75278765 0.67104775 0.710103 0.7510746 0.68461686 0.7069845 0.62451017 0.72547716 0.70723 0.68858206 0.7368618 0.755986 0.6423232 0.7560089 0.671071 0.72723067 0.7511608 0.67110944 0.75295013 0.67121553 0.6254182 0.73636395 0.63478464 0.67134285 0.6826801 0.68406844 0.72895366 0.75292736 0.6713676 0.6345117 0.626483 0.7313728
0.44444445 0.73353 0.6876699 0.684311 0.6214137 0.70877516 0.73181677 0.6896598 0.62119436 0.6869737 0.7113379 0.7304468 0.6710157 0.7557863 0.64747024 0.67055565 0.7331655 0.6467374 0.7102532 0.7527629 0.67103916 0.7100916 0.7510576 0.684602 0.7069891 0.6245314 0.72547114 0.70723706 0.6885735 0.736826 0.7559444 0.6423109 0.75596726 0.67105335 0.72721934 0.75114316 0.67110157 0.7529256 0.6712 0.62543756 0.7363266 0.6347953 0.6713375 0.6826802 0.6840599 0.72893107 0.75290275 0.6713571 0.6345223 0.62650466 0.73136306
0.44544545 0.7335132 0.6876671 0.6842936 0.6214309 0.70877504 0.7318069 0.68964887 0.6212113 0.6869788 0.7113177 0.7304155 0.6710019 0.7557443 0.6474686 0.6705413 0.73314756 0.64673346 0.7102434 0.75273824 0.6710306 0.71008044 0.75104046 0.68458766 0.7069935 0.62455285 0.72546524 0.70724434 0.68856496 0.73679006 0.75590223 0.64229965 0.7559251 0.67103666 0.7272081 0.75112575 0.67109364 0.7529005 0.6711845 0.6254565 0.73628944 0.6348066 0.6713322 0.68268067 0.6840512 0.7289084 0.7528776 0.6713467 0.63453317 0.6265263 0.73135364
0.44644645 0.7334964 0.6876651 0.6842774 0.62144846 0.7087747 0.73179674 0.6896383 0.62122756 0.68698364 0.7112986 0.7303844 0.670988 0.75570244 0.64746726 0.67052776 0.73312914 0.6467299 0.71023315 0.752714 0.6710225 0.7100691 0.7510238 0.6845727 0.7069985 0.6245745 0.7254594 0.7072513 0.6885567 0.73675454 0.7558605 0.64228857 0.75588334 0.6710202 0.7271967 0.75110805 0.6710861 0.7528752 0.6711695 0.62547624 0.7362528 0.6348183 0.6713274 0.6826815 0.6840428 0.7288857 0.7528517 0.6713369 0.6345445 0.6265488 0.73134404
0.44744745 0.7334797 0.6876631 0.6842608 0.6214663 0.7087744 0.7317869 0.6896277 0.6212448 0.6869887 0.7112788 0.7303534 0.67097497 0.7556602 0.6474661 0.67051417 0.7331116 0.6467263 0.7102234 0.75268906 0.67101455 0.7100582 0.75100636 0.6845588 0.70700353 0.62459606 0.72545344 0.70725864 0.6885486 0.7367192 0.75581855 0.6422773 0.7558414 0.67100376 0.7271854 0.75109076 0.67107844 0.7528501 0.67115456 0.6254959 0.73621535 0.63483 0.6713227 0.6826826 0.6840345 0.72886354 0.75282645 0.67132694 0.63455564 0.626571 0.73133487
0.44844845 0.73346335 0.68766105 0.6842441 0.62148404 0.70877457 0.7317774 0.6896175 0.62126255 0.6869936 0.7112593 0.73032266 0.6709618 0.7556179 0.64746565 0.67050123 0.73309356 0.6467229 0.7102138 0.75266445 0.6710072 0.71004754 0.7509888 0.6845449 0.70700866 0.6246182 0.7254481 0.7072662 0.6885407 0.7366834 0.755776 0.6422671 0.7557993 0.6709877 0.72717446 0.75107306 0.6710715 0.75282484 0.6711398 0.6255162 0.736179 0.63484204 0.67131835 0.68268377 0.68402666 0.7288414 0.75280106 0.6713173 0.6345674 0.6265941 0.7313258
0.44944945 0.73344666 0.6876595 0.6842279 0.6215025 0.7087745 0.7317675 0.6896074 0.6212804 0.68699914 0.7112405 0.73029137 0.6709492 0.7555756 0.647465 0.6704881 0.7330757 0.6467203 0.7102041 0.75263953 0.6709997 0.71003675 0.750972 0.6845313 0.707014 0.6246405 0.7254422 0.7072742 0.68853277 0.73664814 0.75573444 0.64225674 0.7557575 0.67097163 0.727163 0.75105566 0.6710651 0.75279945 0.6711251 0.6255364 0.73614234 0.63485473 0.6713141 0.6826852 0.6840186 0.72881925 0.75277555 0.6713079 0.6345794 0.6266167 0.7313163
0.45045045 0.7334303 0.68765837 0.68421185 0.6215214 0.7087749 0.73175806 0.68959785 0.6212982 0.6870048 0.71122134 0.730261 0.67093647 0.75553304 0.64746445 0.6704755 0.7330579 0.64671767 0.7101949 0.75261456 0.6709926 0.7100265 0.75095433 0.6845177 0.7070192 0.62466294 0.72543687 0.7072824 0.6885255 0.7366132 0.7556922 0.64224714 0.75571567 0.67095625 0.7271521 0.7510375 0.6710585 0.7527742 0.6711109 0.62555695 0.73610616 0.63486683 0.67131037 0.68268657 0.6840115 0.72879726 0.75275016 0.67129916 0.63459176 0.62663996 0.7313073
0.45145145 0.733414 0.6876567 0.6841965 0.6215403 0.70877486 0.7317483 0.6895877 0.62131697 0.6870103 0.7112022 0.7302305 0.67092437 0.75549114 0.6474651 0.6704633 0.73304045 0.64671546 0.7101856 0.75258964 0.67098576 0.7100159 0.7509366 0.68450445 0.7070245 0.6246862 0.72543144 0.70729005 0.68851817 0.73657763 0.75565016 0.6422377 0.75567335 0.670941 0.7271417 0.7510195 0.67105234 0.7527485 0.6710969 0.6255779 0.7360695 0.6348797 0.67130667 0.6826886 0.6840038 0.72877544 0.752724 0.6712904 0.6346045 0.6266633 0.7312984
0.45245245 0.73339784 0.6876562 0.68418086 0.62155974 0.70877564 0.7317387 0.68957806 0.6213352 0.6870163 0.7111837 0.73019993 0.67091227 0.7554487 0.64746535 0.6704513 0.73302335 0.6467136 0.7101763 0.7525644 0.67097956 0.7100059 0.750919 0.6844916 0.70703024 0.62470925 0.72542644 0.707298 0.68851113 0.73654306 0.7556077 0.6422287 0.755631 0.670926 0.7271308 0.75100154 0.6710465 0.7527234 0.6710832 0.62559885 0.7360332 0.63489276 0.6713031 0.6826906 0.68399686 0.7287533 0.7526981 0.6712817 0.634617 0.62668705 0.7312894
0.45345345 0.73338157 0.6876555 0.6841656 0.62157935 0.7087762 0.7317294 0.689569 0.62135464 0.6870225 0.7111653 0.7301699 0.67090076 0.75540596 0.6474659 0.6704398 0.7330057 0.64671206 0.71016735 0.75253946 0.6709733 0.70999587 0.7509016 0.684479 0.7070364 0.6247329 0.7254209 0.7073065 0.6885042 0.7365082 0.7555654 0.6422197 0.75558895 0.6709111 0.72712016 0.7509834 0.67104053 0.7526975 0.67107 0.62562054 0.7359973 0.63490653 0.6712998 0.6826929 0.68398964 0.72873217 0.75267243 0.6712732 0.63463014 0.6267108 0.7312808
0.45445445 0.7333654 0.6876543 0.68415064 0.621599 0.7087769 0.7317201 0.6895599 0.62137365 0.68702877 0.7111472 0.7301394 0.6708892 0.75536406 0.6474669 0.6704284 0.7329886 0.64671046 0.7101588 0.7525138 0.67096746 0.70998603 0.7508834 0.6844661 0.70704246 0.62475663 0.72541636 0.7073147 0.68849814 0.73647344 0.7555236 0.64221114 0.75554687 0.67089665 0.72710943 0.7509654 0.6710352 0.75267196 0.6710568 0.6256426 0.7359613 0.63491964 0.6712973 0.68269545 0.68398285 0.7287106 0.7526466 0.6712653 0.6346433 0.6267354 0.7312718
0.45545545 0.7333497 0.687654 0.68413615 0.6216192 0.7087777 0.7317112 0.68955094 0.6213934 0.68703496 0.71112865 0.73010963 0.6708781 0.75532126 0.6474683 0.67041737 0.7329711 0.6467098 0.71015024 0.75248885 0.67096174 0.70997626 0.7508658 0.68445385 0.70704854 0.62478024 0.72541136 0.7073234 0.68849134 0.73643875 0.75548065 0.64220315 0.75550467 0.67088234 0.72709906 0.7509473 0.67103016 0.7526466 0.67104375 0.6256642 0.7359257 0.63493365 0.67129433 0.6826981 0.6839766 0.7286891 0.7526209 0.67125744 0.634657 0.6267596 0.73126334
0.45645645 0.733334 0.6876541 0.6841216 0.62163943 0.7087791 0.73170155 0.6895423 0.62141377 0.687042 0.71111083 0.73008 0.6708668 0.75527906 0.64746946 0.6704063 0.73295456 0.646709 0.71014196 0.75246346 0.6709562 0.7099668 0.7508481 0.68444145 0.70705485 0.62480456 0.72540647 0.7073317 0.6884849 0.7364042 0.75543845 0.6421954 0.75546217 0.6708683 0.72708875 0.7509292 0.6710253 0.75262034 0.6710313 0.6256868 0.7358902 0.63494813 0.671292 0.6827011 0.6839703 0.7286678 0.75259495 0.67124987 0.63467103 0.6267845 0.73125464
0.45745745 0.733318 0.6876541 0.68410754 0.62166053 0.70878005 0.73169225 0.6895336 0.62143373 0.687049 0.71109307 0.73005015 0.6708565 0.7552364 0.64747113 0.670396 0.7329376 0.64670837 0.71013355 0.75243783 0.6709513 0.7099575 0.7508299 0.68442965 0.70706093 0.62482905 0.7254018 0.70734036 0.68847954 0.7363702 0.75539607 0.64218813 0.7554198 0.6708546 0.7270786 0.75091076 0.6710205 0.75259465 0.6710189 0.62570935 0.73585427 0.63496226 0.67128944 0.6827042 0.6839644 0.7286467 0.7525689 0.6712426 0.6346851 0.62680936 0.73124623
0.45845845 0.7333024 0.68765396 0.6840934 0.62168163 0.7087814 0.7316837 0.68952507 0.6214541 0.68705595 0.71107525 0.73002046 0.67084605 0.7551939 0.64747345 0.6703857 0.73292077 0.64670837 0.71012545 0.75241226 0.670946 0.7099481 0.75081193 0.68441784 0.70706767 0.6248538 0.72539705 0.7073491 0.6884735 0.7363355 0.7553536 0.6421808 0.7553776 0.67084134 0.7270678 0.75089234 0.67101604 0.7525691 0.6710071 0.62573224 0.7358189 0.634977 0.6712881 0.68270797 0.6839583 0.72862566 0.75254285 0.671236 0.63469946 0.62683433 0.73123825
0.45945945 0.7332866 0.6876544 0.68407965 0.6217032 0.70878315 0.73167455 0.6895172 0.6214753 0.6870631 0.7110577 0.7299907 0.6708363 0.7551516 0.6474757 0.6703763 0.7329038 0.6467082 0.71011764 0.7523869 0.67094153 0.70993936 0.75079346 0.6844066 0.70707434 0.6248788 0.72539264 0.70735806 0.688468 0.7363015 0.75531167 0.64217377 0.7553348 0.6708281 0.7270581 0.75087386 0.67101204 0.75254303 0.670995 0.62575525 0.73578334 0.63499224 0.67128617 0.682711 0.68395305 0.728605 0.7525168 0.6712289 0.634714 0.6268599 0.73122984
0.46046045 0.733271 0.6876553 0.684066 0.62172484 0.7087842 0.7316657 0.68950915 0.62149626 0.68707067 0.71104026 0.729962 0.6708262 0.7551091 0.6474783 0.6703663 0.7328874 0.6467089 0.71010953 0.7523611 0.6709375 0.70993036 0.7507754 0.6843953 0.70708114 0.62490374 0.72538835 0.70736724 0.6884626 0.7362669 0.75526893 0.6421677 0.7552924 0.6708153 0.72704816 0.7508559 0.6710083 0.7525172 0.67098325 0.6257787 0.7357486 0.63500714 0.6712848 0.6827152 0.6839474 0.72858393 0.7524909 0.6712219 0.634729 0.62688583 0.7312216
0.46146145 0.73325574 0.68765616 0.6840527 0.621747 0.7087861 0.73165715 0.68950117 0.62151796 0.6870786 0.7110231 0.72993284 0.67081654 0.75506645 0.64748114 0.67035717 0.7328708 0.6467094 0.7101016 0.75233555 0.67093354 0.70992136 0.75075716 0.68438417 0.7070883 0.6249293 0.7253836 0.7073766 0.6884575 0.7362332 0.7552265 0.6421616 0.75525033 0.6708025 0.7270381 0.7508375 0.6710044 0.75249094 0.6709718 0.6258025 0.7357136 0.6350227 0.6712834 0.6827193 0.68394214 0.72856385 0.7524643 0.6712156 0.6347446 0.62691164 0.7312133
0.46246246 0.7332402 0.687657 0.6840401 0.6217693 0.708788 0.7316489 0.6894935 0.6215396 0.6870863 0.7110065 0.7299035 0.6708075 0.75502414 0.64748424 0.67034787 0.73285407 0.6467105 0.7100939 0.75230986 0.6709294 0.70991284 0.7507391 0.6843737 0.70709515 0.6249551 0.7253799 0.7073856 0.6884525 0.73619986 0.7551841 0.64215606 0.75520825 0.67079043 0.72702867 0.7508186 0.6710012 0.7524648 0.6709608 0.62582654 0.73567885 0.6350384 0.6712827 0.6827233 0.6839371 0.728543 0.7524385 0.67120963 0.63475984 0.6269379 0.7312052
0.46346346 0.7332247 0.68765837 0.6840269 0.6217922 0.7087899 0.73163986 0.6894861 0.621562 0.6870943 0.7109895 0.7298745 0.67079824 0.7549818 0.6474876 0.6703393 0.73283815 0.6467121 0.71008676 0.75228405 0.6709262 0.70990455 0.7507208 0.6843628 0.7071026 0.62498116 0.7253755 0.70739526 0.6884477 0.73616564 0.75514174 0.64215094 0.7551652 0.6707778 0.72701865 0.7507998 0.6709986 0.7524391 0.6709501 0.6258508 0.73564386 0.6350546 0.67128193 0.68272763 0.68393266 0.7285226 0.75241214 0.67120343 0.63477564 0.62696403 0.7311975
0.46446446 0.73320967 0.6876597 0.68401474 0.62181485 0.70879203 0.7316313 0.68947875 0.62158465 0.68710274 0.7109727 0.72984594 0.6707895 0.75493944 0.6474914 0.6703311 0.7328217 0.64671355 0.7100793 0.75225806 0.6709228 0.7098964 0.7507024 0.68435264 0.70711017 0.6250076 0.72537124 0.7074049 0.688443 0.73613185 0.75509936 0.64214563 0.7551229 0.6707661 0.72700894 0.75078136 0.67099535 0.7524131 0.67093927 0.62587523 0.7356095 0.6350707 0.6712817 0.6827326 0.6839281 0.7285025 0.75238585 0.6711981 0.634791 0.62699115 0.73118967
0.46546546 0.73319435 0.6876616 0.6840025 0.62183815 0.70879406 0.7316228 0.68947184 0.62160736 0.6871108 0.7109563 0.7298173 0.6707811 0.7548967 0.6474954 0.6703227 0.73280555 0.6467154 0.71007216 0.7522321 0.6709197 0.70988816 0.7506839 0.6843424 0.70711726 0.625034 0.7253676 0.7074144 0.68843895 0.7360988 0.75505686 0.6421409 0.7550805 0.6707545 0.7269995 0.75076234 0.67099327 0.7523868 0.6709289 0.6259004 0.73557514 0.63508713 0.6712815 0.682737 0.68392354 0.7284823 0.7523592 0.67119265 0.6348075 0.6270178 0.7311819
0.46646646 0.7331793 0.68766314 0.68399 0.6218619 0.70879656 0.7316145 0.68946475 0.6216305 0.6871194 0.71094 0.72978824 0.6707728 0.7548544 0.64749986 0.6703151 0.7327895 0.64671785 0.71006507 0.752206 0.67091715 0.70988023 0.7506654 0.68433267 0.70712495 0.6250612 0.7253635 0.7074242 0.6884349 0.7360655 0.75501424 0.64213645 0.75503814 0.6707433 0.72699016 0.75074387 0.6709911 0.75236005 0.670919 0.62592536 0.7355407 0.635104 0.6712818 0.6827427 0.68391925 0.72846246 0.75233316 0.6711873 0.63482404 0.6270451 0.7311742
0.46746746 0.7331643 0.68766516 0.68397856 0.62188584 0.7087988 0.7316062 0.6894581 0.62165374 0.68712837 0.7109239 0.7297601 0.67076486 0.7548118 0.64750403 0.67030734 0.7327736 0.6467203 0.71005833 0.7521806 0.6709147 0.7098724 0.75064695 0.68432283 0.7071326 0.62508816 0.7253599 0.7074341 0.6884306 0.73603195 0.75497186 0.64213234 0.7549957 0.67073226 0.72698075 0.75072485 0.67098886 0.7523342 0.67090917 0.6259505 0.7355064 0.6351212 0.67128205 0.68274754 0.68391585 0.7284425 0.75230664 0.6711826 0.634841 0.6270727 0.73116654
0.46846846 0.7331494 0.6876674 0.6839668 0.62191004 0.70880127 0.73159796 0.6894515 0.6216776 0.68713737 0.71090806 0.7297315 0.6707573 0.75476927 0.6475089 0.6703001 0.7327578 0.64672357 0.7100516 0.7521544 0.6709126 0.7098646 0.75062793 0.68431354 0.7071408 0.62511533 0.72535634 0.7074436 0.6884272 0.73599935 0.7549288 0.64212894 0.75495315 0.6707216 0.72697145 0.750706 0.67098707 0.75230795 0.67089945 0.6259764 0.7354725 0.6351386 0.67128253 0.68275315 0.68391174 0.7284227 0.7522805 0.6711784 0.6348582 0.62710065 0.7311593
0.46946946 0.7331347 0.68766993 0.68395555 0.6219348 0.7088042 0.73159045 0.6894452 0.62170184 0.6871463 0.71089184 0.7297038 0.6707499 0.754727 0.647514 0.67029303 0.73274213 0.64672637 0.7100451 0.7521287 0.67091054 0.70985687 0.75060934 0.68430394 0.70714873 0.62514323 0.7253529 0.70745385 0.6884234 0.7359664 0.7548871 0.64212537 0.7549106 0.67071074 0.7269622 0.7506876 0.67098546 0.75228155 0.67089003 0.62600255 0.7354383 0.63515604 0.6712832 0.68275887 0.68390846 0.72840285 0.75225407 0.6711734 0.63487554 0.62712866 0.73115176
0.47047046 0.7331199 0.68767244 0.6839442 0.62195927 0.708807 0.7315817 0.6894391 0.62172604 0.6871558 0.7108762 0.72967565 0.67074287 0.7546846 0.64751947 0.6702865 0.7327263 0.6467299 0.71003854 0.75210226 0.6709089 0.70984966 0.7505906 0.68429506 0.7071568 0.62517095 0.7253492 0.7074643 0.68842024 0.73593336 0.75484467 0.64212245 0.75486803 0.6707005 0.7269534 0.7506683 0.6709843 0.7522551 0.67088103 0.62602895 0.7354049 0.6351739 0.6712841 0.68276477 0.68390495 0.72838336 0.752227 0.67116934 0.63489306 0.62715703 0.73114455
0.47147146 0.7331048 0.6876755 0.68393344 0.62198496 0.7088098 0.7315739 0.689433 0.62175107 0.68716514 0.71086067 0.72964776 0.67073566 0.7546421 0.64752513 0.67028034 0.73271054 0.64673346 0.7100322 0.7520762 0.6709075 0.70984226 0.75057167 0.68428636 0.7071651 0.6251993 0.7253459 0.7074743 0.68841684 0.73590034 0.75480217 0.6421199 0.75482595 0.67069066 0.72694415 0.7506494 0.6709835 0.7522289 0.6708722 0.6260554 0.73537123 0.6351918 0.67128557 0.6827707 0.6839021 0.72836375 0.7522013 0.6711654 0.6349108 0.6271853 0.731137
0.47247246 0.73309034 0.6876786 0.68392265 0.6220102 0.70881265 0.7315658 0.68942726 0.621776 0.68717486 0.7108454 0.7296201 0.67072934 0.75459963 0.6475311 0.67027426 0.73269534 0.64673764 0.7100262 0.75205034 0.67090595 0.7098353 0.75055313 0.6842778 0.70717365 0.6252277 0.7253426 0.707485 0.6884139 0.7358675 0.7547596 0.6421176 0.7547833 0.67068064 0.726935 0.7506306 0.67098284 0.75220263 0.6708637 0.6260823 0.73533744 0.6352104 0.6712873 0.6827772 0.6838992 0.7283445 0.75217456 0.67116195 0.634929 0.627214 0.73113006
0.47347346 0.7330761 0.68768144 0.6839126 0.62203604 0.7088159 0.73155814 0.6894214 0.6218014 0.6871848 0.7108304 0.72959244 0.670723 0.7545572 0.64753723 0.6702684 0.73268 0.64674205 0.71002024 0.7520238 0.6709052 0.70982826 0.75053406 0.6842691 0.7071821 0.6252565 0.72533935 0.7074953 0.6884112 0.73583513 0.7547172 0.64211565 0.754741 0.67067146 0.7269263 0.7506114 0.67098224 0.75217587 0.6708556 0.62610966 0.7353043 0.63522905 0.6712892 0.68278354 0.6838966 0.7283257 0.75214785 0.67115843 0.63494736 0.62724316 0.731123
0.47447446 0.73306143 0.6876851 0.6839024 0.62206197 0.7088191 0.7315503 0.68941617 0.6218272 0.68719435 0.7108151 0.72956514 0.67071706 0.75451463 0.6475435 0.6702625 0.73266447 0.6467465 0.71001434 0.751998 0.67090476 0.7098212 0.7505151 0.6842612 0.7071908 0.62528545 0.72533643 0.707506 0.68840885 0.73580307 0.7546749 0.6421142 0.7546988 0.6706619 0.7269177 0.75059235 0.6709823 0.75214916 0.67084736 0.626137 0.7352708 0.63524795 0.6712909 0.6827902 0.68389434 0.72830635 0.7521218 0.67115545 0.6349663 0.62727255 0.7311157
0.4754755 0.7330472 0.68768865 0.68389255 0.6220884 0.7088225 0.7315426 0.6894108 0.62185293 0.6872049 0.71080023 0.7295381 0.67071104 0.75447273 0.6475502 0.67025745 0.73264956 0.6467517 0.7100083 0.75197136 0.6709043 0.7098148 0.7504965 0.6842532 0.7071994 0.62531453 0.7253336 0.7075167 0.6884063 0.7357709 0.7546326 0.6421129 0.7546562 0.67065305 0.72690886 0.7505731 0.67098224 0.7521227 0.6708397 0.6261646 0.7352377 0.6352675 0.671293 0.68279743 0.68389165 0.72828764 0.75209486 0.6711519 0.63498527 0.62730193 0.7311088
0.4764765 0.7330329 0.68769217 0.6838828 0.62211525 0.70882607 0.73153496 0.6894058 0.6218795 0.68721527 0.7107859 0.72951037 0.6707052 0.7544299 0.64755756 0.6702527 0.7326342 0.64675677 0.71000266 0.7519452 0.6709042 0.70980823 0.75047725 0.6842456 0.70720834 0.625344 0.7253309 0.70752764 0.6884044 0.73573864 0.75459015 0.6421121 0.7546138 0.6706445 0.7269002 0.7505541 0.6709824 0.752096 0.67083204 0.62619275 0.73520523 0.63528645 0.6712957 0.6828042 0.68388987 0.72826874 0.7520684 0.67114943 0.6350044 0.6273317 0.73110193
0.4774775 0.73301864 0.68769634 0.6838732 0.6221426 0.7088296 0.7315275 0.68940073 0.62190646 0.6872257 0.71077144 0.7294835 0.6707 0.75438815 0.6475647 0.67024815 0.73261964 0.6467623 0.70999724 0.7519191 0.6709044 0.7098018 0.7504586 0.6842381 0.70721716 0.6253738 0.72532773 0.7075382 0.68840235 0.7357062 0.75454766 0.6421115 0.75457126 0.67063624 0.7268919 0.75053465 0.670983 0.7520696 0.67082477 0.62622094 0.7351725 0.6353063 0.6712983 0.6828119 0.6838883 0.72824985 0.7520419 0.67114687 0.63502383 0.6273618 0.7310953
0.4784785 0.7330044 0.6877006 0.6838642 0.62216944 0.70883334 0.73152 0.6893961 0.6219329 0.6872365 0.71075696 0.7294566 0.67069507 0.7543455 0.6475721 0.6702435 0.73260504 0.6467683 0.7099917 0.7518929 0.6709048 0.70979583 0.7504395 0.6842306 0.70722634 0.62540406 0.725325 0.70754933 0.6884009 0.7356744 0.75450534 0.6421111 0.7545294 0.67062783 0.7268838 0.75051576 0.6709838 0.7520434 0.67081773 0.62624943 0.73513985 0.6353267 0.6713012 0.6828191 0.6838866 0.72823125 0.75201535 0.6711448 0.63504356 0.62739253 0.7310882
0.4794795 0.73299086 0.6877046 0.68385524 0.6221974 0.7088369 0.7315125 0.68939155 0.6219602 0.6872469 0.7107423 0.72942966 0.6706902 0.75430363 0.64757985 0.67023945 0.73258966 0.64677423 0.7099867 0.7518661 0.67090523 0.7097897 0.75041986 0.68422365 0.70723575 0.625434 0.7253221 0.7075605 0.688399 0.73564273 0.7544633 0.6421112 0.754487 0.6706199 0.72687536 0.7504966 0.67098475 0.7520166 0.6708109 0.6262782 0.7351068 0.63534653 0.6713042 0.682827 0.683885 0.72821265 0.7519886 0.67114276 0.6350637 0.62742275 0.7310814
0.4804805 0.7329764 0.6877093 0.68384624 0.62222534 0.70884097 0.7315053 0.689387 0.6219881 0.68725795 0.71072865 0.72940344 0.6706855 0.75426126 0.6475885 0.67023575 0.7325751 0.64678067 0.7099817 0.75184 0.6709062 0.7097837 0.75040114 0.68421686 0.7072446 0.62546486 0.7253199 0.7075716 0.68839777 0.73561096 0.75442106 0.6421121 0.75444466 0.6706122 0.7268669 0.75047714 0.6709859 0.7519903 0.67080456 0.62630767 0.73507464 0.63536733 0.67130756 0.68283486 0.6838837 0.7281941 0.75196207 0.67114097 0.63508403 0.6274535 0.7310748
0.4814815 0.7329628 0.687714 0.683838 0.6222538 0.70884466 0.7314977 0.6893828 0.62201583 0.68726933 0.71071476 0.729377 0.6706813 0.7542196 0.6475964 0.67023224 0.7325607 0.6467875 0.7099768 0.75181377 0.67090756 0.70977783 0.7503819 0.6842102 0.70725405 0.6254954 0.72531736 0.7075829 0.68839663 0.7355796 0.75437844 0.6421126 0.75440264 0.670605 0.726859 0.75045794 0.6709878 0.7519635 0.67079806 0.62633705 0.73504245 0.63538796 0.67131114 0.68284315 0.6838827 0.72817606 0.7519357 0.67113906 0.6351046 0.6274848 0.7310683
0.4824825 0.73294866 0.6877191 0.68382955 0.6222822 0.7088492 0.7314906 0.68937904 0.6220441 0.6872805 0.71070063 0.72935027 0.6706774 0.75417703 0.64760536 0.6702291 0.73254603 0.6467945 0.7099718 0.7517871 0.6709087 0.7097721 0.75036275 0.68420327 0.7072639 0.6255267 0.7253148 0.70759416 0.6883953 0.7355479 0.7543362 0.64211404 0.7543602 0.67059785 0.7268505 0.7504387 0.67098945 0.7519369 0.6707921 0.62636673 0.73501056 0.6354088 0.6713148 0.6828514 0.683882 0.7281578 0.7519087 0.67113775 0.6351255 0.6275163 0.7310618
0.4834835 0.7329344 0.6877241 0.6838216 0.6223113 0.708853 0.73148346 0.6893752 0.6220726 0.68729186 0.7106875 0.7293237 0.6706736 0.7541351 0.64761436 0.6702256 0.7325315 0.6468016 0.7099669 0.7517609 0.67091036 0.70976645 0.75034326 0.6841975 0.70727336 0.6255579 0.72531265 0.7076057 0.6883945 0.7355166 0.75429404 0.6421156 0.75431806 0.67059124 0.7268426 0.75041944 0.6709916 0.75191003 0.6707862 0.6263967 0.73497814 0.6354301 0.6713191 0.68285984 0.6838813 0.72813964 0.7518821 0.6711371 0.6351464 0.62754756 0.73105556
0.4844845 0.73292136 0.68772924 0.68381387 0.6223407 0.70885736 0.7314765 0.6893713 0.6221018 0.68730336 0.710674 0.72929776 0.6706698 0.7540931 0.6476234 0.6702228 0.73251736 0.6468094 0.7099623 0.75173444 0.67091227 0.7097611 0.750324 0.6841916 0.7072832 0.62558967 0.7253103 0.7076173 0.6883942 0.7354853 0.75425196 0.6421173 0.7542753 0.6705847 0.72683424 0.7503999 0.670994 0.7518836 0.6707807 0.6264268 0.734946 0.6354519 0.6713231 0.6828685 0.6838808 0.7281218 0.75185543 0.6711357 0.635168 0.6275797 0.7310496
0.4854855 0.7329077 0.6877349 0.6838063 0.6223698 0.7088616 0.73146933 0.6893679 0.6221309 0.6873156 0.71066046 0.7292715 0.6706668 0.75405097 0.6476329 0.6702205 0.73250294 0.6468169 0.7099579 0.7517079 0.67091465 0.7097557 0.7503048 0.6841858 0.7072929 0.62562186 0.72530806 0.7076287 0.6883937 0.73545396 0.75420994 0.6421193 0.7542334 0.67057794 0.7268268 0.7503805 0.6709962 0.7518568 0.67077565 0.6264574 0.73491466 0.63547367 0.6713277 0.68287694 0.6838809 0.72810394 0.7518289 0.671135 0.6351894 0.62761176 0.7310431
0.4864865 0.7328942 0.6877403 0.6837987 0.62240005 0.7088662 0.7314626 0.6893647 0.6221604 0.68732744 0.71064746 0.7292461 0.67066354 0.75400877 0.6476428 0.6702183 0.73248863 0.64682496 0.7099532 0.7516813 0.6709165 0.7097506 0.75028545 0.68417984 0.707303 0.6256539 0.725306 0.7076404 0.68839335 0.7354233 0.75416803 0.64212215 0.7541915 0.670572 0.72681886 0.75036097 0.6709989 0.7518302 0.6707704 0.6264883 0.7348827 0.6354955 0.67133224 0.68288636 0.6838807 0.72808635 0.751802 0.6711348 0.6352113 0.62764394 0.7310369
0.4874875 0.7328807 0.6877459 0.6837914 0.6224297 0.708871 0.73145545 0.6893613 0.6221901 0.68733937 0.7106346 0.72921973 0.67066085 0.75396675 0.6476522 0.67021626 0.73247474 0.64683354 0.7099494 0.7516547 0.67091924 0.7097458 0.7502664 0.68417484 0.70731306 0.6256864 0.7253038 0.7076522 0.6883933 0.7353927 0.7541253 0.6421251 0.7541495 0.6705662 0.7268112 0.75034165 0.67100203 0.75180334 0.6707655 0.6265193 0.7348518 0.6355181 0.6713377 0.6828954 0.6838808 0.7280686 0.7517757 0.6711347 0.6352336 0.62767696 0.7310305
0.4884885 0.7328673 0.68775195 0.68378496 0.62246066 0.7088756 0.7314485 0.6893583 0.6222203 0.6873517 0.7106216 0.72919416 0.6706585 0.75392526 0.64766264 0.6702144 0.73246086 0.64684206 0.7099453 0.75162804 0.6709219 0.7097408 0.75024694 0.6841695 0.70732343 0.6257188 0.72530204 0.70766395 0.6883934 0.7353614 0.75408345 0.6421282 0.75410706 0.6705607 0.72680396 0.75032216 0.67100537 0.7517766 0.67076117 0.6265509 0.7348201 0.6355409 0.6713424 0.6829049 0.6838811 0.72805107 0.7517487 0.6711347 0.635256 0.6277096 0.73102474
0.4894895 0.73285395 0.68775797 0.6837779 0.62249154 0.70888036 0.7314418 0.6893557 0.6222507 0.6873641 0.7106091 0.7291683 0.6706564 0.7538833 0.6476729 0.670213 0.7324465 0.6468512 0.7099408 0.75160176 0.6709251 0.70973563 0.7502274 0.6841642 0.7073333 0.625752 0.72530013 0.7076758 0.68839383 0.73533076 0.7540411 0.64213187 0.7540654 0.6705552 0.72679603 0.7503025 0.6710084 0.75175 0.67075676 0.62658286 0.7347892 0.6355635 0.67134804 0.68291456 0.68388194 0.7280336 0.7517223 0.6711347 0.63527864 0.62774235 0.73101854
0.4904905 0.73284036 0.68776447 0.68377155 0.62252265 0.7088856 0.73143536 0.689353 0.6222812 0.6873764 0.7105962 0.72914344 0.670654 0.75384134 0.647684 0.67021203 0.73243266 0.6468606 0.7099372 0.75157523 0.6709285 0.70973134 0.75020796 0.68415934 0.70734394 0.62578475 0.7252983 0.70768785 0.6883944 0.73530024 0.7539997 0.64213574 0.7540235 0.6705504 0.7267882 0.7502832 0.6710121 0.7517231 0.6707528 0.62661463 0.73475796 0.6355866 0.67135346 0.68292403 0.68388265 0.728016 0.75169563 0.6711353 0.6353015 0.627776 0.73101276
0.4914915 0.7328273 0.687771 0.68376523 0.62255377 0.7088902 0.73142856 0.68935055 0.6223127 0.68738925 0.7105836 0.729118 0.67065257 0.75379974 0.64769506 0.6702113 0.73241884 0.6468701 0.70993316 0.7515484 0.6709318 0.7097267 0.7501882 0.6841548 0.70735437 0.62581855 0.72529644 0.7077002 0.68839544 0.7352699 0.7539577 0.64214 0.7539812 0.67054516 0.726781 0.75026333 0.6710162 0.7516966 0.67074907 0.6266468 0.7347274 0.6356101 0.67135936 0.68293417 0.68388355 0.72799885 0.7516688 0.6711361 0.6353248 0.62780964 0.7310067
0.4924925 0.73281395 0.6877772 0.6837594 0.62258583 0.7088954 0.7314215 0.68934804 0.6223438 0.6874021 0.71057177 0.7290925 0.6706505 0.75375813 0.6477063 0.67021096 0.73240507 0.6468799 0.70992976 0.75152206 0.6709359 0.7097221 0.75016844 0.68415046 0.7073647 0.6258524 0.7252943 0.707712 0.68839604 0.73523945 0.7539156 0.6421445 0.75393915 0.67054087 0.7267732 0.75024384 0.67102027 0.75167 0.6707453 0.62667924 0.73469615 0.63563377 0.6713653 0.68294394 0.6838846 0.72798187 0.7516419 0.671137 0.63534844 0.62784374 0.73100126
0.4934935 0.7328011 0.6877843 0.6837533 0.6226176 0.70890033 0.7314148 0.6893458 0.6223758 0.6874149 0.7105595 0.7290675 0.6706495 0.75371605 0.6477177 0.67021054 0.7323916 0.64688957 0.7099265 0.7514956 0.67094 0.7097183 0.75014895 0.6841463 0.70737535 0.6258863 0.7252931 0.7077245 0.68839693 0.7352095 0.75387436 0.6421495 0.75389737 0.67053634 0.72676617 0.75022465 0.6710248 0.7516431 0.6707418 0.62671185 0.7346651 0.63565755 0.6713716 0.68295455 0.68388593 0.7279648 0.75161546 0.67113817 0.63537174 0.62787765 0.7309951
0.4944945 0.73278767 0.687791 0.68374795 0.62264985 0.708906 0.7314088 0.68934405 0.6224077 0.6874282 0.7105475 0.7290429 0.6706482 0.7536746 0.6477296 0.6702102 0.73237807 0.6469002 0.70992273 0.75146884 0.6709438 0.70971406 0.7501297 0.68414223 0.7073863 0.62592053 0.72529155 0.707737 0.6883982 0.7351795 0.753832 0.64215493 0.753856 0.6705323 0.7267588 0.7502048 0.6710289 0.751616 0.6707384 0.6267451 0.73463506 0.6356815 0.671378 0.68296474 0.68388766 0.72794783 0.75158894 0.67113954 0.6353958 0.627912 0.7309895
0.4954955 0.7327749 0.6877982 0.6837425 0.62268263 0.70891136 0.7314024 0.6893419 0.6224401 0.6874412 0.71053576 0.7290179 0.6706473 0.7536332 0.6477416 0.6702105 0.7323645 0.6469109 0.7099196 0.75144255 0.67094845 0.70970994 0.7501101 0.6841388 0.7073967 0.62595516 0.7252899 0.7077492 0.6883996 0.73514915 0.7537903 0.64216024 0.7538139 0.6705284 0.72675157 0.75018483 0.6710338 0.7515894 0.67073566 0.6267784 0.7346044 0.6357059 0.6713841 0.68297523 0.6838894 0.72793096 0.75156206 0.6711409 0.6354203 0.62794644 0.73098373
0.4964965 0.7327621 0.6878052 0.6837372 0.6227153 0.7089164 0.73139554 0.6893403 0.62247235 0.68745494 0.7105242 0.72899306 0.6706467 0.7535913 0.6477539 0.6702107 0.732351 0.6469218 0.7099162 0.75141543 0.6709531 0.7097058 0.75009054 0.68413526 0.70740783 0.6259898 0.7252887 0.7077615 0.6884012 0.7351194 0.7537485 0.6421662 0.7537723 0.67052466 0.7267443 0.7501655 0.67103887 0.7515628 0.670733 0.62681186 0.7345743 0.6357307 0.67139125 0.68298644 0.6838912 0.72791415 0.7515356 0.67114246 0.63544446 0.62798136 0.73097795
0.4974975 0.73274875 0.6878127 0.6837323 0.6227487 0.70892185 0.731389 0.6893391 0.6225053 0.6874683 0.71051246 0.7289682 0.6706466 0.75355 0.6477665 0.67021173 0.7323379 0.646933 0.7099131 0.7513889 0.67095804 0.7097019 0.7500705 0.6841313 0.70741886 0.626025 0.72528714 0.7077741 0.6884027 0.7350898 0.7537069 0.64217246 0.7537306 0.6705215 0.7267378 0.7501457 0.6710444 0.7515356 0.67073065 0.62684596 0.7345441 0.6357554 0.6713987 0.6829972 0.68389326 0.72789747 0.7515088 0.6711448 0.63546926 0.62801665 0.73097277
0.4984985 0.7327362 0.6878206 0.68372744 0.6227821 0.7089276 0.73138285 0.68933743 0.6225386 0.6874821 0.7105011 0.7289438 0.67064667 0.75350857 0.6477796 0.6702124 0.73232496 0.6469446 0.70991004 0.75136256 0.6709632 0.7096984 0.75005096 0.6841284 0.70742977 0.6260602 0.72528595 0.7077866 0.68840474 0.7350601 0.7536651 0.642179 0.75368875 0.6705185 0.72673035 0.750126 0.6710496 0.7515087 0.67072827 0.6268802 0.7345142 0.63578063 0.6714058 0.683008 0.6838951 0.7278812 0.7514818 0.671147 0.6354942 0.6280519 0.73096704
0.4994995 0.7327236 0.6878283 0.6837229 0.622816 0.70893306 0.73137677 0.68933606 0.6225723 0.6874957 0.7104898 0.7289195 0.6706468 0.753467 0.64779246 0.67021406 0.73231137 0.6469563 0.709907 0.7513359 0.67096823 0.70969504 0.7500314 0.68412554 0.70744115 0.62609583 0.7252847 0.70779926 0.68840677 0.73503083 0.75362337 0.6421858 0.75364715 0.6705155 0.7267237 0.75010633 0.67105514 0.75148237 0.6707265 0.62691414 0.73448396 0.63580596 0.6714132 0.68301946 0.6838977 0.7278647 0.75145525 0.6711493 0.6355193 0.6280875 0.73096144
0.5005005 0.73271066 0.68783605 0.68371874 0.6228501 0.70893896 0.73137033 0.6893351 0.62260616 0.68750983 0.71047854 0.72889537 0.6706473 0.75342566 0.64780575 0.6702153 0.7322984 0.6469681 0.7099048 0.7513091 0.67097414 0.7096914 0.7500116 0.6841227 0.7074525 0.6261315 0.72528315 0.7078119 0.6884089 0.7350008 0.7535821 0.64219284 0.7536054 0.6705132 0.7267165 0.75008625 0.67106134 0.75145537 0.670725 0.626949 0.73445386 0.6358316 0.6714207 0.68303084 0.6839003 0.72784823 0.75142866 0.67115194 0.6355449 0.6281234 0.7309561
0.5015015 0.7326984 0.6878443 0.68371475 0.62288445 0.70894444 0.7313643 0.6893343 0.62264043 0.68752384 0.7104677 0.7288712 0.670648 0.7533842 0.6478193 0.67021686 0.73228526 0.64698076 0.70990163 0.7512826 0.67097986 0.70968825 0.7499924 0.68412024 0.70746356 0.62616765 0.725282 0.70782477 0.6884113 0.7349714 0.7535401 0.6422006 0.75356406 0.6705104 0.7267096 0.750067 0.67106766 0.75142866 0.6707235 0.62698406 0.7344241 0.6358575 0.6714287 0.6830427 0.68390304 0.72783196 0.75140214 0.6711549 0.63557047 0.6281595 0.7309514
0.5025025 0.73268557 0.6878525 0.6837108 0.6229191 0.7089509 0.7313578 0.6893334 0.6226748 0.68753815 0.71045655 0.7288467 0.6706487 0.753343 0.6478326 0.670219 0.73227257 0.646993 0.7098991 0.7512558 0.670986 0.7096851 0.74997234 0.68411785 0.7074745 0.6262038 0.7252811 0.70783746 0.6884137 0.7349423 0.7534986 0.6422085 0.7535225 0.6705082 0.72670287 0.75004727 0.67107356 0.7514019 0.6707219 0.6270192 0.7343946 0.63588333 0.6714369 0.6830544 0.6839061 0.72781575 0.75137526 0.6711578 0.63559645 0.62819564 0.73094594
0.5035035 0.7326732 0.68786085 0.68370724 0.6229542 0.70895636 0.7313518 0.6893327 0.6227094 0.68755233 0.71044606 0.7288228 0.6706499 0.7533017 0.647847 0.6702212 0.7322596 0.64700603 0.7098963 0.7512295 0.67099214 0.7096815 0.7499527 0.6841154 0.70748645 0.62624043 0.72528 0.7078501 0.68841666 0.7349132 0.75345737 0.6422162 0.7534806 0.6705062 0.7266962 0.7500275 0.6710803 0.7513753 0.67072105 0.6270546 0.7343651 0.6359099 0.6714453 0.6830663 0.68390906 0.72779983 0.751349 0.67116135 0.6356227 0.6282321 0.73094034
0.5045045 0.73266083 0.68786913 0.68370366 0.62298954 0.70896226 0.7313458 0.6893322 0.6227447 0.6875665 0.71043545 0.72879934 0.6706511 0.7532607 0.6478616 0.6702234 0.7322467 0.64701927 0.70989406 0.7512024 0.67099833 0.7096785 0.7499325 0.6841134 0.7074979 0.6262774 0.7252791 0.7078634 0.6884195 0.7348839 0.75341594 0.6422252 0.7534394 0.6705048 0.72668934 0.75000757 0.6710873 0.75134826 0.67072016 0.6270903 0.73433566 0.63593674 0.67145354 0.68307817 0.6839123 0.72778374 0.75132185 0.67116475 0.6356491 0.6282692 0.7309355
0.5055055 0.73264796 0.6878779 0.6837007 0.62302506 0.70896834 0.7313401 0.68933237 0.62278 0.6875807 0.7104246 0.7287755 0.6706526 0.75321954 0.64787596 0.67022634 0.7322338 0.64703256 0.7098921 0.7511757 0.671005 0.70967567 0.74991286 0.6841114 0.7075096 0.62631434 0.7252778 0.7078761 0.6884226 0.7348551 0.7533743 0.6422342 0.75339836 0.6705035 0.72668266 0.7499881 0.6710941 0.7513218 0.67071915 0.6271264 0.7343064 0.6359632 0.6714623 0.68309027 0.68391615 0.727768 0.7512954 0.6711683 0.63567597 0.6283063 0.7309301
0.5065065 0.73263574 0.68788654 0.6836974 0.62306094 0.7089748 0.7313337 0.6893318 0.6228156 0.6875959 0.71041447 0.7287515 0.6706543 0.753178 0.64789087 0.6702292 0.73222125 0.6470462 0.7098899 0.7511491 0.6710119 0.7096732 0.749893 0.68411 0.70752126 0.62635165 0.72527736 0.70788944 0.6884258 0.734826 0.75333315 0.64224297 0.7533567 0.6705017 0.726676 0.74996823 0.6711014 0.75129455 0.67071927 0.62716275 0.7342774 0.6359905 0.6714711 0.683103 0.68391955 0.7277517 0.7512686 0.6711723 0.63570297 0.62834334 0.7309248
0.5075075 0.7326232 0.6878959 0.68369436 0.62309706 0.70898086 0.7313283 0.6893319 0.62285143 0.68761075 0.7104042 0.7287281 0.6706564 0.75313735 0.6479058 0.6702326 0.73220855 0.6470599 0.70988756 0.7511223 0.6710189 0.70967025 0.7498734 0.6841084 0.70753294 0.6263892 0.7252765 0.7079023 0.6884292 0.7347974 0.753292 0.6422526 0.7533155 0.67050123 0.72666943 0.74994826 0.6711085 0.751268 0.67071915 0.62719905 0.7342481 0.63601774 0.67148024 0.68311524 0.68392336 0.7277363 0.7512421 0.6711764 0.63573015 0.6283805 0.73092
0.5085085 0.73261124 0.68790466 0.683692 0.6231334 0.70898724 0.7313218 0.6893318 0.62288797 0.68762565 0.71039385 0.7287048 0.67065847 0.7530963 0.647921 0.67023575 0.73219585 0.647074 0.7098856 0.751096 0.6710267 0.70966786 0.7498534 0.68410707 0.70754457 0.626427 0.7252753 0.7079155 0.6884327 0.73476857 0.753251 0.64226216 0.7532737 0.67050004 0.72666293 0.7499283 0.6711161 0.7512413 0.67071897 0.62723583 0.7342195 0.6360455 0.6714893 0.683128 0.6839271 0.7277206 0.75121504 0.67118055 0.63575757 0.62841845 0.7309149
0.5095095 0.73259896 0.6879137 0.6836888 0.62317014 0.7089936 0.7313162 0.68933195 0.622924 0.68764085 0.71038413 0.72868156 0.6706608 0.7530552 0.64793664 0.6702395 0.7321836 0.6470886 0.7098835 0.7510689 0.6710339 0.70966476 0.7498331 0.684106 0.7075565 0.6264649 0.7252751 0.70792866 0.68843627 0.73474 0.75320995 0.6422726 0.75323284 0.6704997 0.7266567 0.7499084 0.67112416 0.75121415 0.6707192 0.6272727 0.7341901 0.6360732 0.67149884 0.683141 0.6839309 0.7277046 0.7511886 0.6711851 0.63578516 0.6284561 0.73090965
0.5105105 0.7325866 0.68792343 0.6836868 0.6232073 0.70900023 0.7313105 0.6893328 0.6229611 0.6876558 0.71037406 0.7286581 0.6706636 0.75301474 0.6479522 0.6702432 0.73217094 0.64710337 0.709882 0.75104254 0.67104185 0.7096626 0.74981344 0.6841049 0.7075685 0.626503 0.7252742 0.7079419 0.68843997 0.73471147 0.75316864 0.64228284 0.75319195 0.67049944 0.7266501 0.7498885 0.67113227 0.7511872 0.6707196 0.6273103 0.73416126 0.63610125 0.6715082 0.6831541 0.683936 0.7276894 0.75116223 0.6711898 0.6358132 0.62849444 0.7309049
0.5115115 0.7325746 0.6879329 0.68368477 0.6232446 0.70900667 0.73130465 0.68933284 0.6229984 0.68767095 0.7103642 0.7286351 0.67066664 0.75297385 0.6479683 0.67024726 0.7321586 0.64711803 0.70987964 0.75101537 0.6710498 0.7096602 0.74979335 0.68410414 0.7075807 0.6265415 0.72527325 0.70795524 0.68844396 0.7346832 0.7531271 0.6422934 0.7531508 0.67049927 0.72664374 0.7498686 0.6711407 0.75116026 0.6707203 0.62734777 0.73413306 0.6361294 0.6715182 0.68316716 0.68394035 0.72767377 0.7511353 0.67119443 0.635841 0.6285332 0.7308997
0.5125125 0.7325626 0.6879427 0.68368274 0.62328213 0.7090128 0.73129874 0.68933386 0.6230355 0.6876868 0.71035445 0.728612 0.6706695 0.7529326 0.6479845 0.6702516 0.7321462 0.64713335 0.70987844 0.7509888 0.671058 0.7096579 0.7497737 0.68410367 0.7075926 0.62658036 0.72527254 0.7079687 0.6884483 0.73465484 0.75308645 0.64230466 0.75310963 0.67049915 0.7266374 0.7498488 0.6711486 0.7511338 0.6707214 0.62738544 0.73410475 0.6361578 0.6715283 0.6831802 0.68394494 0.7276587 0.75110847 0.6711997 0.6358696 0.6285716 0.730895
0.5135135 0.7325508 0.68795234 0.68368095 0.62332 0.7090195 0.73129314 0.68933463 0.62307304 0.6877021 0.7103449 0.7285889 0.6706729 0.75289226 0.64800096 0.6702564 0.73213387 0.64714885 0.7098768 0.7509623 0.6710663 0.709656 0.74975324 0.68410295 0.7076051 0.6266192 0.7252724 0.7079821 0.688452 0.73462653 0.75304556 0.64231616 0.7530682 0.6704995 0.7266312 0.74982893 0.67115736 0.751107 0.67072237 0.62742364 0.734076 0.6361865 0.6715382 0.6831938 0.6839495 0.727643 0.751082 0.6712048 0.6358985 0.6286105 0.7308902
0.5145145 0.7325384 0.68796223 0.6836795 0.6233578 0.7090261 0.7312874 0.68933576 0.6231114 0.68771774 0.71033543 0.728566 0.6706763 0.7528518 0.6480178 0.67026085 0.7321212 0.6471643 0.7098753 0.7509356 0.6710747 0.7096537 0.7497332 0.6841026 0.70761687 0.6266588 0.72527194 0.70799565 0.6884567 0.73459834 0.7530045 0.64232737 0.7530277 0.6705003 0.72662526 0.74980855 0.67116624 0.75108004 0.67072386 0.62746185 0.7340477 0.63621557 0.6715485 0.6832072 0.6839546 0.7276281 0.7510553 0.67121047 0.6359273 0.62864965 0.73088497
0.5155155 0.73252666 0.68797237 0.6836783 0.62339634 0.70903283 0.7312819 0.68933666 0.6231493 0.68773335 0.7103264 0.7285433 0.67067987 0.7528107 0.6480345 0.6702661 0.73210937 0.6471802 0.7098743 0.7509087 0.67108315 0.70965207 0.7497135 0.68410254 0.70762914 0.6266982 0.7252716 0.7080087 0.68846136 0.7345702 0.75296396 0.64233947 0.75298643 0.6705011 0.7266187 0.7497888 0.67117524 0.75105345 0.67072535 0.6275004 0.7340196 0.6362448 0.67155915 0.6832209 0.6839594 0.7276129 0.7510287 0.671216 0.6359562 0.62868893 0.7308808
0.5165165 0.7325144 0.687983 0.6836772 0.62343544 0.70903975 0.7312759 0.689338 0.6231877 0.6877492 0.71031684 0.72852063 0.670684 0.75276995 0.6480517 0.67027146 0.73209745 0.64719623 0.7098727 0.75088185 0.6710922 0.7096501 0.74969304 0.68410265 0.70764154 0.62673753 0.7252709 0.7080221 0.6884661 0.7345426 0.75292265 0.64235157 0.75294566 0.67050207 0.7266123 0.7497689 0.6711845 0.75102663 0.6707273 0.62753874 0.7339917 0.63627446 0.67156976 0.68323463 0.68396443 0.72759765 0.75100213 0.6712219 0.63598555 0.6287285 0.73087585
0.5175175 0.7325029 0.6879927 0.6836762 0.6234739 0.7090463 0.73127043 0.68933946 0.62322646 0.6877651 0.7103078 0.7284977 0.6706882 0.75273 0.6480691 0.67027664 0.7320851 0.6472126 0.7098715 0.7508554 0.67110115 0.7096485 0.7496731 0.68410325 0.70765364 0.6267777 0.7252702 0.70803565 0.68847096 0.73451465 0.7528822 0.6423644 0.7529051 0.67050314 0.72660625 0.749749 0.6711939 0.75099987 0.67072916 0.62757796 0.73396355 0.6363037 0.6715808 0.68324846 0.68396986 0.7275826 0.7509754 0.67122763 0.636015 0.628768 0.7308713
0.5185185 0.7324911 0.6880034 0.6836754 0.62351304 0.7090533 0.73126465 0.6893408 0.6232655 0.6877813 0.71029896 0.7284758 0.6706928 0.7526893 0.64808667 0.6702825 0.73207337 0.6472294 0.7098703 0.7508285 0.67111087 0.7096467 0.7496531 0.6841034 0.7076659 0.62681794 0.72526985 0.70804924 0.68847615 0.734487 0.75284106 0.6423771 0.75286394 0.6705047 0.7266002 0.7497288 0.6712033 0.7509732 0.6707314 0.62761736 0.7339355 0.6363336 0.67159164 0.6832624 0.6839753 0.72756785 0.75094885 0.67123413 0.636045 0.62880814 0.7308665
0.5195195 0.73247886 0.6880138 0.68367463 0.62355274 0.7090604 0.7312592 0.6893425 0.6233047 0.68779725 0.7102898 0.728453 0.6706973 0.75264895 0.6481043 0.6702884 0.73206115 0.6472464 0.70986897 0.75080204 0.6711199 0.70964515 0.74963325 0.6841041 0.70767844 0.6268579 0.7252695 0.7080626 0.68848085 0.7344589 0.7528003 0.6423902 0.75282365 0.6705065 0.72659403 0.74970883 0.6712129 0.75094634 0.67073363 0.6276566 0.7339078 0.636364 0.67160285 0.6832766 0.68398124 0.72755307 0.7509224 0.67124015 0.6360748 0.62884855 0.73086166
0.5205205 0.7324673 0.6880246 0.68367434 0.6235923 0.7090672 0.73125386 0.689344 0.6233443 0.6878135 0.7102812 0.72843075 0.6707015 0.7526085 0.64812255 0.67029434 0.73204935 0.64726347 0.709868 0.75077534 0.6711296 0.70964336 0.74961305 0.68410474 0.7076911 0.62689865 0.7252692 0.70807636 0.6884862 0.73443115 0.75276 0.6424036 0.75278276 0.67050785 0.7265883 0.7496886 0.6712227 0.75091946 0.6707364 0.62769645 0.73387986 0.636394 0.67161417 0.68329126 0.6839871 0.7275383 0.75089574 0.67124707 0.6361051 0.62888867 0.73085725
0.5215215 0.73245525 0.6880352 0.6836741 0.62363267 0.7090742 0.73124856 0.6893461 0.6233843 0.68782973 0.7102724 0.7284089 0.6707066 0.7525681 0.64814085 0.6703011 0.7320378 0.64728105 0.7098672 0.7507484 0.67114 0.7096419 0.7495929 0.6841059 0.70770353 0.6269394 0.7252688 0.7080902 0.6884915 0.7344038 0.7527194 0.642417 0.7527422 0.6705101 0.72658205 0.7496683 0.6712331 0.7508929 0.6707395 0.6277368 0.73385245 0.6364246 0.67162585 0.68330574 0.683993 0.7275236 0.7508691 0.6712538 0.6361354 0.62892944 0.73085254
0.5225225 0.7324436 0.6880462 0.6836739 0.6236726 0.7090813 0.7312428 0.6893479 0.6234241 0.6878464 0.71026385 0.72838694 0.6707121 0.75252795 0.6481593 0.6703073 0.7320256 0.6472985 0.7098664 0.7507219 0.67114985 0.7096407 0.74957275 0.68410665 0.70771587 0.6269806 0.7252685 0.7081039 0.68849725 0.73437667 0.7526789 0.6424312 0.75270134 0.67051274 0.72657627 0.7496484 0.6712434 0.75086606 0.6707419 0.6277767 0.73382497 0.6364555 0.6716375 0.6833202 0.6839993 0.7275088 0.75084245 0.6712605 0.6361663 0.62897015 0.73084825
0.5235235 0.73243225 0.68805736 0.6836741 0.6237134 0.70908856 0.7312375 0.68935055 0.6234647 0.68786275 0.71025527 0.7283644 0.67071694 0.7524877 0.6481781 0.6703142 0.7320136 0.64731634 0.70986557 0.75069535 0.67116 0.70963955 0.74955225 0.684108 0.70772856 0.6270217 0.7252687 0.70811754 0.6885027 0.73434895 0.75263804 0.64244574 0.75266075 0.67051506 0.7265704 0.74962825 0.67125386 0.75083935 0.6707454 0.627817 0.73379725 0.63648605 0.67164946 0.6833348 0.68400556 0.72749424 0.750816 0.671268 0.6361968 0.6290112 0.73084337
0.5245245 0.73242056 0.6880686 0.6836742 0.623754 0.709096 0.73123217 0.68935233 0.6235055 0.6878794 0.7102469 0.7283427 0.6707229 0.7524477 0.6481971 0.67032135 0.7320022 0.64733446 0.70986456 0.75066835 0.67117023 0.70963854 0.7495323 0.68410933 0.7077415 0.6270632 0.7252683 0.7081311 0.68850857 0.73432213 0.75259787 0.6424603 0.7526205 0.67051786 0.7265643 0.7496084 0.6712645 0.7508123 0.6707489 0.6278578 0.7337702 0.63651747 0.6716613 0.6833497 0.684012 0.7274793 0.7507891 0.67127496 0.63622797 0.62905246 0.7308392
0.5255255 0.7324088 0.6880797 0.683675 0.6237951 0.70910263 0.73122686 0.6893549 0.6235466 0.68789655 0.7102388 0.7283206 0.67072874 0.7524074 0.64821583 0.6703283 0.73199034 0.6473524 0.709864 0.7506414 0.6711806 0.7096369 0.74951243 0.6841108 0.7077538 0.6271053 0.72526807 0.70814484 0.6885145 0.73429435 0.75255764 0.642475 0.75257987 0.67052054 0.72655857 0.7495883 0.6712753 0.7507855 0.67075247 0.62789863 0.7337427 0.63654864 0.67167354 0.6833646 0.6840186 0.7274651 0.7507628 0.6712823 0.63625926 0.629094 0.73083454
0.5265265 0.7323971 0.6880912 0.6836754 0.6238364 0.70911014 0.7312212 0.6893574 0.6235875 0.6879132 0.71023047 0.72829896 0.67073464 0.7523673 0.6482352 0.67033565 0.73197854 0.6473712 0.7098633 0.7506151 0.6711916 0.709636 0.749492 0.68411255 0.7077666 0.627147 0.72526747 0.70815843 0.6885208 0.7342676 0.7525173 0.6424902 0.7525395 0.6705236 0.7265526 0.7495681 0.6712864 0.75075895 0.67075604 0.6279397 0.73371583 0.6365804 0.6716859 0.68337977 0.68402505 0.7274507 0.75073636 0.6712898 0.6362907 0.62913567 0.73083
0.5275275 0.73238575 0.6881025 0.6836764 0.6238778 0.7091176 0.7312163 0.6893599 0.6236288 0.68792987 0.7102223 0.72827697 0.6707404 0.7523271 0.6482548 0.6703431 0.731967 0.6473897 0.7098629 0.75058824 0.6712023 0.709635 0.74947155 0.68411434 0.70777965 0.6271889 0.72526765 0.70817274 0.6885265 0.73424023 0.7524769 0.6425055 0.7524994 0.670527 0.7265469 0.74954796 0.6712978 0.7507321 0.6707596 0.627981 0.73368865 0.636612 0.67169863 0.6833948 0.6840321 0.7274362 0.75070983 0.67129785 0.6363226 0.62917745 0.73082554
0.5285285 0.7323744 0.688114 0.683677 0.62391955 0.7091244 0.7312105 0.6893624 0.62367094 0.6879473 0.7102142 0.72825533 0.6707466 0.7522869 0.64827454 0.67035115 0.7319553 0.64740896 0.7098621 0.75056165 0.6712137 0.70963436 0.7494515 0.6841163 0.70779234 0.6272314 0.72526747 0.7081862 0.68853295 0.73421335 0.75243664 0.642521 0.7524589 0.67053056 0.7265414 0.749528 0.67130893 0.75070524 0.6707641 0.62802243 0.7336616 0.63664407 0.67171115 0.6834102 0.68403876 0.7274221 0.7506831 0.6713059 0.63635427 0.62921965 0.7308209
0.5295295 0.73236257 0.6881258 0.68367827 0.6239616 0.70913225 0.73120475 0.6893656 0.6237128 0.6879641 0.7102063 0.72823346 0.6707533 0.75224715 0.6482947 0.6703591 0.7319437 0.64742786 0.70986176 0.75053483 0.6712249 0.70963347 0.74943113 0.6841182 0.7078054 0.62727386 0.72526765 0.7082003 0.6885393 0.7341865 0.75239617 0.64253706 0.7524185 0.67053413 0.72653496 0.749508 0.6713206 0.75067866 0.6707685 0.62806416 0.7336348 0.6366763 0.6717238 0.68342584 0.6840457 0.72740805 0.7506569 0.6713137 0.6363865 0.62926155 0.73081666
0.5305305 0.7323513 0.6881377 0.68367964 0.6240039 0.7091394 0.7311997 0.6893684 0.62375456 0.6879811 0.71019834 0.7282121 0.67076015 0.75220746 0.6483148 0.6703671 0.7319321 0.64744735 0.7098614 0.7505085 0.67123634 0.70963246 0.74941087 0.6841206 0.7078181 0.62731653 0.7252674 0.7082136 0.6885462 0.7341599 0.7523561 0.64255357 0.75237876 0.6705379 0.7265296 0.74948776 0.6713323 0.75065184 0.6707725 0.628106 0.73360807 0.6367087 0.6717371 0.68344134 0.68405306 0.7273938 0.7506303 0.6713219 0.63641894 0.6293041 0.7308122
0.5315315 0.7323399 0.6881494 0.6836811 0.62404674 0.70914656 0.73119444 0.6893716 0.62379706 0.6879984 0.7101907 0.7281908 0.67076695 0.7521676 0.6483348 0.6703755 0.73192084 0.64746684 0.70986116 0.75048155 0.6712481 0.70963186 0.7493905 0.6841232 0.7078311 0.6273595 0.7252668 0.7082277 0.6885526 0.734133 0.7523159 0.6425701 0.7523382 0.6705422 0.72652364 0.74946725 0.67134386 0.75062495 0.6707776 0.62814856 0.73358095 0.6367411 0.67175007 0.6834565 0.68406034 0.7273794 0.7506033 0.67133063 0.6364515 0.6293467 0.7308078
0.5325325 0.73232806 0.68816185 0.68368244 0.6240893 0.70915395 0.7311889 0.68937445 0.6238398 0.68801576 0.71018314 0.7281694 0.6707737 0.7521282 0.6483555 0.6703842 0.731909 0.6474867 0.70986116 0.7504551 0.6712594 0.70963115 0.74937063 0.6841259 0.70784414 0.6274026 0.7252673 0.70824146 0.688559 0.734106 0.75227594 0.6425868 0.75229806 0.6705459 0.72651803 0.7494471 0.67135596 0.75059813 0.67078245 0.62819105 0.7335544 0.6367739 0.67176336 0.68347234 0.68406785 0.7273652 0.7505771 0.6713392 0.63648415 0.6293897 0.73080343
0.5335335 0.7323165 0.6881735 0.6836842 0.6241323 0.7091615 0.7311835 0.6893782 0.62388235 0.68803334 0.7101752 0.728148 0.67078114 0.75208825 0.6483763 0.6703928 0.7318982 0.6475068 0.70986086 0.750428 0.67127174 0.70963037 0.7493498 0.6841284 0.70785695 0.62744594 0.7252669 0.7082556 0.688566 0.7340795 0.752236 0.6426039 0.75225794 0.6705505 0.7265123 0.7494268 0.67136824 0.75057167 0.6707874 0.628233 0.7335278 0.6368069 0.67177653 0.6834882 0.68407565 0.72735137 0.7505504 0.6713478 0.6365171 0.6294326 0.7307991
0.5345345 0.7323055 0.6881859 0.6836861 0.6241754 0.7091691 0.7311787 0.68938136 0.623926 0.68805075 0.71016794 0.7281268 0.6707884 0.7520487 0.64839715 0.6704017 0.7318869 0.647527 0.7098607 0.75040156 0.67128384 0.70963013 0.7493299 0.6841314 0.70786995 0.62748957 0.7252669 0.7082694 0.68857336 0.7340532 0.7521959 0.6426213 0.7522183 0.6705553 0.7265066 0.74940675 0.6713805 0.75054514 0.6707927 0.62827635 0.7335011 0.6368401 0.6717901 0.68350434 0.68408346 0.7273373 0.75052404 0.67135686 0.6365503 0.62947583 0.7307946
0.5355355 0.73229396 0.68819857 0.68368864 0.62421894 0.7091766 0.73117334 0.68938464 0.6239692 0.68806815 0.71016043 0.72810584 0.67079604 0.75200915 0.64841825 0.67041093 0.7318756 0.6475477 0.709861 0.75037473 0.6712959 0.7096293 0.7493095 0.68413407 0.7078832 0.6275335 0.72526705 0.7082834 0.6885804 0.73402643 0.7521562 0.6426387 0.7521783 0.67056024 0.7265007 0.74938667 0.67139256 0.75051796 0.67079794 0.6283191 0.7334752 0.63687354 0.67180383 0.68352026 0.68409103 0.7273232 0.7504973 0.6713659 0.6365835 0.6295194 0.7307903
0.5365365 0.7322827 0.6882108 0.68369025 0.62426233 0.7091844 0.7311679 0.6893881 0.6240125 0.6880857 0.7101533 0.7280847 0.6708037 0.7519695 0.64843976 0.6704203 0.731864 0.64756805 0.7098607 0.7503481 0.6713088 0.70962924 0.74928886 0.6841375 0.70789623 0.6275774 0.7252666 0.70829695 0.68858767 0.73400027 0.75211644 0.6426567 0.7521382 0.67056495 0.726495 0.7493662 0.6714057 0.75049156 0.67080355 0.62836254 0.73344886 0.63690704 0.6718177 0.68353635 0.68409926 0.7273094 0.75047106 0.6713751 0.63661706 0.62956285 0.7307861
0.5375375 0.7322715 0.6882233 0.6836928 0.62430656 0.7091919 0.7311627 0.68939173 0.6240568 0.6881038 0.7101461 0.7280637 0.6708118 0.75192976 0.6484617 0.6704297 0.7318526 0.6475895 0.7098608 0.75032115 0.67132103 0.7096289 0.74926853 0.6841408 0.70790905 0.6276215 0.7252667 0.70831096 0.6885947 0.7339736 0.75207645 0.64267445 0.75209844 0.6705701 0.7264899 0.74934614 0.6714186 0.75046474 0.6708093 0.62840605 0.73342246 0.63694066 0.6718321 0.6835526 0.68410707 0.7272956 0.75044435 0.67138433 0.636651 0.6296067 0.7307817
0.5385385 0.7322603 0.6882359 0.6836954 0.6243505 0.7091993 0.73115736 0.6893958 0.62410104 0.68812096 0.71013886 0.7280424 0.67081976 0.7518906 0.64848316 0.6704395 0.73184156 0.64761066 0.70986086 0.75029427 0.6713339 0.70962876 0.7492481 0.6841442 0.70792246 0.62766564 0.7252666 0.7083249 0.68860215 0.73394746 0.7520364 0.64269286 0.7520584 0.6705756 0.7264841 0.7493257 0.6714313 0.75043774 0.6708152 0.62844956 0.73339653 0.636975 0.67184573 0.683569 0.6841156 0.72728187 0.750418 0.671394 0.6366849 0.62965065 0.730777
0.5395395 0.73224884 0.6882482 0.68369776 0.62439513 0.70920706 0.7311518 0.6893996 0.62414527 0.6881392 0.7101318 0.72802114 0.6708284 0.751851 0.64850515 0.6704493 0.7318299 0.64763176 0.7098609 0.75026786 0.6713465 0.709628 0.749228 0.68414736 0.70793515 0.6277101 0.7252671 0.70833904 0.68860966 0.73392123 0.7519969 0.64271164 0.7520191 0.67058116 0.726478 0.74930555 0.6714448 0.7504112 0.6708215 0.6284933 0.7333701 0.637009 0.6718601 0.68358564 0.6841238 0.7272678 0.7503914 0.67140394 0.63671863 0.6296945 0.73077315
0.5405405 0.7322377 0.6882611 0.6837005 0.62443966 0.7092146 0.7311473 0.68940353 0.6241898 0.6881567 0.71012443 0.7280007 0.6708368 0.75181186 0.6485274 0.6704595 0.7318189 0.6476532 0.709861 0.7502415 0.67135954 0.70962805 0.749207 0.6841514 0.70794874 0.6277551 0.7252666 0.7083527 0.6886177 0.7338952 0.7519572 0.64273053 0.75197923 0.6705871 0.72647274 0.74928486 0.6714576 0.75038457 0.67082757 0.6285375 0.7333442 0.63704294 0.67187476 0.6836019 0.6841323 0.7272545 0.75036496 0.6714138 0.636753 0.62973905 0.7307688
0.5415415 0.7322262 0.68827385 0.68370384 0.62448466 0.7092219 0.7311417 0.6894075 0.62423444 0.6881748 0.7101179 0.72797984 0.67084545 0.75177246 0.64854926 0.67046976 0.7318076 0.6476749 0.70986134 0.7502147 0.6713727 0.70962816 0.7491869 0.684155 0.70796156 0.62779963 0.72526693 0.70836693 0.68862474 0.7338693 0.75191754 0.64274967 0.7519393 0.6705926 0.72646713 0.74926466 0.6714711 0.7503581 0.6708342 0.628582 0.7333178 0.6370775 0.6718892 0.6836185 0.6841405 0.7272407 0.7503387 0.671424 0.6367877 0.62978345 0.7307643
0.5425425 0.732215 0.6882871 0.6837066 0.6245297 0.7092299 0.73113614 0.68941176 0.6242794 0.68819284 0.71011066 0.72795916 0.67085415 0.751733 0.6485719 0.67048025 0.7317968 0.64769703 0.7098616 0.750188 0.6713862 0.7096281 0.74916613 0.68415904 0.70797503 0.627845 0.72526664 0.7083803 0.68863285 0.73384327 0.75187814 0.64276916 0.7518994 0.670599 0.7264614 0.74924445 0.6714845 0.75033075 0.67084074 0.62862605 0.7332922 0.6371122 0.6719037 0.6836353 0.6841492 0.727227 0.75031215 0.6714339 0.6368222 0.629828 0.73076004
0.5435435 0.7322041 0.6883001 0.6837097 0.62457484 0.7092371 0.73113143 0.68941593 0.6243248 0.68821084 0.7101044 0.72793835 0.6708629 0.7516937 0.64859456 0.6704907 0.7317854 0.6477187 0.7098614 0.75016105 0.6713998 0.709628 0.74914527 0.6841627 0.7079885 0.6278903 0.72526705 0.7083948 0.6886409 0.7338171 0.75183845 0.6427885 0.75186014 0.67060524 0.7264561 0.74922353 0.67149866 0.75030476 0.6708472 0.6286707 0.7332664 0.6371471 0.67191875 0.6836521 0.6841579 0.7272133 0.7502858 0.6714437 0.6368571 0.6298729 0.73075604
0.5445445 0.73219246 0.68831307 0.6837131 0.62462044 0.7092452 0.7311259 0.6894204 0.6243703 0.68822896 0.71009725 0.7279177 0.6708719 0.75165474 0.64861745 0.6705011 0.7317746 0.6477412 0.7098616 0.75013417 0.67141336 0.7096281 0.74912536 0.6841672 0.70800114 0.627936 0.72526693 0.70840853 0.6886488 0.7337909 0.75179935 0.64280844 0.75182045 0.67061126 0.72645026 0.74920356 0.67151207 0.75027823 0.6708541 0.6287158 0.73324084 0.6371821 0.67193377 0.683669 0.6841668 0.7271998 0.7502589 0.67145425 0.6368921 0.6299181 0.73075193
0.5455455 0.7321815 0.6883264 0.6837172 0.6246659 0.7092526 0.7311209 0.68942463 0.62441605 0.6882472 0.7100907 0.7278971 0.6708811 0.7516157 0.64864016 0.67051226 0.7317635 0.64776385 0.7098624 0.7501076 0.67142695 0.7096277 0.7491044 0.6841712 0.7080143 0.627981 0.7252668 0.7084223 0.6886569 0.73376507 0.7517601 0.64282864 0.7517808 0.67061776 0.72644466 0.7491834 0.6715263 0.7502509 0.6708614 0.62876064 0.73321503 0.63721734 0.67194843 0.6836858 0.68417585 0.72718596 0.75023264 0.6714651 0.6369271 0.62996304 0.73074734
0.5465465 0.73217005 0.6883394 0.68372047 0.62471205 0.7092608 0.7311152 0.68942904 0.6244618 0.6882655 0.71008396 0.72787666 0.6708907 0.7515767 0.64866334 0.6705229 0.73175204 0.6477865 0.7098628 0.7500809 0.6714411 0.7096282 0.749084 0.6841757 0.70802784 0.62802696 0.725267 0.70843637 0.6886652 0.7337392 0.7517203 0.6428492 0.7517416 0.6706246 0.7264392 0.74916255 0.67154 0.7502246 0.6708684 0.62880605 0.73318934 0.6372526 0.67196345 0.683703 0.6841849 0.727173 0.75020605 0.6714758 0.6369625 0.6300083 0.73074335
0.5475475 0.7321593 0.6883529 0.68372405 0.6247583 0.70926857 0.73111045 0.6894338 0.6245078 0.68828374 0.7100773 0.7278564 0.6709004 0.75153774 0.6486868 0.67053497 0.73174125 0.6478092 0.70986336 0.75005376 0.6714553 0.7096282 0.74906343 0.6841801 0.7080411 0.6280731 0.7252669 0.7084504 0.6886732 0.73371357 0.75168097 0.6428698 0.75170225 0.6706313 0.7264335 0.7491426 0.67155427 0.7501975 0.6708761 0.62885135 0.7331641 0.637288 0.67197907 0.6837202 0.68419385 0.72715956 0.7501799 0.6714868 0.6369982 0.6300538 0.73073894
0.5485485 0.7321482 0.6883666 0.6837279 0.62480444 0.7092762 0.73110473 0.68943834 0.6245543 0.68830234 0.71007115 0.7278356 0.67091 0.7514982 0.64871013 0.6705458 0.73173016 0.64783233 0.70986336 0.7500274 0.6714692 0.7096281 0.749043 0.6841848 0.7080542 0.6281193 0.7252671 0.70846426 0.68868166 0.73368794 0.751642 0.6428907 0.75166285 0.6706385 0.7264281 0.7491217 0.67156863 0.7501708 0.67088354 0.6288971 0.7331382 0.63732374 0.6719944 0.6837374 0.68420357 0.7271459 0.75015324 0.6714977 0.6370338 0.6300998 0.73073477
0.5495495 0.7321371 0.6883801 0.6837318 0.624851 0.70928365 0.7310996 0.6894435 0.6246007 0.6883205 0.71006465 0.7278154 0.67091995 0.7514597 0.6487338 0.6705571 0.7317191 0.6478555 0.70986426 0.7500009 0.67148376 0.70962846 0.74902236 0.6841897 0.70806736 0.62816566 0.72526705 0.7084783 0.6886902 0.73366237 0.75160235 0.64291155 0.7516234 0.67064565 0.72642255 0.7491016 0.6715833 0.75014424 0.67089105 0.6289425 0.73311293 0.63735956 0.6720098 0.68375486 0.68421274 0.7271326 0.750127 0.6715085 0.63707 0.6301453 0.73073024
0.5505506 0.73212576 0.68839383 0.6837361 0.6248976 0.7092916 0.7310945 0.6894481 0.6246475 0.688339 0.71005815 0.7277952 0.6709296 0.7514206 0.64875746 0.6705688 0.7317081 0.647879 0.7098648 0.74997413 0.671498 0.709629 0.7490016 0.6841941 0.7080806 0.628212 0.7252671 0.708492 0.6886989 0.7336367 0.7515632 0.64293253 0.7515843 0.67065305 0.7264167 0.74908084 0.671598 0.75011766 0.67089885 0.6289886 0.7330878 0.63739586 0.6720255 0.6837721 0.6842222 0.72711927 0.7501005 0.67152005 0.6371057 0.6301917 0.730726
0.5515516 0.7321147 0.6884068 0.6837405 0.6249446 0.7092993 0.73108894 0.689453 0.6246943 0.68835735 0.7100519 0.7277752 0.6709401 0.75138205 0.648782 0.6705805 0.7316972 0.64790237 0.7098651 0.7499474 0.6715127 0.7096291 0.7489808 0.6841992 0.7080938 0.6282587 0.72526723 0.70850587 0.6887073 0.7336112 0.75152385 0.6429544 0.75154483 0.6706606 0.7264114 0.7490602 0.6716126 0.7500909 0.67090726 0.6290348 0.7330619 0.63743216 0.67204124 0.68378955 0.68423176 0.72710574 0.75007427 0.67153084 0.63714206 0.6302377 0.73072165
0.5525526 0.73210347 0.6884211 0.68374485 0.6249916 0.70930713 0.73108405 0.6894584 0.62474144 0.68837607 0.7100454 0.7277545 0.6709503 0.7513433 0.6488058 0.67059284 0.731686 0.64792657 0.709866 0.7499207 0.67152715 0.70962954 0.7489602 0.6842049 0.7081068 0.62830544 0.7252673 0.7085197 0.688716 0.7335855 0.75148517 0.64297587 0.7515055 0.67066836 0.72640574 0.74904 0.67162734 0.7500641 0.6709151 0.6290812 0.73303705 0.6374684 0.67205715 0.683807 0.6842416 0.7270926 0.7500479 0.6715427 0.63717824 0.630284 0.7307173
0.5535536 0.732092 0.6884349 0.68374896 0.6250391 0.7093145 0.7310785 0.68946314 0.6247886 0.6883944 0.7100395 0.7277343 0.67096084 0.7513044 0.64883035 0.67060465 0.73167515 0.64795023 0.70986617 0.7498943 0.6715419 0.7096303 0.7489395 0.68420935 0.70812064 0.6283525 0.7252673 0.70853376 0.6887251 0.7335602 0.7514458 0.64299774 0.7514666 0.67067575 0.7264001 0.74901915 0.6716427 0.7500376 0.67092335 0.6291276 0.73301196 0.63750494 0.67207325 0.6838247 0.68425107 0.7270793 0.75002104 0.6715545 0.6372147 0.63033026 0.73071283
0.5545546 0.73208076 0.6884486 0.6837536 0.62508667 0.70932263 0.73107296 0.6894682 0.6248363 0.68841356 0.71003336 0.7277145 0.6709716 0.75126565 0.6488546 0.6706172 0.7316643 0.64797455 0.7098673 0.749867 0.6715573 0.70963097 0.7489189 0.68421465 0.7081334 0.62839967 0.7252671 0.7085475 0.68873364 0.7335348 0.75140667 0.64302003 0.7514275 0.6706837 0.72639436 0.74899876 0.6716576 0.7500105 0.67093164 0.6291742 0.73298645 0.6375412 0.6720894 0.6838422 0.68426067 0.72706616 0.749995 0.6715662 0.6372516 0.63037705 0.7307086
0.5555556 0.7320697 0.6884623 0.68375856 0.6251344 0.7093304 0.731068 0.68947345 0.6248838 0.6884319 0.7100272 0.7276946 0.6709822 0.751227 0.64887965 0.67062974 0.7316533 0.64799875 0.70986784 0.7498405 0.6715722 0.70963085 0.7488985 0.68422043 0.70814705 0.62844676 0.7252673 0.7085611 0.68874246 0.73350966 0.75136775 0.64304227 0.75138867 0.6706923 0.7263893 0.7489782 0.67167294 0.74998385 0.6709403 0.62922066 0.7329618 0.63757837 0.6721055 0.68385977 0.684271 0.72705275 0.7499684 0.67157763 0.63728845 0.6304239 0.73070395
0.5565566 0.7320586 0.6884764 0.6837634 0.6251821 0.70933837 0.73106277 0.68947875 0.6249317 0.6884508 0.71002126 0.7276747 0.6709931 0.7511888 0.64890414 0.6706421 0.73164237 0.6480232 0.7098684 0.74981403 0.6715874 0.7096312 0.7488776 0.6842257 0.70815986 0.62849444 0.72526664 0.70857537 0.6887517 0.73348415 0.75132877 0.643065 0.7513494 0.67070013 0.72638315 0.7489579 0.6716883 0.7499575 0.67094916 0.6292677 0.7329368 0.6376154 0.6721219 0.68387765 0.68428093 0.7270399 0.7499422 0.6715897 0.6373252 0.63047093 0.7306999
0.5575576 0.7320476 0.6884904 0.6837683 0.62523013 0.7093458 0.73105735 0.6894841 0.62498 0.68846947 0.7100151 0.7276548 0.6710042 0.75115 0.648929 0.670655 0.7316315 0.6480476 0.7098692 0.74978745 0.67160285 0.709632 0.74885696 0.68423116 0.70817333 0.6285419 0.72526705 0.70858914 0.68876076 0.73345876 0.75128984 0.6430883 0.75131035 0.6707087 0.7263777 0.7489373 0.6717039 0.7499304 0.6709579 0.6293149 0.7329119 0.63765246 0.67213815 0.6838957 0.6842912 0.72702646 0.74991566 0.6716018 0.63736266 0.63051766 0.73069555
0.5585586 0.73203623 0.68850464 0.6837732 0.62527865 0.7093535 0.73105174 0.68948966 0.6250282 0.6884886 0.71000934 0.72763455 0.671015 0.75111127 0.6489542 0.67066765 0.73162055 0.6480725 0.70987016 0.74976045 0.6716181 0.7096324 0.7488361 0.68423694 0.708187 0.6285898 0.725267 0.7086026 0.68877023 0.7334338 0.75125086 0.6431108 0.7512714 0.67071736 0.7263722 0.7489165 0.67171913 0.74990386 0.67096674 0.62936217 0.73288673 0.63768953 0.67215484 0.6839135 0.6843012 0.72701305 0.74988914 0.67161435 0.6373999 0.63056487 0.73069125
0.5595596 0.7320255 0.68851864 0.6837786 0.62532663 0.7093614 0.7310467 0.6894949 0.62507623 0.6885073 0.7100032 0.72761476 0.67102623 0.7510729 0.64897925 0.67068106 0.7316097 0.6480975 0.70987076 0.7497336 0.67163366 0.709633 0.7488151 0.68424255 0.7082001 0.6286375 0.7252666 0.7086163 0.6887794 0.73340845 0.751212 0.64313406 0.7512326 0.67072594 0.7263663 0.7488963 0.67173505 0.7498775 0.67097586 0.6294098 0.73286164 0.63772714 0.67217153 0.68393147 0.68431145 0.72699976 0.74986315 0.67162627 0.6374375 0.630612 0.73068684
0.5605606 0.7320142 0.6885333 0.6837837 0.62537503 0.70936936 0.7310412 0.68950063 0.62512505 0.6885262 0.7099977 0.7275947 0.6710379 0.75103396 0.64900494 0.6706941 0.7315989 0.6481227 0.7098717 0.74970686 0.6716492 0.7096338 0.7487946 0.68424875 0.708213 0.6286857 0.725267 0.70862997 0.6887887 0.73338336 0.75117344 0.64315796 0.7511939 0.6707346 0.7263608 0.7488753 0.6717509 0.7498506 0.67098504 0.6294573 0.73283696 0.63776475 0.672188 0.6839497 0.6843217 0.7269869 0.74983615 0.6716389 0.6374747 0.63065964 0.73068225
0.5615616 0.7320031 0.6885474 0.6837892 0.625424 0.70937693 0.7310358 0.689506 0.62517405 0.6885451 0.7099913 0.72757524 0.6710493 0.75099605 0.64903057 0.6707073 0.7315881 0.64814776 0.7098723 0.7496802 0.6716649 0.7096343 0.74877375 0.6842545 0.7082263 0.62873393 0.72526675 0.70864415 0.6887984 0.73335814 0.7511346 0.64318156 0.751155 0.67074335 0.7263553 0.7488547 0.671767 0.7498242 0.67099476 0.6295047 0.7328122 0.63780236 0.6722051 0.6839677 0.684332 0.726974 0.7498098 0.67165154 0.6375127 0.63070714 0.7306779
0.5625626 0.7319919 0.6885615 0.6837946 0.6254728 0.70938474 0.73103046 0.6895121 0.62522256 0.68856406 0.70998603 0.72755533 0.67106086 0.7509578 0.6490559 0.6707206 0.731577 0.6481731 0.7098733 0.74965346 0.6716808 0.7096349 0.7487531 0.68426055 0.70823944 0.6287822 0.72526634 0.70865774 0.6888078 0.7333333 0.75109625 0.64320517 0.75111634 0.67075235 0.7263498 0.7488339 0.67178315 0.7497972 0.6710039 0.6295525 0.7327877 0.6378401 0.67222166 0.683986 0.6843425 0.72696084 0.7497832 0.6716641 0.6375508 0.6307551 0.7306733
0.5635636 0.7319806 0.6885761 0.6838002 0.6255224 0.7093926 0.7310248 0.6895176 0.625272 0.6885831 0.7099802 0.7275354 0.67107254 0.75091964 0.64908165 0.67073405 0.73156625 0.64819884 0.70987386 0.74962705 0.671697 0.7096352 0.7487319 0.6842668 0.70825267 0.62883055 0.7252663 0.7086708 0.6888173 0.7333081 0.75105727 0.64322937 0.7510776 0.670762 0.7263439 0.74881345 0.6717991 0.7497706 0.67101336 0.6296008 0.7327627 0.63787806 0.672239 0.68400407 0.684353 0.72694784 0.74975735 0.6716768 0.63758856 0.63080275 0.73066926
0.5645646 0.73196936 0.68859035 0.68380564 0.6255712 0.7094001 0.7310196 0.68952334 0.62532115 0.68860215 0.7099745 0.7275156 0.6710845 0.75088096 0.6491079 0.6707478 0.7315555 0.64822453 0.7098751 0.74960023 0.67171323 0.709636 0.7487108 0.6842728 0.70826596 0.62887895 0.72526646 0.70868456 0.68882674 0.73328316 0.7510186 0.6432535 0.75103855 0.6707713 0.72633827 0.74879235 0.6718154 0.74974376 0.6710229 0.62964875 0.7327385 0.637916 0.6722559 0.6840225 0.684364 0.7269346 0.7497308 0.6716896 0.6376266 0.6308507 0.73066485
0.5655656 0.73195857 0.68860507 0.6838117 0.6256206 0.7094077 0.731014 0.6895297 0.62537056 0.68862116 0.7099689 0.7274959 0.6710963 0.75084275 0.6491338 0.6707617 0.73154426 0.6482503 0.70987576 0.7495737 0.6717292 0.7096367 0.7486899 0.6842793 0.7082788 0.62892777 0.7252659 0.7086982 0.6888362 0.7332586 0.7509803 0.6432779 0.7510003 0.6707806 0.7263325 0.74877214 0.67183167 0.7497173 0.6710332 0.62969655 0.73271406 0.63795465 0.6722732 0.68404037 0.6843747 0.7269219 0.74970394 0.671703 0.63766485 0.6308989 0.73065984
0.5665666 0.73194695 0.68861973 0.68381745 0.6256702 0.70941556 0.73100865 0.6895353 0.6254201 0.6886402 0.7099632 0.7274763 0.67110884 0.7508046 0.6491601 0.6707755 0.7315336 0.6482767 0.70987666 0.7495467 0.67174566 0.70963734 0.74866927 0.6842857 0.70829177 0.6289767 0.7252659 0.708712 0.68884605 0.7332333 0.7509417 0.6433028 0.75096166 0.67079043 0.7263271 0.7487511 0.6718479 0.7496907 0.6710434 0.6297454 0.7326892 0.6379927 0.672291 0.68405885 0.68438506 0.72690874 0.7496777 0.6717157 0.6377032 0.6309472 0.7306557
0.5675676 0.7319362 0.68863386 0.6838238 0.6257198 0.70942307 0.73100305 0.6895412 0.6254697 0.68865913 0.70995766 0.727457 0.67112136 0.75076634 0.64918655 0.67078966 0.7315225 0.6483027 0.7098775 0.74951977 0.67176205 0.70963806 0.7486483 0.6842923 0.708305 0.6290254 0.7252655 0.7087252 0.68885595 0.73320884 0.7509032 0.6433274 0.750923 0.67079985 0.726321 0.7487305 0.6718648 0.7496638 0.6710531 0.62979376 0.73266506 0.6380316 0.6723079 0.68407774 0.6843962 0.7268953 0.7496517 0.67172897 0.637742 0.63099504 0.7306512
0.5685686 0.7319246 0.68864834 0.68382967 0.6257699 0.70943093 0.73099756 0.68954724 0.62552005 0.6886782 0.7099522 0.72743744 0.6711331 0.7507288 0.64921314 0.6708037 0.7315118 0.6483291 0.70987856 0.7494931 0.6717788 0.70963883 0.7486273 0.68429905 0.7083182 0.6290746 0.7252655 0.7087391 0.68886584 0.73318374 0.7508647 0.6433525 0.75088423 0.6708101 0.72631526 0.74870986 0.6718812 0.7496371 0.6710636 0.6298425 0.73264015 0.6380702 0.6723253 0.68409586 0.68440694 0.72688246 0.749625 0.6717422 0.6377807 0.63104385 0.73064655
0.5695696 0.7319134 0.6886631 0.68383586 0.6258197 0.70943815 0.730992 0.6895533 0.6255702 0.68869734 0.7099465 0.72741765 0.6711458 0.75069034 0.6492397 0.67081815 0.7315009 0.6483555 0.7098791 0.74946636 0.67179567 0.70963955 0.74860626 0.68430555 0.70833147 0.6291241 0.72526544 0.7087527 0.68887556 0.7331588 0.7508263 0.6433777 0.7508458 0.6708198 0.7263096 0.74868906 0.6718981 0.7496101 0.67107403 0.62989146 0.732616 0.63810897 0.67234296 0.68411475 0.6844178 0.7268698 0.7495984 0.6717556 0.63781935 0.6310923 0.7306419
0.5705706 0.7319022 0.6886777 0.6838424 0.62587047 0.709446 0.73098665 0.6895596 0.6256202 0.68871695 0.709941 0.7273982 0.6711585 0.75065243 0.64926624 0.67083216 0.7314902 0.64838195 0.70988 0.7494398 0.67181194 0.70964074 0.7485856 0.6843125 0.70834446 0.6291734 0.725265 0.70876604 0.68888533 0.73313427 0.7507879 0.643403 0.7508077 0.67082995 0.72630394 0.74866855 0.671915 0.74958354 0.6710843 0.6299404 0.7325918 0.63814795 0.67236036 0.68413275 0.6844289 0.7268565 0.7495722 0.67176914 0.637858 0.631141 0.73063725
0.5715716 0.7318914 0.68869245 0.68384844 0.6259204 0.709454 0.7309812 0.6895657 0.6256703 0.688736 0.70993584 0.7273787 0.671171 0.75061446 0.64929307 0.6708472 0.7314791 0.6484084 0.7098808 0.7494128 0.6718288 0.7096409 0.7485642 0.6843192 0.7083576 0.62922275 0.7252649 0.708779 0.6888954 0.7331096 0.75074947 0.643429 0.7507691 0.6708404 0.7262981 0.74864733 0.67193156 0.7495568 0.6710948 0.6299897 0.73256755 0.63818675 0.672378 0.6841516 0.6844404 0.7268439 0.74954575 0.6717827 0.63789725 0.6311901 0.7306331
0.5725726 0.7318799 0.6887076 0.6838549 0.625971 0.7094614 0.7309755 0.6895721 0.62572134 0.6887551 0.70993036 0.7273591 0.67118406 0.75057673 0.64932 0.67086154 0.7314684 0.6484356 0.70988214 0.7493865 0.6718459 0.709642 0.74854374 0.684326 0.70837027 0.62927246 0.72526413 0.70879257 0.68890524 0.7330849 0.75071144 0.6434547 0.7507308 0.6708505 0.7262923 0.74862635 0.67194897 0.74953043 0.6711053 0.63003874 0.73254323 0.638226 0.6723959 0.6841699 0.6844513 0.726831 0.7495197 0.67179644 0.6379365 0.6312386 0.7306285
0.5735736 0.73186874 0.68872225 0.6838613 0.6260216 0.70946884 0.73097 0.689578 0.6257718 0.6887743 0.7099252 0.7273398 0.67119646 0.75053847 0.64934725 0.6708765 0.7314575 0.64846253 0.7098829 0.7493597 0.6718628 0.7096425 0.7485223 0.6843327 0.7083833 0.6293222 0.7252641 0.70880604 0.6889157 0.73306036 0.75067335 0.64347994 0.75069237 0.6708609 0.7262863 0.74860513 0.6719661 0.74950385 0.6711164 0.63008803 0.73251903 0.63826525 0.6724138 0.6841889 0.68446255 0.72681767 0.74949294 0.6718099 0.637976 0.6312879 0.73062384
0.5745746 0.7318575 0.6887371 0.6838681 0.6260723 0.7094761 0.7309642 0.6895845 0.6258226 0.6887937 0.70991987 0.7273203 0.67120963 0.7505007 0.64937437 0.6708909 0.73144674 0.6484896 0.70988363 0.7493327 0.67187977 0.70964366 0.74850106 0.6843401 0.7083965 0.6293722 0.7252635 0.70881903 0.6889256 0.7330356 0.7506349 0.6435067 0.75065446 0.6708715 0.7262802 0.7485847 0.6719831 0.74947697 0.6711274 0.63013744 0.73249465 0.63830453 0.67243177 0.6842079 0.68447375 0.72680503 0.74946636 0.67182356 0.6380155 0.63133734 0.73061913
0.5755756 0.73184633 0.6887518 0.6838748 0.62612355 0.709484 0.7309587 0.6895906 0.62587386 0.6888128 0.7099144 0.727301 0.671223 0.7504631 0.64940196 0.6709062 0.7314359 0.648517 0.70988464 0.7493062 0.6718969 0.7096443 0.74847996 0.68434715 0.7084096 0.6294225 0.72526294 0.70883256 0.688936 0.73301077 0.7505965 0.6435326 0.7506158 0.6708825 0.72627467 0.74856377 0.6720004 0.7494503 0.6711381 0.6301872 0.7324701 0.638344 0.67245007 0.68422616 0.6844851 0.7267923 0.7494403 0.67183787 0.63805467 0.63138616 0.7306143
0.5765766 0.7318347 0.6887669 0.68388146 0.6261743 0.7094914 0.7309527 0.6895973 0.6259249 0.6888321 0.7099091 0.7272817 0.67123616 0.7504252 0.64942926 0.6709213 0.731425 0.6485442 0.70988554 0.7492792 0.6719145 0.7096453 0.7484587 0.68435436 0.70842206 0.6294722 0.7252625 0.7088453 0.688946 0.7329863 0.7505587 0.6435595 0.7505777 0.6708931 0.72626895 0.748543 0.67201763 0.74942356 0.6711492 0.6302368 0.7324463 0.6383837 0.67246795 0.6842452 0.68449634 0.72677904 0.74941397 0.671852 0.63809454 0.63143563 0.73061
0.5775776 0.73182356 0.68878186 0.6838883 0.6262255 0.7094989 0.7309469 0.68960375 0.62597626 0.6888516 0.70990354 0.72726214 0.6712496 0.7503874 0.6494569 0.67093676 0.73141384 0.6485719 0.70988643 0.74925274 0.6719315 0.70964587 0.7484378 0.68436164 0.70843524 0.6295224 0.72526246 0.70885867 0.6889564 0.7329618 0.7505203 0.6435856 0.7505396 0.6709035 0.7262628 0.74852175 0.6720354 0.74939704 0.6711603 0.6302866 0.7324225 0.6384232 0.67248636 0.6842643 0.6845078 0.7267661 0.74938744 0.67186594 0.6381343 0.6314851 0.730605
0.5785786 0.73181206 0.68879664 0.68389493 0.6262769 0.70950633 0.73094153 0.68961006 0.62602776 0.6888707 0.70989835 0.727243 0.6712628 0.7503499 0.64948475 0.67095196 0.73140293 0.6485995 0.7098871 0.7492261 0.6719489 0.7096465 0.7484169 0.68436885 0.70844823 0.62957287 0.72526175 0.70887196 0.68896675 0.73293746 0.75048274 0.6436122 0.7505017 0.6709149 0.72625685 0.7485012 0.6720526 0.74937034 0.67117167 0.6303363 0.73239845 0.63846326 0.6725044 0.68428284 0.68451923 0.7267531 0.7493609 0.6718801 0.6381743 0.6315345 0.73060006
0.5795796 0.7318009 0.6888118 0.6839022 0.62632847 0.7095136 0.7309358 0.6896167 0.626079 0.68889016 0.70989335 0.7272235 0.6712763 0.7503123 0.6495125 0.6709672 0.7313921 0.6486273 0.7098882 0.7491992 0.6719662 0.7096476 0.7483956 0.68437606 0.70846075 0.6296228 0.7252611 0.7088851 0.68897706 0.73291254 0.75044423 0.64363927 0.75046337 0.670926 0.7262507 0.74847984 0.67207026 0.74934363 0.67118275 0.63038665 0.7323742 0.6385029 0.6725226 0.68430185 0.6845309 0.7267404 0.7493342 0.6718947 0.63821423 0.6315847 0.73059547
0.5805806 0.7317895 0.68882644 0.68390936 0.62638 0.70952106 0.7309298 0.6896235 0.62613076 0.68890893 0.7098879 0.72720456 0.67129 0.75027454 0.6495402 0.6709826 0.7313808 0.648655 0.7098891 0.74917257 0.67198414 0.70964843 0.7483741 0.68438363 0.70847386 0.6296732 0.7252607 0.70889807 0.6889875 0.7328882 0.7504062 0.64366657 0.75042546 0.6709373 0.72624487 0.7484591 0.6720881 0.7493169 0.6711944 0.63043654 0.73235023 0.638543 0.6725409 0.68432087 0.6845426 0.7267275 0.7493077 0.6719089 0.63825434 0.6316343 0.7305909
0.5815816 0.731778 0.6888414 0.6839161 0.6264315 0.70952874 0.73092365 0.68963 0.62618285 0.68892854 0.70988274 0.7271851 0.6713039 0.7502371 0.6495687 0.6709984 0.73137015 0.6486831 0.70989007 0.7491456 0.67200154 0.7096491 0.7483529 0.6843914 0.7084862 0.6297242 0.72526014 0.70891124 0.68899786 0.732864 0.7503685 0.6436935 0.75038713 0.6709483 0.7262388 0.74843806 0.6721061 0.74929005 0.67120624 0.6304872 0.7323266 0.6385831 0.67255956 0.6843396 0.68455404 0.7267144 0.7492819 0.67192346 0.63829404 0.6316838 0.730586
0.5825826 0.7317665 0.6888566 0.6839238 0.6264832 0.70953596 0.73091835 0.6896367 0.6262346 0.6889479 0.7098778 0.72716576 0.6713177 0.7501993 0.6495968 0.67101383 0.7313592 0.6487111 0.7098912 0.7491191 0.6720194 0.70964986 0.7483321 0.6843988 0.7084992 0.6297748 0.7252594 0.7089241 0.68900824 0.73283935 0.7503304 0.6437209 0.7503493 0.6709598 0.7262325 0.74841714 0.67212343 0.74926335 0.6712181 0.63053745 0.73230207 0.6386232 0.672578 0.6843589 0.68456614 0.7267015 0.74925524 0.67193794 0.6383346 0.6317341 0.73058105
0.5835836 0.7317555 0.6888717 0.68393105 0.62653553 0.7095432 0.7309121 0.6896434 0.62628657 0.68896735 0.70987254 0.7271463 0.67133147 0.7501619 0.6496248 0.6710297 0.7313479 0.6487393 0.70989203 0.74909204 0.672037 0.709651 0.74831057 0.6844062 0.70851165 0.629826 0.7252583 0.7089368 0.6890188 0.7328149 0.7502928 0.6437484 0.75031155 0.6709711 0.7262267 0.7483963 0.6721417 0.7492365 0.6712297 0.63058764 0.7322784 0.6386638 0.67259663 0.68437743 0.68457747 0.7266884 0.74922925 0.6719524 0.6383751 0.6317837 0.7305762
0.5845846 0.7317439 0.6888869 0.6839382 0.6265874 0.7095503 0.7309061 0.68964994 0.6263388 0.6889865 0.70986736 0.7271273 0.67134535 0.7501239 0.6496532 0.6710454 0.7313375 0.648768 0.7098928 0.7490654 0.6720549 0.70965195 0.7482896 0.6844142 0.7085244 0.6298767 0.72525805 0.70895 0.68902916 0.7327907 0.75025475 0.64377624 0.750273 0.6709828 0.7262206 0.74837494 0.6721594 0.7492097 0.6712414 0.63063854 0.73225445 0.63870406 0.67261535 0.6843967 0.68458897 0.7266759 0.7492028 0.6719671 0.63841563 0.63183415 0.7305711
0.5855856 0.7317325 0.6889021 0.68394583 0.6266395 0.7095579 0.73090005 0.68965656 0.6263913 0.6890057 0.7098624 0.7271082 0.67135906 0.75008667 0.6496817 0.6710615 0.7313264 0.64879626 0.7098937 0.7490385 0.6720729 0.70965236 0.7482678 0.68442154 0.7085369 0.62992734 0.7252574 0.70896274 0.6890396 0.73276615 0.75021654 0.64380395 0.75023526 0.6709945 0.72621465 0.7483538 0.67217755 0.749183 0.6712532 0.6306889 0.7322309 0.63874483 0.6726339 0.68441546 0.684601 0.72666293 0.74917626 0.6719817 0.63845587 0.6318842 0.7305662
0.5865866 0.73172075 0.6889174 0.6839534 0.62669176 0.7095648 0.7308942 0.6896634 0.6264432 0.6890251 0.70985746 0.7270888 0.6713737 0.7500491 0.64971 0.67107743 0.7313151 0.64882475 0.7098946 0.74901164 0.67209107 0.7096526 0.74824667 0.6844295 0.70854956 0.62997884 0.7252564 0.7089756 0.6890503 0.73274195 0.7501788 0.6438321 0.7501978 0.6710062 0.7262084 0.7483329 0.6721955 0.7491561 0.6712654 0.6307396 0.7322073 0.63878506 0.6726524 0.6844349 0.68461305 0.7266499 0.74914974 0.6719963 0.6384968 0.6319345 0.73056126
0.5875876 0.73170966 0.68893236 0.68396086 0.62674433 0.7095722 0.7308881 0.68967026 0.62649584 0.68904436 0.70985186 0.7270699 0.67138803 0.7500118 0.6497389 0.6710937 0.7313042 0.6488537 0.7098953 0.7489849 0.67210937 0.70965403 0.7482255 0.6844375 0.70856225 0.63002956 0.7252557 0.70898837 0.689061 0.7327179 0.75014156 0.64386034 0.7501599 0.6710182 0.7262021 0.7483117 0.6722136 0.74912995 0.6712777 0.6307908 0.73218334 0.6388259 0.6726713 0.6844539 0.6846249 0.7266371 0.7491232 0.67201114 0.6385374 0.6319849 0.73055625
0.5885886 0.7316984 0.6889476 0.6839682 0.6267968 0.70957917 0.73088217 0.6896769 0.6265489 0.6890636 0.70984703 0.72705066 0.67140204 0.74997467 0.64976776 0.6711098 0.7312934 0.64888215 0.70989597 0.7489581 0.67212707 0.7096547 0.7482043 0.6844454 0.7085748 0.63008106 0.7252548 0.70900065 0.6890717 0.73269343 0.7501036 0.6438884 0.7501219 0.6710301 0.72619635 0.7482906 0.67223173 0.7491029 0.6712895 0.63084155 0.73215944 0.63886654 0.6726904 0.68447274 0.68463665 0.7266241 0.7490972 0.67202634 0.6385785 0.6320352 0.730551
0.5895896 0.7316862 0.68896264 0.68397593 0.6268491 0.70958626 0.7308761 0.6896838 0.62660116 0.68908304 0.7098418 0.7270317 0.67141634 0.749937 0.64979666 0.671126 0.7312819 0.6489111 0.709897 0.74893135 0.6721454 0.70965564 0.748183 0.68445337 0.70858747 0.63013256 0.7252539 0.7090136 0.68908185 0.7326687 0.75006574 0.6439168 0.75008434 0.67104197 0.72618973 0.74826944 0.6722503 0.7490764 0.67130196 0.6308926 0.7321356 0.6389077 0.6727091 0.6844922 0.6846491 0.7266112 0.7490702 0.67204106 0.6386194 0.632086 0.73054624
0.5905906 0.7316749 0.6889778 0.68398386 0.6269022 0.70959324 0.7308701 0.689691 0.62665385 0.68910205 0.7098363 0.72701263 0.67143106 0.74989986 0.6498252 0.67114234 0.7312712 0.6489401 0.7098979 0.74890417 0.67216355 0.7096563 0.74816173 0.6844613 0.7085996 0.6301839 0.7252529 0.7090261 0.68909293 0.7326445 0.75002813 0.6439451 0.7500465 0.6710541 0.7261831 0.74824816 0.6722689 0.7490498 0.6713143 0.6309436 0.7321117 0.6389484 0.67272794 0.684511 0.68466073 0.7265983 0.749044 0.6720564 0.6386601 0.6321365 0.730541
0.5915916 0.7316637 0.68899333 0.68399155 0.6269553 0.7096004 0.7308639 0.6896973 0.62670696 0.6891215 0.70983183 0.7269935 0.67144567 0.7498623 0.64985406 0.6711588 0.73125994 0.64896894 0.7098982 0.7488777 0.6721821 0.7096571 0.74813986 0.6844693 0.708612 0.63023525 0.7252521 0.70903856 0.689104 0.7326205 0.74999034 0.6439739 0.7500087 0.67106646 0.72617674 0.74822724 0.67228705 0.74902314 0.6713266 0.63099504 0.73208857 0.6389892 0.67274714 0.6845302 0.6846727 0.72658527 0.7490173 0.6720712 0.6387016 0.63218707 0.7305356
0.5925926 0.7316516 0.6890084 0.68399936 0.6270081 0.7096076 0.7308576 0.6897045 0.62676 0.68914104 0.7098266 0.7269742 0.67145985 0.74982554 0.6498834 0.6711756 0.7312489 0.64899826 0.7098991 0.7488506 0.67220056 0.7096578 0.74811894 0.6844773 0.70862466 0.63028663 0.7252514 0.7090511 0.68911403 0.73259616 0.74995315 0.64400285 0.74997115 0.6710787 0.72617066 0.7482058 0.67230564 0.7489962 0.67133933 0.63104606 0.7320643 0.63903046 0.67276627 0.6845494 0.6846848 0.7265726 0.748991 0.67208654 0.6387425 0.63223785 0.73053074
0.5935936 0.7316401 0.6890233 0.6840073 0.62706065 0.70961463 0.73085135 0.68971133 0.626813 0.6891601 0.7098216 0.7269552 0.6714745 0.7497882 0.6499126 0.6711919 0.7312374 0.64902794 0.7099001 0.7488243 0.6722191 0.7096586 0.74809736 0.6844855 0.7086365 0.6303381 0.7252504 0.70906353 0.68912536 0.73257196 0.74991506 0.64403206 0.74993336 0.6710911 0.72616416 0.74818474 0.6723242 0.7489697 0.6713517 0.6310976 0.73204046 0.6390715 0.67278564 0.68456864 0.6846968 0.72655946 0.7489647 0.6721019 0.63878393 0.63228893 0.7305254
0.5945946 0.7316288 0.68903875 0.6840153 0.6271141 0.7096217 0.73084515 0.6897185 0.6268664 0.68917954 0.7098163 0.7269361 0.67148966 0.7497509 0.6499419 0.67120856 0.7312266 0.64905685 0.70990056 0.7487973 0.6722374 0.709659 0.74807554 0.6844936 0.7086489 0.63038987 0.7252489 0.7090758 0.6891358 0.73254776 0.74987775 0.6440606 0.749896 0.67110336 0.7261578 0.7481634 0.6723429 0.7489424 0.6713643 0.63114893 0.7320173 0.63911307 0.67280465 0.6845882 0.6847089 0.7265464 0.7489382 0.6721171 0.6388254 0.6323397 0.73051995
0.5955956 0.7316168 0.68905437 0.6840233 0.6271672 0.7096284 0.7308389 0.6897251 0.62691987 0.6891988 0.70981145 0.72691685 0.6715045 0.74971384 0.64997137 0.6712257 0.7312154 0.64908665 0.7099013 0.74877036 0.672256 0.7096601 0.7480543 0.6845017 0.7086612 0.6304416 0.72524786 0.7090884 0.68914664 0.73252386 0.74984044 0.64408994 0.7498584 0.67111593 0.72615105 0.7481418 0.6723616 0.748916 0.6713769 0.6312002 0.73199373 0.6391541 0.67282385 0.6846074 0.6847211 0.72653323 0.74891186 0.6721327 0.63886684 0.6323905 0.730515
0.5965966 0.7316051 0.6890692 0.6840315 0.6272204 0.70963496 0.7308326 0.6897322 0.62697315 0.6892184 0.70980626 0.7268979 0.67151886 0.74967647 0.65000033 0.6712421 0.7312038 0.6491159 0.7099022 0.7487439 0.67227453 0.7096607 0.74803257 0.6845099 0.7086732 0.630494 0.72524685 0.7091004 0.68915766 0.7324997 0.74980277 0.64411944 0.74982107 0.6711285 0.72614473 0.7481208 0.6723802 0.7488892 0.6713897 0.631252 0.73197 0.6391956 0.67284304 0.68462634 0.68473333 0.7265203 0.7488849 0.6721481 0.63890797 0.63244146 0.73050934
0.5975976 0.7315936 0.68908477 0.6840391 0.6272739 0.7096423 0.73082584 0.68973935 0.62702686 0.68923724 0.70980144 0.72687894 0.67153424 0.7496397 0.65002984 0.6712593 0.7311929 0.64914554 0.70990264 0.74871695 0.6722935 0.7096613 0.7480114 0.68451816 0.70868576 0.6305456 0.7252454 0.70911264 0.6891686 0.73247534 0.7497654 0.6441488 0.74978364 0.6711413 0.726138 0.7480994 0.67239887 0.7488626 0.6714027 0.63130367 0.7319467 0.6392369 0.6728622 0.6846458 0.68474567 0.72650766 0.7488589 0.6721635 0.6389495 0.6324925 0.73050404
0.5985986 0.7315816 0.68909997 0.6840475 0.62732726 0.70964867 0.73081964 0.6897462 0.6270802 0.68925655 0.70979625 0.72686005 0.67154896 0.7496027 0.65005964 0.6712763 0.73118156 0.6491753 0.70990336 0.74869 0.6723119 0.7096618 0.74798965 0.6845266 0.70869744 0.6305976 0.72524387 0.7091245 0.6891793 0.7324515 0.7497281 0.6441782 0.7497457 0.67115384 0.7261317 0.7480777 0.6724175 0.74883527 0.6714153 0.63135535 0.73192304 0.63927865 0.6728815 0.6846645 0.6847578 0.72649443 0.74883264 0.6721789 0.63899136 0.6325438 0.7304987
0.5995996 0.73157 0.6891146 0.68405545 0.62738067 0.7096556 0.7308133 0.6897534 0.62713367 0.68927556 0.70979136 0.7268408 0.67156404 0.7495659 0.650089 0.67129326 0.7311704 0.6492049 0.7099035 0.7486631 0.6723308 0.7096627 0.74796826 0.6845349 0.70870954 0.63064945 0.72524315 0.70913666 0.68919027 0.73242706 0.74969083 0.64420795 0.7497086 0.6711668 0.72612506 0.7480569 0.67243624 0.74880874 0.6714285 0.63140714 0.7318992 0.6393199 0.672901 0.6846838 0.68477005 0.72648114 0.7488059 0.6721945 0.6390329 0.632595 0.73049307
0.6006006 0.73155797 0.68913025 0.68406385 0.6274342 0.7096624 0.7308069 0.6897603 0.62718755 0.68929493 0.70978636 0.7268217 0.67157936 0.74952894 0.6501193 0.67131037 0.7311589 0.64923507 0.7099045 0.74863654 0.6723497 0.70966315 0.7479468 0.6845434 0.70872176 0.6307018 0.7252415 0.7091489 0.68920106 0.7324029 0.74965334 0.64423776 0.7496708 0.6711793 0.726118 0.74803525 0.67245513 0.7487818 0.6714417 0.6314588 0.7318755 0.6393615 0.67292017 0.68470335 0.6847823 0.72646815 0.7487794 0.6722103 0.63907444 0.6326462 0.7304876
0.6016016 0.73154587 0.6891455 0.6840721 0.62748814 0.70966864 0.73080033 0.68976694 0.62724143 0.6893142 0.709781 0.72680265 0.67159444 0.7494917 0.6501487 0.6713273 0.73114765 0.64926493 0.70990515 0.7486093 0.6723685 0.7096634 0.7479249 0.68455166 0.7087337 0.6307541 0.7252396 0.7091608 0.6892119 0.7323789 0.7496162 0.6442679 0.7496336 0.6711925 0.7261114 0.74801385 0.6724741 0.7487553 0.67145467 0.63151115 0.73185205 0.63940364 0.6729396 0.6847227 0.6847947 0.72645503 0.7487533 0.67222595 0.63911617 0.63269734 0.7304821
0.6026026 0.73153454 0.6891609 0.68408024 0.62754166 0.70967543 0.7307939 0.68977433 0.6272955 0.68933326 0.7097757 0.7267834 0.6716099 0.7494545 0.65017885 0.6713444 0.73113674 0.6492948 0.70990574 0.74858266 0.67238766 0.709664 0.74790347 0.6845602 0.7087453 0.63080627 0.7252383 0.70917284 0.6892226 0.73235476 0.7495787 0.64429784 0.74959624 0.6712057 0.7261052 0.74799263 0.67249334 0.7487284 0.67146784 0.631563 0.7318289 0.6394452 0.6729586 0.6847418 0.68480676 0.7264423 0.74872667 0.6722417 0.63915837 0.6327487 0.7304764
0.6036036 0.7315226 0.68917626 0.6840885 0.62759566 0.709682 0.7307871 0.68978155 0.6273493 0.6893523 0.7097709 0.72676444 0.6716253 0.74941826 0.65020835 0.6713615 0.7311251 0.6493247 0.70990634 0.74855536 0.6724066 0.7096649 0.7478815 0.68456846 0.7087572 0.63085854 0.7252374 0.7091845 0.689234 0.73233056 0.7495417 0.6443279 0.74955857 0.6712186 0.7260983 0.7479712 0.67251223 0.7487016 0.6714812 0.6316151 0.7318054 0.639487 0.6729781 0.6847611 0.68481934 0.7264291 0.7486998 0.67225736 0.6392006 0.6327997 0.73047066
0.6046046 0.7315105 0.6891911 0.6840971 0.6276494 0.7096882 0.73078024 0.68978876 0.6274034 0.6893715 0.709766 0.7267451 0.6716404 0.7493808 0.6502384 0.671379 0.73111355 0.6493549 0.70990676 0.74852854 0.67242545 0.70966506 0.7478598 0.6845771 0.70876884 0.63091063 0.7252361 0.7091961 0.6892444 0.73230654 0.74950445 0.6443576 0.7495217 0.6712319 0.7260914 0.74794924 0.6725313 0.7486747 0.6714941 0.6316671 0.7317817 0.63952917 0.672998 0.6847801 0.68483174 0.72641563 0.74867356 0.6722732 0.63924223 0.63285154 0.7304656
0.6056056 0.7314985 0.6892063 0.68410534 0.6277036 0.7096945 0.7307738 0.68979543 0.6274576 0.6893907 0.709761 0.7267258 0.6716556 0.74934417 0.6502691 0.671396 0.73110247 0.64938563 0.7099071 0.7485016 0.67244446 0.7096659 0.74783814 0.68458563 0.7087808 0.6309632 0.7252339 0.7092081 0.68925554 0.73228264 0.7494668 0.6443886 0.74948406 0.671245 0.7260844 0.74792844 0.67255044 0.7486482 0.6715078 0.63171935 0.73175865 0.639571 0.67301774 0.68479955 0.68484366 0.72640264 0.74864686 0.67228895 0.6392845 0.632903 0.7304595
0.6066066 0.73148644 0.6892218 0.68411386 0.62775743 0.709701 0.7307667 0.6898024 0.6275113 0.68940985 0.7097558 0.7267072 0.67167157 0.74930733 0.65029866 0.6714139 0.73109096 0.6494155 0.7099073 0.7484753 0.67246336 0.7096662 0.7478165 0.68459415 0.7087922 0.6310156 0.7252325 0.70921963 0.6892665 0.73225826 0.74942994 0.6444188 0.7494472 0.671258 0.72607774 0.74790686 0.67256963 0.74862164 0.671521 0.63177145 0.73173505 0.63961303 0.6730372 0.6848185 0.68485606 0.7263898 0.7486204 0.67230463 0.6393266 0.6329544 0.73045367
0.6076076 0.731475 0.68923706 0.6841224 0.6278118 0.7097077 0.7307604 0.6898095 0.62756586 0.6894291 0.7097509 0.72668797 0.67168695 0.7492705 0.65032846 0.6714313 0.7310793 0.64944583 0.7099082 0.74844813 0.6724828 0.7096667 0.74779433 0.6846026 0.7088038 0.63106775 0.72523075 0.70923126 0.68927747 0.7322339 0.74939287 0.64444906 0.74940974 0.6712713 0.72607064 0.74788475 0.67258835 0.7485942 0.6715346 0.63182384 0.7317115 0.6396552 0.67305684 0.6848378 0.6848685 0.7263762 0.74859405 0.6723205 0.63936865 0.6330061 0.73044807
0.6086086 0.73146254 0.6892521 0.68413067 0.6278661 0.70971346 0.73075336 0.6898168 0.6276203 0.68944764 0.7097453 0.7266692 0.6717025 0.7492337 0.6503586 0.67144877 0.7310679 0.6494762 0.7099081 0.74842167 0.672502 0.7096672 0.74777275 0.6846115 0.7088155 0.6311205 0.72522914 0.7092428 0.68928844 0.7322103 0.7493559 0.64448 0.7493728 0.6712849 0.72606385 0.7478635 0.6726081 0.7485677 0.6715482 0.631876 0.73168826 0.6396971 0.67307657 0.6848569 0.6848806 0.7263632 0.7485672 0.67233646 0.6394111 0.63305765 0.73044235
0.6096096 0.73145026 0.6892671 0.68413943 0.62791985 0.7097199 0.73074627 0.6898237 0.6276748 0.6894668 0.7097403 0.72664994 0.6717179 0.7491969 0.6503894 0.67146623 0.7310565 0.6495067 0.7099088 0.7483942 0.67252094 0.7096676 0.74775094 0.6846201 0.7088265 0.63117296 0.7252275 0.7092541 0.68929905 0.732186 0.74931854 0.64451087 0.74933547 0.671298 0.7260562 0.74784166 0.67262715 0.74854094 0.67156136 0.63192827 0.73166454 0.6397396 0.67309594 0.68487614 0.68489295 0.7263497 0.748541 0.6723525 0.63945323 0.63310915 0.7304362
0.6106106 0.73143816 0.68928254 0.6841478 0.6279744 0.70972615 0.7307398 0.68983084 0.62772906 0.689486 0.7097353 0.72663105 0.67173356 0.74916023 0.6504195 0.671484 0.7310452 0.64953756 0.709909 0.74836755 0.6725404 0.70966786 0.7477293 0.6846284 0.70883864 0.6312257 0.72522545 0.7092657 0.68931013 0.732162 0.74928147 0.6445412 0.7492986 0.6713117 0.72604954 0.74781996 0.6726462 0.74851364 0.671575 0.63198096 0.73164135 0.6397815 0.67311573 0.6848953 0.6849057 0.72633684 0.7485143 0.6723688 0.63949543 0.633161 0.7304301
0.6116116 0.7314261 0.6892978 0.68415606 0.62802875 0.70973223 0.7307324 0.6898379 0.62778383 0.6895048 0.7097301 0.726612 0.67174923 0.74912363 0.6504501 0.6715016 0.7310333 0.649568 0.7099094 0.74834037 0.6725595 0.709668 0.7477076 0.6846374 0.70884955 0.6312784 0.7252235 0.70927703 0.68932116 0.732138 0.7492444 0.6445722 0.7492611 0.67132497 0.7260424 0.747799 0.67266566 0.74848723 0.6715889 0.63203347 0.73161787 0.6398239 0.6731354 0.6849144 0.6849179 0.7263235 0.74848735 0.67238456 0.6395383 0.63321257 0.73042446
0.6126126 0.7314139 0.68931293 0.684165 0.6280834 0.7097386 0.7307252 0.68984514 0.62783813 0.6895236 0.7097248 0.72659266 0.671765 0.7490866 0.6504802 0.6715193 0.73102194 0.64959866 0.7099095 0.74831355 0.67257893 0.7096687 0.7476858 0.68464595 0.70886105 0.6313308 0.7252218 0.70928806 0.6893321 0.73211336 0.7492076 0.6446033 0.7492244 0.67133826 0.72603536 0.7477774 0.6726847 0.74846023 0.6716025 0.6320857 0.73159415 0.63986605 0.6731555 0.684934 0.68493044 0.7263104 0.7484611 0.67240053 0.6395807 0.6332644 0.73041826
0.6136136 0.731402 0.68932766 0.6841736 0.6281379 0.7097443 0.73071855 0.68985206 0.627893 0.68954253 0.7097196 0.72657347 0.6717809 0.7490501 0.650511 0.6715371 0.73100996 0.64962935 0.7099097 0.74828696 0.6725982 0.7096686 0.7476642 0.6846547 0.70887226 0.63138384 0.72521955 0.70929927 0.68934274 0.73208964 0.74917036 0.64463425 0.7491872 0.67135215 0.7260284 0.7477553 0.6727045 0.74843353 0.6716161 0.6321381 0.731571 0.63990843 0.6731752 0.6849529 0.6849426 0.7262971 0.7484344 0.6724169 0.6396229 0.63331616 0.7304127
0.6146146 0.73138934 0.68934304 0.68418235 0.6281924 0.70975024 0.73071134 0.68985915 0.6279472 0.68956125 0.7097146 0.72655445 0.6717967 0.7490139 0.65054137 0.6715546 0.7309983 0.6496607 0.70990956 0.74825954 0.6726172 0.709669 0.747642 0.68466306 0.7088829 0.6314364 0.7252177 0.7093105 0.6893536 0.73206586 0.7491338 0.64466506 0.74914986 0.67136586 0.72602063 0.7477339 0.6727237 0.74840647 0.6716301 0.63219094 0.73154724 0.6399506 0.67319447 0.6849719 0.6849552 0.72628367 0.7484079 0.672433 0.6396652 0.63336796 0.7304062
0.6156156 0.73137736 0.6893581 0.684191 0.6282469 0.70975614 0.73070407 0.68986624 0.6280022 0.68958026 0.70970935 0.7265352 0.6718123 0.7489767 0.6505721 0.6715724 0.7309866 0.64969146 0.7099099 0.74823284 0.6726367 0.7096693 0.7476202 0.684672 0.70889467 0.6314894 0.7252157 0.70932126 0.68936425 0.73204184 0.7490966 0.64469635 0.7491134 0.6713793 0.7260137 0.74771184 0.672743 0.7483797 0.67164356 0.63224316 0.7315243 0.6399932 0.6732147 0.684991 0.6849675 0.7262704 0.7483816 0.6724494 0.6397082 0.63341963 0.7304001
0.6166166 0.7313648 0.6893734 0.6841999 0.62830114 0.70976216 0.7306972 0.68987316 0.62805706 0.68959934 0.70970416 0.72651625 0.67182785 0.7489403 0.6506025 0.67159015 0.7309748 0.6497222 0.70990974 0.74820566 0.6726562 0.70966923 0.7475979 0.68468076 0.70890564 0.6315423 0.72521317 0.7093323 0.6893754 0.7320177 0.7490598 0.6447276 0.7490762 0.67139333 0.7260064 0.7476902 0.67276275 0.74835294 0.6716576 0.63229614 0.7315009 0.6400355 0.6732341 0.68501025 0.6849801 0.72625697 0.7483546 0.6724655 0.6397508 0.6334716 0.730394
0.6176176 0.7313528 0.6893887 0.68420833 0.6283557 0.7097678 0.73069006 0.6898803 0.62811184 0.6896178 0.70969903 0.72649705 0.67184407 0.7489041 0.65063316 0.67160857 0.7309634 0.64975303 0.7099102 0.7481788 0.67267585 0.70966953 0.7475763 0.6846895 0.7089168 0.631595 0.72521114 0.7093435 0.6893863 0.7319936 0.7490229 0.64475906 0.74903905 0.67140716 0.7259987 0.7476683 0.6727819 0.7483257 0.6716716 0.63234866 0.7314778 0.64007825 0.6732541 0.6850296 0.6849924 0.7262433 0.7483284 0.67248154 0.6397932 0.6335235 0.7303874
0.6186186 0.73134017 0.68940324 0.6842168 0.62841046 0.70977354 0.7306826 0.68988717 0.6281666 0.68963635 0.7096934 0.7264781 0.67186034 0.74886745 0.65066403 0.67162627 0.7309516 0.6497839 0.70991 0.74815166 0.6726947 0.7096698 0.74755424 0.6846981 0.70892715 0.63164794 0.72520864 0.7093541 0.6893973 0.73196954 0.7489858 0.6447904 0.74900204 0.6714205 0.7259913 0.7476466 0.67280155 0.7482991 0.6716852 0.63240135 0.73145396 0.6401203 0.6732741 0.6850484 0.68500525 0.7262301 0.7483019 0.6724978 0.6398357 0.6335756 0.7303815
0.6196196 0.7313278 0.68941826 0.6842255 0.62846553 0.7097793 0.7306751 0.6898945 0.6282215 0.68965507 0.7096882 0.72645885 0.6718759 0.748831 0.65069485 0.6716443 0.73093975 0.6498151 0.7099104 0.748125 0.6727144 0.7096699 0.7475325 0.684707 0.7089384 0.631701 0.72520626 0.709365 0.68940824 0.7319457 0.7489492 0.64482224 0.748965 0.6714346 0.7259839 0.74762505 0.67282075 0.74827194 0.6716993 0.6324541 0.73143077 0.64016294 0.6732942 0.6850676 0.6850173 0.72621655 0.748275 0.6725141 0.63987833 0.6336274 0.7303751
0.6206206 0.731315 0.6894334 0.68423444 0.6285199 0.7097849 0.73066765 0.68990123 0.6282763 0.6896737 0.709683 0.7264397 0.6718921 0.7487948 0.65072566 0.67166275 0.7309278 0.6498462 0.70991004 0.74809796 0.6727339 0.70966965 0.7475102 0.6847159 0.70894927 0.6317533 0.72520417 0.70937556 0.689419 0.73192143 0.74891245 0.64485383 0.74892837 0.6714487 0.7259762 0.7476032 0.6728404 0.7482454 0.6717133 0.632507 0.7314073 0.6402056 0.6733136 0.68508667 0.6850296 0.72620326 0.74824834 0.6725304 0.6399215 0.63367945 0.73036855
0.6216216 0.73130304 0.6894487 0.68424326 0.62857497 0.70979047 0.7306602 0.68990856 0.6283314 0.6896924 0.70967776 0.7264204 0.67190844 0.7487581 0.6507565 0.67168075 0.7309158 0.64987725 0.7099097 0.7480712 0.67275363 0.7096699 0.74748796 0.6847243 0.70895976 0.63180643 0.72520185 0.7093863 0.68942994 0.7318972 0.74887544 0.64488554 0.7488916 0.6714623 0.72596896 0.7475811 0.6728598 0.7482185 0.67172736 0.6325596 0.73138404 0.6402486 0.67333394 0.6851056 0.685042 0.7261895 0.74822235 0.67254716 0.63996375 0.6337314 0.73036236
0.6226226 0.73129034 0.6894632 0.6842517 0.62862915 0.7097961 0.7306526 0.6899155 0.6283868 0.689711 0.7096723 0.72640145 0.67192423 0.74872184 0.65078723 0.6716987 0.7309041 0.6499086 0.7099096 0.748044 0.67277294 0.70966953 0.74746585 0.68473303 0.70897025 0.6318594 0.72519934 0.7093966 0.6894404 0.7318735 0.7488387 0.6449177 0.7488547 0.6714765 0.7259611 0.7475595 0.67287946 0.7481914 0.67174137 0.6326126 0.73136044 0.640291 0.67335373 0.6851246 0.6850545 0.7261764 0.74819523 0.6725634 0.64000654 0.6337832 0.73035556
0.6236236 0.7312776 0.6894783 0.684261 0.62868446 0.7098011 0.7306452 0.68992245 0.62844163 0.68972945 0.7096671 0.7263823 0.67194045 0.74868524 0.6508183 0.67171687 0.7308921 0.64994013 0.7099097 0.7480172 0.6727922 0.7096699 0.74744385 0.68474203 0.7089814 0.6319126 0.72519654 0.70940745 0.6894514 0.73184925 0.7488021 0.64494914 0.74881804 0.67149067 0.72595334 0.7475379 0.6728989 0.74816465 0.6717557 0.6326652 0.7313372 0.6403336 0.6733734 0.68514335 0.6850667 0.7261624 0.7481686 0.67257947 0.64004964 0.6338352 0.7303494
0.6246246 0.73126507 0.68949324 0.68426937 0.628739 0.70980686 0.7306375 0.6899292 0.6284964 0.68974763 0.7096615 0.726363 0.6719566 0.74864876 0.65084916 0.671735 0.73088 0.64997095 0.70990914 0.74799 0.67281187 0.70966965 0.7474221 0.68475056 0.70899177 0.63196594 0.7251947 0.70941764 0.6894619 0.73182493 0.7487655 0.64498085 0.748781 0.67150444 0.72594595 0.74751574 0.6729187 0.7481378 0.6717697 0.6327182 0.7313135 0.6403764 0.6733932 0.68516254 0.6850792 0.726149 0.7481421 0.67259616 0.6400923 0.6338869 0.73034275
0.6256256 0.73125225 0.6895078 0.68427813 0.6287942 0.70981187 0.73063 0.6899364 0.62855184 0.6897662 0.7096564 0.7263435 0.67197275 0.74861246 0.65087986 0.6717536 0.73086786 0.65000224 0.70990884 0.74796283 0.67283165 0.709669 0.7474 0.6847598 0.7090024 0.63201857 0.7251918 0.709428 0.68947256 0.7318011 0.74872863 0.64501274 0.7487443 0.6715187 0.7259382 0.7474938 0.6729378 0.74811065 0.6717836 0.63277113 0.7312901 0.6404192 0.6734133 0.6851815 0.68509144 0.7261353 0.7481157 0.67261237 0.6401352 0.63393927 0.73033625
0.6266266 0.7312397 0.6895229 0.68428683 0.62884927 0.70981747 0.7306223 0.6899432 0.62860674 0.68978477 0.70965093 0.7263245 0.6719887 0.74857646 0.65091085 0.67177117 0.73085624 0.65003365 0.7099089 0.7479359 0.67285067 0.70966923 0.747378 0.6847684 0.7090127 0.63207144 0.72518885 0.70943874 0.6894835 0.7317769 0.74869186 0.6450448 0.74870753 0.6715327 0.7259302 0.74747217 0.67295766 0.7480835 0.67179805 0.632824 0.73126704 0.6404619 0.67343324 0.68520033 0.6851035 0.72612184 0.7480886 0.6726288 0.6401782 0.63399136 0.7303291
0.6276276 0.7312272 0.6895374 0.6842957 0.62890404 0.70982224 0.7306147 0.68995035 0.62866217 0.6898033 0.7096452 0.72630525 0.6720051 0.7485396 0.65094185 0.6717891 0.73084366 0.65006506 0.70990825 0.7479092 0.6728704 0.7096693 0.7473555 0.68477744 0.7090231 0.6321245 0.7251861 0.70944834 0.68949413 0.7317529 0.7486552 0.64507675 0.7486706 0.6715469 0.7259224 0.74745 0.6729769 0.7480563 0.6718121 0.63287675 0.7312434 0.64050454 0.67345285 0.68521935 0.6851164 0.7261078 0.74806225 0.67264533 0.6402209 0.6340433 0.7303226
0.6286286 0.73121464 0.6895523 0.6843046 0.62895906 0.7098277 0.7306067 0.6899569 0.62871706 0.68982154 0.7096399 0.726286 0.6720212 0.748504 0.65097314 0.6718075 0.7308322 0.6500966 0.70990777 0.747882 0.67289037 0.70966864 0.74733365 0.684786 0.70903295 0.6321775 0.7251832 0.70945865 0.68950516 0.7317287 0.7486187 0.64510906 0.74863416 0.67156094 0.7259144 0.74742824 0.67299664 0.7480299 0.67182624 0.63292986 0.73122054 0.6405472 0.67347294 0.6852383 0.68512857 0.726094 0.7480352 0.6726615 0.640264 0.6340955 0.7303159
0.6296296 0.7312015 0.6895674 0.6843133 0.62901396 0.70983267 0.73059887 0.6899636 0.62877226 0.68984 0.70963424 0.7262669 0.67203754 0.7484674 0.6510042 0.671826 0.7308196 0.65012777 0.70990753 0.7478549 0.6729099 0.70966816 0.7473113 0.68479496 0.7090438 0.63223094 0.72518086 0.7094692 0.68951553 0.7317046 0.748582 0.6451409 0.74859744 0.67157495 0.72590667 0.7474059 0.6730164 0.7480031 0.6718407 0.6329828 0.7311966 0.6405903 0.6734928 0.6852569 0.6851408 0.72608083 0.7480087 0.6726782 0.64030695 0.6341474 0.730309
0.6306306 0.7311886 0.6895821 0.68432283 0.62906915 0.7098378 0.7305913 0.68997085 0.62882745 0.68985796 0.70962894 0.7262477 0.6720539 0.74843115 0.6510353 0.6718438 0.7308077 0.6501597 0.7099071 0.74782765 0.67292917 0.70966774 0.74728906 0.68480366 0.7090538 0.6322836 0.72517765 0.70947903 0.68952614 0.7316806 0.7485457 0.6451735 0.74856085 0.6715893 0.72589815 0.74738413 0.6730363 0.747976 0.67185473 0.63303566 0.73117405 0.6406327 0.6735129 0.6852755 0.68515337 0.7260671 0.7479823 0.67269456 0.64035 0.6341995 0.73030204
0.6316316 0.731176 0.6895964 0.6843315 0.6291246 0.70984274 0.73058367 0.6899775 0.6288829 0.6898763 0.7096232 0.72622824 0.67207015 0.7483946 0.6510666 0.6718625 0.73079515 0.6501903 0.70990634 0.74780065 0.6729488 0.7096675 0.74726677 0.6848122 0.7090637 0.6323366 0.7251746 0.7094885 0.68953675 0.7316564 0.7485091 0.6452053 0.7485242 0.67160344 0.7258907 0.7473621 0.6730557 0.7479488 0.6718691 0.6330885 0.73115003 0.6406756 0.6735324 0.68529433 0.6851653 0.72605324 0.7479556 0.6727109 0.6403925 0.6342516 0.7302952
0.6326326 0.7311629 0.689611 0.6843401 0.62917906 0.70984775 0.7305753 0.68998456 0.6289379 0.68989414 0.7096175 0.726209 0.67208636 0.7483591 0.6510977 0.6718807 0.7307828 0.65022206 0.7099057 0.747774 0.67296875 0.70966697 0.74724495 0.68482125 0.70907414 0.63239014 0.7251716 0.7094983 0.68954796 0.73163277 0.74847233 0.6452379 0.74848753 0.6716173 0.7258827 0.7473399 0.67307526 0.74792206 0.6718834 0.6331416 0.73112684 0.6407184 0.6735525 0.6853131 0.6851775 0.7260393 0.74792904 0.67272735 0.6404357 0.6343034 0.7302881
0.6336336 0.7311502 0.68962574 0.68434894 0.62923425 0.7098526 0.7305672 0.6899911 0.6289933 0.6899127 0.7096118 0.72618973 0.6721028 0.7483227 0.6511286 0.6718986 0.73077035 0.650254 0.7099052 0.74774635 0.67298824 0.70966667 0.7472222 0.68482995 0.70908374 0.6324428 0.7251681 0.70950806 0.689558 0.7316083 0.74843603 0.64527035 0.74845093 0.67163175 0.7258742 0.74731785 0.673095 0.74789476 0.6718977 0.6331945 0.7311032 0.64076126 0.6735724 0.68533194 0.68518996 0.72602546 0.74790186 0.67274374 0.64047885 0.6343558 0.730281
0.6346346 0.73113704 0.68964034 0.6843578 0.62928945 0.7098571 0.73055905 0.689998 0.62904865 0.6899305 0.7096064 0.7261703 0.67211884 0.7482867 0.6511597 0.67191744 0.7307582 0.6502854 0.70990425 0.7477197 0.6730076 0.7096656 0.7471999 0.6848387 0.7090934 0.6324962 0.7251651 0.7095177 0.6895691 0.73158425 0.7483994 0.6453022 0.74841475 0.67164594 0.72586596 0.74729574 0.67311484 0.7478686 0.6719119 0.6332473 0.73108 0.6408041 0.6735923 0.6853507 0.68520224 0.7260117 0.74787503 0.6727601 0.6405217 0.6344075 0.7302737
0.6356356 0.73112404 0.6896546 0.6843666 0.62934417 0.70986205 0.7305511 0.6900043 0.6291039 0.6899487 0.70960045 0.72615063 0.6721354 0.74825037 0.6511908 0.6719355 0.7307461 0.6503171 0.70990384 0.7476922 0.67302716 0.7096651 0.7471775 0.6848474 0.7091034 0.6325489 0.72516215 0.7095274 0.689579 0.73156047 0.7483628 0.6453353 0.7483778 0.6716603 0.7258572 0.7472739 0.67313415 0.747841 0.67192626 0.63330066 0.7310564 0.6408471 0.6736123 0.68536943 0.68521446 0.72599745 0.74784833 0.67277646 0.64056444 0.63445985 0.7302667
0.6366366 0.73111063 0.6896693 0.68437505 0.6293997 0.7098664 0.73054296 0.6900113 0.62915903 0.6899668 0.7095947 0.7261313 0.6721515 0.7482144 0.65122235 0.6719541 0.7307332 0.6503487 0.7099032 0.74766535 0.6730469 0.70966476 0.7471554 0.68485624 0.7091128 0.6326021 0.7251589 0.7095369 0.6895897 0.7315357 0.74832606 0.64536786 0.74834126 0.67167467 0.7258493 0.7472516 0.6731538 0.7478137 0.6719406 0.6333534 0.7310331 0.6408897 0.6736321 0.68538785 0.6852265 0.72598416 0.74782187 0.67279327 0.6406078 0.63451165 0.7302598
0.6376376 0.7310976 0.6896837 0.68438387 0.62945473 0.70987093 0.73053473 0.69001794 0.62921435 0.6899842 0.709589 0.726112 0.6721681 0.748178 0.6512536 0.6719723 0.73072076 0.65038013 0.70990205 0.747638 0.6730668 0.70966375 0.74713296 0.68486476 0.7091229 0.6326552 0.72515506 0.70954627 0.6896004 0.7315116 0.7482904 0.6454 0.7483048 0.6716889 0.7258409 0.7472297 0.67317355 0.74778694 0.67195505 0.6334062 0.7310095 0.64093286 0.673652 0.68540615 0.6852388 0.72596973 0.747795 0.6728098 0.64065045 0.6345637 0.73025227
0.6386386 0.7310846 0.6896985 0.68439263 0.6295099 0.7098753 0.73052627 0.6900247 0.62927 0.69000244 0.7095835 0.7260926 0.6721843 0.74814206 0.65128505 0.6719908 0.73070824 0.650412 0.7099013 0.7476112 0.6730862 0.7096633 0.7471105 0.6848735 0.70913225 0.63270825 0.7251519 0.7095555 0.68961084 0.7314876 0.74825364 0.6454325 0.7482682 0.67170346 0.7258323 0.7472069 0.67319304 0.7477601 0.6719692 0.6334594 0.73098636 0.64097553 0.6736717 0.685425 0.6852508 0.7259555 0.7477684 0.6728263 0.64069355 0.6346156 0.73024505
0.6396396 0.73107177 0.68971264 0.68440163 0.62956476 0.7098799 0.73051816 0.6900315 0.62932485 0.6900199 0.7095772 0.7260729 0.67220086 0.7481055 0.6513161 0.67200917 0.73069596 0.65044385 0.70989996 0.74758446 0.6731056 0.7096624 0.74708813 0.684882 0.70914173 0.632761 0.7251486 0.70956486 0.6896214 0.7314636 0.74821705 0.64546543 0.7482323 0.6717179 0.725824 0.7471848 0.6732125 0.74773276 0.67198384 0.63351226 0.7309627 0.6410184 0.67369175 0.6854433 0.6852629 0.72594166 0.74774146 0.672843 0.64073664 0.63466775 0.7302376
0.6406406 0.7310578 0.68972737 0.6844102 0.62961996 0.7098845 0.73050946 0.69003767 0.62938017 0.69003755 0.7095717 0.7260536 0.67221683 0.7480699 0.6513473 0.67202747 0.73068315 0.65047556 0.70989954 0.7475567 0.6731251 0.7096618 0.74706566 0.6848907 0.7091513 0.6328142 0.7251446 0.70957404 0.6896317 0.73143935 0.7481807 0.64549804 0.74819523 0.6717322 0.72581536 0.747163 0.6732322 0.74770594 0.6719982 0.6335654 0.7309393 0.64106095 0.673712 0.685462 0.6852749 0.72592723 0.74771476 0.67285913 0.6407793 0.6347193 0.7302303
0.6416416 0.7310449 0.6897413 0.6844193 0.6296753 0.709889 0.7305009 0.6900443 0.6294355 0.6900553 0.7095657 0.7260339 0.6722335 0.748034 0.65137863 0.67204595 0.73067063 0.6505074 0.7098983 0.74752975 0.6731448 0.7096604 0.7470435 0.68489945 0.7091606 0.63286716 0.7251412 0.709583 0.68964183 0.73141557 0.74814415 0.64553076 0.7481587 0.6717468 0.72580713 0.74714035 0.6732519 0.74767876 0.67201287 0.6336182 0.7309163 0.64110404 0.6737314 0.6854799 0.68528706 0.72591317 0.74768776 0.6728759 0.6408227 0.63477206 0.7302232
0.6426426 0.73103124 0.689756 0.68442804 0.62973 0.7098928 0.730493 0.69005096 0.6294909 0.69007313 0.7095597 0.7260149 0.67225003 0.747998 0.65140986 0.6720641 0.73065805 0.65053874 0.70989704 0.74750286 0.6731646 0.7096597 0.74702096 0.68490785 0.70916986 0.6329204 0.72513723 0.7095925 0.68965226 0.7313909 0.7481079 0.6455633 0.74812293 0.67176104 0.72579855 0.7471182 0.67327166 0.74765146 0.672027 0.63367116 0.73089254 0.6411466 0.6737513 0.6854987 0.6852991 0.72589964 0.74766123 0.67289186 0.64086515 0.63482386 0.73021513
0.6436436 0.73101825 0.6897699 0.6844366 0.6297853 0.70989704 0.7304842 0.6900576 0.62954575 0.6900905 0.709554 0.72599524 0.6722663 0.7479618 0.6514411 0.67208254 0.7306454 0.6505704 0.70989585 0.74747545 0.67318416 0.70965856 0.74699855 0.68491685 0.7091791 0.63297355 0.7251341 0.70960116 0.6896623 0.7313667 0.74807215 0.64559597 0.74808615 0.6717751 0.7257896 0.74709594 0.6732909 0.74762464 0.67204154 0.633724 0.7308693 0.64118946 0.6737706 0.68551695 0.6853114 0.7258857 0.74763435 0.6729086 0.6409083 0.6348757 0.7302079
0.6446446 0.7310048 0.6897841 0.6844453 0.6298402 0.7099011 0.73047554 0.6900643 0.62960166 0.69010836 0.7095481 0.72597575 0.6722822 0.74792606 0.65147257 0.672101 0.7306326 0.6506022 0.7098949 0.7474481 0.67320347 0.7096576 0.7469761 0.6849254 0.70918834 0.6330262 0.7251301 0.7096099 0.6896728 0.73134255 0.74803585 0.6456288 0.74805003 0.67178935 0.7257809 0.7470732 0.6733105 0.7475976 0.6720561 0.63377684 0.730846 0.6412321 0.67379105 0.68553513 0.68532324 0.7258707 0.74760777 0.6729251 0.6409515 0.6349275 0.7302006
0.6456456 0.7309913 0.6897981 0.6844538 0.62989503 0.70990515 0.73046654 0.6900707 0.6296568 0.6901253 0.7095416 0.72595596 0.67229885 0.7478905 0.6515042 0.6721191 0.73061985 0.65063417 0.7098935 0.74742085 0.67322344 0.7096566 0.7469534 0.68493396 0.7091973 0.63307893 0.72512627 0.7096187 0.6896832 0.7313181 0.74799955 0.6456616 0.74801385 0.6718039 0.725772 0.74705106 0.67333025 0.7475709 0.6720704 0.63382983 0.7308223 0.641275 0.67381084 0.68555355 0.68533504 0.72585666 0.747581 0.6729417 0.64099455 0.6349793 0.73019284
0.6466466 0.73097765 0.68981236 0.6844626 0.6299503 0.709909 0.73045826 0.69007677 0.6297119 0.6901433 0.70953554 0.7259366 0.6723154 0.7478544 0.65153503 0.6721377 0.7306068 0.65066564 0.7098923 0.7473939 0.67324275 0.7096553 0.74693084 0.6849426 0.7092064 0.6331322 0.7251223 0.7096274 0.689693 0.7312943 0.7479629 0.6456946 0.7479771 0.67181844 0.72576326 0.7470288 0.67334986 0.74754345 0.67208475 0.63388264 0.7307988 0.64131826 0.67383015 0.68557155 0.68534684 0.7258425 0.74755365 0.6729582 0.64103746 0.63503134 0.730185
0.6476476 0.7309645 0.6898264 0.6844712 0.63000554 0.70991266 0.7304495 0.69008344 0.6297671 0.6901604 0.70952946 0.7259168 0.6723314 0.7478182 0.65156615 0.6721559 0.73059416 0.65069747 0.7098908 0.74736667 0.67326224 0.70965415 0.7469083 0.6849514 0.7092151 0.63318497 0.72511846 0.7096362 0.6897032 0.73127013 0.7479266 0.6457273 0.747941 0.67183256 0.7257542 0.74700636 0.67336935 0.7475161 0.6720987 0.6339353 0.7307751 0.6413609 0.67385054 0.68558997 0.68535846 0.7258282 0.74752724 0.67297405 0.6410801 0.63508326 0.73017687
0.6486486 0.73095065 0.68984056 0.68447995 0.63006043 0.7099163 0.7304406 0.6900893 0.62982225 0.69017756 0.70952326 0.725897 0.6723482 0.74778223 0.6515976 0.67217445 0.7305808 0.65072924 0.7098893 0.7473397 0.6732821 0.7096531 0.7468854 0.68495977 0.7092236 0.6332378 0.72511435 0.70964473 0.68971324 0.73124564 0.74789035 0.64576024 0.7479048 0.67184705 0.72574514 0.74698395 0.67338866 0.74748904 0.67211336 0.63398796 0.73075175 0.64140356 0.6738697 0.6856083 0.6853709 0.7258139 0.7475004 0.6729911 0.6411232 0.63513505 0.730169
0.6496496 0.73093677 0.6898544 0.6844887 0.63011515 0.7099201 0.7304316 0.69009584 0.62987775 0.6901949 0.7095173 0.72587794 0.6723646 0.7477462 0.6516294 0.67219317 0.7305678 0.65076125 0.7098879 0.7473125 0.6733017 0.70965165 0.7468633 0.6849685 0.7092328 0.63329077 0.72511 0.70965284 0.68972325 0.7312216 0.7478543 0.64579284 0.7478685 0.6718615 0.7257364 0.74696183 0.6734083 0.747462 0.67212754 0.63404083 0.73072803 0.6414464 0.6738897 0.68562615 0.6853825 0.7257995 0.7474735 0.67300737 0.6411664 0.6351869 0.73016137
0.6506507 0.7309234 0.6898682 0.6844972 0.63017017 0.709924 0.73042256 0.6901024 0.6299329 0.69021213 0.70951116 0.7258579 0.6723808 0.74771065 0.6516601 0.6722114 0.7305552 0.6507929 0.7098864 0.7472853 0.67332083 0.7096504 0.74684024 0.6849765 0.7092414 0.6333435 0.7251057 0.7096611 0.6897333 0.73119694 0.74781835 0.64582574 0.74783194 0.6718757 0.72572684 0.7469395 0.67342764 0.7474347 0.6721421 0.634094 0.7307045 0.64148945 0.67390984 0.685644 0.6853943 0.72578466 0.7474465 0.67302364 0.64120924 0.63523847 0.7301534
0.6516517 0.7309095 0.6898817 0.68450594 0.63022536 0.7099278 0.7304138 0.69010854 0.62998784 0.69022906 0.7095048 0.7258383 0.6723972 0.7476749 0.6516913 0.67222965 0.73054194 0.65082455 0.7098845 0.7472582 0.67334 0.70964897 0.7468176 0.6849853 0.7092499 0.63339597 0.72510195 0.7096697 0.6897437 0.73117226 0.7477825 0.64585865 0.74779594 0.6718899 0.72571826 0.7469165 0.67344713 0.74740785 0.67215645 0.6341463 0.73068106 0.64153206 0.67392904 0.68566215 0.6854064 0.7257703 0.7474199 0.6730402 0.6412519 0.63529015 0.73014534
0.6526527 0.73089606 0.6898958 0.68451434 0.63028026 0.70993114 0.7304046 0.6901146 0.63004297 0.6902465 0.7094983 0.72581846 0.6724136 0.7476387 0.65172315 0.67224795 0.73052883 0.6508565 0.7098831 0.74723065 0.6733596 0.70964724 0.7467949 0.6849938 0.70925826 0.633449 0.7250975 0.70967823 0.6897537 0.7311482 0.74774605 0.6458919 0.74775994 0.6719048 0.7257088 0.7468943 0.6734666 0.7473808 0.67217124 0.6341991 0.7306571 0.6415746 0.6739486 0.6856798 0.6854178 0.725756 0.7473931 0.6730567 0.641295 0.6353419 0.73013735
0.6536537 0.73088205 0.68990934 0.6845227 0.6303353 0.7099347 0.73039573 0.6901206 0.6300985 0.6902629 0.7094924 0.7257987 0.6724293 0.74760336 0.6517541 0.67226636 0.7305161 0.6508882 0.7098813 0.7472037 0.6733792 0.7096463 0.7467725 0.685002 0.70926654 0.63350177 0.72509295 0.7096857 0.6897634 0.73112434 0.74770963 0.64592475 0.74772346 0.6719191 0.72569954 0.74687153 0.6734861 0.7473538 0.6721854 0.6342517 0.73063385 0.64161724 0.6739683 0.68569785 0.6854297 0.72574145 0.7473657 0.6730728 0.6413375 0.63539374 0.7301292
0.6546547 0.73086804 0.6899232 0.6845315 0.6303901 0.7099379 0.7303867 0.69012725 0.6301534 0.69028044 0.7094859 0.7257791 0.67244583 0.74756765 0.6517853 0.6722845 0.7305031 0.65091974 0.7098797 0.7471766 0.67339873 0.7096445 0.7467499 0.68501025 0.7092752 0.6335543 0.7250885 0.709694 0.68977326 0.7310996 0.7476739 0.6459576 0.74768734 0.6719334 0.72569025 0.746849 0.67350537 0.7473263 0.67219996 0.63430434 0.7306101 0.6416602 0.67398804 0.6857158 0.6854414 0.72572666 0.7473388 0.6730893 0.64138055 0.6354453 0.73012084
0.6556557 0.7308544 0.689937 0.6845398 0.6304452 0.7099412 0.7303777 0.6901331 0.6302085 0.69029707 0.7094788 0.72575915 0.672462 0.7475315 0.65181667 0.6723027 0.7304895 0.65095174 0.7098782 0.74714905 0.67341787 0.70964277 0.746727 0.6850188 0.70928293 0.63360727 0.7250842 0.709702 0.68978286 0.7310753 0.7476377 0.64599085 0.7476513 0.6719476 0.72568125 0.7468266 0.67352486 0.74729955 0.67221415 0.6343572 0.7305862 0.64170265 0.6740074 0.6857333 0.68545276 0.72571206 0.74731225 0.67310566 0.6414237 0.6354971 0.7301127
0.6566567 0.73084027 0.68995064 0.6845482 0.63049966 0.70994437 0.7303683 0.69013894 0.63026357 0.69031394 0.7094729 0.7257393 0.6724785 0.7474962 0.6518478 0.6723212 0.73047644 0.65098345 0.7098758 0.74712163 0.6734371 0.7096409 0.74670416 0.68502706 0.70929134 0.6336601 0.7250798 0.7097098 0.6897926 0.7310509 0.7476014 0.64602375 0.7476151 0.6719623 0.7256716 0.74680406 0.67354405 0.747272 0.6722286 0.6344097 0.7305626 0.6417453 0.67402714 0.68575114 0.68546456 0.7256974 0.74728525 0.67312163 0.6414665 0.6355481 0.7301042
0.6576577 0.73082644 0.68996423 0.6845569 0.6305548 0.7099474 0.7303589 0.69014496 0.63031864 0.69033056 0.70946616 0.7257195 0.6724948 0.74746007 0.6518791 0.6723396 0.73046315 0.6510152 0.709874 0.74709487 0.6734568 0.7096392 0.7466816 0.6850356 0.70929927 0.6337123 0.72507507 0.7097176 0.6898025 0.73102665 0.7475657 0.6460566 0.7475787 0.67197627 0.7256623 0.7467813 0.6735635 0.7472451 0.672243 0.6344622 0.7305393 0.64178795 0.67404664 0.6857688 0.68547595 0.7256828 0.7472581 0.67313814 0.64150935 0.6355999 0.730096
0.6586587 0.73081225 0.6899771 0.6845655 0.6306094 0.70995045 0.7303497 0.69015115 0.63037395 0.69034743 0.7094595 0.72569966 0.6725111 0.7474242 0.6519105 0.6723578 0.73044974 0.6510468 0.7098723 0.74706733 0.6734758 0.70963717 0.74665886 0.6850436 0.7093073 0.6337648 0.7250703 0.7097254 0.68981236 0.73100233 0.7475297 0.6460893 0.74754286 0.67199075 0.7256527 0.74675876 0.6735831 0.74721766 0.67225724 0.63451463 0.7305157 0.6418304 0.6740662 0.6857866 0.68548757 0.7256678 0.7472315 0.67315453 0.6415521 0.63565147 0.7300875
0.6596597 0.7307982 0.689991 0.68457365 0.6306646 0.70995355 0.73034006 0.69015694 0.63042915 0.6903639 0.7094525 0.72568005 0.67252713 0.7473885 0.6519415 0.6723762 0.73043627 0.6510786 0.7098702 0.7470401 0.6734956 0.7096355 0.74663585 0.68505186 0.7093155 0.63381743 0.7250655 0.7097326 0.68982184 0.73097783 0.7474934 0.6461226 0.7475066 0.6720052 0.72564316 0.74673647 0.6736026 0.7471906 0.67227155 0.6345674 0.7304918 0.64187294 0.6740856 0.68580407 0.6854992 0.7256531 0.7472045 0.6731707 0.6415945 0.6357029 0.73007905
0.6606607 0.73078406 0.6900042 0.68458205 0.6307187 0.7099567 0.73033047 0.69016284 0.6304839 0.69038033 0.7094462 0.72565997 0.6725434 0.74735296 0.6519728 0.6723943 0.7304227 0.6511103 0.7098679 0.7470131 0.6735146 0.7096335 0.746613 0.68506 0.70932287 0.63387 0.7250609 0.70974034 0.68983144 0.73095316 0.7474574 0.6461555 0.74747086 0.6720194 0.7256334 0.74671346 0.67362154 0.74716324 0.67228585 0.63461936 0.7304682 0.6419157 0.67410517 0.68582135 0.6855104 0.7256385 0.7471773 0.6731869 0.6416375 0.6357545 0.7300705
0.6616617 0.73077 0.6900172 0.68459034 0.6307737 0.7099591 0.7303213 0.6901688 0.6305389 0.690397 0.7094395 0.72563976 0.6725599 0.74731743 0.6520038 0.67241234 0.7304092 0.65114236 0.70986533 0.74698544 0.6735339 0.70963174 0.74659014 0.68506825 0.709331 0.6339222 0.725056 0.70974773 0.68984085 0.730929 0.74742144 0.64618844 0.74743474 0.67203397 0.7256239 0.7466908 0.6736411 0.7471363 0.67230004 0.6346722 0.7304445 0.64195794 0.67412436 0.6858393 0.6855218 0.7256232 0.7471505 0.6732031 0.64168006 0.635806 0.7300619
0.6626627 0.73075587 0.69003063 0.68459857 0.63082826 0.70996225 0.73031145 0.6901747 0.6305936 0.6904135 0.7094331 0.7256202 0.67257595 0.74728197 0.6520351 0.6724304 0.730396 0.6511738 0.7098633 0.7469582 0.6735532 0.70962936 0.7465673 0.68507653 0.7093386 0.6339748 0.72505075 0.709755 0.6898504 0.73090404 0.747386 0.6462215 0.74739856 0.67204785 0.7256142 0.7466682 0.67366004 0.74710876 0.67231447 0.6347245 0.73042077 0.6420008 0.6741438 0.68585664 0.68553305 0.72560865 0.7471236 0.6732195 0.64172256 0.6358573 0.730053
0.6636637 0.7307417 0.69004405 0.684607 0.6308828 0.7099648 0.730302 0.6901803 0.6306484 0.69042975 0.7094259 0.7256 0.6725921 0.74724627 0.65206623 0.67244905 0.73038226 0.6512056 0.7098611 0.74693125 0.6735725 0.7096273 0.74654436 0.6850844 0.7093462 0.6340271 0.7250459 0.70976204 0.6898599 0.7308796 0.74734974 0.6462547 0.747363 0.6720622 0.7256042 0.7466454 0.67367893 0.7470816 0.67232877 0.63477683 0.73039705 0.6420429 0.67416304 0.6858736 0.6855445 0.7255938 0.74709666 0.6732357 0.6417656 0.6359085 0.7300446
0.6646647 0.73072755 0.69005716 0.68461525 0.63093764 0.7099672 0.73029196 0.69018584 0.630703 0.690446 0.7094191 0.72558004 0.67260826 0.7472106 0.65209705 0.67246705 0.7303686 0.65123725 0.7098587 0.74690354 0.6735913 0.7096254 0.7465215 0.6850926 0.7093539 0.63407975 0.7250408 0.7097693 0.68986917 0.7308552 0.7473144 0.64628744 0.7473268 0.6720766 0.7255946 0.7466228 0.6736984 0.74705446 0.6723431 0.63482916 0.73037356 0.6420853 0.67418236 0.6858911 0.6855556 0.72557867 0.74707 0.6732517 0.6418081 0.63595974 0.73003614
0.6656657 0.73071295 0.6900702 0.68462336 0.63099194 0.7099699 0.7302825 0.69019127 0.63075817 0.69046223 0.7094121 0.7255597 0.6726244 0.7471748 0.6521284 0.67248535 0.730355 0.65126884 0.70985603 0.74687636 0.6736108 0.70962304 0.74649864 0.6851006 0.7093613 0.6341317 0.7250358 0.7097763 0.6898784 0.7308311 0.7472778 0.6463211 0.7472908 0.67209095 0.7255846 0.7466002 0.6737176 0.7470273 0.6723572 0.6348815 0.73034966 0.64212775 0.67420155 0.6859083 0.6855667 0.7255638 0.7470426 0.6732676 0.64185035 0.6360108 0.7300268
0.6666667 0.7306987 0.6900829 0.6846315 0.631046 0.70997226 0.73027235 0.6901969 0.6308129 0.6904785 0.7094048 0.72554 0.67264026 0.7471394 0.65215987 0.67250323 0.73034155 0.6513002 0.70985407 0.7468488 0.6736298 0.7096207 0.7464753 0.6851088 0.7093682 0.6341842 0.7250304 0.7097835 0.689888 0.73080647 0.74724215 0.6463536 0.7472551 0.672105 0.72557455 0.74657744 0.67373663 0.747 0.6723714 0.6349336 0.73032564 0.6421703 0.67422074 0.68592554 0.6855777 0.72554874 0.74701583 0.67328405 0.641893 0.63606215 0.73001814
0.6676677 0.7306843 0.6900963 0.68463963 0.63110113 0.7099747 0.73026264 0.69020265 0.63086754 0.69049454 0.7093982 0.7255194 0.6726566 0.7471035 0.6521908 0.6725214 0.73032737 0.65133214 0.709851 0.74682176 0.6736493 0.7096185 0.74645275 0.68511647 0.7093759 0.63423604 0.7250252 0.7097905 0.6898969 0.73078215 0.74720615 0.6463868 0.74721885 0.6721193 0.7255647 0.7465544 0.67375576 0.746973 0.67238563 0.6349857 0.73030233 0.64221245 0.67424035 0.68594265 0.68558913 0.72553337 0.7469883 0.6732998 0.6419359 0.6361129 0.73000956
0.6686687 0.73066986 0.69010925 0.6846479 0.63115567 0.7099769 0.7302528 0.6902081 0.6309223 0.69051075 0.709391 0.7254995 0.6726725 0.74706835 0.6522221 0.6725398 0.7303137 0.6513638 0.70984894 0.7467949 0.6736682 0.70961624 0.74642974 0.6851243 0.70938337 0.63428867 0.72502 0.70979744 0.68990636 0.73075706 0.74717057 0.6464194 0.74718285 0.6721336 0.7255542 0.7465319 0.6737747 0.7469455 0.6724 0.6350378 0.73027813 0.6422546 0.67425966 0.6859597 0.68559974 0.72551847 0.7469616 0.67331594 0.64197814 0.6361639 0.73000073
0.6696697 0.73065513 0.6901218 0.6846559 0.63120985 0.7099794 0.73024267 0.69021356 0.6309765 0.6905263 0.709384 0.72547925 0.6726886 0.74703264 0.6522527 0.6725576 0.73030025 0.65139514 0.7098458 0.74676746 0.6736871 0.7096134 0.74640715 0.6851324 0.7093903 0.6343404 0.7250145 0.7098039 0.68991536 0.7307327 0.7471344 0.6464529 0.74714684 0.6721477 0.72554415 0.7465087 0.6737937 0.74691826 0.6724138 0.63509023 0.73025453 0.6422969 0.6742786 0.6859768 0.6856109 0.72550315 0.7469349 0.6733321 0.64202064 0.63621527 0.729992
0.6706707 0.7306406 0.6901347 0.68466395 0.631264 0.7099815 0.7302326 0.6902192 0.6310313 0.6905423 0.70937705 0.7254591 0.67270446 0.746997 0.6522837 0.67257595 0.7302858 0.65142685 0.7098435 0.74674 0.6737062 0.7096108 0.7463837 0.6851404 0.70939714 0.6343923 0.725009 0.7098107 0.6899244 0.730708 0.747099 0.64648545 0.74711114 0.6721618 0.725534 0.7464862 0.6738128 0.746891 0.672428 0.63514215 0.73023033 0.64233935 0.6742975 0.68599385 0.68562216 0.72548777 0.7469076 0.6733479 0.6420631 0.63626593 0.7299821
0.6716717 0.73062617 0.6901472 0.6846719 0.6313184 0.7099839 0.73022306 0.69022435 0.6310856 0.6905584 0.70936966 0.7254389 0.6727206 0.7469616 0.652315 0.67259353 0.7302719 0.65145814 0.7098405 0.7467129 0.67372495 0.70960826 0.7463609 0.6851479 0.709404 0.6344446 0.7250033 0.70981735 0.68993354 0.73068357 0.74706304 0.6465185 0.7470755 0.67217606 0.7255237 0.74646306 0.6738318 0.74686354 0.6724422 0.63519394 0.7302064 0.64238155 0.67431664 0.68601024 0.685633 0.72547275 0.74688065 0.67336416 0.64210486 0.6363172 0.72997314
0.6726727 0.7306113 0.6901599 0.6846803 0.63137263 0.7099854 0.73021245 0.69022954 0.6311402 0.6905741 0.7093622 0.72541875 0.6727363 0.7469263 0.65234584 0.6726116 0.7302582 0.65148956 0.70983773 0.746685 0.6737443 0.70960575 0.7463376 0.68515563 0.7094111 0.63449633 0.72499794 0.70982355 0.68994254 0.73065895 0.7470272 0.64655155 0.7470398 0.6721903 0.7255136 0.7464401 0.6738507 0.7468367 0.6724565 0.6352458 0.7301824 0.6424235 0.6743358 0.6860274 0.68564385 0.7254572 0.7468537 0.6733795 0.64214724 0.63636756 0.7299638
0.6736737 0.7305965 0.69017273 0.6846879 0.6314269 0.70998746 0.7302024 0.690235 0.6311946 0.69058937 0.7093553 0.72539806 0.6727525 0.74689084 0.6523767 0.6726298 0.7302442 0.65152115 0.7098348 0.74665785 0.67376304 0.709603 0.74631447 0.68516314 0.7094179 0.63454837 0.7249923 0.70983016 0.6899516 0.73063445 0.7469914 0.64658475 0.74700385 0.67220414 0.72550297 0.74641734 0.6738696 0.7468091 0.6724704 0.63529783 0.73015875 0.6424652 0.6743549 0.6860442 0.6856544 0.72544193 0.7468266 0.67339545 0.6421895 0.6364184 0.72995454
0.6746747 0.7305822 0.6901851 0.6846957 0.63148093 0.7099892 0.7301922 0.6902404 0.6312489 0.69060487 0.7093475 0.7253779 0.6727684 0.74685544 0.65240747 0.67264766 0.73023033 0.6515526 0.7098315 0.74663055 0.673782 0.70960015 0.7462919 0.68517125 0.7094243 0.63460016 0.7249865 0.7098364 0.6899605 0.73060924 0.7469555 0.6466171 0.74696827 0.67221826 0.7254926 0.7463945 0.67388856 0.7467818 0.67248416 0.63534963 0.73013484 0.6425079 0.6743737 0.68606114 0.6856653 0.7254268 0.7467991 0.6734113 0.6422317 0.63646936 0.72994494
0.6756757 0.7305671 0.6901974 0.6847035 0.6315352 0.70999104 0.7301816 0.6902451 0.63130313 0.6906204 0.7093404 0.7253578 0.6727843 0.7468196 0.65243846 0.67266583 0.7302158 0.651584 0.70982844 0.74660295 0.6738003 0.7095968 0.7462684 0.6851785 0.7094309 0.6346517 0.7249807 0.70984256 0.68996906 0.7305845 0.7469201 0.6466501 0.7469321 0.67223233 0.7254821 0.74637127 0.673907 0.74675435 0.6724985 0.6354014 0.7301108 0.64254963 0.6743928 0.68607754 0.6856761 0.725411 0.7467723 0.6734271 0.6422738 0.6365199 0.72993594
0.6766767 0.7305522 0.6902098 0.6847113 0.631589 0.70999295 0.73017126 0.69025034 0.63135713 0.6906358 0.70933247 0.7253377 0.6727999 0.7467844 0.65246964 0.6726832 0.730202 0.65161544 0.70982504 0.7465759 0.67381936 0.7095941 0.74624556 0.68518627 0.70943767 0.6347035 0.7249745 0.70984817 0.689978 0.73056 0.74688387 0.6466829 0.7468963 0.6722461 0.7254717 0.7463486 0.6739257 0.7467275 0.67251235 0.6354532 0.730087 0.6425915 0.6744114 0.6860943 0.68568677 0.7253953 0.74674517 0.6734432 0.64231616 0.6365706 0.7299264
0.6776777 0.7305376 0.69022244 0.6847191 0.6316433 0.70999414 0.73016053 0.6902555 0.6314118 0.6906517 0.70932525 0.72531664 0.672816 0.7467494 0.65250033 0.672701 0.7301875 0.65164727 0.70982236 0.7465486 0.67383814 0.7095912 0.7462222 0.68519396 0.7094438 0.63475525 0.7249687 0.7098547 0.6899866 0.7305354 0.7468485 0.64671594 0.7468608 0.6722603 0.7254611 0.74632555 0.6739445 0.74670017 0.67252624 0.63550496 0.73006314 0.64263356 0.67443025 0.6861105 0.6856974 0.7253802 0.7467184 0.6734587 0.64235854 0.6366211 0.7299168
0.6786787 0.73052233 0.6902349 0.6847269 0.6316967 0.7099957 0.7301505 0.6902604 0.63146603 0.6906671 0.7093179 0.7252965 0.6728316 0.74671316 0.652531 0.6727188 0.7301736 0.6516782 0.70981914 0.74652106 0.67385703 0.70958847 0.7461993 0.68520105 0.70944995 0.63480663 0.7249627 0.70986086 0.68999535 0.730511 0.74681216 0.64674866 0.7468245 0.67227435 0.7254504 0.74630255 0.67396325 0.7466726 0.6725403 0.6355566 0.73003906 0.64267534 0.6744491 0.6861267 0.68570817 0.72536415 0.74669117 0.6734745 0.6424002 0.63667166 0.7299074
0.6796797 0.7305076 0.69024664 0.6847345 0.6317508 0.7099973 0.73013985 0.6902658 0.63152 0.6906821 0.7093102 0.725276 0.67284757 0.7466784 0.6525616 0.67273647 0.73015916 0.65171 0.7098155 0.7464936 0.67387545 0.70958525 0.74617577 0.68520856 0.7094561 0.63485813 0.72495705 0.7098666 0.6900037 0.73048574 0.7467768 0.6467817 0.7467892 0.6722882 0.7254396 0.7462792 0.6739821 0.74664515 0.6725544 0.6356079 0.7300151 0.6427171 0.6744681 0.68614334 0.6857184 0.7253487 0.74666405 0.67349005 0.64244246 0.63672215 0.72989756
0.6806807 0.7304926 0.69025886 0.6847423 0.6318048 0.70999867 0.73012924 0.6902706 0.6315741 0.690697 0.7093026 0.7252555 0.672863 0.7466429 0.65259254 0.67275435 0.7301445 0.65174115 0.7098122 0.74646616 0.6738941 0.709582 0.7461528 0.68521595 0.7094628 0.6349095 0.7249508 0.7098722 0.6900123 0.7304612 0.7467415 0.64681435 0.7467536 0.67230225 0.725429 0.74625635 0.6740006 0.7466183 0.67256814 0.6356594 0.72999066 0.6427587 0.6744864 0.6861601 0.68572927 0.72533286 0.74663717 0.6735054 0.6424844 0.63677233 0.72988826
0.6816817 0.73047733 0.6902709 0.68474966 0.6318582 0.70999986 0.73011863 0.6902752 0.63162786 0.6907122 0.70929486 0.7252347 0.672879 0.74660736 0.6526232 0.6727719 0.7301298 0.65177214 0.70980895 0.74643934 0.67391276 0.7095787 0.74612963 0.6852233 0.7094689 0.6349607 0.7249446 0.70987767 0.69002086 0.7304365 0.74670595 0.646847 0.7467177 0.67231625 0.7254179 0.7462332 0.6740194 0.74659055 0.67258155 0.63571095 0.72996676 0.6428006 0.67450535 0.68617576 0.68573916 0.725317 0.7466096 0.6735212 0.6425262 0.6368228 0.7298781
0.6826827 0.7304621 0.69028306 0.68475723 0.6319122 0.7100016 0.7301079 0.6902799 0.63168186 0.6907272 0.70928735 0.7252144 0.6728943 0.7465719 0.6526537 0.67278963 0.73011565 0.6518033 0.7098055 0.74641144 0.6739313 0.70957536 0.74610645 0.6852309 0.7094745 0.6350126 0.7249381 0.70988363 0.6900294 0.7304114 0.7466702 0.64687985 0.74668187 0.6723296 0.72540706 0.7462102 0.67403746 0.7465632 0.6725957 0.6357624 0.7299426 0.642842 0.67452365 0.68619215 0.6857497 0.72530174 0.7465825 0.673537 0.64256775 0.63687295 0.7298682
0.6836837 0.7304475 0.6902948 0.68476444 0.6319655 0.7100026 0.7300971 0.69028455 0.63173556 0.69074184 0.7092794 0.7251937 0.67291 0.74653673 0.65268457 0.67280763 0.73010135 0.6518346 0.7098019 0.7463845 0.6739495 0.70957214 0.7460831 0.68523794 0.7094805 0.6350639 0.72493184 0.7098892 0.6900372 0.7303865 0.7466342 0.6469127 0.746646 0.67234373 0.7253964 0.746187 0.6740563 0.7465357 0.67260945 0.6358132 0.7299187 0.6428837 0.6745426 0.6862082 0.6857598 0.7252857 0.74655527 0.67355263 0.64261013 0.6369232 0.72985864
0.6846847 0.73043174 0.6903071 0.68477184 0.6320191 0.7100038 0.7300863 0.69028944 0.6317896 0.690757 0.7092712 0.7251732 0.6729258 0.74650145 0.6527153 0.672825 0.73008645 0.65186554 0.7097983 0.7463567 0.67396873 0.70956874 0.74605983 0.6852453 0.7094865 0.6351151 0.72492534 0.70989436 0.69004595 0.73036176 0.7465988 0.64694524 0.7466106 0.67235726 0.72538525 0.74616414 0.6740748 0.74650854 0.6726231 0.6358648 0.72989446 0.6429252 0.674561 0.68622434 0.68577033 0.72526985 0.7465279 0.67356765 0.64265144 0.6369734 0.72984856
0.6856857 0.73041683 0.69031864 0.6847794 0.63207257 0.7100048 0.73007524 0.6902938 0.63184357 0.69077134 0.7092634 0.72515255 0.67294097 0.74646604 0.6527452 0.6728422 0.73007196 0.6518969 0.7097943 0.7463293 0.6739868 0.70956546 0.7460366 0.6852525 0.709492 0.63516647 0.72491914 0.7099 0.69005376 0.7303371 0.74656343 0.64697784 0.74657524 0.67237103 0.7253741 0.74614114 0.67409307 0.7464816 0.672637 0.63591594 0.72987014 0.6429669 0.67457926 0.6862405 0.68578047 0.72525364 0.7465013 0.67358357 0.642693 0.6370231 0.72983855
0.6866867 0.73040146 0.69033015 0.68478686 0.6321261 0.7100052 0.7300645 0.69029844 0.631897 0.69078666 0.7092554 0.72513175 0.6729565 0.7464308 0.65277606 0.6728602 0.7300575 0.65192777 0.7097909 0.74630207 0.67400515 0.7095616 0.74601316 0.68525934 0.7094975 0.63521713 0.7249122 0.70990497 0.69006234 0.7303117 0.74652755 0.6470108 0.7465391 0.67238516 0.725363 0.74611783 0.6741116 0.74645364 0.67265046 0.63596696 0.7298463 0.64300835 0.6745978 0.68625605 0.68579054 0.7252378 0.7464738 0.6735989 0.64273477 0.6370732 0.7298285
0.6876877 0.73038566 0.69034183 0.68479407 0.6321796 0.71000624 0.7300533 0.69030297 0.6319508 0.69080096 0.7092474 0.72511107 0.6729722 0.7463956 0.6528063 0.6728775 0.7300431 0.65195894 0.7097867 0.7462746 0.67402357 0.7095577 0.74599016 0.6852666 0.70950294 0.63526815 0.7249057 0.70991045 0.6900701 0.7302869 0.74649245 0.64704335 0.7465038 0.67239857 0.7253518 0.7460947 0.6741298 0.7464265 0.67266434 0.6360181 0.7298219 0.6430496 0.6746161 0.6862723 0.68580055 0.72522205 0.746447 0.6736144 0.64277613 0.6371229 0.72981864
0.6886887 0.73037064 0.6903533 0.6848012 0.6322327 0.7100071 0.7300426 0.69030744 0.6320039 0.69081545 0.70923936 0.72509015 0.6729873 0.74636066 0.65283656 0.6728946 0.7300283 0.65199 0.70978236 0.7462473 0.67404175 0.70955426 0.74596673 0.6852737 0.7095088 0.635319 0.724899 0.7099152 0.6900782 0.73026234 0.74645674 0.647076 0.74646825 0.67241216 0.7253406 0.74607146 0.6741481 0.7463993 0.67267764 0.6360689 0.72979766 0.6430908 0.6746343 0.6862882 0.68581045 0.7252062 0.74641955 0.6736294 0.6428181 0.6371729 0.72980833
0.6896897 0.730355 0.6903651 0.6848085 0.6322859 0.71000755 0.73003155 0.6903119 0.6320572 0.69082993 0.7092312 0.7250696 0.6730027 0.7463251 0.65286696 0.6729121 0.73001343 0.65202093 0.7097787 0.7462198 0.6740599 0.7095503 0.7459435 0.68528086 0.70951384 0.63537 0.72489226 0.7099201 0.690086 0.7302372 0.74642134 0.6471084 0.74643296 0.6724256 0.7253296 0.74604833 0.674166 0.7463716 0.67269146 0.6361198 0.7297731 0.64313227 0.67465276 0.6863036 0.68582064 0.7251899 0.7463926 0.6736447 0.642859 0.63722277 0.7297982
0.6906907 0.7303399 0.6903763 0.68481547 0.63233924 0.7100082 0.7300202 0.69031584 0.632111 0.69084424 0.70922303 0.72504866 0.67301834 0.7462898 0.6528977 0.67292917 0.72999823 0.65205187 0.70977515 0.74619234 0.6740781 0.7095463 0.74591994 0.6852876 0.70951915 0.6354204 0.7248856 0.70992523 0.69009376 0.7302121 0.7463853 0.64714074 0.7463969 0.67243934 0.72531754 0.74602485 0.6741843 0.74634427 0.6727045 0.6361706 0.7297491 0.6431735 0.67467093 0.6863193 0.68583024 0.7251738 0.7463654 0.6736602 0.64290047 0.6372723 0.729788
0.6916917 0.7303242 0.69038796 0.68482256 0.63239217 0.7100085 0.7300089 0.6903203 0.63216424 0.69085866 0.7092146 0.72502786 0.6730336 0.74625456 0.652928 0.6729465 0.7299838 0.6520828 0.709771 0.74616474 0.6740963 0.7095425 0.74589664 0.6852942 0.7095246 0.6354714 0.72487867 0.7099301 0.6901019 0.73018724 0.7463501 0.6471731 0.74636126 0.67245275 0.7253064 0.746002 0.67420274 0.74631673 0.672718 0.63622165 0.72972476 0.6432149 0.67468923 0.6863348 0.6858401 0.7251578 0.74633837 0.6736755 0.64294183 0.6373219 0.7297778
0.6926927 0.7303087 0.6903991 0.6848296 0.63244516 0.7100091 0.72999746 0.69032454 0.63221747 0.69087297 0.7092064 0.72500694 0.67304873 0.7462196 0.65295815 0.67296386 0.729969 0.6521135 0.7097665 0.7461377 0.6741146 0.7095385 0.74587333 0.68530095 0.70952976 0.635522 0.7248714 0.70993483 0.6901098 0.73016196 0.7463146 0.6472058 0.7463258 0.6724664 0.7252947 0.74597883 0.6742206 0.7462898 0.67273146 0.63627183 0.72970045 0.6432558 0.67470765 0.6863507 0.6858501 0.72514164 0.7463109 0.6736903 0.6429835 0.6373719 0.72976726
0.6936937 0.73029315 0.69041014 0.68483657 0.63249826 0.71000946 0.72998637 0.69032896 0.6322706 0.69088703 0.7091978 0.72498596 0.67306393 0.7461844 0.65298814 0.6729809 0.72995394 0.6521444 0.7097622 0.74610996 0.67413235 0.7095345 0.7458501 0.6853075 0.70953465 0.6355725 0.72486466 0.7099391 0.69011724 0.7301368 0.7462792 0.64723784 0.7462906 0.6724796 0.72528315 0.745955 0.6742383 0.7462622 0.67274517 0.6363228 0.72967625 0.6432967 0.6747258 0.6863657 0.68585944 0.72512496 0.74628377 0.6737056 0.6430245 0.6374212 0.7297571
0.6946947 0.73027736 0.69042164 0.6848437 0.63255036 0.7100094 0.72997487 0.69033283 0.6323236 0.6909011 0.70918953 0.72496516 0.67307913 0.7461491 0.65301853 0.67299825 0.72993875 0.6521751 0.7097579 0.74608266 0.6741503 0.7095305 0.7458265 0.68531406 0.7095397 0.6356232 0.72485733 0.7099439 0.69012487 0.73011214 0.7462437 0.64727026 0.74625474 0.67249334 0.7252716 0.7459321 0.67425656 0.7462351 0.67275816 0.6363731 0.72965163 0.6433377 0.6747435 0.686381 0.68586946 0.72510844 0.7462563 0.67372036 0.64306587 0.6374701 0.72974664
0.6956957 0.73026186 0.69043225 0.6848502 0.6326034 0.71001 0.7299638 0.69033676 0.6323768 0.690915 0.70918095 0.72494423 0.6730942 0.7461141 0.65304875 0.6730148 0.7299237 0.65220577 0.7097533 0.746055 0.67416817 0.7095265 0.7458034 0.6853208 0.70954424 0.6356736 0.72485036 0.7099482 0.6901325 0.730087 0.74620783 0.6473029 0.74621934 0.6725067 0.7252599 0.7459086 0.6742742 0.7462074 0.6727714 0.6364234 0.7296276 0.6433784 0.6747616 0.6863966 0.685879 0.72509235 0.7462294 0.67373556 0.6431067 0.6375196 0.72973555
0.6966967 0.73024637 0.69044375 0.68485737 0.63265646 0.7100098 0.7299522 0.6903407 0.6324297 0.69092894 0.7091727 0.7249234 0.6731093 0.74607885 0.6530786 0.6730324 0.72990865 0.6522363 0.7097493 0.7460277 0.6741867 0.7095221 0.74578005 0.6853278 0.709549 0.6357239 0.7248431 0.70995253 0.69014 0.73006177 0.74617285 0.647335 0.7461837 0.6725196 0.72524834 0.7458856 0.6742923 0.74618 0.67278475 0.636474 0.729603 0.6434196 0.67477953 0.6864118 0.6858882 0.72507626 0.7462024 0.6737503 0.64314747 0.63756883 0.7297252
0.6976977 0.7302304 0.69045466 0.68486404 0.63270885 0.71001 0.7299407 0.69034463 0.63248265 0.6909432 0.7091638 0.7249021 0.67312455 0.7460436 0.65310824 0.67304933 0.72989357 0.6522669 0.7097444 0.74600005 0.6742041 0.70951796 0.7457564 0.6853337 0.70955366 0.6357739 0.7248352 0.7099567 0.69014776 0.7300366 0.74613786 0.64736736 0.7461488 0.67253345 0.72523665 0.745862 0.6743103 0.74615204 0.67279816 0.6365241 0.7295787 0.64346033 0.6747973 0.6864264 0.6858981 0.7250594 0.74617493 0.6737653 0.6431886 0.63761806 0.72971445
0.6986987 0.7302141 0.6904653 0.68487054 0.6327614 0.71001005 0.7299291 0.6903482 0.6325352 0.69095635 0.70915556 0.724881 0.67313904 0.74600834 0.6531388 0.67306644 0.7298782 0.6522977 0.70973974 0.7459728 0.67422175 0.7095135 0.74573284 0.6853406 0.70955867 0.635824 0.7248284 0.7099608 0.6901552 0.7300115 0.7461024 0.64739925 0.74611354 0.67254645 0.72522515 0.7458389 0.67432785 0.746125 0.67281127 0.6365743 0.72955424 0.64350086 0.67481506 0.6864421 0.6859071 0.72504336 0.7461476 0.67378026 0.6432293 0.63766724 0.7297036
0.6996997 0.73019856 0.6904764 0.68487746 0.6328138 0.71000975 0.7299172 0.69035256 0.63258815 0.6909697 0.70914656 0.7248596 0.6731542 0.7459734 0.65316844 0.6730835 0.72986287 0.65232813 0.7097352 0.745945 0.6742397 0.70950925 0.74570936 0.6853469 0.70956254 0.6358744 0.724821 0.7099653 0.690162 0.72998637 0.74606687 0.64743173 0.74607754 0.6725593 0.72521317 0.7458151 0.6743456 0.74609756 0.6728245 0.6366244 0.72952986 0.64354163 0.674833 0.686457 0.6859166 0.72502667 0.74612033 0.6737947 0.6432706 0.6377163 0.72969294
0.7007007 0.7301827 0.6904871 0.6848839 0.6328662 0.7100096 0.7299053 0.6903561 0.6326407 0.69098365 0.7091374 0.72483844 0.67316896 0.7459383 0.65319836 0.67310023 0.7298477 0.6523586 0.7097301 0.7459176 0.6742571 0.70950454 0.745686 0.68535346 0.7095675 0.6359244 0.72481376 0.70996904 0.69016945 0.72996116 0.7460315 0.6474637 0.7460424 0.67257285 0.7252013 0.74579203 0.6743631 0.74607 0.6728377 0.6366745 0.72950536 0.643582 0.6748506 0.68647164 0.6859257 0.7250102 0.7460934 0.6738096 0.64331114 0.6377649 0.72968227
0.7017017 0.73016655 0.6904974 0.6848906 0.6329187 0.71000963 0.7298937 0.6903594 0.63269305 0.6909975 0.7091291 0.7248176 0.67318386 0.74590325 0.65322787 0.6731171 0.72983253 0.652389 0.70972586 0.7458903 0.6742749 0.70950013 0.74566245 0.6853596 0.70957166 0.6359742 0.72480583 0.7099726 0.6901768 0.7299358 0.7459963 0.64749557 0.74600726 0.67258584 0.7251894 0.7457691 0.6743813 0.74604255 0.6728506 0.6367241 0.72948074 0.6436229 0.6748682 0.6864865 0.6859349 0.72499365 0.74606574 0.67382413 0.64335203 0.63781375 0.7296711
0.7027027 0.73015046 0.6905078 0.6848971 0.6329706 0.71000916 0.729882 0.6903632 0.6327456 0.6910108 0.7091199 0.72479635 0.6731984 0.7458678 0.65325797 0.6731339 0.72981703 0.6524195 0.7097206 0.74586284 0.67429274 0.7094951 0.745639 0.68536574 0.7095759 0.636024 0.7247983 0.7099767 0.6901835 0.72991055 0.74596107 0.64752764 0.745972 0.67259896 0.7251771 0.7457453 0.6743984 0.74601525 0.67286366 0.63677436 0.729456 0.6436633 0.6748858 0.6865013 0.68594384 0.724977 0.7460386 0.673839 0.6433924 0.6378626 0.72966033
0.7037037 0.7301344 0.69051874 0.6849031 0.63302284 0.71000856 0.72986984 0.6903667 0.63279784 0.69102436 0.70911115 0.7247749 0.6732132 0.7458328 0.6532876 0.6731507 0.7298017 0.65244967 0.70971584 0.74583524 0.6743103 0.70949024 0.7456152 0.68537194 0.7095798 0.6360735 0.72479045 0.70998037 0.6901905 0.7298851 0.7459258 0.64755946 0.7459363 0.6726119 0.7251649 0.7457219 0.67441595 0.7459876 0.67287666 0.63682413 0.7294312 0.6437034 0.6749035 0.6865161 0.68595326 0.72496 0.74601114 0.673854 0.64343315 0.63791144 0.72964936
0.7047047 0.7301182 0.69052887 0.68490994 0.633075 0.71000785 0.729858 0.6903704 0.63285035 0.6910376 0.7091018 0.7247539 0.6732277 0.7457977 0.65331745 0.6731671 0.7297859 0.6524795 0.7097106 0.74580795 0.6743274 0.7094856 0.7455915 0.685378 0.709584 0.6361236 0.72478276 0.709984 0.6901976 0.7298596 0.7458902 0.64759135 0.74590105 0.67262477 0.72515297 0.74569833 0.6744334 0.7459603 0.67288935 0.63687396 0.72940695 0.6437437 0.67492115 0.68653077 0.6859624 0.7249437 0.74598384 0.6738685 0.6434736 0.6379599 0.7296382
0.7057057 0.7301023 0.6905391 0.6849159 0.6331269 0.71000737 0.7298464 0.69037354 0.6329024 0.69105035 0.7090928 0.7247324 0.6732426 0.745763 0.653347 0.6731835 0.72977084 0.6525103 0.7097058 0.7457806 0.67434543 0.7094806 0.74556834 0.6853839 0.7095876 0.6361729 0.72477484 0.7099876 0.69020414 0.729835 0.74585474 0.6476234 0.74586535 0.6726379 0.72514087 0.7456749 0.67445064 0.7459329 0.6729023 0.63692397 0.72938234 0.64378417 0.6749384 0.6865452 0.68597114 0.7249262 0.7459566 0.67388284 0.643514 0.6380083 0.7296269
0.7067067 0.73008615 0.69054973 0.6849223 0.6331786 0.7100066 0.7298336 0.69037676 0.6329545 0.6910638 0.7090837 0.724711 0.6732571 0.7457277 0.65337676 0.6732 0.7297551 0.6525402 0.70970076 0.74575293 0.6743625 0.70947623 0.7455449 0.6853898 0.70959187 0.6362226 0.7247672 0.7099908 0.69021124 0.7298093 0.7458196 0.64765537 0.7458301 0.6726504 0.72512853 0.74565154 0.6744681 0.7459056 0.672915 0.6369731 0.7293576 0.64382446 0.6749559 0.6865597 0.68597984 0.72490984 0.7459291 0.6738974 0.64355433 0.6380566 0.72961587
0.7077077 0.7300699 0.6905597 0.6849284 0.63323087 0.71000594 0.72982204 0.6903803 0.63300675 0.69107693 0.70907456 0.7246896 0.6732716 0.7456926 0.6534062 0.6732169 0.72973937 0.6525701 0.7096951 0.7457251 0.67438 0.7094705 0.7455211 0.6853962 0.7095953 0.63627195 0.7247591 0.7099942 0.69021744 0.7297845 0.7457848 0.6476871 0.7457953 0.6726634 0.72511625 0.7456278 0.67448545 0.74587816 0.672928 0.63702255 0.7293327 0.6438642 0.6749732 0.686574 0.6859887 0.72489274 0.74590224 0.673912 0.64359486 0.6381049 0.72960436
0.7087087 0.73005354 0.69056964 0.68493414 0.6332821 0.710005 0.7298097 0.6903831 0.63305885 0.6910896 0.7090649 0.724668 0.67328626 0.74565756 0.6534355 0.6732334 0.7297238 0.65260017 0.70968986 0.7456976 0.67439723 0.7094657 0.745498 0.685402 0.7095992 0.6363213 0.7247512 0.7099976 0.69022447 0.72975874 0.74574935 0.64771867 0.74575984 0.67267627 0.7251039 0.7456042 0.67450243 0.7458504 0.67294115 0.63707185 0.72930795 0.6439047 0.6749903 0.68658835 0.6859972 0.724876 0.7458747 0.67392564 0.64363545 0.63815343 0.7295933
0.7097097 0.73003733 0.6905797 0.6849406 0.63333386 0.71000385 0.7297973 0.69038624 0.63311046 0.6911025 0.709056 0.72464687 0.67330074 0.74562293 0.65346473 0.6732496 0.72970843 0.6526303 0.7096848 0.7456705 0.67441416 0.7094604 0.74547416 0.6854072 0.70960236 0.6363708 0.7247428 0.71000075 0.6902312 0.7297333 0.745714 0.6477504 0.7457242 0.67268866 0.72509164 0.74558055 0.6745197 0.74582297 0.67295295 0.6371212 0.72928303 0.64394444 0.6750076 0.6866028 0.68600607 0.7248589 0.74584717 0.67394024 0.64367515 0.6382016 0.72958153
0.7107107 0.73002106 0.6905896 0.6849467 0.6333853 0.710003 0.72978526 0.69038934 0.63316214 0.691115 0.7090462 0.7246257 0.6733154 0.7455881 0.6534941 0.67326605 0.72969246 0.6526602 0.709679 0.7456429 0.6744314 0.7094556 0.7454507 0.6854132 0.70960623 0.63641983 0.72473496 0.71000385 0.6902379 0.72970784 0.74567896 0.6477822 0.74568915 0.6727017 0.7250787 0.7455573 0.6745369 0.74579555 0.6729657 0.63717055 0.7292586 0.64398426 0.675025 0.68661684 0.6860147 0.72484183 0.74581987 0.6739546 0.6437152 0.6382492 0.7295706
0.7117117 0.7300044 0.6905994 0.68495256 0.633437 0.71000195 0.72977287 0.6903924 0.63321406 0.6911279 0.70903695 0.7246039 0.6733293 0.74555314 0.6535232 0.67328215 0.72967625 0.65268993 0.7096735 0.74561536 0.67444843 0.70944977 0.7454268 0.68541914 0.7096095 0.63646865 0.7247265 0.7100067 0.69024444 0.72968227 0.7456432 0.6478135 0.7456539 0.67271405 0.72506666 0.74553376 0.6745539 0.7457679 0.67297876 0.63721967 0.7292338 0.64402413 0.6750418 0.6866309 0.6860232 0.7248247 0.7457927 0.67396873 0.64375466 0.63829714 0.72955865
0.7127127 0.7299882 0.6906092 0.6849583 0.6334877 0.7100005 0.72976035 0.6903953 0.6332657 0.6911405 0.7090272 0.72458214 0.67334354 0.7455179 0.6535525 0.6732984 0.7296606 0.65271986 0.7096679 0.74558747 0.67446566 0.70944434 0.7454029 0.6854249 0.70961285 0.63651747 0.72471815 0.7100095 0.69025093 0.72965705 0.74560845 0.64784515 0.7456188 0.67272645 0.7250537 0.74551 0.6745706 0.7457402 0.67299116 0.63726884 0.72920924 0.64406383 0.67505914 0.68664527 0.68603176 0.7248079 0.7457653 0.673983 0.6437955 0.63834536 0.72954726
0.7137137 0.7299714 0.6906192 0.6849643 0.6335396 0.70999956 0.7297479 0.69039816 0.6333168 0.69115263 0.7090179 0.72456086 0.67335784 0.7454831 0.6535815 0.6733147 0.72964483 0.65274954 0.70966256 0.74556017 0.67448217 0.70943904 0.7453795 0.6854303 0.7096159 0.6365664 0.72470987 0.71001244 0.69025666 0.7296317 0.7455732 0.6478765 0.7455836 0.6727393 0.72504133 0.74548674 0.6745877 0.745713 0.6730035 0.63731736 0.72918415 0.64410365 0.6750759 0.6866588 0.6860399 0.7247905 0.7457382 0.673997 0.6438352 0.63839304 0.7295358
0.7147147 0.7299551 0.6906284 0.68496984 0.6335905 0.7099982 0.7297354 0.6904011 0.6333685 0.6911651 0.70900816 0.7245391 0.67337203 0.74544823 0.65361047 0.6733308 0.72962886 0.6527793 0.70965654 0.745533 0.67449933 0.7094339 0.7453556 0.6854361 0.7096195 0.63661504 0.72470117 0.71001524 0.690263 0.7296061 0.7455379 0.6479082 0.74554837 0.67275196 0.7250282 0.74546295 0.67460465 0.74568564 0.67301553 0.6373661 0.72915953 0.6441431 0.67509276 0.68667287 0.6860483 0.7247733 0.7457105 0.67401105 0.6438749 0.6384408 0.7295243
0.7157157 0.7299383 0.6906377 0.6849758 0.63364184 0.70999646 0.729723 0.6904041 0.63341945 0.6911774 0.70899886 0.7245173 0.6733858 0.7454128 0.6536401 0.67334616 0.7296127 0.65280855 0.70965075 0.74550545 0.6745162 0.70942783 0.74533176 0.6854411 0.70962214 0.63666385 0.72469276 0.71001804 0.6902693 0.7295805 0.7455028 0.64793915 0.7455133 0.6727641 0.72501546 0.74543935 0.67462176 0.74565786 0.6730283 0.63741523 0.7291347 0.6441825 0.67510974 0.6866865 0.68605655 0.7247561 0.7456831 0.6740247 0.64391464 0.63848865 0.72951275
0.7167167 0.72992176 0.6906472 0.684981 0.63369286 0.7099953 0.7297106 0.6904066 0.63347083 0.69118994 0.7089889 0.72449577 0.67339945 0.7453786 0.653669 0.67336273 0.7295967 0.6528386 0.70964503 0.7454778 0.67453295 0.7094223 0.7453085 0.6854463 0.7096253 0.6367126 0.7246843 0.71002054 0.6902749 0.72955495 0.7454681 0.64797026 0.74547833 0.6727766 0.7250028 0.74541575 0.6746381 0.7456302 0.67304045 0.63746375 0.72911006 0.6442221 0.6751263 0.6867001 0.6860647 0.72473866 0.74565583 0.674039 0.64395404 0.6385357 0.7295009
0.7177177 0.7299051 0.6906572 0.6849867 0.6337437 0.70999354 0.7296975 0.6904089 0.6335222 0.691202 0.70897883 0.7244744 0.6734138 0.7453432 0.6536977 0.6733786 0.72958076 0.65286785 0.70963883 0.7454507 0.67454934 0.7094164 0.7452846 0.6854519 0.70962816 0.63676107 0.7246755 0.71002305 0.6902813 0.72952956 0.7454326 0.64800143 0.7454426 0.67278844 0.72499 0.745392 0.6746545 0.7456033 0.6730527 0.637512 0.72908473 0.6442615 0.6751431 0.68671405 0.6860729 0.72472143 0.7456284 0.67405266 0.64399385 0.63858324 0.72948885
0.7187187 0.7298882 0.69066596 0.6849921 0.6337942 0.70999193 0.7296847 0.6904117 0.63357294 0.69121414 0.70896924 0.72445226 0.6734277 0.7453084 0.6537263 0.67339444 0.72956455 0.6528976 0.7096332 0.745423 0.67456573 0.7094107 0.74526113 0.685457 0.70963085 0.6368094 0.72466725 0.7100253 0.69028735 0.7295037 0.74539757 0.64803284 0.7454077 0.6728013 0.7249772 0.7453687 0.6746713 0.7455755 0.6730647 0.63756096 0.7290595 0.6443007 0.6751599 0.6867274 0.6860806 0.7247042 0.7456013 0.6740666 0.6440335 0.6386306 0.72947717
0.7197197 0.7298719 0.6906756 0.6849973 0.633845 0.7099901 0.7296723 0.6904141 0.6336237 0.6912259 0.70895904 0.7244299 0.67344147 0.7452737 0.6537555 0.67341036 0.7295482 0.6529268 0.7096265 0.74539536 0.6745826 0.7094048 0.74523747 0.6854622 0.70963365 0.636858 0.7246583 0.7100276 0.6902931 0.72947824 0.74536264 0.6480637 0.7453729 0.6728132 0.72496384 0.7453449 0.6746877 0.7455481 0.67307687 0.63760936 0.7290347 0.6443399 0.6751765 0.6867407 0.68608856 0.72468674 0.7455741 0.6740803 0.6440727 0.63867784 0.72946507
0.7207207 0.7298547 0.6906845 0.68500274 0.6338955 0.7099886 0.7296593 0.6904165 0.633675 0.6912379 0.7089491 0.72440857 0.6734553 0.74523854 0.6537841 0.673426 0.7295315 0.6529561 0.70962065 0.7453679 0.67459947 0.709399 0.7452134 0.68546706 0.7096363 0.636906 0.72464937 0.7100295 0.69029903 0.7294524 0.7453278 0.64809483 0.74533725 0.67282516 0.72495055 0.7453209 0.6747048 0.7455205 0.673089 0.6376574 0.72900987 0.64437896 0.67519283 0.6867538 0.6860967 0.7246689 0.7455463 0.67409396 0.64411163 0.63872516 0.7294531
0.7217217 0.7298382 0.69069314 0.6850081 0.633946 0.7099863 0.7296465 0.69041866 0.6337255 0.6912498 0.70893884 0.72438693 0.67346907 0.7452038 0.6538128 0.6734414 0.7295156 0.6529855 0.70961475 0.7453401 0.6746158 0.70939267 0.7451898 0.6854722 0.7096387 0.63695395 0.7246404 0.71003175 0.69030446 0.7294267 0.7452923 0.6481259 0.7453026 0.6728372 0.7249378 0.74529713 0.674721 0.7454927 0.67310095 0.63770545 0.72898483 0.6444178 0.67520934 0.6867674 0.6861046 0.72465175 0.7455191 0.674107 0.64415115 0.6387721 0.72944075
0.7227227 0.7298207 0.69070256 0.6850133 0.6339962 0.70998436 0.7296335 0.690421 0.633776 0.69126135 0.7089288 0.7243647 0.67348295 0.74516934 0.65384144 0.6734574 0.7294994 0.6530144 0.70960826 0.7453127 0.6746323 0.7093868 0.74516594 0.68547714 0.7096413 0.6370023 0.7246313 0.71003425 0.6903103 0.7294011 0.74525756 0.64815676 0.7452672 0.6728492 0.7249248 0.7452738 0.6747372 0.7454653 0.673113 0.6377538 0.7289598 0.644457 0.67522603 0.6867805 0.6861124 0.7246341 0.7454917 0.674121 0.64419 0.6388189 0.7294287
0.7237237 0.729804 0.6907114 0.68501836 0.6340469 0.7099824 0.72962064 0.6904231 0.6338266 0.6912726 0.70891863 0.72434306 0.6734968 0.7451341 0.6538699 0.6734729 0.72948295 0.6530438 0.70960176 0.74528563 0.67464876 0.709381 0.7451422 0.6854822 0.70964336 0.63705015 0.7246225 0.71003556 0.69031554 0.7293753 0.74522257 0.6481872 0.7452327 0.67286104 0.72491103 0.7452499 0.6747535 0.7454379 0.6731249 0.6378015 0.7289345 0.6444956 0.67524207 0.68679386 0.68612 0.72461665 0.7454643 0.6741345 0.64422905 0.6388659 0.7294167
0.7247247 0.7297871 0.6907202 0.68502355 0.63409686 0.70998 0.7296077 0.6904254 0.63387716 0.6912847 0.70890826 0.7243207 0.67350996 0.74509937 0.6538983 0.67348856 0.72946644 0.65307283 0.7095952 0.74525785 0.67466474 0.70937425 0.74511826 0.68548703 0.70964557 0.6370982 0.7246134 0.7100374 0.69032097 0.7293497 0.7451874 0.64821815 0.74519736 0.6728731 0.72489816 0.7452264 0.6747698 0.7454107 0.67313665 0.63784987 0.7289093 0.6445347 0.6752585 0.686807 0.6861274 0.72459877 0.74543685 0.674148 0.64426816 0.6389127 0.7294044
0.7257257 0.72977 0.6907291 0.6850288 0.63414705 0.70997804 0.72959477 0.6904275 0.63392746 0.69129604 0.7088978 0.7242985 0.6735232 0.7450648 0.65392673 0.67350376 0.7294502 0.6531019 0.70958865 0.74523056 0.6746808 0.7093684 0.7450945 0.68549174 0.70964813 0.63714564 0.72460425 0.7100392 0.69032663 0.7293242 0.7451524 0.64824915 0.7451624 0.67288494 0.72488457 0.7452026 0.67478573 0.74538255 0.67314875 0.6378976 0.72888434 0.64457357 0.6752747 0.68682003 0.6861351 0.7245812 0.74540955 0.67416143 0.6443073 0.63895905 0.7293922
0.7267267 0.7297526 0.6907373 0.68503374 0.63419676 0.7099755 0.7295812 0.69042915 0.63397783 0.6913074 0.7088873 0.7242769 0.6735365 0.74502957 0.6539552 0.67351913 0.72943324 0.65313053 0.709582 0.74520296 0.67469734 0.7093618 0.745071 0.6854961 0.7096496 0.6371933 0.72459525 0.7100409 0.6903316 0.72929823 0.7451174 0.64827967 0.7451274 0.67289674 0.72487164 0.7451785 0.6748019 0.7453553 0.6731599 0.6379454 0.7288589 0.64461225 0.6752907 0.68683255 0.68614256 0.7245631 0.7453819 0.6741745 0.64434606 0.639006 0.7293799
0.7277277 0.7297356 0.690746 0.68503857 0.6342466 0.70997316 0.72956795 0.6904312 0.63402766 0.6913187 0.7088771 0.7242544 0.6735503 0.74499494 0.6539834 0.67353433 0.7294167 0.6531598 0.70957536 0.7451754 0.674713 0.7093553 0.7450468 0.6855009 0.70965177 0.6372409 0.72458595 0.7100425 0.6903371 0.7292722 0.7450824 0.6483103 0.74509215 0.67290866 0.7248578 0.7451551 0.67481804 0.7453276 0.673172 0.63799274 0.7288341 0.6446507 0.675307 0.6868457 0.68614954 0.72454554 0.74535465 0.6741877 0.64438444 0.6390523 0.7293673
0.7287287 0.7297186 0.6907546 0.6850432 0.63429654 0.7099706 0.72955453 0.690433 0.6340777 0.6913296 0.7088667 0.7242327 0.6735633 0.7449606 0.65401155 0.6735499 0.72940016 0.6531885 0.7095687 0.745148 0.6747291 0.70934856 0.7450235 0.6855057 0.7096534 0.63728803 0.72457683 0.7100444 0.6903421 0.7292465 0.7450478 0.6483407 0.7450573 0.67292047 0.72484475 0.7451313 0.6748339 0.7453003 0.67318326 0.63804007 0.72880906 0.64468896 0.675323 0.6868585 0.6861567 0.7245275 0.74532706 0.67420065 0.64442337 0.6390988 0.729355
0.7297297 0.7297013 0.69076294 0.6850481 0.63434607 0.7099681 0.7295415 0.69043505 0.63412774 0.691341 0.7088562 0.7242106 0.67357695 0.74492615 0.65403956 0.67356455 0.72938377 0.65321696 0.7095619 0.74512017 0.6747449 0.70934224 0.74499923 0.68551004 0.7096554 0.63733554 0.724567 0.7100456 0.69034725 0.72922105 0.74501276 0.6483709 0.7450222 0.67293155 0.72483116 0.7451072 0.67485 0.7452725 0.6731949 0.6380879 0.72878355 0.64472735 0.67533875 0.6868708 0.68616444 0.7245099 0.7452999 0.6742142 0.64446217 0.6391448 0.7293422
0.7307307 0.72968405 0.6907714 0.6850523 0.634396 0.7099653 0.7295281 0.69043654 0.6341774 0.6913522 0.7088454 0.7241886 0.6735897 0.744891 0.6540675 0.6735799 0.7293669 0.6532457 0.7095549 0.7450927 0.6747609 0.7093352 0.7449751 0.68551445 0.7096573 0.6373828 0.72455734 0.71004677 0.69035226 0.729195 0.7449778 0.64840144 0.7449871 0.6729434 0.7248173 0.7450832 0.674866 0.7452451 0.6732065 0.63813496 0.72875834 0.64476585 0.6753546 0.68688345 0.68617165 0.72449154 0.7452723 0.674227 0.64450026 0.6391911 0.72933
0.7317317 0.7296669 0.69077957 0.68505675 0.6344452 0.7099626 0.72951436 0.690438 0.6342277 0.6913634 0.70883495 0.7241658 0.6736027 0.7448562 0.65409595 0.6735945 0.72935 0.6532741 0.7095483 0.7450651 0.6747766 0.7093286 0.7449514 0.6855186 0.70965886 0.63742983 0.7245475 0.71004796 0.69035715 0.7291689 0.7449431 0.6484321 0.74495256 0.67295474 0.7248038 0.74505955 0.67488164 0.7452174 0.6732179 0.638182 0.72873306 0.64480376 0.67537045 0.68689585 0.68617827 0.7244737 0.7452446 0.6742403 0.6445384 0.639237 0.72931725
0.7327327 0.72964936 0.6907871 0.68506134 0.6344947 0.70996016 0.72950137 0.69043964 0.6342768 0.6913737 0.7088241 0.72414374 0.67361605 0.7448215 0.65412354 0.67360955 0.72933304 0.6533029 0.70954096 0.74503744 0.6747927 0.70932156 0.74492776 0.68552303 0.7096603 0.63747686 0.72453815 0.7100494 0.6903618 0.729143 0.7449079 0.648462 0.74491745 0.6729662 0.7247901 0.74503577 0.674897 0.7451898 0.6732294 0.638229 0.72870785 0.6448419 0.6753862 0.6869082 0.6861856 0.7244559 0.7452174 0.6742529 0.6445772 0.6392831 0.72930455
0.7337337 0.72963214 0.69079554 0.6850658 0.6345438 0.7099568 0.7294878 0.6904412 0.6343264 0.69138485 0.70881313 0.7241214 0.673629 0.74478656 0.6541517 0.673625 0.72931683 0.6533313 0.709534 0.7450104 0.6748082 0.70931464 0.7449038 0.68552715 0.7096619 0.6375238 0.72452855 0.7100505 0.6903669 0.729117 0.7448734 0.64849204 0.74488276 0.67297757 0.72477615 0.74501187 0.6749129 0.74516225 0.673241 0.6382762 0.72868246 0.6448794 0.6754021 0.6869205 0.6861925 0.72443765 0.7451897 0.67426574 0.6446153 0.6393289 0.7292915
0.7347347 0.72961456 0.69080347 0.68507046 0.6345929 0.70995414 0.7294739 0.69044244 0.63437545 0.6913952 0.70880187 0.72409916 0.67364204 0.7447522 0.6541792 0.6736391 0.72929996 0.6533598 0.70952684 0.7449828 0.6748237 0.709308 0.74488014 0.6855312 0.7096632 0.6375703 0.72451895 0.7100514 0.6903714 0.72909135 0.7448379 0.64852214 0.74484754 0.6729888 0.7247628 0.7449879 0.6749287 0.74513507 0.67325217 0.6383228 0.7286564 0.6449179 0.6754175 0.6869325 0.6861995 0.72441936 0.7451623 0.6742786 0.6446531 0.6393745 0.72927904
0.7357357 0.7295968 0.69081163 0.6850743 0.6346419 0.709951 0.72946036 0.69044375 0.634425 0.69140565 0.7087917 0.7240768 0.67365485 0.7447177 0.65420717 0.6736542 0.7292825 0.6533883 0.7095197 0.7449553 0.67483926 0.70930076 0.74485594 0.68553567 0.7096641 0.6376174 0.724509 0.71005195 0.6903756 0.7290653 0.74480337 0.648552 0.7448127 0.6729998 0.7247486 0.7449642 0.67494375 0.74510735 0.6732627 0.6383694 0.72863144 0.6449559 0.67543304 0.68694496 0.6862057 0.72440135 0.7451351 0.6742914 0.6446913 0.6394202 0.7292663
0.7367367 0.7295795 0.6908191 0.68507874 0.63469064 0.709948 0.7294469 0.6904451 0.6344738 0.69141626 0.7087804 0.7240544 0.6736675 0.74468297 0.65423465 0.673669 0.7292652 0.65341645 0.709512 0.74492776 0.6748548 0.7092935 0.7448321 0.6855396 0.70966536 0.63766366 0.7244991 0.7100526 0.69038063 0.72903925 0.74476874 0.6485821 0.7447781 0.673011 0.7247348 0.74494046 0.6749594 0.74507964 0.6732746 0.6384163 0.7286062 0.64499366 0.67544854 0.68695706 0.68621266 0.7243831 0.74510753 0.6743043 0.6447295 0.6394658 0.7292531
0.7377377 0.72956216 0.69082665 0.6850828 0.63473964 0.70994455 0.72943336 0.6904463 0.6345231 0.6914268 0.70876914 0.72403204 0.67368054 0.74464804 0.65426224 0.6736836 0.72924846 0.6534446 0.7095048 0.74490017 0.6748702 0.7092863 0.7448084 0.68554306 0.70966643 0.6377106 0.7244888 0.7100533 0.6903848 0.72901314 0.74473387 0.648612 0.7447431 0.6730223 0.7247205 0.7449167 0.6749745 0.74505204 0.6732854 0.63846296 0.7285806 0.6450311 0.6754637 0.686969 0.6862192 0.72436464 0.74507993 0.67431635 0.64476705 0.63951117 0.7292402
0.7387387 0.72954446 0.6908343 0.6850869 0.63478833 0.7099416 0.7294194 0.690447 0.63457185 0.69143724 0.7087578 0.7240097 0.67369306 0.7446136 0.6542895 0.6736982 0.7292315 0.65347254 0.7094974 0.74487257 0.6748856 0.7092796 0.74478424 0.685547 0.70966715 0.6377567 0.72447884 0.710054 0.69038916 0.72898734 0.7446988 0.64864206 0.7447082 0.6730335 0.7247065 0.7448924 0.6749898 0.7450247 0.6732962 0.63850975 0.7285549 0.64506865 0.67547894 0.6869808 0.6862258 0.7243465 0.74505246 0.6743289 0.6448049 0.6395562 0.72922707
0.7397397 0.7295268 0.6908417 0.6850909 0.6348367 0.709938 0.7294055 0.6904483 0.6346208 0.6914473 0.70874685 0.72398704 0.6737057 0.744579 0.65431714 0.67371273 0.7292142 0.6535005 0.70949006 0.74484503 0.67490053 0.7092717 0.74476063 0.6855506 0.7096681 0.6378027 0.7244691 0.7100542 0.69039345 0.72896117 0.74466413 0.6486714 0.7446737 0.6730445 0.724693 0.7448684 0.6750049 0.7449971 0.67330724 0.6385557 0.7285293 0.6451061 0.6754944 0.68699265 0.6862325 0.7243284 0.7450246 0.6743415 0.6448424 0.6396017 0.72921455
0.7407407 0.7295092 0.69084936 0.6850945 0.63488555 0.70993465 0.7293918 0.69044954 0.6346697 0.69145745 0.70873535 0.7239648 0.6737181 0.7445444 0.6543442 0.67372715 0.7291971 0.6535287 0.70948225 0.7448176 0.6749161 0.7092643 0.7447364 0.68555456 0.70966935 0.6378489 0.7244588 0.71005493 0.6903979 0.7289352 0.7446297 0.6487012 0.74463886 0.6730551 0.7246786 0.7448445 0.67502064 0.7449695 0.6733178 0.638602 0.72850406 0.6451434 0.67550963 0.6870042 0.6862388 0.72431004 0.7449973 0.67435396 0.64487976 0.63964677 0.7292011
0.7417417 0.7294912 0.69085664 0.6850983 0.63493395 0.7099311 0.7293777 0.69045013 0.6347181 0.6914673 0.7087241 0.72394216 0.6737307 0.74451 0.65437156 0.6737411 0.72918004 0.65355635 0.70947474 0.74478996 0.6749309 0.709257 0.7447125 0.68555796 0.7096699 0.6378952 0.72444856 0.7100552 0.6904022 0.728909 0.7445948 0.64873075 0.7446039 0.6730661 0.7246647 0.74482065 0.67503566 0.7449419 0.6733289 0.6386484 0.7284785 0.6451808 0.6755247 0.6870161 0.68624514 0.72429144 0.74497026 0.6743664 0.6449176 0.6396919 0.7291883
0.7427427 0.72947353 0.6908641 0.6851024 0.63498175 0.70992744 0.72936356 0.6904512 0.63476706 0.69147754 0.7087128 0.7239197 0.6737427 0.74447507 0.65439904 0.6737554 0.72916263 0.6535843 0.70946693 0.7447627 0.6749455 0.7092494 0.74468863 0.6855616 0.7096706 0.63794106 0.72443825 0.71005535 0.690406 0.7288826 0.74455994 0.6487603 0.74456906 0.6730771 0.7246504 0.7447965 0.6750505 0.7449142 0.6733394 0.6386941 0.7284532 0.645218 0.6755396 0.68702763 0.6862513 0.7242731 0.74494255 0.67437875 0.644955 0.6397364 0.7291747
0.7437437 0.72945625 0.6908713 0.68510586 0.63503003 0.7099239 0.7293495 0.6904518 0.6348152 0.6914874 0.7087012 0.72389686 0.67375535 0.74444056 0.6544265 0.67377007 0.7291453 0.6536121 0.709459 0.7447351 0.67496073 0.7092417 0.74466467 0.68556535 0.7096707 0.637987 0.72442806 0.71005553 0.69040966 0.7288565 0.74452513 0.64878964 0.7445345 0.6730875 0.72463644 0.7447726 0.67506546 0.74488676 0.6733502 0.63874 0.7284271 0.64525545 0.67555475 0.6870392 0.68625754 0.72425425 0.7449153 0.6743909 0.6449926 0.6397813 0.7291618
0.7447447 0.7294382 0.6908785 0.68510956 0.6350784 0.70992 0.72933567 0.69045275 0.6348634 0.6914972 0.70868987 0.72387415 0.6737677 0.74440604 0.65445304 0.6737841 0.7291277 0.6536395 0.7094507 0.7447073 0.6749759 0.7092343 0.7446406 0.6855686 0.7096713 0.63803273 0.7244175 0.71005553 0.69041413 0.72883064 0.7444903 0.6488191 0.7444994 0.67309844 0.72462165 0.74474883 0.67508024 0.7448594 0.67336065 0.638786 0.7284018 0.6452922 0.67556965 0.6870505 0.6862633 0.7242359 0.7448872 0.6744028 0.6450294 0.6398262 0.72914815
0.7457457 0.7294202 0.6908858 0.6851129 0.6351261 0.7099163 0.72932154 0.6904532 0.6349117 0.6915069 0.70867765 0.7238516 0.6737795 0.7443716 0.65448016 0.67379797 0.7291105 0.653667 0.7094433 0.74467987 0.67499053 0.7092267 0.74461687 0.6855721 0.70967144 0.6380782 0.7244074 0.71005565 0.69041747 0.7288041 0.7444557 0.64884824 0.74446505 0.6731089 0.72460675 0.7447248 0.6750951 0.7448315 0.6733709 0.63883144 0.728376 0.6453296 0.6755841 0.68706167 0.68626934 0.72421706 0.74486035 0.67441505 0.6450666 0.63987064 0.72913474
0.7467467 0.7294022 0.6908922 0.68511665 0.6351739 0.7099124 0.7293071 0.69045365 0.63495994 0.69151634 0.70866656 0.7238292 0.6737918 0.7443371 0.6545071 0.67381185 0.7290928 0.65369475 0.70943534 0.7446522 0.6750055 0.7092188 0.74459285 0.68557495 0.70967215 0.6381239 0.724397 0.71005535 0.6904213 0.7287783 0.74442124 0.6488775 0.74443007 0.6731194 0.72459286 0.7447006 0.67510957 0.7448042 0.6733816 0.63887733 0.7283505 0.64536613 0.67559934 0.6870728 0.6862753 0.7241985 0.7448327 0.67442703 0.64510345 0.6399154 0.7291212
0.7477477 0.7293839 0.69089913 0.6851199 0.6352217 0.7099081 0.72929305 0.6904541 0.6350077 0.6915258 0.70865476 0.72380626 0.67380387 0.7443024 0.654534 0.6738256 0.7290752 0.653722 0.70942694 0.74462485 0.6750199 0.70921075 0.74456877 0.68557817 0.7096721 0.63816935 0.7243861 0.7100554 0.69042504 0.72875226 0.7443863 0.6489067 0.7443955 0.6731298 0.7245781 0.744677 0.67512417 0.7447765 0.67339194 0.6389228 0.7283247 0.64540315 0.67561406 0.68708396 0.68628114 0.7241798 0.74480534 0.6744391 0.64514077 0.6399598 0.7291079
0.7487487 0.72936624 0.6909054 0.68512326 0.63526917 0.7099042 0.7292787 0.6904544 0.6350554 0.69153523 0.70864266 0.72378325 0.6738157 0.7442678 0.6545606 0.6738397 0.7290577 0.6537492 0.709419 0.7445974 0.6750347 0.7092026 0.74454457 0.6855812 0.70967203 0.63821435 0.72437555 0.7100552 0.6904284 0.72872555 0.7443519 0.6489357 0.74436086 0.67314017 0.72456366 0.7446527 0.67513883 0.7447492 0.67340237 0.63896805 0.72829866 0.6454392 0.6756283 0.6870949 0.68628705 0.7241614 0.7447777 0.67445076 0.64517736 0.64000374 0.7290939
0.7497497 0.72934806 0.6909125 0.68512654 0.63531655 0.7099 0.72926426 0.6904551 0.63510287 0.6915448 0.70863074 0.7237605 0.6738279 0.74423355 0.65458715 0.67385364 0.7290403 0.65377676 0.709411 0.7445704 0.67504936 0.709195 0.7445209 0.6855841 0.7096724 0.63825965 0.7243644 0.71005446 0.6904316 0.72869956 0.74431705 0.64896476 0.7443264 0.67315066 0.72454876 0.74462837 0.6751534 0.7447213 0.67341256 0.6390136 0.72827333 0.6454761 0.675643 0.68710595 0.6862924 0.72414196 0.74475014 0.67446226 0.64521414 0.64004755 0.72908044
0.7507508 0.72932994 0.6909191 0.68512976 0.63536406 0.70989585 0.7292496 0.6904554 0.63515097 0.691554 0.7086191 0.72373766 0.6738397 0.7441987 0.6546139 0.6738671 0.7290225 0.6538038 0.70940226 0.74454266 0.67506355 0.70918655 0.74449676 0.6855874 0.70967215 0.63830465 0.72435385 0.71005386 0.6904352 0.7286728 0.7442829 0.6489936 0.7442917 0.6731608 0.7245344 0.7446049 0.6751679 0.74469364 0.6734228 0.6390585 0.7282474 0.64551306 0.67565763 0.68711674 0.6862981 0.7241234 0.74472237 0.6744742 0.6452509 0.6400921 0.7290667
0.7517518 0.72931206 0.69092566 0.6851327 0.6354112 0.7098914 0.72923553 0.6904555 0.6351982 0.6915629 0.7086069 0.7237146 0.6738511 0.7441644 0.6546403 0.6738805 0.72900486 0.65383095 0.709394 0.7445152 0.6750778 0.709178 0.74447274 0.68559027 0.709672 0.63834953 0.7243429 0.7100539 0.6904385 0.72864693 0.74424773 0.64902216 0.7442571 0.6731711 0.7245194 0.74458027 0.675182 0.74466646 0.67343307 0.63910335 0.72822136 0.64554894 0.67567194 0.6871275 0.68630373 0.72410446 0.7446948 0.6744856 0.6452876 0.64013624 0.7290529
0.7527528 0.7292938 0.6909319 0.6851358 0.6354585 0.70988697 0.7292208 0.69045544 0.63524556 0.6915718 0.70859504 0.723692 0.673863 0.74413013 0.6546671 0.67389417 0.7289871 0.6538578 0.7093853 0.74448746 0.67509234 0.7091699 0.7444486 0.68559295 0.70967156 0.63839465 0.7243318 0.71005327 0.690442 0.7286205 0.7442133 0.6490508 0.74422234 0.673181 0.724505 0.74455637 0.6751964 0.7446386 0.6734428 0.63914865 0.7281956 0.64558524 0.67568624 0.68713826 0.6863091 0.7240858 0.7446676 0.6744974 0.6453241 0.6401799 0.7290395
0.7537538 0.7292757 0.69093806 0.68513864 0.6355055 0.7098828 0.7292063 0.6904556 0.6352929 0.69158113 0.7085827 0.72366923 0.6738747 0.7440958 0.6546934 0.6739077 0.7289696 0.65388477 0.70937705 0.7444603 0.6751066 0.70916176 0.74442476 0.68559533 0.7096712 0.63843936 0.7243209 0.71005267 0.69044507 0.72859424 0.74417865 0.64907956 0.74418783 0.6731908 0.72449064 0.7445324 0.6752108 0.7446112 0.6734529 0.63919324 0.72816974 0.64562196 0.6757008 0.68714863 0.68631446 0.7240667 0.7446397 0.67450905 0.6453603 0.64022386 0.72902536
0.7547548 0.7292568 0.6909444 0.68514156 0.63555235 0.709878 0.72919154 0.6904557 0.6353399 0.69158983 0.70857054 0.7236457 0.67388624 0.7440613 0.65471965 0.67392105 0.72895133 0.6539117 0.70936847 0.7444326 0.6751207 0.7091533 0.7444004 0.6855984 0.7096709 0.63848394 0.72431 0.7100515 0.69044805 0.7285676 0.7441441 0.649108 0.744153 0.6732009 0.72447526 0.7445083 0.6752246 0.7445837 0.67346287 0.6392378 0.72814375 0.6456578 0.67571473 0.68715936 0.68631995 0.7240475 0.7446126 0.6745203 0.6453969 0.6402673 0.7290114
0.7557558 0.72923905 0.6909506 0.6851443 0.63559914 0.7098734 0.72917736 0.6904553 0.6353871 0.6915988 0.708558 0.7236225 0.6738975 0.74402654 0.6547458 0.6739346 0.7289339 0.6539385 0.7093599 0.74440485 0.6751347 0.70914465 0.74437654 0.68560094 0.7096698 0.63852817 0.7242987 0.7100509 0.69045085 0.7285413 0.7441096 0.6491364 0.74411833 0.6732107 0.7244605 0.7444839 0.67523843 0.74455583 0.6734727 0.6392826 0.7281181 0.64569354 0.67572874 0.6871696 0.68632495 0.7240286 0.744585 0.6745319 0.64543295 0.64031065 0.72899806
0.7567568 0.72922075 0.6909564 0.6851469 0.6356458 0.70986897 0.72916234 0.69045496 0.6354338 0.6916075 0.70854586 0.72359943 0.67390895 0.74399203 0.6547719 0.67394745 0.7289157 0.6539653 0.70935106 0.7443775 0.6751487 0.70913595 0.7443526 0.6856035 0.7096695 0.63857293 0.7242876 0.7100498 0.69045377 0.7285147 0.74407554 0.64916486 0.74408406 0.6732206 0.7244452 0.7444604 0.6752526 0.7445283 0.67348236 0.63932693 0.728092 0.64572984 0.6757425 0.68717986 0.6863299 0.72400945 0.74455726 0.6745429 0.645469 0.64035386 0.7289836
0.7577578 0.72920233 0.69096226 0.6851498 0.6356922 0.7098636 0.7291478 0.69045496 0.6354804 0.6916156 0.7085338 0.72357684 0.6739201 0.74395794 0.65479815 0.6739606 0.72889805 0.6539917 0.7093424 0.74435025 0.6751625 0.70912725 0.7443284 0.68560547 0.70966846 0.6386171 0.7242763 0.7100488 0.6904567 0.7284884 0.74404055 0.64919275 0.74404925 0.6732309 0.72443044 0.7444362 0.6752668 0.7445009 0.67349213 0.63937163 0.7280657 0.6457653 0.67575663 0.68719023 0.68633497 0.72399014 0.7445296 0.67455417 0.6455051 0.6403973 0.7289695
0.7587588 0.729184 0.69096875 0.68515176 0.6357388 0.70985866 0.72913307 0.69045424 0.63552713 0.69162464 0.70852137 0.7235533 0.6739309 0.74392325 0.654824 0.673974 0.7288801 0.6540186 0.70933354 0.7443227 0.6751763 0.70911825 0.7443043 0.6856081 0.7096679 0.63866097 0.72426546 0.7100479 0.69045967 0.728462 0.74400586 0.64922106 0.7440146 0.6732401 0.7244154 0.7444121 0.6752807 0.74447316 0.67350143 0.63941574 0.7280396 0.6458012 0.6757704 0.6872005 0.68633974 0.723971 0.74450207 0.67456526 0.6455408 0.64044064 0.7289554
0.7597598 0.7291655 0.6909741 0.68515426 0.6357851 0.70985425 0.729118 0.6904539 0.63557357 0.691633 0.70850873 0.72353023 0.6739423 0.74388874 0.6548502 0.6739866 0.7288618 0.6540451 0.7093243 0.7442952 0.6751901 0.70911 0.7442803 0.68561065 0.70966685 0.63870525 0.724254 0.7100464 0.6904621 0.7284355 0.74397194 0.64924926 0.7439803 0.6732501 0.7243998 0.7443881 0.6752944 0.7444459 0.6735114 0.63945943 0.7280144 0.6458369 0.67578435 0.6872104 0.68634456 0.723952 0.7444748 0.67457646 0.64557654 0.64048326 0.72894174
0.7607608 0.7291472 0.69098 0.68515724 0.6358312 0.7098487 0.7291031 0.6904536 0.6356202 0.6916414 0.70849615 0.7235073 0.6739534 0.7438549 0.65487576 0.6739998 0.72884345 0.6540716 0.70931554 0.7442676 0.6752043 0.7091009 0.744256 0.6856129 0.7096661 0.6387492 0.7242426 0.7100452 0.6904645 0.7284092 0.7439374 0.64927757 0.743946 0.6732593 0.7243847 0.7443639 0.6753078 0.74441826 0.6735208 0.6395036 0.727988 0.64587224 0.67579824 0.6872205 0.6863498 0.72393256 0.7444472 0.67458737 0.6456121 0.640526 0.7289274
0.7617618 0.7291282 0.69098544 0.6851593 0.635877 0.7098435 0.72908807 0.6904528 0.6356661 0.6916495 0.70848364 0.7234838 0.67396456 0.74382037 0.6549017 0.6740128 0.7288256 0.6540975 0.70930624 0.7442404 0.6752176 0.70909184 0.7442321 0.68561465 0.7096648 0.63879323 0.7242309 0.71004355 0.6904672 0.7283827 0.74390244 0.64930546 0.7439112 0.6732688 0.7243699 0.74433935 0.67532134 0.7443907 0.6735302 0.6395475 0.72796166 0.64590794 0.67581165 0.6872302 0.6863544 0.723913 0.74441975 0.67459834 0.64564806 0.640569 0.72891283
0.7627628 0.72911 0.69099104 0.6851614 0.6359229 0.70983845 0.7290734 0.6904521 0.63571244 0.6916578 0.70847076 0.7234604 0.67397547 0.74378574 0.6549274 0.6740252 0.7288076 0.654124 0.70929706 0.7442128 0.67523134 0.70908326 0.7442079 0.68561697 0.70966375 0.6388369 0.72421974 0.71004236 0.69046944 0.728356 0.7438683 0.64933306 0.743877 0.6732778 0.7243544 0.74431527 0.67533517 0.7443632 0.6735396 0.6395913 0.72793555 0.6459427 0.6758252 0.68724006 0.6863587 0.72389406 0.74439234 0.6746096 0.64568335 0.64061207 0.7288983
0.7637638 0.7290914 0.69099617 0.68516386 0.6359688 0.7098336 0.72905785 0.6904518 0.6357584 0.69166577 0.70845807 0.7234373 0.6739862 0.7437517 0.6549527 0.67403805 0.7287894 0.6541505 0.7092879 0.7441853 0.6752448 0.709074 0.74418414 0.68561894 0.7096624 0.6388802 0.7242077 0.71004057 0.69047165 0.72832906 0.7438336 0.6493611 0.7438425 0.67328733 0.72433925 0.74429095 0.67534864 0.7443353 0.6735492 0.6396349 0.7279094 0.6459785 0.6758388 0.6872498 0.68636346 0.7238742 0.7443645 0.6746199 0.6457183 0.64065444 0.72888404
0.7647648 0.72907305 0.6910018 0.6851657 0.63601434 0.70982814 0.7290432 0.69045043 0.6358048 0.69167376 0.70844495 0.723414 0.6739973 0.7437174 0.6549784 0.6740506 0.72877103 0.654176 0.7092784 0.744158 0.6752581 0.7090646 0.74415964 0.6856209 0.7096609 0.6389235 0.72419614 0.7100392 0.6904742 0.72830266 0.74379927 0.6493885 0.7438081 0.6732967 0.7243237 0.7442672 0.6753619 0.74430764 0.67355853 0.63967866 0.7278832 0.64601326 0.6758524 0.68725944 0.686368 0.7238551 0.7443368 0.67463076 0.6457539 0.6406971 0.7288696
0.7657658 0.72905403 0.69100714 0.6851676 0.63606 0.7098227 0.72902787 0.69044966 0.6358503 0.69168186 0.7084328 0.7233905 0.67400813 0.7436829 0.6550039 0.674063 0.72875243 0.654202 0.7092697 0.74413085 0.67527145 0.7090555 0.74413615 0.6856226 0.70965976 0.6389674 0.7241844 0.7100371 0.6904762 0.728276 0.74376523 0.64941585 0.7437736 0.6733059 0.72430855 0.7442426 0.6753754 0.7442803 0.6735673 0.6397222 0.7278569 0.6460485 0.6758653 0.68726903 0.6863723 0.7238356 0.7443092 0.6746413 0.64578927 0.64073914 0.72885525
0.7667668 0.7290354 0.691012 0.68516934 0.6361056 0.709817 0.7290128 0.6904486 0.6358957 0.69168925 0.7084197 0.7233673 0.6740186 0.7436491 0.655029 0.67407566 0.7287341 0.6542282 0.70925957 0.74410295 0.6752847 0.70904636 0.74411154 0.6856239 0.7096581 0.6390104 0.72417265 0.7100356 0.6904779 0.72824943 0.7437306 0.6494437 0.7437392 0.67331487 0.72429293 0.74421865 0.6753885 0.74425286 0.6735765 0.63976514 0.72783077 0.64608335 0.67587906 0.68727845 0.68637687 0.72381616 0.7442817 0.67465186 0.6458244 0.64078134 0.72884095
0.7677678 0.7290165 0.69101745 0.68517107 0.63615096 0.70981145 0.72899777 0.6904477 0.6359412 0.6916974 0.7084066 0.7233441 0.67402905 0.7436143 0.6550542 0.6740878 0.7287159 0.6542537 0.7092502 0.7440755 0.67529804 0.70903724 0.74408776 0.68562555 0.7096563 0.63905364 0.7241605 0.7100338 0.6904801 0.7282226 0.7436958 0.6494714 0.7437045 0.6733238 0.7242775 0.7441945 0.67540115 0.7442252 0.6735856 0.6398085 0.7278045 0.646118 0.67589223 0.6872876 0.686381 0.7237962 0.7442543 0.6746625 0.64585966 0.64082354 0.7288262
0.7687688 0.7289976 0.69102234 0.685173 0.63619596 0.70980597 0.72898203 0.69044644 0.63598675 0.6917047 0.70839316 0.72332007 0.6740398 0.74358034 0.65507966 0.6741002 0.7286972 0.6542796 0.7092407 0.74404806 0.67531055 0.70902735 0.7440637 0.6856273 0.7096547 0.6390964 0.7241488 0.7100318 0.690482 0.72819626 0.74366206 0.64949864 0.74367005 0.6733328 0.724262 0.7441702 0.67541444 0.74419796 0.6735943 0.6398518 0.7277779 0.64615285 0.6759051 0.68729687 0.6863848 0.7237769 0.74422663 0.6746731 0.6458943 0.6408654 0.7288116
0.7697698 0.7289788 0.69102746 0.68517476 0.636241 0.70980036 0.7289667 0.6904451 0.6360323 0.6917122 0.7083798 0.72329694 0.6740498 0.7435458 0.65510434 0.67411256 0.7286782 0.6543052 0.70923084 0.7440208 0.67532396 0.70901793 0.7440392 0.6856286 0.70965314 0.6391395 0.72413677 0.7100295 0.6904836 0.7281694 0.74362785 0.6495257 0.74363625 0.6733421 0.7242463 0.7441459 0.6754271 0.7441704 0.6736031 0.6398948 0.727752 0.64618754 0.6759183 0.6873061 0.6863893 0.72375727 0.7441994 0.67468303 0.645929 0.64090735 0.72879696
0.7707708 0.7289603 0.69103175 0.68517613 0.6362857 0.70979446 0.72895133 0.690444 0.6360775 0.6917195 0.7083666 0.723273 0.6740606 0.74351186 0.65512973 0.6741246 0.7286603 0.65433073 0.7092212 0.7439934 0.6753369 0.70900846 0.7440153 0.6856303 0.70965093 0.6391819 0.7241245 0.71002734 0.69048554 0.7281432 0.7435932 0.64955276 0.74360186 0.6733506 0.72423065 0.744122 0.6754405 0.74414283 0.6736121 0.63993746 0.72772574 0.6462217 0.6759311 0.68731517 0.686393 0.7237372 0.7441718 0.6746939 0.64596397 0.6409487 0.7287823
0.7717718 0.728941 0.6910368 0.6851775 0.6363307 0.7097885 0.72893584 0.6904429 0.6361227 0.69172734 0.7083535 0.72324944 0.6740705 0.7434772 0.6551545 0.6741365 0.7286414 0.65435624 0.70921165 0.7439658 0.6753498 0.7089986 0.74399143 0.6856317 0.70964944 0.6392247 0.7241129 0.7100251 0.6904871 0.7281161 0.7435589 0.64958 0.74356735 0.67335963 0.7242148 0.7440975 0.675453 0.7441151 0.67362064 0.63997996 0.7276993 0.6462565 0.6759442 0.6873244 0.68639666 0.7237175 0.7441441 0.67470354 0.64599854 0.6409906 0.72876734
0.7727728 0.72892165 0.69104123 0.6851792 0.63637555 0.7097825 0.72892004 0.6904412 0.63616735 0.6917342 0.7083399 0.72322595 0.6740807 0.7434433 0.6551796 0.67414874 0.728623 0.65438193 0.7092016 0.7439383 0.6753624 0.708989 0.7439666 0.685633 0.70964724 0.63926744 0.72410053 0.7100228 0.69048834 0.72808886 0.74352425 0.6496064 0.7435334 0.673368 0.724199 0.74407333 0.675466 0.74408776 0.6736293 0.64002234 0.72767264 0.64629066 0.6759568 0.6873332 0.686401 0.7236979 0.74411654 0.6747138 0.6460329 0.64103234 0.728753
0.7737738 0.72890294 0.691046 0.68518025 0.63642025 0.7097764 0.7289047 0.6904397 0.63621235 0.691741 0.7083265 0.7232026 0.6740914 0.74340886 0.6552043 0.6741604 0.72860396 0.65440696 0.7091917 0.74391115 0.67537516 0.70897907 0.7439428 0.68563384 0.709645 0.6393098 0.7240883 0.71002036 0.69048995 0.72806233 0.74349 0.64963377 0.7434988 0.6733765 0.7241832 0.7440492 0.6754785 0.74406 0.6736381 0.6400651 0.72764605 0.64632475 0.6759698 0.68734217 0.6864047 0.72367793 0.74408925 0.6747239 0.64606744 0.6410738 0.72873765
0.7747748 0.7288839 0.69105023 0.68518144 0.63646436 0.7097707 0.72888947 0.6904381 0.6362569 0.6917487 0.7083132 0.7231786 0.6741012 0.7433747 0.65522885 0.67417204 0.7285856 0.65443236 0.70918137 0.7438839 0.6753876 0.70896924 0.7439187 0.68563515 0.7096428 0.639352 0.72407603 0.71001834 0.69049144 0.72803575 0.743456 0.64966047 0.74346465 0.6733853 0.7241677 0.74402475 0.67549133 0.7440327 0.6736463 0.6401074 0.7276201 0.6463591 0.67598236 0.6873509 0.6864081 0.72365826 0.74406147 0.6747335 0.6461016 0.6411147 0.7287227
0.7757758 0.72886527 0.69105464 0.68518287 0.63650894 0.7097644 0.72887385 0.69043666 0.6363014 0.6917554 0.7082999 0.7231549 0.674111 0.74334085 0.65525335 0.6741841 0.7285674 0.65445733 0.70917153 0.74385625 0.6754003 0.7089594 0.7438947 0.68563575 0.70964044 0.6393937 0.7240638 0.7100155 0.69049275 0.7280087 0.7434221 0.64968705 0.7434304 0.6733936 0.7241515 0.74400026 0.6755037 0.7440049 0.6736547 0.64014983 0.7275934 0.646393 0.675995 0.6873595 0.68641174 0.72363836 0.7440336 0.67474365 0.64613545 0.64115596 0.7287078
0.7767768 0.72884595 0.69105905 0.68518364 0.63655305 0.709758 0.72885805 0.6904348 0.6363455 0.6917621 0.7082857 0.7231311 0.6741208 0.7433068 0.6552777 0.6741955 0.72854817 0.65448236 0.7091613 0.743829 0.67541283 0.70894945 0.74387044 0.6856369 0.7096384 0.6394359 0.7240511 0.7100124 0.69049394 0.727982 0.7433875 0.64971346 0.74339586 0.6734022 0.7241356 0.7439762 0.6755162 0.74397725 0.6736632 0.640192 0.727567 0.64642704 0.67600733 0.68736815 0.68641514 0.7236183 0.74400586 0.67475307 0.64616984 0.6411971 0.72869295
0.7777778 0.7288269 0.69106346 0.6851847 0.636597 0.7097518 0.7288424 0.6904329 0.63639 0.69176906 0.7082721 0.7231075 0.6741307 0.7432724 0.6553025 0.6742073 0.7285292 0.6545069 0.70915097 0.74380165 0.6754253 0.7089392 0.7438463 0.68563765 0.7096358 0.639478 0.724039 0.7100102 0.69049513 0.72795516 0.7433534 0.6497403 0.7433619 0.6734102 0.7241199 0.74395186 0.67552847 0.7439496 0.6736712 0.6402339 0.7275402 0.64646065 0.6760201 0.6873764 0.6864185 0.7235983 0.7439788 0.6747631 0.64620376 0.6412382 0.7286777
0.7787788 0.72880757 0.691067 0.68518573 0.636641 0.70974535 0.7288269 0.69043106 0.63643414 0.6917761 0.7082584 0.7230837 0.67414 0.743238 0.6553272 0.6742185 0.7285104 0.6545319 0.709141 0.7437743 0.67543745 0.70892864 0.74382216 0.68563896 0.70963323 0.63951975 0.72402656 0.7100072 0.69049597 0.7279284 0.7433192 0.64976627 0.74332756 0.6734183 0.7241038 0.74392754 0.67554104 0.74392235 0.67367953 0.64027536 0.7275138 0.6464946 0.6760318 0.6873848 0.6864219 0.72357816 0.74395096 0.67477286 0.6462375 0.64127904 0.7286627
0.7797798 0.72878873 0.6910709 0.6851865 0.6366849 0.7097388 0.72881097 0.69042933 0.63647825 0.6917826 0.7082447 0.7230601 0.67415 0.7432041 0.6553508 0.6742301 0.7284913 0.654557 0.7091306 0.743747 0.6754496 0.70891863 0.74379796 0.68563926 0.70963037 0.6395615 0.7240133 0.7100041 0.69049734 0.7279014 0.7432847 0.6497928 0.74329334 0.6734268 0.7240878 0.7439035 0.67555296 0.7438948 0.67368734 0.64031756 0.72748697 0.646528 0.6760443 0.68739295 0.6864252 0.7235583 0.7439235 0.6747826 0.6462713 0.6413199 0.72864765
0.7807808 0.7287693 0.6910752 0.6851875 0.63672835 0.7097324 0.7287948 0.69042724 0.6365223 0.69178903 0.70823056 0.7230359 0.67415935 0.74317 0.6553752 0.6742418 0.72847253 0.65458155 0.70912 0.7437194 0.6754617 0.70890826 0.7437734 0.68563986 0.7096277 0.6396031 0.72400117 0.7100011 0.690498 0.7278746 0.74325067 0.649819 0.7432592 0.6734346 0.7240713 0.7438794 0.6755649 0.7438672 0.6736958 0.6403591 0.7274607 0.6465617 0.6760567 0.6874009 0.686428 0.72353786 0.7438963 0.67479163 0.6463051 0.64136034 0.72863233
0.7817818 0.7287501 0.69107896 0.6851877 0.63677233 0.70972526 0.72877884 0.6904253 0.63656604 0.69179535 0.7082167 0.7230123 0.6741693 0.74313575 0.6553993 0.67425275 0.72845364 0.65460616 0.7091092 0.7436919 0.6754737 0.7088976 0.7437495 0.68564034 0.70962477 0.63964444 0.7239886 0.7099982 0.69049853 0.72784734 0.7432169 0.6498451 0.743225 0.6734426 0.72405547 0.7438548 0.67557675 0.74383956 0.67370355 0.64040065 0.72743374 0.6465954 0.6760689 0.6874092 0.68643165 0.7235176 0.74386847 0.67480135 0.64633876 0.6414009 0.72861683
0.7827828 0.7287308 0.69108254 0.68518853 0.6368158 0.7097188 0.72876304 0.69042313 0.6366094 0.69180197 0.70820296 0.72298795 0.6741782 0.74310166 0.6554233 0.6742638 0.72843444 0.6546309 0.70909876 0.7436648 0.67548585 0.7088872 0.74372584 0.68564063 0.7096217 0.6396859 0.7239754 0.709995 0.6904993 0.72782034 0.7431826 0.6498715 0.74319094 0.6734504 0.72403944 0.7438303 0.6755889 0.7438123 0.6737117 0.640442 0.7274071 0.64662826 0.6760811 0.6874176 0.686434 0.7234973 0.74384063 0.6748108 0.6463721 0.64144117 0.72860146
0.7837838 0.72871137 0.69108623 0.685189 0.636859 0.7097123 0.72874695 0.6904208 0.6366531 0.6918076 0.7081884 0.7229643 0.6741879 0.7430678 0.65544736 0.674275 0.7284153 0.6546551 0.7090884 0.74363744 0.6754974 0.70887667 0.7437013 0.6856411 0.7096189 0.63972706 0.7239628 0.70999175 0.6904999 0.7277939 0.74314827 0.6498973 0.7431568 0.6734582 0.724023 0.7438061 0.6756012 0.7437848 0.6737195 0.64048326 0.72738034 0.64666134 0.6760928 0.68742526 0.68643695 0.7234772 0.7438129 0.67482007 0.6464057 0.6414814 0.7285863
0.7847848 0.7286921 0.6910897 0.6851894 0.636902 0.7097051 0.7287312 0.69041806 0.6366965 0.69181406 0.7081744 0.72294 0.6741968 0.7430333 0.6554711 0.67428607 0.7283963 0.65467936 0.7090774 0.74361014 0.67550904 0.7088664 0.74367696 0.68564147 0.70961565 0.63976836 0.72394985 0.7099888 0.6905004 0.7277664 0.7431142 0.64992315 0.7431229 0.6734664 0.72400624 0.7437819 0.6756126 0.74375737 0.6737269 0.6405247 0.72735375 0.6466945 0.67610466 0.6874333 0.6864399 0.723457 0.7437857 0.6748293 0.6464388 0.6415214 0.7285708
0.7857858 0.728672 0.6910933 0.68518996 0.63694525 0.70969796 0.72871476 0.6904162 0.63673985 0.69182014 0.7081601 0.722916 0.674206 0.74299973 0.6554949 0.6742971 0.72837675 0.6547037 0.70906687 0.74358255 0.67552114 0.70885557 0.74365294 0.68564147 0.70961255 0.6398091 0.7239366 0.7099853 0.6905008 0.72773963 0.7430804 0.64994895 0.74308836 0.6734737 0.72399014 0.7437573 0.6756243 0.74372953 0.6737343 0.64056575 0.7273267 0.64672756 0.67611605 0.6874409 0.68644214 0.7234369 0.74375796 0.6748386 0.6464721 0.6415616 0.72855484
0.7867868 0.7286531 0.6910962 0.68518996 0.6369881 0.70969105 0.72869915 0.69041365 0.63678306 0.69182575 0.70814586 0.72289175 0.67421484 0.7429652 0.65551823 0.6743077 0.72835773 0.6547279 0.70905614 0.7435553 0.6755326 0.7088447 0.7436288 0.68564177 0.7096094 0.6398497 0.7239243 0.7099817 0.6905011 0.7277127 0.74304575 0.64997464 0.7430545 0.6734813 0.72397393 0.74373347 0.6756361 0.7437021 0.67374206 0.6406063 0.72730035 0.64676046 0.676128 0.68744886 0.68644524 0.7234162 0.74373025 0.6748474 0.64650506 0.6416013 0.7285398
0.7877878 0.7286334 0.6910998 0.68518966 0.63703084 0.7096837 0.72868264 0.6904107 0.6368257 0.691832 0.70813155 0.722868 0.674224 0.7429315 0.6555422 0.6743185 0.72833824 0.6547521 0.7090451 0.7435279 0.6755443 0.7088338 0.7436046 0.68564165 0.7096061 0.63989025 0.7239108 0.7099781 0.6905014 0.7276856 0.74301195 0.65000004 0.7430203 0.6734885 0.72395724 0.7437089 0.6756475 0.7436746 0.6737497 0.6406471 0.7272735 0.6467931 0.67613965 0.6874562 0.6864474 0.723396 0.74370295 0.6748563 0.646538 0.6416411 0.72852397
0.7887888 0.72861385 0.691103 0.6851902 0.6370736 0.7096769 0.7286662 0.690408 0.6368687 0.6918377 0.7081172 0.72284365 0.6742329 0.74289757 0.655565 0.674329 0.7283193 0.6547759 0.7090342 0.74350065 0.6755559 0.70882297 0.7435804 0.6856415 0.70960253 0.6399313 0.7238982 0.7099746 0.6905017 0.7276581 0.7429777 0.6500255 0.74298626 0.6734961 0.7239409 0.74368453 0.67565864 0.74364716 0.6737575 0.6406879 0.7272466 0.6468259 0.67615134 0.6874633 0.6864506 0.72337514 0.7436759 0.67486537 0.6465706 0.6416807 0.7285085
0.7897898 0.7285945 0.6911061 0.6851904 0.6371161 0.7096697 0.72865 0.6904055 0.63691145 0.69184303 0.708103 0.7228198 0.6742416 0.74286354 0.6555888 0.6743396 0.72829956 0.6547998 0.70902276 0.74347365 0.67556703 0.70881194 0.7435562 0.68564165 0.70959896 0.6399715 0.7238847 0.7099707 0.6905018 0.72763133 0.742944 0.6500509 0.7429522 0.67350346 0.72392446 0.74366015 0.6756703 0.74361944 0.67376465 0.6407284 0.72721976 0.64685845 0.676163 0.68747085 0.68645245 0.7233546 0.74364763 0.6748744 0.64660347 0.6417204 0.72849256
0.7907908 0.72857475 0.6911091 0.68519 0.6371585 0.70966244 0.72863376 0.69040275 0.6369544 0.6918488 0.70808816 0.7227957 0.6742506 0.74282956 0.6556119 0.67435 0.7282801 0.65482384 0.70901155 0.74344575 0.67557836 0.708801 0.74353206 0.6856413 0.7095953 0.6400119 0.72387165 0.70996714 0.69050163 0.7276038 0.7429099 0.65007627 0.7429183 0.6735108 0.72390795 0.7436359 0.67568165 0.74359214 0.6737717 0.6407688 0.72719294 0.646891 0.6761744 0.68747807 0.6864549 0.723334 0.74362034 0.6748829 0.6466362 0.64175963 0.7284771
0.7917918 0.72855496 0.691112 0.6851896 0.63720065 0.709655 0.7286176 0.69039994 0.63699675 0.6918546 0.70807374 0.72277135 0.67425925 0.74279547 0.6556353 0.67436033 0.728261 0.65484744 0.7090005 0.7434186 0.6755897 0.70879 0.7435079 0.68564117 0.70959157 0.640052 0.7238585 0.709963 0.6905016 0.72757715 0.7428757 0.6501013 0.7428843 0.67351836 0.723891 0.74361145 0.6756927 0.7435647 0.6737792 0.6408088 0.72716564 0.6469233 0.6761855 0.68748534 0.68645686 0.72331387 0.7435927 0.6748917 0.6466688 0.6417987 0.7284615
0.7927928 0.7285354 0.6911147 0.6851897 0.63724285 0.70964754 0.72860104 0.69039714 0.6370392 0.6918599 0.7080588 0.72274685 0.6742675 0.74276143 0.6556587 0.6743706 0.72824144 0.65487105 0.70898926 0.7433917 0.6756008 0.7087784 0.7434836 0.68564093 0.70958763 0.6400922 0.7238447 0.70995915 0.69050145 0.7275498 0.7428417 0.65012664 0.7428506 0.6735252 0.72387457 0.7435873 0.6757038 0.7435373 0.6737864 0.6408493 0.72713876 0.6469556 0.67619723 0.6874922 0.68645895 0.72329295 0.74356484 0.6749002 0.64670104 0.6418379 0.7284453
0.7937938 0.7285157 0.69111747 0.6851893 0.63728476 0.70964 0.7285847 0.69039375 0.63708115 0.6918652 0.7080442 0.7227226 0.6742764 0.74272734 0.6556818 0.67438054 0.72822183 0.65489477 0.70897806 0.74336386 0.6756117 0.70876724 0.7434596 0.68564004 0.70958376 0.6401321 0.72383183 0.7099548 0.690501 0.7275225 0.7428076 0.6501512 0.7428163 0.6735326 0.7238574 0.74356234 0.675715 0.7435095 0.67379344 0.640889 0.72711194 0.64698774 0.6762079 0.6874997 0.68646115 0.7232723 0.7435377 0.6749086 0.64673346 0.64187694 0.72842956
0.7947948 0.72849596 0.6911201 0.6851888 0.6373269 0.7096323 0.72856843 0.69039065 0.6371232 0.69187045 0.7080294 0.72269815 0.6742847 0.74269366 0.65570456 0.67439115 0.72820234 0.65491796 0.70896655 0.7433366 0.67562294 0.7087559 0.74343514 0.6856396 0.7095804 0.64017206 0.72381836 0.709951 0.6905007 0.72749543 0.74277365 0.65017617 0.7427825 0.67353916 0.7238407 0.7435383 0.6757262 0.74348223 0.6738001 0.64092886 0.7270849 0.64701945 0.67621934 0.6875062 0.68646294 0.7232515 0.7435104 0.6749174 0.6467655 0.64191586 0.7284137
0.7957958 0.7284762 0.69112283 0.6851883 0.6373688 0.7096243 0.7285516 0.6903877 0.6371655 0.6918755 0.7080148 0.72267383 0.6742932 0.74265975 0.6557273 0.67440116 0.7281829 0.6549415 0.70895505 0.7433097 0.67563343 0.70874465 0.7434112 0.68563867 0.7095757 0.6402117 0.72380495 0.70994663 0.6905003 0.7274682 0.7427399 0.65020114 0.74274844 0.6735463 0.72382414 0.7435137 0.67573655 0.74345464 0.67380697 0.6409687 0.72705764 0.64705205 0.6762297 0.68751335 0.6864647 0.7232307 0.74348235 0.6749258 0.6467976 0.64195454 0.72839755
0.7967968 0.7284564 0.69112545 0.68518746 0.6374101 0.7096169 0.72853506 0.69038457 0.63720703 0.6918807 0.70799947 0.7226498 0.67430156 0.7426257 0.65575 0.67441136 0.7281629 0.6549648 0.7089434 0.7432824 0.6756446 0.7087334 0.743387 0.6856383 0.70957226 0.64025146 0.723791 0.7099424 0.69049996 0.7274409 0.74270576 0.6502257 0.7427147 0.6735528 0.72380704 0.7434895 0.67574763 0.74342746 0.67381406 0.6410084 0.727031 0.6470833 0.6762409 0.6875201 0.6864667 0.7232102 0.7434546 0.67493373 0.6468294 0.6419935 0.7283814
0.7977978 0.72843677 0.6911275 0.68518686 0.63745177 0.7096095 0.7285184 0.6903808 0.6372486 0.6918857 0.70798457 0.7226249 0.6743096 0.7425918 0.6557727 0.6744211 0.7281433 0.65498793 0.708932 0.7432553 0.6756553 0.7087216 0.7433628 0.6856377 0.7095676 0.6402907 0.7237774 0.7099381 0.690499 0.7274137 0.7426718 0.6502501 0.7426811 0.67355955 0.7237905 0.7434653 0.6757584 0.7433996 0.6738205 0.6410486 0.727004 0.64711535 0.67625153 0.6875269 0.6864685 0.723189 0.7434272 0.6749422 0.6468616 0.64203185 0.72836584
0.7987988 0.72841674 0.6911296 0.6851861 0.63749343 0.70960116 0.7285017 0.69037753 0.63729036 0.69189054 0.7079696 0.72260106 0.67431736 0.742558 0.6557956 0.6744306 0.72812355 0.6550112 0.7089202 0.7432279 0.6756657 0.70870966 0.7433383 0.6856366 0.7095633 0.64033 0.7237641 0.7099331 0.69049865 0.7273863 0.7426383 0.65027463 0.7426468 0.6735661 0.72377336 0.7434406 0.6757692 0.7433723 0.6738275 0.6410872 0.72697663 0.64714646 0.6762623 0.68753344 0.68646985 0.723168 0.7433999 0.67495024 0.64689344 0.6420701 0.7283498
0.7997998 0.7283968 0.6911321 0.68518525 0.63753444 0.70959306 0.72848505 0.690374 0.6373319 0.6918955 0.70795435 0.72257644 0.67432564 0.74252427 0.65581787 0.6744405 0.7281042 0.65503365 0.7089085 0.7432006 0.6756765 0.7086981 0.7433142 0.68563557 0.70955896 0.6403694 0.7237502 0.7099291 0.69049764 0.72735935 0.742604 0.65029943 0.74261254 0.6735728 0.72375625 0.74341613 0.6757795 0.7433451 0.67383355 0.64112675 0.72694975 0.6471783 0.67627305 0.6875397 0.6864714 0.7231473 0.7433721 0.6749583 0.646925 0.6421084 0.72833335
0.8008008 0.72837675 0.69113404 0.68518406 0.63757545 0.70958495 0.72846836 0.69037026 0.63737345 0.6918999 0.7079396 0.7225519 0.67433375 0.74249035 0.65584064 0.67445004 0.7280841 0.6550567 0.70889664 0.74317336 0.67568743 0.7086866 0.74329025 0.68563473 0.70955443 0.6404085 0.7237365 0.7099245 0.6904969 0.7273315 0.7425701 0.65032333 0.7425787 0.6735791 0.7237394 0.74339217 0.67579 0.7433178 0.67384046 0.641166 0.72692245 0.64720947 0.67628366 0.68754584 0.686473 0.72312605 0.74334425 0.67496634 0.64695656 0.6421471 0.7283168
0.8018018 0.7283566 0.6911361 0.68518317 0.63761675 0.7095767 0.72845185 0.6903672 0.6374147 0.6919045 0.7079237 0.7225269 0.6743414 0.74245626 0.655863 0.6744594 0.7280642 0.65507954 0.70888466 0.7431459 0.67569745 0.70867443 0.7432662 0.6856333 0.7095501 0.6404471 0.7237226 0.70991963 0.6904958 0.7273044 0.7425364 0.65034753 0.7425451 0.6735858 0.72372216 0.74336773 0.6758003 0.74329007 0.6738465 0.64120454 0.7268951 0.64724123 0.6762946 0.68755245 0.68647456 0.72310525 0.7433168 0.67497426 0.646988 0.642185 0.7283008
0.8028028 0.7283368 0.691138 0.68518186 0.6376573 0.7095686 0.72843456 0.69036263 0.63745546 0.6919093 0.7079086 0.7225027 0.67434925 0.7424228 0.6558852 0.67446935 0.72804445 0.6551027 0.708873 0.74311864 0.675708 0.7086625 0.7432418 0.6856324 0.70954543 0.6404861 0.72370875 0.70991504 0.6904947 0.7272769 0.74250275 0.65037185 0.7425112 0.673592 0.723705 0.7433435 0.6758108 0.7432629 0.6738531 0.6412438 0.7268681 0.647272 0.6763049 0.68755853 0.68647563 0.7230844 0.7432896 0.6749817 0.6470197 0.6422227 0.7282845
0.8038038 0.7283168 0.6911399 0.68518066 0.6376978 0.70956016 0.7284175 0.6903591 0.6374965 0.6919134 0.707893 0.72247785 0.67435694 0.74238867 0.6559076 0.6744783 0.72802436 0.6551251 0.7088607 0.74309146 0.6757182 0.7086505 0.7432173 0.68563104 0.70954055 0.6405248 0.7236951 0.70991045 0.6904934 0.7272496 0.74246883 0.65039575 0.74247754 0.6735983 0.723688 0.74331874 0.67582095 0.74323547 0.6738593 0.6412826 0.7268408 0.6473035 0.6763154 0.6875646 0.68647677 0.72306323 0.7432622 0.67498964 0.6470507 0.6422602 0.7282682
0.8048048 0.72829694 0.6911416 0.6851794 0.63773835 0.70955205 0.7284005 0.69035494 0.63753694 0.69191784 0.70787746 0.7224535 0.6743648 0.74235487 0.65592945 0.6744878 0.7280042 0.65514755 0.7088485 0.74306434 0.6757287 0.7086386 0.7431932 0.6856298 0.70953584 0.6405632 0.72368056 0.70990545 0.6904923 0.72722256 0.7424349 0.6504195 0.7424436 0.6736042 0.7236708 0.74329436 0.6758311 0.74320793 0.6738654 0.64132106 0.7268138 0.6473342 0.67632556 0.6875707 0.68647766 0.7230422 0.74323434 0.6749975 0.64708173 0.64229786 0.7282519
0.8058058 0.72827655 0.69114316 0.685178 0.6377787 0.70954347 0.72838366 0.6903512 0.63757795 0.69192225 0.70786214 0.7224287 0.6743722 0.74232113 0.65595144 0.6744968 0.7279845 0.65517014 0.70883656 0.74303705 0.6757382 0.70862657 0.7431693 0.6856286 0.70953083 0.6406017 0.72366667 0.7099003 0.6904913 0.72719485 0.7424013 0.6504435 0.7424097 0.6736104 0.7236537 0.7432701 0.6758413 0.7431806 0.67387164 0.64135957 0.7267863 0.64736533 0.6763355 0.68757635 0.6864791 0.7230212 0.74320674 0.67500514 0.64711285 0.6423357 0.72823524
0.8068068 0.7282562 0.6911447 0.68517655 0.637819 0.70953494 0.7283664 0.6903471 0.63761824 0.691926 0.70784646 0.72240406 0.67437977 0.7422872 0.6559733 0.67450595 0.7279643 0.6551923 0.7088243 0.74301004 0.6757484 0.7086142 0.74314475 0.68562675 0.70952606 0.6406404 0.7236525 0.7098953 0.6904896 0.7271675 0.74236745 0.6504672 0.74237597 0.67361677 0.72363627 0.7432453 0.6758512 0.7431531 0.67387766 0.6413979 0.72675884 0.64739585 0.67634517 0.6875825 0.6864795 0.7229996 0.74317944 0.6750123 0.64714384 0.64237326 0.7282188
0.8078078 0.72823626 0.69114625 0.6851747 0.6378595 0.70952636 0.72834986 0.69034344 0.6376585 0.69193035 0.70783114 0.7223793 0.67438704 0.74225354 0.6559951 0.67451555 0.7279444 0.6552147 0.708812 0.7429826 0.67575824 0.7086021 0.74312097 0.6856253 0.70952106 0.6406786 0.7236385 0.70988995 0.69048834 0.72714 0.7423337 0.6504907 0.7423425 0.6736221 0.72361875 0.7432212 0.67586106 0.74312526 0.6738836 0.6414364 0.7267315 0.6474264 0.6763555 0.6875881 0.6864805 0.7229784 0.74315196 0.6750199 0.6471745 0.6424104 0.7282023
0.8088088 0.7282161 0.6911473 0.6851731 0.6378991 0.7095176 0.7283326 0.69033915 0.63769907 0.6919341 0.7078154 0.7223546 0.67439437 0.74221987 0.65601707 0.6745239 0.7279241 0.6552368 0.7087995 0.742956 0.6757679 0.70858973 0.7430964 0.68562365 0.70951575 0.6407167 0.7236243 0.7098849 0.69048643 0.72711277 0.7422996 0.65051395 0.7423088 0.67362815 0.7236014 0.74319655 0.67587066 0.7430981 0.67388946 0.64147437 0.72670454 0.6474568 0.67636573 0.68759376 0.6864814 0.7229572 0.743124 0.67502743 0.6472049 0.64244765 0.7281853
0.8098098 0.7281958 0.691149 0.6851718 0.6379394 0.7095092 0.7283155 0.69033474 0.6377393 0.69193804 0.7077994 0.7223299 0.6744017 0.7421854 0.65603805 0.6745326 0.7279041 0.6552592 0.7087872 0.7429286 0.67577785 0.7085774 0.7430722 0.685622 0.7095104 0.64075434 0.7236096 0.70987934 0.6904848 0.7270849 0.74226624 0.6505373 0.7422751 0.673634 0.7235839 0.7431722 0.6758806 0.74307084 0.67389524 0.64151233 0.7266767 0.6474874 0.67637575 0.68759906 0.68648225 0.72293615 0.7430966 0.67503464 0.64723575 0.64248455 0.72816896
0.8108108 0.72817546 0.69115 0.6851698 0.63797903 0.7095004 0.7282984 0.6903301 0.6377791 0.69194174 0.70778364 0.72230494 0.67440856 0.7421521 0.6560599 0.6745417 0.727884 0.65528053 0.70877445 0.7429012 0.67578745 0.7085649 0.7430484 0.68561995 0.7095053 0.64079225 0.72359526 0.7098739 0.69048333 0.7270579 0.74223244 0.6505608 0.7422412 0.6736395 0.72356665 0.74314743 0.6758904 0.74304354 0.6739006 0.64155024 0.72665 0.6475178 0.6763851 0.6876047 0.6864826 0.7229148 0.74306905 0.6750415 0.64726627 0.6425214 0.7281524
0.8118118 0.7281553 0.69115096 0.6851676 0.6380187 0.70949143 0.72828126 0.69032615 0.63781905 0.69194543 0.7077674 0.72227985 0.67441607 0.74211854 0.6560814 0.67454994 0.72786325 0.655303 0.7087619 0.7428741 0.67579687 0.70855224 0.7430242 0.6856182 0.7095 0.64083 0.72358096 0.7098687 0.6904815 0.72703034 0.74219865 0.6505839 0.74220735 0.67364496 0.72354895 0.7431234 0.6759 0.7430163 0.6739066 0.64158803 0.7266223 0.6475479 0.67639536 0.68761045 0.6864835 0.72289306 0.7430412 0.6750492 0.64729637 0.64255816 0.7281355
0.8128128 0.72813505 0.6911519 0.6851658 0.63805807 0.7094824 0.72826415 0.6903213 0.6378586 0.6919494 0.707752 0.72225523 0.674423 0.7420847 0.65610296 0.6745587 0.7278432 0.6553246 0.7087495 0.7428471 0.6758065 0.70853984 0.74300003 0.68561584 0.7094942 0.6408676 0.72356653 0.7098633 0.69047934 0.7270028 0.74216545 0.6506072 0.7421738 0.6736509 0.72353107 0.74309903 0.6759094 0.7429885 0.6739124 0.6416257 0.72659487 0.6475781 0.67640465 0.6876152 0.68648344 0.7228719 0.74301386 0.6750562 0.6473269 0.6425948 0.72811925
0.8138138 0.7281144 0.69115305 0.68516403 0.63809705 0.7094735 0.7282461 0.69031674 0.637898 0.69195294 0.70773584 0.72223014 0.67442966 0.74205095 0.6561237 0.6745673 0.72782296 0.65534616 0.7087368 0.74281967 0.6758155 0.708527 0.7429757 0.6856139 0.7094892 0.6409049 0.72355205 0.7098576 0.6904774 0.7269751 0.7421312 0.6506301 0.7421401 0.67365605 0.72351384 0.74307424 0.6759187 0.74296117 0.6739172 0.64166325 0.72656727 0.64760804 0.67641413 0.68762034 0.68648404 0.72285026 0.7429864 0.67506295 0.6473568 0.6426314 0.72810197
0.8148148 0.728094 0.6911537 0.68516153 0.6381369 0.7094647 0.7282293 0.6903122 0.63793766 0.6919559 0.7077198 0.72220546 0.67443645 0.74201757 0.6561453 0.6745756 0.7278026 0.65536803 0.7087239 0.7427928 0.67582524 0.70851415 0.7429512 0.6856116 0.7094835 0.6409422 0.7235372 0.7098517 0.69047534 0.72694737 0.742098 0.6506528 0.7421067 0.6736618 0.7234963 0.74305004 0.67592806 0.7429339 0.67392284 0.64170057 0.7265398 0.6476381 0.67642385 0.68762577 0.68648434 0.7228287 0.74295866 0.6750695 0.6473868 0.64266807 0.72808504
0.8158158 0.7280737 0.6911544 0.6851592 0.638176 0.70945543 0.7282115 0.69030756 0.63797677 0.69195926 0.70770365 0.7221806 0.6744432 0.7419836 0.6561662 0.6745838 0.7277819 0.65538955 0.7087112 0.7427656 0.67583483 0.7085012 0.7429271 0.6856095 0.7094775 0.6409797 0.72352266 0.70984614 0.69047296 0.7269198 0.7420641 0.6506757 0.74207294 0.6736668 0.72347844 0.7430259 0.6759374 0.7429066 0.67392856 0.6417378 0.7265122 0.6476678 0.6764332 0.68763053 0.68648434 0.72280747 0.7429315 0.6750767 0.64741683 0.6427043 0.72806823
0.8168168 0.72805333 0.691155 0.6851567 0.6382148 0.7094457 0.72819436 0.69030243 0.6380163 0.6919631 0.7076873 0.7221553 0.67445004 0.74195 0.65618736 0.67459214 0.7277614 0.6554107 0.708698 0.7427383 0.6758436 0.70848817 0.74290323 0.68560684 0.7094716 0.64101654 0.723508 0.70984006 0.69047076 0.7268922 0.74203074 0.65069836 0.7420396 0.6736723 0.7234606 0.7430011 0.67594665 0.7428793 0.6739332 0.641775 0.7264843 0.64769757 0.6764425 0.6876358 0.6864845 0.7227855 0.74290377 0.6750835 0.6474469 0.6427403 0.7280515
0.8178178 0.728033 0.69115573 0.68515456 0.6382536 0.7094368 0.72817695 0.6902977 0.6380556 0.6919655 0.70767075 0.72213066 0.6744565 0.7419162 0.656208 0.6746003 0.7277407 0.655432 0.7086851 0.7427113 0.6758529 0.70847553 0.74287874 0.68560445 0.70946556 0.6410537 0.7234934 0.7098342 0.6904684 0.7268649 0.74199694 0.6507209 0.74200606 0.6736774 0.7234435 0.7429768 0.6759555 0.742852 0.6739385 0.6418118 0.72645706 0.6477274 0.6764517 0.6876406 0.6864845 0.7227638 0.7428761 0.67508984 0.6474763 0.64277637 0.7280342
0.8188188 0.72801214 0.69115585 0.6851518 0.63829255 0.7094271 0.7281597 0.69029284 0.638094 0.6919686 0.7076544 0.72210526 0.674463 0.74188256 0.6562289 0.6746078 0.7277205 0.65545356 0.7086723 0.7426845 0.67586166 0.70846266 0.74285436 0.68560195 0.70945966 0.64109063 0.7234787 0.70982844 0.6904661 0.72683734 0.7419635 0.6507437 0.7419721 0.67368263 0.72342545 0.74295217 0.6759645 0.7428249 0.673944 0.6418489 0.7264291 0.6477565 0.6764607 0.687645 0.6864841 0.72274214 0.74284893 0.6750967 0.6475062 0.64281213 0.72801703
0.8198198 0.7279915 0.6911562 0.6851492 0.63833094 0.709418 0.728142 0.69028777 0.6381332 0.6919716 0.7076382 0.72208023 0.6744688 0.7418493 0.6562495 0.6746168 0.72770023 0.6554747 0.70865893 0.742657 0.6758707 0.7084494 0.74283046 0.6855996 0.7094537 0.6411272 0.7234639 0.70982206 0.6904635 0.7268091 0.74192935 0.6507661 0.74193853 0.67368764 0.72340757 0.74292785 0.67597353 0.7427972 0.67394876 0.6418856 0.72640157 0.64778596 0.67646986 0.68765 0.68648404 0.7227206 0.7428209 0.6751031 0.6475356 0.64284825 0.72800004
0.8208208 0.727971 0.69115674 0.6851465 0.6383695 0.70940834 0.72812396 0.6902827 0.63817126 0.69197494 0.70762146 0.7220549 0.67447525 0.7418153 0.6562702 0.6746242 0.7276795 0.65549564 0.70864594 0.74263 0.6758796 0.7084361 0.7428066 0.68559676 0.70944744 0.6411636 0.7234493 0.70981604 0.69046086 0.7267819 0.7418959 0.65078837 0.74190515 0.67369217 0.72338974 0.742903 0.6759822 0.74276996 0.6739535 0.64192194 0.726374 0.6478152 0.6764788 0.68765455 0.6864834 0.7226988 0.74279326 0.6751095 0.64756525 0.64288414 0.727983
0.8218218 0.7279502 0.6911569 0.6851437 0.63840795 0.7093988 0.7281065 0.69027746 0.63820994 0.6919775 0.7076052 0.72203004 0.6744817 0.7417817 0.65629053 0.6746318 0.7276582 0.65551674 0.7086329 0.7426028 0.6758882 0.7084229 0.742782 0.68559396 0.7094411 0.64120036 0.72343415 0.7098096 0.6904579 0.72675395 0.74186254 0.6508101 0.74187154 0.6736971 0.72337204 0.74287885 0.6759909 0.74274254 0.6739581 0.6419584 0.72634625 0.6478441 0.6764878 0.68765926 0.6864835 0.7226768 0.7427658 0.67511564 0.64759415 0.64291924 0.7279652
0.8228228 0.72792995 0.6911569 0.68514067 0.63844573 0.70938915 0.7280888 0.69027215 0.6382483 0.69198024 0.7075885 0.72200483 0.67448765 0.74174833 0.65631115 0.6746394 0.72763777 0.6555373 0.70861924 0.7425761 0.6758968 0.7084098 0.7427576 0.68559116 0.70943505 0.6412365 0.7234192 0.70980346 0.69045544 0.72672635 0.7418291 0.65083224 0.74183834 0.6737013 0.7233539 0.7428543 0.67599964 0.7427152 0.6739629 0.64199525 0.7263189 0.6478733 0.67649645 0.6876631 0.6864829 0.7226551 0.74273866 0.67512184 0.6476233 0.6429548 0.72794807
0.8238238 0.72790873 0.69115704 0.6851377 0.63848394 0.70937943 0.72807133 0.6902665 0.63828623 0.69198245 0.70757216 0.7219797 0.674494 0.74171454 0.6563316 0.6746475 0.7276173 0.6555584 0.7086058 0.74254894 0.6759055 0.7083963 0.74273366 0.6855885 0.70942855 0.6412728 0.72340417 0.7097974 0.6904525 0.7266985 0.7417956 0.65085423 0.74180454 0.67370623 0.7233361 0.7428297 0.676008 0.742688 0.6739679 0.6420311 0.7262912 0.64790195 0.6765053 0.68766725 0.68648255 0.722633 0.742711 0.67512786 0.6476523 0.64299005 0.7279311
0.8248248 0.72788817 0.6911567 0.6851348 0.638522 0.7093697 0.7280535 0.69026124 0.6383248 0.69198483 0.70755535 0.7219545 0.67449963 0.7416815 0.6563519 0.6746548 0.7275961 0.6555788 0.7085927 0.7425219 0.67591375 0.7083826 0.7427097 0.68558556 0.7094226 0.64130896 0.72338855 0.70979047 0.69044954 0.726671 0.74176174 0.6508761 0.7417709 0.6737106 0.7233181 0.74280554 0.67601675 0.74266076 0.6739724 0.6420673 0.7262632 0.6479308 0.67651427 0.6876721 0.6864818 0.7226113 0.7426836 0.6751341 0.64768165 0.6430252 0.7279139
0.8258258 0.7278674 0.69115686 0.68513143 0.6385596 0.70935977 0.72803515 0.6902559 0.638363 0.6919878 0.70753855 0.72192925 0.67450553 0.7416476 0.6563722 0.67466235 0.7275755 0.6555997 0.70857924 0.7424951 0.67592245 0.708369 0.7426856 0.68558204 0.70941544 0.64134485 0.72337383 0.70978403 0.6904467 0.7266434 0.7417283 0.65089804 0.74173766 0.67371505 0.7233 0.74278086 0.6760248 0.7426331 0.67397684 0.64210325 0.7262357 0.6479597 0.6765222 0.6876758 0.68648124 0.72258973 0.7426561 0.6751403 0.64771026 0.64306045 0.7278964
0.8268268 0.7278466 0.6911563 0.6851283 0.638597 0.70934963 0.72801745 0.6902502 0.6384003 0.69198984 0.7075215 0.7219036 0.67451125 0.7416141 0.6563925 0.6746694 0.727555 0.65561974 0.7085656 0.74246764 0.67593044 0.70835596 0.74266106 0.6855786 0.7094092 0.6413806 0.72335863 0.70977753 0.690443 0.72661537 0.741695 0.6509196 0.74170417 0.67371935 0.72328144 0.7427563 0.67603344 0.7426057 0.67398137 0.6421393 0.7262078 0.64798856 0.6765312 0.6876801 0.68648034 0.7225672 0.74262834 0.67514604 0.64773905 0.6430954 0.72787887
0.8278278 0.7278258 0.6911557 0.68512493 0.6386348 0.70934 0.7279996 0.6902444 0.6384381 0.69199216 0.70750445 0.72187865 0.67451704 0.7415803 0.6564125 0.6746769 0.72753376 0.65564007 0.7085521 0.7424412 0.6759389 0.70834196 0.74263704 0.68557554 0.709402 0.64141583 0.7233429 0.7097703 0.6904403 0.7265875 0.74166185 0.6509413 0.7416708 0.67372364 0.723263 0.74273163 0.67604154 0.74257874 0.6739859 0.6421751 0.7261798 0.64801687 0.6765394 0.68768334 0.68648005 0.7225457 0.742601 0.675152 0.6477677 0.64313036 0.7278618
0.8288288 0.72780526 0.6911555 0.6851219 0.6386723 0.70932996 0.7279817 0.69023913 0.63847595 0.69199395 0.7074874 0.7218533 0.6745224 0.74154717 0.6564324 0.6746837 0.72751325 0.6556608 0.70853806 0.742414 0.6759467 0.7083284 0.742613 0.68557227 0.70939565 0.6414517 0.7233278 0.7097639 0.69043666 0.72655976 0.74162835 0.6509627 0.74163765 0.67372787 0.72324485 0.74270755 0.6760496 0.7425515 0.67398965 0.6422104 0.7261519 0.6480455 0.6765476 0.6876878 0.6864785 0.7225235 0.7425737 0.6751577 0.6477964 0.6431648 0.7278442
0.8298298 0.7277843 0.69115466 0.6851185 0.63870937 0.7093194 0.72796386 0.6902331 0.63851297 0.6919965 0.7074708 0.72182804 0.6745282 0.7415136 0.6564517 0.6746909 0.72749203 0.65568084 0.70852447 0.74238706 0.67595476 0.7083143 0.74258894 0.6855689 0.7093887 0.64148706 0.72331274 0.7097575 0.6904331 0.7265316 0.7415948 0.6509836 0.74160415 0.67373204 0.7232267 0.7426829 0.6760578 0.7425239 0.67399436 0.64224577 0.7261243 0.64807314 0.6765561 0.6876911 0.68647724 0.7225012 0.74254614 0.67516345 0.64782465 0.64319956 0.7278263
0.8308308 0.72776335 0.6911541 0.6851147 0.6387462 0.70930934 0.7279459 0.6902272 0.63855046 0.69199795 0.70745367 0.7218024 0.6745337 0.7414802 0.6564716 0.6746979 0.7274711 0.6557006 0.7085102 0.7423599 0.6759631 0.708301 0.7425643 0.68556535 0.7093819 0.6415225 0.7232971 0.70975035 0.69043 0.7265042 0.74156106 0.6510052 0.74157053 0.6737362 0.7232087 0.74265844 0.6760656 0.74249685 0.67399794 0.6422815 0.7260961 0.6481018 0.6765643 0.6876951 0.68647647 0.7224794 0.7425186 0.67516905 0.64785296 0.6432337 0.7278092
0.8318318 0.72774255 0.69115347 0.6851111 0.6387836 0.709299 0.727928 0.69022095 0.63858765 0.69200015 0.7074364 0.7217768 0.67453897 0.7414464 0.65649134 0.67470485 0.7274499 0.655721 0.70849663 0.7423326 0.675971 0.7082869 0.7425407 0.6855617 0.70937467 0.6415576 0.72328144 0.7097433 0.69042647 0.72647655 0.7415278 0.6510266 0.7415374 0.6737401 0.72319025 0.7426336 0.6760737 0.74246967 0.67400223 0.64231646 0.7260682 0.6481295 0.6765724 0.6876988 0.6864747 0.7224569 0.7424908 0.6751747 0.6478808 0.6432684 0.7277914
0.8328328 0.7277215 0.69115263 0.68510765 0.6388204 0.7092889 0.72790974 0.6902153 0.63862455 0.6920019 0.707419 0.7217515 0.67454433 0.7414127 0.6565112 0.6747115 0.72742856 0.655741 0.7084826 0.7423062 0.6759784 0.70827293 0.7425164 0.68555796 0.7093676 0.64159244 0.72326595 0.70973635 0.69042236 0.72644854 0.7414948 0.65104705 0.74150413 0.6737439 0.7231722 0.7426092 0.6760812 0.742442 0.67400616 0.6423516 0.72604007 0.64815766 0.67658 0.68770176 0.6864739 0.7224353 0.74246365 0.67517996 0.6479092 0.6433025 0.72777355
0.8338338 0.7277004 0.6911521 0.6851034 0.63885725 0.7092782 0.72789186 0.690209 0.6386615 0.69200355 0.7074018 0.72172624 0.67454946 0.7413798 0.65653056 0.67471814 0.7274078 0.6557605 0.7084688 0.74227905 0.67598605 0.708259 0.7424919 0.6855544 0.7093604 0.6416274 0.7232501 0.70972914 0.69041866 0.7264205 0.74146116 0.65106833 0.7414708 0.6737478 0.7231539 0.7425851 0.67608863 0.74241483 0.67401016 0.6423864 0.7260123 0.6481856 0.676588 0.6877053 0.68647236 0.7224127 0.74243635 0.6751854 0.6479375 0.6433368 0.72775596
0.8348348 0.72767967 0.6911509 0.6850991 0.63889337 0.7092681 0.7278734 0.69020283 0.638698 0.6920054 0.7073845 0.7217007 0.6745545 0.7413462 0.65655005 0.6747248 0.72738653 0.6557802 0.70845443 0.7422523 0.6759937 0.7082445 0.7424678 0.68555033 0.7093532 0.6416621 0.7232347 0.70972186 0.6904151 0.7263925 0.7414278 0.65108895 0.7414374 0.6737515 0.7231352 0.7425603 0.6760965 0.7423877 0.6740138 0.642421 0.725984 0.6482131 0.6765956 0.68770856 0.6864708 0.7223904 0.7424085 0.6751906 0.647965 0.64337057 0.7277383
0.8358358 0.7276586 0.69115007 0.68509555 0.63892955 0.70925736 0.727855 0.6901965 0.63873464 0.6920067 0.70736706 0.7216752 0.67455965 0.7413126 0.6565689 0.67473155 0.72736585 0.6557999 0.70844036 0.7422253 0.6760014 0.70823026 0.74244404 0.68554646 0.7093455 0.6416969 0.72321934 0.70971495 0.6904113 0.72636455 0.7413946 0.65110993 0.74140394 0.6737548 0.7231168 0.74253595 0.676104 0.7423607 0.6740175 0.6424557 0.72595644 0.6482407 0.6766037 0.6877122 0.686469 0.72236806 0.74238104 0.67519605 0.6479927 0.6434044 0.7277204
0.8368368 0.72763705 0.69114846 0.6850917 0.63896614 0.7092469 0.7278369 0.69019014 0.6387709 0.6920084 0.70734936 0.7216494 0.67456436 0.74127924 0.6565882 0.67473763 0.7273446 0.6558195 0.70842624 0.74219817 0.67600864 0.7082161 0.7424197 0.68554217 0.70933825 0.64173156 0.72320354 0.70970744 0.69040716 0.7263365 0.7413614 0.6511306 0.7413708 0.67375845 0.723098 0.74251133 0.6761118 0.7423331 0.6740207 0.64249057 0.72592807 0.6482686 0.6766113 0.6877151 0.6864675 0.7223461 0.7423535 0.67520064 0.6480205 0.6434383 0.7277023
0.8378378 0.7276161 0.69114727 0.68508726 0.6390024 0.70923615 0.72781867 0.69018364 0.6388076 0.6920092 0.7073318 0.7216239 0.67456937 0.74124575 0.6566071 0.6747439 0.7273228 0.65583855 0.70841175 0.74217135 0.6760161 0.7082018 0.74239576 0.68553823 0.7093306 0.64176583 0.72318774 0.7097003 0.6904029 0.72630864 0.74132794 0.6511512 0.74133766 0.67376167 0.7230795 0.742487 0.6761193 0.74230593 0.67402464 0.64252496 0.7259 0.6482957 0.6766189 0.68771785 0.6864659 0.72232336 0.7423261 0.67520577 0.6480479 0.6434718 0.72768474
0.8388388 0.72759545 0.6911458 0.68508315 0.63903844 0.70922506 0.72780055 0.6901775 0.63884336 0.69201046 0.7073141 0.72159827 0.67457414 0.74121267 0.6566264 0.6747503 0.72730184 0.6558584 0.70839757 0.74214435 0.6760236 0.70818716 0.7423713 0.6855343 0.7093233 0.64180017 0.7231719 0.7096921 0.69039863 0.7262811 0.7412947 0.6511714 0.7413045 0.67376506 0.72306114 0.74246234 0.6761263 0.7422787 0.67402786 0.6425588 0.72587144 0.6483227 0.67662627 0.68772095 0.68646395 0.72230107 0.7422987 0.6752108 0.6480748 0.6435051 0.7276667
0.8398398 0.7275738 0.69114465 0.6850787 0.63907415 0.70921457 0.72778165 0.69017076 0.6388797 0.6920117 0.7072965 0.7215727 0.67457885 0.74117917 0.656645 0.6747567 0.7272805 0.6558779 0.70838296 0.7421177 0.67603093 0.7081731 0.74234724 0.68553 0.7093155 0.6418346 0.7231561 0.7096844 0.6903944 0.7262527 0.7412618 0.6511915 0.7412709 0.6737685 0.7230424 0.7424383 0.67613345 0.7422517 0.6740314 0.64259315 0.7258439 0.64834994 0.67663354 0.68772376 0.68646234 0.72227854 0.74227095 0.6752158 0.6481027 0.64353824 0.7276485
0.8408408 0.72755295 0.691143 0.685074 0.63911 0.7092034 0.7277636 0.69016415 0.6389159 0.6920129 0.7072789 0.72154707 0.6745834 0.74114573 0.6566642 0.6747628 0.72725916 0.6558966 0.7083685 0.742091 0.6760375 0.70815814 0.7423232 0.68552554 0.7093073 0.6418682 0.72314 0.7096768 0.69039017 0.7262251 0.7412279 0.65121204 0.74123764 0.67377156 0.72302383 0.7424136 0.6761404 0.7422244 0.67403466 0.6426274 0.7258157 0.6483771 0.6766413 0.68772656 0.6864603 0.72225606 0.7422435 0.6752205 0.64812946 0.6435717 0.7276305
0.8418418 0.7275321 0.6911414 0.6850693 0.6391458 0.70919263 0.7277454 0.69015735 0.6389514 0.6920138 0.7072612 0.7215211 0.67458797 0.7411124 0.6566828 0.6747687 0.7272375 0.65591556 0.70835376 0.74206364 0.6760448 0.70814365 0.7422991 0.685521 0.7092999 0.6419023 0.72312397 0.70966923 0.6903859 0.72619677 0.741195 0.651232 0.74120456 0.6737745 0.72300524 0.74238867 0.67614764 0.7421972 0.67403775 0.642661 0.72578746 0.648404 0.67664844 0.68772936 0.686458 0.7222337 0.74221605 0.6752247 0.6481569 0.6436046 0.7276126
0.8428428 0.7275105 0.69113946 0.68506515 0.63918114 0.7091817 0.7277263 0.6901505 0.6389874 0.6920149 0.7072433 0.7214953 0.67459226 0.741079 0.65670156 0.6747744 0.7272165 0.6559348 0.70833945 0.7420369 0.676052 0.7081289 0.74227476 0.6855169 0.7092916 0.6419359 0.7231085 0.7096615 0.6903809 0.7261689 0.74116176 0.651252 0.7411714 0.67377806 0.72298634 0.7423642 0.6761545 0.7421699 0.6740406 0.64269483 0.72575945 0.6484309 0.67665553 0.6877317 0.68645614 0.7222109 0.74218833 0.6752299 0.6481842 0.6436376 0.7275948
0.8438438 0.7274887 0.69113785 0.68505996 0.6392164 0.70917076 0.7277084 0.69014394 0.6390228 0.6920157 0.70722526 0.72146946 0.67459655 0.74104583 0.65672 0.67478025 0.72719455 0.65595365 0.70832497 0.74201035 0.6760586 0.708114 0.74225056 0.685512 0.7092839 0.64196986 0.7230919 0.7096536 0.6903765 0.7261408 0.7411282 0.65127176 0.7411381 0.67378074 0.7229675 0.74233955 0.6761614 0.7421429 0.6740437 0.6427286 0.72573096 0.6484577 0.6766625 0.6877343 0.68645376 0.7221887 0.7421612 0.6752347 0.64821064 0.6436703 0.7275762
0.8448448 0.7274679 0.6911359 0.68505543 0.6392514 0.7091587 0.72768974 0.6901366 0.63905805 0.6920161 0.7072072 0.7214439 0.67460114 0.74101233 0.65673816 0.674786 0.7271732 0.6559724 0.70831 0.7419832 0.67606527 0.708099 0.7422264 0.6855073 0.70927566 0.6420034 0.7230757 0.7096456 0.6903715 0.7261128 0.7410953 0.65129143 0.7411052 0.6737835 0.72294873 0.7423155 0.6761682 0.7421155 0.67404693 0.6427621 0.72570246 0.64848435 0.6766695 0.6877366 0.6864513 0.7221658 0.74213374 0.67523897 0.6482375 0.64370316 0.72755843
0.8458458 0.72744644 0.6911338 0.6850507 0.6392866 0.7091483 0.72767115 0.6901297 0.6390932 0.69201696 0.7071892 0.721418 0.6746048 0.74097896 0.65675694 0.67479134 0.727152 0.6559912 0.70829505 0.74195623 0.67607176 0.7080844 0.7422023 0.68550277 0.7092678 0.6420366 0.72305924 0.7096377 0.6903668 0.7260848 0.7410622 0.6513116 0.74107224 0.6737865 0.7229298 0.7422909 0.6761745 0.7420886 0.67404974 0.64279556 0.7256745 0.6485104 0.6766765 0.6877392 0.6864488 0.7221428 0.7421061 0.675243 0.6482642 0.64373577 0.72753996
0.8468468 0.7274251 0.69113153 0.68504566 0.6393218 0.70913666 0.7276528 0.69012254 0.6391285 0.69201726 0.7071709 0.72139174 0.67460895 0.7409458 0.65677494 0.674797 0.72713023 0.6560097 0.7082803 0.7419296 0.67607826 0.70806944 0.74217796 0.6854979 0.70925975 0.64206946 0.7230434 0.7096297 0.69036204 0.72605646 0.7410289 0.6513309 0.74103856 0.67378914 0.722911 0.74226665 0.676181 0.7420614 0.6740528 0.64282864 0.725646 0.64853674 0.6766832 0.6877411 0.68644667 0.7221205 0.7420786 0.67524767 0.6482909 0.6437682 0.7275214
0.8478478 0.72740364 0.691129 0.68504065 0.6393566 0.70912516 0.7276342 0.6901154 0.6391634 0.69201785 0.7071528 0.72136647 0.6746132 0.7409126 0.656793 0.6748025 0.7271087 0.65602815 0.7082651 0.74190277 0.67608476 0.70805454 0.7421541 0.68549275 0.7092512 0.6421028 0.72302705 0.70962167 0.6903569 0.7260286 0.740996 0.65135044 0.7410057 0.67379165 0.72289205 0.7422423 0.6761878 0.742034 0.67405534 0.64286184 0.7256177 0.6485634 0.67669004 0.6877431 0.6864438 0.722098 0.74205136 0.6752518 0.6483171 0.6438006 0.7275034
0.8488488 0.7273826 0.69112736 0.6850354 0.6393915 0.7091139 0.7276152 0.6901085 0.63919806 0.69201785 0.7071344 0.7213404 0.67461693 0.7408793 0.6568115 0.6748079 0.7270867 0.65604657 0.70825034 0.74187624 0.67609113 0.7080394 0.7421302 0.6854877 0.70924276 0.64213616 0.72301084 0.7096135 0.690352 0.7260004 0.74096304 0.6513699 0.740973 0.6737943 0.722873 0.7422174 0.6761943 0.7420069 0.6740578 0.6428951 0.7255891 0.6485895 0.67669666 0.6877447 0.68644154 0.72207516 0.74202365 0.675256 0.64834327 0.64383245 0.72748536
0.8498498 0.7273608 0.69112456 0.6850298 0.63942575 0.7091023 0.7275966 0.6901011 0.63923305 0.69201845 0.7071161 0.72131413 0.67462087 0.74084604 0.6568294 0.6748129 0.7270652 0.65606487 0.7082354 0.74184936 0.6760975 0.708024 0.74210626 0.6854823 0.70923436 0.6421688 0.7229944 0.70960504 0.6903468 0.7259721 0.74092937 0.6513886 0.7409393 0.6737965 0.7228544 0.74219275 0.6762006 0.74197984 0.6740606 0.64292765 0.72556096 0.6486158 0.67670316 0.6877469 0.68643856 0.7220522 0.7419969 0.6752599 0.64836943 0.64386475 0.7274664
0.8508509 0.7273392 0.69112253 0.6850245 0.6394602 0.7090909 0.72757787 0.69009334 0.63926756 0.69201875 0.7070982 0.72128826 0.67462474 0.7408128 0.65684736 0.6748184 0.7270434 0.65608317 0.7082203 0.7418226 0.6761042 0.70800865 0.74208194 0.68547744 0.70922595 0.6422017 0.72297776 0.7095969 0.6903414 0.725944 0.74089646 0.65140784 0.7409066 0.6737991 0.7228355 0.74216837 0.6762073 0.74195296 0.67406267 0.64296055 0.7255323 0.6486417 0.6767101 0.6877488 0.6864354 0.7220293 0.74196887 0.6752643 0.64839554 0.64389646 0.7274482
0.8518519 0.72731817 0.69111973 0.68501925 0.63949406 0.70907927 0.72755903 0.69008595 0.63930184 0.69201857 0.70707923 0.72126263 0.6746281 0.74077946 0.65686476 0.6748233 0.72702146 0.6561014 0.70820516 0.74179566 0.6761102 0.7079938 0.74205786 0.68547213 0.7092172 0.64223456 0.7229614 0.7095882 0.6903362 0.7259159 0.7408633 0.65142715 0.7408739 0.67380124 0.72281617 0.74214417 0.6762129 0.7419255 0.6740656 0.642993 0.7255039 0.6486676 0.6767159 0.6877505 0.68643284 0.7220066 0.74194163 0.6752679 0.6484219 0.6439286 0.72742957
0.8528529 0.7272964 0.6911173 0.68501353 0.6395286 0.70906746 0.72754014 0.69007814 0.6393361 0.6920188 0.7070613 0.721236 0.67463183 0.74074614 0.65688264 0.6748283 0.727 0.6561193 0.7081899 0.74176896 0.6761159 0.7079783 0.74203366 0.6854665 0.7092082 0.6422671 0.72294503 0.70957965 0.6903309 0.7258874 0.7408302 0.6514463 0.7408403 0.6738038 0.72279733 0.7421192 0.6762191 0.7418984 0.67406774 0.64302564 0.7254756 0.648693 0.67672306 0.6877524 0.6864294 0.7219838 0.74191403 0.6752718 0.6484479 0.64396054 0.7274108
0.8538539 0.72727466 0.6911146 0.685008 0.63956267 0.7090554 0.7275215 0.69007075 0.63937026 0.6920185 0.7070424 0.7212102 0.6746351 0.7407128 0.65690035 0.67483336 0.726978 0.65613705 0.70817465 0.7417422 0.67612225 0.70796263 0.7420095 0.6854614 0.7091997 0.6422993 0.7229281 0.70957106 0.6903255 0.7258595 0.74079704 0.65146476 0.74080783 0.6738058 0.72277814 0.74209464 0.67622507 0.74187154 0.6740698 0.64305806 0.72544694 0.6487186 0.67672914 0.68775374 0.68642676 0.72196126 0.74188673 0.6752754 0.64847356 0.64399177 0.72739244
0.8548549 0.7272532 0.6911117 0.68500185 0.63959646 0.7090436 0.7275023 0.69006324 0.63940424 0.6920184 0.7070236 0.72118443 0.67463875 0.74068 0.65691847 0.67483795 0.72695607 0.65615517 0.70815915 0.74171567 0.67612815 0.7079472 0.74198556 0.6854557 0.7091907 0.6423311 0.7229115 0.7095625 0.69031984 0.72583115 0.74076426 0.65148365 0.74077463 0.67380756 0.7227588 0.74207 0.67623085 0.7418446 0.6740719 0.6430902 0.7254188 0.64874446 0.6767351 0.6877552 0.6864237 0.7219377 0.74185914 0.6752792 0.64849925 0.644023 0.72737384
0.8558559 0.72723186 0.6911088 0.6849964 0.63962996 0.7090318 0.72748363 0.6900554 0.639438 0.6920181 0.7070051 0.7211581 0.674642 0.7406464 0.65693504 0.674843 0.72693413 0.65617275 0.70814425 0.74168915 0.6761337 0.7079318 0.7419615 0.6854502 0.709182 0.6423634 0.7228954 0.7095537 0.69031405 0.72580296 0.7407313 0.651502 0.74074143 0.67381 0.72273946 0.7420458 0.67623687 0.7418174 0.6740743 0.64312226 0.7253902 0.6487696 0.6767412 0.6877568 0.6864198 0.7219149 0.7418318 0.6752827 0.6485244 0.64405483 0.7273553
0.8568569 0.7272103 0.6911059 0.6849904 0.6396635 0.70902 0.7274646 0.6900475 0.6394717 0.69201785 0.70698637 0.72113216 0.67464525 0.7406133 0.6569527 0.674847 0.7269122 0.65619034 0.7081286 0.7416618 0.6761397 0.70791656 0.7419377 0.68544424 0.70917284 0.6423957 0.72287804 0.7095446 0.6903086 0.7257747 0.74069816 0.651521 0.7407086 0.67381155 0.7227204 0.74202114 0.67624265 0.7417902 0.67407584 0.64315426 0.72536176 0.6487955 0.6767473 0.68775797 0.6864169 0.7218918 0.74180424 0.6752862 0.64855003 0.64408606 0.72733665
0.8578579 0.72718835 0.6911027 0.68498456 0.63969696 0.7090079 0.7274454 0.69003934 0.6395053 0.69201785 0.7069678 0.7211058 0.67464817 0.74058 0.6569701 0.67485183 0.7268901 0.6562081 0.70811284 0.7416356 0.6761454 0.7079007 0.74191326 0.6854388 0.7091638 0.6424276 0.72286147 0.7095361 0.6903025 0.7257466 0.7406652 0.651539 0.7406757 0.6738136 0.72270125 0.7419969 0.67624825 0.74176306 0.67407805 0.64318615 0.72533333 0.6488205 0.676753 0.6877588 0.68641317 0.72186846 0.74177706 0.6752898 0.64857537 0.6441165 0.7273177
0.8588589 0.7271668 0.6910994 0.6849783 0.63973045 0.7089959 0.72742647 0.69003135 0.6395391 0.6920171 0.7069488 0.7210798 0.67465156 0.740547 0.6569875 0.6748564 0.7268681 0.6562253 0.7080972 0.74160874 0.6761506 0.7078847 0.7418889 0.6854328 0.7091543 0.6424595 0.72284466 0.709527 0.6902968 0.72571814 0.7406324 0.6515575 0.7406429 0.67381495 0.7226816 0.74197227 0.6762536 0.7417357 0.6740798 0.6432178 0.7253048 0.64884555 0.6767591 0.68776006 0.6864095 0.7218456 0.7417495 0.6752932 0.6486004 0.6441478 0.72729874
0.8598599 0.72714514 0.6910963 0.6849722 0.6397636 0.7089837 0.7274074 0.6900231 0.63957214 0.69201624 0.70692986 0.72105336 0.67465454 0.7405142 0.6570039 0.67486066 0.7268462 0.6562426 0.70808125 0.74158233 0.67615634 0.7078691 0.7418653 0.68542695 0.70914483 0.6424903 0.72282773 0.7095182 0.69029045 0.7256898 0.7405994 0.6515756 0.74060977 0.67381656 0.7226623 0.74194777 0.6762594 0.741709 0.6740814 0.64324933 0.72527623 0.64887047 0.6767646 0.687761 0.6864065 0.7218225 0.741722 0.6752964 0.64862597 0.6441791 0.72727996
0.8608609 0.72712344 0.69109285 0.6849661 0.6397965 0.70897144 0.7273882 0.6900152 0.63960564 0.69201577 0.70691055 0.7210271 0.6746576 0.74048054 0.65702105 0.6748648 0.72682434 0.6562602 0.7080656 0.74155563 0.67616177 0.70785326 0.74184084 0.6854209 0.7091356 0.64252216 0.72281075 0.7095089 0.6902844 0.72566164 0.7405662 0.6515938 0.74057686 0.67381823 0.72264284 0.741923 0.676265 0.7416818 0.6740832 0.64328086 0.72524744 0.6488955 0.67677045 0.68776196 0.6864023 0.721799 0.7416949 0.67529935 0.64865065 0.64420944 0.7272615
0.8618619 0.72710156 0.69108963 0.68496007 0.6398297 0.70895904 0.7273691 0.6900066 0.63963825 0.69201493 0.70689195 0.72100073 0.6746601 0.7404478 0.6570378 0.6748692 0.7268018 0.6562769 0.70804995 0.741529 0.67616737 0.7078369 0.74181694 0.6854148 0.7091263 0.64255315 0.72279394 0.70950013 0.6902781 0.7256333 0.7405331 0.651612 0.74054414 0.6738194 0.7226235 0.7418989 0.6762703 0.74165463 0.67408514 0.64331234 0.7252186 0.6489201 0.67677605 0.6877631 0.68639857 0.7217762 0.7416675 0.67530245 0.648676 0.6442401 0.7272428
0.8628629 0.7270798 0.69108623 0.68495303 0.63986224 0.7089469 0.7273497 0.6899982 0.6396715 0.6920138 0.7068727 0.7209744 0.6746629 0.7404145 0.6570546 0.67487323 0.7267794 0.6562945 0.70803386 0.74150217 0.67617214 0.7078212 0.7417927 0.68540853 0.70911723 0.64258474 0.72277707 0.7094907 0.69027185 0.72560513 0.7405002 0.65162927 0.7405114 0.6738208 0.72260404 0.741874 0.6762758 0.7416276 0.6740861 0.64334327 0.72519004 0.64894474 0.6767813 0.6877634 0.6863947 0.72175264 0.7416398 0.67530584 0.64870006 0.64427036 0.72722375
0.8638639 0.7270581 0.6910822 0.6849469 0.63989466 0.70893455 0.7273305 0.6899901 0.63970447 0.69201297 0.70685387 0.7209486 0.6746653 0.7403814 0.6570716 0.6748771 0.7267579 0.65631115 0.70801806 0.7414757 0.6761772 0.707805 0.7417687 0.6854022 0.70910764 0.64261585 0.7227597 0.7094816 0.69026536 0.72557676 0.7404674 0.65164703 0.7404783 0.67382216 0.72258466 0.7418495 0.67628044 0.74160075 0.67408746 0.6433742 0.72516114 0.64896935 0.676787 0.68776447 0.6863913 0.7217297 0.7416124 0.6753084 0.648725 0.64430106 0.7272048
0.8648649 0.7270363 0.6910788 0.6849403 0.6399275 0.7089221 0.72731155 0.6899815 0.639737 0.6920118 0.70683426 0.7209222 0.6746678 0.7403483 0.65708816 0.67488104 0.7267357 0.6563279 0.70800227 0.74144864 0.67618275 0.707789 0.7417447 0.6853959 0.7090977 0.6426467 0.7227428 0.7094725 0.69025934 0.72554827 0.7404346 0.65166503 0.7404452 0.67382336 0.7225651 0.74182487 0.67628545 0.7415736 0.6740888 0.6434057 0.7251324 0.6489938 0.6767925 0.6877649 0.6863866 0.7217062 0.7415854 0.67531145 0.6487498 0.6443312 0.72718585
0.8658659 0.7270143 0.69107515 0.68493366 0.6399597 0.70890915 0.7272923 0.6899728 0.6397695 0.6920106 0.7068149 0.7208955 0.67467046 0.7403156 0.6571049 0.6748848 0.726713 0.6563448 0.7079859 0.7414221 0.67618746 0.7077727 0.7417205 0.6853893 0.70908815 0.6426777 0.72272575 0.70946264 0.6902528 0.7255198 0.7404016 0.65168256 0.74041295 0.67382437 0.72254544 0.74180067 0.6762907 0.74154687 0.6740899 0.6434362 0.72510386 0.64901817 0.6767977 0.6877656 0.6863826 0.7216826 0.74155736 0.6753142 0.64877427 0.6443611 0.7271666
0.8668669 0.72699225 0.6910711 0.68492687 0.639992 0.70889676 0.7272727 0.6899645 0.63980186 0.6920094 0.7067956 0.7208694 0.6746727 0.74028224 0.6571212 0.67488873 0.72669077 0.6563614 0.70796996 0.74139583 0.67619216 0.7077565 0.7416967 0.6853831 0.7090783 0.64270824 0.72270846 0.7094533 0.6902458 0.72549117 0.74036884 0.6517002 0.74038 0.6738254 0.722526 0.74177605 0.6762956 0.74151963 0.6740912 0.64346665 0.7250745 0.64904237 0.6768029 0.68776566 0.6863789 0.72165954 0.7415303 0.675317 0.64879847 0.644391 0.7271474
0.8678679 0.7269705 0.69106704 0.68492 0.6400239 0.70888394 0.7272537 0.68995607 0.6398339 0.69200826 0.70677614 0.72084254 0.674675 0.74024916 0.65713763 0.67489237 0.7266686 0.6563782 0.7079536 0.7413689 0.6761969 0.70773995 0.74167264 0.68537664 0.70906866 0.6427389 0.7226912 0.70944375 0.690239 0.7254628 0.740336 0.6517174 0.7403474 0.6738265 0.7225065 0.74175155 0.6763001 0.74149287 0.67409265 0.6434975 0.7250462 0.6490664 0.6768078 0.687766 0.68637425 0.72163606 0.7415028 0.6753196 0.6488226 0.64442074 0.7271283
0.8688689 0.7269484 0.6910632 0.68491286 0.6400561 0.70887154 0.7272339 0.68994725 0.63986605 0.6920067 0.7067567 0.7208168 0.6746775 0.7402162 0.6571537 0.67489564 0.7266463 0.6563946 0.70793766 0.74134254 0.6762015 0.7077236 0.74164855 0.68536985 0.7090588 0.64276904 0.7226737 0.70943445 0.69023246 0.7254348 0.7403032 0.6517344 0.74031436 0.6738273 0.7224868 0.7417271 0.6763052 0.74146545 0.6740931 0.6435277 0.7250172 0.6490906 0.67681277 0.6877662 0.6863698 0.7216126 0.7414757 0.6753219 0.6488471 0.64445055 0.72710896
0.8698699 0.72692657 0.6910591 0.684906 0.6400879 0.7088585 0.72721475 0.6899384 0.6398981 0.69200534 0.7067374 0.72079027 0.6746793 0.7401829 0.65716994 0.67489886 0.72662383 0.65641105 0.70792127 0.7413161 0.6762064 0.7077075 0.7416245 0.685363 0.7090489 0.6427998 0.7226566 0.7094243 0.69022566 0.7254062 0.7402707 0.65175194 0.7402819 0.6738281 0.72246766 0.7417026 0.67630965 0.74143875 0.6740941 0.6435583 0.72498834 0.6491141 0.6768179 0.68776655 0.6863653 0.721589 0.74144816 0.6753246 0.6488706 0.6444801 0.7270898
0.8708709 0.72690463 0.6910543 0.6848989 0.6401194 0.7088461 0.72719526 0.6899295 0.63992983 0.69200355 0.7067178 0.7207633 0.6746816 0.7401503 0.6571861 0.674902 0.7266013 0.6564273 0.70790505 0.7412892 0.67621076 0.7076907 0.7416008 0.6853561 0.7090388 0.64282984 0.72263885 0.70941484 0.69021887 0.7253778 0.74023765 0.6517688 0.74024886 0.6738287 0.7224473 0.74167794 0.67631423 0.7414119 0.67409515 0.6435883 0.7249595 0.6491382 0.6768232 0.6877666 0.6863607 0.7215653 0.7414211 0.6753271 0.6488947 0.64450955 0.72707057
0.8718719 0.72688246 0.69105023 0.68489194 0.6401512 0.708833 0.72717535 0.68992037 0.6399618 0.6920017 0.7066981 0.72073716 0.6746835 0.7401173 0.65720206 0.67490566 0.72657883 0.65644354 0.7078885 0.7412631 0.67621523 0.70767426 0.74157655 0.685349 0.7090282 0.6428598 0.7226217 0.7094048 0.69021153 0.7253492 0.740205 0.65178585 0.7402162 0.67382914 0.72242767 0.7416535 0.6763185 0.741385 0.6740962 0.6436183 0.7249306 0.6491619 0.67682767 0.6877664 0.68635625 0.721542 0.7413939 0.67532897 0.64891845 0.64453906 0.7270515
0.8728729 0.72686046 0.69104594 0.6848845 0.64018255 0.70881945 0.7271561 0.68991125 0.6399936 0.6920001 0.70667833 0.72071075 0.67468536 0.74008435 0.65721786 0.67490894 0.72655636 0.65645975 0.707872 0.74123615 0.6762197 0.70765775 0.74155277 0.6853424 0.70901865 0.64289 0.72260404 0.709395 0.69020444 0.72532064 0.7401721 0.65180254 0.74018353 0.6738298 0.72240776 0.74162906 0.6763231 0.74135804 0.6740965 0.643648 0.7249018 0.6491855 0.6768324 0.68776655 0.6863514 0.7215184 0.74136657 0.6753319 0.6489424 0.64456844 0.727032
0.8738739 0.7268385 0.69104123 0.6848773 0.640214 0.70880663 0.72713655 0.6899022 0.64002466 0.6919983 0.70665836 0.72068375 0.67468715 0.7400513 0.65723366 0.67491186 0.72653383 0.6564757 0.7078551 0.74121 0.67622375 0.7076408 0.7415288 0.68533516 0.70900804 0.64291996 0.72258675 0.7093846 0.69019717 0.72529227 0.74013937 0.651819 0.74015075 0.67383033 0.7223881 0.74160457 0.6763275 0.7413308 0.6740968 0.6436782 0.7248725 0.64920896 0.67683697 0.68776566 0.68634653 0.72149485 0.7413388 0.67533356 0.6489659 0.6445971 0.72701275
0.8748749 0.7268166 0.69103664 0.68486935 0.64024526 0.7087933 0.7271167 0.68989295 0.64005595 0.69199634 0.7066389 0.7206572 0.6746884 0.7400183 0.65724933 0.67491454 0.72651106 0.6564915 0.7078392 0.7411834 0.6762282 0.70762414 0.74150425 0.68532765 0.70899755 0.64294976 0.7225688 0.70937485 0.6901898 0.72526383 0.7401068 0.65183604 0.74011844 0.67383033 0.72236836 0.74157965 0.6763315 0.74130386 0.6740974 0.64370793 0.7248438 0.64923227 0.6768412 0.6877657 0.6863416 0.7214712 0.74131143 0.6753358 0.64898926 0.64462614 0.7269932
0.8758759 0.7267944 0.6910321 0.68486184 0.64027613 0.7087804 0.72709656 0.68988305 0.64008707 0.691994 0.7066186 0.7206303 0.67469054 0.73998535 0.6572648 0.6749175 0.7264889 0.6565075 0.7078221 0.7411571 0.6762323 0.70760703 0.7414807 0.68532056 0.70898694 0.64297915 0.72255105 0.70936483 0.6901823 0.7252349 0.74007404 0.65185225 0.7400857 0.673831 0.7223486 0.7415552 0.6763357 0.7412773 0.6740979 0.64373726 0.72481495 0.6492555 0.6768459 0.68776506 0.68633646 0.7214475 0.7412843 0.6753374 0.64901245 0.6446552 0.7269739
0.8768769 0.7267721 0.69102716 0.6848545 0.64030683 0.7087668 0.72707754 0.6898742 0.64011836 0.6919923 0.706599 0.7206035 0.6746922 0.7399526 0.6572805 0.67491996 0.7264657 0.65652305 0.70780563 0.74113065 0.6762361 0.7075901 0.74145675 0.6853135 0.70897645 0.64300877 0.72253364 0.7093547 0.6901751 0.7252065 0.74004143 0.6518686 0.74005306 0.6738312 0.7223285 0.74153113 0.6763398 0.7412501 0.67409825 0.64376676 0.7247858 0.6492786 0.6768504 0.687765 0.68633175 0.72142375 0.74125665 0.6753397 0.64903593 0.64468396 0.7269542
0.8778779 0.7267502 0.6910223 0.68484634 0.64033765 0.70875376 0.7270577 0.68986475 0.64014906 0.6919903 0.7065789 0.72057754 0.6746935 0.7399199 0.657296 0.67492354 0.72644335 0.6565391 0.7077885 0.7411037 0.6762403 0.70757306 0.74143267 0.6853054 0.70896566 0.64303815 0.7225161 0.7093447 0.6901675 0.72517854 0.7400089 0.6518848 0.74002033 0.67383134 0.7223085 0.74150634 0.67634404 0.74122345 0.6740987 0.64379597 0.7247566 0.6493015 0.67685497 0.6877641 0.6863265 0.72139996 0.7412294 0.67534155 0.6490592 0.6447123 0.7269347
0.8788789 0.72672796 0.6910176 0.68483883 0.6403684 0.70874035 0.72703797 0.6898555 0.6401801 0.6919875 0.7065587 0.7205507 0.6746948 0.7398868 0.6573111 0.6749255 0.7264205 0.6565547 0.70777166 0.7410777 0.6762438 0.70755625 0.7414086 0.6852983 0.7089551 0.6430673 0.7224982 0.70933414 0.6901598 0.7251497 0.7399758 0.6519013 0.73998785 0.6738313 0.72228855 0.74148196 0.67634755 0.74119616 0.67409897 0.643825 0.7247276 0.6493248 0.6768591 0.68776345 0.68632126 0.72137654 0.7412022 0.67534316 0.649082 0.6447409 0.7269155
0.8798799 0.72670585 0.6910123 0.6848311 0.64039916 0.7087272 0.7270186 0.6898455 0.64021033 0.6919853 0.70653903 0.72052354 0.67469597 0.7398533 0.65732616 0.67492825 0.7263979 0.6565697 0.707755 0.7410511 0.67624784 0.707539 0.74138474 0.6852908 0.7089446 0.6430964 0.7224804 0.7093237 0.69015217 0.725121 0.73994297 0.6519173 0.73995507 0.673831 0.7222687 0.7414571 0.6763517 0.74116933 0.6740988 0.64385426 0.7246983 0.64934725 0.6768629 0.6877624 0.6863157 0.7213525 0.7411748 0.6753447 0.649105 0.6447694 0.72689545
0.8808809 0.7266837 0.6910076 0.6848225 0.64042926 0.70871365 0.72699857 0.689836 0.6402412 0.69198304 0.7065184 0.7204969 0.67469716 0.73982084 0.6573417 0.6749306 0.726375 0.65658504 0.70773786 0.7410248 0.6762511 0.70752174 0.7413608 0.68528295 0.70893306 0.643125 0.7224627 0.7093133 0.6901445 0.72509265 0.73991066 0.65193313 0.7399229 0.6738308 0.7222483 0.74143314 0.6763556 0.74114245 0.67409885 0.64388275 0.7246697 0.64937 0.67686754 0.68776184 0.68631065 0.7213285 0.7411476 0.6753462 0.64912784 0.6447976 0.726876
0.8818819 0.7266612 0.69100225 0.68481433 0.64045966 0.70870006 0.7269787 0.6898264 0.64027154 0.6919803 0.70649844 0.72047037 0.6746982 0.7397881 0.6573566 0.6749329 0.72635233 0.6566005 0.70772094 0.7409984 0.676255 0.70750433 0.7413368 0.6852748 0.70892286 0.643154 0.7224446 0.7093025 0.6901364 0.7250639 0.7398779 0.65194905 0.7398898 0.67383057 0.7222283 0.7414085 0.67635876 0.7411156 0.67409855 0.64391214 0.72464025 0.64939266 0.6768709 0.6877611 0.68630487 0.7213048 0.7411202 0.6753481 0.64915055 0.64482564 0.7268567
0.8828829 0.7266393 0.6909968 0.6848065 0.64048946 0.7086861 0.7269585 0.6898163 0.64030164 0.691978 0.70647806 0.72044355 0.6746986 0.7397552 0.6573717 0.6749355 0.7263293 0.6566158 0.70770395 0.74097145 0.67625874 0.7074873 0.7413127 0.6852674 0.7089116 0.6431824 0.7224265 0.7092923 0.69012845 0.7250352 0.7398452 0.6519648 0.7398574 0.67383045 0.7222085 0.7413838 0.6763625 0.7410886 0.6740989 0.6439405 0.72461116 0.6494153 0.6768748 0.68775994 0.68629944 0.7212809 0.74109286 0.67534924 0.6491729 0.64485395 0.7268366
0.8838839 0.72661644 0.6909917 0.6847986 0.6405197 0.70867264 0.72693884 0.68980634 0.6403315 0.69197506 0.7064575 0.7204167 0.6746998 0.7397223 0.6573864 0.6749376 0.7263069 0.6566307 0.7076865 0.7409457 0.67626137 0.70747024 0.7412891 0.68525946 0.70890075 0.64321136 0.72240865 0.70928174 0.6901206 0.7250066 0.73981273 0.65198064 0.73982507 0.67382973 0.7221881 0.74135935 0.67636544 0.7410621 0.6740985 0.6439689 0.7245819 0.64943767 0.6768787 0.6877587 0.6862937 0.72125685 0.74106544 0.67535114 0.6491958 0.64488137 0.7268169
0.8848849 0.72659415 0.6909859 0.68478966 0.6405493 0.70865864 0.726919 0.68979645 0.64036167 0.6919725 0.7064371 0.7203902 0.67470104 0.7396895 0.6574012 0.6749395 0.7262837 0.6566456 0.7076693 0.7409194 0.67626524 0.7074525 0.74126506 0.6852512 0.7088895 0.64324 0.7223907 0.7092703 0.6901122 0.7249778 0.73977995 0.6519961 0.7397924 0.6738295 0.72216785 0.7413346 0.6763692 0.74103487 0.6740981 0.6439974 0.7245527 0.6494598 0.67688257 0.6877573 0.6862884 0.7212329 0.7410385 0.6753518 0.64921796 0.64490944 0.72679687
0.8858859 0.7265718 0.6909803 0.68478155 0.6405794 0.708645 0.7268988 0.68978626 0.64039165 0.6919696 0.70641667 0.720363 0.67470175 0.73965657 0.6574161 0.6749414 0.7262609 0.6566605 0.707652 0.74089235 0.67626864 0.7074349 0.74124056 0.68524337 0.70887834 0.64326817 0.72237253 0.70926017 0.69010365 0.7249492 0.7397474 0.65201145 0.7397598 0.67382854 0.72214764 0.74131 0.6763726 0.7410083 0.67409766 0.6440258 0.72452337 0.64948183 0.67688626 0.6877562 0.6862819 0.721209 0.7410109 0.6753532 0.64924055 0.644937 0.7267772
0.8868869 0.72654957 0.69097453 0.68477297 0.6406087 0.7086311 0.7268787 0.6897766 0.6404212 0.69196624 0.7063959 0.72033614 0.6747026 0.73962384 0.6574307 0.6749432 0.7262377 0.6566751 0.7076348 0.7408665 0.6762715 0.70741713 0.7412168 0.6852352 0.70886654 0.64329624 0.7223545 0.7092492 0.69009584 0.72492063 0.73971516 0.65202665 0.73972744 0.67382807 0.7221275 0.7412858 0.67637557 0.7409812 0.6740972 0.6440532 0.7244942 0.6495042 0.67688984 0.6877546 0.6862762 0.72118497 0.74098384 0.67535466 0.64926213 0.64496434 0.7267571
0.8878879 0.7265271 0.6909689 0.6847645 0.6406379 0.7086175 0.726859 0.6897662 0.6404507 0.691963 0.7063755 0.720309 0.67470276 0.73959106 0.657445 0.6749451 0.7262146 0.6566898 0.7076179 0.74084014 0.67627466 0.70739967 0.74119294 0.6852268 0.7088555 0.6433242 0.72233623 0.7092383 0.6900869 0.7248921 0.7396822 0.652042 0.7396948 0.67382735 0.7221074 0.74126124 0.67637867 0.7409543 0.67409676 0.64408165 0.7244647 0.6495259 0.6768935 0.68775296 0.6862707 0.7211608 0.7409563 0.67535526 0.6492844 0.6449916 0.7267377
0.8888889 0.7265051 0.69096315 0.6847557 0.6406672 0.708603 0.72683907 0.68975604 0.64047986 0.6919607 0.7063548 0.7202824 0.6747032 0.73955804 0.6574596 0.6749467 0.726192 0.6567043 0.7075999 0.74081355 0.67627764 0.707382 0.7411691 0.68521833 0.70884395 0.6433523 0.7223178 0.7092274 0.6900785 0.7248629 0.73965 0.65205705 0.7396628 0.67382663 0.72208697 0.7412367 0.67638177 0.7409276 0.67409587 0.6441092 0.7244358 0.6495479 0.6768968 0.68775165 0.68626446 0.72113675 0.7409289 0.67535627 0.6493068 0.64501894 0.72671777
0.8898899 0.7264825 0.6909571 0.6847467 0.6406967 0.70858926 0.7268186 0.6897456 0.64050937 0.69195676 0.7063341 0.7202551 0.67470384 0.73952544 0.65747386 0.6749482 0.7261687 0.65671873 0.70758235 0.7407873 0.6762807 0.7073639 0.74114555 0.6852103 0.70883256 0.6433803 0.7223 0.7092164 0.6900697 0.7248343 0.7396175 0.652072 0.73963004 0.67382574 0.7220663 0.7412123 0.6763847 0.74090093 0.67409563 0.64413744 0.72440606 0.64956963 0.6768997 0.6877503 0.6862582 0.7211127 0.7409015 0.6753572 0.6493281 0.6450461 0.7266976
0.8908909 0.72646016 0.6909511 0.6847378 0.64072555 0.7085753 0.72679865 0.68973523 0.64053845 0.6919536 0.7063134 0.72022855 0.67470354 0.7394928 0.6574879 0.6749498 0.7261456 0.65673345 0.707565 0.74076086 0.6762833 0.7073464 0.74112153 0.6852015 0.708821 0.6434078 0.72228163 0.7092053 0.69006133 0.72480565 0.7395853 0.6520867 0.7395976 0.67382455 0.722046 0.7411878 0.6763873 0.74087405 0.67409456 0.64416516 0.7243768 0.64959157 0.6769029 0.6877485 0.68625206 0.72108847 0.7408747 0.67535806 0.64935017 0.6450731 0.72667754
0.8918919 0.7264373 0.69094485 0.68472916 0.64075434 0.70856076 0.72677845 0.68972456 0.6405679 0.69195 0.7062926 0.7202012 0.67470455 0.73945963 0.65750235 0.674951 0.72612244 0.6567474 0.70754695 0.74073446 0.67628586 0.70732844 0.74109745 0.6851926 0.7088095 0.64343596 0.7222632 0.7091942 0.6900525 0.7247769 0.7395526 0.652102 0.73956513 0.6738233 0.7220258 0.7411634 0.6763903 0.74084735 0.6740936 0.64419204 0.7243475 0.64961296 0.67690635 0.6877465 0.6862455 0.72106427 0.7408471 0.67535865 0.64937156 0.6450998 0.7266575
0.8928929 0.7264148 0.690939 0.68471986 0.64078313 0.7085469 0.7267584 0.68971425 0.6405965 0.69194645 0.70627177 0.72017413 0.67470485 0.7394271 0.65751636 0.67495286 0.72609943 0.65676194 0.7075294 0.74070877 0.67628837 0.7073105 0.7410737 0.68518424 0.7087977 0.64346296 0.7222445 0.70918274 0.69004387 0.7247481 0.73952013 0.65211636 0.73953295 0.6738224 0.72200567 0.7411387 0.67639303 0.74082077 0.67409265 0.6442197 0.72431844 0.6496344 0.67690927 0.6877444 0.68623894 0.7210403 0.74082 0.6753595 0.649393 0.64512634 0.7266373
0.8938939 0.7263926 0.6909324 0.68471074 0.640812 0.70853233 0.72673786 0.68970317 0.6406252 0.6919433 0.7062508 0.72014695 0.67470455 0.73939407 0.6575304 0.67495406 0.72607625 0.65677613 0.70751196 0.7406825 0.67629117 0.70729256 0.74104977 0.6851756 0.7087857 0.64349014 0.72222614 0.7091713 0.690035 0.72471946 0.73948777 0.65213114 0.73950094 0.673821 0.7219847 0.74111426 0.6763957 0.7407935 0.6740914 0.64424706 0.72428864 0.64965534 0.67691255 0.68774253 0.68623245 0.72101575 0.74079263 0.6753596 0.64941466 0.6451533 0.7266175
0.8948949 0.7263697 0.690926 0.6847014 0.6408404 0.70851827 0.72671765 0.6896924 0.6406539 0.69193935 0.70622957 0.7201199 0.67470443 0.73936164 0.65754414 0.67495495 0.7260528 0.65678984 0.70749414 0.740656 0.67629343 0.7072741 0.7410259 0.68516636 0.7087741 0.6435176 0.7222079 0.70916 0.6900256 0.7246907 0.7394551 0.65214556 0.7394681 0.67381996 0.72196436 0.74109024 0.6763979 0.74076706 0.67409027 0.6442739 0.724259 0.6496767 0.6769153 0.6877404 0.6862261 0.72099155 0.7407652 0.67536014 0.64943606 0.64517987 0.726597
0.8958959 0.726347 0.69091976 0.68469214 0.6408687 0.7085032 0.7266974 0.6896817 0.6406823 0.69193566 0.7062087 0.72009313 0.67470443 0.7393287 0.657558 0.6749559 0.7260297 0.65680385 0.70747626 0.7406299 0.67629564 0.7072564 0.741002 0.6851577 0.70876193 0.6435443 0.72218907 0.70914894 0.69001704 0.7246617 0.73942256 0.6521601 0.7394359 0.67381835 0.721944 0.7410653 0.67640024 0.7407399 0.67408884 0.644301 0.7242297 0.6496977 0.67691797 0.68773824 0.68621975 0.72096723 0.74073815 0.6753608 0.649457 0.64520615 0.7265771
0.8968969 0.72632444 0.6909129 0.6846828 0.64089686 0.7084895 0.726677 0.6896711 0.64071083 0.69193214 0.7061876 0.7200659 0.6747044 0.7392962 0.65757185 0.6749569 0.72600615 0.656818 0.7074586 0.74060357 0.6762983 0.7072381 0.74097794 0.6851484 0.7087499 0.6435714 0.72217065 0.70913696 0.6900076 0.7246332 0.7393903 0.6521743 0.7394034 0.6738166 0.7219229 0.74104077 0.67640287 0.7407131 0.6740877 0.6443278 0.72420025 0.6497188 0.6769215 0.687736 0.68621284 0.720943 0.7407108 0.6753611 0.64947844 0.6452323 0.72655696
0.8978979 0.72630185 0.69090694 0.6846732 0.6409252 0.7084746 0.72665656 0.68965995 0.64073896 0.691928 0.7061663 0.72003853 0.674704 0.7392637 0.65758526 0.6749578 0.72598326 0.65683144 0.70744056 0.7405772 0.6763002 0.70721996 0.74095404 0.6851395 0.7087378 0.64359844 0.72215194 0.70912546 0.68999845 0.7246045 0.739358 0.6521882 0.7393711 0.67381525 0.7219027 0.74101627 0.6764052 0.74068654 0.6740865 0.64435446 0.7241708 0.64973974 0.67692405 0.6877337 0.6862061 0.7209182 0.74068356 0.6753611 0.6494992 0.6452588 0.7265362
0.8988989 0.726279 0.69089967 0.6846636 0.640953 0.70846 0.72663635 0.6896491 0.640767 0.6919241 0.7061451 0.72001123 0.6747035 0.73923093 0.6575988 0.6749589 0.7259599 0.6568457 0.7074225 0.7405511 0.6763028 0.7072013 0.74093044 0.6851305 0.7087257 0.643625 0.7221332 0.7091141 0.68998873 0.72457534 0.7393256 0.6522024 0.7393388 0.6738136 0.7218825 0.74099183 0.6764072 0.74066013 0.6740851 0.6443812 0.72414106 0.6497603 0.6769263 0.6877312 0.6861991 0.720894 0.7406564 0.6753612 0.6495201 0.64528483 0.7265162
0.8998999 0.7262564 0.6908928 0.6846539 0.64098096 0.7084453 0.7266157 0.68963754 0.6407951 0.6919203 0.7061238 0.7199841 0.6747034 0.7391982 0.65761286 0.6749597 0.725936 0.6568591 0.70740455 0.7405248 0.67630476 0.70718306 0.74090624 0.68512106 0.7087132 0.64365166 0.7221145 0.70910245 0.6899792 0.7245466 0.7392933 0.6522165 0.7393067 0.6738121 0.7218616 0.74096715 0.6764093 0.74063325 0.6740835 0.64440763 0.7241121 0.6497811 0.6769287 0.6877283 0.68619204 0.72086936 0.7406289 0.6753614 0.64954084 0.6453105 0.72649556
0.9009009 0.7262335 0.69088614 0.68464416 0.6410088 0.7084306 0.7265955 0.6896268 0.6408227 0.69191563 0.7061021 0.7199569 0.67470264 0.7391655 0.6576258 0.67495984 0.7259127 0.6568723 0.70738596 0.74049866 0.6763064 0.7071646 0.7408827 0.68511194 0.70870143 0.64367837 0.7220959 0.70909077 0.6899699 0.72451746 0.73926085 0.6522303 0.73927486 0.6738098 0.72184074 0.7409424 0.6764112 0.74060637 0.6740819 0.644434 0.7240822 0.6498017 0.6769313 0.6877258 0.68618476 0.72084504 0.7406019 0.6753613 0.6495615 0.6453364 0.72647506
0.9019019 0.72621155 0.69087934 0.6846345 0.64103603 0.7084156 0.72657484 0.68961585 0.64085025 0.6919115 0.70608133 0.71992964 0.67470205 0.73913264 0.6576389 0.6749606 0.7258892 0.65688545 0.707368 0.7404724 0.6763083 0.7071462 0.74085885 0.68510234 0.708689 0.6437046 0.72207695 0.7090787 0.6899603 0.724489 0.73922855 0.6522442 0.7392421 0.6738082 0.72181994 0.7409183 0.67641336 0.7405799 0.6740802 0.6444603 0.7240525 0.6498222 0.67693365 0.68772316 0.6861776 0.7208206 0.7405747 0.6753609 0.6495821 0.64536214 0.726455
0.9029029 0.7261884 0.6908722 0.6846244 0.6410633 0.7084007 0.7265541 0.68960434 0.64087796 0.69190747 0.7060593 0.7199024 0.6747012 0.7391003 0.6576523 0.67496103 0.7258657 0.65689903 0.7073495 0.74044603 0.6763104 0.7071276 0.7408351 0.685093 0.7086762 0.6437306 0.722058 0.7090666 0.6899509 0.72446 0.73919606 0.65225774 0.7392098 0.6738059 0.7217997 0.740894 0.6764151 0.7405531 0.6740783 0.6444861 0.72402287 0.6498428 0.6769357 0.6877207 0.6861705 0.72079635 0.74054706 0.67536104 0.6496024 0.64538777 0.7264343
0.9039039 0.72616583 0.6908649 0.6846141 0.64109075 0.7083858 0.7265338 0.68959296 0.64090544 0.6919029 0.7060379 0.719875 0.67470074 0.7390676 0.657665 0.67496157 0.7258423 0.6569121 0.7073312 0.74042034 0.6763115 0.7071087 0.7408107 0.6850831 0.70866376 0.643757 0.722039 0.709055 0.6899409 0.72443104 0.7391638 0.6522712 0.73917764 0.67380387 0.7217788 0.7408693 0.67641705 0.7405266 0.67407656 0.6445123 0.7239935 0.64986265 0.6769377 0.68771744 0.68616325 0.72077125 0.7405201 0.6753605 0.64962274 0.6454132 0.72641397
0.9049049 0.72614294 0.6908575 0.68460417 0.64111805 0.708371 0.72651345 0.68958133 0.64093274 0.6918985 0.7060164 0.7198473 0.67469937 0.7390349 0.65767807 0.67496145 0.7258189 0.6569252 0.7073129 0.7403939 0.67631364 0.7070902 0.7407872 0.6850735 0.7086512 0.6437829 0.7220206 0.7090432 0.68993074 0.7244023 0.7391317 0.6522848 0.7391458 0.67380136 0.72175777 0.74084496 0.6764186 0.7404997 0.6740745 0.64453834 0.7239638 0.6498831 0.6769403 0.6877143 0.6861555 0.72074693 0.7404926 0.6753605 0.6496431 0.6454387 0.7263933
0.9059059 0.72612 0.6908504 0.68459386 0.64114493 0.70835596 0.7264924 0.6895702 0.6409595 0.69189394 0.7059948 0.71982014 0.6746985 0.7390021 0.657691 0.6749618 0.72579485 0.6569378 0.70729464 0.7403678 0.676315 0.7070715 0.7407633 0.685064 0.70863885 0.6438087 0.7220016 0.7090311 0.68992144 0.72437364 0.7390993 0.65229815 0.7391136 0.6737992 0.721737 0.7408206 0.6764201 0.7404729 0.67407215 0.64456373 0.72393394 0.6499028 0.67694205 0.68771124 0.68614805 0.7207222 0.7404655 0.6753601 0.6496632 0.6454636 0.7263725
0.9069069 0.72609717 0.690843 0.68458354 0.6411719 0.7083412 0.726472 0.6895583 0.64098686 0.69188887 0.7059729 0.71979284 0.6746977 0.7389697 0.657704 0.6749616 0.7257716 0.6569508 0.70727605 0.7403417 0.6763167 0.70705247 0.74073946 0.685054 0.708626 0.64383423 0.7219823 0.70901877 0.689911 0.724344 0.73906726 0.6523108 0.7390813 0.6737968 0.7217161 0.7407961 0.6764215 0.74044615 0.6740701 0.6445895 0.723904 0.6499226 0.67694384 0.6877082 0.6861406 0.7206976 0.7404384 0.6753594 0.6496832 0.6454886 0.7263522
0.9079079 0.7260743 0.69083554 0.6845732 0.6411989 0.7083256 0.7264513 0.6895468 0.6410133 0.6918844 0.70595115 0.71976525 0.6746963 0.7389374 0.65771663 0.674962 0.72574794 0.6569637 0.7072576 0.7403156 0.6763176 0.707034 0.7407155 0.6850441 0.708613 0.64385974 0.7219634 0.70900685 0.6899009 0.72431517 0.7390348 0.6523242 0.73904896 0.67379475 0.72169524 0.74077135 0.6764228 0.7404196 0.6740679 0.6446148 0.7238743 0.6499429 0.67694616 0.68770486 0.6861331 0.7206729 0.74041146 0.6753588 0.64970315 0.64551365 0.7263315
0.9089089 0.7260512 0.69082797 0.6845628 0.6412255 0.7083104 0.72643054 0.689535 0.6410404 0.6918793 0.7059292 0.7197382 0.67469496 0.7389046 0.6577293 0.6749615 0.72572404 0.6569764 0.7072389 0.7402893 0.67631865 0.70701486 0.7406919 0.6850339 0.7086002 0.6438858 0.7219443 0.7089946 0.6898907 0.724286 0.73900276 0.65233725 0.73901725 0.67379206 0.72167426 0.74074715 0.67642415 0.74039304 0.67406595 0.64464027 0.7238449 0.6499622 0.67694736 0.68770134 0.68612534 0.7206477 0.7403838 0.6753583 0.649723 0.64553857 0.72631097
0.9099099 0.72602844 0.6908206 0.6845523 0.64125156 0.7082953 0.72640985 0.6895229 0.64106685 0.69187415 0.70590764 0.71971065 0.6746939 0.738872 0.6577418 0.6749613 0.72570026 0.65698916 0.7072204 0.7402638 0.6763207 0.7069955 0.740668 0.6850239 0.7085874 0.64391094 0.7219251 0.7089823 0.6898806 0.7242574 0.73897034 0.6523501 0.73898464 0.6737898 0.7216534 0.7407224 0.6764259 0.7403661 0.67406344 0.6446655 0.72381485 0.64998186 0.6769494 0.68769807 0.6861175 0.72062385 0.7403571 0.6753576 0.6497429 0.6455628 0.7262901
0.9109109 0.72600573 0.6908126 0.6845417 0.64127827 0.70827955 0.7263893 0.6895112 0.6410937 0.69186956 0.7058854 0.71968293 0.6746926 0.7388394 0.6577541 0.6749608 0.7256768 0.6570015 0.70720124 0.7402373 0.6763215 0.7069766 0.74064404 0.6850137 0.70857465 0.64393604 0.7219062 0.7089697 0.6898698 0.72422844 0.73893785 0.6523628 0.7389525 0.6737871 0.7216325 0.74069786 0.67642665 0.7403396 0.6740611 0.6446903 0.7237855 0.6500014 0.6769511 0.6876945 0.68610924 0.72059894 0.7403294 0.6753567 0.6497623 0.6455876 0.72626936
0.9119119 0.72598255 0.69080496 0.68453026 0.64130425 0.70826477 0.72636867 0.6894991 0.6411198 0.69186455 0.70586365 0.7196559 0.67469096 0.738807 0.6577664 0.6749602 0.72565323 0.65701395 0.70718277 0.7402115 0.67632234 0.70695806 0.74062014 0.68500346 0.7085612 0.6439611 0.72188705 0.7089571 0.68985933 0.7241994 0.7389058 0.6523754 0.73892045 0.6737842 0.7216115 0.7406737 0.6764276 0.74031305 0.67405856 0.6447155 0.7237556 0.6500207 0.6769524 0.6876912 0.6861017 0.72057384 0.74030244 0.6753561 0.6497819 0.6456121 0.72624826
0.9129129 0.72596 0.6907967 0.68452007 0.64133066 0.708249 0.7263478 0.6894874 0.6411463 0.69185907 0.7058415 0.7196278 0.67468905 0.73877436 0.6577789 0.67496 0.7256291 0.6570262 0.7071638 0.74018544 0.6763234 0.7069386 0.74059635 0.68499345 0.7085481 0.6439861 0.72186726 0.70894474 0.6898493 0.7241707 0.7388738 0.6523883 0.7388885 0.6737816 0.7215905 0.7406489 0.6764289 0.74028623 0.6740559 0.64474064 0.7237256 0.65004045 0.676954 0.68768734 0.68609315 0.72054905 0.7402752 0.675355 0.6498013 0.6456365 0.72622776
0.9139139 0.7259365 0.6907889 0.6845088 0.6413565 0.70823336 0.7263266 0.6894751 0.64117235 0.69185424 0.70581913 0.71960044 0.6746875 0.73874134 0.657791 0.6749595 0.72560555 0.65703875 0.7071448 0.74015915 0.676324 0.7069194 0.74057287 0.68498236 0.70853484 0.64401096 0.72184825 0.70893234 0.68983835 0.72414136 0.7388414 0.6524007 0.73885596 0.67377853 0.72156954 0.7406248 0.6764299 0.7402598 0.6740534 0.64476544 0.7236956 0.65005964 0.6769554 0.6876839 0.6860851 0.7205241 0.7402484 0.6753542 0.64982015 0.6456607 0.72620714
0.9149149 0.7259134 0.69078046 0.684498 0.6413826 0.7082177 0.7263059 0.6894633 0.6411981 0.69184875 0.70579696 0.71957296 0.67468625 0.73870903 0.6578034 0.6749589 0.72558135 0.6570509 0.7071262 0.7401329 0.67632484 0.70689994 0.74054897 0.68497205 0.7085214 0.64403564 0.7218287 0.7089198 0.6898276 0.7241126 0.7388092 0.6524131 0.7388243 0.6737753 0.7215483 0.74059993 0.67643005 0.74023324 0.6740504 0.6447899 0.7236656 0.65007836 0.6769568 0.68767995 0.68607694 0.72049904 0.7402206 0.67535275 0.64983964 0.6456851 0.7261861
0.9159159 0.7258907 0.69077235 0.6844872 0.641408 0.7082025 0.726285 0.68945086 0.64122397 0.6918432 0.70577484 0.7195452 0.6746842 0.73867667 0.65781534 0.6749579 0.7255574 0.6570627 0.7071068 0.74010736 0.67632544 0.70688045 0.74052525 0.68496186 0.70850796 0.64406043 0.7218096 0.708907 0.68981725 0.72408324 0.7387772 0.6524254 0.73879224 0.67377216 0.72152716 0.7405753 0.67643106 0.74020696 0.67404747 0.64481443 0.72363603 0.6500975 0.67695785 0.68767595 0.6860687 0.7204745 0.74019367 0.6753518 0.6498585 0.6457091 0.72616506
0.9169169 0.725868 0.6907643 0.6844757 0.64143395 0.7081868 0.726264 0.68943864 0.6412497 0.69183755 0.7057527 0.7195175 0.67468256 0.7386443 0.6578269 0.6749573 0.7255332 0.6570748 0.7070878 0.7400812 0.67632604 0.7068612 0.74050164 0.684951 0.70849454 0.6440848 0.72179013 0.7088942 0.68980616 0.7240545 0.7387451 0.6524374 0.7387603 0.67376876 0.72150594 0.74055105 0.6764321 0.7401798 0.67404467 0.6448389 0.72360617 0.65011626 0.67695886 0.6876718 0.68606037 0.7204495 0.7401665 0.6753503 0.6498777 0.64573294 0.7261439
0.9179179 0.7258444 0.69075567 0.6844644 0.6414591 0.70817125 0.7262425 0.689426 0.64127517 0.6918321 0.7057305 0.7194902 0.6746804 0.7386118 0.6578388 0.6749562 0.72550946 0.6570865 0.7070685 0.7400552 0.67632693 0.70684123 0.74047756 0.68494046 0.70848095 0.64410967 0.72177047 0.70888126 0.6897951 0.72402555 0.73871297 0.65244967 0.73872817 0.67376596 0.72148496 0.7405266 0.6764327 0.74015355 0.674042 0.6448629 0.72357595 0.6501353 0.67696005 0.6876676 0.68605137 0.72042435 0.74013966 0.6753491 0.6498964 0.6457565 0.7261229
0.9189189 0.72582126 0.69074756 0.6844536 0.64148444 0.70815516 0.7262218 0.68941337 0.64130056 0.69182646 0.7057081 0.7194625 0.6746783 0.7385792 0.65785086 0.67495507 0.7254856 0.6570986 0.7070497 0.74002945 0.6763269 0.706822 0.740454 0.6849295 0.7084675 0.6441334 0.721751 0.70886874 0.6897839 0.723996 0.73868084 0.65246165 0.73869616 0.67376226 0.7214636 0.74050224 0.676433 0.7401269 0.67403877 0.6448873 0.72354597 0.6501534 0.6769609 0.6876636 0.68604326 0.7203992 0.7401119 0.67534745 0.64991504 0.64577997 0.7261022
0.9199199 0.7257982 0.6907383 0.68444204 0.64150953 0.70813906 0.7262008 0.6894008 0.6413258 0.6918205 0.70568526 0.7194344 0.6746758 0.7385468 0.65786237 0.6749539 0.72546166 0.6571102 0.70703036 0.74000335 0.67632717 0.70680225 0.74043006 0.684919 0.7084539 0.64415795 0.7217315 0.70885545 0.68977296 0.7239667 0.73864895 0.65247333 0.7386646 0.673759 0.72144246 0.7404777 0.67643344 0.74010044 0.67403525 0.6449111 0.72351635 0.65017223 0.67696166 0.687659 0.6860345 0.720374 0.740085 0.675346 0.64993405 0.64580375 0.7260811
0.9209209 0.72577524 0.6907298 0.6844301 0.64153504 0.7081236 0.7261797 0.68938845 0.6413511 0.6918146 0.70566314 0.71940666 0.6746739 0.73851407 0.6578737 0.67495286 0.72543776 0.6571217 0.7070109 0.7399773 0.6763278 0.70678264 0.74040633 0.6849079 0.7084397 0.64418185 0.72171175 0.7088426 0.68976194 0.72393787 0.73861647 0.65248525 0.7386322 0.6737554 0.72142106 0.7404532 0.6764336 0.7400738 0.6740323 0.64493465 0.7234858 0.65019053 0.6769627 0.6876544 0.68602556 0.72034913 0.7400576 0.67534417 0.6499525 0.64582735 0.72606
0.9219219 0.72575176 0.6907214 0.6844183 0.6415598 0.70810735 0.7261585 0.689376 0.6413764 0.69180894 0.7056403 0.7193791 0.67467165 0.7384818 0.6578855 0.6749516 0.7254135 0.65713274 0.70699155 0.73995113 0.6763278 0.706763 0.74038273 0.68489665 0.7084261 0.64420575 0.7216922 0.7088295 0.6897506 0.7239086 0.7385846 0.6524969 0.7386004 0.67375183 0.7213998 0.74042875 0.6764339 0.7400472 0.6740293 0.64495873 0.72345585 0.65020925 0.6769636 0.68765026 0.686017 0.7203242 0.74003035 0.6753426 0.6499705 0.64585024 0.72603863
0.9229229 0.72572887 0.69071263 0.68440664 0.64158446 0.7080915 0.7261375 0.68936324 0.64140093 0.6918028 0.7056176 0.7193517 0.6746694 0.7384494 0.6578965 0.67494994 0.7253893 0.6571445 0.7069722 0.7399253 0.6763279 0.706743 0.7403588 0.6848857 0.7084126 0.64422923 0.7216722 0.7088161 0.6897389 0.7238795 0.73855287 0.65250826 0.7385684 0.67374825 0.72137815 0.7404041 0.676434 0.7400208 0.67402565 0.6449823 0.72342616 0.65022737 0.67696416 0.6876459 0.686008 0.7202989 0.7400035 0.675341 0.64998895 0.6458736 0.7260173
0.9239239 0.7257057 0.6907037 0.684395 0.64160943 0.70807534 0.7261165 0.68935055 0.6414262 0.6917966 0.70559496 0.71932375 0.6746666 0.73841715 0.657908 0.6749484 0.72536534 0.657156 0.7069527 0.7398995 0.67632776 0.70672315 0.7403352 0.68487406 0.70839834 0.6442529 0.7216527 0.70880294 0.6897275 0.7238505 0.7385204 0.6525202 0.7385366 0.67374456 0.7213571 0.74038 0.6764342 0.7399946 0.67402166 0.64500576 0.7233957 0.6502455 0.67696446 0.68764114 0.68599945 0.7202737 0.7399766 0.6753392 0.6500071 0.6458967 0.72599643
0.9249249 0.7256826 0.6906949 0.68438345 0.64163405 0.70805943 0.7260951 0.6893372 0.6414502 0.6917903 0.70557195 0.7192957 0.6746641 0.7383845 0.65791917 0.6749468 0.7253408 0.6571673 0.7069329 0.73987335 0.67632747 0.7067034 0.7403113 0.6848626 0.7083845 0.64427644 0.72163266 0.70878977 0.68971586 0.7238211 0.73848844 0.6525311 0.7385046 0.67374057 0.72133565 0.7403552 0.6764341 0.7399676 0.67401844 0.6450291 0.72336596 0.6502635 0.6769655 0.68763596 0.6859899 0.7202484 0.7399491 0.6753372 0.65002555 0.6459196 0.72597516
0.9259259 0.72565925 0.69068563 0.6843711 0.64165825 0.70804304 0.7260738 0.68932456 0.6414755 0.69178414 0.7055497 0.7192681 0.67466134 0.7383522 0.65793025 0.6749451 0.7253168 0.65717816 0.70691377 0.73984796 0.6763276 0.7066834 0.7402875 0.6848512 0.70837045 0.64430004 0.721613 0.70877665 0.6897044 0.72379196 0.7384566 0.65254205 0.73847306 0.6737366 0.7213146 0.7403307 0.6764339 0.73994106 0.6740148 0.64505225 0.72333574 0.6502815 0.67696553 0.6876316 0.6859806 0.72022295 0.7399221 0.67533517 0.65004367 0.64594233 0.72595376
0.9269269 0.7256355 0.69067657 0.68435925 0.6416828 0.70802647 0.72605264 0.68931156 0.64149976 0.6917777 0.7055264 0.7192398 0.6746586 0.73832 0.6579412 0.67494375 0.72529227 0.65718895 0.7068939 0.7398218 0.67632747 0.70666355 0.7402639 0.6848401 0.70835614 0.64432305 0.72159314 0.7087634 0.68969256 0.7237628 0.7384244 0.65255344 0.7384409 0.6737327 0.72129285 0.74030656 0.67643404 0.7399146 0.67401093 0.6450754 0.72330534 0.65029943 0.67696553 0.68762624 0.6859717 0.72019786 0.739895 0.67533314 0.65006155 0.6459648 0.72593254
0.9279279 0.7256126 0.6906671 0.6843472 0.6417066 0.70801055 0.72603124 0.6892986 0.6415236 0.69177145 0.70550376 0.7192121 0.67465603 0.73828703 0.65795225 0.67494154 0.7252683 0.65720004 0.7068743 0.73979586 0.676327 0.706643 0.7402401 0.68482834 0.7083421 0.6443462 0.72157335 0.70874965 0.6896807 0.7237341 0.73839265 0.6525643 0.73840886 0.67372864 0.7212716 0.74028194 0.67643356 0.7398881 0.67400753 0.6450983 0.7232748 0.6503171 0.676966 0.68762153 0.68596244 0.7201728 0.73986757 0.67533106 0.6500794 0.6459877 0.7259113
0.9289289 0.7255895 0.690658 0.6843348 0.6417309 0.70799434 0.7260098 0.6892851 0.6415479 0.69176495 0.70548064 0.71918416 0.67465276 0.7382551 0.657963 0.6749397 0.7252435 0.6572109 0.7068546 0.73977 0.6763263 0.70662296 0.7402167 0.68481654 0.7083276 0.6443696 0.72155356 0.7087362 0.68966913 0.7237044 0.7383605 0.6525755 0.7383769 0.6737246 0.7212498 0.74025744 0.67643315 0.73986137 0.67400366 0.6451212 0.723245 0.6503348 0.67696625 0.6876166 0.6859523 0.7201473 0.73984057 0.6753289 0.65009713 0.64601004 0.72588944
0.9299299 0.72556585 0.69064903 0.68432254 0.64175475 0.7079777 0.7259883 0.68927187 0.6415719 0.69175816 0.7054577 0.7191562 0.67465013 0.7382226 0.6579738 0.67493784 0.72521967 0.65722144 0.70683503 0.7397442 0.6763257 0.70660293 0.7401929 0.6848046 0.7083132 0.64439255 0.7215332 0.7087232 0.68965673 0.72367513 0.7383283 0.6525862 0.73834527 0.6737202 0.72122806 0.74023294 0.67643285 0.7398352 0.6739993 0.645144 0.7232147 0.6503521 0.67696655 0.6876114 0.6859434 0.72012216 0.73981345 0.6753264 0.6501148 0.64603233 0.7258683
0.9309309 0.7255423 0.690639 0.68431026 0.64177877 0.70796144 0.72596705 0.68925846 0.64159566 0.69175124 0.7054345 0.7191285 0.67464674 0.7381902 0.6579844 0.6749355 0.7251953 0.6572324 0.7068154 0.73971856 0.67632556 0.7065829 0.74016935 0.6847932 0.7082992 0.64441526 0.72151315 0.7087092 0.68964493 0.72364604 0.73829657 0.65259725 0.7383133 0.67371565 0.72120696 0.74020827 0.67643267 0.7398088 0.67399544 0.6451666 0.7231845 0.6503696 0.6769663 0.6876055 0.68593395 0.72009665 0.7397864 0.6753239 0.650132 0.6460543 0.72584695
0.9319319 0.72551894 0.69062954 0.6842982 0.641802 0.7079447 0.7259458 0.68924546 0.64161956 0.6917443 0.7054115 0.71910024 0.6746437 0.738158 0.6579949 0.6749335 0.72517073 0.6572431 0.7067952 0.7396928 0.67632455 0.70656246 0.7401454 0.6847812 0.7082841 0.6444384 0.7214932 0.70869565 0.68963325 0.72361666 0.73826444 0.6526076 0.7382813 0.6737114 0.7211853 0.74018425 0.6764318 0.73978215 0.6739911 0.645189 0.72315425 0.65038687 0.6769662 0.6876007 0.68592405 0.7200717 0.739759 0.6753217 0.65014917 0.6460765 0.7258251
0.9329329 0.72549546 0.69062 0.68428504 0.6418258 0.70792806 0.72592425 0.6892319 0.6416431 0.69173795 0.70538825 0.7190722 0.67464054 0.7381254 0.65800554 0.6749311 0.7251465 0.65725315 0.7067753 0.7396666 0.67632407 0.7065417 0.7401216 0.68476915 0.7082698 0.644461 0.7214729 0.70868164 0.68962073 0.7235877 0.73823255 0.652618 0.73824954 0.6737067 0.72116363 0.74015987 0.6764308 0.7397556 0.67398673 0.6452115 0.72312397 0.650404 0.6769666 0.6875951 0.6859141 0.72004604 0.7397322 0.67531914 0.6501665 0.6460985 0.7258036
0.9339339 0.72547257 0.6906105 0.6842723 0.6418494 0.7079115 0.72590274 0.68921816 0.64166653 0.6917314 0.70536476 0.7190445 0.6746369 0.7380931 0.6580158 0.6749285 0.72512156 0.65726393 0.706755 0.73964053 0.6763232 0.70652145 0.74009806 0.6847574 0.7082552 0.64448315 0.7214533 0.7086681 0.6896082 0.7235582 0.7382006 0.6526286 0.7382179 0.6737022 0.72114235 0.74013495 0.67643034 0.7397292 0.67398244 0.64523375 0.7230934 0.6504213 0.67696595 0.6875899 0.6859044 0.72002035 0.739705 0.67531693 0.65018356 0.64612055 0.725782
0.9349349 0.72544897 0.69060016 0.6842596 0.6418726 0.70789486 0.72588116 0.68920475 0.64168996 0.6917241 0.705342 0.71901625 0.67463416 0.7380607 0.65802646 0.6749261 0.7250972 0.65727425 0.7067349 0.7396151 0.67632234 0.7065009 0.74007434 0.6847454 0.7082405 0.64450556 0.7214329 0.70865434 0.68959635 0.72352934 0.73816913 0.652639 0.73818594 0.67369753 0.72112066 0.74011064 0.67642933 0.73970294 0.6739782 0.645256 0.7230628 0.65043813 0.67696553 0.687584 0.6858947 0.7199948 0.7396776 0.6753138 0.65020084 0.6461424 0.7257607
0.9359359 0.72542554 0.69059074 0.684247 0.6418956 0.707878 0.72585964 0.68919075 0.6417132 0.69171673 0.70531833 0.7189881 0.67463 0.73802835 0.6580365 0.67492366 0.7250727 0.6572847 0.7067148 0.7395893 0.67632127 0.70647997 0.7400507 0.6847333 0.7082256 0.6445276 0.7214126 0.70864016 0.6895839 0.7234995 0.7381373 0.652649 0.7381544 0.6736927 0.72109854 0.74008626 0.6764286 0.7396765 0.673974 0.645278 0.7230329 0.6504547 0.6769652 0.6875785 0.68588465 0.7199692 0.7396512 0.6753113 0.65021795 0.6461638 0.72573906
0.9369369 0.7254021 0.6905805 0.68423384 0.64191854 0.7078611 0.72583807 0.6891771 0.64173645 0.6917098 0.7052947 0.7189603 0.6746267 0.7379963 0.6580466 0.674921 0.7250484 0.65729463 0.7066947 0.73956347 0.67631984 0.70645946 0.7400269 0.68472034 0.7082109 0.64454967 0.7213925 0.70862633 0.6895712 0.7234704 0.7381046 0.6526591 0.7381222 0.6736878 0.72107697 0.7400619 0.6764272 0.7396501 0.67396957 0.6452999 0.7230025 0.6504716 0.67696476 0.6875727 0.6858747 0.7199437 0.73962384 0.67530817 0.6502347 0.64618564 0.72571737
0.9379379 0.7253785 0.69057095 0.68422055 0.6419417 0.7078439 0.72581637 0.6891633 0.641759 0.69170254 0.7052712 0.7189321 0.6746231 0.7379637 0.65805674 0.67491764 0.72502345 0.6573045 0.7066749 0.7395377 0.6763191 0.7064391 0.7400036 0.68470836 0.70819604 0.644572 0.721372 0.7086119 0.68955874 0.72344106 0.738073 0.65266925 0.73809093 0.67368305 0.72105515 0.7400369 0.67642635 0.73962337 0.673965 0.6453216 0.72297174 0.65048844 0.67696446 0.6875669 0.6858644 0.71991795 0.7395967 0.67530525 0.65025157 0.64620674 0.72569543
0.9389389 0.72535527 0.69056034 0.68420786 0.6419646 0.70782727 0.72579515 0.6891493 0.6417822 0.6916949 0.7052478 0.71890396 0.6746194 0.7379318 0.6580663 0.6749149 0.7249992 0.6573143 0.70665383 0.739512 0.67631745 0.7064183 0.7399801 0.6846961 0.7081809 0.64459366 0.72135186 0.70859796 0.68954605 0.7234116 0.73804116 0.6526791 0.7380589 0.6736779 0.7210336 0.740013 0.67642534 0.7395972 0.67396027 0.6453434 0.72294164 0.650505 0.67696357 0.6875608 0.6858543 0.7198926 0.7395692 0.67530227 0.6502682 0.646228 0.725674
0.9399399 0.7253315 0.6905499 0.68419486 0.6419874 0.70781016 0.72577345 0.6891355 0.6418049 0.6916875 0.70522434 0.718876 0.67461544 0.7378992 0.65807647 0.6749122 0.7249746 0.6573246 0.7066337 0.7394863 0.67631614 0.70639735 0.7399561 0.68468344 0.708166 0.6446156 0.72133094 0.70858437 0.6895328 0.72338223 0.7380095 0.6526884 0.7380277 0.6736728 0.7210118 0.7399886 0.6764239 0.7395707 0.67395526 0.64536464 0.7229114 0.65052164 0.67696285 0.6875549 0.68584424 0.71986693 0.7395424 0.67529964 0.6502848 0.64624906 0.72565216
0.9409409 0.72530794 0.6905396 0.6841813 0.6420096 0.7077933 0.7257517 0.68912166 0.6418272 0.69168025 0.70520014 0.7188478 0.6746115 0.73786706 0.65808654 0.6749088 0.7249498 0.65733415 0.7066134 0.73946095 0.6763149 0.70637625 0.73993295 0.68467104 0.7081508 0.6446366 0.72131073 0.7085696 0.6895204 0.7233531 0.7379773 0.6526983 0.7379956 0.67366797 0.72098976 0.7399641 0.67642236 0.73954445 0.6739504 0.64538634 0.72288066 0.65053797 0.67696196 0.6875488 0.68583345 0.7198412 0.7395155 0.6752961 0.65030104 0.64627033 0.7256303
0.9419419 0.7252842 0.69052935 0.68416816 0.6420321 0.70777625 0.7257301 0.68910706 0.64184976 0.6916728 0.70517695 0.71881986 0.67460775 0.7378346 0.6580961 0.674906 0.72492504 0.6573435 0.70659286 0.7394347 0.67631316 0.70635563 0.739909 0.6846582 0.7081357 0.64465857 0.72129047 0.70855534 0.68950707 0.72332364 0.7379456 0.65270805 0.737964 0.6736622 0.7209681 0.73993933 0.6764209 0.7395178 0.67394555 0.645407 0.72285 0.6505542 0.6769615 0.6875425 0.6858231 0.71981555 0.73948807 0.67529297 0.6503175 0.64629096 0.7256084
0.9429429 0.72526073 0.69051874 0.68415487 0.6420542 0.7077591 0.72570825 0.689093 0.64187205 0.6916649 0.7051531 0.71879166 0.67460316 0.73780245 0.6581054 0.6749028 0.7249003 0.6573531 0.7065724 0.73940957 0.6763115 0.7063347 0.7398856 0.6846455 0.7081206 0.6446795 0.72126997 0.708541 0.6894944 0.7232941 0.73791385 0.6527177 0.7379317 0.6736571 0.720946 0.739915 0.67641944 0.7394913 0.67394054 0.64542884 0.72281957 0.65057033 0.6769604 0.68753624 0.6858125 0.71978974 0.7394611 0.67528933 0.65033394 0.64631176 0.7255865
0.9439439 0.7252367 0.6905083 0.68414104 0.6420763 0.7077417 0.7256863 0.6890789 0.64189446 0.6916572 0.7051294 0.718763 0.674599 0.73777044 0.65811497 0.6748994 0.72487533 0.6573625 0.70655197 0.7393832 0.6763102 0.7063136 0.7398614 0.6846321 0.7081051 0.64470124 0.7212492 0.7085267 0.68948114 0.72326493 0.7378822 0.65272695 0.73790073 0.6736516 0.7209242 0.7398907 0.6764181 0.73946536 0.6739354 0.6454496 0.72278947 0.65058666 0.6769597 0.68752944 0.6858017 0.719764 0.73943394 0.67528605 0.6503497 0.6463324 0.72556484
0.9449449 0.72521347 0.6904969 0.6841274 0.6420983 0.70772415 0.72566485 0.6890647 0.6419164 0.69164944 0.7051056 0.71873486 0.674595 0.737738 0.6581248 0.67489594 0.7248509 0.6573719 0.7065316 0.7393575 0.67630804 0.70629233 0.7398381 0.6846196 0.7080897 0.6447225 0.7212285 0.70851225 0.68946755 0.7232351 0.73785037 0.65273607 0.737869 0.6736462 0.7209023 0.73986584 0.6764162 0.739439 0.6739303 0.6454704 0.72275877 0.6506027 0.67695814 0.68752354 0.6857912 0.7197383 0.73940736 0.67528254 0.650366 0.6463532 0.72554266
0.9459459 0.7251899 0.69048667 0.68411404 0.64212036 0.7077067 0.72564274 0.6890501 0.6419383 0.6916414 0.7050812 0.71870637 0.674591 0.73770577 0.6581341 0.6748927 0.7248255 0.6573811 0.7065109 0.73933214 0.6763061 0.706271 0.7398143 0.6846065 0.7080741 0.6447432 0.7212078 0.70849806 0.68945426 0.7232055 0.7378185 0.6527453 0.7378373 0.67364085 0.7208802 0.73984164 0.67641443 0.73941237 0.6739247 0.6454914 0.722728 0.6506182 0.6769573 0.68751675 0.6857801 0.7197122 0.7393798 0.67527914 0.6503819 0.646374 0.7255209
0.9469469 0.725166 0.6904759 0.6841003 0.6421421 0.70768946 0.7256206 0.689036 0.6419602 0.69163364 0.7050574 0.7186778 0.6745862 0.73767346 0.6581433 0.6748889 0.7248011 0.6573907 0.70648986 0.7393061 0.67630416 0.7062497 0.7397906 0.6845935 0.70805866 0.6447641 0.7211878 0.7084831 0.68944126 0.7231763 0.737787 0.6527543 0.7378057 0.6736352 0.7208582 0.7398174 0.67641246 0.73938596 0.67391974 0.64551216 0.72269756 0.65063417 0.6769558 0.6875101 0.6857695 0.71968687 0.73935294 0.67527515 0.6503977 0.6463941 0.7254988
0.9479479 0.72514236 0.6904648 0.6840863 0.6421637 0.70767206 0.72559893 0.6890211 0.6419817 0.6916257 0.7050334 0.7186503 0.6745817 0.7376412 0.6581526 0.67488533 0.7247761 0.6573995 0.7064692 0.73928064 0.67630213 0.7062286 0.7397674 0.68458045 0.70804334 0.64478505 0.72116685 0.70846856 0.6894278 0.72314686 0.7377549 0.6527631 0.73777395 0.673629 0.7208362 0.7397927 0.67641056 0.73936003 0.67391413 0.6455329 0.72266686 0.65065 0.6769547 0.6875032 0.6857587 0.71966064 0.73932576 0.6752717 0.65041363 0.6464144 0.72547656
0.9489489 0.72511876 0.69045395 0.684072 0.6421851 0.7076547 0.7255772 0.6890069 0.6420032 0.69161725 0.70500934 0.7186217 0.67457706 0.7376088 0.6581615 0.6748818 0.72475106 0.6574086 0.70644796 0.73925483 0.67630005 0.70620745 0.73974365 0.6845671 0.70802754 0.6448058 0.7211459 0.70845395 0.6894146 0.72311765 0.7377232 0.6527722 0.7377426 0.67362314 0.720814 0.73976845 0.67640877 0.7393336 0.67390865 0.6455528 0.72263616 0.6506653 0.67695314 0.6874967 0.6857477 0.719635 0.7392985 0.675268 0.6504286 0.6464345 0.7254542
0.9499499 0.7250948 0.6904426 0.68405807 0.6422065 0.707637 0.7255551 0.6889925 0.64202493 0.6916089 0.7049853 0.7185929 0.67457217 0.7375767 0.65817016 0.67487764 0.72472626 0.6574173 0.7064274 0.7392296 0.676298 0.7061859 0.73972034 0.684554 0.70801175 0.6448261 0.7211251 0.7084392 0.6894006 0.7230879 0.7376915 0.6527809 0.7377108 0.6736174 0.720792 0.73974365 0.67640615 0.739307 0.673903 0.6455734 0.7226055 0.65068084 0.6769517 0.6874898 0.6857366 0.7196087 0.73927164 0.67526394 0.65044457 0.64645463 0.7254323
0.950951 0.7250717 0.69043154 0.6840443 0.642228 0.70761937 0.72553337 0.6889772 0.6420466 0.69160074 0.7049607 0.71856487 0.67456746 0.7375444 0.6581794 0.67487323 0.7247011 0.6574263 0.7064063 0.739204 0.6762956 0.7061646 0.7396965 0.6845402 0.70799613 0.6448469 0.7211041 0.7084241 0.68938726 0.72305894 0.73765993 0.65278983 0.7376791 0.6736114 0.7207702 0.73971975 0.6764041 0.7392809 0.673897 0.64559364 0.72257495 0.6506961 0.67695004 0.6874827 0.6857252 0.719583 0.7392445 0.67526 0.65045977 0.6464742 0.7254105
0.951952 0.72504723 0.69042045 0.68402994 0.642249 0.70760196 0.72551125 0.68896246 0.64206743 0.6915925 0.7049366 0.71853656 0.6745624 0.73751235 0.65818816 0.67486966 0.7246759 0.657435 0.7063853 0.7391782 0.6762931 0.7061432 0.7396728 0.6845269 0.7079804 0.6448674 0.7210833 0.7084095 0.689373 0.72302896 0.7376283 0.65279806 0.7376477 0.6736053 0.7207482 0.7396949 0.67640233 0.7392546 0.67389166 0.6456138 0.72254395 0.65071154 0.6769483 0.68747586 0.68571395 0.7195572 0.7392174 0.67525613 0.6504753 0.6464941 0.72538763
0.952953 0.72502357 0.69040877 0.68401587 0.6422699 0.7075842 0.72548926 0.6889478 0.64208883 0.69158345 0.70491236 0.71850765 0.6745578 0.7374803 0.6581972 0.6748658 0.7246511 0.6574439 0.7063643 0.73915285 0.6762908 0.70612115 0.7396493 0.68451357 0.7079642 0.64488727 0.7210624 0.7083945 0.6893597 0.7229999 0.7375964 0.6528064 0.73761624 0.6735992 0.720726 0.7396706 0.6763996 0.7392283 0.6738858 0.6456337 0.72251356 0.6507265 0.67694664 0.68746865 0.6857022 0.7195312 0.7391905 0.67525214 0.6504903 0.64651364 0.7253658
0.953954 0.7249997 0.69039744 0.684001 0.64229125 0.7075667 0.7254673 0.6889324 0.6421095 0.69157505 0.70488816 0.71847934 0.6745527 0.7374479 0.6582059 0.67486143 0.7246262 0.65745217 0.7063435 0.739127 0.6762882 0.70609945 0.73962575 0.68449944 0.70794827 0.64490724 0.7210416 0.70837945 0.6893458 0.72297 0.73756456 0.65281487 0.73758477 0.67359316 0.7207041 0.73964596 0.6763974 0.7392017 0.67388 0.6456535 0.72248256 0.65074193 0.6769448 0.6874614 0.6856912 0.7195052 0.7391633 0.67524785 0.6505056 0.6465332 0.7253436
0.954955 0.7249757 0.690386 0.6839867 0.6423116 0.7075488 0.7254452 0.68891746 0.64213043 0.6915662 0.7048636 0.7184508 0.67454803 0.7374161 0.65821445 0.67485696 0.7246011 0.6574606 0.7063221 0.73910165 0.6762857 0.70607823 0.7396025 0.6844859 0.7079319 0.6449274 0.72102046 0.70836467 0.68933165 0.72294056 0.73753345 0.65282327 0.737553 0.6735869 0.72068137 0.7396217 0.67639464 0.73917556 0.6738741 0.64567316 0.7224518 0.6507568 0.6769428 0.687454 0.6856797 0.719479 0.73913646 0.67524374 0.65052104 0.6465527 0.72532094
0.955956 0.7249522 0.69037443 0.6839721 0.64233255 0.70753086 0.725423 0.6889025 0.6421508 0.6915578 0.70483905 0.7184223 0.67454237 0.73738384 0.65822285 0.67485255 0.72457594 0.6574687 0.70630056 0.7390758 0.6762829 0.7060564 0.7395787 0.6844721 0.70791614 0.644947 0.7209995 0.7083495 0.6893176 0.72291094 0.7375015 0.6528314 0.7375213 0.6735802 0.7206594 0.73959714 0.6763924 0.7391493 0.6738682 0.6456926 0.72242105 0.6507717 0.6769411 0.68744683 0.6856678 0.71945316 0.73910946 0.6752393 0.6505357 0.64657193 0.7252991
0.956957 0.72492814 0.69036245 0.6839578 0.6423525 0.7075127 0.72540104 0.68888724 0.6421716 0.6915491 0.70481455 0.71839356 0.67453694 0.7373514 0.65823144 0.67484796 0.72455084 0.6574775 0.7062791 0.73905015 0.67628 0.7060345 0.739555 0.68445826 0.70789987 0.6449669 0.72097844 0.7083345 0.6893029 0.7228812 0.7374699 0.6528394 0.73749036 0.6735735 0.72063696 0.7395728 0.67638934 0.73912287 0.6738616 0.6457124 0.72239006 0.6507864 0.6769389 0.6874395 0.6856564 0.71942675 0.7390821 0.6752348 0.65055054 0.6465914 0.72527647
0.957958 0.7249042 0.690351 0.683943 0.6423732 0.707495 0.7253787 0.688872 0.6421921 0.6915402 0.7047898 0.71836483 0.674532 0.7373195 0.6582395 0.6748433 0.7245256 0.65748554 0.7062583 0.7390249 0.6762776 0.7060125 0.7395314 0.6844444 0.7078838 0.6449867 0.72095734 0.708319 0.68928885 0.7228521 0.7374385 0.65284705 0.7374585 0.6735673 0.72061455 0.73954844 0.6763865 0.7390968 0.67385554 0.645732 0.72235936 0.65080076 0.67693704 0.68743175 0.6856447 0.7194008 0.73905516 0.6752305 0.6505651 0.64661026 0.72525454
0.958959 0.72488 0.69033897 0.68392813 0.6423935 0.70747703 0.7253565 0.6888568 0.64221245 0.6915313 0.7047657 0.71833664 0.6745266 0.73728734 0.6582478 0.67483884 0.72450054 0.6574935 0.70623666 0.73899937 0.6762744 0.7059906 0.73950773 0.6844303 0.70786715 0.64500636 0.72093606 0.7083041 0.68927497 0.7228225 0.7374067 0.65285504 0.7374273 0.6735606 0.72059286 0.7395238 0.67638415 0.7390702 0.67384934 0.6457507 0.72232854 0.6508156 0.6769345 0.687424 0.68563265 0.71937436 0.7390282 0.6752257 0.6505799 0.6466291 0.725232
0.95996 0.7248562 0.69032705 0.68391293 0.6424136 0.7074588 0.72533435 0.6888415 0.6422327 0.6915225 0.7047405 0.7183081 0.67452097 0.73725504 0.6582561 0.674834 0.72447497 0.6575015 0.7062152 0.73897356 0.6762713 0.7059686 0.7394845 0.6844162 0.7078505 0.64502543 0.7209151 0.7082888 0.6892604 0.7227928 0.73737514 0.652863 0.7373957 0.6735538 0.72057015 0.7394996 0.6763809 0.7390443 0.67384326 0.64576983 0.72229755 0.65082985 0.6769326 0.68741626 0.6856209 0.7193481 0.7390013 0.675221 0.6505944 0.6466484 0.7252091
0.960961 0.7248323 0.69031495 0.68389803 0.64243394 0.7074407 0.72531223 0.6888263 0.64225215 0.69151294 0.7047159 0.71827936 0.67451584 0.7372227 0.65826446 0.67482966 0.72444993 0.6575095 0.70619386 0.73894817 0.6762682 0.7059466 0.73946106 0.68440187 0.7078345 0.64504486 0.7208935 0.70827293 0.68924594 0.7227628 0.73734313 0.6528702 0.7373638 0.673547 0.72054803 0.73947483 0.6763779 0.73901784 0.67383605 0.645789 0.7222666 0.6508441 0.6769299 0.68740845 0.68560857 0.719322 0.73897415 0.67521673 0.65060914 0.64666665 0.7251869
0.961962 0.7248084 0.69030315 0.683883 0.6424536 0.70742244 0.7252897 0.6888106 0.6422725 0.69150376 0.70469105 0.7182507 0.67451 0.737191 0.6582722 0.67482466 0.72442454 0.6575173 0.7061723 0.73892266 0.676265 0.7059246 0.7394374 0.6843875 0.7078178 0.6450638 0.72087264 0.7082577 0.68923086 0.7227332 0.73731166 0.6528778 0.7373328 0.67354 0.72052526 0.7394507 0.6763747 0.73899156 0.67382985 0.6458079 0.7222356 0.6508585 0.67692757 0.68740046 0.6855967 0.7192959 0.7389468 0.67521185 0.65062284 0.6466854 0.72516453
0.962963 0.7247847 0.690291 0.6838681 0.6424735 0.707404 0.7252679 0.68879485 0.64229244 0.6914945 0.704666 0.7182223 0.67450386 0.7371586 0.6582798 0.6748194 0.72439915 0.65752524 0.7061507 0.7388972 0.67626184 0.7059023 0.7394137 0.68437314 0.70780134 0.64508337 0.72085106 0.7082421 0.6892165 0.722704 0.73727983 0.65288556 0.7373009 0.67353314 0.7205031 0.73942626 0.67637175 0.73896545 0.6738233 0.6458271 0.7222049 0.650873 0.6769249 0.68739265 0.6855844 0.71926963 0.73892 0.67520696 0.65063745 0.6467039 0.72514194
0.963964 0.7247603 0.6902789 0.68385273 0.64249283 0.7073857 0.7252454 0.6887791 0.642312 0.69148505 0.7046412 0.7181937 0.6744982 0.73712665 0.6582878 0.6748142 0.724374 0.65753293 0.70612884 0.7388717 0.6762584 0.7058795 0.7393902 0.6843585 0.7077848 0.645102 0.7208301 0.7082263 0.6892018 0.72267425 0.7372483 0.65289295 0.73726976 0.6735258 0.7204805 0.73940194 0.6763683 0.73893917 0.67381674 0.6458455 0.7221739 0.6508868 0.67692244 0.68738455 0.6855723 0.7192433 0.738893 0.67520195 0.65065145 0.6467225 0.7251192
0.964965 0.7247361 0.6902666 0.6838375 0.6425125 0.70736706 0.72522324 0.6887637 0.6423317 0.69147533 0.70461637 0.7181647 0.67449236 0.7370945 0.65829533 0.6748094 0.72434825 0.6575404 0.70610744 0.7388462 0.676255 0.7058579 0.73936665 0.6843445 0.707768 0.6451208 0.72080845 0.70821077 0.6891869 0.7226443 0.7372166 0.6529002 0.7372383 0.6735188 0.7204581 0.739377 0.6763653 0.73891294 0.67380977 0.6458638 0.722143 0.65090054 0.6769198 0.68737614 0.68555987 0.7192167 0.738866 0.67519695 0.6506653 0.6467409 0.7250968
0.965966 0.7247121 0.690254 0.6838218 0.6425321 0.70734906 0.7252006 0.6887479 0.642351 0.69146603 0.7045916 0.71813595 0.6744863 0.7370626 0.65830314 0.674804 0.72432286 0.6575477 0.7060857 0.73882097 0.6762511 0.7058354 0.7393431 0.6843296 0.70775104 0.6451397 0.7207869 0.7081956 0.6891721 0.72261465 0.7371853 0.65290743 0.7372068 0.6735115 0.7204355 0.7393529 0.67636174 0.73888665 0.673803 0.64588225 0.72211194 0.65091485 0.6769171 0.6873681 0.6855476 0.71919024 0.73883903 0.6751923 0.65067935 0.6467593 0.72507423
0.966967 0.72468805 0.6902413 0.68380624 0.6425511 0.7073301 0.725178 0.68873185 0.64237034 0.69145703 0.7045661 0.718107 0.6744802 0.7370303 0.6583108 0.67479837 0.7242971 0.6575552 0.7060633 0.7387953 0.6762477 0.70581305 0.7393198 0.684315 0.7077342 0.6451583 0.7207652 0.7081798 0.68915725 0.72258514 0.73715395 0.6529141 0.73717517 0.6735042 0.72041297 0.73932827 0.6763582 0.73886067 0.6737959 0.6459007 0.72208107 0.65092874 0.6769145 0.6873599 0.68553483 0.71916384 0.7388121 0.6751865 0.6506935 0.6467773 0.7250511
0.967968 0.7246641 0.69022834 0.68379074 0.6425703 0.707312 0.72515595 0.68871593 0.6423899 0.69144666 0.704541 0.71807826 0.67447406 0.73699844 0.658318 0.67479295 0.7242722 0.6575627 0.70604193 0.7387698 0.6762441 0.70579046 0.73929656 0.6843002 0.70771706 0.645177 0.72074395 0.70816386 0.689142 0.72255534 0.73712224 0.6529212 0.7371439 0.6734971 0.72039056 0.73930407 0.6763547 0.7388342 0.67378914 0.64591855 0.7220501 0.65094185 0.67691165 0.6873515 0.6855222 0.71913755 0.7387849 0.6751815 0.6507068 0.6467949 0.72502846
0.968969 0.7246399 0.690216 0.68377495 0.6425894 0.7072936 0.72513306 0.6886998 0.64240897 0.69143695 0.7045156 0.7180498 0.67446756 0.7369664 0.6583256 0.6747876 0.7242466 0.6575699 0.70601964 0.73874456 0.67624 0.7057682 0.73927313 0.6842853 0.70770055 0.6451955 0.72072226 0.70814794 0.68912673 0.72252554 0.73709065 0.65292835 0.7371125 0.6734895 0.7203678 0.7392794 0.67635125 0.7388082 0.6737819 0.64593744 0.72201854 0.65095574 0.6769082 0.68734306 0.6855099 0.719111 0.7387576 0.67517614 0.6507207 0.6468128 0.7250056
0.96997 0.72461575 0.69020355 0.68375933 0.6426086 0.7072749 0.725111 0.68868345 0.6424277 0.69142693 0.7044906 0.7180206 0.67446154 0.73693395 0.65833294 0.67478156 0.72422093 0.65757674 0.7059979 0.73871905 0.6762365 0.70574546 0.7392492 0.68427056 0.7076836 0.6452132 0.72070074 0.70813197 0.68911153 0.72249585 0.7370592 0.6529349 0.73708105 0.67348206 0.7203455 0.7392554 0.6763474 0.7387816 0.6737748 0.64595497 0.7219874 0.650969 0.67690545 0.6873343 0.68549687 0.71908486 0.73873085 0.6751708 0.650734 0.6468309 0.72498316
0.970971 0.72459155 0.6901903 0.6837436 0.642627 0.7072561 0.7250878 0.68866765 0.64244664 0.69141704 0.70446527 0.71799177 0.6744548 0.7369021 0.6583401 0.67477596 0.7241953 0.65758383 0.705976 0.7386936 0.67623234 0.70572263 0.7392258 0.68425566 0.70766616 0.6452315 0.72067934 0.7081162 0.68909645 0.72246593 0.73702747 0.6529414 0.7370499 0.673474 0.7203232 0.7392305 0.6763436 0.7387553 0.6737674 0.6459725 0.72195655 0.65098286 0.6769023 0.68732554 0.68548423 0.71905816 0.738704 0.67516536 0.65074754 0.6468479 0.7249603
0.971972 0.7245673 0.6901775 0.68372756 0.64264596 0.7072374 0.72506595 0.68865144 0.64246494 0.6914071 0.7044398 0.71796316 0.67444855 0.73686993 0.6583475 0.6747701 0.72416973 0.6575911 0.705954 0.7386682 0.6762284 0.70570034 0.73920196 0.68424034 0.7076492 0.6452495 0.7206576 0.7081003 0.68908095 0.72243667 0.7369959 0.65294784 0.7370186 0.67346656 0.7203001 0.739206 0.6763393 0.7387295 0.67375994 0.6459906 0.7219252 0.650996 0.6768989 0.68731683 0.6854716 0.71903163 0.738677 0.6751597 0.6507607 0.64686584 0.72493744
0.972973 0.7245435 0.6901645 0.68371177 0.6426642 0.7072186 0.725043 0.68863505 0.6424833 0.69139713 0.70441467 0.71793395 0.6744416 0.73683816 0.65835434 0.67476463 0.72414446 0.65759796 0.70593137 0.7386431 0.67622465 0.70567745 0.739179 0.6842254 0.7076316 0.6452675 0.7206358 0.70808405 0.6890656 0.72240674 0.7369648 0.6529543 0.73698723 0.6734592 0.72027737 0.7391814 0.6763354 0.7387031 0.6737527 0.64600825 0.72189397 0.6510089 0.6768958 0.68730825 0.6854583 0.71900475 0.73865 0.67515403 0.65077424 0.6468831 0.7249148
0.973974 0.72451913 0.69015115 0.6836952 0.64268285 0.70719963 0.72502 0.68861884 0.6425025 0.69138676 0.7043893 0.717905 0.6744352 0.73680586 0.6583615 0.67475814 0.7241186 0.6576045 0.7059093 0.7386169 0.6762202 0.70565516 0.739155 0.6842103 0.7076144 0.6452851 0.7206141 0.70806813 0.68905 0.72237694 0.7369332 0.65296096 0.73695576 0.673451 0.7202548 0.73915744 0.6763316 0.7386769 0.67374533 0.6460258 0.7218626 0.65102196 0.6768922 0.6872992 0.6854453 0.7189783 0.7386232 0.6751484 0.650787 0.64690024 0.72489136
0.974975 0.7244945 0.690138 0.68367964 0.64270127 0.7071806 0.72499764 0.6886027 0.6425205 0.69137675 0.7043638 0.7178764 0.6744282 0.7367736 0.65836823 0.6747523 0.7240927 0.65761155 0.7058872 0.7385919 0.67621595 0.705632 0.7391317 0.68419504 0.7075971 0.64530313 0.7205925 0.70805186 0.6890342 0.7223472 0.7369015 0.65296644 0.73692465 0.6734429 0.7202322 0.7391327 0.67632735 0.73865104 0.6737379 0.64604306 0.7218316 0.65103513 0.67688894 0.6872904 0.6854322 0.718952 0.7385957 0.6751426 0.65080017 0.64691764 0.7248687
0.975976 0.7244706 0.69012505 0.6836632 0.6427197 0.70716155 0.7249749 0.6885859 0.6425389 0.6913664 0.7043383 0.7178473 0.67442185 0.7367417 0.6583752 0.6747461 0.72406703 0.65761805 0.70586497 0.73856664 0.6762114 0.7056084 0.7391082 0.68417925 0.7075798 0.6453206 0.72057056 0.70803595 0.6890187 0.7223172 0.7368704 0.65297323 0.736893 0.6734351 0.7202094 0.73910815 0.67632306 0.7386249 0.6737303 0.64606017 0.72180027 0.65104795 0.67688537 0.6872811 0.68541855 0.71892536 0.7385691 0.6751365 0.6508132 0.64693487 0.7248455
0.976977 0.7244462 0.6901117 0.6836467 0.64273775 0.70714307 0.7249524 0.6885695 0.642557 0.6913558 0.7043126 0.71781826 0.6744151 0.73671 0.65838164 0.6747399 0.7240412 0.65762407 0.7058428 0.7385411 0.67620736 0.705586 0.7390851 0.68416405 0.7075619 0.6453382 0.7205484 0.7080194 0.6890031 0.72228724 0.7368386 0.65297925 0.73686194 0.673427 0.7201868 0.7390839 0.67631847 0.7385989 0.6737224 0.64607745 0.7217691 0.6510608 0.67688185 0.68727183 0.68540573 0.71889836 0.7385417 0.67513096 0.65082604 0.6469518 0.72482264
0.977978 0.7244221 0.69009835 0.6836306 0.6427552 0.70712376 0.72492975 0.6885528 0.6425749 0.69134533 0.70428646 0.717789 0.6744079 0.73667777 0.6583882 0.6747336 0.72401565 0.6576305 0.70582044 0.73851573 0.6762024 0.70556283 0.7390611 0.6841486 0.7075447 0.6453555 0.72052693 0.70800287 0.68898726 0.7222576 0.7368071 0.6529851 0.7368304 0.6734187 0.7201637 0.7390594 0.6763143 0.7385726 0.6737148 0.6460944 0.7217374 0.65107393 0.67687845 0.6872628 0.6853919 0.7188721 0.7385145 0.67512465 0.6508389 0.6469685 0.72479975
0.978979 0.7243975 0.6900845 0.68361366 0.64277315 0.70710444 0.72490704 0.688536 0.6425929 0.6913347 0.7042609 0.7177603 0.6744006 0.7366454 0.6583947 0.67472696 0.7239899 0.6576371 0.7057977 0.7384906 0.67619765 0.7055397 0.7390382 0.6841328 0.70752704 0.64537275 0.7205051 0.7079866 0.6889713 0.7222279 0.73677576 0.65299094 0.7367993 0.67341036 0.7201413 0.7390348 0.67631 0.73854625 0.6737069 0.64611113 0.7217063 0.6510863 0.67687446 0.68725336 0.68537855 0.7188448 0.7384875 0.6751187 0.6508513 0.6469853 0.7247764
0.97998 0.7243729 0.6900711 0.6835972 0.64279103 0.70708543 0.7248843 0.68851924 0.6426104 0.6913243 0.7042349 0.71773124 0.6743937 0.73661363 0.65840125 0.6747205 0.72396356 0.6576432 0.7057752 0.73846483 0.6761932 0.705517 0.7390147 0.684117 0.707509 0.6453896 0.72048306 0.70796984 0.68895525 0.72219807 0.73674434 0.6529963 0.7367679 0.67340213 0.72011817 0.7390105 0.67630523 0.7385199 0.6736993 0.64612794 0.72167486 0.6510987 0.6768703 0.68724394 0.6853651 0.71881807 0.7384607 0.67511237 0.6508642 0.64700204 0.7247535
0.980981 0.72434914 0.69005746 0.68358064 0.6428084 0.7070665 0.72486144 0.68850255 0.64262813 0.6913134 0.70420915 0.7177021 0.6743867 0.7365817 0.65840787 0.6747139 0.72393817 0.6576498 0.7057525 0.7384398 0.6761888 0.7054939 0.7389908 0.68410087 0.7074915 0.64540666 0.7204607 0.70795363 0.68893933 0.7221679 0.73671305 0.65300244 0.7367369 0.6733935 0.7200951 0.7389859 0.6763008 0.73849404 0.67369103 0.64614475 0.72164375 0.6511112 0.67686677 0.6872346 0.6853516 0.7187915 0.73843366 0.6751063 0.6508765 0.6470185 0.7247305
0.981982 0.72432446 0.69004357 0.6835636 0.64282626 0.7070467 0.72483855 0.6884854 0.6426454 0.6913024 0.7041835 0.717673 0.6743792 0.7365496 0.65841365 0.6747074 0.72391236 0.6576556 0.70573026 0.7384143 0.6761833 0.7054702 0.73896784 0.6840855 0.7074737 0.6454238 0.7204389 0.70793676 0.68892276 0.72213835 0.73668176 0.65300757 0.7367054 0.67338514 0.7200722 0.7389616 0.676296 0.73846793 0.6736828 0.64616126 0.7216122 0.6511233 0.6768628 0.6872247 0.6853378 0.7187645 0.73840666 0.6751004 0.65088886 0.64703506 0.72470725
0.982983 0.7243004 0.69002986 0.6835471 0.642843 0.7070276 0.7248158 0.6884688 0.6426629 0.69129163 0.70415735 0.71764433 0.67437166 0.73651785 0.6584202 0.67470014 0.7238862 0.65766156 0.70570767 0.738389 0.6761788 0.70544696 0.7389438 0.68406916 0.7074559 0.64544064 0.72041696 0.7079201 0.68890643 0.72210836 0.7366502 0.6530131 0.7366739 0.6733763 0.7200494 0.7389371 0.6762913 0.73844135 0.6736748 0.6461778 0.7215806 0.6511356 0.6768583 0.6872154 0.6853244 0.7187376 0.7383797 0.67509365 0.65090114 0.6470514 0.72468394
0.983984 0.72427595 0.69001585 0.6835299 0.6428604 0.7070079 0.7247926 0.68845147 0.64268005 0.69128066 0.7041314 0.7176149 0.67436403 0.7364856 0.65842634 0.6746933 0.72386056 0.6576672 0.7056847 0.73836386 0.6761738 0.7054235 0.73892045 0.6840532 0.7074377 0.6454573 0.7203945 0.7079037 0.68889004 0.72207844 0.7366186 0.6530189 0.7366427 0.673368 0.7200263 0.73891246 0.67628634 0.7384159 0.67366654 0.6461943 0.72154945 0.65114766 0.67685485 0.68720555 0.6853103 0.7187108 0.7383525 0.6750875 0.6509132 0.6470671 0.72466075
0.984985 0.72425133 0.69000185 0.68351305 0.6428775 0.7069884 0.72476965 0.6884346 0.6426973 0.6912697 0.70410556 0.7175857 0.67435664 0.7364536 0.6584322 0.67468655 0.7238338 0.6576736 0.70566154 0.7383385 0.6761685 0.7053998 0.73889714 0.68403745 0.7074198 0.6454741 0.7203726 0.7078867 0.68887407 0.7220483 0.7365872 0.65302366 0.73661166 0.6733593 0.7200033 0.7388878 0.6762811 0.7383896 0.67365795 0.6462102 0.72151774 0.6511595 0.6768504 0.6871958 0.6852966 0.7186838 0.73832583 0.6750807 0.65092516 0.64708334 0.7246377
0.985986 0.7242267 0.6899879 0.68349576 0.6428947 0.7069696 0.724747 0.68841726 0.64271426 0.6912586 0.70407903 0.7175565 0.6743485 0.7364214 0.6584382 0.67467946 0.72380835 0.6576792 0.7056391 0.7383133 0.6761634 0.7053765 0.73887396 0.68402123 0.7074017 0.64549047 0.72035027 0.70787024 0.6888573 0.72201836 0.73655605 0.6530289 0.7365806 0.67335004 0.7199804 0.73886335 0.6762762 0.7383634 0.6736493 0.64622617 0.7214862 0.6511715 0.676846 0.6871858 0.6852823 0.71865714 0.7382987 0.67507404 0.6509374 0.6470993 0.7246142
0.986987 0.7242024 0.6899737 0.6834785 0.64291155 0.7069497 0.7247243 0.68839973 0.642731 0.6912476 0.7040531 0.71752703 0.67434096 0.7363896 0.6584444 0.6746724 0.72378206 0.65768445 0.7056161 0.738288 0.67615813 0.7053529 0.73885024 0.6840049 0.7073837 0.64550656 0.720328 0.70785326 0.6888408 0.72198856 0.73652464 0.65303373 0.7365493 0.67334145 0.71995735 0.73883903 0.67627114 0.7383372 0.67364085 0.6462427 0.7214546 0.6511834 0.6768419 0.6871759 0.6852683 0.71862996 0.7382719 0.67506737 0.65094894 0.6471154 0.72459096
0.987988 0.72417796 0.6899592 0.68346155 0.6429285 0.70692986 0.72470117 0.68838245 0.64274794 0.6912363 0.7040266 0.71749794 0.6743335 0.7363577 0.65845025 0.6746652 0.72375625 0.6576901 0.7055931 0.7382627 0.6761528 0.70532954 0.7388269 0.6839887 0.70736545 0.6455227 0.72030586 0.70783657 0.68882424 0.7219586 0.73649347 0.65303904 0.73651826 0.67333275 0.7199346 0.73881465 0.67626595 0.73831135 0.67363256 0.6462582 0.72142357 0.6511953 0.67683727 0.6871654 0.6852544 0.718603 0.73824483 0.6750606 0.65096086 0.64713085 0.7245673
0.988989 0.72415334 0.6899451 0.68344414 0.64294505 0.70691025 0.72467786 0.68836576 0.6427645 0.69122463 0.7040002 0.7174686 0.6743251 0.73632586 0.6584559 0.67465764 0.72373015 0.6576957 0.70557046 0.7382373 0.67614716 0.7053054 0.7388034 0.6839721 0.7073468 0.6455391 0.7202834 0.7078196 0.68880713 0.7219286 0.7364616 0.65304345 0.73648685 0.67332333 0.7199115 0.7387904 0.676261 0.7382851 0.67362404 0.6462742 0.72139204 0.6512067 0.6768327 0.6871555 0.68523973 0.7185761 0.7382177 0.6750534 0.6509724 0.6471466 0.72454387
0.98999 0.72412884 0.68993086 0.68342686 0.6429615 0.70689064 0.72465456 0.68834794 0.64278096 0.69121337 0.7039742 0.7174393 0.6743176 0.7362934 0.6584613 0.6746502 0.7237036 0.65770113 0.70554733 0.73821205 0.67614216 0.70528215 0.7387801 0.683956 0.70732874 0.64555496 0.72026116 0.7078026 0.68879044 0.72189873 0.7364304 0.6530486 0.7364554 0.67331386 0.71988827 0.7387657 0.6762553 0.738259 0.67361546 0.64629006 0.72136056 0.6512186 0.676828 0.6871455 0.6852255 0.71854883 0.7381906 0.6750466 0.65098435 0.64716214 0.724521
0.990991 0.7241045 0.6899163 0.6834093 0.6429778 0.70687085 0.7246317 0.68833053 0.6427971 0.6912017 0.703948 0.7174102 0.67430943 0.73626155 0.65846705 0.6746428 0.7236777 0.6577063 0.7055242 0.73818684 0.67613614 0.70525825 0.7387565 0.68393916 0.70731 0.6455709 0.72023886 0.70778507 0.6887736 0.7218686 0.73639905 0.6530531 0.736424 0.67330474 0.7198654 0.738741 0.6762498 0.73823327 0.6736065 0.64630544 0.72132856 0.65122986 0.6768235 0.68713456 0.68521136 0.7185222 0.7381635 0.6750399 0.6509958 0.64717776 0.7244975
0.991992 0.72408 0.68990165 0.68339133 0.6429942 0.7068511 0.7246084 0.6883128 0.6428137 0.6911902 0.7039212 0.71738094 0.6743014 0.7362294 0.65847236 0.6746352 0.7236514 0.6577117 0.70550114 0.738162 0.6761308 0.70523465 0.7387332 0.68392223 0.7072917 0.64558685 0.7202166 0.707768 0.68875617 0.72183865 0.7363675 0.6530578 0.73639286 0.67329544 0.71984196 0.73871684 0.67624414 0.73820657 0.6735977 0.6463207 0.72129697 0.6512413 0.6768187 0.68712443 0.68519694 0.7184948 0.7381365 0.6750327 0.6510071 0.64719296 0.7244731
0.992993 0.72405535 0.68988705 0.6833737 0.6430101 0.7068311 0.7245855 0.6882946 0.64282984 0.69117856 0.7038951 0.7173514 0.67429286 0.73619777 0.65847796 0.6746277 0.72362536 0.6577166 0.7054776 0.73813665 0.6761246 0.7052105 0.7387095 0.6839056 0.7072729 0.6456025 0.72019386 0.7077509 0.68873924 0.7218088 0.7363364 0.6530622 0.73636204 0.6732864 0.71981865 0.73869264 0.6762387 0.7381807 0.6735883 0.6463361 0.72126555 0.6512523 0.6768137 0.6871143 0.6851824 0.7184679 0.7381096 0.6750252 0.65101844 0.64720803 0.72444946
0.993994 0.7240307 0.6898724 0.6833558 0.6430266 0.70681125 0.72456217 0.6882772 0.64284575 0.6911669 0.7038685 0.7173224 0.67428464 0.7361657 0.65848345 0.6746198 0.72359884 0.65772176 0.7054546 0.7381113 0.676119 0.70518655 0.73868614 0.683889 0.70725435 0.645618 0.72017103 0.7077335 0.68872213 0.7217788 0.7363049 0.65306616 0.7363307 0.6732765 0.7197959 0.738668 0.67623293 0.73815453 0.67357963 0.6463513 0.72123384 0.65126365 0.6768087 0.6871033 0.6851678 0.7184405 0.73808247 0.6750183 0.6510294 0.6472236 0.72442645
0.994995 0.72400594 0.6898575 0.6833378 0.6430421 0.7067915 0.724539 0.6882592 0.6428619 0.69115496 0.7038418 0.71729267 0.6742765 0.7361336 0.6584884 0.6746117 0.7235727 0.65772665 0.7054313 0.7380858 0.67611325 0.7051626 0.7386628 0.683872 0.7072358 0.6456336 0.7201489 0.7077165 0.6887054 0.7217485 0.73627347 0.6530707 0.73629993 0.673267 0.7197726 0.73864347 0.6762273 0.7381284 0.6735704 0.64636666 0.721202 0.65127444 0.67680377 0.687093 0.6851527 0.71841353 0.73805577 0.6750112 0.6510405 0.64723825 0.724403
0.995996 0.72398156 0.68984264 0.68332 0.6430582 0.7067712 0.72451615 0.6882416 0.64287776 0.69114316 0.7038149 0.7172636 0.6742682 0.73610175 0.65849364 0.67460406 0.7235464 0.65773135 0.70540804 0.7380609 0.676107 0.7051389 0.7386394 0.68385524 0.70721734 0.645649 0.72012585 0.7076995 0.6886878 0.72171855 0.73624235 0.65307486 0.7362686 0.6732574 0.71974933 0.738619 0.67622125 0.7381021 0.6735614 0.64638114 0.7211701 0.65128523 0.6767987 0.68708205 0.6851377 0.71838605 0.73802865 0.6750037 0.6510515 0.6472533 0.7243789
0.996997 0.7239567 0.68982744 0.68330234 0.64307374 0.7067511 0.7244925 0.68822366 0.6428935 0.6911309 0.70378816 0.7172339 0.6742596 0.7360701 0.6584986 0.67459637 0.7235196 0.6577361 0.7053846 0.73803526 0.67610073 0.7051147 0.73861617 0.68383795 0.7071983 0.6456637 0.72010344 0.70768183 0.68867075 0.7216885 0.7362107 0.6530789 0.73623747 0.6732476 0.7197257 0.7385942 0.6762154 0.73807615 0.6735523 0.6463962 0.72113883 0.6512965 0.6767936 0.6870711 0.6851231 0.7183589 0.73800164 0.67499644 0.6510624 0.6472679 0.7243554
0.997998 0.72393185 0.68981284 0.68328387 0.6430893 0.70673126 0.72446907 0.6882054 0.6429088 0.6911189 0.7037615 0.7172042 0.674251 0.7360382 0.6585036 0.6745878 0.7234935 0.65774083 0.70536107 0.73801017 0.67609483 0.70509034 0.7385926 0.68382084 0.7071794 0.6456792 0.7200809 0.707664 0.6886527 0.72165823 0.7361795 0.653083 0.73620635 0.673238 0.71970254 0.73857 0.6762096 0.7380502 0.6735426 0.64641076 0.72110677 0.6513072 0.6767883 0.6870602 0.68510824 0.7183315 0.73797476 0.6749889 0.65107316 0.6472826 0.7243316
0.998999 0.72390693 0.6897973 0.68326575 0.6431047 0.706711 0.72444624 0.68818766 0.6429247 0.69110686 0.70373476 0.71717507 0.67424226 0.7360058 0.6585085 0.6745797 0.7234674 0.65774554 0.7053376 0.7379848 0.6760885 0.7050664 0.73856926 0.68380404 0.70716065 0.6456946 0.7200583 0.70764667 0.68863535 0.72162807 0.7361482 0.65308666 0.73617554 0.67322797 0.7196789 0.73854524 0.67620295 0.7380243 0.67353326 0.6464257 0.7210749 0.65131766 0.6767832 0.68704915 0.6850933 0.7183045 0.7379475 0.6749814 0.6510835 0.6472973 0.7243081
1.0 0.7238825 0.68978184 0.68324745 0.6431201 0.7066906 0.72442275 0.6881694 0.6429399 0.6910947 0.7037078 0.71714514 0.6742331 0.73597413 0.6585132 0.6745716 0.72344106 0.6577497 0.7053141 0.73796 0.6760821 0.70504206 0.7385455 0.6837866 0.70714164 0.64570916 0.720036 0.7076292 0.6886178 0.7215978 0.73611736 0.6530903 0.7361441 0.673218 0.7196556 0.7385216 0.67619735 0.73799825 0.6735238 0.6464404 0.7210432 0.6513287 0.6767774 0.6870382 0.6850781 0.71827704 0.7379203 0.67497385 0.6510944 0.6473118 0.72428405


==> Plots/samples/SM_AVR_GOV_DynamicNN_pred_samples_P_sv.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.7089001 0.7058048 0.7044111 0.7050544 0.70804816 0.70988876 0.70352817 0.7052233 0.70532686 0.70736694 0.7078038 0.7050063 0.6964797 0.7091376 0.7055143 0.7095625 0.70949596 0.70773965 0.7016861 0.7055481 0.7084322 0.7009467 0.70393026 0.7100289 0.7055588 0.7110437 0.7083321 0.7053557 0.7071392 0.6979453 0.7070746 0.6983351 0.70411336 0.70939845 0.69941646 0.7054932 0.7002048 0.70385283 0.7074251 0.7068124 0.7084889 0.7051391 0.7051099 0.70460224 0.7089251 0.6986393 0.70439976 0.7084484 0.70672023 0.71048945
0.001001001 0.7083854 0.7055874 0.70441526 0.7051438 0.70760196 0.7095221 0.7033717 0.70528185 0.7050495 0.70708597 0.70734364 0.70506364 0.6963747 0.7092101 0.7054816 0.7093725 0.7095025 0.70735306 0.70094055 0.7054241 0.70811164 0.70031565 0.70388806 0.70964485 0.7057008 0.7106863 0.70787203 0.7052067 0.70665866 0.6976305 0.70738554 0.69796604 0.70425856 0.70880216 0.69906443 0.7053754 0.6996728 0.7040025 0.7073339 0.70671225 0.70857155 0.70505244 0.7048642 0.70449597 0.70851636 0.6983711 0.7044862 0.7085319 0.7067589 0.7102589
0.002002002 0.70796204 0.7053652 0.7044011 0.7052239 0.7072273 0.7092235 0.703261 0.70533353 0.7047839 0.70685333 0.7069747 0.7051049 0.69635767 0.709253 0.7054072 0.70922923 0.70947546 0.7070314 0.700302 0.7052763 0.7078361 0.6997888 0.7038527 0.7092889 0.70582247 0.71038383 0.7074804 0.7050585 0.7062738 0.69741553 0.70765823 0.69769937 0.70439565 0.70830095 0.6988031 0.7052371 0.69924396 0.7041539 0.70722914 0.7066667 0.7086268 0.70495874 0.70461076 0.7043957 0.7081878 0.698192 0.7045809 0.7085875 0.7067773 0.7100708
0.003003003 0.70762277 0.70513904 0.7043696 0.7052932 0.70691746 0.7089854 0.70319045 0.705377 0.70452857 0.7066639 0.7066889 0.7051308 0.69641745 0.7092684 0.70529544 0.7091259 0.7094167 0.7067676 0.69976616 0.7051073 0.7076004 0.6993595 0.70382273 0.7089584 0.7059234 0.71013 0.7071496 0.70491093 0.7059772 0.6972908 0.7078936 0.6975262 0.7045233 0.7078894 0.6986231 0.7050804 0.69891053 0.70430446 0.7071111 0.7066689 0.7086557 0.704858 0.70435095 0.7042996 0.7079318 0.69809175 0.7046794 0.70861703 0.706776 0.70991987
0.004004004 0.70736015 0.7049095 0.704323 0.7053504 0.706665 0.70880085 0.7031535 0.70541084 0.7042821 0.70651245 0.70647967 0.705142 0.6965445 0.70925766 0.7051509 0.70905817 0.7093298 0.7065555 0.69932723 0.7049195 0.7074003 0.6990206 0.7037963 0.70865005 0.7060041 0.70991963 0.7068737 0.7047637 0.7057622 0.6972479 0.70809287 0.69743764 0.7046411 0.70756036 0.69851553 0.7049072 0.69866484 0.70445246 0.70698035 0.70671296 0.7086599 0.7047502 0.7040856 0.70420694 0.7077411 0.6980618 0.70478016 0.7086215 0.70675564 0.7098008
0.005005005 0.7071667 0.7046774 0.7042626 0.70539546 0.70646363 0.70866406 0.7031458 0.70543396 0.7040436 0.706394 0.7063391 0.70513964 0.696729 0.7092231 0.7049783 0.7090205 0.70921755 0.7063886 0.6989787 0.7047158 0.7072311 0.6987646 0.70377207 0.7083618 0.70606536 0.7097475 0.706646 0.70461684 0.7056209 0.69727683 0.7082584 0.69742423 0.70474887 0.70730627 0.6984717 0.7047199 0.69849825 0.70459586 0.7068376 0.70679194 0.70864075 0.7046354 0.7038161 0.70411646 0.7076085 0.69809276 0.7048806 0.708603 0.70671767 0.7097096
0.006006006 0.707035 0.7044436 0.70418996 0.70542806 0.7063067 0.7085682 0.7031619 0.70544654 0.7038117 0.7063044 0.7062592 0.7051246 0.6969632 0.7091671 0.70478153 0.7090085 0.70908296 0.7062613 0.6987142 0.7044987 0.7070887 0.6985834 0.70374894 0.7080916 0.7061081 0.70960796 0.70646036 0.7044698 0.7055456 0.69736916 0.7083924 0.6974782 0.70484626 0.7071205 0.6984832 0.7045209 0.698403 0.704734 0.70668423 0.70690125 0.70860046 0.7045142 0.70354354 0.7040273 0.70752686 0.698176 0.70497894 0.7085633 0.7066631 0.709642
0.007007007 0.7069578 0.70420873 0.7041068 0.7054487 0.70618844 0.7085079 0.70319766 0.70544845 0.7035858 0.7062392 0.7062337 0.70509803 0.69723856 0.709092 0.7045644 0.7090179 0.70892906 0.706168 0.6985262 0.70427036 0.7069694 0.6984696 0.70372677 0.7078375 0.70613307 0.70949733 0.7063111 0.70432293 0.7055287 0.69751674 0.7084976 0.69759077 0.7049334 0.70699483 0.6985422 0.7043114 0.6983703 0.70486516 0.70652103 0.7070356 0.70854074 0.70438707 0.703269 0.70393926 0.7074901 0.69830465 0.7050738 0.7085042 0.7065932 0.7095943
0.008008008 0.7069281 0.70397377 0.70401525 0.70545757 0.70610297 0.708478 0.7032489 0.70544046 0.7033652 0.70619524 0.70625484 0.70506114 0.6975482 0.7089997 0.7043312 0.7090454 0.7087582 0.7061041 0.6984065 0.7040335 0.70687 0.6984146 0.7037042 0.7075975 0.7061421 0.70941085 0.7061929 0.70417666 0.70556325 0.69771135 0.7085763 0.6977538 0.7050109 0.70692277 0.69864184 0.7040941 0.69839275 0.7049893 0.70634955 0.7071907 0.7084641 0.7042541 0.70299363 0.70385146 0.70749134 0.6984709 0.7051642 0.7084278 0.7065094 0.70956355
0.009009009 0.7069396 0.7037392 0.70391613 0.7054559 0.70604545 0.7084734 0.7033124 0.7054227 0.70314956 0.7061685 0.7063164 0.705015 0.6978854 0.70889217 0.704085 0.7090873 0.7085738 0.70606446 0.6983485 0.70378983 0.70678747 0.6984117 0.7036808 0.7073702 0.7061364 0.70934474 0.70610094 0.70403093 0.7056423 0.6979459 0.7086315 0.6979601 0.7050785 0.7068971 0.69877493 0.7038704 0.6984626 0.70510554 0.7061711 0.70736235 0.7083721 0.7041162 0.7027181 0.70376396 0.7075254 0.69866794 0.7052488 0.7083362 0.7064139 0.70954657
0.01001001 0.7069858 0.703506 0.70381105 0.70544404 0.70601153 0.7084898 0.7033853 0.70539635 0.7029381 0.70615625 0.70641226 0.7049607 0.69824415 0.7087718 0.70382917 0.7091411 0.70837784 0.70604545 0.6983442 0.7035413 0.70671856 0.6984537 0.7036566 0.707154 0.7061174 0.7092961 0.70603114 0.703886 0.7057589 0.69821376 0.7086659 0.6982024 0.70513713 0.70691174 0.69893557 0.70364213 0.6985733 0.70521414 0.70598716 0.70754725 0.7082664 0.7039743 0.7024434 0.7036763 0.70758665 0.6988904 0.70532715 0.70823145 0.7063073 0.7095404
0.011011011 0.7070613 0.70327437 0.70370144 0.7054237 0.7059964 0.7085234 0.7034643 0.7053625 0.7027309 0.7061562 0.7065367 0.7048993 0.6986193 0.70864004 0.7035665 0.70920384 0.70817274 0.7060431 0.6983868 0.70328957 0.70666194 0.69853324 0.7036309 0.70694757 0.70608634 0.7092613 0.7059792 0.7037416 0.70590794 0.69850826 0.70868194 0.6984744 0.7051872 0.70696 0.69911855 0.70341057 0.6987179 0.7053143 0.7057989 0.70774156 0.7081492 0.70382863 0.7021707 0.7035884 0.7076707 0.6991323 0.7053989 0.7081149 0.7061918 0.70954305
0.012012012 0.7071605 0.7030454 0.7035883 0.70539546 0.7059971 0.7085704 0.7035478 0.7053215 0.7025272 0.7061658 0.7066847 0.7048319 0.6990059 0.708499 0.70329964 0.70927304 0.707961 0.7060545 0.6984693 0.70303637 0.7066147 0.6986446 0.70360404 0.7067497 0.7060449 0.70923775 0.7059419 0.7035987 0.7060832 0.69882387 0.708682 0.69877017 0.7052291 0.7070371 0.6993184 0.7031772 0.69889057 0.7054061 0.70560783 0.7079428 0.7080222 0.70368004 0.7019005 0.70350033 0.7077729 0.69938916 0.7054635 0.70798904 0.70606834 0.7095525
0.013013013 0.7072791 0.7028193 0.7034728 0.7053604 0.7060096 0.70862776 0.70363337 0.7052748 0.70232725 0.70618266 0.7068515 0.70475924 0.69940007 0.7083504 0.7030305 0.70934707 0.707744 0.70607626 0.6985858 0.70278305 0.70657486 0.69878197 0.70357573 0.70655984 0.70599455 0.70922303 0.7059162 0.7034573 0.7062799 0.69915557 0.70866853 0.69908434 0.7052637 0.70713764 0.69953096 0.7029434 0.69908583 0.70549035 0.70541525 0.70814854 0.70788723 0.70352876 0.70163333 0.70341176 0.7078893 0.6996568 0.7055213 0.707855 0.70593876 0.70956653
0.014014014 0.7074131 0.7025964 0.7033559 0.70531994 0.7060317 0.70869285 0.7037196 0.70522326 0.70213073 0.70620537 0.70703304 0.7046825 0.69979715 0.7081953 0.7027611 0.7094238 0.7075242 0.7061062 0.69873035 0.702531 0.7065415 0.69894016 0.70354563 0.70637673 0.7059362 0.70921516 0.7058992 0.70331717 0.70649284 0.6994986 0.7086437 0.69941217 0.7052913 0.7072566 0.6997519 0.7027104 0.699298 0.70556664 0.7052224 0.70835614 0.7077456 0.70337594 0.70137024 0.70332336 0.7080164 0.6999308 0.70557183 0.7077146 0.7058042 0.70958376
0.015015015 0.7075582 0.70237756 0.7032383 0.70527506 0.7060604 0.7087629 0.7038051 0.7051685 0.7019376 0.70623213 0.70722544 0.70460254 0.700195 0.7080361 0.7024932 0.7095013 0.70730287 0.70614195 0.6988976 0.702281 0.70651233 0.69911444 0.70351464 0.7061998 0.7058712 0.7092118 0.7058886 0.70317894 0.7067187 0.6998489 0.70860934 0.69974935 0.7053126 0.7073899 0.6999781 0.7024793 0.6995237 0.70563525 0.70503 0.70856386 0.707599 0.703222 0.7011113 0.7032347 0.70815176 0.7002081 0.70561504 0.70756894 0.70566595 0.7096029
0.016016016 0.7077114 0.7021628 0.7031212 0.70522666 0.7060939 0.7088362 0.70388865 0.7051106 0.7017479 0.7062615 0.7074255 0.7045198 0.7005898 0.7078732 0.7022287 0.709579 0.70708156 0.7061814 0.6990825 0.70203435 0.70648706 0.69930047 0.7034817 0.70602816 0.70580155 0.7092117 0.7058829 0.7030428 0.70695335 0.70020264 0.70856744 0.7000917 0.7053281 0.70753396 0.7002059 0.7022503 0.6997579 0.7056966 0.70483965 0.70877 0.7074487 0.7030671 0.7008572 0.70314604 0.70829165 0.7004855 0.7056516 0.7074198 0.7055251 0.7096223
0.017017016 0.70786965 0.7019523 0.70300466 0.70517564 0.70612997 0.7089104 0.70396936 0.705051 0.7015614 0.7062926 0.70763046 0.70443547 0.7009796 0.70770836 0.7019684 0.7096552 0.70686144 0.7062236 0.699281 0.701792 0.70646375 0.69949466 0.70344776 0.70586145 0.70572716 0.70921385 0.7058794 0.70290893 0.70719385 0.7005573 0.70851946 0.7004362 0.7053385 0.7076858 0.7004335 0.70202494 0.6999977 0.70575124 0.7046521 0.7089732 0.7072956 0.7029123 0.7006085 0.70305765 0.708435 0.7007606 0.7056813 0.7072686 0.7053829 0.7096415
0.018018018 0.7080305 0.7017468 0.7028894 0.705123 0.70616704 0.7089844 0.7040463 0.70499045 0.7013783 0.70632434 0.7078374 0.7043498 0.7013623 0.7075423 0.7017135 0.7097293 0.70664406 0.7062665 0.6994889 0.7015545 0.70644206 0.69969326 0.70341265 0.70569927 0.7056498 0.70921624 0.70587754 0.7027774 0.7074371 0.7009092 0.7084671 0.70077986 0.7053442 0.7078422 0.70065796 0.7018036 0.7002398 0.70579904 0.7044677 0.7091722 0.7071412 0.7027584 0.70036536 0.7029695 0.70857877 0.7010312 0.705705 0.7071159 0.70524013 0.7096589
0.019019019 0.7081916 0.70154625 0.70277625 0.7050696 0.7062039 0.7090568 0.7041192 0.70492995 0.7011987 0.7063561 0.7080446 0.7042636 0.701736 0.70737636 0.7014653 0.7098 0.70643014 0.70630914 0.6997028 0.7013224 0.70642126 0.69989413 0.7033765 0.70554084 0.70557034 0.70921856 0.7058757 0.7026483 0.70768106 0.70125645 0.7084115 0.7011198 0.705346 0.70800096 0.7008777 0.7015871 0.70048136 0.7058411 0.7042878 0.7093658 0.7069867 0.7026049 0.7001282 0.7028817 0.7087216 0.70129573 0.7057223 0.70696324 0.70509773 0.7096746
0.02002002 0.70835125 0.7013508 0.70266527 0.7050163 0.7062395 0.7091263 0.70418745 0.7048699 0.70102245 0.70638645 0.70825 0.7041775 0.7020988 0.7072114 0.70122397 0.7098671 0.7062205 0.70635086 0.6999199 0.70109653 0.7064005 0.7000942 0.70333946 0.7053862 0.7054894 0.7092196 0.70587283 0.702522 0.7079233 0.7015971 0.7083543 0.7014543 0.705344 0.7081594 0.70109063 0.7013756 0.70072025 0.7058772 0.7041132 0.7095536 0.7068328 0.7024531 0.6998973 0.7027947 0.7088623 0.70155215 0.7057337 0.70681137 0.70495677 0.7096876
0.021021022 0.7085076 0.7011608 0.70255715 0.7049635 0.706273 0.70919216 0.7042506 0.70481104 0.70084983 0.70641553 0.7084515 0.70409197 0.70244986 0.7070478 0.70099086 0.7099297 0.7060162 0.70639014 0.7001371 0.70087713 0.70637923 0.70029145 0.70330197 0.7052349 0.705408 0.70921874 0.70586824 0.70239866 0.70816183 0.7019289 0.70829594 0.7017811 0.70533895 0.7083161 0.701296 0.7011701 0.7009544 0.7059079 0.7039441 0.70973426 0.7066801 0.702303 0.69967264 0.70270824 0.7089991 0.7017993 0.70574003 0.7066608 0.7048178 0.70969725
0.022022022 0.70865947 0.7009762 0.70245177 0.7049121 0.7063033 0.70925367 0.7043085 0.70475435 0.70068085 0.7064429 0.7086487 0.70400715 0.70278823 0.7068868 0.70076597 0.7099876 0.7058177 0.70642686 0.7003525 0.7006648 0.70635754 0.70048434 0.7032636 0.7050867 0.70532686 0.70921546 0.7058614 0.702278 0.70839584 0.7022513 0.70823777 0.7020989 0.7053314 0.7084695 0.7014923 0.7009707 0.70118207 0.70593375 0.70378107 0.7099077 0.70652986 0.7021552 0.69945484 0.70262307 0.70913136 0.702036 0.7057412 0.7065128 0.70468134 0.7097033
0.023023022 0.7088063 0.700797 0.7023499 0.70486253 0.70633006 0.7093103 0.70436156 0.7047 0.70051533 0.70646775 0.7088399 0.70392364 0.70311284 0.7067288 0.70054996 0.71004045 0.70562553 0.7064606 0.7005638 0.70045984 0.7063346 0.70067054 0.7032248 0.7049415 0.70524657 0.7092095 0.7058515 0.7021605 0.7086231 0.7025621 0.7081805 0.70240635 0.7053213 0.7086183 0.7016784 0.7007775 0.70140225 0.70595497 0.7036249 0.7100735 0.7063823 0.70200986 0.69924396 0.70253867 0.7092583 0.702262 0.70573765 0.7063676 0.70454794 0.70970595
0.024024025 0.7089462 0.70062375 0.70225143 0.7048155 0.7063527 0.70936173 0.7044088 0.7046484 0.7003536 0.70649034 0.7090245 0.70384187 0.70342284 0.7065743 0.7003432 0.71008784 0.70544046 0.7064908 0.70076936 0.7002623 0.7063103 0.7008496 0.703186 0.70479906 0.7051678 0.7092003 0.7058384 0.702046 0.70884323 0.7028608 0.70812494 0.7027021 0.70530933 0.70876104 0.70185393 0.70059085 0.70161295 0.70597196 0.7034756 0.710231 0.7062383 0.70186734 0.6990397 0.7024557 0.70937914 0.7024758 0.70572984 0.7062261 0.70441884 0.7097044
0.025025025 0.7090791 0.700456 0.70215666 0.7047711 0.7063713 0.7094069 0.70445085 0.7046001 0.7001956 0.70650977 0.7092014 0.70376194 0.7037185 0.7064238 0.70014566 0.7101299 0.70526254 0.7065169 0.7009679 0.7000722 0.7062846 0.7010198 0.7031469 0.7046594 0.70509076 0.70918787 0.70582163 0.7019349 0.7090554 0.7031466 0.7080714 0.7029856 0.7052959 0.70889753 0.7020183 0.7004114 0.70181376 0.7059854 0.7033333 0.71038085 0.70609814 0.70172787 0.69884276 0.70237386 0.7094935 0.7026775 0.7057182 0.70608854 0.7042936 0.7096989
0.026026025 0.7092045 0.7002942 0.7020655 0.70473003 0.706385 0.7094466 0.7044875 0.70455563 0.7000413 0.7065264 0.70937055 0.70368445 0.7039989 0.70627743 0.6999577 0.71016616 0.7050922 0.7065391 0.7011585 0.6998905 0.70625734 0.7011811 0.7031079 0.704522 0.7050164 0.709172 0.705801 0.701827 0.70925844 0.7034191 0.70802087 0.703256 0.70528144 0.7090267 0.70217127 0.7002387 0.70200425 0.70599526 0.7031987 0.7105217 0.7059622 0.70159173 0.6986525 0.70229375 0.7096009 0.7028667 0.7057026 0.7059552 0.70417285 0.709689
0.027027028 0.7093216 0.7001379 0.70197845 0.7046923 0.7063944 0.70948035 0.70451915 0.70451504 0.6998911 0.70654005 0.7095314 0.7036091 0.70426404 0.706136 0.6997794 0.7101971 0.7049295 0.706557 0.70133984 0.69971657 0.70622814 0.70133215 0.7030689 0.7043873 0.7049445 0.70915234 0.70577663 0.7017223 0.70945245 0.70367736 0.7079731 0.7035131 0.7052656 0.70914793 0.7023127 0.70007324 0.7021833 0.7060019 0.7030719 0.71065426 0.705831 0.7014591 0.69846946 0.7022151 0.7097011 0.7030427 0.7056842 0.705827 0.70405704 0.70967495
0.028028028 0.70943063 0.6999875 0.7018952 0.7046584 0.7063986 0.70950776 0.70454556 0.70447874 0.6997447 0.70655084 0.7096833 0.7035365 0.7045138 0.70599955 0.69961077 0.7102224 0.70477474 0.7065706 0.7015111 0.69955057 0.7061974 0.7014728 0.70303035 0.70425516 0.7048756 0.7091293 0.7057483 0.70162106 0.7096366 0.70392156 0.7079293 0.70375603 0.7052492 0.7092613 0.702442 0.69991493 0.7023509 0.7060057 0.70295274 0.7107787 0.7057046 0.7013302 0.6982936 0.7021381 0.7097941 0.70320636 0.70566267 0.70570385 0.7039466 0.709657
0.029029028 0.709531 0.6998429 0.7018158 0.70462835 0.7063982 0.7095293 0.70456725 0.7044465 0.69960237 0.70655835 0.70982635 0.70346653 0.7047481 0.7058682 0.69945174 0.71024245 0.7046281 0.70658004 0.701672 0.6993923 0.70616484 0.7016027 0.7029921 0.7041254 0.7048104 0.70910263 0.705716 0.70152324 0.70981103 0.7041513 0.70788896 0.703985 0.70523244 0.70936596 0.70255977 0.69976366 0.70250654 0.70600706 0.7028415 0.7108943 0.70558363 0.70120513 0.69812447 0.702063 0.7098794 0.70335686 0.70563835 0.7055859 0.7038413 0.7096347
0.03003003 0.7096229 0.6997039 0.70174044 0.70460254 0.7063928 0.7095447 0.70458394 0.704419 0.699464 0.70656276 0.7099604 0.7033995 0.70496726 0.7057422 0.6993024 0.71025705 0.70448965 0.7065851 0.7018221 0.69924235 0.70613045 0.70172155 0.70295435 0.7039982 0.70474863 0.7090723 0.7056802 0.7014287 0.70997536 0.7043667 0.7078527 0.70419973 0.7052151 0.70946234 0.7026654 0.6996199 0.70265007 0.70600593 0.7027382 0.7110019 0.7054682 0.7010839 0.6979626 0.7019897 0.70995736 0.7034945 0.7056118 0.7054734 0.70374155 0.70960873
0.031031031 0.7097062 0.69957066 0.7016692 0.704581 0.70638275 0.70955414 0.70459616 0.70439595 0.6993297 0.70656425 0.7100855 0.7033353 0.7051711 0.7056218 0.69916224 0.7102663 0.7043593 0.7065862 0.7019613 0.6991001 0.7060945 0.7018291 0.7029172 0.70387316 0.7046907 0.7090387 0.70564014 0.70133764 0.7101296 0.70456755 0.70782065 0.7044002 0.70519793 0.7095501 0.7027596 0.69948316 0.70278174 0.70600283 0.7026427 0.7111011 0.70535815 0.7009666 0.6978076 0.70191824 0.710028 0.70361906 0.7055833 0.70536673 0.70364755 0.7095789
0.03203203 0.70978105 0.6994428 0.7016017 0.7045637 0.7063682 0.70955807 0.70460397 0.70437765 0.6991994 0.70656276 0.71020186 0.703274 0.70536035 0.70550674 0.6990315 0.7102708 0.7042368 0.7065831 0.70208883 0.69896567 0.7060568 0.70192593 0.7028805 0.7037507 0.7046365 0.7090017 0.70559686 0.70124966 0.7102736 0.70475394 0.7077927 0.7045863 0.7051806 0.7096292 0.7028423 0.6993536 0.7029012 0.70599806 0.702555 0.7111927 0.7052538 0.7008536 0.6976592 0.7018488 0.7100915 0.70373166 0.7055527 0.7052657 0.70355916 0.7095456
0.033033032 0.70984757 0.69932085 0.7015382 0.7045508 0.7063495 0.70955664 0.7046076 0.70436406 0.69907314 0.70655864 0.7103091 0.70321596 0.7055349 0.70539725 0.69890994 0.71027035 0.7041224 0.70657605 0.7022048 0.6988389 0.7060177 0.70201135 0.70284456 0.7036306 0.7045867 0.70896155 0.70555025 0.7011653 0.71040773 0.70492625 0.7077692 0.70475847 0.7051635 0.7096998 0.702914 0.6992309 0.7030086 0.7059915 0.7024752 0.71127653 0.7051551 0.70074475 0.697518 0.7017815 0.7101474 0.7038318 0.7055207 0.7051702 0.70347637 0.70950866
0.034034032 0.7099059 0.6992041 0.70147866 0.704542 0.7063263 0.7095498 0.7046073 0.7043552 0.69895107 0.70655185 0.7104078 0.70316076 0.7056951 0.70529354 0.69879717 0.7102654 0.7040159 0.70656514 0.7023098 0.69871986 0.7059769 0.7020861 0.7028095 0.7035129 0.7045405 0.70891863 0.70549995 0.70108414 0.7105321 0.7050845 0.7077497 0.7049168 0.7051468 0.7097622 0.7029745 0.6991151 0.70310444 0.70598334 0.70240295 0.7113528 0.705062 0.70064 0.69738317 0.70171607 0.7101969 0.7039204 0.7054872 0.7050808 0.7033996 0.7094686
0.035035037 0.7099566 0.6990926 0.7014224 0.70453763 0.7062992 0.70953786 0.70460325 0.7043509 0.6988329 0.70654196 0.7104982 0.7031087 0.70584106 0.7051955 0.6986932 0.710256 0.7039169 0.70655054 0.70240325 0.69860816 0.7059349 0.7021499 0.70277524 0.7033978 0.7044986 0.70887244 0.7054468 0.70100623 0.710647 0.7052291 0.70773494 0.70506126 0.70513034 0.7098162 0.70302457 0.69900644 0.70318884 0.7059742 0.7023381 0.7114221 0.70497465 0.7005397 0.69725513 0.70165277 0.71023935 0.70399714 0.70545244 0.70499694 0.70332843 0.7094255
0.036036037 0.70999956 0.6989863 0.70137054 0.7045377 0.7062682 0.7095211 0.70459574 0.7043513 0.6987189 0.70653003 0.7105799 0.70305973 0.7059736 0.7051025 0.6985979 0.7102424 0.7038255 0.70653236 0.7024857 0.69850373 0.70589155 0.70220363 0.70274174 0.70328504 0.70446086 0.708824 0.7053906 0.70093167 0.7107522 0.7053604 0.7077241 0.7051926 0.7051142 0.7098626 0.7030641 0.69890416 0.7032618 0.70596385 0.702281 0.71148425 0.704893 0.7004434 0.6971335 0.7015915 0.7102753 0.70406264 0.7054168 0.70491886 0.70326287 0.70937943
0.037037037 0.71003497 0.69888526 0.70132166 0.70454174 0.70623374 0.7094999 0.7045849 0.704356 0.6986089 0.7065153 0.7106538 0.7030137 0.70609295 0.70501524 0.6985106 0.71022487 0.70374143 0.7065112 0.702557 0.69840634 0.70584714 0.702247 0.7027089 0.70317507 0.7044272 0.70877296 0.70533204 0.7008602 0.7108483 0.7054786 0.70771736 0.7053108 0.70509857 0.7099013 0.70309436 0.6988086 0.7033241 0.7059524 0.70223063 0.71153957 0.704817 0.70035106 0.69701815 0.70153236 0.7103052 0.7041175 0.70538026 0.70484626 0.703203 0.70933115
0.038038038 0.7100633 0.6987894 0.70127654 0.70455 0.7061956 0.70947444 0.7045709 0.7043652 0.69850296 0.70649844 0.71072 0.70297045 0.70619947 0.7049333 0.6984312 0.7102034 0.7036646 0.70648676 0.7026176 0.6983158 0.70580167 0.7022805 0.7026772 0.70306754 0.70439756 0.7087198 0.7052709 0.700792 0.7109356 0.70558375 0.7077148 0.70541644 0.70508385 0.7099325 0.7031148 0.69871914 0.70337546 0.7059402 0.7021872 0.7115886 0.7047462 0.70026314 0.6969089 0.7014754 0.7103288 0.70416194 0.705343 0.7047791 0.7031486 0.70928013
0.039039038 0.71008503 0.69869816 0.7012348 0.7045622 0.70615447 0.709445 0.7045542 0.70437855 0.698401 0.70647955 0.7107786 0.7029301 0.7062934 0.7048564 0.6983596 0.7101793 0.7035946 0.7064593 0.702668 0.69823205 0.7057551 0.70230436 0.7026462 0.7029624 0.70437163 0.70866454 0.70520765 0.7007268 0.7110143 0.7056768 0.70771605 0.7055097 0.7050692 0.7099568 0.7031263 0.698636 0.7034163 0.7059272 0.70215064 0.7116314 0.7046811 0.70017916 0.6968057 0.70142037 0.7103471 0.7041961 0.7053053 0.7047176 0.70309967 0.7092271
0.04004004 0.7101 0.69861203 0.7011964 0.70457846 0.7061104 0.70941174 0.70453423 0.70439625 0.698303 0.7064589 0.7108302 0.7028927 0.7063754 0.70478463 0.69829553 0.7101514 0.70353127 0.70642936 0.70270824 0.6981548 0.70570785 0.7023193 0.7026163 0.7028601 0.7043502 0.7086076 0.70514244 0.70066446 0.7110846 0.705758 0.70772094 0.7055911 0.70505536 0.7099743 0.7031292 0.6985588 0.7034479 0.7059133 0.70212066 0.7116684 0.7046211 0.70009923 0.6967084 0.70136744 0.71035945 0.70422095 0.70526683 0.70466113 0.7030557 0.70917207
0.041041043 0.71010923 0.6985303 0.7011607 0.7045983 0.7060637 0.70937514 0.7045121 0.70441765 0.6982088 0.7064359 0.7108748 0.70285785 0.70644605 0.7047179 0.69823855 0.71012044 0.70347434 0.7063965 0.7027387 0.6980835 0.70565975 0.70232564 0.7025871 0.7027603 0.704332 0.708549 0.70507526 0.7006053 0.7111471 0.70582753 0.7077296 0.70566106 0.7050421 0.7099854 0.7031238 0.6984875 0.7034698 0.705899 0.7020968 0.71169955 0.7045662 0.7000233 0.6966169 0.70131665 0.7103669 0.7042365 0.7052284 0.7046099 0.70301706 0.7091152
0.042042043 0.71011245 0.69845337 0.7011285 0.70462155 0.70601445 0.7093354 0.70448756 0.70444274 0.69811857 0.7064113 0.7109129 0.70282584 0.7065054 0.704656 0.69818836 0.7100872 0.70342344 0.7063616 0.7027599 0.69801855 0.705611 0.70232344 0.7025592 0.702663 0.7043176 0.7084888 0.70500684 0.70054877 0.71120214 0.7058862 0.7077416 0.70571935 0.7050295 0.70999026 0.70311075 0.69842184 0.7034827 0.70588404 0.702079 0.71172565 0.704516 0.69995093 0.6965313 0.70126766 0.7103694 0.7042431 0.7051894 0.7045633 0.70298326 0.70905715
0.043043043 0.7101102 0.6983807 0.701099 0.7046483 0.7059627 0.7092928 0.7044608 0.70447147 0.6980321 0.70638525 0.71094465 0.70279604 0.7065541 0.70459807 0.6981447 0.71005094 0.70337856 0.7063243 0.7027719 0.69795936 0.70556206 0.70231336 0.70253175 0.70256835 0.7043066 0.7084278 0.70493656 0.7004955 0.7112501 0.70593405 0.70775676 0.7057676 0.7050173 0.7099892 0.70309025 0.69836146 0.7034867 0.7058687 0.7020667 0.7117466 0.70447063 0.6998828 0.6964508 0.7012209 0.7103672 0.7042419 0.7051505 0.7045216 0.7029542 0.7089974
0.044044044 0.71010286 0.6983125 0.7010722 0.7046784 0.70590955 0.7092474 0.7044321 0.7045037 0.6979495 0.7063573 0.7109706 0.70276916 0.7065927 0.70454514 0.69810724 0.7100127 0.7033393 0.706285 0.7027754 0.6979058 0.70551234 0.7022957 0.7025054 0.7024764 0.70429903 0.70836556 0.7048656 0.7004444 0.71129066 0.7059714 0.7077748 0.7058052 0.7050058 0.70998305 0.70306283 0.6983065 0.7034825 0.7058528 0.7020599 0.71176267 0.70442986 0.6998182 0.6963757 0.7011761 0.71036077 0.70423234 0.70511127 0.7044846 0.70292956 0.7089368
0.045045044 0.7100907 0.6982483 0.7010485 0.7047113 0.70585376 0.7092001 0.70440125 0.704539 0.6978706 0.7063281 0.71099085 0.7027442 0.7066214 0.70449615 0.6980759 0.7099724 0.7033052 0.70624423 0.70277065 0.6978576 0.7054625 0.702271 0.7024798 0.7023872 0.70429474 0.7083023 0.7047938 0.70039636 0.7113248 0.7059992 0.7077956 0.70583326 0.7049946 0.7099718 0.703029 0.69825655 0.7034704 0.7058367 0.70205843 0.71177447 0.7043933 0.69975734 0.6963058 0.7011331 0.71035016 0.7042157 0.7050723 0.70445174 0.70290935 0.7088753
0.046046045 0.71007437 0.6981882 0.70102674 0.70474714 0.7057971 0.70915025 0.7043688 0.70457715 0.6977952 0.70629793 0.71100575 0.7027216 0.70664084 0.7044514 0.6980503 0.70993024 0.70327646 0.7062015 0.7027579 0.6978147 0.70541215 0.70223933 0.7024551 0.7023005 0.7042933 0.70823866 0.7047208 0.7003508 0.71135277 0.70601755 0.70781904 0.7058518 0.7049841 0.70995563 0.7029889 0.69821155 0.7034512 0.7058201 0.7020617 0.71178186 0.704361 0.69969994 0.6962407 0.70109177 0.7103361 0.70419174 0.70503294 0.704423 0.70289314 0.7088131
0.04704705 0.7100534 0.69813204 0.7010076 0.7047856 0.7057385 0.70909864 0.70433474 0.7046184 0.6977234 0.70626634 0.71101564 0.7027013 0.7066512 0.7044103 0.69803005 0.7098863 0.7032522 0.7061572 0.7027379 0.6977767 0.705362 0.7022014 0.70243126 0.7022166 0.7042951 0.7081746 0.70464754 0.70030755 0.711375 0.7060271 0.70784485 0.70586115 0.704974 0.70993507 0.7029432 0.6981708 0.7034245 0.705803 0.7020699 0.7117851 0.7043326 0.6996458 0.6961805 0.7010524 0.71031797 0.7041611 0.7049939 0.7043979 0.702881 0.70875025
0.04804805 0.7100288 0.69807965 0.7009906 0.7048265 0.70567876 0.70904565 0.70429915 0.7046619 0.6976553 0.70623356 0.71102047 0.7026828 0.7066534 0.7043726 0.698015 0.709841 0.7032324 0.7061116 0.702711 0.6977433 0.7053118 0.70215786 0.7024081 0.70213544 0.7042995 0.7081101 0.7045738 0.7002667 0.71139145 0.70602775 0.70787257 0.7058619 0.7049642 0.70991015 0.70289195 0.698135 0.7033915 0.7057856 0.702082 0.71178454 0.7043078 0.69959503 0.6961252 0.7010152 0.7102968 0.7041244 0.7049549 0.7043768 0.70287263 0.7086872
0.04904905 0.71000063 0.6980312 0.70097625 0.7048693 0.705618 0.70899093 0.7042622 0.70470786 0.6975905 0.7061998 0.71102124 0.70266646 0.70664716 0.7043384 0.6980048 0.70979446 0.70321673 0.70606494 0.70267725 0.6977145 0.70526147 0.70210844 0.70238584 0.70205706 0.7043064 0.7080453 0.7044998 0.7002285 0.71140265 0.7060204 0.7079022 0.70585454 0.7049551 0.70988154 0.702836 0.6981032 0.7033522 0.70576775 0.7020985 0.71178067 0.70428646 0.6995476 0.6960743 0.7009792 0.7102726 0.7040818 0.7049161 0.7043592 0.7028675 0.70862365
0.05005005 0.7099692 0.6979861 0.7009635 0.7049142 0.7055562 0.7089351 0.70422405 0.70475596 0.6975295 0.7061656 0.71101767 0.70265156 0.7066334 0.7043075 0.6979991 0.7097467 0.7032051 0.70601714 0.7026372 0.6976902 0.7052114 0.7020538 0.7023643 0.701981 0.70431554 0.7079808 0.7044258 0.7001924 0.7114089 0.70600516 0.7079338 0.7058396 0.70494604 0.70984954 0.7027753 0.6980756 0.703307 0.7057499 0.70211834 0.7117736 0.70426834 0.6995031 0.6960278 0.70094514 0.7102456 0.7040336 0.7048773 0.70434433 0.7028657 0.70856047
0.05105105 0.7099347 0.69794464 0.7009528 0.7049609 0.7054938 0.7088784 0.70418483 0.7048057 0.6974714 0.70613045 0.71100974 0.7026385 0.70661217 0.70427954 0.69799787 0.7096983 0.70319694 0.70596856 0.7025915 0.6976701 0.7051612 0.70199436 0.7023435 0.701908 0.70432675 0.70791626 0.7043517 0.7001586 0.7114104 0.7059828 0.70796645 0.705817 0.70493734 0.7098142 0.70271057 0.69805187 0.7032562 0.70573175 0.70214206 0.7117631 0.7042533 0.6994618 0.69598544 0.7009127 0.7102162 0.7039803 0.70483863 0.7043328 0.702867 0.70849717
0.05205205 0.70989746 0.6979065 0.70094365 0.70500916 0.7054309 0.708821 0.70414466 0.7048574 0.69741696 0.70609444 0.7109984 0.7026269 0.7065842 0.7042543 0.69800085 0.70964915 0.7031926 0.7059191 0.70254016 0.69765365 0.7051116 0.70193064 0.7023234 0.70183736 0.70434 0.707852 0.7042782 0.70012677 0.71140754 0.7059535 0.7080005 0.7057877 0.70492864 0.70977575 0.7026417 0.6980317 0.7032004 0.7057129 0.70216894 0.7117499 0.7042413 0.6994232 0.6959475 0.7008817 0.7101842 0.7039223 0.7048005 0.7043241 0.702871 0.7084342
0.05305305 0.70985794 0.6978717 0.70093644 0.70505875 0.70536757 0.7087628 0.7041033 0.70491046 0.69736534 0.7060581 0.71098405 0.70261705 0.70655 0.70423156 0.69800735 0.7095993 0.70319086 0.7058691 0.7024834 0.6976411 0.70506227 0.70186293 0.7023035 0.7017695 0.704355 0.7077881 0.70420456 0.70009714 0.7114007 0.70591754 0.70803547 0.7057514 0.7049202 0.70973456 0.7025695 0.69801515 0.70313996 0.705694 0.7021986 0.711734 0.70423156 0.6993875 0.6959136 0.70085245 0.71014994 0.70385987 0.7047622 0.7043179 0.70287764 0.70837176
0.054054055 0.7098161 0.69783986 0.700931 0.70510954 0.70530397 0.70870435 0.7040615 0.7049648 0.6973171 0.70602083 0.710966 0.70260817 0.70650905 0.7042113 0.69801784 0.7095492 0.70319206 0.7058183 0.7024222 0.69763196 0.7050132 0.70179117 0.70228475 0.7017043 0.7043718 0.7077248 0.70413196 0.7000691 0.71139 0.7058753 0.708071 0.70570934 0.7049118 0.7096911 0.70249397 0.698002 0.70307475 0.7056746 0.70223093 0.7117158 0.7042243 0.69935423 0.6958831 0.70082444 0.7101141 0.7037936 0.7047241 0.70431393 0.7028867 0.7083095
0.055055056 0.7097725 0.6978109 0.70092684 0.70516133 0.7052401 0.70864546 0.7040185 0.7050199 0.69727206 0.70598346 0.71094507 0.7026011 0.7064628 0.7041931 0.6980315 0.70949864 0.70319587 0.70576733 0.7023568 0.6976261 0.7049645 0.7017161 0.7022663 0.7016417 0.7043897 0.7076624 0.70405966 0.7000432 0.71137595 0.7058273 0.7081073 0.7056611 0.7049036 0.70964533 0.70241565 0.69799197 0.70300597 0.70565474 0.70226586 0.71169513 0.7042193 0.699324 0.6958565 0.70079786 0.7100762 0.70372343 0.70468605 0.7043122 0.702898 0.70824826
0.056056056 0.7097268 0.69778514 0.70092374 0.7052137 0.7051762 0.7085867 0.7039754 0.705076 0.6972299 0.7059457 0.7109217 0.70259446 0.70641106 0.70417666 0.6980485 0.70944816 0.7032022 0.70571595 0.702287 0.69762355 0.70491636 0.7016381 0.7022485 0.7015818 0.70440894 0.7076004 0.70398825 0.7000193 0.7113583 0.70577407 0.70814395 0.7056077 0.70489544 0.70959777 0.7023346 0.697985 0.7029333 0.7056348 0.7023028 0.7116726 0.7042161 0.69929576 0.6958337 0.70077294 0.710037 0.70364976 0.70464844 0.7043122 0.70291114 0.70818776
0.057057057 0.70968 0.69776195 0.70092225 0.7052666 0.70511246 0.7085279 0.7039313 0.70513254 0.69719064 0.7059075 0.7108955 0.70258915 0.7063542 0.7041624 0.69806826 0.7093974 0.70321023 0.7056644 0.7022134 0.69762397 0.70486903 0.7015573 0.702231 0.7015245 0.7044294 0.7075395 0.7039175 0.6999968 0.7113377 0.7057155 0.7081806 0.70554906 0.7048869 0.7095482 0.70225155 0.69798094 0.70285714 0.705614 0.7023417 0.7116479 0.7042148 0.6992699 0.6958139 0.70074904 0.7099962 0.703573 0.7046108 0.7043138 0.70292604 0.7081278
0.058058057 0.7096316 0.6977416 0.70092195 0.7053199 0.705049 0.7084695 0.70388675 0.70518976 0.69715434 0.7058691 0.710867 0.70258474 0.70629275 0.70414954 0.698091 0.7093469 0.70322025 0.70561266 0.70213675 0.69762725 0.7048219 0.701474 0.702214 0.70146984 0.7044503 0.7074793 0.70384794 0.6999762 0.7113144 0.7056523 0.70821714 0.70548546 0.70487845 0.7094971 0.7021663 0.6979795 0.702778 0.70559317 0.7023822 0.7116215 0.70421475 0.6992467 0.6957978 0.7007265 0.70995426 0.7034938 0.7045734 0.70431703 0.70294243 0.7080691
0.059059057 0.7095822 0.6977238 0.7009226 0.70537317 0.7049859 0.7084113 0.7038418 0.7052469 0.6971208 0.70583063 0.7108364 0.70258135 0.70622677 0.70413804 0.698116 0.7092967 0.70323205 0.70556104 0.7020566 0.69763315 0.70477545 0.70138866 0.70219755 0.7014177 0.7044721 0.70742035 0.70377916 0.6999571 0.71128833 0.70558447 0.70825356 0.70541763 0.7048698 0.70944494 0.70207953 0.6979805 0.7026962 0.7055717 0.70242417 0.7115937 0.70421606 0.6992255 0.6957847 0.70070523 0.7099114 0.7034117 0.7045364 0.7043215 0.7029604 0.70801145
0.06006006 0.7095319 0.69770896 0.7009241 0.70542645 0.7049233 0.70835364 0.70379645 0.7053041 0.69709015 0.7057919 0.71080387 0.7025783 0.70615685 0.7041277 0.69814354 0.7092468 0.70324504 0.7055094 0.70197415 0.6976414 0.70472986 0.70130146 0.70218146 0.7013682 0.70449424 0.70736253 0.70371175 0.6999396 0.71126 0.7055129 0.70828944 0.70534545 0.7048608 0.70939153 0.70199114 0.6979839 0.7026119 0.7055497 0.70246726 0.7115643 0.70421857 0.6992061 0.695775 0.70068526 0.70986736 0.7033277 0.70449924 0.7043271 0.7029791 0.707955
0.061061062 0.70948076 0.6976958 0.70092666 0.7054795 0.70486116 0.7082968 0.7037507 0.7053612 0.6970619 0.7057532 0.7107695 0.70257634 0.7060831 0.7041185 0.6981729 0.7091976 0.7032594 0.70545805 0.70188886 0.6976523 0.7046848 0.70121264 0.7021657 0.7013212 0.704517 0.70730597 0.70364547 0.69992363 0.71122944 0.705437 0.70832455 0.70526963 0.70485157 0.7093371 0.7019017 0.6979896 0.7025255 0.70552737 0.7025113 0.7115337 0.7042221 0.6991889 0.69576794 0.7006662 0.7098227 0.70324177 0.7044622 0.7043333 0.702999 0.7078997
0.062062062 0.70942914 0.69768536 0.7009302 0.7055323 0.70479935 0.7082403 0.7037049 0.7054177 0.6970367 0.7057144 0.7107338 0.70257485 0.70600593 0.7041102 0.69820464 0.70914865 0.70327467 0.7054069 0.7018018 0.6976649 0.7046406 0.70112264 0.70215046 0.7012765 0.70453966 0.7072503 0.70358044 0.6999091 0.7111972 0.7053582 0.70835894 0.7051903 0.704842 0.7092821 0.7018114 0.69799757 0.7024371 0.7055045 0.70255625 0.711502 0.70422643 0.69917357 0.695764 0.7006482 0.70977765 0.7031541 0.70442533 0.7043405 0.70301956 0.7078458
0.06306306 0.709377 0.69767714 0.7009343 0.70558435 0.70473874 0.70818484 0.70365906 0.7054737 0.6970139 0.70567584 0.7106963 0.7025738 0.7059256 0.70410246 0.698238 0.70910037 0.7032905 0.70535594 0.70171225 0.6976799 0.7045971 0.70103157 0.7021354 0.7012346 0.7045625 0.70719635 0.7035166 0.6998958 0.711163 0.70527595 0.7083923 0.7051077 0.7048322 0.7092264 0.7017201 0.69800735 0.70234716 0.70548105 0.70260155 0.71146923 0.704231 0.69915974 0.69576246 0.7006315 0.7097317 0.70306504 0.7043886 0.70434785 0.7030406 0.70779324
0.06406406 0.7093247 0.69767123 0.7009391 0.7056357 0.7046786 0.70813024 0.7036127 0.7055291 0.6969936 0.70563716 0.7106578 0.702573 0.7058425 0.7040951 0.6982731 0.70905274 0.7033071 0.7053052 0.7016216 0.6976968 0.7045545 0.7009396 0.70212054 0.7011949 0.70458484 0.7071438 0.7034545 0.699884 0.711127 0.7051908 0.70842457 0.70502245 0.7048219 0.70917046 0.7016288 0.6980189 0.7022557 0.70545715 0.7026474 0.7114356 0.70423615 0.69914776 0.6957639 0.7006155 0.7096855 0.7029749 0.704352 0.7043559 0.7030621 0.70774215
0.06506506 0.7092723 0.6976672 0.7009446 0.7056862 0.7046194 0.7080769 0.7035664 0.7055835 0.6969757 0.7055987 0.7106178 0.70257264 0.7057569 0.70408857 0.69830966 0.70900625 0.70332426 0.7052551 0.7015295 0.6977153 0.7045126 0.7008471 0.70210594 0.701158 0.7046071 0.70709264 0.70339364 0.69987345 0.71108973 0.7051031 0.7084554 0.70493436 0.70481104 0.70911413 0.701537 0.6980323 0.7021632 0.70543265 0.70269316 0.71140134 0.7042414 0.69913745 0.6957678 0.7006008 0.70963925 0.70288366 0.70431536 0.7043639 0.70308375 0.70769286
0.066066064 0.70922005 0.69766533 0.70095056 0.7057355 0.70456105 0.7080244 0.70352 0.7056368 0.6969604 0.70556056 0.7105773 0.7025725 0.7056691 0.70408195 0.6983476 0.7089602 0.70334136 0.70520556 0.7014363 0.6977355 0.7044717 0.70075446 0.7020919 0.70112294 0.70462894 0.70704305 0.7033345 0.69986403 0.7110511 0.70501316 0.70848465 0.70484424 0.70479995 0.70905775 0.70144546 0.69804716 0.70206994 0.7054074 0.7027389 0.71136636 0.70424676 0.6991287 0.69577414 0.7005867 0.70959276 0.7027921 0.7042789 0.70437175 0.7031056 0.707645
0.067067064 0.70916784 0.69766545 0.7009569 0.7057837 0.7045039 0.7079732 0.7034737 0.7056891 0.69694746 0.7055223 0.71053565 0.7025724 0.70557904 0.70407546 0.6983866 0.70891553 0.7033584 0.7051566 0.7013422 0.6977574 0.70443135 0.70066154 0.7020778 0.7010907 0.70465016 0.70699483 0.7032769 0.69985574 0.71101177 0.70492107 0.7085126 0.70475155 0.70478797 0.70900124 0.7013538 0.6980636 0.70197594 0.70538163 0.70278436 0.71133083 0.70425206 0.6991215 0.6957832 0.7005738 0.70954627 0.7026997 0.7042424 0.70437956 0.70312715 0.70759857
0.068068065 0.70911616 0.69766724 0.70096374 0.70583034 0.7044475 0.70792335 0.7034274 0.7057397 0.6969367 0.7054845 0.71049327 0.7025727 0.70548743 0.7040689 0.6984266 0.7088719 0.7033755 0.705108 0.70124745 0.69778055 0.7043922 0.70056874 0.70206386 0.7010609 0.70467055 0.7069483 0.70322084 0.69984883 0.7109711 0.70482737 0.70853853 0.7046576 0.7047756 0.70894504 0.7012629 0.6980816 0.70188177 0.7053553 0.70282936 0.71129483 0.704257 0.6991154 0.6957944 0.7005614 0.70949966 0.7026076 0.70420575 0.70438683 0.7031485 0.70755404
0.06906907 0.7090646 0.69767106 0.7009709 0.7058755 0.70439243 0.707875 0.7033811 0.7057891 0.6969283 0.70544696 0.71045035 0.7025728 0.7053942 0.7040623 0.6984679 0.7088292 0.7033924 0.7050601 0.7011525 0.6978051 0.70435405 0.70047647 0.7020501 0.7010331 0.70469016 0.7069036 0.7031666 0.6998429 0.7109298 0.7047321 0.7085626 0.7045619 0.7047623 0.708889 0.70117235 0.69810075 0.7017871 0.70532817 0.7028741 0.7112586 0.7042617 0.69911057 0.6958074 0.70054996 0.7094535 0.70251507 0.7041692 0.7043941 0.70316964 0.7075113
0.07007007 0.70901376 0.69767666 0.70097846 0.7059193 0.70433843 0.70782775 0.70333475 0.7058368 0.6969222 0.70540965 0.71040684 0.7025731 0.7053001 0.7040553 0.6985099 0.70878786 0.7034088 0.70501286 0.70105743 0.6978311 0.7043168 0.70038456 0.70203626 0.7010078 0.7047085 0.70686024 0.70311385 0.69983786 0.7108878 0.7046355 0.70858485 0.7044649 0.7047487 0.70883346 0.7010827 0.69812113 0.7016928 0.70530087 0.702918 0.7112223 0.7042655 0.6991072 0.69582325 0.70053935 0.7094077 0.7024229 0.70413274 0.7044002 0.70319 0.70747006
0.07107107 0.7089634 0.6976839 0.70098627 0.70596105 0.7042856 0.70778227 0.703289 0.7058826 0.696918 0.70537263 0.7103632 0.7025731 0.7052047 0.7040478 0.6985525 0.7087476 0.7034247 0.7049664 0.7009624 0.6978579 0.70428044 0.7002935 0.70202315 0.70098484 0.7047259 0.70681876 0.703063 0.6998339 0.71084523 0.70453805 0.70860505 0.7043671 0.70473427 0.7087785 0.7009941 0.6981425 0.70159847 0.7052724 0.7029607 0.7111858 0.70426893 0.699105 0.6958406 0.70052946 0.709362 0.7023311 0.70409614 0.704406 0.7032096 0.7074308
0.072072074 0.7089138 0.69769263 0.70099413 0.70600104 0.704234 0.7077381 0.7032431 0.70592666 0.6969159 0.7053363 0.7103193 0.7025731 0.70510864 0.7040401 0.6985957 0.70870864 0.7034397 0.70492077 0.70086765 0.6978859 0.704245 0.7002033 0.70200974 0.7009638 0.7047422 0.706779 0.703014 0.69983107 0.71080244 0.7044397 0.70862263 0.7042685 0.70471925 0.7087239 0.7009064 0.6981652 0.7015048 0.7052434 0.7030028 0.7111492 0.7042715 0.6991038 0.69586 0.70052016 0.70931655 0.70223975 0.7040598 0.7044107 0.70322865 0.7073935
0.073073074 0.7088653 0.6977031 0.7010025 0.7060391 0.7041838 0.7076957 0.7031974 0.7059687 0.6969162 0.7053001 0.7102752 0.70257306 0.70501184 0.7040316 0.69863963 0.70867085 0.7034541 0.70487595 0.70077336 0.69791466 0.7042104 0.7001143 0.7019963 0.7009453 0.7047571 0.7067413 0.70296675 0.699829 0.7107592 0.70434093 0.70863795 0.70416915 0.7047034 0.70867026 0.7008204 0.6981886 0.7014117 0.7052138 0.70304346 0.71111286 0.7042733 0.6991038 0.6958817 0.7005119 0.70927197 0.70214945 0.7040231 0.70441437 0.7032468 0.707358
0.074074075 0.70881766 0.69771516 0.7010107 0.70607495 0.704135 0.70765483 0.70315194 0.70600855 0.6969183 0.70526457 0.71023065 0.7025725 0.70491487 0.70402217 0.6986837 0.70863456 0.7034674 0.70483184 0.70068 0.69794434 0.704177 0.70002663 0.7019834 0.700929 0.70477057 0.7067048 0.7029213 0.69982773 0.7107159 0.7042418 0.7086513 0.7040695 0.7046869 0.70861727 0.70073557 0.6982129 0.7013194 0.7051835 0.703083 0.7110766 0.7042738 0.69910467 0.6959049 0.70050395 0.70922774 0.7020601 0.70398664 0.70441705 0.7032637 0.7073244
0.075075075 0.70877075 0.6977287 0.70101905 0.7061086 0.7040877 0.7076156 0.7031069 0.70604634 0.6969225 0.7052292 0.7101865 0.7025721 0.70481807 0.7040121 0.6987283 0.70859975 0.7034798 0.70478874 0.7005872 0.6979749 0.70414454 0.6999403 0.7019702 0.7009147 0.7047824 0.7066705 0.70287776 0.69982755 0.7106727 0.7041425 0.7086619 0.70396984 0.7046694 0.7085652 0.7006524 0.69823796 0.7012283 0.7051524 0.70312095 0.71104056 0.7042733 0.6991065 0.6959301 0.70049685 0.70918417 0.70197177 0.7039497 0.7044184 0.70327955 0.7072926
0.076076075 0.70872504 0.69774365 0.70102745 0.70614016 0.70404136 0.70757824 0.7030621 0.7060818 0.6969286 0.7051944 0.71014243 0.70257115 0.70472115 0.7040011 0.698773 0.70856637 0.7034911 0.7047465 0.70049596 0.6980061 0.7041132 0.69985574 0.7019571 0.70090276 0.7047927 0.706638 0.7028363 0.6998279 0.71062934 0.7040433 0.70866966 0.70387036 0.7046513 0.708514 0.7005711 0.6982638 0.7011383 0.70512056 0.7031576 0.711005 0.70427144 0.69910926 0.695957 0.7004904 0.70914125 0.7018848 0.703913 0.7044186 0.7032941 0.707263
0.077077076 0.70868045 0.69775987 0.70103586 0.7061692 0.7039967 0.7075426 0.70301765 0.70611477 0.6969363 0.70516026 0.7100984 0.70256984 0.7046247 0.70398897 0.6988181 0.70853436 0.7035009 0.7047053 0.70040554 0.6980379 0.704083 0.6997728 0.7019442 0.7008926 0.70480126 0.7066074 0.70279646 0.6998294 0.71058625 0.7039444 0.7086751 0.70377105 0.7046323 0.7084639 0.7004919 0.69829017 0.7010495 0.70508796 0.70319253 0.71096957 0.70426834 0.69911283 0.6959856 0.70048445 0.7090993 0.7017992 0.7038763 0.7044173 0.7033073 0.7072354
0.078078076 0.70863724 0.6977775 0.7010446 0.70619583 0.7039534 0.7075086 0.7029735 0.7061451 0.6969464 0.70512646 0.7100546 0.7025681 0.70452875 0.7039762 0.69886297 0.7085041 0.70350975 0.7046649 0.70031667 0.6980703 0.70405364 0.6996919 0.70193124 0.700885 0.70480776 0.7065784 0.70275867 0.69983155 0.71054333 0.70384616 0.7086777 0.7036722 0.70461255 0.7084148 0.70041454 0.6983173 0.7009624 0.7050548 0.70322585 0.7109347 0.7042638 0.69911724 0.69601566 0.7004792 0.709058 0.7017152 0.70383936 0.70441437 0.70331925 0.70720977
0.07907908 0.70859534 0.69779634 0.701053 0.70621985 0.7039114 0.70747656 0.7029298 0.70617324 0.696958 0.70509344 0.71001124 0.7025662 0.70443344 0.70396197 0.69890803 0.7084751 0.7035169 0.7046254 0.7002295 0.6981033 0.7040251 0.6996128 0.7019184 0.7008793 0.7048129 0.7065516 0.7027228 0.6998347 0.7105009 0.70374846 0.7086775 0.7035742 0.70459175 0.7083672 0.7003394 0.6983449 0.70087695 0.705021 0.7032571 0.71090037 0.7042579 0.69912237 0.6960475 0.70047444 0.7090175 0.7016332 0.7038024 0.7044101 0.7033294 0.70718575
0.08008008 0.7085547 0.69781655 0.70106137 0.70624125 0.7038711 0.70744646 0.7028863 0.7061985 0.69697154 0.7050607 0.7099683 0.70256376 0.70433927 0.70394665 0.69895303 0.7084479 0.70352286 0.7045873 0.700144 0.69813645 0.70399797 0.6995362 0.7019056 0.7008754 0.70481586 0.70652634 0.7026885 0.69983816 0.7104589 0.70365196 0.70867425 0.703477 0.70457035 0.70832056 0.7002668 0.69837284 0.70079327 0.70498633 0.70328665 0.71086645 0.7042503 0.6991285 0.6960807 0.70047027 0.70897806 0.70155287 0.7037653 0.7044042 0.7033382 0.7071641
0.08108108 0.70851517 0.6978382 0.7010698 0.7062602 0.70383215 0.70741814 0.7028435 0.70622134 0.69698685 0.70502853 0.70992583 0.70256084 0.70424604 0.7039301 0.69899786 0.7084222 0.7035271 0.70454997 0.7000603 0.69817024 0.70397156 0.69946194 0.70189285 0.70087355 0.7048167 0.7065032 0.7026568 0.6998426 0.7104173 0.7035563 0.7086681 0.703381 0.7045479 0.7082753 0.7001963 0.6984015 0.7007117 0.704951 0.70331424 0.7108334 0.7042409 0.6991348 0.69611543 0.7004664 0.7089395 0.7014749 0.70372814 0.70439625 0.70334524 0.70714444
0.082082085 0.7084774 0.69786096 0.7010782 0.7062765 0.70379514 0.70739186 0.702801 0.70624137 0.6970037 0.7049973 0.709884 0.7025577 0.704154 0.703912 0.6990426 0.70839804 0.70352983 0.7045136 0.69997895 0.69820446 0.7039466 0.6993898 0.70188004 0.70087385 0.70481575 0.7064817 0.7026267 0.69984776 0.7103763 0.7034622 0.70865923 0.703286 0.7045249 0.70823145 0.7001285 0.6984304 0.70063215 0.70491517 0.70333964 0.710801 0.70423 0.699142 0.6961515 0.7004634 0.708902 0.7013988 0.70369107 0.7043867 0.7033504 0.7071268
0.083083086 0.70844096 0.69788456 0.7010865 0.7062898 0.70375925 0.7073674 0.70275897 0.70625854 0.6970224 0.7049664 0.70984256 0.70255387 0.7040634 0.70389295 0.69908714 0.70837563 0.7035307 0.70447844 0.6998996 0.6982391 0.70392257 0.6993207 0.7018672 0.70087606 0.7048126 0.7064623 0.70259845 0.69985354 0.71033585 0.70336914 0.7086473 0.7031928 0.70450073 0.70818895 0.7000636 0.6984596 0.70055497 0.7048783 0.7033631 0.71076924 0.70421714 0.6991499 0.6961891 0.7004609 0.7088654 0.7013251 0.70365363 0.70437545 0.703354 0.70711136
0.084084086 0.7084063 0.6979096 0.70109457 0.7063005 0.70372516 0.7073449 0.70271724 0.70627284 0.6970428 0.7049364 0.7098019 0.7025495 0.7039749 0.7038722 0.69913155 0.7083549 0.7035303 0.70444435 0.6998226 0.6982735 0.7038995 0.69925416 0.7018546 0.70088 0.7048073 0.70644474 0.7025725 0.69986 0.7102962 0.7032778 0.70863247 0.70310086 0.7044758 0.70814764 0.70000136 0.6984891 0.7004801 0.70484084 0.7033842 0.7107385 0.70420265 0.6991584 0.69622785 0.7004588 0.70883006 0.701254 0.7036162 0.7043622 0.7033558 0.7070979
0.08508509 0.7083732 0.6979355 0.70110255 0.70630825 0.70369273 0.7073243 0.70267636 0.7062841 0.6970648 0.70490676 0.70976174 0.7025447 0.70388764 0.70385003 0.69917536 0.708336 0.7035277 0.7044114 0.69974834 0.69830847 0.7038776 0.6991903 0.7018418 0.70088583 0.70479965 0.70642895 0.7025484 0.699867 0.71025753 0.70318836 0.7086143 0.7030109 0.7044501 0.7081082 0.69994193 0.6985192 0.7004077 0.70480263 0.70340323 0.71070844 0.70418626 0.69916725 0.69626814 0.700457 0.7087958 0.7011854 0.70357865 0.7043469 0.7033556 0.7070862
0.08608609 0.7083414 0.69796276 0.7011105 0.7063131 0.70366156 0.70730585 0.702636 0.7062926 0.6970885 0.70487785 0.70972264 0.7025394 0.70380247 0.7038264 0.69921917 0.70831865 0.70352346 0.70437944 0.69967633 0.6983437 0.7038568 0.69912964 0.70182925 0.7008939 0.7047901 0.7064151 0.70252603 0.6998746 0.71021974 0.7031004 0.70859313 0.7029228 0.70442337 0.7080701 0.6998856 0.6985492 0.70033795 0.7047639 0.70342 0.7106791 0.70416784 0.69917685 0.69630975 0.7004561 0.7087627 0.7011195 0.70354104 0.7043297 0.7033535 0.70707685
0.08708709 0.70831156 0.6979909 0.7011183 0.70631474 0.7036322 0.7072892 0.7025961 0.7062983 0.6971136 0.70484954 0.7096841 0.7025337 0.70371956 0.7038015 0.6992624 0.7083029 0.70351726 0.7043488 0.6996071 0.69837886 0.703837 0.6990715 0.7018166 0.70090336 0.70477796 0.70640314 0.70250595 0.6998831 0.71018255 0.70301527 0.708569 0.7028367 0.7043962 0.7080335 0.6998322 0.6985795 0.70027107 0.70472443 0.70343447 0.7106511 0.70414776 0.6991867 0.6963522 0.70045507 0.7087307 0.7010563 0.7035036 0.7043106 0.70334935 0.7070695
0.08808809 0.70828354 0.6980202 0.70112574 0.70631385 0.70360434 0.7072746 0.70255667 0.70630074 0.6971403 0.7048222 0.70964676 0.7025271 0.70363873 0.70377475 0.69930553 0.70828915 0.7035093 0.70431894 0.69954085 0.6984144 0.7038183 0.699017 0.701804 0.700915 0.70476377 0.706393 0.7024877 0.6998921 0.71014667 0.70293176 0.7085416 0.70275265 0.7043677 0.70799863 0.6997823 0.6986099 0.7002069 0.70468426 0.70344645 0.7106239 0.7041255 0.6991974 0.6963961 0.70045525 0.7086999 0.7009959 0.7034657 0.7042893 0.7033431 0.70706445
0.08908909 0.7082571 0.69805044 0.70113325 0.7063098 0.7035781 0.7072622 0.702518 0.7063003 0.69716847 0.7047954 0.70960987 0.7025202 0.70356023 0.70374644 0.69934803 0.7082768 0.7034993 0.70429075 0.69947755 0.6984498 0.7038007 0.69896543 0.70179147 0.7009281 0.70474726 0.7063849 0.7024714 0.69990164 0.7101117 0.70285064 0.7085113 0.7026713 0.70433855 0.70796525 0.6997354 0.69864047 0.70014566 0.7046435 0.7034561 0.71059775 0.70410115 0.6992082 0.69644135 0.70045537 0.7086704 0.7009388 0.703428 0.70426595 0.70333487 0.707061
0.09009009 0.70823234 0.69808143 0.7011407 0.7063028 0.70355356 0.70725167 0.7024799 0.70629674 0.69719815 0.7047693 0.709574 0.7025129 0.70348436 0.7037167 0.69939 0.7082666 0.7034875 0.70426327 0.69941694 0.6984853 0.703784 0.6989173 0.7017789 0.70094323 0.70472836 0.70637876 0.70245713 0.69991183 0.71007776 0.70277214 0.7084777 0.7025922 0.7043085 0.70793366 0.6996918 0.69867134 0.70008755 0.70460194 0.70346326 0.71057266 0.704075 0.6992194 0.69648755 0.7004561 0.70864207 0.7008846 0.70339 0.7042406 0.70332474 0.70706
0.09109109 0.7082094 0.69811344 0.70114785 0.7062929 0.7035305 0.70724314 0.70244247 0.7062901 0.6972294 0.70474386 0.7095393 0.7025047 0.70341086 0.7036852 0.69943166 0.70825773 0.7034738 0.70423734 0.6993597 0.6985209 0.7037688 0.6988724 0.70176655 0.70096004 0.7047071 0.7063744 0.70244455 0.6999226 0.7100449 0.7026962 0.7084409 0.7025156 0.70427775 0.70790374 0.6996518 0.6987021 0.7000325 0.7045599 0.7034681 0.7105486 0.70404655 0.69923156 0.6965347 0.70045745 0.70861506 0.70083356 0.70335215 0.704213 0.7033123 0.7070607
0.09209209 0.70818824 0.69814646 0.70115465 0.7062799 0.7035093 0.70723647 0.7024056 0.7062806 0.697262 0.7047193 0.7095055 0.70249623 0.70334035 0.7036523 0.6994726 0.7082508 0.70345813 0.7042122 0.699306 0.69855666 0.70375425 0.6988312 0.70175415 0.7009784 0.7046833 0.70637155 0.7024341 0.69993377 0.71001345 0.702623 0.7084009 0.7024419 0.7042461 0.7078754 0.69961524 0.6987331 0.69998085 0.70451725 0.7034704 0.71052575 0.7040162 0.6992437 0.6965831 0.70045894 0.7085893 0.700786 0.7033143 0.70418334 0.70329803 0.7070635
0.09309309 0.70816875 0.6981806 0.70116156 0.70626414 0.7034894 0.707232 0.70236945 0.70626795 0.6972961 0.70469534 0.70947266 0.7024871 0.70327246 0.7036178 0.6995134 0.70824575 0.7034403 0.7041883 0.69925547 0.6985922 0.703741 0.6987932 0.7017419 0.7009985 0.7046573 0.7063708 0.7024254 0.69994575 0.70998317 0.7025526 0.708358 0.702371 0.70421386 0.70784885 0.6995821 0.698764 0.6999325 0.7044739 0.7034703 0.71050394 0.70398366 0.6992562 0.69663256 0.7004612 0.7085649 0.7007415 0.7032763 0.70415145 0.70328146 0.7070683
0.0940941 0.7081514 0.69821554 0.7011683 0.70624477 0.7034714 0.70722955 0.7023338 0.70625234 0.6973316 0.7046723 0.7094409 0.7024775 0.70320755 0.70358145 0.69955343 0.7082424 0.7034207 0.7041657 0.69920814 0.69862795 0.70372874 0.69875896 0.7017296 0.70102036 0.7046291 0.7063718 0.70241886 0.6999581 0.70995396 0.702485 0.7083121 0.70230293 0.7041805 0.7078239 0.6995527 0.69879514 0.6998875 0.7044302 0.7034677 0.7104834 0.7039493 0.6992696 0.696683 0.7004636 0.708542 0.70070046 0.7032383 0.70411754 0.7032627 0.70707536
0.0950951 0.70813584 0.6982511 0.70117474 0.7062231 0.7034549 0.7072288 0.70229906 0.70623356 0.6973685 0.70464987 0.7094102 0.7024673 0.70314604 0.70354366 0.6995929 0.7082408 0.7033989 0.70414436 0.6991645 0.6986634 0.70371747 0.6987284 0.7017174 0.7010437 0.70459837 0.7063747 0.7024142 0.6999712 0.709926 0.7024207 0.70826256 0.70223796 0.70414686 0.7078008 0.6995268 0.6988262 0.6998458 0.70438576 0.7034625 0.710464 0.7039124 0.69928294 0.6967344 0.70046675 0.70852023 0.7006631 0.70320034 0.7040814 0.703242 0.7070843
0.0960961 0.7081219 0.6982877 0.7011812 0.7061979 0.7034398 0.7072303 0.7022649 0.70621186 0.6974067 0.70462835 0.7093805 0.7024567 0.70308745 0.70350415 0.6996319 0.708241 0.7033754 0.7041239 0.69912446 0.69869924 0.7037074 0.6987015 0.7017053 0.7010689 0.7045653 0.7063793 0.7024114 0.69998467 0.7098997 0.7023594 0.7082104 0.7021762 0.70411193 0.7077796 0.6995048 0.69885725 0.69980794 0.7043408 0.70345503 0.710446 0.7038735 0.6992968 0.6967868 0.70047 0.7085001 0.70062906 0.7031624 0.70404303 0.70321906 0.7070953
0.0970971 0.70811015 0.6983252 0.7011875 0.7061699 0.7034265 0.7072338 0.7022314 0.7061869 0.69744617 0.70460737 0.7093523 0.7024455 0.70303226 0.703463 0.69967014 0.7082431 0.7033496 0.70410514 0.69908804 0.69873476 0.70369834 0.6986785 0.7016932 0.7010953 0.70452994 0.7063857 0.70241046 0.6999986 0.70987463 0.7023014 0.7081551 0.7021177 0.70407665 0.7077599 0.6994868 0.69888836 0.69977355 0.7042953 0.70344484 0.7104292 0.70383286 0.69931096 0.6968403 0.70047414 0.7084806 0.700599 0.7031242 0.7040026 0.70319384 0.7071082
0.0980981 0.70810026 0.69836336 0.7011935 0.7061389 0.7034146 0.70723933 0.7021986 0.7061592 0.69748694 0.7045873 0.70932496 0.70243376 0.7029804 0.7034204 0.6997082 0.7082465 0.7033221 0.7040871 0.6990552 0.69877 0.70369065 0.6986593 0.7016814 0.7011234 0.7044919 0.7063939 0.7024112 0.70001316 0.7098508 0.7022468 0.708097 0.7020624 0.7040404 0.7077424 0.6994723 0.6989195 0.6997429 0.7042493 0.7034323 0.71041363 0.7037899 0.69932544 0.6968944 0.70047843 0.7084632 0.7005723 0.7030862 0.70396 0.7031668 0.70712304
0.0990991 0.70809203 0.6984025 0.7011995 0.7061051 0.7034047 0.7072467 0.70216656 0.7061282 0.69752926 0.704568 0.7092989 0.70242137 0.7029318 0.70337594 0.6997455 0.70825213 0.7032927 0.70407045 0.6990262 0.6988055 0.7036835 0.698644 0.70166945 0.7011531 0.70445174 0.70640385 0.702414 0.70002836 0.70982844 0.70219576 0.70803535 0.70201075 0.7040036 0.70772624 0.6994615 0.69895065 0.699716 0.7042029 0.7034171 0.71039927 0.7037449 0.69934034 0.6969498 0.70048326 0.70844686 0.7005494 0.7030481 0.70391524 0.70313734 0.7071399
0.1001001 0.70808583 0.6984423 0.7012053 0.7060683 0.70339614 0.7072561 0.7021356 0.70609426 0.6975726 0.70454955 0.7092742 0.70240897 0.7028867 0.70333016 0.6997822 0.7082593 0.7032612 0.7040549 0.6990012 0.698841 0.70367765 0.69863266 0.70165783 0.7011841 0.7044093 0.7064156 0.7024187 0.70004404 0.7098076 0.7021477 0.7079711 0.70196235 0.7039661 0.70771223 0.69945496 0.6989817 0.699693 0.70415574 0.7033998 0.7103862 0.7036978 0.69935554 0.6970058 0.7004885 0.7084319 0.7005304 0.70301014 0.7038682 0.703106 0.70715874
0.1011011 0.7080813 0.69848293 0.70121104 0.7060284 0.7033891 0.7072676 0.702105 0.7060576 0.69761735 0.7045317 0.7092505 0.70239544 0.7028455 0.7032826 0.6998184 0.70826817 0.70322764 0.7040406 0.69897985 0.6988762 0.7036727 0.69862527 0.70164627 0.70121646 0.70436436 0.70642895 0.70242494 0.7000601 0.70978826 0.70210356 0.70790344 0.7019176 0.7039279 0.7076996 0.6994523 0.6990128 0.69967365 0.7041085 0.7033796 0.71037453 0.7036487 0.699371 0.6970627 0.7004941 0.7084187 0.70051533 0.7029722 0.7038193 0.7030724 0.7071793
0.1021021 0.70807916 0.6985242 0.7012167 0.7059857 0.7033836 0.7072809 0.70207524 0.7060176 0.6976632 0.704515 0.70922786 0.70238185 0.70280766 0.7032336 0.69985396 0.70827895 0.7031923 0.7040274 0.69896257 0.6989113 0.70366883 0.69862187 0.7016347 0.7012506 0.70431745 0.706444 0.7024331 0.7000769 0.7097702 0.702063 0.7078334 0.7018768 0.703889 0.707689 0.6994534 0.69904387 0.69965833 0.70406055 0.70335716 0.71036446 0.7035974 0.6993868 0.69712055 0.7005001 0.70840657 0.700504 0.70293415 0.7037681 0.7030367 0.70720184
0.1031031 0.70807856 0.69856614 0.70122206 0.7059402 0.7033796 0.70729613 0.7020463 0.70597494 0.69771004 0.7044987 0.7092069 0.7023674 0.70277375 0.7031829 0.69988877 0.7082911 0.7031551 0.70401543 0.69894916 0.69894606 0.70366603 0.69862235 0.70162344 0.7012861 0.70426804 0.7064607 0.7024431 0.70009387 0.7097537 0.70202625 0.70776016 0.7018391 0.7038497 0.7076802 0.69945884 0.699075 0.69964683 0.7040125 0.7033324 0.71035534 0.70354426 0.699403 0.69717896 0.7005065 0.70839596 0.7004965 0.70289654 0.7037149 0.7029989 0.70722634
0.1041041 0.7080798 0.69860905 0.7012273 0.7058916 0.70337725 0.7073134 0.70201796 0.70592934 0.6977583 0.7044834 0.70918685 0.70235294 0.70274353 0.70313066 0.6999233 0.70830524 0.7031158 0.7040046 0.6989398 0.69898117 0.70366424 0.6986271 0.7016125 0.7013227 0.7042164 0.70647925 0.70245504 0.7001116 0.7097389 0.7019932 0.70768404 0.70180565 0.7038095 0.70767313 0.699468 0.699106 0.69963926 0.70396364 0.703305 0.710348 0.70348907 0.6994194 0.69723845 0.7005135 0.70838666 0.700493 0.7028587 0.7036596 0.7029591 0.7072526
0.1051051 0.70808303 0.6986524 0.70123255 0.70584047 0.7033764 0.7073324 0.7019908 0.70588094 0.69780767 0.70446885 0.7091682 0.70233786 0.70271695 0.7030769 0.6999572 0.70832103 0.7030748 0.70399505 0.6989346 0.6990159 0.7036635 0.69863564 0.7016014 0.70136094 0.70416254 0.7064991 0.7024685 0.70012957 0.70972526 0.70196366 0.70760524 0.7017758 0.70376897 0.70766795 0.69948107 0.6991367 0.6996359 0.70391476 0.7032753 0.7103415 0.7034317 0.6994362 0.6972985 0.7005207 0.7083789 0.7004935 0.70282084 0.70360225 0.7029173 0.7072807
0.1061061 0.70808816 0.6986967 0.70123744 0.7057865 0.70337707 0.7073535 0.70196396 0.7058296 0.6978582 0.70445496 0.7091506 0.70232224 0.7026945 0.7030218 0.6999904 0.7083385 0.70303214 0.70398647 0.6989334 0.69905066 0.7036637 0.6986485 0.70159066 0.70140046 0.70410645 0.70652074 0.7024835 0.7001483 0.70971334 0.7019385 0.7075235 0.70175004 0.70372766 0.7076644 0.69949836 0.69916755 0.69963634 0.70386523 0.7032434 0.71033674 0.7033728 0.69945323 0.69735944 0.70052856 0.70837235 0.700498 0.7027832 0.70354295 0.7028736 0.70731056
0.10710711 0.7080952 0.6987415 0.70124245 0.7057299 0.70337933 0.7073761 0.70193803 0.7057756 0.6979097 0.70444196 0.7091345 0.70230633 0.7026758 0.70296514 0.70002294 0.7083577 0.7029874 0.70397913 0.6989364 0.6990852 0.70366496 0.69866556 0.7015798 0.70144117 0.70404816 0.706544 0.7025003 0.7001673 0.7097028 0.70191693 0.707439 0.70172787 0.70368594 0.70766276 0.6995199 0.69919854 0.6996409 0.70381546 0.703209 0.7103332 0.7033115 0.69947034 0.6974213 0.7005367 0.70836705 0.7005064 0.70274574 0.70348155 0.7028277 0.70734227
0.10810811 0.7081041 0.6987871 0.70124733 0.70567036 0.70338297 0.70740056 0.70191294 0.70571876 0.69796246 0.70442975 0.7091196 0.70229006 0.7026612 0.7029069 0.7000551 0.7083785 0.70294064 0.70397305 0.6989435 0.69911975 0.70366716 0.69868654 0.7015693 0.70148313 0.7039877 0.70656884 0.70251894 0.7001871 0.7096943 0.70189965 0.70735204 0.70171 0.7036437 0.707663 0.69954515 0.6992293 0.6996496 0.70376533 0.7031725 0.71033096 0.70324856 0.699488 0.6974835 0.70054543 0.7083633 0.7005191 0.70270836 0.7034183 0.7027797 0.7073759
0.10910911 0.7081148 0.698833 0.7012521 0.7056081 0.70338804 0.70742714 0.70188874 0.7056592 0.69801617 0.7044182 0.7091061 0.7022732 0.70265055 0.7028476 0.70008653 0.7084009 0.7028923 0.7039678 0.6989544 0.6991541 0.7036704 0.6987117 0.7015591 0.7015263 0.70392543 0.7065952 0.7025389 0.7002069 0.7096872 0.70188606 0.70726216 0.7016959 0.703601 0.7076646 0.69957477 0.69926 0.6996622 0.7037149 0.7031334 0.71033037 0.7031837 0.6995061 0.6975466 0.7005543 0.708361 0.7005357 0.70267123 0.7033529 0.70273 0.70741105
0.11011011 0.70812726 0.6988801 0.70125693 0.70554364 0.70339453 0.7074554 0.7018652 0.70559686 0.69807106 0.70440763 0.7090937 0.702256 0.7026438 0.7027864 0.7001175 0.7084249 0.7028425 0.7039638 0.6989699 0.6991883 0.70367444 0.6987411 0.7015487 0.7015706 0.7038607 0.70662314 0.70256066 0.7002276 0.70968145 0.7018765 0.70716995 0.7016859 0.70355755 0.70766807 0.69960827 0.69929063 0.69967884 0.70366436 0.70309216 0.7103309 0.70311695 0.6995243 0.69761026 0.7005636 0.70835996 0.7005564 0.70263404 0.7032859 0.70267844 0.7074479
0.11111111 0.7081416 0.69892746 0.7012616 0.7054763 0.7034026 0.7074853 0.7018426 0.705532 0.69812685 0.7043977 0.70908254 0.7022385 0.7026411 0.70272404 0.70014775 0.7084505 0.7027907 0.70396096 0.6989897 0.6992224 0.70367956 0.69877446 0.7015386 0.7016164 0.703794 0.70665216 0.7025842 0.7002485 0.7096772 0.701871 0.7070752 0.7016799 0.7035138 0.7076732 0.69964606 0.6993212 0.6997 0.7036135 0.703049 0.71033293 0.70304847 0.6995427 0.6976748 0.70057356 0.70836043 0.700581 0.7025971 0.70321673 0.7026249 0.7074864
0.11211211 0.7081578 0.69897556 0.7012661 0.70540637 0.7034118 0.7075172 0.70182055 0.7054643 0.6981838 0.7043885 0.70907277 0.7022206 0.7026425 0.7026605 0.70017743 0.7084777 0.7027374 0.7039592 0.69901335 0.6992563 0.70368564 0.69881225 0.7015289 0.70166326 0.70372546 0.7066831 0.7026089 0.70026994 0.70967484 0.7018696 0.70697755 0.701678 0.70346963 0.70768017 0.69968766 0.6993517 0.6997251 0.70356226 0.7030033 0.71033627 0.70297813 0.6995615 0.69773996 0.7005838 0.7083621 0.7006098 0.7025601 0.703146 0.7025694 0.7075269
0.11311311 0.7081759 0.699024 0.70127046 0.70533395 0.70342267 0.7075505 0.7017995 0.7053942 0.6982415 0.70438 0.7090641 0.70220226 0.70264816 0.70259523 0.70020694 0.70850635 0.7026822 0.70395863 0.6990412 0.6992903 0.70369244 0.69885385 0.7015195 0.7017109 0.70365494 0.7067155 0.7026354 0.7002917 0.7096737 0.7018724 0.70687765 0.70168006 0.703425 0.7076889 0.6997334 0.69938225 0.69975406 0.7035108 0.7029554 0.71034086 0.70290583 0.6995804 0.69780546 0.70059454 0.70836514 0.7006426 0.70252347 0.70307314 0.7025121 0.70756865
0.11411411 0.7081956 0.6990732 0.70127505 0.70525914 0.7034348 0.7075859 0.701779 0.70532167 0.69830024 0.70437247 0.70905685 0.70218366 0.7026578 0.70252913 0.70023566 0.70853645 0.7026255 0.70395905 0.6990732 0.6993239 0.70370007 0.69889987 0.7015101 0.70176 0.7035824 0.7067491 0.7026634 0.70031387 0.70967436 0.70187914 0.7067754 0.70168644 0.70337987 0.70769924 0.6997831 0.6994125 0.6997874 0.7034592 0.7029057 0.71034706 0.70283204 0.6995994 0.6978719 0.7006056 0.7083696 0.7006796 0.70248693 0.7029987 0.70245314 0.7076121
0.11511511 0.70821726 0.69912285 0.7012792 0.70518166 0.7034482 0.7076224 0.7017596 0.7052466 0.6983598 0.70436585 0.7090509 0.7021647 0.70267147 0.7024615 0.70026386 0.7085684 0.70256704 0.7039604 0.6991095 0.6993575 0.70370877 0.6989497 0.7015008 0.70180994 0.7035079 0.70678407 0.70269245 0.7003365 0.70967656 0.7018902 0.70667076 0.70169675 0.7033345 0.7077111 0.69983697 0.69944286 0.6998248 0.70340735 0.70285374 0.7103543 0.7027566 0.69961894 0.6979386 0.70061713 0.7083751 0.7007205 0.7024504 0.7029225 0.7023925 0.70765704
0.116116114 0.70824045 0.69917303 0.7012835 0.7051021 0.70346296 0.70766085 0.70174074 0.7051691 0.6984203 0.70435935 0.7090462 0.7021458 0.7026893 0.7023925 0.7002915 0.70860165 0.7025073 0.7039629 0.6991498 0.69939077 0.70371836 0.69900364 0.7014917 0.70186096 0.7034315 0.7068205 0.70272344 0.70035976 0.70968014 0.701905 0.7065637 0.70171124 0.7032886 0.70772475 0.69989467 0.6994731 0.69986624 0.7033554 0.7027998 0.7103632 0.7026792 0.6996386 0.6980062 0.7006289 0.70838225 0.70076543 0.7024143 0.70284456 0.7023299 0.70770365
0.117117114 0.7082654 0.6992237 0.7012877 0.70502 0.7034789 0.70770115 0.70172274 0.70508933 0.6984816 0.70435417 0.70904267 0.702126 0.70271116 0.70232254 0.70031846 0.7086362 0.7024459 0.7039665 0.6991946 0.6994242 0.70372874 0.69906175 0.70148313 0.7019131 0.7033533 0.70685804 0.7027557 0.70038307 0.70968544 0.70192415 0.7064545 0.7017299 0.7032424 0.70773983 0.6999565 0.6995032 0.6999116 0.7033031 0.70274377 0.71037316 0.7026005 0.69965863 0.6980742 0.70064116 0.70839036 0.70081437 0.7023781 0.70276505 0.70226574 0.70775175
0.118118115 0.70829207 0.6992749 0.70129174 0.7049358 0.7034962 0.70774263 0.7017057 0.705007 0.6985439 0.70434946 0.7090406 0.7021061 0.7027372 0.70225126 0.70034504 0.70867234 0.7023831 0.70397097 0.6992432 0.69945735 0.70374006 0.69912404 0.7014743 0.70196605 0.7032733 0.7068971 0.7027893 0.70040697 0.70969206 0.7019473 0.70634294 0.7017526 0.7031958 0.70775676 0.70002216 0.6995333 0.6999611 0.70325065 0.70268595 0.7103846 0.70251995 0.69967896 0.6981426 0.70065385 0.70839983 0.70086735 0.70234233 0.7026838 0.7021999 0.70780116
0.11911912 0.70832026 0.6993267 0.70129573 0.7048493 0.7035147 0.70778567 0.70168895 0.70492256 0.6986071 0.70434546 0.70903945 0.7020861 0.7027673 0.70217896 0.700371 0.70870984 0.7023188 0.70397645 0.6992962 0.69949037 0.70375216 0.69919 0.7014659 0.70202 0.7031918 0.70693725 0.7028243 0.7004312 0.7097003 0.7019746 0.7062294 0.70177966 0.7031491 0.70777494 0.7000918 0.6995633 0.70001477 0.70319813 0.7026261 0.7103972 0.7024382 0.6996992 0.6982117 0.70066684 0.7084105 0.7009242 0.7023066 0.7026009 0.7021325 0.707852
0.12012012 0.7083504 0.6993789 0.7012997 0.70476055 0.7035346 0.7078305 0.7016732 0.70483565 0.69867086 0.70434207 0.7090397 0.7020654 0.7028012 0.70210534 0.70039654 0.7087488 0.7022529 0.7039829 0.6993533 0.69952315 0.7037649 0.69926035 0.70145774 0.702075 0.7031083 0.7069788 0.70286053 0.7004558 0.7097101 0.7020061 0.70611364 0.70181066 0.7031019 0.7077949 0.7001653 0.6995931 0.7000724 0.7031455 0.70256424 0.7104113 0.7023546 0.6997199 0.69828117 0.70068014 0.70842254 0.700985 0.702271 0.70251644 0.7020634 0.70790434
0.12112112 0.708382 0.69943154 0.70130384 0.7046698 0.70355546 0.70787686 0.70165837 0.70474684 0.6987354 0.7043394 0.7090409 0.7020448 0.70283955 0.7020307 0.7004214 0.7087889 0.7021857 0.7039902 0.6994142 0.69955564 0.70377845 0.69933444 0.7014499 0.7021306 0.70302314 0.7070214 0.7028982 0.7004808 0.70972127 0.70204157 0.7059957 0.7018456 0.7030543 0.7078165 0.70024264 0.6996231 0.7001337 0.7030927 0.7025005 0.7104265 0.7022695 0.69974077 0.6983512 0.7006938 0.70843583 0.70104986 0.7022359 0.7024305 0.7019926 0.7079581
0.122122124 0.7084152 0.6994845 0.70130783 0.7045768 0.70357764 0.7079243 0.701644 0.7046556 0.6988008 0.70433754 0.70904344 0.7020238 0.7028818 0.7019549 0.70044583 0.7088304 0.7021171 0.70399874 0.6994793 0.6995881 0.70379287 0.69941235 0.70144206 0.70218724 0.7029365 0.70706534 0.702937 0.7005061 0.70973384 0.702081 0.7058759 0.7018846 0.7030064 0.70783925 0.7003238 0.69965255 0.70019954 0.7030398 0.70243526 0.71044284 0.7021832 0.6997617 0.69842154 0.70070785 0.70845014 0.7011185 0.70220065 0.7023429 0.70192045 0.70801306
0.123123124 0.7084499 0.69953805 0.7013116 0.7044817 0.7036009 0.70797354 0.7016306 0.7045626 0.69886696 0.7043363 0.7090471 0.70200264 0.7029279 0.70187813 0.70046955 0.70887315 0.7020471 0.70400804 0.6995485 0.69962054 0.70380825 0.69949454 0.70143455 0.70224446 0.702848 0.7071101 0.70297694 0.7005317 0.709748 0.70212483 0.7057541 0.7019279 0.7029582 0.7078634 0.7004086 0.6996823 0.70026886 0.70298684 0.702368 0.7104605 0.7020951 0.69978297 0.69849247 0.7007222 0.70846575 0.70119107 0.7021656 0.702254 0.7018468 0.7080694
0.124124125 0.70848626 0.6995919 0.7013151 0.7043847 0.70362526 0.70802385 0.7016179 0.70446736 0.69893366 0.70433575 0.70905185 0.70198107 0.7029779 0.70180035 0.70049304 0.7089173 0.701976 0.70401806 0.6996215 0.6996527 0.7038239 0.6995802 0.70142716 0.7023026 0.702758 0.7071561 0.70301837 0.70055777 0.70976377 0.70217264 0.70563024 0.701975 0.70290995 0.7078893 0.70049727 0.6997117 0.70034236 0.7029338 0.70229906 0.7104793 0.7020058 0.6998044 0.6985636 0.70073694 0.7084823 0.7012674 0.7021309 0.70216346 0.70177174 0.7081271
0.12512513 0.70852417 0.6996458 0.7013189 0.7042857 0.7036507 0.7080756 0.7016057 0.70436996 0.6990012 0.7043357 0.709058 0.70195943 0.7030324 0.70172143 0.7005159 0.70896256 0.7019033 0.704029 0.6996986 0.69968474 0.70384055 0.6996698 0.7014199 0.70236164 0.7026664 0.7072033 0.7030606 0.7005841 0.7097807 0.7022239 0.7055046 0.7020263 0.7028615 0.7079163 0.7005896 0.69974095 0.7004195 0.70288044 0.70222837 0.7104996 0.70191526 0.6998258 0.698635 0.700752 0.70850015 0.7013474 0.7020964 0.7020717 0.70169514 0.7081858
0.12612613 0.70856315 0.69970036 0.7013226 0.7041848 0.70367694 0.70812845 0.7015944 0.7042708 0.69906914 0.70433635 0.709065 0.70193726 0.7030902 0.7016416 0.7005382 0.7090091 0.7018296 0.704041 0.6997795 0.69971645 0.7038577 0.6997632 0.70141286 0.70242125 0.70257366 0.70725137 0.7031043 0.70061064 0.7097993 0.70227945 0.70537704 0.7020814 0.7028123 0.70794505 0.7006857 0.6997703 0.7005005 0.7028272 0.70215625 0.71052074 0.7018233 0.6998475 0.698707 0.7007673 0.708519 0.7014311 0.7020622 0.70197856 0.7016172 0.70824575
0.12712713 0.708604 0.69975543 0.7013261 0.704082 0.70370466 0.7081831 0.70158386 0.7041695 0.69913775 0.7043375 0.7090732 0.7019151 0.7031521 0.7015609 0.7005599 0.70905656 0.70175457 0.70405394 0.6998645 0.69974804 0.70387584 0.6998601 0.70140606 0.7024815 0.7024792 0.7073004 0.70314866 0.7006376 0.709819 0.7023388 0.70524794 0.70214033 0.70276314 0.70797455 0.7007851 0.69979936 0.70058525 0.702774 0.7020823 0.71054304 0.7017301 0.6998696 0.6987791 0.70078266 0.70853907 0.7015184 0.7020278 0.7018841 0.70153797 0.7083068
0.12812813 0.7086461 0.6998104 0.7013294 0.70397735 0.70373315 0.7082387 0.7015738 0.7040665 0.69920707 0.7043392 0.7090823 0.7018927 0.7032178 0.7014792 0.70058113 0.70910513 0.70167845 0.7040672 0.6999533 0.6997795 0.7038943 0.69996065 0.7013992 0.7025424 0.7023834 0.7073505 0.70319444 0.70066464 0.7098402 0.7024024 0.7051169 0.70220333 0.7027141 0.7080059 0.700888 0.6998283 0.7006738 0.7027205 0.70200664 0.71056664 0.70163554 0.69989157 0.69885164 0.70079875 0.70856 0.7016095 0.70199394 0.70178825 0.7014572 0.70836896
0.12912913 0.70868945 0.69986564 0.70133287 0.7038711 0.7037627 0.7082954 0.7015641 0.7039617 0.6992768 0.7043417 0.70909274 0.70187 0.7032874 0.70139664 0.70060205 0.70915496 0.701601 0.7040816 0.7000455 0.6998108 0.70391357 0.70006496 0.7013929 0.7026038 0.70228624 0.7074016 0.7032413 0.7006921 0.7098628 0.7024692 0.7049842 0.7022701 0.7026645 0.7080383 0.7009947 0.69985735 0.70076585 0.70266694 0.7019294 0.71059096 0.7015398 0.69991356 0.69892424 0.70081484 0.7085818 0.7017043 0.7019601 0.70169127 0.70137537 0.70843214
0.13013013 0.7087343 0.69992137 0.70133626 0.7037628 0.703793 0.7083532 0.70155543 0.703855 0.69934714 0.7043444 0.7091041 0.70184714 0.70336056 0.701313 0.70062214 0.70920575 0.70152247 0.7040966 0.7001418 0.6998417 0.7039333 0.7001728 0.7013866 0.70266604 0.70218754 0.7074534 0.7032888 0.7007196 0.70988643 0.7025402 0.70485 0.70234084 0.7026146 0.70807195 0.70110464 0.69988596 0.7008618 0.7026134 0.70185083 0.7106168 0.70144296 0.6999358 0.6989974 0.7008313 0.70860505 0.7018023 0.7019265 0.7015931 0.701292 0.7084965
0.13113113 0.70878047 0.69997734 0.7013394 0.70365304 0.7038243 0.70841235 0.7015473 0.7037467 0.69941777 0.70434785 0.7091164 0.7018239 0.70343757 0.7012289 0.70064193 0.70925754 0.70144296 0.70411235 0.7002417 0.6998726 0.7039538 0.70028424 0.70138043 0.7027287 0.7020876 0.7075061 0.70333725 0.70074755 0.7099116 0.70261484 0.70471406 0.70241505 0.70256454 0.7081068 0.70121807 0.69991434 0.700961 0.7025599 0.7017708 0.7106435 0.7013449 0.69995826 0.6990708 0.700848 0.708629 0.70190394 0.70189303 0.70149344 0.70120764 0.70856166
0.13213213 0.70882803 0.70003355 0.7013424 0.70354146 0.7038564 0.70847243 0.70153975 0.70363635 0.69948906 0.70435196 0.7091297 0.7018005 0.7035181 0.7011435 0.70066136 0.7093105 0.7013621 0.7041288 0.7003452 0.6999031 0.7039746 0.70039886 0.70137423 0.70279175 0.70198643 0.7075598 0.7033867 0.7007756 0.7099378 0.7026934 0.70457673 0.70249325 0.70251447 0.7081429 0.70133466 0.69994277 0.7010637 0.70250624 0.7016892 0.71067125 0.7012456 0.6999806 0.6991443 0.70086485 0.7086538 0.7020091 0.7018597 0.70139265 0.7011219 0.70862794
0.13313313 0.7088765 0.70008975 0.7013457 0.7034283 0.70388925 0.70853364 0.7015328 0.7035246 0.6995608 0.7043564 0.70914406 0.70177704 0.70360225 0.7010577 0.7006802 0.70936406 0.7012803 0.7041461 0.7004523 0.69993335 0.7039958 0.70051724 0.70136833 0.7028556 0.701884 0.70761395 0.70343715 0.7008038 0.70996535 0.70277554 0.70443773 0.70257497 0.702464 0.70818 0.70145446 0.69997096 0.70117015 0.7024526 0.7016062 0.7106999 0.70114505 0.70000315 0.69921786 0.7008819 0.7086796 0.7021173 0.70182675 0.701291 0.70103526 0.70869493
0.13413413 0.70892614 0.7001463 0.7013485 0.70331365 0.70392334 0.7085958 0.7015266 0.70341134 0.6996328 0.7043611 0.7091592 0.701753 0.70368993 0.7009707 0.70069826 0.7094186 0.70119756 0.7041638 0.7005628 0.69996375 0.7040179 0.70063883 0.7013626 0.7029198 0.7017805 0.7076692 0.7034882 0.7008322 0.7099941 0.7028611 0.7042974 0.70266044 0.70241356 0.7082183 0.7015775 0.699999 0.70128 0.7023989 0.7015217 0.7107294 0.7010436 0.7000256 0.6992915 0.70089924 0.7087064 0.7022291 0.7017937 0.70118797 0.7009473 0.7087629
0.13513513 0.7089771 0.700203 0.70135117 0.7031973 0.7039578 0.708659 0.7015205 0.7032963 0.6997051 0.7043665 0.70917547 0.70172894 0.7037811 0.7008832 0.7007159 0.7094742 0.7011139 0.7041822 0.7006767 0.69999343 0.7040402 0.7007635 0.7013568 0.70298404 0.7016755 0.70772487 0.70354015 0.7008608 0.710024 0.70295036 0.7041557 0.7027493 0.70236284 0.7082577 0.7017039 0.70002675 0.7013931 0.7023451 0.70143586 0.71076006 0.70094115 0.7000483 0.69936556 0.7009166 0.7087339 0.70234394 0.70176107 0.7010841 0.70085824 0.7088314
0.13613613 0.70902914 0.70025957 0.7013537 0.7030798 0.7039934 0.70872307 0.7015154 0.70317984 0.6997779 0.7043725 0.70919263 0.70170474 0.70387566 0.70079494 0.700733 0.7095306 0.70102894 0.7042012 0.7007941 0.7000229 0.704063 0.70089144 0.70135146 0.70304894 0.7015693 0.7077814 0.70359284 0.70088935 0.7100551 0.70304304 0.7040125 0.70284194 0.70231193 0.70829815 0.70183295 0.7000542 0.7015093 0.70229125 0.70134896 0.7107915 0.7008377 0.700071 0.69943947 0.7009343 0.7087621 0.7024619 0.70172846 0.70097893 0.70076793 0.70890087
0.13713713 0.70908254 0.7003163 0.7013564 0.70296055 0.70402914 0.7087881 0.7015107 0.7030618 0.69985104 0.70437866 0.70921016 0.70168024 0.7039738 0.7007059 0.7007497 0.7095877 0.7009431 0.70422107 0.7009149 0.70005244 0.70408636 0.7010224 0.70134604 0.7031142 0.7014623 0.7078384 0.70364624 0.70091826 0.7100874 0.7031391 0.7038679 0.7029379 0.7022607 0.7083395 0.7019651 0.7000815 0.70162904 0.7022375 0.70126045 0.7108238 0.7007331 0.7000937 0.6995136 0.700952 0.7087913 0.70258284 0.7016959 0.70087266 0.7006766 0.7089712
0.13813815 0.7091364 0.7003733 0.7013587 0.70284003 0.7040658 0.7088538 0.70150626 0.7029424 0.69992435 0.70438516 0.70922893 0.7016556 0.70407504 0.700616 0.7007658 0.70964545 0.7008565 0.70424116 0.70103914 0.7000813 0.70411 0.7011566 0.7013407 0.70317984 0.70135415 0.7078959 0.7037001 0.70094705 0.7101205 0.7032385 0.70372206 0.7030371 0.7022094 0.7083818 0.70210016 0.7001087 0.7017518 0.7021836 0.7011708 0.71085703 0.70062745 0.7001163 0.69958764 0.7009698 0.70882106 0.70270705 0.70166343 0.7007655 0.70058435 0.70904213
0.13913915 0.70919174 0.70043015 0.70136106 0.70271796 0.7041031 0.7089205 0.70150244 0.70282155 0.69999784 0.7043922 0.70924854 0.70163065 0.7041796 0.70052546 0.7007811 0.70970416 0.7007688 0.70426196 0.70116603 0.70010996 0.70413387 0.70129365 0.7013352 0.70324564 0.7012447 0.70795417 0.7037549 0.700976 0.71015465 0.7033415 0.70357513 0.7031398 0.702158 0.70842487 0.70223826 0.7001355 0.7018776 0.7021298 0.7010799 0.71089095 0.7005211 0.7001388 0.6996619 0.7009879 0.7088518 0.70283425 0.7016312 0.7006574 0.7004911 0.7091137
0.14014015 0.70924795 0.70048714 0.70136297 0.7025948 0.704141 0.7089877 0.7014992 0.7026993 0.70007175 0.7043994 0.7092688 0.70160544 0.70428705 0.7004343 0.70079637 0.7097631 0.70068026 0.7042832 0.7012964 0.70013845 0.70415837 0.7014336 0.7013303 0.7033117 0.70113444 0.7080128 0.7038104 0.7010051 0.7101902 0.7034474 0.7034267 0.70324534 0.70210606 0.7084691 0.7023787 0.7001621 0.7020064 0.70207584 0.70098776 0.7109255 0.70041376 0.70016146 0.699736 0.70100594 0.7088832 0.70296425 0.70159894 0.7005484 0.70039666 0.70918596
0.14114115 0.7093049 0.70054424 0.701365 0.70247 0.7041795 0.7090558 0.70149606 0.70257556 0.7001456 0.7044071 0.7092897 0.70158 0.7043978 0.7003425 0.7008108 0.7098231 0.70059097 0.7043048 0.7014297 0.7001666 0.7041832 0.7015766 0.701325 0.70337796 0.70102304 0.708072 0.70386624 0.701034 0.7102263 0.7035566 0.70327723 0.70335454 0.7020543 0.7085139 0.70252216 0.7001885 0.702138 0.7020217 0.7008945 0.7109611 0.7003053 0.700184 0.6998102 0.7010241 0.70891523 0.7030969 0.70156693 0.70043844 0.7003013 0.7092588
0.14214215 0.7093629 0.7006012 0.70136696 0.7023441 0.70421845 0.7091245 0.7014935 0.7024508 0.70021975 0.7044152 0.7093114 0.70155436 0.70451164 0.70025 0.7008245 0.7098836 0.7005005 0.70432687 0.70156604 0.7001942 0.70420825 0.7017224 0.7013198 0.7034443 0.70091057 0.7081317 0.7039225 0.7010631 0.7102636 0.70366883 0.7031266 0.7034668 0.7020023 0.7085598 0.7026681 0.7002146 0.7022726 0.7019676 0.70080006 0.7109973 0.70019615 0.70020646 0.6998841 0.70104223 0.7089479 0.7032325 0.70153475 0.70032746 0.7002051 0.709332
0.14314315 0.7094217 0.70065796 0.7013682 0.7022171 0.704258 0.70919394 0.70149165 0.70232445 0.700294 0.7044233 0.70933396 0.70152855 0.70462817 0.70015675 0.7008379 0.7099445 0.70040953 0.7043495 0.7017052 0.7002216 0.7042336 0.7018706 0.70131457 0.7035108 0.7007973 0.7081917 0.7039795 0.7010922 0.71030176 0.7037845 0.70297474 0.703582 0.70195 0.7086062 0.7028166 0.70024025 0.7024101 0.7019136 0.7007044 0.7110341 0.70008594 0.7002287 0.6999581 0.7010606 0.7089811 0.7033708 0.70150304 0.70021576 0.7001079 0.70940554
0.14414415 0.70948124 0.7007148 0.7013694 0.7020886 0.70429796 0.70926386 0.7014896 0.7021971 0.70036805 0.70443195 0.7093571 0.70150226 0.70474774 0.70006293 0.70085067 0.7100062 0.7003175 0.7043724 0.7018474 0.70024866 0.7042589 0.70202154 0.70130956 0.7035776 0.70068306 0.70825213 0.70403683 0.70112133 0.71034086 0.70390266 0.7028221 0.7037003 0.70189774 0.7086535 0.70296764 0.7002657 0.7025503 0.70185935 0.70060754 0.7110714 0.6999751 0.7002508 0.700032 0.70107883 0.70901513 0.70351154 0.7014709 0.7001029 0.7000095 0.70948005
0.14514515 0.7095417 0.7007715 0.70137054 0.7019591 0.70433843 0.7093343 0.70148826 0.7020682 0.7004427 0.7044407 0.7093809 0.7014758 0.7048702 0.6999686 0.7008629 0.71006805 0.7002248 0.7043958 0.7019922 0.7002754 0.70428467 0.70217514 0.7013045 0.70364434 0.7005679 0.7083129 0.70409465 0.7011501 0.71038073 0.7040238 0.70266837 0.70382166 0.701845 0.7087015 0.70312095 0.70029074 0.70269316 0.7018052 0.7005098 0.7111095 0.6998633 0.7002732 0.70010555 0.70109713 0.7090494 0.70365477 0.7014391 0.69998944 0.6999105 0.7095546
0.14614615 0.7096028 0.7008282 0.7013713 0.70182854 0.7043792 0.7094055 0.7014872 0.7019384 0.7005169 0.70444965 0.7094052 0.70144904 0.7049955 0.6998735 0.70087445 0.7101303 0.7001313 0.70441914 0.70214 0.7003018 0.70431083 0.70233095 0.70129925 0.7037112 0.7004517 0.7083739 0.7041528 0.7011791 0.71042144 0.704148 0.70251334 0.7039456 0.7017923 0.70875025 0.7032767 0.70031565 0.70283854 0.7017509 0.7004111 0.71114826 0.6997509 0.7002951 0.70017904 0.7011154 0.7090841 0.7038005 0.7014075 0.6998751 0.6998107 0.70962954
0.14714715 0.7096646 0.70088446 0.701372 0.7016966 0.70442027 0.70947695 0.70148635 0.7018073 0.70059127 0.70445895 0.7094303 0.701422 0.7051232 0.69977784 0.7008854 0.7101932 0.70003694 0.7044431 0.70228994 0.7003276 0.7043368 0.70248944 0.70129406 0.7037781 0.7003347 0.70843536 0.7042112 0.7012081 0.7104629 0.7042749 0.7023574 0.7040724 0.7017393 0.70879936 0.7034345 0.7003399 0.7029863 0.7016963 0.70031124 0.71118736 0.69963735 0.700317 0.7002524 0.7011336 0.7091196 0.7039487 0.7013757 0.69975996 0.6997099 0.7097048
0.14814815 0.709727 0.70094085 0.70137227 0.7015636 0.70446193 0.7095488 0.7014858 0.7016751 0.70066565 0.7044682 0.70945555 0.7013949 0.7052536 0.69968164 0.7008956 0.7102563 0.6999418 0.7044673 0.7024428 0.7003531 0.7043632 0.70265 0.7012889 0.70384467 0.70021695 0.70849687 0.7042697 0.7012366 0.71050507 0.7044044 0.7022006 0.7042021 0.7016862 0.70884913 0.70359457 0.70036405 0.7031369 0.70164186 0.7002103 0.7112271 0.69952327 0.70033854 0.7003254 0.70115185 0.7091555 0.704099 0.7013438 0.69964397 0.69960815 0.7097803
0.14914915 0.70978993 0.7009967 0.70137244 0.70142955 0.7045036 0.7096212 0.70148534 0.70154196 0.70073974 0.7044778 0.7094817 0.7013672 0.7053864 0.6995848 0.7009056 0.7103198 0.6998459 0.70449185 0.70259804 0.7003781 0.70438963 0.702813 0.7012835 0.70391154 0.7000982 0.7085587 0.70432895 0.7012652 0.71054804 0.7045364 0.70204294 0.7043343 0.70163256 0.70889944 0.70375675 0.7003876 0.70328933 0.7015871 0.7001082 0.71126735 0.69940853 0.70036 0.70039827 0.7011697 0.70919156 0.70425165 0.7013121 0.69952726 0.6995056 0.70985603
0.15015015 0.7098534 0.70105255 0.7013722 0.70129466 0.7045458 0.70969373 0.7014853 0.7014075 0.7008138 0.70448744 0.709508 0.7013394 0.7055217 0.69948727 0.7009147 0.7103834 0.69974923 0.7045165 0.7027555 0.7004028 0.7044159 0.7029781 0.70127803 0.7039781 0.6999784 0.70862055 0.7043881 0.7012937 0.71059155 0.7046713 0.7018842 0.704469 0.70157903 0.70895034 0.703921 0.70041084 0.7034444 0.7015324 0.7000053 0.71130794 0.69929284 0.70038116 0.70047086 0.70118773 0.7092283 0.70440644 0.7012802 0.69940954 0.69940245 0.70993215
0.15115115 0.70991755 0.701108 0.7013718 0.7011586 0.70458806 0.70976686 0.7014856 0.7012722 0.70088774 0.7044972 0.7095349 0.7013112 0.70565957 0.69938934 0.7009232 0.71044743 0.6996519 0.7045413 0.70291543 0.7004268 0.7044425 0.7031453 0.7012726 0.7040446 0.69985807 0.7086825 0.7044474 0.701322 0.71063596 0.70480835 0.70172477 0.7046063 0.7015254 0.70900154 0.7040868 0.70043343 0.70360166 0.70147765 0.6999014 0.71134883 0.6991765 0.70040196 0.700543 0.70120555 0.70926535 0.70456344 0.70124847 0.6992914 0.6992984 0.7100082
0.15215215 0.7099823 0.7011635 0.7013709 0.7010216 0.7046303 0.70984006 0.7014857 0.7011357 0.7009615 0.70450705 0.7095623 0.7012826 0.70579946 0.6992909 0.70093113 0.71051174 0.6995538 0.7045663 0.7030777 0.70045054 0.7044693 0.70331454 0.7012668 0.70411086 0.6997371 0.7087444 0.704507 0.7013499 0.71068096 0.704948 0.7015643 0.7047461 0.70147115 0.7090532 0.70425475 0.70045614 0.70376104 0.7014227 0.6997965 0.7113903 0.6990595 0.7004228 0.70061505 0.70122313 0.7093024 0.70472205 0.7012164 0.69917244 0.69919336 0.71008444
0.15315315 0.7100473 0.7012183 0.70136976 0.70088357 0.70467323 0.7099135 0.7014861 0.7009982 0.7010352 0.70451695 0.70958996 0.70125395 0.70594156 0.6991918 0.7009383 0.7105761 0.699455 0.70459145 0.70324194 0.7004734 0.7044956 0.7034858 0.7012612 0.70417714 0.69961506 0.7088067 0.7045667 0.7013779 0.71072626 0.7050897 0.70140314 0.7048879 0.7014169 0.7091053 0.70442444 0.70047784 0.70392233 0.7013677 0.69969076 0.71143204 0.6989415 0.7004431 0.70068663 0.7012409 0.70934 0.70488286 0.70118415 0.69905263 0.69908774 0.7101607
0.15415415 0.71011275 0.7012729 0.7013683 0.70074475 0.70471597 0.7099872 0.7014869 0.7008598 0.70110863 0.70452684 0.709618 0.70122457 0.70608616 0.69909203 0.70094484 0.7106406 0.6993557 0.70461667 0.7034084 0.7004963 0.7045221 0.7036586 0.70125526 0.70424306 0.69949245 0.7088686 0.7046265 0.70140547 0.7107723 0.7052339 0.7012412 0.70503235 0.70136255 0.7091576 0.70459586 0.7004995 0.7040857 0.70131236 0.699584 0.7114743 0.6988231 0.70046324 0.7007578 0.7012582 0.709378 0.7050454 0.70115227 0.6989321 0.69898134 0.71023715
0.15515515 0.7101784 0.70132726 0.70136654 0.70060474 0.704759 0.71006083 0.7014873 0.70072055 0.7011817 0.70453703 0.7096467 0.70119524 0.7062322 0.6989919 0.70095074 0.7107052 0.6992556 0.7046422 0.70357674 0.70051825 0.7045487 0.7038333 0.7012492 0.7043086 0.699369 0.7089309 0.7046862 0.70143265 0.71081877 0.70538 0.7010786 0.7051787 0.70130765 0.7092107 0.7047691 0.7005201 0.70425105 0.701257 0.6994765 0.7115165 0.698704 0.7004829 0.70082843 0.7012753 0.709416 0.7052096 0.70112 0.69881094 0.6988742 0.71031344
0.15615615 0.71024466 0.7013811 0.70136434 0.7004639 0.7048017 0.7101348 0.701488 0.70058024 0.7012545 0.704547 0.7096755 0.70116526 0.7063807 0.6988911 0.70095587 0.71076995 0.6991545 0.7046674 0.7037471 0.70054 0.7045754 0.7040097 0.7012429 0.70437413 0.69924486 0.7089929 0.7047458 0.70145977 0.7108657 0.7055286 0.7009149 0.70532733 0.7012525 0.7092636 0.7049434 0.7005407 0.704418 0.7012014 0.699368 0.71155906 0.69858414 0.7005024 0.70089877 0.70129216 0.7094543 0.70537573 0.70108783 0.69868934 0.69876623 0.71038973
0.15715715 0.71031106 0.7014345 0.7013618 0.7003223 0.7048448 0.7102089 0.7014888 0.70043904 0.70132697 0.70455694 0.7097047 0.7011351 0.706531 0.69878995 0.7009606 0.7108347 0.6990531 0.70469296 0.70391923 0.700561 0.70460176 0.70418787 0.7012364 0.70443934 0.6991199 0.70905495 0.70480573 0.7014865 0.71091306 0.70567894 0.7007508 0.7054782 0.7011973 0.70931685 0.7051193 0.70056075 0.7045869 0.7011456 0.6992586 0.7116021 0.6984636 0.7005214 0.7009686 0.70130885 0.7094928 0.7055432 0.7010553 0.69856673 0.6986575 0.7104662
0.15815815 0.71037775 0.7014876 0.7013587 0.70017976 0.7048878 0.71028274 0.70148957 0.70029694 0.701399 0.7045667 0.70973384 0.70110446 0.70668304 0.69868815 0.7009642 0.7108992 0.698951 0.7047183 0.70409334 0.7005813 0.70462793 0.7043676 0.7012298 0.7045041 0.6989943 0.70911676 0.7048656 0.7015131 0.7109611 0.7058312 0.7005858 0.7056308 0.7011417 0.7093703 0.7052968 0.70058 0.7047573 0.7010897 0.69914836 0.71164495 0.6983423 0.70054 0.70103794 0.7013253 0.7095313 0.70571226 0.7010227 0.6984436 0.698548 0.71054214
0.15915915 0.7104446 0.7015401 0.70135546 0.70003647 0.7049306 0.7103568 0.7014905 0.700154 0.7014709 0.7045767 0.70976347 0.70107347 0.70683694 0.6985859 0.70096755 0.71096396 0.6988481 0.7047437 0.704269 0.7006012 0.70465404 0.70454854 0.7012229 0.70456856 0.6988679 0.7091783 0.70492524 0.70153916 0.71100926 0.70598555 0.7004202 0.70578533 0.70108587 0.70942414 0.7054755 0.70059896 0.70492935 0.7010336 0.69903725 0.7116881 0.6982206 0.7005583 0.70110667 0.7013412 0.70957017 0.7058827 0.7009898 0.69831973 0.69843787 0.71061814
0.16016015 0.71051157 0.7015922 0.7013516 0.69989234 0.70497346 0.71043086 0.70149106 0.7000102 0.70154226 0.7045865 0.7097932 0.70104206 0.70699245 0.6984829 0.7009698 0.71102846 0.6987447 0.70476896 0.7044462 0.7006205 0.70468 0.704731 0.7012155 0.7046326 0.6987409 0.70923996 0.7049845 0.70156485 0.7110577 0.7061415 0.7002539 0.70594156 0.70102984 0.70947766 0.70565534 0.7006171 0.70510286 0.70097727 0.6989253 0.7117311 0.6980982 0.70057607 0.70117503 0.7013571 0.70960873 0.7060548 0.70095676 0.6981953 0.6983272 0.71069384
0.16116115 0.710579 0.701644 0.7013472 0.69974715 0.70501643 0.71050483 0.7014921 0.6998653 0.7016132 0.704596 0.7098232 0.7010101 0.7071495 0.69837964 0.7009714 0.7110932 0.69864035 0.7047943 0.70462495 0.700639 0.7047059 0.70491487 0.7012082 0.7046961 0.69861317 0.70930105 0.70504385 0.7015902 0.7111066 0.70629936 0.700087 0.70609987 0.7009733 0.70953155 0.7058365 0.7006347 0.7052781 0.7009208 0.6988124 0.7117749 0.69797516 0.7005935 0.7012428 0.70137256 0.70964766 0.7062281 0.70092374 0.69807017 0.6982156 0.7107694
0.16216215 0.71064615 0.70169514 0.7013426 0.6996013 0.7050592 0.7105785 0.70149267 0.69972 0.7016836 0.70460564 0.7098532 0.7009779 0.7073083 0.69827574 0.7009723 0.7111572 0.6985357 0.7048193 0.7048054 0.700657 0.70473164 0.70509976 0.70120037 0.7047594 0.69848484 0.70936227 0.70510286 0.7016152 0.7111556 0.70645857 0.69991916 0.7062595 0.70091665 0.7095856 0.7060184 0.7006519 0.70545447 0.7008639 0.6986989 0.7118182 0.69785136 0.7006103 0.70130974 0.7013877 0.7096866 0.70640224 0.7008904 0.6979445 0.69810325 0.71084476
0.16316317 0.7107133 0.7017456 0.70133746 0.6994548 0.7051018 0.71065205 0.70149326 0.69957364 0.70175356 0.7046151 0.7098835 0.7009452 0.70746845 0.6981713 0.70097244 0.71122134 0.6984302 0.7048445 0.7049872 0.7006741 0.7047568 0.705286 0.7011926 0.70482194 0.69835573 0.709423 0.70516175 0.7016398 0.7112051 0.70661956 0.69975114 0.7064209 0.70085955 0.7096394 0.70620173 0.7006682 0.7056324 0.7008071 0.6985842 0.71186167 0.69772696 0.7006267 0.7013761 0.7014024 0.70972544 0.7065779 0.7008566 0.6978179 0.69799024 0.7109197
0.16416417 0.71078074 0.7017957 0.70133173 0.69930744 0.70514417 0.71072567 0.70149386 0.6994265 0.70182294 0.70462435 0.7099136 0.7009122 0.70762986 0.69806623 0.70097184 0.7112855 0.69832426 0.70486945 0.70517004 0.70069104 0.70478207 0.70547324 0.7011841 0.70488423 0.69822603 0.70948344 0.70522034 0.70166355 0.7112548 0.7067821 0.69958246 0.7065839 0.70080227 0.70969343 0.7063857 0.700684 0.70581114 0.7007496 0.6984693 0.711905 0.697602 0.7006426 0.7014422 0.7014167 0.70976424 0.70675445 0.7008227 0.6976909 0.69787663 0.71099436
0.16516517 0.7108482 0.7018449 0.70132554 0.69915926 0.70518625 0.71079886 0.7014942 0.6992785 0.7018916 0.7046334 0.70994407 0.7008786 0.7077925 0.6979608 0.7009706 0.711349 0.6982176 0.7048942 0.70535445 0.70070684 0.704807 0.70566165 0.7011753 0.70494586 0.69809574 0.70954347 0.7052786 0.70168716 0.7113044 0.7069459 0.699413 0.70674825 0.70074445 0.70974755 0.70657057 0.70069903 0.7059914 0.7006922 0.698353 0.71194845 0.69747645 0.70065767 0.7015073 0.7014306 0.70980316 0.7069322 0.70078844 0.69756335 0.6977623 0.7110686
0.16616617 0.71091586 0.7018939 0.70131916 0.69901043 0.7052282 0.71087193 0.70149434 0.69912994 0.70196015 0.70464224 0.70997447 0.7008444 0.70795673 0.69785476 0.70096827 0.7114125 0.69811004 0.70491874 0.7055399 0.7007221 0.7048316 0.7058507 0.7011664 0.705007 0.69796467 0.7096033 0.7053365 0.70171034 0.71135443 0.7071112 0.699243 0.70691407 0.70068645 0.7098014 0.70675623 0.70071363 0.70617235 0.7006345 0.6982364 0.71199167 0.6973501 0.7006727 0.7015717 0.70144403 0.7098417 0.7071106 0.70075387 0.697435 0.6976473 0.71114254
0.16716717 0.7109829 0.7019419 0.70131177 0.69886094 0.7052698 0.71094465 0.7014944 0.69898045 0.7020276 0.70465094 0.7100048 0.7008099 0.70812196 0.6977483 0.7009654 0.7114757 0.6980023 0.70494294 0.7057264 0.7007367 0.70485586 0.70604086 0.7011569 0.70506746 0.69783306 0.7096626 0.70539427 0.70173305 0.7114044 0.7072777 0.6990725 0.70708096 0.70062804 0.70985526 0.70694274 0.7007276 0.7063546 0.70057625 0.6981188 0.7120352 0.69722325 0.7006868 0.7016353 0.70145726 0.7098804 0.70729 0.70071906 0.6973063 0.69753134 0.71121633
0.16816817 0.71105015 0.70198935 0.7013042 0.6987105 0.70531136 0.71101713 0.7014942 0.6988302 0.70209455 0.7046592 0.7100354 0.70077485 0.70828813 0.6976411 0.70096165 0.71153814 0.6978936 0.7049672 0.7059141 0.7007505 0.70487976 0.70623165 0.701147 0.7051274 0.69770074 0.7097215 0.70545155 0.701755 0.7114545 0.7074456 0.69890165 0.70724934 0.70056945 0.7099087 0.7071297 0.7007405 0.7065379 0.7005181 0.69800043 0.71207815 0.6970961 0.7007005 0.7016984 0.70146996 0.709919 0.70747036 0.70068413 0.6971768 0.69741505 0.7112893
0.16916917 0.71111715 0.70203626 0.701296 0.69855934 0.70535237 0.71108925 0.70149386 0.69867927 0.702161 0.7046672 0.71006566 0.7007394 0.7084555 0.6975336 0.7009569 0.7116006 0.69778436 0.7049908 0.7061025 0.7007634 0.7049034 0.7064233 0.701137 0.70518684 0.69756764 0.70978004 0.7055084 0.7017768 0.71150476 0.70761424 0.6987298 0.70741886 0.7005101 0.7099623 0.70731735 0.7007528 0.7067218 0.7004593 0.69788104 0.7121215 0.696968 0.7007135 0.7017608 0.70148194 0.7099573 0.7076512 0.70064855 0.69704676 0.697298 0.7113619
0.17017017 0.711184 0.7020824 0.70128727 0.6984076 0.705393 0.71116084 0.70149314 0.6985276 0.7022267 0.7046753 0.71009594 0.70070326 0.7086238 0.69742537 0.7009515 0.71166265 0.6976746 0.7050144 0.7062919 0.70077574 0.70492643 0.7066155 0.7011262 0.7052452 0.69743425 0.709838 0.7055647 0.7017976 0.71155494 0.7077845 0.6985577 0.70758945 0.70045066 0.71001565 0.70750564 0.7007644 0.70690644 0.70040023 0.6977611 0.71216446 0.6968395 0.700726 0.7018221 0.70149356 0.70999527 0.7078327 0.7006129 0.6969159 0.6971801 0.71143407
0.17117117 0.7112506 0.7021277 0.7012776 0.6982552 0.7054334 0.71123236 0.7014925 0.69837534 0.7022917 0.7046828 0.710126 0.70066655 0.70879287 0.69731665 0.7009452 0.7117243 0.697564 0.7050377 0.70648205 0.7007872 0.70494944 0.7068084 0.7011153 0.70530325 0.69729996 0.70989555 0.70562077 0.70181805 0.7116052 0.7079556 0.6983852 0.70776117 0.7003909 0.71006876 0.70769393 0.7007754 0.707092 0.70034105 0.69764054 0.7122073 0.6967103 0.7007377 0.7018825 0.7015046 0.7100332 0.7080148 0.7005765 0.6967846 0.6970617 0.7115056
0.17217217 0.71131724 0.7021723 0.7012677 0.6981021 0.7054734 0.7113031 0.70149106 0.6982222 0.7023559 0.70469016 0.7101563 0.70062935 0.70896304 0.69720757 0.7009379 0.71178544 0.6974531 0.70506066 0.70667297 0.7007977 0.7049719 0.70700175 0.70110375 0.70536065 0.6971652 0.7099525 0.7056763 0.7018377 0.7116555 0.7081272 0.6982121 0.7079336 0.7003305 0.71012163 0.707883 0.7007855 0.7072781 0.7002813 0.69751894 0.71224976 0.6965806 0.7007488 0.7019425 0.701515 0.7100709 0.7081975 0.7005402 0.6966528 0.69694257 0.7115766
0.17317317 0.7113836 0.7022163 0.7012572 0.6979482 0.7055132 0.7113737 0.7014898 0.69806856 0.70241934 0.70469695 0.7101864 0.70059174 0.70913374 0.6970978 0.70093024 0.71184635 0.69734126 0.705083 0.70686495 0.70080775 0.70499367 0.70719564 0.7010918 0.7054171 0.6970297 0.71000916 0.70573103 0.70185685 0.7117055 0.7083002 0.6980384 0.7081072 0.70026964 0.71017414 0.70807236 0.7007948 0.70746493 0.7002213 0.69739664 0.7122921 0.69645023 0.700759 0.7020015 0.7015251 0.7101083 0.7083805 0.7005031 0.69652057 0.69682276 0.71164685
0.17417417 0.7114495 0.7022592 0.7012461 0.69779396 0.7055521 0.71144354 0.70148796 0.6979141 0.7024821 0.7047038 0.71021616 0.7005535 0.7093049 0.6969875 0.70092136 0.7119067 0.6972291 0.7051055 0.7070572 0.7008168 0.70501524 0.70738965 0.7010792 0.705473 0.69689363 0.71006507 0.70578545 0.7018756 0.71175575 0.7084737 0.6978646 0.70828164 0.7002086 0.7102265 0.7082619 0.7008033 0.7076524 0.700161 0.6972737 0.7123342 0.6963192 0.7007687 0.70205957 0.70153457 0.7101455 0.7085643 0.7004656 0.69638723 0.6967025 0.71171665
0.17517518 0.711515 0.7023018 0.70123434 0.6976387 0.7055907 0.7115131 0.7014857 0.6977591 0.7025439 0.7047102 0.71024597 0.7005147 0.70947707 0.6968769 0.7009114 0.7119663 0.69711626 0.7051272 0.7072498 0.7008251 0.7050364 0.7075842 0.7010663 0.7055281 0.6967571 0.7101202 0.70583904 0.7018935 0.71180576 0.7086481 0.6976899 0.70845675 0.70014715 0.71027845 0.7084514 0.700811 0.70783985 0.70010024 0.69715 0.7123763 0.69618773 0.7007777 0.7021167 0.70154333 0.7101825 0.708748 0.7004278 0.6962537 0.69658124 0.71178603
0.17617618 0.7115803 0.7023432 0.7012219 0.69748306 0.70562917 0.71158195 0.7014833 0.69760305 0.7026051 0.7047161 0.71027565 0.70047545 0.7096497 0.6967654 0.700901 0.71202546 0.6970028 0.70514846 0.70744336 0.7008324 0.705057 0.70777917 0.70105296 0.7055824 0.69661963 0.710175 0.7058925 0.7019108 0.7118555 0.70882314 0.69751495 0.70863247 0.70008516 0.71033 0.7086412 0.70081776 0.70802826 0.7000389 0.6970256 0.7124176 0.6960555 0.7007859 0.7021727 0.7015514 0.71021885 0.70893186 0.70038956 0.6961196 0.6964594 0.71185434
0.17717718 0.71164525 0.70238376 0.70120883 0.6973265 0.7056668 0.7116505 0.70148045 0.6974467 0.70266527 0.7047215 0.7103051 0.70043546 0.70982295 0.6966536 0.70088935 0.71208405 0.6968886 0.70516956 0.7076371 0.7008391 0.70507723 0.7079741 0.7010391 0.70563567 0.69648194 0.71022916 0.705945 0.7019275 0.71190536 0.7089989 0.6973396 0.708809 0.7000226 0.7103813 0.708831 0.7008239 0.70821655 0.6999774 0.6969003 0.7124588 0.69592285 0.70079345 0.70222807 0.701559 0.7102551 0.70911616 0.70035076 0.6959847 0.69633704 0.7119221
0.17817818 0.7117098 0.7024235 0.7011952 0.69716954 0.70570403 0.71171826 0.70147705 0.6972895 0.7027245 0.7047267 0.71033406 0.700395 0.7099964 0.69654113 0.70087683 0.7121423 0.6967738 0.70519006 0.70783097 0.70084476 0.7050967 0.7081692 0.70102465 0.7056885 0.6963432 0.7102824 0.705997 0.7019435 0.71195465 0.7091751 0.69716364 0.7089862 0.6999598 0.7104321 0.7090209 0.7008293 0.70840526 0.69991547 0.6967744 0.7124996 0.6957897 0.7008002 0.70228255 0.70156616 0.7102911 0.7093007 0.7003118 0.6958495 0.6962137 0.71198934
0.17917918 0.7117739 0.70246243 0.7011809 0.6970119 0.70574063 0.7117855 0.70147353 0.6971319 0.70278317 0.7047314 0.710363 0.70035356 0.7101704 0.6964282 0.7008634 0.7121998 0.6966587 0.70521015 0.7080254 0.7008494 0.7051158 0.7083644 0.7010097 0.7057404 0.69620425 0.71033514 0.70604825 0.70195854 0.7120043 0.7093517 0.6969874 0.70916367 0.69989645 0.7104826 0.7092109 0.70083344 0.70859414 0.69985306 0.69664764 0.71254027 0.69565576 0.7008061 0.70233595 0.7015722 0.7103266 0.70948505 0.70027184 0.69571346 0.69608986 0.71205586
0.18018018 0.71183753 0.70250046 0.7011657 0.6968536 0.7057767 0.711852 0.7014695 0.6969734 0.7028408 0.704736 0.7103915 0.7003118 0.7103447 0.6963148 0.70084924 0.7122567 0.6965426 0.70522994 0.7082201 0.7008532 0.7051345 0.7085597 0.70099396 0.70579153 0.6960645 0.7103873 0.7060989 0.70197296 0.7120534 0.7095291 0.696811 0.7093417 0.6998326 0.7105325 0.70940036 0.7008368 0.70878357 0.69979024 0.69652027 0.7125805 0.69552135 0.7008112 0.7023885 0.7015779 0.7103617 0.70966965 0.70023173 0.695577 0.69596547 0.7121214
0.18118118 0.7119008 0.70253783 0.70115006 0.6966946 0.7058123 0.711918 0.7014648 0.6968144 0.70289737 0.7047397 0.71042 0.7002696 0.71051925 0.69620067 0.7008341 0.712313 0.6964261 0.70524913 0.70841485 0.7008562 0.7051525 0.7087548 0.7009779 0.7058417 0.6959243 0.7104388 0.70614904 0.7019868 0.7121025 0.70970666 0.6966339 0.7095205 0.69976836 0.7105822 0.7095901 0.7008394 0.7089728 0.699727 0.69639224 0.7126203 0.6953864 0.7008155 0.7024401 0.7015828 0.7103966 0.70985407 0.700191 0.69543993 0.6958404 0.71218634
0.18218218 0.7119637 0.702574 0.7011337 0.6965351 0.7058472 0.7119833 0.70145977 0.69665486 0.702953 0.7047432 0.71044827 0.7002265 0.7106942 0.696086 0.7008179 0.71236867 0.69630885 0.70526767 0.70860976 0.7008582 0.70517 0.70894974 0.70096135 0.7058909 0.6957832 0.7104892 0.7061982 0.70199984 0.71215135 0.7098845 0.6964565 0.7096993 0.6997036 0.7106313 0.7097791 0.7008412 0.70916206 0.69966346 0.69626325 0.7126597 0.6952508 0.70081896 0.7024904 0.70158714 0.7104309 0.71003866 0.70014983 0.6953023 0.6957143 0.71225053
0.18318318 0.71202594 0.70260936 0.70111674 0.696375 0.7058816 0.71204793 0.70145416 0.69649464 0.7030077 0.70474595 0.710476 0.7001827 0.71086895 0.69597095 0.7008009 0.71242326 0.69619125 0.70528597 0.70880467 0.70085925 0.7051869 0.7091447 0.700944 0.70593935 0.69564164 0.7105392 0.7062465 0.70201224 0.7121997 0.71006286 0.69627863 0.7098786 0.69963825 0.7106798 0.7099682 0.70084196 0.7093514 0.6995993 0.69613373 0.71269876 0.6951146 0.70082164 0.70253974 0.70159066 0.71046495 0.71022284 0.700108 0.6951641 0.69558793 0.71231395
0.18418418 0.71208775 0.702644 0.70109904 0.69621444 0.7059153 0.71211153 0.70144826 0.69633377 0.7030616 0.70474875 0.7105035 0.7001385 0.71104413 0.6958552 0.70078295 0.7124776 0.6960728 0.70530343 0.7089998 0.7008596 0.70520324 0.70933944 0.70092624 0.7059868 0.6954996 0.7105884 0.7062945 0.7020237 0.71224785 0.71024126 0.6961004 0.71005785 0.69957244 0.71072805 0.7101568 0.70084184 0.7095406 0.6995348 0.6960034 0.7127375 0.69497776 0.7008234 0.70258814 0.70159364 0.7104984 0.7104071 0.7000658 0.69502527 0.6954606 0.71237653
0.18518518 0.712149 0.7026775 0.7010804 0.69605315 0.70594823 0.71217495 0.70144176 0.6961721 0.70311433 0.70475096 0.7105304 0.70009357 0.71121925 0.695739 0.70076394 0.7125314 0.69595397 0.7053207 0.7091945 0.7008587 0.70521885 0.7095338 0.7009078 0.7060336 0.6953568 0.71063685 0.70634115 0.7020343 0.71229565 0.71041995 0.6959219 0.71023756 0.6995063 0.71077555 0.7103453 0.7008407 0.7097298 0.69946975 0.6958723 0.7127757 0.69484067 0.70082456 0.70263547 0.7015957 0.7105314 0.7105908 0.7000228 0.69488585 0.6953327 0.7124381
0.18618618 0.71220964 0.70271 0.7010612 0.6958912 0.70598054 0.71223736 0.7014347 0.6960101 0.7031663 0.70475256 0.71055746 0.70004785 0.71139437 0.6956222 0.7007441 0.712584 0.6958344 0.7053372 0.70938945 0.70085704 0.70523393 0.7097281 0.70088875 0.706079 0.6952135 0.7106846 0.70638734 0.7020443 0.7123434 0.7105985 0.6957429 0.71041733 0.6994395 0.7108225 0.71053326 0.7008388 0.70991856 0.69940424 0.69574046 0.7128134 0.69470274 0.7008247 0.7026818 0.7015971 0.710564 0.71077436 0.69997925 0.69474584 0.69520444 0.7124989
0.18718718 0.7122698 0.70274174 0.7010414 0.69572854 0.7060124 0.7122993 0.7014272 0.69584733 0.70321697 0.7047537 0.71058387 0.7000015 0.7115695 0.6955048 0.7007232 0.7126364 0.6957142 0.70535314 0.7095842 0.7008543 0.7052486 0.70992196 0.7008691 0.7061238 0.6950696 0.71073145 0.70643294 0.7020535 0.7123905 0.71077746 0.69556355 0.71059716 0.69937235 0.7108688 0.71072054 0.7008359 0.71010745 0.69933826 0.69560796 0.71285063 0.6945643 0.70082384 0.70272684 0.7015977 0.71059597 0.7109577 0.6999353 0.69460535 0.695075 0.71255887
0.1881882 0.71232927 0.7027723 0.7010209 0.6955657 0.7060434 0.71236014 0.70141935 0.69568413 0.70326656 0.7047544 0.71061003 0.6999546 0.71174455 0.69538707 0.70070124 0.7126877 0.6955932 0.7053686 0.7097786 0.70085067 0.70526254 0.7101152 0.7008487 0.70616776 0.69492495 0.7107775 0.7064775 0.7020618 0.7124373 0.7109563 0.695384 0.7107771 0.6993045 0.71091473 0.7109076 0.7008321 0.71029615 0.6992717 0.69547504 0.71288747 0.69442517 0.7008221 0.702771 0.70159763 0.71062744 0.7111404 0.6998907 0.6944642 0.6949452 0.71261805
0.1891892 0.71238816 0.7028019 0.7009996 0.6954021 0.70607364 0.71242017 0.7014107 0.69552046 0.70331526 0.7047547 0.7106358 0.699907 0.71191955 0.6952685 0.7006785 0.7127385 0.69547224 0.7053835 0.70997286 0.7008459 0.7052758 0.7103083 0.7008279 0.7062106 0.6947799 0.7108228 0.7065211 0.7020692 0.712484 0.711135 0.69520396 0.7109571 0.6992362 0.7109599 0.7110939 0.70082706 0.7104842 0.6992048 0.69534093 0.7129238 0.6942856 0.7008194 0.702814 0.7015968 0.7106585 0.71132284 0.6998455 0.69432247 0.69481474 0.7126763
0.1901902 0.71244633 0.70283043 0.70097727 0.69523776 0.7061033 0.71247977 0.70140165 0.6953559 0.7033632 0.70475435 0.7106612 0.69985867 0.71209425 0.6951498 0.7006546 0.7127883 0.6953502 0.7053977 0.7101668 0.70084035 0.70528847 0.71050054 0.7008062 0.70625246 0.69463426 0.7108672 0.706564 0.7020761 0.71253 0.7113139 0.69502366 0.71113706 0.6991675 0.7110046 0.71127945 0.70082116 0.710672 0.69913733 0.6952064 0.71295965 0.69414556 0.7008159 0.70285577 0.70159495 0.7106892 0.71150506 0.6997998 0.6941803 0.69468343 0.7127336
0.1911912 0.712504 0.7028579 0.7009544 0.69507277 0.7061323 0.71253824 0.70139164 0.6951908 0.7034095 0.70475364 0.7106861 0.6998093 0.7122686 0.69503 0.70063 0.71283764 0.69522744 0.7054115 0.7103604 0.70083374 0.7053005 0.7106926 0.7007839 0.7062934 0.69448787 0.7109109 0.706606 0.70208186 0.71257585 0.7114926 0.69484293 0.71131676 0.69909817 0.7110488 0.7114647 0.7008145 0.7108596 0.6990693 0.69507104 0.7129949 0.69400483 0.70081156 0.7028964 0.7015926 0.71071917 0.7116863 0.6997533 0.69403744 0.6945516 0.7127902
0.1921922 0.7125609 0.70288455 0.7009309 0.6949079 0.7061605 0.7125962 0.70138144 0.6950254 0.70345503 0.7047523 0.71071076 0.69976 0.712443 0.6949101 0.70060414 0.71288604 0.6951046 0.70542455 0.7105537 0.700826 0.70531183 0.7108839 0.7007611 0.7063332 0.6943408 0.7109537 0.70664734 0.70208704 0.7126212 0.7116709 0.69466215 0.71149653 0.69902825 0.7110921 0.7116491 0.70080656 0.71104664 0.6990009 0.69493514 0.71302986 0.6938635 0.70080614 0.7029362 0.7015893 0.7107488 0.71186733 0.6997064 0.6938942 0.694419 0.7128457
0.1931932 0.7126174 0.7029103 0.7009064 0.6947417 0.7061882 0.7126532 0.7013707 0.69485915 0.7034995 0.70475036 0.71073496 0.6997094 0.7126168 0.6947892 0.70057756 0.7129336 0.69498086 0.7054371 0.7107465 0.70081747 0.7053226 0.71107465 0.70073754 0.70637226 0.69419324 0.71099573 0.70668775 0.7020912 0.71266603 0.71184915 0.6944808 0.71167594 0.69895774 0.7111347 0.7118327 0.70079786 0.7112329 0.698932 0.69479835 0.7130642 0.6937215 0.7007999 0.70297456 0.7015851 0.7107778 0.7120476 0.69965875 0.6937504 0.6942858 0.7129004
0.1941942 0.7126731 0.70293486 0.7008813 0.6945754 0.70621467 0.7127093 0.7013592 0.69469243 0.70354277 0.7047482 0.7107586 0.69965833 0.7127905 0.69466805 0.70054996 0.7129805 0.69485664 0.705449 0.7109388 0.70080763 0.70533264 0.7112646 0.7007132 0.7064104 0.69404525 0.71103686 0.70672727 0.7020947 0.7127106 0.71202725 0.69429946 0.7118552 0.698887 0.71117693 0.7120157 0.70078796 0.71141917 0.6988623 0.6946609 0.713098 0.6935792 0.7007927 0.7030119 0.7015802 0.7108062 0.71222734 0.69961023 0.693606 0.69415194 0.712954
0.1951952 0.712728 0.70295835 0.70085543 0.6944084 0.70624065 0.7127645 0.7013472 0.69452524 0.7035851 0.7047455 0.7107821 0.6996064 0.7129637 0.69454616 0.70052105 0.7130266 0.6947317 0.7054603 0.71113056 0.70079684 0.7053421 0.7114538 0.70068854 0.70644724 0.6938966 0.7110773 0.7067655 0.70209706 0.7127547 0.712205 0.6941175 0.7120342 0.69881505 0.71121824 0.7121977 0.7007775 0.71160454 0.6987924 0.6945231 0.7131315 0.6934365 0.7007844 0.70304805 0.70157474 0.71083415 0.71240616 0.69956136 0.69346106 0.6940174 0.713007
0.1961962 0.71278244 0.7029808 0.7008292 0.6942409 0.7062659 0.7128192 0.70133424 0.6943573 0.70362604 0.70474213 0.71080494 0.69955415 0.71313655 0.6944238 0.70049155 0.713072 0.6946063 0.705471 0.71132183 0.7007853 0.70535076 0.71164256 0.70066303 0.7064831 0.69374734 0.7111167 0.70680314 0.70209885 0.71279836 0.71238244 0.69393545 0.712213 0.6987432 0.7112589 0.7123791 0.70076555 0.71178937 0.69872195 0.6943841 0.71316403 0.69329256 0.7007753 0.70308286 0.7015681 0.71086156 0.7125847 0.6995119 0.69331545 0.69388217 0.7130589
0.1971972 0.71283585 0.7030024 0.7008018 0.694073 0.70629036 0.71287274 0.7013211 0.694189 0.70366603 0.70473814 0.7108276 0.6995009 0.71330875 0.69430107 0.70046103 0.7131162 0.69448036 0.70548093 0.7115126 0.7007727 0.7053591 0.7118302 0.7006367 0.7065182 0.6935975 0.7111553 0.70684004 0.70209956 0.7128416 0.7125596 0.69375294 0.71239144 0.6986705 0.7112991 0.7125594 0.7007529 0.71197367 0.6986507 0.6942446 0.7131965 0.69314843 0.70076495 0.70311666 0.701561 0.71088815 0.7127625 0.69946164 0.6931695 0.69374627 0.7131099
0.1981982 0.7128887 0.7030226 0.7007736 0.6939043 0.7063139 0.7129253 0.7013071 0.69402003 0.7037048 0.70473355 0.71084946 0.69944686 0.7134808 0.6941776 0.7004293 0.7131599 0.69435376 0.7054903 0.7117024 0.70075893 0.7053663 0.7120173 0.70060974 0.7065523 0.6934473 0.711193 0.70687586 0.70209956 0.7128842 0.7127366 0.6935703 0.71256965 0.6985976 0.71133834 0.7127388 0.7007392 0.712157 0.6985791 0.69410443 0.7132279 0.693004 0.70075387 0.70314914 0.701553 0.71091443 0.71293944 0.69941074 0.69302285 0.69360965 0.71315986
0.1991992 0.7129412 0.7030422 0.70074487 0.6937353 0.7063368 0.71297735 0.70129246 0.69385076 0.70374244 0.70472866 0.71087116 0.69939226 0.7136522 0.6940537 0.70039654 0.7132027 0.6942266 0.70549893 0.7118919 0.7007444 0.7053729 0.71220344 0.7005824 0.7065853 0.6932962 0.71122986 0.70691067 0.7020984 0.7129265 0.71291244 0.6933873 0.712747 0.69852394 0.71137714 0.7129176 0.7007241 0.7123401 0.69850713 0.6939637 0.71325916 0.6928588 0.70074195 0.70318085 0.70154375 0.71094006 0.7131156 0.6993591 0.6928757 0.6934727 0.7132091
0.2002002 0.71299267 0.70306057 0.7007152 0.69356567 0.70635897 0.71302843 0.7012773 0.69368076 0.7037791 0.70472324 0.71089244 0.6993369 0.71382314 0.69392926 0.7003631 0.7132449 0.6940987 0.7055071 0.71208054 0.7007285 0.7053793 0.7123888 0.70055395 0.70661694 0.69314456 0.711266 0.7069445 0.7020968 0.71296823 0.71308863 0.6932042 0.7129243 0.6984496 0.71141523 0.71309537 0.7007085 0.7125223 0.69843435 0.6938221 0.71329 0.69271314 0.70072883 0.703211 0.7015341 0.71096534 0.7132905 0.69930696 0.6927279 0.69333464 0.71325713
0.2012012 0.71304345 0.7030778 0.7006851 0.69339556 0.7063805 0.71307844 0.70126134 0.69351023 0.70381445 0.7047173 0.710913 0.699281 0.7139932 0.6938042 0.7003284 0.71328616 0.6939706 0.7055147 0.7122683 0.7007116 0.7053848 0.712573 0.70052505 0.7066481 0.69299257 0.7113012 0.70697755 0.7020941 0.71300966 0.7132638 0.69302076 0.71310085 0.6983749 0.71145266 0.71327186 0.7006917 0.71270347 0.69836134 0.69368005 0.7133197 0.692567 0.7007147 0.7032401 0.7015234 0.71098965 0.71346515 0.69925416 0.6925798 0.6931961 0.7133043
0.2022022 0.71309334 0.70309395 0.7006538 0.6932251 0.70640093 0.7131279 0.7012449 0.6933394 0.70384866 0.70471084 0.7109334 0.69922423 0.7141628 0.6936786 0.70029294 0.7133267 0.69384193 0.7055215 0.7124557 0.7006938 0.70538944 0.7127567 0.70049554 0.7066781 0.69283974 0.71133536 0.70700973 0.7020908 0.71305025 0.7134385 0.6928372 0.71327716 0.69829947 0.71148914 0.71344775 0.7006739 0.7128842 0.6982877 0.6935373 0.7133496 0.69242007 0.7006997 0.70326805 0.7015119 0.7110136 0.71363866 0.6992006 0.69243115 0.6930571 0.71335036
0.2032032 0.71314275 0.7031091 0.7006219 0.69305396 0.70642084 0.7131762 0.70122766 0.693168 0.7038817 0.7047038 0.7109534 0.69916654 0.714332 0.6935525 0.70025647 0.71336627 0.69371253 0.70552784 0.71264213 0.7006749 0.7053935 0.7129391 0.7004653 0.70670676 0.69268644 0.71136886 0.70704085 0.7020864 0.71309084 0.71361274 0.69265336 0.71345276 0.6982235 0.7115252 0.71362233 0.700655 0.71306384 0.6982132 0.69339377 0.7133785 0.69227284 0.70068383 0.7032947 0.7014997 0.711037 0.7138112 0.69914657 0.69228196 0.69291717 0.71339583
0.2042042 0.7131915 0.7031232 0.7005895 0.6928824 0.7064396 0.71322376 0.70121 0.692996 0.7039137 0.70469654 0.71097267 0.6991084 0.7145003 0.69342583 0.7002191 0.71340525 0.69358283 0.70553344 0.71282774 0.7006551 0.705397 0.7131205 0.70043427 0.70673496 0.6925327 0.7114015 0.7070711 0.7020812 0.71313053 0.7137865 0.69246924 0.71362776 0.6981471 0.7115603 0.71379596 0.7006351 0.71324253 0.6981387 0.6932498 0.713407 0.69212496 0.7006667 0.70332015 0.70148647 0.71105975 0.7139829 0.6990916 0.6921322 0.6927768 0.71344024
0.2052052 0.71323925 0.70313627 0.70055616 0.69271016 0.70645785 0.7132706 0.7011915 0.69282365 0.70394456 0.7046884 0.71099156 0.6990495 0.71466804 0.69329894 0.7001804 0.7134433 0.69345224 0.7055384 0.71301234 0.70063424 0.7053999 0.7133008 0.7004026 0.70676196 0.69237846 0.7114333 0.70710045 0.7020748 0.7131702 0.7139596 0.6922852 0.71380234 0.69807017 0.7115949 0.71396834 0.7006142 0.71342075 0.69806314 0.6931048 0.713435 0.69197667 0.70064884 0.70334464 0.7014728 0.71108204 0.7141535 0.69903594 0.6919819 0.69263583 0.71348387
0.2062062 0.71328646 0.7031484 0.70052195 0.6925377 0.7064754 0.71331656 0.70117265 0.69265056 0.7039741 0.7046799 0.71101046 0.69899 0.714835 0.69317126 0.7001409 0.71348053 0.6933213 0.70554274 0.7131961 0.70061237 0.70540196 0.7134803 0.7003702 0.70678777 0.6922235 0.7114642 0.70712876 0.702068 0.713209 0.714132 0.6921006 0.7139763 0.6979928 0.71162874 0.71413976 0.7005925 0.7135979 0.6979874 0.6929595 0.71346253 0.6918279 0.7006298 0.70336765 0.70145804 0.71110374 0.7143233 0.6989798 0.6918312 0.6924943 0.71352637
0.2072072 0.7133327 0.70315933 0.7004873 0.69236493 0.706492 0.7133616 0.7011528 0.6924773 0.70400274 0.7046707 0.7110283 0.69892967 0.7150014 0.6930432 0.7001005 0.713517 0.69318986 0.7055464 0.71337914 0.70058924 0.70540357 0.7136586 0.7003371 0.70681286 0.69206816 0.71149415 0.7071563 0.7020602 0.7132475 0.71430373 0.69191605 0.71414953 0.69791466 0.7116619 0.7143099 0.7005697 0.7137741 0.6979111 0.69281346 0.7134893 0.6916786 0.7006099 0.7033895 0.7014422 0.71112466 0.7144922 0.698923 0.6916801 0.69235176 0.7135679
0.2082082 0.7133783 0.7031692 0.7004517 0.6921913 0.7065079 0.71340567 0.7011325 0.6923035 0.70402986 0.7046615 0.711046 0.6988688 0.7151667 0.6929146 0.7000592 0.7135528 0.69305784 0.7055495 0.71356106 0.7005653 0.7054043 0.71383584 0.70030355 0.7068368 0.6919121 0.7115235 0.707183 0.7020514 0.7132853 0.7144751 0.6917312 0.71432215 0.6978362 0.71169424 0.714479 0.7005455 0.7139492 0.6978343 0.69266695 0.71351576 0.6915287 0.70058876 0.7034104 0.7014257 0.7111454 0.71466 0.69886565 0.69152814 0.6922088 0.71360874
0.2092092 0.71342325 0.70317817 0.7004155 0.69201756 0.70652276 0.7134488 0.7011117 0.6921291 0.704056 0.70465124 0.71106344 0.69880706 0.7153317 0.6927855 0.7000169 0.7135877 0.69292533 0.705552 0.7137421 0.70054036 0.7054046 0.714012 0.70026904 0.7068597 0.69175565 0.71155185 0.70720845 0.702042 0.7133229 0.7146455 0.69154614 0.71449405 0.69775724 0.71172595 0.71464705 0.7005207 0.7141235 0.697757 0.69251966 0.71354157 0.6913784 0.700567 0.70343 0.7014086 0.71116537 0.71482664 0.6988073 0.6913758 0.6920654 0.7136485
0.2102102 0.71346766 0.703186 0.70037836 0.69184315 0.7065373 0.7134913 0.7010901 0.69195443 0.70408094 0.7046406 0.71108013 0.6987448 0.71549547 0.69265574 0.6999737 0.7136219 0.6927923 0.7055536 0.7139221 0.7005144 0.7054043 0.71418715 0.7002341 0.7068817 0.6915988 0.71157956 0.7072331 0.7020316 0.71335953 0.714815 0.69136125 0.71466506 0.6976775 0.7117567 0.71481395 0.70049495 0.71429676 0.6976791 0.69237196 0.71356696 0.6912277 0.700544 0.70344824 0.70139027 0.71118474 0.71499217 0.6987487 0.69122326 0.6919213 0.71368724
0.2112112 0.71351105 0.70319265 0.70034087 0.6916682 0.70655084 0.71353287 0.70106775 0.6917792 0.70410484 0.7046296 0.7110965 0.6986816 0.71565866 0.69252574 0.69992954 0.71365565 0.69265896 0.70555496 0.7141013 0.7004874 0.70540303 0.7143611 0.7001985 0.7069028 0.69144106 0.71160626 0.7072567 0.7020204 0.7133961 0.71498394 0.6911758 0.7148357 0.6975974 0.7117873 0.7149796 0.70046806 0.71446896 0.6976006 0.6922234 0.71359193 0.6910763 0.7005202 0.70346534 0.7013716 0.7112038 0.7151568 0.69868934 0.6910702 0.69177675 0.7137252
0.2122122 0.7135537 0.70319855 0.70030236 0.6914933 0.70656353 0.71357346 0.70104486 0.69160384 0.70412767 0.70461845 0.71111256 0.69861794 0.71582097 0.69239503 0.69988465 0.7136881 0.6925251 0.7055557 0.7142791 0.7004593 0.7054015 0.7145337 0.70016223 0.70692295 0.6912831 0.7116321 0.70727974 0.7020083 0.7134323 0.71515226 0.6909905 0.71500546 0.69751686 0.7118166 0.7151438 0.70044005 0.7146404 0.6975219 0.69207436 0.7136161 0.69092464 0.7004954 0.7034815 0.70135194 0.711222 0.7153205 0.69862896 0.6909167 0.6916313 0.7137624
0.21321322 0.71359575 0.7032034 0.70026344 0.69131774 0.7065756 0.71361357 0.7010214 0.6914276 0.70414925 0.7046064 0.711128 0.6985537 0.7159825 0.69226414 0.69983846 0.71372 0.6923906 0.70555556 0.7144563 0.7004304 0.7053991 0.7147054 0.7001253 0.706942 0.69112474 0.7116571 0.7073015 0.70199525 0.71346766 0.71531963 0.69080496 0.71517414 0.69743574 0.71184576 0.7153071 0.7004112 0.71481067 0.6974423 0.6919247 0.7136399 0.69077253 0.7004697 0.70349646 0.70133126 0.71124 0.715483 0.69856817 0.6907626 0.6914852 0.71379864
0.21421422 0.713637 0.7032071 0.70022357 0.69114155 0.7065868 0.71365255 0.7009972 0.6912513 0.7041695 0.70459396 0.711143 0.69848853 0.7161431 0.6921328 0.69979155 0.71375114 0.6922559 0.705555 0.71463233 0.7004004 0.7053963 0.7148757 0.70008755 0.70696026 0.6909658 0.71168154 0.70732266 0.7019817 0.7135027 0.71548617 0.69061923 0.71534234 0.697354 0.7118738 0.7154692 0.7003816 0.7149797 0.69736254 0.69177455 0.71366334 0.6906197 0.70044285 0.7035099 0.7013101 0.71125716 0.71564424 0.69850665 0.69060826 0.6913388 0.713834
0.21521522 0.71367764 0.7032098 0.7001831 0.6909655 0.7065973 0.7136907 0.7009725 0.6910742 0.7041888 0.7045813 0.71115774 0.69842297 0.71630275 0.6920006 0.69974375 0.7137816 0.69212043 0.7055538 0.71480715 0.7003694 0.7053926 0.7150449 0.70004934 0.7069772 0.6908062 0.71170497 0.70734286 0.7019672 0.71353745 0.71565217 0.69043356 0.7155097 0.6972719 0.7119015 0.7156297 0.7003507 0.7151479 0.6972822 0.6916237 0.7136861 0.6904669 0.7004152 0.7035223 0.70128757 0.711274 0.71580434 0.6984448 0.6904532 0.69119173 0.71386856
0.21621622 0.71371764 0.7032115 0.7001419 0.6907886 0.70660686 0.7137282 0.70094687 0.69089705 0.70420724 0.7045681 0.711172 0.69835675 0.7164618 0.6918682 0.6996952 0.7138111 0.6919848 0.7055521 0.71498096 0.70033747 0.70538867 0.7152127 0.7000105 0.7069936 0.6906463 0.7117278 0.7073618 0.70195186 0.71357137 0.715817 0.6902477 0.7156762 0.6971895 0.71192837 0.71578914 0.7003191 0.7153148 0.69720143 0.6914725 0.7137082 0.6903133 0.70038664 0.70353365 0.70126474 0.7112902 0.71596366 0.69838196 0.6902979 0.6910443 0.7139022
0.21721722 0.7137568 0.7032123 0.70010024 0.6906114 0.70661587 0.7137649 0.700921 0.6907198 0.7042241 0.70455426 0.71118605 0.69828975 0.7166196 0.6917357 0.6996457 0.71384007 0.6918484 0.70554984 0.71515375 0.7003048 0.70538414 0.7153795 0.69997084 0.70700914 0.690486 0.7117497 0.7073802 0.70193565 0.7136049 0.71598107 0.690062 0.71584207 0.6971064 0.7119544 0.71594757 0.7002863 0.7154807 0.69712 0.6913206 0.71373034 0.69015926 0.70035684 0.70354396 0.70124114 0.711306 0.71612155 0.6983188 0.69014233 0.6908962 0.71393496
0.21821822 0.7137952 0.7032119 0.7000577 0.69043386 0.70662403 0.7138008 0.70089424 0.69054174 0.70424 0.7045401 0.71119946 0.69822204 0.71677685 0.6916024 0.69959515 0.71386844 0.69171196 0.7055468 0.7153255 0.7002707 0.7053787 0.715545 0.6999306 0.7070232 0.6903251 0.711771 0.7073974 0.7019186 0.713638 0.7161442 0.689876 0.71600676 0.6970228 0.71197987 0.7161044 0.7002525 0.7156455 0.69703823 0.69116837 0.71375185 0.6900051 0.7003264 0.70355314 0.7012166 0.71132135 0.71627843 0.69825494 0.68998635 0.69074744 0.7139667
0.21921922 0.7138329 0.7032105 0.7000143 0.69025606 0.7066316 0.7138357 0.700867 0.69036347 0.7042549 0.7045256 0.71121246 0.69815373 0.7169327 0.69146866 0.6995436 0.71389616 0.69157493 0.7055432 0.7154959 0.70023596 0.7053729 0.71570915 0.69989014 0.707037 0.6901637 0.7117917 0.707414 0.7019009 0.71367097 0.7163065 0.6896902 0.71617067 0.6969386 0.712005 0.7162602 0.7002178 0.7158094 0.696956 0.6910153 0.71377283 0.6898504 0.70029485 0.703561 0.7011911 0.71133596 0.71643424 0.69819015 0.6898297 0.69059825 0.7139982
0.22022022 0.71387 0.70320827 0.6999708 0.69007796 0.7066385 0.71386987 0.7008391 0.69018483 0.7042686 0.70451057 0.71122545 0.6980849 0.7170879 0.6913347 0.6994916 0.713923 0.69143754 0.7055393 0.71566534 0.7002003 0.7053666 0.7158721 0.6998487 0.70704967 0.6900021 0.7118112 0.70742965 0.7018824 0.71370316 0.71646804 0.689504 0.71633375 0.69685435 0.71202904 0.7164146 0.70018244 0.7159717 0.6968734 0.6908621 0.7137935 0.68969524 0.7002623 0.70356774 0.7011651 0.71135044 0.7165886 0.6981252 0.68967295 0.6904486 0.7140283
0.22122122 0.7139065 0.7032051 0.6999267 0.68989944 0.70664454 0.71390355 0.7008108 0.69000596 0.70428115 0.70449525 0.7112379 0.6980155 0.7172424 0.69120026 0.6994385 0.71394926 0.6912997 0.7055348 0.7158336 0.70016354 0.70535976 0.71603394 0.69980675 0.7070614 0.68983984 0.71183044 0.70744437 0.701863 0.7137349 0.7166288 0.68931806 0.71649605 0.69676954 0.7120527 0.7165675 0.70014596 0.7161333 0.69679016 0.69070804 0.7138138 0.6895399 0.700229 0.70357335 0.70113814 0.7113641 0.71674186 0.6980594 0.68951553 0.69029844 0.7140578
0.22222222 0.7139423 0.7032011 0.6998815 0.68972075 0.7066501 0.7139364 0.70078194 0.68982685 0.7042926 0.7044798 0.71125007 0.69794536 0.71739584 0.69106555 0.6993848 0.7139749 0.6911616 0.70552987 0.7160006 0.700126 0.7053523 0.7161942 0.6997639 0.7070723 0.68967754 0.71184886 0.7074583 0.70184284 0.71376634 0.7167883 0.6891319 0.7166572 0.696684 0.7120759 0.71671945 0.70010865 0.7162935 0.6967067 0.6905539 0.7138333 0.68938404 0.70019466 0.7035781 0.7011107 0.7113775 0.71689415 0.6979929 0.6893582 0.6901477 0.71408665
0.22322322 0.7139776 0.7031958 0.69983584 0.6895416 0.7066548 0.71396846 0.70075226 0.6896471 0.704303 0.70446384 0.7112619 0.6978749 0.7175484 0.69093025 0.6993301 0.7139998 0.6910232 0.70552415 0.7161665 0.70008755 0.7053444 0.71635365 0.6997209 0.70708245 0.6895144 0.7118665 0.7074713 0.70182204 0.7137975 0.7169472 0.688946 0.7168176 0.6965984 0.7120983 0.7168701 0.7000705 0.7164527 0.69662267 0.6903989 0.7138527 0.6892278 0.7001596 0.70358145 0.70108235 0.7113907 0.71704525 0.697926 0.68920004 0.6899965 0.7141149
0.22422422 0.714012 0.70318985 0.69978976 0.6893623 0.7066588 0.7139996 0.7007221 0.68946743 0.7043123 0.70444727 0.71127313 0.6978037 0.7176996 0.6907948 0.6992747 0.71402407 0.6908843 0.705518 0.71633136 0.70004815 0.7053361 0.7165113 0.6996775 0.7070917 0.6893511 0.71188337 0.70748377 0.7018004 0.7138279 0.717105 0.68876004 0.7169771 0.6965122 0.71212 0.7170194 0.70003116 0.7166106 0.6965384 0.6902438 0.7138718 0.6890714 0.7001236 0.70358384 0.70105344 0.711403 0.71719486 0.6978586 0.689042 0.6898449 0.71414196
0.22522523 0.71404576 0.703183 0.6997431 0.6891826 0.70666224 0.7140302 0.70069134 0.6892871 0.70432067 0.70443064 0.7112841 0.6977317 0.7178501 0.69065905 0.6992186 0.7140478 0.69074506 0.70551157 0.716495 0.7000078 0.7053271 0.7166679 0.6996331 0.7071001 0.6891876 0.7118996 0.70749545 0.70177805 0.71385807 0.71726185 0.6885741 0.71713567 0.6964255 0.7121413 0.7171675 0.6999911 0.71676755 0.69645345 0.6900879 0.71389043 0.6889144 0.7000866 0.7035854 0.7010236 0.7114151 0.7173436 0.6977906 0.6888834 0.6896926 0.71416855
0.22622623 0.71407914 0.703175 0.69969565 0.6890027 0.706665 0.7140601 0.70066017 0.6891068 0.704328 0.7044135 0.71129507 0.69765955 0.71799964 0.69052285 0.6991615 0.7140708 0.6906055 0.70550454 0.71665716 0.6999668 0.7053177 0.7168234 0.69958836 0.70710766 0.68902344 0.7119152 0.70750594 0.7017551 0.71388793 0.7174178 0.6883881 0.7172933 0.69633865 0.7121618 0.71731406 0.69995034 0.7169229 0.6963683 0.6899318 0.7139086 0.6887575 0.70004874 0.7035855 0.70099324 0.71142673 0.717491 0.6977221 0.68872464 0.6895402 0.7141943
0.22722723 0.71411175 0.7031662 0.69964784 0.6888225 0.70666707 0.71408933 0.70062846 0.68892634 0.70433414 0.70439625 0.7113056 0.69758666 0.7181482 0.69038653 0.6991038 0.71409345 0.6904658 0.7054968 0.71681863 0.6999246 0.7053077 0.71697736 0.69954294 0.7071145 0.688859 0.71193045 0.70751613 0.7017314 0.71391714 0.71757287 0.68820226 0.71744996 0.6962513 0.7121819 0.71745956 0.6999085 0.7170775 0.6962828 0.6897752 0.7139265 0.6886 0.70001024 0.70358455 0.7009619 0.71143806 0.7176373 0.697653 0.6885656 0.6893874 0.7142195
0.22822823 0.7141437 0.70315677 0.6995994 0.68864214 0.7066686 0.7141179 0.70059615 0.68874544 0.7043394 0.70437837 0.7113155 0.6975134 0.7182958 0.6902497 0.6990453 0.7141156 0.6903257 0.70548886 0.71697855 0.69988173 0.7052974 0.7171301 0.6994972 0.7071206 0.6886945 0.71194464 0.7075252 0.70170707 0.7139461 0.71772695 0.6880164 0.71760577 0.69616354 0.7122011 0.7176035 0.6998657 0.7172308 0.6961968 0.6896182 0.71394414 0.6884422 0.6999707 0.7035827 0.7009303 0.71144897 0.71778244 0.6975831 0.6884063 0.6892339 0.7142439
0.22922923 0.7141752 0.7031463 0.69955045 0.68846166 0.70666957 0.7141456 0.70056343 0.6885644 0.70434344 0.7043604 0.71132547 0.6974391 0.7184425 0.69011265 0.6989859 0.71413696 0.6901855 0.7054806 0.7171374 0.69983816 0.70528674 0.71728146 0.69945085 0.7071258 0.6885292 0.71195865 0.7075335 0.7016819 0.7139749 0.71788013 0.68783075 0.71776044 0.69607544 0.71222055 0.7177465 0.69982237 0.7173827 0.69611055 0.6894611 0.7139615 0.6882843 0.6999304 0.7035797 0.7008976 0.7114593 0.71792614 0.69751316 0.68824655 0.6890802 0.71426773
0.23023023 0.71420604 0.7031349 0.69950086 0.68828076 0.70666987 0.7141729 0.70053005 0.6883831 0.70434666 0.7043421 0.7113354 0.69736487 0.7185883 0.6899754 0.6989264 0.7141577 0.69004464 0.7054717 0.71729517 0.6997937 0.7052755 0.71743184 0.6994042 0.70713013 0.6883639 0.71197176 0.70754105 0.7016561 0.7140029 0.71803236 0.68764526 0.7179143 0.695987 0.7122387 0.7178881 0.6997782 0.7175337 0.69602376 0.68930316 0.7139781 0.688126 0.6998891 0.7035758 0.7008645 0.7114694 0.71806914 0.6974424 0.6880866 0.68892574 0.71429086
0.23123123 0.71423644 0.7031229 0.699451 0.68809986 0.7066694 0.71419954 0.7004964 0.6882018 0.704349 0.7043236 0.7113447 0.69728994 0.7187328 0.68983775 0.6988655 0.71417826 0.68990374 0.7054623 0.7174514 0.6997485 0.705264 0.71758056 0.69935685 0.70713425 0.6881982 0.7119844 0.70754826 0.7016297 0.714031 0.7181835 0.68745965 0.7180673 0.6958982 0.71225643 0.7180282 0.6997332 0.71768373 0.6959368 0.6891452 0.71399486 0.68796766 0.6998475 0.7035712 0.70083064 0.7114791 0.71821064 0.69737124 0.6879266 0.6887712 0.7143133
0.23223223 0.71426636 0.7031098 0.6994006 0.6879186 0.7066687 0.7142254 0.7004619 0.6880201 0.70435023 0.70430475 0.71135384 0.6972146 0.71887624 0.6897 0.69880426 0.7141979 0.68976253 0.70545274 0.7176067 0.69970226 0.7052518 0.7177282 0.69930893 0.7071373 0.68803245 0.7119967 0.7075542 0.7016027 0.71405876 0.71833384 0.68727416 0.71821904 0.6958095 0.71227396 0.7181673 0.69968724 0.71783215 0.6958496 0.6889868 0.71401113 0.6878089 0.69980454 0.7035653 0.70079625 0.71148854 0.7183509 0.69729966 0.68776625 0.6886163 0.71433514
0.23323323 0.71429527 0.70309585 0.6993497 0.6877372 0.7066673 0.71425104 0.7004273 0.6878383 0.7043505 0.7042858 0.71136284 0.6971387 0.71901923 0.6895617 0.69874215 0.71421754 0.6896212 0.7054427 0.71776056 0.6996554 0.7052396 0.7178743 0.69926095 0.7071395 0.68786633 0.7120081 0.7075596 0.70157504 0.714086 0.71848303 0.6870891 0.7183701 0.6957199 0.712291 0.71830523 0.69964063 0.71797955 0.695762 0.68882805 0.714027 0.6876499 0.6997613 0.7035585 0.70076114 0.7114976 0.7184902 0.69722766 0.68760556 0.6884609 0.71435636
0.23423423 0.71432406 0.70308125 0.69929826 0.68755573 0.7066653 0.71427584 0.7003922 0.6876565 0.7043497 0.70426655 0.7113714 0.6970625 0.7191609 0.6894237 0.69867945 0.7142363 0.6894799 0.7054323 0.71791357 0.6996077 0.7052267 0.7180193 0.699212 0.70714134 0.68769985 0.7120192 0.70756453 0.7015466 0.7141131 0.71863157 0.686904 0.71852016 0.6956304 0.71230716 0.7184415 0.69959337 0.71812576 0.69567406 0.68866897 0.7140432 0.68749076 0.6997169 0.70355064 0.7007254 0.7115065 0.7186282 0.6971549 0.68744487 0.6883054 0.71437687
0.23523523 0.7143524 0.703066 0.69924647 0.68737423 0.70666254 0.71430004 0.70035666 0.6874743 0.7043482 0.704247 0.7113798 0.69698584 0.7193017 0.6892852 0.6986162 0.7142547 0.689338 0.7054216 0.7180652 0.6995594 0.7052138 0.71816313 0.69916314 0.70714235 0.6875334 0.7120295 0.7075686 0.70151794 0.71413964 0.7187788 0.6867194 0.7186693 0.69554037 0.7123233 0.71857667 0.6995452 0.71827096 0.695586 0.68850964 0.71405864 0.68733144 0.69967175 0.703542 0.70068926 0.71151507 0.7187651 0.6970819 0.687284 0.68814945 0.7143972
0.23623623 0.7143802 0.70304966 0.69919425 0.6871925 0.7066596 0.7143236 0.7003204 0.6872925 0.7043458 0.70422745 0.7113884 0.6969086 0.7194416 0.6891467 0.69855225 0.7142728 0.6891961 0.7054103 0.7182157 0.6995101 0.7052002 0.71830565 0.69911355 0.70714253 0.68736625 0.7120398 0.70757204 0.7014884 0.7141659 0.7189252 0.6865347 0.7188171 0.6954501 0.71233886 0.71871066 0.6994964 0.7184146 0.6954973 0.6883499 0.7140739 0.6871721 0.69962597 0.7035323 0.7006522 0.71152335 0.71890086 0.69700855 0.68712294 0.68799335 0.7144167
0.23723723 0.71440727 0.70303273 0.6991416 0.6870108 0.7066562 0.71434677 0.7002842 0.68711007 0.7043423 0.70420766 0.71139646 0.69683087 0.71958023 0.68900764 0.6984878 0.71429044 0.68905395 0.7053989 0.7183649 0.69946045 0.70518667 0.7184469 0.69906366 0.70714235 0.68719906 0.71204925 0.70757484 0.70145833 0.7141921 0.7190707 0.6863503 0.7189643 0.69535977 0.7123541 0.7188434 0.69944656 0.71855754 0.6954089 0.6881902 0.7140891 0.6870124 0.6995796 0.7035217 0.7006149 0.71153116 0.71903515 0.69693464 0.6869619 0.6878368 0.7144357
0.23823825 0.71443397 0.7030151 0.69908875 0.68682885 0.7066522 0.71436936 0.7002472 0.68692786 0.704338 0.70418775 0.7114045 0.6967529 0.71971834 0.68886864 0.6984227 0.7143076 0.6889118 0.70538706 0.7185131 0.6994098 0.7051727 0.71858674 0.6990134 0.7071417 0.6870321 0.7120583 0.70757705 0.7014278 0.7142178 0.7192152 0.68616605 0.7191105 0.69526887 0.71236867 0.71897507 0.6993964 0.7186992 0.6953197 0.68802994 0.71410394 0.6868526 0.6995323 0.7035103 0.7005769 0.71153903 0.71916884 0.69686043 0.6868005 0.68768 0.7144544
0.23923925 0.71446043 0.70299697 0.6990351 0.6866469 0.70664775 0.71439147 0.70021 0.6867453 0.704333 0.7041677 0.7114124 0.6966746 0.71985525 0.6887297 0.69835687 0.7143244 0.68876946 0.70537496 0.71865976 0.6993586 0.70515835 0.71872544 0.6989626 0.70714027 0.68686455 0.7120671 0.7075786 0.70139676 0.71424353 0.71935874 0.6859821 0.71925557 0.69517815 0.712383 0.7191053 0.6993455 0.71883965 0.69523054 0.6878698 0.7141188 0.6866929 0.69948447 0.70349795 0.70053834 0.7115467 0.719301 0.69678557 0.68663925 0.6875231 0.7144724
0.24024025 0.71448636 0.7029778 0.69898134 0.6864649 0.70664275 0.7144131 0.70017236 0.686563 0.70432687 0.70414734 0.7114201 0.69659597 0.71999127 0.68859035 0.69829065 0.71434087 0.6886271 0.7053627 0.71880555 0.69930667 0.70514363 0.71886295 0.6989116 0.7071381 0.686697 0.7120754 0.7075795 0.7013652 0.7142688 0.7195014 0.68579835 0.7193998 0.6950869 0.71239704 0.7192344 0.6992939 0.7189789 0.6951412 0.6877091 0.7141333 0.68653286 0.6994359 0.7034848 0.70049936 0.7115536 0.7194321 0.6967108 0.6864778 0.68736583 0.7144902
0.24124125 0.7145118 0.7029581 0.69892716 0.6862831 0.70663744 0.7144344 0.7001344 0.68638057 0.70432 0.70412713 0.7114277 0.69651675 0.7201264 0.6884511 0.698224 0.7143569 0.6884846 0.70535 0.7189501 0.69925416 0.7051287 0.71899897 0.6988604 0.70713574 0.6865292 0.7120833 0.70757985 0.70133305 0.7142939 0.719643 0.68561494 0.7195431 0.6949957 0.7124104 0.7193621 0.69924164 0.7191169 0.6950517 0.6875482 0.71414787 0.68637276 0.69938654 0.70347077 0.7004599 0.7115611 0.7195623 0.69663537 0.68631625 0.6872084 0.7145072
0.24224225 0.71453696 0.7029378 0.6988728 0.686101 0.7066316 0.7144552 0.7000961 0.68619823 0.7043124 0.7041066 0.7114351 0.6964373 0.7202603 0.68831176 0.69815683 0.7143728 0.688342 0.7053371 0.71909344 0.6992008 0.7051136 0.71913403 0.69880867 0.70713234 0.6863614 0.7120907 0.70757985 0.7013004 0.7143189 0.71978337 0.6854319 0.7196855 0.69490415 0.71242374 0.71948874 0.69918877 0.7192539 0.69496185 0.6873876 0.71416205 0.68621284 0.6993369 0.703456 0.7004198 0.71156776 0.7196912 0.69655967 0.68615454 0.68705076 0.7145239
0.24324325 0.7145618 0.70291656 0.6988181 0.68591905 0.70662546 0.7144753 0.7000576 0.6860158 0.70430404 0.70408595 0.7114427 0.69635767 0.72039324 0.6881722 0.6980888 0.71438825 0.6881994 0.7053239 0.71923566 0.699147 0.7050984 0.7192678 0.69875664 0.7071289 0.68619335 0.7120981 0.70757926 0.7012673 0.7143437 0.7199233 0.6852491 0.71982676 0.6948124 0.71243644 0.7196143 0.69913524 0.7193899 0.69487196 0.68722636 0.7141765 0.68605274 0.6992862 0.70344025 0.70037943 0.7115747 0.7198189 0.6964835 0.685993 0.68689287 0.71454024
0.24424425 0.714586 0.7028949 0.69876313 0.685737 0.7066189 0.71449536 0.7000186 0.68583316 0.70429474 0.70406556 0.7114499 0.6962778 0.7205258 0.68803257 0.6980207 0.71440345 0.68805677 0.7053106 0.7193766 0.69909257 0.7050828 0.71940035 0.69870406 0.7071246 0.68602544 0.71210486 0.70757806 0.70123374 0.7143683 0.720062 0.6850666 0.7199671 0.6947208 0.712449 0.71973854 0.6990811 0.7195245 0.6947819 0.6870652 0.7141904 0.6858925 0.6992352 0.7034239 0.7003384 0.7115811 0.71994567 0.6964072 0.6858313 0.68673503 0.71455604
0.24524525 0.7146101 0.70287275 0.69870776 0.68555504 0.706612 0.7145149 0.6999792 0.6856508 0.7042848 0.7040449 0.71145743 0.69619757 0.7206568 0.687893 0.6979519 0.7144184 0.6879141 0.70529705 0.7195164 0.6990375 0.7050671 0.71953154 0.6986518 0.70711994 0.68585724 0.71211123 0.70757616 0.7012 0.7143924 0.7201999 0.68488455 0.7201068 0.6946289 0.7124613 0.7198616 0.69902647 0.71965826 0.6946916 0.6869037 0.71420467 0.68573236 0.6991834 0.7034065 0.700297 0.7115875 0.7200713 0.6963307 0.6856697 0.6865768 0.7145716
0.24624625 0.7146337 0.7028499 0.6986519 0.68537337 0.70660484 0.71453434 0.6999398 0.68546873 0.7042742 0.7040241 0.7114644 0.696117 0.7207874 0.6877534 0.6978829 0.7144331 0.6877713 0.7052833 0.71965533 0.698982 0.70505136 0.71966183 0.69859904 0.707115 0.6856892 0.71211743 0.70757407 0.70116556 0.71441674 0.7203368 0.6847027 0.7202451 0.694537 0.7124733 0.71998346 0.6989713 0.71979064 0.6946011 0.6867425 0.71421856 0.685572 0.69913125 0.7033886 0.70025533 0.711594 0.72019595 0.6962537 0.68550795 0.68641853 0.7145869
0.24724725 0.71465695 0.7028263 0.6985962 0.6851914 0.70659715 0.71455324 0.69990003 0.6852864 0.7042627 0.7040034 0.71147174 0.69603616 0.7209169 0.68761384 0.6978133 0.71444744 0.6876285 0.7052694 0.7197927 0.698926 0.7050354 0.71979076 0.69854593 0.70710945 0.685521 0.7121236 0.7075714 0.70113087 0.7144406 0.7204728 0.6845212 0.72038275 0.6944447 0.7124848 0.72010446 0.69891536 0.71992224 0.69451064 0.686581 0.7142325 0.685412 0.6990782 0.7033699 0.7002131 0.71160007 0.7203194 0.6961765 0.6853462 0.6862602 0.71460176
0.24824825 0.7146804 0.70280254 0.69854003 0.6850098 0.70658916 0.7145716 0.69986004 0.6851043 0.70425063 0.7039829 0.7114789 0.6959551 0.72104526 0.68747425 0.6977433 0.71446157 0.68748593 0.70525545 0.7199293 0.69886935 0.7050192 0.7199183 0.69849235 0.70710343 0.685353 0.712129 0.7075683 0.7010957 0.71446466 0.720608 0.6843404 0.7205196 0.69435245 0.7124962 0.7202242 0.69885916 0.72005236 0.6944203 0.6864193 0.7142462 0.68525183 0.69902486 0.70335037 0.7001706 0.7116063 0.7204418 0.6960991 0.6851848 0.68610156 0.7146161
0.24924925 0.71470296 0.70277774 0.6984837 0.68482804 0.706581 0.7145899 0.69981974 0.6849223 0.70423764 0.7039623 0.7114859 0.69587386 0.72117305 0.68733466 0.6976728 0.7144756 0.6873433 0.705241 0.72006446 0.69881225 0.70500284 0.7200451 0.69843924 0.70709723 0.6851847 0.7121344 0.70756483 0.7010601 0.7144882 0.72074205 0.68415964 0.72065526 0.6942602 0.7125075 0.72034264 0.69880223 0.7201817 0.69432974 0.6862577 0.71426004 0.6850918 0.698971 0.7033306 0.7001274 0.71161234 0.72056323 0.6960213 0.6850235 0.6859433 0.7146308
0.25025025 0.71472555 0.7027528 0.6984274 0.6846467 0.7065727 0.71460754 0.6997793 0.68474036 0.70422417 0.7039415 0.7114932 0.6957925 0.7212995 0.6871953 0.69760185 0.7144895 0.6872007 0.70522666 0.72019863 0.69875467 0.7049865 0.72017044 0.69838536 0.7070905 0.68501663 0.7121397 0.7075608 0.7010242 0.7145124 0.7208752 0.6839796 0.7207901 0.69416803 0.71251833 0.72045994 0.698745 0.72030973 0.69423896 0.6860961 0.71427387 0.6849318 0.6989166 0.7033096 0.70008415 0.71161854 0.7206835 0.69594353 0.68486196 0.68578446 0.7146446
0.25125125 0.71474767 0.70272726 0.69837075 0.6844653 0.7065637 0.7146253 0.6997386 0.6845586 0.7042101 0.70392096 0.7115006 0.69571084 0.7214256 0.6870556 0.6975309 0.71450293 0.68705827 0.70521235 0.7203317 0.69869626 0.7049701 0.7202948 0.69833153 0.7070834 0.68484825 0.71214473 0.70755655 0.7009882 0.7145358 0.7210076 0.6837999 0.72092414 0.6940757 0.7125292 0.7205764 0.69868714 0.720437 0.69414824 0.68593436 0.7142875 0.6847719 0.6988617 0.7032881 0.7000405 0.71162426 0.7208029 0.6958656 0.6847007 0.6856258 0.7146582
0.25225225 0.7147697 0.7027012 0.6983139 0.6842842 0.7065547 0.71464264 0.69969773 0.6843771 0.7041952 0.70390046 0.7115076 0.6956292 0.7215507 0.6869165 0.69745946 0.7145165 0.6869159 0.70519793 0.72046375 0.6986378 0.70495355 0.72041786 0.6982775 0.70707613 0.68468016 0.7121494 0.7075518 0.7009515 0.7145594 0.7211389 0.68362045 0.7210569 0.69398326 0.7125398 0.7206916 0.6986289 0.72056264 0.69405746 0.68577254 0.71430147 0.6846121 0.6988064 0.70326596 0.69999665 0.7116301 0.7209212 0.69578743 0.68453944 0.6854672 0.71467185
0.25325325 0.7147916 0.7026746 0.6982569 0.6841032 0.7065457 0.7146596 0.6996568 0.68419564 0.7041798 0.70388 0.71151495 0.6955469 0.7216747 0.6867771 0.69738775 0.71452975 0.6867738 0.7051832 0.72059447 0.6985789 0.70493704 0.72053975 0.6982235 0.70706844 0.6845123 0.7121542 0.7075467 0.70091456 0.7145827 0.72126955 0.68344194 0.721189 0.6938908 0.71255034 0.7208057 0.6985702 0.7206879 0.6939667 0.68561095 0.7143153 0.6844525 0.6987503 0.70324343 0.69995236 0.711636 0.72103846 0.69570893 0.6843785 0.6853086 0.7146852
0.25425425 0.7148129 0.70264775 0.6982 0.6839227 0.70653623 0.71467686 0.6996155 0.6840147 0.70416355 0.7038596 0.7115223 0.69546515 0.72179776 0.6866379 0.6973155 0.714543 0.68663156 0.70516866 0.72072417 0.69851935 0.7049206 0.7206606 0.6981689 0.7070603 0.68434465 0.7121587 0.7075414 0.7008778 0.7146062 0.72139925 0.68326366 0.72132033 0.6937984 0.71256036 0.72091895 0.698511 0.72081184 0.6938761 0.6854495 0.7143291 0.6842929 0.6986941 0.70321995 0.6999078 0.71164185 0.721155 0.69563025 0.6842176 0.6851499 0.71469814
0.25525525 0.71483445 0.7026203 0.69814277 0.6837419 0.7065267 0.7146932 0.69957435 0.6838338 0.70414704 0.7038394 0.71152997 0.69538283 0.7219202 0.68649894 0.6972432 0.7145564 0.68648946 0.705154 0.72085315 0.6984595 0.70490366 0.72078043 0.6981144 0.70705193 0.6841767 0.712163 0.7075357 0.7008403 0.7146297 0.72152793 0.6830858 0.7214506 0.6937061 0.71257037 0.7210312 0.6984516 0.72093457 0.6937853 0.6852879 0.71434313 0.6841337 0.6986374 0.703196 0.69986284 0.71164775 0.72127026 0.69555175 0.68405694 0.6849912 0.7147112
0.25625625 0.7148557 0.7025926 0.69808525 0.6835618 0.70651674 0.7147096 0.6995329 0.68365294 0.7041301 0.7038191 0.7115374 0.69530064 0.72204196 0.68636006 0.6971706 0.71456945 0.68634784 0.7051392 0.7209805 0.69839936 0.7048872 0.72089916 0.6980597 0.7070434 0.684009 0.71216726 0.70752984 0.7008027 0.7146531 0.7216557 0.6829086 0.7215799 0.6936138 0.71258044 0.7211418 0.69839156 0.72105664 0.69369465 0.6851262 0.7143573 0.68397427 0.6985804 0.7031715 0.6998181 0.71165365 0.7213846 0.6954729 0.68389654 0.68483263 0.71472394
0.25725725 0.71487665 0.70256436 0.69802785 0.6833815 0.70650697 0.714726 0.6994914 0.68347263 0.70411247 0.7037991 0.71154493 0.6952182 0.7221626 0.68622136 0.6970977 0.7145825 0.68620616 0.7051248 0.7211072 0.6983388 0.7048707 0.7210168 0.6980055 0.7070344 0.68384147 0.71217155 0.7075234 0.7007651 0.71467614 0.7217827 0.6827319 0.7217086 0.69352174 0.71259034 0.72125214 0.69833136 0.7211775 0.6936042 0.68496513 0.7143714 0.68381536 0.698523 0.70314646 0.6997728 0.71165985 0.72149795 0.6953938 0.6837362 0.6846742 0.7147366
0.25825825 0.7148976 0.70253587 0.69797057 0.6832019 0.70649683 0.7147421 0.6994498 0.6832922 0.7040941 0.7037796 0.71155286 0.6951357 0.72228247 0.68608296 0.6970249 0.7145952 0.6860648 0.7051102 0.7212328 0.6982777 0.70485413 0.7211335 0.69795084 0.7070256 0.6836742 0.7121755 0.7075171 0.70072705 0.7146996 0.721909 0.6825557 0.7218363 0.6934295 0.71260035 0.72136134 0.6982707 0.7212975 0.69351363 0.68480366 0.7143855 0.68365693 0.698465 0.70312107 0.69972706 0.71166587 0.7216104 0.695315 0.68357617 0.684516 0.7147491
0.25925925 0.71491814 0.7025069 0.69791335 0.68302244 0.7064865 0.71475816 0.69940794 0.6831127 0.7040755 0.7037599 0.7115606 0.69505334 0.72240156 0.68594456 0.6969516 0.71460825 0.6859236 0.7050955 0.72135735 0.6982166 0.7048378 0.72124887 0.697896 0.7070161 0.6835069 0.71217936 0.70751035 0.7006889 0.714723 0.72203434 0.68238026 0.7219632 0.6933377 0.7126098 0.7214697 0.6982098 0.72141665 0.693423 0.68464255 0.71440005 0.68349826 0.6984069 0.70309484 0.69968134 0.7116721 0.7217221 0.69523597 0.68341625 0.6843575 0.7147613
0.26026025 0.7149389 0.70247775 0.69785595 0.6828432 0.7064765 0.71477413 0.6993663 0.68293303 0.7040562 0.7037407 0.71156865 0.69497097 0.72252005 0.6858065 0.6968779 0.7146212 0.6857828 0.70508087 0.72148085 0.69815516 0.70482135 0.7213635 0.6978411 0.7070071 0.68333995 0.7121834 0.70750326 0.70065045 0.7147464 0.72215873 0.6822053 0.7220892 0.6932455 0.7126196 0.7215765 0.6981487 0.7215345 0.69333285 0.68448186 0.71441454 0.68333995 0.6983482 0.7030685 0.69963557 0.7116783 0.7218328 0.69515705 0.6832567 0.6841994 0.71477365
0.26126125 0.7149595 0.7024483 0.6977985 0.68266445 0.7064659 0.71479 0.6993246 0.6827539 0.70403653 0.7037212 0.71157694 0.6948886 0.7226373 0.6856686 0.6968047 0.71463394 0.68564194 0.70506644 0.7216034 0.69809324 0.7048049 0.7214769 0.69778645 0.7069972 0.6831733 0.7121874 0.707496 0.70061207 0.7147699 0.7222825 0.68203104 0.7222145 0.6931537 0.71262926 0.7216826 0.6980871 0.72165143 0.69324255 0.6843208 0.7144293 0.6831818 0.6982897 0.70304143 0.69958955 0.7116845 0.72194237 0.6950778 0.6830973 0.6840412 0.7147859
0.26226225 0.7149801 0.7024184 0.6977409 0.6824858 0.7064556 0.7148055 0.69928247 0.6825749 0.7040164 0.7037023 0.7115852 0.69480586 0.7227542 0.6855312 0.6967309 0.71464694 0.68550164 0.70505184 0.72172475 0.6980312 0.7047886 0.7215893 0.6977317 0.7069876 0.68300676 0.71219146 0.70748883 0.7005735 0.71479326 0.7224054 0.68185717 0.7223388 0.693062 0.7126387 0.7217878 0.69802535 0.7217675 0.6931525 0.68416035 0.71444416 0.6830243 0.69823045 0.7030139 0.6995432 0.7116908 0.7220513 0.69499874 0.6829384 0.68388355 0.7147982
0.26326326 0.71500015 0.7023883 0.69768375 0.6823077 0.7064452 0.7148213 0.6992408 0.6823966 0.70399606 0.7036837 0.7115938 0.69472355 0.72287005 0.68539363 0.69665694 0.71466005 0.6853615 0.7050373 0.7218453 0.69796896 0.7047724 0.72170067 0.69767696 0.70697767 0.6828406 0.7121952 0.7074811 0.70053476 0.7148169 0.7225273 0.68168396 0.7224623 0.69297063 0.7126485 0.72189206 0.6979635 0.7218825 0.6930625 0.684 0.71445906 0.6828669 0.6981711 0.702986 0.699497 0.7116975 0.72215927 0.6949195 0.6827798 0.68372583 0.7148102
0.26426426 0.7150207 0.70235777 0.6976264 0.68213 0.7064345 0.7148367 0.69919884 0.6822183 0.70397514 0.70366514 0.7116027 0.6946412 0.72298527 0.68525666 0.69658303 0.7146732 0.6852217 0.7050233 0.7219647 0.69790626 0.7047566 0.7218113 0.69762236 0.70696765 0.68267435 0.71219915 0.70747334 0.70049584 0.7148405 0.7226486 0.6815116 0.722585 0.6928793 0.7126579 0.7219954 0.6979012 0.7219968 0.6929727 0.68383986 0.71447444 0.6827098 0.6981115 0.70295775 0.69945055 0.7117043 0.72226644 0.69484055 0.6826214 0.68356836 0.7148224
0.26526526 0.71504086 0.70232725 0.6975691 0.6819525 0.7064238 0.71485215 0.69915736 0.68204045 0.7039536 0.7036466 0.71161145 0.6945586 0.72309965 0.68512 0.696509 0.71468633 0.6850821 0.70500916 0.72208333 0.6978434 0.704741 0.7219207 0.69756764 0.7069577 0.6825088 0.7122033 0.70746565 0.7004571 0.7148643 0.72276896 0.6813399 0.72270703 0.69278824 0.71266764 0.72209805 0.69783854 0.72211015 0.6928831 0.68368 0.7144898 0.682553 0.69805163 0.7029291 0.6994042 0.71171117 0.7223726 0.6947615 0.68246377 0.68341106 0.71483475
0.26626626 0.7150611 0.70229626 0.6975119 0.68177575 0.70641345 0.71486765 0.6991154 0.6818633 0.7039319 0.7036288 0.71162087 0.6944764 0.7232135 0.68498343 0.696435 0.7146993 0.68494296 0.7049951 0.7222007 0.6977804 0.7047252 0.72202915 0.6975131 0.7069476 0.6823434 0.71220744 0.70745784 0.7004179 0.71488804 0.72288847 0.6811687 0.7228281 0.69269735 0.7126772 0.7221996 0.69777596 0.7222224 0.69279385 0.6835204 0.7145053 0.6823967 0.69799167 0.7029001 0.6993574 0.71171826 0.722478 0.69468254 0.6823059 0.683254 0.71484673
0.26726726 0.7150815 0.7022655 0.69745475 0.6815989 0.70640296 0.71488327 0.69907385 0.6816865 0.70390993 0.703611 0.71163017 0.6943944 0.7233263 0.6848473 0.696361 0.71471274 0.6848042 0.7049814 0.7223176 0.69771737 0.70470977 0.72213686 0.6974588 0.7069375 0.68217826 0.71221143 0.70744973 0.70037895 0.71491194 0.7230075 0.6809984 0.72294843 0.69260645 0.7126868 0.72230023 0.697713 0.72233415 0.69270444 0.6833609 0.7145211 0.68224066 0.6979313 0.70287055 0.69931066 0.71172553 0.72258264 0.6946035 0.68214864 0.6830971 0.7148589
0.26826826 0.7151017 0.70223457 0.69739777 0.6814229 0.7063926 0.7148986 0.69903225 0.6815101 0.7038879 0.70359373 0.71164006 0.69431233 0.7234386 0.68471175 0.6962865 0.714726 0.6846658 0.70496774 0.72243327 0.6976538 0.70469457 0.7222434 0.6974042 0.7069272 0.68201345 0.71221584 0.7074416 0.70034 0.7149361 0.7231255 0.6808286 0.72306794 0.6925161 0.7126967 0.7224 0.69765013 0.72244465 0.6926157 0.68320185 0.7145373 0.6820849 0.69787097 0.7028408 0.69926405 0.71173286 0.7226864 0.69452477 0.681992 0.68294066 0.71487117
0.26926926 0.71512204 0.7022029 0.697341 0.68124723 0.70638216 0.7149143 0.69899064 0.6813341 0.7038651 0.7035767 0.71165013 0.69423026 0.72355 0.6845762 0.69621223 0.71473974 0.6845276 0.7049542 0.722548 0.69759053 0.7046794 0.7223492 0.6973499 0.70691705 0.6818491 0.7122201 0.7074334 0.700301 0.71496016 0.7232427 0.68065965 0.72318685 0.692426 0.71270657 0.72249913 0.697587 0.72255445 0.6925269 0.68304324 0.71455383 0.6819295 0.6978104 0.7028109 0.6992175 0.71174073 0.72278935 0.69444585 0.68183553 0.68278444 0.7148835
0.27027026 0.7151424 0.70217127 0.6972843 0.6810721 0.7063718 0.7149299 0.69894934 0.68115854 0.7038422 0.70356 0.71166027 0.69414836 0.7236607 0.68444145 0.6961384 0.7147534 0.68439007 0.70494074 0.72266203 0.69752663 0.7046644 0.72245395 0.6972958 0.70690686 0.6816851 0.7122248 0.70742524 0.7002618 0.71498436 0.7233594 0.6804914 0.72330457 0.6923361 0.7127166 0.7225971 0.69752365 0.7226633 0.6924385 0.6828847 0.71457005 0.68177485 0.6977495 0.70278054 0.69917065 0.71174866 0.7228916 0.69436723 0.6816795 0.6826285 0.71489584
0.27127126 0.7151626 0.7021396 0.6972279 0.6808975 0.70636153 0.7149454 0.69890785 0.68098366 0.7038188 0.7035437 0.71167094 0.69406676 0.723771 0.68430686 0.69606394 0.7147673 0.6842528 0.704928 0.7227749 0.6974632 0.70465 0.72255814 0.69724184 0.7068964 0.6815216 0.71222913 0.70741695 0.7002227 0.71500903 0.72347534 0.6803239 0.7234221 0.6922463 0.7127265 0.72269446 0.69746023 0.72277135 0.69235015 0.6827266 0.71458685 0.68162054 0.69768876 0.70274997 0.699124 0.7117568 0.72299314 0.69428885 0.6815238 0.6824729 0.7149085
0.27227226 0.7151833 0.7021081 0.69717145 0.6807232 0.70635134 0.7149612 0.6988665 0.6808091 0.70379555 0.7035276 0.71168166 0.6939852 0.72388047 0.68417263 0.69598997 0.71478134 0.68411595 0.70491505 0.722887 0.6973995 0.7046356 0.7226613 0.69718814 0.70688635 0.68135816 0.71223396 0.70740885 0.70018387 0.7150337 0.7235905 0.68015724 0.7235383 0.692157 0.71273667 0.7227911 0.69739676 0.7228787 0.69226235 0.68256897 0.7146043 0.68146646 0.6976277 0.7027193 0.69907725 0.71176517 0.7230938 0.6942106 0.68136877 0.68231755 0.71492106
0.27327326 0.71520364 0.7020763 0.69711536 0.68054956 0.7063411 0.71497697 0.69882596 0.680635 0.7037719 0.703512 0.7116928 0.693904 0.723989 0.68403876 0.6959158 0.71479553 0.68397975 0.70490247 0.72299814 0.69733554 0.7046215 0.72276336 0.69713444 0.70687616 0.6811955 0.71223915 0.70740056 0.7001448 0.7150587 0.7237047 0.6799913 0.72365415 0.6920679 0.7127468 0.7228869 0.6973333 0.722985 0.6921746 0.6824117 0.71462184 0.6813133 0.6975666 0.7026881 0.69903076 0.7117743 0.7231935 0.6941322 0.68121415 0.6821626 0.7149338
0.27427426 0.71522427 0.7020443 0.6970594 0.6803766 0.7063314 0.71499294 0.6987848 0.6804618 0.70374787 0.7034967 0.71170425 0.69382274 0.7240971 0.68390554 0.6958418 0.7148099 0.6838438 0.7048901 0.7231086 0.6972718 0.70460767 0.7228647 0.697081 0.7068661 0.6810331 0.7122445 0.70739216 0.70010585 0.7150835 0.72381854 0.6798262 0.7237691 0.6919793 0.71275747 0.72298187 0.6972699 0.7230906 0.6920875 0.6822545 0.7146394 0.6811603 0.69750553 0.7026567 0.69898385 0.71178305 0.72329277 0.69405425 0.6810599 0.6820082 0.7149466
0.2752753 0.71524525 0.7020123 0.69700366 0.680204 0.70632136 0.715009 0.69874424 0.680289 0.70372385 0.70348185 0.71171576 0.6937418 0.72420436 0.6837725 0.69576776 0.7148245 0.68370837 0.704878 0.723218 0.69720775 0.70459414 0.72296536 0.6970276 0.7068561 0.68087107 0.7122496 0.7073841 0.7000674 0.715109 0.7239314 0.6796619 0.72388345 0.6918908 0.712768 0.72307616 0.6972063 0.72319573 0.69200057 0.68209815 0.7146576 0.6810078 0.6974441 0.7026252 0.69893754 0.71179223 0.72339135 0.69397646 0.6809064 0.68185395 0.71495986
0.2762763 0.7152661 0.7019804 0.69694823 0.68003196 0.7063117 0.71502507 0.6987036 0.6801167 0.70369947 0.70346737 0.71172816 0.6936611 0.7243113 0.68364024 0.6956941 0.71483946 0.6835736 0.7048663 0.7233267 0.69714373 0.70458096 0.7230651 0.69697475 0.7068462 0.68070954 0.71225524 0.7073761 0.7000286 0.71513414 0.72404355 0.67949814 0.723997 0.6918026 0.71277875 0.72316945 0.6971425 0.7232997 0.6919137 0.6819419 0.71467614 0.68085563 0.6973829 0.7025933 0.6988911 0.7118017 0.7234889 0.6938988 0.6807532 0.68169993 0.7149729
0.2772773 0.71528697 0.7019482 0.6968931 0.6798605 0.70630234 0.71504146 0.69866335 0.679945 0.70367503 0.7034535 0.7117406 0.6935806 0.72441757 0.68350816 0.6956202 0.7148545 0.6834392 0.70485485 0.72343457 0.69707984 0.70456815 0.7231641 0.6969217 0.7068365 0.68054855 0.71226114 0.7073682 0.6999899 0.71515995 0.72415525 0.67933553 0.72411007 0.6917151 0.71278965 0.7232623 0.6970787 0.72340274 0.6918277 0.6817862 0.7146947 0.6807041 0.6973218 0.7025618 0.6988447 0.7118117 0.72358584 0.69382143 0.6806006 0.68154657 0.7149865
0.2782783 0.7153082 0.7019164 0.6968383 0.67968994 0.706293 0.7150576 0.6986233 0.6797739 0.7036505 0.70343983 0.7117535 0.69350046 0.7245228 0.68337697 0.6955468 0.7148702 0.6833052 0.7048437 0.7235417 0.697016 0.7045555 0.72326195 0.6968695 0.7068269 0.6803882 0.71226716 0.70735985 0.6999514 0.71518576 0.7242662 0.67917365 0.7242223 0.69162804 0.712801 0.7233544 0.697015 0.7235053 0.6917418 0.681631 0.71471375 0.6805532 0.69726044 0.7025295 0.69879854 0.7118218 0.72368217 0.69374436 0.6804488 0.68139374 0.71500003
0.2792793 0.7153293 0.70188415 0.6967836 0.67951965 0.70628387 0.7150745 0.6985835 0.6796035 0.70362574 0.7034267 0.7117667 0.69342077 0.7246277 0.68324596 0.6954733 0.7148855 0.68317175 0.70483273 0.7236479 0.6969518 0.7045437 0.72335935 0.69681704 0.7068175 0.6802283 0.7122735 0.7073521 0.69991326 0.71521205 0.72437644 0.6790127 0.7243339 0.6915411 0.7128125 0.72344553 0.69695145 0.72360724 0.69165635 0.68147624 0.7147333 0.6804027 0.69719887 0.70249766 0.6987524 0.7118324 0.723778 0.6936675 0.68029726 0.68124115 0.7150138
0.2802803 0.7153507 0.7018524 0.6967293 0.67935026 0.7062751 0.71509105 0.69854385 0.6794336 0.7036009 0.70341384 0.71178013 0.69334096 0.7247321 0.6831157 0.6954 0.7149012 0.68303883 0.7048223 0.7237532 0.69688827 0.7045317 0.72345585 0.69676495 0.70680815 0.6800688 0.7122801 0.7073445 0.6998751 0.7152383 0.7244859 0.67885256 0.72444457 0.69145477 0.7128237 0.7235363 0.6968881 0.7237084 0.6915711 0.6813221 0.71475315 0.6802532 0.69713783 0.70246536 0.69870657 0.7118432 0.7238731 0.69359106 0.6801464 0.681089 0.71502775
0.2812813 0.71537215 0.7018202 0.6966753 0.67918116 0.70626634 0.71510816 0.6985046 0.6792645 0.7035759 0.7034015 0.71179396 0.6932616 0.7248355 0.682986 0.6953269 0.7149175 0.68290657 0.7048121 0.7238579 0.6968244 0.7045201 0.72355175 0.69671327 0.7067989 0.6799098 0.7122867 0.7073368 0.6998373 0.71526504 0.7245949 0.6786935 0.72455484 0.69136876 0.71283585 0.72362614 0.6968245 0.7238087 0.6914867 0.68116826 0.7147734 0.68010384 0.69707644 0.702433 0.6986608 0.71185434 0.72396743 0.6935145 0.67999613 0.68093747 0.715042
0.2822823 0.71539396 0.7017885 0.69662154 0.679013 0.7062579 0.7151251 0.6984657 0.679096 0.7035508 0.70339 0.71180874 0.6931827 0.72493845 0.68285644 0.6952541 0.7149339 0.68277496 0.70480233 0.7239616 0.69676065 0.7045089 0.7236469 0.6966619 0.7067902 0.6797515 0.71229386 0.7073294 0.6997994 0.71529186 0.7247029 0.678535 0.72466433 0.6912831 0.71284765 0.72371554 0.69676113 0.72390825 0.6914024 0.6810151 0.7147939 0.67995524 0.6970154 0.7024006 0.6986153 0.7118662 0.724061 0.6934384 0.67984635 0.68078643 0.71505654
0.2832833 0.715416 0.7017565 0.69656813 0.6788454 0.7062496 0.7151426 0.6984268 0.678928 0.70352584 0.70337856 0.7118232 0.69310415 0.7250409 0.6827278 0.6951814 0.7149505 0.68264395 0.70479286 0.7240649 0.69669694 0.7044986 0.7237411 0.69661087 0.70678127 0.67959356 0.71230143 0.7073221 0.69976187 0.7153191 0.7248108 0.67837775 0.7247733 0.69119793 0.7128601 0.7238041 0.6966977 0.72400707 0.6913187 0.68086237 0.71481484 0.67980725 0.69695425 0.7023681 0.69856966 0.7118781 0.7241543 0.6933628 0.67969745 0.6806355 0.7150713
0.2842843 0.71543807 0.7017248 0.6965152 0.67867833 0.7062417 0.71516013 0.6983881 0.6787608 0.7035006 0.70336795 0.71183836 0.6930258 0.725143 0.6825998 0.69510907 0.71496755 0.68251324 0.70478356 0.724167 0.6966334 0.70448834 0.72383463 0.6965602 0.70677286 0.6794363 0.71230906 0.7073149 0.6997243 0.71534663 0.7249176 0.678221 0.7248814 0.6911133 0.7128727 0.72389215 0.69663435 0.7241053 0.6912355 0.6807102 0.71483624 0.6796595 0.6968934 0.7023353 0.6985247 0.7118906 0.7242465 0.6932874 0.679549 0.6804856 0.71508634
0.2852853 0.71546036 0.7016932 0.6964626 0.6785121 0.7062344 0.7151781 0.6983501 0.67859435 0.70347565 0.7033577 0.71185386 0.69294786 0.7252444 0.68247205 0.6950368 0.7149855 0.68238366 0.70477515 0.72426856 0.69657 0.7044783 0.7239277 0.6965098 0.7067646 0.6792797 0.7123171 0.70730805 0.6996874 0.7153743 0.72502404 0.6780654 0.724989 0.6910294 0.7128856 0.72397935 0.6965713 0.724203 0.69115245 0.68055844 0.7148578 0.6795129 0.69683236 0.7023028 0.6984795 0.71190333 0.7243386 0.69321233 0.67940074 0.6803358 0.71510184
0.2862863 0.7154831 0.7016618 0.6964102 0.6783466 0.70622694 0.7151963 0.6983123 0.67842865 0.7034503 0.7033481 0.7118697 0.6928702 0.725345 0.6823451 0.69496495 0.7150029 0.6822542 0.7047668 0.7243695 0.6965066 0.70446885 0.7240197 0.6964597 0.7067566 0.6791236 0.71232545 0.7073015 0.69965065 0.7154025 0.7251297 0.6779109 0.7250961 0.6909453 0.7128988 0.72406626 0.6965084 0.7242996 0.69106996 0.6804076 0.7148801 0.67936665 0.69677174 0.70227045 0.69843495 0.7119163 0.7244299 0.6931375 0.6792539 0.68018687 0.7151173
0.2872873 0.7155058 0.70163006 0.6963584 0.6781818 0.70621985 0.71521455 0.69827473 0.6782634 0.70342517 0.7033387 0.71188635 0.6927931 0.7254453 0.68221897 0.6948933 0.7150208 0.68212575 0.7047589 0.7244697 0.6964436 0.70445985 0.72411126 0.69640994 0.7067487 0.6789683 0.71233433 0.7072948 0.6996139 0.71543056 0.7252349 0.6777571 0.7252024 0.69086236 0.71291226 0.7241524 0.69644547 0.724396 0.6909881 0.68025684 0.714903 0.67922115 0.69671065 0.70223767 0.6983903 0.71193 0.7245206 0.6930632 0.67910737 0.68003845 0.71513337
0.2882883 0.7155287 0.7015989 0.69630706 0.6780177 0.70621306 0.71523315 0.6982376 0.6780993 0.70339996 0.70333 0.7119032 0.6927163 0.725545 0.6820929 0.69482183 0.71503943 0.6819976 0.7047514 0.7245689 0.69638085 0.70445144 0.7242022 0.69636077 0.70674133 0.67881346 0.71234345 0.70728856 0.69957787 0.7154596 0.72533965 0.67760426 0.72530824 0.6907795 0.7129258 0.7242379 0.69638276 0.7244916 0.6909067 0.68010706 0.7149257 0.67907614 0.6966502 0.7022049 0.698346 0.711944 0.72461075 0.6929891 0.6789614 0.6798904 0.7151496
0.2892893 0.7155521 0.7015678 0.69625574 0.67785424 0.7062067 0.7152522 0.69820076 0.67793554 0.703375 0.7033219 0.7119206 0.69263977 0.72564393 0.681968 0.69475067 0.71505797 0.68187016 0.70474434 0.7246677 0.69631803 0.7044432 0.7242923 0.69631165 0.70673424 0.67865896 0.712353 0.70728236 0.6995417 0.71548855 0.72544354 0.67745245 0.72541326 0.6906972 0.71294 0.7243229 0.6963203 0.72458655 0.6908257 0.67995775 0.71494925 0.6789319 0.6965899 0.70217246 0.69830203 0.7119582 0.7247004 0.6929155 0.67881596 0.67974305 0.71516603
0.2902903 0.7155757 0.7015367 0.6962052 0.67769164 0.7062004 0.7152712 0.6981642 0.67777264 0.7033497 0.7033141 0.7119382 0.6925639 0.7257426 0.68184346 0.69468004 0.7150773 0.6817435 0.7047377 0.7247659 0.69625527 0.7044357 0.7243817 0.6962633 0.70672727 0.67850584 0.7123625 0.7072764 0.6995059 0.7155175 0.72554684 0.6773015 0.7255179 0.6906156 0.71295416 0.72440743 0.69625807 0.7246806 0.69074535 0.679809 0.7149732 0.67878854 0.6965297 0.70214 0.69825816 0.71197313 0.7247893 0.69284225 0.6786716 0.67959625 0.71518296
0.2912913 0.71559954 0.7015057 0.69615495 0.6775299 0.70619476 0.7152905 0.69812846 0.6776107 0.7033248 0.70330715 0.71195644 0.6924882 0.72584075 0.68171954 0.6946095 0.7150967 0.68161756 0.7047315 0.7248631 0.69619286 0.7044284 0.72447073 0.69621515 0.70672053 0.6783529 0.7123726 0.707271 0.69947034 0.7155472 0.7256497 0.6771515 0.72562206 0.69053435 0.712969 0.72449124 0.69619596 0.72477454 0.6906653 0.6796609 0.7149974 0.6786458 0.6964697 0.70210737 0.6982149 0.71198833 0.7248778 0.6927694 0.678528 0.6794502 0.7152001
0.2922923 0.71562356 0.70147544 0.6961051 0.67736864 0.7061896 0.71531034 0.6980924 0.6774493 0.70329946 0.7033006 0.711975 0.69241303 0.72593826 0.6815966 0.6945395 0.71511674 0.68149215 0.7047257 0.7249599 0.69613075 0.7044219 0.72455895 0.6961674 0.7067142 0.6782006 0.7123835 0.7072656 0.6994353 0.71557707 0.72575194 0.67700267 0.7257253 0.6904538 0.7129843 0.72457445 0.69613403 0.7248676 0.69058615 0.6795132 0.7150222 0.6785034 0.6964097 0.70207494 0.6981716 0.712004 0.72496563 0.6926969 0.67838496 0.6793044 0.7152177
0.2932933 0.71564776 0.70144516 0.69605595 0.6772084 0.7061841 0.7153303 0.6980571 0.6772888 0.7032747 0.7032948 0.7119942 0.69233835 0.72603524 0.6814741 0.69446963 0.7151368 0.68136746 0.70472074 0.7250562 0.6960689 0.7044155 0.7246466 0.69612014 0.7067082 0.6780493 0.71239454 0.7072605 0.6994005 0.7156073 0.7258537 0.6768545 0.7258283 0.6903738 0.71299946 0.7246574 0.6960725 0.7249601 0.6905071 0.6793664 0.71504736 0.67836213 0.6963501 0.7020428 0.69812894 0.71202016 0.72505313 0.6926247 0.6782425 0.6791593 0.71523565
0.2942943 0.7156726 0.70141506 0.69600695 0.6770488 0.70617956 0.71535087 0.6980225 0.6771289 0.70324993 0.70328975 0.71201354 0.6922642 0.7261321 0.6813523 0.6944 0.71515775 0.68124354 0.70471585 0.7251514 0.69600683 0.70440984 0.7247337 0.69607335 0.70670277 0.6778982 0.7124059 0.70725596 0.6993661 0.7156379 0.72595483 0.6767079 0.7259303 0.69029427 0.7130152 0.72473973 0.6960109 0.7250522 0.6904289 0.6792202 0.715073 0.67822146 0.69629085 0.7020104 0.6980864 0.7120367 0.72514015 0.69255334 0.678101 0.67901516 0.7152539
0.2952953 0.7156974 0.701385 0.6959588 0.67689 0.7061753 0.71537155 0.69798774 0.67697006 0.70322526 0.70328486 0.7120338 0.6921904 0.7262283 0.681231 0.6943313 0.7151786 0.6811202 0.7047116 0.72524637 0.6959457 0.7044048 0.72482 0.69602686 0.7066974 0.67774796 0.7124176 0.7072517 0.6993318 0.71566904 0.7260555 0.67656165 0.72603196 0.6902154 0.71303123 0.72482127 0.69594985 0.72514325 0.69035137 0.6790748 0.7150993 0.67808145 0.69623125 0.70197827 0.6980443 0.7120537 0.7252263 0.6924822 0.67795974 0.6788714 0.71527255
0.2962963 0.7157227 0.7013553 0.6959104 0.6767321 0.70617145 0.7153925 0.6979536 0.67681193 0.70320064 0.7032807 0.71205443 0.69211674 0.7263238 0.6811105 0.69426244 0.71520025 0.6809978 0.70470786 0.72534025 0.6958843 0.7043998 0.724906 0.695981 0.7066923 0.6775987 0.7124299 0.7072473 0.6992981 0.7157001 0.72615534 0.6764167 0.7261331 0.690137 0.7130478 0.7249027 0.6958888 0.7252341 0.69027424 0.6789298 0.7151259 0.67794234 0.6961724 0.70194626 0.6980026 0.7120715 0.7253123 0.69241136 0.6778197 0.67872816 0.7152916
0.2972973 0.715748 0.7013257 0.69586325 0.6765749 0.706168 0.7154136 0.69791996 0.67665446 0.7031761 0.7032769 0.7120755 0.69204414 0.72641873 0.68099105 0.69419414 0.71522206 0.68087584 0.70470434 0.7254338 0.6958235 0.70439607 0.72499126 0.69593537 0.70668787 0.67745006 0.7124424 0.7072436 0.6992647 0.7157319 0.7262551 0.6762728 0.7262337 0.6900591 0.7130646 0.72498316 0.6958282 0.7253241 0.69019765 0.6787856 0.7151527 0.67780364 0.6961137 0.7019143 0.6979612 0.71208954 0.7253979 0.692341 0.67768055 0.6785856 0.715311
0.2982983 0.7157741 0.70129657 0.6958163 0.6764186 0.7061647 0.7154355 0.6978868 0.6764979 0.7031517 0.7032741 0.7120968 0.69197166 0.7265136 0.6808719 0.69412607 0.7152443 0.68075466 0.7047014 0.7255268 0.6957627 0.7043924 0.725076 0.6958906 0.7066836 0.67730176 0.71245563 0.70724005 0.6992316 0.715764 0.726354 0.6761295 0.72633386 0.6899822 0.71308184 0.7250637 0.69576776 0.725414 0.69012153 0.6786421 0.71518034 0.6776658 0.69605523 0.7018826 0.6979198 0.7121077 0.7254829 0.6922715 0.677542 0.6784439 0.71533054
0.2992993 0.7158 0.7012676 0.6957698 0.67626303 0.70616215 0.7154574 0.697854 0.67634225 0.7031277 0.7032715 0.71211886 0.6918999 0.7266077 0.68075347 0.6940585 0.71526694 0.68063444 0.7046993 0.7256191 0.69570255 0.7043892 0.7251605 0.695846 0.70667976 0.6771545 0.7124692 0.7072371 0.6991991 0.71579635 0.72645247 0.67598766 0.7264334 0.6899055 0.71309936 0.7251435 0.69570774 0.7255032 0.69004595 0.67849946 0.7152082 0.677529 0.6959969 0.70185083 0.697879 0.71212673 0.7255671 0.69220185 0.67740405 0.6783027 0.7153509
0.3003003 0.7158267 0.7012389 0.69572383 0.67610836 0.7061599 0.71547985 0.6978215 0.6761872 0.7031036 0.70326984 0.71214134 0.69182855 0.72670156 0.6806359 0.6939914 0.71529025 0.68051463 0.7046977 0.72571087 0.69564265 0.7043868 0.7252439 0.6958021 0.7066764 0.67700803 0.712483 0.70723426 0.69916683 0.715829 0.7265506 0.6758468 0.7265324 0.68982965 0.71311724 0.7252226 0.69564784 0.72559166 0.6899714 0.67835736 0.7152367 0.67739254 0.69593906 0.70181954 0.697839 0.71214634 0.7256513 0.69213337 0.67726666 0.6781623 0.7153714
0.3013013 0.71585345 0.7012107 0.6956785 0.67595446 0.70615804 0.7155024 0.6977898 0.67603314 0.70307946 0.7032685 0.71216416 0.6917577 0.7267949 0.6805189 0.6939247 0.7153135 0.6803957 0.7046961 0.7258017 0.69558275 0.7043846 0.72532666 0.6957585 0.7066734 0.6768622 0.71249753 0.7072318 0.6991348 0.71586204 0.7266481 0.67570704 0.72663087 0.6897541 0.71313584 0.7253015 0.69558835 0.72567964 0.6898972 0.6782157 0.71526563 0.6772572 0.69588137 0.7017881 0.6977989 0.7121661 0.725735 0.6920651 0.6771307 0.6780227 0.71539235
0.3023023 0.7158805 0.7011825 0.6956335 0.6758014 0.70615655 0.7155257 0.69775856 0.67588 0.703056 0.70326793 0.7121875 0.6916873 0.7268876 0.68040293 0.69385856 0.71533763 0.6802774 0.7046953 0.7258923 0.6955234 0.7043832 0.72540945 0.6957155 0.7066709 0.6767171 0.7125124 0.70722985 0.6991034 0.7158955 0.72674495 0.6755682 0.72672886 0.68967944 0.7131542 0.72538 0.69552904 0.7257675 0.6898235 0.67807513 0.7152948 0.6771226 0.6958239 0.7017571 0.69775933 0.7121863 0.72581804 0.69199723 0.676995 0.6778835 0.7154137
0.3033033 0.715908 0.7011547 0.6955893 0.67564905 0.7061554 0.7155492 0.6977272 0.67572755 0.70303255 0.70326775 0.7122116 0.6916177 0.72698003 0.6802872 0.6937926 0.71536195 0.68016016 0.7046952 0.7259823 0.695464 0.7043821 0.72549164 0.6956729 0.7066686 0.676573 0.71252763 0.7072282 0.69907236 0.7159294 0.7268416 0.67543036 0.7268262 0.6896054 0.71317357 0.7254579 0.69547045 0.7258545 0.68975055 0.67793506 0.7153248 0.67698854 0.69576687 0.70172614 0.69772005 0.71220714 0.7259008 0.69192994 0.67686003 0.677745 0.7154355
0.3043043 0.7159359 0.7011271 0.69554543 0.6754978 0.70615494 0.71557295 0.697697 0.67557627 0.70300937 0.70326865 0.71223605 0.6915483 0.72707194 0.6801727 0.6937271 0.7153868 0.6800435 0.7046954 0.72607183 0.6954053 0.7043817 0.72557306 0.695631 0.70666665 0.6764293 0.71254355 0.70722693 0.69904166 0.71596336 0.7269374 0.6752937 0.72692335 0.6895318 0.7131931 0.7255356 0.6954118 0.72594094 0.68967813 0.6777958 0.7153552 0.6768555 0.69570994 0.70169556 0.6976814 0.71222866 0.7259831 0.6918629 0.67672616 0.67760724 0.71545774
0.3053053 0.71596384 0.7011003 0.6955023 0.6753474 0.70615476 0.71559715 0.69766694 0.6754254 0.70298624 0.7032699 0.71226096 0.6914797 0.72716355 0.6800585 0.6936621 0.7154122 0.6799275 0.70469624 0.7261608 0.695347 0.7043819 0.7256543 0.69558936 0.70666534 0.67628646 0.7125598 0.7072258 0.6990116 0.715998 0.72703284 0.67515785 0.72701985 0.6894589 0.713213 0.7256127 0.6953537 0.72602683 0.68960667 0.67765737 0.71538603 0.6767232 0.6956538 0.70166504 0.6976429 0.7122504 0.7260647 0.6917966 0.6765932 0.6774704 0.71548027
0.3063063 0.71599215 0.70107347 0.6954594 0.6751976 0.70615494 0.71562165 0.69763744 0.6752756 0.70296335 0.7032717 0.7122866 0.69141155 0.7272548 0.6799454 0.6935976 0.7154378 0.6798125 0.70469725 0.726249 0.69528884 0.7043826 0.72573483 0.6955485 0.7066645 0.6761445 0.71257627 0.7072251 0.6989816 0.71603304 0.72712815 0.6750232 0.72711575 0.6893868 0.7132332 0.7256894 0.69529575 0.72611254 0.6895353 0.6775195 0.71541697 0.6765913 0.6955975 0.70163465 0.6976051 0.71227264 0.7261463 0.6917308 0.6764607 0.6773341 0.7155034
0.3073073 0.716021 0.70104676 0.695417 0.67504877 0.70615596 0.7156467 0.6976085 0.6751267 0.70294064 0.70327413 0.7123122 0.691344 0.72734547 0.6798331 0.69353366 0.7154642 0.6796979 0.7046994 0.72633684 0.6952313 0.70438373 0.7258149 0.695508 0.7066641 0.6760031 0.71259344 0.707225 0.6989523 0.7160684 0.7272226 0.67488927 0.72721124 0.6893152 0.71325403 0.72576565 0.69523835 0.7261974 0.6894649 0.67738223 0.71544904 0.6764606 0.695542 0.70160466 0.6975674 0.71229535 0.72622716 0.6916656 0.6763294 0.67719823 0.7155267
0.3083083 0.71605027 0.70102066 0.69537556 0.6749012 0.7061571 0.71567196 0.69758 0.6749786 0.70291823 0.7032773 0.71233886 0.6912769 0.7274355 0.6797212 0.6934701 0.7154904 0.67958444 0.7047016 0.7264242 0.6951739 0.7043858 0.72589445 0.6954678 0.7066639 0.6758627 0.71261114 0.7072253 0.6989235 0.71610415 0.7273166 0.67475694 0.72730625 0.68924433 0.7132753 0.7258417 0.6951813 0.7262823 0.68939507 0.67724603 0.71548116 0.6763309 0.69548637 0.7015748 0.6975303 0.7123186 0.726308 0.6916011 0.6761983 0.6770635 0.71555054
0.3093093 0.7160797 0.70099497 0.69533443 0.674754 0.7061589 0.7156978 0.69755214 0.67483133 0.70289606 0.70328116 0.71236545 0.69121027 0.72752553 0.6796104 0.69340724 0.71551764 0.67947155 0.7047046 0.7265108 0.6951169 0.70438814 0.7259737 0.69542855 0.7066641 0.6757231 0.7126294 0.7072259 0.6988948 0.7161401 0.7274105 0.6746252 0.72740084 0.6891742 0.71329665 0.7259172 0.69512445 0.72636634 0.6893258 0.67711055 0.71551394 0.6762016 0.6954313 0.70154524 0.6974937 0.7123426 0.7263881 0.6915369 0.6760682 0.6769294 0.7155748
0.3103103 0.71610963 0.7009695 0.6952938 0.67460746 0.70616096 0.7157238 0.69752425 0.6746852 0.7028742 0.7032856 0.71239287 0.69114447 0.7276151 0.6795003 0.6933442 0.715545 0.6793597 0.70470804 0.72659725 0.6950602 0.70439094 0.7260523 0.69538957 0.7066651 0.6755843 0.7126478 0.70722693 0.6988669 0.7161766 0.72750336 0.67449456 0.72749466 0.6891046 0.713319 0.72599226 0.69506806 0.72644997 0.6892574 0.67697555 0.71554714 0.6760734 0.6953764 0.701516 0.6974575 0.7123668 0.7264683 0.6914731 0.6759391 0.67679596 0.71559936
0.3113113 0.71613973 0.7009446 0.6952539 0.6744624 0.7061636 0.7157502 0.6974973 0.67453974 0.7028525 0.7032905 0.71242094 0.691079 0.727704 0.6793908 0.6932821 0.71557283 0.67924845 0.70471203 0.72668284 0.69500417 0.7043946 0.72613055 0.69535136 0.70666635 0.67544603 0.7126671 0.7072281 0.6988394 0.71621317 0.72759616 0.67436504 0.7275884 0.6890355 0.7133411 0.72606707 0.69501215 0.72653335 0.68918955 0.67684144 0.7155806 0.67594564 0.69532204 0.70148706 0.69742167 0.7123916 0.7265475 0.6914098 0.67581075 0.6766632 0.71562463
0.3123123 0.7161703 0.70091975 0.6952147 0.6743179 0.70616657 0.71577734 0.69747096 0.674395 0.70283103 0.70329624 0.71244943 0.6910142 0.7277928 0.67928207 0.6932206 0.71560144 0.67913795 0.7047168 0.726768 0.6949482 0.7043989 0.72620827 0.6953137 0.7066679 0.6753085 0.71268654 0.7072303 0.6988122 0.71625066 0.72768867 0.67423666 0.72768164 0.68896747 0.71336406 0.7261414 0.6949566 0.7266161 0.68912214 0.6767082 0.71561486 0.67581874 0.69526815 0.7014582 0.69738644 0.7124169 0.7266265 0.6913476 0.67568326 0.67653126 0.7156503
0.3133133 0.7162011 0.7008952 0.6951759 0.67417425 0.70616984 0.71580446 0.69744486 0.6742513 0.70280993 0.70330244 0.7124782 0.6909499 0.72788125 0.67917407 0.69315946 0.71563023 0.67902815 0.70472175 0.72685266 0.69489276 0.70440334 0.72628564 0.6952763 0.7066702 0.6751722 0.7127064 0.70723236 0.69878566 0.71628803 0.72778034 0.6741092 0.7277744 0.68889976 0.71338737 0.7262157 0.6949014 0.72669846 0.6890557 0.6765756 0.7156496 0.67569274 0.69521457 0.70142955 0.69735163 0.7124428 0.72670525 0.6912852 0.67555654 0.67639995 0.7156762
0.3143143 0.71623236 0.7008714 0.6951376 0.6740316 0.7061743 0.715832 0.6974192 0.67410845 0.70278907 0.7033094 0.7125077 0.6908863 0.7279689 0.6790672 0.69309855 0.71565944 0.67891943 0.7047274 0.72693723 0.69483787 0.7044086 0.72636276 0.6952397 0.7066727 0.67503643 0.712727 0.7072352 0.69875944 0.7163259 0.7278719 0.673983 0.7278664 0.68883294 0.713411 0.72628915 0.6948467 0.7267803 0.68898976 0.6764436 0.71568453 0.6755677 0.6951611 0.7014014 0.6973171 0.71246886 0.7267837 0.69122416 0.6754307 0.6762695 0.7157027
0.3153153 0.716264 0.7008477 0.6950999 0.67388976 0.7061785 0.71586007 0.69739443 0.6739664 0.70276856 0.7033168 0.71253747 0.69082344 0.7280566 0.67896086 0.6930385 0.7156892 0.6788114 0.7047336 0.72702086 0.69478315 0.70441455 0.7264391 0.6952038 0.70667595 0.6749013 0.7127479 0.707238 0.6987339 0.71636426 0.7279629 0.6738576 0.7279583 0.6887665 0.7134349 0.72636247 0.69479215 0.726862 0.6889244 0.6763125 0.7157201 0.6754434 0.6951083 0.7013735 0.6972834 0.7124957 0.72686154 0.6911631 0.6753058 0.6761399 0.71572953
0.3163163 0.71629566 0.7008246 0.69506305 0.67374897 0.7061835 0.71588844 0.6973699 0.6738254 0.7027481 0.70332485 0.7125679 0.6907607 0.7281436 0.678855 0.69297874 0.71571916 0.67870384 0.70474017 0.72710377 0.6947289 0.7044209 0.72651523 0.6951682 0.7066797 0.67476714 0.71276957 0.70724183 0.6987087 0.7164027 0.7280532 0.6737332 0.7280496 0.6887009 0.7134596 0.7264355 0.69473803 0.726943 0.68885976 0.67618227 0.7157561 0.67531985 0.69505596 0.7013455 0.6972497 0.712523 0.7269393 0.6911028 0.67518157 0.6760106 0.7157569
0.3173173 0.7163282 0.7008016 0.69502634 0.6736088 0.7061893 0.7159174 0.6973459 0.6736852 0.70272833 0.70333374 0.71259886 0.6906989 0.72823054 0.67875034 0.69291973 0.7157499 0.67859733 0.7047477 0.7271868 0.694675 0.7044278 0.72659093 0.69513303 0.7066836 0.6746338 0.7127914 0.70724577 0.698684 0.7164419 0.72814363 0.67360985 0.7281408 0.68863595 0.71348447 0.72650826 0.69468445 0.7270237 0.6887957 0.6760526 0.71579266 0.67519706 0.69500375 0.70131814 0.6972168 0.7125505 0.7270166 0.69104296 0.6750581 0.6758824 0.71578467
0.3183183 0.7163607 0.7007792 0.69499034 0.67346966 0.706195 0.71594673 0.6973226 0.6735459 0.70270836 0.70334303 0.7126302 0.6906375 0.7283168 0.67864627 0.692861 0.7157809 0.6784917 0.7047554 0.72726905 0.69462156 0.70443535 0.7266661 0.6950984 0.7066881 0.6745011 0.71281374 0.70725006 0.6986598 0.71648127 0.72823316 0.67348784 0.72823083 0.6885716 0.7135097 0.7265803 0.69463134 0.72710377 0.68873245 0.6759239 0.7158294 0.67507523 0.69495195 0.70129114 0.6971843 0.71257895 0.72709346 0.69098383 0.6749356 0.6757548 0.7158126
0.3193193 0.71639395 0.7007572 0.6949549 0.6733312 0.7062015 0.71597636 0.69729966 0.6734075 0.70268893 0.70335317 0.7126619 0.6905769 0.72840315 0.67854303 0.6928027 0.7158125 0.6783867 0.7047637 0.7273509 0.69456875 0.70444345 0.726741 0.6950647 0.706693 0.6743693 0.71283674 0.70725495 0.698636 0.7165211 0.7283223 0.67336684 0.7283211 0.688508 0.7135356 0.7266527 0.69457847 0.7271837 0.68866956 0.67579585 0.71586686 0.67495424 0.69490075 0.7012645 0.6971522 0.7126077 0.72717005 0.69092494 0.67481375 0.6756278 0.7158412
0.3203203 0.71642727 0.70073545 0.69492024 0.6731939 0.7062084 0.7160064 0.6972773 0.6732698 0.70267 0.7033638 0.71269435 0.6905166 0.7284886 0.6784404 0.6927451 0.7158444 0.6782825 0.70477283 0.7274325 0.694516 0.70445216 0.7268154 0.6950313 0.7066985 0.6742383 0.71286005 0.7072601 0.69861263 0.7165613 0.72841126 0.6732467 0.7284106 0.68844515 0.71356183 0.726724 0.69452626 0.7272631 0.68860775 0.67566854 0.7159048 0.6748339 0.6948497 0.7012378 0.6971206 0.7126369 0.72724664 0.6908669 0.67469287 0.6755018 0.71587026
0.3213213 0.7164609 0.70071435 0.69488597 0.6730574 0.70621574 0.7160368 0.69725543 0.6731335 0.7026511 0.70337486 0.7127271 0.69045705 0.7285738 0.6783389 0.692688 0.7158768 0.67817897 0.7047823 0.72751355 0.6944639 0.70446134 0.72688967 0.69499874 0.7067044 0.6741083 0.712884 0.7072658 0.69858986 0.7166018 0.72849953 0.67312753 0.7284998 0.6883826 0.71358824 0.7267954 0.6944742 0.7273421 0.68854654 0.67554194 0.7159431 0.6747143 0.69479924 0.7012117 0.69708955 0.7126666 0.7273224 0.69080925 0.67457277 0.6753765 0.7158997
0.3223223 0.71649516 0.7006933 0.6948524 0.67292166 0.7062237 0.71606755 0.697234 0.67299753 0.7026324 0.7033867 0.7127605 0.6903979 0.7286587 0.6782378 0.6926315 0.7159096 0.6780765 0.70479226 0.7275939 0.6944125 0.7044711 0.7269633 0.6949663 0.7067106 0.6739787 0.7129083 0.70727193 0.69856757 0.71664256 0.7285878 0.67300934 0.7285885 0.6883211 0.7136152 0.72686666 0.6944227 0.72742087 0.68848586 0.6754163 0.71598196 0.6745956 0.69474906 0.7011855 0.69705904 0.7126967 0.727398 0.6907525 0.6744535 0.67525196 0.7159297
0.3233233 0.7165295 0.7006731 0.6948195 0.672787 0.7062321 0.7160989 0.6972133 0.6728626 0.7026144 0.70339924 0.7127942 0.69033974 0.7287434 0.67813754 0.6925754 0.7159428 0.6779748 0.7048029 0.7276741 0.6943609 0.70448136 0.7270365 0.6949349 0.7067176 0.67385024 0.7129329 0.70727867 0.69854575 0.716684 0.72867566 0.6728922 0.728677 0.68826026 0.713643 0.7269372 0.6943716 0.727499 0.68842584 0.6752911 0.71602094 0.67447805 0.6946991 0.70116 0.69702876 0.71272755 0.72747344 0.6906959 0.674335 0.6751279 0.7159598
0.3243243 0.7165642 0.7006528 0.69478697 0.6726529 0.70624053 0.7161306 0.6971927 0.67272854 0.70259637 0.70341206 0.71282846 0.6902817 0.7288276 0.67803794 0.6925196 0.7159764 0.6778736 0.70481384 0.7277537 0.69431007 0.7044924 0.7271096 0.6949038 0.7067249 0.67372245 0.7129582 0.70728546 0.6985242 0.71672547 0.72876257 0.67277634 0.72876483 0.68820006 0.71367073 0.72700757 0.69432074 0.7275771 0.6883666 0.6751667 0.71606034 0.6743609 0.69464976 0.70113474 0.696999 0.71275854 0.72754836 0.69064003 0.6742174 0.67500496 0.7159907
0.32532534 0.7165993 0.70063335 0.694755 0.6725199 0.70624995 0.71616226 0.6971732 0.67259544 0.70257884 0.70342565 0.7128631 0.6902245 0.7289116 0.6779394 0.69246465 0.7160104 0.67777336 0.7048257 0.72783285 0.6942596 0.7045038 0.72718215 0.6948732 0.7067328 0.6735955 0.7129841 0.70729274 0.69850326 0.7167674 0.72884935 0.6726612 0.7288524 0.68814033 0.7136987 0.7270776 0.6942705 0.7276545 0.68830764 0.67504334 0.7161005 0.67424464 0.6946011 0.70110977 0.69696987 0.71279 0.72762316 0.6905847 0.67410064 0.6748826 0.7160217
0.32632634 0.7166349 0.70061386 0.69472396 0.67238766 0.7062597 0.7161946 0.6971538 0.67246294 0.70256144 0.70343995 0.71289825 0.69016796 0.7289951 0.6778416 0.69241005 0.7160447 0.67767376 0.70483756 0.7279117 0.6942096 0.7045159 0.72725445 0.6948433 0.7067411 0.6734693 0.7130102 0.7073007 0.69848293 0.7168096 0.72893584 0.67254716 0.7289395 0.6880813 0.7137276 0.7271476 0.6942206 0.72773165 0.68824965 0.67492056 0.71614116 0.6741292 0.6945525 0.7010851 0.6969412 0.7128221 0.7276975 0.6905302 0.67398447 0.67476094 0.71605325
0.32732734 0.71667063 0.700595 0.6946931 0.6722563 0.7062696 0.71622723 0.69713515 0.67233145 0.70254445 0.7034549 0.71293384 0.6901117 0.7290784 0.6777442 0.69235593 0.7160798 0.677575 0.70485026 0.72799015 0.69415987 0.70452815 0.72732615 0.6948139 0.7067496 0.6733436 0.71303695 0.7073088 0.69846314 0.7168521 0.7290219 0.6724341 0.7290262 0.6880231 0.7137567 0.72721714 0.6941712 0.72780836 0.68819225 0.67479855 0.716182 0.6740147 0.69450426 0.7010607 0.6969128 0.7128545 0.72777134 0.69047594 0.67386895 0.67463994 0.7160853
0.32832834 0.7167066 0.70057654 0.6946631 0.6721258 0.70628077 0.7162604 0.69711703 0.67220104 0.7025279 0.70347023 0.71296966 0.69005644 0.7291611 0.6776478 0.6923024 0.71611506 0.6774772 0.7048636 0.7280682 0.6941106 0.7045415 0.72739756 0.6947849 0.70675886 0.67321914 0.71306396 0.7073178 0.6984435 0.7168953 0.72910726 0.6723222 0.7291123 0.6879655 0.71378607 0.7272862 0.69412225 0.727885 0.6881357 0.6746773 0.7162234 0.6739009 0.6944566 0.7010367 0.6968852 0.7128874 0.7278452 0.69042224 0.6737544 0.6745197 0.7161176
0.32932934 0.7167431 0.7005585 0.69463336 0.67199606 0.706292 0.7162941 0.6970993 0.6720715 0.7025114 0.70348626 0.71300626 0.69000137 0.72924346 0.67755204 0.69224906 0.71615106 0.67737967 0.70487726 0.7281457 0.69406205 0.70455503 0.72746867 0.6947566 0.7067686 0.6730952 0.71309155 0.7073269 0.6984247 0.7169384 0.7291926 0.67221105 0.7291982 0.68790853 0.7138159 0.7273552 0.69407386 0.7279609 0.68807924 0.67455673 0.716265 0.67378783 0.6944091 0.7010128 0.696858 0.7129209 0.72791857 0.6903691 0.673641 0.6744002 0.7161502
0.33033034 0.7167798 0.70054054 0.6946045 0.6718675 0.70630324 0.7163278 0.6970821 0.67194253 0.7024956 0.7035029 0.71304315 0.6899471 0.7293254 0.67745703 0.6921963 0.71618706 0.6772834 0.7048913 0.72822255 0.6940134 0.7045694 0.7275396 0.694729 0.7067786 0.6729723 0.7131195 0.7073362 0.698406 0.7169818 0.72927743 0.6721011 0.72928375 0.6878522 0.7138464 0.7274239 0.69402546 0.72803646 0.6880238 0.674437 0.71630704 0.6736756 0.6943623 0.7009894 0.6968309 0.71295476 0.7279916 0.6903168 0.67352796 0.6742815 0.71618354
0.33133134 0.71681696 0.70052356 0.6945759 0.6717395 0.7063156 0.7163621 0.69706535 0.6718144 0.7024797 0.70351976 0.7130804 0.68989336 0.72940737 0.6773628 0.6921446 0.7162234 0.67718756 0.70490634 0.7282995 0.69396573 0.7045841 0.72761 0.69470155 0.70678914 0.6728498 0.71314824 0.7073463 0.6983881 0.7170257 0.72936183 0.67199206 0.7293688 0.68779635 0.71387666 0.72749215 0.69397765 0.7281118 0.68796873 0.6743178 0.7163497 0.67356396 0.69431573 0.70096666 0.6968049 0.712989 0.7280645 0.6902648 0.6734159 0.6741635 0.7162169
0.33233234 0.71685445 0.7005064 0.6945481 0.6716124 0.70632803 0.71639663 0.697049 0.6716872 0.70246434 0.70353764 0.7131182 0.68984014 0.72948873 0.6772693 0.6920931 0.7162604 0.6770927 0.7049216 0.7283758 0.6939181 0.7045995 0.7276802 0.6946751 0.7068002 0.67272824 0.713177 0.70735663 0.6983707 0.7170699 0.72944593 0.6718838 0.7294533 0.68774146 0.71390784 0.72756004 0.6939304 0.7281869 0.6879148 0.67419964 0.71639246 0.6734532 0.6942698 0.70094377 0.6967789 0.7130238 0.728137 0.6902134 0.67330474 0.67404646 0.716251
0.33333334 0.7168921 0.7004899 0.6945208 0.6714861 0.706341 0.71643156 0.6970334 0.67156094 0.70244914 0.7035557 0.71315664 0.6897877 0.7295698 0.6771768 0.692042 0.7162977 0.6769984 0.70493746 0.7284517 0.6938712 0.7046152 0.7277498 0.69464874 0.70681167 0.6726073 0.7132064 0.70736766 0.6983535 0.7171144 0.72952956 0.6717766 0.7295373 0.687687 0.71393955 0.72762805 0.6938838 0.72826123 0.687861 0.67408186 0.7164358 0.67334336 0.6942238 0.7009214 0.6967534 0.713059 0.72820944 0.6901625 0.67319405 0.6739297 0.71628535
0.33433434 0.71693027 0.7004738 0.6944939 0.6713608 0.7063545 0.71646667 0.697018 0.6714354 0.7024345 0.7035747 0.71319515 0.6897355 0.72965056 0.67708457 0.6919913 0.7163355 0.67690504 0.7049537 0.72852725 0.69382435 0.7046316 0.7278193 0.6946232 0.7068237 0.6724874 0.713236 0.70737875 0.698337 0.7171595 0.7296128 0.67167044 0.72962135 0.68763345 0.7139711 0.7276958 0.69383717 0.7283355 0.6878081 0.67396516 0.7164797 0.6732341 0.6941785 0.70089906 0.69672835 0.7130947 0.7282812 0.6901123 0.6730844 0.6738139 0.71632004
0.33533534 0.71696866 0.7004581 0.69446754 0.6712361 0.70636845 0.7165024 0.69700336 0.6713108 0.70241994 0.70359415 0.7132342 0.689684 0.7297309 0.6769932 0.69194126 0.71637344 0.6768125 0.70497036 0.7286022 0.69377816 0.7046484 0.7278885 0.694598 0.70683616 0.67236835 0.7132663 0.70739037 0.6983209 0.71720463 0.7296957 0.67156523 0.729705 0.68758017 0.7140035 0.7277628 0.693791 0.7284095 0.6877557 0.67384887 0.71652347 0.67312557 0.6941336 0.7008773 0.6967039 0.71313065 0.72835284 0.6900625 0.6729754 0.67369866 0.7163553
0.33633634 0.71700734 0.70044285 0.694442 0.6711123 0.70638275 0.7165382 0.6969891 0.6711867 0.702406 0.7036139 0.7132734 0.68963295 0.729811 0.6769026 0.6918916 0.71641207 0.6767204 0.70498776 0.728677 0.69373226 0.7046657 0.72795725 0.6945733 0.7068487 0.6722497 0.71329707 0.70740235 0.69830513 0.71724993 0.7297783 0.671461 0.72978806 0.68752766 0.7140358 0.7278297 0.69374526 0.7284831 0.6877041 0.6737335 0.716568 0.6730179 0.6940892 0.70085585 0.6966797 0.71316713 0.72842413 0.69001335 0.67286706 0.67358416 0.71639085
0.33733734 0.71704644 0.70042807 0.694417 0.6709892 0.70639753 0.71657455 0.6969753 0.67106366 0.7023918 0.70363456 0.71331334 0.6895827 0.72989064 0.6768129 0.6918427 0.7164509 0.676629 0.70500547 0.7287514 0.6936869 0.7046835 0.72802556 0.6945496 0.70686215 0.672132 0.713328 0.70741475 0.69829 0.7172958 0.72986025 0.67135775 0.7298705 0.6874757 0.7140686 0.72789645 0.6937 0.7285562 0.6876528 0.67361856 0.7166128 0.67291105 0.69404477 0.7008347 0.6966561 0.7132038 0.7284953 0.6899645 0.6727597 0.6734703 0.71642673
0.33833835 0.71708554 0.7004135 0.69439214 0.6708671 0.7064128 0.7166112 0.69696206 0.6709414 0.7023786 0.7036553 0.71335346 0.6895328 0.7299703 0.6767237 0.6917939 0.71649 0.6765385 0.7050239 0.72882515 0.69364184 0.70470196 0.72809374 0.694526 0.7068757 0.672015 0.7133595 0.7074276 0.6982752 0.71734184 0.72994196 0.6712552 0.7299526 0.6874243 0.7141019 0.7279631 0.6936553 0.72862905 0.6876022 0.67350465 0.71665806 0.67280495 0.69400126 0.70081365 0.6966332 0.71324116 0.72856617 0.6899162 0.67265314 0.6733573 0.7164629
0.33933935 0.7171253 0.7003993 0.694368 0.6707458 0.70642847 0.71664834 0.69694906 0.67082006 0.70236534 0.7036768 0.71339417 0.6894835 0.73004925 0.6766351 0.691746 0.7165296 0.6764487 0.70504236 0.72889876 0.69359714 0.7047208 0.7281616 0.6945029 0.7068897 0.6718985 0.71339136 0.70744103 0.6982607 0.7173882 0.7300235 0.6711538 0.7300347 0.6873736 0.7141356 0.72802925 0.6936108 0.7287015 0.6875524 0.6733913 0.71670383 0.67269963 0.6939578 0.70079327 0.6966103 0.71327895 0.72863644 0.68986875 0.67254704 0.67324495 0.7164993
0.34034035 0.717165 0.70038533 0.69434476 0.6706253 0.70644444 0.71668565 0.69693696 0.6706994 0.7023523 0.7036985 0.7134352 0.6894349 0.73012775 0.67654735 0.69169825 0.71656954 0.6763594 0.70506155 0.728972 0.69355303 0.70474 0.72822905 0.6944804 0.70690435 0.67178303 0.71342367 0.7074546 0.69824713 0.71743464 0.73010427 0.67105305 0.730116 0.6873237 0.71416956 0.72809523 0.6935667 0.7287737 0.6875031 0.6732787 0.71674955 0.6725949 0.6939148 0.7007732 0.6965879 0.7133167 0.7287067 0.68982154 0.6724419 0.67313325 0.7165362
0.34134135 0.7172054 0.700372 0.69432145 0.6705054 0.7064608 0.716723 0.6969249 0.6705796 0.7023398 0.7037214 0.7134765 0.6893866 0.7302062 0.6764603 0.6916511 0.7166099 0.6762711 0.7050811 0.7290448 0.6935092 0.7047598 0.7282963 0.6944586 0.7069195 0.67166835 0.7134564 0.70746875 0.6982337 0.7174815 0.7301849 0.67095333 0.73019713 0.68727434 0.71420395 0.7281609 0.69352305 0.7288457 0.68745446 0.67316675 0.71679544 0.6724909 0.6938723 0.7007529 0.69656634 0.713355 0.72877675 0.6897748 0.67233735 0.6730221 0.7165734
0.34234235 0.7172457 0.700359 0.69429916 0.6703865 0.7064777 0.71676123 0.6969136 0.67046046 0.7023273 0.7037443 0.713518 0.68933886 0.7302842 0.67637384 0.69160444 0.7166502 0.6761834 0.7051014 0.72911716 0.69346577 0.70478016 0.72836304 0.694437 0.70693487 0.67155397 0.7134895 0.7074832 0.6982206 0.7175287 0.73026496 0.6708549 0.73027796 0.68722534 0.7142383 0.7282261 0.69347984 0.728917 0.6874062 0.6730555 0.71684206 0.67238766 0.6938298 0.70073336 0.69654477 0.7133939 0.72884643 0.6897288 0.6722337 0.67291176 0.7166113
0.34334335 0.7172864 0.7003464 0.69427705 0.6702684 0.7064949 0.71679944 0.6969027 0.6703423 0.70231533 0.7037677 0.7135601 0.6892919 0.730362 0.6762882 0.6915581 0.7166912 0.6760963 0.70512176 0.72918934 0.6934228 0.7048009 0.72842956 0.69441605 0.70695055 0.6714408 0.7135228 0.7074979 0.6982081 0.7175761 0.73034495 0.6707568 0.7303581 0.687177 0.71427345 0.7282913 0.69343686 0.7289883 0.6873586 0.67294496 0.716889 0.67228544 0.69378823 0.700714 0.6965237 0.713433 0.72891563 0.6896831 0.67213064 0.672802 0.7166492
0.34434435 0.7173274 0.700334 0.69425553 0.67015076 0.70651263 0.7168381 0.69689214 0.67022467 0.7023037 0.7037919 0.7136025 0.68924516 0.73043925 0.67620283 0.6915123 0.7167323 0.6760098 0.70514286 0.7292608 0.6933802 0.704822 0.72849584 0.69439566 0.70696664 0.67132807 0.7135567 0.7075129 0.6981959 0.7176238 0.73042434 0.67066 0.7304382 0.6871293 0.7143086 0.7283563 0.6933946 0.72905904 0.68731165 0.672835 0.71693623 0.6721834 0.6937466 0.7006949 0.6965033 0.7134727 0.7289847 0.68963784 0.67202836 0.6726929 0.7166875
0.34534535 0.7173685 0.7003222 0.69423455 0.6700343 0.7065309 0.7168768 0.69688207 0.6701081 0.70229226 0.7038163 0.7136452 0.6891991 0.730516 0.6761187 0.6914669 0.71677417 0.6759241 0.7051643 0.72933203 0.69333786 0.7048437 0.7285617 0.69437534 0.7069832 0.67121613 0.7135909 0.70752853 0.6981842 0.7176716 0.7305034 0.67056376 0.73051786 0.6870823 0.7143444 0.7284209 0.6933526 0.7291296 0.6872651 0.6727257 0.7169837 0.67208236 0.6937054 0.7006761 0.6964831 0.71351254 0.72905356 0.6895931 0.67192686 0.67258453 0.71672606
0.34634635 0.71741 0.70031047 0.69421405 0.6699183 0.7065493 0.7169159 0.6968725 0.669992 0.70228094 0.7038411 0.7136883 0.68915343 0.730593 0.6760348 0.691422 0.7168158 0.67583907 0.705186 0.72940314 0.6932961 0.7048657 0.7286274 0.69435596 0.7070003 0.6711049 0.71362543 0.7075444 0.69817275 0.7177198 0.730582 0.6704687 0.73059696 0.68703586 0.71438 0.72848517 0.69331056 0.72919995 0.68721914 0.6726172 0.71703136 0.6719819 0.6936648 0.7006577 0.69646364 0.7135526 0.72912204 0.689549 0.6718258 0.67247665 0.7167649
0.34734735 0.71745163 0.70029914 0.69419384 0.6698032 0.7065681 0.7169554 0.69686323 0.669877 0.70227027 0.7038664 0.7137319 0.6891081 0.73066926 0.6759516 0.69137764 0.7168579 0.6757547 0.7052081 0.7294735 0.6932544 0.7048881 0.7286925 0.6943368 0.70701754 0.6709942 0.71366036 0.70756054 0.6981618 0.71776795 0.7306605 0.6703742 0.73067546 0.68698984 0.71441644 0.72854954 0.69326955 0.7292697 0.6871741 0.6725093 0.7170795 0.6718821 0.6936244 0.70063955 0.6964441 0.7135933 0.7291904 0.68950534 0.67172563 0.6723694 0.7168043
0.34834835 0.7174938 0.7002881 0.69417435 0.66968876 0.70658755 0.71699524 0.6968545 0.66976243 0.7022597 0.70389235 0.7137754 0.6890635 0.7307452 0.6758692 0.6913336 0.71690065 0.675671 0.7052308 0.72954375 0.69321334 0.7049113 0.72875744 0.69431794 0.7070351 0.6708842 0.71369565 0.7075772 0.69815135 0.71781635 0.7307382 0.6702806 0.730754 0.6869441 0.71445304 0.7286134 0.6932283 0.7293392 0.68712914 0.6724018 0.7171278 0.67178315 0.69358426 0.70062155 0.69642526 0.71363395 0.7292584 0.68946224 0.6716261 0.67226315 0.71684396
0.34934935 0.7175359 0.7002776 0.69415516 0.66957515 0.70660716 0.71703523 0.696846 0.6696486 0.7022492 0.7039187 0.71381956 0.68901926 0.730821 0.6757871 0.6912901 0.7169432 0.67558765 0.705254 0.7296134 0.6931727 0.70493454 0.72882223 0.6943 0.70705366 0.6707751 0.7137313 0.7075943 0.69814134 0.7178653 0.7308159 0.67018765 0.7308318 0.68689936 0.7144897 0.72867686 0.6931876 0.72940814 0.68708473 0.67229515 0.71717614 0.67168456 0.69354457 0.7006039 0.6964066 0.7136754 0.72932595 0.68941945 0.6715273 0.67215693 0.7168836
0.35035035 0.71757823 0.70026743 0.6941366 0.66946214 0.7066271 0.7170754 0.69683826 0.6695355 0.70223916 0.7039455 0.71386373 0.68897563 0.7308962 0.67570597 0.6912466 0.71698636 0.67550546 0.70527756 0.7296829 0.69313216 0.7049582 0.7288866 0.6942822 0.7070721 0.6706666 0.7137674 0.7076116 0.69813156 0.71791434 0.73089314 0.67009574 0.7309095 0.68685496 0.71452683 0.72874016 0.69314754 0.7294772 0.6870411 0.6721891 0.717225 0.6715872 0.6935052 0.7005865 0.69638854 0.71371704 0.7293935 0.6893772 0.6714292 0.6720521 0.7169237
0.35135135 0.7176209 0.7002573 0.6941183 0.6693498 0.7066474 0.7171161 0.69683075 0.66942334 0.7022294 0.7039726 0.71390855 0.6889325 0.7309711 0.6756253 0.69120425 0.71702963 0.67542326 0.70530134 0.7297518 0.69309205 0.70498264 0.7289504 0.69426477 0.70709085 0.6705585 0.7138037 0.70762914 0.6981223 0.7179635 0.7309697 0.67000467 0.7309866 0.68681103 0.71456414 0.72880346 0.69310755 0.72954565 0.68699795 0.6720837 0.71727455 0.67148995 0.6934663 0.7005694 0.69637066 0.7137587 0.7294605 0.6893352 0.67133176 0.67194724 0.7169643
0.35235235 0.7176638 0.7002478 0.6941005 0.66923845 0.706668 0.7171569 0.69682336 0.66931164 0.7022199 0.7040001 0.71395326 0.6888896 0.7310458 0.6755455 0.69116163 0.7170732 0.6753422 0.7053257 0.72982085 0.69305253 0.70500714 0.7290145 0.69424796 0.7071099 0.6704512 0.71384025 0.70764714 0.69811326 0.71801287 0.73104626 0.66991454 0.73106366 0.6867675 0.714602 0.7288664 0.693068 0.729614 0.6869551 0.6719788 0.7173237 0.67139363 0.6934275 0.7005525 0.6963534 0.7138008 0.7295273 0.68929386 0.671235 0.6718433 0.7170049
0.35335335 0.71770704 0.7002385 0.6940834 0.66912764 0.70668924 0.7171977 0.6968168 0.6692008 0.70221055 0.704028 0.7139985 0.6888475 0.73112005 0.675466 0.69111973 0.71711725 0.6752616 0.70535034 0.729889 0.69301313 0.70503235 0.72907805 0.6942314 0.7071293 0.67034453 0.71387726 0.7076656 0.69810474 0.71806234 0.7311222 0.6698251 0.7311398 0.6867249 0.71463966 0.7289289 0.69302875 0.7296819 0.6869131 0.67187464 0.7173732 0.67129785 0.69338906 0.7005361 0.6963365 0.71384335 0.7295938 0.6892531 0.67113864 0.67173976 0.717046
0.35435435 0.71775043 0.7002295 0.6940665 0.6690177 0.70671076 0.7172391 0.6968103 0.6690907 0.70220155 0.70405656 0.71404403 0.6888054 0.7311939 0.67538714 0.6910782 0.7171612 0.6751818 0.70537543 0.729957 0.692974 0.7050576 0.729141 0.6942154 0.70714945 0.67023855 0.7139142 0.70768434 0.6980966 0.7181121 0.7311978 0.66973644 0.73121583 0.6866828 0.714678 0.7289912 0.69298977 0.72974914 0.6868714 0.671771 0.71742326 0.6712028 0.69335115 0.70051956 0.6963198 0.7138862 0.72966015 0.6892125 0.671043 0.671637 0.71708727
0.35535535 0.71779376 0.70022076 0.6940501 0.66890806 0.7067322 0.71728057 0.6968043 0.6689813 0.7021927 0.70408535 0.7140897 0.6887641 0.7312676 0.6753088 0.6910371 0.71720576 0.6751022 0.70540065 0.73002464 0.6929352 0.7050832 0.7292039 0.69419986 0.7071696 0.67013305 0.71395165 0.7077031 0.69808865 0.71816176 0.7312732 0.6696484 0.7312915 0.6866408 0.71471614 0.7290532 0.6929513 0.7298165 0.68683034 0.6716678 0.71747345 0.6711081 0.69331336 0.70050365 0.6963034 0.7139289 0.7297262 0.6891725 0.67094815 0.67153454 0.7171286
0.35635635 0.7178376 0.70021254 0.6940341 0.66879916 0.7067543 0.7173223 0.6967986 0.6688722 0.70218444 0.7041144 0.7141357 0.6887232 0.7313408 0.67523116 0.6909962 0.7172502 0.6750234 0.70542634 0.7300918 0.69289696 0.70510924 0.7292665 0.6941847 0.7071904 0.67002857 0.7139896 0.70772237 0.6980812 0.71821177 0.7313481 0.6695614 0.7313667 0.68659943 0.714755 0.72911495 0.69291294 0.7298834 0.6867895 0.6715654 0.7175238 0.67101437 0.6932759 0.700488 0.6962878 0.7139723 0.7297919 0.6891329 0.67085373 0.6714329 0.71717024
0.35735735 0.7178814 0.7002045 0.69401836 0.6686913 0.7067766 0.71736425 0.69679356 0.668764 0.7021761 0.7041439 0.7141816 0.6886828 0.73141354 0.6751541 0.6909558 0.717295 0.6749451 0.7054522 0.7301588 0.6928589 0.7051358 0.72932875 0.6941698 0.7072112 0.6699244 0.7140279 0.70774204 0.6980738 0.71826226 0.73142236 0.66947496 0.7314418 0.68655866 0.7147941 0.7291766 0.69287515 0.7299501 0.6867491 0.6714636 0.7175743 0.670921 0.6932387 0.70047224 0.6962719 0.7140156 0.7298571 0.68909353 0.6707604 0.67133194 0.71721226
0.35835835 0.71792537 0.70019644 0.6940032 0.6685838 0.7067994 0.71740645 0.69678843 0.6686566 0.702168 0.704174 0.71422845 0.68864256 0.7314861 0.6750774 0.6909159 0.7173402 0.67486745 0.70547885 0.73022497 0.692821 0.70516264 0.7293907 0.6941556 0.7072322 0.6698208 0.7140665 0.70776165 0.6980671 0.7183127 0.73149663 0.6693892 0.7315162 0.68651825 0.7148331 0.729238 0.69283754 0.7300163 0.6867094 0.6713626 0.71762496 0.67082846 0.6932018 0.7004568 0.69625676 0.7140597 0.72992235 0.68905467 0.6706673 0.6712312 0.7172546
0.35935935 0.71796966 0.700189 0.69398844 0.66847694 0.7068224 0.7174489 0.6967838 0.66854984 0.7021601 0.7042042 0.71427494 0.6886031 0.7315582 0.6750013 0.69087595 0.7173853 0.6747899 0.7055057 0.73029125 0.69278365 0.7051899 0.7294521 0.69414127 0.70725375 0.6697178 0.714105 0.70778203 0.6980607 0.7183633 0.7315704 0.66930455 0.7315901 0.68647856 0.7148725 0.72929907 0.6928004 0.73008233 0.68667006 0.67126155 0.7176758 0.6707363 0.6931653 0.7004417 0.69624174 0.7141035 0.72998697 0.68901604 0.67057484 0.67113125 0.71729714
0.36036035 0.718014 0.70018184 0.693974 0.668371 0.7068455 0.71749145 0.6967796 0.6684435 0.7021526 0.7042348 0.7143218 0.68856364 0.7316299 0.67492586 0.6908371 0.71743095 0.67471373 0.7055326 0.730357 0.69274646 0.70521736 0.7295135 0.6941279 0.7072755 0.6696155 0.7141439 0.7078023 0.69805455 0.71841395 0.73164374 0.66922027 0.73166394 0.6864389 0.7149122 0.72935987 0.69276315 0.7301479 0.68663114 0.67116135 0.7177269 0.6706449 0.6931292 0.7004267 0.69622713 0.7141479 0.7300516 0.68897796 0.6704829 0.6710319 0.7173398
0.36136135 0.7180586 0.70017487 0.69395995 0.6682654 0.70686907 0.71753436 0.6967757 0.66833794 0.7021451 0.7042656 0.7143689 0.6885248 0.7317015 0.674851 0.69079787 0.71747655 0.6746376 0.7055601 0.73042256 0.6927098 0.705245 0.7295747 0.69411445 0.7072976 0.66951376 0.71418315 0.707823 0.69804865 0.7184646 0.7317167 0.66913676 0.731737 0.6864 0.7149519 0.72942024 0.6927263 0.7302129 0.68659264 0.67106164 0.7177783 0.67055386 0.6930932 0.70041186 0.6962129 0.71419245 0.73011595 0.6889402 0.6703915 0.6709326 0.7173828
0.36236235 0.71810335 0.7001681 0.6939461 0.66816044 0.7068928 0.7175771 0.69677204 0.66823316 0.70213795 0.704297 0.71441615 0.6884862 0.7317725 0.6747766 0.6907595 0.7175227 0.67456216 0.70558774 0.7304876 0.6926732 0.70527333 0.72963536 0.69410163 0.70732015 0.6694126 0.71422255 0.7078439 0.698043 0.71851563 0.7317893 0.6690539 0.73180985 0.68636143 0.7149918 0.7294807 0.69269 0.7302779 0.6865548 0.6709627 0.7178297 0.6704635 0.69305736 0.7003976 0.6961992 0.71423703 0.73017997 0.6889031 0.6703007 0.6708344 0.71742547
0.36336336 0.71814823 0.7001617 0.693933 0.6680565 0.7069173 0.7176205 0.6967689 0.6681286 0.702131 0.7043287 0.7144641 0.6884482 0.7318434 0.6747026 0.6907211 0.7175687 0.6744872 0.70561546 0.73055226 0.6926368 0.70530164 0.72969586 0.6940888 0.70734257 0.66931206 0.7142622 0.707865 0.698038 0.71856695 0.7318615 0.668972 0.7318824 0.6863233 0.7150319 0.72954047 0.69265395 0.7303422 0.68651706 0.670864 0.7178815 0.6703736 0.693022 0.70038325 0.6961853 0.71428204 0.7302436 0.688866 0.6702106 0.6707364 0.7174692
0.36436436 0.7181933 0.7001557 0.6939199 0.6679526 0.7069414 0.7176639 0.6967657 0.66802514 0.7021241 0.7043603 0.71451145 0.68841046 0.7319138 0.6746291 0.6906827 0.7176151 0.67441267 0.7056438 0.7306168 0.69260085 0.70533055 0.72975576 0.6940767 0.7073657 0.66921175 0.7143023 0.7078865 0.698033 0.7186178 0.7319331 0.6688906 0.73195446 0.68628573 0.71507263 0.7296004 0.69261783 0.73040664 0.68647987 0.6707662 0.7179332 0.6702844 0.6929866 0.7003691 0.69617194 0.7143272 0.73030686 0.68882954 0.670121 0.6706391 0.71751255
0.36536536 0.7182383 0.7001496 0.6939072 0.6678499 0.7069661 0.7177073 0.69676304 0.6679218 0.7021175 0.7043927 0.71455926 0.6883729 0.73198384 0.6745563 0.6906454 0.7176614 0.6743388 0.70567226 0.7306804 0.69256485 0.7053594 0.72981566 0.6940647 0.7073888 0.6691125 0.71434236 0.7079082 0.6980283 0.71866906 0.7320047 0.6688099 0.7320261 0.6862486 0.71511304 0.7296598 0.6925822 0.7304705 0.6864434 0.67066836 0.71798503 0.6701957 0.69295174 0.7003551 0.6961588 0.71437275 0.73037016 0.6887932 0.67003196 0.6705422 0.7175563
0.36636636 0.7182835 0.70014375 0.6938949 0.6677473 0.7069908 0.717751 0.6967606 0.66781944 0.7021111 0.7044249 0.71460754 0.688336 0.73205346 0.67448384 0.69060785 0.71770793 0.6742654 0.70570123 0.73074406 0.6925295 0.70538867 0.7298752 0.6940529 0.7074121 0.66901344 0.7143826 0.7079301 0.6980236 0.7187203 0.7320756 0.66872984 0.7320973 0.6862117 0.71515363 0.7297191 0.6925467 0.7305342 0.686407 0.67057127 0.7180372 0.6701075 0.6929171 0.7003415 0.69614625 0.7144182 0.73043287 0.6887573 0.6699431 0.67044586 0.7176
0.36736736 0.718329 0.7001382 0.6938829 0.66764534 0.707016 0.71779484 0.6967587 0.6677174 0.7021049 0.7044581 0.7146556 0.6882996 0.7321229 0.674412 0.69057107 0.7177548 0.67419225 0.7057302 0.7308071 0.6924942 0.7054182 0.7299342 0.6940417 0.707436 0.66891474 0.7144233 0.70795226 0.6980197 0.7187718 0.7321463 0.6686504 0.73216844 0.686175 0.7151947 0.7297781 0.69251174 0.73059756 0.68637085 0.6704748 0.71808934 0.67001975 0.6928825 0.700328 0.6961334 0.7144638 0.7304953 0.6887218 0.6698553 0.67034984 0.7176441
0.36836836 0.7183746 0.7001328 0.69387144 0.66754407 0.7070414 0.7178387 0.6967567 0.6676161 0.7020986 0.70449096 0.7147039 0.6882632 0.7321918 0.67434055 0.6905343 0.7178015 0.6741196 0.7057594 0.73087025 0.69245917 0.7054483 0.7299934 0.6940308 0.7074601 0.668817 0.71446383 0.70797473 0.69801587 0.71882325 0.7322164 0.66857165 0.73223865 0.6861392 0.71523553 0.7298368 0.69247705 0.7306605 0.6863354 0.6703787 0.71814156 0.66993266 0.6928482 0.7003145 0.69612134 0.7145098 0.7305578 0.6886863 0.6697679 0.6702544 0.7176883
0.36936936 0.71841997 0.7001278 0.69386 0.6674433 0.7070666 0.71788293 0.69675505 0.6675153 0.7020928 0.70452434 0.71475244 0.688227 0.73226047 0.67426956 0.6904978 0.7178487 0.67404777 0.7057889 0.7309328 0.6924243 0.7054783 0.73005193 0.69402015 0.70748407 0.6687194 0.71450496 0.7079974 0.6980121 0.7188749 0.7322864 0.66849333 0.732309 0.6861034 0.715277 0.7298954 0.69244224 0.7307231 0.68630004 0.6702831 0.71819437 0.66984594 0.69281423 0.7003014 0.69610924 0.714556 0.7306196 0.6886517 0.6696809 0.6701595 0.71773267
0.37037036 0.7184657 0.7001231 0.693849 0.6673432 0.70709264 0.71792704 0.6967539 0.6674149 0.702087 0.70455784 0.714801 0.6881916 0.7323287 0.6741987 0.6904617 0.7178959 0.6739763 0.7058188 0.73099506 0.6923898 0.7055087 0.73011017 0.6940097 0.7075086 0.66862273 0.714546 0.70802003 0.69800866 0.7189265 0.7323558 0.668416 0.73237866 0.68606806 0.7153184 0.72995335 0.6924078 0.7307853 0.6862653 0.67018807 0.71824646 0.6697599 0.6927804 0.7002884 0.69609755 0.714602 0.73068124 0.6886168 0.66959447 0.67006516 0.7177772
0.37137136 0.7185115 0.700118 0.6938384 0.6672437 0.7071188 0.71797144 0.69675285 0.6673155 0.7020815 0.70459175 0.71484995 0.68815625 0.73239654 0.6741287 0.6904257 0.71794313 0.6739051 0.70584893 0.73105663 0.69235545 0.70553905 0.73016804 0.69399965 0.70753306 0.66852635 0.7145873 0.7080428 0.6980057 0.7189783 0.73242486 0.66833925 0.7324478 0.68603337 0.71535975 0.7300111 0.6923735 0.73084724 0.68623084 0.6700934 0.71829903 0.6696742 0.6927468 0.7002754 0.6960859 0.71464837 0.73074245 0.68858254 0.6695087 0.66997105 0.71782184
0.37237236 0.7185573 0.70011383 0.693828 0.6671445 0.70714486 0.7180159 0.69675195 0.66721636 0.7020762 0.70462567 0.7148987 0.68812126 0.73246425 0.67405903 0.69039005 0.7179907 0.6738344 0.7058788 0.7311181 0.6923214 0.70556986 0.7302259 0.6939897 0.70755804 0.6684303 0.71462893 0.70806634 0.69800276 0.7190301 0.73249346 0.6682629 0.7325167 0.6859986 0.7154012 0.730069 0.6923396 0.7309088 0.68619657 0.669999 0.71835214 0.6695891 0.6927138 0.7002626 0.6960744 0.7146947 0.73080343 0.6885486 0.6694229 0.6698776 0.7178666
0.37337336 0.7186033 0.7001093 0.6938176 0.66704595 0.7071712 0.7180605 0.69675136 0.66711754 0.7020707 0.7046601 0.714948 0.6880864 0.7325313 0.67399 0.6903548 0.7180382 0.6737643 0.70590955 0.731179 0.6922875 0.70560104 0.7302834 0.69398034 0.70758295 0.6683349 0.7146705 0.7080896 0.6980001 0.7190817 0.7325619 0.668187 0.73258525 0.68596435 0.71544313 0.73012614 0.6923057 0.73097 0.68616277 0.6699053 0.71840465 0.66950434 0.6926803 0.70025015 0.6960634 0.7147416 0.7308642 0.68851465 0.669338 0.6697844 0.71791124
0.37437436 0.7186493 0.70010537 0.69380766 0.6669479 0.7071978 0.71810514 0.6967508 0.6670196 0.7020654 0.70469457 0.714997 0.68805194 0.73259807 0.67392117 0.69031966 0.7180858 0.67369455 0.70594 0.73124 0.6922538 0.7056323 0.73034054 0.69397086 0.7076081 0.66823995 0.7147124 0.7081132 0.6979977 0.7191337 0.73262924 0.66811216 0.7326531 0.6859305 0.7154849 0.7301836 0.6922723 0.73103094 0.6861293 0.66981196 0.71845764 0.66942036 0.69264746 0.7002375 0.6960527 0.7147883 0.73092455 0.68848115 0.6692535 0.66969156 0.7179565
0.3753754 0.71869546 0.70010126 0.6937984 0.6668504 0.7072245 0.7181499 0.69675094 0.66692203 0.70206064 0.704729 0.71504617 0.68801767 0.73266405 0.6738526 0.6902847 0.7181335 0.6736252 0.70597124 0.7313 0.6922207 0.70566374 0.7303973 0.69396186 0.7076338 0.6681456 0.71475434 0.70813674 0.69799536 0.71918523 0.7326969 0.6680376 0.73272073 0.68589664 0.71552694 0.73024 0.6922388 0.73109156 0.68609613 0.6697191 0.7185105 0.6693362 0.69261444 0.70022523 0.6960419 0.714835 0.73098475 0.68844795 0.6691695 0.6695994 0.71800125
0.3763764 0.7187414 0.70009726 0.6937889 0.66675323 0.70725125 0.71819496 0.69675106 0.6668248 0.70205563 0.7047642 0.7150954 0.6879839 0.7327301 0.67378455 0.6902501 0.7181812 0.6735562 0.70600206 0.73136 0.69218683 0.7056952 0.73045367 0.69395304 0.70765924 0.6680516 0.7147965 0.70816064 0.6979934 0.71923727 0.73276395 0.6679635 0.732788 0.68586344 0.715569 0.7302966 0.6922057 0.73115164 0.6860633 0.6696266 0.7185634 0.6692531 0.6925819 0.7002133 0.6960316 0.71488196 0.7310446 0.6884151 0.6690858 0.6695077 0.71804655
0.3773774 0.7187875 0.70009375 0.69377965 0.6666569 0.70727843 0.71823984 0.69675106 0.6667283 0.7020508 0.70479906 0.71514475 0.68795043 0.7327958 0.6737169 0.69021565 0.71822935 0.6734876 0.706033 0.7314195 0.69215405 0.70572734 0.73050976 0.6939444 0.7076849 0.6679581 0.71483874 0.7081847 0.69799155 0.7192891 0.7328305 0.6678903 0.7328548 0.6858306 0.71561104 0.73035276 0.6921725 0.7312117 0.6860307 0.66953444 0.7186166 0.66917 0.6925494 0.700201 0.6960214 0.7149288 0.73110396 0.6883823 0.6690026 0.669416 0.7180918
0.3783784 0.71883386 0.7000903 0.69377065 0.666561 0.7073056 0.71828485 0.6967516 0.66663235 0.7020459 0.7048342 0.71519417 0.68791723 0.7328609 0.6736499 0.6901815 0.7182773 0.6734193 0.7060644 0.7314788 0.69212085 0.70575917 0.73056567 0.6939361 0.7077109 0.66786474 0.71488094 0.7082088 0.6979897 0.7193409 0.7328967 0.66781735 0.7329212 0.6857978 0.71565336 0.7304089 0.6921398 0.7312711 0.68599826 0.66944295 0.7186696 0.6690877 0.6925171 0.700189 0.69601125 0.71497625 0.7311633 0.6883499 0.6689199 0.6693251 0.71813697
0.3793794 0.7188799 0.7000869 0.6937619 0.66646534 0.707333 0.71832997 0.6967523 0.6665367 0.7020415 0.70486975 0.7152436 0.6878841 0.7329259 0.673583 0.69014734 0.71832514 0.6733516 0.7060957 0.73153764 0.6920884 0.7057913 0.7306212 0.6939281 0.707737 0.66777223 0.7149234 0.7082331 0.6979883 0.7193929 0.73296255 0.6677451 0.73298717 0.6857656 0.71569556 0.7304644 0.69210726 0.7313304 0.68596655 0.66935146 0.71872246 0.6690056 0.6924851 0.7001771 0.6960014 0.7150236 0.7312221 0.68831784 0.66883755 0.6692344 0.7181827
0.3803804 0.7189262 0.70008355 0.6937535 0.66637033 0.70736045 0.7183751 0.696753 0.6664414 0.70203686 0.7049055 0.7152932 0.6878511 0.73299026 0.6735167 0.69011366 0.7183733 0.6732841 0.7061274 0.73159593 0.6920555 0.70582354 0.73067635 0.69392014 0.707763 0.6676798 0.71496606 0.7082576 0.69798714 0.7194447 0.7330278 0.6676733 0.73305285 0.6857335 0.71573776 0.73052 0.6920748 0.73138934 0.685935 0.66926074 0.7187757 0.66892415 0.6924529 0.7001654 0.6959918 0.7150709 0.7312806 0.68828577 0.66875565 0.6691441 0.7182282
0.3813814 0.71897274 0.7000805 0.69374526 0.66627556 0.7073882 0.71842 0.6967539 0.6663467 0.70203245 0.70494133 0.71534246 0.6878188 0.7330542 0.67345023 0.69008005 0.7184216 0.6732173 0.7061593 0.7316543 0.69202304 0.70585585 0.73073125 0.6939122 0.70778954 0.667588 0.71500874 0.7082821 0.6979858 0.7194962 0.7330929 0.66760194 0.73311794 0.6857016 0.71578014 0.73057526 0.69204223 0.73144764 0.68590343 0.6691703 0.71882874 0.66884285 0.692421 0.70015347 0.69598216 0.71511805 0.73133904 0.6882541 0.66867405 0.6690544 0.71827376
0.3823824 0.719019 0.7000775 0.6937372 0.6661815 0.7074158 0.7184654 0.69675523 0.66625255 0.7020281 0.7049772 0.7153922 0.6877864 0.7331178 0.6733846 0.6900467 0.71846986 0.6731506 0.706191 0.73171204 0.6919906 0.70588875 0.73078585 0.6939046 0.7078161 0.6674965 0.7150513 0.708307 0.6979848 0.71954834 0.73315746 0.66753113 0.7331826 0.6856701 0.715823 0.7306299 0.6920101 0.73150593 0.68587226 0.66908026 0.71888185 0.66876197 0.69238925 0.7001421 0.69597256 0.7151656 0.7313969 0.6882223 0.668593 0.66896486 0.7183196
0.3833834 0.7190653 0.70007473 0.6937294 0.6660879 0.7074437 0.7185107 0.6967564 0.66615885 0.70202404 0.70501304 0.715442 0.68775415 0.7331814 0.6733193 0.69001335 0.7185178 0.6730841 0.7062231 0.7317694 0.6919584 0.70592123 0.73084 0.6938974 0.7078424 0.6674057 0.7150944 0.7083317 0.69798404 0.71960014 0.73322165 0.667461 0.73324686 0.6856388 0.7158653 0.73068446 0.6919779 0.73156375 0.68584144 0.6689906 0.71893495 0.6686814 0.6923577 0.7001304 0.6959634 0.715213 0.7314545 0.68819106 0.6685123 0.6688758 0.7183649
0.3843844 0.71911144 0.7000719 0.6937218 0.66599464 0.70747185 0.71855587 0.6967579 0.6660653 0.7020196 0.70504934 0.71549165 0.6877219 0.7332441 0.67325413 0.6899805 0.71856606 0.6730183 0.7062552 0.7318263 0.6919264 0.7059542 0.730894 0.69389015 0.7078692 0.667315 0.7151371 0.70835656 0.6979834 0.7196519 0.73328537 0.6673911 0.7333109 0.6856078 0.71590775 0.73073876 0.69194597 0.7316215 0.68581057 0.6689013 0.718988 0.6686015 0.6923263 0.7001192 0.6959546 0.7152606 0.7315118 0.6881598 0.66843194 0.66878676 0.71841097
0.3853854 0.7191578 0.70006907 0.69371414 0.6659018 0.70749974 0.71860117 0.6967595 0.6659723 0.7020154 0.70508546 0.7155411 0.6876903 0.7333069 0.6731894 0.6899476 0.7186143 0.6729526 0.7062876 0.731883 0.6918945 0.7059873 0.7309476 0.693883 0.70789593 0.6672246 0.71518016 0.7083814 0.69798243 0.71970344 0.73334867 0.6673218 0.7333746 0.68557703 0.7159504 0.73079276 0.6919141 0.7316784 0.6857803 0.66881204 0.71904117 0.66852176 0.69229496 0.7001075 0.69594574 0.71530795 0.73156875 0.688129 0.668352 0.6686984 0.71845686
0.3863864 0.7192042 0.7000667 0.69370717 0.66580945 0.707528 0.7186468 0.6967612 0.6658799 0.70201135 0.70512193 0.71559095 0.68765897 0.7333689 0.6731246 0.689915 0.7186625 0.67288744 0.7063201 0.73193926 0.6918627 0.7060203 0.7310011 0.69387627 0.707923 0.6671347 0.71522313 0.7084066 0.697982 0.7197551 0.7334115 0.66725284 0.73343724 0.6855465 0.7159931 0.7308464 0.69188243 0.7317351 0.68575 0.66872364 0.71909416 0.66844267 0.69226366 0.70009655 0.69593686 0.7153557 0.7316254 0.6880982 0.66827244 0.6686103 0.7185026
0.3873874 0.71925026 0.70006406 0.6936998 0.6657175 0.70755607 0.71869206 0.6967629 0.66578805 0.7020074 0.7051583 0.7156407 0.6876275 0.7334306 0.6730605 0.6898824 0.7187111 0.67282224 0.70635253 0.73199505 0.69183105 0.7060535 0.7310538 0.69386953 0.70795006 0.66704553 0.7152663 0.7084317 0.6979819 0.71980655 0.73347396 0.6671845 0.73349994 0.6855162 0.71603554 0.73089993 0.6918509 0.7317915 0.6857201 0.66863513 0.7191474 0.6683635 0.69223243 0.700085 0.69592774 0.7154033 0.73168164 0.68806773 0.6681933 0.6685226 0.7185482
0.3883884 0.71929663 0.7000617 0.69369274 0.6656261 0.70758444 0.7187374 0.6967648 0.66569656 0.7020034 0.7051949 0.7156901 0.6875964 0.7334921 0.6729969 0.6898499 0.71875906 0.67275757 0.70638466 0.7320505 0.6917994 0.70608675 0.73110646 0.6938629 0.70797724 0.66695625 0.7153093 0.7084572 0.69798166 0.7198582 0.73353624 0.66711664 0.7335621 0.68548614 0.71607816 0.7309529 0.6918193 0.7318476 0.6856901 0.6685468 0.7192003 0.66828495 0.69220144 0.7000737 0.6959194 0.71545094 0.7317377 0.6880373 0.6681144 0.66843516 0.71859396
0.3893894 0.7193429 0.7000591 0.69368577 0.66553485 0.70761275 0.71878284 0.69676685 0.6656053 0.7019995 0.7052315 0.71573985 0.68756545 0.7335528 0.67293334 0.6898176 0.7188073 0.67269313 0.70641756 0.7321056 0.691768 0.70612 0.7311591 0.6938566 0.7080044 0.6668677 0.71535265 0.70848244 0.6979813 0.7199097 0.73359793 0.667049 0.73362386 0.6854562 0.7161209 0.7310058 0.69178796 0.7319034 0.6856609 0.6684596 0.71925336 0.6682068 0.69217044 0.7000625 0.6959107 0.7154985 0.73179317 0.688007 0.6680359 0.6683481 0.71863997
0.3903904 0.7193891 0.70005685 0.6936789 0.6654441 0.7076414 0.7188282 0.6967688 0.6655146 0.7019953 0.7052683 0.7157895 0.6875347 0.73361355 0.67287 0.68978554 0.71885556 0.67262894 0.7064499 0.7321602 0.6917367 0.7061533 0.7312108 0.69385 0.7080315 0.66677904 0.71539587 0.70850784 0.69798124 0.719961 0.73365915 0.6669819 0.7336854 0.6854265 0.7161635 0.7310584 0.6917566 0.7319586 0.68563133 0.6683721 0.71930623 0.6681287 0.6921396 0.7000513 0.6959024 0.71554613 0.7318487 0.6879769 0.6679577 0.6682614 0.7186857
0.3913914 0.719435 0.70005476 0.69367254 0.6653538 0.70767003 0.7188735 0.6967712 0.6654239 0.7019917 0.7053053 0.7158392 0.6875039 0.7336737 0.67280704 0.6897534 0.718904 0.67256534 0.7064828 0.73221457 0.6917054 0.706187 0.7312626 0.693844 0.7080589 0.66669106 0.71543896 0.7085333 0.6979813 0.72001225 0.7337199 0.66691506 0.73374623 0.68539697 0.7162062 0.73111045 0.6917253 0.73201376 0.68560237 0.6682851 0.7193591 0.66805106 0.6921088 0.7000404 0.69589394 0.7155936 0.73190373 0.6879469 0.66788 0.668175 0.7187316
0.3923924 0.7194812 0.7000523 0.69366586 0.6652637 0.7076986 0.7189188 0.6967735 0.66533405 0.7019877 0.70534194 0.7158887 0.68747354 0.7337333 0.6727444 0.6897216 0.71895194 0.6725017 0.7065155 0.7322684 0.691674 0.70622045 0.7313139 0.6938378 0.7080862 0.6666033 0.71548206 0.70855856 0.69798154 0.7200633 0.73378015 0.6668487 0.7338066 0.6853677 0.7162486 0.7311622 0.6916943 0.7320683 0.68557346 0.6681984 0.7194118 0.6679739 0.6920781 0.7000292 0.6958858 0.71564126 0.7319584 0.6879172 0.66780245 0.6680887 0.7187776
0.3933934 0.71952724 0.7000505 0.6936596 0.66517425 0.70772713 0.7189641 0.6967756 0.66524446 0.7019839 0.70537895 0.71593803 0.68744296 0.7337926 0.67268187 0.6896896 0.71900016 0.6724384 0.7065485 0.73232216 0.69164264 0.7062542 0.7313647 0.69383186 0.7081136 0.66651624 0.71552557 0.7085842 0.69798154 0.72011423 0.73384035 0.6667829 0.733867 0.68533874 0.7162913 0.7312139 0.69166344 0.73212254 0.6855445 0.66811204 0.71946454 0.6678969 0.6920474 0.70001817 0.6958778 0.7156889 0.7320128 0.6878874 0.66772515 0.66800267 0.7188234
0.3943944 0.7195731 0.7000482 0.69365305 0.66508496 0.70775586 0.7190093 0.69677836 0.6651548 0.7019801 0.7054157 0.7159875 0.68741286 0.7338515 0.67261976 0.68965805 0.7190483 0.6723756 0.7065814 0.73237544 0.6916119 0.70628786 0.7314156 0.6938259 0.7081412 0.666429 0.7155689 0.7086097 0.6979817 0.7201652 0.7338999 0.6667175 0.73392636 0.6853097 0.71633387 0.73126537 0.69163215 0.7321767 0.6855158 0.66802585 0.71951705 0.6678202 0.6920167 0.70000684 0.6958696 0.71573645 0.7320667 0.6878577 0.6676486 0.6679172 0.71886915
0.3953954 0.71961874 0.7000461 0.69364697 0.664996 0.7077843 0.7190545 0.69678074 0.6650659 0.70197624 0.70545286 0.716037 0.68738276 0.73390996 0.67255783 0.68962646 0.71909636 0.6723128 0.706614 0.7324283 0.69158065 0.7063214 0.7314661 0.6938202 0.7081686 0.6663419 0.7156121 0.7086352 0.6979821 0.7202162 0.73395896 0.66665244 0.73398554 0.68528074 0.71637636 0.73131627 0.69160134 0.7322304 0.6854872 0.6679401 0.7195696 0.66774404 0.69198614 0.6999958 0.6958616 0.7157841 0.73212004 0.68782824 0.66757184 0.66783196 0.7189148
0.3963964 0.7196647 0.70004416 0.6936409 0.6649072 0.7078129 0.71909964 0.6967835 0.6649772 0.70197237 0.7054898 0.7160863 0.6873528 0.7339681 0.67249626 0.68959504 0.7191445 0.6722504 0.70664716 0.7324808 0.6915496 0.70635515 0.7315161 0.69381464 0.7081961 0.6662557 0.7156553 0.70866084 0.6979822 0.7202668 0.7340177 0.6665876 0.7340444 0.68525225 0.7164189 0.73136693 0.6915704 0.7322832 0.685459 0.6678546 0.71962214 0.6676678 0.6919556 0.6999848 0.69585365 0.7158311 0.73217374 0.687799 0.66749585 0.66774714 0.7189605
0.3973974 0.7197105 0.7000418 0.69363475 0.66481936 0.7078419 0.71914494 0.69678617 0.66488904 0.70196843 0.7055269 0.71613556 0.6873229 0.73402584 0.6724347 0.6895637 0.7191925 0.6721882 0.7066801 0.7325328 0.6915187 0.7063889 0.7315659 0.69380903 0.7082239 0.6661696 0.7156986 0.7086865 0.6979826 0.7203174 0.734076 0.6665233 0.73410267 0.6852237 0.71646124 0.73141736 0.69153947 0.7323362 0.6854307 0.66776913 0.7196745 0.6675921 0.69192505 0.69997376 0.6958457 0.71587855 0.7322267 0.6877697 0.6674197 0.6676623 0.7190064
0.3983984 0.71975595 0.70003986 0.69362885 0.6647315 0.70787024 0.71918994 0.6967886 0.6648011 0.70196456 0.70556396 0.71618456 0.6872931 0.73408335 0.67237353 0.6895322 0.7192401 0.672126 0.70671314 0.7325845 0.69148785 0.7064225 0.73161525 0.69380313 0.7082512 0.66608363 0.71574193 0.7087121 0.697983 0.720368 0.73413384 0.6664592 0.7341607 0.6851954 0.7165037 0.7314673 0.69150877 0.7323886 0.68540263 0.66768396 0.7197269 0.6675165 0.69189477 0.69996256 0.6958377 0.71592605 0.73227924 0.68774056 0.66734385 0.6675777 0.71905184
0.3993994 0.71980166 0.70003784 0.693623 0.664644 0.707899 0.7192349 0.6967913 0.66471356 0.7019607 0.70560086 0.71623355 0.6872636 0.73414004 0.67231256 0.689501 0.71928793 0.6720645 0.70674604 0.73263586 0.6914569 0.7064564 0.7316643 0.69379777 0.7082789 0.6659982 0.7157851 0.7087379 0.6979833 0.7204184 0.73419124 0.66639555 0.7342183 0.6851672 0.71654606 0.73151726 0.69147795 0.7324407 0.6853747 0.66759914 0.7197788 0.66744155 0.6918642 0.6999513 0.6958298 0.71597344 0.7323317 0.6877118 0.6672685 0.66749346 0.7190975
0.4004004 0.7198471 0.70003605 0.69361717 0.66455674 0.7079277 0.71927977 0.6967943 0.66462624 0.70195675 0.70563775 0.7162828 0.6872341 0.7341967 0.67225176 0.6894698 0.7193358 0.672003 0.7067788 0.73268676 0.69142634 0.70649004 0.7317129 0.6937924 0.7083062 0.66591316 0.7158279 0.70876324 0.6979839 0.7204684 0.7342481 0.66633224 0.73427516 0.685139 0.7165882 0.7315667 0.6914474 0.73249257 0.685347 0.667515 0.7198307 0.6673666 0.69183373 0.69994015 0.6958223 0.7160206 0.73238343 0.68768275 0.66719353 0.66740966 0.7191431
0.4014014 0.7198926 0.70003396 0.6936114 0.66446984 0.7079567 0.7193245 0.6967967 0.66453916 0.70195264 0.705675 0.7163316 0.68720454 0.73425263 0.672191 0.6894387 0.7193836 0.67194146 0.70681167 0.73273724 0.6913955 0.7065238 0.73176163 0.6937871 0.70833397 0.66582805 0.7158711 0.70878893 0.6979844 0.72051847 0.7343047 0.6662693 0.73433197 0.6851111 0.7166305 0.73161566 0.6914166 0.73254395 0.68531924 0.6674305 0.7198827 0.6672919 0.6918035 0.6999289 0.6958144 0.7160675 0.7324351 0.68765366 0.6671186 0.6673257 0.71918833
0.4024024 0.7199378 0.7000317 0.6936058 0.6643833 0.7079852 0.7193694 0.69679946 0.66445273 0.7019489 0.70571184 0.7163804 0.68717533 0.73430836 0.6721309 0.6894074 0.7194311 0.6718803 0.70684445 0.7327876 0.69136477 0.70655763 0.73180926 0.6937817 0.7083617 0.6657434 0.7159143 0.7088147 0.697985 0.7205684 0.7343608 0.66620684 0.7343877 0.6850833 0.7166726 0.7316646 0.69138604 0.73259485 0.68529165 0.6673464 0.71993446 0.6672174 0.69177306 0.6999177 0.6958065 0.7161145 0.7324864 0.6876251 0.6670441 0.6672424 0.7192337
0.4034034 0.7199827 0.70002973 0.6936 0.66429716 0.7080138 0.7194142 0.6968023 0.66436636 0.7019448 0.7057489 0.716429 0.6871459 0.7343634 0.67207074 0.68937653 0.71947837 0.67181957 0.7068776 0.7328372 0.6913338 0.70659107 0.73185694 0.6937763 0.708389 0.6656591 0.7159574 0.7088401 0.6979854 0.72061795 0.7344163 0.66614455 0.73444355 0.68505543 0.71671444 0.7317132 0.6913552 0.7326458 0.6852642 0.6672626 0.719986 0.66714305 0.69174254 0.69990635 0.6957987 0.7161614 0.7325373 0.6875964 0.6669697 0.6671591 0.71927917
0.4044044 0.7200278 0.7000276 0.6935946 0.66421115 0.7080424 0.7194588 0.69680506 0.6642803 0.70194066 0.705786 0.7164775 0.68711686 0.7344183 0.6720107 0.6893454 0.71952575 0.6717587 0.70691025 0.7328868 0.6913029 0.70662504 0.7319044 0.69377106 0.7084167 0.66557497 0.71600014 0.70886534 0.6979858 0.72066784 0.7344716 0.66608256 0.7344989 0.68502796 0.71675646 0.7317613 0.69132465 0.7326957 0.6852368 0.6671792 0.7200375 0.66706914 0.6917123 0.69989496 0.69579107 0.71620834 0.73258793 0.6875674 0.6668958 0.6670761 0.71932435
0.4054054 0.72007257 0.7000256 0.69358903 0.66412556 0.7080707 0.71950305 0.69680756 0.66419464 0.70193654 0.70582277 0.716526 0.6870877 0.7344726 0.6719509 0.6893146 0.71957314 0.6716983 0.7069431 0.7329356 0.69127214 0.7066585 0.7319514 0.69376564 0.7084442 0.6654913 0.7160432 0.70889103 0.6979864 0.7207172 0.73452634 0.6660208 0.7345538 0.68500036 0.7167982 0.7318091 0.69129395 0.73274577 0.68520945 0.66709584 0.72008884 0.66699547 0.6916818 0.6998837 0.6957834 0.71625507 0.73263806 0.6875388 0.6668217 0.6669935 0.71936953
0.4064064 0.7201172 0.7000235 0.69358367 0.6640401 0.70809937 0.71954757 0.6968104 0.6641093 0.7019321 0.7058596 0.71657443 0.6870583 0.73452675 0.67189145 0.68928355 0.7196202 0.6716381 0.7069759 0.7329844 0.6912416 0.7066922 0.7319982 0.6937606 0.70847166 0.66540754 0.71608603 0.70891654 0.6979869 0.7207665 0.7345808 0.6659595 0.7346082 0.6849729 0.71684 0.73185664 0.69126314 0.73279524 0.68518215 0.66701275 0.72014 0.66692203 0.69165164 0.6998722 0.6957755 0.7163016 0.7326881 0.6875105 0.6667482 0.6669109 0.7194146
0.4074074 0.720162 0.70002127 0.69357795 0.6639552 0.7081276 0.71959186 0.69681317 0.66402406 0.7019279 0.7058964 0.7166224 0.6870296 0.73458046 0.67183185 0.6892527 0.71966714 0.6715778 0.7070084 0.7330324 0.6912108 0.7067257 0.7320443 0.6937551 0.7084992 0.66532433 0.7161287 0.7089419 0.6979874 0.7208153 0.73463464 0.6658985 0.73466206 0.6849456 0.71688145 0.73190385 0.69123256 0.7328446 0.6851549 0.6669297 0.72019106 0.6668489 0.6916211 0.6998608 0.69576776 0.71634823 0.73273766 0.68748164 0.6666747 0.6668284 0.71945935
0.4084084 0.7202065 0.70001894 0.69357234 0.6638703 0.7081564 0.7196359 0.69681597 0.66393924 0.7019237 0.7059331 0.7166705 0.6870005 0.7346334 0.6717727 0.6892218 0.7197142 0.67151785 0.70704114 0.73308027 0.6911799 0.7067591 0.73209053 0.6937501 0.7085261 0.6652411 0.7161713 0.7089671 0.6979877 0.7208642 0.7346882 0.6658376 0.7347157 0.68491817 0.71692324 0.73195094 0.691202 0.7328932 0.685128 0.66684717 0.72024167 0.66677576 0.6915904 0.69984895 0.69575995 0.7163945 0.7327871 0.6874533 0.6666015 0.6667462 0.719504
0.4094094 0.72025067 0.7000167 0.6935669 0.6637859 0.70818466 0.71968 0.69681865 0.6638545 0.70191914 0.70596975 0.7167184 0.6869718 0.73468596 0.6717134 0.68919116 0.71976084 0.67145836 0.70707375 0.73312795 0.69114935 0.70679265 0.73213625 0.69374484 0.7085537 0.6651583 0.71621406 0.7089925 0.69798815 0.72091275 0.73474133 0.665777 0.7347686 0.6848911 0.7169644 0.7319976 0.6911713 0.7329418 0.68510085 0.6667648 0.72029227 0.666703 0.6915604 0.69983745 0.6957522 0.7164406 0.7328356 0.6874249 0.66652864 0.6666646 0.719549
0.4104104 0.720295 0.7000144 0.6935614 0.66370165 0.70821273 0.7197238 0.6968214 0.66377014 0.70191467 0.7060063 0.7167661 0.68694276 0.7347385 0.67165476 0.68916005 0.71980745 0.6713987 0.7071062 0.7331748 0.6911184 0.70682603 0.73218155 0.6937395 0.708581 0.66507566 0.7162563 0.7090177 0.69798857 0.72096145 0.73479384 0.66571677 0.7348213 0.684864 0.7170056 0.7320437 0.69114035 0.7329899 0.68507403 0.66668254 0.7203429 0.6666302 0.69152987 0.6998259 0.6957443 0.7164868 0.7328841 0.6873965 0.66645604 0.66658294 0.7195935
0.4114114 0.72033894 0.70001173 0.6935557 0.66361773 0.708241 0.7197676 0.6968238 0.66368604 0.70191014 0.70604265 0.7168135 0.68691397 0.73479044 0.67159593 0.6891291 0.71985394 0.6713391 0.70713836 0.73322177 0.69108754 0.70685923 0.73222655 0.693734 0.7086081 0.6649931 0.7162988 0.70904285 0.69798875 0.7210097 0.73484623 0.66565675 0.73487353 0.68483675 0.71704686 0.7320899 0.69110966 0.7330374 0.68504715 0.66660064 0.7203934 0.66655815 0.6914995 0.6998141 0.69573647 0.7165329 0.73293215 0.6873679 0.66638345 0.66650116 0.71963793
0.4124124 0.72038287 0.7000095 0.6935502 0.663534 0.7082692 0.71981126 0.6968265 0.6636024 0.7019055 0.70607924 0.7168609 0.68688506 0.7348417 0.67153716 0.6890984 0.71990025 0.6712798 0.7071708 0.73326796 0.69105685 0.70689243 0.73227113 0.6937289 0.7086353 0.66491115 0.71634126 0.709068 0.69798887 0.7210577 0.7348978 0.6655973 0.73492503 0.68481 0.7170876 0.73213536 0.691079 0.7330849 0.68502027 0.6665186 0.72044337 0.6664861 0.6914688 0.6998021 0.69572836 0.71657866 0.7329803 0.6873397 0.66631126 0.66642 0.7196822
0.4134134 0.7204264 0.700007 0.6935447 0.66345054 0.7082972 0.7198547 0.696829 0.6635188 0.70190084 0.7061155 0.71690804 0.68685627 0.7348927 0.6714788 0.6890676 0.7199463 0.67122066 0.7072032 0.73331386 0.69102573 0.7069254 0.73231566 0.6937236 0.7086624 0.664829 0.71638316 0.7090929 0.69798946 0.72110564 0.73494935 0.6655377 0.7349767 0.6847828 0.7171284 0.73218054 0.6910481 0.7331319 0.6849934 0.6664371 0.72049326 0.6664141 0.6914383 0.6997903 0.69572043 0.7166245 0.73302746 0.6873113 0.6662391 0.66633886 0.71972644
0.4144144 0.7204701 0.7000041 0.6935391 0.66336733 0.70832497 0.71989805 0.69683146 0.66343546 0.7018959 0.70615166 0.71695507 0.6868274 0.73494345 0.67142034 0.6890366 0.71999234 0.6711615 0.70723516 0.73335916 0.6909949 0.7069586 0.73235947 0.6937183 0.7086892 0.66474736 0.71642524 0.70911807 0.69798964 0.72115326 0.73499995 0.6654787 0.73502743 0.6847561 0.7171692 0.73222566 0.6910171 0.7331782 0.6849668 0.66635555 0.720543 0.666342 0.6914076 0.69977814 0.6957126 0.71667 0.73307437 0.6872831 0.6661672 0.66625786 0.71977055
0.4154154 0.72051334 0.70000154 0.69353336 0.66328466 0.70835286 0.71994126 0.6968337 0.66335255 0.70189124 0.70618796 0.7170019 0.68679875 0.7349937 0.6713624 0.68900585 0.7200382 0.67110246 0.70726705 0.73340434 0.69096386 0.7069914 0.73240304 0.6937131 0.70871603 0.6646659 0.716467 0.70914274 0.69798964 0.7212004 0.7350505 0.66541964 0.735078 0.68472916 0.71720994 0.73227036 0.6909864 0.7332245 0.68494004 0.6662744 0.7205924 0.6662705 0.691377 0.69976604 0.69570446 0.7167151 0.7331211 0.68725455 0.6660953 0.66617703 0.7198144
0.4164164 0.72055656 0.69999874 0.6935278 0.663202 0.70838076 0.71998423 0.6968361 0.6632698 0.70188606 0.7062241 0.7170487 0.68676996 0.73504305 0.6713042 0.68897486 0.7200838 0.6710439 0.7072994 0.73344934 0.69093275 0.70702434 0.73244625 0.6937075 0.7087429 0.6645847 0.7165086 0.7091672 0.6979896 0.72124803 0.7351007 0.665361 0.7351278 0.6847022 0.7172502 0.7323145 0.69095546 0.73327047 0.68491334 0.6661931 0.72064185 0.6661991 0.6913461 0.69975376 0.6956965 0.7167605 0.73316747 0.6872263 0.66602397 0.66609657 0.71985817
0.4174174 0.72059935 0.69999593 0.6935222 0.66311944 0.7084083 0.72002745 0.69683826 0.66318744 0.7018808 0.7062599 0.71709526 0.68674123 0.73509264 0.6712462 0.6889441 0.7201295 0.67098534 0.707331 0.73349375 0.6909018 0.7070568 0.73248935 0.69370216 0.7087694 0.66450346 0.7165504 0.709192 0.6979897 0.72129464 0.73515 0.6653025 0.73517746 0.6846751 0.7172905 0.73235875 0.69092447 0.73331577 0.68488675 0.6661122 0.72069097 0.66612774 0.6913154 0.69974136 0.69568825 0.71680576 0.7332134 0.6871979 0.6659525 0.6660159 0.71990174
0.4184184 0.72064227 0.6999929 0.6935165 0.6630373 0.70843565 0.72006994 0.69684064 0.6631048 0.7018755 0.70629567 0.7171414 0.6867124 0.7351417 0.67118853 0.688913 0.72017473 0.670927 0.70736265 0.73353744 0.69087064 0.7070894 0.73253185 0.6936968 0.7087961 0.66442263 0.71659184 0.70921636 0.6979896 0.72134155 0.73519903 0.6652444 0.73522663 0.68464833 0.71733046 0.73240227 0.69089323 0.7333607 0.68486005 0.6660317 0.72073996 0.6660569 0.6912847 0.69972914 0.69568 0.71685046 0.7332592 0.6871693 0.6658814 0.66593593 0.7199452
0.4194194 0.7206848 0.6999899 0.69351053 0.66295516 0.7084632 0.7201128 0.6968425 0.6630228 0.7018702 0.70633113 0.7171874 0.68668365 0.73519015 0.6711308 0.6888818 0.72021973 0.6708685 0.70739424 0.7335811 0.69083935 0.70712197 0.7325742 0.69369113 0.7088226 0.66434187 0.7166333 0.70924073 0.69798946 0.7213879 0.7352479 0.66518617 0.73527515 0.6846215 0.7173706 0.7324455 0.69086206 0.7334055 0.6848333 0.6659511 0.7207885 0.6659859 0.69125336 0.6997163 0.6956716 0.71689516 0.7333043 0.68714124 0.66581035 0.66585594 0.71998847
0.4204204 0.7207272 0.69998664 0.69350487 0.6628736 0.7084905 0.72015506 0.6968445 0.662941 0.7018647 0.7063669 0.7172333 0.686655 0.735238 0.6710732 0.6888509 0.72026485 0.6708103 0.70742565 0.7336243 0.6908081 0.7071543 0.732616 0.69368535 0.7088489 0.66426146 0.7166745 0.70926523 0.69798905 0.72143424 0.73529595 0.66512835 0.73532337 0.68459487 0.71741027 0.7324885 0.690831 0.73344964 0.6848067 0.66587055 0.720837 0.66591525 0.69122267 0.69970363 0.6956633 0.71693957 0.73334926 0.6871127 0.6657395 0.66577613 0.7200316
0.4214214 0.7207691 0.6999834 0.69349897 0.6627919 0.7085175 0.72019714 0.6968466 0.6628593 0.70185906 0.70640206 0.717279 0.6866261 0.73528594 0.6710156 0.68881994 0.7203098 0.6707521 0.70745707 0.73366725 0.69077706 0.7071866 0.7326573 0.69367975 0.70887536 0.6641813 0.7167156 0.7092894 0.69798857 0.72148025 0.73534375 0.66507083 0.73537105 0.68456817 0.7174499 0.73253137 0.6907997 0.7334937 0.68478006 0.66579014 0.72088516 0.66584474 0.6911916 0.6996911 0.69565487 0.716984 0.7333937 0.68708414 0.66566885 0.66569626 0.7200747
0.4224224 0.72081167 0.69997996 0.6934929 0.6627105 0.7085445 0.72023934 0.6968484 0.6627779 0.7018534 0.7064372 0.7173244 0.6865972 0.73533285 0.67095834 0.6887888 0.720354 0.6706942 0.70748806 0.73370945 0.6907453 0.7072185 0.73269886 0.6936741 0.7089015 0.66410106 0.7167564 0.7093134 0.6979883 0.72152615 0.73539126 0.66501355 0.7354184 0.68454134 0.7174893 0.7325736 0.69076836 0.73353726 0.68475336 0.66571 0.72093314 0.66577417 0.6911604 0.69967794 0.6956462 0.71702796 0.73343784 0.6870557 0.6655984 0.6656167 0.7201172
0.4234234 0.7208532 0.6999765 0.6934871 0.6626296 0.70857143 0.72028136 0.69685 0.6626966 0.7018475 0.7064722 0.71736956 0.6865682 0.73537993 0.6709011 0.68875754 0.72039866 0.67063606 0.7075192 0.73375183 0.6907141 0.70725065 0.73273957 0.6936685 0.7089274 0.664021 0.71679723 0.7093374 0.69798756 0.7215718 0.73543817 0.66495633 0.7354653 0.6845144 0.71752834 0.7326154 0.6907371 0.7335805 0.6847267 0.6656302 0.7209808 0.66570395 0.69112915 0.69966483 0.69563746 0.7170719 0.73348176 0.6870272 0.665528 0.6655373 0.7201599
0.4244244 0.7208948 0.69997287 0.69348097 0.6625486 0.7085984 0.72032267 0.6968519 0.66261554 0.70184135 0.7065073 0.7174146 0.68653953 0.735426 0.670844 0.6887264 0.7204427 0.67057836 0.7075503 0.73379326 0.69068253 0.7072825 0.7327802 0.69366246 0.70895344 0.66394126 0.7168379 0.70936114 0.6979871 0.721617 0.7354845 0.6648994 0.73551166 0.68448764 0.7175675 0.73265713 0.6907057 0.73362345 0.68470013 0.6655505 0.72102845 0.66563374 0.69109786 0.69965166 0.6956289 0.7171155 0.7335251 0.68699867 0.6654579 0.6654579 0.7202025
0.42542544 0.72093624 0.6999694 0.69347465 0.66246796 0.7086249 0.7203644 0.6968532 0.66253483 0.7018354 0.70654225 0.7174594 0.6865106 0.7354721 0.67078656 0.68869513 0.7204867 0.67052066 0.707581 0.73383445 0.6906509 0.707314 0.7328203 0.69365644 0.708979 0.66386163 0.7168782 0.7093849 0.6979862 0.7216623 0.7355306 0.6648426 0.7355578 0.6844609 0.71760625 0.73269856 0.690674 0.73366547 0.6846735 0.6654707 0.7210757 0.6655638 0.69106656 0.6996384 0.6956201 0.7171593 0.73356795 0.68697 0.6653877 0.66537887 0.7202446
0.42642644 0.72097737 0.6999655 0.6934683 0.66238767 0.70865136 0.72040576 0.6968547 0.6624544 0.70182914 0.7065767 0.7175037 0.6864814 0.73551744 0.6707298 0.688664 0.7205305 0.6704632 0.7076115 0.73387533 0.69061905 0.7073457 0.7328601 0.6936502 0.7090048 0.6637824 0.7169184 0.70940834 0.69798535 0.7217069 0.7355762 0.664786 0.73560303 0.6844341 0.7176451 0.73273957 0.6906424 0.7337077 0.6846467 0.6653912 0.72112274 0.66549414 0.6910349 0.6996248 0.69561106 0.71720254 0.7336108 0.68694144 0.6653181 0.66529995 0.72028667
0.42742744 0.7210182 0.6999614 0.6934621 0.66230714 0.7086776 0.72044677 0.6968558 0.6623741 0.70182264 0.7066113 0.7175482 0.6864527 0.73556256 0.67067295 0.68863267 0.7205744 0.6704055 0.70764184 0.7339157 0.6905873 0.707377 0.7328996 0.6936442 0.70903015 0.6637031 0.7169585 0.7094316 0.6979843 0.7217513 0.7356214 0.6647296 0.73564816 0.68440735 0.7176835 0.73278016 0.6906106 0.73374933 0.6846201 0.6653118 0.72116935 0.66542435 0.69100344 0.6996113 0.69560206 0.7172454 0.73365325 0.68691295 0.6652481 0.66522115 0.7203287
0.42842844 0.7210589 0.6999574 0.6934557 0.6622272 0.7087039 0.7204877 0.69685715 0.66229373 0.70181596 0.70664555 0.7175921 0.6864237 0.73560715 0.6706158 0.6886011 0.72061753 0.670348 0.7076721 0.7339561 0.69055545 0.70740813 0.7329386 0.6936379 0.70905536 0.6636239 0.71699846 0.70945495 0.6979832 0.7217954 0.7356659 0.6646732 0.73569304 0.6843804 0.7177217 0.7328206 0.6905788 0.7337906 0.68459344 0.66523236 0.72121596 0.6653547 0.69097173 0.69959754 0.6955928 0.7172883 0.73369503 0.6868841 0.6651785 0.66514236 0.72037023
0.42942944 0.7210996 0.6999531 0.69344926 0.66214734 0.7087297 0.7205284 0.6968582 0.6622139 0.7018093 0.7066797 0.71763647 0.6863944 0.7356516 0.6705592 0.68856955 0.7206608 0.6702909 0.7077022 0.7339956 0.6905234 0.7074393 0.73297757 0.69363177 0.7090808 0.6635453 0.7170383 0.7094781 0.69798195 0.72183937 0.7357103 0.6646174 0.7357371 0.68435353 0.7177597 0.7328604 0.69054717 0.7338316 0.68456656 0.6651536 0.7212623 0.6652854 0.69093996 0.6995837 0.6955837 0.7173311 0.73373693 0.6868554 0.665109 0.6650639 0.72041184
0.43043044 0.7211398 0.6999486 0.69344264 0.66206765 0.7087556 0.72056895 0.6968591 0.6621339 0.70180243 0.7067136 0.71767974 0.6863655 0.7356951 0.6705024 0.68853796 0.72070384 0.67023355 0.7077322 0.7340352 0.6904914 0.70746994 0.7330158 0.6936254 0.7091057 0.6634662 0.71707773 0.70950097 0.69798076 0.7218831 0.73575413 0.66456145 0.73578084 0.68432665 0.7177975 0.7329002 0.690515 0.7338722 0.6845399 0.6650747 0.72130823 0.6652162 0.6909081 0.69956964 0.69557434 0.7173736 0.7337779 0.68682647 0.6650397 0.66498536 0.72045314
0.43143144 0.7211799 0.699944 0.6934359 0.6619883 0.7087812 0.720609 0.69686013 0.66205454 0.7017952 0.70674753 0.7177227 0.6863362 0.73573864 0.6704458 0.6885064 0.72074646 0.6701762 0.70776176 0.7340738 0.69045913 0.7075007 0.7330538 0.6936188 0.70913064 0.6633878 0.717117 0.7095239 0.69797915 0.72192675 0.7357976 0.6645056 0.7358242 0.6842996 0.7178351 0.7329394 0.69048303 0.7339122 0.6845131 0.6649958 0.721354 0.66514695 0.69087625 0.69955564 0.6955648 0.71741563 0.7338189 0.6867977 0.6649705 0.66490704 0.7204943
0.43243244 0.7212196 0.6999396 0.6934291 0.6619088 0.70880663 0.72064924 0.6968607 0.661975 0.7017881 0.70678097 0.717766 0.6863072 0.7357815 0.6703894 0.6884747 0.72078896 0.67011905 0.70779157 0.7341122 0.69042695 0.7075313 0.7330915 0.6936121 0.70915544 0.66330945 0.7171562 0.7095465 0.6979772 0.7219697 0.73584026 0.6644501 0.73586726 0.68427294 0.7178725 0.73297834 0.69045067 0.73395205 0.6844861 0.6649173 0.7213995 0.66507787 0.69084406 0.69954145 0.6955551 0.7174579 0.7338593 0.6867686 0.6649014 0.6648289 0.7205349
0.43343344 0.7212591 0.6999348 0.6934224 0.6618297 0.7088322 0.72068924 0.6968611 0.66189575 0.701781 0.70681435 0.71780884 0.68627787 0.735824 0.67033285 0.6884428 0.7208312 0.6700621 0.70782065 0.73415035 0.6903947 0.7075616 0.733129 0.69360536 0.70917994 0.66323125 0.71719503 0.7095688 0.69797564 0.7220127 0.7358828 0.6643948 0.7359095 0.6842457 0.71790975 0.73301715 0.6904188 0.7339913 0.6844595 0.6648385 0.72144467 0.665009 0.6908117 0.6995268 0.6955458 0.7174994 0.7338996 0.6867397 0.6648325 0.66475093 0.72057563
0.43443444 0.72129864 0.6999298 0.69341516 0.6617509 0.70885724 0.72072875 0.69686186 0.66181666 0.70177335 0.70684767 0.7178516 0.6862484 0.7358659 0.6702763 0.68841106 0.72087336 0.67000514 0.7078502 0.73418826 0.69036204 0.70759165 0.7331658 0.69359833 0.7092042 0.66315323 0.7172338 0.7095911 0.69797397 0.72205514 0.7359251 0.6643398 0.73595136 0.6842188 0.71794677 0.7330556 0.6903861 0.7340304 0.6844326 0.6647604 0.7214896 0.6649404 0.6907797 0.69951195 0.69553584 0.7175409 0.73393947 0.6867106 0.66476375 0.66467285 0.72061616
0.43543544 0.72133756 0.69992465 0.69340813 0.661672 0.70888215 0.7207682 0.696862 0.6617377 0.70176595 0.7068806 0.7178935 0.686219 0.73590773 0.67021996 0.68837905 0.720915 0.6699482 0.70787925 0.73422545 0.69032943 0.70762175 0.7332026 0.69359165 0.7092285 0.66307515 0.7172724 0.70961326 0.69797176 0.7220973 0.7359667 0.66428447 0.7359931 0.68419176 0.71798354 0.7330934 0.6903536 0.7340691 0.6844055 0.6646819 0.7215344 0.6648716 0.69074714 0.6994973 0.6955257 0.7175823 0.7339788 0.6866814 0.664695 0.6645952 0.72065634
0.43643644 0.72137654 0.69991916 0.693401 0.66159344 0.708907 0.7208075 0.696862 0.66165924 0.70175797 0.7069134 0.71793574 0.68618983 0.735949 0.67016387 0.6883471 0.72095656 0.66989124 0.70790803 0.7342625 0.6902967 0.70765156 0.73323876 0.69358456 0.70925254 0.6629973 0.71731085 0.70963514 0.6979697 0.72213936 0.7360077 0.6642297 0.73603433 0.68416476 0.71802 0.7331309 0.6903209 0.7341072 0.6843785 0.6646039 0.7215785 0.66480315 0.6907148 0.69948226 0.6955157 0.71762323 0.7340176 0.6866524 0.6646262 0.6645174 0.7206966
0.43743744 0.7214151 0.6999139 0.6933937 0.6615152 0.7089316 0.72084653 0.6968621 0.6615807 0.7017498 0.706946 0.7179774 0.6861602 0.73598987 0.6701076 0.688315 0.7209979 0.6698345 0.70793664 0.734299 0.6902639 0.7076812 0.7332748 0.6935774 0.7092765 0.66291946 0.7173488 0.709657 0.69796735 0.7221811 0.73604864 0.6641748 0.7360748 0.6841376 0.71805614 0.73316836 0.6902883 0.7341449 0.6843514 0.6645255 0.72162294 0.66473466 0.6906822 0.69946706 0.69550526 0.71766394 0.73405653 0.68662316 0.66455775 0.66444 0.7207361
0.43843845 0.7214535 0.69990826 0.69338626 0.66143686 0.70895606 0.72088504 0.696862 0.66150236 0.70174164 0.70697844 0.7180189 0.6861307 0.7360304 0.67005146 0.68828285 0.72103876 0.6697777 0.70796514 0.73433524 0.69023097 0.7077105 0.7333106 0.69357 0.70930016 0.66284186 0.71738666 0.70967865 0.69796497 0.72222257 0.73608875 0.6641202 0.7361151 0.68411016 0.71809226 0.73320526 0.6902554 0.7341826 0.68432426 0.66444767 0.7216665 0.6646665 0.6906492 0.69945174 0.69549507 0.71770453 0.7340949 0.68659365 0.66448957 0.6643623 0.7207758
0.43943945 0.72149146 0.6999026 0.69337857 0.661359 0.70898044 0.72092366 0.6968618 0.66142416 0.70173323 0.70701057 0.71806026 0.68610084 0.73607016 0.66999537 0.6882506 0.7210796 0.6697212 0.7079932 0.73437136 0.6901983 0.7077396 0.7333459 0.6935627 0.70932364 0.66276455 0.7174244 0.7096999 0.69796234 0.7222637 0.7361288 0.6640659 0.736155 0.6840832 0.7181279 0.73324186 0.6902224 0.7342198 0.6842972 0.6643699 0.72171 0.6645984 0.6906164 0.6994366 0.6954845 0.71774477 0.73413277 0.68656415 0.66442144 0.6642852 0.72081506
0.44044045 0.7215293 0.6998968 0.693371 0.66128105 0.7090043 0.72096187 0.6968612 0.6613463 0.70172477 0.7070425 0.7181012 0.68607116 0.7361097 0.6699391 0.68821806 0.72112024 0.66966444 0.70802134 0.73440653 0.6901652 0.7077686 0.7333808 0.6935551 0.70934683 0.6626874 0.7174618 0.70972127 0.69795984 0.7223044 0.73616815 0.6640114 0.73619425 0.68405586 0.7181639 0.73327804 0.6901893 0.73425645 0.68427014 0.6642921 0.7217532 0.66453016 0.6905836 0.69942117 0.69547385 0.71778494 0.73417044 0.6865348 0.66435313 0.66420805 0.7208541
0.44144145 0.721567 0.6998907 0.6933631 0.66120327 0.70902824 0.7209999 0.6968607 0.6612682 0.7017162 0.70707405 0.71814173 0.6860414 0.73614883 0.66988325 0.68818545 0.7211606 0.6696078 0.7080492 0.7344417 0.6901316 0.70779765 0.7334154 0.6935474 0.7093701 0.66261023 0.7174991 0.7097422 0.6979568 0.722345 0.73620725 0.6639574 0.7362334 0.6840283 0.7181992 0.7333141 0.69015616 0.73429275 0.6842428 0.66421455 0.72179615 0.6644622 0.6905505 0.6994052 0.69546324 0.7178245 0.73420763 0.68650514 0.6642851 0.66413105 0.72089297
0.44244245 0.72160417 0.6998846 0.69335526 0.66112596 0.70905167 0.7210377 0.69686 0.66119087 0.70170724 0.7071058 0.71818215 0.6860116 0.73618734 0.6698273 0.6881529 0.72120076 0.6695515 0.7080769 0.7344763 0.6900986 0.7078259 0.7334497 0.6935395 0.7093934 0.6625335 0.71753645 0.70976335 0.69795376 0.72238535 0.7362458 0.6639032 0.7362718 0.6840009 0.71823406 0.73334956 0.6901229 0.7343288 0.6842153 0.6641371 0.7218388 0.66439444 0.690517 0.6993893 0.69545215 0.7178639 0.7342446 0.6864756 0.6642174 0.66405404 0.72093177
0.44344345 0.7216414 0.69987816 0.69334733 0.66104835 0.70907533 0.72107536 0.6968591 0.66111314 0.701698 0.7071371 0.71822256 0.68598163 0.7362258 0.6697712 0.6881203 0.72124046 0.6694948 0.7081041 0.7345107 0.6900647 0.7078544 0.73348355 0.69353175 0.7094159 0.6624566 0.717573 0.70978385 0.6979505 0.72242516 0.73628396 0.66384923 0.73630977 0.6839734 0.71826905 0.733385 0.69008934 0.73436457 0.68418795 0.66405976 0.7218814 0.6643266 0.6904838 0.699373 0.6954413 0.7179031 0.734281 0.6864455 0.6641495 0.66397727 0.7209701
0.44444445 0.7216782 0.6998714 0.69333905 0.6609712 0.7090986 0.72111267 0.696858 0.661036 0.7016892 0.70716804 0.7182622 0.6859517 0.7362639 0.6697153 0.6880876 0.7212801 0.6694385 0.7081313 0.7345447 0.69003123 0.7078826 0.7335171 0.6935235 0.70943844 0.6623799 0.71760947 0.7098041 0.6979471 0.72246474 0.7363217 0.66379565 0.7363476 0.68394583 0.7183038 0.7334202 0.690056 0.7343997 0.6841606 0.66398245 0.7219235 0.6642588 0.6904503 0.6993568 0.69543 0.7179423 0.734317 0.686416 0.66408163 0.6639005 0.72100836
0.44544545 0.7217147 0.69986475 0.6933308 0.66089416 0.7091216 0.7211495 0.6968568 0.66095877 0.7016797 0.70719904 0.7183017 0.6859215 0.736301 0.6696596 0.6880546 0.7213194 0.669382 0.70815843 0.73457825 0.68999743 0.7079105 0.73355037 0.69351524 0.70946085 0.6623035 0.717646 0.70982456 0.6979436 0.7225041 0.7363591 0.6637419 0.7363847 0.6839185 0.71833795 0.7334544 0.6900223 0.73443466 0.68413275 0.66390526 0.7219649 0.6641913 0.6904168 0.6993402 0.6954187 0.71798086 0.73435307 0.6863861 0.66401416 0.6638238 0.7210463
0.44644645 0.72175103 0.6998579 0.6933222 0.66081727 0.7091445 0.7211864 0.6968555 0.66088176 0.70167005 0.70722955 0.7183411 0.6858912 0.7363381 0.66960377 0.6880219 0.72135824 0.6693259 0.7081851 0.73461145 0.68996376 0.70793813 0.7335831 0.6935069 0.7094831 0.66222703 0.71768206 0.7098447 0.69793993 0.72254294 0.7363959 0.66368824 0.73642147 0.68389064 0.7183722 0.7334887 0.6899885 0.7344691 0.6841053 0.6638282 0.72200644 0.6641239 0.69038284 0.69932353 0.6954073 0.7180194 0.73438823 0.68635607 0.6639468 0.66374725 0.7210839
0.44744745 0.7217869 0.699851 0.69331366 0.66074085 0.70916694 0.7212231 0.6968539 0.6608047 0.70166045 0.70725995 0.7183801 0.685861 0.7363749 0.66954803 0.6879887 0.72139704 0.66926944 0.7082117 0.7346442 0.68992954 0.7079656 0.73361593 0.6934984 0.709505 0.6621508 0.7177182 0.7098647 0.6979361 0.7225816 0.7364325 0.66363484 0.7364578 0.68386275 0.7184062 0.7335226 0.6899545 0.7345033 0.68407774 0.6637513 0.72204757 0.6640565 0.69034916 0.69930685 0.69539547 0.7180575 0.7344233 0.68632567 0.6638795 0.66367114 0.7211212
0.44844845 0.7218227 0.69984376 0.69330496 0.6606642 0.7091895 0.7212594 0.6968523 0.66072816 0.7016503 0.7072901 0.7184186 0.68583053 0.7364111 0.66949224 0.6879555 0.7214357 0.66921324 0.70823795 0.7346766 0.6898955 0.7079928 0.73364794 0.6934897 0.7095268 0.66207474 0.71775365 0.70988435 0.69793224 0.7226202 0.73646843 0.6635815 0.7364938 0.68383497 0.7184396 0.7335563 0.6899205 0.73453707 0.68404984 0.6636746 0.72208846 0.6639892 0.6903152 0.6992899 0.69538355 0.7180956 0.734458 0.68629575 0.6638121 0.66359466 0.7211582
0.44944945 0.72185814 0.69983625 0.693296 0.6605877 0.7092117 0.72129536 0.69685054 0.66065174 0.7016403 0.70732003 0.71845704 0.68580014 0.7364469 0.66943663 0.6879223 0.72147393 0.66915727 0.70826423 0.7347087 0.6898615 0.70802 0.73367965 0.693481 0.70954853 0.6619985 0.71778905 0.70990366 0.697928 0.72265834 0.73650384 0.6635285 0.7365292 0.6838072 0.718473 0.7335896 0.68988633 0.73457026 0.68402195 0.6635978 0.72212905 0.6639222 0.690281 0.69927263 0.69537187 0.7181331 0.7344924 0.6862653 0.66374487 0.6635184 0.72119546
0.45045045 0.72189313 0.6998286 0.69328725 0.66051155 0.7092336 0.72133136 0.6968482 0.6605755 0.70162994 0.70734966 0.7184951 0.6857697 0.7364821 0.6693809 0.687889 0.7215118 0.66910094 0.7082898 0.73474044 0.68982714 0.708047 0.7337112 0.6934721 0.70956975 0.6619229 0.7178244 0.70992297 0.6979236 0.7226958 0.7365391 0.66347533 0.7365641 0.6837792 0.7185061 0.7336227 0.6898521 0.73460346 0.68399423 0.66352123 0.7221693 0.66385484 0.6902467 0.6992554 0.6953598 0.71817046 0.7345263 0.68623495 0.6636778 0.6634423 0.7212321
0.45145145 0.7219282 0.6998212 0.6932779 0.66043526 0.7092554 0.721367 0.6968461 0.66049904 0.7016194 0.7073795 0.71853316 0.68573904 0.7365171 0.66932535 0.68785554 0.72154933 0.6690447 0.7083155 0.73477167 0.6897927 0.7080736 0.7337425 0.69346297 0.70959103 0.66184694 0.7178592 0.7099421 0.6979192 0.72273344 0.7365738 0.66342264 0.73659885 0.68375134 0.718539 0.7336551 0.6898177 0.7346361 0.68396616 0.66344464 0.7222091 0.66378796 0.6902125 0.6992377 0.69534725 0.71820754 0.7345601 0.68620455 0.66361094 0.6633661 0.72126865
0.45245245 0.7219628 0.6998132 0.69326854 0.6603594 0.70927703 0.7214024 0.6968438 0.6604233 0.7016087 0.70740855 0.7185704 0.6857083 0.7365516 0.6692697 0.6878219 0.7215869 0.66898876 0.708341 0.7348024 0.6897581 0.70809996 0.7337733 0.6934537 0.70961183 0.6617715 0.7178937 0.7099609 0.6979144 0.72277063 0.7366083 0.66336966 0.7366332 0.6837231 0.71857154 0.7336876 0.68978304 0.7346683 0.6839384 0.6633685 0.72224885 0.6637211 0.69017786 0.69922006 0.69533485 0.7182444 0.7345933 0.68617386 0.66354394 0.6632904 0.7213047
0.45345345 0.7219973 0.6998047 0.6932593 0.6602837 0.70929843 0.72143716 0.69684124 0.6603472 0.701598 0.70743734 0.71860784 0.68567765 0.73658603 0.6692142 0.6877882 0.72162396 0.6689327 0.7083662 0.7348333 0.68972313 0.708126 0.7338038 0.69344443 0.70963264 0.66169584 0.71792847 0.7099796 0.69790953 0.7228072 0.7366421 0.6633171 0.7366671 0.6836952 0.718604 0.73371935 0.6897485 0.7347005 0.68391 0.66329217 0.72228795 0.66365427 0.6901432 0.69920206 0.6953224 0.7182809 0.73462605 0.68614346 0.6634771 0.6632147 0.7213407
0.45445445 0.7220313 0.6997965 0.69324976 0.660208 0.7093194 0.721472 0.6968386 0.6602713 0.701587 0.7074662 0.71864474 0.68564665 0.73661965 0.6691587 0.6877543 0.72166127 0.66887677 0.70839125 0.73486334 0.68968827 0.7081522 0.73383385 0.6934349 0.70965326 0.6616206 0.7179625 0.7099982 0.6979046 0.72284365 0.7366756 0.6632642 0.73670024 0.683667 0.7186361 0.733751 0.68971366 0.7347321 0.68388176 0.6632159 0.7223272 0.6635874 0.6901084 0.6991841 0.69530964 0.718317 0.73465866 0.6861126 0.6634104 0.66313916 0.7213763
0.45545545 0.72206515 0.69978803 0.6932398 0.6601325 0.70934063 0.72150666 0.6968359 0.6601959 0.7015756 0.70749474 0.7186814 0.68561566 0.736653 0.6691031 0.68772036 0.7216975 0.66882086 0.7084159 0.73489326 0.68965334 0.7081776 0.7338636 0.6934253 0.70967335 0.66154516 0.71799654 0.7100166 0.69789934 0.7228798 0.73670894 0.6632118 0.7367332 0.6836384 0.718668 0.7337823 0.6896788 0.7347632 0.6838535 0.66314 0.72236603 0.663521 0.69007355 0.6991658 0.6952967 0.7183531 0.734691 0.6860817 0.6633438 0.66306335 0.72141194
0.45645645 0.72209865 0.69977945 0.69323003 0.6600571 0.7093611 0.72154087 0.6968327 0.66012025 0.7015641 0.70752287 0.71871763 0.6855845 0.7366859 0.6690479 0.6876863 0.7217338 0.6687647 0.70844036 0.7349227 0.6896183 0.7082031 0.73389304 0.69341534 0.7096936 0.66147035 0.71803015 0.71003425 0.6978939 0.72291595 0.73674166 0.6631596 0.73676586 0.68361014 0.7186993 0.7338131 0.6896437 0.73479414 0.6838253 0.66306394 0.7224043 0.6634545 0.69003844 0.6991476 0.6952835 0.7183886 0.7347227 0.6860508 0.6632774 0.66298807 0.7214471
0.45745745 0.722132 0.6997706 0.6932201 0.6599821 0.70938176 0.7215746 0.6968293 0.6600451 0.70155245 0.7075508 0.71875346 0.68555355 0.73671836 0.6689924 0.68765223 0.7217698 0.668709 0.7084647 0.73495173 0.68958306 0.7082283 0.73392236 0.69340557 0.7097135 0.66139525 0.7180637 0.71005213 0.6978884 0.7229512 0.73677385 0.6631071 0.73679805 0.6835815 0.71873057 0.7338437 0.68960845 0.7348245 0.6837967 0.6629879 0.7224425 0.6633879 0.6900035 0.69912875 0.6952705 0.71842414 0.7347543 0.68601966 0.6632108 0.6629125 0.72148204
0.45845845 0.7221649 0.6997616 0.6932098 0.6599071 0.7094018 0.7216087 0.69682604 0.6599701 0.7015407 0.70757854 0.7187893 0.6855221 0.7367505 0.6689369 0.687618 0.72180575 0.668653 0.7084885 0.73498034 0.6895478 0.7082533 0.733951 0.69339544 0.7097331 0.66132027 0.71809685 0.71006966 0.69788265 0.7229865 0.73680556 0.6630549 0.7368298 0.68355304 0.71876156 0.733874 0.6895731 0.7348548 0.68376833 0.6629123 0.7224802 0.66332155 0.6899681 0.69910985 0.69525725 0.71845925 0.7347853 0.6859883 0.6631444 0.6628373 0.72151655
0.45945945 0.72219753 0.69975245 0.6931998 0.6598321 0.7094219 0.7216422 0.6968224 0.659895 0.70152867 0.70760596 0.7188248 0.6854908 0.73678213 0.6688817 0.6875834 0.72184134 0.66859716 0.7085123 0.73500896 0.6895122 0.708278 0.73397946 0.69338524 0.70975286 0.6612457 0.71813 0.71008724 0.69787693 0.72302145 0.73683697 0.6630027 0.7368611 0.68352455 0.7187924 0.7339041 0.68953764 0.7348844 0.6837397 0.66283655 0.7225177 0.66325533 0.68993264 0.6990909 0.6952437 0.71849394 0.73481613 0.6859574 0.6630784 0.6627622 0.7215509
0.46046045 0.7222301 0.69974303 0.69318926 0.6597576 0.70944154 0.7216754 0.6968187 0.6598204 0.7015164 0.7076334 0.7188599 0.6854594 0.7368134 0.6688262 0.6875491 0.72187644 0.6685414 0.708536 0.73503673 0.68947655 0.7083024 0.7340078 0.6933747 0.70977205 0.66117114 0.71816266 0.71010435 0.69787073 0.7230561 0.73686814 0.6629508 0.7368919 0.6834957 0.71882284 0.7339337 0.6895022 0.7349138 0.68371105 0.66276103 0.7225547 0.66318935 0.68989724 0.6990718 0.69523007 0.71852857 0.7348466 0.6859259 0.6630122 0.6626871 0.7215851
0.46146145 0.72226226 0.6997333 0.6931788 0.659683 0.70946115 0.72170836 0.6968145 0.6597456 0.7015041 0.7076603 0.7188946 0.6854279 0.73684466 0.6687709 0.68751454 0.72191143 0.66848576 0.7085594 0.7350645 0.6894407 0.7083268 0.7340357 0.69336414 0.7097909 0.66109645 0.718195 0.71012133 0.69786423 0.72309047 0.73689884 0.662899 0.7369225 0.683467 0.7188531 0.7339631 0.6894666 0.73494303 0.68368214 0.6626857 0.7225916 0.663123 0.6898615 0.69905245 0.6952162 0.7185628 0.7348766 0.6858944 0.66294616 0.6626123 0.7216191
0.46246246 0.72229403 0.69972366 0.69316787 0.6596086 0.7094805 0.7217411 0.69681054 0.6596709 0.70149165 0.707687 0.7189291 0.68539613 0.7368749 0.66871566 0.68748015 0.72194636 0.6684299 0.7085821 0.7350919 0.6894049 0.7083506 0.7340631 0.69335335 0.70980966 0.6610225 0.7182273 0.7101382 0.6978579 0.7231241 0.736929 0.6628474 0.7369525 0.6834379 0.71888316 0.73399204 0.68943065 0.73497164 0.6836532 0.66261005 0.7226282 0.6630571 0.6898257 0.6990329 0.6952021 0.71859664 0.7349064 0.6858628 0.66288024 0.66253734 0.72165257
0.46346346 0.72232586 0.69971377 0.6931571 0.65953434 0.70949954 0.7217733 0.6968063 0.65959644 0.70147884 0.7077137 0.7189633 0.68536454 0.73690504 0.6686603 0.6874453 0.7219806 0.66837436 0.7086052 0.73511887 0.68936884 0.70837456 0.73409027 0.6933424 0.7098284 0.6609481 0.71825904 0.71015465 0.6978513 0.72315794 0.7369587 0.6627956 0.7369821 0.6834093 0.7189129 0.7340207 0.6893947 0.7349997 0.6836244 0.662535 0.72266424 0.6629911 0.6897896 0.6990133 0.695188 0.7186304 0.7349357 0.6858312 0.66281414 0.66246265 0.72168577
0.46446446 0.7223571 0.6997036 0.69314575 0.65946007 0.7095184 0.72180563 0.6968019 0.6595223 0.7014659 0.70773995 0.7189972 0.6853326 0.73693484 0.6686051 0.68741035 0.7220148 0.66831875 0.70862776 0.7351454 0.68933254 0.7083982 0.734117 0.69333154 0.7098467 0.66087395 0.7182909 0.71017104 0.69784445 0.7231912 0.7369881 0.6627439 0.73701155 0.68338007 0.71894217 0.7340489 0.6893586 0.73502797 0.68359536 0.66245985 0.7227001 0.6629254 0.6897534 0.6989934 0.6951736 0.7186638 0.7349649 0.68579936 0.66274846 0.6623879 0.7217189
0.46546546 0.722388 0.6996934 0.6931347 0.6593863 0.70953697 0.7218378 0.69679725 0.6594482 0.7014526 0.7077658 0.71903086 0.6853006 0.73696417 0.66855 0.68737525 0.7220484 0.668263 0.70865005 0.7351718 0.6892964 0.7084214 0.73414344 0.6933204 0.7098651 0.6608 0.71832216 0.71018714 0.6978377 0.7232241 0.7370173 0.6626924 0.73704016 0.68335074 0.7189712 0.7340771 0.6893226 0.73505557 0.6835663 0.66238457 0.72273594 0.6628597 0.6897173 0.6989732 0.69515914 0.718697 0.73499364 0.68576777 0.6626828 0.66231334 0.7217517
0.46646646 0.7224188 0.6996829 0.6931232 0.65931267 0.7095556 0.72186923 0.69679236 0.6593743 0.7014393 0.7077916 0.7190638 0.68526864 0.7369931 0.66849464 0.6873404 0.7220822 0.6682073 0.70867217 0.73519754 0.6892601 0.7084445 0.73416996 0.69330895 0.70988286 0.6607262 0.7183534 0.7102028 0.69783056 0.7232566 0.7370458 0.6626414 0.737069 0.6833216 0.7190003 0.7341047 0.6892861 0.735083 0.68353707 0.66230977 0.72277105 0.66279393 0.68968093 0.698953 0.6951443 0.71872985 0.7350219 0.68573564 0.66261715 0.662239 0.72178423
0.46746746 0.7224493 0.69967216 0.6931116 0.6592387 0.7095736 0.7219004 0.6967874 0.6593004 0.7014258 0.70781696 0.71909726 0.6852366 0.7370216 0.6684396 0.68730503 0.7221153 0.6681517 0.7086936 0.7352229 0.6892234 0.70846725 0.7341956 0.69329745 0.7099005 0.6606526 0.7183844 0.7102186 0.6978232 0.72328895 0.7370737 0.66258985 0.73709697 0.6832924 0.7190288 0.73413205 0.6892497 0.7351097 0.6835076 0.6622351 0.72280586 0.66272837 0.6896446 0.6989325 0.6951297 0.7187623 0.7350502 0.6857035 0.6625516 0.6621646 0.72181666
0.46846846 0.72247964 0.6996613 0.6931 0.6591653 0.7095916 0.72193164 0.69678223 0.6592268 0.7014121 0.70784223 0.7191298 0.6852043 0.7370498 0.66838425 0.6872696 0.7221481 0.66809607 0.7087155 0.73524827 0.68918693 0.7084899 0.7342212 0.69328576 0.70991796 0.66057885 0.7184151 0.71023375 0.69781554 0.72332096 0.73710185 0.6625389 0.73712474 0.683263 0.71905696 0.7341593 0.68921304 0.73513645 0.6834784 0.66216034 0.7228407 0.662663 0.6896076 0.69891196 0.69511473 0.71879447 0.7350777 0.6856714 0.66248596 0.6620903 0.7218487
0.46946946 0.7225093 0.6996505 0.69308835 0.659092 0.7096094 0.7219626 0.6967768 0.65915316 0.70139813 0.70786726 0.7191619 0.6851718 0.73707783 0.6683294 0.6872343 0.722181 0.6680406 0.7087369 0.7352731 0.6891503 0.7085122 0.7342463 0.6932742 0.7099352 0.66050535 0.7184454 0.7102492 0.6978078 0.7233526 0.7371295 0.6624878 0.7371519 0.68323356 0.7190853 0.73418593 0.68917656 0.73516285 0.683449 0.66208553 0.72287476 0.66259736 0.68957114 0.6988911 0.6950996 0.7188264 0.735105 0.68563926 0.6624209 0.66201615 0.7218805
0.47047046 0.7225389 0.6996391 0.6930763 0.6590186 0.70962685 0.7219931 0.6967712 0.6590799 0.70138407 0.7078919 0.71919423 0.6851395 0.73710495 0.66827434 0.68719864 0.72221345 0.66798514 0.70875794 0.7352975 0.68911344 0.7085342 0.7342714 0.693262 0.70995235 0.66043216 0.7184755 0.71026415 0.6978 0.7233842 0.73715633 0.6624367 0.73717886 0.68320405 0.7191131 0.7342126 0.68913966 0.7351886 0.6834194 0.66201115 0.722909 0.66253215 0.68953425 0.6988702 0.6950846 0.718858 0.735132 0.68560684 0.6623555 0.6619423 0.72191185
0.47147146 0.72256815 0.69962764 0.6930642 0.6589456 0.70964414 0.72202325 0.6967656 0.6590069 0.70136964 0.7079163 0.71922576 0.6851072 0.73713195 0.66821903 0.68716305 0.7222456 0.66792977 0.7087787 0.73532164 0.68907624 0.708556 0.73429596 0.69325 0.7099691 0.6603586 0.7185055 0.7102788 0.69779193 0.72341514 0.7371829 0.66238576 0.7372051 0.6831744 0.7191409 0.7342386 0.6891026 0.73521435 0.6833897 0.6619366 0.7229425 0.66246694 0.68949705 0.6988491 0.6950689 0.7188893 0.73515844 0.6855745 0.66229033 0.66186833 0.72194326
0.47247246 0.72259724 0.69961613 0.69305205 0.6588727 0.7096612 0.7220533 0.6967597 0.65893376 0.7013553 0.7079404 0.7192574 0.6850746 0.7371588 0.6681643 0.6871273 0.7222772 0.6678743 0.7087995 0.73534566 0.6890392 0.7085776 0.7343201 0.6932378 0.7099858 0.66028565 0.7185349 0.71029335 0.6977839 0.72344595 0.73720956 0.662335 0.7372314 0.68314457 0.71916795 0.73426425 0.68906546 0.73523945 0.6833603 0.6618623 0.72297585 0.6624019 0.6894599 0.6988277 0.6950531 0.71892047 0.7351851 0.68554187 0.6622253 0.66179436 0.72197425
0.47347346 0.7226261 0.6996044 0.6930393 0.6587998 0.70967805 0.72208303 0.6967536 0.6588608 0.7013406 0.70796454 0.71928823 0.68504184 0.73718494 0.6681091 0.6870914 0.72230893 0.66781896 0.7088196 0.73536897 0.6890018 0.7085989 0.73434395 0.6932251 0.7100019 0.6602127 0.7185644 0.7103076 0.6977755 0.7234763 0.7372352 0.6622842 0.7372568 0.68311495 0.71919495 0.73428994 0.6890282 0.7352644 0.68333036 0.6617883 0.7230089 0.6623369 0.6894228 0.6988064 0.69503754 0.7189511 0.73521096 0.68550926 0.6621601 0.6617206 0.72200483
0.47447446 0.72265416 0.69959235 0.69302696 0.6587273 0.70969445 0.72211266 0.6967473 0.6587879 0.70132565 0.7079882 0.71931905 0.68500906 0.737211 0.6680543 0.6870556 0.7223401 0.6677634 0.70883983 0.735392 0.68896437 0.7086199 0.7343677 0.69321257 0.710018 0.66013986 0.7185934 0.7103217 0.69776696 0.72350645 0.7372605 0.66223353 0.73728234 0.68308496 0.7192217 0.73431486 0.68899095 0.735289 0.68330055 0.6617138 0.72304183 0.6622716 0.6893854 0.6987844 0.69502157 0.7189818 0.7352367 0.68547654 0.6620953 0.66164696 0.72203517
0.4754755 0.72268254 0.69958043 0.69301414 0.65865475 0.7097107 0.72214174 0.6967409 0.65871525 0.7013105 0.7080115 0.7193497 0.6849761 0.73723656 0.6679995 0.68701947 0.7223712 0.66770816 0.7088596 0.7354148 0.6889269 0.7086408 0.73439115 0.69319993 0.7100341 0.6600671 0.71862215 0.7103357 0.69775814 0.7235361 0.7372859 0.66218287 0.7373075 0.6830552 0.7192481 0.7343399 0.68895346 0.7353133 0.6832705 0.66163987 0.7230741 0.6622068 0.689348 0.69876283 0.6950055 0.71901184 0.73526186 0.68544376 0.6620303 0.6615737 0.7220655
0.4764765 0.72271043 0.69956803 0.69300133 0.6585824 0.70972705 0.72217077 0.6967344 0.65864277 0.7012953 0.70803463 0.7193797 0.6849432 0.7372617 0.6679446 0.68698305 0.7224018 0.6676529 0.7088795 0.7354375 0.6888892 0.70866156 0.7344143 0.69318694 0.7100498 0.65999454 0.718651 0.71034926 0.6977492 0.7235656 0.7373105 0.66213256 0.73733205 0.6830252 0.7192742 0.7343644 0.6889159 0.7353371 0.6832408 0.6615662 0.72310627 0.66214204 0.68931025 0.6987408 0.69498914 0.71904165 0.7352872 0.6854109 0.6619657 0.6615001 0.72209525
0.4774775 0.7227382 0.69955546 0.69298846 0.65851 0.70974255 0.7221993 0.69672734 0.65857065 0.70127994 0.7080576 0.7194097 0.68491024 0.73728645 0.6678896 0.68694705 0.72243243 0.6675978 0.70889866 0.7354593 0.6888516 0.70868176 0.7344369 0.69317394 0.7100652 0.65992194 0.7186794 0.71036285 0.69774014 0.7235949 0.7373349 0.6620823 0.7373563 0.682995 0.71930003 0.7343888 0.6888783 0.73536086 0.6832106 0.6614924 0.72313786 0.66207725 0.6892726 0.6987187 0.6949726 0.7190714 0.73531175 0.68537766 0.6619011 0.6614268 0.722125
0.4784785 0.7227653 0.6995428 0.6929752 0.65843797 0.7097582 0.72222775 0.6967206 0.6584982 0.70126444 0.70808035 0.71943915 0.6848769 0.73731077 0.6678349 0.68691045 0.7224625 0.66754234 0.7089178 0.7354813 0.6888137 0.7087018 0.73445916 0.6931608 0.71008044 0.65984964 0.7187071 0.7103761 0.6977309 0.7236236 0.73735905 0.6620321 0.7373802 0.6829647 0.7193258 0.7344127 0.68884015 0.735384 0.6831804 0.6614187 0.72316915 0.6620128 0.6892346 0.6986961 0.69495606 0.71910053 0.7353362 0.68534464 0.6618365 0.6613536 0.7221542
0.4794795 0.72279245 0.69953 0.692962 0.65836626 0.70977366 0.722256 0.69671357 0.6584263 0.70124847 0.7081027 0.7194687 0.6848437 0.73733485 0.66778004 0.68687403 0.72249234 0.6674872 0.7089367 0.7355028 0.6887756 0.7087219 0.73448133 0.6931474 0.7100955 0.6597772 0.71873516 0.710389 0.6977213 0.723652 0.73738265 0.66198206 0.7374035 0.68293464 0.7193512 0.73443645 0.6888024 0.7354069 0.6831502 0.661345 0.7232004 0.6619481 0.6891965 0.6986734 0.69493926 0.7191297 0.7353601 0.68531156 0.6617721 0.6612807 0.7221834
0.4804805 0.7228193 0.69951683 0.69294834 0.65829444 0.7097889 0.7222837 0.6967061 0.65835446 0.7012327 0.7081247 0.7194976 0.6848102 0.7373587 0.66772527 0.68683755 0.72252196 0.6674319 0.7089553 0.7355241 0.68873745 0.7087414 0.7345033 0.69313395 0.71011025 0.65970516 0.7187625 0.7104016 0.6977118 0.7236802 0.73740596 0.66193205 0.7374266 0.6829042 0.71937615 0.73445976 0.68876445 0.7354296 0.68311965 0.6612715 0.72323126 0.6618837 0.68915856 0.6986507 0.69492245 0.7191583 0.73538405 0.68527806 0.6617079 0.6612075 0.7222122
0.4814815 0.72284573 0.6995038 0.69293475 0.65822273 0.7098038 0.7223114 0.69669884 0.6582825 0.7012165 0.7081466 0.71952635 0.684777 0.7373817 0.6676706 0.68680066 0.7225512 0.66737694 0.70897365 0.7355449 0.68869936 0.7087608 0.7345246 0.6931202 0.71012473 0.6596333 0.71878964 0.7104142 0.697702 0.72370803 0.7374288 0.661882 0.7374492 0.6828739 0.71940094 0.7344828 0.6887261 0.7354517 0.6830893 0.66119826 0.7232618 0.66181946 0.68912023 0.6986277 0.69490546 0.71918684 0.7354072 0.6852449 0.6616433 0.6611348 0.7222406
0.4824825 0.72287196 0.69949055 0.6929212 0.65815127 0.7098185 0.7223388 0.6966912 0.65821093 0.7012001 0.7081681 0.7195548 0.6847434 0.7374048 0.6676158 0.6867639 0.72258043 0.6673219 0.7089918 0.73556525 0.6886608 0.7087796 0.73454577 0.6931066 0.71013874 0.65956163 0.7188168 0.7104267 0.69769204 0.7237354 0.73745114 0.66183203 0.73747164 0.6828433 0.71942556 0.73450565 0.68868786 0.7354736 0.68305874 0.66112494 0.7232922 0.6617549 0.68908197 0.6986047 0.6948884 0.719215 0.73543036 0.68521106 0.6615791 0.661062 0.7222692
0.4834835 0.7228978 0.69947684 0.6929073 0.65808004 0.709833 0.72236586 0.6966834 0.65813965 0.7011836 0.7081895 0.7195826 0.68470985 0.7374274 0.66756105 0.686727 0.7226093 0.6672667 0.7090097 0.7355854 0.6886225 0.7087986 0.73456657 0.69309276 0.7101531 0.65948963 0.71884364 0.7104388 0.6976819 0.72376287 0.73747337 0.6617821 0.73749363 0.6828128 0.7194498 0.7345283 0.68864954 0.73549527 0.6830282 0.6610518 0.72332215 0.66169107 0.6890435 0.6985817 0.6948711 0.7192428 0.73545307 0.68517774 0.6615152 0.6609892 0.7222972
0.4844845 0.7229235 0.6994631 0.6928931 0.65800905 0.7098472 0.7223924 0.69667554 0.6580682 0.701167 0.7082107 0.7196106 0.6846762 0.7374498 0.6675065 0.68669033 0.7226377 0.6672118 0.70902735 0.7356051 0.68858385 0.70881736 0.73458725 0.6930785 0.71016693 0.6594181 0.71887 0.71045053 0.69767183 0.7237899 0.73749536 0.6617324 0.7375153 0.6827824 0.71947396 0.7345503 0.688611 0.73551637 0.6829974 0.66097903 0.72335154 0.66162694 0.6890047 0.698558 0.6948533 0.71927047 0.73547554 0.6851441 0.66145104 0.6609168 0.72232485
0.4854855 0.72294897 0.69944924 0.692879 0.6579382 0.70986116 0.72241926 0.6966674 0.65799737 0.7011503 0.70823145 0.71963775 0.6846424 0.7374717 0.6674518 0.6866532 0.7226658 0.66715664 0.70904493 0.73562473 0.6885452 0.7088356 0.7346074 0.69306415 0.7101809 0.65934676 0.71889645 0.7104622 0.69766146 0.7238164 0.7375167 0.66168296 0.7375366 0.68275154 0.71949756 0.7345721 0.68857247 0.73553747 0.6829668 0.660906 0.72338086 0.66156286 0.6889662 0.6985347 0.6948358 0.7192978 0.7354978 0.6851104 0.661387 0.66084445 0.7223524
0.4864865 0.722974 0.69943523 0.6928648 0.657867 0.7098749 0.7224454 0.69665897 0.65792614 0.7011331 0.708252 0.71966505 0.6846085 0.73749316 0.66739714 0.686616 0.722694 0.66710186 0.70906216 0.7356439 0.68850654 0.70885396 0.7346275 0.69305 0.71019405 0.65927535 0.71892226 0.7104738 0.6976507 0.7238428 0.7375377 0.6616335 0.73755735 0.68272066 0.71952116 0.73459375 0.68853366 0.73555803 0.6829363 0.66083306 0.7234098 0.6614989 0.6889273 0.6985109 0.6948181 0.71932477 0.7355195 0.68507653 0.6613234 0.6607718 0.7223796
0.4874875 0.722999 0.69942105 0.69285023 0.65779644 0.70988864 0.7224714 0.6966505 0.65785545 0.7011158 0.70827246 0.7196918 0.6845745 0.7375142 0.6673427 0.6865787 0.72272146 0.667047 0.7090791 0.73566276 0.68846756 0.70887166 0.73464715 0.69303536 0.71020734 0.6592043 0.71894807 0.71048486 0.69763994 0.72386867 0.73755836 0.66158396 0.73757786 0.68268985 0.71954435 0.734615 0.68849486 0.7355786 0.6829055 0.6607604 0.72343856 0.66143495 0.68888825 0.698487 0.6948002 0.7193513 0.73554087 0.68504256 0.6612594 0.66069967 0.72240674
0.4884885 0.72302336 0.6994066 0.6928356 0.6577258 0.70990187 0.7224973 0.6966419 0.6577849 0.70109874 0.70829254 0.71971834 0.6845406 0.7375352 0.6672881 0.6865415 0.7227488 0.66699207 0.7090956 0.73568124 0.6884285 0.7088894 0.73466676 0.69302064 0.7102204 0.6591332 0.7189736 0.71049595 0.6976289 0.7238943 0.73757875 0.6615344 0.73759824 0.6826591 0.7195675 0.73463625 0.688456 0.7355986 0.68287426 0.6606879 0.72346675 0.66137123 0.6888494 0.69846284 0.69478214 0.7193778 0.7355622 0.6850087 0.6611959 0.6606276 0.7224335
0.4894895 0.72304755 0.6993919 0.692821 0.6576555 0.7099151 0.72252274 0.6966333 0.6577142 0.70108104 0.7083122 0.7197447 0.68450654 0.73755604 0.66723365 0.6865041 0.7227761 0.6669373 0.70911217 0.7356998 0.6883894 0.70890695 0.7346859 0.6930059 0.7102332 0.65906227 0.71899855 0.7105067 0.6976178 0.7239198 0.7375987 0.66148525 0.7376181 0.6826281 0.7195901 0.73465675 0.68841684 0.73561835 0.6828435 0.66061527 0.72349495 0.6613077 0.6888101 0.6984387 0.69476384 0.719404 0.7355832 0.6849745 0.6611323 0.66055566 0.72245985
0.4904905 0.72307163 0.6993774 0.69280607 0.6575855 0.70992786 0.7225479 0.6966242 0.65764403 0.7010634 0.7083319 0.71977067 0.6844723 0.7375761 0.66717905 0.68646646 0.7228028 0.66688234 0.70912844 0.7357178 0.68835014 0.70892394 0.7347047 0.6929911 0.71024567 0.65899146 0.7190237 0.7105173 0.69760656 0.7239449 0.7376185 0.66143614 0.73763746 0.68259716 0.71961254 0.73467714 0.68837774 0.7356377 0.6828124 0.6605432 0.7235229 0.66124415 0.68877083 0.6984144 0.6947454 0.71942997 0.73560387 0.68494034 0.66106904 0.660484 0.7224858
0.4914915 0.72309554 0.6993626 0.692791 0.6575153 0.70994073 0.7225729 0.6966151 0.65757364 0.7010455 0.7083512 0.7197963 0.6844382 0.73759586 0.6671247 0.6864288 0.72282946 0.66682774 0.7091445 0.7357351 0.68831104 0.708941 0.73472303 0.6929761 0.7102581 0.65892065 0.7190485 0.71052784 0.697595 0.7239697 0.7376377 0.6613872 0.73765695 0.6825658 0.7196347 0.73469764 0.6883385 0.73565686 0.6827812 0.6604709 0.72355014 0.66118085 0.68873143 0.69838977 0.6947272 0.71945536 0.7356241 0.6849063 0.66100585 0.66041225 0.72251207
0.4924925 0.7231188 0.69934744 0.692776 0.6574454 0.7099528 0.72259754 0.6966058 0.6575036 0.7010274 0.7083703 0.71982175 0.6844041 0.73761547 0.66707045 0.6863911 0.7228556 0.6667731 0.7091601 0.7357529 0.68827134 0.7089577 0.73474175 0.69296056 0.71027 0.65885025 0.71907276 0.71053785 0.6975834 0.72399384 0.73765683 0.66133827 0.7376755 0.68253464 0.71965665 0.73471725 0.688299 0.7356758 0.68275 0.66039866 0.7235772 0.66111743 0.688692 0.6983651 0.69470835 0.7194807 0.7356443 0.68487203 0.6609425 0.6603404 0.7225379
0.4934935 0.723142 0.6993322 0.6927607 0.6573756 0.7099652 0.7226219 0.69659644 0.6574336 0.7010093 0.70838904 0.7198467 0.6843696 0.73763436 0.6670162 0.6863533 0.72288173 0.6667184 0.70917565 0.7357696 0.68823206 0.70897424 0.7347597 0.6929454 0.7102819 0.65877986 0.719097 0.7105479 0.6975718 0.7240185 0.73767567 0.6612894 0.737694 0.6825034 0.7196782 0.7347371 0.68825954 0.73569417 0.68271875 0.66032684 0.7236044 0.66105425 0.6886525 0.69834036 0.6946896 0.7195059 0.73566395 0.68483746 0.66087925 0.6602689 0.72256327
0.4944945 0.723165 0.6993168 0.69274503 0.6573059 0.7099772 0.7226461 0.69658697 0.65736395 0.7009909 0.7084077 0.7198713 0.68433493 0.7376534 0.66696185 0.6863156 0.7229073 0.6666636 0.7091909 0.73578626 0.6881925 0.70899045 0.7347773 0.6929301 0.71029353 0.6587095 0.719121 0.71055746 0.69755983 0.72404206 0.73769385 0.6612407 0.7377122 0.6824723 0.7196995 0.7347562 0.68821996 0.73571235 0.68268746 0.6602549 0.7236308 0.6609912 0.68861294 0.6983154 0.69467056 0.7195306 0.73568296 0.6848031 0.66081613 0.6601978 0.7225885
0.4954955 0.7231877 0.69930136 0.6927297 0.6572362 0.70998895 0.72267 0.69657713 0.65729415 0.7009722 0.70842606 0.7198961 0.6843005 0.7376719 0.6669076 0.6862777 0.72293264 0.66660917 0.7092062 0.73580295 0.6881525 0.70900637 0.7347947 0.6929145 0.7103052 0.6586397 0.71914446 0.7105669 0.69754773 0.72406554 0.7377117 0.661192 0.73772985 0.6824408 0.71972084 0.7347754 0.6881803 0.73573035 0.6826558 0.66018325 0.7236572 0.6609282 0.68857336 0.69829035 0.69465137 0.7195549 0.73570246 0.6847687 0.6607533 0.66012645 0.72261316
0.4964965 0.72320986 0.69928545 0.6927141 0.6571672 0.7100005 0.72269374 0.6965671 0.6572246 0.70095366 0.708444 0.71992034 0.6842659 0.73769 0.66685337 0.6862396 0.7229578 0.66655463 0.7092208 0.7358189 0.6881128 0.7090221 0.7348118 0.69289863 0.71031654 0.6585694 0.719168 0.71057653 0.69753546 0.724089 0.7377294 0.6611434 0.73774755 0.68240935 0.7197419 0.7347943 0.6881407 0.735748 0.68262446 0.6601117 0.7236829 0.66086507 0.68853337 0.69826496 0.6946324 0.71957904 0.7357212 0.6847338 0.6606904 0.66005516 0.72263795
0.4974975 0.7232322 0.6992697 0.69269806 0.6570977 0.71001196 0.72271734 0.69655716 0.6571554 0.7009347 0.708462 0.7199441 0.6842313 0.7377081 0.6667995 0.6862015 0.7229831 0.6665 0.70923537 0.73583496 0.68807304 0.7090378 0.73482895 0.6928828 0.71032745 0.65849954 0.7191912 0.7105856 0.69752306 0.7241121 0.7377468 0.66109496 0.7377644 0.6823779 0.7197622 0.73481303 0.6881008 0.7357652 0.6825929 0.6600401 0.7237087 0.6608022 0.68849343 0.69823956 0.69461304 0.7196032 0.7357396 0.6846991 0.66062766 0.65998393 0.7226623
0.4984985 0.72325397 0.69925374 0.69268227 0.6570288 0.71002287 0.7227404 0.69654685 0.6570863 0.70091563 0.70847946 0.7199677 0.6841966 0.7377256 0.6667452 0.6861634 0.72300744 0.6664457 0.7092498 0.7358505 0.6880332 0.709053 0.7348454 0.69286674 0.7103383 0.6584299 0.7192141 0.7105943 0.6975107 0.7241345 0.73776364 0.6610463 0.7377814 0.68234634 0.71978277 0.73483104 0.68806094 0.7357824 0.68256146 0.6599686 0.72373396 0.6607395 0.6884534 0.6982142 0.6945936 0.7196266 0.7357581 0.6846646 0.660565 0.6599131 0.72268647
0.4994995 0.7232753 0.6992379 0.692666 0.6569601 0.710034 0.7227633 0.6965367 0.6570171 0.7008965 0.708497 0.7199912 0.6841617 0.73774266 0.666691 0.68612504 0.7230321 0.66639125 0.70926374 0.7358659 0.6879932 0.7090681 0.73486185 0.6928505 0.710349 0.65836054 0.7192368 0.71060306 0.69749784 0.7241569 0.7377805 0.6609982 0.73779774 0.68231475 0.71980286 0.73484904 0.68802094 0.735799 0.6825298 0.6598974 0.72375894 0.6606769 0.68841296 0.6981881 0.69457394 0.7196501 0.7357758 0.68462974 0.6605027 0.65984225 0.72271025
0.5005005 0.7232968 0.69922143 0.6926502 0.65689135 0.71004456 0.7227858 0.69652605 0.6569485 0.70087737 0.708514 0.72001415 0.68412685 0.7377597 0.6666371 0.68608665 0.7230561 0.66633695 0.70927775 0.735881 0.68795264 0.7090827 0.7348779 0.69283414 0.71035933 0.65829104 0.7192592 0.7106115 0.69748515 0.724179 0.73779666 0.66095 0.73781395 0.68228304 0.7198226 0.73486656 0.68798065 0.7358154 0.682498 0.65982634 0.7237839 0.6606144 0.68837297 0.6981622 0.6945542 0.7196733 0.73579353 0.6845948 0.66044015 0.6597718 0.7227341
0.5015015 0.7233179 0.6992049 0.6926338 0.6568228 0.7100552 0.72280824 0.6965155 0.65687996 0.70085764 0.708531 0.720037 0.684092 0.7377761 0.6665829 0.68604845 0.72307986 0.6662828 0.7092915 0.7358955 0.68791276 0.70909745 0.7348936 0.692818 0.71036935 0.6582217 0.7192815 0.7106199 0.6974722 0.72420084 0.7378128 0.66090196 0.73782957 0.6822513 0.71984226 0.734884 0.6879407 0.7358317 0.68246645 0.65975547 0.72380847 0.66055197 0.68833274 0.69813627 0.6945345 0.71969587 0.73581105 0.68456006 0.6603778 0.6597013 0.72275704
0.5025025 0.7233388 0.6991883 0.6926173 0.6567543 0.7100652 0.7228303 0.6965046 0.6568111 0.7008381 0.70854735 0.7200596 0.6840569 0.7377923 0.6665292 0.68600994 0.72310346 0.66622835 0.7093049 0.73590994 0.6878723 0.70911187 0.7349092 0.69280154 0.7103795 0.65815276 0.7193034 0.710628 0.697459 0.72422266 0.73782825 0.660854 0.7378452 0.6822196 0.71986145 0.7349012 0.6879001 0.7358476 0.6824347 0.6596844 0.7238325 0.66048956 0.68829215 0.6981101 0.6945146 0.71971846 0.73582804 0.68452483 0.6603155 0.65963084 0.72278047
0.5035035 0.72335935 0.6991716 0.69260067 0.6566863 0.7100754 0.72285235 0.6964936 0.656743 0.7008183 0.70856404 0.7200818 0.68402195 0.73780847 0.6664753 0.6859713 0.72312695 0.6661743 0.7093182 0.7359242 0.6878319 0.7091259 0.73492444 0.6927847 0.71038944 0.65808356 0.719325 0.7106359 0.6974459 0.7242437 0.73784393 0.66080594 0.7378604 0.6821877 0.71988064 0.7349182 0.68785995 0.73586315 0.6824026 0.6596137 0.72385645 0.66042733 0.6882519 0.69808394 0.69449425 0.71974087 0.7358449 0.68448985 0.66025335 0.65956056 0.7228033
0.5045045 0.7233796 0.69915456 0.69258416 0.65661806 0.7100852 0.72287387 0.6964826 0.6566748 0.7007982 0.70857996 0.72010374 0.68398654 0.73782396 0.6664215 0.68593305 0.72314996 0.6661202 0.7093313 0.7359379 0.6877914 0.70913976 0.7349394 0.69276816 0.7103988 0.6580149 0.71934676 0.7106435 0.69743234 0.7242648 0.737859 0.6607581 0.7378751 0.68215585 0.7198997 0.7349345 0.6878193 0.7358785 0.6823706 0.6595431 0.7238802 0.66036505 0.68821126 0.6980575 0.6944743 0.7197628 0.7358615 0.68445456 0.6601912 0.6594904 0.722826
0.5055055 0.7233995 0.69913745 0.6925674 0.6565504 0.7100948 0.72289544 0.69647145 0.6566068 0.7007785 0.7085962 0.72012544 0.68395174 0.73783934 0.6663677 0.6858943 0.7231729 0.66606605 0.70934373 0.73595154 0.6877508 0.70915335 0.7349543 0.6927512 0.71040833 0.657946 0.7193677 0.71065104 0.6974189 0.7242854 0.7378736 0.66071045 0.73788977 0.6821241 0.71991825 0.7349509 0.687779 0.73589367 0.68233883 0.6594727 0.72390366 0.6603031 0.68817055 0.69803107 0.6944538 0.7197845 0.73587793 0.68441945 0.6601295 0.6594205 0.7228484
0.5065065 0.72341937 0.69912046 0.6925504 0.6564827 0.7101043 0.72291654 0.6964601 0.65653896 0.70075804 0.70861185 0.72014666 0.6839166 0.7378544 0.666314 0.6858555 0.7231954 0.66601217 0.7093564 0.7359648 0.6877103 0.7091671 0.73496884 0.6927341 0.7104176 0.65787745 0.7193888 0.7106584 0.697405 0.7243057 0.7378881 0.66066307 0.7379042 0.6820919 0.71993667 0.7349671 0.68773836 0.7359085 0.6823068 0.6594024 0.72392654 0.66024125 0.6881301 0.6980045 0.69443315 0.719806 0.7358938 0.68438435 0.6600677 0.65935063 0.72287047
0.5075075 0.7234388 0.69910306 0.6925337 0.656415 0.7101134 0.7229373 0.69644845 0.6564714 0.7007378 0.7086273 0.72016793 0.6838812 0.73786896 0.66626036 0.68581665 0.7232177 0.6659582 0.7093688 0.73597795 0.6876696 0.7091803 0.7349831 0.6927171 0.71042657 0.65780914 0.7194096 0.71066535 0.6973914 0.7243258 0.73790216 0.6606153 0.7379182 0.68206 0.7199548 0.734983 0.6876979 0.735923 0.6822744 0.65933204 0.72394913 0.6601795 0.688089 0.69797766 0.69441265 0.71982735 0.7359096 0.6843489 0.66000605 0.6592809 0.72289246
0.5085085 0.72345823 0.6990858 0.6925163 0.65634763 0.71012247 0.722958 0.6964367 0.65640354 0.7007173 0.7086428 0.7201888 0.6838458 0.7378835 0.66620666 0.68577784 0.72323966 0.66590416 0.7093806 0.7359907 0.6876288 0.7091933 0.73499715 0.69269985 0.7104352 0.65774095 0.7194301 0.7106722 0.6973773 0.72434556 0.73791623 0.6605678 0.73793155 0.68202776 0.7199726 0.7349988 0.68765706 0.7359372 0.68224245 0.6592622 0.72397196 0.66011775 0.6880481 0.6979506 0.694392 0.71984816 0.735925 0.6843137 0.65994436 0.6592112 0.72291446
0.5095095 0.72347707 0.69906807 0.6924993 0.65628034 0.7101312 0.7229784 0.69642514 0.6563362 0.7006966 0.70865756 0.7202093 0.68381053 0.73789793 0.6661532 0.6857388 0.72326154 0.6658503 0.70939267 0.73600304 0.6875879 0.7092061 0.73501086 0.6926827 0.7104438 0.6576729 0.7194503 0.7106788 0.69736314 0.7243651 0.7379295 0.6605206 0.7379451 0.6819956 0.7199903 0.7350141 0.6876163 0.735951 0.68221045 0.6591918 0.72399396 0.660056 0.6880071 0.69792354 0.69437116 0.7198691 0.7359401 0.68427837 0.65988284 0.6591417 0.72293556
0.5105105 0.72349596 0.6990503 0.6924818 0.6562132 0.7101398 0.7229987 0.69641316 0.65626925 0.7006757 0.7086724 0.7202298 0.683775 0.7379114 0.6660996 0.6856999 0.72328305 0.66579664 0.7094045 0.73601556 0.6875467 0.7092189 0.7350243 0.6926652 0.7104522 0.6576047 0.7194703 0.71068543 0.697349 0.7243843 0.7379428 0.66047335 0.73795813 0.6819637 0.7200077 0.7350292 0.6875753 0.7359648 0.6821784 0.6591221 0.72401613 0.65999466 0.6879661 0.69789636 0.6943502 0.71988946 0.7359552 0.68424267 0.65982157 0.6590721 0.7229567
0.5115115 0.72351456 0.69903255 0.6924646 0.65614635 0.7101484 0.7230186 0.6964013 0.6562021 0.70065504 0.70868707 0.72024953 0.6837394 0.7379251 0.6660461 0.68566084 0.7233043 0.66574305 0.7094159 0.7360276 0.68750584 0.7092311 0.73503774 0.6926475 0.7104602 0.65753704 0.7194901 0.71069163 0.6973345 0.7244034 0.73795575 0.66042644 0.7379709 0.6819317 0.7200248 0.735044 0.68753433 0.73597825 0.68214595 0.6590524 0.7240378 0.65993327 0.68792504 0.697869 0.69432914 0.71990967 0.73596966 0.6842071 0.65976036 0.659003 0.72297776
0.5125125 0.72353274 0.6990146 0.69244695 0.6560798 0.71015656 0.7230382 0.696389 0.6561352 0.7006338 0.7087015 0.7202694 0.6837037 0.7379385 0.6659927 0.68562186 0.7233255 0.6656893 0.7094272 0.73603934 0.687465 0.7092433 0.7350507 0.69263005 0.7104684 0.6574694 0.7195097 0.710698 0.69732016 0.7244221 0.7379685 0.66037935 0.73798347 0.68189937 0.7200417 0.7350586 0.6874932 0.73599154 0.6821142 0.6589831 0.7240592 0.65987194 0.68788403 0.6978417 0.6943081 0.71992946 0.7359842 0.68417174 0.65969926 0.65893406 0.7229987
0.5135135 0.7235509 0.6989966 0.6924294 0.6560132 0.7101646 0.7230577 0.69637686 0.6560685 0.7006127 0.70871556 0.720289 0.68366855 0.7379516 0.6659397 0.6855826 0.7233464 0.6656357 0.7094382 0.7360507 0.68742365 0.70925534 0.73506355 0.6926122 0.7104761 0.65740174 0.7195289 0.71070373 0.6973055 0.7244405 0.73798084 0.6603324 0.7379955 0.68186706 0.72005844 0.7350731 0.687452 0.7360044 0.68208146 0.65891373 0.72408044 0.6598107 0.6878427 0.69781417 0.6942868 0.7199491 0.7359984 0.6841361 0.6596382 0.65886515 0.723019
0.5145145 0.7235687 0.6989783 0.6924117 0.65594685 0.71017236 0.72307724 0.69636446 0.6560019 0.70059156 0.7087295 0.720308 0.68363297 0.7379641 0.66588646 0.6855436 0.72336704 0.6655821 0.70944905 0.736062 0.6873825 0.70926726 0.73507583 0.6925945 0.7104836 0.65733427 0.719548 0.7107095 0.69729084 0.72445863 0.73799294 0.6602857 0.7380074 0.6818347 0.72007483 0.7350876 0.6874109 0.736017 0.68204916 0.6588443 0.7241013 0.65974975 0.68780136 0.69778633 0.69426525 0.7199687 0.7360122 0.68410045 0.6595773 0.6587962 0.7230393
0.5155155 0.72358614 0.6989597 0.6923937 0.6558806 0.71018016 0.7230961 0.6963518 0.6559355 0.70056987 0.708743 0.72032714 0.6835971 0.7379765 0.6658331 0.6855044 0.72338736 0.6655288 0.7094598 0.73607254 0.68734133 0.70927876 0.73508817 0.69257635 0.7104912 0.65726733 0.719567 0.7107151 0.6972759 0.7244765 0.73800474 0.6602389 0.73801893 0.68180215 0.7200914 0.7351012 0.6873698 0.73602927 0.68201673 0.6587751 0.7241219 0.65968895 0.6877601 0.6977587 0.69424397 0.7199877 0.736026 0.6840647 0.65951663 0.6587276 0.72305936
0.5165165 0.72360355 0.69894135 0.6923758 0.6558144 0.7101874 0.7231147 0.6963392 0.6558692 0.7005483 0.7087568 0.72034585 0.68356144 0.7379887 0.66577977 0.68546516 0.7234075 0.6654754 0.70947015 0.73608345 0.68729985 0.70929015 0.73510027 0.6925584 0.7104986 0.6572001 0.7195855 0.71072054 0.6972609 0.72449446 0.7380163 0.66019243 0.73803025 0.6817701 0.72010714 0.7351151 0.68732846 0.7360415 0.6819843 0.65870625 0.7241423 0.65962803 0.68771863 0.69773054 0.6942222 0.7200068 0.7360392 0.6840291 0.659456 0.65865904 0.7230792
0.5175175 0.7236204 0.69892275 0.6923577 0.6557486 0.7101947 0.7231333 0.6963264 0.65580326 0.70052654 0.70876986 0.7203643 0.6835258 0.7380006 0.665727 0.6854257 0.7234275 0.66542214 0.70948035 0.7360941 0.68725854 0.7093012 0.73511225 0.69254017 0.7105054 0.6571331 0.7196039 0.71072596 0.6972456 0.7245117 0.73802763 0.6601458 0.73804134 0.6817376 0.72012305 0.7351283 0.6872873 0.7360532 0.6819517 0.6586373 0.7241624 0.65956736 0.6876771 0.69770265 0.6942007 0.72002554 0.73605245 0.68399316 0.6593954 0.6585906 0.7230988
0.5185185 0.7236376 0.698904 0.6923395 0.6556828 0.7102018 0.7231518 0.69631356 0.65573734 0.7005049 0.7087829 0.7203824 0.68349 0.73801225 0.66567403 0.6853862 0.72344697 0.66536885 0.7094905 0.73610437 0.68721706 0.7093122 0.7351235 0.6925218 0.71051216 0.6570663 0.71962225 0.71073073 0.69723034 0.72452873 0.73803854 0.66009974 0.73805183 0.681705 0.7201386 0.7351413 0.68724555 0.73606503 0.68191946 0.65856874 0.72418225 0.65950686 0.68763554 0.6976747 0.69417894 0.7200441 0.7360654 0.68395746 0.65933484 0.6585222 0.7231179
0.5195195 0.723654 0.698885 0.6923213 0.6556174 0.7102084 0.7231696 0.6963005 0.6556717 0.70048296 0.70879585 0.7204005 0.6834541 0.7380236 0.665621 0.6853469 0.7234662 0.66531557 0.70950025 0.7361143 0.68717545 0.709323 0.735135 0.69250345 0.7105191 0.6569999 0.7196401 0.7107355 0.6972151 0.7245457 0.7380492 0.66005325 0.73806256 0.68167275 0.72015387 0.7351544 0.6872044 0.73607635 0.68188673 0.6585002 0.7242019 0.65944654 0.687594 0.6976464 0.6941568 0.72006226 0.73607796 0.6839216 0.6592746 0.6584541 0.72313714
0.5205205 0.7236702 0.69886607 0.69230294 0.65555173 0.7102154 0.7231877 0.69628763 0.655606 0.70046085 0.7088084 0.7204183 0.6834182 0.7380346 0.6655681 0.6853075 0.7234854 0.66526246 0.7095099 0.736124 0.687134 0.7093334 0.735146 0.69248515 0.71052545 0.6569333 0.719658 0.7107404 0.6971996 0.7245623 0.73805946 0.6600072 0.7380725 0.68164027 0.7201691 0.7351671 0.68716294 0.73608756 0.6818541 0.65843153 0.72422117 0.65938604 0.68755233 0.6976181 0.6941353 0.72008026 0.7360904 0.68388563 0.65921444 0.6583862 0.72315615
0.5215215 0.72368664 0.6988472 0.6922845 0.6554868 0.7102219 0.72320515 0.6962741 0.65554094 0.7004388 0.7088209 0.7204358 0.68338233 0.73804533 0.6655154 0.6852678 0.72350454 0.66520935 0.7095195 0.7361335 0.6870924 0.70934385 0.73515695 0.6924665 0.7105317 0.6568672 0.71967554 0.7107448 0.6971841 0.7245787 0.7380697 0.659961 0.7380824 0.68160766 0.72018397 0.7351798 0.68712133 0.7360986 0.68182176 0.65836334 0.72424024 0.659326 0.6875107 0.6975898 0.69411296 0.7200978 0.73610246 0.6838497 0.65915436 0.65831846 0.723175
0.5225225 0.72370243 0.6988278 0.692266 0.65542156 0.7102279 0.7232227 0.6962609 0.6554755 0.70041645 0.70883316 0.72045296 0.68334633 0.73805594 0.6654626 0.68522835 0.723523 0.6651562 0.7095285 0.73614275 0.68705064 0.7093539 0.7351675 0.69244814 0.7105379 0.6568009 0.71969295 0.7107492 0.6971684 0.7245949 0.7380796 0.6599151 0.73809206 0.6815752 0.72019845 0.735192 0.6870798 0.7361094 0.6817892 0.65829515 0.72425914 0.65926576 0.6874688 0.69756144 0.69409084 0.72011554 0.7361147 0.6838135 0.65909445 0.6582509 0.7231932
0.5235235 0.7237182 0.6988085 0.69224745 0.65535676 0.7102343 0.7232397 0.6962472 0.6554106 0.70039386 0.7088452 0.72046995 0.68331045 0.7380662 0.66541 0.685189 0.7235416 0.6651036 0.70953757 0.73615193 0.6870089 0.709364 0.7351779 0.69242924 0.71054375 0.65673506 0.71971005 0.71075326 0.69715244 0.7246108 0.7380893 0.6598693 0.7381016 0.6815425 0.72021306 0.7352041 0.68703836 0.7361196 0.6817566 0.65822726 0.72427756 0.65920585 0.6874271 0.6975327 0.69406843 0.7201326 0.7361264 0.68377775 0.65903443 0.6581831 0.7232114
0.5245245 0.7237336 0.6987892 0.69222856 0.6552919 0.7102401 0.723257 0.6962338 0.6553457 0.7003714 0.7088568 0.7204866 0.6832746 0.7380763 0.66535735 0.68514913 0.72355956 0.66505086 0.70954645 0.7361604 0.68696725 0.7093738 0.7351885 0.6924106 0.71054953 0.65666914 0.7197271 0.71075743 0.6971365 0.72462606 0.73809844 0.65982354 0.7381108 0.6815101 0.72022736 0.73521596 0.6869964 0.73612994 0.6817241 0.6581595 0.7242959 0.659146 0.68738526 0.6975039 0.69404626 0.72014964 0.7361379 0.6837417 0.65897495 0.65811574 0.7232296
0.5255255 0.72374886 0.6987694 0.6922097 0.6552274 0.71024597 0.72327375 0.69622016 0.65528125 0.700349 0.7088685 0.7205033 0.6832387 0.7380859 0.66530466 0.68510956 0.72357774 0.66499805 0.70955503 0.73616904 0.68692565 0.70938313 0.73519826 0.6923914 0.71055514 0.6566035 0.71974343 0.710761 0.6971205 0.7246417 0.7381076 0.659778 0.7381199 0.6814776 0.72024137 0.7352275 0.68695474 0.7361399 0.6816914 0.6580918 0.7243141 0.6590862 0.6873431 0.6974751 0.6940239 0.7201662 0.736149 0.6837057 0.65891534 0.6580485 0.7232472
0.5265265 0.7237637 0.69874996 0.69219124 0.65516317 0.7102515 0.7232904 0.69620633 0.6552165 0.70032614 0.70887995 0.7205194 0.6832025 0.7380955 0.6652525 0.6850699 0.72359544 0.6649455 0.7095637 0.7361773 0.68688375 0.70939267 0.7352081 0.6923725 0.71056056 0.65653825 0.7197599 0.7107648 0.69710433 0.7246569 0.7381165 0.6597324 0.73812824 0.6814448 0.7202554 0.73523897 0.686913 0.73614967 0.68165857 0.6580242 0.7243318 0.6590267 0.6873016 0.69744617 0.6940014 0.7201829 0.7361601 0.68366975 0.6588558 0.65798163 0.72326493
0.5275275 0.7237786 0.69873023 0.6921721 0.655099 0.710257 0.7233064 0.69619244 0.65515226 0.7003034 0.70889115 0.72053564 0.6831663 0.7381048 0.6652001 0.6850303 0.723613 0.6648928 0.7095721 0.7361854 0.68684214 0.70940197 0.73521775 0.6923534 0.71056575 0.6564729 0.7197762 0.7107681 0.6970883 0.7246716 0.7381251 0.6596869 0.7381364 0.6814122 0.7202687 0.7352504 0.6868713 0.7361592 0.6816261 0.65795666 0.72434944 0.6589672 0.6872594 0.69741714 0.69397855 0.7201994 0.7361708 0.68363357 0.6587966 0.6579147 0.7232823
0.5285285 0.7237931 0.6987105 0.69215304 0.6550351 0.7102625 0.72332245 0.6961787 0.6550883 0.7002803 0.7089021 0.7205515 0.68313026 0.73811364 0.6651479 0.68499047 0.72363025 0.6648404 0.70958006 0.7361933 0.6868001 0.7094108 0.7352273 0.6923341 0.7105709 0.6564074 0.7197922 0.7107715 0.69707185 0.72468626 0.7381335 0.6596418 0.73814446 0.68137974 0.72028214 0.7352613 0.6868292 0.73616844 0.68159324 0.6578896 0.7243668 0.6589079 0.68721735 0.69738793 0.6939562 0.7202154 0.7361814 0.6835974 0.6587374 0.6578477 0.72329926
0.5295295 0.72380763 0.6986906 0.692134 0.65497124 0.71026736 0.7233385 0.6961645 0.6550243 0.70025754 0.7089128 0.7205668 0.6830945 0.7381226 0.6650957 0.68495095 0.7236474 0.6647879 0.709588 0.7362008 0.6867583 0.7094196 0.7352364 0.6923152 0.7105758 0.65634245 0.7198081 0.71077466 0.6970555 0.7247007 0.73814124 0.65959686 0.7381525 0.6813468 0.72029525 0.7352719 0.6867875 0.7361775 0.6815606 0.6578226 0.7243837 0.6588487 0.6871755 0.6973589 0.6939334 0.72023124 0.7361918 0.6835616 0.6586783 0.65778095 0.72331643
0.5305305 0.7238217 0.6986706 0.69211495 0.65490764 0.71027225 0.7233543 0.6961503 0.6549602 0.7002343 0.70892364 0.7205822 0.6830583 0.738131 0.6650434 0.68491113 0.72366434 0.66473556 0.70959574 0.7362084 0.68671626 0.70942837 0.7352454 0.69229585 0.71058035 0.65627754 0.7198239 0.71077764 0.6970389 0.7247148 0.7381491 0.65955156 0.73816025 0.68131435 0.7203084 0.7352825 0.68674546 0.73618644 0.68152803 0.65775573 0.7244008 0.65878963 0.6871332 0.6973297 0.6939104 0.720247 0.73620206 0.6835253 0.65861934 0.65771455 0.7233332
0.5315315 0.72383577 0.6986503 0.69209564 0.654844 0.710277 0.7233698 0.696136 0.65489674 0.70021105 0.708934 0.7205973 0.68302214 0.7381393 0.66499144 0.6848714 0.72368103 0.6646832 0.70960325 0.73621565 0.68667406 0.7094367 0.7352541 0.6922764 0.7105851 0.6562129 0.7198391 0.71078026 0.6970222 0.72472876 0.738157 0.6595068 0.7381674 0.68128157 0.7203213 0.7352928 0.68670356 0.73619515 0.681495 0.6576886 0.7244173 0.6587307 0.6870911 0.69730043 0.69388765 0.72026247 0.7362118 0.68348897 0.65856075 0.6576482 0.7233497
0.5325325 0.7238495 0.69863003 0.6920763 0.6547806 0.7102815 0.723385 0.6961217 0.6548332 0.7001876 0.708944 0.720612 0.6829862 0.73814714 0.66493964 0.68483144 0.72369754 0.6646311 0.70961064 0.73622257 0.6866322 0.7094448 0.7352626 0.6922568 0.7105895 0.65614843 0.71985453 0.7107831 0.69700557 0.7247425 0.73816395 0.65946186 0.73817474 0.6812491 0.7203339 0.735303 0.68666154 0.73620343 0.6814627 0.65762216 0.7244338 0.65867174 0.6870489 0.6972708 0.6938647 0.7202775 0.7362215 0.68345296 0.65850186 0.6575818 0.72336614
0.5335335 0.72386295 0.69860995 0.69205695 0.6547177 0.7102861 0.7234001 0.6961072 0.6547701 0.7001642 0.70895445 0.72062683 0.68295 0.7381552 0.6648878 0.68479174 0.72371376 0.66457903 0.709618 0.73622954 0.6865901 0.70945305 0.7352708 0.6922377 0.71059376 0.6560841 0.7198692 0.7107857 0.6969888 0.72475594 0.7381712 0.6594171 0.73818135 0.6812165 0.7203461 0.735313 0.68661964 0.7362117 0.6814298 0.6575557 0.7244498 0.658613 0.6870068 0.69724137 0.6938415 0.7202927 0.73623073 0.6834168 0.6584433 0.657516 0.7233822
0.5345345 0.72387636 0.6985895 0.6920377 0.6546548 0.7102903 0.72341484 0.69609267 0.65470695 0.7001408 0.7089642 0.720641 0.6829139 0.73816264 0.66483593 0.6847518 0.72372967 0.6645271 0.70962507 0.73623604 0.68654823 0.7094609 0.73527896 0.69221795 0.7105978 0.65601987 0.7198842 0.7107881 0.69697183 0.7247693 0.7381782 0.65937275 0.73818815 0.6811837 0.7203583 0.7353229 0.68657744 0.7362195 0.68139714 0.65748936 0.72446597 0.6585546 0.6869645 0.6972118 0.6938187 0.72030723 0.73624027 0.6833804 0.65838504 0.65745 0.72339785
0.5355355 0.7238894 0.69856876 0.69201815 0.65459204 0.7102945 0.7234297 0.69607824 0.6546439 0.70011705 0.7089738 0.7206552 0.68287754 0.73817 0.6647841 0.684712 0.7237457 0.664475 0.70963174 0.7362423 0.6865059 0.7094688 0.73528713 0.69219834 0.71060175 0.65595585 0.7198988 0.7107903 0.69695514 0.7247826 0.7381846 0.659328 0.73819447 0.681151 0.72037035 0.7353322 0.6865355 0.7362275 0.6813641 0.6574232 0.72448134 0.6584962 0.6869224 0.6971823 0.6937954 0.72032183 0.73624915 0.6833443 0.6583268 0.65738446 0.72341377
0.5365365 0.7239025 0.69854844 0.6919986 0.6545295 0.7102983 0.723444 0.6960636 0.65458125 0.70009345 0.7089836 0.7206693 0.6828414 0.7381771 0.66473246 0.6846722 0.72376114 0.6644231 0.70963854 0.7362486 0.6864638 0.7094764 0.7352947 0.69217855 0.71060556 0.6558919 0.7199133 0.7107924 0.69693786 0.72479516 0.7381911 0.6592839 0.73820066 0.6811183 0.72038233 0.7353416 0.6864934 0.7362347 0.6813317 0.6573572 0.72449696 0.65843767 0.6868801 0.69715255 0.6937722 0.7203363 0.7362579 0.6833081 0.6582686 0.65731895 0.72342926
0.5375375 0.7239151 0.6985277 0.691979 0.654467 0.7103022 0.72345865 0.6960485 0.6545188 0.7000697 0.7089927 0.7206829 0.6828054 0.738184 0.664681 0.6846322 0.72377676 0.6643715 0.70964515 0.73625445 0.68642175 0.70948374 0.73530215 0.6921588 0.7106093 0.6558285 0.71992755 0.7107942 0.6969207 0.72480774 0.7381974 0.6592396 0.7382067 0.6810856 0.7203936 0.7353507 0.6864513 0.7362423 0.68129885 0.6572914 0.72451234 0.6583796 0.68683773 0.69712263 0.69374907 0.72035056 0.7362668 0.68327194 0.6582107 0.6572534 0.7234446
0.5385385 0.72392774 0.6985069 0.69195944 0.6544048 0.7103056 0.7234725 0.69603384 0.65445644 0.7000459 0.7090019 0.7206966 0.6827694 0.7381907 0.6646296 0.6845923 0.7237919 0.66432 0.7096514 0.73626024 0.6863797 0.709491 0.7353097 0.6921389 0.7106127 0.6557648 0.71994156 0.710796 0.69690347 0.7248201 0.73820317 0.65919536 0.73821247 0.68105274 0.72040504 0.7353597 0.68640924 0.7362493 0.68126595 0.65722555 0.7245274 0.6583217 0.6867955 0.69709283 0.69372535 0.7203644 0.7362754 0.6832356 0.6581527 0.657188 0.72345984
0.5395395 0.72393984 0.6984861 0.69193965 0.6543426 0.71030927 0.7234865 0.6960187 0.65439415 0.7000219 0.709011 0.72071 0.68273306 0.7381972 0.66457814 0.6845525 0.723807 0.66426843 0.7096577 0.736266 0.6863374 0.7094979 0.7353169 0.69211924 0.7106161 0.6557016 0.71995544 0.7107975 0.69688606 0.7248322 0.7382091 0.65915155 0.7382179 0.68102044 0.7204161 0.7353686 0.686367 0.73625636 0.6812332 0.6571601 0.7245423 0.65826374 0.6867532 0.6970629 0.6937021 0.720378 0.73628354 0.6831994 0.6580949 0.6571229 0.7234746
0.5405405 0.7239519 0.6984652 0.6919198 0.6542808 0.7103126 0.72350013 0.6960036 0.6543322 0.69999796 0.70901996 0.72072303 0.682697 0.73820317 0.664527 0.6845126 0.7238217 0.66421694 0.70966387 0.736271 0.6862951 0.7095049 0.7353237 0.69209915 0.7106194 0.65563834 0.71996903 0.71079904 0.6968689 0.7248442 0.7382145 0.65910757 0.7382231 0.6809874 0.7204274 0.73537713 0.68632495 0.73626304 0.6812007 0.6570948 0.7245568 0.6582059 0.68671083 0.697033 0.69367856 0.72039163 0.7362912 0.6831633 0.65803736 0.657058 0.72348946
0.5415415 0.7239638 0.69844425 0.6919001 0.65421903 0.7103159 0.7235136 0.6959888 0.65427035 0.6999739 0.7090286 0.72073585 0.6826608 0.73820925 0.6644757 0.6844726 0.72383624 0.6641656 0.7096696 0.7362763 0.686253 0.7095117 0.7353307 0.6920792 0.7106221 0.65557534 0.7199825 0.7108005 0.69685113 0.72485584 0.7382195 0.6590639 0.73822826 0.6809545 0.72043806 0.7353856 0.6862826 0.7362696 0.6811678 0.6570297 0.72457117 0.6581484 0.6866685 0.6970028 0.69365513 0.720405 0.7362994 0.6831272 0.6579799 0.6569932 0.723504
0.5425425 0.7239757 0.69842327 0.69188005 0.6541575 0.7103188 0.7235271 0.6959736 0.6542087 0.69994944 0.7090368 0.7207487 0.6826244 0.7382152 0.6644248 0.68443274 0.72385067 0.6641143 0.7096753 0.7362814 0.68621075 0.7095184 0.7353373 0.6920592 0.71062505 0.65551245 0.71999604 0.7108017 0.6968336 0.7248671 0.7382248 0.6590203 0.7382329 0.68092227 0.72044873 0.73539376 0.6862405 0.73627603 0.681135 0.65696454 0.7245853 0.6580909 0.6866262 0.6969727 0.6936316 0.720418 0.7363069 0.6830906 0.65792274 0.65692866 0.7235185
0.5435435 0.72398704 0.6984019 0.6918601 0.6540962 0.71032166 0.7235402 0.6959584 0.6541471 0.69992554 0.7090452 0.7207613 0.6825885 0.7382208 0.6643739 0.6843928 0.7238649 0.6640631 0.7096809 0.736286 0.68616843 0.70952475 0.7353436 0.69203913 0.7106278 0.6554498 0.7200091 0.7108026 0.69681597 0.72487867 0.7382296 0.65897685 0.7382378 0.68088937 0.7204593 0.7354019 0.68619835 0.7362821 0.6811025 0.6568996 0.72459936 0.65803355 0.68658376 0.6969427 0.69360805 0.72043115 0.7363144 0.6830547 0.6578654 0.6568642 0.72353274
0.5445445 0.7239985 0.69838095 0.6918402 0.65403503 0.7103246 0.72355306 0.69594324 0.6540858 0.6999011 0.70905334 0.7207735 0.6825522 0.738226 0.66432273 0.6843529 0.72387904 0.6640121 0.7096865 0.7362906 0.6861264 0.70953095 0.7353498 0.69201905 0.71063054 0.6553871 0.72002196 0.71080345 0.6967982 0.7248899 0.7382342 0.6589334 0.73824203 0.68085706 0.7204697 0.73540974 0.68615633 0.736288 0.68106973 0.656835 0.724613 0.6579764 0.68654126 0.6969124 0.69358426 0.7204434 0.7363217 0.68301845 0.65780836 0.6567998 0.7235466
0.5455455 0.7240097 0.69835967 0.6918201 0.6539741 0.710327 0.7235659 0.6959274 0.65402484 0.6998769 0.7090613 0.7207856 0.68251616 0.7382314 0.6642721 0.68431306 0.72389305 0.6639611 0.70969164 0.7362949 0.6860839 0.7095372 0.73535585 0.6919987 0.71063286 0.65532506 0.7200348 0.71080434 0.6967807 0.7249007 0.7382388 0.65889025 0.7382464 0.68082434 0.72047967 0.7354173 0.6861141 0.7362941 0.6810371 0.65677035 0.7246268 0.65791917 0.68649906 0.69688207 0.69356054 0.72045636 0.7363287 0.6829823 0.65775156 0.65673566 0.72356033
0.5465465 0.7240206 0.6983383 0.69180006 0.6539134 0.7103295 0.72357833 0.69591224 0.6539641 0.6998521 0.70906925 0.72079754 0.68248004 0.7382361 0.6642214 0.6842732 0.72390646 0.6639103 0.7096967 0.7362993 0.68604165 0.70954305 0.7353618 0.69197834 0.7106353 0.6552628 0.7200473 0.7108048 0.69676286 0.72491145 0.7382429 0.65884703 0.7382503 0.68079156 0.7204895 0.7354249 0.6860719 0.7362996 0.6810046 0.65670615 0.72464 0.6578622 0.6864566 0.69685173 0.6935366 0.7204687 0.73633564 0.68294597 0.65769476 0.65667176 0.723574
0.5475475 0.72403127 0.6983169 0.6917798 0.65385276 0.7103317 0.72359085 0.6958966 0.65390325 0.69982773 0.70907694 0.72080916 0.682444 0.73824084 0.6641708 0.68423325 0.72391987 0.6638595 0.70970154 0.7363032 0.6859995 0.709549 0.73536766 0.69195825 0.71063745 0.6552008 0.7200597 0.71080554 0.6967449 0.724922 0.73824686 0.658804 0.7382539 0.680759 0.7204994 0.7354322 0.6860295 0.7363049 0.6809717 0.65664154 0.7246532 0.6578055 0.6864141 0.6968215 0.69351274 0.7204808 0.7363424 0.6829097 0.65763813 0.656608 0.7235874
0.5485485 0.7240421 0.6982953 0.6917595 0.6537924 0.71033394 0.72360295 0.6958811 0.6538426 0.69980294 0.7090844 0.7208208 0.68240786 0.73824567 0.6641202 0.68419355 0.72393304 0.6638089 0.70970654 0.73630697 0.68595743 0.70955443 0.7353731 0.6919378 0.7106395 0.6551388 0.7200718 0.710806 0.6967269 0.7249321 0.73825073 0.658761 0.7382576 0.68072665 0.7205091 0.73543924 0.6859875 0.73631024 0.6809392 0.6565776 0.7246663 0.65774876 0.6863717 0.6967909 0.69348884 0.7204928 0.7363488 0.68287385 0.65758187 0.6565441 0.7236009
0.5495495 0.7240525 0.6982739 0.69173944 0.6537318 0.7103362 0.72361493 0.6958654 0.6537822 0.6997785 0.70909154 0.720832 0.6823717 0.73824996 0.66407007 0.6841536 0.7239463 0.6637582 0.70971113 0.736311 0.6859149 0.7095601 0.73537856 0.6919175 0.7106413 0.6550773 0.720084 0.710806 0.696709 0.7249424 0.73825425 0.6587183 0.73826104 0.6806941 0.7205184 0.73544604 0.68594503 0.7363153 0.6809065 0.6565138 0.7246789 0.6576923 0.68632925 0.6967605 0.693465 0.7205045 0.7363551 0.68283767 0.65752524 0.656481 0.7236139
0.5505506 0.72406274 0.6982525 0.6917192 0.6536721 0.710338 0.7236269 0.69584996 0.6537221 0.6997537 0.709099 0.7208433 0.68233573 0.738254 0.6640196 0.68411386 0.72395927 0.6637076 0.7097157 0.7363144 0.685873 0.7095656 0.73538405 0.691897 0.7106431 0.6550159 0.72009605 0.7108065 0.6966908 0.72495216 0.7382577 0.6586756 0.7382642 0.6806614 0.7205278 0.73545325 0.6859029 0.7363202 0.680874 0.65645003 0.72469145 0.6576359 0.68628716 0.6967299 0.6934411 0.7205162 0.73636127 0.68280137 0.65746915 0.65641755 0.72362673
0.5515516 0.72407293 0.6982305 0.6916989 0.65361226 0.7103399 0.7236387 0.695834 0.6536622 0.69972914 0.709106 0.72085416 0.6822996 0.73825806 0.6639693 0.684074 0.723972 0.66365737 0.70972 0.73631763 0.6858307 0.7095706 0.735389 0.6918767 0.7106448 0.6549548 0.7201076 0.7108063 0.69667286 0.7249617 0.73826087 0.6586331 0.7382671 0.68062884 0.7205368 0.7354597 0.6858608 0.7363248 0.68084127 0.6563864 0.72470397 0.6575797 0.6862445 0.69669944 0.6934171 0.7205274 0.73636705 0.6827654 0.657413 0.65635455 0.7236395
0.5525526 0.7240828 0.6982091 0.6916786 0.6535526 0.7103416 0.72365016 0.69581836 0.6536022 0.6997041 0.70911294 0.7208649 0.6822636 0.73826176 0.6639193 0.68403405 0.7239845 0.6636071 0.70972425 0.7363209 0.6857885 0.70957583 0.7353937 0.69185615 0.71064615 0.6548936 0.72011936 0.71080625 0.6966546 0.7249715 0.73826396 0.65859073 0.7382699 0.6805963 0.72054595 0.7354661 0.68581855 0.7363295 0.6808089 0.6563232 0.72471595 0.6575236 0.6862023 0.6966687 0.6933931 0.7205388 0.736373 0.6827292 0.65735734 0.65629166 0.7236522
0.5535536 0.7240924 0.6981873 0.6916582 0.6534931 0.7103431 0.7236616 0.6958025 0.6535427 0.69967943 0.70911986 0.7208754 0.68222755 0.73826545 0.6638694 0.6839943 0.7239968 0.66355705 0.70972824 0.7363237 0.68574625 0.7095809 0.7353983 0.6918357 0.7106478 0.65483254 0.7201304 0.71080595 0.69663626 0.7249807 0.7382666 0.65854865 0.7382725 0.6805639 0.72055453 0.73547244 0.68577635 0.7363337 0.68077636 0.65626 0.7247279 0.65746766 0.68615985 0.6966381 0.6933691 0.7205497 0.7363787 0.6826932 0.6573015 0.65622854 0.72366464
0.5545546 0.7241022 0.6981654 0.6916379 0.6534338 0.7103444 0.7236727 0.69578654 0.6534833 0.69965446 0.7091263 0.7208857 0.6821917 0.73826873 0.66381913 0.68395436 0.7240092 0.66350687 0.70973253 0.7363265 0.685704 0.70958555 0.73540306 0.69181514 0.71064895 0.6547717 0.7201416 0.7108057 0.6966181 0.72498995 0.73826945 0.6585064 0.7382751 0.68053156 0.72056305 0.73547864 0.6857343 0.7363379 0.6807437 0.65619683 0.72473973 0.6574119 0.6861174 0.6966073 0.69334507 0.7205608 0.73638403 0.68265724 0.6572457 0.6561659 0.72367674
0.5555556 0.72411144 0.69814366 0.69161737 0.65337473 0.7103457 0.7236838 0.69577044 0.65342396 0.6996295 0.70913273 0.7208959 0.6821556 0.73827195 0.6637695 0.6839148 0.7240211 0.663457 0.7097363 0.73632926 0.6856618 0.7095902 0.7354076 0.6917945 0.71065044 0.65471137 0.720153 0.71080536 0.69659954 0.7249989 0.738272 0.6584645 0.73827714 0.68049896 0.7205717 0.7354846 0.68569225 0.7363419 0.68071115 0.6561339 0.72475123 0.65735626 0.6860751 0.6965766 0.693321 0.7205715 0.73638934 0.6826211 0.6571905 0.6561036 0.7236889
0.5565566 0.72412074 0.6981217 0.6915969 0.65331566 0.7103469 0.72369474 0.69575465 0.653365 0.6996047 0.70913905 0.72090596 0.68211967 0.73827493 0.6637201 0.683875 0.7240329 0.66340697 0.7097399 0.7363319 0.68561965 0.70959467 0.7354119 0.6917739 0.71065116 0.6546507 0.7201636 0.71080476 0.69658124 0.7250076 0.7382739 0.65842265 0.73827916 0.68046683 0.7205799 0.7354904 0.68564993 0.7363457 0.6806787 0.6560713 0.7247628 0.65730083 0.6860328 0.6965459 0.6932966 0.72058177 0.7363944 0.68258506 0.6571352 0.6560411 0.72370076
0.5575576 0.72412974 0.69809973 0.6915763 0.65325695 0.71034783 0.7237055 0.6957385 0.6533059 0.69957936 0.70914537 0.720916 0.6820838 0.7382779 0.6636703 0.68383545 0.7240445 0.66335756 0.7097434 0.7363341 0.6855775 0.70959914 0.73541594 0.69175345 0.71065193 0.65459067 0.7201746 0.71080387 0.69656295 0.7250162 0.7382763 0.65838104 0.7382812 0.6804343 0.7205882 0.73549616 0.6856075 0.73634917 0.68064654 0.6560086 0.7247739 0.65724534 0.6859904 0.696515 0.69327235 0.7205923 0.73639953 0.6825492 0.65708 0.6559791 0.7237125
0.5585586 0.72413874 0.6980777 0.6915559 0.6531986 0.71034884 0.723716 0.6957226 0.6532474 0.69955415 0.70915127 0.7209255 0.6820478 0.7382805 0.6636208 0.6837956 0.72405624 0.66330767 0.7097469 0.7363362 0.6855352 0.70960337 0.73541975 0.6917325 0.7106528 0.6545306 0.7201851 0.7108031 0.6965445 0.7250248 0.7382782 0.6583394 0.738283 0.680402 0.72059596 0.73550135 0.68556553 0.7363529 0.68061405 0.6559464 0.72478515 0.65719026 0.6859483 0.6964842 0.6932483 0.7206026 0.73640424 0.6825132 0.65702504 0.655917 0.72372407
0.5595596 0.72414756 0.69805545 0.6915354 0.65313995 0.71034974 0.7237263 0.69570637 0.65318877 0.6995292 0.70915717 0.7209351 0.6820121 0.73828304 0.66357166 0.68375576 0.7240676 0.6632583 0.7097504 0.73633826 0.6854931 0.7096076 0.73542356 0.69171196 0.7106534 0.6544708 0.7201957 0.7108022 0.69652593 0.72503287 0.7382797 0.65829784 0.7382846 0.6803697 0.72060376 0.73550683 0.68552357 0.73635614 0.6805816 0.6558841 0.724796 0.6571352 0.68590575 0.6964536 0.69322413 0.7206126 0.7364089 0.68247736 0.65697014 0.6558555 0.7237355
0.5605606 0.7241559 0.69803345 0.6915149 0.65308195 0.7103503 0.7237365 0.6956902 0.6531305 0.69950396 0.7091629 0.7209445 0.6819761 0.7382856 0.66352224 0.6837162 0.7240788 0.6632089 0.70975363 0.73634017 0.68545103 0.7096116 0.73542714 0.6916913 0.71065414 0.6544109 0.720206 0.7108014 0.69650733 0.7250409 0.7382814 0.6582565 0.7382856 0.6803376 0.7206115 0.7355122 0.68548137 0.73635936 0.68054926 0.655822 0.72480685 0.6570805 0.68586373 0.6964225 0.69319975 0.7206223 0.7364135 0.68244153 0.6569155 0.6557937 0.7237469
0.5615616 0.7241644 0.6980117 0.6914944 0.653024 0.710351 0.72374666 0.6956739 0.6530725 0.6994787 0.7091687 0.7209535 0.6819404 0.7382877 0.66347283 0.68367654 0.7240898 0.6631596 0.7097565 0.7363418 0.68540895 0.70961547 0.73543096 0.69167036 0.71065456 0.6543517 0.7202159 0.7108002 0.69648874 0.7250491 0.7382829 0.65821546 0.73828685 0.6803051 0.7206191 0.7355172 0.68543947 0.7363625 0.6805169 0.65576005 0.7248172 0.6570257 0.68582124 0.69639176 0.6931756 0.7206323 0.7364178 0.6824055 0.656861 0.65573215 0.723758
0.5625626 0.7241728 0.69798946 0.69147366 0.6529663 0.7103513 0.7237566 0.69565773 0.65301436 0.6994533 0.7091743 0.7209626 0.6819046 0.7382895 0.66342413 0.68363696 0.72410077 0.6631105 0.70975953 0.7363435 0.6853668 0.70961934 0.7354341 0.69164973 0.7106549 0.6542923 0.72022593 0.710799 0.69646996 0.72505665 0.7382838 0.65817434 0.7382878 0.6802731 0.7206265 0.73552215 0.6853974 0.73636556 0.6804849 0.65569836 0.7248276 0.65697104 0.6857789 0.69636077 0.6931515 0.7206418 0.73642194 0.68236965 0.65680647 0.65567106 0.72376895
0.5635636 0.7241809 0.69796705 0.69145316 0.65290874 0.7103519 0.7237663 0.69564164 0.6529571 0.6994283 0.70917946 0.7209714 0.6818688 0.73829144 0.66337514 0.6835973 0.72411126 0.6630613 0.7097626 0.7363448 0.68532485 0.70962286 0.73543733 0.69162905 0.71065503 0.6542331 0.7202358 0.71079737 0.6964513 0.7250644 0.73828524 0.6581333 0.73828876 0.68024087 0.7206337 0.73552686 0.6853553 0.7363681 0.68045276 0.65563697 0.7248379 0.65691656 0.68573666 0.69632983 0.6931271 0.72065103 0.7364258 0.68233395 0.6567522 0.6556097 0.7237798
0.5645646 0.72418875 0.69794494 0.69143265 0.65285134 0.71035224 0.723776 0.69562525 0.6528992 0.69940287 0.7091849 0.72098005 0.68183315 0.7382932 0.66332626 0.68355787 0.724122 0.6630124 0.70976514 0.7363462 0.6852827 0.7096265 0.7354405 0.69160837 0.7106553 0.65417415 0.72024554 0.7107961 0.6964327 0.7250717 0.7382859 0.6580926 0.7382893 0.6802087 0.7206408 0.7355315 0.68531334 0.7363708 0.6804205 0.6555756 0.7248479 0.65686226 0.6856946 0.6962987 0.69310296 0.7206603 0.7364299 0.6822983 0.65669817 0.6555489 0.72379035
0.5655656 0.7241966 0.6979227 0.6914121 0.6527937 0.7103525 0.7237854 0.6956088 0.6528417 0.69937754 0.7091901 0.7209887 0.68179756 0.73829466 0.66327786 0.6835184 0.72413254 0.6629636 0.7097678 0.73634726 0.68524075 0.7096299 0.7354434 0.69158757 0.71065533 0.6541154 0.72025484 0.7107946 0.69641393 0.7250789 0.73828673 0.65805185 0.7382898 0.6801768 0.7206478 0.735536 0.68527144 0.7363732 0.68038833 0.6555146 0.72485745 0.6568081 0.6856524 0.6962678 0.6930784 0.72066957 0.7364334 0.68226266 0.65664405 0.6554881 0.7238008
0.5665666 0.7242043 0.6979003 0.69139105 0.65273714 0.7103523 0.72379476 0.69559264 0.65278465 0.6993521 0.7091951 0.720997 0.681762 0.738296 0.66322917 0.6834791 0.7241425 0.662915 0.7097704 0.7363482 0.68519884 0.70963335 0.7354462 0.69156694 0.7106551 0.6540569 0.7202642 0.7107932 0.69639516 0.72508615 0.7382873 0.6580114 0.73829025 0.6801446 0.7206546 0.7355403 0.68522954 0.73637545 0.6803564 0.65545344 0.7248674 0.6567543 0.68561006 0.696237 0.693054 0.7206784 0.7364371 0.682227 0.65659046 0.65542775 0.7238113
0.5675676 0.7242118 0.6978782 0.69137055 0.6526801 0.7103523 0.723804 0.6955764 0.6527277 0.69932675 0.70919985 0.72100514 0.6817262 0.7382972 0.66318053 0.68343943 0.7241525 0.6628664 0.7097727 0.7363491 0.685157 0.70963645 0.7354486 0.69154584 0.71065503 0.6539983 0.72027355 0.7107913 0.6963764 0.7250929 0.73828775 0.65797096 0.73829013 0.68011254 0.7206613 0.7355443 0.6851875 0.7363776 0.6803243 0.6553928 0.72487706 0.6567004 0.6855682 0.6962059 0.69302976 0.7206871 0.73644036 0.68219143 0.6565369 0.6553671 0.7238217
0.5685686 0.72421914 0.69785583 0.69134986 0.6526234 0.7103524 0.7238131 0.6955597 0.65267086 0.6993013 0.70920473 0.72101325 0.6816908 0.7382982 0.6631324 0.6833999 0.72416276 0.66281784 0.70977503 0.73634964 0.68511504 0.70963967 0.7354513 0.691525 0.7106548 0.6539401 0.7202827 0.7107894 0.6963573 0.7251 0.738288 0.65793073 0.73829055 0.68008083 0.7206676 0.7355486 0.6851458 0.7363796 0.6802923 0.65533215 0.72488624 0.6566467 0.68552595 0.69617486 0.6930054 0.72069585 0.7364439 0.6821557 0.65648323 0.655307 0.72383153
0.5695696 0.7242263 0.6978334 0.6913291 0.65256715 0.7103522 0.7238218 0.6955433 0.65261424 0.6992756 0.7092096 0.72102135 0.68165547 0.73829937 0.6630841 0.6833607 0.72417253 0.66276944 0.7097773 0.73635024 0.68507314 0.7096426 0.7354538 0.69150424 0.71065426 0.653882 0.72029173 0.71078765 0.6963385 0.7251063 0.73828804 0.65789056 0.73829037 0.6800489 0.7206739 0.7355526 0.6851039 0.7363817 0.68026036 0.65527177 0.72489554 0.65659326 0.685484 0.69614375 0.69298106 0.72070426 0.73644674 0.68212026 0.6564301 0.65524685 0.72384167
0.5705706 0.7242336 0.697811 0.69130844 0.65251076 0.71035165 0.7238308 0.6955269 0.65255785 0.6992501 0.7092138 0.721029 0.6816199 0.73829985 0.66303575 0.68332136 0.724182 0.6627212 0.7097794 0.73635066 0.68503124 0.70964515 0.73545617 0.69148344 0.7106538 0.65382427 0.72030044 0.7107857 0.6963196 0.7251128 0.73828804 0.6578505 0.7382899 0.6800172 0.7206805 0.7355562 0.6850619 0.73638326 0.6802286 0.65521145 0.7249044 0.65653986 0.6854421 0.6961128 0.69295675 0.7207126 0.73644984 0.68208474 0.6563769 0.6551869 0.72385144
0.5715716 0.7242406 0.69778854 0.69128793 0.6524546 0.71035117 0.7238392 0.6955104 0.65250176 0.69922453 0.7092184 0.7210365 0.6815845 0.73830056 0.66298795 0.6832822 0.7241917 0.662673 0.70978117 0.73635095 0.68498945 0.709648 0.7354579 0.6914622 0.71065325 0.6537665 0.7203092 0.71078366 0.69630075 0.72511905 0.73828787 0.65781075 0.73828965 0.6799853 0.7206867 0.73556006 0.68502027 0.7363848 0.68019676 0.6551513 0.72491336 0.65648663 0.6854 0.69608164 0.69293225 0.7207208 0.73645276 0.6820494 0.656324 0.6551272 0.7238611
0.5725726 0.7242473 0.69776624 0.69126743 0.6523985 0.71035075 0.7238478 0.6954941 0.65244555 0.6991994 0.7092227 0.72104406 0.6815492 0.738301 0.6629402 0.683243 0.724201 0.6626254 0.7097831 0.7363513 0.6849476 0.7096507 0.7354602 0.6914417 0.7106527 0.6537092 0.7203177 0.7107812 0.696282 0.7251253 0.73828775 0.657771 0.738289 0.6799536 0.72069263 0.73556346 0.68497866 0.73638636 0.68016505 0.6550913 0.7249225 0.6564334 0.6853579 0.69605064 0.6929079 0.72072875 0.73645556 0.68201387 0.65627104 0.65506786 0.7238707
0.5735736 0.7242542 0.69774365 0.6912465 0.65234303 0.71035 0.72385615 0.6954775 0.65238976 0.69917357 0.7092269 0.72105145 0.68151397 0.7383012 0.6628925 0.6832036 0.7242104 0.6625774 0.709785 0.7363515 0.684906 0.7096532 0.735462 0.69142073 0.7106518 0.65365154 0.72032624 0.7107791 0.6962628 0.7251314 0.7382869 0.6577315 0.7382883 0.67992204 0.72069836 0.735567 0.6849369 0.7363876 0.6801331 0.6550316 0.7249308 0.6563806 0.68531615 0.69601977 0.6928835 0.72073656 0.73645794 0.6819785 0.65621835 0.6550085 0.7238799
0.5745746 0.72426075 0.69772124 0.69122595 0.65228754 0.7103493 0.7238643 0.6954611 0.6523342 0.6991481 0.7092311 0.7210584 0.68147874 0.7383014 0.6628449 0.6831646 0.7242193 0.6625296 0.70978636 0.7363511 0.6848642 0.70965576 0.7354637 0.69140005 0.710651 0.65359455 0.7203346 0.71077675 0.6962439 0.7251374 0.7382866 0.65769196 0.7382874 0.67989033 0.72070444 0.7355703 0.68489516 0.7363886 0.6801016 0.65497184 0.72493935 0.6563279 0.6852741 0.6959887 0.69285923 0.72074443 0.7364605 0.6819435 0.65616596 0.6549491 0.7238894
0.5755756 0.7242668 0.697699 0.69120514 0.65223217 0.7103485 0.7238726 0.6954445 0.65227854 0.69912237 0.7092351 0.72106534 0.68144363 0.73830146 0.6627972 0.6831257 0.72422844 0.662482 0.70978796 0.7363508 0.6848227 0.7096581 0.73546535 0.6913792 0.7106501 0.6535376 0.7203428 0.7107744 0.69622505 0.7251431 0.73828584 0.6576527 0.7382864 0.67985857 0.7207099 0.7355736 0.6848536 0.73638994 0.6800698 0.6549126 0.7249478 0.6562753 0.6852327 0.6959576 0.69283485 0.7207522 0.73646295 0.681908 0.6561133 0.65489036 0.72389853
0.5765766 0.72427315 0.6976765 0.69118446 0.652177 0.71034765 0.7238805 0.69542783 0.65222335 0.6990969 0.70923907 0.72107255 0.6814085 0.7383011 0.6627497 0.68308663 0.7242373 0.66243434 0.7097898 0.73635054 0.6847812 0.7096604 0.735467 0.6913583 0.71064925 0.65348095 0.7203507 0.7107721 0.6962062 0.7251485 0.7382848 0.6576134 0.7382853 0.67982715 0.7207155 0.7355765 0.684812 0.73639077 0.68003863 0.6548533 0.7249558 0.6562229 0.68519086 0.6959265 0.69281036 0.7207597 0.7364651 0.6818728 0.6560612 0.65483135 0.72390753
0.5775776 0.7242796 0.6976539 0.69116396 0.6521222 0.71034676 0.7238881 0.6954113 0.65216815 0.6990715 0.70924276 0.72107923 0.6813733 0.7383012 0.66270256 0.68304765 0.72424597 0.66238713 0.70979106 0.73635 0.6847395 0.7096624 0.73546845 0.69133765 0.7106478 0.65342426 0.7203588 0.7107691 0.6961871 0.7251543 0.73828375 0.6575746 0.738284 0.6797959 0.7207208 0.73557943 0.6847707 0.7363917 0.6800068 0.65479445 0.724964 0.6561704 0.6851491 0.69589543 0.6927862 0.72076714 0.7364673 0.681838 0.656009 0.65477264 0.7239164
0.5785786 0.7242854 0.69763154 0.6911433 0.65206736 0.7103457 0.723896 0.6953947 0.65211326 0.6990458 0.7092464 0.7210859 0.68133825 0.73830086 0.6626554 0.68300873 0.7242545 0.66233975 0.70979214 0.7363494 0.684698 0.7096646 0.73546976 0.6913168 0.71064675 0.6533679 0.72036654 0.71076673 0.69616795 0.7251597 0.7382826 0.65753555 0.73828256 0.6797644 0.7207261 0.7355821 0.6847292 0.7363924 0.6799753 0.65473557 0.72497225 0.65611845 0.6851074 0.6958644 0.69276166 0.72077423 0.7364688 0.68180263 0.6559569 0.65471435 0.72392523
0.5795796 0.72429156 0.69760877 0.6911228 0.6520129 0.7103447 0.7239035 0.69537824 0.6520586 0.69901997 0.7092503 0.72109246 0.6813034 0.7383003 0.6626085 0.6829697 0.7242629 0.66229284 0.70979357 0.73634905 0.68465656 0.7096666 0.73547065 0.69129586 0.71064544 0.65331155 0.7203742 0.71076393 0.696149 0.72516465 0.7382813 0.65749687 0.7382809 0.6797332 0.7207313 0.73558486 0.6846877 0.7363928 0.679944 0.65467685 0.72497976 0.65606654 0.6850657 0.6958333 0.6927376 0.7207813 0.7364709 0.6817677 0.65590537 0.65465593 0.72393376
0.5805806 0.7242974 0.6975863 0.69110197 0.6519584 0.7103434 0.72391105 0.69536173 0.65200406 0.6989944 0.7092536 0.7210989 0.6812685 0.73829967 0.66256154 0.6829312 0.7242713 0.66224563 0.7097947 0.73634803 0.6846152 0.7096684 0.7354719 0.6912753 0.710644 0.65325564 0.72038186 0.71076137 0.6961301 0.7251699 0.7382797 0.6574584 0.7382794 0.67970186 0.7207363 0.73558736 0.68464637 0.7363933 0.6799127 0.6546182 0.7249873 0.65601474 0.6850241 0.69580245 0.69271314 0.7207883 0.73647285 0.6817329 0.65585375 0.65459794 0.72394234
0.5815816 0.72430295 0.6975639 0.6910815 0.6519043 0.7103421 0.7239184 0.6953451 0.65194976 0.6989687 0.7092569 0.7211051 0.6812334 0.73829895 0.6625148 0.6828922 0.7242794 0.66219884 0.7097956 0.7363472 0.6845738 0.70967025 0.73547304 0.6912543 0.71064276 0.6532 0.7203893 0.71075827 0.696111 0.72517484 0.73827827 0.6574199 0.73827744 0.6796707 0.72074133 0.73558986 0.68460506 0.7363937 0.6798815 0.6545601 0.7249948 0.6559632 0.6849827 0.69577116 0.6926888 0.7207953 0.73647434 0.68169767 0.6558023 0.6545399 0.72395045
0.5825826 0.72430855 0.69754124 0.69106084 0.6518503 0.71034074 0.72392553 0.69532835 0.65189576 0.6989432 0.70926046 0.7211114 0.6811988 0.738298 0.6624682 0.68285346 0.7242876 0.66215205 0.70979655 0.736346 0.6845327 0.7096719 0.73547375 0.6912336 0.7106411 0.6531441 0.72039676 0.71075535 0.6960919 0.7251796 0.73827636 0.65738165 0.73827565 0.67963946 0.72074604 0.73559237 0.6845638 0.7363939 0.6798502 0.6545021 0.72500217 0.6559115 0.6849412 0.69574016 0.6926646 0.7208018 0.7364758 0.68166304 0.65575105 0.6544823 0.7239588
0.5835836 0.7243141 0.69751894 0.6910402 0.65179664 0.7103394 0.72393274 0.69531184 0.65184176 0.6989175 0.7092636 0.72111696 0.6811639 0.73829675 0.6624219 0.682815 0.72429556 0.66210544 0.7097975 0.73634475 0.6844914 0.70967364 0.7354743 0.69121283 0.71063966 0.65308875 0.7204039 0.7107525 0.69607306 0.7251843 0.73827463 0.6573435 0.7382737 0.6796083 0.72075087 0.7355945 0.68452275 0.736394 0.67981905 0.65444404 0.7250095 0.65586054 0.6848996 0.6957093 0.69264036 0.72080857 0.7364771 0.6816282 0.6556999 0.65442455 0.72396725
0.5845846 0.7243194 0.6974964 0.6910195 0.651743 0.71033806 0.7239399 0.6952954 0.65178806 0.69889194 0.70926666 0.7211231 0.6811295 0.7382958 0.66237515 0.6827764 0.7243032 0.66205907 0.70979834 0.7363437 0.68445015 0.7096752 0.7354751 0.69119227 0.7106381 0.6530336 0.7204108 0.7107492 0.6960539 0.7251889 0.73827267 0.65730536 0.7382717 0.6795773 0.72075564 0.7355967 0.68448144 0.7363939 0.679788 0.6543863 0.7250165 0.6558091 0.6848584 0.6956784 0.69261605 0.72081494 0.7364784 0.68159366 0.65564907 0.6543674 0.72397506
0.5855856 0.7243248 0.69747376 0.69099903 0.65168935 0.7103366 0.7239466 0.6952786 0.65173435 0.6988663 0.70926964 0.7211289 0.6810948 0.7382948 0.66232914 0.6827378 0.7243109 0.6620127 0.7097992 0.73634225 0.684409 0.7096765 0.73547566 0.69117147 0.7106362 0.6529785 0.7204178 0.7107462 0.69603485 0.7251934 0.73827064 0.6572675 0.7382691 0.6795463 0.72076005 0.7355987 0.6844403 0.73639387 0.67975706 0.6543287 0.72502327 0.65575814 0.68481725 0.6956473 0.69259197 0.7208212 0.7364796 0.68155915 0.6555982 0.6543104 0.72398305
0.5865866 0.7243299 0.69745106 0.69097865 0.6516363 0.71033496 0.72395337 0.6952622 0.65168077 0.6988407 0.7092728 0.72113454 0.68106025 0.7382932 0.6622832 0.68269944 0.72431856 0.66196644 0.7097996 0.73634094 0.68436784 0.709678 0.73547614 0.6911507 0.71063447 0.65292346 0.72042495 0.710743 0.6960159 0.7251976 0.73826844 0.6572296 0.73826665 0.6795155 0.72076464 0.7356006 0.68439937 0.7363938 0.67972606 0.65427136 0.7250301 0.65570724 0.6847757 0.6956163 0.69256765 0.7208278 0.7364808 0.6815243 0.6555476 0.6542532 0.72399086
0.5875876 0.7243346 0.69742864 0.690958 0.65158325 0.71033305 0.7239601 0.6952458 0.65162796 0.6988151 0.7092758 0.72114 0.6810258 0.7382918 0.662237 0.6826611 0.7243261 0.66192037 0.70980006 0.7363391 0.684327 0.7096791 0.7354764 0.69113016 0.71063256 0.65286887 0.72043157 0.7107397 0.69599676 0.7252017 0.7382662 0.65719205 0.73826414 0.6794849 0.7207689 0.73560244 0.6843585 0.73639345 0.6796953 0.654214 0.7250371 0.6556567 0.6847347 0.6955853 0.6925437 0.7208338 0.73648137 0.68149006 0.6554974 0.6541963 0.7239984
0.5885886 0.7243396 0.6974061 0.69093746 0.6515303 0.7103314 0.7239666 0.6952291 0.65157515 0.69878936 0.70927846 0.7211453 0.6809915 0.7382903 0.66219115 0.6826226 0.72433335 0.66187435 0.7098006 0.7363376 0.68428594 0.7096805 0.7354766 0.69110936 0.71063054 0.6528142 0.7204385 0.71073633 0.6959778 0.725206 0.7382638 0.65715456 0.73826146 0.679454 0.720773 0.7356041 0.6843174 0.73639303 0.67966455 0.65415704 0.7250435 0.6556063 0.6846935 0.69555455 0.6925193 0.72083986 0.7364824 0.68145573 0.6554469 0.65413964 0.7240058
0.5895896 0.7243446 0.6973837 0.6909171 0.6514778 0.7103294 0.7239732 0.69521236 0.6515221 0.69876367 0.70928127 0.72115064 0.6809572 0.73828834 0.66214544 0.6825843 0.72434056 0.6618286 0.70980096 0.7363357 0.6842452 0.70968175 0.7354767 0.6910889 0.7106288 0.6527597 0.72044516 0.71073294 0.6959586 0.7252099 0.73826116 0.65711725 0.7382588 0.67942345 0.7207772 0.7356057 0.6842767 0.7363923 0.6796337 0.65410024 0.72505015 0.65555584 0.6846523 0.69552374 0.69249535 0.7208457 0.73648316 0.68142134 0.6553969 0.65408325 0.7240136
0.5905906 0.7243492 0.69736105 0.69089663 0.6514253 0.71032757 0.7239794 0.69519603 0.6514697 0.6987382 0.7092839 0.7211559 0.68092304 0.7382866 0.6620998 0.6825463 0.72434783 0.661783 0.7098017 0.7363339 0.6842043 0.70968294 0.73547673 0.69106823 0.71062654 0.6527057 0.7204516 0.7107295 0.6959398 0.72521377 0.73825854 0.6570801 0.73825586 0.67939276 0.72078115 0.7356073 0.68423605 0.73639184 0.6796032 0.65404356 0.7250564 0.6555056 0.6846115 0.6954927 0.69247115 0.72085154 0.7364836 0.68138707 0.6553468 0.6540269 0.724021
0.5915916 0.7243538 0.6973385 0.6908762 0.6513729 0.7103257 0.7239857 0.69517934 0.6514172 0.6987125 0.7092866 0.7211611 0.6808888 0.7382848 0.6620544 0.6825082 0.7243548 0.66173744 0.70980185 0.7363318 0.6841636 0.7096838 0.73547673 0.69104767 0.7106246 0.6526515 0.72045785 0.71072614 0.6959206 0.72521746 0.7382558 0.65704316 0.7382528 0.67936224 0.72078514 0.73560864 0.6841952 0.7363912 0.67957246 0.6539871 0.7250626 0.6554555 0.6845705 0.695462 0.69244707 0.72085726 0.73648447 0.6813528 0.65529716 0.6539709 0.7240283
0.5925926 0.7243583 0.69731617 0.69085574 0.65132093 0.71032375 0.7239919 0.695163 0.65136486 0.69868696 0.70928895 0.721166 0.6808548 0.7382829 0.66200894 0.68246996 0.72436166 0.6616922 0.709802 0.7363297 0.6841228 0.7096847 0.7354764 0.69102716 0.71062225 0.6525978 0.7204643 0.71072257 0.6959018 0.7252211 0.7382532 0.65700614 0.7382498 0.6793319 0.720789 0.73561007 0.6841545 0.7363902 0.67954195 0.65393084 0.72506875 0.6554056 0.68452966 0.69543093 0.69242316 0.720863 0.7364847 0.6813184 0.65524733 0.653915 0.7240355
0.5935936 0.7243626 0.69729394 0.6908357 0.65126914 0.7103216 0.72399765 0.6951464 0.651313 0.69866145 0.70929146 0.7211709 0.68082064 0.7382807 0.66196394 0.68243223 0.7243688 0.66164654 0.70980215 0.73632765 0.68408215 0.70968544 0.7354764 0.69100666 0.71061987 0.6525442 0.72047025 0.7107189 0.69588274 0.72522473 0.73825 0.6569694 0.7382465 0.6793015 0.7207928 0.7356113 0.6841138 0.73638916 0.67951167 0.6538747 0.7250748 0.6553561 0.68448883 0.6954003 0.69239914 0.7208687 0.7364849 0.6812845 0.655198 0.6538592 0.7240424
0.5945946 0.72436666 0.69727147 0.69081503 0.65121764 0.7103195 0.7240038 0.6951299 0.6512611 0.6986359 0.70929384 0.72117573 0.6807867 0.7382786 0.66191876 0.6823942 0.72437537 0.6616016 0.7098021 0.7363253 0.68404174 0.70968634 0.73547614 0.6909863 0.7106176 0.6524909 0.7204764 0.71071523 0.6958638 0.72522825 0.7382471 0.65693283 0.7382432 0.67927116 0.72079664 0.7356123 0.68407327 0.73638827 0.6794815 0.6538187 0.7250808 0.6553068 0.68444794 0.69536954 0.692375 0.72087395 0.7364851 0.6812506 0.6551486 0.6538035 0.7240493
0.5955956 0.72437114 0.69724876 0.6907949 0.6511659 0.7103172 0.72400963 0.69511354 0.6512096 0.6986104 0.7092959 0.7211805 0.6807529 0.7382762 0.66187376 0.6823564 0.7243821 0.66155654 0.70980215 0.736323 0.68400127 0.7096871 0.7354757 0.6909657 0.71061534 0.65243757 0.72048235 0.71071154 0.6958448 0.7252314 0.73824406 0.65689653 0.73823994 0.679241 0.7208 0.73561347 0.6840331 0.7363873 0.67945117 0.65376294 0.7250865 0.65525717 0.6844072 0.69533885 0.69235104 0.7208792 0.7364853 0.6812166 0.6550995 0.6537483 0.7240562
0.5965966 0.72437507 0.69722646 0.6907746 0.6511147 0.710315 0.72401506 0.695097 0.6511579 0.69858474 0.7092984 0.721185 0.6807189 0.73827374 0.6618289 0.68231857 0.7243885 0.66151154 0.70980215 0.7363207 0.68396086 0.7096877 0.73547524 0.6909454 0.71061283 0.65238464 0.72048825 0.7107078 0.69582605 0.7252348 0.73824054 0.6568601 0.7382363 0.6792108 0.7208036 0.7356144 0.68399245 0.7363859 0.67942095 0.6537073 0.7250924 0.6552079 0.6843668 0.6953081 0.69232714 0.7208844 0.73648536 0.68118286 0.6550504 0.65369296 0.72406286
0.5975976 0.7243792 0.6972042 0.69075435 0.6510635 0.7103128 0.72402096 0.69508046 0.65110683 0.69855917 0.7093004 0.72118944 0.6806853 0.73827136 0.6617843 0.682281 0.7243949 0.6614669 0.7098022 0.7363182 0.6839203 0.7096885 0.7354745 0.69092494 0.7106104 0.65233195 0.7204942 0.71070415 0.6958071 0.72523785 0.7382372 0.6568238 0.7382327 0.67918086 0.72080696 0.7356152 0.68395215 0.73638463 0.6793908 0.6536519 0.7250977 0.65515894 0.6843262 0.6952775 0.6923032 0.7208895 0.7364853 0.681149 0.6550017 0.653638 0.72406965
0.5985986 0.72438306 0.69718176 0.6907342 0.65101266 0.71031046 0.7240264 0.69506425 0.6510557 0.6985338 0.70930254 0.72119397 0.68065184 0.7382686 0.6617395 0.68224335 0.7244012 0.66142225 0.70980185 0.7363155 0.68388 0.709689 0.7354738 0.6909046 0.710608 0.65227926 0.72049975 0.71070015 0.6957881 0.72524095 0.7382337 0.6567878 0.73822916 0.6791508 0.72081035 0.735616 0.68391204 0.7363833 0.6793607 0.65359694 0.7251033 0.65511006 0.68428576 0.6952469 0.69227946 0.72089446 0.7364852 0.68111527 0.65495294 0.6535832 0.7240762
0.5995996 0.7243868 0.6971596 0.69071406 0.65096194 0.71030813 0.72403204 0.69504786 0.65100485 0.6985084 0.70930463 0.7211981 0.6806181 0.738266 0.6616954 0.6822059 0.7244075 0.6613778 0.70980173 0.736313 0.68384 0.70968956 0.7354731 0.6908843 0.7106053 0.65222675 0.7205054 0.7106964 0.69576913 0.7252439 0.73823035 0.65675205 0.7382256 0.6791208 0.7208134 0.73561674 0.6838718 0.7363817 0.67933095 0.65354156 0.7251087 0.65506136 0.6842454 0.69521636 0.69225574 0.72089946 0.7364848 0.6810819 0.65490437 0.6535287 0.7240828
0.6006006 0.72439075 0.6971372 0.6906939 0.6509115 0.71030563 0.72403747 0.69503146 0.6509543 0.69848293 0.7093065 0.7212022 0.68058455 0.7382631 0.6616514 0.6821684 0.72441363 0.6613334 0.7098015 0.73630995 0.6838 0.70968986 0.73547214 0.6908641 0.71060276 0.65217453 0.7205108 0.7106925 0.6957504 0.7252466 0.73822665 0.6567163 0.7382215 0.6790911 0.7208167 0.73561734 0.68383175 0.7363802 0.679301 0.653487 0.7251141 0.65501297 0.68420506 0.69518584 0.6922319 0.7209044 0.7364845 0.68104833 0.65485615 0.6534742 0.7240892
0.6016016 0.72439444 0.6971149 0.6906739 0.65086097 0.71030337 0.7240427 0.69501525 0.65090376 0.6984575 0.70930845 0.7212063 0.6805512 0.7382602 0.6616069 0.68213105 0.7244197 0.66128933 0.7098013 0.73630726 0.6837598 0.70969033 0.7354711 0.6908437 0.71060014 0.6521223 0.7205165 0.71068853 0.6957314 0.72524947 0.738223 0.65668064 0.7382175 0.6790614 0.7208198 0.73561776 0.68379176 0.73637843 0.6792712 0.65343225 0.7251193 0.65496445 0.6841648 0.69515544 0.6922082 0.72090924 0.73648417 0.68101496 0.65480804 0.6534199 0.7240955
0.6026026 0.7243978 0.69709253 0.69065386 0.6508108 0.7103008 0.72404784 0.6949989 0.6508534 0.6984325 0.7093103 0.72121054 0.6805179 0.7382571 0.66156286 0.68209374 0.7244255 0.66124505 0.7098008 0.7363044 0.68371975 0.7096907 0.7354703 0.6908236 0.71059763 0.65207034 0.7205219 0.71068436 0.69571257 0.7252521 0.73821914 0.65664524 0.73821366 0.67903167 0.7208227 0.7356184 0.6837516 0.73637694 0.67924166 0.65337783 0.7251244 0.6549161 0.6841247 0.69512486 0.69218445 0.7209137 0.7364837 0.68098164 0.65476 0.65336585 0.7241016
0.6036036 0.7244013 0.6970701 0.69063383 0.650761 0.71029824 0.7240528 0.69498277 0.65080315 0.6984068 0.70931214 0.72121435 0.68048483 0.73825413 0.66151917 0.6820565 0.72443134 0.6612013 0.70980036 0.73630124 0.68368006 0.709691 0.73546946 0.6908037 0.71059483 0.65201867 0.7205271 0.7106805 0.6956939 0.72525454 0.7382152 0.65661 0.7382094 0.6790022 0.7208256 0.7356187 0.68371195 0.7363751 0.6792119 0.6533235 0.72512907 0.65486825 0.68408465 0.69509447 0.6921609 0.72091824 0.7364832 0.6809483 0.65471226 0.6533117 0.7241077
0.6046046 0.7244047 0.697048 0.6906138 0.6507113 0.71029586 0.724058 0.6949663 0.6507535 0.69838166 0.7093139 0.7212184 0.6804517 0.7382512 0.66147536 0.68201953 0.72443706 0.6611573 0.70979977 0.7362984 0.6836402 0.7096912 0.73546815 0.6907834 0.71059173 0.6519672 0.72053236 0.7106764 0.6956752 0.7252573 0.7382111 0.6565747 0.7382052 0.6789728 0.7208285 0.735619 0.6836723 0.7363732 0.67918235 0.6532693 0.7251342 0.6548202 0.68404454 0.69506407 0.69213736 0.7209227 0.7364823 0.6809151 0.6546646 0.6532582 0.7241138
0.6056056 0.7244081 0.69702595 0.690594 0.65066177 0.7102932 0.72406286 0.6949502 0.65070385 0.6983565 0.7093154 0.7212218 0.68041855 0.73824763 0.6614319 0.6819825 0.7244429 0.6611139 0.70979947 0.73629516 0.68360037 0.7096912 0.73546684 0.69076353 0.71058905 0.6519157 0.72053754 0.7106724 0.6956564 0.72525954 0.73820716 0.6565398 0.73820096 0.67894334 0.7208313 0.735619 0.6836324 0.7363713 0.67915314 0.65321547 0.7251391 0.65477264 0.6840046 0.69503367 0.6921137 0.72092736 0.73648167 0.68088216 0.6546171 0.6532046 0.72411996
0.6066066 0.7244113 0.69700366 0.6905741 0.6506123 0.7102905 0.7240677 0.69493407 0.6506543 0.6983312 0.70931715 0.7212256 0.68038553 0.7382443 0.66138846 0.6819454 0.72444826 0.6610702 0.7097989 0.736292 0.68356067 0.7096915 0.73546576 0.69074357 0.7105862 0.6518645 0.7205425 0.710668 0.69563764 0.72526187 0.738203 0.6565049 0.73819655 0.6789141 0.72083396 0.7356194 0.6835928 0.73636913 0.67912364 0.65316176 0.7251438 0.65472513 0.6839649 0.6950034 0.6920902 0.72093153 0.73648083 0.6808492 0.65456986 0.65315145 0.7241256
0.6076076 0.7244143 0.6969816 0.6905542 0.650563 0.71028787 0.72407264 0.69491786 0.6506049 0.6983061 0.70931864 0.7212294 0.6803527 0.73824126 0.661345 0.68190855 0.7244539 0.66102695 0.70979834 0.7362885 0.6835213 0.7096916 0.7354643 0.6907235 0.71058315 0.6518137 0.72054744 0.7106639 0.6956191 0.725264 0.7381988 0.6564705 0.73819214 0.67888486 0.7208367 0.73561937 0.68355346 0.73636705 0.6790945 0.6531083 0.72514844 0.65467757 0.68392503 0.69497323 0.6920669 0.72093576 0.73648 0.68081623 0.65452254 0.6530982 0.72413146
0.6086086 0.72441757 0.69695944 0.6905345 0.65051407 0.710285 0.7240773 0.6949019 0.65055573 0.69828075 0.7093202 0.7212327 0.6803197 0.73823756 0.66130203 0.6818717 0.72445947 0.6609837 0.7097976 0.7362852 0.68348193 0.7096915 0.7354629 0.69070345 0.7105802 0.6517628 0.7205524 0.7106598 0.6956004 0.7252661 0.73819435 0.65643567 0.7381878 0.6788558 0.7208392 0.7356193 0.68351376 0.7363649 0.6790653 0.6530548 0.725153 0.65463036 0.6838853 0.6949428 0.6920434 0.72093993 0.73647904 0.68078333 0.65447557 0.6530452 0.7241372
0.6096096 0.72442067 0.6969374 0.6905147 0.6504652 0.7102822 0.724082 0.69488555 0.6505067 0.6982556 0.7093219 0.7212363 0.68028724 0.7382339 0.6612591 0.68183523 0.72446454 0.6609406 0.709797 0.73628175 0.68344235 0.70969146 0.7354614 0.69068366 0.71057737 0.6517122 0.7205572 0.7106555 0.6955821 0.7252682 0.7381902 0.6564013 0.738183 0.6788268 0.72084177 0.7356193 0.68347454 0.73636264 0.6790363 0.6530016 0.7251576 0.6545834 0.6838459 0.694913 0.6920202 0.720944 0.7364781 0.6807509 0.65442884 0.65299225 0.72414273
0.6106106 0.7244236 0.6969155 0.69049513 0.6504168 0.71027946 0.72408634 0.69486964 0.65045804 0.69823045 0.709323 0.7212397 0.68025446 0.73823047 0.66121614 0.6817987 0.72446984 0.6608979 0.7097964 0.73627836 0.683403 0.7096915 0.7354598 0.690664 0.7105742 0.65166175 0.7205621 0.71065104 0.6955633 0.7252701 0.73818564 0.65636724 0.7381784 0.67879784 0.7208441 0.735619 0.68343544 0.73636043 0.67900735 0.6529487 0.7251618 0.6545365 0.68380654 0.6948827 0.69199675 0.720948 0.73647696 0.6807183 0.6543822 0.6529396 0.7241484
0.6116116 0.7244263 0.69689363 0.6904755 0.65036833 0.7102767 0.7240911 0.6948537 0.6504095 0.6982055 0.7093245 0.7212428 0.6802221 0.7382267 0.6611735 0.6817618 0.72447515 0.66085505 0.70979553 0.7362748 0.68336385 0.7096915 0.73545825 0.690644 0.71057117 0.6516117 0.72056663 0.71064687 0.69554496 0.7252722 0.7381812 0.65633285 0.7381736 0.67876905 0.7208465 0.73561895 0.683396 0.7363578 0.6789783 0.65289587 0.72516626 0.65448993 0.6837668 0.69485253 0.6919735 0.720952 0.7364758 0.68068564 0.6543355 0.6528874 0.7241538
0.6126126 0.7244293 0.6968715 0.690456 0.65031993 0.71027386 0.72409546 0.6948376 0.650361 0.6981805 0.709326 0.7212461 0.68018955 0.7382229 0.66113085 0.6817257 0.72448015 0.6608125 0.7097948 0.73627114 0.6833244 0.7096913 0.73545635 0.6906244 0.71056825 0.6515615 0.72057134 0.71064264 0.69552636 0.725274 0.7381766 0.65629905 0.7381685 0.6787402 0.72084886 0.73561877 0.68335694 0.7363556 0.6789496 0.65284324 0.7251706 0.6544434 0.6837275 0.69482255 0.6919504 0.7209559 0.73647463 0.6806533 0.65428925 0.65283495 0.72415924
0.6136136 0.7244318 0.69684964 0.69043636 0.65027183 0.710271 0.72409964 0.69482183 0.6503129 0.6981555 0.7093273 0.72124934 0.68015724 0.7382194 0.66108847 0.68168926 0.7244854 0.66076964 0.70979387 0.73626745 0.68328565 0.7096912 0.7354546 0.69060487 0.7105649 0.65151185 0.7205759 0.7106381 0.6955079 0.7252757 0.73817194 0.65626514 0.73816377 0.6787116 0.72085106 0.7356185 0.6833181 0.7363529 0.6789209 0.6527909 0.7251747 0.65439683 0.6836884 0.6947927 0.69192725 0.72095966 0.7364735 0.68062085 0.65424323 0.65278304 0.7241647
0.6146146 0.7244347 0.6968277 0.69041705 0.650224 0.7102681 0.7241041 0.6948059 0.6502649 0.69813067 0.70932853 0.7212525 0.680125 0.7382153 0.6610461 0.6816532 0.72449034 0.6607274 0.70979315 0.736264 0.6832466 0.70969117 0.7354531 0.69058526 0.7105618 0.65146196 0.72058004 0.71063405 0.6954895 0.7252776 0.73816705 0.6562314 0.7381588 0.6786831 0.72085345 0.735618 0.68327904 0.7363504 0.6788924 0.6527386 0.7251787 0.6543508 0.6836493 0.6947628 0.69190407 0.72096354 0.7364719 0.6805888 0.6541972 0.65273094 0.72416973
0.6156156 0.7244373 0.696806 0.6903976 0.6501765 0.710265 0.7241081 0.69478995 0.6502171 0.6981059 0.70932984 0.7212555 0.68009293 0.73821115 0.66100395 0.68161696 0.72449493 0.66068536 0.70979226 0.73625994 0.6832078 0.7096907 0.7354509 0.69056576 0.7105585 0.6514127 0.72058475 0.71062976 0.6954711 0.7252791 0.73816234 0.656198 0.7381538 0.67865473 0.72085553 0.73561764 0.6832403 0.73634785 0.6788641 0.6526865 0.72518283 0.65430474 0.6836102 0.69473314 0.6918811 0.72096705 0.7364703 0.68055665 0.65415126 0.6526793 0.72417516
0.6166166 0.72443986 0.6967844 0.6903782 0.6501291 0.7102623 0.72411215 0.6947744 0.6501694 0.69808084 0.7093309 0.72125834 0.6800608 0.73820716 0.66096187 0.68158096 0.72449994 0.6606431 0.70979136 0.7362561 0.68316877 0.70969045 0.73544925 0.6905464 0.7105556 0.65136325 0.72058934 0.7106251 0.6954528 0.72528064 0.7381576 0.65616465 0.73814857 0.67862624 0.72085756 0.7356168 0.6832013 0.7363452 0.67883563 0.65263456 0.72518647 0.65425885 0.6835714 0.69470346 0.6918582 0.72097075 0.7364689 0.6805244 0.6541059 0.6526279 0.7241801
0.6176176 0.7244422 0.69676244 0.6903588 0.65008175 0.7102594 0.7241161 0.69475865 0.650122 0.698056 0.7093321 0.7212615 0.68002903 0.73820317 0.6609198 0.6815451 0.72450465 0.6606013 0.7097904 0.7362523 0.6831303 0.7096902 0.7354472 0.69052684 0.71055233 0.65131396 0.7205936 0.71062094 0.6954347 0.72528213 0.73815244 0.6561314 0.7381435 0.678598 0.7208597 0.7356164 0.68316287 0.73634225 0.67880714 0.652583 0.7251904 0.65421295 0.6835324 0.69467366 0.6918353 0.7209742 0.73646736 0.6804925 0.6540602 0.6525766 0.72418535
0.6186186 0.72444445 0.6967407 0.6903396 0.65003455 0.71025646 0.7241204 0.6947429 0.6500749 0.6980313 0.70933324 0.72126406 0.67999697 0.7381992 0.66087824 0.68150926 0.7245094 0.6605592 0.70978945 0.7362482 0.68309176 0.70969003 0.735445 0.6905074 0.7105491 0.6512655 0.7205978 0.7106165 0.6954162 0.72528344 0.7381475 0.6560982 0.7381382 0.67857 0.7208617 0.7356158 0.6831242 0.73633933 0.67877924 0.65253145 0.72519416 0.65416765 0.6834936 0.6946442 0.69181246 0.7209778 0.7364657 0.68046093 0.6540148 0.65252537 0.72419024
0.6196196 0.7244471 0.6967193 0.6903205 0.64998764 0.71025324 0.7241244 0.6947273 0.6500277 0.69800687 0.7093342 0.72126675 0.6799656 0.7381949 0.6608366 0.68147355 0.7245139 0.66051775 0.70978844 0.73624426 0.6830532 0.7096897 0.73544306 0.69048834 0.7105457 0.65121657 0.7206019 0.710612 0.69539815 0.72528493 0.7381422 0.6560653 0.7381331 0.67854196 0.7208632 0.73561496 0.68308574 0.7363366 0.67875123 0.65248024 0.7251981 0.65412223 0.683455 0.6946146 0.6917898 0.72098124 0.73646396 0.68042904 0.6539698 0.6524745 0.7241951
0.6206206 0.7244491 0.6966976 0.6903012 0.6499409 0.71025026 0.72412807 0.6947117 0.6499806 0.6979822 0.7093355 0.7212694 0.67993367 0.7381906 0.66079515 0.6814378 0.72451836 0.66047615 0.7097876 0.7362404 0.6830146 0.7096894 0.7354409 0.69046885 0.71054256 0.65116787 0.7206059 0.71060747 0.69537973 0.72528625 0.7381373 0.6560325 0.73812747 0.6785138 0.7208656 0.73561424 0.6830474 0.73633343 0.67872316 0.6524289 0.7252016 0.6540769 0.6834161 0.69458497 0.69176704 0.72098446 0.7364625 0.68039745 0.6539246 0.6524235 0.72419995
0.6216216 0.72445154 0.6966761 0.69028217 0.64989436 0.7102475 0.724132 0.6946962 0.64993423 0.6979576 0.7093364 0.7212722 0.6799023 0.7381861 0.66075385 0.68140215 0.72452295 0.6604348 0.7097865 0.7362363 0.6829765 0.7096888 0.7354389 0.6904498 0.71053934 0.6511194 0.72061014 0.71060306 0.6953619 0.7252875 0.7381321 0.65599996 0.7381222 0.6784862 0.7208673 0.7356135 0.6830091 0.7363307 0.67869526 0.652378 0.7252051 0.65403193 0.6833779 0.6945556 0.6917445 0.72098804 0.7364605 0.6803658 0.65388006 0.652373 0.7242047
0.6226226 0.72445357 0.6966544 0.6902633 0.64984804 0.7102442 0.72413594 0.6946806 0.64988786 0.697933 0.70933753 0.7212747 0.6798708 0.73818195 0.6607126 0.6813668 0.72452754 0.6603938 0.70978534 0.73623174 0.6829382 0.7096886 0.7354368 0.69043076 0.71053606 0.65107155 0.720614 0.7105986 0.6953439 0.7252886 0.73812705 0.65596735 0.73811686 0.6784584 0.720869 0.73561263 0.6829709 0.7363278 0.6786675 0.6523271 0.7252087 0.653987 0.6833397 0.69452626 0.6917219 0.7209911 0.7364588 0.6803345 0.6538353 0.6523227 0.72420955
0.6236236 0.72445583 0.69663316 0.6902446 0.6498019 0.7102413 0.72413963 0.6946653 0.6498412 0.6979085 0.7093385 0.72127706 0.6798394 0.7381774 0.66067153 0.68133134 0.72453177 0.66035265 0.7097842 0.73622787 0.68290013 0.709688 0.7354342 0.69041175 0.71053255 0.6510235 0.720618 0.7105942 0.69532573 0.7252897 0.7381217 0.6559353 0.7381114 0.67843056 0.72087073 0.73561186 0.682933 0.7363246 0.67863965 0.6522767 0.7252122 0.6539422 0.68330145 0.6944968 0.69169956 0.72099423 0.73645675 0.6803031 0.6537907 0.6522725 0.72421426
0.6246246 0.7244579 0.6966118 0.6902256 0.6497557 0.7102383 0.7241429 0.69465005 0.6497951 0.697884 0.70933926 0.7212797 0.67980826 0.7381729 0.66063094 0.68129617 0.72453624 0.6603118 0.70978296 0.7362235 0.6828622 0.7096877 0.73543197 0.69039255 0.71052915 0.65097564 0.72062194 0.7105896 0.69530785 0.72529066 0.7381162 0.65590304 0.7381056 0.6784032 0.72087246 0.7356107 0.6828948 0.7363214 0.67861223 0.6522261 0.7252157 0.65389776 0.6832631 0.69446766 0.69167715 0.72099733 0.73645484 0.680272 0.6537464 0.65222234 0.7242187
0.6256256 0.72446007 0.6965905 0.69020694 0.6497101 0.71023506 0.7241467 0.6946344 0.6497494 0.6978599 0.70934016 0.7212821 0.6797771 0.73816836 0.66059023 0.6812611 0.72454053 0.66027087 0.7097821 0.73621905 0.68282425 0.70968705 0.73542964 0.6903738 0.71052593 0.65092814 0.72062576 0.71058524 0.69529 0.72529197 0.73811084 0.6558709 0.7381001 0.67837566 0.7208743 0.7356099 0.68285704 0.7363182 0.67858475 0.65217614 0.72521895 0.6538535 0.6832251 0.69443834 0.69165486 0.72100043 0.73645306 0.6802407 0.65370244 0.65217257 0.7242234
0.6266266 0.724462 0.69656926 0.69018817 0.6496647 0.71023196 0.7241502 0.69461936 0.6497037 0.6978356 0.7093414 0.72128445 0.67974603 0.7381638 0.66054964 0.68122596 0.72454476 0.6602303 0.7097809 0.73621476 0.6827866 0.7096867 0.73542714 0.6903552 0.7105224 0.6508805 0.7206295 0.7105805 0.6952724 0.7252928 0.73810536 0.6558391 0.7380945 0.6783484 0.7208758 0.73560864 0.68281925 0.73631495 0.67855746 0.652126 0.72522205 0.65380937 0.68318695 0.6944094 0.69163257 0.7210035 0.73645085 0.6802098 0.65365833 0.65212303 0.7242279
0.6276276 0.724464 0.69654804 0.6901695 0.64961916 0.7102288 0.7241537 0.69460404 0.6496582 0.6978113 0.709342 0.72128695 0.679715 0.7381591 0.66050893 0.681191 0.7245488 0.66019 0.70977986 0.7362104 0.6827488 0.7096862 0.73542464 0.6903361 0.71051896 0.65083355 0.7206334 0.71057594 0.69525427 0.7252939 0.73810005 0.6558074 0.7380888 0.6783212 0.7208772 0.7356076 0.6827817 0.7363119 0.6785302 0.6520761 0.7252254 0.6537652 0.6831491 0.69438034 0.6916102 0.72100633 0.73644865 0.6801788 0.65361464 0.6520736 0.7242323
0.6286286 0.7244657 0.6965269 0.69015086 0.649574 0.71022576 0.72415704 0.6945891 0.64961267 0.6977869 0.7093428 0.72128916 0.6796842 0.73815453 0.6604688 0.6811561 0.7245529 0.66014946 0.7097786 0.73620594 0.68271124 0.7096857 0.7354224 0.69031745 0.7105156 0.65078634 0.720637 0.7105717 0.69523686 0.7252949 0.73809445 0.6557757 0.7380829 0.6782942 0.72087884 0.73560643 0.6827439 0.7363082 0.6785029 0.6520264 0.72522855 0.6537213 0.68311155 0.6943514 0.69158804 0.7210095 0.73644674 0.68014807 0.65357107 0.6520241 0.7242368
0.6296296 0.7244673 0.6965057 0.6901323 0.64952904 0.7102226 0.7241606 0.694574 0.64956737 0.6977628 0.7093436 0.72129136 0.6796536 0.7381498 0.6604287 0.68112135 0.7245568 0.66010934 0.7097775 0.7362014 0.6826737 0.7096849 0.73541963 0.69029903 0.7105123 0.6507396 0.7206408 0.710567 0.69521904 0.72529536 0.73808914 0.6557442 0.73807716 0.678267 0.7208804 0.7356053 0.6827066 0.73630506 0.6784758 0.651977 0.7252316 0.6536777 0.6830737 0.6943225 0.691566 0.72101223 0.7364444 0.68011755 0.65352744 0.6519751 0.7242411
0.6306306 0.72446936 0.6964848 0.6901137 0.6494842 0.71021944 0.72416395 0.6945589 0.64952266 0.69773877 0.70934445 0.72129345 0.679623 0.73814493 0.6603887 0.6810869 0.724561 0.6600692 0.7097763 0.73619676 0.68263626 0.7096843 0.7354171 0.69028026 0.71050864 0.65069276 0.7206442 0.71056247 0.6952014 0.7252963 0.73808336 0.6557132 0.7380714 0.6782402 0.72088206 0.73560405 0.6826694 0.73630154 0.678449 0.6519276 0.7252347 0.653634 0.68303615 0.69429356 0.691544 0.72101504 0.7364421 0.68008685 0.65348417 0.6519261 0.7242453
0.6316316 0.72447115 0.696464 0.6900956 0.6494394 0.71021646 0.7241671 0.6945439 0.6494779 0.6977146 0.7093453 0.7212958 0.6795925 0.7381401 0.6603489 0.68105215 0.72456485 0.6600295 0.709775 0.7361924 0.68259895 0.7096838 0.73541445 0.69026196 0.7105055 0.65064627 0.72064805 0.710558 0.695184 0.725297 0.7380774 0.6556819 0.7380655 0.67821354 0.7208834 0.7356029 0.6826319 0.7362981 0.67842233 0.6518786 0.7252379 0.6535908 0.68299854 0.6942648 0.6915221 0.721018 0.73643976 0.68005645 0.65344125 0.65187734 0.7242497
0.6326326 0.72447294 0.6964429 0.6900773 0.6493949 0.7102132 0.72417027 0.6945291 0.6494332 0.6976907 0.7093462 0.7212978 0.6795619 0.73813534 0.66030926 0.681018 0.72456867 0.65998954 0.70977396 0.7361879 0.68256164 0.7096831 0.73541176 0.69024354 0.7105019 0.6505999 0.7206514 0.7105535 0.69516635 0.72529763 0.7380719 0.6556509 0.73805964 0.6781867 0.7208846 0.73560154 0.68259513 0.7362947 0.6783955 0.6518297 0.7252406 0.65354776 0.6829612 0.69423634 0.69150025 0.7210205 0.7364377 0.680026 0.65339804 0.65182877 0.72425395
0.6336336 0.7244744 0.6964221 0.69005907 0.6493508 0.7102099 0.7241735 0.6945142 0.6493889 0.6976668 0.70934695 0.7212997 0.6795317 0.7381303 0.6602695 0.6809836 0.7245726 0.6599499 0.7097727 0.7361833 0.6825248 0.7096825 0.73540926 0.6902251 0.7104984 0.6505539 0.7206548 0.71054906 0.695149 0.7252982 0.738066 0.6556201 0.7380537 0.67816013 0.72088593 0.73560023 0.68255806 0.7362909 0.678369 0.65178096 0.7252436 0.65350455 0.6829241 0.6942076 0.6914786 0.72102326 0.7364353 0.67999595 0.65335536 0.65178025 0.724258
0.6346346 0.724476 0.69640136 0.6900408 0.6493065 0.71020716 0.72417676 0.69449943 0.6493446 0.69764316 0.7093476 0.72130185 0.67950153 0.7381254 0.66023016 0.68094933 0.7245764 0.6599104 0.7097715 0.73617864 0.68248785 0.7096821 0.73540646 0.69020706 0.7104952 0.65050787 0.7206583 0.71054447 0.6951316 0.725299 0.73806036 0.65558946 0.7380475 0.6781337 0.72088736 0.7355986 0.6825211 0.73628753 0.6783425 0.6517323 0.72524637 0.6534618 0.68288714 0.6941791 0.6914569 0.7210259 0.7364328 0.6799656 0.65331274 0.65173227 0.7242622
0.6356356 0.7244776 0.6963805 0.6900229 0.6492628 0.7102037 0.72417974 0.69448465 0.6493003 0.6976194 0.7093484 0.7213039 0.6794715 0.7381204 0.6601909 0.6809152 0.72458005 0.6598713 0.7097702 0.7361739 0.6824509 0.7096813 0.73540354 0.6901887 0.7104917 0.65046215 0.72066164 0.71054006 0.6951144 0.7252995 0.73805445 0.65555876 0.73804146 0.6781073 0.7208888 0.73559713 0.6824841 0.7362837 0.67831594 0.651684 0.7252493 0.65341914 0.68285006 0.69415087 0.6914352 0.72102857 0.73643005 0.6799358 0.65327036 0.6516843 0.72426623
0.6366366 0.72447914 0.69636005 0.69000494 0.6492189 0.7102006 0.7241829 0.69447017 0.6492566 0.69759583 0.709349 0.7213059 0.67944163 0.7381154 0.6601518 0.6808812 0.72458375 0.6598322 0.70976907 0.7361691 0.6824141 0.7096807 0.73540074 0.6901705 0.7104881 0.6504166 0.72066516 0.7105355 0.6950972 0.72529995 0.7380488 0.6555285 0.7380354 0.6780811 0.72089 0.7355958 0.6824475 0.73628026 0.6782899 0.6516357 0.7252519 0.6533765 0.682813 0.6941225 0.6914137 0.72103137 0.73642796 0.6799058 0.6532279 0.65163636 0.7242703
0.6376376 0.7244807 0.69633955 0.6899869 0.64917564 0.71019757 0.724186 0.6944555 0.649213 0.6975721 0.7093499 0.7213077 0.679412 0.73811024 0.6601128 0.68084747 0.72458744 0.6597933 0.70976776 0.73616457 0.6823776 0.7096801 0.735398 0.6901526 0.71048474 0.65037143 0.72066844 0.710531 0.69508004 0.72530043 0.73804283 0.65549827 0.7380291 0.6780549 0.72089106 0.73559433 0.6824108 0.7362766 0.67826355 0.65158767 0.72525454 0.653334 0.6827762 0.6940942 0.69139206 0.7210339 0.7364254 0.6798761 0.65318584 0.65158856 0.72427434
0.6386386 0.7244821 0.69631886 0.6899692 0.64913213 0.7101945 0.72418886 0.6944411 0.6491694 0.6975487 0.7093505 0.72130984 0.6793822 0.73810524 0.66007394 0.6808137 0.72459114 0.65975404 0.7097665 0.73615974 0.6823409 0.70967954 0.73539513 0.69013476 0.7104812 0.650326 0.72067195 0.7105264 0.69506264 0.72530097 0.73803693 0.6554683 0.7380232 0.6780289 0.72089237 0.73559284 0.6823743 0.736273 0.6782377 0.65153974 0.72525734 0.65329194 0.6827394 0.6940658 0.6913708 0.7210364 0.73642296 0.67984635 0.6531439 0.65154105 0.7242783
0.6396396 0.72448355 0.6962985 0.68995136 0.64908886 0.71019137 0.7241919 0.69442654 0.6491262 0.69752514 0.70935124 0.72131157 0.6793526 0.7381001 0.6600353 0.68078005 0.7245946 0.65971565 0.7097651 0.7361552 0.6823045 0.7096787 0.73539245 0.6901167 0.7104777 0.65028095 0.72067493 0.71052206 0.69504577 0.72530144 0.7380309 0.6554383 0.7380169 0.6780029 0.72089344 0.7355911 0.68233806 0.7362692 0.67821175 0.65149236 0.72526 0.65325 0.6827029 0.6940381 0.6913497 0.72103876 0.7364201 0.6798168 0.653102 0.6514941 0.7242821
0.6406406 0.7244851 0.69627786 0.6899338 0.6490459 0.71018827 0.72419477 0.69441223 0.64908296 0.6975018 0.70935214 0.72131324 0.679323 0.7380949 0.65999675 0.6807465 0.72459817 0.6596769 0.70976406 0.7361502 0.6822683 0.709678 0.7353895 0.69009906 0.71047425 0.65023607 0.72067815 0.71051747 0.6950289 0.7253016 0.7380251 0.6554084 0.7380107 0.67797714 0.7208948 0.7355894 0.68230164 0.73626536 0.67818606 0.65144473 0.7252626 0.6532082 0.68266666 0.6940098 0.6913286 0.7210412 0.7364178 0.67978734 0.65306044 0.65144694 0.72428596
0.6416416 0.7244864 0.6962578 0.68991596 0.6490033 0.71018535 0.7241977 0.6943981 0.64904004 0.6974786 0.7093526 0.721315 0.67929345 0.7380898 0.6599584 0.6807134 0.7246015 0.6596384 0.7097629 0.73614526 0.68223214 0.70967746 0.73538643 0.69008136 0.71047103 0.6501914 0.72068125 0.710513 0.695012 0.7253021 0.73801893 0.6553788 0.7380043 0.6779514 0.7208958 0.7355878 0.6822655 0.7362616 0.6781601 0.6513976 0.72526515 0.6531664 0.6826302 0.6939819 0.6913075 0.72104347 0.736415 0.679758 0.65301895 0.6513999 0.7242897
0.6426426 0.7244878 0.6962375 0.6898986 0.6489605 0.7101822 0.72420055 0.6943838 0.64899737 0.6974552 0.7093534 0.7213167 0.6792646 0.73808455 0.65992004 0.6806798 0.7246051 0.65960026 0.7097617 0.7361404 0.682196 0.70967674 0.7353835 0.69006354 0.7104676 0.65014684 0.72068465 0.71050864 0.6949951 0.7253026 0.73801285 0.65534943 0.7379983 0.67792606 0.7208967 0.7355863 0.68222934 0.73625785 0.6781346 0.6513503 0.7252677 0.653125 0.6825939 0.6939541 0.6912863 0.7210461 0.7364122 0.67972887 0.6529778 0.6513532 0.72429353
0.6436436 0.72448903 0.6962175 0.6898811 0.648918 0.71017915 0.72420317 0.6943698 0.64895487 0.697432 0.7093541 0.7213186 0.67923516 0.73807937 0.65988225 0.6806466 0.72460836 0.6595624 0.7097605 0.7361355 0.68216 0.7096761 0.7353804 0.69004625 0.7104641 0.6501026 0.72068787 0.7105041 0.69497836 0.7253029 0.7380068 0.6553201 0.737992 0.67790073 0.7208981 0.73558444 0.68219364 0.73625404 0.6781091 0.65130347 0.7252701 0.6530834 0.6825577 0.6939264 0.69126534 0.72104836 0.7364096 0.6796998 0.6529366 0.65130675 0.7242973
0.6446446 0.72449034 0.6961974 0.6898638 0.6488758 0.710176 0.7242062 0.6943558 0.64891243 0.69740915 0.70935464 0.72132015 0.67920625 0.73807406 0.65984434 0.68061364 0.72461194 0.65952426 0.7097591 0.73613083 0.6821241 0.70967543 0.73537755 0.69002885 0.7104605 0.6500585 0.7206909 0.71049964 0.6949617 0.725303 0.7380005 0.6552908 0.7379856 0.67787516 0.72089905 0.7355827 0.68215775 0.73625004 0.6780839 0.65125674 0.7252725 0.65304244 0.6825217 0.6938986 0.69124454 0.7210508 0.7364069 0.67967093 0.65289557 0.6512602 0.724301
0.6456456 0.72449166 0.6961773 0.6898464 0.64883393 0.71017295 0.7242089 0.69434154 0.64887005 0.697386 0.7093554 0.72132194 0.67917734 0.7380687 0.65980643 0.6805805 0.7246152 0.6594865 0.7097579 0.7361257 0.68208843 0.7096749 0.7353744 0.69001144 0.7104574 0.65001464 0.72069395 0.7104955 0.694945 0.7253031 0.7379945 0.6552619 0.73797935 0.67784995 0.72090024 0.735581 0.68212205 0.7362461 0.6780587 0.65121025 0.7252749 0.6530014 0.68248564 0.6938711 0.6912237 0.721053 0.7364042 0.6796418 0.6528547 0.6512139 0.7243047
0.6466466 0.7244931 0.69615704 0.6898293 0.648792 0.7101699 0.7242116 0.6943279 0.6488281 0.69736296 0.7093562 0.72132343 0.6791484 0.73806345 0.6597689 0.6805479 0.7246187 0.6594488 0.7097568 0.7361209 0.68205285 0.7096742 0.73537135 0.68999416 0.7104536 0.64997077 0.72069687 0.7104909 0.6949286 0.72530323 0.7379883 0.65523297 0.73797286 0.6778249 0.72090113 0.7355792 0.6820865 0.73624223 0.6780336 0.65116364 0.72527736 0.65296066 0.68245023 0.69384354 0.69120306 0.7210553 0.7364013 0.6796133 0.65281415 0.6511679 0.7243084
0.6476476 0.7244938 0.69613737 0.68981224 0.6487502 0.7101669 0.72421426 0.6943139 0.6487862 0.69734 0.70935684 0.72132504 0.67911994 0.7380582 0.6597314 0.68051505 0.72462165 0.6594114 0.70975554 0.736116 0.6820173 0.70967346 0.73536813 0.68997675 0.7104505 0.6499271 0.72069985 0.7104864 0.694912 0.72530335 0.7379823 0.6552042 0.73796654 0.6778 0.72090226 0.7355773 0.68205094 0.7362382 0.6780085 0.65111774 0.7252797 0.6529198 0.6824144 0.693816 0.6911826 0.72105753 0.7363987 0.6795847 0.652774 0.65112215 0.7243122
0.6486486 0.7244952 0.6961177 0.6897952 0.64870876 0.7101639 0.72421706 0.6943001 0.6487448 0.6973175 0.70935756 0.72132653 0.6790912 0.7380527 0.659694 0.6804823 0.72462523 0.659374 0.70975435 0.73611087 0.6819819 0.70967275 0.7353653 0.6899599 0.7104472 0.64988387 0.720703 0.71048224 0.6948957 0.72530353 0.737976 0.6551757 0.73796016 0.6777749 0.72090304 0.7355756 0.6820158 0.73623425 0.67798346 0.65107167 0.7252821 0.6528795 0.68237865 0.69378877 0.69116205 0.7210597 0.73639566 0.67955613 0.6527335 0.65107656 0.7243155
0.6496496 0.7244964 0.6960981 0.68977827 0.6486674 0.7101609 0.7242196 0.69428647 0.64870334 0.6972947 0.70935816 0.7213283 0.6790627 0.73804736 0.65965664 0.68045014 0.72462827 0.6593367 0.7097534 0.736106 0.6819465 0.70967233 0.735362 0.68994284 0.7104436 0.6498406 0.7207059 0.7104779 0.6948793 0.72530353 0.7379699 0.6551472 0.7379537 0.6777503 0.7209043 0.73557365 0.6819803 0.7362303 0.67795897 0.65102583 0.72528434 0.65283906 0.68234336 0.6937615 0.6911416 0.72106206 0.73639303 0.67952764 0.65269345 0.65103096 0.7243191
0.6506507 0.72449756 0.6960783 0.68976134 0.6486262 0.710158 0.72422236 0.6942729 0.6486618 0.697272 0.709359 0.72132975 0.67903465 0.7380418 0.6596197 0.6804176 0.7246316 0.6592997 0.709752 0.73610103 0.6819113 0.70967174 0.7353589 0.68992597 0.71044034 0.64979756 0.7207089 0.7104736 0.6948632 0.72530395 0.73796344 0.6551189 0.7379471 0.67772573 0.720905 0.7355718 0.68194526 0.7362263 0.67793417 0.65098023 0.72528654 0.65279883 0.682308 0.6937344 0.6911211 0.7210642 0.7363901 0.6794995 0.6526535 0.65098566 0.7243226
0.6516517 0.72449887 0.69605887 0.6897446 0.648585 0.71015495 0.7242249 0.69425905 0.64862084 0.6972496 0.7093596 0.72133136 0.67900634 0.7380366 0.6595827 0.6803851 0.7246347 0.65926266 0.70975107 0.7360957 0.68187636 0.70967096 0.73535585 0.68990916 0.7104368 0.6497549 0.7207117 0.71046925 0.694847 0.725304 0.7379572 0.65509063 0.7379406 0.67770123 0.72090626 0.73556995 0.6819103 0.7362225 0.67790985 0.6509348 0.7252886 0.6527587 0.6822727 0.69370735 0.691101 0.7210663 0.736387 0.67947125 0.65261364 0.65094054 0.72432625
0.6526527 0.72449976 0.6960394 0.6897279 0.6485444 0.7101521 0.72422725 0.69424593 0.64858 0.6972271 0.70936054 0.72133285 0.6789784 0.7380311 0.65954614 0.6803535 0.7246379 0.65922594 0.70975006 0.73609066 0.6818417 0.70967066 0.7353526 0.6898924 0.7104335 0.64971226 0.7207147 0.71046495 0.69483083 0.725304 0.737951 0.65506274 0.73793435 0.67767686 0.7209073 0.735568 0.68187547 0.7362181 0.6778854 0.65088934 0.72529095 0.65271896 0.6822377 0.69368047 0.6910811 0.7210687 0.7363842 0.67944336 0.6525738 0.65089566 0.72432977
0.6536537 0.724501 0.69601977 0.68971145 0.6485038 0.710149 0.72422993 0.69423246 0.6485391 0.69720495 0.709361 0.7213343 0.6789501 0.7380258 0.65950954 0.68032116 0.72464097 0.65918934 0.7097488 0.73608595 0.6818067 0.70967007 0.7353495 0.6898757 0.71043044 0.6496699 0.72071767 0.7104607 0.69481486 0.7253039 0.7379447 0.6550348 0.7379277 0.6776525 0.7209081 0.73556614 0.68184066 0.7362141 0.67786103 0.6508442 0.725293 0.6526792 0.68220264 0.6936537 0.6910609 0.72107047 0.73638153 0.6794154 0.6525346 0.65085083 0.72433317
0.6546547 0.7245019 0.6960009 0.6896949 0.64846337 0.7101461 0.7242325 0.69421893 0.64849854 0.6971824 0.7093618 0.72133577 0.67892253 0.73802024 0.6594731 0.6802893 0.7246442 0.6591529 0.7097478 0.7360807 0.6817723 0.7096693 0.7353462 0.68985915 0.710427 0.64962727 0.7207206 0.7104565 0.6947988 0.7253042 0.7379385 0.655007 0.7379212 0.67762846 0.7209092 0.73556423 0.6818061 0.73621017 0.67783695 0.6507993 0.72529536 0.6526396 0.6821679 0.6936269 0.691041 0.7210727 0.7363785 0.6793878 0.65249544 0.65080637 0.7243367
0.6556557 0.72450304 0.6959814 0.6896784 0.64842314 0.7101435 0.7242351 0.69420594 0.6484582 0.69716036 0.7093626 0.7213372 0.6788947 0.7380146 0.65943676 0.6802576 0.7246474 0.6591167 0.70974666 0.7360756 0.6817375 0.7096686 0.73534304 0.68984276 0.7104237 0.6495854 0.72072357 0.7104524 0.694783 0.7253041 0.7379323 0.65497965 0.7379146 0.6776046 0.72091 0.7355621 0.68177146 0.73620594 0.67781293 0.6507543 0.72529745 0.65260047 0.6821332 0.69360036 0.6910211 0.7210748 0.73637545 0.67936015 0.6524562 0.6507619 0.72434026
0.6566567 0.7245041 0.69596213 0.6896623 0.6483829 0.7101405 0.72423744 0.694193 0.64841807 0.6971381 0.70936346 0.72133875 0.6788672 0.7380093 0.65940076 0.680226 0.72465026 0.6590805 0.7097455 0.73607045 0.681703 0.70966816 0.7353399 0.68982637 0.71042025 0.64954334 0.72072625 0.71044797 0.6947674 0.72530407 0.7379259 0.6549521 0.737908 0.67758054 0.7209109 0.73556036 0.68173707 0.7362021 0.677789 0.65071005 0.7252996 0.65256137 0.68209857 0.6935737 0.6910014 0.7210767 0.7363725 0.6793326 0.6524174 0.65071756 0.7243435
0.6576577 0.7245053 0.6959433 0.6896458 0.6483431 0.71013784 0.7242398 0.6941798 0.64837813 0.6971163 0.7093645 0.7213402 0.67883986 0.7380037 0.65936476 0.6801944 0.7246532 0.6590445 0.70974463 0.73606545 0.6816687 0.7096676 0.7353367 0.6898099 0.71041733 0.64950156 0.7207291 0.7104439 0.69475174 0.7253042 0.7379196 0.65492475 0.73790175 0.67755675 0.720912 0.7355582 0.6817026 0.73619777 0.67776525 0.6506657 0.72530174 0.6525222 0.68206424 0.6935474 0.6909819 0.7210789 0.7363695 0.67930526 0.65237856 0.6506736 0.7243469
0.6586587 0.7245063 0.6959241 0.6896298 0.6483035 0.71013504 0.7242425 0.6941668 0.6483381 0.6970945 0.7093651 0.7213417 0.67881256 0.73799837 0.6593287 0.6801632 0.7246564 0.6590086 0.7097433 0.73606026 0.6816346 0.7096672 0.7353333 0.68979394 0.710414 0.64946014 0.72073174 0.7104399 0.69473624 0.7253042 0.73791313 0.6548977 0.7378951 0.6775331 0.7209128 0.7355562 0.68166864 0.73619395 0.6777416 0.65062135 0.7253038 0.6524832 0.6820297 0.69352084 0.6909622 0.7210811 0.7363665 0.67927814 0.6523398 0.65062976 0.72435045
0.6596597 0.7245072 0.69590527 0.68961394 0.64826375 0.7101323 0.7242448 0.6941539 0.6482985 0.6970724 0.7093659 0.72134316 0.67878515 0.73799276 0.6592933 0.6801319 0.7246594 0.658973 0.7097425 0.73605543 0.68160045 0.7096667 0.73533 0.6897776 0.71041083 0.6494186 0.72073466 0.7104358 0.69472057 0.72530407 0.737907 0.6548708 0.7378886 0.6775096 0.72091365 0.73555434 0.6816347 0.73618966 0.67771804 0.6505774 0.72530574 0.65244466 0.6819955 0.6934946 0.6909427 0.721083 0.73636335 0.6792509 0.6523014 0.650586 0.72435355
0.6606607 0.7245083 0.69588643 0.68959785 0.6482247 0.71012956 0.7242472 0.69414115 0.64825904 0.6970507 0.7093669 0.72134465 0.6787581 0.73798716 0.65925777 0.6801007 0.72466236 0.6589376 0.7097415 0.73605025 0.68156636 0.7096664 0.73532677 0.68976194 0.71040756 0.6493773 0.72073746 0.71043164 0.6947051 0.7253039 0.73790056 0.6548441 0.73788196 0.6774861 0.7209147 0.7355523 0.6816007 0.7361855 0.6776948 0.6505334 0.7253077 0.65240616 0.6819616 0.69346845 0.6909234 0.721085 0.7363604 0.67922384 0.6522631 0.65054256 0.7243569
0.6616617 0.7245093 0.69586784 0.6895821 0.6481854 0.7101268 0.7242496 0.6941285 0.6482198 0.6970289 0.7093675 0.72134596 0.67873114 0.7379816 0.65922225 0.6800696 0.7246655 0.65890205 0.7097405 0.7360451 0.6815327 0.7096659 0.7353234 0.6897461 0.7104045 0.6493363 0.72074026 0.71042776 0.69468975 0.7253038 0.7378942 0.65481746 0.73787516 0.67746276 0.7209155 0.7355502 0.68156695 0.73618126 0.6776716 0.6504896 0.72530985 0.6523679 0.68192756 0.69344246 0.6909041 0.7210872 0.73635733 0.67919695 0.65222514 0.6504996 0.7243603
0.6626627 0.72451013 0.6958491 0.6895664 0.6481465 0.71012414 0.724252 0.694116 0.64818037 0.69700754 0.70936835 0.72134763 0.67870426 0.73797613 0.65918714 0.68003863 0.7246682 0.6588669 0.7097397 0.73604 0.68149877 0.7096657 0.7353203 0.6897299 0.71040136 0.6492956 0.7207431 0.7104237 0.6946745 0.725304 0.7378876 0.654791 0.7378686 0.67743975 0.72091645 0.73554826 0.68153316 0.7361774 0.67764854 0.65044606 0.72531193 0.6523296 0.68189365 0.69341636 0.6908849 0.7210891 0.73635435 0.67917013 0.652187 0.65045613 0.72436357
0.6636637 0.72451115 0.695831 0.6895506 0.6481075 0.7101215 0.7242543 0.6941036 0.64814156 0.69698596 0.70936936 0.7213487 0.67867786 0.7379706 0.6591519 0.6800079 0.7246711 0.6588317 0.7097386 0.73603463 0.6814653 0.7096651 0.735317 0.6897144 0.7103983 0.6492547 0.72074574 0.7104197 0.69465935 0.7253038 0.73788136 0.6547646 0.737862 0.6774166 0.72091746 0.73554635 0.6814997 0.73617315 0.67762554 0.65040284 0.7253137 0.6522915 0.68185973 0.69339055 0.69086593 0.7210913 0.73635125 0.67914367 0.6521493 0.6504132 0.72436684
0.6646647 0.7245122 0.6958123 0.6895351 0.6480689 0.7101188 0.72425675 0.69409096 0.6481028 0.69696456 0.7093702 0.72135025 0.678651 0.73796487 0.6591169 0.6799773 0.7246739 0.65879655 0.7097378 0.73602974 0.68143183 0.70966464 0.7353137 0.68969876 0.7103951 0.6492143 0.7207486 0.7104159 0.6946442 0.72530377 0.737875 0.6547383 0.73785543 0.67739385 0.72091824 0.7355442 0.6814663 0.7361688 0.6776024 0.65035975 0.72531587 0.6522536 0.6818262 0.6933647 0.690847 0.72109324 0.7363479 0.67911726 0.65211165 0.6503704 0.72436994
0.6656657 0.72451293 0.6957939 0.6895197 0.64803046 0.7101163 0.7242592 0.6940787 0.6480642 0.69694316 0.7093709 0.72135156 0.6786247 0.73795944 0.6590822 0.67994666 0.72467685 0.6587618 0.70973676 0.7360245 0.68139863 0.70966434 0.7353104 0.6896834 0.7103921 0.649174 0.72075146 0.7104121 0.6946292 0.7253037 0.73786885 0.65471226 0.73784906 0.6773711 0.720919 0.73554194 0.681433 0.73616487 0.6775797 0.6503169 0.7253176 0.6522161 0.681793 0.69333917 0.6908283 0.72109526 0.7363451 0.6790908 0.6520743 0.6503279 0.7243732
0.6666667 0.7245143 0.6957756 0.6895042 0.6479921 0.71011376 0.7242614 0.69406664 0.6480257 0.6969219 0.709372 0.721353 0.67859805 0.7379538 0.6590476 0.67991626 0.72468 0.65872735 0.70973617 0.7360194 0.68136513 0.7096639 0.73530704 0.68966794 0.7103892 0.64913374 0.72075397 0.7104081 0.69461423 0.7253036 0.7378622 0.6546864 0.7378425 0.6773484 0.72091997 0.7355398 0.68139976 0.73616034 0.67755705 0.6502741 0.7253198 0.6521786 0.6817597 0.6933136 0.69080955 0.72109723 0.7363419 0.67906463 0.6520369 0.65028536 0.72437644
0.6676677 0.7245151 0.6957574 0.6894891 0.64795417 0.71011096 0.7242638 0.6940545 0.64798737 0.6969009 0.709373 0.72135437 0.678572 0.73794836 0.65901303 0.67988616 0.7246829 0.65869254 0.7097354 0.7360143 0.6813322 0.7096635 0.7353039 0.68965256 0.71038616 0.64909387 0.72075677 0.7104042 0.69459957 0.7253034 0.7378561 0.65466046 0.7378357 0.67732584 0.7209208 0.7355377 0.6813669 0.7361562 0.67753446 0.6502314 0.7253216 0.652141 0.68172616 0.69328815 0.69079065 0.721099 0.7363389 0.67903847 0.6519997 0.65024316 0.7243797
0.6686687 0.72451603 0.6957393 0.6894739 0.64791614 0.71010864 0.7242661 0.6940424 0.64794934 0.6968799 0.70937395 0.72135586 0.6785457 0.7379426 0.6589786 0.67985576 0.72468543 0.6586582 0.7097347 0.73600924 0.68129927 0.7096631 0.7353004 0.6896374 0.7103831 0.64905393 0.7207595 0.7104003 0.69458455 0.7253035 0.7378494 0.6546351 0.73782915 0.6773035 0.72092205 0.73553556 0.6813336 0.7361521 0.6775122 0.6501891 0.7253235 0.6521039 0.6816932 0.69326276 0.69077224 0.72110105 0.7363359 0.6790127 0.65196264 0.650201 0.72438276
0.6696697 0.72451675 0.6957214 0.6894588 0.64787835 0.71010613 0.7242685 0.69403034 0.64791137 0.6968589 0.709375 0.72135735 0.6785199 0.73793703 0.6589444 0.6798261 0.72468853 0.6586242 0.70973384 0.736004 0.6812664 0.7096631 0.7352972 0.6896224 0.71038026 0.64901423 0.7207622 0.7103966 0.69457024 0.7253031 0.7378431 0.6546094 0.7378223 0.6772813 0.7209228 0.73553354 0.6813012 0.736148 0.6774899 0.6501467 0.7253254 0.6520669 0.68166006 0.69323754 0.69075376 0.7211032 0.73633265 0.67898667 0.65192586 0.65015924 0.7243862
0.6706707 0.72451776 0.6957034 0.6894438 0.6478408 0.710104 0.72427094 0.6940188 0.64787394 0.69683814 0.7093759 0.7213586 0.67849416 0.7379317 0.65891063 0.679796 0.72469133 0.6585901 0.70973325 0.7359989 0.6812338 0.709663 0.7352939 0.6896072 0.71037745 0.64897484 0.720765 0.710393 0.6945555 0.7253034 0.73783666 0.65458405 0.73781574 0.677259 0.7209239 0.7355314 0.6812684 0.73614395 0.6774677 0.6501045 0.7253275 0.65203017 0.68162745 0.6932122 0.6907354 0.72110504 0.7363296 0.678961 0.65188926 0.65011746 0.7243892
0.6716717 0.72451884 0.6956857 0.6894289 0.64780337 0.71010154 0.7242729 0.69400674 0.647836 0.6968173 0.7093772 0.7213602 0.67846835 0.737926 0.6588767 0.67976624 0.72469383 0.6585561 0.7097324 0.73599374 0.6812012 0.7096626 0.7352905 0.6895925 0.7103743 0.6489355 0.72076756 0.7103892 0.69454116 0.7253029 0.7378302 0.65455896 0.73780924 0.6772373 0.7209247 0.73552924 0.681236 0.7361397 0.67744577 0.65006256 0.7253293 0.6519933 0.6815949 0.6931873 0.6907171 0.7211071 0.7363264 0.67893505 0.65185297 0.650076 0.72439235
0.6726727 0.7245198 0.6956678 0.68941426 0.64776605 0.71009916 0.72427547 0.69399506 0.6477988 0.69679666 0.7093782 0.72136146 0.67844296 0.73792046 0.65884274 0.6797366 0.72469693 0.6585224 0.70973176 0.7359887 0.6811688 0.70966256 0.7352871 0.68957776 0.7103718 0.64889646 0.7207706 0.7103858 0.69452673 0.7253028 0.7378239 0.654534 0.73780286 0.6772151 0.7209258 0.73552716 0.6812037 0.73613536 0.677424 0.6500208 0.7253314 0.6519568 0.68156195 0.6931623 0.69069916 0.7211091 0.73632336 0.67891 0.6518162 0.6500345 0.72439563
0.6736737 0.7245205 0.6956504 0.6893997 0.64772916 0.7100969 0.7242775 0.6939836 0.6477617 0.69677615 0.7093793 0.7213629 0.6784175 0.7379149 0.6588093 0.6797071 0.72469985 0.65848887 0.7097312 0.7359835 0.68113655 0.7096622 0.7352839 0.6895629 0.71036893 0.64885736 0.7207731 0.7103821 0.69451237 0.725303 0.7378175 0.6545089 0.73779625 0.67719346 0.7209267 0.7355251 0.6811713 0.73613137 0.67740226 0.6499794 0.72533315 0.6519204 0.6815297 0.69313765 0.69068086 0.72111094 0.7363203 0.6788847 0.65178025 0.6499932 0.72439873
0.6746747 0.72452164 0.6956327 0.689385 0.64769214 0.71009463 0.72428 0.69397223 0.6477247 0.6967557 0.70938057 0.7213641 0.6783922 0.7379093 0.658776 0.67967767 0.72470266 0.6584555 0.70973074 0.7359786 0.6811044 0.7096621 0.73528063 0.68954813 0.710366 0.64881855 0.72077584 0.7103786 0.6944981 0.72530276 0.7378112 0.6544842 0.73778945 0.6771717 0.7209279 0.735523 0.6811391 0.7361271 0.6773807 0.649938 0.7253351 0.65188414 0.6814977 0.69311285 0.690663 0.72111297 0.7363173 0.6788594 0.65174437 0.649952 0.72440207
0.6756757 0.7245226 0.6956155 0.68937075 0.64765555 0.7100923 0.7242823 0.69396055 0.6476877 0.6967355 0.7093817 0.72136545 0.67836696 0.7379036 0.6587426 0.67964846 0.7247054 0.6584222 0.70972997 0.73597324 0.6810723 0.70966196 0.73527735 0.68953395 0.7103632 0.6487802 0.7207785 0.7103751 0.6944842 0.7253028 0.7378049 0.6544598 0.7377831 0.6771503 0.7209286 0.7355208 0.6811072 0.7361229 0.6773591 0.6498968 0.7253368 0.65184826 0.6814651 0.6930881 0.6906453 0.72111505 0.73631394 0.6788345 0.65170854 0.6499116 0.72440505
0.6766767 0.7245235 0.69559807 0.689356 0.64761883 0.71009016 0.7242844 0.6939492 0.64765114 0.69671524 0.709383 0.72136694 0.678342 0.737898 0.6587094 0.6796195 0.7247083 0.658389 0.70972943 0.73596823 0.68104047 0.7096622 0.7352743 0.6895194 0.7103607 0.6487417 0.72078115 0.71037155 0.69447017 0.7253027 0.7377986 0.65443534 0.7377766 0.677129 0.7209296 0.73551863 0.68107545 0.7361188 0.67733777 0.6498558 0.72533864 0.6518124 0.6814332 0.6930638 0.6906277 0.7211171 0.73631084 0.6788094 0.65167284 0.64987063 0.72440815
0.6776777 0.7245247 0.69558066 0.6893419 0.64758265 0.7100881 0.72428674 0.6939382 0.6476147 0.69669497 0.7093841 0.7213686 0.6783171 0.73789275 0.6586762 0.6795904 0.72471136 0.658356 0.7097291 0.7359633 0.6810086 0.709662 0.7352707 0.6895053 0.710358 0.6487037 0.720784 0.7103681 0.69445616 0.7253025 0.73779196 0.65441096 0.73776996 0.67710763 0.7209307 0.73551667 0.6810436 0.73611474 0.6773163 0.64981467 0.72534066 0.6517765 0.6814013 0.69303936 0.69061005 0.7211189 0.73630786 0.6787847 0.65163743 0.64983 0.7244113
0.6786787 0.72452545 0.6955637 0.6893279 0.6475465 0.7100861 0.7242892 0.6939271 0.64757824 0.6966749 0.7093854 0.72136986 0.6782921 0.73788726 0.65864366 0.67956156 0.72471404 0.65832305 0.7097288 0.7359582 0.6809771 0.70966214 0.7352677 0.68949115 0.7103554 0.64866555 0.72078663 0.7103648 0.6944423 0.7253025 0.73778576 0.65438676 0.7377632 0.67708653 0.72093177 0.73551446 0.68101203 0.7361105 0.6772953 0.6497741 0.7253425 0.651741 0.68136954 0.69301504 0.69059247 0.7211212 0.7363048 0.67876 0.6516021 0.64978963 0.72441465
0.6796797 0.7245265 0.69554657 0.68931377 0.6475104 0.71008384 0.72429144 0.6939162 0.64754224 0.6966553 0.7093866 0.7213714 0.67826754 0.7378816 0.6586108 0.67953277 0.7247167 0.6582905 0.70972824 0.73595333 0.68094534 0.709662 0.7352643 0.689477 0.7103527 0.64862764 0.72078943 0.71036136 0.6944287 0.72530246 0.7377793 0.6543627 0.7377568 0.67706573 0.7209328 0.7355123 0.68098056 0.73610634 0.6772746 0.6497337 0.7253445 0.6517056 0.6813379 0.692991 0.690575 0.72112316 0.73630154 0.67873573 0.6515669 0.64974964 0.7244175
0.6806807 0.72452724 0.6955296 0.6892998 0.64747465 0.71008193 0.72429365 0.6939053 0.647506 0.6966353 0.7093877 0.72137284 0.6782431 0.737876 0.65857834 0.67950433 0.7247197 0.65825784 0.70972794 0.7359482 0.6809139 0.70966226 0.7352612 0.6894629 0.71035033 0.6485899 0.72079206 0.71035814 0.6944151 0.7253025 0.737773 0.65433896 0.7377503 0.67704475 0.7209338 0.7355102 0.6809492 0.7361022 0.6772537 0.6496935 0.7253463 0.65167046 0.6813062 0.692967 0.690558 0.7211253 0.7362984 0.67871124 0.65153193 0.64970964 0.7244208
0.6816817 0.7245285 0.6955127 0.68928593 0.64743894 0.71008 0.72429603 0.6938944 0.6474705 0.6966158 0.70938945 0.72137433 0.6782186 0.73787045 0.6585462 0.67947567 0.7247223 0.6582255 0.7097275 0.73594314 0.6808828 0.7096623 0.73525774 0.6894491 0.71034765 0.6485525 0.72079504 0.71035486 0.6944015 0.7253023 0.7377667 0.6543152 0.7377436 0.677024 0.7209348 0.73550814 0.680918 0.73609823 0.677233 0.64965314 0.72534835 0.65163535 0.6812749 0.692943 0.69054085 0.7211272 0.7362954 0.6786869 0.65149707 0.64966995 0.7244241
0.6826827 0.72452956 0.69549614 0.6892721 0.64740336 0.71007806 0.7242983 0.6938838 0.6474347 0.696596 0.70939076 0.7213757 0.6781943 0.7378651 0.65851367 0.6794473 0.72472525 0.6581933 0.70972735 0.7359382 0.68085164 0.7096624 0.7352546 0.6894352 0.7103454 0.64851505 0.7207977 0.7103517 0.69438815 0.7253025 0.7377604 0.6542916 0.7377373 0.67700356 0.72093606 0.7355061 0.68088686 0.7360942 0.6772122 0.6496132 0.7253503 0.65160036 0.68124366 0.69291925 0.6905237 0.7211291 0.7362926 0.6786628 0.6514623 0.6496302 0.7244272
0.6836837 0.7245305 0.6954794 0.6892585 0.6473681 0.71007633 0.7243007 0.6938732 0.64739895 0.69657654 0.7093922 0.7213773 0.6781702 0.7378596 0.6584815 0.67941934 0.7247279 0.6581612 0.7097272 0.7359332 0.6808208 0.70966256 0.7352514 0.6894218 0.7103427 0.64847785 0.72080046 0.71034867 0.6943747 0.72530234 0.73775417 0.6542683 0.7377307 0.6769832 0.7209371 0.735504 0.6808558 0.73609006 0.6771919 0.6495732 0.725352 0.6515657 0.68121254 0.6928955 0.6905067 0.7211314 0.73628914 0.67863894 0.65142775 0.6495908 0.7244304
0.6846847 0.7245316 0.69546294 0.6892451 0.6473329 0.71007425 0.7243029 0.69386286 0.6473638 0.69655716 0.70939374 0.7213788 0.6781462 0.73785394 0.6584496 0.67939126 0.72473073 0.6581292 0.7097268 0.73592806 0.6807897 0.709663 0.7352482 0.68940836 0.71034056 0.64844066 0.7208032 0.71034527 0.6943615 0.7253023 0.73774785 0.65424496 0.7377243 0.6769626 0.7209384 0.7355019 0.68082505 0.73608565 0.6771716 0.6495338 0.725354 0.65153116 0.6811816 0.6928719 0.69049 0.7211332 0.73628646 0.678615 0.65139353 0.6495514 0.7244335
0.6856857 0.7245325 0.69544655 0.68923175 0.6472979 0.7100726 0.7243053 0.69385225 0.64732873 0.6965376 0.70939523 0.7213803 0.67812246 0.7378487 0.65841794 0.67936325 0.72473377 0.6580973 0.7097266 0.73592323 0.68075913 0.7096632 0.735245 0.6893948 0.7103383 0.6484038 0.7208062 0.7103421 0.6943484 0.72530246 0.7377415 0.6542217 0.73771775 0.6769425 0.72093934 0.73549986 0.6807945 0.73608166 0.67715156 0.6494941 0.72535604 0.6514967 0.68115073 0.69284827 0.6904733 0.7211355 0.73628306 0.6785913 0.6513593 0.6495123 0.7244367
0.6866867 0.7245337 0.6954301 0.68921834 0.6472631 0.710071 0.7243076 0.69384193 0.6472937 0.6965186 0.70939666 0.7213819 0.67809886 0.7378431 0.65838635 0.6793354 0.7247365 0.65806574 0.70972663 0.73591834 0.6807285 0.7096634 0.73524183 0.6893815 0.7103359 0.64836735 0.7208087 0.7103393 0.69433534 0.72530234 0.7377353 0.6541989 0.7377112 0.6769223 0.72094053 0.7354976 0.680764 0.73607767 0.6771314 0.64945495 0.72535783 0.6514622 0.6811199 0.6928251 0.69045657 0.72113746 0.7362801 0.67856777 0.6513253 0.6494733 0.72443974
0.6876877 0.72453475 0.6954139 0.6892052 0.6472285 0.71006906 0.7243099 0.69383204 0.647259 0.69649935 0.70939827 0.7213836 0.67807513 0.73783773 0.6583548 0.67930776 0.7247395 0.65803427 0.7097266 0.7359132 0.680698 0.70966387 0.7352385 0.6893682 0.7103337 0.6483308 0.7208116 0.7103363 0.6943225 0.7253025 0.73772925 0.65417606 0.73770505 0.67690235 0.72094196 0.73549575 0.68073356 0.7360736 0.6771115 0.6494156 0.72535956 0.65142816 0.6810894 0.69280195 0.69044006 0.72113967 0.73627704 0.6785443 0.6512914 0.6494345 0.72444296
0.6886887 0.72453576 0.6953978 0.68919194 0.64719397 0.7100676 0.72431225 0.6938217 0.6472244 0.69648063 0.70939976 0.72138506 0.6780516 0.7378323 0.6583234 0.67928016 0.7247421 0.6580028 0.70972645 0.73590815 0.6806677 0.7096643 0.7352355 0.6893552 0.7103312 0.6482944 0.7208144 0.7103336 0.6943095 0.7253025 0.7377229 0.6541532 0.73769844 0.6768828 0.720943 0.73549354 0.68070316 0.73606956 0.6770918 0.64937675 0.72536176 0.6513943 0.68105906 0.69277865 0.6904238 0.7211417 0.7362741 0.6785209 0.65125763 0.6493961 0.7244462
0.6896897 0.724537 0.6953818 0.68917924 0.6471597 0.710066 0.7243147 0.6938117 0.64719003 0.69646144 0.70940137 0.7213867 0.6780281 0.73782676 0.65829235 0.67925286 0.7247449 0.6579717 0.7097266 0.7359033 0.6806373 0.7096648 0.73523223 0.6893422 0.710329 0.64825803 0.72081727 0.7103307 0.69429696 0.72530264 0.7377167 0.65413076 0.7376922 0.6768629 0.72094405 0.7354916 0.6806731 0.7360657 0.6770722 0.6493381 0.72536373 0.6513606 0.6810289 0.6927558 0.69040775 0.721144 0.7362711 0.67849785 0.651224 0.6493575 0.72444916
0.6906907 0.7245381 0.6953657 0.6891662 0.6471255 0.7100644 0.72431695 0.69380194 0.64715564 0.69644266 0.70940334 0.7213883 0.6780052 0.73782164 0.65826124 0.67922544 0.72474796 0.65794075 0.70972663 0.73589844 0.6806075 0.7096653 0.7352292 0.6893293 0.71032685 0.6482222 0.72081995 0.7103277 0.6942841 0.7253026 0.7377106 0.6541083 0.73768586 0.67684346 0.7209455 0.7354895 0.6806432 0.7360615 0.6770528 0.6492994 0.7253657 0.6513268 0.6809986 0.6927328 0.6903914 0.72114617 0.7362681 0.6784747 0.6511907 0.6493192 0.7244525
0.6916917 0.72453904 0.69534993 0.6891533 0.6470916 0.7100629 0.72431946 0.6937921 0.6471214 0.69642395 0.70940495 0.72139007 0.6779821 0.73781604 0.65823036 0.67919856 0.7247507 0.6579098 0.70972663 0.7358936 0.6805776 0.70966566 0.7352261 0.6893166 0.710325 0.6481864 0.720823 0.7103251 0.69427156 0.72530293 0.7377046 0.6540859 0.7376794 0.67682385 0.7209466 0.73548746 0.6806133 0.73605764 0.6770334 0.64926094 0.72536755 0.6512933 0.68096846 0.6927099 0.69037545 0.72114825 0.73626524 0.67845196 0.65115726 0.6492812 0.7244555
0.6926927 0.72454023 0.69533414 0.68914086 0.64705765 0.71006167 0.7243217 0.6937824 0.6470875 0.69640553 0.70940685 0.7213915 0.67795914 0.73781097 0.6581995 0.67917144 0.7247538 0.6578792 0.7097268 0.735889 0.6805478 0.7096663 0.73522305 0.68930393 0.7103228 0.64815074 0.72082573 0.71032256 0.69425935 0.725303 0.73769844 0.6540638 0.737673 0.67680496 0.72094816 0.73548573 0.6805835 0.73605347 0.6770142 0.6492226 0.72536963 0.65125984 0.6809386 0.69268733 0.6903597 0.7211506 0.7362622 0.6784293 0.6511245 0.6492432 0.72445875
0.6936937 0.72454137 0.6953185 0.68912834 0.6470242 0.71006006 0.72432405 0.69377285 0.64705384 0.696387 0.70940864 0.7213933 0.6779363 0.7378053 0.65816903 0.6791446 0.7247564 0.65784854 0.70972717 0.73588413 0.68051803 0.70966697 0.7352197 0.68929136 0.71032107 0.6481152 0.7208288 0.7103198 0.69424695 0.7253032 0.73769236 0.65404195 0.7376666 0.6767857 0.72094935 0.73548365 0.6805538 0.7360497 0.67699516 0.6491844 0.7253717 0.6512268 0.6809088 0.69266474 0.69034386 0.72115284 0.7362592 0.6784067 0.65109146 0.64920557 0.72446203
0.6946947 0.7245427 0.6953031 0.68911576 0.64699066 0.7100588 0.72432667 0.69376343 0.64702016 0.69636875 0.7094103 0.7213952 0.6779138 0.7378003 0.6581386 0.6791179 0.7247594 0.6578179 0.7097273 0.73587954 0.6804886 0.7096675 0.73521686 0.689279 0.71031874 0.6480798 0.72083145 0.71031725 0.6942347 0.72530305 0.73768604 0.65401983 0.7376604 0.6767667 0.7209507 0.7354817 0.6805244 0.7360456 0.6769759 0.64914644 0.7253737 0.65119386 0.68087935 0.6926424 0.690328 0.7211548 0.73625636 0.6783844 0.65105855 0.64916795 0.7244652
0.6956957 0.7245439 0.69528764 0.68910354 0.6469571 0.7100576 0.7243289 0.693754 0.64698666 0.6963505 0.70941246 0.7213967 0.67789114 0.7377951 0.6581083 0.6790912 0.72476226 0.6577876 0.7097276 0.73587465 0.6804592 0.7096682 0.73521364 0.6892667 0.71031713 0.64804465 0.7208345 0.71031463 0.6942227 0.7253034 0.73768014 0.65399843 0.73765415 0.6767478 0.72095215 0.7354797 0.680495 0.73604167 0.67695713 0.64910877 0.7253757 0.6511611 0.68084973 0.6926201 0.6903124 0.7211572 0.73625356 0.67836195 0.651026 0.64913046 0.72446835
0.6966967 0.724545 0.6952723 0.6890913 0.64692414 0.7100565 0.72433126 0.6937448 0.6469535 0.6963324 0.7094141 0.7213985 0.6778688 0.73778975 0.6580781 0.679065 0.7247653 0.65775746 0.70972806 0.7358699 0.68043 0.7096689 0.73521066 0.6892545 0.7103153 0.6480096 0.72083724 0.7103125 0.69421077 0.7253036 0.73767394 0.6539766 0.7376479 0.67672896 0.72095346 0.73547775 0.68046576 0.73603785 0.6769385 0.6490713 0.7253777 0.6511284 0.6808204 0.69259775 0.6902971 0.7211596 0.7362502 0.67833954 0.6509934 0.6490933 0.7244717
0.6976977 0.72454625 0.6952571 0.6890793 0.64689136 0.7100551 0.7243337 0.69373566 0.6469204 0.6963143 0.7094164 0.72140014 0.67784643 0.7377842 0.6580482 0.6790386 0.724768 0.6577274 0.70972836 0.73586524 0.6804009 0.7096697 0.7352076 0.68924236 0.71031344 0.64797497 0.7208405 0.7103099 0.69419885 0.725304 0.7376678 0.6539554 0.73764163 0.67671037 0.72095495 0.7354758 0.68043685 0.73603374 0.6769202 0.64903384 0.7253795 0.65109605 0.6807912 0.6925758 0.6902818 0.721162 0.7362477 0.67831755 0.6509612 0.64905614 0.724475
0.6986987 0.7245475 0.69524235 0.6890671 0.64685833 0.7100541 0.72433627 0.69372654 0.6468874 0.6962965 0.7094183 0.72140205 0.6778243 0.73777926 0.65801823 0.67901224 0.724771 0.65769756 0.7097291 0.7358605 0.68037176 0.7096705 0.73520446 0.6892304 0.7103119 0.6479403 0.7208433 0.7103077 0.694187 0.7253043 0.737662 0.6539342 0.7376354 0.67669195 0.72095656 0.7354738 0.6804077 0.7360299 0.6769015 0.64899653 0.72538173 0.65106344 0.6807621 0.69255376 0.69026643 0.72116417 0.7362446 0.6782958 0.6509293 0.64901906 0.724478
0.6996997 0.72454894 0.6952272 0.6890552 0.64682573 0.71005285 0.7243388 0.6937178 0.6468547 0.69627875 0.7094203 0.72140384 0.67780244 0.7377739 0.6579886 0.6789863 0.72477406 0.657668 0.7097294 0.73585594 0.68034303 0.7096715 0.73520154 0.6892185 0.71031004 0.6479057 0.7208464 0.7103053 0.69417536 0.72530454 0.73765576 0.6539133 0.7376293 0.6766736 0.7209578 0.73547196 0.6803792 0.73602605 0.6768833 0.6489592 0.7253837 0.6510311 0.6807333 0.6925318 0.6902513 0.72116643 0.736242 0.678274 0.6508972 0.6489824 0.7244814
0.7007007 0.7245501 0.6952125 0.68904346 0.6467933 0.71005213 0.7243412 0.693709 0.6468219 0.6962609 0.7094224 0.7214058 0.67778057 0.73776895 0.6579591 0.6789606 0.7247771 0.65763843 0.7097301 0.73585117 0.6803143 0.7096725 0.7351986 0.68920684 0.71030843 0.6478716 0.7208492 0.710303 0.6941637 0.7253048 0.7376499 0.65389216 0.7376229 0.6766554 0.7209596 0.7354701 0.68035054 0.73602223 0.67686504 0.64892226 0.7253859 0.6509991 0.6807043 0.69251025 0.69023645 0.7211687 0.73623896 0.67825216 0.6508653 0.64894587 0.7244847
0.7017017 0.7245515 0.6951975 0.68903196 0.6467609 0.7100513 0.72434384 0.69370025 0.6467897 0.6962432 0.7094247 0.7214076 0.6777589 0.7377637 0.6579297 0.6789345 0.72478 0.65760905 0.7097305 0.7358465 0.68028575 0.70967346 0.7351958 0.6891951 0.7103068 0.64783704 0.7208522 0.71030074 0.69415206 0.725305 0.73764414 0.6538712 0.73761684 0.6766375 0.72096115 0.735468 0.680322 0.7360185 0.6768472 0.64888555 0.725388 0.6509674 0.6806756 0.6924886 0.69022137 0.72117114 0.7362362 0.67823076 0.65083367 0.6489094 0.7244881
0.7027027 0.72455263 0.6951828 0.6890203 0.646729 0.7100504 0.72434616 0.6936916 0.64675725 0.69622594 0.7094268 0.7214097 0.6777375 0.7377585 0.6579005 0.67890894 0.72478306 0.65757966 0.7097314 0.735842 0.6802574 0.7096745 0.7351931 0.6891837 0.7103054 0.6478031 0.72085553 0.7102987 0.6941407 0.72530526 0.73763806 0.6538505 0.7376107 0.6766195 0.7209626 0.73546606 0.68029374 0.73601466 0.67682916 0.648849 0.72539014 0.6509355 0.6806471 0.6924672 0.6902069 0.72117364 0.73623323 0.67820936 0.6508022 0.64887327 0.7244913
0.7037037 0.72455394 0.6951683 0.68900895 0.6466968 0.71004945 0.7243487 0.69368327 0.64672524 0.6962086 0.7094293 0.7214115 0.67771596 0.73775333 0.65787137 0.67888343 0.72478604 0.6575504 0.7097321 0.73583734 0.6802289 0.70967567 0.73519015 0.6891723 0.71030396 0.64776933 0.7208585 0.7102966 0.69412935 0.7253058 0.737632 0.65383 0.73760474 0.6766017 0.72096425 0.73546445 0.6802655 0.73601097 0.67681134 0.6488125 0.7253923 0.6509039 0.68061906 0.6924459 0.6901921 0.7211762 0.7362305 0.67818815 0.6507707 0.64883703 0.7244946
0.7047047 0.7245556 0.6951539 0.6889977 0.646665 0.71004874 0.72435135 0.69367486 0.6466932 0.6961915 0.7094316 0.72141325 0.6776948 0.7377481 0.65784204 0.67885804 0.72478896 0.65752155 0.709733 0.7358328 0.6802008 0.70967674 0.7351871 0.68916094 0.7103024 0.6477356 0.72086155 0.7102947 0.69411826 0.7253063 0.73762625 0.65380967 0.73759866 0.67658406 0.720966 0.7354624 0.6802372 0.73600733 0.6767938 0.6487763 0.72539425 0.6508726 0.68059057 0.69242465 0.6901778 0.7211784 0.7362279 0.67816716 0.65073955 0.6488011 0.724498
0.7057057 0.7245569 0.69513977 0.68898636 0.64663327 0.710048 0.7243538 0.69366664 0.64666146 0.6961743 0.7094339 0.7214153 0.6776736 0.7377432 0.6578134 0.6788328 0.72479206 0.6574929 0.7097336 0.7358284 0.6801729 0.7096779 0.73518425 0.6891499 0.71030116 0.6477024 0.7208646 0.7102929 0.69410735 0.72530687 0.73762053 0.65378934 0.73759276 0.6765666 0.7209677 0.7354607 0.68020946 0.7360036 0.6767766 0.6487403 0.72539645 0.6508413 0.6805627 0.69240355 0.69016314 0.721181 0.736225 0.6781462 0.6507086 0.6487653 0.7245013
0.7067067 0.7245583 0.69512534 0.68897545 0.6466018 0.7100475 0.7243564 0.69365853 0.64662987 0.6961573 0.70943624 0.7214174 0.6776525 0.7377383 0.6577849 0.67880774 0.72479504 0.65746415 0.70973456 0.73582375 0.680145 0.70967925 0.73518133 0.6891389 0.71029997 0.6476689 0.7208679 0.71029097 0.6940963 0.7253072 0.7376149 0.65376914 0.73758674 0.67654926 0.7209692 0.73545897 0.6801814 0.73599976 0.6767591 0.6487042 0.72539866 0.6508101 0.68053466 0.6923826 0.690149 0.7211834 0.7362225 0.6781252 0.6506778 0.6487297 0.7245047
0.7077077 0.7245599 0.6951113 0.6889644 0.6465706 0.71004695 0.72435904 0.6936504 0.6465983 0.6961404 0.70943886 0.72141945 0.6776318 0.7377332 0.65775627 0.67878294 0.72479814 0.6574357 0.7097355 0.7358193 0.6801175 0.70968056 0.7351786 0.689128 0.7102986 0.6476357 0.7208709 0.71028936 0.6940855 0.7253075 0.737609 0.6537493 0.7375807 0.676532 0.72097117 0.73545736 0.6801538 0.7359962 0.6767418 0.64866865 0.72540116 0.65077925 0.68050677 0.69236183 0.69013476 0.72118634 0.7362195 0.67810464 0.650647 0.64869434 0.7245083
0.7087087 0.72456133 0.69509745 0.6889536 0.6465393 0.71004635 0.72436196 0.69364244 0.64656705 0.6961235 0.7094414 0.72142166 0.67761105 0.73772824 0.6577279 0.678758 0.72480136 0.6574071 0.7097366 0.7358152 0.6800898 0.7096818 0.7351758 0.689117 0.7102974 0.6476026 0.72087425 0.71028745 0.6940747 0.7253083 0.73760337 0.6537294 0.73757493 0.6765148 0.7209727 0.7354556 0.68012655 0.7359926 0.6767248 0.64863276 0.7254033 0.6507484 0.6804791 0.6923411 0.69012094 0.7211886 0.73621696 0.67808425 0.65061647 0.64865917 0.7245115
0.7097097 0.7245628 0.6950836 0.6889429 0.6465082 0.71004593 0.72436446 0.6936347 0.64653593 0.6961069 0.7094439 0.7214236 0.6775901 0.7377231 0.65769976 0.6787334 0.72480434 0.65737885 0.70973766 0.7358105 0.6800623 0.70968306 0.73517305 0.6891063 0.71029633 0.6475697 0.7208774 0.7102856 0.6940641 0.72530854 0.73759764 0.6537098 0.73756903 0.67649776 0.7209746 0.7354538 0.6800991 0.73598874 0.67670804 0.6485975 0.7254055 0.6507178 0.68045163 0.6923203 0.69010705 0.7211912 0.73621446 0.6780638 0.650586 0.6486238 0.72451496
0.7107107 0.7245643 0.69506973 0.68893236 0.64647746 0.71004546 0.7243673 0.693627 0.6465049 0.69609046 0.70944667 0.7214257 0.67756987 0.73771846 0.6576716 0.6787088 0.7248078 0.6573509 0.7097388 0.73580635 0.6800351 0.70968467 0.73517036 0.6890958 0.710295 0.6475372 0.7208807 0.710284 0.69405353 0.7253095 0.7375919 0.6536904 0.7375631 0.6764809 0.72097653 0.7354521 0.68007183 0.7359855 0.6766911 0.64856213 0.7254079 0.6506872 0.6804243 0.6923 0.6900932 0.721194 0.73621166 0.67804354 0.6505557 0.64858913 0.7245183
0.7117117 0.7245659 0.695056 0.6889218 0.6464466 0.7100452 0.7243699 0.69361943 0.64647406 0.6960739 0.7094494 0.7214281 0.6775495 0.73771363 0.65764374 0.6786844 0.7248108 0.657323 0.70974004 0.73580205 0.68000793 0.7096864 0.73516756 0.6890854 0.710294 0.6475046 0.72088385 0.7102825 0.6940432 0.72530997 0.73758626 0.65367085 0.73755705 0.67646414 0.7209782 0.73545045 0.6800448 0.7359818 0.67667454 0.64852715 0.72541004 0.65065694 0.68039703 0.6922795 0.69007945 0.72119653 0.736209 0.6780234 0.65052557 0.6485544 0.7245216
0.7127127 0.7245676 0.69504267 0.6889112 0.6464164 0.7100449 0.7243726 0.69361186 0.6464432 0.6960576 0.70945203 0.7214303 0.67752945 0.7377088 0.65761596 0.6786601 0.72481376 0.65729505 0.7097411 0.73579764 0.67998075 0.70968777 0.7351651 0.6890749 0.7102931 0.6474723 0.72088724 0.7102813 0.6940327 0.7253107 0.7375807 0.65365154 0.73755145 0.67644787 0.72098047 0.7354488 0.6800179 0.7359782 0.676658 0.6484921 0.72541255 0.6506267 0.68036973 0.6922592 0.69006616 0.7211994 0.7362066 0.6780036 0.6504957 0.64851964 0.7245254
0.7137137 0.7245691 0.69502926 0.68890095 0.6463858 0.7100447 0.72437555 0.6936046 0.6464128 0.6960414 0.7094548 0.72143257 0.6775091 0.73770404 0.6575881 0.67863625 0.7248171 0.6572676 0.70974237 0.7357934 0.67995393 0.7096893 0.7351623 0.6890647 0.71029216 0.64744014 0.72089046 0.7102796 0.6940227 0.72531116 0.7375751 0.65363234 0.73754555 0.6764314 0.7209824 0.7354472 0.6799907 0.7359748 0.6766415 0.6484573 0.725415 0.6505969 0.68034285 0.69223905 0.69005257 0.721202 0.736204 0.6779836 0.6504659 0.6484853 0.7245288
0.7147147 0.7245708 0.6950158 0.68889093 0.64635557 0.7100447 0.7243782 0.69359726 0.6463826 0.6960254 0.7094576 0.72143495 0.6774894 0.7376992 0.6575609 0.678612 0.7248204 0.6572399 0.70974374 0.7357892 0.6799272 0.7096908 0.7351599 0.6890548 0.7102912 0.6474081 0.7208936 0.7102781 0.6940126 0.72531205 0.7375694 0.65361327 0.7375397 0.676415 0.7209844 0.7354457 0.679964 0.7359712 0.6766253 0.6484225 0.7254172 0.650567 0.68031615 0.6922192 0.6900392 0.7212049 0.7362016 0.6779638 0.650436 0.64845103 0.7245326
0.7157157 0.7245726 0.6950026 0.68888074 0.64632547 0.71004456 0.7243809 0.6935901 0.6463522 0.6960094 0.7094606 0.72143716 0.67746973 0.7376943 0.6575335 0.67858833 0.7248236 0.6572124 0.7097452 0.73578495 0.67990065 0.7096928 0.73515725 0.6890446 0.7102907 0.64737606 0.7208971 0.71027684 0.69400257 0.72531277 0.73756427 0.6535946 0.7375341 0.67639893 0.7209865 0.73544407 0.6799376 0.7359678 0.6766093 0.6483881 0.72541976 0.65053713 0.68028945 0.69219935 0.6900261 0.7212076 0.7361992 0.6779444 0.6504066 0.64841694 0.7245359
0.7167167 0.7245744 0.69498944 0.68887097 0.64629567 0.71004444 0.7243838 0.6935831 0.64632237 0.69599366 0.70946354 0.72143954 0.6774501 0.7376896 0.65750617 0.6785646 0.7248269 0.65718544 0.7097464 0.73578084 0.6798742 0.7096945 0.73515445 0.68903476 0.71028984 0.64734423 0.7209007 0.7102757 0.69399273 0.7253136 0.7375585 0.6535758 0.7375285 0.676383 0.7209884 0.73544246 0.67991114 0.7359646 0.6765933 0.6483538 0.72542214 0.6505074 0.6802629 0.6921797 0.69001305 0.7212105 0.7361966 0.67792505 0.6503774 0.64838296 0.7245395
0.7177177 0.72457606 0.6949766 0.688861 0.6462659 0.71004474 0.7243867 0.6935762 0.64629245 0.6959779 0.70946664 0.7214417 0.67743045 0.7376849 0.6574792 0.678541 0.72483027 0.65715843 0.7097484 0.73577684 0.6798477 0.7096966 0.735152 0.68902504 0.71028924 0.647313 0.720904 0.7102746 0.6939832 0.7253144 0.7375532 0.6535573 0.7375229 0.67636687 0.7209905 0.73544097 0.67988485 0.73596114 0.67657727 0.64831966 0.7254247 0.65047836 0.6802366 0.69215995 0.6900003 0.72121316 0.7361939 0.67790574 0.6503481 0.6483493 0.724543
0.7187187 0.72457784 0.6949637 0.68885136 0.6462363 0.71004474 0.7243895 0.69356924 0.64626276 0.69596225 0.7094697 0.72144437 0.67741126 0.73768026 0.6574523 0.67851776 0.72483355 0.65713155 0.7097496 0.73577255 0.6798216 0.7096984 0.7351497 0.6890155 0.7102885 0.64728165 0.72090745 0.71027356 0.6939733 0.72531533 0.7375475 0.65353864 0.7375172 0.676351 0.7209927 0.7354396 0.6798588 0.73595774 0.6765618 0.6482857 0.7254271 0.6504488 0.6802104 0.6921404 0.6899873 0.721216 0.73619163 0.67788666 0.6503191 0.64831537 0.72454673
0.7197197 0.7245796 0.6949507 0.688842 0.64620715 0.71004474 0.7243925 0.69356275 0.6462331 0.69594675 0.7094728 0.7214467 0.67739195 0.7376757 0.65742534 0.6784941 0.72483695 0.6571047 0.70975137 0.73576856 0.6797956 0.7097003 0.7351471 0.689006 0.71028787 0.6472502 0.7209109 0.71027243 0.69396377 0.7253161 0.73754233 0.6535207 0.7375116 0.6763356 0.720995 0.7354378 0.67983276 0.73595434 0.6765463 0.6482519 0.72542983 0.6504198 0.68018407 0.69212115 0.6899748 0.7212192 0.7361893 0.67786777 0.6502902 0.648282 0.7245505
0.7207207 0.7245815 0.6949383 0.6888325 0.64617765 0.7100451 0.7243954 0.6935561 0.64620394 0.69593143 0.709476 0.7214492 0.67737263 0.737671 0.65739876 0.6784711 0.7248403 0.657078 0.7097533 0.7357644 0.6797699 0.70970225 0.7351446 0.6889966 0.7102875 0.64721894 0.7209144 0.71027154 0.6939542 0.72531694 0.7375369 0.65350246 0.7375061 0.67632014 0.7209972 0.73543644 0.67980677 0.73595095 0.6765308 0.6482182 0.7254323 0.6503908 0.68015814 0.6921019 0.6899622 0.7212224 0.73618674 0.6778487 0.6502615 0.6482488 0.72455394
0.7217217 0.7245833 0.6949257 0.688823 0.64614874 0.7100455 0.72439843 0.69354963 0.64617455 0.69591606 0.7094792 0.72145176 0.6773539 0.7376665 0.6573723 0.6784481 0.7248437 0.65705144 0.7097549 0.7357605 0.679744 0.7097045 0.7351423 0.68898726 0.710287 0.6471884 0.7209181 0.7102707 0.69394505 0.72531813 0.73753154 0.6534842 0.73750067 0.6763048 0.7209994 0.73543495 0.67978144 0.73594755 0.6765157 0.64818466 0.7254349 0.65036196 0.6801323 0.6920828 0.6899496 0.72122514 0.7361845 0.67783016 0.65023303 0.6482157 0.72455776
0.7227227 0.7245854 0.6949134 0.6888139 0.64611965 0.7100457 0.7244015 0.69354326 0.6461456 0.695901 0.70948243 0.7214544 0.677335 0.7376619 0.657346 0.6784251 0.7248471 0.65702516 0.7097566 0.7357565 0.67971843 0.70970654 0.7351397 0.6889783 0.71028656 0.6471576 0.7209216 0.71027005 0.6939361 0.725319 0.73752666 0.6534664 0.73749524 0.6762894 0.721002 0.7354337 0.6797556 0.73594445 0.67650044 0.64815134 0.7254375 0.6503334 0.6801067 0.69206387 0.6899372 0.7212282 0.73618233 0.67781156 0.65020454 0.6481826 0.72456133
0.7237237 0.7245873 0.6949013 0.68880486 0.6460909 0.7100463 0.7244043 0.693537 0.64611655 0.695886 0.70948595 0.721457 0.6773165 0.7376576 0.6573199 0.6784025 0.7248505 0.65699923 0.7097586 0.73575246 0.6796928 0.70970887 0.7351377 0.6889691 0.71028626 0.6471269 0.7209253 0.7102692 0.693927 0.7253201 0.7375211 0.6534485 0.7374899 0.6762747 0.7210044 0.7354321 0.6797301 0.7359414 0.67648554 0.6481182 0.7254399 0.65030485 0.6800811 0.6920449 0.68992513 0.72123134 0.73618 0.677793 0.65017617 0.6481499 0.7245652
0.7247247 0.7245892 0.694889 0.6887957 0.6460623 0.7100469 0.7244075 0.6935308 0.6460877 0.695871 0.7094893 0.7214596 0.6772978 0.73765314 0.65729374 0.6783798 0.7248541 0.6569731 0.70976055 0.7357487 0.67966753 0.7097111 0.7351354 0.6889601 0.71028614 0.64709646 0.72092885 0.71026844 0.6939178 0.7253212 0.73751616 0.6534311 0.7374844 0.6762595 0.7210066 0.7354308 0.6797051 0.7359381 0.67647076 0.648085 0.7254428 0.65027666 0.68005574 0.6920262 0.6899132 0.7212343 0.7361776 0.6777749 0.65014803 0.6481171 0.72456896
0.7257257 0.7245913 0.6948769 0.688787 0.6460337 0.7100475 0.7244107 0.69352496 0.64605916 0.6958566 0.70949274 0.72146237 0.6772796 0.7376488 0.6572678 0.6783574 0.7248575 0.656947 0.70976275 0.73574513 0.67964244 0.70971346 0.7351329 0.6889514 0.71028596 0.6470662 0.72093254 0.7102676 0.69390905 0.7253224 0.737511 0.65341353 0.7374792 0.6762448 0.72100914 0.73542964 0.67968 0.7359349 0.676456 0.64805233 0.72544545 0.6502482 0.68003076 0.69200754 0.6899014 0.7212376 0.7361754 0.6777567 0.65011996 0.64808464 0.7245728
0.7267267 0.72459346 0.69486505 0.68877816 0.6460056 0.7100481 0.72441363 0.693519 0.6460307 0.6958418 0.7094963 0.72146505 0.6772614 0.7376444 0.6572421 0.67833513 0.72486097 0.65692127 0.7097647 0.7357412 0.6796173 0.70971584 0.73513097 0.6889426 0.71028566 0.647036 0.7209362 0.71026725 0.6939003 0.7253235 0.7375057 0.65339625 0.73747367 0.6762302 0.7210115 0.7354283 0.67965496 0.7359319 0.6764414 0.6480197 0.72544825 0.65022016 0.68000543 0.69198906 0.6898894 0.72124064 0.73617345 0.6777389 0.6500925 0.64805216 0.72457665
0.7277277 0.7245956 0.6948532 0.6887698 0.6459773 0.7100489 0.7244168 0.6935134 0.6460025 0.6958272 0.7094998 0.7214679 0.67724323 0.7376399 0.6572163 0.67831284 0.72486466 0.65689576 0.709767 0.7357373 0.67959225 0.7097183 0.7351287 0.688934 0.7102856 0.6470061 0.72093993 0.7102668 0.69389176 0.72532463 0.7375007 0.65337914 0.7374687 0.67621565 0.7210143 0.73542714 0.67963004 0.73592913 0.6764268 0.647987 0.72545075 0.65019244 0.67998034 0.691971 0.6898778 0.72124386 0.73617125 0.67772084 0.6500647 0.6480203 0.72458035
0.7287287 0.72459775 0.6948413 0.68876106 0.6459495 0.7100497 0.7244199 0.6935076 0.64597404 0.6958128 0.70950353 0.7214706 0.67722523 0.7376357 0.65719116 0.678291 0.7248683 0.6568702 0.70976937 0.7357336 0.6795676 0.7097207 0.7351264 0.68892574 0.71028584 0.64697635 0.7209438 0.71026653 0.6938832 0.7253259 0.7374956 0.65336204 0.7374634 0.67620116 0.7210167 0.7354259 0.67960507 0.7359261 0.6764126 0.6479546 0.72545385 0.6501648 0.6799554 0.69195265 0.68986624 0.7212471 0.7361688 0.67770326 0.65003705 0.64798796 0.72458434
0.7297297 0.72459996 0.6948298 0.68875253 0.64592135 0.7100506 0.7244231 0.6935021 0.6459463 0.69579846 0.7095073 0.7214736 0.67720747 0.73763144 0.65716577 0.678269 0.7248719 0.656845 0.7097716 0.7357299 0.67954296 0.7097233 0.7351243 0.68891746 0.7102858 0.64694643 0.72094756 0.7102662 0.6938747 0.72532725 0.7374906 0.6533452 0.7374582 0.67618716 0.7210193 0.7354249 0.6795808 0.73592293 0.6763985 0.6479223 0.7254566 0.6501371 0.679931 0.69193465 0.68985444 0.72125024 0.73616713 0.6776857 0.6500096 0.64795613 0.7245882
0.7307307 0.7246024 0.69481844 0.6887445 0.6458938 0.71005166 0.7244265 0.69349676 0.64591855 0.6957844 0.70951116 0.72147673 0.6771896 0.73762727 0.6571407 0.67824733 0.7248754 0.6568197 0.70977396 0.7357263 0.6795185 0.7097261 0.735122 0.68890935 0.710286 0.64691705 0.7209516 0.7102659 0.6938665 0.7253284 0.7374858 0.65332836 0.73745304 0.6761728 0.721022 0.73542356 0.6795562 0.73592013 0.67638445 0.64789027 0.72545934 0.65010965 0.67990625 0.69191664 0.6898431 0.72125375 0.73616505 0.6776684 0.6499826 0.64792424 0.72459227
0.7317317 0.7246043 0.6948071 0.6887364 0.6458662 0.7100526 0.7244296 0.69349134 0.64589083 0.69577014 0.7095148 0.72147954 0.67717224 0.7376231 0.6571154 0.67822564 0.72487926 0.6567948 0.7097764 0.73572266 0.679494 0.70972884 0.7351201 0.6889011 0.71028626 0.6468877 0.72095543 0.71026564 0.6938583 0.72532994 0.7374806 0.6533117 0.73744804 0.67615867 0.7210249 0.7354226 0.6795318 0.7359169 0.67637056 0.64785826 0.7254623 0.65008247 0.67988205 0.6918989 0.689832 0.7212574 0.736163 0.6776511 0.6499554 0.64789295 0.72459614
0.7327327 0.72460663 0.6947959 0.6887283 0.6458387 0.7100536 0.724433 0.6934863 0.6458631 0.6957565 0.7095186 0.7214826 0.6771547 0.7376191 0.6570906 0.67820424 0.72488284 0.6567696 0.70977896 0.735719 0.6794699 0.7097315 0.73511815 0.6888935 0.7102863 0.6468582 0.72095925 0.71026564 0.6938504 0.72533137 0.737476 0.6532953 0.73744303 0.6761449 0.7210277 0.7354214 0.67950785 0.7359142 0.67635673 0.6478264 0.7254653 0.65005517 0.67985773 0.6918812 0.68982095 0.72126067 0.7361611 0.6776339 0.6499286 0.6478613 0.7246001
0.7337337 0.7246091 0.6947849 0.68872035 0.6458116 0.7100549 0.7244364 0.69348115 0.64583576 0.6957428 0.70952266 0.72148573 0.6771377 0.73761475 0.65706587 0.6781829 0.7248867 0.65674496 0.70978135 0.73571545 0.6794457 0.70973426 0.73511606 0.6888854 0.7102867 0.6468294 0.72096336 0.7102656 0.69384235 0.7253325 0.7374711 0.65327895 0.7374379 0.6761315 0.7210306 0.7354202 0.67948365 0.73591137 0.6763433 0.64779484 0.72546846 0.6500282 0.6798337 0.6918637 0.68981004 0.7212641 0.736159 0.6776169 0.6499016 0.6478301 0.72460407
0.7347347 0.7246115 0.69477373 0.68871254 0.64578456 0.71005607 0.7244397 0.6934764 0.6458085 0.69572884 0.70952684 0.7214886 0.6771205 0.73761076 0.6570414 0.67816156 0.7248904 0.65672034 0.70978415 0.7357122 0.6794217 0.70973724 0.7351142 0.688878 0.7102873 0.64680064 0.72096723 0.71026564 0.6938347 0.7253342 0.73746616 0.6532626 0.737433 0.67611784 0.7210332 0.7354192 0.6794599 0.73590857 0.67632955 0.64776343 0.7254713 0.65000135 0.6798097 0.6918461 0.68979937 0.72126746 0.7361571 0.67759997 0.64987516 0.64779913 0.72460824
0.7357357 0.7246139 0.6947628 0.68870485 0.64575756 0.71005744 0.72444326 0.6934714 0.6457816 0.69571525 0.7095307 0.7214918 0.6771035 0.7376068 0.6570169 0.6781406 0.7248944 0.65669584 0.7097867 0.73570883 0.679398 0.7097403 0.73511225 0.68887025 0.71028763 0.64677167 0.7209711 0.7102658 0.69382685 0.7253357 0.73746145 0.65324634 0.737428 0.6761044 0.7210363 0.73541844 0.6794363 0.7359058 0.6763166 0.6477324 0.72547466 0.6499746 0.67978597 0.69182885 0.68978864 0.7212713 0.7361551 0.6775833 0.64984864 0.6477682 0.7246124
0.7367367 0.72461635 0.6947521 0.68869734 0.6457308 0.7100587 0.72444665 0.69346666 0.64575475 0.6957019 0.70953506 0.721495 0.6770865 0.73760283 0.6569925 0.67811966 0.7248982 0.6566717 0.70978945 0.7357053 0.6793745 0.7097433 0.7351105 0.6888628 0.7102882 0.6467432 0.7209754 0.710266 0.6938193 0.7253374 0.7374569 0.65323055 0.737423 0.67609096 0.72103924 0.7354172 0.6794127 0.7359031 0.67630315 0.6477011 0.7254774 0.64994794 0.6797621 0.6918117 0.6897782 0.7212746 0.7361534 0.67756695 0.64982253 0.6477373 0.72461635
0.7377377 0.7246189 0.6947415 0.68869007 0.6457041 0.71006 0.72445 0.6934621 0.64572793 0.6956886 0.70953923 0.72149825 0.6770698 0.7375988 0.6569683 0.678099 0.7249019 0.65664756 0.7097922 0.73570186 0.6793511 0.7097463 0.73510855 0.6888557 0.7102888 0.6467146 0.7209796 0.7102663 0.69381183 0.72533906 0.73745227 0.6532145 0.7374183 0.67607796 0.72104234 0.73541623 0.6793893 0.7359004 0.67629015 0.64767027 0.7254807 0.6499216 0.6797386 0.69179475 0.68976766 0.72127837 0.73615146 0.6775504 0.6497961 0.64770675 0.7246206
0.7387387 0.7246215 0.6947309 0.6886826 0.64567775 0.7100616 0.72445345 0.69345766 0.64570117 0.69567543 0.7095437 0.7215015 0.6770533 0.73759496 0.65694416 0.6780782 0.7249059 0.6566235 0.70979524 0.73569876 0.67932767 0.70974946 0.73510665 0.68884844 0.7102895 0.64668655 0.72098374 0.7102665 0.6938045 0.7253405 0.7374476 0.65319884 0.7374137 0.67606485 0.7210455 0.7354155 0.6793661 0.73589796 0.6762773 0.6476393 0.7254837 0.6498955 0.67971516 0.69177777 0.6897575 0.72128206 0.7361497 0.67753404 0.6497702 0.6476761 0.72462475
0.7397397 0.7246238 0.6947203 0.6886753 0.64565116 0.7100633 0.724457 0.69345325 0.6456747 0.6956623 0.7095479 0.7215046 0.67703694 0.737591 0.6569203 0.67805773 0.7249098 0.6565996 0.7097983 0.7356954 0.67930454 0.70975256 0.73510486 0.6888414 0.7102904 0.64665854 0.72098786 0.71026707 0.6937973 0.7253423 0.737443 0.6531834 0.7374089 0.6760521 0.7210486 0.73541456 0.67934287 0.73589516 0.67626446 0.64760864 0.72548693 0.6498694 0.6796919 0.6917611 0.68974715 0.7212859 0.73614824 0.67751807 0.64974415 0.6476459 0.7246288
0.7407407 0.72462654 0.69470996 0.68866825 0.6456251 0.71006507 0.7244607 0.69344914 0.64564836 0.69564945 0.7095522 0.7215082 0.6770206 0.7375871 0.6568969 0.6780375 0.7249139 0.65657586 0.7098014 0.73569226 0.67928135 0.7097558 0.7351032 0.6888343 0.710291 0.64663047 0.720992 0.7102674 0.6937901 0.7253442 0.73743844 0.6531679 0.737404 0.67603934 0.72105175 0.7354138 0.67932 0.7358926 0.67625195 0.64757824 0.7254903 0.6498435 0.67966866 0.69174427 0.68973726 0.72128963 0.73614645 0.677502 0.64971846 0.64761573 0.7246333
0.7417417 0.72462934 0.69470024 0.6886612 0.6455991 0.71006674 0.7244643 0.69344497 0.6456223 0.6956365 0.70955676 0.7215116 0.6770045 0.73758334 0.6568731 0.67801726 0.7249178 0.6565522 0.7098045 0.7356888 0.6792584 0.7097595 0.73510134 0.68882734 0.710292 0.64660275 0.7209964 0.710268 0.69378304 0.7253458 0.7374341 0.65315276 0.7373996 0.6760268 0.7210549 0.7354132 0.6792969 0.73589027 0.67623925 0.64754766 0.7254936 0.6498176 0.679646 0.691728 0.68972707 0.7212932 0.7361447 0.6774862 0.6496929 0.64758575 0.72463745
0.7427427 0.724632 0.69469005 0.6886546 0.64557326 0.71006864 0.7244681 0.69344085 0.6455964 0.6956241 0.7095614 0.7215153 0.67698836 0.73757964 0.65684956 0.6779973 0.724922 0.65652865 0.7098076 0.7356859 0.6792358 0.7097627 0.7350999 0.6888207 0.7102928 0.64657485 0.72100073 0.71026874 0.6937762 0.7253478 0.7374297 0.65313745 0.73739505 0.67601436 0.7210582 0.7354122 0.6792742 0.7358877 0.67622703 0.6475176 0.7254968 0.64979184 0.67962307 0.6917114 0.68971753 0.7212973 0.736143 0.6774704 0.64966744 0.6475558 0.7246418
0.7437437 0.7246349 0.6946803 0.6886479 0.6455474 0.7100706 0.72447175 0.69343716 0.64557046 0.6956114 0.709566 0.7215187 0.6769723 0.73757607 0.65682626 0.67797726 0.724926 0.6565056 0.709811 0.7356828 0.67921305 0.70976627 0.73509824 0.6888142 0.7102939 0.6465476 0.721005 0.71026945 0.6937693 0.7253497 0.737425 0.6531226 0.73739034 0.67600197 0.72106135 0.73541147 0.6792516 0.73588526 0.6762149 0.6474876 0.7255001 0.64976627 0.6796006 0.69169533 0.6897078 0.72130114 0.73614126 0.6774547 0.6496423 0.64752614 0.72464615
0.7447447 0.7246376 0.69467014 0.6886412 0.645522 0.7100726 0.7244754 0.69343334 0.6455447 0.695599 0.70957047 0.7215222 0.6769568 0.73757255 0.6568032 0.6779572 0.72493017 0.65648234 0.7098142 0.73567975 0.6791906 0.7097699 0.7350966 0.6888077 0.71029496 0.6465201 0.72100955 0.71027035 0.6937627 0.72535163 0.7374209 0.6531076 0.7373858 0.6759897 0.72106475 0.7354108 0.6792293 0.73588294 0.67620265 0.64745754 0.7255036 0.6497408 0.679578 0.69167906 0.68969816 0.721305 0.7361399 0.6774392 0.64961696 0.6474965 0.7246505
0.7457457 0.7246405 0.6946605 0.6886347 0.6454965 0.71007454 0.72447926 0.6934297 0.6455192 0.6955864 0.7095753 0.7215258 0.67694116 0.7375691 0.65678006 0.67793787 0.7249344 0.6564592 0.70981765 0.735677 0.67916816 0.70977336 0.7350951 0.6888013 0.71029615 0.64649296 0.7210139 0.71027106 0.69375616 0.72535366 0.73741657 0.6530927 0.73738146 0.6759776 0.7210683 0.73541015 0.67920715 0.73588085 0.67619044 0.64742786 0.72550696 0.6497155 0.67955536 0.691663 0.6896889 0.72130924 0.7361385 0.67742425 0.649592 0.6474672 0.724655
0.7467467 0.7246434 0.694651 0.6886285 0.64547133 0.7100766 0.7244831 0.6934261 0.6454938 0.69557446 0.70958024 0.7215294 0.67692566 0.73756534 0.656757 0.6779183 0.7249385 0.6564362 0.7098211 0.7356738 0.67914605 0.7097771 0.7350935 0.68879527 0.71029747 0.6464659 0.72101843 0.7102721 0.69374985 0.7253559 0.7374124 0.6530784 0.7373769 0.67596596 0.7210717 0.73540956 0.6791849 0.7358784 0.6761789 0.647398 0.7255104 0.6496907 0.67953336 0.6916472 0.6896797 0.72131324 0.73613703 0.6774091 0.64956677 0.6474379 0.7246593
0.7477477 0.72464657 0.6946415 0.6886223 0.6454461 0.71007884 0.724487 0.6934228 0.6454685 0.6955625 0.70958513 0.7215331 0.67691046 0.73756176 0.6567346 0.6778991 0.7249427 0.6564134 0.7098248 0.73567104 0.67912394 0.709781 0.73509234 0.6887892 0.7102986 0.64643884 0.72102296 0.71027315 0.6937435 0.725358 0.7374082 0.6530638 0.73737246 0.67595404 0.7210752 0.73540884 0.6791626 0.7358758 0.6761673 0.64736867 0.72551394 0.6496655 0.67951137 0.6916316 0.68967026 0.7213172 0.7361354 0.6773939 0.6495422 0.6474089 0.72466385
0.7487487 0.7246493 0.69463223 0.6886163 0.64542097 0.71008146 0.7244908 0.6934197 0.6454434 0.6955505 0.7095898 0.72153705 0.67689514 0.73755836 0.6567117 0.67787987 0.7249471 0.6563908 0.70982844 0.7356682 0.6791021 0.70978475 0.73509085 0.68878305 0.71030015 0.6464122 0.7210274 0.71027434 0.6937373 0.72536 0.73740405 0.6530493 0.7373683 0.6759424 0.72107893 0.7354084 0.67914104 0.7358736 0.6761557 0.6473394 0.7255174 0.6496407 0.6794892 0.6916161 0.6896614 0.7213214 0.73613405 0.67737937 0.6495177 0.6473799 0.7246684
0.7497497 0.7246524 0.6946231 0.68861026 0.6453963 0.7100835 0.7244947 0.69341636 0.64541847 0.6955386 0.7095949 0.7215409 0.67688024 0.73755497 0.65668947 0.67786056 0.72495145 0.6563685 0.7098321 0.7356653 0.67908037 0.7097887 0.73508954 0.68877727 0.71030164 0.64638567 0.7210322 0.71027553 0.69373107 0.72536206 0.73739994 0.65303516 0.7373641 0.67593104 0.7210825 0.73540795 0.67911917 0.7358715 0.6761446 0.6473104 0.7255212 0.6496162 0.67946744 0.69160044 0.6896525 0.7213255 0.7361327 0.67736447 0.6494933 0.647351 0.7246729
0.7507508 0.72465557 0.6946142 0.6886044 0.6453716 0.710086 0.7244987 0.6934133 0.64539355 0.69552684 0.70960015 0.72154474 0.67686546 0.73755157 0.6566669 0.67784184 0.72495574 0.65634614 0.7098359 0.7356625 0.6790586 0.7097928 0.73508805 0.6887716 0.7103032 0.6463592 0.7210368 0.71027684 0.69372517 0.72536427 0.73739564 0.653021 0.73735964 0.6759198 0.7210864 0.7354075 0.6790977 0.73586947 0.67613304 0.6472812 0.72552466 0.6495914 0.6794458 0.6915851 0.68964374 0.7213298 0.7361315 0.6773499 0.6494691 0.6473226 0.7246776
0.7517518 0.7246586 0.69460493 0.68859863 0.6453469 0.7100885 0.72450286 0.6934103 0.64536893 0.69551533 0.70960504 0.7215488 0.6768505 0.7375484 0.6566448 0.67782295 0.7249602 0.65632397 0.7098395 0.7356599 0.6790369 0.70979685 0.73508686 0.688766 0.71030474 0.6463329 0.7210414 0.7102781 0.6937192 0.72536665 0.7373919 0.653007 0.73735553 0.67590845 0.7210901 0.73540705 0.6790763 0.7358674 0.676122 0.6472525 0.72552854 0.64956725 0.6794243 0.6915699 0.68963516 0.7213342 0.73613036 0.67733556 0.649445 0.647294 0.7246823
0.7527528 0.72466177 0.6945962 0.6885931 0.6453227 0.71009123 0.7245068 0.69340754 0.6453442 0.69550395 0.7096104 0.7215527 0.67683595 0.73754513 0.6566228 0.6778044 0.7249647 0.65630186 0.70984364 0.73565733 0.6790158 0.709801 0.7350856 0.68876046 0.7103065 0.6463067 0.72104627 0.71027964 0.6937137 0.725369 0.73738813 0.65299326 0.7373515 0.6758975 0.72109383 0.7354068 0.6790548 0.73586535 0.67611104 0.6472238 0.7255322 0.64954305 0.679403 0.6915551 0.6896265 0.7213384 0.7361291 0.6773211 0.64942104 0.6472657 0.724687
0.7537538 0.7246651 0.69458747 0.6885874 0.64529836 0.71009374 0.7245108 0.69340485 0.6453201 0.69549274 0.7096158 0.72155684 0.67682153 0.73754174 0.6566007 0.67778605 0.72496915 0.65627986 0.7098477 0.7356545 0.67899466 0.70980513 0.73508435 0.688755 0.7103082 0.64628077 0.7210512 0.71028095 0.69370824 0.7253714 0.7373841 0.65297955 0.73734736 0.6758866 0.72109735 0.7354064 0.6790339 0.73586327 0.6761002 0.6471953 0.72553575 0.64951897 0.67938185 0.6915401 0.6896181 0.7213428 0.7361278 0.67730695 0.64939684 0.64723736 0.72469187
0.7547548 0.7246682 0.69457877 0.68858224 0.6452742 0.7100966 0.72451496 0.6934023 0.6452957 0.69548154 0.7096212 0.7215606 0.6768072 0.7375386 0.6565789 0.67776734 0.7249734 0.65625817 0.70985156 0.735652 0.6789733 0.70980924 0.7350832 0.6887499 0.71030986 0.6462547 0.72105587 0.7102826 0.69370276 0.72537386 0.73738015 0.652966 0.7373435 0.6758756 0.7211016 0.7354056 0.6790129 0.7358613 0.67608976 0.6471667 0.72553957 0.6494949 0.67936075 0.69152534 0.68960994 0.72134733 0.73612654 0.67729306 0.6493734 0.64720935 0.7246962
0.7557558 0.7246715 0.6945705 0.6885769 0.6452501 0.7100995 0.7245192 0.6933999 0.64527166 0.6954703 0.70962656 0.72156495 0.6767932 0.7375356 0.65655726 0.6777493 0.7249781 0.6562363 0.70985585 0.73564947 0.67895263 0.70981336 0.73508215 0.68874466 0.71031183 0.6462291 0.7210605 0.71028435 0.6936972 0.72537625 0.73737633 0.65295255 0.7373395 0.675865 0.7211054 0.7354057 0.6789921 0.73585945 0.67607903 0.64713854 0.7255434 0.6494712 0.67933965 0.6915107 0.6896017 0.7213518 0.73612535 0.6772791 0.6493498 0.6471815 0.7247013
0.7567568 0.7246751 0.694562 0.6885718 0.6452264 0.71010226 0.7245235 0.69339764 0.6452477 0.69545937 0.70963204 0.7215692 0.6767788 0.73753256 0.656536 0.67773116 0.7249826 0.6562149 0.70986015 0.73564684 0.6789317 0.70981807 0.7350809 0.6887399 0.7103138 0.6462036 0.72106576 0.71028614 0.69369215 0.7253787 0.7373726 0.65293944 0.7373354 0.6758547 0.7211097 0.7354055 0.6789712 0.7358576 0.6760686 0.6471104 0.7255475 0.6494475 0.679319 0.6914962 0.6895938 0.7213564 0.7361246 0.67726547 0.6493263 0.6471539 0.72470623
0.7577578 0.7246782 0.69455385 0.6885667 0.64520276 0.71010536 0.7245278 0.69339514 0.6452239 0.6954486 0.70963764 0.7215733 0.676765 0.73752934 0.6565145 0.67771316 0.72498745 0.6561935 0.7098643 0.73564464 0.67891127 0.7098225 0.73508006 0.688735 0.71031576 0.6461781 0.7210706 0.710288 0.69368684 0.7253817 0.7373689 0.6529262 0.7373316 0.6758441 0.7211137 0.73540545 0.67895085 0.73585564 0.6760585 0.6470824 0.72555137 0.649424 0.67929846 0.6914817 0.689586 0.72136086 0.73612356 0.67725194 0.6493031 0.6471262 0.7247109
0.7587588 0.7246819 0.69454575 0.68856204 0.6451793 0.7101085 0.72453195 0.6933935 0.64520025 0.695438 0.7096433 0.7215776 0.6767511 0.73752636 0.65649337 0.6776954 0.72499204 0.6561725 0.70986867 0.7356421 0.6788908 0.7098271 0.73507905 0.6887305 0.71031785 0.6461529 0.72107553 0.7102897 0.69368184 0.72538424 0.7373651 0.65291315 0.73732775 0.6758339 0.7211178 0.7354051 0.6789303 0.7358539 0.676048 0.6470547 0.72555536 0.64940065 0.6792779 0.69146734 0.6895783 0.7213655 0.7361225 0.67723864 0.6492798 0.64709896 0.7247157
0.7597598 0.7246853 0.6945377 0.6885572 0.6451557 0.7101115 0.7245364 0.6933914 0.64517653 0.6954274 0.709649 0.72158194 0.67673767 0.73752344 0.6564721 0.6776776 0.7249967 0.65615124 0.7098732 0.7356399 0.67887044 0.7098316 0.735078 0.6887257 0.7103202 0.6461276 0.7210806 0.710292 0.693677 0.72538674 0.7373616 0.6529001 0.7373239 0.67582387 0.721122 0.735405 0.67890996 0.73585224 0.67603815 0.64702725 0.72555935 0.6493773 0.6792576 0.6914533 0.68957055 0.72137016 0.73612154 0.67722535 0.64925677 0.64707154 0.7247209
0.7607608 0.724689 0.6945298 0.68855244 0.64513254 0.7101147 0.7245407 0.6933896 0.64515346 0.69541705 0.7096547 0.7215863 0.6767242 0.7375207 0.65645134 0.67766017 0.7250014 0.65613025 0.7098777 0.73563766 0.67885023 0.7098364 0.7350773 0.6887211 0.71032226 0.64610267 0.72108585 0.7102938 0.69367206 0.7253896 0.73735815 0.6528874 0.7373204 0.6758136 0.72112626 0.7354049 0.67888993 0.73585033 0.6760282 0.6469995 0.72556347 0.6493544 0.67923754 0.69143933 0.6895631 0.72137505 0.7361206 0.6772121 0.64923394 0.6470442 0.72472566
0.7617618 0.7246925 0.6945221 0.68854797 0.6451094 0.7101182 0.72454506 0.6933879 0.64513 0.6954067 0.70966065 0.7215909 0.67671067 0.7375176 0.65643036 0.6776426 0.7250063 0.6561095 0.7098823 0.7356352 0.6788301 0.70984113 0.7350764 0.688717 0.71032476 0.64607775 0.72109085 0.7102961 0.69366735 0.7253925 0.7373546 0.65287477 0.7373166 0.675804 0.7211305 0.7354049 0.67886984 0.7358489 0.67601854 0.6469723 0.7255676 0.64933133 0.67921716 0.6914253 0.6895555 0.7213798 0.7361198 0.6771992 0.64921105 0.64701736 0.72473073
0.7627628 0.72469634 0.69451463 0.68854374 0.6450867 0.7101214 0.72454983 0.6933861 0.6451072 0.69539654 0.70966655 0.7215955 0.67669755 0.7375151 0.6564099 0.6776255 0.7250111 0.65608895 0.7098867 0.73563325 0.67881006 0.70984596 0.73507565 0.68871266 0.71032715 0.64605325 0.7210961 0.7102982 0.69366324 0.72539526 0.7373511 0.6528622 0.737313 0.67579424 0.7211351 0.73540497 0.67885 0.73584735 0.67600894 0.6469451 0.7255718 0.6493084 0.6791972 0.69141173 0.68954855 0.72138464 0.73611903 0.67718625 0.6491886 0.64699054 0.72473615
0.7637638 0.72469974 0.69450706 0.6885393 0.6450639 0.7101251 0.72455406 0.6933846 0.6450841 0.6953864 0.70967245 0.72159994 0.6766845 0.73751223 0.6563893 0.67760855 0.7250161 0.6560683 0.7098918 0.7356312 0.6787904 0.7098509 0.7350748 0.68870854 0.7103296 0.6460285 0.72110134 0.71030056 0.69365853 0.7253983 0.7373477 0.65284985 0.7373095 0.67578465 0.7211394 0.7354049 0.6788305 0.73584574 0.67599964 0.64691794 0.7255759 0.64928585 0.6791776 0.6913981 0.68954134 0.7213897 0.7361182 0.6771737 0.64916617 0.6469638 0.7247411
0.7647648 0.7247036 0.6944996 0.6885352 0.64504117 0.71012855 0.7245587 0.69338334 0.64506114 0.69537646 0.7096784 0.7216046 0.6766716 0.7375094 0.6563687 0.6775917 0.72502106 0.656048 0.7098964 0.73562896 0.6787709 0.70985585 0.73507416 0.6887046 0.7103323 0.6460042 0.72110677 0.710303 0.69365436 0.72540134 0.7373444 0.6528375 0.7373058 0.67577523 0.72114384 0.735405 0.67881083 0.7358443 0.6759901 0.6468911 0.7255801 0.64926326 0.6791581 0.6913848 0.68953437 0.7213944 0.7361174 0.677161 0.64914376 0.64693725 0.72474635
0.7657658 0.7247075 0.69449234 0.6885312 0.64501864 0.7101321 0.7245634 0.693382 0.6450387 0.69536656 0.70968467 0.7216095 0.67665887 0.7375069 0.6563486 0.67757463 0.72502583 0.6560276 0.70990133 0.735627 0.6787514 0.7098609 0.7350734 0.68870085 0.71033484 0.64597994 0.72111195 0.7103055 0.69365007 0.72540426 0.737341 0.6528258 0.73730224 0.67576605 0.7211482 0.7354052 0.67879146 0.73584276 0.6759811 0.6468643 0.7255845 0.649241 0.6791385 0.6913711 0.6895276 0.7213995 0.7361166 0.6771485 0.64912176 0.6469108 0.72475135
0.7667668 0.72471154 0.69448525 0.68852746 0.6449961 0.7101358 0.724568 0.6933811 0.64501613 0.6953569 0.70969075 0.721614 0.6766462 0.73750424 0.65632844 0.677558 0.72503114 0.65600765 0.7099064 0.73562497 0.67873186 0.7098659 0.73507285 0.6886969 0.71033746 0.6459559 0.72111756 0.7103082 0.693646 0.7254073 0.7373379 0.6528135 0.73729885 0.6757566 0.7211527 0.7354053 0.67877203 0.7358415 0.67597175 0.6468376 0.7255888 0.6492187 0.6791191 0.6913581 0.6895208 0.7214046 0.73611605 0.6771365 0.6490996 0.6468846 0.72475666
0.7677678 0.7247154 0.6944782 0.68852335 0.6449741 0.7101399 0.72457266 0.69338 0.64499384 0.6953474 0.7096972 0.7216188 0.6766336 0.73750174 0.65630853 0.67754143 0.72503597 0.6559877 0.70991147 0.73562324 0.67871284 0.7098713 0.7350723 0.6886936 0.7103403 0.6459318 0.72112304 0.71031076 0.69364214 0.7254106 0.73733467 0.6528017 0.73729557 0.6757477 0.72115767 0.7354057 0.6787531 0.73584026 0.67596316 0.64681125 0.72559327 0.6491966 0.67909986 0.69134504 0.6895143 0.7214096 0.7361155 0.67712426 0.6490776 0.64685833 0.7247621
0.7687688 0.7247193 0.69447124 0.6885199 0.64495176 0.71014345 0.72457737 0.69337916 0.6449716 0.695338 0.70970356 0.72162366 0.6766212 0.7374992 0.6562888 0.67752504 0.7250409 0.6559676 0.7099166 0.73562133 0.6786938 0.70987654 0.73507166 0.6886898 0.71034324 0.6459081 0.7211287 0.71031356 0.6936383 0.72541344 0.7373315 0.6527897 0.7372925 0.675739 0.72116244 0.7354058 0.67873406 0.7358386 0.6759542 0.6467848 0.72559786 0.6491746 0.67908096 0.6913322 0.6895078 0.7214147 0.7361152 0.6771122 0.64905596 0.64683235 0.7247673
0.7697698 0.7247232 0.69446456 0.6885165 0.64493 0.7101475 0.72458214 0.69337827 0.64494956 0.69532865 0.70970994 0.7216286 0.67660904 0.73749703 0.6562691 0.67750883 0.72504604 0.65594786 0.7099218 0.7356194 0.67867476 0.7098819 0.7350715 0.68868655 0.7103461 0.64588445 0.7211342 0.71031624 0.6936344 0.7254169 0.73732823 0.65277827 0.73728913 0.6757302 0.72116715 0.73540604 0.6787152 0.7358374 0.67594564 0.6467585 0.725602 0.6491527 0.679062 0.6913192 0.68950146 0.72142005 0.73611456 0.67710036 0.6490344 0.64680666 0.7247727
0.7707708 0.72472745 0.6944578 0.6885129 0.64490813 0.71015143 0.7245872 0.69337773 0.64492756 0.69531965 0.7097164 0.72163355 0.6765969 0.73749447 0.6562492 0.6774927 0.7250513 0.65592825 0.7099271 0.73561746 0.67865586 0.7098873 0.73507094 0.6886832 0.710349 0.6458609 0.72113955 0.7103192 0.693631 0.7254203 0.73732543 0.6527667 0.73728615 0.67572147 0.72117215 0.73540646 0.6786966 0.7358361 0.67593706 0.6467325 0.7256066 0.6491312 0.6790434 0.69130677 0.6894952 0.72142524 0.73611397 0.6770885 0.6490128 0.64678085 0.724778
0.7717718 0.72473156 0.69445133 0.6885095 0.6448864 0.71015555 0.72459203 0.69337726 0.6449056 0.6953104 0.7097229 0.7216385 0.676585 0.7374922 0.65623 0.6774766 0.72505677 0.65590876 0.70993257 0.7356161 0.67863744 0.70989305 0.7350705 0.68868035 0.7103521 0.6458375 0.7211453 0.710322 0.69362754 0.72542346 0.7373223 0.6527553 0.7372829 0.67571306 0.721177 0.7354068 0.67867786 0.7358352 0.6759288 0.6467066 0.7256113 0.6491095 0.6790246 0.6912941 0.68948925 0.7214305 0.73611367 0.6770771 0.64899147 0.6467554 0.72478366
0.7727728 0.72473556 0.6944449 0.68850654 0.6448649 0.7101598 0.72459686 0.69337684 0.64488393 0.6953017 0.7097296 0.7216436 0.6765733 0.73748976 0.65621066 0.6774608 0.7250619 0.6558896 0.7099377 0.7356143 0.67861885 0.70989835 0.73507017 0.6886773 0.7103553 0.6458141 0.7211509 0.7103253 0.69362426 0.72542703 0.7373196 0.65274423 0.73727983 0.6757045 0.72118175 0.7354072 0.67865956 0.7358342 0.6759206 0.64668095 0.725616 0.649088 0.6790063 0.69128174 0.6894832 0.7214362 0.7361133 0.6770655 0.64897037 0.64673 0.7247891
0.7737738 0.72473997 0.6944389 0.68850356 0.64484334 0.7101641 0.7246018 0.69337654 0.6448625 0.6952928 0.70973617 0.7216488 0.6765614 0.7374877 0.65619147 0.67744505 0.7250671 0.6558705 0.7099435 0.73561275 0.6786006 0.70990413 0.7350699 0.68867457 0.7103587 0.6457912 0.72115666 0.71032864 0.693621 0.72543037 0.73731667 0.6527331 0.7372767 0.67569643 0.72118664 0.7354078 0.67864114 0.735833 0.67591244 0.6466552 0.7256205 0.6490669 0.6789879 0.6912696 0.68947744 0.7214414 0.7361128 0.6770543 0.64894927 0.64670473 0.7247943
0.7747748 0.7247441 0.6944325 0.68850094 0.6448223 0.71016854 0.7246069 0.6933764 0.64484113 0.6952843 0.7097431 0.7216541 0.6765498 0.7374854 0.6561724 0.6774296 0.7250725 0.6558512 0.70994914 0.73561126 0.67858243 0.70990986 0.73506963 0.6886715 0.7103622 0.64576805 0.7211624 0.71033174 0.69361776 0.72543395 0.7373138 0.652722 0.7372738 0.6756884 0.721192 0.7354085 0.678623 0.735832 0.6759047 0.6466297 0.7256251 0.6490458 0.67896974 0.6912574 0.6894716 0.721447 0.7361127 0.67704314 0.6489283 0.64667964 0.7248001
0.7757758 0.7247484 0.69442654 0.68849784 0.64480114 0.7101728 0.724612 0.6933763 0.64481986 0.6952757 0.70975006 0.72165924 0.67653847 0.7374835 0.65615344 0.6774142 0.7250781 0.65583223 0.7099546 0.73560977 0.67856425 0.7099156 0.73506945 0.68866915 0.71036536 0.64574534 0.72116834 0.710335 0.6936148 0.7254377 0.73731107 0.6527114 0.73727083 0.6756805 0.7211972 0.73540884 0.67860514 0.735831 0.6758968 0.6466045 0.7256301 0.6490247 0.6789518 0.69124526 0.68946636 0.7214524 0.73611253 0.677032 0.6489075 0.6466548 0.72480553
0.7767768 0.7247532 0.6944205 0.68849516 0.6447799 0.7101777 0.72461724 0.6933768 0.6447989 0.6952672 0.709757 0.72166455 0.6765273 0.7374815 0.65613467 0.67739874 0.7250836 0.65581363 0.70996046 0.73560834 0.6785466 0.70992136 0.7350693 0.68866676 0.71036863 0.64572257 0.72117424 0.7103385 0.6936119 0.7254411 0.7373082 0.65270054 0.737268 0.6756727 0.7212024 0.7354095 0.67858726 0.73582995 0.67588913 0.6465793 0.725635 0.649004 0.6789338 0.69123363 0.6894608 0.7214581 0.7361123 0.67702127 0.6488868 0.64662975 0.7248113
0.7777778 0.72475743 0.6944148 0.68849254 0.6447592 0.710182 0.72462213 0.6933767 0.64477783 0.695259 0.709764 0.7216699 0.67651606 0.7374792 0.65611595 0.6773838 0.72508883 0.655795 0.70996636 0.73560685 0.6785288 0.7099273 0.73506916 0.68866444 0.7103724 0.64570004 0.72118014 0.7103419 0.69360924 0.72544485 0.7373058 0.6526898 0.7372653 0.6756651 0.7212075 0.7354102 0.67856973 0.7358293 0.67588156 0.6465543 0.72564 0.6489832 0.67891604 0.6912218 0.6894554 0.72146386 0.73611224 0.67701054 0.6488665 0.64660513 0.724817
0.7787788 0.7247618 0.6944091 0.6884902 0.64473873 0.71018666 0.7246275 0.69337696 0.64475715 0.69525087 0.709771 0.7216755 0.6765052 0.73747724 0.6560977 0.6773689 0.7250945 0.6557763 0.7099723 0.7356057 0.678511 0.7099334 0.7350692 0.6886621 0.71037596 0.64567745 0.72118604 0.71034545 0.6936067 0.72544855 0.737303 0.6526794 0.7372623 0.6756576 0.72121274 0.7354107 0.67855227 0.7358284 0.6758742 0.64652944 0.7256446 0.64896256 0.67889845 0.6912103 0.6894503 0.7214695 0.736112 0.67700005 0.648846 0.64658064 0.72482294
0.7797798 0.7247664 0.6944035 0.6884878 0.64471805 0.7101914 0.7246328 0.69337755 0.64473623 0.6952429 0.70977813 0.7216809 0.67649424 0.7374753 0.6560794 0.67735386 0.72510004 0.6557581 0.70997834 0.73560435 0.67849356 0.70993954 0.7350689 0.68866 0.7103798 0.64565533 0.7211922 0.71034926 0.69360405 0.7254525 0.7373004 0.6526691 0.7372599 0.67565006 0.7212184 0.73541135 0.6785347 0.7358276 0.6758672 0.64650464 0.7256496 0.64894205 0.67888093 0.69119895 0.68944514 0.72147536 0.736112 0.6769895 0.6488255 0.64655626 0.7248283
0.7807808 0.72477096 0.6943982 0.6884856 0.64469767 0.71019644 0.724638 0.69337815 0.64471567 0.695235 0.7097853 0.72168654 0.6764836 0.73747355 0.6560611 0.677339 0.7251057 0.65573984 0.7099842 0.7356032 0.6784762 0.70994586 0.7350691 0.6886581 0.7103836 0.64563316 0.7211982 0.710353 0.6936019 0.72545636 0.73729813 0.65265876 0.737257 0.67564285 0.7212236 0.73541224 0.6785175 0.735827 0.67585987 0.64647996 0.72565484 0.6489219 0.6788636 0.69118756 0.6894403 0.72148097 0.7361122 0.6769791 0.6488056 0.64653194 0.7248346
0.7817818 0.72477585 0.6943929 0.6884837 0.64467716 0.7102016 0.7246436 0.69337875 0.6446954 0.6952272 0.7097926 0.7216923 0.676473 0.7374717 0.65604293 0.6773245 0.7251112 0.6557217 0.70999044 0.735602 0.678459 0.709952 0.73506933 0.68865633 0.7103873 0.645611 0.72120434 0.7103567 0.6935994 0.7254604 0.7372955 0.65264887 0.7372544 0.6756357 0.7212292 0.73541313 0.67850035 0.7358264 0.6758529 0.6464554 0.7256598 0.6489015 0.6788465 0.69117624 0.68943554 0.7214869 0.7361118 0.67696905 0.6487857 0.6465079 0.72484046
0.7827828 0.7247804 0.69438756 0.6884817 0.6446571 0.71020633 0.7246488 0.69337964 0.64467514 0.6952195 0.7098001 0.7216976 0.67646253 0.73747 0.656025 0.6773103 0.72511715 0.6557039 0.7099968 0.73560077 0.678442 0.7099584 0.7350695 0.6886544 0.7103913 0.6455894 0.72121054 0.71036047 0.6935973 0.7254644 0.7372932 0.6526388 0.737252 0.6756288 0.7212346 0.7354139 0.6784833 0.73582554 0.6758462 0.64643097 0.725665 0.6488817 0.67882955 0.6911653 0.6894307 0.7214927 0.73611206 0.67695904 0.6487656 0.6464839 0.7248463
0.7837838 0.7247851 0.6943827 0.68847984 0.644637 0.71021175 0.72465444 0.69338053 0.6446549 0.6952122 0.7098076 0.7217036 0.6764524 0.73746836 0.6560071 0.6772958 0.725123 0.65568596 0.71000314 0.7355997 0.67842495 0.7099649 0.7350697 0.6886529 0.7103952 0.64556766 0.7212168 0.7103645 0.6935952 0.72546846 0.7372908 0.652629 0.73724955 0.67562187 0.7212403 0.73541486 0.67846656 0.7358252 0.6758395 0.646407 0.7256701 0.6488616 0.6788128 0.69115436 0.68942636 0.72149897 0.7361122 0.6769492 0.64874613 0.64646006 0.72485226
0.7847848 0.7247901 0.6943777 0.6884783 0.6446173 0.7102167 0.7246598 0.6933819 0.644635 0.6952046 0.70981497 0.7217093 0.6764421 0.7374665 0.6559895 0.67728174 0.7251286 0.6556684 0.7100094 0.73559856 0.67840827 0.7099712 0.7350698 0.68865114 0.7103995 0.64554596 0.72122324 0.7103685 0.6935933 0.72547257 0.7372885 0.6526191 0.73724717 0.6756151 0.72124606 0.7354158 0.6784499 0.7358245 0.6758329 0.6463829 0.72567517 0.64884186 0.6787961 0.69114345 0.689422 0.7215048 0.73611236 0.67693955 0.6487266 0.6464362 0.7248584
0.7857858 0.7247951 0.6943733 0.68847674 0.6445974 0.71022207 0.7246656 0.69338286 0.64461493 0.69519764 0.7098226 0.7217151 0.6764322 0.7374649 0.6559719 0.67726773 0.72513455 0.6556506 0.71001583 0.7355976 0.67839175 0.70997787 0.73507047 0.68864995 0.7104036 0.64552426 0.7212297 0.71037287 0.6935916 0.7254767 0.73728645 0.65260977 0.7372449 0.67560875 0.72125167 0.73541695 0.67843324 0.7358241 0.6758262 0.646359 0.7256807 0.6488221 0.67877936 0.691133 0.68941766 0.721511 0.7361129 0.67692995 0.6487071 0.6464126 0.7248643
0.7867868 0.7248 0.6943684 0.6884754 0.6445779 0.7102275 0.7246711 0.6933843 0.64459527 0.69519025 0.7098303 0.7217209 0.67642236 0.7374634 0.65595436 0.677254 0.7251406 0.6556333 0.71002245 0.7355969 0.6783753 0.7099845 0.7350705 0.68864864 0.71040773 0.64550316 0.7212358 0.710377 0.6935896 0.72548074 0.73728424 0.65260017 0.7372425 0.67560214 0.7212577 0.73541796 0.67841685 0.7358237 0.67582 0.6463351 0.72568583 0.6488027 0.67876303 0.69112265 0.68941355 0.7215173 0.73611295 0.67692024 0.64868766 0.6463893 0.7248705
0.7877878 0.724805 0.69436383 0.688474 0.6445584 0.7102328 0.7246769 0.6933858 0.64457566 0.69518346 0.70983803 0.721727 0.6764126 0.7374623 0.6559371 0.67723995 0.7251465 0.655616 0.7100289 0.7355959 0.67835885 0.7099912 0.7350709 0.68864775 0.7104123 0.645482 0.72124225 0.7103815 0.6935884 0.7254852 0.73728216 0.6525909 0.7372401 0.675596 0.72126347 0.7354191 0.6784005 0.7358232 0.6758139 0.6463115 0.7256913 0.64878327 0.6787467 0.6911119 0.68940943 0.7215236 0.73611355 0.6769109 0.64866865 0.64636606 0.7248766
0.7887888 0.7248099 0.6943595 0.6884727 0.64453906 0.71023834 0.7246825 0.6933873 0.6445561 0.69517654 0.70984584 0.7217333 0.6764029 0.7374607 0.6559198 0.6772265 0.7251526 0.6555987 0.7100359 0.7355952 0.67834264 0.70999795 0.73507154 0.6886466 0.7104166 0.64546084 0.7212488 0.71038574 0.69358677 0.7254895 0.7372799 0.6525816 0.737238 0.6755896 0.7212693 0.7354202 0.6783843 0.7358231 0.6758079 0.6462879 0.7256966 0.6487642 0.6787306 0.69110197 0.68940556 0.7215297 0.7361139 0.6769018 0.64864963 0.6463428 0.72488296
0.7897898 0.724815 0.69435495 0.6884717 0.6445199 0.71024406 0.72468823 0.6933888 0.6445368 0.6951697 0.7098537 0.7217393 0.67639333 0.7374592 0.6559028 0.67721295 0.7251586 0.65558165 0.71004254 0.73559445 0.67832655 0.71000487 0.73507196 0.6886458 0.71042114 0.64544004 0.7212555 0.71039045 0.6935856 0.7254939 0.7372781 0.6525727 0.7372359 0.6755838 0.7212752 0.73542136 0.6783684 0.7358228 0.67580193 0.6462646 0.72570235 0.648745 0.6787145 0.69109184 0.689402 0.7215361 0.73611426 0.67689276 0.6486307 0.64632004 0.7248891
0.7907908 0.7248202 0.69435096 0.68847054 0.6445006 0.7102498 0.724694 0.69339067 0.6445175 0.6951632 0.7098619 0.7217454 0.67638427 0.73745775 0.655886 0.6771997 0.72516453 0.65556484 0.7100495 0.73559386 0.67831063 0.7100117 0.7350723 0.6886451 0.7104258 0.6454193 0.7212619 0.71039504 0.6935843 0.7254984 0.7372761 0.65256375 0.7372338 0.6755779 0.72128147 0.7354228 0.67835253 0.7358225 0.6757961 0.6462415 0.7257077 0.6487261 0.6786986 0.69108176 0.6893982 0.72154266 0.7361147 0.67688394 0.64861184 0.64629704 0.72489536
0.7917918 0.72482544 0.6943467 0.68846965 0.64448184 0.71025556 0.7246998 0.6933924 0.64449865 0.69515646 0.70987004 0.7217516 0.676375 0.73745656 0.65586925 0.6771866 0.7251708 0.6555483 0.7100563 0.7355931 0.6782951 0.71001893 0.7350732 0.68864447 0.71043026 0.64539874 0.7212687 0.7103997 0.69358325 0.72550285 0.7372743 0.6525547 0.7372319 0.6755721 0.72128755 0.73542386 0.6783369 0.7358224 0.67579067 0.6462184 0.7257135 0.6487073 0.678683 0.6910719 0.68939495 0.72154886 0.73611546 0.6768752 0.6485934 0.64627445 0.7249018
0.7927928 0.7248307 0.6943429 0.6884692 0.644463 0.7102614 0.7247059 0.6933945 0.6444797 0.69515026 0.709878 0.72175795 0.67636603 0.7374554 0.6558526 0.67717344 0.7251771 0.6555316 0.7100634 0.73559254 0.6782793 0.71002597 0.73507386 0.68864405 0.71043515 0.6453783 0.7212757 0.7104044 0.69358224 0.72550744 0.7372725 0.6525459 0.7372298 0.6755664 0.7212939 0.73542523 0.6783215 0.7358224 0.67578495 0.6461954 0.72571903 0.6486885 0.67866737 0.69106203 0.68939143 0.7215553 0.736116 0.6768666 0.6485748 0.6462517 0.72490805
0.7937938 0.7248361 0.6943393 0.68846846 0.64444435 0.71026725 0.7247118 0.6933968 0.6444609 0.6951438 0.7098862 0.7217642 0.676357 0.7374543 0.6558361 0.6771606 0.72518325 0.6555149 0.71007055 0.73559207 0.6782639 0.7100332 0.7350744 0.68864363 0.7104398 0.64535797 0.72128224 0.7104093 0.69358134 0.72551197 0.7372707 0.65253735 0.7372279 0.6755609 0.72129995 0.7354268 0.67830586 0.73582244 0.67577976 0.6461726 0.7257245 0.64866984 0.67865175 0.69105244 0.6893883 0.721562 0.7361166 0.67685807 0.64855635 0.6462294 0.7249146
0.7947948 0.7248414 0.6943354 0.688468 0.64442575 0.7102733 0.72471786 0.69339895 0.6444422 0.69513786 0.70989454 0.72177064 0.67634827 0.7374532 0.6558196 0.67714787 0.72518945 0.65549874 0.7100777 0.73559177 0.6782486 0.71004057 0.73507506 0.6886435 0.7104448 0.6453377 0.7212892 0.7104141 0.69358075 0.72551686 0.73726904 0.65252894 0.73722607 0.6755554 0.72130626 0.73542804 0.6782905 0.7358222 0.6757746 0.64614993 0.7257303 0.6486514 0.67863655 0.691043 0.68938524 0.7215687 0.73611736 0.6768497 0.6485382 0.6462069 0.7249211
0.7957958 0.72484696 0.6943319 0.68846774 0.6444076 0.7102795 0.72472376 0.6934016 0.64442366 0.6951321 0.7099029 0.7217772 0.6763394 0.7374521 0.65580356 0.6771352 0.7251959 0.65548223 0.7100852 0.7355913 0.67823315 0.71004766 0.7350758 0.6886433 0.7104499 0.6453177 0.72129583 0.7104193 0.6935802 0.7255217 0.7372673 0.65252054 0.7372243 0.6755504 0.72131276 0.7354296 0.67827547 0.7358225 0.67576957 0.64612764 0.7257361 0.6486332 0.67862135 0.6910339 0.689382 0.7215753 0.7361181 0.6768415 0.64852 0.6461848 0.7249276
0.7967968 0.7248522 0.6943282 0.68846756 0.6443892 0.71028566 0.7247299 0.693404 0.6444053 0.69512624 0.7099114 0.7217837 0.676331 0.737451 0.6557874 0.67712283 0.7252025 0.6554663 0.7100924 0.735591 0.67821807 0.7100551 0.73507684 0.6886433 0.7104547 0.64529777 0.72130287 0.7104243 0.6935797 0.72552645 0.7372659 0.6525123 0.7372227 0.6755453 0.72131926 0.7354311 0.6782605 0.7358226 0.67576444 0.64610523 0.7257418 0.64861506 0.67860633 0.69102466 0.6893792 0.7215821 0.7361187 0.67683345 0.6485021 0.6461628 0.7249341
0.7977978 0.7248579 0.6943249 0.6884675 0.644371 0.71029186 0.72473615 0.69340676 0.644387 0.69512045 0.70991987 0.72179025 0.67632264 0.7374502 0.6557717 0.6771104 0.725209 0.6554503 0.71009994 0.73559064 0.67820346 0.7100626 0.7350777 0.68864363 0.71046007 0.6452778 0.72130984 0.71042955 0.6935792 0.72553134 0.7372643 0.6525043 0.737221 0.67554027 0.7213257 0.73543257 0.67824566 0.7358228 0.6757597 0.64608276 0.7257477 0.64859676 0.67859167 0.69101566 0.68937653 0.72158897 0.73611957 0.6768256 0.6484842 0.6461407 0.7249409
0.7987988 0.7248634 0.6943218 0.68846744 0.64435303 0.71029836 0.72474253 0.6934094 0.64436895 0.6951149 0.70992845 0.7217968 0.6763146 0.7374493 0.6557555 0.67709833 0.7252154 0.6554343 0.71010727 0.7355905 0.6781886 0.71007025 0.73507863 0.6886438 0.71046513 0.6452582 0.7213169 0.7104348 0.6935791 0.7255362 0.73726296 0.6524962 0.73721915 0.67553556 0.72133225 0.73543423 0.6782308 0.7358229 0.6757552 0.6460608 0.7257538 0.64857894 0.6785768 0.69100666 0.68937385 0.7215958 0.7361204 0.6768178 0.6484666 0.6461191 0.7249476
0.7997998 0.7248694 0.69431883 0.6884677 0.644335 0.710305 0.72474855 0.6934123 0.64435077 0.6951094 0.7099372 0.72180367 0.6763063 0.7374486 0.6557399 0.67708623 0.7252218 0.6554186 0.7101151 0.73559016 0.6781741 0.7100778 0.73507965 0.68864405 0.71047056 0.6452385 0.721324 0.7104401 0.6935792 0.72554135 0.7372614 0.6524885 0.7372178 0.6755308 0.7213389 0.73543596 0.6782164 0.73582333 0.67575055 0.6460387 0.72575974 0.64856106 0.6785622 0.690998 0.6893715 0.7216028 0.73612154 0.6768102 0.6484488 0.64609766 0.7249543
0.8008008 0.7248751 0.6943158 0.68846786 0.64431745 0.7103117 0.72475475 0.6934154 0.64433306 0.695104 0.709946 0.72181034 0.6762985 0.7374477 0.6557241 0.6770744 0.7252285 0.6554029 0.71012276 0.73559004 0.67815936 0.7100856 0.73508084 0.68864477 0.71047586 0.6452191 0.7213312 0.7104455 0.6935789 0.72554624 0.73726 0.65248066 0.73721623 0.6755262 0.72134566 0.7354377 0.67820203 0.7358236 0.67574614 0.6460169 0.7257658 0.6485434 0.6785479 0.69098943 0.68936914 0.7216097 0.73612237 0.67680264 0.6484313 0.64607596 0.72496116
0.8018018 0.72488064 0.694313 0.6884683 0.64429986 0.71031797 0.7247611 0.69341844 0.64431524 0.695099 0.7099546 0.7218173 0.6762907 0.7374472 0.65570873 0.67706215 0.72523516 0.6553876 0.7101304 0.73559016 0.67814505 0.7100935 0.73508173 0.6886455 0.7104813 0.6452 0.72133857 0.710451 0.69357926 0.7255515 0.7372586 0.6524731 0.7372148 0.67552185 0.7213524 0.7354396 0.6781878 0.73582387 0.6757419 0.64599526 0.7257719 0.648526 0.6785337 0.6909808 0.68936694 0.72161686 0.7361233 0.67679536 0.6484141 0.64605457 0.724968
0.8028028 0.72488666 0.6943103 0.6884689 0.6442824 0.71032465 0.72476757 0.69342184 0.6442977 0.69509387 0.70996344 0.7218243 0.676283 0.7374465 0.6556935 0.6770507 0.72524184 0.65537226 0.71013826 0.73559016 0.6781309 0.71010125 0.735083 0.6886461 0.7104869 0.645181 0.72134566 0.71045667 0.69357926 0.7255566 0.73725736 0.6524656 0.7372137 0.6755175 0.7213594 0.7354411 0.6781736 0.7358243 0.6757379 0.64597356 0.7257782 0.6485085 0.6785195 0.6909724 0.6893649 0.7216239 0.73612446 0.67678803 0.648397 0.64603335 0.72497463
0.8038038 0.7248923 0.69430774 0.6884696 0.644265 0.7103318 0.72477424 0.6934253 0.6442801 0.69508904 0.70997244 0.7218312 0.67627543 0.7374459 0.6556783 0.6770394 0.7252487 0.6553571 0.7101462 0.73559004 0.67811644 0.7101094 0.73508435 0.688647 0.7104925 0.6451616 0.7213532 0.71046257 0.6935797 0.72556174 0.73725635 0.6524583 0.7372122 0.6755134 0.7213661 0.73544306 0.6781599 0.73582494 0.67573375 0.64595217 0.7257845 0.64849126 0.67850554 0.6909644 0.689363 0.7216312 0.7361254 0.67678094 0.64838 0.6460124 0.7249818
0.8048048 0.72489846 0.69430524 0.68847036 0.6442477 0.7103386 0.7247806 0.6934287 0.6442628 0.6950842 0.70998156 0.72183824 0.676268 0.73744524 0.65566325 0.6770279 0.7252554 0.6553418 0.71015435 0.7355902 0.6781026 0.71011746 0.7350853 0.688648 0.7104983 0.6451429 0.7213604 0.7104682 0.6935804 0.72556716 0.73725504 0.65245104 0.73721087 0.6755093 0.7213731 0.7354452 0.67814577 0.73582524 0.6757299 0.64593077 0.7257905 0.6484739 0.67849153 0.6909562 0.6893611 0.7216383 0.73612684 0.6767741 0.6483629 0.64599127 0.7249887
0.8058058 0.7249045 0.6943028 0.6884713 0.6442306 0.7103456 0.72478724 0.69343233 0.64424556 0.6950795 0.70999074 0.7218452 0.67626077 0.73744494 0.6556481 0.6770166 0.7252624 0.65532696 0.7101624 0.7355905 0.678089 0.71012527 0.73508686 0.6886491 0.71050406 0.6451241 0.721368 0.7104743 0.69358087 0.7255725 0.7372542 0.65244395 0.73720956 0.6755052 0.7213801 0.7354469 0.67813206 0.73582584 0.6757262 0.6459097 0.7257967 0.648457 0.6784779 0.6909481 0.68935937 0.72164565 0.7361281 0.6767672 0.6483461 0.64597064 0.72499573
0.8068068 0.72491056 0.6943008 0.6884722 0.64421374 0.71035266 0.7247938 0.69343615 0.64422864 0.69507486 0.7099999 0.7218525 0.6762537 0.73744434 0.65563357 0.6770056 0.7252692 0.655312 0.71017045 0.73559064 0.6780755 0.71013373 0.7350882 0.6886503 0.71050966 0.6451057 0.72137535 0.7104802 0.6935817 0.7255779 0.73725325 0.6524369 0.7372086 0.6755016 0.7213873 0.73544896 0.67811847 0.73582655 0.6757225 0.64588857 0.7258033 0.6484401 0.6784642 0.6909405 0.68935776 0.721653 0.73612934 0.6767604 0.64832944 0.64594996 0.7250029
0.8078078 0.7249167 0.69429857 0.6884733 0.6441969 0.7103598 0.72480047 0.6934399 0.6442117 0.6950705 0.71000934 0.72185975 0.6762465 0.73744404 0.6556187 0.67699444 0.72527623 0.6552974 0.7101788 0.7355912 0.67806184 0.7101419 0.73508966 0.68865174 0.71051574 0.64508706 0.72138286 0.7104862 0.69358236 0.7255836 0.7372522 0.6524299 0.7372075 0.67549795 0.7213946 0.73545116 0.67810506 0.7358274 0.6757191 0.6458677 0.7258096 0.6484235 0.6784509 0.6909326 0.6893564 0.72166026 0.73613054 0.67675406 0.6483129 0.6459295 0.72500974
0.8088088 0.72492296 0.6942965 0.6884746 0.6441803 0.7103671 0.72480756 0.69344395 0.6441947 0.6950661 0.7100186 0.7218669 0.6762398 0.73744375 0.6556043 0.6769838 0.7252831 0.6552828 0.71018714 0.7355911 0.6780485 0.7101502 0.73509103 0.6886532 0.7105217 0.6450687 0.7213905 0.7104925 0.69358355 0.72558904 0.73725116 0.6524232 0.7372066 0.67549455 0.7214019 0.73545307 0.6780918 0.73582816 0.67571574 0.64584714 0.72581625 0.6484069 0.67843753 0.69092524 0.6893552 0.72166795 0.736132 0.67674756 0.6482965 0.6459089 0.7250173
0.8098098 0.72492933 0.6942948 0.688476 0.64416367 0.7103745 0.7248141 0.6934477 0.64417815 0.6950619 0.7100281 0.72187424 0.676233 0.7374433 0.6555897 0.67697316 0.7252903 0.65526855 0.7101954 0.7355917 0.6780354 0.71015877 0.73509234 0.6886548 0.71052784 0.6450506 0.72139823 0.7104985 0.69358444 0.7255947 0.73725027 0.65241665 0.73720556 0.6754913 0.72140896 0.7354552 0.6780785 0.73582894 0.6757126 0.6458262 0.72582275 0.64839035 0.6784244 0.69091773 0.6893538 0.7216754 0.73613334 0.6767413 0.64828 0.6458886 0.72502446
0.8108108 0.72493553 0.6942931 0.68847746 0.64414734 0.7103818 0.72482115 0.6934522 0.6441616 0.6950579 0.7100377 0.7218818 0.6762265 0.73744327 0.65557545 0.67696273 0.7252972 0.6552542 0.71020395 0.7355924 0.67802215 0.7101673 0.7350943 0.6886566 0.71053404 0.64503247 0.7214062 0.710505 0.6935857 0.72560036 0.73724973 0.65241003 0.7372046 0.675488 0.72141623 0.7354573 0.6780655 0.7358296 0.6757095 0.6458058 0.72582936 0.6483739 0.67841136 0.69091034 0.68935287 0.7216829 0.736135 0.6767352 0.64826393 0.6458685 0.7250315
0.8118118 0.72494197 0.69429135 0.6884789 0.64413077 0.71038914 0.724828 0.6934565 0.644145 0.6950541 0.7100472 0.7218892 0.6762198 0.73744303 0.6555615 0.676952 0.7253044 0.65523994 0.7102128 0.7355927 0.6780094 0.7101759 0.7350957 0.68865865 0.7105405 0.6450146 0.7214138 0.7105115 0.6935868 0.7256062 0.73724914 0.6524036 0.73720366 0.6754847 0.7214236 0.7354596 0.67805296 0.73583096 0.67570657 0.64578533 0.7258362 0.64835775 0.6783985 0.6909032 0.6893519 0.7216907 0.7361365 0.6767291 0.64824796 0.6458483 0.72503895
0.8128128 0.72494835 0.69428986 0.68848073 0.6441147 0.7103969 0.72483474 0.693461 0.64412874 0.6950502 0.7100569 0.72189677 0.6762136 0.7374431 0.65554744 0.67694205 0.72531176 0.6552258 0.71022147 0.73559356 0.6779965 0.71018463 0.73509747 0.68866056 0.7105467 0.64499664 0.7214216 0.710518 0.69358844 0.7256121 0.73724836 0.65239745 0.7372029 0.6754819 0.7214314 0.73546183 0.67803997 0.73583186 0.6757039 0.645765 0.7258428 0.6483415 0.67838573 0.6908963 0.6893511 0.7216984 0.73613805 0.6767235 0.6482322 0.6458285 0.7250464
0.8138138 0.7249549 0.69428855 0.68848264 0.6440987 0.7104045 0.7248419 0.6934656 0.64411277 0.6950465 0.71006656 0.7219042 0.6762074 0.73744273 0.65553355 0.67693186 0.7253189 0.6552119 0.7102301 0.73559415 0.67798394 0.7101934 0.73509914 0.68866277 0.7105531 0.6449788 0.7214295 0.71052444 0.69358987 0.72561777 0.73724777 0.6523912 0.7372023 0.6754792 0.7214389 0.73546433 0.67802733 0.73583275 0.67570126 0.6457453 0.7258496 0.6483256 0.6783733 0.6908893 0.68935025 0.72170633 0.73613966 0.6767178 0.6482163 0.64580876 0.72505385
0.8148148 0.72496134 0.6942875 0.6884846 0.6440826 0.7104124 0.7248489 0.6934703 0.64409643 0.69504285 0.71007645 0.7219119 0.6762013 0.737443 0.65551966 0.67692184 0.7253263 0.655198 0.71023893 0.7355949 0.6779712 0.7102023 0.735101 0.6886649 0.7105597 0.6449616 0.7214374 0.7105311 0.69359154 0.72562385 0.73724705 0.65238523 0.7372017 0.6754764 0.7214465 0.7354666 0.678015 0.73583376 0.67569876 0.64572513 0.72585607 0.64830965 0.67836076 0.69088256 0.68935 0.72171414 0.7361415 0.67671216 0.6482007 0.64578915 0.7250614
0.8158158 0.724968 0.6942862 0.68848646 0.64406693 0.71042013 0.7248561 0.6934752 0.64408064 0.69503945 0.7100864 0.7219198 0.6761953 0.7374431 0.65550584 0.67691207 0.7253337 0.6551846 0.7102479 0.73559546 0.67795885 0.7102111 0.7351028 0.6886673 0.71056634 0.64494395 0.72144544 0.7105379 0.6935933 0.7256297 0.73724675 0.65237933 0.737201 0.67547363 0.7214542 0.73546916 0.6780028 0.73583484 0.67569613 0.6457051 0.7258633 0.648294 0.67834854 0.69087595 0.6893495 0.7217217 0.73614305 0.6767066 0.648185 0.64576966 0.72506875
0.8168168 0.7249747 0.6942854 0.688489 0.6440512 0.71042806 0.72486323 0.6934798 0.6440648 0.6950363 0.71009636 0.7219276 0.6761896 0.73744315 0.65549254 0.6769022 0.72534114 0.6551708 0.7102568 0.73559636 0.6779467 0.7102201 0.73510474 0.6886697 0.710573 0.64492685 0.72145367 0.71054476 0.6935954 0.7256356 0.73724645 0.6523735 0.7372003 0.6754713 0.721462 0.7354716 0.6779905 0.7358361 0.675694 0.6456857 0.72587 0.6482784 0.67833626 0.6908695 0.68934935 0.72172976 0.736145 0.6767014 0.6481697 0.64575034 0.72507626
0.8178178 0.72498125 0.69428456 0.6884913 0.6440356 0.71043617 0.7248704 0.69348496 0.64404905 0.6950332 0.71010643 0.7219353 0.67618424 0.7374435 0.65547913 0.6768926 0.72534853 0.6551574 0.710266 0.7355972 0.6779346 0.7102292 0.7351065 0.6886725 0.71057993 0.64490926 0.7214617 0.71055186 0.6935973 0.7256418 0.7372459 0.6523678 0.7372 0.6754691 0.72146994 0.7354741 0.67797846 0.7358373 0.67569196 0.6456659 0.725877 0.64826286 0.67832434 0.6908629 0.689349 0.72173804 0.73614687 0.6766963 0.64815426 0.64573085 0.725084
0.8188188 0.7249883 0.6942837 0.6884937 0.6440202 0.71044433 0.72487795 0.6934903 0.64403355 0.6950299 0.7101167 0.7219435 0.67617846 0.73744375 0.65546584 0.676883 0.7253562 0.6551443 0.71027535 0.73559797 0.6779226 0.71023846 0.73510855 0.6886752 0.71058655 0.64489245 0.72147 0.71055883 0.6935996 0.7256481 0.73724556 0.6523621 0.73719966 0.6754669 0.7214775 0.7354767 0.6779667 0.73583865 0.67568994 0.6456463 0.72588414 0.64824736 0.67831254 0.690857 0.6893489 0.7217459 0.7361487 0.6766913 0.64813924 0.645712 0.7250917
0.8198198 0.72499496 0.6942832 0.68849623 0.6440051 0.71045244 0.724885 0.6934957 0.6440181 0.6950272 0.71012676 0.7219514 0.6761732 0.73744404 0.6554525 0.6768736 0.7253636 0.6551309 0.7102846 0.7355989 0.6779108 0.7102475 0.73511076 0.68867797 0.71059346 0.64487547 0.7214783 0.710566 0.6936017 0.72565436 0.7372455 0.65235674 0.7371993 0.67546475 0.72148573 0.73547924 0.67795503 0.73584014 0.67568785 0.645627 0.7258912 0.6482323 0.6783008 0.6908509 0.68934906 0.7217544 0.7361505 0.67668647 0.64812416 0.6456929 0.72509956
0.8208208 0.72500193 0.69428265 0.688499 0.64398986 0.7104608 0.72489244 0.6935009 0.6440029 0.69502425 0.710137 0.72195965 0.676168 0.7374444 0.6554395 0.6768646 0.7253712 0.6551181 0.71029377 0.7356002 0.677899 0.7102568 0.735113 0.68868095 0.7106004 0.6448587 0.72148645 0.71057314 0.69360423 0.7256606 0.7372454 0.6523513 0.73719895 0.67546314 0.72149354 0.7354821 0.67794335 0.73584145 0.6756862 0.6456078 0.7258982 0.6482173 0.6782891 0.6908448 0.68934935 0.72176236 0.7361526 0.6766817 0.6481094 0.645674 0.7251073
0.8218218 0.7250089 0.6942821 0.6885017 0.6439749 0.7104692 0.72489995 0.6935064 0.64398766 0.6950218 0.71014744 0.72196776 0.67616254 0.7374447 0.6554267 0.67685544 0.72537893 0.65510505 0.7103031 0.7356014 0.6778877 0.7102662 0.73511493 0.6886841 0.71060747 0.644842 0.7214949 0.7105803 0.6936067 0.72566694 0.73724526 0.6523462 0.73719865 0.67546123 0.7215016 0.7354846 0.67793196 0.7358428 0.67568463 0.64558876 0.72590536 0.6482021 0.6782776 0.69083893 0.6893497 0.72177076 0.7361547 0.6766773 0.64809465 0.64565545 0.72511494
0.8228228 0.72501606 0.69428205 0.68850476 0.64395994 0.71047765 0.7249075 0.69351214 0.6439726 0.69501907 0.71015793 0.72197586 0.6761579 0.73744524 0.655414 0.6768466 0.72538686 0.6550923 0.7103127 0.73560244 0.67787623 0.71027565 0.7351172 0.6886873 0.7106147 0.6448255 0.7215033 0.71058774 0.69360924 0.72567344 0.7372452 0.65234107 0.7371985 0.67545956 0.7215099 0.7354875 0.6779205 0.7358444 0.67568326 0.64557004 0.72591275 0.64818746 0.6782666 0.69083333 0.6893501 0.72177905 0.7361569 0.6766726 0.6480798 0.6456369 0.72512287
0.8238238 0.725023 0.69428176 0.68850774 0.643945 0.71048623 0.72491485 0.6935179 0.6439579 0.69501674 0.71016836 0.7219841 0.676153 0.7374457 0.65540123 0.6768379 0.7253945 0.6550796 0.71032226 0.7356037 0.677865 0.71028525 0.73511964 0.6886905 0.7106221 0.64480925 0.7215118 0.7105952 0.69361204 0.72567993 0.7372451 0.65233606 0.7371984 0.6754579 0.72151816 0.7354902 0.6779094 0.73584604 0.675682 0.6455511 0.7259199 0.64817274 0.6782551 0.6908276 0.6893507 0.7217875 0.7361589 0.6766684 0.64806545 0.6456184 0.7251309
0.8248248 0.72503036 0.6942817 0.688511 0.64393055 0.71049476 0.7249226 0.6935239 0.64394295 0.69501466 0.71017915 0.72199243 0.67614836 0.7374463 0.65538883 0.67682934 0.7254021 0.65506697 0.71033186 0.7356049 0.6778537 0.7102951 0.7351219 0.68869406 0.7106293 0.6447929 0.72152025 0.71060306 0.693615 0.7256865 0.73724526 0.6523312 0.73719835 0.67545676 0.7215264 0.73549324 0.6778983 0.73584753 0.6756806 0.6455326 0.72592705 0.6481581 0.6782441 0.69082224 0.6893514 0.7217959 0.7361612 0.67666405 0.6480509 0.64560014 0.7251387
0.8258258 0.72503746 0.69428205 0.68851423 0.6439159 0.7105035 0.7249301 0.6935297 0.6439283 0.69501233 0.71018976 0.7220007 0.6761437 0.737447 0.6553763 0.67682093 0.7254101 0.6550548 0.7103416 0.73560613 0.67784286 0.71030474 0.73512393 0.6886978 0.7106366 0.6447766 0.72152877 0.7106105 0.69361764 0.72569317 0.7372454 0.6523265 0.7371982 0.6754554 0.72153467 0.7354961 0.6778874 0.7358493 0.6756796 0.64551383 0.72593474 0.64814365 0.6782333 0.6908171 0.68935215 0.72180444 0.7361635 0.67666006 0.6480367 0.64558196 0.7251468
0.8268268 0.72504467 0.6942822 0.68851775 0.64390135 0.71051234 0.7249379 0.6935359 0.6439137 0.6950104 0.71020067 0.72200906 0.6761394 0.73744774 0.6553641 0.6768126 0.72541815 0.6550425 0.7103514 0.7356077 0.6778319 0.71031445 0.7351265 0.68870157 0.7106443 0.6447607 0.7215374 0.71061826 0.6936208 0.7256999 0.73724544 0.6523219 0.7371985 0.6754542 0.7215432 0.7354992 0.6778766 0.73585135 0.67567885 0.64549536 0.7259423 0.6481293 0.6782227 0.69081193 0.68935317 0.7218131 0.7361656 0.6766561 0.64802253 0.64556384 0.7251548
0.8278278 0.7250521 0.6942824 0.68852144 0.64388716 0.71052116 0.7249457 0.69354224 0.64389926 0.6950087 0.71021134 0.7220178 0.676135 0.7374487 0.6553519 0.6768043 0.72542614 0.65503013 0.7103615 0.73560905 0.6778213 0.7103245 0.73512924 0.68870527 0.7106518 0.6447447 0.7215462 0.7106262 0.69362396 0.7257065 0.7372458 0.6523174 0.73719865 0.6754531 0.7215518 0.7355022 0.6778659 0.7358527 0.6756779 0.6454771 0.7259499 0.648115 0.678212 0.6908069 0.6893541 0.72182167 0.7361679 0.67665243 0.6480087 0.64554584 0.72516316
0.8288288 0.72505945 0.69428295 0.6885247 0.64387304 0.7105303 0.7249533 0.6935486 0.643885 0.69500667 0.71022224 0.72202617 0.6761309 0.7374493 0.6553398 0.67679626 0.72543424 0.65501803 0.71037143 0.7356106 0.6778107 0.71033454 0.7351317 0.6887093 0.7106595 0.644729 0.72155505 0.7106339 0.69362736 0.7257132 0.7372461 0.6523129 0.7371989 0.67545235 0.7215603 0.73550516 0.6778554 0.7358547 0.6756771 0.64545894 0.72595733 0.64810085 0.67820144 0.6908019 0.68935555 0.72183055 0.73617053 0.6766487 0.6479945 0.64552796 0.7251713
0.8298298 0.72506696 0.6942836 0.6885285 0.64385885 0.71053904 0.7249615 0.6935549 0.64387083 0.6950051 0.7102334 0.722035 0.6761266 0.7374502 0.655328 0.67678833 0.72544235 0.6550061 0.7103817 0.73561215 0.67780006 0.7103444 0.7351342 0.68871325 0.71066713 0.64471316 0.7215638 0.710642 0.6936309 0.7257201 0.7372465 0.65230864 0.737199 0.6754517 0.7215689 0.7355084 0.6778453 0.73585683 0.6756767 0.64544076 0.72596496 0.648087 0.67819124 0.6907972 0.68935674 0.7218393 0.73617303 0.6766451 0.64798075 0.64551055 0.72517943
0.8308308 0.7250744 0.6942843 0.68853253 0.6438451 0.7105483 0.7249692 0.69356185 0.6438569 0.69500345 0.7102444 0.72204345 0.6761227 0.7374511 0.6553163 0.6767806 0.7254504 0.65499467 0.71039164 0.7356138 0.6777899 0.7103545 0.7351369 0.68871754 0.7106751 0.6446978 0.7215725 0.71065015 0.6936344 0.7257273 0.7372468 0.65230453 0.7371992 0.67545116 0.7215776 0.73551166 0.6778349 0.7358587 0.6756761 0.6454231 0.7259727 0.648073 0.678181 0.69079274 0.68935853 0.7218478 0.7361757 0.6766417 0.64796734 0.64549273 0.7251878
0.8318318 0.7250821 0.694285 0.6885366 0.6438314 0.7105577 0.7249775 0.69356847 0.6438429 0.69500214 0.7102556 0.72205245 0.67611915 0.7374523 0.6553046 0.6767729 0.7254587 0.6549826 0.71040183 0.7356156 0.6777798 0.71036476 0.7351396 0.6887218 0.7106829 0.6446823 0.7215815 0.7106584 0.69363815 0.7257342 0.73724735 0.6523004 0.73719954 0.67545056 0.72158647 0.73551476 0.6778248 0.73586065 0.6756759 0.6454051 0.7259805 0.6480591 0.67817116 0.69078827 0.6893601 0.72185683 0.7361779 0.6766385 0.6479536 0.6454754 0.72519624
0.8328328 0.72508985 0.6942862 0.68854076 0.6438174 0.71056706 0.7249853 0.69357526 0.64382905 0.6950009 0.7102668 0.72206146 0.67611545 0.73745304 0.65529317 0.67676514 0.7254669 0.65497124 0.71041226 0.73561734 0.6777698 0.71037483 0.73514247 0.6887264 0.7106909 0.644667 0.7215907 0.71066654 0.6936419 0.7257412 0.73724794 0.6522965 0.73719996 0.6754503 0.72159505 0.73551804 0.6778149 0.73586285 0.67567587 0.6453874 0.7259882 0.6480457 0.67816114 0.69078386 0.68936163 0.7218659 0.73618084 0.67663527 0.6479401 0.6454582 0.7252046
0.8338338 0.72509736 0.6942872 0.68854505 0.64380383 0.7105763 0.7249936 0.6935823 0.64381534 0.69499975 0.71027815 0.72207034 0.67611206 0.73745424 0.6552815 0.6767579 0.7254753 0.6549597 0.7104227 0.7356192 0.67775995 0.7103854 0.7351454 0.6887308 0.710699 0.6446516 0.72159976 0.7106751 0.69364583 0.7257484 0.7372486 0.65229267 0.73720044 0.67545 0.7216041 0.7355215 0.6778053 0.73586494 0.6756758 0.64537 0.7259961 0.648032 0.67815137 0.6907796 0.6893635 0.72187495 0.7361833 0.67663246 0.647927 0.64544094 0.72521293
0.8348348 0.7251053 0.69428843 0.68854916 0.64379054 0.7105858 0.7250016 0.6935892 0.6438019 0.69499886 0.7102895 0.72207904 0.67610854 0.7374556 0.6552702 0.6767506 0.7254836 0.6549486 0.71043336 0.7356212 0.67775005 0.7103959 0.73514795 0.6887354 0.7107071 0.64463687 0.7216087 0.71068347 0.69364995 0.7257556 0.737249 0.65228885 0.737201 0.67545 0.72161317 0.735525 0.6777955 0.7358671 0.67567587 0.64535254 0.72600394 0.6480188 0.67814183 0.6907755 0.6893655 0.72188383 0.736186 0.6766295 0.64791375 0.6454238 0.72522146
0.8358358 0.72511303 0.6942898 0.68855375 0.6437772 0.7105955 0.7250101 0.69359636 0.6437884 0.6949981 0.7103011 0.7220883 0.6761054 0.73745674 0.655259 0.6767435 0.725492 0.65493745 0.7104436 0.735623 0.6777406 0.71040636 0.73515123 0.68874043 0.71071535 0.6446219 0.7216179 0.71069187 0.693654 0.7257629 0.73725 0.65228546 0.7372014 0.6754501 0.7216223 0.7355283 0.6777858 0.7358694 0.675676 0.6453353 0.72601205 0.64800555 0.67813224 0.69077146 0.6893677 0.72189325 0.7361891 0.676627 0.64790076 0.645407 0.72523004
0.8368368 0.725121 0.69429123 0.6885583 0.64376396 0.71060514 0.72501796 0.693604 0.64377517 0.6949973 0.71031255 0.72209716 0.67610234 0.7374582 0.6552483 0.67673665 0.7255004 0.65492624 0.7104544 0.73562497 0.6777313 0.710417 0.735154 0.6887453 0.7107237 0.64460707 0.7216271 0.71070045 0.6936584 0.7257702 0.73725045 0.65228194 0.7372023 0.67545027 0.7216312 0.7355317 0.6777766 0.7358716 0.67567635 0.6453182 0.7260201 0.6479924 0.6781229 0.6907679 0.6893702 0.72190255 0.7361916 0.67662436 0.64788777 0.64539033 0.7252388
0.8378378 0.725129 0.6942927 0.68856347 0.64375097 0.7106146 0.7250265 0.69361144 0.6437617 0.6949966 0.71032405 0.7221066 0.6760994 0.7374594 0.65523726 0.6767296 0.72550917 0.65491533 0.71046513 0.73562694 0.6777219 0.7104275 0.7351569 0.68875015 0.71073216 0.6445926 0.72163635 0.71070915 0.69366264 0.7257777 0.7372517 0.65227854 0.7372031 0.6754505 0.7216404 0.7355354 0.67776746 0.73587406 0.67567676 0.64530116 0.7260279 0.6479795 0.6781137 0.69076407 0.68937224 0.7219118 0.7361947 0.67662185 0.64787483 0.6453735 0.72524744
0.8388388 0.725137 0.6942945 0.6885682 0.643738 0.71062464 0.72503483 0.6936189 0.6437489 0.6949962 0.71033585 0.72211593 0.67609656 0.7374608 0.6552266 0.67672276 0.7255178 0.65490454 0.7104761 0.73562914 0.6777127 0.7104384 0.73516023 0.6887556 0.71074057 0.6445782 0.7216456 0.710718 0.6936673 0.72578496 0.7372521 0.65227544 0.737204 0.67545116 0.72164965 0.73553884 0.67775804 0.7358765 0.6756775 0.6452841 0.7260362 0.64796656 0.6781047 0.6907605 0.68937474 0.721921 0.73619753 0.6766195 0.6478622 0.645357 0.7252561
0.8398398 0.72514474 0.6942963 0.68857294 0.6437253 0.7106345 0.72504336 0.6936266 0.64373577 0.6949956 0.7103475 0.72212505 0.6760939 0.7374623 0.6552158 0.6767164 0.72552633 0.65489393 0.7104868 0.73563135 0.67770356 0.7104492 0.7351633 0.68876076 0.71074927 0.64456356 0.72165513 0.7107271 0.6936719 0.7257925 0.73725325 0.6522721 0.7372049 0.67545146 0.7216589 0.7355425 0.67774945 0.735879 0.6756784 0.6452673 0.7260445 0.6479538 0.67809576 0.69075704 0.68937725 0.7219304 0.7362007 0.6766175 0.6478499 0.64534044 0.72526485
0.8408408 0.72515315 0.69429845 0.688578 0.64371234 0.71064454 0.72505176 0.6936344 0.643723 0.6949957 0.7103594 0.7221344 0.67609125 0.7374639 0.65520537 0.67671 0.7255349 0.6548833 0.71049786 0.7356336 0.67769456 0.71046 0.7351666 0.68876624 0.71075785 0.64454913 0.72166467 0.7107361 0.69367653 0.72580004 0.73725456 0.6522691 0.73720574 0.67545235 0.72166824 0.7355461 0.6777405 0.7358813 0.67567915 0.645251 0.7260527 0.6479411 0.678087 0.6907537 0.6893799 0.72194 0.7362037 0.6766153 0.64783734 0.6453244 0.7252737
0.8418418 0.7251612 0.69430035 0.68858343 0.6436998 0.7106546 0.72506005 0.69364226 0.64371014 0.69499546 0.7103713 0.7221438 0.67608863 0.7374654 0.6551948 0.6767035 0.72554386 0.6548729 0.71050894 0.7356358 0.6776859 0.7104709 0.7351698 0.6887717 0.71076673 0.64453506 0.7216742 0.710745 0.69368136 0.7258077 0.7372555 0.65226614 0.7372067 0.67545307 0.7216779 0.73555017 0.6777317 0.73588413 0.6756803 0.64523435 0.72606105 0.6479286 0.6780783 0.6907506 0.6893829 0.72194946 0.73620665 0.6766135 0.64782494 0.6453081 0.7252826
0.8428428 0.7251696 0.6943027 0.6885888 0.6436875 0.71066487 0.725069 0.6936501 0.64369786 0.6949953 0.71038336 0.7221534 0.6760864 0.73746693 0.6551845 0.67669725 0.7255525 0.6548624 0.71052015 0.7356383 0.6776773 0.7104821 0.73517305 0.6887774 0.71077526 0.644521 0.72168374 0.7107541 0.6936864 0.7258155 0.7372567 0.65226364 0.7372075 0.67545396 0.72168744 0.73555374 0.67772335 0.73588663 0.6756813 0.64521796 0.72606933 0.64791614 0.6780698 0.6907474 0.68938595 0.721959 0.7362098 0.67661184 0.6478128 0.64529204 0.72529125
0.8438438 0.7251779 0.69430476 0.6885939 0.6436751 0.7106751 0.72507775 0.69365853 0.64368516 0.69499546 0.71039546 0.72216284 0.6760844 0.73746866 0.65517426 0.67669123 0.7255613 0.65485233 0.71053135 0.7356404 0.67766887 0.7104932 0.7351764 0.68878335 0.7107844 0.6445071 0.72169346 0.71076345 0.6936916 0.7258234 0.73725796 0.6522609 0.7372088 0.675455 0.72169685 0.7355575 0.6777147 0.7358895 0.67568254 0.6452015 0.7260779 0.6479039 0.6780615 0.6907446 0.689389 0.7219686 0.73621297 0.67660993 0.6478006 0.6452761 0.7253004
0.8448448 0.72518635 0.69430715 0.6886 0.6436629 0.7106856 0.7250862 0.69366676 0.64367294 0.6949958 0.7104076 0.7221725 0.6760822 0.73747057 0.65516424 0.6766855 0.7255704 0.65484226 0.71054256 0.7356429 0.6776605 0.7105044 0.7351798 0.68878925 0.7107931 0.6444933 0.7217031 0.7107726 0.69369674 0.72583115 0.7372592 0.65225834 0.7372099 0.67545635 0.7217064 0.7355614 0.6777065 0.735892 0.67568415 0.64518523 0.72608644 0.6478918 0.6780533 0.6907419 0.68939227 0.7219784 0.7362163 0.6766086 0.64778864 0.6452604 0.7253094
0.8458458 0.7251946 0.6943096 0.68860537 0.64365077 0.710696 0.72509474 0.693675 0.64366066 0.6949962 0.7104199 0.7221823 0.6760802 0.7374723 0.6551543 0.67667973 0.72557926 0.65483236 0.7105541 0.73564565 0.6776521 0.71051586 0.7351833 0.688795 0.7108022 0.6444794 0.7217129 0.71078223 0.6937019 0.72583896 0.73726064 0.6522559 0.73721105 0.6754575 0.72171617 0.7355655 0.67769825 0.73589504 0.67568564 0.6451694 0.7260949 0.6478797 0.67804503 0.69073904 0.6893958 0.7219882 0.7362195 0.67660713 0.6477768 0.64524466 0.7253184
0.8468468 0.7252031 0.6943125 0.68861115 0.64363885 0.7107065 0.7251037 0.69368356 0.6436486 0.6949967 0.7104321 0.72219205 0.6760785 0.73747426 0.6551446 0.67667395 0.72558826 0.6548225 0.7105657 0.7356482 0.67764413 0.71052754 0.73518676 0.6888013 0.7108113 0.64446604 0.72172254 0.71079165 0.6937075 0.72584707 0.73726165 0.65225357 0.73721254 0.67545915 0.7217258 0.73556936 0.6776905 0.7358977 0.6756872 0.6451535 0.7261035 0.64786774 0.67803735 0.6907367 0.6893991 0.721998 0.7362229 0.6766062 0.6477653 0.64522916 0.7253278
0.8478478 0.72521174 0.6943152 0.68861717 0.64362687 0.7107171 0.7251128 0.69369215 0.64363664 0.69499713 0.7104446 0.72220165 0.67607707 0.737476 0.6551349 0.67666864 0.72559744 0.6548128 0.710577 0.7356508 0.6776361 0.7105386 0.73519045 0.68880767 0.71082073 0.6444526 0.7217327 0.7108011 0.6937131 0.72585505 0.7372634 0.6522513 0.73721373 0.67546064 0.72173584 0.73557335 0.6776825 0.73590076 0.6756891 0.64513767 0.72611207 0.64785594 0.6780293 0.6907343 0.6894027 0.7220078 0.7362265 0.6766049 0.6477534 0.6452136 0.7253367
0.8488488 0.7252204 0.69431806 0.6886233 0.64361507 0.71072775 0.7251215 0.6937009 0.6436249 0.694998 0.71045715 0.72221184 0.6760754 0.737478 0.65512514 0.6766631 0.7256065 0.65480316 0.7105888 0.7356536 0.6776285 0.7105503 0.73519415 0.68881387 0.71083 0.6444392 0.72174245 0.71081096 0.69371855 0.7258631 0.7372649 0.65224934 0.73721534 0.6754624 0.72174585 0.7355775 0.6776749 0.7359038 0.67569107 0.6451223 0.72612095 0.6478444 0.6780218 0.69073206 0.6894064 0.722018 0.73623 0.67660415 0.647742 0.6451983 0.7253459
0.8498498 0.72522914 0.69432104 0.6886293 0.64360344 0.7107387 0.72513056 0.6937097 0.643613 0.694999 0.7104695 0.72222173 0.676074 0.73748 0.65511554 0.6766579 0.7256155 0.6547936 0.7106006 0.73565626 0.67762077 0.71056205 0.7351977 0.6888204 0.7108393 0.6444261 0.72175246 0.7108207 0.69372445 0.7258712 0.73726624 0.65224725 0.7372168 0.6754643 0.7217558 0.73558146 0.6776673 0.7359067 0.67569304 0.64510655 0.72612965 0.6478328 0.6780141 0.6907299 0.6894102 0.722028 0.7362335 0.67660326 0.64773065 0.64518315 0.7253553
0.8508509 0.7252377 0.69432425 0.6886356 0.643592 0.7107495 0.7251398 0.69371873 0.6436015 0.6949999 0.7104823 0.7222319 0.67607284 0.7374823 0.6551066 0.6766527 0.72562486 0.65478426 0.7106123 0.7356591 0.67761326 0.71057355 0.73520154 0.688827 0.7108487 0.64441293 0.72176266 0.7108304 0.6937303 0.7258795 0.737268 0.65224534 0.73721826 0.67546624 0.7217657 0.7355858 0.67765975 0.73590994 0.67569524 0.6450909 0.72613835 0.6478212 0.6780067 0.69072795 0.68941414 0.7220381 0.73623693 0.6766024 0.64771956 0.6451681 0.7253648
0.8518519 0.72524655 0.69432753 0.68864197 0.6435806 0.7107604 0.72514886 0.6937277 0.6435899 0.69500095 0.71049523 0.7222419 0.67607164 0.73748446 0.6550974 0.6766477 0.72563434 0.65477526 0.7106242 0.735662 0.67760575 0.7105854 0.7352054 0.6888336 0.7108584 0.6444 0.7217727 0.7108404 0.6937363 0.72588784 0.7372699 0.6522436 0.7372197 0.6754683 0.72177607 0.7355899 0.6776525 0.73591304 0.67569757 0.6450759 0.7261474 0.6478101 0.6779997 0.690726 0.6894184 0.72204834 0.7362407 0.67660207 0.6477083 0.64515334 0.72537404
0.8528529 0.7252555 0.69433075 0.68864846 0.64356935 0.7107715 0.7251581 0.6937369 0.64357847 0.6950023 0.71050775 0.722252 0.6760708 0.7374866 0.65508825 0.67664284 0.7256436 0.6547659 0.71063626 0.7356651 0.67759854 0.7105972 0.7352091 0.68884045 0.7108679 0.6443873 0.72178286 0.7108508 0.69374233 0.7258964 0.7372716 0.65224195 0.73722136 0.6754706 0.7217862 0.7355944 0.6776454 0.7359163 0.6757 0.64506066 0.7261561 0.64779884 0.67799246 0.6907242 0.6894226 0.72205853 0.7362442 0.67660135 0.64769715 0.64513844 0.7253835
0.8538539 0.7252644 0.6943344 0.68865514 0.64355826 0.7107828 0.725167 0.6937462 0.64356714 0.6950037 0.71052057 0.7222621 0.6760697 0.7374888 0.65507936 0.67663807 0.72565293 0.6547571 0.71064824 0.73566806 0.6775915 0.71060914 0.7352132 0.6888476 0.71087766 0.6443745 0.7217931 0.7108606 0.6937488 0.72590446 0.7372732 0.65224046 0.737223 0.6754729 0.7217962 0.7355986 0.6776383 0.73591954 0.67570275 0.64504546 0.7261653 0.6477877 0.67798537 0.69072276 0.6894269 0.7220689 0.73624796 0.67660105 0.64768636 0.6451236 0.725393
0.8548549 0.7252735 0.6943379 0.6886618 0.6435473 0.71079415 0.72517633 0.6937556 0.64355606 0.6950052 0.71053356 0.7222726 0.6760691 0.7374912 0.6550704 0.6766336 0.7256624 0.6547481 0.71066016 0.735671 0.67758447 0.71062124 0.73521703 0.6888547 0.71088743 0.64436185 0.7218035 0.71087086 0.69375515 0.72591317 0.73727506 0.652239 0.73722494 0.6754754 0.7218067 0.7356032 0.67763144 0.73592275 0.6757052 0.64503074 0.7261744 0.6477768 0.67797875 0.6907212 0.6894313 0.7220794 0.7362517 0.676601 0.64767575 0.64510906 0.7254024
0.8558559 0.72528243 0.69434184 0.6886688 0.64353615 0.7108051 0.7251859 0.69376504 0.6435451 0.695007 0.7105467 0.7222828 0.67606837 0.7374936 0.6550616 0.6766291 0.72567195 0.6547392 0.7106727 0.7356741 0.6775775 0.7106334 0.73522085 0.6888619 0.71089727 0.6443494 0.72181386 0.7108813 0.69376165 0.72592175 0.73727703 0.6522377 0.73722684 0.67547816 0.72181714 0.73560756 0.67762464 0.7359263 0.6757082 0.6450158 0.72618353 0.6477658 0.6779719 0.69071984 0.68943596 0.72208965 0.7362557 0.67660093 0.6476647 0.6450948 0.7254123
0.8568569 0.72529143 0.6943456 0.68867564 0.6435254 0.7108167 0.72519517 0.693775 0.6435342 0.6950086 0.7105597 0.72229326 0.676068 0.73749614 0.655053 0.67662483 0.72568125 0.65473056 0.7106849 0.73567724 0.67757094 0.7106455 0.7352252 0.68886924 0.71090734 0.6443371 0.7218241 0.71089154 0.69376796 0.72593015 0.7372791 0.6522365 0.73722875 0.6754808 0.72182757 0.73561203 0.67761785 0.73592967 0.67571104 0.6450012 0.7261926 0.6477551 0.6779653 0.6907186 0.6894408 0.72210014 0.7362596 0.676601 0.6476543 0.64508027 0.72542167
0.8578579 0.72530097 0.69434947 0.6886828 0.6435147 0.710828 0.7252046 0.6937848 0.6435233 0.6950106 0.71057284 0.72230375 0.67606765 0.7374986 0.6550445 0.6766207 0.725691 0.65472233 0.7106973 0.7356805 0.6775643 0.7106577 0.7352294 0.6888766 0.7109175 0.6443248 0.7218346 0.7109019 0.69377476 0.725939 0.7372812 0.65223545 0.73723054 0.6754838 0.7218382 0.73561656 0.67761165 0.73593307 0.67571414 0.64498657 0.72620183 0.6477445 0.67795885 0.6907176 0.6894457 0.72211057 0.7362634 0.67660147 0.64764386 0.64506626 0.72543156
0.8588589 0.72530997 0.69435376 0.6886899 0.64350426 0.7108396 0.7252142 0.6937947 0.64351255 0.69501245 0.71058625 0.72231424 0.6760674 0.73750114 0.6550364 0.6766165 0.7257006 0.65471387 0.7107098 0.73568404 0.6775577 0.7106701 0.73523337 0.6888842 0.71092755 0.64431274 0.72184527 0.7109126 0.6937817 0.72594774 0.7372833 0.6522343 0.73723257 0.6754867 0.7218489 0.735621 0.67760533 0.7359369 0.67571723 0.6449721 0.72621113 0.6477342 0.67795265 0.6907165 0.68945074 0.7221213 0.73626757 0.6766015 0.6476337 0.6450521 0.72544134
0.8598599 0.72531927 0.69435775 0.6886972 0.64349383 0.71085125 0.72522384 0.69380456 0.6435021 0.69501454 0.7105996 0.722325 0.6760672 0.73750365 0.65502805 0.6766127 0.7257104 0.6547053 0.7107223 0.7356874 0.67755157 0.7106827 0.7352376 0.68889177 0.710938 0.6443009 0.7218558 0.7109231 0.6937887 0.7259565 0.73728544 0.6522338 0.7372348 0.67548966 0.7218593 0.7356257 0.6775989 0.73594034 0.6757206 0.6449578 0.7262206 0.64772356 0.6779464 0.69071573 0.6894556 0.7221318 0.7362714 0.6766023 0.6476235 0.6450382 0.72545123
0.8608609 0.7253285 0.6943621 0.6887048 0.6434834 0.710863 0.7252333 0.69381475 0.6434915 0.6950169 0.71061295 0.72233564 0.67606753 0.73750645 0.6550199 0.6766089 0.7257202 0.6546974 0.71073496 0.73569083 0.67754537 0.71069497 0.73524195 0.68889964 0.71094793 0.6442888 0.7218665 0.71093374 0.6937956 0.7259654 0.7372876 0.6522328 0.7372369 0.675493 0.7218702 0.73563045 0.6775928 0.73594385 0.675724 0.6449435 0.72622985 0.6477134 0.67794025 0.69071525 0.68946105 0.7221427 0.7362756 0.6766028 0.6476135 0.6450243 0.72546095
0.8618619 0.7253381 0.69436663 0.68871236 0.64347327 0.7108747 0.72524315 0.6938252 0.6434813 0.69501936 0.7106264 0.7223464 0.6760675 0.73750913 0.65501183 0.6766053 0.72573 0.6546892 0.7107477 0.7356944 0.6775391 0.7107076 0.73524636 0.6889075 0.71095836 0.6442772 0.72187716 0.71094453 0.693803 0.7259744 0.73729014 0.6522322 0.7372388 0.67549646 0.7218809 0.7356353 0.67758685 0.73594755 0.6757277 0.6449295 0.72623914 0.64770323 0.67793447 0.6907144 0.6894662 0.7221534 0.7362798 0.6766037 0.6476035 0.6450105 0.72547084
0.8628629 0.7253475 0.69437104 0.6887198 0.6434632 0.71088696 0.7252527 0.6938353 0.6434713 0.6950218 0.71064013 0.7223571 0.67606777 0.7375122 0.65500396 0.67660177 0.72573984 0.6546813 0.7107606 0.7356977 0.6775333 0.71072036 0.73525065 0.6889157 0.71096885 0.6442654 0.72188807 0.71095544 0.69381005 0.7259833 0.73729235 0.65223163 0.73724145 0.6754999 0.72189176 0.7356401 0.6775809 0.7359514 0.6757315 0.64491534 0.7262486 0.6476933 0.6779286 0.69071424 0.6894714 0.72216445 0.7362841 0.6766045 0.6475936 0.6449967 0.7254811
0.8638639 0.72535706 0.6943758 0.6887279 0.6434532 0.71089876 0.7252624 0.6938457 0.6434609 0.6950241 0.7106538 0.7223682 0.67606825 0.7375149 0.65499616 0.67659825 0.72574973 0.65467364 0.7107735 0.7357014 0.6775276 0.71073306 0.7352551 0.6889239 0.71097934 0.644254 0.7218989 0.7109666 0.69381756 0.72599244 0.7372948 0.65223134 0.73724365 0.6755035 0.7219027 0.73564506 0.6775753 0.7359552 0.67573524 0.6449017 0.7262581 0.6476834 0.67792314 0.6907139 0.68947715 0.7221752 0.73628837 0.67660546 0.6475837 0.64498353 0.7254909
0.8648649 0.7253668 0.6943806 0.6887357 0.64344317 0.7109109 0.7252723 0.6938565 0.64345086 0.6950272 0.7106675 0.722379 0.67606884 0.7375176 0.65498847 0.676595 0.72575974 0.65466595 0.7107865 0.73570526 0.67752194 0.71074593 0.7352595 0.688932 0.71099 0.6442426 0.72190964 0.71097773 0.6938252 0.7260014 0.7372972 0.652231 0.737246 0.67550725 0.7219137 0.7356498 0.6775697 0.7359592 0.67573917 0.6448878 0.72626805 0.6476736 0.67791766 0.6907135 0.6894828 0.7221864 0.7362925 0.6766066 0.6475742 0.6449701 0.72550106
0.8658659 0.7253766 0.6943856 0.6887439 0.64343333 0.7109232 0.72528225 0.69386697 0.643441 0.69503015 0.7106815 0.7223902 0.67606944 0.73752064 0.65498096 0.6765922 0.7257697 0.65465844 0.71079946 0.73570883 0.6775165 0.71075886 0.73526424 0.6889405 0.7110007 0.64423114 0.7219205 0.710989 0.6938326 0.72601074 0.73729974 0.65223074 0.7372485 0.6755111 0.7219249 0.7356549 0.67756456 0.7359631 0.6757433 0.6448742 0.72627765 0.64766383 0.6779122 0.6907135 0.6894889 0.7221975 0.736297 0.6766079 0.6475648 0.6449568 0.72551113
0.8668669 0.72538614 0.6943905 0.688752 0.64342386 0.7109354 0.7252922 0.6938779 0.64343137 0.69503295 0.7106952 0.72240114 0.6760703 0.7375237 0.65497345 0.67658913 0.7257799 0.654651 0.7108126 0.7357125 0.6775111 0.7107716 0.7352688 0.68894887 0.71101135 0.6442201 0.7219317 0.7110002 0.6938405 0.7260201 0.73730224 0.65223074 0.737251 0.6755152 0.7219359 0.7356598 0.6775592 0.73596716 0.67574763 0.64486086 0.72628725 0.64765424 0.67790717 0.6907136 0.68949467 0.7222084 0.7363015 0.67660946 0.6475553 0.6449437 0.7255215
0.8678679 0.7253959 0.6943957 0.68876004 0.6434144 0.71094775 0.7253022 0.69388866 0.6434217 0.69503593 0.71070904 0.72241247 0.67607135 0.7375267 0.6549663 0.6765862 0.72579026 0.6546436 0.71082574 0.7357164 0.67750585 0.71078485 0.7352734 0.68895745 0.7110223 0.644209 0.72194266 0.71101135 0.69384825 0.7260291 0.73730487 0.6522309 0.7372534 0.67551935 0.72194725 0.7356647 0.67755383 0.7359709 0.67575175 0.64484745 0.72629714 0.6476448 0.6779021 0.6907139 0.68950063 0.7222195 0.736306 0.67661077 0.64754605 0.64493066 0.7255317
0.8688689 0.72540563 0.694401 0.68876845 0.6434051 0.71096003 0.72531223 0.69389975 0.6434122 0.6950394 0.71072316 0.72242355 0.67607224 0.73752993 0.6549591 0.6765834 0.7258004 0.6546363 0.71083885 0.7357205 0.67750084 0.710798 0.7352781 0.6889664 0.7110335 0.64419794 0.721954 0.7110228 0.69385624 0.7260386 0.7373077 0.65223086 0.7372561 0.6755235 0.72195846 0.7356699 0.67754894 0.73597497 0.6757563 0.64483404 0.7263068 0.6476354 0.67789716 0.6907143 0.6895069 0.72223055 0.7363102 0.67661256 0.64753693 0.6449177 0.725542
0.8698699 0.72541565 0.69440633 0.6887771 0.6433957 0.7109726 0.7253224 0.6939111 0.6434029 0.69504267 0.71073705 0.7224347 0.67607343 0.73753315 0.6549519 0.67658085 0.7258106 0.6546293 0.71085244 0.73572457 0.67749596 0.71081126 0.7352829 0.6889752 0.71104413 0.64418703 0.72196496 0.7110345 0.6938642 0.7260481 0.7373104 0.6522311 0.7372587 0.6755279 0.7219699 0.73567504 0.6775441 0.7359793 0.675761 0.6448209 0.7263169 0.6476261 0.6778922 0.6907146 0.6895132 0.72224206 0.73631513 0.6766143 0.6475278 0.64490503 0.7255524
0.8708709 0.72542566 0.694412 0.68878573 0.64338654 0.7109852 0.7253327 0.6939223 0.6433936 0.6950462 0.71075135 0.72244614 0.6760748 0.7375363 0.65494496 0.67657834 0.72582084 0.6546224 0.71086603 0.7357285 0.67749095 0.7108245 0.7352878 0.68898404 0.7110553 0.6441764 0.72197646 0.71104604 0.69387263 0.7260575 0.7373134 0.65223163 0.7372616 0.6755322 0.7219812 0.7356801 0.6775393 0.7359835 0.67576563 0.644808 0.72632676 0.64761716 0.6778876 0.69071525 0.6895196 0.7222535 0.73631954 0.67661613 0.6475192 0.6448923 0.72556293
0.8718719 0.7254357 0.6944175 0.68879426 0.64337736 0.71099794 0.72534275 0.69393367 0.6433842 0.69504976 0.7107658 0.7224576 0.67607623 0.73753977 0.6549381 0.6765759 0.7258313 0.6546154 0.71087945 0.73573256 0.67748654 0.7108378 0.73529285 0.6889932 0.71106654 0.644166 0.7219874 0.71105766 0.6938808 0.7260672 0.7373163 0.652232 0.73726445 0.67553693 0.72199255 0.7356857 0.67753476 0.73598784 0.6757704 0.6447952 0.7263368 0.64760804 0.6778831 0.6907159 0.68952614 0.7222648 0.73632425 0.67661834 0.64751035 0.64487976 0.7255733
0.8728729 0.7254458 0.69442356 0.68880314 0.64336854 0.7110106 0.7253531 0.69394505 0.6433752 0.69505346 0.71078014 0.7224691 0.6760778 0.737543 0.65493155 0.67657393 0.7258419 0.6546087 0.71089315 0.7357367 0.6774817 0.71085113 0.7352976 0.6890026 0.71107787 0.6441552 0.721999 0.71106946 0.6938893 0.72607696 0.7373192 0.6522326 0.7372672 0.67554176 0.72200423 0.735691 0.67753035 0.7359922 0.67577547 0.64478225 0.7263471 0.64759904 0.67787856 0.69071674 0.6895329 0.7222764 0.73632914 0.6766204 0.64750135 0.64486736 0.7255838
0.8738739 0.725456 0.6944291 0.688812 0.6433597 0.7110234 0.72536343 0.6939567 0.6433662 0.69505745 0.7107945 0.72248065 0.67607975 0.7375463 0.65492475 0.6765717 0.7258521 0.6546022 0.71090686 0.73574084 0.67747736 0.7108647 0.7353028 0.6890118 0.7110892 0.6441451 0.72201043 0.71108127 0.6938978 0.72608656 0.7373223 0.65223324 0.7372702 0.67554665 0.7220158 0.73569614 0.67752594 0.73599654 0.67578065 0.64476967 0.72635716 0.6475904 0.67787457 0.6907177 0.6895397 0.72228795 0.7363336 0.67662287 0.64749295 0.644855 0.72559434
0.8748749 0.72546655 0.69443524 0.6888211 0.6433509 0.7110363 0.7253739 0.6939684 0.6433575 0.69506127 0.7108089 0.7224921 0.67608154 0.7375501 0.6549183 0.6765698 0.7258628 0.6545955 0.71092075 0.73574483 0.67747283 0.7108784 0.7353077 0.6890211 0.71110064 0.6441346 0.7220218 0.7110932 0.6939065 0.7260964 0.73732513 0.652234 0.7372731 0.67555153 0.72202754 0.7357016 0.6775218 0.7360011 0.6757857 0.64475715 0.7263673 0.6475817 0.6778704 0.6907188 0.68954664 0.7222996 0.7363386 0.6766254 0.6474845 0.64484286 0.72560495
0.8758759 0.72547656 0.69444144 0.6888304 0.6433421 0.71104956 0.7253843 0.69398016 0.6433486 0.6950654 0.7108235 0.722504 0.6760834 0.7375535 0.65491194 0.67656815 0.7258733 0.65458894 0.71093446 0.73574936 0.677469 0.710892 0.7353128 0.6890308 0.7111121 0.6441246 0.7220334 0.7111054 0.6939152 0.72610605 0.73732823 0.65223485 0.737276 0.6755567 0.7220392 0.7357072 0.67751783 0.7360054 0.675791 0.6447447 0.7263775 0.64757305 0.6778664 0.6907203 0.6895536 0.7223113 0.73634356 0.6766278 0.647476 0.6448308 0.72561556
0.8768769 0.72548676 0.69444764 0.68883944 0.6433338 0.71106255 0.7253949 0.69399214 0.64334 0.69506955 0.71083826 0.7225159 0.6760856 0.7375572 0.6549058 0.67656636 0.7258839 0.6545829 0.71094847 0.7357538 0.67746466 0.7109059 0.7353181 0.6890404 0.71112376 0.6441146 0.722045 0.7111174 0.6939242 0.7261159 0.73733175 0.65223616 0.73727924 0.6755619 0.7220513 0.73571265 0.67751384 0.73601 0.6757966 0.64473253 0.72638774 0.64756465 0.67786247 0.6907216 0.68956053 0.7223231 0.73634833 0.6766305 0.6474677 0.6448187 0.72562623
0.8778779 0.7254973 0.6944538 0.6888491 0.64332545 0.7110758 0.7254054 0.69400424 0.6433315 0.69507396 0.7108528 0.7225275 0.67608774 0.73756075 0.65489966 0.67656475 0.7258945 0.65457666 0.7109624 0.73575824 0.67746097 0.7109198 0.73532337 0.68905026 0.7111353 0.64410466 0.72205687 0.71112955 0.69393307 0.7261259 0.7373348 0.65223694 0.73728216 0.67556727 0.72206306 0.7357182 0.6775099 0.7360147 0.6758021 0.6447202 0.7263981 0.6475564 0.67785877 0.690723 0.68956804 0.72233474 0.7363535 0.6766336 0.64745957 0.644807 0.7256372
0.8788789 0.7255079 0.69446033 0.6888585 0.64331704 0.7110891 0.72541606 0.6940163 0.6433233 0.6950784 0.7108677 0.72253937 0.6760903 0.7375644 0.6548935 0.6765632 0.7259055 0.65457064 0.7109765 0.7357625 0.6774574 0.71093374 0.7353285 0.68906015 0.7111472 0.6440949 0.7220684 0.71114194 0.69394207 0.72613573 0.73733807 0.6522383 0.73728544 0.67557275 0.72207505 0.7357238 0.67750627 0.7360195 0.6758079 0.6447081 0.7264086 0.6475482 0.67785513 0.6907246 0.6895753 0.72234654 0.73635864 0.6766365 0.6474515 0.64479524 0.7256478
0.8798799 0.7255184 0.6944668 0.688868 0.64330906 0.7111024 0.7254269 0.6940287 0.643315 0.695083 0.7108827 0.7225514 0.6760924 0.7375681 0.6548875 0.676562 0.7259163 0.6545646 0.71099067 0.7357672 0.67745364 0.7109477 0.7353338 0.6890702 0.711159 0.6440853 0.72208023 0.7111542 0.6939514 0.7261459 0.73734146 0.65223956 0.7372889 0.6755784 0.7220869 0.7357295 0.677503 0.7360241 0.67581385 0.6446962 0.7264189 0.64754015 0.67785174 0.6907263 0.68958277 0.7223587 0.73636365 0.6766395 0.64744383 0.6447837 0.72565883
0.8808809 0.7255288 0.6944735 0.68887776 0.6433009 0.71111566 0.7254374 0.69404095 0.64330685 0.6950876 0.7108978 0.72256327 0.67609537 0.7375719 0.6548818 0.676561 0.7259272 0.65455884 0.71100503 0.7357719 0.6774502 0.7109618 0.7353391 0.6890803 0.7111709 0.6440757 0.72209203 0.71116674 0.69396067 0.72615606 0.73734474 0.6522411 0.73729235 0.67558414 0.7220988 0.73573494 0.6774994 0.73602885 0.6758197 0.6446843 0.72642964 0.6475322 0.6778484 0.69072825 0.68959045 0.7223706 0.73636895 0.6766426 0.64743596 0.64477223 0.7256698
0.8818819 0.72553957 0.69448036 0.68888766 0.6432929 0.7111293 0.72544825 0.69405365 0.64329875 0.6950926 0.71091276 0.72257537 0.6760979 0.7375759 0.6548763 0.6765599 0.72593784 0.6545531 0.7110193 0.7357764 0.6774467 0.71097577 0.73534465 0.68909055 0.7111829 0.64406615 0.72210413 0.7111794 0.69397014 0.72616625 0.73734844 0.65224284 0.7372958 0.6755901 0.7221113 0.73574084 0.6774961 0.7360335 0.6758258 0.6446725 0.7264402 0.64752436 0.67784524 0.6907303 0.6895981 0.72238284 0.73637414 0.67664593 0.6474285 0.6447608 0.7256807
0.8828829 0.72555035 0.6944874 0.68889785 0.64328516 0.71114314 0.7254591 0.69406617 0.64329076 0.6950975 0.71092767 0.72258765 0.67610055 0.73757994 0.6548705 0.67655903 0.72594887 0.65454763 0.7110338 0.7357814 0.6774435 0.71099025 0.73535013 0.68910074 0.711195 0.6440568 0.72211593 0.7111921 0.6939797 0.7261767 0.7373521 0.6522443 0.737299 0.67559606 0.72212327 0.73574686 0.67749286 0.73603857 0.6758319 0.64466095 0.7264507 0.64751637 0.6778422 0.6907324 0.6896063 0.72239494 0.73637915 0.6766495 0.6474206 0.6447496 0.7256918
0.8838839 0.7255609 0.6944943 0.6889077 0.64327747 0.7111567 0.72547 0.694079 0.6432832 0.6951025 0.71094275 0.72259986 0.6761038 0.737584 0.6548652 0.6765583 0.72596 0.6545421 0.71104836 0.735786 0.6774406 0.7110045 0.73535573 0.6891113 0.7112073 0.6440476 0.7221279 0.7112048 0.6939893 0.72618693 0.7373555 0.6522461 0.7373029 0.6756022 0.7221357 0.7357526 0.67749006 0.7360436 0.6758384 0.6446496 0.7264612 0.6475089 0.6778393 0.6907346 0.6896141 0.722407 0.73638463 0.67665315 0.6474133 0.6447385 0.7257028
0.8848849 0.72557193 0.6945013 0.68891805 0.6432698 0.71117043 0.72548103 0.6940918 0.6432752 0.6951077 0.7109582 0.7226119 0.67610687 0.7375878 0.6548597 0.6765574 0.7259709 0.65453655 0.7110628 0.73579085 0.6774375 0.711019 0.73536134 0.6891219 0.7112194 0.64403856 0.72214013 0.7112177 0.6939992 0.72619736 0.7373592 0.65224797 0.73730636 0.67560834 0.7221481 0.7357587 0.67748713 0.7360485 0.6758446 0.6446382 0.7264722 0.6475012 0.6778366 0.690737 0.68962216 0.7224193 0.73638994 0.67665696 0.647406 0.64472747 0.72571415
0.8858859 0.72558284 0.69450873 0.6889284 0.64326245 0.71118426 0.72549194 0.69410455 0.64326775 0.69511294 0.71097344 0.72262436 0.67611 0.73759186 0.65485454 0.676557 0.7259823 0.6545316 0.71107763 0.7357957 0.67743474 0.7110333 0.735367 0.6891326 0.7112318 0.64402974 0.72215235 0.7112304 0.694009 0.726208 0.7373631 0.65225005 0.73731 0.6756146 0.7221605 0.73576456 0.6774843 0.73605335 0.6758514 0.64462674 0.726483 0.647494 0.6778338 0.6907396 0.6896306 0.7224317 0.7363955 0.6766607 0.6473989 0.64471644 0.7257253
0.8868869 0.7255937 0.6945159 0.6889387 0.6432553 0.71119833 0.72550327 0.6941177 0.6432601 0.69511855 0.710989 0.72263664 0.6761134 0.7375963 0.6548496 0.6765567 0.7259932 0.6545264 0.71109253 0.73580074 0.67743194 0.711048 0.73537266 0.6891435 0.7112442 0.64402086 0.7221645 0.71124357 0.6940189 0.7262184 0.737367 0.6522521 0.7373136 0.6756212 0.72217304 0.73577046 0.67748183 0.73605865 0.6758581 0.64461565 0.72649384 0.6474867 0.6778314 0.69074225 0.6896388 0.72244406 0.7364008 0.67666477 0.64739186 0.64470553 0.7257365
0.8878879 0.7256047 0.6945237 0.6889493 0.6432477 0.7112122 0.7255145 0.6941308 0.6432528 0.6951239 0.7110044 0.72264904 0.676117 0.73760056 0.65484446 0.67655635 0.7260046 0.6545213 0.71110713 0.7358059 0.6774293 0.7110625 0.7353785 0.6891544 0.7112567 0.644012 0.7221766 0.71125656 0.69402915 0.7262291 0.73737055 0.6522543 0.7373174 0.6756278 0.7221855 0.7357766 0.6774794 0.7360639 0.6758647 0.6446046 0.72650456 0.6474795 0.67782897 0.690745 0.6896474 0.72245634 0.73640627 0.67666894 0.64738464 0.64469504 0.7257478
0.8888889 0.72561586 0.6945313 0.68895996 0.64324045 0.71122646 0.7255254 0.6941442 0.64324534 0.6951297 0.71102 0.72266173 0.6761206 0.7376049 0.6548397 0.67655635 0.72601575 0.6545164 0.71112204 0.7358108 0.677427 0.71107733 0.7353841 0.6891655 0.711269 0.6440033 0.72218895 0.7112697 0.6940392 0.72623974 0.73737466 0.6522565 0.7373212 0.6756346 0.7221981 0.7357827 0.6774768 0.7360691 0.67587185 0.64459354 0.7265159 0.6474724 0.67782676 0.69074774 0.6896558 0.72246903 0.7364119 0.6766731 0.6473779 0.6446845 0.72575915
0.8898899 0.725627 0.6945388 0.68897086 0.64323354 0.71124065 0.72553664 0.69415766 0.6432384 0.6951355 0.71103555 0.7226743 0.6761244 0.73760897 0.65483487 0.67655617 0.72602713 0.6545118 0.71113706 0.73581594 0.67742455 0.711092 0.73539007 0.6891767 0.7112817 0.64399487 0.7222013 0.71128297 0.6940496 0.7262502 0.7373786 0.6522591 0.73732525 0.67564136 0.72221106 0.7357887 0.67747474 0.73607427 0.6758788 0.64458275 0.7265266 0.64746547 0.67782474 0.69075096 0.6896646 0.7224815 0.7364174 0.6766775 0.64737105 0.644674 0.7257706
0.8908909 0.7256383 0.6945466 0.68898165 0.6432267 0.71125484 0.7255481 0.6941712 0.6432313 0.6951414 0.7110513 0.7226868 0.6761283 0.73761326 0.65483034 0.67655635 0.72603863 0.6545071 0.71115214 0.7358212 0.67742246 0.7111069 0.7353959 0.68918794 0.71129453 0.6439863 0.7222138 0.7112962 0.69406015 0.726261 0.7373826 0.6522617 0.7373291 0.67564815 0.7222236 0.7357948 0.67747265 0.73607975 0.6758861 0.64457226 0.7265378 0.6474586 0.67782265 0.69075394 0.6896734 0.7224941 0.73642313 0.67668205 0.64736426 0.6446635 0.7257819
0.8918919 0.7256495 0.6945547 0.6889925 0.64321977 0.71126926 0.72555935 0.6941849 0.6432244 0.69514734 0.71106696 0.7226996 0.67613244 0.7376181 0.6548257 0.67655677 0.72605014 0.65450245 0.71116734 0.73582625 0.6774204 0.71112174 0.7354021 0.6891993 0.7113072 0.643978 0.7222262 0.71130973 0.6940706 0.7262721 0.73738676 0.65226424 0.7373331 0.67565525 0.7222365 0.7358012 0.6774706 0.73608506 0.67589337 0.6445615 0.72654897 0.647452 0.6778207 0.69075745 0.68968236 0.7225069 0.73642886 0.6766866 0.6473578 0.64465344 0.72579354
0.8928929 0.7256611 0.6945627 0.68900365 0.64321315 0.7112838 0.7255708 0.6941984 0.6432176 0.6951535 0.71108294 0.72271246 0.67613626 0.7376224 0.6548212 0.676557 0.72606164 0.654498 0.71118265 0.73583174 0.67741853 0.7111368 0.73540795 0.6892109 0.71132016 0.64396983 0.7222388 0.71132314 0.69408137 0.7262828 0.7373908 0.65226716 0.7373373 0.67566246 0.72224927 0.73580766 0.6774688 0.7360905 0.67590094 0.6445511 0.7265602 0.64744526 0.677819 0.69076073 0.6896913 0.72251964 0.7364345 0.6766914 0.6473512 0.6446433 0.72580516
0.8938939 0.7256723 0.69457084 0.6890149 0.6432064 0.71129835 0.7255822 0.6942122 0.6432107 0.6951599 0.71109885 0.72272533 0.67614067 0.737627 0.6548169 0.6765576 0.7260732 0.65449363 0.71119803 0.7358371 0.6774167 0.71115184 0.73541415 0.68922246 0.71133304 0.6439616 0.7222515 0.7113369 0.6940921 0.72629374 0.737395 0.65226984 0.7373412 0.6756697 0.7222623 0.73581403 0.67746735 0.736096 0.6759084 0.6445407 0.7265715 0.6474386 0.6778176 0.6907641 0.68970054 0.72253245 0.7364406 0.6766963 0.6473449 0.6446332 0.7258168
0.8948949 0.72568357 0.69457924 0.68902624 0.6432 0.71131295 0.72559375 0.69422626 0.6432043 0.6951661 0.711115 0.722738 0.6761449 0.7376315 0.65481275 0.67655826 0.7260849 0.6544893 0.71121335 0.7358427 0.67741513 0.71116704 0.73542005 0.6892342 0.7113461 0.6439536 0.722264 0.7113506 0.6941028 0.7263047 0.7373993 0.65227276 0.7373455 0.67567736 0.7222754 0.73582035 0.6774657 0.7361017 0.67591596 0.6445303 0.7265829 0.6474323 0.67781585 0.69076777 0.6897097 0.72254515 0.7364464 0.67670125 0.6473386 0.6446235 0.7258286
0.8958959 0.7256954 0.6945876 0.68903756 0.64319354 0.7113276 0.7256053 0.6942403 0.64319783 0.6951727 0.7111309 0.7227511 0.6761495 0.7376362 0.65480876 0.6765591 0.72609645 0.6544852 0.71122885 0.735848 0.67741346 0.71118236 0.73542625 0.68924624 0.7113592 0.6439458 0.72227687 0.71136403 0.6941138 0.72631603 0.7374036 0.6522758 0.7373497 0.6756847 0.7222884 0.73582697 0.67746425 0.73610705 0.67592394 0.6445203 0.72659403 0.64742607 0.6778147 0.69077146 0.68971914 0.7225583 0.73645234 0.67670655 0.64733255 0.6446138 0.7258402
0.8968969 0.7257069 0.6945962 0.68904895 0.6431873 0.7113422 0.725617 0.69425446 0.6431914 0.69517946 0.7111471 0.72276413 0.67615414 0.7376409 0.6548048 0.6765599 0.7261083 0.6544813 0.7112443 0.73585373 0.6774122 0.71119756 0.73543274 0.689258 0.71137244 0.64393806 0.72228956 0.7113781 0.694125 0.7263272 0.7374077 0.65227884 0.73735386 0.6756926 0.72230166 0.73583347 0.6774628 0.736113 0.6759318 0.6445103 0.7266054 0.64741975 0.6778135 0.6907756 0.68972874 0.72257125 0.73645854 0.6767116 0.6473264 0.644604 0.72585183
0.8978979 0.72571844 0.69460475 0.68906087 0.6431812 0.71135724 0.7256288 0.6942689 0.6431852 0.6951861 0.7111635 0.7227773 0.6761589 0.7376459 0.6548008 0.67656106 0.72612 0.65447754 0.7112598 0.7358595 0.67741114 0.71121293 0.735439 0.68927014 0.7113857 0.6439303 0.7223025 0.71139175 0.6941361 0.7263382 0.7374123 0.65228236 0.73735833 0.67570037 0.72231495 0.73583996 0.6774617 0.7361186 0.67593974 0.6445004 0.726617 0.64741355 0.6778126 0.69077975 0.68973863 0.7225844 0.7364645 0.67671704 0.6473206 0.6445944 0.7258637
0.8988989 0.7257299 0.6946136 0.68907267 0.6431751 0.71137214 0.7256405 0.69428337 0.6431789 0.6951929 0.7111797 0.7227905 0.67616373 0.7376507 0.6547971 0.6765621 0.7261317 0.6544737 0.7112757 0.7358648 0.6774098 0.7112285 0.7354453 0.6892823 0.7113991 0.64392287 0.7223153 0.71140593 0.6941476 0.7263496 0.7374167 0.65228575 0.7373627 0.6757082 0.7223281 0.7358467 0.67746073 0.73612446 0.675948 0.64449066 0.7266286 0.64740765 0.6778115 0.6907837 0.68974805 0.7225976 0.73647076 0.6767225 0.6473148 0.644585 0.7258759
0.8998999 0.7257418 0.6946224 0.68908465 0.64316934 0.7113872 0.7256522 0.6942977 0.64317286 0.69519997 0.711196 0.7228035 0.6761687 0.7376556 0.65479356 0.6765633 0.7261437 0.6544701 0.71129125 0.73587066 0.6774088 0.7112441 0.7354517 0.6892945 0.71141267 0.6439155 0.7223282 0.7114201 0.6941591 0.7263611 0.7374214 0.6522891 0.7373673 0.6757163 0.7223414 0.7358534 0.67745984 0.73613036 0.6759563 0.6444808 0.7266402 0.6474018 0.6778107 0.69078785 0.6897579 0.7226106 0.73647666 0.67672807 0.6473092 0.64457566 0.7258878
0.9009009 0.72575366 0.69463134 0.6890965 0.6431633 0.71140236 0.72566426 0.6943124 0.64316684 0.6952068 0.71121264 0.72281694 0.67617387 0.7376605 0.6547899 0.67656475 0.7261556 0.65446645 0.71130735 0.73587644 0.677408 0.7112597 0.7354582 0.6893069 0.7114261 0.6439081 0.72234136 0.7114341 0.6941705 0.7263723 0.7374258 0.65229267 0.73737174 0.6757245 0.7223549 0.73585993 0.677459 0.73613596 0.67596483 0.6444713 0.7266519 0.6473961 0.67781013 0.6907924 0.6897681 0.72262394 0.7364829 0.67673385 0.64730346 0.6445663 0.72589964
0.9019019 0.7257654 0.69464046 0.6891086 0.6431577 0.7114177 0.7256761 0.69432706 0.6431611 0.69521415 0.7112292 0.7228303 0.67617905 0.7376657 0.65478665 0.67656636 0.7261677 0.6544631 0.7113232 0.7358822 0.6774071 0.71127534 0.73546475 0.6893193 0.71143967 0.64390093 0.7223546 0.71144843 0.6941823 0.72638386 0.7374305 0.6522964 0.73737645 0.6757328 0.7223685 0.7358666 0.6774584 0.7361421 0.67597336 0.64446187 0.72666353 0.6473901 0.6778095 0.69079673 0.68977815 0.7226372 0.73648906 0.67673993 0.64729804 0.6445575 0.72591174
0.9029029 0.7257775 0.6946496 0.6891209 0.6431521 0.7114328 0.72568804 0.69434184 0.64315534 0.6952216 0.7112458 0.7228438 0.6761844 0.7376707 0.6547833 0.6765681 0.7261797 0.65445983 0.71133935 0.7358883 0.6774067 0.71129113 0.73547137 0.68933225 0.71145326 0.6438937 0.72236776 0.711463 0.69419384 0.72639537 0.7374353 0.65230036 0.73738086 0.67574126 0.722382 0.7358736 0.6774579 0.7361481 0.675982 0.64445263 0.7266752 0.6473848 0.67780924 0.6908016 0.6897885 0.72265035 0.7364953 0.6767457 0.6472926 0.6445484 0.725924
0.9039039 0.72578955 0.69465905 0.6891332 0.6431464 0.71144813 0.7257001 0.69435674 0.64314973 0.6952292 0.71126235 0.7228572 0.67618996 0.73767567 0.65478003 0.6765699 0.7261918 0.65445656 0.71135527 0.735894 0.6774061 0.71130717 0.73547804 0.6893448 0.71146697 0.64388674 0.7223808 0.7114773 0.6942057 0.72640705 0.73744 0.65230423 0.73738563 0.6757497 0.72239566 0.7358804 0.6774576 0.7361539 0.6759907 0.64444333 0.7266868 0.64737946 0.67780894 0.69080627 0.6897988 0.7226642 0.7365017 0.676752 0.6472875 0.64453965 0.7259361
0.9049049 0.7258016 0.6946685 0.6891457 0.6431411 0.7114636 0.72571224 0.69437194 0.64314425 0.6952366 0.7112792 0.72287077 0.6761954 0.7376809 0.654777 0.67657185 0.72620374 0.6544533 0.7113718 0.7359002 0.6774058 0.7113229 0.7354848 0.68935776 0.71148086 0.6438799 0.72239393 0.7114918 0.69421774 0.7264187 0.737445 0.6523083 0.7373904 0.67575836 0.7224093 0.7358872 0.6774572 0.7361603 0.67599964 0.6444343 0.72669894 0.6473742 0.6778089 0.69081104 0.6898093 0.7226776 0.7365081 0.6767582 0.6472824 0.64453065 0.7259483
0.9059059 0.7258136 0.69467795 0.68915796 0.6431359 0.71147907 0.7257246 0.694387 0.64313877 0.69524425 0.71129614 0.72288436 0.6762013 0.7376863 0.65477425 0.6765738 0.726216 0.6544504 0.7113877 0.73590636 0.6774058 0.7113389 0.7354914 0.6893709 0.7114949 0.64387304 0.7224074 0.7115063 0.6942299 0.72643036 0.7374497 0.6523123 0.7373953 0.67576706 0.722423 0.7358945 0.67745733 0.7361664 0.67600864 0.6444252 0.72671086 0.6473689 0.67780876 0.6908162 0.6898198 0.7226912 0.7365148 0.67676467 0.6472773 0.6445221 0.72596055
0.9069069 0.7258259 0.69468766 0.6891707 0.6431308 0.71149474 0.7257365 0.69440216 0.64313334 0.69525194 0.71131295 0.722898 0.6762072 0.73769116 0.65477127 0.67657596 0.72622824 0.6544475 0.7114043 0.7359125 0.6774056 0.71135515 0.73549813 0.6893836 0.71150905 0.64386654 0.7224208 0.711521 0.6942419 0.7264421 0.7374549 0.65231645 0.73740023 0.67577606 0.7224369 0.7359013 0.6774571 0.7361726 0.6760175 0.64441645 0.7267227 0.6473639 0.67780906 0.6908214 0.6898304 0.72270465 0.73652136 0.67677104 0.64727247 0.6445135 0.7259729
0.9079079 0.7258379 0.69469726 0.6891835 0.64312565 0.71151054 0.72574884 0.6944178 0.6431285 0.69526 0.71132994 0.7229118 0.67621315 0.73769665 0.6547686 0.6765783 0.7262406 0.65444493 0.71142066 0.7359186 0.6774059 0.7113714 0.735505 0.6893969 0.71152306 0.6438599 0.7224341 0.7115359 0.6942542 0.726454 0.7374599 0.6523208 0.7374053 0.6757851 0.7224508 0.7359083 0.67745733 0.73617893 0.6760269 0.6444076 0.72673464 0.6473588 0.67780906 0.69082654 0.68984133 0.7227185 0.73652756 0.67677796 0.6472676 0.64450514 0.72598517
0.9089089 0.7258503 0.69470733 0.6891964 0.6431206 0.71152633 0.7257613 0.69443303 0.6431234 0.69526803 0.71134704 0.7229255 0.6762192 0.73770213 0.654766 0.67658085 0.726253 0.65444213 0.7114371 0.7359249 0.67740583 0.7113875 0.73551184 0.68941027 0.7115371 0.64385366 0.72244763 0.7115508 0.69426674 0.7264659 0.7374648 0.65232545 0.7374102 0.6757943 0.722465 0.7359155 0.6774577 0.73618543 0.67603654 0.64439905 0.7267468 0.6473539 0.6778096 0.69083184 0.6898521 0.72273225 0.73653424 0.6767846 0.6472629 0.64449686 0.7259976
0.9099099 0.72586274 0.69471735 0.68920946 0.64311576 0.71154195 0.72577345 0.69444865 0.6431185 0.6952762 0.71136403 0.72293913 0.6762253 0.7377075 0.6547633 0.6765832 0.72626543 0.6544396 0.7114536 0.7359313 0.67740613 0.7114039 0.7355189 0.6894235 0.71155137 0.6438473 0.7224613 0.71156543 0.6942792 0.72647804 0.73747003 0.6523299 0.73741513 0.67580324 0.7224789 0.7359226 0.6774581 0.7361916 0.6760458 0.64439017 0.72675896 0.6473491 0.67781 0.6908373 0.68986326 0.7227459 0.73654103 0.6767915 0.6472582 0.64448863 0.7260101
0.9109109 0.7258751 0.69472736 0.6892224 0.6431113 0.7115579 0.725786 0.6944642 0.6431135 0.69528455 0.71138114 0.72295326 0.6762317 0.7377131 0.65476114 0.6765861 0.7262778 0.6544374 0.7114703 0.7359377 0.67740667 0.71142024 0.73552597 0.6894373 0.7115657 0.64384115 0.7224748 0.71158075 0.69429183 0.7264902 0.73747516 0.65233445 0.73742026 0.6758128 0.7224929 0.73592985 0.67745864 0.7361981 0.67605555 0.6443818 0.7267712 0.64734447 0.6778107 0.690843 0.68987453 0.72275984 0.7365477 0.67679864 0.6472539 0.6444806 0.7260226
0.9119119 0.7258876 0.69473755 0.6892356 0.6431064 0.711574 0.7257983 0.69448006 0.64310884 0.695293 0.7113986 0.7229674 0.67623824 0.73771864 0.6547587 0.6765889 0.7262903 0.65443486 0.71148705 0.735944 0.6774071 0.71143657 0.735533 0.68945086 0.71158016 0.64383477 0.7224886 0.7115958 0.69430465 0.726502 0.73748046 0.6523393 0.73742545 0.6758224 0.7225069 0.7359373 0.6774593 0.73620445 0.6760651 0.64437354 0.7267833 0.64733994 0.67781144 0.69084877 0.68988574 0.7227737 0.7365544 0.6768056 0.64724934 0.64447254 0.7260352
0.9129129 0.72590023 0.694748 0.689249 0.6431019 0.71159005 0.7258109 0.69449615 0.6431041 0.69530135 0.71141595 0.7229814 0.67624474 0.7377244 0.65475667 0.6765919 0.72630316 0.65443295 0.7115038 0.7359504 0.67740804 0.71145314 0.73554 0.68946445 0.7115944 0.64382887 0.72250247 0.711611 0.6943176 0.7265143 0.7374857 0.65234417 0.73743093 0.6758318 0.7225215 0.7359447 0.67746013 0.73621094 0.6760749 0.6443654 0.7267958 0.64733535 0.6778124 0.6908546 0.6898971 0.72278774 0.7365611 0.67681277 0.6472451 0.6444645 0.7260478
0.9139139 0.7259127 0.6947584 0.6892625 0.6430974 0.71160644 0.7258234 0.6945121 0.64309967 0.69531006 0.7114333 0.7229955 0.6762516 0.73773015 0.6547547 0.6765948 0.7263157 0.65443045 0.7115208 0.735957 0.67740875 0.7114697 0.7355473 0.6894785 0.71160895 0.6438229 0.7225161 0.7116262 0.6943303 0.7265265 0.73749113 0.65234923 0.7374361 0.6758416 0.7225358 0.73595196 0.677461 0.7362176 0.676085 0.6443571 0.72680783 0.64733124 0.6778135 0.6908606 0.68990856 0.7228018 0.736568 0.67682034 0.647241 0.6444569 0.7260605
0.9149149 0.72592545 0.6947691 0.68927586 0.64309293 0.71162266 0.72583634 0.6945282 0.643095 0.69531894 0.7114508 0.72300977 0.6762583 0.73773587 0.6547525 0.6765979 0.7263284 0.6544286 0.71153784 0.7359636 0.6774096 0.71148634 0.73555416 0.6894923 0.7116236 0.64381725 0.72253 0.7116415 0.69434345 0.7265388 0.73749644 0.6523542 0.7374415 0.67585135 0.72255 0.73595923 0.67746216 0.73622423 0.67609507 0.644349 0.72682035 0.6473268 0.67781466 0.69086677 0.6899202 0.722816 0.7365751 0.6768277 0.6472369 0.64444906 0.7260731
0.9159159 0.7259381 0.6947797 0.6892894 0.6430888 0.7116389 0.725849 0.69454455 0.6430907 0.6953276 0.71146816 0.72302395 0.6762653 0.7377415 0.6547507 0.6766014 0.7263412 0.65442675 0.7115548 0.73597026 0.6774108 0.7115032 0.7355616 0.6895065 0.7116383 0.6438115 0.72254384 0.7116569 0.69435656 0.726551 0.73750186 0.6523595 0.7374469 0.6758615 0.7225644 0.7359666 0.67746323 0.73623097 0.6761054 0.64434105 0.7268327 0.6473227 0.677816 0.6908733 0.68993205 0.7228301 0.7365821 0.67683524 0.64723295 0.64444166 0.72608596
0.9169169 0.725951 0.6947905 0.6893034 0.6430848 0.7116553 0.72586167 0.69456077 0.64308685 0.6953367 0.71148604 0.72303814 0.67627245 0.7377473 0.65474904 0.67660475 0.72635394 0.654425 0.71157205 0.73597693 0.67741203 0.71151996 0.735569 0.6895206 0.7116531 0.6438059 0.72255784 0.7116725 0.69437003 0.72656333 0.7375075 0.6523646 0.7374524 0.6758716 0.7225788 0.7359744 0.6774646 0.73623776 0.6761156 0.64433336 0.7268454 0.64731884 0.67781734 0.6908793 0.6899438 0.7228444 0.736589 0.6768431 0.6472292 0.6444341 0.72609895
0.9179179 0.72596365 0.69480157 0.68931717 0.6430808 0.7116719 0.72587466 0.6945772 0.64308244 0.6953459 0.7115038 0.7230528 0.6762798 0.7377534 0.6547474 0.6766084 0.7263669 0.65442353 0.71158916 0.7359838 0.67741334 0.71153706 0.7355764 0.689535 0.71166795 0.6438003 0.72257185 0.71168816 0.69438344 0.72657585 0.737513 0.65237 0.73745793 0.6758817 0.7225935 0.7359817 0.67746603 0.73624444 0.67612594 0.64432573 0.726858 0.6473147 0.6778189 0.69088596 0.6899556 0.7228586 0.7365962 0.67685103 0.6472254 0.644427 0.72611195
0.9189189 0.7259767 0.69481236 0.68933105 0.64307696 0.71168834 0.7258873 0.6945938 0.64307845 0.69535506 0.71152157 0.7230671 0.676287 0.7377593 0.6547461 0.67661214 0.72637945 0.6544219 0.71160644 0.73599064 0.6774148 0.71155393 0.7355837 0.68954945 0.711683 0.64379513 0.7225858 0.7117037 0.69439673 0.7265886 0.7375187 0.6523756 0.7374634 0.6758922 0.7226079 0.7359895 0.67746747 0.7362514 0.6761367 0.64431816 0.7268708 0.647311 0.6778206 0.6908925 0.68996775 0.72287303 0.73660314 0.6768589 0.6472217 0.64441985 0.72612476
0.9199199 0.7259895 0.6948235 0.6893451 0.6430731 0.71170515 0.7259002 0.69461036 0.6430746 0.6953644 0.7115396 0.72308177 0.6762944 0.73776525 0.6547447 0.6766158 0.7263925 0.6544204 0.7116237 0.7359975 0.6774163 0.7115712 0.73559123 0.6895639 0.71169776 0.64378995 0.7226001 0.7117197 0.69441044 0.72660094 0.73752457 0.6523812 0.73746884 0.67590237 0.72262263 0.7359972 0.67746925 0.7362585 0.6761473 0.64431053 0.7268833 0.64730716 0.67782235 0.6908994 0.68998003 0.7228875 0.7366104 0.67686707 0.6472183 0.6444125 0.7261375
0.9209209 0.7260025 0.69483477 0.68935937 0.6430694 0.7117219 0.7259132 0.6946273 0.6430707 0.69537383 0.7115575 0.7230961 0.6763019 0.7377714 0.6547434 0.6766197 0.7264055 0.65441924 0.7116413 0.7360044 0.6774181 0.7115882 0.73559856 0.6895785 0.711713 0.6437847 0.7226142 0.7117353 0.6944241 0.72661364 0.7375302 0.6523869 0.7374747 0.67591304 0.7226374 0.73600477 0.6774711 0.73626524 0.6761581 0.64430326 0.7268959 0.6473035 0.6778244 0.6909061 0.68999225 0.722902 0.7366175 0.6768754 0.64721483 0.6444056 0.72615093
0.9219219 0.72601575 0.69484603 0.6893736 0.6430659 0.71173865 0.7259262 0.69464403 0.643067 0.69538325 0.7115753 0.72311074 0.67630965 0.73777753 0.65474206 0.676624 0.7264185 0.654418 0.71165866 0.7360113 0.6774201 0.7116054 0.7356063 0.68959326 0.7117281 0.64377946 0.72262836 0.7117513 0.6944379 0.72662646 0.7375359 0.6523927 0.7374805 0.6759239 0.7226522 0.73601264 0.6774731 0.7362724 0.6761691 0.6442961 0.7269087 0.6473001 0.67782634 0.69091296 0.6900049 0.7229166 0.73662496 0.6768837 0.6472115 0.64439875 0.72616386
0.9229229 0.72602874 0.69485766 0.6893881 0.6430623 0.71175545 0.7259396 0.694661 0.6430634 0.695393 0.71159345 0.72312546 0.67631763 0.7377835 0.65474105 0.676628 0.7264316 0.6544168 0.71167636 0.7360185 0.67742205 0.7116227 0.73561394 0.68960804 0.7117433 0.64377475 0.7226429 0.7117673 0.69445163 0.7266392 0.73754185 0.65239847 0.7374863 0.6759343 0.7226671 0.73602045 0.67747504 0.73627937 0.67618006 0.64428896 0.72692156 0.6472968 0.6778287 0.69092023 0.6900174 0.722931 0.7366323 0.67689246 0.6472082 0.64439183 0.7261769
0.9239239 0.726042 0.694869 0.68940234 0.6430589 0.7117727 0.72595257 0.69467807 0.6430599 0.6954027 0.7116116 0.72314006 0.6763255 0.7377898 0.6547403 0.6766323 0.72644496 0.6544158 0.71169394 0.73602545 0.67742413 0.7116402 0.7356217 0.689623 0.71175855 0.64376986 0.72265714 0.7117834 0.69446594 0.726652 0.73754764 0.6524045 0.7374922 0.67594534 0.7226821 0.73602825 0.67747724 0.73628664 0.67619115 0.64428186 0.72693455 0.6472935 0.67783093 0.6909274 0.6900301 0.7229459 0.7366397 0.6769008 0.64720523 0.64438516 0.72619015
0.9249249 0.72605526 0.6948807 0.6894171 0.64305586 0.7117899 0.7259658 0.6946954 0.64305663 0.69541276 0.7116299 0.723155 0.6763333 0.73779607 0.6547392 0.6766367 0.726458 0.6544149 0.71171176 0.73603296 0.6774262 0.71165746 0.7356295 0.68963814 0.7117741 0.6437651 0.7226716 0.71179974 0.69447994 0.7266648 0.7375538 0.65241057 0.7374981 0.6759565 0.72269714 0.7360363 0.6774796 0.7362939 0.6762026 0.6442749 0.72694737 0.6472902 0.67783344 0.6909348 0.6900427 0.72296053 0.73664707 0.6769096 0.64720225 0.64437854 0.7262037
0.9259259 0.7260685 0.6948925 0.68943185 0.64305246 0.71180683 0.7259791 0.69471246 0.6430533 0.6954227 0.7116481 0.7231699 0.6763417 0.73780245 0.65473837 0.6766412 0.7264715 0.6544142 0.7117295 0.7360396 0.67742884 0.711675 0.7356371 0.6896534 0.71178967 0.64376026 0.72268605 0.71181583 0.69449437 0.7266777 0.7375599 0.6524168 0.73750407 0.6759675 0.722712 0.7360442 0.67748207 0.736301 0.6762139 0.6442683 0.7269605 0.647287 0.67783624 0.69094217 0.6900555 0.72297525 0.7366545 0.6769184 0.6471993 0.644372 0.72621685
0.9269269 0.72608197 0.6949042 0.6894466 0.64304966 0.71182424 0.72599214 0.69472986 0.64305025 0.69543266 0.7116666 0.7231849 0.67635 0.7378088 0.65473795 0.67664623 0.72648466 0.6544135 0.7117474 0.7360472 0.6774312 0.7116926 0.735645 0.6896684 0.71180505 0.64375585 0.7227007 0.7118322 0.6945085 0.7266907 0.7375659 0.652423 0.7375102 0.67597884 0.7227271 0.7360521 0.6774847 0.7363085 0.6762255 0.6442614 0.7269734 0.64728415 0.67783886 0.69094974 0.6900685 0.7229901 0.7366621 0.6769274 0.6471965 0.64436585 0.72623014
0.9279279 0.7260955 0.69491637 0.6894616 0.64304674 0.7118415 0.72600543 0.6947474 0.64304715 0.69544315 0.711685 0.72319984 0.6763584 0.73781526 0.6547374 0.6766508 0.72649807 0.6544129 0.7117654 0.73605454 0.6774338 0.7117103 0.73565304 0.689684 0.7118207 0.64375156 0.7227154 0.7118486 0.694523 0.7267038 0.7375721 0.6524295 0.73751616 0.67599016 0.7227425 0.7360601 0.6774874 0.7363156 0.676237 0.64425474 0.72698677 0.6472813 0.6778415 0.69095737 0.6900817 0.72300506 0.7366695 0.6769365 0.64719373 0.64435965 0.72624356
0.9289289 0.72610897 0.6949287 0.6894768 0.6430439 0.7118589 0.72601914 0.694765 0.64304423 0.69545346 0.71170336 0.72321486 0.6763669 0.7378218 0.65473694 0.67665577 0.72651136 0.6544125 0.71178347 0.7360619 0.6774366 0.7117282 0.735661 0.6896994 0.71183634 0.6437473 0.7227298 0.71186507 0.6945376 0.726717 0.7375784 0.6524361 0.73752236 0.6760016 0.72275764 0.7360683 0.6774901 0.73632324 0.6762487 0.64424837 0.727 0.64727867 0.67784464 0.6909654 0.69009495 0.72302 0.7366772 0.67694575 0.6471913 0.6443533 0.726257
0.9299299 0.7261223 0.69494075 0.6894917 0.64304096 0.7118764 0.72603244 0.6947826 0.64304155 0.6954643 0.7117221 0.7232301 0.6763757 0.7378282 0.65473664 0.67666095 0.72652495 0.65441203 0.7118015 0.7360693 0.67743945 0.71174574 0.735669 0.6897151 0.7118524 0.64374316 0.72274446 0.7118817 0.69455206 0.7267301 0.73758453 0.6524428 0.73752874 0.6760133 0.72277313 0.73607653 0.6774932 0.73633057 0.6762606 0.644242 0.72701293 0.6472759 0.67784756 0.6909733 0.6901081 0.72303504 0.736685 0.6769551 0.6471885 0.64434755 0.7262704
0.9309309 0.7261361 0.69495296 0.68950707 0.64303833 0.7118939 0.72604614 0.69480044 0.6430386 0.6954747 0.71174073 0.7232451 0.67638457 0.737835 0.65473646 0.67666614 0.72653836 0.654412 0.7118198 0.7360769 0.6774427 0.7117637 0.7356768 0.68973094 0.71186805 0.643739 0.72275937 0.71189845 0.6945669 0.7267434 0.73759097 0.6524493 0.7375348 0.67602485 0.7227885 0.73608476 0.6774964 0.7363381 0.6762726 0.64423555 0.72702616 0.6472733 0.67785096 0.69098127 0.69012153 0.72305024 0.73669255 0.6769647 0.6471864 0.6443415 0.72628427
0.9319319 0.72614974 0.69496536 0.6895223 0.6430358 0.71191156 0.7260596 0.6948183 0.6430358 0.6954853 0.71175927 0.7232606 0.67639315 0.7378414 0.6547363 0.6766712 0.726552 0.6544119 0.7118379 0.7360844 0.67744565 0.7117816 0.7356851 0.6897465 0.7118843 0.64373505 0.7227742 0.71191525 0.69458175 0.7267565 0.7375972 0.6524561 0.737541 0.6760367 0.72280383 0.736093 0.6774997 0.7363457 0.6762846 0.6442294 0.72703946 0.647271 0.67785406 0.6909895 0.6901352 0.72306526 0.73670036 0.6769741 0.647184 0.64433557 0.7262976
0.9329329 0.72616345 0.69497806 0.6895379 0.6430334 0.71192926 0.72607327 0.69483644 0.64303344 0.6954961 0.7117783 0.7232759 0.67640233 0.7378482 0.6547362 0.6766769 0.7265655 0.6544118 0.71185637 0.7360919 0.6774488 0.7117998 0.7356932 0.6897625 0.7119002 0.6437313 0.7227891 0.7119319 0.6945968 0.72677004 0.7376038 0.65246314 0.73754746 0.67604864 0.72281945 0.7361012 0.6775029 0.73635334 0.6762969 0.64422333 0.7270529 0.6472683 0.6778578 0.6909979 0.6901487 0.7230806 0.73670834 0.67698383 0.647182 0.6443299 0.7263114
0.9339339 0.7261773 0.69499063 0.68955344 0.64303106 0.7119471 0.7260871 0.6948547 0.64303094 0.695507 0.711797 0.72329134 0.67641133 0.73785496 0.6547365 0.67668235 0.7265792 0.6544118 0.71187484 0.73609966 0.6774522 0.71181774 0.73570144 0.68977845 0.71191615 0.6437274 0.7228041 0.7119489 0.6946118 0.7267836 0.73761004 0.65247023 0.7375537 0.6760607 0.7228352 0.7361094 0.6775064 0.73636097 0.67630917 0.6442174 0.72706634 0.6472662 0.6778614 0.69100636 0.69016254 0.72309583 0.73671615 0.6769936 0.6471799 0.64432436 0.7263252
0.9349349 0.7261911 0.69500345 0.68956906 0.64302886 0.7119647 0.7261006 0.69487286 0.64302874 0.69551814 0.711816 0.7233066 0.6764207 0.73786175 0.6547369 0.6766881 0.726593 0.65441215 0.71189326 0.73610747 0.6774558 0.711836 0.7357095 0.68979454 0.71193224 0.6437237 0.722819 0.71196586 0.69462687 0.72679716 0.7376167 0.65247726 0.73756045 0.67607296 0.7228509 0.73611796 0.67750984 0.7363686 0.6763217 0.6442116 0.7270799 0.64726406 0.677865 0.69101495 0.69017637 0.72311115 0.7367241 0.67700374 0.6471778 0.64431876 0.7263389
0.9359359 0.7262052 0.6950163 0.6895849 0.6430268 0.71198297 0.72611463 0.6948913 0.6430264 0.69552916 0.711835 0.7233222 0.6764299 0.7378685 0.654737 0.6766939 0.7266069 0.6544124 0.7119118 0.73611534 0.6774593 0.7118543 0.7357181 0.6898108 0.7119487 0.6437201 0.72283405 0.71198285 0.69464225 0.7268106 0.73762333 0.6524845 0.73756695 0.67608523 0.72286624 0.7361264 0.6775137 0.73637646 0.6763342 0.6442059 0.7270935 0.6472621 0.6778689 0.69102335 0.6901903 0.7231266 0.7367321 0.6770137 0.647176 0.6443135 0.72635275
0.9369369 0.726219 0.6950292 0.68960065 0.6430248 0.71200097 0.72612834 0.6949096 0.6430243 0.69554055 0.71185416 0.72333765 0.67643964 0.7378756 0.65473765 0.6766998 0.72662055 0.6544127 0.7119303 0.7361232 0.6774633 0.71187246 0.7357263 0.6898272 0.7119649 0.64371675 0.7228491 0.712 0.6946578 0.72682416 0.73762995 0.65249187 0.73757356 0.67609763 0.7228823 0.7361349 0.6775176 0.7363844 0.67634684 0.64420015 0.72710687 0.64726025 0.6778729 0.69103223 0.69020444 0.7231419 0.73674 0.6770238 0.64717424 0.6443081 0.7263666
0.9379379 0.726233 0.69504225 0.6896168 0.6430227 0.71201915 0.7261422 0.694928 0.6430222 0.6955519 0.71187335 0.72335327 0.676449 0.73788244 0.65473807 0.67670596 0.72663456 0.6544134 0.7119491 0.7361307 0.6774669 0.7118908 0.7357348 0.68984365 0.71198124 0.64371336 0.7228644 0.7120173 0.6946731 0.7268379 0.7376366 0.6524993 0.7375801 0.6761102 0.722898 0.73614335 0.67752147 0.73639226 0.6763597 0.64419454 0.72712064 0.6472585 0.677877 0.69104123 0.69021875 0.72315747 0.736748 0.67703426 0.6471727 0.644303 0.7263803
0.9389389 0.7262471 0.69505566 0.68963283 0.64302105 0.71203744 0.72615635 0.6949467 0.64302045 0.6955634 0.7118926 0.7233687 0.6764588 0.7378895 0.6547389 0.67671204 0.7266484 0.65441394 0.711968 0.73613876 0.67747104 0.71190923 0.7357434 0.6898603 0.71199775 0.6437102 0.7228797 0.71203464 0.69468886 0.7268515 0.73764336 0.65250707 0.73758703 0.6761228 0.72291374 0.73615205 0.6775256 0.73639995 0.6763726 0.6441892 0.72713435 0.6472568 0.6778813 0.6910502 0.690233 0.7231729 0.7367564 0.67704475 0.6471709 0.64429784 0.72639453
0.9399399 0.7262612 0.69506896 0.6896489 0.6430192 0.7120555 0.72617024 0.6949654 0.6430184 0.69557506 0.711912 0.72338444 0.6764686 0.7378967 0.6547396 0.6767184 0.7266625 0.65441465 0.711987 0.7361469 0.6774753 0.71192783 0.73575175 0.68987703 0.71201444 0.6437069 0.7228951 0.71205205 0.6947044 0.72686535 0.7376501 0.6525147 0.7375938 0.67613566 0.72292984 0.73616064 0.67752993 0.73640794 0.6763856 0.644184 0.72714806 0.6472552 0.6778856 0.69105935 0.6902475 0.72318864 0.7367644 0.6770551 0.6471696 0.644293 0.72640836
0.9409409 0.7262755 0.69508237 0.6896653 0.64301753 0.71207374 0.7261844 0.69498426 0.643017 0.6955869 0.711931 0.7234003 0.6764785 0.7379038 0.65474045 0.67672473 0.7266765 0.65441555 0.71200603 0.7361549 0.6774793 0.7119466 0.7357602 0.6898937 0.71203095 0.64370406 0.7229102 0.71206945 0.6947201 0.72687894 0.737657 0.65252227 0.7376004 0.6761486 0.7229459 0.7361693 0.67753416 0.7364161 0.67639875 0.6441786 0.7271618 0.6472534 0.6778901 0.6910686 0.69026214 0.7232044 0.73677266 0.677066 0.6471683 0.6442882 0.72642267
0.9419419 0.72628963 0.69509596 0.68968177 0.6430162 0.71209216 0.72619843 0.6950032 0.64301527 0.6955988 0.7119505 0.72341615 0.6764888 0.7379108 0.65474164 0.6767313 0.7266906 0.6544165 0.712025 0.7361631 0.6774841 0.71196496 0.7357691 0.6899106 0.7120477 0.6437011 0.7229255 0.71208704 0.69473606 0.72689307 0.7376642 0.65253013 0.7376073 0.6761613 0.72296196 0.73617804 0.67753875 0.7364242 0.6764119 0.6441737 0.72717565 0.64725214 0.6778948 0.69107807 0.6902766 0.72322 0.73678076 0.67707664 0.6471671 0.6442833 0.7264366
0.9429429 0.7263041 0.6951094 0.6896981 0.64301497 0.7121107 0.72621274 0.6950222 0.64301395 0.69561076 0.71197015 0.72343224 0.67649907 0.73791796 0.6547425 0.6767381 0.7267049 0.6544176 0.71204394 0.73617125 0.6774883 0.7119841 0.7357775 0.6899275 0.7120643 0.6436982 0.7229411 0.7121047 0.6947519 0.72690713 0.7376709 0.65253806 0.73761433 0.6761747 0.7229782 0.7361869 0.6775434 0.7364322 0.6764254 0.6441687 0.7271897 0.6472509 0.67789954 0.6910875 0.6902915 0.72323585 0.73678917 0.6770876 0.6471658 0.64427847 0.72645086
0.9439439 0.7263183 0.6951232 0.68971485 0.6430134 0.7121292 0.72622675 0.6950416 0.64301246 0.6956227 0.71198946 0.7234481 0.6765093 0.7379255 0.65474385 0.6767448 0.72671896 0.6544187 0.71206325 0.7361795 0.677493 0.7120027 0.7357865 0.6899448 0.71208113 0.6436957 0.7229566 0.7121225 0.6947682 0.726921 0.73767805 0.65254605 0.73762137 0.6761879 0.7229943 0.7361956 0.677548 0.7364405 0.67643887 0.64416355 0.72720355 0.64724964 0.67790455 0.69109714 0.6903064 0.7232517 0.7367976 0.67709845 0.64716494 0.64427406 0.7264652
0.9449449 0.7263326 0.69513714 0.6897316 0.6430122 0.71214783 0.7262412 0.6950606 0.64301133 0.6956349 0.7120091 0.72346425 0.67651963 0.7379328 0.6547451 0.6767518 0.7267332 0.6544202 0.7120822 0.73618776 0.6774979 0.7120217 0.7357951 0.6899618 0.7120982 0.6436929 0.72297204 0.71214014 0.69478434 0.7269352 0.7376851 0.6525546 0.73762846 0.6762009 0.7230106 0.7362045 0.67755306 0.7364488 0.6764524 0.6441589 0.7272176 0.6472485 0.67790943 0.691107 0.6903214 0.7232677 0.73680586 0.6771095 0.64716417 0.6442695 0.72647953
0.9459459 0.7263474 0.695151 0.6897485 0.6430111 0.7121668 0.72625566 0.69508004 0.6430098 0.69564724 0.712029 0.72348034 0.6765303 0.73794013 0.65474653 0.6767588 0.7267473 0.65442157 0.7121018 0.73619616 0.6775027 0.7120407 0.7358039 0.689979 0.71211535 0.6436904 0.722988 0.712158 0.69480056 0.72694933 0.7376923 0.6525626 0.73763573 0.6762146 0.7230269 0.73621356 0.67755806 0.7364571 0.6764663 0.64415413 0.7272316 0.6472476 0.6779146 0.691117 0.69033635 0.72328347 0.7368145 0.6771211 0.6471631 0.6442653 0.7264937
0.9469469 0.72636175 0.6951651 0.68976545 0.6430102 0.7121856 0.72627 0.6950993 0.64300865 0.6956598 0.71204877 0.72349644 0.6765411 0.7379476 0.65474796 0.6767659 0.7267619 0.65442294 0.7121211 0.7362044 0.67750776 0.71205974 0.73581284 0.68999654 0.7121322 0.6436881 0.7230035 0.712176 0.6948172 0.7269636 0.7376994 0.6525709 0.7376429 0.6762282 0.7230434 0.73622227 0.67756313 0.73646533 0.67647994 0.6441495 0.72724557 0.6472468 0.67792 0.69112676 0.6903517 0.72329944 0.73682296 0.67713237 0.64716256 0.64426106 0.7265082
0.9479479 0.7263762 0.6951792 0.68978244 0.64300954 0.71220434 0.7262844 0.695119 0.6430079 0.69567215 0.7120687 0.7235127 0.6765518 0.73795503 0.6547498 0.67677325 0.72677606 0.65442455 0.7121405 0.73621285 0.6775129 0.71207887 0.7358218 0.69001406 0.71214944 0.64368576 0.7230192 0.71219397 0.69483364 0.72697777 0.73770666 0.6525795 0.7376501 0.6762418 0.72305965 0.73623145 0.6775684 0.736474 0.6764938 0.6441451 0.7272599 0.64724594 0.6779252 0.69113696 0.6903668 0.7233157 0.7368315 0.67714417 0.64716184 0.6442571 0.7265225
0.9489489 0.7263911 0.6951935 0.68979955 0.6430086 0.7122233 0.726299 0.6951386 0.643007 0.69568473 0.71208847 0.72352886 0.67656285 0.73796254 0.6547516 0.67678064 0.72679055 0.6544263 0.71216005 0.7362213 0.67751825 0.7120981 0.73583084 0.6900317 0.7121666 0.6436833 0.72303504 0.71221226 0.6948504 0.7269919 0.73771405 0.6525881 0.7376572 0.67625576 0.7230764 0.7362405 0.67757356 0.7364822 0.67650795 0.64414084 0.72727406 0.6472452 0.6779307 0.691147 0.6903824 0.7233319 0.7368402 0.6771557 0.6471613 0.644253 0.72653705
0.9499499 0.7264056 0.6952079 0.6898168 0.64300793 0.71224236 0.7263135 0.69515836 0.6430061 0.6956974 0.71210855 0.7235452 0.6765736 0.7379701 0.6547534 0.6767884 0.7268053 0.65442806 0.71217966 0.73622984 0.6775237 0.71211725 0.7358397 0.6900494 0.71218395 0.6436814 0.72305095 0.71223027 0.6948671 0.72700644 0.7377215 0.65259683 0.7376644 0.67626953 0.72309285 0.7362495 0.6775791 0.73649085 0.6765221 0.64413625 0.7272883 0.6472449 0.67793643 0.6911573 0.6903981 0.723348 0.7368489 0.6771674 0.6471608 0.64424884 0.72655165
0.950951 0.7264205 0.6952225 0.6898341 0.6430074 0.71226156 0.726328 0.69517833 0.6430055 0.6957105 0.71212846 0.7235615 0.67658484 0.73797774 0.65475523 0.6767959 0.72681975 0.65443003 0.71219933 0.7362386 0.6775291 0.7121364 0.73584884 0.6900673 0.71220136 0.64367944 0.72306675 0.7122487 0.69488376 0.72702086 0.7377287 0.6526054 0.7376716 0.6762836 0.72310966 0.7362585 0.6775848 0.73649937 0.6765364 0.64413226 0.7273028 0.6472441 0.6779423 0.6911678 0.6904136 0.72336423 0.73685753 0.67717916 0.6471605 0.6442452 0.72656614
0.951952 0.7264354 0.69523704 0.68985164 0.643007 0.7122808 0.7263427 0.6951982 0.6430049 0.6957234 0.71214867 0.7235781 0.676596 0.7379856 0.6547574 0.67680347 0.7268344 0.65443206 0.71221924 0.73624724 0.6775348 0.712156 0.735858 0.6900851 0.7122189 0.6436773 0.7230825 0.71226686 0.69490093 0.72703534 0.7377362 0.6526142 0.7376793 0.67629766 0.7231264 0.73626786 0.6775906 0.7365079 0.67655075 0.6441283 0.72731715 0.64724374 0.6779482 0.6911786 0.69042945 0.7233807 0.73686624 0.67719114 0.6471604 0.6442414 0.7265807
0.952953 0.72645 0.6952517 0.6898691 0.6430067 0.71230006 0.72635734 0.6952181 0.64300424 0.6957364 0.7121689 0.7235946 0.6766075 0.73799336 0.6547595 0.6768114 0.726849 0.6544342 0.71223885 0.73625594 0.6775406 0.71217567 0.7358671 0.6901033 0.71223634 0.64367574 0.7230987 0.71228546 0.694918 0.72704995 0.73774356 0.65262336 0.7376869 0.6763119 0.72314304 0.73627704 0.67759645 0.7365165 0.67656535 0.64412427 0.7273315 0.64724356 0.6779539 0.69118905 0.69044536 0.7233971 0.73687524 0.67720324 0.6471604 0.64423776 0.7265954
0.953954 0.7264653 0.6952666 0.68988687 0.64300627 0.7123194 0.726372 0.6952384 0.64300394 0.6957496 0.7121891 0.7236111 0.67661905 0.73800105 0.6547619 0.6768195 0.72686374 0.65443635 0.7122589 0.73626465 0.67754644 0.71219504 0.7358764 0.6901214 0.71225375 0.64367384 0.72311485 0.7123039 0.694935 0.72706443 0.7377513 0.65263236 0.7376942 0.67632633 0.72316 0.7362864 0.6776023 0.73652536 0.67658 0.6441204 0.72734606 0.6472435 0.67796004 0.69119984 0.6904612 0.7234134 0.73688394 0.6772154 0.64716035 0.6442343 0.72661024
0.954955 0.72648036 0.69528145 0.6899046 0.6430061 0.7123388 0.726387 0.6952586 0.64300376 0.6957629 0.7122095 0.72362775 0.6766306 0.73800904 0.6547642 0.6768274 0.7268785 0.6544388 0.71227896 0.7362736 0.6775526 0.7122146 0.73588556 0.69013965 0.71227163 0.64367235 0.72313094 0.7123225 0.69495225 0.72707915 0.7377588 0.65264153 0.7377018 0.6763408 0.72317684 0.7362956 0.6776085 0.7365338 0.67659473 0.64411676 0.7273605 0.64724326 0.67796654 0.6912108 0.69047725 0.72343004 0.7368928 0.6772278 0.64716035 0.6442309 0.72662497
0.955956 0.72649515 0.6952963 0.6899224 0.64300585 0.71235824 0.72640187 0.6952788 0.6430035 0.69577616 0.71222985 0.72364444 0.6766425 0.7380171 0.65476674 0.67683566 0.7268931 0.65444136 0.7122989 0.7362824 0.6775584 0.7122342 0.73589504 0.690158 0.7122893 0.64367086 0.7231472 0.71234107 0.69496953 0.7270942 0.7377667 0.6526507 0.7377094 0.6763553 0.7231939 0.736305 0.67761475 0.7365428 0.6766094 0.6441131 0.7273752 0.6472432 0.6779728 0.6912218 0.69049335 0.7234465 0.73690164 0.67724025 0.6471607 0.6442278 0.7266399
0.956957 0.7265103 0.69531155 0.68994045 0.64300597 0.7123778 0.72641665 0.6952994 0.6430036 0.6957899 0.7122503 0.7236611 0.67665434 0.7380248 0.6547693 0.6768442 0.7269081 0.6544437 0.71231884 0.7362913 0.6775649 0.7122541 0.73590446 0.6901764 0.712307 0.6436694 0.7231632 0.7123599 0.6949869 0.72710866 0.7377744 0.65266025 0.7377171 0.67637 0.72321093 0.7363145 0.6776211 0.73655164 0.6766244 0.64410937 0.7273897 0.64724344 0.6779794 0.691233 0.6905098 0.723463 0.73691094 0.6772529 0.6471611 0.6442244 0.72665477
0.957958 0.7265256 0.6953267 0.6899586 0.6430061 0.7123975 0.7264318 0.69532 0.64300346 0.6958035 0.71227103 0.72367823 0.67666614 0.7380327 0.65477204 0.67685264 0.72692305 0.6544466 0.7123393 0.73630047 0.6775712 0.7122739 0.7359139 0.690195 0.7123249 0.6436682 0.7231795 0.71237886 0.6950046 0.72712344 0.7377821 0.6526697 0.737725 0.6763849 0.72322804 0.7363241 0.6776276 0.7365606 0.6766395 0.64410615 0.7274043 0.6472437 0.6779861 0.6912442 0.6905264 0.7234799 0.7369198 0.6772655 0.64716136 0.6442214 0.7266696
0.958959 0.7265406 0.6953421 0.68997663 0.64300627 0.71241724 0.72644675 0.69534075 0.6430036 0.69581723 0.7122913 0.7236949 0.6766785 0.73804086 0.65477496 0.67686135 0.7269381 0.65444934 0.7123594 0.7363093 0.67757773 0.7122937 0.73592335 0.6902137 0.712343 0.643667 0.723196 0.7123977 0.6950223 0.72713846 0.73778987 0.65267915 0.73773265 0.6763999 0.72324514 0.7363336 0.67763406 0.7365695 0.6766549 0.64410275 0.72741914 0.647244 0.67799276 0.69125557 0.6905426 0.72349656 0.73692894 0.6772784 0.6471619 0.6442184 0.7266844
0.95996 0.726556 0.6953576 0.68999493 0.64300674 0.71243685 0.726462 0.69536144 0.6430039 0.69583106 0.71231216 0.7237117 0.67669064 0.738049 0.65477777 0.67687005 0.726953 0.65445226 0.71237975 0.7363185 0.67758447 0.7123138 0.7359328 0.69023246 0.71236104 0.6436659 0.7232125 0.7124168 0.69504 0.7271533 0.73779786 0.6526891 0.7377406 0.67641467 0.7232625 0.73634326 0.6776409 0.7365787 0.67666996 0.6440994 0.72743404 0.64724433 0.67799973 0.69126713 0.6905593 0.72351325 0.736938 0.6772911 0.6471623 0.64421535 0.72669965
0.960961 0.7265715 0.6953732 0.6900133 0.64300716 0.7124568 0.7264769 0.6953824 0.6430042 0.6958452 0.7123329 0.72372895 0.67670286 0.73805714 0.6547807 0.6768788 0.7269681 0.65445524 0.7124 0.73632765 0.6775912 0.71233386 0.7359426 0.69025135 0.712379 0.6436649 0.7232288 0.7124358 0.6950576 0.72716844 0.7378059 0.6526985 0.7377487 0.67642987 0.7232796 0.7363526 0.6776478 0.73658776 0.6766854 0.6440964 0.7274488 0.64724505 0.67800653 0.69127876 0.69057596 0.72353023 0.7369473 0.67730427 0.6471632 0.6442126 0.72671473
0.961962 0.7265867 0.6953887 0.69003165 0.6430079 0.7124769 0.7264922 0.6954032 0.6430046 0.69585913 0.7123538 0.7237458 0.6767152 0.7380653 0.6547837 0.6768879 0.7269832 0.6544582 0.7124206 0.7363367 0.6775982 0.7123539 0.73595214 0.69027025 0.71239734 0.64366424 0.7232454 0.7124549 0.6950756 0.72718346 0.73781383 0.6527085 0.73775655 0.6764451 0.72329676 0.7363624 0.67765474 0.73659706 0.676701 0.6440933 0.72746354 0.6472455 0.6780139 0.6912906 0.690593 0.7235473 0.7369565 0.67731744 0.6471639 0.6442101 0.72673
0.962963 0.72660214 0.69540447 0.6900502 0.64300835 0.71249694 0.72650737 0.6954242 0.6430052 0.69587344 0.7123745 0.7237629 0.6767278 0.7380735 0.65478706 0.6768969 0.7269984 0.6544616 0.7124411 0.7363461 0.6776049 0.712374 0.73596174 0.6902894 0.7124156 0.64366335 0.72326183 0.71247387 0.69509387 0.7271986 0.73782176 0.65271854 0.7377644 0.67646044 0.7233143 0.73637205 0.67766184 0.73660606 0.67671657 0.64409035 0.72747856 0.6472464 0.6780212 0.6913025 0.6906099 0.72356397 0.7369657 0.67733073 0.64716494 0.64420754 0.726745
0.963964 0.7266177 0.69542044 0.690069 0.6430092 0.71251696 0.7265226 0.6954454 0.6430059 0.6958877 0.71239555 0.7237803 0.67674065 0.7380818 0.65479034 0.67690635 0.7270133 0.6544647 0.7124618 0.73635536 0.6776122 0.71239424 0.73597145 0.69030845 0.71243393 0.6436627 0.72327846 0.7124933 0.69511193 0.72721374 0.73783 0.6527285 0.73777276 0.6764759 0.723332 0.73638177 0.6776692 0.73661506 0.6767325 0.6440876 0.7274934 0.64724714 0.67802835 0.69131434 0.690627 0.723581 0.736975 0.677344 0.64716595 0.64420503 0.7267601
0.964965 0.7266335 0.69543624 0.6900879 0.64300996 0.71253705 0.7265381 0.69546664 0.64300656 0.6959019 0.71241665 0.72379744 0.67675334 0.7380902 0.6547939 0.67691565 0.72702867 0.6544681 0.71248245 0.73636466 0.6776195 0.7124145 0.73598117 0.69032794 0.71245235 0.64366204 0.7232952 0.7125125 0.69513017 0.727229 0.73783827 0.65273863 0.7377807 0.67649156 0.72334915 0.73639166 0.67767656 0.7366244 0.6767484 0.64408475 0.7275086 0.6472482 0.67803586 0.6913265 0.69064426 0.72359824 0.7369844 0.67735755 0.647167 0.6442026 0.72677565
0.965966 0.7266486 0.6954525 0.69010675 0.6430109 0.71255755 0.7265534 0.6954881 0.64300746 0.69591665 0.7124378 0.7238147 0.6767663 0.7380986 0.65479726 0.676925 0.727044 0.65447176 0.7125032 0.736374 0.67762685 0.71243507 0.7359912 0.69034725 0.7124708 0.6436617 0.7233122 0.71253216 0.69514847 0.7272443 0.73784643 0.6527489 0.73778903 0.67650735 0.72336686 0.73640156 0.677684 0.7366339 0.6767643 0.6440822 0.7275238 0.64724904 0.6780436 0.69133854 0.6906614 0.72361517 0.73699397 0.6773712 0.6471682 0.6442005 0.7267911
0.966967 0.7266646 0.6954685 0.6901256 0.64301187 0.71257794 0.726569 0.69550955 0.6430085 0.6959312 0.71245867 0.723832 0.6767793 0.7381069 0.6548011 0.67693466 0.7270594 0.6544754 0.7125241 0.73638356 0.67763454 0.7124553 0.7360011 0.69036674 0.7124892 0.6436615 0.7233289 0.7125517 0.6951669 0.72725964 0.73785484 0.6527594 0.73779714 0.67652327 0.7233843 0.7364116 0.6776917 0.73664314 0.67678034 0.6440798 0.72753876 0.6472504 0.67805123 0.691351 0.69067866 0.7236325 0.7370034 0.677385 0.64716965 0.6441982 0.72680616
0.967968 0.72668034 0.69548494 0.69014466 0.6430131 0.71259815 0.72658426 0.695531 0.6430094 0.6959458 0.71247995 0.72384924 0.6767924 0.73811555 0.6548049 0.67694426 0.72707486 0.65447897 0.71254504 0.7363933 0.6776419 0.712476 0.7360109 0.69038635 0.7125079 0.64366084 0.7233458 0.7125713 0.6951854 0.72727513 0.73786306 0.65277 0.7378053 0.67653906 0.72340214 0.73642147 0.6776995 0.73665255 0.6767966 0.64407736 0.7275538 0.64725155 0.6780592 0.6913631 0.6906962 0.7236497 0.7370128 0.6773989 0.64717096 0.6441964 0.7268217
0.968969 0.72669625 0.6955012 0.6901641 0.64301443 0.7126187 0.72660005 0.6955527 0.64301056 0.6959605 0.71250135 0.7238668 0.67680573 0.7381241 0.6548088 0.6769541 0.7270901 0.6544829 0.7125661 0.73640263 0.6776497 0.7124965 0.73602086 0.69040596 0.7125265 0.6436607 0.72336245 0.71259093 0.6952042 0.7272905 0.73787165 0.6527805 0.73781353 0.6765553 0.7234198 0.7364316 0.677707 0.7366619 0.6768129 0.644075 0.7275692 0.6472529 0.67806715 0.69137585 0.6907136 0.72366697 0.73702246 0.6774128 0.64717245 0.6441942 0.72683716
0.96997 0.726712 0.69551766 0.69018316 0.64301556 0.7126392 0.72661537 0.6955743 0.6430116 0.6959756 0.71252257 0.72388446 0.67681897 0.7381327 0.6548125 0.6769642 0.7271058 0.6544869 0.71258706 0.7364123 0.67765754 0.712517 0.7360308 0.6904257 0.7125454 0.6436607 0.72337943 0.7126106 0.6952228 0.72730607 0.7378798 0.6527912 0.73782223 0.67657125 0.72343785 0.73644143 0.67771506 0.73667175 0.6768294 0.6440728 0.7275845 0.6472544 0.6780752 0.6913885 0.6907316 0.7236843 0.737032 0.6774268 0.64717424 0.6441924 0.7268527
0.970971 0.7267279 0.69553435 0.69020265 0.64301723 0.7126597 0.72663116 0.6955963 0.6430132 0.6959907 0.71254396 0.72390187 0.67683274 0.73814136 0.6548168 0.6769741 0.72712123 0.65449095 0.71260816 0.7364218 0.67766553 0.7125376 0.73604107 0.6904457 0.71256435 0.6436608 0.7233965 0.71263045 0.6952417 0.7273217 0.7378882 0.6528018 0.73783076 0.6765876 0.72345567 0.73645127 0.6777232 0.7366812 0.6768458 0.6440706 0.72759986 0.64725584 0.67808366 0.6914015 0.6907493 0.7237018 0.73704165 0.6774411 0.64717597 0.6441907 0.7268683
0.971972 0.7267438 0.6955509 0.69022214 0.6430187 0.71268064 0.72664696 0.6956181 0.64301443 0.6960058 0.7125654 0.72391963 0.6768461 0.73815006 0.654821 0.67698437 0.7271371 0.65449494 0.71262944 0.73643166 0.6776737 0.7125586 0.7360513 0.69046575 0.71258307 0.6436611 0.72341335 0.7126503 0.6952605 0.7273373 0.7378967 0.65281284 0.7378391 0.67660385 0.7234734 0.73646164 0.6777314 0.7366908 0.6768623 0.64406884 0.7276152 0.6472573 0.67809194 0.69141436 0.6907673 0.7237193 0.7370515 0.67745554 0.64717746 0.644189 0.7268839
0.972973 0.72675973 0.69556767 0.69024163 0.64302045 0.7127013 0.7266626 0.69564027 0.643016 0.696021 0.712587 0.72393715 0.67685974 0.73815894 0.65482527 0.6769947 0.7271526 0.6544994 0.7126507 0.73644155 0.6776819 0.7125796 0.73606116 0.6904858 0.7126021 0.6436612 0.72343075 0.71267027 0.6952796 0.727353 0.7379052 0.6528237 0.7378477 0.67662054 0.72349167 0.736472 0.6777399 0.7367005 0.6768792 0.64406675 0.7276308 0.6472593 0.6781003 0.6914273 0.6907851 0.72373664 0.7370611 0.6774698 0.6471796 0.64418745 0.7268997
0.973974 0.7267759 0.69558465 0.6902614 0.643022 0.7127222 0.72667843 0.6956623 0.64301777 0.69603634 0.7126085 0.723955 0.6768736 0.7381676 0.65482956 0.677005 0.72716826 0.65450364 0.71267194 0.73645127 0.67769027 0.7126004 0.73607147 0.6905059 0.7126211 0.6436615 0.7234477 0.71269035 0.6952989 0.7273688 0.73791397 0.6528348 0.7378562 0.676637 0.7235096 0.736482 0.6777482 0.7367103 0.67689615 0.644065 0.7276462 0.64726114 0.678109 0.69144017 0.69080347 0.7237542 0.737071 0.6774845 0.64718175 0.64418596 0.72691536
0.974975 0.726792 0.6956016 0.6902812 0.643024 0.7127429 0.7266944 0.6956846 0.64301944 0.6960522 0.7126303 0.7239727 0.67688763 0.7381765 0.6548341 0.6770156 0.72718406 0.6545082 0.71269333 0.7364612 0.6776987 0.71262145 0.7360819 0.69052625 0.71264046 0.64366204 0.7234649 0.71271044 0.6953179 0.7273844 0.73792267 0.6528459 0.7378649 0.6766536 0.72352785 0.7364924 0.6777567 0.73671997 0.6769132 0.64406335 0.72766167 0.64726317 0.6781179 0.6914536 0.69082147 0.7237719 0.7370808 0.677499 0.6471838 0.64418477 0.7269312
0.975976 0.7268081 0.6956187 0.690301 0.64302576 0.7127639 0.72671014 0.69570684 0.6430214 0.6960678 0.712652 0.7239906 0.6769017 0.73818535 0.6548388 0.6770263 0.72719973 0.6545126 0.7127148 0.73647106 0.67770725 0.71264243 0.73609215 0.69054663 0.7126594 0.64366245 0.7234825 0.7127307 0.69533736 0.7274004 0.73793143 0.65285736 0.73787373 0.6766705 0.72354597 0.7365026 0.6777656 0.7367299 0.67693007 0.6440618 0.72767717 0.6472651 0.67812663 0.6914668 0.6908398 0.7237895 0.7370907 0.67751366 0.6471861 0.6441834 0.7269469
0.976977 0.7268244 0.6956359 0.690321 0.6430278 0.71278507 0.7267263 0.69572914 0.6430232 0.6960833 0.71267384 0.7240085 0.6769159 0.73819435 0.6548434 0.6770369 0.7272156 0.6545174 0.7127363 0.73648113 0.67771614 0.7126635 0.7361026 0.6905672 0.71267873 0.6436628 0.7234996 0.712751 0.6953566 0.7274162 0.7379401 0.6528687 0.7378825 0.67668724 0.7235641 0.73651284 0.67777437 0.73673975 0.6769473 0.6440601 0.72769284 0.64726734 0.67813575 0.6914805 0.6908584 0.7238074 0.73710054 0.67752874 0.64718825 0.64418226 0.7269627
0.977978 0.7268406 0.6956534 0.69034123 0.64303 0.7128064 0.7267423 0.6957517 0.6430252 0.6960993 0.7126957 0.7240265 0.6769302 0.7382033 0.65484834 0.67704785 0.72723144 0.65452224 0.712758 0.73649126 0.67772484 0.71268475 0.7361129 0.69058776 0.71269804 0.64366376 0.723517 0.7127714 0.6953764 0.72743237 0.7379488 0.6528799 0.73789114 0.67670447 0.72358245 0.73652315 0.6777833 0.73674977 0.6769646 0.6440588 0.7277087 0.6472695 0.6781448 0.6914938 0.69087684 0.72382504 0.73711056 0.67754376 0.647191 0.64418113 0.7269786
0.978979 0.72685695 0.6956708 0.6903613 0.64303225 0.71282744 0.72675824 0.6957745 0.6430275 0.6961149 0.7127177 0.72404444 0.6769446 0.73821235 0.6548531 0.67705905 0.7272474 0.65452707 0.71277976 0.7365013 0.6777339 0.712706 0.7361234 0.6906084 0.71271753 0.6436648 0.7235342 0.71279174 0.6953959 0.72744817 0.73795795 0.6528915 0.7379 0.6767215 0.72360075 0.736534 0.6777922 0.73675954 0.67698216 0.6440574 0.7277245 0.6472719 0.67815405 0.6915075 0.6908955 0.7238431 0.73712045 0.67755884 0.6471932 0.6441803 0.72699463
0.97998 0.7268736 0.69568825 0.6903816 0.64303464 0.71284884 0.7267746 0.6957973 0.64302963 0.69613105 0.7127396 0.72406256 0.6769589 0.7382214 0.65485835 0.6770701 0.7272635 0.654532 0.7128016 0.7365115 0.6777431 0.7127273 0.73613393 0.6906294 0.71273696 0.64366573 0.72355205 0.71281236 0.6954157 0.7274644 0.73796684 0.6529032 0.7379088 0.676739 0.7236192 0.73654425 0.67780143 0.7367695 0.6769995 0.6440564 0.7277401 0.64727426 0.67816323 0.69152147 0.69091433 0.723861 0.7371306 0.67757416 0.6471959 0.6441794 0.72701067
0.980981 0.7268898 0.6957057 0.6904019 0.64303696 0.71287024 0.7267906 0.69582003 0.643032 0.6961472 0.7127617 0.7240805 0.6769736 0.7382304 0.65486336 0.6770813 0.7272794 0.65453696 0.71282333 0.7365216 0.6777522 0.7127487 0.7361445 0.69065017 0.71275645 0.6436667 0.72356945 0.712833 0.6954354 0.7274804 0.7379757 0.652915 0.7379179 0.6767562 0.7236378 0.73655474 0.6778107 0.7367796 0.6770174 0.64405537 0.72775596 0.6472768 0.6781727 0.6915353 0.69093317 0.72387886 0.7371406 0.6775895 0.6471986 0.64417857 0.72702664
0.981982 0.72690624 0.6957235 0.69042253 0.6430396 0.7128917 0.7268068 0.6958427 0.6430345 0.69616336 0.71278393 0.72409874 0.67698854 0.73823965 0.65486854 0.67709255 0.7272954 0.6545422 0.712845 0.73653185 0.67776155 0.71277016 0.73615515 0.69067115 0.71277606 0.6436678 0.723587 0.71285355 0.6954554 0.7274968 0.7379848 0.65292686 0.7379271 0.67677367 0.7236562 0.7365655 0.6778201 0.73678976 0.677035 0.64405435 0.72777176 0.64727944 0.6781824 0.69154936 0.690952 0.72389704 0.73715097 0.67760485 0.6472015 0.64417803 0.727043
0.982983 0.7269228 0.69574136 0.69044316 0.6430423 0.7129131 0.7268232 0.69586575 0.64303714 0.69618 0.712806 0.72411716 0.67700326 0.73824894 0.6548738 0.67710406 0.72731185 0.6545475 0.7128672 0.7365421 0.67777085 0.7127918 0.73616594 0.6906922 0.712796 0.64366907 0.7236047 0.71287423 0.6954753 0.72751296 0.7379937 0.652939 0.7379359 0.6767913 0.723675 0.73657626 0.67782974 0.7367999 0.677053 0.64405334 0.7277876 0.6472823 0.67819214 0.69156355 0.6909711 0.72391516 0.73716104 0.67762035 0.6472042 0.64417756 0.727059
0.983984 0.7269394 0.6957594 0.69046366 0.64304495 0.71293473 0.72683954 0.6958889 0.6430397 0.69619644 0.7128284 0.7241352 0.67701846 0.73825824 0.6548792 0.67711586 0.72732794 0.654553 0.7128892 0.73655236 0.6777807 0.71281344 0.73617655 0.6907135 0.71281564 0.6436703 0.7236224 0.7128951 0.6954955 0.72752917 0.738003 0.65295094 0.73794514 0.67680895 0.7236936 0.73658675 0.6778394 0.7368102 0.6770708 0.64405274 0.7278036 0.6472849 0.6782019 0.69157785 0.69099015 0.72393316 0.73717123 0.6776362 0.6472072 0.64417714 0.7270752
0.984985 0.72695607 0.6957773 0.6904846 0.64304775 0.7129563 0.7268558 0.69591206 0.64304227 0.69621277 0.7128505 0.72415376 0.6770335 0.7382676 0.6548848 0.67712754 0.72734404 0.6545586 0.71291137 0.73656285 0.67779016 0.712835 0.7361872 0.69073486 0.7128355 0.6436719 0.7236402 0.712916 0.69551563 0.72754556 0.738012 0.6529633 0.7379542 0.67682695 0.7237122 0.73659736 0.67784935 0.7368202 0.6770889 0.644052 0.7278198 0.64728785 0.6782119 0.6915921 0.6910096 0.72395134 0.73718166 0.6776521 0.6472105 0.64417666 0.7270914
0.985986 0.72697264 0.6957953 0.6905055 0.6430506 0.71297807 0.7268722 0.6959353 0.64304525 0.69622934 0.7128728 0.7241721 0.67704856 0.73827696 0.65489054 0.6771393 0.7273604 0.654564 0.7129334 0.7365736 0.6778002 0.7128569 0.73619807 0.6907561 0.71285534 0.64367336 0.7236579 0.71293694 0.6955359 0.72756183 0.7380213 0.6529755 0.73796356 0.6768448 0.7237309 0.73660815 0.6778591 0.73683053 0.6771071 0.6440513 0.7278357 0.647291 0.6782218 0.6916066 0.6910291 0.72396964 0.737192 0.67766786 0.64721364 0.6441765 0.72710764
0.986987 0.72698945 0.6958137 0.6905264 0.6430537 0.71299994 0.7268886 0.69595855 0.6430481 0.6962462 0.71289545 0.7241907 0.67706394 0.7382863 0.65489626 0.6771514 0.7273768 0.65456986 0.71295536 0.736584 0.67780995 0.7128785 0.73620903 0.6907774 0.7128753 0.64367497 0.7236759 0.7129579 0.6955564 0.72757846 0.7380306 0.6529878 0.7379726 0.67686254 0.72374994 0.7366191 0.67786914 0.73684114 0.67712533 0.64405084 0.7278519 0.6472941 0.67823213 0.6916211 0.6910483 0.72398806 0.73720247 0.677684 0.6472167 0.6441764 0.7271241
0.987988 0.7270064 0.69583195 0.6905474 0.6430569 0.71302176 0.7269051 0.69598204 0.6430511 0.6962631 0.71291804 0.72420913 0.67707926 0.738296 0.654902 0.67716324 0.7273931 0.6545759 0.712978 0.73659456 0.6778201 0.71290034 0.7362199 0.69079906 0.7128954 0.6436768 0.72369367 0.7129792 0.69557685 0.72759503 0.73804003 0.65300024 0.7379819 0.67688084 0.7237687 0.7366298 0.67787945 0.7368514 0.6771438 0.6440506 0.7278682 0.6472974 0.67824274 0.6916356 0.691068 0.7240064 0.737213 0.67770016 0.6472203 0.6441761 0.7271405
0.988989 0.7270232 0.6958504 0.6905687 0.6430601 0.7130438 0.72692186 0.69600576 0.64305437 0.69628006 0.7129405 0.7242278 0.6770947 0.7383054 0.6549079 0.6771757 0.7274095 0.65458155 0.7130005 0.73660487 0.67783034 0.71292233 0.7362307 0.69082075 0.71291554 0.6436785 0.7237117 0.713 0.69559747 0.7276115 0.7380493 0.6530128 0.7379915 0.67689914 0.72378767 0.7366406 0.6778895 0.73686177 0.6771624 0.6440502 0.72788423 0.6473005 0.67825276 0.69165057 0.6910877 0.72402453 0.7372234 0.6777163 0.64722353 0.6441764 0.7271568
0.98999 0.72704023 0.69586897 0.6905899 0.6430634 0.71306586 0.7269383 0.69602925 0.6430575 0.69629693 0.7129631 0.7242464 0.67711055 0.73831487 0.65491396 0.6771878 0.727426 0.6545875 0.7130227 0.73661566 0.6778406 0.71294415 0.7362417 0.69084257 0.71293586 0.64368045 0.7237297 0.7130216 0.69561803 0.7276282 0.738059 0.65302545 0.7380009 0.67691725 0.72380674 0.7366516 0.6779001 0.73687243 0.67718107 0.64404994 0.7279004 0.6473042 0.6782635 0.69166553 0.6911074 0.7240432 0.7372338 0.6777328 0.64722735 0.6441765 0.72717345
0.990991 0.7270572 0.6958875 0.6906114 0.64306694 0.71308786 0.72695506 0.69605297 0.64306086 0.69631433 0.712986 0.7242652 0.6771262 0.7383246 0.6549202 0.6772003 0.72744244 0.6545937 0.71304524 0.73662645 0.677851 0.7129663 0.7362527 0.6908646 0.71295595 0.6436826 0.72374785 0.71304274 0.69563895 0.7276446 0.7380682 0.653038 0.7380104 0.67693585 0.72382575 0.7366626 0.6779106 0.736883 0.6771997 0.6440499 0.72791654 0.64730763 0.6782742 0.6916805 0.6911273 0.72406155 0.73724455 0.6777494 0.64723116 0.6441769 0.7271898
0.991992 0.7270742 0.69590616 0.6906327 0.64307034 0.71311 0.7269717 0.69607687 0.6430642 0.6963314 0.7130088 0.72428375 0.67714214 0.73833436 0.6549264 0.6772128 0.72745895 0.6546001 0.7130679 0.7366371 0.6778617 0.71298844 0.7362638 0.6908865 0.71297646 0.64368474 0.72376597 0.7130644 0.69565976 0.72766143 0.738078 0.6530509 0.7380198 0.6769546 0.72384495 0.7366736 0.67792106 0.73689353 0.6772185 0.64404994 0.727933 0.64731133 0.6782848 0.6916957 0.6911474 0.7240804 0.7372551 0.677766 0.647235 0.64417726 0.72720647
0.992993 0.72709125 0.695925 0.6906543 0.64307404 0.71313214 0.72698855 0.6961008 0.64306796 0.69634885 0.71303153 0.72430265 0.6771582 0.738344 0.6549328 0.6772255 0.7274755 0.65460634 0.7130905 0.736648 0.6778721 0.71301085 0.7362749 0.6909085 0.7129968 0.64368695 0.723784 0.71308565 0.69568086 0.72767836 0.7380875 0.653064 0.73802936 0.67697316 0.7238639 0.73668474 0.6779319 0.7369041 0.67723745 0.64405 0.72794944 0.6473152 0.67829573 0.6917109 0.6911675 0.7240989 0.7372657 0.67778254 0.6472388 0.6441776 0.7272229
0.993994 0.7271084 0.695944 0.69067585 0.64307785 0.7131547 0.7270053 0.69612485 0.64307123 0.69636637 0.71305424 0.72432137 0.67717415 0.73835367 0.65493935 0.6772381 0.7274922 0.6546126 0.7131133 0.7366588 0.6778831 0.713033 0.73628616 0.6909308 0.7130171 0.6436893 0.7238022 0.7131072 0.69570184 0.72769517 0.73809713 0.6530771 0.73803896 0.676992 0.72388333 0.73669577 0.6779427 0.736915 0.6772565 0.64405036 0.72796595 0.6473189 0.67830694 0.69172627 0.69118756 0.7241175 0.7372765 0.67779917 0.6472428 0.6441782 0.7272397
0.994995 0.72712564 0.6959629 0.6906978 0.64308155 0.71317685 0.72702223 0.6961491 0.643075 0.6963841 0.71307737 0.7243402 0.67719036 0.7383636 0.65494597 0.6772511 0.727509 0.65461946 0.71313614 0.7366697 0.6778939 0.7130553 0.7362975 0.690953 0.7130378 0.64369154 0.7238207 0.7131288 0.69572306 0.727712 0.7381067 0.6530902 0.73804873 0.67701083 0.7239026 0.73670685 0.67795366 0.7369255 0.6772757 0.6440506 0.7279823 0.6473228 0.6783182 0.6917419 0.6912079 0.72413635 0.73728704 0.6778164 0.6472469 0.644179 0.72725624
0.995996 0.7271429 0.69598204 0.6907195 0.64308554 0.7131994 0.72703904 0.69617325 0.6430791 0.69640183 0.71310025 0.7243593 0.67720675 0.7383734 0.6549524 0.67726403 0.7275257 0.6546258 0.71315885 0.73668075 0.67790496 0.71307766 0.73630863 0.69097555 0.7130585 0.64369416 0.723839 0.71315044 0.6957442 0.72772896 0.7381165 0.6531033 0.7380585 0.6770297 0.72392195 0.7367182 0.67796475 0.73693645 0.67729497 0.64405096 0.7279988 0.6473268 0.6783294 0.6917574 0.6912283 0.72415507 0.7372979 0.6778334 0.64725107 0.6441795 0.727273
0.996997 0.72716016 0.6960014 0.69074136 0.6430894 0.7132219 0.7270561 0.6961974 0.6430828 0.6964197 0.71312344 0.7243782 0.6772232 0.73838323 0.6549593 0.6772772 0.7275427 0.6546326 0.7131817 0.7366918 0.6779161 0.71310025 0.7363201 0.6909977 0.71307886 0.64369696 0.7238574 0.71317226 0.6957656 0.72774607 0.73812616 0.65311676 0.7380681 0.6770489 0.7239414 0.7367295 0.6779761 0.7369471 0.6773144 0.64405155 0.72801554 0.64733106 0.6783408 0.6917731 0.6912489 0.7241738 0.73730886 0.6778507 0.6472554 0.6441805 0.72729
0.997998 0.7271776 0.69602066 0.69076353 0.6430936 0.71324444 0.72707313 0.6962218 0.64308685 0.6964376 0.71314657 0.7243973 0.6772397 0.7383931 0.65496606 0.67729056 0.7275594 0.6546395 0.71320474 0.7367028 0.6779274 0.7131226 0.7363312 0.6910206 0.71309966 0.6436996 0.72387576 0.7131942 0.6957871 0.72776294 0.73813593 0.6531302 0.73807806 0.6770682 0.7239609 0.73674077 0.6779874 0.73695815 0.67733383 0.64405227 0.7280321 0.6473351 0.6783523 0.6917889 0.6912696 0.7241927 0.7373197 0.6778679 0.64725983 0.64418155 0.72730684
0.998999 0.72719496 0.6960401 0.69078547 0.64309776 0.7132671 0.7270904 0.69624627 0.643091 0.6964556 0.71316975 0.72441655 0.6772563 0.73840326 0.654973 0.67730415 0.7275762 0.65464634 0.7132278 0.73671407 0.6779387 0.7131452 0.7363429 0.69104314 0.7131206 0.64370227 0.7238943 0.71321595 0.6958086 0.7277801 0.7381461 0.65314376 0.7380879 0.6770875 0.72398025 0.7367519 0.67799884 0.7369688 0.6773535 0.6440528 0.72804886 0.6473394 0.67836404 0.6918048 0.6912903 0.72421163 0.7373308 0.67788535 0.64726436 0.6441825 0.72732383
1.0 0.72721237 0.6960595 0.69080776 0.6431021 0.7132897 0.7271073 0.696271 0.6430953 0.6964736 0.7131929 0.72443587 0.67727315 0.7384133 0.65498036 0.67731726 0.7275931 0.65465343 0.7132509 0.7367254 0.67795026 0.7131678 0.7363542 0.6910659 0.7131415 0.6437052 0.72391284 0.7132381 0.69583017 0.72779727 0.73815584 0.6531574 0.7380978 0.67710686 0.72399986 0.73676354 0.67801064 0.7369799 0.6773732 0.6440537 0.7280656 0.64734405 0.67837566 0.6918211 0.6913112 0.72423077 0.7373418 0.6779029 0.6472688 0.64418364 0.72734076


==> Plots/samples/SM_AVR_GOV_DynamicNN_pred_samples_R_F.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.99241227 1.0027223 0.99942917 1.0017098 0.99806154 0.99566215 1.0010295 1.0014628 1.0050349 0.98932534 0.9837389 1.0014255 1.0058296 1.0001267 1.0008701 0.99388903 0.9986946 0.9932941 1.0120382 1.0019375 0.9929196 1.0146725 0.99984366 1.0005468 1.0028267 0.9953835 1.0016234 1.0006319 0.98455113 1.0046214 0.99867815 1.0044734 1.0013566 0.9934251 1.0149753 1.0021617 1.0110006 1.0024682 1.000892 0.98560166 1.0009056 1.0035688 1.0042986 1.0016073 0.98711646 1.0118806 1.0041895 1.0008081 1.0021833 0.99805504
0.001001001 0.9903738 1.0003844 0.99712193 0.9993768 0.99598354 0.9934658 0.99886817 0.999133 1.002703 0.9872508 0.9818128 0.9991232 1.0032507 0.9977376 0.99846476 0.9915779 0.9963286 0.9912492 1.0096482 0.99953973 0.99079984 1.0122008 0.9976189 0.99828243 1.0003953 0.9931786 0.99949354 0.99835193 0.98259974 1.0021333 0.9964364 1.0020092 0.999102 0.99143565 1.012373 0.9997685 1.008525 1.0002121 0.99844575 0.98338044 0.9984781 1.0011772 1.0019172 0.99934125 0.9851068 1.0092821 1.00188 0.9983899 0.9996982 0.99569905
0.002002002 0.9883677 0.9980661 0.99483645 0.9970656 0.9939268 0.991303 0.99671763 0.99682695 1.0003875 0.98520553 0.9799193 0.9968352 1.000689 0.9953581 0.9960788 0.9892955 0.99397874 0.9892289 1.0072839 0.99715835 0.9887083 1.0097585 0.995412 0.99604404 0.9979722 0.9910057 0.9973835 0.99609274 0.9806825 0.99967265 0.99421924 0.9995739 0.99685884 0.9894723 1.0097971 0.9973911 1.0060799 0.9979635 0.99601805 0.9811897 0.99605906 0.99879575 0.9995529 0.99709153 0.9831308 1.0067072 0.99957496 0.9959813 0.99722165 0.99337023
0.003003003 0.986391 0.99576694 0.99257153 0.99477285 0.9918887 0.9891714 0.99457693 0.9945421 0.99808705 0.98318666 0.97805595 0.99456024 0.9981455 0.9929881 0.9937116 0.98704106 0.99164456 0.9872313 1.0049453 0.9947923 0.98664206 1.0073448 0.9932211 0.99382997 0.9955576 0.98886293 0.9952912 0.9938523 0.9787958 0.99723923 0.99202377 0.99716717 0.9946267 0.9875331 1.0072479 0.9950282 1.0036649 0.99572206 0.9936075 0.97902817 0.9936491 0.99642485 0.9972054 0.99485755 0.9811855 1.0041561 0.9972747 0.99358207 0.9947543 0.9910682
0.004004004 0.9844409 0.9934856 0.99032617 0.99249727 0.9898668 0.98706913 0.99244493 0.9922756 0.9958009 0.9811914 0.9762182 0.9922975 0.99562156 0.99062735 0.9913632 0.98481363 0.9893253 0.9852533 1.0026313 0.9924417 0.98459905 1.0049589 0.99104446 0.991639 0.99315095 0.986748 0.9932149 0.9916296 0.97693706 0.99483275 0.9898479 0.9947881 0.9924045 0.98561454 1.0047252 0.99267983 1.0012784 0.99348736 0.9912126 0.97689486 0.99124753 0.9940634 0.9948737 0.9926372 0.97926724 1.0016295 0.994979 0.991192 0.99229586 0.98879313
0.005005005 0.98251384 0.9912207 0.988099 0.9902352 0.9878593 0.98499304 0.99032044 0.9900248 0.9935278 0.9792171 0.9744034 0.9900462 0.9931175 0.98827535 0.9890336 0.98261255 0.9870195 0.98329234 1.0003403 0.99010533 0.98257655 1.0025988 0.9888813 0.9894692 0.99075246 0.98465866 0.9911522 0.98942345 0.97510177 0.9924518 0.987689 0.99243563 0.99019104 0.9837144 1.0022285 0.99034476 0.9989191 0.99125874 0.98883224 0.97478795 0.9888548 0.9917115 0.99255705 0.9904298 0.97737294 0.9991271 0.99268764 0.9888114 0.9898465 0.98654395
0.006006006 0.98060656 0.9889716 0.9858893 0.9879859 0.98586357 0.9829411 0.9882022 0.9877878 0.99126637 0.9772613 0.972608 0.9878052 0.99063367 0.98593295 0.986721 0.9804364 0.98472667 0.9813455 0.998071 0.9877826 0.9805722 1.0002626 0.98672926 0.9873188 0.9883615 0.9825926 0.98910135 0.9872318 0.9732878 0.9900956 0.98554546 0.99010795 0.9879859 0.98183024 0.9997568 0.9880225 0.99658465 0.98903567 0.986465 0.9727065 0.9864709 0.98936814 0.9902543 0.98823375 0.9754993 0.99664813 0.99040043 0.9864396 0.9874059 0.9843197
0.007007007 0.9787172 0.98673666 0.98369515 0.9857473 0.98387766 0.98091006 0.98608893 0.98556226 0.98901576 0.97532135 0.97082853 0.98557365 0.98817015 0.98359877 0.98442554 0.9782848 0.9824459 0.97941065 0.99582076 0.98547274 0.97858346 0.99794835 0.9845873 0.98518634 0.98597765 0.9805479 0.9870596 0.98505384 0.9714912 0.9877623 0.98341525 0.98780334 0.9857875 0.97995895 0.9973088 0.9857117 0.9942735 0.98681724 0.9841101 0.97064877 0.98409575 0.9870331 0.9879648 0.9860478 0.9736435 0.9941922 0.9881172 0.98407656 0.98497415 0.98211986
0.008008008 0.9768418 0.98451495 0.9815156 0.98351765 0.98189926 0.9788989 0.98397934 0.98334676 0.9867745 0.9733949 0.96906215 0.98335075 0.9857266 0.9812731 0.98214597 0.97615564 0.98017657 0.9774852 0.9935878 0.9831746 0.9766084 0.9956541 0.9824542 0.9830697 0.983601 0.9785221 0.98502576 0.9828882 0.9697088 0.9854505 0.9812969 0.9855204 0.9835955 0.97809803 0.99488354 0.9834121 0.9919837 0.9846034 0.98176646 0.96861315 0.9817288 0.9847057 0.98568726 0.9838706 0.9718025 0.99175864 0.9858374 0.9817221 0.982551 0.97994256
0.009009009 0.9749777 0.98230565 0.9793496 0.9812962 0.97992665 0.97690415 0.98187274 0.98113996 0.98454165 0.97147983 0.9673061 0.98113513 0.9833028 0.9789554 0.97988117 0.97404766 0.97791725 0.9755672 0.9913701 0.9808875 0.97464484 0.9933772 0.9803285 0.9809672 0.9812316 0.9765129 0.9829978 0.98073316 0.96793824 0.9831584 0.97918856 0.9832568 0.98140866 0.9762453 0.99247974 0.9811226 0.98971224 0.982393 0.97943366 0.9665981 0.9793698 0.98238534 0.98342067 0.9817011 0.96997344 0.9893456 0.983561 0.9793762 0.98013675 0.97778714
0.01001001 0.9731227 0.98010725 0.97719574 0.9790814 0.9779579 0.97492397 0.9797678 0.97894067 0.9823164 0.9695743 0.9655576 0.9789263 0.9808985 0.97664523 0.9776311 0.9719596 0.97566813 0.97365457 0.9891656 0.97861063 0.97269106 0.9911158 0.97820884 0.9788781 0.9788691 0.97451895 0.9809743 0.9785878 0.9661763 0.98088473 0.97708946 0.98101085 0.9792264 0.9743978 0.9900959 0.9788428 0.9874576 0.98018557 0.97711045 0.9646021 0.9770197 0.9800717 0.9811643 0.9795381 0.968154 0.98695296 0.9812875 0.97703785 0.97773045 0.975652
0.011011011 0.9712745 0.9779187 0.9750528 0.9768727 0.97599196 0.9729563 0.9776644 0.97674763 0.98009783 0.9676762 0.9638144 0.97672313 0.978513 0.9743429 0.97539425 0.96989036 0.9734281 0.9717457 0.9869718 0.9763433 0.97074485 0.9888679 0.9760947 0.97679985 0.9765133 0.97253793 0.97895384 0.97645086 0.9644208 0.97862774 0.97499824 0.978781 0.9770481 0.97255456 0.98773015 0.9765714 0.98521805 0.9779811 0.9747969 0.9626235 0.9746774 0.9777642 0.97891736 0.9773811 0.96634245 0.9845794 0.97901684 0.97470814 0.9753336 0.97353613
0.012012012 0.96943074 0.9757393 0.97292006 0.97466964 0.9740272 0.9709994 0.9755609 0.97456074 0.97788507 0.96578425 0.96207476 0.9745257 0.9761458 0.9720479 0.9731701 0.96783835 0.9711964 0.9698392 0.98478734 0.97408473 0.9688057 0.9866314 0.9739849 0.9747321 0.9741647 0.97056794 0.9769349 0.9743216 0.9626692 0.97638583 0.9729142 0.97656536 0.97487366 0.97071296 0.985382 0.9743081 0.98299116 0.97577876 0.9724921 0.96066093 0.972343 0.9754619 0.97667885 0.9752284 0.9645359 0.98222345 0.976749 0.972386 0.97294486 0.9714379
0.013013013 0.9675896 0.9735683 0.97079647 0.9724716 0.9720623 0.96905154 0.9734575 0.97237843 0.97567743 0.9638968 0.96033597 0.97233313 0.9737961 0.96975994 0.97095764 0.96580213 0.9689731 0.9679339 0.9826102 0.9718345 0.96687114 0.98440456 0.9718785 0.9726728 0.9718226 0.968608 0.9749168 0.97219896 0.9609203 0.97415775 0.9708358 0.97436255 0.9727017 0.96887165 0.9830494 0.9720526 0.9807757 0.9735784 0.97019607 0.9587128 0.9700166 0.9731655 0.97444814 0.97308034 0.96273315 0.97988456 0.97448355 0.9700718 0.97056466 0.96935624
0.014014014 0.9657502 0.9714046 0.96868134 0.970278 0.97009665 0.9671113 0.9713537 0.97020096 0.9734739 0.9620127 0.95859724 0.97014505 0.9714634 0.9674787 0.96875614 0.96378034 0.9667573 0.96602833 0.98043865 0.96959186 0.96494085 0.9821862 0.96977514 0.9706216 0.9694877 0.9666563 0.9728984 0.970082 0.9591717 0.97194195 0.9687632 0.9721706 0.97053266 0.96702915 0.9807316 0.96980387 0.97856957 0.97137994 0.9679083 0.9567777 0.9676982 0.9708741 0.9722246 0.9709356 0.9609323 0.9775609 0.9722208 0.9677653 0.96819335 0.9672899
0.015015015 0.96391 0.96924764 0.9665735 0.9680885 0.9681296 0.965177 0.9692487 0.9680279 0.9712751 0.96013117 0.9568569 0.9679608 0.9691467 0.96520466 0.96656525 0.9617722 0.964549 0.9641218 0.9782715 0.9673561 0.963013 0.97997427 0.96767455 0.9685768 0.96715987 0.9647117 0.970879 0.96797013 0.957422 0.96973723 0.96669537 0.969989 0.9683658 0.9651844 0.9784273 0.9675617 0.97637165 0.9691837 0.96562856 0.9548547 0.9653877 0.96858776 0.97000784 0.9687941 0.9591323 0.97525215 0.9699599 0.96546644 0.96583104 0.96523756
0.016016016 0.9620685 0.9670965 0.9644723 0.9659036 0.9661601 0.96324736 0.96714264 0.96585894 0.9690797 0.9582508 0.95511335 0.9657804 0.9668454 0.9629374 0.9643838 0.959776 0.9623475 0.96221334 0.9761073 0.96512717 0.9610875 0.97776765 0.9655757 0.9665382 0.9648393 0.9627726 0.96885806 0.96586305 0.95567024 0.9675425 0.964632 0.96781594 0.966201 0.963336 0.9761349 0.96532565 0.97418034 0.9669883 0.963357 0.9529422 0.96308523 0.96630573 0.9677968 0.9666551 0.9573319 0.972957 0.96770203 0.96317536 0.9634774 0.9631985
0.017017016 0.96022505 0.9649513 0.96237755 0.963723 0.96418774 0.9613221 0.96503574 0.9636942 0.96688735 0.95637095 0.95336646 0.9636036 0.96455884 0.96067655 0.96221143 0.9577909 0.9601528 0.9603029 0.97394496 0.96290505 0.959163 0.9755656 0.9634783 0.96450424 0.9625259 0.96083856 0.9668351 0.96375966 0.9539148 0.9653569 0.9625724 0.96565056 0.9640385 0.9614834 0.97385424 0.96309566 0.9719949 0.964795 0.96109337 0.95103943 0.96079063 0.9640289 0.9655918 0.9645186 0.95553017 0.9706749 0.9654464 0.96089214 0.96113276 0.96117085
0.018018018 0.9583779 0.9628112 0.9602881 0.961546 0.9622125 0.9593994 0.96292734 0.9615333 0.9646988 0.95449114 0.9516149 0.9614299 0.9622864 0.9584227 0.9600477 0.955816 0.95796484 0.9583893 0.971784 0.96068877 0.9572391 0.9733666 0.9613825 0.96247536 0.9602206 0.95890814 0.9648102 0.96166015 0.9521555 0.96317935 0.9605166 0.9634917 0.9618781 0.9596263 0.97158396 0.9608714 0.96981406 0.96260345 0.95883757 0.949145 0.9585043 0.9617567 0.963392 0.96238405 0.95372605 0.96840405 0.9631935 0.9586167 0.95879745 0.9591545
0.019019019 0.9565272 0.960676 0.9582039 0.9593735 0.960234 0.957479 0.96081793 0.95937663 0.9625129 0.9526109 0.94985807 0.9592598 0.9600271 0.9561757 0.9578922 0.9538501 0.9557833 0.9564727 0.96962297 0.95847833 0.9553156 0.97117025 0.95928806 0.9604494 0.95792264 0.9569812 0.96278256 0.959564 0.95039123 0.96100885 0.95846397 0.9613388 0.9597195 0.9577634 0.9693229 0.9586526 0.96763724 0.9604135 0.95658994 0.9472584 0.9562262 0.9594889 0.9611975 0.960252 0.95191896 0.96614474 0.9609437 0.95634943 0.9564715 0.9571478
0.02002002 0.9546719 0.9585451 0.95612466 0.9572055 0.9582517 0.9555598 0.95870745 0.9572239 0.96033 0.95072955 0.9480958 0.95709294 0.9577811 0.9539357 0.955744 0.9518926 0.9536084 0.9545531 0.96746147 0.9562738 0.9533917 0.9689759 0.9571949 0.95842725 0.955633 0.95505637 0.96075267 0.95747066 0.9486216 0.9588454 0.9564144 0.9591915 0.95756304 0.9558951 0.9670711 0.9564392 0.9654637 0.9582259 0.95435035 0.9453788 0.9539567 0.9572263 0.959008 0.95812154 0.9501085 0.9638958 0.9586971 0.95409 0.9541554 0.95515037
0.021021022 0.95281214 0.9564188 0.95404977 0.955042 0.956267 0.9536417 0.9565964 0.95507574 0.9581502 0.9488469 0.9463273 0.95492935 0.9555466 0.95170265 0.95360327 0.9499426 0.95143974 0.9526296 0.96529967 0.95407486 0.9514674 0.96678305 0.9551031 0.95640796 0.95335156 0.9531338 0.95872 0.9553805 0.9468461 0.95668757 0.9543685 0.9570485 0.95540875 0.95402074 0.9648276 0.95423096 0.96329266 0.9560406 0.9521184 0.94350487 0.9516957 0.9549683 0.956823 0.9559933 0.9482946 0.9616567 0.9564539 0.95183915 0.9518489 0.9531607
0.022022022 0.95094746 0.95429647 0.95197904 0.95288336 0.95427823 0.95172405 0.95448506 0.952932 0.9559733 0.9469631 0.9445532 0.95276946 0.95332414 0.9494769 0.95146954 0.9479992 0.9492774 0.9507032 0.96313643 0.9518816 0.9495423 0.96459115 0.9530123 0.9543915 0.9510791 0.95121247 0.95668525 0.9532928 0.9450649 0.95453566 0.9523253 0.95490974 0.95325726 0.95214057 0.96259177 0.9520287 0.9611238 0.9538579 0.94989544 0.94163615 0.94944334 0.95271564 0.95464283 0.9538668 0.9464765 0.95942694 0.9542143 0.9495966 0.94955254 0.9511792
0.023023022 0.94907784 0.9521782 0.9499122 0.9507297 0.9522867 0.94980645 0.9523733 0.9507931 0.9537998 0.9450776 0.9427723 0.9506127 0.9511128 0.94725823 0.94934237 0.94606215 0.9471217 0.94877344 0.96097213 0.9496937 0.947616 0.9623999 0.9509231 0.9523772 0.9488151 0.9492926 0.9546483 0.95120835 0.94327706 0.9523884 0.9502853 0.95277506 0.95110786 0.95025426 0.9603632 0.9498314 0.95895714 0.95167804 0.94768053 0.93977267 0.9471999 0.95046836 0.95246756 0.95174253 0.9446543 0.95720595 0.95197916 0.9473627 0.94726664 0.94920456
0.024024025 0.94720304 0.9500639 0.9478495 0.94858146 0.950292 0.9478887 0.950262 0.94865865 0.9516293 0.94319063 0.9409856 0.9484598 0.94891214 0.94504726 0.9472215 0.9441307 0.9449724 0.9468406 0.9588064 0.94751173 0.94568926 0.96020937 0.94883513 0.95036536 0.9465603 0.9473732 0.9526093 0.9491261 0.9414834 0.95024645 0.9482483 0.9506434 0.9489619 0.9483623 0.95814174 0.94763947 0.9567922 0.9495014 0.94547445 0.937913 0.94496554 0.94822645 0.9502969 0.9496207 0.9428279 0.9549932 0.94974846 0.94513744 0.9449909 0.94723576
0.025025025 0.9453232 0.9479534 0.94579047 0.9464385 0.9482953 0.9459706 0.9481513 0.94653 0.94946235 0.9413019 0.9391928 0.9463109 0.9467219 0.9428438 0.94510704 0.9422042 0.94282955 0.9449047 0.95663947 0.94533515 0.9437614 0.9580198 0.94674927 0.9483556 0.9443152 0.9454547 0.9505687 0.947047 0.93968356 0.94810927 0.9462145 0.9485158 0.9468186 0.9464647 0.9559267 0.9454534 0.95462906 0.94732827 0.943277 0.93605727 0.9427406 0.9459905 0.948131 0.94750154 0.9409973 0.95278853 0.94752264 0.94292146 0.9427261 0.9452731
0.026026025 0.94343895 0.9458472 0.94373524 0.94430155 0.9462963 0.94405216 0.9460415 0.9444066 0.94729906 0.939412 0.9373942 0.9441658 0.9445417 0.94064844 0.9429988 0.9402826 0.9406937 0.94296646 0.9544712 0.9431645 0.9418328 0.9558306 0.9446655 0.946348 0.9420799 0.9435365 0.94852704 0.94497025 0.9378777 0.9459762 0.94418365 0.946391 0.9446792 0.94456184 0.95371807 0.94327277 0.9524674 0.94515884 0.9410886 0.9342047 0.94052494 0.9437608 0.94596994 0.94538486 0.93916273 0.9505918 0.94530183 0.9407145 0.9404725 0.943316
0.027027028 0.9415502 0.94374484 0.9416835 0.94217086 0.9442953 0.94213325 0.9439334 0.9422887 0.94513977 0.93752056 0.9355902 0.94202566 0.94237095 0.93846124 0.9408967 0.938365 0.93856436 0.9410255 0.9523023 0.9409998 0.9399037 0.95364225 0.9425837 0.94434255 0.9398542 0.9416188 0.946484 0.94289666 0.9360662 0.9438477 0.9421565 0.94426966 0.94254327 0.9426537 0.9515158 0.94109815 0.9503077 0.94299394 0.9389093 0.9323552 0.93831927 0.9415372 0.9438139 0.9432714 0.9373245 0.94840246 0.9430868 0.9385169 0.93822986 0.9413637
0.028028028 0.939657 0.9416467 0.9396358 0.94004655 0.94229287 0.94021386 0.9418273 0.9401776 0.9429847 0.93562794 0.93378055 0.9398897 0.9402095 0.9362826 0.9388005 0.93645173 0.93644243 0.93908274 0.95013225 0.93884116 0.9379741 0.95145506 0.94050467 0.94233906 0.9376394 0.9397014 0.94444066 0.94082665 0.9342491 0.9417237 0.9401328 0.9421516 0.9404119 0.940741 0.9493197 0.93892974 0.94814956 0.94083375 0.9367395 0.93050903 0.93612355 0.9393205 0.94166327 0.9411611 0.93548244 0.9462207 0.9408778 0.9363292 0.93599874 0.9394162
0.029029028 0.9377601 0.93955296 0.9375916 0.93792915 0.9402899 0.9382942 0.939724 0.93807244 0.94083416 0.9337345 0.9319662 0.93775916 0.9380576 0.9341121 0.93671 0.9345421 0.93432724 0.9371387 0.9479621 0.9366885 0.93604434 0.9492688 0.9384284 0.94033766 0.9354346 0.9377845 0.9423973 0.93875957 0.93242705 0.9396038 0.9381127 0.940037 0.9382851 0.93882465 0.9471297 0.9367675 0.94599336 0.93867886 0.9345792 0.9286646 0.93393797 0.9371107 0.9395175 0.9390546 0.9336368 0.9440461 0.9386755 0.9341512 0.93377954 0.93747294
0.03003003 0.9358596 0.93746346 0.9355516 0.9358187 0.9382861 0.93637455 0.93762326 0.9359741 0.93868864 0.93184024 0.9301473 0.9356335 0.9359147 0.931951 0.9346257 0.9326361 0.9322196 0.93519306 0.9457919 0.93454236 0.93411434 0.9470845 0.9363554 0.93833864 0.93324107 0.9358681 0.9403545 0.9366964 0.9306005 0.9374887 0.9360965 0.93792576 0.9361627 0.93690413 0.9449457 0.9346116 0.9438398 0.9365292 0.9324287 0.92682296 0.9317628 0.93490833 0.9373777 0.93695194 0.9317881 0.9418786 0.93648005 0.9319835 0.931572 0.93553406
0.031031031 0.9339559 0.93537885 0.9335158 0.9337156 0.93628246 0.9344543 0.93552595 0.9338828 0.9365481 0.92994577 0.928324 0.9335135 0.93378067 0.9297984 0.93254745 0.93073314 0.93011945 0.9332472 0.94362235 0.93240273 0.9321844 0.9449019 0.93428606 0.9363423 0.9310586 0.9339519 0.93831265 0.9346368 0.92876965 0.9353781 0.93408424 0.93581825 0.93404615 0.9349804 0.9427679 0.9324629 0.9416884 0.9343857 0.9302883 0.9249835 0.92959833 0.93271357 0.9352432 0.9348535 0.92993695 0.9397181 0.9342922 0.9298259 0.9293769 0.93359894
0.03203203 0.93204975 0.9332992 0.9314838 0.9316202 0.9342796 0.93253464 0.93343306 0.9317982 0.934413 0.92805076 0.9264974 0.9313995 0.93165535 0.92765564 0.9304751 0.9288337 0.92802703 0.9313007 0.94145375 0.9302701 0.93025535 0.94272137 0.9322207 0.93434817 0.9288875 0.9320368 0.9362719 0.9325809 0.9269346 0.93327194 0.9320763 0.9337145 0.93193465 0.93305445 0.94059634 0.9303208 0.93954 0.9322488 0.9281579 0.92314607 0.92744493 0.930527 0.93311507 0.93275976 0.92808306 0.937565 0.9321115 0.927679 0.9271938 0.9316679
0.033033032 0.9301413 0.93122435 0.92945623 0.9295329 0.9322776 0.930615 0.9313446 0.92972153 0.93228364 0.92615616 0.92466724 0.9292916 0.9295385 0.9255226 0.92840874 0.9269377 0.92594266 0.92935425 0.9392864 0.92814463 0.92832726 0.94054407 0.9301592 0.93235725 0.92672783 0.930123 0.9342331 0.93052995 0.9250963 0.9311711 0.9300731 0.9316148 0.9298295 0.9311259 0.9384312 0.9281859 0.93739486 0.93011844 0.92603797 0.92131096 0.92530215 0.9283484 0.93099296 0.930671 0.9262273 0.9354191 0.9299391 0.9255429 0.92502356 0.92974055
0.034034032 0.9282307 0.92915493 0.92743313 0.92745346 0.93027675 0.928696 0.92926097 0.92765296 0.9301607 0.92426234 0.92283446 0.9271901 0.92743075 0.9233991 0.926349 0.9250445 0.9238664 0.92740875 0.9371213 0.9260264 0.9263997 0.93836963 0.9281028 0.9303691 0.92458016 0.9282099 0.9321968 0.9284829 0.9232551 0.92907494 0.9280743 0.92951965 0.9277307 0.9291958 0.9362726 0.9260586 0.93525296 0.92799497 0.92392886 0.91947806 0.9231708 0.9261788 0.9288776 0.92858756 0.92437005 0.9332802 0.9277752 0.9234177 0.9228658 0.92781717
0.035035037 0.9263194 0.9270908 0.9254151 0.9253831 0.9282785 0.92677814 0.9271824 0.925592 0.9280441 0.9223689 0.92099947 0.92509556 0.92533153 0.92128557 0.9242956 0.92315435 0.9217986 0.92546433 0.93495846 0.9239154 0.9244743 0.9361988 0.9260509 0.9283846 0.9224445 0.9262978 0.93016297 0.92644113 0.92141163 0.9269848 0.9260804 0.92742914 0.9256383 0.92726487 0.9341203 0.92393893 0.93311524 0.925879 0.92183036 0.9176472 0.9210514 0.9240183 0.9267687 0.9265096 0.9225112 0.931149 0.9256204 0.92130405 0.9207212 0.9258971
0.036036037 0.9244071 0.9250327 0.92340183 0.9233213 0.9262826 0.9248611 0.9251096 0.9235396 0.9259344 0.92047703 0.9191627 0.923008 0.9232408 0.9191826 0.92224824 0.9212676 0.91973937 0.92352104 0.932799 0.92181265 0.92255026 0.9340316 0.9240045 0.92640316 0.92032117 0.9243877 0.92813265 0.92440444 0.91956586 0.9248999 0.92409194 0.9253437 0.92355347 0.9253331 0.93197477 0.9218275 0.9309818 0.9237715 0.919743 0.9158182 0.91894335 0.9218668 0.9246668 0.92443776 0.9206521 0.92902476 0.92347467 0.91920143 0.9185898 0.923981
0.037037037 0.92249435 0.92298067 0.9213936 0.92126834 0.9242896 0.9229456 0.92304367 0.921496 0.9238318 0.91858643 0.9173247 0.9209282 0.92115885 0.9170902 0.92020816 0.91938406 0.91768867 0.92158 0.9306428 0.9197178 0.9206284 0.93186957 0.92196345 0.9244257 0.91821045 0.92247915 0.9261061 0.92237306 0.917719 0.9228207 0.9221089 0.92326343 0.9214757 0.9234016 0.9298364 0.91972435 0.9288532 0.92167175 0.91766673 0.913992 0.9168472 0.9197249 0.9225723 0.9223724 0.918792 0.92690843 0.9213387 0.9171105 0.91647184 0.9220684
0.038038038 0.92058194 0.92093486 0.919391 0.9192248 0.92229986 0.9210316 0.92098397 0.9194611 0.9217367 0.9166976 0.9154858 0.918856 0.91908574 0.91500837 0.91817445 0.9175037 0.91564715 0.9196414 0.9284908 0.91763127 0.91870934 0.92971224 0.91992885 0.92245215 0.91611236 0.9205729 0.92408365 0.92034745 0.9158709 0.920748 0.92013127 0.92118883 0.9194055 0.9214705 0.92770535 0.9176297 0.9267294 0.91958076 0.91560197 0.91216797 0.9147631 0.91759324 0.9204854 0.92031366 0.9169324 0.9247999 0.9192127 0.9150315 0.91436714 0.9201597
0.039039038 0.91867024 0.91889554 0.9173937 0.91719085 0.9203143 0.91911983 0.91893154 0.91743535 0.91964954 0.914811 0.9136466 0.9167919 0.9170211 0.9129379 0.91614777 0.91562665 0.9136148 0.9177055 0.92634386 0.91555303 0.91679245 0.92756045 0.9179004 0.920483 0.9140272 0.9186686 0.92206603 0.91832787 0.91402256 0.91868144 0.91815996 0.9191201 0.9173437 0.9195407 0.925582 0.91554374 0.92461157 0.9174987 0.9135485 0.9103463 0.91269135 0.9154714 0.9184064 0.91826177 0.9150731 0.9226989 0.91709656 0.91296434 0.9122763 0.91825485
0.04004004 0.9167599 0.9168634 0.9154026 0.91516674 0.9183331 0.9172104 0.9168866 0.9154191 0.9175705 0.912927 0.91180754 0.91473615 0.91496557 0.9108784 0.91412824 0.9137531 0.91159207 0.9157731 0.9242019 0.9134837 0.91487926 0.92541444 0.91587865 0.91851807 0.9119551 0.9167673 0.92005366 0.9163143 0.9121742 0.9166221 0.9161946 0.9170579 0.91529036 0.9176124 0.92346597 0.91346705 0.9224993 0.91542596 0.9115068 0.9085273 0.9106321 0.9133602 0.91633517 0.9162174 0.91321474 0.9206063 0.9149915 0.91090953 0.9101992 0.9163538
0.041041043 0.9148508 0.91483784 0.91341716 0.91315275 0.9163564 0.9153034 0.9148498 0.91341203 0.9155 0.91104615 0.90996933 0.9126891 0.9129193 0.9088302 0.9121161 0.9118832 0.9095789 0.91384405 0.922066 0.9114235 0.91296923 0.9232753 0.91386384 0.9165585 0.90989614 0.9148686 0.91804653 0.9143074 0.9103263 0.9145693 0.91423595 0.9150021 0.9132457 0.9156864 0.9213578 0.91139954 0.9203937 0.9133627 0.90947706 0.9067106 0.90858525 0.91125983 0.9142724 0.9141805 0.9113576 0.91852194 0.91289717 0.9088668 0.9081358 0.914457
0.042042043 0.9129441 0.91281986 0.91143847 0.9111488 0.9143852 0.91339934 0.912821 0.9114152 0.91343814 0.9091683 0.9081321 0.9106508 0.9108819 0.906794 0.9101112 0.9100168 0.9075755 0.9119195 0.9199365 0.9093722 0.9110635 0.92114264 0.9118563 0.9146036 0.90785074 0.91297317 0.9160455 0.9123075 0.9084797 0.91252404 0.9122838 0.91295326 0.9112098 0.9137628 0.9192582 0.9093417 0.91829526 0.91130936 0.90745956 0.9048972 0.9065515 0.9091705 0.91221845 0.9121516 0.90950197 0.91644603 0.91081405 0.9068368 0.9060866 0.9125645
0.043043043 0.91103995 0.9108095 0.909466 0.90915525 0.9124198 0.911499 0.910801 0.90942854 0.9113852 0.9072939 0.9062963 0.90862185 0.90885377 0.90476924 0.9081144 0.90815437 0.90558225 0.90999913 0.9178138 0.9073311 0.9091614 0.9190177 0.9098568 0.9126539 0.90581894 0.9110812 0.9140509 0.9103147 0.9066343 0.91048634 0.9103385 0.910912 0.9091835 0.9118424 0.91716695 0.9072936 0.9162036 0.9092666 0.90545404 0.9030868 0.9045303 0.90709233 0.9101732 0.910131 0.9076489 0.9143789 0.90874225 0.90481937 0.90405166 0.910676
0.044044044 0.9091386 0.90880674 0.9075006 0.9071729 0.9104601 0.90960175 0.9087899 0.9074521 0.9093416 0.9054236 0.9044626 0.9066023 0.9068351 0.9027567 0.90612507 0.9062961 0.9035992 0.90808374 0.9156985 0.90529925 0.9072641 0.9169004 0.90786487 0.9107101 0.9038006 0.90919286 0.91206336 0.90832895 0.90479076 0.9084569 0.9084006 0.9088784 0.9071665 0.9099255 0.9150845 0.9052555 0.91412 0.90723395 0.903461 0.9012797 0.9025223 0.9050258 0.9081371 0.9081191 0.90579814 0.9123206 0.90668213 0.90281475 0.902031 0.908792
0.045045044 0.907241 0.90681225 0.90554196 0.9052011 0.90850693 0.9077088 0.90678793 0.9054857 0.9073081 0.9035573 0.9026315 0.9045925 0.90482587 0.9007558 0.9041442 0.9044418 0.9016266 0.9061734 0.9135912 0.9032771 0.90537137 0.9147915 0.905881 0.9087721 0.90179634 0.90730876 0.91008216 0.90635115 0.90294975 0.90643567 0.90646976 0.90685266 0.9051591 0.90801305 0.91301095 0.90322775 0.9120444 0.9052117 0.9014805 0.89947575 0.9005276 0.9029708 0.9061104 0.9061158 0.90395015 0.9102715 0.90463424 0.9008232 0.9000247 0.90691274
0.046046045 0.90534693 0.9048262 0.90359074 0.90324026 0.9065605 0.90581965 0.9047956 0.90353036 0.90528387 0.9016958 0.90080315 0.90259254 0.9028262 0.8987679 0.9021715 0.90259176 0.89966476 0.904269 0.9114926 0.9012654 0.9034839 0.9126912 0.9039059 0.90684015 0.8998059 0.90542877 0.90810853 0.90438133 0.9011115 0.9044228 0.90454704 0.90483546 0.9031623 0.9061047 0.91094685 0.90121037 0.9099772 0.90320075 0.8995123 0.89767534 0.8985461 0.900928 0.9040931 0.90412164 0.9021056 0.9082318 0.90259796 0.8988444 0.8980328 0.9050382
0.04704705 0.9034574 0.9028486 0.9016469 0.9012907 0.9046215 0.90393543 0.902813 0.9015856 0.90326977 0.89983875 0.8989778 0.90060276 0.9008366 0.896792 0.90020716 0.9007465 0.8977133 0.90237015 0.9094027 0.8992643 0.9016018 0.91060024 0.9019395 0.90491456 0.8978294 0.90355307 0.90614325 0.9024194 0.89927644 0.9024189 0.9026319 0.90282685 0.9011752 0.9042014 0.90889215 0.8992036 0.9079188 0.9012007 0.89755714 0.89587885 0.89657784 0.89889735 0.9020857 0.9021369 0.9002645 0.9062015 0.9005739 0.8968789 0.89605576 0.9031687
0.04804805 0.90157247 0.9008798 0.89971083 0.89935285 0.9026894 0.902056 0.9008407 0.8996521 0.9012663 0.8979872 0.8971565 0.89862305 0.89885676 0.8948286 0.89825183 0.89890575 0.8957731 0.90047777 0.9073222 0.89727336 0.8997253 0.90851855 0.8999818 0.90299565 0.8958671 0.90168256 0.90418595 0.900466 0.89744496 0.9004244 0.90072477 0.90082777 0.89919895 0.9023036 0.90684724 0.89720774 0.90587 0.899212 0.89561456 0.8940861 0.8946234 0.89687866 0.90008813 0.9001616 0.8984277 0.90418106 0.8985628 0.8949265 0.8940933 0.90130424
0.04904905 0.8996928 0.8989198 0.897783 0.8974261 0.90076524 0.9001816 0.8988785 0.8977295 0.8992731 0.8961408 0.895339 0.8966546 0.8968873 0.89287806 0.896305 0.8970701 0.89384365 0.8985919 0.90525144 0.89529324 0.897855 0.906447 0.89803356 0.9010835 0.89391893 0.89981705 0.9022368 0.8985211 0.89561796 0.8984391 0.898826 0.89883745 0.89723366 0.9004111 0.90481216 0.8952229 0.90383047 0.8972352 0.8936853 0.8922978 0.89268225 0.8948726 0.898101 0.89819604 0.89659494 0.9021707 0.89656425 0.89298826 0.89214545 0.89944494
0.05005005 0.89781815 0.89696884 0.89586294 0.8955114 0.8988492 0.8983124 0.89692706 0.89581853 0.89729065 0.89430004 0.8935258 0.8946966 0.8949279 0.8909402 0.89436716 0.89523935 0.89192545 0.89671266 0.90319127 0.89332396 0.8959904 0.9043858 0.89609474 0.89917874 0.89198524 0.89795685 0.9002965 0.896585 0.89379495 0.8964636 0.8969359 0.8968567 0.8952789 0.89852506 0.9027881 0.8932494 0.9018011 0.89526963 0.8917689 0.8905138 0.89075506 0.8928789 0.8961241 0.8962407 0.894767 0.9001705 0.89457875 0.8910627 0.8902124 0.89759123
0.05105105 0.89594966 0.8950277 0.8939513 0.8936084 0.8969411 0.8964491 0.89498615 0.8939191 0.89531916 0.89246553 0.8917174 0.8927492 0.8929791 0.8890154 0.89243865 0.8934139 0.89001894 0.8948411 0.9011415 0.89136606 0.8941325 0.9023353 0.8941653 0.89728105 0.890066 0.8961026 0.89836496 0.8946582 0.8919767 0.8944982 0.89505434 0.89488614 0.8933352 0.89664507 0.900774 0.8912872 0.8997819 0.89331603 0.8898656 0.88873446 0.8888414 0.8908985 0.89415824 0.89429545 0.892944 0.8981806 0.8926057 0.8891508 0.8882944 0.8957432
0.05205205 0.8940873 0.893096 0.8920483 0.89171743 0.895042 0.8945919 0.8930562 0.89203125 0.8933589 0.890637 0.8899142 0.89081323 0.89104104 0.88710344 0.89051956 0.8915941 0.8881238 0.89297664 0.8991028 0.8894193 0.89228165 0.90029585 0.8922462 0.8953911 0.8881611 0.89425397 0.8964425 0.89274055 0.89016366 0.89254284 0.89318186 0.89292616 0.89140284 0.8947723 0.89877087 0.8893367 0.8977734 0.89137477 0.8879757 0.88695955 0.88694173 0.8889309 0.8922027 0.8923607 0.8911263 0.89620167 0.89064604 0.8872525 0.886391 0.89390105
0.05305305 0.8922309 0.89117414 0.8901541 0.8898388 0.89315164 0.8927408 0.8911375 0.89015514 0.89140993 0.8888149 0.88811624 0.8888885 0.8891135 0.88520485 0.8886101 0.88977987 0.88624024 0.89111966 0.8970755 0.8874838 0.8904374 0.8982677 0.89033693 0.8935087 0.8862708 0.89241153 0.8945299 0.89083225 0.8883561 0.89059854 0.8913182 0.89097613 0.889482 0.89290625 0.8967787 0.8873979 0.8957758 0.8894454 0.88609946 0.8851899 0.885056 0.88697624 0.8902584 0.89043623 0.88931435 0.89423347 0.8886999 0.8853682 0.8845027 0.892065
0.054054055 0.89038193 0.8892622 0.8882688 0.8879723 0.8912702 0.8908962 0.88922995 0.88829094 0.88947254 0.88699967 0.8863241 0.8869751 0.88719714 0.88331914 0.8867103 0.8879716 0.88436836 0.8892709 0.8950599 0.8855601 0.88860065 0.89625114 0.88843775 0.8916344 0.8843948 0.8905753 0.89262694 0.8889337 0.88655424 0.88866466 0.889464 0.8890374 0.88757247 0.89104795 0.89479786 0.8854709 0.89378965 0.8875285 0.8842359 0.8834254 0.8831843 0.8850346 0.888325 0.8885231 0.88750803 0.89227605 0.8867663 0.88349766 0.8826292 0.89023525
0.055055056 0.8885393 0.8873605 0.8863926 0.88611823 0.8893982 0.8890586 0.88733405 0.88643885 0.8875465 0.8851912 0.884538 0.8850734 0.88529193 0.88144696 0.8848204 0.88616925 0.8825084 0.88743037 0.8930562 0.88364804 0.8867711 0.8942467 0.886549 0.88976866 0.8825336 0.8887457 0.8907339 0.887045 0.88475883 0.88674176 0.8876192 0.8871095 0.885675 0.88919705 0.89282835 0.8835559 0.8918148 0.885624 0.88238627 0.8816662 0.8813265 0.88310635 0.88640285 0.8866203 0.8857081 0.8903302 0.8848468 0.88164085 0.880771 0.8884118
0.056056056 0.88670456 0.8854689 0.8845258 0.8842765 0.88753563 0.8872275 0.8854497 0.88459873 0.8856321 0.8833899 0.88275796 0.88318366 0.8833979 0.8795878 0.8829406 0.8843732 0.8806603 0.8855978 0.8910651 0.8817477 0.88494945 0.8922545 0.8846709 0.88791084 0.88068694 0.8869231 0.88885045 0.8851661 0.8829697 0.88483024 0.8857841 0.8851929 0.8837892 0.88735443 0.8908706 0.8816529 0.889852 0.88373184 0.8805501 0.8799127 0.87948257 0.8811916 0.88449246 0.8847289 0.8839147 0.8883957 0.8829405 0.8797977 0.87892765 0.88659513
0.057057057 0.8848773 0.88358784 0.8826684 0.88244766 0.88568276 0.885404 0.8835769 0.88277096 0.8837303 0.881596 0.88098466 0.8813053 0.8815152 0.87774235 0.8810709 0.8825835 0.87882423 0.8837741 0.8890868 0.87985927 0.88313544 0.89027476 0.88280356 0.88606155 0.8788551 0.88510764 0.8869778 0.8832976 0.8811869 0.8829302 0.88395864 0.88328767 0.88191515 0.8855196 0.8889247 0.8797627 0.8879009 0.8818524 0.8787278 0.8781649 0.87765294 0.8792901 0.8825936 0.8828489 0.8821278 0.8864729 0.88104784 0.87796855 0.8770993 0.8847852
0.058058057 0.88305795 0.88171756 0.8808206 0.8806313 0.8838397 0.8835878 0.88171613 0.88095605 0.88184 0.87980956 0.87921816 0.8794391 0.8796442 0.8759099 0.87921196 0.88080055 0.8770006 0.8819592 0.8871214 0.8779831 0.88132966 0.88830817 0.880947 0.88422126 0.87703776 0.8832994 0.88511515 0.8814393 0.87941134 0.881042 0.88214314 0.8813945 0.8800532 0.8836936 0.88699114 0.87788415 0.8859623 0.8799858 0.87691885 0.87642324 0.87583727 0.8774025 0.88070625 0.88097996 0.8803477 0.88456184 0.8791688 0.8761534 0.8752859 0.882982
0.059059057 0.8812466 0.87985814 0.8789824 0.87882775 0.8820068 0.88177913 0.879867 0.87915325 0.879962 0.8780309 0.8774586 0.8775849 0.87778515 0.87409115 0.87736315 0.87902457 0.87518877 0.88015306 0.8851691 0.87611896 0.8795319 0.886354 0.87910146 0.88238996 0.8752351 0.88149846 0.8832634 0.87959164 0.87764305 0.8791654 0.88033783 0.8795133 0.87820333 0.88187623 0.8850695 0.8760181 0.88403636 0.87813187 0.8751237 0.8746873 0.8740358 0.8755278 0.8788307 0.8791225 0.8785752 0.88266283 0.87730336 0.87435234 0.8734876 0.8811863
0.06006006 0.8794436 0.8780094 0.87715423 0.877037 0.8801841 0.879979 0.8780302 0.87736285 0.87809616 0.8762604 0.87570655 0.8757427 0.87593776 0.87228584 0.8755252 0.87725526 0.87338954 0.87835586 0.8832306 0.87426704 0.8777426 0.88441384 0.8772669 0.88056743 0.8734474 0.8797052 0.8814222 0.87775415 0.8758821 0.87730116 0.8785429 0.8776443 0.87636566 0.88006777 0.88316005 0.87416494 0.88212323 0.87629056 0.87334234 0.87295824 0.87224835 0.8736673 0.8769673 0.8772768 0.8768097 0.88077605 0.8754517 0.8725649 0.87170446 0.8793977
0.061061062 0.8776493 0.8761716 0.8753363 0.87525934 0.8783716 0.8781861 0.8762054 0.87558526 0.87624246 0.8744977 0.873962 0.873913 0.87410253 0.8704941 0.87369776 0.87549317 0.8716025 0.8765686 0.8813054 0.87242776 0.875962 0.88248706 0.8754438 0.8787547 0.8716741 0.87792 0.8795924 0.87592745 0.8741288 0.875449 0.87675786 0.8757873 0.8745402 0.8782685 0.8812637 0.8723242 0.88022274 0.87446237 0.87157476 0.87123525 0.870475 0.8718203 0.8751155 0.87544256 0.875052 0.8789017 0.8736138 0.87079155 0.86993605 0.8776169
0.062062062 0.87586373 0.87434506 0.8735284 0.87349457 0.8765697 0.87640196 0.8743928 0.8738204 0.8744015 0.8727435 0.872225 0.87209505 0.87227905 0.8687158 0.87188137 0.8737386 0.8698279 0.87479025 0.8793945 0.8706007 0.8741904 0.8805737 0.8736318 0.87695104 0.8699157 0.87614274 0.87777287 0.8741118 0.8723837 0.8736097 0.8749835 0.8739432 0.87272763 0.87647855 0.8793801 0.8704961 0.8783356 0.872647 0.86982113 0.86951935 0.8687162 0.86998695 0.87327623 0.8736204 0.8733023 0.87703955 0.8717895 0.86903244 0.86818296 0.8758437
0.06306306 0.8740874 0.87252957 0.8717309 0.87174267 0.87477833 0.87462634 0.87259233 0.8720683 0.87257326 0.87099767 0.870496 0.8702902 0.87046826 0.86695117 0.870076 0.87199134 0.8680659 0.87302154 0.8774975 0.8687863 0.8724274 0.87867415 0.871831 0.8751567 0.8681719 0.8743739 0.87596476 0.87230706 0.87064636 0.87178284 0.87321967 0.8721118 0.8709269 0.8746979 0.87750965 0.8686808 0.87646186 0.87084454 0.8680814 0.86781013 0.8669711 0.8681675 0.8714491 0.87181 0.87156034 0.8751903 0.86997914 0.867287 0.86644465 0.87407815
0.06406406 0.87232 0.87072545 0.869944 0.8700039 0.87299746 0.87285924 0.87080437 0.87032926 0.8707572 0.8692605 0.86877507 0.8684972 0.86866975 0.8651999 0.86828196 0.870252 0.8663162 0.87126267 0.8756148 0.86698425 0.8706734 0.87678903 0.8700421 0.8733723 0.8664427 0.8726131 0.87416804 0.87051344 0.8689177 0.8699687 0.8714667 0.87029344 0.8691389 0.8729274 0.8756518 0.8668782 0.8746018 0.8690553 0.86635536 0.8661081 0.8652399 0.86636174 0.8696341 0.8700113 0.8698266 0.8733535 0.8681823 0.86555547 0.8647211 0.87232065
0.06506506 0.8705622 0.86893296 0.8681675 0.86827826 0.87122774 0.8711013 0.8690286 0.8686028 0.8689538 0.867532 0.8670625 0.86671674 0.8668838 0.8634622 0.86649877 0.8685206 0.8645792 0.8695138 0.8737468 0.8651949 0.8689288 0.8749176 0.86826456 0.8715977 0.86472803 0.8708611 0.8723825 0.86873066 0.8671976 0.8681674 0.86972433 0.868488 0.8673633 0.8711664 0.8738074 0.8650886 0.8727551 0.8672789 0.86464304 0.86441326 0.8635233 0.8645697 0.86783165 0.868225 0.86810124 0.8715298 0.86639965 0.86383843 0.86301273 0.8705713
0.066066064 0.8688137 0.86715186 0.8664015 0.8665659 0.8694689 0.8693519 0.8672653 0.8668893 0.867163 0.86581236 0.86535853 0.864949 0.86511046 0.861738 0.86472714 0.8667969 0.86285454 0.8677749 0.8718933 0.86341846 0.8671936 0.87306064 0.86649865 0.86983305 0.86302835 0.8691178 0.87060815 0.86695933 0.86548597 0.86637926 0.86799294 0.8666957 0.8656002 0.86941546 0.871976 0.86331195 0.87092245 0.86551535 0.86294466 0.8627257 0.8618206 0.8627916 0.86604166 0.8664504 0.86638445 0.869719 0.86463034 0.862135 0.8613191 0.86883056
0.067067064 0.8670748 0.8653824 0.8646465 0.86486703 0.86772096 0.86761177 0.8655143 0.8651889 0.86538523 0.86410165 0.86366314 0.8631935 0.8633499 0.86002743 0.8629668 0.8650816 0.8611428 0.8660457 0.8700544 0.8616545 0.8654675 0.8712182 0.8647445 0.8680785 0.86134315 0.8673833 0.86884564 0.8651992 0.86378336 0.8646045 0.8662726 0.86491686 0.8638496 0.86767477 0.8701585 0.8615478 0.8691036 0.8637652 0.8612604 0.86104596 0.86013186 0.8610271 0.86426395 0.8646883 0.86467654 0.8679215 0.8628748 0.8604453 0.8596403 0.8670981
0.068068065 0.86534625 0.8636245 0.86290234 0.8631811 0.8659841 0.86588097 0.86377585 0.8635018 0.86362016 0.8624001 0.8619762 0.86145097 0.8616022 0.85833025 0.86121786 0.8633744 0.8594434 0.864327 0.86823064 0.8599034 0.8637512 0.86939067 0.8630018 0.86633396 0.8596725 0.86565804 0.86709464 0.8634507 0.8620899 0.86284286 0.8645632 0.86315155 0.862112 0.8659442 0.8683543 0.8597972 0.8672991 0.8620279 0.8595899 0.85937387 0.8584573 0.8592767 0.862499 0.8629383 0.86297727 0.8661373 0.861133 0.8587697 0.85797656 0.86537427
0.06906907 0.8636273 0.86187845 0.861169 0.86150837 0.8642583 0.8641598 0.86204976 0.8618277 0.8618677 0.8607081 0.86029845 0.85972077 0.8598674 0.85664684 0.8594807 0.8616758 0.8577569 0.8626183 0.86642164 0.85816485 0.86204445 0.8675777 0.86127114 0.8645998 0.8580162 0.8639418 0.86535513 0.8617134 0.86040556 0.8610947 0.8628649 0.8613996 0.86038643 0.8642242 0.8665641 0.85805947 0.8655085 0.8603037 0.8579332 0.8577097 0.8567968 0.8575398 0.8607465 0.86120033 0.86128724 0.86436623 0.8594052 0.85710824 0.85632706 0.8636592
0.07007007 0.8619185 0.8601442 0.85944676 0.85984915 0.8625439 0.8624478 0.860336 0.86016613 0.8601285 0.8590251 0.85863 0.85800326 0.85814565 0.85497665 0.85775506 0.8599859 0.8560831 0.8609201 0.86462784 0.85643965 0.86034745 0.8657794 0.85955256 0.8628761 0.85637444 0.8622349 0.8636275 0.8599877 0.8587308 0.8593601 0.86117786 0.8596615 0.858674 0.8625145 0.86478734 0.8563344 0.86373216 0.85859233 0.85629046 0.85605365 0.85515 0.85581684 0.8590068 0.8594748 0.85960615 0.8626087 0.857691 0.8554601 0.8546928 0.86195326
0.07107107 0.86021996 0.8584217 0.85773534 0.85820323 0.8608406 0.86074585 0.85863507 0.8585183 0.85840183 0.8573518 0.8569704 0.8562984 0.85643715 0.8533199 0.85604113 0.85830456 0.8544216 0.85923254 0.86284953 0.85472715 0.85866046 0.86399627 0.85784584 0.8611628 0.8547472 0.86053723 0.8619116 0.85827357 0.85706526 0.85763925 0.8595021 0.8579371 0.8569737 0.8608154 0.8630247 0.85462254 0.8619706 0.8568946 0.8546618 0.85440546 0.853517 0.85410744 0.8572794 0.8577613 0.8579344 0.86086464 0.8559903 0.8538262 0.85307276 0.86025596
0.072072074 0.85853183 0.85671115 0.85603535 0.8565703 0.8591488 0.85905373 0.8569463 0.85688335 0.8566881 0.85568774 0.8553206 0.8546062 0.85474163 0.8516766 0.854339 0.856632 0.85277313 0.8575554 0.8610861 0.85302734 0.8569834 0.8622278 0.8561506 0.8594599 0.8531345 0.85884935 0.8602073 0.856571 0.8554096 0.85593206 0.85783774 0.85622686 0.8552864 0.859127 0.8612762 0.8529239 0.8602233 0.855209 0.8530466 0.85276586 0.8518982 0.8524121 0.855565 0.8560603 0.85627204 0.8591344 0.8543032 0.8522059 0.8514676 0.85856825
0.073073074 0.85685414 0.8550126 0.85434663 0.8549511 0.85746825 0.85737145 0.8552699 0.85526156 0.8549871 0.85403347 0.85367984 0.8529265 0.8530596 0.85004663 0.8526488 0.85496867 0.851137 0.85588866 0.85933846 0.8513405 0.8553165 0.8604748 0.8544675 0.8577675 0.851536 0.85717106 0.8585148 0.85488015 0.8537635 0.8542389 0.8561844 0.85453033 0.85361135 0.85744953 0.85954124 0.8512381 0.8584905 0.8535368 0.85144544 0.85113484 0.850293 0.8507301 0.8538634 0.8543718 0.8546191 0.85741776 0.8526299 0.8505993 0.84987676 0.8568896
0.074074075 0.85518736 0.85332614 0.8526692 0.853345 0.8557991 0.85569924 0.85360646 0.8536529 0.85329926 0.85238916 0.85204893 0.8512598 0.85139114 0.84843 0.85097045 0.8533146 0.8495137 0.8542325 0.85760576 0.84966654 0.85365933 0.8587366 0.8527966 0.856086 0.8499517 0.8555025 0.85683435 0.8532013 0.8521274 0.8525593 0.8545427 0.85284823 0.8519492 0.8557829 0.85782045 0.8495655 0.85677266 0.8518776 0.84985787 0.84951216 0.84870154 0.8490619 0.8521742 0.85269535 0.852976 0.8557149 0.8509698 0.8490061 0.8483002 0.8552205
0.075075075 0.8535311 0.85165167 0.8510025 0.85175216 0.8541415 0.8540372 0.8519551 0.8520575 0.85162425 0.8507543 0.8504276 0.8496056 0.8497361 0.84682643 0.84930384 0.8516694 0.8479029 0.85258734 0.8558889 0.8480056 0.85201293 0.8570137 0.8511376 0.8544153 0.84838164 0.8538436 0.85516554 0.8515339 0.85050124 0.85089415 0.8529124 0.85117984 0.8502997 0.85412693 0.85611403 0.84790576 0.85506904 0.8502311 0.8482841 0.8478982 0.8471238 0.8474072 0.85049796 0.85103136 0.8513423 0.85402596 0.8493232 0.8474268 0.84673816 0.85356075
0.076076075 0.8518855 0.849989 0.8493479 0.8501726 0.8524953 0.85238564 0.85031617 0.8504754 0.8499619 0.8491296 0.848816 0.84796375 0.8480943 0.84523594 0.8476492 0.8500339 0.846305 0.8509527 0.8541874 0.8463576 0.8503763 0.8553059 0.84949046 0.85275555 0.84682584 0.85219514 0.8535088 0.8498782 0.84888554 0.8492427 0.85129344 0.8495259 0.8486625 0.85248226 0.8544216 0.8462592 0.8533808 0.8485977 0.84672403 0.8462932 0.84555954 0.84576654 0.84883463 0.84937984 0.8497188 0.8523508 0.8476899 0.84586096 0.84519047 0.8519106
0.077077076 0.8502506 0.8483386 0.84770423 0.8486062 0.85086066 0.8507444 0.8486897 0.848906 0.8483127 0.84751475 0.8472142 0.84633476 0.8464659 0.84365916 0.84600675 0.8484078 0.84471947 0.84932894 0.8525015 0.84472203 0.8487503 0.8536136 0.84785527 0.8511061 0.8452839 0.8505565 0.8518638 0.84823436 0.84727955 0.84760535 0.8496862 0.847886 0.8470382 0.8508486 0.8527438 0.8446255 0.85170704 0.8469769 0.8451779 0.8446971 0.84400886 0.8441389 0.84718364 0.8477405 0.8481049 0.85068995 0.84607023 0.8443086 0.84365714 0.8502704
0.078078076 0.84862685 0.8467004 0.84607226 0.8470535 0.84923756 0.84911335 0.8470755 0.8473498 0.8466763 0.8459098 0.84562236 0.84471834 0.8448514 0.8420951 0.8443761 0.8467913 0.84314656 0.8477156 0.85083115 0.8430999 0.8471348 0.8519366 0.84623235 0.8494681 0.8437561 0.84892786 0.8502307 0.8466025 0.84568405 0.8459823 0.8480905 0.84626037 0.84542596 0.84922606 0.85108 0.84300494 0.85004807 0.845369 0.8436451 0.8431101 0.84247196 0.84252495 0.8455458 0.8461137 0.8465013 0.8490426 0.84446365 0.8427696 0.8421379 0.84863997
0.07907908 0.84701395 0.84507406 0.84445155 0.8455135 0.8476258 0.847493 0.84547377 0.8458072 0.84505254 0.84431535 0.84404075 0.8431146 0.8432506 0.8405441 0.8427576 0.8451842 0.84158623 0.8461135 0.84917647 0.8414902 0.8455294 0.85027474 0.8446211 0.847841 0.8422424 0.8473096 0.84860986 0.8449824 0.8440988 0.84437317 0.8465063 0.84464926 0.84382665 0.8476148 0.8494308 0.84139705 0.84840405 0.8437739 0.8421261 0.8415323 0.8409483 0.8409246 0.8439205 0.84449923 0.8449077 0.84740955 0.84287035 0.84124404 0.8406326 0.8470197
0.08008008 0.8454121 0.8434599 0.8428422 0.84398705 0.8460257 0.8458831 0.8438843 0.8442772 0.84344184 0.8427306 0.842469 0.84152347 0.8416634 0.83900595 0.8411512 0.8435873 0.84003824 0.84452236 0.8475372 0.83989346 0.8439346 0.8486283 0.8430218 0.84622496 0.84074247 0.84570146 0.8470005 0.843374 0.84252435 0.8427785 0.8449335 0.8430525 0.8422393 0.84601444 0.84779614 0.8398025 0.84677494 0.8421912 0.84062034 0.8399636 0.8394377 0.83933747 0.8423081 0.8428969 0.84332395 0.84579045 0.8412902 0.83973193 0.8391414 0.84540915
0.08108108 0.8438214 0.84185797 0.8412449 0.84247357 0.8444375 0.8442843 0.8423069 0.84276056 0.8418439 0.84115624 0.84090734 0.8399444 0.84009004 0.8374808 0.83955675 0.842 0.8385028 0.8429419 0.84591395 0.8383096 0.84235036 0.846997 0.84143496 0.84461987 0.8392562 0.8441037 0.84540325 0.84177744 0.8409599 0.8411979 0.8433723 0.84147 0.84066486 0.8444253 0.84617555 0.8382206 0.84516066 0.8406214 0.83912814 0.83840466 0.8379408 0.83776385 0.8407081 0.8413071 0.8417509 0.8441856 0.83972305 0.83823293 0.837664 0.84380895
0.082082085 0.84224194 0.84026796 0.8396588 0.84097314 0.84286046 0.84269583 0.840742 0.84125686 0.84025884 0.83959204 0.83935636 0.8383782 0.83853024 0.8359683 0.8379743 0.84042275 0.83697975 0.8413725 0.8443059 0.8367386 0.84077674 0.84538114 0.8398597 0.843026 0.8377837 0.8425166 0.8438177 0.840193 0.8394064 0.8396318 0.8418228 0.83990204 0.8391025 0.84284806 0.84456915 0.83665174 0.8435615 0.8390643 0.8376497 0.83685493 0.83645684 0.8362032 0.8391212 0.83972937 0.8401877 0.842595 0.8381689 0.83674705 0.83620054 0.8422187
0.083083086 0.8406736 0.8386902 0.8380843 0.83948624 0.841295 0.8411184 0.8391893 0.83976585 0.83868635 0.83803815 0.83781517 0.8368245 0.83698446 0.83446884 0.8364041 0.8388554 0.8354691 0.8398143 0.8427136 0.8351801 0.8392137 0.843781 0.83829635 0.8414431 0.83632493 0.84094 0.8422445 0.8386203 0.83786356 0.8380799 0.8402846 0.8383484 0.83755237 0.8412816 0.8429778 0.83509547 0.84197706 0.8375193 0.836184 0.8353149 0.83498615 0.83465594 0.8375468 0.83816403 0.83863497 0.8410185 0.8366279 0.83527416 0.83475083 0.840639
0.084084086 0.83911663 0.8371245 0.83652127 0.83801204 0.839741 0.839552 0.83764845 0.83828825 0.8371267 0.83649457 0.8362844 0.83528304 0.83545226 0.8329821 0.834846 0.8372984 0.83397096 0.83826643 0.8411372 0.8336347 0.83766127 0.8421957 0.83674514 0.8398715 0.83487946 0.8393738 0.84068274 0.8370594 0.8363312 0.83654237 0.83875805 0.8368094 0.83601505 0.83972657 0.8414007 0.8335522 0.8404078 0.835987 0.8347321 0.8337844 0.8335285 0.83312166 0.83598506 0.83661085 0.8370927 0.8394563 0.8350997 0.8338142 0.8333147 0.83906925
0.08508509 0.83757097 0.8355711 0.8349697 0.83655065 0.8381988 0.8379962 0.83612 0.8368233 0.83557963 0.8349612 0.83476424 0.833754 0.8339341 0.8315076 0.8332999 0.8357515 0.8324849 0.8367299 0.8395757 0.8321016 0.83611953 0.8406258 0.83520573 0.838311 0.8334479 0.8378183 0.83913314 0.83551 0.8348099 0.8350191 0.837243 0.83528465 0.8344895 0.8381829 0.8398379 0.83202153 0.83885324 0.83446723 0.83329326 0.8322638 0.8320837 0.8316005 0.8344362 0.8350699 0.835561 0.8379081 0.8335841 0.83236736 0.8318922 0.83751017
0.08608609 0.8360367 0.8340295 0.8334298 0.8351023 0.8366677 0.8364516 0.83460325 0.8353713 0.8340453 0.8334385 0.8332544 0.832237 0.8324298 0.830046 0.83176607 0.834215 0.8310112 0.8352046 0.83802986 0.83058125 0.8345886 0.83907133 0.8336782 0.8367616 0.8320294 0.8362732 0.83759534 0.833973 0.83329904 0.8335102 0.8357395 0.83377457 0.8329763 0.83665067 0.83828956 0.8305037 0.83731383 0.83295953 0.8318675 0.830753 0.8306516 0.8300926 0.83289945 0.83354115 0.83403957 0.83637416 0.8320814 0.8309332 0.83048314 0.8359618
0.08708709 0.8345135 0.8325002 0.83190143 0.833667 0.8351487 0.83491796 0.83309895 0.83393204 0.8325234 0.83192617 0.831755 0.8307327 0.83093935 0.82859683 0.83024406 0.8326888 0.82954943 0.83369017 0.83650005 0.8290735 0.83306843 0.837532 0.8321623 0.83522356 0.8306239 0.8347391 0.8360693 0.8324476 0.8317996 0.8320156 0.83424723 0.8322788 0.8314753 0.8351298 0.8367561 0.82899857 0.8357889 0.83146447 0.8304552 0.8292522 0.82923245 0.8285975 0.83137566 0.8320246 0.8325289 0.83485454 0.83059096 0.8295117 0.8290876 0.83442384
0.08808809 0.8330018 0.8309826 0.8303847 0.8322444 0.83364064 0.83339536 0.8316063 0.8325056 0.83101434 0.8304241 0.83026606 0.82924044 0.82946277 0.8271599 0.82873416 0.83117294 0.8280999 0.83218634 0.8349851 0.82757854 0.8315587 0.83600795 0.8306586 0.8336968 0.82923216 0.8332158 0.834555 0.830934 0.8303106 0.8305354 0.83276707 0.83079755 0.82998616 0.83362025 0.83523685 0.82750607 0.8342796 0.8299812 0.82905567 0.8277613 0.8278261 0.827115 0.8298644 0.8305202 0.8310286 0.833349 0.8291133 0.82810295 0.82770497 0.8328964
0.08908909 0.83150184 0.8294774 0.82887954 0.83083457 0.8321443 0.8318838 0.83012563 0.83109194 0.82951754 0.82893246 0.82878786 0.82776034 0.82800037 0.8257352 0.82723624 0.8296675 0.8266625 0.8306939 0.83348614 0.82609576 0.83006 0.8344992 0.82916653 0.8321811 0.82785344 0.8317031 0.8330524 0.82943225 0.8288326 0.82906973 0.8312978 0.8293309 0.82850903 0.83212227 0.83373195 0.82602584 0.83278453 0.82851005 0.8276689 0.8262805 0.82643235 0.82564545 0.82836556 0.82902783 0.82953906 0.83185774 0.82764834 0.8267068 0.82633567 0.8313799
0.09009009 0.8300132 0.82798404 0.8273857 0.8294373 0.8306593 0.83038354 0.82865685 0.8296909 0.8280333 0.82745117 0.82732016 0.8262926 0.8265514 0.82432246 0.82575047 0.8281727 0.825237 0.82921225 0.8320023 0.82462543 0.8285719 0.83300555 0.82768613 0.8306768 0.8264873 0.83020127 0.8315621 0.8279422 0.82736564 0.82761794 0.82984006 0.8278784 0.8270441 0.8306355 0.83224154 0.8245583 0.83130467 0.8270512 0.82629526 0.8248097 0.82505107 0.8241888 0.8268791 0.8275472 0.82806015 0.8303806 0.8261955 0.8253229 0.8249794 0.8298739
0.09109109 0.8285358 0.82650274 0.8259034 0.8280532 0.8291858 0.8288945 0.8271995 0.82830256 0.8265612 0.82598066 0.825863 0.8248367 0.8251166 0.82292235 0.82427645 0.82668847 0.8238234 0.8277415 0.83053386 0.82316756 0.82709444 0.8315269 0.82621753 0.8291835 0.82513434 0.82871026 0.8300832 0.82646346 0.8259097 0.8261809 0.8283937 0.8264404 0.82559085 0.82916033 0.83076584 0.823103 0.82983935 0.825604 0.82493424 0.8233493 0.8236818 0.8227445 0.825405 0.8260788 0.8265919 0.82891804 0.8247548 0.8239518 0.82363623 0.82837886
0.09209209 0.82707006 0.8250331 0.82443285 0.82668114 0.8277236 0.8274165 0.82575405 0.8269266 0.8251019 0.82452065 0.8244166 0.82339257 0.82369554 0.82153416 0.82281446 0.8252147 0.8224217 0.82628196 0.82908076 0.82172173 0.82562816 0.8300635 0.8247606 0.8277018 0.82379425 0.8272303 0.8286157 0.8249968 0.82446474 0.82475793 0.8269589 0.8250169 0.82414955 0.8276965 0.82930416 0.8216602 0.82838905 0.82416904 0.8235861 0.82189906 0.82232547 0.8213131 0.8239434 0.8246225 0.8251343 0.82746935 0.8233265 0.82259274 0.82230574 0.8268945
0.09309309 0.8256156 0.82357585 0.8229733 0.82532173 0.82627296 0.8259499 0.8243205 0.825563 0.82365465 0.8230709 0.8229807 0.82196057 0.82228833 0.82015795 0.8213642 0.823752 0.82103175 0.8248332 0.82764274 0.8202889 0.8241722 0.8286151 0.8233151 0.8262312 0.8224668 0.82576096 0.8271602 0.8235418 0.823031 0.82334924 0.82553494 0.82360756 0.82272005 0.8262442 0.82785714 0.8202299 0.8269535 0.8227459 0.8222506 0.82045895 0.8209812 0.8198938 0.8224941 0.8231778 0.8236876 0.82603467 0.82191044 0.8212459 0.8209881 0.82542086
0.0940941 0.8241727 0.82213026 0.8215256 0.82397485 0.8248337 0.82449454 0.8228984 0.824212 0.82221967 0.8216319 0.82155526 0.8205405 0.8208952 0.8187933 0.8199263 0.82229966 0.8196536 0.8233953 0.8262199 0.8188678 0.8227272 0.82718164 0.8218812 0.82477176 0.821152 0.8243028 0.8257162 0.8220985 0.82160807 0.8219549 0.8241227 0.8222128 0.8213021 0.8248028 0.82642406 0.81881166 0.8255325 0.8213345 0.8209278 0.8190292 0.81964886 0.8184871 0.8210572 0.8217448 0.8222513 0.8246143 0.82050616 0.8199113 0.81968325 0.82395834
0.0950951 0.82274157 0.8206964 0.82008916 0.82264 0.8234056 0.8230503 0.8214878 0.82287323 0.8207968 0.8202032 0.8201409 0.8191322 0.8195159 0.8174407 0.8185 0.82085824 0.8182869 0.8219687 0.8248123 0.817459 0.82129306 0.8257633 0.820459 0.8233236 0.8198495 0.8228555 0.8242837 0.8206667 0.8201962 0.8205745 0.82272136 0.82083243 0.8198959 0.82337326 0.8250056 0.8174056 0.8241263 0.81993467 0.81961703 0.81761014 0.8183286 0.81709266 0.8196322 0.8203238 0.82082635 0.8232082 0.81911397 0.8185886 0.8183909 0.8225069
0.0960961 0.82132167 0.8192743 0.8186641 0.8213178 0.8219889 0.82161736 0.8200888 0.8215467 0.8193861 0.8187851 0.8187371 0.8177356 0.8181503 0.81609964 0.81708527 0.81942743 0.816932 0.82055265 0.8234197 0.8160622 0.81986964 0.8243594 0.8190482 0.8218866 0.81855977 0.8214192 0.8228628 0.8192465 0.8187957 0.8192087 0.8213309 0.8194661 0.8185012 0.8219548 0.8236013 0.8160117 0.8227345 0.8185465 0.81831884 0.8162015 0.8170203 0.8157105 0.8182196 0.81891453 0.8194117 0.8218161 0.8177338 0.8172778 0.817111 0.8210663
0.0970971 0.8199133 0.8178642 0.8172503 0.82000756 0.8205832 0.8201959 0.8187009 0.8202325 0.81798756 0.81737745 0.81734383 0.8163507 0.81679845 0.8147703 0.81568265 0.8180078 0.81558853 0.8191474 0.8220422 0.81467754 0.81845707 0.82297075 0.81764895 0.8204607 0.8172822 0.81999373 0.8214534 0.81783766 0.817406 0.8178567 0.81995195 0.8181142 0.8171181 0.8205479 0.8222113 0.81463 0.8213574 0.8171699 0.8170329 0.8148032 0.8157242 0.81434023 0.816819 0.81751716 0.818008 0.82043815 0.8163653 0.815979 0.81584376 0.8196367
0.0980981 0.81851643 0.8164657 0.81584793 0.8187094 0.81918883 0.8187856 0.81732476 0.8189303 0.81660086 0.8159806 0.8159617 0.81497765 0.8154606 0.8134521 0.81429154 0.8165987 0.81425655 0.8177534 0.82067955 0.8133047 0.8170551 0.8215965 0.81626076 0.8190462 0.81601685 0.8185797 0.82005554 0.8164405 0.8160277 0.81651914 0.81858397 0.8167762 0.8157463 0.8191521 0.82083553 0.8132601 0.81999487 0.8158048 0.81575924 0.8134152 0.81443936 0.8129823 0.81543046 0.81613106 0.81661516 0.81907415 0.8150084 0.81469184 0.81458837 0.8182181
0.0990991 0.817131 0.8150788 0.8144568 0.81742346 0.81780565 0.8173867 0.81595945 0.81764007 0.8152264 0.81459403 0.81459 0.8136156 0.81413656 0.81214577 0.81291217 0.8152008 0.8129356 0.81637 0.8193316 0.8119439 0.815664 0.8202372 0.8148842 0.81764275 0.8147635 0.8171762 0.81866884 0.81505454 0.81466055 0.81519526 0.8172269 0.8154527 0.81438595 0.81776774 0.8194739 0.81190217 0.81864655 0.814451 0.81449777 0.8120382 0.81316644 0.8116363 0.814054 0.81475633 0.81523293 0.81772405 0.8136633 0.8134161 0.8133453 0.81681055
0.1001001 0.81575716 0.8137036 0.81307685 0.8161494 0.8164336 0.8159991 0.8146058 0.816362 0.81386364 0.8132179 0.81322896 0.81226546 0.81282586 0.81085056 0.81154436 0.8138136 0.81162626 0.81499755 0.81799877 0.81059486 0.8142834 0.8188926 0.81351876 0.81625044 0.8135222 0.8157838 0.8172938 0.81368005 0.81330425 0.8138857 0.8158808 0.81414336 0.8130369 0.81639475 0.8181263 0.8105558 0.81731313 0.8131085 0.81324804 0.8106715 0.8119049 0.8103023 0.8126892 0.81339353 0.8138617 0.81638795 0.8123295 0.81215215 0.81211406 0.8154141
0.1011011 0.8143946 0.81233996 0.8117085 0.81488717 0.8150726 0.8146226 0.813263 0.8150955 0.8125125 0.8118524 0.8118787 0.8109266 0.8115293 0.8095666 0.81018835 0.8124372 0.8103278 0.81363577 0.81668025 0.80925745 0.81291366 0.8175624 0.81216455 0.8148692 0.81229293 0.81440246 0.8159299 0.81231695 0.8119591 0.8125901 0.81454575 0.8128479 0.811699 0.81503314 0.81679296 0.80922145 0.81599355 0.811777 0.81201035 0.8093156 0.81065506 0.80898 0.8113365 0.8120421 0.81250155 0.81506604 0.81100714 0.8108996 0.8108949 0.8140287
0.1021021 0.81304353 0.8109877 0.81035084 0.8136367 0.81372255 0.81325763 0.81193155 0.8138409 0.81117344 0.8104972 0.8105393 0.809599 0.81024605 0.8082938 0.80884343 0.8110719 0.8090409 0.81228477 0.8153767 0.8079319 0.81155455 0.8162466 0.8108215 0.8134992 0.8110754 0.813032 0.81457734 0.8109651 0.81062526 0.81130856 0.8132213 0.8115664 0.81037205 0.8136825 0.8154737 0.8078989 0.81468856 0.8104573 0.8107845 0.8079702 0.80941635 0.8076692 0.80999583 0.8107019 0.8111515 0.8137577 0.80969614 0.80965817 0.8096877 0.81265455
0.1031031 0.81170404 0.8096469 0.80900455 0.81239784 0.8123837 0.81190383 0.8106109 0.8125981 0.80984575 0.8091524 0.8092106 0.80828285 0.8089769 0.80703175 0.8075102 0.8097174 0.80776453 0.8109444 0.8140874 0.806618 0.81020623 0.8149454 0.8094893 0.8121403 0.8098694 0.8116726 0.81323594 0.80962455 0.80930257 0.81004053 0.81190777 0.81029886 0.80905634 0.81234324 0.8141682 0.8065875 0.81339747 0.8091481 0.8095705 0.8066355 0.8081889 0.8063706 0.8086664 0.809373 0.80981266 0.8124633 0.80839676 0.8084283 0.8084919 0.81129116
0.1041041 0.81037587 0.80831766 0.8076691 0.81117076 0.8110557 0.81056154 0.8093012 0.81136686 0.8085298 0.8078182 0.80789244 0.80697757 0.80772084 0.80578095 0.8061885 0.8083742 0.8064993 0.80961496 0.8128126 0.80531555 0.80886847 0.8136584 0.8081686 0.81079227 0.80867535 0.8103242 0.8119059 0.80829495 0.8079908 0.80878675 0.8106044 0.8090455 0.80775183 0.81101483 0.8128767 0.8052881 0.812121 0.8078498 0.80836785 0.8053116 0.80697256 0.80508316 0.80734885 0.8080553 0.8084848 0.8111825 0.807108 0.8072095 0.80730814 0.8099391
0.1051051 0.8090589 0.807 0.80634475 0.8099552 0.80973876 0.8092303 0.80800253 0.81014717 0.8072255 0.80649436 0.806585 0.8056837 0.8064788 0.80454105 0.80487794 0.8070419 0.805245 0.80829597 0.8115524 0.8040244 0.8075414 0.8123856 0.80685866 0.80945545 0.80749255 0.80898696 0.81058675 0.80697685 0.80669004 0.8075465 0.8093122 0.8078059 0.8064579 0.809698 0.8115992 0.804 0.81085825 0.8065626 0.80717725 0.8039982 0.80576736 0.8038071 0.8060429 0.8067489 0.8071673 0.8099158 0.8058308 0.80600166 0.8061357 0.80859804
0.1061061 0.80775356 0.8056931 0.8050315 0.8087509 0.8084326 0.80791056 0.80671453 0.8089387 0.80593246 0.805181 0.8052884 0.80440056 0.80524987 0.80331177 0.80357873 0.80572045 0.8040015 0.8069877 0.8103063 0.802745 0.8062249 0.8111273 0.80555975 0.8081298 0.80632114 0.8076604 0.8092787 0.8056695 0.8054006 0.80632025 0.8080303 0.80658007 0.8051748 0.8083922 0.81033546 0.80272347 0.80960953 0.8052863 0.80599767 0.8026958 0.80457324 0.8025425 0.80474854 0.8054536 0.80586076 0.8086627 0.8045641 0.80480504 0.80497456 0.8072684
0.10710711 0.80645955 0.80439776 0.8037288 0.8075579 0.807137 0.80660176 0.8054374 0.80774164 0.8046512 0.80387795 0.8040023 0.80312854 0.80403477 0.80209327 0.8022907 0.8044098 0.8027684 0.80569 0.8090745 0.8014767 0.80491877 0.8098828 0.80427164 0.8068145 0.80516094 0.8063448 0.8079818 0.8043734 0.8041222 0.8051075 0.8067589 0.80536807 0.80390257 0.80709743 0.8090853 0.80145794 0.8083749 0.8040205 0.80482936 0.8014041 0.8033897 0.80128926 0.80346566 0.80416924 0.8045649 0.80742294 0.8033084 0.8036189 0.8038247 0.80594957
0.10810811 0.8051766 0.8031136 0.8024372 0.8063762 0.8058527 0.8053045 0.80417067 0.8065559 0.80338085 0.80258507 0.802727 0.8018675 0.8028328 0.800885 0.80101377 0.8031108 0.801546 0.8044029 0.807857 0.80021954 0.8036234 0.8086524 0.8029939 0.8055106 0.8040119 0.8050403 0.80669564 0.8030883 0.80285466 0.80390835 0.8054977 0.80416936 0.8026411 0.8058136 0.80784905 0.8002039 0.8071541 0.8027655 0.8036727 0.800123 0.8022171 0.8000475 0.8021942 0.8028962 0.80328006 0.806197 0.8020637 0.8024436 0.8026863 0.8046421
0.10910911 0.80390525 0.8018406 0.80115664 0.80520546 0.80457854 0.8040185 0.80291504 0.8053814 0.80212194 0.8013031 0.801462 0.800617 0.8016445 0.7996877 0.799748 0.8018222 0.80033416 0.8031262 0.80665344 0.7989737 0.80233836 0.8074359 0.80172765 0.8042175 0.802874 0.8037469 0.8054206 0.80181396 0.8015985 0.8027229 0.804247 0.8029848 0.80139023 0.80454093 0.80662614 0.798961 0.80594707 0.8015208 0.80252683 0.79885274 0.80105513 0.7988163 0.8009338 0.8016336 0.8020056 0.8049846 0.8008298 0.8012789 0.8015588 0.80334556
0.11011011 0.8026449 0.80057853 0.7998866 0.80404603 0.80331546 0.8027436 0.8016698 0.8042177 0.8008743 0.8000308 0.80020803 0.79937744 0.8004692 0.79850066 0.7984931 0.80054486 0.799133 0.8018601 0.8054639 0.797739 0.80106395 0.80623347 0.80047154 0.8029349 0.80174714 0.802464 0.80415624 0.8005505 0.8003531 0.801551 0.80300665 0.8018134 0.8001496 0.8032794 0.8054169 0.79772884 0.8047539 0.8002868 0.8013921 0.79759306 0.79990363 0.7975966 0.79968494 0.80038214 0.8007421 0.8037855 0.7996063 0.8001252 0.8004423 0.80206
0.11111111 0.80139595 0.79932743 0.7986274 0.8028975 0.80206305 0.80147994 0.8004347 0.803065 0.7996375 0.7987689 0.7989647 0.7981485 0.79930735 0.79732364 0.79724926 0.79927826 0.7979418 0.8006044 0.804288 0.79651505 0.7997999 0.8050447 0.799226 0.80166346 0.8006309 0.8011925 0.8029028 0.7992978 0.7991185 0.8003923 0.8017762 0.80065554 0.7989195 0.80202854 0.8042213 0.796508 0.8035743 0.7990633 0.8002682 0.79634416 0.79876286 0.79638773 0.79844725 0.79914135 0.79948926 0.8026001 0.79839337 0.79898137 0.79933655 0.8007857
0.11211211 0.80015826 0.7980874 0.7973785 0.8017598 0.800821 0.8002276 0.7992103 0.8019235 0.7984119 0.7975175 0.7977316 0.7969299 0.79815876 0.796157 0.7960165 0.79802287 0.79676104 0.799359 0.8031262 0.7953021 0.79854643 0.80386966 0.7979912 0.8004026 0.7995253 0.7999313 0.80166006 0.7980559 0.7978953 0.7992473 0.800556 0.7995114 0.7976999 0.80078894 0.8030389 0.7952981 0.80240834 0.79784995 0.7991555 0.79510623 0.79763216 0.7951895 0.79722047 0.7979114 0.798247 0.8014278 0.79719126 0.7978481 0.79824144 0.7995225
0.11311311 0.7989314 0.7968582 0.79614043 0.8006328 0.7995895 0.798986 0.79799604 0.8007927 0.79719746 0.79627603 0.79650915 0.79572207 0.7970235 0.7950003 0.7947945 0.7967784 0.79559046 0.7981241 0.80197793 0.7941002 0.79730314 0.80270815 0.79676664 0.7991526 0.79843086 0.7986814 0.8004283 0.7968245 0.79668283 0.7981152 0.7993458 0.7983805 0.79649067 0.79955995 0.80187005 0.7940987 0.80125564 0.796647 0.7980531 0.79387885 0.7965117 0.7940023 0.7960049 0.7966921 0.7970155 0.80026895 0.79599905 0.79672515 0.79715735 0.79827046
0.11411411 0.7977159 0.7956397 0.7949128 0.7995164 0.7983686 0.7977557 0.7967922 0.79967237 0.7959937 0.7950447 0.7952973 0.7945245 0.79590106 0.7938537 0.7935831 0.79554486 0.79442996 0.7968993 0.80084336 0.79290885 0.7960705 0.80156016 0.7955527 0.7979133 0.7973467 0.7974419 0.7992066 0.79560405 0.7954812 0.79699683 0.7981453 0.7972629 0.7952913 0.7983419 0.80071473 0.7929102 0.8001166 0.79545397 0.7969618 0.79266214 0.7954015 0.7928256 0.7948003 0.7954831 0.79579455 0.79912305 0.7948172 0.7956122 0.7960837 0.7970295
0.11511511 0.7965115 0.7944322 0.7936957 0.79841065 0.797158 0.79653656 0.7955986 0.79856277 0.7948008 0.7938239 0.79409575 0.79333705 0.7947918 0.7927172 0.7923825 0.79432225 0.7932795 0.795685 0.79972243 0.7917281 0.7948477 0.8004257 0.794349 0.79668444 0.79627293 0.7962133 0.79799587 0.79439396 0.79429054 0.79589134 0.79695493 0.7961582 0.7941024 0.7971345 0.7995721 0.79173243 0.798991 0.7942711 0.7958807 0.7914565 0.79430133 0.7916594 0.7936064 0.7942847 0.79458404 0.7979906 0.79364586 0.79450965 0.7950205 0.7957994
0.116116114 0.795318 0.7932351 0.7924889 0.79731536 0.79595786 0.7953284 0.79441494 0.7974636 0.7936186 0.79261285 0.79290515 0.7921604 0.79369557 0.7915902 0.7911922 0.7931106 0.79213864 0.79448086 0.79861456 0.7905584 0.79363537 0.7993048 0.79315555 0.7954661 0.79520935 0.79499567 0.79679567 0.79319423 0.79311097 0.794799 0.79577434 0.7950669 0.7929233 0.7959381 0.79844296 0.79056513 0.79787856 0.7930982 0.79481006 0.79026145 0.79321116 0.7905041 0.79242355 0.79309684 0.7933843 0.7968711 0.7924842 0.79341686 0.7939675 0.7945803
0.117117114 0.79413575 0.79204875 0.7912925 0.79623044 0.7947676 0.7941314 0.79324144 0.7963749 0.7924472 0.79141194 0.79172444 0.79099345 0.7926122 0.7904731 0.7900124 0.7919098 0.7910078 0.79328674 0.79752034 0.7893988 0.7924332 0.7981969 0.79197234 0.79425883 0.794156 0.7937887 0.79560584 0.79200506 0.7919419 0.79371965 0.7946034 0.79398865 0.7917541 0.79475206 0.7973269 0.7894083 0.79677916 0.7919353 0.79375017 0.7890771 0.79213065 0.7893588 0.79125124 0.79191923 0.792195 0.7957648 0.79133296 0.79233366 0.7929249 0.79337233
0.118118115 0.79296434 0.790873 0.79010636 0.7951558 0.7935882 0.7929452 0.7920781 0.79529655 0.7912864 0.79022104 0.7905544 0.7898367 0.7915416 0.78936577 0.7888435 0.7907197 0.78988683 0.7921027 0.79643935 0.7882498 0.7912412 0.79710245 0.79079926 0.7930615 0.793113 0.79259247 0.7944263 0.7908261 0.7907837 0.7926533 0.79344195 0.7929233 0.7905949 0.79357684 0.79622376 0.78826195 0.7956931 0.79078233 0.7927001 0.78790337 0.7910602 0.78822404 0.7900899 0.790752 0.7910161 0.7946713 0.7901915 0.7912607 0.7918923 0.7921751
0.11911912 0.79180384 0.7897076 0.7889304 0.79409146 0.79241866 0.7917702 0.79092425 0.79422843 0.79013616 0.78904015 0.78939456 0.78868985 0.7904838 0.78826785 0.7876846 0.78954077 0.7887753 0.790929 0.7953713 0.7871112 0.79005945 0.79602075 0.78963614 0.79187477 0.79208004 0.79140675 0.7932571 0.7896576 0.78963625 0.7916 0.79229 0.791871 0.78944564 0.79241216 0.7951337 0.78712577 0.79461986 0.78963876 0.79166037 0.7867405 0.7899993 0.78709954 0.7889389 0.78959477 0.78984773 0.79359066 0.7890599 0.7901971 0.7908696 0.7909891
0.12012012 0.7906543 0.78855276 0.78776455 0.793037 0.7912593 0.7906059 0.78978044 0.7931703 0.78899604 0.7878692 0.7882453 0.78755325 0.7894387 0.78717947 0.78653616 0.7883727 0.7876734 0.78976524 0.7943165 0.7859827 0.7888877 0.7949523 0.78848296 0.7906985 0.7910568 0.79023165 0.7920981 0.78849924 0.7884997 0.7905595 0.79114753 0.7908314 0.788306 0.7912582 0.7940564 0.78600013 0.79355973 0.78850514 0.79063064 0.7855878 0.78894794 0.78598505 0.7877985 0.7884479 0.78869003 0.79252297 0.7879383 0.78914315 0.7898572 0.7898138
0.12112112 0.7895156 0.787408 0.78660893 0.7919925 0.79011005 0.7894526 0.7886465 0.79212224 0.7878665 0.7867084 0.78710604 0.78642607 0.7884064 0.7861002 0.78539807 0.7872152 0.78658104 0.7886115 0.7932748 0.7848645 0.78772604 0.79389656 0.7873399 0.7895324 0.79004335 0.7890674 0.7909496 0.787351 0.7873736 0.7895316 0.7900145 0.7898047 0.7871759 0.7901147 0.79299194 0.7848846 0.79251224 0.78738075 0.789611 0.7844461 0.78790593 0.784881 0.7866683 0.78731096 0.7875426 0.7914678 0.7868259 0.7880989 0.78885424 0.78864956
0.122122124 0.7883877 0.7862737 0.7854632 0.7909579 0.7889709 0.78830993 0.7875221 0.79108423 0.7867476 0.78555715 0.7859773 0.7853089 0.7873867 0.78503054 0.7842702 0.7860684 0.785498 0.7874674 0.79224557 0.78375655 0.7865742 0.7928538 0.7862065 0.788377 0.78903973 0.7879136 0.78981113 0.7862127 0.7862583 0.7885163 0.78889054 0.7887905 0.7860554 0.7889819 0.79194015 0.783779 0.79147756 0.7862662 0.78860104 0.7833152 0.78687346 0.78378654 0.78554887 0.7861841 0.7864053 0.7904255 0.7857234 0.78706384 0.7878613 0.78749615
0.123123124 0.78727055 0.78514946 0.78432757 0.7899332 0.7878417 0.78717816 0.7864075 0.7900557 0.78563833 0.7844157 0.78485864 0.78420126 0.78637964 0.78397 0.783152 0.7849326 0.7844243 0.7863333 0.7912293 0.7826582 0.7854325 0.79182374 0.78508294 0.7872315 0.78804547 0.7867701 0.78868294 0.7850846 0.78515357 0.78751355 0.78777605 0.7877889 0.7849444 0.78785896 0.790901 0.7826835 0.79045546 0.785161 0.7876011 0.7821946 0.78585035 0.7827021 0.78443956 0.7850671 0.78527856 0.78939575 0.7846306 0.7860379 0.7868778 0.78635335
0.124124125 0.78616416 0.78403556 0.7832014 0.78891814 0.7867223 0.7860573 0.7853024 0.78903717 0.78453946 0.783284 0.7837503 0.78310347 0.7853847 0.7829185 0.78204405 0.78380734 0.7833597 0.7852091 0.7902258 0.78157014 0.7843008 0.7908063 0.7839689 0.7860962 0.78706115 0.78563726 0.7875646 0.7839665 0.78405935 0.7865232 0.78667057 0.78679997 0.7838428 0.78674686 0.78987426 0.7815978 0.7894461 0.78406495 0.7866106 0.7810847 0.78483623 0.7816276 0.78334033 0.78395975 0.7841619 0.7883785 0.78354686 0.7850214 0.785904 0.7852215
0.12512513 0.7850681 0.7829316 0.78208536 0.7879127 0.78561294 0.784947 0.7842066 0.7880283 0.78345066 0.7821621 0.7826521 0.78201514 0.7844024 0.7818762 0.78094584 0.7826929 0.7823043 0.78409475 0.7892347 0.78049195 0.7831786 0.78980136 0.7828648 0.78497094 0.7860858 0.7845149 0.7864562 0.7828581 0.7829756 0.7855455 0.78557414 0.78582335 0.78275055 0.78564477 0.7888602 0.780522 0.78844935 0.7829781 0.78562987 0.77998525 0.78383136 0.7805627 0.7822514 0.78286254 0.7830557 0.7873736 0.78247267 0.7840141 0.7849395 0.7841006
0.12612613 0.7839829 0.7818377 0.7809788 0.7869168 0.78451324 0.7838475 0.78312045 0.7870291 0.7823719 0.7810499 0.781564 0.78093594 0.7834322 0.7808424 0.77985764 0.7815888 0.78125805 0.7829901 0.78825617 0.7794234 0.7820664 0.78880924 0.78177005 0.7838561 0.78512007 0.78340274 0.78535795 0.7817596 0.7819024 0.7845801 0.78448707 0.7848591 0.7816675 0.78455305 0.7878584 0.7794561 0.7874648 0.78190076 0.7846584 0.7788962 0.7828354 0.7795075 0.78117245 0.78177476 0.7819597 0.7863809 0.78140783 0.7830157 0.78398424 0.78299004
0.12712713 0.7829082 0.7807537 0.779882 0.7859303 0.78342354 0.7827586 0.7820435 0.786039 0.781303 0.7799474 0.78048587 0.77986646 0.7824744 0.7798177 0.7787791 0.7804957 0.78022075 0.78189486 0.7872902 0.7783647 0.78096384 0.787829 0.78068477 0.782751 0.78416353 0.782301 0.7842693 0.7806709 0.78083944 0.78362685 0.7834083 0.7839071 0.7805938 0.7834716 0.78686875 0.7783997 0.7864926 0.78083247 0.7836965 0.77781796 0.7818487 0.77846205 0.7801035 0.7806966 0.7808734 0.7854007 0.780352 0.7820261 0.7830385 0.78189015
0.12812813 0.7818439 0.7796793 0.77879494 0.78495324 0.78234327 0.78168005 0.780976 0.7850586 0.7802441 0.7788544 0.7794178 0.7788062 0.7815287 0.77880186 0.7777103 0.7794128 0.7791923 0.7808096 0.7863363 0.77731556 0.7798711 0.78686136 0.7796089 0.78165597 0.7832162 0.7812095 0.78319037 0.77959186 0.779787 0.78268594 0.78233856 0.7829672 0.7795289 0.78240013 0.7858916 0.777353 0.7855327 0.779773 0.7827438 0.77674973 0.7808704 0.7774255 0.77904415 0.7796283 0.7797977 0.7844327 0.77930534 0.7810456 0.7821016 0.7808012
0.12912913 0.7807902 0.77861506 0.77771735 0.78398514 0.7812725 0.78061223 0.7799176 0.78408724 0.7791948 0.777771 0.7783597 0.7777551 0.7805952 0.77779454 0.7766511 0.7783408 0.7781725 0.77973354 0.7853947 0.7762759 0.778788 0.78590584 0.7785425 0.7805708 0.78227776 0.7801283 0.78212154 0.77852225 0.778745 0.781757 0.7812775 0.78203946 0.7784732 0.781339 0.7849263 0.77631575 0.78458476 0.77872247 0.7818004 0.7756921 0.7799011 0.7763989 0.77799505 0.7785691 0.77873176 0.7834766 0.77826774 0.7800737 0.7811739 0.7797227
0.13013013 0.779747 0.77756006 0.77664936 0.78302634 0.78021157 0.7795549 0.7788682 0.78312516 0.7781552 0.77669686 0.7773116 0.776713 0.7796734 0.77679604 0.77560145 0.777279 0.7771618 0.778667 0.784465 0.7752458 0.7777143 0.7849623 0.77748525 0.7794955 0.7813482 0.7790573 0.78106195 0.77746236 0.77771306 0.7808399 0.780225 0.7811237 0.7774265 0.7802878 0.7839733 0.7752878 0.783649 0.77768093 0.780866 0.77464473 0.7789404 0.77538174 0.77695554 0.7775196 0.77767617 0.7825327 0.77723914 0.77911067 0.7802551 0.7786545
0.13113113 0.7787137 0.7765148 0.7755904 0.78207636 0.77915996 0.7785079 0.7778281 0.78217214 0.77712524 0.7756324 0.7762732 0.7756802 0.7787635 0.775806 0.7745614 0.77622783 0.7761594 0.77761 0.78354776 0.77422523 0.7766503 0.7840307 0.7764373 0.77842987 0.78042775 0.77799666 0.7800122 0.77641183 0.7766916 0.7799349 0.77918106 0.7802199 0.77638835 0.7792466 0.78303206 0.7742695 0.7827254 0.7766482 0.7799406 0.7736078 0.7779884 0.77437353 0.7759259 0.77647907 0.77663034 0.78160083 0.77621937 0.7781559 0.7793454 0.77759707
0.13213213 0.7776909 0.7754794 0.77454084 0.7811356 0.7781179 0.7774711 0.776797 0.78122807 0.7761049 0.7745772 0.77524465 0.77465606 0.77786577 0.7748244 0.7735303 0.77518696 0.77516556 0.7765626 0.7826418 0.7732137 0.7755956 0.783111 0.77539825 0.7773742 0.77951586 0.7769458 0.778972 0.7753707 0.77568 0.77904147 0.77814573 0.77932775 0.7753591 0.77821535 0.7821028 0.77326024 0.78181326 0.7756241 0.7790244 0.7725809 0.7770445 0.7733743 0.7749057 0.775448 0.7755943 0.78068036 0.7752083 0.7772097 0.77844393 0.7765501
0.13313313 0.7766785 0.774453 0.7735007 0.7802037 0.7770851 0.77644503 0.77577466 0.780293 0.7750941 0.7735313 0.7742258 0.7736411 0.7769791 0.77385104 0.7725088 0.77415615 0.77418053 0.77552426 0.78174806 0.7722114 0.7745505 0.78220314 0.7743684 0.77632785 0.7786125 0.7759053 0.7779414 0.77433896 0.7746787 0.77816 0.77711874 0.7784473 0.7743385 0.7771939 0.78118557 0.7722602 0.7809133 0.7746086 0.7781167 0.7715646 0.77610946 0.77238446 0.77389485 0.77442616 0.7745683 0.77977216 0.7742061 0.7762723 0.7775514 0.7755134
0.13413413 0.775676 0.7734363 0.7724696 0.77928054 0.77606183 0.7754289 0.7747612 0.77936685 0.77409226 0.7724946 0.7732168 0.7726345 0.77610475 0.772886 0.7714965 0.77313596 0.7732036 0.7744951 0.7808658 0.7712181 0.7735146 0.7813071 0.77334744 0.77529144 0.77771765 0.77487445 0.7769197 0.77331626 0.7736874 0.77729017 0.77610034 0.77757853 0.7733267 0.7761824 0.78027964 0.7712693 0.78002465 0.7736016 0.7772181 0.77055794 0.7751826 0.77140355 0.7728936 0.7734133 0.7735522 0.77887535 0.7732124 0.77534294 0.7766675 0.7744869
0.13513513 0.7746838 0.77242893 0.7714475 0.7783659 0.77504754 0.77442306 0.7737564 0.7784491 0.7731001 0.7714672 0.7722174 0.7716372 0.7752417 0.7719292 0.7704933 0.772126 0.77223533 0.7734753 0.77999544 0.77023405 0.7724882 0.78042257 0.7723356 0.7742645 0.7768317 0.77385384 0.7759077 0.77230287 0.77270603 0.7764316 0.7750898 0.7767215 0.7723233 0.77518064 0.7793855 0.77028745 0.7791477 0.772603 0.77632785 0.7695617 0.77426386 0.77043164 0.77190185 0.7724094 0.77254546 0.77799034 0.7722274 0.774422 0.7757925 0.77347106
0.13613613 0.77370137 0.77143085 0.7704345 0.77746 0.7740426 0.7734275 0.77276057 0.7775403 0.77211714 0.7704491 0.7712276 0.77064806 0.77439 0.7709807 0.7694992 0.771126 0.7712749 0.7724646 0.77913624 0.76925904 0.77147084 0.77954966 0.7713325 0.7732468 0.775954 0.77284276 0.7749052 0.77129865 0.7717348 0.7755845 0.7740875 0.7758757 0.77132833 0.7741885 0.77850264 0.76931447 0.7782821 0.7716129 0.7754465 0.7685756 0.7733533 0.76946837 0.7709191 0.7714145 0.7715486 0.77711666 0.77125067 0.7735088 0.77492553 0.77246517
0.13713713 0.7727291 0.77044195 0.7694304 0.77656275 0.7730468 0.7724417 0.7717733 0.7766402 0.77114326 0.76943994 0.7702472 0.769668 0.77354985 0.7700399 0.76851386 0.7701365 0.770323 0.7714631 0.77828854 0.76829296 0.7704629 0.778688 0.770338 0.77223897 0.77508444 0.77184176 0.7739118 0.77030355 0.7707733 0.77474904 0.7730934 0.77504134 0.7703419 0.77320594 0.77763146 0.76835066 0.77742815 0.77063113 0.77457327 0.7675996 0.7724511 0.7685139 0.7699456 0.77042854 0.77056146 0.7762544 0.7702825 0.7726042 0.7740666 0.7714696
0.13813815 0.7717668 0.7694622 0.76843524 0.7756738 0.77206004 0.771466 0.7707945 0.7757484 0.77017856 0.7684399 0.76927656 0.7686962 0.7727209 0.7691071 0.7675378 0.7691567 0.7693789 0.7704705 0.7774521 0.7673357 0.7694639 0.7778375 0.76935214 0.77124035 0.7742234 0.7708504 0.77292734 0.76931715 0.7698215 0.7739245 0.77210706 0.774218 0.76936376 0.77223307 0.7767716 0.7673954 0.7765854 0.76965755 0.77370876 0.7666333 0.7715566 0.7675682 0.7689812 0.7694515 0.76958376 0.77540356 0.76932263 0.7717074 0.77321625 0.77048403
0.13913915 0.77081436 0.7684914 0.7674488 0.7747929 0.7710825 0.7705004 0.76982415 0.7748646 0.7692229 0.7674487 0.7683153 0.76773286 0.7719031 0.76818246 0.7665702 0.76818717 0.7684431 0.76948696 0.77662694 0.7663871 0.76847404 0.77699834 0.76837534 0.7702508 0.7733703 0.76986897 0.7719521 0.7683396 0.76887935 0.7731114 0.771129 0.773406 0.76839364 0.7712694 0.7759229 0.7664488 0.7757537 0.7686922 0.77285224 0.76567703 0.7706703 0.76663107 0.7680262 0.768483 0.7686158 0.774564 0.7683708 0.77081853 0.77237403 0.76950854
0.14014015 0.7698714 0.76752955 0.7664712 0.77392083 0.77011365 0.7695448 0.7688625 0.7739898 0.7682762 0.76646644 0.76736337 0.7667777 0.7710964 0.76726544 0.76561135 0.76722723 0.767515 0.76851225 0.7758126 0.765447 0.7674933 0.77617043 0.76740676 0.7692707 0.7725255 0.768897 0.77098584 0.7673711 0.76794726 0.7723094 0.7701587 0.772605 0.76743203 0.7703155 0.77508503 0.7655107 0.77493304 0.76773506 0.7720044 0.7647307 0.76979154 0.7657026 0.7670799 0.76752335 0.76765716 0.7737353 0.7674274 0.7699375 0.77154 0.76854336
0.14114115 0.7689385 0.7665766 0.7655022 0.7730567 0.76915354 0.7685988 0.76790905 0.77312267 0.76733834 0.765493 0.7664206 0.7658309 0.77030075 0.76635617 0.76466155 0.7662776 0.76659495 0.76754636 0.7750095 0.7645159 0.7665214 0.7753535 0.7664468 0.76829976 0.7716883 0.7679349 0.7700287 0.76641107 0.7670246 0.7715182 0.769196 0.7718149 0.7664783 0.769371 0.77425873 0.7645815 0.7741234 0.7667859 0.7711646 0.7637938 0.7689207 0.76478237 0.7661426 0.76657176 0.76670784 0.7729177 0.7664919 0.7690641 0.7707139 0.7675878
0.14214215 0.7680152 0.76563233 0.76454175 0.7722005 0.7682026 0.7676627 0.76696384 0.7722641 0.766409 0.76452875 0.76548725 0.7648925 0.76951605 0.7654549 0.76372033 0.76533777 0.76568276 0.7665894 0.77421725 0.76359296 0.7655584 0.7745475 0.7654948 0.7673378 0.7708592 0.76698214 0.76908034 0.76546013 0.76611173 0.7707376 0.7682413 0.7710357 0.7655328 0.7684357 0.77344334 0.7636607 0.7733249 0.76584446 0.770333 0.7628671 0.7680578 0.76387054 0.76521397 0.7656294 0.76576805 0.77211124 0.7655646 0.7681988 0.7698956 0.76664233
0.14314315 0.76710117 0.764697 0.76358986 0.77135277 0.7672602 0.7667364 0.766027 0.77141327 0.76548874 0.76357263 0.76456326 0.7639623 0.768742 0.7645608 0.76278734 0.7644075 0.76477826 0.76564103 0.77343583 0.7626787 0.76460433 0.7737519 0.76455176 0.76638496 0.77003795 0.7660391 0.76814085 0.76451755 0.7652081 0.7699679 0.7672941 0.7702671 0.76459503 0.7675098 0.77263844 0.7627485 0.77253705 0.764911 0.7695095 0.76194984 0.767202 0.762967 0.7642943 0.76469505 0.7648374 0.7713155 0.7646453 0.767341 0.7690852 0.7657067
0.14414415 0.766197 0.7637704 0.7626464 0.7705126 0.76632667 0.76581955 0.76509833 0.77057076 0.7645769 0.7626259 0.76364803 0.76303977 0.7679789 0.7636745 0.7618629 0.7634873 0.76388144 0.7647014 0.77266514 0.7617729 0.76365876 0.7729675 0.76361656 0.7654411 0.76922435 0.7651051 0.7672099 0.76358354 0.76431406 0.76920897 0.7663546 0.7695096 0.76366526 0.7665929 0.7718448 0.7618442 0.77175987 0.7639854 0.7686935 0.7610423 0.76635414 0.76207197 0.7633832 0.76376903 0.7639164 0.7705306 0.7637339 0.7664905 0.76828253 0.7647807
0.14514515 0.7653023 0.76285225 0.7617115 0.7696803 0.7654016 0.76491255 0.7641776 0.76973593 0.7636739 0.76168716 0.7627423 0.7621254 0.76722616 0.7627959 0.76094687 0.7625764 0.7629922 0.7637702 0.77190477 0.76087517 0.7627219 0.77219343 0.7626897 0.76450616 0.76841843 0.76418066 0.76628804 0.7626578 0.76342934 0.76846063 0.76542276 0.7687622 0.7627431 0.76568526 0.7710615 0.7609483 0.7709932 0.7630675 0.7678856 0.7601442 0.7655138 0.76118493 0.76248085 0.76285154 0.76300395 0.76975626 0.76283 0.7656478 0.7674878 0.7638644
0.14614615 0.7644171 0.76194286 0.7607846 0.76885587 0.7644852 0.7640148 0.7632652 0.7689091 0.7627792 0.7607574 0.7618453 0.761219 0.76648414 0.76192445 0.7600391 0.76167524 0.76211065 0.7628478 0.77115476 0.75998574 0.76179373 0.7714301 0.7617709 0.7635802 0.7676201 0.7632653 0.7653749 0.7617407 0.762554 0.76772267 0.7644978 0.7680253 0.76182884 0.76478666 0.77028865 0.7600606 0.770237 0.7621572 0.7670854 0.75925565 0.76468056 0.7603058 0.76158696 0.7619424 0.7621011 0.76899254 0.7619342 0.76481247 0.7667004 0.762958
0.14714715 0.7635409 0.7610416 0.7598661 0.76803917 0.76357716 0.76312655 0.7623605 0.7680899 0.7618929 0.75983584 0.76095736 0.7603205 0.76575255 0.76105994 0.7591396 0.7607836 0.76123625 0.76193374 0.77041537 0.7591044 0.7608744 0.77067685 0.76086015 0.762663 0.7668295 0.7623594 0.7644697 0.76083183 0.7616879 0.7669951 0.76358056 0.7672989 0.760922 0.763897 0.7695265 0.75918114 0.7694912 0.7612547 0.7662931 0.7583766 0.763855 0.75943464 0.76070124 0.7610412 0.761207 0.7682392 0.7610458 0.7639843 0.7659205 0.7620609
0.14814815 0.7626739 0.7601491 0.75895554 0.7672302 0.76267767 0.7622479 0.7614637 0.76727855 0.761015 0.7589227 0.7600781 0.7594296 0.76503116 0.7602033 0.75824803 0.75990146 0.7603695 0.76102805 0.76968634 0.7582312 0.75996345 0.7699341 0.7599574 0.7617546 0.76604605 0.76146257 0.7635734 0.75993145 0.7608308 0.7662779 0.76267064 0.7665828 0.76002306 0.76301646 0.76877475 0.75830984 0.7687559 0.7603595 0.7655085 0.7575067 0.7630365 0.7585716 0.75982416 0.76014805 0.7603218 0.7674963 0.76016533 0.7631639 0.7651482 0.7611735
0.14914915 0.7618163 0.7592647 0.75805354 0.7664288 0.76178646 0.7613784 0.7605747 0.76647466 0.76014537 0.7580181 0.75920784 0.7585465 0.76431996 0.75935364 0.75736505 0.7590287 0.7595099 0.76013064 0.76896733 0.75736606 0.75906086 0.7692016 0.75906265 0.76085454 0.7652701 0.76057494 0.76268566 0.75903875 0.7599829 0.76557076 0.7617677 0.7658767 0.75913155 0.76214474 0.76803297 0.75744617 0.76803064 0.7594719 0.7647312 0.75664634 0.7622253 0.75771654 0.7589555 0.7592631 0.7594454 0.7667637 0.7592922 0.7623502 0.76438326 0.76029533
0.15015015 0.7609677 0.75838846 0.757159 0.76563466 0.7609039 0.76051825 0.7596937 0.7656782 0.7592841 0.7571218 0.75834614 0.7576709 0.7636192 0.75851125 0.75648975 0.7581653 0.75865793 0.75924176 0.76825815 0.75650877 0.7581667 0.7684791 0.7581756 0.75996315 0.7645017 0.7596963 0.76180613 0.7581545 0.75914395 0.7648736 0.7608722 0.7651805 0.7582476 0.7612818 0.7673018 0.75659066 0.7673154 0.75859165 0.7639618 0.755795 0.7614212 0.756869 0.758095 0.75838566 0.7585781 0.76604116 0.7584264 0.76154375 0.76362604 0.75942683
0.15115115 0.7601283 0.75752056 0.7562726 0.76484793 0.7600293 0.75966704 0.7588201 0.7648895 0.7584307 0.75623393 0.7574933 0.7568029 0.76292807 0.7576758 0.7556223 0.7573112 0.7578126 0.75836104 0.76755923 0.7556593 0.7572809 0.7677664 0.7572963 0.7590806 0.7637402 0.75882655 0.7609349 0.75727814 0.7583137 0.7641863 0.7599837 0.76449436 0.75737077 0.76042736 0.7665804 0.7557427 0.7666102 0.75771874 0.7631991 0.75495297 0.76062405 0.7560295 0.7572425 0.75751656 0.7577198 0.7653287 0.7575682 0.7607446 0.7628755 0.75856763
0.15215215 0.7592976 0.75666076 0.7553942 0.7640689 0.7591629 0.75882536 0.75795424 0.7641078 0.75758594 0.755354 0.7566491 0.7559426 0.76224697 0.75684744 0.754763 0.7564661 0.7569749 0.7574883 0.76687 0.75481766 0.75640315 0.76706403 0.7564248 0.75820625 0.7629858 0.75796574 0.760072 0.75640965 0.75749266 0.7635089 0.7591023 0.76381814 0.7565016 0.7595821 0.76586896 0.754903 0.7659146 0.756853 0.7624444 0.7541198 0.75983435 0.7551972 0.75639844 0.7566551 0.75687 0.7646262 0.7567172 0.75995255 0.7621322 0.75771725
0.15315315 0.7584762 0.7558087 0.7545236 0.763297 0.7583045 0.75799227 0.75709575 0.7633338 0.7567485 0.75448215 0.7558133 0.7550895 0.7615757 0.75602597 0.75391126 0.7556304 0.75614405 0.75662374 0.7661905 0.753984 0.75553405 0.7663711 0.755561 0.7573403 0.76223874 0.75711375 0.7592171 0.75554943 0.75668055 0.76284134 0.75822777 0.76315135 0.75563943 0.7587448 0.76516753 0.75407046 0.7652289 0.7559945 0.761697 0.75329614 0.7590513 0.754373 0.755562 0.7558014 0.75602883 0.76393354 0.7558735 0.75916713 0.7613963 0.75687647
0.15415415 0.75766325 0.7549649 0.7536607 0.76253235 0.75745404 0.7571682 0.75624496 0.76256704 0.75591934 0.75361854 0.7549862 0.7542438 0.76091415 0.7552115 0.7530671 0.7548036 0.75532055 0.7557671 0.7655205 0.75315785 0.7546725 0.7656882 0.7547045 0.7564827 0.76149863 0.75627065 0.75837064 0.7546969 0.7558769 0.76218337 0.7573603 0.7624945 0.7547844 0.7579165 0.76447594 0.7532459 0.7645533 0.75514287 0.76095665 0.75248075 0.7582752 0.75355613 0.7547336 0.7549552 0.7551959 0.76325065 0.75503707 0.75838876 0.7606674 0.75604457
0.15515515 0.756859 0.7541291 0.75280523 0.76177496 0.75661194 0.7563532 0.7554015 0.7618076 0.75509787 0.7527626 0.7541674 0.75340563 0.76026213 0.7544039 0.7522308 0.7539858 0.75450367 0.7549186 0.76486015 0.752339 0.7538194 0.7650145 0.7538557 0.7556333 0.76076555 0.7554363 0.757532 0.75385183 0.75508165 0.7615348 0.7564995 0.76184684 0.7539368 0.7570964 0.7637942 0.75242877 0.76388687 0.75429875 0.76022345 0.7516748 0.75750613 0.7527464 0.7539133 0.75411665 0.7543717 0.7625776 0.75420743 0.7576173 0.7599454 0.7552218
0.15615615 0.7560637 0.7533009 0.7519576 0.76102453 0.7557775 0.75554687 0.7545655 0.7610551 0.75428444 0.751915 0.7533567 0.7525745 0.75961953 0.75360316 0.75140214 0.7531769 0.75369394 0.7540779 0.7642092 0.7515277 0.75297415 0.7643504 0.7530143 0.7547922 0.7600393 0.7546103 0.75670147 0.75301486 0.75429547 0.76089555 0.7556456 0.7612086 0.753096 0.75628495 0.76312155 0.75161886 0.7632298 0.75346124 0.75949764 0.7508774 0.7567436 0.7519445 0.75310075 0.75328594 0.75355613 0.76191366 0.7533853 0.75685275 0.75923043 0.7544082
0.15715715 0.7552768 0.7524805 0.7511174 0.760281 0.75495094 0.75474954 0.7537366 0.76030964 0.7534787 0.751075 0.7525546 0.7517505 0.7589864 0.752809 0.7505812 0.75237674 0.75289094 0.7532448 0.7635676 0.75072426 0.75213695 0.76369554 0.7521803 0.75395924 0.7593198 0.75379294 0.7558786 0.7521852 0.75351757 0.7602659 0.75479865 0.76058 0.7522622 0.75548154 0.76245844 0.7508169 0.76258224 0.75263107 0.7587785 0.75008845 0.7559878 0.75114983 0.75229573 0.7524623 0.75274885 0.7612597 0.75257 0.7560946 0.7585223 0.75360334
0.15815815 0.75449866 0.751668 0.75028455 0.75954455 0.75413233 0.7539607 0.7529152 0.7595713 0.75268054 0.75024295 0.7517604 0.7509335 0.75836235 0.75202155 0.7497673 0.7515855 0.75209475 0.75241995 0.7629351 0.74992806 0.75130755 0.76305014 0.7513536 0.75313425 0.75860727 0.75298434 0.75506383 0.75136334 0.7527483 0.75964534 0.75395805 0.7599602 0.7514354 0.75468636 0.7618048 0.75002193 0.76194394 0.75180745 0.75806653 0.7493085 0.7552387 0.75036216 0.75149864 0.75164616 0.7519497 0.7606145 0.75176173 0.7553433 0.7578208 0.7528072
0.15915915 0.7537285 0.7508628 0.7494593 0.75881493 0.7533212 0.75318044 0.75210077 0.7588397 0.7518899 0.7494185 0.75097466 0.7501238 0.75774765 0.7512406 0.7489609 0.75080293 0.7513053 0.75160253 0.76231164 0.7491391 0.750486 0.76241404 0.75053394 0.75231725 0.7579012 0.75218385 0.7542569 0.7505489 0.7519869 0.75903374 0.75312424 0.7593494 0.7506154 0.7538997 0.7611605 0.74923444 0.7613147 0.7509909 0.7573612 0.7485371 0.75449616 0.7495821 0.75070906 0.7508374 0.75115895 0.7599791 0.75096023 0.7545985 0.7571262 0.75201976
0.16016015 0.75296724 0.75006515 0.7486413 0.7580924 0.75251794 0.7524088 0.7512936 0.7581152 0.7511069 0.74860173 0.75019664 0.74932086 0.75714207 0.7504666 0.74816185 0.75002885 0.75052273 0.7507928 0.7616972 0.74835736 0.74967206 0.7617866 0.74972147 0.7515083 0.757202 0.75139177 0.75345755 0.7497418 0.7512341 0.7584313 0.75229686 0.758748 0.7498023 0.753121 0.7605253 0.7484541 0.7606945 0.7501809 0.75666314 0.7477741 0.7537603 0.7488088 0.749927 0.7500361 0.75037605 0.7593523 0.75016576 0.75386065 0.75643855 0.751241
0.16116115 0.75221395 0.74927527 0.7478305 0.7573764 0.7517221 0.7516456 0.7504932 0.75739735 0.75033134 0.7477926 0.7494268 0.74852484 0.7565454 0.74969894 0.74737006 0.74926347 0.74974644 0.7499906 0.7610916 0.7475827 0.7488658 0.7611683 0.7489164 0.75070727 0.75650924 0.750608 0.7526658 0.7489421 0.7504897 0.75783736 0.75147635 0.758155 0.74899596 0.7523503 0.7598992 0.74768096 0.76008314 0.7493775 0.7559715 0.74701947 0.75303096 0.74804264 0.74915236 0.74924153 0.7496016 0.75873494 0.74937767 0.75312895 0.7557571 0.75047094
0.16216215 0.7514689 0.7484927 0.74702686 0.7566671 0.750934 0.75089073 0.74969983 0.75668645 0.7495631 0.746991 0.7486648 0.7477358 0.7559575 0.7489375 0.7465854 0.7485065 0.7489771 0.74919605 0.76049477 0.7468153 0.7480674 0.7605588 0.7481179 0.74991393 0.75582325 0.7498326 0.75188184 0.74814945 0.74975306 0.75725263 0.75066197 0.7575708 0.74819624 0.75158775 0.7592819 0.74691486 0.7594807 0.7485808 0.7552868 0.74627346 0.75230795 0.7472835 0.74838495 0.7484545 0.7488351 0.7581262 0.74859643 0.7524038 0.7550823 0.74970937
0.16316317 0.7507322 0.7477172 0.74623054 0.7559644 0.75015324 0.75014424 0.7489135 0.75598216 0.7488023 0.7461966 0.7479107 0.7469534 0.7553782 0.7481825 0.745808 0.74775785 0.7482142 0.7484087 0.75990653 0.7460548 0.7472761 0.75995797 0.74732697 0.749128 0.75514364 0.7490651 0.7511053 0.74736434 0.7490247 0.756676 0.74985397 0.75699556 0.747403 0.7508327 0.75867337 0.7461557 0.7588868 0.7477907 0.7546089 0.7455353 0.7515914 0.7465314 0.7476255 0.7476744 0.74807626 0.7575266 0.7478218 0.75168514 0.7544143 0.7489563
0.16416417 0.7500033 0.74694926 0.745441 0.75526875 0.74938 0.7494058 0.7481344 0.7552844 0.7480486 0.7454101 0.7471642 0.74617785 0.75480765 0.74743426 0.74503756 0.7470174 0.7474577 0.7476288 0.759327 0.74530154 0.7464925 0.7593658 0.74654233 0.7483502 0.75447047 0.74830586 0.75033635 0.74658644 0.7483041 0.75610846 0.7490523 0.75642866 0.74661654 0.7500859 0.75807387 0.74540365 0.75830156 0.7470071 0.75393754 0.7448055 0.750881 0.7457861 0.74687284 0.7469011 0.74732566 0.7569352 0.7470537 0.75097275 0.7537527 0.7482113
0.16516517 0.7492826 0.7461885 0.74465877 0.754579 0.7486141 0.7486755 0.74736136 0.75459343 0.74730235 0.74463046 0.7464254 0.7454086 0.75424576 0.7466919 0.74427414 0.7462854 0.74670744 0.7468563 0.75875604 0.74455523 0.7457163 0.75878245 0.74576485 0.74757975 0.7538035 0.7475545 0.74957484 0.74581546 0.74759144 0.75554913 0.7482571 0.7558702 0.74583644 0.7493465 0.7574827 0.74465835 0.7577251 0.7462299 0.7532729 0.7440836 0.7501773 0.7450477 0.7461276 0.746135 0.74658275 0.75635284 0.74629235 0.7502667 0.75309736 0.74747497
0.16616617 0.74856967 0.7454349 0.7438831 0.75389624 0.74785537 0.74795353 0.74659544 0.7539089 0.7465631 0.74385846 0.7456945 0.7446467 0.7536921 0.74595624 0.7435176 0.74556154 0.7459638 0.74609077 0.7581932 0.74381584 0.7449475 0.7582071 0.7449943 0.746817 0.7531431 0.74681115 0.74882054 0.74505156 0.74688655 0.7549981 0.7474681 0.75532 0.74506277 0.7486148 0.75690025 0.7439201 0.7571567 0.74545914 0.7526147 0.74336994 0.7494797 0.744316 0.7453892 0.74537563 0.7458472 0.7557787 0.7455373 0.7495668 0.7524485 0.74674654
0.16716717 0.7478646 0.7446883 0.7431145 0.7532197 0.7471037 0.74723935 0.74583614 0.75323075 0.7458307 0.74309343 0.7449709 0.7438906 0.75314665 0.74522674 0.74276805 0.74484545 0.7452266 0.7453328 0.7576385 0.74308306 0.744186 0.7576403 0.74423003 0.7460615 0.7524889 0.7460756 0.74807346 0.7442945 0.7461891 0.75445527 0.7466855 0.7547778 0.7442954 0.74789107 0.75632614 0.7431888 0.75659674 0.7446945 0.7519627 0.74266416 0.7487883 0.743591 0.74465823 0.7446232 0.74511963 0.75521314 0.74478865 0.74887323 0.7518056 0.7460264
0.16816817 0.7471673 0.7439486 0.7423524 0.7525497 0.7463593 0.7465331 0.74508333 0.7525594 0.7451056 0.7423356 0.7442547 0.74314135 0.7526094 0.74450296 0.74202526 0.74413764 0.74449545 0.7445819 0.7570919 0.742357 0.74343157 0.75708175 0.7434727 0.7453136 0.7518408 0.74534786 0.74733365 0.74354434 0.74549973 0.7539206 0.74590886 0.75424385 0.7435347 0.74717456 0.75576025 0.742464 0.75604475 0.7439364 0.7513177 0.74196625 0.74810296 0.74287266 0.7439339 0.7438774 0.7443995 0.7546559 0.74404633 0.748186 0.75116926 0.7453144
0.16916917 0.7464777 0.74321586 0.74159735 0.7518859 0.7456221 0.7458347 0.74433726 0.7518941 0.74438715 0.74158484 0.7435461 0.74239826 0.75208044 0.7437858 0.74128914 0.7434376 0.7437706 0.7438379 0.7565534 0.7416378 0.7426841 0.7565311 0.742722 0.744573 0.75119907 0.7446278 0.7466009 0.74280113 0.7448178 0.75339395 0.7451382 0.753718 0.7427802 0.7464655 0.7552027 0.7417459 0.755501 0.7431843 0.75067854 0.74127597 0.7474239 0.7421608 0.7432169 0.7431383 0.7436868 0.7541066 0.7433103 0.7475044 0.7505391 0.7446103
0.17017017 0.7457958 0.74249035 0.74084884 0.7512286 0.7448919 0.74514407 0.74359745 0.75123537 0.7436758 0.74084115 0.74284476 0.7416619 0.7515592 0.74307454 0.74055994 0.7427456 0.74305224 0.7431008 0.7560229 0.74092525 0.7419442 0.7559887 0.7419777 0.7438397 0.7505634 0.74391526 0.74587536 0.74206465 0.74414337 0.752875 0.74437374 0.7531997 0.74203163 0.7457641 0.75465345 0.7410342 0.75496507 0.7424386 0.75004596 0.7405936 0.74675065 0.7414558 0.74250644 0.742406 0.7429817 0.7535655 0.74258065 0.74682933 0.7499152 0.7439142
0.17117117 0.7451213 0.7417714 0.74010694 0.75057733 0.7441684 0.7444612 0.7428642 0.75058264 0.7429715 0.7401043 0.7421505 0.7409317 0.7510456 0.74236935 0.73983693 0.74206114 0.7423397 0.7423708 0.7555001 0.74021924 0.7412111 0.7554538 0.7412398 0.7431135 0.7499337 0.74321043 0.7451567 0.7413349 0.74347645 0.7523639 0.7436153 0.75268954 0.7412895 0.7450699 0.7541119 0.7403293 0.7544373 0.7416989 0.7494196 0.7399188 0.74608356 0.740757 0.74180293 0.74168 0.74228376 0.75303227 0.7418573 0.74616027 0.7492973 0.7432259
0.17217217 0.74445426 0.7410593 0.7393717 0.74993235 0.7434519 0.743786 0.7421373 0.7499363 0.74227345 0.73937446 0.74146366 0.7402076 0.7505401 0.74167025 0.73912066 0.7413845 0.74163336 0.7416476 0.75498474 0.73951966 0.74048483 0.75492704 0.7405084 0.74239457 0.74931026 0.74251324 0.7444452 0.74061155 0.74281645 0.75186056 0.74286294 0.75218683 0.7405533 0.74438286 0.75357825 0.7396308 0.7539172 0.74096537 0.7487993 0.7392513 0.74542254 0.7400645 0.74110633 0.74096066 0.7415933 0.75250685 0.74113995 0.74549675 0.7486853 0.7425453
0.17317317 0.7437945 0.7403539 0.73864275 0.7492934 0.7427425 0.74311805 0.74141645 0.74929625 0.74158233 0.73865116 0.74078393 0.7394899 0.75004196 0.740977 0.73841107 0.74071544 0.7409331 0.7409313 0.75447756 0.7388269 0.7397656 0.7544079 0.7397834 0.74168265 0.74869245 0.7418232 0.7437404 0.7398952 0.742164 0.7513648 0.7421162 0.75169146 0.7398234 0.74370307 0.75305253 0.73893887 0.7534043 0.7402377 0.74818534 0.7385915 0.74476725 0.7393785 0.7404161 0.7402476 0.74090993 0.7519893 0.74042827 0.7448398 0.74807966 0.7418722
0.17417417 0.7431422 0.73965514 0.7379203 0.7486605 0.74203944 0.7424577 0.74070215 0.748662 0.7408979 0.737935 0.7401109 0.7387782 0.7495515 0.7402896 0.7377079 0.7400539 0.7402391 0.74022156 0.7539772 0.73814017 0.7390531 0.7538963 0.7390645 0.7409776 0.7480808 0.74114054 0.7430426 0.7391853 0.74151856 0.7508764 0.74137574 0.7512038 0.7390991 0.7430304 0.75253457 0.7382532 0.7528994 0.7395159 0.7475775 0.737939 0.74411815 0.738699 0.73973286 0.73954105 0.74023366 0.75147945 0.7397231 0.74418813 0.74747986 0.7412071
0.17517518 0.7424967 0.7389629 0.73720413 0.7480338 0.7413434 0.74180484 0.7399941 0.74803394 0.7402198 0.7372255 0.73944503 0.7380726 0.7490686 0.73960835 0.7370109 0.7393996 0.73955065 0.7395185 0.75348467 0.7374598 0.7383472 0.7533923 0.738352 0.7402795 0.74747497 0.74046534 0.7423516 0.7384817 0.74088013 0.75039494 0.74064076 0.7507232 0.73838097 0.74236476 0.75202394 0.737574 0.7524018 0.7388001 0.746976 0.7372936 0.7434747 0.73802555 0.73905593 0.738841 0.7395646 0.75097686 0.7390238 0.74354285 0.74688584 0.74054915
0.17617618 0.7418591 0.7382771 0.7364944 0.74741286 0.7406538 0.7411592 0.7392919 0.7474119 0.7395486 0.73652226 0.73878604 0.7373733 0.7485928 0.7389328 0.7363207 0.7387529 0.7388684 0.73882204 0.7529991 0.73678595 0.73764807 0.75289536 0.7376456 0.7395885 0.7468751 0.7397971 0.74166703 0.73778445 0.740249 0.7499213 0.7399117 0.75025004 0.7376689 0.74170613 0.75152075 0.73690104 0.7519114 0.7380901 0.7463804 0.7366558 0.7428369 0.7373583 0.73838574 0.73814696 0.7389022 0.75048196 0.7383305 0.7429033 0.7462977 0.7398988
0.17717718 0.741228 0.73759794 0.73579097 0.746798 0.7399709 0.74052066 0.73859584 0.74679583 0.73888355 0.73582566 0.73813385 0.7366798 0.7481243 0.73826283 0.73563653 0.73811346 0.7381922 0.73813224 0.75252116 0.7361182 0.7369558 0.752406 0.73694545 0.73890406 0.7462808 0.7391362 0.74098927 0.7370934 0.7396246 0.74945444 0.7391885 0.7497839 0.7369624 0.7410541 0.7510255 0.73623437 0.7514284 0.7373859 0.74579054 0.7360247 0.7422052 0.7366971 0.73772186 0.73745936 0.7382471 0.74999434 0.73764277 0.7422693 0.74571574 0.7392557
0.17817818 0.740604 0.73692536 0.7350935 0.74618894 0.73929447 0.73988944 0.737906 0.7461859 0.73822486 0.73513585 0.7374882 0.7359922 0.7476628 0.7375989 0.7349585 0.7374812 0.7375213 0.73744905 0.7520498 0.7354567 0.7362699 0.7519236 0.7362514 0.73822665 0.7456924 0.73848224 0.74031806 0.73640907 0.73900694 0.7489949 0.7384709 0.7493248 0.73626196 0.74040926 0.7505369 0.73557365 0.75095254 0.73668784 0.74520683 0.7354009 0.74157935 0.73604244 0.7370644 0.7367777 0.7375987 0.7495137 0.73696107 0.7416413 0.74513954 0.73862004
0.17917918 0.73998684 0.7362586 0.73440224 0.74558604 0.73862445 0.73926514 0.73722196 0.74558187 0.73757285 0.73445195 0.7368495 0.7353105 0.7472081 0.7369407 0.7342867 0.73685616 0.7368569 0.736772 0.75158584 0.7348015 0.7355906 0.7514483 0.7355631 0.7375557 0.74510956 0.7378354 0.7396534 0.7357306 0.7383961 0.74854195 0.737759 0.74887234 0.73556703 0.7397709 0.7500556 0.7349193 0.75048363 0.7359952 0.74462914 0.73478395 0.740959 0.7353936 0.7364135 0.7361019 0.73695713 0.74904037 0.73628515 0.7410189 0.74456894 0.7379915
0.18018018 0.7393769 0.7355983 0.7337171 0.7449891 0.7379609 0.7386482 0.7365439 0.74498343 0.73692673 0.7337749 0.73621714 0.73463476 0.7467605 0.7362881 0.7336211 0.736238 0.73619795 0.73610127 0.7511283 0.7341522 0.7349176 0.7509801 0.7348808 0.7368915 0.74453276 0.7371953 0.7389954 0.73505837 0.7377921 0.74809575 0.73705274 0.748427 0.734878 0.7391395 0.74958146 0.73427093 0.7500213 0.73530793 0.7440571 0.734174 0.74034417 0.7347507 0.73576856 0.73543257 0.736322 0.7485739 0.73561496 0.7404021 0.7440041 0.7373701
0.18118118 0.73877317 0.73494446 0.7330377 0.7443976 0.73730373 0.73803765 0.73587173 0.74439114 0.7362869 0.7331039 0.7355915 0.7339649 0.74631935 0.7356411 0.73296165 0.73562694 0.73554474 0.73543715 0.7506779 0.733509 0.7342512 0.7505186 0.7342045 0.73623395 0.7439613 0.7365623 0.7383433 0.73439246 0.7371946 0.74765646 0.7363521 0.7479881 0.73419446 0.73851466 0.74911416 0.73362845 0.7495664 0.7346265 0.7434911 0.73357075 0.739735 0.7341138 0.73513 0.73476917 0.7356937 0.74811476 0.7349503 0.73979086 0.7434448 0.7367557
0.18218218 0.73817647 0.7342967 0.7323647 0.74381185 0.73665285 0.7374343 0.7352051 0.7438045 0.73565364 0.732439 0.7349723 0.7333004 0.7458852 0.7349998 0.7323083 0.73502266 0.73489726 0.7347792 0.7502338 0.7328719 0.7335907 0.750064 0.7335338 0.7355829 0.7433956 0.735936 0.737698 0.7337323 0.73660374 0.7472238 0.7356571 0.7475558 0.7335165 0.7378963 0.74865395 0.7329921 0.74911773 0.7339508 0.74293077 0.7329743 0.73913157 0.7334828 0.7344977 0.7341115 0.73507184 0.7476621 0.7342917 0.7391855 0.74289113 0.73614824
0.18318318 0.737586 0.733655 0.7316974 0.74323165 0.736008 0.73683774 0.7345444 0.74322367 0.7350258 0.73178077 0.7343592 0.7326418 0.74545723 0.7343641 0.7316604 0.7344253 0.7342556 0.7341271 0.74979645 0.7322406 0.7329368 0.7496159 0.73286927 0.734938 0.7428354 0.73531634 0.73705906 0.7330783 0.7360189 0.7467972 0.73496777 0.7471301 0.73284423 0.7372843 0.7482002 0.7323617 0.74867564 0.73328024 0.742376 0.7323844 0.7385336 0.7328572 0.73387134 0.73345983 0.73445654 0.74721575 0.73363817 0.7385855 0.742343 0.73554784
0.18418418 0.73700255 0.73301953 0.7310361 0.7426573 0.73536944 0.7362477 0.73388946 0.74264836 0.73440456 0.73112804 0.7337529 0.7319889 0.74503607 0.7337337 0.7310191 0.73383445 0.7336192 0.7334814 0.74936557 0.7316151 0.732289 0.7491746 0.73221034 0.73429984 0.7422806 0.7347035 0.736426 0.7324303 0.7354407 0.7463772 0.73428345 0.7467108 0.73217744 0.7366789 0.74775344 0.73173726 0.7482403 0.7326156 0.7418275 0.7318009 0.73794127 0.7322382 0.7332512 0.7328138 0.73384756 0.7467766 0.7329907 0.7379911 0.7418008 0.7349542
0.18518518 0.73642516 0.7323898 0.73038024 0.7420886 0.7347369 0.73566425 0.73324025 0.7420787 0.73378897 0.7304819 0.7331523 0.7313418 0.744621 0.73310894 0.73038346 0.73325026 0.7329889 0.7328415 0.7489408 0.73099566 0.7316473 0.7487396 0.7315571 0.7336679 0.74173135 0.7340967 0.7357994 0.73178816 0.73486876 0.7459637 0.733605 0.7462973 0.73151624 0.7360798 0.747313 0.7311183 0.7478112 0.731956 0.74128443 0.7312241 0.7373546 0.73162454 0.73263705 0.732174 0.73324496 0.7463437 0.73234826 0.73740214 0.7412637 0.73436743
0.18618618 0.7358544 0.7317661 0.72973025 0.74152535 0.7341105 0.7350875 0.73259634 0.7415148 0.73317975 0.72984135 0.732558 0.73070014 0.744212 0.73249 0.7297535 0.73267287 0.732364 0.732208 0.7485224 0.73038226 0.73101157 0.74831086 0.7309095 0.7330421 0.74118763 0.73349696 0.7351785 0.73115146 0.73430324 0.74555606 0.73293173 0.7458904 0.7308601 0.73548687 0.74687904 0.73050535 0.7473886 0.7313019 0.74074656 0.7306535 0.7367731 0.73101676 0.7320289 0.7315395 0.7326487 0.74591714 0.73171145 0.73681873 0.74073255 0.733787
0.18718718 0.73528975 0.7311482 0.7290858 0.74096763 0.73349 0.7345171 0.73195803 0.7409563 0.7325761 0.7292069 0.73197 0.7300637 0.7438095 0.731876 0.7291293 0.73210216 0.7317446 0.73158014 0.7481101 0.72977424 0.7303819 0.74788857 0.7302672 0.7324226 0.74064904 0.73290354 0.7345639 0.730521 0.73374337 0.74515474 0.7322639 0.7454892 0.7302096 0.73490024 0.7464515 0.7298985 0.74697214 0.7306535 0.7402148 0.7300893 0.73619664 0.7304144 0.73142654 0.73091096 0.7320585 0.74549687 0.73108 0.7362405 0.7402064 0.7332133
0.1881882 0.7347313 0.7305361 0.7284473 0.7404154 0.73287547 0.7339532 0.7313253 0.74040335 0.7319782 0.72857827 0.73138773 0.72943306 0.74341285 0.7312678 0.728511 0.7315375 0.73113084 0.7309582 0.7477041 0.72917193 0.7297582 0.74747235 0.72963095 0.7318092 0.74011594 0.7323162 0.7339553 0.7298962 0.7331898 0.74475914 0.7316017 0.7450944 0.72956437 0.73431945 0.7460303 0.7292966 0.74656147 0.73000985 0.7396885 0.7295317 0.7356261 0.7298178 0.73083013 0.73028785 0.7314743 0.7450831 0.730454 0.73566777 0.7396861 0.7326462
0.1891892 0.7341792 0.7299299 0.7278143 0.73986894 0.7322669 0.73339534 0.7306982 0.73985595 0.7313864 0.7279555 0.7308114 0.72880775 0.74302197 0.73066473 0.7278983 0.7309794 0.7305224 0.7303421 0.74730384 0.7285754 0.72914064 0.7470621 0.7289996 0.731202 0.7395885 0.73173517 0.7333527 0.72927696 0.73264235 0.74436945 0.7309445 0.7447051 0.72892445 0.7337451 0.745615 0.72870106 0.7461572 0.72937155 0.7391678 0.72897977 0.735061 0.729227 0.7302394 0.7296703 0.7308964 0.7446749 0.7298333 0.7351005 0.73917085 0.73208547
0.1901902 0.7336329 0.72932935 0.7271867 0.73932755 0.7316637 0.7328441 0.7300763 0.7393144 0.7308 0.7273386 0.7302412 0.728188 0.7426371 0.73006743 0.7272912 0.7304274 0.72991955 0.72973174 0.74690956 0.72798455 0.7285286 0.74665797 0.7283739 0.7306006 0.7390658 0.7311606 0.73275596 0.7286632 0.7321008 0.74398553 0.7302927 0.74432164 0.7282898 0.7331766 0.7452059 0.72811085 0.7457585 0.72873867 0.73865247 0.72843397 0.734501 0.7286414 0.72965455 0.72905844 0.7303245 0.74427295 0.7292179 0.73453856 0.73866105 0.73153114
0.1911912 0.7330929 0.72873455 0.7265646 0.7387916 0.73106676 0.7322987 0.7294596 0.7387776 0.73021954 0.7267274 0.72967666 0.7275732 0.742258 0.72947496 0.7266899 0.7298818 0.72932196 0.7291272 0.7465208 0.7273991 0.7279224 0.74625957 0.72775364 0.7300054 0.73854893 0.7305922 0.73216504 0.72805524 0.7315652 0.7436072 0.72964615 0.74394375 0.72766036 0.73261404 0.7448029 0.727526 0.74536586 0.72811073 0.73814243 0.7278942 0.7339463 0.7280614 0.7290754 0.7284517 0.72975844 0.7438768 0.7286077 0.7339817 0.7381565 0.73098314
0.1921922 0.7325587 0.72814536 0.7259478 0.7382611 0.7304754 0.73175955 0.72884834 0.7382466 0.72964454 0.7261216 0.72911763 0.72696394 0.74188435 0.7288881 0.726094 0.7293422 0.7287297 0.7285282 0.7461378 0.7268194 0.72732186 0.7458673 0.7271387 0.72941613 0.73803693 0.7300295 0.7315797 0.72745264 0.731035 0.74323463 0.729005 0.74357134 0.727036 0.73205733 0.7444055 0.726947 0.7449789 0.72748834 0.7376379 0.7273605 0.73339677 0.7274871 0.728502 0.72785074 0.7291983 0.7434867 0.7280027 0.7334303 0.7376571 0.7304414
0.1931932 0.73203033 0.7275619 0.7253368 0.73773605 0.7298896 0.7312266 0.72824234 0.737721 0.72907513 0.72552145 0.72856456 0.7263598 0.741516 0.7283061 0.7255037 0.7288089 0.7281431 0.72793484 0.7457605 0.726245 0.7267269 0.74548054 0.72652906 0.7288323 0.7375301 0.72947323 0.7310003 0.7268555 0.7305106 0.74286735 0.7283688 0.7432046 0.7264168 0.7315063 0.7440139 0.7263731 0.74459743 0.7268708 0.7371388 0.7268327 0.73285246 0.72691786 0.7279338 0.72725487 0.7286437 0.74310195 0.72740304 0.73288435 0.7371632 0.7299058
0.1941942 0.7315079 0.7269836 0.7247307 0.7372161 0.72930926 0.73069936 0.72764164 0.7372005 0.7285117 0.7249266 0.7280168 0.7257609 0.74115336 0.72772974 0.7249188 0.7282811 0.7275616 0.7273469 0.74538857 0.72567624 0.7261379 0.7450991 0.72592455 0.7282547 0.73702866 0.72892267 0.73042643 0.7262639 0.7299918 0.7425054 0.7277377 0.74284303 0.72580284 0.730961 0.7436284 0.7258048 0.7442215 0.72625804 0.7366451 0.7263104 0.7323137 0.7263542 0.72737145 0.7266645 0.728095 0.74272275 0.7268085 0.73234326 0.7366743 0.7293761
0.1951952 0.73099107 0.7264109 0.72413 0.7367013 0.7287347 0.7301782 0.7270458 0.73668534 0.72795326 0.7243378 0.72747475 0.7251673 0.7407959 0.7271585 0.724339 0.72775954 0.72698534 0.7267643 0.745022 0.72511286 0.72555405 0.74472356 0.72532535 0.7276825 0.73653215 0.72837836 0.72985816 0.7256776 0.7294786 0.74214894 0.7271121 0.74248683 0.7251939 0.7304214 0.7432478 0.725242 0.7438512 0.7256506 0.7361567 0.72579396 0.73177993 0.7257959 0.72681457 0.7260793 0.72755176 0.74234957 0.72621864 0.7318075 0.7361908 0.72885257
0.1961962 0.73047984 0.7258438 0.7235345 0.7361919 0.7281653 0.7296627 0.72645515 0.7361753 0.72740036 0.72375405 0.7269382 0.72457886 0.74044394 0.7265922 0.7237651 0.72724384 0.7264144 0.7261874 0.74466056 0.7245549 0.724976 0.7443531 0.7247312 0.72711605 0.7360408 0.72783947 0.7292955 0.72509664 0.7289706 0.74179745 0.7264913 0.74213564 0.72458994 0.7298874 0.7428733 0.7246844 0.7434859 0.7250483 0.73567355 0.72528297 0.73125106 0.7252428 0.72626305 0.72549933 0.7270144 0.7419813 0.72563416 0.73127675 0.7357124 0.72833484
0.1971972 0.72997415 0.7252821 0.72294426 0.7356874 0.7276019 0.72915274 0.72586966 0.7356706 0.7268529 0.72317576 0.726407 0.7239955 0.7400967 0.7260314 0.72319645 0.72673374 0.7258485 0.725616 0.7443046 0.724002 0.7244034 0.74398804 0.72414213 0.7265556 0.73555446 0.7273064 0.7287383 0.7245209 0.72846854 0.74145114 0.72587574 0.7417898 0.723991 0.72935915 0.7425039 0.7241321 0.74312615 0.7244506 0.73519576 0.7247777 0.7307274 0.7246949 0.7257169 0.72492474 0.7264823 0.7416185 0.7250547 0.73075145 0.7352389 0.72782284
0.1981982 0.72947407 0.7247254 0.72235954 0.7351884 0.7270432 0.72864896 0.72528934 0.73517126 0.72631085 0.72260255 0.72588116 0.723417 0.73975486 0.72547567 0.72263294 0.7262293 0.7252881 0.7250496 0.7439536 0.7234545 0.72383577 0.7436281 0.72355837 0.72600025 0.73507327 0.7267793 0.72818637 0.7239506 0.72797114 0.7411098 0.7252651 0.7414488 0.7233968 0.72883624 0.7421399 0.7235852 0.7427712 0.72385794 0.734723 0.724278 0.73020905 0.72415245 0.72517645 0.7243553 0.72595596 0.741261 0.72448033 0.730231 0.73477066 0.7273169
0.1991992 0.72897947 0.72417426 0.7217793 0.73469424 0.72649014 0.7281503 0.72471374 0.7346767 0.72577393 0.7220347 0.7253605 0.72284377 0.73941755 0.72492456 0.7220747 0.72573054 0.7247328 0.72448874 0.7436077 0.72291225 0.7232738 0.7432735 0.7229793 0.72545105 0.7345968 0.7262574 0.72764015 0.723385 0.7274793 0.7407733 0.7246595 0.74111253 0.7228077 0.72831887 0.741781 0.72304356 0.7424217 0.72327024 0.73425555 0.7237834 0.72969556 0.72361493 0.7246411 0.72379076 0.7254348 0.7409085 0.72391045 0.72971547 0.7343076 0.72681665
0.2002002 0.7284901 0.72362804 0.7212043 0.7342056 0.7259422 0.7276577 0.7241431 0.73418736 0.72524226 0.72147197 0.72484493 0.72227526 0.73908526 0.72437894 0.7215218 0.72523737 0.7241827 0.7239328 0.74326664 0.72237533 0.7227168 0.7429241 0.72240555 0.7249066 0.7341256 0.7257413 0.7270991 0.7228249 0.72699255 0.74044174 0.72405905 0.74078137 0.7222233 0.7278065 0.74142736 0.72250706 0.74207693 0.7226873 0.733793 0.7232942 0.72918695 0.7230826 0.724111 0.7232313 0.7249189 0.74056107 0.72334576 0.7292051 0.7338491 0.7263219
0.2012012 0.7280061 0.7230875 0.72063434 0.7337213 0.7253995 0.72717005 0.7235772 0.73370314 0.72471607 0.7209144 0.72433484 0.7217121 0.7387578 0.72383845 0.7209739 0.7247497 0.72363764 0.72338235 0.74293035 0.72184336 0.7221654 0.7425794 0.72183657 0.7243679 0.73365915 0.7252307 0.7265636 0.72226983 0.7265113 0.7401147 0.72346354 0.7404545 0.72164387 0.7272997 0.74107873 0.7219756 0.7417372 0.7221091 0.73333573 0.7228105 0.72868377 0.7225552 0.7235862 0.72267675 0.7244082 0.7402186 0.7227861 0.72869986 0.733396 0.7258331
0.2022022 0.7275274 0.72255176 0.7200694 0.7332426 0.7248623 0.72668797 0.72301644 0.733224 0.72419477 0.72036195 0.72382945 0.7211535 0.738435 0.72330254 0.7204315 0.72426736 0.7230977 0.7228369 0.74259907 0.72131675 0.72161883 0.74223965 0.72127193 0.7238345 0.7331976 0.72472566 0.726033 0.7217197 0.7260346 0.73979217 0.72287285 0.74013245 0.721069 0.7267981 0.74073476 0.7214492 0.74140203 0.7215357 0.7328837 0.7223319 0.72818524 0.7220333 0.72306657 0.7221273 0.72390276 0.7398809 0.722231 0.72819936 0.7329475 0.72534937
0.2032032 0.7270539 0.72202104 0.7195094 0.7327686 0.72432965 0.7262113 0.7224603 0.7327498 0.7236789 0.7198149 0.7233294 0.7206002 0.7381167 0.72277224 0.7198937 0.7237903 0.7225626 0.72229624 0.7422722 0.7207952 0.72107756 0.7419046 0.720713 0.7233064 0.7327411 0.7242256 0.7255078 0.7211745 0.7255631 0.7394747 0.7222873 0.7398148 0.72049946 0.72630125 0.74039614 0.720928 0.7410716 0.7209668 0.73243654 0.7218583 0.72769195 0.72151613 0.722552 0.72158283 0.7234025 0.73954815 0.7216808 0.72770405 0.73250407 0.7248709
0.2042042 0.7265853 0.7214957 0.7189541 0.73229957 0.7238024 0.7257401 0.721909 0.73228073 0.7231677 0.7192721 0.7228342 0.72005147 0.7378027 0.7222463 0.7193613 0.7233186 0.72203285 0.7217608 0.74195015 0.72027874 0.72054136 0.7415745 0.7201582 0.72278374 0.73228925 0.7237313 0.7249876 0.7206342 0.72509634 0.73916113 0.72170645 0.7395016 0.7199341 0.7258103 0.74006194 0.72041196 0.7407462 0.72040313 0.73199433 0.7213899 0.727203 0.7210038 0.7220427 0.7210431 0.72290725 0.73921996 0.72113556 0.72721344 0.73206556 0.72439843
0.2052052 0.72612196 0.7209752 0.7184039 0.73183537 0.72328025 0.72527355 0.72136223 0.7318166 0.7226616 0.71873486 0.7223437 0.7195074 0.7374933 0.7217255 0.7188338 0.7228522 0.7215081 0.7212301 0.7416323 0.71976703 0.72001016 0.7412488 0.71960855 0.7222661 0.7318422 0.7232421 0.7244724 0.7200991 0.72463477 0.7388521 0.72113067 0.73919284 0.7193736 0.7253237 0.73973256 0.7199008 0.74042505 0.7198438 0.73155713 0.7209262 0.7267197 0.7204968 0.72153825 0.72050834 0.72241706 0.7388963 0.7205949 0.72672796 0.7316319 0.72393084
0.2062062 0.72566324 0.72045934 0.717858 0.73137605 0.722763 0.7248126 0.7208204 0.73135716 0.72216064 0.71820194 0.7218582 0.7189681 0.7371881 0.7212097 0.71831155 0.7223907 0.720988 0.7207044 0.7413192 0.7192602 0.71948355 0.7409278 0.7190635 0.7217536 0.73139983 0.72275794 0.72396255 0.7195688 0.7241776 0.73854715 0.72055954 0.73888874 0.71881783 0.72484237 0.73940796 0.7193947 0.7401083 0.71928906 0.73112494 0.7204678 0.72624075 0.71999466 0.7210388 0.7199783 0.72193176 0.7385774 0.72005886 0.7262473 0.73120314 0.72346884
0.2072072 0.72521 0.71994877 0.7173174 0.7309218 0.72225046 0.72435665 0.72028303 0.73090285 0.7216645 0.71767426 0.72137755 0.7184337 0.73688734 0.7206987 0.7177938 0.7219345 0.7204733 0.72018373 0.74101007 0.7187589 0.7189624 0.74061114 0.71852326 0.7212461 0.7309625 0.722279 0.72345746 0.7190431 0.72372526 0.73824674 0.7199933 0.7385881 0.71826655 0.7243659 0.73908764 0.7188934 0.739796 0.71873903 0.7306978 0.7200139 0.72576714 0.71949714 0.7205444 0.7194532 0.72145134 0.73826265 0.7195275 0.7257714 0.7307789 0.72301173
0.2082082 0.7247611 0.719443 0.7167815 0.7304723 0.72174275 0.7239056 0.71975046 0.73045325 0.7211734 0.71715117 0.72090125 0.71790403 0.7365904 0.72019273 0.71728146 0.721483 0.7199634 0.71966785 0.7407055 0.7182623 0.7184459 0.74029875 0.7179874 0.72074383 0.73052967 0.7218053 0.72295743 0.7185223 0.7232775 0.73795027 0.7194319 0.7382921 0.71772003 0.7238944 0.73877186 0.7183971 0.7394878 0.71819353 0.7302754 0.71956503 0.72529775 0.7190047 0.7200551 0.71893275 0.7209759 0.73795253 0.7190005 0.7253003 0.73035985 0.72255963
0.2092092 0.7243174 0.71894205 0.71625 0.73002774 0.72124016 0.7234597 0.7192225 0.7300083 0.72068727 0.71663284 0.72042996 0.7173789 0.73629755 0.71969146 0.71677375 0.7210368 0.71945834 0.71915674 0.74040484 0.7177704 0.71793395 0.73999083 0.71745646 0.7202466 0.7301018 0.7213364 0.722462 0.7180062 0.7228345 0.7376577 0.7188753 0.73799986 0.7171781 0.72342753 0.7384604 0.7179056 0.7391841 0.71765256 0.72985774 0.7191208 0.7248334 0.71851695 0.7195705 0.71841687 0.7205052 0.73764646 0.7184787 0.7248339 0.72994524 0.7221129
0.2102102 0.72387815 0.71844596 0.7157231 0.72958744 0.7207423 0.7230182 0.71869874 0.72956824 0.7202055 0.7161194 0.7199632 0.71685857 0.73600876 0.719195 0.7162707 0.7205952 0.7189581 0.71865 0.7401085 0.7172835 0.717427 0.7396872 0.7169299 0.7197542 0.7296783 0.7208727 0.72197175 0.7174949 0.7223959 0.7373694 0.7183234 0.7377114 0.7166404 0.72296524 0.73815364 0.71741897 0.7388844 0.7171162 0.7294451 0.71868116 0.72437364 0.71803397 0.719091 0.71790546 0.720039 0.73734456 0.7179614 0.72437245 0.72953534 0.72167104
0.2112112 0.7234435 0.7179548 0.7152011 0.72915214 0.720249 0.72258186 0.7181795 0.72913307 0.7197287 0.71561015 0.71950096 0.71634275 0.73572415 0.7187036 0.7157728 0.7201585 0.718463 0.71814835 0.73981625 0.7168014 0.7169248 0.7393876 0.7164079 0.7192667 0.7292595 0.72041386 0.721486 0.7169881 0.7219618 0.7370845 0.71777624 0.7374273 0.71610767 0.72250813 0.7378505 0.71693707 0.73858863 0.7165842 0.7290372 0.71824616 0.7239187 0.717556 0.71861583 0.717399 0.7195776 0.7370471 0.7174484 0.7239156 0.72912997 0.72123396
0.2122122 0.72301376 0.71746784 0.7146833 0.7287219 0.7197604 0.7221503 0.7176647 0.7287027 0.7192569 0.71510583 0.71904314 0.71583146 0.73544306 0.7182166 0.7152795 0.7197268 0.71797246 0.71765107 0.73952776 0.71632403 0.716427 0.73909193 0.7158903 0.7187843 0.7288455 0.71995956 0.72100514 0.716486 0.7215319 0.7368039 0.71723354 0.7371465 0.71557885 0.7220557 0.7375515 0.71646 0.73829716 0.71605664 0.7286342 0.7178157 0.72346854 0.7170825 0.7181458 0.7168971 0.7191209 0.73675346 0.71693957 0.72346365 0.72872955 0.7208019
0.21321322 0.72258836 0.71698594 0.7141702 0.72829574 0.71927625 0.7217236 0.71715444 0.7282767 0.7187896 0.7146061 0.7185897 0.7153249 0.73516554 0.7177344 0.714791 0.7192994 0.7174867 0.7171584 0.7392431 0.7158513 0.7159341 0.7388006 0.7153773 0.7183066 0.7284358 0.7195102 0.72052926 0.71598846 0.72110665 0.73652685 0.71669585 0.73686963 0.7150549 0.72160745 0.7372569 0.71598756 0.73800945 0.7155334 0.7282355 0.7173898 0.7230231 0.71661377 0.7176804 0.71639967 0.7186687 0.73646367 0.7164359 0.7230164 0.7283335 0.72037446
0.21421422 0.7221674 0.71650857 0.71366173 0.7278744 0.71879697 0.72130156 0.7166484 0.72785574 0.71832705 0.7141105 0.7181407 0.71482295 0.73489195 0.717257 0.7143072 0.71887684 0.717006 0.7166702 0.7389624 0.71538347 0.71544576 0.73851293 0.7148686 0.7178335 0.72803086 0.71906555 0.7200577 0.7154954 0.7206855 0.73625314 0.7161626 0.73659635 0.7145352 0.72116375 0.7369662 0.71551996 0.7377255 0.7150147 0.72784215 0.7169679 0.7225825 0.71614945 0.7172196 0.7159066 0.7182206 0.73617786 0.7159361 0.7225737 0.72794235 0.7199519
0.21521522 0.7217511 0.71603566 0.7131573 0.7274577 0.7183223 0.72088367 0.716147 0.727439 0.71786875 0.7136196 0.7176961 0.7143252 0.73462194 0.71678406 0.7138282 0.7184589 0.71652985 0.71618646 0.7386851 0.7149201 0.7149618 0.7382293 0.7143643 0.7173651 0.72763026 0.7186257 0.71959096 0.71500707 0.7202685 0.7359833 0.71563417 0.7363265 0.71401983 0.7207249 0.73667943 0.7150569 0.7374454 0.7145004 0.72745305 0.7165506 0.7221464 0.7156901 0.71676356 0.715418 0.7177773 0.73589605 0.71544117 0.7221354 0.7275555 0.7195341
0.21621622 0.721339 0.7155676 0.7126577 0.7270459 0.71785206 0.72047067 0.7156498 0.727027 0.7174155 0.7131332 0.71725583 0.7138321 0.7343552 0.7163159 0.71335375 0.71804535 0.7160584 0.71570736 0.7384117 0.71446145 0.71448255 0.7379494 0.7138645 0.71690154 0.7272341 0.71819055 0.71912855 0.71452284 0.71985596 0.73571664 0.71511024 0.73606026 0.71350896 0.72029 0.7363964 0.71459854 0.73716885 0.71399033 0.72706866 0.7161375 0.7217147 0.7152351 0.7163122 0.71493393 0.7173385 0.7356177 0.7149504 0.72170204 0.7271735 0.71912074
0.21721722 0.7209312 0.7151038 0.71216255 0.7266382 0.7173863 0.7200622 0.7151567 0.7266199 0.71696657 0.712651 0.7168195 0.7133433 0.73409235 0.71585274 0.712884 0.7176365 0.7155917 0.7152325 0.7381418 0.7140077 0.7140076 0.7376733 0.71336895 0.71644247 0.72684264 0.7177597 0.71867096 0.714043 0.71944726 0.7354538 0.71459115 0.7357975 0.7130025 0.7198598 0.73611724 0.71414495 0.73689616 0.7134845 0.7266888 0.71572876 0.7212878 0.7147849 0.71586543 0.7144543 0.7169039 0.73534316 0.7144642 0.72127324 0.72679573 0.7187121
0.21821822 0.72052777 0.71464473 0.71167123 0.72623515 0.7169246 0.71965796 0.7146677 0.7262171 0.71652216 0.71217304 0.71638733 0.712859 0.7338326 0.71539396 0.71241856 0.7172316 0.7151298 0.714762 0.73787534 0.71355814 0.71353686 0.7374006 0.71287763 0.7159879 0.72645557 0.7173336 0.7182175 0.7135679 0.7190426 0.73519415 0.7140763 0.735538 0.7124999 0.7194339 0.73584163 0.7136958 0.7366269 0.7129833 0.72631377 0.7153242 0.72086525 0.714339 0.7154229 0.7139792 0.7164739 0.73507214 0.7139821 0.720849 0.7264223 0.71830773
0.21921922 0.7201284 0.71418977 0.71118456 0.7258365 0.7164678 0.7192581 0.7141831 0.7258186 0.71608216 0.7116995 0.7159598 0.71237886 0.7335761 0.71493936 0.7119581 0.71683156 0.7146725 0.71429586 0.7376126 0.71311337 0.7130708 0.7371316 0.71239066 0.7155383 0.7260725 0.7169119 0.7177688 0.713097 0.7186421 0.7349377 0.71356595 0.7352818 0.7120022 0.71901226 0.7355699 0.713251 0.7363611 0.7124859 0.7259431 0.7149239 0.7204472 0.71389776 0.7149854 0.71350783 0.7160476 0.73480475 0.7135045 0.72042924 0.7260537 0.7179082
0.22022022 0.71973354 0.7137393 0.71070224 0.7254425 0.7160149 0.71886253 0.7137025 0.7254247 0.7156467 0.71123034 0.7155355 0.71190315 0.7333229 0.7144898 0.7115017 0.7164353 0.7142197 0.7138343 0.73735315 0.7126731 0.71260893 0.73686594 0.7119076 0.7150928 0.72569424 0.71649444 0.7173243 0.71263033 0.71824557 0.73468477 0.7130601 0.7350288 0.71150845 0.7185948 0.7353016 0.71281093 0.7360988 0.7119933 0.72557706 0.71452737 0.72003376 0.7134608 0.7145519 0.7130413 0.7156255 0.7345405 0.71303076 0.72001374 0.7256892 0.7175128
0.22122122 0.7193425 0.7132933 0.710224 0.72505283 0.7155666 0.7184713 0.71322626 0.7250354 0.7152154 0.71076506 0.71511596 0.71143186 0.733073 0.7140445 0.7110501 0.71604353 0.71377176 0.7133765 0.73709697 0.71223724 0.7121513 0.73660403 0.711429 0.7146518 0.7253202 0.71608156 0.71688455 0.71216816 0.71785283 0.73443466 0.71255904 0.7347788 0.711019 0.71818143 0.7350368 0.7123752 0.73583955 0.7115043 0.7252156 0.7141349 0.71962506 0.7130285 0.71412295 0.7125788 0.71520776 0.7342801 0.7125618 0.7196028 0.7253292 0.7171218
0.22222222 0.71895564 0.7128517 0.70975 0.72466743 0.7151223 0.7180845 0.7127541 0.7246505 0.71478873 0.71030396 0.7147 0.71096486 0.73282605 0.7136042 0.71060306 0.71565604 0.7133283 0.7129229 0.73684394 0.71180576 0.7116978 0.7363452 0.7109544 0.7142153 0.72495073 0.715673 0.7164486 0.7117099 0.7174639 0.7341876 0.7120623 0.7345321 0.71053356 0.7177723 0.7347751 0.7119442 0.735584 0.7110199 0.72485846 0.71374637 0.7192202 0.7126005 0.7136987 0.71212065 0.71479416 0.734023 0.7120968 0.7191968 0.7249737 0.71673506
0.22322322 0.71857256 0.71241426 0.70928025 0.7242867 0.71468216 0.7177014 0.71228576 0.7242701 0.71436644 0.7098471 0.7142879 0.7105021 0.73258203 0.71316814 0.7101601 0.71527237 0.7128894 0.7124736 0.7365943 0.71137875 0.71124864 0.7360897 0.710484 0.7137832 0.72458506 0.71526873 0.71601725 0.71125615 0.717079 0.73394364 0.7115699 0.7342882 0.7100523 0.7173674 0.7345173 0.7115172 0.7353315 0.71053934 0.7245056 0.71336186 0.7188204 0.71217686 0.7132785 0.7116666 0.71438456 0.7337687 0.711636 0.71879494 0.7246224 0.7163528
0.22422422 0.7181935 0.711981 0.70881444 0.7239099 0.7142463 0.71732277 0.71182173 0.7238938 0.71394825 0.7093944 0.7138798 0.7100436 0.732341 0.7127365 0.70972174 0.7148931 0.7124549 0.71202844 0.7363476 0.71095634 0.7108036 0.7358376 0.7100179 0.71335536 0.724224 0.7148686 0.71558994 0.71080637 0.7166976 0.73370266 0.7110821 0.7340476 0.7095755 0.71696645 0.7342625 0.7110947 0.73508215 0.7100633 0.7241574 0.7129809 0.71842474 0.7117575 0.7128627 0.7112165 0.7139787 0.73351794 0.7111795 0.71839714 0.7242754 0.7159742
0.22522523 0.7178184 0.71155214 0.7083531 0.7235378 0.7138146 0.716948 0.71136135 0.7235218 0.7135343 0.70894563 0.71347547 0.7095892 0.7321031 0.7123093 0.7092878 0.71451765 0.7120252 0.71158725 0.73610413 0.71053815 0.71036273 0.7355888 0.7095555 0.7129319 0.7238668 0.7144726 0.7151671 0.7103608 0.71631986 0.73346466 0.7105988 0.7338097 0.70910233 0.7165695 0.73401093 0.7106766 0.73483586 0.70959085 0.7238135 0.7126039 0.7180334 0.7113426 0.7124513 0.71077085 0.713577 0.73327017 0.71072704 0.7180042 0.72393245 0.7156004
0.22622623 0.71744716 0.71112764 0.7078954 0.7231696 0.7133871 0.716577 0.7109053 0.72315437 0.7131247 0.70850074 0.7130749 0.70913905 0.73186785 0.7118867 0.70885813 0.71414626 0.71159977 0.71115005 0.7358635 0.7101243 0.70992595 0.7353429 0.70909727 0.7125123 0.7235141 0.71408075 0.7147479 0.7099194 0.7159456 0.7332294 0.7101198 0.73357433 0.7086337 0.71617633 0.73376256 0.7102631 0.7345927 0.70912284 0.7234739 0.7122308 0.7176467 0.71093214 0.71204406 0.710329 0.71317905 0.7330252 0.7102789 0.7176155 0.7235938 0.7152299
0.22722723 0.7170798 0.7107071 0.7074421 0.72280586 0.7129636 0.7162102 0.71045315 0.72279114 0.712719 0.70805997 0.7126782 0.70869315 0.7316355 0.7114682 0.7084329 0.7137787 0.71117896 0.710717 0.7356258 0.70971483 0.70949304 0.73510015 0.7086433 0.71209747 0.7231653 0.7136931 0.71433324 0.7094824 0.7155753 0.73299676 0.7096449 0.73334223 0.7081688 0.71578705 0.73351735 0.70985353 0.7343523 0.7086588 0.72313863 0.711861 0.71726394 0.7105259 0.71164113 0.7098917 0.7127853 0.7327839 0.70983493 0.7172312 0.72325975 0.71486396
0.22822823 0.7167162 0.7102905 0.70699275 0.72244626 0.7125441 0.71584755 0.71000487 0.72243196 0.71231776 0.707623 0.71228504 0.7082511 0.7314057 0.71105456 0.7080117 0.71341544 0.7107625 0.7102878 0.7353911 0.7093096 0.70906407 0.7348603 0.7081929 0.7116865 0.722821 0.7133093 0.7139227 0.7090488 0.7152084 0.73276705 0.7091747 0.73311234 0.7077081 0.71540195 0.7332751 0.70944834 0.73411477 0.7081986 0.7228076 0.7114954 0.71688586 0.7101235 0.71124244 0.7094581 0.7123949 0.73254526 0.7093946 0.7168509 0.7229296 0.71450174
0.22922923 0.71635586 0.7098782 0.70654726 0.7220909 0.71212834 0.71548826 0.70956016 0.7220769 0.71192026 0.70719004 0.7118956 0.7078135 0.7311786 0.710645 0.70759493 0.71305525 0.7103508 0.7098626 0.7351591 0.7089087 0.7086391 0.7346236 0.7077466 0.71127987 0.7224806 0.7129296 0.7135161 0.70861936 0.714845 0.7325399 0.70870847 0.73288536 0.70725167 0.71502024 0.7330362 0.70904756 0.73388046 0.7077424 0.72248095 0.711133 0.71651185 0.7097256 0.7108476 0.7090285 0.71200824 0.7323093 0.7089586 0.7164751 0.7226037 0.7141437
0.23023023 0.7159998 0.70947003 0.70610577 0.72173953 0.71171683 0.7151332 0.7091198 0.7217261 0.7115274 0.70676094 0.71150976 0.7073799 0.73095435 0.7102397 0.7071824 0.7126993 0.70994294 0.7094411 0.73493004 0.7085118 0.7082182 0.73438984 0.7073044 0.71087694 0.72214437 0.71255386 0.7131132 0.7081941 0.714485 0.7323152 0.708247 0.73266095 0.70679885 0.71464247 0.7328 0.70865077 0.73364866 0.7072906 0.72215825 0.7107743 0.716142 0.70933175 0.7104573 0.7086028 0.71162564 0.7320765 0.7085265 0.7161036 0.72228163 0.71378946
0.23123123 0.7156471 0.70906556 0.7056684 0.7213926 0.71130896 0.7147816 0.7086828 0.7213797 0.7111383 0.7063352 0.71112746 0.70695037 0.7307324 0.70983875 0.706774 0.7123468 0.70953995 0.70902383 0.73470366 0.70811933 0.707801 0.7341587 0.70686567 0.7104784 0.721812 0.71218187 0.71271473 0.7077727 0.7141283 0.73209333 0.70778924 0.73243904 0.70635015 0.7142685 0.7325664 0.7082584 0.7334198 0.70684224 0.7218404 0.71041894 0.71577644 0.70894235 0.7100707 0.7081811 0.71124643 0.73184645 0.70809835 0.715736 0.72196394 0.7134391
0.23223223 0.71529794 0.7086654 0.7052345 0.7210493 0.7109052 0.71443385 0.70824975 0.72103703 0.71075326 0.70591354 0.7107488 0.7065244 0.7305131 0.70944226 0.7063699 0.7119981 0.70914066 0.70861 0.73447984 0.7077311 0.7073877 0.7339306 0.70643103 0.7100838 0.7214839 0.7118139 0.7123201 0.7073552 0.71377534 0.73187405 0.7073358 0.7322196 0.7059055 0.7138981 0.7323361 0.70787 0.73319364 0.7063981 0.721526 0.71006715 0.7154151 0.7085566 0.7096884 0.7077633 0.710871 0.7316191 0.7076745 0.7153728 0.72165036 0.71309197
0.23323323 0.71495223 0.708269 0.70480484 0.7207107 0.71050507 0.7140898 0.70782065 0.7206987 0.71037203 0.7054957 0.7103733 0.70610297 0.73029613 0.7090498 0.7059698 0.71165323 0.7087464 0.7081998 0.7342588 0.7073468 0.7069782 0.73370504 0.70600045 0.709693 0.7211597 0.7114496 0.7119293 0.7069415 0.71342534 0.73165673 0.70688695 0.73200285 0.7054646 0.7135314 0.7321084 0.70748585 0.7329702 0.705958 0.7212159 0.7097189 0.715058 0.7081755 0.7093101 0.70734936 0.7104991 0.73139435 0.70725447 0.7150138 0.72134054 0.71274936
0.23423423 0.71461034 0.7078766 0.70437896 0.7203755 0.7101087 0.7137493 0.7073951 0.72036463 0.70999473 0.7050814 0.7100014 0.7056854 0.73008186 0.7086618 0.7055739 0.71131194 0.70835584 0.7077937 0.73404026 0.70696664 0.70657235 0.7334821 0.7055732 0.70930636 0.7208393 0.7110892 0.71154237 0.706532 0.71307886 0.73144203 0.7064423 0.73178816 0.70502746 0.7131683 0.7318835 0.7071057 0.73274916 0.7055215 0.7209098 0.7093737 0.7147051 0.70779824 0.7089358 0.70693964 0.71013063 0.73117197 0.70683813 0.7146593 0.72103506 0.7124099
0.23523523 0.71427137 0.70748806 0.7039569 0.7200447 0.7097163 0.7134122 0.70697325 0.72003406 0.7096215 0.7046711 0.7096329 0.70527154 0.7298693 0.7082781 0.70518184 0.7109742 0.7079697 0.7073912 0.7338242 0.7065906 0.7061705 0.7332621 0.7051499 0.7089233 0.72052306 0.7107323 0.7111593 0.7061259 0.71273535 0.73122966 0.70600146 0.7315759 0.70459455 0.71280885 0.7316613 0.70672977 0.7325305 0.70508885 0.72060806 0.7090322 0.7143561 0.7074249 0.70856553 0.7065334 0.7097659 0.7309527 0.7064259 0.71430856 0.7207332 0.7120743
0.23623623 0.7139362 0.70710325 0.70353824 0.7197177 0.70932734 0.7130789 0.7065549 0.7197077 0.70925206 0.704264 0.7092679 0.7048617 0.7296597 0.7078985 0.7047942 0.7106395 0.7075883 0.70699227 0.73361075 0.7062185 0.7057721 0.7330443 0.7047304 0.70854455 0.7202107 0.71037924 0.7107797 0.70572376 0.71239525 0.73101974 0.7055651 0.7313659 0.704165 0.71245277 0.7314416 0.7063577 0.73231465 0.70466024 0.72031015 0.7086935 0.7140113 0.70705533 0.7081994 0.7061309 0.7094045 0.7307355 0.70601755 0.71396196 0.72043544 0.7117425
0.23723723 0.7136042 0.7067226 0.7031238 0.71939474 0.70894223 0.7127488 0.70614064 0.71938515 0.70888656 0.70386064 0.708906 0.70445585 0.72945225 0.7075229 0.7044102 0.71030855 0.70721084 0.706597 0.7333993 0.7058507 0.7053775 0.73282933 0.7043145 0.7081694 0.719902 0.7100298 0.71040404 0.70532554 0.71205825 0.73081195 0.70513284 0.7311583 0.70374 0.7121001 0.7312243 0.7059898 0.73210126 0.7042352 0.7200163 0.7083582 0.7136705 0.7066902 0.7078368 0.7057323 0.7090466 0.73052096 0.705613 0.71361935 0.7201419 0.7114138
0.23823825 0.71327555 0.7063457 0.70271313 0.7190756 0.70856094 0.71242243 0.70572954 0.7190669 0.708525 0.7034607 0.70854735 0.70405376 0.7292467 0.70715123 0.7040306 0.70998114 0.70683736 0.7062053 0.7331907 0.7054867 0.7049867 0.73261684 0.7039024 0.70779794 0.7195974 0.70968395 0.7100322 0.7049309 0.71172434 0.7306063 0.7047044 0.7309527 0.7033184 0.711751 0.73100996 0.7056257 0.7318901 0.703814 0.7197263 0.7080261 0.7133339 0.70632887 0.7074782 0.7053374 0.7086921 0.730309 0.705212 0.71328044 0.71985185 0.7110889
0.23923925 0.7129502 0.70597243 0.7023059 0.7187603 0.70818275 0.71209943 0.70532227 0.7187521 0.70816714 0.7030644 0.7081921 0.7036557 0.7290435 0.70678437 0.7036547 0.7096569 0.7064682 0.7058173 0.732984 0.70512676 0.70459914 0.73240656 0.70349383 0.70743036 0.7192966 0.70934176 0.70966387 0.70454013 0.7113934 0.7304028 0.70428044 0.7307494 0.7029004 0.7114053 0.73079795 0.7052659 0.73168135 0.7033965 0.7194404 0.7076972 0.7130013 0.7059717 0.7071236 0.70494604 0.7083409 0.73009926 0.70481503 0.71294606 0.71956563 0.7107672
0.24024025 0.7126282 0.7056028 0.7019025 0.7184487 0.7078089 0.71177983 0.70491844 0.7184415 0.707813 0.70267177 0.7078401 0.70326155 0.7288421 0.7064212 0.703283 0.7093359 0.70610344 0.70543283 0.7327798 0.70477074 0.7042152 0.7321991 0.703089 0.7070664 0.7189993 0.70900315 0.7092996 0.7041526 0.7110656 0.7302016 0.7038604 0.73054796 0.70248646 0.71106297 0.7305883 0.70490974 0.7314747 0.70298314 0.7191584 0.7073714 0.71267253 0.70561814 0.7067726 0.7045589 0.7079928 0.7298918 0.70442206 0.7126158 0.7192834 0.7104493
0.24124125 0.71230906 0.70523715 0.7015025 0.7181412 0.7074381 0.71146333 0.7045183 0.7181348 0.7074626 0.7022824 0.707491 0.7028708 0.7286433 0.7060621 0.70291495 0.70901823 0.7057423 0.7050518 0.7325779 0.70441866 0.7038347 0.7319935 0.702688 0.7067062 0.71870595 0.708668 0.7089385 0.7037689 0.71074057 0.7300024 0.70344424 0.730349 0.70207626 0.7107238 0.7303811 0.7045576 0.7312707 0.7025732 0.7188802 0.70704883 0.71234757 0.70526856 0.7064255 0.704175 0.70764816 0.72968686 0.7040327 0.71228904 0.719005 0.7101345
0.24224225 0.7119933 0.70487493 0.70110637 0.7178374 0.7070709 0.71115035 0.70412177 0.7178316 0.7071157 0.70189667 0.7071452 0.702484 0.72844625 0.7057071 0.70255095 0.7087041 0.7053855 0.7046742 0.7323782 0.7040705 0.7034581 0.73179024 0.7022902 0.70634943 0.7184163 0.7083358 0.70858115 0.7033888 0.71041876 0.72980505 0.7030324 0.7301516 0.7016694 0.7103879 0.73017615 0.7042094 0.7310687 0.7021668 0.7186058 0.7067291 0.71202695 0.7049228 0.706082 0.7037947 0.7073068 0.7294839 0.7036467 0.71196634 0.7187302 0.70982313
0.24324325 0.71168053 0.70451635 0.70071375 0.7175372 0.7067071 0.71084034 0.70372844 0.71753204 0.70677274 0.70151407 0.70680237 0.702101 0.72825146 0.7053561 0.70219076 0.708393 0.7050326 0.70430005 0.7321806 0.70372605 0.7030847 0.73158985 0.70189595 0.7059966 0.7181303 0.7080075 0.7082273 0.7030126 0.7101 0.72960955 0.7026243 0.72995645 0.7012665 0.7100555 0.7299737 0.70386475 0.73086894 0.7017642 0.7183351 0.7064125 0.7117099 0.7045811 0.70574236 0.70341825 0.70696855 0.72928315 0.7032648 0.71164757 0.71845895 0.709515
0.24424425 0.7113709 0.70416176 0.70032465 0.7172407 0.7063467 0.7105339 0.70333856 0.71723634 0.70643336 0.70113504 0.70646274 0.70172167 0.7280581 0.705009 0.7018343 0.708085 0.7046841 0.7039291 0.7319851 0.70338565 0.70271474 0.73139125 0.70150536 0.7056472 0.71784806 0.70768225 0.70787704 0.7026395 0.7097836 0.7294163 0.7022201 0.7297632 0.70086724 0.70972604 0.72977346 0.70352435 0.7306712 0.7013654 0.7180684 0.7060986 0.71139705 0.70424306 0.70540637 0.70304507 0.7066334 0.72908473 0.7028865 0.7113328 0.7181917 0.70921016
0.24524525 0.7110645 0.7038104 0.69993937 0.7169478 0.70599 0.7102304 0.70295215 0.71694463 0.7060974 0.70075905 0.7061261 0.701346 0.72786707 0.70466614 0.7014819 0.7077803 0.70433944 0.7035617 0.7317915 0.7030488 0.7023483 0.7311947 0.7011184 0.70530134 0.7175693 0.70736057 0.70752996 0.70227015 0.7094705 0.7292249 0.70182 0.7295718 0.7004714 0.70939994 0.72957516 0.7031872 0.7304756 0.7009701 0.71780527 0.7057877 0.71108747 0.70390856 0.70507425 0.7026756 0.7063016 0.7288883 0.7025119 0.7110219 0.71792805 0.7089087
0.24624625 0.71076083 0.7034625 0.6995569 0.71665895 0.7056365 0.7099299 0.70256925 0.7166564 0.7057653 0.70038676 0.70579225 0.70097435 0.7276777 0.70432687 0.7011334 0.7074784 0.7039988 0.7031978 0.73160017 0.7027159 0.7019851 0.73100066 0.7007347 0.7049588 0.7172944 0.70704216 0.7071864 0.70190436 0.7091601 0.7290351 0.7014238 0.729382 0.7000797 0.7090769 0.72937936 0.7028545 0.730282 0.7005782 0.7175459 0.70547974 0.7107819 0.70357794 0.70474553 0.7023095 0.7059727 0.7286942 0.70214087 0.7107144 0.7176681 0.70861024
0.24724725 0.7104604 0.70311856 0.69917846 0.7163735 0.7052865 0.70963275 0.7021897 0.71637154 0.70543665 0.7000174 0.7054618 0.7006057 0.72749 0.7039917 0.7007884 0.7071796 0.70366204 0.702837 0.7314108 0.70238686 0.7016252 0.7308086 0.7003547 0.7046202 0.7170226 0.70672697 0.7068465 0.7015419 0.70885223 0.7288474 0.70103157 0.72919434 0.6996911 0.7087569 0.7291854 0.7025252 0.7300908 0.70019025 0.71729034 0.7051747 0.71048045 0.7032509 0.7044205 0.7019472 0.7056469 0.72850186 0.7017736 0.71041095 0.71741164 0.70831496
0.24824825 0.7101626 0.702778 0.6988034 0.7160915 0.70493954 0.7093387 0.7018134 0.7160905 0.7051115 0.69965166 0.7051339 0.7002412 0.72730434 0.7036605 0.700447 0.70688385 0.70332927 0.70247954 0.7312232 0.70206124 0.70126855 0.73061836 0.6999779 0.7042847 0.7167548 0.7064148 0.7065098 0.701183 0.7085473 0.72866124 0.700643 0.7290083 0.6993064 0.70844007 0.728994 0.70219976 0.72990125 0.69980586 0.7170381 0.7048723 0.7101824 0.7029279 0.7040991 0.7015881 0.70532405 0.72831166 0.70140946 0.7101114 0.7171587 0.70802283
0.24924925 0.7098676 0.7024408 0.69843173 0.71581304 0.70459616 0.7090473 0.70144063 0.7158132 0.70478976 0.69928855 0.704809 0.69988 0.7271206 0.70333284 0.70010966 0.70659125 0.70300007 0.70212525 0.7310376 0.7017398 0.7009154 0.7304303 0.6996044 0.70395243 0.7164903 0.70610607 0.7061765 0.70082754 0.70824504 0.72847706 0.70025843 0.7288241 0.69892514 0.7081264 0.72880447 0.70187795 0.72971356 0.69942474 0.7167897 0.70457286 0.70988834 0.7026082 0.703781 0.70123255 0.7050043 0.7281235 0.7010492 0.7098154 0.71690935 0.70773363
0.25025025 0.70957595 0.70210683 0.6980636 0.7155383 0.70425576 0.70875883 0.70107114 0.7155389 0.7044715 0.69892895 0.704487 0.6995227 0.7269381 0.70300937 0.69977564 0.70630133 0.70267534 0.7017743 0.730854 0.7014215 0.70056534 0.7302444 0.6992345 0.7036238 0.71622926 0.7058005 0.7058466 0.70047534 0.7079456 0.72829443 0.69987774 0.7286417 0.69854707 0.7078154 0.7286169 0.70155954 0.729528 0.69904727 0.7165448 0.7042761 0.70959777 0.7022924 0.70346683 0.7008804 0.70468736 0.7279371 0.70069253 0.7095231 0.71666354 0.7074477
0.25125125 0.70928675 0.70177627 0.6976987 0.7152669 0.70391864 0.70847374 0.7007047 0.7152685 0.70415646 0.69857275 0.7041674 0.6991688 0.7267574 0.70268935 0.6994455 0.70601463 0.7023541 0.70142657 0.7306721 0.70110714 0.70021844 0.7300603 0.698868 0.70329857 0.71597165 0.70549774 0.70551986 0.7001265 0.7076487 0.7281134 0.69950044 0.72846085 0.698173 0.7075078 0.7284312 0.7012449 0.7293442 0.69867295 0.7163035 0.70398194 0.70931077 0.7019803 0.70315593 0.7005317 0.7043734 0.7277527 0.70033914 0.7092345 0.7164211 0.7071645
0.25225225 0.70900047 0.7014497 0.6973371 0.7149989 0.70358515 0.7081915 0.70034146 0.71500146 0.70384526 0.69821924 0.70385134 0.69881827 0.7265788 0.70237356 0.69911885 0.7057304 0.70203656 0.7010818 0.73049223 0.7007965 0.69987476 0.72987825 0.6985044 0.70297647 0.7157174 0.70519847 0.7051962 0.69978094 0.7073541 0.7279343 0.6991274 0.7282815 0.69780225 0.707203 0.72824764 0.7009339 0.7291621 0.69830245 0.71606565 0.7036903 0.7090277 0.7016713 0.7028484 0.7001862 0.7040621 0.7275702 0.6999897 0.70894945 0.71618235 0.7068845
0.25325325 0.70871687 0.7011261 0.69697905 0.71473444 0.70325416 0.70791197 0.6999817 0.71473813 0.7035372 0.69786894 0.7035374 0.69847125 0.7264013 0.7020615 0.698796 0.70544934 0.70172316 0.7007402 0.73031396 0.70048904 0.69953406 0.72969806 0.6981443 0.70265764 0.71546656 0.70490175 0.7048762 0.6994389 0.70706254 0.72775656 0.69875795 0.72810405 0.6974345 0.70690084 0.7280661 0.7006266 0.7289821 0.69793504 0.71583134 0.70340174 0.7087482 0.7013661 0.70254445 0.69984424 0.7037541 0.7273895 0.69964325 0.7086679 0.71594673 0.7066073
0.25425425 0.7084358 0.7008055 0.6966241 0.7144733 0.7029266 0.70763516 0.69962484 0.71447766 0.7032325 0.6975221 0.70322645 0.69812775 0.7262256 0.7017527 0.6984763 0.7051708 0.70141315 0.7004016 0.73013735 0.7001852 0.69919693 0.7295198 0.69778764 0.70234203 0.715219 0.7046082 0.70455873 0.6991001 0.7067734 0.7275803 0.69839174 0.727928 0.6970707 0.7066017 0.72788644 0.7003226 0.72880375 0.69757146 0.7156002 0.7031156 0.7084721 0.70106447 0.70224386 0.6995054 0.70344883 0.72721046 0.6993002 0.70839024 0.7157144 0.7063328
0.25525525 0.7081578 0.7004887 0.6962722 0.7142154 0.7026023 0.7073612 0.69927126 0.71422076 0.7029312 0.69717777 0.70291823 0.69778776 0.7260516 0.7014477 0.6981603 0.70489514 0.70110714 0.70006627 0.7299626 0.699885 0.69886255 0.72934276 0.6974339 0.7020295 0.7149749 0.70431757 0.7042451 0.6987645 0.7064867 0.7274057 0.6980299 0.72775346 0.69671035 0.70630515 0.7277082 0.7000223 0.72862715 0.69721127 0.715373 0.70283186 0.7081994 0.7007665 0.7019464 0.6991697 0.7031462 0.72703326 0.69896084 0.70811594 0.7154856 0.7060613
0.25625625 0.7078819 0.70017487 0.69592386 0.71396095 0.7022811 0.7070899 0.6989211 0.7139674 0.70263296 0.69683653 0.70261264 0.6974511 0.7258788 0.7011467 0.69784784 0.7046223 0.70080453 0.69973385 0.7297894 0.6995883 0.6985313 0.7291681 0.69708353 0.7017207 0.714734 0.7040302 0.7039343 0.69843215 0.70620245 0.7272328 0.6976711 0.72758025 0.69635296 0.7060117 0.72753215 0.6997255 0.7284522 0.6968543 0.71514827 0.7025506 0.7079304 0.70047176 0.7016525 0.6988375 0.70284635 0.7268579 0.69862485 0.7078451 0.7152599 0.7057929
0.25725725 0.7076092 0.69986427 0.6955786 0.71370965 0.7019627 0.7068217 0.6985738 0.71371704 0.7023381 0.69649833 0.7023097 0.6971179 0.7257077 0.70084906 0.6975389 0.7043519 0.70050573 0.6994045 0.7296179 0.69929516 0.6982032 0.72899526 0.6967367 0.7014146 0.7144962 0.7037457 0.70362633 0.6981029 0.7059207 0.72706133 0.69731647 0.7274088 0.69599915 0.7057209 0.72735775 0.69943213 0.72827893 0.69650066 0.71492755 0.702272 0.70766497 0.7001802 0.70136195 0.69850844 0.70254934 0.72668386 0.698292 0.7075779 0.7150378 0.7055268
0.25825825 0.70733917 0.6995571 0.6952367 0.7134618 0.70164734 0.7065559 0.6982296 0.71346986 0.7020462 0.6961633 0.70200926 0.6967879 0.725538 0.70055515 0.69723344 0.7040843 0.70021087 0.6990781 0.7294482 0.69900525 0.6978778 0.7288238 0.69639283 0.7011118 0.7142617 0.70346373 0.7033218 0.69777685 0.70564127 0.7268912 0.6969651 0.7272387 0.69564885 0.7054329 0.7271853 0.69914204 0.7281073 0.6961502 0.71470976 0.70199585 0.7074029 0.6998925 0.7010745 0.69818264 0.7022549 0.72651184 0.69796264 0.707314 0.7148188 0.70526356
0.25925925 0.7070713 0.699253 0.694898 0.7132169 0.7013351 0.7062928 0.6978885 0.7132262 0.70175785 0.6958309 0.70171124 0.6964616 0.7253695 0.70026463 0.6969312 0.7038193 0.6999192 0.6987548 0.72927976 0.6987188 0.6975557 0.72865427 0.6960518 0.70081204 0.7140302 0.7031846 0.70302016 0.69745374 0.7053643 0.7267224 0.6966173 0.72707015 0.69530165 0.7051477 0.7270144 0.69885564 0.7279375 0.69580305 0.71449536 0.70172197 0.7071441 0.6996079 0.70079046 0.69785994 0.70196295 0.7263414 0.6976364 0.7070534 0.7146028 0.70500314
0.26026025 0.70680606 0.698952 0.69456226 0.7129754 0.7010257 0.7060325 0.6975503 0.7129853 0.70147246 0.6955016 0.70141596 0.69613826 0.72520274 0.69997764 0.69663244 0.7035571 0.69963145 0.69843405 0.72911316 0.6984359 0.6972365 0.7284866 0.695714 0.70051533 0.7138021 0.7029084 0.70272154 0.69713414 0.70508957 0.7265553 0.696273 0.7269029 0.6949576 0.704865 0.7268457 0.6985722 0.7277687 0.69545925 0.7142841 0.70145106 0.7068886 0.6993268 0.70050937 0.69754034 0.70167387 0.7261725 0.6973134 0.70679617 0.7143899 0.7047454
0.26126125 0.7065432 0.69865406 0.6942298 0.71273667 0.7007191 0.70577466 0.6972151 0.71274793 0.70119005 0.6951748 0.7011235 0.69581854 0.7250371 0.6996941 0.69633704 0.7032972 0.6993469 0.6981164 0.72894806 0.69815636 0.6969199 0.72832006 0.6953792 0.70022136 0.713577 0.7026351 0.70242554 0.69681716 0.70481735 0.7263892 0.6959326 0.7267371 0.694617 0.7045848 0.7266778 0.69829243 0.7276018 0.6951187 0.71407634 0.70118207 0.70663655 0.6990491 0.7002318 0.69722396 0.7013871 0.72600514 0.6969938 0.7065423 0.7141804 0.70449024
0.26226225 0.70628303 0.69835943 0.69390005 0.7125014 0.7004156 0.7055195 0.6968831 0.71251345 0.700911 0.6948513 0.70083314 0.6955018 0.7248732 0.6994144 0.69604504 0.7030399 0.699066 0.6978018 0.7287844 0.6978798 0.69660634 0.7281553 0.6950477 0.6999308 0.7133549 0.7023644 0.70213294 0.69650346 0.7045471 0.7262248 0.6955954 0.72657233 0.6942795 0.7043075 0.72651184 0.69801587 0.72743666 0.69478124 0.71387136 0.7009155 0.706388 0.69877446 0.69995713 0.6969105 0.70110315 0.7258393 0.69667757 0.7062919 0.71397376 0.70423746
0.26326326 0.70602524 0.69806755 0.6935739 0.71226895 0.7001147 0.7052666 0.6965539 0.71228224 0.700635 0.6945303 0.70054525 0.6951884 0.72471035 0.69913787 0.69575644 0.702785 0.6987887 0.6974896 0.7286222 0.69760704 0.6962956 0.7279922 0.69471925 0.6996429 0.7131357 0.7020963 0.701843 0.696193 0.7042798 0.7260615 0.6952616 0.72640926 0.6939454 0.7040328 0.7263479 0.6977427 0.7272727 0.69444704 0.71366966 0.70065105 0.7061424 0.6985031 0.6996856 0.6966003 0.70082194 0.7256752 0.6963645 0.70604485 0.71377015 0.7039875
0.26426426 0.7057698 0.69777864 0.6932505 0.7120394 0.6998168 0.7050165 0.6962275 0.71205384 0.70036185 0.6942123 0.7002601 0.69487816 0.7245487 0.6988646 0.6954708 0.70253265 0.6985149 0.6971803 0.7284613 0.6973372 0.69598794 0.7278305 0.6943935 0.69935775 0.71291983 0.70183104 0.7015559 0.6958852 0.7040139 0.7258994 0.69493103 0.7262472 0.6936139 0.70376045 0.72618526 0.69747263 0.7271102 0.6941161 0.7134709 0.7003892 0.70590013 0.6982352 0.69941723 0.6962928 0.70054305 0.7255123 0.6960544 0.70580083 0.7135696 0.70373994
0.26526526 0.7055166 0.69749296 0.6929299 0.7118128 0.69952184 0.70476866 0.69590396 0.71182835 0.7000919 0.6938969 0.69997716 0.694571 0.72438824 0.69859487 0.6951887 0.7022828 0.69824415 0.6968741 0.7283021 0.6970705 0.69568276 0.7276705 0.694071 0.69907576 0.7127064 0.70156837 0.7012718 0.69558024 0.7037507 0.7257389 0.694604 0.72608656 0.6932862 0.7034909 0.7260238 0.6972057 0.7269493 0.6937882 0.7132748 0.7001294 0.705661 0.6979704 0.69915193 0.69598866 0.70026654 0.7253511 0.69574755 0.70556 0.713372 0.7034952
0.26626626 0.70526594 0.6972103 0.6926125 0.7115897 0.69922936 0.7045232 0.6955837 0.7116056 0.69982463 0.6935837 0.6996966 0.69426686 0.7242291 0.6983285 0.69490945 0.70203507 0.6979768 0.69657034 0.72814405 0.69680715 0.6953802 0.72751194 0.6937515 0.69879645 0.71249604 0.70130795 0.7009903 0.69527864 0.7034896 0.7255792 0.6942804 0.725927 0.6929614 0.7032234 0.7258644 0.6969419 0.7267897 0.6934635 0.71308213 0.69987184 0.7054251 0.6977086 0.6988895 0.6956872 0.6999925 0.72519124 0.6954437 0.70532227 0.7131776 0.70325273
0.26726726 0.7050175 0.6969306 0.692298 0.71136874 0.6989399 0.7042804 0.69526607 0.7113865 0.69956046 0.69327396 0.69941825 0.6939662 0.7240713 0.6980656 0.6946338 0.7017897 0.6977129 0.69626933 0.7279875 0.6965468 0.6950806 0.7273549 0.69343483 0.6985202 0.7122886 0.70105034 0.70071167 0.69497967 0.7032307 0.72542113 0.6939603 0.7257688 0.6926395 0.70295864 0.72570616 0.6966815 0.72663164 0.69314146 0.7128925 0.6996167 0.7051923 0.69745004 0.69863045 0.6953888 0.6997207 0.72503275 0.69514316 0.7050879 0.71298575 0.7030125
0.26826826 0.7047713 0.6966539 0.69198626 0.7111511 0.6986532 0.7040398 0.69495136 0.7111697 0.69929934 0.69296646 0.6991423 0.69366866 0.72391486 0.69780606 0.69436085 0.7015472 0.69745255 0.695971 0.7278324 0.6962899 0.6947837 0.7271995 0.69312096 0.69824666 0.7120843 0.7007955 0.7004356 0.6946839 0.70297396 0.7252639 0.69364303 0.7256118 0.6923208 0.7026962 0.7255496 0.6964244 0.7264749 0.69282293 0.71270555 0.69936365 0.7049628 0.69719464 0.698374 0.6950934 0.6994516 0.72487545 0.6948453 0.7048566 0.71279687 0.70277464
0.26926926 0.7045274 0.6963796 0.69167775 0.7109363 0.6983689 0.70380163 0.69463915 0.7109558 0.6990408 0.692662 0.69886845 0.693374 0.7237594 0.6975493 0.69409114 0.7013066 0.6971952 0.6956753 0.7276785 0.6960359 0.6944896 0.727045 0.6928098 0.6979758 0.7118824 0.700543 0.70016265 0.6943906 0.70271915 0.7251081 0.6933292 0.7254558 0.69200516 0.7024361 0.72539455 0.69617015 0.7263195 0.69250745 0.71252126 0.6991127 0.70473623 0.69694215 0.6981206 0.6948009 0.69918495 0.7247199 0.6945507 0.7046283 0.7126107 0.7025394
0.27027026 0.70428574 0.6961084 0.6913718 0.71072406 0.6980871 0.7035654 0.6943298 0.7107449 0.69878525 0.6923596 0.69859695 0.6930824 0.7236052 0.697296 0.69382477 0.70106804 0.696941 0.6953823 0.7275257 0.6957849 0.69419795 0.72689193 0.69250184 0.69770765 0.7116837 0.7002928 0.6998921 0.6941004 0.70246655 0.72495323 0.69301873 0.72530115 0.6916926 0.70217854 0.7252407 0.695919 0.72616524 0.69219494 0.71234006 0.6988636 0.70451266 0.69669276 0.6978701 0.6945112 0.69892037 0.72456557 0.694259 0.70440274 0.7124273 0.70230645
0.27127126 0.7040462 0.69583994 0.69106877 0.71051466 0.6978083 0.7033318 0.6940234 0.71053636 0.69853246 0.69206005 0.6983279 0.6927937 0.7234519 0.69704634 0.6935613 0.7008318 0.69669014 0.6950918 0.72737443 0.6955371 0.693909 0.72674054 0.6921966 0.6974422 0.7114872 0.70004535 0.69962424 0.69381285 0.7022157 0.72479963 0.69271106 0.72514755 0.6913831 0.70192325 0.72508824 0.6956708 0.7260124 0.6918852 0.71216124 0.6986166 0.70429206 0.6964462 0.6976224 0.6942242 0.698658 0.7244123 0.6939704 0.70418066 0.71224695 0.7020757
0.27227226 0.7038089 0.6955744 0.6907683 0.7103079 0.6975318 0.70310044 0.69371927 0.7103308 0.6982824 0.6917632 0.698061 0.6925079 0.7233 0.69679904 0.69330084 0.7005981 0.6964426 0.69480413 0.72722447 0.6952922 0.6936224 0.72659075 0.69189394 0.69717944 0.71129364 0.6997999 0.69935894 0.69352794 0.7019674 0.7246471 0.69240683 0.7249948 0.69107616 0.7016702 0.7249373 0.69542575 0.7258608 0.69157827 0.71198577 0.6983721 0.7040742 0.6962032 0.6973776 0.69394 0.6983982 0.72426045 0.69368494 0.70396113 0.71206903 0.7018474
0.27327326 0.7035735 0.69531155 0.69047105 0.71010405 0.697258 0.70287144 0.69341815 0.7101277 0.6980354 0.6914686 0.6977961 0.69222546 0.72314894 0.69655544 0.6930433 0.70036614 0.69619787 0.6945187 0.7270753 0.6950503 0.6933385 0.72644186 0.6915941 0.6969191 0.7111026 0.69955724 0.6990962 0.69324595 0.70172065 0.7244954 0.69210577 0.7248434 0.6907721 0.7014193 0.7247876 0.6951834 0.7257106 0.6912744 0.71181273 0.6981294 0.7038596 0.6959627 0.69713557 0.6936586 0.69814086 0.72411007 0.6934019 0.70374477 0.7118939 0.70162123
0.27427426 0.70334053 0.69505125 0.6901764 0.7099024 0.69698685 0.7026442 0.6931198 0.7099275 0.6977907 0.69117653 0.6975334 0.69194525 0.72299904 0.6963142 0.6927886 0.70013684 0.69595665 0.6942357 0.7269276 0.69481117 0.69305706 0.7262944 0.69129705 0.6966615 0.7109142 0.69931686 0.6988361 0.69296664 0.70147586 0.7243451 0.691808 0.72469294 0.69047165 0.7011711 0.7246391 0.6949444 0.7255614 0.6909735 0.7116424 0.69788885 0.7036479 0.6957252 0.6968964 0.6933799 0.697885 0.72396064 0.6931218 0.7035312 0.71172124 0.7013972
0.2752753 0.7031096 0.6947937 0.6898842 0.7097035 0.69671774 0.7024194 0.6928239 0.7097298 0.6975489 0.69088686 0.6972727 0.69166815 0.72285 0.69607663 0.692537 0.6999095 0.6957183 0.6939553 0.72678137 0.6945753 0.6927782 0.726148 0.6910026 0.6964066 0.7107284 0.69907844 0.6985783 0.6926898 0.7012333 0.7241957 0.69151306 0.72454363 0.6901733 0.7009248 0.7244921 0.694708 0.7254135 0.69067544 0.7114749 0.69764984 0.703439 0.6954905 0.69666 0.693104 0.6976318 0.7238127 0.6928446 0.70332026 0.71155113 0.7011755
0.2762763 0.70288056 0.69453883 0.6895948 0.7095074 0.6964514 0.70219666 0.69253033 0.7095346 0.69730943 0.6905999 0.6970143 0.6913941 0.72270197 0.6958417 0.69228834 0.6996839 0.69548297 0.69367737 0.72663593 0.6943418 0.6925017 0.72600305 0.69071096 0.696154 0.71054506 0.6988426 0.6983234 0.6924156 0.7009923 0.7240473 0.69122076 0.72439533 0.6898779 0.70068043 0.72434634 0.69447464 0.72526664 0.69038004 0.7113095 0.69741327 0.7032324 0.69525856 0.69642615 0.6928308 0.6973806 0.72366565 0.69257045 0.70311224 0.71138376 0.7009557
0.2772773 0.7026532 0.6942867 0.6893082 0.7093136 0.6961876 0.7019761 0.69223976 0.7093419 0.69707304 0.6903151 0.696758 0.69112295 0.72255516 0.69560987 0.69204193 0.6994606 0.69525045 0.6934022 0.72649163 0.69411176 0.6922277 0.7258592 0.6904219 0.69590414 0.7103643 0.698609 0.69807065 0.6921444 0.7007535 0.7238998 0.69093174 0.7242478 0.68958557 0.70043874 0.7242018 0.6942437 0.72512096 0.69008756 0.7111467 0.69717836 0.70302904 0.6950296 0.696195 0.6925601 0.6971315 0.7235199 0.6922989 0.70290697 0.7112187 0.70073825
0.2782783 0.7024283 0.69403726 0.6890243 0.7091221 0.69592595 0.7017573 0.6919515 0.7091516 0.696839 0.6900329 0.6965036 0.6908543 0.7224091 0.695381 0.69179916 0.69923925 0.695021 0.6931289 0.72634876 0.6938842 0.69195616 0.72571665 0.69013554 0.69565654 0.71018595 0.69837743 0.6978201 0.6918754 0.70051634 0.72375345 0.6906455 0.72410136 0.6892962 0.7001987 0.72405857 0.6940159 0.72497666 0.6897979 0.7109866 0.6969451 0.7028281 0.69480354 0.6959664 0.692292 0.6968846 0.7233754 0.6920302 0.7027045 0.71105623 0.70052266
0.2792793 0.7022052 0.6937902 0.6887427 0.7089333 0.69566673 0.70154065 0.6916659 0.7089638 0.6966076 0.68975276 0.6962512 0.69058865 0.72226435 0.69515485 0.6915589 0.6990199 0.6947943 0.6928579 0.7262065 0.6936592 0.6916871 0.72557515 0.68985176 0.69541156 0.71000993 0.69814813 0.6975724 0.6916088 0.7002811 0.72360796 0.6903626 0.72395587 0.689009 0.69996125 0.7239163 0.69379056 0.7248335 0.68951076 0.7108289 0.69671386 0.7026299 0.6945799 0.6957407 0.6920265 0.69663984 0.72323185 0.6917642 0.7025047 0.7108963 0.70030946
0.2802803 0.70198417 0.6935457 0.6884638 0.7087465 0.6954097 0.70132625 0.6913826 0.7087781 0.69637865 0.6894746 0.6960005 0.6903257 0.72212017 0.6949317 0.6913211 0.69880253 0.6945706 0.6925895 0.72606546 0.6934372 0.6914202 0.725435 0.6895701 0.6951686 0.70983654 0.69792104 0.6973267 0.6913451 0.7000475 0.7234634 0.6900822 0.7238113 0.6887249 0.6997253 0.72377527 0.69356847 0.72469115 0.6892265 0.7106736 0.6964844 0.7024347 0.6943591 0.69551736 0.6917638 0.6963969 0.7230895 0.6915009 0.7023077 0.7107384 0.70009786
0.2812813 0.7017649 0.6933034 0.6881875 0.70856214 0.6951554 0.70111346 0.6911016 0.708595 0.6961521 0.6891993 0.69575214 0.6900652 0.72197706 0.6947114 0.69108593 0.69858706 0.69434977 0.6923233 0.72592574 0.6932178 0.6911553 0.7252959 0.6892912 0.6949285 0.70966494 0.6976959 0.69708353 0.6910839 0.6998159 0.7233197 0.6898048 0.72366774 0.68844354 0.6994915 0.7236356 0.6933488 0.7245499 0.68894476 0.7105207 0.6962568 0.70224154 0.6941411 0.69529676 0.6915034 0.69615626 0.7229483 0.6912403 0.70211303 0.71058285 0.69988847
0.2822823 0.70154744 0.69306386 0.6879135 0.7083803 0.69490296 0.7009027 0.6908232 0.7084144 0.6959279 0.68892616 0.6955056 0.6898076 0.72183454 0.6944937 0.69085383 0.69837344 0.6941316 0.69205934 0.7257868 0.6930011 0.69089305 0.7251578 0.68901485 0.69469047 0.7094963 0.69747317 0.69684255 0.69082487 0.69958603 0.72317696 0.6895302 0.72352487 0.6881646 0.69926006 0.7234969 0.6931317 0.72440964 0.68866587 0.71037006 0.69603103 0.70205116 0.6939255 0.6950781 0.6912458 0.69591695 0.7228082 0.69098186 0.70192075 0.7104298 0.6996808
0.2832833 0.7013319 0.6928267 0.68764234 0.7082009 0.6946529 0.700694 0.69054705 0.7082357 0.6957063 0.688655 0.695261 0.6895525 0.7216934 0.6942788 0.6906243 0.6981618 0.6939162 0.69179773 0.72564894 0.692787 0.69063306 0.72502124 0.6887411 0.69445443 0.7093291 0.697252 0.6966041 0.6905682 0.6993578 0.72303516 0.68925816 0.7233831 0.6878883 0.6990302 0.72335917 0.69291717 0.72427064 0.6883895 0.7102214 0.6958071 0.7018634 0.69371265 0.6948624 0.6909902 0.69568026 0.7226689 0.69072616 0.7017313 0.7102787 0.6994754
0.2842843 0.7011182 0.6925919 0.68737316 0.70802295 0.69440514 0.7004871 0.69027346 0.7080592 0.69548684 0.6883859 0.69501805 0.68930006 0.7215528 0.6940668 0.6903973 0.6979519 0.69370383 0.6915383 0.7255119 0.69257563 0.6903752 0.72488505 0.6884696 0.6942211 0.70916456 0.69703317 0.6963673 0.6903142 0.69913125 0.72289425 0.68898886 0.7232421 0.6876147 0.69880265 0.7232227 0.69270563 0.72413266 0.6881156 0.71007526 0.6955846 0.7016777 0.6935024 0.694649 0.69073725 0.6954452 0.7225304 0.6904737 0.70154405 0.7101302 0.6992719
0.2852853 0.70090586 0.69235945 0.68710655 0.7078477 0.6941595 0.7002822 0.690002 0.70788515 0.69526994 0.68811953 0.69477725 0.68905 0.72141296 0.6938571 0.69017273 0.6977439 0.69349384 0.69128084 0.7253761 0.6923664 0.6901195 0.72475 0.68820053 0.69399005 0.7090023 0.6968165 0.69613326 0.6900624 0.6989063 0.72275394 0.6887224 0.7231017 0.68734366 0.69857675 0.72308725 0.6924962 0.7239953 0.6878444 0.7099313 0.6953637 0.701495 0.6932946 0.69443816 0.69048643 0.69521207 0.7223936 0.6902229 0.70135933 0.7099839 0.6990699
0.2862863 0.7006959 0.6921293 0.6868423 0.7076743 0.693916 0.7000788 0.68973327 0.70771307 0.69505554 0.6878549 0.694538 0.6888025 0.7212742 0.69365 0.6899509 0.6975376 0.69328654 0.69102556 0.72524095 0.69215983 0.68986595 0.7246164 0.6879339 0.69376075 0.70884186 0.69660133 0.69590116 0.6898131 0.6986829 0.7226145 0.6884584 0.7229623 0.68707496 0.6983527 0.7229528 0.6922894 0.72385925 0.68757546 0.7097895 0.69514483 0.7013142 0.69308925 0.69422936 0.69023824 0.69498086 0.7222572 0.6899753 0.7011771 0.70983946 0.69886994
0.2872873 0.7004872 0.69190145 0.6865804 0.7075035 0.6936745 0.6998773 0.689466 0.70754284 0.6948431 0.68759257 0.6943004 0.6885577 0.72113615 0.69344574 0.6897316 0.6973331 0.6930816 0.6907724 0.72510713 0.69195616 0.6896145 0.7244836 0.6876693 0.6935338 0.7086838 0.6963885 0.69567084 0.68956554 0.6984613 0.7224759 0.6881972 0.7228238 0.6868089 0.6981306 0.7228196 0.6920852 0.723724 0.6873092 0.7096497 0.69492733 0.7011362 0.6928866 0.6940229 0.68999225 0.69475126 0.722122 0.68972963 0.7009971 0.70969737 0.6986718
0.2882883 0.7002804 0.69167596 0.6863212 0.7073342 0.6934351 0.6996774 0.68920165 0.7073753 0.6946329 0.68733203 0.694065 0.6883153 0.72099864 0.69324374 0.6895144 0.69713014 0.6928793 0.6905211 0.72497374 0.6917545 0.68936497 0.7243515 0.6874072 0.6933093 0.70852757 0.69617736 0.6954432 0.6893207 0.6982411 0.722338 0.6879381 0.7226859 0.6865452 0.69791025 0.7226869 0.69188327 0.7235898 0.6870453 0.70951205 0.6947113 0.7009601 0.6926861 0.6938188 0.6897486 0.6945235 0.7219873 0.6894863 0.7008194 0.7095571 0.6984753
0.2892893 0.7000752 0.6914525 0.6860634 0.70716697 0.6931978 0.69947946 0.68893903 0.7072089 0.694425 0.68707377 0.69383085 0.68807495 0.72086203 0.6930443 0.68929976 0.69692874 0.6926794 0.6902723 0.7248415 0.6915555 0.68911767 0.72422093 0.68714744 0.6930864 0.70837295 0.69596815 0.6952171 0.6890779 0.6980227 0.7222011 0.6876821 0.7225489 0.6862837 0.69769174 0.7225559 0.69168377 0.7234561 0.6867838 0.70937634 0.694497 0.70078635 0.6924879 0.69361717 0.6895072 0.6942977 0.72185403 0.6892459 0.70064384 0.7094185 0.6982806
0.2902903 0.69987154 0.69123125 0.6858085 0.7070015 0.69296235 0.699283 0.68867886 0.7070448 0.69421947 0.68681717 0.69359845 0.68783724 0.7207264 0.6928476 0.68908787 0.6967292 0.6924823 0.69002527 0.72471005 0.6913587 0.6888725 0.72409105 0.6868896 0.6928656 0.7082208 0.6957606 0.6949932 0.68883777 0.69780564 0.72206485 0.68742836 0.7224124 0.6860248 0.69747496 0.72242534 0.69148636 0.7233235 0.6865246 0.70924306 0.6942843 0.7006149 0.6922923 0.6934176 0.68926805 0.69407374 0.72172135 0.6890077 0.70047086 0.7092822 0.69808763
0.2912913 0.69966984 0.69101214 0.68555546 0.7068386 0.6927292 0.69908875 0.68842053 0.70688266 0.6940156 0.6865628 0.6933679 0.6876019 0.72059107 0.69265276 0.68887776 0.6965314 0.6922876 0.68978006 0.7245794 0.6911641 0.68862903 0.723962 0.6866341 0.692647 0.70807016 0.69555473 0.6947713 0.6885991 0.69759005 0.721929 0.68717694 0.7222768 0.6857682 0.69725984 0.7222959 0.6912918 0.7231919 0.6862676 0.709111 0.69407326 0.7004459 0.6920988 0.6932201 0.6890312 0.6938514 0.7215897 0.6887715 0.70029986 0.70914793 0.6978962
0.2922923 0.69946927 0.6907953 0.68530476 0.7066769 0.69249785 0.69889545 0.6881646 0.7067223 0.6938141 0.6863103 0.69313914 0.68736887 0.72045666 0.6924609 0.68867046 0.69633514 0.6920952 0.68953705 0.72444963 0.69097203 0.68838775 0.72383386 0.6863809 0.6924302 0.7079217 0.69535106 0.6945513 0.6883631 0.69737613 0.72179395 0.68692786 0.72214186 0.685514 0.6970467 0.72216743 0.6910992 0.723061 0.6860132 0.708981 0.6938635 0.7002784 0.69190776 0.6930248 0.68879616 0.6936305 0.7214589 0.6885376 0.700131 0.7090156 0.6977066
0.2932933 0.69927037 0.6905805 0.68505627 0.70651734 0.69226813 0.6987039 0.68791044 0.70656395 0.6936147 0.6860596 0.6929115 0.68713796 0.720323 0.69227105 0.68846506 0.69614035 0.69190496 0.6892958 0.7243207 0.690782 0.6881482 0.7237067 0.6861297 0.69221544 0.70777476 0.6951487 0.6943335 0.68812877 0.69716346 0.7216599 0.68668133 0.72200763 0.68526196 0.69683474 0.72203946 0.69090915 0.7229308 0.685761 0.7088528 0.69365484 0.70011336 0.6917188 0.6928317 0.6885637 0.69341147 0.7213289 0.688306 0.69996434 0.7088846 0.6975182
0.2942943 0.6990731 0.6903676 0.6848097 0.70635945 0.69204074 0.69851404 0.68765867 0.70640695 0.69341713 0.685811 0.69268566 0.6869093 0.72019005 0.69208336 0.68826187 0.6959473 0.6917173 0.6890565 0.72419274 0.6905945 0.68791056 0.7235801 0.68588066 0.69200283 0.70763 0.6949485 0.6941171 0.68789685 0.6969522 0.7215264 0.68643713 0.72187406 0.6850123 0.6966248 0.72191286 0.6907209 0.72280157 0.68551093 0.7087266 0.693448 0.6999502 0.69153225 0.6926405 0.68833286 0.69319415 0.7211995 0.688077 0.69979954 0.7087556 0.6973319
0.2952953 0.69887733 0.6901568 0.6845656 0.7062029 0.69181484 0.69832563 0.6874083 0.70625204 0.6932216 0.68556416 0.6924615 0.686683 0.72005737 0.69189817 0.68806124 0.69575524 0.6915314 0.6888189 0.724065 0.6904088 0.687675 0.72345465 0.6856338 0.691792 0.7074865 0.69474965 0.6939029 0.68766636 0.6967423 0.72139335 0.6861951 0.7217409 0.68476456 0.69641626 0.72178674 0.69053507 0.7226734 0.6852632 0.708602 0.6932426 0.6997893 0.69134754 0.6924515 0.6881044 0.6929779 0.7210712 0.6878499 0.6996364 0.7086284 0.69714683
0.2962963 0.69868284 0.6899479 0.6843231 0.7060486 0.6915907 0.69813865 0.6871604 0.7060987 0.69302803 0.6853187 0.69223875 0.6864583 0.7199255 0.6917151 0.6878624 0.695565 0.69134814 0.6885832 0.72393835 0.6902255 0.6874409 0.7233299 0.68538886 0.69158274 0.70734495 0.69455236 0.69369036 0.68743855 0.69653386 0.72126096 0.68595487 0.72160876 0.68451923 0.6962093 0.72166157 0.69035137 0.7225455 0.6850173 0.7084791 0.6930386 0.69962984 0.6911651 0.69226456 0.6878776 0.6927638 0.72094345 0.6876247 0.6994757 0.7085026 0.69696337
0.2972973 0.69848955 0.68974084 0.6840826 0.7058955 0.6913686 0.6979531 0.6869143 0.7059469 0.69283634 0.68507534 0.69201744 0.6862365 0.7197943 0.69153404 0.6876659 0.6953761 0.6911668 0.6883494 0.7238125 0.6900441 0.687209 0.72320616 0.6851455 0.69137555 0.7072049 0.6943566 0.6934798 0.6872121 0.6963268 0.7211293 0.6857176 0.72147703 0.684276 0.69600403 0.72153723 0.69016975 0.7224184 0.6847739 0.70835805 0.6928357 0.6994727 0.690985 0.6920794 0.68765306 0.6925508 0.7208165 0.6874016 0.6993171 0.7083786 0.6967813
0.2982983 0.69829816 0.689536 0.68384427 0.7057444 0.69114816 0.6977693 0.6866698 0.70579684 0.6926466 0.6848341 0.6917974 0.68601644 0.7196638 0.69135505 0.6874713 0.6951886 0.69098765 0.68811715 0.7236871 0.6898648 0.68697834 0.7230827 0.68490463 0.6911699 0.70706624 0.6941628 0.6932706 0.68698776 0.696121 0.7209983 0.6854817 0.721346 0.6840349 0.6957999 0.7214135 0.68999004 0.7222922 0.6845323 0.7082383 0.6926339 0.6993174 0.6908063 0.69189614 0.68743014 0.69233954 0.7206902 0.68718076 0.69915986 0.7082564 0.6966008
0.2992993 0.698108 0.68933254 0.68360764 0.7055945 0.69092935 0.69758654 0.68642753 0.705648 0.69245875 0.68459386 0.69157904 0.68579847 0.7195337 0.69117814 0.68727875 0.6950026 0.6908106 0.6878864 0.72356266 0.6896878 0.6867497 0.7229605 0.6846653 0.69096637 0.70692945 0.69397026 0.6930636 0.68676555 0.69591665 0.7208675 0.6852482 0.7212151 0.68379563 0.69559765 0.72129095 0.68981254 0.7221667 0.684293 0.70812005 0.69243395 0.6991639 0.69063014 0.69171476 0.68720937 0.6921297 0.7205648 0.6869617 0.6990047 0.70813555 0.6964212
0.3003003 0.6979189 0.68913126 0.68337315 0.7054462 0.6907121 0.6974052 0.68618685 0.7055007 0.6922726 0.68435574 0.6913619 0.68558246 0.7194041 0.6910031 0.68708813 0.6948177 0.6906357 0.6876578 0.72343874 0.6895123 0.68652284 0.72283876 0.6844282 0.69076407 0.7067939 0.69377923 0.6928579 0.6865447 0.69571316 0.7207376 0.6850167 0.7210853 0.68355846 0.69539654 0.72116876 0.6896367 0.7220418 0.6840555 0.7080037 0.69223475 0.6990121 0.6904556 0.69153523 0.68699074 0.69192106 0.72043985 0.686745 0.6988512 0.7080163 0.6962433
0.3013013 0.69773144 0.6889317 0.68314016 0.70529956 0.6904968 0.69722545 0.68594813 0.705355 0.6920879 0.68411887 0.6911462 0.68536824 0.7192751 0.69083035 0.68689966 0.69463414 0.6904625 0.68743044 0.7233152 0.6893391 0.68629736 0.7227177 0.6841928 0.6905637 0.7066599 0.6935897 0.692654 0.6863262 0.6955111 0.72060806 0.6847877 0.72095567 0.6833231 0.69519705 0.72104746 0.6894632 0.7219174 0.68382007 0.70788836 0.6920368 0.6988622 0.69028324 0.6913576 0.68677354 0.69171387 0.7203156 0.68653 0.6986997 0.7078984 0.69606704
0.3023023 0.69754493 0.68873376 0.68290937 0.7051538 0.69028276 0.69704705 0.68571097 0.70521075 0.6919052 0.6838837 0.69093174 0.685156 0.7191466 0.6906595 0.68671286 0.69445205 0.6902912 0.68720496 0.7231927 0.68916756 0.68607366 0.72259766 0.68395907 0.6903649 0.7065275 0.6934017 0.6924516 0.68610895 0.6953102 0.7204792 0.6845603 0.72082686 0.68309 0.6949988 0.72092646 0.68929124 0.72179407 0.68358624 0.70777476 0.6918402 0.69871354 0.6901127 0.6911816 0.6865585 0.6915083 0.720192 0.6863167 0.6985495 0.70778203 0.6958918
0.3033033 0.69735974 0.6885378 0.6826799 0.7050096 0.6900705 0.6968699 0.68547565 0.7050674 0.6917247 0.6836504 0.69071835 0.68494594 0.7190182 0.69049037 0.68652797 0.6942711 0.6901219 0.6869811 0.7230706 0.68899775 0.68585145 0.7224779 0.68372744 0.6901676 0.7063962 0.69321483 0.6922508 0.6858934 0.6951104 0.72035086 0.6843348 0.72069836 0.6828587 0.694802 0.7208068 0.6891212 0.72167104 0.68335474 0.70766234 0.69164485 0.69856685 0.6899437 0.69100744 0.6863445 0.6913039 0.7200691 0.68610567 0.6984008 0.7076667 0.69571793
0.3043043 0.697176 0.6883432 0.68245256 0.7048668 0.6898596 0.6966937 0.68524194 0.7049258 0.6915451 0.6834186 0.69050676 0.68473715 0.71889085 0.69032305 0.686345 0.69409126 0.6899549 0.6867583 0.72294897 0.6888303 0.68563086 0.7223588 0.6834973 0.6899718 0.70626634 0.69302946 0.6920515 0.6856801 0.6949116 0.7202226 0.684111 0.7205704 0.68262935 0.6946064 0.7206876 0.6889531 0.7215487 0.68312466 0.7075515 0.69145036 0.6984218 0.68977654 0.690835 0.68613267 0.69110096 0.719947 0.6858961 0.698254 0.70755273 0.69554514
0.3053053 0.69699305 0.6881505 0.68222684 0.7047254 0.68965036 0.696519 0.68500984 0.7047852 0.69136757 0.6831881 0.6902962 0.6845307 0.71876377 0.69015753 0.6861638 0.6939127 0.68978894 0.68653727 0.7228283 0.6886642 0.6854117 0.7222404 0.6832686 0.68977755 0.70613754 0.6928453 0.69185376 0.6854679 0.6947141 0.72009516 0.6838892 0.7204429 0.6824014 0.69441205 0.7205689 0.6887868 0.72142696 0.6828968 0.70744145 0.69125724 0.6982782 0.6896117 0.6906641 0.68592274 0.690899 0.7198252 0.68568844 0.698109 0.7074403 0.6953738
0.3063063 0.6968116 0.687959 0.6820027 0.704585 0.6894423 0.69634545 0.68477947 0.7046459 0.6911913 0.6829592 0.6900868 0.6843259 0.71863717 0.68999416 0.6859842 0.6937351 0.6896252 0.6863178 0.72270787 0.68849975 0.685194 0.7221228 0.683042 0.68958503 0.7060103 0.69266236 0.6916573 0.6852574 0.6945176 0.71996814 0.6836692 0.7203159 0.6821755 0.6942192 0.72045076 0.68862206 0.7213058 0.6826705 0.7073331 0.6910647 0.6981357 0.68944794 0.6904947 0.6857141 0.6906981 0.7197043 0.68548256 0.6979651 0.7073292 0.6952033
0.3073073 0.696631 0.6877692 0.6817801 0.70444566 0.6892359 0.6961727 0.6845502 0.704508 0.6910166 0.6827315 0.6898787 0.68412274 0.71851104 0.68983173 0.68580633 0.6935587 0.68946284 0.6860998 0.7225879 0.68833727 0.6849776 0.72200555 0.6828169 0.68939364 0.70588416 0.6924809 0.6914624 0.6850487 0.6943222 0.7198414 0.683451 0.72018886 0.68195117 0.69402736 0.7203332 0.6884589 0.72118473 0.6824459 0.70722556 0.6908738 0.69799525 0.68928623 0.6903273 0.68550724 0.69049895 0.71958333 0.68527853 0.69782305 0.7072188 0.6950339
0.3083083 0.69645166 0.6875811 0.6815592 0.7043077 0.6890308 0.6960015 0.68432295 0.7043711 0.6908436 0.6825054 0.6896715 0.6839214 0.7183848 0.68967134 0.68563044 0.69338334 0.68930227 0.6858832 0.7224687 0.6881759 0.68476284 0.7218889 0.6825934 0.6892041 0.705759 0.6923008 0.6912686 0.68484145 0.69412756 0.7197151 0.6832347 0.72006285 0.68172896 0.69383657 0.72021645 0.6882973 0.7210648 0.68222314 0.7071191 0.6906836 0.6978562 0.6891259 0.6901608 0.6853017 0.69030076 0.71946335 0.6850759 0.69768196 0.70710987 0.69486606
0.3093093 0.6962732 0.68739444 0.6813397 0.7041706 0.68882704 0.6958311 0.6840972 0.704235 0.69067186 0.68228066 0.6894652 0.68372154 0.71825933 0.6895128 0.68545604 0.69320935 0.68914324 0.6856676 0.7223497 0.6880167 0.68454957 0.72177297 0.682371 0.6890155 0.7056347 0.6921218 0.6910766 0.6846354 0.6939344 0.71958905 0.6830192 0.71993667 0.68150836 0.693647 0.7200999 0.68813795 0.720945 0.68200177 0.7070141 0.6904941 0.69771826 0.6889672 0.6899961 0.6850978 0.69010377 0.71934354 0.6848749 0.69754213 0.7070019 0.69469905
0.3103103 0.6960958 0.687209 0.68112177 0.7040345 0.6886247 0.69566196 0.6838726 0.7041001 0.69050133 0.68205714 0.68926036 0.6835233 0.71813434 0.6893556 0.6852827 0.69303596 0.68898594 0.6854537 0.7222313 0.6878588 0.6843372 0.7216572 0.6821506 0.68882823 0.70551175 0.6919437 0.6908855 0.6844312 0.69374174 0.7194635 0.68280584 0.71981114 0.6812891 0.69345886 0.7199841 0.6879795 0.72082597 0.6817823 0.70691013 0.69030607 0.6975816 0.6888099 0.68983275 0.68489546 0.6899076 0.7192245 0.68467546 0.697404 0.7068953 0.6945333
0.3113113 0.6959196 0.6870255 0.6809053 0.70389956 0.6884236 0.69549376 0.68364936 0.7039662 0.6903326 0.68183494 0.68905663 0.68332654 0.71800935 0.6891998 0.6851112 0.6928638 0.68883044 0.6852406 0.7221135 0.6877025 0.6841263 0.72154224 0.6819315 0.68864256 0.70538974 0.69176704 0.6906959 0.68422824 0.69355017 0.7193383 0.682594 0.7196861 0.68107176 0.6932714 0.7198691 0.68782294 0.72070706 0.6815643 0.7068069 0.6901185 0.69744647 0.6886543 0.68967104 0.6846946 0.68971276 0.7191057 0.6844775 0.69726694 0.7067892 0.6943683
0.3123123 0.6957442 0.6868427 0.6806906 0.7037652 0.6882238 0.6953265 0.6834279 0.70383316 0.690165 0.6816141 0.6888538 0.6831314 0.71788496 0.6890458 0.68494123 0.69269264 0.68867606 0.6850294 0.7219959 0.6875477 0.68391687 0.7214278 0.681714 0.68845767 0.7052687 0.69159144 0.6905077 0.68402654 0.69335955 0.7192136 0.6823839 0.7195611 0.6808555 0.693085 0.7197541 0.68766797 0.7205888 0.6813476 0.7067046 0.6899322 0.6973124 0.68850017 0.68951035 0.6844951 0.6895188 0.7189875 0.68428123 0.6971314 0.7066844 0.6942047
0.3133133 0.69556975 0.6866614 0.680477 0.7036321 0.68802476 0.69516027 0.6832075 0.7037009 0.68999857 0.681394 0.6886518 0.68293774 0.71776056 0.68889284 0.6847726 0.69252217 0.68852293 0.6848189 0.7218788 0.68739426 0.6837086 0.7213138 0.68149745 0.6882743 0.7051483 0.69141656 0.6903203 0.6838264 0.69316965 0.71908903 0.68217516 0.71943647 0.6806409 0.6928998 0.7196398 0.68751395 0.7204708 0.68113285 0.7066034 0.68974614 0.69717926 0.68834746 0.68935126 0.6842968 0.68932605 0.71886957 0.68408614 0.69699687 0.70658 0.69404155
0.3143143 0.6953962 0.68648136 0.68026465 0.70349973 0.68782747 0.6949947 0.68298846 0.70356965 0.6898335 0.6811757 0.6884508 0.6827453 0.71763676 0.6887415 0.6846055 0.6923529 0.68837154 0.6846099 0.72176224 0.6872422 0.68350124 0.7212001 0.6812827 0.6880923 0.7050292 0.69124305 0.6901344 0.68362737 0.6929805 0.7189648 0.6819675 0.71931225 0.68042773 0.6927155 0.71952575 0.68736196 0.7203533 0.6809191 0.70650274 0.68956137 0.69704753 0.68819606 0.6891934 0.6841003 0.6891342 0.718752 0.68389285 0.69686323 0.7064771 0.69387954
0.3153153 0.6952236 0.6863028 0.68005383 0.7033681 0.6876312 0.6948305 0.68277085 0.703439 0.68966955 0.6809583 0.68825084 0.6825546 0.7175131 0.6885914 0.6844398 0.692184 0.6882213 0.684402 0.7216457 0.68709165 0.6832952 0.7210868 0.6810692 0.68791115 0.7049103 0.6910704 0.68994945 0.6834296 0.6927924 0.7188407 0.6817616 0.71918815 0.6802161 0.6925322 0.7194123 0.68721044 0.7202362 0.68070716 0.7064034 0.68937755 0.6969169 0.68804586 0.6890367 0.6839047 0.68894327 0.718635 0.68370086 0.69673103 0.70637465 0.6937184
0.3163163 0.6950514 0.6861255 0.679844 0.70323706 0.6874357 0.6946668 0.68255407 0.70330924 0.68950695 0.6807418 0.6880515 0.68236506 0.7173893 0.68844277 0.6842752 0.69201636 0.6880724 0.684195 0.7215297 0.686942 0.6830904 0.7209741 0.68085694 0.6877313 0.70479274 0.6908988 0.6897657 0.68323326 0.6926051 0.7187171 0.68155676 0.71906435 0.68000585 0.6923498 0.7192995 0.68706065 0.7201195 0.68049634 0.7063046 0.689194 0.696787 0.68789715 0.6888812 0.6837102 0.6887532 0.7185183 0.68351 0.69659966 0.70627284 0.69355804
0.3173173 0.69488055 0.68594927 0.6796356 0.70310694 0.68724155 0.6945044 0.6823387 0.70318013 0.68934554 0.6805264 0.6878534 0.6821769 0.7172662 0.6882951 0.6841123 0.69184947 0.6879247 0.6839892 0.72141415 0.68679404 0.6828863 0.7208617 0.6806457 0.6875525 0.7046754 0.6907279 0.6895832 0.6830381 0.69241834 0.7185933 0.6813534 0.71894103 0.6797969 0.6921685 0.71918666 0.6869121 0.72000295 0.6802867 0.70620614 0.6890114 0.6966583 0.6877496 0.6887267 0.68351704 0.68856406 0.7184021 0.6833205 0.69646925 0.7061723 0.6933986
0.3183183 0.69471014 0.6857738 0.6794282 0.7029772 0.6870484 0.694342 0.6821245 0.7030514 0.6891848 0.6803122 0.6876559 0.68198967 0.71714324 0.6881487 0.68395 0.69168323 0.6877781 0.68378454 0.7212986 0.68664694 0.6826836 0.72074944 0.6804357 0.6873745 0.70455897 0.6905579 0.68940115 0.682844 0.69223225 0.71847004 0.68115115 0.7188177 0.679589 0.6919877 0.71907437 0.68676496 0.71988684 0.68007874 0.70610875 0.6888293 0.6965305 0.68760324 0.6885735 0.68332535 0.6883758 0.71828586 0.68313235 0.69633985 0.70607185 0.6932398
0.3193193 0.6945406 0.6855994 0.6792222 0.7028483 0.6868561 0.69418114 0.68191147 0.70292366 0.6890254 0.68009925 0.68745935 0.6818043 0.71702015 0.68800336 0.68378925 0.69151783 0.6876328 0.68358064 0.72118354 0.68650126 0.68248177 0.7206377 0.6802272 0.68719786 0.70444345 0.69038904 0.6892202 0.68265086 0.692047 0.7183469 0.6809502 0.7186944 0.67938274 0.69180775 0.71896243 0.6866188 0.7197711 0.6798717 0.7060116 0.6886479 0.69640374 0.6874582 0.68842155 0.6831343 0.6881885 0.71817017 0.6829451 0.69621134 0.70597214 0.69308186
0.3203203 0.6943719 0.6854264 0.67901736 0.7027199 0.6866648 0.6940207 0.6816991 0.70279634 0.6888669 0.6798868 0.68726325 0.68161964 0.7168975 0.68785936 0.68362963 0.6913528 0.6874888 0.68337786 0.7210687 0.68635654 0.68228084 0.7205264 0.68001944 0.68702215 0.70432794 0.6902206 0.6890405 0.682459 0.6918624 0.71822405 0.68075037 0.7185714 0.6791774 0.69162863 0.71885073 0.68647367 0.71965545 0.679666 0.7059154 0.6884674 0.6962777 0.6873141 0.6882703 0.68294483 0.68800175 0.71805453 0.68275934 0.69608384 0.7058732 0.6929247
0.3213213 0.6942038 0.6852543 0.6788133 0.702592 0.68647444 0.69386095 0.681488 0.7026697 0.6887096 0.6796755 0.687068 0.68143606 0.716775 0.6877166 0.68347096 0.6911886 0.68734574 0.6831763 0.72095406 0.6862131 0.68208086 0.72041523 0.67981327 0.686847 0.7042135 0.6900532 0.6888617 0.68226796 0.69167846 0.71810097 0.68055147 0.7184487 0.6789731 0.6914504 0.718739 0.68632966 0.7195403 0.6794614 0.70581937 0.6882875 0.6961526 0.68717116 0.6881203 0.6827562 0.6878158 0.7179395 0.6825743 0.69595695 0.7057748 0.6927683
0.3223223 0.6940363 0.6850829 0.6786106 0.7024647 0.6862851 0.69370204 0.6812777 0.7025432 0.6885531 0.6794652 0.68687356 0.6812539 0.7166524 0.6875747 0.6833134 0.6910252 0.6872035 0.682975 0.7208398 0.6860708 0.6818818 0.7203044 0.6796076 0.68667287 0.70409924 0.6898868 0.6886837 0.68207824 0.69149494 0.71797854 0.68035364 0.71832603 0.67877024 0.6912728 0.7186283 0.6861869 0.7194252 0.6792579 0.70572424 0.6881081 0.6960281 0.6870292 0.687971 0.6825686 0.68763065 0.7178243 0.6823908 0.695831 0.7056768 0.6926121
0.3233233 0.69386923 0.68491304 0.6784086 0.70233774 0.6860964 0.6935436 0.68106884 0.70241714 0.6883976 0.6792556 0.6866797 0.68107283 0.7165301 0.6874335 0.6831572 0.69086224 0.6870622 0.6827747 0.7207258 0.6859292 0.6816836 0.72019374 0.6794031 0.6864998 0.7039855 0.68972075 0.6885067 0.6818891 0.6913122 0.7178559 0.6801569 0.7182035 0.6785683 0.69109607 0.7185173 0.6860448 0.7193103 0.6790557 0.7056292 0.68792903 0.6959045 0.68688816 0.68782294 0.68238175 0.68744624 0.71770954 0.68220806 0.6957056 0.70557916 0.6924571
0.3243243 0.6937032 0.6847437 0.67820746 0.70221114 0.68590814 0.693386 0.68086064 0.7022917 0.6882427 0.67904687 0.68648666 0.6808923 0.716408 0.68729323 0.6830015 0.6906999 0.6869218 0.6825755 0.7206117 0.68578875 0.6814863 0.72008336 0.6791996 0.68632746 0.7038722 0.6895556 0.68832976 0.6817012 0.69112986 0.7177333 0.67996114 0.7180808 0.67836756 0.69092 0.7184068 0.6859041 0.7191956 0.67885435 0.7055345 0.6877505 0.6957813 0.686748 0.6876754 0.68219614 0.6872621 0.7175948 0.6820264 0.69558096 0.70548195 0.6923026
0.32532534 0.6935373 0.68457514 0.67800754 0.7020849 0.68572146 0.6932286 0.6806532 0.70216644 0.6880888 0.6788387 0.6862939 0.68071306 0.71628594 0.68715405 0.68284684 0.6905381 0.6867826 0.68237716 0.72049797 0.6856489 0.68128985 0.71997327 0.678997 0.68615574 0.70375913 0.6893909 0.68815434 0.68151367 0.69094795 0.7176109 0.67976624 0.7179585 0.6781676 0.690744 0.7182961 0.6857639 0.71908116 0.6786538 0.70544046 0.68757266 0.69565904 0.6866092 0.68752915 0.68201125 0.6870791 0.71748036 0.68184566 0.69545704 0.70538497 0.69214845
0.32632634 0.69337213 0.68440706 0.6778085 0.7019589 0.68553513 0.6930719 0.6804466 0.70204115 0.68793565 0.6786314 0.6861019 0.68053484 0.7161635 0.6870158 0.68269324 0.6903767 0.68664384 0.68217903 0.72038424 0.6855099 0.68109393 0.7198632 0.6787951 0.68598497 0.7036465 0.6892266 0.6879796 0.68132746 0.69076675 0.71748847 0.67957246 0.71783626 0.6779688 0.69056916 0.7181862 0.6856247 0.71896684 0.67845446 0.70534647 0.68739504 0.69553715 0.68647105 0.6873832 0.68182737 0.6868962 0.71736604 0.68166596 0.69533336 0.70528865 0.69199485
0.32732734 0.6932075 0.68424046 0.67761016 0.7018329 0.6853492 0.69291556 0.6802414 0.7019165 0.6877833 0.6784251 0.6859102 0.68035734 0.71604145 0.6868781 0.68254024 0.6902159 0.6865061 0.681982 0.7202708 0.6853721 0.6808987 0.71975356 0.67859435 0.6858146 0.703534 0.68906343 0.6878052 0.68114203 0.6905857 0.71736616 0.6793791 0.7177137 0.67777103 0.6903949 0.7180762 0.68548644 0.7188527 0.67825586 0.70525265 0.687218 0.69541585 0.6863334 0.6872386 0.68164414 0.68671423 0.7172518 0.68148696 0.6952106 0.70519245 0.69184184
0.32832834 0.6930432 0.6840741 0.6774128 0.70170754 0.6851645 0.69276017 0.68003637 0.7017919 0.6876313 0.6782191 0.685719 0.6801808 0.715919 0.6867411 0.68238807 0.69005543 0.68636894 0.6817858 0.7201574 0.6852347 0.6807046 0.71964383 0.678394 0.6856453 0.7034217 0.68890035 0.6876318 0.680957 0.69040513 0.7172438 0.6791868 0.7175915 0.67757374 0.6902207 0.7179663 0.68534875 0.7187387 0.67805827 0.7051594 0.6870412 0.69529516 0.6861966 0.687094 0.68146193 0.6865325 0.71713763 0.6813087 0.69508797 0.7050963 0.6916892
0.32932934 0.69287944 0.68390864 0.6772159 0.701582 0.6849802 0.69260484 0.67983174 0.70166755 0.6874805 0.6780139 0.6855286 0.6800047 0.7157968 0.6866047 0.6822366 0.68989575 0.6862326 0.6815901 0.7200441 0.68509823 0.68051076 0.7195345 0.6781949 0.68547624 0.7033096 0.6887382 0.6874587 0.6807731 0.6902254 0.71712154 0.678995 0.7174692 0.67737746 0.69004714 0.7178566 0.68521214 0.7186248 0.6778615 0.70506597 0.6868648 0.6951748 0.6860607 0.68695045 0.6812802 0.68635154 0.71702355 0.6811312 0.6949661 0.7050005 0.6915372
0.33033034 0.6927161 0.68374366 0.67701983 0.70145696 0.68479633 0.6924502 0.6796284 0.7015432 0.68732995 0.6778092 0.68533844 0.6798298 0.71567476 0.6864693 0.68208605 0.6897359 0.68609685 0.68139464 0.7199307 0.68496263 0.6803175 0.7194248 0.6779963 0.68530816 0.7031979 0.6885764 0.6872864 0.6805896 0.6900455 0.71699905 0.67880404 0.7173471 0.6771819 0.68987435 0.71774685 0.68507594 0.71851057 0.67766535 0.70497286 0.6866887 0.69505477 0.6859256 0.6868075 0.68109924 0.6861708 0.7169097 0.68095464 0.6948443 0.7049047 0.6913855
0.33133134 0.69255304 0.68357944 0.67682433 0.7013317 0.6846132 0.69229573 0.67942554 0.7014188 0.6871801 0.6776052 0.68514884 0.6796556 0.7155522 0.6863343 0.68193614 0.6895767 0.6859617 0.6812002 0.7198175 0.6848277 0.6801247 0.7193158 0.67779803 0.6851401 0.7030862 0.6884152 0.68711454 0.6804067 0.6898658 0.7168768 0.67861354 0.71722454 0.67698723 0.68970186 0.7176374 0.6849404 0.7183969 0.67746973 0.7048797 0.68651295 0.6949355 0.68579084 0.6866655 0.68091875 0.68599045 0.71679586 0.6807787 0.6947232 0.70480937 0.6912343
0.33233234 0.69239044 0.68341583 0.6766298 0.70120645 0.6844305 0.69214183 0.67922336 0.7012946 0.68703103 0.6774017 0.6849595 0.6794819 0.7154298 0.6861999 0.6817867 0.6894178 0.6858271 0.6810062 0.7197043 0.68469304 0.6799328 0.7192064 0.677601 0.684973 0.70297444 0.6882539 0.6869432 0.6802244 0.6896868 0.71675414 0.678424 0.71710193 0.67679334 0.68952984 0.7175279 0.6848058 0.7182832 0.6772752 0.7047867 0.68633735 0.6948158 0.6856567 0.6865234 0.68073905 0.68581086 0.7166817 0.68060374 0.6946023 0.704714 0.6910832
0.33333334 0.6922281 0.68325233 0.6764356 0.7010811 0.68424827 0.69198835 0.67902184 0.7011704 0.68688214 0.6771985 0.6847706 0.6793089 0.7153073 0.68606615 0.68163794 0.68925923 0.685693 0.6808127 0.71959096 0.6845593 0.67974114 0.7190971 0.6774042 0.6848063 0.7028626 0.6880933 0.68677247 0.680043 0.6895077 0.71663153 0.6782348 0.71697944 0.6765998 0.68935823 0.7174187 0.6846714 0.7181693 0.67708147 0.7046935 0.6861622 0.69469696 0.6855234 0.68638223 0.68056 0.6856312 0.7165682 0.680429 0.69448143 0.7046182 0.69093233
0.33433434 0.69206613 0.6830897 0.6762419 0.70095575 0.6840665 0.69183487 0.67882025 0.70104605 0.68673396 0.6769962 0.6845817 0.67913616 0.71518475 0.68593293 0.68148977 0.68910086 0.68555963 0.6806193 0.7194777 0.68442595 0.6795502 0.71898806 0.6772081 0.68464005 0.7027511 0.68793297 0.6866021 0.67986166 0.6893291 0.716509 0.6780461 0.71685684 0.67640716 0.6891866 0.7173091 0.68453753 0.71805537 0.676888 0.70460033 0.68598694 0.6945782 0.68539023 0.6862415 0.68038154 0.68545216 0.7164541 0.6802548 0.6943613 0.70452255 0.69078225
0.33533534 0.6919041 0.6829274 0.6760488 0.70083034 0.6838851 0.69168156 0.6786196 0.7009215 0.6865857 0.6767941 0.68439317 0.6789645 0.71506184 0.68579966 0.68134177 0.68894297 0.6854264 0.68042684 0.71936446 0.684293 0.6793594 0.718879 0.6770125 0.6844745 0.70263916 0.6877733 0.68643206 0.6796812 0.6891508 0.71638614 0.677858 0.71673435 0.6762147 0.68901545 0.7171997 0.68440455 0.7179416 0.6766952 0.70450705 0.68581194 0.69445944 0.68525803 0.686101 0.68020326 0.68527347 0.7163402 0.68008137 0.6942411 0.70442706 0.690632
0.33633634 0.6917426 0.68276566 0.67585593 0.7007049 0.68370414 0.6915288 0.67841923 0.7007971 0.6864383 0.67659235 0.6842052 0.678793 0.714939 0.68566704 0.68119466 0.68878466 0.68529356 0.6802344 0.719251 0.6841607 0.67916894 0.7187698 0.6768172 0.68430877 0.7025274 0.68761367 0.68626237 0.67950094 0.68897253 0.7162635 0.67766994 0.71661144 0.6760233 0.6888445 0.71709025 0.6842717 0.7178276 0.6765029 0.7044138 0.6856372 0.6943412 0.6851261 0.68596095 0.6800259 0.68509483 0.716226 0.67990834 0.6941206 0.7043313 0.69048214
0.33733734 0.6915812 0.6826044 0.6756638 0.7005792 0.68352336 0.6913761 0.6782194 0.70067203 0.6862909 0.6763907 0.68401694 0.67862195 0.7148158 0.68553513 0.68104804 0.68862706 0.6851613 0.6800426 0.7191379 0.68402874 0.67897886 0.7186604 0.6766227 0.6841438 0.7024153 0.6874544 0.68609315 0.6793211 0.68879414 0.71614 0.6774827 0.71648824 0.67583215 0.6886738 0.7169808 0.68413943 0.7177138 0.67631114 0.7043201 0.6854626 0.6942228 0.6849946 0.6858214 0.67984843 0.68491656 0.716112 0.67973584 0.69400096 0.70423543 0.6903322
0.33833835 0.69142 0.68244314 0.675472 0.7004533 0.6833433 0.69122374 0.6780198 0.700547 0.6861441 0.6761897 0.6838292 0.67845166 0.71469253 0.6854033 0.6809015 0.6884694 0.68502915 0.6798512 0.71902424 0.68389696 0.6787894 0.7185512 0.6764283 0.68397886 0.7023028 0.68729514 0.6859243 0.67914164 0.6886163 0.716017 0.6772957 0.7163649 0.6756413 0.6885037 0.7168717 0.6840074 0.71759963 0.6761201 0.7042264 0.68528795 0.6941046 0.68486327 0.685682 0.6796717 0.6847382 0.71599805 0.67956364 0.6938812 0.7041392 0.69018286
0.33933935 0.69125897 0.6822823 0.6752807 0.7003273 0.68316334 0.6910716 0.67782086 0.7004219 0.68599755 0.67598885 0.68364155 0.6782816 0.7145689 0.6852715 0.6807554 0.68831193 0.68489736 0.67965955 0.7189109 0.68376565 0.6786 0.7184423 0.6762346 0.6838142 0.7021903 0.6871365 0.6857555 0.6789625 0.6884385 0.7158934 0.67710876 0.7162416 0.6754513 0.6883333 0.7167618 0.68387574 0.71748555 0.6759292 0.7041324 0.6851134 0.6939864 0.68473226 0.6855431 0.67949504 0.6845604 0.71588355 0.679392 0.69376117 0.70404303 0.69003314
0.34034035 0.6910981 0.6821217 0.67508996 0.70020044 0.6829835 0.6909194 0.6776219 0.7002961 0.6858511 0.6757884 0.6834542 0.67811203 0.71444505 0.6851402 0.6806095 0.68815464 0.68476564 0.67946863 0.7187973 0.6836347 0.6784111 0.71833265 0.67604065 0.68364984 0.7020776 0.6869777 0.68558717 0.6787837 0.6882603 0.7157697 0.67692226 0.716118 0.67526144 0.6881633 0.7166524 0.6837442 0.7173713 0.6757387 0.70403796 0.6849387 0.69386816 0.6846018 0.68540424 0.6793189 0.6843825 0.7157692 0.67922074 0.6936412 0.7039463 0.689884
0.34134135 0.69093704 0.6819616 0.67489886 0.70007366 0.6828037 0.6907672 0.6774234 0.7001701 0.6857049 0.67558813 0.683267 0.6779426 0.714321 0.6850086 0.68046385 0.68799734 0.684634 0.6792778 0.71868336 0.6835039 0.67822194 0.7182232 0.6758476 0.68348604 0.70196456 0.68681914 0.685419 0.6786052 0.6880827 0.7156457 0.67673594 0.71599394 0.67507195 0.6879935 0.71654266 0.6836129 0.7172568 0.6755483 0.70394343 0.68476427 0.6937499 0.68447155 0.6852655 0.6791429 0.68420476 0.7156546 0.67904955 0.6935212 0.7038493 0.6897346
0.34234235 0.69077647 0.6818013 0.67470825 0.69994646 0.6826247 0.69061524 0.677225 0.70004356 0.685559 0.6753879 0.6830792 0.67777354 0.71419656 0.6848776 0.68031853 0.68783987 0.6845027 0.67908704 0.7185694 0.68337345 0.67803323 0.71811354 0.6756545 0.683322 0.701851 0.68666077 0.6852509 0.6784271 0.6879049 0.7155216 0.67654985 0.71586984 0.67488223 0.6878239 0.7164327 0.6834821 0.7171422 0.67535853 0.7038482 0.68458974 0.6936316 0.6843413 0.6851274 0.678967 0.68402725 0.7155397 0.6788786 0.6934013 0.7037522 0.6895857
0.34334335 0.69061553 0.68164146 0.6745179 0.6998186 0.6824453 0.69046336 0.677027 0.6999169 0.6854129 0.675188 0.6828922 0.67760444 0.71407205 0.6847467 0.6801736 0.6876825 0.68437135 0.67889655 0.7184552 0.6832429 0.67784494 0.7180039 0.67546177 0.6831584 0.7017374 0.6865024 0.6850829 0.6782486 0.6877271 0.7153969 0.6763638 0.7157454 0.6746934 0.68765396 0.7163225 0.68335146 0.71702737 0.67516905 0.7037529 0.68441516 0.6935131 0.68421143 0.68498904 0.67879146 0.6838496 0.71542454 0.67870796 0.693281 0.7036541 0.6894365
0.34434435 0.6904549 0.6814815 0.6743274 0.6996905 0.682266 0.6903116 0.676829 0.6997895 0.6852673 0.6749881 0.6827047 0.6774361 0.7139469 0.6846158 0.6800283 0.6875251 0.6842401 0.678706 0.7183407 0.68311256 0.67765623 0.7178938 0.6752691 0.6829945 0.701623 0.686344 0.68491477 0.6780707 0.6875493 0.7152719 0.6761779 0.7156208 0.67450476 0.687484 0.71621233 0.68322086 0.7169123 0.67497957 0.70365673 0.68424034 0.69339424 0.6840815 0.6848509 0.6786162 0.68367225 0.7153098 0.678537 0.6931607 0.7035562 0.68928725
0.34534535 0.6902942 0.68132156 0.67413765 0.6995619 0.682087 0.6901597 0.67663085 0.6996618 0.6851215 0.6747884 0.68251735 0.67726725 0.7138214 0.684485 0.67988336 0.6873678 0.684109 0.678516 0.7182259 0.68298244 0.67746806 0.71778375 0.6750766 0.6828311 0.7015081 0.6861857 0.68474716 0.677893 0.6873714 0.7151468 0.675992 0.7154957 0.6743163 0.68731445 0.716102 0.68309045 0.71679705 0.6747902 0.70356053 0.6840655 0.69327515 0.68395156 0.6847126 0.67844105 0.6834946 0.7151943 0.67836696 0.69304013 0.70345765 0.6891381
0.34634635 0.69013333 0.6811619 0.6739479 0.6994328 0.6819082 0.69000757 0.67643344 0.69953334 0.68497586 0.6745887 0.6823303 0.6770988 0.71369606 0.6843542 0.67973834 0.6872102 0.6839777 0.67832565 0.718111 0.6828523 0.67727983 0.7176733 0.6748844 0.6826676 0.7013929 0.6860274 0.6845795 0.6777148 0.6871932 0.7150214 0.6758063 0.7153703 0.67412794 0.68714494 0.7159911 0.6829597 0.7166818 0.6746011 0.70346373 0.6838906 0.6931558 0.683822 0.68457454 0.678266 0.6833171 0.71507853 0.6781967 0.6929191 0.7033584 0.68898875
0.34734735 0.68997234 0.68100214 0.6737577 0.6993029 0.6817289 0.6898556 0.6762356 0.69940424 0.68483007 0.67438865 0.68214273 0.6769303 0.71356994 0.68422306 0.67959344 0.68705267 0.68384653 0.6781353 0.71799564 0.68272215 0.67709136 0.71756303 0.6746918 0.682504 0.7012773 0.685869 0.6844118 0.6775372 0.6870151 0.7148955 0.6756206 0.7152445 0.67393965 0.68697494 0.71588045 0.6828292 0.7165661 0.67441237 0.703366 0.6837154 0.69303674 0.6836921 0.68443644 0.6780908 0.68313974 0.71496266 0.67802656 0.692798 0.7032589 0.6888395
0.34834835 0.6898113 0.6808421 0.67356795 0.6991728 0.68154997 0.6897035 0.6760378 0.69927514 0.6846843 0.6741891 0.6819551 0.6767619 0.7134433 0.6840919 0.6794485 0.68689483 0.68371487 0.677945 0.7178805 0.6825921 0.6769033 0.7174519 0.6744996 0.6823404 0.7011607 0.68571067 0.68424386 0.6773593 0.6868367 0.71476924 0.6754347 0.71511835 0.67375135 0.68680507 0.7157694 0.6826986 0.7164501 0.6742236 0.70326805 0.68354005 0.6929169 0.6835624 0.6842981 0.6779157 0.6829617 0.71484613 0.67785656 0.69267666 0.70315874 0.6886902
0.34934935 0.68965024 0.68068254 0.6733777 0.6990415 0.681371 0.6895513 0.6758402 0.69914484 0.68453836 0.6739894 0.6817675 0.67659366 0.71331644 0.6839605 0.67930365 0.68673694 0.6835831 0.6777549 0.7177646 0.68246186 0.67671484 0.71734077 0.6743072 0.682177 0.70104414 0.6855523 0.68407625 0.67718136 0.6866583 0.7146428 0.6752483 0.7149918 0.6735631 0.6866351 0.71565795 0.682568 0.7163339 0.6740347 0.70316887 0.68336445 0.6927965 0.68343246 0.6841599 0.6777404 0.68278414 0.71472955 0.67768615 0.69255465 0.7030577 0.6885405
0.35035035 0.68948895 0.6805226 0.6731879 0.6989098 0.681192 0.689399 0.67564243 0.6990139 0.68439233 0.67378956 0.6815795 0.6764254 0.71318924 0.68382925 0.67915845 0.6865789 0.68345195 0.67756426 0.71764874 0.6823317 0.67652637 0.7172294 0.67411506 0.6820132 0.70092666 0.6853936 0.68390816 0.67700356 0.6864795 0.7145157 0.67506194 0.7148649 0.67337483 0.6864651 0.7155463 0.6824375 0.7162171 0.6738456 0.7030693 0.68318844 0.69267607 0.6833027 0.68402135 0.677565 0.6826061 0.7146127 0.677516 0.69243276 0.7029564 0.6883907
0.35135135 0.6893276 0.68036216 0.67299783 0.6987775 0.6810125 0.6892464 0.67544454 0.6988823 0.68424606 0.6735896 0.68139166 0.67625695 0.71306145 0.68369776 0.6790136 0.6864205 0.68331957 0.67737406 0.7175322 0.68220097 0.6763381 0.7171177 0.67392254 0.6818496 0.70080817 0.68523484 0.68374014 0.6768255 0.6863005 0.71438843 0.6748756 0.71473736 0.6731865 0.68629485 0.7154345 0.68230695 0.7161003 0.6736569 0.7029694 0.6830123 0.692555 0.6831726 0.68388295 0.6773899 0.682428 0.7144955 0.677346 0.69231 0.7028543 0.6882408
0.35235235 0.68916565 0.68020225 0.67280746 0.69864434 0.68083316 0.6890937 0.6752461 0.6987499 0.68409985 0.6733892 0.6812033 0.6760884 0.7129332 0.68356615 0.6788681 0.6862619 0.6831873 0.67718333 0.71741545 0.6820707 0.6761493 0.7170061 0.67372996 0.68168545 0.7006892 0.68507594 0.6835721 0.6766474 0.6861213 0.71426034 0.67468935 0.71460986 0.67299825 0.68612427 0.71532214 0.6821758 0.71598274 0.67346776 0.7028683 0.68283594 0.6924337 0.68304235 0.6837442 0.6772144 0.6822495 0.7143778 0.6771754 0.692187 0.7027515 0.68809056
0.35335335 0.6890038 0.6800414 0.67261744 0.69851065 0.6806539 0.68894076 0.6750481 0.69861674 0.6839532 0.673189 0.6810148 0.6759198 0.71280426 0.6834338 0.67872244 0.6861031 0.6830549 0.67699283 0.71729827 0.6819397 0.67596054 0.7168937 0.6735375 0.68152136 0.70056933 0.68491673 0.68340385 0.67646915 0.68594176 0.71413183 0.67450255 0.71448153 0.67280984 0.6859539 0.71520954 0.68204457 0.7158654 0.6732786 0.7027667 0.68265915 0.6923115 0.68291193 0.68360525 0.6770389 0.6820711 0.7142599 0.6770052 0.6920633 0.702648 0.68794024
0.35435435 0.68884164 0.67988086 0.6724269 0.698376 0.6804742 0.68878764 0.67484987 0.69848293 0.6838065 0.67298865 0.6808258 0.6757505 0.71267515 0.68330145 0.67857665 0.685944 0.6829222 0.6768019 0.7171807 0.68180853 0.6757717 0.7167808 0.6733445 0.68135715 0.700449 0.68475705 0.68323535 0.6762905 0.68576187 0.71400297 0.67431545 0.7143526 0.6726212 0.6857829 0.7150965 0.6819132 0.71574706 0.67308956 0.70266426 0.6824822 0.69218886 0.6827813 0.6834658 0.6768631 0.6818923 0.71414137 0.6768344 0.69193894 0.70254356 0.6877896
0.35535535 0.6886793 0.67971987 0.6722363 0.69824016 0.68029386 0.688634 0.6746511 0.6983479 0.6836593 0.67278767 0.680637 0.6755815 0.7125456 0.68316865 0.6784306 0.6857847 0.6827887 0.6766106 0.7170628 0.68167716 0.67558235 0.7166679 0.67315173 0.6811926 0.7003277 0.6845975 0.6830666 0.67611194 0.6855817 0.7138736 0.6741278 0.7142235 0.6724323 0.6856118 0.71498305 0.6817816 0.7156286 0.67289996 0.7025605 0.68230456 0.6920661 0.6826504 0.68332636 0.6766869 0.6817132 0.71402264 0.6766633 0.6918143 0.7024384 0.68763864
0.35635635 0.68851614 0.6795586 0.672045 0.6981038 0.6801136 0.6884803 0.6744524 0.6982121 0.683512 0.67258686 0.6804474 0.67541206 0.71241516 0.68303543 0.67828435 0.68562466 0.6826554 0.67641926 0.7169444 0.6815455 0.67539257 0.71655464 0.6729583 0.68102777 0.70020574 0.68443793 0.68289757 0.67593294 0.685401 0.7137438 0.6739403 0.71409357 0.6722434 0.6854405 0.7148693 0.68164957 0.7155098 0.67271024 0.7024566 0.68212676 0.6919424 0.68251896 0.6831864 0.67651045 0.6815339 0.7139035 0.6764923 0.69168895 0.7023324 0.6874872
0.35735735 0.6883534 0.679397 0.6718537 0.6979664 0.67993325 0.68832606 0.67425346 0.6980755 0.6833643 0.67238545 0.68025756 0.6752428 0.7122843 0.68290216 0.67813736 0.68546444 0.68252116 0.67622733 0.71682566 0.6814138 0.6752032 0.71644074 0.67276496 0.6808625 0.7000827 0.6842776 0.6827282 0.6757536 0.68522036 0.7136131 0.6737521 0.7139634 0.6720538 0.6852687 0.7147552 0.6815173 0.7153904 0.6725202 0.7023514 0.6819483 0.69181824 0.6823873 0.68304604 0.6763341 0.68135417 0.71378374 0.6763206 0.6915633 0.70222557 0.6873355
0.35835835 0.68818974 0.679235 0.6716624 0.6978282 0.6797524 0.6881716 0.67405385 0.6979382 0.6832161 0.672184 0.6800678 0.67507255 0.71215284 0.68276787 0.6779904 0.6853039 0.68238676 0.67603534 0.7167064 0.6812812 0.675013 0.7163268 0.67257106 0.68069696 0.6999588 0.68411714 0.68255866 0.6755736 0.6850391 0.71348244 0.67356324 0.7138325 0.67186445 0.6850966 0.71464056 0.68138456 0.71527076 0.6723304 0.7022455 0.68176955 0.6916934 0.6822554 0.6829056 0.67615706 0.681174 0.7136633 0.67614865 0.69143647 0.7021176 0.6871835
0.35935935 0.68802595 0.67907274 0.6714704 0.69768894 0.67957115 0.68801713 0.6738539 0.69779956 0.68306744 0.671982 0.6798769 0.67490226 0.71202093 0.68263346 0.67784274 0.685143 0.68225163 0.67584336 0.7165866 0.68114847 0.6748226 0.71621186 0.6723768 0.6805316 0.699834 0.6839564 0.68238884 0.67539376 0.6848574 0.7133508 0.67337453 0.7137011 0.6716748 0.68492424 0.7145255 0.68125165 0.7151503 0.67213935 0.7021384 0.6815905 0.69156766 0.68212295 0.6827646 0.6759795 0.6809936 0.71354276 0.67597646 0.69130915 0.70200884 0.6870311
0.36036035 0.68786156 0.6789099 0.6712781 0.6975487 0.6793896 0.6878617 0.6736537 0.69765997 0.6829184 0.67177945 0.67968625 0.6747316 0.71188825 0.68249846 0.67769516 0.68498164 0.6821162 0.67565054 0.7164661 0.68101513 0.67463183 0.7160969 0.6721822 0.68036556 0.6997082 0.683795 0.6822182 0.6752133 0.6846751 0.71321857 0.67318493 0.7135692 0.6714843 0.6847516 0.71441 0.68111765 0.7150297 0.67194873 0.7020305 0.6814105 0.6914411 0.68199 0.68262297 0.6758018 0.68081266 0.71342146 0.6758039 0.6911814 0.7018993 0.6868785
0.36136135 0.68769723 0.67874676 0.6710851 0.6974075 0.67920744 0.68770605 0.67345333 0.69751936 0.68276894 0.671577 0.67949474 0.6745605 0.7117545 0.6823628 0.67754644 0.6848197 0.68198025 0.6754575 0.71634555 0.6808815 0.6744403 0.715981 0.6719872 0.6801991 0.6995816 0.6836335 0.6820477 0.6750323 0.6844923 0.71308565 0.672995 0.71343654 0.67129374 0.68457824 0.71429396 0.6809837 0.7149083 0.6717575 0.7019213 0.68123007 0.6913141 0.68185675 0.682481 0.6756239 0.68063134 0.7132998 0.67563105 0.6910527 0.7017885 0.6867251
0.36236235 0.687532 0.678583 0.6708922 0.69726527 0.679025 0.68755025 0.6732522 0.6973778 0.6826191 0.6713739 0.67930275 0.674389 0.71162075 0.6822267 0.6773978 0.6846575 0.68184334 0.6752636 0.71622455 0.68074703 0.67424905 0.715865 0.67179185 0.68003196 0.69945383 0.6834712 0.68187666 0.67485106 0.68430924 0.7129525 0.6728042 0.7133032 0.6711028 0.6844047 0.71417755 0.68084896 0.71478647 0.67156565 0.7018112 0.6810492 0.6911862 0.68172276 0.6823385 0.6754453 0.68044955 0.7131776 0.6754576 0.69092274 0.7016769 0.6865715
0.36336336 0.6873663 0.6784188 0.6706984 0.697122 0.6788426 0.6873938 0.67305076 0.6972349 0.6824685 0.67117023 0.67911065 0.67421716 0.7114861 0.6820899 0.67724824 0.6844945 0.68170625 0.67506987 0.71610224 0.6806124 0.67405677 0.7157484 0.67159605 0.6798642 0.699325 0.68330866 0.6817049 0.6746695 0.6841256 0.7128183 0.6726131 0.7131693 0.67091113 0.68423045 0.7140605 0.680714 0.7146642 0.6713734 0.7017001 0.6808679 0.6910573 0.6815883 0.6821953 0.67526615 0.68026733 0.71305466 0.6752836 0.6907925 0.70156413 0.68641746
0.36436436 0.6872001 0.67825425 0.67050433 0.6969775 0.6786592 0.6872366 0.6728489 0.6970911 0.6823174 0.6709658 0.6789174 0.67404443 0.7113508 0.68195254 0.6770983 0.6843313 0.68156815 0.6748753 0.71598023 0.6804769 0.6738641 0.7156313 0.67139983 0.67969656 0.69919515 0.68314576 0.6815328 0.67448705 0.6839414 0.71268356 0.6724212 0.7130348 0.6707196 0.68405604 0.7139432 0.6805784 0.71454114 0.67118084 0.70158786 0.68068594 0.690928 0.6814534 0.68205166 0.67508644 0.6800845 0.71293145 0.6751094 0.6906612 0.70145047 0.6862627
0.36536536 0.6870337 0.67808884 0.6703096 0.696832 0.6784754 0.68707925 0.6726462 0.6969463 0.68216574 0.6707614 0.67872405 0.67387134 0.711215 0.6818144 0.6769474 0.68416727 0.68142945 0.67468035 0.7158572 0.680341 0.67367125 0.7155138 0.67120254 0.6795283 0.6990642 0.6829824 0.6813604 0.6743043 0.6837564 0.7125482 0.67222893 0.71289957 0.6705272 0.68388104 0.713825 0.68044174 0.7144177 0.6709878 0.70147455 0.68050355 0.6907973 0.68131804 0.6819076 0.6749064 0.67990166 0.71280754 0.6749344 0.6905292 0.70133543 0.6861077
0.36636636 0.68686694 0.67792284 0.67011416 0.69668514 0.6782915 0.68692136 0.67244315 0.6968003 0.6820134 0.670556 0.6785303 0.6736976 0.7110783 0.6816758 0.6767962 0.6840026 0.68129027 0.6744849 0.7157336 0.6802045 0.67347753 0.71539557 0.6710052 0.6793592 0.6989321 0.6828184 0.6811873 0.6741206 0.6835709 0.7124123 0.6720359 0.71276367 0.6703343 0.68370533 0.7137063 0.680305 0.7142936 0.6707943 0.7013598 0.6803204 0.6906663 0.6811818 0.68176264 0.6747258 0.67971766 0.71268296 0.6747587 0.690396 0.70121956 0.68595195
0.36736736 0.68669915 0.6777564 0.66991824 0.69653726 0.67810625 0.68676287 0.67223954 0.69665295 0.68186045 0.67035073 0.6783356 0.6735235 0.7109411 0.6815362 0.6766445 0.68383783 0.6811502 0.674289 0.71560943 0.68006736 0.67328334 0.715277 0.67080724 0.67918974 0.69879884 0.68265396 0.6810137 0.67393667 0.683385 0.7122755 0.67184204 0.712627 0.6701407 0.68352914 0.7135872 0.6801675 0.7141691 0.67059964 0.70124406 0.68013656 0.6905336 0.6810448 0.68161696 0.674544 0.6795334 0.7125578 0.6745828 0.69026226 0.7011025 0.6857957
0.36836836 0.68653095 0.67758894 0.6697219 0.6963882 0.6779209 0.68660355 0.67203534 0.6965044 0.6817067 0.67014414 0.6781403 0.6733486 0.710803 0.68139637 0.6764917 0.6836721 0.68100923 0.6740925 0.71548456 0.67992914 0.6730889 0.7151575 0.6706089 0.6790198 0.69866437 0.68248874 0.6808395 0.6737521 0.68319863 0.71213776 0.6716474 0.7124896 0.6699467 0.6833522 0.71346736 0.6800294 0.7140438 0.67040485 0.7011272 0.67995185 0.69040066 0.6809073 0.6814709 0.67436236 0.6793486 0.71243185 0.67440575 0.6901273 0.7009839 0.68563896
0.36936936 0.68636215 0.6774214 0.66952467 0.6962378 0.6777349 0.686444 0.6718303 0.69635475 0.6815529 0.6699375 0.6779445 0.6731729 0.71066386 0.6812552 0.67633843 0.68350583 0.6808677 0.67389524 0.7153594 0.67979085 0.6728935 0.7150376 0.6704095 0.6788492 0.69852895 0.68232334 0.68066466 0.6735666 0.68301153 0.7119997 0.67145234 0.7123518 0.66975164 0.6831753 0.71334714 0.6798904 0.7139181 0.6702097 0.701009 0.6797668 0.6902665 0.68076915 0.6813241 0.67417985 0.6791633 0.71230537 0.6742285 0.68999153 0.7008646 0.68548167
0.37037036 0.68619305 0.6772529 0.66932684 0.6960863 0.6775483 0.6862836 0.67162514 0.6962037 0.6813979 0.6697299 0.6777481 0.6729969 0.71052444 0.6811133 0.6761844 0.683339 0.6807254 0.67369753 0.7152332 0.6796511 0.67269766 0.7149172 0.6702096 0.67867786 0.69839233 0.6821569 0.68048924 0.6733806 0.6828233 0.71186095 0.67125624 0.71221316 0.66955596 0.6829974 0.7132259 0.67975086 0.71379143 0.67001337 0.7008899 0.6795805 0.6901313 0.6806299 0.6811762 0.67399645 0.6789768 0.7121781 0.6740503 0.6898549 0.7007439 0.68532354
0.37137136 0.6860228 0.67708325 0.66912854 0.6959336 0.67736113 0.686123 0.6714189 0.6960516 0.68124217 0.66952163 0.6775511 0.6728199 0.71038413 0.6809707 0.6760297 0.6831714 0.680582 0.6734993 0.71510655 0.67951113 0.67250097 0.7147959 0.6700091 0.6785061 0.6982545 0.68199015 0.680313 0.67319405 0.68263495 0.7117213 0.67105955 0.71207356 0.6693602 0.6828188 0.7131045 0.67961013 0.7136644 0.66981673 0.7007689 0.67939407 0.68999517 0.6804902 0.681028 0.67381257 0.67879003 0.71205026 0.6738715 0.6897172 0.7006221 0.685165
0.37237236 0.6858521 0.67691356 0.66892934 0.69577926 0.6771734 0.6859616 0.67121196 0.6958978 0.6810857 0.6693129 0.6773533 0.6726424 0.71024287 0.6808272 0.675874 0.6830032 0.6804377 0.6733 0.7149792 0.6793701 0.6723038 0.71467435 0.66980773 0.67833334 0.69811517 0.68182266 0.6801366 0.67300665 0.68244547 0.7115808 0.67086184 0.71193296 0.6691634 0.68263966 0.7129823 0.679469 0.7135362 0.6696192 0.700647 0.67920667 0.689858 0.68034977 0.6808787 0.6736278 0.6786026 0.71192205 0.6736919 0.68957806 0.7004987 0.68500555
0.37337336 0.68568105 0.67674243 0.6687291 0.6956238 0.6769847 0.68579954 0.67100453 0.6957432 0.68092805 0.6691034 0.6771548 0.6724639 0.71010065 0.68068314 0.6757176 0.6828343 0.6802926 0.6731002 0.71485114 0.6792282 0.6721059 0.71455157 0.66960573 0.67815995 0.69797444 0.68165463 0.6799592 0.6728184 0.68225545 0.71143967 0.6706635 0.71179205 0.6689659 0.68245995 0.7128593 0.67932653 0.7134079 0.66942066 0.70052385 0.67901844 0.6897197 0.6802083 0.6807287 0.67344236 0.67841464 0.71179295 0.6735115 0.68943816 0.7003743 0.6848457
0.37437436 0.68550926 0.67657113 0.6685287 0.69546723 0.67679536 0.6856367 0.67079586 0.69558704 0.6807703 0.6688932 0.6769555 0.6722844 0.709958 0.68053776 0.6755603 0.6826646 0.68014663 0.6728997 0.7147227 0.6790859 0.67190725 0.71442854 0.6694031 0.67798597 0.6978331 0.6814857 0.67978114 0.67262954 0.6820649 0.71129745 0.670464 0.71165 0.6687678 0.6822795 0.7127357 0.6791838 0.7132785 0.6692219 0.70039934 0.67882985 0.68958044 0.68006605 0.6805776 0.67325604 0.6782259 0.7116629 0.6733305 0.6892972 0.7002484 0.68468505
0.3753754 0.68533623 0.67639846 0.6683273 0.6953092 0.6766053 0.68547326 0.6705872 0.69542944 0.68061095 0.668682 0.6767555 0.67210454 0.709814 0.6803917 0.6754023 0.68249404 0.6799995 0.67269886 0.71459293 0.6789424 0.67170763 0.7143049 0.66919965 0.6778114 0.6976899 0.68131626 0.6796022 0.6724398 0.68187314 0.71115446 0.67026377 0.7115077 0.66856855 0.68209845 0.7126113 0.6790398 0.7131486 0.6690221 0.7002733 0.6786398 0.68944 0.6799231 0.680426 0.67306906 0.67803615 0.71153235 0.6731487 0.68915486 0.7001214 0.68452346
0.3763764 0.6851629 0.6762251 0.6681247 0.69514996 0.6764144 0.6853092 0.6703772 0.69527066 0.6804514 0.6684703 0.6765549 0.6719237 0.70966965 0.6802444 0.67524326 0.68232304 0.6798518 0.672497 0.71446276 0.6787978 0.67150784 0.7141804 0.6689951 0.6776361 0.6975457 0.68114614 0.6794227 0.6722494 0.681681 0.711011 0.6700627 0.7113641 0.66836876 0.6819168 0.71248645 0.6788953 0.7130179 0.6688216 0.700146 0.6784494 0.6892984 0.6797791 0.6802734 0.67288095 0.67784595 0.71140075 0.67296594 0.689012 0.69999313 0.6843614
0.3773774 0.684989 0.676051 0.6679214 0.694989 0.67622286 0.6851443 0.6701663 0.69511056 0.68029076 0.66825753 0.67635334 0.6717421 0.7095244 0.6800963 0.6750833 0.6821514 0.679703 0.6722941 0.7143319 0.6786526 0.67130697 0.71405536 0.66878986 0.6774599 0.69740003 0.6809753 0.6792425 0.67205805 0.6814881 0.7108664 0.66986084 0.7112197 0.6681681 0.6817339 0.712361 0.6787497 0.71288645 0.6686205 0.7000173 0.67825824 0.68915564 0.6796343 0.68012 0.6726923 0.6776549 0.7112688 0.67278194 0.6888677 0.6998632 0.6841987
0.3783784 0.684814 0.6758759 0.6677175 0.6948271 0.67603064 0.6849787 0.66995436 0.6949489 0.68012905 0.6680443 0.67615104 0.6715598 0.7093779 0.6799476 0.67492235 0.6819785 0.6795533 0.67209053 0.7142005 0.6785063 0.67110527 0.71392936 0.6685839 0.6772831 0.697253 0.6808037 0.6790615 0.6718656 0.6812939 0.71072096 0.6696577 0.7110745 0.6679663 0.6815508 0.7122345 0.6786032 0.71275413 0.668418 0.69988734 0.6780659 0.6890118 0.6794882 0.67996544 0.67250276 0.67746323 0.71113604 0.6725979 0.6887218 0.69973224 0.6840352
0.3793794 0.6846385 0.67570007 0.6675125 0.69466335 0.6758377 0.68481255 0.6697419 0.6947858 0.6799666 0.6678301 0.6759479 0.67137575 0.70923096 0.6797974 0.67476046 0.68180525 0.67940235 0.6718865 0.7140679 0.67835915 0.6709028 0.713803 0.6683769 0.6771053 0.6971043 0.6806313 0.6788797 0.6716727 0.6810996 0.7105747 0.6694539 0.71092856 0.667764 0.68136656 0.71210736 0.67845577 0.7126213 0.6682149 0.6997555 0.67787296 0.68886685 0.67934173 0.67981005 0.6723121 0.67727065 0.71100223 0.6724126 0.6885753 0.6995998 0.683871
0.3803804 0.6844621 0.675523 0.66730654 0.6944985 0.6756439 0.6846454 0.6695286 0.694621 0.6798032 0.6676155 0.67574424 0.67119175 0.70908284 0.6796464 0.67459786 0.6816311 0.6792502 0.6716813 0.7139348 0.6782107 0.67069954 0.71367586 0.66816926 0.6769265 0.6969545 0.68045807 0.67869705 0.67147845 0.6809042 0.7104275 0.6692491 0.71078193 0.66756076 0.6811818 0.7119798 0.6783075 0.7124876 0.6680111 0.69962263 0.677679 0.68872064 0.67919374 0.6796537 0.67212075 0.6770773 0.71086806 0.6722262 0.68842757 0.69946575 0.6837059
0.3813814 0.6842851 0.6753453 0.66709995 0.69433194 0.67544913 0.6844776 0.6693144 0.6944553 0.679639 0.6673996 0.67553926 0.67100626 0.70893407 0.67949426 0.6744339 0.6814561 0.6790975 0.6714755 0.7138007 0.67806166 0.6704955 0.7135478 0.6679606 0.6767473 0.69680345 0.6802842 0.6785134 0.67128366 0.6807074 0.71027935 0.66904294 0.7106339 0.6673565 0.6809964 0.7118512 0.67815775 0.71235317 0.6678063 0.69948816 0.67748404 0.6885732 0.6790451 0.6794964 0.6719282 0.6768829 0.7107328 0.67203903 0.6882783 0.69933033 0.6835401
0.3823824 0.68410724 0.67516655 0.6668922 0.6941641 0.6752538 0.6843091 0.6690994 0.694288 0.6794735 0.6671829 0.67533386 0.67082024 0.7087841 0.67934126 0.6742692 0.68128043 0.6789435 0.6712689 0.71366596 0.67791134 0.67029047 0.71341896 0.66775066 0.67656684 0.69665074 0.6801096 0.67832935 0.6710878 0.68051046 0.7101308 0.66883606 0.71048534 0.66715163 0.68081003 0.7117218 0.6780075 0.7122178 0.66760063 0.6993526 0.67728865 0.6884247 0.67889535 0.67933816 0.67173487 0.676688 0.7105966 0.6718508 0.6881281 0.69919354 0.6833736
0.3833834 0.6839287 0.6749866 0.6666835 0.69399494 0.6750574 0.6841398 0.6688832 0.6941191 0.6793073 0.6669653 0.67512757 0.67063284 0.7086336 0.6791869 0.6741031 0.6811037 0.6787883 0.67106104 0.71353054 0.67776006 0.67008454 0.7132897 0.6675404 0.6763856 0.6964967 0.679934 0.6781441 0.67089105 0.68031263 0.70998096 0.668628 0.7103356 0.6669454 0.6806227 0.71159166 0.6778556 0.7120816 0.667394 0.6992153 0.677092 0.6882747 0.67874455 0.67917854 0.67154086 0.67649233 0.7104597 0.6716618 0.6879765 0.6990556 0.6832059
0.3843844 0.6837491 0.67480606 0.6664739 0.6938243 0.6748602 0.6839697 0.66866624 0.69394875 0.6791396 0.666747 0.6749202 0.6704446 0.7084818 0.6790318 0.6739363 0.680926 0.6786317 0.6708526 0.7133942 0.677608 0.669878 0.71315926 0.6673288 0.67620337 0.69634116 0.67975765 0.67795795 0.67069304 0.68011373 0.7098302 0.6684189 0.71018535 0.66673815 0.68043476 0.711461 0.677703 0.71194494 0.66718584 0.6990765 0.6768944 0.6881235 0.67859274 0.6790184 0.6713456 0.6762954 0.7103222 0.67147166 0.6878239 0.69891584 0.68303764
0.3853854 0.6835688 0.6746243 0.66626316 0.6936518 0.6746618 0.68379855 0.6684483 0.69377685 0.67897135 0.6665273 0.6747117 0.6702553 0.70832914 0.67887527 0.6737687 0.6807477 0.6784746 0.6706431 0.7132571 0.6774542 0.6696699 0.713028 0.66711617 0.6760207 0.6961845 0.67958045 0.6777709 0.670494 0.67991394 0.7096786 0.66820884 0.7100339 0.6665304 0.6802459 0.71132904 0.6775494 0.711807 0.66697717 0.69893587 0.67669606 0.687971 0.67843986 0.6788566 0.67114925 0.67609787 0.71018374 0.67128056 0.68766946 0.6987748 0.68286866
0.3863864 0.6833874 0.6744412 0.6660517 0.6934781 0.6744627 0.6836266 0.6682292 0.6936034 0.67880183 0.66630685 0.6745029 0.67006516 0.70817554 0.6787175 0.6735996 0.6805683 0.67831606 0.6704329 0.713119 0.6773 0.6694617 0.71289647 0.6669029 0.67583674 0.69602597 0.6794026 0.6775831 0.6702941 0.67971313 0.709526 0.66799754 0.7098814 0.66632134 0.6800559 0.71119666 0.6773946 0.71166867 0.6667676 0.6987942 0.6764968 0.6878175 0.6782858 0.6786943 0.6709521 0.67589945 0.71004426 0.6710884 0.68751407 0.6986322 0.6826987
0.3873874 0.6832053 0.67425746 0.66583896 0.69330305 0.674263 0.6834539 0.66800904 0.69342905 0.67863107 0.6660858 0.6742928 0.6698737 0.7080211 0.67855865 0.673429 0.6803883 0.6781562 0.6702217 0.7129802 0.67714435 0.66925204 0.7127637 0.66668826 0.6756521 0.6958662 0.6792237 0.6773944 0.67009336 0.6795117 0.70937216 0.66778505 0.7097282 0.6661113 0.67986554 0.7110635 0.67723876 0.7115293 0.6665571 0.698651 0.67629653 0.68766254 0.6781307 0.6785304 0.6707535 0.6756999 0.7099041 0.6708953 0.6873575 0.69848806 0.68252784
0.3883884 0.6830225 0.67407244 0.6656252 0.69312644 0.674062 0.68328047 0.6677879 0.6932526 0.6784596 0.6658635 0.67408186 0.66968095 0.70786554 0.678399 0.67325765 0.680207 0.67799556 0.6700095 0.71284044 0.67698747 0.6690416 0.71263015 0.6664726 0.6754663 0.69570476 0.679044 0.6772048 0.6698916 0.67930907 0.7092177 0.66757184 0.709574 0.6659004 0.679674 0.71092916 0.6770817 0.7113889 0.66634506 0.6985062 0.67609495 0.68750614 0.6779746 0.6783657 0.6705543 0.67549974 0.7097631 0.67070097 0.6871995 0.6983428 0.6823561
0.3893894 0.6828388 0.6738865 0.6654103 0.6929481 0.6738599 0.6831062 0.66756606 0.6930748 0.67828673 0.66564053 0.6738697 0.66948783 0.707709 0.67823815 0.6730856 0.68002516 0.6778335 0.66979635 0.71269995 0.6768298 0.6688303 0.7124961 0.66625607 0.6752798 0.6955419 0.67886335 0.67701423 0.66968846 0.67910564 0.70906234 0.6673574 0.7094186 0.66568816 0.67948186 0.7107945 0.6769235 0.71124786 0.6661326 0.6983597 0.6758927 0.6873488 0.6778169 0.6781998 0.67035353 0.67529863 0.7096211 0.67050546 0.68704015 0.6981958 0.68218374
0.3903904 0.68265396 0.6736992 0.6651941 0.6927683 0.67365754 0.6829309 0.66734266 0.6928956 0.6781128 0.66541654 0.673657 0.66929305 0.70755154 0.67807597 0.67291206 0.6798424 0.6776702 0.66958225 0.71255845 0.6766706 0.6686179 0.71236086 0.66603816 0.675092 0.6953775 0.67868185 0.67682266 0.6694844 0.6789012 0.7089062 0.6671415 0.70926243 0.66547495 0.67928827 0.7106587 0.6767642 0.711106 0.6659185 0.6982117 0.67568964 0.6871896 0.6776587 0.6780326 0.6701522 0.6750965 0.7094784 0.67030907 0.6868795 0.69804716 0.6820102
0.3913914 0.6824684 0.67351073 0.66497755 0.692587 0.6734535 0.6827545 0.6671188 0.69271445 0.67793804 0.6651913 0.67344326 0.6690972 0.7073931 0.6779124 0.6727371 0.6796587 0.67750585 0.6693672 0.71241635 0.67651033 0.6684046 0.71222514 0.6658194 0.6749037 0.69521195 0.67849934 0.67663014 0.66927904 0.6786959 0.7087486 0.66692483 0.7091054 0.66526073 0.67909443 0.7105222 0.67660373 0.710963 0.6657037 0.69806236 0.6754855 0.68702936 0.6774988 0.67786485 0.66994935 0.67489326 0.7093345 0.6701115 0.6867179 0.69789696 0.6818357
0.3923924 0.682282 0.6733216 0.6647593 0.6924042 0.67324895 0.68257755 0.66689324 0.6925321 0.6777619 0.664965 0.67322856 0.66890043 0.70723367 0.67774785 0.6725611 0.6794737 0.6773403 0.6691513 0.71227306 0.6763488 0.66819 0.712088 0.6655994 0.67471415 0.6950445 0.67831606 0.6764368 0.66907305 0.6784894 0.7085903 0.6667067 0.7089472 0.66504544 0.67889917 0.71038467 0.676442 0.7108194 0.6654879 0.6979113 0.67527986 0.6868677 0.6773379 0.6776952 0.6697457 0.67468935 0.70919013 0.6699129 0.6865544 0.6977452 0.68166065
0.3933934 0.6820947 0.6731313 0.66454005 0.6922199 0.67304313 0.6823998 0.666667 0.69234824 0.6775847 0.6647379 0.67301255 0.6687025 0.707073 0.677582 0.6723841 0.6792881 0.6771732 0.6689342 0.71212894 0.6761863 0.66797477 0.7119504 0.6653785 0.6745234 0.6948758 0.678132 0.6762423 0.6688656 0.678282 0.70843095 0.66648775 0.70878804 0.6648289 0.6787031 0.71024656 0.67627937 0.7106748 0.6652706 0.6977589 0.67507356 0.6867048 0.6771757 0.6775248 0.6695411 0.67448485 0.7090446 0.6697131 0.6863896 0.69759214 0.6814847
0.3943944 0.68190634 0.6729394 0.6643195 0.6920339 0.67283636 0.6822209 0.6664395 0.6921627 0.6774063 0.6645097 0.6727961 0.6685031 0.7069117 0.6774151 0.6722058 0.6791017 0.67700535 0.66871613 0.71198416 0.67602265 0.6677583 0.7118121 0.66515636 0.67433184 0.6947051 0.67794687 0.67604667 0.6686571 0.67807376 0.70827055 0.66626745 0.7086281 0.66461134 0.67850643 0.7101073 0.6761149 0.71052915 0.66505224 0.69760454 0.67486644 0.68654037 0.6770123 0.67735326 0.6693346 0.67427886 0.7088982 0.66951203 0.68622386 0.6974375 0.68130755
0.3953954 0.68171716 0.6727465 0.66409814 0.6918464 0.67262834 0.68204105 0.66621095 0.69197553 0.6772268 0.6642805 0.6725782 0.6683027 0.70674914 0.67724675 0.67202634 0.678914 0.67683566 0.668497 0.71183825 0.67585737 0.6675411 0.71167266 0.66493326 0.6741392 0.694533 0.6777608 0.6758502 0.66844755 0.6778648 0.70810926 0.66604614 0.7084668 0.6643927 0.6783084 0.7099674 0.6759497 0.71038306 0.66483307 0.69744885 0.67465806 0.6863746 0.676848 0.67718 0.66912746 0.6740722 0.70875084 0.66930974 0.68605644 0.6972815 0.6811296
0.3963964 0.6815269 0.6725526 0.66387546 0.6916573 0.67241967 0.68186045 0.6659815 0.69178677 0.677046 0.66405016 0.67235947 0.66810125 0.70658565 0.6770774 0.67184544 0.6787256 0.6766652 0.66827697 0.7116917 0.67569107 0.66732246 0.71153253 0.664709 0.6739454 0.69435966 0.6775737 0.6756527 0.6682365 0.67765415 0.70794684 0.6658231 0.70830476 0.66417277 0.6781097 0.7098263 0.6757833 0.7102353 0.6646125 0.6972913 0.674449 0.68620753 0.67668205 0.67700577 0.6689189 0.67386407 0.7086028 0.6691066 0.68588763 0.69712365 0.6809506
0.3973974 0.6813359 0.6723571 0.6636516 0.69146687 0.67221004 0.681679 0.66575074 0.6915963 0.67686415 0.6638189 0.6721399 0.6678985 0.706421 0.67690647 0.67166334 0.67853594 0.6764933 0.66805565 0.7115437 0.6755235 0.6671028 0.7113915 0.66448337 0.6737508 0.69418466 0.67738557 0.67545426 0.66802466 0.6774429 0.707783 0.66559917 0.7081414 0.66395164 0.67791 0.7096846 0.6756154 0.7100873 0.6643907 0.69713235 0.6742387 0.68603945 0.6765151 0.6768307 0.6687096 0.6736551 0.7084536 0.66890234 0.6857174 0.69696456 0.6807708
0.3983984 0.681144 0.67216074 0.6634266 0.6912746 0.67199916 0.6814965 0.6655187 0.6914048 0.6766806 0.66358644 0.67191917 0.66769445 0.7062554 0.67673457 0.67148 0.67834514 0.6763199 0.6678338 0.71139526 0.6753548 0.66688263 0.71124953 0.6642564 0.67355514 0.6940081 0.6771966 0.6752547 0.66781133 0.67723066 0.7076188 0.6653741 0.70797753 0.6637292 0.6777093 0.7095422 0.6754464 0.7099382 0.6641678 0.6969719 0.6740271 0.68586934 0.6763469 0.676654 0.66849864 0.67344517 0.7083033 0.6686966 0.68554604 0.69680357 0.68059003
0.3993994 0.68095076 0.6719632 0.66320074 0.6910809 0.6717874 0.6813126 0.6652856 0.6912115 0.6764963 0.66335297 0.6716973 0.6674895 0.7060889 0.6765612 0.6712955 0.6781538 0.67614555 0.6676104 0.7112459 0.6751847 0.6666611 0.71110666 0.664029 0.6733582 0.6938301 0.6770071 0.6750542 0.6675968 0.67701733 0.7074533 0.6651479 0.70781225 0.6635059 0.67750776 0.70939857 0.67527604 0.70978814 0.6639439 0.69680953 0.67381495 0.6856983 0.6761773 0.6764759 0.66828674 0.67323446 0.7081523 0.66848975 0.6853728 0.69664085 0.6804081
0.4004004 0.68075687 0.6717646 0.662973 0.6908855 0.6715743 0.6811283 0.6650514 0.6910164 0.676311 0.6631183 0.6714749 0.6672831 0.7059211 0.67638665 0.6711096 0.6779614 0.67596984 0.66738605 0.71109533 0.6750133 0.6664383 0.7109628 0.6637997 0.6731603 0.69365084 0.67681587 0.67485243 0.66738147 0.67680293 0.70728695 0.6649202 0.7076458 0.66328144 0.67730504 0.70925397 0.67510456 0.70963705 0.6637187 0.6966461 0.67360115 0.68552566 0.6760065 0.6762967 0.6680738 0.6730226 0.70800036 0.6682815 0.68519884 0.6964771 0.6802256
0.4014014 0.680562 0.6715646 0.6627446 0.6906887 0.6713605 0.6809429 0.6648158 0.6908196 0.67612404 0.6628828 0.6712508 0.66707575 0.70575243 0.6762107 0.67092264 0.67776823 0.67579293 0.6671607 0.71094394 0.6748406 0.66621447 0.7108184 0.66356957 0.67296153 0.6934692 0.6766242 0.67464954 0.66716486 0.6765877 0.7071191 0.66469145 0.70747846 0.6630557 0.67710143 0.7091087 0.6749315 0.7094852 0.66349244 0.6964806 0.6733868 0.6853513 0.6758344 0.6761163 0.66785926 0.6728099 0.7078476 0.66807204 0.6850231 0.6963112 0.68004173
0.4024024 0.68036616 0.6713632 0.66251475 0.69049037 0.6711455 0.68075645 0.6645791 0.6906217 0.67593604 0.66264594 0.6710259 0.6668669 0.70558256 0.67603326 0.67073417 0.67757374 0.67561406 0.66693413 0.71079165 0.67466676 0.6659895 0.7106727 0.663338 0.6727616 0.6932866 0.67643124 0.67444617 0.66694695 0.6763714 0.7069508 0.6644617 0.7073103 0.66282886 0.6768967 0.7089626 0.67475736 0.70933217 0.6632649 0.6963137 0.67317134 0.6851761 0.6756609 0.67593443 0.66764355 0.672596 0.7076937 0.6678619 0.68484586 0.69614416 0.679857
0.4034034 0.68016934 0.6711606 0.66228354 0.6902905 0.67092925 0.68056947 0.66434145 0.69042206 0.6757467 0.6624081 0.67080015 0.66665673 0.7054117 0.67585504 0.6705445 0.67737824 0.6754346 0.6667067 0.7106383 0.6744912 0.6657638 0.7105262 0.6631053 0.6725605 0.6931021 0.67623746 0.674241 0.66672784 0.6761538 0.7067808 0.6642303 0.707141 0.66260064 0.6766914 0.70881546 0.67458165 0.7091785 0.66303605 0.6961452 0.6729546 0.6849992 0.67548627 0.67575157 0.6674268 0.6723811 0.7075387 0.66765016 0.6846675 0.6959751 0.6796717
0.4044044 0.6799716 0.670957 0.66205156 0.6900887 0.67071223 0.680381 0.6641025 0.69022083 0.675556 0.6621693 0.6705732 0.6664454 0.7052398 0.67567533 0.67035353 0.6771817 0.6752537 0.6664782 0.7104842 0.67431486 0.6655369 0.7103789 0.66287136 0.6723586 0.6929163 0.6760427 0.6740352 0.66650736 0.67593557 0.7066103 0.6639981 0.7069706 0.6623712 0.6764846 0.7086671 0.6744048 0.7090237 0.6628063 0.69597524 0.67273664 0.6848209 0.67531013 0.6755672 0.667209 0.6721652 0.70738316 0.66743696 0.6844874 0.69580525 0.67948496
0.4054054 0.67977256 0.67075205 0.661818 0.6898859 0.6704938 0.68019176 0.6638623 0.690018 0.6753642 0.66192925 0.6703453 0.6662329 0.70506656 0.67549425 0.67016125 0.6769845 0.6750713 0.6662483 0.7103289 0.6741367 0.66530854 0.7102304 0.6626363 0.6721551 0.692729 0.67584693 0.67382807 0.6662861 0.67571574 0.7064384 0.663764 0.70679915 0.6621405 0.67627716 0.70851815 0.6742267 0.70886767 0.6625749 0.69580305 0.672518 0.68464124 0.67513275 0.675382 0.6669897 0.6719484 0.7072261 0.6672227 0.68430597 0.6956333 0.6792975
0.4064064 0.6795729 0.67054576 0.6615835 0.6896811 0.67027456 0.6800017 0.663621 0.68981344 0.67517114 0.661688 0.670116 0.66601896 0.7048925 0.675312 0.66996753 0.676786 0.6748876 0.6660179 0.71017295 0.6739574 0.6650794 0.71008164 0.6624001 0.6719506 0.6925402 0.6756502 0.6736202 0.6660633 0.67549527 0.7062656 0.6635292 0.70662653 0.6619089 0.6760686 0.7083682 0.67404735 0.7087109 0.66234255 0.69562984 0.67229795 0.68446016 0.6749543 0.67519504 0.66676927 0.67173046 0.7070688 0.66700757 0.68412346 0.69545966 0.6791088
0.4074074 0.679372 0.6703382 0.66134727 0.68947494 0.67005396 0.6798106 0.6633782 0.6896075 0.6749766 0.6614455 0.66988605 0.66580397 0.7047175 0.6751283 0.6697727 0.67658645 0.6747026 0.6657859 0.7100159 0.67377704 0.66484934 0.7099314 0.6621625 0.6717452 0.69234955 0.6754525 0.673411 0.6658393 0.6752737 0.70609176 0.6632934 0.7064531 0.66167575 0.67585886 0.70821744 0.6738663 0.7085534 0.6621088 0.6954549 0.672077 0.6842779 0.6747742 0.675007 0.66654754 0.6715115 0.7069102 0.66679037 0.68393904 0.6952845 0.67891943
0.4084084 0.6791703 0.67012966 0.66111016 0.689267 0.6698327 0.6796182 0.6631347 0.6894 0.67478114 0.6612022 0.66965467 0.6655877 0.70454115 0.6749435 0.6695762 0.6763862 0.6745165 0.66555285 0.7098577 0.673595 0.66461784 0.70978016 0.66192365 0.6715385 0.69215757 0.6752535 0.6732008 0.6656139 0.675051 0.7059169 0.6630558 0.70627815 0.6614415 0.67564845 0.7080659 0.6736843 0.70839477 0.66187406 0.6952785 0.6718549 0.6840936 0.6745928 0.67481726 0.6663243 0.67129123 0.7067504 0.6665725 0.6837536 0.69510794 0.6787289
0.4094094 0.6789675 0.6699194 0.6608718 0.6890578 0.66960996 0.6794254 0.66288954 0.6891908 0.67458415 0.66095775 0.6694226 0.66537 0.7043637 0.67475706 0.6693789 0.67618465 0.674329 0.66531885 0.70969874 0.6734119 0.66438514 0.70962846 0.6616838 0.67133087 0.6919641 0.6750536 0.6729895 0.66538733 0.6748272 0.70574075 0.6628171 0.70610267 0.661206 0.67543674 0.7079132 0.673501 0.7082353 0.6616379 0.69510025 0.6716318 0.68390834 0.6744103 0.6746265 0.6661001 0.67107004 0.7065899 0.66635334 0.68356633 0.6949301 0.6785372
0.4104104 0.67876345 0.66970813 0.660632 0.6888468 0.66938597 0.67923117 0.6626434 0.6889804 0.67438596 0.66071224 0.66918933 0.66515124 0.70418555 0.67456955 0.6691797 0.67598194 0.67414016 0.6650836 0.70953894 0.673227 0.6641515 0.7094757 0.6614425 0.67112225 0.69176906 0.6748529 0.6727772 0.66515976 0.6746027 0.7055635 0.66257715 0.70592564 0.6609691 0.6752242 0.70775944 0.6733158 0.7080747 0.66140056 0.69492066 0.6714076 0.6837216 0.6742261 0.6744347 0.6658746 0.6708482 0.7064281 0.66613287 0.6833781 0.6947503 0.678345
0.4114114 0.67855877 0.6694955 0.6603911 0.68863463 0.6691613 0.6790361 0.6623959 0.688768 0.6741865 0.6604652 0.66895497 0.66493094 0.70400596 0.6743806 0.66897935 0.6757787 0.6739498 0.66484725 0.70937806 0.673041 0.66391665 0.70932186 0.66119987 0.6709122 0.6915722 0.67465115 0.6725633 0.66493064 0.6743765 0.7053854 0.66233605 0.70574796 0.6607313 0.6750106 0.7076051 0.67312974 0.70791304 0.6611619 0.69473916 0.67118245 0.6835338 0.6740411 0.674241 0.6656476 0.6706251 0.7062654 0.6659108 0.6831883 0.69456893 0.6781513
0.4124124 0.6783531 0.6692817 0.6601488 0.68842083 0.66893554 0.67884004 0.6621473 0.68855447 0.6739856 0.66021746 0.66871953 0.6647093 0.70382565 0.6741904 0.6687778 0.6755741 0.6737581 0.66460973 0.70921594 0.6728539 0.663681 0.7091673 0.660956 0.67070156 0.69137394 0.6744485 0.6723488 0.6647002 0.67414993 0.7052062 0.66209376 0.70556873 0.66049224 0.674796 0.70744956 0.6729421 0.7077506 0.66092205 0.69455653 0.670956 0.683344 0.67385435 0.6740462 0.6654194 0.6704007 0.7061021 0.6656876 0.6829972 0.69438624 0.6779568
0.4134134 0.67814624 0.6690664 0.65990525 0.6882052 0.6687084 0.67864305 0.66189766 0.6883394 0.67378354 0.65996814 0.66848296 0.6644865 0.7036438 0.67399883 0.66857505 0.6753686 0.6735652 0.6643712 0.7090531 0.67266506 0.6634436 0.7090118 0.66071105 0.6704894 0.6911743 0.6742445 0.6721332 0.6644689 0.67392194 0.7050259 0.6618502 0.70538914 0.66025144 0.6745804 0.70729285 0.6727532 0.70758754 0.6606812 0.694372 0.6707282 0.6831534 0.67366636 0.67385 0.66519016 0.67017573 0.7059375 0.66546327 0.68280447 0.69420177 0.6777614
0.4144144 0.6779384 0.6688501 0.6596606 0.6879879 0.66848004 0.6784447 0.66164637 0.6881224 0.67358 0.659718 0.6682454 0.66426253 0.7034611 0.673806 0.66837084 0.67516196 0.6733708 0.66413164 0.7088893 0.6724752 0.6632057 0.70885503 0.66046506 0.670276 0.69097316 0.67403954 0.6719164 0.66423607 0.6736931 0.7048445 0.66160536 0.70520765 0.66000986 0.67436385 0.7071357 0.672563 0.70742273 0.6604387 0.6941859 0.6705002 0.6829608 0.673477 0.67365277 0.66495943 0.66994905 0.70577186 0.6652379 0.6826105 0.69401574 0.67756486
0.4154154 0.6777297 0.66863245 0.6594146 0.6877694 0.6682511 0.678246 0.6613941 0.687904 0.6733756 0.65946686 0.66800684 0.6640374 0.7032773 0.673612 0.6681652 0.6749543 0.67317545 0.6638907 0.7087246 0.67228353 0.6629663 0.70869744 0.6602177 0.67006177 0.69077027 0.67383385 0.67169833 0.6640016 0.6734628 0.704662 0.6613593 0.70502573 0.6597669 0.67414635 0.7069775 0.6723716 0.7072573 0.6601953 0.69399846 0.6702705 0.6827672 0.67328626 0.6734539 0.6647276 0.66972184 0.70560545 0.6650111 0.6824152 0.69382834 0.6773675
0.4164164 0.6775199 0.66841346 0.6591675 0.68754965 0.6680207 0.6780458 0.66114056 0.68768406 0.6731693 0.6592146 0.6677672 0.66381073 0.70309234 0.67341644 0.66795796 0.6747457 0.6729784 0.66364896 0.7085587 0.672091 0.66272575 0.70853883 0.6599688 0.66984624 0.69056606 0.67362684 0.6714794 0.66376674 0.6732318 0.70447844 0.66111207 0.70484245 0.65952253 0.6739274 0.7068182 0.6721784 0.707091 0.65995026 0.69380903 0.67003953 0.682572 0.67309415 0.6732537 0.6644944 0.6694937 0.70543796 0.6647829 0.6822182 0.69363946 0.67716897
0.4174174 0.67730933 0.6681933 0.6589188 0.68732804 0.6677892 0.6778447 0.66088575 0.687463 0.6729622 0.6589611 0.66752654 0.66358274 0.70290637 0.67321974 0.6677499 0.6745362 0.67278033 0.663406 0.7083917 0.6718969 0.6624844 0.70837957 0.65971863 0.6696295 0.69036055 0.67341906 0.67125934 0.6635302 0.6729995 0.70429385 0.66086364 0.70465803 0.65927696 0.67370796 0.7066581 0.6719843 0.7069235 0.65970427 0.6936182 0.66980803 0.68237525 0.67290056 0.6730523 0.66425985 0.6692642 0.7052696 0.6645534 0.68201995 0.69344854 0.67696947
0.4184184 0.67709744 0.6679715 0.65866905 0.68710494 0.66755664 0.6776428 0.6606299 0.68724006 0.6727534 0.6587063 0.6672846 0.66335344 0.7027192 0.67302155 0.6675398 0.6743253 0.67258084 0.66316193 0.7082242 0.6717012 0.66224176 0.7082196 0.65946746 0.66941214 0.69015306 0.67321014 0.67103785 0.6632921 0.67276645 0.704108 0.660614 0.7044728 0.65903014 0.6734871 0.70649695 0.6717887 0.7067551 0.65945715 0.6934259 0.6695748 0.68217736 0.67270595 0.6728497 0.6640239 0.66903377 0.7051002 0.6643225 0.68182033 0.69325644 0.6767689
0.4194194 0.6768848 0.6677488 0.6584178 0.68688035 0.66732293 0.6774401 0.6603726 0.68701565 0.6725436 0.6584503 0.6670418 0.6631231 0.70253116 0.67282224 0.667329 0.6741136 0.67238 0.6629168 0.7080555 0.67150444 0.661998 0.70805794 0.6592152 0.66919297 0.6899443 0.6730002 0.6708156 0.6630531 0.67253196 0.70392126 0.66036284 0.704286 0.65878224 0.6732656 0.70633495 0.6715914 0.70658576 0.65920836 0.69323236 0.66934115 0.68197817 0.67250973 0.67264533 0.66378707 0.6688022 0.70492965 0.6640907 0.6816194 0.693063 0.6765678
0.4204204 0.67667097 0.6675246 0.65816575 0.68665445 0.6670884 0.6772361 0.66011417 0.6867899 0.6723324 0.65819347 0.6667979 0.6628913 0.702342 0.67262167 0.66711676 0.673901 0.67217785 0.6626703 0.7078857 0.6713061 0.6617533 0.70789576 0.6589614 0.66897297 0.689734 0.6727891 0.6705921 0.66281253 0.67229664 0.7037335 0.6601109 0.7040987 0.65853316 0.67304265 0.70617175 0.6713933 0.7064153 0.6589587 0.6930371 0.66910607 0.68177754 0.6723122 0.6724399 0.6635487 0.66856945 0.70475817 0.66385716 0.6814169 0.69286793 0.6763651
0.4214214 0.6764563 0.66729885 0.657912 0.68642694 0.6668522 0.6770309 0.6598546 0.6865625 0.6721197 0.65793544 0.666553 0.6626583 0.70215166 0.67241955 0.66690326 0.6736874 0.6719743 0.6624231 0.70771503 0.67110676 0.6615072 0.70773274 0.6587062 0.6687522 0.6895224 0.67257726 0.67036784 0.6625711 0.67206025 0.70354456 0.6598575 0.70390993 0.6582825 0.67281914 0.70600814 0.67119324 0.7062442 0.6587076 0.69283974 0.66887003 0.6815754 0.6721133 0.6722332 0.6633089 0.6683359 0.7045858 0.6636228 0.68121344 0.6926712 0.676162
0.4224224 0.67624056 0.66707224 0.657657 0.6861977 0.6666154 0.6768251 0.65959364 0.6863338 0.67190605 0.6576763 0.66630703 0.66242385 0.7019602 0.6722164 0.6666879 0.6734727 0.6717694 0.6621746 0.7075433 0.67090565 0.66126 0.70756876 0.6584499 0.66853005 0.68930924 0.67236453 0.6701421 0.6623282 0.6718231 0.70335454 0.6596029 0.70372045 0.65803057 0.6725944 0.7058432 0.6709922 0.70607156 0.65845525 0.69264144 0.66863304 0.681372 0.67191327 0.6720248 0.6630681 0.66810143 0.7044125 0.6633869 0.68100834 0.69247293 0.6759575
0.4234234 0.6760237 0.66684437 0.65740097 0.68596756 0.66637725 0.67661834 0.6593313 0.68610346 0.67169094 0.657416 0.66605973 0.662188 0.7017679 0.6720119 0.66647184 0.6732569 0.67156357 0.6619246 0.7073708 0.6707035 0.66101176 0.7074039 0.65819246 0.66830647 0.68909454 0.67215055 0.66991526 0.6620839 0.6715848 0.70316344 0.65934724 0.7035299 0.6577776 0.6723686 0.7056774 0.67078984 0.7058986 0.65820175 0.69244146 0.66839486 0.68116695 0.6717115 0.6718153 0.662826 0.66786575 0.70423824 0.6631496 0.680802 0.6922733 0.6757521
0.4244244 0.67580616 0.666615 0.6571438 0.68573576 0.666138 0.67641044 0.6590681 0.6858717 0.67147446 0.6571545 0.6658117 0.66195124 0.70157444 0.6718063 0.6662539 0.67304015 0.671356 0.6616739 0.70719725 0.6705 0.66076255 0.707238 0.65793365 0.66808254 0.6888783 0.6719355 0.66968733 0.66183865 0.67134523 0.70297116 0.6590905 0.7033377 0.65752333 0.6721419 0.70551074 0.670586 0.7057245 0.657947 0.69223994 0.6681554 0.6809609 0.6715088 0.6716046 0.6625826 0.66762894 0.7040627 0.66291124 0.6805941 0.6920726 0.67554593
0.42542544 0.67558724 0.6663846 0.656885 0.68550235 0.665898 0.67620146 0.6588038 0.6856388 0.6712569 0.656892 0.66556245 0.66171306 0.70137984 0.67159885 0.666035 0.6728225 0.6711474 0.6614222 0.70702237 0.6702948 0.660512 0.70707077 0.6576738 0.66785675 0.68866086 0.6717196 0.6694586 0.6615921 0.67110467 0.70277804 0.65883213 0.7031448 0.6572679 0.67191446 0.70534295 0.6703807 0.7055491 0.657691 0.6920371 0.66791534 0.68075347 0.6713046 0.67139256 0.6623381 0.6673916 0.7038865 0.66267157 0.6803851 0.69186974 0.67533845
0.42642644 0.6753676 0.66615254 0.6566251 0.6852678 0.66565657 0.6759919 0.65853786 0.68540424 0.6710379 0.6566286 0.6653121 0.6614733 0.70118403 0.6713905 0.66581464 0.672604 0.6709375 0.66116923 0.70684713 0.6700884 0.66026086 0.7069029 0.6574123 0.6676303 0.68844205 0.6715027 0.6692284 0.661344 0.67086315 0.70258385 0.65857285 0.70295113 0.65701133 0.6716855 0.7051743 0.67017424 0.70537305 0.657434 0.69183254 0.66767395 0.68054456 0.67109877 0.67117876 0.66209203 0.66715276 0.70370907 0.6624308 0.6801744 0.69166595 0.67513007
0.42742744 0.675147 0.6659196 0.6563642 0.68503153 0.66541404 0.6757808 0.65827084 0.68516797 0.6708176 0.65636384 0.6650614 0.6612328 0.70098716 0.67118096 0.66559297 0.6723843 0.67072636 0.66091514 0.7066708 0.66988087 0.660008 0.70673424 0.6571501 0.6674024 0.6882216 0.67128474 0.66899747 0.66109484 0.67062056 0.70238847 0.6583123 0.7027557 0.65675336 0.671456 0.7050048 0.6699663 0.70519584 0.65717554 0.6916264 0.66743165 0.6803346 0.6708922 0.67096424 0.6618447 0.66691285 0.7035314 0.6621888 0.67996246 0.69146043 0.67492086
0.42842844 0.67492527 0.66568536 0.6561019 0.6847942 0.6651705 0.6755692 0.65800273 0.68493044 0.670596 0.6560979 0.66480887 0.66099083 0.70078945 0.6709698 0.66536987 0.6721634 0.6705139 0.6606601 0.7064931 0.66967183 0.659754 0.70656466 0.6568863 0.66717356 0.68799984 0.67106587 0.66876507 0.66084456 0.6703769 0.702192 0.6580505 0.7025596 0.65649426 0.6712252 0.7048345 0.66975725 0.70501775 0.6569157 0.69141906 0.6671883 0.68012303 0.6706839 0.670748 0.6615964 0.6666721 0.7033517 0.661945 0.6797494 0.69125354 0.67471075
0.42942944 0.67470276 0.6654497 0.6558384 0.6845553 0.6649261 0.67535645 0.6577336 0.68469214 0.6703733 0.6558309 0.6645558 0.6607475 0.7005907 0.67075765 0.66514564 0.6719419 0.6703002 0.660404 0.70631456 0.66946137 0.6594994 0.7063941 0.65662134 0.6669437 0.6877768 0.67084616 0.66853225 0.660593 0.67013234 0.7019945 0.6577879 0.7023625 0.6562339 0.6709937 0.7046629 0.6695466 0.7048386 0.65665495 0.6912104 0.6669439 0.6799104 0.6704743 0.6705308 0.6613465 0.6664304 0.70317173 0.6617006 0.67953515 0.6910451 0.6744995
0.43043044 0.6744793 0.66521263 0.65557367 0.68431497 0.66468024 0.67514306 0.65746295 0.6844517 0.67014927 0.6555631 0.6643014 0.660503 0.7003905 0.6705442 0.66492 0.6717192 0.67008513 0.6601464 0.7061354 0.6692499 0.65924317 0.7062226 0.65635544 0.6667128 0.6875519 0.67062515 0.66829765 0.66034025 0.6698869 0.701796 0.657524 0.70216435 0.6559722 0.670761 0.70449096 0.6693349 0.70465845 0.656393 0.6910002 0.66669834 0.6796964 0.67026335 0.6703118 0.6610957 0.66618747 0.7029904 0.6614547 0.6793195 0.69083536 0.6742874
0.43143144 0.6742547 0.66497463 0.65530765 0.6840734 0.66443366 0.67492825 0.6571915 0.6842103 0.6699237 0.65529364 0.66404593 0.66025704 0.7001898 0.6703296 0.6646932 0.6714958 0.66986865 0.6598882 0.705955 0.66903687 0.6589865 0.70605034 0.65608793 0.666481 0.6873258 0.6704034 0.6680625 0.66008604 0.66964 0.70159614 0.65725905 0.7019651 0.65570927 0.6705272 0.7043175 0.6691217 0.70447767 0.6561297 0.6907883 0.6664518 0.6794807 0.6700511 0.67009175 0.6608434 0.6659438 0.70280856 0.6612073 0.67910224 0.6906241 0.6740743
0.43243244 0.67402923 0.66473544 0.65504044 0.6838305 0.66418576 0.6747128 0.65691864 0.68396735 0.66969717 0.6550237 0.66378975 0.6600102 0.6999877 0.6701138 0.66446507 0.6712712 0.66965145 0.6596286 0.7057736 0.66882247 0.65872836 0.7058768 0.65581954 0.66624755 0.6870986 0.67018056 0.66782594 0.6598308 0.66939265 0.70139563 0.656993 0.70176494 0.6554456 0.6702927 0.7041433 0.668907 0.7042958 0.6558652 0.69057554 0.66620445 0.6792642 0.6698375 0.66987056 0.6605897 0.66569906 0.7026252 0.66095906 0.678884 0.69041157 0.6738602
0.43343344 0.673803 0.66449463 0.6547719 0.68358576 0.66393703 0.6744963 0.65664446 0.6837233 0.6694693 0.65475255 0.66353244 0.6597618 0.6997846 0.6698968 0.66423553 0.67104584 0.66943264 0.6593682 0.7055913 0.66860694 0.6584693 0.7057026 0.6555498 0.66601336 0.68687 0.6699569 0.6675882 0.6595745 0.6691439 0.7011941 0.6567257 0.70156354 0.6551804 0.6700574 0.7039681 0.6686914 0.70411277 0.65559953 0.6903607 0.665956 0.6790463 0.6696227 0.66964775 0.6603355 0.66545343 0.7024413 0.6607095 0.6786643 0.6901975 0.67364514
0.43443444 0.67357576 0.6642529 0.6545023 0.68334043 0.6636871 0.6742789 0.6563693 0.6834774 0.6692401 0.65448046 0.6632741 0.6595125 0.6995805 0.6696781 0.66400486 0.6708194 0.6692127 0.6591069 0.70540816 0.6683899 0.65820897 0.7055275 0.6552788 0.6657782 0.68663985 0.6697322 0.66734976 0.6593167 0.66889447 0.7009916 0.6564574 0.70136094 0.65491396 0.6698209 0.70379233 0.66847414 0.70392907 0.6553326 0.690145 0.6657065 0.6788271 0.66940635 0.66942364 0.6600794 0.66520655 0.7022565 0.6604588 0.6784437 0.68998224 0.67342925
0.43543544 0.67334735 0.6640095 0.65423125 0.68309313 0.6634361 0.6740604 0.65609294 0.68323046 0.66900986 0.65420675 0.66301465 0.6592617 0.69937545 0.6694587 0.6637725 0.6705918 0.66899145 0.6588445 0.705224 0.6681717 0.657948 0.7053515 0.65500665 0.66554165 0.6864087 0.66950667 0.6671101 0.6590578 0.6686436 0.70078766 0.65618765 0.7011577 0.6546465 0.66958374 0.7036155 0.6682555 0.7037442 0.6550647 0.6899274 0.6654561 0.67860645 0.669189 0.6691983 0.6598223 0.66495895 0.70207036 0.66020644 0.67822146 0.68976545 0.67321277
0.43643644 0.67311794 0.66376525 0.65395945 0.6828448 0.6631842 0.67384106 0.6558154 0.6829825 0.66877806 0.6539325 0.6627543 0.65900975 0.6991691 0.669238 0.6635393 0.67036355 0.6687689 0.6585806 0.705039 0.66795194 0.6576856 0.70517427 0.65473324 0.66530436 0.6861758 0.66928005 0.6668692 0.65879774 0.6683918 0.70058274 0.6559171 0.7009532 0.6543775 0.6693452 0.7034375 0.668036 0.7035586 0.65479565 0.68970895 0.6652044 0.67838496 0.6689702 0.6689721 0.659564 0.66471034 0.70188355 0.6599535 0.6779982 0.6895473 0.67299473
0.43743744 0.6728878 0.6635199 0.6536865 0.68259525 0.66293114 0.67362124 0.6555368 0.68273306 0.6685454 0.65365744 0.66249317 0.6587567 0.69896203 0.66901606 0.6633047 0.6701342 0.6685454 0.6583159 0.7048529 0.66773117 0.6574221 0.7049965 0.6544591 0.66506594 0.6859416 0.6690525 0.66662776 0.6585364 0.66813934 0.7003769 0.6556456 0.7007478 0.6541079 0.66910595 0.703259 0.66781515 0.70337176 0.6545252 0.6894887 0.6649521 0.67816174 0.6687502 0.6687442 0.65930426 0.66446066 0.7016959 0.6596991 0.6777734 0.6893281 0.67277604
0.43843845 0.6726569 0.66327316 0.65341187 0.68234456 0.6626771 0.67340004 0.65525687 0.68248177 0.66831106 0.65338075 0.66223127 0.65850234 0.698754 0.66879314 0.66306883 0.6699038 0.66832066 0.6580504 0.7046658 0.667509 0.65715796 0.7048178 0.6541832 0.66482633 0.6857064 0.66882396 0.6663851 0.6582741 0.667886 0.70017016 0.6553729 0.7005413 0.65383667 0.6688657 0.70307946 0.66759264 0.7031842 0.65425396 0.6892674 0.6646986 0.6779379 0.6685288 0.66851515 0.65904367 0.66420996 0.7015071 0.6594434 0.677548 0.6891071 0.6725564
0.43943945 0.67242485 0.66302514 0.6531365 0.68209255 0.6624221 0.67317814 0.654976 0.6822301 0.6680757 0.6531031 0.6619679 0.6582468 0.6985444 0.6685686 0.662832 0.6696726 0.6680948 0.65778357 0.704478 0.66728544 0.6568926 0.704638 0.65390664 0.6645859 0.68547 0.66859436 0.6661413 0.6580106 0.6676318 0.69996214 0.6550995 0.70033365 0.65356475 0.66862464 0.7028988 0.66736925 0.70299566 0.65398115 0.6890446 0.6644443 0.6777125 0.6683062 0.66828495 0.65878177 0.66395855 0.7013174 0.6591865 0.6773209 0.68888503 0.672336
0.44044045 0.67219186 0.66277605 0.65286 0.68183905 0.6621661 0.67295516 0.654694 0.681977 0.6678392 0.6528246 0.6617038 0.6579901 0.6983343 0.6683431 0.66259366 0.6694407 0.6678676 0.657516 0.7042892 0.6670611 0.65662605 0.7044577 0.6536285 0.66434425 0.68523216 0.6683644 0.6658964 0.65774584 0.6673763 0.6997534 0.65482444 0.7001251 0.6532914 0.66838235 0.7027175 0.6671445 0.70280635 0.65370744 0.6888204 0.6641888 0.67748594 0.6680823 0.6680535 0.6585186 0.66370624 0.7011269 0.6589286 0.67709255 0.6886618 0.67211443
0.44144145 0.671958 0.6625259 0.652582 0.6815844 0.66190904 0.67273134 0.654411 0.6817221 0.6676015 0.6525449 0.6614387 0.65773237 0.69812304 0.6681165 0.66235393 0.6692076 0.6676394 0.65724725 0.7040992 0.6668349 0.6563585 0.70427614 0.65334946 0.66410184 0.68499285 0.6681331 0.66565084 0.6574799 0.66712004 0.69954336 0.6545488 0.69991565 0.6530168 0.66813916 0.70253533 0.6669183 0.7026157 0.6534325 0.6885952 0.6639328 0.67725813 0.66785717 0.66782045 0.6582545 0.66345274 0.70093536 0.65866935 0.6768633 0.68843704 0.67189205
0.44244245 0.6717233 0.6622741 0.652303 0.6813287 0.66165096 0.6725067 0.65412664 0.6814669 0.6673625 0.6522648 0.6611725 0.6574734 0.6979108 0.6678889 0.66211325 0.6689739 0.6674099 0.6569775 0.7039086 0.6666078 0.6560901 0.7040939 0.65306896 0.66385835 0.6847529 0.66790104 0.66540396 0.65721273 0.6668626 0.6993328 0.65427196 0.69970524 0.65274143 0.6678956 0.70235217 0.66669077 0.7024245 0.6531567 0.6883685 0.6636754 0.67702925 0.66763073 0.66758657 0.65798897 0.6631985 0.7007432 0.6584092 0.6766328 0.688211 0.6716691
0.44344345 0.67148775 0.6620216 0.65202296 0.68107176 0.66139203 0.6722812 0.65384144 0.68120956 0.6671225 0.6519832 0.6609057 0.6572131 0.69769746 0.66766006 0.66187114 0.66873926 0.6671794 0.65670675 0.70371723 0.6663793 0.65582085 0.7039106 0.6527878 0.6636137 0.6845113 0.66766787 0.6651561 0.65694433 0.66660446 0.6991209 0.6539941 0.6994935 0.65246475 0.6676505 0.70216817 0.66646224 0.7022322 0.6528793 0.6881406 0.66341746 0.676799 0.66740334 0.6673513 0.6577224 0.66294295 0.7005497 0.6581477 0.6764009 0.6879839 0.6714451
0.44444445 0.6712513 0.6617677 0.65174156 0.6808134 0.66113204 0.67205495 0.6535547 0.6809517 0.6668811 0.6517005 0.66063786 0.6569517 0.69748306 0.66743 0.661628 0.66850346 0.6669477 0.65643513 0.7035247 0.66614956 0.65555036 0.70372665 0.6525054 0.6633678 0.68426836 0.66743386 0.6649073 0.6566752 0.6663451 0.698908 0.6537154 0.699281 0.6521869 0.6674052 0.70198345 0.6662322 0.7020391 0.6526011 0.68791115 0.66315824 0.6765677 0.66717434 0.6671149 0.65745467 0.662687 0.70035523 0.65788525 0.6761681 0.68775535 0.67122006
0.44544545 0.6710141 0.66151273 0.65145934 0.68055403 0.66087085 0.6718276 0.6532672 0.6806923 0.66663826 0.65141714 0.6603693 0.65668917 0.69726807 0.66719896 0.66138333 0.6682668 0.6667148 0.6561624 0.7033313 0.66591877 0.65527886 0.7035416 0.65222186 0.6631212 0.6840244 0.66719943 0.66465753 0.65640455 0.66608536 0.6986941 0.6534355 0.6990675 0.65190816 0.66715854 0.7017976 0.6660012 0.70184505 0.65232193 0.68768066 0.66289836 0.6763355 0.6669443 0.6668768 0.65718555 0.66242975 0.70016015 0.65762174 0.67593443 0.6875255 0.67099434
0.44644645 0.67077583 0.6612565 0.65117586 0.6802937 0.6606088 0.67159945 0.6529787 0.68043184 0.6663944 0.6511326 0.66009927 0.6564256 0.6970517 0.6669667 0.66113794 0.6680294 0.66648096 0.65588886 0.70313704 0.6656866 0.6550062 0.70335567 0.65193725 0.66287374 0.6837793 0.6669633 0.66440696 0.6561332 0.66582453 0.6984793 0.6531548 0.698853 0.65162826 0.66691107 0.7016108 0.6657691 0.7016501 0.6520417 0.68744916 0.66263705 0.67610216 0.66671294 0.6666378 0.65691566 0.66217214 0.69996417 0.65735686 0.6756991 0.6872945 0.6707678
0.44744745 0.67053676 0.66099924 0.6508914 0.6800322 0.6603461 0.67137057 0.6526893 0.68017006 0.6661498 0.6508472 0.6598288 0.65616083 0.6968346 0.6667335 0.6608912 0.66779125 0.6662462 0.6556141 0.7029419 0.66545314 0.6547332 0.7031692 0.6516515 0.6626251 0.6835332 0.6667269 0.6641553 0.6558605 0.6655623 0.6982636 0.652873 0.69863755 0.65134716 0.6666628 0.70142365 0.66553533 0.7014543 0.6517603 0.6872162 0.66237545 0.6758674 0.66648054 0.66639763 0.65664464 0.6619131 0.6997674 0.65709066 0.6754629 0.6870628 0.67054015
0.44844845 0.6702968 0.6607408 0.650606 0.6797692 0.66008204 0.6711405 0.65239835 0.6799074 0.6659038 0.650561 0.65955734 0.65589494 0.69661665 0.666499 0.66064316 0.6675523 0.66601 0.65533864 0.7027458 0.6652187 0.65445906 0.7029817 0.6513646 0.6623757 0.68328565 0.66648954 0.66390264 0.6555867 0.66529983 0.6980469 0.6525907 0.6984213 0.65106523 0.66641355 0.7012353 0.66530085 0.70125747 0.65147793 0.6869821 0.6621125 0.6756316 0.66624683 0.6661565 0.65637225 0.66165334 0.6995693 0.6568239 0.67522556 0.6868291 0.6703118
0.44944945 0.6700559 0.6604815 0.65031904 0.6795054 0.6598172 0.67090994 0.6521068 0.67964363 0.66565675 0.65027356 0.659285 0.655628 0.69639736 0.6662638 0.6603942 0.6673122 0.66577286 0.65506226 0.7025489 0.66498303 0.65418375 0.7027935 0.65107685 0.66212505 0.68303686 0.6662511 0.66364896 0.65531194 0.66503626 0.6978291 0.6523072 0.6982038 0.6507822 0.6661636 0.70104617 0.665065 0.7010601 0.6511943 0.68674684 0.6618491 0.67539483 0.66601205 0.665914 0.656099 0.6613927 0.69937104 0.6565556 0.67498696 0.6865948 0.67008287
0.45045045 0.6698143 0.66022074 0.6500315 0.6792403 0.65955186 0.6706783 0.6518139 0.6793788 0.6654085 0.64998543 0.6590117 0.6553599 0.6961771 0.66602725 0.6601443 0.6670713 0.6655346 0.6547847 0.70235115 0.6647462 0.6539076 0.7026041 0.65078783 0.6618736 0.6827872 0.66601217 0.66339463 0.655036 0.6647718 0.6976105 0.65202236 0.69798553 0.65049785 0.6659129 0.7008562 0.664828 0.70086175 0.65090996 0.6865102 0.6615846 0.6751568 0.6657758 0.66567045 0.6558244 0.6611313 0.6991712 0.6562864 0.6747476 0.686359 0.66985273
0.45145145 0.6695721 0.6599591 0.64974266 0.67897433 0.65928507 0.6704463 0.6515204 0.67911255 0.6651591 0.6496963 0.65873796 0.65509087 0.69595635 0.66578954 0.6598927 0.6668298 0.66529524 0.6545063 0.7021525 0.66450834 0.65363055 0.70241404 0.65049773 0.66162133 0.68253607 0.66577196 0.66313905 0.65475893 0.6645066 0.69739074 0.6517373 0.6977663 0.65021265 0.66566104 0.7006654 0.66458976 0.70066243 0.6506241 0.68627226 0.66131943 0.67491794 0.6655387 0.66542536 0.65554893 0.6608692 0.6989711 0.65601623 0.674507 0.6861221 0.669622
0.45245245 0.6693287 0.6596964 0.6494528 0.67870724 0.6590172 0.6702129 0.65122575 0.6788456 0.6649085 0.6494064 0.6584631 0.6548208 0.6957344 0.665551 0.65964013 0.6665871 0.6650548 0.6542271 0.7019529 0.664269 0.6533525 0.70222294 0.65020686 0.661368 0.6822846 0.6655311 0.66288275 0.65448093 0.66424036 0.6971702 0.65145093 0.6975462 0.6499265 0.66540855 0.7004737 0.66435045 0.70046234 0.6503377 0.6860338 0.6610531 0.674678 0.66530025 0.66517967 0.65527236 0.6606059 0.6987697 0.65574485 0.67426544 0.6858841 0.66939014
0.45345345 0.66908455 0.6594323 0.649162 0.67843896 0.658749 0.669979 0.6509299 0.67857754 0.6646571 0.64911526 0.65818715 0.6545496 0.69551164 0.6653115 0.65938663 0.6663438 0.6648139 0.65394723 0.7017527 0.6640286 0.6530736 0.70203143 0.6499148 0.66111374 0.68203145 0.6652898 0.6626254 0.6542019 0.66397333 0.6969488 0.6511638 0.6973249 0.6496394 0.6651552 0.7002812 0.6641099 0.7002613 0.65005004 0.68579376 0.66078615 0.6744368 0.66506094 0.6649325 0.6549949 0.66034204 0.6985674 0.6554726 0.67402273 0.68564516 0.66915786
0.45445445 0.66883975 0.65916747 0.6488701 0.67816985 0.65847945 0.6697443 0.6506331 0.6783082 0.6644042 0.64882374 0.65791047 0.6542773 0.6952878 0.66507083 0.6591318 0.6660999 0.6645715 0.65366614 0.7015511 0.6637869 0.6527937 0.701839 0.649622 0.66085863 0.6817771 0.6650473 0.6623672 0.65392184 0.66370547 0.69672626 0.6508758 0.69710267 0.64935124 0.6649013 0.7000878 0.66386837 0.7000594 0.6497614 0.6855528 0.6605184 0.6741947 0.6648202 0.66468424 0.6547162 0.66007686 0.6983646 0.65519905 0.6737792 0.6854049 0.66892475
0.45545545 0.6685939 0.6589015 0.6485773 0.6778998 0.6582092 0.6695088 0.65033555 0.67803794 0.6641506 0.64853066 0.6576335 0.65400404 0.69506335 0.6648292 0.658876 0.665855 0.66432786 0.65338427 0.70134914 0.6635443 0.65251315 0.7016458 0.6493279 0.6606022 0.6815221 0.664804 0.6621083 0.65364057 0.6634367 0.69650316 0.65058696 0.6968799 0.649062 0.66464615 0.6998939 0.6636254 0.69985646 0.649472 0.6853105 0.6602499 0.6739517 0.6645784 0.66443473 0.6544364 0.6598115 0.6981607 0.6549247 0.6735344 0.68516344 0.6686906
0.45645645 0.6683477 0.65863436 0.64828354 0.67762834 0.65793806 0.6692727 0.65003693 0.6777668 0.66389555 0.6482374 0.65735507 0.65372956 0.6948376 0.6645868 0.6586191 0.6656093 0.66408354 0.6531017 0.7011461 0.6633006 0.6522316 0.70145154 0.64903283 0.6603454 0.6812659 0.6645601 0.6618481 0.6533584 0.6631673 0.6962789 0.6502971 0.6966559 0.6487717 0.66439056 0.6996989 0.6633814 0.6996528 0.6491813 0.6850671 0.65998036 0.6737075 0.66433537 0.66418433 0.6541555 0.65954494 0.697956 0.65464944 0.6732888 0.68492115 0.66845584
0.45745745 0.6681006 0.65836626 0.6479886 0.67735624 0.65766615 0.6690353 0.64973724 0.67749476 0.66363937 0.6479431 0.65707594 0.6534543 0.6946112 0.6643431 0.6583612 0.6653627 0.6638381 0.65281814 0.70094234 0.66305584 0.6519492 0.70125675 0.648737 0.6600877 0.68100876 0.6643149 0.6615873 0.6530752 0.66289705 0.6960538 0.6500066 0.69643116 0.6484806 0.6641341 0.6995033 0.6631366 0.69944865 0.64888984 0.6848228 0.65971017 0.6734623 0.6640915 0.6639329 0.6538738 0.65927774 0.6977506 0.65437293 0.6730421 0.68467754 0.66822034
0.45845845 0.6678525 0.65809697 0.647693 0.6770829 0.657393 0.6687976 0.6494367 0.67722136 0.66338277 0.6476476 0.6567961 0.65317786 0.69438404 0.6640986 0.6581023 0.66511565 0.6635919 0.6525335 0.70073795 0.66280985 0.6516659 0.7010606 0.64844006 0.65982884 0.68075037 0.6640696 0.6613254 0.6527911 0.662626 0.6958279 0.64971524 0.6962056 0.64818877 0.66387665 0.6993068 0.6628905 0.69924337 0.6485975 0.68457735 0.659439 0.67321634 0.6638464 0.66368014 0.6535912 0.6590097 0.6975441 0.6540952 0.67279434 0.68443316 0.6679839
0.45945945 0.6676037 0.65782714 0.6473964 0.67680866 0.65711963 0.6685591 0.6491352 0.6769475 0.66312474 0.6473515 0.65651584 0.6529006 0.69415563 0.663853 0.65784186 0.6648676 0.66334486 0.65224826 0.7005324 0.6625628 0.6513817 0.7008645 0.64814204 0.65956944 0.6804914 0.66382337 0.66106296 0.6525061 0.6623544 0.6956007 0.64942306 0.695979 0.64789593 0.6636187 0.6991097 0.6626432 0.69903713 0.64830405 0.6843309 0.6591671 0.6729695 0.6636002 0.66342646 0.6533073 0.65874094 0.69733715 0.6538168 0.6725461 0.6841876 0.6677468
0.46046045 0.66735405 0.65755576 0.6470986 0.6765339 0.656845 0.6683198 0.6488327 0.67667246 0.6628657 0.6470546 0.65623426 0.65262234 0.6939265 0.663607 0.6575811 0.66461885 0.6630968 0.6519622 0.7003262 0.6623148 0.651097 0.70066714 0.6478431 0.65930915 0.68023103 0.6635763 0.66079974 0.65222 0.6620818 0.6953732 0.6491303 0.6957514 0.64760184 0.6633599 0.6989115 0.6623951 0.6988303 0.6480098 0.68408346 0.65889454 0.6727216 0.6633532 0.6631717 0.65302277 0.6584713 0.69712925 0.6535377 0.6722967 0.68394095 0.6675091
0.46146145 0.66710407 0.6572837 0.64680004 0.67625785 0.65656966 0.66807973 0.6485294 0.6763962 0.66260546 0.646757 0.6559523 0.6523432 0.69369686 0.6633595 0.65731907 0.6643694 0.66284776 0.65167546 0.7001194 0.66206557 0.650811 0.70046943 0.64754367 0.6590475 0.67997 0.6633283 0.66053534 0.65193295 0.66180843 0.69514465 0.6488367 0.69552314 0.64730704 0.66310024 0.6987127 0.662146 0.6986227 0.64771456 0.6838349 0.6586212 0.6724727 0.6631048 0.66291595 0.652737 0.65820116 0.69692063 0.65325737 0.67204624 0.6836936 0.6672705
0.46246246 0.6668528 0.6570106 0.64650035 0.6759811 0.6562936 0.6678388 0.6482254 0.67611957 0.66234434 0.64645827 0.65566945 0.6520629 0.6934657 0.6631114 0.65705603 0.66411924 0.6625977 0.6513876 0.69991136 0.6618152 0.6505246 0.70027035 0.64724296 0.6587853 0.679708 0.6630796 0.6602706 0.651645 0.6615343 0.694915 0.6485423 0.69529396 0.64701116 0.6628401 0.6985132 0.6618955 0.6984142 0.6474186 0.68358535 0.65834713 0.672223 0.6628553 0.6626589 0.65245044 0.65793014 0.69671106 0.65297604 0.67179507 0.68344516 0.6670311
0.46346346 0.66660124 0.65673643 0.6461999 0.67570317 0.6560164 0.66759735 0.64792037 0.6758417 0.6620824 0.64615923 0.65538585 0.6517816 0.6932339 0.6628622 0.656792 0.66386837 0.6623469 0.6510992 0.6997028 0.66156405 0.65023726 0.700071 0.64694107 0.6585224 0.67944497 0.6628302 0.66000456 0.6513561 0.6612596 0.6946846 0.648247 0.6950637 0.6467147 0.662579 0.6983126 0.6616441 0.6982049 0.6471215 0.6833349 0.6580721 0.6719723 0.66260505 0.66240114 0.65216285 0.65765834 0.6965007 0.65269387 0.67154276 0.6831955 0.66679114
0.46446446 0.666349 0.6564616 0.64589846 0.67542434 0.6557389 0.6673554 0.6476143 0.6755631 0.6618192 0.6458592 0.6551018 0.65149957 0.69300145 0.6626123 0.6565266 0.66361684 0.66209525 0.65080976 0.69949365 0.6613117 0.6499492 0.69987035 0.6466387 0.65825856 0.67918104 0.6625803 0.6597379 0.65106624 0.6609839 0.69445336 0.6479513 0.69483304 0.6464172 0.6623173 0.6981119 0.66139156 0.6979949 0.64682376 0.68308353 0.6577966 0.6717208 0.6623537 0.66214204 0.65187407 0.65738577 0.6962898 0.6524107 0.6712895 0.68294495 0.66655064
0.46546546 0.6660959 0.65618545 0.64559627 0.6751451 0.6554602 0.6671124 0.6473075 0.67528355 0.6615552 0.6455581 0.6548164 0.6512166 0.6927681 0.6623613 0.6562606 0.6633643 0.66184247 0.6505196 0.69928336 0.66105837 0.64966017 0.6996692 0.6463353 0.657994 0.6789163 0.6623295 0.65947044 0.65077573 0.6607077 0.6942214 0.6476547 0.6946012 0.6461188 0.66205484 0.69791 0.6611384 0.6977842 0.64652514 0.68283105 0.65752035 0.6714684 0.6621012 0.6618819 0.6515847 0.6571129 0.6960781 0.65212685 0.6710355 0.68269354 0.66630906
0.46646646 0.66584206 0.6559083 0.64529324 0.6748647 0.65518093 0.66686875 0.64699984 0.6750031 0.66129017 0.64525664 0.65453094 0.6509328 0.69253385 0.6621096 0.65599364 0.6631112 0.66158897 0.6502288 0.69907224 0.66080415 0.6493705 0.6994673 0.64603096 0.6577286 0.67865074 0.662078 0.65920216 0.65048426 0.66043055 0.6939885 0.64735764 0.69436866 0.64581984 0.6617919 0.6977075 0.66088367 0.69757247 0.64622575 0.6825778 0.6572431 0.671215 0.6618478 0.66162103 0.6512943 0.6568388 0.6958651 0.65184206 0.67078084 0.6824414 0.66606706
0.46746746 0.66558754 0.6556305 0.64498913 0.67458355 0.65490085 0.6666246 0.6466914 0.6747219 0.6610241 0.6449544 0.65424454 0.65064794 0.6922988 0.6618571 0.6557259 0.6628574 0.66133463 0.64993703 0.6988604 0.6605487 0.6490799 0.699265 0.64572597 0.6574626 0.6783842 0.66182584 0.6589332 0.6501918 0.660153 0.6937547 0.6470594 0.6941353 0.6455197 0.66152805 0.6975042 0.66062844 0.6973602 0.6459253 0.6823235 0.6569655 0.6709608 0.6615934 0.66135913 0.6510031 0.65656435 0.6956521 0.65155613 0.6705252 0.6821879 0.66582435
0.46846846 0.66533244 0.6553519 0.6446843 0.6743014 0.6546201 0.66637945 0.6463821 0.67443997 0.66075706 0.64465123 0.6539576 0.6503621 0.69206303 0.66160375 0.65545666 0.66260284 0.66107947 0.6496448 0.6986481 0.66029257 0.6487888 0.6990615 0.64541996 0.65719557 0.67811644 0.661573 0.65866315 0.6498983 0.6598744 0.6935205 0.64676106 0.69390124 0.64521897 0.6612634 0.69730014 0.66037196 0.6971472 0.64562416 0.6820683 0.65668714 0.6707059 0.66133785 0.66109633 0.65071124 0.6562888 0.6954381 0.6512693 0.67026854 0.6819337 0.66558075
0.46946946 0.6650767 0.65507233 0.64437866 0.6740186 0.6543384 0.6661337 0.6460721 0.67415714 0.66048914 0.64434767 0.6536697 0.6500755 0.69182664 0.66134965 0.655187 0.66234815 0.66082346 0.6493518 0.69843477 0.66003543 0.6484969 0.6988576 0.6451134 0.65692765 0.67784834 0.6613193 0.6583926 0.6496041 0.65959543 0.6932849 0.64646167 0.69366604 0.64491755 0.6609986 0.6970952 0.66011477 0.6969334 0.64532214 0.6818123 0.65640837 0.6704499 0.66108155 0.66083246 0.65041786 0.65601313 0.6952233 0.650982 0.67001146 0.68167853 0.6653367
0.47047046 0.66482 0.6547917 0.64407223 0.673735 0.6540561 0.66588765 0.64576125 0.67387366 0.6602206 0.6440431 0.6533813 0.6497884 0.6915892 0.6610947 0.6549163 0.66209227 0.6605666 0.6490582 0.6982208 0.65977734 0.6482042 0.69865286 0.64480567 0.65665936 0.6775794 0.66106534 0.6581212 0.6493088 0.6593157 0.69304883 0.6461617 0.69343036 0.6446148 0.66073287 0.69688994 0.6598564 0.6967188 0.6450193 0.6815552 0.65612847 0.6701937 0.6608246 0.6605676 0.6501242 0.65573627 0.69500774 0.65069366 0.6697534 0.6814226 0.66509193
0.47147146 0.6645629 0.65451014 0.6437651 0.67345095 0.6537732 0.66564053 0.6454496 0.6735892 0.65995085 0.64373803 0.6530922 0.6495002 0.69135094 0.6608388 0.6546446 0.66183597 0.6603091 0.6487636 0.6980061 0.6595184 0.6479108 0.6984474 0.6444975 0.65639013 0.6773092 0.6608103 0.6578494 0.649013 0.6590352 0.6928121 0.6458612 0.6931936 0.64431137 0.66046625 0.69668406 0.6595971 0.6965035 0.6447156 0.68129736 0.655848 0.6699362 0.66056603 0.66030174 0.64982927 0.65545905 0.6947912 0.6504044 0.66949433 0.68116605 0.6648468
0.47247246 0.6643051 0.6542281 0.643457 0.673166 0.6534895 0.66539305 0.6451369 0.6733043 0.6596803 0.64343214 0.6528025 0.6492113 0.691112 0.66058236 0.65437204 0.66157913 0.6600508 0.6484685 0.6977908 0.6592584 0.64761704 0.69824135 0.64418834 0.65612036 0.6770386 0.6605549 0.6575764 0.6487164 0.65875417 0.6925744 0.64555997 0.6929562 0.6440076 0.6601993 0.69647706 0.6593372 0.6962875 0.64441156 0.68103886 0.65556675 0.6696782 0.66030717 0.660035 0.64953375 0.65518117 0.6945742 0.65011436 0.66923493 0.68090826 0.6646007
0.47347346 0.66404676 0.65394497 0.6431481 0.6728801 0.6532052 0.66514474 0.6448239 0.6730184 0.6594086 0.6431256 0.6525119 0.64892143 0.6908723 0.6603248 0.65409863 0.6613213 0.65979177 0.6481726 0.69757473 0.65899706 0.64732206 0.6980344 0.6438784 0.6558497 0.67676723 0.6602985 0.65730304 0.64841896 0.6584725 0.6923359 0.6452584 0.6927182 0.64370286 0.65993124 0.6962696 0.6590759 0.69607073 0.64410627 0.68077934 0.6552852 0.669419 0.6600468 0.65976745 0.64923733 0.65490234 0.6943565 0.64982355 0.66897434 0.6806498 0.6643541
0.47447446 0.6637874 0.6536608 0.6428386 0.6725935 0.65292007 0.6648962 0.6445098 0.67273176 0.65913635 0.6428185 0.652221 0.64863074 0.69063187 0.6600667 0.65382445 0.66106313 0.6595317 0.6478761 0.69735765 0.65873545 0.6470267 0.69782674 0.64356774 0.6555781 0.6764949 0.6600419 0.6570288 0.6481207 0.6581902 0.69209665 0.644956 0.6924793 0.64339733 0.6596633 0.6960612 0.6588138 0.6958533 0.64380044 0.6805192 0.65500295 0.66915953 0.659786 0.65949875 0.6489402 0.65462345 0.694138 0.6495319 0.66871345 0.6803905 0.6641066
0.4754755 0.66352814 0.65337604 0.64252836 0.67230636 0.65263414 0.6646464 0.64419514 0.6724447 0.6588632 0.64251065 0.65192944 0.6483391 0.6903907 0.659808 0.6535494 0.6608042 0.6592713 0.64757884 0.6971401 0.65847254 0.6467307 0.6976189 0.64325607 0.6553062 0.6762222 0.6597845 0.6567539 0.6478215 0.6579072 0.6918567 0.64465326 0.69223964 0.6430914 0.6593942 0.6958524 0.6585509 0.6956354 0.6434937 0.6802579 0.65472007 0.6688991 0.659524 0.65922964 0.64864206 0.6543436 0.6939189 0.64923954 0.6684514 0.6801303 0.6638588
0.4764765 0.6632677 0.6530907 0.64221716 0.6720185 0.65234774 0.66439646 0.6438798 0.67215663 0.6585891 0.64220226 0.6516372 0.648047 0.69014883 0.65954846 0.6532733 0.66054463 0.6590097 0.6472812 0.69692206 0.6582089 0.64643395 0.6974099 0.64294386 0.6550335 0.6759485 0.65952647 0.6564782 0.6475218 0.65762347 0.691616 0.64434946 0.6919992 0.6427843 0.65912455 0.6956428 0.6582874 0.69541615 0.6431867 0.6799962 0.6544365 0.6686379 0.65926147 0.6589594 0.6483434 0.65406305 0.6936992 0.64894634 0.6681889 0.6798695 0.6636102
0.4774775 0.66300696 0.6528042 0.6419052 0.67172986 0.65206057 0.66414565 0.64356357 0.67186815 0.6583143 0.641893 0.6513445 0.6477541 0.68990624 0.6592881 0.65299666 0.6602847 0.6587478 0.64698267 0.696703 0.6579444 0.64613646 0.6972005 0.6426311 0.65475994 0.675674 0.65926814 0.6562023 0.6472212 0.6573395 0.69137454 0.6440456 0.69175804 0.6424767 0.65885437 0.6954328 0.6580228 0.69519687 0.6428787 0.67973363 0.65415245 0.6683761 0.65899765 0.6586884 0.648044 0.6537822 0.69347864 0.64865226 0.6679257 0.67960805 0.6633613
0.4784785 0.66274536 0.6525168 0.6415929 0.6714407 0.65177286 0.6638948 0.64324677 0.6715789 0.65803844 0.6415835 0.6510513 0.6474603 0.68966246 0.65902704 0.6527191 0.66002387 0.65848494 0.6466838 0.69648355 0.6576792 0.6458385 0.69699013 0.64231724 0.65448606 0.675399 0.65900874 0.6559252 0.6469198 0.6570548 0.69113255 0.6437411 0.69151604 0.64216816 0.6585834 0.69522184 0.6577571 0.6949766 0.6425701 0.67947 0.6538677 0.66811365 0.6587331 0.6584163 0.64774364 0.6535006 0.6932575 0.6483576 0.66766155 0.6793457 0.66311175
0.4794795 0.6624835 0.65222895 0.64127964 0.6711509 0.65148443 0.6636431 0.6429296 0.671289 0.65776193 0.64127326 0.6507575 0.6471659 0.6894185 0.65876555 0.65244067 0.6597631 0.65822154 0.6463836 0.69626325 0.657413 0.64554006 0.69677967 0.64200306 0.6542111 0.67512316 0.65874887 0.6556477 0.64661765 0.6567694 0.69088924 0.6434361 0.6912735 0.6418594 0.6583123 0.6950103 0.65749085 0.69475573 0.64226097 0.6792059 0.65358233 0.6678506 0.6584679 0.65814346 0.6474425 0.65321845 0.6930356 0.64806217 0.66739696 0.6790827 0.6628614
0.4804805 0.66222095 0.65194 0.64096546 0.67086047 0.65119535 0.66339046 0.64261127 0.6709985 0.6574847 0.6409623 0.65046287 0.64687055 0.6891737 0.6585031 0.6521618 0.65950125 0.65795755 0.6460835 0.6960425 0.65714586 0.64524084 0.69656795 0.6416879 0.65393573 0.6748467 0.6584884 0.6553694 0.6463149 0.65648353 0.6906458 0.64313054 0.69103044 0.6415497 0.65804046 0.69479835 0.6572239 0.69453424 0.6419508 0.678941 0.65329653 0.6675867 0.65820175 0.6578696 0.6471408 0.6529358 0.69281316 0.647766 0.6671317 0.67881876 0.6626106
0.4814815 0.66195786 0.6516508 0.6406508 0.6705692 0.6509059 0.66313773 0.6422924 0.6707076 0.65720654 0.6406509 0.65016794 0.646575 0.6889279 0.65824014 0.6518818 0.65923893 0.65769285 0.64578265 0.6958206 0.6568781 0.64494073 0.6963558 0.6413724 0.65365964 0.67456937 0.65822774 0.6550907 0.6460115 0.65619713 0.6904015 0.6428245 0.69078606 0.6412394 0.657768 0.69458556 0.65695596 0.6943119 0.6416401 0.67867535 0.6530104 0.66732216 0.6579347 0.6575949 0.6468382 0.6526527 0.69258976 0.6474697 0.66686577 0.67855436 0.6623591
0.4824825 0.6616941 0.6513606 0.6403358 0.6702776 0.65061563 0.6628843 0.6419732 0.67041576 0.65692747 0.6403391 0.64987266 0.6462781 0.6886821 0.65797645 0.651601 0.6589762 0.65742755 0.6454812 0.6955983 0.65660965 0.6446405 0.69614327 0.64105606 0.6533829 0.6742918 0.65796643 0.65481144 0.64570725 0.65591025 0.6901566 0.6425179 0.69054157 0.6409284 0.65749496 0.69437236 0.6566871 0.6940892 0.64132875 0.6784091 0.6527235 0.667057 0.6576671 0.65731966 0.64653504 0.65236896 0.69236654 0.6471718 0.666599 0.67828906 0.6621075
0.4834835 0.66143006 0.65106934 0.6400199 0.6699855 0.6503249 0.6626303 0.6416531 0.67012346 0.65664816 0.64002633 0.64957625 0.64598095 0.68843514 0.657712 0.65131974 0.65871274 0.65716124 0.64517903 0.6953756 0.6563401 0.64433944 0.6959298 0.6407389 0.65310556 0.6740132 0.6577043 0.6545314 0.64540225 0.65562266 0.6899107 0.64221096 0.69029605 0.6406169 0.6572214 0.69415826 0.6564177 0.6938657 0.64101726 0.67814237 0.65243614 0.6667914 0.6573985 0.65704376 0.6462311 0.6520845 0.692142 0.64687365 0.6663321 0.67802304 0.66185504
0.4844845 0.6611651 0.65077776 0.6397032 0.6696926 0.6500334 0.6623758 0.64133257 0.6698305 0.65636766 0.63971335 0.6492796 0.64568317 0.68818766 0.65744716 0.65103793 0.65844876 0.6568948 0.64487654 0.695152 0.65606976 0.6440381 0.6957158 0.64042133 0.6528274 0.6737343 0.65744174 0.6542506 0.64509684 0.6553346 0.6896645 0.64190334 0.6900502 0.6403043 0.65694755 0.69394374 0.6561472 0.69364125 0.6407044 0.67787486 0.65214837 0.666525 0.65712905 0.65676665 0.64592636 0.6517998 0.69191694 0.64657474 0.66606414 0.67775667 0.6616023
0.4854855 0.66089994 0.65048534 0.6393863 0.6693993 0.64974165 0.6621209 0.64101106 0.6695373 0.65608644 0.6393996 0.64898264 0.64538443 0.6879395 0.6571816 0.6507548 0.6581843 0.6566275 0.6445735 0.69492805 0.65579885 0.6437357 0.69550115 0.6401031 0.652549 0.67345476 0.65717876 0.6539694 0.6447904 0.65504605 0.68941754 0.6415957 0.68980324 0.6399918 0.65667313 0.69372857 0.65587634 0.69341683 0.6403915 0.67760634 0.6518597 0.6662581 0.6568591 0.6564892 0.6456213 0.65151477 0.6916912 0.6462753 0.6657957 0.6774895 0.6613485
0.4864865 0.66063404 0.65019226 0.6390683 0.66910547 0.64944905 0.6618652 0.64068925 0.6692435 0.6558045 0.6390855 0.648685 0.64508504 0.6876906 0.6569155 0.6504712 0.65791965 0.65635955 0.6442696 0.6947029 0.65552735 0.6434333 0.69528604 0.6397843 0.6522701 0.6731747 0.6569153 0.6536876 0.6444837 0.6547571 0.68916976 0.64128727 0.6895559 0.63967836 0.65639806 0.69351274 0.6556044 0.6931913 0.6400776 0.6773375 0.65157086 0.66599065 0.6565883 0.65621054 0.64531523 0.6512285 0.6914653 0.64597523 0.6655269 0.67722166 0.66109484
0.4874875 0.66036797 0.6498986 0.63874996 0.6688111 0.64915615 0.66160905 0.640367 0.66894895 0.6555217 0.63877094 0.64838696 0.64478534 0.687441 0.65664876 0.650187 0.6576539 0.6560913 0.6439656 0.6944777 0.6552547 0.64313024 0.6950701 0.6394644 0.65199035 0.672894 0.6566513 0.65340513 0.64417636 0.6544676 0.68892145 0.64097875 0.68930787 0.6393644 0.65612257 0.6932964 0.65533185 0.69296557 0.63976353 0.6770678 0.6512813 0.66572237 0.65631646 0.65593123 0.64500886 0.65094227 0.69123834 0.64567447 0.6652571 0.67695314 0.6608405
0.4884885 0.66010106 0.6496042 0.6384309 0.668516 0.64886254 0.66135275 0.6400436 0.66865396 0.6552387 0.6384557 0.64808863 0.64448494 0.68719095 0.6563815 0.649902 0.65738815 0.65582216 0.6436606 0.69425166 0.65498155 0.6428267 0.6948538 0.63914466 0.65171015 0.6726127 0.65638673 0.6531225 0.64386797 0.6541775 0.68867236 0.64066935 0.6890591 0.63904995 0.6558466 0.6930796 0.6550585 0.692739 0.63944864 0.67679787 0.65099144 0.6654537 0.6560442 0.6556517 0.6447016 0.6506556 0.69101083 0.6453731 0.66498715 0.676684 0.6605856
0.4894895 0.65983397 0.6493091 0.6381114 0.66822064 0.6485685 0.6610959 0.6397202 0.6683586 0.65495455 0.63814026 0.64778966 0.6441838 0.68694043 0.6561136 0.6496166 0.65712184 0.6555524 0.6433558 0.69402534 0.65470773 0.6425226 0.69463706 0.63882405 0.65142924 0.67233104 0.65612155 0.6528387 0.64355946 0.6538871 0.68842286 0.64036 0.6888097 0.63873476 0.6555701 0.69286203 0.65478456 0.6925118 0.63913333 0.676527 0.6507012 0.6651844 0.65577096 0.65537065 0.6443935 0.65036815 0.69078285 0.6450709 0.66471654 0.6764143 0.66033006
0.4904905 0.6595663 0.6490132 0.6377913 0.66792506 0.64827365 0.66083825 0.63939583 0.6680627 0.6546698 0.637824 0.6474901 0.64388204 0.68668896 0.6558453 0.6493302 0.656855 0.65528226 0.6430498 0.69379777 0.65443313 0.6422177 0.6944193 0.63850296 0.651148 0.6720481 0.65585613 0.65255475 0.64325005 0.6535961 0.6881727 0.6400502 0.6885598 0.6384192 0.6552932 0.69264394 0.65450984 0.692284 0.6388173 0.6762557 0.6504105 0.6649147 0.65549713 0.6550897 0.6440853 0.6500805 0.6905544 0.64476824 0.6644456 0.6761442 0.6600744
0.4914915 0.6592983 0.6487169 0.6374705 0.6676286 0.6479788 0.6605804 0.6390713 0.6677663 0.65438426 0.6375076 0.6471904 0.6435797 0.6864369 0.65557617 0.6490432 0.6565881 0.6550117 0.64274377 0.69356984 0.65415794 0.64191276 0.6942015 0.6381812 0.6508664 0.6717655 0.65559024 0.6522704 0.6429399 0.6533047 0.6879219 0.63974005 0.6883095 0.63810325 0.6550158 0.69242543 0.65423447 0.6920557 0.6385007 0.675984 0.6501189 0.6646445 0.6552228 0.65480745 0.6437764 0.6497923 0.6903253 0.6444652 0.66417396 0.67587346 0.6598178
0.4924925 0.6590296 0.64842 0.63714933 0.6673316 0.6476831 0.660322 0.63874596 0.66746956 0.65409863 0.63719046 0.64689 0.64327693 0.68618435 0.65530694 0.6487556 0.65632004 0.6547405 0.6424369 0.69334173 0.6538816 0.64160705 0.69398314 0.63785887 0.65058386 0.671482 0.6553238 0.65198547 0.64262956 0.6530128 0.68767035 0.6394296 0.6880581 0.63778657 0.6547381 0.69220614 0.65395814 0.6918269 0.63818395 0.67571163 0.64982736 0.66437376 0.6549476 0.6545247 0.6434667 0.6495036 0.69009554 0.6441615 0.6639019 0.67560196 0.6595613
0.4934935 0.6587607 0.6481224 0.6368276 0.6670346 0.6473872 0.6600629 0.63842034 0.66717213 0.6538116 0.6368733 0.6465894 0.64297366 0.68593127 0.6550369 0.6484672 0.6560519 0.65446883 0.64212996 0.6931129 0.65360516 0.64130116 0.69376385 0.6375361 0.6503009 0.67119837 0.65505695 0.6516998 0.64231867 0.6527206 0.68741834 0.6391187 0.68780625 0.63746923 0.65445966 0.6919863 0.6536815 0.6915976 0.6378664 0.6754385 0.6495356 0.6641026 0.65467197 0.6542414 0.6431563 0.64921457 0.6898652 0.6438571 0.66362906 0.67533004 0.6593039
0.4944945 0.6584912 0.6478241 0.63650537 0.6667368 0.6470905 0.65980375 0.6380942 0.66687447 0.6535243 0.6365552 0.6462882 0.6426694 0.6856776 0.65476644 0.6481788 0.65578324 0.6541966 0.6418222 0.69288355 0.6533279 0.6409946 0.69354427 0.6372125 0.6500173 0.6709139 0.65478957 0.65141356 0.6420071 0.6524276 0.68716574 0.63880754 0.6875542 0.6371517 0.6541808 0.691766 0.65340406 0.6913675 0.6375487 0.6751648 0.6492428 0.6638307 0.6543954 0.65395755 0.64284533 0.6489254 0.68963426 0.6435523 0.663356 0.6750576 0.6590463
0.4954955 0.65822124 0.6475255 0.63618267 0.6664388 0.6467933 0.659544 0.6377675 0.6665763 0.65323627 0.6362371 0.645987 0.642365 0.6854235 0.6544954 0.64788944 0.6555142 0.65392387 0.6415143 0.69265336 0.6530497 0.6406876 0.69332415 0.6368889 0.64973384 0.670629 0.654522 0.6511271 0.64169496 0.6521345 0.6869124 0.6384961 0.68730116 0.6368337 0.65390176 0.6915454 0.653126 0.6911371 0.63722986 0.6748909 0.6489498 0.6635586 0.65411824 0.65367293 0.6425341 0.6486355 0.68940324 0.6432469 0.6630824 0.6747849 0.658788
0.4964965 0.6579508 0.647226 0.6358594 0.6661405 0.6464959 0.6592842 0.63744026 0.6662778 0.6529479 0.63591844 0.6456849 0.64206004 0.6851686 0.654224 0.6475994 0.65524495 0.6536509 0.6412059 0.69242287 0.6527712 0.6403804 0.6931033 0.63656443 0.6494495 0.67034364 0.65425366 0.6508403 0.641382 0.65184116 0.68665886 0.6381843 0.68704736 0.636515 0.65362245 0.6913243 0.65284747 0.690906 0.6369109 0.67461646 0.6486567 0.66328603 0.6538405 0.65338725 0.64222246 0.648345 0.68917114 0.64294094 0.6628084 0.6745114 0.6585299
0.4974975 0.65768015 0.64692605 0.6355355 0.66584146 0.64619833 0.6590235 0.6371127 0.6659788 0.6526587 0.63559955 0.6453827 0.64175445 0.68491304 0.6539522 0.64730906 0.6549752 0.6533772 0.640897 0.69219196 0.6524919 0.64007246 0.6928822 0.63623977 0.6491646 0.67005795 0.6539852 0.6505528 0.64106894 0.65154725 0.68640417 0.63787216 0.68679327 0.63619596 0.65334255 0.6911027 0.6525678 0.69067436 0.63659185 0.6743414 0.64836293 0.663013 0.6535621 0.65310127 0.6419099 0.6480545 0.6889388 0.6426345 0.6625339 0.6742373 0.65827096
0.4984985 0.6574091 0.6466257 0.6352114 0.6655423 0.6458998 0.6587626 0.6367847 0.6656798 0.6523687 0.6352802 0.6450801 0.6414485 0.6846572 0.65367967 0.64701784 0.654705 0.65310293 0.6405876 0.6919603 0.65221244 0.6397641 0.6926604 0.6359145 0.6488791 0.6697718 0.6537161 0.65026474 0.64075524 0.65125304 0.6861493 0.63755965 0.68653876 0.6358766 0.6530623 0.69088024 0.65228814 0.6904421 0.63627213 0.674066 0.64806867 0.66273934 0.65328306 0.6528149 0.64159703 0.64776355 0.6887058 0.6423277 0.6622589 0.673963 0.6580118
0.4994995 0.6571374 0.6463247 0.6348866 0.66524273 0.64560103 0.6585013 0.6364562 0.6653802 0.6520784 0.63496035 0.6447769 0.641142 0.68440074 0.65340674 0.64672625 0.65443426 0.6528287 0.6402782 0.69172806 0.6519321 0.6394555 0.6924379 0.6355888 0.6485936 0.66948515 0.653447 0.6499764 0.6404413 0.6509582 0.68589395 0.63724726 0.68628347 0.6355566 0.65278125 0.69065744 0.6520076 0.6902097 0.63595194 0.6737902 0.6477743 0.66246533 0.6530033 0.65252745 0.6412838 0.6474722 0.68847257 0.6420204 0.66198367 0.6736881 0.6577518
0.5005005 0.6568658 0.64602315 0.63456166 0.6649428 0.6453017 0.65823954 0.6361271 0.6650802 0.6517875 0.6346401 0.64447373 0.6408351 0.6841439 0.6531335 0.64643383 0.65416336 0.6525535 0.6399679 0.6914956 0.6516506 0.6391467 0.6922153 0.63526267 0.6483074 0.66919833 0.653177 0.64968747 0.6401266 0.65066326 0.6856381 0.6369344 0.68602794 0.6352363 0.6525003 0.6904343 0.65172637 0.68997663 0.63563126 0.6735137 0.6474796 0.66219103 0.6527232 0.6522396 0.6409697 0.64718056 0.68823844 0.6417125 0.66170794 0.6734128 0.657492
0.5015015 0.65659344 0.6457211 0.6342362 0.6646426 0.64500237 0.6579775 0.6357979 0.66478 0.651496 0.63431954 0.6441701 0.64052767 0.68388623 0.65285987 0.64614123 0.65389204 0.6522784 0.6396577 0.6912623 0.65136933 0.63883734 0.69199187 0.6349362 0.64802057 0.66891104 0.6529072 0.64939845 0.6398116 0.6503678 0.68538165 0.6366212 0.68577147 0.6349156 0.6522189 0.69021064 0.6514448 0.6897428 0.63531023 0.6732368 0.64718443 0.6619163 0.65244263 0.6519512 0.6406557 0.64688826 0.68800414 0.64140415 0.6614319 0.6731371 0.6572311
0.5025025 0.6563208 0.64541847 0.6339104 0.6643419 0.64470214 0.6577149 0.63546807 0.6644789 0.6512041 0.6339988 0.6438663 0.6402198 0.6836281 0.652586 0.6458481 0.65362024 0.65200245 0.6393468 0.6910288 0.6510872 0.6385275 0.69176835 0.6346094 0.64773387 0.66862315 0.6526366 0.6491088 0.63949597 0.65007234 0.68512434 0.63630766 0.6855147 0.6345947 0.651937 0.6899864 0.6511625 0.6895086 0.63498884 0.6729596 0.64688885 0.66164094 0.65216094 0.65166223 0.6403407 0.64659595 0.68776923 0.6410954 0.66115546 0.67286086 0.6569707
0.5035035 0.6560479 0.6451153 0.633584 0.66404146 0.64440185 0.6574521 0.6351379 0.66417855 0.65091145 0.6336774 0.64356196 0.639911 0.6833699 0.65231144 0.6455544 0.6533484 0.6517264 0.6390357 0.69079447 0.65080446 0.6382176 0.691544 0.6342817 0.6474464 0.66833514 0.6523658 0.64881885 0.63918006 0.6497761 0.684867 0.6359944 0.68525743 0.6342731 0.65165484 0.68976176 0.6508797 0.689274 0.63466704 0.6726819 0.6465931 0.6613656 0.6518792 0.65137285 0.64002526 0.64630306 0.68753415 0.64078605 0.66087854 0.6725843 0.6567094
0.5045045 0.6557746 0.644812 0.6332574 0.66374004 0.6441012 0.6571889 0.6348074 0.6638773 0.65061826 0.63335603 0.6432574 0.6396023 0.6831106 0.65203655 0.64526033 0.6530761 0.65145 0.63872474 0.69056 0.6505212 0.63790685 0.6913194 0.6339542 0.64715844 0.6680468 0.6520946 0.64852804 0.6388637 0.6494797 0.68460923 0.63568056 0.68499976 0.6339513 0.65137255 0.68953663 0.65059644 0.6890389 0.63434494 0.67240393 0.6462971 0.6610895 0.6515968 0.65108263 0.63970965 0.64601016 0.68729824 0.6404765 0.6606012 0.6723073 0.656448
0.5055055 0.65550107 0.64450777 0.6329303 0.6634388 0.64380014 0.6569256 0.6344764 0.6635759 0.6503249 0.63303435 0.6429523 0.63929325 0.6828511 0.65176135 0.6449657 0.6528034 0.65117294 0.6384124 0.6903246 0.6502376 0.637596 0.6910942 0.63362604 0.6468703 0.667758 0.65182304 0.6482374 0.6385467 0.649183 0.68435055 0.63536674 0.6847413 0.63362926 0.6510897 0.68931115 0.6503124 0.68880326 0.6340224 0.6721253 0.6460007 0.66081345 0.65131366 0.6507922 0.63939345 0.6457166 0.6870618 0.64016646 0.6603236 0.67203 0.6561859
0.5065065 0.65522707 0.6442033 0.6326027 0.663137 0.6434986 0.6566618 0.6341453 0.66327417 0.65003073 0.6327125 0.6426472 0.638984 0.68259114 0.65148574 0.64467055 0.6525303 0.6508957 0.63810045 0.6900892 0.64995325 0.6372852 0.69086874 0.6332973 0.6465814 0.6674691 0.65155137 0.64794624 0.6382294 0.6488861 0.68409157 0.6350525 0.68448275 0.63330644 0.6508065 0.6890848 0.6500281 0.6885674 0.6336994 0.6718466 0.64570403 0.6605368 0.65103024 0.65050125 0.6390769 0.6454231 0.6868248 0.6398561 0.6600459 0.6717522 0.6559241
0.5075075 0.6549529 0.64389825 0.632275 0.66283494 0.6431971 0.6563974 0.6338134 0.6629719 0.64973617 0.63238996 0.64234185 0.6386738 0.6823306 0.6512099 0.6443746 0.65225726 0.65061826 0.637788 0.68985337 0.6496683 0.6369736 0.6906424 0.63296837 0.64629287 0.6671796 0.65127903 0.64765465 0.6379119 0.64858866 0.6838321 0.6347383 0.68422353 0.63298357 0.65052307 0.6888587 0.6497434 0.68833095 0.63337594 0.6715676 0.645407 0.66026014 0.65074617 0.6502094 0.63875985 0.64512897 0.6865878 0.63954496 0.65976757 0.67147416 0.65566146
0.5085085 0.65467805 0.6435931 0.6319468 0.6625328 0.64289474 0.6561331 0.63348174 0.6626694 0.64944106 0.63206726 0.642036 0.63836354 0.68206954 0.6509335 0.64407897 0.65198344 0.65034014 0.6374752 0.689617 0.64938307 0.636662 0.6904162 0.6326393 0.6460034 0.6668899 0.65100676 0.6473627 0.6375937 0.64829123 0.68357205 0.63442385 0.68396354 0.63266027 0.65023965 0.6886317 0.6494579 0.6880937 0.6330526 0.671288 0.64510965 0.6599827 0.65046173 0.64991724 0.6384424 0.6448349 0.68635046 0.63923407 0.65948915 0.6711958 0.655399
0.5095095 0.6544032 0.6432875 0.6316185 0.66223043 0.6425927 0.65586823 0.6331494 0.6623674 0.64914536 0.63174427 0.6417299 0.6380528 0.6818086 0.65065694 0.64378244 0.6517097 0.6500619 0.63716215 0.68937975 0.64909744 0.6363502 0.69018954 0.63231 0.6457137 0.6666 0.65073395 0.64707047 0.63727534 0.6479931 0.68331134 0.6341091 0.68370354 0.6323367 0.64995533 0.6884045 0.64917195 0.6878564 0.6327289 0.6710081 0.6448121 0.65970516 0.6501765 0.64962465 0.6381246 0.6445404 0.68611205 0.6389224 0.65921026 0.670917 0.65513563
0.5105105 0.6541281 0.6429813 0.6312895 0.6619277 0.64228994 0.6556032 0.6328169 0.6620644 0.6488496 0.63142115 0.6414239 0.63774174 0.68154645 0.6503799 0.64348567 0.65143543 0.64978343 0.63684887 0.68914247 0.64881104 0.6360379 0.6899621 0.63198 0.6454237 0.6663096 0.65046084 0.64677787 0.6369566 0.647695 0.6830507 0.6337942 0.6834429 0.6320129 0.6496712 0.6881768 0.64888555 0.6876187 0.6324048 0.6707279 0.64451444 0.65942734 0.64989126 0.6493316 0.63780653 0.6442453 0.68587357 0.63861024 0.65893114 0.6706377 0.6548724
0.5115115 0.6538526 0.6426745 0.6309605 0.66162485 0.64198685 0.65533805 0.6324839 0.66176164 0.648553 0.6310979 0.64111745 0.6374301 0.68128425 0.6501027 0.6431882 0.65116096 0.64950454 0.63653535 0.68890476 0.6485245 0.63572514 0.6897346 0.63164985 0.64513326 0.6660191 0.65018773 0.64648485 0.63663757 0.6473966 0.6827894 0.6334796 0.6831818 0.6316891 0.64938664 0.6879485 0.64859885 0.6873805 0.63208026 0.6704473 0.6442163 0.65914935 0.64960533 0.6490377 0.63748795 0.6439504 0.68563473 0.63829803 0.6586519 0.67035824 0.6546085
0.5125125 0.6535768 0.6423675 0.630631 0.66132206 0.64168346 0.65507215 0.63215077 0.66145855 0.6482559 0.63077426 0.64081055 0.6371183 0.6810218 0.64982504 0.6428906 0.6508863 0.6492254 0.63622135 0.6886664 0.6482374 0.6354126 0.68950635 0.6313195 0.6448426 0.66572833 0.64991397 0.6461915 0.6363178 0.64709806 0.6825278 0.6331647 0.6829201 0.63136464 0.6491016 0.68771994 0.6483116 0.6871418 0.63175577 0.67016655 0.6439181 0.6588709 0.64931905 0.64874405 0.6371692 0.6436552 0.6853958 0.6379851 0.6583723 0.67007864 0.6543446
0.5135135 0.6533007 0.6420599 0.6303014 0.66101867 0.64137965 0.6548062 0.63181746 0.66115516 0.6479587 0.6304504 0.6405036 0.6368064 0.68075854 0.64954734 0.64259243 0.6506114 0.64894587 0.6359073 0.68842775 0.64794993 0.63509935 0.68927795 0.6309883 0.6445517 0.66543734 0.6496399 0.64589804 0.63599813 0.6467988 0.68226534 0.6328493 0.6826583 0.63104016 0.6488166 0.6874912 0.6480239 0.68690276 0.63143075 0.6698855 0.6436194 0.6585923 0.649032 0.6484493 0.63684994 0.64335936 0.6851558 0.63767236 0.65809226 0.66979843 0.6540805
0.5145145 0.65302426 0.64175224 0.62997144 0.66071546 0.64107585 0.65454024 0.6314835 0.66085154 0.64766085 0.63012636 0.6401966 0.6364939 0.6804951 0.64926916 0.6422938 0.65033597 0.64866614 0.63559294 0.6881888 0.64766186 0.6347861 0.68904877 0.6306576 0.6442604 0.66514593 0.64936566 0.6456042 0.63567793 0.6464999 0.6820028 0.6325344 0.6823962 0.63071495 0.64853114 0.6872621 0.64773566 0.6866634 0.63110554 0.66960406 0.64332074 0.6583134 0.6487449 0.6481542 0.6365303 0.6430639 0.68491566 0.63735914 0.65781206 0.66951793 0.6538159
0.5155155 0.65274763 0.6414441 0.62964094 0.6604117 0.6407719 0.65427357 0.6311494 0.6605478 0.6473627 0.6298019 0.63988906 0.63618135 0.6802312 0.64899075 0.6419952 0.65006065 0.6483861 0.63527846 0.6879492 0.6473734 0.63447267 0.6888195 0.6303262 0.643969 0.6648546 0.6490915 0.64531 0.63535756 0.64620036 0.68173945 0.63221896 0.6821334 0.63038987 0.6482457 0.68703234 0.6474473 0.68642336 0.63078004 0.66932255 0.6430219 0.6580342 0.6484572 0.6478588 0.6362107 0.6427676 0.68467516 0.6370454 0.6575316 0.66923755 0.6535511
0.5165165 0.6524708 0.64113563 0.6293107 0.6601078 0.6404672 0.65400684 0.63081527 0.66024417 0.64706403 0.62947756 0.6395816 0.6358683 0.679967 0.64871204 0.64169586 0.6497849 0.64810616 0.6349634 0.68770957 0.64708453 0.63415873 0.6885897 0.62999463 0.6436771 0.66456264 0.6488166 0.64501566 0.6350368 0.645901 0.68147635 0.6319036 0.6818699 0.6300646 0.6479599 0.6868022 0.64715844 0.6861834 0.63045436 0.66904056 0.6427225 0.6577547 0.6481691 0.6475632 0.6358903 0.64247143 0.6844344 0.63673127 0.65725124 0.6689566 0.65328634
0.5175175 0.65219396 0.640827 0.6289796 0.6598041 0.6401629 0.6537401 0.6304809 0.65994024 0.6467652 0.6291528 0.639274 0.63555485 0.6797023 0.648433 0.6413964 0.6495089 0.6478255 0.63464844 0.6874693 0.6467953 0.6338448 0.6883597 0.6296625 0.6433848 0.66427076 0.6485417 0.6447209 0.6347157 0.6456013 0.6812124 0.63158816 0.6816064 0.62973875 0.6476737 0.6865717 0.64686906 0.68594235 0.6301282 0.6687582 0.6424233 0.65747535 0.6478804 0.647267 0.6355697 0.642175 0.6841931 0.63641715 0.6569702 0.6686755 0.65302086
0.5185185 0.65191674 0.64051753 0.6286486 0.6595 0.6398579 0.65347284 0.6301461 0.6596361 0.646466 0.6288281 0.63896567 0.6352412 0.67943716 0.64815396 0.6410964 0.64923275 0.64754486 0.6343332 0.6872288 0.6465056 0.63353074 0.6881292 0.6293305 0.6430921 0.66397876 0.6482668 0.64442587 0.6343942 0.6453009 0.6809484 0.6312727 0.6813421 0.6294128 0.6473874 0.68634087 0.6465791 0.6857015 0.62980217 0.66847605 0.6421238 0.65719557 0.64759153 0.6469704 0.6352491 0.64187837 0.68395185 0.6361027 0.656689 0.66839415 0.65275544
0.5195195 0.6516393 0.64020777 0.6283175 0.65919584 0.6395526 0.6532053 0.62981117 0.6593318 0.6461661 0.62850296 0.63865775 0.6349273 0.6791719 0.64787465 0.6407962 0.64895636 0.6472639 0.63401765 0.6869877 0.64621556 0.6332161 0.6878986 0.6289981 0.6427995 0.66368663 0.64799136 0.6441305 0.6340727 0.64500076 0.6806837 0.63095725 0.6810779 0.62908703 0.64710087 0.6861099 0.6462891 0.68546015 0.6294757 0.6681933 0.641824 0.65691555 0.6473023 0.64667344 0.63492787 0.64158154 0.68370974 0.63578796 0.6564081 0.66811246 0.65248954
0.5205205 0.65136135 0.6398983 0.6279858 0.65889144 0.6392474 0.65293777 0.6294763 0.65902746 0.64586604 0.6281779 0.6383495 0.6346133 0.67890596 0.6475949 0.64049584 0.64867973 0.6469827 0.63370204 0.6867463 0.6459253 0.63290155 0.68766713 0.6286657 0.64250666 0.66339415 0.64771587 0.64383537 0.6337509 0.6447002 0.68041867 0.6306417 0.6808133 0.6287608 0.6468143 0.68587846 0.6459988 0.6852184 0.6291491 0.66791046 0.6415241 0.6566351 0.6470124 0.64637595 0.63460654 0.64128435 0.68346745 0.6354729 0.6561264 0.66783065 0.65222365
0.5215215 0.6510837 0.6395881 0.6276542 0.6585873 0.6389417 0.65266985 0.62914073 0.65872294 0.64556557 0.6278525 0.63804114 0.634299 0.67863965 0.6473152 0.6401949 0.64840305 0.64670134 0.6333866 0.6865048 0.64563453 0.6325867 0.68743587 0.62833303 0.64221334 0.66310155 0.64743996 0.64353925 0.63342875 0.64439994 0.6801533 0.6303261 0.6805482 0.6284342 0.64652735 0.68564665 0.6457079 0.68497634 0.6288224 0.6676275 0.6412238 0.65635484 0.64672256 0.64607817 0.63428503 0.64098734 0.6832246 0.63515747 0.65584475 0.6675484 0.6519576
0.5225225 0.6508054 0.6392777 0.62732244 0.65828264 0.6386359 0.65240175 0.62880534 0.65841836 0.6452649 0.6275272 0.6377323 0.63398427 0.67837334 0.6470351 0.6398936 0.64812624 0.6464197 0.6330704 0.6862626 0.64534354 0.632272 0.6872038 0.6280001 0.64192003 0.66280866 0.6471641 0.6432434 0.63310665 0.6440992 0.6798878 0.6300104 0.68028235 0.62810785 0.64624035 0.68541425 0.6454168 0.6847339 0.62849545 0.66734403 0.64092386 0.65607435 0.64643204 0.6457804 0.6339633 0.6406901 0.6829819 0.6348421 0.6555631 0.66726655 0.6516913
0.5235235 0.6505271 0.63896716 0.6269903 0.6579781 0.6383302 0.6521334 0.62846947 0.6581139 0.6449638 0.6272015 0.6374234 0.6336697 0.6781064 0.646755 0.63959235 0.64784896 0.64613795 0.6327542 0.6860203 0.6450522 0.6319567 0.6869715 0.62766695 0.6416264 0.6625157 0.64688814 0.642947 0.6327838 0.64379805 0.6796217 0.62969464 0.6800166 0.6277808 0.6459531 0.68518203 0.6451255 0.684491 0.62816834 0.6670607 0.6406232 0.65579337 0.6461414 0.64548177 0.633641 0.64039236 0.68273836 0.63452613 0.6552811 0.66698396 0.65142494
0.5245245 0.6502487 0.6386562 0.62665796 0.6576733 0.63802403 0.65186507 0.6281335 0.65780926 0.64466226 0.6268758 0.6371147 0.63335437 0.67783934 0.6464744 0.6392905 0.6475713 0.64585596 0.63243794 0.68577737 0.64476025 0.6316415 0.6867392 0.6273337 0.6413324 0.6622226 0.64661163 0.6426507 0.63246095 0.64349693 0.6793555 0.629379 0.67975044 0.627454 0.6456655 0.68494904 0.6448334 0.6842481 0.62784106 0.66677696 0.6403226 0.6555125 0.6458502 0.64518267 0.6333188 0.6400947 0.68249476 0.63421035 0.65499896 0.66670126 0.65115815
0.5255255 0.64997005 0.6383448 0.6263256 0.65736854 0.6377176 0.6515965 0.62779754 0.6575044 0.64436066 0.62654984 0.6368059 0.6330393 0.6775719 0.64619374 0.6389887 0.6472937 0.6455739 0.6321214 0.6855342 0.64446837 0.6313259 0.6865061 0.62700015 0.6410384 0.6619293 0.646335 0.642354 0.632138 0.6431957 0.6790885 0.62906337 0.6794841 0.62712693 0.645378 0.6847161 0.64454126 0.68400455 0.6275136 0.6664932 0.64002216 0.65523154 0.64555883 0.6448838 0.632996 0.63979703 0.6822507 0.63389426 0.6547167 0.6664185 0.6508913
0.5265265 0.64969105 0.6380333 0.6259932 0.6570638 0.63741094 0.6513275 0.6274612 0.6571994 0.6440586 0.6262241 0.6364965 0.63272387 0.6773041 0.64591295 0.63868636 0.64701617 0.6452918 0.631805 0.68529093 0.64417607 0.6310108 0.68627304 0.6266665 0.6407441 0.6616362 0.64605826 0.64205724 0.63181466 0.6428944 0.6788216 0.6287477 0.67921704 0.62679994 0.6450902 0.6844826 0.64424866 0.68376076 0.62718624 0.6662093 0.6397211 0.6549503 0.64526725 0.6445843 0.6326735 0.63949895 0.68200636 0.63357776 0.65443426 0.6661356 0.65062374
0.5275275 0.649412 0.6377216 0.6256602 0.656759 0.63710445 0.65105844 0.6271246 0.65689456 0.6437563 0.6258979 0.63618755 0.632408 0.67703575 0.64563215 0.63838387 0.6467385 0.6450092 0.6314884 0.6850472 0.6438835 0.63069487 0.6860396 0.62633276 0.6404495 0.6613431 0.6457812 0.6417603 0.63149136 0.6425928 0.6785541 0.62843204 0.67895 0.62647223 0.6448023 0.6842489 0.6439561 0.68351656 0.62685853 0.6659251 0.63942033 0.6546689 0.64497524 0.6442844 0.63235015 0.639201 0.6817617 0.6332613 0.65415174 0.66585255 0.65035677
0.5285285 0.6491328 0.6374095 0.6253273 0.6564541 0.63679755 0.65078914 0.62678856 0.6565897 0.6434534 0.62557185 0.6358782 0.6320923 0.67676735 0.645351 0.638081 0.6464603 0.64472663 0.6311715 0.6848031 0.6435904 0.63037914 0.6858059 0.6259987 0.6401549 0.6610492 0.6455044 0.6414628 0.63116753 0.64229137 0.67828643 0.6281164 0.67868227 0.62614495 0.64451414 0.68401504 0.6436628 0.68327224 0.62653047 0.6656408 0.6391194 0.6543876 0.6446827 0.6439845 0.63202727 0.6389028 0.6815168 0.6329445 0.6538692 0.665569 0.650089
0.5295295 0.6488535 0.6370972 0.62499416 0.65614915 0.63649064 0.65051967 0.6264518 0.6562847 0.64315057 0.6252458 0.6355688 0.6317763 0.6764988 0.6450697 0.63777816 0.6461821 0.64444387 0.63085437 0.6845587 0.64329726 0.63006294 0.6855718 0.6256649 0.63985986 0.6607556 0.64522713 0.64116555 0.6308438 0.6419894 0.67801833 0.6278011 0.67841464 0.625817 0.6442262 0.68378043 0.64336956 0.68302757 0.6262026 0.66535646 0.6388179 0.65410626 0.6443903 0.643684 0.6317038 0.6386043 0.68127203 0.6326278 0.65358675 0.6652857 0.6498219
0.5305305 0.64857376 0.63678473 0.6246612 0.6558442 0.6361835 0.65025026 0.626115 0.65597934 0.64284754 0.62491924 0.63525915 0.63146025 0.67622954 0.64478844 0.637475 0.6459041 0.64416116 0.63053733 0.6843143 0.6430036 0.6297469 0.6853373 0.6253304 0.63956493 0.66046184 0.64494956 0.6408679 0.6305198 0.6416877 0.67775 0.6274854 0.6781465 0.6254895 0.6439376 0.683546 0.6430759 0.68278277 0.62587476 0.66507196 0.63851684 0.65382445 0.6440973 0.6433833 0.63138014 0.6383059 0.68102634 0.6323105 0.65330356 0.66500217 0.64955384
0.5315315 0.6482943 0.636472 0.62432784 0.6555393 0.63587606 0.64998066 0.62577814 0.65567464 0.6425441 0.62459284 0.6349496 0.63114405 0.6759603 0.6445069 0.6371715 0.64562565 0.6438782 0.6302202 0.68406916 0.6427098 0.62943083 0.6851028 0.62499624 0.6392698 0.6601682 0.6446722 0.64057016 0.6301957 0.64138573 0.67748153 0.62716997 0.6778781 0.62516165 0.64364916 0.6833111 0.642782 0.68253744 0.62554634 0.66478723 0.6382154 0.6535427 0.64380425 0.64308244 0.6310566 0.6380074 0.68078053 0.6319931 0.6530206 0.66471857 0.6492859
0.5325325 0.6480146 0.6361591 0.6239946 0.65523434 0.6355687 0.6497109 0.62544125 0.65536946 0.64224035 0.6242665 0.63463986 0.6308273 0.6756904 0.6442253 0.6368678 0.6453471 0.64359516 0.6299029 0.68382376 0.64241576 0.62911445 0.6848675 0.6246618 0.63897437 0.65987444 0.6443947 0.64027214 0.6298714 0.64108354 0.6772124 0.6268545 0.6776093 0.6248341 0.6433606 0.68307596 0.6424878 0.6822915 0.62521833 0.6645025 0.6379139 0.65326077 0.6435107 0.6427811 0.63073266 0.6377089 0.6805347 0.6316759 0.65273756 0.6644345 0.64901793
0.5335335 0.64773476 0.6358463 0.623661 0.65492934 0.63526124 0.64944106 0.62510395 0.6550646 0.6419365 0.6239401 0.6343302 0.63051087 0.67542076 0.64394355 0.6365643 0.6450684 0.6433121 0.62958556 0.6835785 0.6421215 0.6287983 0.6846325 0.62432724 0.63867885 0.6595805 0.6441167 0.63997406 0.6295468 0.6407814 0.67694336 0.6265391 0.6773402 0.624506 0.6430719 0.68284035 0.64219344 0.6820458 0.6248901 0.66421777 0.63761216 0.6529788 0.6432172 0.6424798 0.63040876 0.6374102 0.68028826 0.63135844 0.6524545 0.6641507 0.6487499
0.5345345 0.6474548 0.63553286 0.62332755 0.6546244 0.63495356 0.64917076 0.624767 0.65475947 0.6416324 0.62361354 0.63402027 0.6301942 0.6751506 0.6436617 0.63626033 0.64479 0.64302874 0.629268 0.68333256 0.641827 0.6284819 0.6843967 0.6239926 0.6383832 0.65928656 0.64383906 0.6396759 0.6292225 0.6404791 0.67667425 0.62622404 0.677071 0.62417805 0.642783 0.6826047 0.6418987 0.6817999 0.62456185 0.6639327 0.63731086 0.65269685 0.6429232 0.6421778 0.6300846 0.6371113 0.68004173 0.63104075 0.6521713 0.6638669 0.6484816
0.5355355 0.64717466 0.6352194 0.62299395 0.6543195 0.63464606 0.6489006 0.6244297 0.65445405 0.64132804 0.6232869 0.63371056 0.62987727 0.6748801 0.6433798 0.63595605 0.64451087 0.6427453 0.6289507 0.6830865 0.64153224 0.6281656 0.6841611 0.62365794 0.6380875 0.65899265 0.64356107 0.63937753 0.62889785 0.64017683 0.6764042 0.6259087 0.6768014 0.6238498 0.6424943 0.6823689 0.641604 0.6815532 0.62423307 0.66364753 0.6370092 0.6524147 0.6426291 0.641876 0.6297601 0.63681245 0.67979497 0.63072294 0.65188795 0.66358256 0.6482132
0.5365365 0.6468945 0.63490593 0.62266016 0.6540147 0.634338 0.6486301 0.62409234 0.65414953 0.64102364 0.62296057 0.63340074 0.6295603 0.67460954 0.6430978 0.6356518 0.6442319 0.6424619 0.6286331 0.68284017 0.6412372 0.6278487 0.6839251 0.623323 0.63779163 0.65869856 0.6432831 0.6390793 0.6285729 0.63987434 0.67613417 0.6255935 0.6765318 0.6235216 0.64220524 0.6821328 0.64130896 0.68130654 0.6239049 0.66336256 0.6367074 0.65213263 0.64233464 0.6415739 0.6294357 0.63651365 0.6795479 0.63040507 0.65160483 0.6632985 0.6479446
0.5375375 0.6466142 0.6345919 0.62232643 0.65370953 0.6340301 0.6483602 0.62375504 0.6538445 0.6407186 0.62263376 0.6330905 0.62924325 0.6743386 0.6428157 0.6353471 0.643953 0.6421784 0.6283154 0.68259335 0.6409421 0.6275322 0.68368876 0.6229882 0.6374954 0.6584046 0.643005 0.6387805 0.6282479 0.6395718 0.6758642 0.62527853 0.67626184 0.62319356 0.641916 0.6818962 0.6410135 0.68105996 0.6235762 0.6630774 0.6364056 0.65185046 0.6420401 0.64127153 0.6291113 0.63621444 0.67930067 0.630087 0.65132165 0.6630142 0.64767605
0.5385385 0.64633375 0.6342782 0.6219925 0.65340453 0.6337219 0.64808935 0.62341744 0.6535395 0.6404138 0.62230724 0.6327806 0.62892634 0.67406744 0.64253354 0.63504237 0.6436739 0.6418948 0.62799776 0.6823465 0.6406467 0.62721574 0.6834524 0.62265325 0.63719916 0.65811044 0.6427269 0.6384819 0.62792283 0.6392693 0.6755937 0.6249636 0.67599136 0.6228654 0.6416268 0.6816598 0.6407182 0.6808128 0.62324774 0.662792 0.63610387 0.65156806 0.6417451 0.6409688 0.6287864 0.63591576 0.67905307 0.6297686 0.6510383 0.66273004 0.64740705
0.5395395 0.6460533 0.63396406 0.6216588 0.65309966 0.63341415 0.6478189 0.6230798 0.6532344 0.64010847 0.62198085 0.63247085 0.6286089 0.67379594 0.6422513 0.6347378 0.6433947 0.64161134 0.6276801 0.6820996 0.64035106 0.6268991 0.6832157 0.6223185 0.63690275 0.6578166 0.64244837 0.6381828 0.62759775 0.6389667 0.6753229 0.6246487 0.6757209 0.622537 0.64133745 0.6814228 0.64042234 0.6805653 0.622919 0.6625067 0.6358021 0.65128595 0.6414503 0.64066595 0.62846184 0.6356165 0.6788051 0.6294508 0.6507548 0.66244555 0.6471383
0.5405405 0.64577234 0.63364995 0.62132466 0.65279496 0.6331059 0.6475479 0.6227421 0.65292966 0.63980305 0.6216541 0.63216054 0.6282914 0.67352474 0.6419692 0.6344327 0.64311534 0.6413273 0.62736225 0.68185204 0.64005524 0.62658244 0.6829785 0.62198347 0.63660663 0.6575224 0.6421699 0.63788396 0.62727284 0.6386642 0.67505217 0.624334 0.67544997 0.6222086 0.64104825 0.6811858 0.6401265 0.6803175 0.6225903 0.6622215 0.63549995 0.65100354 0.6411548 0.640363 0.6281369 0.6353174 0.6785572 0.6291324 0.65047145 0.6621612 0.6468693
0.5415415 0.64549184 0.6333355 0.62099075 0.6524901 0.6327977 0.6472772 0.62240475 0.6526249 0.6394975 0.6213274 0.6318506 0.6279742 0.6732528 0.64168674 0.6341277 0.64283586 0.6410438 0.62704444 0.6816045 0.6397595 0.62626565 0.6827412 0.6216484 0.6363101 0.6572283 0.6418912 0.6375851 0.6269474 0.63836133 0.6747807 0.62401944 0.67517906 0.6218802 0.64075893 0.6809484 0.6398303 0.68006957 0.62226146 0.6619362 0.6351979 0.6507214 0.6408594 0.64005965 0.6278119 0.6350181 0.678309 0.62881404 0.6501879 0.66187674 0.64660037
0.5425425 0.6452111 0.63302106 0.62065685 0.65218544 0.63248944 0.6470065 0.6220672 0.65232015 0.6391918 0.6210009 0.6315406 0.62765676 0.67298067 0.6414044 0.63382214 0.64255637 0.64076 0.6267267 0.68135667 0.63946337 0.6259488 0.68250394 0.6213133 0.63601327 0.65693426 0.6416129 0.63728607 0.626622 0.6380584 0.6745094 0.6237049 0.67490786 0.62155205 0.6404695 0.6807105 0.63953424 0.6798216 0.6219328 0.6616506 0.6348961 0.65043896 0.64056396 0.6397561 0.6274869 0.634719 0.6780608 0.6284955 0.6499046 0.6615921 0.64633125
0.5435435 0.64493024 0.63270634 0.62032294 0.651881 0.63218105 0.64673567 0.6217296 0.6520154 0.6388859 0.620674 0.63123065 0.62733936 0.6727086 0.6411219 0.63351715 0.6422771 0.64047617 0.6264088 0.68110853 0.639167 0.62563205 0.6822661 0.6209783 0.635717 0.6566401 0.6413341 0.6369868 0.6262965 0.6377558 0.6742378 0.6233905 0.6746363 0.62122375 0.64017993 0.68047273 0.63923776 0.67957324 0.62160426 0.6613653 0.6345942 0.6501566 0.64026827 0.6394529 0.6271618 0.63441986 0.67781216 0.6281773 0.6496209 0.6613077 0.6460622
0.5445445 0.6446495 0.6323917 0.6199888 0.65157646 0.63187283 0.6464644 0.621392 0.65171057 0.6385798 0.6203475 0.6309204 0.6270215 0.672436 0.6408393 0.6332115 0.6419976 0.64019245 0.62609106 0.6808603 0.6388708 0.62531525 0.68202823 0.62064326 0.63541996 0.6563461 0.64105546 0.63668746 0.62597114 0.63745326 0.6739658 0.6230764 0.67436457 0.62089556 0.63989055 0.680235 0.638941 0.6793248 0.6212755 0.66107994 0.6342924 0.64987427 0.6399722 0.6391489 0.6268366 0.63412046 0.67756337 0.6278587 0.64933765 0.66102314 0.645793
0.5455455 0.6443686 0.63207704 0.6196546 0.651272 0.63156426 0.6461934 0.6210544 0.65140647 0.63827366 0.620021 0.6306105 0.6267039 0.67216355 0.64055693 0.6329061 0.641718 0.6399085 0.62577313 0.68061185 0.6385737 0.6249986 0.68179023 0.62030816 0.63512355 0.65605223 0.6407767 0.6363882 0.62564564 0.6371505 0.6736939 0.62276244 0.6740928 0.6205672 0.639601 0.67999655 0.63864446 0.67907614 0.6209468 0.66079414 0.6339904 0.6495919 0.6396762 0.638845 0.6265114 0.6338213 0.67731416 0.62754 0.649054 0.6607386 0.6455234
0.5465465 0.6440874 0.6317619 0.61932075 0.65096784 0.63125587 0.645922 0.6207167 0.651102 0.63796705 0.61969453 0.6303006 0.6263863 0.6718909 0.6402742 0.63260067 0.64143836 0.63962483 0.6254553 0.68036324 0.63827693 0.6246815 0.68155164 0.6199728 0.63482666 0.6557582 0.64049786 0.6360888 0.62531996 0.63684756 0.67342156 0.6224483 0.67382056 0.6202389 0.63931113 0.67975825 0.6383477 0.67882735 0.6206183 0.6605089 0.63368833 0.64930934 0.6393801 0.6385409 0.62618613 0.633522 0.6770649 0.6272211 0.64877063 0.66045415 0.6452543
0.5475475 0.64380646 0.631447 0.6189867 0.65066326 0.63094735 0.6456509 0.6203792 0.6507974 0.637661 0.6193681 0.6299904 0.62606883 0.6716175 0.63999194 0.6322946 0.64115864 0.6393408 0.6251373 0.68011427 0.6379802 0.6243651 0.6813134 0.61963785 0.63452953 0.6554642 0.6402191 0.6357892 0.6249943 0.63654476 0.67314917 0.6221348 0.6735482 0.6199107 0.63902164 0.6795199 0.63805056 0.6785782 0.6202894 0.66022325 0.6333863 0.6490271 0.6390837 0.6382366 0.62586075 0.6332229 0.67681575 0.6269026 0.64848715 0.66016954 0.6449849
0.5485485 0.64352554 0.6311319 0.6186524 0.6503591 0.6306388 0.64537966 0.6200416 0.65049344 0.63735425 0.61904186 0.62968063 0.625751 0.6713445 0.63970923 0.6319892 0.64087903 0.63905716 0.6248198 0.67986506 0.63768333 0.6240481 0.6810743 0.6193027 0.6342327 0.6551704 0.63993996 0.63548976 0.62466884 0.6362421 0.6728762 0.6218214 0.6732757 0.6195828 0.63873214 0.67928106 0.6377535 0.67832875 0.6199608 0.6599379 0.6330845 0.6487447 0.63878703 0.6379322 0.6255353 0.6329234 0.67656577 0.626584 0.6482039 0.65988487 0.6447153
0.5495495 0.6432443 0.6308169 0.6183187 0.6500551 0.6303305 0.64510804 0.61970395 0.6501891 0.6370476 0.6187153 0.62937057 0.6254333 0.6710711 0.63942695 0.6316833 0.64059937 0.638773 0.6245019 0.6796158 0.6373859 0.6237315 0.68083555 0.61896753 0.6339356 0.65487653 0.639661 0.6351902 0.62434316 0.6359395 0.67260355 0.6215078 0.67300326 0.61925447 0.6384424 0.679042 0.63745606 0.6780792 0.61963236 0.6596524 0.6327825 0.64846236 0.6384901 0.6376278 0.6252099 0.63262415 0.6763163 0.6262654 0.6479204 0.6596007 0.6444458
0.5505506 0.6429632 0.6305016 0.6179847 0.6497512 0.6300219 0.6448371 0.6193664 0.6498852 0.6367407 0.6183891 0.62906075 0.62511563 0.6707975 0.639144 0.6313771 0.6403197 0.63848937 0.624184 0.67936635 0.6370891 0.6234149 0.68059653 0.6186326 0.6336386 0.65458304 0.63938236 0.6348906 0.6240171 0.63563657 0.6723306 0.6211945 0.6727305 0.6189262 0.63815254 0.678803 0.6371587 0.6778295 0.619304 0.65936714 0.63248056 0.64818007 0.63819367 0.6373231 0.6248844 0.63232493 0.676066 0.6259463 0.6476371 0.6593158 0.6441763
0.5515516 0.64268214 0.6301863 0.6176506 0.6494475 0.62971354 0.6445654 0.6190288 0.6495814 0.6364338 0.61806303 0.62875104 0.6247977 0.67052376 0.6388617 0.6310712 0.6400399 0.6382054 0.62386644 0.6791165 0.6367916 0.62309813 0.68035734 0.6182977 0.63334167 0.65428936 0.63910323 0.63459104 0.6236917 0.6353337 0.67205757 0.62088126 0.67245734 0.6185983 0.6378629 0.67856383 0.6368613 0.6775797 0.61897534 0.65908164 0.63217866 0.64789784 0.6378967 0.6370184 0.6245591 0.63202584 0.6758161 0.6256278 0.6473538 0.65903157 0.64390653
0.5525526 0.64240104 0.629871 0.61731684 0.6491438 0.6294049 0.644294 0.61869127 0.6492776 0.6361268 0.6177371 0.6284412 0.62448 0.67024994 0.63857925 0.63076526 0.6397603 0.6379217 0.62354857 0.67886674 0.63649404 0.62278134 0.68011767 0.6179626 0.63304436 0.6539958 0.63882434 0.6342915 0.623366 0.63503104 0.67178416 0.6205686 0.67218405 0.61827016 0.6375735 0.6783242 0.6365638 0.6773296 0.6186469 0.65879625 0.6318768 0.6476158 0.6375999 0.63671356 0.6242336 0.63172656 0.67556584 0.62530905 0.64707094 0.65874696 0.64363706
0.5535536 0.6421197 0.6295554 0.6169829 0.6488401 0.6290965 0.6440227 0.61835414 0.648974 0.6358196 0.61741084 0.6281313 0.62416226 0.66997594 0.63829666 0.6304591 0.63948053 0.637638 0.6232309 0.6786166 0.6361965 0.6224648 0.6798781 0.6176278 0.6327474 0.6537021 0.6385454 0.6339918 0.62304014 0.6347283 0.6715108 0.62025577 0.6719107 0.61794204 0.6372838 0.67808443 0.6362661 0.67707956 0.6183187 0.6585109 0.63157517 0.6473337 0.63730276 0.6364085 0.6239084 0.6314275 0.6753154 0.62499005 0.6467874 0.6584624 0.6433674
0.5545546 0.64183867 0.62924016 0.6166494 0.6485368 0.62878793 0.64375144 0.6180169 0.6486706 0.63551235 0.6170848 0.6278217 0.62384474 0.6697019 0.6380144 0.63015276 0.639201 0.6373542 0.62291354 0.67836636 0.63589895 0.6221482 0.6796385 0.61729306 0.6324501 0.6534086 0.6382662 0.633692 0.6227146 0.63442564 0.6712372 0.61994314 0.6716373 0.61761427 0.6369938 0.67784506 0.6359683 0.6768293 0.6179902 0.65822566 0.63127345 0.6470517 0.6370054 0.63610345 0.6235826 0.63112825 0.67506474 0.6246716 0.64650434 0.6581779 0.64309776
0.5555556 0.64155746 0.6289248 0.6163155 0.6482333 0.6284793 0.6434796 0.61767924 0.6483671 0.6352052 0.61675876 0.62751204 0.62352705 0.66942763 0.6377318 0.6298467 0.6389211 0.6370704 0.6225959 0.678116 0.6356013 0.62183183 0.67939854 0.61695796 0.63215286 0.6531155 0.6379874 0.6333924 0.6223888 0.6341229 0.67096335 0.6196309 0.67136365 0.6172863 0.6367042 0.6776051 0.63567054 0.67657864 0.61766195 0.6579404 0.6309716 0.6467698 0.636708 0.6357982 0.62325746 0.6308294 0.674814 0.6243527 0.6462214 0.6578937 0.64282787
0.5565566 0.6412762 0.62860906 0.61598194 0.64793044 0.6281709 0.64320815 0.6173423 0.64806384 0.6348979 0.616433 0.62720233 0.62320936 0.66915315 0.6374495 0.6295406 0.6386413 0.636787 0.6222785 0.6778656 0.63530326 0.62151545 0.6791584 0.61662334 0.6318557 0.6528221 0.6377085 0.6330927 0.6220634 0.6338204 0.6706893 0.6193187 0.6710898 0.61695886 0.6364145 0.6773648 0.6353725 0.67632806 0.6173338 0.6576554 0.63067013 0.64648765 0.63641083 0.63549304 0.62293196 0.63053006 0.67456317 0.6240341 0.6459383 0.6576094 0.64255846
0.5575576 0.6409952 0.62829375 0.61564815 0.64762735 0.62786245 0.6429368 0.6170051 0.64776075 0.6345902 0.6161075 0.6268929 0.6228917 0.66887873 0.63716716 0.6292343 0.6383615 0.6365034 0.6219611 0.6776149 0.6350054 0.621199 0.67891824 0.6162888 0.6315587 0.65252876 0.63742954 0.63279295 0.6217377 0.6335178 0.6704153 0.6190073 0.670816 0.61663103 0.636125 0.67712474 0.63507473 0.67607707 0.617006 0.65737027 0.63036835 0.6462056 0.63611346 0.6351876 0.62260634 0.6302315 0.67431223 0.6237155 0.64565545 0.6573251 0.64228857
0.5585586 0.64071393 0.6279781 0.6153146 0.6473246 0.62755424 0.64266515 0.616668 0.6474579 0.63428265 0.6157818 0.6265836 0.62257415 0.6686041 0.63688475 0.6289279 0.638082 0.63621974 0.62164366 0.677364 0.63470757 0.6208827 0.6786777 0.6159539 0.6312615 0.65223587 0.6371506 0.6324932 0.6214123 0.63321537 0.6701413 0.6186952 0.6705421 0.6163036 0.635835 0.6768843 0.6347766 0.6758263 0.61667806 0.65708536 0.63006675 0.645924 0.63581586 0.63488215 0.6222811 0.62993217 0.67406106 0.6233968 0.6453727 0.6570409 0.64201903
0.5595596 0.64043283 0.6276625 0.6149811 0.6470219 0.6272457 0.64239365 0.6163311 0.6471552 0.6339755 0.6154563 0.62627417 0.6222566 0.6683291 0.6366027 0.6286217 0.63780236 0.63593644 0.62132645 0.6771132 0.63440984 0.6205666 0.67843723 0.6156198 0.6309644 0.6519429 0.63687164 0.6321936 0.62108654 0.632913 0.669867 0.61838377 0.67026794 0.61597615 0.63554555 0.676644 0.6344787 0.675575 0.6163502 0.6568003 0.6297656 0.64564246 0.6355182 0.63457674 0.6219559 0.6296336 0.6738098 0.62307817 0.64508986 0.65675676 0.6417492
0.5605606 0.64015156 0.627347 0.6146479 0.6467194 0.6269375 0.6421221 0.6159942 0.6468525 0.63366777 0.615131 0.6259652 0.6219392 0.6680544 0.63632035 0.62831527 0.6375225 0.63565284 0.6210094 0.676862 0.6341114 0.6202504 0.6781965 0.61528516 0.6306674 0.6516501 0.6365929 0.63189405 0.6207612 0.6326105 0.66959256 0.6180724 0.66999334 0.6156489 0.6352561 0.67640334 0.63418037 0.67532384 0.61602247 0.65651536 0.62946415 0.6453607 0.63522094 0.6342712 0.62163025 0.6293347 0.6735584 0.62275946 0.64480734 0.65647274 0.64147955
0.5615616 0.6398703 0.6270317 0.6143148 0.64641696 0.6266294 0.6418508 0.6156572 0.6465503 0.6333599 0.6148058 0.62565607 0.62162185 0.6677794 0.63603824 0.6280092 0.637243 0.63536984 0.620692 0.6766108 0.63381344 0.6199344 0.67795587 0.6149509 0.63036996 0.65135723 0.6363138 0.63159424 0.62043566 0.6323083 0.6693178 0.6177614 0.66971904 0.6153215 0.6349665 0.6761626 0.6338821 0.6750726 0.6156947 0.65623045 0.62916267 0.6450791 0.6349229 0.6339657 0.6213051 0.62903607 0.67330694 0.62244105 0.6445249 0.6561888 0.64120996
0.5625626 0.63958937 0.626716 0.6139816 0.64611495 0.62632084 0.6415795 0.6153205 0.64624786 0.6330524 0.6144806 0.6253468 0.6213044 0.66750425 0.6357563 0.6277027 0.6369635 0.6350865 0.62037516 0.6763595 0.6335153 0.6196184 0.6777147 0.6146166 0.63007313 0.65106463 0.6360349 0.6312947 0.6201104 0.63200593 0.6690431 0.6174507 0.6694444 0.6149946 0.6346769 0.6759216 0.63358384 0.67482114 0.6153671 0.65594584 0.62886167 0.6447978 0.6346252 0.63366 0.62097996 0.62873733 0.6730553 0.62212276 0.64424235 0.655905 0.64094007
0.5635636 0.6393083 0.6264004 0.61364865 0.64581287 0.626013 0.6413078 0.6149841 0.6459463 0.6327447 0.6141557 0.6250378 0.620987 0.66722906 0.6354742 0.62739664 0.63668406 0.63480324 0.6200583 0.6761077 0.63321716 0.61930245 0.6774737 0.6142826 0.629776 0.65077233 0.63575613 0.6309948 0.6197848 0.6317037 0.66876864 0.6171398 0.6691699 0.6146675 0.6343875 0.67568094 0.6332855 0.6745694 0.6150398 0.65566134 0.6285604 0.64451647 0.63432753 0.6333543 0.62065476 0.62843895 0.6728034 0.6218043 0.6439598 0.6556212 0.640671
0.5645646 0.63902724 0.6260851 0.61331564 0.64551115 0.6257048 0.64103633 0.6146474 0.6456443 0.632437 0.61383086 0.624729 0.6206699 0.66695356 0.6351922 0.6270905 0.63640445 0.6345203 0.6197414 0.67585635 0.6329188 0.6189868 0.67723256 0.61394876 0.62947893 0.65048 0.6354773 0.6306955 0.6194594 0.63140166 0.6684936 0.6168295 0.6688951 0.61434054 0.63409835 0.67543983 0.6329873 0.6743177 0.6147125 0.6553768 0.6282595 0.6442351 0.63402987 0.63304853 0.62032956 0.6281404 0.67255193 0.62148607 0.643678 0.6553377 0.6404011
0.5655656 0.6387461 0.62576944 0.612983 0.6452093 0.6253967 0.64076513 0.6143109 0.6453423 0.6321292 0.61350644 0.62442034 0.62035275 0.6666783 0.6349109 0.62678415 0.6361253 0.6342373 0.6194247 0.6756046 0.63262063 0.61867124 0.67699116 0.61361474 0.6291822 0.6501878 0.6351985 0.6303958 0.6191344 0.6310995 0.66821855 0.61651945 0.66862 0.614014 0.6338089 0.67519844 0.63268906 0.67406595 0.6143854 0.6550925 0.6279586 0.64395404 0.63373196 0.6327428 0.62000453 0.62784183 0.6722995 0.62116766 0.64339554 0.6550537 0.64013153
0.5665666 0.6384652 0.62545407 0.61265004 0.6449079 0.625089 0.64049363 0.6139749 0.6450409 0.6318215 0.61318165 0.6241118 0.62003565 0.6664032 0.634629 0.6264781 0.6358457 0.6339544 0.6191081 0.6753527 0.63232267 0.6183555 0.6767498 0.61328113 0.628885 0.6498959 0.63491964 0.63009644 0.6188094 0.63079774 0.6679437 0.61620957 0.66834515 0.6136872 0.6335196 0.67495716 0.6323908 0.673814 0.6140583 0.65480787 0.6276577 0.64367306 0.6334341 0.632437 0.6196797 0.6275437 0.6720478 0.6208497 0.6431138 0.6547702 0.63986206
0.5675676 0.63818437 0.6251386 0.6123177 0.6446069 0.6247811 0.6402224 0.61363876 0.64473975 0.6315138 0.6128573 0.6238032 0.6197185 0.6661274 0.6343471 0.62617177 0.6355663 0.6336716 0.6187915 0.6751008 0.63202435 0.61804026 0.6765081 0.6129473 0.62858814 0.64960396 0.6346412 0.62979716 0.6184842 0.6304959 0.66766834 0.6159 0.6680703 0.6133608 0.63323057 0.67471594 0.63209224 0.6735621 0.61373144 0.6545237 0.6273569 0.64339215 0.63313633 0.6321311 0.6193547 0.62724537 0.6717956 0.6205317 0.6428319 0.6544868 0.6395927
0.5685686 0.63790345 0.62482333 0.6119851 0.6443059 0.6244732 0.6399509 0.61330265 0.6444383 0.63120586 0.6125332 0.62349474 0.61940193 0.6658517 0.63406545 0.6258657 0.63528705 0.6333888 0.61847514 0.67484856 0.63172626 0.6177251 0.67626673 0.61261404 0.6282915 0.6493122 0.6343627 0.6294977 0.61815935 0.6301939 0.66739315 0.6155904 0.6677952 0.61303455 0.6329413 0.6744745 0.63179415 0.6733099 0.61340445 0.6542396 0.6270563 0.6431114 0.63283825 0.63182557 0.6190299 0.62694746 0.67154336 0.62021357 0.64255 0.65420383 0.639323
0.5695696 0.6376229 0.62450784 0.61165285 0.6440052 0.6241657 0.63967973 0.6129667 0.64413744 0.630898 0.6122091 0.6231863 0.61908513 0.6655762 0.63378435 0.62555957 0.635008 0.63310635 0.6181592 0.67459667 0.63142765 0.6174098 0.6760252 0.6122806 0.62799454 0.64902043 0.63408405 0.6291985 0.61783457 0.6298924 0.66711783 0.6152812 0.66751987 0.61270833 0.63265187 0.674233 0.6314956 0.67305773 0.6130779 0.65395576 0.62675583 0.64283067 0.6325406 0.6315196 0.61870515 0.6266493 0.6712911 0.61989576 0.6422686 0.65392035 0.63905376
0.5705706 0.6373422 0.6241925 0.6113207 0.6437042 0.623858 0.6394085 0.612631 0.64383674 0.6305906 0.6118849 0.6228785 0.6187682 0.6653003 0.63350284 0.6252538 0.6347287 0.632824 0.6178429 0.6743442 0.63112974 0.6170945 0.6757831 0.61194724 0.62769806 0.64872885 0.63380545 0.62889934 0.61750966 0.6295909 0.6668425 0.61497223 0.6672445 0.6123825 0.6323632 0.67399126 0.6311972 0.67280525 0.61275154 0.653672 0.62645537 0.6425504 0.63224256 0.63121355 0.6183807 0.62635136 0.6710387 0.6195779 0.641987 0.6536373 0.63878447
0.5715716 0.6370615 0.6238773 0.6109888 0.64340395 0.6235504 0.6391376 0.61229557 0.64353627 0.63028246 0.61156124 0.62257034 0.6184518 0.66502446 0.63322175 0.6249478 0.6344498 0.6325414 0.6175267 0.6740917 0.6308313 0.61677986 0.67554116 0.6116141 0.6274012 0.6484378 0.63352716 0.6285998 0.617185 0.62928945 0.66656715 0.6146639 0.6669694 0.6120564 0.6320742 0.67374957 0.6308989 0.6725528 0.6124252 0.65338826 0.62615484 0.6422701 0.6319447 0.6309079 0.618056 0.62605363 0.6707862 0.6192604 0.6417058 0.6533544 0.6385152
0.5725726 0.63678074 0.6235622 0.61065686 0.64310366 0.62324303 0.6388663 0.61196005 0.643236 0.6299751 0.6112376 0.6222626 0.6181356 0.66474855 0.6329404 0.62464184 0.634171 0.6322594 0.6172108 0.6738396 0.63053316 0.616465 0.67529935 0.6112813 0.6271047 0.6481469 0.63324875 0.6283008 0.61686057 0.6289882 0.6662916 0.6143554 0.6666937 0.611731 0.6317853 0.6735078 0.6306007 0.6723007 0.6120991 0.6531047 0.6258549 0.6419895 0.63164675 0.6306021 0.6177316 0.62575585 0.6705336 0.6189426 0.64142454 0.65307164 0.63824594
0.5735736 0.6365004 0.6232471 0.61032504 0.64280355 0.6229358 0.63859534 0.61162466 0.6429359 0.62966734 0.6109143 0.6219548 0.61781913 0.66447276 0.6326598 0.624336 0.63389206 0.6319774 0.6168951 0.6735869 0.6302351 0.61615014 0.67505705 0.6109484 0.62680817 0.6478558 0.6329705 0.6280017 0.616536 0.62868714 0.66601586 0.6140475 0.66641843 0.6114054 0.6314965 0.67326593 0.6303024 0.6720481 0.61177313 0.65282136 0.62555474 0.6417096 0.6313489 0.6302963 0.6174073 0.62545836 0.6702812 0.6186251 0.6411433 0.6527889 0.6379767
0.5745746 0.63621974 0.622932 0.6099936 0.64250374 0.6226287 0.6383242 0.6112899 0.64263624 0.62935954 0.6105909 0.62164694 0.6175029 0.66419667 0.6323788 0.6240301 0.63361305 0.63169533 0.61657965 0.67333424 0.6299367 0.6158359 0.674815 0.6106157 0.6265118 0.6475649 0.63269234 0.6277026 0.61621165 0.628386 0.6657404 0.6137395 0.6661425 0.61108 0.63120824 0.67302394 0.6300039 0.6717952 0.61144733 0.6525378 0.62525487 0.6414296 0.6310511 0.6299903 0.6170832 0.6251609 0.6700288 0.6183078 0.6408626 0.65250623 0.6377076
0.5755756 0.6359392 0.62261724 0.6096622 0.64220405 0.6223213 0.6380533 0.6109545 0.64233637 0.62905186 0.61026776 0.62133956 0.6171869 0.66392064 0.6320981 0.62372434 0.6333344 0.6314137 0.6162642 0.67308146 0.6296387 0.61552143 0.67457277 0.6102832 0.6262155 0.6472743 0.6324143 0.62740403 0.61588734 0.62808496 0.6654647 0.613432 0.6658672 0.6107548 0.63091934 0.672782 0.62970567 0.67154264 0.6111214 0.6522548 0.6249551 0.6411498 0.63075334 0.6296847 0.61675906 0.6248636 0.6697757 0.6179905 0.640582 0.6522239 0.63743836
0.5765766 0.6356588 0.62230235 0.6093309 0.64190483 0.6220145 0.63778263 0.6106199 0.642037 0.62874436 0.60994506 0.62103266 0.61687076 0.6636446 0.6318175 0.62341887 0.63305575 0.6311316 0.61594886 0.6728287 0.6293406 0.61520725 0.6743307 0.6099509 0.6259194 0.646984 0.6321364 0.62710494 0.6155637 0.62778413 0.6651887 0.6131245 0.66559136 0.6104299 0.630631 0.6725399 0.62940747 0.67128986 0.6107964 0.6519715 0.62465537 0.64087015 0.6304557 0.629379 0.6164349 0.6245666 0.6695228 0.61767334 0.64030135 0.65194154 0.6371694
0.5775776 0.63537896 0.62198734 0.60899997 0.64160585 0.6217076 0.6375118 0.6102852 0.64173764 0.6284369 0.60962224 0.62072533 0.6165548 0.6633686 0.63153684 0.62311333 0.63277733 0.63085026 0.61563367 0.672576 0.62904257 0.6148934 0.6740881 0.60961896 0.6256232 0.6466936 0.6318585 0.62680626 0.6152397 0.62748337 0.66491294 0.61281765 0.6653158 0.610105 0.6303427 0.6722977 0.62910944 0.6710371 0.6104707 0.65168905 0.6243559 0.64059067 0.6301575 0.62907296 0.6161111 0.6242693 0.66927016 0.6173563 0.64002085 0.65165925 0.6369007
0.5785786 0.6350985 0.62167263 0.60866916 0.64130694 0.621401 0.63724124 0.6099507 0.64143884 0.6281293 0.6092997 0.6204184 0.61623913 0.66309243 0.6312566 0.6228077 0.63249886 0.63056886 0.6153187 0.6723232 0.62874454 0.61457944 0.6738454 0.6092868 0.62532693 0.6464037 0.6315805 0.6265075 0.614916 0.6271831 0.66463697 0.6125109 0.66503996 0.6097803 0.63005435 0.6720557 0.62881136 0.6707842 0.6101458 0.6514062 0.6240567 0.64031136 0.62986004 0.6287674 0.61578727 0.62397254 0.6690172 0.6170394 0.63974047 0.65137774 0.63663197
0.5795796 0.63481873 0.621358 0.6083386 0.64100826 0.62109447 0.6369703 0.6096164 0.6411402 0.62782156 0.6089776 0.62011164 0.61592376 0.6628163 0.63097626 0.6225024 0.63222027 0.6302876 0.615004 0.67207015 0.62844646 0.6142659 0.6736031 0.608955 0.625031 0.6461138 0.6313028 0.6262089 0.614592 0.62688243 0.6643615 0.6122045 0.66476417 0.6094559 0.62976605 0.67181313 0.628513 0.67053115 0.60982096 0.65112346 0.6237574 0.6400322 0.6295621 0.6284616 0.6154638 0.62367564 0.66876435 0.6167227 0.6394604 0.6510955 0.63636315
0.5805806 0.6345388 0.62104356 0.60800785 0.6407098 0.6207876 0.6366998 0.6092823 0.6408416 0.6275143 0.6086553 0.619805 0.61560845 0.66254 0.63069636 0.6221971 0.6319423 0.6300064 0.6146894 0.6718169 0.6281486 0.61395216 0.67336065 0.6086237 0.62473494 0.6458242 0.6310251 0.6259106 0.6142686 0.6265822 0.6640855 0.611898 0.66448855 0.6091318 0.6294781 0.67157096 0.62821496 0.67027813 0.6094961 0.65084124 0.6234581 0.6397532 0.6292647 0.6281562 0.6151404 0.6233789 0.66851133 0.61640596 0.6391806 0.6508138 0.63609433
0.5815816 0.63425887 0.6207291 0.6076775 0.64041173 0.6204815 0.6364293 0.6089487 0.64054334 0.627207 0.60833335 0.6194983 0.61529267 0.662264 0.6304166 0.6218918 0.631664 0.6297255 0.6143747 0.6715639 0.6278507 0.6136388 0.6731181 0.608292 0.6244395 0.64553475 0.63074744 0.62561226 0.6139452 0.6262818 0.6638094 0.6115925 0.6642126 0.60880756 0.6291902 0.6713285 0.6279168 0.67002517 0.6091717 0.6505589 0.62315935 0.6394742 0.62896705 0.62785035 0.6148172 0.6230827 0.6682584 0.6160895 0.6389008 0.65053254 0.6358256
0.5825826 0.63397914 0.6204146 0.6073474 0.64011383 0.6201751 0.63615906 0.6086146 0.64024544 0.6268997 0.60801184 0.61919224 0.6149779 0.66198754 0.6301367 0.62158674 0.63138604 0.62944454 0.6140603 0.67131066 0.627553 0.6133257 0.67287505 0.60796094 0.62414366 0.6452454 0.6304703 0.6253139 0.61362207 0.6259818 0.66353357 0.61128694 0.6639368 0.60848373 0.62890244 0.6710862 0.6276192 0.6697723 0.6088472 0.6502768 0.6228604 0.63919556 0.62866944 0.6275446 0.61449397 0.6227861 0.6680055 0.6157731 0.6386213 0.650251 0.6355572
0.5835836 0.63369936 0.62010026 0.60701746 0.6398162 0.61986905 0.6358888 0.6082812 0.63994765 0.62659216 0.6076904 0.618886 0.61466277 0.6617114 0.629857 0.6212819 0.63110805 0.62916404 0.61374617 0.6710576 0.62725514 0.6130125 0.67263234 0.60762984 0.62384826 0.64495647 0.6301928 0.625016 0.61329895 0.6256821 0.6632573 0.61098146 0.66366076 0.6081602 0.6286144 0.6708437 0.6273211 0.66951895 0.60852295 0.64999485 0.62256193 0.63891715 0.62837183 0.6272396 0.6141709 0.62249 0.667752 0.615457 0.63834184 0.64997 0.63528866
0.5845846 0.6334199 0.6197863 0.6066878 0.6395187 0.6195632 0.6356187 0.6079477 0.6396502 0.62628525 0.60736877 0.6185797 0.61434823 0.6614351 0.6295775 0.6209771 0.63083017 0.62888366 0.6134324 0.6708044 0.6269574 0.6126995 0.6723898 0.60729903 0.62355286 0.6446676 0.6299153 0.62471795 0.6129759 0.6253822 0.66298145 0.6106766 0.6633851 0.60783654 0.6283267 0.6706014 0.6270237 0.6692658 0.6081992 0.64971334 0.6222636 0.6386387 0.62807447 0.62693423 0.613848 0.6221938 0.66749924 0.61514086 0.6380627 0.64968884 0.63502043
0.5855856 0.63314044 0.6194722 0.606358 0.63922125 0.61925757 0.6353483 0.6076147 0.6393529 0.625978 0.60704803 0.61827433 0.61403364 0.6611589 0.6292983 0.62067217 0.6305525 0.6286034 0.61311877 0.6705511 0.6266598 0.61238676 0.67214674 0.6069686 0.6232572 0.64437884 0.6296384 0.62442 0.6126533 0.6250827 0.6627055 0.6103718 0.6631089 0.60751325 0.6280394 0.6703588 0.6267257 0.66901267 0.6078755 0.64943165 0.6219652 0.6383607 0.62777716 0.6266286 0.61352545 0.621898 0.667246 0.61482537 0.6377836 0.6494081 0.6347522
0.5865866 0.632861 0.6191582 0.6060286 0.6389245 0.6189518 0.6350785 0.6072818 0.63905597 0.6256711 0.60672694 0.61796856 0.6137189 0.6608825 0.62901944 0.6203675 0.63027483 0.6283232 0.612805 0.6702979 0.6263623 0.6120743 0.6719039 0.6066379 0.6229623 0.6440904 0.6293614 0.62412214 0.6123305 0.6247832 0.6624293 0.6100672 0.6628329 0.6071902 0.6277522 0.6701162 0.62642795 0.6687594 0.6075518 0.6491503 0.6216671 0.6380823 0.62747985 0.62632334 0.61320275 0.6216021 0.66699284 0.6145095 0.6375047 0.6491273 0.6344841
0.5875876 0.63258165 0.61884433 0.60569954 0.63862777 0.6186462 0.6348086 0.6069492 0.6387589 0.6253641 0.60640633 0.61766315 0.6134046 0.66060627 0.6287401 0.6200628 0.6299975 0.62804306 0.6124912 0.6700442 0.6260651 0.611762 0.6716614 0.6063078 0.62266713 0.6438021 0.6290844 0.62382454 0.61200815 0.62448394 0.66215366 0.60976285 0.662557 0.6068677 0.6274649 0.6698736 0.6261305 0.6685062 0.6072287 0.6488691 0.621369 0.637805 0.6271824 0.626018 0.61288035 0.6213067 0.6667394 0.614194 0.63722616 0.6488466 0.634216
0.5885886 0.63230276 0.6185305 0.6053705 0.63833135 0.6183411 0.6345387 0.6066165 0.63846236 0.6250573 0.6060859 0.6173578 0.6130906 0.66033 0.6284613 0.61975855 0.62972033 0.6277634 0.61217797 0.66979104 0.6257677 0.61145014 0.67141825 0.60597765 0.62237227 0.6435141 0.62880766 0.62352705 0.6116857 0.6241847 0.6618776 0.60945934 0.6622811 0.6065449 0.6271778 0.669631 0.6258329 0.66825294 0.60690564 0.64858806 0.6210714 0.6375273 0.6268854 0.625713 0.61255807 0.62101114 0.6664865 0.6138788 0.63694763 0.64856654 0.63394815
0.5895896 0.63202375 0.61821735 0.6050419 0.6380353 0.61803573 0.63426906 0.6062839 0.6381661 0.6247504 0.60576576 0.61705285 0.6127766 0.66005373 0.62818265 0.6194544 0.6294432 0.6274837 0.61186504 0.66953737 0.6254702 0.6111379 0.67117524 0.605648 0.6220774 0.643226 0.6285311 0.6232295 0.61136377 0.62388587 0.6616015 0.6091556 0.6620051 0.60622245 0.6268907 0.6693885 0.6255356 0.66799945 0.60658246 0.6483073 0.6207737 0.63724995 0.62658834 0.62540793 0.6122359 0.6207158 0.66623324 0.61356354 0.6366693 0.6482864 0.6336802
0.5905906 0.631745 0.6179038 0.6047134 0.63773906 0.6177308 0.6339996 0.605952 0.63787025 0.6244438 0.6054456 0.616748 0.6124627 0.6597774 0.6279042 0.6191499 0.62916595 0.6272044 0.6115523 0.6692842 0.62517315 0.6108262 0.6709322 0.60531855 0.62178266 0.6429385 0.62825453 0.6229322 0.6110418 0.6235871 0.66132545 0.6088525 0.661729 0.6059004 0.626604 0.669146 0.62523854 0.6677462 0.60626006 0.64802665 0.6204764 0.6369725 0.62629133 0.62510294 0.6119141 0.62042093 0.6659799 0.6132485 0.63639134 0.64800644 0.63341254
0.5915916 0.6314662 0.61759037 0.604385 0.6374433 0.6174257 0.63373005 0.6056202 0.6375747 0.62413704 0.60512584 0.6164432 0.61214924 0.65950125 0.6276259 0.6188459 0.6288889 0.6269251 0.6112396 0.6690305 0.6248759 0.61051464 0.6706891 0.60498905 0.62148815 0.642651 0.62797815 0.6226353 0.6107201 0.6232883 0.66104937 0.6085495 0.66145295 0.6055785 0.62631726 0.66890293 0.6249411 0.66749316 0.6059374 0.64774626 0.620179 0.6366956 0.6259942 0.62479794 0.6115924 0.6201259 0.665727 0.6129336 0.63611335 0.64772654 0.63314486
0.5925926 0.63118756 0.61727744 0.604057 0.63714826 0.6171211 0.63346076 0.6052884 0.63727903 0.62383056 0.60480636 0.61613876 0.6118358 0.65922505 0.62734747 0.618542 0.62861216 0.6266462 0.610927 0.6687773 0.62457883 0.6102033 0.6704462 0.60466003 0.6211936 0.6423638 0.6277018 0.6223382 0.6103985 0.62299 0.6607733 0.6082469 0.6611771 0.60525674 0.6260306 0.6686607 0.62464404 0.6672397 0.60561514 0.64746606 0.61988175 0.63641876 0.62569755 0.624493 0.61127096 0.61983126 0.6654736 0.6126188 0.63583547 0.64744705 0.6328775
0.5935936 0.6309091 0.61696446 0.6037292 0.63685304 0.6168167 0.6331914 0.60495704 0.6369839 0.62352425 0.604487 0.6158345 0.6115226 0.6589488 0.6270697 0.6182385 0.62833554 0.62636685 0.61061484 0.6685237 0.62428206 0.60989225 0.67020315 0.60433096 0.6208995 0.642077 0.62742573 0.6220411 0.61007714 0.62269163 0.6604973 0.6079445 0.660901 0.60493517 0.6257442 0.6684179 0.62434703 0.6669863 0.60529333 0.6471858 0.61958504 0.63614196 0.6254009 0.6241884 0.6109497 0.61953664 0.6652204 0.61230433 0.63555825 0.6471677 0.63261
0.5945946 0.6306306 0.61665183 0.60340136 0.63655823 0.616512 0.6329223 0.60462546 0.636689 0.6232179 0.60416806 0.61553043 0.6112094 0.65867275 0.6267918 0.6179346 0.6280591 0.62608826 0.61030275 0.6682701 0.6239853 0.6095812 0.66995984 0.6040025 0.620605 0.6417904 0.62714964 0.62174445 0.60975593 0.6223938 0.6602214 0.6076426 0.6606252 0.604614 0.62545806 0.66817516 0.6240499 0.6667326 0.60497165 0.6469061 0.61928827 0.6358657 0.62510425 0.6238839 0.61062825 0.6192422 0.6649671 0.61199 0.6352808 0.6468884 0.63234276
0.5955956 0.63035244 0.61633873 0.6030741 0.6362634 0.6162079 0.6326531 0.6042949 0.6363943 0.62291175 0.6038492 0.6152266 0.61089677 0.6583964 0.6265143 0.6176312 0.62778264 0.6258097 0.60999095 0.66801673 0.6236885 0.60927033 0.6697171 0.6036739 0.62031114 0.6415039 0.6268738 0.6214478 0.6094351 0.62209547 0.6599456 0.60734075 0.6603492 0.60429305 0.6251719 0.6679323 0.6237532 0.6664796 0.6046502 0.6466265 0.6189918 0.6355894 0.6248075 0.6235793 0.61030734 0.6189479 0.66471386 0.6116757 0.63500386 0.64660937 0.63207555
0.5965966 0.6300743 0.61602634 0.6027469 0.63596904 0.6159038 0.6323843 0.6039639 0.6360997 0.6226055 0.60353065 0.6149228 0.6105839 0.65812033 0.6262367 0.61732787 0.6275064 0.62553126 0.6096793 0.6677629 0.6233919 0.60895985 0.66947395 0.6033454 0.62001747 0.64121747 0.62659806 0.6211513 0.6091141 0.6217979 0.65966934 0.60703933 0.6600732 0.6039723 0.62488604 0.6676897 0.6234564 0.66622627 0.60432875 0.6463469 0.61869544 0.6353132 0.62451124 0.6232747 0.6099865 0.618654 0.66446084 0.6113619 0.63472694 0.64633054 0.6318085
0.5975976 0.6297963 0.6157138 0.60242003 0.63567483 0.61560017 0.6321156 0.6036332 0.6358057 0.6222998 0.6032122 0.6146193 0.61027145 0.6578441 0.62595946 0.61702484 0.62723017 0.6252534 0.6093677 0.66750944 0.6230954 0.60864973 0.66923064 0.6030175 0.6197236 0.6409316 0.6263225 0.6208553 0.6087934 0.6215004 0.65939355 0.6067383 0.65979743 0.60365176 0.6246003 0.667447 0.6231598 0.66597265 0.6040078 0.64606774 0.6183994 0.6350376 0.6242148 0.6229706 0.6096659 0.6183601 0.66420764 0.61104804 0.63445026 0.64605194 0.6315416
0.5985986 0.62951857 0.6154017 0.6020932 0.6353811 0.61529636 0.6318471 0.6033031 0.6355118 0.62199396 0.6028942 0.614316 0.6099594 0.6575681 0.6256824 0.61672145 0.6269542 0.6249751 0.6090565 0.667256 0.6227987 0.6083395 0.66898733 0.60268974 0.61943007 0.64064586 0.626047 0.6205591 0.60847294 0.62120295 0.6591174 0.60643756 0.6595216 0.60333145 0.6243146 0.6672044 0.62286335 0.66571933 0.60368675 0.6457887 0.6181033 0.6347618 0.6239187 0.62266624 0.6093454 0.6180665 0.6639544 0.6107345 0.6341737 0.6457733 0.6312748
0.5995996 0.6292409 0.6150895 0.6017669 0.63508785 0.61499304 0.63157856 0.6029731 0.63521826 0.621688 0.6025763 0.61401296 0.60964715 0.6572921 0.6254056 0.61641884 0.62667835 0.6246975 0.60874546 0.6670026 0.6225028 0.60802954 0.6687445 0.6023622 0.6191367 0.64036006 0.62577176 0.620263 0.608153 0.62090594 0.6588417 0.606137 0.65924567 0.6030115 0.6240291 0.6669618 0.62256676 0.665466 0.6033663 0.64550984 0.61780757 0.6344865 0.6236226 0.622362 0.609025 0.6177729 0.6637011 0.6104212 0.63389766 0.6454952 0.6310083
0.6006006 0.62896365 0.61477745 0.6014406 0.6347946 0.6146893 0.6313102 0.6026432 0.63492465 0.6213825 0.60225874 0.6137101 0.6093353 0.65701616 0.6251291 0.61611617 0.62640274 0.6244199 0.6084345 0.6667488 0.6222067 0.60772 0.6685013 0.60203487 0.61884344 0.6400748 0.6254965 0.6199671 0.6078328 0.6206088 0.658566 0.60583687 0.65896994 0.6026919 0.62374383 0.6667189 0.6222707 0.6652128 0.60304606 0.6452313 0.61751187 0.63421154 0.62332654 0.6220581 0.60870504 0.6174797 0.663448 0.61010814 0.63362134 0.64521754 0.6307418
0.6016016 0.628686 0.61446583 0.6011147 0.6345014 0.6143863 0.6310418 0.6023136 0.63463175 0.62107694 0.6019414 0.6134073 0.6090237 0.6567403 0.6248524 0.61581355 0.62612724 0.62414277 0.608124 0.66649544 0.62191075 0.6074106 0.6682581 0.6017077 0.6185504 0.6397896 0.62522143 0.6196714 0.60751295 0.620312 0.65828997 0.60553694 0.658694 0.6023721 0.6234587 0.6664762 0.62197447 0.66495925 0.6027259 0.6449526 0.61721665 0.6339363 0.6230308 0.62175417 0.608385 0.61718655 0.6631948 0.60979486 0.6333457 0.6449395 0.6304756
0.6026026 0.6284086 0.6141541 0.60078883 0.6342085 0.61408335 0.6307737 0.6019842 0.63433886 0.6207718 0.60162425 0.61310524 0.6087124 0.6564643 0.6245762 0.61551106 0.6258518 0.6238655 0.60781366 0.6662419 0.6216146 0.6071013 0.6680151 0.6013809 0.6182577 0.6395049 0.62494665 0.61937577 0.6071934 0.6200154 0.6580141 0.60523736 0.6584185 0.6020526 0.62317353 0.6662336 0.6216785 0.6647063 0.60240614 0.64467436 0.6169215 0.6336613 0.6227349 0.6214504 0.6080656 0.61689353 0.66294175 0.60948247 0.63307005 0.6446619 0.63020897
0.6036036 0.62813175 0.6138429 0.6004633 0.63391626 0.6137807 0.6305056 0.60165495 0.6340463 0.62046653 0.6013073 0.61280274 0.60840124 0.6561886 0.62430006 0.61520886 0.62557673 0.62358856 0.60750353 0.66598827 0.62131876 0.6067922 0.667772 0.60105467 0.61796474 0.6392203 0.62467223 0.6190805 0.606874 0.6197188 0.6577384 0.6049383 0.6581428 0.6017337 0.62288874 0.6659909 0.62138265 0.6644528 0.60208654 0.64439666 0.6166263 0.6333869 0.6224392 0.62114704 0.6077462 0.6166008 0.66268873 0.6091699 0.632795 0.6443842 0.629943
0.6046046 0.6278546 0.6135315 0.6001381 0.6336242 0.61347824 0.63023776 0.6013261 0.63375425 0.6201614 0.6009908 0.61250097 0.6080903 0.65591276 0.6240243 0.6149067 0.6253014 0.62331176 0.6071936 0.66573495 0.6210231 0.6064833 0.6675288 0.6007283 0.6176721 0.63893586 0.6243974 0.61878526 0.60655487 0.6194226 0.6574627 0.60463935 0.65786695 0.6014151 0.6226039 0.66574854 0.6210869 0.6641996 0.6017673 0.6441186 0.6163317 0.6331126 0.62214375 0.6208435 0.60742694 0.61630815 0.6624356 0.60885733 0.6325195 0.64410716 0.6296769
0.6056056 0.62757784 0.61322033 0.59981316 0.63333243 0.61317587 0.6299703 0.60099757 0.63346225 0.6198566 0.60067433 0.61219907 0.60777926 0.65563685 0.6237485 0.61460507 0.6250267 0.623035 0.6068839 0.66548115 0.62072784 0.60617477 0.66728574 0.6004022 0.6173798 0.63865167 0.6241231 0.6184902 0.60623586 0.61912626 0.65718704 0.60434073 0.6575912 0.6010965 0.6223198 0.66550547 0.6207912 0.66394633 0.6014483 0.64384115 0.61603695 0.6328385 0.62184805 0.6205398 0.6071078 0.616016 0.6621825 0.6085452 0.63224477 0.64383024 0.62941104
0.6066066 0.6273013 0.6129093 0.59948856 0.6330406 0.61287355 0.6297023 0.6006692 0.63317066 0.6195517 0.6003583 0.6118976 0.6074685 0.65536124 0.62347305 0.6143029 0.624752 0.6227586 0.60657436 0.66522795 0.6204323 0.6058664 0.6670426 0.60007644 0.6170877 0.63836807 0.62384874 0.6181952 0.605917 0.6188306 0.65691155 0.6040426 0.65731597 0.6007786 0.62203526 0.66526335 0.62049574 0.6636931 0.60112923 0.6435638 0.6157427 0.63256466 0.6215529 0.6202366 0.606789 0.61572367 0.66192955 0.6082334 0.63197 0.64355344 0.6291456
0.6076076 0.6270247 0.61259884 0.5991637 0.63274944 0.61257166 0.62943524 0.6003411 0.6328792 0.61924696 0.6000426 0.6115963 0.60715824 0.65508574 0.6231978 0.6140012 0.6244773 0.6224827 0.60626507 0.66497433 0.62013704 0.60555834 0.6667995 0.59975064 0.6167954 0.6380842 0.62357455 0.61790067 0.60559857 0.6185349 0.6566359 0.6037445 0.6570403 0.6004604 0.62175095 0.66502076 0.62020046 0.6634398 0.6008109 0.6432866 0.6154487 0.6322909 0.6212576 0.6199336 0.6064705 0.61543185 0.66167647 0.60792154 0.63169557 0.64327693 0.6288799
0.6086086 0.6267484 0.612288 0.5988397 0.63245827 0.6122699 0.6291679 0.6000131 0.63258815 0.6189427 0.59972703 0.611295 0.60684794 0.6548101 0.6229226 0.61370003 0.62420297 0.6222067 0.60595614 0.66472113 0.619842 0.60525024 0.66655654 0.5994253 0.6165034 0.63780075 0.6233007 0.61760616 0.60528004 0.61823946 0.6563606 0.6034468 0.6567646 0.60014254 0.62146693 0.66477805 0.61990505 0.6631866 0.60049254 0.6430094 0.61515456 0.6320175 0.62096256 0.61963063 0.60615224 0.61514014 0.66142374 0.6076099 0.63142127 0.6430004 0.62861437
0.6096096 0.6264721 0.61197776 0.59851545 0.63216776 0.6119682 0.62890077 0.59968555 0.6322972 0.6186382 0.59941185 0.6109943 0.6065382 0.6545344 0.6226477 0.61339885 0.6239287 0.62193114 0.6056471 0.6644674 0.619547 0.6049428 0.66631347 0.59910065 0.61621195 0.6375177 0.623027 0.6173117 0.6049623 0.617944 0.65608513 0.60314953 0.6564893 0.59982514 0.62118316 0.6645356 0.61961013 0.6629334 0.60017467 0.64273304 0.614861 0.6317442 0.62066805 0.6193276 0.60583395 0.6148486 0.66117066 0.6072989 0.63114715 0.6427245 0.6283492
0.6106106 0.62619627 0.61166763 0.59819186 0.63187724 0.61166686 0.6286336 0.5993582 0.6320066 0.6183341 0.5990966 0.6106938 0.6062285 0.65425897 0.6223727 0.6130978 0.6236547 0.6216558 0.60533863 0.66421396 0.6192522 0.6046352 0.6660706 0.59877557 0.6159202 0.63723475 0.6227534 0.61701757 0.6046443 0.61764896 0.65580934 0.6028526 0.65621394 0.59950805 0.6208993 0.6642933 0.61931527 0.6626803 0.5998566 0.6424566 0.61456746 0.63147116 0.6203732 0.6190248 0.6055161 0.61455745 0.6609178 0.6069878 0.6308733 0.6424485 0.62808406
0.6116116 0.6259203 0.61135757 0.5978683 0.63158715 0.61136556 0.62836695 0.59903115 0.63171655 0.61802995 0.59878194 0.610393 0.6059189 0.6539836 0.62209874 0.6127967 0.6233808 0.62138045 0.60503054 0.6639608 0.6189577 0.6043283 0.6658276 0.59845096 0.6156289 0.6369521 0.62248 0.6167237 0.60432667 0.61735433 0.6555341 0.6025561 0.65593874 0.599191 0.6206159 0.66405046 0.61902046 0.66242707 0.5995393 0.64218026 0.6142743 0.6311984 0.62007844 0.6187223 0.6051984 0.6142663 0.6606654 0.6066769 0.63059986 0.6421729 0.62781906
0.6126126 0.6256448 0.61104757 0.59754527 0.631297 0.61106473 0.6281003 0.5987043 0.63142633 0.6177261 0.5984675 0.610093 0.60560954 0.6537083 0.6218244 0.61249614 0.6231069 0.6211055 0.60472226 0.6637073 0.6186629 0.6040213 0.66558456 0.59812695 0.61533743 0.63666946 0.62220675 0.61642975 0.6040093 0.6170596 0.6552589 0.60225976 0.65566343 0.5988744 0.6203326 0.6638082 0.6187257 0.6621744 0.59922194 0.64190406 0.61398137 0.6309258 0.619784 0.61841977 0.6048808 0.61397535 0.66041225 0.6063665 0.6303265 0.6418974 0.6275544
0.6136136 0.6253692 0.6107381 0.59722227 0.63100725 0.61076397 0.62783366 0.5983776 0.63113683 0.6174221 0.59815323 0.60979307 0.6053007 0.6534331 0.6215503 0.61219555 0.6228333 0.6208305 0.6044145 0.66345435 0.6183689 0.6037144 0.6653416 0.5978027 0.6150466 0.63638765 0.6219337 0.61613595 0.603692 0.6167652 0.654984 0.6019639 0.6553885 0.5985578 0.62004936 0.66356605 0.61843115 0.66192114 0.5989049 0.6416286 0.61368805 0.6306533 0.61948967 0.6181176 0.6045636 0.61368465 0.66015977 0.606056 0.6300535 0.64162195 0.6272895
0.6146146 0.6250937 0.6104286 0.59689975 0.63071793 0.61046326 0.62756747 0.59805137 0.6308475 0.61711866 0.5978393 0.6094931 0.6049919 0.65315783 0.6212764 0.6118953 0.62256 0.62055576 0.60410684 0.66320103 0.61807466 0.6034082 0.66509855 0.5974793 0.6147558 0.63610566 0.62166053 0.6158429 0.603375 0.616471 0.6547087 0.60166806 0.65511316 0.5982417 0.6197665 0.6633237 0.61813676 0.66166824 0.5985883 0.64135265 0.61339563 0.63038146 0.61919576 0.6178153 0.6042466 0.61339414 0.659907 0.6057457 0.62978065 0.64134693 0.6270249
0.6156156 0.6248184 0.6101194 0.5965772 0.6304289 0.610163 0.62730116 0.59772545 0.63055795 0.61681527 0.59752554 0.609194 0.6046836 0.6528826 0.6210029 0.6115953 0.62228686 0.6202815 0.60379934 0.6629475 0.6177806 0.603102 0.6648558 0.5971556 0.6144649 0.6358239 0.6213877 0.61554945 0.60305816 0.6161771 0.65443355 0.60137266 0.65483797 0.5979259 0.61948395 0.66308165 0.6178427 0.66141534 0.59827197 0.6410776 0.61310315 0.6301095 0.6189015 0.6175136 0.6039297 0.61310375 0.65965414 0.6054358 0.62950796 0.64107203 0.6267608
0.6166166 0.6245436 0.6098104 0.59625494 0.63014 0.60986274 0.6270348 0.5973997 0.63026947 0.6165118 0.597212 0.6088943 0.6043753 0.65260786 0.6207294 0.6112952 0.62201387 0.62000716 0.60349226 0.6626946 0.61748666 0.6027957 0.664613 0.5968324 0.6141746 0.63554245 0.6211153 0.6152562 0.60274184 0.61588305 0.65415865 0.60107756 0.654563 0.5976105 0.61920094 0.66283894 0.6175484 0.66116226 0.5979559 0.64080226 0.6128109 0.6298377 0.61860794 0.6172118 0.60361314 0.61281383 0.6594019 0.60512596 0.62923527 0.64079773 0.6264963
0.6176176 0.6242687 0.6095013 0.595933 0.62985176 0.60956293 0.62676895 0.59707415 0.6299809 0.6162088 0.59689873 0.6085956 0.60406697 0.6523327 0.62045616 0.61099553 0.6217407 0.6197333 0.6031854 0.6624412 0.6171928 0.60249007 0.66437024 0.59650946 0.6138843 0.6352613 0.6208429 0.61496335 0.6024257 0.6155894 0.6538837 0.60078293 0.6542881 0.5972951 0.6189191 0.66259694 0.6172549 0.6609096 0.5976397 0.6405274 0.6125189 0.6295662 0.61831415 0.61690986 0.60329694 0.6125241 0.6591493 0.60481656 0.6289632 0.6405234 0.62623256
0.6186186 0.6239939 0.6091928 0.5956114 0.62956345 0.6092632 0.6265032 0.59674877 0.62969273 0.61590576 0.5965861 0.6082966 0.6037589 0.6520578 0.62018305 0.61069596 0.62146825 0.6194595 0.6028787 0.6621882 0.61689943 0.6021845 0.66412735 0.59618676 0.6135943 0.6349805 0.6205704 0.6146707 0.6021094 0.6152959 0.653609 0.6004885 0.6540135 0.5969802 0.6186365 0.6623548 0.616961 0.66065663 0.5973243 0.64025277 0.6122271 0.6292952 0.6180205 0.6166085 0.6029806 0.61223423 0.65889686 0.60450727 0.62869126 0.6402491 0.6259685
0.6196196 0.62371933 0.60888433 0.5952901 0.62927556 0.6089636 0.6262378 0.59642386 0.62940437 0.61560315 0.59627324 0.607998 0.60345143 0.651783 0.61991036 0.6103966 0.62119573 0.61918604 0.6025722 0.66193503 0.61660594 0.60187954 0.6638847 0.59586436 0.6133045 0.6346996 0.62029856 0.61437815 0.6017938 0.6150029 0.653334 0.60019416 0.6537386 0.59666526 0.61835426 0.66211265 0.61666757 0.66040415 0.597009 0.6399785 0.6119358 0.62902415 0.6177271 0.61630714 0.6026649 0.61194503 0.65864444 0.6041981 0.6284196 0.6399753 0.6257048
0.6206206 0.62344503 0.608576 0.5949692 0.6289879 0.6086643 0.62597233 0.59609896 0.6291168 0.61530036 0.595961 0.6076995 0.60314393 0.6515085 0.61963797 0.6100975 0.62092334 0.6189126 0.60226595 0.66168195 0.61631256 0.6015743 0.66364217 0.5955422 0.6130148 0.63441926 0.62002635 0.6140856 0.60147816 0.6147099 0.6530593 0.59990066 0.6534638 0.5963508 0.61807275 0.66187066 0.6163742 0.66015124 0.5966936 0.6397042 0.61164427 0.62875354 0.61743397 0.6160059 0.602349 0.6116557 0.6583921 0.60388947 0.6281482 0.6397014 0.6254412
0.6216216 0.6231711 0.60826766 0.5946484 0.62870044 0.6083654 0.6257071 0.5957746 0.6288294 0.614998 0.595649 0.6074016 0.60283697 0.6512337 0.6193656 0.6097984 0.6206512 0.61863947 0.6019602 0.66142917 0.6160194 0.6012693 0.6633996 0.5952206 0.6127251 0.63413924 0.6197551 0.6137937 0.60116297 0.6144173 0.65278494 0.5996073 0.6531894 0.59603643 0.61779094 0.6616286 0.6160809 0.6598988 0.59637874 0.6394303 0.61135316 0.62848306 0.6171408 0.61570495 0.60203385 0.6113669 0.6581398 0.6035806 0.62787676 0.63942784 0.62517774
0.6226226 0.622897 0.6079599 0.59432787 0.62841356 0.6080665 0.62544215 0.5954504 0.6285423 0.61469585 0.5953374 0.6071035 0.6025299 0.6509591 0.6190933 0.60949945 0.62037927 0.61836684 0.6016544 0.66117615 0.6157265 0.60096484 0.6631571 0.59489906 0.6124358 0.6338592 0.61948323 0.6135016 0.6008477 0.61412466 0.65251034 0.5993139 0.65291494 0.5957228 0.6175095 0.6613868 0.61578774 0.65964645 0.5960643 0.6391564 0.61106235 0.6282127 0.6168479 0.6154039 0.6017186 0.6110781 0.65788776 0.60327244 0.627606 0.639155 0.6249144
0.6236236 0.6226231 0.60765225 0.5940077 0.62812674 0.60776794 0.6251771 0.5951268 0.62825525 0.61439353 0.5950259 0.6068061 0.6022234 0.6506846 0.6188216 0.60920095 0.62010753 0.6180942 0.6013489 0.66092324 0.61543363 0.6006607 0.66291445 0.5945779 0.61214685 0.63357955 0.6192121 0.61320984 0.6005328 0.61383253 0.65223575 0.59902114 0.65264034 0.5954087 0.61722815 0.6611447 0.6154951 0.6593937 0.59575015 0.638883 0.61077195 0.62794256 0.61655533 0.6151033 0.60140395 0.61078936 0.65763545 0.6029645 0.6273351 0.638882 0.6246514
0.6246246 0.6223496 0.6073448 0.59368765 0.6278401 0.6074694 0.62491214 0.5948031 0.6279686 0.61409175 0.5947142 0.6065087 0.6019169 0.65041053 0.61854994 0.60890263 0.619836 0.6178218 0.6010439 0.66067046 0.61514115 0.60035694 0.6626718 0.5942567 0.6118577 0.63330036 0.61894083 0.61291826 0.6002184 0.6135403 0.65196127 0.59872884 0.65236586 0.5950955 0.616947 0.6609029 0.6152021 0.65914106 0.59543616 0.6386096 0.61048144 0.6276728 0.6162625 0.61480254 0.60108906 0.61050093 0.6573835 0.60265654 0.62706447 0.6386091 0.62438834
0.6256256 0.62207633 0.6070376 0.59336805 0.6275538 0.607171 0.6246475 0.5944796 0.6276825 0.61379004 0.5944034 0.60621136 0.60161084 0.65013623 0.61827844 0.60860425 0.6195645 0.6175496 0.60073894 0.6604178 0.6148488 0.6000531 0.66242963 0.5939356 0.6115691 0.6330212 0.6186697 0.6126271 0.59990394 0.6132487 0.6516872 0.59843653 0.6520916 0.5947824 0.61666626 0.66066116 0.6149096 0.65888894 0.59512246 0.6383367 0.61019105 0.6274031 0.6159703 0.6145023 0.60077465 0.6102132 0.6571315 0.60234886 0.626794 0.63833666 0.62412566
0.6266266 0.6218028 0.6067306 0.59304875 0.627268 0.6068731 0.6243828 0.5941567 0.6273966 0.61348855 0.5940927 0.60591465 0.6013049 0.649862 0.6180073 0.6083062 0.61929345 0.6172778 0.600434 0.6601647 0.6145565 0.59974957 0.66218704 0.59361565 0.6112806 0.63274187 0.618399 0.61233556 0.5995898 0.6129569 0.651413 0.5981448 0.6518176 0.5944696 0.6163853 0.6604194 0.6146173 0.65863675 0.5948092 0.638064 0.60990125 0.62713397 0.6156777 0.61420214 0.60046023 0.60992545 0.6568795 0.6020416 0.6265241 0.6380645 0.62386316
0.6276276 0.6215299 0.6064238 0.5927295 0.6269824 0.6065753 0.6241187 0.5938339 0.62711084 0.613187 0.5937822 0.605618 0.600999 0.64958775 0.6177363 0.6080086 0.61902237 0.6170061 0.6001298 0.6599123 0.61426437 0.5994462 0.6619449 0.5932952 0.6109919 0.6324634 0.6181284 0.61204463 0.59927595 0.6126654 0.6511391 0.59785324 0.6515434 0.594157 0.616105 0.6601778 0.6143251 0.6583848 0.594496 0.63779145 0.6096113 0.6268649 0.6153857 0.613902 0.60014635 0.60963744 0.65662766 0.6017342 0.6262542 0.6377924 0.62360066
0.6286286 0.62125677 0.6061171 0.5924107 0.6266971 0.60627794 0.62385446 0.59351134 0.6268255 0.61288553 0.5934723 0.6053217 0.6006936 0.64931417 0.6174653 0.60771084 0.61875105 0.61673427 0.5998254 0.65965974 0.6139724 0.5991432 0.6617025 0.59297514 0.6107038 0.632185 0.61785793 0.61175394 0.59896266 0.61237425 0.65086484 0.59756225 0.6512693 0.5938449 0.61582446 0.65993637 0.614033 0.6581322 0.594183 0.63751894 0.60932183 0.6265959 0.61509395 0.6136021 0.5998328 0.6093501 0.65637606 0.6014274 0.62598467 0.63752025 0.6233385
0.6296296 0.620984 0.6058109 0.5920919 0.62641203 0.6059803 0.62359077 0.5931891 0.6265402 0.6125845 0.59316224 0.6050254 0.60038835 0.64904 0.6171947 0.6074136 0.61848086 0.6164636 0.5995216 0.65940714 0.6136808 0.5988403 0.6614604 0.5926556 0.6104161 0.63190705 0.61758775 0.61146325 0.5986492 0.61208326 0.65059125 0.5972714 0.65099543 0.5935328 0.6155445 0.6596947 0.6137413 0.6578801 0.5938703 0.637247 0.6090327 0.6263272 0.6148021 0.61330247 0.5995191 0.6090628 0.6561243 0.6011208 0.6257156 0.63724875 0.6230764
0.6306306 0.6207115 0.6055047 0.5917736 0.62612724 0.6056833 0.62332684 0.5928672 0.62625533 0.61228377 0.5928526 0.6047296 0.60008335 0.64876634 0.61692435 0.60711646 0.61821026 0.61619234 0.59921795 0.65915465 0.6133891 0.59853786 0.66121817 0.59233654 0.6101283 0.63162917 0.6173176 0.6111727 0.5983361 0.6117926 0.650317 0.5969809 0.65072167 0.5932211 0.6152648 0.6594533 0.61344975 0.6576281 0.5935581 0.6369751 0.6087433 0.62605894 0.6145105 0.61300284 0.59920585 0.6087758 0.6558727 0.6008143 0.62544614 0.63697743 0.6228143
0.6316316 0.6204391 0.6051988 0.59145546 0.62584263 0.60538644 0.6230634 0.59254545 0.6259709 0.6119832 0.59254366 0.60443383 0.59977883 0.6484925 0.61665446 0.6068194 0.61793983 0.6159216 0.59891456 0.6589023 0.6130978 0.5982356 0.660976 0.5920173 0.60984087 0.63135153 0.6170478 0.61088264 0.5980233 0.611502 0.6500434 0.5966906 0.65044785 0.59290963 0.61498487 0.6592118 0.613158 0.65737617 0.5932462 0.6367034 0.6084548 0.62579066 0.6142191 0.6127037 0.59889305 0.60848933 0.6556212 0.60050815 0.6251774 0.63670623 0.62255263
0.6326326 0.6201671 0.60489273 0.5911378 0.6255584 0.6050896 0.62279993 0.5922241 0.6256866 0.6116824 0.59223455 0.60413855 0.59947425 0.6482191 0.61638445 0.60652274 0.6176697 0.61565083 0.5986114 0.6586499 0.6128065 0.59793377 0.6607338 0.59169877 0.60955346 0.6310745 0.61677796 0.61059254 0.5977106 0.6112116 0.64976996 0.5964008 0.6501744 0.5925984 0.61470526 0.65897065 0.6128666 0.6571243 0.5929343 0.6364321 0.60816604 0.6255228 0.6139279 0.61240447 0.5985802 0.60820264 0.65536964 0.6002022 0.6249088 0.63643533 0.62229097
0.6336336 0.6198949 0.60458726 0.5908205 0.6252747 0.60479337 0.6225366 0.59190315 0.6254026 0.6113824 0.59192574 0.60384333 0.59917 0.6479456 0.6161147 0.6062262 0.6173998 0.6153808 0.59830856 0.65839785 0.6125156 0.5976319 0.6604921 0.59138024 0.60926616 0.630797 0.6165085 0.610303 0.59739834 0.61092144 0.64949644 0.596111 0.64990073 0.59228784 0.61442584 0.65872926 0.6125756 0.6568725 0.59262276 0.636161 0.60787785 0.625255 0.61363685 0.6121054 0.5982678 0.60791606 0.65511847 0.5998967 0.6246404 0.63616455 0.62202966
0.6346346 0.61962306 0.60428214 0.59050333 0.6249909 0.60449725 0.6222735 0.5915823 0.6251189 0.6110822 0.5916171 0.60354817 0.5988662 0.64767236 0.61584526 0.60592985 0.6171301 0.61511046 0.5980059 0.65814567 0.61222464 0.5973306 0.66024995 0.59106195 0.6089795 0.6305202 0.6162391 0.61001325 0.59708613 0.6106318 0.64922285 0.5958221 0.6496273 0.5919772 0.6141467 0.6584881 0.61228466 0.6566206 0.59231174 0.63589 0.60758966 0.6249877 0.61334604 0.61180675 0.5979555 0.60762984 0.65486705 0.599591 0.6243722 0.6358942 0.6217685
0.6356356 0.6193513 0.60397685 0.5901862 0.6247076 0.6042013 0.62201077 0.59126174 0.6248354 0.61078244 0.59130895 0.6032537 0.59856224 0.64739895 0.61557615 0.6056333 0.6168605 0.61484075 0.59770334 0.6578934 0.61193407 0.5970294 0.66000825 0.5907442 0.6086926 0.6302437 0.6159699 0.609724 0.59677434 0.6103419 0.64894956 0.5955327 0.6493541 0.5916668 0.61386794 0.6582471 0.6119938 0.65636885 0.59200084 0.6356192 0.60730165 0.62472034 0.6130554 0.6115081 0.5976437 0.6073442 0.65461546 0.5992859 0.62410444 0.6356239 0.62150705
0.6366366 0.61907995 0.603672 0.5898698 0.6244244 0.6039054 0.6217479 0.59094155 0.6245524 0.6104825 0.591001 0.6029591 0.5982589 0.647126 0.6153074 0.6053374 0.6165912 0.6145711 0.5974011 0.6576413 0.6116436 0.59672815 0.65976644 0.5904263 0.6084061 0.6299672 0.61570096 0.6094349 0.5964629 0.6100527 0.64867663 0.5952445 0.6490808 0.59135693 0.6135891 0.6580061 0.6117034 0.65611726 0.5916902 0.6353488 0.6070141 0.6244534 0.61276466 0.6112097 0.5973318 0.6070587 0.65436465 0.59898084 0.62383676 0.6353536 0.6212464
0.6376376 0.6188087 0.6033673 0.58955336 0.6241417 0.6036099 0.62148535 0.59062153 0.6242693 0.61018294 0.5906935 0.602665 0.5979557 0.6468529 0.6150382 0.60504186 0.61632204 0.61430156 0.59709936 0.6573893 0.61135334 0.59642756 0.6595248 0.59010917 0.6081199 0.6296914 0.61543226 0.60914576 0.59615135 0.60976344 0.6484034 0.5949558 0.6488077 0.5910471 0.61331064 0.65776503 0.6114129 0.6558657 0.5913799 0.6350787 0.6067266 0.6241867 0.61247444 0.61091125 0.5970203 0.6067732 0.65411353 0.59867626 0.62356913 0.63508415 0.6209858
0.6386386 0.6185377 0.603063 0.58923745 0.6238592 0.60331446 0.6212228 0.59030193 0.62398666 0.6098838 0.5903862 0.602371 0.5976527 0.6465799 0.61476976 0.6047465 0.6160531 0.61403227 0.59679776 0.6571375 0.6110633 0.59612703 0.65928334 0.5897919 0.60783374 0.6294154 0.6151636 0.60885674 0.5958402 0.6094744 0.64813054 0.59466815 0.6485346 0.5907376 0.6130321 0.65752417 0.6111227 0.6556146 0.59106976 0.63480866 0.60643953 0.6239203 0.61218405 0.6106134 0.5967092 0.60648817 0.65386266 0.5983715 0.6233019 0.63481474 0.62072504
0.6396396 0.6182666 0.6027586 0.5889216 0.623577 0.60301954 0.6209608 0.58998245 0.6237044 0.6095845 0.5900792 0.60207736 0.59734994 0.646307 0.61450154 0.60445106 0.61578435 0.6137635 0.59649616 0.6568856 0.6107734 0.5958267 0.65904164 0.58947515 0.6075477 0.6291399 0.6148952 0.6085685 0.59552974 0.6091857 0.64785755 0.5943803 0.6482617 0.59042865 0.61275387 0.6572833 0.61083245 0.6553634 0.59076005 0.634539 0.60615253 0.6236539 0.6118942 0.61031556 0.59639835 0.6062031 0.65361154 0.5980673 0.6230351 0.6345455 0.6204646
0.6406406 0.61799616 0.60245454 0.58860624 0.62329495 0.6027248 0.6206986 0.5896633 0.62342244 0.6092858 0.58977234 0.6017839 0.5970475 0.6460345 0.6142334 0.60415596 0.6155159 0.6134947 0.596195 0.6566338 0.6104836 0.59552693 0.6588001 0.5891587 0.6072622 0.6288646 0.6146272 0.60828006 0.59521914 0.60889715 0.64758474 0.5940927 0.64798915 0.5901198 0.61247617 0.65704256 0.6105427 0.655112 0.5904506 0.6342694 0.605866 0.62338793 0.61160415 0.61001754 0.59608746 0.60591847 0.65336114 0.59776366 0.62276834 0.6342763 0.62020445
0.6416416 0.61772543 0.60215086 0.5882908 0.6230135 0.60243016 0.62043685 0.5893446 0.6231409 0.60898685 0.5894659 0.60149056 0.59674525 0.645762 0.6139654 0.6038614 0.61524755 0.61322606 0.5958942 0.6563821 0.610194 0.5952272 0.65855885 0.5888425 0.60697657 0.6285894 0.6143588 0.607992 0.5949087 0.60860884 0.64731205 0.59380555 0.6477163 0.5898112 0.61219835 0.65680176 0.61025304 0.6548608 0.5901413 0.6340005 0.60557956 0.6231221 0.6113147 0.6097202 0.59577703 0.60563374 0.65311044 0.59745973 0.6225018 0.6340074 0.61994433
0.6426426 0.61745536 0.60184735 0.58797604 0.622732 0.6021358 0.620175 0.58902603 0.6228595 0.60868835 0.58915955 0.60119766 0.59644324 0.64548945 0.6136979 0.6035665 0.614979 0.61295795 0.59559345 0.65613055 0.6099046 0.59492767 0.65831745 0.58852655 0.6066915 0.62831485 0.6140912 0.60770404 0.5945986 0.60832113 0.64703965 0.593519 0.6474437 0.58950305 0.6119205 0.6565613 0.60996366 0.6546097 0.5898325 0.63373137 0.6052934 0.6228566 0.6110253 0.60942286 0.5954669 0.6053497 0.65285975 0.5971564 0.6222359 0.6337388 0.6196845
0.6436436 0.61718506 0.6015439 0.58766145 0.62245077 0.60184157 0.61991364 0.58870775 0.6225781 0.60838985 0.5888536 0.6009051 0.59614146 0.645217 0.61343044 0.6032722 0.61471134 0.61269027 0.59529316 0.65587884 0.6096156 0.5946287 0.658076 0.58821106 0.6064062 0.62804013 0.61382353 0.6074161 0.59428877 0.6080332 0.64676714 0.5932328 0.6471715 0.5891949 0.6116435 0.6563207 0.6096743 0.6543584 0.5895239 0.63346237 0.6050074 0.6225912 0.610736 0.60912573 0.5951567 0.6050654 0.65260917 0.5968531 0.62196964 0.6334704 0.6194248
0.6446446 0.61691517 0.6012409 0.5873473 0.62217003 0.6015477 0.6196523 0.58838993 0.6222972 0.60809165 0.5885481 0.60061234 0.59584033 0.6449449 0.61316335 0.60297793 0.61444354 0.6124222 0.594993 0.6556276 0.6093265 0.5943298 0.65783477 0.5878955 0.6061215 0.6277659 0.61355627 0.60712874 0.5939794 0.6077455 0.64649475 0.5929465 0.64689904 0.58888716 0.61136615 0.65608054 0.6093853 0.65410775 0.5892156 0.6331938 0.60472137 0.62232625 0.61044705 0.60882884 0.59484714 0.604782 0.6523589 0.5965503 0.6217038 0.6332022 0.6191653
0.6456456 0.61664546 0.60093796 0.5870329 0.6218897 0.6012541 0.6193911 0.588072 0.62201667 0.607794 0.5882429 0.60032034 0.5955388 0.6446728 0.61289597 0.60268384 0.6141757 0.6121546 0.594693 0.65537614 0.60903764 0.594031 0.65759367 0.5875805 0.6058369 0.6274917 0.61328894 0.60684127 0.59366995 0.6074583 0.6462226 0.59266067 0.6466268 0.58857965 0.6110894 0.65584 0.6090961 0.65385675 0.58890736 0.6329255 0.6044359 0.6220613 0.610158 0.6085321 0.5945377 0.60449827 0.6521085 0.59624696 0.621438 0.63293445 0.6189059
0.6466466 0.6163759 0.60063505 0.5867194 0.62160933 0.60096055 0.6191302 0.58775467 0.6217362 0.6074959 0.5879377 0.6000283 0.595238 0.6444009 0.61262953 0.6023901 0.61390835 0.6118874 0.59439373 0.65512484 0.6087492 0.5937324 0.65735245 0.5872657 0.60555214 0.627218 0.6130218 0.6065542 0.593361 0.607171 0.6459505 0.59237516 0.6463545 0.58827245 0.6108126 0.6555999 0.6088077 0.6536062 0.58859956 0.6326575 0.60415053 0.62179667 0.6098695 0.6082354 0.59422857 0.60421497 0.6518582 0.59594494 0.6211729 0.63266647 0.6186466
0.6476476 0.61610645 0.6003327 0.5864057 0.62132907 0.6006673 0.61886925 0.58743745 0.62145627 0.60719824 0.58763295 0.59973663 0.59493756 0.644129 0.612363 0.6020964 0.61364096 0.6116203 0.59409434 0.6548738 0.6084608 0.5934344 0.65711176 0.58695126 0.6052681 0.6269444 0.61275494 0.6062674 0.59305227 0.60688406 0.6456785 0.5920902 0.6460826 0.5879659 0.61053634 0.6553598 0.60851896 0.6533554 0.588292 0.6323897 0.6038657 0.6215323 0.60958093 0.60793895 0.59391963 0.6039318 0.6516083 0.5956426 0.62090814 0.63239926 0.61838824
0.6486486 0.6158373 0.60003054 0.5860926 0.6210494 0.60037434 0.61860865 0.58712065 0.6211765 0.60690105 0.58732843 0.59944504 0.59463686 0.64385724 0.6120968 0.60180324 0.61337405 0.61135334 0.5937952 0.6546226 0.6081726 0.5931364 0.656871 0.5866371 0.60498446 0.626671 0.61248827 0.60598063 0.5927435 0.6065974 0.6454068 0.59180504 0.6458108 0.5876592 0.6102597 0.65511966 0.6082307 0.65310484 0.58798474 0.6321221 0.6035806 0.62126815 0.6092923 0.60764295 0.5936108 0.60364884 0.65135795 0.5953405 0.62064314 0.63213223 0.61812896
0.6496496 0.6155684 0.5997285 0.58577937 0.62077016 0.6000817 0.61834836 0.5868042 0.620897 0.60660386 0.5870241 0.59915406 0.59433675 0.64358574 0.61183053 0.60151 0.6131074 0.61108655 0.5934965 0.6543715 0.6078844 0.5928388 0.6566299 0.5863231 0.6047002 0.626398 0.61222196 0.60569435 0.59243536 0.60631096 0.64513487 0.59152067 0.6455389 0.5873528 0.60998374 0.6548799 0.6079423 0.65285426 0.587678 0.63185453 0.6032962 0.62100446 0.60900426 0.60734683 0.59330267 0.60336614 0.6511082 0.5950388 0.62037855 0.6318652 0.61787045
0.6506507 0.6152996 0.5994266 0.5854668 0.62049073 0.599789 0.61808807 0.58648795 0.6206178 0.60630673 0.58672035 0.5988629 0.59403694 0.643314 0.61156464 0.601217 0.6128408 0.61082023 0.5931976 0.6541206 0.6075965 0.59254146 0.65638953 0.5860094 0.6044167 0.6261255 0.6119557 0.60540795 0.59212756 0.6060249 0.6448633 0.5912362 0.64526737 0.5870468 0.60970765 0.65463954 0.6076546 0.65260404 0.5873713 0.63158756 0.60301167 0.6207406 0.6087164 0.607051 0.5929943 0.6030839 0.65085846 0.59473723 0.6201144 0.6315982 0.617612
0.6516517 0.61503106 0.59912527 0.58515453 0.6202118 0.5994967 0.6178278 0.5861715 0.6203389 0.6060101 0.58641666 0.598572 0.5937369 0.6430428 0.6112991 0.6009243 0.6125743 0.610554 0.59289944 0.65387 0.6073088 0.5922441 0.6561488 0.58569616 0.60413337 0.62585306 0.6116894 0.6051219 0.59181964 0.6057389 0.6445917 0.5909522 0.64499557 0.5867412 0.6094321 0.6543999 0.60736686 0.65235394 0.587065 0.6313206 0.6027275 0.62047714 0.6084285 0.6067553 0.5926864 0.6028016 0.65060866 0.59443593 0.6198502 0.6313318 0.6173539
0.6526527 0.61476254 0.59882396 0.5848425 0.61993337 0.5992046 0.6175679 0.5858562 0.62005997 0.6057134 0.58611304 0.59828186 0.5934378 0.6427715 0.61103374 0.6006317 0.61230814 0.61028814 0.5926013 0.6536189 0.6070215 0.59194756 0.655908 0.585383 0.6038502 0.62558043 0.6114236 0.6048358 0.59151196 0.60545313 0.6443205 0.5906687 0.6447243 0.586436 0.6091565 0.65416026 0.6070792 0.6521036 0.58675873 0.63105386 0.60244393 0.6202138 0.60814106 0.60645974 0.592379 0.60251975 0.6503589 0.5941351 0.6195863 0.6310655 0.6170957
0.6536537 0.61449444 0.5985229 0.58453083 0.61965513 0.5989126 0.61730814 0.5855407 0.61978143 0.60541713 0.58581 0.59799147 0.5931383 0.64250046 0.6107685 0.6003395 0.61204207 0.6100225 0.5923035 0.65336823 0.60673404 0.59165084 0.6556676 0.5850704 0.6035673 0.6253086 0.6111581 0.60455036 0.5912048 0.6051675 0.6440492 0.5903852 0.64445317 0.5861305 0.60888124 0.65392065 0.6067917 0.65185356 0.5864529 0.63078743 0.60215986 0.6199509 0.60785365 0.606165 0.59207124 0.60223806 0.6501097 0.59383434 0.6193226 0.6307993 0.6168377
0.6546547 0.6142263 0.5982221 0.5842191 0.6193769 0.5986212 0.6170487 0.58522546 0.61950344 0.60512084 0.585507 0.5977014 0.5928396 0.64222956 0.61050344 0.60004735 0.6117761 0.609757 0.5920061 0.6531178 0.60644746 0.59135467 0.65542716 0.5847579 0.6032845 0.6250368 0.6108925 0.60426474 0.5908981 0.6048826 0.6437781 0.590102 0.64418185 0.5858257 0.60860616 0.6536812 0.6065047 0.6516035 0.5861474 0.63052136 0.60187674 0.6196878 0.60756624 0.60586977 0.5917639 0.60195637 0.64986026 0.59353393 0.6190593 0.6305338 0.6165801
0.6556557 0.6139585 0.5979213 0.58390784 0.6190992 0.59833 0.6167896 0.5849106 0.6192255 0.6048251 0.5852047 0.5974116 0.59254074 0.6419586 0.61023885 0.59975576 0.6115107 0.60949177 0.5917088 0.6528673 0.60616016 0.5910585 0.65518695 0.5844457 0.60300195 0.6247652 0.6106272 0.60397977 0.5905913 0.60459715 0.64350724 0.5898196 0.6439109 0.58552116 0.60833114 0.6534416 0.6062177 0.65135366 0.5858422 0.63025516 0.6015935 0.6194256 0.6072793 0.6055748 0.5914572 0.60167515 0.649611 0.5932336 0.61879635 0.630268 0.6163228
0.6566567 0.61369085 0.5976208 0.58359706 0.61882156 0.5980388 0.61653024 0.5845962 0.61894804 0.6045291 0.5849024 0.5971225 0.59224254 0.6416881 0.6099745 0.59946406 0.611245 0.6092267 0.5914117 0.652617 0.6058736 0.5907627 0.65494674 0.5841337 0.60271966 0.6244939 0.61036193 0.60369474 0.5902849 0.6043125 0.6432362 0.58953685 0.64364 0.58521706 0.60805666 0.6532025 0.60593104 0.6511041 0.58553725 0.62998956 0.6013107 0.6191633 0.6069925 0.60528034 0.5911505 0.6013939 0.6493617 0.5929337 0.61853313 0.63000256 0.61606544
0.6576577 0.6134235 0.59732074 0.5832863 0.6185442 0.5977478 0.61627114 0.5842817 0.61867064 0.60423374 0.5846004 0.596833 0.5919443 0.6414172 0.60971016 0.5991725 0.61097986 0.6089619 0.591115 0.65236664 0.6055871 0.59046704 0.65470666 0.58382225 0.6024376 0.62422293 0.6100971 0.60340995 0.5899787 0.60402787 0.6429656 0.58925474 0.6433693 0.5849126 0.6077821 0.65296316 0.60564417 0.65085435 0.5852325 0.6297239 0.6010282 0.618901 0.60670596 0.604986 0.5908443 0.60111314 0.6491125 0.59263384 0.6182705 0.62973744 0.615808
0.6586587 0.6131563 0.5970206 0.58297616 0.6182673 0.59745723 0.6160124 0.58396775 0.6183935 0.60393834 0.58429885 0.59654415 0.5916463 0.64114696 0.609446 0.59888154 0.6107149 0.60869724 0.5908182 0.6521164 0.60530096 0.59017175 0.6544665 0.5835108 0.6021557 0.6239521 0.60983235 0.6031253 0.5896728 0.60374343 0.64269495 0.588973 0.6430983 0.584609 0.6075077 0.6527241 0.605358 0.65060484 0.5849282 0.6294586 0.60074556 0.6186391 0.60641944 0.60469145 0.59053814 0.6008329 0.6488635 0.5923343 0.6180081 0.6294724 0.6155512
0.6596597 0.61288905 0.596721 0.58266604 0.61799026 0.5971667 0.6157539 0.5836541 0.6181165 0.6036433 0.58399713 0.5962553 0.5913487 0.64087653 0.60918236 0.5985903 0.61045 0.6084329 0.59052217 0.65186644 0.60501474 0.5898767 0.65422666 0.5831996 0.60187376 0.62368155 0.6095677 0.6028412 0.58936703 0.6034591 0.6424244 0.5886914 0.6428281 0.58430547 0.6072337 0.652485 0.6050717 0.6503551 0.584624 0.6291937 0.6004631 0.6183778 0.6061333 0.60439765 0.5902322 0.60055226 0.64861465 0.59203506 0.6177458 0.6292077 0.6152941
0.6606607 0.6126224 0.5964215 0.58235604 0.6177141 0.5968763 0.6154953 0.5833406 0.61784023 0.6033481 0.58369637 0.5959669 0.5910512 0.6406066 0.60891837 0.5982995 0.6101854 0.6081689 0.59022605 0.6516163 0.6047287 0.58958197 0.6539866 0.5828891 0.6015927 0.6234109 0.6093035 0.6025568 0.58906174 0.6031755 0.6421542 0.58841026 0.6425575 0.58400244 0.60695994 0.65224606 0.60478556 0.6501058 0.5843202 0.62892866 0.6001813 0.61811626 0.6058473 0.6041038 0.5899268 0.60027224 0.64836586 0.5917362 0.6174839 0.62894344 0.61503756
0.6616617 0.61235553 0.5961225 0.5820466 0.6174378 0.59658647 0.615237 0.5830276 0.61756384 0.6030531 0.58339494 0.5956785 0.59075403 0.64033616 0.60865504 0.5980091 0.6099209 0.60790485 0.5899303 0.6513666 0.6044432 0.58928734 0.65374684 0.5825783 0.60131115 0.62314075 0.6090392 0.602273 0.58875644 0.60289156 0.6418837 0.5881292 0.6422872 0.5836997 0.6066861 0.6520073 0.6044997 0.6498565 0.5840167 0.6286641 0.59989935 0.6178552 0.6055615 0.60381013 0.589621 0.59999233 0.64811724 0.59143734 0.61722213 0.6286791 0.614781
0.6626627 0.6120891 0.5958232 0.5817376 0.61716175 0.5962968 0.614979 0.58271456 0.61728764 0.60275894 0.5830944 0.59539056 0.59045696 0.6400667 0.60839194 0.5977187 0.60965645 0.6076415 0.5896348 0.6511166 0.60415757 0.5889932 0.65350723 0.58226806 0.60103047 0.62287104 0.60877556 0.60198927 0.58845156 0.6026085 0.6416136 0.5878485 0.64201707 0.5833969 0.6064126 0.6517684 0.60421413 0.64960736 0.5837135 0.62839955 0.5996181 0.61759436 0.60527575 0.6035165 0.58931625 0.59971267 0.64786863 0.59113884 0.6169604 0.62841487 0.6145249
0.6636637 0.61182284 0.59552467 0.58142835 0.6168862 0.59600735 0.6147211 0.58240193 0.6170119 0.60246444 0.58279413 0.5951028 0.59016067 0.63979656 0.608129 0.5974287 0.6093925 0.6073779 0.5893393 0.65086657 0.6038721 0.58869886 0.65326756 0.58195823 0.6007496 0.6226015 0.6085115 0.6017057 0.5881468 0.60232514 0.6413438 0.5875681 0.6417471 0.5830948 0.60613966 0.6515298 0.6039286 0.6493585 0.58341044 0.62813556 0.5993366 0.61733365 0.60499024 0.6032233 0.58901143 0.59943324 0.64762014 0.5908406 0.61669916 0.62815106 0.61426866
0.6646647 0.6115569 0.5952258 0.5811198 0.61661077 0.5957178 0.6144634 0.5820897 0.6167367 0.6021702 0.58249414 0.5948152 0.589864 0.6395269 0.6078662 0.5971388 0.60912853 0.6071145 0.5890444 0.65061736 0.60358715 0.5884053 0.65302837 0.5816484 0.6004688 0.6223321 0.608248 0.60142237 0.5878425 0.60204226 0.64107394 0.5872879 0.64147705 0.5827926 0.6058662 0.6512914 0.60364354 0.6491096 0.5831076 0.62787163 0.5990555 0.61707306 0.6047049 0.60293037 0.5887066 0.59915406 0.6473719 0.5905427 0.616438 0.6278875 0.6140127
0.6656657 0.6112907 0.5949275 0.5808112 0.6163356 0.59542894 0.6142058 0.5817776 0.6164614 0.60187614 0.5821942 0.59452796 0.589568 0.63925767 0.6076039 0.59684896 0.608865 0.6068516 0.58874965 0.65036774 0.60330224 0.58811146 0.6527885 0.58133936 0.60018843 0.6220631 0.6079848 0.6011395 0.58753836 0.6017594 0.64080435 0.5870082 0.64120746 0.58249086 0.6055933 0.65105253 0.6033583 0.64886063 0.5828053 0.62760776 0.59877473 0.6168128 0.6044199 0.6026374 0.5884026 0.5988749 0.64712363 0.59024465 0.6161772 0.6276242 0.61375695
0.6666667 0.6110253 0.5946293 0.580503 0.6160605 0.59514004 0.61394835 0.581466 0.61618626 0.60158265 0.581895 0.594241 0.5892718 0.6389883 0.6073413 0.5965596 0.60860157 0.60658896 0.58845514 0.65011835 0.60301745 0.5878183 0.65254956 0.58103013 0.599908 0.62179404 0.6077216 0.60085636 0.5872347 0.6014768 0.6405347 0.5867285 0.64093786 0.582189 0.6053207 0.65081424 0.6030736 0.6486117 0.582503 0.62734455 0.5984943 0.61655295 0.60413504 0.6023447 0.58809847 0.59859616 0.6468756 0.5899473 0.6159166 0.6273612 0.61350137
0.6676677 0.6107596 0.5943313 0.58019537 0.615786 0.5948514 0.61369115 0.5811544 0.61591154 0.6012891 0.5815957 0.59395415 0.5889762 0.6387189 0.6070794 0.5962704 0.6083383 0.6063261 0.58816123 0.6498687 0.602733 0.58752525 0.6523103 0.5807213 0.5996282 0.6215254 0.6074586 0.6005738 0.58693105 0.60119456 0.64026535 0.58644944 0.64066833 0.581888 0.60504824 0.650576 0.6027889 0.64836305 0.582201 0.62708104 0.5982135 0.6162931 0.60385007 0.6020521 0.5877944 0.5983177 0.64662755 0.5896498 0.615656 0.6270981 0.6132461
0.6686687 0.6104943 0.59403366 0.57988775 0.6155115 0.5945631 0.6134343 0.58084327 0.61563694 0.60099554 0.5812965 0.5936677 0.5886806 0.63844985 0.60681754 0.59598094 0.6080751 0.6060639 0.5878673 0.6496198 0.6024486 0.58723235 0.65207106 0.58041286 0.5993483 0.62125695 0.6071959 0.60029143 0.5866274 0.60091245 0.6399958 0.5861706 0.64039874 0.58158696 0.60477626 0.65033793 0.6025044 0.64811474 0.5818996 0.6268181 0.5979334 0.6160335 0.6035658 0.60175997 0.587491 0.59803915 0.6463799 0.58935297 0.6153959 0.6268354 0.61299086
0.6696697 0.61022896 0.5937363 0.5795803 0.61523724 0.5942747 0.6131777 0.5805324 0.615363 0.6007025 0.5809979 0.5933813 0.5883856 0.6381809 0.6065557 0.5956924 0.6078123 0.6058019 0.58757323 0.64937043 0.60216445 0.5869401 0.65183204 0.5801047 0.5990687 0.6209887 0.60693306 0.60000896 0.58632433 0.6006303 0.6397269 0.58589166 0.64012957 0.5812865 0.6045039 0.6500998 0.60222024 0.64786613 0.5815981 0.6265555 0.59765357 0.61577404 0.60328114 0.6014679 0.58718765 0.5977613 0.64613193 0.5890563 0.6151362 0.62657285 0.6127355
0.6706707 0.60996425 0.59343916 0.5792733 0.6149635 0.5939871 0.6129209 0.58022153 0.615089 0.60040957 0.5806993 0.5930951 0.58809084 0.6379122 0.60629445 0.59540373 0.6075496 0.6055398 0.58728 0.6491216 0.60188055 0.58664775 0.65159315 0.5797967 0.5987895 0.620721 0.60667074 0.5997271 0.58602124 0.6003492 0.6394579 0.5856135 0.63986045 0.5809861 0.60423225 0.6498618 0.6019361 0.64761794 0.58129704 0.6262926 0.5973739 0.61551505 0.60299736 0.6011759 0.5868847 0.59748346 0.6458843 0.5887596 0.6148763 0.6263107 0.6124808
0.6716717 0.60969955 0.5931422 0.57896644 0.61469 0.59369946 0.6126645 0.5799112 0.61481506 0.600117 0.5804015 0.59280956 0.5877961 0.63764334 0.60603327 0.5951153 0.60728693 0.605278 0.58698654 0.64887255 0.6015967 0.58635575 0.65135413 0.5794888 0.5985102 0.62045336 0.6064086 0.5994452 0.5857189 0.6000675 0.6391885 0.5853352 0.6395914 0.58068603 0.60396045 0.6496238 0.60165226 0.64736974 0.5809962 0.62603027 0.5970946 0.61525595 0.60271317 0.6008844 0.58658165 0.5972058 0.6456367 0.5884631 0.6146168 0.6260487 0.61222625
0.6726727 0.60943496 0.5928455 0.5786601 0.61441636 0.59341186 0.6124084 0.5796012 0.61454165 0.59982467 0.5801035 0.59252375 0.5875018 0.63737464 0.60577214 0.5948273 0.60702467 0.60501665 0.5866935 0.6486238 0.60131294 0.5860638 0.65111554 0.57918125 0.59823143 0.6201858 0.6061468 0.5991638 0.5854165 0.59978646 0.63891995 0.58505744 0.6393228 0.580386 0.60368925 0.6493862 0.6013684 0.6471215 0.5806958 0.6257681 0.59681535 0.61499727 0.60242945 0.6005928 0.58627933 0.59692854 0.64538914 0.58816725 0.61435735 0.6257867 0.6119718
0.6736737 0.60917056 0.59254915 0.578354 0.6141433 0.5931247 0.61215216 0.5792915 0.6142684 0.5995322 0.57980615 0.59223866 0.5872077 0.6371066 0.6055112 0.5945392 0.60676247 0.60475546 0.586401 0.648375 0.60102963 0.58577234 0.6508768 0.5788743 0.59795266 0.6199184 0.60588473 0.5988821 0.5851143 0.5995055 0.63865155 0.58477986 0.6390541 0.58008647 0.603418 0.64914846 0.6010851 0.6468737 0.5803955 0.62550616 0.5965364 0.6147389 0.602146 0.60030156 0.5859766 0.5966514 0.6451421 0.5878715 0.61409837 0.625525 0.61171746
0.6746747 0.6089063 0.5922527 0.57804793 0.6138705 0.5928376 0.6118963 0.5789818 0.6139956 0.5992401 0.57950854 0.59195316 0.5869137 0.6368383 0.6052509 0.5942514 0.6065005 0.6044947 0.5861087 0.64812654 0.6007465 0.5854811 0.65063816 0.5785674 0.597674 0.61965126 0.60562307 0.59860086 0.5848124 0.5992248 0.6383829 0.5845024 0.6387854 0.5797872 0.603147 0.64891106 0.60080147 0.6466256 0.58009547 0.6252445 0.5962576 0.6144807 0.60186255 0.60001063 0.5856747 0.5963742 0.6448949 0.5875758 0.61383945 0.62526345 0.6114634
0.6756757 0.6086423 0.5919566 0.5777423 0.6135979 0.59255064 0.6116405 0.57867277 0.61372274 0.59894824 0.57921153 0.59166837 0.5866199 0.6365699 0.60499036 0.59396374 0.60623896 0.6042336 0.58581597 0.6478778 0.6004633 0.58518994 0.65039974 0.5782609 0.5973956 0.6193845 0.60536164 0.59832 0.584511 0.59894425 0.6381145 0.58422565 0.6385171 0.57948804 0.6028759 0.6486735 0.6005185 0.64637786 0.5797958 0.6249832 0.5959791 0.6142227 0.6015793 0.5997197 0.5853729 0.59609735 0.64464766 0.58728087 0.61358094 0.6250027 0.6112095
0.6766767 0.60837877 0.5916607 0.577437 0.61332536 0.59226435 0.6113849 0.57836366 0.61345035 0.59865654 0.57891464 0.5913839 0.5863265 0.636302 0.60473025 0.5936767 0.6059774 0.60397303 0.58552414 0.6476294 0.6001807 0.58489925 0.6501615 0.57795453 0.5971177 0.61911786 0.6051005 0.5980392 0.5842097 0.598664 0.6378465 0.58394873 0.63824874 0.5791896 0.6026053 0.6484361 0.60023564 0.64613026 0.5794962 0.6247219 0.5957007 0.61396486 0.6012963 0.5994291 0.5850714 0.595821 0.6444005 0.5869854 0.61332256 0.6247413 0.6109558
0.6776777 0.60811514 0.59136474 0.5771317 0.61305314 0.59197795 0.6111295 0.5780548 0.61317796 0.5983649 0.578618 0.5910994 0.58603334 0.6360342 0.6044702 0.5933895 0.60571617 0.6037126 0.5852324 0.64738125 0.5998981 0.5846086 0.64992315 0.57764846 0.5968397 0.6188518 0.6048395 0.5977586 0.5839084 0.5983839 0.6375784 0.5836724 0.63798064 0.57889086 0.60233504 0.648199 0.5999528 0.6458827 0.579197 0.62446064 0.59542304 0.6137072 0.6010137 0.5991385 0.58476985 0.5955448 0.64415395 0.5866906 0.6130643 0.6244804 0.61070204
0.6786787 0.6078518 0.59106964 0.57682693 0.6127814 0.59169185 0.6108743 0.57774657 0.61290604 0.5980736 0.5783218 0.5908154 0.58574027 0.63576657 0.60421073 0.59310263 0.605455 0.6034523 0.5849409 0.64713293 0.59961575 0.5843183 0.6496852 0.5773426 0.596562 0.61858565 0.6045785 0.5974783 0.58360755 0.59810406 0.63731056 0.58339643 0.6377127 0.5785928 0.6020646 0.64796174 0.59967035 0.6456353 0.57889813 0.6241997 0.59514475 0.6134498 0.6007309 0.5988482 0.5844689 0.5952689 0.64390695 0.5863959 0.61280644 0.6242202 0.6104485
0.6796797 0.60758865 0.59077424 0.57652223 0.6125097 0.59140587 0.61061954 0.5774382 0.6126344 0.59778273 0.5780257 0.59053135 0.58544755 0.63549906 0.6039509 0.592816 0.605194 0.60319257 0.58464974 0.6468849 0.5993333 0.5840282 0.64944714 0.57703733 0.5962844 0.6183198 0.6043179 0.597198 0.58330715 0.5978245 0.6370426 0.5831202 0.6374448 0.5782947 0.60179466 0.64772487 0.59938794 0.645388 0.5785997 0.6239392 0.5948673 0.6131926 0.6004484 0.59855807 0.58416814 0.5949928 0.6436606 0.5861018 0.61254865 0.62395966 0.6101951
0.6806807 0.6073255 0.59047943 0.57621795 0.6122383 0.59112036 0.61036456 0.5771305 0.6123628 0.59749174 0.5777298 0.5902478 0.5851552 0.63523155 0.60369164 0.5925293 0.60493314 0.60293293 0.58435863 0.6466369 0.5990513 0.5837386 0.64920914 0.57673174 0.59600747 0.6180541 0.6040573 0.59691805 0.5830067 0.59754515 0.636775 0.5828448 0.63717693 0.57799715 0.601525 0.6474877 0.5991058 0.6451406 0.5783011 0.62367886 0.5945898 0.6129356 0.6001659 0.59826803 0.58386743 0.5947172 0.64341396 0.5858077 0.61229086 0.6236997 0.60994214
0.6816817 0.6070627 0.5901846 0.57591367 0.6119671 0.59083486 0.61011 0.57682276 0.61209154 0.5972011 0.5774346 0.58996433 0.5848629 0.6349641 0.60343266 0.59224313 0.60467255 0.6026732 0.5840678 0.6463893 0.5987697 0.5834489 0.6489713 0.5764268 0.59573 0.6177886 0.6037973 0.5966383 0.58270663 0.5972659 0.63650745 0.5825693 0.6369093 0.5776996 0.6012551 0.647251 0.598824 0.6448937 0.5780029 0.62341857 0.5943127 0.61267895 0.59988403 0.5979786 0.5835673 0.5944418 0.6431673 0.5855137 0.6120336 0.6234398 0.609689
0.6826827 0.6068001 0.5898901 0.57561 0.61169606 0.5905495 0.60985535 0.5765155 0.6118205 0.59691066 0.5771392 0.5896811 0.58457106 0.63469714 0.6031735 0.5919569 0.60441226 0.60241395 0.58377725 0.6461415 0.5984879 0.58315957 0.64873356 0.57612216 0.59545356 0.6175234 0.6035369 0.59635895 0.5824065 0.59698725 0.6362399 0.58229417 0.63664216 0.5774026 0.60098606 0.6470144 0.59854233 0.6446468 0.57770514 0.62315845 0.5940359 0.6124224 0.5996022 0.59768903 0.58326715 0.5941664 0.6429213 0.58522004 0.6117766 0.62318003 0.6094367
0.6836837 0.60653764 0.58959574 0.5753064 0.6114255 0.5902648 0.60960114 0.5762083 0.6115498 0.5966204 0.57684445 0.58939815 0.58427924 0.63443035 0.60291487 0.59167117 0.6041519 0.60215473 0.58348686 0.6458936 0.5982065 0.58287036 0.64849603 0.575818 0.5951766 0.6172586 0.60327697 0.5960795 0.58210695 0.59670836 0.6359728 0.58201945 0.63637465 0.5771057 0.60071665 0.6467777 0.59826076 0.6443999 0.57740736 0.6228987 0.5937591 0.6121662 0.59932077 0.59739983 0.5829673 0.59389156 0.64267516 0.5849268 0.61151963 0.62292033 0.6091842
0.6846847 0.60627544 0.58930165 0.57500327 0.61115485 0.5899798 0.6093471 0.5759014 0.6112791 0.59633034 0.57654965 0.5891155 0.58398753 0.6341632 0.6026564 0.5913855 0.60389185 0.60189587 0.58319676 0.64564604 0.5979252 0.58258176 0.64825845 0.57551396 0.5949003 0.6169934 0.60301745 0.59580016 0.5818077 0.59642994 0.6357059 0.58174497 0.6361075 0.576809 0.6004475 0.6465415 0.59797925 0.6441528 0.57711023 0.62263906 0.59348243 0.61191005 0.5990391 0.5971104 0.5826677 0.59361684 0.64242923 0.58463347 0.6112629 0.6226613 0.6089318
0.6856857 0.606013 0.5890078 0.5747 0.6108849 0.5896954 0.60909295 0.57559484 0.611009 0.59604037 0.5762554 0.58883286 0.58369654 0.6338968 0.60239804 0.5910999 0.6036323 0.60163707 0.58290696 0.6453987 0.59764403 0.58229315 0.6480209 0.5752098 0.594624 0.6167289 0.60275793 0.5955214 0.5815087 0.5961516 0.63543856 0.5814703 0.6358404 0.5765125 0.6001784 0.6463048 0.5976981 0.6439063 0.57681304 0.6223797 0.5932062 0.6116539 0.59875786 0.59682155 0.58236843 0.59334224 0.6421833 0.5843405 0.6110064 0.6224019 0.60867953
0.6866867 0.6057513 0.5887142 0.5743974 0.61061484 0.589411 0.6088394 0.57528853 0.61073864 0.5957506 0.5759608 0.58855087 0.5834053 0.6336299 0.60214007 0.59081453 0.6033726 0.60137856 0.5826175 0.6451514 0.59736335 0.58200467 0.6477837 0.5749061 0.59434783 0.61646473 0.6024984 0.5952426 0.5812096 0.5958733 0.63517165 0.58119637 0.63557345 0.5762164 0.59991 0.6460687 0.5974171 0.64365995 0.57651615 0.6221206 0.5929302 0.61139816 0.59847677 0.5965329 0.582069 0.59306794 0.6419374 0.584048 0.61075014 0.62214303 0.60842746
0.6876877 0.60548955 0.5884208 0.57409513 0.6103449 0.589127 0.6085854 0.57498264 0.6104689 0.59546113 0.57566684 0.58826876 0.58311445 0.63336366 0.6018823 0.5905297 0.60311306 0.60112023 0.582328 0.6449039 0.59708244 0.5817168 0.6475466 0.5746027 0.5940722 0.6162006 0.6022393 0.59496415 0.5809108 0.5955958 0.63490516 0.5809228 0.6353068 0.5759206 0.5996415 0.6458325 0.5971365 0.6434133 0.5762196 0.6218614 0.5926544 0.6111428 0.5981959 0.59624445 0.5817704 0.592794 0.64169174 0.58375543 0.61049396 0.6218844 0.6081757
0.6886887 0.6052281 0.5881275 0.57379264 0.6100752 0.5888429 0.6083323 0.5746768 0.6101994 0.59517205 0.57537323 0.5879867 0.582824 0.6330974 0.60162437 0.5902447 0.6028536 0.60086226 0.58203906 0.64465696 0.5968019 0.5814287 0.6473093 0.5742997 0.5937962 0.61593664 0.60198027 0.5946859 0.58061254 0.59531796 0.63463885 0.5806491 0.6350401 0.57562506 0.59937316 0.64559644 0.5968556 0.64316696 0.57592356 0.6216027 0.59237874 0.6108875 0.597915 0.5959559 0.58147186 0.59251994 0.64144623 0.58346295 0.6102383 0.62162596 0.60792404
0.6896897 0.60496676 0.5878346 0.5734908 0.60980606 0.5885594 0.60807896 0.5743713 0.60993004 0.59488297 0.57507986 0.58770514 0.58253366 0.63283104 0.6013672 0.58996016 0.60259455 0.60060436 0.5817502 0.64441 0.5965217 0.58114105 0.64707226 0.57399684 0.59352106 0.61567277 0.60172147 0.5944077 0.5803146 0.5950406 0.63437206 0.5803759 0.63477373 0.5753296 0.5991051 0.6453606 0.5965753 0.6429211 0.57562757 0.6213443 0.59210354 0.61063254 0.5976346 0.5956679 0.5811736 0.5922466 0.6412008 0.58317125 0.60998267 0.62136763 0.6076722
0.6906907 0.60470575 0.5875417 0.57318914 0.6095368 0.58827597 0.6078258 0.57406616 0.60966074 0.5945938 0.5747867 0.5874239 0.5822433 0.63256526 0.6011098 0.5896755 0.6023357 0.60034686 0.58146155 0.6441631 0.59624165 0.5808537 0.6468355 0.57369393 0.59324574 0.61540943 0.6014628 0.5941296 0.58001655 0.5947633 0.634106 0.58010274 0.63450736 0.5750347 0.5988374 0.64512455 0.5962949 0.6426748 0.57533187 0.6210859 0.59182835 0.61037725 0.5973542 0.59537995 0.58087516 0.59197277 0.64095545 0.58287936 0.60972714 0.62110955 0.60742116
0.6916917 0.6044447 0.5872492 0.5728876 0.6092681 0.5879927 0.60757315 0.5737609 0.60939157 0.5943055 0.57449377 0.5871429 0.58195364 0.6322994 0.60085255 0.58939147 0.6020771 0.6000894 0.58117306 0.6439164 0.5959616 0.5805665 0.6465985 0.5733918 0.59297055 0.61514586 0.60120445 0.59385216 0.57971895 0.5944866 0.63383985 0.5798301 0.6342412 0.5747397 0.5985695 0.6448889 0.59601504 0.6424293 0.5750364 0.6208277 0.59155315 0.6101228 0.5970741 0.5950923 0.58057743 0.59169954 0.64071023 0.5825876 0.60947156 0.62085164 0.60716987
0.6926927 0.6041839 0.5869569 0.5725865 0.60899913 0.58770955 0.60732025 0.5734562 0.60912305 0.59401697 0.57420105 0.5868619 0.5816642 0.63203394 0.60059565 0.5891074 0.6018188 0.59983194 0.58088505 0.64366966 0.5956819 0.58027965 0.64636177 0.5730897 0.5926956 0.61488277 0.6009462 0.5935747 0.57942164 0.5942098 0.63357395 0.57955754 0.63397497 0.57444525 0.5983023 0.64465344 0.59573525 0.64218324 0.574741 0.62056965 0.5912787 0.6098684 0.596794 0.59480476 0.5802797 0.5914265 0.6404653 0.58229667 0.6092168 0.6205939 0.6069189
0.6936937 0.60392314 0.5866648 0.57228553 0.60873103 0.5874269 0.607068 0.5731517 0.60885465 0.59372866 0.57390857 0.58658135 0.58137465 0.63176805 0.60033894 0.5888237 0.60156035 0.59957516 0.5805971 0.64342326 0.5954021 0.5799929 0.6461253 0.5727881 0.592421 0.6146201 0.60068816 0.59329724 0.57912433 0.5939333 0.6333081 0.5792854 0.63370913 0.574151 0.5980345 0.6444179 0.59545535 0.6419375 0.574446 0.62031174 0.59100395 0.60961396 0.59651434 0.5945171 0.5799822 0.59115374 0.64022046 0.5820057 0.6089618 0.62033635 0.6066682
0.6946947 0.6036628 0.5863729 0.5719848 0.6084629 0.5871445 0.60681564 0.57284766 0.6085864 0.59344065 0.57361645 0.58630097 0.58108556 0.6315029 0.6000825 0.58853996 0.60130227 0.5993181 0.58030933 0.64317673 0.5951227 0.5797062 0.6458887 0.57248646 0.59214664 0.61435753 0.6004301 0.5930202 0.57882726 0.59365696 0.63304234 0.5790132 0.63344336 0.5738569 0.5977677 0.64418256 0.59517586 0.64169204 0.5741511 0.6200542 0.59072983 0.60935986 0.5962346 0.59423006 0.57968485 0.5908811 0.6399754 0.58171475 0.6087074 0.6200791 0.60641754
0.6956957 0.60340273 0.58608115 0.5716844 0.6081948 0.5868619 0.60656315 0.5725438 0.6083183 0.59315276 0.57332486 0.58602047 0.5807965 0.63123757 0.59982616 0.5882566 0.6010442 0.5990614 0.5800217 0.64293027 0.59484375 0.5794202 0.6456522 0.5721852 0.59187245 0.6140951 0.6001724 0.59274316 0.57853055 0.5933809 0.63277704 0.57874125 0.63317764 0.57356304 0.59750074 0.6439472 0.5948965 0.6414465 0.57385653 0.61979705 0.5904557 0.60910606 0.5959552 0.59394294 0.5793882 0.59060866 0.63973093 0.58142406 0.6084528 0.6198217 0.606167
0.6966967 0.6031427 0.5857896 0.5713844 0.607927 0.58657986 0.6063112 0.57223976 0.6080506 0.5928651 0.5730329 0.5857405 0.58050776 0.6309723 0.5995702 0.58797324 0.6007865 0.59880507 0.57973474 0.64268404 0.5945645 0.57913417 0.64541584 0.5718842 0.5915982 0.6138327 0.5999148 0.5924667 0.5782344 0.59310496 0.6325115 0.57847 0.6329122 0.5732693 0.59723395 0.643712 0.5946173 0.64120084 0.5735624 0.61954 0.5901818 0.6088523 0.59567595 0.5936563 0.5790913 0.59033644 0.6394859 0.5811336 0.60819846 0.619565 0.6059166
0.6976977 0.6028826 0.58549815 0.5710844 0.60765946 0.5862977 0.6060592 0.57193637 0.60778296 0.5925775 0.57274157 0.5854609 0.5802191 0.6307075 0.59931415 0.58769035 0.60052866 0.5985486 0.5794477 0.64243793 0.59428585 0.5788482 0.64517975 0.57158345 0.5913244 0.61357063 0.59965783 0.59219 0.57793814 0.5928294 0.6322461 0.5781987 0.6326468 0.5729761 0.59696734 0.6434768 0.5943386 0.6409556 0.5732683 0.61928296 0.58990806 0.6085988 0.59539676 0.5933696 0.57879496 0.59006476 0.63924134 0.58084345 0.6079445 0.61930835 0.60566634
0.6986987 0.60262305 0.5852073 0.5707846 0.60739243 0.5860161 0.60580754 0.5716334 0.6075154 0.59229034 0.5724502 0.58518124 0.57993084 0.6304428 0.59905833 0.5874073 0.60027117 0.59829247 0.5791609 0.64219195 0.5940071 0.57856286 0.6449437 0.57128286 0.59105086 0.613309 0.59940064 0.5919136 0.57764184 0.5925537 0.63198125 0.5779277 0.63238156 0.5726833 0.5967012 0.6432419 0.5940597 0.6407108 0.5729747 0.6190261 0.58963454 0.6083454 0.5951181 0.59308326 0.57849854 0.5897929 0.638997 0.5805537 0.6076907 0.6190516 0.6054162
0.6996997 0.6023634 0.5849164 0.5704851 0.60712516 0.5857344 0.605556 0.57133025 0.6072484 0.59200317 0.57215923 0.5849019 0.5796429 0.6301778 0.598803 0.5871247 0.6000141 0.59803665 0.5788743 0.6419461 0.59372866 0.5782773 0.6447078 0.57098275 0.5907774 0.6130473 0.5991435 0.5916373 0.57734627 0.59227866 0.63171595 0.5776567 0.6321166 0.57239014 0.59643483 0.6430069 0.5937811 0.6404656 0.572681 0.61876947 0.58936137 0.60809237 0.5948393 0.5927969 0.57820255 0.58952117 0.638753 0.5802639 0.60743695 0.61879516 0.60516655
0.7007007 0.6021044 0.58462584 0.57018626 0.60685825 0.5854534 0.6053047 0.5710278 0.60698134 0.59171623 0.5718686 0.58462286 0.5793551 0.62991333 0.59854746 0.58684254 0.59975713 0.5977811 0.5785881 0.64170015 0.5934505 0.57799226 0.6444717 0.5706827 0.5905043 0.6127858 0.5988866 0.59136164 0.57705045 0.5920034 0.63145125 0.57738614 0.63185155 0.5720978 0.5961689 0.64277226 0.59350294 0.64022076 0.5723877 0.61851287 0.5890885 0.6078394 0.5945607 0.59251094 0.5779067 0.58924985 0.63850886 0.57997435 0.60718334 0.618539 0.604917
0.7017017 0.60184526 0.5843355 0.5698871 0.6065914 0.58517206 0.6050534 0.5707251 0.6067148 0.5914297 0.57157797 0.5843441 0.5790675 0.62964916 0.59829223 0.58655995 0.59949994 0.59752524 0.5783019 0.64145464 0.59317213 0.5777076 0.64423597 0.5703829 0.590231 0.61252445 0.59863 0.5910857 0.576755 0.5917286 0.63118654 0.57711583 0.6315867 0.5718053 0.5959032 0.6425376 0.5932246 0.6399761 0.57209486 0.618257 0.5888158 0.6075866 0.59428227 0.5922249 0.57761097 0.5889788 0.6382651 0.5796849 0.60693 0.6182832 0.60466737
0.7027027 0.60158616 0.5840451 0.56958854 0.60632527 0.5848912 0.6048025 0.5704229 0.60644805 0.59114295 0.5712879 0.5840655 0.5787803 0.6293845 0.5980374 0.5862781 0.59924346 0.5972702 0.57801604 0.641209 0.59289443 0.5774227 0.6440007 0.57008344 0.589958 0.6122634 0.5983736 0.5908101 0.57646006 0.5914541 0.6309219 0.5768458 0.63132215 0.57151335 0.5956377 0.64230293 0.5929466 0.6397313 0.5718017 0.6180008 0.5885431 0.6073341 0.594004 0.59193957 0.5773161 0.588708 0.638021 0.579396 0.60667694 0.61802745 0.60441816
0.7037037 0.6013272 0.58375525 0.56929004 0.60605896 0.5846104 0.6045519 0.570121 0.6061818 0.5908568 0.57099783 0.5837869 0.5784931 0.6291205 0.59778255 0.58599627 0.5989868 0.5970151 0.57773054 0.6409636 0.5926165 0.57713836 0.6437649 0.5697841 0.58968544 0.61200273 0.5981171 0.59053475 0.576165 0.59117955 0.63065743 0.5765759 0.63105756 0.5712215 0.5953723 0.6420686 0.5926689 0.6394866 0.5715093 0.6177449 0.5882706 0.60708165 0.5937263 0.5916539 0.57702065 0.5884372 0.6377771 0.5791072 0.6064241 0.61777174 0.6041689
0.7047047 0.60106874 0.5834654 0.56899196 0.6057928 0.58433 0.6043009 0.56981945 0.6059157 0.59057075 0.57070804 0.5835088 0.5782062 0.6288565 0.5975279 0.5857144 0.59873056 0.59676 0.5774451 0.640718 0.59233904 0.5768543 0.6435293 0.56948495 0.5894129 0.61174196 0.5978612 0.5902598 0.5758705 0.59090537 0.63039327 0.57630646 0.6307932 0.57093 0.5951072 0.6418341 0.5923909 0.63924235 0.57121694 0.61748916 0.58799833 0.6068294 0.59344846 0.5913686 0.576726 0.5881666 0.6375336 0.57881856 0.6061713 0.61751616 0.6039199
0.7057057 0.60081035 0.583176 0.5686938 0.60552675 0.58404946 0.60405064 0.5695178 0.60564977 0.5902847 0.5704185 0.58323073 0.5779194 0.6285927 0.5972735 0.5854328 0.5984744 0.5965053 0.57715994 0.6404728 0.59206146 0.5765702 0.64329386 0.5691864 0.5891408 0.61148155 0.59760535 0.5899849 0.57557625 0.5906313 0.63012916 0.5760369 0.6305289 0.5706385 0.59484196 0.64160013 0.59211344 0.6389979 0.57092494 0.6172337 0.58772653 0.60657734 0.5931708 0.59108335 0.5764312 0.5878962 0.6372901 0.57853025 0.6059189 0.617261 0.60367095
0.7067067 0.6005519 0.5828862 0.56839633 0.6052614 0.58376956 0.60380006 0.5692171 0.60538423 0.589999 0.57012933 0.582953 0.577633 0.628329 0.5970194 0.58515173 0.5982184 0.5962506 0.5768748 0.6402277 0.5917844 0.5762864 0.64305884 0.5688877 0.58886874 0.6112211 0.59734946 0.5897101 0.5752819 0.5903574 0.62986493 0.57576746 0.63026494 0.5703475 0.5945771 0.6413662 0.5918359 0.6387536 0.5706331 0.6169785 0.58745486 0.6063257 0.59289336 0.59079856 0.5761366 0.587626 0.6370469 0.57824206 0.6056666 0.61700577 0.60342246
0.7077077 0.6002937 0.58259726 0.5680986 0.6049958 0.58348984 0.60355 0.56891567 0.60511845 0.5897134 0.5698403 0.5826753 0.5773467 0.62806547 0.5967651 0.58487064 0.5979626 0.5959965 0.5765902 0.6399826 0.5915074 0.57600296 0.6428236 0.56858957 0.58859646 0.6109611 0.5970938 0.5894356 0.5749881 0.59008384 0.62960154 0.57549864 0.63000095 0.57005656 0.59431237 0.64113206 0.59155905 0.63850963 0.5703416 0.6167234 0.5871833 0.60607386 0.592616 0.5905138 0.57584274 0.58735603 0.6368035 0.57795405 0.6054143 0.6167509 0.60317373
0.7087087 0.60003614 0.5823082 0.5678013 0.6047307 0.5832101 0.6033 0.5686151 0.60485345 0.589428 0.5695517 0.58239806 0.57706076 0.62780195 0.5965113 0.58458966 0.59770703 0.595742 0.57630545 0.6397378 0.5912304 0.5757196 0.64258856 0.5682915 0.58832467 0.6107012 0.5968384 0.5891611 0.5746942 0.5898106 0.62933767 0.57522994 0.6297372 0.56976587 0.59404767 0.64089817 0.5912821 0.63826555 0.57005 0.6164683 0.5869118 0.6058224 0.5923389 0.5902293 0.57554865 0.5870862 0.6365604 0.5776663 0.6051622 0.61649615 0.6029256
0.7097097 0.59977823 0.5820194 0.56750447 0.60446566 0.5829308 0.60305023 0.5683147 0.60458827 0.589143 0.569263 0.58212084 0.5767747 0.627539 0.5962576 0.5843092 0.5974514 0.595488 0.5760211 0.63949305 0.5909535 0.57543623 0.64235365 0.5679935 0.5880532 0.61044145 0.5965834 0.5888869 0.5744008 0.5895372 0.6290741 0.57496166 0.62947345 0.5694757 0.59378356 0.6406643 0.59100527 0.63802177 0.5697591 0.6162136 0.58664066 0.6055711 0.59206194 0.58994466 0.575255 0.5868169 0.63631725 0.5773787 0.6049105 0.61624163 0.6026774
0.7107107 0.59952056 0.581731 0.56720763 0.604201 0.58265144 0.6028004 0.56801444 0.6043232 0.5888579 0.5689747 0.5818438 0.57648915 0.6272759 0.5960041 0.5840283 0.5971962 0.5952343 0.5757371 0.6392485 0.59067726 0.5751535 0.6421187 0.5676962 0.5877816 0.61018205 0.59632826 0.58861274 0.5741074 0.5892643 0.62881047 0.5746933 0.62921 0.5691854 0.59351945 0.6404308 0.59072864 0.63777804 0.5694682 0.6159589 0.5863698 0.6053199 0.5917853 0.58966047 0.57496125 0.5865476 0.63607436 0.5770914 0.60465866 0.6159873 0.60242933
0.7117117 0.59926337 0.5814425 0.5669111 0.6039361 0.5823725 0.60255104 0.5677145 0.60405856 0.5885731 0.5686865 0.5815672 0.5762037 0.6270128 0.5957507 0.5837481 0.5969411 0.5949806 0.57545346 0.6390038 0.590401 0.5748709 0.6418841 0.5673988 0.5875104 0.6099228 0.5960731 0.5883389 0.5738144 0.58899146 0.6285474 0.5744254 0.6289463 0.56889534 0.59325534 0.6401972 0.5904521 0.63753456 0.5691774 0.61570483 0.58609897 0.605069 0.5915087 0.5893765 0.5746681 0.5862785 0.6358315 0.57680416 0.6044072 0.6157331 0.6021812
0.7127127 0.5990062 0.5811544 0.56661487 0.60367185 0.58209336 0.60230166 0.5674146 0.60379404 0.5882882 0.56839883 0.5812906 0.5759187 0.62675 0.5954978 0.58346784 0.59668607 0.5947271 0.57516956 0.63875943 0.5901246 0.5745884 0.64164937 0.5671015 0.58723944 0.60966367 0.59581864 0.5880655 0.57352155 0.5887189 0.62828445 0.57415724 0.62868327 0.56860566 0.59299165 0.6399638 0.59017617 0.63729125 0.568887 0.61545044 0.5858283 0.6048184 0.59123224 0.5890926 0.574375 0.5860097 0.63558894 0.5765174 0.6041562 0.6154792 0.6019337
0.7137137 0.5987491 0.5808664 0.5663188 0.6034075 0.58181477 0.60205257 0.5671152 0.6035297 0.588004 0.5681111 0.5810144 0.57563347 0.6264873 0.5952447 0.5831879 0.59643143 0.59447396 0.5748861 0.63851494 0.5898485 0.5743062 0.6414149 0.5668049 0.5869687 0.6094046 0.595564 0.5877917 0.5732291 0.58844656 0.62802106 0.5738898 0.6284202 0.568316 0.59272796 0.63973033 0.5898999 0.6370475 0.5685968 0.61519635 0.58555806 0.6045679 0.59095585 0.58880895 0.57408214 0.5857407 0.63534635 0.5762306 0.6039049 0.6152254 0.60168624
0.7147147 0.59849215 0.5805787 0.56602293 0.6031435 0.58153623 0.6018035 0.5668159 0.60326564 0.5877196 0.5678235 0.5807385 0.5753489 0.6262249 0.59499204 0.5829083 0.59617674 0.5942206 0.5746029 0.6382706 0.5895727 0.574024 0.6411806 0.5665084 0.586698 0.6091458 0.5953096 0.58751833 0.57293636 0.5881743 0.62775826 0.5736224 0.62815714 0.56802684 0.5924646 0.6394973 0.58962387 0.63680416 0.5683069 0.6149425 0.58528805 0.6043175 0.59067976 0.58852565 0.57378954 0.5854723 0.63510406 0.5759441 0.603654 0.6149716 0.601439
0.7157157 0.5982354 0.5802909 0.56572735 0.6028797 0.58125806 0.6015544 0.5665167 0.60300183 0.5874355 0.56753635 0.5804626 0.57506424 0.62596226 0.5947392 0.58262855 0.5959224 0.5939677 0.5743199 0.63802654 0.589297 0.5737423 0.640946 0.5662119 0.58642775 0.6088871 0.59505534 0.5872454 0.57264423 0.58790237 0.6274956 0.5733552 0.6278941 0.56773794 0.5922015 0.639264 0.58934814 0.6365613 0.568017 0.6146889 0.58501804 0.6040673 0.5904039 0.5882423 0.57349706 0.5852039 0.63486165 0.57565784 0.6034032 0.6147181 0.6011918
0.7167167 0.5979789 0.5800037 0.56543195 0.60261595 0.5809799 0.6013054 0.566218 0.6027379 0.5871519 0.5672494 0.5801867 0.57478 0.6257002 0.5944868 0.58234906 0.5956681 0.5937151 0.57403713 0.63778245 0.58902156 0.5734606 0.64071184 0.56591576 0.58615726 0.6086286 0.5948015 0.58697265 0.5723522 0.58763045 0.6272331 0.5730882 0.62763155 0.56744915 0.5919382 0.639031 0.58907247 0.636318 0.5677276 0.6144353 0.5847482 0.603817 0.59012806 0.58795923 0.5732047 0.5849357 0.63461953 0.5753718 0.60315275 0.61446464 0.6009445
0.7177177 0.5977227 0.5797162 0.56513685 0.6023524 0.5807021 0.60105723 0.5659196 0.60247433 0.586868 0.56696266 0.57991123 0.5744955 0.6254379 0.59423447 0.58207 0.59541386 0.5934623 0.57375467 0.63753873 0.58874613 0.5731793 0.6404778 0.56562 0.5858874 0.60837054 0.59454745 0.58669996 0.5720604 0.58735895 0.6269706 0.5728214 0.627369 0.56716037 0.5916752 0.6387982 0.58879715 0.63607514 0.5674382 0.6141818 0.58447856 0.60356724 0.5898525 0.5876763 0.5729128 0.58466786 0.6343772 0.57508594 0.60290223 0.61421144 0.6006977
0.7187187 0.59746623 0.5794292 0.5648419 0.60208905 0.58042437 0.60080886 0.56562114 0.602211 0.5865845 0.566676 0.5796361 0.57421166 0.625176 0.5939823 0.581791 0.5951602 0.59320986 0.5734719 0.63729477 0.5884709 0.572898 0.64024395 0.5653241 0.5856172 0.6081123 0.5942937 0.5864272 0.57176906 0.58708745 0.62670815 0.5725548 0.6271068 0.56687206 0.5914127 0.6385653 0.5885218 0.6358325 0.5671493 0.61392874 0.5842094 0.60331744 0.589577 0.58739334 0.57262075 0.58439994 0.63413525 0.57480025 0.602652 0.61395866 0.6004509
0.7197197 0.59721017 0.5791425 0.56454724 0.60182613 0.5801466 0.60056055 0.56532305 0.60194784 0.58630115 0.5663898 0.57936084 0.5739278 0.6249141 0.5937303 0.5815117 0.59490645 0.5929578 0.57319 0.6370511 0.58819616 0.572617 0.6400098 0.5650284 0.5853474 0.60785455 0.59404033 0.586155 0.5714778 0.58681613 0.62644595 0.57228863 0.62684417 0.56658405 0.59115034 0.6383324 0.58824664 0.6355897 0.56686044 0.6136758 0.58394015 0.60306793 0.589302 0.5871108 0.5723296 0.58413243 0.63389355 0.5745148 0.6024019 0.61370575 0.6002043
0.7207207 0.59695446 0.578856 0.56425273 0.60156304 0.5798694 0.6003124 0.5650251 0.60168475 0.58601797 0.5661037 0.57908595 0.5736441 0.6246526 0.5934783 0.5812333 0.59465265 0.5927055 0.57290787 0.6368075 0.5879213 0.5723362 0.6397762 0.5647333 0.58507794 0.6075968 0.5937867 0.5858825 0.5711864 0.5865452 0.62618405 0.5720224 0.6265819 0.5662961 0.59088784 0.6380999 0.58797175 0.635347 0.5665715 0.6134229 0.5836714 0.60281885 0.5890268 0.5868282 0.57203794 0.583865 0.63365173 0.57422954 0.60215205 0.6134531 0.59995776
0.7217217 0.5966988 0.5785695 0.56395835 0.60130036 0.57959247 0.60006446 0.56472766 0.60142183 0.5857348 0.5658178 0.5788114 0.573361 0.6243909 0.5932269 0.5809544 0.5943993 0.5924535 0.57262594 0.63656425 0.5876466 0.57205576 0.63954246 0.5644386 0.5848085 0.6073393 0.59353375 0.5856108 0.5708953 0.58627456 0.6259222 0.5717564 0.62632006 0.5660084 0.59062564 0.6378678 0.5876971 0.63510466 0.5662834 0.61317015 0.5834021 0.60256946 0.5887522 0.586546 0.57174677 0.58359766 0.63341 0.5739445 0.6019025 0.6132007 0.5997116
0.7227227 0.5964434 0.57828325 0.5636645 0.6010378 0.57931525 0.5998167 0.56442976 0.60115916 0.585452 0.56553215 0.578537 0.57307756 0.6241294 0.59297526 0.58067614 0.59414583 0.59220195 0.57234424 0.6363207 0.58737206 0.5717752 0.63930863 0.56414384 0.5845391 0.6070819 0.59328043 0.5853389 0.57060474 0.5860039 0.62566036 0.57149065 0.6260585 0.56572115 0.5903637 0.6376352 0.5874227 0.6348622 0.5659951 0.6129175 0.5831339 0.6023205 0.58847713 0.58626384 0.57145584 0.58333063 0.6331688 0.57365954 0.60165286 0.61294824 0.5994653
0.7237237 0.5961879 0.57799727 0.56337047 0.60077536 0.57903856 0.5995692 0.56413275 0.60089684 0.58516955 0.5652467 0.57826245 0.57279474 0.6238682 0.5927244 0.58039796 0.5938929 0.5919502 0.5720632 0.63607734 0.5870977 0.571495 0.63907546 0.56384885 0.58427024 0.60682446 0.59302753 0.58506733 0.57031417 0.58573335 0.62539864 0.57122517 0.6257967 0.5654339 0.5901016 0.63740265 0.5871479 0.63461983 0.56570727 0.6126654 0.58286554 0.6020716 0.5882026 0.58598197 0.5711651 0.5830638 0.63292706 0.57337487 0.6014034 0.61269605 0.59921926
0.7247247 0.5959327 0.57771134 0.5630769 0.6005132 0.57876223 0.59932154 0.5638356 0.6006347 0.584887 0.56496155 0.57798845 0.572512 0.6236071 0.59247327 0.58011985 0.5936401 0.591699 0.57178205 0.63583446 0.5868237 0.571215 0.63884175 0.5635547 0.5840015 0.6065676 0.592775 0.5847958 0.57002395 0.5854631 0.6251374 0.57095987 0.6255347 0.5651466 0.58983994 0.6371706 0.58687377 0.6343779 0.56541944 0.61241275 0.58259714 0.60182273 0.5879281 0.58570015 0.5708745 0.5827975 0.6326859 0.5730905 0.6011543 0.6124441 0.5989734
0.7257257 0.5956776 0.5774257 0.56278366 0.60025114 0.5784859 0.5990743 0.56353897 0.6003724 0.58460486 0.56467634 0.5777146 0.57222986 0.6233461 0.5922219 0.57984227 0.5933871 0.59144765 0.57150114 0.6355914 0.5865495 0.5709353 0.6386087 0.5632607 0.5837327 0.60631067 0.59252214 0.5845242 0.56973374 0.5851932 0.62487596 0.5706946 0.62527364 0.5648599 0.58957845 0.6369387 0.5865998 0.6341359 0.56513184 0.61216086 0.5823291 0.6015741 0.587654 0.5854185 0.5705842 0.5825308 0.6324448 0.5728063 0.600905 0.61219203 0.5987278
0.7267267 0.59542274 0.57714033 0.5624905 0.5999894 0.57820976 0.59882736 0.5632425 0.6001105 0.58432263 0.5643918 0.57744104 0.5719473 0.6230852 0.5919712 0.57956445 0.5931346 0.59119636 0.5712202 0.6353484 0.5862758 0.5706558 0.63837564 0.5629669 0.583464 0.60605377 0.5922698 0.5842534 0.56944406 0.5849232 0.6246146 0.57042986 0.6250121 0.5645732 0.5893171 0.6367067 0.58632576 0.63389397 0.5648445 0.6119091 0.5820612 0.60132575 0.58737975 0.5851371 0.5702939 0.58226454 0.63220394 0.5725223 0.60065633 0.61194026 0.5984824
0.7277277 0.5951681 0.57685494 0.5621975 0.59972763 0.5779336 0.5985802 0.5629462 0.5998488 0.58404076 0.5641071 0.5771674 0.5716652 0.62282443 0.5917204 0.579287 0.59288216 0.5909456 0.5709397 0.6351055 0.58600193 0.57037634 0.6381426 0.56267315 0.58319557 0.60579735 0.5920175 0.58398235 0.56915414 0.58465344 0.62435347 0.57016516 0.62475085 0.5642868 0.58905596 0.6364751 0.586052 0.6336523 0.5645576 0.6116574 0.5817936 0.60107756 0.587106 0.5848561 0.57000417 0.58199847 0.631963 0.57223845 0.6004075 0.61168885 0.5982368
0.7287287 0.5949134 0.5765698 0.5619049 0.59946626 0.57765764 0.5983332 0.56265 0.59958696 0.58375883 0.56382257 0.5768941 0.57138276 0.6225638 0.5914701 0.5790096 0.5926298 0.5906947 0.5706592 0.6348629 0.5857286 0.57009697 0.63790935 0.5623797 0.58292747 0.605541 0.59176534 0.58371156 0.56886476 0.58438396 0.6240925 0.56990063 0.62448984 0.56400067 0.58879495 0.6362434 0.5857783 0.6334106 0.56427044 0.6114057 0.58152646 0.6008297 0.5868322 0.5845749 0.5697144 0.5817324 0.63172203 0.5719547 0.6001588 0.6114375 0.59799147
0.7297297 0.5946589 0.5762848 0.5616121 0.59920484 0.5773821 0.5980869 0.5623542 0.5993259 0.5834773 0.5635385 0.57662094 0.57110125 0.62230337 0.59121966 0.5787321 0.59237736 0.5904443 0.57037896 0.6346204 0.58545506 0.5698181 0.63767666 0.56208616 0.5826593 0.6052845 0.5915134 0.5834407 0.56857544 0.58411443 0.62383187 0.5696363 0.62422895 0.56371474 0.588534 0.63601166 0.5855049 0.63316905 0.56398386 0.6111542 0.5812589 0.6005817 0.5865586 0.5842939 0.569425 0.58146673 0.6314816 0.57167137 0.5999104 0.6111864 0.5977464
0.7307307 0.59440506 0.5760001 0.5613199 0.59894353 0.5771067 0.59783995 0.5620584 0.5990645 0.583196 0.56325465 0.57634836 0.57081956 0.6220432 0.5909697 0.5784553 0.5921255 0.5901936 0.57009894 0.6343777 0.5851818 0.5695394 0.6374437 0.5617933 0.58239144 0.6050286 0.5912616 0.5831704 0.5682863 0.58384556 0.62357134 0.5693722 0.6239682 0.5634289 0.5882732 0.6357801 0.5852314 0.63292754 0.56369746 0.61090314 0.5809919 0.6003337 0.5862852 0.58401304 0.5691355 0.5812011 0.63124096 0.5713881 0.59966207 0.610935 0.59750134
0.7317317 0.5941506 0.5757156 0.56102777 0.5986828 0.5768312 0.5975935 0.561763 0.59880346 0.58291465 0.5629709 0.5760757 0.57053834 0.6217829 0.5907195 0.57817864 0.59187376 0.5899436 0.56981915 0.63413554 0.58490884 0.5692607 0.6372112 0.5615005 0.58212376 0.60477275 0.59101 0.58290017 0.5679974 0.5835767 0.6233106 0.56910807 0.6237076 0.56314343 0.5880127 0.63554883 0.5849585 0.6326863 0.563411 0.6106518 0.580725 0.6000861 0.5860117 0.5837326 0.56884634 0.5809361 0.6310004 0.57110506 0.59941405 0.6106843 0.5972567
0.7327327 0.59389675 0.57543117 0.5607357 0.5984215 0.5765564 0.59734726 0.56146795 0.59854245 0.58263344 0.5626873 0.57580286 0.57025725 0.621523 0.5904696 0.5779019 0.591622 0.589693 0.5695398 0.63389313 0.58463573 0.5689823 0.6369786 0.56120807 0.5818562 0.6045168 0.5907584 0.5826299 0.56770873 0.583308 0.6230504 0.56884456 0.623447 0.56285816 0.5877525 0.6353177 0.58468527 0.6324449 0.5631249 0.61040103 0.58045834 0.59983855 0.5857387 0.58345217 0.5685574 0.5806706 0.6307602 0.57082194 0.5991661 0.61043334 0.59701174
0.7337337 0.5936429 0.5751469 0.5604443 0.59816104 0.57628137 0.5971013 0.56117266 0.5982818 0.58235294 0.56240374 0.57553065 0.569976 0.621263 0.5902196 0.5776252 0.59137076 0.58944315 0.56926024 0.63365096 0.5843632 0.56870425 0.6367461 0.5609154 0.5815889 0.60426116 0.59050703 0.58236015 0.5674201 0.583039 0.62279016 0.5685809 0.62318665 0.562573 0.5874923 0.6350863 0.5844125 0.6322039 0.562839 0.61015016 0.5801917 0.5995912 0.5854655 0.58317184 0.5682688 0.58040565 0.63051987 0.57053936 0.5989181 0.6101826 0.59676737
0.7347347 0.5933895 0.5748627 0.56015277 0.5979007 0.57600677 0.5968552 0.56087804 0.59802127 0.5820718 0.5621206 0.57525843 0.5696953 0.62100345 0.58997005 0.5773489 0.59111917 0.5891933 0.56898093 0.6334089 0.58409035 0.5684259 0.6365137 0.5606234 0.5813217 0.6040059 0.5902559 0.5820902 0.5671317 0.5827709 0.62252986 0.56831753 0.62292635 0.56228787 0.5872321 0.63485515 0.5841398 0.6319629 0.5625536 0.6098993 0.5799253 0.59934413 0.58519256 0.58289176 0.5679801 0.58014065 0.6302799 0.57025665 0.59867054 0.6099323 0.596523
0.7357357 0.59313583 0.5745789 0.55986136 0.59764034 0.57573205 0.59660965 0.5605834 0.5977609 0.5817913 0.5618376 0.57498634 0.5694147 0.6207437 0.58972085 0.5770728 0.59086776 0.5889436 0.5687021 0.6331669 0.583818 0.56814826 0.63628143 0.5603313 0.58105457 0.60375035 0.5900048 0.5818206 0.56684375 0.5825025 0.62226975 0.5680543 0.62266636 0.56200343 0.58697236 0.6346241 0.58386743 0.63172215 0.56226796 0.6096488 0.57965916 0.599097 0.58492 0.5826118 0.5676918 0.5798761 0.63003975 0.5699743 0.598423 0.6096818 0.5962789
0.7367367 0.59288263 0.57429534 0.55957043 0.5973801 0.5754576 0.59636366 0.5602889 0.5975005 0.5815109 0.5615551 0.5747147 0.56913406 0.6204841 0.5894715 0.5767968 0.5906168 0.588694 0.5684231 0.63292515 0.5835455 0.56787044 0.6360495 0.5600396 0.58078784 0.6034953 0.5897539 0.581551 0.5665557 0.5822348 0.62201005 0.5677912 0.6224063 0.5617187 0.58671266 0.6343932 0.58359516 0.6314813 0.56198245 0.60939854 0.5793931 0.59885013 0.5846474 0.58233196 0.56740355 0.57961136 0.6297998 0.5696922 0.59817576 0.6094317 0.5960345
0.7377377 0.5926296 0.5740117 0.5592794 0.59712 0.57518333 0.5961182 0.5599945 0.5972403 0.58123064 0.5612724 0.57444334 0.5688538 0.6202247 0.58922243 0.5765209 0.59036595 0.5884447 0.56814444 0.63268334 0.5832737 0.56759304 0.6358175 0.55974805 0.5805211 0.60324025 0.58950335 0.5812818 0.56626797 0.5819668 0.6217503 0.5675283 0.6221464 0.5614344 0.5864527 0.6341626 0.5833226 0.6312405 0.56169754 0.60914844 0.5791273 0.5986034 0.584375 0.58205235 0.5671155 0.57934725 0.6295601 0.56941015 0.5979282 0.60918164 0.5957905
0.7387387 0.5923766 0.5737283 0.5589889 0.59686005 0.5749094 0.59587264 0.5597008 0.5969804 0.58095044 0.56099 0.5741716 0.56857365 0.6199657 0.5889734 0.5762452 0.5901154 0.58819526 0.567866 0.6324418 0.5830015 0.56731564 0.63558537 0.5594566 0.58025455 0.60298544 0.58925265 0.5810125 0.5659808 0.5816989 0.6214907 0.5672657 0.62188673 0.56115 0.5861935 0.6339317 0.58305067 0.6309998 0.56141263 0.6088981 0.5788617 0.598357 0.5841027 0.581773 0.56682783 0.57908314 0.6293204 0.56912833 0.59768134 0.60893154 0.59554666
0.7397397 0.5921236 0.5734453 0.5586982 0.5966003 0.57463557 0.5956275 0.559407 0.5967207 0.58067036 0.560708 0.57390046 0.56829375 0.6197064 0.58872455 0.5759696 0.58986455 0.58794636 0.5675877 0.6322001 0.58272976 0.5670384 0.63535357 0.5591657 0.5799882 0.6027308 0.58900195 0.58074355 0.56569326 0.5814313 0.62123126 0.56700313 0.6216273 0.5608662 0.5859344 0.6337014 0.5827788 0.63075954 0.56112826 0.608648 0.5785963 0.59811044 0.5838306 0.5814937 0.56654006 0.5788191 0.629081 0.5688468 0.5974343 0.60868174 0.5953028
0.7407407 0.5918708 0.57316226 0.5584081 0.59634095 0.57436186 0.5953826 0.5591135 0.5964608 0.5803909 0.5604256 0.5736294 0.5680141 0.61944765 0.58847576 0.57569414 0.589614 0.58769715 0.56730944 0.63195884 0.5824579 0.56676143 0.6351219 0.55887467 0.5797216 0.60247606 0.5887519 0.58047503 0.565406 0.581164 0.62097186 0.5667406 0.62136793 0.5605825 0.5856754 0.633471 0.582507 0.6305192 0.56084365 0.6083985 0.5783308 0.5978642 0.58355844 0.58121425 0.5662527 0.5785552 0.62884164 0.56856525 0.5971874 0.60843205 0.5950593
0.7417417 0.5916184 0.5728797 0.55811805 0.59608144 0.57408834 0.5951376 0.55882007 0.59620154 0.580111 0.5601439 0.57335854 0.56773436 0.6191885 0.5882272 0.57541883 0.5893636 0.5874486 0.56703156 0.63171726 0.5821867 0.5664848 0.63489014 0.5585836 0.5794556 0.60222155 0.5885015 0.5802061 0.56511897 0.5808968 0.6207127 0.5664787 0.62110823 0.56029904 0.58541626 0.63324034 0.5822352 0.63027906 0.56055933 0.60814875 0.5780658 0.5976181 0.5832868 0.5809355 0.5659654 0.5782915 0.6286022 0.5682838 0.59694076 0.60818243 0.5948161
0.7427427 0.59136593 0.5725969 0.5578278 0.5958221 0.5738149 0.5948927 0.5585265 0.59594226 0.57983166 0.55986255 0.57308793 0.567455 0.6189298 0.58797884 0.5751438 0.5891136 0.58719975 0.56675386 0.6314762 0.5819151 0.5662082 0.6346584 0.55829316 0.5791897 0.6019672 0.5882517 0.5799377 0.5648321 0.5806299 0.6204539 0.5662167 0.6208493 0.5600154 0.5851575 0.63301027 0.58196354 0.6300387 0.5602753 0.60789907 0.5778007 0.5973719 0.5830153 0.5806567 0.5656785 0.5780282 0.6283631 0.568003 0.59669435 0.60793304 0.5945727
0.7437437 0.59111387 0.5723145 0.55753815 0.5955629 0.57354194 0.59464806 0.5582338 0.59568286 0.57955223 0.559581 0.5728173 0.56717575 0.61867124 0.5877306 0.57486874 0.5888635 0.58695126 0.56647617 0.6312351 0.58164376 0.56593186 0.6344271 0.5580028 0.57892394 0.60171336 0.58800185 0.5796696 0.5645453 0.58036304 0.6201948 0.56595474 0.6205901 0.5597326 0.584899 0.6327801 0.58169246 0.629799 0.5599912 0.60764986 0.5775358 0.597126 0.5827439 0.5803778 0.5653915 0.5777647 0.62812394 0.5677219 0.5964479 0.60768384 0.59432966
0.7447447 0.59086174 0.572032 0.55724883 0.595304 0.57326853 0.5944034 0.5579409 0.5954238 0.57927334 0.5592995 0.57254696 0.56689674 0.6184128 0.5874826 0.57459396 0.5886136 0.5867029 0.5661988 0.63099396 0.5813727 0.5656557 0.6341955 0.55771255 0.57865834 0.60145915 0.58775216 0.5794012 0.5642589 0.58009636 0.61993617 0.5656932 0.6203312 0.5594492 0.58464026 0.6325498 0.58142114 0.629559 0.5597075 0.60740054 0.57727104 0.5968803 0.5824723 0.5800992 0.5651049 0.57750154 0.62788516 0.56744134 0.59620184 0.60743475 0.59408647
0.7457457 0.5906096 0.57174975 0.5569594 0.5950453 0.57299566 0.59415895 0.5576485 0.595165 0.57899415 0.55901873 0.57227665 0.5666177 0.61815464 0.58723414 0.57431936 0.58836395 0.5864547 0.5659217 0.63075304 0.5811015 0.56537956 0.6339645 0.55742264 0.5783927 0.6012054 0.58750254 0.57913303 0.5639728 0.57983 0.6196773 0.5654315 0.6200726 0.55916655 0.58438206 0.63232 0.5811502 0.6293195 0.5594239 0.6071515 0.57700676 0.59663445 0.582201 0.5798208 0.56481856 0.5772386 0.6276462 0.56716067 0.59595555 0.6071858 0.5938436
0.7467467 0.59035796 0.5714678 0.55667007 0.59478647 0.5727232 0.5939148 0.55735594 0.59490615 0.5787154 0.55873805 0.57200664 0.5663389 0.61789626 0.5869863 0.5740449 0.58811414 0.58620656 0.56564444 0.6305125 0.5808308 0.5651037 0.6337333 0.55713296 0.5781274 0.6009517 0.587253 0.57886535 0.56368667 0.5795637 0.6194188 0.56517035 0.6198137 0.55888397 0.5841239 0.6320901 0.58087903 0.6290796 0.55914074 0.60690224 0.57674253 0.5963891 0.58193016 0.57954246 0.56453204 0.5769758 0.62740743 0.56688017 0.59570944 0.606937 0.59360075
0.7477477 0.5901063 0.57118607 0.5563812 0.594528 0.57245046 0.5936704 0.557064 0.59464765 0.57843673 0.558457 0.5717369 0.56606054 0.61763823 0.58673877 0.5737705 0.5878649 0.5859584 0.56536764 0.63027173 0.5805601 0.56482804 0.63350236 0.5568434 0.57786226 0.60069793 0.5870038 0.57859737 0.5634008 0.5792977 0.6191604 0.5649093 0.61955535 0.5586016 0.58386594 0.6318605 0.58060825 0.62883985 0.55885774 0.6066534 0.5764781 0.59614384 0.5816591 0.57926434 0.5642457 0.5767131 0.6271687 0.5666 0.5954636 0.6066883 0.59335816
0.7487487 0.5898547 0.5709042 0.5560925 0.59426945 0.5721783 0.5934264 0.556772 0.5943891 0.57815826 0.55817646 0.5714673 0.56578207 0.61738044 0.5864909 0.57349634 0.5876156 0.58571064 0.565091 0.63003117 0.5802896 0.5645521 0.63327146 0.55655384 0.5775972 0.6004446 0.5867545 0.57833004 0.5631151 0.5790314 0.61890215 0.56464833 0.61929697 0.5583193 0.5836081 0.6316306 0.5803377 0.62860036 0.55857456 0.6064048 0.57621443 0.5958986 0.5813883 0.5789865 0.56396 0.57645077 0.62693 0.56632006 0.5952179 0.6064394 0.5931156
0.7497497 0.58960336 0.57062274 0.555804 0.5940113 0.571906 0.5931826 0.55648 0.5941308 0.57787985 0.55789626 0.5711977 0.565504 0.61712265 0.5862436 0.5732221 0.5873662 0.5854628 0.56481427 0.629791 0.5800192 0.56427705 0.6330403 0.55626464 0.5773322 0.6001914 0.5865056 0.5780624 0.5628292 0.57876563 0.618644 0.5643874 0.61903864 0.5580372 0.5833502 0.631401 0.58006686 0.6283612 0.55829203 0.60615605 0.5759506 0.5956535 0.58111733 0.57870865 0.56367433 0.5761883 0.6266915 0.56604004 0.5949725 0.6061912 0.59287333
0.7507508 0.5893521 0.57034147 0.55551517 0.59375316 0.57163376 0.5929391 0.55618846 0.5938724 0.57760143 0.5576161 0.5709286 0.56522626 0.61686504 0.5859962 0.5729483 0.5871173 0.58521533 0.564538 0.6295503 0.5797487 0.56400186 0.6328096 0.55597574 0.5770676 0.5999381 0.5862566 0.5777952 0.562544 0.5784997 0.61838585 0.56412685 0.61878043 0.55775535 0.58309263 0.6311716 0.5797968 0.6281219 0.5580093 0.6059076 0.575687 0.59540826 0.5808469 0.5784307 0.5633886 0.57592607 0.62645334 0.56576043 0.5947269 0.6059429 0.5926312
0.7517518 0.5891009 0.57006013 0.5552272 0.5934952 0.571362 0.5926954 0.55589676 0.5936145 0.57732344 0.5573362 0.5706592 0.5649482 0.6166077 0.585749 0.5726743 0.58686846 0.5849681 0.5642617 0.62931 0.5794785 0.5637269 0.63257897 0.5556869 0.5768028 0.599685 0.5860078 0.5775282 0.5622588 0.5782344 0.61812794 0.5638662 0.61852247 0.5574736 0.58283496 0.6309421 0.5795265 0.6278826 0.55772674 0.6056592 0.5754235 0.5951636 0.58057654 0.57815343 0.56310314 0.57566404 0.62621516 0.5654807 0.59448165 0.6056945 0.5923891
0.7527528 0.58885 0.56977916 0.5549391 0.59323734 0.57109016 0.59245193 0.5556055 0.59335655 0.57704556 0.55705637 0.5703904 0.56467044 0.6163499 0.585502 0.5724009 0.5866196 0.5847207 0.5639858 0.62906975 0.57920843 0.563452 0.63234836 0.5553983 0.57653856 0.59943223 0.5857592 0.5772611 0.56197387 0.577969 0.6178702 0.56360596 0.61826456 0.5571919 0.58257776 0.6307131 0.5792564 0.62764364 0.5574446 0.60541105 0.57516 0.5949188 0.5803063 0.5778761 0.5628178 0.5754021 0.62597716 0.5652012 0.59423655 0.6054463 0.5921468
0.7537538 0.5885992 0.56949824 0.554651 0.59297955 0.5708184 0.59220845 0.5553145 0.5930987 0.57676774 0.5567771 0.57012165 0.5643931 0.6160926 0.58525497 0.5721273 0.5863713 0.58447343 0.56371 0.6288297 0.57893836 0.563177 0.63211787 0.5551095 0.57627416 0.5991794 0.5855106 0.5769943 0.5616889 0.5777041 0.61761266 0.5633458 0.61800677 0.5569108 0.58232045 0.6304839 0.5789866 0.6274047 0.5571622 0.6051629 0.57489675 0.59467405 0.58003616 0.577599 0.56253266 0.5751405 0.6257391 0.5649221 0.59399134 0.60519826 0.59190536
0.7547548 0.5883487 0.56921744 0.5543634 0.59272206 0.570547 0.5919652 0.55502355 0.59284097 0.5764902 0.55649734 0.5698529 0.5641154 0.6158356 0.5850079 0.5718538 0.5861226 0.5842263 0.56343395 0.6285898 0.57866865 0.5629025 0.63188744 0.55482143 0.57600975 0.5989266 0.58526224 0.5767274 0.5614041 0.57743895 0.61735517 0.5630856 0.61774915 0.55662954 0.58206373 0.63025457 0.5787167 0.62716573 0.55688053 0.60491467 0.5746339 0.5944298 0.5797663 0.5773217 0.5622479 0.5748788 0.6255013 0.5646429 0.5937464 0.60495037 0.5916633
0.7557558 0.588098 0.568937 0.55407584 0.5924645 0.5702759 0.591722 0.5547328 0.5925836 0.57621264 0.5562181 0.5695843 0.56383836 0.6155787 0.5847615 0.57158077 0.5858741 0.58397925 0.5631588 0.62835 0.57839906 0.56262827 0.63165724 0.5545335 0.57574594 0.59867394 0.58501405 0.57646096 0.5611196 0.577174 0.61709756 0.56282586 0.6174916 0.55634856 0.58180666 0.6300257 0.5784469 0.6269274 0.5565985 0.604667 0.5743711 0.5941854 0.5794963 0.5770448 0.561963 0.57461756 0.6252634 0.56436414 0.59350157 0.60470283 0.5914217
0.7567568 0.5878477 0.5686564 0.55378854 0.5922072 0.5700044 0.5914791 0.5544424 0.5923262 0.5759352 0.5559391 0.5693161 0.5635611 0.6153218 0.5845149 0.5713075 0.58562595 0.5837323 0.5628834 0.62811005 0.5781295 0.562354 0.6314267 0.5542455 0.57548183 0.5984216 0.584766 0.5761947 0.5608353 0.5769092 0.6168404 0.5625662 0.6172342 0.5560677 0.5815499 0.6297969 0.5781773 0.62668866 0.5563172 0.6044192 0.5741084 0.59394115 0.5792266 0.576768 0.56167865 0.57435626 0.62502563 0.56408536 0.593257 0.60445523 0.5911804
0.7577578 0.58759725 0.5683763 0.5535015 0.59195006 0.56973356 0.5912364 0.5541519 0.59206885 0.5756578 0.55566007 0.56904787 0.5632843 0.61506474 0.58426857 0.5710346 0.58537793 0.58348566 0.5626082 0.62787026 0.57786024 0.5620799 0.631197 0.5539576 0.5752182 0.59816927 0.5845179 0.5759284 0.56055075 0.5766447 0.6165833 0.5623064 0.6169769 0.55578685 0.5812934 0.6295681 0.57790804 0.62645 0.5560359 0.6041714 0.57384604 0.59369695 0.578957 0.57649124 0.561394 0.574095 0.6247881 0.5638068 0.59301233 0.6042076 0.590939
0.7587588 0.5873475 0.56809616 0.5532144 0.59169286 0.5694629 0.5909936 0.5538619 0.59181166 0.5753809 0.55538124 0.5687799 0.5630074 0.6148083 0.58402234 0.57076174 0.58512986 0.5832394 0.562333 0.6276308 0.5775909 0.561806 0.6309668 0.5536699 0.57495445 0.5979171 0.58427 0.57566214 0.56026685 0.57638055 0.6163263 0.5620469 0.61671984 0.5555065 0.581037 0.62933916 0.5776385 0.6262117 0.5557545 0.60392404 0.57358366 0.59345305 0.5786873 0.57621455 0.5611099 0.5738342 0.6245506 0.56352854 0.59276783 0.6039603 0.5906978
0.7597598 0.5870972 0.5678161 0.5529275 0.59143627 0.5691922 0.59075093 0.5535719 0.5915544 0.575104 0.5551029 0.56851196 0.5627311 0.61455184 0.58377576 0.5704891 0.58488214 0.5829926 0.5620581 0.62739116 0.57732207 0.5615323 0.6307368 0.5533828 0.5746912 0.5976651 0.5840223 0.5753962 0.559983 0.5761161 0.6160693 0.56178766 0.6164628 0.5552262 0.5807805 0.6291107 0.57736933 0.62597334 0.5554734 0.6036767 0.5733213 0.5932091 0.578418 0.5759383 0.5608258 0.57357323 0.6243131 0.5632503 0.5925233 0.603713 0.59045637
0.7607608 0.58684725 0.5675363 0.5526407 0.5911793 0.56892174 0.59050876 0.55328226 0.59129775 0.5748274 0.55482423 0.56824416 0.56245446 0.61429536 0.58352965 0.5702166 0.5846343 0.5827464 0.56178325 0.6271519 0.5770529 0.56125885 0.63050693 0.55309534 0.57442755 0.597413 0.58377486 0.57513046 0.5596992 0.5758523 0.6158126 0.56152844 0.6162058 0.55494577 0.5805244 0.6288822 0.5771004 0.625735 0.55519253 0.603429 0.57305914 0.5929654 0.57814896 0.57566196 0.5605417 0.5733126 0.624076 0.56297183 0.592279 0.6034658 0.5902154
0.7617618 0.58659756 0.56725633 0.55235445 0.59092236 0.5686514 0.590266 0.5529925 0.59104097 0.5745507 0.554546 0.5679768 0.5621782 0.61403894 0.58328366 0.5699438 0.58438677 0.58250016 0.56150883 0.6269127 0.5767839 0.5609852 0.6302772 0.5528083 0.57416445 0.597161 0.58352745 0.5748647 0.5594154 0.5755884 0.61555606 0.5612695 0.61594915 0.5546658 0.58026814 0.6286539 0.5768314 0.625497 0.55491215 0.603182 0.5727971 0.59272176 0.5778797 0.5753856 0.5602577 0.5730522 0.6238389 0.562694 0.59203494 0.6032187 0.58997464
0.7627628 0.58634824 0.5669771 0.55206805 0.59066606 0.56838095 0.5900238 0.55270284 0.5907844 0.5742741 0.55426794 0.5677097 0.5619022 0.6137829 0.58303785 0.5696719 0.5841394 0.58225393 0.5612342 0.6266734 0.5765152 0.56071204 0.6300476 0.5525213 0.5739014 0.59690934 0.5832801 0.57459897 0.5591322 0.5753246 0.6152995 0.56101054 0.6156927 0.5543863 0.58001256 0.62842554 0.5765625 0.62525916 0.55463135 0.60293496 0.5725355 0.5924781 0.5776107 0.5751099 0.5599743 0.57279193 0.62360185 0.5624161 0.5917909 0.60297185 0.58973396
0.7637638 0.58609843 0.5666977 0.55178165 0.5904096 0.5681108 0.58978176 0.5524134 0.5905277 0.5739977 0.5539901 0.56744224 0.5616259 0.6135271 0.5827922 0.5693997 0.5838919 0.58200794 0.56096035 0.62643427 0.5762465 0.560439 0.62981814 0.5522346 0.5736384 0.5966579 0.58303285 0.57433337 0.55884874 0.57506084 0.61504316 0.5607518 0.6154361 0.55410665 0.5797566 0.6281973 0.5762939 0.6250212 0.55435103 0.60268813 0.57227385 0.5922347 0.57734185 0.5748338 0.55969083 0.5725318 0.6233646 0.56213874 0.5915471 0.60272473 0.589493
0.7647648 0.58584905 0.56641823 0.5514956 0.59015316 0.56784105 0.58953995 0.55212444 0.5902713 0.57372147 0.55371225 0.5671752 0.56135017 0.613271 0.58254635 0.56912774 0.58364516 0.58176225 0.560686 0.6261954 0.57597804 0.5601659 0.6295888 0.5519482 0.57337564 0.5964062 0.58278584 0.5740683 0.55856603 0.57479745 0.6147868 0.5604931 0.6151793 0.553827 0.57950085 0.62796915 0.5760252 0.6247832 0.55407065 0.60244125 0.5720124 0.59199154 0.5770733 0.5745581 0.5594074 0.57227147 0.6231279 0.5618609 0.5913031 0.6024782 0.5892527
0.7657658 0.58560026 0.5661391 0.55120975 0.5898972 0.5675712 0.58929783 0.55183536 0.59001523 0.5734452 0.5534346 0.5669085 0.5610745 0.6130154 0.5823009 0.56885564 0.5833978 0.58151644 0.5604121 0.6259563 0.57570964 0.5598931 0.6293589 0.5516617 0.57311296 0.59615475 0.5825387 0.573803 0.55828285 0.57453424 0.61453056 0.56023484 0.61492306 0.55354786 0.5792453 0.62774116 0.5757567 0.6245456 0.55379075 0.6021944 0.5717508 0.59174824 0.5768045 0.5742822 0.5591244 0.57201153 0.622891 0.5615835 0.5910595 0.6022315 0.58901227
0.7667668 0.585351 0.5658601 0.55092406 0.5896408 0.56730145 0.5890563 0.55154663 0.58975875 0.5731693 0.5531572 0.5666416 0.560799 0.61275953 0.5820556 0.56858385 0.583151 0.5812707 0.560138 0.6257176 0.5754413 0.55962026 0.62913 0.5513754 0.5728501 0.5959036 0.582292 0.57353806 0.55800015 0.5742709 0.6142747 0.5599764 0.61466706 0.55326855 0.57899004 0.6275132 0.5754884 0.62430805 0.55351067 0.6019477 0.5714899 0.59150493 0.5765361 0.574007 0.5588411 0.5717519 0.62265444 0.5613065 0.590816 0.601985 0.5887719
0.7677678 0.585102 0.5655815 0.5506386 0.5893849 0.5670319 0.58881456 0.551258 0.58950275 0.5728933 0.5528801 0.56637496 0.5605235 0.61250395 0.5818105 0.56831217 0.58290416 0.5810252 0.55986476 0.62547886 0.5751731 0.55934775 0.62890065 0.5510895 0.57258797 0.5956522 0.58204544 0.5732732 0.55771744 0.5740078 0.61401874 0.55971825 0.61441094 0.5529896 0.5787347 0.6272854 0.5752203 0.6240705 0.553231 0.6017011 0.5712288 0.59126204 0.57626754 0.57373154 0.5585584 0.57149214 0.6224179 0.56102926 0.5905724 0.6017385 0.5885319
0.7687688 0.5848531 0.5653026 0.5503533 0.589129 0.56676245 0.58857304 0.5509695 0.58924663 0.57261777 0.55260265 0.56610864 0.5602481 0.6122485 0.58156496 0.5680405 0.5826573 0.5807797 0.55959105 0.6252403 0.5749051 0.55907524 0.6286715 0.5508035 0.5723256 0.59540135 0.58179873 0.5730086 0.5574349 0.57374483 0.61376286 0.5594602 0.6141549 0.5527106 0.5784796 0.62705755 0.57495207 0.62383306 0.5529514 0.6014548 0.57096785 0.5910192 0.5759994 0.57345635 0.5582757 0.5712323 0.62218165 0.5607524 0.59032923 0.6014922 0.58829165
0.7697698 0.5846043 0.565024 0.55006796 0.5888731 0.56649315 0.5883317 0.5506811 0.5889909 0.57234204 0.5523256 0.5658423 0.55997306 0.61199343 0.58131987 0.56776905 0.5824108 0.5805343 0.5593175 0.62500155 0.57463723 0.55880314 0.62844265 0.5505176 0.5720632 0.59515035 0.58155215 0.5727435 0.55715257 0.5734824 0.6135073 0.55920225 0.613899 0.55243194 0.57822454 0.62682974 0.5746843 0.62359595 0.552672 0.6012082 0.570707 0.59077656 0.57573146 0.57318103 0.5579931 0.57097304 0.62194526 0.5604756 0.59008586 0.601246 0.5880515
0.7707708 0.5843559 0.5647456 0.5497829 0.58861756 0.5662239 0.58809024 0.55039287 0.58873516 0.5720664 0.5520488 0.56557626 0.559698 0.6117379 0.581075 0.56749773 0.58216435 0.58028907 0.5590444 0.62476325 0.57436943 0.55853105 0.62821376 0.55023193 0.57180125 0.59489954 0.5813058 0.5724791 0.5568704 0.5732198 0.61325175 0.55894434 0.61364347 0.5521531 0.5779698 0.6266023 0.5744163 0.62335837 0.55239254 0.6009619 0.57044655 0.5905339 0.57546335 0.5729061 0.55771065 0.570714 0.6217088 0.56019884 0.5898427 0.60099983 0.58781165
0.7717718 0.5841075 0.56446743 0.54949796 0.588362 0.56595504 0.5878493 0.5501049 0.5884794 0.57179105 0.55177224 0.56531 0.5594233 0.6114831 0.5808301 0.5672265 0.5819178 0.5800441 0.5587715 0.62452507 0.5741016 0.5582592 0.6279847 0.54994655 0.5715391 0.5946486 0.58105946 0.5722147 0.55658823 0.5729573 0.6129961 0.5586866 0.613388 0.5518748 0.57771516 0.6263749 0.5741484 0.6231215 0.5521135 0.60071594 0.5701862 0.590291 0.5751952 0.57263124 0.55742866 0.57045484 0.6214727 0.55992234 0.5895998 0.60075384 0.58757216
0.7727728 0.5838591 0.5641892 0.5492131 0.58810663 0.56568605 0.58760816 0.54981714 0.588224 0.571516 0.5514956 0.56504405 0.5591485 0.61122805 0.58058524 0.56695557 0.58167183 0.579799 0.5584983 0.62428683 0.57383406 0.5579871 0.6277559 0.54966134 0.57127756 0.5943981 0.5808133 0.5719505 0.5563063 0.5726951 0.612741 0.558429 0.6131325 0.5515964 0.57746047 0.6261476 0.57388103 0.6228846 0.5518345 0.60047007 0.5699256 0.5900486 0.57492745 0.5723564 0.5571463 0.570196 0.62123674 0.55964595 0.58935684 0.600508 0.58733237
0.7737738 0.5836109 0.56391114 0.54892856 0.58785105 0.5654174 0.58736736 0.5495295 0.5879686 0.5712411 0.55121917 0.5647783 0.5588738 0.6109734 0.58034045 0.5666845 0.58142555 0.5795542 0.5582255 0.6240488 0.57356656 0.55771536 0.62752724 0.5493762 0.5710157 0.59414744 0.58056724 0.5716863 0.55602455 0.5724327 0.61248577 0.5581718 0.6128771 0.55131835 0.57720566 0.62592 0.5736133 0.6226479 0.5515558 0.6002239 0.5696655 0.58980626 0.5746598 0.5720816 0.5568645 0.569937 0.62100065 0.5593696 0.58911395 0.60026187 0.5870928
0.7747748 0.58336264 0.56363297 0.5486442 0.587596 0.5651489 0.5871264 0.5492419 0.5877133 0.5709659 0.55094296 0.564513 0.55859935 0.61071855 0.580096 0.5664136 0.5811795 0.57930934 0.55795306 0.6238106 0.57329947 0.55744386 0.62729865 0.5490912 0.5707542 0.5938968 0.5803215 0.5714223 0.55574304 0.5721707 0.61223066 0.55791444 0.6126219 0.55104035 0.57695156 0.62569284 0.5733457 0.6224108 0.55127704 0.59997797 0.5694053 0.58956414 0.57439244 0.5718071 0.55658257 0.5696784 0.620765 0.5590934 0.58887106 0.60001636 0.58685356
0.7757758 0.5831148 0.5633554 0.5483598 0.5873407 0.5648805 0.5868857 0.5489546 0.587458 0.5706911 0.55066687 0.5642473 0.5583251 0.6104639 0.5798514 0.5661429 0.58093387 0.5790644 0.5576803 0.6235727 0.5730318 0.55717254 0.62707007 0.5488063 0.57049245 0.59364676 0.58007574 0.57115823 0.5554614 0.57190895 0.61197555 0.5576573 0.6123669 0.55076265 0.5766972 0.62546545 0.57307863 0.62217414 0.5509986 0.59973216 0.5691454 0.5893217 0.5741248 0.57153285 0.5563009 0.56941986 0.6205291 0.5588176 0.58862835 0.5997705 0.5866139
0.7767768 0.5828671 0.56307757 0.54807556 0.58708566 0.5646121 0.58664507 0.5486676 0.58720267 0.5704163 0.5503907 0.5639823 0.5580508 0.6102093 0.5796068 0.5658722 0.5806882 0.57882005 0.557408 0.6233347 0.57276475 0.5569012 0.6268419 0.5485215 0.57023114 0.5933965 0.57983005 0.57089466 0.5551802 0.57164705 0.6117207 0.5574003 0.61211175 0.55048484 0.57644296 0.62523866 0.5728113 0.6219373 0.55072004 0.59948665 0.56888586 0.5890796 0.5738574 0.57125837 0.55601925 0.5691614 0.6202935 0.55854183 0.58838594 0.59952503 0.58637506
0.7777778 0.582619 0.56280017 0.54779154 0.5868307 0.5643438 0.5864047 0.5483803 0.5869477 0.57014155 0.55011505 0.5637171 0.55777675 0.6099549 0.5793625 0.5656019 0.58044225 0.5785755 0.5571359 0.62309706 0.57249767 0.5566301 0.6266132 0.5482372 0.5699699 0.5931463 0.5795844 0.570631 0.5548987 0.57138544 0.61146605 0.5571431 0.61185706 0.5502073 0.5761888 0.62501156 0.5725442 0.6217008 0.55044174 0.59924114 0.5686261 0.5888377 0.57359004 0.5709843 0.5557378 0.5689031 0.62005794 0.55826616 0.5881432 0.59927946 0.5861356
0.7787788 0.58237153 0.56252277 0.5475077 0.5865758 0.5640757 0.58616406 0.5480935 0.58669275 0.56986713 0.54983914 0.56345206 0.557503 0.6097008 0.57911855 0.5653315 0.58019686 0.5783308 0.5568635 0.62285924 0.5722307 0.556359 0.626385 0.54795283 0.5697089 0.592896 0.579339 0.5703675 0.554618 0.5711241 0.61121124 0.55688614 0.61160207 0.5499299 0.57593524 0.62478477 0.57227737 0.62146425 0.5501637 0.5989956 0.56836647 0.5885958 0.5733231 0.57070994 0.5554566 0.56864494 0.61982214 0.5579907 0.5879009 0.59903413 0.58589673
0.7797798 0.58212394 0.5622455 0.54722375 0.58632094 0.56380755 0.58592385 0.5478067 0.5864379 0.5695927 0.5495638 0.56318724 0.55722904 0.60944676 0.57887447 0.56506115 0.5799513 0.57808685 0.5565915 0.62262154 0.571964 0.5560882 0.626157 0.5476688 0.5694478 0.59264606 0.5790936 0.5701041 0.55433667 0.5708627 0.6109567 0.5566296 0.6113475 0.5496527 0.5756814 0.62455785 0.57201034 0.6212279 0.54988575 0.5987501 0.5681072 0.58835405 0.57305604 0.5704363 0.5551755 0.5683868 0.61958706 0.55771506 0.58765864 0.5987889 0.58565766
0.7807808 0.58187664 0.5619683 0.54693997 0.58606637 0.56354004 0.5856836 0.54751986 0.5861832 0.5693185 0.5492885 0.56292266 0.55695534 0.60919267 0.5786303 0.56479067 0.579706 0.5778425 0.5563198 0.6223842 0.5716972 0.55581766 0.6259288 0.54738426 0.5691869 0.59239626 0.5788481 0.56984097 0.5540559 0.5706015 0.6107025 0.556373 0.61109275 0.5493755 0.5754276 0.62433094 0.57174367 0.62099195 0.54960793 0.59850484 0.56784797 0.58811206 0.57278895 0.5701624 0.5548945 0.5681289 0.61935157 0.5574399 0.58741647 0.5985436 0.58541906
0.7817818 0.58162904 0.5616914 0.54665667 0.5858119 0.5632723 0.5854437 0.54723346 0.5859288 0.56904435 0.54901296 0.5626578 0.5566818 0.6089384 0.5783865 0.5645207 0.5794608 0.5775983 0.55604804 0.6221468 0.5714305 0.5555468 0.6257007 0.5471007 0.568926 0.5921463 0.5786031 0.56957746 0.5537752 0.5703407 0.6104482 0.55611646 0.6108384 0.5490986 0.57517415 0.6241046 0.5714769 0.6207555 0.5493301 0.5982593 0.5675887 0.5878705 0.57252234 0.56988865 0.5546134 0.5678711 0.61911625 0.5571646 0.5871744 0.5982986 0.58518046
0.7827828 0.5813822 0.5614143 0.54637325 0.5855573 0.5630046 0.58520365 0.546947 0.58567405 0.56877035 0.5487382 0.56239325 0.5564083 0.6086849 0.5781427 0.5642507 0.57921594 0.5773543 0.55577636 0.6219094 0.5711639 0.5552765 0.62547296 0.54681665 0.56866544 0.5918966 0.578358 0.5693142 0.55349475 0.57007957 0.6101938 0.5558601 0.6105842 0.5488217 0.5749206 0.62387794 0.57121015 0.62051934 0.54905266 0.59801435 0.56732965 0.58762884 0.5722557 0.5696149 0.554333 0.5676134 0.6188813 0.5568895 0.5869321 0.59805375 0.58494174
0.7837838 0.581135 0.5611377 0.54609 0.5853031 0.562737 0.5849637 0.546661 0.58541954 0.56849664 0.5484633 0.5621289 0.5561352 0.6084309 0.57789886 0.5639809 0.5789708 0.5771103 0.55550486 0.62167203 0.57089746 0.5550061 0.6252451 0.5465332 0.5684048 0.591647 0.578113 0.5690513 0.5532142 0.5698186 0.60994 0.5556038 0.6103298 0.54854494 0.5746673 0.62365156 0.57094383 0.6202835 0.54877526 0.5977695 0.5670709 0.58738744 0.5719889 0.56934136 0.5540521 0.5673558 0.61864626 0.5566146 0.58669037 0.5978086 0.5847031
0.7847848 0.58088815 0.560861 0.5458069 0.5850487 0.56246966 0.5847238 0.54637504 0.5851655 0.5682226 0.54818827 0.56186503 0.5558619 0.6081777 0.57765526 0.5637109 0.5787259 0.5768664 0.55523336 0.6214351 0.57063115 0.5547357 0.62501717 0.54624945 0.5681443 0.59139735 0.5778681 0.56878823 0.552934 0.56955796 0.6096858 0.5553475 0.6100757 0.5482682 0.57441413 0.6234251 0.5706774 0.6200475 0.5484981 0.59752464 0.56681204 0.5871461 0.57172245 0.5690677 0.5537717 0.56709856 0.61841136 0.5563399 0.58644855 0.5975635 0.58446485
0.7857858 0.58064145 0.5605844 0.545524 0.58479446 0.5622026 0.58448434 0.54608893 0.58491105 0.567949 0.54791343 0.56160074 0.5555889 0.607924 0.5774117 0.56344116 0.57848114 0.57662266 0.5549622 0.6211979 0.570365 0.55446565 0.6247899 0.5459661 0.5678839 0.5911477 0.57762355 0.56852573 0.5526539 0.56929743 0.60943204 0.5550915 0.60982186 0.54799193 0.57416093 0.6231991 0.57041115 0.6198118 0.54822075 0.5972795 0.56655353 0.58690464 0.57145596 0.5687949 0.5534912 0.5668412 0.61817646 0.55606514 0.58620656 0.59731895 0.5842264
0.7867868 0.5803946 0.560308 0.54524124 0.5845403 0.56193537 0.5842446 0.54580307 0.5846566 0.56767535 0.5476389 0.5613367 0.55531603 0.6076709 0.5771681 0.56317174 0.57823634 0.5763791 0.5546913 0.62096095 0.57009864 0.5541954 0.62456214 0.5456829 0.56762356 0.5908987 0.5773788 0.568263 0.5523736 0.569037 0.60917836 0.55483556 0.60956794 0.5477154 0.5739078 0.62297267 0.5701448 0.6195759 0.54794383 0.59703463 0.5662947 0.58666337 0.57118976 0.5685217 0.5532111 0.56658393 0.6179417 0.55579036 0.58596486 0.59707415 0.5839882
0.7877878 0.58014786 0.56003165 0.54495823 0.5842862 0.56166846 0.5840053 0.54551744 0.5844027 0.56740195 0.54736435 0.5610729 0.55504304 0.60741746 0.5769247 0.56290215 0.57799184 0.5761354 0.5544202 0.620724 0.5698327 0.5539256 0.6243346 0.54539984 0.56736344 0.59064895 0.57713413 0.5680007 0.5520938 0.5687768 0.6089246 0.55457985 0.60931385 0.5474392 0.57365507 0.62274647 0.5698788 0.6193403 0.54766697 0.59678996 0.5660366 0.5864224 0.5709234 0.56824833 0.55293095 0.5663269 0.61770725 0.555516 0.5857233 0.5968294 0.58374995
0.7887888 0.5799014 0.55975527 0.5446757 0.58403236 0.5614015 0.5837658 0.5452321 0.58414835 0.56712854 0.5470899 0.5608094 0.5547705 0.60716426 0.57668144 0.5626327 0.57774746 0.5758917 0.55414945 0.6204872 0.56956685 0.5536559 0.6241072 0.54511666 0.56710327 0.5903997 0.57688963 0.5677382 0.55181396 0.5685166 0.6086712 0.5543238 0.60906047 0.5471633 0.5734023 0.6225205 0.56961274 0.619105 0.5473901 0.59654534 0.56577814 0.58618134 0.5706573 0.5679753 0.5526509 0.5660701 0.61747247 0.55524176 0.5854817 0.59658474 0.58351207
0.7897898 0.5796549 0.5594792 0.54439336 0.58377856 0.5611346 0.5835265 0.5449465 0.5838947 0.5668552 0.54681575 0.56054556 0.5544979 0.60691124 0.57643807 0.56236345 0.5775031 0.57564837 0.5538787 0.62025034 0.5693009 0.5533864 0.62387985 0.54483396 0.56684333 0.5901506 0.5766456 0.56747574 0.55153424 0.5682564 0.6084178 0.5540682 0.60880697 0.54688746 0.5731497 0.6222945 0.56934696 0.6188696 0.54711354 0.59630066 0.56552005 0.5859402 0.57039124 0.5677024 0.55237114 0.565813 0.6172376 0.55496746 0.5852403 0.5963404 0.5832742
0.7907908 0.5794087 0.5592031 0.54411095 0.58352476 0.56086814 0.58328724 0.54466134 0.5836406 0.56658226 0.5465417 0.56028223 0.5542253 0.6066582 0.576195 0.5620942 0.57725865 0.57540524 0.5536081 0.6200139 0.5690352 0.5531167 0.6236523 0.54455113 0.5665834 0.58990145 0.5764013 0.56721365 0.55125487 0.5679967 0.6081644 0.5538128 0.6085533 0.54661167 0.57289696 0.62206876 0.5690811 0.61863416 0.54683685 0.59605616 0.56526226 0.585699 0.5701251 0.5674297 0.55209136 0.5655564 0.6170036 0.55469346 0.58499885 0.596096 0.58303636
0.7917918 0.57916266 0.558927 0.54382885 0.5832709 0.56060153 0.5830481 0.54437613 0.5833869 0.566309 0.5462677 0.56001884 0.5539531 0.6064053 0.57595223 0.5618253 0.5770145 0.5751618 0.55333745 0.61977744 0.5687694 0.55284745 0.62342525 0.5442685 0.56632376 0.58965266 0.5761571 0.56695145 0.55097544 0.56773674 0.607911 0.5535573 0.60830003 0.5463358 0.57264465 0.6218429 0.5688153 0.61839867 0.5465605 0.59581167 0.56500447 0.5854585 0.5698593 0.5671568 0.5518117 0.56529963 0.61676943 0.55441946 0.5847578 0.5958516 0.5827987
0.7927928 0.5789164 0.55865145 0.54354686 0.58301735 0.56033504 0.58280927 0.54409117 0.5831331 0.5660362 0.5459938 0.55975556 0.5536807 0.60615253 0.5757091 0.56155616 0.57677037 0.5749187 0.5530672 0.61954075 0.56850356 0.5525783 0.62319833 0.543986 0.5660641 0.5894038 0.57591325 0.5666895 0.5506958 0.56747705 0.6076579 0.5533018 0.60804653 0.54606026 0.5723923 0.62161714 0.5685497 0.61816335 0.54628426 0.59556717 0.5647465 0.5852176 0.5695939 0.5668843 0.55153227 0.5650432 0.6165353 0.5541457 0.5845166 0.5956072 0.5825607
0.7937938 0.5786704 0.55837566 0.5432647 0.5827636 0.56006855 0.5825705 0.54380655 0.58287954 0.5657633 0.54572016 0.5594924 0.5534085 0.6058999 0.5754661 0.56128716 0.5765266 0.57467544 0.552797 0.6193043 0.5682382 0.552309 0.62297106 0.5437038 0.5658044 0.58915496 0.5756692 0.5664274 0.55041665 0.56721765 0.60740495 0.55304646 0.60779333 0.54578465 0.57214004 0.6213916 0.5682844 0.6179287 0.5460082 0.5953227 0.5644887 0.584977 0.56932795 0.5666116 0.55125284 0.5647868 0.61630094 0.55387163 0.5842753 0.59536314 0.582323
0.7947948 0.57842445 0.5581 0.54298294 0.58251023 0.5598025 0.58233184 0.5435215 0.58262587 0.5654904 0.54544663 0.55922943 0.5531365 0.60564744 0.5752233 0.56101817 0.5762826 0.5744323 0.5525268 0.619068 0.5679729 0.5520399 0.62274396 0.5434215 0.56554484 0.5889061 0.5754254 0.5661657 0.5501376 0.56695825 0.607152 0.55279136 0.6075405 0.5455094 0.5718877 0.62116593 0.5680188 0.6176932 0.54573196 0.5950787 0.5642313 0.58473617 0.56906235 0.56633925 0.55097353 0.5645306 0.616067 0.5535981 0.5840342 0.59511876 0.5820857
0.7957958 0.57817876 0.55782443 0.5427012 0.5822568 0.5595362 0.582093 0.5432371 0.5823725 0.5652179 0.545173 0.5589668 0.5528644 0.6053948 0.57498056 0.56074953 0.5760386 0.5741893 0.55225676 0.61883193 0.56770754 0.5517707 0.6225172 0.5431393 0.5652856 0.5886574 0.5751814 0.5659041 0.5498584 0.56669897 0.606899 0.55253625 0.60728747 0.5452344 0.5716358 0.6209402 0.56775314 0.6174584 0.5454561 0.5948347 0.5639737 0.58449566 0.56879663 0.56606704 0.5506945 0.56427413 0.6158328 0.5533247 0.58379316 0.5948748 0.58184826
0.7967968 0.577933 0.5575491 0.5424195 0.5820036 0.55927026 0.5818542 0.54295284 0.5821191 0.56494534 0.54489964 0.55870414 0.5525925 0.60514253 0.57473785 0.560481 0.57579523 0.5739464 0.55198675 0.6185956 0.567442 0.55150205 0.62229055 0.54285735 0.5650261 0.5884088 0.5749376 0.5656424 0.5495795 0.56643957 0.6066464 0.5522811 0.6070347 0.54495925 0.57138383 0.62071496 0.5674879 0.61722386 0.5451802 0.59459054 0.5637163 0.5842552 0.5685314 0.5657948 0.55041546 0.5640183 0.6155993 0.5530511 0.58355254 0.59463084 0.58161086
0.7977978 0.5776875 0.5572738 0.542138 0.5817503 0.55900425 0.58161575 0.54266834 0.58186585 0.564673 0.5446263 0.5584414 0.5523209 0.60489035 0.57449526 0.56021225 0.57555157 0.57370365 0.5517171 0.6183596 0.567177 0.5512331 0.62206346 0.54257566 0.5647672 0.58816004 0.57469434 0.5653807 0.54930085 0.5661806 0.6063937 0.55202633 0.6067819 0.5446842 0.5711321 0.6204898 0.5672228 0.61698896 0.54490465 0.59434617 0.56345916 0.58401483 0.5682661 0.56552243 0.55013645 0.5637622 0.61536556 0.5527779 0.5833114 0.5943867 0.5813737
0.7987988 0.57744193 0.5569988 0.54185665 0.581497 0.5587385 0.5813774 0.5423839 0.5816124 0.5644006 0.5443534 0.5581788 0.55204946 0.6046381 0.57425255 0.5599438 0.57530814 0.5734608 0.5514473 0.6181236 0.566912 0.5509646 0.62183696 0.5422938 0.56450796 0.5879114 0.57445055 0.5651194 0.5490221 0.5659215 0.60614115 0.55177146 0.6065294 0.54440945 0.5708803 0.6202643 0.5669578 0.6167541 0.5446291 0.5941024 0.56320196 0.58377445 0.5680009 0.5652506 0.54985756 0.56350654 0.61513156 0.5525045 0.58307064 0.59414315 0.5811364
0.7997998 0.5771967 0.5567237 0.5415754 0.58124393 0.5584728 0.58113897 0.54209995 0.58135927 0.56412816 0.5440802 0.5579166 0.5517776 0.60438603 0.57401013 0.5596754 0.5750644 0.5732179 0.55117786 0.6178876 0.5666469 0.5506961 0.6216103 0.5420119 0.56424916 0.587663 0.5742073 0.56485796 0.5487437 0.56566274 0.60588896 0.55151683 0.606277 0.54413456 0.57062864 0.6200393 0.5666926 0.61651963 0.54435354 0.5938585 0.5629449 0.58353394 0.56773555 0.5649785 0.54957896 0.56325084 0.6148979 0.5522315 0.58282983 0.5938993 0.5808993
0.8008008 0.5769514 0.5564485 0.54129416 0.58099097 0.5582074 0.5809005 0.54181594 0.5811062 0.563856 0.5438073 0.5576541 0.55150616 0.60413414 0.57376766 0.5594072 0.57482123 0.5729754 0.5509082 0.6176518 0.56638193 0.5504276 0.6213837 0.54173064 0.56399006 0.5874146 0.5739638 0.56459683 0.548465 0.56540394 0.60563666 0.55126214 0.6060243 0.54385996 0.57037723 0.61981404 0.5664277 0.61628515 0.54407823 0.59361464 0.56268823 0.5832939 0.56747055 0.5647066 0.54930043 0.56299514 0.61466426 0.55195826 0.5825892 0.5936553 0.5806624
0.8018018 0.576706 0.55617374 0.5410132 0.58073795 0.5579415 0.5806626 0.54153204 0.5808532 0.56358397 0.5435345 0.55739224 0.55123496 0.6038823 0.57352525 0.55913866 0.57457805 0.5727327 0.5506388 0.6174163 0.5661172 0.5501591 0.6211572 0.5414494 0.5637311 0.5871662 0.5737209 0.56433564 0.54818684 0.5651453 0.60538465 0.55100733 0.6057719 0.54358536 0.5701256 0.6195888 0.56616277 0.6160509 0.543803 0.593371 0.5624313 0.58305377 0.56720555 0.5644347 0.549022 0.56273973 0.6144309 0.55168545 0.58234835 0.5934116 0.5804256
0.8028028 0.5764609 0.55589896 0.54073226 0.5804848 0.5576762 0.58042425 0.5412484 0.5805999 0.563312 0.5432615 0.5571301 0.550964 0.6036306 0.573283 0.5588707 0.57433474 0.5724904 0.5503694 0.61718065 0.5658522 0.549891 0.62093097 0.54116786 0.5634724 0.5869183 0.57347727 0.5640745 0.5479086 0.56488687 0.6051324 0.55075306 0.60551983 0.5433109 0.5698743 0.6193641 0.5658978 0.6158163 0.5435281 0.593127 0.5621746 0.58281356 0.56694067 0.5641632 0.5487434 0.5624844 0.61419755 0.55141264 0.5821079 0.5931681 0.58018863
0.8038038 0.57621616 0.5556241 0.5404514 0.58023214 0.5574109 0.5801864 0.5409648 0.5803469 0.56303996 0.54298884 0.55686784 0.5506929 0.6033791 0.5730408 0.55860275 0.574092 0.5722479 0.55010045 0.6169449 0.5655874 0.54962313 0.62070465 0.5408867 0.5632137 0.5866697 0.57323426 0.5638138 0.5476305 0.5646283 0.6048804 0.5504987 0.60526764 0.5430367 0.56962293 0.6191391 0.5656332 0.61558205 0.5432529 0.5928834 0.5619181 0.58257353 0.56667596 0.56389165 0.5484651 0.5622289 0.61396396 0.55113995 0.58186764 0.5929246 0.579952
0.8048048 0.575971 0.5553495 0.54017067 0.57997906 0.5571456 0.5799483 0.54068136 0.58009404 0.56276816 0.5427167 0.5566061 0.5504217 0.6031275 0.57279867 0.55833447 0.57384884 0.5720056 0.54983133 0.61670923 0.56532305 0.549355 0.62047845 0.5406057 0.5629552 0.58642155 0.5729914 0.5635527 0.54735225 0.5643698 0.60462844 0.5502443 0.6050152 0.54276234 0.5693718 0.6189143 0.5653686 0.6153478 0.54297805 0.59263974 0.5616615 0.5823332 0.566411 0.56361985 0.54818696 0.56197345 0.61373097 0.5508673 0.58162683 0.592681 0.57971525
0.8058058 0.57572633 0.5550749 0.53989017 0.57972646 0.5568806 0.5797107 0.54039794 0.57984096 0.5624962 0.54244405 0.55634445 0.5501507 0.6028761 0.5725567 0.5580665 0.5736061 0.57176334 0.54956234 0.61647403 0.5650584 0.54908675 0.62025225 0.5403246 0.5626966 0.58617353 0.5727485 0.5632918 0.5470744 0.5641119 0.6043768 0.54999 0.60476357 0.54248816 0.56912065 0.6186894 0.56510407 0.6151136 0.54270333 0.5923963 0.5614051 0.5820935 0.5661463 0.56334853 0.54790896 0.5617185 0.61349785 0.55059487 0.58138657 0.59243745 0.57947874
0.8068068 0.57548153 0.55480045 0.5396094 0.5794738 0.55661553 0.5794727 0.54011464 0.5795886 0.56222475 0.5421719 0.5560829 0.5498799 0.6026247 0.5723148 0.55779886 0.57336307 0.5715211 0.5492934 0.6162385 0.5647938 0.54881907 0.6200261 0.5400439 0.5624379 0.58592564 0.5725057 0.56303114 0.54679656 0.5638539 0.6041251 0.54973596 0.60451174 0.5422141 0.56886965 0.6184646 0.56483954 0.6148796 0.54242843 0.59215266 0.561149 0.58185387 0.5658817 0.5630772 0.5476309 0.5614633 0.6132648 0.55032223 0.58114606 0.59219414 0.57924217
0.8078078 0.5752368 0.55452615 0.53932905 0.5792214 0.5563505 0.57923526 0.5398313 0.57933587 0.56195307 0.5418998 0.55582124 0.54960907 0.6023734 0.5720726 0.557531 0.5731204 0.5712788 0.5490245 0.6160033 0.5645294 0.5485514 0.61980015 0.5397631 0.56217974 0.5856776 0.57226294 0.5627708 0.5465187 0.56359607 0.6038732 0.54948163 0.6042601 0.5419403 0.56861883 0.61824024 0.56457496 0.61464566 0.542154 0.5919094 0.5608925 0.581614 0.5656173 0.5628058 0.54735273 0.56120855 0.61303174 0.55005 0.58090603 0.59195083 0.5790056
0.8088088 0.5749922 0.5542518 0.53904873 0.5789688 0.5560858 0.57899755 0.5395483 0.5790832 0.56168175 0.54162747 0.55556005 0.54933864 0.6021221 0.5718308 0.5572631 0.57287776 0.57103676 0.54875594 0.6157678 0.56426525 0.54828376 0.61957437 0.53948224 0.5619216 0.58542967 0.5720201 0.56251013 0.54624104 0.5633379 0.6036217 0.54922765 0.6040084 0.54166627 0.5683681 0.6180154 0.56431067 0.61441183 0.5418795 0.5916657 0.5606365 0.5813741 0.56535274 0.5625346 0.5470751 0.5609536 0.61279863 0.54977787 0.5806657 0.5917074 0.57876927
0.8098098 0.57474774 0.5539777 0.53876823 0.57871616 0.5558209 0.5787601 0.53926504 0.5788306 0.56141007 0.54135555 0.55529857 0.549068 0.6018711 0.5715888 0.5569958 0.5726353 0.5707947 0.54848725 0.61553276 0.56400096 0.54801613 0.6193482 0.5392018 0.5616632 0.5851819 0.57177764 0.5622494 0.5459635 0.56308025 0.6033703 0.5489738 0.6037569 0.54139274 0.56811714 0.617791 0.5640463 0.6141781 0.5416052 0.59142244 0.5603807 0.5811344 0.56508815 0.5622634 0.54679734 0.5606988 0.612566 0.5495057 0.58042544 0.5914642 0.57853293
0.8108108 0.57450354 0.5537035 0.53848815 0.5784639 0.5555562 0.57852274 0.53898233 0.57857805 0.5611388 0.5410838 0.5550374 0.5487974 0.60162014 0.5713471 0.55672795 0.5723928 0.5705525 0.5482189 0.6152978 0.5637366 0.5477486 0.6191225 0.53892136 0.5614052 0.58493406 0.57153517 0.56198925 0.54568624 0.56282246 0.60311925 0.54871994 0.6035054 0.541119 0.56786644 0.61756665 0.5637823 0.6139443 0.5413307 0.59117913 0.5601248 0.5808947 0.5648242 0.5619924 0.5465197 0.5604442 0.61233306 0.54923344 0.5801855 0.5912209 0.57829684
0.8118118 0.5742591 0.5534294 0.5382081 0.5782112 0.5552916 0.5782852 0.5386994 0.5783253 0.5608678 0.540812 0.5547763 0.5485268 0.60136926 0.57110554 0.55646044 0.57215035 0.5703106 0.5479505 0.6150627 0.56347245 0.54748136 0.61889666 0.5386412 0.5611471 0.5846863 0.5712927 0.56172913 0.5454085 0.56256473 0.6028677 0.548466 0.603254 0.5408456 0.5676159 0.6173423 0.5635181 0.61371076 0.5410565 0.5909361 0.5598691 0.58065516 0.5645599 0.5617213 0.54624224 0.5601896 0.6121005 0.5489614 0.57994545 0.5909778 0.57806057
0.8128128 0.5740148 0.5531557 0.5379281 0.5779588 0.55502707 0.5780479 0.5384168 0.57807297 0.56059635 0.54054016 0.55451524 0.54825675 0.6011184 0.57086354 0.55619323 0.5719078 0.57006884 0.5476822 0.6148278 0.5632086 0.54721403 0.6186708 0.53836083 0.5608892 0.5844385 0.5710503 0.56146884 0.54513144 0.5623074 0.6026166 0.54821223 0.6030026 0.5405721 0.56736577 0.61711806 0.5632537 0.6134771 0.5407823 0.59069276 0.5596134 0.5804154 0.56429565 0.5614504 0.545965 0.5599354 0.6118677 0.5486897 0.57970536 0.5907345 0.57782465
0.8138138 0.57377076 0.5528818 0.5376484 0.5777067 0.5547629 0.57781094 0.5381343 0.57782084 0.5603254 0.5402686 0.5542543 0.5479864 0.60086775 0.5706222 0.55592567 0.57166564 0.569827 0.54741406 0.61459297 0.56294453 0.54694694 0.61844546 0.5380808 0.56063116 0.58419085 0.57080793 0.56120867 0.5448541 0.56205016 0.6023656 0.5479585 0.6027513 0.54029894 0.5671152 0.6168939 0.56298995 0.6132435 0.5405083 0.5904497 0.5593578 0.5801761 0.56403154 0.56117964 0.5456873 0.55968094 0.6116353 0.5484178 0.57946545 0.59049165 0.57758856
0.8148148 0.5735266 0.5526081 0.53736836 0.57745427 0.5544981 0.5775735 0.53785187 0.57756835 0.56005424 0.539997 0.55399346 0.5477166 0.6006171 0.5703805 0.5556586 0.57142365 0.5695851 0.54714596 0.61435807 0.5626805 0.5466798 0.6182196 0.53780067 0.56037337 0.5839432 0.5705657 0.56094867 0.54457694 0.5617928 0.6021145 0.54770505 0.6025003 0.54002565 0.5668649 0.61666954 0.5627259 0.61301 0.5402348 0.59020644 0.55910236 0.57993656 0.56376743 0.56090885 0.5454102 0.55942684 0.61140287 0.54814625 0.57922554 0.5902484 0.57735276
0.8158158 0.5732827 0.5523342 0.53708863 0.5772021 0.554234 0.57733643 0.5375696 0.5773162 0.5597833 0.5397255 0.55373293 0.5474461 0.6003667 0.57013905 0.5553911 0.5711817 0.56934357 0.5468779 0.6141234 0.56241673 0.54641247 0.61799437 0.5375206 0.5601157 0.58369565 0.5703235 0.5606885 0.54429984 0.5615356 0.6018638 0.5474515 0.60224915 0.5397524 0.5666146 0.6164457 0.562462 0.61277694 0.5399608 0.5899634 0.55884683 0.57969713 0.5635034 0.5606379 0.54513294 0.5591724 0.6111703 0.5478745 0.57898563 0.5900056 0.5771167
0.8168168 0.5730387 0.5520605 0.536809 0.57694995 0.55397 0.5770997 0.537287 0.5770637 0.5595126 0.5394543 0.55347204 0.54717624 0.6001161 0.5698975 0.555124 0.57093954 0.5691016 0.5466097 0.61388874 0.56215274 0.54614586 0.61776876 0.53724104 0.559858 0.5834481 0.5700814 0.5604288 0.5440229 0.56127846 0.6016133 0.54719794 0.60199815 0.5394793 0.56636447 0.6162214 0.5621981 0.6125435 0.5396869 0.58972055 0.5585915 0.5794577 0.56323934 0.5603674 0.54485595 0.5589182 0.6109382 0.547603 0.57874584 0.58976275 0.5768808
0.8178178 0.5727947 0.55178714 0.5365296 0.57669795 0.5537058 0.5768624 0.5370048 0.57681143 0.559242 0.5391829 0.5532116 0.5469062 0.5998658 0.5696562 0.5548569 0.57069755 0.5688598 0.54634196 0.61365426 0.5618889 0.5458788 0.6175432 0.53696114 0.5596004 0.5832006 0.56983936 0.56016904 0.54374605 0.56102157 0.6013622 0.54694444 0.6017473 0.5392063 0.56611437 0.6159975 0.56193423 0.6123101 0.53941345 0.5894772 0.5583361 0.5792184 0.56297576 0.56009674 0.5445789 0.55866426 0.6107059 0.5473316 0.57850605 0.5895197 0.57664514
0.8188188 0.5725513 0.5515134 0.53625035 0.57644576 0.5534418 0.5766258 0.53672296 0.5765595 0.55897105 0.5389118 0.55295116 0.5466364 0.5996156 0.5694147 0.5545898 0.5704559 0.5686186 0.54607445 0.6134197 0.5616255 0.5456122 0.61731815 0.5366816 0.55934256 0.5829532 0.56959754 0.55990934 0.54346937 0.5607647 0.6011116 0.546691 0.60149676 0.53893334 0.5658645 0.6157735 0.5616708 0.61207706 0.53913975 0.5892343 0.5580811 0.5789789 0.56271183 0.55982625 0.54430205 0.55841017 0.61047363 0.5470602 0.5782665 0.589277 0.5764096
0.8198198 0.5723075 0.55124015 0.53597087 0.5761939 0.5531777 0.5763889 0.5364408 0.5763071 0.55870044 0.538641 0.552691 0.54636663 0.59936553 0.5691734 0.5543227 0.57021385 0.5683766 0.54580665 0.61318505 0.5613616 0.54534537 0.6170928 0.53640175 0.5590851 0.58270574 0.5693555 0.5596496 0.5431926 0.56050783 0.60086125 0.5464379 0.6012462 0.5386604 0.5656146 0.6155497 0.56140715 0.61184406 0.5388662 0.58899146 0.557826 0.57873976 0.5624481 0.559556 0.5440252 0.5581565 0.6102416 0.54678893 0.5780267 0.5890339 0.5761739
0.8208208 0.5720638 0.5509668 0.5356915 0.5759419 0.552914 0.5761522 0.5361591 0.5760553 0.55842966 0.5383698 0.5524308 0.54609716 0.59911525 0.5689321 0.5540557 0.5699721 0.56813526 0.5455389 0.61295086 0.561098 0.54507864 0.61686784 0.53612244 0.5588276 0.5824585 0.56911397 0.5593899 0.54291606 0.56025094 0.60061073 0.54618454 0.6009952 0.53838795 0.56536466 0.6153259 0.56114334 0.611611 0.5385926 0.5887487 0.5575712 0.5785007 0.5621843 0.5592856 0.5437485 0.5579028 0.61000955 0.54651767 0.5777868 0.58879113 0.5759386
0.8218218 0.5718205 0.55069345 0.5354123 0.57569 0.5526501 0.5759155 0.53587705 0.575803 0.55815905 0.53809875 0.5521707 0.5458271 0.5988651 0.5686911 0.55378896 0.5697304 0.56789374 0.5452713 0.6127167 0.5608346 0.5448122 0.6166427 0.53584296 0.5585705 0.58221096 0.56887203 0.55913043 0.5426394 0.5599946 0.60036045 0.54593134 0.6007449 0.5381154 0.56511503 0.6151022 0.56087995 0.6113781 0.53831947 0.58850574 0.55731636 0.5782613 0.56192076 0.55901533 0.5434718 0.55764914 0.60977757 0.5462466 0.5775472 0.5885485 0.57570267
0.8228228 0.5715772 0.55042034 0.53513324 0.5754377 0.5523864 0.57567894 0.5355955 0.575551 0.5578887 0.5378281 0.55191046 0.5455579 0.5986154 0.5684496 0.5535221 0.569489 0.56765246 0.54500395 0.6124825 0.560571 0.54454565 0.6164174 0.5355635 0.5583131 0.5819637 0.5686304 0.55887103 0.54236287 0.55973804 0.60011 0.5456782 0.6004943 0.5378429 0.56486523 0.6148789 0.5606163 0.61114496 0.53804624 0.58826303 0.5570615 0.57802236 0.5616574 0.558745 0.5431953 0.55739546 0.6095457 0.5459754 0.57730764 0.58830565 0.5754673
0.8238238 0.57133377 0.5501473 0.534854 0.5751862 0.552123 0.57544243 0.5353137 0.57529914 0.55761844 0.5375572 0.5516504 0.54528844 0.5983654 0.5682085 0.55325514 0.56924736 0.567411 0.5447365 0.61224836 0.5603076 0.54427946 0.61619276 0.5352842 0.5580559 0.5817166 0.5683889 0.5586115 0.5420865 0.55948156 0.59985983 0.5454251 0.6002443 0.5375703 0.5646157 0.61465496 0.56035286 0.6109124 0.53777313 0.5880202 0.5568069 0.5777834 0.56139356 0.5584746 0.54291874 0.55714184 0.6093141 0.5457044 0.5770681 0.58806294 0.5752321
0.8248248 0.5710904 0.54987395 0.53457534 0.5749345 0.5518592 0.57520604 0.5350324 0.5750473 0.557348 0.5372867 0.5513906 0.5450189 0.5981155 0.56796736 0.55298865 0.569006 0.5671696 0.544469 0.61201406 0.5600443 0.5440131 0.6159677 0.53500515 0.55779874 0.5814694 0.56814724 0.55835223 0.5418102 0.55922514 0.59961 0.5451721 0.59999406 0.53729796 0.564366 0.61443156 0.5600896 0.6106795 0.5375 0.5877776 0.55655193 0.57754415 0.56113034 0.5582046 0.5426423 0.5568882 0.6090819 0.5454334 0.57682884 0.5878203 0.57499665
0.8258258 0.5708472 0.5496013 0.5342962 0.57468265 0.5515958 0.57496965 0.53475064 0.5747953 0.5570776 0.5370159 0.55113065 0.5447498 0.5978659 0.56772625 0.5527219 0.56876445 0.56692845 0.5442018 0.61178005 0.5597811 0.5437468 0.61574274 0.5347261 0.55754155 0.58122206 0.5679057 0.55809283 0.54153365 0.55896914 0.59935975 0.54491913 0.5997437 0.5370255 0.5641168 0.6142081 0.55982614 0.61044705 0.53722715 0.5875346 0.55629754 0.5773053 0.5608669 0.55793446 0.54236597 0.55663514 0.6088503 0.54516274 0.5765892 0.58757764 0.57476133
0.8268268 0.57060397 0.5493282 0.53401744 0.57443047 0.5513324 0.5747333 0.5344693 0.57454336 0.5568076 0.5367457 0.5508711 0.54448044 0.59761643 0.56748545 0.55245525 0.5685231 0.56668717 0.5439347 0.61154616 0.55951756 0.54348063 0.6155179 0.5344472 0.5572847 0.5809751 0.5676642 0.5578338 0.5412577 0.55871296 0.59910965 0.54466605 0.5994939 0.5367531 0.5638672 0.6139846 0.55956286 0.6102146 0.5369542 0.58729196 0.556043 0.5770662 0.5606035 0.55766445 0.5420896 0.5563818 0.60861874 0.54489195 0.5763498 0.5873351 0.5745261
0.8278278 0.57036084 0.5490554 0.5337388 0.57417893 0.55106896 0.5744971 0.534188 0.5742917 0.55653745 0.5364751 0.5506116 0.54421145 0.5973669 0.56724435 0.55218875 0.5682818 0.56644595 0.5436676 0.61131227 0.55925435 0.54321456 0.615293 0.53416806 0.5570275 0.58072776 0.5674229 0.55757457 0.54098165 0.5584568 0.5988602 0.54441327 0.5992437 0.536481 0.5636181 0.6137613 0.5592997 0.6099817 0.5366814 0.5870494 0.55578864 0.57682705 0.56034034 0.55739444 0.54181355 0.5561287 0.6083871 0.5446212 0.57611066 0.58709264 0.5742912
0.8288288 0.570118 0.54878247 0.53346 0.57392716 0.5508057 0.5742609 0.5339069 0.5740399 0.55626714 0.53620476 0.5503519 0.5439421 0.59711736 0.5670033 0.55192214 0.56804067 0.56620485 0.5434005 0.61107844 0.55899125 0.5429484 0.61506844 0.53388923 0.5567708 0.58048064 0.5671817 0.55731547 0.5407056 0.5582009 0.59861016 0.54416037 0.59899366 0.536209 0.563369 0.6135379 0.55903643 0.60974914 0.53640854 0.5868068 0.55553436 0.5765882 0.56007713 0.5571245 0.5415374 0.5558754 0.6081556 0.5443506 0.5758709 0.58685 0.574056
0.8298298 0.56987494 0.54850966 0.5331814 0.57367545 0.5505425 0.5740247 0.5336256 0.5737879 0.55599725 0.53593457 0.55009246 0.5436729 0.5968682 0.56676257 0.5516558 0.56779975 0.5659636 0.5431337 0.61084443 0.5587279 0.5426823 0.6148438 0.5336103 0.5565137 0.5802336 0.5669404 0.55705655 0.54042965 0.5579448 0.59836084 0.5439075 0.5987439 0.535937 0.5631195 0.6133149 0.5587733 0.6095169 0.53613615 0.5865641 0.5552801 0.5763495 0.55981386 0.5568547 0.54126126 0.5556224 0.6079241 0.54408 0.5756317 0.5866075 0.573821
0.8308308 0.569632 0.5482371 0.53290284 0.573424 0.5502793 0.57378864 0.5333445 0.5735363 0.55572706 0.5356642 0.54983294 0.54340404 0.5966187 0.5665215 0.5513894 0.56755865 0.5657224 0.54286677 0.6106108 0.5584649 0.5424166 0.6146192 0.5333317 0.5562569 0.57998645 0.566699 0.5567976 0.54015386 0.557689 0.5981107 0.543655 0.59849423 0.53566515 0.56287044 0.6130917 0.5585105 0.60928446 0.5358632 0.5863218 0.55502594 0.5761104 0.5595505 0.55658495 0.5409852 0.55536926 0.6076927 0.54380953 0.57539225 0.586365 0.5735861
0.8318318 0.5693893 0.54796433 0.5326244 0.57317245 0.55001616 0.5735526 0.5330636 0.5732846 0.5554574 0.53539425 0.5495736 0.54313517 0.59636956 0.56628084 0.551123 0.56731737 0.5654811 0.5425998 0.61037725 0.55820173 0.5421508 0.6143946 0.53305304 0.55600005 0.57973933 0.56645817 0.55653864 0.539878 0.55743325 0.59786135 0.54340214 0.5982445 0.5353932 0.5626213 0.61286825 0.5582471 0.6090523 0.5355908 0.5860792 0.55477166 0.5758715 0.5592877 0.5563151 0.5407094 0.5551163 0.60746115 0.54353917 0.5751531 0.58612263 0.5733512
0.8328328 0.56914675 0.54769176 0.53234607 0.5729207 0.5497531 0.5733166 0.53278285 0.57303274 0.5551874 0.53512424 0.5493143 0.5428661 0.5961206 0.5660399 0.5508567 0.56707656 0.56524044 0.5423332 0.61014366 0.55793893 0.541885 0.6141703 0.5327743 0.5557433 0.57949257 0.5662171 0.5562797 0.53960204 0.5571776 0.5976121 0.5431492 0.5979948 0.5351212 0.56237245 0.61264527 0.55798405 0.6088201 0.5353182 0.5858364 0.554518 0.5756327 0.55902463 0.5560453 0.5404334 0.5548638 0.60723007 0.5432685 0.57491356 0.5858801 0.5731162
0.8338338 0.5689037 0.5474192 0.5320677 0.57266897 0.54949 0.5730806 0.53250176 0.5727813 0.55491763 0.5348542 0.5490553 0.5425975 0.5958713 0.5657989 0.5505902 0.56683564 0.56499904 0.54206663 0.60990995 0.55767584 0.54161924 0.6139457 0.53249586 0.5554868 0.5792453 0.56597584 0.55602115 0.5393262 0.55692196 0.59736276 0.54289675 0.5977454 0.53484946 0.56212336 0.6124223 0.55772126 0.60858786 0.53504574 0.58559394 0.5542637 0.575394 0.55876136 0.5557757 0.5401577 0.55461067 0.60699874 0.5429984 0.57467467 0.58563757 0.57288134
0.8348348 0.5686614 0.54714674 0.5317893 0.57241756 0.54922706 0.57284486 0.5322211 0.57252944 0.55464816 0.534584 0.5487962 0.54232854 0.5956224 0.56555814 0.55032384 0.5665947 0.56475824 0.5418 0.60967666 0.55741304 0.54135346 0.6137212 0.53221726 0.5552301 0.57899874 0.565735 0.5557623 0.5390507 0.5566664 0.59711325 0.5426442 0.5974959 0.53457785 0.56187445 0.6121994 0.55745834 0.60835576 0.53477347 0.5853515 0.55401015 0.57515526 0.5584987 0.5555064 0.539882 0.55435807 0.60676795 0.54272795 0.5744354 0.5853951 0.5726467
0.8358358 0.5684188 0.5468743 0.53151125 0.572166 0.54896444 0.5726092 0.53194046 0.5722779 0.5543785 0.5343143 0.5485374 0.5420598 0.5953737 0.5653174 0.5500578 0.56635386 0.5645173 0.5415332 0.60944325 0.5571501 0.5410881 0.6134972 0.53193915 0.5549734 0.5787516 0.5654941 0.5555036 0.53877497 0.55641115 0.59686404 0.5423917 0.5972464 0.53430617 0.5616259 0.6119762 0.5571953 0.60812384 0.5345013 0.58510894 0.55375624 0.57491654 0.5582356 0.55523664 0.53960615 0.5541055 0.6065367 0.542458 0.57419604 0.58515275 0.5724121
0.8368368 0.5681764 0.5466019 0.53123295 0.5719145 0.5487017 0.57237333 0.53165996 0.5720266 0.55410874 0.53404456 0.54827815 0.5417912 0.5951248 0.56507677 0.54979146 0.56611323 0.56427634 0.5412669 0.60920984 0.5568872 0.5408224 0.61327267 0.5316609 0.554717 0.5785046 0.56525314 0.55524486 0.53849953 0.55615556 0.59661484 0.54213923 0.59699756 0.5340348 0.5613771 0.6117537 0.55693287 0.6078919 0.53422904 0.5848666 0.5535025 0.5746778 0.55797267 0.5549672 0.53933066 0.55385286 0.60630554 0.54218787 0.57395685 0.58491045 0.57217723
0.8378378 0.56793386 0.54632956 0.530955 0.57166296 0.54843867 0.5721375 0.5313792 0.5717747 0.5538394 0.53377455 0.5480193 0.5415227 0.59487593 0.5648361 0.54952544 0.56587243 0.5640355 0.5410005 0.60897654 0.55662465 0.5405572 0.61304855 0.53138274 0.55446047 0.57825786 0.56501216 0.55498636 0.5382239 0.55590045 0.59636575 0.5418864 0.596748 0.5337632 0.5611285 0.61153066 0.5566698 0.60766 0.53395677 0.58462435 0.55324876 0.57443905 0.5577098 0.55469763 0.53905505 0.5536002 0.60607475 0.5419176 0.5737176 0.5846682 0.57194287
0.8388388 0.5676917 0.5460575 0.53067714 0.57141155 0.54817617 0.5719019 0.5310988 0.5715235 0.5535694 0.533505 0.54776055 0.5412541 0.59462756 0.56459534 0.549259 0.5656319 0.5637945 0.54073405 0.6087433 0.5563615 0.5402916 0.6128244 0.5311046 0.55420387 0.57801104 0.5647713 0.55472785 0.53794855 0.55564505 0.5961168 0.54163414 0.59649897 0.53349185 0.5608795 0.611308 0.55640674 0.6074281 0.53368485 0.5843817 0.5529953 0.5742003 0.5574471 0.55442816 0.53877944 0.553348 0.6058437 0.5416476 0.5734785 0.58442575 0.57170814
0.8398398 0.5674489 0.5457852 0.530399 0.5711602 0.5479134 0.5716664 0.5308182 0.5712714 0.5532999 0.5332354 0.54750174 0.5409855 0.5943786 0.5643548 0.5489932 0.56539124 0.5635537 0.5404679 0.60850984 0.55609906 0.5400263 0.6126001 0.5308263 0.55394757 0.57776415 0.56453085 0.55446947 0.5376731 0.55539 0.59586805 0.54138184 0.59625006 0.53322023 0.56063116 0.6110854 0.5561443 0.60719603 0.5334129 0.5841392 0.5527419 0.57396156 0.5571843 0.5541586 0.5385042 0.5530954 0.605613 0.54137754 0.5732396 0.5841836 0.5714738
0.8408408 0.567207 0.545513 0.53012085 0.57090867 0.54765075 0.5714309 0.53053784 0.5710202 0.55303067 0.532966 0.5472431 0.5407173 0.59413034 0.5641142 0.54872733 0.56515074 0.5633127 0.5402016 0.60827696 0.55583626 0.53976107 0.6123761 0.53054816 0.5536911 0.5775172 0.56429034 0.5542111 0.537398 0.555135 0.5956192 0.54112947 0.59600115 0.5329491 0.5603827 0.61086255 0.55588156 0.60696435 0.5331407 0.5838972 0.55248857 0.5737228 0.5569218 0.5538892 0.5382286 0.55284303 0.60538214 0.54110765 0.5730005 0.58394134 0.57123905
0.8418418 0.56696486 0.5452409 0.5298431 0.5706572 0.54738843 0.57119536 0.5302576 0.5707686 0.5527611 0.5326961 0.5469845 0.54044867 0.5938818 0.5638737 0.5484612 0.5649105 0.56307167 0.53993547 0.608044 0.5555736 0.5394957 0.6121521 0.5302702 0.5534349 0.5772703 0.56404966 0.5539524 0.53712267 0.55487996 0.59537035 0.5408773 0.59575176 0.5326779 0.5601342 0.61064005 0.5556187 0.6067329 0.532869 0.58365464 0.55223495 0.5734843 0.5566588 0.55362016 0.53795344 0.55259055 0.60515153 0.540838 0.5727613 0.58369887 0.57100457
0.8428428 0.5667228 0.5449687 0.52956545 0.5704061 0.54712594 0.57096 0.5299772 0.5705173 0.5524916 0.53242695 0.5467259 0.5401802 0.59363335 0.5636328 0.548195 0.56467 0.56283116 0.5396693 0.60781074 0.5553111 0.5392305 0.611928 0.5299923 0.55317855 0.57702374 0.5638091 0.5536943 0.5368475 0.5546249 0.59512174 0.54062456 0.595503 0.5324066 0.559886 0.61041754 0.55535626 0.6065014 0.53259706 0.58341223 0.55198157 0.57324564 0.55639595 0.55335087 0.53767824 0.5523388 0.6049208 0.5405681 0.5725224 0.58345664 0.5707702
0.8438438 0.5664808 0.54469645 0.5292875 0.5701546 0.5468633 0.57072455 0.52969724 0.5702656 0.55222243 0.53215754 0.5464674 0.539912 0.59338504 0.5633924 0.5479291 0.5644295 0.5625902 0.5394031 0.6075779 0.5550484 0.5389652 0.61170393 0.5297144 0.5529225 0.5767768 0.56356835 0.5534361 0.5365719 0.55437005 0.59487313 0.54037243 0.5952543 0.53213537 0.5596374 0.6101949 0.5550935 0.60626966 0.5323252 0.5831698 0.5517285 0.5730071 0.5561338 0.55308163 0.53740287 0.55208665 0.6046901 0.54029816 0.5722832 0.5832145 0.570536
0.8448448 0.5662386 0.5444245 0.5290098 0.5699031 0.54660094 0.57048917 0.529417 0.57001424 0.551953 0.5318882 0.54620916 0.5396437 0.5931368 0.5631518 0.5476633 0.5641893 0.5623494 0.539137 0.60734475 0.55478567 0.53870004 0.61148036 0.5294368 0.55266607 0.5765299 0.56332785 0.5531777 0.536297 0.5541154 0.5946244 0.5401202 0.5950058 0.53186435 0.5593893 0.60997236 0.55483115 0.6060381 0.5320535 0.58292764 0.5514752 0.57276833 0.55587107 0.55281246 0.5371274 0.5518343 0.60445964 0.5400284 0.5720442 0.5829721 0.5703017
0.8458458 0.5659968 0.54415244 0.5287321 0.5696518 0.54633886 0.57025385 0.52913713 0.5697627 0.5516838 0.531619 0.54595107 0.53937554 0.5928887 0.5629112 0.5473975 0.56394917 0.5621087 0.538871 0.60711193 0.55452317 0.5384353 0.61125666 0.5291588 0.5524099 0.576283 0.5630876 0.5529198 0.5360219 0.5538607 0.59437597 0.53986794 0.59475714 0.53159314 0.55914104 0.60975003 0.55456865 0.60580677 0.5317818 0.5826854 0.5512219 0.57252985 0.5556083 0.55254304 0.53685254 0.5515824 0.604229 0.5397587 0.57180506 0.58273 0.57006735
0.8468468 0.5657548 0.5438807 0.52845436 0.56940055 0.5460765 0.57001853 0.52885705 0.5695114 0.55141467 0.5313496 0.5456925 0.5391072 0.5926405 0.5626708 0.5471315 0.5637086 0.5618679 0.5386052 0.6068791 0.5542607 0.53817034 0.6110327 0.52888125 0.55215365 0.5760365 0.5628469 0.5526614 0.53574693 0.55360603 0.59412766 0.53961587 0.5945086 0.53132194 0.5588926 0.6095277 0.55430615 0.60557514 0.53151006 0.58244306 0.55096906 0.57229114 0.555346 0.5522742 0.5365773 0.5513303 0.6039984 0.53948915 0.5715664 0.5824879 0.56983304
0.8478478 0.5655127 0.5436089 0.52817696 0.5691494 0.5458143 0.56978315 0.5285769 0.56925994 0.5511453 0.5310806 0.5454345 0.5388393 0.59239244 0.5624302 0.5468658 0.5634685 0.5616272 0.5383392 0.6066464 0.55399805 0.5379051 0.61080885 0.5286036 0.55189764 0.5757896 0.5626067 0.5524034 0.53547204 0.5533514 0.59387946 0.53936356 0.59426004 0.5310512 0.55864465 0.60930544 0.55404365 0.60534376 0.5312387 0.58220077 0.55071586 0.5720528 0.5550833 0.552005 0.53630227 0.55107826 0.6037683 0.5392196 0.57132703 0.5822455 0.56959885
0.8488488 0.5652713 0.54333675 0.5278993 0.5688977 0.5455522 0.5695482 0.5282972 0.56900847 0.5508763 0.5308114 0.54517657 0.5385712 0.5921443 0.5621897 0.5465998 0.5632285 0.56138635 0.5380735 0.6064136 0.5537358 0.53764033 0.6105855 0.528326 0.5516416 0.57554305 0.56236625 0.55214524 0.5351969 0.5530967 0.59363085 0.5391113 0.59401196 0.53078043 0.5583967 0.60908306 0.55378115 0.60511255 0.5309672 0.5819585 0.5504631 0.57181424 0.5548209 0.551736 0.5360272 0.55082655 0.6035377 0.5389501 0.5710882 0.58200336 0.569365
0.8498498 0.5650296 0.543065 0.52762187 0.56864655 0.5452898 0.5693131 0.52801734 0.56875694 0.5506072 0.53054214 0.5449182 0.538303 0.59189653 0.5619492 0.54633397 0.5629881 0.56114566 0.5378078 0.60618085 0.5534733 0.53737533 0.6103616 0.52804846 0.5513854 0.57529604 0.56212604 0.5518873 0.53492206 0.5528423 0.5933827 0.53885937 0.5937633 0.53050953 0.5581487 0.60886073 0.55351865 0.6048812 0.5306957 0.58171624 0.55021006 0.5715757 0.5545586 0.551467 0.5357524 0.5505748 0.60330737 0.53868055 0.5708492 0.5817613 0.56913066
0.8508509 0.5647876 0.54279333 0.5273443 0.5683951 0.5450276 0.569078 0.5277375 0.5685055 0.5503381 0.53027326 0.5446604 0.5380351 0.5916488 0.5617087 0.54606843 0.56274813 0.56090504 0.5375418 0.6059484 0.55321085 0.53711057 0.6101383 0.5277708 0.5511295 0.5750494 0.5618857 0.55162907 0.5346471 0.55258805 0.59313446 0.5386072 0.59351504 0.53023875 0.55790067 0.60863847 0.5532561 0.60465 0.5304241 0.58147377 0.54995716 0.57133704 0.5542961 0.5511978 0.53547746 0.550323 0.60307705 0.5384109 0.57061034 0.5815188 0.56889635
0.8518519 0.5645461 0.5425215 0.52706707 0.56814384 0.54476565 0.5688429 0.5274578 0.56825423 0.5500689 0.53000426 0.5444022 0.5377668 0.591401 0.5614685 0.5458025 0.5625082 0.5606643 0.5372764 0.6057157 0.55294836 0.53684586 0.6099144 0.5274931 0.55087346 0.5748026 0.5616454 0.5513713 0.5343723 0.55233365 0.5928867 0.53835505 0.59326667 0.5299679 0.5576527 0.60841614 0.552994 0.6044187 0.53015286 0.5812318 0.54970455 0.57109857 0.5540337 0.5509289 0.5352027 0.5500712 0.6028469 0.5381418 0.5703713 0.5812768 0.5686625
0.8528529 0.5643045 0.5422498 0.5267894 0.5678924 0.5445036 0.5686078 0.5271781 0.5680028 0.5497999 0.529735 0.54414433 0.537499 0.5911532 0.5612278 0.5455369 0.56226826 0.56042355 0.53701055 0.60548335 0.55268615 0.5365811 0.60969096 0.5272161 0.5506174 0.574556 0.5614051 0.55111337 0.5340975 0.55207944 0.5926386 0.5381029 0.59301853 0.52969724 0.5574047 0.6081944 0.5527315 0.6041878 0.5298812 0.5809891 0.54945177 0.57085997 0.55377144 0.55065995 0.5349279 0.54981965 0.60261667 0.5378723 0.5701324 0.58103454 0.5684284
0.8538539 0.56406295 0.54197824 0.5265124 0.5676412 0.5442418 0.568373 0.5268982 0.5677512 0.549531 0.5294663 0.5438865 0.53723097 0.59090537 0.5609875 0.5452709 0.56202847 0.5601829 0.5367449 0.60525095 0.55242354 0.5363164 0.60946757 0.5269385 0.55036145 0.5743091 0.561165 0.55085534 0.53382295 0.5518251 0.59239054 0.5378507 0.59277046 0.5294266 0.55715704 0.607972 0.5524693 0.6039569 0.5296104 0.5807469 0.5491991 0.57062167 0.55350906 0.550391 0.5346532 0.54956806 0.6023867 0.5376029 0.5698933 0.5807921 0.5681944
0.8548549 0.56382126 0.5417064 0.526235 0.56738997 0.5439799 0.56813794 0.5266186 0.56749994 0.54926205 0.52919745 0.5436287 0.5369633 0.59065783 0.5607469 0.5450053 0.56178814 0.5599422 0.5364794 0.6050183 0.55216134 0.5360517 0.6092441 0.52666116 0.55010575 0.57406235 0.5609249 0.55059755 0.5335482 0.551571 0.5921427 0.5375987 0.59252244 0.5291559 0.55690897 0.6077504 0.5522068 0.6037256 0.52933896 0.58050466 0.54894644 0.5703832 0.55324656 0.5501222 0.5343781 0.5493165 0.60215634 0.53733367 0.56965435 0.58055 0.56796044
0.8558559 0.56358 0.5414348 0.5259577 0.5671383 0.5437178 0.5679031 0.5263391 0.56724846 0.5489931 0.52892864 0.54337084 0.53669554 0.59041053 0.56050646 0.54473966 0.56154835 0.55970144 0.5362138 0.60478586 0.5518989 0.53578705 0.60902065 0.52638394 0.54984987 0.57381564 0.56068486 0.5503399 0.5332735 0.5513171 0.59189475 0.5373468 0.59227455 0.5288852 0.55666137 0.6075281 0.55194455 0.60349506 0.5290679 0.58026236 0.54869366 0.5701444 0.55298436 0.5498532 0.53410345 0.5490648 0.6019265 0.53706443 0.5694153 0.58030784 0.5677267
0.8568569 0.5633384 0.54116327 0.52568036 0.5668873 0.54345596 0.56766814 0.5260596 0.5669971 0.5487242 0.5286598 0.5431134 0.53642756 0.590163 0.5602661 0.54447395 0.5613086 0.5594607 0.5359484 0.60455376 0.5516365 0.53552246 0.6087974 0.52610666 0.5495941 0.57356906 0.56044465 0.55008185 0.5329987 0.55106294 0.59164715 0.53709495 0.5920266 0.52861476 0.5564137 0.6073063 0.5516822 0.6032639 0.52879655 0.58001995 0.54844123 0.56990606 0.5527222 0.5495844 0.5338289 0.5488135 0.6016969 0.5367951 0.5691762 0.58006555 0.5674927
0.8578579 0.56309724 0.5408916 0.52540326 0.56663597 0.5431941 0.56743354 0.5257802 0.5667457 0.5484553 0.5283912 0.5428555 0.5361599 0.5899155 0.5600256 0.5442085 0.5610687 0.5592204 0.5356829 0.6043215 0.5513745 0.5352578 0.60857403 0.5258295 0.54933834 0.5733221 0.56020457 0.5498244 0.532724 0.55080897 0.59139955 0.53684276 0.59177864 0.5283442 0.55616593 0.6070842 0.55142 0.6030328 0.5285253 0.5797778 0.5481888 0.56966746 0.55245966 0.5493156 0.5335542 0.54856193 0.6014668 0.53652614 0.56893736 0.57982343 0.5672586
0.8588589 0.56285584 0.54062015 0.52512586 0.56638473 0.54293203 0.5671986 0.5255006 0.5664942 0.5481866 0.5281225 0.54259807 0.5358921 0.58966804 0.55978554 0.54394275 0.56082916 0.5589795 0.5354174 0.6040892 0.5511121 0.5349932 0.6083506 0.52555233 0.5490825 0.5730752 0.5599648 0.5495665 0.5324494 0.550555 0.5911517 0.5365907 0.5915309 0.5280738 0.55591846 0.60686237 0.55115783 0.6028022 0.52825415 0.5795354 0.5479364 0.569429 0.55219734 0.5490466 0.5332796 0.5483106 0.601237 0.5362569 0.5686985 0.57958126 0.56702507
0.8598599 0.56261444 0.54034853 0.5248488 0.5661333 0.5426704 0.5669639 0.52522135 0.5662429 0.54791766 0.5278538 0.5423403 0.53562427 0.5894208 0.5595451 0.543677 0.5605892 0.5587387 0.53515214 0.60385686 0.5508497 0.5347289 0.6081276 0.52527523 0.5488268 0.5728287 0.55972487 0.5493087 0.5321749 0.55030125 0.5909043 0.53633875 0.5912833 0.5278032 0.5556706 0.60664046 0.5508955 0.6025715 0.52798325 0.57929295 0.54768395 0.5691903 0.5519355 0.5487781 0.5330051 0.5480593 0.60100687 0.5359876 0.56845915 0.579339 0.56679124
0.8608609 0.5623731 0.540077 0.5245718 0.5658817 0.54240876 0.5667291 0.524942 0.56599146 0.5476487 0.5275851 0.542083 0.5353566 0.5891736 0.55930436 0.54341155 0.56034964 0.5584982 0.53488666 0.60362476 0.55058765 0.5344645 0.6079041 0.52499783 0.54857075 0.57258207 0.55948484 0.54905105 0.5319004 0.5500473 0.5906566 0.53608686 0.5910357 0.5275329 0.55542314 0.60641885 0.5506333 0.60234064 0.52771205 0.5790508 0.5474315 0.568952 0.55167305 0.54850924 0.53273064 0.54780793 0.60077715 0.5357188 0.5682206 0.57909673 0.56655717
0.8618619 0.56213206 0.53980553 0.5242946 0.56563073 0.54214674 0.5664944 0.5246627 0.56574005 0.5473801 0.5273165 0.54182583 0.5350889 0.5889264 0.55906415 0.54314613 0.5601101 0.55825746 0.5346216 0.60339266 0.5503253 0.53419995 0.60768116 0.52472097 0.54831517 0.5723354 0.5592448 0.54879355 0.531626 0.54979366 0.5904094 0.5358347 0.5907879 0.5272622 0.5551756 0.6061969 0.5503711 0.60210997 0.5274412 0.57880855 0.5471794 0.5687131 0.55141085 0.5482402 0.532456 0.5475568 0.6005473 0.5354495 0.56798154 0.57885456 0.5663236
0.8628629 0.5618908 0.5395339 0.5240176 0.5653793 0.5418853 0.56625986 0.5243834 0.56548864 0.5471112 0.527048 0.54156834 0.5348213 0.58867925 0.55882376 0.5428802 0.5598703 0.55801684 0.53435624 0.6031606 0.550063 0.5339355 0.607458 0.524444 0.54805934 0.5720883 0.55900526 0.5485358 0.53135145 0.5495399 0.5901618 0.5355827 0.5905404 0.52699196 0.5549282 0.60597515 0.550109 0.6018794 0.5271701 0.578566 0.54692686 0.56847465 0.5511488 0.5479717 0.5321814 0.5473056 0.60031766 0.53518075 0.5677426 0.57861215 0.56609005
0.8638639 0.5616498 0.5392628 0.52374053 0.56512785 0.54162353 0.56602514 0.5241039 0.5652371 0.54684234 0.5267796 0.54131114 0.53455347 0.5884324 0.5585833 0.5426147 0.55963063 0.5577761 0.5340908 0.60292846 0.5498009 0.53367126 0.60723495 0.5241669 0.54780376 0.57184166 0.55876505 0.54827833 0.531077 0.5492862 0.58991456 0.5353309 0.590293 0.5267215 0.5546808 0.60575354 0.5498467 0.6016486 0.5268993 0.5783238 0.5466747 0.56823605 0.55088645 0.5477029 0.531907 0.54705423 0.6000879 0.5349115 0.5675036 0.57836986 0.5658559
0.8648649 0.5614086 0.53899103 0.5234637 0.5648766 0.541362 0.5657905 0.5238251 0.5649855 0.5465739 0.526511 0.5410536 0.534286 0.58818513 0.5583428 0.54234916 0.5593911 0.5575354 0.5338259 0.60269696 0.54953855 0.53340673 0.6070116 0.52388996 0.5475479 0.57159495 0.5585252 0.54802066 0.53080255 0.5490325 0.58966714 0.53507894 0.59004533 0.5264514 0.5544333 0.6055321 0.5495845 0.6014184 0.52662826 0.5780815 0.5464227 0.56799775 0.55062443 0.5474342 0.53163266 0.54680336 0.59985805 0.53464264 0.5672645 0.5781277 0.5656225
0.8658659 0.56116766 0.5387199 0.5231867 0.5646251 0.5411005 0.56555617 0.52354574 0.56473416 0.54630494 0.52624255 0.54079634 0.53401846 0.58793813 0.5581024 0.5420837 0.5591516 0.5572947 0.53356034 0.6024646 0.54927635 0.5331424 0.60678875 0.5236132 0.54729223 0.5713481 0.5582855 0.54776317 0.53052807 0.5487791 0.5894197 0.534827 0.5897981 0.5261812 0.55418587 0.6053105 0.5493224 0.60118777 0.5263575 0.57783896 0.5461706 0.5677591 0.5503621 0.54716533 0.53135806 0.5465522 0.59962875 0.53437346 0.56702554 0.5778855 0.56538874
0.8668669 0.5609267 0.53844833 0.5229097 0.56437373 0.54083866 0.5653215 0.52326655 0.56448245 0.54603624 0.525974 0.5405391 0.53375083 0.5876911 0.5578622 0.54181814 0.5589121 0.5570543 0.5332952 0.6022327 0.54901415 0.53287804 0.6065658 0.52333605 0.5470367 0.57110125 0.5580457 0.54750574 0.5302534 0.5485257 0.5891726 0.5345749 0.5895508 0.52591085 0.5539384 0.6050887 0.5490601 0.6009572 0.5260866 0.5775967 0.54591846 0.5675204 0.5501001 0.54689676 0.5310839 0.5463009 0.59939915 0.5341047 0.5667864 0.57764316 0.5651552
0.8678679 0.5606856 0.5381769 0.5226327 0.56412244 0.54057735 0.5650869 0.5229877 0.56423116 0.54576766 0.52570564 0.5402822 0.53348327 0.5874444 0.55762166 0.54155254 0.55867267 0.5568134 0.5330302 0.60200065 0.5487519 0.53261364 0.6063427 0.5230592 0.54678106 0.5708544 0.55780584 0.5472481 0.52997917 0.54827183 0.5889256 0.53432316 0.5893035 0.52564067 0.5536913 0.6048671 0.5487977 0.60072666 0.52581584 0.5773542 0.54566634 0.5672816 0.5498381 0.5466281 0.5308091 0.54605 0.59916973 0.53383535 0.56654745 0.57740074 0.5649215
0.8688689 0.56044465 0.5379055 0.5223556 0.563871 0.54031587 0.5648524 0.5227083 0.5639797 0.54549897 0.5254373 0.54002494 0.53321576 0.5871976 0.5573812 0.5412871 0.55843323 0.5565727 0.532765 0.6017692 0.5484897 0.53234965 0.60611993 0.52278227 0.5465255 0.5706074 0.5575662 0.5469906 0.5297049 0.5480186 0.58867866 0.5340711 0.5890564 0.5253704 0.5534441 0.6046455 0.54853576 0.6004966 0.5255448 0.5771118 0.5454141 0.5670433 0.54957587 0.54635936 0.53053486 0.5457991 0.59894025 0.5335667 0.5663084 0.57715845 0.564688
0.8698699 0.5602036 0.5376342 0.52207893 0.56361955 0.5400542 0.56461805 0.5224294 0.56372803 0.5452302 0.5251688 0.53976774 0.532948 0.586951 0.55714077 0.5410213 0.5581939 0.55633205 0.53249997 0.60153735 0.5482274 0.5320854 0.605897 0.5225055 0.54626983 0.5703605 0.5573264 0.54673314 0.5294306 0.5477651 0.5884315 0.53381926 0.58880913 0.5251002 0.55319685 0.6044242 0.5482735 0.6002659 0.52527416 0.5768694 0.5451624 0.5668045 0.54931355 0.5460907 0.5302608 0.545548 0.598711 0.53329784 0.5660692 0.5769161 0.56445444
0.8708709 0.55996287 0.53736293 0.52180195 0.56336814 0.5397927 0.5643835 0.52215016 0.5634765 0.5449616 0.5249006 0.5395106 0.53268075 0.5867042 0.5569004 0.5407558 0.5579543 0.5560913 0.532235 0.60130554 0.54796535 0.53182125 0.6056741 0.52222836 0.5460143 0.57011384 0.5570867 0.5464757 0.5291562 0.54751194 0.58818436 0.5335673 0.588562 0.52483 0.55294955 0.6042025 0.5480114 0.6000357 0.5250034 0.57662684 0.5449106 0.566566 0.5490516 0.5458219 0.52998626 0.545297 0.5984815 0.5330289 0.5658303 0.5766738 0.56422096
0.8718719 0.5597218 0.53709126 0.52152497 0.5631165 0.53953147 0.564149 0.5218713 0.56322473 0.544693 0.5246324 0.5392538 0.5324132 0.58645743 0.55665964 0.5404902 0.5577148 0.5558505 0.5319699 0.6010739 0.5477032 0.5315569 0.60545135 0.52195174 0.54575825 0.56986696 0.556847 0.54621816 0.5288818 0.5472587 0.58793765 0.5333151 0.58831507 0.52456015 0.5527023 0.60398126 0.5477491 0.5998055 0.5247327 0.57638454 0.5446585 0.56632745 0.5487894 0.5455534 0.5297117 0.5450462 0.5982519 0.53276 0.56559116 0.5764314 0.5639874
0.8728729 0.559481 0.53682023 0.5212483 0.5628654 0.5392697 0.5639146 0.52159226 0.5629734 0.54442436 0.52436393 0.53899676 0.5321455 0.58621085 0.55641943 0.54022455 0.5574755 0.5556099 0.5317051 0.6008421 0.54744095 0.5312926 0.6052289 0.52167505 0.54550314 0.56961983 0.5566072 0.5459608 0.52860767 0.54700553 0.5876907 0.53306323 0.58806795 0.52428997 0.55245554 0.6037598 0.547487 0.5995754 0.524462 0.5761419 0.5444069 0.56608856 0.5485273 0.54528457 0.52943784 0.54479533 0.5980228 0.5324914 0.5653521 0.5761891 0.5637537
0.8738739 0.5592404 0.53654873 0.52097136 0.56261384 0.53900844 0.56368023 0.52131355 0.56272185 0.5441555 0.52409565 0.53874004 0.5318783 0.5859642 0.55617875 0.5399592 0.557236 0.5553692 0.53143984 0.6006105 0.54717875 0.5310284 0.60500556 0.5213982 0.54524726 0.5693732 0.55636775 0.54570323 0.5283333 0.54675215 0.58744395 0.5328113 0.587821 0.5240196 0.5522081 0.6035386 0.547225 0.5993451 0.5241914 0.5758994 0.544155 0.56584984 0.5482653 0.5450161 0.52916354 0.5445442 0.59779316 0.5322225 0.5651129 0.5759464 0.5635203
0.8748749 0.5589997 0.53627753 0.5206945 0.5623624 0.5387471 0.5634459 0.5210345 0.5624702 0.5438871 0.5238274 0.5384829 0.5316107 0.58571786 0.55593836 0.5396936 0.5569969 0.5551283 0.53117484 0.600379 0.54691666 0.5307643 0.6047833 0.5211214 0.5449919 0.5691262 0.55612814 0.54544616 0.5280593 0.5464988 0.5871971 0.5325593 0.5875742 0.52374977 0.55196106 0.60331714 0.5469627 0.5991147 0.52392054 0.57565683 0.5439031 0.5656111 0.54800314 0.5447473 0.5288891 0.5442935 0.59756404 0.5319537 0.5648738 0.5757041 0.5632867
0.8758759 0.55875885 0.5360062 0.52041775 0.56211066 0.5384856 0.56321156 0.5207555 0.5622185 0.54361844 0.5235592 0.5382263 0.53134316 0.58547133 0.5556979 0.53942794 0.5567573 0.55488735 0.53090996 0.6001472 0.54665446 0.5305001 0.6045604 0.52084494 0.5447365 0.56887907 0.5558884 0.5451886 0.5277848 0.54624575 0.58695036 0.5323073 0.58732724 0.5234796 0.55171406 0.6030957 0.5467007 0.5988848 0.52365 0.57541436 0.5436513 0.5653723 0.547741 0.54447883 0.5286149 0.54404277 0.5973348 0.53168523 0.5646348 0.5754616 0.5630532
0.8768769 0.5585179 0.5357349 0.52014095 0.5618592 0.53822416 0.5629773 0.5204767 0.5619669 0.5433498 0.52329093 0.5379694 0.53107595 0.585225 0.5554574 0.5391622 0.5565183 0.5546467 0.530645 0.59991586 0.54639196 0.53023607 0.6043379 0.520568 0.5444806 0.5686322 0.5556487 0.54493135 0.5275107 0.5459926 0.58670396 0.53205544 0.5870805 0.52320933 0.55146694 0.60287434 0.54643816 0.5986548 0.52337927 0.5751719 0.5433996 0.5651337 0.5474788 0.5442101 0.52834064 0.543792 0.59710586 0.53141594 0.5643953 0.57521904 0.56281984
0.8778779 0.5582773 0.5354633 0.5198642 0.5616076 0.5379628 0.56274295 0.52019805 0.5617151 0.54308116 0.52302295 0.5377125 0.5308085 0.5849783 0.5552169 0.5388969 0.55627877 0.554406 0.53037995 0.59968436 0.5461301 0.529972 0.604115 0.5202912 0.54422504 0.568385 0.5554093 0.54467386 0.5272362 0.5457394 0.5864572 0.5318033 0.5868337 0.52293944 0.5512198 0.6026531 0.5461761 0.5984247 0.5231086 0.57492936 0.54314786 0.564895 0.5472169 0.5439415 0.5280666 0.54354113 0.5968764 0.53114754 0.5641562 0.57497674 0.56258625
0.8788789 0.55803645 0.5351923 0.5195873 0.56135595 0.53770137 0.5625087 0.51991874 0.56146353 0.54281276 0.52275467 0.5374557 0.5305409 0.58473223 0.55497634 0.5386312 0.5560397 0.5541651 0.53011507 0.59945273 0.5458676 0.5297078 0.6038924 0.5200147 0.5439695 0.568138 0.55516946 0.54441637 0.52696204 0.5454866 0.58621067 0.5315513 0.58658695 0.52266955 0.55097276 0.6024317 0.545914 0.59819454 0.5228382 0.5746865 0.54289633 0.56465626 0.54695445 0.543673 0.52779233 0.5432906 0.5966474 0.5308786 0.56391704 0.5747342 0.5623528
0.8798799 0.5577959 0.5349207 0.5193103 0.56110436 0.5374401 0.56227434 0.5196401 0.56121194 0.54254407 0.5224863 0.53719914 0.5302736 0.5844858 0.55473554 0.5383656 0.5558003 0.553924 0.5298502 0.59922147 0.5456053 0.52944386 0.6036697 0.5197381 0.54371375 0.5678911 0.55493015 0.54415905 0.5266877 0.54523355 0.5859642 0.53129923 0.58634037 0.5223996 0.55072594 0.6022107 0.54565185 0.59796447 0.52256763 0.5744438 0.5426446 0.5644174 0.54669225 0.54340416 0.527518 0.54304 0.59641826 0.5306099 0.56367785 0.57449156 0.56211936
0.8808809 0.5575555 0.53464955 0.51903355 0.5608525 0.5371787 0.5620401 0.5193612 0.56095994 0.5422755 0.5222182 0.53694224 0.5300062 0.5842396 0.55449504 0.53810006 0.5555613 0.5536833 0.5295853 0.59898996 0.545343 0.52917975 0.60344726 0.5194612 0.5434583 0.56764376 0.5546902 0.5439017 0.5264135 0.54498065 0.5857174 0.53104734 0.5860938 0.5221295 0.5504788 0.60198927 0.5453896 0.5977346 0.522297 0.57420117 0.5423931 0.56417865 0.54643035 0.54313534 0.5272438 0.5427892 0.5961892 0.5303411 0.5634385 0.5742489 0.5618862
0.8818819 0.5573148 0.53437805 0.5187568 0.56060094 0.5369172 0.5618057 0.51908237 0.56070817 0.54200685 0.5219502 0.5366856 0.52973884 0.58399355 0.5542547 0.53783447 0.555322 0.5534421 0.5293204 0.5987586 0.5450809 0.5289156 0.6032248 0.5191846 0.5432026 0.56739676 0.554451 0.5436443 0.52613926 0.5447276 0.58547115 0.5307953 0.58584714 0.52185947 0.55023175 0.6017683 0.54512733 0.5975045 0.52202636 0.5739586 0.5421414 0.56393963 0.5461685 0.54286677 0.5269695 0.5425385 0.5959601 0.5300725 0.56319904 0.57400614 0.5616527
0.8828829 0.5570741 0.53410685 0.51848006 0.56034935 0.536656 0.5615716 0.5188036 0.5604565 0.54173815 0.52168196 0.5364292 0.5294711 0.58374745 0.5540138 0.5375687 0.55508274 0.55320144 0.5290555 0.5985274 0.5448187 0.5286516 0.60300213 0.5189078 0.54294705 0.5671496 0.5542114 0.54338706 0.525865 0.5444747 0.5852246 0.5305434 0.5856006 0.5215895 0.5499848 0.6015472 0.544865 0.5972746 0.52175575 0.5737158 0.54188967 0.5637007 0.545906 0.54259825 0.52669555 0.5422879 0.59573096 0.5298037 0.56295985 0.57376367 0.5614192
0.8838839 0.5568335 0.53383553 0.5182031 0.56009734 0.53639466 0.5613375 0.518525 0.5602045 0.5414695 0.52141386 0.5361724 0.52920395 0.58350116 0.55377305 0.5373031 0.55484354 0.5529602 0.52879083 0.5982961 0.5445562 0.5283874 0.60277975 0.51863116 0.54269147 0.56690234 0.5539718 0.5431297 0.5255908 0.54422194 0.5849785 0.53029126 0.58535427 0.52131957 0.5497381 0.601326 0.544603 0.59704506 0.52148527 0.5734731 0.54163826 0.56346184 0.5456437 0.5423293 0.5264211 0.54203737 0.59550196 0.52953494 0.5627207 0.57352096 0.5611857
0.8848849 0.5565929 0.53356403 0.51792645 0.55984557 0.5361334 0.56110317 0.5182462 0.5599525 0.54120076 0.5211457 0.53591573 0.5289364 0.5832549 0.55353254 0.53703725 0.5546043 0.5527192 0.5285259 0.59806466 0.54429394 0.52812344 0.6025573 0.51835454 0.54243565 0.56665534 0.5537321 0.5428725 0.5253167 0.5439692 0.58473223 0.53003883 0.5851079 0.5210495 0.5494911 0.60110486 0.54434043 0.59681493 0.52121466 0.5732304 0.54138654 0.5632227 0.54538184 0.5420607 0.52614725 0.5417868 0.59527296 0.5292661 0.56248134 0.5732781 0.5609523
0.8858859 0.55635244 0.5332928 0.5176497 0.55959404 0.5358719 0.56086886 0.51796734 0.5597007 0.5409321 0.5208776 0.5356592 0.52866894 0.58300894 0.55329174 0.53677154 0.5543652 0.55247843 0.528261 0.5978334 0.5440317 0.52785933 0.60233474 0.51807785 0.54218036 0.566408 0.5534927 0.54261494 0.5250423 0.5437164 0.5844861 0.5297869 0.5848615 0.52077955 0.5492443 0.6008837 0.5440783 0.59658515 0.5209442 0.57298744 0.54113525 0.56298375 0.5451196 0.5417919 0.525873 0.5415364 0.59504426 0.52899754 0.56224173 0.57303536 0.56071913
0.8868869 0.5561119 0.5330215 0.5173727 0.5593422 0.5356106 0.56063485 0.51768863 0.55944884 0.5406635 0.5206095 0.53540266 0.5284015 0.5827632 0.553051 0.53650594 0.55412585 0.55223763 0.5279964 0.5976022 0.54376936 0.52759534 0.60211235 0.5178013 0.54192483 0.5661608 0.55325305 0.5423578 0.52476794 0.5434635 0.5842398 0.5295349 0.584615 0.5205096 0.5489973 0.60066277 0.5438162 0.59635544 0.52067363 0.5727445 0.5408836 0.56274474 0.54485726 0.5415231 0.5255988 0.54128575 0.5948153 0.52872884 0.5620023 0.57279277 0.56048554
0.8878879 0.5558715 0.53275025 0.51709604 0.55909014 0.5353494 0.5604006 0.51740956 0.5591971 0.54039484 0.5203416 0.5351462 0.52813417 0.58251697 0.55281025 0.5362403 0.55388695 0.55199623 0.5277312 0.597371 0.5435069 0.52733123 0.6018899 0.51752454 0.5416691 0.5659134 0.5530135 0.5421004 0.5244937 0.543211 0.5839934 0.52928275 0.58436894 0.52023953 0.54875046 0.60044175 0.5435538 0.59612596 0.52040285 0.5725015 0.54063225 0.5625058 0.54459494 0.5412543 0.52532446 0.5410352 0.59458625 0.52846 0.5617627 0.57255006 0.5602522
0.8888889 0.555631 0.5324786 0.51681894 0.55883837 0.53508806 0.56016654 0.51713103 0.5589448 0.5401263 0.52007353 0.53488964 0.52786666 0.58227116 0.55256945 0.53597456 0.5536476 0.55175525 0.52746636 0.5971397 0.5432446 0.5270675 0.6016675 0.51724815 0.5414131 0.56566626 0.552774 0.54184306 0.52421945 0.5429582 0.5837475 0.5290305 0.58412254 0.51996964 0.5485037 0.60022086 0.5432915 0.59589595 0.52013254 0.57225883 0.5403807 0.5622667 0.5443329 0.54098576 0.52505034 0.54078454 0.59435725 0.5281913 0.56152344 0.57230717 0.56001854
0.8898899 0.5553906 0.5322073 0.51654255 0.5585865 0.5348269 0.55993235 0.51685214 0.5586927 0.5398577 0.51980525 0.5346331 0.52759933 0.5820254 0.55232865 0.53570867 0.55340856 0.5515142 0.52720165 0.59690887 0.5429823 0.5268032 0.6014453 0.5169714 0.54115784 0.56541866 0.55253446 0.5415858 0.5239455 0.5427054 0.58350116 0.5287783 0.5838763 0.5196999 0.5482568 0.59999967 0.54302907 0.59566635 0.5198621 0.5720156 0.54012924 0.56202763 0.5440708 0.54071695 0.52477616 0.5405344 0.59412843 0.52792275 0.5612837 0.5720643 0.5597856
0.8908909 0.5551503 0.53193593 0.5162657 0.5583342 0.53456557 0.5596981 0.51657367 0.5584409 0.5395889 0.51953703 0.5343765 0.5273318 0.58177936 0.55208796 0.5354432 0.5531694 0.55127287 0.52693695 0.5966773 0.5427199 0.5265391 0.6012228 0.5166947 0.54090226 0.56517094 0.55229497 0.5413283 0.52367103 0.5424528 0.5832552 0.528526 0.58363014 0.5194298 0.54801 0.5997787 0.5427668 0.5954368 0.51959133 0.57177275 0.53987783 0.5617886 0.5438084 0.5404482 0.5245019 0.5402837 0.59389985 0.5276537 0.56104434 0.57182115 0.5595519
0.8918919 0.55490977 0.53166425 0.51598865 0.5580825 0.5343041 0.559464 0.51629484 0.5581888 0.53932023 0.51926905 0.5341201 0.5270644 0.5815336 0.5518472 0.53517747 0.5529303 0.551032 0.5266721 0.5964462 0.54245746 0.52627504 0.60100067 0.516418 0.5406467 0.56492376 0.55205524 0.54107094 0.52339685 0.54220027 0.5830092 0.5282739 0.58338386 0.5191598 0.54776317 0.59955734 0.5425044 0.59520715 0.519321 0.5715296 0.5396265 0.56154937 0.54354614 0.5401794 0.52422786 0.5400335 0.59367096 0.5273852 0.56080455 0.57157856 0.55931836
0.8928929 0.5546694 0.53139305 0.5157117 0.5578304 0.5340429 0.55922973 0.51601595 0.5579365 0.5390515 0.5190007 0.53386396 0.52679676 0.5812878 0.5516062 0.5349113 0.5526913 0.5507906 0.5264073 0.59621525 0.5421947 0.52601105 0.600778 0.5161415 0.5403906 0.56467634 0.5518157 0.54081386 0.5231225 0.54194754 0.5827633 0.5280217 0.5831379 0.51888984 0.54751647 0.5993366 0.542242 0.5949772 0.51905036 0.5712865 0.53937525 0.56131005 0.5432838 0.5399105 0.5239537 0.5397827 0.5934422 0.5271164 0.5605649 0.5713354 0.55908525
0.8938939 0.55442894 0.5311217 0.5154352 0.5575784 0.5337814 0.55899537 0.5157374 0.5576843 0.53878284 0.51873296 0.5336076 0.5265294 0.58104193 0.551365 0.5346455 0.55245215 0.5505494 0.5261424 0.59598416 0.5419324 0.5257469 0.60055596 0.5158648 0.5401351 0.5644288 0.55157644 0.5405564 0.5228481 0.54169506 0.58251715 0.5277693 0.58289146 0.51861966 0.54726964 0.59911567 0.5419797 0.5947477 0.5187798 0.5710433 0.5391238 0.561071 0.54302144 0.5396416 0.5236794 0.5395323 0.59321356 0.52684784 0.56032515 0.57109237 0.5588517
0.8948949 0.5541885 0.5308501 0.51515836 0.5573264 0.5335202 0.5587616 0.51545864 0.5574322 0.5385141 0.5184648 0.53335094 0.5262617 0.5807963 0.55112416 0.53437984 0.5522132 0.550308 0.5258778 0.5957533 0.5416699 0.52548283 0.6003336 0.51558816 0.53987944 0.56418127 0.55133677 0.54029876 0.5225738 0.54144233 0.58227146 0.52751684 0.5826457 0.5183499 0.5470228 0.59889483 0.5417173 0.59451824 0.5185091 0.5708001 0.5388726 0.56083167 0.54275906 0.53937274 0.5234051 0.5392818 0.59298474 0.526579 0.5600855 0.5708494 0.55861837
0.8958959 0.55394834 0.5305787 0.51488143 0.5570741 0.5332588 0.5585275 0.51517963 0.5571798 0.53824544 0.5181967 0.5330945 0.5259943 0.58055073 0.5508833 0.53411376 0.5519738 0.55006653 0.5256128 0.5955221 0.54140735 0.5252189 0.60011137 0.5153116 0.53962356 0.5639335 0.5510972 0.5400414 0.52229947 0.54119 0.58202547 0.5272647 0.5823996 0.5180797 0.54677606 0.5986739 0.5414547 0.59428865 0.51823866 0.57055706 0.5386212 0.56059235 0.5424968 0.539104 0.52313095 0.5390315 0.5927559 0.5263103 0.5598459 0.57060623 0.5583849
0.8968969 0.5537081 0.53030735 0.51460433 0.5568219 0.5329974 0.55829316 0.5149011 0.5569275 0.53797656 0.51792854 0.5328382 0.52572674 0.5803049 0.5506422 0.5338478 0.55173475 0.5498254 0.5253478 0.5952912 0.5411449 0.5249546 0.5998888 0.51503485 0.539368 0.56368613 0.5508576 0.5397842 0.5220251 0.54093754 0.5817796 0.52701217 0.58215356 0.51781 0.5465294 0.59845275 0.5411922 0.59405905 0.5179683 0.5703138 0.5383698 0.56035274 0.54223436 0.5388351 0.5228566 0.538781 0.5925275 0.5260415 0.55960596 0.57036304 0.55815154
0.8978979 0.5534676 0.5300357 0.5143276 0.55656976 0.53273624 0.55805904 0.5146224 0.5566753 0.53770775 0.51766074 0.53258187 0.5254593 0.5800596 0.550401 0.533582 0.5514956 0.5495841 0.5250828 0.59506017 0.54088235 0.5246907 0.59966683 0.51475793 0.53911203 0.56343824 0.55061823 0.5395267 0.521751 0.540685 0.58153385 0.5267599 0.5819076 0.5175398 0.5462826 0.5982319 0.5409296 0.5938297 0.51769763 0.5700702 0.5381186 0.56011355 0.5419721 0.5385661 0.52258223 0.5385307 0.5922989 0.5257727 0.559366 0.57011974 0.5579181
0.8988989 0.5532272 0.52976406 0.5140506 0.55631745 0.53247494 0.55782497 0.5143436 0.5564227 0.537439 0.51739246 0.53232574 0.5251916 0.57981384 0.55016005 0.53331584 0.5512565 0.5493427 0.524818 0.59482914 0.54061973 0.5244264 0.5994447 0.51448154 0.5388563 0.56319064 0.5503785 0.5392692 0.5214764 0.54043245 0.58128786 0.52650744 0.58166176 0.5172697 0.5460358 0.59801126 0.5406671 0.59360015 0.5174271 0.5698269 0.53786737 0.5598741 0.5417096 0.5382974 0.5223082 0.53828025 0.5920702 0.52550405 0.5591264 0.5698768 0.55768484
0.8998999 0.552987 0.5294925 0.5137737 0.5560652 0.53221357 0.55759084 0.5140648 0.55617005 0.53717 0.5171243 0.5320692 0.5249241 0.5795684 0.5499189 0.53304964 0.5510174 0.5491012 0.52455324 0.59459823 0.5403567 0.5241624 0.59922236 0.51420474 0.5386007 0.5629429 0.550139 0.539012 0.5212023 0.54018 0.5810421 0.5262551 0.581416 0.5169996 0.54578924 0.59779024 0.5404046 0.5933706 0.5171566 0.56958354 0.5376159 0.5596345 0.54144716 0.5380283 0.52203375 0.5380298 0.5918416 0.5252351 0.55888647 0.56963325 0.5574512
0.9009009 0.55274653 0.52922094 0.51349694 0.5558128 0.5319522 0.5573566 0.51378596 0.55591786 0.536901 0.5168563 0.5318132 0.52465665 0.5793229 0.5496778 0.5327836 0.55077815 0.5488597 0.5242885 0.5943674 0.54009426 0.5238982 0.59900033 0.51392794 0.5383447 0.5626951 0.5498995 0.5387544 0.5209276 0.53992736 0.5807964 0.5260022 0.5811701 0.5167298 0.5455422 0.5975695 0.540142 0.593141 0.516886 0.5693403 0.5373649 0.55939513 0.5411848 0.5377593 0.5217595 0.5377795 0.5916131 0.5249663 0.55864626 0.56938994 0.55721784
0.9019019 0.5525062 0.5289494 0.5132196 0.55556047 0.5316909 0.5571225 0.51350707 0.5556654 0.53663236 0.5165879 0.53155684 0.5243889 0.5790773 0.5494362 0.5325176 0.55053914 0.548618 0.5240236 0.59413666 0.53983164 0.5236341 0.59877807 0.5136512 0.53808886 0.5624472 0.54965997 0.5384971 0.52065337 0.5396752 0.58055073 0.52574986 0.58092433 0.5164595 0.5452956 0.5973486 0.53987926 0.5929116 0.51661533 0.5690966 0.5371135 0.5591555 0.54092205 0.5374904 0.52148503 0.53752893 0.59138405 0.52469754 0.55840623 0.5691465 0.5569845
0.9029029 0.55226564 0.52867776 0.5129428 0.5553078 0.53142935 0.55688846 0.5132283 0.55541277 0.5363633 0.5163198 0.5313005 0.52412117 0.578832 0.5491952 0.5322515 0.5502997 0.5483764 0.52375865 0.5939058 0.5395689 0.5233699 0.59855586 0.5133744 0.53783303 0.56219923 0.54942054 0.53823966 0.5203787 0.53942287 0.5803052 0.5254974 0.5806786 0.5161895 0.54504883 0.5971277 0.5396167 0.5926823 0.5163448 0.5688532 0.53686196 0.55891573 0.54065984 0.53722143 0.52121097 0.53727865 0.5911557 0.52442855 0.55816644 0.5689031 0.556751
0.9039039 0.5520255 0.52840614 0.512666 0.5550555 0.53116804 0.55665433 0.51294947 0.55516005 0.5360943 0.51605165 0.53104407 0.5238538 0.57858634 0.5489537 0.53198516 0.55006105 0.548135 0.5234937 0.5936749 0.53930616 0.5231058 0.5983338 0.5130977 0.53757715 0.5619513 0.5491807 0.53798205 0.5201041 0.53917044 0.5800597 0.5252449 0.58043283 0.5159195 0.544802 0.59690696 0.53935397 0.5924528 0.5160742 0.5686098 0.5366111 0.5586762 0.5403971 0.53695214 0.5209365 0.5370285 0.5909271 0.5241599 0.5579263 0.5686597 0.5565176
0.9049049 0.55178523 0.52813447 0.51238877 0.55480266 0.53090656 0.5564201 0.5126707 0.5549074 0.53582555 0.5157835 0.53078794 0.52358586 0.57834095 0.5487125 0.53171915 0.5498216 0.54789317 0.5232289 0.5934443 0.5390433 0.52284145 0.59811145 0.512821 0.537321 0.56170326 0.54894084 0.5377247 0.51982987 0.53891796 0.579814 0.5249922 0.58018696 0.51564944 0.5445553 0.5966862 0.53909117 0.59222364 0.5158036 0.56836605 0.5363599 0.5584365 0.5401347 0.5366831 0.520662 0.5367779 0.5906985 0.52389085 0.5576862 0.5684162 0.5562839
0.9059059 0.55154485 0.52786267 0.51211166 0.5545503 0.53064495 0.556186 0.5123918 0.55465466 0.5355565 0.51551557 0.53053164 0.5233183 0.5780957 0.5484712 0.53145283 0.5495827 0.5476516 0.5229638 0.5932132 0.53878045 0.5225774 0.59788936 0.51254433 0.53706527 0.5614552 0.54870176 0.5374671 0.5195552 0.5386654 0.5795683 0.5247395 0.57994133 0.51537937 0.5443084 0.5964653 0.53882855 0.591994 0.51553255 0.5681224 0.53610855 0.5581966 0.5398721 0.5364139 0.52038765 0.5365275 0.5904702 0.52362216 0.55744594 0.56817245 0.55605054
0.9069069 0.5513045 0.52759093 0.5118344 0.55429745 0.53038377 0.5559516 0.51211286 0.55440176 0.5352874 0.51524717 0.5302753 0.5230507 0.57785004 0.5482297 0.53118664 0.5493433 0.5474098 0.52269936 0.5929824 0.5385178 0.5223131 0.59766746 0.5122671 0.5368095 0.5612071 0.5484618 0.5372095 0.5192806 0.5384133 0.5793231 0.5244867 0.5796956 0.5151091 0.5440619 0.5962446 0.53856575 0.59176457 0.5152622 0.5678788 0.5358573 0.557957 0.5396095 0.53614473 0.52011317 0.536277 0.5902416 0.52335304 0.5572058 0.5679289 0.5558171
0.9079079 0.55106413 0.5273193 0.5115574 0.55404484 0.5301224 0.55571765 0.51183414 0.55414915 0.5350185 0.51497895 0.5300189 0.5227828 0.57760483 0.54798824 0.53092027 0.54910415 0.5471679 0.52243406 0.59275156 0.5382548 0.52204907 0.5974454 0.5119905 0.5365533 0.56095904 0.54822206 0.536952 0.51900625 0.5381609 0.5790774 0.524234 0.5794502 0.5148391 0.5438151 0.5960238 0.5383031 0.59153557 0.5149915 0.56763494 0.535606 0.55771714 0.5393466 0.53587574 0.5198387 0.53602684 0.590013 0.5230843 0.5569655 0.5676852 0.55558354
0.9089089 0.55082387 0.5270472 0.5112803 0.55379206 0.52986085 0.5554835 0.5115552 0.5538961 0.53474915 0.5147106 0.5297628 0.52251506 0.57735944 0.54774654 0.53065395 0.548865 0.546926 0.5221691 0.59252083 0.5379919 0.52178466 0.5972231 0.5117135 0.53629714 0.5607108 0.54798234 0.53669435 0.5187316 0.5379086 0.57883185 0.5239812 0.5792044 0.5145689 0.54356825 0.5958031 0.5380399 0.5913061 0.5147207 0.5673912 0.5353546 0.557477 0.53908396 0.53560644 0.5195643 0.5357765 0.58978426 0.52281505 0.5567249 0.5674416 0.55534995
0.9099099 0.5505836 0.5267755 0.5110031 0.5535393 0.52959925 0.55524915 0.51127636 0.55364347 0.53448004 0.5144422 0.5295064 0.52224714 0.57711405 0.5475051 0.5303876 0.54862607 0.54668415 0.52190405 0.5922901 0.5377287 0.5215204 0.5970011 0.51143664 0.5360413 0.5604626 0.54774284 0.5364368 0.5184567 0.5376561 0.57858664 0.5237285 0.57895905 0.51429844 0.54332155 0.5955821 0.53777707 0.5910768 0.51444995 0.56714714 0.53510344 0.5572371 0.53882116 0.535337 0.5192897 0.53552586 0.58955604 0.5225461 0.5564846 0.5671979 0.5551166
0.9109109 0.5503432 0.52650356 0.5107261 0.55328625 0.52933776 0.55501485 0.5109976 0.55339015 0.53421104 0.5141742 0.52925014 0.52197963 0.57686895 0.54726344 0.5301214 0.54838663 0.5464423 0.5216391 0.59205943 0.5374658 0.52125627 0.59677887 0.51115966 0.5357852 0.5602143 0.54750305 0.53617895 0.51818234 0.53740406 0.5783411 0.5234756 0.57871336 0.5140284 0.54307485 0.5953613 0.5375143 0.59084755 0.5141793 0.56690323 0.53485215 0.55699724 0.5385584 0.5350677 0.51901543 0.53527576 0.58932734 0.52227724 0.55624443 0.5669542 0.5548829
0.9119119 0.5501029 0.5262315 0.5104487 0.5530334 0.5290764 0.5547807 0.5107185 0.55313724 0.5339421 0.5139057 0.5289939 0.5217115 0.576624 0.5470218 0.5298548 0.54814744 0.5462002 0.52137417 0.5918286 0.5372028 0.5209916 0.5965569 0.51088303 0.535529 0.55996567 0.54726344 0.5359214 0.5179077 0.5371517 0.57809556 0.5232228 0.5784681 0.51375824 0.542828 0.5951406 0.53725123 0.5906183 0.5139083 0.5666591 0.5346011 0.5567571 0.53829545 0.53479844 0.5187406 0.5350251 0.58909893 0.52200794 0.5560037 0.5667102 0.5546492
0.9129129 0.54986274 0.5259598 0.51017135 0.5527804 0.5288147 0.5545465 0.5104396 0.55288404 0.53367263 0.51363754 0.5287379 0.5214438 0.5763785 0.5467801 0.52958834 0.54790825 0.54595846 0.5211091 0.5915976 0.53693986 0.5207272 0.5963347 0.51060593 0.5352728 0.5597176 0.54702365 0.5356637 0.5176329 0.5368994 0.57785034 0.52296984 0.57822233 0.5134877 0.5425814 0.59492004 0.53698826 0.5903887 0.5136376 0.5664151 0.5343499 0.5565169 0.53803265 0.5345291 0.518466 0.53477466 0.5888705 0.52173907 0.5557633 0.5664662 0.5544157
0.9139139 0.5496221 0.5256878 0.509894 0.55252755 0.5285532 0.55431217 0.51016057 0.5526309 0.53340334 0.5133693 0.52848154 0.5211758 0.5761334 0.5465386 0.5293218 0.547669 0.54571605 0.52084404 0.59136695 0.5366766 0.52046305 0.5961126 0.5103288 0.5350165 0.5594688 0.54678386 0.5354062 0.5173581 0.5366471 0.5776052 0.52271676 0.57797694 0.51321745 0.5423346 0.59469926 0.5367252 0.59015965 0.51336676 0.5661708 0.53409857 0.55627686 0.53776985 0.5342597 0.5181913 0.53452426 0.58864206 0.52147007 0.55552256 0.56622225 0.5541822
0.9149149 0.549382 0.5254157 0.5096166 0.5522741 0.52829146 0.554078 0.5098815 0.5523777 0.5331341 0.5131008 0.5282251 0.520908 0.57588816 0.54629654 0.52905506 0.5474297 0.54547393 0.5205789 0.59113634 0.5364131 0.5201986 0.59589046 0.51005197 0.53476036 0.5592204 0.54654413 0.53514844 0.5170832 0.53639483 0.5773596 0.5224636 0.5777316 0.5129472 0.5420878 0.5944785 0.53646195 0.58993036 0.5130962 0.5659267 0.5338474 0.55603653 0.5375069 0.53399014 0.5179168 0.534274 0.58841354 0.52120084 0.5552819 0.56597805 0.5539484
0.9159159 0.5491416 0.52514374 0.5093393 0.55202097 0.5280297 0.55384374 0.5096025 0.55212444 0.5328648 0.5128324 0.52796906 0.5206397 0.57564306 0.54605466 0.52878845 0.5471906 0.54523164 0.5203138 0.59090567 0.5361502 0.5199341 0.59566855 0.509775 0.5345041 0.55897176 0.54630435 0.53489065 0.51680857 0.53614235 0.57711446 0.52221066 0.5774861 0.5126769 0.54184115 0.5942575 0.53619874 0.58970124 0.51282513 0.5656825 0.5335959 0.55579627 0.53724384 0.5337207 0.51764214 0.5340235 0.5881851 0.5209316 0.55504113 0.5657341 0.55371493
0.9169169 0.5489013 0.5248715 0.50906193 0.55176795 0.5277682 0.5536096 0.5093234 0.55187136 0.53259546 0.5125642 0.5277128 0.52037174 0.57539797 0.54581296 0.5285219 0.54695135 0.54498935 0.52004874 0.590675 0.5358869 0.5196696 0.5954468 0.50949764 0.53424793 0.55872315 0.54606444 0.5346327 0.5165337 0.53589016 0.5768691 0.52195734 0.5772406 0.5124067 0.5415941 0.5940367 0.5359356 0.589472 0.5125543 0.56543833 0.53334475 0.5555561 0.5369808 0.53345096 0.5173675 0.5337732 0.5879567 0.5206624 0.55480045 0.5654897 0.5534813
0.9179179 0.54866076 0.52459943 0.50878453 0.5515147 0.5275066 0.5533753 0.5090444 0.55161774 0.53232604 0.51229566 0.52745676 0.52010375 0.57515293 0.5455708 0.5282549 0.5467122 0.54474723 0.51978356 0.5904441 0.5356236 0.5194052 0.59522456 0.5092206 0.5339916 0.55847436 0.5458246 0.5343753 0.5162588 0.53563786 0.5766237 0.52170414 0.57699525 0.5121361 0.54134727 0.59381586 0.5356725 0.58924276 0.5122832 0.5651937 0.5330936 0.55531555 0.5367178 0.53318155 0.51709276 0.5335227 0.5877283 0.52039313 0.5545595 0.56524557 0.5532476
0.9189189 0.54842067 0.52432734 0.50850683 0.55126125 0.5272449 0.5531408 0.5087651 0.5513641 0.53205657 0.51202726 0.5272003 0.5198355 0.5749078 0.545329 0.5279882 0.54647255 0.54450464 0.51951814 0.5902137 0.53536016 0.51914054 0.59500235 0.5089434 0.5337353 0.55822575 0.5455846 0.5341172 0.51598376 0.5353857 0.5763785 0.52145076 0.57674974 0.51186574 0.5411003 0.59359527 0.53540903 0.58901346 0.5120125 0.5649494 0.5328424 0.5550753 0.53645456 0.53291184 0.51681805 0.5332721 0.5874998 0.5201239 0.5543188 0.56500125 0.55301374
0.9199199 0.54818016 0.52405494 0.50822955 0.5510078 0.5269832 0.55290645 0.508486 0.5511108 0.53178734 0.5117588 0.52694386 0.51956767 0.57466245 0.5450868 0.52772146 0.54623336 0.54426247 0.5192531 0.589983 0.5350966 0.51887614 0.5947802 0.5086661 0.5334786 0.5579767 0.5453447 0.53385943 0.5157089 0.53513336 0.57613325 0.52119774 0.5765045 0.51159513 0.54085356 0.5933746 0.535146 0.5887842 0.51174134 0.56470484 0.53259104 0.55483466 0.5361916 0.5326422 0.5165429 0.5330217 0.5872715 0.51985484 0.5540778 0.5647567 0.5527801
0.9209209 0.5479399 0.5237829 0.507952 0.5507543 0.52672124 0.5526722 0.5082069 0.5508571 0.5315176 0.51149035 0.52668804 0.5192995 0.57441753 0.54484457 0.5274546 0.54599386 0.5440198 0.518988 0.5897525 0.5348331 0.5186114 0.5945581 0.5083891 0.53322226 0.55772793 0.5451049 0.5336016 0.5154338 0.53488123 0.57588816 0.52094436 0.5762592 0.51132464 0.5406066 0.5931537 0.5348825 0.588555 0.51147044 0.56446016 0.5323398 0.55459404 0.5359284 0.5323724 0.51626825 0.53277117 0.587043 0.5195854 0.5538366 0.56451225 0.55254656
0.9219219 0.5476996 0.52351034 0.50767446 0.55050087 0.52645934 0.55243784 0.50792754 0.55060345 0.5312479 0.5112213 0.52643144 0.5190313 0.5741723 0.5446023 0.52718765 0.5457546 0.5437773 0.51872265 0.5895215 0.53456974 0.5183468 0.59433603 0.50811183 0.5329661 0.557479 0.54486513 0.53334355 0.5151588 0.53462875 0.57564306 0.52069086 0.57601386 0.51105416 0.54035985 0.5929331 0.5346193 0.5883257 0.5111994 0.5642158 0.5320884 0.55435336 0.535665 0.5321025 0.5159933 0.5325208 0.58681464 0.51931614 0.55359566 0.5642678 0.55231255
0.9229229 0.54745907 0.5232381 0.5073969 0.5502474 0.5261976 0.55220336 0.5076484 0.5503497 0.5309783 0.51095307 0.5261751 0.5187632 0.57392746 0.5443601 0.5269206 0.54551506 0.5435343 0.5184574 0.5892911 0.53430605 0.5180823 0.5941143 0.50783455 0.53270924 0.5572299 0.54462504 0.53308564 0.5148835 0.5343766 0.57539785 0.5204375 0.57576865 0.5107834 0.54011273 0.59271234 0.5343554 0.5880965 0.5109282 0.56397086 0.531837 0.55411255 0.5354017 0.53183275 0.51571846 0.53227013 0.5865861 0.51904696 0.5533547 0.56402326 0.55207866
0.9239239 0.5472185 0.5229657 0.5071189 0.54999346 0.52593577 0.55196905 0.507369 0.55009615 0.5307085 0.51068455 0.52591896 0.51849467 0.57368237 0.54411787 0.52665347 0.54527575 0.54329187 0.51819193 0.5890603 0.5340426 0.5178173 0.59389216 0.5075571 0.5324527 0.5569808 0.5443851 0.53282756 0.51460856 0.5341244 0.57515246 0.52018416 0.57552344 0.51051295 0.5398659 0.5924914 0.53409195 0.5878675 0.510657 0.5637263 0.53158575 0.5538718 0.5351384 0.5315631 0.51544356 0.53201985 0.5863579 0.51877725 0.5531134 0.5637785 0.55184484
0.9249249 0.546978 0.52269316 0.5068413 0.5497401 0.52567405 0.5517347 0.50709003 0.5498421 0.5304388 0.51041585 0.5256627 0.5182263 0.5734371 0.5438754 0.52638656 0.5450364 0.543049 0.5179266 0.5888297 0.5337789 0.51755285 0.5936701 0.5072798 0.5321962 0.55673146 0.5441448 0.5325696 0.5143332 0.533872 0.5749076 0.51993054 0.575278 0.5102424 0.5396191 0.59227073 0.53382844 0.58763826 0.510386 0.56348157 0.5313344 0.5536308 0.53487504 0.5312929 0.51516825 0.53176916 0.58612955 0.51850784 0.55287224 0.56353384 0.551611
0.9259259 0.5467378 0.5224207 0.5065635 0.5494861 0.52541184 0.5515003 0.5068105 0.54958826 0.5301692 0.5101474 0.5254062 0.5179581 0.5731924 0.54363304 0.52611923 0.5447969 0.5428064 0.5176613 0.58859885 0.5335151 0.5172882 0.5934482 0.50700265 0.5319395 0.5564824 0.5439048 0.5323113 0.51405805 0.5336197 0.57466227 0.51967674 0.5750328 0.50997174 0.539372 0.59205 0.5335649 0.58740926 0.5101147 0.5632366 0.53108335 0.5533901 0.5346117 0.531023 0.5148932 0.5315184 0.58590096 0.51823854 0.55263066 0.56328905 0.55137724
0.9269269 0.54649746 0.5221483 0.50628555 0.54923224 0.52515 0.55126584 0.50653094 0.5493341 0.5298992 0.50987864 0.52515 0.5176896 0.5729472 0.54339063 0.525852 0.5445574 0.5425636 0.5173958 0.5883684 0.5332513 0.51702344 0.59322584 0.50672483 0.5316824 0.5562329 0.54366493 0.5320535 0.5137827 0.53336746 0.5744172 0.5194232 0.57478756 0.509701 0.53912514 0.59182906 0.53330094 0.5871801 0.5098434 0.56299156 0.5308315 0.55314916 0.5343482 0.5307529 0.5146181 0.5312681 0.5856725 0.5179688 0.5523894 0.5630444 0.5511432
0.9279279 0.54625666 0.5218754 0.50600785 0.5489784 0.5248878 0.55103105 0.50625175 0.5490803 0.5296294 0.50960994 0.52489346 0.5174211 0.57270235 0.5431478 0.5255845 0.54431784 0.5423204 0.5171303 0.5881379 0.53298736 0.5167585 0.5930039 0.50644743 0.5314262 0.5559835 0.54342484 0.5317951 0.51350725 0.5331152 0.57417214 0.51916933 0.5745424 0.50943005 0.5388781 0.5916083 0.5330372 0.5869508 0.5095722 0.56274664 0.5305806 0.55290806 0.5340845 0.5304828 0.5143429 0.5310175 0.58544415 0.51769906 0.5521481 0.56279945 0.5509093
0.9289289 0.5460164 0.5216028 0.5057298 0.5487245 0.52462614 0.5507967 0.505972 0.5488261 0.52935946 0.5093408 0.5246373 0.51715237 0.57245743 0.54290533 0.5253173 0.54407805 0.54207766 0.51686496 0.5879071 0.53272367 0.5164938 0.5927817 0.50616986 0.53116906 0.5557341 0.5431845 0.531537 0.5132321 0.53286284 0.57392704 0.5189158 0.57429737 0.5091594 0.5386309 0.59138745 0.5327735 0.5867216 0.5093012 0.56250143 0.53032905 0.552667 0.533821 0.53021264 0.5140678 0.5307668 0.5852159 0.5174296 0.55190635 0.5625545 0.55067545
0.9299299 0.54577583 0.5213301 0.5054518 0.54847026 0.5243638 0.55056226 0.50569266 0.5485718 0.5290896 0.5090721 0.524381 0.51688427 0.57221246 0.5426625 0.52505004 0.5438388 0.5418345 0.5165991 0.58767664 0.5324595 0.5162287 0.59255993 0.50589234 0.53091216 0.5554846 0.5429444 0.53127867 0.5129566 0.5326106 0.57368207 0.5186619 0.57405204 0.50888854 0.5383842 0.5911669 0.5325097 0.5864925 0.5090296 0.56225634 0.5300778 0.5524259 0.5335572 0.5299424 0.5137924 0.5305162 0.58498746 0.5171602 0.5516647 0.5623096 0.55044115
0.9309309 0.5455352 0.52105737 0.5051739 0.54821604 0.5241017 0.55032754 0.505413 0.54831743 0.52881956 0.50880325 0.52412444 0.51661557 0.5719675 0.54241973 0.5247825 0.54359925 0.5415914 0.51633364 0.5874458 0.5321955 0.51596385 0.5923378 0.5056147 0.5306553 0.55523527 0.5427042 0.5310203 0.51268125 0.5323583 0.5734369 0.51840794 0.57380694 0.50861764 0.5381373 0.59094596 0.5322458 0.5862632 0.5087581 0.5620111 0.5298264 0.55218476 0.53329366 0.52967215 0.5135174 0.53026545 0.58475876 0.51689035 0.5514231 0.56206423 0.5502073
0.9319319 0.54529476 0.5207845 0.5048954 0.547962 0.5238394 0.550093 0.5051335 0.54806334 0.5285496 0.5085344 0.5238682 0.5163469 0.5717225 0.54217726 0.52451485 0.54335964 0.541348 0.5160681 0.58721536 0.5319315 0.51569873 0.59211564 0.5053369 0.5303983 0.5549855 0.54246414 0.53076214 0.5124056 0.53210616 0.5731919 0.51815397 0.5735616 0.50834656 0.5378899 0.590725 0.5319819 0.5860341 0.50848657 0.5617658 0.52957475 0.55194324 0.53302974 0.529402 0.5132418 0.5300149 0.5845307 0.5166207 0.55118144 0.561819 0.54997295
0.9329329 0.5450542 0.52051145 0.50461745 0.5477076 0.5235772 0.54985833 0.50485367 0.5478088 0.5282793 0.50826544 0.5236117 0.51607823 0.5714774 0.54193395 0.5242476 0.54311985 0.5411047 0.5158025 0.58698475 0.5316676 0.5154337 0.5918936 0.5050594 0.5301413 0.5547358 0.5422239 0.53050375 0.51213 0.5318535 0.572947 0.51789993 0.57331645 0.5080756 0.53764313 0.5905042 0.5317178 0.58580506 0.50821525 0.5615205 0.52932334 0.551702 0.5327659 0.52913153 0.51296645 0.52976406 0.5843022 0.5163509 0.5509397 0.561574 0.54973906
0.9339339 0.5448139 0.5202385 0.5043391 0.54745334 0.52331525 0.54962355 0.5045742 0.5475547 0.5280091 0.50799656 0.52335536 0.51580936 0.57123256 0.54169095 0.52397996 0.5428801 0.54086137 0.5155366 0.58675396 0.5314031 0.5151685 0.5916713 0.50478154 0.5298843 0.554486 0.5419834 0.5302452 0.51185423 0.53160125 0.5727018 0.51764584 0.57307124 0.5078045 0.5373959 0.59028345 0.5314537 0.58557576 0.50794363 0.5612748 0.5290719 0.5514603 0.5325022 0.5288612 0.512691 0.5295133 0.5840737 0.5160808 0.55069786 0.56132853 0.54950494
0.9349349 0.544573 0.5199656 0.504061 0.54719883 0.5230528 0.5493888 0.50429463 0.54729986 0.5277391 0.50772756 0.523099 0.5155406 0.57098776 0.5414483 0.52371204 0.54264057 0.54061824 0.51527107 0.5865234 0.53113884 0.5149035 0.5914492 0.5045037 0.52962714 0.5542361 0.541743 0.5299868 0.51157856 0.53134894 0.5724567 0.51739174 0.57282627 0.50753343 0.5371486 0.59006244 0.53118926 0.58534634 0.5076723 0.56102943 0.52882063 0.55121887 0.53223795 0.52859056 0.51241535 0.52926266 0.5838453 0.51581115 0.5504555 0.5610832 0.54927063
0.9359359 0.54433244 0.51969254 0.5037827 0.5469445 0.5227905 0.5491544 0.50401485 0.5470452 0.5274685 0.5074583 0.52284247 0.5152716 0.5707428 0.5412049 0.5234443 0.5424009 0.54037464 0.51500523 0.5862927 0.53087467 0.5146385 0.5912271 0.50422573 0.5293701 0.5539862 0.54150265 0.52972835 0.51130277 0.53109664 0.5722118 0.5171376 0.5725812 0.5072622 0.5369015 0.5898416 0.53092515 0.5851174 0.5074005 0.56078386 0.528569 0.5509773 0.531974 0.52832 0.51213986 0.52901185 0.58361673 0.5155413 0.5502137 0.5608376 0.54903656
0.9369369 0.54409206 0.5194193 0.50350446 0.54669 0.52252823 0.5489196 0.503735 0.5467905 0.52719814 0.50718945 0.5225859 0.51500285 0.57049793 0.54096186 0.52317643 0.5421609 0.5401311 0.5147393 0.58606213 0.53061014 0.51437306 0.5910051 0.5039478 0.5291129 0.55373615 0.5412622 0.5294697 0.5110273 0.53084415 0.57196695 0.51688313 0.57233626 0.50699115 0.53665435 0.58962065 0.530661 0.5848884 0.5071289 0.56053805 0.5283175 0.5507357 0.5317102 0.52804935 0.5118644 0.5287612 0.5833885 0.5152712 0.5499716 0.56059206 0.5488022
0.9379379 0.5438513 0.5191461 0.503226 0.54643506 0.5222658 0.54868466 0.503455 0.5465359 0.52692795 0.5069202 0.5223295 0.5147337 0.57025295 0.5407186 0.52290857 0.5419212 0.5398875 0.51447344 0.58583134 0.53034574 0.51410794 0.5907829 0.5036699 0.5288556 0.553486 0.5410219 0.52921134 0.51075125 0.53059185 0.57172173 0.51662874 0.572091 0.50672007 0.5364071 0.5893997 0.5303965 0.5846592 0.50685745 0.5602921 0.5280659 0.550494 0.53144586 0.5277788 0.5115888 0.52851015 0.58316004 0.5150012 0.54972935 0.5603463 0.54856783
0.9389389 0.5436103 0.518873 0.5029475 0.5461806 0.5220032 0.54845 0.5031752 0.5462809 0.5266573 0.50665116 0.5220727 0.5144648 0.5700081 0.5404755 0.5226405 0.5416815 0.5396439 0.5142076 0.58560085 0.53008133 0.5138425 0.5905607 0.5033921 0.5285982 0.55323577 0.54078126 0.52895266 0.5104754 0.5303393 0.57147694 0.5163747 0.571846 0.5064486 0.5361599 0.58917904 0.53013223 0.5844299 0.50658554 0.5600464 0.52781445 0.550252 0.5311819 0.52750796 0.5113127 0.52825934 0.5829315 0.51473105 0.5494872 0.56010073 0.5483336
0.9399399 0.5433698 0.5185995 0.502669 0.54592574 0.52174056 0.54821503 0.502895 0.5460262 0.52638674 0.506382 0.5218164 0.5141955 0.56976324 0.5402322 0.52237266 0.54144156 0.5394001 0.51394165 0.58537 0.5298167 0.5135771 0.59033865 0.5031139 0.52834094 0.5529855 0.5405407 0.52869356 0.51019925 0.53008705 0.57123196 0.51612014 0.57160074 0.5061773 0.5359125 0.588958 0.52986765 0.5842008 0.5063137 0.55980045 0.5275627 0.5500102 0.53091747 0.5272372 0.5110373 0.52800846 0.582703 0.514461 0.5492448 0.5598551 0.5480993
0.9409409 0.5431292 0.51832634 0.5023903 0.5456707 0.521478 0.54798037 0.50261503 0.545771 0.5261162 0.5061125 0.5215597 0.5139264 0.5695182 0.53998876 0.52210456 0.54120165 0.5391562 0.51367587 0.5851395 0.52955186 0.513312 0.5901165 0.5028357 0.5280833 0.55273545 0.5403002 0.52843505 0.50992334 0.5298345 0.57098675 0.5158655 0.5713556 0.5059061 0.5356652 0.58873695 0.52960306 0.58397144 0.50604206 0.5595544 0.5273114 0.54976815 0.5306531 0.5269664 0.5107614 0.5277577 0.5824747 0.5141908 0.54900235 0.5596091 0.547865
0.9419419 0.54288846 0.5180528 0.50211155 0.54541576 0.52121556 0.5477453 0.5023351 0.54551584 0.52584565 0.5058433 0.52130294 0.51365715 0.5692734 0.5397453 0.5218362 0.5409618 0.5389123 0.51340955 0.58490896 0.5292874 0.5130462 0.5898943 0.5025576 0.52782613 0.5524848 0.54005945 0.52817625 0.50964695 0.5295819 0.570742 0.51561093 0.5711107 0.5056345 0.535418 0.5885161 0.52933854 0.58374226 0.50577 0.5593085 0.5270596 0.5495264 0.5303889 0.5266954 0.5104854 0.5275067 0.5822459 0.51392037 0.54875994 0.5593631 0.5476306
0.9429429 0.54264766 0.5177794 0.501833 0.545161 0.520953 0.54751045 0.5020551 0.5452608 0.52557504 0.50557387 0.5210465 0.5133881 0.56902844 0.5395017 0.52156806 0.5407218 0.53866845 0.5131434 0.58467823 0.5290222 0.51278085 0.58967197 0.5022792 0.52756834 0.55223435 0.5398188 0.52791727 0.509371 0.5293296 0.5704968 0.51535624 0.57086575 0.505363 0.53517044 0.58829516 0.52907383 0.58351296 0.5054982 0.55906224 0.5268081 0.54928404 0.5301243 0.52642435 0.5102095 0.5272557 0.5820174 0.51365006 0.5485173 0.5591171 0.54739594
0.9439439 0.5424067 0.51750576 0.5015541 0.5449057 0.52069026 0.5472753 0.5017747 0.5450055 0.5253039 0.5053044 0.52079 0.5131188 0.5687835 0.5392579 0.5212998 0.54048175 0.53842425 0.5128776 0.5844476 0.5287576 0.5125153 0.58944994 0.502001 0.5273107 0.55198383 0.5395781 0.52765846 0.5090947 0.52907723 0.5702522 0.5151017 0.57062036 0.5050915 0.5349231 0.5880744 0.5288091 0.58328384 0.50522596 0.55881596 0.5265562 0.5490419 0.52985984 0.5261532 0.50993353 0.52700466 0.581789 0.5133799 0.5482747 0.558871 0.5471615
0.9449449 0.54216576 0.51723206 0.50127524 0.5446504 0.52042747 0.54704046 0.5014945 0.5447502 0.52503306 0.5050348 0.5205333 0.51284933 0.5685387 0.539014 0.5210313 0.54024184 0.53818023 0.51261115 0.5842171 0.5284928 0.51224947 0.58922774 0.50172246 0.52705294 0.5517331 0.5393373 0.5273995 0.5088182 0.5288248 0.570007 0.51484686 0.5703755 0.5048198 0.5346758 0.5878531 0.5285442 0.5830547 0.5049538 0.55856967 0.5263045 0.54879946 0.5295951 0.52588207 0.5096575 0.52675366 0.5815605 0.51310945 0.5480321 0.558625 0.546927
0.9459459 0.5419251 0.5169582 0.50099665 0.544395 0.5201648 0.5468054 0.5012143 0.5444945 0.52476233 0.5047655 0.52027637 0.5125798 0.56829375 0.53877044 0.52076274 0.54000163 0.5379361 0.5123448 0.5839863 0.5282275 0.51198405 0.58900535 0.50144416 0.5267952 0.5514825 0.5390968 0.5271405 0.508542 0.5285723 0.5697621 0.5145918 0.5701304 0.50454825 0.53442806 0.58763236 0.52827954 0.58282536 0.5046817 0.55832326 0.5260526 0.54855716 0.5293306 0.525611 0.5093813 0.5265025 0.5813321 0.51283896 0.5477892 0.55837846 0.5466921
0.9469469 0.54168427 0.5166845 0.5007174 0.5441398 0.5199019 0.54657024 0.5009342 0.54423904 0.5244912 0.5044959 0.52001965 0.5123104 0.5680487 0.53852636 0.5204941 0.53976166 0.5376918 0.51207864 0.5837555 0.52796245 0.51171815 0.5887831 0.5011656 0.5265375 0.55123174 0.5388557 0.5268816 0.5082656 0.52831966 0.5695172 0.5143368 0.5698852 0.50427663 0.53418076 0.58741117 0.52801424 0.5825962 0.50440955 0.5580766 0.52580094 0.54831487 0.52906585 0.5253396 0.509105 0.5262515 0.5811035 0.51256853 0.5475463 0.55813205 0.5464576
0.9479479 0.54144317 0.51641077 0.5004383 0.54388446 0.5196387 0.5463352 0.5006535 0.5439835 0.5242202 0.50422627 0.51976305 0.5120407 0.5678041 0.5382824 0.52022564 0.53952134 0.5374472 0.5118124 0.58352494 0.5276974 0.51145244 0.588561 0.50088704 0.5262794 0.5509809 0.5386148 0.5266223 0.50798917 0.52806735 0.56927234 0.5140819 0.56964034 0.50400466 0.5339331 0.58719033 0.5277493 0.58236694 0.5041372 0.55783004 0.5255491 0.5480723 0.5288012 0.52506816 0.50882876 0.52600044 0.5808749 0.5122978 0.54730356 0.5578858 0.5462229
0.9489489 0.54120225 0.51613665 0.5001591 0.5436289 0.5193758 0.54610014 0.5003732 0.5437278 0.52394897 0.50395656 0.5195062 0.5117711 0.56755906 0.53803855 0.51995707 0.53928113 0.5372027 0.51154596 0.583294 0.52743226 0.51118654 0.5883387 0.5006085 0.5260213 0.55072975 0.53837377 0.526363 0.5077125 0.52781445 0.5690276 0.51382697 0.5693951 0.503733 0.5336858 0.5869693 0.52748406 0.5821377 0.5038651 0.5575836 0.52529716 0.5478297 0.5285362 0.52479684 0.50855243 0.5257494 0.5806466 0.5120272 0.54706043 0.5576391 0.5459882
0.9499499 0.54096127 0.5158627 0.49988005 0.5433731 0.51911277 0.54586494 0.5000927 0.54347205 0.52367777 0.50368685 0.51924956 0.5115013 0.5673141 0.53779435 0.5196883 0.5390408 0.5369583 0.5112793 0.58306324 0.52716696 0.5109207 0.58811647 0.5003297 0.52576345 0.5504788 0.5381328 0.52610373 0.5074359 0.52756214 0.56878227 0.5135718 0.56915027 0.5034611 0.53343827 0.5867482 0.5272192 0.5819083 0.50359255 0.5573366 0.5250455 0.5475871 0.5282714 0.5245252 0.50827605 0.52549803 0.58041763 0.51175636 0.5468172 0.5573924 0.54575366
0.950951 0.5407202 0.51558876 0.49960083 0.54311734 0.51884973 0.5456296 0.49981207 0.5432162 0.5234064 0.5034168 0.51899266 0.5112316 0.5670694 0.5375501 0.51941943 0.53880084 0.53671366 0.5110129 0.58283246 0.5269013 0.5106546 0.58789426 0.50005084 0.5255055 0.55022746 0.5378918 0.5258447 0.50715905 0.52730924 0.56853724 0.5133163 0.568905 0.5031892 0.5331906 0.5865268 0.5269538 0.5816792 0.5033203 0.55708975 0.5247936 0.5473441 0.52800614 0.5242538 0.5079996 0.5252465 0.5801892 0.5114855 0.5465738 0.5571458 0.54551846
0.951952 0.54047924 0.51531446 0.4993215 0.54286176 0.5185867 0.54539436 0.49953154 0.5429602 0.5231352 0.50314724 0.51873547 0.51096165 0.56682444 0.5373058 0.5191503 0.5385604 0.536469 0.5107466 0.58260196 0.526636 0.51038855 0.5876717 0.49977222 0.5252473 0.54997617 0.53765076 0.5255852 0.5068823 0.52705675 0.5682925 0.51306117 0.5686601 0.50291705 0.5329425 0.5863059 0.52668846 0.58144957 0.50304765 0.5568431 0.5245416 0.5471012 0.5277414 0.523982 0.50772303 0.5249955 0.5799605 0.5112148 0.54633075 0.556899 0.54528373
0.952953 0.54023784 0.51504004 0.49904191 0.5426059 0.5183234 0.5451589 0.49925068 0.5427044 0.52286345 0.5028772 0.51847863 0.5106917 0.56657964 0.53706163 0.51888126 0.5383201 0.53622425 0.5104799 0.58237106 0.5263704 0.5101226 0.58744943 0.49949318 0.52498895 0.5497253 0.5374095 0.52532583 0.5066055 0.52680415 0.56804734 0.51280564 0.5684149 0.502645 0.5326948 0.58608466 0.5264228 0.5812203 0.50277513 0.5565959 0.5242897 0.5468582 0.5274761 0.5237102 0.5074464 0.52474415 0.579732 0.51094407 0.54608756 0.5566522 0.5450488
0.953954 0.53999716 0.51476604 0.49876264 0.5423497 0.51806 0.5449236 0.49897015 0.5424482 0.522592 0.50260717 0.51822174 0.5104217 0.56633455 0.5368169 0.518612 0.53807944 0.53597915 0.51021314 0.58214027 0.5261048 0.50985646 0.5872269 0.49921453 0.5247307 0.5494736 0.5371685 0.52506644 0.50632864 0.52655154 0.56780255 0.5125501 0.56816983 0.50237286 0.53244734 0.5858634 0.5261575 0.580991 0.50250256 0.5563487 0.5240378 0.54661536 0.5272108 0.5234384 0.5071698 0.52449274 0.5795034 0.510673 0.54584384 0.55640507 0.54481393
0.954955 0.53975576 0.5144917 0.49848294 0.54209363 0.51779675 0.5446882 0.49868897 0.5421921 0.52232033 0.5023373 0.51796466 0.51015174 0.5660895 0.5365724 0.518343 0.5378391 0.5357343 0.5099462 0.5819097 0.52583915 0.50959027 0.58700454 0.4989353 0.5244723 0.5492221 0.53692716 0.52480674 0.5060517 0.5262985 0.5675577 0.51229453 0.567925 0.5021006 0.5321993 0.58564216 0.5258918 0.58076155 0.50222987 0.55610126 0.5237856 0.54637206 0.5269457 0.5231665 0.5068932 0.5242414 0.5792746 0.51040196 0.5456002 0.55615807 0.5445788
0.955956 0.5395146 0.5142171 0.4982033 0.5418374 0.5175334 0.5444528 0.49840805 0.54193586 0.5220486 0.5020671 0.5177079 0.5098816 0.5658449 0.53632766 0.5180736 0.5375985 0.53548926 0.5096794 0.58167875 0.5255731 0.5093238 0.58678234 0.4986562 0.52421397 0.5489705 0.5366858 0.5245469 0.5057743 0.526046 0.5673126 0.512039 0.5676799 0.5018283 0.5319516 0.58542114 0.525626 0.5805323 0.5019572 0.5558541 0.5235334 0.5461288 0.52668005 0.5228943 0.50661594 0.52398986 0.5790459 0.5101309 0.54535663 0.55591094 0.5443438
0.956957 0.5392735 0.51394254 0.49792373 0.54158133 0.51726997 0.5442174 0.49812722 0.54167944 0.52177703 0.501797 0.5174507 0.5096116 0.5655999 0.536083 0.51780444 0.537358 0.53524387 0.50941277 0.58144796 0.5253074 0.5090577 0.5865597 0.4983771 0.5239554 0.54871887 0.5364444 0.5242872 0.50549746 0.52579325 0.5670676 0.5117831 0.5674347 0.5015559 0.5317037 0.5851998 0.5253602 0.58030313 0.5016843 0.5556065 0.5232816 0.5458856 0.526415 0.52262217 0.50633925 0.5237385 0.5788173 0.5098597 0.545113 0.55566376 0.54410857
0.957958 0.5390322 0.5136679 0.49764398 0.54132485 0.5170065 0.54398185 0.49784636 0.5414229 0.5215051 0.5015267 0.51719385 0.5093413 0.56535476 0.5358383 0.51753503 0.53711754 0.53499895 0.5091459 0.581217 0.5250412 0.5087913 0.5863372 0.49809778 0.5236967 0.548467 0.53620315 0.52402776 0.5052201 0.5255404 0.56682265 0.5115276 0.5671897 0.5012836 0.5314559 0.58497876 0.5250947 0.5800735 0.50141156 0.5553593 0.52302945 0.5456424 0.52614933 0.52235013 0.5060624 0.52348673 0.5785885 0.50958854 0.54486907 0.55541635 0.5438735
0.958959 0.5387909 0.5133933 0.49736392 0.5410686 0.5167429 0.5437462 0.49756512 0.5411663 0.5212332 0.5012564 0.5169366 0.50907105 0.56510985 0.53559333 0.5172655 0.5368765 0.5347536 0.5088788 0.58098614 0.5247755 0.50852454 0.58611476 0.49781838 0.5234381 0.54821515 0.5359616 0.5237678 0.5049427 0.52528757 0.5665777 0.5112716 0.56694454 0.50101113 0.53120774 0.5847573 0.5248285 0.5798441 0.50113857 0.5551116 0.5227773 0.5453988 0.5258838 0.522078 0.50578505 0.5232354 0.57835984 0.509317 0.5446252 0.5551689 0.54363817
0.95996 0.53854954 0.5131185 0.49708393 0.5408121 0.51647943 0.5435107 0.497284 0.54090977 0.5209613 0.5009862 0.5166792 0.5088005 0.56486475 0.5353486 0.5169957 0.5366361 0.5345082 0.50861174 0.5807555 0.5245092 0.5082583 0.5858925 0.4975391 0.52317923 0.5479633 0.53572017 0.5235081 0.50466526 0.5250347 0.5663326 0.5110157 0.56669945 0.50073856 0.5309597 0.5845361 0.52456254 0.5796147 0.50086564 0.55486405 0.5225251 0.5451551 0.525618 0.5218056 0.50550807 0.52298373 0.57813084 0.5090456 0.544381 0.5549213 0.5434029
0.960961 0.5383082 0.5128435 0.49680394 0.5405556 0.51621586 0.5432748 0.49700275 0.5406528 0.52068925 0.5007158 0.5164223 0.50853 0.56461996 0.53510344 0.51672596 0.5363953 0.53426266 0.50834453 0.5805245 0.52424306 0.5079916 0.5856698 0.49725983 0.52292055 0.54771125 0.5354786 0.5232484 0.5043879 0.52478176 0.5660877 0.5107595 0.5664543 0.5004658 0.5307117 0.58431447 0.52429664 0.5793854 0.5005927 0.5546164 0.52227294 0.5449115 0.525352 0.5215332 0.5052308 0.522732 0.57790214 0.5087742 0.54413706 0.5546737 0.54316753
0.961962 0.53806674 0.51256835 0.4965239 0.5402987 0.515952 0.5430392 0.49672133 0.54039603 0.52041703 0.5004455 0.516165 0.5082594 0.56437486 0.5348579 0.5164563 0.5361544 0.5340171 0.50807744 0.58029366 0.52397686 0.5077249 0.5854474 0.49698007 0.5226618 0.5474592 0.53523695 0.522988 0.5041103 0.5245287 0.5658428 0.5105034 0.5662094 0.500193 0.5304635 0.5840933 0.52403045 0.5791557 0.5003196 0.55436814 0.5220205 0.54466766 0.5250863 0.52126074 0.50495374 0.5224804 0.5776735 0.50850266 0.5438928 0.5544262 0.5429323
0.962963 0.5378253 0.51229364 0.4962437 0.5400421 0.5156881 0.5428033 0.49643987 0.54013914 0.52014476 0.5001747 0.5159077 0.50798863 0.56413 0.5346131 0.5161865 0.53591377 0.5337714 0.5078101 0.58006257 0.52371037 0.5074581 0.5852248 0.49670058 0.5224026 0.5472068 0.53499526 0.52272815 0.5038329 0.52427596 0.5655977 0.5102473 0.5659643 0.49992043 0.5302155 0.5838722 0.52376413 0.5789265 0.5000463 0.55412024 0.5217682 0.54442394 0.5248205 0.5209881 0.50467634 0.5222287 0.5774447 0.5082311 0.5436484 0.55417836 0.5426965
0.963964 0.5375837 0.5120186 0.49596334 0.5397849 0.5154241 0.54256725 0.49615857 0.5398822 0.51987267 0.4999042 0.5156505 0.507718 0.5638849 0.5343675 0.5159166 0.5356727 0.53352576 0.5075429 0.5798315 0.5234439 0.5071915 0.58500236 0.49642077 0.52214366 0.54695445 0.5347534 0.52246803 0.50355506 0.5240228 0.5653528 0.5099907 0.5657192 0.49964756 0.5299671 0.5836503 0.52349776 0.57869667 0.499773 0.5538721 0.5215156 0.54417986 0.5245542 0.5207156 0.5043987 0.52197677 0.5772156 0.5079595 0.5434041 0.5539304 0.5424612
0.964965 0.53734237 0.51174337 0.49568328 0.5395281 0.5151602 0.5423316 0.49587703 0.539625 0.5196 0.4996337 0.5153931 0.5074472 0.56363994 0.5341223 0.51564646 0.535432 0.53327966 0.5072755 0.5796006 0.52317727 0.50692457 0.58477956 0.49614117 0.5218846 0.54670215 0.5345118 0.5222078 0.50327724 0.52377015 0.5651077 0.5097346 0.56547403 0.4993748 0.5297191 0.5834293 0.52323145 0.5784674 0.49949965 0.55362403 0.5212634 0.5439359 0.5242881 0.5204428 0.5041213 0.5217252 0.5769869 0.50768745 0.5431598 0.5536824 0.5422257
0.965966 0.53710043 0.5114679 0.4954028 0.53927094 0.5148962 0.54209554 0.49559554 0.53936785 0.51932764 0.49936298 0.5151357 0.5071762 0.5633951 0.5338766 0.5153763 0.5351908 0.5330337 0.50700825 0.57936984 0.5229107 0.5066576 0.58455706 0.49586123 0.5216253 0.5464496 0.5342699 0.5219474 0.5029995 0.5235169 0.56486255 0.509478 0.5652289 0.4991016 0.5294708 0.58320767 0.52296484 0.57823783 0.4992261 0.5533757 0.52101094 0.5436917 0.5240219 0.52016973 0.5038439 0.5214732 0.57675785 0.50741583 0.54291505 0.55343443 0.5419902
0.966967 0.53685915 0.5111925 0.49512208 0.53901356 0.5146322 0.5418596 0.495314 0.5391106 0.5190549 0.49909204 0.5148782 0.5069053 0.56314963 0.533631 0.515106 0.53494996 0.53278774 0.5067407 0.57913876 0.5226441 0.50639033 0.5843343 0.49558124 0.521366 0.5461971 0.53402805 0.52168715 0.5027214 0.5232639 0.5646176 0.50922143 0.5649838 0.4988285 0.52922255 0.5829862 0.5226982 0.57800823 0.4989527 0.5531273 0.5207583 0.54344743 0.5237557 0.5198968 0.503566 0.5212213 0.57652885 0.50714374 0.5426706 0.55318594 0.5417544
0.967968 0.5366173 0.5109172 0.4948415 0.5387564 0.5143679 0.54162353 0.4950321 0.53885305 0.51878214 0.49882105 0.51462084 0.50663406 0.5629048 0.5333853 0.51483566 0.53470886 0.53254145 0.506473 0.57890785 0.5223771 0.5061235 0.5841116 0.49530137 0.5211068 0.54594415 0.5337858 0.52142644 0.5024432 0.52301073 0.5643726 0.5089648 0.56473845 0.49855542 0.5289741 0.5827647 0.52243143 0.5777787 0.49867916 0.552879 0.5205058 0.543203 0.5234893 0.5196238 0.5032883 0.5209692 0.5763 0.50687194 0.54242563 0.552938 0.5415187
0.968969 0.53637564 0.5106416 0.49456108 0.538499 0.51410383 0.5413876 0.49475038 0.5385957 0.5185094 0.49855018 0.51436335 0.5063632 0.5626595 0.5331395 0.51456517 0.53446764 0.53229535 0.50620556 0.57867676 0.52211004 0.50585634 0.58388877 0.49502116 0.5208474 0.5456912 0.53354394 0.52116597 0.5021652 0.52275735 0.5641278 0.50870794 0.56449324 0.4982823 0.5287256 0.5825431 0.5221649 0.5775489 0.49840543 0.5526305 0.5202531 0.54295856 0.5232227 0.5193509 0.5030103 0.520717 0.57607114 0.5065997 0.54218084 0.5526894 0.54128295
0.96997 0.53613365 0.5103658 0.49428013 0.5382415 0.51383936 0.54115134 0.49446848 0.53833777 0.51823664 0.49827915 0.51410586 0.5060919 0.5624145 0.53289354 0.51429486 0.53422624 0.532049 0.5059378 0.5784456 0.52184325 0.505589 0.583666 0.4947411 0.5205877 0.5454386 0.53330195 0.52090544 0.50188696 0.52250427 0.56388247 0.50845134 0.5642482 0.49800888 0.5284772 0.5823216 0.52189785 0.5773193 0.49813178 0.5523819 0.52000046 0.54271394 0.522956 0.51907766 0.5027325 0.5204652 0.5758421 0.5063277 0.54193586 0.552441 0.5410471
0.970971 0.535892 0.51008993 0.49399942 0.5379838 0.513575 0.54091513 0.49418646 0.53808016 0.51796377 0.49800804 0.5138482 0.5058206 0.56216955 0.53264767 0.5140243 0.53398514 0.5318025 0.50567 0.57821447 0.5215761 0.50532156 0.58344346 0.49446088 0.52032816 0.5451854 0.53305954 0.520645 0.50160855 0.5222512 0.5636373 0.5081945 0.56400317 0.4977356 0.5282287 0.5820996 0.52163076 0.57708985 0.497858 0.55213296 0.5197479 0.54246944 0.5226895 0.51880443 0.5024544 0.520213 0.57561284 0.50605553 0.54169077 0.5521924 0.54081106
0.971972 0.53565 0.509814 0.49371845 0.5377263 0.5133106 0.5406793 0.49390438 0.53782207 0.5176909 0.49773687 0.5135904 0.50554913 0.5619242 0.5324017 0.51375335 0.53374374 0.53155583 0.505402 0.5779834 0.5213089 0.5050543 0.58322066 0.49418053 0.5200686 0.5449324 0.5328173 0.520384 0.5013301 0.5219978 0.56339216 0.5079375 0.56375784 0.49746203 0.52798015 0.58187824 0.5213638 0.57685995 0.49758393 0.5518841 0.5194951 0.54222476 0.5224229 0.518531 0.5021761 0.5199609 0.5753839 0.5057833 0.54144555 0.5519436 0.5405751
0.972973 0.53540826 0.5095384 0.4934372 0.53746855 0.5130459 0.5404426 0.49362212 0.5375644 0.51741725 0.4974656 0.5133327 0.5052777 0.561679 0.53215545 0.51348275 0.5335025 0.53130925 0.5051342 0.5777524 0.5210412 0.5047869 0.5829976 0.4939001 0.51980877 0.54467905 0.5325752 0.5201232 0.5010519 0.5217446 0.563147 0.5076801 0.56351274 0.49718863 0.52773154 0.5816566 0.5210967 0.57663035 0.49731007 0.55163497 0.5192426 0.5419798 0.5221559 0.5182575 0.5018981 0.51970845 0.5751547 0.50551075 0.5412004 0.55169475 0.5403391
0.973974 0.53516614 0.5092623 0.49315605 0.53721076 0.51278144 0.5402065 0.49334016 0.5373064 0.51714426 0.49719426 0.51307505 0.50500625 0.56143373 0.53190905 0.51321155 0.5332609 0.53106236 0.50486606 0.57752115 0.5207741 0.5045192 0.58277494 0.49361965 0.5195489 0.5444257 0.5323326 0.5198623 0.50077295 0.52149117 0.56290203 0.5074233 0.5632675 0.4969149 0.5274829 0.5814348 0.5208294 0.5764007 0.49703595 0.551386 0.51898944 0.541735 0.52188903 0.51798373 0.50161976 0.5194562 0.5749257 0.5052386 0.54095507 0.5514458 0.54010296
0.974975 0.5349242 0.508986 0.49287492 0.53695273 0.5125167 0.5399699 0.49305773 0.53704816 0.5168709 0.49692285 0.5128171 0.50473464 0.5611889 0.5316628 0.51294065 0.5330195 0.5308158 0.5045979 0.57729 0.5205065 0.5042516 0.58255184 0.49333888 0.51928896 0.5441725 0.5320903 0.5196014 0.5004944 0.52123773 0.56265706 0.50716597 0.5630223 0.49664113 0.527234 0.58121306 0.5205618 0.5761708 0.49676192 0.5511366 0.51873684 0.54149014 0.5216221 0.5177101 0.50134134 0.51920384 0.5746967 0.5049657 0.5407096 0.5511968 0.5398666
0.975976 0.53468215 0.50870997 0.49259332 0.5366946 0.5122518 0.5397333 0.49277553 0.53679 0.5165977 0.4966516 0.51255935 0.50446266 0.5609435 0.53141624 0.51266956 0.53277797 0.53056866 0.5043299 0.5770586 0.520239 0.50398386 0.582329 0.49305812 0.5190287 0.54391867 0.53184795 0.51934046 0.50021565 0.5209844 0.56241167 0.50690836 0.56277704 0.4963673 0.52698517 0.5809911 0.5202946 0.57594115 0.49648747 0.55088747 0.5184839 0.541245 0.521355 0.5174364 0.501063 0.5189515 0.5744674 0.5046933 0.54046416 0.5509476 0.53963065
0.976977 0.5344399 0.50843364 0.4923121 0.5364363 0.51198715 0.53949696 0.4924928 0.53653175 0.516324 0.49638003 0.51230145 0.504191 0.5606985 0.5311697 0.5123983 0.53253615 0.5303217 0.50406164 0.57682747 0.51997125 0.50371605 0.582106 0.49277738 0.5187687 0.5436649 0.53160536 0.5190792 0.49993667 0.52073085 0.5621664 0.5066509 0.5625317 0.4960932 0.52673626 0.5807694 0.520027 0.57571113 0.4962133 0.550638 0.5182308 0.54099965 0.5210876 0.5171625 0.5007844 0.51869917 0.57423836 0.50442046 0.54021853 0.5506985 0.5393943
0.977978 0.5341977 0.5081571 0.49203062 0.53617847 0.51172227 0.5392604 0.4922103 0.53627336 0.5160505 0.4961083 0.5120436 0.5039192 0.56045306 0.53092307 0.51212716 0.53229463 0.5300745 0.5037933 0.5765965 0.5197035 0.5034482 0.58188295 0.49249655 0.5185084 0.5434116 0.5313627 0.5188181 0.49965772 0.52047724 0.5619212 0.50639343 0.5622864 0.49581954 0.52648747 0.5805475 0.5197593 0.5754815 0.49593884 0.55038834 0.51797765 0.54075426 0.5208205 0.51688826 0.5005056 0.51844645 0.57400906 0.5041477 0.53997254 0.55044913 0.5391579
0.978979 0.5339557 0.5078806 0.49174884 0.5359198 0.5114573 0.53902346 0.4919275 0.53601456 0.5157766 0.49583653 0.51178557 0.503647 0.5602078 0.53067625 0.5118557 0.53205276 0.5298275 0.50352496 0.576365 0.5194356 0.50318015 0.58166003 0.49221563 0.51824826 0.5431576 0.5311199 0.5185566 0.49937886 0.520224 0.56167585 0.5061356 0.562041 0.4955452 0.5262382 0.5803257 0.51949143 0.57525146 0.49566442 0.55013895 0.51772475 0.5405088 0.5205531 0.5166144 0.500227 0.51819396 0.57377976 0.5038748 0.5397268 0.5501996 0.5389215
0.97998 0.5337135 0.5076039 0.4914671 0.5356615 0.5111922 0.5387869 0.49164513 0.53575593 0.51550287 0.49556476 0.51152754 0.503375 0.55996263 0.53042954 0.5115843 0.531811 0.52958006 0.5032566 0.57613367 0.5191677 0.50291216 0.58143693 0.49193445 0.5179877 0.5429037 0.5308772 0.5182954 0.4990996 0.51997024 0.5614308 0.5058779 0.5617956 0.49527127 0.52598935 0.58010364 0.51922375 0.5750216 0.4953899 0.5498891 0.5174713 0.5402632 0.5202855 0.5163403 0.49994823 0.5179415 0.5735506 0.5036018 0.53948075 0.5499503 0.5386849
0.980981 0.533471 0.50732726 0.49118546 0.53540254 0.51092696 0.53855014 0.4913622 0.5354972 0.5152289 0.4952931 0.5112693 0.5031028 0.55971706 0.5301825 0.51131254 0.5315693 0.5293324 0.502988 0.57590234 0.51889944 0.502644 0.58121383 0.4916533 0.5177272 0.54264945 0.5306342 0.518034 0.49882016 0.51971656 0.56118554 0.50562 0.5615503 0.49499705 0.5257402 0.5798818 0.51895565 0.5747917 0.4951152 0.5496392 0.5172185 0.5400174 0.520018 0.5160659 0.4996693 0.51768863 0.57332116 0.50332874 0.5392347 0.54970026 0.5384483
0.981982 0.5332285 0.50705034 0.49090344 0.5351438 0.51066184 0.53831303 0.49107915 0.5352386 0.51495516 0.495021 0.51101106 0.5028305 0.5594718 0.5299353 0.5110407 0.5313273 0.5290848 0.5027192 0.57567096 0.51863146 0.5023758 0.58099085 0.49137223 0.5174667 0.5423955 0.5303916 0.5177722 0.49854076 0.519463 0.5609401 0.5053624 0.56130505 0.4947227 0.52549124 0.57965946 0.51868767 0.57456183 0.4948405 0.5493892 0.5169652 0.53977185 0.51975024 0.5157914 0.49939004 0.5174362 0.57309175 0.5030555 0.5389884 0.5494509 0.53821164
0.982983 0.5329862 0.5067734 0.49062163 0.53488505 0.5103965 0.5380762 0.49079624 0.5349795 0.514681 0.49474916 0.510753 0.502558 0.55922645 0.52968806 0.5107688 0.5310853 0.5288374 0.5024505 0.5754396 0.5183628 0.5021075 0.5807678 0.49109083 0.5172059 0.54214114 0.53014845 0.51751083 0.49826163 0.51920927 0.56069493 0.5051042 0.5610596 0.49444818 0.52524203 0.5794377 0.5184194 0.5743318 0.4945658 0.54913926 0.51671183 0.539526 0.5194824 0.51551694 0.49911103 0.5171832 0.5728623 0.50278234 0.53874224 0.5492011 0.53797525
0.983984 0.5327438 0.50649637 0.49033925 0.53462625 0.51013124 0.5378393 0.49051332 0.53472024 0.5144069 0.4944769 0.5104948 0.50228566 0.5589811 0.5294408 0.51049703 0.5308431 0.5285893 0.5021818 0.57520795 0.51809454 0.5018393 0.5805446 0.49080953 0.5169453 0.5418868 0.5299055 0.5172488 0.4979821 0.5189554 0.5604495 0.504846 0.5608144 0.49417368 0.5249927 0.57921547 0.51815104 0.5741018 0.49429083 0.5488892 0.5164585 0.53927994 0.5192144 0.51524234 0.49883187 0.51693016 0.57263297 0.5025092 0.53849554 0.54895085 0.5377382
0.984985 0.5325011 0.50621915 0.4900571 0.53436714 0.5098654 0.53760237 0.49022976 0.53446114 0.51413256 0.49420473 0.51023644 0.5020128 0.55873555 0.5291934 0.51022506 0.5306011 0.52834165 0.50191295 0.5749765 0.517826 0.50157064 0.58032113 0.49052778 0.5166845 0.54163235 0.5296621 0.51698714 0.49770236 0.5187014 0.56020427 0.5045878 0.56056875 0.49389935 0.5247434 0.5789934 0.5178831 0.5738717 0.49401593 0.5486389 0.51620513 0.53903353 0.5189465 0.5149675 0.4985523 0.51667726 0.57240343 0.5022356 0.538249 0.5487007 0.53750145
0.985986 0.5322587 0.505942 0.48977482 0.5341079 0.5095999 0.5373652 0.4899466 0.53420174 0.5138579 0.4939325 0.5099783 0.5017404 0.5584903 0.5289459 0.5099529 0.53035885 0.5280937 0.50164396 0.5747452 0.5175574 0.5013023 0.580098 0.49024612 0.51642334 0.5413777 0.52941906 0.51672524 0.4974226 0.5184478 0.5599588 0.5043295 0.56032336 0.49362433 0.524494 0.5787711 0.5176144 0.57364136 0.49374065 0.5483883 0.5159516 0.53878766 0.51867825 0.5146928 0.49827325 0.5164243 0.57217383 0.501962 0.53800255 0.5484507 0.53726465
0.986987 0.5320159 0.5056647 0.48949257 0.53384864 0.50933456 0.53712785 0.48966333 0.53394246 0.5135835 0.49365997 0.5097195 0.5014677 0.5582447 0.5286984 0.5096808 0.53011644 0.5278454 0.5013748 0.57451355 0.51728886 0.50103337 0.57987475 0.4899645 0.51616234 0.541123 0.52917564 0.51646334 0.49714258 0.518194 0.55971324 0.5040712 0.56007797 0.49334982 0.5242446 0.578549 0.5173458 0.5734115 0.49346542 0.54813796 0.5156982 0.53854126 0.51841015 0.5144177 0.49799326 0.5161715 0.57194453 0.5016883 0.5377556 0.54820037 0.5370276
0.987988 0.53177327 0.505387 0.48920998 0.5335893 0.50906855 0.5368907 0.48937976 0.5336828 0.51330876 0.49338764 0.5094611 0.5011948 0.5579995 0.52845037 0.5094082 0.52987415 0.5275971 0.50110567 0.574282 0.51701987 0.50076497 0.5796513 0.48968273 0.51590097 0.54086816 0.5289323 0.5162015 0.4968627 0.51794004 0.55946815 0.50381243 0.5598323 0.4930746 0.523995 0.57832646 0.51707715 0.5731813 0.49319023 0.5478873 0.51544464 0.538295 0.5181419 0.51414275 0.4977139 0.51591825 0.57171476 0.5014148 0.5375088 0.54794973 0.53679067
0.988989 0.53153056 0.50510955 0.48892727 0.5333298 0.5088029 0.5366535 0.48909646 0.5334233 0.51303416 0.49311513 0.5092026 0.50092167 0.5577538 0.52820265 0.50913566 0.52963173 0.5273487 0.50083655 0.5740504 0.516751 0.50049615 0.579428 0.4894007 0.51564014 0.5406133 0.5286889 0.515939 0.49658278 0.51768607 0.5592226 0.5035537 0.5595869 0.49279997 0.52374536 0.57810426 0.5168081 0.5729512 0.492915 0.5476365 0.51519096 0.5380482 0.51787317 0.51386744 0.49743426 0.51566494 0.5714851 0.5011409 0.53726184 0.54769933 0.53655356
0.98999 0.5312876 0.504832 0.48864442 0.5330704 0.5085372 0.53641593 0.4888126 0.5331637 0.5127592 0.49284238 0.5089438 0.5006488 0.5575082 0.5279545 0.5088632 0.52938914 0.52710015 0.5005673 0.5738188 0.51648194 0.50022703 0.5792043 0.4891186 0.5153786 0.5403581 0.52844536 0.51567674 0.49630243 0.5174317 0.5589771 0.50329494 0.5593415 0.4925247 0.52349573 0.5778818 0.5165394 0.57272106 0.49263942 0.5473856 0.5149373 0.5378016 0.5176048 0.51359236 0.49715427 0.5154119 0.5712555 0.5008671 0.5370147 0.54744875 0.5363162
0.990991 0.5310448 0.50455415 0.48836166 0.5328105 0.50827104 0.53617865 0.48852885 0.5329038 0.5124845 0.49256998 0.50868547 0.5003755 0.5572627 0.5277066 0.50859046 0.5291467 0.52685183 0.50029784 0.5735873 0.5162127 0.4999582 0.57898086 0.4888365 0.51511705 0.54010314 0.52820176 0.5154145 0.49602214 0.5171775 0.5587318 0.50303596 0.5590958 0.49224955 0.5232461 0.5776595 0.5162703 0.5724906 0.49236372 0.5471347 0.51468325 0.5375547 0.5173362 0.51331687 0.4968744 0.5151585 0.5710257 0.5005932 0.5367678 0.54719794 0.5360789
0.991992 0.5308017 0.5042763 0.4880788 0.53255063 0.5080048 0.53594124 0.48824516 0.5326436 0.5122093 0.4922971 0.5084265 0.5001022 0.5570172 0.5274584 0.5083176 0.528904 0.52660304 0.5000286 0.5733554 0.5159436 0.4996891 0.57875746 0.4885542 0.5148556 0.5398478 0.5279582 0.5151523 0.4957417 0.5169236 0.5584863 0.5027771 0.5588501 0.49197444 0.5229964 0.57743716 0.5160012 0.5722605 0.49208817 0.54688376 0.5144296 0.5373079 0.5170675 0.5130416 0.4965944 0.514905 0.57079625 0.50031906 0.5365203 0.54694694 0.5358416
0.992993 0.5305589 0.50399846 0.48779574 0.5322905 0.5077386 0.5357034 0.4879612 0.5323837 0.5119341 0.4920242 0.50816774 0.49982888 0.55677134 0.52721006 0.50804466 0.52866143 0.5263543 0.4997588 0.57312375 0.51567394 0.49942005 0.57853395 0.48827195 0.5145941 0.5395924 0.52771455 0.51488984 0.49546134 0.51666945 0.55824065 0.5025179 0.5586044 0.4916991 0.5227464 0.5772147 0.51573217 0.5720299 0.4918123 0.5466326 0.51417565 0.53706086 0.5167985 0.5127659 0.49631414 0.5146515 0.5705661 0.50004464 0.5362729 0.54669607 0.5356041
0.993994 0.5303157 0.50372 0.4875125 0.53203064 0.50747246 0.53546584 0.48767716 0.53212345 0.5116585 0.49175107 0.50790894 0.4995554 0.55652577 0.5269616 0.50777173 0.5284186 0.5261055 0.4994891 0.57289195 0.51540464 0.49915054 0.5783104 0.4879895 0.51433223 0.5393369 0.5274705 0.5146271 0.49518088 0.51641506 0.5579952 0.5022587 0.5583589 0.49142343 0.5224964 0.57699215 0.51546264 0.57179976 0.49153665 0.5463812 0.51392174 0.536814 0.5165297 0.51249015 0.49603397 0.5143981 0.57033634 0.4997705 0.5360253 0.5464451 0.53536665
0.994995 0.53007275 0.5034419 0.48722932 0.53177035 0.5072058 0.5352282 0.4873932 0.531863 0.5113833 0.49147823 0.50765 0.49928185 0.5562802 0.52671343 0.50749856 0.52817583 0.5258566 0.49921942 0.57266027 0.51513493 0.49888116 0.57808685 0.48770693 0.51407033 0.5390812 0.52722675 0.5143641 0.49489972 0.5161607 0.55774945 0.50199956 0.5581133 0.4911478 0.5222464 0.57676965 0.51519316 0.5715692 0.49126065 0.5461298 0.5136677 0.5365666 0.51626074 0.5122142 0.49575356 0.51414436 0.57010657 0.49949598 0.5357776 0.5461936 0.53512883
0.995996 0.5298294 0.5031635 0.4869457 0.53151023 0.50693953 0.5349904 0.48710862 0.5316028 0.5111078 0.49120516 0.5073908 0.49900815 0.5560344 0.5264645 0.50722516 0.5279327 0.5256072 0.49894956 0.57242835 0.5148653 0.4986117 0.577863 0.4874245 0.5138084 0.53882545 0.5269828 0.51410156 0.49461913 0.5159062 0.55750394 0.50174004 0.55786765 0.49087203 0.52199644 0.57654697 0.5149236 0.5713389 0.49098477 0.54587805 0.5134137 0.5363194 0.5159914 0.5119383 0.49547303 0.5138909 0.5698764 0.49922156 0.53553 0.5459423 0.53489107
0.996997 0.52958626 0.5028851 0.4866624 0.53124976 0.50667316 0.53475255 0.48682427 0.53134227 0.51083225 0.49093193 0.50713176 0.49873453 0.5557886 0.526216 0.5069517 0.52769 0.52535796 0.4986797 0.5721965 0.5145953 0.4983422 0.57763934 0.4871417 0.51354617 0.5385698 0.5267385 0.5138385 0.4943383 0.5156518 0.5572583 0.5014807 0.5576219 0.4905965 0.5217464 0.57632446 0.5146537 0.57110834 0.4907087 0.5456264 0.51315933 0.53607196 0.5157221 0.51166236 0.49519265 0.513637 0.5696468 0.498947 0.53528196 0.5456909 0.5346537
0.997998 0.52934295 0.50260645 0.48637885 0.5309891 0.5064064 0.5345146 0.4865399 0.5310815 0.5105565 0.49065843 0.50687253 0.49846023 0.55554295 0.52596694 0.50667834 0.5274469 0.5251085 0.49840966 0.57196456 0.51432526 0.49807256 0.57741547 0.48685876 0.5132841 0.5383136 0.52649444 0.5135755 0.49405712 0.51539737 0.5570125 0.50122106 0.5573763 0.4903205 0.5214962 0.5761017 0.51438403 0.5708781 0.4904321 0.54537463 0.5129055 0.53582424 0.5154525 0.5113862 0.49491188 0.5133831 0.5694165 0.49867204 0.5350338 0.5454394 0.5344157
0.998999 0.5290994 0.50232786 0.48609507 0.5307287 0.5061396 0.5342765 0.4862552 0.5308205 0.51028067 0.49038512 0.50661373 0.4981865 0.55529714 0.525718 0.5064048 0.52720374 0.5248589 0.4981397 0.57173264 0.5140554 0.49780294 0.5771917 0.48657587 0.5130219 0.5380575 0.52625024 0.5133125 0.49377605 0.5151429 0.556767 0.5009612 0.55713016 0.49004474 0.52124596 0.5758789 0.51411414 0.57064736 0.49015608 0.5451228 0.512651 0.5355766 0.51518327 0.51110977 0.49463102 0.51312953 0.5691866 0.49839747 0.53478587 0.5451875 0.5341779
1.0 0.52885574 0.5020492 0.4858112 0.53046787 0.50587267 0.5340386 0.48597074 0.5305597 0.5100045 0.49011132 0.50635433 0.4979122 0.5550514 0.525469 0.50613093 0.5269604 0.52460945 0.49786943 0.5715005 0.51378506 0.49753273 0.576968 0.48629278 0.5127596 0.53780144 0.5260057 0.5130491 0.49349463 0.5148884 0.55652124 0.50070155 0.5568845 0.48976853 0.5209957 0.575656 0.5138441 0.5704165 0.48987964 0.5448705 0.5123967 0.53532887 0.51491344 0.5108334 0.4943503 0.5128754 0.5689565 0.49812263 0.53453773 0.54493564 0.5339397


==> Plots/samples/SM_AVR_GOV_DynamicNN_pred_samples_V_r.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 1.088768 1.1283908 1.1146532 1.1376302 1.0913026 1.0924566 1.1024482 1.1364434 1.142686 1.1117194 1.0973582 1.1148508 1.1291747 1.0767667 1.0810448 1.0948802 1.073492 1.1004801 1.1083863 1.1107439 1.1114471 1.096359 1.1248233 1.1091528 1.1211028 1.0918667 1.0962634 1.1278218 1.1063195 1.1395655 1.0843062 1.1414255 1.1106114 1.0620756 1.0827984 1.114997 1.1104026 1.1047378 1.1131206 1.1264772 1.0862563 1.1237752 1.1336876 1.1306877 1.1014442 1.0954176 1.1044012 1.0880239 1.1095643 1.0803478
0.001001001 1.1763852 1.2123353 1.1956062 1.2326167 1.1754148 1.1803801 1.1845713 1.231797 1.22812 1.1924856 1.181219 1.197784 1.2258999 1.1643422 1.1652136 1.1810468 1.1613617 1.1830163 1.2085431 1.1960757 1.1935133 1.1969947 1.2062535 1.193926 1.2155604 1.1780784 1.1815131 1.2102594 1.1921512 1.2377042 1.1699691 1.2398162 1.1924852 1.148421 1.1827788 1.200319 1.2103639 1.1868618 1.2094426 1.2103537 1.177776 1.2092416 1.2191757 1.213443 1.1859109 1.1943364 1.1877866 1.179517 1.2048427 1.1676793
0.002002002 1.2634953 1.2957067 1.2760015 1.3264527 1.2589939 1.2679098 1.2661297 1.3259275 1.3129244 1.272784 1.264585 1.2800112 1.3227198 1.2511327 1.2487013 1.2670916 1.2483323 1.2650192 1.3082378 1.2806916 1.2750975 1.2971774 1.2870631 1.2782419 1.3092284 1.2639174 1.2662289 1.2921184 1.2774913 1.3356137 1.2545054 1.3379182 1.2736783 1.234281 1.2825544 1.2849234 1.3099158 1.2683338 1.3047605 1.2941079 1.2685035 1.2940167 1.304033 1.2955709 1.2699096 1.2931569 1.2705517 1.2701981 1.2993484 1.2548897
0.003003003 1.3500581 1.3784838 1.3558323 1.4192463 1.3420053 1.3549851 1.3470929 1.418953 1.397086 1.3525822 1.3474158 1.3615384 1.4195043 1.3371444 1.3315201 1.352924 1.3344374 1.3464613 1.4073879 1.3645902 1.3561668 1.396828 1.3672438 1.3620589 1.4021356 1.3493198 1.3503706 1.3733828 1.3622854 1.4331871 1.3380154 1.435624 1.3541871 1.3196023 1.3820107 1.3688096 1.4089624 1.3491442 1.3991444 1.3776615 1.3584538 1.3780918 1.3882422 1.3770514 1.353384 1.3917552 1.3526735 1.36009 1.3930979 1.3418872
0.004004004 1.4360222 1.4606545 1.4350928 1.5110784 1.4244175 1.4415458 1.427436 1.510971 1.4805863 1.4318491 1.4296658 1.4423676 1.5161257 1.4223933 1.4136765 1.4384656 1.4197052 1.4273096 1.5059174 1.4477739 1.4366908 1.49586 1.4467883 1.4453372 1.4943048 1.4342369 1.4339104 1.4540433 1.4464934 1.5303241 1.4205817 1.5328429 1.4340097 1.4043418 1.4810423 1.4519799 1.507428 1.4292835 1.4926407 1.4609305 1.4476393 1.4614601 1.4717959 1.4578869 1.4363027 1.4900216 1.4341345 1.4492052 1.4861082 1.4285874
0.005005005 1.5213593 1.5422035 1.5137693 1.602025 1.5062104 1.5275522 1.5071461 1.6020646 1.5634141 1.5105634 1.5113134 1.5224978 1.6124743 1.50688 1.4951719 1.5236348 1.504159 1.5075495 1.6037744 1.5302469 1.516643 1.59422 1.5256851 1.5280482 1.585753 1.5186192 1.5168245 1.5340853 1.5300848 1.6269443 1.5022676 1.6295006 1.5131459 1.4884704 1.579564 1.5344325 1.6052454 1.508744 1.5852985 1.5438465 1.5360698 1.5441185 1.554678 1.53806 1.5186281 1.58786 1.5149266 1.537559 1.578389 1.5149093
0.006006006 1.6060429 1.623114 1.5918589 1.6921438 1.5873659 1.612957 1.5862087 1.6922947 1.6455675 1.5886997 1.5923252 1.6019393 1.7084495 1.5906116 1.5760031 1.6083703 1.58782 1.587164 1.7009107 1.6120085 1.5960054 1.6918615 1.6039412 1.6101613 1.676492 1.6024259 1.5990962 1.6135037 1.6130296 1.7229768 1.5831302 1.7255327 1.5916004 1.5719562 1.6775063 1.6161752 1.7023659 1.5875242 1.6771419 1.6263436 1.6237522 1.6260673 1.6368903 1.6175799 1.6003364 1.685181 1.5950387 1.6251594 1.6699548 1.6007911
0.007007007 1.6900493 1.7033823 1.6693486 1.7814693 1.667872 1.697734 1.6646144 1.7817131 1.7270346 1.6662492 1.6726925 1.6806934 1.8039603 1.6735997 1.6561717 1.6926033 1.6707048 1.6661404 1.7972931 1.6930621 1.67476 1.7887496 1.6815499 1.6916566 1.7665321 1.6856282 1.680712 1.6922888 1.6953105 1.8183624 1.6632092 1.820885 1.6693751 1.6547865 1.774797 1.6972071 1.7987448 1.6656256 1.7681996 1.7083681 1.710694 1.7073079 1.7184203 1.6964343 1.6814082 1.7819201 1.6744702 1.7120135 1.7608018 1.6861666
0.008008008 1.7733667 1.7830036 1.746232 1.8700472 1.7477196 1.7818521 1.742361 1.8703613 1.8078234 1.7431892 1.752402 1.7587644 1.8989279 1.7558478 1.735672 1.7762913 1.7528279 1.7444733 1.8928971 1.7734159 1.7528926 1.8848509 1.7585083 1.7725168 1.8558767 1.7681966 1.7616621 1.7704333 1.7769088 1.9130524 1.7425367 1.9155129 1.7464758 1.7369435 1.8713909 1.7775345 1.8943489 1.7430499 1.8584884 1.7898625 1.796898 1.787845 1.7992697 1.7746276 1.7618252 1.8780088 1.7532159 1.7981281 1.8509388 1.7709855
0.009009009 1.8559873 1.8619652 1.8225051 1.9578974 1.8269019 1.8652935 1.8194431 1.9582689 1.8879292 1.8195163 1.8314412 1.836161 1.9932895 1.8373665 1.8145066 1.8593867 1.8342012 1.8221558 1.9877032 1.853065 1.8303971 1.9801501 1.8348211 1.8527261 1.9445277 1.8501107 1.8419429 1.847939 1.857821 2.0070045 1.8211372 2.0093856 1.822909 1.8184147 1.9672482 1.8571633 1.9891574 1.8197973 1.948029 1.8707883 1.8823736 1.8676848 1.8794377 1.8521603 1.8415794 1.9733992 1.8312813 1.8835129 1.9403641 1.8551992
0.01001001 1.9379021 1.9402691 1.8981566 2.0450401 1.9054183 1.9480416 1.8958652 2.0454578 1.9673544 1.8952152 1.9098022 1.9128846 2.0869823 1.9181606 1.8926708 1.941853 1.9148358 1.8991858 2.0817003 1.9320216 1.9072633 2.0746262 1.9104915 1.9322736 2.0324926 1.9313512 1.9215484 1.9247984 1.9380339 2.1001925 1.8990325 2.1024752 1.8986778 1.8991934 2.0623221 1.9360944 2.083152 1.8958775 2.036826 1.9511063 1.9671183 1.9468297 1.9589208 1.9290385 1.9206609 2.06805 1.9086646 1.9681709 2.029079 1.9387747
0.011011011 2.0191007 2.0179117 1.9731896 2.1314883 1.9832668 2.0300803 1.9716251 2.1319442 2.0461054 1.9702867 1.987485 1.9889464 2.1799588 1.9982358 1.9701611 2.0236566 1.9947435 1.9755636 2.1748805 2.0102901 1.9834868 2.1682816 1.9855218 2.0111508 2.1197658 2.0119038 2.0004797 2.001011 2.0175428 2.1925871 1.9762357 2.1947618 1.97379 1.9792798 2.156601 2.0143428 2.1763206 1.9712884 2.1248896 2.030789 2.0511405 2.0252905 2.0377235 2.0052583 1.9990596 2.1619196 1.9853703 2.0521016 2.1170878 2.021676
0.012012012 2.0995922 2.0948944 2.047596 2.2172556 2.0604482 2.1114025 2.0467257 2.2177413 2.124179 2.044725 2.0644858 2.0643497 2.272181 2.077599 2.046982 2.1047711 2.0739315 2.0512834 2.2672386 2.0878768 2.0590596 2.2610986 2.0599093 2.0893528 2.2063484 2.0917602 2.0787373 2.0765815 2.0963495 2.284172 2.052762 2.2862267 2.0482483 2.058672 2.2500558 2.0919046 2.2686534 2.04604 2.2122273 2.109806 2.1344402 2.1030664 2.1158519 2.080831 2.0767775 2.2549896 2.0614052 2.1353111 2.2043796 2.1038747
0.013013013 2.1793709 2.1712155 2.1213725 2.302342 2.1369624 2.192005 2.121169 2.302854 2.201584 2.118524 2.1408086 2.1390972 2.363615 2.156258 2.1231341 2.185174 2.1524076 2.1263502 2.3587718 2.164783 2.1339848 2.353084 2.1336632 2.1668737 2.2922401 2.1709127 2.1563196 2.1515088 2.174448 2.3749344 2.12862 2.3768668 2.1220598 2.137363 2.3426704 2.1687915 2.360148 2.1201339 2.298839 2.188139 2.217023 2.180169 2.1933002 2.1557565 2.1538115 2.3472357 2.1367705 2.2178059 2.2909617 2.1853566
0.014014014 2.2584367 2.2468767 2.1945205 2.3867538 2.2128081 2.2718754 2.19496 2.3872886 2.2783215 2.1916852 2.2164445 2.2132 2.454237 2.2342186 2.1986117 2.2648554 2.2301812 2.2007642 2.4494896 2.2410166 2.2082577 2.4442372 2.2067895 2.243713 2.377436 2.2493525 2.2332323 2.2257903 2.2518482 2.4648619 2.2038147 2.4666743 2.1952295 2.2153537 2.4344392 2.245008 2.4508076 2.1935794 2.3847299 2.2657695 2.2988877 2.2566028 2.2700806 2.2300377 2.2301617 2.4386392 2.2114725 2.2995815 2.37683 2.2661002
0.015015015 2.3367925 2.321878 2.2670422 2.4704876 2.2879925 2.351017 2.2680998 2.471043 2.3543997 2.264206 2.2914033 2.2866578 2.544024 2.3114824 2.2734234 2.3437986 2.3072565 2.2745275 2.5393887 2.316586 2.2818818 2.5345588 2.2792819 2.3198686 2.4619336 2.3270764 2.3094711 2.2994328 2.3285444 2.5539484 2.2783527 2.5556407 2.2677655 2.2926528 2.5253487 2.3205612 2.5406246 2.266378 2.4698954 2.3426886 2.380036 2.3323736 2.3461924 2.3036819 2.3058233 2.5291924 2.285511 2.3806462 2.4619784 2.346096
0.016016016 2.4144402 2.396225 2.3389332 2.5535464 2.3625152 2.429432 2.3405952 2.554123 2.4298186 2.3360848 2.3656812 2.3594785 2.6329632 2.388056 2.3475714 2.421998 2.383638 2.3476439 2.628477 2.3914912 2.3548543 2.6240525 2.3511524 2.395339 2.5457292 2.404086 2.385044 2.3724322 2.4045377 2.6421976 2.3522382 2.643766 2.3396678 2.3692596 2.6154008 2.3954525 2.629612 2.3385372 2.5543413 2.4188828 2.460473 2.4074879 2.4216394 2.3766875 2.3808007 2.6188836 2.3588982 2.4609985 2.54641 2.4253292
0.017017016 2.4913821 2.4699187 2.4101954 2.6359286 2.436379 2.5071115 2.4124465 2.6365213 2.5045805 2.4073267 2.4392838 2.4316692 2.7210445 2.463944 2.4210534 2.4994402 2.459333 2.4201117 2.7167578 2.4657412 2.427176 2.7127237 2.4224005 2.4701266 2.6288228 2.4803796 2.45995 2.4447985 2.4798398 2.7296014 2.4254766 2.73106 2.410942 2.4451704 2.704589 2.4696913 2.7177653 2.4100575 2.638062 2.4943466 2.5401964 2.4819484 2.4964304 2.4490614 2.4550948 2.7077122 2.4316344 2.5406384 2.6301188 2.5038004
0.018018018 2.567625 2.5429626 2.480832 2.7176251 2.509585 2.5840654 2.4836617 2.7182393 2.5786972 2.4779272 2.5122151 2.5032272 2.808258 2.5391512 2.4938793 2.576126 2.5343466 2.4919353 2.8042388 2.539339 2.498847 2.800582 2.4930272 2.5442324 2.7112083 2.5559564 2.5341945 2.5165286 2.5544434 2.816163 2.4980693 2.8175182 2.4815931 2.5203958 2.7929173 2.5432801 2.8050938 2.4809456 2.721058 2.569077 2.6192093 2.5557628 2.5705605 2.5208077 2.5287094 2.7956772 2.5037236 2.6195703 2.7131023 2.5815015
0.019019019 2.6431684 2.6153555 2.5508428 2.7986407 2.58214 2.6602888 2.554235 2.7992716 2.6521635 2.5478878 2.5844722 2.5741625 2.8946023 2.6136775 2.5660443 2.6520529 2.6086807 2.5631151 2.8909268 2.612288 2.56987 2.887629 2.5630393 2.6176567 2.792881 2.6308184 2.6077785 2.5876293 2.6283593 2.9018893 2.5700197 2.903144 2.5516243 2.5949345 2.8803883 2.6162243 2.8916078 2.5512052 2.8033352 2.6430717 2.6975112 2.6289325 2.6440392 2.59193 2.6016455 2.8827744 2.5751715 2.6977959 2.7953625 2.658434
0.02002002 2.7180138 2.6871037 2.6202297 2.878963 2.6540422 2.7357907 2.6241794 2.8796139 2.7249866 2.6172123 2.656064 2.644473 2.980071 2.6875315 2.6375608 2.7272224 2.682344 2.633656 2.9768267 2.684596 2.6402454 2.9738746 2.6324382 2.690401 2.8738403 2.704969 2.6807027 2.6580982 2.7015886 2.9867768 2.641327 2.9879456 2.621037 2.6687894 2.967002 2.6885252 2.9773026 2.6208358 2.8848834 2.7163253 2.7751045 2.7014613 2.7168689 2.662427 2.6739044 2.9690084 2.6459756 2.775309 2.8768892 2.734593
0.021021022 2.792173 2.7582078 2.6889906 2.9585972 2.7252889 2.8105726 2.6934881 2.9592643 2.7971644 2.685902 2.7269883 2.7141647 3.0646753 2.7607117 2.708426 2.8016334 2.7553344 2.703559 3.061944 2.7562604 2.7099786 3.0593214 2.7012224 2.7624707 2.9540849 2.778409 2.7529697 2.7279377 2.7741346 3.0708427 2.7119951 3.0719328 2.6898322 2.7419648 3.0527687 2.760191 3.0621972 2.689845 2.9657025 2.7888446 2.8519878 2.7733545 2.789051 2.7323022 2.745492 3.0543833 2.7161446 2.852119 2.9576945 2.8099866
0.022022022 2.8656392 2.8286753 2.757134 3.0375319 2.7958927 2.8846312 2.7621694 3.038219 2.8687067 2.7539558 2.7972512 2.783239 3.1484098 2.8332224 2.778645 2.875289 2.8276563 2.7728214 3.1462855 2.8272905 2.779067 3.1439772 2.7693949 2.833868 3.0336075 2.8511415 2.824583 2.797152 2.8460016 3.1540809 2.7820268 3.1551046 2.758017 2.8144608 3.1376877 2.8312182 3.146286 2.7582302 3.0457926 2.86063 2.9281654 2.8446093 2.8605905 2.8015594 2.8164067 3.1389022 2.7856793 2.9282198 3.0377626 2.8846111
0.023023022 2.9384198 2.8984995 2.8246589 3.1157684 2.8658457 2.9579773 2.8302221 3.116478 2.93961 2.8213758 2.8668537 2.8516936 3.2312832 2.9050603 2.8482242 2.9481916 2.8993144 2.8414507 3.2298603 2.897686 2.8475142 3.2278523 2.836959 2.9045897 3.1124082 2.9231672 2.8955402 2.8657422 2.9171925 3.236507 2.8514185 3.237471 2.8255868 2.8862815 3.2217689 2.9016175 3.2295876 2.8259964 3.1251545 2.9316845 3.003635 2.9152317 2.9314904 2.8701978 2.8866525 3.2225728 2.8545775 3.0036168 3.1170988 2.9584713
0.024024025 3.0105176 2.9676905 2.8915658 3.1933017 2.9351568 3.0306115 2.8976474 3.1940312 3.0098772 2.8881621 2.9357996 2.919539 3.3133001 2.9762363 2.9171624 3.0203466 2.9703097 2.9094439 3.3126702 2.9674501 2.9153214 3.310946 2.9039178 2.9746442 3.1904821 2.9944916 2.9658437 2.9337125 2.9877105 3.31812 2.9201746 3.3190355 2.8925505 2.9574304 3.3050184 2.971384 3.312099 2.8931446 3.2037835 3.0020108 3.0783954 2.9852247 3.0017524 2.9382205 2.9562335 3.3053994 2.9228463 3.0783067 3.1956973 3.0315733
0.025025025 3.0819383 3.0362449 2.957859 3.2701278 3.0038195 3.1025386 2.9644465 3.2708778 3.0795088 2.9543214 3.0040874 2.9867692 3.3944664 3.0467477 2.985467 3.0917568 3.0406456 2.9768014 3.394722 3.036584 2.982489 3.3932643 2.9702654 3.0440311 3.2678294 3.0651188 3.0354967 3.0010576 3.0575576 3.3989277 2.9882975 3.399809 2.958901 3.027907 3.3874393 3.0405216 3.3938289 2.9596715 3.2816777 3.0716105 3.1524515 3.0545893 3.071375 3.0056276 3.0251532 3.3873887 2.9904833 3.1522903 3.2735605 3.10392
0.026026025 3.1526809 3.1041698 3.0235376 3.3462443 3.0718374 3.1737595 3.0306215 3.3470197 3.1485066 3.0198488 3.0717263 3.0533867 3.474782 3.1165886 3.0531397 3.1624298 3.1103182 3.0435276 3.4760208 3.1050901 3.0490208 3.4748158 3.0360065 3.1127515 3.344449 3.1350508 3.1044965 3.0677862 3.1267376 3.4789429 3.0557814 3.4797955 3.0246391 3.097715 3.4690413 3.1090364 3.474782 3.0255828 3.3588433 3.1404943 3.2258005 3.12332 3.1403632 3.072421 3.0934072 3.4685488 3.0574918 3.2255726 3.3506808 3.1755157
0.027027028 3.2227445 3.1714616 3.0886035 3.4216475 3.1392126 3.2442818 3.096171 3.4224467 3.2168689 3.0847507 3.138708 3.1193943 3.5542636 3.18577 3.1201835 3.2323656 3.179335 3.109622 3.5565658 3.1729712 3.1149178 3.555604 3.10114 3.180811 3.4203358 3.2042928 3.1728458 3.133894 3.195252 3.5581684 3.122634 3.5590038 3.089775 3.1668534 3.5498314 3.1769257 3.5549674 3.090878 3.435268 3.208664 3.2984424 3.1914234 3.2087197 3.1386003 3.1610055 3.5488849 3.1238704 3.2981482 3.4270673 3.246368
0.028028028 3.292138 3.2381258 3.1530595 3.4963326 3.2059455 3.314104 3.1610947 3.4971566 3.2846026 3.1490216 3.2050476 3.1847897 3.6329184 3.2542906 3.1866016 3.3015738 3.247695 3.175084 3.6363654 3.2402296 3.1801753 3.635632 3.1656675 3.248211 3.4954863 3.2728424 3.2405462 3.1993856 3.2631073 3.6366081 3.1888533 3.6374364 3.1542993 3.2353253 3.6298132 3.2441878 3.6343884 3.1555548 3.5109591 3.276124 3.3703785 3.2588987 3.2764397 3.204167 3.2279449 3.6284022 3.1896214 3.3700185 3.5027108 3.3164802
0.029029028 3.3608584 3.304161 3.216908 3.5703053 3.272036 3.383232 3.2253952 3.5711555 3.3516994 3.212669 3.2707348 3.2495732 3.7107534 3.322145 3.2523975 3.370058 3.315402 3.2399154 3.7154222 3.3068633 3.244803 3.7149038 3.2295918 3.314952 3.5699024 3.3407083 3.307598 3.2642565 3.330296 3.7142715 3.254437 3.7151012 3.218215 3.3031316 3.7089925 3.3108292 3.7130466 3.219616 3.5859156 3.3428812 3.4416056 3.3257437 3.3435307 3.2691164 3.2942328 3.7071137 3.2547412 3.4411826 3.5776124 3.3858585
0.03003003 3.4289107 3.3695674 3.2801452 3.6435556 3.3374805 3.4516692 3.2890701 3.644431 3.418169 3.2756934 3.3357754 3.3137488 3.7877693 3.3893409 3.3175693 3.4378257 3.38245 3.3041167 3.793735 3.3728776 3.3087978 3.7934241 3.29291 3.3810353 3.6435833 3.4078927 3.3739972 3.328516 3.3968315 3.791161 3.3193893 3.7920027 3.2815228 3.3702755 3.7873783 3.376845 3.7909493 3.2830615 3.6601348 3.408938 3.5121288 3.391961 3.4099903 3.3334546 3.3598628 3.7850199 3.3192334 3.511642 3.6517735 3.4545069
0.031031031 3.496294 3.4343495 3.3427777 3.7160869 3.4022837 3.5194178 3.3521237 3.7169924 3.4839997 3.3380938 3.4001756 3.3773103 3.863984 3.4558744 3.3821235 3.5048795 3.4488492 3.3676863 3.8713126 3.438261 3.3721614 3.8711925 3.355618 3.446465 3.7165265 3.4743948 3.4397469 3.3921547 3.46271 3.8672886 3.3837094 3.8681445 3.3442187 3.4367542 3.8649755 3.4422402 3.8680987 3.3458896 3.7336159 3.4743018 3.581944 3.4575505 3.4758205 3.3971815 3.4248428 3.862133 3.3830976 3.581397 3.7251883 3.5224338
0.03203203 3.5630121 3.4985037 3.4048033 3.7878928 3.4664464 3.5864806 3.414554 3.7888284 3.5492 3.3998704 3.4639297 3.4402637 3.9393983 3.5217462 3.4460597 3.5712266 3.5145922 3.4306269 3.948154 3.5030274 3.4348946 3.948214 3.4177203 3.5112371 3.788733 3.5402212 3.5048485 3.4551816 3.5279322 3.9426546 3.4473982 3.9435387 3.4063067 3.5025735 3.9417892 3.507012 3.9445004 3.4081001 3.8063607 3.538979 3.6510558 3.522512 3.5410185 3.4602923 3.4891734 3.9384546 3.4463334 3.6504483 3.7978616 3.5896401
0.033033032 3.6290636 3.5620356 3.4662256 3.8589735 3.5299678 3.6528592 3.476358 3.859942 3.6137676 3.4610267 3.5270448 3.5026035 4.01402 3.586957 3.5093837 3.6368737 3.5796838 3.4929366 4.024256 3.567172 3.4969997 4.0244923 3.47922 3.5753632 3.8602004 3.6053743 3.5692987 3.5175924 3.592507 4.017266 3.510456 4.0181813 3.4677835 3.5677304 4.0178204 3.5711617 4.020157 3.469696 3.8783674 3.6029687 3.7194629 3.5868406 3.6055884 3.522787 3.5528574 4.0139894 3.5089407 3.7187939 3.8697915 3.656135
0.034034032 3.6944532 3.6249423 3.5270443 3.9293299 3.5928445 3.7185621 3.5375347 3.9303303 3.677702 3.5215592 3.5895176 3.56433 4.08786 3.6515064 3.572092 3.7018194 3.6441207 3.5546207 4.099628 3.6306953 3.5584745 4.1000233 3.5401082 3.6388397 3.9309254 3.6698556 3.633101 3.5793896 3.6564279 4.091125 3.5728803 4.0920815 3.5286531 3.6322303 4.093081 3.6346889 4.095068 3.5306692 3.9496365 3.666285 3.7871614 3.6505408 3.669529 3.5846696 3.6158924 4.088748 3.5709186 3.7864351 3.94098 3.7219234
0.035035037 3.7591777 3.6872249 3.5872598 3.99896 3.6550827 3.783588 3.5980892 3.9999957 3.7410002 3.5814767 3.6513524 3.6254487 4.160921 3.715396 3.6341867 3.7660742 3.70791 3.6156712 4.1742687 3.6935978 3.6193237 4.1748176 3.6003904 3.701663 4.0009127 3.733667 3.6962566 3.6405687 3.7197003 4.164239 3.634674 4.165242 3.5889115 3.6960702 4.1675735 3.6975951 4.1692414 3.5910292 4.020171 3.7289248 3.8541574 3.7136111 3.7328405 3.645938 3.6782813 4.162736 3.6322684 3.853375 4.0114245 3.7870083
0.036036037 3.8232417 3.7488852 3.6468692 4.0678635 3.7166772 3.8479357 3.6580205 4.068938 3.8036666 3.6407733 3.712552 3.6859546 4.233212 3.7786236 3.6956706 3.829639 3.7710433 3.676097 4.2481737 3.7558775 3.6795473 4.2488756 3.6600652 3.7638416 4.07016 3.7968154 3.758758 3.701136 3.7823248 4.2366104 3.6958375 4.2376633 3.6485558 3.7592506 4.241298 3.7598782 4.242676 3.6507688 4.089967 3.790897 3.9204464 3.7760458 3.7955227 3.7065916 3.7400293 4.2359557 3.6929865 3.9196095 4.0811224 3.8513951
0.037037037 3.8866491 3.8099213 3.7058778 4.13604 3.7776332 3.911611 3.717328 4.137154 3.8656964 3.6994553 3.7731104 3.745844 4.3047357 3.8411903 3.756546 3.8925233 3.8335304 3.7358932 4.3213506 3.8175387 3.7391443 4.32219 3.7191339 3.8253741 4.1386685 3.8592963 3.8206134 3.7610903 3.8443027 4.308246 3.756373 4.309354 3.7075906 3.821776 4.3142643 3.821537 4.3153725 3.7098918 4.159029 3.8522058 3.9860344 3.8378525 3.8575768 3.766626 3.801137 4.30841 3.7530746 3.9851418 4.150083 3.9150882
0.038038038 3.9493918 3.8703341 3.7642903 4.20349 3.8379445 3.974617 3.7760072 4.2046423 3.9270954 3.7575183 3.8330383 3.8051233 4.375506 3.903098 3.8168106 3.95473 3.8953633 3.7950616 4.3937955 3.8785744 3.7981143 4.394771 3.7775936 3.8862643 4.2064342 3.9211192 3.8818164 3.8204274 3.9056382 4.379146 3.8162756 4.3803134 3.7660155 3.8836398 4.386471 3.8825727 4.3873363 3.7683945 4.227351 3.912856 4.050918 3.8990297 3.919001 3.8260465 3.8616037 4.3801064 3.8125343 4.049971 4.218299 3.9780936
0.039039038 4.0114822 3.9301271 3.8220954 4.2702127 3.8976169 4.0369577 3.8340616 4.2714057 3.987854 3.8149657 3.892332 3.863789 4.4455214 3.9643474 3.8764691 4.016261 3.9565463 3.8536024 4.465511 3.93899 3.8564649 4.4666123 3.835444 3.9465084 4.2734656 3.9822807 3.9423738 3.8791552 3.966329 4.449314 3.875546 4.450547 3.8238268 3.9448524 4.457925 3.9429889 4.4585686 3.8262787 4.294942 3.9728484 4.1150956 3.959569 3.979795 3.884852 3.9214296 4.4510503 3.8713665 4.1140966 4.2857757 4.0404153
0.04004004 4.0729127 3.989295 3.879303 4.336205 3.9566507 4.0986295 3.8914943 4.3374443 4.0479846 3.8718014 3.9509935 3.9218397 4.5147867 4.024934 3.9355192 4.0771194 4.01708 3.911518 4.5364943 3.9987884 3.9141893 4.537722 3.8926873 4.00611 4.339756 4.042785 4.0022817 3.9372663 4.0263762 4.518755 3.9341912 4.520053 3.8810248 4.0054107 4.5286283 4.0027776 4.5290666 3.8835444 4.361795 4.032192 4.178573 4.019477 4.039963 3.9430418 3.980618 4.5212436 3.9295683 4.177522 4.3525076 4.102056
0.041041043 4.1336904 4.047845 3.9359126 4.4014745 4.015045 4.1596417 3.9483013 4.40276 4.1074743 3.9280233 4.009021 3.9792795 4.5833116 4.084863 3.9939637 4.1373143 4.076964 3.9688072 4.606748 4.057962 3.9712982 4.6080956 3.9493217 4.0650735 4.4053087 4.102636 4.061542 3.9947677 4.0857854 4.5874677 3.9922042 4.5888414 3.937613 4.0653157 4.598584 4.061945 4.598841 3.9401932 4.427916 4.09089 4.2413483 4.078755 4.099501 4.000615 4.0391707 4.590694 3.9871407 4.2402472 4.4185038 4.1630163
0.042042043 4.193814 4.1057725 3.9919214 4.466016 4.0727963 4.219991 4.004485 4.4673505 4.16633 3.9836311 4.066423 4.0361023 4.6510987 4.1441326 4.051803 4.1968455 4.136199 4.025471 4.6762753 4.1165123 4.027779 4.677734 4.0053487 4.1233974 4.4701276 4.1618357 4.1201577 4.051651 4.1445546 4.655461 4.04959 4.6569085 3.993589 4.1245666 4.667793 4.120488 4.667882 3.9962206 4.4933057 4.1489425 4.303426 4.1373982 4.158409 4.0575747 4.09709 4.6593986 4.044082 4.3022747 4.4837584 4.223307
0.043043043 4.2532825 4.163077 4.047332 4.5298324 4.1299095 4.2796817 4.060045 4.531214 4.224554 4.03863 4.1231937 4.0923147 4.7181497 4.202746 4.1090374 4.2557197 4.1947846 4.081509 4.7450695 4.1744423 4.0836434 4.7466416 4.0607686 4.181083 4.5342073 4.220382 4.178123 4.1079245 4.202688 4.7227325 4.1063476 4.724253 4.0489516 4.183165 4.736263 4.1784077 4.7361994 4.051635 4.5579624 4.2063503 4.3648033 4.1954107 4.2166896 4.113915 4.154374 4.7273626 4.100395 4.363602 4.5482802 4.2829304
0.044044044 4.3121004 4.2197623 4.1021442 4.5929227 4.186389 4.3387146 4.114985 4.5943594 4.282141 4.093019 4.17934 4.147914 4.7844715 4.2607 4.1656632 4.3139386 4.252724 4.136925 4.813135 4.231754 4.1388903 4.8148155 4.11558 4.2381334 4.5975575 4.278283 4.2354436 4.163586 4.26018 4.7892847 4.162476 4.790883 4.1037035 4.2411175 4.8039923 4.2357044 4.803787 4.106431 4.6218915 4.263125 4.4254823 4.2527866 4.2743406 4.1696424 4.2110276 4.7945924 4.1560807 4.424235 4.612066 4.341886
0.045045044 4.370268 4.275831 4.1563625 4.6552916 4.242231 4.397093 4.169303 4.656779 4.339089 4.146799 4.234858 4.2028985 4.8500705 4.318002 4.2216883 4.3715034 4.3100147 4.1917186 4.8804684 4.2884436 4.1935196 4.8822536 4.169784 4.294547 4.6601715 4.335536 4.292118 4.2186375 4.317043 4.85512 4.217978 4.856797 4.157845 4.298418 4.8709846 4.292377 4.870649 4.160605 4.685087 4.319268 4.485468 4.3095307 4.331363 4.224752 4.267053 4.8610864 4.211143 4.48417 4.675116 4.400179
0.046046045 4.4277825 4.331279 4.2099795 4.7169356 4.2974377 4.4548187 4.222999 4.718478 4.395411 4.199973 4.289755 4.257271 4.914943 4.3746467 4.2771072 4.4284186 4.3666625 4.2458906 4.947074 4.344511 4.2475314 4.948969 4.2233806 4.3503265 4.722057 4.3921437 4.3481507 4.2730746 4.3732686 4.920245 4.272854 4.9219995 4.2113786 4.355072 4.937242 4.348429 4.936786 4.2141695 4.7475605 4.374782 4.5447545 4.3656445 4.387761 4.279248 4.3224473 4.9268517 4.2655745 4.5434146 4.7374377 4.4578147
0.04704705 4.484653 4.386108 4.263005 4.7778587 4.352009 4.511894 4.276074 4.77946 4.4510946 4.252542 4.344029 4.3110313 4.9790974 4.4306393 4.331925 4.4846907 4.4226627 4.299443 5.012949 4.399955 4.3009343 5.0149436 4.2763715 4.4054756 4.7832146 4.4481163 4.403541 4.326906 4.428862 4.9846525 4.327106 4.9864907 4.2642984 4.41108 5.002768 4.4038587 5.0021996 4.267114 4.809304 4.4296694 4.6033483 4.421125 4.44353 4.333131 4.3772144 4.9918895 4.319384 4.6019645 4.7990255 4.5147953
0.04804805 4.540879 4.4403224 4.315434 4.838064 4.405949 4.56832 4.328531 4.8397193 4.5061483 4.3045044 4.3976803 4.36418 5.042534 4.4859796 4.38614 4.540321 4.4780173 4.3523726 5.0780954 4.4547844 4.35372 5.0801888 4.3287597 4.4599943 4.843641 4.5034413 4.45829 4.3801265 4.4838266 5.048353 4.3807254 5.050265 4.3166113 4.4664397 5.06756 4.458664 5.0668907 4.319448 4.8703275 4.483931 4.6612515 4.475976 4.498672 4.386398 4.4313555 5.0562024 4.37257 4.6598234 4.8598843 4.571123
0.04904905 4.5964556 4.4939156 4.367267 4.897551 4.459257 4.624098 4.3803716 4.899265 4.5605693 4.3558683 4.450711 4.416717 5.1052585 4.540668 4.4397526 4.5953093 4.5327296 4.404689 5.14251 4.5089912 4.4058948 5.144705 4.380541 4.513884 4.903348 4.5581336 4.5123973 4.4327374 4.5381603 5.111338 4.433726 5.1133356 4.368316 4.521161 5.1316257 4.512849 5.1308584 4.371166 4.9306245 4.5375714 4.7184668 4.530198 4.553189 4.439053 4.4848757 5.119788 4.42513 4.7169924 4.9200196 4.6268024
0.05005005 4.651388 4.5468974 4.418506 4.9563174 4.511935 4.6792316 4.4315944 4.958097 4.614358 4.406628 4.5031266 4.4686446 5.167272 4.594703 4.4927664 4.6496596 4.586801 4.4563875 5.2061954 4.5625834 4.457462 5.2084923 4.4317207 4.5671434 4.9623303 4.612188 4.5658655 4.4847403 4.5918674 5.1736197 4.4861007 5.175696 4.4194136 4.5752363 5.1949654 4.566416 5.1941056 4.4222746 4.9902053 4.590595 4.774995 4.5837893 4.6070824 4.491098 4.537771 5.182657 4.4770684 4.7734747 4.97943 4.6818333
0.05105105 4.7056828 4.5992613 4.469155 5.014371 4.5639873 4.7337255 4.482206 5.0162096 4.6675167 4.4567876 4.554924 4.519966 5.2285805 4.6480966 4.5451756 4.7033796 4.64023 4.5074706 5.2691455 4.6155524 4.5084157 5.2715507 4.4822946 4.6197796 5.02059 4.6656094 4.618699 4.5361366 4.6449475 5.2351904 4.5378575 5.2373457 4.4699054 4.6286745 5.2575774 4.6193595 5.2566304 4.4727716 5.0490613 4.6430035 4.8308325 4.6367507 4.6603503 4.5425286 4.590047 5.244806 4.528385 4.829272 5.038119 4.7362227
0.05205205 4.7593355 4.651012 4.5192122 5.071712 4.6154084 4.7875767 4.5322 5.0736136 4.720045 4.506349 4.6061068 4.570678 5.2891784 4.7008405 4.596988 4.756468 4.6930213 4.5579405 5.3313723 4.6679096 4.558768 5.333877 4.532268 4.671794 5.078131 4.7184005 4.670896 4.586926 4.6974015 5.2960596 4.588989 5.2982926 4.5197916 4.6814737 5.3194675 4.6716833 5.3184357 4.522659 5.107205 4.694798 4.88599 4.6890864 4.712995 4.5933495 4.6417074 5.306235 4.579089 4.8843884 5.096091 4.789971
0.05305305 4.812349 4.70215 4.5686784 5.128341 4.6662035 4.8407865 4.5815854 5.130308 4.771947 4.555318 4.65668 4.6207824 5.3490763 4.7529435 4.648201 4.808925 4.745175 4.607804 5.3928723 4.7196484 4.6085095 5.3954744 4.581644 4.723182 5.1349587 4.7705607 4.7224574 4.637113 4.7492356 5.35622 4.639503 5.3585334 4.5690756 4.733633 5.380636 4.7233915 5.3795204 4.5719404 5.164632 4.7459836 4.9404664 4.740797 4.7650194 4.6435633 4.6927447 5.366948 4.629169 4.9388223 5.153344 4.843082
0.054054055 4.8647237 4.752676 4.6175575 5.1842628 4.716381 4.8933616 4.6303616 5.186295 4.8232207 4.60369 4.7066402 4.670281 5.408268 4.8044004 4.6988173 4.8607593 4.7966905 4.657051 5.453635 4.7707686 4.657654 5.4563475 4.630416 4.7739496 5.191074 4.822097 4.7733903 4.686696 4.8004484 5.4156795 4.6893945 5.4180684 4.6177554 4.7851596 5.441084 4.774481 5.4398885 4.6206155 5.221348 4.79656 4.9942675 4.7918825 4.81642 4.69317 4.7431755 5.426952 4.678641 4.9925823 5.209884 4.895558
0.055055056 4.916469 4.8025928 4.6658463 5.239474 4.765933 4.9453025 4.6785283 5.241573 4.8738728 4.651468 4.7559915 4.7191753 5.4667635 4.855219 4.748832 4.9119697 4.8475723 4.7056932 5.5136747 4.821278 4.706191 5.516495 4.678594 4.8240986 5.2464786 4.8730073 4.823689 4.7356772 4.851039 5.4744406 4.7386713 5.476902 4.6658406 4.836056 5.5008135 4.8249545 5.4995384 4.668687 5.2773557 4.846529 5.04739 4.842346 4.867203 4.742169 4.792988 5.48624 4.7274942 5.045661 5.265712 4.9473987
0.056056056 4.967573 4.8519 4.713549 5.2939816 4.8148685 4.9966116 4.7260876 5.2961483 4.9239025 4.698658 4.8047338 4.7674685 5.524562 4.9054003 4.798252 4.962557 4.897822 4.753729 5.5729856 4.8711762 4.754133 5.57591 4.7261744 4.8736343 5.3011746 4.9232926 4.8733644 4.7840586 4.9010134 5.532495 4.787333 5.5350313 4.7133193 4.886322 5.5598235 4.874817 5.5584683 4.716155 5.332655 4.8958974 5.0998383 4.8921895 4.917363 4.790564 4.842191 5.544821 4.7757382 5.098069 5.3208327 4.998613
0.057057057 5.0180526 4.9006014 4.7606626 5.3477917 4.863184 5.047289 4.7730474 5.3500233 4.9733047 4.745257 4.852872 4.815159 5.581666 4.954946 4.847083 5.0125284 4.94744 4.8011637 5.631571 4.9204607 4.801473 5.634607 4.7731586 4.9225516 5.3551683 4.9729586 4.9224153 4.8318396 4.9503713 5.589852 4.8353777 5.592458 4.760207 4.9359574 5.61812 4.924068 5.6166883 4.7630224 5.387249 4.944663 5.1516156 4.941411 4.96691 4.8383565 4.8907847 5.602691 4.8233724 5.1498084 5.3752475 5.0491977
0.058058057 5.0679 4.9486933 4.807192 5.4008956 4.910888 5.0973377 4.8194036 5.4031982 5.0220904 4.7912693 4.9004087 4.8622513 5.6380706 5.0038567 4.895312 5.0618815 4.99643 4.8479967 5.6894293 4.9691377 4.8482203 5.692575 4.819553 4.9708567 5.408463 5.0220075 4.970839 4.8790226 4.9991174 5.6465106 4.8828106 5.6491866 4.8064966 4.9849668 5.675703 4.972704 5.6741877 4.8092957 5.441141 4.9928346 5.2027283 4.9900174 5.0158424 4.885546 4.938771 5.659857 4.8704004 5.200878 5.428961 5.099157
0.059059057 5.1171207 4.9961834 4.8531394 5.4533057 4.957978 5.146761 4.86516 5.4556766 5.070259 4.8366985 4.9473405 4.908746 5.693786 5.0521393 4.9429502 5.1106224 5.044793 4.8942285 5.7465653 5.0172043 4.8943715 5.7498226 4.865355 5.018551 5.461057 5.070438 5.018641 4.9256105 5.047246 5.70247 4.9296346 5.7052116 4.852195 5.0333514 5.732573 5.0207305 5.730976 4.854969 5.494334 5.040407 5.253172 5.0380087 5.0641584 4.932136 4.9861536 5.7163177 4.9168224 5.2512846 5.481974 5.148494
0.06006006 5.165715 5.043072 4.8985076 5.5050225 5.004458 5.195562 4.9103208 5.507461 5.1178093 4.881543 4.9936767 4.9546456 5.7488117 5.099794 4.989999 5.158752 5.0925303 4.9398613 5.8029757 5.064666 4.939933 5.8063498 4.9105687 5.065637 5.5129566 5.1182575 5.0658298 4.971604 5.0947695 5.757734 4.9758463 5.760545 4.897305 5.081116 5.788735 5.068148 5.787054 4.9000506 5.5468297 5.0873857 5.302957 5.085385 5.111863 4.9781303 5.032931 5.7720733 4.962642 5.301028 5.5342927 5.1972127
0.061061062 5.213685 5.089358 4.943294 5.5560446 5.0503273 5.2437415 4.9548864 5.558553 5.1647453 4.9258075 5.039415 4.999948 5.8031473 5.1468205 5.036452 5.2062716 5.1396475 4.9849005 5.858664 5.1115203 4.984905 5.862157 4.955192 5.1121173 5.564164 5.165465 5.112396 5.017008 5.141682 5.812302 5.021453 5.815178 4.941821 5.1282578 5.8441863 5.11496 5.842421 4.9445405 5.5986295 5.1337705 5.3520794 5.1321507 5.1589584 5.0235286 5.079112 5.8271284 5.007863 5.3501143 5.585918 5.2453136
0.062062062 5.2610373 5.1350455 4.987503 5.6063786 5.095597 5.2912974 4.998859 5.608962 5.2110705 4.9694924 5.0845594 5.044664 5.856794 5.1932263 5.0823174 5.253187 5.186143 5.0293484 5.913629 5.157772 5.0292883 5.91725 4.999232 5.1579943 5.614683 5.2120614 5.158352 5.061816 5.187989 5.866178 5.0664506 5.869115 4.9857497 5.1747837 5.898932 5.1611686 5.8970776 4.9884396 5.6497416 5.1795673 5.4005513 5.1783056 5.2054415 5.0683293 5.124691 5.881486 5.052488 5.3985453 5.636854 5.2927966
0.06306306 5.307768 5.1801357 5.0311317 5.6560283 5.140263 5.338239 5.0422425 5.6586766 5.256787 5.0126033 5.1291113 5.088785 5.9097595 5.2390127 5.127596 5.2994995 5.232021 5.0732036 5.9678793 5.2034225 5.0730853 5.97162 5.0426893 5.203269 5.6645174 5.2580514 5.203697 5.106039 5.2336907 5.9193583 5.1108484 5.9223576 5.0290976 5.220699 5.9529724 5.2067747 5.951026 5.031755 5.7001605 5.2247777 5.4483657 5.2238526 5.251321 5.112544 5.1696763 5.935144 5.0965157 5.4463205 5.687102 5.3396683
0.06406406 5.3538833 5.2246313 5.0741873 5.704994 5.1843243 5.38457 5.085038 5.707711 5.3018928 5.0551357 5.173072 5.1323204 5.9620357 5.284182 5.1722884 5.345207 5.277287 5.116475 6.02141 5.2484746 5.1163015 6.025275 5.0855656 5.2479405 5.7136717 5.30344 5.248431 5.149674 5.27879 5.971853 5.1546426 5.97491 5.0718594 5.265998 6.006309 5.2517796 6.0042663 5.074483 5.749897 5.2693996 5.495533 5.268799 5.2965956 5.156166 5.214065 5.988104 5.1399484 5.4934516 5.7366686 5.3859315
0.06506506 5.3993864 5.2685323 5.116669 5.7532797 5.227792 5.430282 5.1272497 5.756065 5.346396 5.0971026 5.2164435 5.1752696 6.0136323 5.328737 5.2163973 5.3903146 5.3219366 5.1591587 6.0742226 5.2929287 5.1589355 6.0782194 5.1278596 5.29202 5.7621474 5.348227 5.292562 5.192724 5.3232913 6.0236554 5.1978393 6.0267673 5.114044 5.310689 6.058943 5.2961893 6.056804 5.116632 5.7989507 5.3134394 5.5420527 5.3131423 5.3412676 5.1992 5.257864 6.040373 5.182796 5.5399294 5.7855577 5.4315877
0.066066064 5.4442725 5.311845 5.1585793 5.8008876 5.270662 5.4753885 5.1688786 5.803746 5.3902946 5.138493 5.25923 5.2176375 6.0645485 5.3726788 5.2599216 5.434828 5.3659782 5.2012577 6.1263213 5.336786 5.2009907 6.130453 5.169582 5.335502 5.809945 5.39241 5.3360915 5.235194 5.367189 6.074771 5.240438 6.077935 5.1556506 5.354774 6.1108804 5.3399987 6.1086383 5.158201 5.847327 5.356898 5.5879316 5.356886 5.3853397 5.2416496 5.3010736 6.091946 5.2250543 5.5857716 5.8337693 5.476638
0.067067064 5.4885526 5.354567 5.19992 5.847823 5.3129444 5.5198846 5.209929 5.8507476 5.4335914 5.1793184 5.301434 5.2594233 6.114785 5.4160156 5.3028626 5.478743 5.40941 5.24278 6.177711 5.380053 5.242472 6.1819777 5.210726 5.3783884 5.857073 5.4360003 5.379017 5.277083 5.4104958 6.125198 5.282443 6.1284165 5.196682 5.398252 6.1621222 5.383217 6.1597714 5.1991935 5.8950286 5.3997755 5.633171 5.4000297 5.428814 5.2835164 5.343696 6.1428313 5.2667303 5.6309686 5.881308 5.5210814
0.068068065 5.5322275 5.3967037 5.2406955 5.894088 5.3546333 5.563777 5.2504 5.897081 5.476294 5.2195826 5.3430576 5.30063 6.1643434 5.4587464 5.3452263 5.522069 5.4522414 5.283718 6.228386 5.4227276 5.283378 6.232792 5.251298 5.420693 5.903535 5.4789968 5.4213476 5.318392 5.45321 6.174941 5.3238564 6.178205 5.23714 5.441131 6.2126656 5.425842 6.210204 5.2396126 5.942055 5.4420743 5.6777754 5.4425826 5.4716926 5.3248034 5.385733 6.193026 5.307824 5.6755366 5.9281783 5.564932
0.06906907 5.5752945 5.438256 5.280905 5.9396863 5.3957357 5.607068 5.2902994 5.9427443 5.5183992 5.259278 5.3841 5.341263 6.2132263 5.500875 5.387012 5.564804 5.4944725 5.3240867 6.278353 5.4648175 5.3237143 6.2829022 5.291301 5.462406 5.949335 5.5213995 5.463084 5.3591294 5.4953313 6.2240033 5.3646803 6.227313 5.277029 5.483409 6.2625146 5.4678793 6.259941 5.279462 5.988415 5.483801 5.721744 5.484545 5.513975 5.365514 5.427188 6.2425323 5.348336 5.7194667 5.9743834 5.608179
0.07007007 5.617761 5.479225 5.320545 5.9846215 5.4362564 5.6497617 5.3296275 5.987747 5.5599146 5.298414 5.4245677 5.381321 6.2614384 5.5424066 5.4282207 5.6069465 5.5360994 5.3638797 6.327616 5.5063148 5.363481 6.332313 5.3307357 5.503535 5.9944715 5.563215 5.504227 5.399287 5.5368648 6.2723823 5.404919 6.275739 5.3163514 5.525092 6.3116755 5.509331 6.3089824 5.3187394 6.0341067 5.5249534 5.7650847 5.525915 5.5556707 5.4056463 5.4680643 6.2913604 5.388275 5.762769 6.019926 5.650833
0.07107107 5.659629 5.5196137 5.35963 6.0288954 5.476197 5.691851 5.3683853 6.032085 5.6008377 5.336993 5.4644613 5.4208093 6.308973 5.583339 5.4688554 5.6485076 5.577132 5.403107 6.376176 5.5472317 5.4026814 6.381023 5.3696046 5.5440793 6.0389514 5.6044393 5.544782 5.438879 5.5778093 6.320081 5.444569 6.323483 5.3551073 5.566183 6.360146 5.5501947 6.3573294 5.357452 6.0791335 5.565535 5.807801 5.5666986 5.596775 5.445205 5.5083632 6.3395004 5.4276404 5.8054457 6.0648127 5.6928926
0.072072074 5.7008996 5.5594273 5.3981504 6.0725107 5.5155582 5.7333508 5.4065804 6.0757666 5.641174 5.3750176 5.5037827 5.4597287 6.3558407 5.62368 5.508917 5.689486 5.6175723 5.441764 6.4240394 5.5875683 5.4413176 6.4290333 5.407915 5.584048 6.08278 5.6450815 5.584754 5.477898 5.6181726 6.3671074 5.4836397 6.3705463 5.3933043 5.6066823 6.407934 5.590481 6.404989 5.3956027 6.1235046 5.6055465 5.8498917 5.6068993 5.6372957 5.4841948 5.548085 6.3869605 5.466437 5.8475003 6.1090417 5.734364
0.073073074 5.7415786 5.598665 5.4361176 6.1154737 5.5543485 5.7742534 5.444215 6.1187916 5.680925 5.4124928 5.542539 5.4980803 6.4020405 5.663437 5.5484114 5.729882 5.657426 5.479857 6.4711976 5.6273236 5.479394 6.47635 5.4456615 5.6234393 6.1259575 5.685143 5.6241393 5.5163527 5.657953 6.413453 5.5221305 6.4169307 5.4309373 5.646594 6.4550323 5.6301875 6.451956 5.433194 6.1672206 5.6449914 5.891366 5.6465173 5.6772304 5.5226164 5.5872383 6.4337454 5.5046635 5.8889346 6.152623 5.7752485
0.074074075 5.781662 5.637329 5.473529 6.157787 5.592564 5.8145733 5.481284 6.1611676 5.720094 5.4494104 5.580725 5.5358686 6.447574 5.702601 5.587332 5.7697005 5.6966877 5.5173883 6.517665 5.666504 5.516913 6.522973 5.482851 5.6622567 6.1684947 5.7246275 5.6629477 5.5542436 5.6971545 6.4591274 5.5600433 6.462644 5.4680185 5.685922 6.5014553 5.6693163 6.498244 5.4702272 6.2102838 5.6838713 5.9322276 5.6855597 5.7165856 5.560471 5.625822 6.4798527 5.542328 5.9297576 6.195556 5.8155427
0.075075075 5.8211565 5.675426 5.510387 6.1994534 5.63021 5.8543015 5.517798 6.202894 5.758687 5.485784 5.618348 5.573098 6.4924445 5.741183 5.625691 5.808944 5.7353687 5.554361 6.563436 5.7051134 5.553877 6.5689077 5.5194864 5.7005014 6.210385 5.7635345 5.7011805 5.5915737 5.7357764 6.5041327 5.597386 6.5076804 5.5045395 5.724669 6.547197 5.707872 6.543846 5.506706 6.252697 5.7221875 5.972475 5.724029 5.7553635 5.5977674 5.6638384 6.525288 5.57943 5.969963 6.237848 5.855258
0.076076075 5.860069 5.7129545 5.5466933 6.240476 5.6672883 5.893446 5.553757 6.243979 5.7967014 5.521613 5.6554136 5.6097703 6.5366507 5.7791896 5.663486 5.847609 5.773467 5.5907784 6.608524 5.743148 5.590286 6.6141524 5.55557 5.7381787 6.2516427 5.801866 5.7388387 5.6283436 5.773828 6.548468 5.6341558 6.552049 5.5405135 5.7628355 6.5922627 5.7458544 6.588768 5.5426335 6.2944674 5.759945 6.0121145 5.761926 5.7935667 5.6345024 5.7012873 6.5700536 5.6159744 6.0095663 6.279496 5.894388
0.077077076 5.898398 5.74992 5.5824533 6.2808576 5.703807 5.9320064 5.5891676 6.2844224 5.8341455 5.5568957 5.691918 5.6458874 6.5801997 5.816619 5.700721 5.8857074 5.8109894 5.6266427 6.6529207 5.7806153 5.6261444 6.6587186 5.5911026 5.775288 6.2922606 5.8396297 5.775929 5.664559 5.8113074 6.5921345 5.6703606 6.5957475 5.5759377 5.8004284 6.636655 5.7832713 6.633012 5.5780106 6.3355927 5.797147 6.051149 5.7992496 5.831196 5.670678 5.7381773 6.61415 5.651963 6.0485625 6.3205113 5.9329486
0.078078076 5.9361477 5.7863216 5.6176643 6.320605 5.7397633 5.9699936 5.6240306 6.324229 5.871018 5.591641 5.7278666 5.6814504 6.6230893 5.853471 5.737394 5.9232373 5.847935 5.6619577 6.6966357 5.817519 5.6614537 6.702603 5.6260886 5.811839 6.332248 5.8768272 5.812451 5.7002215 5.848219 6.635141 5.705995 6.63878 5.610813 5.8374457 6.68038 5.8201227 6.6765804 5.6128445 6.3760815 5.8337874 6.089587 5.836014 5.8682547 5.7063 5.774509 6.6575804 5.687398 6.086958 6.360892 5.970931
0.07907908 5.9733176 5.8221645 5.652336 6.3597207 5.7751665 6.0074005 5.6583457 6.3634005 5.907325 5.6258492 5.7632656 5.7164655 6.665325 5.889758 5.7735133 5.9602017 5.884313 5.6967244 6.7396708 5.8538575 5.6962233 6.745807 5.6605344 5.8478284 6.371611 5.913454 5.8484077 5.7353334 5.884563 6.677489 5.74107 6.681156 5.6451535 5.873899 6.7234344 5.85641 6.719481 5.647137 6.4159374 5.869878 6.127423 5.87221 5.9047494 5.7413745 5.8102818 6.7003474 5.7222886 6.1247554 6.4006457 6.0083385
0.08008008 6.0099163 5.857452 5.686466 6.398208 5.810015 6.044236 5.69212 6.401942 5.943068 5.659521 5.79811 5.7509317 6.706906 5.9254794 5.809077 5.996599 5.9201202 5.730948 6.7820263 5.8896394 5.7304463 6.7883415 5.6944366 5.8832593 6.4103484 5.949523 5.8838067 5.769896 5.9203453 6.719172 5.7755847 6.722865 5.678948 5.9097786 6.765822 5.892138 6.761709 5.6808844 6.4551625 5.9054136 6.1646657 5.907846 5.9406786 5.775897 5.8455024 6.742454 5.7566295 6.161957 6.439775 6.045179
0.08108108 6.045942 5.892185 5.720055 6.436069 5.844312 6.0805025 5.7253566 6.4398594 5.9782495 5.692665 5.8324103 5.784859 6.747841 5.960636 5.8440876 6.0324383 5.95536 5.7646284 6.8237076 5.9248595 5.764133 6.8302016 5.7277994 5.918138 6.4484715 5.985033 5.918648 5.803913 5.955566 6.7602005 5.8095427 6.763918 5.7122045 5.9451003 6.8075504 5.9273105 6.8032727 5.7141 6.4937572 5.9404 6.201319 5.942929 5.9760466 5.8098717 5.8801756 6.783906 5.7904263 6.1985717 6.4782834 6.0814524
0.082082085 6.081399 5.9263716 5.7531114 6.4733105 5.878064 6.116201 5.7580566 6.4771504 6.012872 5.7252755 5.866163 5.8182416 6.7881246 5.9952335 5.8785524 6.067715 5.990044 5.7977715 6.86473 5.95953 5.797282 6.871397 5.7606263 5.952464 6.4859753 6.0199847 5.9529343 5.8373895 5.990225 6.8005776 5.84295 6.8043156 5.744932 5.9798594 6.848623 5.961925 6.844176 5.746776 6.5317326 5.974842 6.237388 5.977454 6.010856 5.843307 5.914296 6.8246984 5.823684 6.234599 6.516172 6.1171584
0.083083086 6.11629 5.9600067 5.7856326 6.5099316 5.9112687 6.1513343 5.790222 6.513825 6.046942 5.757359 5.8993764 5.8510857 6.827766 6.0292735 5.9124684 6.102444 6.0241647 5.830381 6.905072 5.9936476 5.8298974 6.911925 5.79292 5.9862423 6.522867 6.054383 5.9866705 5.8703246 6.024334 6.8403025 5.875799 6.8440657 5.777123 6.0140615 6.8890357 5.995993 6.8844175 5.7789264 6.5690866 6.008738 6.272873 6.011431 6.045111 5.876199 5.947875 6.8648434 5.856403 6.270044 6.553449 6.152306
0.084084086 6.1506224 5.993098 5.8176255 6.5459404 5.9439344 6.185908 5.8218584 6.549883 6.0804615 5.7889214 5.9320517 5.8833966 6.8667626 6.06276 5.94584 6.136614 6.0577316 5.8624573 6.944759 6.027213 5.86198 6.9517975 5.8246837 6.0194793 6.559154 6.088231 6.0198565 5.902724 6.057888 6.8793817 5.908112 6.88316 5.808788 6.0477095 6.928797 6.029509 6.9240055 5.810549 6.6058235 6.0420947 6.3077755 6.0448585 6.078814 5.908559 5.9809117 6.9043403 5.88859 6.304906 6.590113 6.186896
0.08508509 6.184393 6.025649 5.849089 6.5813413 5.9760647 6.2199197 5.852969 6.58533 6.1134295 5.8199615 5.964189 5.915174 6.9051228 6.0956993 5.978669 6.1702347 6.0907474 5.8940034 6.983784 6.060237 5.8935385 6.9910088 5.8559227 6.052171 6.594832 6.12153 6.0525007 5.9345875 6.0908914 6.917816 5.9398775 6.921613 5.839926 6.0808096 6.967909 6.062481 6.9629393 5.8416424 6.641947 6.074907 6.3421025 6.077743 6.1119666 5.940382 6.013405 6.9431868 5.920247 6.339196 6.6261725 6.220927
0.08608609 6.217608 6.057656 5.8800254 6.6161327 6.0076575 6.253377 5.8835545 6.6201687 6.1458545 5.850485 5.9957924 5.9464235 6.942845 6.1280932 6.010962 6.203305 6.1232123 5.92502 7.022157 6.092715 5.9245696 7.02957 5.886636 6.084323 6.6299133 6.1542854 6.0846066 5.9659214 6.1233506 6.955611 5.971098 6.959424 5.870544 6.113357 7.006378 6.0949106 7.0012264 5.8722124 6.677462 6.1071835 6.375863 6.110083 6.144573 5.971673 6.045366 6.981398 5.951371 6.372912 6.661632 6.2544036
0.08708709 6.2502694 6.08913 5.9104395 6.6503215 6.038718 6.28628 5.91362 6.6544003 6.177737 5.8804884 6.026866 5.9771447 6.9799347 6.1599402 6.042715 6.2358336 6.15513 5.9555163 7.059874 6.1246576 5.9550815 7.0674787 5.916829 6.11594 6.6643944 6.1864986 6.1161714 5.9967284 6.155267 6.992767 6.001783 6.996596 5.9006414 6.1453643 7.0442004 6.126801 7.038869 5.9022684 6.7123723 6.138927 6.4090495 6.1418858 6.1766367 6.002439 6.0767903 7.0189667 5.9819736 6.406057 6.6964893 6.28733
0.08808809 6.2823777 6.1200714 5.9403343 6.6839113 6.069253 6.3186383 5.9431667 6.6880317 6.2090826 5.9099836 6.0574136 6.007344 7.0163918 6.1912503 6.0739384 6.267819 6.186508 5.9854913 7.096947 6.156062 5.9850698 7.1047435 5.9465027 6.1470246 6.698282 6.218172 6.1472025 6.0270047 6.1866403 7.029286 6.0319324 7.0331287 5.93022 6.1768284 7.081388 6.158159 7.075865 5.931805 6.746683 6.1701365 6.4416714 6.173155 6.2081594 6.0326777 6.107685 7.0558996 6.0120544 6.438639 6.7307506 6.3197136
0.08908909 6.313944 6.150484 5.9697123 6.716905 6.099263 6.3504457 5.9721985 6.7210717 6.239889 5.938966 6.087432 6.037021 7.0522194 6.222024 6.10463 6.299264 6.217348 6.0149503 7.1333723 6.1869326 6.014546 7.141365 5.975659 6.177579 6.731581 6.2493143 6.177702 6.0567627 6.217476 7.0651736 6.06155 7.069027 5.9592867 6.2077527 7.1179376 6.1889806 7.1122274 5.9608283 6.780394 6.2008176 6.473734 6.2038903 6.23915 6.0623937 6.1380525 7.0921993 6.041614 6.470659 6.764423 6.35155
0.09009009 6.344967 6.1803665 5.998577 6.7493105 6.1287503 6.381712 6.0007186 6.7535143 6.2701645 5.9674444 6.116934 6.0661798 7.087426 6.2522645 6.134794 6.330172 6.247652 6.0438957 7.169159 6.217272 6.0435047 7.177349 6.004304 6.207606 6.7642946 6.279919 6.2076716 6.0860014 6.2477765 7.100435 6.090643 7.104302 5.9878426 6.2381415 7.1538577 6.219273 7.147956 5.9893427 6.8135085 6.2309713 6.505237 6.2340994 6.2696004 6.0915875 6.167895 7.127869 6.07066 6.502121 6.7975025 6.3828425
0.09109109 6.375446 6.2097244 6.0269284 6.7811227 6.1577206 6.412437 6.0287337 6.785369 6.2999125 5.995417 6.1459136 6.0948253 7.1220126 6.281979 6.1644335 6.360549 6.2774205 6.0723305 7.204309 6.2470856 6.071955 7.212698 6.0324416 6.23711 6.7964253 6.3099966 6.2371225 6.114725 6.277547 7.1350737 6.1192064 7.1389484 6.0158873 6.2680054 7.189146 6.2490373 7.183053 6.0173497 6.8460345 6.260596 6.5361867 6.2637815 6.2995234 6.120271 6.197218 7.162917 6.099193 6.53303 6.830001 6.4136004
0.09209209 6.40539 6.238563 6.05477 6.8123546 6.186173 6.4426227 6.05624 6.816636 6.3291326 6.0228887 6.174382 6.1229615 7.1559796 6.311162 6.193548 6.390391 6.3066664 6.100255 7.238833 6.2763734 6.099901 7.247419 6.060067 6.266095 6.8279786 6.339545 6.266049 6.142933 6.3067856 7.169083 6.147249 7.172972 6.0434318 6.2973356 7.223807 6.278281 7.2175207 6.0448537 6.877974 6.2897034 6.566583 6.2929406 6.328918 6.148437 6.2260194 7.197341 6.127214 6.563385 6.861918 6.443816
0.09309309 6.4348006 6.266883 6.0821085 6.8430076 6.2141137 6.4722776 6.083245 6.8473215 6.357831 6.049863 6.2023325 6.1505876 7.1893277 6.339823 6.2221475 6.4197073 6.3353777 6.127678 7.2727227 6.30514 6.1273403 7.2815137 6.08719 6.2945633 6.8589563 6.368572 6.2944574 6.17063 6.3354974 7.202482 6.1747737 7.2063813 6.0704713 6.32614 7.2578526 6.307 7.2513666 6.071856 6.9093347 6.318288 6.596432 6.3215795 6.35779 6.176097 6.254305 7.231145 6.154731 6.593193 6.8932605 6.473505
0.0940941 6.4636793 6.294691 6.108939 6.8730807 6.241549 6.5013995 6.10975 6.877427 6.38601 6.0763392 6.2297783 6.17771 7.222067 6.367965 6.250229 6.4484963 6.363576 6.1545963 7.3059945 6.333391 6.1542773 7.314982 6.1138163 6.3225136 6.889364 6.3970785 6.322353 6.1978183 6.3636904 7.2352653 6.2017817 7.239171 6.0970154 6.354428 7.2912803 6.3352046 7.2845917 6.098359 6.940111 6.34636 6.6257377 6.3497033 6.3861394 6.203248 6.282081 7.264337 6.1817427 6.622459 6.9240236 6.502662
0.0950951 6.4920297 6.321984 6.1352725 6.9025817 6.268475 6.5299935 6.135759 6.9069624 6.413673 6.1023273 6.256713 6.204328 7.2542 6.3955913 6.2777963 6.4767623 6.3912516 6.1810164 7.338643 6.3611245 6.1807146 7.347836 6.139942 6.3499556 6.9192 6.4250655 6.3497367 6.224508 6.3913593 7.267438 6.228278 7.2713494 6.1230607 6.382194 7.3240967 6.3628936 7.3172016 6.1243663 6.9703145 6.373917 6.6545053 6.377312 6.4139686 6.2298956 6.309344 7.296914 6.2082543 6.65118 6.9542203 6.531291
0.0960961 6.5198565 6.34877 6.1611085 6.931515 6.294903 6.5580645 6.1612744 6.935923 6.440826 6.1278234 6.2831473 6.230446 7.285728 6.422704 6.3048534 6.504511 6.4184065 6.206941 7.370678 6.388346 6.2066607 7.3800755 6.1655726 6.3768883 6.948474 6.4525414 6.3766084 6.2506914 6.4185176 7.2990026 6.254265 7.302924 6.1486135 6.4094453 7.356299 6.3900714 7.3492026 6.1498814 6.999942 6.4009604 6.6827307 6.404414 6.4412875 6.2560444 6.336101 7.328888 6.2342706 6.679369 6.9838524 6.559396
0.0970971 6.547163 6.3750496 6.1864505 6.959882 6.320828 6.5856123 6.1863003 6.9643207 6.4674654 6.1528354 6.309079 6.256071 7.3166556 6.4493055 6.331405 6.531742 6.4450545 6.232375 7.4020977 6.415061 6.2321105 7.411706 6.1907153 6.403321 6.9771857 6.479505 6.4029803 6.27638 6.445158 7.329965 6.2797475 7.333888 6.173676 6.4361854 7.3878984 6.4167404 7.380598 6.174909 7.0290055 6.427495 6.710427 6.4310074 6.4680934 6.281692 6.3623548 7.360255 6.2597904 6.7070203 7.0129194 6.586982
0.0980981 6.5739517 6.400829 6.2113004 6.9876876 6.346258 6.6126437 6.210838 6.992153 6.4936013 6.177359 6.3345156 6.281198 7.3469815 6.4754 6.3574495 6.5584593 6.4711933 6.257319 7.432913 6.4412704 6.257075 7.442729 6.2153654 6.429248 7.005341 6.505957 6.428851 6.3015714 6.4712873 7.3603277 6.304726 7.3642583 6.198251 6.462417 7.4188952 6.442907 7.4113884 6.199448 7.057503 6.4535246 6.7375903 6.457099 6.49439 6.306845 6.388109 7.39102 6.2848206 6.734142 7.0414286 6.614051
0.0990991 6.6002274 6.4261093 6.2356615 7.014937 6.3712006 6.639161 6.2348957 7.0194263 6.5192304 6.2014055 6.3594556 6.3058395 7.376716 6.5009937 6.3829937 6.5846663 6.496825 6.2817764 7.463126 6.4669743 6.2815537 7.4731483 6.23953 6.454678 7.0329494 6.531909 6.454224 6.326269 6.496913 7.3900943 6.329202 7.3940296 6.222345 6.4881434 7.449293 6.468566 7.44158 6.2235055 7.0854397 6.4790525 6.764229 6.482687 6.5201845 6.3315105 6.413366 7.421193 6.3093634 6.760736 7.0693755 6.640602
0.1001001 6.6259904 6.4508934 6.259536 7.0416307 6.3956494 6.6651607 6.258473 7.046142 6.5443654 6.224974 6.3839054 6.329993 7.4058633 6.5260873 6.408037 6.610363 6.521953 6.305755 7.492745 6.4921803 6.3055463 7.5029774 6.263215 6.479613 7.0600014 6.557359 6.4791036 6.3504806 6.5220323 7.419269 6.3531847 7.423215 6.245955 6.513367 7.479096 6.4937334 7.471174 6.247084 7.1128197 6.5040774 6.790343 6.5077834 6.5454755 6.355688 6.438129 7.4507713 6.333417 6.786808 7.096778 6.6666446
0.1011011 6.6512465 6.4751854 6.2829275 7.0677733 6.4196124 6.6906586 6.2815685 7.072308 6.5690017 6.2480674 6.4078684 6.3536596 7.43442 6.5506845 6.432592 6.635561 6.5465813 6.3292456 7.5217676 6.5168905 6.329063 7.53221 6.28642 6.5040593 7.0865083 6.58231 6.5034904 6.3742075 6.5466523 7.44786 6.3766737 7.451803 6.2690864 6.538095 7.508313 6.5184035 7.5001836 6.270186 7.1396465 6.5286117 6.815938 6.532383 6.5702686 6.379377 6.4624 7.4797645 6.3569903 6.8123627 7.123632 6.692177
0.1021021 6.675999 6.4989834 6.3058414 7.0933733 6.443095 6.7156487 6.3041945 7.097927 6.5931463 6.27069 6.431345 6.3768477 7.4623957 6.5747867 6.456648 6.660254 6.570715 6.3522663 7.550202 6.5411143 6.3521 7.560851 6.3091455 6.528014 7.112472 6.606763 6.5273886 6.3974495 6.570774 7.475865 6.3996744 7.4798145 6.291747 6.562325 7.5369377 6.5425816 7.528603 6.2928114 7.165923 6.552648 6.841014 6.556491 6.5945654 6.4025865 6.486185 7.508166 6.380087 6.837397 7.149937 6.7172046
0.1031031 6.7002516 6.5223002 6.328279 7.118428 6.466098 6.740138 6.326345 7.1229987 6.6168013 6.2928452 6.4543395 6.399558 7.489795 6.5984006 6.480216 6.684448 6.594359 6.374809 7.5780525 6.564842 6.3746657 7.5889144 6.3314037 6.551483 7.1378965 6.630731 6.550803 6.4202123 6.5944033 7.503292 6.422193 7.507242 6.3139343 6.5860643 7.564987 6.5662723 7.5564384 6.3149657 7.191653 6.576191 6.86558 6.580114 6.618374 6.425316 6.5094833 7.5359926 6.4027057 6.8619213 7.1757026 6.7417264
0.1041041 6.7240043 6.5451336 6.350242 7.142941 6.4886236 6.764124 6.348031 7.147531 6.6399703 6.314535 6.476857 6.421793 7.51662 6.6215262 6.5033 6.70815 6.6175103 6.3968854 7.605318 6.588083 6.3967595 7.6163917 6.3531866 6.574474 7.162789 6.654204 6.573737 6.4425006 6.6175394 7.5301404 6.444222 7.5340943 6.335656 6.6093144 7.5924554 6.589474 7.5836987 6.3366547 7.2168455 6.599249 6.8896375 6.603254 6.641691 6.447572 6.5323033 7.563247 6.424851 6.885935 7.200928 6.7657557
0.1051051 6.7472634 6.567488 6.3717356 7.1669197 6.5106764 6.78762 6.3692527 7.1715264 6.662656 6.3357635 6.4989 6.4435563 7.54287 6.6441684 6.5259004 6.731355 6.6401763 6.4184957 7.63201 6.6108446 6.418387 7.643298 6.3745046 6.596987 7.1871457 6.677194 6.5961957 6.464315 6.6401877 7.556419 6.465772 7.5603757 6.3569083 6.6320853 7.619351 6.6121964 7.6103873 6.35788 7.241492 6.621818 6.913184 6.6259093 6.6645246 6.4693556 6.554642 7.589921 6.446531 6.909439 7.225624 6.7892876
0.1061061 6.7700343 6.589364 6.3927603 7.1903667 6.5322633 6.810624 6.3900065 7.1949906 6.68486 6.35653 6.5204697 6.4648533 7.5685534 6.666331 6.5480213 6.7540755 6.66236 6.43964 7.6581306 6.633122 6.4395514 7.6696315 6.3953567 6.619019 7.210977 6.6997046 6.618178 6.48566 6.6623554 7.582129 6.4868474 7.5860906 6.3777 6.654369 7.64568 6.6344385 7.636499 6.3786407 7.2656054 6.6439075 6.936232 6.6480913 6.686876 6.4906673 6.5765076 7.616026 6.467743 6.9324436 7.249784 6.812328
0.10710711 6.792318 6.610769 6.4133234 7.2132907 6.5533805 6.833138 6.41031 7.217924 6.7065935 6.376843 6.541571 6.485686 7.5936756 6.6880155 6.5696673 6.7763095 6.684065 6.4603224 7.6836867 6.654929 6.4602537 7.6953955 6.4157515 6.6405854 7.2342825 6.7217336 6.6396875 6.506535 6.684038 7.607276 6.5074487 7.611238 6.39803 6.6761765 7.6714373 6.6562085 7.6620493 6.398943 7.289195 6.6655173 6.958777 6.6697984 6.70875 6.5115128 6.5979004 7.6415734 6.488492 6.9549494 7.2734203 6.8348794
0.10810811 6.814117 6.6317005 6.433426 7.235686 6.57404 6.8551693 6.4301534 7.2403307 6.727852 6.396703 6.5622063 6.506056 7.618239 6.7092266 6.5908394 6.7980633 6.7052946 6.4805546 7.708677 6.6762614 6.480499 7.720603 6.435689 6.661681 7.2570662 6.743289 6.6607356 6.526949 6.705242 7.6318655 6.527585 7.635833 6.417907 6.6975083 7.6966414 6.6775002 7.687041 6.418792 7.3122487 6.686651 6.98083 6.6910315 6.7301455 6.531901 6.6188273 7.6665573 6.5087786 6.976961 7.2965326 6.8569436
0.10910911 6.8354363 6.65217 6.4530687 7.257562 6.594235 6.8767185 6.4495463 7.262217 6.748642 6.416112 6.5823784 6.5259657 7.642244 6.7299733 6.6115384 6.8193336 6.7260523 6.500326 7.733114 6.69712 6.500292 7.745251 6.455169 6.6823125 7.279329 6.7643695 6.6813145 6.5469017 6.7259774 7.6559 6.5472527 7.659869 6.4373302 6.7183704 7.721284 6.6983256 7.711477 6.438186 7.33478 6.7073135 7.0023913 6.7118025 6.7510753 6.5518265 6.639287 7.690984 6.528609 6.9984765 7.319125 6.8785253
0.11011011 6.85628 6.672175 6.472257 7.278923 6.613976 6.8977857 6.468488 7.2835865 6.768965 6.4350786 6.6020947 6.5454187 7.665703 6.7502437 6.631778 6.840131 6.746342 6.519649 7.7569904 6.717516 6.51963 7.7693424 6.4741993 6.7024794 7.3010855 6.784984 6.7014337 6.5664034 6.746238 7.6793833 6.5664573 7.6833553 6.456303 6.738762 7.745377 6.7186866 7.7353563 6.4571333 7.3567934 6.727505 7.023462 6.7321067 6.7715364 6.5712976 6.659285 7.7148623 6.5479875 7.0195045 7.3412013 6.8996277
0.11111111 6.876647 6.6917224 6.490994 7.299771 6.633266 6.9183817 6.486988 7.304442 6.788828 6.453598 6.621349 6.5644226 7.688613 6.770054 6.6515474 6.8604536 6.7661643 6.5385265 7.7803216 6.7374506 6.5385222 7.7928824 6.492782 6.72219 7.322327 6.805133 6.7210994 6.585446 6.766033 7.702319 6.5852017 7.7062974 6.47483 6.7586927 7.7689223 6.738583 7.758695 6.4756336 7.378294 6.7472315 7.0440445 6.75195 6.7915263 6.5903125 6.678824 7.738191 6.5669155 7.0400496 7.3627615 6.9202523
0.11211211 6.896547 6.710809 6.5092807 7.3201094 6.652103 6.9385066 6.5050445 7.3247867 6.8082285 6.471676 6.640158 6.5829787 7.7109785 6.789403 6.6708584 6.880309 6.7855234 6.556958 7.8031116 6.756924 6.556969 7.815884 6.51092 6.741447 7.343063 6.824816 6.7403083 6.6040397 6.7853627 7.724715 6.6034894 7.728697 6.4929104 6.7781606 7.79192 6.7580247 7.781487 6.493691 7.399274 6.7664933 7.0641465 6.771335 6.8110642 6.6088815 6.6979094 7.7609773 6.5853944 7.0601096 7.383818 6.940409
0.11311311 6.9159803 6.729445 6.5271263 7.3399386 6.670498 6.958163 6.5226607 7.344623 6.8271728 6.4893193 6.658511 6.601086 7.7328105 6.808301 6.689713 6.8996983 6.804428 6.5749516 7.825358 6.7759385 6.574974 7.8383436 6.528618 6.760251 7.3632946 6.8440437 6.7590675 6.622186 6.80423 7.7465763 6.621326 7.750554 6.510555 6.797175 7.8143826 6.7770095 7.803735 6.51131 7.4197545 6.785293 7.083773 6.7902675 6.830139 6.6270022 6.716542 7.7832265 6.603429 7.079694 7.4043646 6.9600945
0.11411411 6.9349527 6.7476315 6.5445285 7.3592734 6.688451 6.977353 6.5398436 7.3639603 6.84567 6.5065303 6.676427 6.6187515 7.754104 6.8267365 6.7081137 6.918624 6.8228745 6.592502 7.8470674 6.7945023 6.592544 7.8602705 6.545876 6.7786036 7.383026 6.862817 6.77738 6.6398907 6.822644 7.7678995 6.638712 7.7718797 6.5277596 6.815731 7.8363013 6.7955384 7.825455 6.5284915 7.439722 6.8036394 7.102922 6.8087487 6.8487577 6.6446815 6.7347255 7.804939 6.6210246 7.0988007 7.424409 6.979314
0.11511511 6.9534607 6.7653704 6.56149 7.378106 6.7059646 6.996082 6.5565896 7.3827944 6.8637223 6.523311 6.693894 6.6359777 7.77487 6.844729 6.726068 6.9370875 6.840868 6.6096225 7.868249 6.8126173 6.609675 7.881661 6.5626984 6.796514 7.40226 6.8811383 6.79525 6.657152 6.8406005 7.788698 6.655652 7.792684 6.5445304 6.833836 7.8576975 6.813618 7.846641 6.545236 7.459194 6.821529 7.1215954 6.826782 6.866928 6.6619205 6.752466 7.8261185 6.6381803 7.117436 7.4439554 6.998069
0.116116114 6.971517 6.782671 6.578017 7.396445 6.723039 7.014357 6.5729084 7.401137 6.8813205 6.539662 6.7109227 6.6527696 7.795111 6.86227 6.7435703 6.9550977 6.8584137 6.626312 7.888902 6.8302813 6.6263766 7.902527 6.5790935 6.8139834 7.4210067 6.8990097 6.8126774 6.673977 6.858106 7.808966 6.6721497 7.8129544 6.5608716 6.851496 7.8785615 6.8312564 7.867304 6.5615554 7.478165 6.8389654 7.1398087 6.844371 6.88465 6.6787243 6.769762 7.8467755 6.6549053 7.1356034 7.4630084 7.0163684
0.117117114 6.9891233 6.799527 6.594114 7.414294 6.739683 7.0321774 6.5888004 7.4189897 6.8984814 6.555587 6.727516 6.669128 7.814826 6.879369 6.7606325 6.972656 6.8755145 6.642571 7.9090357 6.84751 6.6426506 7.922872 6.595054 6.8310146 7.4392633 6.916435 6.8296685 6.6903696 6.8751726 7.8287153 6.6882095 7.8327084 6.5767837 6.868713 7.8989067 6.848452 7.887444 6.577449 7.496645 6.8559623 7.1575494 6.861522 6.9019294 6.695092 6.78662 7.866906 6.671194 7.1533074 7.4815664 7.0342145
0.118118115 7.0062737 6.8159485 6.6097813 7.4316583 6.7558994 7.049543 6.60427 7.436348 6.915205 6.5710936 6.743678 6.6850557 7.8340297 6.8960276 6.7772503 6.989765 6.8921723 6.658408 7.9286513 6.8642936 6.658497 7.9427004 6.6105957 6.8476114 7.4570327 6.9334207 6.846228 6.7063327 6.8917866 7.8479533 6.7038336 7.8519483 6.5922728 6.8854885 7.9187355 6.8652077 7.9070687 6.5929117 7.514636 6.87251 7.1748357 6.8782315 6.918768 6.7110333 6.8030453 7.886523 6.687059 7.1705484 7.4996448 7.0516047
0.11911912 7.022985 6.831936 6.625022 7.448538 6.771689 7.0664644 6.6193194 7.453228 6.931492 6.586185 6.7594094 6.7005587 7.852716 6.9122458 6.7934384 7.0064254 6.9083934 6.6738224 7.947755 6.880642 6.673924 7.962013 6.625711 6.8637753 7.4743195 6.9499674 6.862355 6.721865 6.9079657 7.8666735 6.719024 7.870674 6.607341 6.9018283 7.9380484 6.8815293 7.9261847 6.6079574 7.5321364 6.8886185 7.1916614 6.89451 6.9351687 6.7265453 6.8190384 7.905628 6.702498 7.187332 7.517233 7.068545
0.12012012 7.039253 6.847498 6.6398406 7.464939 6.787054 7.0829444 6.6339564 7.4696236 6.9473486 6.6008587 6.7747154 6.71564 7.8708963 6.928037 6.8091908 7.0226483 6.9241815 6.688821 7.9663463 6.8965616 6.68893 7.980818 6.6404114 6.8795133 7.4911265 6.966078 6.878058 6.7369766 6.923706 7.8848953 6.733784 7.8888974 6.621992 6.917735 7.956852 6.8974123 7.944788 6.622589 7.5491576 6.9042897 7.208028 6.910358 6.9511337 6.7416396 6.8346 7.9242187 6.7175126 7.203663 7.5343423 7.085043
0.12112112 7.0550838 6.862629 6.654243 7.480867 6.8020005 7.0989823 6.648175 7.4855485 6.9627767 6.6151237 6.789598 6.7302995 7.88857 6.943392 6.8245087 7.038426 6.9395337 6.7034035 7.984442 6.9120502 6.703525 7.99912 6.654693 6.8948245 7.5074635 6.981757 6.893336 6.7516665 6.939015 7.9026103 6.748121 7.906612 6.636227 6.9332113 7.975152 6.912878 7.962891 6.6368017 7.5656962 6.9195285 7.223947 6.9257755 6.96667 6.7563114 6.849738 7.942311 6.7321115 7.2195454 7.550976 7.101095
0.122122124 7.0704784 6.8773437 6.668229 7.496324 6.816534 7.1145835 6.6619864 7.501002 6.977777 6.6289816 6.8040633 6.744545 7.905746 6.9583206 6.839407 7.053775 6.954462 6.7175756 8.002038 6.9271097 6.7177052 8.016917 6.6685634 6.9097133 7.5233335 6.997009 6.9081945 6.765941 6.953893 7.919823 6.7620378 7.9238358 6.650049 6.948259 7.992948 6.927911 7.9804926 6.6506042 7.5817623 6.9343357 7.239422 6.940771 6.981779 6.770565 6.864454 7.959902 6.7462926 7.2349753 7.567138 7.116712
0.123123124 7.0854406 6.8916345 6.681802 7.511311 6.8306527 7.129751 6.6753883 7.515984 6.992359 6.642431 6.818115 6.7583756 7.922425 6.9728317 6.8538775 7.0686874 6.9689612 6.7313414 8.019131 6.941751 6.7314773 8.034227 6.6820264 6.9241886 7.538727 7.0118365 6.922636 6.7798 6.968347 7.936544 6.7755322 7.940563 6.663467 6.9628854 8.010248 6.942522 7.997601 6.6640015 7.5973625 6.9487157 7.25445 6.955347 6.996471 6.7844043 6.878755 7.9769974 6.7600656 7.2499614 7.582824 7.131893
0.124124125 7.0999813 6.9055104 6.694964 7.5258374 6.844364 7.1444907 6.688388 7.530501 7.006525 6.655481 6.831753 6.7717967 7.938614 6.9869165 6.8679285 7.083172 6.9830413 6.7447014 8.035739 6.9559727 6.744844 8.051042 6.6950827 6.938246 7.553662 7.0262403 6.9366684 6.7932534 6.982376 7.9527774 6.7886147 7.956802 6.676477 6.977093 8.027062 6.956719 8.014222 6.6769934 7.6124887 6.9626727 7.2690334 6.969503 7.01073 6.7978387 6.8926373 7.993597 6.773427 7.264509 7.598052 7.1466417
0.12512513 7.114092 6.918977 6.7077236 7.5399017 6.857672 7.158806 6.700988 7.544558 7.0202785 6.6681323 6.8449793 6.784811 7.954317 7.0005846 6.881564 7.097231 6.996706 6.757659 8.051864 6.9697747 6.75781 8.067369 6.707739 6.9518957 7.5681357 7.040229 6.9502864 6.806293 6.99599 7.968523 6.801285 7.972553 6.689086 6.9908814 8.0433855 6.9704986 8.0303545 6.6895847 7.6271563 6.9762077 7.283187 6.9832473 7.024579 6.810866 6.9061074 8.009717 6.7863865 7.2786226 7.612814 7.1609635
0.12612613 7.127786 6.9320292 6.72008 7.553508 6.870571 7.1726913 6.7131934 7.558159 7.0336156 6.6803923 6.8578024 6.797422 7.969538 7.013842 6.894787 7.1108694 7.0099554 6.770223 8.067502 6.98317 6.770375 8.083213 6.719995 6.965134 7.5821576 7.0538025 6.963503 6.8189325 7.009182 7.983791 6.8135457 7.9878263 6.7012973 7.0042644 8.059224 6.9838657 8.046008 6.701777 7.641361 6.989329 7.296905 6.996584 7.0380173 6.8234906 6.9191756 8.025349 6.798945 7.2923 7.6271152 7.1748624
0.12712713 7.1410646 6.9446836 6.7320347 7.5666666 6.883075 7.186167 6.7250037 7.57131 7.046552 6.6922555 6.8702245 6.8096356 7.9842806 7.0266886 6.9075994 7.124087 7.0227923 6.782388 8.082669 6.9961524 6.782551 8.098588 6.731858 6.9779687 7.595722 7.0669646 6.9763126 6.831172 7.021971 7.998582 6.8254023 8.0026245 6.7131143 7.017232 8.074587 6.996827 8.061184 6.7135735 7.6551123 7.002033 7.3101926 7.0095134 7.051047 6.8357134 6.931834 8.040503 6.811096 7.305548 7.6409683 7.18834
0.12812813 7.153927 6.956933 6.7435985 7.5793757 6.895184 7.199221 6.736425 7.584011 7.059081 6.703735 6.8822465 6.821453 7.998548 7.039128 6.920011 7.1368885 7.0352235 6.794165 8.097366 7.008734 6.794327 8.113483 6.7433267 6.9904027 7.60884 7.079718 6.988724 6.843014 7.0343447 8.0129 6.8368587 8.0169525 6.724538 7.0297995 8.089477 7.0093865 8.075889 6.72498 7.6684093 7.014332 7.3230553 7.0220337 7.0636673 6.847542 6.944093 8.055181 6.822863 7.3183737 7.6543655 7.201399
0.12912913 7.1663814 6.9687824 6.7547674 7.591645 6.9069033 7.2118673 6.747458 7.596262 7.071207 6.7148285 6.8938746 6.8328767 8.012345 7.051161 6.9320126 7.149286 7.047247 6.805555 8.11159 7.020914 6.8057194 8.127911 6.7544065 7.0024414 7.621514 7.0920725 7.0007434 6.8544636 7.0463166 8.026755 6.847916 8.03081 6.7355757 7.04196 8.103897 7.0215383 8.090126 6.735999 7.681257 7.026221 7.335491 7.034157 7.075885 6.858979 6.955957 8.069394 6.834232 7.330769 7.6673207 7.214046
0.13013013 7.178426 6.9802375 6.765546 7.6034675 6.918231 7.224102 6.7581096 7.608075 7.0829425 6.725543 6.9051104 6.8439116 8.0256815 7.062801 6.94362 7.161274 7.0588756 6.8165555 8.125355 7.0326915 6.8167267 8.141874 6.7651024 7.014085 7.6337442 7.1040244 7.012367 6.8655214 7.057886 8.040141 6.858582 8.044211 6.746224 7.0537233 8.1178465 7.0332975 8.103896 6.746636 7.693668 7.037707 7.3475113 7.0458884 7.0877085 6.8700256 6.967421 8.08314 6.845216 7.3427544 7.679826 7.2262816
0.13113113 7.190071 6.991303 6.7759466 7.6148534 6.929174 7.235933 6.768381 7.619451 7.0942836 6.7358766 6.915961 6.8545585 8.038555 7.0740385 6.954833 7.1728506 7.0701036 6.827183 8.13866 7.0440774 6.82735 8.15538 6.7754154 7.025338 7.645538 7.115576 7.0236015 6.876197 7.069057 8.053077 6.868853 8.057149 6.756499 7.0650926 8.131341 7.044659 8.117212 6.7568865 7.7056317 7.0487933 7.3591156 7.057219 7.099132 6.8806868 6.9784975 8.096431 6.855812 7.354321 7.6918983 7.2381096
0.13213213 7.2013187 7.0019755 6.785957 7.625811 6.9397354 7.247365 6.778274 7.6303897 7.105231 6.7458367 6.9264226 6.8648257 8.05097 7.084889 6.965651 7.1840334 7.08094 6.837427 8.15151 7.055072 6.837596 8.168429 6.785351 7.036204 7.6568995 7.1267357 7.034449 6.886484 7.0798388 8.065554 6.8787355 8.069634 6.766389 7.0760727 8.144375 7.055635 8.130072 6.76676 7.717161 7.059487 7.3703065 7.068167 7.1101665 6.890964 6.989187 8.109259 6.8660264 7.3654737 7.7035313 7.2495317
0.13313313 7.212172 7.012273 6.7955976 7.636334 6.9499183 7.2583942 6.787793 7.640904 7.115793 6.755425 6.936504 6.8747134 8.062936 7.0953465 6.9760847 7.194816 7.091389 6.8472953 8.163916 7.065677 6.847469 8.181028 6.794911 7.046687 7.66783 7.1375036 7.0449157 6.896396 7.0902243 8.077581 6.88824 8.081672 6.7759047 7.086663 8.156961 7.066221 8.142486 6.7762604 7.728256 7.0697823 7.3810916 7.0787253 7.1208076 6.9008613 6.999491 8.121633 6.8758597 7.3762207 7.71473 7.260558
0.13413413 7.222627 7.0221806 6.804856 7.6464334 6.959726 7.269034 6.796942 7.6509924 7.125978 6.7646446 6.94621 6.8842254 8.074458 7.105417 6.9861293 7.205204 7.101447 6.856795 8.175873 7.0759034 6.856965 8.193182 6.8040996 7.056791 7.678335 7.147889 7.055004 6.9059305 7.1002254 8.089163 6.8973637 8.093266 6.785049 7.096868 8.169094 7.076421 8.15445 6.7853923 7.7389274 7.0796947 7.3914676 7.0889015 7.131067 6.9103856 7.0094194 8.133565 6.8853216 7.3865604 7.7255054 7.2711864
0.13513513 7.2326984 7.031713 6.813746 7.6561155 6.969161 7.279281 6.8057265 7.660655 7.1357775 6.773499 6.955538 6.893365 8.085532 7.115109 6.9957986 7.2152047 7.1111264 6.8659286 8.18739 7.0857463 6.866097 8.204894 6.8129206 7.066515 7.688413 7.157889 7.0647187 6.9150906 7.1098433 8.100303 6.906107 8.104415 6.793829 7.1066923 8.180786 7.0862465 8.165974 6.794154 7.7491727 7.0892186 7.401448 7.098696 7.1409426 6.919537 7.0189657 8.14505 6.894412 7.3965034 7.735857 7.281423
0.13613613 7.242387 7.0408716 6.822267 7.6653743 6.9782305 7.2891417 6.814148 7.6699038 7.1452003 6.781993 6.9645 6.9021344 8.09617 7.124419 7.005081 7.224815 7.1204247 6.8746986 8.198468 7.095209 6.874864 8.216165 6.8213744 7.0758667 7.698078 7.1675086 7.0740576 6.923883 7.119077 8.111012 6.9144793 8.115136 6.8022375 7.116138 8.192037 7.0956917 8.177061 6.8025484 7.758996 7.098363 7.411029 7.108117 7.1504474 6.92832 7.0281386 8.156099 6.90313 7.4060454 7.7457824 7.2912717
0.13713713 7.2516937 7.049661 6.8304224 7.674226 6.9869328 7.2986207 6.8222084 7.678736 7.154255 6.7901297 6.9730916 6.9105387 8.106375 7.133357 7.013999 7.2340465 7.129348 6.8831053 8.209117 7.1043005 6.883269 8.22701 6.829469 7.0848517 7.707327 7.1767507 7.0830307 6.932309 7.1279407 8.121287 6.9224834 8.125422 6.8102894 7.1252127 8.202859 7.1047606 8.1877165 6.810584 7.7684016 7.1071253 7.420208 7.117167 7.159569 6.9367356 7.036941 8.166717 6.9114857 7.415196 7.755294 7.300736
0.13813815 7.2606254 7.0580797 6.8382187 7.6826653 6.995273 7.3077197 6.8299108 7.687162 7.162937 6.7979116 6.981316 6.9185824 8.116151 7.1419187 7.0225406 7.242895 7.1378984 6.891155 8.219339 7.11302 6.891315 8.237419 6.8372054 7.0934615 7.716167 7.1856194 7.0916357 6.9403715 7.136432 8.131137 6.9301214 8.135278 6.817984 7.133915 8.213247 7.1134634 8.197947 6.8182616 7.777393 7.1155167 7.4290085 7.125849 7.16832 6.9447927 7.04538 8.176896 6.919479 7.423954 7.7643943 7.309811
0.13913915 7.269177 7.0661383 6.845657 7.690704 7.0032554 7.3164444 6.8372636 7.695178 7.1712565 6.8053427 6.9891863 6.9262652 8.125498 7.150115 7.030715 7.2513733 7.1460814 6.898852 8.229136 7.1213756 6.8990064 8.247409 6.8445854 7.101714 7.7245984 7.1941214 7.0998793 6.948078 7.14455 8.14056 6.9373946 8.144718 6.825322 7.142251 8.223207 7.1218014 8.207747 6.825586 7.7859793 7.1235347 7.437416 7.134163 7.176712 6.9524884 7.0534563 8.186657 6.927116 7.432327 7.7730865 7.318516
0.14014015 7.277362 7.073833 6.852742 7.698337 7.010883 7.324792 6.844264 7.702796 7.1792097 6.812425 6.996694 6.933593 8.134431 7.157947 7.038528 7.2594724 7.1538973 6.9061966 8.23852 7.1293674 6.906346 8.256976 6.8516126 7.1096106 7.732626 7.202257 7.107767 6.955425 7.1523066 8.149566 6.944309 8.153734 6.83231 7.15022 8.232745 7.1297736 8.217132 6.8325562 7.7941585 7.131184 7.445444 7.142113 7.1847305 6.959832 7.061169 8.1959915 6.934397 7.4403186 7.7813687 7.326841
0.14114115 7.285177 7.081174 6.859473 7.7055697 7.018158 7.332769 6.850916 7.710011 7.186809 6.819162 7.0038486 6.9405704 8.142942 7.165417 7.04598 7.2672057 7.1613555 6.913193 8.247483 7.1369944 6.9133406 8.266126 6.858296 7.117144 7.7402525 7.21003 7.1152987 6.962422 7.1596975 8.158155 6.950873 8.162342 6.8389497 7.1578326 8.241872 7.13739 8.226101 6.839182 7.801936 7.1384716 7.453086 7.149708 7.192394 6.966821 7.0685267 8.204913 6.941325 7.44793 7.789252 7.3347936
0.14214215 7.292633 7.0881615 6.86586 7.7124133 7.025086 7.340385 6.8572283 7.7168374 7.1940517 6.8255563 7.0106583 6.947201 8.151042 7.1725264 7.053071 7.2745705 7.1684513 6.919847 8.256042 7.1442723 6.919987 8.274866 6.864632 7.124329 7.747485 7.217446 7.1224766 6.9690723 7.16673 8.166339 6.9570804 8.170535 6.845242 7.165085 8.25058 7.1446533 8.234661 6.8454576 7.809317 7.1453986 7.460359 7.156948 7.199698 6.973462 7.075532 8.213421 6.947908 7.4551654 7.7967377 7.3423862
0.14314315 7.299729 7.094799 6.871901 7.718862 7.031667 7.347637 6.8631983 7.7232714 7.2009387 6.8316164 7.017115 6.953484 8.158735 7.1792865 7.059814 7.2815804 7.175196 6.926162 8.264191 7.151193 6.9262905 8.283196 6.8706236 7.131164 7.754326 7.2245045 7.129312 6.9753747 7.1734066 8.174112 6.9629397 8.178327 6.851199 7.171987 8.258881 7.1515555 8.242816 6.851401 7.816301 7.151965 7.4672585 7.1638393 7.206649 6.979757 7.082188 8.22152 6.954145 7.462032 7.8038316 7.3496065
0.14414415 7.3064666 7.101087 6.8775973 7.724927 7.037911 7.354533 6.868834 7.729315 7.2074814 6.8373413 7.0232334 6.9594245 8.166025 7.185692 7.0662084 7.288225 7.181588 6.932135 8.27194 7.15777 6.932258 8.29113 6.876285 7.1376514 7.7607803 7.2312117 7.1357937 6.9813356 7.1797357 8.181492 6.9684563 8.185718 6.8568153 7.1785374 8.266776 7.158116 8.2505665 6.857003 7.822901 7.1581793 7.4737897 7.1703753 7.2132516 6.985712 7.0884976 8.229215 6.960039 7.4685273 7.810534 7.3564696
0.14514515 7.3128524 7.1070356 6.882962 7.7306147 7.0438147 7.361071 6.8741307 7.734982 7.213678 6.8427353 7.029008 6.965026 8.172915 7.191752 7.0722523 7.2945175 7.1876345 6.937778 8.279291 7.1639986 6.9378924 8.29866 6.881609 7.1437974 7.7668495 7.2375655 7.141939 6.9869556 7.185715 8.188469 6.973631 8.192709 6.8620977 7.1847463 8.274269 7.16433 8.25792 6.8622684 7.8291135 7.164046 7.479956 7.1765714 7.2195044 6.991332 7.094468 8.236508 6.9655967 7.4746604 7.816851 7.3629756
0.14614615 7.318888 7.1126432 6.8879933 7.735917 7.049382 7.3672576 6.879104 7.7402706 7.2195325 6.847799 7.034448 6.9702964 8.179413 7.197468 7.077959 7.300463 7.193337 6.9430904 8.28625 7.1698833 6.9431915 8.305799 6.8865995 7.1496015 7.7725363 7.2435813 7.147744 6.992247 7.1913505 8.195057 6.978465 8.199315 6.8670464 7.190609 8.281371 7.1702027 8.264879 6.8672023 7.8349457 7.169564 7.48576 7.1824293 7.225417 6.9966116 7.1000953 8.243406 6.9708204 7.480431 7.8227882 7.369128
0.14714715 7.324583 7.1179166 6.8926935 7.7408524 7.0546193 7.3730984 6.8837495 7.7451773 7.2250524 6.852538 7.0395536 6.975237 8.185518 7.2028437 7.0833235 7.3060555 7.198698 6.94807 8.292824 7.175431 6.948164 8.312547 6.8912663 7.1550717 7.777853 7.249251 7.153217 6.9971995 7.1966453 8.201258 6.9829717 8.205527 6.8716717 7.1961317 8.288081 7.175734 8.271455 6.871815 7.8403997 7.1747403 7.491208 7.187942 7.2309875 7.0015664 7.105389 8.24992 6.97571 7.485847 7.8283463 7.37493
0.14814815 7.329932 7.1228533 6.8970666 7.7454114 7.0595303 7.3785934 6.8880725 7.74972 7.230236 6.856958 7.044334 6.979846 8.191237 7.2078834 7.088353 7.311308 7.2037234 6.9527297 8.299009 7.1806383 6.952817 8.318911 6.8956075 7.160209 7.7827916 7.254587 7.1583533 7.0018263 7.201602 8.207072 6.987144 8.211358 6.8759723 7.2013216 8.294401 7.180932 8.277639 6.8760986 7.845487 7.179576 7.4963036 7.193125 7.2362227 7.0061874 7.1103487 8.256038 6.9802756 7.4909086 7.8335304 7.3803835
0.14914915 7.3349447 7.1274614 6.9011126 7.7496076 7.0641165 7.383747 6.8920727 7.7538986 7.2350874 6.861062 7.048782 6.9841294 8.196577 7.2125864 7.09305 7.316218 7.2084184 6.9570694 8.304817 7.1855216 6.957145 8.324891 6.8996243 7.165018 7.7873664 7.259586 7.1631656 7.0061297 7.206227 8.212505 6.9909906 8.21681 6.879954 7.2061763 8.300339 7.1857977 8.283449 6.8800626 7.8501935 7.184079 7.501046 7.1979756 7.2411275 7.0104876 7.1149836 8.261775 6.9845185 7.4956217 7.8383436 7.3855
0.15015015 7.339621 7.131746 6.9048448 7.753441 7.068378 7.388563 6.89576 7.757713 7.239612 6.8648467 7.0529113 6.988098 8.201539 7.216962 7.0974164 7.320791 7.212778 6.961091 8.310251 7.190073 6.961156 8.330493 6.90333 7.1695 7.791575 7.2642546 7.1676526 7.0101132 7.2105203 8.2175665 6.994512 8.221886 6.883616 7.2107024 8.305898 7.19034 8.288878 6.8837123 7.85454 7.1882467 7.505444 7.2025013 7.245699 7.014464 7.1192894 8.26714 6.9884386 7.499986 7.8427916 7.390271
0.15115115 7.343967 7.135708 6.908255 7.756918 7.0723243 7.3930483 6.899133 7.761167 7.2438135 6.868322 7.056719 6.991745 8.206128 7.221012 7.1014614 7.325028 7.216816 6.964798 8.3153105 7.194302 6.964848 8.335728 6.9067183 7.17366 7.7954226 7.268594 7.17182 7.0137744 7.214487 8.222251 6.9977155 8.226593 6.8869634 7.2149043 8.311083 7.194551 8.293934 6.887045 7.858528 7.19209 7.509498 7.206701 7.249945 7.0181246 7.123277 8.272127 6.9920382 7.5040135 7.8468776 7.394712
0.15215215 7.3479857 7.139349 6.911353 7.7600417 7.0759573 7.3972015 6.902195 7.764268 7.2476897 6.8714905 7.0602145 6.995078 8.210346 7.22474 7.1051836 7.328941 7.2205296 6.9681916 8.320008 7.198208 6.9682326 8.340587 6.9097924 7.1774983 7.7989154 7.272608 7.175665 7.0171227 7.21813 8.226575 7.0006037 8.230935 6.8900023 7.218783 8.315897 7.1984477 8.298625 6.89007 7.862154 7.1956043 7.5132217 7.2105827 7.253875 7.0214725 7.126943 8.276743 6.995325 7.507695 7.8506083 7.3988156
0.15315315 7.3516827 7.1426764 6.914148 7.762811 7.0792775 7.4010286 6.9049506 7.767017 7.25125 6.8743525 7.063396 6.998103 8.214203 7.22815 7.1085896 7.3325243 7.223923 6.9712834 8.324338 7.201799 6.9713097 8.345085 6.912563 7.181025 7.802056 7.276303 7.179197 7.0201592 7.2214594 8.230536 7.0031767 8.234912 6.8927307 7.222343 8.320341 7.202023 8.302947 6.8927875 7.8654294 7.198796 7.516604 7.2141447 7.257476 7.024506 7.1302953 8.280992 6.998305 7.5110507 7.8539786 7.4025917
0.15415415 7.355052 7.145689 6.9166293 7.7652397 7.082285 7.404533 6.907405 7.7694206 7.254496 6.8769155 7.066268 7.0008197 8.217696 7.2312427 7.11168 7.3357882 7.227009 6.9740686 8.32831 7.205069 6.9740815 8.349222 6.915033 7.1842375 7.804845 7.279679 7.1824155 7.0228896 7.2244654 8.234137 7.0054374 8.238534 6.8951616 7.225587 8.3244295 7.2052865 8.306921 6.8951993 7.8683543 7.201674 7.5196567 7.217397 7.2607694 7.0272355 7.1333323 8.284881 7.000975 7.5140724 7.857003 7.406046
0.15515515 7.3581095 7.148393 6.918809 7.7673197 7.084993 7.407717 6.9095607 7.771483 7.2574334 6.879181 7.068836 7.0032306 8.220836 7.2340193 7.1144624 7.3387322 7.229778 6.976554 8.331927 7.2080326 6.976555 8.3530035 6.917196 7.187141 7.8072906 7.282741 7.1853294 7.025314 7.227159 8.237388 7.007402 8.2418 6.897287 7.228521 8.328159 7.208238 8.310533 6.897314 7.870933 7.2042336 7.522378 7.2203336 7.2637467 7.029659 7.136068 8.288416 7.0033402 7.516764 7.8596845 7.4091797
0.15615615 7.3608546 7.1507983 6.9206953 7.7690663 7.0874 7.410587 6.911414 7.773207 7.2600603 6.8811502 7.0710974 7.0053453 8.223627 7.236498 7.116936 7.341356 7.23224 6.97874 8.335192 7.210695 6.9787235 8.356436 6.9190683 7.189738 7.8093996 7.2854943 7.187938 7.0274343 7.2295504 8.240282 7.0090585 8.244715 6.8991175 7.2311463 8.331529 7.210883 8.313791 6.899129 7.8731675 7.2064857 7.5247817 7.2229705 7.2664175 7.0317807 7.1384954 8.291595 7.0054107 7.5191383 7.862017 7.4119916
0.15715715 7.363285 7.152892 6.9222813 7.770477 7.089508 7.413141 6.9129834 7.774597 7.2623844 6.88283 7.0730634 7.0071588 8.226064 7.2386627 7.1191053 7.3436737 7.234394 6.9806314 8.338116 7.2130456 6.9806027 8.359511 6.9206443 7.1920333 7.8111663 7.287938 7.1902456 7.029261 7.23163 8.242835 7.010416 8.247288 6.9006553 7.2334647 8.334557 7.213227 8.316707 6.9006524 7.875071 7.208427 7.52686 7.225299 7.26878 7.033608 7.140622 8.294427 7.007177 7.5211873 7.8640137 7.41449
0.15815815 7.365412 7.154693 6.9235706 7.771554 7.0913196 7.41539 6.914254 7.7756553 7.2644095 6.8842173 7.0747347 7.008677 8.22816 7.240529 7.120971 7.345681 7.2362494 6.9822364 8.340694 7.215095 6.982189 8.362254 6.921924 7.194032 7.812603 7.290081 7.192254 7.03079 7.2334113 8.245042 7.0114827 8.249522 6.9019027 7.2354827 8.337233 7.215268 8.319277 6.9018817 7.876641 7.21007 7.528626 7.227329 7.2708416 7.03514 7.1424484 8.296913 7.008652 7.522922 7.86568 7.41668
0.15915915 7.3672338 7.156197 6.9245763 7.772309 7.09284 7.4173274 6.9152412 7.776388 7.2661343 6.885324 7.076113 7.009911 8.2299185 7.2420993 7.1225443 7.347383 7.2378078 6.9835486 8.342936 7.2168493 6.983483 8.364649 6.9229217 7.195733 7.813707 7.2919216 7.1939664 7.032035 7.234894 8.246917 7.0122547 8.251416 6.902866 7.237207 8.339572 7.2170177 8.32151 6.9028296 7.8778806 7.2114086 7.530078 7.229062 7.272606 7.036379 7.143983 8.299057 7.0098424 7.5243406 7.867011 7.4185586
0.16016015 7.3687596 7.1574087 6.925294 7.772739 7.09407 7.4189706 6.9159455 7.776798 7.26757 6.886146 7.0772047 7.010856 8.231341 7.243373 7.123825 7.348782 7.2390723 6.984581 8.344843 7.218312 6.9844995 8.36671 6.923638 7.1971416 7.8144884 7.293466 7.1953883 7.032987 7.2360816 8.248458 7.0127416 8.252976 6.9035425 7.2386303 8.341575 7.218469 8.32341 6.903493 7.8787894 7.2124505 7.5312223 7.2305074 7.2740755 7.037336 7.1452265 8.300869 7.01074 7.525455 7.868019 7.420136
0.16116115 7.3699865 7.1583314 6.9257298 7.772851 7.095019 7.4203095 6.9163704 7.776888 7.2687106 6.886693 7.0780053 7.011519 8.232431 7.2443576 7.1248126 7.349889 7.2400517 6.985327 8.346418 7.2194843 6.98523 8.368442 6.92407 7.198262 7.8149505 7.2947154 7.196521 7.0336537 7.2369757 8.249664 7.012941 8.254207 6.9039407 7.2397637 8.343244 7.219631 8.324975 6.9038734 7.879381 7.2132 7.5320563 7.2316575 7.2752504 7.038004 7.146182 8.302343 7.0113564 7.5262647 7.8687043 7.421411
0.16216215 7.370922 7.1589694 6.9258847 7.772651 7.0956883 7.4213557 6.9165196 7.7766633 7.2695665 6.8869658 7.078531 7.011897 8.233197 7.245057 7.125512 7.350693 7.240733 6.9857974 8.34767 7.220369 6.985684 8.369845 6.924225 7.199097 7.815093 7.2956767 7.19737 7.034041 7.2375817 8.250551 7.0128617 8.255114 6.9040613 7.240612 8.344579 7.2205057 8.326218 6.903981 7.879653 7.2136602 7.5325966 7.232524 7.2761426 7.0383935 7.146853 8.303492 7.0116897 7.5267744 7.8690658 7.422393
0.16316317 7.371567 7.159326 6.9257655 7.7721424 7.096074 7.4221096 6.9163938 7.776127 7.270135 6.886962 7.0787735 7.0120044 8.233641 7.24547 7.12593 7.351213 7.2411385 6.9859967 8.3485985 7.2209682 6.9858665 8.370922 6.924104 7.1996484 7.814926 7.2963524 7.1979365 7.0341506 7.237903 8.251114 7.012505 8.255698 6.9039106 7.241173 8.345595 7.2210994 8.327138 6.9038153 7.879614 7.2138367 7.532833 7.2331076 7.2767453 7.0385046 7.147245 8.304316 7.011753 7.526984 7.8691177 7.4230766
0.16416417 7.371926 7.1594043 6.9253716 7.77132 7.0961857 7.4225774 6.9159975 7.77529 7.2704268 6.8866935 7.078743 7.011837 8.233765 7.2456055 7.126072 7.3514433 7.241261 6.9859214 8.349209 7.221293 6.98577 8.371677 6.923718 7.199923 7.814448 7.2967386 7.198229 7.033983 7.237945 8.251362 7.0118766 8.25597 6.903488 7.2414536 8.346285 7.221413 8.327741 6.9033785 7.879265 7.213726 7.532782 7.2334104 7.277065 7.038342 7.147352 8.304821 7.0115347 7.5269012 7.868859 7.4234757
0.16516517 7.372 7.1592097 6.92471 7.7702007 7.096026 7.422757 6.9153366 7.7741437 7.2704387 6.8861604 7.0784364 7.0113955 8.233575 7.245461 7.125935 7.351389 7.241108 6.9855747 8.349505 7.2213383 6.985408 8.3721285 6.923061 7.199919 7.813666 7.2968483 7.1982355 7.0335464 7.237708 8.251297 7.010976 8.255927 6.9027996 7.241459 8.346661 7.221451 8.328022 6.902673 7.8786073 7.21334 7.532435 7.2334404 7.2771087 7.0379095 7.1471887 8.305009 7.01105 7.526529 7.868291 7.423585
0.16616617 7.3717976 7.1587367 6.9237857 7.7687798 7.0955954 7.4226584 6.91441 7.7727013 7.2701774 6.885362 7.077867 7.0106907 8.233076 7.245045 7.1255255 7.3510575 7.2406845 6.9849668 8.349493 7.2211046 6.9847827 8.372259 6.9221406 7.1996455 7.81258 7.296685 7.1979756 7.032841 7.237193 8.250924 7.00981 8.255576 6.901848 7.2411885 8.346727 7.2212114 8.328 6.901712 7.8776526 7.212674 7.5318 7.233194 7.2768774 7.037208 7.1467557 8.304887 7.0103 7.525869 7.867422 7.423414
0.16716717 7.3713226 7.1579995 6.9225955 7.7670646 7.0949054 7.422277 6.9132233 7.770966 7.2696433 6.8843083 7.0770288 7.009726 8.232268 7.244358 7.124845 7.350444 7.2399907 6.984097 8.349175 7.22061 6.9838924 8.372084 6.9209614 7.1990995 7.811198 7.2962446 7.19745 7.0318713 7.2364154 8.250242 7.00838 8.25492 6.9006367 7.2406454 8.34648 7.2207074 8.327668 6.9004827 7.876399 7.2117405 7.5308857 7.232677 7.276372 7.0362425 7.1460547 8.304453 7.0092864 7.5249276 7.866257 7.422967
0.16816817 7.370573 7.156997 6.921146 7.7650604 7.093949 7.4216247 6.9117794 7.768939 7.2688446 6.882997 7.075931 7.008496 8.23116 7.243408 7.1239014 7.3495603 7.2390285 6.9829698 8.348556 7.2198434 6.982746 8.371608 6.9195175 7.198289 7.8095245 7.2955365 7.196656 7.0306435 7.2353644 8.249261 7.0066895 8.253967 6.8991685 7.239836 8.345932 7.219935 8.327039 6.8989997 7.8748503 7.210534 7.5296926 7.2318974 7.2756 7.035017 7.145088 8.30372 7.0080147 7.523705 7.864797 7.422239
0.16916917 7.369554 7.155733 6.919439 7.7627673 7.092733 7.4207034 6.910081 7.766622 7.267778 6.881434 7.074573 7.0070114 8.229755 7.2421937 7.122694 7.3484073 7.2378054 6.981585 8.347634 7.218816 6.981339 8.370831 6.917828 7.197218 7.8075614 7.294562 7.195603 7.029155 7.23405 8.247986 7.0047464 8.252708 6.8974476 7.238762 8.345085 7.2189016 8.326104 6.8972583 7.873012 7.2090664 7.528222 7.230855 7.274562 7.033533 7.14386 8.302685 7.0064807 7.5222087 7.863041 7.421239
0.17017017 7.368268 7.154209 6.9174857 7.760192 7.0912642 7.4195156 6.90813 7.7640247 7.2664504 6.87962 7.0729594 7.0052724 8.228056 7.2407203 7.1212273 7.3469887 7.2363253 6.979948 8.346426 7.2175293 6.9796853 8.369758 6.9158807 7.1958838 7.8053117 7.2933245 7.1942883 7.027413 7.2324743 8.246415 7.0025473 8.251164 6.895475 7.237424 8.343937 7.217606 8.324874 6.8952737 7.8708925 7.207331 7.5264864 7.2295523 7.2732644 7.031793 7.1423764 8.301354 7.0046945 7.5204434 7.861001 7.419972
0.17117117 7.366724 7.152429 6.9152775 7.75734 7.0895414 7.4180584 6.9059362 7.7611465 7.2648687 6.8775606 7.0710955 7.0032835 8.22606 7.238989 7.119506 7.345304 7.2345896 6.9780636 8.344926 7.215983 6.9777803 8.368394 6.913691 7.1942954 7.8027797 7.2918205 7.192716 7.025418 7.230642 8.2445545 7.000097 8.2493305 6.893259 7.2358313 8.342501 7.2160583 8.3233595 6.8930397 7.8684816 7.2053413 7.524476 7.2279925 7.271705 7.029802 7.1406364 8.299733 7.002659 7.5184045 7.8586826 7.4184403
0.17217217 7.3649173 7.1503944 6.9128256 7.754204 7.087566 7.4163446 6.9034963 7.757993 7.263027 6.87526 7.0689807 7.0010505 8.223788 7.237008 7.1175337 7.34336 7.2325974 6.9759364 8.343138 7.214186 6.97563 8.36674 6.9112554 7.1924534 7.7999682 7.2900686 7.190894 7.023171 7.228556 8.2424135 6.9974027 8.2472105 6.8907948 7.233986 8.340765 7.2142534 8.321551 6.890564 7.8658004 7.2030954 7.5222025 7.2261825 7.2698956 7.0275655 7.1386456 8.297823 7.000379 7.516111 7.856081 7.416645
0.17317317 7.3628573 7.148112 6.9101305 7.7508044 7.085344 7.4143715 6.900816 7.754571 7.2609406 6.8727183 7.066622 6.998571 8.221227 7.234776 7.115309 7.341162 7.2303605 6.9735584 8.341064 7.2121387 6.973237 8.364807 6.908576 7.190358 7.796881 7.288063 7.188822 7.020681 7.2262177 8.2399845 6.994466 8.244811 6.888094 7.2318826 8.338754 7.2122 8.31947 6.887845 7.8628397 7.200597 7.5196657 7.224123 7.267827 7.025083 7.1364098 8.295627 6.997852 7.5135465 7.8532033 7.4145923
0.17417417 7.3605494 7.1455894 6.907194 7.747137 7.0828815 7.4121437 6.8978944 7.7508826 7.2585993 6.8699408 7.0640197 6.995851 8.218392 7.2323 7.1128387 7.3387117 7.2278748 6.970947 8.3387165 7.2098475 6.9706035 8.36259 6.905659 7.1880207 7.7935324 7.285803 7.1865034 7.017954 7.223632 8.237283 6.991289 8.242135 6.8851557 7.2295384 8.336458 7.2099023 8.317104 6.884892 7.859613 7.197855 7.5168753 7.2218175 7.2655144 7.022359 7.133926 8.293155 6.995087 7.510731 7.850058 7.4122844
0.17517518 7.3579884 7.142816 6.9040217 7.7432017 7.0801787 7.4096704 6.894737 7.746925 7.2560167 6.8669276 7.0611806 6.9928975 8.21528 7.2295823 7.110125 7.3360085 7.2251515 6.9680977 8.336092 7.207307 6.9677324 8.360097 6.9025083 7.1854367 7.7899113 7.283297 7.1839385 7.01498 7.220804 8.2343025 6.9878798 8.239184 6.881982 7.2269454 8.333886 7.207358 8.314463 6.8817024 7.8561177 7.194862 7.5138283 7.219263 7.262954 7.0193996 7.1311994 8.290403 6.9920826 7.50766 7.846643 7.4097247
0.17617618 7.3551826 7.1398067 6.9006157 7.7390084 7.077242 7.4069443 6.891353 7.742709 7.2531924 6.8636885 7.058103 6.989706 8.211898 7.226623 7.107176 7.333063 7.2221904 6.9650164 8.333196 7.204527 6.9646306 8.357331 6.8991218 7.1826134 7.786027 7.2805495 7.181138 7.0117774 7.217733 8.231058 6.984235 8.235961 6.8785787 7.2241116 8.331043 7.204573 8.311548 6.8782806 7.85236 7.1916313 7.510534 7.2164755 7.260149 7.016201 7.1282344 8.287385 6.988846 7.504344 7.8429627 7.4069166
0.17717718 7.352138 7.1365595 6.8969817 7.734561 7.074068 7.4039774 6.8877354 7.738239 7.250127 6.860221 7.054791 6.9862814 8.208252 7.223434 7.1039863 7.329874 7.2189903 6.961702 8.330033 7.2015157 6.961292 8.354294 6.8955073 7.179557 7.7818875 7.27756 7.1780972 7.008339 7.2144275 8.227547 6.9803615 8.232474 6.874947 7.221044 8.327934 7.2015567 8.308367 6.874634 7.8483443 7.188161 7.506991 7.2134504 7.2571087 7.012767 7.125041 8.284096 6.985376 7.5007734 7.839026 7.4038663
0.17817818 7.3488493 7.13308 6.8931184 7.72986 7.070664 7.400769 6.883893 7.7335176 7.2468266 6.856527 7.0512524 6.982636 8.20434 7.2200065 7.100567 7.3264465 7.2155604 6.958163 8.326605 7.1982684 6.9577336 8.351 6.891673 7.176262 7.777492 7.274338 7.174825 7.004671 7.210882 8.223772 6.976261 8.228727 6.8710885 7.2177367 8.3245535 7.1983037 8.304926 6.870763 7.844076 7.184457 7.503206 7.210189 7.253828 7.00911 7.1216087 8.280539 6.9816804 7.4969697 7.8348303 7.400572
0.17917918 7.3453283 7.1293697 6.889033 7.724909 7.0670314 7.3973227 6.879831 7.7285433 7.2432933 6.8526106 7.047486 6.9787645 8.200168 7.2163515 7.096918 7.32278 7.2118993 6.9543977 8.32292 7.194787 6.9539447 8.347439 6.887611 7.172736 7.772844 7.2708783 7.17132 7.0007787 7.207108 8.219739 6.971942 8.224718 6.867016 7.214197 8.320914 7.194819 8.301221 6.866672 7.8395514 7.1805205 7.499181 7.206697 7.2503204 7.005222 7.1179495 8.276723 6.9777603 7.4929166 7.8303833 7.397042
0.18018018 7.3415775 7.125434 6.8847275 7.7197127 7.063177 7.393643 6.875548 7.723331 7.2395334 6.848482 7.0434985 6.9746714 8.195746 7.212473 7.093041 7.318886 7.208017 6.950413 8.318981 7.1910806 6.9499407 8.343627 6.8833294 7.1689854 7.767946 7.2671905 7.167588 6.9966598 7.203109 8.215451 6.967402 8.220457 6.8627205 7.2104325 8.317014 7.19111 8.297264 6.862359 7.8347855 7.176355 7.4949226 7.2029815 7.246577 7.001115 7.1140633 8.272651 6.9736214 7.4886312 7.8256903 7.393276
0.18118118 7.3375964 7.121271 6.880204 7.714279 7.059097 7.3897347 6.8710485 7.7178693 7.235546 6.8441315 7.0392895 6.9703565 8.191068 7.20837 7.088942 7.314758 7.203912 6.94621 8.314789 7.187152 6.945715 8.339559 6.878836 7.1650105 7.7628126 7.2632732 7.1636386 6.9923234 7.1988792 8.210914 6.962646 8.215945 6.85821 7.206442 8.312861 7.1871753 8.293051 6.8578334 7.8297696 7.1719666 7.490429 7.1990433 7.2426114 6.996788 7.10996 8.268322 6.9692574 7.4841166 7.820751 7.38928
0.18218218 7.333393 7.1168904 6.8754635 7.7086096 7.0548015 7.385601 6.866333 7.7121773 7.2313356 6.8395724 7.0348625 6.965832 8.186144 7.2040553 7.0846233 7.310407 7.199586 6.941793 8.310345 7.1830025 6.9412737 8.3352375 6.8741207 7.1608114 7.7574368 7.2591333 7.15946 6.9877653 7.194435 8.20613 6.957679 8.211188 6.8534894 7.202225 8.308462 7.18302 8.288592 6.853097 7.8245187 7.167353 7.4857078 7.1948776 7.238418 6.992242 7.105634 8.263747 6.964686 7.4793715 7.8155694 7.38505
0.18318318 7.328962 7.1122904 6.8705153 7.702702 7.050294 7.381237 6.8614078 7.7062516 7.2269025 6.8348074 7.0302215 6.961095 8.180977 7.199516 7.0800886 7.3058305 7.1950474 6.937163 8.305659 7.178636 6.9366207 8.330671 6.8692007 7.156393 7.7518225 7.2547736 7.155065 6.9830008 7.1897726 8.2010975 6.952499 8.206186 6.848561 7.1977935 8.303815 7.1786475 8.283889 6.8481493 7.819027 7.162525 7.4807606 7.190503 7.2340083 6.9874835 7.1010957 8.258927 6.9598985 7.4744024 7.8101544 7.3806047
0.18418418 7.3243146 7.107475 6.8653564 7.6965656 7.045566 7.3766527 6.856278 7.700092 7.222255 6.8298316 7.025375 6.9561467 8.175574 7.1947684 7.0753393 7.3010416 7.1902976 6.9323225 8.3007345 7.174048 6.9317617 8.325869 6.864072 7.1517615 7.745979 7.250194 7.1504574 6.978019 7.1848936 8.195831 6.9471197 8.200946 6.8434258 7.193147 8.298922 7.174061 8.27894 6.842998 7.8133063 7.1574817 7.4755955 7.1859074 7.229379 6.9825144 7.096339 8.253866 6.954903 7.4692125 7.804504 7.3759327
0.18518518 7.319451 7.10245 6.8599906 7.690204 7.040633 7.3718576 6.850939 7.6937113 7.217393 6.824653 7.020316 6.950991 8.169926 7.1898136 7.070378 7.2960353 7.1853366 6.927278 8.295571 7.169254 6.926694 8.320821 6.85874 7.146918 7.739903 7.2454042 7.145633 6.972832 7.179803 8.190325 6.9415355 8.195468 6.8380833 7.188285 8.293793 7.1692643 8.273752 6.837645 7.807356 7.152228 7.4702077 7.181101 7.2245355 6.977337 7.091377 8.248566 6.9497023 7.4638033 7.798624 7.3710456
0.18618618 7.314376 7.0972147 6.8544292 7.683619 7.0354958 7.3668423 6.845405 7.687105 7.212319 6.819279 7.0150537 6.945637 8.164053 7.1846514 7.065212 7.290812 7.180169 6.9220333 8.290172 7.164248 6.921424 8.315547 6.8532047 7.1418633 7.733606 7.2404017 7.140605 6.9674397 7.174503 8.18459 6.935747 8.18976 6.8325467 7.1832175 8.288428 7.1642566 8.268334 6.8320913 7.801184 7.1467614 7.4646072 7.17609 7.2194777 6.9719567 7.0862064 8.24303 6.944298 7.458177 7.7925177 7.3659425
0.18718718 7.3090863 7.0917773 6.848662 7.676817 7.0301557 7.361621 6.8396683 7.680284 7.207038 6.813704 7.00959 6.94008 8.157948 7.1792836 7.059842 7.2853847 7.174802 6.916587 8.284544 7.159041 6.915955 8.310032 6.8474746 7.1366057 7.727088 7.2351933 7.1353664 6.961846 7.1689935 8.178622 6.9297667 8.183818 6.8268156 7.177942 8.282835 7.159042 8.262686 6.8263383 7.794786 7.141092 7.458796 7.1708713 7.2142153 6.9663725 7.0808325 8.2372675 6.9386916 7.4523454 7.7861924 7.3606286
0.1881882 7.3035965 7.0861344 6.8427014 7.6697965 7.024613 7.356188 6.8337355 7.6732416 7.2015514 6.8079386 7.0039263 6.934327 8.151616 7.173721 7.0542707 7.279745 7.169233 6.91094 8.278692 7.1536307 6.910289 8.304294 6.841546 7.1311407 7.720351 7.229776 7.129922 6.9560513 7.1632895 8.172429 6.92359 8.177655 6.820886 7.172459 8.277008 7.1536317 8.256811 6.8203945 7.7881727 7.1352177 7.4527764 7.1654506 7.208746 6.960594 7.075258 8.231275 6.9328957 7.446303 7.7796435 7.3551083
0.1891892 7.297906 7.080293 6.8365436 7.66257 7.018872 7.350556 6.8276124 7.6659927 7.195863 6.8019786 6.998068 6.928382 8.145066 7.1679583 7.0484977 7.273904 7.1634746 6.905105 8.2726145 7.1480165 6.904428 8.298335 6.8354263 7.12548 7.7133985 7.2241616 7.1242833 6.9500623 7.1573796 8.16602 6.917226 8.171269 6.8147674 7.166782 8.270963 7.1480193 8.250712 6.814261 7.7813478 7.1291466 7.446548 7.159829 7.203075 6.954613 7.069486 8.2250595 6.9269004 7.4400525 7.772887 7.3493824
0.1901902 7.2920094 7.0742536 6.8302026 7.6551304 7.0129395 7.3447194 6.821301 7.6585345 7.189974 6.795833 6.9920187 6.922245 8.138295 7.1620064 7.0425334 7.2678676 7.1575155 6.899072 8.2663145 7.1422105 6.898377 8.292152 6.8291144 7.1196213 7.7062397 7.2183414 7.1184487 6.9438796 7.151277 8.159392 6.9106746 8.164664 6.80846 7.1609025 8.264693 7.1422086 8.244398 6.8079395 7.774304 7.122881 7.440123 7.1540146 7.1972075 6.9484444 7.063519 8.218623 6.920716 7.4336066 7.7659125 7.3434544
0.1911912 7.285917 7.068022 6.82367 7.64749 7.006816 7.3386827 6.814799 7.6508727 7.183888 6.789498 6.9857783 6.915922 8.13131 7.1558614 7.0363765 7.2616343 7.1513696 6.892859 8.259804 7.1362095 6.8921375 8.285754 6.8226194 7.1135645 7.6988716 7.2123346 7.1124177 6.9375076 7.1449795 8.152547 6.9039397 8.15785 6.8019724 7.1548347 8.258208 7.1362042 8.237861 6.801427 7.7670603 7.1164203 7.433501 7.148006 7.191141 6.9420877 7.057363 8.211974 6.914344 7.426964 7.7587314 7.337328
0.1921922 7.2796335 7.0615973 6.8169527 7.6396475 7.0004997 7.3324537 6.808116 7.6430073 7.177615 6.7829847 6.979352 6.909415 8.124116 7.1495337 7.030033 7.2552066 7.1450377 6.886458 8.253081 7.130021 6.885714 8.279141 6.81594 7.1073213 7.691302 7.2061334 7.1061945 6.9309506 7.1384964 8.145487 6.897027 8.150817 6.795298 7.1485734 8.251513 7.13001 8.231114 6.79474 7.7596154 7.109772 7.4266806 7.1418085 7.1848803 6.935539 7.0510173 8.205116 6.9077883 7.4201217 7.7513514 7.3310065
0.1931932 7.273162 7.054989 6.810055 7.631608 6.9940047 7.3260326 6.801254 7.634948 7.1711473 6.7762933 6.9727464 6.9027267 8.116717 7.143016 7.023501 7.248584 7.13852 6.879871 8.246147 7.123643 6.8791075 8.272316 6.8090763 7.100889 7.68353 7.1997395 7.099784 6.9242053 7.1318216 8.138226 6.8899293 8.143581 6.788447 7.142127 8.244603 7.1236315 8.224162 6.7878723 7.751967 7.1029377 7.419671 7.13542 7.178432 6.9288096 7.044486 8.198041 6.901051 7.4130917 7.7437663 7.324493
0.1941942 7.266501 7.048196 6.802978 7.6233706 6.987322 7.3194213 6.794211 7.626694 7.1644907 6.7694216 6.965958 6.8958592 8.109114 7.136325 7.016786 7.2417827 7.131827 6.8731084 8.239008 7.1170797 6.8723226 8.26529 6.802037 7.094271 7.675562 7.193161 7.0931926 6.91728 7.1249666 8.130756 6.8826637 8.136142 6.781421 7.1354933 8.237492 7.117065 8.217 6.7808294 7.7441235 7.0959196 7.4124756 7.1288486 7.171794 6.921897 7.037775 8.190764 6.8941298 7.4058733 7.735984 7.317796
0.1951952 7.2596517 7.041216 6.795727 7.6149464 6.9804606 7.3126283 6.786992 7.6182523 7.1576543 6.7623763 6.9589925 6.8888097 8.101308 7.1294494 7.0098953 7.2347956 7.1249514 6.86617 8.2316675 7.1103363 6.865358 8.258064 6.7948213 7.087471 7.6674085 7.1864004 7.086413 6.9101753 7.117928 8.123086 6.8752236 8.128499 6.774219 7.1286798 8.230177 7.110323 8.209638 6.773612 7.736085 7.0887203 7.405094 7.1220965 7.1649704 6.914805 7.0308814 8.183287 6.8870387 7.3984694 7.728011 7.310911
0.1961962 7.252627 7.034064 6.7883005 7.6063375 6.9734244 7.3056517 6.7796025 7.60962 7.1506343 6.755164 6.9518476 6.8815928 8.093306 7.122405 7.0028267 7.227626 7.1179066 6.859054 8.224128 7.1034136 6.8582215 8.250633 6.787435 7.0804925 7.6590614 7.179462 7.079457 6.902897 7.110712 8.115221 6.8676167 8.120661 6.7668524 7.1216826 8.222658 7.1033974 8.202077 6.7662244 7.727859 7.081346 7.397525 7.115168 7.1579676 6.9075413 7.023813 8.175611 6.879772 7.390886 7.7198462 7.30384
0.1971972 7.2454243 7.0267305 6.780711 7.597544 6.966214 7.2984943 6.77204 7.600808 7.1434345 6.74778 6.944537 6.874204 8.08511 7.1151867 6.995581 7.220281 7.1106853 6.8517694 8.216393 7.0963163 6.8509145 8.24301 6.779877 7.0733314 7.6505265 7.1723456 7.0723214 6.8954434 7.1033177 8.107162 6.8598456 8.112626 6.759315 7.114517 8.214951 7.0963006 8.194324 6.758671 7.7194495 7.073799 7.389786 7.10806 7.150786 6.9001017 7.0165715 8.167739 6.8723364 7.3831244 7.7114935 7.2965918
0.1981982 7.238041 7.0192237 6.7729464 7.5885677 6.95883 7.291162 6.764312 7.5918155 7.1360593 6.7402277 6.9370537 6.8666496 8.076726 7.1077986 6.9881644 7.2127614 7.103298 6.844318 8.20847 7.089045 6.8434362 8.235194 6.772157 7.0660048 7.64181 7.165053 7.0650163 6.8878217 7.095759 8.098911 6.8519096 8.104404 6.75161 7.107175 8.20705 7.0890265 8.186372 6.750955 7.7108545 7.0660768 7.3818684 7.100782 7.143429 6.892494 7.00916 8.159683 6.864733 7.3751855 7.7029595 7.2891693
0.1991992 7.2304907 7.01155 6.765019 7.579417 6.9512835 7.283657 6.756422 7.582641 7.1285133 6.732517 6.929406 6.858929 8.068151 7.100246 6.9805794 7.2050695 7.0957437 6.836696 8.200356 7.081607 6.835797 8.227188 6.7642684 7.058508 7.6329165 7.157593 7.0575423 6.880033 7.088028 8.090477 6.8438144 8.095993 6.7437487 7.0996614 8.198958 7.081583 8.178237 6.7430744 7.7020826 7.0581875 7.3737793 7.0933323 7.1358967 6.884721 7.0015793 8.151429 6.8569655 7.36708 7.6942472 7.2815747
0.2002002 7.222771 7.003707 6.756931 7.570091 6.943569 7.2759795 6.748366 7.5733004 7.1207957 6.724646 6.9215965 6.851048 8.059397 7.092532 6.97283 7.197211 7.0880284 6.8289156 8.192059 7.074 6.8279963 8.219001 6.7562213 7.0508404 7.6238465 7.1499596 7.049895 6.8720784 7.0801287 8.081855 6.8355646 8.087399 6.735724 7.0919833 8.190688 7.0739737 8.169921 6.735034 7.693135 7.0501366 7.365525 7.0857162 7.1281986 6.8767824 6.993834 8.142996 6.849035 7.358796 7.6853547 7.2738094
0.2012012 7.2148833 6.995697 6.7486877 7.560596 6.935687 7.2681375 6.740156 7.5637865 7.112913 6.7166185 6.9136233 6.8430047 8.050461 7.084651 6.9649177 7.1891866 7.080154 6.8209724 8.183579 7.0662284 6.8200345 8.210626 6.7480135 7.0430045 7.6146097 7.1421657 7.0420837 6.863964 7.07207 8.073053 6.8271575 8.07862 6.727546 7.0841413 8.182229 7.066202 8.161417 6.72684 7.684013 7.041919 7.3571014 7.077937 7.1203284 6.8686824 6.9859314 8.134379 6.840948 7.350355 7.6762934 7.2658787
0.2022022 7.206835 6.987527 6.7402854 7.550935 6.9276505 7.26013 6.731789 7.554108 7.1048627 6.708434 6.9054966 6.83481 8.041353 7.076624 6.9568467 7.1809998 7.072122 6.812877 8.174922 7.0582952 6.8119135 8.202075 6.7396526 7.0350122 7.6051965 7.1342063 7.0341115 6.855688 7.0638456 8.064076 6.818603 8.0696745 6.719215 7.0761395 8.173597 7.0582685 8.15274 6.718493 7.6747236 7.0335464 7.348514 7.069996 7.112296 6.860424 6.9778643 8.125589 6.832701 7.3417516 7.6670585 7.257783
0.2032032 7.1986284 6.9791975 6.7317266 7.5411124 6.9194546 7.251965 6.723267 7.544267 7.096653 6.700097 6.8972135 6.826455 8.032071 7.0684385 6.94862 7.172657 7.0639343 6.8046265 8.166089 7.0502014 6.803637 8.193353 6.731136 7.0268593 7.5956173 7.1260905 7.0259814 6.847255 7.055466 8.054925 6.8098984 8.060546 6.7107325 7.0679784 8.164782 7.0501738 8.143886 6.709994 7.665269 7.0250154 7.3397717 7.0618963 7.1041017 6.8520064 6.969642 8.11662 6.824307 7.332987 7.6576605 7.2495265
0.2042042 7.190256 6.9707103 6.723021 7.5311284 6.911106 7.2436385 6.714597 7.5342655 7.0882835 6.6916146 6.8887773 6.8179574 8.022618 7.0601025 6.94024 7.1641536 7.0555987 6.796224 8.157089 7.041954 6.7952156 8.184455 6.72247 7.0185494 7.5858817 7.11782 7.017693 6.838675 7.0469346 8.0456 6.80105 8.0512495 6.702101 7.05966 8.155805 7.0419254 8.134857 6.701347 7.6556516 7.0163307 7.330871 7.053642 7.0957446 6.843441 6.961266 8.107489 6.8157573 7.3240695 7.6480956 7.2411113
0.2052052 7.1817355 6.9620714 6.714167 7.5209885 6.902608 7.235157 6.705776 7.5241013 7.0797563 6.682985 6.880197 6.8093114 8.013 7.0516186 6.9317026 7.1554995 7.0471153 6.787673 8.147913 7.0335526 6.7866426 8.175388 6.7136564 7.010084 7.5759864 7.1093936 7.0092525 6.8299375 7.0382514 8.036109 6.7920547 8.041782 6.693327 7.0511913 8.14666 7.0335245 8.125664 6.6925526 7.6458735 7.0074987 7.3218145 7.045232 7.0872393 6.834722 6.952744 8.098178 6.8070617 7.3149962 7.63838 7.232543
0.2062062 7.173065 6.9532833 6.7051697 7.510696 6.8939595 7.2265263 6.696814 7.5137906 7.0710773 6.6742105 6.8714657 6.8005157 8.003215 7.042988 6.9230204 7.146695 7.038485 6.778972 8.138577 7.0250015 6.7779217 8.166159 6.7046957 7.00147 7.565935 7.100821 7.0006595 6.821054 7.0294213 8.026457 6.7829237 8.032153 6.684409 7.042574 8.137344 7.0249753 8.116308 6.6836176 7.6359444 6.998518 7.3126097 7.0366735 7.078577 6.825855 6.9440713 8.088714 6.798219 7.305772 7.6284995 7.223826
0.2072072 7.1642423 6.944339 6.696027 7.5002465 6.885161 7.217745 6.6877055 7.5033307 7.062245 6.665295 6.8625917 6.7915783 7.9932704 7.0342174 6.914196 7.137743 7.0297127 6.770132 8.129076 7.016307 6.7690563 8.156765 6.695594 6.9927087 7.555734 7.0920978 6.99192 6.8120275 7.0204396 8.016644 6.773657 8.022366 6.67535 7.0338106 8.127872 7.016275 8.10679 6.674544 7.6258583 6.9893894 7.303257 7.027968 7.0697627 6.8168416 6.935256 8.0790825 6.7892356 7.2964015 7.6184664 7.21496
0.2082082 7.1552796 6.9352546 6.686744 7.4896555 6.876225 7.2088194 6.67846 7.4927225 7.053269 6.656245 6.853579 6.7825 7.983175 7.025304 6.9052234 7.128646 7.0208015 6.7611465 8.119419 7.007462 6.760053 8.147214 6.6863556 6.9838014 7.5453777 7.08323 6.9830327 6.8028536 7.011317 8.006667 6.7642555 8.012418 6.666152 7.024901 8.118238 7.007426 8.097105 6.6653304 7.6156197 6.9801197 7.2937617 7.0191164 7.0607996 6.80769 6.9262977 8.069298 6.7801127 7.2868876 7.6082826 7.205946
0.2092092 7.146169 6.9260273 6.677326 7.4789205 6.867143 7.1997504 6.669074 7.4819703 7.0441403 6.647055 6.8444285 6.773284 7.972923 7.016253 6.896113 7.119411 7.0117517 6.7520237 8.109608 6.9984765 6.7509117 8.137507 6.676975 6.9747515 7.5348783 7.0742216 6.974005 6.793545 7.0020547 7.996537 6.7547235 8.002312 6.656823 7.0158534 8.108453 6.9984417 8.087274 6.6559844 7.6052384 6.970717 7.2841263 7.010122 7.051694 6.7983975 6.917202 8.059357 6.7708535 7.277232 7.5979543 7.196791
0.2102102 7.136919 6.916657 6.667772 7.468041 6.8579297 7.1905417 6.6595545 7.4710746 7.034877 6.637728 6.835142 6.7639375 7.962521 7.0070686 6.886865 7.110035 7.0025687 6.7427692 8.099639 6.9893517 6.7416344 8.127648 6.667461 6.965562 7.524235 7.065073 6.964832 6.7840953 6.9926543 7.9862623 6.7450604 7.9920588 6.6473603 7.006665 8.098517 6.989315 8.077288 6.6465063 7.5947127 6.961176 7.2743535 7.00099 7.0424395 6.788965 6.907966 8.049268 6.7614555 7.2674394 7.5874844 7.1874957
0.2112112 7.1275334 6.9071517 6.658084 7.4570265 6.8485765 7.181188 6.649904 7.460046 7.025469 6.62828 6.82572 6.754454 7.9519744 6.997753 6.8774767 7.1005254 6.993253 6.733379 8.089527 6.9800873 6.7322226 8.117641 6.657817 6.9562335 7.513455 7.0557904 6.9555273 6.774512 6.9831166 7.9758334 6.7352734 7.9816546 6.6377654 6.997342 8.088429 6.9800506 8.067153 6.6368966 7.58405 6.951498 7.2644405 6.9917183 7.0330496 6.7793956 6.8985972 8.039026 6.7519274 7.2575107 7.5768714 7.1780653
0.2122122 7.118013 6.89751 6.6482697 7.4458766 6.8390913 7.171707 6.6401243 7.448875 7.015923 6.6186986 6.8161716 6.744842 7.941276 6.988308 6.8679614 7.090882 6.983811 6.7238603 8.079267 6.970689 6.72268 8.107488 6.6480417 6.9467688 7.502533 7.046372 6.9460883 6.764795 6.973453 7.9652596 6.725365 7.9711094 6.628049 6.987886 8.078198 6.970655 8.056874 6.627161 7.573249 6.941693 7.254399 6.982315 7.0235205 6.769698 6.889094 8.02864 6.742272 7.2474475 7.56612 7.168498
0.21321322 7.1083655 6.887731 6.638328 7.434597 6.8294735 7.162089 6.6302133 7.4375777 7.006244 6.6089907 6.806494 6.735105 7.9304447 6.9787364 6.858317 7.0811076 6.9742413 6.714209 8.068868 6.961161 6.7130117 8.097192 6.6381416 6.937175 7.4914823 7.0368204 6.936516 6.7549477 6.963655 7.9545445 6.7153287 7.9604163 6.6182036 6.9783025 8.067824 6.9611225 8.04645 6.6173005 7.5623093 6.93176 7.244224 6.972778 7.0138607 6.759868 6.879465 8.018118 6.732484 7.2372565 7.5552316 7.1588035
0.21421422 7.098584 6.877828 6.628257 7.4231853 6.819736 7.1523457 6.620179 7.4261503 6.99643 6.59916 6.7966895 6.7252417 7.9194717 6.969043 6.848541 7.0712085 6.9645457 6.7044373 8.058323 6.951504 6.70322 8.086753 6.6281114 6.9274526 7.480299 7.0271444 6.9268117 6.744971 6.953731 7.9436903 6.7051826 7.949587 6.6082387 6.9685893 8.057313 6.9514656 8.035885 6.6073184 7.551246 6.9217033 7.233922 6.9631143 7.0040636 6.7499127 6.869712 8.007449 6.7225804 7.2269425 7.5442114 7.1489797
0.21521522 7.0886774 6.867797 6.618072 7.411647 6.809865 7.142477 6.6100235 7.414597 6.9864917 6.58921 6.786766 6.7152576 7.908364 6.9592276 6.838642 7.0611844 6.9547334 6.6945434 8.04764 6.941717 6.6933055 8.076182 6.6179643 6.9176044 7.468987 7.017345 6.9169827 6.7348733 6.9436846 7.932699 6.694916 7.938616 6.5981507 6.9587507 8.046663 6.94168 8.025187 6.597217 7.54005 6.9115214 7.223499 6.9533186 6.9941425 6.739834 6.859835 7.9966507 6.712549 7.2164984 7.533069 7.1390285
0.21621622 7.0786457 6.8576393 6.6077642 7.3999877 6.7998753 7.132484 6.599749 7.4029236 6.9764185 6.5791416 6.776721 6.705149 7.897126 6.949295 6.828621 7.051038 6.944801 6.684526 8.036831 6.9318085 6.6832705 8.065476 6.607694 6.907633 7.457554 7.00742 6.907028 6.7246532 6.933512 7.921577 6.6845365 7.9275165 6.587949 6.948793 8.035883 6.9317694 8.014354 6.5869985 7.528728 6.9012184 7.2129545 6.9434032 6.9840865 6.729629 6.849834 7.985718 6.7023993 7.2059345 7.521795 7.128958
0.21721722 7.068496 6.8473597 6.597333 7.3882103 6.7897663 7.12237 6.589353 7.3911266 6.9662213 6.5689588 6.7665586 6.6949296 7.885758 6.9392433 6.818482 7.0407715 6.9347506 6.674393 8.025885 6.9217787 6.673114 8.054638 6.597308 6.8975363 7.4459944 6.997379 6.896954 6.71431 6.923226 7.910322 6.674048 7.916285 6.57763 6.9387116 8.024976 6.921739 8.00339 6.5766654 7.5172863 6.890802 7.202288 6.9333653 6.973913 6.719304 6.839722 7.974659 6.692133 7.195249 7.5104017 7.1187654
0.21821822 7.058225 6.83696 6.586793 7.376311 6.7795415 7.1121383 6.578845 7.3792124 6.955909 6.55866 6.756284 6.6845903 7.874262 6.9290786 6.8082256 7.0303907 6.9245887 6.664145 8.014812 6.9116282 6.6628466 8.043672 6.586806 6.887321 7.4343166 6.9872165 6.8867593 6.703854 6.912819 7.89894 6.663452 7.904923 6.5671997 6.9285183 8.013939 6.911589 7.992296 6.566218 7.505722 6.8802705 7.1915116 6.923208 6.963614 6.708867 6.829488 7.9634686 6.681752 7.184454 7.4988894 7.1084523
0.21921922 7.0478463 6.8264422 6.57614 7.3643003 6.769197 7.1017885 6.568227 7.367186 6.9454713 6.5482535 6.745897 6.674141 7.8626447 6.918807 6.7978506 7.0198965 6.914316 6.653781 8.003616 6.9013634 6.652466 8.032582 6.5761952 6.876993 7.4225225 6.976938 6.87645 6.6932826 6.902301 7.887435 6.652749 7.893437 6.556659 6.9182024 8.002777 6.901325 7.9810805 6.555663 7.494046 6.869624 7.1806183 6.9129324 6.9531894 6.69831 6.8191442 7.95216 6.6712584 7.1735415 7.4872546 7.0980353
0.22022022 7.03735 6.81581 6.565375 7.352177 6.758748 7.0913267 6.5574956 7.35505 6.9349184 6.5377374 6.735399 6.663583 7.850908 6.9084234 6.787368 7.0092916 6.903936 6.6433096 7.9922953 6.8909855 6.6419735 8.021378 6.565474 6.866549 7.4106145 6.9665546 6.8660245 6.6825943 6.891669 7.875805 6.641946 7.8818307 6.5460114 6.9077888 7.991497 6.8909407 7.969741 6.545003 7.482256 6.8588724 7.169615 6.9025426 6.9426575 6.687644 6.80869 7.9407268 6.660655 7.16252 7.4755116 7.0875006
0.22122122 7.026745 6.8050647 6.5545096 7.339945 6.7481794 7.080758 6.5466547 7.342804 6.924253 6.5271177 6.724795 6.652917 7.839056 6.897933 6.776773 6.9985795 6.893449 6.6327257 7.9808607 6.88049 6.631376 8.010044 6.55464 6.8559985 7.3986 6.95606 6.8554873 6.6717973 6.880929 7.8640547 6.631039 7.8701053 6.5352573 6.8972573 7.980104 6.880448 7.958288 6.534235 7.4703493 6.848013 7.1584964 6.8920407 6.9320045 6.6768656 6.798131 7.9291797 6.649946 7.1513915 7.4636545 7.0768585
0.22222222 7.0160294 6.79421 6.5435295 7.3276095 6.7375083 7.0700784 6.535713 7.33045 6.913472 6.51639 6.714085 6.6421404 7.8270836 6.887345 6.7660713 6.9877615 6.8828588 6.6220393 7.969304 6.8698907 6.6206694 7.9985995 6.543701 6.8453293 7.386473 6.9454584 6.844843 6.660896 6.870087 7.852194 6.620032 7.8582654 6.524401 6.886623 7.968589 6.869844 7.946713 6.5233645 7.458341 6.837047 7.14728 6.8814316 6.9212446 6.665979 6.7874603 7.9175177 6.6391354 7.140157 7.4516873 7.0661106
0.22322322 7.0052156 6.7832475 6.5324497 7.3151684 6.726735 7.059297 6.524666 7.317996 6.9025803 6.505559 6.703273 6.631268 7.8150053 6.876651 6.755265 6.9768414 6.8721666 6.611253 7.957637 6.8591833 6.6098623 7.987041 6.532661 6.8345594 7.3742456 6.934749 6.834091 6.649885 6.859137 7.840218 6.6089354 7.846306 6.5134478 6.875883 7.956966 6.8591356 7.9350276 6.5123916 7.446223 6.8259826 7.135961 6.870715 6.910372 6.6549873 6.7766886 7.905744 6.6282144 7.1288223 7.4396143 7.055256
0.22422422 6.9942937 6.7721796 6.5212727 7.3026285 6.7158556 7.048413 6.513516 7.30544 6.891582 6.494632 6.69236 6.620292 7.8028173 6.865859 6.744354 6.965818 6.861376 6.6003613 7.945856 6.848367 6.598953 7.9753737 6.5215235 6.823685 7.361914 6.923941 6.823238 6.6387725 6.848086 7.8281283 6.5977383 7.8342385 6.5023913 6.865042 7.9452295 6.8483243 7.923229 6.501321 7.4340053 6.8148217 7.1245394 6.8598948 6.8993926 6.6438966 6.7658157 7.893856 6.6171937 7.117385 7.4274397 7.0443044
0.22522523 6.983274 6.761008 6.5099983 7.2899866 6.704876 7.0374265 6.5022745 7.2927895 6.880481 6.4836106 6.681354 6.6092157 7.7905207 6.8549724 6.733347 6.954701 6.8504887 6.5893736 7.9339747 6.8374496 6.587949 7.9635997 6.510283 6.8127127 7.3494825 6.9130325 6.812279 6.6275563 6.8369365 7.815933 6.586457 7.822067 6.491239 6.854099 7.933396 6.837406 7.91133 6.4901567 7.4216805 6.803556 7.113023 6.848968 6.8883066 6.6327024 6.754849 7.88187 6.606085 7.105847 7.4151626 7.0332494
0.22622623 6.9721575 6.749734 6.498622 7.2772503 6.693801 7.0263476 6.490928 7.2800384 6.8692703 6.472493 6.670249 6.5980463 7.7781253 6.8439903 6.7222376 6.943485 6.8395095 6.578287 7.9219794 6.826437 6.5768433 7.951718 6.4989486 6.801637 7.3369555 6.902025 6.801223 6.616243 6.8256927 7.803633 6.575082 7.8097878 6.479995 6.843063 7.9214525 6.8263874 7.8993206 6.478898 7.4092646 6.7922025 7.101409 6.8379455 6.877116 6.6214085 6.743782 7.869776 6.5948725 7.0942183 7.4027934 7.0221057
0.22722723 6.960946 6.738366 6.487155 7.264425 6.6826324 7.0151715 6.479494 7.2672 6.857967 6.461284 6.6590514 6.586783 7.765627 6.832919 6.7110343 6.9321775 6.8284388 6.5671086 7.9098864 6.815322 6.5656457 7.93974 6.4875164 6.7904644 7.3243303 6.8909316 6.790073 6.6048336 6.814352 7.791233 6.563625 7.7974033 6.4686584 6.83193 7.9094105 6.8152766 7.887209 6.467547 7.3967533 6.780755 7.0897036 6.8268247 6.865826 6.610017 6.7326226 7.8575883 6.5835676 7.0824957 7.3903227 7.010861
0.22822823 6.9496436 6.726898 6.4755955 7.2515078 6.671366 7.003903 6.467965 7.2542677 6.8465633 6.449983 6.647768 6.5754294 7.753029 6.8217545 6.699739 6.920776 6.8172765 6.5558395 7.897695 6.8041134 6.5543594 7.9276648 6.475997 6.7792 7.3116183 6.8797417 6.778822 6.5933347 6.802924 7.778729 6.55208 7.7849164 6.4572325 6.8207088 7.897271 6.8040667 7.875003 6.456106 7.384153 6.7692184 7.077907 6.815608 6.854444 6.598533 6.7213745 7.8452983 6.572176 7.0706835 7.3777633 6.999531
0.22922923 6.9382515 6.715338 6.4639473 7.2385025 6.66001 6.992544 6.456349 7.241248 6.835061 6.438596 6.63639 6.563983 7.7403393 6.810505 6.6883507 6.9092946 6.8060284 6.5444794 7.8854084 6.792813 6.5429816 7.915487 6.464385 6.7678437 7.2988143 6.868461 6.767482 6.5817404 6.7914033 7.7661314 6.540454 7.772341 6.44572 6.809401 7.885037 6.7927675 7.8626986 6.4445815 7.3714557 6.7575946 7.0660195 6.804296 6.8429594 6.586959 6.710035 7.8329086 6.5606885 7.058783 7.365112 6.9881096
0.23023023 6.9267654 6.7036853 6.4522133 7.2254124 6.6485624 6.9810996 6.444641 7.2281456 6.823467 6.427124 6.6249285 6.5524564 7.7275586 6.7991743 6.6768765 6.8977222 6.7946935 6.5330324 7.8730206 6.7814183 6.53152 7.903215 6.4526844 6.7563977 7.2859216 6.8570976 6.7560534 6.5700564 6.779797 7.753441 6.5287476 7.7596645 6.434121 6.798003 7.872709 6.781372 7.8502965 6.43297 7.3586802 6.745888 7.054049 6.7928953 6.831383 6.575295 6.698611 7.8204346 6.5491195 7.046795 7.352376 6.9766073
0.23123123 6.9152007 6.691949 6.4403915 7.21224 6.6370344 6.969569 6.4328513 7.2149615 6.8117814 6.41557 6.613383 6.5408335 7.7146845 6.7877545 6.665313 6.886071 6.7832785 6.521499 7.860545 6.769939 6.5199685 7.8908587 6.440903 6.744861 7.2729526 6.8456426 6.744537 6.558288 6.7681017 7.740653 6.5169644 7.7468987 6.422442 6.7865195 7.860291 6.7698913 7.837806 6.421277 7.345812 6.7340975 7.041999 6.781403 6.819718 6.563544 6.6871033 7.807867 6.5374637 7.0347247 7.3395495 6.9650183
0.23223223 6.9035535 6.6801167 6.428491 7.198988 6.62542 6.9579577 6.420978 7.2016973 6.8000097 6.4039283 6.6017566 6.529138 7.701723 6.7762604 6.653663 6.874338 6.7717853 6.509885 7.847981 6.758372 6.508338 7.878409 6.4290376 6.733245 7.259894 6.834116 6.732936 6.5464315 6.75633 7.727781 6.5051055 7.734044 6.410683 6.774956 7.8477907 6.7583237 7.8252287 6.4095044 7.3328657 6.722227 7.029864 6.769829 6.807963 6.551705 6.6755137 7.7952166 6.525728 7.022576 7.326647 6.95335
0.23323323 6.8918223 6.668204 6.416508 7.185658 6.613725 6.9462686 6.409022 7.1883564 6.7881484 6.3922143 6.590052 6.5173573 7.688677 6.764682 6.641934 6.862525 6.760206 6.4981923 7.835332 6.7467175 6.4966283 7.8658743 6.417088 6.721545 7.2467604 6.8225017 6.7212524 6.5344906 6.744475 7.714818 6.4931693 7.721097 6.3988385 6.7633114 7.835203 6.746671 7.8125615 6.397646 7.319834 6.710283 7.0176516 6.7581687 6.796122 6.5397854 6.6638455 7.782477 6.51391 7.0103493 7.313661 6.941603
0.23423423 6.8800154 6.6562076 6.4044447 7.1722536 6.601953 6.9345007 6.3969893 7.1749406 6.7762017 6.380423 6.57827 6.505498 7.6755505 6.753032 6.6301255 6.850639 6.7485585 6.4864154 7.8225975 6.734982 6.48484 7.8532615 6.405061 6.709762 7.233549 6.8108134 6.7094865 6.522472 6.7325425 7.7017746 6.4811654 7.7080708 6.386923 6.7515883 7.8225346 6.7349358 7.7998133 6.385717 7.306732 6.698259 7.005362 6.746425 6.784191 6.5277834 6.6521 7.7696586 6.5020137 6.998042 7.3005977 6.9297767
0.23523523 6.8681316 6.6441307 6.3923073 7.1587777 6.5900993 6.9226522 6.384882 7.1614485 6.764174 6.368554 6.5664153 6.493565 7.662343 6.7413044 6.6182384 6.838676 6.7368355 6.4745693 7.809782 6.7231703 6.472976 7.8405643 6.392958 6.697903 7.2202663 6.7990475 6.697641 6.5103755 6.720536 7.688648 6.4690943 7.694959 6.374935 6.739794 7.809789 6.7231207 7.786985 6.3737125 7.2935557 6.686161 6.993 6.734602 6.772183 6.515706 6.64028 7.7567606 6.490045 6.985664 7.287459 6.9178762
0.23623623 6.856175 6.631977 6.3800955 7.145228 6.5781717 6.9107347 6.372696 7.1478925 6.752066 6.3566127 6.5544877 6.481556 7.6490593 6.729506 6.6062713 6.8266454 6.725039 6.462647 7.796887 6.71128 6.4610353 7.827791 6.380778 6.685968 7.206907 6.787211 6.6857204 6.498198 6.708456 7.6754394 6.4569535 7.6817703 6.3628697 6.727923 7.7969694 6.7112293 7.7740755 6.36164 7.280304 6.673995 6.980562 6.7227015 6.760094 6.503547 6.628384 7.743788 6.477999 6.9732127 7.2742476 6.9059124
0.23723723 6.844145 6.6197457 6.3678107 7.131611 6.5661745 6.8987455 6.3604403 7.134263 6.739884 6.3446035 6.542485 6.469472 7.6356997 6.717641 6.594237 6.8145447 6.7131705 6.4506526 7.783916 6.6993117 6.4490266 7.8149385 6.368528 6.6739564 7.193478 6.7753034 6.6737275 6.4859524 6.6963034 7.66216 6.444749 7.668501 6.350734 6.7159824 7.7840705 6.6992583 7.761094 6.3494935 7.266984 6.6617584 6.9680595 6.710726 6.7479277 6.4913206 6.616419 7.7307377 6.465881 6.960695 7.2609663 6.8938727
0.23823825 6.8320494 6.607443 6.355455 7.117933 6.5541 6.886691 6.348114 7.12057 6.7276216 6.3325214 6.5304165 6.45732 7.6222696 6.7057085 6.582132 6.802375 6.7012396 6.438587 7.7708716 6.687269 6.4369483 7.802021 6.356205 6.6618767 7.179989 6.7633247 6.66166 6.4736266 6.684084 7.6488023 6.4324846 7.655163 6.338531 6.7039733 7.771098 6.687217 7.7480354 6.3372755 7.253595 6.6494555 6.9554863 6.698676 6.7356844 6.479015 6.6043854 7.7176175 6.453697 6.948108 7.247616 6.8817677
0.23923925 6.819886 6.595065 6.343033 7.1041846 6.541964 6.874566 6.335717 7.1068134 6.7152863 6.32038 6.5182824 6.4451013 7.608769 6.693709 6.5699525 6.790141 6.6892376 6.426454 7.7577553 6.67516 6.424797 7.789027 6.343814 6.6497283 7.166429 6.7512836 6.649527 6.4612365 6.6717935 7.635375 6.42015 7.641749 6.326264 6.691899 7.758062 6.675104 7.7349086 6.3249955 7.240138 6.637095 6.9428487 6.6865535 6.7233667 6.466645 6.592287 7.7044315 6.4414415 6.935457 7.234205 6.869599
0.24024025 6.80766 6.58262 6.3305435 7.09038 6.529756 6.8623805 6.323256 7.0929956 6.7028785 6.3081684 6.5060844 6.4328117 7.5952005 6.681644 6.5577 6.7778487 6.677174 6.414253 7.74457 6.6629767 6.4125857 7.7759666 6.331356 6.6375093 7.1528063 6.739177 6.6373224 6.4487805 6.6594386 7.6218767 6.407762 7.6282635 6.31393 6.6797576 7.7449594 6.6629233 7.7217126 6.3126497 7.2266207 6.624664 6.930151 6.674361 6.710975 6.454199 6.580122 7.691172 6.4291224 6.9227414 7.2207265 6.8573675
0.24124125 6.79537 6.5701046 6.317992 7.076515 6.5174847 6.850133 6.3107324 7.0791183 6.6904006 6.295895 6.4938226 6.420462 7.5815673 6.66952 6.5453925 6.7654967 6.665052 6.4019947 7.731318 6.6507273 6.4003096 7.762842 6.318834 6.625229 7.1391263 6.7270083 6.6250563 6.436254 6.6470265 7.608313 6.3953133 7.6147127 6.3015337 6.6675572 7.731792 6.6506715 7.708448 6.3002443 7.213042 6.6121764 6.9173927 6.6621027 6.6985188 6.4416933 6.567899 7.677853 6.416739 6.909967 7.207186 6.8450785
0.24224225 6.783019 6.557524 6.305377 7.062592 6.505152 6.837823 6.2981396 7.0651865 6.6778593 6.283561 6.4815025 6.408048 7.5678716 6.6573377 6.5330176 6.753083 6.652867 6.389667 7.7180057 6.6384096 6.387969 7.749651 6.30625 6.612881 7.1253858 6.714779 6.612728 6.4236636 6.6345477 7.5946813 6.382814 7.6010933 6.2890787 6.6552963 7.7185574 6.638357 7.6951227 6.2877765 7.1994047 6.5996294 6.9045725 6.6497808 6.6859927 6.4291177 6.5556126 7.664471 6.404293 6.897131 7.193586 6.8327284
0.24324325 6.770607 6.5448823 6.2927012 7.048616 6.49276 6.825455 6.2854924 7.051201 6.6652455 6.2711687 6.469125 6.3955746 7.554112 6.645093 6.520579 6.740613 6.640628 6.377285 7.704628 6.626034 6.375575 7.736402 6.2936034 6.600477 7.111591 6.7024956 6.600331 6.411009 6.622014 7.5809894 6.370258 7.5874147 6.2765627 6.6429753 7.70527 6.6259766 7.681732 6.2752504 7.185711 6.5870237 6.891693 6.6373925 6.673404 6.416484 6.5432706 7.651029 6.3917885 6.884239 7.1799307 6.8203206
0.24424425 6.7581472 6.532174 6.279967 7.034585 6.480305 6.8130383 6.272781 7.0371623 6.6525755 6.2587204 6.4566917 6.38304 7.540299 6.6327972 6.508084 6.7280927 6.628332 6.364843 7.6911874 6.6135945 6.3631196 7.7230935 6.2808986 6.58801 7.097741 6.690152 6.5878835 6.3982944 6.609425 7.5672336 6.357653 7.573674 6.26399 6.6305985 7.6919246 6.6135364 7.668285 6.2626705 7.171959 6.574368 6.8787627 6.624943 6.660748 6.4037924 6.530869 7.637531 6.379227 6.8712916 7.16622 6.807862
0.24524525 6.7456264 6.5194063 6.267175 7.0205064 6.4677978 6.8005643 6.260018 7.0230694 6.6398425 6.2462206 6.4442034 6.37045 7.5264297 6.6204453 6.49553 6.7155166 6.615978 6.3523455 7.6776934 6.601093 6.3506093 7.70973 6.2681375 6.575487 7.0838385 6.6777587 6.575372 6.3855257 6.5967827 7.553422 6.3449965 7.559877 6.2513647 6.6181707 7.6785235 6.601037 7.6547832 6.250029 7.1581583 6.56166 6.8657784 6.6124315 6.648031 6.391033 6.518416 7.6239777 6.366605 6.8582954 7.1524563 6.79535
0.24624625 6.733055 6.5065804 6.2543287 7.006381 6.455233 6.7880373 6.2472 7.0089335 6.627048 6.233662 6.43166 6.3578086 7.5125027 6.6080422 6.48292 6.702897 6.603574 6.3397975 7.6641436 6.588539 6.338045 7.6963105 6.2553225 6.56291 7.069885 6.6653104 6.562809 6.3726964 6.5840826 7.5395555 6.332297 7.546023 6.238682 6.605687 7.665069 6.5884786 7.6412234 6.2373414 7.1443067 6.5489035 6.852743 6.5998697 6.6352544 6.3782234 6.5059085 7.610367 6.3539333 6.845247 7.1386447 6.7827926
0.24724725 6.7204347 6.4937015 6.2414303 6.9922037 6.4426193 6.7754607 6.234326 6.9947476 6.6141953 6.2210536 6.4190683 6.34511 7.4985304 6.5955887 6.4702563 6.690223 6.591122 6.3271933 7.650542 6.5759225 6.3254285 7.6828423 6.2424507 6.550279 7.0558863 6.6528163 6.550192 6.359815 6.5713377 7.525636 6.319543 7.532112 6.22595 6.593156 7.6515684 6.5758634 7.627616 6.2245994 7.1304092 6.536095 6.839657 6.587248 6.6224217 6.3653536 6.493355 7.5967107 6.3412066 6.832147 7.12478 6.7701826
0.24824825 6.7077665 6.48077 6.228481 6.9779835 6.4299555 6.7628403 6.2214007 6.980519 6.6012917 6.2083974 6.4064302 6.3323627 7.4845014 6.5830874 6.4575396 6.677506 6.5786185 6.3145404 7.636887 6.5632567 6.3127656 7.669322 6.2295284 6.5375977 7.0418444 6.6402736 6.537523 6.34688 6.558541 7.5116625 6.3067484 7.518151 6.213167 6.580576 7.638018 6.563197 7.6139493 6.211805 7.11646 6.523245 6.8265266 6.5745707 6.609531 6.3524394 6.480754 7.583004 6.3284297 6.819 7.1108713 6.757529
0.24924925 6.6950517 6.467784 6.2154813 6.963722 6.4172397 6.7501755 6.2084274 6.9662476 6.5883317 6.195696 6.3937445 6.3195662 7.470427 6.57054 6.444776 6.6647468 6.566072 6.3018417 7.6231847 6.5505376 6.300047 7.6557555 6.2165594 6.5248675 7.027752 6.627684 6.5248065 6.3338957 6.5456944 7.497643 6.293915 7.5041375 6.2003374 6.5679526 7.6244164 6.5504766 7.6002407 6.1989684 7.102469 6.5103455 6.813352 6.5618443 6.596592 6.3394675 6.468101 7.5692525 6.315603 6.805812 7.0969195 6.744831
0.25025025 6.682291 6.4547477 6.202437 6.949421 6.404478 6.7374635 6.1954093 6.9519367 6.5753174 6.182945 6.381015 6.306716 7.4563093 6.5579486 6.4319606 6.6519446 6.553476 6.289094 7.6094384 6.5377693 6.2872906 7.642141 6.2035384 6.512091 7.013623 6.6150513 6.512042 6.320861 6.5328045 7.483573 6.281035 7.4900804 6.187461 6.555285 7.6107764 6.537707 7.586486 6.186088 7.0884356 6.4974055 6.8001304 6.549065 6.5835977 6.326448 6.455405 7.5554576 6.302731 6.7925763 7.0829234 6.732091
0.25125125 6.6694884 6.441665 6.1893444 6.9350824 6.3916726 6.724712 6.1823425 6.937585 6.5622606 6.1701508 6.368238 6.29383 7.4421487 6.54531 6.419101 6.6390986 6.5408387 6.2763023 7.5956454 6.5249515 6.2744856 7.6284847 6.190472 6.4992647 6.999454 6.6023755 6.499231 6.3077774 6.519873 7.4694605 6.268119 7.4759755 6.1745443 6.542572 7.597091 6.5248885 7.5726833 6.173156 7.0743628 6.4844275 6.786873 6.5362377 6.5705514 6.313383 6.44267 7.5416203 6.2898164 6.7793036 7.0688863 6.719315
0.25225225 6.656647 6.4285355 6.1762094 6.9207034 6.378823 6.711919 6.169231 6.923202 6.5491476 6.1573167 6.355425 6.2808914 7.4279456 6.532635 6.4061923 6.6262197 6.5281634 6.263468 7.5818095 6.5120854 6.261643 7.614787 6.17736 6.486398 6.9852467 6.589659 6.4863772 6.2946506 6.506903 7.4552984 6.255166 7.4618273 6.161583 6.529822 7.5833693 6.5120215 7.5588427 6.160184 7.0602493 6.471408 6.773572 6.523366 6.557459 6.300269 6.429895 7.5277386 6.276857 6.7659883 7.054811 6.706497
0.25325325 6.6437674 6.415356 6.1630316 6.9062905 6.3659334 6.699091 6.156081 6.908784 6.5359893 6.144443 6.342572 6.2679167 7.413704 6.519919 6.3932433 6.613302 6.515447 6.2505918 7.567933 6.4991765 6.248753 7.6010528 6.1642094 6.4734926 6.971 6.576909 6.47348 6.281479 6.4938884 7.4411025 6.242178 7.447638 6.148578 6.5170293 7.5696096 6.4991097 7.544962 6.1471767 7.046102 6.458353 6.760234 6.510446 6.5443187 6.287113 6.4170794 7.5138216 6.263852 6.752633 7.0406985 6.693645
0.25425425 6.630849 6.4021416 6.1498156 6.8918514 6.353004 6.6862254 6.1428876 6.894329 6.5227923 6.131529 6.329681 6.254899 7.399425 6.507165 6.380254 6.6003494 6.5026913 6.2376795 7.5540233 6.486225 6.2358284 7.58728 6.1510158 6.4605427 6.9567227 6.564122 6.4605465 6.268263 6.4808397 7.426863 6.2291546 7.433409 6.135536 6.5042043 7.555813 6.486161 7.5310397 6.134123 7.031917 6.4452624 6.746864 6.4974856 6.531139 6.273912 6.404224 7.4998713 6.250815 6.7392488 7.0265536 6.6807585
0.25525525 6.6179013 6.3888774 6.13656 6.8773727 6.3400354 6.673328 6.129657 6.879844 6.509548 6.1185803 6.316755 6.2418394 7.3851075 6.494375 6.367224 6.587368 6.489899 6.224727 7.540071 6.473232 6.2228637 7.5734725 6.1377826 6.4475603 6.9424167 6.5512977 6.447571 6.2550144 6.4677553 7.412588 6.2161007 7.4191403 6.1224566 6.4913445 7.5419836 6.473167 7.5170875 6.1210375 7.0176992 6.4321404 6.733454 6.4844813 6.517913 6.260677 6.391332 7.485882 6.2377343 6.7258263 7.0123725 6.66784
0.25625625 6.6049156 6.375578 6.123264 6.86287 6.3270307 6.660396 6.1163893 6.865331 6.4962673 6.105592 6.3037934 6.228747 7.37076 6.4815516 6.3541565 6.5743546 6.477075 6.2117395 7.526087 6.4602 6.209865 7.5596323 6.1245112 6.434537 6.928074 6.538443 6.4345613 6.241718 6.454637 7.3982763 6.203014 7.404835 6.109342 6.4784474 7.528121 6.4601316 7.5030966 6.1079135 7.0034537 6.4189835 6.720017 6.471441 6.504646 6.2474017 6.3784103 7.4718637 6.224615 6.7123747 6.9981637 6.654892
0.25725725 6.591901 6.3622394 6.109934 6.8483357 6.3139915 6.647438 6.103084 6.850792 6.482946 6.092574 6.290798 6.2156167 7.356382 6.4686966 6.341051 6.561312 6.464216 6.1987157 7.5120726 6.447132 6.196833 7.5457606 6.111206 6.4214773 6.9137073 6.5255575 6.4215183 6.228392 6.4414845 7.3839307 6.1898975 7.3904986 6.0961895 6.4655232 7.5142293 6.4470577 7.489073 6.0947566 6.989175 6.405797 6.7065444 6.458362 6.4913387 6.2340865 6.365457 7.457814 6.2114625 6.6988893 6.98392 6.641913
0.25825825 6.578852 6.348866 6.096574 6.8337793 6.300925 6.634446 6.0897436 6.8362246 6.4695826 6.079527 6.2777777 6.202454 7.341975 6.4558086 6.3279133 6.54824 6.451326 6.185665 7.498023 6.4340224 6.183766 7.5318584 6.0978646 6.408392 6.8993077 6.51264 6.40844 6.215031 6.4283023 7.3695564 6.1767545 7.3761315 6.0830083 6.4525676 7.5003123 6.433953 7.4750237 6.081569 6.9748735 6.3925853 6.6930475 6.4452467 6.4779963 6.220734 6.352473 7.4437356 6.198277 6.685376 6.9696555 6.628911
0.25925925 6.565781 6.335458 6.0831795 6.8191986 6.2878213 6.6214304 6.0763774 6.8216386 6.4561877 6.0664415 6.264724 6.1892567 7.3275394 6.442893 6.314742 6.5351443 6.438407 6.172578 7.483945 6.4208827 6.170673 7.5179286 6.0844927 6.3952723 6.8848896 6.499697 6.3953323 6.201634 6.4150944 7.35515 6.1635857 7.361731 6.0697956 6.439582 7.486367 6.4208074 7.4609447 6.06835 6.960544 6.3793473 6.6795163 6.4320946 6.464614 6.207351 6.339458 7.429634 6.1850615 6.6718316 6.955361 6.615879
0.26026025 6.5526814 6.322019 6.069756 6.8045955 6.27469 6.608389 6.062978 6.807025 6.4427586 6.053331 6.251644 6.1760325 7.313075 6.429949 6.3015385 6.5220246 6.425463 6.1594644 7.469845 6.407708 6.157547 7.503972 6.071089 6.3821254 6.8704453 6.48673 6.382192 6.188204 6.401855 7.340715 6.1503944 7.347305 6.056549 6.426573 7.4723973 6.4076347 7.446838 6.0550995 6.946192 6.366081 6.6659636 6.4189124 6.4512014 6.1939373 6.326419 7.4155035 6.1718183 6.658268 6.941043 6.602828
0.26126125 6.5395555 6.3085485 6.0563025 6.789973 6.2615333 6.595324 6.0495505 6.7923946 6.4293003 6.040199 6.2385383 6.162774 7.2985907 6.4169774 6.2883043 6.508881 6.4124866 6.146323 7.4557137 6.394503 6.1443973 7.489997 6.057653 6.3689466 6.8559833 6.473734 6.369029 6.174745 6.3885903 7.3262553 6.1371746 7.332846 6.0432796 6.413539 7.458407 6.394427 7.4327087 6.041823 6.9318104 6.3527937 6.6523867 6.4056983 6.4377565 6.180489 6.313357 7.4013534 6.1585426 6.644677 6.926703 6.5897493
0.26226225 6.5264106 6.295051 6.0428185 6.775328 6.2483497 6.5822377 6.0360937 6.7777452 6.4158106 6.027035 6.225409 6.14949 7.2840815 6.40398 6.275048 6.495717 6.399489 6.1331563 7.4415646 6.381268 6.131219 7.4759965 6.0441937 6.355743 6.841497 6.4607215 6.3558364 6.1612577 6.375306 7.311771 6.1239395 7.3183703 6.0299816 6.4004836 7.4443936 6.381191 7.418553 6.028523 6.917418 6.3394837 6.6387854 6.3924527 6.424279 6.1670136 6.3002663 7.387178 6.1452384 6.6310616 6.9123406 6.576657
0.26326326 6.513244 6.28152 6.0293117 6.760668 6.2351437 6.56913 6.022613 6.7630773 6.4022875 6.0138483 6.2122564 6.136182 7.2695518 6.3909593 6.261758 6.4825377 6.3864675 6.119962 7.427392 6.3680034 6.118017 7.4619775 6.030708 6.3425136 6.8269944 6.447684 6.34262 6.147743 6.3619943 7.297266 6.1106787 7.3038673 6.0166597 6.3874054 7.430362 6.3679266 7.4043765 6.015193 6.9030004 6.3261547 6.625165 6.3791823 6.4107747 6.1535125 6.287156 7.3729877 6.1319146 6.61743 6.8979583 6.5635424
0.26426426 6.500058 6.2679667 6.0157824 6.7459917 6.2219143 6.556003 6.0091033 6.7483916 6.3887415 6.0006413 6.199082 6.122845 7.2550035 6.3779206 6.248447 6.4693365 6.3734183 6.1067505 7.413199 6.3547153 6.104792 7.447938 6.0171943 6.329268 6.81247 6.4346275 6.329381 6.134208 6.3486648 7.2827377 6.097403 7.2893457 6.003317 6.374307 7.416313 6.3546357 7.390184 6.001838 6.888568 6.312805 6.6115274 6.365882 6.397245 6.139983 6.274021 7.3587785 6.118563 6.6037736 6.883564 6.55041
0.26526526 6.4868526 6.254389 6.0022254 6.731301 6.208661 6.5428596 5.995578 6.733696 6.3751683 5.9874086 6.1858916 6.109488 7.2404366 6.364861 6.2351127 6.4561205 6.3603554 6.093516 7.39899 6.3414016 6.091552 7.4338837 6.0036597 6.3159933 6.797939 6.4215536 6.3161216 6.1206427 6.3353157 7.2681937 6.084109 7.2748027 5.989948 6.3611884 7.4022503 6.3413186 7.3759704 5.988467 6.8741174 6.2994404 6.597868 6.352561 6.383688 6.1264315 6.260873 7.344555 6.1051917 6.5901046 6.8691454 6.537263
0.26626626 6.47363 6.2407813 5.9886537 6.716598 6.1953883 6.5297008 5.982025 6.71899 6.3615727 5.974163 6.1726785 6.0961103 7.2258573 6.3517785 6.221755 6.44289 6.3472733 6.08026 7.3847613 6.32806 6.0782847 7.419813 5.9901013 6.3027053 6.783387 6.4084673 6.3028383 6.107058 6.321947 7.2536287 6.0707965 7.2602415 5.9765587 6.3480554 7.388173 6.3279777 7.361747 5.9750786 6.8596535 6.28606 6.584194 6.339213 6.370103 6.112858 6.247705 7.3303146 6.091799 6.576414 6.8547187 6.5241017
0.26726726 6.4603953 6.227161 5.9750586 6.7018857 6.1821003 6.516529 5.9684563 6.704266 6.3479533 5.960899 6.1594505 6.0827117 7.211264 6.3386817 6.2083755 6.429648 6.3341722 6.0669875 7.3705187 6.3146987 6.065004 7.405729 5.9765244 6.289397 6.7688255 6.3953633 6.289542 6.09345 6.3085628 7.2390485 6.057473 7.2456656 5.963149 6.3349094 7.374088 6.3146157 7.347502 5.961663 6.845174 6.2726665 6.5705037 6.3258433 6.3564963 6.099264 6.234521 7.3160615 6.078384 6.562711 6.840278 6.510928
0.26826826 6.447148 6.2135158 5.961446 6.68716 6.168793 6.5033455 5.954871 6.689536 6.334312 5.947615 6.146209 6.069292 7.1966543 6.325564 6.194978 6.4163938 6.321054 6.0536985 7.356267 6.3013167 6.0517035 7.391631 5.9629264 6.2760696 6.75425 6.3822446 6.2762284 6.079824 6.295166 7.2244525 6.0441346 7.2310743 5.9497256 6.321745 7.3599873 6.301232 7.333246 5.948237 6.8306885 6.2592583 6.5568004 6.312454 6.3428707 6.085648 6.2213206 7.3018003 6.064953 6.5489984 6.825822 6.4977455
0.26926926 6.4338827 6.199851 5.947816 6.6724296 6.1554713 6.490149 5.941267 6.6747985 6.320655 5.9343166 6.1329527 6.055857 7.182039 6.312436 6.1815634 6.403128 6.307922 6.040392 7.341997 6.2879176 6.03839 7.3775263 5.949313 6.262728 6.739673 6.3691134 6.262896 6.066181 6.2817545 7.209846 6.030787 7.2164702 5.936286 6.3085723 7.3458753 6.287831 7.318981 5.9347906 6.8161907 6.2458425 6.5430846 6.2990465 6.3292236 6.072015 6.208109 7.287529 6.051503 6.535268 6.8113613 6.484551
0.27027026 6.420609 6.1861706 5.934169 6.6576915 6.1421385 6.4769444 5.9276447 6.660054 6.3069754 5.9210052 6.1196847 6.0424037 7.1674104 6.2992964 6.1681304 6.389856 6.294773 6.0270715 7.327723 6.2745 6.025061 7.36341 5.935682 6.2493744 6.7250824 6.355977 6.249552 6.0525227 6.268332 7.1952267 6.017423 7.201854 5.9228287 6.2953854 7.3317647 6.2744155 7.3047075 5.9213314 6.801681 6.23241 6.5293612 6.285623 6.315561 6.0583625 6.194888 7.273247 6.0380435 6.521529 6.7968893 6.4713473
0.27127126 6.407328 6.1724777 5.9205093 6.6429496 6.128792 6.4637284 5.9140143 6.645303 6.2932816 5.9076824 6.106405 6.028939 7.152777 6.286143 6.154686 6.376578 6.2816176 6.0137415 7.313439 6.261069 6.011719 7.3492894 5.9220357 6.2360086 6.710489 6.3428264 6.236194 6.0388465 6.254898 7.180601 6.0040574 7.187229 5.909358 6.282189 7.317641 6.260975 7.290422 5.9078593 6.787169 6.2189727 6.515625 6.27218 6.301879 6.044698 6.181654 7.258961 6.024566 6.507779 6.782412 6.4581404
0.27227226 6.3940415 6.1587715 5.906838 6.628204 6.115435 6.450511 5.9003663 6.630551 6.2795734 5.8943453 6.093116 6.015463 7.138135 6.2729774 6.141225 6.363289 6.2684436 6.0004015 7.299149 6.2476196 5.9983697 7.335162 5.9083796 6.2226286 6.695886 6.329674 6.22283 6.025156 6.2414513 7.1659675 5.99068 7.1725965 5.895875 6.2689857 7.3035116 6.2475295 7.2761316 5.8943744 6.7726517 6.2055306 6.5018797 6.2587237 6.288184 6.0310206 6.16841 7.244673 6.011077 6.4940257 6.7679267 6.444926
0.27327326 6.380744 6.145048 5.893154 6.613455 6.102067 6.4372816 5.8867106 6.615795 6.2658525 5.8810015 6.07982 6.001969 7.1234903 6.2598033 6.1277566 6.3499985 6.2552676 5.9870477 7.284849 6.234158 5.985008 7.32103 5.894712 6.209242 6.681284 6.3165097 6.209451 6.011455 6.228004 7.1513233 5.9772954 7.157956 5.882384 6.2557774 7.289386 6.2340636 7.26184 5.8808794 6.7581286 6.192084 6.488132 6.245252 6.274473 6.017325 6.1551604 7.2303767 5.9975753 6.4802604 6.7534404 6.4317083
0.27427426 6.367444 6.1313133 5.87946 6.598701 6.0886917 6.4240546 5.873041 6.6010394 6.252118 5.867651 6.0665164 5.9884667 7.108842 6.246622 6.114273 6.3367043 6.242083 5.9736867 7.270551 6.220683 5.9716425 7.3068967 5.881027 6.1958475 6.6666803 6.3033442 6.196068 5.9977455 6.214546 7.1366787 5.963906 7.143312 5.868881 6.242563 7.275253 6.22059 7.24754 5.8673754 6.743602 6.178627 6.4743752 6.2317715 6.2607493 6.003623 6.141903 7.2160797 5.9840693 6.466495 6.738951 6.418487
0.2752753 6.354138 6.1175714 5.8657565 6.583952 6.0753107 6.410822 5.859367 6.5862823 6.2383714 5.85429 6.0532084 5.97496 7.0941925 6.233432 6.100777 6.323411 6.2288857 5.960318 7.256248 6.2072005 5.9582644 7.2927566 5.8673396 6.182447 6.6520696 6.2901764 6.182674 5.984024 6.2010837 7.122027 5.9505115 7.128661 5.855369 6.229345 7.261121 6.2071013 7.233239 5.8538637 6.7290745 6.165172 6.460617 6.2182784 6.2470136 5.9899073 6.1286416 7.2017803 5.9705486 6.452719 6.7244587 6.405264
0.2762763 6.340836 6.103821 5.8520474 6.5692005 6.061921 6.3975863 5.845683 6.571528 6.2246156 5.840925 6.0398927 5.961441 7.0795445 6.220239 6.087281 6.3101134 6.2156863 5.946946 7.241944 6.1937056 5.944885 7.2786226 5.853642 6.1690392 6.637467 6.277003 6.1692786 5.9702954 6.18762 7.1073766 5.9371195 7.114007 5.84185 6.2161236 7.2469916 6.1936045 7.21894 5.840345 6.7145467 6.151713 6.4468603 6.2047787 6.233272 5.9761853 6.115378 7.1874843 5.9570227 6.438947 6.709966 6.3920445
0.2772773 6.3275256 6.090059 5.8383293 6.554461 6.048528 6.384354 5.831993 6.556778 6.2108545 5.827558 6.0265775 5.9479127 7.0648932 6.207039 6.0737734 6.2968163 6.202482 5.9335685 7.227638 6.1802053 5.9314976 7.26449 5.839937 6.1556273 6.622864 6.26383 6.1558805 5.9565597 6.174149 7.092723 5.9237194 7.099353 5.828328 6.2029004 7.2328663 6.1801023 7.204638 5.8268194 6.7000213 6.1382537 6.4330935 6.1912684 6.219523 5.9624596 6.102111 7.1731896 5.943492 6.425175 6.695475 6.378821
0.2782783 6.3142204 6.0762963 5.824611 6.539716 6.0351343 6.371118 5.8183007 6.542031 6.1970835 5.814184 6.0132604 5.9343815 7.050246 6.193837 6.0602646 6.2835255 6.189272 5.92019 7.2133384 6.166693 5.918107 7.2503567 5.8262277 6.142215 6.6082654 6.2506557 6.1424723 5.942819 6.16068 7.0780706 5.910322 7.084701 5.8147984 6.18968 7.218744 6.166593 7.1903415 5.8132915 6.685499 6.124798 6.419331 6.1777515 6.2057643 5.9487257 6.088844 7.1589 5.9299574 6.4113946 6.6809874 6.365603
0.2792793 6.300913 6.062528 5.810885 6.524982 6.02174 6.35789 5.8046074 6.52729 6.1833105 5.8008103 5.999941 5.920848 7.035599 6.180633 6.046743 6.2702346 6.1760654 5.906806 7.1990385 6.153182 5.90472 7.236229 5.812515 6.128798 6.59367 6.2374854 6.129071 5.929073 6.1472135 7.0634193 5.8969216 7.070051 5.8012686 6.1764555 7.2046266 6.1530747 7.1760435 5.7997613 6.6709805 6.111341 6.405569 6.1642303 6.1919956 5.9349837 6.0755754 7.1446137 5.916419 6.3976216 6.6665006 6.3523893
0.2802803 6.2876096 6.048754 5.7971582 6.5102515 6.008343 6.3446636 5.790907 6.5125575 6.169533 5.787433 5.9866247 5.9073105 7.020962 6.1674304 6.033227 6.2569485 6.162856 5.8934236 7.1847463 6.1396613 5.8913283 7.2221074 5.7987986 6.115385 6.5790815 6.2243166 6.1156664 5.9153223 6.1337466 7.048773 5.8835287 7.055403 5.787735 6.163238 7.1905127 6.1395545 7.1617537 5.7862263 6.656463 6.097888 6.391811 6.1507072 6.178228 5.9212427 6.062308 7.130336 5.902879 6.3838496 6.652024 6.3391805
0.2812813 6.274311 6.034978 5.783429 6.495532 5.994948 6.33144 5.777209 6.497832 6.1557503 5.774059 5.9733067 5.89377 7.0063295 6.1542263 6.0197086 6.243672 6.1496425 5.8800387 7.170454 6.1261396 5.8779354 7.207991 5.7850833 6.1019683 6.5645022 6.2111516 6.102259 5.9015713 6.1202793 7.034133 5.870135 7.0407586 5.774199 6.1500216 7.1764097 6.12603 7.1474705 5.7726955 6.641959 6.084443 6.3780546 6.1371765 6.164456 5.907497 6.0490427 7.1160626 5.889336 6.3700805 6.63755 6.3259764
0.2822823 6.261017 6.021203 5.769701 6.480818 5.981554 6.3182244 5.76351 6.4831104 6.141967 5.7606854 5.9599977 5.8802323 6.9917054 6.1410255 6.006183 6.2303953 6.136436 5.866657 7.156176 6.112618 5.864545 7.193886 5.7713614 6.0885577 6.5499263 6.197992 6.088858 5.8878207 6.1068187 7.0194936 5.8567457 7.026121 5.7606654 6.13681 7.1623154 6.1125097 7.1331897 5.759159 6.627455 6.070996 6.364305 6.1236467 6.1506844 5.893751 6.0357847 7.1018 5.8757963 6.35632 6.623084 6.3127804
0.2832833 6.2477317 6.0074277 5.755974 6.4661164 5.968166 6.3050137 5.74981 6.4684052 6.128186 5.747314 5.946688 5.866693 6.977087 6.1278267 5.992663 6.2171307 6.1232314 5.8532796 7.1418996 6.099095 5.8511624 7.179786 5.757643 6.0751495 6.5353603 6.184842 6.0754604 5.874072 6.09336 7.0048647 5.843362 7.0114875 5.747132 6.1236067 7.148235 6.098982 7.1189218 5.745629 6.6129637 6.057559 6.350557 6.1101165 6.1369076 5.880006 6.0225286 7.087545 5.862255 6.3425617 6.608627 6.2995925
0.2842843 6.234449 5.9936547 5.742251 6.451427 5.9547796 6.2918124 5.736115 6.4537106 6.114404 5.733948 5.933385 5.8531566 6.9624796 6.1146336 5.979141 6.2038736 6.110027 5.839905 7.1276374 6.0855675 5.8377814 7.165702 5.7439284 6.061747 6.520808 6.1716933 6.062068 5.860323 6.0799108 6.9902425 5.8299823 6.9968634 5.733605 6.110404 7.1341615 6.0854554 7.104665 5.7320995 6.598484 6.044132 6.3368216 6.0965858 6.1231327 5.866261 6.0092816 7.073303 5.8487163 6.32881 6.5941787 6.286413
0.2852853 6.221178 5.979881 5.7285304 6.4367495 5.941401 6.2786217 5.722424 6.439029 6.100626 5.7205863 5.9200916 5.8396187 6.9478865 6.101441 5.9656243 6.1906285 6.0968294 5.8265376 7.113384 6.0720496 5.8244023 7.1516232 5.730216 6.0483465 6.506262 6.158557 6.0486765 5.8465776 6.0664673 6.975631 5.816613 6.982252 5.720074 6.097215 7.1201 6.071933 7.0904164 5.7185745 6.58401 6.0307117 6.32309 6.0830607 6.109361 5.8525205 5.996039 7.059073 5.8351836 6.315066 6.579738 6.273247
0.2862863 6.2079144 5.966114 5.714815 6.422084 5.928029 6.265438 5.708736 6.424359 6.086847 5.7072306 5.9068003 5.8260903 6.933302 6.0882587 5.952111 6.177391 6.083636 5.813173 7.0991416 6.05853 5.8110337 7.1375594 5.716506 6.0349574 6.4917345 6.14543 6.035296 5.832837 6.0530314 6.961032 5.8032503 6.9676476 5.7065573 6.084035 7.1060524 6.0584126 7.0761776 5.7050543 6.569553 6.017303 6.309368 6.069535 6.0955925 5.838783 5.982806 7.044855 5.821653 6.3013334 6.565318 6.260088
0.2872873 6.194662 5.952354 5.701101 6.407435 5.914663 6.2522697 5.6950574 6.409705 6.0730753 5.6938806 5.893522 5.812565 6.918735 6.075081 5.9386005 6.1641674 6.0704517 5.799819 7.0849113 6.045018 5.7976694 7.1235104 5.702804 6.021573 6.4772167 6.132312 6.0219235 5.819101 6.0396047 6.946442 5.7898965 6.9530573 5.693039 6.0708647 7.092023 6.0448966 7.0619574 5.691542 6.555107 6.0039034 6.2956576 6.0560174 6.081829 5.8250513 5.9695807 7.0306516 5.80813 6.287608 6.550906 6.246945
0.2882883 6.1814203 5.938596 5.687398 6.3928 5.9013076 6.2391114 5.681382 6.3950663 6.0593104 5.680543 5.8802505 5.7990437 6.904181 6.0619116 5.9251013 6.1509576 6.0572724 5.7864714 7.0706964 6.031507 5.7843184 7.1094747 5.6891065 6.0081973 6.4627185 6.119209 6.008558 5.8053718 6.026192 6.931867 5.776554 6.938475 5.6795287 6.057703 7.0780067 6.031382 7.0477495 5.6780343 6.540677 5.9905148 6.2819552 6.042499 6.068069 5.811322 5.9563684 7.016466 5.794616 6.2738976 6.536509 6.2338157
0.2892893 6.1681957 5.9248466 5.6737 6.3781843 5.8879595 6.2259707 5.6677217 6.380446 6.0455503 5.6672115 5.86699 5.785532 6.8896394 6.048753 5.9116073 6.13776 6.0441055 5.7731323 7.056497 6.018005 5.770972 7.095459 5.6754146 5.994835 6.448235 6.1061144 5.9952054 5.7916503 6.012786 6.9173055 5.763222 6.92391 5.6660295 6.044555 7.0640087 6.017881 7.0335555 5.664535 6.526259 5.977141 6.26827 6.0289907 6.0543156 5.797605 5.9431634 7.002294 5.781109 6.260198 6.522129 6.220699
0.2902903 6.1549797 5.911104 5.660015 6.3635845 5.8746243 6.212838 5.6540627 6.3658433 6.0317955 5.653891 5.8537436 5.7720313 6.8751173 6.0356016 5.89812 6.12458 6.030945 5.7598076 7.042314 6.0045085 5.7576365 7.081456 5.661735 5.9814787 6.4337683 6.093038 5.981863 5.7779365 5.999394 6.9027586 5.7499022 6.90936 5.6525373 6.0314245 7.0500264 6.004385 7.0193763 5.65105 6.511856 5.9637804 6.2545953 6.015488 6.040571 5.7838926 5.929972 6.9881434 5.7676086 6.246509 6.507759 6.207596
0.2912913 6.141783 5.8973746 5.646337 6.3490057 5.8612995 6.1997232 5.640419 6.3512583 6.018057 5.64058 5.8405104 5.7585373 6.860612 6.022465 5.8846426 6.1114135 6.0177975 5.7464924 7.028145 5.9910216 5.744315 7.06747 5.6480646 5.9681396 6.419317 6.0799747 5.9685326 5.764234 5.986017 6.8882318 5.7365947 6.8948264 5.639059 6.018304 7.0360656 5.990894 7.0052176 5.6375694 6.497474 5.9504347 6.2409325 6.0019975 6.026834 5.770191 5.916797 6.974005 5.7541194 6.2328396 6.493411 6.1945148
0.2922923 6.128597 5.8836546 5.6326733 6.3344445 5.8479924 6.1866283 5.6267853 6.3366942 6.004324 5.6272845 5.8272877 5.7450523 6.846123 6.0093374 5.8711753 6.0982647 6.0046654 5.7331886 7.0139966 5.9775424 5.7310066 7.0535073 5.6344037 5.9548116 6.4048867 6.066926 5.955216 5.7505407 5.972651 6.8737173 5.7233033 6.8803086 5.6255865 6.0051994 7.0221252 5.9774137 6.991078 5.6241035 6.4831123 5.9371066 6.2272882 5.988513 6.013108 5.7565 5.9036336 6.9598937 5.740644 6.219182 6.479085 6.1814475
0.2932933 6.115432 5.8699446 5.6190176 6.3199067 5.834692 6.173547 5.6131635 6.3221507 5.990603 5.6140018 5.814082 5.731583 6.8316593 5.9962215 5.857722 6.0851345 5.9915414 5.7199016 6.999866 5.9640765 5.717708 7.039561 5.6207547 5.9415026 6.390478 6.0538964 5.941913 5.736857 5.9593043 6.859224 5.7100224 6.865809 5.6121254 5.992113 7.0082064 5.9639454 6.976957 5.610652 6.4687657 5.9237947 6.2136602 5.975043 5.999388 5.7428193 5.890486 6.945799 5.727178 6.2055407 6.464771 6.1684003
0.2942943 6.1022825 5.856249 5.605378 6.3053913 5.8214135 6.1604853 5.599554 6.307632 5.9768953 5.6007366 5.8008933 5.7181206 6.8172126 5.9831247 5.8442793 6.0720243 5.9784346 5.706624 6.985759 5.9506207 5.704429 7.02564 5.6071177 5.9282007 6.3760886 6.0408807 5.928627 5.723191 5.945974 6.844746 5.6967607 6.8513293 5.5986795 5.979042 6.994305 5.950486 6.9628544 5.5972066 6.4544425 5.9104977 6.2000523 5.9615836 5.9856834 5.72915 5.877353 6.931727 5.713726 6.191918 6.450485 6.1553707
0.2952953 6.089151 5.842565 5.59175 6.2908974 5.8081474 6.14744 5.58596 6.2931304 5.9632 5.58748 5.787718 5.704672 6.8027854 5.970039 5.8308506 6.0589323 5.9653363 5.693367 6.971673 5.937178 5.691162 7.011737 5.593494 5.9149213 6.361722 6.0278845 5.9153547 5.709535 5.932659 6.8302946 5.683521 6.836871 5.5852494 5.9659863 6.9804325 5.9370413 6.9487715 5.5837812 6.440137 5.8972225 6.186458 5.9481335 5.9719963 5.7154956 5.8642406 6.917675 5.7002873 6.178313 6.436217 6.142362
0.2962963 6.0760417 5.8288956 5.5781364 6.276426 5.7948995 6.1344194 5.5723815 6.278655 5.9495196 5.5742426 5.7745614 5.6912403 6.7883873 5.956968 5.817433 6.0458603 5.952259 5.680124 6.9576063 5.923746 5.677913 6.9978576 5.579889 5.9016542 6.34738 6.014907 5.9020977 5.695896 5.9193616 6.8158593 5.6702924 6.8224297 5.5718303 5.9529533 6.966578 5.923609 6.9347177 5.5703716 6.4258575 5.883964 6.1728835 5.934699 5.958318 5.701859 5.8511457 6.9036503 5.686866 6.1647253 6.421972 6.1293745
0.2972973 6.0629516 5.8152437 5.564541 6.261982 5.7816696 6.121416 5.5588202 6.264208 5.9358487 5.5610266 5.7614245 5.677828 6.774007 5.94392 5.8040323 6.0328107 5.9391975 5.6668963 6.9435635 5.9103303 5.6646824 6.9840026 5.5662947 5.8884053 6.3330603 6.001952 5.888861 5.6822715 5.906086 6.80145 5.6570826 6.8080134 5.5584283 5.93994 6.9527535 5.9101915 6.9206834 5.556976 6.4115977 5.870729 6.1593304 5.9212785 5.944653 5.688231 5.8380694 6.8896475 5.673459 6.1511593 6.4077463 6.1164103
0.2982983 6.0498805 5.8016057 5.5509596 6.247558 5.768457 6.108436 5.5452757 6.2497826 5.9222007 5.5478187 5.748305 5.6644235 6.759653 5.9308863 5.7906466 6.019785 5.9261513 5.653689 6.9295473 5.896931 5.6514673 6.9701724 5.552719 5.875179 6.318762 5.989018 5.8756466 5.6686616 5.892831 6.7870607 5.6438937 6.7936206 5.545043 5.926949 6.938951 5.8967896 6.9066753 5.5435953 6.3973618 5.857515 6.145796 5.9078755 5.931006 5.6746225 5.825011 6.8756742 5.660069 6.1376166 6.393548 6.103466
0.2992993 6.0368333 5.7879868 5.5374 6.2331667 5.755265 6.0954785 5.531748 6.235385 5.9085684 5.5346375 5.735207 5.651042 6.745325 5.917871 5.7772784 6.0067773 5.9131274 5.6405015 6.9155507 5.8835473 5.6382756 6.9563713 5.53916 5.8619685 6.304495 5.976101 5.8624477 5.65507 5.8795924 6.7726974 5.6307244 6.779251 5.531678 5.9139752 6.9251747 5.8834047 6.8926883 5.530233 6.383157 5.8443236 6.1322846 5.894487 5.917377 5.66103 5.811973 6.861723 5.646694 6.124092 6.3793736 6.0905504
0.3003003 6.023808 5.7743883 5.523855 6.2188 5.742094 6.082543 5.518239 6.221016 5.8949523 5.521473 5.7221313 5.6376762 6.7310247 5.9048758 5.7639327 5.993797 5.9001184 5.627332 6.9015822 5.8701797 5.6250978 6.94259 5.5256205 5.848782 6.2902527 5.963214 5.849271 5.6415 5.866378 6.758359 5.6175776 6.7649064 5.5183253 5.9010286 6.911428 5.8700337 6.87873 5.5168905 6.3689733 5.831153 6.1187944 5.881121 5.903763 5.647458 5.798961 6.8477993 5.6333404 6.110589 6.365224 6.0776534
0.3013013 6.0108056 5.7608056 5.5103307 6.20446 5.728944 6.0696354 5.5047536 6.2066755 5.8813562 5.5083294 5.7090735 5.6243277 6.7167478 5.8919005 5.750602 5.980842 5.8871274 5.614185 6.887644 5.85683 5.6119466 6.9288397 5.512097 5.835617 6.276036 5.950346 5.8361154 5.6279454 5.8531876 6.7440476 5.6044526 6.750585 5.504999 5.888099 6.897706 5.8566837 6.8647976 5.503567 6.3548136 5.818007 6.105329 5.8677654 5.890166 5.633905 5.785966 6.8339024 5.620009 6.0971136 6.3511047 6.0647836
0.3023023 5.99783 5.747245 5.496827 6.190153 5.715817 6.0567474 5.491285 6.1923614 5.8677826 5.4952106 5.696043 5.6110005 6.702501 5.8789444 5.737289 5.967913 5.874162 5.6010613 6.8737273 5.843502 5.598814 6.9151163 5.498597 5.822475 6.26185 5.937504 5.822983 5.6144147 5.8400164 6.729763 5.591348 6.7362943 5.4916897 5.875197 6.8840156 5.8433523 6.8508945 5.490265 6.340688 5.8048844 6.091892 5.854431 5.8765903 5.6203694 5.7729964 6.8200364 5.6066957 6.08366 6.3370123 6.0519414
0.3033033 5.9848776 5.733703 5.4833508 6.1758733 5.702713 6.043887 5.4778395 6.17808 5.854225 5.482107 5.683033 5.597693 6.688286 5.8660107 5.7240005 5.955008 5.8612194 5.587958 6.8598437 5.830191 5.585704 6.9014235 5.4851155 5.8093543 6.2476916 5.924683 5.8098755 5.600906 5.8268714 6.7155075 5.5782666 6.7220283 5.4784 5.8623214 6.8703527 5.830041 6.837017 5.4769864 6.3265853 5.791786 6.0784736 5.8411217 5.863035 5.6068563 5.7600513 6.8061996 5.593401 6.070234 6.3229456 6.039121
0.3043043 5.9719534 5.7201834 5.4698877 6.1616254 5.6896305 6.0310555 5.464419 6.1638274 5.840692 5.4690332 5.6700463 5.584407 6.674097 5.8531 5.7107306 5.94213 5.848298 5.5748787 6.8459883 5.816903 5.5726156 6.887757 5.471659 5.796256 6.233564 5.911891 5.79679 5.5874133 5.813754 6.7012773 5.565211 6.7077937 5.4651337 5.8494673 6.8567195 5.81675 6.823171 5.4637275 6.312515 5.778717 6.065078 5.827827 5.8495016 5.5933623 5.747129 6.7923903 5.5801325 6.056831 6.308908 6.0263314
0.3053053 5.959055 5.706691 5.456452 6.14741 5.6765757 6.018251 5.451018 6.149604 5.8271804 5.4559803 5.6570845 5.571144 6.6599407 5.840213 5.697483 5.9292827 5.8353996 5.561823 6.832162 5.8036356 5.559554 6.874126 5.4582257 5.783185 6.219464 5.899127 5.7837257 5.573947 5.8006597 6.687076 5.55218 6.6935844 5.451892 5.836644 6.8431196 5.803481 6.8093553 5.4504905 6.298473 5.7656736 6.0517178 5.8145566 5.8359914 5.5798936 5.7342334 6.7786155 5.566885 6.043454 6.294902 6.013567
0.3063063 5.9461813 5.693218 5.443036 6.1332235 5.663544 6.0054703 5.437643 6.135418 5.8136945 5.4429502 5.644151 5.557905 6.6458125 5.8273473 5.6842613 5.916458 5.822521 5.5487895 6.8183618 5.7903905 5.5465174 6.8605194 5.4448094 5.7701387 6.205399 5.886389 5.7706943 5.5605044 5.787593 6.6729074 5.539177 6.6794066 5.43867 5.8238435 6.829549 5.790233 6.7955713 5.4372764 6.2844625 5.752656 6.0383825 5.8013067 5.822504 5.5664463 5.721367 6.7648673 5.5536633 6.0301075 6.2809243 6.000834
0.3073073 5.9333377 5.679771 5.429647 6.1190686 5.6505413 5.992721 5.424293 6.121261 5.8002295 5.4299483 5.6312466 5.5446906 6.631716 5.814512 5.6710606 5.903668 5.8096714 5.5357866 6.8045993 5.7771683 5.5335054 6.8469515 5.4314218 5.757118 6.191367 5.8736777 5.757687 5.547084 5.774554 6.6587663 5.5261965 6.665261 5.425475 5.811073 6.8160124 5.77701 6.781813 5.424091 6.270482 5.739666 6.025073 5.788084 5.8090396 5.5530252 5.7085238 6.7511554 5.5404615 6.0167885 6.266978 5.9881325
0.3083083 5.920521 5.666348 5.4162846 6.1049514 5.6375628 5.980002 5.410968 6.1071386 5.7867904 5.4169717 5.618363 5.5314984 6.617654 5.801698 5.657884 5.890903 5.796843 5.5228066 6.790865 5.7639713 5.5205216 6.833409 5.418059 5.7441244 6.177364 5.8609953 5.7447042 5.533691 5.7615414 6.644659 5.5132465 6.6511436 5.4123015 5.798332 6.802509 5.763807 6.7680902 5.410928 6.2565346 5.7267065 6.0117936 5.7748847 5.7956 5.5396285 5.695711 6.7374735 5.5272875 6.003496 6.2530656 5.9754567
0.3093093 5.9077363 5.6529503 5.4029465 6.090867 5.624613 5.9673123 5.397671 6.0930524 5.773376 5.4040184 5.60551 5.5183315 6.603625 5.788916 5.6447325 5.87817 5.784046 5.5098557 6.7771664 5.7507973 5.507561 6.8199077 5.4047217 5.7311587 6.163395 5.848341 5.7317495 5.520325 5.748555 6.6305866 5.5003257 6.6370625 5.399158 5.7856197 6.789037 5.750632 6.7544003 5.397793 6.242622 5.713776 5.9985447 5.761709 5.782185 5.526255 5.6829233 6.7238293 5.514141 5.990235 6.239189 5.962811
0.3103103 5.894983 5.639582 5.3896313 6.076815 5.611689 5.9546533 5.3843994 6.078997 5.7599907 5.3910975 5.592687 5.5051913 6.5896287 5.7761564 5.631609 5.8654714 5.7712746 5.496933 6.763501 5.737651 5.4946327 6.806434 5.3914123 5.7182236 6.149463 5.835721 5.718827 5.5069847 5.735602 6.616544 5.487428 6.62301 5.386039 5.7729354 6.7756023 5.737482 6.740746 5.3846817 6.228741 5.700881 5.985326 5.74856 5.7687974 5.512911 5.6701674 6.7102156 5.5010185 5.9770045 6.2253413 5.9502
0.3113113 5.882259 5.6262407 5.3763533 6.062801 5.598798 5.9420238 5.3711557 6.0649824 5.746632 5.3782077 5.5798907 5.492078 6.5756674 5.7634215 5.6185107 5.8528013 5.7585287 5.484037 6.749869 5.7245293 5.48173 6.792997 5.3781266 5.705317 6.1355653 5.8231263 5.7059307 5.4936705 5.7226787 6.602536 5.4745626 6.6089916 5.3729453 5.7602806 6.7622027 5.724358 6.7271233 5.3715997 6.2148943 5.688012 5.972135 5.7354355 5.755436 5.4995923 5.6574388 6.6966395 5.4879255 5.963806 6.211533 5.9376187
0.3123123 5.869567 5.6129246 5.363093 6.0488257 5.585933 5.9294267 5.3579416 6.050999 5.733299 5.3653407 5.567126 5.4789934 6.5617394 5.7507195 5.605441 5.840162 5.745813 5.471169 6.736269 5.711433 5.468858 6.779591 5.3648715 5.6924396 6.1217046 5.810565 5.693066 5.4803867 5.7097826 6.5885615 5.4617248 6.595007 5.359884 5.7476597 6.748839 5.7112603 6.713536 5.3585453 6.2010846 5.675174 5.9589767 5.7223425 5.7421036 5.486303 5.644743 6.683098 5.4748616 5.950634 6.197754 5.92507
0.3133133 5.8569045 5.5996413 5.3498697 6.0348864 5.5730996 5.91686 5.3447523 6.0370574 5.719998 5.3525047 5.554394 5.4659343 6.547852 5.738047 5.592401 5.8275595 5.7331214 5.458333 6.722706 5.6983657 5.4560137 6.766222 5.351643 5.679591 6.107877 5.798038 5.68023 5.46713 5.6969213 6.574625 5.4489202 6.5810595 5.3468485 5.73507 6.735508 5.6981936 6.699982 5.3455215 6.1873083 5.66237 5.9458566 5.7092714 5.728796 5.4730425 5.6320744 6.669591 5.4618254 5.937499 6.1840177 5.9125566
0.3143143 5.8442736 5.5863833 5.3366737 6.0209827 5.5602994 5.9043336 5.3315997 6.023152 5.706725 5.3396974 5.541688 5.4529085 6.5339985 5.725402 5.579387 5.8149877 5.720466 5.445528 6.709179 5.685329 5.4432015 6.7528954 5.3384457 5.6667733 6.094086 5.7855387 5.667426 5.4539022 5.6840906 6.560719 5.436145 6.56715 5.333843 5.7225122 6.722215 5.68515 6.6864696 5.3325257 6.173568 5.6495986 5.9327655 5.6962314 5.7155194 5.4598103 5.6194396 6.656123 5.4488177 5.9243984 6.170309 5.9000745
0.3153153 5.831679 5.573156 5.3235083 6.0071187 5.5475297 5.8918324 5.318478 6.009283 5.6934767 5.326924 5.5290174 5.439907 6.520184 5.71279 5.566405 5.802448 5.7078385 5.432753 6.6956863 5.672318 5.430421 6.7395997 5.3252783 5.653991 6.080337 5.7730784 5.6546535 5.4407077 5.6712966 6.546853 5.4234056 6.5532694 5.320866 5.7099857 6.7089624 5.67214 6.6729884 5.3195567 6.1598654 5.6368604 5.9197054 5.6832237 5.702275 5.4466057 5.606838 6.6426897 5.435842 5.911328 6.156645 5.8876266
0.3163163 5.819117 5.5599613 5.3103714 5.9932933 5.5347896 5.8793693 5.3053837 5.9954576 5.680271 5.3141775 5.5163817 5.426939 6.506402 5.700206 5.553453 5.7899456 5.6952415 5.42001 6.6822352 5.6593366 5.417672 6.7263427 5.3121395 5.641238 6.0666227 5.760645 5.641914 5.427542 5.658528 6.533022 5.410694 6.5394344 5.30792 5.6974945 6.6957426 5.659156 6.6595488 5.3066216 6.146202 5.6241536 5.9066815 5.670242 5.6890574 5.4334364 5.5942683 6.6292977 5.4228954 5.898294 6.1430125 5.8752127
0.3173173 5.8065934 5.5467973 5.297269 5.979507 5.522087 5.8669405 5.292323 5.981668 5.6670904 5.3014674 5.503775 5.4140015 6.4926634 5.687654 5.540529 5.777477 5.682675 5.407301 6.66882 5.6463895 5.404956 6.713123 5.2990375 5.628518 6.0529494 5.7482505 5.6292086 5.4144077 5.645799 6.5192313 5.3980165 6.5256305 5.295008 5.685039 6.682564 5.6462073 6.646142 5.2937207 6.132577 5.611483 5.893695 5.657292 5.675873 5.4202967 5.5817313 6.615941 5.4099827 5.885294 6.129424 5.862835
0.3183183 5.794099 5.533669 5.2841988 5.965763 5.509413 5.854547 5.279296 5.96792 5.653943 5.2887893 5.4912024 5.401095 6.478963 5.675135 5.5276394 5.7650447 5.670141 5.3946223 6.6554437 5.633473 5.392271 6.699944 5.2859626 5.6158338 6.0393143 5.7358875 5.616535 5.401306 5.633104 6.5054774 5.3853726 6.511865 5.2821255 5.6726155 6.669424 5.633287 6.632778 5.2808514 6.1189847 5.598849 5.8807387 5.644373 5.662719 5.4071865 5.5692286 6.6026254 5.397099 5.8723316 6.1158695 5.8504953
0.3193193 5.7816463 5.5205736 5.271158 5.952059 5.496777 5.8421903 5.2663 5.9542127 5.6408253 5.276143 5.478664 5.3882227 6.465302 5.662649 5.5147786 5.752648 5.6576414 5.3819795 6.6421046 5.6205854 5.379622 6.686803 5.2729216 5.6031804 6.0257196 5.723561 5.6038957 5.3882365 5.62044 6.4917593 5.3727612 6.498141 5.2692766 5.660228 6.656324 5.620398 6.619449 5.268013 6.105443 5.5862513 5.867822 5.631485 5.6496 5.394114 5.5567594 6.589347 5.384248 5.8594 6.102355 5.8381877
0.3203203 5.769224 5.5075083 5.258155 5.938398 5.484175 5.829866 5.253341 5.940546 5.6277466 5.2635326 5.46616 5.3753805 6.4516773 5.650198 5.501956 5.7402873 5.645173 5.3693714 6.628804 5.607731 5.367006 6.6737013 5.259916 5.5905623 6.012165 5.7112694 5.591292 5.375201 5.607818 6.478084 5.360187 6.484455 5.2564597 5.6478767 6.643262 5.6075435 6.606163 5.255208 6.0919323 5.573686 5.8549404 5.6186333 5.6365104 5.3810725 5.5443263 6.576111 5.3714333 5.846509 6.0888824 5.8259215
0.3213213 5.756841 5.4944777 5.245183 5.924776 5.471606 5.8175797 5.2404127 5.926923 5.6146994 5.250956 5.453692 5.3625727 6.438095 5.6377807 5.4891634 5.7279663 5.6327386 5.356793 6.615548 5.5949087 5.3544245 6.6606402 5.2469425 5.5779834 5.9986563 5.699014 5.578723 5.362202 5.595225 6.4644504 5.347652 6.470807 5.243676 5.635558 6.6302433 5.5947204 6.592915 5.242439 6.078465 5.56116 5.8420954 5.6058125 5.6234603 5.3680644 5.531932 6.5629153 5.3586535 5.8336573 6.0754485 5.813689
0.3223223 5.744493 5.481483 5.2322483 5.9111943 5.459074 5.805331 5.2275224 5.9133406 5.601683 5.2384157 5.4412627 5.349799 6.424556 5.6253963 5.476407 5.7156796 5.620339 5.3442564 6.6023264 5.5821238 5.3418784 6.647617 5.234004 5.565439 5.9851837 5.686794 5.5661907 5.3492365 5.582672 6.4508524 5.335147 6.4572 5.23093 5.62328 6.617265 5.5819273 6.579707 5.229702 6.0650373 5.548668 5.8292904 5.593025 5.6104383 5.355088 5.5195704 6.5497603 5.3459063 5.820839 6.062059 5.801494
0.3233233 5.732185 5.468522 5.2193494 5.8976617 5.44658 5.793122 5.2146664 5.8998036 5.588707 5.2259107 5.4288673 5.337061 6.4110546 5.613049 5.46368 5.7034335 5.6079755 5.3317556 6.5891466 5.5693674 5.329368 6.6346374 5.2211046 5.5529313 5.9717536 5.6746154 5.553697 5.3363066 5.570158 6.437298 5.3226776 6.4436326 5.218214 5.6110377 6.604326 5.5691733 6.5665402 5.2170005 6.05165 5.5362186 5.8165245 5.5802746 5.5974536 5.342152 5.5072427 6.536646 5.3331914 5.80806 6.048707 5.7893395
0.3243243 5.719911 5.455599 5.2064805 5.884169 5.4341207 5.78095 5.201847 5.88631 5.575763 5.2134423 5.416507 5.324358 6.397598 5.6007357 5.450994 5.691225 5.595646 5.3192854 6.5760136 5.55665 5.316896 6.621697 5.208233 5.5404553 5.958366 5.66247 5.541238 5.3234124 5.557679 6.4237833 5.3102484 6.430109 5.2055373 5.598834 6.5914297 5.5564523 6.5534163 5.2043343 6.038311 5.5238028 5.803798 5.5675573 5.5845046 5.329247 5.4949546 6.5235734 5.3205166 5.795321 6.0353994 5.7772207
0.32532534 5.7076797 5.442712 5.1936555 5.8707213 5.421699 5.7688155 5.1890645 5.8728595 5.562859 5.201008 5.4041867 5.3116894 6.384183 5.588459 5.438339 5.6790547 5.58335 5.306855 6.562916 5.5439653 5.3044567 6.6087976 5.195402 5.528022 5.945024 5.650362 5.5288153 5.3105536 5.545237 6.410308 5.2978563 6.416624 5.1928945 5.5866647 6.5785737 5.5437684 6.5403333 5.191706 6.0250087 5.5114264 5.7911067 5.5548716 5.571594 5.3163815 5.4827056 6.510544 5.3078775 5.782622 6.022136 5.7651415
0.32632634 5.695486 5.429862 5.180864 5.8573165 5.409315 5.7567205 5.176318 5.8594503 5.5499873 5.188615 5.3919034 5.2990575 6.3708105 5.5762157 5.425721 5.666921 5.5710945 5.294463 6.549862 5.53132 5.2920575 6.595942 5.182607 5.515623 5.931728 5.638299 5.516433 5.2977333 5.532837 6.396878 5.2855024 6.403186 5.180288 5.574539 6.565762 5.531117 6.527292 5.1791153 6.011754 5.49909 5.778457 5.542226 5.558719 5.3035507 5.4704947 6.4975567 5.2952724 5.7699623 6.0089107 5.753102
0.32732734 5.6833296 5.4170485 5.1681104 5.8439584 5.396971 5.744667 5.163612 5.846089 5.5371575 5.176254 5.3796554 5.2864614 6.357482 5.564016 5.4131436 5.654833 5.55888 5.2821097 6.5368505 5.5187087 5.279698 6.5831294 5.169849 5.5032635 5.91847 5.6262693 5.504086 5.284946 5.520472 6.383491 5.273186 6.3897853 5.16772 5.5624495 6.552995 5.5185037 6.5142927 5.166559 5.998539 5.486797 5.765847 5.529615 5.545876 5.29076 5.4583206 6.4846096 5.2827096 5.7573395 5.9957347 5.741106
0.32832834 5.671217 5.4042735 5.1553946 5.8306484 5.384665 5.7326503 5.1509423 5.832776 5.5243626 5.163932 5.3674507 5.273903 6.344199 5.5518513 5.4006014 5.6427813 5.546695 5.26979 6.523885 5.506134 5.267376 6.5703616 5.1571307 5.4909434 5.905264 5.6142845 5.491782 5.272205 5.50815 6.370148 5.260907 6.376432 5.155191 5.550402 6.5402694 5.5059285 6.501339 5.1540413 5.985375 5.4745398 5.7532787 5.517044 5.5330772 5.278008 5.446186 6.471709 5.270178 5.74476 5.9825993 5.7291455
0.32932934 5.6591396 5.3915424 5.1427155 5.817378 5.3723974 5.720675 5.1383157 5.8195066 5.5116115 5.15165 5.3552856 5.2613873 6.330958 5.539727 5.388093 5.630771 5.5345507 5.2575135 6.5109606 5.4935985 5.255089 6.557633 5.1444507 5.478661 5.8920984 5.6023307 5.4795165 5.2595 5.4958673 6.356848 5.248673 6.3631177 5.1426983 5.5383916 6.527584 5.4933906 6.488422 5.1415644 5.972247 5.462323 5.7407527 5.504505 5.520313 5.2652926 5.4340916 6.4588537 5.257693 5.732224 5.9695096 5.7172275
0.33033034 5.647106 5.3788443 5.1300797 5.8041553 5.36017 5.708741 5.1257243 5.806283 5.4988904 5.1394095 5.343158 5.2489047 6.317758 5.5276356 5.375628 5.6188016 5.522449 5.2452774 6.4980783 5.4810996 5.2428455 6.544953 5.131809 5.4664207 5.878983 5.5904226 5.4672894 5.24683 5.4836264 6.343591 5.2364736 6.3498497 5.1302485 5.5264244 6.5149474 5.4808903 6.475557 5.1291223 5.9591665 5.450149 5.728268 5.4920115 5.5075903 5.252613 5.422036 6.4460416 5.245238 5.719727 5.956467 5.7053504
0.33133134 5.635117 5.3661866 5.1174803 5.7909846 5.3479795 5.696849 5.113174 5.7931085 5.4862185 5.1272063 5.33107 5.2364593 6.3046117 5.515586 5.363201 5.6068745 5.510382 5.2330775 6.485248 5.468639 5.230641 6.5323124 5.119206 5.4542193 5.8659077 5.578552 5.4551024 5.234203 5.4714236 6.3303795 5.224317 6.3366256 5.11783 5.514494 6.502356 5.4684305 6.462736 5.1167245 5.946134 5.4380145 5.715822 5.4795537 5.494904 5.2399774 5.4100213 6.433273 5.23283 5.7072725 5.9434667 5.6935134
0.33233234 5.6231623 5.3535695 5.1049232 5.7778573 5.3358345 5.6849957 5.1006646 5.7799783 5.4735804 5.1150446 5.3190236 5.224058 6.2915072 5.503579 5.3508124 5.5949903 5.498354 5.220921 6.4724545 5.456218 5.2184753 6.519718 5.106646 5.442059 5.8528843 5.5667267 5.4429564 5.2216134 5.459261 6.317212 5.212197 6.323452 5.105455 5.5026045 6.4898057 5.456003 6.449956 5.1043615 5.933149 5.42592 5.7034225 5.4671383 5.482258 5.227379 5.398045 6.42055 5.220456 5.694865 5.930513 5.6817193
0.33333334 5.611252 5.34099 5.092406 5.7647796 5.3237286 5.6731825 5.0881944 5.7668977 5.4609833 5.102922 5.307019 5.2116957 6.2784452 5.4916058 5.338462 5.5831447 5.4863696 5.2088013 6.4597096 5.4438357 5.2063513 6.50717 5.0941234 5.4299397 5.839906 5.554944 5.43085 5.2090664 5.4471416 6.3040934 5.2001233 6.3103137 5.0931215 5.490761 6.4773035 5.443621 6.4372215 5.092041 5.9202085 5.4138703 5.691065 5.454757 5.469656 5.2148213 5.3861156 6.4078712 5.2081265 5.6824965 5.917608 5.6699667
0.33433434 5.599385 5.3284583 5.07993 5.751751 5.311665 5.6614184 5.0757675 5.753864 5.4484296 5.090838 5.2950535 5.199373 6.2654314 5.479678 5.326156 5.571343 5.474422 5.1967254 6.4470067 5.4314957 5.194268 6.4946647 5.0816417 5.417863 5.8269725 5.543199 5.4187894 5.1965594 5.4350667 6.291016 5.1880884 6.2972302 5.0808277 5.478956 6.464846 5.4312763 6.4245324 5.079762 5.907314 5.4018636 5.678752 5.4424195 5.4570904 5.2023063 5.374223 6.3952413 5.1958356 5.6701717 5.9047494 5.6582584
0.33533534 5.587559 5.3159647 5.067493 5.7387695 5.2996407 5.649692 5.0633817 5.74088 5.435918 5.0787997 5.283135 5.187089 6.2524624 5.4677944 5.3138857 5.5595818 5.462517 5.1846933 6.4343524 5.4191914 5.182226 6.4822087 5.069203 5.405824 5.814093 5.531494 5.406768 5.1840982 5.423032 6.2779856 5.1760955 6.2841873 5.068571 5.4671946 6.452435 5.418973 6.4118896 5.0675235 5.8944683 5.389898 5.6664805 5.430119 5.4445677 5.1898327 5.362371 6.3826537 5.1835876 5.657894 5.891934 5.6465917
0.33633634 5.5757775 5.3035126 5.0551014 5.7258344 5.287661 5.638008 5.0510364 5.727946 5.4234424 5.066801 5.2712555 5.174851 6.2395453 5.4559445 5.3016615 5.5478697 5.450652 5.1727004 6.421743 5.406932 5.1702256 6.469795 5.056806 5.3938327 5.8012547 5.519835 5.3947883 5.171673 5.4110403 6.2650023 5.164149 6.271194 5.0563617 5.4554734 6.440066 5.406712 6.3992915 5.0553255 5.8816676 5.3779764 5.654254 5.417864 5.4320874 5.177398 5.350567 6.370116 5.171383 5.6456585 5.87917 5.6349673
0.33733734 5.564038 5.2911015 5.042749 5.71295 5.2757244 5.6263676 5.038735 5.715059 5.411018 5.0548477 5.259417 5.1626506 6.226672 5.4441395 5.289475 5.5361953 5.4388285 5.160746 6.4091806 5.3947115 5.1582727 6.457427 5.044447 5.3818784 5.7884707 5.508215 5.382853 5.1592965 5.3990936 6.252067 5.152242 6.258241 5.0441904 5.443799 6.427748 5.3944893 6.3867383 5.043172 5.868919 5.366095 5.6420755 5.4056444 5.4196467 5.1650076 5.338798 6.3576207 5.1592145 5.6334662 5.8664517 5.6233892
0.33833835 5.5523405 5.278736 5.0304418 5.7001147 5.263828 5.614771 5.026479 5.7022243 5.3986316 5.04293 5.2476225 5.1504917 6.2138467 5.432378 5.2773304 5.524566 5.427047 5.148841 6.3966613 5.382536 5.1463556 6.44511 5.0321355 5.3699718 5.7757325 5.496644 5.3709583 5.1469564 5.38719 6.2391777 5.1403794 6.245344 5.032062 5.432165 6.4154716 5.3823113 6.374236 5.031059 5.8562155 5.3542614 5.6299415 5.393471 5.407251 5.1526575 5.327079 6.345173 5.147091 5.6213193 5.8537846 5.611849
0.33933935 5.540689 5.266411 5.0181756 5.687332 5.251977 5.6032186 5.0142674 5.689436 5.3862877 5.0310597 5.2358723 5.1383786 6.201067 5.420654 5.2652307 5.512981 5.4153094 5.136974 6.3841934 5.3703966 5.134482 6.432834 5.0198655 5.3581076 5.763045 5.4851103 5.35911 5.134662 5.375329 6.226334 5.128559 6.232486 5.019976 5.4205756 6.4032464 5.370172 6.3617787 5.0189905 5.843561 5.3424735 5.6178493 5.3813367 5.3948946 5.140354 5.3154006 6.332775 5.135012 5.609219 5.841165 5.600359
0.34034035 5.5290794 5.254129 5.0059557 5.674603 5.2401667 5.591712 5.002095 5.6767015 5.373986 5.0192327 5.224164 5.1263075 6.188338 5.408978 5.253169 5.501443 5.403612 5.1251545 6.3717704 5.3583045 5.1226525 6.420606 5.007639 5.346285 5.7504077 5.473624 5.3473034 5.1224113 5.3635116 6.2135396 5.116783 6.219682 5.0079365 5.409031 6.3910666 5.3580775 6.3493686 5.006963 5.8309565 5.330728 5.605803 5.3692474 5.382586 5.128093 5.303763 6.320426 5.12297 5.5971656 5.8285956 5.588906
0.34134135 5.517516 5.2418947 4.9937773 5.661917 5.2284045 5.580248 4.9899664 5.6640167 5.36173 5.0074496 5.212504 5.114278 6.175655 5.3973455 5.241156 5.489946 5.39196 5.1133738 6.359397 5.346256 5.110871 6.4084272 4.995458 5.334505 5.737816 5.462181 5.3355403 5.1102033 5.351738 6.2007914 5.1050496 6.206923 4.995939 5.3975277 6.378933 5.3460236 6.3370037 4.994978 5.818401 5.319022 5.5938053 5.3571997 5.3703184 5.1158767 5.292173 6.3081207 5.11098 5.5851564 5.816073 5.5775027
0.34234235 5.5059986 5.229705 4.9816456 5.6492867 5.2166824 5.568826 4.9778857 5.651386 5.349518 4.9957094 5.200881 5.102292 6.163022 5.3857512 5.229183 5.478496 5.380349 5.1016426 6.347067 5.3342476 5.0991287 6.3962955 4.983319 5.322773 5.7252812 5.4507804 5.3238196 5.098039 5.3400145 6.1880965 5.093363 6.1942134 4.983982 5.386069 6.36685 5.334016 6.324691 4.9830394 5.8058944 5.3073683 5.581853 5.3451962 5.3580937 5.103705 5.2806253 6.2958655 5.099028 5.5731945 5.803599 5.566144
0.34334335 5.494525 5.2175584 4.9695582 5.6367073 5.2050095 5.5574512 4.9658494 5.638804 5.3373523 4.984012 5.189307 5.090352 6.15044 5.3742075 5.2172537 5.4670916 5.3687863 5.0899515 6.3347898 5.3222823 5.0874324 6.3842096 4.971228 5.311084 5.712795 5.4394283 5.312148 5.0859265 5.328334 6.175446 5.081722 6.1815534 4.9720726 5.3746567 6.354811 5.3220506 6.312422 4.971144 5.7934427 5.2957587 5.5699506 5.333239 5.345914 5.091572 5.269124 6.283659 5.0871253 5.5612783 5.7911797 5.5548315
0.34434435 5.483095 5.205457 4.9575133 5.624178 5.193377 5.5461226 4.953855 5.626273 5.325231 4.9723616 5.1777782 5.078454 6.137904 5.3627033 5.205371 5.455728 5.3572607 5.07831 6.3225584 5.310363 5.0757804 6.372174 4.9591784 5.299438 5.7003584 5.428116 5.300519 5.0738506 5.3166947 6.16285 5.0701284 6.168939 4.9602065 5.363291 6.342823 5.31013 6.3002057 4.9592934 5.7810364 5.2841945 5.5580893 5.321323 5.33378 5.0794907 5.257668 6.2714996 5.0752664 5.5494137 5.7788076 5.543561
0.34534535 5.471712 5.193399 4.9455166 5.611701 5.1817946 5.5348363 4.9419146 5.613794 5.3131537 4.9607573 5.166297 5.066601 6.1254206 5.3512444 5.1935296 5.444412 5.3457866 5.0667086 6.310376 5.2984877 5.064174 6.3601847 4.9471726 5.2878375 5.687973 5.416851 5.288938 5.0618224 5.305105 6.150296 5.0585775 6.1563764 4.948382 5.3519697 6.3308835 5.29825 6.288034 4.9474874 5.768684 5.2726765 5.5462813 5.309451 5.3216934 5.0674486 5.246255 6.2593894 5.0634484 5.5375924 5.766487 5.5323377
0.34634635 5.460376 5.181389 4.933564 5.599276 5.170253 5.523596 4.9300117 5.601368 5.3011208 4.949194 5.1548557 5.0547924 6.112984 5.3398304 5.181738 5.433145 5.334354 5.0551577 6.2982426 5.2866573 5.0526156 6.348245 4.9352155 5.2762866 5.6756406 5.405633 5.2773995 5.0498385 5.2935605 6.1377945 5.0470724 6.1438613 4.936608 5.340691 6.3189898 5.28642 6.275911 4.9357285 5.7563796 5.2612023 5.534521 5.297626 5.309651 5.0554585 5.2348866 6.2473264 5.051678 5.5258193 5.7542157 5.5211596
0.34734735 5.4490843 5.169424 4.9216604 5.586906 5.1587615 5.512402 4.918156 5.5889945 5.289136 4.937679 5.143465 5.043033 6.100596 5.328462 5.1699877 5.4219236 5.322968 5.0436482 6.2861576 5.27487 5.0410976 6.3363504 4.923305 5.264777 5.6633577 5.3944607 5.265907 5.0379076 5.2820625 6.1253443 5.035611 6.1313944 4.92488 5.3294625 6.307147 5.2746315 6.2638364 4.9240146 5.7441287 5.24978 5.522804 5.2858434 5.2976494 5.04351 5.223563 6.235315 5.0399513 5.5140967 5.741996 5.5100265
0.34834835 5.4378395 5.1575065 4.909799 5.5745873 5.147313 5.501256 4.9063497 5.576674 5.2771993 4.926213 5.1321187 5.031316 6.088266 5.3171415 5.1582813 5.410747 5.3116264 5.032184 6.2741218 5.2631283 5.0296288 6.324509 4.9114385 5.253316 5.6511273 5.3833294 5.254462 5.026019 5.27061 6.1129403 5.024202 6.118982 4.913194 5.318279 6.29535 5.2628894 6.251813 4.912347 5.731928 5.2383976 5.5111375 5.2741046 5.2856984 5.031608 5.2122893 6.223353 5.0282745 5.502423 5.7298293 5.498942
0.34934935 5.426641 5.1456323 4.897985 5.562323 5.1359134 5.490155 4.8945904 5.564407 5.265303 4.9147873 5.120818 5.019648 6.075979 5.305862 5.146626 5.399617 5.300329 5.0207696 6.262135 5.2514324 5.0182056 6.312718 4.899619 5.2419004 5.6389513 5.372248 5.2430625 5.0141764 5.259205 6.1005893 5.0128374 6.1066184 4.9015546 5.3071413 6.2836056 5.2511907 6.239839 4.9007244 5.71978 5.227065 5.499519 5.2624173 5.273794 5.019754 5.2010612 6.2114363 5.016643 5.4907923 5.7177143 5.4879017
0.35035035 5.4154906 5.133809 4.88622 5.550111 5.1245565 5.4791 4.8828783 5.5521917 5.2534575 4.9034095 5.1095634 5.008022 6.063745 5.294632 5.135013 5.388533 5.2890816 5.0093994 6.250199 5.2397866 5.0068283 6.30097 4.8878465 5.230532 5.6268263 5.3612123 5.2317123 5.0023794 5.24785 6.0882883 5.0015182 6.094303 4.8899612 5.2960467 6.2719073 5.2395387 6.227916 4.8891487 5.707684 5.2157803 5.487951 5.25077 5.261932 5.0079465 5.18988 6.1995707 5.0050554 5.479213 5.7056494 5.4769096
0.35135135 5.404386 5.1220307 4.8745008 5.53795 5.1132493 5.468093 4.871211 5.540033 5.24166 4.892081 5.0983577 4.9964437 6.0515623 5.283449 5.123445 5.3774986 5.277876 4.9980764 6.2383084 5.228182 4.9954977 6.289273 4.8761215 5.219209 5.6147575 5.350221 5.220402 4.990634 5.2365394 6.0760393 4.9902487 6.0820417 4.878418 5.2850056 6.260261 5.2279363 6.2160416 4.8776197 5.6956396 5.2045436 5.4764314 5.2391734 5.2501225 4.9961834 5.178744 6.187758 4.9935193 5.4676876 5.693639 5.4659624
0.35235235 5.3933253 5.1103 4.862829 5.5258465 5.10199 5.457131 4.8595943 5.527923 5.229908 4.880798 5.0871964 4.984913 6.0394287 5.27231 5.111925 5.3665113 5.266719 4.9867997 6.2264752 5.2166266 4.984217 6.2776246 4.864449 5.2079315 5.602739 5.3392777 5.209145 4.9789305 5.225278 6.0638375 4.979026 6.0698276 4.8669167 5.274004 6.2486625 5.2163777 6.2042165 4.8661404 5.6836514 5.1933527 5.464963 5.2276206 5.238361 4.9844728 5.1676555 6.175994 4.982025 5.456207 5.681679 5.4550667
0.35335335 5.3823166 5.098618 4.851207 5.513797 5.0907755 5.446218 4.848025 5.515871 5.218202 4.8695602 5.0760865 4.973429 6.027345 5.2612214 5.100455 5.355571 5.2556086 4.975571 6.214688 5.2051153 4.9729815 6.2660317 4.8528185 5.196704 5.590771 5.3283815 5.197934 4.967283 5.214063 6.0516896 4.9678507 6.0576653 4.8554697 5.263053 6.2371135 5.2048674 6.1924386 4.854705 5.6717105 5.1822114 5.4535384 5.2161164 5.2266417 4.972806 5.1566124 6.164278 4.970579 5.444778 5.669776 5.4442124
0.35435435 5.371352 5.086986 4.8396306 5.5018005 5.079609 5.435351 4.8365045 5.5038733 5.206546 4.8583736 5.0650206 4.9619927 6.015315 5.2501755 5.0890293 5.3446784 5.244545 4.96439 6.2029495 5.193655 4.961792 6.254484 4.841238 5.1855245 5.5788617 5.3175335 5.186769 4.9556737 5.202898 6.0395904 4.9567266 6.0455565 4.8440666 5.2521496 6.2256155 5.1934032 6.1807137 4.843317 5.6598277 5.1711197 5.4421673 5.2046595 5.2149715 4.961191 5.145619 6.1526165 4.959181 5.4333973 5.6579213 5.433408
0.35535535 5.360437 5.075396 4.828107 5.489861 5.068492 5.424533 4.8250313 5.491933 5.194939 4.8472347 5.054003 4.950606 6.0033393 5.2391768 5.0776534 5.3338313 5.233529 4.953257 6.1912622 5.1822376 4.9506483 6.2429867 4.829705 5.17439 5.567004 5.306734 5.1756525 4.9441195 5.191781 6.0275445 4.9456477 6.033498 4.8327093 5.241293 6.214166 5.1819835 6.169038 4.83198 5.6479964 5.1600757 5.430847 5.1932487 5.2033496 4.949622 5.1346703 6.1410003 4.947835 5.4220676 5.6461215 5.4226494
0.35635635 5.3495717 5.0638614 4.816628 5.4779725 5.0574236 5.4137597 4.8136063 5.480042 5.18338 4.8361406 5.0430355 4.939267 5.991415 5.22823 5.0663223 5.323034 5.2225614 4.942173 6.179627 5.1708694 4.9395604 6.2315397 4.8182206 5.163305 5.5551996 5.295976 5.1645856 4.9326105 5.180711 6.01555 4.9346185 6.0214906 4.821402 5.2304854 6.2027664 5.170613 6.157412 4.820692 5.6362166 5.149081 5.419577 5.181886 5.1917768 4.938102 5.1237707 6.1294394 4.9365315 5.4107866 5.634378 5.411942
0.35735735 5.338752 5.052373 4.805199 5.4661417 5.0463996 5.403038 4.8022337 5.4682093 5.171869 4.825095 5.032115 4.9279714 5.9795384 5.2173285 5.055039 5.3122845 5.21164 4.931135 6.168041 5.1595497 4.9285116 6.2201395 4.806786 5.152268 5.543452 5.28527 5.1535664 4.921151 5.1696906 6.003609 4.923639 6.0095334 4.8101425 5.219724 6.191418 5.1592903 6.1458406 4.8094473 5.6244946 5.1381316 5.4083567 5.170571 5.1802535 4.926629 5.11292 6.1179256 4.9252815 5.3995576 5.6226835 5.401278
0.35835835 5.3279834 5.040934 4.79382 5.454364 5.0354266 5.392362 4.7909074 5.4564314 5.1604075 4.8141017 5.021241 4.916728 5.967717 5.206475 5.043805 5.3015842 5.200768 4.920147 6.1565056 5.1482773 4.9175167 6.208791 4.795401 5.14128 5.531755 5.274611 5.142591 4.9097443 5.158721 5.991714 4.912708 5.9976277 4.7989326 5.209013 6.180123 5.148018 6.1343193 4.7982545 5.612825 5.127235 5.3971896 5.1593037 5.1687775 4.9152074 5.1021175 6.106465 4.9140754 5.388382 5.611044 5.3906665
0.35935935 5.3172593 5.029541 4.782488 5.4426413 5.024502 5.381732 4.779629 5.4447036 5.1489964 4.8031507 5.0104184 4.9055343 5.9559445 5.1956677 5.0326204 5.290931 5.1899414 4.909208 6.145022 5.1370544 4.906574 6.1974983 4.784064 5.1303377 5.520111 5.263998 5.131669 4.898384 5.147796 5.979878 4.901826 5.9857774 4.7877736 5.1983476 6.168875 5.1367927 6.122848 4.7871127 5.6012087 5.116384 5.386071 5.1480856 5.1573496 4.903836 5.091361 6.095053 4.902918 5.3772554 5.5994596 5.3801026
0.36036035 5.3065867 5.018201 4.7712064 5.4309764 5.0136275 5.371155 4.7684016 5.4330373 5.137634 4.792253 4.9996467 4.8943896 5.9442267 5.184913 5.021482 5.2803288 5.1791663 4.898313 6.1335897 5.125877 4.8956704 6.1862497 4.7727766 5.1194463 5.5085306 5.2534337 5.120796 4.8870726 5.1369247 5.968091 4.8909926 5.9739776 4.776655 5.187734 6.1576767 5.1256156 6.1114264 4.7760143 5.589645 5.105586 5.375005 5.136914 5.145974 4.892512 5.080654 6.0836964 4.8918133 5.3661785 5.587929 5.3695836
0.36136135 5.295961 5.006907 4.7599764 5.4193635 5.0027995 5.3606224 4.757227 5.421425 5.1263204 4.7814035 4.9889183 4.8832912 5.93256 5.1742053 5.0103936 5.2697706 5.168438 4.887472 6.122211 5.114751 4.884823 6.175054 4.761535 5.108606 5.4969993 5.2429194 5.1099668 4.8758106 5.1261005 5.956357 4.8802114 5.9622307 4.7655954 5.177165 6.1465282 5.1144857 6.100057 4.764968 5.5781374 5.094833 5.363989 5.125793 5.134645 4.881237 5.070001 6.0723877 4.8807554 5.3551517 5.5764503 5.3591175
0.36236235 5.285386 4.995668 4.7487965 5.407811 4.992018 5.35014 4.746102 5.40987 5.1150556 4.7706056 4.978245 4.872242 5.9209476 5.1635447 4.9993553 5.2592645 5.1577597 4.8766804 6.1108775 5.1036735 4.8740215 6.163911 4.7503514 5.0978127 5.4855213 5.232453 5.099191 4.8646 5.1153274 5.9446745 4.869479 5.950536 4.754582 5.1666484 6.1354337 5.103408 6.0887356 4.7539744 5.5666866 5.0841317 5.353022 5.1147237 5.1233673 4.870013 5.059394 6.0611296 4.86975 5.344181 5.5650287 5.3486943
0.36336336 5.2748594 4.9844775 4.737663 5.3963127 4.9812922 5.339707 4.735025 5.398368 5.1038404 4.7598557 4.9676147 4.861245 5.909385 5.1529346 4.9883657 5.248807 5.147133 4.865934 6.0996003 5.0926437 4.8632708 6.152817 4.739214 5.087065 5.4741015 5.2220345 5.0884633 4.8534403 5.104604 5.933046 4.858796 5.9388933 4.7436147 5.1561794 6.124386 5.092378 6.0774693 4.743028 5.5552883 5.0734816 5.342109 5.1037025 5.1121397 4.8588414 5.0488286 6.0499234 4.85879 5.333258 5.553662 5.338321
0.36436436 5.2643833 4.9733377 4.7265854 5.3848696 4.9706097 5.3293214 4.723998 5.386924 5.0926747 4.7491517 4.9570384 4.8502946 5.897879 5.1423726 4.977424 5.2383986 5.136553 4.855241 6.0883727 5.0816655 4.8525696 6.141772 4.7281275 5.0763717 5.462735 5.2116675 5.0777836 4.8423305 5.0939283 5.921469 4.8481646 5.927303 4.7326994 5.145757 6.113393 5.0813956 6.066254 4.7321296 5.5439415 5.062881 5.3312483 5.09273 5.1009617 4.8477144 5.038322 6.0387673 4.847884 5.3223877 5.5423484 5.327997
0.36536536 5.2539515 4.962245 4.715553 5.373482 4.9599833 5.3189845 4.713025 5.375537 5.081563 4.738502 4.9465103 4.8393955 5.8864264 5.1318593 4.966534 5.2280407 5.1260185 4.8445964 6.0771956 5.070732 4.841914 6.130777 4.71709 5.0657234 5.4514256 5.201342 5.0671554 4.831271 5.0833073 5.9099445 4.8375826 5.9157643 4.721838 5.1353846 6.102447 5.0704675 6.0550895 4.721284 5.5326557 5.0523295 5.32044 5.081803 5.0898304 4.836642 5.0278606 6.0276694 4.837025 5.311573 5.53109 5.3177247
0.36636636 5.243571 4.951205 4.704576 5.362153 4.949401 5.308697 4.7021 5.3642044 5.070498 4.7278996 4.9360323 4.8285465 5.87502 5.121398 4.9556937 5.2177296 5.1155357 4.834001 6.0660734 5.0598536 4.8313136 6.119838 4.7061033 5.055126 5.440169 5.191072 5.056576 4.8202596 5.0727344 5.898476 4.8270516 5.9042816 4.711023 5.125065 6.0915585 5.0595827 6.0439763 4.7104874 5.521422 5.041827 5.309684 5.0709267 5.078754 4.8256187 5.0174513 6.016617 4.826217 5.300806 5.519886 5.3075013
0.36736736 5.233244 4.940217 4.6936474 5.3508782 4.938872 5.298456 4.691226 5.3529277 5.059483 4.717346 4.925604 4.817749 5.863671 5.110984 4.944904 5.2074695 5.1051054 4.8234572 6.0550027 5.0490203 4.820761 6.108945 4.695169 5.04458 5.428971 5.1808486 5.0460477 4.809303 5.062209 5.887055 4.816572 5.8928514 4.7002597 5.1147933 6.080717 5.0487523 6.0329146 4.6997404 5.510244 5.031377 5.2989783 5.060105 5.0677247 4.8146477 5.0070863 6.005616 4.81546 5.2900915 5.5087376 5.2973223
0.36836836 5.2229624 4.9292784 4.682771 5.3396606 4.9283924 5.2882676 4.680405 5.3417115 5.0485244 4.7068467 4.915227 4.806999 5.852372 5.100621 4.93416 5.197257 5.0947213 4.8129635 6.0439806 5.0382423 4.810263 6.098108 4.684288 5.0340815 5.4178267 5.1706724 5.0355673 4.7983966 5.0517373 5.8756895 4.8061414 5.8814735 4.689547 5.104568 6.0699234 5.0379677 6.021906 4.689047 5.499121 5.0209775 5.2883244 5.049328 5.056747 4.8037257 4.996776 5.9946694 4.8047504 5.27943 5.4976454 5.287196
0.36936936 5.212732 4.91839 4.6719465 5.3285 4.91796 5.278129 4.6696343 5.3305473 5.0376134 4.6963954 4.904898 4.796302 5.841135 5.090307 4.923469 5.187096 5.084388 4.802518 6.03301 5.0275097 4.7998095 6.087316 4.673454 5.023633 5.406739 5.160547 5.025133 4.7875404 5.041315 5.864379 4.795762 5.8701468 4.6788845 5.094392 6.059184 5.027234 6.0109487 4.6784005 5.4880543 5.0106306 5.2777205 5.038603 5.0458245 4.792858 4.9865103 5.9837728 4.7940936 5.268823 5.486608 5.277116
0.37037036 5.2025504 4.9075537 4.661171 5.317396 4.9075813 5.2680373 4.658912 5.3194427 5.0267515 4.6859937 4.8946195 4.785654 5.829943 5.0800447 4.91283 5.176985 5.0741043 4.792124 6.0220942 5.016826 4.7894077 6.076581 4.6626716 5.013236 5.39571 5.1504693 5.0147543 4.7767353 5.030944 5.8531203 4.785436 5.8588753 4.668271 5.0842676 6.0484943 5.0165524 6.0000434 4.6678095 5.477042 5.000329 5.267175 5.027929 5.034948 4.7820396 4.976299 5.972929 4.783489 5.2582684 5.475623 5.267087
0.37137136 5.192421 4.8967695 4.6504483 5.306349 4.897252 5.2579947 4.6482477 5.3083944 5.015942 4.6756444 4.884392 4.7750573 5.818807 5.06983 4.90224 5.166922 5.063873 4.7817807 6.0112276 5.0061994 4.7790565 6.065895 4.651943 5.0028872 5.3847313 5.1404414 5.0044246 4.7659826 5.020623 5.8419147 4.775158 5.8476567 4.6577106 5.074193 6.037856 5.0059233 5.989189 4.657266 5.4660873 4.99008 5.2566795 5.017302 5.024122 4.7712717 4.966137 5.962137 4.772933 5.247766 5.464697 5.257108
0.37237236 5.182339 4.8860373 4.639778 5.295357 4.886973 5.248003 4.63763 5.297403 5.0051804 4.6653457 4.874215 4.764513 5.8077254 5.0596676 4.8917007 5.1569095 5.05369 4.771485 6.0004153 4.995621 4.7687564 6.0552588 4.641265 4.992594 5.3738127 5.130464 4.994143 4.7552795 5.010351 5.830765 4.7649345 5.836495 4.647201 5.0641694 6.0272713 4.9953403 5.9783854 4.6467743 5.455187 4.979883 5.246236 5.006732 5.0133495 4.760557 4.956025 5.951396 4.762427 5.2373133 5.453825 5.2471786
0.37337336 5.1723065 4.8753533 4.629159 5.2844257 4.8767433 5.238059 4.627065 5.2864666 4.994477 4.6550965 4.864088 4.7540164 5.7966943 5.049554 4.8812103 5.1469483 5.04356 4.761243 5.9896536 4.985088 4.7585044 6.0446763 4.6306396 4.9823475 5.362951 5.1205354 4.9839125 4.744631 5.000133 5.819664 4.754761 5.825382 4.6367416 5.054194 6.016739 4.9848104 5.9676375 4.636332 5.444344 4.969737 5.2358484 4.996207 5.0026274 4.7498913 4.945963 5.9407053 4.751974 5.226917 5.4430103 5.237295
0.37437436 5.162322 4.864722 4.6185904 5.273548 4.866565 5.2281656 4.616553 5.275592 4.983821 4.6448965 4.8540125 4.7435713 5.785718 5.039492 4.8707733 5.1370316 5.0334764 4.751052 5.9789443 4.9746113 4.7483053 6.0341434 4.620067 4.9721503 5.352143 5.1106567 4.9737363 4.7340293 4.989965 5.808619 4.7446375 5.8143244 4.6263347 5.044268 6.006255 4.9743266 5.9569373 4.6259427 5.4335537 4.9596405 5.225512 4.985738 4.9919577 4.739282 4.9359503 5.9300704 4.74157 5.21657 5.4322515 5.2274637
0.3753754 5.152396 4.854142 4.608076 5.26273 4.856438 5.218322 4.6060905 5.26477 4.9732184 4.6347537 4.8439884 4.73318 5.7747955 5.029479 4.860387 5.127171 5.0234466 4.740912 5.9682875 4.964183 4.7381563 6.023662 4.609542 4.962004 5.341393 5.100829 4.963608 4.7234855 4.9798474 5.7976265 4.7345667 5.8033204 4.61598 5.0343933 5.995818 4.9639015 5.946292 4.615603 5.4228215 4.949597 5.2152247 4.9753137 4.981337 4.7287173 4.9259877 5.919487 4.7312202 5.206279 5.4215446 5.2176833
0.3763764 5.1425123 4.843615 4.597615 5.251966 4.8463593 5.2085285 4.5956845 5.2540073 4.962664 4.624656 4.8340125 4.7228394 5.763928 5.019518 4.850048 5.117359 5.013467 4.7308216 5.957683 4.953807 4.728059 6.013234 4.5990715 4.951908 5.3307 5.0910463 4.9535284 4.71299 4.969782 5.78669 4.72455 5.792369 4.6056724 5.024566 5.985438 4.953521 5.935696 4.6053195 5.412143 4.9396033 5.204994 4.964945 4.9707704 4.718211 4.9160786 5.908955 4.72092 5.19604 5.4108953 5.20795
0.3773774 5.132682 4.8331437 4.587201 5.2412615 4.8363347 5.198786 4.5853286 5.2432985 4.952166 4.6146145 4.8240886 4.712549 5.753112 5.0096083 4.839765 5.107598 5.0035334 4.720779 5.9471283 4.943481 4.718012 6.0028553 4.588654 4.941863 5.32006 5.081318 4.943502 4.7025485 4.95977 5.7758055 4.7145824 5.781471 4.59542 5.014793 5.975108 4.943192 5.9251556 4.595082 5.4015226 4.9296603 5.194815 4.9546247 4.9602513 4.707752 4.906216 5.8984766 4.7106705 5.185855 5.400301 5.198266
0.3783784 5.1229043 4.8227215 4.5768433 5.2306137 4.826362 5.189089 4.575028 5.2326484 4.9417157 4.6046195 4.814221 4.70231 5.7423496 4.999745 4.8295302 5.097888 4.993655 4.7107925 5.9366293 4.9332027 4.7080164 5.9925265 4.578288 4.9318676 5.309477 5.0716367 4.9335246 4.6921577 4.949806 5.7649736 4.7046676 5.7706285 4.5852194 5.0050673 5.9648304 4.9329166 5.9146676 4.5848985 5.3909597 4.919768 5.1846895 4.9443545 4.9497886 4.697349 4.8964047 5.888046 4.7004733 5.175723 5.389763 5.1886325
0.3793794 5.113169 4.8123474 4.566538 5.220024 4.816436 5.179447 4.564775 5.2220583 4.931317 4.59468 4.804398 4.6921253 5.731642 4.989936 4.81935 5.088226 4.983829 4.700854 5.9261794 4.922983 4.698074 5.9822507 4.5679784 4.921923 5.298955 5.062007 4.9235983 4.6818204 4.939896 5.7541995 4.694803 5.759837 4.5750685 4.995391 5.9546 4.922691 5.904229 4.574769 5.380452 4.909931 5.1746187 4.9341383 4.9393764 4.686999 4.8866453 5.877669 4.690328 5.1656413 5.379285 5.179049
0.3803804 5.103492 4.80203 4.5562825 5.209491 4.8065624 5.1698494 4.554576 5.2115235 4.9209714 4.5847874 4.7946267 4.6819887 5.720988 4.9801784 4.8092175 5.078609 4.974051 4.690971 5.9157825 4.912807 4.6881795 5.9720254 4.557713 4.912031 5.288481 5.052425 4.9137216 4.671534 4.9300327 5.743474 4.684994 5.749098 4.5649705 4.985769 5.9444256 4.912519 5.893842 4.564687 5.369998 4.900143 5.1646013 4.92397 4.929014 4.6766977 4.8769345 5.8673406 4.6802363 5.1556177 5.3688564 5.169518
0.3813814 5.0938616 4.7917643 4.546083 5.1990137 4.79674 5.160304 4.544428 5.201045 4.910677 4.57495 4.7849097 4.671907 5.7103844 4.970469 4.7991385 5.06905 4.964326 4.6811347 5.905439 4.9026837 4.678338 5.9618516 4.547505 4.9021907 5.27807 5.042893 4.903898 4.6613016 4.920227 5.7328076 4.675236 5.738417 4.5549264 4.9761915 5.9343004 4.9023952 5.8835073 4.5546584 5.359603 4.8904066 5.154635 4.913854 4.918704 4.6664505 4.867277 5.8570714 4.6701927 5.145642 5.3584876 5.1600327
0.3823824 5.084282 4.7815504 4.5359344 5.1885953 4.786966 5.150808 4.534335 5.1906257 4.900438 4.5651627 4.7752404 4.661875 5.699838 4.960814 4.7891097 5.0595374 4.95465 4.671354 5.895149 4.8926163 4.6685467 5.9517283 4.537351 4.8923984 5.267717 5.03341 4.894121 4.6511197 4.910469 5.722188 4.665528 5.7277894 4.5449314 4.9666667 5.9242287 4.892321 5.873226 4.544681 5.3492618 4.8807206 5.144721 4.9037924 4.9084496 4.6562552 4.8576694 5.8468494 4.6601987 5.1357217 5.3481736 5.150597
0.3833834 5.074754 4.7713857 4.525836 5.1782317 4.777245 5.141362 4.524292 5.180263 4.8902497 4.5554285 4.7656255 4.6518927 5.689342 4.951207 4.7791348 5.050074 4.945024 4.6616206 5.8849034 4.8825955 4.6588106 5.941658 4.5272474 4.8826585 5.2574167 5.023978 4.884399 4.640995 4.900761 5.711626 4.6558743 5.7172112 4.5349917 4.957194 5.914205 4.882302 5.862997 4.534759 5.3389797 4.871084 5.1348624 4.89378 4.8982453 4.646114 4.8481126 5.8366814 4.650263 5.125856 5.3379154 5.1412106
0.3843844 5.065275 4.7612753 4.5157967 5.1679306 4.7675786 5.1319675 4.5143046 5.169955 4.880112 4.5457444 4.756058 4.6419644 5.6789036 4.9416513 4.76921 5.0406656 4.935449 4.65194 5.8747177 4.8726277 4.6491203 5.93164 4.517197 4.8729687 5.247173 5.0145946 4.8747277 4.630917 4.891109 5.7011166 4.646271 5.7066917 4.5250983 4.947772 5.9042315 4.8723335 5.8528185 4.5248876 5.3287525 4.8615 5.125057 4.883817 4.888095 4.636024 4.8386073 5.826565 4.6403756 5.1160426 5.3277125 5.1318784
0.3853854 5.055848 4.7512183 4.5058055 5.157681 4.757958 5.1226206 4.5043683 5.1597085 4.870026 4.5361123 4.746546 4.632088 5.6685166 4.932147 4.7593346 5.0313044 4.9259286 4.642311 5.864582 4.862713 4.6394854 5.921668 4.5072002 4.8633313 5.236985 5.0052648 4.865104 4.6208935 4.8815064 5.6906614 4.6367188 5.696222 4.515261 4.938394 5.8943105 4.862418 5.8426957 4.515067 5.31858 4.851969 5.1153054 4.8739066 4.8779936 4.6259856 4.8291492 5.8165007 4.63054 5.1062856 5.317569 5.122591
0.3863864 5.0464673 4.7412114 4.4958677 5.1474915 4.7483935 5.1133237 4.4944844 5.149518 4.8599935 4.5265326 4.73708 4.622263 5.6581798 4.922696 4.7495117 5.0219927 4.916457 4.632733 5.8544965 4.852849 4.6299 5.9117513 4.4972544 4.853743 5.226857 4.9959807 4.8555346 4.610925 4.8719573 5.6802597 4.627223 5.6858063 4.5054774 4.929073 5.884443 4.8525486 5.8326225 4.5052967 5.3084626 4.842487 5.1056046 4.864051 4.8679447 4.6160016 4.819744 5.8064833 4.6207557 5.09658 5.3074775 5.1133566
0.3873874 5.0371394 4.7312613 4.485983 5.13736 4.738877 5.104077 4.4846535 5.1393814 4.850013 4.5170007 4.7276683 4.6124926 5.647903 4.9132924 4.7397413 5.0127335 4.9070373 4.6232085 5.844465 4.8430347 4.620366 5.901887 4.4873633 4.844206 5.216784 4.9867506 4.846012 4.601008 4.8624587 5.6699123 4.6177764 5.675451 4.4957438 4.919801 5.8746233 4.8427362 5.8225956 4.4955797 5.298407 4.8330617 5.095958 4.8542433 4.857947 4.606069 4.8103924 5.7965255 4.6110234 5.0869265 5.297441 5.1041694
0.3883884 5.027864 4.72136 4.476151 5.1272845 4.7294116 5.094881 4.4748755 5.1293077 4.840085 4.507527 4.7183113 4.602772 5.637676 4.90394 4.7300234 5.0035214 4.8976665 4.6137323 5.8344827 4.8332734 4.610886 5.892071 4.4775243 4.834719 5.2067647 4.977567 4.836542 4.59114 4.8530126 5.6596184 4.6083817 5.66514 4.4860606 4.9105783 5.864857 4.832972 5.812626 4.4859195 5.2883987 4.823686 5.086365 4.8444886 4.8480043 4.5961876 4.8010874 5.7866135 4.6013455 5.0773253 5.287463 5.0950313
0.3893894 5.0186343 4.711511 4.466373 5.1172643 4.719998 5.085732 4.465149 5.1192875 4.8302073 4.4981003 4.709001 4.5931025 5.627504 4.89464 4.720358 4.9943614 4.888349 4.6043096 5.8245535 4.8235636 4.6014514 5.882306 4.467736 4.825288 5.196804 4.968434 4.827126 4.58133 4.843614 5.6493773 4.59904 5.654889 4.4764323 4.901402 5.8551393 4.8232627 5.802709 4.476308 5.2784553 4.81436 5.076825 4.8347836 4.8381114 4.5863624 4.7918367 5.7767577 4.591718 5.067782 5.277542 5.085944
0.3903904 5.009458 4.7017207 4.4566455 5.107301 4.710635 5.076636 4.4554768 5.1093235 4.820384 4.4887266 4.699745 4.583488 5.617386 4.8853903 4.7107425 4.9852514 4.87908 4.594937 5.8146777 4.813905 4.5920744 5.8725934 4.458001 4.8159018 5.186898 4.95935 4.8177586 4.5715704 4.834267 5.6391897 4.5897517 5.644687 4.4668527 4.892282 5.845474 4.813602 5.7928405 4.4667487 5.268562 4.8050857 5.0673385 4.825132 4.828273 4.5765867 4.782634 5.766954 4.582143 5.0582867 5.2676735 5.076908
0.3913914 5.0003333 4.6919765 4.446972 5.0973954 4.7013254 5.0675855 4.4458547 5.0994186 4.810613 4.479405 4.6905394 4.57392 5.607319 4.8761926 4.7011776 4.9761934 4.8698673 4.5856185 5.8048525 4.804299 4.5827465 5.8629317 4.4483213 4.806569 5.177054 4.9503174 4.80844 4.5618634 4.824976 5.629056 4.5805125 5.6345387 4.457331 4.8832073 5.83586 4.8039927 5.7830276 4.457239 5.2587285 4.795861 5.0579047 4.8155313 4.8184824 4.5668654 4.7734847 5.757197 4.572619 5.048847 5.2578645 5.0679193
0.3923924 4.991257 4.6822867 4.4373536 5.0875525 4.692063 5.0585895 4.436289 5.0895705 4.8008933 4.4701376 4.6813836 4.5644097 5.597305 4.867048 4.6916676 4.967185 4.8607016 4.576345 5.7950788 4.794743 4.573472 5.853321 4.4386935 4.7972836 5.1672583 4.941332 4.799175 4.5522127 4.8157353 5.6189756 4.5713277 5.6244473 4.4478583 4.8741837 5.8262978 4.794437 5.7732635 4.447782 5.24895 4.786691 5.048527 4.8059816 4.8087506 4.557198 4.764384 5.7474933 4.563147 5.039461 5.248108 5.05898
0.3933934 4.9822297 4.67265 4.427784 5.077759 4.682856 5.04964 4.4267755 5.079779 4.7912273 4.460919 4.6722784 4.55495 5.5873456 4.8579483 4.682204 4.958224 4.8515863 4.5671296 5.785357 4.7852387 4.5642476 5.8437557 4.429119 4.788054 5.1575212 4.932401 4.7899585 4.542608 4.806545 5.608949 4.562195 5.614408 4.4384356 4.865216 5.816779 4.7849345 5.76355 4.438381 5.239223 4.7775736 5.0392 4.7964826 4.799067 4.54758 4.755334 5.7378387 4.5537252 5.030127 5.2384076 5.050091
0.3943944 4.973253 4.6630635 4.4182687 5.068025 4.6736965 5.040742 4.4173126 5.0700407 4.781609 4.4517517 4.663227 4.5455403 5.577439 4.848906 4.6727953 4.9493146 4.8425226 4.5579653 5.7756853 4.775787 4.5550756 5.8342466 4.4195967 4.7788744 5.1478415 4.923513 4.7807946 4.533059 4.797408 5.5989747 4.5531144 5.604422 4.429068 4.856295 5.807318 4.7754793 5.753893 4.429029 5.229557 4.768505 5.0299244 4.7870364 4.789435 4.53802 4.7463317 5.7282424 4.544358 5.0208454 5.228761 5.0412517
0.3953954 4.9643245 4.6535287 4.4088078 5.0583496 4.6645904 5.031893 4.4079027 5.0603657 4.772044 4.442636 4.654228 4.5361853 5.567582 4.839906 4.6634383 4.9404545 4.833515 4.5488496 5.766067 4.7663875 4.5459533 5.8247857 4.410126 4.7697425 5.138216 4.9146786 4.7716823 4.5235634 4.788317 5.5890536 4.5440826 5.5944867 4.419752 4.8474216 5.7979064 4.766078 5.7442846 4.419731 5.2199454 4.7594857 5.0207033 4.777641 4.779857 4.5285034 4.737385 5.7186947 4.535041 5.011619 5.219173 5.032461
0.3963964 4.9554496 4.64405 4.3993993 5.0487266 4.655534 5.023094 4.3985457 5.0507436 4.7625356 4.433572 4.6452775 4.52688 5.5577826 4.8309674 4.654134 4.931643 4.8245525 4.539787 5.7564993 4.757038 4.5368843 5.815377 4.4007125 4.7606645 5.128647 4.9058933 4.762618 4.5141196 4.779287 5.5791864 4.53511 5.584607 4.4104867 4.838599 5.7885423 4.7567286 5.734727 4.410483 5.2103868 4.7505207 5.0115347 4.768298 4.77033 4.5190487 4.7284894 5.709198 4.525777 5.0024447 5.2096395 5.023721
0.3973974 4.946625 4.6346207 4.390043 5.039165 4.6465263 5.0143423 4.3892426 5.0411806 4.7530756 4.424563 4.6363797 4.5176287 5.548037 4.8220696 4.6448784 4.9228845 4.8156414 4.5307765 5.746987 4.747736 4.527866 5.80602 4.3913465 4.7516356 5.119135 4.8971577 4.753605 4.504727 4.7703013 5.569374 4.526181 5.57478 4.401277 4.8298283 5.779231 4.7474275 5.725221 4.4012885 5.200887 4.741604 5.002417 4.759004 4.760857 4.5096426 4.7196407 5.699749 4.5165615 4.993322 5.2001586 5.015029
0.3983984 4.937848 4.6252465 4.380739 5.0296564 4.637574 5.00564 4.379992 5.031668 4.743668 4.4156013 4.6275296 4.5084276 5.538344 4.8132286 4.6356783 4.9141736 4.806781 4.5218167 5.737519 4.7384906 4.518896 5.7967124 4.382036 4.7426567 5.1096773 4.888467 4.744642 4.495389 4.7613673 5.5596104 4.5173087 5.5650077 4.3921175 4.8211064 5.769967 4.7381773 5.715766 4.3921475 5.1914406 4.7327394 4.9933567 4.749765 4.7514324 4.5002885 4.7108464 5.690353 4.5074015 4.9842534 5.1907372 5.0063863
0.3993994 4.9291224 4.615922 4.3714876 5.020202 4.62867 4.9969897 4.370792 5.0222173 4.7343135 4.4066954 4.6187334 4.4992785 5.528701 4.8044376 4.6265264 4.9055133 4.797977 4.5129056 5.7281046 4.7292953 4.509981 5.78745 4.372777 4.7337284 5.100278 4.879833 4.73573 4.4861045 4.7524867 5.5499034 4.5084877 5.5552874 4.38301 4.812433 5.7607574 4.7289815 5.7063603 4.383054 5.1820507 4.7239265 4.984346 4.7405734 4.7420616 4.490987 4.702099 5.681007 4.4982905 4.975239 5.1813684 4.9977922
0.4004004 4.9204493 4.6066475 4.36229 5.010808 4.619817 4.9883866 4.3616476 5.0128236 4.7250094 4.397844 4.609986 4.4901795 5.5191097 4.7956953 4.617427 4.8969045 4.7892156 4.504045 5.7187424 4.720153 4.5011153 5.778243 4.3635693 4.724853 5.090932 4.8712425 4.726868 4.4768705 4.7436576 5.540248 4.499718 5.5456166 4.3739514 4.8038096 5.751596 4.719836 5.6970067 4.374017 5.1727185 4.715166 4.975388 4.7314367 4.732743 4.481738 4.693402 5.6717153 4.4892335 4.966274 5.1720552 4.989245
0.4014014 4.91182 4.59743 4.3531437 5.0014715 4.6110168 4.9798317 4.3525524 5.0034842 4.7157583 4.389034 4.601291 4.481135 5.5095744 4.7870054 4.6083794 4.888341 4.7805085 4.495239 5.7094307 4.71106 4.4923015 5.7690845 4.3544173 4.7160273 5.081641 4.8627043 4.7180586 4.4676914 4.7348776 5.5306444 4.491002 5.5360036 4.3649497 4.795236 5.742484 4.7107415 5.687708 4.365026 5.163438 4.706454 4.9664826 4.7223477 4.723475 4.4725437 4.6847577 5.6624722 4.480225 4.9573627 5.1627946 4.980752
0.4024024 4.903243 4.588264 4.344053 4.992189 4.6022625 4.971328 4.34351 4.9941993 4.7065587 4.380281 4.592648 4.4721394 5.50009 4.7783647 4.5993786 4.8798294 4.771854 4.486483 5.7001686 4.702017 4.483539 5.759975 4.3453155 4.7072525 5.0724044 4.8542123 4.7092986 4.4585605 4.72615 5.5210934 4.482336 5.5264406 4.355995 4.786714 5.733419 4.701697 5.6784563 4.3560915 5.15421 4.697794 4.957631 4.7133107 4.7142644 4.4634 4.6761637 5.653279 4.4712696 4.948505 5.1535935 4.9723034
0.4034034 4.8947153 4.579149 4.335012 4.9829593 4.5935616 4.962874 4.334522 4.984971 4.6974087 4.3715816 4.584054 4.4631987 5.4906573 4.7697773 4.5904355 4.871368 4.763249 4.477779 5.690958 4.6930256 4.4748273 5.750916 4.3362694 4.6985245 5.0632257 4.845773 4.7005873 4.449484 4.7174726 5.511598 4.4737186 5.516933 4.3470926 4.7782393 5.7244096 4.6927066 5.6692553 4.3472095 5.1450424 4.6891856 4.9488316 4.7043257 4.7050953 4.454307 4.6676183 5.644136 4.462368 4.939698 5.144444 4.9639053
0.4044044 4.8862357 4.5700827 4.3260217 4.9737916 4.584911 4.954464 4.325585 4.975796 4.6883116 4.3629284 4.5755124 4.4543066 5.48128 4.7612357 4.58154 4.862954 4.754691 4.4691257 5.6817994 4.6840878 4.466168 5.74191 4.327272 4.689848 5.054102 4.8373823 4.691927 4.44046 4.708846 5.5021524 4.4651566 5.5074735 4.3382454 4.769814 5.715447 4.6837687 5.6601033 4.3383756 5.1359267 4.6806283 4.9400826 4.695392 4.695985 4.445267 4.6591225 5.6350465 4.453514 4.930948 5.135349 4.955557
0.4054054 4.8778105 4.561072 4.317088 4.9646745 4.576312 4.946107 4.316701 4.966686 4.6792693 4.354328 4.5670195 4.445469 5.471953 4.7527485 4.572695 4.854592 4.7461867 4.4605207 5.672692 4.6751976 4.457558 5.7329493 4.318331 4.681226 5.0450296 4.829036 4.6833177 4.4314885 4.700271 5.4927573 4.456646 5.4980683 4.3294487 4.7614365 5.706532 4.6748753 5.651005 4.3295946 5.1268687 4.6721234 4.931387 4.6865067 4.6869254 4.436278 4.6506777 5.626005 4.4447117 4.9222426 5.126308 4.947255
0.4064064 4.869428 4.552112 4.308205 4.955613 4.5677586 4.9377966 4.3078675 4.957623 4.670275 4.345782 4.55858 4.436679 5.462676 4.744308 4.5639043 4.8462763 4.7377324 4.4519677 5.663631 4.6663585 4.448999 5.724038 4.3094354 4.6726494 5.036015 4.8207436 4.6747565 4.422569 4.691747 5.4834194 4.448187 5.4887137 4.3207 4.7531133 5.697669 4.6660366 5.6419573 4.3208637 5.1178603 4.663662 4.9227424 4.677676 4.677916 4.427341 4.6422844 5.6170106 4.4359612 4.9135966 5.117323 4.9390006
0.4074074 4.8610983 4.5432076 4.299373 4.946614 4.5592594 4.929533 4.2990856 4.948619 4.6613317 4.3372846 4.550188 4.4279437 5.453454 4.7359204 4.5551615 4.83801 4.729329 4.443468 5.6546226 4.6575723 4.4404917 5.715179 4.300601 4.6641254 5.0270534 4.812496 4.666244 4.4137015 4.683273 5.4741335 4.4397755 5.479413 4.3120074 4.744836 5.688855 4.657247 5.632955 4.312184 5.1089115 4.6552577 4.9141517 4.6688914 4.66896 4.4184613 4.633938 5.608072 4.427261 4.904998 5.1083922 4.9307985
0.4084084 4.8528175 4.5343523 4.2905955 4.9376616 4.5508113 4.9213223 4.2903576 4.939669 4.652443 4.328837 4.541848 4.4192586 5.4442825 4.727581 4.5464725 4.8297935 4.720973 4.435016 5.6456623 4.648836 4.432033 5.7063675 4.291815 4.6556478 5.018147 4.8042994 4.6577835 4.404885 4.674849 5.4648933 4.4314156 5.4701653 4.303364 4.7366076 5.680088 4.6485095 5.624006 4.303559 5.1000123 4.646901 4.9056115 4.66016 4.660055 4.4096274 4.6256433 5.5991836 4.418613 4.8964534 5.0995145 4.9226413
0.4094094 4.844586 4.5255456 4.281868 4.9287686 4.542412 4.91316 4.28168 4.9307733 4.6436 4.3204417 4.5335565 4.410624 5.435163 4.7192903 4.537832 4.8216248 4.7126703 4.4266167 5.6367593 4.640148 4.423626 5.6976027 4.2830777 4.647225 5.009296 4.796151 4.6493745 4.3961215 4.6664767 5.4557104 4.423108 5.4609694 4.2947702 4.7284303 5.6713715 4.639823 5.6151114 4.294985 5.0911713 4.6385937 4.8971205 4.6514792 4.6511974 4.400852 4.6173964 5.59034 4.410014 4.88796 5.09069 4.914532
0.4104104 4.8364024 4.5167933 4.2731943 4.919927 4.5340614 4.9050426 4.2730546 4.921934 4.6348133 4.3120966 4.525317 4.4020386 5.426094 4.7110505 4.529243 4.8135056 4.7044153 4.4182653 5.627895 4.631515 4.41527 5.688893 4.2743936 4.6388474 5.0005 4.7880516 4.6410108 4.3874083 4.6581545 5.4465785 4.414854 5.451825 4.286232 4.7202992 5.662704 4.6311874 5.6062627 4.2864566 5.08238 4.6303363 4.888684 4.642849 4.6423917 4.392117 4.609204 5.58155 4.4014688 4.879517 5.0819216 4.906472
0.4114114 4.8282695 4.508091 4.264572 4.911143 4.5257626 4.896975 4.2644787 4.913148 4.626076 4.3038044 4.517126 4.3935056 5.4170785 4.70286 4.5207024 4.805433 4.696206 4.4099655 5.6190886 4.62293 4.4069643 5.680231 4.2657638 4.630523 4.991757 4.7799973 4.6327 4.3787475 4.6498847 5.4374943 4.4066463 5.442733 4.277742 4.7122164 5.6540866 4.622599 5.5974627 4.277985 5.073649 4.622132 4.8802996 4.634267 4.633641 4.3834443 4.601054 5.5728064 4.392973 4.871126 5.073204 4.898463
0.4124124 4.8201814 4.4994397 4.2560024 4.902415 4.5175114 4.888954 4.255956 4.9044175 4.617388 4.2955627 4.5089865 4.385022 5.408113 4.694719 4.512214 4.7974095 4.6880527 4.4017167 5.6103296 4.6143947 4.398708 5.6716104 4.257183 4.6222463 4.9830666 4.771996 4.624437 4.370141 4.641662 5.4284678 4.398493 5.4336953 4.2693033 4.704183 5.645514 4.614063 5.5887136 4.269562 5.064966 4.613976 4.871966 4.625736 4.6249375 4.374818 4.5929575 5.564115 4.384527 4.862789 5.0645423 4.8904986
0.4134134 4.812144 4.49084 4.24748 4.8937383 4.509313 4.8809795 4.247485 4.895743 4.608753 4.287371 4.5008974 4.3765936 5.3991985 4.686629 4.5037756 4.789435 4.679946 4.3935175 5.601619 4.6059074 4.390506 5.663044 4.248658 4.614017 4.974431 4.7640395 4.61622 4.361583 4.6334896 5.4194894 4.390386 5.4247003 4.260915 4.696199 5.636993 4.605578 5.58001 4.26119 5.056338 4.6058726 4.863682 4.6172543 4.616289 4.366245 4.5849075 5.555473 4.376132 4.8544974 5.055932 4.882582
0.4144144 4.804156 4.4822927 4.239013 4.8851185 4.5011625 4.873059 4.239065 4.887122 4.6001673 4.2792244 4.492854 4.3682117 5.3903356 4.678584 4.495389 4.7815104 4.6718884 4.385364 5.592959 4.5974746 4.382347 5.6545243 4.24018 4.605839 4.9658465 4.7561316 4.608061 4.3530746 4.6253657 5.4105616 4.382332 5.415762 4.2525764 4.6882634 5.6285186 4.5971413 5.571363 4.2528663 5.047765 4.597814 4.8554482 4.608825 4.6076865 4.3577228 4.576912 5.546878 4.367785 4.846264 5.047376 4.8747125
0.4154154 4.7962146 4.473793 4.230596 4.8765507 4.4930596 4.865181 4.2306957 4.878554 4.591632 4.271136 4.484861 4.359881 5.3815236 4.6705923 4.4870486 4.7736316 4.6638803 4.377268 5.5843496 4.5890884 4.374241 5.646053 4.2317553 4.5977116 4.957319 4.7482715 4.599944 4.34462 4.6172924 5.401686 4.3743277 5.406873 4.24429 4.6803756 5.6200933 4.588755 5.5627594 4.2445946 5.0392437 4.589806 4.8472686 4.6004443 4.599138 4.3492484 4.5689607 5.5383325 4.359492 4.8380775 5.0388713 4.8668895
0.4164164 4.788324 4.465346 4.2222304 4.8680377 4.485007 4.857352 4.2223787 4.87004 4.583147 4.2630935 4.4769235 4.351602 5.3727627 4.662647 4.4787602 4.7658014 4.6559234 4.3692174 5.575786 4.5807524 4.3661857 5.6376314 4.2233796 4.5896325 4.9488435 4.7404585 4.591876 4.336213 4.609271 5.3928604 4.3663726 5.398038 4.236056 4.6725364 5.6117153 4.580419 5.5542088 4.236377 5.0307755 4.5818477 4.839135 4.592113 4.5906396 4.34083 4.5610585 5.529836 4.3512464 4.8299427 5.0304193 4.8591146
0.4174174 4.7804766 4.4569507 4.213914 4.8595777 4.4770064 4.849571 4.2141128 4.861582 4.574712 4.2551007 4.469032 4.3433695 5.364052 4.65475 4.4705234 4.758018 4.6480117 4.3612165 5.567273 4.5724683 4.358178 5.6292577 4.215059 4.5816 4.940419 4.732694 4.5838575 4.3278613 4.601298 5.3840866 4.3584704 5.3892527 4.2278676 4.664742 5.603382 4.5721316 5.545704 4.2282033 5.0223613 4.573939 4.831058 4.5838313 4.5821886 4.3324633 4.5532064 5.5213914 4.34305 4.8218555 5.022022 4.851385
0.4184184 4.7726817 4.4486027 4.205651 4.851175 4.46905 4.8418355 4.205897 4.853176 4.566329 4.2471614 4.4611893 4.3351893 5.3553886 4.6469045 4.462335 4.750286 4.6401525 4.3532653 5.5588064 4.5642314 4.3502216 5.620927 4.2067857 4.5736165 4.93205 4.7249756 4.5758867 4.3195586 4.593371 5.375366 4.350614 5.380517 4.2197304 4.657001 5.5951023 4.563893 5.537246 4.220082 5.014 4.566081 4.823027 4.5756 4.5737906 4.3241425 4.5454025 5.512989 4.334905 4.813821 5.0136766 4.8437066
0.4194194 4.7649302 4.4403067 4.1974406 4.842822 4.461143 4.834148 4.1977315 4.844822 4.5579963 4.2392683 4.4533944 4.3270597 5.346779 4.639106 4.454197 4.7425976 4.63234 4.3453617 5.5503917 4.5560446 4.342317 5.6126504 4.198564 4.565684 4.9237347 4.7173023 4.567965 4.3113084 4.5854974 5.366692 4.34281 5.371834 4.2116485 4.649302 5.5868664 4.5557065 5.5288424 4.2120113 5.00569 4.5582733 4.8150477 4.567417 4.565439 4.3158746 4.5376477 5.5046396 4.3268085 4.8058386 5.0053835 4.8360715
0.4204204 4.7572293 4.432061 4.1892776 4.8345222 4.4532857 4.826506 4.189618 4.8365235 4.549712 4.2314262 4.4456496 4.3189783 5.338219 4.631356 4.4461055 4.7349577 4.624576 4.3375077 5.5420227 4.547909 4.3344564 5.6044164 4.1903944 4.557799 4.915471 4.709682 4.560093 4.3031073 4.5776715 5.3580685 4.335054 5.363197 4.203611 4.6416554 5.5786777 4.547568 5.5204864 4.203989 4.99743 4.550511 4.8071156 4.559281 4.5571404 4.3076563 4.5299406 5.4963374 4.318763 4.7979045 4.997143 4.828485
0.4214214 4.749574 4.4238677 4.1811657 4.826277 4.4454803 4.818911 4.1815524 4.8282776 4.5414777 4.2236342 4.437951 4.310948 5.329711 4.623654 4.438064 4.7273655 4.6168613 4.329706 5.5337067 4.539823 4.3266497 5.596234 4.182274 4.549959 4.9072576 4.7021046 4.552269 4.2949567 4.5698943 5.3494973 4.3273487 5.3546133 4.195626 4.6340504 5.5705385 4.5394773 5.512176 4.196017 4.9892244 4.5427976 4.799236 4.551199 4.548891 4.29949 4.522282 5.4880843 4.3107643 4.7900176 4.988953 4.8209467
0.4224224 4.741967 4.415721 4.1731052 4.818082 4.4377165 4.811364 4.1735377 4.8200846 4.533292 4.2158895 4.4303026 4.3029656 5.3212476 4.615998 4.4300733 4.71982 4.6091957 4.321951 5.5254335 4.531782 4.3188868 5.588093 4.174207 4.5421715 4.899098 4.694574 4.5444922 4.286855 4.562167 5.3409734 4.3196907 5.346078 4.1876893 4.6264973 5.5624433 4.531435 5.5039134 4.188097 4.981069 4.5351315 4.7914066 4.5431595 4.540692 4.2913737 4.514671 5.4798765 4.3028164 4.7821846 4.980814 4.813451
0.4234234 4.7344055 4.4076266 4.1650944 4.809943 4.4300046 4.803866 4.1655746 4.8119426 4.525157 4.2081957 4.422707 4.295031 5.3128386 4.608393 4.4221296 4.7123213 4.601575 4.3142443 5.517209 4.5237904 4.311175 5.5800037 4.1661887 4.5344296 4.8909893 4.68709 4.536761 4.2788057 4.554488 5.3325014 4.3120823 5.337595 4.179799 4.6189885 5.554398 4.523444 5.4956975 4.1802244 4.972967 4.527516 4.7836246 4.5351706 4.5325413 4.283303 4.5071073 5.471716 4.294917 4.774398 4.97273 4.806001
0.4244244 4.7268934 4.39958 4.1571345 4.801855 4.4223433 4.7964087 4.157659 4.8038554 4.517071 4.20055 4.4151564 4.2871523 5.3044763 4.600833 4.4142375 4.7048683 4.5940027 4.306587 5.5090337 4.5158486 4.3035173 5.571962 4.158218 4.5267396 4.882934 4.679656 4.529083 4.270804 4.546857 5.324079 4.3045244 5.3291616 4.1719623 4.611527 5.5463986 4.5155005 5.487534 4.172401 4.9649196 4.5199494 4.775892 4.527234 4.5244374 4.2752876 4.4995933 5.463607 4.2870684 4.7666616 4.964694 4.798601
0.42542544 4.7194257 4.391586 4.1492233 4.7938175 4.4147277 4.789002 4.149793 4.7958174 4.5090313 4.192954 4.407651 4.279314 5.296162 4.593323 4.4063907 4.6974616 4.586478 4.2989793 5.500903 4.507955 4.2959023 5.5639644 4.1503 4.5190926 4.874928 4.672263 4.521445 4.2628536 4.5392737 5.315706 4.297014 5.3207755 4.1641726 4.6041126 5.5384407 4.5076065 5.479411 4.1646247 4.956918 4.5124288 4.768209 4.5193434 4.516387 4.2673163 4.4921236 5.45554 4.279267 4.7589726 4.956709 4.791246
0.42642644 4.7120056 4.3836355 4.1413617 4.785835 4.4071584 4.781637 4.141979 4.7878327 4.5010457 4.185408 4.4001956 4.271532 5.2879 4.585857 4.398594 4.690103 4.5790033 4.291418 5.492824 4.5001073 4.288335 5.556013 4.1424294 4.5114927 4.866974 4.6649194 4.5138626 4.254948 4.5317373 5.30738 4.2895517 5.3124413 4.1564336 4.596745 5.530535 4.4997587 5.471345 4.1569 4.9489717 4.5049562 4.760576 4.511498 4.508384 4.259398 4.484704 5.447527 4.2715135 4.7513347 4.948775 4.783933
0.42742744 4.7046304 4.3757377 4.133551 4.7779036 4.399637 4.77432 4.1342106 4.7799025 4.4931064 4.1779084 4.3927894 4.263791 5.279687 4.5784426 4.3908443 4.6827893 4.571572 4.2839055 5.484791 4.492311 4.28082 5.5481076 4.134612 4.5039444 4.8590713 4.657621 4.5063205 4.2471004 4.524253 5.2991066 4.2821355 5.3041563 4.1487417 4.5894246 5.522673 4.49196 5.4633183 4.149221 4.9410777 4.497533 4.7529893 4.503704 4.5004296 4.251532 4.4773307 5.439556 4.263809 4.7437487 4.9408927 4.776669
0.42842844 4.697306 4.3678846 4.1257896 4.770024 4.3921657 4.767049 4.126495 4.7720222 4.485216 4.1704574 4.385431 4.256102 5.27152 4.5710683 4.3831406 4.6755233 4.564192 4.27644 5.4768047 4.484562 4.273348 5.5402493 4.1268406 4.4964414 4.8512206 4.6503663 4.498828 4.239296 4.516812 5.2908797 4.274769 5.295917 4.1411 4.5821476 5.51486 4.484211 5.455338 4.141593 4.9332285 4.490155 4.7454557 4.495958 4.492522 4.2437096 4.470001 5.4316306 4.2561502 4.736208 4.933062 4.769451
0.42942944 4.6900244 4.360088 4.118077 4.7621922 4.3847394 4.7598243 4.118828 4.7641916 4.4773703 4.163055 4.3781185 4.248462 5.263403 4.563749 4.375489 4.6682987 4.5568576 4.2690234 5.4688644 4.47686 4.265928 5.5324373 4.1191206 4.488984 4.8434186 4.6431594 4.491383 4.2315407 4.509422 5.2827034 4.26745 5.287727 4.133505 4.574919 5.507091 4.4765058 5.447413 4.1340146 4.925433 4.4828258 4.737964 4.4882574 4.484666 4.23594 4.462724 5.4237556 4.248544 4.7287164 4.92528 4.762277
0.43043044 4.6827884 4.352333 4.110413 4.754415 4.37736 4.7526407 4.111206 4.756411 4.469578 4.155702 4.3708534 4.240873 5.2553325 4.5564713 4.3678827 4.6611257 4.549566 4.2616553 5.4609704 4.4692082 4.2585535 5.5246716 4.111447 4.481574 4.8356686 4.635998 4.483985 4.223837 4.5020757 5.2745743 4.2601805 5.2795897 4.125961 4.5677366 5.499366 4.4688516 5.4395256 4.1264806 4.9176893 4.475543 4.730525 4.4806037 4.4768558 4.228216 4.45549 5.415925 4.24098 4.7212715 4.9175487 4.7551446
0.43143144 4.6755986 4.344631 4.1028004 4.746688 4.370024 4.7455063 4.1036353 4.748687 4.4618306 4.1483955 4.3636394 4.2333264 5.247313 4.5492396 4.3603277 4.653996 4.5423245 4.254332 5.453125 4.4616 4.251226 5.516947 4.103824 4.4742107 4.8279686 4.6288834 4.4766316 4.2161794 4.49478 5.2664933 4.2529564 5.271497 4.1184616 4.560599 5.4916873 4.4612417 5.431687 4.118997 4.9099927 4.468311 4.723133 4.473001 4.4690976 4.2205424 4.448306 5.40814 4.233466 4.7138753 4.909865 4.7480626
0.43243244 4.6684527 4.3369746 4.0952353 4.73901 4.3627405 4.7384167 4.0961146 4.741008 4.45413 4.141138 4.3564663 4.2258296 5.239341 4.542056 4.352815 4.6469116 4.535128 4.247059 5.445324 4.4540396 4.2439466 5.5092707 4.09625 4.466895 4.820316 4.62181 4.4693265 4.2085714 4.487529 5.25846 4.245781 5.2634506 4.1110125 4.5535064 5.484052 4.453681 5.423898 4.11156 4.9023485 4.461118 4.715788 4.465443 4.461382 4.21292 4.441166 5.4004045 4.226001 4.706528 4.9022336 4.7410235
0.43343344 4.6613536 4.3293653 4.0877175 4.731383 4.3555064 4.7313704 4.088641 4.7333817 4.446481 4.133926 4.3493447 4.218379 5.231416 4.534919 4.345353 4.6398716 4.527981 4.239829 5.437568 4.4465275 4.2367167 5.501641 4.0887256 4.4596252 4.812718 4.614785 4.462064 4.201013 4.480325 5.250474 4.238652 5.255457 4.103609 4.5464597 5.476467 4.446169 5.4161506 4.1041718 4.894754 4.453978 4.7084885 4.457933 4.4537196 4.205343 4.4340715 5.3927093 4.2185807 4.699228 4.8946495 4.734027
0.43443444 4.6543007 4.321807 4.0802493 4.7238092 4.3483114 4.7243686 4.081216 4.725802 4.438877 4.1267614 4.3422666 4.2109785 5.2235355 4.527826 4.337936 4.632876 4.520876 4.232649 5.4298615 4.4390616 4.2295294 5.4940524 4.081247 4.4524016 4.8051643 4.607801 4.4548507 4.193504 4.4731703 5.242539 4.231569 5.2475076 4.0962553 4.539459 5.4689207 4.4387035 5.40845 4.096829 4.8872056 4.446883 4.701241 4.4504676 4.4460998 4.1978135 4.427022 5.385065 4.21121 4.6919723 4.8871164 4.727076
0.43543544 4.6472907 4.314296 4.0728292 4.7162805 4.341163 4.7174115 4.0738373 4.718278 4.431321 4.119646 4.3352356 4.203623 5.215707 4.52078 4.330568 4.625927 4.5138197 4.225517 5.422199 4.4316425 4.2223907 5.4865108 4.073819 4.445222 4.7976627 4.600864 4.447682 4.186039 4.466061 5.2346478 4.2245336 5.239606 4.088949 4.5325017 5.461423 4.4312806 5.4007993 4.0895367 4.879708 4.4398355 4.6940355 4.443052 4.4385295 4.1903343 4.420021 5.3774633 4.2038856 4.6847672 4.8796296 4.7201653
0.43643644 4.640329 4.30683 4.0654554 4.7088056 4.334062 4.7105 4.0665045 4.7108016 4.42381 4.112577 4.328251 4.1963153 5.207922 4.5137773 4.3232446 4.619024 4.506808 4.2184305 5.4145784 4.424269 4.215299 5.4790154 4.066438 4.438089 4.7902083 4.593974 4.44056 4.1786256 4.458997 5.226808 4.217546 5.231754 4.081688 4.525587 5.4539666 4.423906 5.3931885 4.082288 4.872262 4.4328322 4.6868796 4.4356794 4.431002 4.182903 4.4130654 5.3699064 4.1966066 4.677607 4.8721943 4.7133045
0.43743744 4.6334095 4.299412 4.0581303 4.701376 4.327008 4.7036295 4.059226 4.703374 4.416348 4.1055527 4.321312 4.189055 5.200187 4.50682 4.3159695 4.6121607 4.4998403 4.2113876 5.407006 4.416942 4.208253 5.471561 4.0591044 4.431004 4.782806 4.5871224 4.4334817 4.1712575 4.45198 5.219014 4.2106023 5.2239494 4.0744753 4.51872 5.4465566 4.4165797 5.385627 4.0750866 4.8648605 4.4258747 4.6797724 4.4283533 4.423526 4.175515 4.406153 5.362397 4.1893754 4.6704946 4.8648047 4.706486
0.43843845 4.626532 4.2920427 4.050854 4.693997 4.3199997 4.696805 4.051989 4.6959963 4.4089336 4.0985765 4.314418 4.1818395 5.1924987 4.4999094 4.308737 4.605344 4.492919 4.2043924 5.3994775 4.4096622 4.2012563 5.4641533 4.0518193 4.4239626 4.7754507 4.580318 4.42645 4.1639357 4.445005 5.2112665 4.2037044 5.2161903 4.0673075 4.5118976 5.4391904 4.4092965 5.3781085 4.0679326 4.857509 4.4189615 4.6727047 4.4210763 4.4160957 4.168175 4.3992863 5.354932 4.1821876 4.663426 4.857467 4.6997113
0.43943945 4.619702 4.284719 4.043624 4.686669 4.3130374 4.690023 4.0448 4.6886663 4.4015636 4.0916467 4.307569 4.1746707 5.1848526 4.4930444 4.301553 4.598572 4.4860415 4.1974416 5.391997 4.402429 4.1943026 5.4567904 4.0445795 4.4169655 4.7681413 4.573557 4.419461 4.1566625 4.4380794 5.2035656 4.196852 5.2084794 4.060187 4.5051174 5.4318676 4.4020615 5.3706365 4.0608234 4.850205 4.4120955 4.6656904 4.41384 4.4087114 4.1608844 4.3924656 5.3475084 4.175049 4.6564064 4.8501744 4.692976
0.44044045 4.612916 4.2774415 4.0364413 4.6793895 4.3061166 4.683284 4.037659 4.681386 4.394242 4.0847635 4.3007693 4.1675487 5.177253 4.486222 4.2944136 4.5918427 4.479209 4.1905384 5.3845572 4.3952394 4.187396 5.4494686 4.037385 4.410015 4.760883 4.5668387 4.41252 4.149437 4.431199 5.195911 4.190047 5.2008133 4.053115 4.498382 5.424587 4.3948727 5.3632073 4.0537624 4.8429546 4.4052787 4.6587195 4.406655 4.4013767 4.15364 4.3856907 5.3401313 4.1679525 4.6494336 4.8429294 4.686285
0.44144145 4.606172 4.2702117 4.029306 4.6721554 4.2992444 4.676589 4.030564 4.6741533 4.386963 4.077926 4.294013 4.160472 5.169705 4.479442 4.2873216 4.585155 4.472421 4.183682 5.3771653 4.3880963 4.1805344 5.4421926 4.030243 4.4031057 4.7536736 4.560164 4.40562 4.142258 4.4243627 5.1883006 4.1832876 5.193195 4.0460863 4.49169 5.4173512 4.387724 5.355822 4.046747 4.8357434 4.398498 4.651793 4.3995104 4.394084 4.146442 4.378956 5.3328 4.160907 4.6425033 4.835736 4.679641
0.44244245 4.599469 4.263028 4.022216 4.6649704 4.292414 4.6699357 4.023515 4.6669693 4.379735 4.0711365 4.2872996 4.1534424 5.162199 4.4727106 4.2802744 4.5785146 4.4656773 4.1768694 5.3698153 4.3809986 4.173716 5.434954 4.0231457 4.396249 4.7465086 4.553533 4.3987665 4.135124 4.4175725 5.180741 4.1765704 5.18562 4.039104 4.485041 5.410159 4.380626 5.348484 4.0397763 4.828583 4.3917675 4.6449113 4.392412 4.386838 4.1392913 4.372268 5.3255067 4.153901 4.6356225 4.8285847 4.673037
0.44344345 4.592815 4.255891 4.0151734 4.6578355 4.28563 4.6633277 4.016514 4.659832 4.372548 4.064392 4.280633 4.146456 5.154742 4.4660196 4.2732716 4.571915 4.458978 4.1700993 5.3625073 4.3739448 4.166945 5.4277654 4.016094 4.389428 4.7393923 4.546948 4.3919544 4.1280365 4.4108267 5.173225 4.1699014 5.178094 4.0321693 4.478436 5.4030094 4.373573 5.341189 4.0328517 4.821471 4.385079 4.638078 4.38536 4.3796387 4.132187 4.365628 5.318266 4.146943 4.628783 4.821483 4.6664753
0.44444445 4.5862 4.2487984 4.0081787 4.650745 4.2788897 4.6567597 4.0095577 4.652742 4.365406 4.057685 4.274011 4.139518 5.1473265 4.4593735 4.266314 4.565358 4.452324 4.163379 5.3552446 4.3669357 4.160219 5.4206142 4.0090904 4.382654 4.7323217 4.5404 4.385189 4.120996 4.404124 5.165753 4.163273 5.170614 4.0252748 4.471876 5.395902 4.366563 5.333936 4.0259724 4.8144054 4.3784366 4.6312876 4.378351 4.3724804 4.125127 4.3590264 5.311065 4.1400313 4.6219907 4.8144236 4.6599545
0.44544545 4.5796304 4.2417502 4.0012293 4.643704 4.272194 4.650237 4.002646 4.6457024 4.3583117 4.0510297 4.267433 4.132624 5.1399555 4.452771 4.2594 4.558848 4.4457116 4.1566978 5.3480277 4.359972 4.1535387 5.4135103 4.0021324 4.375923 4.7253003 4.5338955 4.3784704 4.114001 4.3974695 5.1583266 4.1566935 5.163174 4.0184283 4.465359 5.3888373 4.359598 5.326723 4.019137 4.807385 4.37184 4.6245403 4.371388 4.3653774 4.1181145 4.352472 5.303906 4.1331615 4.6152396 4.807416 4.653475
0.44644645 4.5731015 4.234748 3.9943242 4.63671 4.26554 4.6437526 3.9957805 4.6387095 4.3512645 4.0444217 4.260899 4.1257715 5.1326313 4.4462123 4.252533 4.5523744 4.4391427 4.1500664 5.340853 4.353052 4.1469026 5.406447 3.9952164 4.36924 4.718321 4.527439 4.371789 4.1070533 4.390855 5.150945 4.150158 5.155783 4.0116277 4.45888 5.3818126 4.3526726 5.319561 4.012346 4.8004107 4.3652825 4.617841 4.3644686 4.358313 4.1111484 4.3459573 5.296789 4.1263375 4.608541 4.8004546 4.6470413
0.44744745 4.566616 4.2277937 3.987465 4.629764 4.2589307 4.637312 3.9889607 4.631761 4.344258 4.0378547 4.254407 4.118966 5.125352 4.4396944 4.245706 4.545947 4.432617 4.143476 5.333719 4.346176 4.140308 5.3994255 3.9883494 4.362591 4.7113924 4.5210185 4.3651557 4.100149 4.384289 5.1436105 4.143662 5.1484404 4.004872 4.4524465 5.374834 4.3457994 5.312438 4.005602 4.7934856 4.358774 4.6111817 4.35759 4.351292 4.1042233 4.339488 5.2897177 4.1195564 4.60188 4.793534 4.640646
0.44844845 4.560176 4.2208815 3.9806528 4.622864 4.252367 4.6309156 3.9821877 4.6248584 4.3372993 4.031331 4.24796 4.1122036 5.1181173 4.433223 4.2389264 4.539557 4.4261336 4.136929 5.3266335 4.339345 4.133758 5.3924465 3.9815283 4.355996 4.704509 4.5146427 4.3585615 4.0932927 4.377763 5.1363215 4.1372123 5.1411405 3.9981585 4.446054 5.3678946 4.3389654 5.305359 3.9989028 4.7866035 4.352306 4.6045723 4.3507595 4.3443213 4.0973477 4.3330636 5.2826896 4.112821 4.5952644 4.7866635 4.6342955
0.44944945 4.553775 4.2140136 3.973884 4.6160083 4.2458453 4.6245556 3.9754596 4.6180043 4.3303823 4.0248556 4.2415547 4.105488 5.110927 4.4267898 4.232191 4.533213 4.419696 4.1304307 5.319585 4.332559 4.1272545 5.3855076 3.9747505 4.349437 4.6976695 4.508305 4.3520107 4.0864797 4.371283 5.1290746 4.130809 5.1338835 3.9914913 4.439704 5.3609977 4.332175 5.2983203 3.9922462 4.779769 4.345883 4.5980015 4.3439684 4.337388 4.090514 4.3266797 5.2757034 4.106128 4.5886946 4.779837 4.627983
0.45045045 4.5474133 4.207194 3.9671607 4.609202 4.239365 4.61824 3.9687738 4.6111956 4.323511 4.0184216 4.2351966 4.098812 5.10378 4.420401 4.2254987 4.526911 4.4132977 4.1239715 5.312583 4.3258123 4.120793 5.378613 3.9680195 4.342926 4.690878 4.502013 4.3455048 4.079712 4.364844 5.121874 4.124443 5.126672 3.98487 4.4333973 5.3541446 4.3254304 5.2913265 3.985631 4.7729807 4.3395014 4.5914764 4.337225 4.330502 4.083728 4.320343 5.268757 4.09948 4.582165 4.7730556 4.6217113
0.45145145 4.541094 4.200414 3.960483 4.6024356 4.2329288 4.6119666 3.962134 4.604434 4.316683 4.012034 4.228878 4.0921845 5.0966763 4.414052 4.2188478 4.520647 4.406941 4.117557 5.3056197 4.3191104 4.114377 5.3717604 3.9613314 4.336454 4.684129 4.495761 4.3390417 4.0729876 4.358446 5.114716 4.118123 5.119503 3.978291 4.427131 5.347331 4.318726 5.2843738 3.979062 4.766233 4.333164 4.584994 4.3305244 4.3236604 4.076983 4.3140397 5.261853 4.092876 4.5756817 4.7663207 4.6154823
0.45245245 4.5348196 4.193681 3.953848 4.595718 4.226537 4.605728 3.9555368 4.5977182 4.309897 4.0056844 4.2226033 4.085599 5.0896163 4.4077506 4.2122416 4.514428 4.400629 4.1111865 5.2986984 4.3124514 4.108001 5.3649464 3.954688 4.330028 4.6774282 4.489549 4.3326173 4.066306 4.352094 5.1076026 4.111847 5.112379 3.9717526 4.4209056 5.340556 4.312066 5.277464 3.9725356 4.7595344 4.3268647 4.578556 4.323863 4.31686 4.0702853 4.3077836 5.2549906 4.0863137 4.56924 4.759628 4.6092944
0.45345345 4.528585 4.18699 3.947259 4.5890484 4.2201858 4.5995355 3.9489822 4.5910463 4.3031597 3.999382 4.2163725 4.079056 5.0826006 4.401484 4.205677 4.5082483 4.3943586 4.1048555 5.291821 4.3058376 4.1016684 5.3581743 3.9480906 4.3236394 4.6707706 4.483378 4.3262367 4.0596704 4.3457837 5.1005344 4.105611 5.105299 3.965259 4.4147205 5.3338223 4.3054504 5.270595 3.9660544 4.752879 4.320614 4.57216 4.317246 4.310105 4.063631 4.3015723 5.2481737 4.0797925 4.562842 4.75298 4.6031466
0.45445445 4.5223885 4.180344 3.9407134 4.58242 4.2138767 4.5933814 3.9424744 4.584415 4.2964616 3.993123 4.210179 4.0725555 5.075626 4.395263 4.199155 4.502107 4.3881273 4.098569 5.2849817 4.2992644 4.0953817 5.351442 3.9415374 4.317295 4.664156 4.477248 4.319899 4.0530796 4.3395176 5.093505 4.099418 5.0982594 3.9588113 4.4085774 5.3271317 4.2988753 5.2637687 3.9596138 4.7462683 4.3144016 4.565806 4.3106704 4.3033953 4.0570197 4.2954006 5.2413936 4.073317 4.556486 4.746378 4.5970354
0.45545545 4.5162363 4.1737394 3.9342108 4.5758367 4.207609 4.587269 3.93601 4.577835 4.289807 3.9869056 4.2040343 4.066098 5.0686975 4.389082 4.192677 4.4960065 4.381941 4.092325 5.278189 4.2927294 4.089133 5.3447495 3.9350262 4.3109946 4.657587 4.471159 4.313601 4.046531 4.333291 5.0865197 4.0932665 5.091266 3.952405 4.4024773 5.3204794 4.292343 5.2569804 3.953218 4.739702 4.3082314 4.559494 4.3041377 4.296725 4.0504527 4.28927 5.2346587 4.066882 4.550173 4.739818 4.590969
0.45645645 4.510119 4.1671796 3.9277544 4.5692997 4.2013817 4.581195 3.9295864 4.571295 4.283193 3.980731 4.19793 4.059683 5.061807 4.382942 4.1862392 4.4899483 4.3757935 4.0861225 5.271434 4.2862415 4.08293 5.338097 3.928557 4.3047323 4.651063 4.46511 4.3073444 4.040025 4.3271084 5.0795813 4.0871615 5.0843163 3.946041 4.3964124 5.313868 4.285854 5.2502394 3.9468656 4.733178 4.302103 4.5532246 4.297648 4.290098 4.0439253 4.2831798 5.2279615 4.060489 4.5439014 4.7333026 4.58494
0.45745745 4.5040493 4.160662 3.9213376 4.562806 4.195196 4.5751605 3.9232092 4.5648017 4.276624 3.9746003 4.1918645 4.0533094 5.054963 4.376843 4.179844 4.483933 4.3696837 4.079964 5.2647204 4.2797966 4.076766 5.331486 3.9221344 4.2985096 4.6445804 4.4591 4.3011284 4.033567 4.320968 5.0726814 4.0810905 5.0774083 3.9397192 4.39039 5.307296 4.279404 5.243533 3.9405527 4.726698 4.296019 4.5469985 4.2912006 4.283514 4.0374465 4.277132 5.221305 4.0541363 4.5376697 4.7268295 4.5789485
0.45845845 4.4980145 4.1541867 3.9149656 4.5563555 4.1890554 4.569165 3.916872 4.5583534 4.270097 3.9685106 4.1858406 4.0469775 5.0481596 4.3707824 4.1734905 4.4779534 4.363619 4.0738435 5.2580485 4.2733912 4.0706463 5.324917 3.9157534 4.2923303 4.6381407 4.4531317 4.294955 4.027144 4.314866 5.0658245 4.0750666 5.070542 3.9334397 4.38441 5.3007646 4.272996 5.2368736 3.9342828 4.7202625 4.2899714 4.54081 4.2847915 4.276972 4.031008 4.271124 5.214689 4.0478306 4.5314817 4.7204013 4.572997
0.45945945 4.4920206 4.1477556 3.908636 4.549948 4.182953 4.563211 3.9105783 4.551945 4.263611 3.9624639 4.1798587 4.040691 5.041397 4.364762 4.16718 4.4720125 4.3575907 4.0677686 5.251415 4.2670264 4.06457 5.318381 3.9094162 4.2861934 4.6317463 4.447202 4.288821 4.0207696 4.308807 5.0590153 4.0690813 5.063719 3.9272008 4.378466 5.294271 4.2666316 5.2302456 3.9280539 4.7138696 4.283966 4.534666 4.2784247 4.270474 4.0246124 4.2651563 5.2081146 4.041563 4.525338 4.7140126 4.567087
0.46046045 4.4860663 4.1413603 3.9023504 4.543586 4.176892 4.5572934 3.9043264 4.5455823 4.2571673 3.9564576 4.173918 4.034443 5.034677 4.3587832 4.160908 4.466114 4.3516054 4.061733 5.2448215 4.2607036 4.058531 5.3118916 3.9031181 4.2800937 4.6253953 4.441307 4.282728 4.0144353 4.302787 5.052239 4.063135 5.0569367 3.9210038 4.372562 5.287814 4.2603045 5.2236643 3.9218664 4.7075157 4.2780037 4.5285625 4.272098 4.264016 4.018256 4.2592297 5.20158 4.0353365 4.519227 4.7076697 4.5612135
0.46146145 4.4801526 4.1350136 3.8961053 4.537265 4.1708694 4.551414 3.8981175 4.5392637 4.250767 3.950492 4.1680174 4.0282373 5.0279994 4.352844 4.154679 4.4602532 4.3456573 4.0557384 5.2382693 4.2544203 4.052532 5.305437 3.896864 4.2740374 4.619085 4.4354563 4.2766733 4.008144 4.2968087 5.0455074 4.0572314 5.050197 3.9148483 4.366698 5.2814016 4.254022 5.2171216 3.915718 4.7012095 4.272078 4.522497 4.2658134 4.257599 4.0119433 4.2533436 5.195084 4.0291495 4.513164 4.701369 4.5553775
0.46246246 4.474279 4.128708 3.889903 4.5309873 4.164889 4.545576 3.8919501 4.5329847 4.2444053 3.9445677 4.1621566 4.0220704 5.021362 4.3469434 4.1484885 4.4544315 4.3397517 4.0497847 5.231757 4.248178 4.046577 5.299021 3.8906531 4.268021 4.6128173 4.429643 4.2706614 4.001894 4.2908707 5.0388217 4.051368 5.0435 3.9087334 4.360876 5.2750254 4.2477775 5.2106175 3.9096155 4.694942 4.266197 4.5164757 4.2595687 4.2512236 4.005674 4.2474933 5.188629 4.023006 4.5071416 4.6951094 4.549583
0.46346346 4.468439 4.1224413 3.8837457 4.524753 4.1589484 4.5397763 3.8858237 4.5267487 4.238085 3.9386854 4.156336 4.015945 5.014765 4.3410816 4.142341 4.4486456 4.3338842 4.04387 5.225285 4.2419753 4.0406647 5.292645 3.8844838 4.262041 4.606592 4.423866 4.264686 3.9956865 4.284974 5.032173 4.0455446 5.0368433 3.9026642 4.355087 5.268689 4.241575 5.204154 3.903551 4.68872 4.2603536 4.51049 4.253366 4.2448897 3.999446 4.241687 5.1822095 4.016903 4.5011563 4.688891 4.543823
0.46446446 4.462643 4.116216 3.8776245 4.5185595 4.1530457 4.534011 3.8797393 4.520561 4.231805 3.9328442 4.150555 4.009864 5.00821 4.3352585 4.136232 4.4429007 4.3280563 4.0379996 5.218847 4.235816 4.034787 5.2863083 3.878356 4.256104 4.6004086 4.4181294 4.2587514 3.9895196 4.279115 5.0255656 4.039759 5.0302243 3.8966303 4.3493423 5.2623854 4.235412 5.19773 3.8975277 4.682536 4.2545495 4.5045485 4.2472014 4.2385945 3.9932613 4.23592 5.1758323 4.0108356 4.4952106 4.682712 4.538101
0.46546546 4.456882 4.110032 3.8715463 4.5124073 4.1471844 4.528288 3.873693 4.5144057 4.225569 3.9270425 4.1448145 4.0038176 5.0016923 4.329476 4.130163 4.4371934 4.3222666 4.032167 5.2124553 4.229694 4.0289536 5.280005 3.8722682 4.2502065 4.594263 4.412429 4.252855 3.9833946 4.2732973 5.0190005 4.0340147 5.0236487 3.8906384 4.3436313 5.256125 4.2292867 5.1913433 3.8915439 4.6763935 4.2487836 4.4986477 4.2410755 4.232342 3.987115 4.2301903 5.1694927 4.0048146 4.489306 4.676578 4.5324197
0.46646646 4.451161 4.103891 3.8655105 4.5063 4.141363 4.5225997 3.8676906 4.5082955 4.21937 3.9212813 4.139112 3.9978147 4.9952188 4.3237276 4.1241364 4.431527 4.316516 4.026373 5.206096 4.2236104 4.02316 5.2737446 3.8662229 4.244346 4.588162 4.4067683 4.2469974 3.9773092 4.2675185 5.012476 4.028308 5.0171156 3.884686 4.337961 5.2499027 4.223203 5.1849976 3.8856 4.670296 4.2430587 4.4927826 4.2349906 4.226129 3.981007 4.2244997 5.163192 3.998829 4.483443 4.670481 4.5267735
0.46746746 4.4454756 4.097787 3.8595138 4.500231 4.1355815 4.51695 3.8617291 4.5022297 4.2132125 3.9155598 4.1334543 3.9918494 4.9887805 4.318021 4.118144 4.4258943 4.3108034 4.0206175 5.199777 4.217567 4.0174046 5.2675214 3.8602166 4.2385244 4.5821004 4.4011436 4.2411795 3.9712648 4.2617784 5.0059896 4.0226436 5.01062 3.8787742 4.332326 5.243717 4.2171597 5.178687 3.879696 4.664236 4.2373714 4.486959 4.228946 4.219958 3.9749427 4.218849 5.15693 3.9928808 4.4776154 4.664428 4.5211644
0.46846846 4.4398303 4.091724 3.853559 4.4942045 4.129833 4.511336 3.855805 4.496202 4.2070913 3.9098778 4.1278276 3.9859247 4.982386 4.3123503 4.1121945 4.4203014 4.305127 4.0149026 5.193498 4.2115655 4.0116878 5.2613344 3.8542557 4.232743 4.576084 4.3955584 4.2354007 3.965261 4.2560797 4.9995446 4.0170145 5.004163 3.8729033 4.3267317 5.2375684 4.2111554 5.1724195 3.8738294 4.6582184 4.2317247 4.481172 4.222936 4.213824 3.9689183 4.2132354 5.1507044 3.9869795 4.471827 4.658414 4.515594
0.46946946 4.43422 4.0857015 3.8476434 4.4882174 4.1241293 4.505762 3.8499231 4.4902134 4.2010145 3.9042368 4.122245 3.980041 4.9760275 4.306722 4.106283 4.4147434 4.2994905 4.009227 5.1872573 4.2056003 4.006011 5.2551837 3.848329 4.2269993 4.5701017 4.3900075 4.2296596 3.9592962 4.250416 4.993135 4.011425 4.997751 3.8670692 4.321174 5.231456 4.205188 5.1661844 3.8680077 4.6522365 4.2261147 4.4754257 4.2169695 4.2077312 3.962932 4.2076616 5.1445193 3.9811082 4.466078 4.652441 4.5100574
0.47047046 4.428649 4.079717 3.8417659 4.4822707 4.1184597 4.5002213 3.844079 4.4842696 4.1949725 3.8986335 4.1166983 3.974197 4.9697104 4.301124 4.1004095 4.409224 4.2938905 4.003591 5.18105 4.199674 4.000372 5.2490683 3.8424444 4.2212944 4.5641637 4.3844967 4.2239547 3.953373 4.244793 4.98677 4.005873 4.9913754 3.8612742 4.3156505 5.225381 4.199259 5.15999 3.8622208 4.6463 4.2205443 4.469715 4.2110376 4.2016773 3.9569879 4.2021217 5.138369 3.9752793 4.46037 4.646505 4.5045576
0.47147146 4.423112 4.0737753 3.8359327 4.4763646 4.1128306 4.49472 3.8382754 4.4783635 4.188973 3.8930688 4.11119 3.9683876 4.9634314 4.295566 4.0945754 4.40374 4.2883277 3.9979901 5.174883 4.1937838 3.9947734 5.242992 3.8365998 4.215625 4.5582623 4.379019 4.2182903 3.9474888 4.2392087 4.9804425 4.0003595 4.9850354 3.8555188 4.3101654 5.219341 4.1933713 5.153836 3.8564749 4.640398 4.2150097 4.464045 4.205145 4.1956606 3.9510841 4.1966205 5.1322556 3.9694915 4.454699 4.6406116 4.4990954
0.47247246 4.417616 4.0678687 3.8301353 4.470498 4.1072373 4.4892516 3.8325114 4.4725 4.18301 3.8875437 4.1057205 3.9626164 4.957195 4.2900476 4.0887794 4.3982925 4.282802 3.9924307 5.1687527 4.1879344 3.989212 5.2369514 3.8307939 4.209994 4.552401 4.373579 4.2126617 3.941646 4.233663 4.9741545 3.9948826 4.9787383 3.8498025 4.3047166 5.213339 4.187518 5.147715 3.8507638 4.634539 4.2095146 4.4584103 4.199292 4.189687 3.9452186 4.1911626 5.1261806 3.963737 4.449064 4.6347585 4.493668
0.47347346 4.4121532 4.0620003 3.824379 4.464672 4.1016817 4.483818 3.8267875 4.4666724 4.177088 3.8820572 4.100286 3.9568849 4.950989 4.284561 4.083022 4.3928823 4.2773128 3.9869094 5.1626587 4.1821213 3.9836884 5.230947 3.825026 4.2044005 4.54658 4.368176 4.207068 3.9358397 4.2281523 4.967905 3.9894433 4.97248 3.8441253 4.299309 5.2073736 4.181706 5.1416316 3.8450923 4.62872 4.204058 4.452816 4.1934757 4.1837487 3.9393907 4.185735 5.120143 3.9580226 4.443466 4.628939 4.48828
0.47447446 4.4067264 4.056173 3.8186598 4.458885 4.0961633 4.4784236 3.8211012 4.4608865 4.171202 3.876608 4.094894 3.951192 4.944826 4.279114 4.0773005 4.387509 4.2718616 3.9814253 5.1566043 4.176347 3.9782023 5.2249823 3.8192997 4.1988454 4.5408 4.362807 4.2015157 3.9300728 4.222678 4.9616957 3.9840412 4.9662576 3.8384852 4.293929 5.2014456 4.1759305 5.1355853 3.8394628 4.6229367 4.1986384 4.4472585 4.187695 4.177848 3.9336023 4.1803465 5.1141434 3.9523473 4.43791 4.6231604 4.482921
0.4754755 4.4013367 4.050388 3.8129807 4.453137 4.0906825 4.473062 3.8154535 4.455138 4.1653557 3.8711967 4.0895333 3.9455376 4.9387016 4.2737017 4.071617 4.38217 4.2664437 3.975978 5.150584 4.17061 3.972756 5.2190504 3.8136158 4.1933274 4.5350537 4.357475 4.195997 3.9243445 4.2172437 4.955519 3.9786773 4.9600773 3.832883 4.2885933 5.1955476 4.170191 5.1295753 3.8338652 4.6171937 4.1932507 4.4417377 4.181952 4.1719866 3.9278522 4.174993 5.108177 3.9467072 4.432386 4.6174235 4.4776
0.4764765 4.395984 4.044633 3.8073406 4.447428 4.085239 4.46774 3.809842 4.449428 4.1595454 3.8658218 4.084212 3.9399185 4.932612 4.268327 4.0659704 4.3768654 4.261064 3.9705691 5.1446004 4.164911 3.9673476 5.2131524 3.8079634 4.187843 4.529349 4.352179 4.190517 3.9186525 4.2118464 4.9493847 3.9733481 4.9539323 3.8273172 4.283286 5.1896896 4.164489 5.1236033 3.828308 4.611488 4.1879063 4.4362545 4.17625 4.1661615 3.9221416 4.16968 5.102247 3.9411044 4.4269023 4.6117206 4.472314
0.4774775 4.390662 4.038922 3.8017373 4.441758 4.0798316 4.462447 3.8042707 4.443759 4.1537743 3.860488 4.078927 3.9343367 4.9265614 4.2629867 4.0603623 4.3715963 4.2557206 3.9651966 5.1386547 4.1592455 3.9619732 5.207294 3.802349 4.1823983 4.5236826 4.346916 4.18507 3.913002 4.2064843 4.943287 3.9680552 4.9478245 3.8217897 4.278019 5.183867 4.158824 5.1176667 3.8227897 4.6058216 4.182592 4.4308047 4.170579 4.160378 3.9164658 4.1644 5.0963545 3.9355378 4.4214525 4.6060543 4.467065
0.4784785 4.38538 4.0332465 3.796174 4.4361253 4.07446 4.457194 3.798737 4.438124 4.1480403 3.8551917 4.073678 3.928794 4.9205494 4.2576838 4.0547886 4.366364 4.250412 3.959859 5.1327453 4.153618 3.956637 5.2014666 3.7967806 4.1769876 4.518052 4.3416877 4.1796627 3.9073892 4.2011585 4.937223 3.962801 4.941758 3.8162994 4.272784 5.178075 4.1531935 5.111763 3.8173046 4.6001925 4.1773176 4.425396 4.1649475 4.154628 3.91083 4.1591563 5.0904984 3.9300108 4.416043 4.600431 4.461846
0.4794795 4.380132 4.027608 3.790648 4.4305315 4.069126 4.451971 3.7932405 4.43253 4.142341 3.8499274 4.0684667 3.9232864 4.914572 4.2524114 4.0492535 4.3611655 4.2451396 3.9545612 5.1268654 4.148026 3.9513364 5.195676 3.7912397 4.1716146 4.5124598 4.3364983 4.174286 3.9018111 4.1958694 4.9312034 3.9575796 4.935723 3.8108459 4.267585 5.17232 4.147602 5.1058974 3.8118572 4.594599 4.172079 4.420019 4.159353 4.1489143 3.90523 4.153948 5.0846744 3.9245167 4.4106665 4.5948424 4.4566636
0.4804805 4.3749175 4.0220037 3.7851562 4.4249735 4.063827 4.446785 3.7877789 4.4269753 4.136682 3.8447046 4.063289 3.9178162 4.90863 4.247178 4.04375 4.3560004 4.2398973 3.9492989 5.121024 4.1424727 3.9460764 5.189916 3.7857423 4.1662784 4.506905 4.3313394 4.16895 3.896274 4.190616 4.925218 3.952395 4.929727 3.8054285 4.262423 5.166601 4.142044 5.100067 3.8064466 4.589047 4.166876 4.4146795 4.15379 4.143239 3.8996682 4.1487746 5.078888 3.9190612 4.4053245 4.5892944 4.451515
0.4814815 4.369737 4.0164394 3.7797022 4.419454 4.0585637 4.4416294 3.7823572 4.4214544 4.1310554 3.8395147 4.058148 3.9123816 4.9027276 4.2419767 4.0382853 4.35087 4.234696 3.9440708 5.1152205 4.1369534 3.9408488 5.1841946 3.7802796 4.160975 4.5013876 4.3262143 4.1636457 3.8907728 4.185398 4.9192643 3.9472456 4.92377 3.8000488 4.257293 5.160914 4.1365237 5.0942717 3.8010697 4.5835304 4.161707 4.409377 4.148266 4.137601 3.894146 4.143641 5.0731354 3.913643 4.4000206 4.583777 4.4463983
0.4824825 4.3645897 4.010912 3.7742891 4.4139705 4.0533347 4.4365134 3.7769713 4.415974 4.1254683 3.8343625 4.0530434 3.906981 4.89686 4.2368107 4.032857 4.3457747 4.229525 3.938878 5.1094494 4.1314707 3.9356532 5.1785064 3.7748542 4.1557064 4.495907 4.3211265 4.158377 3.8853064 4.1802144 4.913351 3.9421296 4.917846 3.794703 4.2521963 5.155262 4.131038 5.08851 3.795732 4.5780478 4.156576 4.4041085 4.14278 4.131999 3.888657 4.138537 5.067418 3.908256 4.394751 4.5783 4.4413185
0.4834835 4.3594775 4.0054216 3.76891 4.4085264 4.048141 4.4314275 3.7716208 4.410528 4.1199145 3.829245 4.047972 3.9016194 4.891026 4.23168 4.0274634 4.340712 4.2243905 3.9337249 5.1037126 4.126022 3.930499 5.1728497 3.7694669 4.150473 4.4904633 4.3160686 4.1531415 3.8798776 4.175068 4.907478 3.9370508 4.911961 3.7893934 4.247134 5.149646 4.1255903 5.0827856 3.7904305 4.5726037 4.151476 4.3988743 4.1373262 4.126432 3.8832073 4.1334686 5.0617347 3.9029078 4.389516 4.5728574 4.43627
0.4844845 4.354401 3.9999652 3.763567 4.4031143 4.0429816 4.426375 3.7663074 4.4051166 4.114398 3.8241658 4.042937 3.8962884 4.885233 4.226578 4.022103 4.335681 4.21929 3.9286008 5.0980096 4.1206055 3.9253802 5.1672335 3.7641163 4.1452756 4.485053 4.3110485 4.147945 3.874485 4.1699543 4.901636 3.9320035 4.9061117 3.7841206 4.2421064 5.144057 4.12017 5.0770946 3.7851624 4.5671935 4.1464124 4.3936734 4.1319056 4.1208973 3.87779 4.1284375 5.0560875 3.897592 4.3843155 4.5674505 4.431254
0.4854855 4.349358 3.9945421 3.7582612 4.397744 4.037858 4.4213557 3.7610283 4.399746 4.1089187 3.8191195 4.0379357 3.890998 4.8794723 4.221515 4.0167794 4.330688 4.2142215 3.9235168 5.092342 4.115228 3.9202938 5.1616435 3.7587972 4.1401143 4.4796824 4.3060575 4.142781 3.8691282 4.1648803 4.8958287 3.9269943 4.9002976 3.778881 4.237112 5.138509 4.1147923 5.0714364 3.7799282 4.561822 4.141383 4.388509 4.1265216 4.1154046 3.8724113 4.1234345 5.0504704 3.8923125 4.3791504 4.562079 4.4262705
0.4864865 4.3443446 3.9891582 3.7529912 4.3924055 4.032767 4.41637 3.755786 4.39441 4.1034718 3.8141084 4.03297 3.8857412 4.873746 4.216482 4.011492 4.3257246 4.209185 3.918468 5.0867085 4.1098843 3.9152431 5.1560907 3.7535214 4.1349807 4.4743447 4.3011007 4.1376476 3.8638072 4.1598363 4.8900595 3.9220185 4.8945184 3.7736788 4.232149 5.132986 4.109445 5.0658097 3.7747307 4.5564847 4.1363883 4.383378 4.1211724 4.109944 3.8670669 4.1184697 5.0448885 3.8870664 4.3740206 4.5567455 4.4213223
0.4874875 4.3393683 3.98381 3.7477546 4.3871036 4.0277123 4.4114156 3.7505794 4.3891063 4.0980606 3.8091326 4.0280366 3.880515 4.868057 4.211486 4.0062375 4.320796 4.204185 3.9134507 5.08111 4.1045747 3.9102283 5.150568 3.7482758 4.129886 4.4690447 4.2961764 4.132552 3.858522 4.154826 4.884325 3.9170747 4.888773 3.7685099 4.2272205 5.1275053 4.1041365 5.060218 3.769567 4.5511847 4.131427 4.378282 4.115856 4.1045184 3.8617592 4.1135373 5.0393414 3.881856 4.3689213 4.5514455 4.4164057
0.4884885 4.334424 3.9784951 3.742556 4.3818374 4.02269 4.4064937 3.7454057 4.3838406 4.0926867 3.8041897 4.0231376 3.8753266 4.862399 4.20652 4.0010157 4.315899 4.199218 3.9084668 5.0755415 4.0992985 3.9052439 5.145079 3.7430673 4.124822 4.4637766 4.291285 4.1274886 3.8532734 4.149852 4.878624 3.9121623 4.883065 3.7633743 4.2223253 5.122051 4.098859 5.054665 3.7644386 4.5459146 4.1264997 4.37322 4.1105747 4.0991282 3.8564868 4.108639 5.0338264 3.8766766 4.3638577 4.546181 4.4115157
0.4894895 4.329509 3.9732127 3.7373886 4.3766055 4.0177026 4.401603 3.7402678 4.3786106 4.0873466 3.799284 4.018274 3.8701682 4.8567777 4.201586 3.9958282 4.311034 4.1942816 3.9035177 5.070007 4.0940576 3.9002962 5.139622 3.7378926 4.1197944 4.4585457 4.286426 4.122457 3.848055 4.14491 4.8729577 3.9072828 4.8773913 3.7582746 4.2174597 5.116632 4.093614 5.0491405 3.7593422 4.5406823 4.121603 4.3681865 4.105324 4.0937715 3.8512487 4.1037745 5.0283427 3.8715367 4.3588285 4.5409493 4.4066644
0.4904905 4.324627 3.967969 3.7322598 4.3714094 4.012743 4.3967457 3.735168 4.3734136 4.082037 3.7944121 4.0134397 3.8650498 4.8511887 4.196683 3.9906745 4.3062024 4.189378 3.8986044 5.0645056 4.088846 3.895382 5.134198 3.7327547 4.1148014 4.4533463 4.281597 4.1174607 3.842876 4.1400003 4.8673244 3.9024396 4.8717527 3.7532086 4.2126303 5.1112423 4.0884047 5.043651 3.754282 4.5354843 4.1167436 4.3631907 4.100109 4.0884476 3.846044 4.098941 5.0228934 3.8664236 4.35383 4.535754 4.401841
0.4914915 4.3197784 3.9627585 3.7271652 4.3662486 4.007824 4.3919206 3.7300987 4.368251 4.076763 3.7895727 4.0086417 3.8599625 4.845636 4.1918154 3.9855514 4.301398 4.1845098 3.8937235 5.059035 4.0836725 3.8905005 5.128807 3.7276511 4.1098375 4.4481845 4.2768016 4.112495 3.8377314 4.1351223 4.861728 3.8976302 4.866146 3.7481728 4.2078304 5.105883 4.083227 5.0381947 3.7492557 4.5303216 4.111917 4.358227 4.094926 4.083158 3.8408737 4.094142 5.0174775 3.8613486 4.348866 4.530591 4.3970494
0.4924925 4.3149605 3.9575815 3.7221022 4.3611207 4.002933 4.3871236 3.7250633 4.363125 4.071522 3.7847676 4.003875 3.8549066 4.8401155 4.186979 3.9804645 4.296628 4.1796684 3.888875 5.0536036 4.078529 3.885653 5.123444 3.7225785 4.1049085 4.443057 4.272039 4.107564 3.8326187 4.130279 4.8561654 3.89285 4.860575 3.7431784 4.20306 5.1005588 4.0780826 5.0327682 3.7442603 4.5251913 4.1071177 4.3532953 4.089777 4.0779047 3.8357391 4.089375 5.0120935 3.8563051 4.343933 4.525464 4.3922877
0.4934935 4.3101735 3.9524393 3.7170753 4.356027 3.998076 4.3823605 3.7200656 4.358032 4.0663166 3.7799945 3.9991417 3.8498878 4.834627 4.182174 3.9754128 4.29189 4.17486 3.884059 5.048198 4.073418 3.8808398 5.118117 3.7175431 4.1000094 4.43796 4.2673054 4.10266 3.8275409 4.1254716 4.8506355 3.8881044 4.8550367 3.7382092 4.1983256 5.0952644 4.07297 5.0273747 3.7392988 4.520095 4.102358 4.348396 4.08466 4.0726833 3.830637 4.08464 5.006741 3.851293 4.3390346 4.520366 4.3875604
0.4944945 4.30542 3.9473271 3.712082 4.3509684 3.99325 4.3776283 3.715096 4.3529725 4.0611424 3.7752562 3.9944386 3.8448973 4.829173 4.1773996 3.9703884 4.287184 4.1700845 3.8792744 5.0428247 4.0683403 3.8760571 5.112819 3.712541 4.095144 4.4328976 4.2626047 4.097793 3.8224964 4.120695 4.845138 3.8833895 4.849532 3.7332764 4.1936216 5.0900025 4.067891 5.0220118 3.7343702 4.515032 4.0976276 4.343529 4.0795774 4.0674944 3.8255677 4.0799365 5.001418 3.846314 4.3341675 4.515305 4.382861
0.4954955 4.300697 3.9422507 3.707121 4.3459396 3.9884582 4.3729267 3.710164 4.3479457 4.0560007 3.7705503 3.989769 3.8399415 4.8237505 4.172656 3.9653988 4.2825065 4.1653385 3.8745275 5.0374856 4.0632954 3.8713107 5.1075497 3.7075696 4.09031 4.4278717 4.2579336 4.092955 3.8174868 4.115947 4.8396764 3.878706 4.844061 3.7283764 4.1889453 5.0847692 4.0628443 5.0166826 3.729474 4.510003 4.092926 4.3386955 4.074526 4.0623403 3.8205361 4.075263 4.9961305 3.8413692 4.329332 4.5102777 4.378194
0.4964965 4.296002 3.9372067 3.7021947 4.3409476 3.983698 4.3682528 3.7052608 4.3429523 4.050894 3.7658749 3.9851322 3.835019 4.8183637 4.167943 3.960441 4.2778606 4.1606264 3.8698087 5.032177 4.0582824 3.866591 5.1023135 3.702633 4.0855083 4.422874 4.2532935 4.0881505 3.8125072 4.111233 4.8342457 3.874053 4.8386235 3.7235074 4.1843004 5.079568 4.05783 5.0113864 3.7246099 4.5050077 4.088256 4.33389 4.069503 4.0572186 3.8155308 4.0706234 4.990871 3.836454 4.324528 4.5052834 4.373555
0.4974975 4.2913423 3.9321938 3.6973004 4.335988 3.9789667 4.363611 3.7003932 4.3379936 4.0458198 3.7612343 3.980526 3.8301263 4.8130093 4.163263 3.955515 4.2732444 4.155941 3.8651218 5.026898 4.0533004 3.8619075 5.09711 3.6977315 4.08074 4.4179125 4.248683 4.083378 3.8075619 4.106551 4.8288484 3.8694305 4.8332186 3.7186694 4.1796875 5.0743985 4.052848 5.006119 3.7197757 4.500042 4.0836215 4.3291173 4.0645137 4.0521274 3.8105626 4.0660157 4.9856453 3.8315716 4.3197556 4.500318 4.3689466
0.4984985 4.2867093 3.9272146 3.6924396 4.33106 3.974267 4.358998 3.695558 4.333065 4.0407763 3.7566252 3.975953 3.8252664 4.8076835 4.158611 3.9506197 4.268661 4.15129 3.8604693 5.0216513 4.0483513 3.857254 5.091935 3.6928596 4.0759997 4.4129806 4.2441034 4.078637 3.8026495 4.101901 4.8234844 3.864841 4.8278427 3.7138658 4.175106 5.0692554 4.047895 5.000883 3.7149782 4.4951105 4.0790167 4.3243747 4.0595574 4.0470676 3.8056245 4.0614357 4.9804497 3.8267212 4.315013 4.495385 4.3643684
0.4994995 4.282108 3.9222684 3.6876097 4.326166 3.9695988 4.354417 3.690755 4.328171 4.035765 3.7520466 3.9714103 3.8204374 4.8023915 4.1539884 3.945757 4.2641034 4.146666 3.855846 5.0164366 4.0434313 3.852633 5.0867934 3.6880221 4.071292 4.4080806 4.239552 4.073922 3.7977695 4.097282 4.818149 3.8602815 4.822503 3.709093 4.170552 5.0641456 4.042975 4.995678 3.7102084 4.490211 4.074441 4.3196645 4.0546293 4.0420423 3.8007221 4.056889 4.9752827 3.8219023 4.3103037 4.4904876 4.3598175
0.5005005 4.2775345 3.9173527 3.6828136 4.3213015 3.9649634 4.349862 3.6859827 4.3233075 4.030787 3.7475004 3.966897 3.815639 4.797131 4.1493974 3.9409237 4.259578 4.1420727 3.851255 5.011251 4.0385437 3.84804 5.0816736 3.6832147 4.0666137 4.403215 4.2350297 4.069241 3.792922 4.0926914 4.812848 3.85575 4.817192 3.7043514 4.1660275 5.059066 4.0380845 4.9905024 3.7054715 4.4853415 4.0698977 4.314985 4.049735 4.0370474 3.7958512 4.0523715 4.9701486 3.8171134 4.305623 4.4856186 4.355297
0.5015015 4.272992 3.9124684 3.67805 4.316471 3.9603553 4.3453383 3.6812406 4.3184795 4.025837 3.7429848 3.9624128 3.8108735 4.791902 4.1448336 3.9361224 4.2550817 4.137508 3.8466926 5.006096 4.033687 3.843482 5.076588 3.678442 4.061967 4.398379 4.2305374 4.06459 3.788107 4.0881333 4.807576 3.8512526 4.8119144 3.6996417 4.1615334 5.0540137 4.0332246 4.9853573 3.7007627 4.4805045 4.0653834 4.310336 4.0448685 4.0320835 3.79101 4.047884 4.96504 3.812354 4.3009753 4.4807835 4.3508067
0.5025025 4.2684803 3.9076176 3.673315 4.3116713 3.955779 4.3408446 3.6765342 4.3136773 4.0209217 3.7385015 3.957961 3.806137 4.7867026 4.140301 3.9313526 4.2506127 4.132977 3.8421621 5.00097 4.0288596 3.838954 5.0715346 3.6736999 4.05735 4.393575 4.226077 4.0599675 3.7833219 4.083607 4.802339 3.8467813 4.8066697 3.694962 4.1570673 5.048991 4.0283947 4.980244 3.696087 4.4756994 4.0609 4.305716 4.0400343 4.0271516 3.7862005 4.0434265 4.959969 3.8076243 4.2963557 4.4759755 4.3463454
0.5035035 4.263995 3.9027977 3.6686134 4.3069043 3.9512367 4.3363786 3.671856 4.3089085 4.016036 3.7340503 3.953538 3.8014345 4.7815356 4.135797 3.9266086 4.2461762 4.12847 3.8376632 4.995876 4.024063 3.834457 5.066508 3.6689897 4.052762 4.3888035 4.221642 4.0553765 3.7785683 4.0791054 4.7971325 3.84234 4.8014545 3.6903129 4.152631 5.0439997 4.0235972 4.975159 3.691442 4.4709263 4.056446 4.3011255 4.0352306 4.0222507 3.7814217 4.0389977 4.9549217 3.8029313 4.2917666 4.471203 4.34191
0.5045045 4.259539 3.8980064 3.6639433 4.302166 3.9467192 4.331942 3.667214 4.304172 4.011178 3.7296252 3.9491448 3.7967606 4.7763996 4.1313233 3.9218998 4.241764 4.123996 3.8331933 4.990811 4.0192957 3.829989 5.061508 3.66431 4.0482078 4.38406 4.217238 4.050816 3.7738457 4.07464 4.7919555 3.8379312 4.7962694 3.6856923 4.148227 5.039035 4.0188303 4.9701037 3.6868277 4.46618 4.0520205 4.2965655 4.030453 4.0173774 3.7766747 4.0346007 4.949903 3.7982602 4.2872043 4.46646 4.337503
0.5055055 4.25511 3.8932462 3.6593018 4.297459 3.9422326 4.3275304 3.6625967 4.299466 4.0063534 3.725233 3.9447837 3.7921124 4.771295 4.1268764 3.9172173 4.237382 4.119548 3.828754 4.9857717 4.014557 3.82555 5.0565386 3.6596603 4.043679 4.3793483 4.212862 4.046281 3.769155 4.070199 4.786809 3.8335495 4.7911196 3.6811066 4.1438475 5.0340996 4.0140915 4.9650784 3.6822433 4.461466 4.0476255 4.2920346 4.025709 4.012538 3.7719593 4.0302315 4.9449162 3.7936234 4.2826743 4.461746 4.333126
0.5065065 4.2507143 3.8885179 3.6546926 4.2927833 3.9377775 4.3231483 3.6580105 4.2947893 4.0015583 3.7208705 3.9404488 3.7875 4.7662168 4.122458 3.9125667 4.23303 4.11513 3.8243446 4.980764 4.0098505 3.8211422 5.0515985 3.6550412 4.039179 4.374667 4.2085137 4.041779 3.7644978 4.0657897 4.7816944 3.829197 4.785993 3.6765475 4.1394997 5.029194 4.0093813 4.960083 3.6776896 4.4567847 4.043259 4.287531 4.0209937 4.0077286 3.7672749 4.0258884 4.9399586 3.7890162 4.2781744 4.4570603 4.328775
0.5075075 4.246343 3.883819 3.650114 4.288139 3.9333458 4.3187923 3.6534553 4.290143 3.9967942 3.7165365 3.9361453 3.7829118 4.7611713 4.1180677 3.9079432 4.2287045 4.110739 3.819964 4.9757867 4.005171 3.8167634 5.0466843 3.6504536 4.034711 4.370015 4.2041926 4.037303 3.7598643 4.0614076 4.776609 3.8248706 4.780902 3.6720176 4.135176 5.024313 4.004702 4.9551125 3.6731606 4.45213 4.0389237 4.283058 4.0163064 4.00295 3.762618 4.021581 4.93503 3.784439 4.273699 4.4524083 4.324452
0.5085085 4.242001 3.8791494 3.6455665 4.2835197 3.9289494 4.3144684 3.64893 4.285529 3.9920588 3.7122345 3.931871 3.7783566 4.756155 4.1137056 3.9033475 4.2244053 4.106375 3.8156114 4.970835 4.000524 3.8124146 5.041802 3.6458945 4.0302672 4.365394 4.199898 4.032858 3.7552638 4.0570574 4.7715564 3.8205757 4.77584 3.6675162 4.130882 5.019461 4.0000477 4.950177 3.6686625 4.4475055 4.0346165 4.2786136 4.011649 3.998198 3.7579932 4.017295 4.930127 3.7798853 4.269254 4.4477854 4.3201575
0.5095095 4.2376885 3.8745093 3.6410475 4.278935 3.9245753 4.31017 3.6444345 4.2809415 3.9873505 3.707961 3.9276218 3.773831 4.75117 4.1093698 3.8987823 4.220136 4.1020417 3.8112903 4.9659133 3.9959016 3.8080935 5.0369473 3.6413693 4.0258565 4.360802 4.195635 4.02844 3.7506943 4.0527368 4.766533 3.8163104 4.770806 3.6630483 4.126615 5.014636 3.9954262 4.9452643 3.664197 4.442914 4.030335 4.274195 4.007018 3.993474 3.7533956 4.013042 4.925253 3.7753644 4.2648396 4.44319 4.3158913
0.5105105 4.2333994 3.8698997 3.6365561 4.2743783 3.9202347 4.305898 3.6399689 4.276387 3.982677 3.7037153 3.9234018 3.7693334 4.746208 4.1050634 3.894248 4.215892 4.0977345 3.8069959 4.96102 3.9913082 3.803803 5.0321155 3.6368704 4.0214734 4.35624 4.191394 4.024049 3.7461548 4.048441 4.761533 3.812069 4.7658024 3.658605 4.1223764 5.0098414 3.9908314 4.9403853 3.6597567 4.4383497 4.026083 4.2698097 4.0024176 3.988782 3.7488313 4.008815 4.9204106 3.7708716 4.2604504 4.4386263 4.311647
0.5115115 4.229139 3.8653212 3.6320977 4.26985 3.9159212 4.3016524 3.635532 4.2718573 3.9780278 3.6994977 3.919211 3.764861 4.7412806 4.100784 3.88974 4.211677 4.093456 3.80273 4.956154 3.9867454 3.7995396 5.0273137 3.6324 4.017113 4.351704 4.187184 4.019687 3.741644 4.0441747 4.7565684 3.8078566 4.760828 3.6541924 4.1181636 5.005075 3.9862666 4.93553 3.655345 4.433813 4.021859 4.26545 3.9978461 3.98412 3.7442937 4.004618 4.9155936 3.766407 4.256091 4.4340887 4.3074327
0.5125125 4.224906 3.8607678 3.6276665 4.265351 3.911634 4.2974353 3.6311255 4.2673593 3.9734082 3.6953106 3.9150481 3.7604184 4.736383 4.096529 3.88526 4.207485 4.0892015 3.7984939 4.951319 3.9822083 3.7953038 5.0225396 3.6279607 4.0127897 4.347198 4.1829996 4.015353 3.7371616 4.039934 4.7516294 3.8036728 4.7558827 3.6498075 4.113978 5.000334 3.98173 4.9307013 3.6509647 4.429305 4.017663 4.261116 3.9932995 3.9794846 3.7397866 4.000445 4.9108024 3.761971 4.2517595 4.4295807 4.3032455
0.5135135 4.2207003 3.8562446 3.6232643 4.2608814 3.9073744 4.293242 3.6267443 4.2628894 3.9688177 3.6911511 3.910913 3.7560058 4.731509 4.0923033 3.880806 4.2033234 4.084977 3.7942853 4.9465075 3.9777007 3.791098 5.01779 3.6235518 4.0084867 4.3427205 4.1788425 4.0110445 3.73271 4.0357237 4.746722 3.7995114 4.750968 3.645451 4.1098185 4.9956174 3.9772162 4.925901 3.6466084 4.424827 4.0134935 4.25681 3.988783 3.9748793 3.7353058 3.9963012 4.90604 3.7575626 4.2474537 4.425103 4.299082
0.5145145 4.216519 3.8517523 3.6188931 4.25644 3.903142 4.289076 3.622396 4.258449 3.9642558 3.6870213 3.906804 3.7516198 4.72667 4.0881023 3.8763814 4.1991873 4.0807743 3.790103 4.9417243 3.9732203 3.786919 5.01307 3.6191692 4.0042133 4.338272 4.1747117 4.0067663 3.7282825 4.031539 4.7418394 3.795381 4.746081 3.64112 4.105688 4.990927 3.9727345 4.921133 3.6422825 4.4203763 4.009352 4.252532 3.9842916 3.970302 3.7308564 3.9921832 4.901307 3.753182 4.243175 4.420649 4.294945
0.5155155 4.212366 3.8472843 3.6145463 4.2520275 3.8989387 4.2849355 3.618073 4.2540355 3.9597206 3.6829147 3.9027238 3.7472615 4.72185 4.0839305 3.8719835 4.195076 4.0766 3.7859492 4.9369683 3.9687657 3.7827659 5.0083737 3.6148152 3.9999676 4.3338523 4.170607 4.002513 3.7238855 4.0273857 4.73699 3.7912774 4.7412195 3.6368175 4.1015825 4.986266 3.9682817 4.9163866 3.637982 4.415954 4.005236 4.248281 3.9798298 3.9657507 3.7264347 3.9880905 4.8965964 3.748828 4.238923 4.4162254 4.2908344
0.5165165 4.208239 3.842843 3.610227 4.2476435 3.8947616 4.2808194 3.613779 4.249649 3.955215 3.6788392 3.8986702 3.7429333 4.717064 4.0797796 3.8676143 4.1909924 4.0724545 3.7818236 4.9322395 3.9643373 3.7786446 5.003708 3.610489 3.9957504 4.3294597 4.1665254 3.9982853 3.7195182 4.023254 4.7321634 3.7871995 4.736388 3.6325421 4.097501 4.9816318 3.963852 4.9116664 3.6337123 4.4115596 4.0011497 4.244055 3.9753923 3.9612274 3.7220373 3.9840283 4.8919177 3.7444992 4.2346997 4.411831 4.2867494
0.5175175 4.204137 3.8384333 3.6059408 4.2432823 3.8906107 4.2767324 3.60951 4.245292 3.9507365 3.6747909 3.8946424 3.7386274 4.712303 4.075658 3.8632698 4.186932 4.0683336 3.7777228 4.9275355 3.9599385 3.7745461 4.9990654 3.606192 3.9915562 4.3250947 4.1624722 3.9940872 3.715177 4.0191507 4.7273674 3.7831483 4.731585 3.6282997 4.0934477 4.977023 3.9594517 4.906978 3.6294665 4.4071894 3.9970894 4.2398553 3.9709826 3.9567327 3.7176714 3.9799905 4.8872614 3.7402005 4.2305026 4.407463 4.28269
0.5185185 4.200061 3.8340511 3.6016788 4.2389545 3.886485 4.2726693 3.6052713 4.2409616 3.9462838 3.6707687 3.8906422 3.7343497 4.707572 4.0715623 3.8589516 4.1829 4.064236 3.773653 4.9228606 3.955566 3.7704759 4.9944506 3.601922 3.9873905 4.320756 4.1584435 3.9899125 3.710864 4.0150747 4.722599 3.779121 4.726809 3.6240778 4.0894175 4.972438 3.9550757 4.902313 3.6252494 4.402849 3.99305 4.235685 3.9666004 3.9522634 3.7133312 3.975978 4.882632 3.735928 4.22633 4.4031186 4.278655
0.5195195 4.1960077 3.8296928 3.5974455 4.234651 3.8823867 4.26863 3.6010575 4.236659 3.9418573 3.6667747 3.8866673 3.7300978 4.702865 4.06749 3.854662 4.1788926 4.0601687 3.7696066 4.918213 3.9512177 3.7664347 4.9898567 3.5976791 3.9832501 4.316444 4.154439 3.9857645 3.7065797 4.0110254 4.7178545 3.7751184 4.7220616 3.619885 4.0854144 4.9678783 3.9507265 4.8976746 3.6210566 4.3985367 3.9890409 4.2315373 3.9622436 3.947824 3.7090206 3.971991 4.87803 3.7316794 4.2221813 4.3988047 4.274645
0.5205205 4.1919847 3.825365 3.5932379 4.2303743 3.878314 4.2646165 3.5968752 4.2323833 3.9374619 3.6628075 3.8827176 3.7258735 4.6981874 4.0634427 3.8503966 4.1749077 4.0561204 3.7655854 4.9135857 3.946897 3.762416 4.985292 3.5934634 3.9791346 4.3121605 4.1504607 3.9816427 3.70232 4.0070014 4.713143 3.7711434 4.7173405 3.6157174 4.0814366 4.963347 3.946404 4.893062 3.6168904 4.394251 3.9850574 4.227417 3.9579144 3.943409 3.7047358 3.96803 4.8734508 3.7274575 4.218065 4.394516 4.270661
0.5215215 4.1879816 3.821062 3.5890565 4.226126 3.874268 4.260627 3.5927167 4.2281346 3.9330883 3.6588645 3.8787947 3.7216754 4.6935334 4.0594215 3.846159 4.1709514 4.052099 3.761592 4.908986 3.9426026 3.7584243 4.980751 3.5892768 3.9750466 4.3079057 4.146507 3.9775472 3.6980891 4.003002 4.708457 3.7671933 4.7126436 3.611577 4.0774827 4.9588375 3.942109 4.888474 3.6127524 4.389991 3.9811015 4.223322 3.9536095 3.939022 3.7004795 3.964099 4.8689 3.7232633 4.213968 4.3902545 4.2667003
0.5225225 4.1840086 3.8167858 3.5849042 4.221903 3.870247 4.256662 3.5885835 4.2239122 3.928743 3.6549478 3.874897 3.717503 4.688908 4.0554247 3.8419461 4.1670175 4.048105 3.7576241 4.904415 3.938334 3.754459 4.9762354 3.5851154 3.9709845 4.303673 4.1425767 3.9734764 3.6938844 3.9990277 4.703793 3.76327 4.7079787 3.607463 4.0735526 4.9543533 3.9378371 4.8839126 3.6086416 4.385756 3.977169 4.2192507 3.9493299 3.9346585 3.6962485 3.9601865 4.8643756 3.7190938 4.209901 4.386021 4.2627616
0.5235235 4.1800556 3.8125358 3.5807776 4.217706 3.866251 4.2527227 3.5844784 4.219717 3.9244242 3.6510568 3.8710265 3.713357 4.6843085 4.0514517 3.837758 4.163107 4.044132 3.7536798 4.8998675 3.9340882 3.7505198 4.9717455 3.5809765 3.9669447 4.2994666 4.1386724 3.9694319 3.6897068 3.9950824 4.699159 3.7593703 4.7033367 3.603374 4.06965 4.949895 3.9335904 4.879379 3.6045518 4.381549 3.9732609 4.215205 3.945078 3.9303246 3.6920414 3.9563012 4.8598733 3.7149496 4.205857 4.3818097 4.2588487
0.5245245 4.1761293 3.80831 3.5766797 4.213536 3.8622813 4.2488074 3.5804 4.215544 3.9201307 3.647194 3.867178 3.7092357 4.679735 4.0475063 3.8335953 4.159221 4.0401874 3.749763 4.8953457 3.9298692 3.7466059 4.9672804 3.576869 3.9629335 4.295288 4.134789 3.9654088 3.6855555 3.991158 4.6945505 3.7554955 4.69872 3.5993109 4.06577 4.9454594 3.9293709 4.8748646 3.6004896 4.377366 3.969379 4.2111855 3.940847 3.926015 3.6878643 3.9524412 4.8553967 3.7108316 4.201836 4.3776264 4.254959
0.5255255 4.172224 3.8041139 3.5726013 4.2093897 3.858337 4.2449145 3.5763464 4.2114024 3.915863 3.6433525 3.8633552 3.7051377 4.67519 4.0435805 3.829455 4.15536 4.0362616 3.745873 4.890847 3.9256754 3.7427158 4.9628367 3.5727868 3.9589448 4.291134 4.130934 3.9614139 3.6814294 3.9872608 4.689969 3.7516432 4.694131 3.5952716 4.0619135 4.9410515 3.9251761 4.8703785 3.5964532 4.373211 3.9655185 4.2071886 3.936644 3.921732 3.683711 3.948606 4.850945 3.7067366 4.1978407 4.373468 4.251094
0.5265265 4.168344 3.7999425 3.5685544 4.2052712 3.854415 4.2410445 3.5723166 4.207282 3.911622 3.6395411 3.8595576 3.7010684 4.6706653 4.0396805 3.825344 4.1515207 4.032363 3.7420068 4.886375 3.9215078 3.7388554 4.9584193 3.5687304 3.9549813 4.287004 4.1271 3.9574413 3.67733 3.9833865 4.6854124 3.747816 4.6895704 3.5912566 4.0580807 4.9366655 3.9210052 4.8659167 3.5924425 4.3690805 3.9616852 4.203218 3.932465 3.9174728 3.6795845 3.9447966 4.846519 3.7026682 4.193871 4.369336 4.2472525
0.5275275 4.1644893 3.795794 3.5645332 4.201177 3.8505187 4.2371984 3.568316 4.2031875 3.9074025 3.6357512 3.855782 3.697022 4.666168 4.0358024 3.8212552 4.147709 4.0284886 3.7381644 4.881925 3.9173632 3.7350159 4.9540277 3.5646973 3.9510422 4.282902 4.123288 3.9534922 3.6732526 3.9795408 4.6808796 3.7440133 4.6850314 3.5872688 4.0542717 4.932304 3.9168596 4.861481 3.5884528 4.364971 3.9578753 4.19927 3.9283104 3.9132395 3.67548 3.941008 4.842115 3.6986241 4.189923 4.3652263 4.2434325
0.5285285 4.1606584 3.7916722 3.560533 4.1971107 3.8466468 4.233375 3.5643387 4.199119 3.9032116 3.6319861 3.8520327 3.692999 4.661697 4.031947 3.8171911 4.143916 4.0246344 3.734345 4.8775005 3.9132428 3.7312021 4.949657 3.5606914 3.9471269 4.278822 4.1195045 3.9495702 3.6692042 3.9757133 4.676374 3.740233 4.680519 3.5833058 4.050487 4.9279633 3.9127374 4.8570685 3.5844913 4.3608923 3.9540892 4.195349 3.92418 3.9090295 3.6714058 3.937245 4.8377385 3.6946025 4.1860003 4.361145 4.239638
0.5295295 4.1568456 3.7875772 3.5565605 4.193064 3.8427978 4.229577 3.5603871 4.195075 3.899045 3.6282454 3.8483062 3.689002 4.657248 4.028118 3.8131518 4.140147 4.0208077 3.7305522 4.8731 3.9091463 3.7274113 4.9453115 3.5567093 3.9432368 4.2747693 4.1157393 3.9456697 3.6651807 3.9719129 4.671893 3.7364764 4.6760306 3.5793653 4.046724 4.9236493 3.908639 4.8526793 3.580553 4.356834 3.9503264 4.1914463 3.920073 3.9048467 3.6673517 3.933505 4.833384 3.690607 4.1821012 4.3570857 4.235864
0.5305305 4.15306 3.783504 3.5526094 4.189046 3.8389726 4.2257996 3.556457 4.191053 3.8949008 3.6245308 3.844605 3.685029 4.6528273 4.024309 3.809135 4.1364 4.0169997 3.7267823 4.868722 3.9050727 3.7236443 4.9409857 3.5527525 3.9393678 4.2707396 4.1119976 3.941793 3.6611786 3.9681373 4.6674366 3.7327418 4.6715674 3.5754514 4.042983 4.9193583 3.9045658 4.848315 3.5766358 4.3528037 3.9465885 4.1875715 3.9159894 3.9006872 3.6633248 3.929788 4.829052 3.686634 4.1782274 4.3530517 4.232111
0.5315315 4.1493 3.7794561 3.548686 4.1850495 3.8351707 4.2220454 3.5525532 4.187059 3.8907833 3.6208386 3.8409276 3.6810803 4.6484265 4.0205245 3.8051438 4.132677 4.013217 3.7230358 4.8643723 3.9010267 3.7199016 4.9366884 3.5488205 3.935525 4.266734 4.1082773 3.937942 3.6572037 3.9643831 4.663007 3.7290344 4.6671295 3.571559 4.039268 4.9150896 3.900515 4.843972 3.5727444 4.3487945 3.9428735 4.1837187 3.9119291 3.896552 3.6593232 3.9260964 4.824744 3.6826854 4.174373 4.349041 4.2283835
0.5325325 4.145559 3.7754312 3.5447903 4.18108 3.8313932 4.2183113 3.5486765 4.1830873 3.8866892 3.6171684 3.8372707 3.6771545 4.644055 4.016762 3.8011732 4.128978 4.0094547 3.719315 4.860041 3.8969998 3.7161846 4.932413 3.5449114 3.9317045 4.262754 4.1045866 3.9341097 3.6532516 3.9606519 4.658599 3.725346 4.662718 3.5676923 4.0355735 4.910841 3.8964887 4.839658 3.5688787 4.3448086 3.9391832 4.179888 3.9078946 3.8924422 3.655344 3.9224248 4.82046 3.67876 4.170544 4.3450527 4.2246776
0.5335335 4.14184 3.771431 3.540913 4.177131 3.8276396 4.2146015 3.5448198 4.1791406 3.882618 3.6135259 3.8336363 3.6732502 4.639703 4.01302 3.7972288 4.125301 4.005716 3.7156153 4.8557315 3.8929968 3.7124891 4.928158 3.5410304 3.927906 4.258798 4.10091 3.9303045 3.6493263 3.956945 4.654215 3.721681 4.6583266 3.563848 4.0318995 4.9066176 3.8924832 4.8353605 3.5650353 4.3408494 3.9355125 4.1760817 3.9038815 3.8883543 3.6513896 3.9187775 4.816198 3.67486 4.166739 4.3410907 4.2209916
0.5345345 4.1381407 3.767455 3.5370612 4.1732087 3.8239074 4.210913 3.5409875 4.1752176 3.8785715 3.6099072 3.830027 3.6693711 4.6353803 4.0093026 3.793303 4.1216416 4.0019994 3.7119403 4.851449 3.889017 3.7088184 4.923924 3.5371685 3.9241319 4.254863 4.0972586 3.926519 3.6454225 3.953261 4.64986 3.7180395 4.653964 3.5600271 4.02825 4.902419 3.888503 4.8310876 3.561214 4.3369126 3.9318657 4.1722965 3.8998914 3.8842897 3.6474586 3.9151506 4.8119593 3.670979 4.1629543 4.3371506 4.2173266
0.5355355 4.1344686 3.7635026 3.533236 4.1693087 3.8201976 4.207245 3.5371814 4.1713166 3.874548 3.6063094 3.8264403 3.665516 4.6310763 4.0056043 3.789404 4.1180096 3.9983048 3.7082877 4.847188 3.8850608 3.7051673 4.919717 3.5333352 3.9203792 4.2509513 4.0936275 3.922758 3.6415448 3.9496012 4.6455255 3.714418 4.649623 3.5562286 4.0246224 4.8982387 3.8845444 4.8268404 3.557417 4.3329983 3.9282403 4.1685324 3.895924 3.880249 3.6435533 3.9115472 4.807741 3.6671224 4.159193 4.3332357 4.213685
0.5365365 4.130816 3.7595725 3.5294313 4.165433 3.8165116 4.2036014 3.5333972 4.167441 3.8705454 3.602735 3.822877 3.6616812 4.6267962 4.0019293 3.7855268 4.114395 3.9946322 3.7046552 4.8429503 3.8811278 3.7015424 4.915529 3.529522 3.9166493 4.247066 4.090019 3.9190178 3.6376882 3.94596 4.641212 3.7108188 4.645303 3.5524535 4.0210133 4.894081 3.880609 4.8226132 3.5536437 4.3291078 3.9246407 4.164793 3.8919811 3.8762293 3.6396685 3.907969 4.8035502 3.6632876 4.155454 4.329343 4.2100654
0.5375375 4.1271834 3.7556667 3.5256515 4.1615767 3.8128462 4.1999784 3.529635 4.1635866 3.866569 3.5991817 3.8193336 3.6578703 4.622539 3.9982748 3.7816682 4.110804 3.9909801 3.7010517 4.8387356 3.8772144 3.697938 4.911365 3.525733 3.9129434 4.243201 4.0864305 3.9153004 3.6338549 3.9423451 4.636926 3.707244 4.6410108 3.5486994 4.0174284 4.88995 3.8766942 4.8184123 3.549891 4.3252406 3.9210582 4.161075 3.8880572 3.8722382 3.63581 3.90441 4.7993793 3.6594768 4.1517367 4.325473 4.2064624
0.5385385 4.1235766 3.751783 3.5218925 4.1577454 3.8092036 4.1963754 3.525895 4.1597557 3.8626142 3.595653 3.8158126 3.6540818 4.6183057 3.9946427 3.7778358 4.1072316 3.987349 3.697465 4.8345423 3.8733253 3.6943574 4.907219 3.5219665 3.909258 4.239357 4.082865 3.9116058 3.6300483 3.9387493 4.63266 3.7036872 4.636739 3.5449705 4.013867 4.8858347 3.8728037 4.8142285 3.5461583 4.3213954 3.9175024 4.1573777 3.8841567 3.8682637 3.6319714 3.9008732 4.79523 3.6556869 4.1480412 4.321625 4.202888
0.5395395 4.119985 3.7479205 3.518156 4.1539397 3.8055825 4.1927915 3.522181 4.1559477 3.8586826 3.592145 3.812315 3.6503143 4.614097 3.9910326 3.7740254 4.10368 3.9837408 3.6939015 4.8303695 3.8694577 3.690795 4.903098 3.5182247 3.9055943 4.2355394 4.079318 3.9079318 3.6262598 3.9351754 4.628419 3.7001529 4.6324897 3.5412612 4.0103226 4.8817425 3.8689365 4.810067 3.5424514 4.3175726 3.9139628 4.153704 3.8802776 3.864314 3.6281557 3.897358 4.791104 3.6519222 4.144368 4.3177986 4.1993275
0.5405405 4.1164165 3.7440844 3.5144439 4.1501527 3.8019824 4.1892295 3.5184884 4.1521626 3.8547711 3.5886602 3.8088355 3.6465707 4.6099095 3.9874387 3.7702355 4.1001544 3.9801517 3.6903615 4.8262196 3.8656116 3.6872597 4.8989964 3.514503 3.9019547 4.231743 4.075794 3.9042773 3.6224985 3.9316235 4.6241994 3.6966405 4.6282682 3.5375748 4.006798 4.877671 3.865086 4.8059316 3.538765 4.313771 3.910448 4.1500487 3.8764205 3.8603873 3.6243644 3.8938627 4.7869964 3.6481748 4.140715 4.3139973 4.1957917
0.5415415 4.112869 3.7402692 3.5107555 4.146387 3.7984061 4.185688 3.5148153 4.1483955 3.850883 3.5851974 3.8053818 3.6428475 4.605743 3.983869 3.7664676 4.096647 3.9765835 3.686843 4.8220925 3.861786 3.683744 4.894917 3.5108042 3.8983312 4.227966 4.072292 3.9006467 3.6187558 3.928093 4.6200023 3.6931477 4.624063 3.5339103 4.0032973 4.8736205 3.86126 4.8018146 3.535101 4.3099923 3.9069557 4.146415 3.8725853 3.8564835 3.620594 3.8903913 4.7829127 3.644452 4.1370826 4.310216 4.1922746
0.5425425 4.109344 3.7364745 3.5070877 4.142646 3.7948503 4.182169 3.511167 4.1446543 3.8470168 3.5817542 3.8019443 3.6391459 4.6015987 3.9803205 3.76272 4.0931563 3.9730372 3.6833448 4.817983 3.8579845 3.6802506 4.8908567 3.5071282 3.894732 4.224213 4.0688066 3.897037 3.615035 3.924582 4.615828 3.6896758 4.6198826 3.5302672 3.999815 4.869594 3.8574557 4.79772 3.5314584 4.306236 3.9034834 4.1428037 3.8687682 3.8526 3.616847 3.8869386 4.7788486 3.640746 4.1334724 4.306456 4.1887765
0.5435435 4.1058364 3.7327027 3.503439 4.138924 3.7913141 4.1786666 3.5075378 4.140934 3.843175 3.5783334 3.798531 3.6354647 4.5974746 3.976789 3.758994 4.0896897 3.9695091 3.679865 4.813899 3.8542018 3.6767774 4.886819 3.5034738 3.8911533 4.2204823 4.065346 3.893447 3.6113381 3.9210978 4.611676 3.6862254 4.6157236 3.5266466 3.996356 4.865586 3.8536716 4.7936454 3.5278344 4.3025002 3.9000292 4.1392126 3.864975 3.8487387 3.6131206 3.8835068 4.774809 3.637065 4.129884 4.3027177 4.185298
0.5445445 4.1023493 3.7289534 3.499816 4.135227 3.7878013 4.1751857 3.5039349 4.1372347 3.8393507 3.574936 3.7951388 3.631805 4.5933766 3.97328 3.7552905 4.0862403 3.966002 3.6764097 4.809832 3.850441 3.673326 4.8828015 3.4998431 3.8875957 4.2167697 4.0618997 3.8898807 3.6076622 3.9176288 4.607546 3.6827955 4.611589 3.523046 3.9929142 4.861597 3.8499098 4.789594 3.5242362 4.298788 3.8965979 4.135642 3.8612013 3.8448987 3.609417 3.880095 4.770787 3.6334047 4.126315 4.2990003 4.1818404
0.5455455 4.098884 3.725223 3.4962153 4.1315484 3.784306 4.1717257 3.500349 4.133558 3.8355498 3.5715575 3.7917643 3.6281686 4.589299 3.9697905 3.751606 4.082813 3.9625149 3.672976 4.8057866 3.8467002 3.6698966 4.878804 3.4962316 3.88406 4.213082 4.058475 3.8863316 3.6040082 3.9141812 4.60344 3.6793852 4.6074758 3.5194683 3.9894938 4.8576317 3.846167 4.785563 3.5206547 4.295096 3.8931866 4.132092 3.8574514 3.8410788 3.6057334 3.8767056 4.7667866 3.6297626 4.1227636 4.295304 4.178403
0.5465465 4.0954394 3.7215161 3.492632 4.127893 3.7808304 4.168285 3.496787 4.1299014 3.831769 3.568201 3.7884111 3.6245508 4.5852413 3.9663215 3.7479405 4.0794044 3.9590473 3.6695604 4.801766 3.84298 3.6664853 4.874828 3.492642 3.8805404 4.209413 4.055072 3.8828044 3.6003766 3.9107533 4.59935 3.6759906 4.603382 3.5159078 3.986093 4.853685 3.842445 4.7815495 3.517096 4.2914233 3.8897943 4.128562 3.8537188 3.8372808 3.6020727 3.873335 4.7628074 3.626143 4.119237 4.2916307 4.1749816
0.5475475 4.0920105 3.7178316 3.489071 4.1242576 3.7773757 4.1648617 3.493246 4.126265 3.828011 3.5648637 3.78508 3.6209517 4.5812063 3.9628677 3.744296 4.076014 3.9555984 3.6661663 4.797763 3.8392792 3.663096 4.870872 3.4890738 3.8770447 4.205767 4.051687 3.8792944 3.596764 3.9073505 4.5952873 3.6726198 4.5993123 3.5123682 3.9827104 4.849754 3.8387427 4.7775583 3.5135565 4.287772 3.886425 4.125052 3.8500066 3.8335042 3.5984316 3.8699827 4.758847 3.6225448 4.1157265 4.2879767 4.1715846
0.5485485 4.088602 3.7141628 3.4855328 4.1206417 3.773943 4.1614585 3.4897223 4.1226497 3.8242722 3.5615458 3.7817674 3.6173744 4.577188 3.9594345 3.7406745 4.072644 3.9521685 3.6627932 4.7937784 3.8355985 3.6597247 4.8669333 3.4855251 3.873567 4.2021403 4.048321 3.8758073 3.5931716 3.903963 4.5912404 3.66927 4.59526 3.5088515 3.9793487 4.8458467 3.8350601 4.773589 3.510037 4.2841406 3.8830729 4.1215606 3.8463135 3.8297482 3.5948129 3.8666515 4.7549057 3.6189651 4.1122384 4.284343 4.1682024
0.5495495 4.0852165 3.710517 3.4820127 4.117046 3.7705288 4.158075 3.4862247 4.119055 3.8205523 3.5582504 3.7784715 3.6138177 4.5731964 3.9560223 3.7370667 4.069292 3.948759 3.65944 4.7898183 3.8319368 3.6563764 4.8630176 3.4820013 3.8701096 4.1985326 4.044975 3.8723397 3.5896034 3.9005952 4.587216 3.6659365 4.5912304 3.5053535 3.9760041 4.8419604 3.8314 4.7696385 3.5065384 4.2805314 3.8797402 4.118092 3.8426456 3.8260121 3.5912127 3.8633385 4.7509866 3.615407 4.1087675 4.280731 4.1648407
0.5505506 4.0818453 3.706894 3.4785132 4.113474 3.7671342 4.15471 3.4827452 4.1154814 3.816856 3.554975 3.7751985 3.610281 4.5692234 3.95263 3.7334828 4.0659623 3.9453673 3.6561065 4.78587 3.8282976 3.653047 4.8591185 3.4784932 3.866673 4.194947 4.041647 3.8688908 3.5860524 3.8972487 4.583215 3.6626234 4.587222 3.501875 3.9726782 4.8380938 3.8277574 4.765709 3.5030599 4.2769413 3.8764281 4.114638 3.8389916 3.8222942 3.587637 3.860046 4.7470875 3.6118646 4.105318 4.277136 4.1614957
0.5515516 4.0784936 3.7032876 3.475037 4.1099195 3.7637591 4.1513615 3.4792824 4.1119275 3.81318 3.5517168 3.7719445 3.6067643 4.5652666 3.9492526 3.729919 4.0626473 3.941997 3.6527905 4.78195 3.824678 3.649737 4.8552384 3.47501 3.863255 4.19138 4.038337 3.8654594 3.5825229 3.89392 4.5792346 3.6593266 4.5832343 3.498416 3.9693727 4.8342433 3.8241348 4.7617984 3.499601 4.2733707 3.8731356 4.111206 3.8353586 3.8186002 3.584077 3.8567724 4.743205 3.608345 4.101885 4.273564 4.1581707
0.5525526 4.075162 3.6997023 3.47158 4.1063867 3.760404 4.1480346 3.4758444 4.108394 3.809517 3.548481 3.7687101 3.6032648 4.5613356 3.9458985 3.7263737 4.0593524 3.938641 3.649497 4.7780433 3.821074 3.6464458 4.85138 3.4715438 3.8598542 4.1878347 4.035048 3.8620481 3.5790133 3.8906116 4.575271 3.6560502 4.5792656 3.494976 3.9660826 4.830411 3.8205323 4.757906 3.496162 4.2698207 3.8698587 4.107793 3.831746 3.8149261 3.5805397 3.853517 4.7393456 3.6048446 4.098474 4.270013 4.1548657
0.5535536 4.071848 3.6961365 3.468141 4.102871 3.7570667 4.144723 3.472423 4.1048775 3.8058834 3.5452647 3.7654943 3.5997858 4.55742 3.9425569 3.7228465 4.0560737 3.935307 3.6462193 4.7741613 3.817493 3.6431756 4.84754 3.4680963 3.8564754 4.1843057 4.031773 3.858657 3.5755258 3.887322 4.5713305 3.6527934 4.575319 3.4915571 3.9628143 4.8265996 3.816947 4.7540336 3.492741 4.26629 3.8666039 4.104398 3.8281512 3.8112674 3.5770192 3.8502812 4.7355056 3.6013622 4.095081 4.266477 4.151573
0.5545546 4.068554 3.692594 3.4647222 4.0993757 3.753749 4.14143 3.4690223 4.1013827 3.8022618 3.5420647 3.7622957 3.5963264 4.5535293 3.939237 3.7193398 4.052817 3.9319887 3.6429658 4.7702947 3.8139286 3.6399236 4.8437166 3.4646726 3.8531156 4.1808014 4.028518 3.8552833 3.5720558 3.8840504 4.5674047 3.6495523 4.571393 3.4881592 3.9595628 4.822806 3.8133807 4.7501807 3.4893394 4.262779 3.8633666 4.101023 3.824575 3.807632 3.573523 3.8470664 4.731682 3.597897 4.091707 4.262961 4.148304
0.5555556 4.0652766 3.6890697 3.4613214 4.0959 3.750453 4.1381574 3.465642 4.097908 3.7986646 3.538887 3.7591162 3.5928855 4.549653 3.9359336 3.715848 4.0495734 3.9286885 3.6397266 4.766448 3.8103814 3.6366887 4.8399134 3.461265 3.8497734 4.177313 4.025281 3.8519297 3.568605 3.8808002 4.563504 3.6463337 4.567485 3.4847755 3.9563317 4.819032 3.809836 4.746348 3.4859571 4.2592874 3.860148 4.0976644 3.8210173 3.8040142 3.570043 3.8438644 4.7278776 3.5944543 4.0883503 4.2594676 4.145049
0.5565566 4.062015 3.6855588 3.4579434 4.092443 3.7471695 4.1348987 3.4622803 4.0944495 3.7950826 3.5357256 3.7559566 3.5894628 4.5458007 3.93265 3.7123795 4.0463514 3.9254065 3.636508 4.762619 3.806859 3.6334739 4.836129 3.4578776 3.8464503 4.1738415 4.0220637 3.8485937 3.5651736 3.8775654 4.559623 3.6431284 4.5635953 3.4814134 3.953115 4.8152766 3.8063054 4.7425313 3.482594 4.255815 3.856948 4.094325 3.81748 3.8004146 3.5665812 3.840684 4.7240906 3.5910292 4.085012 4.2559886 4.1418138
0.5575576 4.058773 3.6820712 3.4545822 4.089005 3.743907 4.1316586 3.4589362 4.0910125 3.7915196 3.5325851 3.7528129 3.5860596 4.5419617 3.9293818 3.7089262 4.0431447 3.9221454 3.633306 4.758811 3.8033495 3.6302776 4.832361 3.4545102 3.843141 4.1703906 4.018862 3.845275 3.5617642 3.8743472 4.5557594 3.639945 4.559728 3.4780693 3.9499154 4.8115377 3.8027973 4.7387347 3.479247 4.252358 3.853764 4.0910044 3.8139596 3.7968354 3.5631413 3.8375201 4.720322 3.5876207 4.0816917 4.2525334 4.138595
0.5585586 4.0555477 3.6786041 3.451241 4.0855856 3.740664 4.1284385 3.4556131 4.0875926 3.7879796 3.5294619 3.7496834 3.582675 4.538147 3.9261322 3.7054925 4.0399566 3.9188967 3.6301227 4.755019 3.799859 3.6271005 4.828613 3.451159 3.8398538 4.166962 4.015677 3.8419757 3.5583715 3.8711505 4.551914 3.6367774 4.555878 3.4747443 3.946735 4.807818 3.7993054 4.734957 3.4759226 4.248923 3.8506012 4.0876994 3.8104572 3.7932754 3.5597177 3.8343773 4.716575 3.5842328 4.078389 4.2490926 4.1353927
0.5595596 4.0523415 3.6751533 3.447917 4.0821867 3.7374368 4.1252337 3.4523067 4.0841937 3.7844539 3.5263577 3.7465806 3.579308 4.5343485 3.9229002 3.702074 4.0367866 3.9156675 3.6269588 4.7512465 3.7963858 3.6239429 4.82488 3.4478316 3.8365855 4.163547 4.0125093 3.8386927 3.554998 3.867971 4.54809 3.633625 4.5520515 3.471436 3.9435716 4.804116 3.795833 4.731197 3.472612 4.2455077 3.8474526 4.084413 3.806973 3.7897305 3.556316 3.8312483 4.7128453 3.5808616 4.075104 4.2456737 4.1322083
0.5605606 4.0491524 3.671721 3.444612 4.0788035 3.7342281 4.1220427 3.4490204 4.080809 3.78095 3.5232682 3.7434907 3.5759583 4.5305705 3.919683 3.698677 4.033631 3.9124546 3.6238155 4.7474923 3.7929316 3.6207986 4.8211694 3.444519 3.8333316 4.1601534 4.0093594 3.8354297 3.5516396 3.864809 4.5442863 3.6304908 4.548237 3.4681473 3.9404259 4.800432 3.792376 4.7274556 3.4693208 4.2421064 3.8443246 4.0811453 3.803505 3.7862077 3.5529313 3.8281398 4.7091317 3.5775075 4.0718384 4.242269 4.1290393
0.5615616 4.045979 3.6683073 3.441327 4.075441 3.7310371 4.1188707 3.4457502 4.0774455 3.7774644 3.5202007 3.740418 3.572628 4.5268097 3.9164839 3.6952968 4.0304933 3.909258 3.6206846 4.743757 3.789495 3.6176758 4.8174753 3.4412246 3.8300977 4.156776 4.0062284 3.83218 3.5483022 3.8616648 4.540497 3.6273751 4.544444 3.4648776 3.9372964 4.7967625 3.788938 4.723732 3.4660468 4.2387233 3.8412104 4.077895 3.8000584 3.782703 3.5495634 3.825045 4.7054377 3.5741706 4.0685873 4.238886 4.1258874
0.5625626 4.0428257 3.6649132 3.4380598 4.0720944 3.7278628 4.1157174 3.4425006 4.074099 3.773993 3.517148 3.7373648 3.5693135 4.523067 3.913301 3.691934 4.0273747 3.9060812 3.6175728 4.740034 3.786075 3.614571 4.813795 3.437951 3.82688 4.1534166 4.0031095 3.8289523 3.544983 3.8585367 4.5367293 3.6242752 4.5406694 3.4616203 3.9341836 4.793115 3.7855167 4.7200246 3.46279 4.2353625 3.8381152 4.0746603 3.796627 3.7792144 3.5462155 3.8219695 4.7017627 3.5708518 4.0653577 4.235519 4.122753
0.5635636 4.0396824 3.6615343 3.4348083 4.0687647 3.7247062 4.112579 3.439268 4.0707707 3.7705412 3.514113 3.7343264 3.5660162 4.5193443 3.9101362 3.6885848 4.024267 3.902917 3.61448 4.736336 3.7826734 3.6114812 4.8101354 3.4346933 3.8236814 4.1500754 4.0000086 3.8257384 3.5416842 3.8554254 4.532981 3.6211925 4.536912 3.458384 3.9310884 4.789481 3.7821116 4.7163367 3.4595513 4.232016 3.8350377 4.0714426 3.793211 3.7757416 3.5428858 3.8189101 4.6981006 3.5675507 4.0621414 4.2321715 4.1196346
0.5645646 4.03656 3.6581745 3.4315767 4.065455 3.7215662 4.109457 3.4360533 4.067461 3.767107 3.511096 3.7313051 3.562738 4.5156374 3.9069858 3.685256 4.021179 3.8997736 3.6114016 4.7326503 3.7792883 3.608409 4.80649 3.4314528 3.8204956 4.1467514 3.9969277 3.8225393 3.5384011 3.852332 4.529246 3.618126 4.5331764 3.4551644 3.9280076 4.7858663 3.7787266 4.712665 3.4563327 4.2286882 3.8319788 4.068243 3.789816 3.7722912 3.5395741 3.815868 4.6944594 3.5642676 4.058942 4.228838 4.11653
0.5655656 4.033454 3.6548333 3.4283614 4.0621624 3.7184453 4.1063514 3.4328551 4.064166 3.7636905 3.5080981 3.7283015 3.5594745 4.5119476 3.9038525 3.6819453 4.0181074 3.8966427 3.6083426 4.728983 3.7759194 3.6053557 4.8028636 3.428234 3.817329 4.143444 3.9938593 3.8193626 3.5351343 3.8492541 4.5255327 3.6150765 4.529457 3.4519625 3.924944 4.782266 3.7753568 4.7090106 3.4531283 4.2253776 3.8289328 4.0650587 3.7864327 3.7688527 3.5362778 3.8128433 4.6908326 3.5610013 4.05576 4.2255235 4.113442
0.5665666 4.03036 3.6515088 3.4251623 4.0588865 3.7153363 4.1032605 3.4296775 4.060891 3.7602916 3.5051136 3.7253141 3.5562296 4.5082793 3.9007363 3.6786504 4.015052 3.89353 3.6052995 4.7253346 3.7725687 3.6023173 4.799252 3.425027 3.8141804 4.1401577 3.9908075 3.8162007 3.531887 3.8461962 4.521836 3.6120424 4.5257564 3.4487777 3.9218974 4.778683 3.772005 4.7053747 3.4499402 4.2220855 3.825904 4.061892 3.78307 3.7654357 3.532999 3.809833 4.6872272 3.5577497 4.052593 4.2222285 4.110372
0.5675676 4.0272894 3.6482005 3.4219847 4.0556254 3.7122512 4.1001854 3.4265108 4.0576315 3.756909 3.5021462 3.7223425 3.5530024 4.5046234 3.8976355 3.6753693 4.0120096 3.8904314 3.602275 4.7217007 3.7692342 3.599297 4.7956595 3.4218416 3.811047 4.1368833 3.9877687 3.8130536 3.528657 3.8431535 4.518158 3.609024 4.522071 3.4456067 3.9188638 4.7751164 3.7686687 4.701755 3.4467697 4.2188067 3.8228927 4.0587425 3.7797236 3.7620368 3.5297399 3.806837 4.6836348 3.5545158 4.049445 4.218946 4.107317
0.5685686 4.02423 3.6449099 3.4188209 4.0523853 3.7091756 4.097128 3.4233665 4.054389 3.7535443 3.499198 3.7193866 3.54979 4.500988 3.8945484 3.6721067 4.0089865 3.88735 3.599267 4.7180834 3.765914 3.596291 4.792082 3.4186702 3.80793 4.1336303 3.9847512 3.8099246 3.525445 3.840126 4.514497 3.6060228 4.518404 3.4424548 3.9158483 4.771567 3.7653494 4.6981516 3.4436169 4.215546 3.8198957 4.055607 3.776391 3.7586503 3.5264964 3.8038616 4.6800575 3.5513 4.0463104 4.2156835 4.104276
0.5695696 4.021186 3.6416368 3.4156756 4.0491614 3.7061176 4.0940843 3.4202375 4.051163 3.7501955 3.496266 3.7164497 3.546595 4.4973693 3.891479 3.66886 4.0059776 3.8842807 3.5962706 4.7144866 3.762611 3.5933037 4.7885227 3.4155178 3.8048296 4.1303906 3.9817467 3.8068109 3.5222473 3.8371148 4.510853 3.603036 4.514758 3.43932 3.9128494 4.768035 3.7620459 4.694566 3.4404788 4.2123046 3.8169184 4.052488 3.773078 3.7552829 3.5232692 3.800899 4.676497 3.5480971 4.043194 4.2124367 4.101252
0.5705706 4.018159 3.638379 3.4125462 4.045952 3.7030768 4.0910573 3.4171262 4.0479546 3.7468624 3.4933476 3.7135262 3.5434146 4.4937663 3.888424 3.665628 4.002985 3.8812313 3.5932937 4.7109027 3.7593265 3.590331 4.784976 3.4123821 3.8017426 4.127167 3.978754 3.8037133 3.5190668 3.8341212 4.507226 3.6000657 4.511125 3.436201 3.909862 4.764518 3.7587557 4.6909966 3.4373565 4.209078 3.8139548 4.049385 3.7697787 3.7519336 3.520059 3.797955 4.672958 3.5449133 4.040092 4.2092075 4.0982413
0.5715716 4.015145 3.6351376 3.409432 4.0427594 3.7000518 4.088043 3.4140286 4.0447598 3.7435465 3.4904466 3.7106175 3.5402508 4.4901805 3.8853827 3.6624117 4.000005 3.8781943 3.5903316 4.7073336 3.7560568 3.5873756 4.781447 3.4092627 3.798675 4.1239634 3.975782 3.8006282 3.5159016 3.83114 4.503615 3.5971084 4.5075088 3.4330978 3.9068937 4.7610145 3.755484 4.6874404 3.4342504 4.2058663 3.8110046 4.0462976 3.7664962 3.7485967 3.5168653 3.795024 4.669432 3.5417433 4.037008 4.205993 4.0952477
0.5725726 4.0121465 3.6319127 3.4063363 4.039582 3.6970406 4.085047 3.4109488 4.0415845 3.7402482 3.4875612 3.707727 3.5371027 4.486613 3.882358 3.659215 3.9970403 3.8751755 3.5873866 4.7037845 3.7528005 3.584436 4.7779346 3.4061599 3.7956204 4.120774 3.9728227 3.7975607 3.5127573 3.8281765 4.5000205 3.5941691 4.5039105 3.4300103 3.9039369 4.7575293 3.7522297 4.6839027 3.431161 4.2026734 3.8080716 4.0432243 3.7632275 3.7452784 3.513688 3.7921085 4.6659174 3.538591 4.033938 4.2027955 4.092266
0.5735736 4.0091662 3.628703 3.4032545 4.036423 3.6940455 4.0820627 3.407887 4.038425 3.7369661 3.4846907 3.7048478 3.5339704 4.483062 3.8793468 3.6560302 3.994091 3.8721676 3.584457 4.700249 3.7495604 3.58151 4.774436 3.4030714 3.7925835 4.117597 3.9698749 3.7945104 3.509624 3.8252273 4.496443 3.5912414 4.5003285 3.4269361 3.9009972 4.754059 3.7489862 4.68038 3.4280863 4.199495 3.8051524 4.0401692 3.7599773 3.7419777 3.510529 3.7892103 4.662424 3.535452 4.03088 4.199614 4.0893016
0.5745746 4.006199 3.6255121 3.400189 4.0332766 3.6910672 4.079093 3.4048386 4.035279 3.7336998 3.4818397 3.7019863 3.5308557 4.479525 3.8763509 3.6528616 3.991157 3.8691778 3.5815415 4.696729 3.7463374 3.5786 4.7709503 3.4 3.7895608 4.1144414 3.9669476 3.7914739 3.5065112 3.8222942 4.492885 3.5883312 4.4967647 3.423883 3.8980727 4.750603 3.7457623 4.676876 3.4250288 4.1963315 3.8022475 4.037127 3.7567406 3.7386909 3.5073838 3.786325 4.658947 3.5323305 4.02784 4.1964483 4.0863514
0.5755756 4.003244 3.6223345 3.3971443 4.0301485 3.6881042 4.0761414 3.4018064 4.0321493 3.7304487 3.4790025 3.69914 3.5277524 4.476004 3.8733735 3.6497083 3.9882398 3.8661985 3.5786424 4.693226 3.7431293 3.575706 4.7674828 3.396946 3.7865534 4.1113 3.9640312 3.788454 3.5034118 3.819376 4.4893384 3.5854335 4.4932127 3.4208403 3.8951612 4.747164 3.74255 4.6733856 3.4219866 4.1931863 3.7993617 4.034101 3.7535205 3.7354193 3.5042548 3.7834573 4.6554837 3.529223 4.024815 4.193297 4.083412
0.5765766 4.000304 3.619175 3.3941092 4.0270348 3.6851554 4.0732 3.39879 4.0290384 3.7272124 3.4761791 3.6963096 3.5246668 4.4725013 3.8704047 3.6465683 3.985332 3.8632374 3.5757594 4.6897373 3.739935 3.5728283 4.764033 3.393907 3.7835584 4.108174 3.9611292 3.7854443 3.5003295 3.8164701 4.485812 3.582552 4.4896817 3.4178138 3.8922648 4.743738 3.739358 4.669909 3.4189591 4.1900554 3.7964897 4.0310884 3.7503142 3.7321644 3.5011406 3.7806005 4.652036 3.5261307 4.021806 4.190161 4.080492
0.5775776 3.9973812 3.6160307 3.3910923 4.023939 3.68222 4.070276 3.3957891 4.0259395 3.7239914 3.4733706 3.693492 3.5215979 4.4690137 3.8674517 3.6434474 3.9824414 3.860289 3.5728893 4.686263 3.7367544 3.5699615 4.7605953 3.390882 3.7805805 4.1050615 3.9582438 3.782455 3.497262 3.8135824 4.4823008 3.5796857 4.486166 3.414804 3.8893824 4.7403297 3.7361746 4.6664505 3.415944 4.186938 3.793631 4.0280914 3.7471209 3.7289228 3.4980407 3.777759 4.648605 3.5230546 4.0188093 4.1870427 4.0775833
0.5785786 3.994471 3.6128998 3.3880901 4.020856 3.6793008 4.067362 3.3928027 4.022856 3.7207866 3.4705787 3.690689 3.5185409 4.4655404 3.864513 3.640338 3.9795647 3.8573537 3.570034 4.682807 3.7335925 3.5671153 4.7571726 3.3878746 3.777619 4.101966 3.95537 3.7794766 3.4942088 3.8107095 4.4788046 3.5768332 4.482664 3.4118085 3.8865166 4.736932 3.7330117 4.6630063 3.4129477 4.1838384 3.7907853 4.0251074 3.7439466 3.725699 3.4949608 3.7749329 4.6451836 3.5199919 4.0158277 4.1839385 4.074688
0.5795796 3.9915767 3.6097832 3.3851008 4.0177884 3.6763945 4.0644655 3.3898325 4.019789 3.7175965 3.4678006 3.6879 3.5155 4.462084 3.8615904 3.6372404 3.9767008 3.8544335 3.567196 4.679363 3.7304416 3.564281 4.7537665 3.3848815 3.7746677 4.098885 3.9525137 3.7765164 3.4911695 3.8078513 4.4753246 3.5739918 4.479177 3.4088273 3.8836598 4.7335534 3.7298594 4.6595764 3.409964 4.180749 3.7879548 4.022139 3.7407823 3.7224884 3.4918933 3.77212 4.6417813 3.5169454 4.0128613 4.180849 4.0718093
0.5805806 3.9886942 3.6066833 3.3821292 4.014736 3.6735044 4.0615826 3.386878 4.0167336 3.7144203 3.4650378 3.6851263 3.512473 4.45864 3.8586783 3.6341634 3.9738498 3.8515277 3.564371 4.6759377 3.7273083 3.561459 4.750373 3.3819036 3.7717352 4.095819 3.949665 3.7735662 3.4881482 3.805005 4.47186 3.5711699 4.4757085 3.40586 3.8808222 4.730187 3.7267237 4.6561623 3.4069953 4.177679 3.785139 4.0191855 3.7376366 3.719294 3.4888396 3.769322 4.638394 3.5139103 4.009908 4.1777735 4.0689397
0.5815816 3.9858289 3.6035976 3.3791733 4.0116987 3.6706285 4.058713 3.3839364 4.0136952 3.7112598 3.4622865 3.6823673 3.5094595 4.4552155 3.8557825 3.6310983 3.9710145 3.8486352 3.5615602 4.6725235 3.724187 3.5586538 4.746994 3.3789406 3.7688131 4.0927672 3.946834 3.7706318 3.4851418 3.802175 4.46841 3.5683575 4.4722543 3.4029083 3.877993 4.7268357 3.7236013 4.652763 3.4040427 4.174626 3.7823372 4.016247 3.7345028 3.7161145 3.4858017 3.7665372 4.635021 3.5108914 4.00697 4.1747155 4.066086
0.5825826 3.9829736 3.6005278 3.3762307 4.0086756 3.667767 4.055855 3.381011 4.010672 3.7081122 3.4595518 3.6796222 3.506462 4.451803 3.8528986 3.628045 3.9681945 3.845756 3.558762 4.669124 3.7210793 3.5558624 4.7436285 3.3759928 3.7659082 4.089731 3.944017 3.7677126 3.4821506 3.7993584 4.464975 3.565559 4.4688125 3.399971 3.8751817 4.723498 3.7204928 4.6493754 3.4011006 4.1715813 3.7795496 4.0133195 3.7313814 3.712947 3.4827805 3.7637663 4.631662 3.5078874 4.0040455 4.1716704 4.0632434
0.5835836 3.980132 3.5974736 3.3733048 4.0056686 3.6649165 4.0530105 3.378099 4.0076623 3.7049823 3.4568305 3.6768894 3.5034795 4.448406 3.8500314 3.6250062 3.9653826 3.8428884 3.5559807 4.6657386 3.717988 3.5530853 4.7402806 3.3730583 3.7630138 4.086709 3.9412127 3.7648044 3.4791727 3.7965555 4.4615564 3.5627751 4.465393 3.397048 3.8723807 4.7201757 3.7173986 4.6460037 3.398172 4.168555 3.776774 4.0104084 3.7282777 3.709795 3.479772 3.7610102 4.628318 3.5048966 4.001138 4.1686378 4.0604186
0.5845846 3.977303 3.59443 3.3703885 4.002672 3.6620793 4.050182 3.375204 4.0046678 3.7018647 3.454124 3.6741695 3.5005088 4.4450245 3.8471713 3.621983 3.9625869 3.8400378 3.5532103 4.662368 3.7149076 3.5503225 4.736944 3.37014 3.7601361 4.083699 3.9384184 3.761911 3.4762092 3.793765 4.458152 3.5600042 4.4619823 3.3941393 3.8695955 4.716865 3.7143178 4.6426473 3.3952632 4.1655407 3.7740135 4.0075097 3.7251863 3.7066593 3.476777 3.758264 4.6249886 3.5019188 3.9982386 4.1656227 4.0576034
0.5855856 3.9744883 3.591404 3.3674898 3.999692 3.6592612 4.0473647 3.3723202 4.001688 3.6987634 3.451427 3.671464 3.4975529 4.4416575 3.8443294 3.6189723 3.9598045 3.8371973 3.550455 4.6590137 3.711844 3.5475726 4.7336235 3.3672323 3.7572718 4.0807066 3.9356375 3.7590327 3.4732604 3.790987 4.454761 3.5572453 4.458587 3.3912416 3.8668208 4.7135677 3.7112489 4.639306 3.392366 4.1625414 3.7712636 4.004624 3.7221088 3.703539 3.4737973 3.755536 4.6216693 3.4989562 3.9953566 4.1626186 4.0548015
0.5865866 3.9716868 3.5883894 3.3646064 3.9967265 3.6564536 4.0445595 3.36945 3.9987211 3.695674 3.448752 3.6687722 3.4946089 4.4383063 3.841497 3.6159744 3.957034 3.8343706 3.5477138 4.6556716 3.7087898 3.5448341 4.730313 3.3643408 3.754418 4.0777283 3.9328732 3.7561655 3.4703255 3.7882247 4.451389 3.5544987 4.4552073 3.3883615 3.8640604 4.7102876 3.7082 4.6359773 3.3894787 4.159558 3.7685308 4.0017514 3.7190442 3.7004285 3.4708319 3.7528224 4.6183667 3.496006 3.992486 4.1596293 4.0520124
0.5875876 3.9688978 3.585391 3.3617334 3.9937744 3.6536574 4.0417686 3.3665972 3.995767 3.6926003 3.446085 3.6660938 3.4916801 4.434965 3.8386793 3.6129913 3.954276 3.8315597 3.5449862 4.652344 3.7057514 3.5421147 4.727018 3.3614645 3.7515807 4.0747614 3.93012 3.753314 3.4674034 3.7854757 4.4480247 3.5517683 4.4518423 3.3854942 3.8613129 4.7070193 3.7051592 4.6326623 3.3866081 4.156585 3.7658105 3.9988923 3.7159915 3.6973329 3.4678812 3.7501173 4.615078 3.4930716 3.9896297 4.1566544 4.049236
0.5885886 3.9661226 3.5824046 3.3588748 3.9908347 3.6508775 4.0389886 3.3637562 3.992827 3.689538 3.44343 3.6634274 3.4887643 4.4316416 3.8358731 3.6100206 3.95153 3.8287568 3.5422688 4.6490293 3.7027268 3.5394025 4.7237387 3.3586006 3.7487535 4.071809 3.9273791 3.750473 3.4644957 3.78274 4.4446793 3.549048 4.4484916 3.3826375 3.8585763 4.703764 3.7021327 4.629362 3.38375 4.153626 3.763102 3.996046 3.7129564 3.6942492 3.4649434 3.7474256 4.611802 3.490147 3.986786 4.153693 4.046472
0.5895896 3.963357 3.579431 3.3560314 3.9879103 3.64811 4.0362206 3.360927 3.9899015 3.6864886 3.4407897 3.6607752 3.4858618 4.428329 3.8330822 3.6070628 3.9487991 3.8259678 3.539568 4.6457267 3.6997151 3.536706 4.7204704 3.35575 3.745943 4.0688677 3.9246511 3.7476468 3.461604 3.7800164 4.441346 3.5463414 4.445155 3.379795 3.8558536 4.70052 3.6991181 4.6260724 3.3809042 4.1506824 3.760406 3.9932141 3.709927 3.6911826 3.4620204 3.744748 4.6085424 3.4872375 3.983954 4.150747 4.0437217
0.5905906 3.9606047 3.5764713 3.3532019 3.9849963 3.6453524 4.033468 3.3581123 3.9869905 3.6834545 3.4381638 3.6581345 3.4829712 4.425034 3.8303013 3.6041183 3.9460783 3.8231916 3.5368795 4.6424403 3.696713 3.5340242 4.7172136 3.3529162 3.7431436 4.065942 3.9219346 3.744832 3.458724 3.777307 4.4380264 3.5436482 4.441831 3.376965 3.8531418 4.697293 3.6961203 4.622801 3.3780723 4.147753 3.7577233 3.9903936 3.7069154 3.6881266 3.4591084 3.742083 4.605292 3.4843388 3.981135 4.1478095 4.04098
0.5915916 3.957871 3.5735278 3.3503842 3.982098 3.6426086 4.0307264 3.3553138 3.9840913 3.6804347 3.4355502 3.6555057 3.4800963 4.42175 3.8275323 3.6011858 3.9433699 3.8204284 3.534203 4.6391664 3.6937284 3.531352 4.713972 3.350093 3.7403555 4.0630317 3.9192324 3.7420301 3.4558558 3.774609 4.4347215 3.5409641 4.438522 3.3741503 3.8504457 4.6940765 3.6931305 4.6195416 3.375255 4.144834 3.7550516 3.987587 3.7039175 3.6850863 3.456212 3.739428 4.602058 3.4814568 3.9783301 4.14489 4.0382524
0.5925926 3.9551396 3.5705943 3.347581 3.9792123 3.6398783 4.0279946 3.3525257 3.9812036 3.6774268 3.432949 3.6528916 3.4772325 4.4184794 3.8247752 3.598268 3.9406724 3.817675 3.53154 4.6359034 3.690753 3.5286937 4.710742 3.347281 3.7375803 4.0601306 3.9165401 3.739242 3.453002 3.771923 4.4314313 3.5382953 4.435227 3.371347 3.8477592 4.6908746 3.690155 4.616291 3.372448 4.141931 3.752396 3.9847903 3.7009306 3.6820588 3.4533272 3.7367887 4.5988345 3.478582 3.975535 4.1419816 4.03554
0.5935936 3.9524283 3.567676 3.344789 3.9763412 3.6371598 4.0252748 3.349751 3.9783301 3.6744328 3.4303598 3.6502876 3.474381 4.4152255 3.82203 3.5953603 3.9379907 3.8149347 3.5288887 4.6326566 3.6877923 3.5260487 4.7075233 3.3444848 3.734818 4.057244 3.9138603 3.736466 3.450162 3.769249 4.4281545 3.535637 4.431944 3.3685565 3.8450856 4.6876845 3.6871924 4.61306 3.3696542 4.139036 3.7497468 3.9820094 3.6979594 3.679041 3.4504566 3.7341585 4.5956235 3.4757233 3.9727564 4.1390877 4.032833
0.5945946 3.9497247 3.5647674 3.342011 3.9734812 3.6344566 4.022568 3.3469882 3.97547 3.6714501 3.427784 3.647697 3.4715428 4.4119816 3.8192992 3.592464 3.935319 3.8122072 3.5262494 4.6294203 3.684843 3.5234165 4.7043247 3.341703 3.732068 4.054372 3.911192 3.7337027 3.4473333 3.7665896 4.42489 3.5329924 4.4286757 3.365778 3.842423 4.6845036 3.6842418 4.6098375 3.3668737 4.1361575 3.7471147 3.9792385 3.6949944 3.6760392 3.4475975 3.731543 4.592429 3.47288 3.969987 4.1362033 4.030142
0.5955956 3.9470344 3.5618768 3.3392467 3.970633 3.6317601 4.0198746 3.3442402 3.9726233 3.6684804 3.42522 3.6451182 3.4687161 4.408752 3.816577 3.5895815 3.9326563 3.8094907 3.5236216 4.6261992 3.6819081 3.520793 4.701129 3.338932 3.7293296 4.0515103 3.9085364 3.730949 3.444519 3.7639399 4.4216404 3.5303578 4.4254217 3.3630118 3.8397727 4.681338 3.681303 4.60663 3.3641038 4.1332903 3.7444925 3.976479 3.6920462 3.6730475 3.4447532 3.7289386 4.5892434 3.4700437 3.9672294 4.1333337 4.0274606
0.5965966 3.944354 3.5589938 3.3364935 3.9677973 3.6290803 4.0171905 3.3415022 3.9697866 3.665524 3.422667 3.6425514 3.4659004 4.405533 3.8138652 3.586711 3.9300084 3.8067846 3.521009 4.6229916 3.6789823 3.5181875 4.697951 3.336175 3.7266045 4.0486617 3.905891 3.7282104 3.441718 3.7613034 4.4184036 3.5277357 4.422179 3.3602571 3.8371353 4.678187 3.6783767 4.603434 3.3613482 4.1304364 3.7418838 3.9737315 3.689107 3.670072 3.4419184 3.7263446 4.5860715 3.4672213 3.9644856 4.1304774 4.024792
0.5975976 3.941687 3.5561252 3.3337522 3.9649744 3.626411 4.0145197 3.3387785 3.9669633 3.662578 3.420127 3.639995 3.463099 4.402331 3.8111691 3.5838528 3.927372 3.8040905 3.5184054 4.6197915 3.6760688 3.5155907 4.694786 3.333428 3.7238903 4.0458255 3.903255 3.7254796 3.4389272 3.7586794 4.415179 3.5251226 4.4189506 3.35752 3.8345056 4.6750464 3.6754608 4.60025 3.3586044 4.1275954 3.739284 3.9709988 3.6861815 3.6671057 3.4390988 3.723763 4.582912 3.4644108 3.96175 4.12763 4.0221353
0.5985986 3.9390316 3.5532699 3.3310237 3.9621663 3.623753 4.0118594 3.3360672 3.9641528 3.659647 3.4176025 3.6374521 3.46031 4.3991413 3.8084817 3.5810056 3.9247446 3.8014078 3.5158162 4.6166058 3.6731677 3.5130057 4.6916313 3.3306937 3.721188 4.0430007 3.9006362 3.722765 3.43615 3.756065 4.411969 3.5225224 4.4157352 3.3547888 3.83189 4.671916 3.6725597 4.597078 3.3558717 4.1247644 3.7366967 3.9682746 3.6832685 3.6641521 3.4362903 3.7211924 4.579766 3.4616122 3.9590306 4.124799 4.0194855
0.5995996 3.936386 3.5504265 3.3283057 3.9593678 3.6211057 4.00921 3.3333664 3.9613552 3.6567268 3.4150858 3.6349182 3.45753 4.395962 3.805808 3.5781708 3.9221292 3.798738 3.5132365 4.613434 3.6702776 3.5104327 4.688489 3.3279734 3.7184963 4.040191 3.8980231 3.7200584 3.4333858 3.7534652 4.40877 3.5199337 4.4125333 3.3520708 3.8292842 4.668801 3.66967 4.5939193 3.35315 4.121948 3.7341237 3.9655638 3.680367 3.6612144 3.433494 3.7186327 4.576632 3.4588256 3.9563203 4.1219773 4.0168524
0.6006006 3.933751 3.5475907 3.325603 3.956583 3.6184716 4.0065694 3.3306785 3.95857 3.653819 3.412581 3.632399 3.454763 4.392795 3.8031435 3.575345 3.9195237 3.7960777 3.5106697 4.610272 3.667399 3.5078697 4.685358 3.3252645 3.7158184 4.037389 3.895421 3.7173648 3.4306316 3.7508726 4.405583 3.517356 4.409342 3.3493638 3.8266888 4.6656947 3.6667933 4.5907717 3.3504415 4.1191444 3.7315598 3.9628625 3.6774726 3.6582823 3.4307103 3.7160878 4.57351 3.4560509 3.9536228 4.1191683 4.0142264
0.6016016 3.93113 3.5447726 3.3229122 3.9538088 3.615847 4.003943 3.3280048 3.955793 3.6509233 3.410088 3.629889 3.4520092 4.3896422 3.800488 3.572534 3.9169297 3.7934303 3.5081134 4.607124 3.6645327 3.505319 4.6822376 3.3225675 3.713151 4.034601 3.8928323 3.714682 3.4278922 3.7482939 4.402409 3.514789 4.4061623 3.3466702 3.8241067 4.6626005 3.6639237 4.587639 3.347745 4.1163497 3.7290053 3.960176 3.6745958 3.6553636 3.4279385 3.71355 4.5703993 3.453288 3.9509358 4.1163726 4.0116105
0.6026026 3.9285188 3.5419626 3.320231 3.951046 3.6132355 4.001325 3.3253398 3.9530296 3.6480393 3.4076042 3.6273894 3.4492655 4.3864994 3.7978458 3.5697317 3.9143486 3.790791 3.50557 4.6039863 3.6616793 3.5027814 4.6791315 3.3198829 3.710495 4.031829 3.890256 3.7120118 3.425161 3.745729 4.399247 3.5122352 4.402996 3.3439898 3.8215337 4.65952 3.661066 4.5845127 3.3450584 4.1135683 3.7264633 3.9574971 3.6717286 3.6524582 3.42518 3.7110252 4.5673 3.4505353 3.9482622 4.1135864 4.009008
0.6036036 3.9259171 3.5391645 3.317562 3.948296 3.6106353 3.9987187 3.3226876 3.9502783 3.6451654 3.4051347 3.6249032 3.4465313 4.383371 3.7952132 3.5669441 3.9117746 3.7881618 3.5030355 4.6008606 3.6588364 3.5002542 4.6760335 3.3172097 3.707849 4.0290627 3.887689 3.70935 3.4224434 3.7431712 4.3961005 3.5096898 4.399845 3.3413162 3.8189712 4.656449 3.6582227 4.5814037 3.3423843 4.110799 3.7239313 3.954832 3.6688714 3.6495652 3.4224296 3.70851 4.5642123 3.4477944 3.9455953 4.110812 4.0064125
0.6046046 3.9233265 3.5363808 3.3149047 3.945557 3.6080427 3.9961247 3.3200464 3.9475384 3.642305 3.4026775 3.622426 3.4438124 4.380253 3.7925925 3.5641627 3.909214 3.7855444 3.500513 4.597747 3.6560006 3.4977345 4.6729503 3.314546 3.705212 4.026312 3.8851304 3.7067018 3.4197383 3.7406268 4.3929605 3.5071535 4.3967032 3.338655 3.8164206 4.653386 3.6553884 4.5783043 3.3397212 4.108039 3.7214108 3.9521747 3.666026 3.6466808 3.4196944 3.7060075 4.5611353 3.445063 3.9429421 4.10805 4.0038304
0.6056056 3.9207478 3.533607 3.3122582 3.9428277 3.605464 3.9935398 3.3174176 3.9448085 3.6394534 3.400226 3.6199584 3.4411001 4.3771477 3.7899833 3.5613933 3.9066625 3.7829385 3.498001 4.594647 3.6531773 3.4952312 4.669876 3.3118978 3.7025886 4.0235677 3.8825817 3.7040625 3.4170427 3.738089 4.3898363 3.504632 4.3935747 3.3360066 3.8138795 4.650344 3.652564 4.5752144 3.3370705 4.1052923 3.718903 3.9495296 3.6631918 3.6438112 3.4169679 3.7035146 4.5580726 3.4423456 3.9402976 4.1053 4.0012608
0.6066066 3.9181767 3.5308442 3.3096237 3.940112 3.6028962 3.9909625 3.3147979 3.9420924 3.6366138 3.39779 3.617505 3.4384017 4.374052 3.7873802 3.5586367 3.9041204 3.7803426 3.495501 4.591556 3.6503682 3.492735 4.666814 3.3092551 3.699977 4.020837 3.8800445 3.7014356 3.4143577 3.7355652 4.386724 3.5021167 4.390458 3.3333693 3.811347 4.6473055 3.649754 4.572138 3.3344274 4.102554 3.716405 3.9468966 3.660369 3.6409512 3.4142542 3.7010317 4.5550175 3.4396372 3.9376664 4.10256 3.998695
0.6076076 3.9156175 3.528091 3.3069992 3.937406 3.6003385 3.9883966 3.312193 3.9393868 3.633788 3.3953633 3.6150565 3.4357133 4.37097 3.7847905 3.5558915 3.9015918 3.7777562 3.493009 4.588476 3.6475658 3.490253 4.663763 3.3066273 3.6973753 4.0181174 3.8775172 3.6988182 3.4116893 3.7330523 4.383622 3.4996152 4.387352 3.3307414 3.8088288 4.644278 3.6469512 4.569073 3.3317947 4.099829 3.7139144 3.944272 3.6575556 3.638102 3.4115486 3.6985583 4.5519753 3.4369402 3.9350433 4.099833 3.9961414
0.6086086 3.9130683 3.5253515 3.304388 3.9347115 3.5977898 3.9858432 3.309595 3.9366903 3.6309695 3.3929477 3.6126227 3.433033 4.3678956 3.7822094 3.5531526 3.8990712 3.7751794 3.490531 4.585406 3.6447773 3.4877772 4.660724 3.3040104 3.6947813 4.015411 3.875 3.6962109 3.4090261 3.7305484 4.380533 3.497119 4.384259 3.3281236 3.8063183 4.641266 3.644158 4.56602 3.329176 4.097116 3.7114372 3.9416585 3.6547523 3.6352625 3.4088573 3.6960983 4.5489435 3.4342532 3.932435 4.0971146 3.993599
0.6096096 3.910531 3.5226207 3.3017855 3.9320278 3.595254 3.9833012 3.3070107 3.9340048 3.6281652 3.390541 3.6101995 3.430365 4.3648357 3.7796383 3.550428 3.8965583 3.7726135 3.4880624 4.582349 3.6419969 3.485314 4.6576934 3.3014035 3.6921988 4.0127134 3.8724942 3.6936135 3.4063764 3.7280555 4.3774533 3.494637 4.381179 3.3255177 3.8038158 4.6382585 3.6413789 4.5629754 3.3265672 4.0944133 3.7089677 3.9390554 3.651959 3.6324372 3.4061742 3.6936455 4.5459247 3.4315777 3.9298325 4.094407 3.991066
0.6106106 3.9080005 3.5199018 3.2991939 3.929357 3.5927272 3.9807625 3.3044353 3.931332 3.625371 3.3881445 3.6077828 3.427709 4.361791 3.7770777 3.547711 3.8940582 3.7700572 3.4856033 4.5793047 3.639225 3.482861 4.654675 3.29881 3.68963 4.010027 3.869996 3.6910276 3.4037342 3.725572 4.3743887 3.492165 4.378106 3.3229232 3.8013263 4.635265 3.638608 4.559943 3.3239675 4.0917206 3.70651 3.9364643 3.649178 3.6296186 3.4035053 3.6912017 4.5429134 3.4289122 3.9272437 4.091712 3.9885435
0.6116116 3.9054813 3.5171938 3.2966137 3.9266925 3.590208 3.9782376 3.3018699 3.928669 3.6225867 3.3857598 3.6053777 3.4250627 4.3587546 3.774528 3.545004 3.8915658 3.767509 3.4831562 4.576267 3.6364675 3.4804182 4.6516685 3.296224 3.687066 4.007351 3.8675113 3.6884499 3.4011059 3.7231016 4.371332 3.4897008 4.3750443 3.3203397 3.7988443 4.6322837 3.6358476 4.5569234 3.3213773 4.089038 3.7040596 3.9338822 3.6464033 3.626813 3.4008465 3.6887703 4.5399184 3.4262552 3.9246612 4.089026 3.9860287
0.6126126 3.9029727 3.5144958 3.2940445 3.9240398 3.5877032 3.9757214 3.2993178 3.9260154 3.619813 3.3833842 3.602984 3.4224262 4.355727 3.7719855 3.5423074 3.8890839 3.7649722 3.4807181 4.573241 3.6337166 3.4779863 4.6486716 3.2936502 3.6845136 4.004687 3.8650317 3.685883 3.398488 3.7206388 4.3682876 3.487247 4.3719974 3.317762 3.7963743 4.62931 3.6330981 4.5539126 3.3188004 4.086366 3.701623 3.9313083 3.6436434 3.6240144 3.3981953 3.686348 4.536929 3.4236107 3.9220886 4.086351 3.9835234
0.6136136 3.9004717 3.511807 3.291482 3.921399 3.585205 3.9732137 3.296773 3.9233723 3.6170492 3.3810196 3.6005988 3.4197998 4.3527093 3.7694526 3.5396223 3.8866105 3.7624454 3.4782877 4.570227 3.630978 3.475562 4.6456857 3.2910872 3.6819715 4.0020313 3.8625622 3.6833277 3.3958807 3.7181835 4.3652525 3.4848018 4.3689575 3.315198 3.7939105 4.6263466 3.6303573 4.550911 3.3162317 4.0837054 3.699193 3.9287448 3.640892 3.6212292 3.3955574 3.6839347 4.533952 3.4209743 3.919529 4.0836854 3.98103
0.6146146 3.8979793 3.509129 3.2889338 3.918768 3.582718 3.9707174 3.2942424 3.9207416 3.6142945 3.378664 3.5982227 3.4171834 4.349708 3.7669306 3.5369458 3.8841467 3.7599258 3.4758692 4.567223 3.6282496 3.4731512 4.6427073 3.2885342 3.67944 3.9993873 3.8601031 3.6807814 3.3932824 3.7157416 4.3622327 3.482366 4.365933 3.3126416 3.7914577 4.6233945 3.6276255 4.5479193 3.3136716 4.0810537 3.696774 3.9261928 3.6381507 3.6184554 3.3929281 3.6815324 4.5309863 3.4183493 3.9169774 4.081029 3.9785419
0.6156156 3.8955007 3.5064611 3.2863941 3.9161468 3.5802388 3.9682283 3.2917204 3.91812 3.6115518 3.3763165 3.5958552 3.4145756 4.3467145 3.7644167 3.5342784 3.8816924 3.7574182 3.4734612 4.5642295 3.6255298 3.4707446 4.6397405 3.2859893 3.6769166 3.9967513 3.8576531 3.6782446 3.390696 3.7133079 4.3592186 3.4799418 4.362917 3.3100963 3.7890148 4.6204543 3.624906 4.544943 3.3111243 4.0784116 3.694364 3.923647 3.635418 3.6156902 3.3903103 3.6791382 4.5280285 3.4157343 3.9144368 4.078386 3.976067
0.6166166 3.8930283 3.5038037 3.283865 3.9135346 3.5777712 3.9657502 3.2892065 3.9155078 3.608818 3.3739815 3.5934992 3.4119797 4.3437295 3.7619128 3.53162 3.8792481 3.7549176 3.4710598 4.561246 3.6228204 3.4683504 4.6367855 3.2834563 3.6744065 3.9941263 3.8552127 3.6757154 3.3881183 3.7108855 4.3562183 3.4775243 4.359913 3.307561 3.7865834 4.6175194 3.6221962 4.5419726 3.3085856 4.075782 3.6919632 3.921114 3.6326962 3.612935 3.387702 3.6767526 4.5250797 3.4131289 3.9119062 4.0757537 3.9736009
0.6176176 3.890564 3.5011563 3.281345 3.9109344 3.5753136 3.9632807 3.2867026 3.9129043 3.6060963 3.3716516 3.5911527 3.4093895 4.340758 3.759419 3.5289736 3.8768125 3.7524276 3.468669 4.5582733 3.6201186 3.4659681 4.633836 3.2809324 3.6718998 3.9915133 3.8527827 3.6731982 3.385551 3.7084684 4.3532276 3.4751182 4.3569174 3.3050332 3.7841573 4.614598 3.619492 4.5390143 3.306055 4.073161 3.6895723 3.9185905 3.6299825 3.6101904 3.3851047 3.674378 4.5221434 3.4105315 3.9093828 4.0731306 3.97114
0.6186186 3.8881116 3.4985185 3.2788358 3.9083428 3.572863 3.9608212 3.2842116 3.9103122 3.6033816 3.3693337 3.5888119 3.4068103 4.337794 3.7569318 3.5263362 3.8743849 3.7499466 3.4662886 4.55531 3.617426 3.4635916 4.6309 3.2784185 3.669407 3.9889064 3.8503594 3.6706882 3.3829932 3.7060637 4.350245 3.4727192 4.3539333 3.3025184 3.781742 4.6116843 3.6168003 4.536067 3.303535 4.070549 3.6871905 3.9160743 3.6272788 3.6074533 3.3825145 3.6720138 4.5192165 3.4079442 3.9068675 4.070514 3.9686913
0.6196196 3.8856688 3.4958901 3.2763357 3.9057608 3.5704222 3.9583688 3.2817245 3.9077287 3.600679 3.3670268 3.5864854 3.4042444 4.3348413 3.7544522 3.5237088 3.8719673 3.7474742 3.4639168 4.552356 3.6147447 3.4612274 4.6279716 3.2759147 3.6669216 3.9863129 3.8479438 3.6681886 3.3804436 3.7036667 4.347275 3.4703293 4.3509593 3.3000107 3.779334 4.6087813 3.6141167 4.533126 3.3010254 4.067948 3.6848187 3.913571 3.6245832 3.6047268 3.3799376 3.6696548 4.516297 3.405366 3.904366 4.06791 3.9662514
0.6206206 3.8832297 3.4932704 3.2738433 3.9031878 3.5679903 3.9559245 3.2792535 3.9051566 3.5979834 3.3647275 3.5841656 3.4016848 4.3318987 3.7519855 3.5210872 3.8695574 3.7450085 3.461556 4.5494127 3.612073 3.458868 4.625055 3.2734203 3.664445 3.983727 3.8455386 3.665697 3.3779044 3.7012777 4.3443155 3.4679484 4.347994 3.2975116 3.7769341 4.605889 3.6114426 4.530195 3.298524 4.065355 3.6824532 3.9110727 3.6218991 3.6020093 3.377368 3.667307 4.5133934 3.4027987 3.9018698 4.065315 3.9638171
0.6216216 3.8808022 3.4906616 3.2713623 3.9006252 3.565569 3.9534893 3.2767882 3.9025936 3.5953002 3.3624377 3.5818534 3.3991337 4.328966 3.7495255 3.5184755 3.8671565 3.7425542 3.4592004 4.546479 3.609407 3.456522 4.622148 3.270935 3.6619787 3.9811492 3.8431401 3.6632175 3.3753767 3.6989026 4.341365 3.4655752 4.345041 3.2950234 3.7745452 4.6030054 3.608778 4.527278 3.2960305 4.0627728 3.6800976 3.9085846 3.6192222 3.5993037 3.374807 3.6649652 4.5104947 3.4002376 3.899384 4.0627294 3.961392
0.6226226 3.8783846 3.4880633 3.2688913 3.8980737 3.5631557 3.951064 3.2743344 3.9000387 3.5926242 3.360156 3.5795484 3.3965926 4.326043 3.747075 3.515872 3.8647647 3.7401066 3.4568577 4.5435524 3.6067529 3.4541845 4.619247 3.2684622 3.6595197 3.9785829 3.8407526 3.6607437 3.3728552 3.6965318 4.338427 3.4632115 4.342098 3.2925458 3.772163 4.6001306 3.606122 4.5243654 3.2935486 4.0601983 3.677752 3.9061055 3.6165562 3.5966063 3.3722563 3.6626358 4.5076065 3.3976889 3.8969073 4.060152 3.9589772
0.6236236 3.8759737 3.4854708 3.266428 3.8955293 3.5607524 3.948647 3.2718897 3.8974934 3.5899582 3.357885 3.5772557 3.394063 4.3231297 3.7446322 3.51328 3.86238 3.737668 3.4545202 4.5406394 3.604107 3.4518542 4.6163597 3.2659955 3.6570702 3.976026 3.8383718 3.658279 3.3703465 3.6941724 4.3354974 3.4608574 4.3391643 3.2900743 3.7697892 4.5972657 3.6034765 4.521467 3.2910733 4.0576363 3.675414 3.903635 3.6138964 3.593915 3.3697138 3.6603136 4.5047274 3.3951464 3.8944373 4.0575843 3.9565697
0.6246246 3.8735743 3.4828906 3.2639751 3.892994 3.5583544 3.9462385 3.2694516 3.894957 3.5873013 3.355618 3.5749693 3.3915386 4.320227 3.7421956 3.510695 3.8600035 3.735238 3.4521933 4.5377345 3.6014686 3.4495316 4.613478 3.2635388 3.6546302 3.9734793 3.836 3.6558213 3.3678432 3.6918173 4.332576 3.4585123 4.3362403 3.287613 3.767425 4.5944076 3.6008368 4.518575 3.288609 4.0550795 3.6730828 3.901173 3.6112475 3.5912328 3.3671818 3.6580005 4.5018587 3.3926153 3.8919811 4.0550284 3.9541688
0.6256256 3.871179 3.4803176 3.2615294 3.8904681 3.555965 3.9438362 3.267023 3.8924303 3.584651 3.3533669 3.5726943 3.3890224 4.3173313 3.7397695 3.5081177 3.857635 3.7328153 3.4498763 4.534837 3.5988407 3.447217 4.6106052 3.2610903 3.652196 3.9709382 3.8336353 3.6533751 3.365353 3.689477 4.329664 3.4561734 4.333327 3.28516 3.765068 4.591562 3.598208 4.515693 3.2861514 4.0525346 3.6707625 3.898724 3.6086063 3.588563 3.3646598 3.6556935 4.498998 3.3900914 3.8895283 4.052479 3.9517775
0.6266266 3.868793 3.4777555 3.2590952 3.88795 3.553587 3.9414425 3.2646031 3.8899112 3.5820127 3.3511186 3.570424 3.386517 4.314448 3.7373543 3.5055504 3.8552756 3.7304025 3.4475656 4.531949 3.596221 3.4449153 4.6077456 3.2586498 3.6497712 3.9684095 3.8312778 3.6509376 3.3628697 3.6871386 4.3267655 3.4538426 4.33042 3.2827163 3.7627206 4.5887218 3.5955849 4.5128226 3.2837029 4.049998 3.6684484 3.8962765 3.6059737 3.5859013 3.3621454 3.6533976 4.496148 3.3875756 3.887086 4.0499396 3.9493947
0.6276276 3.8664184 3.4752007 3.2566667 3.8854442 3.5512147 3.9390564 3.2621942 3.8874059 3.5793839 3.3488808 3.5681634 3.384018 4.3115716 3.7349439 3.5029888 3.8529248 3.7279959 3.445263 4.5290704 3.5936103 3.4426165 4.6048903 3.2562203 3.647356 3.965887 3.828929 3.6485057 3.360396 3.684815 4.323875 3.451521 4.3275256 3.2802792 3.7603784 4.5858936 3.5929728 4.5099587 3.2812643 4.047468 3.6661434 3.8938417 3.6033506 3.583249 3.359642 3.6511068 4.493304 3.3850694 3.8846521 4.0474105 3.9470196
0.6286286 3.864049 3.4726534 3.254249 3.8829436 3.5488544 3.9366803 3.2597942 3.884903 3.5767584 3.3466496 3.5659113 3.3815293 4.308708 3.7325406 3.5004387 3.8505807 3.7255983 3.4429703 4.5262027 3.5910058 3.4403305 4.602047 3.2538004 3.644949 3.9633741 3.8265905 3.646082 3.3579292 3.682495 4.3209925 3.449205 4.3246408 3.2778525 3.7580462 4.583071 3.5903673 4.507102 3.2788348 4.04495 3.663848 3.8914142 3.6007361 3.580604 3.3571439 3.6488252 4.4904723 3.3825712 3.882227 4.0448866 3.9446516
0.6296296 3.8616881 3.470118 3.2518392 3.880455 3.5465007 3.93431 3.2574 3.882411 3.5741487 3.344429 3.5636668 3.3790474 4.305852 3.7301455 3.4978943 3.8482442 3.723209 3.4406853 4.5233445 3.5884094 3.4380517 4.599213 3.2513866 3.642549 3.9608698 3.8242583 3.6436667 3.355472 3.680184 4.3181205 3.4468994 4.321764 3.275435 3.7557225 4.580261 3.5877733 4.504256 3.276411 4.042437 3.6615586 3.8889928 3.598127 3.57797 3.3546557 3.646554 4.4876466 3.3800802 3.8798075 4.042372 3.9422922
0.6306306 3.8593354 3.4675875 3.2494378 3.8779721 3.5441537 3.9319496 3.2550159 3.8799276 3.5715432 3.3422132 3.561431 3.3765764 4.3030043 3.7277594 3.4953594 3.8459167 3.7208266 3.438407 4.5204926 3.585822 3.4357805 4.5963855 3.248982 3.6401563 3.958376 3.8219318 3.6412635 3.3530235 3.6778798 4.3152547 3.4446006 4.3188963 3.2730236 3.7534041 4.577456 3.5851831 4.501421 3.2739964 4.039936 3.6592765 3.8865814 3.5955286 3.5753407 3.3521767 3.6442866 4.48483 3.3775983 3.8773975 4.039866 3.939938
0.6316316 3.8569884 3.4650664 3.247044 3.8754978 3.5418139 3.9295926 3.2526398 3.8774529 3.5689454 3.3400092 3.5592003 3.3741126 4.3001637 3.7253819 3.492834 3.8435965 3.7184548 3.4361377 4.517649 3.5832434 3.433516 4.593567 3.2465858 3.637774 3.9558892 3.819615 3.638865 3.350583 3.6755862 4.312401 3.442309 4.31604 3.2706218 3.7510943 4.5746617 3.5826044 4.49859 3.2715907 4.0374436 3.6570053 3.8841796 3.592938 3.572722 3.3497047 3.6420279 4.4820232 3.375124 3.8749971 4.037371 3.9375944
0.6326326 3.85465 3.4625545 3.244659 3.8730292 3.539485 3.927249 3.2502732 3.8749857 3.5663595 3.33781 3.5569792 3.371657 4.297335 3.723009 3.4903135 3.8412824 3.7160835 3.4338756 4.5148153 3.5806708 3.4312592 4.5907545 3.2441988 3.635396 3.9534092 3.8173084 3.6364727 3.3481503 3.6733003 4.309557 3.4400263 4.313191 3.2682257 3.7487946 4.5718775 3.5800323 4.495772 3.2691941 4.0349584 3.6547399 3.881784 3.590354 3.5701113 3.3472424 3.6397777 4.4792247 3.3726583 3.8726034 4.0348825 3.935256
0.6336336 3.8523211 3.4600477 3.2422843 3.8705745 3.5371594 3.924909 3.2479138 3.8725276 3.5637798 3.3356204 3.5547647 3.369206 4.294514 3.7206473 3.4878025 3.8389764 3.7137256 3.4316225 4.5119886 3.5781074 3.4290123 4.587955 3.2418199 3.6330285 3.9509387 3.8150053 3.6340923 3.345727 3.67102 4.30672 3.4377503 4.310351 3.2658396 3.7464995 4.5690975 3.5774665 4.492961 3.2668037 4.032482 3.652481 3.879395 3.587779 3.5675073 3.3447866 3.6375356 4.4764333 3.3702002 3.8702188 4.0324006 3.9329257
0.6346346 3.8499966 3.457552 3.239913 3.868125 3.5348473 3.922577 3.2455611 3.8700767 3.5612073 3.3334365 3.5525584 3.366766 4.2916985 3.7182899 3.4852996 3.8366776 3.7113729 3.429377 4.509175 3.5755525 3.4267688 4.58516 3.239449 3.6306686 3.9484782 3.8127093 3.6317163 3.3433094 3.6687493 4.30389 3.4354806 4.3075175 3.2634625 3.7442117 4.5663266 3.574912 4.490157 3.264422 4.0300136 3.6502295 3.877017 3.5852118 3.5649123 3.34234 3.6353016 4.4736524 3.3677506 3.8678398 4.0299315 3.9306035
0.6356356 3.8476815 3.4550657 3.2375536 3.865683 3.5325365 3.9202504 3.2432194 3.8676338 3.5586443 3.3312626 3.5503607 3.3643346 4.288899 3.7159405 3.4828029 3.8343859 3.7090282 3.4271393 4.506363 3.5730042 3.4245377 4.5823736 3.237084 3.628316 3.946024 3.8104205 3.6293488 3.3409023 3.6664844 4.301071 3.43322 4.304694 3.2610898 3.7419338 4.563562 3.5723615 4.487364 3.2620468 4.027549 3.6479878 3.8746424 3.5826526 3.5623264 3.3399029 3.6330748 4.4708776 3.3653097 3.8654666 4.0274653 3.9282885
0.6366366 3.8453717 3.4525838 3.2352 3.8632507 3.5302372 3.9179344 3.2408834 3.8651977 3.556089 3.3290963 3.5481691 3.361908 4.286102 3.7135983 3.4803123 3.8321037 3.7066936 3.4249058 4.5035634 3.5704646 3.4223118 4.579598 3.2347288 3.625969 3.9435778 3.8081412 3.626989 3.3385024 3.664228 4.2982597 3.4309654 4.3018813 3.258728 3.7396607 4.56081 3.5698204 4.484579 3.2596798 4.025094 3.6457515 3.8722768 3.5800986 3.5597486 3.337472 3.6308537 4.468113 3.362873 3.8631063 4.025009 3.9259791
0.6376376 3.8430724 3.4501114 3.2328553 3.8608246 3.5279446 3.9156256 3.2385545 3.8627744 3.5535388 3.3269343 3.5459843 3.3594913 4.2833147 3.7112632 3.477829 3.8298259 3.70436 3.4226828 4.500771 3.5679297 3.420095 4.5768304 3.2323813 3.6236315 3.9411411 3.805869 3.6246371 3.3361115 3.6619778 4.2954593 3.428719 4.2990756 3.256372 3.7373934 4.558063 3.5672874 4.4818 3.2573195 4.0226507 3.6435223 3.8699198 3.5775533 3.5571756 3.3350482 3.6286383 4.4653587 3.360448 3.8607497 4.0225606 3.9236774
0.6386386 3.8407779 3.4476461 3.230517 3.858407 3.5256596 3.9133205 3.2362356 3.860355 3.551 3.3247814 3.5438085 3.3570795 4.2805343 3.7089357 3.4753575 3.8275547 3.7020369 3.420467 4.497987 3.5654058 3.4178858 4.5740657 3.230042 3.6213007 3.9387078 3.8036003 3.6222916 3.3337264 3.6597357 4.2926645 3.4264803 4.296279 3.2540245 3.7351356 4.5553255 3.5647607 4.4790297 3.2549677 4.020212 3.6413016 3.8675694 3.5750155 3.5546098 3.3326325 3.6264343 4.462604 3.3580284 3.8584018 4.0201225 3.9213815
0.6396396 3.838492 3.44519 3.2281876 3.855997 3.5233808 3.9110265 3.2339225 3.8579412 3.5484672 3.3226366 3.5416393 3.354679 4.277764 3.7066154 3.4728894 3.8252916 3.6997194 3.4182563 4.49521 3.5628853 3.41568 4.5713134 3.2277098 3.6189766 3.9362845 3.8013425 3.6199503 3.3313484 3.6575007 4.2898817 3.4242463 4.2934895 3.2516828 3.732883 4.552594 3.562242 4.476269 3.252624 4.017783 3.6390858 3.8652272 3.5724845 3.552055 3.3302274 3.6242328 4.459863 3.3556147 3.8560615 4.0176883 3.9190922
0.6406406 3.8362112 3.442739 3.2258635 3.8535938 3.5211096 3.9087377 3.231618 3.8555388 3.5459409 3.3204975 3.539474 3.352283 4.275001 3.7043014 3.470429 3.8230329 3.6974087 3.4160557 4.49244 3.5603762 3.4134836 4.5685687 3.2253857 3.6166592 3.9338698 3.799086 3.6176195 3.32898 3.6552725 4.2871013 3.4220204 4.290708 3.2493496 3.7306395 4.549871 3.5597286 4.4735146 3.2502856 4.01536 3.636878 3.8628917 3.5699635 3.5495057 3.327829 3.6220403 4.45713 3.3532104 3.8537264 4.015265 3.9168134
0.6416416 3.8339367 3.4402976 3.2235503 3.8511987 3.5188441 3.9064546 3.2293224 3.8531442 3.5434246 3.318367 3.5373178 3.3498926 4.272248 3.7019944 3.467977 3.8207836 3.695107 3.4138598 4.4896812 3.5578709 3.4112926 4.565829 3.2230668 3.614349 3.9314618 3.7968411 3.615295 3.3266182 3.6530533 4.2843323 3.4198008 4.287935 3.2470236 3.7284012 4.5471563 3.5572252 4.470768 3.2479563 4.0129437 3.634677 3.8605618 3.5674477 3.5469666 3.3254356 3.6198573 4.4544053 3.3508124 3.8514004 4.0128455 3.914538
0.6426426 3.8316703 3.4378605 3.2212424 3.8488107 3.5165887 3.9041762 3.2270317 3.8507547 3.540914 3.3162413 3.5351677 3.3475127 4.2695003 3.6996927 3.4655294 3.818542 3.6928105 3.4116712 4.486927 3.5553722 3.4091105 4.563102 3.220757 3.6120467 3.9290638 3.7946024 3.6129794 3.3242636 3.6508403 4.281572 3.4175882 4.285171 3.2447038 3.72617 4.544448 3.5547252 4.468032 3.2456355 4.0105376 3.632485 3.8582406 3.5649376 3.5444307 3.323051 3.6176777 4.451685 3.348422 3.8490815 4.0104375 3.9122672
0.6436436 3.829412 3.4354339 3.2189412 3.8464298 3.514338 3.901908 3.22475 3.8483725 3.5384107 3.3141227 3.5330262 3.3451362 4.2667623 3.6973982 3.4630904 3.8163033 3.6905217 3.409492 4.484181 3.5528827 3.4069362 4.560376 3.2184553 3.6097498 3.926671 3.792369 3.6106687 3.3219175 3.648632 4.2788196 3.415381 4.2824135 3.2423944 3.7239437 4.541748 3.5522366 4.4652996 3.243319 4.008135 3.6302986 3.8559256 3.5624375 3.5419064 3.3206735 3.6155033 4.448976 3.346037 3.846767 4.008036 3.9100065
0.6446446 3.827158 3.433013 3.2166486 3.8440576 3.512092 3.8996453 3.2224731 3.8459983 3.535914 3.3120108 3.5308895 3.3427687 4.2640295 3.6951118 3.460661 3.8140726 3.6882381 3.4073157 4.481445 3.5503979 3.4047651 4.55766 3.2161603 3.6074595 3.924284 3.7901397 3.6083655 3.3195763 3.6464314 4.276072 3.4131823 4.279668 3.2400875 3.721725 4.539056 3.5497527 4.462577 3.2410116 4.005745 3.6281157 3.853619 3.5599418 3.5393834 3.3183002 3.613338 4.4462705 3.3436608 3.844461 4.005636 3.9077516
0.6456456 3.8249097 3.4305992 3.2143617 3.8416924 3.5098534 3.897388 3.2202044 3.8436313 3.5334258 3.3099065 3.5287585 3.3404078 4.2613077 3.6928306 3.4582334 3.8118496 3.6859593 3.4051495 4.478715 3.5479212 3.4026055 4.5549526 3.2138715 3.6051755 3.9219065 3.787921 3.6060677 3.3172426 3.64424 4.2733345 3.4109917 4.2769237 3.2377887 3.719514 4.5363693 3.5472736 4.459859 3.2387094 4.0033603 3.6259432 3.8513165 3.557455 3.53687 3.315938 3.6111798 4.4435735 3.341291 3.8421612 4.0032496 3.9054995
0.6466466 3.822669 3.4281921 3.2120814 3.8393354 3.5076246 3.8951378 3.2179437 3.8412714 3.5309439 3.307807 3.5266356 3.3380551 4.2585926 3.6905546 3.4558144 3.8096323 3.683689 3.4029875 4.47599 3.545453 3.4004483 4.552253 3.2115898 3.6029015 3.9195356 3.785706 3.6037765 3.3149166 3.6420512 4.270605 3.4088035 4.274193 3.2354956 3.7173057 4.5336924 3.544804 4.4571533 3.2364135 4.0009785 3.623774 3.849022 3.5549722 3.5343657 3.3135815 3.6090274 4.440887 3.3389297 3.8398695 4.000869 3.9032588
0.6476476 3.820435 3.4257927 3.2098093 3.8369799 3.5054011 3.8928938 3.2156868 3.8389173 3.52847 3.305717 3.5245185 3.3357086 4.2558823 3.6882863 3.453402 3.8074212 3.6814256 3.4008312 4.473274 3.5429888 3.3982997 4.5495586 3.2093153 3.6006308 3.9171715 3.7834978 3.6014948 3.3125978 3.6398716 4.2678814 3.4066224 4.2714667 3.233213 3.715107 4.531019 3.5423408 4.4544525 3.2341247 3.9986076 3.6216135 3.846734 3.5524979 3.531867 3.3112311 3.6068807 4.4382076 3.3365736 3.8375845 3.9984941 3.901019
0.6486486 3.8182077 3.423399 3.207542 3.8346357 3.503182 3.8906555 3.2134404 3.8365717 3.526001 3.3036313 3.522409 3.3333669 4.2531834 3.686026 3.450996 3.8052154 3.6791668 3.398684 4.4705667 3.5405302 3.3961573 4.5468707 3.2070484 3.5983667 3.9148135 3.781299 3.5992155 3.3102841 3.6376958 4.265169 3.4044461 4.268748 3.2309346 3.712915 4.5283556 3.5398817 4.4517584 3.2318416 3.996242 3.6194582 3.8444524 3.5500288 3.5293722 3.3088903 3.6047401 4.4355307 3.3342214 3.8353043 3.9961271 3.8987904
0.6496496 3.8159876 3.4210134 3.2052832 3.8322988 3.5009704 3.8884258 3.2111993 3.8342323 3.52354 3.3015509 3.5203042 3.3310332 4.2504864 3.6837683 3.4485955 3.8030148 3.6769142 3.3965425 4.467864 3.5380788 3.3940196 4.544192 3.2047877 3.596109 3.9124646 3.7790995 3.5969443 3.3079796 3.6355286 4.2624617 3.4022775 4.2660365 3.2286625 3.7107258 4.5256968 3.5374303 4.4490705 3.2295675 3.993884 3.6173096 3.842177 3.5475674 3.5268888 3.3065538 3.6026063 4.4328647 3.3318787 3.8330293 3.9937687 3.896565
0.6506507 3.8137722 3.418635 3.2030306 3.829966 3.4987655 3.886199 3.2089643 3.8318982 3.5210853 3.299479 3.5182056 3.3287067 4.2478027 3.681519 3.4462013 3.8008218 3.6746707 3.394404 4.4651685 3.5356364 3.3918886 4.5415173 3.2025332 3.5938568 3.910119 3.7769094 3.5946784 3.3056812 3.6333675 4.2597604 3.400117 4.263333 3.2263966 3.7085447 4.5230465 3.5349846 4.446394 3.2272978 3.9915318 3.6151667 3.8399072 3.5451112 3.5244102 3.304223 3.6004786 4.430203 3.3295412 3.8307638 3.9914126 3.8943453
0.6516517 3.8115635 3.4162602 3.2007823 3.827639 3.4965663 3.8839793 3.2067356 3.8295708 3.5186377 3.2974105 3.5161138 3.326384 4.245124 3.679275 3.4438133 3.7986326 3.6724286 3.3922763 4.4624805 3.5331984 3.3897638 4.5388503 3.200285 3.5916123 3.9077826 3.7747269 3.5924182 3.3033876 3.6312103 4.2570677 3.3979602 4.2606378 3.2241387 3.7063699 4.520402 3.532547 4.443721 3.2250357 3.9891863 3.6130304 3.8376465 3.5426617 3.5219374 3.3019028 3.5983543 4.42755 3.3272104 3.8285031 3.989067 3.8921332
0.6526527 3.8093576 3.4138937 3.198544 3.825323 3.494372 3.881765 3.2045155 3.8272514 3.5161948 3.295352 3.514028 3.3240695 4.24245 3.6770372 3.441433 3.796451 3.6701956 3.3901515 4.4598 3.5307655 3.3876457 4.5361896 3.1980433 3.5893712 3.9054499 3.7725472 3.5901651 3.3011012 3.6290603 4.254381 3.3958097 4.2579484 3.2218862 3.7042007 4.517765 3.5301151 4.441054 3.2227783 3.9868498 3.6109 3.8353891 3.5402174 3.5194716 3.2995844 3.596239 4.4249015 3.3248868 3.82625 3.9867263 3.889924
0.6536537 3.8071604 3.4115334 3.1963105 3.8230104 3.4921837 3.8795567 3.2022982 3.8249378 3.5137606 3.2932963 3.5119462 3.3217597 4.239785 3.6748052 3.4390569 3.7942762 3.6679668 3.3880353 4.4571285 3.5283418 3.3855338 4.53354 3.195809 3.5871396 3.9031262 3.7703743 3.5879183 3.298822 3.6269174 4.251704 3.3936653 4.2552657 3.2196407 3.7020369 4.515136 3.5276875 4.4383926 3.2205296 3.9845176 3.6087742 3.8331404 3.537784 3.5170121 3.297274 3.5941281 4.4222627 3.3225698 3.8240027 3.9843907 3.8877249
0.6546547 3.8049684 3.4091768 3.1940837 3.8207064 3.490003 3.8773527 3.200091 3.8226314 3.511332 3.2912493 3.5098734 3.319458 4.2371264 3.6725788 3.436687 3.7921052 3.6657429 3.385922 4.4544616 3.5259194 3.3834257 4.5308924 3.1935806 3.5849113 3.9008098 3.7682066 3.585678 3.2965493 3.6247797 4.2490315 3.3915267 4.2525935 3.2174006 3.6998782 4.512513 3.525268 4.4357414 3.2182856 3.9821925 3.606656 3.830896 3.5353513 3.5145583 3.294971 3.5920238 4.4196286 3.3202581 3.8217583 3.9820619 3.8855276
0.6556557 3.802785 3.4068289 3.1918597 3.8184047 3.4878278 3.8751569 3.1978889 3.8203292 3.5089097 3.2892056 3.507803 3.3171616 4.234474 3.6703582 3.4343224 3.7899399 3.6635284 3.3838162 4.4518013 3.5235062 3.3813262 4.5282526 3.1913586 3.5826898 3.8985 3.7660465 3.5834422 3.2942824 3.6226478 4.246365 3.389392 4.249923 3.215166 3.6977262 4.509895 3.5228534 4.4330974 3.2160492 3.9798727 3.6045418 3.8286576 3.532927 3.5121112 3.2926736 3.5899248 4.417003 3.3179493 3.8195229 3.9797416 3.8833342
0.6566567 3.800602 3.4044876 3.1896462 3.8161135 3.4856591 3.872964 3.1956906 3.818038 3.506494 3.2871675 3.5057387 3.3148699 4.231831 3.6681418 3.4319644 3.7877789 3.6613154 3.3817167 4.449148 3.5210972 3.3792305 4.5256205 3.1891437 3.5804744 3.896192 3.7638884 3.581215 3.2920218 3.620524 4.2437077 3.3872652 4.247262 3.2129388 3.695578 4.5072823 3.5204449 4.430456 3.2138157 3.9775596 3.6024323 3.8264241 3.5305066 3.5096703 3.2903843 3.587831 4.414384 3.3156524 3.8172932 3.9774256 3.8811507
0.6576577 3.798427 3.402152 3.1874375 3.8138256 3.4834933 3.870778 3.193501 3.8157492 3.5040817 3.2851362 3.5036836 3.3125849 4.229191 3.6659331 3.4296136 3.7856264 3.6591105 3.379621 4.4465 3.5186949 3.377143 4.522992 3.1869326 3.5782647 3.8938942 3.7617383 3.5789886 3.2897654 3.618403 4.2410574 3.3851428 4.2446084 3.2107153 3.6934385 4.504678 3.5180407 4.427827 3.2115908 3.9752522 3.6003299 3.8241987 3.5280948 3.5072346 3.2881017 3.5857449 4.4117665 3.3133578 3.8150673 3.9751177 3.878971
0.6586587 3.7962565 3.3998227 3.1852345 3.8115458 3.481336 3.8686 3.1913161 3.8134646 3.501678 3.2831116 3.5016294 3.310307 4.22656 3.6637287 3.427267 3.7834778 3.656909 3.377532 4.443856 3.5162988 3.3750577 4.520373 3.1847286 3.5760593 3.891601 3.759592 3.5767722 3.287517 3.6162882 4.238413 3.3830266 4.2419605 3.2084985 3.6913018 4.502077 3.515645 4.425201 3.209371 3.972951 3.5982347 3.8219776 3.5256882 3.504806 3.2858195 3.5836625 4.409161 3.311069 3.812849 3.972816 3.8767967
0.6596597 3.794095 3.3974977 3.1830378 3.809269 3.479185 3.8664227 3.1891375 3.8111892 3.499279 3.2810898 3.4995837 3.3080316 4.2239337 3.66153 3.4249268 3.781334 3.6547136 3.3754487 4.441223 3.5139103 3.3729825 4.5177584 3.1825294 3.5738597 3.889316 3.7574515 3.5745592 3.285273 3.6141782 4.2357774 3.3809147 4.2393217 3.2062888 3.68917 4.4994874 3.5132542 4.422581 3.2071557 3.9706569 3.5961413 3.8197622 3.5232859 3.5023832 3.2835474 3.5815845 4.40656 3.308786 3.810636 3.9705195 3.874627
0.6606607 3.7919364 3.3951802 3.1808467 3.8070006 3.4770374 3.8642545 3.1869655 3.8089185 3.4968867 3.279076 3.4975405 3.3057666 4.2213187 3.6593342 3.4225898 3.7791977 3.652525 3.3733711 4.4385977 3.5115242 3.3709064 4.515151 3.1803384 3.5716653 3.8870363 3.7553172 3.572351 3.2830381 3.6120763 4.2331433 3.3788085 4.2366853 3.2040825 3.6870446 4.496902 3.5108676 4.4199657 3.2049484 3.9683676 3.5940552 3.817552 3.5208912 3.4999647 3.281281 3.5795112 4.4039636 3.3065095 3.8084283 3.9682279 3.8724618
0.6616617 3.7897816 3.3928661 3.1786575 3.8047385 3.474894 3.8620887 3.1847978 3.8066535 3.4944992 3.2770648 3.4955053 3.3035026 4.218705 3.657148 3.4202604 3.7770662 3.6503382 3.3712974 4.4359717 3.5091448 3.3688402 4.512548 3.1781526 3.5694776 3.8847594 3.7531881 3.57015 3.2808032 3.6099768 4.2305193 3.376709 4.2340603 3.2018847 3.6849246 4.4943185 3.5084887 4.4173603 3.2027464 3.966084 3.5919743 3.815349 3.5184999 3.4975543 3.2790198 3.577445 4.401376 3.3042383 3.8062267 3.9659438 3.8703012
0.6626627 3.7876358 3.390562 3.1764789 3.8024797 3.4727583 3.8599296 3.1826372 3.8043947 3.4921193 3.2750611 3.493474 3.3012476 4.2160983 3.6549625 3.4179363 3.7749352 3.64816 3.3692307 4.4333577 3.5067677 3.3667789 4.5099525 3.1759696 3.5672941 3.8824916 3.7510629 3.5679517 3.2785788 3.6078815 4.227902 3.3746123 4.231437 3.1996894 3.6828098 4.4917464 3.506114 4.414762 3.2005482 3.9638066 3.5899 3.8131504 3.5161147 3.4951472 3.2767615 3.575385 4.3987913 3.3019733 3.8040304 3.9636636 3.8681474
0.6636637 3.7854915 3.388259 3.174303 3.800229 3.4706273 3.8577728 3.180482 3.8021417 3.4897432 3.2730618 3.491448 3.298995 4.2134986 3.6527848 3.4156146 3.7728138 3.6459856 3.3671684 4.4307494 3.5043998 3.3647213 4.5073614 3.1737957 3.5651178 3.8802285 3.7489429 3.5657625 3.2763557 3.6057944 4.2252903 3.372521 4.228823 3.1975036 3.680698 4.489177 3.5037427 4.412164 3.1983566 3.961534 3.5878296 3.8109565 3.5137339 3.4927464 3.2745109 3.573329 4.3962173 3.2997122 3.801838 3.9613914 3.8659987
0.6646647 3.7833533 3.3859644 3.172134 3.7979813 3.4684987 3.8556237 3.1783304 3.799893 3.4873734 3.2710676 3.4894266 3.2967486 4.210907 3.6506147 3.413302 3.7706947 3.6438165 3.3651123 4.428143 3.5020347 3.3626685 4.504778 3.171627 3.562943 3.8779697 3.7468286 3.5635748 3.2741427 3.603712 4.222685 3.3704343 4.2262144 3.1953197 3.6785936 4.486613 3.5013804 4.4095755 3.1961684 3.9592705 3.585763 3.8087692 3.5113616 3.4903517 3.2722673 3.5712786 4.3936434 3.2974591 3.7996516 3.9591236 3.8638544
0.6656657 3.7812185 3.3836732 3.1699705 3.795742 3.4663787 3.8534818 3.176187 3.7976513 3.4850087 3.2690778 3.4874134 3.29451 4.208318 3.6484442 3.4109917 3.7685833 3.641652 3.363062 4.4255495 3.4996767 3.360621 4.5022016 3.1694617 3.5607762 3.8757195 3.7447171 3.5613947 3.271933 3.6016374 4.2200856 3.3683558 4.2236114 3.1931424 3.6764936 4.484058 3.4990191 4.4069934 3.1939893 3.9570093 3.5837045 3.8065882 3.5089927 3.4879627 3.27003 3.569232 4.391082 3.2952085 3.7974715 3.956863 3.8617158
0.6666667 3.7790918 3.3813877 3.1678133 3.7935057 3.464262 3.8513398 3.174048 3.795415 3.4826498 3.2670941 3.4854012 3.292272 4.205736 3.6462817 3.408688 3.7664719 3.639494 3.3610148 4.4229555 3.497324 3.3585806 4.4996276 3.1673045 3.55861 3.8734717 3.7426133 3.559219 3.2697291 3.5995631 4.2174916 3.3662786 4.221015 3.1909704 3.674398 4.4815073 3.4966679 4.404415 3.1918116 3.9547548 3.5816474 3.804409 3.5066261 3.4855785 3.2677946 3.5671887 4.3885207 3.292965 3.7952967 3.9546056 3.859581
0.6676677 3.7769675 3.3791094 3.16566 3.791276 3.4621515 3.8492064 3.1719127 3.7931833 3.4802952 3.2651157 3.483395 3.2900429 4.2031617 3.6441245 3.4063892 3.7643695 3.6373372 3.3589706 4.420369 3.4949741 3.356543 4.497063 3.1651502 3.5564542 3.8712306 3.7405114 3.5570464 3.267531 3.597495 4.214904 3.3642082 4.2184267 3.1888022 3.672307 4.4789624 3.4943185 4.4018445 3.1896405 3.952506 3.579599 3.8022351 3.50427 3.483201 3.2655668 3.565154 4.385967 3.2907271 3.7931242 3.9523554 3.85745
0.6686687 3.77485 3.3768334 3.1635103 3.7890515 3.4600453 3.8470745 3.169785 3.7909565 3.4779496 3.2631397 3.4813943 3.287818 4.200593 3.6419697 3.4040956 3.7622705 3.6351876 3.356934 4.4177885 3.4926314 3.3545113 4.4944997 3.163004 3.5543008 3.8689938 3.7384138 3.5548825 3.265337 3.5954328 4.2123213 3.3621416 4.2158413 3.1866398 3.67022 4.4764204 3.4919734 4.39928 3.1874766 3.9502602 3.5775504 3.8000684 3.501915 3.4808273 3.2633467 3.56312 4.383419 3.2884922 3.7909608 3.9501095 3.8553233
0.6696697 3.7727365 3.374567 3.1613684 3.7868319 3.457943 3.8449488 3.1676645 3.7887368 3.475605 3.2611718 3.4793959 3.2855978 4.1980276 3.639821 3.4018064 3.7601767 3.6330423 3.3549018 4.415216 3.490291 3.3524842 4.4919443 3.1608615 3.5521526 3.8667636 3.7363234 3.5527205 3.2631502 3.5933757 4.2097464 3.3600826 4.213264 3.184482 3.668139 4.4738874 3.489637 4.3967204 3.185316 3.9480214 3.5755086 3.7979064 3.4995666 3.4784608 3.2611265 3.5610957 4.3808784 3.286263 3.7887998 3.9478698 3.8532057
0.6706707 3.7706265 3.372302 3.1592307 3.7846203 3.4558463 3.8428288 3.1655445 3.7865214 3.473268 3.2592044 3.477405 3.2833843 4.1954703 3.6376767 3.3995214 3.7580862 3.6309013 3.3528743 4.4126472 3.4879584 3.350462 4.489396 3.1587224 3.5500083 3.8645406 3.7342386 3.5505638 3.2609658 3.5913239 4.207178 3.3580227 4.2106895 3.1823316 3.6660614 4.4713607 3.4873028 4.394165 3.1831613 3.9457903 3.5734725 3.7957492 3.4972239 3.4760957 3.2589145 3.5590706 4.3783402 3.2840385 3.786643 3.9456334 3.8510852
0.6716717 3.7685218 3.3700423 3.1570973 3.782411 3.453755 3.8407116 3.1634321 3.7843113 3.4709353 3.2572446 3.475418 3.2811747 4.192919 3.6355362 3.3972416 3.7560005 3.6287646 3.350852 4.410083 3.4856305 3.3484426 4.4868503 3.156589 3.5478683 3.8623204 3.7321534 3.5484142 3.2587886 3.5892777 4.204615 3.3559713 4.2081237 3.1801844 3.6639905 4.468836 3.484974 4.3916173 3.1810088 3.9435616 3.5714407 3.7935967 3.494884 3.4737387 3.2567067 3.5570521 4.375811 3.2818208 3.784493 3.9434032 3.8489742
0.6726727 3.7664237 3.367787 3.1549697 3.780208 3.4516668 3.838601 3.161323 3.7821054 3.4686074 3.2552886 3.4734354 3.2789683 4.1903725 3.6334023 3.394967 3.753923 3.6266346 3.348835 4.4075255 3.483304 3.3464289 4.4843125 3.1544657 3.5457344 3.8601065 3.7300758 3.5462651 3.2566142 3.5872312 4.202057 3.353922 4.2055626 3.178043 3.6619234 4.466317 3.4826484 4.3890753 3.178863 3.941337 3.5694122 3.7914486 3.4925504 3.4713826 3.2545052 3.555039 4.373283 3.2796063 3.7823439 3.9411788 3.846868
0.6736737 3.764328 3.36554 3.1528459 3.7780094 3.4495835 3.8364944 3.1592207 3.7799053 3.4662843 3.2533379 3.4714556 3.2767658 4.187831 3.63127 3.3926945 3.7518444 3.624508 3.3468194 4.404972 3.4809866 3.3444214 4.4817786 3.1523395 3.543603 3.8578968 3.7280016 3.5441222 3.2544475 3.5851932 4.199503 3.3518796 4.2030067 3.1759052 3.6598582 4.4638047 3.4803286 4.3865376 3.176724 3.9391212 3.5673919 3.7893057 3.490221 3.469036 3.252307 3.5530295 4.370763 3.2773962 3.780208 3.9389591 3.8447618
0.6746747 3.762239 3.3632946 3.1507292 3.775815 3.447506 3.8343906 3.1571217 3.777711 3.4639645 3.25139 3.4694834 3.2745728 4.1852946 3.6291451 3.390429 3.749773 3.622386 3.3448114 4.4024234 3.4786725 3.3424177 4.4792504 3.1502228 3.5414796 3.8556914 3.7259336 3.541985 3.2522826 3.583158 4.196956 3.3498406 4.200456 3.1737723 3.6577992 4.461298 3.478013 4.3840027 3.1745877 3.9369035 3.5653715 3.787166 3.4878955 3.4666934 3.2501116 3.551025 4.368248 3.2751908 3.7780695 3.9367433 3.8426642
0.6756757 3.7601523 3.3610568 3.1486144 3.7736278 3.4454308 3.832293 3.1550274 3.775519 3.4616523 3.2494469 3.467513 3.2723794 4.182765 3.6270227 3.3881655 3.747703 3.620266 3.3428068 4.399882 3.4763618 3.3404164 4.4767275 3.1481075 3.5393577 3.8534918 3.7238684 3.5398526 3.250125 3.5811272 4.1944165 3.3478045 4.1979165 3.1716447 3.655745 4.458795 3.4757018 4.3814764 3.1724558 3.934698 3.5633569 3.7850323 3.4855757 3.464353 3.2479258 3.549025 4.3657403 3.2729936 3.775937 3.934535 3.840569
0.6766767 3.7580676 3.3588204 3.1465044 3.771442 3.4433603 3.8301954 3.1529398 3.7733345 3.4593449 3.2475085 3.4655476 3.270194 4.1802387 3.6249065 3.385911 3.7456388 3.6181517 3.340805 4.397346 3.4740558 3.3384209 4.4742093 3.1460004 3.537242 3.851297 3.721806 3.537722 3.247971 3.579102 4.1918774 3.3457732 4.195375 3.1695213 3.6536942 4.456294 3.4733977 4.3789554 3.1703286 3.9324913 3.561346 3.7829046 3.4832592 3.46202 3.2457447 3.5470285 4.3632345 3.2707958 3.7738109 3.9323273 3.8384786
0.6776777 3.7559938 3.3565903 3.1444016 3.7692647 3.441297 3.8281078 3.150854 3.771153 3.4570413 3.245576 3.4635854 3.2680106 4.1777225 3.6227937 3.3836584 3.7435799 3.6160378 3.33881 4.394814 3.4717531 3.3364305 4.471696 3.143899 3.5351286 3.8491087 3.71975 3.5355964 3.245822 3.5770817 4.1893477 3.3437471 4.192845 3.1674008 3.651648 4.4538035 3.4710965 4.376437 3.1682053 3.9302926 3.55934 3.780779 3.4809475 3.4596891 3.2435646 3.5450377 4.3607354 3.2686067 3.7716866 3.930129 3.8363905
0.6786787 3.7539186 3.3543649 3.1423006 3.767089 3.4392338 3.8260202 3.148777 3.7689767 3.4547415 3.2436457 3.461628 3.2658343 4.1752076 3.6206832 3.3814073 3.7415237 3.6139355 3.3368192 4.39229 3.4694557 3.3344436 4.4691873 3.1417994 3.53302 3.8469243 3.7176971 3.5334783 3.2436752 3.5750656 4.1868243 3.3417244 4.1903124 3.165289 3.6496053 4.4513154 3.4687996 4.373928 3.1660886 3.9280996 3.5573397 3.7786584 3.478642 3.457364 3.2413912 3.5430489 4.358241 3.2664208 3.769568 3.9279337 3.8343086
0.6796797 3.7518477 3.3521428 3.1402054 3.7649193 3.4371786 3.823937 3.1467004 3.7668052 3.4524465 3.2417183 3.4596772 3.2636585 4.172697 3.618576 3.3791628 3.7394729 3.6118321 3.3348298 4.3897686 3.4671636 3.3324594 4.466685 3.1397028 3.5309153 3.8447423 3.7156482 3.5313606 3.2415361 3.5730548 4.1843038 3.339705 4.187792 3.163179 3.6475687 4.4488325 3.466506 4.3714213 3.1639752 3.9259114 3.5553417 3.7765422 3.4763398 3.4550438 3.239222 3.5410652 4.3557496 3.2642393 3.7674556 3.925743 3.8322296
0.6806807 3.749782 3.349927 3.138114 3.7627525 3.4351268 3.8218565 3.1446304 3.7646375 3.4501557 3.2397976 3.4577265 3.2614918 4.170195 3.6164746 3.376926 3.737423 3.6097336 3.3328462 4.3872514 3.4648747 3.330481 4.4641867 3.1376147 3.5288157 3.8425665 3.7136006 3.5292492 3.2394013 3.5710444 4.181791 3.3376932 4.185274 3.1610723 3.6455336 4.4463553 3.4642172 4.36892 3.1618652 3.923728 3.5533466 3.7744317 3.474043 3.4527273 3.2370563 3.539085 4.3532653 3.262062 3.7653456 3.9235582 3.830155
0.6816817 3.7477226 3.3477135 3.1360288 3.7605925 3.4330788 3.819785 3.1425633 3.762475 3.4478726 3.2378802 3.455783 3.2593265 4.167694 3.6143794 3.3746896 3.7353816 3.6076398 3.3308673 4.3847375 3.4625893 3.328507 4.4616933 3.135528 3.5267186 3.840396 3.7115612 3.5271401 3.237269 3.5690393 4.1792803 3.3356848 4.1827645 3.1589713 3.6435041 4.443881 3.4619322 4.3664246 3.1597624 3.921544 3.5513577 3.7723222 3.4717488 3.450418 3.234899 3.537109 4.350786 3.2598872 3.7632384 3.9213777 3.828083
0.6826827 3.7456656 3.3455067 3.1339455 3.7584362 3.4310327 3.8177142 3.1405 3.7603173 3.4455895 3.2359672 3.4538407 3.2571688 4.1652007 3.6122875 3.3724556 3.7333398 3.6055508 3.3288922 4.382233 3.460312 3.3265352 4.459204 3.1334481 3.5246263 3.8382287 3.7095242 3.5250378 3.2351427 3.5670385 4.176776 3.3336778 4.180256 3.1568747 3.6414752 4.441413 3.459652 4.363931 3.15766 3.9193702 3.5493722 3.7702193 3.469459 3.4481106 3.2327414 3.5351381 4.34831 3.2577195 3.761137 3.9192014 3.826016
0.6836837 3.74361 3.3433013 3.131866 3.7562847 3.4289904 3.8156486 3.1384473 3.7581635 3.4433117 3.2340565 3.4519048 3.2550077 4.1627116 3.610196 3.3702288 3.7313037 3.603465 3.3269181 4.379733 3.458034 3.3245683 4.4567194 3.131371 3.5225377 3.8360658 3.7074904 3.5229359 3.2330208 3.565043 4.1742764 3.3316736 4.1777515 3.1547823 3.6394515 4.43895 3.457377 4.361446 3.1555662 3.9171982 3.5473905 3.7681193 3.4671736 3.4458075 3.2305908 3.5331712 4.34584 3.255556 3.7590399 3.917028 3.8239532
0.6846847 3.741562 3.3411026 3.1297917 3.754138 3.4269543 3.8135843 3.1363916 3.756013 3.44104 3.232151 3.4499717 3.2528582 4.1602283 3.6081128 3.3680038 3.7292724 3.6013823 3.3249516 4.3772345 3.4557624 3.3226051 4.4542427 3.1293006 3.520455 3.8339057 3.705459 3.5208392 3.2309036 3.5630498 4.171783 3.3296747 4.1752563 3.1526928 3.6374354 4.4364915 3.4551053 4.358965 3.1534748 3.9150295 3.545413 3.7660255 3.4648933 3.443509 3.2284431 3.5312061 4.343375 3.2533956 3.7569466 3.9148602 3.8218918
0.6856857 3.7395182 3.3389077 3.1277227 3.7519917 3.4249225 3.8115277 3.1343422 3.753868 3.4387722 3.230248 3.448042 3.25071 4.1577463 3.606029 3.3657832 3.727244 3.5993028 3.322987 4.3747444 3.4534945 3.3206449 4.451769 3.1272302 3.5183735 3.8317533 3.7034326 3.5187478 3.2287884 3.5610628 4.169292 3.3276792 4.172764 3.150609 3.6354198 4.4340377 3.4528375 4.356486 3.1513858 3.9128685 3.5434394 3.7639341 3.4626145 3.441215 3.2263002 3.5292473 4.3409185 3.2512393 3.754857 3.912696 3.819838
0.6866867 3.737475 3.3367152 3.1256576 3.749856 3.4228926 3.809472 3.1322975 3.751728 3.4365087 3.2283502 3.4461164 3.2485666 4.155277 3.603953 3.3635664 3.7252164 3.597229 3.3210258 4.3722553 3.4512296 3.318688 4.449297 3.1251655 3.5162973 3.829605 3.7014103 3.5166569 3.226678 3.5590782 4.166808 3.3256888 4.170276 3.1485286 3.633408 4.431586 3.4505744 4.354017 3.1493015 3.9107094 3.5414686 3.7618475 3.4603405 3.4389243 3.2241597 3.527287 4.33846 3.2490864 3.7527719 3.9105358 3.8177824
0.6876877 3.735435 3.3345284 3.1235957 3.7477212 3.4208689 3.8074203 3.1302576 3.7495904 3.4342484 3.2264547 3.4441934 3.246426 4.1528053 3.6018772 3.3613553 3.723195 3.5951562 3.3190718 4.3697743 3.4489694 3.3167386 4.4468327 3.123106 3.5142236 3.8274598 3.69939 3.514575 3.2245703 3.557097 4.164327 3.3237014 4.1677947 3.146452 3.631402 4.429141 3.4483118 4.351548 3.1472216 3.908554 3.5395007 3.7597628 3.4580717 3.4366374 3.2220268 3.5253363 4.3360085 3.2469392 3.7506895 3.908381 3.8157344
0.6886887 3.7334003 3.3323445 3.1215382 3.7455893 3.4188447 3.8053718 3.128221 3.747457 3.431991 3.2245636 3.4422746 3.2442899 4.15034 3.5998068 3.3591447 3.7211795 3.5930872 3.3171182 4.3672953 3.446714 3.3147888 4.44437 3.12105 3.5121522 3.8253179 3.6973739 3.5124931 3.2224689 3.55512 4.161853 3.3217158 4.165315 3.14438 3.629397 4.4267006 3.4460568 4.349085 3.1451468 3.906404 3.537538 3.7576828 3.4558058 3.4343553 3.219895 3.5233865 4.333561 3.2447934 3.7486129 3.906231 3.8136878
0.6896897 3.7313719 3.3301659 3.1194825 3.743462 3.4168272 3.8033285 3.1261854 3.7453294 3.42974 3.2226777 3.4403596 3.2421575 4.1478796 3.5977397 3.3569407 3.7191625 3.5910234 3.315168 4.364822 3.4444604 3.3128448 4.4419155 3.118998 3.510087 3.8231816 3.695362 3.510415 3.2203708 3.5531464 4.1593814 3.3197355 4.162844 3.1423116 3.6273947 4.424262 3.4438019 4.3466263 3.143073 3.9042573 3.5355778 3.7556076 3.4535465 3.432078 3.2177691 3.5214396 4.331117 3.2426534 3.7465382 3.9040833 3.8116474
0.6906907 3.729342 3.3279915 3.1174335 3.7413387 3.414813 3.8012853 3.124158 3.7432036 3.4274917 3.2207913 3.4384484 3.2400284 4.1454225 3.5956779 3.3547382 3.7171516 3.5889654 3.3132234 4.3623524 3.4422135 3.310903 4.439461 3.116951 3.5080237 3.8210483 3.6933532 3.50834 3.2182765 3.551175 4.156916 3.3177557 4.1603746 3.140245 3.6253977 4.421832 3.4415555 4.344171 3.141005 3.9021173 3.5336204 3.7535367 3.4512873 3.429803 3.2156463 3.5194964 4.328678 3.2405157 3.7444692 3.9019403 3.8096075
0.6916917 3.7273202 3.325819 3.115387 3.7392192 3.4128013 3.7992482 3.1221347 3.7410817 3.4252472 3.2189107 3.4365401 3.237903 4.14297 3.5936155 3.3525414 3.7151423 3.5869074 3.3112798 4.359887 3.4399667 3.3089647 4.4370127 3.1149044 3.5059657 3.8189192 3.691348 3.5062718 3.216185 3.5492105 4.154454 3.315785 4.157909 3.1381822 3.623404 4.4194045 3.4393086 4.341722 3.1389413 3.8999767 3.5316672 3.7514672 3.4490337 3.4275312 3.2135262 3.5175557 4.326245 3.2383847 3.7424006 3.8998017 3.807572
0.6926927 3.725298 3.3236504 3.1133451 3.737103 3.4107962 3.7972145 3.120112 3.738967 3.423007 3.2170324 3.4346337 3.235783 4.140525 3.591559 3.350346 3.713139 3.5848532 3.3093424 4.357426 3.437725 3.3070297 4.43457 3.112866 3.5039105 3.8167958 3.689345 3.5042048 3.2140985 3.547247 4.151996 3.3138132 4.1554527 3.136127 3.6214137 4.4169784 3.4370685 4.3392763 3.1368804 3.897842 3.5297194 3.7494035 3.4467807 3.4252658 3.2114124 3.5156198 4.3238144 3.2362547 3.7403398 3.8976655 3.805542
0.6936937 3.7232819 3.321487 3.1113048 3.7349925 3.4087906 3.7951818 3.118095 3.7368546 3.4207702 3.215159 3.4327335 3.2336655 4.1380816 3.5895066 3.348154 3.7111387 3.5828037 3.3074064 4.354971 3.4354863 3.3051004 4.432129 3.110826 3.5018573 3.8146744 3.687345 3.5021405 3.2120152 3.5452871 4.1495466 3.3118467 4.1529965 3.1340733 3.6194267 4.4145603 3.4348297 4.336834 3.1348214 3.8957114 3.5277739 3.7473392 3.4445372 3.4230022 3.2093 3.5136895 4.3213906 3.2341294 3.7382808 3.895533 3.8035092
0.6946947 3.7212687 3.319326 3.1092696 3.7328858 3.4067907 3.7931557 3.1160803 3.734744 3.4185376 3.2132864 3.4308357 3.2315521 4.1356435 3.5874562 3.3459663 3.7091393 3.5807543 3.3054757 4.3525195 3.4332504 3.3031712 4.4296947 3.1087933 3.4998074 3.8125572 3.6853514 3.5000815 3.2099352 3.5433316 4.1470985 3.3098822 4.150547 3.1320214 3.6174445 4.412145 3.4325943 4.3343973 3.1327672 3.8935857 3.5258307 3.7452826 3.4422908 3.420743 3.2071924 3.5117593 4.3189697 3.232007 3.7362242 3.8934093 3.801485
0.6956957 3.7192602 3.3171668 3.1072373 3.7307825 3.4047928 3.7911315 3.1140714 3.732638 3.4163074 3.2114205 3.4289398 3.2294388 4.13321 3.5854073 3.343783 3.7071433 3.57871 3.303546 4.350073 3.4310212 3.3012466 4.4272637 3.1067638 3.4977627 3.8104434 3.6833568 3.4980273 3.2078595 3.541381 4.1446548 3.307922 4.1481023 3.1299753 3.6154637 4.409734 3.4303617 4.331965 3.1307192 3.8914618 3.5238895 3.7432299 3.4400525 3.418487 3.2050886 3.509831 4.316551 3.229889 3.7341723 3.891283 3.7994623
0.6966967 3.7172513 3.3150153 3.1052094 3.728683 3.4028006 3.7891102 3.1120644 3.7305365 3.4140816 3.2095551 3.4270482 3.227333 4.1307797 3.583365 3.3416014 3.7051525 3.5766702 3.3016205 4.3476295 3.428793 3.299324 4.4248376 3.1047373 3.4957194 3.8083334 3.6813679 3.4959717 3.2057877 3.5394292 4.1422157 3.305965 4.1456585 3.1279325 3.6134849 4.4073253 3.4281359 4.329538 3.1286726 3.8893437 3.5219545 3.7411795 3.437817 3.4162354 3.2029886 3.5079107 4.314137 3.227775 3.7321234 3.889164 3.797441
0.6976977 3.7152467 3.3128657 3.1031833 3.7265854 3.4008074 3.7870922 3.1100621 3.7284398 3.41186 3.207696 3.4251614 3.2252307 4.1283555 3.581325 3.3394241 3.7031646 3.5746322 3.2996964 4.3451896 3.4265676 3.2974072 4.4224133 3.102716 3.49368 3.8062272 3.6793818 3.4939198 3.2037177 3.5374837 4.1397805 3.30401 4.1432223 3.1258907 3.6115088 4.4049225 3.425911 4.327111 3.1266308 3.887226 3.5200205 3.7391324 3.4355826 3.4139838 3.2008924 3.5059905 4.311728 3.2256637 3.7300773 3.8870492 3.7954254
0.6986987 3.7132454 3.310719 3.1011624 3.724493 3.3988194 3.785077 3.1080632 3.7263432 3.4096422 3.2058353 3.423274 3.2231274 4.1259317 3.579288 3.3372488 3.7011762 3.5725965 3.2977786 4.3427553 3.424345 3.2954917 4.419995 3.1006985 3.4916449 3.8041253 3.6773949 3.4918752 3.201652 3.53554 4.1373496 3.3020577 4.1407905 3.1238556 3.6095395 4.4025216 3.4236894 4.324692 3.12459 3.8851147 3.5180898 3.7370882 3.4333544 3.4117403 3.1987987 3.5040727 4.309323 3.2235565 3.728036 3.8849359 3.7934113
0.6996997 3.7112474 3.3085747 3.099142 3.7224035 3.3968344 3.783064 3.1060658 3.7242508 3.4074273 3.203981 3.4213924 3.2210326 4.1235123 3.5772548 3.3350778 3.699194 3.5705657 3.2958622 4.340323 3.4221296 3.29358 4.4175777 3.0986814 3.4896097 3.8020277 3.675417 3.4898314 3.1995893 3.5336013 4.134924 3.3001108 4.1383605 3.1218238 3.6075702 4.4001236 3.4214725 4.322275 3.1225543 3.883006 3.5161633 3.7350454 3.431127 3.4094982 3.1967087 3.5021577 4.3069215 3.2214518 3.7259984 3.8828268 3.7914
0.7007007 3.7092543 3.306437 3.097128 3.7203188 3.394855 3.781055 3.104073 3.7221656 3.4052153 3.202129 3.4195123 3.2189388 4.1210995 3.5752225 3.33291 3.6972146 3.5685353 3.2939482 4.3378944 3.4199119 3.2916698 4.41517 3.096671 3.4875798 3.7999334 3.673437 3.4877887 3.1975312 3.5316653 4.1325006 3.2981648 4.1359363 3.119794 3.6056042 4.397733 3.4192586 4.319862 3.120522 3.8809009 3.5142384 3.7330093 3.4289045 3.407261 3.1946216 3.5002484 4.304525 3.2193518 3.7239623 3.880723 3.7893896
0.7017017 3.7072625 3.3043008 3.095118 3.718233 3.3928757 3.779049 3.1020846 3.7200804 3.4030066 3.2002792 3.4176354 3.2168484 4.118692 3.573194 3.330742 3.6952386 3.5665092 3.2920394 4.33547 3.4177017 3.2897644 4.4127617 3.0946608 3.4855542 3.79784 3.671462 3.4857535 3.1954765 3.529729 4.1300836 3.2962217 4.1335144 3.117766 3.6036415 4.3953433 3.4170456 4.317454 3.1184936 3.878799 3.5123172 3.7309752 3.4266825 3.4050245 3.1925387 3.4983397 4.3021317 3.2172537 3.72193 3.878621 3.7873883
0.7027027 3.7052732 3.302165 3.0931077 3.7161565 3.3908997 3.7770462 3.1000981 3.7179952 3.4008017 3.1984296 3.415763 3.2147617 4.116287 3.5711694 3.3285832 3.6932635 3.564487 3.2901292 4.3330507 3.415491 3.2878594 4.4103556 3.0926557 3.483529 3.7957516 3.6694908 3.4837189 3.1934233 3.527801 4.127668 3.2942834 4.1311007 3.115745 3.6016831 4.392958 3.4148378 4.31505 3.116466 3.8767 3.5103989 3.7289443 3.4244685 3.4027925 3.1904602 3.4964342 4.2997403 3.2151566 3.719903 3.876523 3.7853856
0.7037037 3.7032905 3.3000374 3.0911045 3.7140803 3.3889275 3.7750468 3.098115 3.715921 3.3985996 3.1965876 3.4138904 3.2126775 4.113884 3.5691457 3.3264232 3.6912913 3.5624666 3.288228 4.3306346 3.4132867 3.2859588 4.407957 3.0906544 3.4815073 3.7936678 3.66752 3.481686 3.1913757 3.5258722 4.1252613 3.292348 4.128684 3.1137228 3.5997262 4.3905787 3.4126334 4.3126493 3.1144419 3.8746042 3.5084825 3.7269173 3.4222555 3.4005642 3.1883826 3.4945316 4.2973523 3.213066 3.7178745 3.8744273 3.7833862
0.7047047 3.7013063 3.2979093 3.0890994 3.7120085 3.3869576 3.773048 3.0961375 3.7138443 3.396401 3.1947474 3.412022 3.2105956 4.111487 3.5671263 3.3242674 3.689324 3.560452 3.286327 4.3282247 3.4110837 3.284062 4.405561 3.0886555 3.479488 3.7915845 3.665555 3.4796562 3.1893287 3.5239487 4.1228514 3.2904143 4.1262774 3.1117063 3.5977716 4.3882017 3.41043 4.3102527 3.1124225 3.8725133 3.5065708 3.724894 3.4200435 3.3983402 3.1863098 3.4926329 4.294972 3.2109795 3.7158523 3.8723354 3.7813892
0.7057057 3.6993256 3.295784 3.0871038 3.7099395 3.3849912 3.7710524 3.09416 3.7117748 3.3942065 3.1929088 3.4101596 3.2085185 4.109092 3.5651088 3.322113 3.6873574 3.5584345 3.2844257 4.325816 3.408884 3.2821665 4.4031653 3.0866575 3.4774728 3.7895074 3.663588 3.477632 3.187286 3.522028 4.1204486 3.2884817 4.123874 3.109693 3.59582 4.385829 3.4082313 4.307857 3.1104069 3.8704252 3.504662 3.7228703 3.4178371 3.3961163 3.184239 3.490734 4.292592 3.2088938 3.713832 3.8702474 3.7793941
0.7067067 3.6973476 3.293665 3.0851068 3.7078729 3.3830266 3.7690601 3.0921865 3.7097073 3.392013 3.1910748 3.4082952 3.2064424 4.1067033 3.5630975 3.3199615 3.6853929 3.5564237 3.2825308 4.3234105 3.4066868 3.2802768 4.4007773 3.0846648 3.4754581 3.7874331 3.6616278 3.4756088 3.185246 3.5201101 4.1180515 3.2865543 4.12147 3.1076803 3.5938706 4.383457 3.406035 4.305469 3.1083946 3.868341 3.5027528 3.720851 3.4156327 3.393897 3.1821733 3.4888387 4.2902184 3.2068124 3.7118134 3.8681622 3.7774034
0.7077077 3.6953735 3.2915483 3.0831127 3.705809 3.3810644 3.7670717 3.090217 3.7076411 3.3898253 3.1892405 3.406435 3.204371 4.104317 3.5610833 3.3178148 3.6834316 3.5544138 3.2806373 4.3210073 3.4044938 3.2783847 4.3983917 3.0826764 3.4734468 3.7853594 3.6596694 3.473589 3.18321 3.5181918 4.115656 3.2846265 4.119076 3.1056738 3.5919251 4.381091 3.403841 4.3030844 3.106382 3.8662577 3.5008478 3.718834 3.4134307 3.391683 3.180109 3.48695 4.287845 3.2047334 3.7097998 3.8660803 3.7754135
0.7087087 3.6934023 3.289431 3.0811234 3.703752 3.3791065 3.7650847 3.0882487 3.7055812 3.3876386 3.1874104 3.4045777 3.202303 4.1019335 3.5590773 3.3156705 3.6814752 3.5524063 3.2787466 4.3186126 3.4023037 3.2764983 4.39601 3.0806904 3.4714408 3.7832913 3.65771 3.4715714 3.1811748 3.5162807 4.1132646 3.2827053 4.11668 3.1036682 3.5899835 4.378729 3.4016519 4.3006997 3.104375 3.8641772 3.4989471 3.7168217 3.411233 3.3894691 3.1780467 3.4850602 4.2854767 3.2026563 3.707789 3.8640022 3.7734265
0.7097097 3.6914344 3.2873206 3.0791364 3.701694 3.3771496 3.7631025 3.086287 3.7035198 3.3854566 3.185584 3.4027214 3.200235 4.0995536 3.5570712 3.3135276 3.6795163 3.550404 3.2768588 4.31622 3.400115 3.2746124 4.3936324 3.0787039 3.4694343 3.781227 3.6557574 3.4695544 3.1791453 3.514368 4.110877 3.2807856 4.1142898 3.1016674 3.5880408 4.3763676 3.3994641 4.29832 3.1023703 3.862102 3.497047 3.7148113 3.4090352 3.387259 3.17599 3.4831753 4.283113 3.2005854 3.7057796 3.861926 3.7714424
0.7107107 3.6894665 3.2852125 3.0771518 3.6996403 3.375195 3.7611198 3.0843258 3.7014647 3.3832755 3.1837583 3.4008713 3.198172 4.097179 3.555068 3.311389 3.6775646 3.5484042 3.274973 4.313828 3.3979292 3.2727313 4.3912582 3.0767236 3.4674335 3.7791667 3.6538057 3.4675422 3.1771183 3.5124612 4.1084957 3.2788668 4.1119046 3.099669 3.5861044 4.3740134 3.3972778 4.295947 3.1003675 3.8600292 3.4951506 3.712803 3.406845 3.3850513 3.1739364 3.4812913 4.2807527 3.198514 3.7037745 3.8598523 3.7694616
0.7117117 3.6875029 3.2831044 3.0751696 3.697589 3.3732471 3.7591405 3.0823665 3.6994119 3.3810983 3.1819339 3.399024 3.1961117 4.0948067 3.5530658 3.3092508 3.6756144 3.5464048 3.2730913 4.311442 3.3957467 3.270852 4.3888874 3.0747476 3.4654307 3.7771068 3.651857 3.4655347 3.1750917 3.5105562 4.1061153 3.2769504 4.1095214 3.097673 3.5841675 4.3716583 3.3950973 4.293575 3.0983696 3.8579593 3.493256 3.7107997 3.404652 3.3828459 3.1718836 3.4794083 4.278396 3.196447 3.7017717 3.8577843 3.7674828
0.7127127 3.685543 3.281002 3.0731907 3.6955433 3.3712974 3.757165 3.0804105 3.69736 3.378923 3.1801143 3.3971753 3.1940532 4.0924387 3.5510683 3.307115 3.673665 3.5444074 3.2712107 4.309059 3.3935661 3.2689748 4.386517 3.0727715 3.4634333 3.7750506 3.6499114 3.4635286 3.1730714 3.5086532 4.103738 3.2750382 4.107143 3.0956788 3.5822344 4.36931 3.3929152 4.291204 3.096373 3.8558927 3.4913654 3.7087984 3.4024653 3.3806443 3.1698341 3.47753 4.2760415 3.1943808 3.6997738 3.855719 3.7655044
0.7137137 3.6835861 3.2789016 3.0712152 3.6934953 3.3693514 3.7551908 3.0784578 3.6953135 3.376751 3.1782966 3.395331 3.191999 4.090075 3.5490732 3.3049831 3.671722 3.5424147 3.2693324 4.3066792 3.391387 3.2671013 4.384151 3.0707984 3.4614372 3.7729955 3.6479678 3.4615226 3.1710496 3.5067534 4.1013656 3.2731276 4.1047673 3.0936885 3.5803037 4.366963 3.3907409 4.288839 3.0943785 3.8538284 3.4894757 3.706798 3.4002795 3.3784451 3.1677876 3.475655 4.2736897 3.1923199 3.6977773 3.853654 3.7635317
0.7147147 3.6816287 3.2768059 3.0692396 3.691454 3.3674088 3.75322 3.076507 3.6932678 3.3745837 3.1764803 3.3934875 3.1899457 4.087712 3.54708 3.302855 3.6697764 3.540422 3.2674575 4.3043003 3.389214 3.2652297 4.381793 3.0688305 3.459444 3.7709455 3.6460257 3.4595199 3.169035 3.5048547 4.0989957 3.2712188 4.102396 3.0917 3.5783768 4.3646197 3.3885636 4.2864766 3.0923896 3.851766 3.487589 3.704803 3.3981 3.3762484 3.1657443 3.4737802 4.2713404 3.1902604 3.6957788 3.8515935 3.761561
0.7157157 3.679676 3.2747092 3.0672688 3.689415 3.365468 3.7512498 3.074561 3.691228 3.3724165 3.174667 3.3916478 3.1878967 4.0853534 3.5450878 3.300727 3.6678352 3.538433 3.265583 4.3019266 3.387042 3.26336 4.3794327 3.066862 3.4574542 3.7688966 3.6440835 3.45752 3.1670203 3.5029626 4.0966287 3.2693148 4.100029 3.0897145 3.5764494 4.3622813 3.3863926 4.2841177 3.0903988 3.849708 3.4857059 3.7028055 3.3959198 3.3740563 3.163703 3.4719076 4.2689967 3.1882038 3.693787 3.849534 3.7595901
0.7167167 3.677724 3.2726164 3.0653 3.6873784 3.3635297 3.7492833 3.0726166 3.689188 3.3702545 3.1728559 3.3898115 3.1858487 4.0829997 3.5431004 3.2986007 3.6658945 3.5364466 3.2637134 4.299558 3.3848715 3.2614913 4.377077 3.064898 3.4554648 3.766851 3.6421452 3.455524 3.1650095 3.501071 4.094264 3.2674084 4.097662 3.0877318 3.5745263 4.359942 3.384223 4.281763 3.0884137 3.8476543 3.4838219 3.7008152 3.393746 3.3718657 3.1616645 3.4700394 4.266654 3.186151 3.6917968 3.8474808 3.7576222
0.7177177 3.6757736 3.270526 3.063336 3.6853442 3.3615947 3.7473192 3.0706754 3.6871533 3.368094 3.1710472 3.3879738 3.183803 4.0806465 3.5411139 3.2964797 3.6639585 3.5344625 3.2618432 4.2971907 3.3827043 3.2596269 4.374725 3.0629368 3.4534802 3.7648091 3.6402092 3.4535298 3.163 3.499177 4.091906 3.2655077 4.095303 3.085751 3.5726037 4.357609 3.3820562 4.2794113 3.086432 3.8455987 3.4819398 3.6988268 3.39157 3.3696752 3.1596284 3.468172 4.2643175 3.1841006 3.6898088 3.8454275 3.7556567
0.7187187 3.6738276 3.2684379 3.0613732 3.683312 3.3596582 3.745356 3.0687342 3.6851192 3.3659358 3.169238 3.3861408 3.1817627 4.078298 3.5391316 3.294361 3.662026 3.5324788 3.2599769 4.2948265 3.3805385 3.2577648 4.372378 3.0609784 3.4514956 3.7627697 3.638277 3.451538 3.160994 3.4972906 4.08955 3.2636085 4.092943 3.0837727 3.5706854 4.355277 3.3798928 4.2770624 3.0844507 3.8435483 3.480063 3.6968384 3.3893976 3.3674889 3.157597 3.4663067 4.261983 3.1820521 3.6878266 3.843378 3.7536936
0.7197197 3.6718826 3.2663531 3.0594115 3.6812835 3.357728 3.7433944 3.0667987 3.6830893 3.363781 3.1674347 3.3843107 3.1797242 4.075952 3.5371475 3.2922435 3.6600914 3.5305004 3.2581124 4.2924676 3.378376 3.2559018 4.3700304 3.059022 3.4495153 3.7607331 3.6363459 3.4495468 3.1589894 3.4954057 4.087197 3.2617116 4.090588 3.0817976 3.568769 4.3529496 3.3777318 4.2747164 3.0824742 3.8415012 3.4781876 3.6948552 3.3872266 3.3653088 3.1555672 3.4644432 4.2596507 3.1800056 3.6858454 3.8413324 3.7517323
0.7207207 3.66994 3.2642698 3.057455 3.679257 3.3557978 3.7414384 3.0648642 3.681059 3.3616285 3.1656337 3.3824825 3.1776838 4.073609 3.5351677 3.2901273 3.658162 3.528522 3.2562523 4.2901077 3.376217 3.2540436 4.3676863 3.0570674 3.4475336 3.7586994 3.6344151 3.4475584 3.1569877 3.4935217 4.0848475 3.259818 4.0882363 3.079825 3.566854 4.3506246 3.3755708 4.2723737 3.0804977 3.8394551 3.476314 3.6928735 3.3850603 3.3631282 3.1535392 3.4625816 4.257321 3.1779618 3.6838627 3.8392887 3.7497725
0.7217217 3.6679993 3.2621913 3.0554972 3.6772342 3.3538709 3.739482 3.062934 3.6790342 3.3594756 3.1638331 3.3806558 3.1756501 4.0712714 3.5331922 3.2880163 3.6562314 3.5265455 3.2543907 4.2877564 3.3740592 3.2521868 4.365346 3.0551162 3.4455552 3.7566686 3.6324892 3.4455729 3.1549888 3.491643 4.0825014 3.2579255 4.085887 3.0778542 3.5649424 4.348303 3.3734155 4.270035 3.078525 3.8374133 3.474444 3.6908937 3.3828974 3.360949 3.151514 3.4607258 4.2549953 3.175922 3.6818867 3.8372464 3.747816
0.7227227 3.6660628 3.2601142 3.0535436 3.6752129 3.3519454 3.7375274 3.0610046 3.67701 3.3573298 3.1620345 3.3788304 3.1736164 4.0689354 3.5312161 3.2859035 3.654306 3.5245724 3.2525349 4.285403 3.371903 3.2503314 4.363011 3.0531654 3.4435816 3.754641 3.6305661 3.4435897 3.1529937 3.4897633 4.0801563 3.2560358 4.0835414 3.0758862 3.5630312 4.3459835 3.3712592 4.267698 3.0765548 3.835373 3.4725752 3.6889176 3.3807344 3.3587747 3.1494904 3.4588695 4.2526712 3.1738834 3.6799102 3.8352075 3.7458591
0.7237237 3.6641307 3.2580395 3.0515924 3.6731954 3.3500237 3.7355762 3.0590763 3.6749883 3.355185 3.1602392 3.377008 3.171586 4.0666018 3.5292444 3.2837949 3.6523838 3.5226016 3.250678 4.2830567 3.369748 3.2484813 4.3606763 3.05122 3.4416075 3.7526135 3.6286411 3.4416084 3.150999 3.4878874 4.077819 3.2541447 4.081201 3.073923 3.5611224 4.3436685 3.3691053 4.265364 3.0745878 3.8333354 3.4707065 3.6869445 3.3785753 3.3566003 3.14747 3.4570131 4.250352 3.171846 3.6779366 3.8331714 3.7439094
0.7247247 3.6621943 3.2559662 3.049643 3.671177 3.3481026 3.7336254 3.0571518 3.6729708 3.3530402 3.1584444 3.375187 3.169558 4.064275 3.5272727 3.2816868 3.6504607 3.52063 3.2488256 4.2807083 3.3675966 3.2466278 4.358345 3.0492754 3.4396353 3.750589 3.6267195 3.4396276 3.1490064 3.4860115 4.0754795 3.2522588 4.0788627 3.0719576 3.559216 4.3413544 3.3669558 4.2630324 3.0726204 3.8312998 3.4688416 3.6849709 3.376419 3.3544297 3.145453 3.455161 4.248034 3.1698136 3.6759667 3.8311362 3.7419572
0.7257257 3.6602635 3.2538958 3.0476952 3.6691642 3.3461852 3.7316775 3.0552306 3.6709561 3.3509002 3.1566515 3.3733678 3.1675339 4.061946 3.5253034 3.279583 3.648541 3.5186625 3.2469726 4.2783685 3.3654509 3.244779 4.356015 3.0473356 3.437667 3.7485662 3.6247997 3.437652 3.1470165 3.4841394 4.0731473 3.2503753 4.076525 3.0699983 3.5573125 4.3390436 3.364808 4.2607064 3.0706573 3.8292675 3.4669795 3.6829991 3.3742619 3.352261 3.1434379 3.453312 4.2457204 3.1677818 3.673997 3.8291044 3.7400088
0.7267267 3.6583333 3.2518277 3.045752 3.6671534 3.3442683 3.7297306 3.05331 3.668941 3.3487606 3.1548605 3.3715515 3.1655092 4.0596213 3.523336 3.277483 3.6466227 3.5166965 3.245123 4.276028 3.3633018 3.2429318 4.35369 3.045395 3.435699 3.7465482 3.622882 3.435676 3.14503 3.4822693 4.0708156 3.2484922 4.074192 3.0680385 3.5554094 4.3367343 3.3626623 4.2583814 3.0686965 3.8272371 3.4651165 3.6810327 3.3721075 3.3500948 3.1414223 3.4514623 4.2434087 3.1657534 3.6720324 3.827074 3.73806
0.7277277 3.6564054 3.2497616 3.043809 3.6651435 3.342352 3.7277894 3.051393 3.6669278 3.3466268 3.1530714 3.3697362 3.1634889 4.057302 3.5213723 3.2753835 3.6447053 3.5147343 3.2432752 4.2736926 3.3611574 3.2410874 4.35137 3.0434566 3.4337358 3.7445312 3.6209683 3.433704 3.1430435 3.4804015 4.0684867 3.2466135 4.071862 3.0660825 3.5535092 4.33443 3.3605175 4.256061 3.0667381 3.8252096 3.4632568 3.6790657 3.3699594 3.347931 3.1394134 3.449614 4.241099 3.1637259 3.6700664 3.8250504 3.736115
0.7287287 3.6544805 3.2476969 3.0418692 3.6631374 3.3404398 3.7258458 3.049477 3.6649203 3.3444924 3.1512847 3.3679242 3.1614704 4.054984 3.5194087 3.273283 3.6427913 3.512772 3.2414298 4.2713575 3.359015 3.2392454 4.3490505 3.0415225 3.4317675 3.742519 3.619053 3.4317303 3.141059 3.4785342 4.0661635 3.2447333 4.069535 3.064128 3.5516105 4.332127 3.3583736 4.2537417 3.0647812 3.823184 3.461401 3.6771007 3.3678093 3.345767 3.137403 3.4477725 4.2387924 3.1617022 3.6681032 3.8230247 3.7341733
0.7297297 3.6525588 3.2456355 3.0399299 3.6611314 3.3385296 3.7239065 3.047564 3.6629128 3.342361 3.1495 3.3661122 3.159452 4.052667 3.517446 3.2711868 3.6408772 3.5108128 3.2395859 4.269026 3.3568745 3.2374039 4.3467298 3.03959 3.4298081 3.7405043 3.6171398 3.4297624 3.1390796 3.4766698 4.0638423 3.2428565 4.06721 3.0621777 3.5497122 4.3298273 3.3562346 4.251423 3.0628266 3.8211598 3.4595451 3.675138 3.3656645 3.3436093 3.135396 3.4459286 4.2364893 3.15968 3.6661463 3.821002 3.7322307
0.7307307 3.6506376 3.2435756 3.0379944 3.6591291 3.3366199 3.7219696 3.0456529 3.6609077 3.340231 3.1477165 3.364304 3.1574388 4.0503545 3.5154881 3.2690926 3.6389656 3.5088534 3.2377434 4.2666955 3.3547363 3.2355661 4.344418 3.0376592 3.4278488 3.7384953 3.615231 3.427794 3.1371012 3.4748082 4.0615215 3.240981 4.0648904 3.0602245 3.5478196 4.327531 3.3540974 4.2491117 3.0608764 3.819139 3.4576917 3.6731791 3.3635168 3.341453 3.1333914 3.444088 4.234189 3.1576586 3.664188 3.8189816 3.7302914
0.7317317 3.6487174 3.2415166 3.0360599 3.6571298 3.3347106 3.7200322 3.0437446 3.6589046 3.3381028 3.1459355 3.362496 3.155426 4.0480466 3.5135312 3.2670016 3.6370564 3.506896 3.2359028 4.2643733 3.3525996 3.233727 4.342105 3.0357294 3.425891 3.7364893 3.613325 3.4258294 3.1351228 3.4729486 4.0592065 3.239108 4.062572 3.0582771 3.5459251 4.3252373 3.3519626 4.2468004 3.0589242 3.8171196 3.4558377 3.6712222 3.3613772 3.3392968 3.1313896 3.442246 4.2318907 3.1556406 3.6622314 3.816965 3.7283516
0.7327327 3.6467996 3.2394614 3.0341277 3.6551328 3.3328066 3.7180972 3.0418391 3.6569018 3.3359785 3.1441555 3.3606896 3.1534142 4.0457377 3.5115752 3.2649097 3.6351485 3.504941 3.234064 4.2620497 3.3504634 3.2318916 4.3397965 3.033805 3.423933 3.7344828 3.611415 3.4238667 3.1331487 3.4710903 4.056892 3.237236 4.060255 3.056332 3.544035 4.3229437 3.3498278 4.244492 3.0569763 3.815103 3.4539895 3.6692662 3.3592362 3.3371425 3.1293883 3.4404097 4.229594 3.153625 3.6602778 3.8149476 3.7264147
0.7337337 3.644885 3.2374077 3.032197 3.6531343 3.3309045 3.7161665 3.0399332 3.6549067 3.3338547 3.142375 3.3588848 3.1514058 4.043435 3.5096202 3.2628207 3.6332417 3.5029879 3.2322268 4.259729 3.3483315 3.2300563 4.33749 3.0318766 3.421976 3.732481 3.609511 3.4219036 3.1311755 3.469233 4.0545797 3.2353673 4.057943 3.0543876 3.5421453 4.3206544 3.3476954 4.2421837 3.0550294 3.813089 3.452139 3.6673107 3.3570971 3.3349924 3.1273923 3.438573 4.2273016 3.15161 3.6583238 3.812934 3.7244816
0.7347347 3.6429706 3.2353578 3.0302682 3.6511426 3.3290005 3.7142339 3.0380297 3.6529102 3.3317337 3.1405988 3.3570833 3.1493983 4.04113 3.5076694 3.2607327 3.6313381 3.5010362 3.2303925 4.257413 3.3462 3.2282233 4.335187 3.0299563 3.4200234 3.7304792 3.607606 3.4199433 3.1292052 3.4673796 4.052271 3.233498 4.055632 3.052446 3.5402565 4.3183684 3.3455677 4.2398825 3.0530863 3.8110752 3.450293 3.6653595 3.3549604 3.3328424 3.1253972 3.4367375 4.225011 3.1495981 3.6563745 3.8109245 3.7225466
0.7357357 3.6410565 3.233307 3.0283413 3.6491504 3.3270988 3.7123055 3.0361295 3.650916 3.3296146 3.1388235 3.3552818 3.1473947 4.0388327 3.5057168 3.2586474 3.6294355 3.4990878 3.2285576 4.2550964 3.344071 3.2263923 4.332884 3.0280352 3.4180713 3.7284794 3.6057029 3.417986 3.1272345 3.4655252 4.049968 3.2316313 4.053325 3.050506 3.538372 4.316083 3.3434381 4.2375813 3.0511432 3.809062 3.4484472 3.6634078 3.3528275 3.3306952 3.1234012 3.434905 4.2227244 3.1475878 3.6544266 3.8089151 3.7206144
0.7367367 3.6391478 3.2312593 3.0264173 3.64716 3.3252034 3.7103777 3.0342302 3.6489224 3.3274965 3.1370497 3.3534832 3.1453915 4.036536 3.503767 3.2565646 3.6275344 3.4971414 3.226727 4.252786 3.3419428 3.2245636 4.3305826 3.0261154 3.416121 3.726482 3.603804 3.416028 3.125268 3.463675 4.047663 3.2297683 4.051019 3.0485678 3.536487 4.3137984 3.341312 4.235284 3.049202 3.8070545 3.4466033 3.6614618 3.3506937 3.3285508 3.1214104 3.4330754 4.2204385 3.1455798 3.6524801 3.8069062 3.7186842
0.7377377 3.637238 3.2292113 3.0244951 3.6451716 3.3233047 3.7084503 3.032332 3.6469326 3.3253822 3.1352773 3.351684 3.1433892 4.034241 3.501822 3.2544808 3.6256332 3.4951935 3.2248964 4.250475 3.339819 3.222734 4.328287 3.0241995 3.4141736 3.7244878 3.601904 3.414073 3.123303 3.4618254 4.0453634 3.2279034 4.0487175 3.0466318 3.5346045 4.31152 3.3391871 4.2329903 3.047265 3.8050485 3.4447622 3.6595144 3.3485627 3.326405 3.119419 3.4312444 4.2181563 3.1435757 3.6505346 3.8049026 3.7167563
0.7387387 3.6353302 3.227168 3.022574 3.6431856 3.3214083 3.7065258 3.030439 3.6449447 3.3232684 3.1335082 3.3498917 3.1413898 4.0319505 3.499875 3.2524 3.623735 3.493249 3.2230678 4.2481685 3.3376966 3.2209077 4.325992 3.022283 3.4122257 3.722496 3.6000066 3.4121199 3.1213412 3.4599762 4.0430646 3.2260423 4.046419 3.0446973 3.532722 4.3092437 3.3370643 4.2306943 3.0453286 3.8030448 3.4429207 3.6575704 3.346434 3.324265 3.1174297 3.4294176 4.215874 3.1415715 3.648592 3.8028994 3.7148285
0.7397397 3.6334267 3.225124 3.0206532 3.641202 3.3195162 3.7046032 3.0285459 3.6429586 3.3211565 3.1317387 3.3480945 3.1393929 4.0296597 3.4979334 3.2503228 3.6218376 3.4913063 3.2212396 4.2458615 3.3355713 3.2190828 4.323704 3.0203733 3.4102812 3.7205043 3.5981112 3.4101686 3.1193786 3.4581313 4.04077 3.2241821 4.0441217 3.0427651 3.5308409 4.3069663 3.3349442 4.228407 3.0433936 3.8010397 3.441083 3.6556273 3.3443084 3.3221264 3.1154442 3.42759 4.2135963 3.1395688 3.6466508 3.8008995 3.712902
0.7407407 3.6315236 3.2230835 3.0187378 3.6392198 3.3176236 3.702682 3.0266552 3.6409707 3.3190465 3.1299696 3.346303 3.1373963 4.027374 3.4959908 3.2482452 3.6199436 3.4893632 3.2194128 4.2435603 3.3334527 3.2172608 4.3214116 3.0184598 3.408337 3.7185163 3.5962162 3.4082174 3.1174188 3.456286 4.038479 3.222323 4.0418267 3.0408344 3.5289626 4.304695 3.3328257 4.226117 3.041461 3.7990408 3.4392452 3.653686 3.3421807 3.3199873 3.11346 3.425766 4.211319 3.137568 3.6447105 3.7988997 3.710978
0.7417417 3.6296206 3.2210464 3.0168214 3.6372385 3.3157315 3.7007613 3.0247655 3.638986 3.3169408 3.1282034 3.344512 3.1354036 4.0250893 3.4940476 3.24617 3.6180491 3.4874234 3.217589 4.2412605 3.3313332 3.2154398 4.3191237 3.0165505 3.4063935 3.716529 3.5943222 3.406269 3.1154594 3.4544435 4.0361876 3.2204661 4.0395355 3.0389051 3.5270877 4.3024244 3.3307066 4.2238317 3.0395293 3.7970395 3.4374084 3.6517472 3.3400583 3.3178487 3.111477 3.423942 4.2090464 3.135569 3.6427717 3.7969036 3.7090554
0.7427427 3.627719 3.219009 3.014906 3.6352596 3.3138437 3.6988425 3.0228777 3.6370072 3.314834 3.1264377 3.342722 3.1334105 4.0228095 3.4921083 3.2440948 3.6161575 3.485485 3.215767 4.238963 3.329218 3.2136168 4.316843 3.014645 3.4044538 3.7145433 3.5924306 3.4043217 3.113504 3.4526024 4.0339007 3.2186108 4.037246 3.0369778 3.52521 4.3001575 3.3285904 4.221547 3.0376024 3.795041 3.435575 3.649807 3.3379374 3.3157153 3.1094947 3.4221206 4.2067747 3.1335716 3.6408377 3.7949085 3.7071342
0.7437437 3.6258206 3.2169733 3.0129952 3.6332831 3.3119564 3.696927 3.0209918 3.6350274 3.3127308 3.1246762 3.3409338 3.1314201 4.020531 3.4901729 3.2420244 3.6142645 3.4835482 3.213945 4.2366686 3.3271003 3.2117982 4.3145585 3.0127368 3.4025126 3.712563 3.590538 3.4023776 3.1115503 3.4507623 4.0316167 3.2167573 4.034957 3.0350528 3.5233374 4.2978888 3.3264766 4.2192683 3.0356746 3.793048 3.433742 3.6478705 3.3358169 3.3135824 3.1075177 3.4203 4.2045054 3.1315775 3.6389012 3.792914 3.7052135
0.7447447 3.6239257 3.214939 3.0110826 3.631309 3.3100705 3.6950116 3.0191064 3.63305 3.3106284 3.1229115 3.3391452 3.1294308 4.018253 3.488234 3.2399535 3.6123767 3.4816117 3.2121239 4.2343755 3.3249865 3.2099805 4.3122773 3.0108328 3.4005733 3.710578 3.5886517 3.400434 3.1095967 3.448925 4.029331 3.2149034 4.032675 3.0331278 3.5214648 4.295626 3.3243642 4.2169905 3.0337481 3.7910538 3.4319086 3.645938 3.3336968 3.311452 3.1055384 3.41848 4.202238 3.129582 3.6369705 3.790923 3.7032948
0.7457457 3.6220274 3.2129054 3.009172 3.6293354 3.308187 3.6930966 3.0172257 3.6310735 3.3085275 3.12115 3.3373594 3.1274447 4.0159802 3.486298 3.2378855 3.6104865 3.4796767 3.2103052 4.232085 3.322873 3.2081628 4.31 3.0089283 3.3986392 3.7085981 3.586761 3.3984895 3.107647 3.4470868 4.027052 3.2130523 4.0303917 3.0312052 3.5195928 4.293366 3.3222537 4.214713 3.031824 3.7890592 3.4300785 3.6440015 3.3315792 3.3093228 3.1035628 3.4166622 4.1999755 3.1275926 3.635037 3.7889314 3.701377
0.7467467 3.620131 3.2108755 3.007266 3.6273632 3.3063025 3.691185 3.0153446 3.629099 3.306428 3.11939 3.3355756 3.1254559 4.0137057 3.4843678 3.2358155 3.6085997 3.477744 3.208488 4.2297935 3.3207636 3.2063475 4.3077245 3.0070295 3.3967009 3.7066202 3.5848765 3.3965492 3.1056962 3.445251 4.024773 3.2112007 4.028112 3.0292878 3.517724 4.291105 3.3201432 4.212441 3.029901 3.7870693 3.4282503 3.6420732 3.3294644 3.3071952 3.1015873 3.4148455 4.197712 3.1256022 3.6331072 3.7869449 3.6994605
0.7477477 3.618238 3.2088451 3.0053592 3.6253915 3.3044205 3.689272 3.013465 3.6271253 3.3043308 3.1176314 3.3337917 3.1234727 4.011438 3.4824347 3.2337494 3.6067147 3.475811 3.2066722 4.2275105 3.3186545 3.204535 4.30545 3.0051293 3.3947659 3.7046452 3.5829911 3.394608 3.103747 3.443418 4.0224977 3.2093525 4.0258346 3.027368 3.515854 4.288847 3.3180351 4.2101684 3.0279808 3.7850804 3.4264207 3.6401396 3.3273501 3.305069 3.099615 3.4130287 4.1954513 3.1236124 3.6311793 3.7849593 3.697546
0.7487487 3.616345 3.206818 3.0034547 3.6234255 3.3025398 3.6873617 3.011588 3.625155 3.3022346 3.1158748 3.3320112 3.1214914 4.0091677 3.480503 3.2316833 3.6048293 3.4738798 3.2048564 4.2252254 3.3165445 3.202721 4.3031793 3.003232 3.3928332 3.7026715 3.5811062 3.392671 3.1018004 3.4415865 4.0202217 3.2075033 4.0235596 3.0254507 3.5139894 4.2865934 3.315927 4.207897 3.026062 3.7830935 3.4245954 3.6382127 3.3252387 3.302946 3.0976434 3.4112144 4.193194 3.1216269 3.6292524 3.7829738 3.6956315
0.7497497 3.6144547 3.204793 3.0015512 3.6214576 3.3006587 3.6854544 3.0097127 3.623187 3.3001409 3.1141176 3.3302298 3.1195092 4.0069027 3.4785728 3.2296195 3.6029453 3.471951 3.2030435 4.2229424 3.3144403 3.2009068 4.300909 3.0013342 3.3909016 3.700698 3.5792222 3.3907323 3.0998535 3.4397545 4.017953 3.205658 4.021286 3.0235353 3.5121245 4.2843394 3.3138223 4.205629 3.0241456 3.7811089 3.4227705 3.6362867 3.3231277 3.3008208 3.095675 3.409402 4.1909366 3.1196418 3.627328 3.780991 3.6937184
0.7507508 3.6125665 3.2027678 2.999649 3.6194901 3.2987833 3.683545 3.0078368 3.6212177 3.2980485 3.1123633 3.3284492 3.1175303 4.0046372 3.476645 3.2275572 3.6010666 3.4700232 3.201231 4.220662 3.312337 3.1990976 4.2986403 2.9994397 3.38897 3.6987271 3.5773406 3.3887982 3.097911 3.4379263 4.015684 3.2038102 4.0190163 3.0216203 3.5102587 4.282087 3.311719 4.203366 3.0222287 3.7791233 3.4209476 3.6343603 3.3210187 3.2987013 3.0937066 3.4075918 4.1886835 3.117659 3.6254044 3.7790093 3.6918087
0.7517518 3.6106768 3.2007442 2.9977493 3.6175275 3.296906 3.6816416 3.0059657 3.6192513 3.2959576 3.1106071 3.326673 3.1155505 4.0023746 3.4747171 3.2254953 3.5991845 3.4680963 3.19942 4.218385 3.3102312 3.1972895 4.2963777 2.9975471 3.3870401 3.6967564 3.575457 3.3868642 3.0959678 3.4360952 4.0134172 3.2019696 4.0167484 3.0197067 3.5083961 4.2798386 3.3096151 4.2011013 3.0203128 3.7771416 3.4191256 3.6324358 3.3189092 3.2965822 3.091741 3.4057813 4.1864295 3.1156754 3.6234798 3.7770295 3.6899
0.7527528 3.6087928 3.1987247 2.99585 3.6155663 3.29503 3.6797357 3.0040922 3.6172848 3.293868 3.1088543 3.3248954 3.113574 4.000117 3.4727917 3.2234344 3.5973015 3.4661694 3.19761 4.216109 3.3081298 3.1954799 4.2941136 2.9956555 3.3851123 3.694789 3.5735774 3.3849297 3.0940275 3.4342694 4.0111547 3.2001262 4.014481 3.017796 3.5065317 4.277591 3.3075142 4.198841 3.0184002 3.7751613 3.4173017 3.6305122 3.316805 3.2944622 3.089776 3.4039683 4.1841807 3.1136951 3.6215577 3.7750502 3.6879897
0.7537538 3.606905 3.196704 2.9939528 3.6136055 3.2931542 3.6778312 3.0022216 3.6153212 3.29178 3.1071029 3.3231192 3.111599 3.9978595 3.4708676 3.2213783 3.5954227 3.4642463 3.1958017 4.2138352 3.3060288 3.1936712 4.2918506 2.9937625 3.3831835 3.692821 3.571701 3.382998 3.0920897 3.4324427 4.0088916 3.1982846 4.0122156 3.0158863 3.5046744 4.275344 3.3054175 4.1965814 3.01649 3.7731805 3.4154825 3.6285906 3.3146987 3.2923465 3.087812 3.402162 4.1819324 3.1117158 3.619638 3.7730727 3.68608
0.7547548 3.605021 3.1946855 2.992055 3.6116462 3.2912807 3.675929 3.0003538 3.6133595 3.2896948 3.105352 3.3213453 3.109624 3.995603 3.4689422 3.2193189 3.5935469 3.4623222 3.1939912 4.211565 3.3039298 3.1918635 4.2895937 2.9918747 3.381258 3.690858 3.5698204 3.3810658 3.0901494 3.4306178 4.00663 3.1964421 4.009954 3.013978 3.5028124 4.2730994 3.3033175 4.1943235 3.0145783 3.771203 3.4136634 3.62667 3.3125954 3.2902312 3.0858517 3.4003558 4.179687 3.1097393 3.6177192 3.7710962 3.684174
0.7557558 3.603138 3.1926665 2.9901605 3.6096869 3.2894082 3.674028 2.9984837 3.6114025 3.2876081 3.103603 3.3195696 3.1076512 3.993352 3.467021 3.2172637 3.59167 3.4604 3.1921868 4.2092953 3.3018284 3.1900601 4.287335 2.9899874 3.379333 3.6888928 3.5679445 3.379137 3.088211 3.4287958 4.0043726 3.1946025 4.007695 3.0120711 3.5009532 4.27086 3.301221 4.192069 3.01267 3.7692256 3.4118443 3.6247497 3.3104944 3.2881165 3.0838904 3.39855 4.17744 3.1077638 3.6158028 3.7691216 3.6822672
0.7567568 3.6012573 3.1906495 2.9882655 3.6077313 3.287538 3.6721268 2.9966192 3.609439 3.2855225 3.1018534 3.3177962 3.10568 3.9911027 3.4650993 3.2152057 3.5897942 3.4584775 3.1903806 4.2070284 3.2997322 3.1882544 4.285078 2.988101 3.3774085 3.6869307 3.5660691 3.3772087 3.086275 3.4269714 4.002116 3.1927648 4.0054374 3.0101643 3.4990954 4.268621 3.2991252 4.1898165 3.0107622 3.7672505 3.410027 3.6228323 3.3083944 3.2860022 3.0819316 3.3967433 4.175199 3.1057878 3.6138878 3.7671509 3.6803622
0.7577578 3.5993772 3.1886344 2.986374 3.6057758 3.2856674 3.670228 2.9947557 3.6074839 3.28344 3.1001048 3.3160257 3.1037111 3.9888525 3.4631786 3.2131548 3.5879197 3.4565578 3.1885753 4.2047615 3.297637 3.1864524 4.282826 2.986216 3.375486 3.684969 3.5641952 3.37528 3.0843425 3.4251518 3.9998622 3.190927 4.003183 3.0082598 3.4972405 4.2663813 3.297031 4.1875644 3.0088587 3.7652755 3.4082108 3.6209164 3.306295 3.2838917 3.0799737 3.3949404 4.1729603 3.103816 3.6119714 3.7651806 3.6784582
0.7587588 3.597497 3.1866207 2.9844837 3.6038218 3.2837996 3.6683302 2.9928927 3.6055255 3.2813592 3.0983582 3.3142567 3.1017423 3.9866061 3.4612608 3.2111025 3.5860472 3.4546394 3.1867714 4.202499 3.2955422 3.1846495 4.280574 2.9843326 3.3735633 3.683011 3.5623207 3.3733559 3.0824094 3.4233317 3.9976091 3.1890907 4.000929 3.0063577 3.4953847 4.2641435 3.2949376 4.1853156 3.0069537 3.7633042 3.406394 3.6190004 3.304195 3.2817807 3.0780187 3.393137 4.170723 3.1018438 3.6100578 3.7632103 3.6765552
0.7597598 3.5956192 3.184609 2.9825916 3.60187 3.2819314 3.666431 2.9910321 3.6035671 3.2792792 3.09661 3.3124857 3.0997753 3.9843602 3.4593425 3.2090502 3.5841732 3.4527197 3.1849694 4.200237 3.2934494 3.1828485 4.278326 2.98245 3.3716416 3.6810522 3.5604482 3.3714294 3.0804763 3.4215136 3.9953604 3.1872568 3.9986753 3.004456 3.4935327 4.261911 3.2928448 4.1830654 3.0050502 3.7613335 3.4045806 3.6170855 3.3020992 3.2796745 3.0760608 3.391335 4.1684837 3.0998716 3.6081471 3.7612414 3.674652
0.7607608 3.5937428 3.182598 2.9807029 3.5999184 3.280065 3.6645346 2.9891706 3.6016169 3.2772021 3.0948658 3.3107162 3.0978074 3.9821148 3.4574242 3.2069988 3.5823026 3.4508018 3.1831675 4.1979785 3.2913575 3.1810484 4.276077 2.9805694 3.369721 3.6790967 3.558576 3.3695054 3.078548 3.4196959 3.993113 3.1854215 3.9964256 3.0025544 3.4916787 4.2596803 3.2907553 4.1808233 3.0031471 3.7593637 3.4027686 3.6151733 3.300003 3.277565 3.0741081 3.389535 4.1662507 3.0979037 3.6062331 3.7592745 3.6727538
0.7617618 3.5918655 3.1805873 2.978815 3.59797 3.2781978 3.6626415 2.987311 3.5996623 3.2751245 3.0931215 3.30895 3.0958438 3.9798741 3.4555097 3.2049484 3.5804296 3.448885 3.1813684 4.19572 3.2892666 3.1792493 4.2738304 2.9786892 3.3678012 3.6771421 3.556705 3.3675823 3.0766191 3.4178777 3.9908667 3.183587 3.9941802 3.0006557 3.4898257 4.257445 3.2886643 4.1785793 3.0012465 3.7573938 3.4009566 3.6132612 3.2979088 3.2754588 3.0721545 3.387735 4.164016 3.0959358 3.6043248 3.75731 3.6708531
0.7627628 3.5899906 3.1785793 2.9769287 3.5960197 3.2763348 3.6607475 2.985454 3.5977116 3.2730484 3.0913768 3.3071833 3.0938792 3.9776354 3.4535947 3.2029023 3.5785608 3.44697 3.179566 4.1934643 3.2871752 3.1774511 4.2715874 2.9768114 3.3658814 3.6751885 3.5548363 3.3656597 3.0746894 3.4160643 3.9886208 3.1817555 3.9919338 2.9987564 3.4879756 4.25522 3.2865763 4.176338 2.9993482 3.7554278 3.3991446 3.61135 3.295814 3.273355 3.0702043 3.3859363 4.161785 3.0939698 3.6024141 3.7553477 3.668954
0.7637638 3.5881157 3.1765714 2.9750423 3.5940714 3.2744703 3.6588535 2.983595 3.595759 3.2709742 3.0896335 3.3054185 3.0919166 3.975397 3.4516807 3.2008543 3.5766926 3.445055 3.1777673 4.1912107 3.285087 3.175652 4.269344 2.9749331 3.3639646 3.673234 3.5529656 3.363739 3.072764 3.4142509 3.9863787 3.179923 3.9896903 2.9968615 3.486125 4.2529926 3.2844896 4.174096 2.9974499 3.7534618 3.3973355 3.6094413 3.293723 3.2712498 3.0682545 3.3841367 4.1595564 3.0920038 3.6005058 3.7533832 3.6670566
0.7647648 3.586244 3.1745653 2.973158 3.592125 3.2726073 3.6569614 2.98174 3.5938115 3.2689009 3.0878906 3.3036532 3.0899549 3.9731603 3.449767 3.1988068 3.574823 3.443142 3.1759677 4.1889567 3.2829995 3.1738544 4.267102 2.9730573 3.3620472 3.6712832 3.5510974 3.3618178 3.070837 3.4124365 3.9841404 3.1780915 3.9874477 2.994965 3.4842763 4.250764 3.2824016 4.171858 2.9955516 3.7514958 3.3955255 3.6075315 3.2916317 3.2691474 3.066306 3.38234 4.157328 3.0900402 3.5986 3.751422 3.6651592
0.7657658 3.584372 3.1725588 2.9712758 3.5901809 3.2707458 3.6550703 2.979887 3.5918636 3.2668276 3.0861511 3.301888 3.0879946 3.9709258 3.4478555 3.196762 3.572957 3.4412303 3.1741714 4.1867085 3.2809129 3.172059 4.264863 2.9711823 3.3601313 3.669333 3.549232 3.3599 3.0689135 3.410624 3.9819007 3.1762624 3.985209 2.993071 3.4824266 4.24854 3.2803178 4.1696224 2.993657 3.7495322 3.3937163 3.6056237 3.289544 3.2670455 3.0643592 3.3805432 4.1551 3.0880766 3.5966926 3.749463 3.6632624
0.7667668 3.5825024 3.1705542 2.9693933 3.5882378 3.2688837 3.6531777 2.978032 3.5899162 3.2647572 3.0844102 3.300126 3.0860367 3.9686952 3.4459448 3.194718 3.5710897 3.4393182 3.1723757 4.184458 3.2788267 3.1702642 4.262627 2.9693074 3.3582168 3.6673841 3.5473628 3.3579822 3.066987 3.4088116 3.9796648 3.1744351 3.9829688 2.9911776 3.480578 4.2463193 3.278232 4.167387 2.9917612 3.7475696 3.3919091 3.6037178 3.2874541 3.2649465 3.0624123 3.3787465 4.1528773 3.086114 3.594789 3.7475014 3.661366
0.7677678 3.5806308 3.1685524 2.967513 3.5862937 3.267024 3.651289 2.97618 3.5879703 3.2626886 3.0826716 3.2983632 3.0840778 3.9664621 3.4440331 3.1926742 3.5692234 3.4374065 3.1705785 4.182209 3.276743 3.168469 4.2603927 2.967435 3.3563008 3.6654372 3.5454993 3.3560634 3.0650659 3.407003 3.977428 3.172607 3.9807315 2.9892855 3.478733 4.244098 3.2761493 4.165155 2.9898682 3.7456083 3.3901029 3.6018138 3.2853665 3.2628474 3.0604658 3.3769517 4.1506543 3.084155 3.5928836 3.745543 3.6594715
0.7687688 3.578762 3.1665487 2.965631 3.5843525 3.2651649 3.6494021 2.9743295 3.5860243 3.2606182 3.0809317 3.2966022 3.0821218 3.964233 3.4421258 3.1906319 3.5673604 3.4354954 3.1687846 4.179967 3.2746596 3.1666741 4.258156 2.9655638 3.3543878 3.6634898 3.5436325 3.3541474 3.0631423 3.405192 3.9751954 3.1707797 3.9784994 2.9873939 3.4768887 4.2418785 3.2740679 4.162922 2.9879751 3.743648 3.388298 3.5999079 3.2832808 3.2607493 3.0585227 3.3751574 4.148432 3.0821967 3.59098 3.743587 3.657577
0.7697698 3.5768962 3.1645489 2.9637513 3.5824103 3.2633057 3.647513 2.9724803 3.5840793 3.2585506 3.0791912 3.2948432 3.080165 3.9620066 3.4402156 3.1885877 3.565494 3.4335847 3.1669912 4.177722 3.2725754 3.1648827 4.255925 2.9636927 3.3524742 3.6615434 3.5417671 3.352231 3.0612216 3.4033847 3.9729662 3.168952 3.976264 2.9855042 3.4750423 4.2396603 3.2719874 4.160693 2.9860845 3.7416883 3.3864918 3.598003 3.281197 3.2586527 3.0565786 3.3733654 4.1462135 3.080236 3.589079 3.7416296 3.655685
0.7707708 3.575027 3.1625462 2.9618745 3.5804725 3.261447 3.645627 2.9706292 3.5821385 3.256484 3.077454 3.2930813 3.0782108 3.9597816 3.4383063 3.1865497 3.5636325 3.4316778 3.1651964 4.1754775 3.270494 3.1630898 4.2536945 2.961824 3.350562 3.6596003 3.5399036 3.3503175 3.0593028 3.401577 3.9707346 3.1671252 3.9740338 2.983615 3.4731998 4.237442 3.2699065 4.158465 2.9841952 3.739729 3.384688 3.5961018 3.2791123 3.2565575 3.054636 3.371574 4.143996 3.078281 3.5871792 3.7396774 3.653791
0.7717718 3.573163 3.1605473 2.9599957 3.5785327 3.2595916 3.6437411 2.9687815 3.5801983 3.2544188 3.0757189 3.2913218 3.0762577 3.9575586 3.4364004 3.1845093 3.56177 3.4297705 3.163406 4.173239 3.268412 3.1612978 4.2514644 2.9599547 3.3486533 3.6576557 3.538042 3.348403 3.057383 3.3997698 3.9685078 3.1653 3.9718065 2.9817271 3.471356 4.2352285 3.267827 4.1562376 2.982305 3.7377715 3.382883 3.5941997 3.2770276 3.2544618 3.0526953 3.36978 4.1417766 3.0763226 3.585277 3.7377238 3.6518993
0.7727728 3.5712957 3.1585507 2.9581199 3.5765948 3.2577333 3.6418533 2.9669347 3.5782561 3.252355 3.0739808 3.2895641 3.0743036 3.955336 3.434494 3.182469 3.5599089 3.4278631 3.1616135 4.1710024 3.2663321 3.1595044 4.2492356 2.958087 3.3467393 3.655714 3.5361805 3.346489 3.0554657 3.397964 3.9662833 3.163476 3.9695792 2.9798403 3.4695134 4.233015 3.265749 4.154015 2.9804177 3.735815 3.3810806 3.592298 3.2749448 3.252367 3.0507555 3.367989 4.139563 3.0743675 3.5833783 3.7357707 3.6500068
0.7737738 3.5694323 3.1565514 2.956243 3.574658 3.255879 3.6399713 2.9650898 3.5763168 3.2502918 3.0722451 3.2878075 3.072351 3.953113 3.4325876 3.180429 3.5580463 3.4259562 3.159821 4.168762 3.2642531 3.1577148 4.24701 2.956222 3.344829 3.6537733 3.5343175 3.3445764 3.0535483 3.3961587 3.9640574 3.161653 3.9673505 2.9779525 3.4676728 4.2308035 3.2636704 4.1517916 2.9785314 3.7338605 3.3792782 3.5903983 3.2728634 3.2502766 3.0488153 3.3661995 4.1373496 3.0724144 3.58148 3.7338195 3.6481175
0.7747748 3.5675673 3.1545544 2.9543705 3.572722 3.2540236 3.6380854 2.9632463 3.574377 3.2482271 3.0705113 3.2860484 3.0704012 3.9508944 3.430685 3.1783938 3.5561872 3.4240499 3.1580305 4.1665277 3.262177 3.1559258 4.2447877 2.9543548 3.3429203 3.651833 3.5324554 3.3426642 3.051632 3.3943563 3.961833 3.1598291 3.9651256 2.9760685 3.4658322 4.228593 3.2615957 4.1495686 2.976645 3.731904 3.3774781 3.5885 3.270784 3.2481828 3.0468774 3.3644094 4.1351376 3.0704608 3.5795813 3.7318678 3.6462264
0.7757758 3.5657034 3.1525593 2.952496 3.5707874 3.2521696 3.6362028 2.9614005 3.5724392 3.2461672 3.0687747 3.2842937 3.0684505 3.948677 3.4287782 3.1763573 3.5543265 3.422144 3.1562405 4.1642942 3.2600985 3.1541348 4.2425623 2.9524894 3.341011 3.6498938 3.5305948 3.3407545 3.0497184 3.3925524 3.9596114 3.1580067 3.962904 2.974184 3.463992 4.2263865 3.25952 4.1473484 2.974759 3.7299528 3.375677 3.5866013 3.268704 3.2460918 3.04494 3.3626199 4.132928 3.0685105 3.5776834 3.7299209 3.6443362
0.7767768 3.5638428 3.1505651 2.9506216 3.5688534 3.2503185 3.6343193 2.9595585 3.5705004 3.2441044 3.0670424 3.2825384 3.0665026 3.9464602 3.426877 3.1743207 3.5524669 3.42024 3.154451 4.1620626 3.2580218 3.1523485 4.2403407 2.9506254 3.3391027 3.6479564 3.5287333 3.3388448 3.0478024 3.3907475 3.9573932 3.156186 3.9606838 2.972303 3.462152 4.2241783 3.2574434 4.1451287 2.972877 3.7279997 3.373876 3.584703 3.266625 3.2440014 3.0430055 3.3608327 4.1307163 3.0665574 3.5757885 3.7279725 3.642448
0.7777778 3.5619783 3.1485715 2.9487505 3.5669198 3.2484632 3.6324382 2.9577165 3.5685658 3.2420454 3.0653086 3.2807832 3.0645518 3.9442458 3.4249716 3.172286 3.5506096 3.418335 3.1526623 4.1598325 3.255947 3.150558 4.23812 2.948763 3.3371954 3.646019 3.526875 3.3369355 3.0458899 3.388945 3.955174 3.1543655 3.9584613 2.970419 3.4603152 4.221971 3.2553692 4.142913 2.9709907 3.7260494 3.372078 3.5828056 3.2645497 3.2419128 3.0410695 3.359045 4.12851 3.064608 3.573894 3.7260232 3.6405578
0.7787788 3.5601177 3.1465778 2.9468784 3.5649886 3.2466116 3.6305566 2.9558744 3.5666313 3.2399888 3.0635738 3.2790275 3.0626059 3.9420342 3.4230719 3.1702518 3.54875 3.4164329 3.1508746 4.157601 3.2538705 3.1487727 4.2359037 2.9469008 3.3352852 3.6440816 3.525014 3.3350272 3.0439768 3.3871474 3.9529572 3.152545 3.9562454 2.9685373 3.4584746 4.2197647 3.2532978 4.140698 2.9691105 3.7240992 3.370278 3.5809112 3.2624698 3.2398257 3.0391355 3.3572588 4.1263037 3.0626616 3.5719986 3.7240748 3.6386719
0.7797798 3.5582585 3.1445851 2.9450083 3.563057 3.244761 3.628677 2.9540348 3.5646963 3.2379284 3.06184 3.2772756 3.0606575 3.9398189 3.4211698 3.1682167 3.5468931 3.4145298 3.1490865 4.1553726 3.2517986 3.1469855 4.233684 2.9450412 3.3333821 3.64215 3.5231576 3.3331175 3.042066 3.385346 3.9507432 3.150723 3.9540267 2.9666572 3.4566398 4.2175627 3.251224 4.1384835 2.9672284 3.7221484 3.3684797 3.5790148 3.2603955 3.2377357 3.0372033 3.3554726 4.1240993 3.0607119 3.570105 3.7221308 3.6367836
0.7807808 3.5563993 3.1425953 2.9431362 3.5611262 3.2429104 3.6267962 2.9521947 3.5627637 3.2358732 3.0601087 3.2755222 3.058714 3.9376101 3.4192715 3.1661816 3.545035 3.4126287 3.1473017 4.1531467 3.2497244 3.145197 4.231468 2.9431806 3.3314743 3.640213 3.5212998 3.331211 3.040155 3.3835464 3.9485273 3.1489043 3.9518123 2.9647775 3.4548001 4.2153616 3.2491527 4.136272 2.9653482 3.720199 3.3666825 3.5771198 3.2583208 3.2356496 3.0352707 3.3536844 4.121895 3.0587645 3.5682135 3.7201872 3.6348972
0.7817818 3.5545406 3.140604 2.941269 3.559196 3.2410603 3.6249166 2.9503574 3.560832 3.2338176 3.0583773 3.2737708 3.0567675 3.9354033 3.417367 3.1641517 3.5431814 3.410726 3.145514 4.1509233 3.247652 3.1434116 4.2292533 2.9413195 3.329567 3.6382804 3.519442 3.3293033 3.0382438 3.3817458 3.9463162 3.1470876 3.9495993 2.9628978 3.4529653 4.21316 3.2470827 4.1340594 2.9634695 3.7182503 3.3648858 3.5752268 3.2562475 3.2335649 3.033338 3.3519006 4.1196933 3.0568185 3.5663204 3.7182422 3.6330113
0.7827828 3.5526843 3.1386132 2.9393988 3.5572677 3.239211 3.6230383 2.9485183 3.5588965 3.2317615 3.0566459 3.2720175 3.0548239 3.933198 3.4154696 3.1621208 3.5413237 3.4088254 3.1437283 4.1487007 3.2455807 3.1416264 4.227038 2.9394617 3.3276644 3.6363478 3.5175862 3.3273973 3.036336 3.3799477 3.944106 3.145269 3.9473877 2.9610238 3.4511294 4.210959 3.2450128 4.13185 2.9615912 3.7163024 3.3630886 3.5733328 3.2541733 3.2314796 3.0314074 3.3501158 4.117492 3.0548735 3.5644288 3.716298 3.6311274
0.7837838 3.550825 3.1366253 2.9375305 3.5553393 3.237362 3.62116 2.9466815 3.5569654 3.2297068 3.054916 3.2702646 3.0528812 3.9309888 3.4135704 3.1600876 3.5394688 3.4069242 3.1419444 4.1464763 3.2435098 3.1398406 4.224828 2.9376025 3.3257575 3.6344147 3.5157285 3.3254933 3.0344267 3.378151 3.9418955 3.1434517 3.945177 2.9591436 3.449296 4.2087626 3.2429428 4.1296415 2.9597135 3.7143555 3.361292 3.5714393 3.252102 3.2293959 3.029479 3.3483305 4.1152916 3.0529284 3.5625377 3.714355 3.629242
0.7847848 3.5489697 3.1346369 2.9356637 3.5534115 3.2355132 3.6192837 2.9448466 3.555037 3.2276525 3.053184 3.2685156 3.0509372 3.9287853 3.4116726 3.1580577 3.5376148 3.4050236 3.1401577 4.144254 3.2414398 3.138054 4.222616 2.9357476 3.323855 3.6324835 3.5138736 3.3235865 3.032517 3.3763537 3.939691 3.141633 3.9429684 2.9572668 3.4474626 4.206566 3.2408757 4.1274333 2.9578362 3.7124104 3.3594956 3.5695481 3.2500296 3.2273116 3.027547 3.3465476 4.1130953 3.0509863 3.5606484 3.7124157 3.627357
0.7857858 3.5471148 3.13265 2.9337974 3.551486 3.2336664 3.6174078 2.9430108 3.5531058 3.2256007 3.0514536 3.2667646 3.048994 3.9265819 3.4097748 3.1560268 3.535759 3.4031243 3.1383748 4.1420355 3.2393694 3.1362686 4.220406 2.9338908 3.32195 3.6305542 3.5120192 3.3216834 3.030611 3.374558 3.9374819 3.1398158 3.940761 2.9553928 3.4456286 4.20437 3.2388062 4.125228 2.9559588 3.710466 3.3577023 3.567655 3.2479587 3.2252293 3.0256195 3.3447647 4.1108975 3.0490437 3.5587573 3.7104754 3.6254725
0.7867868 3.5452585 3.1306634 2.9319315 3.549559 3.2318187 3.6155295 2.9411755 3.551175 3.2235484 3.0497227 3.2650123 3.0470557 3.9243798 3.407877 3.153998 3.5339046 3.4012265 3.136591 4.1398177 3.2373013 3.134488 4.2181997 2.932033 3.3200474 3.6286244 3.5101633 3.3197794 3.0287046 3.3727627 3.9352784 3.1380005 3.9385538 2.953518 3.4437938 4.2021747 3.2367415 4.1230245 2.954084 3.70852 3.3559055 3.5657659 3.2458873 3.2231474 3.0236936 3.3429813 4.1087008 3.0471005 3.55687 3.7085361 3.62359
0.7877878 3.5434022 3.128674 2.9300675 3.5476346 3.229971 3.6136518 2.9393425 3.5492482 3.2214956 3.0479937 3.2632642 3.045113 3.9221816 3.4059787 3.15197 3.532053 3.3993273 3.1348057 4.1376014 3.2352324 3.1327028 4.215993 2.9301796 3.3181434 3.6266937 3.5083094 3.3178768 3.0267968 3.3709679 3.9330764 3.1361847 3.9363499 2.951645 3.4419613 4.199983 3.234674 4.1208196 2.952211 3.7065768 3.354115 3.5638752 3.2438178 3.2210665 3.0217652 3.3411999 4.106507 3.0451603 3.5549812 3.706596 3.621705
0.7887888 3.5415502 3.1266894 2.9282012 3.5457106 3.2281256 3.6117787 2.9375095 3.547319 3.2194448 3.0462656 3.2615166 3.0431733 3.9199796 3.4040833 3.149941 3.530201 3.397429 3.1330223 4.1353865 3.2331634 3.1309185 4.2137876 2.9283242 3.3162408 3.6247678 3.5064545 3.3159728 3.0248938 3.3691716 3.9308724 3.134369 3.9341455 2.94977 3.4401312 4.197789 3.2326074 4.1186194 2.9503365 3.7046337 3.3523192 3.5619874 3.2417483 3.218988 3.0198393 3.339417 4.1043143 3.0432177 3.553092 3.7046556 3.619822
0.7897898 3.5396967 3.1247044 2.9263382 3.5437865 3.2262783 3.6099043 2.9356756 3.545392 3.2173958 3.0445366 3.259767 3.0412345 3.9177823 3.4021873 3.147912 3.528348 3.3955307 3.1312408 4.133173 3.2310977 3.1291375 4.2115836 2.9264703 3.3143392 3.622839 3.5046 3.3140697 3.0229864 3.3673801 3.928671 3.132555 3.9319425 2.947897 3.4382977 4.195597 3.2305417 4.1164203 2.9484644 3.702691 3.3505263 3.5600996 3.2396803 3.2169065 3.0179124 3.337636 4.102123 3.0412784 3.5512052 3.7027206 3.6179395
0.7907908 3.5378428 3.1227193 2.9244747 3.5418615 3.2244315 3.6080294 2.9338446 3.5434651 3.2153473 3.0428085 3.25802 3.0392962 3.9155874 3.4002924 3.145887 3.5264955 3.3936324 3.129458 4.13096 3.2290292 3.1273541 4.2093816 2.9246182 3.312437 3.620912 3.5027475 3.312169 3.021082 3.365584 3.9264722 3.1307402 3.9297423 2.9460273 3.4364686 4.193409 3.2284784 4.1142178 2.9465904 3.7007499 3.3487349 3.5582118 3.2376127 3.214828 3.0159864 3.335855 4.0999317 3.039342 3.549317 3.7007823 3.6160583
0.7917918 3.5359898 3.1207356 2.9226122 3.5399399 3.2225866 3.6061544 2.9320126 3.5415387 3.2132988 3.0410824 3.2562723 3.0373588 3.913392 3.3983974 3.1438599 3.524642 3.3917375 3.127676 4.1287494 3.2269673 3.1255722 4.207179 2.9227648 3.3105364 3.6189861 3.5008936 3.310268 3.0191793 3.363792 3.924273 3.1289263 3.927544 2.9441557 3.4346375 4.191219 3.2264142 4.1120195 2.944718 3.6988072 3.3469434 3.5563226 3.235546 3.21275 3.0140648 3.3340745 4.0977416 3.0374012 3.547432 3.6988463 3.6141748
0.7927928 3.5341372 3.1187534 2.920752 3.5380187 3.220745 3.6042829 2.930182 3.539616 3.2112513 3.0393524 3.2545257 3.0354214 3.9111972 3.3965025 3.1418328 3.522791 3.3898387 3.1258936 4.1265397 3.2248993 3.1237907 4.20498 2.9209123 3.3086352 3.617063 3.499041 3.3083668 3.0172768 3.3620005 3.9220777 3.1271114 3.9253454 2.9422846 3.432806 4.1890326 3.224351 4.109825 2.9428473 3.6968684 3.3451505 3.5544338 3.2334824 3.210672 3.0121422 3.3322916 4.095551 3.0354643 3.545548 3.69691 3.6122952
0.7937938 3.5322857 3.1167717 2.918888 3.5360947 3.2188993 3.6024108 2.9283524 3.5376902 3.2092037 3.0376234 3.252778 3.033485 3.9090047 3.39461 3.1398067 3.5209413 3.3879428 3.1241121 4.1243296 3.222836 3.1220098 4.202779 2.919063 3.3067336 3.615138 3.497188 3.3064666 3.0153728 3.360208 3.9198823 3.1252995 3.9231486 2.9404125 3.4309788 4.1868467 3.2222886 4.107626 2.940978 3.6949272 3.3433595 3.552548 3.2314143 3.2085962 3.0102181 3.3305144 4.0933666 3.0335279 3.5436606 3.6949754 3.610413
0.7947948 3.530436 3.114788 2.9170284 3.5341744 3.2170563 3.6005368 2.9265232 3.5357647 3.2071567 3.0358973 3.251031 3.0315485 3.9068131 3.3927145 3.137782 3.5190911 3.3860474 3.1223326 4.1221223 3.22077 3.1202273 4.200581 2.917211 3.304833 3.613213 3.495338 3.3045673 3.013473 3.358417 3.9176874 3.123486 3.9209533 2.9385443 3.4291477 4.184661 3.2202258 4.105433 2.9391084 3.692988 3.341567 3.5506606 3.2293515 3.2065182 3.008296 3.3287354 4.0911794 3.0315943 3.5417767 3.6930418 3.6085343
0.7957958 3.528584 3.1128054 2.9151669 3.5322552 3.2152119 3.5986629 2.924696 3.5338411 3.2051125 3.0341692 3.2492833 3.029614 3.904623 3.3908234 3.135756 3.5172381 3.3841524 3.120552 4.119916 3.218708 3.1184468 4.198384 2.915362 3.3029318 3.61129 3.493486 3.3026662 3.011571 3.3566256 3.9154944 3.1216722 3.9187608 2.9366765 3.4273171 4.1824784 3.2181644 4.1032414 2.9372392 3.6910481 3.339776 3.5487747 3.2272873 3.204442 3.0063748 3.3269534 4.088993 3.0296583 3.5398912 3.6911073 3.6066513
0.7967968 3.5267339 3.110827 2.9133062 3.530335 3.213368 3.5967917 2.9228668 3.5319185 3.2030673 3.0324435 3.247539 3.0276794 3.902433 3.3889275 3.1337333 3.515388 3.3822565 3.1187701 4.1177125 3.2166429 3.1166644 4.196188 2.9135122 3.301034 3.6093678 3.491634 3.3007684 3.0096707 3.3548355 3.9133024 3.1198606 3.9165668 2.9348073 3.4254894 4.1802926 3.2161012 4.1010466 2.9353704 3.6891112 3.337988 3.5468898 3.2252264 3.2023673 3.0044537 3.3251748 4.086808 3.0277233 3.5380063 3.6891756 3.604773
0.7977978 3.5248861 3.1088448 2.911447 3.5284152 3.2115273 3.594921 2.9210415 3.5299945 3.2010226 3.0307164 3.2457943 3.025743 3.9002438 3.3870358 3.1317081 3.5135403 3.380362 3.1169906 4.1155057 3.214581 3.114884 4.1939936 2.9116645 3.2991323 3.6074452 3.489781 3.2988687 3.007769 3.353046 3.9111133 3.1180487 3.9143739 2.9329414 3.4236598 4.178111 3.2140408 4.0988555 2.9335027 3.687171 3.336196 3.5450044 3.2231622 3.2002926 3.002533 3.323398 4.084626 3.0257893 3.5361252 3.687242 3.6028943
0.7987988 3.523037 3.1068664 2.9095883 3.5264964 3.2096844 3.593049 2.9192114 3.5280747 3.198978 3.0289898 3.2440476 3.0238109 3.8980594 3.3851428 3.129685 3.5116906 3.378469 3.1152105 4.113302 3.2125182 3.1131034 4.191799 2.9098144 3.2972322 3.6055236 3.4879303 3.2969713 3.0058694 3.351256 3.908925 3.1162376 3.9121847 2.931075 3.4218345 4.1759305 3.2119813 4.0966673 2.9316363 3.6852345 3.3344054 3.5431213 3.221099 3.1982188 3.0006142 3.32162 4.0824466 3.0238557 3.5342422 3.6853118 3.6010146
0.7997998 3.5211883 3.1048856 2.90773 3.5245767 3.2078428 3.591179 2.917386 3.5261517 3.1969352 3.0272627 3.242302 3.0218773 3.895873 3.383253 3.1276617 3.509841 3.3765717 3.113431 4.111103 3.2104573 3.1113248 4.1896076 2.907967 3.295332 3.6036015 3.4860802 3.2950726 3.0039692 3.3494678 3.9067345 3.1144261 3.909995 2.9292064 3.4200072 4.1737504 3.2099223 4.094478 2.9297686 3.6832967 3.3326178 3.5412354 3.2190366 3.1961446 2.998695 3.31984 4.0802665 3.0219226 3.5323586 3.6833773 3.5991354
0.8008008 3.5193386 3.1029062 2.9058704 3.5226598 3.2060022 3.5893083 2.9155607 3.5242295 3.1948915 3.025535 3.2405581 3.0199451 3.89369 3.38136 3.12564 3.507989 3.3746796 3.1116533 4.108898 3.2083955 3.1095448 4.1874146 2.9061213 3.2934356 3.6016793 3.4842286 3.2931714 3.0020704 3.3476763 3.9045496 3.1126142 3.9078064 2.9273424 3.41818 4.1715713 3.2078638 4.092293 2.9279032 3.6813612 3.3308268 3.539352 3.2169743 3.1940737 2.996776 3.3180633 4.0780854 3.01999 3.5304766 3.6814456 3.5972557
0.8018018 3.5174923 3.1009288 2.9040127 3.5207424 3.2041597 3.5874372 2.913735 3.5223103 3.1928482 3.0238113 3.238813 3.018015 3.8915048 3.379466 3.1236167 3.5061417 3.3727837 3.1098728 4.1066995 3.2063346 3.1077642 4.185225 2.904275 3.2915368 3.5997615 3.4823804 3.291277 3.0001717 3.3458896 3.9023619 3.1108046 3.9056206 2.925476 3.4163532 4.1693926 3.2058043 4.0901046 2.9260378 3.6794262 3.329039 3.5374684 3.214912 3.1920009 2.9948573 3.3162851 4.0759063 3.0180593 3.5285935 3.679515 3.595377
0.8028028 3.5156426 3.09895 2.9021535 3.5188246 3.2023187 3.585568 2.91191 3.5203881 3.1908073 3.0220857 3.23707 3.0160809 3.8893223 3.3775797 3.121595 3.504294 3.370891 3.1080956 4.104503 3.2042737 3.1059852 4.1830344 2.902429 3.2896361 3.5978422 3.4805288 3.2893786 2.9982743 3.3441033 3.900178 3.1089926 3.9034343 2.9236107 3.4145265 4.167217 3.2037454 4.0879197 2.9241743 3.6774912 3.32725 3.5355854 3.2128534 3.189928 2.9929395 3.314509 4.0737267 3.0161285 3.5267138 3.677586 3.5934987
0.8038038 3.5137954 3.096972 2.900298 3.5169082 3.2004771 3.5837002 2.9100866 3.518467 3.1887674 3.0203576 3.2353249 3.014152 3.8871393 3.3756862 3.119573 3.5024462 3.368997 3.1063151 4.1023054 3.2022133 3.1042051 4.180848 2.9005823 3.2877378 3.595922 3.4786806 3.2874827 2.9963775 3.3423147 3.897994 3.1071815 3.9012485 2.9217477 3.4127011 4.165039 3.2016888 4.085736 2.922309 3.6755538 3.3254595 3.5337048 3.2107935 3.1878586 2.991023 3.3127303 4.0715528 3.0141973 3.5248313 3.6756563 3.59162
0.8048048 3.51195 3.094995 2.8984427 3.5149922 3.198637 3.58183 2.9082632 3.5165486 3.1867247 3.0186324 3.233583 3.012218 3.8849616 3.3737965 3.11755 3.500598 3.367104 3.104537 4.1001077 3.2001529 3.1024246 4.1786604 2.898738 3.285839 3.5940037 3.4768286 3.285585 2.9944782 3.3405275 3.895812 3.1053705 3.8990679 2.9198837 3.4108758 4.1628637 3.1996298 4.0835495 2.9204454 3.6736202 3.3236732 3.5318203 3.208735 3.1857862 2.9891062 3.310954 4.069375 3.01227 3.5229497 3.6737285 3.5897436
0.8058058 3.5101037 3.093017 2.8965855 3.5130763 3.196797 3.5799599 2.9064398 3.5146294 3.1846852 3.0169077 3.2318377 3.0102897 3.8827815 3.3719053 3.115531 3.4987483 3.365212 3.1027598 4.0979133 3.1980944 3.1006455 4.176474 2.8968925 3.2839398 3.5920873 3.4749808 3.28369 2.9925842 3.3387418 3.8936315 3.1035614 3.896883 2.9180212 3.40905 4.1606903 3.1975741 4.0813665 2.918583 3.6716866 3.3218846 3.5299392 3.2066755 3.1837144 2.9871893 3.3091784 4.0672 3.0103374 3.5210695 3.6717978 3.587863
0.8068068 3.508256 3.0910401 2.8947287 3.5111613 3.1949568 3.578093 2.9046168 3.5127096 3.1826468 3.0151815 3.230094 3.0083609 3.8806028 3.3700151 3.1135101 3.4969034 3.3633175 3.1009793 4.095719 3.196035 3.098866 4.1742883 2.8950477 3.282044 3.590168 3.4731293 3.2817945 2.990686 3.3369536 3.89145 3.1017509 3.894703 2.9161577 3.4072247 4.158516 3.1955175 4.0791874 2.9167204 3.6697516 3.3200974 3.5280557 3.2046156 3.1816468 2.9852738 3.3074002 4.065025 3.0084095 3.5191903 3.66987 3.5859857
0.8078078 3.506411 3.0890636 2.8928728 3.5092463 3.1931171 3.576222 2.9027963 3.5107923 3.1806054 3.0134573 3.2283506 3.0064316 3.8784237 3.3681254 3.1114879 3.4950547 3.361425 3.0992022 4.0935245 3.1939778 3.097086 4.1721025 2.8932056 3.2801437 3.5882497 3.47128 3.2798996 2.98879 3.3351688 3.8892717 3.0999403 3.8925223 2.9142957 3.4053993 4.1563425 3.193462 4.0770082 2.9148579 3.667818 3.3183093 3.5261736 3.202558 3.1795769 2.9833608 3.305624 4.0628524 3.0064821 3.5173092 3.6679416 3.5841074
0.8088088 3.5045652 3.0870872 2.8910193 3.5073314 3.191277 3.5743542 2.9009738 3.508874 3.1785674 3.0117307 3.2266097 3.0045018 3.8762484 3.3662362 3.109469 3.4932075 3.3595328 3.0974264 4.0913315 3.1919198 3.0953078 4.16992 2.8913612 3.2782464 3.5863342 3.469429 3.2780018 2.9868946 3.3333807 3.8870916 3.098133 3.8903432 2.9124346 3.403576 4.1541724 3.1914043 4.0748267 2.9129968 3.6658845 3.3165221 3.5242944 3.2005 3.1775084 2.9814444 3.3038497 4.0606813 3.0045557 3.5154285 3.666016 3.5822325
0.8098098 3.5027204 3.085113 2.889162 3.5054178 3.1894379 3.5724878 2.8991508 3.506956 3.1765294 3.010007 3.2248669 3.002573 3.8740735 3.364347 3.10745 3.4913602 3.3576403 3.0956473 4.089141 3.1898632 3.0935297 4.167736 2.8895164 3.276349 3.5844178 3.4675832 3.2761073 2.9849997 3.3315954 3.8849182 3.096322 3.8881655 2.910571 3.40175 4.1520033 3.1893497 4.072648 2.9111347 3.6639495 3.314735 3.5224123 3.198444 3.175439 2.9795299 3.3020735 4.05851 3.0026278 3.5135517 3.6640887 3.5803552
0.8108108 3.5008745 3.08314 2.887309 3.5035043 3.1875973 3.5706186 2.8973298 3.5050387 3.1744914 3.008278 3.2231236 3.0006466 3.8718982 3.3624558 3.1054296 3.489513 3.3557477 3.0938697 4.08695 3.1878047 3.0917492 4.1655555 2.8876748 3.2744513 3.5825005 3.465733 3.2742138 2.9831038 3.3298097 3.882741 3.0945125 3.8859892 2.908712 3.3999257 4.1498322 3.1872935 4.0704727 2.909275 3.6620173 3.3129492 3.5205336 3.1963887 3.1733713 2.9776163 3.3002973 4.0563397 3.000701 3.51167 3.6621609 3.5784764
0.8118118 3.4990296 3.0811644 2.8854551 3.5015893 3.1857586 3.5687518 2.8955102 3.50312 3.1724539 3.006555 3.2213812 2.9987168 3.8697243 3.3605676 3.1034098 3.487667 3.3538551 3.092092 4.0847607 3.1857462 3.089972 4.163376 2.8858328 3.2725525 3.580585 3.463883 3.272317 2.9812093 3.3280272 3.8805652 3.0927038 3.8838115 2.9068494 3.3981023 4.147662 3.185238 4.068292 2.907415 3.6600862 3.3111591 3.5186496 3.1943321 3.1713028 2.9757013 3.2985234 4.0541697 2.9987745 3.5097923 3.660235 3.5766
0.8128128 3.4971857 3.0791898 2.8835998 3.4996743 3.18392 3.566884 2.8936896 3.501203 3.1704159 3.004829 3.2196393 2.9967928 3.8675518 3.3586783 3.1013927 3.4858203 3.351964 3.090314 4.082572 3.183691 3.088193 4.1611943 2.8839912 3.2706547 3.5786705 3.4620337 3.2704234 2.9793153 3.326242 3.8783917 3.0908957 3.881638 2.9049902 3.3962774 4.1454945 3.183185 4.0661187 2.9055538 3.6581526 3.3093734 3.5167727 3.1922746 3.1692357 2.9737883 3.2967453 4.0520005 2.9968486 3.5079136 3.658308 3.5747228
0.8138138 3.495345 3.0772176 2.8817482 3.4977622 3.1820807 3.5650167 2.8918705 3.4992871 3.1683793 3.0031037 3.2178965 2.994864 3.8653798 3.35679 3.0993705 3.4839716 3.350072 3.0885363 4.080385 3.181633 3.0864153 4.159014 2.8821478 3.2687583 3.5767555 3.4601855 3.268528 2.9774218 3.3244562 3.8762193 3.089087 3.8794618 2.9031305 3.3944554 4.1433253 3.1811304 4.0639467 2.9036927 3.6562219 3.3075867 3.5148902 3.1902208 3.1671672 2.9718757 3.294971 4.0498333 2.9949226 3.5060334 3.6563835 3.572847
0.8148148 3.493496 3.0752425 2.8798928 3.4958477 3.180243 3.5631495 2.8900504 3.4973712 3.1663423 3.0013776 3.2161555 2.992937 3.8632116 3.3549018 3.097354 3.4821258 3.348178 3.086759 4.078198 3.1795764 3.0846348 4.1568375 2.8803067 3.266862 3.574842 3.4583378 3.2666335 2.9755287 3.3226724 3.8740463 3.087276 3.8772907 2.9012713 3.392631 4.141159 3.1790762 4.061771 2.9018335 3.6542892 3.305801 3.513011 3.1881647 3.1651006 2.9699636 3.2931943 4.047667 2.9929972 3.5041552 3.6544561 3.5709696
0.8158158 3.4916544 3.073269 2.8780384 3.4939356 3.1784024 3.561283 2.8882303 3.4954543 3.1643066 2.9996538 3.2144122 2.9910107 3.861042 3.353012 3.095334 3.4802794 3.3462877 3.0849814 4.076014 3.1775217 3.0828576 4.1546597 2.8784661 3.2649632 3.572926 3.4564867 3.264741 2.9736342 3.320889 3.8718748 3.0854678 3.8751183 2.8994122 3.3908105 4.1389933 3.177023 4.059596 2.8999748 3.6523576 3.3040156 3.5111313 3.1861086 3.1630335 2.968052 3.2914205 4.0455008 2.9910736 3.5022774 3.6525316 3.5690928
0.8168168 3.4898114 3.0712957 2.8761873 3.4920225 3.1765637 3.5594158 2.8864117 3.4935374 3.1622696 2.9979272 3.2126708 2.9890857 3.858873 3.3511238 3.0933175 3.4784331 3.3443942 3.0832052 4.0738306 3.1754656 3.0810776 4.152484 2.876627 3.2630663 3.571013 3.4546394 3.2628465 2.9717407 3.3191028 3.8697047 3.0836577 3.8729467 2.8975534 3.3889847 4.13683 3.1749687 4.0574274 2.898117 3.6504264 3.3022285 3.509251 3.1840558 3.1609688 2.9661398 3.2896461 4.0433364 2.9891505 3.5003996 3.650609 3.5672145
0.8178178 3.487966 3.0693212 2.8743343 3.4901118 3.174726 3.5575476 2.8845916 3.491622 3.1602364 2.996203 3.2109303 2.9871616 3.8567047 3.3492355 3.0912971 3.4765887 3.3425026 3.081427 4.0716467 3.1734095 3.079299 4.150308 2.874784 3.2611675 3.569098 3.4527903 3.260952 2.9698462 3.3173203 3.867535 3.0818486 3.8707776 2.8956952 3.3871646 4.134666 3.172917 4.055255 2.8962603 3.6484966 3.3004413 3.507371 3.1820006 3.1589022 2.9642262 3.2878695 4.041169 2.9872274 3.4985223 3.6486812 3.5653377
0.8188188 3.4861245 3.0673485 2.8724794 3.4881988 3.1728878 3.5556822 2.8827744 3.4897046 3.1581993 2.9944768 3.2091894 2.9852352 3.854539 3.3473463 3.0892787 3.47474 3.340612 3.0796504 4.069463 3.1713543 3.0775185 4.1481338 2.8729448 3.2592726 3.5671825 3.4509416 3.25906 2.9679523 3.315537 3.8653655 3.0800414 3.868609 2.893837 3.3853416 4.132501 3.1708632 4.0530853 2.8944025 3.6465654 3.298654 3.5054917 3.1799479 3.1568365 2.962316 3.286096 4.0390053 2.9853015 3.496643 3.6467586 3.5634618
0.8198198 3.4842806 3.0653763 2.8706274 3.486287 3.1710515 3.5538168 2.8809566 3.4877915 3.1561656 2.9927497 3.2074475 2.9833093 3.8523712 3.3454595 3.0872598 3.4728932 3.3387203 3.0778742 4.067282 3.169301 3.0757413 4.14596 2.8711052 3.2573748 3.5652719 3.4490924 3.2571654 2.966061 3.3137536 3.8632011 3.0782323 3.8664374 2.8919783 3.3835168 4.1303406 3.1688118 4.0509157 2.8925438 3.6446342 3.2968693 3.503614 3.1778927 3.1547723 2.9604053 3.2843218 4.036843 2.9833803 3.4947667 3.6448345 3.561586
0.8208208 3.4824395 3.0634036 2.8687763 3.484375 3.1692123 3.551949 2.8791394 3.4858747 3.154129 2.9910254 3.205707 2.9813857 3.8502064 3.3435702 3.0852442 3.4710464 3.3368278 3.076096 4.065099 3.167245 3.0739636 4.143785 2.869265 3.255477 3.5633588 3.4472442 3.2552724 2.9641676 3.3119683 3.8610334 3.0764246 3.8642735 2.89012 3.3816957 4.128177 3.1667585 4.0487466 2.890688 3.6427045 3.295083 3.5017343 3.1758404 3.1527066 2.958496 3.282547 4.0346813 2.9814577 3.4928865 3.642911 3.5597095
0.8218218 3.4805975 3.0614314 2.8669224 3.4824624 3.1673746 3.5500817 2.8773203 3.4839597 3.1520963 2.9892993 3.2039642 2.9794593 3.8480415 3.341683 3.0832272 3.4692006 3.3349366 3.0743194 4.0629206 3.1651888 3.0721817 4.141612 2.867426 3.2535763 3.5614448 3.445396 3.253378 2.962275 3.3101873 3.8588667 3.074614 3.8621058 2.8882632 3.3798714 4.126014 3.1647067 4.04658 2.8888307 3.6407728 3.293295 3.499855 3.1737885 3.150642 2.956585 3.2807708 4.03252 2.9795365 3.491012 3.6409864 3.5578313
0.8228228 3.4787564 3.0594606 2.8650703 3.4805527 3.1655354 3.5482168 2.8755054 3.4820437 3.150063 2.9875731 3.2022219 2.9775376 3.8458781 3.3397942 3.0812106 3.4673543 3.3330445 3.0725417 4.06074 3.1631365 3.0704036 4.139442 2.8655863 3.2516809 3.5595322 3.4435468 3.2514858 2.9603844 3.3084064 3.8567042 3.0728054 3.8599372 2.886406 3.3780499 4.1238527 3.1626544 4.044412 2.8869758 3.6388445 3.2915106 3.4979758 3.1717348 3.1485772 2.9546757 3.278997 4.030357 2.9776125 3.489133 3.6390638 3.5559568
0.8238238 3.476911 3.0574875 2.8632212 3.478641 3.1636987 3.5463524 2.8736877 3.4801302 3.1480289 2.9858465 3.2004824 2.975613 3.8437138 3.337906 3.0791922 3.465508 3.3311534 3.070766 4.058562 3.1610827 3.0686255 4.1372714 2.8637466 3.249784 3.557621 3.4416971 3.24959 2.9584932 3.306623 3.8545408 3.0709968 3.8577738 2.8845491 3.3762288 4.121694 3.1606054 4.0422463 2.88512 3.6369147 3.2897248 3.4960985 3.169682 3.146515 2.9527655 3.277223 4.0282 2.9756932 3.4872565 3.6371403 3.5540786
0.8248248 3.475071 3.0555162 2.8613696 3.4767294 3.1618605 3.5444846 2.8718715 3.4782152 3.1459956 2.9841204 3.19874 2.9736881 3.8415518 3.3360186 3.0771742 3.4636617 3.329258 3.0689883 4.056383 3.1590285 3.066846 4.135102 2.861909 3.2478862 3.555707 3.439849 3.2476997 2.9565997 3.304841 3.852375 3.069188 3.8556113 2.8826928 3.3744068 4.1195354 3.1585536 4.040083 2.883263 3.634984 3.2879386 3.4942193 3.167632 3.1444516 2.9508572 3.2754464 4.02604 2.9737725 3.4853797 3.6352181 3.5522037
0.8258258 3.4732275 3.0535455 2.859519 3.4748197 3.1600223 3.5426197 2.8700547 3.4762993 3.1439633 2.9823942 3.1969981 2.971765 3.8393917 3.3341293 3.075159 3.4618154 3.3273659 3.067212 4.054207 3.1569748 3.0650682 4.13293 2.8600707 3.2459884 3.5537958 3.438002 3.2458048 2.9547086 3.3030586 3.850214 3.067378 3.8534474 2.880836 3.3725839 4.1173763 3.1565022 4.0379148 2.8814073 3.6330547 3.2861514 3.4923396 3.1655788 3.1423879 2.9489474 3.2736735 4.0238814 2.9718523 3.483502 3.633294 3.5503263
0.8268268 3.471387 3.0515728 2.8576655 3.4729075 3.1581855 3.5407548 2.868237 3.4743848 3.14193 2.980667 3.1952572 2.969842 3.8372316 3.3322425 3.0731425 3.4599705 3.3254762 3.0654335 4.0520296 3.15492 3.0632863 4.1307626 2.8582325 3.2440906 3.5518832 3.4361534 3.2439117 2.9528174 3.3012762 3.8480515 3.0655708 3.8512836 2.8789816 3.3707614 4.1152186 3.15445 4.035752 2.8795543 3.631124 3.2843661 3.4904609 3.163526 3.1403246 2.9470372 3.2718978 4.0217223 2.9699287 3.4816246 3.631373 3.5484486
0.8278278 3.469544 3.0496016 2.855816 3.4709973 3.1563478 3.538888 2.8664217 3.4724693 3.1398978 2.9789414 3.1935167 2.9679193 3.8350706 3.3303542 3.071125 3.4581232 3.3235836 3.0636573 4.0498533 3.1528678 3.0615072 4.128595 2.8563933 3.2421942 3.5499706 3.4343019 3.2420182 2.9509254 3.2994943 3.845893 3.0637627 3.8491235 2.8771238 3.3689394 4.11306 3.152399 4.0335884 2.8776975 3.6291962 3.2825813 3.4885826 3.1614761 3.1382604 2.9451284 3.2701235 4.019566 2.968011 3.4797492 3.629448 3.5465722
0.8288288 3.4677029 3.0476317 2.8539643 3.4690876 3.1545086 3.537022 2.8646069 3.4705572 3.137865 2.9772134 3.1917748 2.9659958 3.83291 3.328466 3.0691075 3.456276 3.321692 3.0618792 4.0476804 3.150815 3.0597277 4.126426 2.8545551 3.2402954 3.548059 3.4324532 3.2401233 2.9490361 3.297711 3.8437319 3.061954 3.8469653 2.8752713 3.3671198 4.1109023 3.1503487 4.031427 2.8758445 3.6272645 3.2807956 3.4867043 3.1594248 3.136197 2.943223 3.2683468 4.0174084 2.9660892 3.4778695 3.6275263 3.5446963
0.8298298 3.4658618 3.04566 2.8521132 3.467175 3.1526713 3.5351558 2.862791 3.4686418 3.1358342 2.9754887 3.1900344 2.9640727 3.830752 3.3265762 3.0670896 3.45443 3.3197994 3.0601025 4.0455055 3.1487608 3.0579486 4.1242585 2.8527174 3.2383966 3.5461473 3.430604 3.238233 2.9471436 3.2959294 3.8415747 3.0601425 3.8448043 2.8734145 3.3652973 4.1087475 3.1482978 4.0292654 2.8739896 3.6253333 3.279008 3.4848256 3.1573734 3.1341352 2.9413137 3.2665753 4.0152545 2.9641695 3.4759922 3.625605 3.542821
0.8308308 3.4640203 3.0436912 2.8502612 3.4652643 3.1508336 3.5332918 2.8609762 3.4667244 3.1338034 2.9737597 3.188293 2.9621515 3.8285956 3.324689 3.0650744 3.4525838 3.3179064 3.0583248 4.043332 3.1467085 3.0561676 4.1220956 2.850882 3.2364979 3.5442362 3.4287553 3.2363396 2.945251 3.294149 3.8394156 3.0583353 3.8426442 2.871561 3.3634744 4.1065917 3.146247 4.0271025 2.8721342 3.623405 3.277223 3.4829478 3.155325 3.1320734 2.9394035 3.2647972 4.013098 2.9622507 3.474115 3.6236806 3.5409417
0.8318318 3.4621787 3.0417194 2.848411 3.4633536 3.148994 3.531424 2.8591595 3.4648123 3.1317716 2.972034 3.1865501 2.960228 3.826437 3.3228025 3.0630574 3.4507356 3.3160143 3.0565467 4.0411596 3.1446557 3.054388 4.1199293 2.8490434 3.2346015 3.5423236 3.426907 3.2344475 2.9433608 3.2923656 3.8372588 3.0565257 3.840487 2.8697066 3.3616538 4.104436 3.1441984 4.0249424 2.8702817 3.6214757 3.2754354 3.4810662 3.1532722 3.1300092 2.9374967 3.2630215 4.010944 2.9603305 3.472238 3.621758 3.5390654
0.8328328 3.4603367 3.03975 2.846559 3.461444 3.1471572 3.5295572 2.8573446 3.4628954 3.1297379 2.970305 3.1848092 2.9583073 3.8242822 3.3209128 3.0610414 3.4488912 3.3141212 3.054769 4.0389886 3.142603 3.052607 4.117766 2.8472066 3.2327023 3.5404134 3.4250555 3.2325535 2.9414692 3.290584 3.835102 3.0547166 3.8383284 2.8678513 3.3598318 4.102284 3.1421456 4.0227838 2.8684282 3.619545 3.2736497 3.4791884 3.1512227 3.1279488 2.9355884 3.2612486 4.008789 2.9584126 3.4703608 3.6198368 3.5371904
0.8338338 3.4584966 3.0377789 2.8447108 3.4595337 3.1453204 3.5276933 2.8555312 3.4609838 3.127706 2.9685788 3.1830664 2.9563856 3.8221288 3.3190246 3.0590243 3.447043 3.3122277 3.0529914 4.036819 3.1405497 3.050827 4.115603 2.8453698 3.2308035 3.5385013 3.4232063 3.2306619 2.939581 3.288803 3.8329458 3.052905 3.8361726 2.8659973 3.3580098 4.1001287 3.140098 4.020626 2.8665748 3.617618 3.2718644 3.4773097 3.1491728 3.1258855 2.93368 3.2594748 4.0066347 2.9564943 3.4684854 3.6179152 3.5353107
0.8348348 3.4566565 3.0358095 2.8428583 3.4576225 3.1434817 3.525826 2.8537154 3.4590678 3.1256757 2.9668498 3.1813269 2.954463 3.819972 3.3171368 3.0570083 3.4451952 3.3103342 3.0512128 4.03465 3.1384978 3.0490475 4.1134386 2.8435316 3.2289042 3.536593 3.4213567 3.2287693 2.9376884 3.287022 3.830789 3.0510974 3.8340178 2.864142 3.3561883 4.0979753 3.1380472 4.0184665 2.8647203 3.615687 3.2700768 3.4754329 3.1471243 3.1238227 2.9317741 3.257699 4.0044837 2.9545746 3.4666061 3.615994 3.5334325
0.8358358 3.454814 3.0338402 2.8410096 3.4557114 3.1416426 3.52396 2.8519 3.4571528 3.1236444 2.9651213 3.179586 2.9525423 3.817821 3.315248 3.0549927 3.4433484 3.308442 3.0494356 4.032478 3.136444 3.0472655 4.1112776 2.8416967 3.227005 3.53468 3.419506 3.2268748 2.9357982 3.2852383 3.8286347 3.0492864 3.831861 2.862288 3.3543668 4.095825 3.1359978 4.0163083 2.8628688 3.6137576 3.2682934 3.4735522 3.1450734 3.1217642 2.9298673 3.2559223 4.002331 2.9526582 3.4647298 3.614071 3.5315547
0.8368368 3.4529738 3.03187 2.839158 3.4538026 3.1398072 3.5220947 2.8500853 3.4552398 3.1216135 2.9633927 3.177843 2.9506202 3.8156662 3.3133578 3.0529766 3.4415016 3.306551 3.047657 4.0303097 3.1343913 3.0454855 4.1091146 2.8398566 3.2251053 3.5327687 3.4176564 3.2249823 2.933907 3.2834587 3.8264828 3.0474777 3.8297062 2.8604355 3.3525438 4.093672 3.1339483 4.014149 2.8610148 3.6118283 3.2665038 3.4716735 3.143022 3.1197033 2.9279609 3.2541485 4.0001783 2.9507408 3.46285 3.6121497 3.5296779
0.8378378 3.4511323 3.0298986 2.837307 3.4518905 3.1379652 3.5202298 2.848271 3.4533234 3.1195827 2.9616652 3.1761017 2.948697 3.813511 3.311471 3.0509586 3.4396563 3.304657 3.0458794 4.028141 3.1323414 3.043705 4.1069527 2.8380213 3.2232056 3.5308595 3.4158053 3.2230892 2.9320173 3.2816772 3.8243284 3.0456672 3.8275537 2.8585815 3.3507223 4.0915203 3.1318984 4.011997 2.859161 3.609899 3.2647176 3.4697962 3.1409745 3.11764 2.926053 3.2523708 3.9980288 2.9488235 3.4609733 3.610228 3.5278015
0.8388388 3.4492917 3.0279293 2.8354568 3.4499803 3.1361294 3.518362 2.846457 3.4514103 3.1175528 2.959938 3.1743588 2.9467778 3.81136 3.3095803 3.0489411 3.4378076 3.302764 3.0441008 4.0259748 3.1302881 3.041922 4.104791 2.836185 3.2213068 3.5289469 3.4139562 3.2211967 2.9301262 3.279893 3.8221788 3.0438576 3.8253999 2.8567276 3.3489022 4.0893693 3.129847 4.00984 2.8573103 3.6079698 3.2629309 3.4679165 3.138925 3.11558 2.9241462 3.2505975 3.9958768 2.946906 3.459097 3.6083055 3.5259218
0.8398398 3.4474487 3.0259585 2.8336048 3.4480705 3.1342902 3.5164976 2.8446422 3.4494944 3.1155205 2.958208 3.1726165 2.9448552 3.8092089 3.307693 3.0469255 3.4359593 3.300871 3.0423222 4.0238066 3.1282363 3.0401406 4.1026325 2.8343477 3.2194061 3.5270376 3.4121065 3.2193017 2.9282365 3.2781124 3.8200254 3.042048 3.8232493 2.8548746 3.3470788 4.0872183 3.1278005 4.007685 2.8554583 3.6060405 3.2611456 3.4660373 3.1368756 3.1135192 2.9222398 3.2488203 3.9937282 2.9449887 3.45722 3.6063848 3.5240455
0.8408408 3.4456081 3.0239906 2.8317575 3.446158 3.132451 3.5146308 2.8428278 3.4475794 3.1134934 2.9564795 3.170875 2.942935 3.8070574 3.3058028 3.0449114 3.4341125 3.2989745 3.0405421 4.021641 3.126184 3.038361 4.1004734 2.8325129 3.217507 3.5251255 3.410255 3.2174087 2.9263468 3.276332 3.8178744 3.0402374 3.8210955 2.8530211 3.3452578 4.0850697 3.125749 4.005533 2.8536057 3.6041121 3.2593575 3.4641595 3.1348271 3.1114569 2.9203324 3.2470436 3.9915776 2.943071 3.4553409 3.6044626 3.5221686
0.8418418 3.4437666 3.0220203 2.829905 3.4442477 3.1306133 3.512764 2.8410153 3.4456668 3.1114612 2.9547496 3.1691346 2.9410129 3.8049064 3.303914 3.042894 3.4322648 3.297082 3.038762 4.019477 3.1241326 3.0365767 4.098315 2.8306756 3.2156062 3.5232143 3.4084044 3.2155147 2.9244556 3.2745504 3.815724 3.0384269 3.818946 2.8511667 3.3434358 4.0829206 3.1237006 4.003378 2.8517518 3.6021814 3.2575707 3.4622798 3.1327782 3.109397 2.9184265 3.2452683 3.989428 2.9411535 3.4534621 3.6025414 3.5202894
0.8428428 3.4419265 3.0200496 2.8280568 3.4423375 3.1287742 3.5108972 2.8392024 3.4437523 3.1094332 2.9530191 3.1673894 2.9390945 3.8027577 3.3020248 3.0408773 3.4304156 3.2951884 3.036983 4.017311 3.1220808 3.0347962 4.0961566 2.8288407 3.2137065 3.5213041 3.4065528 3.2136235 2.922566 3.272768 3.8135734 3.0366163 3.8167944 2.8493147 3.3416133 4.080772 3.1216516 4.001226 2.8499026 3.6002507 3.255784 3.4604006 3.1307292 3.107335 2.91652 3.243493 3.9872823 2.939237 3.4515848 3.6006198 3.5184088
0.8438438 3.4400854 3.0180793 2.8262057 3.4404263 3.1269379 3.5090313 2.837389 3.4418359 3.1074023 2.9512906 3.165648 2.9371734 3.8006082 3.3001347 3.0388598 3.4285684 3.2932935 3.0352044 4.015146 3.120028 3.033012 4.0939984 2.8270044 3.2118068 3.5193934 3.4047027 3.211729 2.9206762 3.2709875 3.8114266 3.0348039 3.8146443 2.8474612 3.3397918 4.078623 3.1196032 3.999072 2.8480492 3.5983214 3.2539978 3.458521 3.1286817 3.1052747 2.9146142 3.2417169 3.9851332 2.9373217 3.4497066 3.5986977 3.5165315
0.8448448 3.4382443 3.0161104 2.8243556 3.4385157 3.1250963 3.5071635 2.8355746 3.4399214 3.1053715 2.9495602 3.1639056 2.9352508 3.7984614 3.298244 3.0368433 3.4267206 3.291399 3.033424 4.012982 3.1179757 3.0312304 4.0918403 2.8251681 3.2099066 3.5174832 3.4028506 3.209836 2.9187856 3.269205 3.8092766 3.0329938 3.8124976 2.8456101 3.3379707 4.0764747 3.1175532 3.99692 2.8461986 3.5963902 3.2522082 3.4566412 3.1266327 3.1032162 2.9127083 3.2399397 3.982987 2.9354072 3.4478292 3.596774 3.5146523
0.8458458 3.4364047 3.0141397 2.822505 3.4366035 3.1232562 3.5052986 2.8337598 3.4380078 3.103342 2.9478278 3.1621628 2.933332 3.7963133 3.2963552 3.0348287 3.4248705 3.289504 3.0316463 4.01082 3.115924 3.029448 4.0896854 2.8233294 3.2080054 3.515571 3.4009976 3.207942 2.916894 3.2674232 3.8071303 3.0311813 3.810349 2.8437557 3.3361468 4.0743275 3.1155033 3.9947672 2.844347 3.5944624 3.2504196 3.45476 3.1245847 3.1011543 2.9107995 3.238165 3.9808383 2.9334903 3.445949 3.5948534 3.512774
0.8468468 3.4345617 3.0121708 2.820654 3.4346943 3.121417 3.5034294 2.8319488 3.43609 3.1013126 2.9460979 3.1604195 2.9314098 3.7941642 3.294465 3.0328107 3.4230242 3.287609 3.0298653 4.0086584 3.1138716 3.0276647 4.087531 2.821495 3.2061033 3.5136595 3.399148 3.2060485 2.9150057 3.2656403 3.8049831 3.0293717 3.8082004 2.8419032 3.3343253 4.0721793 3.1134539 3.992619 2.8424954 3.5925303 3.248632 3.4528809 3.1225376 3.099093 2.9088936 3.2363873 3.9786944 2.931573 3.4440727 3.5929298 3.5108948
0.8478478 3.4327207 3.0102015 2.8188038 3.4327817 3.1195774 3.501564 2.8301315 3.434177 3.0992818 2.9443665 3.1586766 2.929491 3.792018 3.292575 3.0307946 3.421173 3.2857141 3.0280838 4.0064964 3.1118188 3.0258799 4.0853744 2.8196607 3.2042031 3.5117488 3.397296 3.204155 2.913115 3.2638612 3.802837 3.0275612 3.806054 2.8400526 3.3325028 4.0700345 3.111405 3.990469 2.8406448 3.5906 3.2468467 3.4510016 3.1204872 3.097034 2.9069881 3.2346096 3.9765487 2.929657 3.442194 3.5910106 3.5090146
0.8488488 3.4308796 3.0082335 2.8169527 3.4308696 3.1177387 3.4996982 2.8283205 3.4322605 3.0972533 2.9426346 3.1569347 2.9275694 3.789875 3.2906852 3.0287771 3.4193249 3.2838187 3.0263042 4.004334 3.1097674 3.024097 4.0832205 2.817823 3.2023 3.5098372 3.395442 3.202261 2.911224 3.2620797 3.8006907 3.0257468 3.8039083 2.8381996 3.3306813 4.067888 3.109356 3.9883184 2.8387928 3.5886703 3.2450557 3.4491215 3.1184382 3.0949736 2.9050832 3.232833 3.9744034 2.927741 3.4403138 3.589086 3.5071354
0.8498498 3.429038 3.0062628 2.8151026 3.428959 3.1158996 3.4978313 2.8265057 3.430344 3.095224 2.9409041 3.1551905 2.9256496 3.7877264 3.288795 3.02676 3.4174767 3.2819223 3.0245242 4.0021744 3.1077156 3.0223122 4.0810647 2.8159857 3.2004004 3.5079255 3.3935924 3.200366 2.9093328 3.2602963 3.798543 3.0239348 3.801762 2.8363457 3.328858 4.0657415 3.107306 3.9861703 2.8369422 3.586739 3.2432685 3.4472413 3.1163912 3.0929146 2.9031773 3.2310543 3.972258 2.925826 3.438436 3.587163 3.5052557
0.8508509 3.427196 3.004292 2.8132515 3.4270473 3.1140604 3.4959621 2.8246922 3.4284291 3.093194 2.9391718 3.1534472 2.923729 3.7855797 3.2869039 3.0247445 3.4156265 3.2800274 3.0227432 4.000013 3.1056638 3.0205293 4.07891 2.8141508 3.1984963 3.5060163 3.3917365 3.198471 2.907442 3.2585158 3.796401 3.0221224 3.7996163 2.8344927 3.327034 4.063596 3.105259 3.9840226 2.8350916 3.5848088 3.241479 3.4453597 3.1143436 3.0908532 2.9012718 3.229278 3.9701128 2.9239101 3.4365568 3.5852404 3.503375
0.8518519 3.425356 3.0023217 2.8114014 3.4251356 3.1122198 3.4940944 2.8228803 3.4265137 3.091164 2.9374394 3.151703 2.9218082 3.7834382 3.2850127 3.022727 3.4137788 3.278129 3.0209603 3.9978547 3.103612 3.018743 4.0767555 2.812315 3.1965952 3.5041046 3.3898845 3.196577 2.905552 3.2567344 3.7942567 3.02031 3.797471 2.8326411 3.325213 4.061451 3.1032095 3.981874 2.833241 3.582879 3.2396913 3.4434805 3.1122932 3.0887938 2.899366 3.2274995 3.96797 2.9219952 3.4346771 3.5833201 3.5014954
0.8528529 3.423513 3.000352 2.8095489 3.4232235 3.1103792 3.492228 2.821065 3.4245982 3.0891347 2.9357052 3.1499577 2.9198904 3.7812939 3.283122 3.0207095 3.4119272 3.2762322 3.0191803 3.9956956 3.1015596 3.0169582 4.0746026 2.8104782 3.1946917 3.5021915 3.388031 3.1946821 2.9036598 3.2549515 3.792111 3.018497 3.7953272 2.8307905 3.3233895 4.059307 3.101161 3.9797268 2.8313904 3.580946 3.2379012 3.441597 3.1102471 3.086732 2.89746 3.2257214 3.9658275 2.9200792 3.432796 3.5813985 3.4996161
0.8538539 3.4216738 2.9983826 2.8076997 3.4213114 3.10854 3.4903598 2.819252 3.4226809 3.0871053 2.9339733 3.1482139 2.9179683 3.7791495 3.28123 3.018693 3.4100757 3.2743363 3.0174012 3.993536 3.0995078 3.015174 4.0724516 2.8086424 3.19279 3.5002818 3.386176 3.1927876 2.9017706 3.2531686 3.78997 3.0166826 3.7931828 2.828936 3.3215666 4.057164 3.0991116 3.9775772 2.8295398 3.5790162 3.236113 3.4397173 3.1081986 3.084673 2.895553 3.2239442 3.9636836 2.9181643 3.4309177 3.5794735 3.497733
0.8548549 3.4198322 2.9964132 2.8058476 3.4193997 3.106699 3.4884915 2.8174386 3.4207644 3.0850773 2.9322405 3.1464686 2.916048 3.7770057 3.279338 3.0166755 3.4082255 3.2724395 3.0156174 3.9913788 3.097456 3.0133882 4.0702987 2.8068051 3.1908855 3.4983711 3.3843226 3.1908932 2.899879 3.2513876 3.787828 3.0148706 3.7910423 2.8270845 3.3197436 4.0550194 3.0970616 3.975432 2.8276892 3.577084 3.2343254 3.4378376 3.106151 3.082614 2.8936472 3.2221656 3.9615417 2.9162507 3.429037 3.5775518 3.495853
0.8558559 3.4179883 2.9944434 2.8039975 3.4174857 3.1048565 3.4866247 2.8156242 3.418847 3.083047 2.9305077 3.1447244 2.9141288 3.7748618 3.2774453 3.014658 3.406376 3.2705426 3.0138354 3.989221 3.0954041 3.011602 4.0681486 2.8049722 3.188983 3.4964595 3.3824697 3.1889973 2.8979878 3.2496037 3.7856874 3.0130563 3.788899 2.825232 3.3179216 4.0528765 3.0950131 3.973288 2.8258395 3.5751514 3.232534 3.4359536 3.1041026 3.080552 2.8917418 3.2203875 3.9593983 2.9143353 3.4271574 3.5756297 3.4939718
0.8568569 3.4161468 2.9924736 2.8021464 3.4155726 3.1030178 3.4847546 2.8138118 3.4169312 3.081018 2.928772 3.1429815 2.912208 3.7727213 3.2755551 3.0126405 3.4045243 3.2686443 3.012052 3.987064 3.0933514 3.0098166 4.0659966 2.8031344 3.187079 3.4945464 3.3806152 3.1871042 2.8960977 3.2478218 3.783545 3.0112433 3.786758 2.82338 3.3160963 4.0507336 3.0929637 3.9711413 2.8239884 3.5732203 3.2307448 3.4340734 3.102056 3.0784926 2.8898368 3.2186074 3.9572568 2.9124188 3.4252763 3.5737062 3.4920912
0.8578579 3.4143038 2.9905033 2.8002944 3.413661 3.1011767 3.4828873 2.8119988 3.4150128 3.07899 2.9270382 3.1412354 2.9102879 3.7705808 3.2736616 3.010623 3.4026732 3.2667465 3.0102692 3.984909 3.0913 3.0080314 4.0638466 2.8012977 3.185174 3.4926348 3.3787608 3.1852074 2.8942075 3.2460394 3.781404 3.009428 3.784617 2.821529 3.3142734 4.048592 3.0909142 3.968996 2.8221383 3.5712886 3.2289548 3.4321914 3.100008 3.0764341 2.8879318 3.2168293 3.9551158 2.9105043 3.4233952 3.5717835 3.4902077
0.8588589 3.4124622 2.9885335 2.798442 3.411748 3.0993347 3.481017 2.810186 3.4130964 3.0769606 2.9253025 3.1394892 2.908368 3.7684407 3.2717695 3.008606 3.400824 3.2648473 3.0084858 3.9827523 3.0892467 3.0062423 4.061695 2.7994618 3.183269 3.4907207 3.3769045 3.1833115 2.8923163 3.2442575 3.779263 3.0076137 3.7824745 2.8196754 3.312449 4.046451 3.0888662 3.9668512 2.8202877 3.5693564 3.2271657 3.4303093 3.0979605 3.0743723 2.886026 3.2150497 3.9529767 2.9085894 3.4215145 3.5698576 3.488325
0.8598599 3.4106202 2.9865632 2.7965918 3.409834 3.0974936 3.4791489 2.808372 3.4111786 3.0749302 2.9235678 3.137745 2.9064484 3.7663012 3.269876 3.006587 3.398973 3.2629485 3.0067034 3.980599 3.0871935 3.004456 4.059545 2.797625 3.1813655 3.4888105 3.375051 3.1814146 2.8904243 3.242474 3.777124 3.0057988 3.780336 2.8178234 3.310625 4.0443077 3.0868173 3.9647083 2.818437 3.5674224 3.2253757 3.4284258 3.0959125 3.0723124 2.8841195 3.2132711 3.9508348 2.9066763 3.4196324 3.5679355 3.4864445
0.8608609 3.4087787 2.9845905 2.7947412 3.4079218 3.0956511 3.4772801 2.8065586 3.4092617 3.0729012 2.921833 3.1359992 2.9045277 3.7641597 3.267984 3.00457 3.397119 3.2610493 3.0049195 3.978444 3.0851421 3.0026693 4.057395 2.7957902 3.179459 3.4868965 3.3731961 3.1795201 2.8885326 3.2406917 3.7749858 3.003984 3.7781978 2.8159704 3.308803 4.042167 3.0847664 3.9625626 2.816587 3.5654898 3.2235837 3.4265451 3.0938644 3.0702524 2.882215 3.2114916 3.9486938 2.9047623 3.4177527 3.5660114 3.484562
0.8618619 3.4069357 2.9826236 2.7928886 3.4060082 3.0938077 3.4754124 2.8047452 3.4073434 3.0708723 2.920096 3.134254 2.9026074 3.7620215 3.2660909 3.0025516 3.3952675 3.2591505 3.0031362 3.9762907 3.0830898 3.0008798 4.055246 2.793954 3.1775522 3.4849849 3.3713403 3.1776223 2.8866434 3.2389073 3.7728472 3.0021687 3.7760577 2.8141198 3.3069782 4.040026 3.0827184 3.9604197 2.8147368 3.5635576 3.2217956 3.4246602 3.0918183 3.068192 2.8803077 3.2097101 3.946556 2.9028482 3.4158697 3.5640893 3.482678
0.8628629 3.4050918 2.9806519 2.7910376 3.4040933 3.0919666 3.4735413 2.8029313 3.405425 3.0688434 2.9183602 3.1325088 2.9006863 3.7598825 3.264196 3.000534 3.3934155 3.2572508 3.0013528 3.974134 3.0810375 2.999093 4.053099 2.7921166 3.1756501 3.4830723 3.369483 3.1757264 2.8847513 3.2371264 3.7707095 3.0003524 3.7739186 2.8122659 3.3051543 4.037886 3.080669 3.9582767 2.8128862 3.561624 3.2200027 3.4227753 3.0897684 3.0661335 2.8784018 3.207931 3.944416 2.9009314 3.4139886 3.5621638 3.480795
0.8638639 3.4032516 2.9786806 2.7891855 3.4021797 3.0901232 3.4716716 2.8011189 3.4035072 3.066813 2.9166236 3.1307611 2.8987656 3.757743 3.2623024 2.9985151 3.3915634 3.2553525 2.999568 3.971982 3.0789843 2.997304 4.05095 2.7902813 3.1737413 3.4811592 3.3676267 3.1738324 2.8828583 3.2353415 3.7685714 2.998537 3.771779 2.8104157 3.30333 4.0357466 3.0786195 3.9561353 2.811036 3.559691 3.2182097 3.4208922 3.0877209 3.064073 2.8764977 3.206151 3.9422755 2.8990178 3.4121056 3.5602388 3.4789128
0.8648649 3.4014072 2.9767113 2.7873325 3.4002643 3.0882797 3.469801 2.799305 3.4015865 3.064785 2.9148893 3.129015 2.8968468 3.7556047 3.2604074 2.9964972 3.389711 3.2534513 2.9977832 3.9698286 3.076931 2.9955149 4.0488033 2.7884436 3.1718354 3.4792438 3.3657694 3.1719341 2.880968 3.2335596 3.7664356 2.996719 3.7696452 2.8085637 3.3015065 4.0336065 3.0765696 3.9539943 2.809186 3.557756 3.2164178 3.4190073 3.0856733 3.0620131 2.8745923 3.2043695 3.940137 2.8971028 3.4102225 3.5583124 3.4770288
0.8658659 3.3995657 2.97474 2.785482 3.3983502 3.0864387 3.4679313 2.797491 3.3996706 3.0627542 2.9131508 3.1272674 2.8949246 3.7534657 3.258511 2.9944763 3.387857 3.2515502 2.9959965 3.9676752 3.0748787 2.9937253 4.0466566 2.7866082 3.16993 3.4773316 3.363912 3.1700387 2.8790755 3.2317753 3.764298 2.9949021 3.7675066 2.8067102 3.2996812 4.031463 3.0745177 3.9518518 2.807335 3.5558224 3.2146263 3.4171257 3.0836258 3.0599537 2.8726854 3.2025886 3.9380016 2.8951888 3.4083395 3.5563898 3.4751444
0.8668669 3.3977213 2.9727683 2.78363 3.3964362 3.0845942 3.4660602 2.7956781 3.3977504 3.0607257 2.9114132 3.125523 2.893005 3.75133 3.256619 2.9924603 3.386003 3.2496486 2.9942112 3.965527 3.072826 2.9919362 4.0445113 2.784771 3.1680217 3.475418 3.3620558 3.1681404 2.8771844 3.229992 3.7621627 2.9930863 3.7653708 2.8048577 3.297854 4.029328 3.0724697 3.94971 2.8054857 3.553887 3.2128334 3.4152408 3.0815783 3.0578933 2.87078 3.200808 3.935862 2.8932762 3.406456 3.5544653 3.4732604
0.8678679 3.3958788 2.970796 2.7817764 3.3945193 3.0827503 3.46419 2.7938638 3.3958306 3.0586963 2.9096746 3.1237726 2.8910851 3.7491922 3.254723 2.9904408 3.3841486 3.2477465 2.9924273 3.9633732 3.070774 2.9901466 4.0423627 2.7829342 3.1661148 3.4735026 3.3601985 3.166243 2.8752918 3.2282085 3.760027 2.9912663 3.7632337 2.8030057 3.2960296 4.027188 3.0704203 3.9475713 2.8036342 3.5519528 3.2110405 3.4133563 3.0795307 3.0558324 2.8688722 3.1990266 3.9337244 2.8913612 3.4045725 3.5525398 3.4713745
0.8688689 3.3940353 2.9688258 2.779924 3.3926048 3.0809083 3.4623199 2.792049 3.393911 3.0566673 2.9079351 3.122025 2.8891625 3.7470555 3.2528281 2.9884214 3.3822951 3.2458448 2.9906397 3.9612226 3.0687199 2.988356 4.0402164 2.781097 3.164206 3.4715905 3.3583412 3.1643434 2.8733993 3.2264242 3.7578926 2.98945 3.761098 2.8011532 3.2942047 4.0250473 3.0683703 3.9454293 2.801786 3.5500197 3.2092485 3.4114718 3.0774817 3.0537724 2.8669648 3.1972446 3.9315867 2.8894472 3.4026904 3.5506134 3.469491
0.8698699 3.392191 2.9668536 2.7780728 3.390688 3.0790644 3.4604483 2.7902355 3.3919902 3.054637 2.906196 3.1202774 2.8872437 3.7449203 3.2509317 2.9864016 3.3804412 3.2439423 2.988855 3.9590745 3.0666656 2.986566 4.0380716 2.7792606 3.1622992 3.469675 3.3564806 3.1624465 2.8715067 3.2246394 3.7557554 2.9876318 3.7589612 2.7993011 3.2923784 4.022911 3.0663204 3.9432888 2.7999349 3.5480838 3.207457 3.4095855 3.0754352 3.0517135 2.8650613 3.1954637 3.9294515 2.8875332 3.400804 3.548689 3.4676056
0.8708709 3.390348 2.9648843 2.776218 3.388772 3.0772204 3.4585767 2.788422 3.3900714 3.052606 2.9044566 3.1185293 2.8853226 3.7427835 3.2490354 2.9843822 3.3785863 3.2420402 2.9870667 3.9569216 3.0646152 2.984775 4.035926 2.7774239 3.1603909 3.4677606 3.3546224 3.16055 2.8696141 3.2228565 3.753624 2.9858155 3.7568297 2.7974486 3.2905536 4.020774 3.0642695 3.9411502 2.7980852 3.5461469 3.2056618 3.4076996 3.073388 3.049652 2.863153 3.1936798 3.9273148 2.8856196 3.39892 3.5467615 3.4657187
0.8718719 3.388505 2.9629126 2.774365 3.3868566 3.075375 3.4567046 2.7866063 3.3881488 3.0505776 2.902717 3.1167808 2.8834023 3.7406492 3.2471375 2.9823632 3.376731 3.2401385 2.9852796 3.9547734 3.0625596 2.9829812 4.0337796 2.7755866 3.1584806 3.465846 3.3527637 3.1586504 2.8677206 3.2210717 3.7514892 2.9839954 3.7546978 2.795597 3.2887297 4.018635 3.0622196 3.939011 2.7962337 3.5442119 3.2038684 3.4058137 3.0713387 3.0475903 2.861248 3.1918974 3.9251795 2.8837037 3.397037 3.544836 3.4638357
0.8728729 3.3866615 2.9609404 2.772512 3.3849406 3.0735302 3.4548326 2.7847934 3.386228 3.0485497 2.9009767 3.1150317 2.8814812 3.7385144 3.2452426 2.9803433 3.374875 3.238235 2.983492 3.9526243 3.0605059 2.9811916 4.031635 2.7737503 3.1565728 3.463932 3.3509045 3.1567526 2.8658295 3.219286 3.7493558 2.9821758 3.7525606 2.7937436 3.2869005 4.016498 3.0601683 3.9368725 2.794385 3.542276 3.2020755 3.4039268 3.0692897 3.0455284 2.8593411 3.190114 3.9230423 2.8817906 3.3951511 3.54291 3.4619489
0.8738739 3.3848166 2.9589677 2.770658 3.3830228 3.0716844 3.4529624 2.7829776 3.384307 3.0465188 2.8992352 3.1132817 2.8795614 3.7363796 3.2433443 2.978323 3.3730197 3.2363334 2.9817057 3.9504733 3.0584536 2.9793992 4.0294933 2.7719126 3.154663 3.4620166 3.3490443 3.1548538 2.863935 3.2175016 3.7472234 2.9803572 3.7504292 2.7918906 3.2850723 4.0143604 3.0581188 3.9347367 2.7925344 3.540338 3.2002811 3.4020405 3.067243 3.0434694 2.8574352 3.1883297 3.9209056 2.8798766 3.3932652 3.5409818 3.4600625
0.8748749 3.3829718 2.956997 2.7688036 3.3811069 3.0698376 3.4510903 2.781166 3.3823857 3.0444875 2.8974957 3.1115322 2.8776398 3.7342453 3.2414474 2.9763036 3.3711638 3.2344265 2.979917 3.9483266 3.0563965 2.9776053 4.027347 2.7700748 3.1527529 3.4601011 3.3471837 3.1529531 2.8620405 3.2157164 3.745088 2.978537 3.7482963 2.7900386 3.283246 4.0122256 3.0560675 3.9325962 2.7906847 3.5384011 3.1984863 3.4001532 3.0651956 3.0414095 2.8555288 3.1865463 3.9187717 2.8779626 3.3913803 3.5390563 3.4581742
0.8758759 3.3811255 2.9550247 2.7669516 3.37919 3.0679946 3.4492168 2.779348 3.3804626 3.0424576 2.8957548 3.1097836 2.875719 3.7321124 3.23955 2.9742813 3.369307 3.2325234 2.9781284 3.9461799 3.0543456 2.975812 4.0252047 2.7682366 3.1508427 3.4581847 3.345324 3.151053 2.8601499 3.2139297 3.742959 2.9767141 3.7461634 2.7881856 3.2814207 4.010089 3.0540175 3.930457 2.7888336 3.5364647 3.19669 3.3982654 3.063147 3.0393476 2.853623 3.1847634 3.916635 2.8760486 3.3894935 3.5371308 3.4562864
0.8768769 3.379281 2.953052 2.7650976 3.3772697 3.0661464 3.4473443 2.777535 3.378542 3.0404296 2.8940125 3.108035 2.873798 3.7299776 3.2376509 2.9722624 3.3674512 3.230618 2.9763408 3.9440322 3.0522904 2.97402 4.0230627 2.766398 3.148931 3.4562693 3.3434625 3.1491537 2.858255 3.2121468 3.740828 2.974897 3.744031 2.786333 3.2795954 4.0079513 3.0519671 3.9283214 2.7869835 3.5345268 3.1948972 3.3963776 3.061098 3.0372877 2.8517146 3.1829796 3.9144993 2.8741345 3.387607 3.535202 3.4544
0.8778779 3.3774352 2.951079 2.7632437 3.3753514 3.0643024 3.4454684 2.7757206 3.3766174 3.0383987 2.8922696 3.1062841 2.8718762 3.7278447 3.235752 2.970241 3.3655944 3.2287135 2.9745493 3.941883 3.0502357 2.9722261 4.020919 2.7645607 3.1470194 3.4543533 3.3416023 3.147253 2.8563614 3.2103596 3.738698 2.973075 3.7419004 2.7844791 3.2777658 4.005817 3.0499153 3.9261842 2.7851324 3.5325894 3.193101 3.3944898 3.0590515 3.035225 2.8498082 3.1811934 3.9123645 2.8722205 3.3857203 3.5332727 3.4525113
0.8788789 3.3755913 2.9491057 2.7613902 3.3734326 3.0624552 3.4435968 2.7739048 3.3746943 3.0363688 2.8905277 3.1045332 2.8699546 3.7257133 3.2338533 2.9682212 3.3637376 3.226808 2.9727607 3.939736 3.048183 2.9704323 4.0187736 2.7627234 3.1451073 3.4524345 3.3397393 3.1453557 2.854467 3.2085743 3.7365656 2.9712534 3.7397676 2.7826262 3.275939 4.003679 3.047865 3.9240475 2.7832818 3.530651 3.1913052 3.392603 3.0570016 3.0331645 2.8479009 3.179411 3.9102306 2.870306 3.383834 3.5313444 3.4506235
0.8798799 3.373744 2.947134 2.7595344 3.3715153 3.0606098 3.4417229 2.77209 3.3727708 3.034338 2.888784 3.1027818 2.8680325 3.72358 3.2319565 2.9661984 3.3618793 3.2248998 2.970972 3.9375887 3.0461273 2.9686365 4.0166335 2.7608857 3.143198 3.4505181 3.3378792 3.143454 2.8525763 3.206788 3.7344346 2.9694328 3.7376385 2.7807746 3.2741103 4.0015435 3.0458145 3.9219122 2.7814322 3.5287118 3.1895103 3.3907123 3.054953 3.031104 2.845995 3.1776242 3.9080987 2.8683915 3.3819456 3.5294156 3.4487343
0.8808809 3.3718987 2.9451594 2.757679 3.3695965 3.058762 3.4398484 2.7702737 3.3708487 3.0323071 2.8870401 3.1010313 2.8661118 3.7214484 3.2300544 2.9641795 3.3600216 3.2229953 2.9691815 3.935443 3.044074 2.9668403 4.014491 2.7590475 3.1412854 3.4486012 3.3360162 3.1415548 2.850679 3.2050014 3.7323046 2.9676108 3.7355075 2.7789207 3.272283 3.9994068 3.0437632 3.919776 2.779581 3.526771 3.1877127 3.3888235 3.0529046 3.0290446 2.8440866 3.1758375 3.9059653 2.8664765 3.3800573 3.5274878 3.4468465
0.8818819 3.3700533 2.9431882 2.7558246 3.3676758 3.0569158 3.437975 2.7684603 3.3689246 3.0302768 2.8852954 3.0992808 2.8641906 3.719315 3.2281556 2.9621572 3.3581634 3.221086 2.967392 3.9332962 3.042018 2.9650455 4.01235 2.7572093 3.1393719 3.4466825 3.3341541 3.1396523 2.8487844 3.2032137 3.730175 2.965788 3.733378 2.7770686 3.270452 3.9972715 3.04171 3.9176402 2.777729 3.5248332 3.1859164 3.3869338 3.050857 3.0269828 2.8421793 3.1740532 3.903832 2.864564 3.3781695 3.5255594 3.4449563
0.8828829 3.3682084 2.9412136 2.7539692 3.3657556 3.0550666 3.4360986 2.766643 3.3670006 3.0282454 2.8835516 3.097528 2.862267 3.7171855 3.2262564 2.9601355 3.3563042 3.2191777 2.9655995 3.9311523 3.0399609 2.9632492 4.0102077 2.7553692 3.1374574 3.444765 3.3322911 3.1377506 2.84689 3.201427 3.7280464 2.9639645 3.7312484 2.7752147 3.2686262 3.9951372 3.039658 3.915506 2.775879 3.5228944 3.1841192 3.3850436 3.048808 3.0249205 2.840272 3.1722674 3.901698 2.8626494 3.3762794 3.5236292 3.4430666
0.8838839 3.366362 2.939241 2.7521143 3.3638353 3.0532198 3.4342246 2.7648287 3.3650746 3.026215 2.8818073 3.0957775 2.8603463 3.7150555 3.2243543 2.9581127 3.354445 3.2172718 2.963809 3.9290066 3.0379076 2.961453 4.0080667 2.7535295 3.1355453 3.4428487 3.3304262 3.135848 2.844995 3.1996408 3.7259183 2.9621415 3.7291174 2.7733622 3.266798 3.9930034 3.0376086 3.913372 2.7740283 3.5209541 3.182321 3.3831558 3.0467577 3.0228596 2.8383646 3.1704793 3.8995667 2.8607345 3.374392 3.5217 3.4411774
0.8848849 3.3645134 2.9372668 2.7502594 3.3619156 3.0513682 3.4323492 2.7630134 3.3631506 3.0241852 2.880062 3.0940242 2.8584232 3.712925 3.2224512 2.95609 3.3525867 3.215364 2.9620166 3.9268622 3.0358524 2.9596558 4.0059257 2.7516918 3.1336312 3.4409294 3.3285632 3.1339474 2.8430996 3.1978536 3.7237878 2.9603162 3.7269888 2.7715073 3.264967 3.9908671 3.0355554 3.9112363 2.7721763 3.5190125 3.1805239 3.3812628 3.0447102 3.0207973 2.8364582 3.1686926 3.8974342 2.8588214 3.3725023 3.5197687 3.4392858
0.8858859 3.3626657 2.9352946 2.7484026 3.359993 3.049521 3.4304743 2.7611957 3.3612251 3.0221548 2.878315 3.0922718 2.8565006 3.710793 3.220551 2.9540668 3.3507257 3.2134557 2.9602242 3.924717 3.0337968 2.9578586 4.003784 2.7498531 3.1317172 3.4390097 3.3266997 3.1320438 2.8412042 3.1960673 3.7216601 2.9584923 3.7248607 2.7696543 3.2631373 3.9887338 3.0335035 3.9091015 2.7703266 3.5170727 3.1787267 3.3793712 3.0426607 3.0187364 2.83455 3.1669064 3.8953004 2.856905 3.3706112 3.517839 3.4373941
0.8868869 3.3608174 2.933319 2.7465463 3.3580728 3.0476718 3.4285984 2.7593808 3.3592987 3.020124 2.8765697 3.0905185 2.85458 3.708663 3.218649 2.952046 3.348865 3.2115464 2.9584322 3.9225726 3.031742 2.956061 4.001644 2.7480135 3.1298027 3.4370933 3.3248348 3.1301441 2.8393073 3.1942801 3.7195334 2.9566698 3.722734 2.7678008 3.2613072 3.986599 3.0314522 3.9069695 2.7684755 3.51513 3.1769285 3.3774805 3.0406122 3.0166736 2.8326406 3.1651182 3.8931684 2.854991 3.368721 3.5159073 3.4355025
0.8878879 3.3589716 2.9313445 2.7446918 3.3561497 3.0458217 3.4267216 2.757564 3.3573728 3.0180912 2.874823 3.0887656 2.8526568 3.706534 3.2167473 2.9500208 3.3470054 3.2096372 2.9566393 3.9204297 3.0296865 2.9542632 3.999508 2.7461743 3.1278863 3.435174 3.3229704 3.128241 2.8374128 3.19249 3.7174067 2.9548445 3.7206078 2.7659473 3.2594786 3.9844666 3.0293999 3.9048328 2.766624 3.5131884 3.1751304 3.375588 3.0385623 3.0146112 2.8307319 3.1633325 3.8910375 2.853077 3.3668318 3.513976 3.4336123
0.8888889 3.3571258 2.9293718 2.7428331 3.3542295 3.0439725 3.4248447 2.7557492 3.3554454 3.0160604 2.8730755 3.0870109 2.8507347 3.7044053 3.2148438 2.9479985 3.3451438 3.207726 2.9548464 3.9182868 3.0276299 2.952465 3.997366 2.7443347 3.1259708 3.4332542 3.3211036 3.1263375 2.8355174 3.1907039 3.7152781 2.9530177 3.7184792 2.7640915 3.257648 3.9823318 3.0273461 3.902701 2.7647734 3.5112453 3.1733313 3.3736968 3.0365129 3.0125508 2.828826 3.1615415 3.8889055 2.851162 3.3649402 3.5120444 3.4317198
0.8898899 3.355278 2.9273963 2.7409778 3.3523064 3.0421228 3.4229684 2.753932 3.353519 3.0140295 2.871326 3.0852566 2.8488126 3.7022753 3.2129426 2.9459743 3.3432827 3.2058158 2.953052 3.916142 3.0255742 2.9506664 3.995226 2.742495 3.1240559 3.431333 3.3192372 3.124435 2.833621 3.1889143 3.7131515 2.9511924 3.7163534 2.7622375 3.2558165 3.980197 3.0252934 3.900568 2.7629213 3.509304 3.1715302 3.3718028 3.0344625 3.010487 2.8269176 3.1597533 3.8867736 2.8492465 3.363048 3.5101123 3.4298286
0.8908909 3.3534288 2.9254208 2.73912 3.3503828 3.0402713 3.421091 2.7521152 3.3515916 3.0119987 2.8695784 3.0835018 2.84689 3.7001472 3.2110386 2.9439526 3.3414207 3.2039056 2.9512582 3.914 3.0235162 2.9488668 3.9930859 2.740655 3.1221404 3.429412 3.317371 3.12253 2.8317246 3.1871247 3.7110248 2.9493651 3.7142262 2.760384 3.2539854 3.9780626 3.023242 3.8984346 2.7610698 3.5073614 3.169732 3.3699107 3.032414 3.0084248 2.8250093 3.1579638 3.8846412 2.847334 3.361157 3.5081801 3.4279337
0.8918919 3.3515825 2.9234467 2.7372637 3.3484612 3.0384207 3.4192138 2.750299 3.3496628 3.009966 2.8678298 3.0817475 2.8449655 3.6980186 3.2091336 2.941928 3.339559 3.201995 2.9494648 3.911859 3.0214615 2.9470663 3.9909468 2.7388144 3.120222 3.4274926 3.315505 3.1206284 2.8298283 3.1853356 3.708898 2.9475393 3.7121005 2.7585301 3.2521567 3.9759302 3.0211897 3.8963032 2.7592182 3.5054178 3.1679301 3.3680167 3.030365 3.006363 2.8231 3.1561756 3.882513 2.8454185 3.3592625 3.506249 3.426042
0.8928929 3.3497338 2.9214702 2.7354064 3.3465362 3.0365705 3.417335 2.7484822 3.347735 3.007935 2.8660803 3.0799932 2.8430429 3.6958904 3.2072287 2.9399052 3.337697 3.2000813 2.94767 3.9097166 3.019403 2.9452662 3.988809 2.7369761 3.1183052 3.4255724 3.3136392 3.1187234 2.8279314 3.1835475 3.7067738 2.9457145 3.7099738 2.7566767 3.2503247 3.9737973 3.0191355 3.8941712 2.7573667 3.5034742 3.16613 3.3661222 3.0283165 3.0042987 2.8211923 3.1543846 3.8803802 2.843504 3.3573704 3.5043154 3.4241467
0.8938939 3.3478851 2.9194942 2.7335486 3.344613 3.034719 3.4154582 2.746664 3.3458042 3.0059013 2.8643312 3.0782356 2.8411207 3.6937604 3.2053246 2.937881 3.335833 3.1981711 2.9458718 3.9075737 3.0173483 2.9434648 3.9866695 2.7351346 3.116387 3.4236479 3.3117704 3.116818 2.8260336 3.1817584 3.704648 2.9438848 3.7078485 2.7548203 3.2484932 3.9716654 3.0170817 3.8920403 2.7555146 3.5015287 3.16433 3.3642263 3.0262647 3.002235 2.819281 3.152596 3.8782477 2.8415885 3.3554769 3.5023823 3.422256
0.8948949 3.346034 2.9175196 2.7316904 3.342689 3.032867 3.413579 2.7448483 3.3438773 3.0038714 2.8625822 3.0764818 2.8391962 3.6916342 3.2034183 2.9358568 3.3339705 3.1962576 2.9440784 3.9054322 3.0152893 2.9416633 3.9845314 2.7332935 3.114471 3.4217272 3.3099022 3.114913 2.8241382 3.1799679 3.7025228 2.9420567 3.7057228 2.752966 3.2466607 3.9695334 3.01503 3.889907 2.753664 3.4995828 3.1625285 3.3623347 3.0242147 3.0001755 2.8173723 3.1508045 3.8761191 2.8396745 3.3535833 3.5004501 3.4203587
0.8958959 3.3441863 2.9155436 2.7298331 3.3407626 3.0310159 3.4117017 2.7430296 3.341948 3.0018387 2.8608298 3.0747232 2.837274 3.689508 3.2015123 2.9338312 3.332108 3.1943445 2.9422817 3.9032931 3.0132337 2.9398623 3.9823952 2.7314515 3.1125503 3.4198055 3.3080354 3.113007 2.8222394 3.1781797 3.7003975 2.940228 3.7035995 2.751111 3.2448287 3.9674 3.0129733 3.8877773 2.7518106 3.4976387 3.160727 3.3604374 3.0221667 2.9981108 2.8154645 3.149015 3.8739905 2.837759 3.3516893 3.4985142 3.4184651
0.8968969 3.3423362 2.913569 2.727975 3.3388376 3.0291643 3.4098215 2.741212 3.3400168 2.9998064 2.8590784 3.072967 2.83535 3.687379 3.1996088 2.9318066 3.3302422 3.192429 2.9404855 3.9011493 3.0111766 2.9380608 3.9802551 2.7296128 3.1106315 3.417883 3.3061676 3.1111016 2.820342 3.1763897 3.698275 2.9383993 3.7014751 2.7492566 3.2429986 3.9652677 3.010921 3.8856444 2.749958 3.4956927 3.1589246 3.3585415 3.0201135 2.9960475 2.8135538 3.147222 3.87186 2.8358436 3.3497953 3.4965801 3.4165702
0.8978979 3.340486 2.9115906 2.7261152 3.3369122 3.02731 3.4079423 2.7393942 3.338087 2.997775 2.857327 3.0712109 2.8334265 3.6852536 3.1977 2.9297814 3.3283792 3.190515 2.9386892 3.8990092 3.0091186 2.9362574 3.9781194 2.7277708 3.1087127 3.4159594 3.3042974 3.1091967 2.8184438 3.1745973 3.6961508 2.9365702 3.6993499 2.7474003 3.2411637 3.9631348 3.0088682 3.883515 2.748106 3.4937463 3.1571226 3.356645 3.0180645 2.9939852 2.8116465 3.1454306 3.869729 2.833929 3.3479 3.4946442 3.4146729
0.8988989 3.3386354 2.9096146 2.7242556 3.3349857 3.025457 3.4060616 2.7375765 3.336155 2.9957418 2.8555741 3.0694547 2.831501 3.6831279 3.195795 2.9277558 3.3265138 3.1886 2.936892 3.8968706 3.007059 2.9344559 3.9759812 2.7259302 3.106792 3.4140358 3.3024273 3.1072903 2.816545 3.1728063 3.6940284 2.934741 3.697227 2.7455454 3.2393293 3.9610033 3.006812 3.8813825 2.746254 3.4917998 3.1553211 3.3547497 3.016016 2.991921 2.8097358 3.1436381 3.8676014 2.8320122 3.346003 3.4927096 3.4127774
0.8998999 3.3367858 2.9076385 2.7223969 3.3330603 3.023603 3.404183 2.7357593 3.3342247 2.9937077 2.8538213 3.0676966 2.8295774 3.6810012 3.1938858 2.9257283 3.3246493 3.1866865 2.9350934 3.89473 3.005002 2.932652 3.9738445 2.7240877 3.1048708 3.4121113 3.3005571 3.1053834 2.8146472 3.1710157 3.691904 2.9329095 3.6951027 2.743689 3.2374978 3.9588723 3.0047588 3.879252 2.744403 3.489853 3.1535168 3.3528514 3.0139618 2.9898572 2.807825 3.1418462 3.8654704 2.8300982 3.344109 3.4907737 3.41088
0.9009009 3.3349333 2.905662 2.720539 3.331132 3.0217514 3.4023004 2.733941 3.3322926 2.9916763 2.852069 3.0659394 2.827653 3.6788735 3.191978 2.9237037 3.322783 3.184771 2.9332962 3.8925915 3.002943 2.9308462 3.9717054 2.7222452 3.102951 3.4101877 3.2986865 3.103477 2.8127484 3.1692243 3.6897793 2.9310803 3.6929798 2.7418337 3.2356648 3.9567404 3.0027041 3.877122 2.7425504 3.487905 3.1517138 3.3509536 3.0119128 2.987792 2.8059158 3.1400537 3.86334 2.8281832 3.3422108 3.4888377 3.4089851
0.9019019 3.333084 2.9036846 2.718679 3.3292046 3.019895 3.4004197 2.7321215 3.3303604 2.989643 2.8503141 3.0641809 2.8257294 3.6767497 3.190072 2.921678 3.3209186 3.1828537 2.931497 3.890452 3.000887 2.9290419 3.969571 2.7204027 3.1010294 3.4082623 3.2968168 3.1015701 2.8108497 3.1674342 3.6876569 2.9292488 3.6908584 2.7399778 3.2338295 3.954608 3.0006504 3.874991 2.7406983 3.4859567 3.1499085 3.3490553 3.0098615 2.9857302 2.8040051 3.1382604 3.8612113 2.8262677 3.3403125 3.4869003 3.4070883
0.9029029 3.331231 2.9017057 2.7168207 3.3272758 3.0180411 3.3985395 2.7303028 3.3284268 2.987609 2.8485618 3.0624218 2.8238049 3.6746225 3.1881628 2.919651 3.3190517 3.1809368 2.9296975 3.8883138 2.998827 2.9272366 3.9674315 2.7185621 3.0991092 3.4063373 3.2949452 3.0996623 2.8089495 3.1656408 3.685535 2.9274173 3.6887336 2.738121 3.2319942 3.9524775 2.9985933 3.8728633 2.7388444 3.4840097 3.1481042 3.347157 3.0078106 2.9836645 2.802095 3.136468 3.8590822 2.8243527 3.3384175 3.4849648 3.40519
0.9039039 3.3293815 2.8997283 2.7149591 3.3253484 3.0161858 3.3966584 2.7284832 3.3264942 2.9855766 2.846806 3.0606613 2.8218794 3.6724987 3.1862526 2.9176254 3.3171844 3.17902 2.9278984 3.8861737 2.996767 2.9254317 3.9652982 2.7167187 3.097186 3.4044132 3.2930741 3.0977535 2.8070521 3.1638498 3.683413 2.9255848 3.6866121 2.736267 3.2301617 3.950346 2.996539 3.8707333 2.736992 3.4820595 3.1463027 3.3452578 3.0057597 2.9816017 2.8001847 3.1346726 3.8569531 2.8224363 3.3365192 3.4830265 3.4032907
0.9049049 3.327529 2.8977523 2.713099 3.323419 3.0143309 3.3947763 2.726664 3.324561 2.983542 2.8450522 3.0589027 2.8199544 3.6703734 3.1843438 2.9155993 3.3153172 3.177102 2.9260974 3.8840346 2.994708 2.9236255 3.963161 2.7148757 3.095264 3.4024882 3.2911992 3.0958457 2.805152 3.162057 3.6812906 2.9237533 3.6844907 2.7344093 3.228325 3.948214 2.9944825 3.8686032 2.735138 3.4801106 3.1444974 3.343358 3.003708 2.979539 2.7982736 3.1328788 3.8548255 2.8205223 3.334621 3.4810882 3.4013925
0.9059059 3.325677 2.895774 2.7112384 3.3214893 3.012475 3.3928938 2.724844 3.3226275 2.9815078 2.843297 3.0571423 2.8180285 3.66825 3.1824331 2.913571 3.313449 3.1751842 2.9242969 3.881898 2.99265 2.9218192 3.9610252 2.7130318 3.0933418 3.4005613 3.2893271 3.0939379 2.8032527 3.160265 3.6791701 2.9219189 3.6823692 2.7325535 3.2264905 3.946082 2.9924278 3.8664756 2.733285 3.47816 3.142692 3.3414583 3.001656 2.9774733 2.7963634 3.1310844 3.852696 2.818606 3.3327222 3.4791498 3.3994927
0.9069069 3.3238254 2.893795 2.7093778 3.31956 3.0106187 3.3910112 2.723024 3.320691 2.979474 2.841538 3.0553837 2.8161035 3.6661243 3.1805243 2.9115434 3.311582 3.173265 2.9224973 3.8797598 2.9905906 2.920012 3.95889 2.7111912 3.0914173 3.398635 3.287455 3.092029 2.8013506 3.1584716 3.6770482 2.9200845 3.6802468 2.7306972 3.2246552 3.9439516 2.9903717 3.864345 2.7314324 3.4762096 3.140884 3.3395581 2.9996061 2.9754071 2.7944522 3.12929 3.8505683 2.816687 3.3308244 3.4772124 3.3975945
0.9079079 3.3219728 2.891817 2.7075171 3.3176317 3.0087624 3.3891287 2.7212062 3.318757 2.9774408 2.8397841 3.0536227 2.814178 3.663999 3.1786113 2.9095163 3.309712 3.1713467 2.9206967 3.8776207 2.9885316 2.9182048 3.9567537 2.7093477 3.0894928 3.396707 3.285583 3.0901194 2.79945 3.1566792 3.6749268 2.9182515 3.6781282 2.7288394 3.2228189 3.941821 2.988316 3.862215 2.7295775 3.474258 3.1390781 3.337657 2.9975529 2.9733448 2.7925406 3.1274948 3.8484406 2.8147717 3.3289218 3.4752727 3.3956957
0.9089089 3.3201194 2.8898363 2.705655 3.3156996 3.006908 3.3872442 2.7193851 3.3168216 2.9754057 2.838027 3.0518608 2.812252 3.6618738 3.176701 2.9074864 3.3078446 3.1694264 2.9188929 3.8754826 2.9864712 2.9163976 3.9546204 2.7075043 3.0875678 3.3947806 3.283708 3.0882092 2.7975497 3.1548858 3.6728072 2.916418 3.6760025 2.726983 3.220985 3.939691 2.9862604 3.8600893 2.727725 3.4723077 3.1372714 3.3357553 2.995501 2.9712777 2.790629 3.1256986 3.846312 2.8128557 3.3270206 3.473333 3.393795
0.9099099 3.3182673 2.8878589 2.703794 3.313767 3.0050497 3.3853602 2.7175646 3.314886 2.973372 2.836269 3.0500984 2.810327 3.659752 3.174788 2.90546 3.3059745 3.1675062 2.9170928 3.8733454 2.9844103 2.9145885 3.9524803 2.7056594 3.0856442 3.3928552 3.2818332 3.0863 2.7956476 3.153092 3.6706862 2.9145837 3.6738853 2.7251267 3.2191477 3.9375606 2.9842038 3.8579612 2.7258706 3.470355 3.1354647 3.3338532 2.9934483 2.9692125 2.7887173 3.1239014 3.8441849 2.8109384 3.3251224 3.471393 3.3918934
0.9109109 3.3164134 2.8858795 2.701933 3.3118377 3.0031934 3.3834767 2.715746 3.3129492 2.9713364 2.8345098 3.0483375 2.808401 3.657629 3.1728768 2.9034324 3.304103 3.1655855 2.9152899 3.8712096 2.9823508 2.9127808 3.9503484 2.703816 3.0837178 3.390925 3.2799602 3.0843878 2.7937465 3.1512995 3.6685653 2.9127479 3.6717668 2.7232695 3.2173114 3.9354281 2.9821482 3.8558335 2.7240162 3.468402 3.133658 3.3319516 2.9913955 2.9671478 2.786807 3.1221075 3.8420563 2.8090234 3.3232222 3.4694529 3.3899932
0.9119119 3.3145595 2.8838983 2.700069 3.3099036 3.0013323 3.3815923 2.713924 3.3110123 2.9693022 2.8327532 3.046574 2.8064752 3.6555033 3.1709647 2.901401 3.3022332 3.1636639 2.913486 3.8690715 2.98029 2.9109716 3.9482145 2.701973 3.0817928 3.3889956 3.278082 3.0824766 2.7918468 3.1495023 3.6664448 2.910912 3.6696444 2.7214127 3.2154717 3.933298 2.9800906 3.853705 2.7221622 3.4664497 3.1318502 3.3300476 2.989345 2.9650831 2.784894 3.120308 3.839929 2.807105 3.3213177 3.4675097 3.388092
0.9129129 3.312705 2.8819208 2.698207 3.3079715 2.9994764 3.3797092 2.7121034 3.3090744 2.9672666 2.8309913 3.0448132 2.8045487 3.6533804 3.1690512 2.899373 3.3003654 3.1617432 2.911684 3.8669362 2.978231 2.9091601 3.9460788 2.7001266 3.0798664 3.3870664 3.2762084 3.080567 2.7899437 3.1477075 3.6643271 2.9090762 3.6675243 2.7195544 3.213636 3.9311676 2.9780335 3.8515773 2.7203083 3.4644966 3.130042 3.328144 2.9872928 2.9630165 2.78298 3.1185102 3.8378015 2.80519 3.319417 3.46557 3.3861885
0.9139139 3.3108492 2.8799396 2.6963449 3.3060389 2.9976168 3.3778243 2.710281 3.307137 2.965232 2.8292341 3.0430498 2.802621 3.651257 3.1671386 2.8973436 3.2984948 3.159821 2.909881 3.8648 2.9761696 2.907351 3.9439454 2.6982832 3.0779414 3.3851357 3.274331 3.0786562 2.7880397 3.1459126 3.6622062 2.9072385 3.6654062 2.717698 3.2117972 3.929038 2.9759765 3.84945 2.718453 3.4625425 3.128232 3.326242 2.985241 2.9609504 2.7810698 3.1167116 3.835672 2.8032727 3.3175135 3.4636292 3.384286
0.9149149 3.3089962 2.8779593 2.6944814 3.3041058 2.995759 3.375938 2.7084613 3.3051977 2.9631968 2.8274732 3.0412874 2.8006945 3.6491356 3.1652231 2.8953133 3.2966218 3.1578975 2.9080768 3.8626642 2.9741073 2.90554 3.9418106 2.6964383 3.0760121 3.3832054 3.2724543 3.076745 2.786138 3.1441183 3.6600852 2.9054017 3.6632853 2.715838 3.209959 3.926907 2.9739184 3.847323 2.7166004 3.460586 3.126423 3.324335 2.9831848 2.9588838 2.7791567 3.1149158 3.8335452 2.8013558 3.3156104 3.461687 3.3823833
0.9159159 3.3071413 2.8759785 2.692618 3.3021703 2.993898 3.3740501 2.7066398 3.3032608 2.9611616 2.8257127 3.039524 2.798767 3.6470132 3.1633077 2.8932824 3.2947493 3.155974 2.906271 3.8605285 2.972046 2.903727 3.9396768 2.694594 3.0740852 3.3812766 3.2705784 3.0748334 2.784236 3.1423225 3.6579676 2.9035645 3.6611662 2.7139802 3.2081237 3.9247775 2.9718595 3.8451967 2.7147455 3.4586325 3.1246138 3.3224297 2.981134 2.956819 2.777244 3.1131153 3.83142 2.7994385 3.3137069 3.459743 3.3804803
0.9169169 3.3052845 2.8739967 2.6907544 3.3002367 2.9920392 3.3721652 2.7048187 3.3013206 2.959127 2.8239508 3.0377574 2.7968402 3.6448903 3.1613922 2.8912568 3.2928772 3.1540504 2.9044657 3.8583918 2.969985 2.901917 3.9375439 2.692749 3.0721574 3.3793435 3.2686996 3.0729208 2.7823334 3.1405272 3.6558475 2.9017267 3.6590495 2.7121224 3.206284 3.922647 2.9698038 3.8430696 2.7128897 3.4566765 3.122805 3.3205261 2.9790802 2.9547515 2.775331 3.1113167 3.8292937 2.7975225 3.3118024 3.4578 3.3785758
0.9179179 3.3034315 2.872016 2.6888914 3.2983022 2.990179 3.3702793 2.7029967 3.2993813 2.9570904 2.8221908 3.0359964 2.7949128 3.6427689 3.1594772 2.889223 3.291006 3.1521258 2.9026604 3.856257 2.9679232 2.900105 3.9354105 2.6909022 3.0702286 3.3774137 3.2668223 3.0710087 2.7804303 3.1387324 3.653729 2.899888 3.6569285 2.7102637 3.204445 3.9205189 2.9677463 3.8409443 2.7110357 3.454721 3.1209955 3.3186193 2.9770265 2.9526858 2.7734165 3.10952 3.8271656 2.7956047 3.3098965 3.4558563 3.3766732
0.9189189 3.3015733 2.8700352 2.6870275 3.2963662 2.9883184 3.3683925 2.7011747 3.297442 2.9550533 2.8204288 3.0342302 2.7929864 3.640646 3.1575608 2.8871942 3.2891335 3.1502004 2.900855 3.8541198 2.9658608 2.8982916 3.9332747 2.6890578 3.0682993 3.3754826 3.2649446 3.0690951 2.7785268 3.1369338 3.6516104 2.898047 3.6548128 2.708404 3.2026048 3.9183874 2.9656863 3.8388152 2.7091799 3.452763 3.119185 3.3167129 2.9749727 2.9506164 2.771504 3.107717 3.825039 2.7936878 3.307991 3.4539118 3.3747678
0.9199199 3.2997189 2.868054 2.6851625 3.2944293 2.9864583 3.3665032 2.6993527 3.2954984 2.9530172 2.818666 3.032465 2.791058 3.638523 3.1556468 2.8851628 3.2872586 3.148275 2.8990483 3.851985 2.9637985 2.8964772 3.9311428 2.6872106 3.066368 3.3735514 3.2630653 3.067182 2.7766232 3.135137 3.6494932 2.8962111 3.6526952 2.7065458 3.2007651 3.9162564 2.9636283 3.8366904 2.707325 3.4508052 3.1173735 3.314807 2.972919 2.9485512 2.7695904 3.1059175 3.8229113 2.791771 3.3060865 3.4519677 3.3728619
0.9209209 3.2978625 2.8660722 2.683299 3.2924924 2.9845948 3.3646164 2.697528 3.2935572 2.950982 2.8169017 3.0307002 2.7891297 3.6364021 3.153728 2.883131 3.2853851 3.14635 2.897242 3.8498497 2.9617352 2.8946648 3.92901 2.6853633 3.0644398 3.3716173 3.2611837 3.065268 2.7747183 3.1333408 3.647375 2.8943696 3.650576 2.704688 3.198926 3.9141264 2.9615698 3.8345618 2.70547 3.4488492 3.115562 3.3128982 2.9708657 2.9464836 2.7676768 3.104116 3.8207855 2.7898526 3.3041806 3.4500213 3.3709545
0.9219219 3.2960052 2.86409 2.6814327 3.290557 2.9827332 3.3627262 2.695706 3.291616 2.9489436 2.8151383 3.0289345 2.7872014 3.634282 3.1518102 2.8811011 3.2835097 3.144424 2.8954349 3.8477168 2.959673 2.8928518 3.9268775 2.683518 3.06251 3.3696842 3.259304 3.0633545 2.7728133 3.1315432 3.645259 2.8925276 3.648458 2.7028275 3.1970854 3.9119978 2.9595113 3.8324351 2.7036147 3.4468918 3.11375 3.3109918 2.968811 2.944417 2.7657638 3.102316 3.8186593 2.7879357 3.3022733 3.4480772 3.36905
0.9229229 3.294147 2.8621092 2.6795702 3.288619 2.9808736 3.3608384 2.693882 3.2896729 2.946908 2.813374 3.0271673 2.785275 3.6321588 3.1498914 2.8790684 3.2816339 3.1424956 2.8936267 3.8455815 2.9576097 2.8910375 3.9247427 2.6816726 3.0605779 3.3677497 3.2574253 3.0614386 2.7709093 3.1297464 3.6431413 2.8906865 3.6463423 2.7009678 3.1952448 3.9098682 2.9574528 3.8303118 2.7017603 3.4449315 3.1119394 3.3090825 2.9667563 2.94235 2.7638483 3.100512 3.816534 2.786018 3.3003654 3.4461284 3.367144
0.9239239 3.2922902 2.8601265 2.6777039 3.2866807 2.9790092 3.3589492 2.692059 3.2877307 2.9448714 2.8116093 3.0253992 2.7833452 3.6300383 3.1479735 2.8770351 3.2797604 3.1405663 2.8918185 3.8434477 2.955546 2.8892221 3.9226108 2.679823 3.0586472 3.3658152 3.2555442 3.0595255 2.7690039 3.1279483 3.6410236 2.888846 3.6442256 2.6991086 3.1934032 3.9077387 2.955392 3.8281865 2.6999025 3.4429731 3.1101255 3.3071723 2.9647026 2.9402819 2.7619352 3.098712 3.8144073 2.7841 3.2984586 3.4441829 3.3652377
0.9249249 3.2904305 2.8581429 2.675838 3.2847438 2.9771466 3.3570623 2.6902366 3.2857857 2.9428358 2.809843 3.023632 2.7814155 3.6279182 3.1460538 2.8750043 3.2778845 3.138639 2.8900113 3.8413138 2.9534826 2.8874068 3.9204779 2.677977 3.056715 3.3638806 3.2536645 3.0576096 2.767099 3.1261487 3.6389065 2.887003 3.6421084 2.69725 3.1915622 3.90561 2.953333 3.8260617 2.6980462 3.441011 3.108314 3.3052626 2.9626484 2.9382148 2.7600198 3.096909 3.8122811 2.7821822 3.2965498 3.4422364 3.36333
0.9259259 3.2885742 2.8561606 2.6739717 3.2828026 2.9752827 3.3551688 2.6884122 3.2838411 2.9407978 2.8080788 3.0218668 2.7794862 3.6257973 3.144135 2.8729715 3.2760077 3.1367102 2.8882017 3.8391776 2.9514189 2.88559 3.918344 2.6761298 3.0547838 3.361946 3.251782 3.055694 2.765194 3.1243505 3.6367922 2.88516 3.6399922 2.6953902 3.1897206 3.903479 2.951274 3.823935 2.6961899 3.4390526 3.106501 3.3033514 2.9605947 2.9361448 2.7581043 3.0951061 3.810155 2.780263 3.294639 3.4402866 3.361422
0.9269269 3.286716 2.854178 2.6721053 3.2808647 2.973421 3.353279 2.6865883 3.281897 2.9387603 2.806313 3.0200982 2.777557 3.6236768 3.1422153 2.8709388 3.2741313 3.1347818 2.886392 3.8370466 2.9493556 2.8837743 3.9162116 2.6742811 3.0528502 3.3600092 3.2498984 3.0537782 2.7632885 3.122552 3.6346736 2.883317 3.6378756 2.69353 3.1878786 3.9013495 2.9492126 3.8218107 2.694334 3.4370894 3.1046839 3.3014426 2.958541 2.9340782 2.7561884 3.0933042 3.8080287 2.7783446 3.2927313 3.4383402 3.3595133
0.9279279 3.2848573 2.8521938 2.6702385 3.278924 2.9715562 3.3513885 2.6847649 3.2799525 2.9367213 2.8045454 3.0183282 2.7756276 3.6215577 3.1402926 2.8689084 3.2722554 3.1328526 2.8845835 3.8349137 2.9472914 2.881959 3.9140806 2.672433 3.0509171 3.3580742 3.2480168 3.0518637 2.761382 3.1207523 3.6325588 2.881473 3.6357603 2.6916685 3.1860352 3.8992205 2.9471536 3.819684 2.6924782 3.4351273 3.102872 3.2995305 2.9564838 2.9320097 2.754274 3.0914998 3.8059025 2.7764258 3.2908196 3.4363909 3.3576035
0.9289289 3.2829971 2.8502111 2.668373 3.2769833 2.9696927 3.3494983 2.6829395 3.2780085 2.9346833 2.8027773 3.0165615 2.7736979 3.6194358 3.138372 2.8668718 3.2703762 3.1309214 2.88277 3.8327808 2.9452271 2.8801403 3.9119473 2.6705856 3.0489817 3.3561378 3.2461333 3.049944 2.7594771 3.1189537 3.6304412 2.8796287 3.6336436 2.6898088 3.1841927 3.8970904 2.9450917 3.8175602 2.6906219 3.4331646 3.101056 3.2976189 2.9544296 2.9299402 2.7523599 3.089697 3.8037753 2.774508 3.288908 3.434443 3.3556962
0.9299299 3.281137 2.8482265 2.6665049 3.2750416 2.9678273 3.3476076 2.6811166 3.2760596 2.9326458 2.8010097 3.01479 2.771769 3.6173167 3.1364512 2.8648396 3.2684994 3.1289916 2.880959 3.830647 2.943163 2.8783221 3.9098144 2.6687365 3.0470495 3.3542 3.2442503 3.048027 2.7575688 3.1171541 3.6283274 2.8777862 3.6315284 2.6879482 3.1823497 3.8949623 2.9430313 3.8154364 2.6887646 3.431203 3.0992413 3.2957072 2.952372 2.9278703 2.7504435 3.087891 3.8016505 2.7725902 3.2869987 3.4324918 3.353786
0.9309309 3.2792783 2.8462415 2.664639 3.2731004 2.9659615 3.3457155 2.6792908 3.2741141 2.930606 2.7992425 3.013022 2.7698398 3.6151962 3.13453 2.8628058 3.2666197 3.1270585 2.879149 3.8285136 2.9410977 2.8765035 3.9076843 2.6668897 3.0451145 3.3522635 3.2423692 3.0461092 2.7556624 3.115354 3.6262097 2.8759403 3.6294117 2.6860857 3.1805062 3.8928328 2.9409714 3.813311 2.6869073 3.4292402 3.097427 3.2937946 2.9503179 2.9258027 2.7485275 3.0860863 3.7995234 2.77067 3.2850866 3.430542 3.3518744
0.9319319 3.2774181 2.8442569 2.6627684 3.2711582 2.9640975 3.343824 2.6774669 3.2721653 2.928568 2.7974734 3.0112529 2.7679095 3.6130772 3.1326075 2.8607702 3.2647414 3.1251268 2.877337 3.8263798 2.939032 2.8746843 3.905551 2.6650405 3.0431786 3.350325 3.2404828 3.0441928 2.7537546 3.1135535 3.624094 2.874095 3.627296 2.6842265 3.1786613 3.8907042 2.93891 3.8111868 2.6850495 3.4272776 3.0956106 3.291881 2.9482613 2.9237351 2.746612 3.0842805 3.797399 2.768753 3.2831736 3.4285917 3.349965
0.9329329 3.275558 2.8422718 2.660903 3.269215 2.9622307 3.34193 2.6756396 3.2702184 2.9265285 2.7957048 3.009481 2.7659793 3.6109571 3.130684 2.8587384 3.262864 3.1231942 2.8755245 3.8242497 2.936966 2.8728652 3.9034195 2.6631908 3.0412436 3.3483868 3.2385974 3.0422726 2.7518487 3.1117525 3.6219792 2.8722486 3.6251822 2.682364 3.1768193 3.8885756 2.9368482 3.8090615 2.6831903 3.4253116 3.0937953 3.2899656 2.946206 2.9216657 2.7446961 3.0824757 3.7952747 2.7668314 3.2812595 3.4266405 3.348053
0.9339339 3.2736979 2.8402872 2.6590333 3.2672715 2.9603634 3.3400378 2.6738138 3.2682705 2.924491 2.7939348 3.0077114 2.764049 3.608839 3.1287599 2.8567033 3.260983 3.1212611 2.8737116 3.8221178 2.9349008 2.8710446 3.901288 2.6613417 3.0393062 3.3464494 3.236713 3.0403566 2.749939 3.1099515 3.6198645 2.8704023 3.6230683 2.680503 3.174974 3.8864455 2.9347878 3.8069382 2.681336 3.423347 3.0919762 3.2880535 2.9441504 2.9195957 2.7427783 3.0806684 3.7931476 2.7649121 3.279347 3.4246888 3.3461413
0.9349349 3.2718368 2.8383021 2.6571655 3.265327 2.9584966 3.3381443 2.671988 3.2663207 2.922452 2.7921648 3.005938 2.7621164 3.6067195 3.1268368 2.8546677 3.2591038 3.119329 2.8718982 3.8199844 2.932836 2.8692245 3.8991556 2.659491 3.0373716 3.3445091 3.234828 3.0384378 2.7480316 3.108149 3.6177502 2.868555 3.620953 2.6786413 3.17313 3.8843174 2.9327245 3.8048139 2.6794767 3.421381 3.090159 3.286137 2.9420934 2.9175262 2.7408624 3.0788617 3.7910247 2.7629933 3.2774334 3.4227366 3.3442311
0.9359359 3.2699752 2.8363152 2.6552958 3.2633848 2.9566302 3.3362503 2.6701632 3.2643704 2.920412 2.7903924 3.004167 2.7601852 3.6046014 3.1249118 2.8526325 3.2572227 3.117393 2.8700862 3.8178525 2.9307694 2.867403 3.8970232 2.6576414 3.0354338 3.3425689 3.2329397 3.03652 2.7461247 3.106347 3.6156363 2.8667068 3.6188388 2.6767797 3.1712852 3.8821878 2.930663 3.80269 2.677618 3.419416 3.0883412 3.2842221 2.9400377 2.9154558 2.7389455 3.077055 3.7888975 2.7610736 3.2755184 3.4207835 3.342318
0.9369369 3.2681127 2.8343306 2.6534271 3.2614398 2.9547625 3.3343554 2.6683354 3.2624211 2.918374 2.7886224 3.002396 2.758255 3.6024814 3.1229882 2.8505964 3.2553415 3.115459 2.8682718 3.8157206 2.9287052 2.865582 3.8948917 2.6557922 3.0334964 3.340629 3.2310538 3.0345993 2.744217 3.1045456 3.6135201 2.86486 3.616725 2.6749187 3.1694407 3.8800602 2.9286003 3.8005667 2.6757603 3.4174457 3.0865264 3.2823057 2.9379797 2.9133859 2.737029 3.0752482 3.7867723 2.7591534 3.2736044 3.4188294 3.3404045
0.9379379 3.266253 2.8323436 2.651558 3.2594934 2.9528956 3.33246 2.6665106 3.26047 2.9163318 2.7868505 3.0006247 2.7563229 3.6003618 3.1210618 2.8485603 3.2534595 3.113524 2.866455 3.8135905 2.9266381 2.863759 3.8927612 2.6539402 3.0315585 3.3386874 3.2291656 3.0326796 2.7423072 3.102744 3.6114068 2.8630104 3.6146092 2.6730556 3.167594 3.8779297 2.926539 3.7984447 2.6739035 3.4154806 3.0847068 3.2803893 2.9359236 2.9113154 2.7351117 3.07344 3.784647 2.757234 3.271689 3.4168754 3.338492
0.9389389 3.26439 2.830357 2.6496878 3.2575474 2.951027 3.330565 2.6646843 3.2585206 2.9142938 2.785078 2.9988503 2.7543921 3.5982456 3.1191359 2.8465247 3.2515793 3.111587 2.8646421 3.811459 2.9245706 2.8619385 3.8906317 2.6520915 3.0296206 3.3367462 3.2272787 3.0307589 2.7403975 3.1009417 3.609293 2.8611617 3.6124973 2.6711917 3.1657486 3.8758016 2.9244776 3.796317 2.6720448 3.4135098 3.0828876 3.2784715 2.933866 2.9092445 2.7331944 3.0716324 3.7825227 2.7553144 3.269772 3.4149208 3.336578
0.9399399 3.262526 2.828372 2.647819 3.2556005 2.9491582 3.3286705 2.662856 3.2565684 2.912252 2.7833047 2.9970775 2.7524595 3.5961246 3.1172085 2.84449 3.2496963 3.109651 2.8628254 3.8093276 2.922503 2.860114 3.8885002 2.65024 3.0276814 3.3348055 3.2253914 3.0288372 2.7384872 3.0991373 3.6071782 2.8593125 3.6103845 2.6693296 3.1639004 3.8736725 2.9224143 3.7941942 2.6701856 3.4115424 3.0810695 3.2765532 2.9318094 2.907175 2.7312765 3.0698218 3.7803974 2.7533932 3.2678561 3.4129663 3.3346634
0.9409409 3.260664 2.8263845 2.645948 3.2536545 2.9472904 3.326776 2.6610289 3.2546172 2.9102144 2.7815309 2.9953027 2.7505288 3.5940056 3.1152802 2.842452 3.2478118 3.1077156 2.861012 3.807197 2.9204373 2.8582907 3.8863683 2.6483884 3.0257425 3.3328633 3.2235026 3.026915 2.736579 3.097332 3.6050649 2.857462 3.6082697 2.6674666 3.1620545 3.871543 2.920351 3.7920723 2.6683283 3.409574 3.0792494 3.2746353 2.9297528 2.9051042 2.7293587 3.0680141 3.778273 2.7514725 3.2659378 3.4110103 3.3327494
0.9419419 3.2588005 2.8243961 2.6440773 3.2517066 2.9454198 3.3248796 2.6592026 3.2526636 2.9081721 2.7797575 2.9935298 2.7485957 3.591889 3.1133542 2.840415 3.2459302 3.1057763 2.8591952 3.8050656 2.9183693 2.8564668 3.8842382 2.6465373 3.0238023 3.3309188 3.2216115 3.024994 2.7346668 3.09553 3.6029525 2.8556113 3.6061578 2.665604 3.1602063 3.8694162 2.9182868 3.78995 2.6664677 3.4076033 3.0774283 3.2727165 2.9276948 2.9030323 2.7274399 3.066205 3.776147 2.7495542 3.2640195 3.4090538 3.3308325
0.9429429 3.2569356 2.8224082 2.6422057 3.2497592 2.9435496 3.3229818 2.657374 3.250711 2.9061317 2.7779837 2.9917536 2.746664 3.5897722 3.1114259 2.8383775 3.2440476 3.1038399 2.857377 3.8029342 2.9163008 2.8546429 3.8821054 2.6446843 3.021861 3.3289757 3.2197227 3.0230722 2.7327576 3.0937257 3.6008382 2.8537607 3.6040435 2.6637402 3.1583586 3.8672857 2.916225 3.7878246 2.6646085 3.4056344 3.0756083 3.2707949 2.9256372 2.9009614 2.7255206 3.064394 3.7740211 2.7476325 3.2621017 3.4070978 3.328918
0.9439439 3.2550755 2.8204217 2.640336 3.24781 2.941681 3.3210845 2.6555467 3.2487578 2.9040895 2.7762089 2.9899807 2.7447305 3.587654 3.1094975 2.8363419 3.2421613 3.1018982 2.8555598 3.8008046 2.9142342 2.852817 3.8799758 2.6428328 3.0199203 3.3270316 3.217832 3.0211515 2.7308483 3.0919223 3.5987263 2.8519087 3.6019316 2.661878 3.1565118 3.865158 2.9141593 3.7857022 2.6627498 3.4036617 3.0737886 3.268876 2.9235778 2.8988895 2.7236023 3.0625854 3.7718978 2.7457132 3.2601824 3.4051404 3.3269997
0.9449449 3.2532096 2.8184342 2.6384654 3.2458615 2.9398098 3.3191876 2.6537185 3.2468028 2.9020495 2.7744331 2.988205 2.7427983 3.5855365 3.1075687 2.8343053 3.2402782 3.0999594 2.8537436 3.798674 2.9121656 2.8509932 3.8778448 2.6409802 3.017981 3.325087 3.2159424 3.0192294 2.7289362 3.0901155 3.5966125 2.8500576 3.5998187 2.6600113 3.154664 3.8630285 2.912096 3.7835808 2.66089 3.401691 3.0719671 3.266955 2.9215198 2.8968177 2.7216835 3.060772 3.7697744 2.743791 3.2582636 3.403184 3.3250856
0.9459459 3.2513456 2.8164463 2.6365938 3.2439098 2.9379363 3.3172903 2.6518884 3.2448473 2.9000092 2.7726574 2.9864302 2.7408643 3.583417 3.105639 2.8322668 3.2383919 3.098022 2.851925 3.796544 2.910098 2.8491669 3.8757153 2.6391292 3.0160398 3.323142 3.2140532 3.017304 2.7270265 3.0883117 3.5945 2.8482037 3.5977063 2.6581497 3.1528149 3.860898 2.9100313 3.7814574 2.6590314 3.3997183 3.0701451 3.2650352 2.9194636 2.8947463 2.7197642 3.0589614 3.7676492 2.7418694 3.256343 3.4012246 3.3231692
0.9469469 3.2494779 2.814457 2.6347208 3.2419605 2.9360666 3.3153925 2.6500607 3.2428913 2.8979669 2.7708802 2.984655 2.7389317 3.5812998 3.1037083 2.8302288 3.236507 3.0960813 2.8501058 3.7944126 2.9080305 2.8473406 3.8735867 2.6372757 3.0140967 3.321197 3.2121615 3.0153813 2.7251143 3.086505 3.5923867 2.8463511 3.5955944 2.6562843 3.1509643 3.8587718 2.9079676 3.779333 2.6571703 3.3977456 3.0683222 3.2631135 2.9174047 2.8926754 2.717845 3.0571508 3.7655249 2.7399483 3.2544227 3.3992658 3.3212504
0.9479479 3.2476144 2.812468 2.6328492 3.2400112 2.9341946 3.3134918 2.6482306 3.2409358 2.8959255 2.769104 2.9828777 2.7369976 3.5791821 3.1017766 2.8281903 3.2346206 3.0941386 2.8482866 3.792285 2.90596 2.8455133 3.8714528 2.6354246 3.012154 3.3192506 3.210268 3.0134563 2.7232032 3.0847 3.5902739 2.8444967 3.5934825 2.6544209 3.149116 3.8566427 2.9059029 3.7772145 2.6553092 3.395772 3.0664997 3.2611914 2.9153461 2.8906026 2.7159247 3.0553384 3.7633996 2.7380276 3.2525015 3.3973079 3.319333
0.9489489 3.245748 2.8104792 2.6309752 3.2380586 2.9323215 3.311594 2.646402 3.2389803 2.8938832 2.7673264 2.9811015 2.735064 3.577067 3.0998468 2.8261514 3.2327337 3.0921974 2.846466 3.7901525 2.903891 2.843686 3.8693228 2.6335697 3.01021 3.3173027 3.2083764 3.0115347 2.7212915 3.0828958 3.5881605 2.8426433 3.5913706 2.6525555 3.1472678 3.8545146 2.903839 3.7750902 2.6534495 3.3937984 3.0646744 3.2592669 2.9132872 2.8885312 2.7140074 3.053526 3.7612758 2.7361054 3.2505784 3.395348 3.3174152
0.9499499 3.2438831 2.8084912 2.6291027 3.2361069 2.93045 3.3096948 2.6445727 3.2370229 2.8918405 2.7655497 2.9793224 2.7331305 3.5749502 3.0979152 2.824112 3.2308493 3.0902557 2.8446488 3.7880235 2.901823 2.8418584 3.8671937 2.6317163 3.0082684 3.3153577 3.206482 3.0096092 2.719379 3.081089 3.5860496 2.8407888 3.5892577 2.650692 3.1454153 3.8523836 2.901773 3.7729702 2.651589 3.3918228 3.062852 3.2573452 2.9112272 2.8864565 2.712088 3.0517125 3.759151 2.7341824 3.2486558 3.393386 3.315496
0.950951 3.2420154 2.8065014 2.6272302 3.2341542 2.928576 3.3077955 2.642743 3.235065 2.889799 2.76377 2.9775448 2.7311969 3.572832 3.095984 2.8220744 3.2289605 3.0883126 2.8428283 3.7858925 2.8997517 2.8400302 3.8650641 2.6298637 3.0063224 3.3134093 3.2045898 3.0076838 2.7174654 3.0792813 3.5839367 2.8389335 3.5871463 2.6488261 3.1435652 3.850256 2.899706 3.7708464 2.6497297 3.3898473 3.0610304 3.2554202 2.9091678 2.8843865 2.710168 3.0498996 3.7570252 2.7322626 3.2467341 3.391427 3.3135772
0.951952 3.2401485 2.8045106 2.625358 3.232201 2.926703 3.305893 2.640913 3.2331052 2.8877568 2.76199 2.9757667 2.7292614 3.570715 3.09405 2.8200326 3.2270718 3.0863686 2.8410072 3.7837658 2.8976817 2.8382015 3.8629346 2.6280098 3.0043783 3.311459 3.2026954 3.0057588 2.7155533 3.077475 3.5818257 2.837079 3.5850344 2.6469622 3.1417165 3.848127 2.8976417 3.7687263 2.647869 3.3878741 3.0592046 3.2534943 2.9071097 2.8823142 2.7082481 3.0480847 3.7548995 2.73034 3.2448082 3.3894649 3.311656
0.952953 3.2382827 2.8025217 2.6234846 3.230247 2.9248304 3.3039942 2.6390815 3.2311463 2.885713 2.760213 2.9739904 2.7273283 3.5685992 3.0921178 2.8179932 3.225184 3.084426 2.8391862 3.7816367 2.8956146 2.8363729 3.8608036 2.6261559 3.0024338 3.3095117 3.2008023 3.0038323 2.7136397 3.0756664 3.5797138 2.8352232 3.5829253 2.645094 3.1398644 3.8459978 2.895576 3.766602 2.6460075 3.3858953 3.0573802 3.2515683 2.9050503 2.8802395 2.7063255 3.0462732 3.7527766 2.7284179 3.242885 3.3875022 3.3097363
0.953954 3.2364168 2.8005319 2.6216097 3.2282925 2.9229536 3.302092 2.6372533 3.229188 2.8836694 2.758431 2.9722118 2.7253938 3.5664825 3.0901823 2.8159533 3.2232957 3.0824814 2.8373647 3.7795043 2.8935418 2.8345418 3.8586736 2.6243014 3.0004878 3.3075628 3.1989074 3.0019078 2.711728 3.0738597 3.5776038 2.833365 3.5808144 2.64323 3.1380143 3.8438692 2.8935103 3.7644806 2.6441445 3.3839207 3.055554 3.2496438 2.9029908 2.8781686 2.7044044 3.044457 3.7506533 2.7264962 3.2409596 3.385539 3.307816
0.954955 3.2345476 2.7985406 2.6197348 3.2263384 2.9210796 3.300191 2.6354208 3.2272258 2.8816276 2.756651 2.9704309 2.7234592 3.5643654 3.0882502 2.8139148 3.2214055 3.0805373 2.8355427 3.777379 2.8914733 2.8327131 3.8565416 2.6224456 2.9985423 3.3056097 3.1970115 2.9999824 2.7098122 3.072052 3.5754914 2.8315063 3.578702 2.641365 3.1361618 3.8417406 2.8914437 3.7623577 2.6422849 3.3819408 3.0537305 3.2477179 2.9009295 2.8760943 2.7024832 3.042642 3.748529 2.7245722 3.2390347 3.3835754 3.3058944
0.955956 3.2326794 2.7965493 2.6178622 3.2243824 2.919207 3.2982893 2.6335897 3.225267 2.8795843 2.7548676 2.9686513 2.7215219 3.5622497 3.0863128 2.8118725 3.2195172 3.0785918 2.8337202 3.775248 2.889401 2.8308825 3.8544135 2.6205916 2.9965959 3.3036623 3.1951175 2.998056 2.7078986 3.0702438 3.5733805 2.8296504 3.576592 2.6394987 3.1343107 3.8396115 2.889377 3.7602372 2.6404243 3.3799624 3.0519047 3.2457905 2.89887 2.87402 2.700563 3.0408254 3.7464051 2.722651 3.2371082 3.3816128 3.3039722
0.956957 3.2308106 2.794558 2.6159878 3.2224274 2.9173293 3.2963862 2.6317582 3.2233067 2.877541 2.7530875 2.9668708 2.7195873 3.5601335 3.0843773 2.8098316 3.217627 3.0766463 2.8318973 3.7731228 2.887331 2.82905 3.8522835 2.6187372 2.9946494 3.301712 3.1932197 2.9961295 2.705985 3.0684338 3.571269 2.8277912 3.5744824 2.637632 3.1324577 3.8374834 2.8873086 3.7581162 2.6385608 3.377984 3.0500789 3.2438645 2.89681 2.8719473 2.6986418 3.039011 3.7442799 2.7207274 3.2351842 3.3796496 3.30205
0.957958 3.228942 2.7925668 2.6141133 3.2204738 2.9154544 3.2944846 2.6299267 3.221343 2.8754969 2.751305 2.9650917 2.717651 3.5580163 3.0824428 2.8077912 3.215736 3.0746994 2.8300743 3.7709937 2.8852592 2.8272185 3.8501549 2.6168814 2.9927025 3.2997608 3.1913228 2.9942007 2.70407 3.066625 3.5691595 2.825934 3.572371 2.635765 3.1306047 3.8353539 2.8852453 3.7559938 2.6366978 3.3760047 3.0482516 3.2419353 2.8947492 2.869872 2.6967206 3.0371938 3.742155 2.7188048 3.2332573 3.3776832 3.3001256
0.958959 3.2270732 2.7905765 2.612238 3.218515 2.913578 3.2925816 2.6280956 3.2193809 2.8734527 2.749524 2.9633093 2.715716 3.555902 3.0805073 2.8057504 3.2138476 3.0727515 2.8282504 3.7688642 2.8831887 2.825386 3.8480244 2.615026 2.9907546 3.2978086 3.1894255 2.9922743 2.7021556 3.064816 3.5670485 2.8240743 3.570262 2.6339002 3.1287532 3.833228 2.8831768 3.7538733 2.6348367 3.3740253 3.0464263 3.240006 2.8926888 2.8677988 2.6947975 3.0353765 3.7400312 2.7168822 3.231328 3.3757195 3.298203
0.95996 3.225204 2.7885847 2.6103616 3.216557 2.9117017 3.2906785 2.6262636 3.2174177 2.87141 2.7477407 2.9615288 2.7137809 3.5537863 3.0785708 2.8037086 3.211954 3.0708046 2.826426 3.7667341 2.8811173 2.8235545 3.8458953 2.6131697 2.9888062 3.295856 3.18753 2.9903455 2.7002406 3.0630064 3.564939 2.822216 3.568151 2.632032 3.1268997 3.8310971 2.8811102 3.7517529 2.6329741 3.3720446 3.044598 3.2380776 2.8906288 2.865724 2.6928763 3.0335612 3.7379074 2.714961 3.2294006 3.3737512 3.29628
0.960961 3.2233343 2.786593 2.6084852 3.2145991 2.9098248 3.288772 2.624432 3.2154555 2.8693662 2.745956 2.9597478 2.7118435 3.5516696 3.0766325 2.8016667 3.2100635 3.0688572 2.8246012 3.7646065 2.8790455 2.8217201 3.8437667 2.6113138 2.986857 3.2939029 3.1856303 2.9884167 2.6983252 3.0611978 3.562827 2.8203535 3.5660424 2.6301656 3.1250439 3.828968 2.879043 3.7496305 2.6311126 3.3700624 3.0427704 3.2361488 2.888566 2.8636508 2.6909537 3.0317435 3.7357836 2.7130375 3.2274714 3.3717852 3.2943583
0.961962 3.2214642 2.7845998 2.6066108 3.2126393 2.907948 3.286871 2.6225982 3.213491 2.8673215 2.744172 2.957965 2.7099066 3.5495539 3.0746927 2.7996259 3.2081695 3.066908 2.822775 3.7624779 2.876974 2.8198886 3.841638 2.6094575 2.9849095 3.2919493 3.1837325 2.9864879 2.6964083 3.0593858 3.560717 2.818493 3.563932 2.6282992 3.1231885 3.82684 2.876974 3.7475095 2.6292505 3.3680801 3.0409398 3.2342162 2.8865056 2.861576 2.6890316 3.0299244 3.7336597 2.711113 3.225541 3.3698173 3.2924318
0.962963 3.2195926 2.7826066 2.604734 3.2106814 2.9060707 3.284965 2.6207662 3.2115264 2.8652759 2.7423892 2.9561825 2.7079706 3.5474386 3.0727572 2.7975826 3.2062774 3.0649576 2.8209505 3.7603507 2.8749013 2.8180547 3.8395066 2.6076016 2.9829588 3.2899957 3.1818342 2.984559 2.6944942 3.0575757 3.5586076 2.8166318 3.5618234 2.626431 3.1213365 3.82471 2.874907 3.745387 2.627388 3.3660984 3.0391135 3.232286 2.8844447 2.859501 2.6871085 3.0281081 3.7315345 2.7091904 3.2236123 3.3678508 3.2905087
0.963964 3.2177224 2.7806144 2.602859 3.2087197 2.9041915 3.2830606 2.6189332 3.2095613 2.8632312 2.7406034 2.954401 2.7060351 3.5453215 3.0708156 2.7955408 3.2043834 3.0630093 2.8191242 3.758224 2.8728285 2.8162203 3.837377 2.605743 2.9810085 3.2880397 3.179933 2.9826303 2.6925793 3.0557652 3.5564985 2.8147697 3.5597124 2.6245632 3.1194797 3.8225818 2.8728395 3.7432675 2.6255255 3.3641152 3.0372825 3.2303538 2.8823824 2.8574243 2.6851854 3.0262885 3.7294097 2.7072654 3.2216816 3.3658834 3.2885818
0.964965 3.2158546 2.7786222 2.6009808 3.2067618 2.9023142 3.2811537 2.6170993 3.2075949 2.861187 2.7388177 2.9526167 2.7040977 3.5432086 3.0688772 2.7934995 3.2024927 3.061058 2.817297 3.7560945 2.8707566 2.814385 3.835248 2.603887 2.9790587 3.286086 3.1780343 2.9807014 2.6906624 3.0539541 3.5543885 2.8129072 3.5576048 2.6226954 3.1176252 3.8204522 2.87077 3.741146 2.623663 3.3621316 3.0354533 3.2284222 2.8803225 2.85535 2.6832643 3.0244703 3.7272854 2.7053413 3.2197514 3.363914 3.2866588
0.965966 3.2139812 2.7766294 2.599103 3.2047987 2.9004345 3.2792478 2.6152668 3.2056284 2.8591409 2.7370334 2.9508338 2.7021594 3.5410938 3.066937 2.7914543 3.2005973 3.0591044 2.8154712 3.7539668 2.8686824 2.8125496 3.8331208 2.6020284 2.9771075 3.2841315 3.1761355 2.9787688 2.688747 3.0521421 3.5522776 2.8110442 3.5554948 2.6208282 3.1157694 3.8183236 2.868702 3.7390246 2.621799 3.360145 3.0336218 3.226489 2.8782601 2.8532758 2.6813388 3.022647 3.725165 2.7034187 3.2178183 3.3619452 3.2847295
0.966967 3.212109 2.7746353 2.5972257 3.202839 2.8985562 3.2773423 2.6134348 3.203661 2.8570957 2.7352471 2.9490495 2.700224 3.538978 3.0649962 2.7894115 3.1987028 3.0571547 2.813643 3.751843 2.86661 2.8107133 3.8309898 2.6001725 2.9751558 3.282176 3.1742349 2.97684 2.6868272 3.050331 3.5501704 2.8091817 3.5533862 2.61896 3.113912 3.816194 2.866633 3.7369041 2.6199346 3.358162 3.031793 3.224556 2.8761983 2.8512 2.6794157 3.0208306 3.7230387 2.7014942 3.2158875 3.3599749 3.2828035
0.967968 3.210236 2.7726407 2.5953484 3.2008767 2.896675 3.2754354 2.6116 3.2016945 2.8550491 2.7334585 2.9472637 2.6982856 3.5368638 3.0630555 2.7873688 3.1968074 3.055204 2.8118167 3.7497125 2.8645372 2.8088775 3.8288622 2.5983148 2.973207 3.2802181 3.1723332 2.9749084 2.6849108 3.0485177 3.54806 2.8073187 3.551279 2.6170907 3.1120577 3.8140655 2.864564 3.7347832 2.618071 3.3561754 3.0299616 3.2226214 2.874135 2.8491235 2.6774926 3.0190096 3.7209148 2.6995697 3.213954 3.358006 3.280878
0.968969 3.208364 2.7706485 2.593471 3.1989126 2.8947973 3.2735286 2.609766 3.199726 2.8530035 2.7316718 2.9454794 2.6963468 3.5347486 3.0611134 2.7853236 3.1949139 3.0532517 2.809988 3.7475858 2.862463 2.8070407 3.8267322 2.596457 2.971253 3.2782598 3.1704311 2.9729757 2.6829944 3.0467067 3.5459518 2.8054533 3.549169 2.615224 3.1102018 3.8119373 2.862496 3.7326632 2.6162066 3.3541894 3.0281305 3.2206879 2.8720732 2.8470478 2.675568 3.0171866 3.7187905 2.6976433 3.2120194 3.3560324 3.2789469
0.96997 3.2064934 2.7686534 2.5915918 3.1969495 2.8929167 3.2716217 2.607933 3.1977587 2.850957 2.7298832 2.943695 2.6944094 3.5326347 3.0591702 2.7832804 3.193017 3.0512977 2.8081594 3.745459 2.8603902 2.8052025 3.8246012 2.5945983 2.9693003 3.2763033 3.168528 2.971046 2.681075 3.0448928 3.5438428 2.8035898 3.5470595 2.6133542 3.108345 3.8098083 2.860426 3.7305427 2.614345 3.3522024 3.026299 3.2187524 2.870009 2.8449702 2.673645 3.015367 3.7166667 2.6957192 3.2100859 3.354062 3.2770195
0.970971 3.20462 2.7666597 2.589714 3.1949863 2.891037 3.269713 2.6060982 3.1957884 2.8489127 2.7280936 2.9419098 2.692471 3.5305195 3.0572295 2.7812371 3.1911216 3.049343 2.8063302 3.7433305 2.8583155 2.8033638 3.822474 2.592741 2.9673462 3.2743435 3.1666265 2.9691143 2.6791573 3.0430784 3.5417323 2.801724 3.5449533 2.611485 3.1064854 3.8076806 2.858357 3.7284217 2.6124792 3.3502145 3.0244675 3.2168164 2.867949 2.842897 2.671721 3.0135465 3.7145414 2.6937957 3.2081518 3.352089 3.275093
0.971972 3.202746 2.7646637 2.5878358 3.1930227 2.8891554 3.2678037 2.6042628 3.193819 2.8468666 2.726306 2.9401236 2.6905327 3.5284038 3.055285 2.7791924 3.1892257 3.0473876 2.8045006 3.7412052 2.8562427 2.8015256 3.8203444 2.5908809 2.965393 3.2723866 3.1647239 2.9671817 2.6772394 3.0412664 3.5396252 2.7998576 3.5428448 2.6096168 3.104629 3.80555 2.856287 3.7262998 2.6106153 3.348225 3.0226336 3.2148824 2.8658848 2.8408184 2.6697946 3.0117235 3.71242 2.6918721 3.2062135 3.3501177 3.273162
0.972973 3.200872 2.76267 2.5859575 3.1910596 2.8872724 3.265895 2.6024256 3.1918488 2.844819 2.7245178 2.9383364 2.6885934 3.5262885 3.0533428 2.7771487 3.1873288 3.045434 2.8026705 3.7390785 2.854167 2.799687 3.8182154 2.5890217 2.9634395 3.2704253 3.1628194 2.965249 2.6753197 3.039452 3.5375175 2.7979913 3.5407372 2.6077476 3.1027718 3.803421 2.8542156 3.7241807 2.6087513 3.3462396 3.0208015 3.2129445 2.863821 2.8387423 2.667871 3.0099006 3.7102942 2.6899447 3.2042809 3.348143 3.271234
0.973974 3.198998 2.760675 2.5840774 3.1890912 2.8853912 3.263986 2.6005926 3.189878 2.8427734 2.7227273 2.9365487 2.686656 3.5241756 3.0513973 2.7751045 3.1854305 3.043477 2.8008404 3.7369537 2.8520932 2.7978487 3.8160872 2.587161 2.961485 3.2684665 3.1609168 2.9633155 2.6734014 3.0376377 3.535409 2.7961264 3.5386295 2.6058764 3.100912 3.8012934 2.8521457 3.7220607 2.6068869 3.3442492 3.018968 3.2110066 2.8617582 2.836667 2.665945 3.008078 3.7081718 2.6880207 3.2023444 3.3461695 3.2693028
0.974975 3.1971235 2.758679 2.5821986 3.1871266 2.8835082 3.2620778 2.5987568 3.1879048 2.840726 2.7209363 2.9347615 2.6847167 3.5220623 3.0494537 2.773057 3.1835327 3.0415215 2.7990093 3.7348256 2.850019 2.7960086 3.8139591 2.5853024 2.9595318 3.2665057 3.159011 2.9613805 2.671483 3.0358243 3.5332994 2.7942586 3.53652 2.6040077 3.0990534 3.7991629 2.8500757 3.7199411 2.605022 3.342259 3.0171351 3.2090702 2.8596935 2.83459 2.66402 3.0062537 3.7060452 2.6860948 3.200407 3.3441954 3.2673736
0.975976 3.195249 2.7566833 2.580319 3.1851592 2.8816252 3.2601647 2.5969214 3.1859326 2.8386788 2.7191472 2.9329758 2.6827774 3.5199475 3.0475078 2.7710109 3.181635 3.039565 2.7971778 3.732699 2.8479433 2.7941685 3.8118286 2.5834427 2.9575753 3.264546 3.1571069 2.9594488 2.6695638 3.0340085 3.5311909 2.7923908 3.5344143 2.6021376 3.097196 3.7970338 2.8480048 3.7178206 2.6031556 3.3402681 3.0153012 3.20713 2.8576317 2.8325138 2.662095 3.0044303 3.7039213 2.6841702 3.1984687 3.3422198 3.265442
0.976977 3.1933742 2.7546883 2.5784369 3.1831927 2.879744 3.258257 2.5950856 3.183961 2.8366313 2.7173543 2.9311872 2.680838 3.5178332 3.0455623 2.7689667 3.1797342 3.0376081 2.7953463 3.7305732 2.845869 2.7923293 3.8097005 2.5815845 2.9556208 3.2625828 3.1552024 2.9575148 2.667645 3.0321941 3.5290828 2.790522 3.5323062 2.6002674 3.0953379 3.7949038 2.845934 3.7157016 2.6012897 3.3382754 3.0134673 3.2051916 2.8555684 2.8304348 2.66017 3.0026069 3.7017984 2.6822438 3.1965313 3.3402452 3.2635112
0.977978 3.1914997 2.7526908 2.5765595 3.1812267 2.8778596 3.2563462 2.5932484 3.1819887 2.8345838 2.7155628 2.9293995 2.6788983 3.5157204 3.0436158 2.766922 3.1778364 3.0356503 2.7935147 3.7284484 2.843793 2.7904863 3.8075728 2.5797234 2.9536629 3.26062 3.153296 2.9555793 2.6657248 3.0303793 3.5269756 2.788653 3.5302005 2.5983963 3.0934763 3.7927752 2.8438616 3.713583 2.5994253 3.3362832 3.0116305 3.203251 2.8535032 2.8283582 2.6582437 3.000783 3.699675 2.6803193 3.1945934 3.3382678 3.2615786
0.978979 3.1896214 2.7506962 2.574678 3.1792564 2.8759785 3.254434 2.591412 3.1800141 2.8325367 2.7137728 2.92761 2.6769595 3.5136056 3.041669 2.7648745 3.1759357 3.033692 2.7916822 3.7263222 2.8417177 2.7886453 3.8054433 2.5778632 2.9517064 3.258659 3.1513896 2.9536433 2.6638055 3.028562 3.5248666 2.7867842 3.5280938 2.5965261 3.0916176 3.790646 2.841792 3.711462 2.5975604 3.3342924 3.009797 3.2013116 2.8514385 2.8262806 2.6563182 2.9989572 3.6975503 2.6783938 3.1926517 3.3362904 3.2596478
0.97998 3.187747 2.7486992 2.5727973 3.1772885 2.8740926 3.2525244 2.5895758 3.178039 2.8304877 2.7119799 2.9258218 2.6750178 3.5114913 3.0397243 2.7628298 3.1740375 3.031733 2.7898512 3.724196 2.839643 2.7868056 3.8033166 2.576003 2.9497504 3.2566972 3.1494827 2.9517097 2.6618848 3.0267467 3.52276 2.7849145 3.5259857 2.594655 3.089756 3.788517 2.8397212 3.709342 2.595694 3.3322992 3.0079608 3.19937 2.8493752 2.8242025 2.6543908 2.9971318 3.695427 2.676465 3.1907125 3.3343148 3.2577138
0.980981 3.1858706 2.7467027 2.5709167 3.1753173 2.872208 3.2506113 2.5877395 3.176064 2.8284397 2.710185 2.9240317 2.6730785 3.509378 3.0377746 2.7607818 3.1721373 3.0297737 2.7880182 3.7220702 2.8375654 2.7849612 3.8011856 2.574143 2.9477935 3.2547321 3.147575 2.9497747 2.659964 3.0249305 3.5206528 2.7830453 3.5238786 2.592785 3.0878944 3.786388 2.8376493 3.7072225 2.5938272 3.330305 3.006124 3.1974292 2.847311 2.8221254 2.6524649 2.9953046 3.693304 2.67454 3.1887722 3.3323355 3.2557817
0.981982 3.1839938 2.7447052 2.569036 3.173349 2.8703237 3.2486973 2.5859017 3.174088 2.8263917 2.7083921 2.9222407 2.6711388 3.507266 3.0358262 2.7587347 3.1702352 3.027812 2.7861829 3.7199469 2.8354897 2.7831178 3.799056 2.5722818 2.9458346 3.2527695 3.145668 2.9478374 2.6580434 3.0231109 3.5185437 2.7811742 3.5217724 2.5909152 3.0860333 3.7842607 2.8355775 3.705103 2.591961 3.328311 3.0042882 3.195486 2.8452458 2.820046 2.6505375 2.9934802 3.6911798 2.6726136 3.186832 3.3303561 3.2538476
0.982983 3.1821165 2.7427082 2.5671535 3.1713796 2.8684378 3.2467866 2.5840645 3.1721144 2.8243442 2.7065988 2.9204516 2.669198 3.5051517 3.0338764 2.7566895 3.1683354 3.0258527 2.784348 3.7178192 2.8334122 2.7812767 3.7969275 2.5704198 2.9438758 3.250803 3.1437616 2.9459019 2.6561217 3.0212975 3.5164385 2.7793036 3.5196657 2.5890422 3.0841727 3.7821293 2.8335047 3.7029834 2.5900965 3.3263144 3.00245 3.193544 2.8431807 2.8179688 2.648612 2.9916534 3.689056 2.6706882 3.184888 3.3283777 3.2519145
0.983984 3.1802397 2.7407117 2.5652728 3.1694088 2.8665519 3.2448735 2.5822272 3.170136 2.8222966 2.7048035 2.9186597 2.6672564 3.503039 3.0319252 2.7546415 3.1664324 3.0238905 2.782515 3.7156925 2.8313355 2.7794323 3.7948008 2.5685592 2.9419198 3.2488375 3.1418529 2.9439654 2.654201 3.0194793 3.5143309 2.777432 3.5175595 2.5871716 3.0823112 3.7799988 2.831431 3.700863 2.5882282 3.3243208 3.0006156 3.1916003 2.8411155 2.8158903 2.6466851 2.9898243 3.6869316 2.6687613 3.1829467 3.326398 3.2499814
0.984985 3.1783624 2.7387137 2.5633907 3.1674352 2.864666 3.242961 2.580388 3.1681585 2.8202467 2.7030091 2.91687 2.6653156 3.5009246 3.0299768 2.752595 3.1645317 3.0219307 2.7806802 3.7135696 2.8292603 2.7775893 3.7926717 2.5666966 2.939959 3.2468715 3.1399431 2.9420285 2.6522794 3.0176606 3.5122223 2.7755594 3.5154538 2.5852995 3.080449 3.7778716 2.8293605 3.6987429 2.5863624 3.3223243 2.998776 3.1896567 2.8390522 2.8138123 2.6447601 2.9879975 3.6848083 2.6668353 3.181005 3.324419 3.2480454
0.985986 3.176485 2.7367158 2.5615082 3.165463 2.8627815 3.2410445 2.5785513 3.1661816 2.8181982 2.7012138 2.9150763 2.6633763 3.4988112 3.0280266 2.750547 3.1626272 3.019967 2.7788448 3.7114434 2.8271828 2.775745 3.790545 2.564834 2.9380012 3.244907 3.1380339 2.9400911 2.6503577 3.0158443 3.510117 2.7736855 3.513348 2.5834274 3.0785875 3.7757425 2.8272886 3.6966238 2.584495 3.3203259 2.9969368 3.1877122 2.8369846 2.8117342 2.6428318 2.9861717 3.682683 2.6649075 3.179062 3.3224378 3.2461119
0.986987 3.174605 2.7347188 2.5596256 3.1634889 2.8608952 3.2391305 2.576713 3.1642017 2.8161497 2.6994166 2.9132876 2.6614347 3.496698 3.0260754 2.7484994 3.160725 3.0180054 2.7770085 3.709319 2.8251066 2.7738996 3.788415 2.562972 2.936039 3.2429376 3.1361237 2.9381537 2.648435 3.0140238 3.50801 2.7718139 3.511242 2.5815554 3.0767245 3.7736115 2.825214 3.6945057 2.5826297 3.3183274 2.995099 3.1857677 2.8349204 2.8096547 2.640903 2.984342 3.6805592 2.6629806 3.1771169 3.320456 3.2441735
0.987988 3.1727276 2.73272 2.5577426 3.161518 2.859007 3.2372165 2.5748754 3.1622248 2.8141003 2.6976209 2.9114957 2.6594925 3.494588 3.0241246 2.7464523 3.158821 3.0160418 2.7751713 3.7071924 2.8230295 2.7720537 3.7862859 2.561109 2.9340796 3.2409701 3.134214 2.9362164 2.6465135 3.012206 3.5059056 2.7699394 3.5091367 2.5796824 3.0748615 3.771481 2.8231425 3.6923857 2.5807624 3.3163314 2.9932604 3.1838212 2.8328552 2.8075762 2.638976 2.9825153 3.6784377 2.6610532 3.1751719 3.3184729 3.242238
0.988989 3.1708484 2.730721 2.5558605 3.1595426 2.8571205 3.235301 2.5730357 3.160244 2.8120508 2.6958237 2.9097013 2.6575499 3.492474 3.0221734 2.7444043 3.156917 3.0140781 2.7733364 3.7050662 2.8209515 2.770207 3.7841582 2.5592475 2.932119 3.2390032 3.1323037 2.934278 2.6445904 3.010388 3.5037985 2.768066 3.5070305 2.5778112 3.0729995 3.7693539 2.8210688 3.6902657 2.5788956 3.314332 2.9914222 3.1818743 2.830789 2.8054981 2.6370478 2.9806843 3.6763124 2.6591258 3.1732264 3.3164911 3.2403016
0.98999 3.1689682 2.7287216 2.553977 3.1575685 2.8552318 3.2333846 2.5711966 3.1582646 2.810001 2.6940255 2.9079075 2.6556096 3.4903612 3.0202193 2.7423558 3.1550126 3.0121126 2.7714996 3.7029414 2.8188725 2.768361 3.782031 2.557385 2.9301586 3.237033 3.130392 2.9323382 2.6426673 3.0085697 3.5016909 2.766193 3.5049253 2.5759382 3.071135 3.7672243 2.818997 3.688148 2.5770292 3.3123322 2.9895825 3.1799283 2.828723 2.803419 2.6351194 2.9788556 3.67419 2.6571984 3.1712828 3.3145084 3.2383647
0.990991 3.1670885 2.7267227 2.552094 3.1555953 2.853345 3.2314696 2.569357 3.1562848 2.8079515 2.6922288 2.906114 2.6536655 3.4882483 3.0182672 2.7403054 3.1531096 3.0101476 2.7696629 3.7008195 2.8167958 2.7665148 3.7799006 2.555522 2.928196 3.235064 3.1284819 2.9304 2.6407452 3.0067482 3.499586 2.7643156 3.5028214 2.5740652 3.0692701 3.7650938 2.8169222 3.6860275 2.5751605 3.3103318 2.987743 3.1779819 2.8266587 2.8013387 2.6331916 2.9770255 3.6720667 2.655271 3.169335 3.312523 3.2364273
0.991992 3.1652074 2.7247238 2.55021 3.1536179 2.8514557 3.2295532 2.5675187 3.1543021 2.8059 2.690431 2.904323 2.6517248 3.486137 3.016313 2.738257 3.1512022 3.0081825 2.767826 3.6986938 2.8147178 2.7646685 3.7777734 2.5536594 2.9262347 3.2330956 3.1265683 2.9284601 2.6388226 3.004928 3.497478 2.7624402 3.5007157 2.5721927 3.0674067 3.7629652 2.814849 3.6839094 2.5732918 3.3083305 2.9859037 3.1760335 2.824592 2.7992601 2.6312642 2.975196 3.669942 2.653345 3.1673884 3.3105407 3.23449
0.992993 3.1633277 2.7227263 2.5483255 3.1516418 2.849567 3.2276363 2.5656776 3.1523209 2.803852 2.688632 2.9025269 2.6497822 3.484025 3.0143595 2.736209 3.1492987 3.0062175 2.765986 3.6965694 2.8126388 2.7628217 3.7756467 2.551795 2.9242725 3.2311249 3.1246567 2.9265213 2.6368976 3.003109 3.4953728 2.7605643 3.4986076 2.5703197 3.0655398 3.7608347 2.8127742 3.681789 2.571424 3.3063293 2.9840622 3.1740837 2.8225255 2.7971807 2.6293354 2.9733634 3.6678195 2.6514153 3.1654387 3.3085532 3.2325487
0.993994 3.161448 2.720725 2.5464444 3.1496668 2.8476772 3.2257204 2.563838 3.1503363 2.8018012 2.6868339 2.900732 2.6478405 3.4819112 3.0124054 2.7341585 3.1473918 3.0042505 2.7641463 3.694446 2.8105612 2.760973 3.7735171 2.5499315 2.9223099 3.229154 3.1227431 2.924583 2.6349735 3.001288 3.4932685 2.7586875 3.4965057 2.568447 3.0636764 3.7587066 2.8107 3.6796694 2.5695548 3.3043284 2.9822211 3.1721354 2.8204618 2.7950993 2.6274056 2.9715347 3.6656947 2.6494865 3.1634908 3.306569 3.2306118
0.994995 3.1595674 2.7187247 2.5445595 3.1476884 2.845788 3.2238026 2.5619984 3.1483545 2.7997503 2.6850338 2.8989382 2.6458964 3.4797988 3.0104494 2.7321086 3.145485 3.002283 2.762309 3.6923213 2.8084812 2.7591252 3.7713895 2.5480676 2.9203458 3.2271829 3.1208296 2.9226422 2.6330495 2.9994674 3.4911623 2.7568111 3.4944005 2.5665727 3.061811 3.756576 2.8086267 3.6775522 2.567687 3.3023257 2.9803782 3.1701856 2.8183937 2.7930193 2.6254773 2.9697022 3.66357 2.647561 3.1615424 3.304583 3.228672
0.995996 3.1576848 2.7167268 2.5426745 3.14571 2.8438993 3.2218847 2.5601587 3.1463704 2.797701 2.6832337 2.8971434 2.6439533 3.4776878 3.0084944 2.7300596 3.143579 3.0003128 2.760469 3.690199 2.8064032 2.757276 3.7692604 2.546205 2.9183831 3.2252102 3.118917 2.9207006 2.631125 2.9976454 3.4890575 2.7549353 3.4922953 2.5646992 3.0599465 3.7544465 2.806552 3.6754317 2.5658183 3.300323 2.9785376 3.1682358 2.8163266 2.7909398 2.623549 2.9678717 3.661446 2.6456323 3.1595936 3.3025966 3.2267323
0.996997 3.1558037 2.714726 2.54079 3.1437316 2.842009 3.2199636 2.5583177 3.1443858 2.795649 2.681435 2.8953466 2.6420116 3.4755745 3.0065384 2.7280087 3.1416721 2.9983459 2.7586288 3.6880736 2.8043232 2.755426 3.7671347 2.5443397 2.9164176 3.2232375 3.1170025 2.9187598 2.629202 2.9958243 3.4869509 2.753057 3.49019 2.5628266 3.0580788 3.7523155 2.8044777 3.6733136 2.563951 3.298317 2.9766955 3.1662846 2.8142576 2.7888594 2.6216187 2.9660382 3.6593223 2.643704 3.1576438 3.300609 3.224794
0.997998 3.1539235 2.7127247 2.5389066 3.1417518 2.8401194 3.2180486 2.5564775 3.1424031 2.7935987 2.6796336 2.8935504 2.640068 3.4734626 3.004581 2.7259607 3.1397643 2.996377 2.7567902 3.6859488 2.8022447 2.7535763 3.765006 2.5424743 2.9144545 3.2212634 3.115087 2.9168177 2.6272774 2.9940023 3.4848466 2.7511773 3.4880862 2.5609517 3.0562134 3.7501879 2.802402 3.671196 2.5620823 3.2963119 2.9748526 3.1643329 2.8121924 2.7867804 2.619689 2.9642057 3.6571975 2.6417747 3.155694 3.2986221 3.2228513
0.998999 3.1520405 2.7107253 2.5370207 3.1397734 2.8382273 3.2161288 2.554636 3.1404157 2.7915487 2.6778321 2.8917556 2.638125 3.4713507 3.002625 2.7239108 3.137857 2.9944081 2.7549486 3.6838245 2.8001652 2.7517257 3.7628765 2.540609 2.91249 3.2192907 3.113174 2.914876 2.6253524 2.9921799 3.4827409 2.7492976 3.485981 2.5590777 3.054347 3.748055 2.8003287 3.6690774 2.5602121 3.2943091 2.9730096 3.1623807 2.8101258 2.784698 2.6177602 2.9623742 3.655076 2.6398478 3.1537428 3.2966337 3.2209125
1.0 3.1501565 2.7087226 2.5351357 3.1377935 2.836337 3.214209 2.5527954 3.1384306 2.7894974 2.6760302 2.8899593 2.6361823 3.4692397 3.0006676 2.7218585 3.1359482 2.9924374 2.7531085 3.6817017 2.7980847 2.749876 3.7607493 2.5387444 2.9105253 3.217317 3.111258 2.9129348 2.623426 2.9903588 3.480637 2.7474184 3.4838777 2.5572028 3.0524797 3.745925 2.7982535 3.6669574 2.5583453 3.2923021 2.9711652 3.160428 2.8080583 2.782618 2.6158295 2.9605403 3.6529508 2.6379175 3.1517901 3.2946444 3.2189713


==> Plots/samples/SM_AVR_GOV_DynamicNN_pred_samples_omega.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.38438752 -0.44044828 -0.66158116 -0.3318188 0.7078489 -0.32852033 0.8926014 -0.47055376 0.07171789 -0.17323327 0.32805791 0.052089125 -0.9657594 0.35244462 -0.9896003 -0.98094344 -0.16155463 0.3681793 0.6930624 -0.3373332 -0.16388494 0.36589953 0.0628511 -0.4183314 0.3849564 -0.45084786 0.71396816 -0.3051597 0.31931987 -0.4330711 -0.6437404 -0.29473382 0.33461568 0.87747097 -0.45650637 -0.20756878 0.07933149 0.6612059 -0.18861663 -0.9792098 0.4115695 0.3152409 -0.3192153 0.06630471 0.052603394 -0.6619216 0.86092734 0.3605319 0.3793157 -0.9830831
0.001001001 0.30947694 -0.39750832 -0.59865564 -0.19046542 0.65197754 -0.35781258 0.8530052 -0.321029 0.08339253 -0.18155438 0.2582995 0.08960262 -0.995239 0.40877405 -0.8911158 -0.9730042 -0.07376471 0.32932636 0.5769268 -0.2800216 -0.16991925 0.26993015 0.080768555 -0.40323347 0.4794542 -0.46255797 0.6604674 -0.27075988 0.24039653 -0.4944297 -0.5143706 -0.3641747 0.35625318 0.7846397 -0.50618076 -0.1581026 -0.004514158 0.6629261 -0.064412504 -0.9788017 0.48713437 0.33296368 -0.27867776 0.08409956 0.002858758 -0.7029052 0.8495698 0.43962756 0.4697086 -0.97150075
0.002002002 0.2385073 -0.35696474 -0.53933734 -0.057379693 0.59928405 -0.3853578 0.8157009 -0.18019101 0.0944756 -0.18921208 0.19227949 0.12485877 -1.0229614 0.46152714 -0.7983699 -0.9653177 0.008654565 0.29280874 0.46598354 -0.22610533 -0.17541909 0.17856327 0.09771612 -0.38880968 0.5681422 -0.4734461 0.61001027 -0.23826262 0.16555306 -0.55257916 -0.39276704 -0.4300605 0.3765653 0.69649315 -0.5531156 -0.11158061 -0.08419737 0.6644604 0.052404016 -0.97829187 0.55794597 0.3495737 -0.24043627 0.10092631 -0.044083208 -0.74155986 0.83873737 0.5137744 0.5545131 -0.9603461
0.003003003 0.1714457 -0.3187145 -0.48347625 0.0678207 0.5497031 -0.41120476 0.7806332 -0.047653973 0.10500756 -0.19623387 0.12996092 0.1579875 -1.0489805 0.51093256 -0.71109843 -0.9579023 0.08601233 0.2585645 0.3603554 -0.17540136 -0.18040985 0.09184614 0.11374846 -0.37503833 0.65134525 -0.4835377 0.56252456 -0.20758466 0.094774574 -0.6075364 -0.27854812 -0.49239483 0.3956386 0.6130184 -0.59734404 -0.067833275 -0.159693 0.66585636 0.16221842 -0.9777014 0.6242943 0.3651602 -0.2043796 0.116836876 -0.08827254 -0.77792305 0.82844865 0.58327186 0.6340581 -0.9496285
0.004004004 0.10821834 -0.28265452 -0.43091267 0.18551287 0.50312746 -0.4354076 0.7477218 0.07697812 0.11501703 -0.20265518 0.07126638 0.18911174 -1.0733633 0.55721307 -0.62903094 -0.9507686 0.15860114 0.22651073 0.26008514 -0.12773898 -0.18492234 0.00977242 0.12890872 -0.36190668 0.7293838 -0.4928762 0.5179175 -0.17864048 0.027996033 -0.6593542 -0.17133039 -0.5512239 0.41355458 0.5341563 -0.6389294 -0.026709855 -0.23103811 0.66713667 0.2653937 -0.9770535 0.6864575 0.37979588 -0.17039922 0.13187864 -0.12978756 -0.81206155 0.8187051 0.648406 0.7086488 -0.9393592
0.005005005 0.048720628 -0.24867356 -0.38149574 0.2960848 0.45944503 -0.45803696 0.7168746 0.19410118 0.124531955 -0.20851834 0.016083807 0.21834716 -1.096186 0.6005652 -0.5519043 -0.94392645 0.22670409 0.19654712 0.16513786 -0.08294144 -0.18898779 -0.06773263 0.14323941 -0.3493975 0.8025601 -0.501502 0.47607234 -0.1513558 -0.03488201 -0.70811963 -0.07074389 -0.6066326 0.43038175 0.45979556 -0.67795515 0.011940807 -0.298311 0.6683283 0.36229435 -0.97636986 0.74469876 0.3935441 -0.13838732 0.14609948 -0.1687246 -0.84406006 0.80949986 0.70944417 0.7785828 -0.9295405
0.006006006 -0.007181227 -0.21667841 -0.33506054 0.3999178 0.41852078 -0.47916982 0.6879927 0.30409935 0.13357475 -0.21386479 -0.035710603 0.2458007 -1.1175345 0.64117837 -0.4794547 -0.9373856 0.29059127 0.16856936 0.07543132 -0.040851563 -0.19264635 -0.14077851 0.15677711 -0.33749652 0.8711604 -0.5094581 0.43686303 -0.12564623 -0.093991965 -0.75393873 0.023589015 -0.6587313 0.44618657 0.3897986 -0.71452713 0.048255593 -0.3616292 0.66944456 0.4532691 -0.9756683 0.79926646 0.40646908 -0.108242065 0.15953323 -0.2051971 -0.87401295 0.8008199 0.76664484 0.8441442 -0.92017454
0.007007007 -0.059634507 -0.18656474 -0.29145786 0.49737844 0.3802192 -0.49888542 0.66096485 0.40736714 0.14216414 -0.21873651 -0.084269315 0.2715766 -1.1374923 0.6792257 -0.41142565 -0.9311463 0.35051236 0.14246777 -0.0091649 -0.0013151765 -0.19593164 -0.20950614 0.16955617 -0.32618335 0.9354631 -0.5167939 0.40016052 -0.10144082 -0.14947832 -0.7969341 0.11202487 -0.70765066 0.46102282 0.32400122 -0.7487548 0.08237627 -0.42112854 0.6704887 0.5386574 -0.97496486 0.8503865 0.41862026 -0.079865396 0.17221954 -0.23932214 -0.9020223 0.79264724 0.8202425 0.9055973 -0.9112577
0.008008008 -0.10880074 -0.15823543 -0.2505322 0.5888305 0.34439442 -0.5172659 0.6356908 0.5042803 0.15031996 -0.22317435 -0.12974927 0.29576746 -1.1561494 0.71487296 -0.34757173 -0.9252095 0.4067103 0.11812946 -0.08881572 0.0358181 -0.19887948 -0.27407846 0.18161169 -0.3154412 0.99572766 -0.5235521 0.36582395 -0.078661084 -0.20150653 -0.8372413 0.194908 -0.75353146 0.4749523 0.2622237 -0.78075993 0.114421934 -0.47696602 0.67146873 0.6187805 -0.97427094 0.8982785 0.43004188 -0.053164452 0.18419138 -0.27122688 -0.9281943 0.7849548 0.87046134 0.96319544 -0.9027834
0.009009009 -0.15484604 -0.13159496 -0.2121373 0.6746166 0.31090453 -0.53439033 0.6120595 0.59519804 0.15805659 -0.2272181 -0.17230886 0.31846872 -1.1735878 0.7482728 -0.28764948 -0.9195727 0.45941553 0.09544274 -0.1637089 0.070684105 -0.20152536 -0.33467722 0.19297466 -0.30525017 1.0521973 -0.52977395 0.33371994 -0.057234496 -0.25025016 -0.87499404 0.2725689 -0.7965238 0.48801532 0.204276 -0.81066525 0.14451751 -0.5293138 0.6723844 0.6939533 -0.9735981 0.94314265 0.44077888 -0.028046042 0.19548288 -0.30103463 -0.9526346 0.777717 0.9175186 1.017172 -0.89474237
0.01001001 -0.19793919 -0.10655424 -0.1761283 0.7550688 0.2796074 -0.55033755 0.5899646 0.6804738 0.16539195 -0.23090522 -0.21211231 0.3397617 -1.1898865 0.77956355 -0.23142734 -0.9142277 0.5088383 0.074302524 -0.23404749 0.103416294 -0.20389694 -0.39148876 0.20367756 -0.29559147 1.1051085 -0.53550345 0.30371138 -0.03709352 -0.29587802 -0.9103364 0.34532645 -0.8367816 0.500268 0.14996049 -0.83858836 0.17277524 -0.57834756 0.67323637 0.7644682 -0.9729539 0.9851707 0.45087078 -0.00442639 0.20612177 -0.32886982 -0.9754498 0.77090585 0.9616071 1.0677508 -0.88712084
0.011011011 -0.23824461 -0.08302435 -0.14237037 0.8305057 0.25036702 -0.5651858 0.569306 0.76043963 0.17233792 -0.2342724 -0.24931929 0.35972568 -1.2051262 0.8088765 -0.17868781 -0.90916574 0.55518484 0.054602295 -0.30004796 0.13414189 -0.20602629 -0.44471171 0.21374658 -0.2864457 1.154677 -0.5407757 0.27566776 -0.018167198 -0.33856884 -0.9434034 0.41348055 -0.87445873 0.51174533 0.099078685 -0.86465275 0.19930395 -0.62424433 0.6740221 0.8306061 -0.9723418 1.0245391 0.46035013 0.017782062 0.21614167 -0.35485396 -0.99674165 0.7644905 1.0029111 1.1151457 -0.87990606
0.012012012 -0.27592993 -0.060919672 -0.110729694 0.9012325 0.2230486 -0.5790062 0.5499854 0.8354161 0.17891338 -0.23734507 -0.28408885 0.3784409 -1.2193774 0.83633864 -0.12921879 -0.90437937 0.5986395 0.036244005 -0.3619299 0.1629813 -0.20793843 -0.4945368 0.22321263 -0.27779013 1.2011101 -0.54563004 0.24946347 -0.00038921833 -0.37849116 -0.9743329 0.4773161 -0.9097036 0.52249277 0.051436633 -0.8889723 0.22420493 -0.6671778 0.6747378 0.89263463 -0.97176373 1.061416 0.46925095 0.038656086 0.22556904 -0.3791034 -1.0166061 0.758448 1.0416056 1.159549 -0.87308013
0.013013013 -0.31115586 -0.040160358 -0.08107951 0.96753 0.19752607 -0.5918658 0.5319058 0.9057059 0.18512794 -0.24015787 -0.31657273 0.39597687 -1.232707 0.8620591 -0.08282089 -0.8998549 0.6393839 0.019130856 -0.41991174 0.19004247 -0.20965822 -0.5411595 0.2321023 -0.26960316 1.2446027 -0.55009663 0.22497359 0.01630351 -0.41581342 -1.0032567 0.53710496 -0.9426656 0.5325482 0.006844312 -0.9116571 0.24757555 -0.7073262 0.67538166 0.9508053 -0.97122276 1.095955 0.4776062 0.058270484 0.23443183 -0.40173298 -1.03514 0.7527449 1.0778532 1.201146 -0.866626
0.014014014 -0.34407184 -0.020668656 -0.053301096 1.0296712 0.1736767 -0.6038293 0.51498425 0.97159505 0.19099912 -0.24273473 -0.3469173 0.4124048 -1.2451768 0.88614726 -0.039305717 -0.89557785 0.6775861 0.0031765997 -0.47421622 0.21543798 -0.21120688 -0.58476895 0.24044576 -0.26186424 1.2853298 -0.5542046 0.20208856 0.031968296 -0.45069546 -1.0302985 0.5930978 -0.97348595 0.5419456 -0.034885406 -0.93281686 0.26950446 -0.74485767 0.67595315 1.0053499 -0.97071314 1.1283015 0.4854413 0.07669887 0.24275628 -0.422846 -1.0524269 0.7473557 1.1118039 1.2401147 -0.86052465
0.015015015 -0.37482917 -0.0023711026 -0.027278602 1.0879118 0.15138927 -0.6149602 0.49913415 1.0333514 0.19653884 -0.24509716 -0.37526122 0.42778364 -1.2568475 0.908702 0.0015050173 -0.89153963 0.7134025 -0.011702567 -0.52505386 0.239265 -0.21260199 -0.6255461 0.2482675 -0.25455177 1.3234705 -0.55798364 0.1806964 0.046667725 -0.48329592 -1.0555772 0.6455356 -1.0022956 0.5507238 -0.073928475 -0.95254457 0.29007807 -0.7799305 0.6764473 1.0564933 -0.9702374 1.1585888 0.49278465 0.09400824 0.25057068 -0.4425464 -1.068554 0.7422588 1.1436001 1.276612 -0.85475767
0.016016016 -0.40356243 0.014803171 -0.0029036403 1.1424923 0.130555 -0.62531286 0.48428097 1.0912342 0.20176116 -0.24726793 -0.40173337 0.44217965 -1.2677681 0.9298183 0.03978288 -0.88771844 0.74697816 -0.025585324 -0.5726351 0.2616174 -0.2138632 -0.6636683 0.25559208 -0.24764647 1.3591765 -0.56145644 0.16069564 0.060453862 -0.5137566 -1.0792065 0.6946448 -1.0292258 0.55891347 -0.11045867 -0.97093976 0.30937722 -0.8127016 0.67686427 1.1044468 -0.96978915 1.1869485 0.49966106 0.11026481 0.25789812 -0.46092626 -1.083595 0.73742807 1.1733764 1.3107939 -0.84930336
0.017017016 -0.43040618 0.03092134 0.019924402 1.1936393 0.11107418 -0.6349387 0.47035 1.1454866 0.20668057 -0.24926543 -0.42646033 0.45564732 -1.2779899 0.9495827 0.07567987 -0.88410485 0.7784523 -0.03854209 -0.61715657 0.28258368 -0.21500216 -0.6992981 0.26244572 -0.24112499 1.3926038 -0.56464714 0.14198843 0.07338169 -0.5422186 -1.1012936 0.74063206 -1.0543973 0.5665436 -0.14463398 -0.9880893 0.32747665 -0.8433181 0.6772008 1.149403 -0.969365 1.2134963 0.50609565 0.1255311 0.26476422 -0.47807616 -1.0976207 0.7328383 1.2012544 1.3428011 -0.84414494
0.018018018 -0.45548522 0.04604569 0.04130268 1.2415668 0.09285256 -0.64388984 0.45727625 1.1963277 0.21130821 -0.2511037 -0.44955832 0.4682406 -1.2875547 0.96807444 0.10935268 -0.88068354 0.807956 -0.050639987 -0.65881085 0.3022482 -0.21603376 -0.732599 0.26885405 -0.23496796 1.4238901 -0.5675747 0.12448791 0.08550349 -0.56881166 -1.1219373 0.7837 -1.0779233 0.5736488 -0.17660916 -1.0040742 0.34445032 -0.87191856 0.6774554 1.1915519 -0.96896076 1.2383434 0.512112 0.13986447 0.27119222 -0.49407828 -1.1107011 0.72847295 1.2273525 1.3727671 -0.8392606
0.019019019 -0.4789134 0.060236365 0.061324805 1.286475 0.07580152 -0.65220475 0.44499555 1.2439759 0.21565905 -0.25279957 -0.4711372 0.4800134 -1.2965057 0.98537374 0.14093485 -0.8774387 0.835608 -0.06194195 -0.6977773 0.32069305 -0.21696678 -0.7637198 0.27483693 -0.2291566 1.4531645 -0.57026106 0.10810986 0.09686205 -0.59365964 -1.1412303 0.8240285 -1.0999076 0.58025503 -0.20652722 -1.0189742 0.36036435 -0.89863634 0.67763126 1.2310642 -0.9685724 1.2615939 0.5177275 0.15331885 0.27720597 -0.50900984 -1.1228967 0.72431207 1.2517776 1.4008203 -0.8346338
0.02002002 -0.50079906 0.07355121 0.08007404 1.3285499 0.059841663 -0.6599325 0.43345162 1.2886237 0.21974626 -0.25436527 -0.49129474 0.49101046 -1.3048782 1.0015498 0.17056128 -0.8743588 0.861524 -0.07250449 -0.73422885 0.33798775 -0.21781524 -0.79280066 0.28042158 -0.22366902 1.480556 -0.5727188 0.0927774 0.107506305 -0.61687547 -1.15926 0.86179566 -1.1204532 0.5863887 -0.2345235 -1.0328557 0.3752832 -0.9235885 0.67772377 1.2681017 -0.96819186 1.2833449 0.5229708 0.16594657 0.28282526 -0.52294356 -1.1342636 0.7203368 1.274633 1.4270737 -0.8302452
0.021021022 -0.52124995 0.086041 0.09763035 1.3679689 0.04489708 -0.6671091 0.42259148 1.3304616 0.22358045 -0.25581014 -0.51012963 0.50128114 -1.3127108 1.0166683 0.19835404 -0.87142783 0.88580585 -0.08238143 -0.7683263 0.3542039 -0.21858412 -0.8199759 0.28562692 -0.21848767 1.5061766 -0.57496583 0.07841912 0.117479 -0.6385698 -1.1761103 0.89715874 -1.1396532 0.59207857 -0.26072466 -1.0457897 0.38926587 -0.94689524 0.67773736 1.3028163 -0.9678159 1.3036872 0.5278553 0.1778036 0.28807148 -0.53594524 -1.1448578 0.71653306 1.2960136 1.4516411 -0.8260777
0.022022022 -0.54035497 0.09776017 0.114070326 1.4048954 0.03089714 -0.67376953 0.4123669 1.3696682 0.22717682 -0.25714594 -0.5277285 0.5108665 -1.3200263 1.0307953 0.22442666 -0.8686349 0.90855455 -0.09161699 -0.8002211 0.3694093 -0.21928293 -0.8453691 0.29047403 -0.21359815 1.5301358 -0.5770147 0.06496361 0.12682125 -0.65884197 -1.1918494 0.9302715 -1.1575917 0.5973487 -0.28524703 -1.0578355 0.4023675 -0.9686637 0.67767406 1.3353534 -0.9674394 1.3227049 0.53240156 0.1889241 0.29297063 -0.54807675 -1.1547238 0.7128856 1.3160068 1.4746217 -0.82211584
0.023023022 -0.55820453 0.10875359 0.12946627 1.4394847 0.017779201 -0.6799473 0.40272805 1.4064 0.23054454 -0.25837982 -0.54417366 0.5198082 -1.3268623 1.0439873 0.24889097 -0.86596626 0.92986715 -0.100262105 -0.83005726 0.38366178 -0.21991669 -0.8690956 0.2949837 -0.20897724 1.552536 -0.57887876 0.052352637 0.13557193 -0.67778426 -1.2065554 0.96127343 -1.1743526 0.6022202 -0.3082055 -1.0690513 0.41464332 -0.98899245 0.6775317 1.3658417 -0.96705556 1.3404806 0.5366279 0.19936368 0.29753324 -0.559397 -1.1639109 0.7093805 1.3346992 1.4961144 -0.8183414
0.024024025 -0.57488066 0.119065195 0.1438835 1.4718843 0.005480498 -0.6856753 0.39363942 1.4408137 0.23369768 -0.259521 -0.5595431 0.52814484 -1.3332422 1.0563022 0.27184406 -0.8634103 0.9498242 -0.108353704 -0.85796756 0.3970215 -0.2204888 -0.8912666 0.29917625 -0.20461386 1.573468 -0.58056974 0.04052916 0.14376602 -0.69548494 -1.2202891 0.9903003 -1.1900069 0.60671973 -0.32969788 -1.0794873 0.42614368 -1.0079751 0.6773145 1.3944101 -0.96666265 1.3570871 0.5405538 0.2091603 0.30178437 -0.5699582 -1.1724606 0.7060071 1.3521696 1.5162078 -0.81474143
0.025025025 -0.5904635 0.1287398 0.15738413 1.5022244 -0.006053865 -0.69097835 0.3850616 1.4730539 0.23664585 -0.26057622 -0.5739035 0.5359148 -1.3391889 1.0677891 0.29338375 -0.8609581 0.96851325 -0.11593133 -0.88407826 0.40954134 -0.22100875 -0.9119816 0.30306563 -0.20048735 1.5930223 -0.5820977 0.029438078 0.15143654 -0.71202445 -1.2331136 1.0174725 -1.2046291 0.6108643 -0.34982407 -1.0891978 0.43691316 -1.0256995 0.67702353 1.4211743 -0.96625614 1.3725945 0.544194 0.2183468 0.30574188 -0.5798103 -1.1804097 0.7027551 1.3684887 1.5349888 -0.8113005
0.026026025 -0.6050197 0.13781568 0.17002735 1.5306333 -0.016874969 -0.69588554 0.37695727 1.5032519 0.2394034 -0.2615468 -0.5873254 0.5431465 -1.3447272 1.0784976 0.31359538 -0.8585971 0.9860058 -0.12303004 -0.90850383 0.42127386 -0.22147828 -0.9313338 0.30667588 -0.19658893 1.6112885 -0.5834726 0.01903364 0.15861854 -0.72747695 -1.2450813 1.0429045 -1.2182807 0.61467946 -0.36867404 -1.0982258 0.4469966 -1.042248 0.6766639 1.4462466 -0.96582794 1.3870692 0.54756486 0.22696951 0.30941978 -0.58899933 -1.1877968 0.6996149 1.3837283 1.5525331 -0.8080057
0.027027028 -0.61861837 0.1463289 0.18186751 1.5572295 -0.027029872 -0.70042104 0.36929718 1.5315342 0.24197653 -0.26244503 -0.59986734 0.549878 -1.3498764 1.0884767 0.33256337 -0.85631937 1.0023777 -0.12968099 -0.9313544 0.43226668 -0.22190054 -0.9494157 0.31002167 -0.19290006 1.6283374 -0.5847039 0.00926441 0.16534188 -0.7419163 -1.2562491 1.066705 -1.2310237 0.61818016 -0.38632673 -1.1066128 0.45643732 -1.0576955 0.676239 1.4697255 -0.9653785 1.4005725 0.550681 0.23505667 0.31283805 -0.5975673 -1.1946546 0.69657815 1.3979489 1.5689201 -0.80484563
0.028028028 -0.6313201 0.15431657 0.19295582 1.5821242 -0.036560178 -0.70460767 0.36205003 1.5580175 0.24437866 -0.263272 -0.6115837 0.5561367 -1.3546576 1.0977643 0.35036597 -0.85411584 1.0176907 -0.13591465 -0.95273244 0.44256464 -0.22227828 -0.96630716 0.31311676 -0.18941042 1.6442449 -0.58579755 9.5278025e-05 0.17163643 -0.75540197 -1.266663 1.0889753 -1.2429146 0.6213919 -0.40286216 -1.1144007 0.46526954 -1.0721112 0.6757468 1.4917073 -0.9649049 1.4131584 0.55355763 0.24264273 0.31600794 -0.6055528 -1.201013 0.69363606 1.4112146 1.5842144 -0.80180943
0.029029028 -0.6431833 0.16180936 0.2033436 1.605422 -0.04551077 -0.7084656 0.35518923 1.5828123 0.2466177 -0.2640289 -0.6225326 0.56195295 -1.35909 1.1064035 0.36707166 -0.85197765 1.0320132 -0.1417579 -0.9727318 0.45220992 -0.2226153 -0.982082 0.31597903 -0.18610454 1.6590788 -0.5867642 -0.008518249 0.17752662 -0.768001 -1.2763695 1.1098082 -1.2540036 0.62432456 -0.41835186 -1.1216247 0.47353533 -1.085563 0.67519534 1.5122851 -0.9644016 1.4248881 0.556208 0.24975958 0.31894782 -0.61299425 -1.2069039 0.690783 1.423578 1.5984843 -0.79888463
0.03003003 -0.65426105 0.16884086 0.21306941 1.6272168 -0.0539172 -0.71201515 0.34868965 1.6060205 0.24870518 -0.2647253 -0.63275546 0.56735325 -1.3631879 1.114433 0.3827518 -0.84989846 1.0454016 -0.14723617 -0.9914403 0.46124026 -0.22291307 -0.9968176 0.3186219 -0.18297234 1.672905 -0.5876075 -0.0166094 0.18303981 -0.77976376 -1.2854099 1.1292924 -1.264342 0.62699664 -0.43286258 -1.1283206 0.48126706 -1.0981094 0.6745868 1.5315411 -0.96386564 1.43581 0.5586463 0.2564331 0.32167283 -0.6199261 -1.2123537 0.68801594 1.435095 1.6117871 -0.7960613
0.031031031 -0.6646024 0.17543653 0.2221789 1.6475983 -0.06181264 -0.7152747 0.3425273 1.6277397 0.25065026 -0.26535857 -0.642305 0.5723636 -1.3669723 1.1218884 0.3974698 -0.84787077 1.057912 -0.15237159 -1.0089406 0.4696969 -0.22317381 -1.0105746 0.32106116 -0.18000272 1.6857843 -0.5883374 -0.02421251 0.18819872 -0.7907456 -1.293825 1.1475089 -1.2739735 0.62942815 -0.4464586 -1.1345186 0.48849532 -1.1098082 0.67392564 1.5495551 -0.96329844 1.4459683 0.5608841 0.2626938 0.32419375 -0.6263758 -1.2173868 0.68532336 1.4458206 1.6241856 -0.79333234
0.03203203 -0.6742525 0.18162718 0.23071012 1.6666574 -0.06923267 -0.71826255 0.33668408 1.6480565 0.2524579 -0.2659334 -0.65122044 0.5770099 -1.370455 1.1288038 0.41128072 -0.84588903 1.0695951 -0.15718573 -1.0253097 0.47761318 -0.22339828 -1.0234176 0.32330558 -0.17718652 1.6977677 -0.58895814 -0.03135839 0.19302651 -0.80099416 -1.3016512 1.1645358 -1.2829415 0.63163316 -0.45919436 -1.1402496 0.49525234 -1.1207135 0.6732124 1.5663974 -0.9626919 1.455409 0.56293404 0.26856473 0.32652214 -0.63237983 -1.2220253 0.6827054 1.4557941 1.6357298 -0.7906898
0.033033032 -0.68325794 0.18743458 0.23870054 1.6844685 -0.07620555 -0.7209939 0.33113822 1.6670566 0.25414106 -0.26645756 -0.6595399 0.5813116 -1.3736498 1.1352081 0.42424193 -0.84394735 1.0805008 -0.16170046 -1.0406158 0.4850193 -0.22358629 -1.0354019 0.32537243 -0.17450875 1.7089179 -0.58947736 -0.03807366 0.19754496 -0.81055623 -1.3089206 1.1804423 -1.291283 0.6336217 -0.4711243 -1.1455412 0.5015664 -1.1308719 0.6724529 1.5821419 -0.96205306 1.4641775 0.5648097 0.27407077 0.3286734 -0.6379596 -1.2262956 0.6801573 1.4650604 1.6464746 -0.78812534
0.034034032 -0.69165367 0.1928871 0.24618521 1.7011065 -0.08275843 -0.72348285 0.32587257 1.6848161 0.25570378 -0.2669267 -0.6673011 0.585289 -1.3765718 1.141135 0.43640843 -0.84204155 1.0906729 -0.16593418 -1.0549294 0.4919509 -0.2237445 -1.0465846 0.32727304 -0.17196599 1.7192767 -0.58989847 -0.044388384 0.2017729 -0.8194713 -1.3156675 1.1952997 -1.2990382 0.6354116 -0.48230076 -1.150419 0.5074657 -1.1403313 0.6716504 1.5968513 -0.96137273 1.4723125 0.5665177 0.27923486 0.3306583 -0.64314246 -1.2302142 0.67767346 1.4736655 1.65646 -0.78563094
0.035035037 -0.6994827 0.19800237 0.2531943 1.7166424 -0.088917196 -0.7257455 0.3208699 1.7014148 0.25715694 -0.2673453 -0.67453736 0.5889652 -1.3792319 1.1466104 0.44782522 -0.8401655 1.1001586 -0.16990137 -1.0683106 0.4984307 -0.22387141 -1.0570117 0.32901457 -0.1695477 1.7288921 -0.59022725 -0.05032438 0.20572737 -0.8277818 -1.3219212 1.2091658 -1.30624 0.6370133 -0.4927692 -1.1549073 0.5129752 -1.1491351 0.6708069 1.6105869 -0.96065426 1.479846 0.5680711 0.28407732 0.3324879 -0.64795256 -1.2338024 0.67525196 1.4816408 1.6657388 -0.7832029
0.036036037 -0.7067764 0.20280579 0.2597609 1.7311387 -0.09470597 -0.7277926 0.31611583 1.7169137 0.25850496 -0.26771635 -0.6812819 0.59235764 -1.3816441 1.1516603 0.45853558 -0.8383168 1.1089921 -0.17361873 -1.080816 0.5044925 -0.22396913 -1.0667324 0.3306119 -0.16724598 1.7378082 -0.5904693 -0.05590731 0.20943019 -0.8355224 -1.3277094 1.2221004 -1.3129188 0.638443 -0.50257224 -1.1590289 0.51811624 -1.1573192 0.6699296 1.6234052 -0.9598969 1.4868177 0.5694803 0.2886189 0.3341711 -0.6524136 -1.2370784 0.67289066 1.489031 1.6743453 -0.78083324
0.037037037 -0.7135657 0.20731267 0.26591018 1.7446616 -0.100147635 -0.7296373 0.3115975 1.7313838 0.25975785 -0.26804113 -0.6875617 0.5954876 -1.383821 1.1563108 0.46858588 -0.83649135 1.1172149 -0.17710206 -1.092501 0.51015747 -0.2240358 -1.0757878 0.3320705 -0.16505146 1.7460699 -0.59062743 -0.061156243 0.21289012 -0.84272766 -1.333059 1.2341621 -1.319107 0.63970613 -0.51175076 -1.1628065 0.522912 -1.1649278 0.66901696 1.6353583 -0.95909774 1.4932604 0.5707495 0.29287598 0.33572146 -0.6565431 -1.2400602 0.67058635 1.4958671 1.6823239 -0.77851737
0.038038038 -0.71988475 0.21154472 0.27166858 1.7572632 -0.1052621 -0.73129296 0.30729768 1.7448816 0.26092085 -0.26832145 -0.69340646 0.59836566 -1.3857708 1.1605853 0.47801384 -0.83468544 1.1248621 -0.18036485 -1.1034147 0.51545143 -0.2240742 -1.0842212 0.33340338 -0.16296038 1.7537127 -0.5907072 -0.066090435 0.21613011 -0.8494296 -1.3379945 1.2454004 -1.3248315 0.64081895 -0.5203446 -1.1662587 0.5273856 -1.1719892 0.6680751 1.6465006 -0.9582586 1.4992046 0.57189393 0.29686883 0.33714136 -0.6603621 -1.2427634 0.6683382 1.5021778 1.6897087 -0.77625036
0.039039038 -0.7257595 0.21551833 0.27706137 1.769 -0.11006868 -0.73276985 0.3032098 1.7574642 0.2619972 -0.26855803 -0.6988426 0.6010119 -1.387505 1.1645051 0.4868602 -0.8328973 1.131966 -0.18341893 -1.1136048 0.5203961 -0.22408678 -1.092068 0.33461896 -0.16096303 1.7607715 -0.5907147 -0.07073188 0.21916094 -0.8556584 -1.3425382 1.2558624 -1.3301206 0.6417899 -0.52838653 -1.1694043 0.5315559 -1.1785374 0.6671066 1.6568763 -0.95738006 1.5046759 0.5729213 0.3006135 0.33844456 -0.66388905 -1.245203 0.6661416 1.5079967 1.6965322 -0.7740321
0.04004004 -0.7312169 0.21924868 0.28211126 1.7799196 -0.114584744 -0.73407817 0.2993177 1.7691853 0.26299557 -0.26875433 -0.70389 0.60344255 -1.389035 1.1680909 0.49515566 -0.83112395 1.1385598 -0.18627527 -1.1231146 0.5250133 -0.224071 -1.0993639 0.335726 -0.1590558 1.7672789 -0.5906492 -0.07509479 0.22199795 -0.86144227 -1.346713 1.2655945 -1.3349962 0.64262867 -0.5359078 -1.1722623 0.535439 -1.1846057 0.66611314 1.6665299 -0.95646286 1.509705 0.57383585 0.30412462 0.33963743 -0.6671393 -1.247392 0.6639987 1.5133547 1.7028322 -0.7718526
0.041041043 -0.73628175 0.22275308 0.28683963 1.7900705 -0.11882663 -0.735226 0.29561302 1.7800956 0.26392058 -0.2689095 -0.7085755 0.6056644 -1.3903685 1.1713622 0.50293565 -0.82936275 1.1446726 -0.18894786 -1.1319841 0.52932394 -0.22403026 -1.1061443 0.3367282 -0.15722936 1.7732735 -0.5905204 -0.079195976 0.22465041 -0.86680484 -1.3505371 1.2746389 -1.3394817 0.6433431 -0.54294324 -1.1748476 0.53905654 -1.1902194 0.66509926 1.6754992 -0.95550406 1.5143158 0.574648 0.3074169 0.34072778 -0.6701299 -1.2493472 0.661903 1.5182717 1.7086372 -0.76971245
0.042042043 -0.74097717 0.2260426 0.29126886 1.7995007 -0.12281433 -0.736225 0.29208627 1.7902412 0.26477793 -0.26902887 -0.7129177 0.60769904 -1.3915156 1.17434 0.51022685 -0.8276133 1.15033 -0.19144541 -1.1402521 0.5333432 -0.22396451 -1.112437 0.3376371 -0.155483 1.7787812 -0.5903258 -0.08305022 0.22713444 -0.87177444 -1.3540319 1.2830361 -1.3436004 0.6439427 -0.54951966 -1.1771765 0.54242134 -1.1954075 0.6640675 1.6838288 -0.95450604 1.518534 0.5753641 0.31050327 0.34172466 -0.6728781 -1.2510786 0.6598544 1.5227808 1.7139745 -0.76760674
0.043043043 -0.7453251 0.22913483 0.29541388 1.8082471 -0.12655559 -0.7370814 0.28872988 1.7996645 0.2655739 -0.26910934 -0.7169396 0.609555 -1.3924844 1.1770394 0.5170636 -0.8258716 1.155561 -0.1937767 -1.1479532 0.53709185 -0.22387636 -1.1182716 0.33845982 -0.15381086 1.7838285 -0.5900735 -0.08667147 0.22945687 -0.87637013 -1.3572164 1.2908224 -1.3473725 0.6444361 -0.5556643 -1.1792629 0.5455531 -1.2001929 0.66301894 1.6915536 -0.95346904 1.5223814 0.5759883 0.31339565 0.34263346 -0.67539227 -1.2526006 0.6578541 1.5268987 1.7188714 -0.76553416
0.044044044 -0.7493447 0.23203656 0.29929522 1.8163474 -0.13007024 -0.73780394 0.2855306 1.8084085 0.26630893 -0.26915348 -0.7206547 0.611241 -1.3932831 1.1794738 0.52346754 -0.8241389 1.160389 -0.19595191 -1.155123 0.5405853 -0.22376189 -1.1236773 0.33919796 -0.152204 1.7884438 -0.5897633 -0.09007293 0.23163024 -0.88061655 -1.3601041 1.2980347 -1.3508166 0.6448318 -0.56140256 -1.1811218 0.54846156 -1.2045994 0.6619574 1.6987071 -0.95239604 1.5258794 0.5765308 0.3161085 0.34345737 -0.6776901 -1.2539202 0.65589905 1.5306553 1.7233543 -0.7634921
0.045045044 -0.7530564 0.23476341 0.3029283 1.8238432 -0.13336664 -0.7384024 0.28248784 1.8165095 0.2669889 -0.26916516 -0.7240844 0.61277425 -1.3939211 1.1816627 0.5294688 -0.82241267 1.1648349 -0.19797972 -1.1617903 0.54383755 -0.22362703 -1.1286769 0.3398629 -0.15066448 1.7926548 -0.5893999 -0.093268365 0.23366353 -0.884529 -1.3627129 1.3047057 -1.3539515 0.6451336 -0.5667552 -1.1827657 0.55116117 -1.2086505 0.6608857 1.7053218 -0.95128644 1.5290474 0.57699454 0.31865045 0.34420595 -0.6797823 -1.2550548 0.6539922 1.5340638 1.7274458 -0.7614784
0.046046045 -0.7564778 0.23732558 0.3063282 1.8307655 -0.13645872 -0.73888254 0.27958646 1.8240063 0.26761845 -0.26914465 -0.7272414 0.6141578 -1.3944048 1.1836212 0.53508854 -0.8206941 1.1689233 -0.19986776 -1.1679844 0.546867 -0.22346896 -1.1332947 0.34045693 -0.149183 1.7964795 -0.58898854 -0.09626618 0.23556581 -0.88813055 -1.3650581 1.3108615 -1.3567932 0.64535224 -0.5717486 -1.1842064 0.5536661 -1.2123641 0.65980315 1.7114286 -0.95014036 1.5319047 0.5773877 0.32103446 0.3448843 -0.6816814 -1.2560093 0.65212345 1.5371473 1.7311664 -0.7594897
0.04704705 -0.75962436 0.23973367 0.30950943 1.837148 -0.13935769 -0.7392509 0.27682582 1.8309314 0.2681993 -0.26909012 -0.73014456 0.61540484 -1.3947419 1.1853588 0.54034936 -0.81897956 1.1726763 -0.20162272 -1.1737351 0.5496824 -0.22329086 -1.1375533 0.3409877 -0.1477586 1.7999439 -0.5885284 -0.0990808 0.23734841 -0.8914386 -1.3671544 1.3165385 -1.3593581 0.6454897 -0.5763986 -1.1854553 0.55598855 -1.2157627 0.6587161 1.7170572 -0.948959 1.5344682 0.57771313 0.32327154 0.34549674 -0.6833967 -1.2567972 0.6503024 1.5399241 1.7345414 -0.7575269
0.04804805 -0.76251215 0.24199727 0.31248572 1.8430219 -0.14207208 -0.73951405 0.27419493 1.8373165 0.26873997 -0.2690042 -0.7328061 0.61652637 -1.3949392 1.186895 0.5452697 -0.81726813 1.1761079 -0.20325154 -1.1790651 0.55230176 -0.2230903 -1.1414733 0.34145835 -0.14638734 1.8030651 -0.58802575 -0.101720184 0.23901412 -0.89446926 -1.3690128 1.3217614 -1.3616613 0.6455569 -0.5807282 -1.1865257 0.558138 -1.2188616 0.65762377 1.7222309 -0.947746 1.5367575 0.5779767 0.32536605 0.34605 -0.68493885 -1.2574235 0.6485225 1.5424122 1.7375884 -0.75558597
0.04904905 -0.7651571 0.24412188 0.3152707 1.8484113 -0.14461568 -0.7396798 0.27168992 1.8431966 0.2692388 -0.26889133 -0.7352388 0.6175281 -1.3950033 1.1882346 0.54987335 -0.81556237 1.1792401 -0.2047627 -1.1839997 0.5547322 -0.22287053 -1.1450729 0.3418735 -0.1450654 1.8058662 -0.58747756 -0.10419327 0.240572 -0.8972372 -1.3706495 1.326555 -1.363718 0.645555 -0.5847561 -1.1874254 0.5601264 -1.2216796 0.6565263 1.7269762 -0.9464979 1.5387864 0.57818246 0.3273292 0.34654495 -0.6863216 -1.2579007 0.64677954 1.5446289 1.7403283 -0.75366485
0.05005005 -0.76757383 0.24612036 0.31787482 1.8533497 -0.14699453 -0.73975074 0.26930568 1.8485918 0.26969966 -0.2687486 -0.7374575 0.61841583 -1.3949399 1.1893936 0.5541769 -0.81385946 1.1820902 -0.20616242 -1.1885618 0.5569875 -0.22263311 -1.1483736 0.34223804 -0.14379 1.8083632 -0.58689344 -0.1065107 0.24203297 -0.8997568 -1.3720729 1.3309429 -1.3655406 0.6454915 -0.58849585 -1.1881654 0.5619651 -1.2242304 0.6554303 1.7313204 -0.9452199 1.5405698 0.57833564 0.32916996 0.3469908 -0.68754804 -1.2582357 0.64507973 1.5465871 1.7427747 -0.751768
0.05105105 -0.76977265 0.24799892 0.32031158 1.8578587 -0.14921838 -0.7397336 0.26703355 1.8535368 0.27012822 -0.26858056 -0.7394742 0.61920273 -1.3947576 1.1903794 0.55819786 -0.81215936 1.1846721 -0.20745406 -1.1927714 0.55907726 -0.22237583 -1.1513903 0.34255567 -0.14255986 1.810575 -0.58627117 -0.108679116 0.24340042 -0.9020436 -1.3732963 1.3349514 -1.3671423 0.64537144 -0.5919658 -1.1887528 0.56366074 -1.2265339 0.65433216 1.7352841 -0.94391143 1.5421195 0.57844007 0.33089498 0.34738603 -0.68862885 -1.2584352 0.6434182 1.5483034 1.7449462 -0.7498881
0.05205205 -0.77176845 0.24976751 0.32258567 1.8619626 -0.15129581 -0.73963594 0.26487103 1.8580511 0.27052334 -0.26838464 -0.7412979 0.61989176 -1.3944598 1.1912057 0.56195366 -0.8104626 1.1870004 -0.20864409 -1.196651 0.5610137 -0.22210254 -1.1541412 0.34283307 -0.14137039 1.8125167 -0.5856121 -0.110708416 0.24467894 -0.9041092 -1.3743315 1.3385978 -1.3685349 0.64519644 -0.59518164 -1.1891986 0.5652212 -1.228598 0.65323734 1.7388859 -0.94257534 1.5434531 0.5784981 0.3325118 0.34773907 -0.6895728 -1.2585086 0.6417955 1.5497918 1.7468598 -0.748027
0.05305305 -0.7735697 0.25142708 0.32471475 1.8656845 -0.15323558 -0.73945934 0.26281348 1.86216 0.27089247 -0.2681632 -0.7429397 0.6204896 -1.3940526 1.1918811 0.5654578 -0.8087677 1.1890919 -0.20974135 -1.2002159 0.5628016 -0.22181118 -1.1566389 0.34306827 -0.14022115 1.8142006 -0.58492213 -0.11260396 0.24587509 -0.90596557 -1.3751874 1.3419043 -1.369729 0.64497447 -0.5981546 -1.1895105 0.56665635 -1.2304413 0.6521442 1.7421496 -0.9412097 1.5445813 0.57851636 0.33402613 0.3480514 -0.69038767 -1.2584612 0.64021003 1.5510643 1.7485266 -0.7461841
0.054054055 -0.7751905 0.2529873 0.32670066 1.8690445 -0.1550417 -0.73921096 0.26085278 1.8658869 0.2712312 -0.2679172 -0.74440956 0.62100303 -1.393543 1.1924105 0.5687237 -0.807078 1.1909602 -0.2107464 -1.2034857 0.5644547 -0.22150253 -1.1588998 0.3432671 -0.1391083 1.8156481 -0.58420265 -0.114373565 0.2469953 -0.90762687 -1.3758727 1.3448908 -1.3707365 0.6447066 -0.6009006 -1.1896954 0.5679774 -1.2320737 0.65105665 1.7450926 -0.93981886 1.5455151 0.57849646 0.3354449 0.34832433 -0.6910786 -1.2583003 0.6386626 1.5521336 1.749965 -0.7443589
0.055055056 -0.77663827 0.25445774 0.3285552 1.8720627 -0.15672523 -0.7388935 0.25898954 1.8692529 0.2715452 -0.26765114 -0.7457192 0.62143993 -1.3929356 1.1928072 0.5717685 -0.80539036 1.1926167 -0.21166402 -1.2064775 0.56597817 -0.2211784 -1.160937 0.34343407 -0.13802978 1.8168683 -0.58345467 -0.11602637 0.24804315 -0.9091011 -1.3763981 1.3475742 -1.371567 0.64439905 -0.6034307 -1.1897621 0.5691862 -1.2335081 0.64997196 1.7477307 -0.93840086 1.5462643 0.57843935 0.3367752 0.34856477 -0.6916567 -1.2580345 0.63715136 1.553011 1.7511847 -0.7425482
0.056056056 -0.7779249 0.25583753 0.33028898 1.8747594 -0.15828997 -0.7385119 0.2572157 1.8722775 0.2718391 -0.26735944 -0.74687445 0.62180126 -1.3922327 1.1930813 0.5746032 -0.80370605 1.194072 -0.21250017 -1.209206 0.5673808 -0.22084102 -1.1627638 0.34356847 -0.13698632 1.8178773 -0.58268 -0.11756542 0.24902472 -0.9103997 -1.3767725 1.3499725 -1.3722312 0.64405334 -0.6057608 -1.1897169 0.57029283 -1.2347548 0.64889574 1.750083 -0.93696094 1.5468428 0.57834935 0.33802137 0.34877285 -0.6921241 -1.2576674 0.63567626 1.5537074 1.7521961 -0.7407542
0.057057057 -0.77905846 0.25713745 0.33190462 1.8771503 -0.15974155 -0.73807096 0.25552985 1.8749781 0.27210918 -0.26704723 -0.74788666 0.6220951 -1.3914447 1.1932331 0.5772406 -0.80202305 1.1953427 -0.21325873 -1.2116857 0.5686723 -0.22048824 -1.164389 0.34367487 -0.13597167 1.8186815 -0.58188033 -0.11899781 0.24994448 -0.91153026 -1.3770012 1.3521 -1.3727373 0.6436734 -0.60789526 -1.189566 0.5712991 -1.2358263 0.6478267 1.7521636 -0.93549687 1.5472583 0.57822967 0.3391873 0.34895048 -0.692491 -1.2572029 0.6342335 1.5542343 1.7530153 -0.7389754
0.058058057 -0.7800486 0.25835857 0.33341166 1.8792548 -0.16108897 -0.7375729 0.25392744 1.8773749 0.27236065 -0.26671696 -0.74875927 0.6223228 -1.3905712 1.193274 0.5796896 -0.8003441 1.1964328 -0.21394235 -1.2139274 0.5698552 -0.22012095 -1.165829 0.3437586 -0.1349873 1.8192976 -0.58105546 -0.12032765 0.25080535 -0.91250587 -1.3770965 1.353974 -1.3730913 0.64326155 -0.60984933 -1.1893158 0.57221746 -1.2367302 0.6467644 1.7539895 -0.934013 1.5475204 0.5780827 0.3402793 0.34910324 -0.6927565 -1.2566515 0.63282645 1.5545976 1.753653 -0.7372133
0.059059057 -0.7809013 0.2595065 0.33481655 1.8810828 -0.16233218 -0.73702073 0.25240275 1.8794827 0.2725946 -0.26636654 -0.749504 0.62249506 -1.3896184 1.1932105 0.5819632 -0.7986691 1.1973557 -0.21455958 -1.2159512 0.57093894 -0.21973939 -1.16709 0.34381792 -0.13403115 1.8197308 -0.5802126 -0.1215626 0.25160912 -0.9133313 -1.3770621 1.3556079 -1.3733063 0.6428206 -0.61163133 -1.1889721 0.57304955 -1.2374773 0.6457119 1.7555745 -0.9325073 1.5476375 0.57791364 0.34130248 0.34922925 -0.69293267 -1.2560153 0.6314541 1.5548112 1.7541165 -0.73546314
0.06006006 -0.781626 0.2605876 0.33612594 1.8826599 -0.16348374 -0.73642087 0.25095442 1.8813169 0.2728124 -0.26599693 -0.750126 0.6226094 -1.3885909 1.1930485 0.5840721 -0.79699767 1.1981231 -0.21510887 -1.2177651 0.5719267 -0.2193486 -1.1681838 0.34385642 -0.13310093 1.819998 -0.57934767 -0.12270543 0.25236323 -0.91401803 -1.3769053 1.3570129 -1.3733863 0.6423553 -0.6132511 -1.188539 0.5738014 -1.2380751 0.6446651 1.7569296 -0.9309828 1.5476182 0.57771826 0.34225813 0.34933403 -0.69302166 -1.255299 0.630113 1.5548828 1.754417 -0.73372924
0.061061062 -0.7822287 0.2616051 0.33734468 1.88399 -0.16454399 -0.7357713 0.24958089 1.8828933 0.2730153 -0.26560894 -0.7506335 0.62267363 -1.387491 1.1927924 0.58602023 -0.7953286 1.1987408 -0.21559647 -1.2193804 0.5728291 -0.218944 -1.1691204 0.34387383 -0.132198 1.8201067 -0.5784651 -0.123762876 0.25307015 -0.9145696 -1.376635 1.358207 -1.373341 0.64186513 -0.6147191 -1.1880255 0.5744784 -1.2385339 0.6436322 1.758069 -0.9294405 1.5474718 0.57750416 0.34315547 0.3494167 -0.6930301 -1.2545085 0.62880206 1.5548179 1.7545645 -0.7320101
0.062062062 -0.78271925 0.2625611 0.33847782 1.8850904 -0.16552117 -0.7350804 0.24827692 1.884229 0.27320167 -0.26520562 -0.75103086 0.6226872 -1.3863237 1.1924511 0.5878234 -0.79366463 1.1992185 -0.21602273 -1.2208085 0.57364273 -0.21852843 -1.1699094 0.34387407 -0.13131884 1.8200614 -0.5775636 -0.124739796 0.25372937 -0.91499746 -1.3762568 1.3591963 -1.373177 0.6413547 -0.61604035 -1.1874344 0.5750849 -1.238861 0.6426077 1.7590063 -0.9278815 1.5472032 0.577271 0.34399232 0.3494828 -0.69296 -1.2536471 0.62752426 1.5546243 1.7545681 -0.73030317
0.06306306 -0.7830998 0.26345912 0.3395324 1.8859754 -0.16641289 -0.7343485 0.24703667 1.8853307 0.27337912 -0.26478535 -0.75132394 0.6226599 -1.3850933 1.1920278 0.58948696 -0.7920033 1.1995621 -0.21639349 -1.222061 0.5743829 -0.21810244 -1.1705574 0.343859 -0.13046327 1.819875 -0.576651 -0.1256387 0.2543477 -0.915306 -1.3757763 1.359996 -1.3728983 0.6408243 -0.61722255 -1.1867688 0.5756252 -1.2390642 0.64159596 1.7597482 -0.926305 1.5468206 0.5770153 0.3447763 0.34952965 -0.6928175 -1.252719 0.62627745 1.5543132 1.754432 -0.7286105
0.06406406 -0.7833776 0.26430508 0.34051016 1.8866558 -0.16722894 -0.73357815 0.24586186 1.8862169 0.27354327 -0.2643531 -0.7515185 0.6225885 -1.383804 1.1915269 0.5910214 -0.7903476 1.1997813 -0.21671306 -1.2231468 0.5750494 -0.21766649 -1.171073 0.34383127 -0.1296277 1.8195543 -0.5757208 -0.12646422 0.25492528 -0.9155029 -1.3751984 1.3606135 -1.3725157 0.6402769 -0.6182779 -1.1860384 0.5761014 -1.2391485 0.64059174 1.7603102 -0.9247144 1.546329 0.5767504 0.34550723 0.34956118 -0.69260573 -1.2517303 0.625059 1.5538893 1.7541678 -0.7269315
0.06506506 -0.7835602 0.2651004 0.34141824 1.887142 -0.16797286 -0.7327728 0.24474725 1.8868942 0.27369526 -0.26390448 -0.75162417 0.62248063 -1.382456 1.190953 0.59242773 -0.7886952 1.1998843 -0.21697837 -1.2240739 0.57564557 -0.21722092 -1.171464 0.3437867 -0.12881526 1.8191075 -0.57477856 -0.12722152 0.25546715 -0.91559356 -1.3745306 1.3610626 -1.3720301 0.6397139 -0.61920965 -1.1852422 0.5765219 -1.239124 0.6396018 1.7606976 -0.9231086 1.5457371 0.57646847 0.34619233 0.34957716 -0.6923304 -1.2506827 0.62387013 1.5533576 1.7537849 -0.72526544
0.066066064 -0.78365254 0.26584956 0.3422607 1.8874416 -0.16864827 -0.731933 0.24369112 1.8873811 0.27383968 -0.26344234 -0.7516378 0.62233543 -1.3810565 1.1903129 0.5937177 -0.7870488 1.1998775 -0.21719858 -1.2248552 0.57617617 -0.21676709 -1.1717378 0.34373114 -0.12802163 1.8185413 -0.57382464 -0.1279132 0.2559745 -0.9155824 -1.3737751 1.3613518 -1.3714511 0.6391357 -0.62002534 -1.1843837 0.57688737 -1.2389958 0.63862145 1.760926 -0.9214915 1.5450495 0.57617307 0.34683034 0.34958175 -0.6919924 -1.2495794 0.6227089 1.5527267 1.753283 -0.7236136
0.067067064 -0.78365934 0.26654992 0.34303895 1.8875709 -0.1692582 -0.7310642 0.2426906 1.8876817 0.27397183 -0.26296723 -0.75157166 0.62215924 -1.3796067 1.189609 0.5948981 -0.7854066 1.1997646 -0.21737312 -1.2254941 0.57664824 -0.21630242 -1.1719009 0.34366706 -0.12724844 1.817864 -0.5728603 -0.12854153 0.2564496 -0.9154788 -1.3729391 1.3614893 -1.3707832 0.6385462 -0.62072974 -1.1834723 0.57720184 -1.2387694 0.637656 1.7609992 -0.91986096 1.5442721 0.5758661 0.3474261 0.34957328 -0.69159883 -1.2484277 0.6215751 1.5519993 1.7526748 -0.7219733
0.068068065 -0.78358483 0.26721206 0.34376106 1.8875384 -0.16980514 -0.7301643 0.24174473 1.8878088 0.27409896 -0.26248014 -0.7514286 0.62195146 -1.3781096 1.1888479 0.59597564 -0.7837718 1.1995529 -0.21750306 -1.2260002 0.5770619 -0.21583322 -1.17196 0.343591 -0.12649342 1.8170781 -0.5718832 -0.12911114 0.25689313 -0.91528606 -1.3720272 1.3614829 -1.3700312 0.63794696 -0.62133205 -1.1825072 0.57746804 -1.2384502 0.6366972 1.7609272 -0.9182203 1.543409 0.57554805 0.34798124 0.34955487 -0.69115055 -1.247226 0.62047017 1.5511854 1.7519653 -0.72034657
0.06906907 -0.78343344 0.26783243 0.34442654 1.8873489 -0.17029324 -0.7292402 0.24084726 1.8877716 0.27421567 -0.26198077 -0.751209 0.6217129 -1.376568 1.1880245 0.59695184 -0.78214085 1.1992494 -0.21759209 -1.2263821 0.57742095 -0.21535483 -1.171921 0.34350762 -0.12575626 1.8161952 -0.57090086 -0.12962747 0.25730798 -0.9150073 -1.371044 1.3613428 -1.3691984 0.6373366 -0.6218351 -1.1814924 0.5776895 -1.2380439 0.63575625 1.7607174 -0.9165698 1.5424691 0.57522213 0.3485001 0.34952572 -0.69065106 -1.2459809 0.61938834 1.5502846 1.751159 -0.71873343
0.07007007 -0.7832115 0.26841685 0.3450406 1.8870142 -0.1707263 -0.72829026 0.24000183 1.8875773 0.27432486 -0.26147133 -0.7509197 0.62145054 -1.3749849 1.187156 0.59783936 -0.78051555 1.1988586 -0.21764463 -1.2266457 0.5777284 -0.21486938 -1.1717899 0.34341362 -0.12503621 1.8152158 -0.56991065 -0.13008869 0.25769517 -0.9146495 -1.3699913 1.361076 -1.368292 0.6367185 -0.6222462 -1.1804335 0.57786655 -1.2375566 0.6348237 1.7603793 -0.9149084 1.5414518 0.5748881 0.34898362 0.34948573 -0.69010264 -1.2446938 0.618332 1.5493076 1.7502611 -0.7171333
0.07107107 -0.7829223 0.26896402 0.34560457 1.8865407 -0.17110842 -0.72731906 0.23919871 1.8872399 0.2744265 -0.260952 -0.7505663 0.62116575 -1.373363 1.1862351 0.59863544 -0.77889645 1.1983864 -0.21766104 -1.2267997 0.5779908 -0.21437894 -1.171571 0.34331647 -0.12433267 1.8141499 -0.56891346 -0.13049921 0.25805756 -0.9142153 -1.3688761 1.3606883 -1.367316 0.63609123 -0.62256914 -1.1793305 0.5780064 -1.236992 0.6339065 1.7599192 -0.9132401 1.5403634 0.57454455 0.3494337 0.3494405 -0.68950963 -1.2433676 0.6173037 1.5482544 1.7492781 -0.7155451
0.072072074 -0.7825684 0.26947835 0.34612426 1.8859386 -0.17143813 -0.7263253 0.23844478 1.8867605 0.27452525 -0.2604233 -0.7501491 0.62085474 -1.371705 1.1852694 0.5993494 -0.7772832 1.1978358 -0.21764143 -1.2268463 0.5782062 -0.21388298 -1.1712708 0.34321013 -0.123643935 1.8130004 -0.5679084 -0.13086519 0.25839534 -0.9137101 -1.3677007 1.3601882 -1.3662719 0.6354594 -0.6228094 -1.1781887 0.57810843 -1.2363548 0.63299763 1.7593431 -0.9115628 1.5392101 0.5741941 0.3498493 0.34938392 -0.6888727 -1.2420045 0.6162969 1.5471328 1.7482157 -0.71396977
0.073073074 -0.7821543 0.26996157 0.34659907 1.8852124 -0.17172146 -0.7253114 0.23773018 1.8861535 0.27461526 -0.25988653 -0.74967575 0.6205244 -1.370014 1.1842597 0.59998786 -0.7756774 1.1972114 -0.21758953 -1.2267942 0.57838225 -0.213381 -1.1708927 0.34309992 -0.12297198 1.8117704 -0.56690013 -0.1311852 0.25871113 -0.9131384 -1.3664695 1.3595829 -1.3651681 0.6348189 -0.62297124 -1.177011 0.578174 -1.235651 0.63210297 1.7586601 -0.9098796 1.5379938 0.5738373 0.35023656 0.34932318 -0.6881981 -1.2406104 0.61531293 1.5459452 1.7470765 -0.7124068
0.074074075 -0.7816855 0.27041385 0.34703323 1.8843722 -0.1719628 -0.7242811 0.23705801 1.8854208 0.27470127 -0.25934038 -0.74914527 0.62017393 -1.3682898 1.1832114 0.60055184 -0.77407706 1.1965225 -0.21750814 -1.226649 0.578516 -0.21287477 -1.1704443 0.34298447 -0.122315854 1.8104692 -0.56588584 -0.13146335 0.2590051 -0.9125023 -1.3651854 1.3588767 -1.3640044 0.6341772 -0.6230594 -1.1757977 0.57820857 -1.2348822 0.63121986 1.7578723 -0.90819 1.5367182 0.57347536 0.350594 0.3492563 -0.6874845 -1.2391834 0.6143533 1.5446965 1.7458692 -0.71085757
0.075075075 -0.78116083 0.27083662 0.34742948 1.8834205 -0.17216057 -0.7232326 0.23642376 1.884573 0.27478185 -0.25878793 -0.7485622 0.61980474 -1.366538 1.1821221 0.6010444 -0.7724836 1.195766 -0.21739528 -1.2264166 0.5786127 -0.2123639 -1.169927 0.34286568 -0.121671736 1.8090956 -0.5648684 -0.13170326 0.25928017 -0.9118085 -1.3638543 1.358079 -1.3627869 0.63353026 -0.62307847 -1.1745545 0.57821023 -1.2340547 0.6303499 1.7569902 -0.90649456 1.5353894 0.57310915 0.3509268 0.34918168 -0.68673706 -1.2377285 0.613415 1.5433881 1.744592 -0.70931876
0.076076075 -0.7805883 0.27123424 0.3477905 1.8823671 -0.17231983 -0.7221706 0.23582461 1.883615 0.27485713 -0.25822872 -0.7479308 0.6194221 -1.3647581 1.1810006 0.6014743 -0.7708989 1.1949515 -0.21725878 -1.2261002 0.57867575 -0.21184734 -1.1693467 0.3427411 -0.12104443 1.8076599 -0.5638484 -0.1319041 0.25953624 -0.91105556 -1.3624746 1.3571897 -1.3615167 0.63287926 -0.6230291 -1.1732796 0.5781822 -1.233172 0.6294905 1.7560163 -0.90479314 1.5340077 0.57273805 0.35123578 0.34910294 -0.6859565 -1.2362462 0.612497 1.5420284 1.743253 -0.70779514
0.077077076 -0.77996755 0.27160433 0.34811524 1.8812184 -0.1724397 -0.7210939 0.2352629 1.8825512 0.2749261 -0.25766075 -0.7472527 0.61902106 -1.3629541 1.1798476 0.601841 -0.7693193 1.1940795 -0.21709518 -1.2257078 0.5787064 -0.21133068 -1.1687045 0.34261486 -0.12042874 1.80616 -0.56282675 -0.13207021 0.25977394 -0.9102514 -1.3610522 1.3562182 -1.3601995 0.6322278 -0.6229206 -1.1719788 0.5781324 -1.2322356 0.6286442 1.754955 -0.90308774 1.532579 0.5723649 0.35151836 0.34902063 -0.6851432 -1.2347409 0.6115984 1.5406138 1.7418542 -0.70628154
0.078078076 -0.7793029 0.27195308 0.3484086 1.8799729 -0.17252502 -0.7200046 0.23473558 1.881392 0.2749934 -0.2570896 -0.7465304 0.61860764 -1.3611252 1.178661 0.6021478 -0.7677464 1.1931548 -0.21690698 -1.2252401 0.57870686 -0.21080844 -1.1680093 0.34248152 -0.119826764 1.8046038 -0.5618019 -0.1322029 0.25999507 -0.909397 -1.35959 1.355166 -1.3588381 0.63157356 -0.6227509 -1.1706542 0.57805383 -1.2312516 0.6278094 1.7538147 -0.9013815 1.5311048 0.5719857 0.35177752 0.34893283 -0.6843022 -1.2332118 0.6107218 1.5391539 1.7404008 -0.7047821
0.07907908 -0.7785988 0.2722781 0.34867254 1.8786454 -0.17257625 -0.7189059 0.23423621 1.880141 0.2750549 -0.2565105 -0.74576735 0.61818206 -1.3592755 1.1774473 0.60240245 -0.76618314 1.1921799 -0.21669547 -1.224704 0.5786754 -0.21028493 -1.1672595 0.34234914 -0.11923802 1.8029945 -0.5607765 -0.13230497 0.2601991 -0.90849483 -1.3580894 1.3540441 -1.3574337 0.63091755 -0.62252563 -1.1693066 0.5779511 -1.23022 0.6269851 1.7525997 -0.8996688 1.5295875 0.5716052 0.35201684 0.34884146 -0.6834338 -1.2316628 0.60986423 1.5376496 1.7388949 -0.7032939
0.08008008 -0.77785426 0.27258173 0.34890714 1.8772352 -0.17259693 -0.7177944 0.23377213 1.8788016 0.27511314 -0.2559268 -0.7449652 0.6177423 -1.3574079 1.1762073 0.6026044 -0.76462597 1.1911552 -0.21646295 -1.2241044 0.5786185 -0.20975785 -1.1664615 0.34221277 -0.11866188 1.8013327 -0.55975145 -0.1323759 0.26039276 -0.90754753 -1.3565555 1.3528503 -1.3559912 0.6302599 -0.62225145 -1.1679387 0.5778272 -1.2291491 0.62617254 1.7513103 -0.89795524 1.5280299 0.5712222 0.35223618 0.34874687 -0.68253946 -1.2300955 0.60902464 1.5361004 1.7373388 -0.70181847
0.08108108 -0.7770724 0.27286294 0.34911564 1.8757491 -0.17258826 -0.7166749 0.23333338 1.877383 0.27516744 -0.25533897 -0.7441285 0.61729276 -1.3555216 1.174943 0.6027571 -0.7630788 1.1900895 -0.21620964 -1.2234423 0.5785352 -0.20922865 -1.1656177 0.34207496 -0.118097484 1.7996244 -0.5587241 -0.1324197 0.26056615 -0.906559 -1.3549895 1.3515925 -1.3545126 0.6296036 -0.62192523 -1.1665517 0.5776818 -1.2280368 0.6253725 1.7499561 -0.89624023 1.5264368 0.5708358 0.35243532 0.3486494 -0.6816224 -1.2285109 0.60820425 1.5345162 1.735738 -0.7003552
0.082082085 -0.7762587 0.27312562 0.34929642 1.8741903 -0.17255256 -0.7155464 0.23292384 1.8758852 0.2752188 -0.25474936 -0.7432561 0.61683154 -1.353619 1.173658 0.6028632 -0.761537 1.188984 -0.2159405 -1.2227234 0.57842875 -0.20870057 -1.1647315 0.3419352 -0.11754581 1.7978723 -0.55769944 -0.1324389 0.26073113 -0.9055312 -1.3533916 1.3502736 -1.3530002 0.6289475 -0.6215535 -1.165146 0.57751584 -1.2268872 0.62458026 1.7485373 -0.8945249 1.5248073 0.5704509 0.3526176 0.34854516 -0.68068314 -1.2269112 0.60739803 1.5328916 1.7340941 -0.6989038
0.083083086 -0.77541006 0.27337065 0.3494542 1.8725641 -0.17248875 -0.7144117 0.23253986 1.8743155 0.27526215 -0.2541539 -0.74235076 0.61636436 -1.3517029 1.1723483 0.6029258 -0.7600055 1.187839 -0.21565221 -1.2219515 0.57829976 -0.20816845 -1.163806 0.34179345 -0.11700621 1.7960775 -0.5566745 -0.13243178 0.260879 -0.9044676 -1.3517678 1.3488984 -1.3514559 0.62828994 -0.62113583 -1.1637274 0.57733405 -1.2257032 0.62380147 1.7470579 -0.89280665 1.5231459 0.5700612 0.35278097 0.34844092 -0.67972326 -1.2252992 0.6066133 1.5312344 1.7324119 -0.69746494
0.084084086 -0.77453333 0.2735962 0.34959075 1.8708758 -0.17240277 -0.7132709 0.23218217 1.8726766 0.27530542 -0.25355804 -0.741416 0.61588836 -1.3497732 1.1710227 0.6029475 -0.75848114 1.1866574 -0.21534702 -1.2211286 0.5781491 -0.20763494 -1.1628412 0.3416488 -0.116476566 1.7942436 -0.55565226 -0.13240546 0.26101717 -0.9033678 -1.3501179 1.3474678 -1.3498832 0.6276337 -0.62068 -1.1622914 0.5771315 -1.2244884 0.6230321 1.7455246 -0.891089 1.5214552 0.56967163 0.3529304 0.34833333 -0.67874366 -1.2236738 0.6058413 1.5295447 1.7306914 -0.69603646
0.08508509 -0.773628 0.2738079 0.34970525 1.8691261 -0.17229316 -0.712123 0.23184577 1.8709774 0.27534404 -0.25295496 -0.740452 0.6154038 -1.3478323 1.1696765 0.60293114 -0.75696516 1.1854438 -0.21502513 -1.2202595 0.57797706 -0.20710464 -1.1618438 0.34150615 -0.115959704 1.7923732 -0.5546309 -0.13235405 0.2611433 -0.9022367 -1.3484452 1.3459885 -1.3482835 0.6269773 -0.62018514 -1.1608468 0.5769144 -1.2232437 0.622275 1.7439368 -0.88937134 1.519737 0.5692806 0.353061 0.3482239 -0.67774624 -1.222039 0.60508597 1.5278262 1.7289364 -0.6946224
0.08608609 -0.7726971 0.27399942 0.3497984 1.8673215 -0.1721614 -0.7109724 0.23153469 1.8692164 0.27538243 -0.25235304 -0.73946166 0.61491144 -1.3458807 1.168315 0.6028793 -0.7554573 1.1841966 -0.21469195 -1.219347 0.57778823 -0.20657137 -1.1608131 0.34136125 -0.11545348 1.7904718 -0.5536113 -0.13228261 0.26125774 -0.9010719 -1.3467501 1.3444618 -1.3466604 0.626325 -0.6196538 -1.1593891 0.57668316 -1.2219713 0.62152576 1.742305 -0.8876538 1.5179908 0.5688878 0.35317758 0.34811094 -0.6767324 -1.2203935 0.60434353 1.5260786 1.7271466 -0.6932202
0.08708709 -0.7717415 0.2741768 0.34987143 1.8654654 -0.17200932 -0.709817 0.23124233 1.8673973 0.2754124 -0.25174758 -0.73844826 0.6144111 -1.3439215 1.1669369 0.60279214 -0.75395787 1.1829221 -0.21434526 -1.2183924 0.5775806 -0.20603862 -1.1597537 0.3412151 -0.114957124 1.7885351 -0.55259275 -0.13219315 0.2613633 -0.8998835 -1.3450347 1.3428916 -1.3450125 0.62567365 -0.6190884 -1.1579233 0.57643664 -1.2206748 0.6207863 1.7406244 -0.88593775 1.516222 0.56849563 0.3532816 0.34799793 -0.6757042 -1.2187395 0.60362005 1.5243068 1.7253277 -0.6918287
0.08808809 -0.7707643 0.27434066 0.34992877 1.863559 -0.1718382 -0.7086582 0.23097202 1.8655272 0.27544346 -0.25114006 -0.7374103 0.6139083 -1.3419535 1.1655467 0.60267305 -0.752468 1.1816183 -0.21398583 -1.2174008 0.5773549 -0.20550637 -1.1586659 0.341069 -0.11447227 1.7865722 -0.55158067 -0.13208625 0.26145473 -0.89866436 -1.3433028 1.3412817 -1.3433456 0.62502444 -0.61849165 -1.1564481 0.57617736 -1.2193531 0.6200551 1.7389007 -0.88422513 1.5144279 0.56810164 0.35336927 0.34788057 -0.674662 -1.2170801 0.6029067 1.5225117 1.7234814 -0.6904491
0.08908909 -0.76976365 0.27448913 0.34996882 1.8616059 -0.17164898 -0.7074977 0.23072085 1.8636091 0.2754685 -0.25053275 -0.73635244 0.6133971 -1.3399799 1.1641424 0.6025218 -0.7509851 1.1802927 -0.21361417 -1.2163721 0.5771172 -0.20497508 -1.1575543 0.34092024 -0.11399689 1.7845795 -0.5505687 -0.1319665 0.26154134 -0.89742434 -1.341555 1.3396333 -1.3416588 0.6243712 -0.61786246 -1.1549656 0.5759038 -1.2180127 0.6193359 1.737138 -0.88251066 1.5126166 0.56771004 0.35344443 0.34776267 -0.6736077 -1.2154146 0.60220873 1.5206937 1.7216077 -0.6890827
0.09009009 -0.7687467 0.2746221 0.34999183 1.8596139 -0.17144573 -0.70633495 0.23048535 1.8616436 0.2754908 -0.24992368 -0.73527205 0.6128833 -1.3380002 1.1627275 0.6023427 -0.74951386 1.178943 -0.21323247 -1.215313 0.57686245 -0.20444348 -1.1564192 0.3407716 -0.11353302 1.7825646 -0.54956204 -0.13182947 0.26161668 -0.89615893 -1.3397918 1.3379501 -1.3399562 0.6237266 -0.6172074 -1.153477 0.575619 -1.2166514 0.61862516 1.735337 -0.8808005 1.5107859 0.567314 0.35350987 0.34764197 -0.6725386 -1.2137445 0.601524 1.5188562 1.7197118 -0.6877271
0.09109109 -0.7677089 0.27474466 0.3499991 1.8575785 -0.17122623 -0.7051692 0.23027155 1.8596337 0.2755107 -0.24931547 -0.73417366 0.6123656 -1.3360169 1.1613007 0.60213935 -0.7480495 1.177572 -0.21284078 -1.2142206 0.5765953 -0.20391499 -1.1552619 0.34062114 -0.11307943 1.7805254 -0.5485594 -0.13167492 0.26168433 -0.8948709 -1.3380169 1.3362336 -1.338237 0.62308097 -0.6165244 -1.1519855 0.57532513 -1.2152742 0.6179248 1.7334995 -0.8790926 1.5089364 0.5669215 0.35356024 0.3475208 -0.67146224 -1.2120708 0.6008489 1.5169992 1.7177925 -0.68638414
0.09209209 -0.7666559 0.27485517 0.34999415 1.8555071 -0.17099133 -0.70400393 0.23006871 1.8575859 0.27552602 -0.2487062 -0.7330589 0.6118418 -1.3340322 1.1598667 0.60190487 -0.746595 1.1761806 -0.21243982 -1.2130998 0.5763136 -0.20338738 -1.1540852 0.3404716 -0.11263272 1.7784631 -0.5475602 -0.13150933 0.26174083 -0.8935639 -1.3362293 1.3344883 -1.3365046 0.62243855 -0.6158178 -1.1504887 0.5750197 -1.2138797 0.6172292 1.7316334 -0.87739015 1.5070719 0.5665281 0.3536019 0.3473955 -0.6703743 -1.2103953 0.6001886 1.5151231 1.7158523 -0.6850502
0.09309309 -0.765589 0.27495214 0.34997323 1.8533993 -0.17074299 -0.7028388 0.2298834 1.8554983 0.27553895 -0.24809583 -0.7319268 0.6113137 -1.3320438 1.1584216 0.60165215 -0.74514973 1.1747694 -0.21203034 -1.2119534 0.5760201 -0.20286077 -1.1528903 0.34032127 -0.112199485 1.7763822 -0.54656553 -0.13133234 0.26179126 -0.8922376 -1.3344312 1.3327112 -1.3347597 0.62179816 -0.61509097 -1.148991 0.57470405 -1.2124711 0.6165441 1.7297354 -0.87568694 1.5051912 0.56613386 0.35363004 0.34727225 -0.6692757 -1.2087172 0.59953964 1.5132354 1.7138915 -0.68373084
0.0940941 -0.76450586 0.2750406 0.34993902 1.8512628 -0.17048588 -0.7016744 0.22971174 1.8533776 0.27555075 -0.24748808 -0.7307801 0.6107873 -1.3300551 1.1569693 0.6013737 -0.74371195 1.1733439 -0.21161607 -1.2107841 0.57571685 -0.20233755 -1.1516798 0.34016934 -0.111774206 1.7742841 -0.5455735 -0.13114598 0.26183298 -0.8908957 -1.3326241 1.3309094 -1.3330041 0.62116075 -0.6143395 -1.1474909 0.5743798 -1.2110512 0.615868 1.7278092 -0.87398934 1.5033001 0.56574 0.35364988 0.3471459 -0.6681711 -1.2070384 0.59889984 1.5113311 1.7119141 -0.6824217
0.0950951 -0.7634107 0.2751133 0.34989318 1.849092 -0.17021483 -0.7005096 0.22955391 1.8512251 0.27555415 -0.24687779 -0.72962 0.6102551 -1.3280636 1.1555095 0.60107386 -0.7422864 1.1719013 -0.21119298 -1.2095897 0.57540035 -0.20181459 -1.1504556 0.34001723 -0.11135876 1.7721679 -0.5445887 -0.13094667 0.26187 -0.8895358 -1.3308097 1.3290855 -1.3312384 0.62052655 -0.6135689 -1.1459883 0.5740479 -1.2096169 0.6151992 1.7258587 -0.8722942 1.5013936 0.565346 0.3536611 0.34701595 -0.66705906 -1.2053617 0.59827054 1.509413 1.7099237 -0.68112457
0.0960961 -0.76230264 0.27517846 0.34983507 1.8468966 -0.16993436 -0.6993458 0.22940865 1.8490405 0.27555916 -0.2462717 -0.72844386 0.6097194 -1.3260748 1.1540451 0.6007556 -0.74086726 1.1704433 -0.2107651 -1.2083771 0.57507706 -0.20129621 -1.1492157 0.33986393 -0.11095351 1.7700379 -0.54360765 -0.13074034 0.26189634 -0.8881595 -1.3289903 1.3272405 -1.3294647 0.61989343 -0.6127806 -1.1444857 0.57370734 -1.2081753 0.61453676 1.7238836 -0.87060475 1.4994794 0.5649537 0.35365984 0.3468863 -0.66594076 -1.2036846 0.5976523 1.5074837 1.7079151 -0.6798374
0.0970971 -0.76118535 0.27523276 0.34976783 1.8446741 -0.16964275 -0.69818455 0.22927573 1.8468294 0.2755572 -0.24566497 -0.7272595 0.60918236 -1.3240868 1.1525743 0.6004182 -0.7394581 1.168975 -0.21033001 -1.2071426 0.5747429 -0.20077735 -1.1479645 0.3397111 -0.11055443 1.7678921 -0.5426313 -0.13052475 0.26191673 -0.8867731 -1.3271658 1.3253716 -1.3276826 0.6192633 -0.6119749 -1.1429851 0.573359 -1.2067229 0.6138828 1.7218871 -0.86891973 1.4975528 0.5645604 0.3536496 0.3467538 -0.66481656 -1.2020105 0.5970427 1.5055443 1.7058954 -0.67856276
0.0980981 -0.7600578 0.275278 0.34968856 1.8424296 -0.169346 -0.69702494 0.22915432 1.8445921 0.27555355 -0.24506208 -0.72606313 0.60864425 -1.3221012 1.1511012 0.60006285 -0.73805726 1.1674943 -0.20989043 -1.205893 0.5744004 -0.20026425 -1.1467032 0.3395588 -0.110168725 1.765737 -0.5416609 -0.13030002 0.26193157 -0.8853724 -1.325334 1.3234879 -1.325894 0.6186385 -0.61115026 -1.141485 0.57300353 -1.2052637 0.61323535 1.7198691 -0.86723804 1.4956187 0.56416905 0.353632 0.34662178 -0.6636862 -1.2003368 0.5964428 1.5035954 1.7038627 -0.6772983
0.0990991 -0.7589194 0.2753124 0.34959802 1.8401616 -0.16903788 -0.69586873 0.22904232 1.8423312 0.2755448 -0.2444577 -0.7248566 0.608104 -1.320119 1.1496241 0.5996933 -0.7366662 1.1660041 -0.20944753 -1.204627 0.57404816 -0.19975147 -1.1454331 0.33940437 -0.10978979 1.763566 -0.54069585 -0.13006905 0.26193658 -0.88395905 -1.3235005 1.3215839 -1.3241026 0.61801124 -0.6103176 -1.1399888 0.57264066 -1.2037987 0.61259484 1.7178319 -0.86556196 1.4936756 0.56377506 0.35360518 0.34648636 -0.6625536 -1.1986668 0.5958544 1.5016387 1.7018201 -0.6760479
0.1001001 -0.7577752 0.27533916 0.34949735 1.8378756 -0.16872504 -0.6947137 0.22893944 1.840049 0.2755358 -0.24385525 -0.7236432 0.60756195 -1.3181388 1.1481405 0.5993053 -0.7352873 1.1645019 -0.20899975 -1.2033477 0.5736898 -0.19924343 -1.144155 0.33924893 -0.10941827 1.7613866 -0.53973985 -0.1298308 0.26193842 -0.8825388 -1.3216653 1.3196667 -1.3223062 0.6173911 -0.60946596 -1.1384931 0.5722749 -1.2023274 0.61195874 1.7157795 -0.8638916 1.4917263 0.5633831 0.35357085 0.346351 -0.6614145 -1.1970016 0.5952697 1.499673 1.6997666 -0.67480665
0.1011011 -0.75662476 0.27535835 0.34939286 1.8355687 -0.16840535 -0.6935627 0.22884813 1.8377469 0.27552173 -0.243258 -0.7224194 0.6070193 -1.3161653 1.1466565 0.59890354 -0.733915 1.162993 -0.208549 -1.202055 0.5733237 -0.19873914 -1.1428692 0.33909294 -0.10905528 1.7592003 -0.5387845 -0.12959015 0.26193485 -0.88110596 -1.3198285 1.3177327 -1.3205075 0.61677265 -0.6086042 -1.1370018 0.57190144 -1.2008523 0.6113354 1.7137108 -0.86222476 1.4897698 0.5629921 0.3535262 0.34621283 -0.66027474 -1.1953404 0.59469795 1.497701 1.6977046 -0.6735758
0.1021021 -0.7554672 0.27536437 0.34927306 1.8332486 -0.16808063 -0.6924157 0.22876325 1.8354254 0.27550176 -0.24266085 -0.7211888 0.60647607 -1.3141949 1.14517 0.59849024 -0.73255295 1.1614745 -0.20809525 -1.200752 0.57295036 -0.198235 -1.1415781 0.33893767 -0.10870534 1.7570033 -0.5378387 -0.12934417 0.26192346 -0.8796662 -1.3179905 1.3157892 -1.318706 0.616155 -0.60772914 -1.1355144 0.5715207 -1.1993716 0.6107131 1.7116303 -0.8605645 1.4878112 0.5625998 0.3534766 0.34607258 -0.6591322 -1.1936841 0.5941311 1.495726 1.6956382 -0.67235744
0.1031031 -0.7543037 0.27536586 0.34915033 1.8309126 -0.16774955 -0.69127035 0.22868803 1.8330896 0.2754849 -0.24206574 -0.7199538 0.60592973 -1.312229 1.143683 0.5980617 -0.73119843 1.1599516 -0.20764053 -1.1994362 0.57256997 -0.19773802 -1.1402807 0.33878008 -0.108361304 1.7548008 -0.53689927 -0.12909105 0.26190576 -0.87821794 -1.3161525 1.313834 -1.3169042 0.6155431 -0.60684556 -1.1340318 0.57113826 -1.1978905 0.6100993 1.709533 -0.8589102 1.4858459 0.56221163 0.35341933 0.3459331 -0.6579867 -1.1920338 0.5935731 1.4937415 1.6935606 -0.6711486
0.1041041 -0.7531353 0.2753577 0.3490167 1.8285601 -0.16741306 -0.69013405 0.22861722 1.8307359 0.2754586 -0.24147287 -0.7187111 0.6053834 -1.3102716 1.1421945 0.59762347 -0.7298563 1.1584209 -0.2071849 -1.1981136 0.5721866 -0.19724369 -1.1389799 0.33862194 -0.10802525 1.7525928 -0.5359628 -0.12883702 0.26188388 -0.87676316 -1.3143175 1.3118687 -1.3151021 0.61493266 -0.6059524 -1.1325535 0.57074964 -1.1964073 0.6094912 1.7074299 -0.8572619 1.4838781 0.5618198 0.35335425 0.345791 -0.6568409 -1.190389 0.5930215 1.4917564 1.6914785 -0.6699525
0.1051051 -0.7519616 0.2753429 0.34887746 1.8261986 -0.16707557 -0.68899727 0.2285569 1.8283684 0.27543053 -0.24088378 -0.71746385 0.6048392 -1.3083187 1.1407045 0.59717405 -0.7285212 1.1568861 -0.2067249 -1.1967827 0.57179403 -0.19675261 -1.1376753 0.33846524 -0.10769823 1.7503796 -0.5350354 -0.12857789 0.26185474 -0.87530303 -1.3124825 1.309896 -1.3132999 0.61432457 -0.60504955 -1.1310811 0.57035637 -1.1949227 0.6088879 1.7053111 -0.855621 1.4819084 0.56143034 0.35328087 0.34564552 -0.655692 -1.1887496 0.5924759 1.4897654 1.6893923 -0.66876596
0.1061061 -0.75078565 0.2753196 0.3487288 1.8238246 -0.1667313 -0.6878661 0.22849813 1.825989 0.27539918 -0.24029747 -0.7162111 0.6042911 -1.3063735 1.1392145 0.5967119 -0.727198 1.1553466 -0.20626588 -1.1954442 0.5713984 -0.19626659 -1.1363708 0.33830413 -0.107379586 1.7481635 -0.5341124 -0.12831402 0.2618225 -0.8738364 -1.3106508 1.3079123 -1.3114997 0.6137204 -0.60414135 -1.1296153 0.56995964 -1.1934375 0.60829043 1.7031875 -0.8539849 1.4799346 0.5610404 0.35320207 0.34549937 -0.6545446 -1.1871184 0.591938 1.4877756 1.6873016 -0.6675908
0.10710711 -0.7496079 0.27528867 0.3485767 1.82144 -0.16638738 -0.6867406 0.2284477 1.823601 0.27536556 -0.23971477 -0.71495515 0.60374403 -1.3044363 1.137724 0.59624195 -0.7258817 1.1538044 -0.20580561 -1.1940995 0.5709975 -0.19578388 -1.1350628 0.3381442 -0.107067764 1.7459416 -0.53319705 -0.1280522 0.26178107 -0.87236583 -1.308823 1.3059232 -1.3097005 0.613117 -0.60322404 -1.1281552 0.56956136 -1.1919547 0.6076989 1.7010546 -0.8523554 1.4779608 0.5606501 0.3531184 0.34535345 -0.65339655 -1.1854941 0.59140575 1.485781 1.6852081 -0.6664257
0.10810811 -0.74842536 0.27525184 0.34841582 1.8190465 -0.16603899 -0.6856185 0.2284024 1.8212011 0.27532592 -0.23913325 -0.7136961 0.603197 -1.3025069 1.1362345 0.5957626 -0.7245761 1.1522568 -0.20534384 -1.1927501 0.57059145 -0.19530633 -1.1337551 0.33798513 -0.1067642 1.7437184 -0.5322863 -0.12778574 0.2617372 -0.8708918 -1.306997 1.3039302 -1.3079035 0.6125171 -0.6023011 -1.1267016 0.56915677 -1.1904709 0.6071111 1.6989143 -0.850732 1.4759845 0.5602628 0.3530276 0.34520563 -0.652247 -1.1838764 0.5908809 1.483785 1.683111 -0.6652706
0.10910911 -0.7472452 0.27520713 0.3482481 1.8166459 -0.16568896 -0.68450207 0.22836342 1.8187916 0.27528474 -0.23855904 -0.7124346 0.6026505 -1.3005843 1.1347489 0.5952754 -0.72327995 1.1507103 -0.20488352 -1.1913985 0.57018447 -0.19483143 -1.1324457 0.33782145 -0.10647008 1.7414913 -0.53138536 -0.12752077 0.26168987 -0.86941373 -1.3051757 1.3019327 -1.3061103 0.6119219 -0.60137177 -1.1252567 0.5687492 -1.1889895 0.60652685 1.6967692 -0.8491156 1.4740082 0.5598761 0.35292956 0.3450528 -0.65110034 -1.182268 0.5903574 1.4817874 1.6810133 -0.6641271
0.11011011 -0.7460613 0.27515772 0.34807584 1.8142414 -0.1653369 -0.6833916 0.22832546 1.8163791 0.2752392 -0.23798628 -0.71116894 0.60210407 -1.2986706 1.1332617 0.5947802 -0.7219925 1.1491598 -0.20442553 -1.1900403 0.5697714 -0.19436061 -1.1311381 0.33765885 -0.10618174 1.7392638 -0.5304904 -0.12725115 0.2616355 -0.86793196 -1.3033596 1.2999276 -1.3043213 0.61132705 -0.60044026 -1.1238173 0.56833935 -1.1875103 0.60595083 1.6946173 -0.84750676 1.4720331 0.5594882 0.35282686 0.344902 -0.64995486 -1.1806672 0.58984566 1.4797945 1.678915 -0.662993
0.11111111 -0.74487615 0.27509925 0.34789822 1.8118279 -0.16498396 -0.68228596 0.2282944 1.813957 0.27518973 -0.23741633 -0.709906 0.60155594 -1.2967665 1.1317788 0.5942764 -0.7207159 1.1476108 -0.20396467 -1.1886816 0.5693543 -0.19389471 -1.1298316 0.33749458 -0.10590401 1.7370355 -0.5296002 -0.12698212 0.2615761 -0.86644906 -1.3015476 1.2979238 -1.3025353 0.6107365 -0.59950244 -1.1223866 0.5679239 -1.1860358 0.6053772 1.6924627 -0.8459048 1.47006 0.5591004 0.3527182 0.3447478 -0.64880866 -1.1790764 0.58933485 1.4777982 1.6768122 -0.6618713
0.11211211 -0.7436913 0.2750353 0.34771332 1.8094139 -0.16463414 -0.68118536 0.22826532 1.811528 0.27513817 -0.23685169 -0.7086371 0.6010102 -1.2948713 1.1302967 0.5937686 -0.7194468 1.1460588 -0.20350616 -1.1873215 0.56893253 -0.19343522 -1.1285266 0.3373303 -0.10563207 1.7348063 -0.52872026 -0.12671551 0.2615138 -0.8649643 -1.2997427 1.2959164 -1.3007549 0.6101457 -0.59856045 -1.1209635 0.56751144 -1.1845632 0.60480905 1.6903043 -0.84431005 1.4680871 0.55871296 0.35260305 0.3445929 -0.6476664 -1.1774929 0.5888307 1.4758012 1.6747146 -0.66075724
0.11311311 -0.7425084 0.27496704 0.34752414 1.8069928 -0.16427904 -0.68009245 0.22823909 1.8090975 0.27508113 -0.23628993 -0.70737064 0.6004642 -1.2929863 1.1288162 0.5932499 -0.71818805 1.1445092 -0.20304789 -1.1859602 0.5685098 -0.19297805 -1.1272237 0.33716485 -0.10536948 1.7325792 -0.52784514 -0.12644833 0.2614455 -0.8634789 -1.2979436 1.2939063 -1.2989788 0.60956025 -0.59761536 -1.1195498 0.5670935 -1.183095 0.6042448 1.6881447 -0.84272254 1.466113 0.55832696 0.35248598 0.34443226 -0.6465253 -1.1759197 0.5883285 1.4738098 1.6726134 -0.65965486
0.11411411 -0.7413242 0.27488872 0.34733036 1.8045685 -0.16392487 -0.679004 0.22821549 1.8066607 0.27502117 -0.23573229 -0.7061027 0.5999197 -1.2911099 1.1273389 0.5927322 -0.7169384 1.1429596 -0.20259242 -1.1845977 0.5680839 -0.19252637 -1.1259233 0.33699718 -0.10511294 1.7303498 -0.5269753 -0.1261779 0.26137295 -0.8619933 -1.2961524 1.2918965 -1.2972105 0.60897696 -0.59667057 -1.1181436 0.56667435 -1.1816305 0.6036837 1.685981 -0.84114325 1.4641435 0.55794215 0.35236016 0.34427485 -0.64538646 -1.1743548 0.5878314 1.4718189 1.6705163 -0.65856135
0.11511511 -0.7401407 0.27480814 0.34713164 1.8021443 -0.16357306 -0.6779233 0.22819403 1.8042233 0.27495667 -0.2351796 -0.7048335 0.5993768 -1.2892445 1.1258667 0.5922049 -0.71569705 1.1414105 -0.20213816 -1.1832366 0.56765676 -0.19207916 -1.1246263 0.33683047 -0.10486475 1.728126 -0.5261165 -0.12591302 0.26129708 -0.8605062 -1.2943652 1.2898874 -1.2954456 0.60839355 -0.59572256 -1.1167464 0.566252 -1.1801729 0.60312676 1.6838186 -0.83956754 1.4621751 0.557557 0.35223058 0.34411284 -0.6442513 -1.1728005 0.5873399 1.4698288 1.668417 -0.65747976
0.116116114 -0.7389614 0.27472225 0.34692934 1.7997155 -0.16321948 -0.67684674 0.22817615 1.8017821 0.2748901 -0.2346317 -0.70356596 0.5988295 -1.2873887 1.1243958 0.5916734 -0.7144662 1.13986 -0.20168656 -1.1818763 0.5672246 -0.1916396 -1.123333 0.33666137 -0.10462296 1.7259021 -0.5252614 -0.12564787 0.26121405 -0.85901994 -1.2925868 1.2878807 -1.2936872 0.60781384 -0.5947742 -1.1153586 0.56582904 -1.1787175 0.60257506 1.6816552 -0.838002 1.4602127 0.55717087 0.3520961 0.34395 -0.6431175 -1.1712546 0.58685255 1.4678429 1.6663237 -0.65640736
0.117117114 -0.7377826 0.27462825 0.3467221 1.7972889 -0.1628696 -0.6757765 0.22816071 1.7993417 0.27482024 -0.23408757 -0.7023023 0.5982872 -1.2855427 1.122929 0.5911392 -0.7132449 1.138313 -0.20123592 -1.180517 0.5667925 -0.19120046 -1.1220437 0.33648863 -0.104388475 1.7236795 -0.524412 -0.1253792 0.26113006 -0.8575342 -1.2908162 1.285872 -1.2919374 0.60723853 -0.5938205 -1.1139804 0.56540453 -1.1772689 0.6020273 1.6794896 -0.83644474 1.4582484 0.55678535 0.3519592 0.34378472 -0.64198804 -1.169719 0.5863689 1.4658595 1.6642287 -0.6553432
0.118118115 -0.73660445 0.27453074 0.34651133 1.7948616 -0.16251895 -0.6747148 0.22814587 1.7968962 0.2747446 -0.23354523 -0.7010359 0.5977442 -1.283709 1.1214653 0.59059906 -0.71203136 1.1367704 -0.20078903 -1.1791579 0.56635785 -0.19076848 -1.1207602 0.33631858 -0.104160696 1.7214606 -0.5235727 -0.12511802 0.26104113 -0.85605 -1.2890528 1.2838662 -1.2901938 0.6066637 -0.59287167 -1.1126096 0.56497705 -1.1758265 0.6014793 1.677326 -0.83489513 1.4562913 0.5564017 0.35181567 0.3436174 -0.6408614 -1.168196 0.58588827 1.4638792 1.6621387 -0.6542907
0.11911912 -0.7354293 0.2744266 0.34629503 1.792433 -0.16216826 -0.67365766 0.22813001 1.7944539 0.27466658 -0.2330089 -0.69977343 0.59720206 -1.281885 1.1200032 0.59005654 -0.71082973 1.1352276 -0.20034236 -1.1778045 0.5659199 -0.19034183 -1.1194798 0.3361461 -0.10393977 1.7192426 -0.5227386 -0.12485686 0.2609456 -0.8545672 -1.2872986 1.2818618 -1.2884579 0.60609126 -0.5919205 -1.11125 0.5645492 -1.1743904 0.6009376 1.6751642 -0.83335257 1.4543377 0.5560187 0.3516656 0.34345034 -0.63973784 -1.1666802 0.5854106 1.4619037 1.6600502 -0.65324724
0.12012012 -0.73425704 0.27431795 0.3460751 1.7900097 -0.161823 -0.67260647 0.22811654 1.7920132 0.27458605 -0.23247862 -0.69851035 0.5966604 -1.2800719 1.1185488 0.5895102 -0.70963275 1.1336894 -0.19990093 -1.1764516 0.56548274 -0.18991813 -1.1182059 0.3359721 -0.10372767 1.7170293 -0.5219118 -0.12459737 0.2608485 -0.85308653 -1.2855514 1.2798618 -1.2867298 0.6055223 -0.5909683 -1.1099 0.56411934 -1.1729608 0.60039794 1.6730042 -0.83181787 1.4523864 0.55563617 0.35151437 0.34327808 -0.6386186 -1.165177 0.5849383 1.4599296 1.6579657 -0.6522124
0.12112112 -0.733088 0.27420476 0.34585127 1.7875843 -0.16147867 -0.67156297 0.22810498 1.7895722 0.27450177 -0.23195182 -0.6972527 0.59611917 -1.2782705 1.1170957 0.5889627 -0.7084477 1.1321542 -0.1994609 -1.1751041 0.56504214 -0.1895029 -1.1169344 0.33579603 -0.10352099 1.7148197 -0.5210923 -0.1243408 0.26074776 -0.8516083 -1.2838119 1.2778653 -1.2850089 0.60495555 -0.5900162 -1.1085589 0.56369066 -1.1715397 0.59986246 1.6708455 -0.8302895 1.450442 0.5552517 0.35135588 0.3431081 -0.63750345 -1.163682 0.5844672 1.4579601 1.6558852 -0.65118855
0.122122124 -0.7319242 0.27408472 0.34562448 1.7851608 -0.16113713 -0.6705258 0.228093 1.7871339 0.2744117 -0.2314296 -0.69599473 0.5955807 -1.2764797 1.1156486 0.5884106 -0.70727205 1.1306211 -0.19902542 -1.1737568 0.56460285 -0.18908921 -1.1156723 0.33561942 -0.10332325 1.7126136 -0.52028 -0.12408516 0.260641 -0.8501316 -1.282084 1.2758696 -1.2832963 0.6043924 -0.58906937 -1.1072272 0.5632583 -1.1701224 0.5993302 1.66869 -0.8287699 1.4484987 0.55487025 0.35119513 0.34293345 -0.6363912 -1.1621974 0.5839993 1.4559973 1.6538088 -0.65017337
0.123123124 -0.73076093 0.27396068 0.34539428 1.7827423 -0.16079602 -0.6694958 0.22808036 1.7846968 0.27431992 -0.23091084 -0.69473875 0.59504294 -1.2747003 1.1142061 0.5878562 -0.7061042 1.129094 -0.19859347 -1.172417 0.56415904 -0.1886833 -1.1144145 0.33544198 -0.10312867 1.7104139 -0.5194748 -0.123833686 0.26053336 -0.8486587 -1.2803632 1.2738787 -1.2815913 0.60382736 -0.58811915 -1.1059065 0.5628258 -1.1687129 0.59880066 1.6665368 -0.8272593 1.4465618 0.5544884 0.3510308 0.34275916 -0.6352846 -1.1607243 0.5835335 1.4540362 1.651736 -0.64916664
0.124124125 -0.7296029 0.27383295 0.34516248 1.7803233 -0.1604571 -0.66847086 0.22806808 1.7822611 0.2742243 -0.23039633 -0.6934885 0.59450483 -1.2729318 1.1127687 0.5873009 -0.7049454 1.1275687 -0.19816282 -1.1710802 0.5637171 -0.18828112 -1.1131622 0.3352619 -0.10294342 1.7082152 -0.51867414 -0.12358418 0.260417 -0.84718716 -1.2786518 1.2718933 -1.2798955 0.6032648 -0.58717394 -1.104594 0.5623965 -1.1673117 0.59827256 1.6643884 -0.825754 1.4446298 0.55410516 0.35086355 0.34257963 -0.634181 -1.1592623 0.58307254 1.452083 1.6496677 -0.64816916
0.12512513 -0.7284464 0.27370122 0.34492627 1.7779095 -0.16012076 -0.66745484 0.22805789 1.7798295 0.274125 -0.22988929 -0.69224 0.5939691 -1.2711755 1.111335 0.58674216 -0.7037956 1.1260496 -0.19773406 -1.1697458 0.56327355 -0.18788344 -1.1119184 0.33508143 -0.102764875 1.7060237 -0.5178839 -0.12333885 0.26030204 -0.8457197 -1.2769505 1.2699143 -1.2782087 0.6027068 -0.5862288 -1.1032933 0.56196296 -1.1659176 0.5977477 1.6622443 -0.8242592 1.442704 0.5537251 0.35068908 0.34240022 -0.6330832 -1.157812 0.5826142 1.4501336 1.6476021 -0.6471827
0.12612613 -0.72729445 0.2735658 0.34468552 1.7755005 -0.1597906 -0.6664424 0.22804257 1.7774017 0.2740231 -0.2293849 -0.6909942 0.5934342 -1.2694304 1.1099044 0.58618414 -0.7026537 1.1245316 -0.19731289 -1.1684194 0.56282914 -0.18749279 -1.1106783 0.33489832 -0.10259187 1.7038348 -0.5170989 -0.12309697 0.26017925 -0.8442559 -1.2752568 1.2679375 -1.2765305 0.6021496 -0.58528614 -1.1020005 0.56152856 -1.1645309 0.5972264 1.6601017 -0.822771 1.440783 0.55334187 0.35051438 0.34221885 -0.6319897 -1.1563691 0.58215785 1.4481903 1.6455421 -0.6462036
0.12712713 -0.72614753 0.27342334 0.34444395 1.7730954 -0.1594612 -0.66543984 0.22803095 1.7749772 0.27391663 -0.2288871 -0.68975115 0.5928987 -1.2676958 1.1084819 0.5856248 -0.7015213 1.123021 -0.196893 -1.1670966 0.5623841 -0.18710506 -1.1094464 0.33471474 -0.10242444 1.701653 -0.51632077 -0.12285483 0.26005813 -0.8427956 -1.273574 1.2659659 -1.274861 0.6015966 -0.584346 -1.1007192 0.5610951 -1.1631517 0.5967057 1.6579647 -0.82129323 1.4388671 0.55296373 0.35033372 0.34203592 -0.6309011 -1.1549382 0.58170116 1.4462515 1.6434908 -0.6452327
0.12812813 -0.725006 0.2732778 0.3441992 1.7706904 -0.15913513 -0.66444105 0.22801849 1.7725573 0.27380607 -0.22839293 -0.6885152 0.5923655 -1.2659746 1.107063 0.5850651 -0.70039856 1.1215142 -0.19647798 -1.1657796 0.5619397 -0.18672487 -1.1082225 0.3345293 -0.10226464 1.6994762 -0.51554966 -0.12261933 0.25993147 -0.8413377 -1.2719003 1.2640026 -1.2732 0.601043 -0.5834075 -1.0994488 0.56066144 -1.1617823 0.5961895 1.6558313 -0.81982046 1.4369584 0.5525838 0.35015222 0.34185085 -0.62981737 -1.1535194 0.5812495 1.4443196 1.6414418 -0.64427316
0.12912913 -0.72387004 0.27312824 0.34394953 1.768296 -0.15881091 -0.6634517 0.2280027 1.7701418 0.2736939 -0.2279038 -0.68728125 0.59183407 -1.2642629 1.1056497 0.58450174 -0.69928145 1.1200136 -0.19606516 -1.1644665 0.5614934 -0.18634784 -1.107004 0.3343437 -0.10211104 1.6973033 -0.514784 -0.122386426 0.25979975 -0.8398875 -1.2702374 1.2620437 -1.2715503 0.6004926 -0.58247364 -1.0981869 0.56022847 -1.1604195 0.595675 1.6537049 -0.81835616 1.4350517 0.55220485 0.34996584 0.34166512 -0.62873864 -1.1521105 0.5807996 1.4423907 1.6393971 -0.6433208
0.13013013 -0.7227359 0.27297494 0.34369817 1.7659035 -0.15849277 -0.6624681 0.22798726 1.7677295 0.27357748 -0.2274188 -0.68605125 0.59130406 -1.2625635 1.1042422 0.58394015 -0.6981737 1.1185168 -0.19565928 -1.163161 0.5610479 -0.18597516 -1.1057925 0.33415523 -0.101964 1.6951344 -0.5140267 -0.12215677 0.2596651 -0.8384397 -1.2685821 1.2600918 -1.2699072 0.5999435 -0.58154255 -1.0969343 0.5597944 -1.1590662 0.595163 1.6515806 -0.8169011 1.433154 0.5518271 0.34977594 0.34147498 -0.6276652 -1.1507109 0.5803505 1.4404702 1.6373589 -0.64237654
0.13113113 -0.72160745 0.27281836 0.34344843 1.7635155 -0.1581757 -0.66149205 0.22797027 1.7653246 0.27345827 -0.22693774 -0.68482506 0.5907743 -1.2608759 1.1028374 0.583377 -0.6970769 1.1170256 -0.19525558 -1.1618612 0.5606028 -0.18560833 -1.1045892 0.3339652 -0.10181987 1.6929746 -0.51327586 -0.12193039 0.25952747 -0.8369963 -1.2669377 1.258145 -1.2682738 0.599396 -0.58061314 -1.0956926 0.5593611 -1.1577196 0.59465194 1.6494634 -0.8154524 1.4312598 0.5514463 0.34958223 0.34128347 -0.626596 -1.1493237 0.57990634 1.4385557 1.6353252 -0.6414418
0.13213213 -0.7204842 0.27265647 0.34319314 1.7611334 -0.15786359 -0.66052216 0.2279534 1.7629247 0.27333596 -0.22646452 -0.68360484 0.5902455 -1.2591993 1.1014413 0.582814 -0.695987 1.1155394 -0.19485536 -1.1605662 0.56015694 -0.18524647 -1.1033933 0.333773 -0.10168573 1.690819 -0.5125306 -0.12170777 0.2593877 -0.8355584 -1.2653036 1.2562052 -1.2666519 0.59885085 -0.57968867 -1.0944607 0.5589278 -1.1563811 0.5941442 1.6473548 -0.8140109 1.4293724 0.55106974 0.3493885 0.34108993 -0.6255329 -1.1479464 0.5794605 1.4366465 1.6332996 -0.64051557
0.13313313 -0.7193656 0.27249244 0.34293696 1.7587569 -0.15755698 -0.6595583 0.2279338 1.7605283 0.2732087 -0.22599421 -0.6823881 0.5897186 -1.2575337 1.10005 0.5822525 -0.69490343 1.1140609 -0.1944583 -1.1592783 0.5597116 -0.18489096 -1.1022034 0.33358207 -0.10155469 1.6886709 -0.51179224 -0.121489376 0.25924394 -0.83412623 -1.2636774 1.2542741 -1.2650377 0.5983081 -0.5787679 -1.093239 0.55849314 -1.1550533 0.59363914 1.645247 -0.8125811 1.4274931 0.550691 0.349189 0.34089676 -0.62447613 -1.1465815 0.57901704 1.4347419 1.6312757 -0.63959515
0.13413413 -0.7182523 0.27232453 0.34267643 1.7563863 -0.15725279 -0.6586011 0.22791341 1.7581377 0.27308032 -0.2255281 -0.6811757 0.58919203 -1.2558813 1.0986624 0.5816891 -0.6938293 1.112586 -0.19406676 -1.1579963 0.55926764 -0.18453974 -1.1010225 0.333389 -0.10142991 1.6865249 -0.5110605 -0.1212751 0.25909594 -0.8326967 -1.2620623 1.2523478 -1.2634323 0.5977669 -0.5778487 -1.0920274 0.55806136 -1.1537296 0.5931343 1.6431463 -0.81115687 1.4256185 0.5503148 0.34898975 0.3406994 -0.6234231 -1.145226 0.5785763 1.4328452 1.6292603 -0.63868403
0.13513513 -0.71714544 0.27215317 0.34241495 1.7540202 -0.15695027 -0.65765166 0.22788915 1.7557538 0.27294746 -0.2250672 -0.6799675 0.5886682 -1.2542387 1.0972811 0.5811281 -0.6927644 1.1111174 -0.19368061 -1.1567208 0.55882037 -0.18419299 -1.0998483 0.33319566 -0.10131109 1.6843874 -0.5103368 -0.12106365 0.25894758 -0.83127147 -1.2604578 1.2504268 -1.2618371 0.59722984 -0.5769349 -1.0908247 0.5576277 -1.1524171 0.592633 1.641051 -0.80973995 1.4237518 0.5499381 0.34878537 0.34050134 -0.62237716 -1.1438793 0.5781354 1.4309528 1.6272511 -0.6377832
0.13613613 -0.71604097 0.27197686 0.3421509 1.7516611 -0.15665385 -0.6567078 0.22786632 1.753375 0.2728106 -0.22461264 -0.6787644 0.58814454 -1.2526057 1.0959048 0.58056617 -0.6917057 1.1096549 -0.19329655 -1.1554515 0.5583755 -0.18385276 -1.0986814 0.3329976 -0.10119799 1.6822543 -0.5096178 -0.12085855 0.25879362 -0.8298537 -1.2588617 1.248516 -1.2602506 0.5966896 -0.5760258 -1.0896333 0.5571952 -1.1511121 0.5921308 1.6389613 -0.8083321 1.4218907 0.54956245 0.3485773 0.34030178 -0.6213349 -1.1425456 0.57770014 1.429069 1.6252463 -0.6368861
0.13713713 -0.7149447 0.27179804 0.34188566 1.7493091 -0.15635976 -0.6557717 0.22784075 1.7510059 0.27267244 -0.22416176 -0.6775669 0.5876237 -1.2509861 1.0945344 0.58000386 -0.69065666 1.1081996 -0.19291836 -1.1541917 0.55793273 -0.1835162 -1.0975226 0.33279756 -0.10108948 1.6801288 -0.5089054 -0.12065613 0.25863734 -0.8284402 -1.257276 1.2466145 -1.2586751 0.5961549 -0.57511944 -1.0884502 0.5567621 -1.1498164 0.59163165 1.6368818 -0.8069318 1.4200323 0.54918766 0.3483679 0.34010014 -0.6202991 -1.1412182 0.57726204 1.4271914 1.6232481 -0.63599914
0.13813815 -0.7138519 0.27161703 0.34161827 1.7469614 -0.15607256 -0.6548406 0.2278122 1.7486408 0.27252945 -0.22371422 -0.67637277 0.5871062 -1.2493769 1.0931699 0.5794451 -0.689613 1.1067468 -0.19254461 -1.1529335 0.5574894 -0.18318486 -1.0963703 0.3325983 -0.10098776 1.6780097 -0.5082006 -0.12045714 0.25847897 -0.82703257 -1.2557002 1.2447158 -1.2571095 0.5956216 -0.5742171 -1.0872744 0.5563328 -1.1485287 0.5911372 1.6348038 -0.8055398 1.4181843 0.5488105 0.34815684 0.3398969 -0.6192676 -1.1399045 0.5768268 1.425321 1.6212547 -0.6351213
0.13913915 -0.7127651 0.27143052 0.3413503 1.7446208 -0.15578854 -0.65391845 0.227783 1.74628 0.2723848 -0.22327378 -0.6751858 0.5865861 -1.247781 1.0918134 0.57888687 -0.6885795 1.1053025 -0.19217426 -1.1516857 0.55704546 -0.18285838 -1.0952268 0.33239904 -0.1008912 1.6758945 -0.50750035 -0.12026265 0.25831768 -0.8256297 -1.254134 1.2428266 -1.255551 0.5950887 -0.57332003 -1.086111 0.55590355 -1.147249 0.5906404 1.6327319 -0.8041553 1.416342 0.54843843 0.34794012 0.3396918 -0.6182424 -1.1385995 0.5763924 1.4234567 1.6192691 -0.63424844
0.14014015 -0.71168387 0.2712439 0.34108064 1.7422884 -0.15550837 -0.65300137 0.22775039 1.7439256 0.2722362 -0.2228371 -0.6740048 0.58607006 -1.2461942 1.090458 0.57832825 -0.68755287 1.1038648 -0.19180763 -1.1504427 0.55660486 -0.1825361 -1.0940895 0.33219656 -0.10079777 1.6737854 -0.5068056 -0.12007302 0.25815263 -0.82423437 -1.2525785 1.2409449 -1.2540032 0.59455776 -0.5724273 -1.0849553 0.5554719 -1.1459788 0.5901476 1.6306705 -0.80277896 1.4145057 0.5480648 0.3477244 0.3394843 -0.61722267 -1.1373065 0.5759597 1.4215952 1.6172895 -0.633385
0.14114115 -0.7106088 0.2710522 0.3408083 1.7399585 -0.1552301 -0.6520909 0.22771558 1.7415802 0.2720844 -0.22240515 -0.6728246 0.5855514 -1.2446169 1.089111 0.577773 -0.68653274 1.1024317 -0.1914461 -1.1492085 0.55616415 -0.18221915 -1.0929604 0.3319917 -0.1007123 1.6716828 -0.5061191 -0.11988607 0.25798622 -0.8228428 -1.2510302 1.239071 -1.2524637 0.5940287 -0.57154024 -1.0838109 0.55504286 -1.1447152 0.5896535 1.6286132 -0.8014082 1.4126755 0.5476918 0.34750667 0.33927748 -0.6162102 -1.1360205 0.5755279 1.419745 1.615315 -0.6325285
0.14214215 -0.7095394 0.27085683 0.3405328 1.7376392 -0.15495801 -0.6511865 0.22767904 1.7392404 0.27193424 -0.22198041 -0.67165387 0.5850369 -1.2430496 1.0877683 0.5772171 -0.6855208 1.1010064 -0.19109017 -1.14798 0.55572367 -0.18190745 -1.0918393 0.33178654 -0.10063028 1.6695857 -0.5054379 -0.11970475 0.25781617 -0.8214567 -1.2494931 1.2372055 -1.2509341 0.5935018 -0.57065636 -1.0826744 0.55461323 -1.1434625 0.589165 1.6265626 -0.8000472 1.4108509 0.54731894 0.34728417 0.33906665 -0.61520225 -1.1347458 0.57509875 1.4178998 1.613347 -0.6316769
0.14314315 -0.70847404 0.27066067 0.34025857 1.735323 -0.15469125 -0.650288 0.22764215 1.736908 0.27177653 -0.22155747 -0.6704878 0.5845245 -1.2414967 1.0864325 0.57666075 -0.6845183 1.0995867 -0.19073743 -1.1467584 0.55528295 -0.18160054 -1.0907248 0.33158085 -0.10055375 1.667496 -0.50476134 -0.119527966 0.25764397 -0.820078 -1.2479671 1.235348 -1.2494146 0.59297514 -0.5697757 -1.0815475 0.55418384 -1.1422149 0.58867574 1.6245182 -0.79869306 1.4090351 0.5469475 0.34706184 0.33885524 -0.6142005 -1.1334811 0.574669 1.4160601 1.6113837 -0.63083655
0.14414415 -0.70741606 0.27046016 0.33998302 1.7330151 -0.1544261 -0.6493981 0.22760072 1.7345815 0.27161554 -0.22113894 -0.669325 0.5840137 -1.2399511 1.0851023 0.5761118 -0.6835226 1.0981753 -0.19038767 -1.1455429 0.55484533 -0.18129823 -1.0896176 0.3313721 -0.10048056 1.665412 -0.5040926 -0.119353056 0.25747147 -0.81870484 -1.2464467 1.2334965 -1.2479029 0.5924516 -0.5689035 -1.0804302 0.5537596 -1.1409763 0.5881889 1.6224797 -0.7973474 1.4072243 0.5465776 0.34683648 0.3386424 -0.61320317 -1.1322249 0.5742403 1.4142271 1.6094279 -0.6300005
0.14514515 -0.7063632 0.27025846 0.33970484 1.7307165 -0.1541653 -0.6485106 0.22755834 1.732261 0.27145448 -0.22072533 -0.66816837 0.5835031 -1.2384174 1.0837781 0.57556045 -0.6825299 1.0967678 -0.19004333 -1.1443346 0.5544089 -0.1810013 -1.0885175 0.3311608 -0.10041401 1.6633341 -0.50342894 -0.119184464 0.25729087 -0.8173358 -1.244939 1.2316538 -1.246401 0.5919299 -0.56803185 -1.0793196 0.55333483 -1.1397474 0.5877005 1.6204486 -0.7960105 1.4054219 0.54620624 0.34660903 0.33842424 -0.6122128 -1.1309792 0.5738151 1.4124041 1.6074777 -0.62917084
0.14614615 -0.70531666 0.27005342 0.33942375 1.72842 -0.15391147 -0.6476318 0.22751495 1.72995 0.27128956 -0.2203174 -0.6670191 0.58299506 -1.2368942 1.0824586 0.57501054 -0.68154836 1.0953673 -0.18970561 -1.1431347 0.55397177 -0.18070656 -1.0874251 0.33095095 -0.10035178 1.6612623 -0.5027714 -0.11901963 0.25711223 -0.81597346 -1.243438 1.2298206 -1.2449071 0.591408 -0.56716627 -1.078219 0.5529088 -1.1385242 0.58721673 1.6184251 -0.79467815 1.4036233 0.5458381 0.34637925 0.33820978 -0.6112267 -1.1297415 0.5733881 1.410582 1.6055341 -0.62834954
0.14714715 -0.70427346 0.26984528 0.3391439 1.7261314 -0.1536611 -0.6467595 0.22746691 1.7276418 0.2711213 -0.21991572 -0.66587347 0.58248615 -1.2353804 1.0811428 0.574463 -0.6805736 1.0939734 -0.1893701 -1.1419387 0.5535358 -0.18041843 -1.0863401 0.33073983 -0.100293666 1.6591926 -0.5021192 -0.11885837 0.25692979 -0.81461793 -1.2419484 1.2279953 -1.2434218 0.59088886 -0.5663073 -1.0771269 0.5524864 -1.1373116 0.58673453 1.6164055 -0.79335237 1.4018325 0.54546845 0.34614852 0.33799055 -0.6102472 -1.1285132 0.57296276 1.4087719 1.6035945 -0.6275345
0.14814815 -0.7032391 0.26963702 0.33886394 1.7238505 -0.1534135 -0.6458907 0.22741732 1.7253447 0.2709516 -0.2195146 -0.66473293 0.58198166 -1.2338781 1.0798349 0.57391834 -0.6796037 1.0925853 -0.18904117 -1.1407511 0.5531031 -0.18013445 -1.0852622 0.33052686 -0.10024002 1.657134 -0.5014725 -0.11870229 0.2567462 -0.8132678 -1.2404664 1.2261769 -1.241948 0.5903696 -0.56545126 -1.0760406 0.55206645 -1.136103 0.5862498 1.6143963 -0.79203725 1.4000473 0.5451009 0.34591708 0.33777085 -0.6092731 -1.1272947 0.5725392 1.4069649 1.6016603 -0.6267265
0.14914915 -0.7022079 0.2694244 0.33858117 1.7215741 -0.1531716 -0.64503133 0.22736707 1.7230511 0.27077988 -0.21912044 -0.6635992 0.58147717 -1.2323833 1.0785332 0.5733762 -0.67864114 1.0912048 -0.18871376 -1.1395684 0.5526694 -0.17985451 -1.0841912 0.33030966 -0.10019204 1.6550775 -0.50083286 -0.11854914 0.25655892 -0.8119229 -1.2389942 1.2243671 -1.2404814 0.589857 -0.56460047 -1.0749673 0.55164313 -1.1349059 0.5857692 1.6123912 -0.7907289 1.3982679 0.54473245 0.34568223 0.33754876 -0.60830545 -1.1260859 0.5721154 1.4051627 1.5997341 -0.6259258
0.15015015 -0.70118403 0.26920953 0.33829775 1.7193043 -0.15293059 -0.6441761 0.22731182 1.7207634 0.27060255 -0.21873078 -0.66247094 0.5809747 -1.2308999 1.0772359 0.57283545 -0.67768633 1.0898303 -0.18839028 -1.1383942 0.55223906 -0.1795798 -1.0831267 0.33009484 -0.10014635 1.6530299 -0.5001973 -0.11840266 0.25636902 -0.810585 -1.2375306 1.2225645 -1.2390236 0.5893433 -0.5637542 -1.0738996 0.55122566 -1.1337155 0.58528996 1.6103907 -0.78942716 1.396495 0.54436755 0.3454443 0.3373259 -0.60734206 -1.1248837 0.57169366 1.403369 1.5978119 -0.6251291
0.15115115 -0.70016444 0.26899442 0.3380138 1.7170455 -0.15269625 -0.64332825 0.22725466 1.7184858 0.2704266 -0.2183438 -0.6613473 0.5804746 -1.2294252 1.0759449 0.57229733 -0.676739 1.0884608 -0.1880736 -1.1372247 0.5518106 -0.17930889 -1.0820705 0.32987735 -0.10010648 1.6509862 -0.49956557 -0.11825591 0.2561783 -0.8092525 -1.2360765 1.2207707 -1.2375717 0.5888281 -0.5629143 -1.0728385 0.55080557 -1.1325307 0.58481276 1.6083994 -0.78813124 1.3947288 0.5440012 0.3452082 0.3371028 -0.6063854 -1.1236917 0.57127094 1.4015809 1.5958941 -0.6243408
0.15215215 -0.6991498 0.26877365 0.33772781 1.714788 -0.1524682 -0.64248395 0.22719476 1.7162132 0.27024636 -0.21796462 -0.6602282 0.57997346 -1.2279595 1.0746589 0.5717627 -0.6757957 1.0871006 -0.18776163 -1.1360646 0.55138123 -0.17904466 -1.0810199 0.32965788 -0.10007095 1.6489484 -0.49894094 -0.11811587 0.25598577 -0.8079275 -1.234631 1.2189853 -1.2361324 0.58831656 -0.5620767 -1.0717871 0.55038834 -1.131356 0.58433545 1.6064146 -0.78684473 1.3929701 0.5436362 0.34496924 0.33687726 -0.60543144 -1.1225066 0.57085216 1.399799 1.5939846 -0.62355757
0.15315315 -0.6981417 0.26855347 0.33744267 1.7125397 -0.15224159 -0.64164615 0.22713295 1.713948 0.27006325 -0.21758732 -0.659117 0.5794766 -1.226505 1.0733781 0.57122445 -0.6748613 1.0857459 -0.18745121 -1.1349088 0.5509558 -0.17878136 -1.0799758 0.32943782 -0.10003731 1.6469138 -0.49832132 -0.11798015 0.25579092 -0.8066066 -1.2331907 1.2172076 -1.2346989 0.5878072 -0.56124663 -1.0707434 0.5499717 -1.1301872 0.5838591 1.6044321 -0.7855644 1.3912157 0.5432726 0.34472832 0.33665022 -0.6044881 -1.1213323 0.57043123 1.3980247 1.5920801 -0.62278026
0.15415415 -0.69714046 0.2683299 0.33715472 1.7102985 -0.1520201 -0.64081454 0.22706816 1.7116888 0.2698774 -0.21721382 -0.6580119 0.5789801 -1.2250578 1.0721029 0.57069385 -0.67393035 1.0843971 -0.18714568 -1.133759 0.55052865 -0.17852432 -1.0789392 0.3292177 -0.10000944 1.6448891 -0.49770832 -0.11784905 0.25559184 -0.8052908 -1.2317629 1.215437 -1.2332748 0.5872977 -0.56042063 -1.0697081 0.54955757 -1.1290258 0.5833843 1.6024601 -0.78429174 1.3894666 0.5429088 0.3444881 0.33642307 -0.6035473 -1.1201651 0.57001245 1.396255 1.5901799 -0.6220103
0.15515515 -0.6961425 0.2681028 0.33686754 1.7080603 -0.15180233 -0.6399871 0.22700176 1.7094345 0.26969215 -0.21684715 -0.6569088 0.57848704 -1.2236202 1.0708327 0.57016456 -0.6730086 1.0830536 -0.18684602 -1.1326159 0.55010355 -0.1782693 -1.0779085 0.32899478 -0.09998685 1.6428659 -0.49709874 -0.11771926 0.25539437 -0.8039834 -1.2303408 1.2136748 -1.231858 0.586792 -0.5596008 -1.0686767 0.5491471 -1.1278718 0.5829114 1.6004932 -0.78302634 1.387726 0.5425457 0.34424505 0.33619282 -0.60261065 -1.1190041 0.56959486 1.3944923 1.5882874 -0.6212463
0.15615615 -0.69515157 0.2678779 0.33657953 1.7058318 -0.15158817 -0.6391669 0.22693327 1.7071888 0.2695041 -0.21648198 -0.6558152 0.577991 -1.2221919 1.0695696 0.5696384 -0.67209035 1.0817168 -0.1865505 -1.1314795 0.5496824 -0.17802113 -1.076885 0.32877222 -0.099966496 1.6408491 -0.49649605 -0.117595375 0.2551941 -0.8026811 -1.2289292 1.2119219 -1.2304492 0.5862881 -0.5587826 -1.0676557 0.5487337 -1.1267235 0.58243966 1.5985317 -0.7817651 1.3859895 0.542186 0.34399924 0.3359613 -0.6016804 -1.1178521 0.5691786 1.392737 1.5863979 -0.62048507
0.15715715 -0.6941673 0.2676489 0.3362889 1.7036064 -0.15138099 -0.63835156 0.22686055 1.7049508 0.2693136 -0.21612275 -0.6547251 0.5775006 -1.2207706 1.0683107 0.5691124 -0.67118096 1.0803885 -0.18625605 -1.1303501 0.549263 -0.1777744 -1.0758661 0.3285477 -0.099948704 1.638839 -0.49589726 -0.117476225 0.25499013 -0.8013855 -1.2275231 1.2101752 -1.2290493 0.5857837 -0.5579725 -1.0666409 0.5483241 -1.1255833 0.58196855 1.5965779 -0.78051317 1.3842598 0.5418259 0.34375402 0.33572802 -0.6007552 -1.1167078 0.56876206 1.3909853 1.5845141 -0.6197323
0.15815815 -0.6931876 0.26741758 0.33600035 1.7013891 -0.15117493 -0.6375432 0.22678569 1.7027159 0.2691191 -0.21576741 -0.6536398 0.57701206 -1.2193596 1.0670568 0.56859183 -0.6702752 1.0790616 -0.18596712 -1.1292254 0.5488435 -0.17753136 -1.0748559 0.32832125 -0.09993574 1.636833 -0.4953018 -0.117360204 0.2547864 -0.80009615 -1.2261281 1.2084391 -1.2276555 0.58528113 -0.5571685 -1.0656351 0.5479151 -1.1244496 0.581499 1.5946293 -0.77926695 1.3825355 0.5414649 0.34350672 0.33549652 -0.59983927 -1.1155708 0.56834555 1.3892405 1.5826368 -0.6189832
0.15915915 -0.6922113 0.2671856 0.33571073 1.6991775 -0.1509712 -0.636738 0.22670981 1.7004907 0.2689241 -0.21541694 -0.65256083 0.5765226 -1.2179585 1.0658085 0.5680717 -0.6693755 1.0777448 -0.18568477 -1.1281062 0.54842556 -0.1772964 -1.0738491 0.32809457 -0.09992525 1.6348286 -0.49471197 -0.117246866 0.2545782 -0.7988118 -1.2247376 1.2067077 -1.2262698 0.584779 -0.5563645 -1.0646333 0.547508 -1.1233233 0.58102787 1.5926864 -0.77802694 1.3808161 0.54110646 0.3432583 0.3352609 -0.59892476 -1.1144434 0.5679302 1.3874998 1.5807638 -0.6182413
0.16016015 -0.69123995 0.26695022 0.33541825 1.6969728 -0.15077558 -0.6359381 0.22663024 1.6982684 0.26872525 -0.21506865 -0.65148854 0.57603717 -1.2165629 1.0645642 0.56755424 -0.66848314 1.076434 -0.18540573 -1.1269956 0.54800916 -0.1770626 -1.0728502 0.32786557 -0.099919856 1.6328347 -0.4941262 -0.117138 0.2543721 -0.79753363 -1.2233568 1.2049842 -1.2248931 0.58427966 -0.555567 -1.063638 0.5471039 -1.1222029 0.5805614 1.5907483 -0.7767953 1.3791038 0.54075 0.34301093 0.33502296 -0.5980179 -1.1133206 0.5675162 1.3857677 1.5788937 -0.6175036
0.16116115 -0.69027674 0.26671413 0.3351272 1.6947725 -0.1505835 -0.6351445 0.22654894 1.6960549 0.26852497 -0.21472451 -0.6504213 0.5755521 -1.215174 1.0633278 0.5670413 -0.66759664 1.075131 -0.1851277 -1.1258876 0.5475966 -0.17683136 -1.0718575 0.32763758 -0.0999181 1.6308441 -0.4935459 -0.117036104 0.25416085 -0.7962612 -1.2219833 1.203268 -1.2235221 0.58378136 -0.5547781 -1.062651 0.5466994 -1.1210898 0.5800935 1.5888169 -0.77556944 1.3773955 0.54039335 0.3427619 0.33478788 -0.5971134 -1.1122068 0.5671027 1.3840411 1.5770311 -0.6167723
0.16216215 -0.68931854 0.26647636 0.33483526 1.6925802 -0.15039346 -0.6343545 0.2264655 1.6938453 0.26832506 -0.21438573 -0.6493568 0.57507 -1.213797 1.0620983 0.56652856 -0.6667145 1.0738293 -0.18485653 -1.1247878 0.5471841 -0.17660698 -1.0708681 0.32740697 -0.099918544 1.6288567 -0.49296987 -0.116933644 0.2539504 -0.7949939 -1.2206174 1.2015632 -1.2221577 0.58328485 -0.5539909 -1.0616676 0.5462966 -1.1199816 0.5796273 1.5868919 -0.77434945 1.3756936 0.5400367 0.34251037 0.33454993 -0.5962163 -1.1110975 0.5666894 1.3823186 1.575172 -0.6160459
0.16316317 -0.6883642 0.2662386 0.3345438 1.6903918 -0.15020823 -0.6335695 0.22637835 1.691643 0.26812056 -0.214052 -0.6483004 0.57458675 -1.2124256 1.0608703 0.5660192 -0.6658379 1.0725386 -0.18458903 -1.1236905 0.5467721 -0.17638591 -1.0698867 0.32717815 -0.099922895 1.6268759 -0.4923993 -0.116836995 0.2537363 -0.79373425 -1.2192574 1.1998636 -1.2208022 0.58278966 -0.55320704 -1.0606935 0.5458963 -1.1188806 0.5791637 1.5849729 -0.7731365 1.373998 0.53968394 0.3422605 0.33431086 -0.5953225 -1.109997 0.56627655 1.3806015 1.573317 -0.61532414
0.16416417 -0.6874167 0.26599786 0.3342509 1.6882112 -0.15002498 -0.6327913 0.22628888 1.6894481 0.26791587 -0.21371816 -0.64724946 0.57410634 -1.211062 1.0596471 0.56551456 -0.664968 1.0712514 -0.18432504 -1.1226019 0.5463654 -0.17616731 -1.0689095 0.3269433 -0.09992972 1.6248963 -0.4918329 -0.11674446 0.25352105 -0.79247737 -1.2179044 1.1981733 -1.2194537 0.58229494 -0.55243045 -1.0597241 0.545498 -1.1177856 0.5786989 1.5830591 -0.7719307 1.3723067 0.5393282 0.34200832 0.33407077 -0.59443396 -1.1089003 0.565866 1.378892 1.5714657 -0.6146061
0.16516517 -0.68647295 0.26575533 0.3339565 1.6860344 -0.1498493 -0.6320174 0.2261971 1.6872559 0.26771012 -0.21339019 -0.6462029 0.57362866 -1.2097057 1.0584303 0.565012 -0.6641027 1.0699724 -0.1840646 -1.1215175 0.5459596 -0.17595235 -1.0679388 0.32670972 -0.09994066 1.6229239 -0.49127114 -0.11665583 0.25330642 -0.7912295 -1.2165593 1.1964903 -1.2181104 0.5818044 -0.5516586 -1.0587622 0.5450984 -1.1166974 0.5782361 1.5811489 -0.77072847 1.370621 0.53897583 0.3417538 0.3338311 -0.5935536 -1.1078136 0.56545377 1.3771849 1.5696223 -0.61389387
0.16616617 -0.68553454 0.26551452 0.33366576 1.6838627 -0.14967477 -0.6312473 0.22610196 1.68507 0.26750192 -0.21306674 -0.64516187 0.5731517 -1.2083571 1.0572168 0.5645126 -0.6632402 1.0686965 -0.1838089 -1.1204385 0.54555404 -0.17574227 -1.0669721 0.3264769 -0.09995395 1.620956 -0.49071324 -0.11656949 0.25308678 -0.78998744 -1.2152214 1.1948149 -1.2167754 0.5813129 -0.5508922 -1.0578026 0.54470396 -1.1156121 0.5777744 1.579248 -0.76953316 1.36894 0.5386236 0.3415011 0.33358827 -0.5926753 -1.1067309 0.5650445 1.3754858 1.5677814 -0.6131867
0.16716717 -0.6846014 0.26527038 0.33337197 1.6816981 -0.14950472 -0.6304829 0.22600773 1.6828914 0.26729128 -0.2127483 -0.6441262 0.5726764 -1.2070148 1.056012 0.56401384 -0.66238785 1.0674272 -0.18355659 -1.119365 0.5451515 -0.1755349 -1.0660118 0.32624146 -0.09997043 1.6189919 -0.49015886 -0.11648595 0.25287 -0.7887481 -1.2138898 1.1931456 -1.2154464 0.5808221 -0.55012774 -1.0568508 0.54431045 -1.1145353 0.57731533 1.5773485 -0.76834524 1.3672662 0.5382743 0.34124753 0.3333446 -0.59180284 -1.1056547 0.56463623 1.3737918 1.5659444 -0.612486
0.16816817 -0.68367296 0.26502606 0.3330799 1.6795368 -0.14933786 -0.6297239 0.22590789 1.6807184 0.26707998 -0.21243063 -0.6430953 0.5722022 -1.2056813 1.0548114 0.5635191 -0.6615371 1.0661654 -0.18330684 -1.118295 0.5447489 -0.17533141 -1.0650563 0.3260058 -0.09999105 1.6170318 -0.48960975 -0.116407126 0.25264814 -0.78751796 -1.212564 1.1914815 -1.2141238 0.58033514 -0.5493699 -1.0559038 0.54391885 -1.113462 0.5768542 1.5754569 -0.7671622 1.3655955 0.5379237 0.34099218 0.33310118 -0.5909352 -1.1045856 0.564229 1.3721011 1.5641129 -0.61178637
0.16916917 -0.68275064 0.2647787 0.3327845 1.6773844 -0.14917567 -0.62896645 0.22580758 1.6785505 0.26686653 -0.2121196 -0.6420698 0.57173073 -1.2043524 1.0536114 0.5630293 -0.6606918 1.0649083 -0.18306121 -1.1172315 0.5443516 -0.17512968 -1.0641036 0.32576892 -0.10001114 1.6150758 -0.489064 -0.11633077 0.25242594 -0.7862915 -1.2112451 1.1898283 -1.2128078 0.5798471 -0.5486152 -1.0549635 0.54352796 -1.1123954 0.5763943 1.5735681 -0.7659863 1.3639314 0.5375763 0.34073725 0.3328555 -0.5900737 -1.1035209 0.5638187 1.3704165 1.5622864 -0.6110927
0.17017017 -0.6818308 0.2645323 0.33249018 1.6752336 -0.14901537 -0.6282152 0.22570458 1.6763895 0.26665136 -0.21180975 -0.6410499 0.5712601 -1.20303 1.0524194 0.56254053 -0.65985024 1.0636575 -0.18282181 -1.1161717 0.54395163 -0.1749334 -1.0631583 0.32553014 -0.100037396 1.6131237 -0.4885212 -0.11625975 0.2522044 -0.7850714 -1.2099323 1.1881815 -1.2114967 0.579363 -0.54786664 -1.0540289 0.5431385 -1.111333 0.5759387 1.5716867 -0.7648151 1.3622713 0.5372282 0.34048256 0.33261022 -0.5892177 -1.1024648 0.5634128 1.3687388 1.5604608 -0.6104036
0.17117117 -0.68091804 0.2642822 0.33219597 1.6730888 -0.14886123 -0.62746716 0.2256011 1.6742318 0.26643524 -0.21150535 -0.64003456 0.5707929 -1.201716 1.0512335 0.562055 -0.6590158 1.0624121 -0.18258306 -1.1151174 0.54355645 -0.1747413 -1.062216 0.32529268 -0.10006407 1.6111765 -0.487986 -0.11619085 0.2519801 -0.78385615 -1.2086263 1.1865438 -1.210192 0.5788783 -0.5471233 -1.0530962 0.542752 -1.1102768 0.5754807 1.5698092 -0.76365256 1.3606162 0.53688383 0.34022543 0.33236453 -0.5883643 -1.1014103 0.5630058 1.3670638 1.5586405 -0.6097188
0.17217217 -0.6800085 0.2640343 0.3319023 1.6709495 -0.14870703 -0.62672484 0.22549167 1.6720788 0.26621774 -0.21120317 -0.63902503 0.570328 -1.200407 1.0500507 0.5615715 -0.6581857 1.0611728 -0.1823501 -1.1140679 0.54316616 -0.17454898 -1.0612794 0.32505122 -0.100094706 1.6092317 -0.487449 -0.11612579 0.25175413 -0.78264713 -1.2073245 1.1849109 -1.2088937 0.5783948 -0.54638135 -1.0521712 0.5423672 -1.109225 0.5750252 1.5679371 -0.76249343 1.3589642 0.5365354 0.33996698 0.33211544 -0.5875166 -1.1003623 0.56259894 1.3653933 1.5568261 -0.6090361
0.17317317 -0.679105 0.26378116 0.3316079 1.6688142 -0.14856163 -0.625988 0.22538057 1.6699302 0.26599702 -0.21090482 -0.6380204 0.5698607 -1.1991056 1.0488722 0.5610899 -0.6573592 1.0599374 -0.18211895 -1.1130229 0.54277384 -0.17436278 -1.0603467 0.32481143 -0.100129426 1.6072919 -0.48691916 -0.11606234 0.251528 -0.78144145 -1.2060307 1.1832848 -1.2076019 0.57791495 -0.5456456 -1.0512487 0.541983 -1.1081793 0.57456994 1.5660679 -0.761339 1.3573211 0.53619313 0.3397114 0.3318673 -0.5866732 -1.0993226 0.5621952 1.3637296 1.5550117 -0.60836023
0.17417417 -0.67820585 0.26352927 0.33131447 1.6666837 -0.14841631 -0.6252542 0.22526976 1.6677892 0.26577613 -0.21061014 -0.63702124 0.56939685 -1.1978089 1.0476974 0.5606146 -0.6565374 1.0587114 -0.18189237 -1.1119809 0.54238534 -0.17417914 -1.0594169 0.32457367 -0.100167036 1.6053543 -0.48639324 -0.116003305 0.251303 -0.780244 -1.2047424 1.1816645 -1.2063147 0.5774355 -0.54491484 -1.0503321 0.54160225 -1.1071346 0.5741153 1.5642047 -0.7601901 1.3556812 0.53585017 0.33945403 0.33161828 -0.58583534 -1.0982823 0.56178975 1.36207 1.5532038 -0.6076891
0.17517518 -0.6773117 0.26327744 0.33101943 1.6645565 -0.1482757 -0.62452364 0.22515348 1.6656532 0.26555625 -0.21031849 -0.636025 0.5689362 -1.196519 1.04653 0.56014097 -0.6557191 1.0574895 -0.18166897 -1.110945 0.54199827 -0.1739982 -1.0584936 0.32433072 -0.100203395 1.60342 -0.4858688 -0.11595091 0.2510704 -0.7790519 -1.2034601 1.1800545 -1.2050332 0.57695615 -0.5441884 -1.0494192 0.54122245 -1.1060994 0.5736625 1.5623465 -0.7590482 1.3540423 0.535509 0.3391944 0.33136812 -0.58499986 -1.0972518 0.56138587 1.360415 1.5513973 -0.60701984
0.17617618 -0.67641956 0.2630237 0.33072367 1.6624377 -0.14813793 -0.6237976 0.22503677 1.6635227 0.26533195 -0.21003057 -0.63503736 0.56847477 -1.1952344 1.0453668 0.55966985 -0.6549074 1.0562719 -0.18144736 -1.1099129 0.54161143 -0.17382014 -1.0575733 0.32408646 -0.10024375 1.6014915 -0.4853519 -0.11589548 0.25084278 -0.77786267 -1.2021817 1.1784506 -1.2037584 0.57647765 -0.5434664 -1.048511 0.5408437 -1.105066 0.57321095 1.5604944 -0.7579107 1.3524141 0.5351671 0.33893576 0.33111724 -0.584171 -1.0962232 0.5609827 1.3587656 1.5495989 -0.6063541
0.17717718 -0.6755365 0.2627696 0.33042893 1.660322 -0.1480037 -0.6230755 0.22491834 1.6613953 0.26510867 -0.20974532 -0.63405204 0.5680163 -1.1939541 1.0442064 0.55920136 -0.65409756 1.0550603 -0.18123129 -1.1088836 0.54122937 -0.1736457 -1.056658 0.32384333 -0.10028544 1.5995669 -0.48483485 -0.11584702 0.25061098 -0.77668166 -1.2009082 1.1768535 -1.2024865 0.5760025 -0.54274786 -1.047606 0.5404686 -1.1040397 0.5727594 1.5586452 -0.7567793 1.3507863 0.53483 0.33867958 0.33086595 -0.583346 -1.0951992 0.56058145 1.3571177 1.5477979 -0.60569483
0.17817818 -0.67465377 0.26251397 0.33013538 1.658211 -0.14787087 -0.622356 0.22479615 1.659272 0.26488182 -0.20946532 -0.63307303 0.56755877 -1.192681 1.0430505 0.55873454 -0.6532937 1.0538545 -0.18101868 -1.1078608 0.54084754 -0.1734752 -1.0557454 0.32360038 -0.10032955 1.5976422 -0.48432094 -0.11580235 0.25037995 -0.77550447 -1.199641 1.175262 -1.2012215 0.57552767 -0.54203403 -1.0467069 0.54009414 -1.1030157 0.57231 1.5567992 -0.7556534 1.349165 0.53449035 0.3384203 0.33061358 -0.5825234 -1.0941812 0.5601772 1.3554784 1.5460033 -0.6050366
0.17917918 -0.673778 0.26225892 0.3298408 1.6561027 -0.14774385 -0.62164366 0.22467288 1.6571546 0.26465502 -0.20918624 -0.6320968 0.56710505 -1.1914116 1.0419017 0.5582738 -0.6524946 1.0526525 -0.1808067 -1.1068403 0.54046774 -0.1733065 -1.054836 0.3233556 -0.100378424 1.5957217 -0.4838127 -0.115758926 0.25014654 -0.77433133 -1.1983794 1.1736772 -1.1999612 0.57505596 -0.5413244 -1.0458103 0.5397202 -1.1019933 0.5718591 1.5549569 -0.7545315 1.3475455 0.534153 0.33816054 0.33036396 -0.5817106 -1.0931656 0.5597781 1.3538408 1.5442133 -0.6043831
0.18018018 -0.6729056 0.26200107 0.32954863 1.6539996 -0.14761844 -0.62093186 0.22454861 1.6550395 0.26442775 -0.20891148 -0.63112706 0.5666516 -1.1901493 1.0407535 0.5578153 -0.6516973 1.0514563 -0.1806018 -1.1058235 0.5400902 -0.17314085 -1.0539317 0.3231111 -0.1004273 1.5938053 -0.48330653 -0.11571804 0.2499136 -0.77316654 -1.1971219 1.1721013 -1.1987039 0.57458234 -0.540619 -1.0449173 0.5393518 -1.1009768 0.57141185 1.5531204 -0.7534168 1.3459337 0.533818 0.3379018 0.33010867 -0.5808984 -1.0921565 0.5593779 1.3522085 1.5424253 -0.6037319
0.18118118 -0.6720375 0.2617438 0.32925436 1.6519017 -0.14749673 -0.62022614 0.22442117 1.6529322 0.26419857 -0.20863782 -0.6301619 0.56619835 -1.1888906 1.0396115 0.55735695 -0.65090597 1.050265 -0.18039694 -1.104811 0.5397148 -0.17297813 -1.0530301 0.32286385 -0.1004796 1.5918927 -0.48280606 -0.11568123 0.24967721 -0.7720047 -1.1958699 1.1705282 -1.1974535 0.5741122 -0.5399182 -1.0440277 0.53898144 -1.0999647 0.5709635 1.5512867 -0.7523066 1.3443221 0.53348315 0.3376421 0.3298541 -0.5800904 -1.0911512 0.5589769 1.3505819 1.5406392 -0.60308385
0.18218218 -0.6711745 0.26148334 0.3289598 1.6498086 -0.14737794 -0.6195231 0.22428903 1.6508269 0.2639692 -0.20837086 -0.62920177 0.5657487 -1.1876371 1.0384742 0.55690527 -0.6501181 1.0490806 -0.18019816 -1.1038 0.5393425 -0.17281803 -1.0521305 0.3226163 -0.10053274 1.5899811 -0.48230508 -0.115645975 0.24944243 -0.7708476 -1.1946223 1.168964 -1.196207 0.57364285 -0.53922087 -1.0431429 0.5386164 -1.0989568 0.57051647 1.549459 -0.75119823 1.3427166 0.5331495 0.33738253 0.32960048 -0.57928675 -1.0901499 0.5585779 1.3489592 1.5388589 -0.6024414
0.18318318 -0.67031395 0.2612265 0.328666 1.6477189 -0.14726055 -0.6188241 0.22415856 1.6487277 0.2637368 -0.20810567 -0.62824637 0.5653012 -1.1863892 1.0373425 0.5564538 -0.64933354 1.0479012 -0.18000007 -1.1027951 0.5389712 -0.17266032 -1.0512345 0.32236883 -0.100589514 1.5880759 -0.48180935 -0.11561388 0.24920669 -0.76969707 -1.1933784 1.167406 -1.1949635 0.57317364 -0.5385286 -1.0422604 0.53824985 -1.0979519 0.5700706 1.547636 -0.7500986 1.3411161 0.53281856 0.33712348 0.32934514 -0.5784895 -1.0891513 0.5581802 1.3473393 1.5370787 -0.6018005
0.18418418 -0.66945887 0.26096717 0.32837263 1.6456308 -0.14715055 -0.6181271 0.22402236 1.6466305 0.26350626 -0.20784217 -0.6272955 0.5648531 -1.1851451 1.0362136 0.55600846 -0.6485543 1.0467275 -0.17980602 -1.1017929 0.53860307 -0.17250651 -1.0503428 0.32212153 -0.10064462 1.5861692 -0.48131543 -0.11558655 0.24896976 -0.76855016 -1.1921395 1.1658531 -1.1937273 0.57270813 -0.5378378 -1.0413818 0.5378876 -1.0969508 0.5696261 1.545812 -0.74900126 1.339517 0.5324874 0.33686492 0.3290873 -0.57769495 -1.0881555 0.55778134 1.3457214 1.5353022 -0.60116464
0.18518518 -0.66860944 0.26070723 0.32807925 1.643549 -0.14703989 -0.61743486 0.22388867 1.6445405 0.26327196 -0.20758194 -0.626348 0.5644082 -1.1839027 1.0350878 0.5555638 -0.6477777 1.0455571 -0.17961398 -1.1007922 0.53823626 -0.17235518 -1.0494548 0.32187435 -0.10070434 1.5842667 -0.48082712 -0.115559906 0.2487317 -0.7674072 -1.1909051 1.1643072 -1.1924924 0.57224274 -0.53715307 -1.0405056 0.5375285 -1.0959536 0.56918216 1.543996 -0.74790967 1.3379244 0.5321573 0.33660385 0.328833 -0.57690394 -1.0871643 0.5573847 1.3441114 1.5335275 -0.60053027
0.18618618 -0.66776 0.26044825 0.3277844 1.6414685 -0.146934 -0.6167472 0.2237499 1.6424525 0.26303652 -0.20732433 -0.6254066 0.56396484 -1.1826683 1.0339653 0.5551212 -0.64700407 1.0443931 -0.17942831 -1.0997974 0.5378697 -0.17220455 -1.0485677 0.3216239 -0.10076785 1.5823689 -0.48033914 -0.115537584 0.24849239 -0.7662711 -1.1896739 1.1627691 -1.1912644 0.5717778 -0.53647214 -1.039631 0.53716874 -1.0949583 0.56874 1.5421833 -0.74682605 1.3363351 0.5318291 0.336345 0.3285767 -0.57611614 -1.0861773 0.5569887 1.3425025 1.5317585 -0.59989816
0.18718718 -0.6669184 0.26018885 0.32749107 1.6393945 -0.14682999 -0.61606216 0.22361031 1.6403682 0.26280347 -0.2070717 -0.6244696 0.56352186 -1.1814371 1.0328492 0.55468273 -0.6462341 1.0432345 -0.1792416 -1.0988045 0.5375074 -0.17205882 -1.0476844 0.32137462 -0.1008285 1.580471 -0.47985384 -0.1155166 0.24825361 -0.76514053 -1.1884476 1.161236 -1.1900387 0.5713153 -0.5357945 -1.0387615 0.53681076 -1.0939672 0.56829643 1.5403727 -0.745744 1.3347492 0.5315039 0.3360853 0.3283185 -0.57533467 -1.0851938 0.5565913 1.3408998 1.5299901 -0.5992709
0.1881882 -0.6660779 0.25992504 0.32719812 1.6373229 -0.14673036 -0.61537856 0.22346762 1.6382885 0.2625672 -0.20682128 -0.623536 0.5630815 -1.1802105 1.0317364 0.5542487 -0.6454697 1.042079 -0.179057 -1.0978127 0.5371455 -0.17191613 -1.0468044 0.32112244 -0.100895345 1.5785773 -0.47937277 -0.11550003 0.2480134 -0.7640123 -1.1872243 1.1597095 -1.1888163 0.5708535 -0.5351226 -1.0378945 0.53645504 -1.0929786 0.5678557 1.5385655 -0.7446668 1.333168 0.5311762 0.33582583 0.32806203 -0.5745578 -1.0842098 0.5561979 1.3393011 1.5282251 -0.5986472
0.1891892 -0.665245 0.2596626 0.32690683 1.6352546 -0.14663216 -0.61469847 0.22332475 1.6362138 0.2623302 -0.20657246 -0.62260777 0.562644 -1.1789879 1.0306298 0.55381477 -0.6447058 1.0409293 -0.17887953 -1.0968268 0.5367873 -0.17177516 -1.0459254 0.32087246 -0.10096121 1.5766859 -0.47889385 -0.11548337 0.24777272 -0.76289123 -1.1860056 1.158189 -1.1876001 0.57039225 -0.5344524 -1.0370293 0.53610194 -1.0919933 0.5674163 1.5367632 -0.7435937 1.3315898 0.53085065 0.33556786 0.32780233 -0.5737821 -1.0832334 0.5558026 1.3377063 1.5264632 -0.598025
0.1901902 -0.664412 0.25940016 0.32661286 1.6331906 -0.14653727 -0.6140231 0.22317615 1.6341405 0.262091 -0.2063283 -0.62168485 0.5622041 -1.1777667 1.029524 0.55338573 -0.64394623 1.0397859 -0.17870289 -1.0958408 0.53643036 -0.17163435 -1.0450492 0.3206208 -0.10103026 1.5747976 -0.4784183 -0.1154716 0.24753156 -0.7617725 -1.1847901 1.1566741 -1.1863847 0.5699341 -0.5337883 -1.0361662 0.5357497 -1.0910099 0.56697595 1.5349648 -0.74252665 1.3300159 0.53052807 0.33530918 0.3275446 -0.5730114 -1.0822566 0.55540824 1.3361129 1.5247011 -0.59740496
0.1911912 -0.66358465 0.25913814 0.32632086 1.6311302 -0.14644411 -0.6133498 0.22303018 1.6320736 0.26185277 -0.20608516 -0.6207638 0.56176996 -1.1765513 1.0284244 0.5529593 -0.64318967 1.0386425 -0.17852888 -1.09486 0.5360744 -0.17149797 -1.0441765 0.32036814 -0.10110134 1.5729096 -0.47794604 -0.11546028 0.24728808 -0.76065993 -1.1835779 1.1551644 -1.185174 0.5694754 -0.5331257 -1.0353061 0.53539956 -1.0900311 0.5665357 1.5331689 -0.74146175 1.3284451 0.53020597 0.3350477 0.32728514 -0.57224363 -1.0812844 0.5550147 1.334528 1.5229449 -0.5967899
0.1921922 -0.6627613 0.25887617 0.3260298 1.6290715 -0.14635488 -0.6126809 0.22287968 1.6300063 0.26161322 -0.20584609 -0.61984766 0.5613352 -1.1753393 1.0273257 0.5525354 -0.64243907 1.0375084 -0.17835936 -1.0938784 0.53572416 -0.17136434 -1.0433048 0.3201162 -0.10117108 1.5710275 -0.47747567 -0.11545277 0.24704549 -0.75955075 -1.1823705 1.1536621 -1.183966 0.5690156 -0.53246796 -1.0344489 0.53505135 -1.089054 0.5660976 1.531376 -0.74040353 1.3268772 0.5298871 0.3347902 0.32702485 -0.5714814 -1.0803139 0.55462277 1.3329415 1.5211903 -0.59617597
0.1931932 -0.66194063 0.25861296 0.3257381 1.627017 -0.14626935 -0.61201257 0.22272876 1.6279466 0.26137313 -0.2056093 -0.6189374 0.56090283 -1.1741309 1.0262338 0.5521128 -0.6416883 1.0363786 -0.17819086 -1.0929025 0.5353706 -0.17123306 -1.0424361 0.31986454 -0.10124466 1.569145 -0.47700644 -0.11544785 0.24680325 -0.7584472 -1.1811668 1.152163 -1.1827626 0.56856406 -0.53181267 -1.0335937 0.5347049 -1.0880784 0.5656607 1.5295877 -0.73934615 1.3253133 0.5295644 0.33453056 0.3267639 -0.570722 -1.0793461 0.55423 1.3313618 1.5194376 -0.595566
0.1941942 -0.6611236 0.25834742 0.32544675 1.6249652 -0.14618477 -0.6113478 0.2225739 1.6258907 0.26113304 -0.2053744 -0.61803234 0.5604731 -1.1729237 1.0251466 0.5516963 -0.6409421 1.0352527 -0.17802513 -1.0919261 0.5350214 -0.17110476 -1.0415683 0.31960973 -0.101318926 1.5672641 -0.4765426 -0.1154452 0.2465584 -0.75734866 -1.1799634 1.150671 -1.1815633 0.5681094 -0.53116214 -1.0327393 0.53436136 -1.0871061 0.5652249 1.5278012 -0.7382964 1.323754 0.5292454 0.33427146 0.32650557 -0.5699656 -1.0783814 0.55384004 1.3297849 1.5176878 -0.5949581
0.1951952 -0.6603108 0.2580844 0.32515523 1.6229186 -0.14610323 -0.61068594 0.22242048 1.6238339 0.260892 -0.205142 -0.6171287 0.5600426 -1.1717223 1.0240575 0.55128026 -0.64019835 1.0341305 -0.17786369 -1.0909538 0.53467405 -0.1709755 -1.0407052 0.31935492 -0.101395935 1.565387 -0.4760786 -0.11544332 0.24631247 -0.75625384 -1.1787647 1.149187 -1.1803627 0.56765366 -0.5305147 -1.0318859 0.5340179 -1.0861365 0.5647894 1.5260167 -0.7372509 1.3221984 0.52892864 0.33401248 0.32624343 -0.56921446 -1.0774187 0.5534487 1.3282107 1.5159395 -0.594351
0.1961962 -0.65950084 0.2578198 0.3248618 1.6208737 -0.14602408 -0.61002874 0.22226337 1.6217842 0.26065025 -0.20491104 -0.61622965 0.5596156 -1.1705215 1.0229769 0.55086744 -0.6394591 1.0330108 -0.17770424 -1.0899836 0.5343305 -0.17085135 -1.0398412 0.3191019 -0.10147342 1.5635109 -0.47561958 -0.11544764 0.24606815 -0.75516385 -1.1775688 1.1477041 -1.1791698 0.56720364 -0.5298697 -1.0310377 0.53367794 -1.0851691 0.5643555 1.5242381 -0.7362071 1.3206433 0.52861285 0.33375314 0.3259826 -0.5684667 -1.0764585 0.5530615 1.3266404 1.5141927 -0.59374803
0.1971972 -0.6586935 0.25755438 0.32457438 1.6188331 -0.14594766 -0.6093737 0.22210345 1.6197352 0.26040575 -0.2046867 -0.61533606 0.5591892 -1.1693254 1.0218989 0.55045784 -0.6387211 1.0319005 -0.1775479 -1.0890152 0.53398836 -0.17072868 -1.0389795 0.31884697 -0.101551235 1.5616367 -0.47516215 -0.11545125 0.24582335 -0.75407773 -1.1763763 1.146231 -1.1779771 0.5667542 -0.529231 -1.0301888 0.5333376 -1.0842024 0.5639192 1.5224613 -0.7351693 1.3190923 0.5282984 0.33349612 0.3257213 -0.5677215 -1.0755014 0.55267036 1.3250734 1.5124487 -0.59314716
0.1981982 -0.65789175 0.2572904 0.32428202 1.6167948 -0.14587381 -0.608721 0.22194394 1.6176906 0.26016334 -0.2044611 -0.61444724 0.55876374 -1.1681312 1.0208256 0.5500512 -0.6379863 1.0307928 -0.17739126 -1.0880477 0.53364587 -0.17060986 -1.0381203 0.3185893 -0.10163176 1.559767 -0.4747051 -0.11545873 0.2455776 -0.75299597 -1.1751871 1.1447623 -1.1767876 0.56630075 -0.5285933 -1.0293427 0.5329993 -1.0832384 0.5634856 1.5206884 -0.7341348 1.317548 0.52798414 0.3332375 0.32545963 -0.5669813 -1.074543 0.552282 1.3235093 1.5107063 -0.5925494
0.1991992 -0.6570933 0.25702378 0.32399318 1.6147604 -0.14580035 -0.60807 0.22178224 1.6156497 0.2599177 -0.2042407 -0.6135589 0.5583385 -1.166941 1.0197556 0.54964757 -0.6372542 1.0296896 -0.17724079 -1.0870832 0.5333079 -0.17049083 -1.0372624 0.3183348 -0.10171327 1.557898 -0.47425184 -0.11546552 0.24532995 -0.75191814 -1.1739986 1.1432981 -1.1756 0.5658542 -0.52796 -1.0284961 0.5326673 -1.0822772 0.5630536 1.5189147 -0.73310477 1.3160065 0.52767277 0.3329793 0.32519725 -0.5662437 -1.073589 0.5518949 1.3219507 1.5089666 -0.5919542
0.2002002 -0.65629804 0.25675842 0.32370308 1.6127279 -0.1457344 -0.6074244 0.22161719 1.6136117 0.25967398 -0.20402114 -0.61267775 0.5579201 -1.1657534 1.0186892 0.54924595 -0.63652724 1.0285891 -0.17708948 -1.0861218 0.532971 -0.17037302 -1.0364048 0.3180783 -0.101796776 1.5560308 -0.47380182 -0.11547479 0.24508432 -0.75084424 -1.172815 1.1418405 -1.1744157 0.5654067 -0.52733004 -1.0276529 0.5323303 -1.0813167 0.5626211 1.5171474 -0.7320796 1.3144646 0.52736163 0.33272174 0.32493505 -0.5655114 -1.0726364 0.5515063 1.320393 1.5072287 -0.5913597
0.2012012 -0.65550447 0.25649288 0.32341257 1.610698 -0.14566648 -0.6067795 0.22145048 1.6115773 0.25942966 -0.20380506 -0.6117982 0.5574981 -1.1645677 1.0176256 0.5488473 -0.63580036 1.0274938 -0.1769442 -1.0851605 0.5326357 -0.17026049 -1.0355499 0.31782183 -0.10188246 1.5541637 -0.47335237 -0.11548796 0.2448354 -0.74977523 -1.1716316 1.1403869 -1.1732358 0.5649599 -0.5267036 -1.0268105 0.5320002 -1.0803567 0.5621923 1.5153829 -0.7310573 1.3129293 0.5270513 0.33246455 0.32467172 -0.5647785 -1.0716846 0.5511197 1.3188394 1.5054928 -0.59076655
0.2022022 -0.6547164 0.25622705 0.3231226 1.6086695 -0.14560407 -0.60613453 0.22128281 1.6095471 0.25918165 -0.20359147 -0.6109243 0.55707824 -1.163384 1.0165668 0.54845023 -0.6350766 1.0264026 -0.17679891 -1.0842013 0.53230155 -0.17014706 -1.0346962 0.317565 -0.10196537 1.5523028 -0.47290537 -0.115504354 0.24458751 -0.74871033 -1.1704527 1.1389384 -1.1720561 0.5645156 -0.52607936 -1.0259686 0.53167 -1.0794017 0.5617604 1.5136199 -0.73003757 1.3113946 0.5267416 0.3322055 0.3244088 -0.5640536 -1.0707349 0.55073285 1.3172872 1.5037582 -0.59017783
0.2032032 -0.6539299 0.2559609 0.32283548 1.6066465 -0.14554092 -0.60549927 0.22111312 1.6075163 0.25893393 -0.20337886 -0.6100526 0.5566611 -1.1622039 1.0155107 0.5480547 -0.63435733 1.0253166 -0.17665634 -1.0832434 0.5319694 -0.17003828 -1.0338435 0.31730667 -0.102053046 1.5504379 -0.47246313 -0.1155203 0.24433902 -0.7476498 -1.169274 1.1374971 -1.1708784 0.56407034 -0.5254604 -1.0251302 0.53134155 -1.0784465 0.56133187 1.5118618 -0.7290224 1.3098638 0.52643454 0.33195022 0.32414392 -0.56332844 -1.0697888 0.5503489 1.3157424 1.5020252 -0.5895917
0.2042042 -0.6531472 0.2556952 0.32254705 1.6046259 -0.14548254 -0.60485905 0.2209427 1.6054935 0.2586864 -0.20316906 -0.609188 0.55624676 -1.1610242 1.0144581 0.5476668 -0.6336389 1.0242342 -0.17651737 -1.0822873 0.5316397 -0.16993308 -1.0329932 0.31704912 -0.102140486 1.548579 -0.47202024 -0.11554131 0.24408904 -0.7465924 -1.1680976 1.1360586 -1.1697044 0.5636275 -0.52484226 -1.0242908 0.53101707 -1.077493 0.5609038 1.5101047 -0.72801006 1.3083379 0.52612627 0.33169368 0.32388064 -0.56260866 -1.0688407 0.5499643 1.3141992 1.5002974 -0.58900607
0.2052052 -0.65236646 0.25542775 0.32225814 1.6026068 -0.14542487 -0.6042251 0.22077265 1.6034691 0.25844058 -0.20296296 -0.608325 0.55583143 -1.159848 1.0134091 0.5472777 -0.6329245 1.0231564 -0.1763792 -1.0813322 0.5313115 -0.16982642 -1.0321428 0.31679043 -0.102229476 1.5467215 -0.4715802 -0.115561485 0.24383804 -0.7455394 -1.166924 1.1346262 -1.1685299 0.56318724 -0.5242299 -1.0234523 0.5306896 -1.0765414 0.56047404 1.5083485 -0.72700346 1.3068128 0.5258218 0.33143595 0.323617 -0.5618905 -1.0678972 0.54957986 1.312659 1.4985677 -0.5884241
0.2062062 -0.65159035 0.25516096 0.32197055 1.6005912 -0.14537004 -0.60359323 0.22059658 1.601448 0.25819042 -0.20275608 -0.6074661 0.5554185 -1.1586738 1.0123622 0.54689157 -0.6322125 1.0220828 -0.17624423 -1.0803773 0.53098714 -0.16972193 -1.0312922 0.31653216 -0.10231897 1.5448648 -0.47114304 -0.11558595 0.24359062 -0.7444881 -1.1657525 1.1331998 -1.1673608 0.5627463 -0.5236175 -1.0226146 0.530368 -1.0755908 0.5600492 1.5065985 -0.72600067 1.3052909 0.52551794 0.3311796 0.32335308 -0.56117713 -1.0669522 0.54919636 1.3111196 1.4968438 -0.58784366
0.2072072 -0.65081835 0.2548934 0.32168278 1.5985777 -0.14531845 -0.6029617 0.22042069 1.599431 0.25794426 -0.20255558 -0.6066103 0.55500805 -1.1574998 1.0113223 0.54651034 -0.6315008 1.021013 -0.17611003 -1.0794246 0.53066325 -0.16961947 -1.0304444 0.3162714 -0.10240948 1.5430102 -0.47070822 -0.11561173 0.24334118 -0.7434456 -1.1645836 1.1317782 -1.1661915 0.5623071 -0.52301097 -1.0217792 0.53004587 -1.0746404 0.55962133 1.5048467 -0.72499955 1.3037739 0.5252161 0.3309227 0.32308623 -0.5604644 -1.0660096 0.5488131 1.3095877 1.4951191 -0.58726376
0.2082082 -0.6500473 0.25462708 0.32139656 1.5965674 -0.14526707 -0.60233545 0.22024366 1.5974166 0.25769272 -0.20235397 -0.6057595 0.5545962 -1.156329 1.0102832 0.5461283 -0.63079345 1.0199478 -0.1759808 -1.0784736 0.5303402 -0.16951987 -1.0295974 0.31601277 -0.10250133 1.5411571 -0.47027406 -0.11563927 0.24308792 -0.74240434 -1.1634158 1.1303598 -1.1650237 0.56186795 -0.52240777 -1.0209423 0.5297259 -1.0736924 0.5591959 1.5030993 -0.72400224 1.3022584 0.5249138 0.33066818 0.3228216 -0.5597564 -1.0650684 0.54843104 1.3080568 1.4933971 -0.5866884
0.2092092 -0.649282 0.25436035 0.32110897 1.594559 -0.14521879 -0.6017107 0.22006628 1.595406 0.257445 -0.20215538 -0.6049124 0.5541861 -1.1551595 1.0092468 0.54575217 -0.6300887 1.0188848 -0.1758523 -1.077524 0.53002 -0.16942215 -1.0287507 0.31575146 -0.10259569 1.539307 -0.46984154 -0.11566755 0.24283811 -0.7413671 -1.1622506 1.1289475 -1.1638591 0.56142974 -0.5218065 -1.0201097 0.5294074 -1.0727435 0.5587709 1.5013561 -0.7230091 1.300747 0.5246136 0.33041164 0.32255593 -0.55905235 -1.0641265 0.5480467 1.3065268 1.4916749 -0.58611315
0.2102102 -0.6485146 0.25409415 0.32082286 1.5925527 -0.14517242 -0.6010869 0.2198824 1.5933969 0.25719365 -0.20196089 -0.6040671 0.5537795 -1.1539917 1.0082155 0.5453752 -0.6293862 1.0178285 -0.17572722 -1.0765743 0.5297018 -0.16932577 -1.0279047 0.31549272 -0.102688015 1.5374577 -0.46941224 -0.11569807 0.24258569 -0.7403332 -1.1610861 1.127541 -1.1626946 0.5609926 -0.52120745 -1.0192745 0.52909184 -1.0717975 0.5583489 1.4996127 -0.7220195 1.2992364 0.5243131 0.33015677 0.32228956 -0.55834997 -1.0631866 0.54766786 1.305003 1.4899547 -0.585539
0.2112112 -0.6477543 0.25382385 0.320536 1.5905519 -0.14512923 -0.6004663 0.21970299 1.591392 0.2569438 -0.2017665 -0.60322815 0.5533744 -1.1528261 1.0071876 0.5450021 -0.6286857 1.0167745 -0.17560214 -1.0756261 0.52938676 -0.16923141 -1.0270593 0.3152323 -0.10278523 1.5356098 -0.46898407 -0.1157313 0.2423335 -0.73930454 -1.159923 1.1261379 -1.1615332 0.5605575 -0.5206136 -1.0184423 0.52877593 -1.0708522 0.5579237 1.4978745 -0.72103506 1.2977325 0.52401567 0.3299019 0.32202336 -0.557653 -1.0622481 0.5472865 1.3034801 1.4882374 -0.58496964
0.2122122 -0.6469954 0.2535582 0.3202487 1.5885506 -0.14508647 -0.5998472 0.21951899 1.5893874 0.25669238 -0.20157585 -0.602391 0.55296946 -1.1516621 1.0061623 0.54463303 -0.6279874 1.0157253 -0.17548275 -1.0746789 0.5290694 -0.16913778 -1.0262141 0.31497106 -0.10287994 1.5337639 -0.46855897 -0.1157642 0.24208167 -0.7382786 -1.1587615 1.1247408 -1.1603725 0.5601226 -0.5200203 -1.0176085 0.52846396 -1.0699072 0.55750024 1.4961381 -0.7200506 1.2962275 0.52371776 0.32964692 0.32175913 -0.55695885 -1.0613102 0.54690635 1.301962 1.4865241 -0.5843997
0.21321322 -0.6462408 0.25329068 0.3199645 1.5865562 -0.14504802 -0.5992326 0.21933278 1.5873883 0.25643906 -0.20138505 -0.60155755 0.5525658 -1.1504989 1.0051409 0.5442649 -0.6272921 1.0146812 -0.17536172 -1.0737332 0.52875483 -0.16904882 -1.0253706 0.31470862 -0.10297945 1.5319195 -0.46813598 -0.11580187 0.24182865 -0.7372559 -1.1576017 1.1233488 -1.1592133 0.5596907 -0.5194321 -1.0167769 0.52815187 -1.0689641 0.5570793 1.494403 -0.71907026 1.2947267 0.5234219 0.3293911 0.32149234 -0.5562662 -1.0603738 0.54652977 1.3004453 1.4848069 -0.58383304
0.21421422 -0.64548755 0.25302288 0.31967565 1.5845575 -0.14501011 -0.5986184 0.21914628 1.5853925 0.25618705 -0.20119786 -0.60072696 0.5521635 -1.1493382 1.0041207 0.5438981 -0.6265992 1.0136366 -0.17524514 -1.0727872 0.5284449 -0.16895887 -1.0245262 0.31444404 -0.10307726 1.5300766 -0.46771273 -0.11584133 0.24157491 -0.7362372 -1.156442 1.1219608 -1.1580545 0.5592562 -0.5188458 -1.015943 0.5278435 -1.068022 0.5566579 1.4926699 -0.71809417 1.2932312 0.52312744 0.32913604 0.3212268 -0.5555782 -1.0594378 0.54614985 1.2989327 1.4830947 -0.58326674
0.21521522 -0.6447385 0.25275543 0.31939295 1.5825653 -0.14497638 -0.598006 0.21895912 1.5833955 0.25593367 -0.20101249 -0.59990185 0.55176234 -1.1481776 1.0031072 0.54353654 -0.62590784 1.0125997 -0.17512879 -1.0718417 0.5281352 -0.16887063 -1.0236845 0.3141829 -0.10317665 1.5282347 -0.46729356 -0.11588183 0.24132171 -0.73522127 -1.1552862 1.1205769 -1.1568981 0.55882525 -0.5182614 -1.015112 0.52753365 -1.0670773 0.55623794 1.4909421 -0.71712095 1.2917355 0.5228323 0.32888284 0.32095966 -0.55489117 -1.0585012 0.5457715 1.2974222 1.4813845 -0.58270377
0.21621622 -0.6439916 0.2524868 0.31910965 1.5805736 -0.14494118 -0.5973975 0.21876922 1.5814044 0.2556809 -0.20082992 -0.5990784 0.5513648 -1.1470193 1.0020928 0.5431737 -0.6252194 1.0115641 -0.17501685 -1.0708975 0.52782524 -0.16878432 -1.0228407 0.31392124 -0.10327557 1.5263976 -0.46687523 -0.11592308 0.24106857 -0.734208 -1.1541291 1.1191995 -1.1557418 0.55839586 -0.5176833 -1.0142798 0.52722716 -1.0661365 0.5558175 1.4892155 -0.71615183 1.290245 0.52254 0.32863012 0.32069156 -0.5542065 -1.0575655 0.54539406 1.2959148 1.4796758 -0.5821423
0.21721722 -0.6432482 0.2522184 0.31882212 1.5785894 -0.1449084 -0.59678954 0.21857879 1.5794158 0.25542673 -0.2006487 -0.59825915 0.55096567 -1.1458603 1.001087 0.542817 -0.62453294 1.0105336 -0.17490649 -1.0699539 0.5275196 -0.16870046 -1.0219976 0.31365845 -0.103376985 1.5245599 -0.46645692 -0.115967035 0.24081352 -0.7332019 -1.1529742 1.1178253 -1.1545886 0.55796564 -0.51710325 -1.0134486 0.52692235 -1.0651945 0.5553969 1.4874905 -0.71518624 1.2887547 0.5222473 0.32837614 0.32042423 -0.5535267 -1.0566306 0.54501796 1.2944108 1.4779692 -0.58158076
0.21821822 -0.6425052 0.2519506 0.3185365 1.5766034 -0.14487943 -0.59618306 0.21838698 1.5774257 0.25517365 -0.20046964 -0.59744287 0.55056834 -1.1447039 1.0000792 0.54246104 -0.6238471 1.009508 -0.17479753 -1.0690091 0.5272137 -0.16861877 -1.0211564 0.31339332 -0.10347855 1.522722 -0.46604452 -0.11601302 0.24056092 -0.73219895 -1.1518208 1.1164539 -1.1534346 0.55753624 -0.5165305 -1.0126171 0.5266187 -1.0642556 0.5549784 1.4857671 -0.7142222 1.2872702 0.5219592 0.32812247 0.32015863 -0.55284846 -1.0556965 0.54464006 1.2929085 1.4762657 -0.5810237
0.21921922 -0.6417656 0.25168136 0.3182557 1.5746195 -0.1448515 -0.59558034 0.21819285 1.5754423 0.2549182 -0.20029107 -0.59663045 0.55017185 -1.1435485 0.99907804 0.5421057 -0.6231665 1.0084842 -0.17469183 -1.0680686 0.5269135 -0.16853917 -1.0203143 0.31313017 -0.10358235 1.5208896 -0.46563095 -0.11605948 0.24030593 -0.7311965 -1.1506664 1.1150881 -1.1522826 0.5571091 -0.51595885 -1.0117873 0.52631676 -1.0633147 0.55456066 1.4840474 -0.71326095 1.2857878 0.5216677 0.3278692 0.31988862 -0.55217266 -1.0547624 0.54426396 1.29141 1.4745603 -0.5804655
0.22022022 -0.64103025 0.25141302 0.31797096 1.572639 -0.14482626 -0.59497905 0.21799663 1.5734599 0.2546639 -0.20011547 -0.59582144 0.5497792 -1.1423925 0.9980769 0.5417528 -0.6224849 1.0074666 -0.17458504 -1.0671258 0.5266094 -0.1684581 -1.0194713 0.3128666 -0.10368416 1.5190545 -0.46521935 -0.11610839 0.24004927 -0.7302008 -1.149516 1.1137296 -1.151131 0.55668175 -0.51539063 -1.0109545 0.52601564 -1.0623747 0.55414486 1.4823291 -0.7123047 1.2843059 0.5213804 0.32761684 0.31961992 -0.5515024 -1.0538281 0.54389024 1.2899148 1.4728565 -0.5799118
0.22122122 -0.6402959 0.25114438 0.31768587 1.5706604 -0.1448023 -0.59437984 0.2177988 1.5714839 0.25440922 -0.19994041 -0.59501594 0.5493853 -1.1412404 0.9970813 0.54140437 -0.6218068 1.0064496 -0.17448232 -1.0661823 0.52631104 -0.1683805 -1.018631 0.31260005 -0.103788614 1.5172251 -0.46481055 -0.116156995 0.23979416 -0.72920537 -1.1483642 1.1123742 -1.1499808 0.5562558 -0.51482385 -1.0101244 0.5257158 -1.0614353 0.55372703 1.4806156 -0.7113507 1.2828269 0.52109325 0.32736394 0.3193523 -0.550834 -1.0528947 0.54351366 1.2884226 1.471157 -0.5793587
0.22222222 -0.6395665 0.25087568 0.3174021 1.5686853 -0.14477938 -0.59378195 0.21760121 1.5695057 0.25415292 -0.19977164 -0.5942136 0.54899275 -1.1400863 0.9960898 0.54105675 -0.6211317 1.0054382 -0.17438293 -1.0652412 0.52601254 -0.16830659 -1.0177897 0.312336 -0.10389528 1.515398 -0.4644019 -0.11621195 0.23953906 -0.72821486 -1.1472139 1.1110238 -1.1488322 0.5558295 -0.51426077 -1.0092937 0.5254189 -1.0604963 0.5533093 1.4789033 -0.7103995 1.2813534 0.5208074 0.32711104 0.31908378 -0.5501679 -1.0519623 0.5431404 1.2869302 1.4694585 -0.57880723
0.22322322 -0.6388369 0.25060722 0.31711784 1.5667126 -0.1447595 -0.5931868 0.21740076 1.5675311 0.2538971 -0.1996026 -0.59341335 0.54860294 -1.1389338 0.995098 0.540712 -0.6204567 1.0044302 -0.17428365 -1.0643009 0.52571523 -0.16823184 -1.016948 0.3120716 -0.10400057 1.5135679 -0.46399742 -0.11626476 0.23928317 -0.7272264 -1.1460652 1.1096761 -1.1476823 0.5554073 -0.5136993 -1.0084603 0.5251236 -1.059557 0.5528945 1.4771901 -0.70945126 1.2798806 0.5205203 0.32685968 0.31881592 -0.5495034 -1.0510283 0.5427675 1.285445 1.4677618 -0.5782582
0.22422422 -0.6381116 0.25033805 0.31683496 1.5647433 -0.14474213 -0.5925925 0.21720102 1.5655618 0.25364205 -0.19943482 -0.5926176 0.54821336 -1.1377825 0.99411225 0.540367 -0.61978376 1.0034255 -0.17418516 -1.0633595 0.5254195 -0.16815826 -1.0161059 0.3118051 -0.10410765 1.5117428 -0.46359417 -0.116318166 0.23902509 -0.7262428 -1.1449157 1.1083326 -1.146534 0.5549848 -0.513143 -1.0076303 0.5248282 -1.0586196 0.55248034 1.4754812 -0.7085066 1.2784135 0.5202373 0.32660785 0.31854483 -0.5488435 -1.0500958 0.54239297 1.2839627 1.4660668 -0.5777082
0.22522523 -0.6373887 0.25006995 0.3165522 1.5627742 -0.14472508 -0.5920005 0.21699831 1.5635915 0.2533838 -0.19926846 -0.5918249 0.54782546 -1.1366302 0.9931294 0.54002774 -0.61911523 1.0024254 -0.1740908 -1.0624177 0.52512705 -0.16808724 -1.0152647 0.31153783 -0.10421604 1.5099182 -0.46319076 -0.116375536 0.23876974 -0.7252604 -1.1437674 1.1069946 -1.1453848 0.5545633 -0.5125856 -1.0067983 0.52453315 -1.0576805 0.5520656 1.4737753 -0.70756435 1.2769477 0.5199548 0.32635483 0.3182774 -0.54818445 -1.0491635 0.54202116 1.2824788 1.4643725 -0.57716036
0.22622623 -0.63666695 0.24980018 0.31626955 1.5608099 -0.14470926 -0.591412 0.21679512 1.5616262 0.2531269 -0.199105 -0.59103477 0.5474371 -1.1354799 0.9921478 0.539688 -0.6184472 1.0014273 -0.17399588 -1.0614775 0.5248344 -0.16801888 -1.0144246 0.31127313 -0.104323745 1.5080949 -0.46279028 -0.116434425 0.23851213 -0.72428495 -1.1426193 1.1056614 -1.14424 0.5541408 -0.5120343 -1.0059671 0.524243 -1.0567403 0.5516517 1.472072 -0.70662427 1.2754842 0.5196729 0.32610372 0.31800625 -0.547529 -1.0482309 0.5416479 1.2810006 1.4626808 -0.57661587
0.22722723 -0.63594794 0.24953249 0.31598738 1.558847 -0.14469692 -0.5908231 0.21659127 1.5596619 0.25286898 -0.198942 -0.5902479 0.5470526 -1.1343307 0.9911697 0.5393505 -0.6177811 1.0004326 -0.17390582 -1.0605361 0.52454495 -0.16795063 -1.0135816 0.31100634 -0.10443264 1.5062737 -0.46239132 -0.11649346 0.23825493 -0.7233096 -1.141473 1.1043319 -1.1430925 0.55372095 -0.51148385 -1.0051357 0.5239539 -1.0558026 0.55123925 1.4703707 -0.70568776 1.2740229 0.51939094 0.3258532 0.317737 -0.54687667 -1.0472981 0.541278 1.2795238 1.4609901 -0.5760737
0.22822823 -0.6352339 0.24926153 0.3157048 1.556886 -0.14468512 -0.5902374 0.21638379 1.5577021 0.25261095 -0.1987806 -0.58946514 0.5466685 -1.1331811 0.9901954 0.5390154 -0.61711586 0.99944055 -0.1738165 -1.0595956 0.5242541 -0.1678842 -1.0127399 0.31073698 -0.10454336 1.5044556 -0.4619936 -0.11655474 0.23799756 -0.72233737 -1.140327 1.1030073 -1.1419456 0.5532998 -0.5109349 -1.004302 0.5236629 -1.0548646 0.55082583 1.4686722 -0.70475554 1.2725643 0.5191101 0.32560107 0.3174666 -0.54622644 -1.0463648 0.54090595 1.2780527 1.4593031 -0.5755299
0.22922923 -0.6345213 0.2489911 0.31542155 1.5549262 -0.14467588 -0.58965385 0.21617767 1.5557427 0.25235173 -0.19862166 -0.588684 0.5462843 -1.1320331 0.9892248 0.53868234 -0.6164547 0.99845636 -0.17372802 -1.0586544 0.5239674 -0.16781867 -1.011896 0.3104705 -0.10465205 1.5026375 -0.4615988 -0.11661914 0.23773804 -0.7213719 -1.1391807 1.101687 -1.1408011 0.55288255 -0.5103922 -1.0034711 0.5233749 -1.0539265 0.5504136 1.4669741 -0.70382476 1.271111 0.5188322 0.32534978 0.31719664 -0.54557925 -1.0454305 0.5405369 1.2765806 1.4576147 -0.5749899
0.23023023 -0.63380885 0.2487239 0.31514218 1.5529709 -0.14466918 -0.58907366 0.21596745 1.5537877 0.25209436 -0.19846633 -0.5879072 0.5459018 -1.1308836 0.9882549 0.5383525 -0.6157961 0.9974706 -0.17364305 -1.0577139 0.52367985 -0.1677545 -1.0110549 0.310203 -0.10476279 1.5008217 -0.4612041 -0.11668402 0.23748097 -0.7204056 -1.1380328 1.1003691 -1.1396545 0.5524645 -0.50984824 -1.0026386 0.5230886 -1.0529879 0.5500035 1.4652797 -0.70289624 1.2696575 0.51855326 0.32509974 0.31692538 -0.54493284 -1.0444998 0.5401647 1.275116 1.4559324 -0.5744523
0.23123123 -0.63310164 0.24845406 0.31485853 1.5510175 -0.1446622 -0.5884919 0.21575615 1.551836 0.25183538 -0.19831127 -0.58713233 0.54551804 -1.1297346 0.98728967 0.53802204 -0.6151379 0.9964942 -0.17355758 -1.0567731 0.52339506 -0.16769359 -1.0102135 0.3099334 -0.10487899 1.4990076 -0.46081024 -0.116749436 0.2372218 -0.7194439 -1.1368877 1.0990583 -1.138509 0.55204785 -0.509309 -1.001805 0.5228032 -1.0520482 0.5495918 1.4635869 -0.70197093 1.2682084 0.51827395 0.3248488 0.3166555 -0.544291 -1.043566 0.5397965 1.2736515 1.4542478 -0.5739135
0.23223223 -0.63239497 0.24818435 0.31458005 1.5490668 -0.14465868 -0.5879141 0.21554765 1.5498862 0.25157496 -0.19815776 -0.5863611 0.5451385 -1.1285876 0.9863293 0.53769493 -0.6144805 0.9955163 -0.17347449 -1.0558343 0.5231124 -0.16763195 -1.0093713 0.30966648 -0.10499093 1.4971952 -0.46042055 -0.11681765 0.23696199 -0.7184833 -1.135743 1.0977488 -1.1373659 0.5516285 -0.50877017 -1.000972 0.5225196 -1.0511104 0.5491824 1.4618963 -0.70104885 1.2667615 0.51799655 0.32459894 0.3163844 -0.54365003 -1.0426314 0.53942895 1.2721901 1.4525676 -0.57337666
0.23323323 -0.631692 0.24791506 0.31429812 1.5471191 -0.14465472 -0.58733773 0.21533152 1.5479355 0.25131533 -0.19800574 -0.5855943 0.54475796 -1.1274406 0.98537004 0.5373684 -0.61382544 0.9945432 -0.17339644 -1.0548939 0.5228298 -0.16757298 -1.0085282 0.30939743 -0.10510337 1.4953839 -0.4600322 -0.116885304 0.23670384 -0.71752816 -1.1345979 1.0964441 -1.1362212 0.5512154 -0.50823766 -1.0001359 0.52223945 -1.0501697 0.5487721 1.4602101 -0.70012957 1.2653184 0.5177227 0.32435015 0.31611273 -0.5430152 -1.0416986 0.5390594 1.2707329 1.4508864 -0.5728437
0.23423423 -0.6309912 0.24764428 0.3140172 1.5451719 -0.14465398 -0.58676195 0.21511933 1.5459913 0.25105497 -0.19785687 -0.58482885 0.54437935 -1.1262919 0.9844142 0.5370461 -0.6131748 0.99357414 -0.17331627 -1.0539521 0.5225477 -0.16751617 -1.0076842 0.3091298 -0.10521808 1.4935775 -0.45964405 -0.11695632 0.2364439 -0.71657634 -1.1334524 1.0951447 -1.1350756 0.5507996 -0.507703 -0.99930286 0.52195704 -1.0492313 0.5483631 1.4585226 -0.6992126 1.2638755 0.51744854 0.32409987 0.3158395 -0.54238063 -1.0407636 0.53869045 1.2692778 1.4492097 -0.5723117
0.23523523 -0.63029134 0.24737385 0.31373587 1.5432303 -0.14465624 -0.5861894 0.21490529 1.5440502 0.25079462 -0.19770879 -0.5840672 0.54400384 -1.1251457 0.98346055 0.53672266 -0.6125221 0.9926083 -0.17323858 -1.0530106 0.5222689 -0.16745913 -1.0068387 0.30885974 -0.105335206 1.4917706 -0.45925793 -0.11702642 0.23618379 -0.71562755 -1.1323082 1.0938493 -1.1339315 0.5503849 -0.5071761 -0.99846756 0.5216751 -1.0482924 0.54795444 1.4568415 -0.69829726 1.2624402 0.51717293 0.3238491 0.31556806 -0.54174656 -1.039831 0.5383234 1.2678258 1.4475327 -0.5717805
0.23623623 -0.62959516 0.24710324 0.31345162 1.5412878 -0.14465693 -0.5856183 0.21468452 1.5421088 0.25053474 -0.19756237 -0.5833069 0.54362714 -1.123998 0.982509 0.53640413 -0.6118757 0.9916464 -0.17316285 -1.0520691 0.5219891 -0.16740438 -1.0059961 0.30858937 -0.10544899 1.489965 -0.4588726 -0.11710051 0.23592207 -0.7146813 -1.1311625 1.0925602 -1.1327897 0.5499722 -0.5066469 -0.99763346 0.52139616 -1.0473527 0.5475476 1.4551604 -0.69738567 1.2610033 0.51690197 0.32359943 0.31529728 -0.54111844 -1.0388952 0.5379567 1.266375 1.4458597 -0.5712477
0.23723723 -0.6289025 0.24683371 0.31317207 1.5393505 -0.14466065 -0.58504814 0.21446833 1.5401741 0.2502732 -0.19741681 -0.5825504 0.543252 -1.1228508 0.98156226 0.5360867 -0.61122817 0.9906846 -0.17308915 -1.0511279 0.52171445 -0.16735047 -1.0051512 0.30831715 -0.1055654 1.488165 -0.45848942 -0.11717573 0.23566374 -0.7137379 -1.1300191 1.0912707 -1.1316445 0.54955864 -0.50612307 -0.9967958 0.52111924 -1.046412 0.5471395 1.4534824 -0.69647634 1.2595716 0.5166297 0.32334915 0.31502506 -0.5404903 -1.0379616 0.5375905 1.2649274 1.4441856 -0.57072073
0.23823825 -0.6282091 0.24656281 0.31289342 1.5374135 -0.14466593 -0.58448005 0.21425083 1.5382404 0.2500117 -0.19727367 -0.5817979 0.54287815 -1.1217047 0.98061824 0.53576946 -0.61058223 0.98972905 -0.17301726 -1.050186 0.5214375 -0.16729861 -1.0043057 0.30804744 -0.105685085 1.4863635 -0.45810834 -0.11725283 0.23540178 -0.7127965 -1.1288755 1.0899895 -1.1304995 0.5491488 -0.5055996 -0.9959612 0.5208429 -1.0454737 0.54673314 1.4518074 -0.6955705 1.2581425 0.51635814 0.32310113 0.31475154 -0.5398647 -1.0370256 0.5372243 1.263483 1.4425163 -0.57019454
0.23923925 -0.6275201 0.24629107 0.31261316 1.5354818 -0.14467299 -0.58391553 0.21403053 1.5363088 0.2497488 -0.19713327 -0.5810474 0.542505 -1.1205595 0.97967744 0.5354544 -0.60993993 0.9887767 -0.17294607 -1.0492448 0.5211623 -0.16724616 -1.0034618 0.30777606 -0.10580203 1.484565 -0.4577275 -0.11732736 0.23514143 -0.7118598 -1.1277304 1.0887077 -1.1293557 0.5487368 -0.5050805 -0.995124 0.5205656 -1.044532 0.5463246 1.4501336 -0.69466674 1.2567155 0.5160868 0.3228493 0.3144792 -0.5392422 -1.0360907 0.53685975 1.2620426 1.4408484 -0.56966764
0.24024025 -0.6268326 0.24602291 0.31233248 1.5335503 -0.14468184 -0.58335084 0.21380922 1.5343797 0.24948636 -0.1969935 -0.5802985 0.5421318 -1.1194115 0.97873735 0.53514075 -0.6092988 0.98782814 -0.1728768 -1.0483015 0.5208918 -0.16719577 -1.0026153 0.30750504 -0.10592052 1.4827675 -0.4573495 -0.11740786 0.2348803 -0.7109223 -1.1265861 1.0874338 -1.1282128 0.5483271 -0.5045628 -0.9942868 0.5202943 -1.0435907 0.5459199 1.4484628 -0.69376606 1.2552919 0.5158179 0.32260266 0.31420597 -0.5386222 -1.035155 0.5364932 1.260606 1.4391831 -0.56914365
0.24124125 -0.6261482 0.24575111 0.31205007 1.5316242 -0.14468989 -0.5827882 0.21358773 1.5324526 0.24922273 -0.19685456 -0.57955366 0.54175985 -1.1182644 0.9778018 0.53482866 -0.6086594 0.9868835 -0.17281124 -1.0473586 0.5206182 -0.16714859 -1.0017694 0.3072317 -0.10603878 1.480972 -0.4569741 -0.11748645 0.23461756 -0.7099907 -1.1254413 1.0861601 -1.1270691 0.54791605 -0.50404733 -0.9934485 0.5200193 -1.0426497 0.545514 1.4467964 -0.69286716 1.2538717 0.51555014 0.32235333 0.3139322 -0.5380041 -1.0342185 0.536129 1.2591677 1.4375185 -0.5686231
0.24224225 -0.62546396 0.24548057 0.3117703 1.5296963 -0.1447042 -0.58222765 0.21336278 1.5305314 0.24896082 -0.1967184 -0.57881165 0.54138935 -1.1171174 0.9768698 0.5345191 -0.60802114 0.98594034 -0.17274502 -1.0464156 0.5203477 -0.16710228 -1.0009226 0.30696014 -0.10616079 1.4791824 -0.45659885 -0.117566854 0.23435417 -0.70906246 -1.124296 1.084894 -1.1259239 0.5475081 -0.5035354 -0.9926101 0.5197481 -1.0417084 0.5451087 1.445127 -0.6919704 1.252454 0.5152818 0.32210502 0.31365946 -0.53738946 -1.0332823 0.5357648 1.2577369 1.4358554 -0.5681025
0.24324325 -0.62478393 0.24521127 0.31149086 1.5277774 -0.14471644 -0.5816687 0.21313795 1.5286107 0.24869695 -0.1965844 -0.5780711 0.541021 -1.1159695 0.9759407 0.5342109 -0.60738534 0.9850004 -0.17268178 -1.045473 0.5200795 -0.16705465 -1.0000759 0.30668715 -0.10628104 1.4773908 -0.4562247 -0.117649764 0.2340922 -0.70813483 -1.1231533 1.0836327 -1.1247803 0.54709876 -0.5030258 -0.991771 0.51947653 -1.0407654 0.54470396 1.4434669 -0.69107807 1.2510376 0.5150143 0.32185587 0.3133861 -0.5367745 -1.0323448 0.53540075 1.2563075 1.4341965 -0.5675829
0.24424425 -0.62410635 0.24493971 0.31121126 1.5258559 -0.1447294 -0.5811114 0.21291134 1.5266936 0.2484329 -0.19644955 -0.57733417 0.54065263 -1.1148232 0.9750129 0.53390205 -0.6067512 0.9840642 -0.17261854 -1.04453 0.5198108 -0.16701254 -0.9992274 0.30641362 -0.10639939 1.4756043 -0.45585287 -0.11773518 0.23382953 -0.70721143 -1.1220073 1.0823714 -1.1236361 0.54669225 -0.5025178 -0.99093187 0.51920724 -1.0398238 0.5443016 1.4418026 -0.690186 1.2496252 0.5147494 0.32160696 0.31311068 -0.5361653 -1.0314054 0.5350387 1.254883 1.4325384 -0.5670651
0.24524525 -0.62342995 0.24466631 0.3109292 1.5239387 -0.1447474 -0.5805576 0.21268466 1.5247782 0.24816743 -0.19631869 -0.5766002 0.5402856 -1.1136771 0.9740888 0.53359854 -0.6061196 0.9831295 -0.17255858 -1.0435842 0.5195427 -0.16696763 -0.99837995 0.30613968 -0.1065239 1.4738142 -0.45548204 -0.11782122 0.2335659 -0.7062913 -1.120862 1.081117 -1.1224906 0.5462862 -0.50201094 -0.9900906 0.51893914 -1.0388813 0.5438973 1.4401449 -0.68929857 1.2482162 0.5144814 0.3213577 0.3128352 -0.5355571 -1.0304694 0.5346744 1.2534598 1.4308814 -0.56654894
0.24624625 -0.62275624 0.24439558 0.31064972 1.5220274 -0.1447629 -0.58000135 0.21245727 1.5228686 0.24790218 -0.19618759 -0.5758704 0.5399169 -1.1125283 0.97317004 0.5332961 -0.6054887 0.98220074 -0.17249691 -1.0426415 0.5192766 -0.16692594 -0.9975314 0.3058677 -0.106645495 1.4720311 -0.45511395 -0.11790681 0.23330119 -0.7053727 -1.1197169 1.0798669 -1.1213456 0.54587984 -0.5015063 -0.9892491 0.51866984 -1.0379403 0.54349446 1.4384885 -0.6884116 1.2468103 0.51421726 0.321108 0.3125607 -0.534952 -1.029531 0.534312 1.2520398 1.4292263 -0.5660335
0.24724725 -0.6220843 0.24412462 0.3103709 1.5201128 -0.14478335 -0.5794498 0.21222684 1.5209583 0.24763855 -0.19605973 -0.57514113 0.5395528 -1.1113813 0.972252 0.53299177 -0.60485977 0.9812758 -0.1724397 -1.0416957 0.5190115 -0.16688466 -0.99668086 0.3055918 -0.10676995 1.4702497 -0.45474532 -0.11799374 0.23303917 -0.704458 -1.1185716 1.0786184 -1.1202017 0.545475 -0.50100505 -0.98840773 0.51840353 -1.0369946 0.54309154 1.4368367 -0.6875291 1.2454064 0.51395273 0.32086048 0.31228706 -0.534348 -1.0285912 0.5339483 1.2506211 1.4275755 -0.56551975
0.24824825 -0.621415 0.24385193 0.31009027 1.5182053 -0.14480376 -0.57890093 0.21199664 1.519053 0.24737218 -0.19593343 -0.57441664 0.5391871 -1.1102338 0.97133434 0.53269315 -0.6042336 0.98035204 -0.17238307 -1.0407506 0.51874685 -0.16684479 -0.99583197 0.3053188 -0.106892884 1.4684702 -0.45437932 -0.118083626 0.23277465 -0.7035444 -1.1174263 1.0773752 -1.1190565 0.5450698 -0.50050676 -0.98756635 0.5181397 -1.0360504 0.54268944 1.4351852 -0.68664783 1.2440057 0.51369107 0.3206124 0.3120109 -0.5337456 -1.0276515 0.53358746 1.2492087 1.4259248 -0.56500757
0.24924925 -0.620747 0.24357948 0.30981 1.5162998 -0.14482504 -0.57835007 0.21176699 1.5171496 0.24710605 -0.19580528 -0.57369316 0.53882253 -1.1090857 0.9704256 0.53239226 -0.60360646 0.9794333 -0.17232811 -1.0398055 0.51848245 -0.16680625 -0.99498034 0.30504343 -0.10701668 1.4666908 -0.45401528 -0.11817327 0.23251012 -0.7026341 -1.1162798 1.0761359 -1.1179112 0.5446645 -0.5000112 -0.9867227 0.51787364 -1.0351049 0.54228747 1.4335388 -0.68576956 1.2426101 0.51342785 0.3203623 0.31173638 -0.5331459 -1.0267123 0.5332265 1.2477949 1.4242783 -0.5644965
0.25025025 -0.6200836 0.24330804 0.30953106 1.5143971 -0.14484909 -0.57780445 0.21153298 1.5152481 0.24683955 -0.19568262 -0.5729731 0.53845906 -1.107939 0.969517 0.5320939 -0.6029829 0.9785161 -0.17227459 -1.0388577 0.5182227 -0.16676983 -0.99412894 0.3047683 -0.10714334 1.4649159 -0.453652 -0.118265 0.23224625 -0.7017276 -1.1151339 1.0748991 -1.1167657 0.5442625 -0.49951643 -0.985881 0.51761174 -1.0341622 0.5418874 1.4318904 -0.6848916 1.241214 0.5131669 0.3201147 0.3114603 -0.53255045 -1.0257713 0.5328666 1.246389 1.4226321 -0.5639862
0.25125125 -0.61941946 0.2430354 0.30925074 1.5124961 -0.14487335 -0.57726026 0.2113016 1.5133517 0.24657503 -0.19555697 -0.57225484 0.53809774 -1.1067908 0.9686086 0.53179646 -0.60236156 0.9776026 -0.17222205 -1.0379107 0.5179632 -0.16673455 -0.9932798 0.30449274 -0.107268274 1.4631436 -0.45329136 -0.118358076 0.23197952 -0.70082146 -1.1139877 1.0736682 -1.1156188 0.54386103 -0.4990246 -0.9850358 0.5173489 -1.0332155 0.5414865 1.4302487 -0.68401897 1.2398242 0.51290464 0.31986818 0.3111842 -0.5319561 -1.0248317 0.5325037 1.2449821 1.42099 -0.5634795
0.25225225 -0.61875916 0.24276271 0.30896983 1.5105987 -0.14489993 -0.57671607 0.21106473 1.5114576 0.24630573 -0.19543734 -0.5715393 0.53773665 -1.105642 0.9677048 0.53150225 -0.60174155 0.97669196 -0.17217281 -1.0369655 0.5177014 -0.16669914 -0.9924259 0.30421498 -0.10739413 1.4613715 -0.45293087 -0.11845064 0.23171529 -0.6999206 -1.1128411 1.0724422 -1.1144737 0.5434557 -0.49853382 -0.9841906 0.5170877 -1.0322675 0.54108644 1.4286094 -0.6831467 1.2384356 0.5126442 0.31961873 0.3109083 -0.5313649 -1.0238891 0.5321454 1.2435805 1.4193494 -0.5629736
0.25325325 -0.6181012 0.24249026 0.30869105 1.5087048 -0.14492583 -0.57617384 0.21082923 1.5095669 0.24603966 -0.19531617 -0.5708273 0.5373765 -1.104493 0.9668045 0.53120875 -0.60112345 0.97578275 -0.17212176 -1.0360154 0.51744246 -0.16666543 -0.9915732 0.30393896 -0.107522786 1.4596039 -0.45257264 -0.11854744 0.23144904 -0.6990223 -1.1116946 1.0712155 -1.1133269 0.54305387 -0.4980471 -0.9833455 0.5168276 -1.0313213 0.5406858 1.4269699 -0.6822781 1.2370503 0.5123842 0.31936762 0.3106303 -0.5307729 -1.0229485 0.53178596 1.2421789 1.4177103 -0.56246907
0.25425425 -0.61744416 0.24221781 0.30841097 1.5068138 -0.14495519 -0.57563484 0.21059003 1.5076786 0.24577174 -0.19519848 -0.5701168 0.53701556 -1.1033434 0.9659059 0.53091526 -0.60050577 0.97488046 -0.17207542 -1.0350682 0.51718533 -0.16663149 -0.99072015 0.30366316 -0.107648075 1.457839 -0.45221245 -0.11864349 0.23118332 -0.69812423 -1.1105466 1.069998 -1.1121807 0.54265404 -0.49756044 -0.9825009 0.51656854 -1.0303758 0.54028773 1.4253361 -0.6814099 1.2356683 0.5121255 0.31912127 0.31035438 -0.53018594 -1.0220047 0.5314287 1.2407862 1.4160756 -0.5619641
0.25525525 -0.61678827 0.241945 0.30813095 1.5049273 -0.14498359 -0.57509613 0.2103537 1.5057954 0.24550304 -0.19508076 -0.5694086 0.536657 -1.1021943 0.9650129 0.53062475 -0.5998908 0.97397935 -0.17202884 -1.0341203 0.5169275 -0.1666013 -0.98986506 0.30338517 -0.107777834 1.4560754 -0.45185915 -0.11874044 0.23091713 -0.697231 -1.109399 1.0687821 -1.1110324 0.5422535 -0.49707606 -0.9816537 0.51630867 -1.029427 0.539888 1.4237034 -0.68054676 1.2342885 0.511866 0.3188738 0.3100777 -0.52960074 -1.0210617 0.5310694 1.2393944 1.4144428 -0.56146306
0.25625625 -0.6161357 0.24167106 0.30785343 1.5030409 -0.14501691 -0.5745572 0.21011612 1.5039145 0.24523464 -0.19496492 -0.56870466 0.53629935 -1.1010454 0.9641206 0.53033257 -0.5992806 0.97308207 -0.17198333 -1.0331692 0.5166726 -0.16657206 -0.98901176 0.30310914 -0.10790652 1.4543146 -0.45150474 -0.1188387 0.23064968 -0.6963389 -1.1082516 1.0675673 -1.1098846 0.5418532 -0.4965951 -0.98080754 0.5160502 -1.0284786 0.53949046 1.4220737 -0.67968416 1.2329128 0.51160884 0.31862548 0.30979857 -0.5290153 -1.0201191 0.53071 1.2380029 1.41281 -0.5609623
0.25725725 -0.61548674 0.24139842 0.3075731 1.501157 -0.14504859 -0.5740229 0.2098755 1.502036 0.24496374 -0.19485107 -0.56800306 0.53594005 -1.0998938 0.9632298 0.53004444 -0.59866726 0.9721874 -0.17194036 -1.0322195 0.51641846 -0.16654187 -0.98815656 0.30282995 -0.10803467 1.4525573 -0.451153 -0.118938416 0.23038134 -0.6954488 -1.1071023 1.0663594 -1.1087372 0.54145586 -0.49611825 -0.9799577 0.51579285 -1.02753 0.5390917 1.4204464 -0.6788245 1.2315401 0.51135087 0.31837586 0.30952188 -0.52843595 -1.0191746 0.53035176 1.2366165 1.4111816 -0.56046206
0.25825825 -0.6148375 0.24112526 0.3072934 1.4992791 -0.14508146 -0.5734887 0.20963457 1.5001605 0.24469802 -0.19473752 -0.56730324 0.5355836 -1.0987443 0.96234703 0.5297587 -0.59805566 0.9712956 -0.17189729 -1.0312715 0.51616395 -0.16651401 -0.9873017 0.30255333 -0.108163744 1.4507998 -0.4507995 -0.11903897 0.23011586 -0.69456226 -1.1059531 1.0651531 -1.1075882 0.5410565 -0.49564135 -0.9791107 0.51553667 -1.0265794 0.5386946 1.4188236 -0.6779666 1.2301714 0.51109695 0.31812772 0.30924365 -0.52785504 -1.0182283 0.5299928 1.2352337 1.4095541 -0.5599663
0.25925925 -0.6141917 0.24085167 0.3070127 1.4974015 -0.14511713 -0.5729575 0.20939234 1.498288 0.24442706 -0.194626 -0.5666048 0.5352278 -1.0975945 0.9614619 0.5294696 -0.5974488 0.9704093 -0.17185879 -1.0303192 0.5159099 -0.1664871 -0.98644555 0.30227348 -0.10829455 1.4490484 -0.450452 -0.11914107 0.22985056 -0.6936805 -1.104805 1.0639532 -1.1064388 0.54065907 -0.4951669 -0.978263 0.5152825 -1.0256299 0.53829694 1.4172016 -0.67711234 1.2288042 0.51083887 0.31788072 0.3089668 -0.5272775 -1.0172832 0.52963793 1.2338539 1.4079318 -0.5594696
0.26026025 -0.61354744 0.24057755 0.30673268 1.4955285 -0.14515325 -0.5724275 0.20915136 1.496416 0.24415824 -0.19451717 -0.56591 0.53487194 -1.0964439 0.96058226 0.5291865 -0.5968411 0.9695232 -0.17181838 -1.0293684 0.5156566 -0.16646129 -0.98558915 0.30199388 -0.108425945 1.4472966 -0.4501029 -0.119244784 0.22958127 -0.69279695 -1.1036546 1.0627557 -1.105291 0.54025996 -0.49469543 -0.9774121 0.5150292 -1.0246793 0.5379009 1.4155838 -0.67625874 1.2274396 0.5105866 0.31763032 0.30868635 -0.52670383 -1.0163394 0.5292808 1.2324764 1.4063091 -0.5589739
0.26126125 -0.6129049 0.24030271 0.30645362 1.4936588 -0.14519265 -0.5718996 0.20890597 1.4945526 0.24388763 -0.19440612 -0.5652188 0.5345193 -1.0952924 0.9597045 0.5289 -0.5962378 0.96863973 -0.17177904 -1.0284156 0.515406 -0.16643715 -0.98473024 0.30171642 -0.10855666 1.4455476 -0.4497557 -0.11934817 0.22931102 -0.69191843 -1.1025044 1.0615612 -1.1041409 0.5398644 -0.49422514 -0.976562 0.5147735 -1.0237288 0.53750396 1.4139655 -0.67540896 1.2260804 0.51032877 0.31738177 0.30840805 -0.52613103 -1.0153918 0.5289234 1.2311037 1.4046924 -0.5584804
0.26226225 -0.612265 0.2400296 0.30617324 1.4917933 -0.14522967 -0.5713721 0.20866272 1.4926882 0.24361661 -0.1942997 -0.5645277 0.534165 -1.0941392 0.9588289 0.52861726 -0.59563404 0.96776223 -0.17174393 -1.027463 0.5151546 -0.16641316 -0.98387265 0.30143574 -0.108689666 1.4438021 -0.44941056 -0.11945307 0.22904387 -0.69104195 -1.1013532 1.0603728 -1.1029904 0.53946745 -0.4937559 -0.9757111 0.51452065 -1.0227772 0.5371083 1.4123544 -0.67455906 1.2247206 0.51007736 0.31713352 0.30812988 -0.5255593 -1.0144454 0.52856743 1.2297313 1.403074 -0.55799
0.26326326 -0.61162585 0.2397559 0.3058941 1.4899299 -0.14526987 -0.5708456 0.20841637 1.49083 0.24334499 -0.19419223 -0.5638404 0.5338104 -1.0929875 0.9579568 0.52833617 -0.5950332 0.9668871 -0.17170703 -1.0265119 0.5149065 -0.16639042 -0.9830141 0.30115637 -0.10882172 1.442062 -0.44906536 -0.11956015 0.22877619 -0.690169 -1.1002035 1.0591872 -1.1018388 0.5390723 -0.49329 -0.97485924 0.5142678 -1.0218251 0.53671265 1.4107437 -0.67371404 1.2233673 0.50982416 0.31688532 0.30784938 -0.52498984 -1.0134976 0.5282121 1.2283661 1.4014622 -0.5574979
0.26426426 -0.6109914 0.23948011 0.3056142 1.4880682 -0.14531136 -0.57032263 0.20817032 1.4889734 0.2430732 -0.19408536 -0.56315434 0.5334575 -1.0918369 0.9570887 0.5280546 -0.5944329 0.9660126 -0.17167291 -1.025557 0.51465774 -0.16636944 -0.9821552 0.3008767 -0.10895753 1.4403224 -0.4487246 -0.119666785 0.22850707 -0.6892953 -1.0990521 1.0580041 -1.1006887 0.5386764 -0.49282628 -0.97400665 0.51401734 -1.0208713 0.5363163 1.4091394 -0.67287004 1.2220168 0.5095712 0.31663767 0.30756995 -0.5244254 -1.0125492 0.5278559 1.2270012 1.3998494 -0.55701
0.26526526 -0.6103556 0.23920652 0.30533263 1.4862111 -0.14535236 -0.56980085 0.20792392 1.4871204 0.242802 -0.19398147 -0.56247264 0.5331061 -1.0906835 0.95622325 0.5277748 -0.5938332 0.9651426 -0.17164025 -1.0246034 0.5144098 -0.16634777 -0.9812958 0.3005958 -0.10909033 1.4385855 -0.44838226 -0.11977559 0.22823581 -0.688427 -1.0978998 1.0568262 -1.0995374 0.538283 -0.49236408 -0.973155 0.513765 -1.0199199 0.5359206 1.4075341 -0.6720268 1.2206671 0.5093193 0.31638798 0.30729058 -0.52386004 -1.0116009 0.5275003 1.2256382 1.3982403 -0.5565231
0.26626626 -0.6097244 0.23893085 0.30505243 1.4843581 -0.14539778 -0.5692798 0.2076768 1.4852705 0.24252984 -0.19387823 -0.5617907 0.53275514 -1.0895312 0.95536005 0.52749586 -0.59323764 0.96427786 -0.17160699 -1.0236498 0.5141623 -0.1663295 -0.98043585 0.30031475 -0.109223306 1.4368491 -0.44804308 -0.119883955 0.22796771 -0.68755895 -1.0967475 1.05565 -1.0983841 0.5378885 -0.4919055 -0.9723005 0.5135143 -1.018965 0.5355282 1.4059342 -0.6711871 1.2193218 0.50906754 0.31614062 0.30700782 -0.52329725 -1.0106518 0.5271447 1.2242827 1.3966353 -0.5560337
0.26726726 -0.60909426 0.2386553 0.3047736 1.4825068 -0.1454412 -0.5687616 0.20742545 1.483425 0.24225721 -0.19377866 -0.5611131 0.5324023 -1.0883764 0.95449746 0.5272175 -0.59264344 0.9634104 -0.17157736 -1.022692 0.5139158 -0.16631109 -0.97957444 0.30003336 -0.10935941 1.4351184 -0.44770557 -0.119995505 0.22769758 -0.68669504 -1.0955942 1.0544783 -1.0972325 0.53749514 -0.49144685 -0.9714478 0.5132648 -1.0180112 0.5351336 1.4043356 -0.67035043 1.2179817 0.5088155 0.31588992 0.30672833 -0.52273524 -1.009702 0.52679265 1.2229283 1.395032 -0.5555509
0.26826826 -0.6084659 0.23837885 0.30449232 1.4806566 -0.14548814 -0.56824386 0.20717528 1.4815813 0.24198559 -0.19367594 -0.5604365 0.5320538 -1.0872226 0.95363986 0.52693903 -0.5920504 0.96255016 -0.17154655 -1.0217364 0.5136709 -0.16629261 -0.9787141 0.29975066 -0.109493345 1.4333878 -0.44736847 -0.120108426 0.22742608 -0.68583244 -1.0944405 1.0533106 -1.0960792 0.53710175 -0.49098957 -0.9705938 0.51301956 -1.0170556 0.5347415 1.4027393 -0.66951346 1.2166446 0.5085639 0.31564143 0.30645075 -0.5221776 -1.008752 0.52643585 1.2215761 1.3934324 -0.55506676
0.26926926 -0.6078378 0.23810467 0.30421278 1.4788156 -0.14553326 -0.56772816 0.20692751 1.4797434 0.24171075 -0.19357872 -0.5597637 0.53170645 -1.086069 0.95278656 0.526665 -0.5914583 0.9616927 -0.17151895 -1.0207822 0.5134231 -0.16627544 -0.9778508 0.29947022 -0.109630436 1.4316629 -0.4470341 -0.120218605 0.22715601 -0.68497133 -1.0932873 1.0521468 -1.0949248 0.5367075 -0.4905369 -0.9697379 0.5127711 -1.0161002 0.53434646 1.4011468 -0.66868097 1.2153083 0.50831354 0.31539312 0.3061686 -0.5216212 -1.0078006 0.52608347 1.2202274 1.3918341 -0.55458534
0.27027026 -0.6072146 0.237829 0.3039339 1.476974 -0.14558253 -0.5672148 0.2066752 1.4779072 0.24143848 -0.19347948 -0.5590926 0.5313574 -1.0849134 0.9519329 0.5263903 -0.5908677 0.96083903 -0.17149127 -1.0198259 0.51318 -0.16625997 -0.97698903 0.2991872 -0.1097666 1.4299423 -0.4466987 -0.120332986 0.22688547 -0.6841147 -1.0921342 1.0509855 -1.0937713 0.5363163 -0.49008414 -0.968881 0.512524 -1.0151427 0.5339558 1.3995572 -0.6678511 1.213976 0.50806487 0.31514528 0.30588797 -0.5210665 -1.0068493 0.52573025 1.218882 1.3902376 -0.5541058
0.27127126 -0.60659254 0.23755255 0.3036532 1.4751363 -0.14562982 -0.5667021 0.2064223 1.4760721 0.24116519 -0.1933828 -0.55842406 0.5310111 -1.0837585 0.95108473 0.5261159 -0.5902812 0.95998716 -0.17146611 -1.0188676 0.51293695 -0.16624597 -0.97612596 0.29890373 -0.109903425 1.4282209 -0.44636512 -0.12044644 0.22661492 -0.6832596 -1.0909774 1.0498295 -1.0926158 0.53592765 -0.48963502 -0.96802473 0.5122775 -1.0141869 0.53356135 1.3979715 -0.6670214 1.2126491 0.50781643 0.31489596 0.3056046 -0.5205141 -1.005898 0.52537763 1.2175416 1.388648 -0.55362546
0.27227226 -0.60597265 0.23727807 0.30337068 1.4733039 -0.14568123 -0.56619006 0.20616826 1.474245 0.24089077 -0.19328696 -0.5577564 0.5306629 -1.0826042 0.95023644 0.52584195 -0.5896941 0.9591367 -0.1714404 -1.01791 0.5126958 -0.16623107 -0.9752619 0.29862186 -0.11004162 1.4265035 -0.44603348 -0.12056112 0.22634217 -0.6824082 -1.0898236 1.0486773 -1.0914621 0.53553617 -0.48918626 -0.96716857 0.5120326 -1.0132309 0.53316844 1.3963873 -0.6661939 1.2113221 0.50756633 0.3146471 0.3053244 -0.5199619 -1.0049454 0.5250256 1.2162032 1.387057 -0.55314994
0.27327326 -0.60535187 0.23700199 0.30309233 1.4714715 -0.14573312 -0.56568074 0.20591483 1.4724205 0.24061641 -0.19319099 -0.5570911 0.5303148 -1.0814482 0.9493941 0.5255703 -0.58910763 0.9582912 -0.17141634 -1.0169532 0.5124519 -0.16621721 -0.9743984 0.29833856 -0.11017895 1.4247904 -0.4457034 -0.12067652 0.22607109 -0.68155617 -1.0886667 1.0475265 -1.0903052 0.5351455 -0.48874038 -0.96631014 0.5117868 -1.0122724 0.53277814 1.3948088 -0.66536933 1.2100017 0.5073198 0.31439617 0.305041 -0.51941437 -1.003993 0.52467275 1.2148708 1.3854699 -0.55267113
0.27427426 -0.6047368 0.23672411 0.302812 1.469644 -0.14578518 -0.5651753 0.20565996 1.4705957 0.2403402 -0.19309783 -0.5564304 0.52996945 -1.0802908 0.94855416 0.5252981 -0.5885247 0.9574498 -0.1713934 -1.0159943 0.5122093 -0.16620564 -0.9735341 0.29805318 -0.11031672 1.4230771 -0.445375 -0.12079564 0.22579971 -0.68070745 -1.0875114 1.04638 -1.0891497 0.53475595 -0.4882963 -0.96545184 0.5115416 -1.011314 0.5323874 1.39323 -0.66454536 1.2086782 0.5070727 0.31414708 0.30475906 -0.51886714 -1.0030391 0.52432024 1.2135373 1.3838843 -0.55219615
0.2752753 -0.60412174 0.23644683 0.3025302 1.4678197 -0.14583832 -0.56466675 0.20540527 1.4687755 0.24006465 -0.19300613 -0.55576843 0.52962387 -1.0791352 0.9477154 0.525028 -0.5879427 0.9566082 -0.17137086 -1.0150354 0.5119697 -0.1661934 -0.9726665 0.29777083 -0.11045492 1.4213687 -0.44504952 -0.12091181 0.22552589 -0.679863 -1.0863544 1.0452394 -1.0879931 0.53436625 -0.48785412 -0.9645958 0.5112971 -1.0103548 0.5319948 1.3916574 -0.6637242 1.2073658 0.50682366 0.3138965 0.30447719 -0.5183222 -1.0020852 0.5239705 1.2122067 1.3823057 -0.55172205
0.2762763 -0.6035088 0.23617044 0.3022506 1.4659994 -0.14589205 -0.56416214 0.20515057 1.4669622 0.23979 -0.19291463 -0.55511165 0.52928126 -1.0779766 0.9468807 0.524757 -0.5873624 0.9557713 -0.17135125 -1.0140742 0.5117283 -0.16618383 -0.9718026 0.29748467 -0.11059621 1.4196635 -0.44472203 -0.12103143 0.22525373 -0.6790166 -1.0851971 1.0440985 -1.0868373 0.5339767 -0.4874137 -0.9637363 0.5110532 -1.0093973 0.53160536 1.3900834 -0.66290766 1.2060536 0.506577 0.3136479 0.3041955 -0.5177786 -1.0011313 0.52361596 1.2108847 1.3807262 -0.55125153
0.2772773 -0.6028968 0.23589364 0.30196998 1.4641827 -0.1459476 -0.56365937 0.20489106 1.46515 0.23951581 -0.19282272 -0.5544554 0.5289357 -1.0768183 0.9460455 0.52448785 -0.5867841 0.9549359 -0.17133081 -1.0131154 0.5114889 -0.16617411 -0.9709369 0.29720196 -0.11073434 1.4179621 -0.44439843 -0.12115106 0.2249808 -0.67817587 -1.0840408 1.0429654 -1.0856792 0.53358746 -0.4869749 -0.9628767 0.51081216 -1.0084354 0.5312153 1.388516 -0.6620907 1.2047447 0.5063307 0.3133988 0.3039104 -0.5172376 -1.0001767 0.5232645 1.2095629 1.3791511 -0.55077976
0.2782783 -0.6022874 0.23561648 0.3016884 1.4623694 -0.1460033 -0.5631575 0.20463392 1.4633408 0.23923829 -0.19273397 -0.55380344 0.52859044 -1.0756612 0.9452162 0.52421963 -0.5862066 0.9541056 -0.17131165 -1.0121542 0.51124835 -0.16616458 -0.9700693 0.29691628 -0.11087507 1.4162629 -0.44407266 -0.121270776 0.22470805 -0.6773379 -1.0828817 1.0418336 -1.0845213 0.5331991 -0.4865376 -0.96201587 0.5105696 -1.0074753 0.53082514 1.386952 -0.6612756 1.2034384 0.50608623 0.3131478 0.30362895 -0.516698 -0.9992206 0.5229155 1.2082435 1.3775789 -0.5503109
0.2792793 -0.6016805 0.23533872 0.3014072 1.4605587 -0.14606118 -0.5626567 0.20437679 1.4615369 0.23896036 -0.19264555 -0.55315024 0.5282471 -1.074504 0.94438946 0.5239526 -0.5856305 0.95327806 -0.1712943 -1.0111942 0.5110097 -0.16615787 -0.9692023 0.29663202 -0.11101383 1.4145646 -0.44375193 -0.12139261 0.22443548 -0.67649865 -1.0817229 1.0407032 -1.0833629 0.5328125 -0.4861026 -0.96115625 0.5103272 -1.0065151 0.5304346 1.38539 -0.66046315 1.2021374 0.5058397 0.3128979 0.30334458 -0.51616126 -0.9982654 0.52256465 1.2069292 1.3760097 -0.5498434
0.2802803 -0.6010732 0.23506281 0.3011265 1.4587514 -0.14611766 -0.56215864 0.20411769 1.4597363 0.23868397 -0.19255751 -0.5525006 0.52790666 -1.0733463 0.94356525 0.5236852 -0.58505756 0.95245326 -0.1712766 -1.0102311 0.5107746 -0.16614982 -0.9683342 0.29634485 -0.111156195 1.4128758 -0.4434319 -0.12151459 0.22416124 -0.6756635 -1.080564 1.039581 -1.0822037 0.53242564 -0.48566964 -0.9602952 0.5100883 -1.0055537 0.53004706 1.383833 -0.6596515 1.2008362 0.5055959 0.31264874 0.30306062 -0.5156231 -0.9973079 0.5222151 1.2056162 1.3744425 -0.54937595
0.2812813 -0.6004714 0.23478511 0.30084464 1.4569495 -0.1461769 -0.561661 0.20385674 1.4579381 0.23840722 -0.19246936 -0.55185294 0.5275655 -1.0721853 0.9427444 0.5234194 -0.5844842 0.9516274 -0.17126101 -1.0092694 0.5105343 -0.16614461 -0.9674673 0.2960622 -0.11129725 1.4111848 -0.4431122 -0.12163767 0.22388771 -0.67483026 -1.0794041 1.0384591 -1.0810423 0.53203785 -0.4852384 -0.95943236 0.5098463 -1.0045918 0.5296583 1.3822759 -0.6588422 1.1995409 0.50535154 0.31239983 0.30277702 -0.51508904 -0.9963521 0.5218638 1.2043074 1.3728784 -0.5489104
0.2822823 -0.5998686 0.23450586 0.3005636 1.4551505 -0.14623708 -0.56116617 0.20359597 1.4561429 0.23813108 -0.19238296 -0.55120844 0.52722144 -1.0710261 0.94192386 0.5231546 -0.5839135 0.9508091 -0.17124683 -1.0083058 0.5102987 -0.16613781 -0.9665984 0.29577622 -0.111438245 1.4094981 -0.44279474 -0.12176031 0.22361466 -0.6739987 -1.0782443 1.0373429 -1.0798838 0.53165245 -0.48480952 -0.95857096 0.509609 -1.0036305 0.52927196 1.3807243 -0.65803534 1.1982487 0.50510776 0.3121486 0.30249307 -0.51455647 -0.99539423 0.5215143 1.2030005 1.3713193 -0.5484478
0.2832833 -0.59926844 0.23422924 0.30028382 1.453356 -0.14629757 -0.56067145 0.2033355 1.4543525 0.23785117 -0.19230011 -0.5505646 0.52688205 -1.0698668 0.9411086 0.52289057 -0.5833446 0.9499929 -0.17123327 -1.0073426 0.51006186 -0.1661323 -0.96573114 0.29548863 -0.11158064 1.4078133 -0.44247818 -0.12188569 0.22333893 -0.6731707 -1.0770849 1.0362262 -1.0787235 0.53126585 -0.48438033 -0.95770895 0.50936794 -1.0026656 0.5288831 1.379173 -0.65723157 1.1969597 0.5048629 0.31189844 0.30220804 -0.51402825 -0.9944366 0.52116644 1.2017004 1.3697622 -0.54798335
0.2842843 -0.59866786 0.2339513 0.30000153 1.4515637 -0.14635801 -0.56017834 0.20307413 1.4525667 0.23757431 -0.19221601 -0.549924 0.5265428 -1.0687073 0.94029427 0.5226258 -0.5827755 0.9491781 -0.17121947 -1.0063791 0.50982773 -0.16612875 -0.9648589 0.29520115 -0.11172274 1.4061338 -0.44216257 -0.12201029 0.22306708 -0.67234373 -1.075923 1.0351158 -1.0775621 0.5308821 -0.48395705 -0.95684624 0.5091287 -1.0017043 0.5284946 1.3776265 -0.65642995 1.1956745 0.5046203 0.31164828 0.30192617 -0.5134972 -0.99347985 0.5208175 1.2004019 1.368207 -0.5475207
0.2852853 -0.59807193 0.2336736 0.29972276 1.4497746 -0.14642045 -0.55968666 0.20281312 1.4507821 0.23729536 -0.19213241 -0.5492851 0.5261998 -1.0675452 0.93948185 0.5223621 -0.58220756 0.9483651 -0.17120689 -1.0054162 0.50959146 -0.16612518 -0.96399045 0.29491523 -0.11186534 1.4044554 -0.44184682 -0.1221357 0.2227911 -0.67151976 -1.074762 1.0340092 -1.076401 0.53049695 -0.48353136 -0.9559821 0.5088905 -1.00074 0.5281066 1.3760855 -0.6556278 1.1943917 0.5043763 0.31139693 0.3016406 -0.5129716 -0.9925201 0.5204687 1.1991079 1.3666538 -0.5470603
0.2862863 -0.59747994 0.23339453 0.29944083 1.44799 -0.14648372 -0.5591978 0.20255074 1.4490033 0.23701826 -0.19205263 -0.548647 0.52586055 -1.0663849 0.9386736 0.52209747 -0.58164316 0.94755566 -0.17119616 -1.0044509 0.5093572 -0.16612247 -0.9631196 0.29462937 -0.11200914 1.402784 -0.4415339 -0.122261405 0.22251591 -0.6706969 -1.0736009 1.0329047 -1.0752392 0.5301125 -0.48311096 -0.9551197 0.508652 -0.99977577 0.5277225 1.3745468 -0.65482783 1.193112 0.5041348 0.31114534 0.30135426 -0.5124472 -0.99156284 0.5201206 1.1978166 1.3651066 -0.54660416
0.2872873 -0.5968854 0.23311517 0.2991577 1.4462074 -0.1465477 -0.5587091 0.20228752 1.4472274 0.23673752 -0.19197026 -0.5480125 0.5255239 -1.065224 0.9378693 0.52183783 -0.58107823 0.9467504 -0.17118388 -1.0034864 0.5091237 -0.16612077 -0.9622487 0.29434195 -0.11215204 1.4011128 -0.44122183 -0.12238917 0.22224078 -0.6698757 -1.072438 1.031805 -1.0740755 0.529729 -0.48268843 -0.9542545 0.50841486 -0.998811 0.52733314 1.3730092 -0.6540309 1.1918367 0.50389147 0.31089678 0.30106935 -0.51192254 -0.9906013 0.5197748 1.1965294 1.3635619 -0.54614604
0.2882883 -0.5962943 0.2328377 0.29887632 1.4444306 -0.14661095 -0.5582212 0.20202407 1.445454 0.23646036 -0.19188744 -0.54737806 0.5251839 -1.0640621 0.9370661 0.5215746 -0.5805171 0.94594705 -0.17117545 -1.0025215 0.5088905 -0.1661191 -0.96137774 0.2940559 -0.11229506 1.3994452 -0.4409111 -0.122517884 0.22196534 -0.669057 -1.071274 1.0307066 -1.0729134 0.52934396 -0.48226798 -0.9533906 0.50817645 -0.9978454 0.52694774 1.371475 -0.65323436 1.1905634 0.50364995 0.31064573 0.30078492 -0.5113991 -0.98964286 0.51942575 1.1952436 1.3620193 -0.54568934
0.2892893 -0.5957031 0.23255906 0.29859582 1.4426556 -0.14667678 -0.5577372 0.20175782 1.4436865 0.23618057 -0.19180867 -0.5467459 0.52484536 -1.0628994 0.9362656 0.52131414 -0.57995737 0.9451474 -0.17116764 -1.0015541 0.5086545 -0.16611731 -0.960505 0.29376665 -0.11243871 1.3977817 -0.4406032 -0.1226466 0.22169074 -0.66824126 -1.0701115 1.0296124 -1.0717494 0.52896154 -0.48185208 -0.95252645 0.5079416 -0.996879 0.5265616 1.3699452 -0.65244144 1.1892933 0.503409 0.31039456 0.30049804 -0.51087946 -0.9886824 0.5190778 1.1939628 1.3604794 -0.5452342
0.2902903 -0.59511393 0.23227963 0.29831156 1.4408845 -0.14674336 -0.5572527 0.20149508 1.4419216 0.23590127 -0.19173136 -0.54611593 0.524508 -1.0617377 0.9354669 0.52105236 -0.57939726 0.9443493 -0.17115924 -1.000589 0.508422 -0.16611817 -0.95963323 0.29347894 -0.1125837 1.3961194 -0.4402935 -0.12277466 0.22141668 -0.6674248 -1.0689483 1.0285233 -1.0705864 0.52857876 -0.48143527 -0.95165974 0.50770533 -0.9959152 0.526176 1.3684174 -0.65164995 1.1880283 0.5031676 0.3101414 0.3002129 -0.51036257 -0.9877219 0.5187305 1.1926827 1.358941 -0.5447797
0.2912913 -0.5945293 0.23200122 0.29803225 1.4391153 -0.14681044 -0.5567708 0.20122954 1.4401588 0.23562244 -0.19165224 -0.5454892 0.52416945 -1.0605751 0.9346731 0.5207932 -0.5788372 0.9435557 -0.17115042 -0.9996216 0.5081893 -0.16611537 -0.9587611 0.29319093 -0.112728834 1.3944644 -0.4399862 -0.12290463 0.22114024 -0.6666139 -1.0677837 1.0274346 -1.0694228 0.52819467 -0.48102129 -0.9507927 0.5074712 -0.9949479 0.5257907 1.366893 -0.6508604 1.186766 0.5029266 0.30989262 0.29992548 -0.5098435 -0.98676074 0.51838326 1.1914095 1.3574094 -0.5443274
0.2922923 -0.59394366 0.23172227 0.29775098 1.437353 -0.14687803 -0.55628806 0.20096287 1.4384006 0.2353414 -0.19157556 -0.54486287 0.52383447 -1.0594114 0.9338783 0.52053297 -0.57828313 0.9427633 -0.17114398 -0.9986552 0.5079589 -0.16611794 -0.9578886 0.29290202 -0.1128729 1.3928102 -0.43968055 -0.12303454 0.22086295 -0.66580176 -1.0666187 1.0263512 -1.0682572 0.52781296 -0.4806095 -0.9499271 0.5072355 -0.9939809 0.5254078 1.3653729 -0.65007234 1.1855067 0.50268507 0.3096393 0.29964057 -0.5093293 -0.9857993 0.5180367 1.1901392 1.3558788 -0.54387724
0.2932933 -0.59336025 0.23144111 0.29746798 1.4355935 -0.14694515 -0.55580795 0.20069662 1.4366454 0.23506185 -0.19149882 -0.5442392 0.5234988 -1.0582489 0.9330888 0.52027714 -0.57772756 0.94197166 -0.17113829 -0.9976859 0.50772583 -0.1661208 -0.95701563 0.29261264 -0.11301866 1.3911583 -0.43937492 -0.12316528 0.22058663 -0.6649943 -1.0654551 1.0252697 -1.0670931 0.5274334 -0.48019978 -0.9490608 0.506999 -0.9930142 0.52502227 1.3638538 -0.6492865 1.1842496 0.5024481 0.3093883 0.29935578 -0.5088157 -0.98483837 0.5176916 1.1888688 1.3543516 -0.5434275
0.2942943 -0.5927775 0.23116168 0.297187 1.433839 -0.1470142 -0.55532944 0.20042923 1.4348949 0.23478076 -0.1914221 -0.543617 0.52316105 -1.0570858 0.9323015 0.52001905 -0.57717437 0.9411837 -0.1711326 -0.99672055 0.50749695 -0.16612202 -0.95614135 0.29232648 -0.113163024 1.3895104 -0.43907174 -0.12329656 0.22031245 -0.66418695 -1.0642896 1.0241916 -1.0659275 0.5270524 -0.47979096 -0.94819427 0.5067651 -0.9920454 0.52463853 1.36234 -0.648501 1.1829969 0.5022093 0.30913493 0.29906967 -0.50830466 -0.9838761 0.5173459 1.187606 1.352829 -0.5429781
0.2952953 -0.5921963 0.23088172 0.2969052 1.4320838 -0.14708304 -0.5548547 0.20016459 1.4331493 0.23450264 -0.19134766 -0.54299754 0.5228261 -1.0559211 0.9315169 0.5197606 -0.57662064 0.9403987 -0.17112803 -0.99575174 0.5072651 -0.16612527 -0.95526826 0.2920365 -0.113309205 1.3878645 -0.43877134 -0.123428404 0.2200366 -0.6633817 -1.0631233 1.0231199 -1.0647599 0.52667093 -0.4793815 -0.94732666 0.5065328 -0.9910772 0.5242537 1.3608295 -0.6477175 1.1817471 0.5019665 0.30888554 0.29878148 -0.5077947 -0.98291373 0.5170002 1.186341 1.3513083 -0.5425304
0.2962963 -0.5916193 0.230602 0.29662135 1.430336 -0.14715299 -0.55437654 0.19989422 1.4314072 0.2342203 -0.19127291 -0.54237604 0.52249193 -1.0547565 0.93073344 0.5195029 -0.5760694 0.93961585 -0.1711241 -0.9947827 0.5070343 -0.16612768 -0.95439565 0.29174796 -0.11345455 1.3862232 -0.43846834 -0.123560786 0.21976009 -0.6625788 -1.0619571 1.022049 -1.0635947 0.52629125 -0.47897673 -0.94645953 0.50629795 -0.9901097 0.5238712 1.3593225 -0.6469373 1.1805018 0.5017276 0.30863234 0.2984939 -0.50728273 -0.9819511 0.5166538 1.1850839 1.349789 -0.54208434
0.2972973 -0.59104234 0.23032132 0.2963408 1.4285916 -0.14722428 -0.5539014 0.19962803 1.4296676 0.23393902 -0.19119924 -0.5417589 0.5221584 -1.0535934 0.9299542 0.51924384 -0.57552075 0.9388381 -0.17112097 -0.99381447 0.50680375 -0.16613254 -0.9535186 0.29145995 -0.11360106 1.3845857 -0.43816748 -0.12369314 0.21948275 -0.661777 -1.0607914 1.0209785 -1.062428 0.5259111 -0.47856867 -0.94559026 0.5060667 -0.9891411 0.52348745 1.3578176 -0.64615786 1.1792585 0.50148964 0.3083814 0.2982066 -0.5067765 -0.9809871 0.516309 1.1838275 1.3482744 -0.5416375
0.2982983 -0.5904665 0.23004422 0.29605815 1.4268486 -0.1472952 -0.55342925 0.19936094 1.4279333 0.23365936 -0.19112593 -0.5411453 0.5218246 -1.0524274 0.9291769 0.5189884 -0.5749714 0.9380599 -0.17111754 -0.9928433 0.50657535 -0.1661354 -0.952644 0.2911699 -0.113747776 1.382952 -0.43786928 -0.12382665 0.21920606 -0.6609769 -1.0596232 1.0199159 -1.0612603 0.5255314 -0.47816697 -0.9447227 0.505833 -0.9881723 0.523105 1.3563147 -0.6453804 1.1780165 0.5012522 0.30812773 0.2979199 -0.50627035 -0.9800247 0.5159644 1.1825762 1.346764 -0.54119515
0.2992993 -0.5898946 0.22976413 0.29577658 1.4251113 -0.14736688 -0.5529553 0.19909337 1.4261987 0.23337612 -0.19105256 -0.5405311 0.52149117 -1.0512607 0.9284017 0.51873314 -0.5744255 0.9372853 -0.1711151 -0.99187493 0.506346 -0.16613743 -0.9517691 0.2908797 -0.113894254 1.3813208 -0.43756923 -0.1239593 0.2189283 -0.6601813 -1.0584569 1.0188544 -1.060092 0.52515185 -0.47776565 -0.9438542 0.5056008 -0.987203 0.52272224 1.3548162 -0.6446048 1.1767806 0.50101316 0.3078778 0.29763415 -0.50576705 -0.9790609 0.51562047 1.1813284 1.3452553 -0.5407513
0.3003003 -0.5893213 0.22948393 0.2954943 1.4233755 -0.14743775 -0.55248654 0.1988217 1.4244689 0.23309425 -0.19097862 -0.53991973 0.5211563 -1.0500971 0.92762923 0.5184789 -0.5738781 0.9365119 -0.1711146 -0.99090517 0.5061157 -0.16614485 -0.9508922 0.29059067 -0.11403975 1.3796937 -0.43727332 -0.12409496 0.21865222 -0.6593832 -1.0572896 1.0177971 -1.0589242 0.5247741 -0.4773649 -0.9429847 0.50536716 -0.98623276 0.52234006 1.3533196 -0.6438306 1.1755466 0.50077474 0.30762437 0.29734573 -0.5052638 -0.97809744 0.51527476 1.1800836 1.343748 -0.54030865
0.3013013 -0.5887489 0.22920457 0.29521462 1.4216429 -0.14751112 -0.5520176 0.19855258 1.4227453 0.23281434 -0.19090727 -0.53930783 0.5208242 -1.0489321 0.9268577 0.51822364 -0.57333493 0.93574274 -0.17111206 -0.9899336 0.50588775 -0.16614959 -0.9500169 0.29030105 -0.11418596 1.3780681 -0.43697748 -0.124228746 0.21837524 -0.65859026 -1.0561203 1.016742 -1.0577573 0.52439475 -0.47696477 -0.9421148 0.5051365 -0.98526204 0.5219569 1.35183 -0.64305717 1.1743166 0.5005355 0.30736986 0.29705945 -0.50476146 -0.9771333 0.51493096 1.1788412 1.3422464 -0.5398685
0.3023023 -0.58817923 0.22892383 0.29493108 1.4199183 -0.14758515 -0.5515481 0.1982821 1.4210225 0.23253343 -0.19083732 -0.5386985 0.520491 -1.0477648 0.92608976 0.5179702 -0.57279205 0.93497646 -0.1711129 -0.9889637 0.5056596 -0.16615549 -0.9491403 0.29001227 -0.11433256 1.376447 -0.43668175 -0.124364585 0.2180979 -0.6577962 -1.054953 1.0156904 -1.0565886 0.5240178 -0.4765682 -0.9412459 0.5049044 -0.9842905 0.52157605 1.3503418 -0.64228535 1.1730905 0.5002986 0.30711934 0.29677144 -0.50426036 -0.9761672 0.5145873 1.1776025 1.340749 -0.5394298
0.3033033 -0.58761233 0.22864339 0.2946492 1.418195 -0.14765668 -0.55108166 0.19801113 1.4193057 0.23224744 -0.19076726 -0.5380943 0.5201597 -1.046598 0.92532504 0.5177144 -0.57224876 0.93421376 -0.17111209 -0.9879942 0.50543153 -0.1661618 -0.9482643 0.2897193 -0.11447805 1.3748289 -0.43638724 -0.12449902 0.21782073 -0.657007 -1.0537837 1.014639 -1.055419 0.52363884 -0.4761715 -0.9403743 0.50467265 -0.9833206 0.521194 1.3488563 -0.64151734 1.1718658 0.50006247 0.30686525 0.2964842 -0.50376385 -0.97520316 0.514246 1.1763675 1.3392527 -0.5389913
0.3043043 -0.58704585 0.22836372 0.29436705 1.4164728 -0.14773053 -0.55061424 0.19774297 1.4175913 0.23196778 -0.19069749 -0.5374873 0.5198283 -1.0454323 0.924562 0.5174588 -0.5717094 0.9334507 -0.17111295 -0.98702157 0.5052047 -0.16616696 -0.94738746 0.28943095 -0.114626616 1.3732175 -0.43609568 -0.12463519 0.21754405 -0.656218 -1.0526154 1.013596 -1.054249 0.5232605 -0.47577718 -0.9395049 0.50443983 -0.98235047 0.5208136 1.3473725 -0.64074934 1.1706461 0.49982467 0.30661175 0.2961947 -0.5032643 -0.9742384 0.5139003 1.1751341 1.3377597 -0.53855324
0.3053053 -0.58648086 0.22808382 0.2940856 1.4147588 -0.14780566 -0.55015004 0.19747177 1.4158814 0.23168465 -0.19062707 -0.53688335 0.5194973 -1.0442653 0.9238033 0.5172057 -0.57117075 0.9326906 -0.17111257 -0.9860517 0.5049788 -0.16617543 -0.9465096 0.28914133 -0.11477399 1.3716029 -0.4358005 -0.12477097 0.21726832 -0.6554313 -1.0514458 1.0125525 -1.0530796 0.52288496 -0.47538474 -0.9386339 0.5042118 -0.9813788 0.5204325 1.3458929 -0.63998216 1.1694294 0.4995878 0.3063586 0.29590926 -0.50276774 -0.97327256 0.5135572 1.1739056 1.3362688 -0.53811777
0.3063063 -0.58591676 0.22780225 0.29380134 1.4130443 -0.14788094 -0.54968727 0.1972014 1.4141724 0.23140147 -0.19055852 -0.5362818 0.51916516 -1.0430979 0.9230436 0.5169519 -0.5706306 0.93193257 -0.17111373 -0.9850782 0.5047488 -0.16618171 -0.945632 0.28885314 -0.114920706 1.3699973 -0.43551064 -0.12490702 0.21699038 -0.6546476 -1.0502752 1.0115128 -1.0519083 0.5225092 -0.47499192 -0.9377632 0.5039786 -0.9804052 0.5200523 1.344418 -0.6392172 1.1682129 0.49935082 0.30610648 0.29561874 -0.5022728 -0.97230625 0.513214 1.1726787 1.3347825 -0.53768206
0.3073073 -0.5853545 0.2275236 0.29352006 1.411335 -0.14795402 -0.5492236 0.19693157 1.4124719 0.2311196 -0.19048953 -0.53568 0.5188345 -1.0419303 0.92228794 0.51670015 -0.5700946 0.9311763 -0.17111647 -0.984105 0.5045227 -0.16618976 -0.9447553 0.2885606 -0.11506656 1.3683918 -0.43521926 -0.12504405 0.21671417 -0.6538639 -1.0491035 1.0104765 -1.0507382 0.5221336 -0.474601 -0.93689275 0.5037476 -0.97943306 0.5196724 1.3429445 -0.6384555 1.1670042 0.49911633 0.30585435 0.295333 -0.50178087 -0.9713392 0.5128709 1.1714553 1.3332994 -0.53724855
0.3083083 -0.5847945 0.2272425 0.29323974 1.4096286 -0.1480301 -0.5487631 0.19665858 1.4107691 0.23083785 -0.19042099 -0.5350818 0.5185046 -1.040763 0.9215337 0.5164455 -0.56955737 0.93042517 -0.17111543 -0.9831352 0.5042958 -0.16619492 -0.94387746 0.28826943 -0.11521378 1.3667902 -0.43493 -0.12518132 0.2164369 -0.6530814 -1.047935 1.009441 -1.049569 0.5217556 -0.4742126 -0.93602085 0.50351954 -0.97846115 0.5192926 1.3414732 -0.63769394 1.1657946 0.49887893 0.3056005 0.29504445 -0.5012871 -0.9703747 0.5125294 1.1702356 1.3318182 -0.5368151
0.3093093 -0.58423394 0.22696283 0.29295686 1.4079275 -0.14810699 -0.54830205 0.19638798 1.4090756 0.23055562 -0.1903561 -0.53448415 0.5181731 -1.0395949 0.92078257 0.5161933 -0.5690239 0.92967594 -0.17111823 -0.9821613 0.5040699 -0.16620353 -0.94299793 0.28797826 -0.115360886 1.3651932 -0.4346413 -0.12531888 0.21615902 -0.65229964 -1.0467638 1.0084091 -1.0483958 0.5213803 -0.4738221 -0.93514836 0.503289 -0.9774897 0.518914 1.3400077 -0.6369333 1.1645917 0.4986438 0.30534765 0.29475597 -0.50079703 -0.9694067 0.5121871 1.1690196 1.3303404 -0.5363825
0.3103103 -0.58367443 0.22668329 0.2926748 1.4062294 -0.14818275 -0.54784423 0.19611719 1.4073818 0.23027393 -0.19028717 -0.5338894 0.51784444 -1.0384283 0.9200336 0.5159395 -0.568491 0.92892647 -0.17112243 -0.98118865 0.50384414 -0.16621223 -0.9421202 0.28769043 -0.11550933 1.3635966 -0.4343516 -0.12545589 0.21588102 -0.6515211 -1.0455924 1.0073819 -1.0472261 0.5210055 -0.473436 -0.93427646 0.50305927 -0.9765159 0.51853395 1.3385438 -0.63617486 1.163387 0.49840733 0.3050935 0.29446754 -0.50030845 -0.9684403 0.5118458 1.1678053 1.3288659 -0.5359529
0.3113113 -0.5831187 0.22640172 0.29239216 1.4045336 -0.1482577 -0.5473868 0.19584557 1.4056937 0.22999111 -0.19021943 -0.5332929 0.51751494 -1.0372581 0.91928685 0.5156889 -0.5679565 0.9281801 -0.17112455 -0.9802122 0.5036168 -0.16621935 -0.94124067 0.2873982 -0.11565375 1.3620073 -0.4340653 -0.12559214 0.21560487 -0.6507465 -1.044421 1.0063576 -1.0460534 0.52063143 -0.47304943 -0.93340397 0.5028305 -0.97554123 0.5181551 1.3370804 -0.63541675 1.1621902 0.49817082 0.30484006 0.29418024 -0.4998187 -0.96747327 0.5115036 1.1665952 1.3273946 -0.53552246
0.3123123 -0.5825634 0.22612098 0.29211053 1.402841 -0.14833456 -0.5469289 0.19557306 1.4040089 0.2297065 -0.19015124 -0.53269994 0.51718664 -1.0360904 0.91854215 0.5154358 -0.5674248 0.92743707 -0.1711292 -0.97924006 0.50339174 -0.16622862 -0.94036174 0.28710845 -0.11580095 1.3604193 -0.43378082 -0.12573108 0.21532765 -0.64996773 -1.0432496 1.0053335 -1.0448809 0.5202564 -0.47266716 -0.9325309 0.5025991 -0.9745693 0.51777625 1.3356233 -0.63466215 1.160994 0.4979355 0.3045871 0.29389212 -0.49933222 -0.9665071 0.5111625 1.1653881 1.3259268 -0.5350914
0.3133133 -0.58201003 0.22584358 0.29182735 1.4011551 -0.14841169 -0.54647464 0.1953024 1.402325 0.22942474 -0.19008476 -0.5321081 0.5168557 -1.034922 0.9177991 0.5151831 -0.5668948 0.92669487 -0.1711326 -0.97826695 0.5031649 -0.16623694 -0.9394828 0.28681806 -0.11594817 1.3588343 -0.43349543 -0.12586755 0.21505144 -0.649196 -1.042078 1.0043124 -1.0437106 0.5198827 -0.47228217 -0.9316602 0.50237167 -0.9735955 0.5173975 1.33417 -0.6339063 1.1598012 0.49769995 0.3043351 0.29360315 -0.49884662 -0.965538 0.510821 1.1641855 1.3244615 -0.53466344
0.3143143 -0.5814568 0.22556385 0.29154554 1.3994706 -0.14848825 -0.5460187 0.19502982 1.4006459 0.22914103 -0.19001892 -0.5315168 0.51652706 -1.0337548 0.91705763 0.5149336 -0.5663674 0.92595613 -0.17113575 -0.97729266 0.50293994 -0.16624624 -0.93860316 0.28652778 -0.11609444 1.3572526 -0.43321058 -0.12600672 0.2147744 -0.6484238 -1.040906 1.003297 -1.0425364 0.51950777 -0.47190112 -0.9307846 0.50214124 -0.9726218 0.51702034 1.3327172 -0.6331541 1.158612 0.49746498 0.30407873 0.2933136 -0.4983627 -0.96457016 0.5104805 1.1629837 1.3229967 -0.53423536
0.3153153 -0.5809064 0.22528288 0.29126444 1.3977902 -0.14856532 -0.5455652 0.19475839 1.3989698 0.2288585 -0.18995532 -0.5309293 0.5162004 -1.0325845 0.91632044 0.5146841 -0.56583685 0.9252182 -0.17114046 -0.97631764 0.5027143 -0.16625404 -0.9377226 0.28623715 -0.11624065 1.3556744 -0.4329273 -0.12614495 0.21449724 -0.64765084 -1.0397325 1.0022813 -1.0413637 0.5191333 -0.4715191 -0.92991257 0.5019126 -0.9716468 0.5166408 1.3312677 -0.63240397 1.1574248 0.49723104 0.30382547 0.29302618 -0.49787825 -0.9636034 0.51014113 1.1617838 1.3215393 -0.53380907
0.3163163 -0.5803547 0.2250031 0.2909824 1.3961117 -0.14864191 -0.5451121 0.19448414 1.3972996 0.22857484 -0.18988904 -0.5303401 0.51587355 -1.0314147 0.9155824 0.51443195 -0.5653113 0.9244832 -0.17114401 -0.9753438 0.5024886 -0.16626486 -0.93684477 0.28594658 -0.116386265 1.3541 -0.43264452 -0.1262823 0.21422037 -0.64688385 -1.0385596 1.0012721 -1.0401915 0.518762 -0.4711404 -0.92903936 0.5016825 -0.97067153 0.5162635 1.3298234 -0.63165236 1.1562405 0.49699375 0.3035718 0.29273894 -0.49739486 -0.9626349 0.5097985 1.1605887 1.3200824 -0.533384
0.3173173 -0.57980525 0.22472188 0.2907016 1.3944376 -0.14871985 -0.54466075 0.19421324 1.3956321 0.22829202 -0.1898216 -0.5297537 0.51554346 -1.0302453 0.9148512 0.514181 -0.5647868 0.9237499 -0.17114905 -0.9743695 0.5022651 -0.16627434 -0.93596363 0.2856532 -0.11653346 1.3525288 -0.43236253 -0.12642002 0.21394286 -0.6461145 -1.0373882 1.0002637 -1.0390173 0.5183879 -0.4707622 -0.9281652 0.5014546 -0.96969736 0.5158862 1.3283808 -0.63090503 1.155061 0.4967598 0.30331656 0.29245076 -0.49691457 -0.96166587 0.5094594 1.1593987 1.3186295 -0.5329598
0.3183183 -0.579257 0.22444299 0.29041877 1.392766 -0.1487965 -0.5442115 0.19394246 1.3939679 0.2280083 -0.18975773 -0.5291688 0.51521575 -1.0290763 0.9141185 0.5139301 -0.5642588 0.9230211 -0.17115393 -0.9733937 0.50203896 -0.16628188 -0.9350821 0.28536436 -0.11667937 1.3509585 -0.43207976 -0.12655896 0.21366557 -0.64534986 -1.0362134 0.9992559 -1.0378433 0.5180154 -0.4703808 -0.9272909 0.5012263 -0.968722 0.5155103 1.326941 -0.6301551 1.1538832 0.49652722 0.30306515 0.29216227 -0.49643284 -0.96069694 0.50911975 1.1582094 1.3171793 -0.5325346
0.3193193 -0.5787102 0.22416285 0.29013643 1.3911009 -0.14887533 -0.5437613 0.19366941 1.3923055 0.22772613 -0.18969187 -0.52858555 0.5148903 -1.0279061 0.9133886 0.5136789 -0.5637354 0.92228866 -0.1711573 -0.9724189 0.50181425 -0.16629285 -0.93420255 0.28507432 -0.11682433 1.3493938 -0.4317997 -0.12669772 0.21339008 -0.64458454 -1.0350415 0.99825203 -1.0366699 0.51764417 -0.4700043 -0.92641765 0.50099874 -0.96774673 0.5151329 1.3255053 -0.629411 1.1527079 0.4962907 0.30280975 0.2918726 -0.49595544 -0.95972884 0.50877917 1.1570241 1.315733 -0.53211164
0.3203203 -0.57816446 0.22388342 0.2898564 1.3894387 -0.1489524 -0.54331386 0.19339696 1.3906482 0.22744277 -0.18962708 -0.5280028 0.51456285 -1.0267352 0.91266036 0.51342905 -0.56321347 0.9215642 -0.17116383 -0.97144186 0.5015905 -0.1662997 -0.9333213 0.28478357 -0.1169703 1.3478323 -0.43152013 -0.12683505 0.21311173 -0.6438205 -1.0338676 0.9972521 -1.0354944 0.51727104 -0.4696288 -0.92554164 0.5007709 -0.9667722 0.5147579 1.3240702 -0.6286675 1.151535 0.49605766 0.30255684 0.291586 -0.49547747 -0.95875907 0.50844 1.1558391 1.3142881 -0.53168947
0.3213213 -0.57762057 0.22360352 0.28957394 1.3877784 -0.14903066 -0.5428652 0.19312266 1.3889942 0.22716078 -0.18956214 -0.52742255 0.514236 -1.025567 0.9119345 0.5131768 -0.56269205 0.9208392 -0.17116979 -0.9704689 0.50136364 -0.16630968 -0.9324397 0.28449276 -0.11711711 1.3462751 -0.43124133 -0.12697455 0.21283594 -0.64305913 -1.0326937 0.9962548 -1.0343207 0.5168985 -0.46925375 -0.92466867 0.5005429 -0.9657953 0.51438093 1.3226404 -0.62792367 1.150367 0.49582246 0.30230185 0.29129842 -0.49500012 -0.957791 0.5080998 1.1546602 1.3128461 -0.53126884
0.3223223 -0.5770766 0.22332385 0.289295 1.3861213 -0.14910847 -0.5424182 0.1928499 1.3873427 0.22687879 -0.18949717 -0.52684057 0.5139098 -1.0243973 0.91121244 0.5129273 -0.5621705 0.92011774 -0.17117357 -0.96949124 0.5011413 -0.16631857 -0.93155843 0.28420386 -0.11726147 1.344717 -0.43096143 -0.12711206 0.21256039 -0.64229864 -1.0315199 0.9952576 -1.0331459 0.5165261 -0.46888056 -0.9237929 0.500317 -0.9648198 0.51400435 1.3212125 -0.6271812 1.1492013 0.49558863 0.30204698 0.2910094 -0.4945236 -0.95682156 0.50776005 1.153483 1.3114074 -0.53084755
0.3233233 -0.5765354 0.22304532 0.28901133 1.384467 -0.14918485 -0.541972 0.19257912 1.3856951 0.226594 -0.18943366 -0.52626324 0.51358294 -1.023227 0.91048694 0.51267767 -0.56164825 0.91939604 -0.17117873 -0.96851647 0.5009142 -0.16632774 -0.93067706 0.28391346 -0.11740711 1.3431636 -0.43068257 -0.12725064 0.2122834 -0.64153856 -1.0303465 0.9942651 -1.0319715 0.51615715 -0.46850845 -0.9229181 0.5000888 -0.9638437 0.51362956 1.3197881 -0.6264403 1.1480372 0.4953545 0.30179414 0.29072037 -0.49404874 -0.9558505 0.5074214 1.1523093 1.3099719 -0.53042823
0.3243243 -0.5759926 0.22276458 0.28873006 1.3828156 -0.14926252 -0.54152614 0.19230661 1.3840514 0.226311 -0.1893684 -0.5256843 0.51325965 -1.022057 0.9097687 0.5124264 -0.5611302 0.91867614 -0.17118439 -0.96753967 0.5006913 -0.16633803 -0.9297972 0.2836214 -0.11755118 1.3416135 -0.4304056 -0.12738821 0.21200922 -0.640782 -1.0291712 0.99327433 -1.0307966 0.5157839 -0.4681371 -0.9220423 0.49986073 -0.9628688 0.5132531 1.318364 -0.6257012 1.1468785 0.49512085 0.3015388 0.29043284 -0.49357516 -0.9548806 0.5070834 1.1511363 1.3085393 -0.53001
0.32532534 -0.5754541 0.22248617 0.2884508 1.3811711 -0.14934102 -0.54108244 0.19203457 1.3824111 0.2260283 -0.18930495 -0.5251081 0.5129312 -1.0208861 0.9090514 0.51217663 -0.56061274 0.91796076 -0.17119005 -0.9665617 0.5004672 -0.16634628 -0.9289142 0.28333172 -0.11769664 1.3400682 -0.43012834 -0.12752694 0.21173051 -0.64002573 -1.0279969 0.99228716 -1.029621 0.51541257 -0.46776643 -0.9211669 0.49963203 -0.96189094 0.51287854 1.3169448 -0.6249646 1.1457186 0.4948859 0.3012841 0.290144 -0.49310213 -0.95391095 0.50674474 1.1499683 1.3071105 -0.5295902
0.32632634 -0.57491493 0.22220656 0.28816816 1.3795259 -0.14942044 -0.5406379 0.1917611 1.3807718 0.22574487 -0.18923816 -0.5245334 0.51260746 -1.0197144 0.9083339 0.51192784 -0.56009537 0.9172456 -0.17119479 -0.965585 0.50024307 -0.16635552 -0.9280315 0.28304127 -0.11784011 1.3385252 -0.42985234 -0.12766492 0.21145722 -0.6392697 -1.0268224 0.9913007 -1.0284446 0.51504385 -0.46739563 -0.9202924 0.49940488 -0.9609138 0.51250315 1.3155292 -0.6242254 1.1445657 0.49465224 0.30103 0.28985748 -0.49263012 -0.9529413 0.5064064 1.1488019 1.3056812 -0.5291735
0.32732734 -0.57437545 0.22192976 0.28788677 1.3778856 -0.14949706 -0.5401968 0.1914905 1.3791375 0.22546133 -0.1891762 -0.52395934 0.5122812 -1.0185443 0.9076214 0.51167715 -0.5595765 0.9165329 -0.17119876 -0.9646095 0.5000192 -0.16636395 -0.9271486 0.28275248 -0.11798483 1.3369865 -0.4295773 -0.12780303 0.21118143 -0.63851535 -1.0256479 0.99031866 -1.0272692 0.51467454 -0.46702537 -0.9194161 0.49917814 -0.95993674 0.5121306 1.3141139 -0.6234917 1.1434121 0.49441925 0.30077705 0.28956917 -0.49215835 -0.95197034 0.5060673 1.1476365 1.3042576 -0.5287565
0.32832834 -0.5738393 0.22164848 0.28760496 1.3762476 -0.14957467 -0.5397546 0.19121751 1.3775077 0.22518072 -0.18911153 -0.52338517 0.5119555 -1.0173742 0.9069092 0.51142776 -0.55906165 0.9158189 -0.17120579 -0.96363246 0.49979445 -0.16637468 -0.9262669 0.28246018 -0.118128 1.3354472 -0.4293011 -0.12794015 0.21090648 -0.6377654 -1.0244722 0.9893358 -1.0260954 0.51430357 -0.4666575 -0.91853917 0.49895045 -0.95896196 0.5117549 1.3126994 -0.62275684 1.1422623 0.49418554 0.30052248 0.2892802 -0.49168986 -0.9510003 0.50572836 1.1464766 1.3028352 -0.528341
0.32932934 -0.57330346 0.22137156 0.28732553 1.3746158 -0.1496504 -0.5393141 0.19094661 1.375879 0.22489598 -0.18904713 -0.5228129 0.51163256 -1.0162034 0.90619886 0.51117754 -0.5585458 0.91511035 -0.17120966 -0.9626554 0.49956998 -0.16638306 -0.92538416 0.28217277 -0.118270546 1.3339139 -0.42902657 -0.128077 0.21063194 -0.63701427 -1.023296 0.9883567 -1.024918 0.5139326 -0.4662905 -0.9176626 0.49872217 -0.9579848 0.51137996 1.3112926 -0.6220227 1.1411159 0.49395224 0.3002678 0.28899357 -0.49121884 -0.9500284 0.50539243 1.1453182 1.3014194 -0.52792454
0.33033034 -0.57276785 0.22109243 0.287046 1.3729835 -0.14972839 -0.5388753 0.19067594 1.3742536 0.22461626 -0.18898246 -0.5222431 0.511307 -1.0150324 0.9054872 0.5109272 -0.5580329 0.91440284 -0.1712158 -0.96167886 0.4993458 -0.16639125 -0.92450166 0.28188208 -0.11841285 1.3323821 -0.4287516 -0.12821624 0.21035513 -0.6362612 -1.0221213 0.98737884 -1.0237421 0.5135635 -0.4659229 -0.9167876 0.4984937 -0.9570068 0.51100516 1.3098868 -0.62129176 1.1399727 0.49371788 0.30001286 0.28870627 -0.49075067 -0.9490589 0.5050528 1.1441644 1.3000022 -0.5275101
0.33133134 -0.57223445 0.22081473 0.28676465 1.3713576 -0.14980513 -0.538434 0.19040427 1.3726326 0.22433177 -0.18891916 -0.5216713 0.51098204 -1.0138621 0.9047823 0.5106758 -0.55751956 0.91369545 -0.17122042 -0.960701 0.4991205 -0.1663993 -0.923618 0.28159186 -0.118555725 1.3308549 -0.4284793 -0.12835166 0.21008101 -0.63551354 -1.020947 0.9864073 -1.022566 0.51319325 -0.46555683 -0.91590923 0.49826625 -0.95602775 0.5106331 1.3084853 -0.6205591 1.1388305 0.49348363 0.2997574 0.2884176 -0.49028385 -0.94808704 0.50471735 1.1430092 1.2985896 -0.5270959
0.33233234 -0.5717027 0.22053507 0.28648296 1.3697348 -0.14988196 -0.53799564 0.1901314 1.371014 0.22405049 -0.18885326 -0.52110326 0.51065826 -1.0126913 0.90407574 0.51042545 -0.5570066 0.9129915 -0.17122626 -0.9597229 0.49889556 -0.16640806 -0.9227343 0.2813013 -0.11870006 1.3293307 -0.42820555 -0.12848845 0.20980623 -0.63476753 -1.0197705 0.98543525 -1.0213901 0.51282597 -0.46519247 -0.91503406 0.49803814 -0.9550499 0.51025975 1.3070846 -0.61982864 1.1376917 0.49325106 0.29950336 0.2881305 -0.48981822 -0.94711614 0.50437737 1.1418608 1.2971787 -0.52668196
0.33333334 -0.571169 0.22025904 0.28620252 1.368113 -0.14996004 -0.5375584 0.18986163 1.3693979 0.2237679 -0.18879187 -0.52053607 0.51033306 -1.0115194 0.9033705 0.5101769 -0.5564944 0.9122884 -0.17123103 -0.9587468 0.49867114 -0.16641676 -0.9218526 0.28101268 -0.11884096 1.3278075 -0.4279307 -0.12862524 0.20953241 -0.6340204 -1.0185953 0.9844655 -1.0202149 0.51245606 -0.46482858 -0.914156 0.49781188 -0.9540731 0.50988483 1.3056868 -0.6191007 1.1365525 0.4930173 0.2992486 0.28784296 -0.48935038 -0.9461461 0.5040412 1.140716 1.2957716 -0.5262704
0.33433434 -0.5706384 0.21998104 0.28592303 1.3664955 -0.15003517 -0.53712106 0.18958947 1.3677853 0.22348455 -0.18872556 -0.5199685 0.51000786 -1.0103477 0.90266895 0.5099251 -0.5559848 0.91158557 -0.17123541 -0.95776796 0.4984481 -0.16642419 -0.9209687 0.2807233 -0.11898062 1.3262908 -0.4276607 -0.1287609 0.20925835 -0.6332747 -1.0174202 0.98349893 -1.0190368 0.51208735 -0.46446478 -0.91327983 0.4975833 -0.95309544 0.50951195 1.3042926 -0.6183722 1.1354203 0.4927818 0.298995 0.28755525 -0.48888588 -0.9451752 0.50370264 1.1395689 1.2943635 -0.5258557
0.33533534 -0.57010937 0.21970508 0.2856417 1.3648808 -0.15011305 -0.5366838 0.18932065 1.3661758 0.22320423 -0.18866092 -0.5194033 0.5096843 -1.0091776 0.90196717 0.5096743 -0.5554754 0.9108875 -0.17124069 -0.9567921 0.4982241 -0.16643184 -0.92008495 0.2804347 -0.1191231 1.3247727 -0.42738828 -0.12889689 0.20898417 -0.63253284 -1.0162438 0.9825325 -1.0178612 0.51171887 -0.46410152 -0.91240233 0.49735573 -0.9521165 0.5091392 1.3028991 -0.6176459 1.1342885 0.4925473 0.29873994 0.28726712 -0.488423 -0.94420385 0.5033655 1.1384274 1.2929623 -0.5254453
0.33633634 -0.5695801 0.21942541 0.285364 1.3632697 -0.15018785 -0.5362489 0.18904963 1.3645706 0.22292241 -0.18859607 -0.5188386 0.5093608 -1.0080056 0.90127075 0.5094267 -0.5549631 0.91018856 -0.17124555 -0.9558122 0.4979988 -0.16643956 -0.9191997 0.28014567 -0.11926299 1.3232574 -0.4271167 -0.1290352 0.20870939 -0.63179135 -1.0150679 0.98156977 -1.0166845 0.51135075 -0.46373978 -0.91152406 0.49712828 -0.9511399 0.50876546 1.3015091 -0.6169206 1.1331617 0.49231485 0.29848602 0.28698072 -0.48795903 -0.94323206 0.503029 1.1372886 1.2915634 -0.52503455
0.33733734 -0.5690507 0.2191486 0.2850826 1.361658 -0.15026468 -0.5358141 0.18877903 1.3629674 0.22264019 -0.18853074 -0.51827496 0.5090369 -1.0068367 0.9005718 0.5091748 -0.5544545 0.90949035 -0.17124864 -0.9548335 0.4977729 -0.16644731 -0.9183161 0.27985582 -0.11940101 1.3217491 -0.4268465 -0.12916836 0.20843771 -0.6310501 -1.0138905 0.9806094 -1.0155075 0.51098275 -0.46337718 -0.910646 0.49689975 -0.95016086 0.50839376 1.3001208 -0.6161975 1.132034 0.4920813 0.29823044 0.28669366 -0.48749536 -0.94226 0.5026926 1.1361504 1.290167 -0.5246234
0.33833835 -0.5685242 0.21887049 0.2848039 1.3600527 -0.15034065 -0.53537786 0.18851045 1.3613654 0.22235909 -0.18846554 -0.5177131 0.50871134 -1.0056646 0.89987576 0.50892484 -0.553948 0.9087943 -0.17125353 -0.9538566 0.49755064 -0.16645443 -0.91743255 0.27956858 -0.11954206 1.320241 -0.42657587 -0.12930483 0.20816454 -0.63030905 -1.0127164 0.9796492 -1.0143313 0.5106144 -0.46301666 -0.9097706 0.49667224 -0.9491815 0.50802207 1.2987375 -0.6154743 1.1309111 0.49184635 0.29797652 0.28640696 -0.4870343 -0.9412874 0.502355 1.1350156 1.2887709 -0.5242116
0.33933935 -0.56799585 0.21859458 0.2845231 1.35845 -0.15041682 -0.5349444 0.18824056 1.3597684 0.22207847 -0.18840113 -0.5171508 0.50838804 -1.004493 0.8991815 0.50867367 -0.55344045 0.908103 -0.17125633 -0.9528792 0.49732468 -0.16646063 -0.9165493 0.2792776 -0.11968082 1.318737 -0.42630455 -0.12943748 0.20789042 -0.6295703 -1.0115398 0.9786924 -1.0131532 0.51024663 -0.4626557 -0.9088911 0.4964446 -0.9482033 0.50764906 1.2973541 -0.61475056 1.129789 0.49161324 0.29772124 0.2861201 -0.48657238 -0.9403158 0.5020186 1.1338835 1.2873785 -0.52380353
0.34034035 -0.5674703 0.21831843 0.2842451 1.3568511 -0.15049088 -0.5345115 0.18797061 1.3581727 0.22179666 -0.18833447 -0.51658845 0.5080652 -1.0033212 0.8984883 0.5084231 -0.5529337 0.9074087 -0.17126164 -0.9518994 0.49710086 -0.16646525 -0.91566443 0.2789891 -0.11982095 1.317234 -0.4260357 -0.12957346 0.20761904 -0.6288328 -1.0103627 0.97773814 -1.011976 0.50987995 -0.46229666 -0.90801316 0.49621627 -0.9472243 0.50727594 1.2959735 -0.61403054 1.1286693 0.49137643 0.29746678 0.2858341 -0.48611322 -0.93934476 0.50168204 1.1327535 1.2859887 -0.5233948
0.34134135 -0.5669453 0.21804336 0.28396562 1.3552525 -0.15056673 -0.5340786 0.18770096 1.356584 0.22151509 -0.18826842 -0.5160281 0.5077404 -1.0021503 0.89779925 0.5081723 -0.5524256 0.9067155 -0.17126495 -0.95092 0.49687454 -0.1664727 -0.9147809 0.27870277 -0.1199581 1.3157332 -0.42576504 -0.12970689 0.2073457 -0.62809634 -1.0091865 0.97678363 -1.010799 0.50951254 -0.4619381 -0.907135 0.4959875 -0.946246 0.5069059 1.2945962 -0.6133104 1.1275526 0.49114516 0.29721203 0.2855473 -0.4856521 -0.93837255 0.5013459 1.1316261 1.2846018 -0.52298516
0.34234235 -0.56641984 0.21776548 0.2836866 1.3536618 -0.1506404 -0.5336457 0.18743101 1.3549956 0.22123584 -0.18820322 -0.51546854 0.5074184 -1.0009798 0.89710665 0.5079204 -0.5519199 0.90602696 -0.1712654 -0.94994235 0.4966499 -0.16647708 -0.9138956 0.27841303 -0.12009445 1.3142374 -0.42549548 -0.12984163 0.20707288 -0.62736046 -1.0080104 0.9758353 -1.0096234 0.5091443 -0.4615796 -0.9062556 0.495761 -0.9452669 0.5065323 1.2932206 -0.6125901 1.1264384 0.49091074 0.29695705 0.28526077 -0.4851933 -0.9374012 0.5010078 1.1305003 1.2832181 -0.522577
0.34334335 -0.5658967 0.21749088 0.28340736 1.3520688 -0.1507138 -0.53321564 0.1871632 1.3534092 0.22095463 -0.18813688 -0.5149105 0.5070938 -0.99980867 0.8964187 0.5076693 -0.55141646 0.90533864 -0.17126891 -0.9489629 0.49642506 -0.16648361 -0.91301 0.2781271 -0.120233804 1.3127455 -0.42522517 -0.12997425 0.20680198 -0.62662596 -1.0068337 0.9748858 -1.008445 0.50877774 -0.46122324 -0.9053764 0.4955326 -0.944286 0.5061612 1.2918494 -0.61187243 1.1253265 0.4906746 0.29670092 0.28497365 -0.4847343 -0.9364271 0.5006727 1.1293763 1.2818365 -0.52217025
0.34434435 -0.5653746 0.21721575 0.2831305 1.3504792 -0.15078783 -0.5327832 0.18689498 1.3518269 0.22067377 -0.1880705 -0.51435256 0.5067711 -0.9986359 0.8957306 0.50741875 -0.55091226 0.90465176 -0.17127046 -0.94798493 0.4961979 -0.16648746 -0.9121259 0.2778404 -0.12036806 1.3112549 -0.42495838 -0.13010782 0.20652983 -0.6258923 -1.0056591 0.97393954 -1.0072689 0.50841045 -0.46086517 -0.9044986 0.49530378 -0.94330823 0.5057905 1.2904785 -0.61115503 1.1242169 0.49044088 0.2964469 0.28468922 -0.484276 -0.9354556 0.5003356 1.1282568 1.2804557 -0.52176285
0.34534535 -0.5648516 0.21693918 0.28284946 1.3488952 -0.1508609 -0.5323542 0.18662658 1.3502464 0.22039399 -0.18800455 -0.5137968 0.5064467 -0.9974654 0.89504457 0.5071677 -0.55040836 0.903967 -0.17127314 -0.9470061 0.4959735 -0.1664938 -0.9112401 0.27755252 -0.120503634 1.3097659 -0.42468843 -0.13024038 0.20625886 -0.6251606 -1.004483 0.972993 -1.0060924 0.50804377 -0.46050873 -0.9036207 0.49507293 -0.9423286 0.5054182 1.2891093 -0.6104381 1.1231098 0.49020687 0.2961929 0.28440312 -0.48382005 -0.93448365 0.49999884 1.1271387 1.2790807 -0.52135617
0.34634635 -0.5643307 0.2166641 0.2825723 1.3473145 -0.15093264 -0.5319234 0.18635902 1.3486694 0.22011563 -0.18793681 -0.51324004 0.5061234 -0.99629426 0.89436007 0.506915 -0.5499052 0.9032829 -0.17127538 -0.9460272 0.49574766 -0.1664972 -0.91035545 0.27726558 -0.1206401 1.3082792 -0.42442 -0.13037127 0.20598742 -0.6244298 -1.0033058 0.97204936 -1.0049143 0.50767434 -0.4601508 -0.9027405 0.49484584 -0.94135034 0.5050484 1.2877431 -0.6097226 1.1220039 0.48997268 0.29593685 0.284117 -0.4833625 -0.93351007 0.499666 1.1260206 1.2777034 -0.5209501
0.34734735 -0.56381094 0.21639058 0.28229293 1.3457353 -0.15100831 -0.5314934 0.1860924 1.3470953 0.21983549 -0.18786913 -0.512684 0.50580025 -0.9951234 0.8936763 0.50666237 -0.5494015 0.90259874 -0.17127669 -0.9450466 0.49552056 -0.16650027 -0.90947104 0.2769774 -0.12077513 1.3067963 -0.42415234 -0.1305039 0.20571926 -0.62369955 -1.0021299 0.97110593 -1.0037366 0.5073117 -0.4597958 -0.90186226 0.4946154 -0.94037104 0.50467634 1.2863789 -0.60900915 1.1208988 0.48973873 0.29568246 0.28383252 -0.48290756 -0.93253714 0.49932727 1.1249067 1.2763314 -0.5205424
0.34834835 -0.5632909 0.2161164 0.28201672 1.3441559 -0.15107822 -0.5310645 0.18582311 1.3455206 0.21955588 -0.18780336 -0.51213026 0.5054784 -0.99395335 0.8929949 0.5064094 -0.5489011 0.90191615 -0.17127666 -0.9440689 0.49529633 -0.16650456 -0.9085858 0.27669016 -0.12090674 1.3053162 -0.4238846 -0.13063338 0.20544729 -0.62297094 -1.0009538 0.97016704 -1.0025617 0.5069463 -0.4594402 -0.900982 0.4943876 -0.9393914 0.5043074 1.2850184 -0.6082954 1.1197978 0.48950186 0.29542646 0.28354594 -0.4824507 -0.9315648 0.4989917 1.1237966 1.2749606 -0.5201376
0.34934935 -0.5627739 0.21584192 0.28173903 1.3425827 -0.15115058 -0.5306375 0.18555817 1.3439534 0.21927729 -0.18773392 -0.51157504 0.5051534 -0.992782 0.89231324 0.50615907 -0.54839873 0.90123355 -0.17127779 -0.9430907 0.49507037 -0.16650635 -0.907701 0.2764046 -0.12104195 1.3038386 -0.42361456 -0.13076448 0.20517907 -0.62224394 -0.9997783 0.96922886 -1.0013835 0.5065776 -0.4590873 -0.9001018 0.49415937 -0.9384125 0.50393486 1.2836585 -0.6075832 1.1187005 0.48926732 0.29517397 0.2832602 -0.4819969 -0.9305909 0.49865702 1.1226876 1.2735935 -0.5197316
0.35035035 -0.5622507 0.21556976 0.28146103 1.3410099 -0.15122157 -0.5302078 0.18529269 1.342387 0.21899667 -0.1876665 -0.5110231 0.50482905 -0.99161315 0.8916354 0.5059041 -0.5478987 0.90055597 -0.17127821 -0.9421103 0.49484083 -0.16650978 -0.9068152 0.27611873 -0.12117347 1.3023617 -0.42334792 -0.13089415 0.20491013 -0.6215159 -0.9986017 0.96829283 -1.0002056 0.50620985 -0.45873138 -0.89922345 0.4939272 -0.9374325 0.5035641 1.2823024 -0.60687196 1.1176026 0.48903152 0.29491773 0.2829748 -0.48154274 -0.9296206 0.4983199 1.1215787 1.2722272 -0.5193272
0.35135135 -0.5617342 0.21529427 0.28118506 1.3394411 -0.15129218 -0.5297817 0.18502763 1.3408222 0.21871719 -0.18759656 -0.51047003 0.5045061 -0.99044 0.89095557 0.50565195 -0.54739773 0.8998761 -0.17127779 -0.941131 0.49461475 -0.16651016 -0.90592843 0.2758331 -0.121307164 1.3008887 -0.42307982 -0.131024 0.20464101 -0.6207895 -0.9974257 0.96735835 -0.9990312 0.5058429 -0.45837662 -0.8983433 0.49369672 -0.93645394 0.5031923 1.2809459 -0.6061604 1.1165051 0.4887965 0.29466334 0.28269073 -0.48108843 -0.92864656 0.4979848 1.1204724 1.2708647 -0.5189214
0.35235235 -0.5612186 0.21502247 0.28090587 1.3378744 -0.15136161 -0.5293538 0.18475989 1.3392605 0.21844116 -0.1875273 -0.5099185 0.5041833 -0.9892713 0.890277 0.50539875 -0.5468979 0.8991978 -0.17127636 -0.94015133 0.49438778 -0.16651276 -0.90504146 0.2755454 -0.12143758 1.2994201 -0.42281324 -0.13114965 0.20437303 -0.62006366 -0.9962498 0.9664222 -0.99785244 0.5054778 -0.45802447 -0.8974646 0.49346855 -0.9354743 0.50282204 1.2795932 -0.60545135 1.1154144 0.4885603 0.29440907 0.28240708 -0.4806347 -0.92767334 0.49764737 1.11937 1.269505 -0.5185191
0.35335335 -0.5607017 0.21474835 0.2806295 1.3363128 -0.15143076 -0.52892584 0.18449506 1.3377012 0.21816167 -0.18745902 -0.5093681 0.5038583 -0.98809934 0.8896018 0.50514436 -0.54639757 0.89851916 -0.17127636 -0.93917346 0.49416056 -0.16651225 -0.9041566 0.27526018 -0.121567965 1.297951 -0.4225466 -0.13127902 0.20410332 -0.61933744 -0.9950727 0.9654901 -0.9966756 0.5051111 -0.4576727 -0.8965854 0.493238 -0.93449354 0.5024518 1.2782437 -0.60474133 1.1143247 0.48832515 0.2941554 0.28212407 -0.48018128 -0.92670226 0.49731275 1.1182665 1.2681462 -0.51811385
0.35435435 -0.5601851 0.21447554 0.28035256 1.3347492 -0.15149939 -0.5285009 0.18423137 1.3361455 0.21788606 -0.18738931 -0.5088177 0.50353706 -0.9869311 0.8889257 0.5048896 -0.54589903 0.89784634 -0.17127544 -0.938194 0.49393287 -0.16651335 -0.9032705 0.27497664 -0.121699005 1.296486 -0.422279 -0.13140702 0.2038357 -0.6186149 -0.9938983 0.9645617 -0.9954982 0.5047444 -0.45731798 -0.8957051 0.49300763 -0.93351424 0.50208044 1.2768935 -0.6040342 1.1132338 0.48808762 0.29389963 0.28183678 -0.479731 -0.9257266 0.4969764 1.1171674 1.2667875 -0.5177105
0.35535535 -0.559669 0.21420279 0.28007445 1.333191 -0.15156928 -0.52807325 0.18396905 1.3345925 0.21760604 -0.18732226 -0.50826734 0.5032133 -0.9857595 0.8882519 0.50463796 -0.54540145 0.89717066 -0.1712726 -0.93721414 0.49370393 -0.1665147 -0.9023858 0.27469066 -0.12182921 1.2950245 -0.42201194 -0.13153395 0.20356736 -0.6178922 -0.99272203 0.96363115 -0.9943222 0.5043802 -0.45696604 -0.89482474 0.49277613 -0.9325346 0.5017117 1.2755466 -0.6033265 1.112147 0.48785248 0.29364637 0.28155437 -0.47927696 -0.9247558 0.4966394 1.1160707 1.2654352 -0.51730835
0.35635635 -0.5591557 0.21393076 0.27980033 1.331634 -0.15163654 -0.5276476 0.18370458 1.3330399 0.21732703 -0.18725061 -0.5077182 0.50289154 -0.9845892 0.8875762 0.5043818 -0.54490304 0.8964957 -0.17127067 -0.9362357 0.49347642 -0.16651392 -0.9015006 0.27440646 -0.12195706 1.2935618 -0.42174453 -0.13165992 0.20330033 -0.61717117 -0.99154675 0.9627036 -0.9931452 0.5040138 -0.45661452 -0.8939436 0.4925445 -0.93155515 0.501341 1.2742044 -0.6026198 1.1110616 0.4876159 0.2933921 0.28126922 -0.4788262 -0.9237823 0.49630484 1.1149762 1.2640826 -0.5169046
0.35735735 -0.55864155 0.21365997 0.27952334 1.3300827 -0.15170538 -0.52722436 0.18343917 1.3314933 0.21705195 -0.18717873 -0.50717145 0.50256586 -0.9834204 0.886907 0.50412774 -0.54440415 0.8958236 -0.1712679 -0.93525624 0.49324706 -0.16651326 -0.9006122 0.2741212 -0.12208578 1.2921032 -0.42147815 -0.13178703 0.20303532 -0.6164514 -0.9903723 0.96177936 -0.99196756 0.5036477 -0.45626274 -0.8930647 0.49231526 -0.93057495 0.50097096 1.2728592 -0.60191417 1.1099769 0.48737785 0.29313698 0.2809855 -0.4783756 -0.9228094 0.49596992 1.1138799 1.2627312 -0.51650107
0.35835835 -0.5581282 0.21338943 0.2792481 1.3285304 -0.15177044 -0.5267998 0.18317619 1.3299451 0.2167758 -0.18710923 -0.5066237 0.50224125 -0.98224974 0.8862337 0.5038718 -0.5439083 0.89515126 -0.17126337 -0.93427694 0.4930202 -0.16651183 -0.8997277 0.2738364 -0.12221116 1.2906483 -0.42121133 -0.13191032 0.2027677 -0.6157308 -0.9891962 0.9608537 -0.9907931 0.503281 -0.4559134 -0.8921815 0.49208155 -0.92959577 0.5006021 1.2715192 -0.6012094 1.1088961 0.48714218 0.29288247 0.28070304 -0.47792393 -0.92183614 0.49563214 1.1127907 1.2613833 -0.51609904
0.35935935 -0.5576122 0.21311757 0.2789717 1.3269804 -0.15183598 -0.5263758 0.18291435 1.3284011 0.21649852 -0.1870355 -0.5060769 0.5019171 -0.98108065 0.88556576 0.50361526 -0.5434114 0.8944812 -0.17125934 -0.9332967 0.49278954 -0.16650778 -0.898841 0.2735521 -0.12233949 1.2891942 -0.42094564 -0.13203639 0.20250145 -0.6150125 -0.98801994 0.95993173 -0.98961747 0.50291646 -0.45556077 -0.8913022 0.49185058 -0.9286158 0.5002309 1.270183 -0.6005044 1.1078153 0.48690477 0.2926291 0.28042045 -0.4774753 -0.92086285 0.49529657 1.1116998 1.2600385 -0.51569563
0.36036035 -0.5571005 0.21284649 0.27869543 1.3254341 -0.15190277 -0.5259508 0.18265405 1.3268589 0.21622136 -0.18696478 -0.5055308 0.5015924 -0.97991157 0.8848951 0.5033581 -0.5429131 0.89381063 -0.17125446 -0.9323181 0.49256125 -0.16650593 -0.8979553 0.27326915 -0.12246516 1.2877421 -0.42068022 -0.13215879 0.20223704 -0.6142957 -0.9868463 0.95900965 -0.9884429 0.5025501 -0.45520952 -0.8904216 0.49161616 -0.927636 0.49986032 1.2688432 -0.5998026 1.1067389 0.48666647 0.29237357 0.2801356 -0.4770255 -0.91989034 0.4949591 1.110609 1.2586921 -0.5152948
0.36136135 -0.5565895 0.21257487 0.27842 1.3238907 -0.15196821 -0.52552515 0.18239304 1.3253194 0.215947 -0.18689263 -0.50498533 0.5012684 -0.9787425 0.88422704 0.503103 -0.54241884 0.89314055 -0.17125049 -0.93134123 0.49233004 -0.16650274 -0.8970686 0.2729834 -0.12258917 1.286294 -0.4204133 -0.1322824 0.20197013 -0.6135774 -0.985669 0.95808923 -0.98726547 0.50218403 -0.45486036 -0.8895422 0.49138305 -0.92665625 0.49949047 1.2675085 -0.59909916 1.105662 0.4864302 0.2921202 0.2798511 -0.4765765 -0.91891533 0.49462506 1.1095254 1.257351 -0.5148942
0.36236235 -0.5560786 0.21230564 0.2781469 1.3223492 -0.15203208 -0.5251033 0.18212965 1.3237836 0.21567115 -0.18681839 -0.5044396 0.5009452 -0.9775722 0.883559 0.50284505 -0.5419232 0.89247096 -0.1712445 -0.93035865 0.49210045 -0.16649944 -0.89618194 0.2727016 -0.122713 1.2848462 -0.4201447 -0.13240579 0.20170543 -0.61286134 -0.9844954 0.9571724 -0.98608863 0.5018201 -0.45450974 -0.8886601 0.49115232 -0.9256767 0.499122 1.266176 -0.5983975 1.1045872 0.48619232 0.29186556 0.27957085 -0.47612712 -0.9179442 0.49428937 1.1084393 1.2560114 -0.5144903
0.36336336 -0.55556726 0.21203664 0.27787074 1.3208096 -0.152096 -0.524681 0.18186948 1.3222462 0.21539465 -0.18674481 -0.50389546 0.5006207 -0.9764037 0.8828925 0.50258887 -0.54142976 0.8918054 -0.17123938 -0.9293786 0.49186996 -0.16649362 -0.8952943 0.27241912 -0.122837216 1.2834022 -0.41987848 -0.1325269 0.20144227 -0.61214733 -0.98331964 0.9562528 -0.98491395 0.5014534 -0.45415938 -0.88778114 0.49091914 -0.9246964 0.49875066 1.2648444 -0.59769654 1.1035155 0.48595366 0.2916108 0.27928874 -0.47568014 -0.91697 0.4939529 1.1073555 1.2546723 -0.51408994
0.36436436 -0.55505574 0.21176729 0.27759668 1.3192726 -0.1521599 -0.5242571 0.18161103 1.3207159 0.21512118 -0.18667084 -0.50335073 0.5002974 -0.9752352 0.88222647 0.50233126 -0.54093343 0.89113545 -0.17123106 -0.92840016 0.49163833 -0.16648978 -0.894408 0.2721363 -0.12295964 1.2819599 -0.41961262 -0.13264701 0.2011778 -0.61143255 -0.98214567 0.95533824 -0.9837376 0.5010861 -0.45381066 -0.8868985 0.49068287 -0.9237164 0.49838093 1.2635138 -0.59699565 1.1024439 0.48571518 0.2913566 0.2790055 -0.47523132 -0.91599655 0.493616 1.106275 1.2533352 -0.5136885
0.36536536 -0.5545461 0.21149799 0.27732137 1.3177377 -0.15222129 -0.52383506 0.18135163 1.3191838 0.21484604 -0.18659627 -0.5028084 0.4999726 -0.9740672 0.88156056 0.5020726 -0.54043925 0.8904699 -0.17122546 -0.92742205 0.49140653 -0.16648483 -0.893522 0.27185497 -0.1230807 1.2805198 -0.4193454 -0.13276857 0.20091292 -0.6107193 -0.98097134 0.9544215 -0.9825634 0.5007212 -0.45346117 -0.8860165 0.49045 -0.92273754 0.4980112 1.2621863 -0.59629744 1.1013739 0.48547563 0.29110262 0.2787237 -0.47478428 -0.9150232 0.49327955 1.1051937 1.2520018 -0.5132879
0.36636636 -0.55403686 0.21123019 0.27704707 1.3162037 -0.15228426 -0.5234115 0.18109134 1.317655 0.21457121 -0.18652174 -0.50226456 0.4996464 -0.97289944 0.88089633 0.50181544 -0.53994495 0.8898035 -0.1712166 -0.9264444 0.49117568 -0.16647792 -0.89263487 0.27157107 -0.12320316 1.2790821 -0.41907954 -0.13288599 0.20064971 -0.6100061 -0.9797981 0.95350885 -0.98138833 0.50035596 -0.45311207 -0.8851365 0.49021724 -0.92175835 0.497641 1.2608606 -0.5955975 1.1003078 0.48523673 0.29084912 0.27844104 -0.47433558 -0.9140496 0.49294302 1.1041163 1.2506683 -0.51288855
0.36736736 -0.55352896 0.21096095 0.27677098 1.3146745 -0.15234664 -0.52298975 0.18083349 1.3161308 0.21429846 -0.18644482 -0.50172305 0.4993221 -0.97173023 0.8802326 0.5015545 -0.5394511 0.88914 -0.1712102 -0.925464 0.4909422 -0.16647074 -0.8917477 0.27128842 -0.12332371 1.2776451 -0.41881356 -0.13300699 0.20038757 -0.6092946 -0.9786242 0.9525957 -0.98021376 0.49999055 -0.45276317 -0.8842541 0.4899802 -0.9207779 0.4972709 1.2595359 -0.5949022 1.0992402 0.4849966 0.29059342 0.2781627 -0.47388864 -0.9130776 0.49260655 1.1030409 1.2493371 -0.5124865
0.36836836 -0.5530194 0.21069232 0.27650014 1.313147 -0.15240559 -0.5225675 0.18057552 1.3146069 0.21402374 -0.18636975 -0.50118023 0.49899593 -0.9705634 0.8795699 0.5012964 -0.53895795 0.8884733 -0.17119962 -0.92448485 0.49071118 -0.16646463 -0.8908612 0.27100876 -0.1234428 1.2762125 -0.4185443 -0.13312402 0.20012525 -0.60858613 -0.9774499 0.9516821 -0.9790375 0.4996234 -0.45241314 -0.8833738 0.48974553 -0.91979766 0.49690035 1.2582123 -0.59420216 1.0981739 0.48475853 0.29033962 0.27787915 -0.47344238 -0.91210526 0.49227187 1.1019655 1.2480083 -0.51208514
0.36936936 -0.55251026 0.21042511 0.2762256 1.3116207 -0.15246493 -0.5221463 0.18031785 1.3130856 0.21374944 -0.18629384 -0.5006414 0.49867275 -0.9693947 0.8789072 0.50103617 -0.5384646 0.88781035 -0.1711902 -0.9235066 0.49047694 -0.16645685 -0.8899739 0.27072594 -0.12356058 1.2747796 -0.41827917 -0.13324296 0.19986412 -0.6078729 -0.9762771 0.9507731 -0.97786486 0.49925622 -0.45206663 -0.88249195 0.48950943 -0.91881883 0.49653086 1.2568911 -0.59350663 1.0971109 0.48451743 0.2900853 0.27759764 -0.47299695 -0.91113234 0.4919351 1.1008922 1.2466801 -0.5116863
0.37037036 -0.5520043 0.21015933 0.27595255 1.3100972 -0.15252477 -0.52172583 0.18006095 1.3115666 0.2134768 -0.18621892 -0.5001004 0.49834695 -0.96822906 0.8782438 0.50077605 -0.5379716 0.8871455 -0.17118055 -0.922528 0.49024364 -0.1664471 -0.88908815 0.27044532 -0.123678535 1.273349 -0.4180139 -0.13335782 0.19960281 -0.60716593 -0.9751035 0.94986343 -0.976689 0.4988905 -0.45171726 -0.88161105 0.48927256 -0.91783917 0.49616113 1.2555727 -0.59281236 1.0960505 0.4842758 0.28982952 0.27731708 -0.47254977 -0.91016 0.49159768 1.0998204 1.2453557 -0.51128435
0.37137136 -0.5514952 0.20989159 0.2756785 1.3085756 -0.15258297 -0.5213034 0.17980435 1.3100475 0.21320298 -0.18614057 -0.4995599 0.4980211 -0.9670615 0.8775821 0.5005158 -0.537479 0.88648474 -0.17117 -0.92154956 0.49001023 -0.16644031 -0.88819987 0.27016369 -0.12379575 1.2719237 -0.4177447 -0.1334733 0.19934115 -0.60645616 -0.973932 0.9489542 -0.9755155 0.49852565 -0.45136848 -0.8807293 0.4890364 -0.9168592 0.49579152 1.254255 -0.5921174 1.0949906 0.48403576 0.2895768 0.27703622 -0.47210544 -0.90918803 0.49126133 1.0987508 1.2440325 -0.510885
0.37237236 -0.5509892 0.20962527 0.27540615 1.3070555 -0.15264249 -0.520881 0.17954847 1.3085314 0.21293244 -0.18606198 -0.49902102 0.49769548 -0.96589494 0.8769231 0.5002539 -0.5369873 0.8858198 -0.17115813 -0.9205699 0.48977515 -0.16642883 -0.8873127 0.2698851 -0.12391299 1.2704977 -0.41747957 -0.13358879 0.19907948 -0.605749 -0.9727591 0.94804645 -0.9743428 0.4981576 -0.4510227 -0.87984717 0.48880032 -0.9158803 0.4954224 1.2529378 -0.5914224 1.0939319 0.48379222 0.28932288 0.27675655 -0.47165877 -0.90821385 0.4909242 1.097679 1.242709 -0.5104852
0.37337336 -0.5504827 0.20935902 0.2751347 1.3055377 -0.15269831 -0.52046293 0.17929336 1.3070208 0.21265855 -0.18598402 -0.49848184 0.49736956 -0.96472836 0.8762623 0.49999163 -0.536496 0.8851588 -0.17114702 -0.9195911 0.48954085 -0.16641816 -0.8864252 0.26960364 -0.1240274 1.2690713 -0.4172104 -0.1337029 0.19882157 -0.60504234 -0.97158635 0.9471402 -0.97316945 0.497793 -0.45067438 -0.87896526 0.48856357 -0.91490257 0.49505225 1.2516236 -0.5907302 1.0928727 0.48355195 0.2890683 0.27647784 -0.47121337 -0.9072401 0.49058804 1.096612 1.2413889 -0.5100846
0.37437436 -0.5499771 0.20909217 0.27486202 1.3040215 -0.15275356 -0.5200416 0.17903754 1.305508 0.21238735 -0.1859056 -0.49794328 0.4970428 -0.96356237 0.8756032 0.49972942 -0.5360041 0.8844962 -0.17113343 -0.9186127 0.489305 -0.1664066 -0.88553965 0.2693232 -0.1241422 1.2676506 -0.4169449 -0.13381723 0.19856021 -0.6043353 -0.97041476 0.9462365 -0.9719943 0.49742708 -0.45032635 -0.87808406 0.48832497 -0.9139223 0.49468234 1.2503109 -0.5900378 1.0918182 0.48330882 0.28881565 0.27619764 -0.4707698 -0.90626687 0.49025258 1.0955462 1.2400696 -0.50968456
0.3753754 -0.54947263 0.20882675 0.27459028 1.3025072 -0.15281007 -0.519621 0.17878416 1.3039968 0.21211681 -0.18582445 -0.49740374 0.49671766 -0.96239555 0.8749448 0.49946705 -0.53551275 0.8838365 -0.17112067 -0.91763484 0.4890708 -0.16639346 -0.88465226 0.26904503 -0.12425521 1.2662319 -0.4166769 -0.13392982 0.19829962 -0.6036311 -0.96924245 0.94533026 -0.9708222 0.49706122 -0.44997853 -0.8772017 0.48808494 -0.91294277 0.494311 1.2489986 -0.589344 1.0907645 0.48306838 0.2885612 0.27591577 -0.4703257 -0.9052958 0.4899135 1.0944812 1.2387542 -0.5092864
0.3763764 -0.5489665 0.20856294 0.27431753 1.3009969 -0.15286541 -0.519201 0.1785309 1.3024929 0.21184495 -0.18574488 -0.49686742 0.49639025 -0.96123147 0.87428415 0.49920192 -0.5350214 0.8831748 -0.17110604 -0.91665626 0.48883322 -0.16638175 -0.8837639 0.26876613 -0.12436804 1.2648132 -0.41640922 -0.1340411 0.19804314 -0.60292447 -0.9680697 0.94442725 -0.9696506 0.49669346 -0.44963133 -0.87632036 0.4878463 -0.9119648 0.49394205 1.2476885 -0.58865434 1.0897098 0.4828249 0.28830674 0.27563754 -0.4698813 -0.9043232 0.48957792 1.0934191 1.2374394 -0.5088859
0.3773774 -0.5484613 0.20829794 0.27404574 1.2994877 -0.1529204 -0.51878023 0.17827591 1.3009857 0.2115747 -0.1856637 -0.49633032 0.4960632 -0.9600656 0.8736273 0.4989386 -0.5345316 0.88251483 -0.17109218 -0.91567814 0.48859784 -0.16636854 -0.88287795 0.26848766 -0.12448013 1.2633964 -0.41614205 -0.1341534 0.19778374 -0.6022203 -0.96689725 0.94352484 -0.96847653 0.49632826 -0.4492836 -0.8754389 0.4876096 -0.9109856 0.4935718 1.2463778 -0.5879619 1.0886567 0.48258212 0.28805396 0.275359 -0.46943823 -0.9033501 0.48923996 1.0923557 1.2361238 -0.5084867
0.3783784 -0.54795676 0.20803455 0.2737725 1.2979813 -0.15297407 -0.5183612 0.17802432 1.2994814 0.21130642 -0.18558213 -0.49579355 0.49573722 -0.9589019 0.87297 0.49867615 -0.5340408 0.88185537 -0.17107713 -0.91470057 0.488359 -0.16635656 -0.88199043 0.2682087 -0.1245918 1.2619824 -0.4158756 -0.13426223 0.19752523 -0.60151917 -0.9657278 0.942623 -0.9673054 0.49596152 -0.44893622 -0.8745564 0.48737016 -0.91000557 0.49320224 1.2450724 -0.587273 1.0876074 0.482339 0.2877994 0.2750785 -0.46899357 -0.9023785 0.48890182 1.0912971 1.2348126 -0.50808746
0.3793794 -0.5474523 0.20777091 0.2735031 1.2964746 -0.1530261 -0.5179413 0.17777392 1.29798 0.2110326 -0.18550038 -0.49525756 0.49541005 -0.95773757 0.8723128 0.49840954 -0.53355 0.8811959 -0.17106208 -0.9137224 0.4881234 -0.16634089 -0.88110375 0.26792905 -0.12470096 1.2605695 -0.4156077 -0.13437346 0.19726864 -0.60081697 -0.9645581 0.94172156 -0.96613467 0.49559537 -0.44858944 -0.8736736 0.48712936 -0.909027 0.49283245 1.2437657 -0.58658314 1.0865561 0.48209283 0.28754535 0.27480057 -0.4685503 -0.90140593 0.4885634 1.090235 1.2335031 -0.5076872
0.3803804 -0.5469489 0.20750561 0.2732301 1.2949709 -0.15307686 -0.517522 0.17752227 1.2964813 0.2107633 -0.18541864 -0.49472174 0.49508175 -0.9565723 0.8716562 0.49814585 -0.5330605 0.8805355 -0.17104435 -0.91274464 0.48788342 -0.16632602 -0.88021815 0.2676517 -0.12481016 1.2591579 -0.41533938 -0.13448045 0.1970118 -0.600115 -0.9633877 0.9408201 -0.9649638 0.49522844 -0.44824305 -0.8727921 0.48688748 -0.90804905 0.492461 1.242461 -0.5858931 1.0855099 0.4818509 0.28729233 0.27452132 -0.46810755 -0.90043235 0.48822603 1.089177 1.2321919 -0.50728863
0.3813814 -0.54644483 0.20724478 0.2729604 1.2934682 -0.15312871 -0.51710075 0.17726979 1.294982 0.21049449 -0.18533668 -0.4941867 0.49475548 -0.9554081 0.8709997 0.49787876 -0.53256905 0.8798777 -0.17102647 -0.91176665 0.48764452 -0.1663104 -0.879331 0.26737317 -0.124919295 1.2577497 -0.41507217 -0.13458923 0.19675443 -0.5994141 -0.96221673 0.9399227 -0.9637922 0.4948615 -0.44789624 -0.8719121 0.48664716 -0.90706897 0.49209145 1.2411568 -0.58520854 1.0844619 0.48160657 0.28703704 0.27424434 -0.4676651 -0.89946115 0.48788872 1.0881202 1.2308855 -0.50688815
0.3823824 -0.5459436 0.20698288 0.2726899 1.2919698 -0.15317878 -0.51668143 0.1770204 1.2934861 0.21022734 -0.18525177 -0.49365163 0.4944261 -0.9542458 0.87034523 0.49761292 -0.53208154 0.8792181 -0.17100972 -0.9107888 0.48740676 -0.16629389 -0.8784421 0.26709607 -0.12502745 1.2563437 -0.41480199 -0.13469517 0.19649896 -0.5987128 -0.96104765 0.9390235 -0.9626218 0.49449393 -0.44755 -0.871029 0.48640648 -0.9060926 0.49172196 1.2398568 -0.5845199 1.0834163 0.48136118 0.28678408 0.2739654 -0.46722358 -0.8984896 0.48755023 1.0870641 1.2295792 -0.5064883
0.3833834 -0.5454384 0.20671943 0.27241793 1.2904718 -0.15322864 -0.5162626 0.17677072 1.2919896 0.20995799 -0.18516868 -0.4931171 0.49409774 -0.95308244 0.86968875 0.49734548 -0.5315923 0.87855864 -0.17099202 -0.9098121 0.4871653 -0.16627523 -0.8775555 0.26681772 -0.12513375 1.2549375 -0.41453642 -0.13480112 0.19624326 -0.5980154 -0.95987904 0.9381263 -0.96145034 0.49412653 -0.4472025 -0.8701477 0.4861646 -0.9051116 0.4913514 1.2385559 -0.58383393 1.0823702 0.48111448 0.28653046 0.2736893 -0.46677968 -0.89751685 0.48721114 1.0860103 1.2282767 -0.50609016
0.3843844 -0.544937 0.20645735 0.27214864 1.288974 -0.15327615 -0.5158436 0.1765208 1.2904954 0.20968977 -0.18508357 -0.49258342 0.49376753 -0.95191956 0.8690332 0.49707738 -0.53110284 0.8779007 -0.17097268 -0.90883577 0.48692468 -0.16625637 -0.87667006 0.26654342 -0.1252397 1.2535363 -0.41426736 -0.13490579 0.19598678 -0.59731656 -0.9587091 0.9372289 -0.96028197 0.49375996 -0.4468557 -0.8692649 0.48592076 -0.90413547 0.49097845 1.2372582 -0.58314884 1.0813266 0.48086837 0.28627786 0.27341035 -0.46633866 -0.8965461 0.48687407 1.0849557 1.2269726 -0.5056898
0.3853854 -0.54443514 0.20619431 0.27187696 1.2874774 -0.1533246 -0.5154246 0.17627409 1.2890075 0.20942125 -0.18499845 -0.49204835 0.49344096 -0.9507557 0.86837804 0.49680957 -0.53061455 0.8772433 -0.17095217 -0.90785754 0.48668656 -0.16623992 -0.8757829 0.26626644 -0.12534437 1.2521335 -0.41399798 -0.1350111 0.1957334 -0.5966179 -0.9575403 0.9363339 -0.9591123 0.49339405 -0.44650924 -0.8683833 0.48567674 -0.903158 0.49060914 1.235958 -0.582461 1.0802864 0.48061994 0.2860234 0.27313277 -0.4658968 -0.8955746 0.48653486 1.0839039 1.2256709 -0.5052922
0.3863864 -0.54393286 0.20593384 0.27160904 1.2859864 -0.15337178 -0.51500624 0.17602465 1.2875183 0.20915279 -0.18491408 -0.49151647 0.49311206 -0.9495958 0.8677249 0.49654064 -0.5301267 0.8765842 -0.17093095 -0.906881 0.48644373 -0.16622129 -0.87489593 0.26599064 -0.12544808 1.2507337 -0.4137297 -0.1351133 0.195479 -0.5959209 -0.956373 0.9354378 -0.9579437 0.49302515 -0.4461632 -0.8675021 0.4854336 -0.9021802 0.4902371 1.2346615 -0.5817782 1.079244 0.4803745 0.28576943 0.27285686 -0.4654557 -0.89460164 0.48619464 1.0828527 1.2243698 -0.50489134
0.3873874 -0.54343164 0.20567343 0.27133992 1.2844965 -0.15342006 -0.51458734 0.17577508 1.2860298 0.20888671 -0.18482679 -0.49098358 0.49277994 -0.9484339 0.8670708 0.49626872 -0.5296367 0.875926 -0.17091143 -0.90590477 0.4862012 -0.16620022 -0.87400895 0.26571295 -0.12555027 1.249334 -0.4134591 -0.13521746 0.19522533 -0.5952239 -0.9552046 0.9345424 -0.9567741 0.49265805 -0.44581625 -0.866619 0.48518905 -0.9012016 0.489866 1.233368 -0.58109444 1.0782043 0.4801258 0.2855163 0.27257857 -0.465013 -0.8936318 0.4858561 1.0818022 1.2230736 -0.50449234
0.3883884 -0.54292923 0.20541301 0.27107075 1.2830069 -0.15346539 -0.5141695 0.17553058 1.2845428 0.20861843 -0.18473974 -0.49045143 0.49245122 -0.94727355 0.8664154 0.49600098 -0.52915025 0.8752693 -0.17088908 -0.9049287 0.48595813 -0.16617963 -0.8731208 0.265439 -0.1256544 1.2479373 -0.41319203 -0.13531804 0.19497165 -0.5945281 -0.95403874 0.9336479 -0.9556073 0.49228945 -0.44546884 -0.8657374 0.4849458 -0.9002253 0.4894955 1.2320725 -0.5804104 1.077165 0.47987744 0.28526226 0.27230296 -0.46457258 -0.8926605 0.4855183 1.0807533 1.2217737 -0.5040931
0.3893894 -0.5424299 0.20515302 0.27080062 1.2815186 -0.15351251 -0.5137504 0.1752818 1.2830604 0.20835301 -0.18465379 -0.489918 0.49212268 -0.9461129 0.8657615 0.49572906 -0.5286618 0.8746114 -0.17086458 -0.90395176 0.48571524 -0.16615981 -0.87223434 0.2651634 -0.12575522 1.2465413 -0.41292104 -0.13541898 0.19471917 -0.59383416 -0.9528723 0.932757 -0.9544405 0.49192122 -0.44512245 -0.86485505 0.48469982 -0.89924717 0.4891248 1.2307783 -0.57972807 1.076129 0.4796292 0.28500906 0.27202556 -0.46413028 -0.8916898 0.4851775 1.0797081 1.220478 -0.50369525
0.3903904 -0.54192823 0.20489487 0.2705311 1.2800341 -0.15355548 -0.5133321 0.17503634 1.2815764 0.20808694 -0.18456513 -0.48938715 0.49179205 -0.944952 0.8651073 0.4954596 -0.52817345 0.8739538 -0.17084432 -0.902977 0.48547217 -0.16613775 -0.8713485 0.26488826 -0.12585557 1.2451488 -0.41265297 -0.13552108 0.19446638 -0.59313947 -0.95170605 0.9318632 -0.9532707 0.49155346 -0.44477698 -0.863974 0.48445335 -0.89827037 0.48875222 1.2294879 -0.5790458 1.0750909 0.47938052 0.28475568 0.27174976 -0.4636893 -0.8907188 0.48483804 1.0786574 1.2191827 -0.5032953
0.3913914 -0.5414285 0.20463452 0.27026358 1.2785482 -0.15359825 -0.5129135 0.17479119 1.2800975 0.20782247 -0.18447563 -0.48885545 0.49146077 -0.9437922 0.8644538 0.495187 -0.52768654 0.8732972 -0.17082012 -0.9020001 0.4852288 -0.16611281 -0.8704624 0.2646108 -0.12595427 1.2437563 -0.41238204 -0.13561895 0.19421521 -0.59244597 -0.9505401 0.9309702 -0.9521049 0.49118444 -0.44442967 -0.8630918 0.48420742 -0.8972933 0.48838136 1.2281973 -0.5783653 1.0740538 0.47912994 0.28450277 0.27147302 -0.46324962 -0.88974845 0.4844984 1.0776123 1.2178906 -0.5028968
0.3923924 -0.5409274 0.20437554 0.26999363 1.2770675 -0.1536403 -0.5124938 0.17454752 1.2786185 0.20755574 -0.18438828 -0.4883267 0.49113056 -0.9426348 0.8638003 0.49491283 -0.5271982 0.87263894 -0.17079532 -0.9010246 0.48498413 -0.16608956 -0.86957526 0.26433828 -0.12605304 1.2423664 -0.41211182 -0.13571823 0.19396159 -0.59175205 -0.9493731 0.9300785 -0.95093834 0.4908168 -0.4440851 -0.8622113 0.48396114 -0.8963173 0.48801067 1.226909 -0.5776852 1.0730177 0.47888067 0.28424975 0.27119938 -0.4628087 -0.8887769 0.48415914 1.076569 1.2166004 -0.50249887
0.3933934 -0.5404288 0.20411542 0.2697256 1.2755877 -0.15368146 -0.51207644 0.17430303 1.2771405 0.20729205 -0.1842967 -0.48779538 0.49079785 -0.9414766 0.8631468 0.4946395 -0.526711 0.8719816 -0.17077038 -0.9000479 0.484737 -0.16606551 -0.8686888 0.26406327 -0.12614962 1.2409774 -0.41184306 -0.13581532 0.19371179 -0.5910615 -0.9482093 0.92918885 -0.9497732 0.49044666 -0.4437389 -0.86132956 0.4837146 -0.89534044 0.48763713 1.2256191 -0.57700336 1.0719844 0.4786313 0.28399584 0.27092174 -0.46236858 -0.88780755 0.48381898 1.075524 1.215309 -0.5020986
0.3943944 -0.5399296 0.2038593 0.26945958 1.2741045 -0.15372401 -0.5116586 0.17405853 1.2756644 0.20702508 -0.1842067 -0.48726642 0.4904652 -0.9403187 0.86249375 0.4943652 -0.52622485 0.87132454 -0.17074251 -0.8990739 0.48449162 -0.1660415 -0.8678034 0.2637895 -0.12624767 1.2395898 -0.41157138 -0.13591054 0.19346061 -0.59037054 -0.94704556 0.92829895 -0.9486078 0.49007854 -0.44339195 -0.8604466 0.4834641 -0.8943645 0.48726496 1.2243332 -0.5763261 1.0709534 0.47837922 0.28374282 0.27064827 -0.46192887 -0.8868377 0.483479 1.0744812 1.214019 -0.50170153
0.3953954 -0.5394306 0.20360127 0.26919004 1.2726301 -0.15376282 -0.5112419 0.17381635 1.2741886 0.20676145 -0.18411595 -0.48673648 0.49013284 -0.93916094 0.86184096 0.49408975 -0.52573866 0.8706691 -0.17071733 -0.89809775 0.48424533 -0.16601476 -0.8669175 0.26351425 -0.12634456 1.238204 -0.41130173 -0.13600662 0.19321063 -0.58967936 -0.9458817 0.92740726 -0.9474431 0.4897093 -0.44304433 -0.859566 0.48321632 -0.8933891 0.48689356 1.2230488 -0.5756462 1.0699186 0.47812656 0.28348908 0.2703729 -0.46148866 -0.88586664 0.48313448 1.0734386 1.21273 -0.5012999
0.3963964 -0.5389317 0.20334384 0.26892236 1.2711523 -0.15380436 -0.51082236 0.17357442 1.2727158 0.20649883 -0.18402418 -0.48620808 0.48980096 -0.938003 0.86119056 0.49381587 -0.52525127 0.8700125 -0.17068952 -0.8971236 0.48399785 -0.16598922 -0.86603165 0.26324335 -0.1264373 1.2368207 -0.41103047 -0.13610154 0.19296089 -0.588989 -0.9447189 0.9265187 -0.9462788 0.48933992 -0.44270036 -0.8586842 0.48296633 -0.89241266 0.48652133 1.2217613 -0.57496905 1.0688868 0.4778764 0.283236 0.27009878 -0.4610489 -0.88489723 0.48279563 1.0723977 1.2114459 -0.5009015
0.3973974 -0.5384329 0.20308843 0.26865378 1.2696788 -0.15384117 -0.51040465 0.17333123 1.2712464 0.20623419 -0.18393254 -0.48567912 0.48946932 -0.9368466 0.86053646 0.49353817 -0.5247646 0.8693541 -0.17066094 -0.8961492 0.48374954 -0.16596144 -0.8651446 0.26297072 -0.12653291 1.2354364 -0.4107597 -0.13619539 0.19271204 -0.5883005 -0.9435542 0.92563 -0.9451152 0.488969 -0.44235122 -0.8578032 0.48271647 -0.89143705 0.48614964 1.2204773 -0.5742907 1.0678587 0.47762355 0.282981 0.26982412 -0.46060872 -0.8839284 0.4824538 1.0713564 1.2101585 -0.5005019
0.3983984 -0.53793496 0.20283213 0.26838812 1.2682059 -0.1538806 -0.50998586 0.17309043 1.2697749 0.2059718 -0.18384048 -0.48515093 0.48913524 -0.93569094 0.8598852 0.49326095 -0.5242789 0.8686969 -0.1706326 -0.8951744 0.48350027 -0.1659357 -0.86425817 0.26269755 -0.12662664 1.2340571 -0.4104882 -0.13628879 0.19246122 -0.5876121 -0.9423935 0.9247421 -0.94395304 0.48860028 -0.44200516 -0.85692036 0.4824668 -0.89046156 0.4857764 1.2191955 -0.57361346 1.0668277 0.47737005 0.28273 0.26955077 -0.46016866 -0.88295937 0.48211196 1.0703176 1.2088742 -0.5001032
0.3993994 -0.5374373 0.20257357 0.26811877 1.2667338 -0.15391675 -0.50956786 0.17285082 1.2683073 0.20570973 -0.18374482 -0.48462382 0.488803 -0.93453455 0.85923207 0.492983 -0.5237943 0.8680396 -0.17060354 -0.8941997 0.48325065 -0.16590631 -0.8633741 0.26242456 -0.12671813 1.2326772 -0.41021565 -0.13637936 0.19221589 -0.5869228 -0.94123113 0.92385316 -0.9427886 0.48823097 -0.4416588 -0.8560406 0.48221603 -0.8894861 0.48540333 1.2179134 -0.57294005 1.0657997 0.47711787 0.28247604 0.2692764 -0.45972905 -0.881991 0.4817722 1.0692791 1.2075918 -0.4997022
0.4004004 -0.5369388 0.20231757 0.2678528 1.2652633 -0.15395194 -0.5091496 0.1726118 1.2668403 0.20544645 -0.18365315 -0.4840961 0.48846766 -0.93338025 0.8585793 0.4927067 -0.52330804 0.86738396 -0.17057312 -0.8932271 0.4830006 -0.16587621 -0.8624873 0.2621524 -0.12680915 1.2313004 -0.4099448 -0.13647234 0.19196734 -0.58623594 -0.94006985 0.92296565 -0.9416262 0.48786095 -0.4413127 -0.8551593 0.48196265 -0.8885142 0.48503128 1.2166333 -0.57226366 1.0647714 0.47686312 0.28222254 0.26900133 -0.45929232 -0.8810214 0.4814287 1.0682435 1.2063105 -0.49930343
0.4014014 -0.5364412 0.20206407 0.2675865 1.2637963 -0.15398702 -0.50873286 0.17237213 1.2653756 0.2051849 -0.18355861 -0.48356953 0.48813477 -0.932227 0.8579254 0.49242702 -0.5228218 0.8667252 -0.17054221 -0.8922538 0.4827508 -0.16584721 -0.8616011 0.26188067 -0.12689987 1.229921 -0.4096727 -0.13656199 0.19171813 -0.58555 -0.93891007 0.92207885 -0.94046485 0.48749033 -0.44096595 -0.8542777 0.48171154 -0.88753736 0.48465857 1.2153544 -0.5715877 1.0637435 0.47660664 0.28197065 0.2687281 -0.45885205 -0.8800536 0.48108634 1.0672055 1.205029 -0.49890465
0.4024024 -0.5359452 0.20180735 0.26731995 1.2623293 -0.1540213 -0.50831544 0.1721327 1.2639116 0.20492229 -0.18346328 -0.48304215 0.48780105 -0.9310705 0.8572742 0.49214706 -0.52233684 0.86606944 -0.1705113 -0.89128107 0.48250076 -0.16581619 -0.86071634 0.2616088 -0.12699056 1.2285467 -0.4094013 -0.13665116 0.19147131 -0.58486235 -0.93775034 0.92119277 -0.9393046 0.48712048 -0.4406208 -0.8533964 0.481456 -0.8865639 0.48428598 1.2140747 -0.5709144 1.0627202 0.47635385 0.2817169 0.26845494 -0.45841327 -0.87908506 0.4807451 1.0661699 1.2037504 -0.49850625
0.4034034 -0.5354459 0.20155403 0.26705375 1.2608649 -0.15405408 -0.5078971 0.17189547 1.2624493 0.20466265 -0.18336758 -0.48251703 0.48746607 -0.92992 0.85662115 0.4918677 -0.5218518 0.8654114 -0.17048153 -0.8903092 0.48224995 -0.16578639 -0.8598316 0.26133642 -0.12707832 1.2271738 -0.4091279 -0.1367392 0.19122526 -0.5841789 -0.9365907 0.92030644 -0.9381437 0.48674974 -0.4402742 -0.8525158 0.48120472 -0.8855895 0.4839128 1.2127987 -0.5702397 1.061694 0.4760978 0.28146246 0.2681813 -0.45797715 -0.8781167 0.48040232 1.0651363 1.2024717 -0.49810702
0.4044044 -0.53495 0.20129916 0.26678732 1.2594014 -0.15408766 -0.50748056 0.17165598 1.2609868 0.20440027 -0.1832723 -0.4819898 0.48712912 -0.92876816 0.85597074 0.49158552 -0.521366 0.8647542 -0.17044497 -0.8893355 0.48199376 -0.16575363 -0.8589449 0.26106665 -0.12716597 1.2258006 -0.40885463 -0.13682917 0.19097957 -0.5834948 -0.93543077 0.9194199 -0.9369848 0.4863787 -0.43992642 -0.85163623 0.48094913 -0.8846166 0.4835386 1.211523 -0.5695682 1.0606688 0.47584048 0.28120932 0.2679092 -0.45753857 -0.8771485 0.48006013 1.0641016 1.2011932 -0.49770567
0.4054054 -0.53445363 0.20104578 0.2665232 1.2579389 -0.15412033 -0.50706315 0.171419 1.2595278 0.20413914 -0.18317604 -0.4814654 0.48679534 -0.92761654 0.85531855 0.49130502 -0.52088124 0.86409736 -0.17041424 -0.8883631 0.48174265 -0.1657202 -0.8580618 0.2607961 -0.12725258 1.2244279 -0.40858316 -0.13691565 0.19073388 -0.58281016 -0.93427324 0.91853654 -0.93582344 0.48600784 -0.4395808 -0.8507556 0.48069397 -0.8836416 0.48316422 1.2102468 -0.5688953 1.0596461 0.47558418 0.28095672 0.26763526 -0.45710045 -0.876182 0.47971502 1.0630676 1.1999171 -0.49730656
0.4064064 -0.53395706 0.2007921 0.26625565 1.256479 -0.15415198 -0.5066456 0.17118344 1.2580706 0.2038798 -0.18307781 -0.4809389 0.48645768 -0.92646396 0.8546667 0.49102327 -0.5203975 0.86343837 -0.17037952 -0.887391 0.48148707 -0.16568902 -0.85717726 0.26052514 -0.12733838 1.2230611 -0.40830904 -0.1370005 0.19048896 -0.582129 -0.9331151 0.9176512 -0.93466663 0.4856371 -0.43923497 -0.8498735 0.4804394 -0.88266915 0.48279098 1.208972 -0.5682254 1.0586244 0.4753259 0.28070202 0.26736358 -0.45666227 -0.8752154 0.47937354 1.0620356 1.1986418 -0.496908
0.4074074 -0.5334625 0.20053944 0.26599017 1.2550195 -0.15418324 -0.50622725 0.17094758 1.2566135 0.20362028 -0.1829808 -0.48041463 0.48612067 -0.92531335 0.85401225 0.4907407 -0.5199133 0.86278164 -0.17034444 -0.88641995 0.48123333 -0.16565347 -0.85629106 0.26025632 -0.12742311 1.2216922 -0.40803882 -0.13708386 0.19024321 -0.5814456 -0.9319596 0.9167652 -0.9335082 0.4852638 -0.4388879 -0.84899294 0.4801812 -0.88169694 0.48241737 1.207699 -0.56755364 1.0575992 0.4750661 0.2804499 0.26709148 -0.45622402 -0.8742482 0.4790292 1.0610037 1.197368 -0.49650922
0.4084084 -0.5329638 0.20028713 0.265725 1.2535614 -0.15421134 -0.5058103 0.1707116 1.2551577 0.20336089 -0.18288368 -0.47989058 0.48578414 -0.9241639 0.8533611 0.4904565 -0.5194286 0.86212134 -0.17030811 -0.88544786 0.48097906 -0.16562042 -0.8554069 0.25998637 -0.12750584 1.2203251 -0.40776384 -0.13716874 0.18999901 -0.5807632 -0.9308027 0.91588366 -0.93235046 0.4848931 -0.4385415 -0.84811234 0.4799269 -0.880725 0.4820424 1.2064261 -0.56688267 1.0565788 0.4748092 0.28019604 0.26681885 -0.4557876 -0.873281 0.47868475 1.0599711 1.1960957 -0.49611023
0.4094094 -0.5324702 0.20003363 0.26546022 1.2521046 -0.15424228 -0.5053933 0.17047593 1.2537038 0.20310041 -0.18278444 -0.47936675 0.48544744 -0.9230138 0.8527074 0.49017224 -0.51894426 0.8614657 -0.17027164 -0.88447833 0.48072144 -0.16558409 -0.8545214 0.25971445 -0.12759015 1.2189598 -0.40748948 -0.13725153 0.18975535 -0.58008343 -0.92964697 0.9149991 -0.93119407 0.48452142 -0.4381943 -0.8472328 0.4796681 -0.8797515 0.48166856 1.2051531 -0.56621283 1.0555583 0.47454903 0.279942 0.2665489 -0.45535085 -0.8723147 0.47834012 1.0589421 1.1948252 -0.49570897
0.4104104 -0.53197604 0.199783 0.26519457 1.2506491 -0.15427005 -0.5049732 0.17024294 1.2522527 0.20284352 -0.18268457 -0.47884536 0.4851093 -0.9218659 0.852056 0.48988667 -0.5184611 0.86080706 -0.17023566 -0.88350713 0.48046753 -0.16554835 -0.85363984 0.25944635 -0.12767005 1.2175938 -0.40721473 -0.13733384 0.18951139 -0.57940257 -0.9284905 0.91411436 -0.93003625 0.4841483 -0.43784773 -0.84635305 0.4794105 -0.8787819 0.48129252 1.2038829 -0.56554514 1.0545381 0.47428825 0.27968934 0.2662755 -0.4549117 -0.87134993 0.4779965 1.0579133 1.1935548 -0.4953108
0.4114114 -0.5314805 0.19952974 0.26493117 1.2491968 -0.15429667 -0.50455844 0.17000875 1.2508006 0.20258358 -0.18258658 -0.4783213 0.48477265 -0.92071736 0.8514042 0.48960152 -0.51797694 0.86014855 -0.17019802 -0.88253725 0.48020896 -0.16551071 -0.8527543 0.25917867 -0.12775272 1.2162347 -0.4069403 -0.13741368 0.18926814 -0.5787224 -0.92733693 0.91323185 -0.92888093 0.48377588 -0.43750128 -0.8454726 0.47915092 -0.87780976 0.4809185 1.202615 -0.5648761 1.05352 0.47402993 0.27943757 0.2660043 -0.4544765 -0.8703842 0.4776511 1.0568827 1.1922864 -0.494912
0.4124124 -0.5309862 0.19927785 0.2646657 1.2477454 -0.15432185 -0.50414 0.16977558 1.249351 0.20232442 -0.18248609 -0.47779757 0.4844335 -0.91957045 0.85074985 0.489314 -0.51749444 0.85948825 -0.17015707 -0.8815664 0.47994986 -0.16547313 -0.8518704 0.258908 -0.12783399 1.2148722 -0.406666 -0.13749483 0.18902549 -0.57804257 -0.9261842 0.91234875 -0.9277261 0.48340413 -0.4371548 -0.8445945 0.47889033 -0.8768389 0.48054412 1.2013468 -0.5642091 1.052501 0.4737682 0.27918443 0.2657344 -0.45403934 -0.8694184 0.47730586 1.0558558 1.191015 -0.4945121
0.4134134 -0.53049046 0.19902691 0.26440045 1.2462938 -0.15434873 -0.5037227 0.16954342 1.2479044 0.20206681 -0.18238533 -0.477276 0.48409572 -0.9184245 0.8500974 0.4890271 -0.51701033 0.8588321 -0.17012036 -0.8805969 0.47969124 -0.16543567 -0.85098785 0.25863925 -0.12791279 1.2135117 -0.40639186 -0.13757685 0.18878397 -0.57736516 -0.92503047 0.91146696 -0.9265733 0.48303095 -0.43680814 -0.8437152 0.47863385 -0.8758664 0.48016837 1.2000779 -0.56354284 1.0514832 0.47350708 0.27893075 0.26546267 -0.45360252 -0.86845434 0.47695974 1.0548285 1.1897507 -0.4941116
0.4144144 -0.52999663 0.19877663 0.26413742 1.2448437 -0.15437335 -0.5033064 0.16931185 1.2464565 0.2018117 -0.18228143 -0.47675335 0.48375627 -0.9172766 0.84944487 0.488741 -0.51652616 0.8581716 -0.17008162 -0.87962836 0.47943255 -0.16539842 -0.8501042 0.25837258 -0.1279904 1.2121525 -0.40611544 -0.13765484 0.18854198 -0.5766885 -0.9238777 0.9105849 -0.925419 0.4826559 -0.43646127 -0.84283537 0.47837064 -0.87489676 0.47979245 1.1988109 -0.5628753 1.0504652 0.4732451 0.27867886 0.26519057 -0.4531653 -0.86748904 0.47661355 1.0538023 1.1884847 -0.49371213
0.4154154 -0.52950203 0.19852784 0.26387337 1.2433966 -0.154398 -0.502889 0.1690794 1.2450104 0.2015535 -0.18217954 -0.476233 0.48341468 -0.9161322 0.8487929 0.4884505 -0.516044 0.857512 -0.17004061 -0.8786599 0.4791725 -0.1653583 -0.8492222 0.25810435 -0.12806907 1.2107962 -0.4058407 -0.13773096 0.18830016 -0.5760116 -0.9227271 0.9097035 -0.9242674 0.48228177 -0.43611372 -0.8419554 0.47810867 -0.8739283 0.4794176 1.1975447 -0.56221014 1.0494496 0.47298166 0.2784249 0.26492038 -0.45272905 -0.8665246 0.47626862 1.0527763 1.1872187 -0.49331254
0.4164164 -0.5290101 0.19827786 0.26360843 1.2419505 -0.1544216 -0.5024726 0.16884902 1.2435681 0.20129684 -0.18207842 -0.47571227 0.48307487 -0.9149862 0.8481381 0.4881619 -0.5155597 0.85685384 -0.16999999 -0.87769204 0.47891286 -0.16531873 -0.848339 0.2578371 -0.128146 1.2094408 -0.40556565 -0.13780826 0.1880596 -0.57533616 -0.92157537 0.90882254 -0.923115 0.48190817 -0.43576717 -0.8410766 0.47784755 -0.87295806 0.47904155 1.1962781 -0.56154525 1.0484343 0.4727182 0.2781727 0.26465127 -0.45229408 -0.8655629 0.4759219 1.051752 1.1859548 -0.4929132
0.4174174 -0.5285154 0.19802794 0.26334527 1.2405078 -0.15444282 -0.5020538 0.16861758 1.2421248 0.20104137 -0.18197528 -0.47519103 0.48273483 -0.9138446 0.8474848 0.48787025 -0.51507854 0.8561939 -0.16995776 -0.87672234 0.47865131 -0.16527754 -0.84745526 0.25756928 -0.12822211 1.2080832 -0.40528953 -0.13788429 0.18782035 -0.57465965 -0.9204265 0.90794337 -0.9219645 0.48153594 -0.43541908 -0.84019905 0.47758338 -0.8719889 0.47866735 1.1950163 -0.5608823 1.0474194 0.47245595 0.27791867 0.26438126 -0.4518584 -0.86459756 0.47557518 1.0507256 1.1846933 -0.49251333
0.4184184 -0.5280206 0.19777867 0.2630817 1.239063 -0.15446514 -0.50163674 0.16838846 1.2406839 0.20078501 -0.18187249 -0.47467038 0.48239365 -0.91270196 0.8468325 0.4875796 -0.51459455 0.8555347 -0.16991702 -0.875755 0.47838852 -0.16523603 -0.8465729 0.25730112 -0.12829658 1.2067317 -0.4050125 -0.13795936 0.18757948 -0.573985 -0.9192757 0.9070618 -0.92081356 0.48116037 -0.43507266 -0.8393203 0.47732106 -0.87101924 0.47828898 1.1937518 -0.5602196 1.0464046 0.47219077 0.27766696 0.26411077 -0.451423 -0.8636327 0.4752278 1.0497028 1.1834304 -0.49211216
0.4194194 -0.5275292 0.19752833 0.26281825 1.2376224 -0.15448773 -0.50122076 0.16815677 1.239243 0.20052901 -0.18176925 -0.47415146 0.4820527 -0.9115592 0.84617805 0.4872876 -0.51411283 0.8548745 -0.16987348 -0.87478936 0.47812644 -0.16519532 -0.84569067 0.2570339 -0.12837118 1.2053802 -0.40473723 -0.13803518 0.18733826 -0.5733106 -0.91812664 0.90617883 -0.91966355 0.48078611 -0.4347259 -0.8384434 0.47705612 -0.8700522 0.47791216 1.1924897 -0.5595557 1.0453931 0.47192553 0.27741387 0.26384184 -0.4509866 -0.8626722 0.47488132 1.0486802 1.1821684 -0.4917128
0.4204204 -0.527037 0.1972808 0.26255623 1.2361797 -0.15450615 -0.5008022 0.16792914 1.2378049 0.20027539 -0.18166524 -0.4736305 0.48171154 -0.9104171 0.84552455 0.4869971 -0.51363134 0.8542149 -0.16982916 -0.87382257 0.47786334 -0.16515273 -0.8448098 0.25676808 -0.12844533 1.204029 -0.40446216 -0.13810709 0.1871002 -0.5726385 -0.91698015 0.9052986 -0.9185154 0.48041132 -0.43437713 -0.8375629 0.4767919 -0.86908364 0.4775358 1.1912278 -0.55889404 1.044379 0.47165826 0.27715984 0.2635713 -0.45055053 -0.8617095 0.47453198 1.0476573 1.1809101 -0.4913135
0.4214214 -0.52654344 0.19703332 0.26229307 1.2347395 -0.15452495 -0.5003862 0.16770288 1.2363675 0.2000204 -0.18156084 -0.47311175 0.48136833 -0.9092772 0.84487283 0.4867039 -0.51314926 0.85355437 -0.16978565 -0.8728558 0.47759816 -0.1651083 -0.84392685 0.25650272 -0.12851784 1.2026795 -0.404183 -0.13817987 0.18686292 -0.5719647 -0.91583085 0.904421 -0.9173674 0.4800361 -0.43403104 -0.8366852 0.4765264 -0.8681158 0.47715965 1.1899688 -0.55823207 1.0433662 0.47139183 0.27690598 0.2633035 -0.45011476 -0.8607477 0.4741842 1.046636 1.1796528 -0.49091202
0.4224224 -0.52604955 0.1967856 0.26202956 1.2333014 -0.15454343 -0.4999696 0.16747597 1.2349323 0.19976547 -0.18145579 -0.47259313 0.48102602 -0.9081373 0.84421897 0.4864104 -0.5126663 0.852893 -0.16974118 -0.8718909 0.4773353 -0.16506615 -0.8430456 0.25623712 -0.12858942 1.2013324 -0.40390724 -0.13825229 0.18662235 -0.57129353 -0.9146862 0.9035417 -0.91622025 0.47965923 -0.43368408 -0.8358091 0.47625902 -0.8671495 0.4767817 1.1887085 -0.55756927 1.0423548 0.47112492 0.2766545 0.26303437 -0.44968167 -0.859786 0.47383812 1.0456151 1.1783938 -0.49051264
0.4234234 -0.52555895 0.19653752 0.261767 1.2318655 -0.15456179 -0.49955183 0.16724733 1.2334956 0.1995109 -0.18134943 -0.47207484 0.48068425 -0.9069988 0.84356534 0.48611435 -0.51218444 0.8522321 -0.16969678 -0.8709257 0.47706887 -0.16502121 -0.84216416 0.25596836 -0.1286597 1.1999842 -0.4036302 -0.13832304 0.18638548 -0.57062256 -0.9135405 0.9026617 -0.91507447 0.47928593 -0.43333724 -0.83493197 0.47599283 -0.8661826 0.47640553 1.1874502 -0.55691004 1.0413431 0.47085825 0.27640197 0.26276472 -0.449247 -0.8588256 0.47348848 1.0445929 1.1771386 -0.4901123
0.4244244 -0.52506703 0.19629088 0.26150241 1.2304326 -0.15457982 -0.49913433 0.16702035 1.2320614 0.19925681 -0.18124187 -0.47155663 0.48034063 -0.90586126 0.84290934 0.48582038 -0.51170325 0.85157096 -0.16965047 -0.8699608 0.4768019 -0.16497597 -0.84128463 0.2557043 -0.12873048 1.1986403 -0.40335286 -0.13839158 0.18614843 -0.569952 -0.9123965 0.9017817 -0.91392773 0.47890875 -0.43298975 -0.83405566 0.47572497 -0.8652171 0.4760259 1.1861918 -0.5562508 1.0403322 0.47059128 0.27614734 0.26249674 -0.44881052 -0.85786545 0.47314003 1.0435737 1.1758811 -0.48971176
0.42542544 -0.5245744 0.19604406 0.2612417 1.2289969 -0.15459535 -0.498718 0.16679356 1.2306322 0.19900456 -0.18113518 -0.47104102 0.4799964 -0.9047215 0.8422543 0.48552373 -0.51122206 0.8509095 -0.16960311 -0.8689961 0.4765348 -0.16493303 -0.84040415 0.25544062 -0.12880006 1.1972953 -0.40307504 -0.13846022 0.18591103 -0.5692815 -0.9112533 0.9009038 -0.9127842 0.47853276 -0.4326424 -0.8331772 0.47545794 -0.86424994 0.4756488 1.1849351 -0.55559224 1.039324 0.47032288 0.27589527 0.2622262 -0.4483771 -0.8569033 0.47279373 1.0425546 1.1746283 -0.48931277
0.42642644 -0.5240842 0.19579855 0.2609786 1.2275653 -0.15461034 -0.49829993 0.16656926 1.2291993 0.19875148 -0.18102667 -0.4705223 0.47965178 -0.903584 0.84159994 0.4852281 -0.5107408 0.8502487 -0.16955543 -0.8680308 0.47626844 -0.1648846 -0.83952314 0.25517353 -0.12886786 1.1959515 -0.4027979 -0.13852811 0.18567339 -0.5686118 -0.91010994 0.9000237 -0.91163844 0.47815594 -0.43229443 -0.8323026 0.4751881 -0.86328423 0.47527185 1.183678 -0.5549345 1.0383142 0.47005376 0.27564213 0.26195845 -0.44794428 -0.8559438 0.4724438 1.0415361 1.1733733 -0.48891234
0.42742744 -0.5235933 0.19555333 0.26071748 1.2261335 -0.15462565 -0.49788225 0.16634473 1.2277693 0.19849852 -0.18091974 -0.47000575 0.47930756 -0.90244853 0.84094656 0.48493072 -0.51026136 0.84958684 -0.16950712 -0.8670684 0.47599933 -0.16483897 -0.83864415 0.25490782 -0.12893441 1.1946108 -0.40251854 -0.1385951 0.18543676 -0.56794363 -0.908968 0.8991462 -0.9104959 0.47777995 -0.43194795 -0.8314233 0.4749197 -0.8623197 0.47489318 1.1824218 -0.5542775 1.0373048 0.46978363 0.2753919 0.26169017 -0.44750866 -0.8549851 0.47209337 1.0405178 1.17212 -0.48851284
0.42842844 -0.52310187 0.19530788 0.26045534 1.224704 -0.15463898 -0.49746662 0.16612098 1.2263428 0.19824693 -0.18081263 -0.46949 0.4789628 -0.9013154 0.84029126 0.48463097 -0.50977993 0.8489239 -0.16945949 -0.8661057 0.4757304 -0.16479012 -0.837764 0.2546433 -0.12900111 1.1932702 -0.40224096 -0.13866347 0.18520197 -0.56727624 -0.9078271 0.8982674 -0.90935254 0.4774008 -0.4315987 -0.83054936 0.4746491 -0.8613558 0.47451344 1.1811689 -0.55361944 1.0362974 0.4695116 0.27513674 0.26142433 -0.4470754 -0.85402656 0.47174314 1.0394999 1.1708705 -0.4881105
0.42942944 -0.52261037 0.19506261 0.26019385 1.223275 -0.15465331 -0.49704933 0.16589591 1.2249155 0.1979939 -0.18070447 -0.46897352 0.47861716 -0.9001798 0.83963597 0.48433307 -0.5093003 0.8482628 -0.16941056 -0.8651428 0.4754617 -0.16474143 -0.83688456 0.2543806 -0.1290667 1.191932 -0.40196118 -0.13872734 0.18496516 -0.5666094 -0.9066857 0.8973887 -0.9082123 0.47702524 -0.4312507 -0.82967436 0.4743785 -0.8603922 0.47413906 1.179915 -0.5529641 1.035291 0.46924242 0.2748839 0.2611563 -0.4466406 -0.85306823 0.47139242 1.0384827 1.1696186 -0.48771074
0.43043044 -0.5221213 0.19481704 0.25993255 1.22185 -0.15466452 -0.49663234 0.16567335 1.2234898 0.19774398 -0.18059373 -0.46845827 0.478272 -0.8990462 0.83898246 0.48403308 -0.5088189 0.8476001 -0.16935933 -0.8641813 0.4751903 -0.16469353 -0.83600533 0.25411478 -0.12913188 1.190594 -0.40168232 -0.1387924 0.18472949 -0.565943 -0.9055472 0.89651024 -0.9070718 0.47664848 -0.43090427 -0.82879853 0.47410545 -0.8594292 0.47375682 1.1786609 -0.552309 1.0342851 0.46896943 0.27463153 0.26088843 -0.4462074 -0.85211027 0.47104213 1.0374672 1.1683702 -0.4873109
0.43143144 -0.52163017 0.1945732 0.25967214 1.2204233 -0.15467697 -0.49621728 0.16545084 1.2220665 0.19749102 -0.18048558 -0.4679429 0.4779251 -0.8979157 0.83832765 0.48373392 -0.50833946 0.8469355 -0.16931045 -0.86321795 0.47492018 -0.1646451 -0.83512676 0.25385144 -0.12919468 1.1892592 -0.40140304 -0.13885486 0.18449602 -0.56527793 -0.9044077 0.89563465 -0.9059313 0.47627023 -0.4305574 -0.8279226 0.4738339 -0.85846674 0.4733781 1.1774087 -0.55165434 1.0332758 0.46869853 0.274376 0.26062128 -0.44577622 -0.851153 0.47069117 1.0364531 1.1671209 -0.48691085
0.43243244 -0.52113914 0.19432977 0.25941035 1.2190012 -0.15468693 -0.4957985 0.16522786 1.2206428 0.19723985 -0.18037573 -0.46742868 0.47757885 -0.8967838 0.8376721 0.483431 -0.50785977 0.8462732 -0.16925868 -0.86225903 0.47465017 -0.1645948 -0.834249 0.25358638 -0.12925857 1.1879214 -0.40112484 -0.13891816 0.18426087 -0.56461316 -0.90327 0.89475775 -0.90479374 0.4758915 -0.43020946 -0.82704836 0.4735618 -0.8575039 0.4729989 1.1761591 -0.55100065 1.0322709 0.46842477 0.27412453 0.26035377 -0.44534206 -0.8501959 0.4703404 1.0354365 1.1658745 -0.48651177
0.43343344 -0.5206491 0.19408593 0.259149 1.2175738 -0.15469915 -0.49538252 0.16500667 1.219222 0.1969901 -0.18026403 -0.46691456 0.47723237 -0.89565337 0.8370173 0.48313144 -0.5073804 0.84561086 -0.16920719 -0.8612975 0.47437665 -0.16454527 -0.833369 0.2533231 -0.12932152 1.1865866 -0.40084416 -0.13898101 0.18402734 -0.563949 -0.9021318 0.8938799 -0.90365446 0.4755135 -0.42986086 -0.8261727 0.47328797 -0.85654217 0.4726192 1.1749098 -0.55034727 1.0312679 0.46815076 0.2738711 0.26008585 -0.44490695 -0.8492384 0.4699892 1.0344236 1.1646283 -0.48610973
0.43443444 -0.5201593 0.19384125 0.2588888 1.2161537 -0.15470722 -0.49496758 0.16478536 1.2178006 0.19673935 -0.1801548 -0.466402 0.4768854 -0.8945252 0.8363601 0.4828281 -0.506902 0.84494674 -0.16915536 -0.86033785 0.4741036 -0.16449443 -0.8324927 0.25306115 -0.12938187 1.1852545 -0.40056503 -0.13904187 0.18379304 -0.5632867 -0.900997 0.8930023 -0.9025176 0.47513667 -0.42951277 -0.8252994 0.47301278 -0.85558176 0.47224018 1.1736587 -0.5496956 1.0302634 0.4678786 0.27361903 0.2598193 -0.444475 -0.84828293 0.46963838 1.0334096 1.1633843 -0.48570964
0.43543544 -0.5196715 0.19359818 0.25862733 1.2147356 -0.15471688 -0.4945489 0.16456327 1.2163829 0.1964893 -0.18004283 -0.46588793 0.47653732 -0.8933946 0.83570397 0.48252532 -0.50642234 0.8442824 -0.16910163 -0.8593787 0.47382787 -0.16444129 -0.83161515 0.25279763 -0.12944165 1.1839232 -0.40028462 -0.13910225 0.1835595 -0.5626241 -0.8998612 0.8921269 -0.90138125 0.47475603 -0.42916644 -0.8244256 0.47273943 -0.8546219 0.4718593 1.1724114 -0.54904246 1.0292585 0.46760216 0.27336654 0.25955376 -0.44404247 -0.84732735 0.46928594 1.0323961 1.1621369 -0.48530895
0.43643644 -0.5191823 0.19335541 0.2583674 1.2133157 -0.15472391 -0.49413186 0.16434404 1.2149653 0.19623902 -0.1799311 -0.46537519 0.4761884 -0.89226764 0.8350471 0.48222306 -0.50594425 0.8436172 -0.1690503 -0.8584199 0.47355404 -0.16439065 -0.83073825 0.2525353 -0.12950203 1.1825932 -0.4000058 -0.13916218 0.18332759 -0.5619613 -0.8987283 0.89125144 -0.9002452 0.47437844 -0.42881763 -0.8235516 0.47246417 -0.85365844 0.47148028 1.1711643 -0.5483917 1.0282547 0.4673281 0.27311215 0.25928792 -0.4436102 -0.8463724 0.4689344 1.031383 1.1608942 -0.48491007
0.43743744 -0.518694 0.19311193 0.25810507 1.2118965 -0.15473124 -0.49371573 0.1641244 1.2135496 0.19599 -0.17981961 -0.4648628 0.47584066 -0.8911386 0.83439195 0.48191765 -0.50546366 0.84295547 -0.16899708 -0.85746163 0.47328135 -0.1643365 -0.8298614 0.25227317 -0.12956184 1.1812651 -0.39972493 -0.139222 0.18309548 -0.5613008 -0.8975944 0.89037466 -0.89911157 0.47399893 -0.4284706 -0.8226781 0.47218695 -0.85269976 0.4710993 1.1699181 -0.5477421 1.0272532 0.46705332 0.2728596 0.25902078 -0.443179 -0.8454189 0.46858165 1.030374 1.1596528 -0.48450965
0.43843845 -0.5182042 0.1928713 0.25784484 1.2104831 -0.1547401 -0.49329972 0.16390565 1.2121339 0.19574156 -0.17970699 -0.46435001 0.47549006 -0.89001286 0.8337363 0.48161313 -0.50498503 0.8422885 -0.16894197 -0.85650384 0.4730051 -0.16428438 -0.8289844 0.25201187 -0.12961951 1.1799368 -0.39944413 -0.13927647 0.18286344 -0.56064004 -0.8964615 0.8894974 -0.89798015 0.47361824 -0.42812282 -0.8218054 0.47190878 -0.85174036 0.47071925 1.168672 -0.5470919 1.0262526 0.46677515 0.27260777 0.25875446 -0.4427456 -0.8444652 0.46822938 1.0293595 1.1584113 -0.48410782
0.43943945 -0.51771593 0.19262943 0.2575846 1.2090675 -0.15474564 -0.49288312 0.16368613 1.2107216 0.1954948 -0.17959416 -0.46383947 0.4751409 -0.88888824 0.833079 0.4813058 -0.5045071 0.841624 -0.1688869 -0.8555466 0.47272763 -0.1642305 -0.8281073 0.25174782 -0.12967879 1.1786081 -0.3991625 -0.13933375 0.18263122 -0.5599791 -0.89532876 0.8886218 -0.89684653 0.47323892 -0.4277738 -0.82093287 0.47163227 -0.85078216 0.47033873 1.1674283 -0.5464426 1.0252491 0.46649745 0.272355 0.25848904 -0.44231606 -0.8435117 0.4678776 1.0283517 1.1571705 -0.48370707
0.44044045 -0.51722705 0.1923888 0.2573268 1.207655 -0.15474895 -0.49246725 0.16346893 1.2093087 0.19524422 -0.17948166 -0.46332836 0.47479048 -0.88776404 0.8324225 0.48099962 -0.5040283 0.84095883 -0.16883206 -0.85458994 0.47245112 -0.1641759 -0.8272326 0.25148544 -0.12973413 1.1772872 -0.39888203 -0.13939136 0.18239972 -0.5593222 -0.8942013 0.88774824 -0.8957159 0.47285858 -0.42742634 -0.82006204 0.47135487 -0.8498251 0.46995595 1.1661842 -0.54579103 1.0242503 0.4662216 0.27210405 0.25822434 -0.4418835 -0.84255886 0.4675217 1.0273423 1.1559324 -0.48330662
0.44144145 -0.5167401 0.19214723 0.2570642 1.2062416 -0.1547549 -0.4920507 0.16324964 1.2078959 0.19499806 -0.17936897 -0.4628171 0.47444037 -0.8866409 0.8317667 0.48069343 -0.5035495 0.8402927 -0.16877523 -0.85363317 0.47217098 -0.16412193 -0.8263575 0.25122586 -0.1297909 1.1759617 -0.3986007 -0.13944587 0.1821675 -0.5586623 -0.8930712 0.8868729 -0.89458436 0.47248092 -0.4270777 -0.81918985 0.47107574 -0.84886694 0.46957663 1.1649411 -0.5451474 1.0232503 0.4659427 0.2718489 0.2579594 -0.44145155 -0.8416067 0.46716985 1.0263336 1.1546959 -0.48290706
0.44244245 -0.5162531 0.19190511 0.2568048 1.2048308 -0.15475893 -0.49163464 0.16303185 1.2064878 0.19474867 -0.17925271 -0.4623071 0.47409013 -0.8855211 0.83110785 0.48038533 -0.5030729 0.839627 -0.1687176 -0.8526776 0.47189453 -0.16406691 -0.8254841 0.25096485 -0.129845 1.1746418 -0.3983179 -0.1395008 0.18193802 -0.55800533 -0.89194226 0.88599575 -0.89345545 0.472097 -0.42673057 -0.8183179 0.4707968 -0.8479105 0.46919677 1.1636993 -0.5444999 1.0222487 0.46566448 0.27159646 0.25769344 -0.44102252 -0.84065455 0.46681538 1.0253236 1.1534569 -0.4825047
0.44344345 -0.51576525 0.19166669 0.25654522 1.2034211 -0.15476218 -0.49121723 0.16281644 1.2050799 0.19450203 -0.17913881 -0.4617967 0.47373804 -0.88439816 0.83045185 0.48007575 -0.5025949 0.83896184 -0.16866142 -0.85172254 0.47161654 -0.16400987 -0.8246095 0.25070253 -0.12989894 1.17332 -0.39803848 -0.13955572 0.18170854 -0.5573504 -0.8908143 0.8851224 -0.89232624 0.4717177 -0.42638308 -0.8174467 0.4705164 -0.8469542 0.4688131 1.1624588 -0.5438553 1.0212507 0.4653854 0.27134266 0.2574282 -0.44059014 -0.8397032 0.46646276 1.0243154 1.1522214 -0.48210558
0.44444445 -0.5152792 0.19142452 0.2562863 1.2020153 -0.15476343 -0.4908019 0.16260102 1.2036725 0.19425538 -0.17902476 -0.4612886 0.4733871 -0.8832778 0.8297943 0.47976598 -0.50211734 0.8382944 -0.16860497 -0.8507687 0.47133568 -0.16395342 -0.8237356 0.2504398 -0.12995195 1.171999 -0.39775574 -0.13960946 0.18148091 -0.55669266 -0.8896878 0.8842467 -0.8911973 0.4713342 -0.42603374 -0.8165757 0.4702362 -0.8459972 0.46843228 1.1612196 -0.54320914 1.020252 0.46510544 0.27109095 0.25716332 -0.44016114 -0.8387521 0.4661061 1.023307 1.150987 -0.48170483
0.44544545 -0.51479125 0.19118544 0.25602666 1.2006077 -0.15476528 -0.4903859 0.16238388 1.2022696 0.19400898 -0.17890796 -0.46077865 0.47303686 -0.88215935 0.8291367 0.47945645 -0.50164115 0.83762777 -0.16854438 -0.8498149 0.47105446 -0.16389644 -0.82286215 0.2501804 -0.13000691 1.1706817 -0.39747268 -0.1396617 0.181249 -0.5560385 -0.88856286 0.8833741 -0.890072 0.4709548 -0.42568496 -0.8157058 0.46995363 -0.8450427 0.46805027 1.159979 -0.5425647 1.0192547 0.46482477 0.27083758 0.25689903 -0.4397293 -0.8378042 0.46575126 1.0223022 1.1497535 -0.4813048
0.44644645 -0.51430404 0.19094631 0.25576815 1.199203 -0.15476665 -0.48996976 0.16216907 1.2008646 0.19376376 -0.17879283 -0.460271 0.47268233 -0.8810415 0.8284793 0.4791464 -0.5011636 0.8369616 -0.16848648 -0.8488617 0.47077456 -0.16383779 -0.8219876 0.24991933 -0.13005713 1.1693624 -0.3971903 -0.13971227 0.18102047 -0.5553836 -0.8874384 0.8825004 -0.8889463 0.47057298 -0.42533815 -0.81483424 0.46967438 -0.84408784 0.46766767 1.1587396 -0.541921 1.0182575 0.46454337 0.2705851 0.256633 -0.43929878 -0.8368512 0.46539727 1.0212959 1.148521 -0.4809034
0.44744745 -0.51381904 0.19070694 0.2555087 1.1977999 -0.15476662 -0.4895527 0.16195324 1.1994618 0.19351622 -0.17867762 -0.45976192 0.47232875 -0.8799232 0.8278208 0.47883603 -0.5006878 0.83629537 -0.16842437 -0.84790933 0.4704912 -0.16378045 -0.82111347 0.2496601 -0.13010827 1.168049 -0.3969069 -0.13976058 0.18079016 -0.5547299 -0.8863153 0.8816279 -0.8878226 0.47019067 -0.42498803 -0.8139653 0.46938917 -0.8431338 0.46728536 1.157504 -0.54127663 1.0172625 0.46426317 0.27033386 0.25636956 -0.43886924 -0.8359044 0.46504292 1.0202895 1.1472883 -0.48050338
0.44844845 -0.5133332 0.19046918 0.25524995 1.1963993 -0.15476567 -0.48913535 0.1617389 1.1980599 0.19327119 -0.17856073 -0.45925558 0.4719768 -0.87880856 0.8271638 0.47852257 -0.5002118 0.83562684 -0.16836801 -0.84695816 0.47021 -0.16372135 -0.8202435 0.24939969 -0.1301572 1.1667327 -0.39662626 -0.13981107 0.18056342 -0.5540754 -0.88519174 0.88075244 -0.8866985 0.4698086 -0.42463928 -0.81309634 0.46910688 -0.84218 0.4669033 1.1562644 -0.54063445 1.0162665 0.46398053 0.2700809 0.2561048 -0.43844005 -0.834957 0.46468547 1.0192848 1.146056 -0.48010203
0.44944945 -0.5128476 0.19022861 0.25498977 1.1949971 -0.15476277 -0.48872024 0.16152409 1.1966591 0.19302496 -0.17844507 -0.45874786 0.47162315 -0.87769186 0.8265048 0.47820887 -0.49973547 0.83495975 -0.16830692 -0.8460063 0.46992585 -0.16366336 -0.81937087 0.24914047 -0.13020697 1.1654198 -0.3963428 -0.13986182 0.18033382 -0.553423 -0.8840698 0.87988067 -0.885577 0.46942654 -0.42429194 -0.81222737 0.46882161 -0.8412288 0.4665188 1.1550307 -0.5399936 1.0152695 0.46369788 0.26982597 0.255842 -0.43801042 -0.8340092 0.46433017 1.0182807 1.1448264 -0.47970152
0.45045045 -0.512361 0.18999311 0.2547327 1.1935972 -0.1547645 -0.48830414 0.16131201 1.1952628 0.19278082 -0.17832732 -0.45824185 0.47126898 -0.8765778 0.82584584 0.4778963 -0.49925885 0.8342906 -0.16824523 -0.8450564 0.46964434 -0.16360468 -0.81849897 0.24888036 -0.13025686 1.1641088 -0.39605954 -0.13990831 0.18010697 -0.55277276 -0.8829509 0.87900734 -0.8844556 0.4690453 -0.42394435 -0.8113599 0.46853778 -0.8402761 0.46613762 1.1537966 -0.5393537 1.0142758 0.4634137 0.26957467 0.25557712 -0.4375806 -0.8330624 0.4639742 1.0172784 1.1435996 -0.47930098
0.45145145 -0.5118754 0.18975273 0.25447413 1.192198 -0.1547612 -0.48788884 0.16109994 1.1938648 0.19253644 -0.17820975 -0.45773643 0.47091368 -0.87546587 0.8251878 0.4775829 -0.49878356 0.8336253 -0.1681839 -0.84410477 0.46936002 -0.16354427 -0.8176282 0.24862042 -0.13030395 1.1627995 -0.39577526 -0.1399566 0.17988053 -0.55212027 -0.8818317 0.87813556 -0.88333416 0.4686627 -0.4235964 -0.8104913 0.46825388 -0.83932644 0.46575347 1.1525621 -0.5387119 1.0132824 0.46313098 0.26932094 0.25531396 -0.43715253 -0.83211565 0.46361718 1.0162745 1.1423708 -0.4789012
0.45245245 -0.5113896 0.18951538 0.2542146 1.1908042 -0.15475792 -0.4874726 0.16088697 1.1924691 0.19229111 -0.17809287 -0.45723101 0.4705595 -0.8743534 0.82452893 0.47726938 -0.49830928 0.83295643 -0.16812336 -0.8431549 0.46907422 -0.16348374 -0.81675726 0.24836066 -0.13035068 1.1614888 -0.3954934 -0.14000055 0.17965224 -0.5514722 -0.88071364 0.8772627 -0.8822142 0.46827796 -0.42324775 -0.80962384 0.4679695 -0.8383747 0.46537015 1.1513295 -0.5380744 1.0122887 0.46284762 0.26906958 0.25505117 -0.43672335 -0.8311704 0.46326134 1.0152712 1.1411444 -0.47850057
0.45345345 -0.5109046 0.18927756 0.2539558 1.1894071 -0.1547544 -0.4870571 0.16067603 1.1910748 0.19204858 -0.17797431 -0.45672524 0.47020403 -0.8732423 0.8238708 0.47695372 -0.4978333 0.83228683 -0.16806003 -0.8422064 0.46879008 -0.16342175 -0.81588876 0.2481018 -0.13039756 1.160181 -0.39521033 -0.14005005 0.17942533 -0.550823 -0.8795963 0.87639034 -0.881096 0.46789566 -0.42290038 -0.80875754 0.4676806 -0.8374255 0.4649882 1.1500971 -0.5374335 1.0112959 0.46256205 0.26881555 0.25478765 -0.43629593 -0.83022594 0.4629043 1.0142694 1.1399198 -0.47809988
0.45445445 -0.51042056 0.18904021 0.25369766 1.188015 -0.15474784 -0.48664066 0.16046485 1.189681 0.19180515 -0.17785692 -0.45622048 0.46984956 -0.87213266 0.8232118 0.4766356 -0.49735656 0.83161974 -0.16799799 -0.8412595 0.4685019 -0.16336039 -0.8150177 0.24784443 -0.13044325 1.1588728 -0.3949255 -0.14009315 0.17919871 -0.5501743 -0.87847817 0.87551975 -0.87998086 0.467513 -0.42255157 -0.8078908 0.46739414 -0.8364754 0.46460244 1.1488675 -0.53679717 1.0103041 0.4622762 0.26856247 0.25452414 -0.43586653 -0.829281 0.46254918 1.0132692 1.1386955 -0.47769856
0.45545545 -0.50993603 0.1888043 0.25343904 1.1866206 -0.15474507 -0.48622566 0.16025123 1.188289 0.19156191 -0.17773744 -0.45571548 0.4694942 -0.87102354 0.8225517 0.4763206 -0.4968827 0.8309517 -0.16793409 -0.8403115 0.46821567 -0.16329911 -0.8141496 0.24758628 -0.13048884 1.1575674 -0.39464247 -0.14013588 0.17897293 -0.54952514 -0.8773644 0.8746463 -0.87886417 0.46712938 -0.42220286 -0.8070255 0.4671065 -0.8355267 0.46421978 1.1476371 -0.5361598 1.0093125 0.4619911 0.26831058 0.25426063 -0.43543878 -0.8283373 0.46219018 1.0122685 1.1374718 -0.47729903
0.45645645 -0.50945354 0.18856952 0.25318208 1.1852316 -0.1547372 -0.48580927 0.1600394 1.1869005 0.19132003 -0.17761824 -0.4552109 0.4691395 -0.86991656 0.82189417 0.47600368 -0.4964081 0.83028114 -0.16787013 -0.8393637 0.46792647 -0.16323563 -0.81328106 0.24732718 -0.13053265 1.1562655 -0.39435712 -0.14017946 0.17874566 -0.54887944 -0.87625194 0.87377524 -0.87774837 0.46674648 -0.42185336 -0.80616 0.4668192 -0.834579 0.4638352 1.1464092 -0.53552336 1.0083209 0.4617044 0.2680575 0.25399753 -0.43501127 -0.8273926 0.46183446 1.0112695 1.1362503 -0.476899
0.45745745 -0.5089689 0.18833187 0.25292405 1.183842 -0.15473175 -0.48539284 0.15983078 1.1855093 0.1910772 -0.17749888 -0.45470953 0.46878234 -0.8688085 0.82123435 0.47568563 -0.4959349 0.8296131 -0.16780597 -0.8384192 0.4676411 -0.16317528 -0.8124117 0.24706903 -0.1305761 1.154964 -0.39407313 -0.14022249 0.1785213 -0.5482333 -0.87513703 0.87290597 -0.87663424 0.46636042 -0.42150408 -0.8052955 0.46652946 -0.8336311 0.46344915 1.1451817 -0.53488886 1.0073344 0.4614183 0.26780447 0.2537361 -0.43458405 -0.8264507 0.4614738 1.0102699 1.1350275 -0.47649813
0.45845845 -0.5084868 0.18809703 0.25266662 1.182456 -0.15472502 -0.48497874 0.15962216 1.1841247 0.19083372 -0.17738122 -0.45420587 0.46842596 -0.8677035 0.820575 0.47536656 -0.4954612 0.82894444 -0.16774192 -0.8374734 0.46735182 -0.1631091 -0.81154597 0.24681011 -0.13061818 1.1536614 -0.39378852 -0.14026433 0.17829773 -0.5475872 -0.8740259 0.8720342 -0.8755219 0.46597722 -0.42115724 -0.80442834 0.4662424 -0.83268344 0.4630669 1.143955 -0.53425336 1.006345 0.46113047 0.26755348 0.25347325 -0.43415606 -0.8255092 0.461116 1.009272 1.1338093 -0.4760977
0.45945945 -0.508003 0.18786076 0.25240836 1.1810677 -0.15471795 -0.48456204 0.1594123 1.1827374 0.19059178 -0.17726168 -0.45370382 0.4680688 -0.8665983 0.81991637 0.47504768 -0.49498656 0.8282728 -0.16767588 -0.8365294 0.467061 -0.16304696 -0.81067765 0.24655262 -0.13066122 1.1523608 -0.39350235 -0.14030713 0.17807236 -0.54694146 -0.8729141 0.87116206 -0.8744093 0.46559235 -0.42080918 -0.80356455 0.46595135 -0.8317385 0.4626818 1.1427279 -0.5336199 1.005356 0.46084294 0.2673013 0.25321177 -0.43372792 -0.82456756 0.46075812 1.0082759 1.1325914 -0.47569713
0.46046045 -0.50751966 0.18762502 0.25215092 1.1796838 -0.15470895 -0.48414773 0.15920326 1.1813531 0.19034848 -0.17714134 -0.453202 0.46771172 -0.86549556 0.8192595 0.47472832 -0.4945147 0.8276038 -0.1676104 -0.8355856 0.46677205 -0.16298223 -0.80981016 0.24629489 -0.13070095 1.1510625 -0.39321896 -0.14034638 0.1778492 -0.54629827 -0.8718044 0.8702942 -0.87329894 0.4652051 -0.42046124 -0.802701 0.46565995 -0.83079314 0.4622964 1.1415027 -0.53298587 1.0043683 0.46055368 0.2670488 0.2529491 -0.4333018 -0.8236264 0.46040037 1.0072786 1.1313723 -0.47529727
0.46146145 -0.5070373 0.18739131 0.25189385 1.1783001 -0.15469995 -0.48373377 0.15899482 1.1799704 0.19010845 -0.17701957 -0.45269975 0.46735325 -0.8643942 0.8185992 0.47440824 -0.4940409 0.82693374 -0.16754475 -0.8346404 0.46648154 -0.16291729 -0.8089447 0.24603608 -0.13074353 1.1497662 -0.3929316 -0.14038745 0.17762312 -0.54565465 -0.87069714 0.86942506 -0.8721899 0.46482304 -0.42011154 -0.8018379 0.4653683 -0.8298468 0.46191224 1.140279 -0.5323534 1.0033791 0.4602652 0.26679346 0.2526872 -0.43287548 -0.822687 0.46004108 1.0062824 1.1301569 -0.4748961
0.46246246 -0.5065536 0.18715647 0.251637 1.1769166 -0.15469018 -0.48331943 0.15878728 1.1785883 0.18986937 -0.1769009 -0.45219857 0.46699342 -0.8632927 0.8179375 0.4740865 -0.4935668 0.8262626 -0.16747805 -0.8336988 0.46618894 -0.16285297 -0.80807936 0.24578068 -0.13078257 1.1484711 -0.3926493 -0.14042494 0.17740026 -0.5450129 -0.8695904 0.868556 -0.8710819 0.46443787 -0.4197631 -0.80097514 0.46507755 -0.8289028 0.46152684 1.1390574 -0.5317218 1.0023948 0.45997474 0.2665417 0.2524242 -0.4324518 -0.821748 0.459681 1.0052859 1.1289413 -0.4744963
0.46346346 -0.50607216 0.18692157 0.25137946 1.1755387 -0.15467992 -0.4829034 0.1585789 1.177209 0.18962786 -0.17677975 -0.45169926 0.4666374 -0.8621913 0.81727886 0.47376612 -0.49309295 0.8255929 -0.16741085 -0.8327573 0.46589747 -0.16278827 -0.8072135 0.24552336 -0.13082209 1.147176 -0.39236167 -0.14046389 0.17717853 -0.54437065 -0.86848235 0.86768544 -0.8699735 0.46405295 -0.419415 -0.8001133 0.46478674 -0.82795995 0.46114263 1.1378344 -0.5310914 1.0014075 0.45968524 0.26628897 0.252162 -0.43202472 -0.82080936 0.45932212 1.0042894 1.1277267 -0.47409415
0.46446446 -0.5055895 0.18669 0.25112262 1.1741579 -0.1546697 -0.48248762 0.15837112 1.1758301 0.18938866 -0.17665803 -0.45119786 0.4662771 -0.86109364 0.81661797 0.47344455 -0.49262255 0.82492447 -0.16734332 -0.83181554 0.4656066 -0.16272157 -0.8063487 0.24526605 -0.13085961 1.145885 -0.39207643 -0.1405003 0.17695424 -0.54372954 -0.8673771 0.8668175 -0.8688681 0.46366617 -0.41906777 -0.7992518 0.46449384 -0.827018 0.4607564 1.136614 -0.5304604 1.0004222 0.45939472 0.26603547 0.25190237 -0.43159977 -0.81987345 0.45896062 1.0032977 1.1265137 -0.47369602
0.46546546 -0.50510883 0.18645677 0.25086483 1.1727821 -0.15465665 -0.48207286 0.15816441 1.1744528 0.18914714 -0.17653781 -0.45069864 0.46591726 -0.85999405 0.8159603 0.4731191 -0.4921499 0.8242545 -0.1672751 -0.8308753 0.46531537 -0.16265479 -0.8054837 0.24501035 -0.13090035 1.1445922 -0.39179048 -0.14053705 0.17673317 -0.5430899 -0.8662745 0.8659487 -0.8677623 0.46328005 -0.41871926 -0.79839075 0.4642004 -0.8260752 0.46037236 1.1353933 -0.52983195 0.99943864 0.4591045 0.26578626 0.25163963 -0.43117353 -0.81893575 0.4586027 1.0023046 1.1253022 -0.47329602
0.46646646 -0.50462604 0.18622038 0.2506105 1.1714058 -0.15464714 -0.48165828 0.15795848 1.1730775 0.18890849 -0.17641571 -0.4501998 0.4655591 -0.8588995 0.8152981 0.472796 -0.49167836 0.82358325 -0.16720584 -0.82993484 0.46502128 -0.16258803 -0.8046213 0.24475393 -0.13093576 1.1433036 -0.39150432 -0.14057231 0.17651114 -0.54245096 -0.865173 0.8650801 -0.86665845 0.4628946 -0.41836908 -0.79752856 0.4639046 -0.8251343 0.45998546 1.1341755 -0.529203 0.9984548 0.45881203 0.26553193 0.25137994 -0.43074718 -0.81799954 0.45824376 1.0013117 1.1240915 -0.47289553
0.46746746 -0.5041464 0.18598732 0.25035194 1.1700325 -0.15463349 -0.4812432 0.15775254 1.1717026 0.1886681 -0.17629382 -0.44970158 0.46519932 -0.85780287 0.8146404 0.47247264 -0.49120587 0.8229116 -0.16713896 -0.8289957 0.46472618 -0.16252208 -0.8037586 0.24449703 -0.13097239 1.1420141 -0.3912209 -0.14060739 0.17628756 -0.54181236 -0.86407006 0.8642132 -0.86555654 0.46250692 -0.41802037 -0.79666936 0.4636111 -0.8241955 0.4595993 1.1329587 -0.52857506 0.9974716 0.4585208 0.2652813 0.25111762 -0.430323 -0.81706405 0.45788398 1.0003194 1.1228836 -0.47249544
0.46846846 -0.5036653 0.18575713 0.25009534 1.1686587 -0.15462023 -0.4808277 0.1575478 1.1703296 0.1884301 -0.17617169 -0.4492042 0.46483895 -0.85670924 0.8139794 0.47214773 -0.49073532 0.8222393 -0.16706932 -0.82805824 0.46443143 -0.16245341 -0.8028947 0.24424133 -0.13100722 1.1407264 -0.39093384 -0.14064428 0.17606631 -0.54117435 -0.86296886 0.8633473 -0.86445516 0.46212152 -0.41767263 -0.79581094 0.46331576 -0.8232557 0.45921186 1.1317407 -0.5279482 0.99648917 0.4582264 0.26502845 0.25085816 -0.42989692 -0.8161299 0.45752433 0.9993274 1.121674 -0.47209606
0.46946946 -0.50318515 0.18552455 0.24983886 1.1672877 -0.154607 -0.48041415 0.15734234 1.168959 0.18819067 -0.17604756 -0.44870624 0.46447882 -0.85561657 0.81332016 0.47182128 -0.49026453 0.82156885 -0.16699985 -0.8271208 0.46413586 -0.16238514 -0.8020319 0.2439858 -0.13104194 1.1394409 -0.39064756 -0.14067745 0.17584518 -0.540537 -0.8618699 0.86247814 -0.8633554 0.46173456 -0.41732442 -0.7949505 0.46301916 -0.82231665 0.45882705 1.1305261 -0.52732193 0.99550736 0.45793542 0.26477608 0.2505975 -0.42947444 -0.81519514 0.45716205 0.99833775 1.1204683 -0.47169647
0.47047046 -0.5027062 0.18529168 0.24958238 1.1659182 -0.15459245 -0.47999942 0.15713802 1.1675873 0.18795267 -0.17592615 -0.44820967 0.46411648 -0.8545244 0.81265926 0.47149685 -0.48979357 0.8208982 -0.16692889 -0.8261825 0.46384093 -0.16231725 -0.8011718 0.24373034 -0.13107741 1.1381553 -0.3903611 -0.14070925 0.17562369 -0.5398998 -0.86077213 0.86161506 -0.86225486 0.4613488 -0.4169749 -0.7940918 0.46272334 -0.8213773 0.45844087 1.1293117 -0.52669674 0.9945276 0.45763984 0.26452395 0.25033733 -0.4290514 -0.8142621 0.4568009 0.9973471 1.1192609 -0.47129613
0.47147146 -0.50222635 0.18505916 0.24932685 1.1645497 -0.15457743 -0.4795846 0.15693155 1.1662219 0.18771365 -0.17580476 -0.4477139 0.46375653 -0.8534328 0.81199706 0.4711716 -0.48932308 0.82022667 -0.16685742 -0.82524747 0.46354577 -0.16224805 -0.8003106 0.24347386 -0.13111112 1.1368729 -0.39007455 -0.14074153 0.17540237 -0.5392658 -0.85967493 0.8607466 -0.861158 0.46096173 -0.4166274 -0.7932329 0.46242806 -0.8204404 0.45805332 1.1280969 -0.5260725 0.9935466 0.45734587 0.2642708 0.25007638 -0.42862725 -0.81332886 0.45644167 0.99636006 1.1180571 -0.4708955
0.47247246 -0.5017461 0.18482724 0.24907061 1.1631837 -0.15456033 -0.47917113 0.15673044 1.1648538 0.1874775 -0.17568117 -0.44721866 0.46339455 -0.85234296 0.81133795 0.47084442 -0.48885384 0.81955636 -0.16678736 -0.8243118 0.46324787 -0.16217992 -0.79945064 0.24322042 -0.13114482 1.1355927 -0.38978684 -0.14077488 0.17518356 -0.5386307 -0.858577 0.8598801 -0.86005986 0.46057478 -0.4162791 -0.7923771 0.46213076 -0.8195037 0.4576675 1.126886 -0.5254494 0.9925684 0.4570519 0.26401815 0.24981615 -0.42820433 -0.81239736 0.4560773 0.99537134 1.1168542 -0.47049704
0.47347346 -0.50126743 0.18459412 0.2488142 1.1618167 -0.15454414 -0.47875696 0.15652606 1.1634879 0.18724039 -0.17555767 -0.44672266 0.46303275 -0.85125583 0.8106781 0.47051695 -0.4883839 0.8188851 -0.16671726 -0.8233768 0.462952 -0.16211054 -0.7985902 0.24296626 -0.13117725 1.1343116 -0.38949946 -0.14080578 0.17496172 -0.5379963 -0.8574841 0.85901403 -0.8589648 0.46018633 -0.41593108 -0.7915193 0.46183124 -0.81856763 0.45728192 1.1256747 -0.5248237 0.9915879 0.45675734 0.26376584 0.24955639 -0.42778185 -0.8114649 0.45571783 0.99438334 1.1156499 -0.47009468
0.47447446 -0.50078857 0.18436453 0.24855837 1.160454 -0.15452883 -0.47834268 0.15632388 1.1621258 0.18700066 -0.17543471 -0.44622776 0.46267107 -0.850168 0.810017 0.47018912 -0.4879126 0.81821203 -0.16664526 -0.82244325 0.46265295 -0.16203997 -0.7977302 0.24270907 -0.13120812 1.1330353 -0.3892134 -0.14083523 0.17474201 -0.5373634 -0.8563911 0.8581499 -0.85787034 0.45979908 -0.41558355 -0.7906618 0.46153417 -0.81763244 0.45689473 1.1244656 -0.524202 0.9906093 0.4564598 0.26351246 0.24929687 -0.4273567 -0.8105364 0.45535454 0.99339795 1.1144506 -0.46969575
0.4754755 -0.5003085 0.18413416 0.24830207 1.1590939 -0.15451103 -0.47792876 0.1561195 1.1607625 0.18676588 -0.17531115 -0.44573346 0.4623063 -0.84908223 0.8093579 0.4698603 -0.48744383 0.81754243 -0.16657376 -0.8215108 0.4623538 -0.16196942 -0.79687226 0.24245486 -0.13123843 1.1317567 -0.38892692 -0.14086434 0.17452177 -0.5367309 -0.85529846 0.8572854 -0.8567772 0.4594114 -0.4152325 -0.7898054 0.46123454 -0.81669885 0.45650628 1.1232584 -0.5235812 0.9896339 0.45616576 0.26326188 0.24903777 -0.42693338 -0.80960524 0.45499548 0.9924121 1.1132493 -0.46929675
0.4764765 -0.49983042 0.18390313 0.24804786 1.1577336 -0.15449277 -0.47751555 0.15591833 1.1594021 0.18652931 -0.17518601 -0.44523934 0.46194497 -0.84799784 0.8086996 0.4695306 -0.48697343 0.81687 -0.16650102 -0.8205783 0.46205404 -0.1618987 -0.7960144 0.24219939 -0.1312716 1.1304805 -0.38863784 -0.14089337 0.17430422 -0.53609824 -0.8542079 0.85642016 -0.85568416 0.45902374 -0.41488606 -0.7889506 0.46093717 -0.81576514 0.45612016 1.1220484 -0.5229604 0.98865676 0.45586887 0.2630101 0.2487782 -0.4265123 -0.8086765 0.4546304 0.9914259 1.1120486 -0.4688968
0.4774775 -0.49935108 0.18367329 0.24779156 1.1563743 -0.15447581 -0.47710013 0.15571639 1.1580428 0.1862931 -0.17506382 -0.4447455 0.46158162 -0.8469145 0.80803657 0.4692004 -0.48650557 0.8161982 -0.16642895 -0.81964517 0.46175572 -0.16182843 -0.79515624 0.24194518 -0.13130015 1.1292065 -0.3883497 -0.14092335 0.17408332 -0.5354697 -0.8531178 0.8555565 -0.8545938 0.4586353 -0.41453832 -0.7880957 0.46063575 -0.81483257 0.45573398 1.1208428 -0.52234167 0.98768234 0.45557418 0.26275787 0.24851713 -0.42608985 -0.8077487 0.45427027 0.99044347 1.1108541 -0.46849582
0.4784785 -0.49887505 0.18344244 0.24753544 1.1550158 -0.15445748 -0.47668675 0.15551361 1.1566869 0.1860561 -0.17493823 -0.4442531 0.46121946 -0.8458295 0.80737686 0.4688724 -0.48603672 0.81552637 -0.16635391 -0.8187156 0.46145627 -0.16175514 -0.79430044 0.24169096 -0.13133001 1.1279362 -0.3880642 -0.14094764 0.1738638 -0.53483963 -0.85203075 0.8546932 -0.8535054 0.45824775 -0.4141906 -0.7872422 0.46033654 -0.81390077 0.45534596 1.1196374 -0.52172166 0.9867079 0.45527443 0.26250556 0.24826112 -0.42566845 -0.8068203 0.45390764 0.9894595 1.1096574 -0.46809772
0.4794795 -0.49839723 0.18321374 0.24728027 1.1536605 -0.1544365 -0.47627336 0.15531513 1.1553303 0.18582037 -0.17481273 -0.44376078 0.4608558 -0.84475017 0.80671835 0.46854082 -0.4855704 0.8148532 -0.1662791 -0.81778574 0.4611539 -0.16168454 -0.7934433 0.24143913 -0.13135779 1.1266654 -0.38777596 -0.14097583 0.17364779 -0.5342096 -0.85094136 0.85382986 -0.8524175 0.45785996 -0.4138415 -0.78638923 0.4600353 -0.81296855 0.4549584 1.1184328 -0.5211026 0.985731 0.45497772 0.26225272 0.24800041 -0.42524627 -0.8058952 0.453545 0.9884771 1.1084608 -0.4676976
0.4804805 -0.49791828 0.18298522 0.2470251 1.1523068 -0.1544159 -0.47585988 0.15511212 1.1539774 0.18558457 -0.174689 -0.4432691 0.46049204 -0.8436692 0.80605674 0.468209 -0.4851007 0.81418264 -0.16620639 -0.81685734 0.4608536 -0.16161275 -0.79258823 0.24118301 -0.1313859 1.1253964 -0.3874879 -0.14100203 0.17342946 -0.5335796 -0.8498548 0.85296607 -0.85132957 0.4574714 -0.41349357 -0.78553575 0.4597343 -0.8120385 0.45457157 1.1172307 -0.5204859 0.98475873 0.4546797 0.26200017 0.24774173 -0.42482513 -0.8049673 0.45318082 0.98749554 1.1072702 -0.4672996
0.4814815 -0.49744245 0.1827546 0.24676916 1.1509545 -0.15439546 -0.47544765 0.1549128 1.1526239 0.18534991 -0.17456323 -0.4427775 0.46012726 -0.84259194 0.8053974 0.46787724 -0.48463374 0.8135109 -0.16613099 -0.8159282 0.4605516 -0.16154069 -0.7917321 0.24092945 -0.13141388 1.1241267 -0.38720053 -0.14102781 0.17321125 -0.5329535 -0.84877133 0.85210466 -0.8502442 0.45708373 -0.41314396 -0.7846831 0.4594322 -0.81110847 0.45418236 1.1160274 -0.5198689 0.98378897 0.45437965 0.261749 0.24748352 -0.42440507 -0.80404323 0.45281848 0.98651445 1.1060774 -0.46689987
0.4824825 -0.49696532 0.1825262 0.2465156 1.1496043 -0.15437537 -0.47503302 0.15471247 1.1512741 0.18511501 -0.17443979 -0.44228682 0.4597638 -0.8415142 0.8047371 0.46754488 -0.4841675 0.81283987 -0.16605648 -0.8150008 0.46024927 -0.16146752 -0.79087764 0.24067542 -0.1314404 1.1228601 -0.38691282 -0.14105216 0.17299286 -0.5323264 -0.847687 0.8512418 -0.8491586 0.4566938 -0.4127981 -0.78383034 0.45913026 -0.8101815 0.4537951 1.1148269 -0.5192535 0.9828167 0.45408127 0.26149622 0.24722382 -0.423984 -0.8031196 0.45245698 0.98553276 1.1048878 -0.46650073
0.4834835 -0.49648988 0.18229863 0.24626109 1.1482556 -0.15435281 -0.47461984 0.15451273 1.1499236 0.18487957 -0.17431477 -0.44179735 0.4593992 -0.84043765 0.80407596 0.46721134 -0.48369864 0.8121666 -0.16598102 -0.81407386 0.45994774 -0.16139433 -0.7900245 0.24042305 -0.13146603 1.121596 -0.38662457 -0.14107719 0.17277715 -0.53169996 -0.8466065 0.8503814 -0.848076 0.456305 -0.41244853 -0.7829793 0.45882562 -0.8092531 0.45340678 1.1136286 -0.5186369 0.98184466 0.45378342 0.26124588 0.24696657 -0.4235653 -0.8021957 0.4520935 0.98455644 1.103699 -0.46610162
0.4844845 -0.49601302 0.18206957 0.24600539 1.1469091 -0.1543299 -0.47420785 0.1543136 1.1485766 0.18464538 -0.17418921 -0.44130722 0.45903274 -0.83936304 0.8034183 0.46687934 -0.48323372 0.81149507 -0.1659067 -0.8131481 0.45964333 -0.1613212 -0.7891718 0.24017069 -0.13149145 1.1203326 -0.3863361 -0.1411004 0.17256007 -0.5310752 -0.84552395 0.8495215 -0.84699416 0.45591643 -0.41209978 -0.7821287 0.4585229 -0.808326 0.45301893 1.1124295 -0.5180222 0.98087585 0.45348307 0.26099613 0.24670777 -0.42314473 -0.8012734 0.45172963 0.98357546 1.1025088 -0.46570244
0.4854855 -0.49553725 0.18184128 0.24575034 1.1455632 -0.1543076 -0.4737943 0.15411463 1.1472307 0.18441215 -0.17406303 -0.44081652 0.45866904 -0.83828866 0.8027569 0.4665465 -0.48276696 0.81082463 -0.16583064 -0.8122225 0.45934096 -0.1612474 -0.7883176 0.23991713 -0.131515 1.1190699 -0.38604772 -0.14112264 0.17234418 -0.5304504 -0.8444445 0.84866023 -0.8459122 0.45552692 -0.4117523 -0.78127915 0.45821932 -0.8074002 0.45263132 1.1112329 -0.51741016 0.9799075 0.4531832 0.26074114 0.24644902 -0.42272443 -0.8003526 0.45136693 0.9825988 1.1013225 -0.4653031
0.4864865 -0.49506235 0.1816127 0.24549565 1.1442169 -0.15428427 -0.47338223 0.15391788 1.1458846 0.1841791 -0.17393765 -0.44032815 0.4583015 -0.8372148 0.8020973 0.4662117 -0.48230004 0.81015146 -0.16575465 -0.8112987 0.45903704 -0.1611714 -0.7874656 0.23966637 -0.13154131 1.1178116 -0.38575876 -0.14114451 0.17212704 -0.52982616 -0.84336615 0.8478011 -0.8448324 0.4551377 -0.41140354 -0.78042984 0.4579161 -0.806474 0.4522433 1.110037 -0.516798 0.9789388 0.45288154 0.26048896 0.24619243 -0.42230472 -0.7994311 0.45100132 0.9816227 1.1001383 -0.46490428
0.4874875 -0.49458605 0.18138543 0.24523893 1.1428764 -0.15425995 -0.4729701 0.15371796 1.1445448 0.18394533 -0.17381105 -0.43984112 0.45793608 -0.83614415 0.80143785 0.4658768 -0.48183587 0.8094791 -0.16567737 -0.81037426 0.45873138 -0.1610977 -0.7866144 0.23941109 -0.13156354 1.1165539 -0.3854698 -0.14116669 0.17191103 -0.529204 -0.8422866 0.8469416 -0.8437542 0.45474884 -0.4110575 -0.7795813 0.4576116 -0.8055493 0.4518557 1.1088424 -0.5161843 0.9779724 0.4525816 0.2602385 0.24593565 -0.4218873 -0.7985103 0.45063785 0.9806453 1.0989541 -0.4645062
0.4884885 -0.49411157 0.18115792 0.2449865 1.1415343 -0.15423685 -0.4725573 0.1535202 1.1432035 0.18371347 -0.17368573 -0.43935362 0.45757124 -0.8350737 0.8007791 0.46554175 -0.48136756 0.8088083 -0.16560116 -0.80945265 0.45842728 -0.16102245 -0.785764 0.2391598 -0.13158727 1.1152953 -0.38518208 -0.14118621 0.17169437 -0.5285816 -0.8412112 0.84608185 -0.84267753 0.4543595 -0.41070768 -0.7787323 0.45730588 -0.80462444 0.45146725 1.1076515 -0.51557267 0.97700405 0.45228025 0.25998572 0.24567589 -0.4214678 -0.7975917 0.45027336 0.9796734 1.0977708 -0.46410698
0.4894895 -0.49363717 0.18093273 0.24473307 1.1401962 -0.15421045 -0.47214344 0.15332332 1.1418638 0.18348101 -0.17356011 -0.43886647 0.45720658 -0.83400476 0.80011964 0.46520647 -0.48090318 0.80813706 -0.16552314 -0.8085308 0.4581221 -0.16094851 -0.7849138 0.23890844 -0.13160896 1.1140399 -0.3848925 -0.14120722 0.17147985 -0.5279618 -0.84013575 0.84522367 -0.8416005 0.45396903 -0.41035977 -0.7778836 0.45700046 -0.80370164 0.4510791 1.1064576 -0.51496416 0.97604036 0.45197758 0.25973448 0.24541828 -0.4210486 -0.79667294 0.44990948 0.97869706 1.0965885 -0.46370828
0.4904905 -0.49316278 0.18070611 0.2444785 1.138859 -0.15418634 -0.47173193 0.1531277 1.1405258 0.18324837 -0.17343283 -0.4383797 0.45683876 -0.83293676 0.7994597 0.46487007 -0.4804381 0.80746555 -0.16544685 -0.80760956 0.45781568 -0.16087255 -0.78406465 0.23865739 -0.1316309 1.1127877 -0.38460398 -0.14122656 0.17126247 -0.5273398 -0.83906233 0.8443644 -0.8405268 0.4535788 -0.41001117 -0.7770369 0.4566938 -0.8027787 0.45068988 1.1052673 -0.51435435 0.9750761 0.45167527 0.259482 0.24516371 -0.420631 -0.7957541 0.44954428 0.9777249 1.0954102 -0.4633106
0.4914915 -0.4926894 0.18047938 0.24422452 1.1375246 -0.15416074 -0.47131896 0.15292951 1.1391872 0.18301675 -0.17330655 -0.4378937 0.4564729 -0.8318708 0.7988012 0.46453407 -0.4799745 0.8067936 -0.16536927 -0.80668914 0.45750967 -0.16079703 -0.78321373 0.2384049 -0.13165227 1.1115322 -0.3843146 -0.14124504 0.17104813 -0.5267199 -0.8379913 0.8435085 -0.8394525 0.4531913 -0.40966454 -0.7761902 0.45638707 -0.80185866 0.4503 1.1040778 -0.5137459 0.97411144 0.4513736 0.25923142 0.2449058 -0.4202127 -0.79483795 0.44918242 0.9767529 1.09423 -0.46290982
0.4924925 -0.49221492 0.18025282 0.24397036 1.1361893 -0.1541338 -0.4709077 0.152733 1.1378518 0.18278506 -0.17317879 -0.43740764 0.45610508 -0.8308077 0.79814076 0.46419778 -0.47950962 0.8061229 -0.16529098 -0.8057695 0.45720187 -0.16072074 -0.7823671 0.23815432 -0.13167283 1.1102828 -0.38402528 -0.1412637 0.17083284 -0.5261016 -0.8369187 0.84265053 -0.8383802 0.45280126 -0.40931717 -0.77534497 0.45608035 -0.8009372 0.44991305 1.1028882 -0.5131378 0.9731492 0.4510711 0.25898024 0.24464789 -0.4197957 -0.7939217 0.44881693 0.97578 1.093055 -0.4625126
0.4934935 -0.49174333 0.18002716 0.24371561 1.134857 -0.15410864 -0.4704956 0.15253833 1.1365211 0.18255332 -0.17305312 -0.43692306 0.45573768 -0.82974327 0.797482 0.46386018 -0.479047 0.80545044 -0.16521114 -0.8048518 0.45689383 -0.16064462 -0.78151935 0.23790249 -0.13169268 1.1090345 -0.38373682 -0.14128235 0.17062053 -0.5254832 -0.8358496 0.8417952 -0.8373101 0.45240924 -0.4089699 -0.77449936 0.4557741 -0.8000183 0.4495239 1.1017022 -0.51253015 0.97218764 0.45076635 0.2587261 0.24439153 -0.41937894 -0.79300624 0.44845107 0.97480977 1.0918754 -0.4621125
0.4944945 -0.4912676 0.17980143 0.24346331 1.133526 -0.15408051 -0.47008544 0.15234289 1.135192 0.182322 -0.17292628 -0.43643826 0.45537052 -0.82868034 0.796824 0.46352217 -0.4785814 0.8047794 -0.1651324 -0.8039339 0.4565874 -0.16056919 -0.7806728 0.23765114 -0.13171217 1.1077869 -0.38344687 -0.14129853 0.17040572 -0.5248653 -0.8347813 0.84094024 -0.8362405 0.45201847 -0.4086205 -0.7736541 0.45546642 -0.79909843 0.449136 1.1005162 -0.5119247 0.97122395 0.45046303 0.2584779 0.24413624 -0.41896057 -0.79209197 0.4480863 0.97384346 1.0907016 -0.4617158
0.4954955 -0.49079618 0.17957702 0.24320957 1.1321993 -0.15405166 -0.4696722 0.15214774 1.1338611 0.18209073 -0.17279786 -0.4359518 0.45500395 -0.82761884 0.7961627 0.46318343 -0.478118 0.8041048 -0.16505367 -0.80301666 0.456279 -0.16049081 -0.7798258 0.23739913 -0.13173097 1.1065412 -0.38315785 -0.14131507 0.17019072 -0.52424794 -0.83371514 0.8400837 -0.835172 0.45162836 -0.40827447 -0.77281106 0.45515856 -0.79818034 0.44874611 1.0993328 -0.5113194 0.9702648 0.45016006 0.2582263 0.24387953 -0.4185441 -0.79117864 0.44772056 0.97287107 1.0895311 -0.46131617
0.4964965 -0.4903255 0.1793519 0.24295488 1.1308727 -0.15402344 -0.46926162 0.15195414 1.132533 0.18185946 -0.17267129 -0.43546918 0.45463726 -0.8265604 0.7955072 0.4628456 -0.47765625 0.80343866 -0.16497314 -0.8021002 0.45597056 -0.16041318 -0.7789798 0.23714748 -0.13174859 1.1052965 -0.38286713 -0.1413311 0.16997835 -0.52363306 -0.8326467 0.839229 -0.83410513 0.4512389 -0.4079254 -0.7719673 0.45485058 -0.7972626 0.44835785 1.0981501 -0.51071495 0.96930754 0.44985434 0.25797364 0.24362394 -0.41812858 -0.7902659 0.4473578 0.97190344 1.0883567 -0.46091947
0.4974975 -0.48985246 0.17912742 0.24270204 1.1295481 -0.15399346 -0.46884778 0.15175924 1.1312088 0.18163034 -0.17254394 -0.4349872 0.45426813 -0.82550114 0.7948489 0.46250466 -0.47719327 0.8027657 -0.16489375 -0.8011858 0.45566168 -0.16033581 -0.7781354 0.23689863 -0.1317665 1.1040543 -0.3825792 -0.14134529 0.1697652 -0.5230168 -0.83158314 0.83837545 -0.83303964 0.45084885 -0.40757832 -0.7711258 0.45453998 -0.7963468 0.44796768 1.0969695 -0.5101113 0.9683484 0.44954875 0.25772277 0.24336693 -0.4177121 -0.7893539 0.44699273 0.9709375 1.087187 -0.46052125
0.4984985 -0.48937964 0.17890087 0.24244973 1.1282246 -0.15396586 -0.46843657 0.15156427 1.1298835 0.18139997 -0.17241764 -0.43450436 0.45390108 -0.8244418 0.79418993 0.46216628 -0.47673133 0.8020941 -0.16481411 -0.8002713 0.45535234 -0.16025734 -0.7772903 0.23664722 -0.13178355 1.1028138 -0.38228843 -0.14135963 0.16955265 -0.52240425 -0.83052075 0.83752203 -0.83197415 0.45045844 -0.40723005 -0.7702836 0.4542323 -0.7954313 0.44757977 1.0957866 -0.50950706 0.96739197 0.4492446 0.25747326 0.2431108 -0.41729724 -0.7884431 0.44662574 0.9699727 1.0860184 -0.4601244
0.4994995 -0.48890954 0.17867741 0.24219522 1.1269028 -0.15393496 -0.46802685 0.15137115 1.1285619 0.18116936 -0.17228955 -0.4340225 0.45353308 -0.82338554 0.7935326 0.46182707 -0.47626927 0.8014227 -0.16473189 -0.79935884 0.4550428 -0.16018054 -0.7764467 0.2363958 -0.1318019 1.1015751 -0.38199967 -0.14137253 0.16933885 -0.52179116 -0.82945895 0.83666885 -0.83091223 0.4500678 -0.406883 -0.7694423 0.45392093 -0.79451776 0.4471903 1.0946094 -0.50890434 0.96643496 0.44893923 0.25722024 0.24285385 -0.41687974 -0.78753126 0.4462603 0.96900845 1.0848508 -0.45972663
0.5005005 -0.48843762 0.1784527 0.24194232 1.1255823 -0.15390545 -0.4676158 0.15117696 1.1272398 0.18093958 -0.1721623 -0.43354097 0.45316443 -0.8223324 0.792873 0.46148542 -0.47580698 0.80075264 -0.16465151 -0.798446 0.45473108 -0.16010273 -0.775604 0.23614702 -0.13181818 1.1003361 -0.38170853 -0.14138761 0.16912761 -0.5211776 -0.82839787 0.8358166 -0.8298514 0.4496762 -0.4065356 -0.7686006 0.45361105 -0.79360485 0.44680038 1.0934328 -0.5083034 0.96547925 0.44863442 0.2569711 0.24260017 -0.41646525 -0.78662235 0.445895 0.96804464 1.083685 -0.45932826
0.5015015 -0.4879659 0.17822751 0.24169156 1.1242641 -0.15387493 -0.4672047 0.1509845 1.1259203 0.18071195 -0.17203435 -0.43306142 0.45279422 -0.82127845 0.79221416 0.4611453 -0.475344 0.8000815 -0.16457012 -0.7975338 0.45442298 -0.16002423 -0.7747611 0.23589656 -0.13183141 1.0991006 -0.3814202 -0.14140078 0.16891411 -0.5205675 -0.82733774 0.8349658 -0.8287903 0.44928536 -0.40618944 -0.7677618 0.45329985 -0.7926904 0.44641182 1.0922536 -0.50770247 0.9645256 0.4483244 0.25671867 0.24234405 -0.41605163 -0.78571445 0.44552937 0.96708167 1.0825202 -0.4589293
0.5025025 -0.48749506 0.17800441 0.24143723 1.1229488 -0.153842 -0.46679384 0.15079227 1.1246045 0.18048158 -0.17190722 -0.43258172 0.4524255 -0.8202263 0.79155767 0.46080342 -0.47488558 0.7994108 -0.16449004 -0.7966225 0.45411047 -0.1599451 -0.77391946 0.23564658 -0.13184747 1.097866 -0.3811291 -0.14141253 0.16870216 -0.5199547 -0.82627976 0.8341119 -0.8277303 0.4488949 -0.4058425 -0.766922 0.4529902 -0.7917795 0.44602385 1.0910816 -0.50710356 0.96357226 0.44802168 0.25646678 0.2420884 -0.415638 -0.7848064 0.44516394 0.9661195 1.0813578 -0.45853287
0.5035035 -0.48702544 0.17778167 0.24118462 1.1216357 -0.15380886 -0.4663832 0.15059909 1.1232898 0.18025449 -0.1717774 -0.43210113 0.4520571 -0.81917524 0.7909013 0.46046224 -0.47442383 0.7987411 -0.164408 -0.795713 0.45379892 -0.15986556 -0.77307785 0.23539665 -0.13186032 1.0966341 -0.3808381 -0.14142236 0.16849115 -0.5193457 -0.82522255 0.8332617 -0.8266725 0.44850442 -0.405494 -0.76608497 0.45267984 -0.79086816 0.4456341 1.0899075 -0.506504 0.96261895 0.4477124 0.2562181 0.24183509 -0.4152252 -0.78389966 0.44479784 0.9651605 1.0801959 -0.4581349
0.5045045 -0.4865569 0.17756107 0.24093243 1.1203225 -0.15377825 -0.46597293 0.15040818 1.1219759 0.18002632 -0.17164993 -0.43162185 0.45168826 -0.8181251 0.7902452 0.46011993 -0.47396377 0.79806995 -0.16432676 -0.79480326 0.45348725 -0.15978646 -0.7722372 0.23514828 -0.13187459 1.095403 -0.38054845 -0.14143437 0.16827938 -0.51873475 -0.8241681 0.83241165 -0.8256155 0.4481143 -0.40514734 -0.7652453 0.45236793 -0.78995705 0.4452457 1.0887344 -0.5059049 0.96166694 0.44740555 0.25596687 0.24157807 -0.41480878 -0.78299344 0.44443366 0.96419907 1.0790364 -0.45773897
0.5055055 -0.4860859 0.17733762 0.24067989 1.1190102 -0.15374589 -0.46556258 0.15021464 1.1206653 0.17979732 -0.17152122 -0.43114376 0.45131806 -0.81707656 0.78958726 0.4597775 -0.47350287 0.7974006 -0.16424468 -0.79389536 0.45317587 -0.15970463 -0.77139705 0.23489752 -0.13188913 1.0941757 -0.38025755 -0.14144355 0.1680685 -0.51812625 -0.8231125 0.8315612 -0.82456124 0.44772264 -0.40479958 -0.7644073 0.45205536 -0.7890484 0.44485608 1.0875643 -0.5053096 0.9607172 0.44709972 0.25571826 0.24132529 -0.41439694 -0.7820902 0.4440672 0.96324146 1.0778772 -0.45734084
0.5065065 -0.4856165 0.17711529 0.2404255 1.1177034 -0.15371242 -0.465152 0.15002343 1.1193533 0.17957136 -0.17139283 -0.43066466 0.45094982 -0.81603 0.78893113 0.4594371 -0.47304332 0.79673207 -0.16416231 -0.7929867 0.4528639 -0.15962607 -0.77055883 0.23464963 -0.1319015 1.0929468 -0.37996697 -0.14145344 0.16785797 -0.5175175 -0.8220582 0.8307117 -0.82350767 0.44733188 -0.40445298 -0.76357174 0.45174417 -0.78813916 0.44446722 1.0863954 -0.5047111 0.9597677 0.44679037 0.25546494 0.24107024 -0.41398287 -0.78118527 0.44369987 0.96228266 1.0767186 -0.45694396
0.5075075 -0.48514813 0.1768932 0.24017403 1.1163945 -0.15367815 -0.46474284 0.14983287 1.1180456 0.17934284 -0.1712645 -0.4301883 0.4505798 -0.8149836 0.78827333 0.4590899 -0.4725829 0.7960621 -0.16407934 -0.792081 0.4525492 -0.15954655 -0.7697206 0.23440096 -0.1319133 1.0917212 -0.37967739 -0.1414631 0.16764787 -0.51691014 -0.82100594 0.82986426 -0.8224548 0.44694147 -0.40410554 -0.76273584 0.4514306 -0.7872327 0.44407722 1.0852277 -0.50411576 0.9588175 0.446484 0.25521562 0.2408162 -0.41357112 -0.7802814 0.44333324 0.961326 1.075563 -0.45654762
0.5085085 -0.48467797 0.17667136 0.23992202 1.115088 -0.15364355 -0.46433276 0.1496428 1.1167393 0.17911711 -0.17113543 -0.42971084 0.45020977 -0.8139391 0.78761756 0.45874867 -0.4721237 0.79539275 -0.16399518 -0.7911763 0.45223632 -0.1594637 -0.76888293 0.23415068 -0.13192624 1.0904974 -0.37938628 -0.14147162 0.16743812 -0.51630527 -0.81995666 0.8290167 -0.82140297 0.44654903 -0.40375805 -0.7619014 0.45111755 -0.78632593 0.44368753 1.0840609 -0.5035204 0.9578713 0.44617513 0.25496528 0.24056205 -0.413159 -0.77937883 0.44296607 0.9603696 1.0744101 -0.45614934
0.5095095 -0.4842103 0.17644998 0.2396712 1.1137861 -0.15361094 -0.46392056 0.14945415 1.1154351 0.1788902 -0.17100689 -0.42923442 0.4498408 -0.8128978 0.78696287 0.45840487 -0.4716648 0.79472446 -0.16391292 -0.7902708 0.4519222 -0.15938482 -0.7680445 0.23390159 -0.13193569 1.0892746 -0.37909645 -0.14147964 0.16722545 -0.51569945 -0.81890774 0.8281696 -0.8203534 0.4461592 -0.40341032 -0.76106566 0.45080218 -0.7854186 0.44329914 1.082896 -0.5029262 0.9569255 0.44586495 0.25471422 0.24030748 -0.4127462 -0.7784779 0.44260135 0.95941734 1.0732578 -0.45575348
0.5105105 -0.48374254 0.176227 0.23941979 1.1124842 -0.15357423 -0.4635117 0.14926288 1.1141304 0.17866364 -0.17087844 -0.42875844 0.44947115 -0.81185514 0.7863078 0.45805934 -0.47120574 0.7940544 -0.16382724 -0.7893657 0.4516082 -0.15930367 -0.7672087 0.23365507 -0.13194609 1.0880558 -0.37880474 -0.14148685 0.16701552 -0.5150935 -0.8178607 0.8273246 -0.819303 0.44576648 -0.40306482 -0.7602321 0.45048937 -0.784513 0.44290856 1.081732 -0.50233305 0.95598114 0.44555637 0.25446352 0.24005195 -0.41233414 -0.77757716 0.4422342 0.9584615 1.0721077 -0.4553567
0.5115115 -0.48327515 0.17600682 0.23916683 1.111185 -0.15354085 -0.46310428 0.14907363 1.1128302 0.17843768 -0.17075002 -0.42828178 0.44909975 -0.810814 0.7856517 0.45771673 -0.47074914 0.7933842 -0.1637429 -0.7884643 0.45129547 -0.15922275 -0.76637197 0.23340544 -0.13195762 1.0868355 -0.37851536 -0.14149407 0.1668069 -0.5144904 -0.816814 0.8264779 -0.81825674 0.44537577 -0.40271628 -0.7593983 0.45017543 -0.7836088 0.44252142 1.0805706 -0.50174105 0.95503557 0.44524702 0.25421414 0.23979929 -0.41192243 -0.7766783 0.4418684 0.95751 1.0709567 -0.45495895
0.5125125 -0.48280716 0.17578658 0.23891452 1.1098866 -0.1535027 -0.46269286 0.14888367 1.1115326 0.17821011 -0.17062029 -0.4278087 0.44872805 -0.8097756 0.78499675 0.4573709 -0.47029167 0.7927177 -0.16366178 -0.78756166 0.45097974 -0.15914166 -0.76553786 0.23315957 -0.13196665 1.0856194 -0.37822437 -0.14149892 0.1665971 -0.5138869 -0.81576896 0.82563233 -0.8172108 0.44498548 -0.40237015 -0.75856584 0.44986114 -0.7827065 0.4421309 1.0794114 -0.50114924 0.95409274 0.44493845 0.25396255 0.23954573 -0.4115118 -0.7757796 0.44150075 0.9565563 1.0698097 -0.45456395
0.5135135 -0.48234016 0.17556462 0.23866388 1.10859 -0.1534665 -0.46228367 0.14869401 1.1102366 0.17798647 -0.17049277 -0.42733252 0.4483572 -0.8087366 0.78434205 0.4570267 -0.4698334 0.7920493 -0.16357484 -0.78666043 0.45066395 -0.15905768 -0.7647041 0.23290941 -0.13197494 1.0844047 -0.37793368 -0.14150664 0.16638795 -0.5132837 -0.81472576 0.82478845 -0.8161671 0.44459346 -0.40202445 -0.75773466 0.4495447 -0.78180504 0.44174102 1.0782512 -0.5005587 0.95314944 0.44462803 0.25371328 0.23929211 -0.41110012 -0.7748803 0.44113556 0.95560503 1.0686619 -0.4541683
0.5145145 -0.48187387 0.1753439 0.23841313 1.1072977 -0.153431 -0.4618736 0.14850697 1.108939 0.17776021 -0.17036355 -0.426859 0.4479877 -0.8077028 0.78368866 0.45668146 -0.4693754 0.7913809 -0.16349208 -0.78576005 0.4503474 -0.15897691 -0.7638706 0.23266175 -0.13198376 1.08319 -0.3776407 -0.14151141 0.1661788 -0.51268286 -0.8136822 0.8239453 -0.81512237 0.44420323 -0.4016779 -0.7569018 0.44923124 -0.7809041 0.44135073 1.0770928 -0.49996823 0.95220983 0.4443188 0.25346354 0.23903987 -0.41069078 -0.773983 0.4407685 0.95465827 1.067518 -0.45377034
0.5155155 -0.48140728 0.1751233 0.23815963 1.1060038 -0.15339506 -0.46146622 0.14831641 1.1076465 0.17753574 -0.17023364 -0.42638594 0.4476178 -0.8066666 0.7830334 0.45633438 -0.46892026 0.790712 -0.16340464 -0.78486025 0.45003137 -0.15889406 -0.7630377 0.23241326 -0.13199222 1.0819788 -0.3773505 -0.14151531 0.16597053 -0.51208067 -0.81264234 0.823102 -0.81408 0.4438105 -0.4013309 -0.7560718 0.44891545 -0.7800033 0.44096252 1.0759356 -0.4993793 0.95127 0.44400862 0.25321242 0.23878714 -0.41027972 -0.77308816 0.4404023 0.95371103 1.0663729 -0.45337424
0.5165165 -0.48094007 0.17490515 0.23790845 1.104713 -0.15335459 -0.4610581 0.14812753 1.1063542 0.17731145 -0.17010623 -0.42591292 0.44724658 -0.8056326 0.7823788 0.4559879 -0.46846235 0.790046 -0.16332045 -0.78396153 0.44971696 -0.1588125 -0.76220405 0.23216572 -0.13199937 1.0807694 -0.37705997 -0.14152047 0.1657624 -0.5114818 -0.8116025 0.82225883 -0.8130394 0.4434171 -0.4009834 -0.7552438 0.44859955 -0.7791031 0.44057384 1.0747842 -0.49879056 0.95032907 0.44369665 0.25296476 0.23853311 -0.40987 -0.77219296 0.4400365 0.9527627 1.0652308 -0.4529786
0.5175175 -0.48047382 0.17468557 0.23765662 1.1034249 -0.153317 -0.46064937 0.14794043 1.1050653 0.17708793 -0.16997656 -0.42544097 0.44687435 -0.8046005 0.7817246 0.45564225 -0.4680066 0.7893777 -0.16323572 -0.78306484 0.44939902 -0.1587306 -0.7613734 0.23192003 -0.13200763 1.0795612 -0.37676775 -0.14152312 0.16555491 -0.51088244 -0.8105648 0.8214189 -0.81200135 0.44302765 -0.4006373 -0.7544145 0.44828305 -0.7782056 0.4401857 1.0736297 -0.49820358 0.9493923 0.4433854 0.25271413 0.23828277 -0.40946016 -0.7712995 0.43966946 0.95181644 1.0640916 -0.45258346
0.5185185 -0.48000857 0.17446503 0.23740712 1.1021397 -0.15327868 -0.46024024 0.14775392 1.1037778 0.17686239 -0.16984788 -0.42496967 0.44650343 -0.8035692 0.7810726 0.45529667 -0.46754926 0.78871095 -0.16314906 -0.7821678 0.44908354 -0.15864554 -0.76054406 0.2316728 -0.13201359 1.0783532 -0.37647617 -0.14152649 0.16534612 -0.5102826 -0.80952847 0.8205756 -0.8109627 0.44263723 -0.40029123 -0.75358534 0.44796786 -0.77730703 0.43979505 1.0724772 -0.497616 0.9484565 0.44307378 0.25246367 0.23802951 -0.40905258 -0.77040434 0.4393027 0.9508728 1.0629532 -0.45218855
0.5195195 -0.4795443 0.17424598 0.23715416 1.100856 -0.15323967 -0.45983177 0.14756635 1.1024911 0.17663953 -0.16971871 -0.42449886 0.4461312 -0.8025389 0.7804189 0.45494935 -0.46709403 0.7880459 -0.16306293 -0.78127176 0.44876465 -0.15856332 -0.7597141 0.23142496 -0.13201973 1.0771497 -0.37618697 -0.1415275 0.16513845 -0.5096844 -0.8084922 0.8197346 -0.8099258 0.4422455 -0.39994445 -0.7527585 0.4476501 -0.77641094 0.43940464 1.071328 -0.49702963 0.94752014 0.44276348 0.25221547 0.2377772 -0.40864384 -0.769513 0.43893513 0.949927 1.0618144 -0.451792
0.5205205 -0.47907883 0.17402664 0.2369056 1.0995721 -0.15320116 -0.4594227 0.1473783 1.1012064 0.17641547 -0.16958806 -0.42402777 0.44576147 -0.80151063 0.77976775 0.4546006 -0.46663886 0.787379 -0.16297674 -0.7803772 0.44844958 -0.15847999 -0.75888526 0.23117927 -0.13202408 1.0759461 -0.375896 -0.14152923 0.16493091 -0.50908864 -0.8074565 0.8188962 -0.80888957 0.44185415 -0.3995991 -0.75193083 0.44733408 -0.7755141 0.43901792 1.0701802 -0.49644378 0.94658446 0.44245133 0.25196502 0.23752525 -0.40823346 -0.7686219 0.4385681 0.948985 1.0606804 -0.45139688
0.5215215 -0.4786147 0.17380878 0.23665461 1.0982909 -0.15316015 -0.4590159 0.14719334 1.099925 0.17619196 -0.16945818 -0.4235578 0.44538948 -0.8004838 0.779114 0.45425382 -0.4661844 0.7867099 -0.16288978 -0.7794833 0.44813076 -0.1583972 -0.75805616 0.23093137 -0.13202906 1.0747471 -0.37560326 -0.14152929 0.16472527 -0.50849223 -0.806424 0.81805706 -0.8078567 0.44146153 -0.39925283 -0.75110453 0.44701526 -0.77462065 0.43862864 1.0690304 -0.4958601 0.94565177 0.44213906 0.25171462 0.23727176 -0.4078275 -0.76773024 0.43820092 0.94804466 1.0595465 -0.45100263
0.5225225 -0.47815013 0.17359057 0.23640391 1.0970123 -0.15312093 -0.45860842 0.14700702 1.0986449 0.17596868 -0.16932872 -0.42308736 0.4450175 -0.7994571 0.7784635 0.45390573 -0.46573004 0.78604615 -0.16280317 -0.7785898 0.4478142 -0.15831324 -0.757228 0.23068675 -0.13203344 1.0735472 -0.3753116 -0.14153129 0.16451791 -0.50789636 -0.8053931 0.81721735 -0.8068247 0.44107124 -0.3989061 -0.75027955 0.44669822 -0.7737267 0.43823966 1.0678853 -0.49527583 0.9447187 0.44182858 0.2514653 0.23701969 -0.40741912 -0.7668411 0.43783638 0.9471034 1.0584123 -0.45060647
0.5235235 -0.47768578 0.1733714 0.23615184 1.0957338 -0.15308067 -0.45819998 0.14682105 1.0973666 0.1757451 -0.1692001 -0.42261964 0.44464627 -0.7984333 0.7778114 0.4535568 -0.46527585 0.78538156 -0.16271779 -0.77769744 0.4474949 -0.15822843 -0.756401 0.23044029 -0.13203722 1.0723498 -0.37501818 -0.14153126 0.16431096 -0.5073015 -0.8043622 0.81638145 -0.8057925 0.4406803 -0.39856094 -0.7494545 0.4463806 -0.7728342 0.4378505 1.0667415 -0.49469265 0.94378924 0.44151416 0.2512181 0.23676851 -0.4070113 -0.76595074 0.43746892 0.9461646 1.0572842 -0.4502114
0.5245245 -0.47722143 0.17315361 0.23590276 1.0944598 -0.15303949 -0.45779252 0.14663485 1.0960891 0.17552438 -0.16906983 -0.4221504 0.4442735 -0.79740995 0.7771621 0.4532096 -0.46482334 0.7847158 -0.16262916 -0.7768069 0.4471769 -0.15814415 -0.75557387 0.2301943 -0.13204175 1.0711557 -0.37472925 -0.14153081 0.16410491 -0.50670797 -0.8033336 0.8155446 -0.8047639 0.44028792 -0.39821362 -0.748631 0.4460623 -0.7719414 0.4374605 1.0655994 -0.4941115 0.94285643 0.44120285 0.25096676 0.23651603 -0.4066026 -0.765064 0.4371027 0.94522667 1.0561535 -0.4498156
0.5255255 -0.4767577 0.172937 0.2356539 1.0931872 -0.15299663 -0.45738646 0.14644948 1.0948168 0.17530182 -0.16893947 -0.42168254 0.44390205 -0.79638755 0.7765107 0.45285925 -0.4643672 0.7840512 -0.16254115 -0.7759162 0.44685754 -0.1580602 -0.7547503 0.2299476 -0.13204485 1.0699617 -0.374436 -0.1415303 0.16389874 -0.50611544 -0.8023066 0.8147093 -0.8037344 0.43989494 -0.39786872 -0.74780744 0.4457449 -0.77104926 0.4370704 1.0644577 -0.49353 0.9419284 0.4408888 0.25071815 0.23626485 -0.40619797 -0.76417816 0.4367347 0.94429016 1.0550264 -0.44942203
0.5265265 -0.4762953 0.17271963 0.23540255 1.0919145 -0.15295625 -0.4569766 0.14626434 1.0935419 0.17507967 -0.16881001 -0.4212154 0.44353 -0.795368 0.7758591 0.4525123 -0.46391425 0.7833866 -0.16245449 -0.7750281 0.446539 -0.1579735 -0.75392467 0.22970197 -0.13204604 1.0687691 -0.37414616 -0.14152858 0.16369131 -0.5055233 -0.80128 0.8138728 -0.80270773 0.4395028 -0.3975237 -0.7469845 0.44542518 -0.77016056 0.43668184 1.0633183 -0.4929482 0.94100106 0.44057456 0.25046805 0.23601297 -0.40579095 -0.76329094 0.43636617 0.9433526 1.0539013 -0.44902605
0.5275275 -0.47583288 0.17250302 0.23515317 1.0906465 -0.15291473 -0.45656952 0.14607993 1.0922724 0.17485836 -0.16868109 -0.42074883 0.44315937 -0.7943486 0.7752087 0.45216087 -0.46346307 0.78272104 -0.16236606 -0.77413905 0.44621965 -0.15788934 -0.7530991 0.22945616 -0.1320486 1.0675788 -0.3738553 -0.1415267 0.16348687 -0.5049303 -0.80025476 0.81303895 -0.80168134 0.43911287 -0.39717752 -0.7461635 0.4451082 -0.7692713 0.43629226 1.0621804 -0.49236834 0.9400737 0.4402614 0.25022075 0.23576263 -0.40538508 -0.7624061 0.43599948 0.94241655 1.0527773 -0.4486313
0.5285285 -0.4753712 0.1722835 0.2349033 1.0893794 -0.15287212 -0.456165 0.14589533 1.0910031 0.17463633 -0.16854918 -0.42028075 0.44278595 -0.7933322 0.7745588 0.45181176 -0.46300977 0.78205884 -0.16228098 -0.77325016 0.44590136 -0.15780306 -0.75227714 0.2292116 -0.13205004 1.0663912 -0.37356204 -0.14152387 0.16328195 -0.5043408 -0.7992312 0.812204 -0.80065656 0.43872026 -0.3968323 -0.7453419 0.44478896 -0.7683822 0.43590334 1.0610464 -0.4917901 0.93914914 0.43994787 0.24997088 0.23551169 -0.40497908 -0.76152277 0.43563148 0.9414829 1.051655 -0.44823736
0.5295295 -0.47490767 0.17206809 0.23465273 1.0881132 -0.1528275 -0.45575577 0.1457124 1.0897357 0.17441693 -0.16841978 -0.41981682 0.44241384 -0.79231524 0.77391005 0.45146325 -0.46255803 0.7813958 -0.16219026 -0.7723644 0.44557914 -0.15772036 -0.7514545 0.22896525 -0.13205096 1.0652051 -0.3732714 -0.14151949 0.16307679 -0.50374997 -0.79820794 0.8113723 -0.79963356 0.4383302 -0.39648768 -0.74452335 0.44446817 -0.7674939 0.4355152 1.0599097 -0.49121043 0.938223 0.4396352 0.24972245 0.2352635 -0.40457273 -0.7606399 0.4352645 0.9405508 1.0505346 -0.44784355
0.5305305 -0.47444686 0.17185232 0.23440322 1.0868505 -0.15278617 -0.4553497 0.14552781 1.0884714 0.17419681 -0.16828933 -0.41935065 0.44204065 -0.79129916 0.77326226 0.45111105 -0.46210513 0.7807318 -0.16209972 -0.77147955 0.44526008 -0.15763411 -0.75063217 0.22872153 -0.13205376 1.0640178 -0.3729784 -0.14151907 0.16287139 -0.50316036 -0.7971865 0.81053877 -0.7986103 0.43793908 -0.39614183 -0.74370253 0.44414958 -0.7666093 0.43512705 1.0587775 -0.4906351 0.93730044 0.4393212 0.24947414 0.2350103 -0.40416843 -0.7597568 0.4348984 0.9396192 1.0494145 -0.44744748
0.5315315 -0.47398487 0.17163542 0.23415384 1.0855899 -0.15274155 -0.4549434 0.14534369 1.0872083 0.17397484 -0.1681594 -0.4188853 0.44166902 -0.79028535 0.77261186 0.45076188 -0.4616539 0.78006804 -0.16201353 -0.77059317 0.4449393 -0.15754771 -0.7498118 0.22847733 -0.1320531 1.0628374 -0.37268662 -0.1415146 0.16266671 -0.5025718 -0.79616714 0.8097074 -0.7975887 0.4375457 -0.39579594 -0.7428837 0.4438282 -0.7657236 0.434738 1.0576442 -0.49005812 0.93637836 0.43900582 0.2492247 0.23476264 -0.40376315 -0.75887525 0.434531 0.9386897 1.0482982 -0.4470537
0.5325325 -0.47352487 0.17142007 0.23390344 1.0843291 -0.15269664 -0.45453674 0.14516059 1.0859478 0.17375568 -0.1680291 -0.41842082 0.44129553 -0.7892748 0.7719648 0.45041046 -0.46120244 0.7794056 -0.16192445 -0.7697095 0.44461808 -0.1574629 -0.7489902 0.22823223 -0.13205212 1.0616575 -0.37239486 -0.14150995 0.16246405 -0.5019839 -0.7951491 0.8088771 -0.7965696 0.4371561 -0.39544982 -0.7420648 0.44350877 -0.76483834 0.4343482 1.0565157 -0.4894814 0.93545806 0.43869343 0.24897656 0.23451135 -0.4033584 -0.75799286 0.43416426 0.9377625 1.0471816 -0.4466617
0.5335335 -0.4730635 0.17120501 0.23365387 1.0830729 -0.15265256 -0.45413035 0.14497653 1.0846859 0.17353532 -0.16789958 -0.4179577 0.44092253 -0.7882628 0.7713189 0.45005962 -0.46075243 0.77874637 -0.16183406 -0.7688282 0.44429877 -0.15737572 -0.7481709 0.22798684 -0.13205034 1.0604789 -0.37210166 -0.1415042 0.16226086 -0.5013971 -0.79413223 0.8080461 -0.7955524 0.43676516 -0.39510465 -0.7412477 0.44318947 -0.7639548 0.43396083 1.0553894 -0.4889074 0.9345391 0.4383771 0.2487286 0.23425987 -0.40295517 -0.7571145 0.43379763 0.9368336 1.0460662 -0.44626796
0.5345345 -0.47260404 0.17099014 0.23340592 1.0818172 -0.15260708 -0.4537256 0.14479408 1.0834316 0.1733155 -0.16776943 -0.4174954 0.44055185 -0.78725183 0.77066946 0.4497089 -0.46030062 0.7780827 -0.16174522 -0.7679454 0.44397745 -0.1572901 -0.74735135 0.22774157 -0.13205019 1.0593004 -0.37181017 -0.1414988 0.1620557 -0.5008115 -0.7931185 0.80721724 -0.7945373 0.43637386 -0.39475936 -0.7404318 0.44286957 -0.76307154 0.4335722 1.0542612 -0.4883328 0.9336194 0.43806306 0.24848011 0.2340118 -0.4025507 -0.75623417 0.43343058 0.9359075 1.0449538 -0.44587398
0.5355355 -0.47214293 0.17077425 0.23315647 1.0805637 -0.1525617 -0.45331982 0.14461169 1.0821766 0.17309651 -0.16764012 -0.41703293 0.4401786 -0.7862445 0.7700237 0.44935784 -0.45985144 0.77742374 -0.16165426 -0.76706266 0.4436541 -0.15720296 -0.74653435 0.22749761 -0.13204911 1.0581262 -0.3715185 -0.1414924 0.1618518 -0.5002251 -0.7921039 0.8063885 -0.793522 0.4359837 -0.39441434 -0.7396149 0.44254646 -0.7621892 0.43318477 1.0531349 -0.4877585 0.93270016 0.4377477 0.24823174 0.23376098 -0.40214777 -0.7553568 0.43306342 0.9349822 1.0438435 -0.44547868
0.5365365 -0.4716825 0.17055854 0.23290774 1.0793128 -0.15251586 -0.45291272 0.14443013 1.0809226 0.17287663 -0.16750902 -0.41656977 0.43980524 -0.78523743 0.7693769 0.44900683 -0.45940107 0.7767613 -0.16156635 -0.7661836 0.44333437 -0.15711653 -0.74571663 0.2272534 -0.13204724 1.0569502 -0.37122703 -0.14148358 0.16164699 -0.49964097 -0.79109067 0.80556273 -0.792508 0.43559232 -0.39407143 -0.7387996 0.4422265 -0.76130784 0.4327959 1.052013 -0.48718637 0.93178546 0.43743363 0.24798319 0.23351255 -0.40174434 -0.75448275 0.43269643 0.9340576 1.0427332 -0.44508624
0.5375375 -0.47122186 0.17034408 0.23265907 1.078063 -0.15246978 -0.45250744 0.14424959 1.0796739 0.17265764 -0.16737875 -0.41610917 0.43943462 -0.784232 0.7687305 0.44865456 -0.45895135 0.776101 -0.16147599 -0.7653029 0.44301167 -0.15703064 -0.7449001 0.22701076 -0.13204414 1.0557803 -0.37093532 -0.14147788 0.1614444 -0.4990571 -0.79007936 0.8047346 -0.79149544 0.43520066 -0.39372513 -0.73798597 0.4419041 -0.7604289 0.43240604 1.050891 -0.4866134 0.9308722 0.43711725 0.24773642 0.23326066 -0.40134108 -0.7536033 0.4323295 0.9331355 1.0416267 -0.44469446
0.5385385 -0.47076473 0.17012915 0.2324101 1.0768166 -0.15242338 -0.45210204 0.14406696 1.078422 0.17244133 -0.16724887 -0.41564715 0.4390603 -0.7832254 0.7680856 0.44830188 -0.45850137 0.77544045 -0.16138577 -0.7644249 0.44268885 -0.156944 -0.7440826 0.22676721 -0.13204193 1.0546116 -0.37064254 -0.14146945 0.16124073 -0.49847385 -0.78906906 0.80390775 -0.7904846 0.43480793 -0.39338028 -0.737173 0.4415839 -0.75955045 0.4320177 1.0497706 -0.48604268 0.92995656 0.43680176 0.24748817 0.23301342 -0.4009383 -0.75272995 0.4319637 0.9322125 1.0405204 -0.44430014
0.5395395 -0.47030568 0.16991583 0.23216179 1.0755701 -0.15237707 -0.4516975 0.14388642 1.0771766 0.17222342 -0.16711792 -0.4151867 0.43868604 -0.782223 0.7674395 0.44795045 -0.45805168 0.774781 -0.16129306 -0.7635484 0.44236788 -0.15685546 -0.7432678 0.22652468 -0.1320372 1.0534434 -0.37035048 -0.14146113 0.16103867 -0.49789298 -0.7880611 0.80308473 -0.7894746 0.4344171 -0.39303625 -0.7363601 0.44126067 -0.7586709 0.43162903 1.0486524 -0.48547226 0.92904365 0.4364868 0.24724123 0.23276445 -0.40053624 -0.7518561 0.4315962 0.9312947 1.0394168 -0.44390672
0.5405405 -0.46984658 0.16970053 0.23191336 1.0743287 -0.15232855 -0.45129085 0.14370504 1.0759308 0.17200425 -0.16698807 -0.41472745 0.4383153 -0.7812234 0.7667953 0.44759825 -0.45760426 0.7741221 -0.1612038 -0.7626711 0.4420438 -0.1567691 -0.742455 0.22627899 -0.13203317 1.0522782 -0.37005904 -0.14145395 0.1608366 -0.49730974 -0.7870546 0.80226076 -0.7884666 0.4340268 -0.39269006 -0.7355487 0.44094023 -0.7577958 0.43124124 1.0475357 -0.48490345 0.9281337 0.43617073 0.2469928 0.23251417 -0.4001344 -0.7509835 0.43122926 0.9303744 1.0383136 -0.44351375
0.5415415 -0.46938917 0.16948768 0.23166457 1.0730864 -0.15228167 -0.45088702 0.14352295 1.0746872 0.17178866 -0.16685623 -0.41426665 0.4379414 -0.7802213 0.7661525 0.44724426 -0.45715564 0.7734642 -0.1611129 -0.7617947 0.44172212 -0.15668055 -0.74164045 0.22603527 -0.13202825 1.0511152 -0.3697655 -0.14144301 0.16063258 -0.4967288 -0.7860478 0.8014349 -0.78746027 0.43363574 -0.39234477 -0.7347364 0.44061682 -0.75691867 0.4308531 1.0464206 -0.48433372 0.92722225 0.43585363 0.24674669 0.23226598 -0.39973405 -0.7501115 0.4308612 0.92945504 1.0372144 -0.44312024
0.5425425 -0.46893245 0.16927388 0.23141554 1.0718467 -0.1522339 -0.4504817 0.14334348 1.0734453 0.17156932 -0.16672641 -0.41380802 0.43756738 -0.7792239 0.7655078 0.4468918 -0.4567091 0.7728039 -0.16102129 -0.760922 0.44139877 -0.15659407 -0.74082756 0.22579291 -0.13202214 1.0499523 -0.36947334 -0.14143404 0.16043225 -0.49614814 -0.7850435 0.80061305 -0.7864531 0.43324617 -0.39200115 -0.7339245 0.44029465 -0.75604355 0.43046555 1.0453061 -0.48376608 0.9263139 0.43553832 0.24649891 0.2320179 -0.39933002 -0.7492398 0.43049446 0.92853713 1.0361155 -0.44272944
0.5435435 -0.46847302 0.16906044 0.23116729 1.0706068 -0.15218529 -0.45007733 0.14316264 1.0722076 0.17135331 -0.16659737 -0.41334915 0.43719497 -0.7782261 0.76486456 0.44654015 -0.4562611 0.772148 -0.16093084 -0.76004624 0.44107577 -0.15650558 -0.74001384 0.22555152 -0.13201842 1.0487921 -0.3691805 -0.14142483 0.16022995 -0.49556732 -0.7840394 0.79979146 -0.78544813 0.43285528 -0.391658 -0.73311555 0.43997243 -0.7551693 0.4300774 1.0441936 -0.48319936 0.92540646 0.43521997 0.24625006 0.23176977 -0.39893112 -0.7483703 0.43012926 0.92762303 1.0350174 -0.44233733
0.5445445 -0.46801594 0.16884783 0.23092064 1.0693746 -0.1521374 -0.44967133 0.142984 1.0709686 0.17113492 -0.16646469 -0.41289234 0.43682262 -0.77722895 0.76422393 0.44618598 -0.4558142 0.77148974 -0.16083843 -0.75917494 0.4407517 -0.15641803 -0.73920417 0.22530875 -0.13201171 1.0476345 -0.368889 -0.14141446 0.16002867 -0.4949895 -0.78303635 0.7989696 -0.78444624 0.43246534 -0.39131153 -0.7323055 0.43965027 -0.7542963 0.42969057 1.0430857 -0.4826322 0.9245012 0.43490437 0.24600193 0.23152176 -0.3985296 -0.7475009 0.42976204 0.9267099 1.0339221 -0.4419435
0.5455455 -0.4675583 0.16863576 0.23067203 1.0681397 -0.15208712 -0.4492691 0.14280424 1.069736 0.1709185 -0.16633502 -0.41243386 0.43644962 -0.7762339 0.76358104 0.44583312 -0.45536575 0.7708323 -0.1607447 -0.75830257 0.44042918 -0.15632921 -0.73839307 0.22506687 -0.13200527 1.0464785 -0.36859724 -0.14140326 0.15982649 -0.49441195 -0.7820374 0.79815114 -0.7834444 0.43207404 -0.3909685 -0.7314971 0.43932727 -0.7534226 0.42930314 1.0419749 -0.48206583 0.9235946 0.43458983 0.24575773 0.23127213 -0.39813006 -0.7466316 0.42939445 0.9257947 1.0328274 -0.44155118
0.5465465 -0.46710303 0.16842303 0.23042402 1.0669078 -0.15203783 -0.4488643 0.14262518 1.0685029 0.17070237 -0.1662044 -0.41197842 0.43607584 -0.77524066 0.762939 0.44547918 -0.45491883 0.7701769 -0.16065383 -0.7574322 0.44010463 -0.15624061 -0.73758197 0.22482273 -0.13199991 1.0453242 -0.36830503 -0.14139146 0.15962544 -0.4938344 -0.7810379 0.7973304 -0.7824446 0.4316843 -0.39062336 -0.7306899 0.43900368 -0.7525512 0.4289153 1.040867 -0.48150167 0.9226893 0.43427023 0.24550936 0.23102573 -0.39773014 -0.74576426 0.4290286 0.9248837 1.0317355 -0.44115946
0.5475475 -0.4666458 0.16820976 0.2301766 1.0656805 -0.1519891 -0.44846025 0.14244565 1.0672711 0.17048648 -0.16607317 -0.41151914 0.43570378 -0.7742502 0.76229846 0.44512466 -0.45447293 0.76951957 -0.16056153 -0.75656193 0.43978092 -0.15615049 -0.7367743 0.2245821 -0.13199288 1.04417 -0.36801174 -0.14138061 0.15942535 -0.49325782 -0.7800401 0.7965121 -0.7814457 0.4312921 -0.3902798 -0.72988284 0.43867877 -0.75168306 0.42852673 1.039764 -0.48093677 0.92178786 0.43395516 0.2452623 0.23077914 -0.39733118 -0.7448977 0.42866114 0.92397296 1.0306443 -0.4407668
0.5485485 -0.46618918 0.16799936 0.22993037 1.0644524 -0.15193778 -0.44805726 0.14226624 1.0660422 0.1702716 -0.16594389 -0.4110651 0.43533066 -0.7732581 0.76165676 0.4447721 -0.45402735 0.76886475 -0.16046917 -0.755693 0.4394556 -0.15606263 -0.73596513 0.22433922 -0.13198659 1.0430201 -0.3677192 -0.14136693 0.15922454 -0.4926816 -0.77904356 0.7956933 -0.7804476 0.43090305 -0.38993502 -0.729077 0.43835607 -0.75081193 0.42813858 1.0386593 -0.480374 0.92088544 0.43363693 0.24501601 0.23053113 -0.39693004 -0.7440331 0.4282947 0.9230652 1.0295565 -0.44037572
0.5495495 -0.46573463 0.16778573 0.22968349 1.0632287 -0.15188661 -0.4476521 0.14208862 1.0648153 0.1700578 -0.16581294 -0.41060954 0.43495837 -0.77226937 0.76101875 0.44441798 -0.4535816 0.7682104 -0.16037726 -0.7548243 0.43913147 -0.15597394 -0.7351576 0.22409752 -0.13197806 1.0418711 -0.36742547 -0.14135265 0.15902284 -0.49210778 -0.77804923 0.7948781 -0.7794525 0.43051174 -0.38959086 -0.7282715 0.4380338 -0.7499434 0.4277524 1.0375588 -0.47981215 0.919986 0.43332073 0.24476913 0.23028353 -0.3965319 -0.7431694 0.4279293 0.9221556 1.0284703 -0.4399835
0.5505506 -0.4652791 0.16757438 0.2294356 1.0620031 -0.15183663 -0.44724974 0.14190951 1.0635909 0.1698409 -0.16568208 -0.41015407 0.4345834 -0.77128 0.760378 0.4440631 -0.4531362 0.76755524 -0.16028571 -0.75395834 0.43880823 -0.15588504 -0.7343501 0.2238554 -0.13196975 1.0407239 -0.36713478 -0.1413402 0.15882233 -0.49153334 -0.7770549 0.79406106 -0.7784569 0.43012384 -0.38924688 -0.7274668 0.4377099 -0.7490754 0.4273651 1.0364572 -0.47925007 0.91908646 0.4330015 0.24452117 0.2300373 -0.39613345 -0.7423049 0.42756143 0.9212495 1.027386 -0.4395927
0.5515516 -0.46482465 0.16736385 0.22918645 1.0607835 -0.1517855 -0.44684726 0.14173266 1.0623672 0.16962656 -0.16555163 -0.40969887 0.43421152 -0.770294 0.75973845 0.44370994 -0.45269084 0.7669021 -0.16019073 -0.75309134 0.43848458 -0.1557971 -0.73354524 0.22361466 -0.13196084 1.039579 -0.3668414 -0.14132702 0.15862438 -0.4909586 -0.7760628 0.7932465 -0.77746344 0.42973158 -0.3889032 -0.7266624 0.43738613 -0.74820906 0.42697725 1.0353591 -0.47868836 0.9181893 0.43268427 0.24427536 0.22978935 -0.39573425 -0.74144137 0.4271963 0.9203433 1.0263007 -0.4392015
0.5525526 -0.4643682 0.16715148 0.22894028 1.0595644 -0.15173182 -0.44644323 0.1415545 1.0611453 0.16941193 -0.16542202 -0.40924513 0.43383762 -0.769307 0.75909877 0.44335565 -0.45224637 0.7662481 -0.16009876 -0.75222695 0.43815938 -0.15570629 -0.7327397 0.22337267 -0.1319513 1.0384375 -0.36654937 -0.14131147 0.15842423 -0.49038678 -0.7750715 0.7924322 -0.77647054 0.4293404 -0.38856027 -0.72585964 0.43706217 -0.7473434 0.42659 1.0342621 -0.47812784 0.9172932 0.43236718 0.24402991 0.22954431 -0.39533782 -0.7405807 0.42682937 0.91943955 1.0252193 -0.43881074
0.5535536 -0.46391374 0.16694102 0.22869256 1.0583473 -0.1516813 -0.44604123 0.14137718 1.0599252 0.16919687 -0.1652905 -0.40879175 0.43346635 -0.7683245 0.7584611 0.44299874 -0.4518028 0.7655957 -0.16000476 -0.75136244 0.43783256 -0.15561542 -0.7319345 0.22313312 -0.13194278 1.0372957 -0.36625534 -0.14129698 0.15822491 -0.48981503 -0.7740817 0.7916199 -0.77548087 0.4289516 -0.3882171 -0.7250581 0.4367378 -0.7464787 0.42620304 1.0331688 -0.47756943 0.9163976 0.43204924 0.24378237 0.22929499 -0.39494 -0.7397208 0.42646226 0.9185362 1.0241394 -0.4384203
0.5545546 -0.46346003 0.16673031 0.22844675 1.0571308 -0.15163076 -0.44563568 0.14119986 1.0587091 0.16898319 -0.16515985 -0.40833876 0.43309316 -0.76734054 0.757823 0.44264492 -0.45135793 0.76494336 -0.15991315 -0.75049925 0.43750808 -0.15552676 -0.7311324 0.22289208 -0.13193235 1.0361582 -0.36596346 -0.14128289 0.15802547 -0.48924446 -0.7730926 0.79080546 -0.7744911 0.4285619 -0.3878717 -0.7242566 0.4364126 -0.7456149 0.42581716 1.0320752 -0.4770105 0.91550326 0.4317321 0.24353781 0.22904983 -0.3945424 -0.7388611 0.4260958 0.91763484 1.0230619 -0.4380286
0.5555556 -0.46300596 0.16652021 0.22819987 1.0559192 -0.15157798 -0.44523418 0.14102373 1.0574937 0.1687701 -0.16502857 -0.4078859 0.43272057 -0.76636064 0.7571869 0.44228843 -0.45091522 0.7642896 -0.15981773 -0.74963796 0.43718323 -0.15543517 -0.7303293 0.22265056 -0.13192147 1.0350213 -0.36567146 -0.14126489 0.15782657 -0.4886719 -0.77210504 0.7899941 -0.773503 0.4281704 -0.38752964 -0.7234561 0.43608722 -0.74475193 0.42542884 1.030983 -0.4764492 0.91461074 0.43141416 0.24329057 0.22880289 -0.394146 -0.73800045 0.42573062 0.9167348 1.0219848 -0.43763772
0.5565566 -0.46255305 0.16630998 0.22795495 1.0547086 -0.15152398 -0.44483116 0.14084741 1.0562812 0.168556 -0.16489819 -0.40743434 0.43234703 -0.76537883 0.7565508 0.44193438 -0.45047125 0.76364005 -0.15972373 -0.74877524 0.43685797 -0.1553475 -0.7295256 0.22241053 -0.1319111 1.0338863 -0.3653777 -0.14124969 0.15762642 -0.48810235 -0.7711183 0.7891841 -0.77251685 0.4277819 -0.387187 -0.7226547 0.43576345 -0.7438903 0.42504272 1.0298947 -0.475894 0.913718 0.4310963 0.24304411 0.22855648 -0.39374804 -0.7371428 0.42536333 0.9158367 1.0209099 -0.4372458
0.5575576 -0.46209973 0.16610149 0.22770718 1.0534991 -0.15147114 -0.44442979 0.14067027 1.0550705 0.16834083 -0.16476744 -0.4069842 0.4319736 -0.7644007 0.75591457 0.4415795 -0.45002854 0.76298726 -0.15963039 -0.74791574 0.43653402 -0.15525556 -0.7287254 0.22217068 -0.13190049 1.0327516 -0.3650851 -0.1412324 0.15742883 -0.48753327 -0.77013564 0.7883738 -0.7715317 0.42739186 -0.38684258 -0.72185564 0.43543926 -0.7430292 0.42465672 1.0288038 -0.47533676 0.9128295 0.43077758 0.24279967 0.22831097 -0.3933518 -0.7362871 0.42499748 0.91493857 1.0198374 -0.4368546
0.5585586 -0.46164545 0.16589037 0.22746286 1.0522921 -0.15141824 -0.44402674 0.1404945 1.053861 0.168129 -0.1646362 -0.40653232 0.4315991 -0.7634228 0.75528 0.44122592 -0.44958693 0.76233673 -0.15953583 -0.74705434 0.43620637 -0.15516531 -0.72792315 0.22192958 -0.13188869 1.0316206 -0.36479282 -0.14121515 0.1572285 -0.4869667 -0.7691525 0.7875656 -0.7705457 0.4270021 -0.38649973 -0.72105753 0.43511328 -0.7421687 0.4242721 1.0277175 -0.4747807 0.9119408 0.43046 0.24255273 0.22806588 -0.39295486 -0.73543036 0.4246309 0.91404223 1.0187654 -0.43646497
0.5595596 -0.461193 0.16568276 0.22721443 1.051087 -0.15136394 -0.4436255 0.14031819 1.0526543 0.16791674 -0.1645068 -0.4060828 0.4312273 -0.7624471 0.7546445 0.44086793 -0.44914246 0.76168764 -0.15944058 -0.74619627 0.43587956 -0.15507543 -0.7271242 0.22168979 -0.13187468 1.0304917 -0.3644999 -0.14119765 0.15703139 -0.48639646 -0.7681707 0.7867583 -0.7695639 0.426613 -0.3861578 -0.720261 0.43479028 -0.7413098 0.42388645 1.0266315 -0.4742267 0.9110532 0.43013915 0.24230847 0.22782043 -0.39255825 -0.7345749 0.424265 0.9131439 1.0176963 -0.43607545
0.5605606 -0.4607422 0.16547224 0.22696766 1.0498853 -0.15131 -0.44322383 0.14014181 1.0514507 0.16770366 -0.1643751 -0.4056319 0.43085375 -0.76147246 0.7540091 0.4405127 -0.44870123 0.76103866 -0.15934783 -0.74533796 0.43555453 -0.15498245 -0.7263261 0.22144893 -0.1318649 1.0293639 -0.3642063 -0.14118072 0.15683272 -0.48583037 -0.76719105 0.7859502 -0.7685822 0.42622402 -0.38581392 -0.7194633 0.4344633 -0.7404507 0.42349944 1.0255494 -0.47367153 0.910166 0.42982057 0.2420629 0.22757533 -0.39216372 -0.7337201 0.42390057 0.9122536 1.0166287 -0.4356845
0.5615616 -0.46028903 0.16526327 0.2267237 1.0486853 -0.15125385 -0.44282255 0.13996825 1.0502471 0.16749379 -0.16424352 -0.40518337 0.43048027 -0.7604991 0.75337434 0.4401562 -0.44826156 0.76039016 -0.15925258 -0.74448144 0.43522814 -0.15489355 -0.7255269 0.22121009 -0.13185075 1.0282395 -0.36391354 -0.14116111 0.1566368 -0.48526338 -0.76621133 0.7851422 -0.7676011 0.4258351 -0.38547152 -0.7186667 0.43413886 -0.73959315 0.4231138 1.0244685 -0.47311825 0.90928185 0.42950085 0.24181679 0.2273294 -0.3917693 -0.73286676 0.4235349 0.91136134 1.0155643 -0.43529552
0.5625626 -0.45983824 0.165054 0.22647873 1.0474882 -0.15119931 -0.44241956 0.1397939 1.049047 0.16728094 -0.1641132 -0.40473422 0.43010953 -0.7595273 0.7527422 0.43980035 -0.44781747 0.7597443 -0.15915665 -0.7436259 0.43489996 -0.15480286 -0.72472954 0.22097036 -0.13183782 1.0271161 -0.3636209 -0.14114195 0.15643784 -0.48469892 -0.7652346 0.784338 -0.76662385 0.42544678 -0.38512692 -0.717872 0.4338133 -0.73873764 0.4227256 1.0233893 -0.4725648 0.90839684 0.4291831 0.24157324 0.22708717 -0.39137474 -0.7320153 0.4231681 0.9104698 1.0145 -0.43490696
0.5635636 -0.45938623 0.16484573 0.22623345 1.0462923 -0.15114254 -0.4420191 0.13961628 1.0478475 0.16706917 -0.16398466 -0.40428403 0.42973486 -0.7585561 0.7521099 0.43944433 -0.44737723 0.7590933 -0.15906298 -0.7427705 0.4345745 -0.15470979 -0.72393197 0.22073135 -0.13182199 1.0259947 -0.36332753 -0.14112213 0.15624157 -0.48413193 -0.76425695 0.78353465 -0.76564676 0.42505643 -0.3847847 -0.7170764 0.433486 -0.7378833 0.4223399 1.0223118 -0.47201273 0.9075165 0.4288642 0.24132696 0.2268394 -0.3909793 -0.73116434 0.42280498 0.9095788 1.0134381 -0.43451583
0.5645646 -0.45893428 0.16463855 0.22598752 1.0450964 -0.15108773 -0.4416177 0.13944325 1.0466518 0.16685793 -0.16385132 -0.40383732 0.4293613 -0.757588 0.75147665 0.43908778 -0.44693673 0.75844646 -0.15896669 -0.7419174 0.43425032 -0.1546191 -0.72313493 0.22049293 -0.13180858 1.0248743 -0.36303374 -0.14110202 0.1560438 -0.48356843 -0.7632828 0.7827301 -0.76467025 0.42466763 -0.3844419 -0.71628124 0.43315968 -0.73702747 0.4219555 1.0212358 -0.4714614 0.9066341 0.428544 0.24108264 0.22659579 -0.3905856 -0.73031414 0.42243698 0.9086901 1.0123761 -0.43412825
0.5655656 -0.45848447 0.16442892 0.22574112 1.0439012 -0.15103322 -0.44121692 0.13926962 1.0454581 0.16664699 -0.1637209 -0.40338933 0.42898896 -0.75661874 0.7508472 0.43873248 -0.44649792 0.75779927 -0.15887308 -0.7410634 0.43392047 -0.15452844 -0.7223401 0.22025254 -0.13179344 1.0237573 -0.36274377 -0.14108172 0.15584615 -0.48300573 -0.762308 0.78192616 -0.7636966 0.42427918 -0.38410008 -0.7154907 0.43283358 -0.73617494 0.42156956 1.0201608 -0.47091067 0.9057559 0.42822513 0.2408373 0.22635183 -0.3901915 -0.72946495 0.42206982 0.90780234 1.011315 -0.4337375
0.5665666 -0.45803317 0.1642212 0.22549626 1.0427122 -0.15097663 -0.44081613 0.1390954 1.0442652 0.16643623 -0.16358963 -0.40294322 0.4286174 -0.75565135 0.7502154 0.43837628 -0.44605678 0.7571534 -0.15877643 -0.74021196 0.43359408 -0.1544354 -0.72154635 0.22001353 -0.13177979 1.0226423 -0.362449 -0.1410614 0.15565065 -0.48244274 -0.76133657 0.7811264 -0.762723 0.42388937 -0.38375658 -0.71469855 0.43250737 -0.7353226 0.42118397 1.0190885 -0.47035962 0.90487623 0.42790756 0.24059138 0.22610775 -0.38979852 -0.728616 0.42170897 0.906916 1.0102607 -0.4333478
0.5675676 -0.45758364 0.16401419 0.22525057 1.0415242 -0.15092 -0.4404144 0.13892248 1.0430756 0.16622475 -0.16345924 -0.4024962 0.42824253 -0.7546872 0.7495873 0.4380205 -0.44561586 0.7565061 -0.15867913 -0.7393605 0.4332666 -0.15434438 -0.72075236 0.21977457 -0.13176465 1.0215279 -0.36215714 -0.14104018 0.1554533 -0.48188066 -0.76036394 0.78032494 -0.7617506 0.42350093 -0.38341415 -0.71390676 0.432183 -0.7344712 0.42079797 1.018018 -0.4698104 0.9039992 0.42758796 0.24034694 0.22586289 -0.38940546 -0.727769 0.4213415 0.90603244 1.0092059 -0.43295905
0.5685686 -0.45713568 0.1638079 0.22500476 1.0403394 -0.15086249 -0.44001475 0.13874868 1.041887 0.16601613 -0.16332808 -0.40205115 0.42787144 -0.7537237 0.7489548 0.43766335 -0.44517744 0.7558632 -0.1585837 -0.7385097 0.4329404 -0.15425184 -0.7199588 0.2195358 -0.13174817 1.0204179 -0.36186245 -0.14101785 0.15525767 -0.4813203 -0.75939757 0.7795253 -0.7607814 0.42311206 -0.38307115 -0.7131158 0.43185678 -0.7336211 0.42041525 1.0169473 -0.46926066 0.9031234 0.42726842 0.24010357 0.22561935 -0.38901255 -0.72692263 0.42097703 0.90514886 1.0081526 -0.43257084
0.5695696 -0.4566852 0.16359952 0.22476116 1.0391558 -0.15080503 -0.43961328 0.13857433 1.0407009 0.1658059 -0.16319662 -0.4016063 0.42749777 -0.7527596 0.7483249 0.4373059 -0.4447379 0.7552185 -0.15848723 -0.7376613 0.4326122 -0.1541611 -0.719167 0.2192981 -0.13173208 1.0193092 -0.36157137 -0.14099684 0.15506378 -0.48076016 -0.75842786 0.77872694 -0.7598107 0.4227248 -0.38272673 -0.71232545 0.43153003 -0.732772 0.42002848 1.0158806 -0.4687131 0.90224874 0.4269481 0.23985913 0.22537574 -0.3886201 -0.72607625 0.4206113 0.9042659 1.0071015 -0.432181
0.5705706 -0.45623547 0.16339204 0.2245157 1.0379721 -0.15074703 -0.4392145 0.13840088 1.0395163 0.16559657 -0.16306704 -0.40116024 0.42712638 -0.7517977 0.74769664 0.4369497 -0.44429964 0.75457454 -0.1583924 -0.7368121 0.4322848 -0.15406951 -0.7183767 0.21906021 -0.1317161 1.0181988 -0.36127728 -0.14097229 0.15486732 -0.48019922 -0.757461 0.77792835 -0.7588438 0.42233518 -0.3823864 -0.71153665 0.43120363 -0.73192394 0.41964385 1.014815 -0.46816647 0.9013765 0.4266295 0.239616 0.225131 -0.388227 -0.7252321 0.42024752 0.903386 1.0060513 -0.43179303
0.5715716 -0.45578575 0.16318628 0.22427079 1.0367936 -0.15068999 -0.4388151 0.13823095 1.0383334 0.16538677 -0.16293597 -0.40071514 0.42675343 -0.7508379 0.74707127 0.43659243 -0.44385982 0.753932 -0.15829465 -0.735965 0.43195704 -0.15397593 -0.71758544 0.2188228 -0.1316993 1.0170935 -0.36098403 -0.14095026 0.15467057 -0.47963935 -0.75649524 0.77713203 -0.7578767 0.42194763 -0.38204518 -0.7107481 0.4308773 -0.7310754 0.4192612 1.0137528 -0.46761972 0.90050316 0.42630997 0.23937085 0.22488973 -0.38783506 -0.7243881 0.41988197 0.9025074 1.0050048 -0.43140364
0.5725726 -0.45533732 0.16298094 0.22402719 1.0356157 -0.1506314 -0.43841437 0.13805673 1.0371528 0.16517738 -0.16280535 -0.4002709 0.42637965 -0.74988043 0.7464416 0.4362354 -0.4434218 0.7532902 -0.15819916 -0.73511845 0.4316289 -0.15388331 -0.71679646 0.21858338 -0.13168108 1.0159913 -0.36069232 -0.14092705 0.15447548 -0.47908038 -0.7555313 0.776335 -0.7569114 0.42155996 -0.38170356 -0.7099614 0.43055055 -0.73022807 0.41887364 1.0126884 -0.46707386 0.89963293 0.4259906 0.23912767 0.22464624 -0.38744485 -0.72354674 0.4195175 0.9016284 1.0039558 -0.43101543
0.5735736 -0.45488954 0.16277394 0.22378251 1.0344396 -0.1505732 -0.43801388 0.1378859 1.0359764 0.16496894 -0.16267282 -0.3998282 0.42600933 -0.74892193 0.7458168 0.4358792 -0.44298548 0.75264716 -0.15810108 -0.7342725 0.43130246 -0.15379 -0.71600676 0.21834674 -0.13166526 1.0148877 -0.3603978 -0.140903 0.15428051 -0.4785228 -0.7545681 0.7755395 -0.75594676 0.42117128 -0.38136223 -0.70917356 0.4302236 -0.7293838 0.41849092 1.0116292 -0.4665298 0.8987633 0.42566988 0.23888442 0.22440252 -0.38705212 -0.7227037 0.41915193 0.90075254 1.0029137 -0.4306275
0.5745746 -0.45444182 0.16256699 0.22354028 1.0332674 -0.15051389 -0.43761426 0.13771221 1.0347991 0.16475943 -0.16254246 -0.39938408 0.4256355 -0.7479663 0.7451894 0.4355217 -0.44254774 0.7520058 -0.15800557 -0.7334289 0.43097582 -0.15369543 -0.7152173 0.21811035 -0.13164744 1.0137862 -0.36010504 -0.14087847 0.15408733 -0.4779668 -0.7536064 0.7747452 -0.75498533 0.42078474 -0.3810193 -0.70838827 0.4298961 -0.7285402 0.41810694 1.0105697 -0.46598488 0.8978969 0.4253511 0.23863885 0.22415921 -0.38666105 -0.7218623 0.41878715 0.899878 1.0018708 -0.4302392
0.5755756 -0.45399436 0.16236255 0.223295 1.0320958 -0.1504538 -0.43721488 0.1375415 1.0336272 0.16455206 -0.1624127 -0.39894295 0.42526302 -0.74701166 0.7445648 0.43516335 -0.4421107 0.75136423 -0.1579076 -0.7325863 0.43064842 -0.15360454 -0.7144313 0.21787342 -0.13162887 1.01269 -0.35981178 -0.14085397 0.15389064 -0.47740918 -0.7526467 0.77395236 -0.75402474 0.42039737 -0.3806777 -0.7076025 0.42956987 -0.72769606 0.4177216 1.0095147 -0.46544212 0.89703095 0.42503157 0.23839507 0.22391757 -0.38626954 -0.72102314 0.4184228 0.899004 1.00083 -0.42985067
0.5765766 -0.45354554 0.16215643 0.22305056 1.0309244 -0.15039438 -0.43681744 0.1373699 1.0324552 0.16434345 -0.16228047 -0.3985003 0.4248906 -0.7460598 0.74393904 0.43480602 -0.44167453 0.75072587 -0.15781012 -0.7317419 0.43031844 -0.15351 -0.71364427 0.21763483 -0.13161021 1.0115918 -0.3595182 -0.1408284 0.15369698 -0.47685382 -0.75168836 0.7731582 -0.75306326 0.42000964 -0.38033608 -0.7068174 0.42924252 -0.72685194 0.41733834 1.0084592 -0.46489903 0.8961662 0.42471096 0.23815158 0.22367415 -0.3858804 -0.72018564 0.41805777 0.89813066 0.9997915 -0.42946467
0.5775776 -0.45309883 0.16195026 0.22280738 1.0297574 -0.15033418 -0.43641877 0.13719931 1.0312865 0.1641343 -0.16214943 -0.3980586 0.42451808 -0.7451062 0.74331546 0.4344503 -0.44123822 0.75008416 -0.1577116 -0.73090017 0.42999032 -0.15341729 -0.71285725 0.21739843 -0.13159001 1.0104988 -0.35922655 -0.14080226 0.1535019 -0.476299 -0.750731 0.7723669 -0.7521037 0.4196233 -0.37999377 -0.70603436 0.428916 -0.72601223 0.4169561 1.0074053 -0.46435705 0.89530134 0.42438897 0.23791018 0.22343317 -0.38548982 -0.71934795 0.41769287 0.89725864 0.9987552 -0.4290752
0.5785786 -0.45265183 0.16174772 0.22256413 1.0285944 -0.15027282 -0.43601826 0.13702878 1.030118 0.16392723 -0.16201803 -0.39761892 0.42414597 -0.74415386 0.7426926 0.43409035 -0.44080052 0.7494463 -0.15761498 -0.73005986 0.4296619 -0.15332294 -0.7120718 0.21716192 -0.13157126 1.0094092 -0.35893252 -0.14077666 0.153308 -0.4757448 -0.74977434 0.77157724 -0.75114775 0.41923437 -0.37965277 -0.7052518 0.4285877 -0.72516984 0.4165723 1.0063552 -0.4638147 0.89443755 0.42406914 0.237667 0.22319087 -0.3851003 -0.7185099 0.41732934 0.8963903 0.9977186 -0.42868888
0.5795796 -0.45220646 0.16154197 0.22231975 1.0274282 -0.15021262 -0.43561938 0.13685736 1.0289518 0.16372213 -0.16188675 -0.39717674 0.42377272 -0.74320614 0.7420691 0.43373516 -0.44036388 0.74880755 -0.15751702 -0.72922015 0.4293343 -0.15322906 -0.71128744 0.21692672 -0.1315513 1.0083188 -0.35863805 -0.14075008 0.15311655 -0.47518957 -0.748819 0.7707875 -0.75019205 0.4188482 -0.3793121 -0.7044699 0.42825952 -0.72432923 0.4161891 1.0053028 -0.463275 0.89357674 0.42375013 0.23742345 0.222949 -0.38470978 -0.717674 0.41696545 0.89552236 0.996685 -0.42830062
0.5805806 -0.4517609 0.16133729 0.22207686 1.0262685 -0.15015337 -0.4352215 0.13668534 1.0277884 0.16351393 -0.16175658 -0.39673594 0.42340192 -0.7422569 0.74144614 0.43337604 -0.43992922 0.74816823 -0.15741935 -0.7283825 0.42900613 -0.153137 -0.71050483 0.21668974 -0.1315296 1.0072292 -0.35834533 -0.140722 0.15292129 -0.47463644 -0.74786484 0.77000105 -0.7492378 0.41846237 -0.37897077 -0.7036897 0.42793158 -0.72349066 0.4158058 1.0042576 -0.46273407 0.89271617 0.42343006 0.23718092 0.22270718 -0.38432136 -0.7168392 0.4166039 0.8946544 0.99565196 -0.42791405
0.5815816 -0.4513128 0.16113338 0.22183463 1.0251106 -0.15009141 -0.43482363 0.13651702 1.0266277 0.16330674 -0.16162425 -0.39629713 0.42303047 -0.7413106 0.74082565 0.4330192 -0.43949285 0.74753165 -0.15732151 -0.72754335 0.42867616 -0.15304229 -0.7097228 0.21645418 -0.13150847 1.0061451 -0.3580525 -0.14069733 0.15272889 -0.4740842 -0.7469133 0.7692112 -0.7482846 0.4180754 -0.37862897 -0.70290804 0.42760643 -0.7226523 0.41542283 1.0032107 -0.46219355 0.89185786 0.42310843 0.23693898 0.22246477 -0.3839329 -0.71600485 0.4162391 0.893788 0.9946246 -0.42752725
0.5825826 -0.4508664 0.16092834 0.22159049 1.023953 -0.15002993 -0.43442422 0.13634625 1.0254664 0.16310051 -0.16149467 -0.39585692 0.42265937 -0.7403655 0.7402024 0.4326615 -0.43905863 0.74689484 -0.15722314 -0.7267054 0.4283484 -0.1529482 -0.7089405 0.21621779 -0.13148844 1.0050607 -0.35775873 -0.14066848 0.15253487 -0.4735336 -0.745962 0.7684251 -0.74733305 0.41768888 -0.37828636 -0.7021292 0.4272782 -0.72181726 0.41503945 1.0021673 -0.4616554 0.89100194 0.42278883 0.23669669 0.22222409 -0.38354355 -0.7151718 0.4158742 0.8929242 0.99359477 -0.42713922
0.5835836 -0.45042157 0.16072467 0.22134903 1.0227975 -0.149968 -0.4340273 0.13617691 1.0243101 0.16289464 -0.16136342 -0.39541715 0.4222869 -0.7394211 0.739583 0.43230322 -0.43862453 0.74625826 -0.15712368 -0.7258714 0.4280177 -0.1528534 -0.70815945 0.21598265 -0.13146567 1.0039777 -0.3574661 -0.14064103 0.15234295 -0.472983 -0.74501324 0.7676395 -0.7463813 0.41730264 -0.37794614 -0.7013496 0.42695108 -0.7209797 0.41465697 1.0011234 -0.46111774 0.89014566 0.42246673 0.23645309 0.22198263 -0.3831558 -0.7143392 0.4155108 0.89206076 0.99257123 -0.42675316
0.5845846 -0.44997767 0.16052225 0.22110751 1.0216444 -0.14990675 -0.43362862 0.136008 1.0231545 0.16268924 -0.16123211 -0.394979 0.42191502 -0.738479 0.73896277 0.43194547 -0.43819046 0.74562395 -0.15702543 -0.7250366 0.42768946 -0.15275887 -0.7073785 0.21574602 -0.1314441 1.0028968 -0.35717285 -0.14061171 0.15215072 -0.4724329 -0.7440653 0.76685345 -0.7454329 0.4169161 -0.37760517 -0.70057064 0.42662236 -0.72014505 0.41427335 1.0000837 -0.4605813 0.88928926 0.4221473 0.23621294 0.22174087 -0.38276777 -0.7135078 0.4151468 0.8911977 0.991544 -0.4263651
0.5855856 -0.4495332 0.16031745 0.22086295 1.020494 -0.1498445 -0.43323076 0.135838 1.0220016 0.16248438 -0.16110042 -0.3945426 0.4215438 -0.73753613 0.73834276 0.43158767 -0.4377563 0.7449889 -0.15692675 -0.7242013 0.42736217 -0.15266442 -0.70659846 0.21551111 -0.13142303 1.0018189 -0.3568798 -0.14058158 0.15195683 -0.47188222 -0.74311787 0.76607025 -0.74448395 0.41652986 -0.37726495 -0.69979393 0.42629412 -0.7193097 0.41389224 0.99904346 -0.46004397 0.8884388 0.4218274 0.23596957 0.22150162 -0.38237786 -0.71268 0.41478416 0.8903403 0.99052095 -0.42597878
0.5865866 -0.44908834 0.16011438 0.22062042 1.0193452 -0.14977995 -0.43283245 0.13566884 1.0208503 0.16227779 -0.16097087 -0.39410466 0.4211726 -0.73659635 0.7377242 0.43123028 -0.4373235 0.7443546 -0.15682912 -0.72336876 0.42703363 -0.15257144 -0.7058188 0.21527609 -0.13139993 1.0007433 -0.35658574 -0.14055204 0.15176353 -0.471333 -0.7421707 0.7652869 -0.74353826 0.41614428 -0.37692413 -0.6990176 0.4259679 -0.7184788 0.4135107 0.9980055 -0.45950815 0.8875872 0.42150673 0.2357277 0.22126111 -0.3819918 -0.711849 0.41441992 0.8894801 0.98950195 -0.425593
0.5875876 -0.44864568 0.15991172 0.22037944 1.0181988 -0.1497198 -0.43243566 0.13550028 1.0197015 0.16207215 -0.16083738 -0.3936675 0.42079994 -0.73565686 0.73710716 0.43087205 -0.436889 0.7437215 -0.1567285 -0.72253543 0.42670372 -0.15247536 -0.7050421 0.21504048 -0.13137656 0.99966943 -0.3562919 -0.1405237 0.15157202 -0.47078547 -0.7412268 0.7645056 -0.7425915 0.41575846 -0.37658393 -0.69824165 0.42563894 -0.71764636 0.41312703 0.9969703 -0.4589723 0.88673604 0.42118636 0.2354841 0.22102043 -0.38160536 -0.71102065 0.41405794 0.8886219 0.9884814 -0.42520663
0.5885886 -0.44820112 0.15971121 0.22013697 1.0170546 -0.1496549 -0.43203786 0.13533148 1.0185546 0.16186681 -0.16070917 -0.3932302 0.42042878 -0.73471963 0.7364893 0.430513 -0.43645626 0.74308753 -0.15662917 -0.72170436 0.42637512 -0.1523816 -0.7042642 0.21480581 -0.13135436 0.9985944 -0.355999 -0.14049381 0.15138099 -0.47023818 -0.7402836 0.7637234 -0.7416477 0.41537288 -0.37624267 -0.69746584 0.4253113 -0.7168134 0.41274455 0.99593675 -0.45843804 0.8858876 0.42086515 0.23524317 0.22078082 -0.38121527 -0.7101927 0.41369465 0.8877648 0.98746526 -0.42482108
0.5895896 -0.44775894 0.15950611 0.2198951 1.0159135 -0.1495918 -0.43164122 0.13516328 1.0174092 0.16166338 -0.16057655 -0.39279506 0.4200568 -0.7337836 0.7358736 0.43015525 -0.43602377 0.7424549 -0.15653017 -0.72087526 0.42604563 -0.15228504 -0.70348823 0.21456888 -0.13132986 0.9975252 -0.35570556 -0.14046311 0.15119144 -0.46969292 -0.739344 0.7629442 -0.7407049 0.41498694 -0.37590227 -0.696692 0.424984 -0.715984 0.41236284 0.9949082 -0.45790502 0.88503957 0.420545 0.23500165 0.22054014 -0.38083172 -0.70936763 0.41333076 0.88691056 0.986449 -0.42443493
0.5905906 -0.4473137 0.15930358 0.21965197 1.0147711 -0.14952663 -0.43124402 0.13499358 1.0162673 0.16145828 -0.16044658 -0.3923592 0.4196864 -0.73284686 0.7352549 0.4297985 -0.43558964 0.74182415 -0.15643027 -0.72004724 0.42571476 -0.1521897 -0.7027123 0.2143366 -0.13130605 0.9964572 -0.35541272 -0.14043131 0.15100089 -0.4691449 -0.738402 0.76216507 -0.7397635 0.4146007 -0.37556195 -0.69591904 0.42465714 -0.7151544 0.41198125 0.99387395 -0.45737088 0.88419175 0.42022362 0.23476169 0.22029904 -0.38044387 -0.7085426 0.41296753 0.8860589 0.9854362 -0.42404908
0.5915916 -0.44687206 0.15910277 0.21941105 1.0136319 -0.14946377 -0.43084803 0.13482735 1.0151259 0.16125557 -0.16031504 -0.3919243 0.4193143 -0.7319139 0.7346407 0.42943946 -0.43515778 0.7411939 -0.15633112 -0.7192172 0.42538616 -0.15209353 -0.70193696 0.21410176 -0.13128227 0.9953908 -0.35511822 -0.14040026 0.15080908 -0.46859872 -0.73746216 0.7613869 -0.7388239 0.4142157 -0.37522072 -0.6951455 0.42432758 -0.71432525 0.41160116 0.992846 -0.45683926 0.88334656 0.41990313 0.23451945 0.2200593 -0.38005975 -0.7077167 0.4126064 0.88520503 0.98442256 -0.42366248
0.5925926 -0.44642848 0.1589013 0.21916959 1.012497 -0.14940056 -0.4304494 0.13466069 1.0139861 0.16105077 -0.16018546 -0.3914901 0.4189451 -0.73098296 0.7340269 0.4290817 -0.4347268 0.7405648 -0.15623108 -0.7183884 0.42505834 -0.15199906 -0.7011645 0.21386734 -0.13125718 0.9943254 -0.35482645 -0.14036936 0.15061566 -0.46805394 -0.7365247 0.7606075 -0.7378853 0.41383067 -0.37488124 -0.6943737 0.42399833 -0.71349925 0.41122118 0.99181926 -0.45630622 0.88250387 0.41958252 0.23427781 0.21982113 -0.3796723 -0.70689285 0.41224387 0.88435423 0.983413 -0.4232776
0.5935936 -0.44598505 0.15869883 0.21892795 1.0113631 -0.14933586 -0.43005282 0.13449326 1.0128511 0.16084751 -0.16005248 -0.39105582 0.41857293 -0.73005104 0.7334138 0.42872283 -0.4342954 0.7399335 -0.15613106 -0.7175639 0.42472848 -0.15190494 -0.70038944 0.21363369 -0.13123235 0.99326134 -0.35453254 -0.14033619 0.15042529 -0.46750835 -0.7355881 0.7598325 -0.7369478 0.41344902 -0.37454098 -0.6936025 0.42367068 -0.7126717 0.41083804 0.99079275 -0.45577532 0.8816613 0.41926244 0.234036 0.21958181 -0.3792875 -0.7060694 0.411882 0.883505 0.98240626 -0.42289317
0.5945946 -0.4455458 0.1585004 0.2186881 1.0102302 -0.1492697 -0.42965811 0.13432536 1.0117155 0.1606442 -0.1599217 -0.39062142 0.4182007 -0.72912145 0.73279774 0.42836437 -0.4338644 0.7393061 -0.15602958 -0.7167368 0.4244 -0.15180796 -0.69961655 0.21339944 -0.13120598 0.9922012 -0.3542403 -0.14030433 0.15023485 -0.46696708 -0.73465323 0.75905776 -0.73601073 0.413062 -0.3741993 -0.6928327 0.42334095 -0.7118458 0.41045758 0.98977244 -0.45524672 0.8808212 0.41894034 0.23379615 0.2193431 -0.37890327 -0.7052481 0.411518 0.8826556 0.9813987 -0.42250714
0.5955956 -0.445102 0.15829816 0.2184467 1.0090995 -0.1492038 -0.42926207 0.1341584 1.0105817 0.16044053 -0.15979186 -0.39018908 0.41783085 -0.72819257 0.7321867 0.42800644 -0.4334334 0.73867786 -0.1559313 -0.715913 0.42407075 -0.15171325 -0.69884616 0.2131668 -0.13118038 0.99114347 -0.35394487 -0.14027163 0.15004507 -0.4664236 -0.7337196 0.75828385 -0.7350762 0.41267678 -0.3738593 -0.6920618 0.4230155 -0.7110204 0.41007796 0.9887513 -0.4547157 0.87998104 0.41861966 0.23355517 0.21910402 -0.37851742 -0.70442784 0.41115758 0.88180995 0.9803934 -0.4221218
0.5965966 -0.44466063 0.15809724 0.21820447 1.0079734 -0.14913899 -0.42886528 0.13399181 1.0094515 0.16023669 -0.15965897 -0.38975695 0.41746 -0.7272668 0.7315736 0.42764756 -0.43300208 0.73804796 -0.15583065 -0.7150871 0.4237409 -0.15161642 -0.6980752 0.21293184 -0.13115528 0.9900843 -0.35365173 -0.14023775 0.14985421 -0.4658803 -0.7327877 0.7575104 -0.7341424 0.41229388 -0.37352073 -0.69129354 0.42268422 -0.71019685 0.40969703 0.987731 -0.4541877 0.8791419 0.41829887 0.23331407 0.21886674 -0.3781321 -0.7036071 0.41079554 0.8809632 0.97939074 -0.42173597
0.5975976 -0.44421998 0.15789548 0.21796569 1.0068451 -0.14907286 -0.42846945 0.13382706 1.0083225 0.16003415 -0.15952867 -0.3893246 0.4170896 -0.7263386 0.73096097 0.4272888 -0.43257132 0.7374203 -0.15572906 -0.7142639 0.4234111 -0.15152183 -0.69730365 0.21269944 -0.1311279 0.98903084 -0.35335785 -0.14020377 0.14966461 -0.4653388 -0.7318561 0.7567375 -0.73320943 0.41190937 -0.37317955 -0.6905242 0.4223564 -0.7093748 0.40931752 0.986714 -0.45365864 0.8783059 0.4179782 0.23307309 0.21862671 -0.37774888 -0.7027883 0.41043445 0.8801197 0.97838867 -0.42135254
0.5985986 -0.44377866 0.15769562 0.21772489 1.0057228 -0.14900735 -0.42807326 0.13366064 1.0071973 0.15983155 -0.15939733 -0.38889074 0.4167184 -0.72541463 0.7303517 0.42693087 -0.43214297 0.73679423 -0.15562898 -0.7134435 0.42308208 -0.15142432 -0.69653493 0.21246746 -0.13110143 0.98797786 -0.35306498 -0.14016944 0.14947543 -0.46479723 -0.7309254 0.7559664 -0.7322811 0.41152474 -0.37283963 -0.6897579 0.4220291 -0.7085531 0.40893576 0.98569584 -0.45313004 0.8774712 0.4176573 0.2328327 0.21838775 -0.37736458 -0.7019701 0.41007158 0.8792772 0.9773921 -0.42096803
0.5995996 -0.44333848 0.15749535 0.2174832 1.0046011 -0.14894101 -0.42767832 0.1334953 1.006073 0.15963164 -0.15926552 -0.38846007 0.41634753 -0.7244911 0.72974277 0.4265729 -0.43171307 0.7361691 -0.15552694 -0.71262217 0.42275223 -0.15132582 -0.69576424 0.21223363 -0.1310727 0.9869286 -0.35277027 -0.14013526 0.149286 -0.46425873 -0.72999734 0.75519776 -0.7313496 0.41114137 -0.37249976 -0.6889918 0.42170057 -0.70773214 0.40855572 0.9846827 -0.4526028 0.87663496 0.41733626 0.23259315 0.21815029 -0.37698063 -0.7011534 0.40970972 0.8784355 0.9763949 -0.42058247
0.6006006 -0.44289857 0.15729651 0.21724358 1.0034817 -0.14887357 -0.42728284 0.1333296 1.0049516 0.15943035 -0.15913501 -0.3880293 0.4159777 -0.7235699 0.7291323 0.42621318 -0.43128186 0.73554504 -0.15542513 -0.7118019 0.42242172 -0.15123084 -0.6949975 0.21200117 -0.13104779 0.98587894 -0.35247788 -0.14009985 0.14909723 -0.4637182 -0.72906816 0.7544271 -0.730421 0.41075805 -0.37216207 -0.6882256 0.4213706 -0.70691276 0.40817848 0.9836705 -0.45207602 0.8758024 0.41701558 0.23235276 0.21791252 -0.3765985 -0.70033777 0.40934804 0.87759674 0.97539914 -0.42019856
0.6016016 -0.44245818 0.15709582 0.21700451 1.0023642 -0.1488052 -0.4268875 0.13316306 1.0038292 0.15922782 -0.15900332 -0.38759762 0.41560844 -0.72264814 0.7285224 0.42585525 -0.4308533 0.73491967 -0.15532556 -0.71098167 0.42209187 -0.15113461 -0.6942301 0.21176836 -0.13101777 0.9848312 -0.35218352 -0.14006507 0.1489074 -0.4631797 -0.72814405 0.75365865 -0.72949624 0.41037336 -0.37182105 -0.6874606 0.42104188 -0.7060933 0.40779683 0.9826592 -0.45155063 0.87497103 0.4166945 0.23211077 0.21767339 -0.37621304 -0.69952273 0.40898594 0.876757 0.97440505 -0.41981518
0.6026026 -0.44201875 0.15689567 0.2167637 1.0012474 -0.14874044 -0.4264929 0.13299987 1.0027124 0.15902653 -0.15887198 -0.38716865 0.4152389 -0.72172934 0.72791374 0.42549643 -0.43042487 0.7342949 -0.15522403 -0.7101634 0.42176232 -0.15103748 -0.6934647 0.21153483 -0.13099062 0.98378634 -0.35189006 -0.14003018 0.14872089 -0.46263993 -0.72721946 0.7528906 -0.7285677 0.40999117 -0.37148193 -0.68669784 0.42071304 -0.70527434 0.40741697 0.98165035 -0.45102575 0.8741405 0.41637257 0.23187318 0.21743724 -0.37583202 -0.69870806 0.408626 0.87592113 0.97341204 -0.41943166
0.6036036 -0.4415784 0.15669873 0.21652344 1.0001342 -0.14867139 -0.4260969 0.13283357 1.0015956 0.15882608 -0.15873995 -0.38673753 0.41486678 -0.7208105 0.7273079 0.42513797 -0.42999765 0.73367274 -0.15512282 -0.7093471 0.42143276 -0.15094033 -0.69269836 0.21130416 -0.13096324 0.98274267 -0.35159698 -0.13999361 0.14853117 -0.46210206 -0.7262964 0.7521266 -0.72764415 0.40960845 -0.37114185 -0.6859334 0.42038664 -0.70445836 0.40703955 0.9806429 -0.4504994 0.8733109 0.41605356 0.23163292 0.21719906 -0.3754477 -0.6978945 0.40826645 0.87508464 0.97242296 -0.41904545
0.6046046 -0.44113955 0.15649852 0.21628413 0.99902403 -0.1486035 -0.42570338 0.1326687 1.0004809 0.15862599 -0.15861067 -0.38630834 0.41449824 -0.7198931 0.7267014 0.42478046 -0.4295685 0.73305047 -0.15502113 -0.70853055 0.42110428 -0.15084356 -0.69193304 0.21107236 -0.13093162 0.9817022 -0.35130352 -0.13995636 0.14834341 -0.46156445 -0.7253728 0.7513585 -0.7267201 0.4092258 -0.3708027 -0.68517065 0.4200574 -0.70364124 0.40666 0.9796382 -0.4499755 0.87248504 0.41573223 0.23139414 0.21696147 -0.37506655 -0.69708407 0.40790483 0.87425005 0.97143483 -0.41866192
0.6056056 -0.44070065 0.15630028 0.21604493 0.9979142 -0.14853352 -0.4253088 0.13250396 0.99936974 0.15842322 -0.15847892 -0.38588014 0.4141284 -0.7189785 0.7260953 0.42442313 -0.429142 0.7324277 -0.15492031 -0.70771396 0.42077234 -0.15074775 -0.6911704 0.21084109 -0.13090375 0.98066413 -0.3510089 -0.1399197 0.14815584 -0.46102756 -0.7244527 0.750595 -0.72579885 0.40884158 -0.3704647 -0.6844097 0.41972688 -0.7028272 0.40628198 0.97863555 -0.4494539 0.8716588 0.41541174 0.23115441 0.21672711 -0.37468508 -0.696272 0.40754285 0.87341607 0.9704491 -0.4182775
0.6066066 -0.4402614 0.1561018 0.21580508 0.99680495 -0.14846578 -0.42491472 0.13234094 0.9982593 0.15822408 -0.15834776 -0.38545075 0.41375914 -0.7180648 0.7254902 0.42406395 -0.42871198 0.73180723 -0.15481725 -0.7069005 0.42044327 -0.15064895 -0.69040596 0.21060857 -0.13087484 0.97962713 -0.3507163 -0.13988316 0.14796755 -0.46049264 -0.72353214 0.7498317 -0.7248795 0.40845892 -0.3701243 -0.68364817 0.41939816 -0.70201266 0.40590194 0.9776317 -0.44893217 0.87083197 0.4150888 0.23091528 0.21648905 -0.37430382 -0.6954615 0.4071838 0.8725829 0.9694643 -0.41789484
0.6076076 -0.43982318 0.15590313 0.21556565 0.99570096 -0.14839664 -0.42451835 0.13217548 0.99715185 0.1580241 -0.1582154 -0.38502398 0.41339025 -0.71715164 0.72488487 0.42370585 -0.42828503 0.7311852 -0.15471664 -0.7060876 0.4201145 -0.15055278 -0.6896436 0.21037713 -0.13084474 0.97858965 -0.35042226 -0.1398446 0.14777932 -0.45995647 -0.7226144 0.7490691 -0.72395885 0.40807697 -0.36978608 -0.6828894 0.41907147 -0.7012003 0.40552226 0.9766309 -0.4484102 0.87001026 0.4147701 0.23067626 0.21625301 -0.37392148 -0.694652 0.40682223 0.87175405 0.96848 -0.41751117
0.6086086 -0.43938702 0.15570691 0.215327 0.9945979 -0.1483269 -0.42412636 0.13201204 0.9960456 0.15782598 -0.15808505 -0.38459635 0.4130198 -0.7162398 0.72428024 0.4233471 -0.42785817 0.7305665 -0.15461347 -0.7052745 0.4197828 -0.1504533 -0.6888815 0.21014622 -0.13081244 0.97755635 -0.3501297 -0.13980559 0.1475924 -0.459422 -0.7216967 0.7483082 -0.72304 0.40769532 -0.36944675 -0.6821288 0.4187421 -0.70038724 0.4051455 0.9756359 -0.44788688 0.86918795 0.4144484 0.23043618 0.21601704 -0.37353954 -0.6938434 0.4064633 0.87092435 0.96750057 -0.41712764
0.6096096 -0.43894875 0.15550587 0.21508828 0.9934976 -0.14825717 -0.42373216 0.13184997 0.99494255 0.15762618 -0.15795389 -0.3841684 0.41265026 -0.7153286 0.72367716 0.4229903 -0.4274311 0.7299478 -0.15450981 -0.70446277 0.41945395 -0.15035895 -0.68811977 0.2099143 -0.13078079 0.9765247 -0.34983483 -0.13976893 0.14740536 -0.45888633 -0.72078025 0.7475487 -0.7221242 0.407311 -0.3691083 -0.68136984 0.4184136 -0.69957393 0.40476796 0.9746394 -0.4473672 0.86836696 0.41412738 0.23019925 0.21577951 -0.37315935 -0.69303554 0.40610334 0.87009716 0.9665208 -0.41674513
0.6106106 -0.43851003 0.15530983 0.21484968 0.9923961 -0.14818901 -0.42333835 0.13168588 0.99384034 0.15742686 -0.15782216 -0.38374293 0.41228226 -0.7144191 0.7230747 0.42262933 -0.42700478 0.729329 -0.15440735 -0.70365137 0.41912422 -0.15025935 -0.68736017 0.20968482 -0.1307517 0.975495 -0.3495425 -0.13972837 0.14721724 -0.45835385 -0.7198675 0.7467867 -0.7212086 0.40693036 -0.3687686 -0.6806115 0.41808423 -0.69876426 0.40438935 0.9736415 -0.44684634 0.8675492 0.4138058 0.22996059 0.21554217 -0.3727792 -0.69222873 0.40574273 0.8692708 0.96554303 -0.41636345
0.6116116 -0.43807292 0.15511331 0.21461067 0.9913012 -0.14811987 -0.42294383 0.13152108 0.9927386 0.15722844 -0.1576902 -0.38331455 0.41191372 -0.71351177 0.7224734 0.4222708 -0.4265789 0.72871244 -0.15430444 -0.70284164 0.41879538 -0.15016013 -0.68660176 0.2094529 -0.13071829 0.97446823 -0.34924722 -0.13968986 0.147032 -0.4578224 -0.7189536 0.7460284 -0.72029436 0.40655056 -0.36843076 -0.6798563 0.41775653 -0.6979561 0.4040114 0.97265005 -0.446328 0.86672986 0.41348502 0.22972175 0.21530798 -0.3723993 -0.69142324 0.40538296 0.86844456 0.9645666 -0.41597885
0.6126126 -0.43763742 0.15491548 0.21437368 0.9902036 -0.14804935 -0.4225519 0.13136092 0.99164224 0.15703025 -0.15756062 -0.38288888 0.41154298 -0.712605 0.72187054 0.4219142 -0.42615306 0.7280942 -0.15420255 -0.7020322 0.41846374 -0.1500633 -0.68584347 0.20922288 -0.13068834 0.97344184 -0.34895414 -0.13965347 0.14684507 -0.45728913 -0.7180403 0.7452704 -0.71938044 0.4061695 -0.3680909 -0.67909926 0.41742733 -0.6971464 0.40363547 0.971661 -0.44580966 0.8659127 0.41316274 0.22948363 0.21507224 -0.37201834 -0.69061846 0.40502414 0.8676224 0.9635923 -0.41559672
0.6136136 -0.43719974 0.15471801 0.2141349 0.9891125 -0.14797914 -0.42215765 0.13119921 0.9905472 0.15683106 -0.15742841 -0.3824637 0.41117522 -0.7116986 0.7212715 0.42155418 -0.42572793 0.7274786 -0.15409824 -0.7012243 0.41813526 -0.14996359 -0.68508387 0.20899406 -0.13065511 0.9724182 -0.34866259 -0.13961163 0.1466591 -0.4567584 -0.71713114 0.7445152 -0.7184688 0.40578714 -0.36775222 -0.67834437 0.41709772 -0.69633865 0.40325758 0.97066915 -0.44529113 0.8650967 0.4128429 0.22924563 0.21483806 -0.37163857 -0.6898152 0.40466413 0.8668002 0.9626199 -0.41521522
0.6146146 -0.43676326 0.15452251 0.21389624 0.9880184 -0.14790791 -0.4217653 0.13103488 0.98945236 0.15663269 -0.15729684 -0.38203865 0.41080686 -0.7107946 0.72067046 0.42119566 -0.4253027 0.72686136 -0.15399641 -0.7004177 0.41780403 -0.14986593 -0.68432766 0.20876333 -0.13062385 0.97139513 -0.34836742 -0.13956979 0.14647374 -0.4562275 -0.7162217 0.7437594 -0.7175579 0.4054061 -0.3674127 -0.6775904 0.41677096 -0.6955312 0.40287927 0.96968246 -0.444772 0.86428225 0.41252157 0.22900823 0.21460256 -0.37125963 -0.68901145 0.40430626 0.86597764 0.96164894 -0.41483214
0.6156156 -0.4363278 0.15432611 0.21365789 0.9869319 -0.14783633 -0.42137295 0.1308743 0.9883609 0.15643546 -0.15716583 -0.38161263 0.41043767 -0.70989174 0.72007036 0.42083737 -0.42487723 0.7262453 -0.15389231 -0.6996114 0.41747352 -0.14976865 -0.6835717 0.20853469 -0.13059062 0.9703773 -0.34807462 -0.13953021 0.14628735 -0.45569643 -0.7153139 0.7430049 -0.7166491 0.40502492 -0.3670758 -0.67683613 0.41644123 -0.6947266 0.40250227 0.96869695 -0.4442561 0.8634701 0.41220143 0.22876903 0.21436736 -0.3708794 -0.6882089 0.4039447 0.86515987 0.9606794 -0.4144498
0.6166166 -0.43589085 0.15412977 0.21342042 0.9858445 -0.14776748 -0.4209794 0.1307126 0.98727024 0.15623769 -0.15703401 -0.38118893 0.41007122 -0.70899117 0.7194735 0.42047969 -0.42445332 0.72563255 -0.15378773 -0.6988069 0.41714415 -0.14966837 -0.6828162 0.20830497 -0.13055724 0.96935785 -0.34777912 -0.13948756 0.14610109 -0.4551657 -0.71440613 0.74224985 -0.7157436 0.40464506 -0.36673775 -0.67608213 0.41611275 -0.6939225 0.4021267 0.9677131 -0.44373974 0.8626573 0.41188136 0.2285321 0.2141321 -0.37050155 -0.6874081 0.40358773 0.8643408 0.95971334 -0.41406712
0.6176176 -0.4354569 0.15393314 0.21318284 0.9847597 -0.14769387 -0.4205855 0.13055035 0.98618376 0.15603915 -0.15690374 -0.38076591 0.40970168 -0.7080902 0.71887493 0.4201214 -0.4240287 0.72502124 -0.15368593 -0.6980034 0.4168143 -0.14957061 -0.6820621 0.20807537 -0.13052294 0.9683417 -0.34748495 -0.13944718 0.14591703 -0.45463654 -0.71350133 0.7414988 -0.7148356 0.40426233 -0.3664003 -0.67532825 0.41578338 -0.6931167 0.4017515 0.96673 -0.44322416 0.86184967 0.4115596 0.22829446 0.21389714 -0.37012205 -0.68660855 0.403227 0.8635236 0.95874906 -0.41368407
0.6186186 -0.43502215 0.15373811 0.21294698 0.9836757 -0.14762172 -0.42019403 0.13038835 0.98509824 0.15584323 -0.15677205 -0.38034433 0.40933344 -0.707191 0.71827507 0.41976473 -0.4236037 0.72440565 -0.1535809 -0.6971993 0.4164826 -0.14947191 -0.6813053 0.20784536 -0.13048851 0.96732664 -0.34719005 -0.13940462 0.14573082 -0.45410827 -0.7125983 0.74074626 -0.71393085 0.40388164 -0.3660621 -0.67457753 0.4154546 -0.6923155 0.40137425 0.96575105 -0.44270948 0.8610399 0.41123816 0.22805712 0.21366307 -0.36974397 -0.6858104 0.40286854 0.8627088 0.9577851 -0.41330263
0.6196196 -0.43458536 0.15354273 0.21270892 0.9825945 -0.14755109 -0.41980243 0.13022712 0.98401344 0.15564647 -0.15664062 -0.37992007 0.40896407 -0.70629305 0.71768045 0.41940537 -0.42317986 0.7237936 -0.1534777 -0.69639635 0.41615275 -0.14937311 -0.68055344 0.207616 -0.13045555 0.9663148 -0.34689707 -0.13936257 0.14554569 -0.45357972 -0.7116947 0.73999536 -0.7130252 0.40350267 -0.36572325 -0.67382735 0.41512707 -0.6915126 0.40099803 0.9647715 -0.44219503 0.86023116 0.41091755 0.22781971 0.21343032 -0.36936626 -0.68501073 0.40250966 0.8618953 0.956823 -0.41292173
0.6206206 -0.43415108 0.15334627 0.21247175 0.98151684 -0.14747846 -0.41941094 0.1300666 0.98293257 0.15544781 -0.1565086 -0.37949684 0.4085963 -0.70539486 0.7170845 0.41904655 -0.4227572 0.72318316 -0.15337312 -0.695596 0.41582283 -0.14927402 -0.67980146 0.20738646 -0.13042113 0.965304 -0.3466034 -0.13932186 0.14536026 -0.45305324 -0.7107914 0.7392436 -0.7121235 0.40312436 -0.36538666 -0.67307913 0.41479596 -0.6907127 0.40062293 0.96379566 -0.44168115 0.85942674 0.41059747 0.22758237 0.21319523 -0.36898583 -0.68421346 0.40215144 0.86108136 0.95586467 -0.4125392
0.6216216 -0.43371707 0.15315089 0.21223494 0.98043895 -0.14740524 -0.4190174 0.12990704 0.98185205 0.15525225 -0.15637717 -0.37907505 0.40822837 -0.7045015 0.7164881 0.41868868 -0.42233437 0.72257113 -0.15326896 -0.6947953 0.41549352 -0.14917368 -0.67904973 0.20715848 -0.13038626 0.964296 -0.34630993 -0.13927615 0.1451768 -0.45252585 -0.70989126 0.7384969 -0.7112234 0.40274426 -0.3650491 -0.6723281 0.4144672 -0.6899127 0.40024832 0.9628192 -0.4411673 0.8586215 0.4102746 0.22734466 0.2129617 -0.36860898 -0.683417 0.40179327 0.86027086 0.95490587 -0.4121591
0.6226226 -0.43328235 0.15295807 0.21199825 0.9793633 -0.14733309 -0.4186258 0.12974688 0.9807739 0.15505669 -0.15624464 -0.37865302 0.40786257 -0.70360667 0.71589446 0.41833058 -0.4219092 0.72196114 -0.15316647 -0.6939969 0.4151632 -0.1490725 -0.6782986 0.20693037 -0.13035044 0.96328866 -0.34601733 -0.13923436 0.14499351 -0.45200044 -0.7089914 0.7377485 -0.7103217 0.4023641 -0.36471003 -0.67158085 0.41413966 -0.6891118 0.3998721 0.96184444 -0.4406561 0.85781944 0.40995422 0.22710809 0.212729 -0.36823285 -0.68262225 0.4014347 0.8594593 0.9539505 -0.4117775
0.6236236 -0.43284866 0.15276316 0.2117612 0.9782913 -0.1472593 -0.4182346 0.12958595 0.97969866 0.15486237 -0.15611482 -0.3782314 0.4074941 -0.7027133 0.7153009 0.417972 -0.42148775 0.72135115 -0.153061 -0.6931968 0.41483322 -0.14897493 -0.6775498 0.20670334 -0.13031423 0.96228564 -0.34572163 -0.13919005 0.14480844 -0.45147678 -0.70809454 0.7370019 -0.7094239 0.4019855 -0.36437178 -0.6708319 0.41380998 -0.68831396 0.39949748 0.96087456 -0.44014406 0.8570154 0.40963456 0.22687414 0.21249333 -0.3678559 -0.68182707 0.4010776 0.8586509 0.9529942 -0.41139638
0.6246246 -0.43241408 0.15256742 0.21152666 0.9772209 -0.14718524 -0.41784322 0.12942776 0.9786241 0.15466586 -0.15598339 -0.37781024 0.4071271 -0.70182216 0.7147069 0.41761532 -0.42106494 0.72074115 -0.15295622 -0.69239724 0.41450372 -0.14887494 -0.67680144 0.20647618 -0.13027963 0.9612808 -0.34542844 -0.13914707 0.1446257 -0.45094922 -0.70719814 0.736256 -0.708524 0.401607 -0.36403495 -0.6700852 0.41348156 -0.68751645 0.3991224 0.9599029 -0.43963128 0.8562151 0.4093134 0.2266362 0.21226093 -0.36747786 -0.6810337 0.40072134 0.85784125 0.9520421 -0.41101384
0.6256256 -0.43198177 0.15237567 0.21129057 0.9761511 -0.14711231 -0.4174518 0.12926766 0.9775524 0.15446952 -0.15585124 -0.3773899 0.40676084 -0.7009324 0.71411574 0.4172559 -0.42064232 0.72013247 -0.15285054 -0.6916008 0.41417137 -0.1487757 -0.67605186 0.20624605 -0.13024336 0.960281 -0.3451349 -0.13910067 0.14444205 -0.45042598 -0.70630157 0.7355113 -0.70762724 0.40122727 -0.36369705 -0.6693387 0.41315338 -0.6867216 0.39874706 0.95893466 -0.4391208 0.8554168 0.40899208 0.22639862 0.21202824 -0.36710176 -0.6802414 0.40036294 0.8570359 0.9510896 -0.41063398
0.6266266 -0.43154863 0.15218195 0.21105334 0.9750835 -0.14703885 -0.41705966 0.12910607 0.9764831 0.1542755 -0.15572056 -0.37696937 0.4063935 -0.70004225 0.71352434 0.41689947 -0.42022133 0.71952736 -0.15274441 -0.69080615 0.4138427 -0.14867502 -0.67530453 0.20601764 -0.13020527 0.9592825 -0.34484184 -0.13905832 0.14425871 -0.44990227 -0.7054074 0.7347671 -0.70673335 0.4008495 -0.3633603 -0.6685941 0.41282484 -0.68592536 0.39837262 0.95796883 -0.43861178 0.85461843 0.4086719 0.226163 0.21179566 -0.3667253 -0.6794487 0.40000436 0.85623264 0.9501413 -0.41025352
0.6276276 -0.4311155 0.15198818 0.21081772 0.97401774 -0.14696315 -0.41666812 0.12894776 0.97541606 0.15408084 -0.15558898 -0.37655157 0.40602723 -0.6991554 0.71293354 0.41654065 -0.41979942 0.71891797 -0.15264204 -0.6900101 0.4135131 -0.14857543 -0.67455816 0.20579252 -0.13016975 0.9582838 -0.34454677 -0.13901272 0.14407548 -0.44937947 -0.70451427 0.73402584 -0.70584 0.40047172 -0.36302122 -0.6678484 0.412496 -0.6851314 0.39799854 0.95700467 -0.4381003 0.8538228 0.40834972 0.2259278 0.21156338 -0.36634898 -0.67865807 0.39964834 0.8554288 0.949196 -0.4098733
0.6286286 -0.4306832 0.15179393 0.2105824 0.97295725 -0.14688963 -0.41627705 0.12878904 0.97435033 0.153887 -0.15545532 -0.376131 0.40565875 -0.6982691 0.71234214 0.4161819 -0.41937724 0.71831274 -0.15253446 -0.68921524 0.41318294 -0.14847463 -0.6738115 0.20556459 -0.13013324 0.957289 -0.34425414 -0.13896742 0.14389178 -0.4488572 -0.70362204 0.73328125 -0.7049471 0.40009144 -0.3626854 -0.66710526 0.412168 -0.68433535 0.3976257 0.9560417 -0.4375914 0.85302615 0.40803006 0.2256917 0.21133032 -0.3659728 -0.6778682 0.39929113 0.8546275 0.94824934 -0.40949106
0.6296296 -0.43025172 0.15160146 0.2103475 0.9718962 -0.1468136 -0.4158861 0.12863055 0.9732871 0.15369341 -0.15532455 -0.37571108 0.40529236 -0.6973829 0.7117511 0.4158245 -0.41895643 0.7177073 -0.15242961 -0.68842304 0.4128532 -0.14837477 -0.6730653 0.20533636 -0.13009566 0.95629525 -0.34395942 -0.13892162 0.14370915 -0.44833502 -0.7027314 0.7325419 -0.7040553 0.39971414 -0.36234814 -0.66636306 0.41183874 -0.68354386 0.39725146 0.9550797 -0.4370827 0.85223293 0.40770987 0.2254568 0.21109733 -0.36559772 -0.67707956 0.39893404 0.85382473 0.9473059 -0.40911183
0.6306306 -0.42981872 0.1514071 0.21011147 0.9708375 -0.146739 -0.41549578 0.12847194 0.9722254 0.15349826 -0.15519306 -0.3752932 0.40492532 -0.6964978 0.7111647 0.4154664 -0.4185351 0.71710324 -0.15232515 -0.68763 0.41252336 -0.14827296 -0.6723208 0.20510891 -0.13005716 0.9553039 -0.34366676 -0.13887537 0.1435282 -0.44781455 -0.70184207 0.7318007 -0.7031629 0.39933679 -0.36201006 -0.66561985 0.41150942 -0.682752 0.39687797 0.9541205 -0.43657562 0.851439 0.407387 0.22522041 0.21086541 -0.36522117 -0.6762928 0.39857706 0.8530272 0.9463625 -0.4087301
0.6316316 -0.42938834 0.15121606 0.20987698 0.9697795 -0.14666492 -0.41510582 0.12831476 0.9711647 0.15330407 -0.15506074 -0.37487516 0.40456095 -0.6956153 0.71057594 0.41511026 -0.4181161 0.71649957 -0.15221936 -0.68683827 0.41219363 -0.14817208 -0.67157817 0.20488396 -0.13002032 0.95431423 -0.34337157 -0.13882768 0.14334461 -0.44729152 -0.7009534 0.73106253 -0.7022742 0.39896032 -0.36167306 -0.6648787 0.4111804 -0.6819619 0.3965042 0.9531623 -0.4360685 0.8506484 0.4070687 0.22498456 0.2106336 -0.36484653 -0.6755048 0.3982208 0.8522295 0.94542265 -0.40835047
0.6326326 -0.4289561 0.15102383 0.20964167 0.96872544 -0.14658874 -0.4147149 0.12815627 0.97010577 0.15311149 -0.15492925 -0.3744574 0.40419313 -0.69473386 0.7099863 0.41475067 -0.41769528 0.7158977 -0.1521124 -0.6860478 0.41186324 -0.14807215 -0.6708335 0.20465627 -0.12998265 0.9533254 -0.3430782 -0.13878128 0.14316228 -0.44677106 -0.70006835 0.73032475 -0.7013869 0.39858225 -0.3613357 -0.664138 0.41085187 -0.68117034 0.3961306 0.95220673 -0.43556142 0.8498571 0.40674737 0.22475013 0.21040288 -0.36447242 -0.67471755 0.3978651 0.8514308 0.9444815 -0.40797067
0.6336336 -0.4285233 0.15082964 0.2094067 0.9676721 -0.14651299 -0.41432458 0.12799731 0.96904993 0.15291896 -0.15479669 -0.3740393 0.403828 -0.693854 0.7094008 0.41439232 -0.4172755 0.715292 -0.15200773 -0.6852589 0.4115334 -0.14797115 -0.67009205 0.2044299 -0.12994191 0.95234096 -0.34278402 -0.13873434 0.14298084 -0.4462533 -0.69918203 0.7295877 -0.70049995 0.39820316 -0.36099884 -0.66339755 0.4105244 -0.6803832 0.39575896 0.95125115 -0.4350564 0.84906983 0.40642706 0.22451463 0.21017 -0.36409718 -0.67393273 0.39750877 0.8506359 0.94354665 -0.40759227
0.6346346 -0.4280932 0.15063909 0.20917234 0.9666194 -0.14643747 -0.41393667 0.12783995 0.96799636 0.1527259 -0.15466654 -0.3736227 0.40346107 -0.6929742 0.70881414 0.41403452 -0.4168569 0.7146902 -0.15190127 -0.68446916 0.41120365 -0.14787197 -0.6693519 0.20420554 -0.1299029 0.9513558 -0.34248948 -0.13868526 0.14280018 -0.44573346 -0.6982956 0.72885144 -0.6996159 0.39782724 -0.360664 -0.6626588 0.4101949 -0.6795953 0.39538684 0.9502983 -0.4345517 0.8482839 0.40610686 0.22428235 0.20994106 -0.36372307 -0.6731469 0.39715376 0.8498423 0.9426118 -0.4072121
0.6356356 -0.42766333 0.1504468 0.20893845 0.96557033 -0.14635897 -0.4135459 0.1276842 0.9669455 0.15253314 -0.1545332 -0.37320542 0.40309593 -0.69209564 0.7082275 0.4136797 -0.41643864 0.7140882 -0.15179503 -0.6836819 0.41087297 -0.14776859 -0.66861045 0.20397809 -0.12986347 0.9503745 -0.34219515 -0.13863793 0.14261803 -0.44521564 -0.69741416 0.72811544 -0.6987305 0.39745083 -0.36032644 -0.66192114 0.40986684 -0.6788058 0.395013 0.9493487 -0.43404666 0.8474971 0.4057857 0.22404584 0.20971003 -0.36334917 -0.6723645 0.3967972 0.8490498 0.9416784 -0.40683135
0.6366366 -0.42723203 0.15025535 0.20870319 0.9645227 -0.1462824 -0.41315526 0.12752613 0.96589386 0.1523408 -0.15440163 -0.3727909 0.40273222 -0.69121814 0.7076433 0.41332033 -0.4160168 0.7134892 -0.15168664 -0.6828955 0.4105437 -0.14766738 -0.66787165 0.20375338 -0.12982312 0.9493941 -0.34190208 -0.13859004 0.14243749 -0.44469783 -0.69653255 0.7273816 -0.69784814 0.39707485 -0.35999018 -0.6611832 0.40953866 -0.6780206 0.3946416 0.9484 -0.43354052 0.8467121 0.4054667 0.22381166 0.20947942 -0.36297524 -0.671583 0.3964419 0.84825766 0.94074714 -0.40645403
0.6376376 -0.42680278 0.1500651 0.20846835 0.9634794 -0.14620689 -0.41276503 0.1273692 0.96484613 0.15214774 -0.15427113 -0.37237424 0.4023672 -0.69034326 0.70705783 0.412963 -0.41559982 0.7128887 -0.15158093 -0.6821091 0.41021308 -0.14756593 -0.6671308 0.20352682 -0.12978345 0.94841456 -0.34160993 -0.13854194 0.14225516 -0.4441805 -0.69565076 0.7266481 -0.6969672 0.39669815 -0.35965204 -0.6604459 0.40920815 -0.6772365 0.39427045 0.94745207 -0.43303788 0.84592867 0.40514496 0.22357622 0.20924798 -0.3626003 -0.67079985 0.3960866 0.8474673 0.9398159 -0.4060733
0.6386386 -0.42637375 0.14987394 0.208235 0.96243453 -0.1461285 -0.41237617 0.12721148 0.96380067 0.15195718 -0.15413943 -0.37195855 0.40200087 -0.68946713 0.7064742 0.41260484 -0.4151807 0.71228945 -0.15147424 -0.6813235 0.40988407 -0.14746425 -0.66639334 0.20330212 -0.12974212 0.9474375 -0.34131444 -0.1384925 0.14207634 -0.4436629 -0.69477206 0.725917 -0.6960857 0.39632156 -0.3593158 -0.6597104 0.40888056 -0.6764513 0.3938963 0.946506 -0.43253526 0.8451462 0.40482542 0.22334531 0.20901874 -0.36222845 -0.6700199 0.39573148 0.84667814 0.938887 -0.40569425
0.6396396 -0.42594433 0.14968368 0.20800325 0.9613919 -0.14605254 -0.41198677 0.1270558 0.9627553 0.1517652 -0.15400708 -0.37154394 0.4016367 -0.68859506 0.7058914 0.4122474 -0.4147626 0.7116904 -0.1513685 -0.6805408 0.40955475 -0.14736173 -0.6656569 0.20307818 -0.12970284 0.946463 -0.3410185 -0.13844386 0.14189562 -0.4431462 -0.69389385 0.7251861 -0.69520754 0.395946 -0.3589793 -0.6589746 0.40855256 -0.67566884 0.39352682 0.9455631 -0.43203142 0.84436464 0.40450498 0.22310868 0.20878866 -0.36185518 -0.66923946 0.39537588 0.8458909 0.93796 -0.4053154
0.6406406 -0.42551318 0.14949188 0.20776942 0.9603559 -0.14597315 -0.41159776 0.12689999 0.9617138 0.15157536 -0.15387514 -0.37112775 0.40127137 -0.68772334 0.70531094 0.41189125 -0.41434443 0.7110933 -0.15126216 -0.6797575 0.40922418 -0.14726058 -0.66491854 0.2028527 -0.12966117 0.9454899 -0.34072566 -0.13839245 0.14171377 -0.4426315 -0.6930171 0.7244562 -0.6943288 0.39557078 -0.35864347 -0.658241 0.40822425 -0.67488396 0.3931553 0.9446188 -0.43153164 0.8435857 0.40418562 0.22287491 0.20855907 -0.36148155 -0.66846055 0.3950213 0.8451053 0.93703496 -0.40493637
0.6416416 -0.4250861 0.14930156 0.20753548 0.9593164 -0.1458967 -0.41120872 0.12674418 0.960673 0.15138349 -0.15374196 -0.37071508 0.40090767 -0.68685365 0.7047297 0.41153446 -0.4139269 0.7104945 -0.15115443 -0.6789752 0.4088944 -0.14715794 -0.6641834 0.20262834 -0.12961999 0.94451904 -0.34043294 -0.13834327 0.14153466 -0.44211766 -0.69214123 0.7237272 -0.6934519 0.39519456 -0.35830662 -0.6575085 0.4078966 -0.6741019 0.39278343 0.94367886 -0.43102998 0.8428073 0.40386298 0.22264245 0.20832983 -0.36110854 -0.6676813 0.3946676 0.8443203 0.9361118 -0.4045567
0.6426426 -0.42465746 0.14911142 0.20730385 0.9582809 -0.14581847 -0.41082013 0.12658909 0.9596343 0.15119156 -0.15361041 -0.37030032 0.40054175 -0.68598354 0.704147 0.41117653 -0.41350865 0.70989907 -0.15104684 -0.67819273 0.40856227 -0.1470564 -0.6634469 0.20240429 -0.12957796 0.94355047 -0.34013858 -0.13829324 0.1413553 -0.4416012 -0.6912675 0.72299886 -0.692576 0.39481995 -0.357971 -0.65677476 0.40756562 -0.67332125 0.39241365 0.942739 -0.4305294 0.8420311 0.40354273 0.22240892 0.20809862 -0.36073697 -0.6669051 0.39431176 0.8435366 0.9351908 -0.40417922
0.6436436 -0.42422634 0.14892152 0.20707086 0.95724535 -0.14573944 -0.41043097 0.12643293 0.9585967 0.15100268 -0.15347767 -0.3698873 0.40017793 -0.6851142 0.703567 0.41081867 -0.4130919 0.7093036 -0.15093815 -0.6774143 0.40823475 -0.14695379 -0.66271245 0.20217964 -0.12953535 0.9425813 -0.3398424 -0.13824159 0.14117423 -0.4410889 -0.6903931 0.7222711 -0.6917012 0.39444402 -0.35763517 -0.65604043 0.40723982 -0.6725426 0.3920417 0.9418018 -0.43002748 0.84125555 0.40322337 0.22217336 0.20786986 -0.36036432 -0.6661293 0.3939577 0.84275484 0.9342717 -0.40379965
0.6446446 -0.42379928 0.14873078 0.20683691 0.9562161 -0.14566219 -0.41004395 0.12627867 0.9575616 0.15081015 -0.15334675 -0.3694746 0.39981344 -0.6842479 0.7029892 0.41046336 -0.4126739 0.7087095 -0.15083268 -0.6766325 0.40790567 -0.14685255 -0.6619793 0.20195594 -0.12949336 0.94161725 -0.33954975 -0.13819039 0.14099464 -0.44057542 -0.6895207 0.7215451 -0.69082934 0.3940697 -0.35729837 -0.6553087 0.406911 -0.6717634 0.39167097 0.94086754 -0.42952752 0.8404807 0.40290216 0.22194222 0.2076402 -0.35999393 -0.6653535 0.39360347 0.8419738 0.9333532 -0.40342206
0.6456456 -0.42337114 0.14854285 0.20660594 0.95518625 -0.14558351 -0.4096543 0.1261228 0.95653033 0.15062156 -0.15321523 -0.36906132 0.39944872 -0.68338275 0.7024107 0.41010562 -0.41225782 0.70811486 -0.15072411 -0.6758545 0.40757635 -0.14674804 -0.66124636 0.20173308 -0.12945184 0.9406508 -0.33925655 -0.13813913 0.14081731 -0.44006374 -0.68864983 0.7208189 -0.68995774 0.39369437 -0.35696256 -0.65457886 0.40658334 -0.6709851 0.391301 0.9399322 -0.42902863 0.8397075 0.40258327 0.22170839 0.20741013 -0.3596214 -0.6645794 0.39324883 0.84119487 0.93243706 -0.40304327
0.6466466 -0.4229443 0.14835301 0.20637193 0.9541588 -0.14550245 -0.40926564 0.12596843 0.9555005 0.15043208 -0.15308037 -0.36864832 0.39908627 -0.682516 0.70183134 0.40974954 -0.4118421 0.7075206 -0.15061727 -0.6750762 0.40724537 -0.14664808 -0.66051346 0.2015079 -0.12940806 0.9396901 -0.33896267 -0.13808769 0.14063981 -0.43954957 -0.6877801 0.7200961 -0.6890861 0.39332077 -0.35662472 -0.6538473 0.40625486 -0.67020774 0.39093062 0.93900216 -0.42853045 0.83893716 0.40226337 0.22147498 0.20718232 -0.35925034 -0.6638063 0.39289537 0.84041595 0.93152237 -0.40266657
0.6476476 -0.42251787 0.14816448 0.2061393 0.95313096 -0.14542246 -0.4088779 0.12581411 0.95447063 0.15024242 -0.15295053 -0.3682361 0.3987206 -0.68165314 0.7012534 0.40939072 -0.41142508 0.706928 -0.1505099 -0.6742986 0.40691712 -0.14654416 -0.65978277 0.20128432 -0.1293656 0.9387288 -0.33866772 -0.1380364 0.14045945 -0.4390385 -0.6869123 0.7193713 -0.6882154 0.39294633 -0.35629076 -0.6531209 0.40592673 -0.669432 0.39056203 0.93807054 -0.42803302 0.83816504 0.40194216 0.22124168 0.20695457 -0.3588795 -0.663034 0.39254382 0.8396381 0.9306097 -0.4022867
0.6486486 -0.42209 0.14797631 0.2059075 0.95210946 -0.14534277 -0.40849108 0.12565884 0.9534453 0.15005276 -0.15281856 -0.36782512 0.39835855 -0.6807917 0.70067704 0.40903488 -0.41100854 0.70633507 -0.15040088 -0.6735218 0.40658876 -0.14644101 -0.65905154 0.20106229 -0.12932146 0.93777096 -0.33837268 -0.13798407 0.1402823 -0.43852755 -0.6860443 0.7186501 -0.68734866 0.3925728 -0.35595328 -0.65239185 0.4055983 -0.66865593 0.3901913 0.93714213 -0.4275345 0.83739567 0.40162382 0.22101143 0.20672724 -0.35850784 -0.6622616 0.39218912 0.83886397 0.92969847 -0.40190902
0.6496496 -0.4216628 0.14778736 0.20567635 0.95108664 -0.14526337 -0.40810275 0.1255047 0.95242023 0.14986393 -0.15268561 -0.36741415 0.39799497 -0.67992944 0.70010054 0.40867832 -0.41059434 0.70574427 -0.15029237 -0.6727475 0.40625724 -0.14633843 -0.6583202 0.20083794 -0.1292777 0.93681407 -0.33807835 -0.13793004 0.14010492 -0.4380171 -0.6851773 0.71792734 -0.68648195 0.39220062 -0.3556196 -0.65166396 0.40526757 -0.66788274 0.3898233 0.93621504 -0.4270379 0.8366289 0.40130237 0.22077629 0.20649901 -0.35813725 -0.6614917 0.39183548 0.8380878 0.9287902 -0.40153202
0.6506507 -0.42123675 0.14760038 0.20544395 0.95006657 -0.14518365 -0.4077147 0.12535158 0.95139587 0.14967415 -0.15255356 -0.36700302 0.39763257 -0.6790695 0.69952595 0.4083219 -0.4101791 0.7051519 -0.15018275 -0.671973 0.40592733 -0.14623472 -0.65759325 0.20061615 -0.12923309 0.9358578 -0.3377858 -0.13787699 0.13992539 -0.43750763 -0.6843132 0.7172073 -0.68561643 0.39182517 -0.3552844 -0.6509378 0.40494242 -0.6671088 0.38945404 0.9352883 -0.42654023 0.83586264 0.40098342 0.22054538 0.20627055 -0.3577662 -0.6607212 0.39148268 0.8373151 0.92788017 -0.40115446
0.6516517 -0.42080927 0.14741287 0.20521232 0.9490489 -0.1451025 -0.40732762 0.1251978 0.95037484 0.14948699 -0.1524212 -0.366593 0.39726922 -0.6782133 0.6989498 0.40796295 -0.40976274 0.7045604 -0.15007639 -0.6711994 0.40559897 -0.1461325 -0.6568644 0.20039287 -0.12918866 0.9349071 -0.33749068 -0.1378231 0.1397486 -0.436998 -0.6834505 0.7164893 -0.68474966 0.39145353 -0.35494882 -0.6502116 0.40461376 -0.66633576 0.38908634 0.9343667 -0.42604434 0.8350967 0.40066245 0.22031322 0.20604298 -0.3573963 -0.6599525 0.3911291 0.83654475 0.9269738 -0.4007757
0.6526527 -0.4203839 0.1472241 0.20498201 0.9480319 -0.14502159 -0.4069394 0.12504545 0.94935656 0.14929792 -0.15228808 -0.36618242 0.39690545 -0.67735374 0.6983781 0.40760663 -0.40934992 0.70397234 -0.14996657 -0.6704273 0.40527007 -0.14602637 -0.6561356 0.20016995 -0.12914371 0.9339539 -0.337196 -0.13776872 0.13957015 -0.43648767 -0.68258756 0.7157695 -0.68388736 0.3910801 -0.3546122 -0.64948523 0.40428564 -0.66556334 0.38871768 0.93344426 -0.42554966 0.83433235 0.40034387 0.22008118 0.20581594 -0.35702565 -0.6591856 0.39077666 0.83577394 0.92606866 -0.40039903
0.6536537 -0.41995838 0.14703831 0.2047511 0.94701743 -0.14494094 -0.40655258 0.1248903 0.94833755 0.14910927 -0.15215659 -0.3657717 0.39654347 -0.6764958 0.6978053 0.40725157 -0.40893486 0.70338297 -0.14985818 -0.66965574 0.40494117 -0.14592433 -0.65540975 0.19994953 -0.12909794 0.93300426 -0.33690286 -0.13771686 0.13939264 -0.43598026 -0.681726 0.7150512 -0.683025 0.39070663 -0.3542769 -0.64876175 0.4039578 -0.6647925 0.38834783 0.9325241 -0.4250543 0.8335693 0.40002486 0.21984997 0.20558807 -0.35665533 -0.6584192 0.39042577 0.8350047 0.9251679 -0.40002134
0.6546547 -0.41953173 0.14684954 0.20452037 0.9460052 -0.14485899 -0.40616563 0.12473944 0.9473218 0.14892247 -0.15202323 -0.36536217 0.39618185 -0.6756428 0.69723 0.4068955 -0.4085199 0.70279384 -0.14974871 -0.6688845 0.40460953 -0.14582032 -0.65468323 0.19972691 -0.12905157 0.9320576 -0.33660808 -0.13766041 0.13921568 -0.43547338 -0.6808657 0.7143346 -0.68216294 0.39033565 -0.35394323 -0.64803827 0.4036294 -0.6640236 0.38798115 0.93160534 -0.42456105 0.8328085 0.39970455 0.21961877 0.20536152 -0.35628688 -0.6576507 0.3900725 0.8342354 0.92426705 -0.399645
0.6556557 -0.4191064 0.14666262 0.2042909 0.94499326 -0.14477596 -0.40578035 0.12458524 0.9463098 0.14873502 -0.15189138 -0.36495364 0.3958178 -0.67478794 0.69666016 0.40653983 -0.40810546 0.7022083 -0.14964059 -0.6681143 0.40428212 -0.14571506 -0.653958 0.1995053 -0.12900606 0.93111193 -0.3363133 -0.13760546 0.13903889 -0.43496355 -0.68000853 0.71361756 -0.6813042 0.38996348 -0.35360664 -0.64731514 0.40330192 -0.6632544 0.3876129 0.9306878 -0.42406756 0.83204687 0.39938614 0.21938649 0.20513424 -0.35591766 -0.6568862 0.38972107 0.8334694 0.9233669 -0.39926973
0.6566567 -0.41868243 0.14647582 0.20405999 0.943985 -0.14469552 -0.40539303 0.12443432 0.9452976 0.14854822 -0.15175995 -0.3645441 0.39545622 -0.673936 0.6960881 0.4061825 -0.40769157 0.70162106 -0.149531 -0.66734564 0.40395132 -0.14561099 -0.6532336 0.19928381 -0.12896028 0.9301684 -0.33601987 -0.13754982 0.13886431 -0.43445888 -0.67914855 0.7129041 -0.68044627 0.3895912 -0.35327315 -0.6465931 0.40297356 -0.66248584 0.38724402 0.92977214 -0.42357433 0.83128965 0.3990647 0.21915647 0.20490965 -0.35554892 -0.65612197 0.38936833 0.8327044 0.9224683 -0.3988914
0.6576577 -0.4182571 0.14628872 0.20383063 0.94297814 -0.14461455 -0.40500668 0.12428036 0.9442868 0.148361 -0.15162623 -0.3641365 0.39509436 -0.6730834 0.69551814 0.40582773 -0.40727878 0.70103455 -0.14942086 -0.66657907 0.4036223 -0.14550868 -0.65250957 0.1990622 -0.12891373 0.9292244 -0.3357257 -0.13749534 0.1386877 -0.43395266 -0.6782931 0.7121903 -0.67958814 0.38922015 -0.3529369 -0.6458711 0.40264598 -0.66171885 0.38687876 0.928859 -0.42308253 0.83053017 0.39874592 0.21892545 0.20468214 -0.35517934 -0.65535784 0.38901743 0.83194005 0.92157316 -0.39851564
0.6586587 -0.4178294 0.14610383 0.20360133 0.94197404 -0.14453211 -0.40461892 0.12412867 0.94327843 0.14817402 -0.1514937 -0.36372855 0.39473292 -0.6722326 0.69494784 0.40547094 -0.40686557 0.7004491 -0.14931095 -0.66581124 0.40329507 -0.14540356 -0.6517861 0.19884244 -0.12886667 0.92828465 -0.33543202 -0.13743934 0.138509 -0.43344742 -0.67743784 0.71147776 -0.67873013 0.3888487 -0.35260174 -0.6451498 0.4023182 -0.6609534 0.38650975 0.9279469 -0.42259088 0.82977533 0.39842704 0.21869507 0.20445618 -0.3548113 -0.6545949 0.38866577 0.8311765 0.92068005 -0.3981386
0.6596597 -0.41740745 0.1459175 0.20336959 0.9409697 -0.14444795 -0.4042333 0.12397763 0.9422724 0.14798728 -0.15136176 -0.36332062 0.39437208 -0.67138433 0.69437814 0.4051167 -0.40645397 0.69986606 -0.14920092 -0.6650451 0.40296546 -0.14529774 -0.6510643 0.1986207 -0.12881926 0.92734444 -0.33513787 -0.13738349 0.13833275 -0.43294072 -0.6765822 0.71076524 -0.67787695 0.38847718 -0.3522672 -0.6444302 0.40199003 -0.66018647 0.38614425 0.9270346 -0.42209756 0.8290193 0.39810696 0.21846572 0.20422956 -0.35444242 -0.6538331 0.38831374 0.8304149 0.9197848 -0.3977612
0.6606607 -0.41698346 0.14573118 0.20314106 0.93996775 -0.14436564 -0.40384805 0.12382516 0.94126964 0.14780197 -0.15122855 -0.36291233 0.39400944 -0.6705353 0.69380975 0.40476152 -0.40603882 0.6992793 -0.14909136 -0.66427886 0.40263602 -0.14519304 -0.6503419 0.19840029 -0.12877223 0.9264085 -0.33484274 -0.13732561 0.13816008 -0.43243703 -0.6757301 0.7100539 -0.67702055 0.38810506 -0.35193336 -0.64371127 0.40166363 -0.6594221 0.38577893 0.9261286 -0.4216069 0.8282645 0.39778808 0.21823326 0.20400539 -0.35407478 -0.6530721 0.38796213 0.8296552 0.9188949 -0.39738536
0.6616617 -0.41656077 0.14554736 0.20291057 0.93896914 -0.1442824 -0.40346092 0.123675615 0.94026554 0.14761546 -0.15109545 -0.36250758 0.39364848 -0.6696883 0.693243 0.40440407 -0.40562737 0.6986948 -0.14898124 -0.66351485 0.40230605 -0.1450896 -0.64962256 0.19817993 -0.12872425 0.92547333 -0.33454898 -0.13726926 0.13798335 -0.43193153 -0.67487997 0.70934534 -0.6761688 0.38773623 -0.3515969 -0.6429932 0.4013357 -0.65865886 0.38541278 0.92522013 -0.42111617 0.8275119 0.3974683 0.21800289 0.20377842 -0.35370678 -0.6523132 0.38761184 0.8288963 0.91800237 -0.397011
0.6626627 -0.41613442 0.14536056 0.20268282 0.9379711 -0.14419931 -0.4030746 0.12352434 0.9392648 0.14743093 -0.1509631 -0.36209935 0.39328703 -0.6688441 0.69267535 0.40405032 -0.40521458 0.6981133 -0.1488711 -0.66275 0.40197834 -0.1449858 -0.6489013 0.1979604 -0.12867603 0.9245403 -0.33425483 -0.1372115 0.1378083 -0.43142954 -0.6740285 0.708634 -0.6753181 0.38736615 -0.35126367 -0.642275 0.4010091 -0.6578963 0.38504586 0.9243158 -0.42062816 0.82676065 0.3971494 0.21777233 0.20355347 -0.3533402 -0.65155256 0.38726178 0.8281394 0.91711617 -0.3966334
0.6636637 -0.4157126 0.14517698 0.20245382 0.9369751 -0.1441156 -0.40269008 0.12337425 0.93826675 0.14724502 -0.15083164 -0.36169273 0.39292642 -0.66799843 0.69210744 0.4036927 -0.40480068 0.6975318 -0.14876077 -0.66198814 0.4016489 -0.14487973 -0.6481823 0.19773927 -0.12862748 0.9236077 -0.3339589 -0.1371541 0.13763395 -0.43092522 -0.6731783 0.70792603 -0.6744671 0.38699403 -0.35092828 -0.6415577 0.4006814 -0.65713465 0.3846803 0.9234109 -0.42013758 0.8260093 0.3968303 0.21754345 0.20332858 -0.35297102 -0.65079415 0.38691106 0.8273829 0.9162303 -0.39625686
0.6646647 -0.41528875 0.14499184 0.20222369 0.93598247 -0.14403132 -0.40230507 0.12322417 0.9372686 0.14705887 -0.15069547 -0.36128706 0.39256784 -0.66715443 0.69154143 0.40333787 -0.4043902 0.6969507 -0.14865193 -0.66122776 0.40132144 -0.14477497 -0.647464 0.1975213 -0.12857866 0.9226768 -0.33366513 -0.13709563 0.13745913 -0.43042442 -0.6723296 0.7072197 -0.6736176 0.38662443 -0.35059422 -0.6408421 0.40035287 -0.65637404 0.38431558 0.92250824 -0.41964895 0.8252624 0.3965117 0.21731398 0.20310399 -0.3526041 -0.6500377 0.38656107 0.8266263 0.91534567 -0.39588225
0.6656657 -0.41486683 0.14480802 0.2019963 0.9349903 -0.14394748 -0.4019196 0.1230723 0.9362743 0.14687493 -0.15056372 -0.36088175 0.39220563 -0.66631323 0.69097686 0.4029815 -0.40397793 0.6963692 -0.14853922 -0.66046643 0.40099195 -0.14466816 -0.64674616 0.19730058 -0.1285289 0.92174995 -0.33337197 -0.13703862 0.13728425 -0.42992145 -0.6714832 0.70651364 -0.67276865 0.38625458 -0.35025895 -0.64012563 0.40002748 -0.6556136 0.3839486 0.9216074 -0.41916078 0.8245138 0.3961937 0.21708462 0.20287952 -0.35223684 -0.64928144 0.38621178 0.8258742 0.914462 -0.3955068
0.6666667 -0.4144449 0.14462379 0.20176801 0.93399775 -0.14386317 -0.40153307 0.12292245 0.9352807 0.14668933 -0.15043002 -0.36047614 0.39184406 -0.66547287 0.6904137 0.40262797 -0.4035677 0.6957905 -0.14842659 -0.65970606 0.4006637 -0.14456236 -0.64602816 0.19708124 -0.1284802 0.9208225 -0.3330776 -0.13697919 0.1371099 -0.42942005 -0.67063606 0.7058066 -0.67192245 0.3858851 -0.34992576 -0.6394123 0.39969757 -0.6548542 0.383584 0.92071056 -0.41867408 0.8237673 0.3958734 0.2168555 0.20265517 -0.35187015 -0.6485263 0.3858616 0.8251202 0.9135796 -0.39513087
0.6676677 -0.41402155 0.14443961 0.2015405 0.93301153 -0.14377987 -0.4011475 0.122772485 0.93428934 0.14650485 -0.15029898 -0.36007065 0.3914862 -0.66463137 0.6898495 0.40227154 -0.40315568 0.6952095 -0.14831802 -0.65894663 0.40033594 -0.14445895 -0.6453124 0.19686142 -0.12843129 0.9198971 -0.3327822 -0.13692075 0.1369352 -0.42891994 -0.6697917 0.70510423 -0.6710769 0.3855162 -0.34959114 -0.63869846 0.3993732 -0.6540966 0.3832189 0.91981256 -0.4181856 0.82302225 0.39555517 0.21662745 0.20243093 -0.35150343 -0.64777017 0.38551185 0.8243681 0.91270113 -0.39475578
0.6686687 -0.41359988 0.14425585 0.20131335 0.93202364 -0.14369419 -0.40076375 0.122623175 0.9332994 0.14632234 -0.15016425 -0.35966617 0.39112613 -0.66379225 0.6892847 0.40191647 -0.40274632 0.6946316 -0.14820674 -0.65818954 0.4000053 -0.1443522 -0.644598 0.19664434 -0.12838036 0.9189739 -0.33248952 -0.13686192 0.13676307 -0.42841834 -0.6689492 0.70440125 -0.6702322 0.38514724 -0.34925628 -0.6379849 0.39904508 -0.6533378 0.38285366 0.9189143 -0.41769922 0.82227874 0.39523712 0.2163988 0.20220765 -0.35113668 -0.64701724 0.38516107 0.82361746 0.91182315 -0.39437908
0.6696697 -0.41317642 0.14407149 0.201085 0.93103945 -0.14360824 -0.400377 0.12247464 0.9323108 0.14613858 -0.15003142 -0.35926235 0.39076623 -0.6629542 0.6887208 0.40156123 -0.4023362 0.6940532 -0.14809486 -0.6574313 0.39967838 -0.14424688 -0.6438837 0.19642445 -0.12833041 0.9180521 -0.33219448 -0.13680243 0.13658968 -0.4279187 -0.6681062 0.70369744 -0.6693899 0.38477966 -0.34892285 -0.63727224 0.39871898 -0.65258235 0.38248953 0.91802275 -0.4172111 0.8215374 0.39491817 0.2161682 0.20198324 -0.3507706 -0.646264 0.3848119 0.8228681 0.91094506 -0.39400506
0.6706707 -0.41275504 0.14389065 0.20085678 0.930055 -0.14352399 -0.39999384 0.122324616 0.9313251 0.14595369 -0.1498999 -0.35885912 0.3904074 -0.662118 0.68815935 0.40120718 -0.4019253 0.69347537 -0.14798489 -0.656674 0.39934775 -0.14414 -0.6431682 0.19620678 -0.12828043 0.91713214 -0.3318994 -0.13674244 0.1364164 -0.42741936 -0.66726494 0.7029971 -0.6685463 0.38440976 -0.34859014 -0.63656 0.3983924 -0.6518273 0.3821254 0.9171308 -0.41672587 0.8207948 0.39459875 0.21594134 0.20175925 -0.35040456 -0.6455133 0.38446352 0.82212126 0.91007185 -0.39362824
0.6716717 -0.41233432 0.1437057 0.20063052 0.92907524 -0.143439 -0.39960867 0.12217775 0.9303428 0.14577112 -0.14976686 -0.35845375 0.39004782 -0.6612823 0.6876 0.40085313 -0.40151426 0.69290054 -0.1478723 -0.6559191 0.39901957 -0.14403516 -0.64245594 0.19598821 -0.12822941 0.91621506 -0.33160597 -0.13668177 0.1362429 -0.42691967 -0.6664237 0.702297 -0.66770494 0.38403967 -0.3482552 -0.63584983 0.39806464 -0.6510728 0.3817614 0.9162371 -0.41624108 0.8200543 0.39428148 0.21571216 0.20153716 -0.3500389 -0.64475954 0.38411322 0.82137513 0.90919816 -0.39325497
0.6726727 -0.4119121 0.14352277 0.20040181 0.92809665 -0.14335331 -0.3992248 0.12202808 0.9293585 0.14558837 -0.14963251 -0.35805148 0.3896887 -0.66045 0.6870395 0.4004976 -0.4011043 0.6923233 -0.14776164 -0.65516484 0.3986921 -0.14392856 -0.6417435 0.19577071 -0.12817907 0.91529846 -0.33131242 -0.1366212 0.136071 -0.42642364 -0.6655858 0.7015971 -0.6668656 0.3836743 -0.3479203 -0.6351403 0.39773795 -0.6503186 0.38139746 0.9153496 -0.41575667 0.81931734 0.39396337 0.21548447 0.20131418 -0.34967297 -0.6440103 0.38376537 0.8206277 0.90832543 -0.3928785
0.6736737 -0.4114925 0.14334139 0.20017627 0.9271189 -0.1432662 -0.39884067 0.121881336 0.92837894 0.14540508 -0.14950076 -0.35764888 0.3893285 -0.6596148 0.6864786 0.40014377 -0.4006945 0.69174707 -0.14764988 -0.65440935 0.39836267 -0.14382061 -0.6410315 0.19555351 -0.12812603 0.91438437 -0.33101535 -0.13656014 0.13589779 -0.42592612 -0.6647477 0.7008976 -0.6660278 0.38330528 -0.3475877 -0.63443035 0.39741138 -0.6495638 0.38103375 0.91446304 -0.4152726 0.8185781 0.39364347 0.21525541 0.20109114 -0.3493079 -0.6432625 0.3834183 0.8198854 0.9074565 -0.3925038
0.6746747 -0.4110726 0.14315858 0.1999484 0.9261427 -0.14317837 -0.39845654 0.12173191 0.9274012 0.14522287 -0.1493657 -0.35724482 0.38897225 -0.6587826 0.6859195 0.39978972 -0.40028524 0.6911739 -0.14753732 -0.65365636 0.39803585 -0.1437152 -0.6403195 0.19533768 -0.12807465 0.9134717 -0.33072165 -0.13649982 0.13572577 -0.42542922 -0.663911 0.7002014 -0.6651882 0.38293853 -0.34725338 -0.6337216 0.39708546 -0.6488129 0.38067213 0.9135748 -0.4147887 0.81784034 0.39332476 0.2150279 0.20087114 -0.34894365 -0.6425138 0.38306776 0.8191451 0.906587 -0.3921302
0.6756757 -0.4106516 0.14297673 0.19972208 0.92516804 -0.14309213 -0.3980714 0.12158343 0.9264225 0.14504048 -0.14923277 -0.35684294 0.3886117 -0.6579537 0.68536043 0.399434 -0.3998765 0.6905997 -0.14742512 -0.6529043 0.39770833 -0.14360729 -0.63960993 0.19511905 -0.12802374 0.91255844 -0.3304276 -0.13643783 0.13555482 -0.42493108 -0.66307724 0.6995039 -0.6643528 0.382571 -0.3469209 -0.6330129 0.39675888 -0.6480624 0.38030913 0.9126909 -0.4143069 0.8171054 0.39300725 0.21480063 0.20064506 -0.34857783 -0.6417644 0.3827215 0.8184023 0.9057205 -0.39175645
0.6766767 -0.41023317 0.14279458 0.1994963 0.9241947 -0.14300811 -0.3976878 0.121436745 0.92544866 0.14485797 -0.14909929 -0.3564414 0.38825503 -0.65712285 0.68480337 0.3990815 -0.39946708 0.6900258 -0.1473124 -0.6521529 0.39737847 -0.1434989 -0.63890153 0.19490144 -0.12797046 0.9116492 -0.33013365 -0.13637549 0.13538161 -0.42443582 -0.6622413 0.6988088 -0.66351736 0.38220313 -0.34658563 -0.63230747 0.39643195 -0.64731085 0.37994638 0.9118074 -0.41382372 0.81637144 0.39268842 0.214573 0.20042464 -0.34821156 -0.6410175 0.38237157 0.81766117 0.90485394 -0.39138132
0.6776777 -0.40981132 0.14261308 0.19927058 0.92322433 -0.142919 -0.39730227 0.12129006 0.9244759 0.14467576 -0.14896649 -0.3560413 0.38789573 -0.65629464 0.68424547 0.39872578 -0.39905983 0.6894523 -0.14719796 -0.6514028 0.3970512 -0.14339292 -0.6381912 0.19468412 -0.12791777 0.9107417 -0.3298384 -0.13631338 0.13521162 -0.42393938 -0.66140807 0.698112 -0.6626825 0.3818371 -0.34625298 -0.6316005 0.3961034 -0.64656085 0.37958363 0.91092753 -0.4133398 0.8156377 0.3923711 0.21434572 0.20020238 -0.3478489 -0.6402724 0.38202438 0.8169224 0.9039906 -0.39100844
0.6786787 -0.40939224 0.14243147 0.19904491 0.92225754 -0.14283165 -0.3969211 0.1211417 0.9235048 0.14449587 -0.14883217 -0.35563922 0.3875378 -0.6554669 0.6836901 0.3983731 -0.39865005 0.6888796 -0.14708766 -0.65065336 0.39672408 -0.14328548 -0.63748497 0.19446865 -0.12786499 0.9098352 -0.32954413 -0.13625225 0.13503894 -0.42344457 -0.66057557 0.6974188 -0.6618491 0.38146958 -0.34591943 -0.63089335 0.39577755 -0.6458131 0.37922075 0.9100473 -0.412858 0.81490624 0.3920531 0.21411845 0.19998094 -0.34748408 -0.63952744 0.38167718 0.81618285 0.90312886 -0.3906339
0.6796797 -0.4089731 0.1422517 0.19881818 0.9212903 -0.14274436 -0.39653772 0.1209937 0.92253387 0.14431557 -0.14869761 -0.35523814 0.3871794 -0.6546395 0.68313265 0.39801762 -0.39824206 0.6883098 -0.1469737 -0.649905 0.39639655 -0.14317924 -0.63677776 0.1942524 -0.12780935 0.9089308 -0.32925102 -0.13618803 0.13487062 -0.42294967 -0.6597438 0.69672465 -0.6610173 0.38110408 -0.3455869 -0.6301901 0.3954514 -0.64506453 0.37885997 0.9091679 -0.41237888 0.81417525 0.3917353 0.21389213 0.19975999 -0.34711936 -0.6387833 0.38133046 0.815446 0.90226805 -0.39025941
0.6806807 -0.40855294 0.1420705 0.19859347 0.9203248 -0.14265653 -0.39615342 0.12084922 0.92156565 0.14413336 -0.14856496 -0.35483748 0.3868213 -0.6538158 0.6825768 0.39766535 -0.39783323 0.6877377 -0.1468615 -0.6491566 0.39606777 -0.14307052 -0.6360693 0.19403628 -0.12775847 0.9080273 -0.32895604 -0.13612592 0.13469842 -0.42245564 -0.6589157 0.69603324 -0.6601874 0.38073793 -0.34525257 -0.6294852 0.3951256 -0.6443182 0.37849793 0.90829337 -0.41189608 0.81344855 0.3914186 0.21366468 0.19953844 -0.34675622 -0.63803977 0.38098314 0.8147116 0.9014094 -0.3898851
0.6816817 -0.40813467 0.14189044 0.19836864 0.91936326 -0.14256948 -0.39577094 0.12070158 0.9206009 0.14395401 -0.14843076 -0.35443726 0.38646576 -0.6529907 0.6820241 0.39730868 -0.39742616 0.6871685 -0.14674908 -0.64841 0.39574006 -0.1429643 -0.63536465 0.19382003 -0.12770486 0.90712714 -0.32866153 -0.13606209 0.13452807 -0.42196065 -0.65808666 0.6953424 -0.6593571 0.38037184 -0.34491932 -0.6287813 0.39479998 -0.6435725 0.37813887 0.9074178 -0.41141707 0.81271875 0.3910989 0.21343932 0.19931957 -0.34639278 -0.6372972 0.38063565 0.81397593 0.9005505 -0.38951072
0.6826827 -0.40771604 0.14171007 0.19814405 0.9184004 -0.14248171 -0.39538753 0.12055597 0.9196358 0.14377257 -0.14829725 -0.3540379 0.38610688 -0.65216887 0.6814693 0.39695677 -0.39702034 0.68660057 -0.14663488 -0.6476643 0.3954132 -0.14285582 -0.6346601 0.19360486 -0.12764993 0.906227 -0.32836604 -0.13599813 0.13435778 -0.42146814 -0.6572575 0.6946522 -0.6585285 0.3800067 -0.3445869 -0.62807924 0.39447263 -0.64282674 0.37777707 0.90654624 -0.4109375 0.81199217 0.39078155 0.2132118 0.19909838 -0.34602976 -0.63655525 0.38029036 0.81324315 0.8996967 -0.3891387
0.6836837 -0.40729827 0.14152911 0.19791767 0.9174429 -0.14239264 -0.3950054 0.120409876 0.9186704 0.14359215 -0.14816284 -0.35363787 0.3857508 -0.65134656 0.68091536 0.39660314 -0.39661306 0.68603086 -0.1465221 -0.6469184 0.39508322 -0.1427477 -0.63395464 0.19338837 -0.12759492 0.90532887 -0.32807297 -0.135934 0.13418964 -0.4209765 -0.65643173 0.6939616 -0.6577014 0.37964287 -0.34425437 -0.62737674 0.39414886 -0.6420837 0.37741598 0.9056716 -0.4104581 0.8112663 0.3904628 0.21298555 0.19887874 -0.3456646 -0.6358147 0.37994286 0.8125113 0.8988415 -0.38876468
0.6846847 -0.40687922 0.14135036 0.19769546 0.91648304 -0.14230368 -0.39462185 0.12026432 0.91770923 0.14341328 -0.14803019 -0.35323936 0.3853942 -0.6505259 0.68036306 0.3962508 -0.39620543 0.6854627 -0.14640743 -0.6461743 0.39475706 -0.14263985 -0.63325167 0.19317451 -0.12754014 0.9044323 -0.3277787 -0.13586956 0.13401881 -0.42048472 -0.65560675 0.6932739 -0.6568748 0.37927893 -0.3439196 -0.62667674 0.3938209 -0.6413402 0.37705627 0.9048004 -0.40998042 0.8105422 0.390147 0.21276113 0.19865683 -0.3453024 -0.63507444 0.37959722 0.8117821 0.8979876 -0.38839123
0.6856857 -0.40646023 0.14117113 0.19747016 0.91552687 -0.14221436 -0.39423934 0.12011847 0.91675127 0.14323345 -0.14789423 -0.35284132 0.38503787 -0.64970714 0.6798097 0.39589742 -0.39579877 0.684896 -0.14629468 -0.6454301 0.3944318 -0.14253196 -0.632548 0.19295833 -0.12748402 0.90353775 -0.3274828 -0.13580498 0.13384923 -0.4199907 -0.65478146 0.69258606 -0.6560489 0.3789123 -0.34358877 -0.6259768 0.3934957 -0.6405966 0.37669554 0.90393317 -0.40950096 0.809818 0.38982895 0.21253404 0.19843653 -0.3449406 -0.63433564 0.3792517 0.81105196 0.8971367 -0.3880184
0.6866867 -0.40604234 0.1409919 0.1972473 0.91457295 -0.14212441 -0.39385688 0.119974226 0.91579366 0.14305404 -0.14776054 -0.3524413 0.38468012 -0.6488885 0.67925835 0.39554432 -0.39539304 0.68432844 -0.14618218 -0.64468825 0.39410207 -0.14242467 -0.6318463 0.19274446 -0.12742805 0.9026462 -0.32718855 -0.13574031 0.13368014 -0.41950074 -0.6539593 0.6918986 -0.6552261 0.37854716 -0.34325445 -0.62527627 0.3931693 -0.6398564 0.37633422 0.90306747 -0.4090236 0.8090973 0.38951042 0.21230808 0.19821689 -0.34457788 -0.633597 0.37890467 0.81032443 0.8962878 -0.38764638
0.6876877 -0.40562505 0.14081177 0.19702366 0.9136188 -0.14203548 -0.3934732 0.11982867 0.9148364 0.1428748 -0.1476284 -0.35204244 0.38432482 -0.6480703 0.6787095 0.39519212 -0.3949859 0.6837616 -0.14606777 -0.6439463 0.39377615 -0.14231408 -0.631146 0.19252917 -0.12737414 0.90175354 -0.3268936 -0.1356746 0.13351056 -0.4190104 -0.6531378 0.69121253 -0.6544026 0.37818328 -0.34292316 -0.62457585 0.3928441 -0.63911414 0.37597474 0.9021994 -0.40854594 0.8083743 0.38919213 0.2120829 0.19799706 -0.34421548 -0.6328597 0.37856045 0.80959666 0.8954375 -0.38727334
0.6886887 -0.40520874 0.1406345 0.19680116 0.9126682 -0.14194545 -0.39309207 0.11968377 0.9138837 0.14269629 -0.14749423 -0.35164535 0.38396743 -0.64725494 0.67815864 0.39483836 -0.3945801 0.68319833 -0.14595258 -0.64320433 0.3934497 -0.1422055 -0.63044626 0.19231537 -0.12731734 0.9008641 -0.32659876 -0.13560706 0.13334158 -0.41851962 -0.6523175 0.6905283 -0.6535809 0.37782028 -0.3425871 -0.62387794 0.39251712 -0.6383734 0.37561676 0.90133643 -0.40807056 0.8076551 0.38887694 0.21185699 0.19777843 -0.3438531 -0.63212377 0.37821367 0.8088708 0.8945912 -0.38689932
0.6896897 -0.4047916 0.14045504 0.19657502 0.9117199 -0.14185435 -0.39271113 0.119540006 0.9129324 0.1425179 -0.14735994 -0.35124713 0.38361284 -0.6464396 0.6776103 0.39448544 -0.3941744 0.6826321 -0.14583951 -0.64246565 0.39312032 -0.14209765 -0.62974584 0.19210175 -0.12726018 0.8999754 -0.32630432 -0.13554299 0.13317332 -0.4180308 -0.6514968 0.6898434 -0.6527597 0.37745604 -0.3422554 -0.6231806 0.39219335 -0.6376363 0.3752562 0.90047467 -0.40759254 0.80693495 0.3885595 0.21163276 0.19755784 -0.34349096 -0.6313871 0.37786904 0.8081449 0.89374673 -0.38652688
0.6906907 -0.40437564 0.14027765 0.19635227 0.91077316 -0.14176315 -0.39232782 0.119395286 0.91198146 0.14233896 -0.14722437 -0.35085163 0.38325867 -0.6456257 0.67706025 0.394133 -0.39376765 0.68206763 -0.14572403 -0.6417256 0.39279392 -0.14198875 -0.6290462 0.19188878 -0.1272034 0.89908934 -0.3260103 -0.13547704 0.13300481 -0.4175399 -0.65067935 0.68916047 -0.65194064 0.37709245 -0.3419241 -0.6224845 0.39186832 -0.6368971 0.37489703 0.89961374 -0.40711704 0.8062179 0.38824192 0.21140912 0.19734088 -0.3431287 -0.63065284 0.37752488 0.80742145 0.8929025 -0.38615564
0.6916917 -0.40395835 0.14009896 0.1961315 0.90982425 -0.14167482 -0.39194572 0.11925271 0.9110315 0.14216205 -0.14708984 -0.3504523 0.38290164 -0.6448123 0.6765121 0.39378032 -0.39336362 0.6815033 -0.14560938 -0.6409869 0.3924677 -0.14187875 -0.6283495 0.19167402 -0.12714723 0.89820385 -0.32571435 -0.13541055 0.13283792 -0.41705316 -0.6498604 0.6884793 -0.65112275 0.37672964 -0.34159115 -0.6217878 0.39154097 -0.63616145 0.37453827 0.89875436 -0.4066419 0.805501 0.38792667 0.21118465 0.19712034 -0.3427663 -0.6299187 0.37718084 0.80669904 0.8920611 -0.385782
0.6926927 -0.40354195 0.13991961 0.19590697 0.90888166 -0.14158398 -0.3915647 0.11910966 0.9100845 0.14198354 -0.14695618 -0.35005563 0.38254544 -0.6440003 0.6759646 0.39342788 -0.39295807 0.68094075 -0.14549524 -0.64024955 0.39213964 -0.14176902 -0.62765014 0.19146231 -0.12708828 0.89732075 -0.32541993 -0.1353428 0.13266906 -0.41656217 -0.64904547 0.68779695 -0.65030503 0.37636635 -0.34125924 -0.6210923 0.3912162 -0.63542354 0.3741794 0.89789474 -0.40616617 0.80478704 0.3876091 0.2109606 0.19690421 -0.3424055 -0.62918615 0.37683383 0.80597794 0.89121985 -0.3854091
0.6936937 -0.40312576 0.1397439 0.1956847 0.90793943 -0.1414909 -0.39118347 0.11896518 0.9091394 0.14180651 -0.14682132 -0.34966087 0.38219175 -0.6431901 0.6754174 0.393077 -0.39255446 0.6803788 -0.14538035 -0.639514 0.39181367 -0.14165938 -0.6269544 0.1912472 -0.12703222 0.8964399 -0.32512486 -0.1352764 0.13250223 -0.41607723 -0.64822954 0.6871166 -0.6494888 0.37600306 -0.34092632 -0.62039864 0.39089182 -0.6346879 0.3738211 0.8970393 -0.4056932 0.80407214 0.38729116 0.21073624 0.19668558 -0.34204456 -0.62845415 0.37649015 0.8052577 0.89037895 -0.38503832
0.6946947 -0.40271103 0.13956562 0.19546458 0.9069973 -0.14140162 -0.39080134 0.118821174 0.9081954 0.14162913 -0.14668578 -0.34926373 0.38183686 -0.64238024 0.67487085 0.39272383 -0.3921495 0.67981684 -0.14526585 -0.63877857 0.39148644 -0.14155 -0.6262571 0.19103512 -0.12697294 0.8955587 -0.32483077 -0.1352076 0.13233343 -0.41558862 -0.6474155 0.6864375 -0.6486739 0.37564042 -0.34059444 -0.61970395 0.3905652 -0.633953 0.3734645 0.8961842 -0.4052196 0.8033589 0.38697425 0.21051201 0.19646814 -0.34168363 -0.6277231 0.376146 0.80453885 0.88954365 -0.3846648
0.6956957 -0.4022962 0.13939002 0.19524226 0.9060577 -0.14130855 -0.3904207 0.11868009 0.90725386 0.14145395 -0.14655319 -0.3488679 0.3814812 -0.64157236 0.674325 0.39237204 -0.39174372 0.6792557 -0.1451517 -0.6380427 0.3911614 -0.14144182 -0.62556326 0.19082329 -0.12691692 0.894681 -0.32453704 -0.13514093 0.13216743 -0.41510156 -0.6466027 0.68575895 -0.6478604 0.3752781 -0.34026125 -0.6190112 0.39024135 -0.6332186 0.3731062 0.89532983 -0.40474558 0.8026478 0.38665876 0.21028635 0.19624904 -0.34132355 -0.62699103 0.3758026 0.8038204 0.8887069 -0.38429347
0.6966967 -0.40188098 0.13921317 0.19502047 0.90512097 -0.14121768 -0.3900403 0.11853632 0.90631163 0.14127472 -0.1464163 -0.34847134 0.38112786 -0.6407648 0.6737796 0.39202055 -0.39133936 0.67869675 -0.14503458 -0.63730925 0.3908333 -0.14133006 -0.624869 0.1906108 -0.12685832 0.89380383 -0.32424095 -0.13507318 0.1320003 -0.4146151 -0.64578974 0.68508244 -0.64704734 0.37491766 -0.33993143 -0.6183183 0.38991752 -0.6324868 0.37274876 0.8944771 -0.40427285 0.80193746 0.38634214 0.21006563 0.1960322 -0.3409618 -0.6262622 0.37546083 0.8031045 0.8878722 -0.3839207
0.6976977 -0.40146327 0.1390368 0.1947994 0.90418446 -0.14112616 -0.38966027 0.118394226 0.90537393 0.14109847 -0.14628205 -0.34807706 0.3807756 -0.6399583 0.6732354 0.39166912 -0.39093623 0.6781367 -0.1449196 -0.63657546 0.3905078 -0.14122033 -0.6241734 0.19039866 -0.12679943 0.89292884 -0.32394627 -0.13500392 0.1318343 -0.41413093 -0.64497983 0.6844059 -0.6462348 0.37455603 -0.33959934 -0.617627 0.38959143 -0.63175416 0.3723924 0.89362764 -0.4037994 0.80122685 0.38602594 0.2098408 0.19581541 -0.3406023 -0.62553406 0.3751162 0.80238926 0.8870387 -0.38354972
0.6986987 -0.40104878 0.13885888 0.19457915 0.90325105 -0.14103404 -0.3892782 0.1182529 0.90443647 0.14092287 -0.14614815 -0.34768254 0.38042042 -0.63915426 0.67269075 0.3913174 -0.3905326 0.67757845 -0.14480403 -0.63584363 0.39018026 -0.1411092 -0.62348163 0.19018856 -0.1267403 0.8920549 -0.32365173 -0.13493428 0.1316674 -0.41364446 -0.64416945 0.6837268 -0.6454233 0.37419358 -0.3392682 -0.61693645 0.38926664 -0.6310219 0.37203506 0.8927778 -0.40332776 0.800519 0.38570985 0.20961699 0.19559917 -0.34024084 -0.6248044 0.37477437 0.8016758 0.88620913 -0.38317668
0.6996997 -0.4006356 0.13868538 0.19435665 0.90232 -0.14094025 -0.38889807 0.118109375 0.9035007 0.1407474 -0.14601201 -0.34728712 0.38006672 -0.63834983 0.6721474 0.39096633 -0.39012888 0.6770197 -0.14468893 -0.63511103 0.38985506 -0.14099863 -0.6227889 0.18997535 -0.12668082 0.89118195 -0.32335752 -0.1348655 0.13150182 -0.41315946 -0.64336103 0.68305326 -0.6446141 0.3738329 -0.3389349 -0.61624694 0.388944 -0.6302915 0.3716775 0.8919314 -0.40285644 0.79981315 0.38539246 0.20939586 0.1953809 -0.33988172 -0.6240784 0.3744301 0.8009621 0.8853767 -0.3828072
0.7007007 -0.40022135 0.13850984 0.19413576 0.901387 -0.1408484 -0.38851705 0.117967814 0.9025662 0.14057192 -0.14587706 -0.34689426 0.37971166 -0.63754666 0.67160463 0.39061484 -0.3897261 0.6764624 -0.14457196 -0.6343798 0.38952932 -0.14088988 -0.6220968 0.18976608 -0.12662035 0.8903136 -0.32306346 -0.13479695 0.13133612 -0.41267434 -0.6425528 0.6823789 -0.6438053 0.37347314 -0.33860388 -0.6155575 0.38861874 -0.6295627 0.37132147 0.89108455 -0.40238506 0.7991072 0.3850768 0.209173 0.19516537 -0.33952156 -0.62335175 0.37408546 0.8002492 0.88455 -0.3824356
0.7017017 -0.3998064 0.1383355 0.19391575 0.9004612 -0.14075652 -0.38813692 0.117826015 0.9016354 0.14039484 -0.14574295 -0.34649956 0.3793601 -0.6367445 0.6710628 0.39026377 -0.38932166 0.6759051 -0.14445487 -0.6336501 0.38920358 -0.14077884 -0.62140524 0.18955377 -0.12656146 0.8894417 -0.32276735 -0.13472688 0.13117054 -0.4121898 -0.64174706 0.68170655 -0.6430001 0.37311104 -0.3382718 -0.6148697 0.38829467 -0.62883365 0.37096605 0.89024067 -0.401914 0.79840195 0.3847601 0.20895025 0.19495025 -0.33916312 -0.6226256 0.37374458 0.79953945 0.8837205 -0.38206452
0.7027027 -0.39939386 0.13816008 0.19369444 0.89953256 -0.14066309 -0.3877574 0.117684275 0.90070486 0.14022139 -0.14560682 -0.34610602 0.3790078 -0.63594407 0.6705227 0.3899124 -0.38892093 0.67534614 -0.14433941 -0.6329233 0.38887754 -0.14066711 -0.62071645 0.18934342 -0.12649998 0.8885751 -0.3224734 -0.13465604 0.131004 -0.41170624 -0.64094126 0.68103313 -0.6421921 0.3727505 -0.33793986 -0.6141802 0.38797024 -0.6281054 0.37061015 0.8893976 -0.4014442 0.7976979 0.38444498 0.20872769 0.19473335 -0.3388015 -0.6219013 0.37340346 0.7988299 0.88289785 -0.38169274
0.7037037 -0.39897966 0.13798514 0.19347474 0.89860666 -0.14056897 -0.38737607 0.11754379 0.8997761 0.14004663 -0.14547247 -0.34571403 0.3786538 -0.635146 0.6699822 0.3895618 -0.38851696 0.6747924 -0.14422268 -0.632194 0.38855174 -0.14055693 -0.62002665 0.18913153 -0.12643883 0.8877101 -0.32217854 -0.1345855 0.13084188 -0.41122374 -0.64013803 0.68036234 -0.64138734 0.37239125 -0.33760923 -0.6134942 0.38764474 -0.62737715 0.3702537 0.88855636 -0.40097305 0.7969947 0.38413015 0.20850596 0.19451895 -0.338443 -0.62117726 0.37306002 0.7981188 0.88207245 -0.38132033
0.7047047 -0.39856723 0.13781163 0.19325522 0.89768374 -0.14047533 -0.38699546 0.11740264 0.89885104 0.13987109 -0.14533764 -0.3453206 0.37830237 -0.6343446 0.6694412 0.38921288 -0.38811478 0.674237 -0.1441068 -0.63146555 0.3882269 -0.14044604 -0.61933637 0.18892184 -0.12637913 0.88684523 -0.3218838 -0.13451433 0.13067499 -0.41074234 -0.6393353 0.6796911 -0.6405828 0.372031 -0.3372768 -0.612805 0.38732067 -0.62665147 0.3699008 0.8877162 -0.400505 0.7962941 0.3838137 0.20828387 0.19430295 -0.33808452 -0.6204546 0.37271932 0.7974143 0.88124824 -0.3809502
0.7057057 -0.3981528 0.13763663 0.19303718 0.8967608 -0.14038241 -0.38661653 0.11726442 0.897925 0.13969734 -0.14520332 -0.3449265 0.3779498 -0.63354796 0.66890085 0.3888587 -0.38771394 0.6736826 -0.14399052 -0.6307396 0.3879002 -0.14033473 -0.6186497 0.18871054 -0.12631622 0.88598335 -0.3215897 -0.13444558 0.13051191 -0.4102596 -0.6385321 0.67902017 -0.63977957 0.37167218 -0.33694547 -0.612122 0.38699654 -0.6259258 0.36954394 0.88687587 -0.40003672 0.7955936 0.3834987 0.20805988 0.19408771 -0.33772594 -0.6197318 0.37237653 0.7967068 0.8804282 -0.3805801
0.7067067 -0.3977393 0.13746265 0.1928173 0.89584005 -0.14028805 -0.38623747 0.11712244 0.89700043 0.13952461 -0.14506564 -0.34453392 0.37759796 -0.6327503 0.6683614 0.38850942 -0.3873107 0.67312837 -0.14387333 -0.6300129 0.38757375 -0.14022309 -0.6179624 0.1885024 -0.1262559 0.88512075 -0.32129392 -0.13437265 0.13034835 -0.40977758 -0.63773084 0.6783526 -0.6389796 0.3713121 -0.33661422 -0.6114341 0.3866727 -0.6252022 0.36919084 0.8860401 -0.3995676 0.7948928 0.38318154 0.20784035 0.19387266 -0.33736646 -0.6190124 0.37203518 0.79600036 0.8796085 -0.38020882
0.7077077 -0.3973257 0.13728943 0.19259784 0.8949207 -0.14019287 -0.38585797 0.11698267 0.8960775 0.13934979 -0.14493024 -0.3441422 0.3772454 -0.6319565 0.6678244 0.38815883 -0.38690808 0.6725744 -0.14375687 -0.6292882 0.38724938 -0.14011136 -0.61727494 0.18829319 -0.12619525 0.88425994 -0.32099867 -0.13430235 0.13018379 -0.40929607 -0.63693 0.6776842 -0.63817775 0.37095305 -0.33628297 -0.6107496 0.38634875 -0.6244773 0.3688356 0.8852049 -0.39909992 0.79419637 0.38286635 0.20761988 0.19365945 -0.3370074 -0.61829066 0.37169334 0.7952981 0.8787898 -0.37983906
0.7087087 -0.3969134 0.13711473 0.1923795 0.894004 -0.14009911 -0.38547906 0.11684391 0.8951584 0.13917723 -0.14479533 -0.34375072 0.37689427 -0.6311612 0.6672869 0.38780943 -0.3865081 0.6720214 -0.14363822 -0.62856346 0.386924 -0.13999945 -0.616591 0.1880838 -0.12613213 0.88340354 -0.32070443 -0.13422918 0.13002047 -0.40881586 -0.63613147 0.6770171 -0.6373777 0.37059477 -0.33595118 -0.6100676 0.38602677 -0.62375605 0.36848173 0.884369 -0.39863345 0.79349875 0.38254967 0.20739785 0.19344476 -0.33664894 -0.61757326 0.37135378 0.7945938 0.8779739 -0.37946814
0.7097097 -0.39650232 0.1369414 0.19216123 0.893087 -0.1400044 -0.3850999 0.11670515 0.8942399 0.13900355 -0.14466006 -0.3433576 0.37654254 -0.630368 0.666749 0.38745907 -0.38610548 0.6714705 -0.14352104 -0.62784123 0.38659748 -0.13988677 -0.61590576 0.18787351 -0.12606803 0.88254476 -0.3204096 -0.13415709 0.12985757 -0.40833387 -0.63533515 0.6763519 -0.6365788 0.37023595 -0.33562055 -0.60938495 0.38570032 -0.62303257 0.36812744 0.88353646 -0.39816317 0.79280293 0.3822346 0.2071757 0.19322929 -0.3362927 -0.61685246 0.37101075 0.7938913 0.87715685 -0.37909925
0.7107107 -0.39608872 0.1367692 0.19194439 0.89217246 -0.13990936 -0.3847193 0.116565496 0.89332104 0.1388304 -0.14452407 -0.3429671 0.37619045 -0.6295766 0.66621315 0.38711014 -0.3857048 0.6709192 -0.1434035 -0.6271185 0.3862739 -0.13977614 -0.61521965 0.18766502 -0.1260069 0.8816924 -0.32011247 -0.13408476 0.12969509 -0.40785676 -0.63453674 0.6756846 -0.6357814 0.36987773 -0.33528936 -0.6087016 0.38537738 -0.62231284 0.3677753 0.8827069 -0.39769766 0.7921071 0.38192078 0.20695588 0.1930171 -0.33593345 -0.6161342 0.37067273 0.7931912 0.87634265 -0.37872726
0.7117117 -0.39567825 0.13659671 0.19172433 0.8912597 -0.13981417 -0.3843411 0.1164262 0.89240587 0.13865796 -0.14438716 -0.34257606 0.37583837 -0.6287854 0.6656771 0.3867611 -0.3853042 0.6703681 -0.14328608 -0.6263973 0.38594738 -0.13966456 -0.61453533 0.18745843 -0.12594414 0.8808377 -0.31982 -0.1340121 0.12953308 -0.40737623 -0.63374263 0.67502165 -0.6349855 0.36951986 -0.33495912 -0.60802114 0.385053 -0.6215918 0.3674203 0.881876 -0.3972312 0.7914132 0.38160577 0.20673588 0.1928043 -0.33557564 -0.6154184 0.37033018 0.79249215 0.8755306 -0.3783574
0.7127127 -0.39526644 0.13642403 0.19150725 0.8903506 -0.13971758 -0.38396233 0.11628774 0.8914918 0.13848493 -0.14425164 -0.34218702 0.37548938 -0.6279944 0.6651422 0.38641092 -0.38490367 0.6698179 -0.14316782 -0.62567645 0.38562253 -0.13955072 -0.61385214 0.18724933 -0.12587968 0.87998605 -0.31952584 -0.13393953 0.1293684 -0.40689677 -0.63294786 0.67435694 -0.6341901 0.36916348 -0.33462852 -0.6073401 0.3847312 -0.6208731 0.36706683 0.8810468 -0.3967651 0.7907218 0.38129082 0.20651671 0.19258907 -0.33521888 -0.6147013 0.3699905 0.7917925 0.87471974 -0.37798673
0.7137137 -0.39485562 0.13625088 0.1912907 0.88943994 -0.13962337 -0.38358295 0.11614838 0.89057934 0.1383138 -0.14411542 -0.34179437 0.37513956 -0.62720585 0.66460824 0.38605985 -0.3845038 0.66926825 -0.14304948 -0.6249565 0.38529882 -0.13943726 -0.6131724 0.1870406 -0.12581629 0.8791342 -0.31923026 -0.13386446 0.1292049 -0.40641874 -0.6321544 0.6736934 -0.63339555 0.3688046 -0.33429554 -0.6066592 0.38440755 -0.62015295 0.36671427 0.88022065 -0.39629975 0.790028 0.38097575 0.2062957 0.19237682 -0.33486062 -0.61398655 0.36964998 0.7910956 0.8739095 -0.3776183
0.7147147 -0.39444432 0.13608047 0.1910725 0.8885323 -0.13952622 -0.38320395 0.11601183 0.8896686 0.13814172 -0.14397943 -0.341405 0.37478748 -0.6264173 0.66407406 0.38571158 -0.38410276 0.66871893 -0.14293087 -0.6242366 0.38497254 -0.13932583 -0.61248946 0.18683377 -0.12575343 0.8782861 -0.31893414 -0.13379157 0.12904486 -0.40593952 -0.63136387 0.6730324 -0.63260317 0.36844787 -0.33396617 -0.6059805 0.3840842 -0.61943525 0.3663626 0.8793957 -0.39583638 0.7893381 0.38066044 0.2060745 0.19216356 -0.3345029 -0.61327183 0.36931172 0.79039943 0.8731005 -0.37724838
0.7157157 -0.39403287 0.13590881 0.19085541 0.88762677 -0.13942936 -0.38282707 0.115873784 0.8887583 0.13797048 -0.1438435 -0.3410131 0.37443963 -0.6256304 0.6635399 0.3853617 -0.383703 0.66817164 -0.14281356 -0.6235189 0.3846477 -0.13921198 -0.61180913 0.1866251 -0.12568685 0.87743807 -0.31864086 -0.13371748 0.12888327 -0.40546364 -0.63057053 0.6723739 -0.6318086 0.36809215 -0.3336364 -0.6053022 0.3837615 -0.61871815 0.36600825 0.87857103 -0.39537138 0.7886503 0.38034663 0.20585564 0.19195059 -0.33414638 -0.6125576 0.36897126 0.78970325 0.872293 -0.3768784
0.7167167 -0.39362255 0.13573655 0.19063857 0.8867215 -0.1393342 -0.3824482 0.1157361 0.8878528 0.13780037 -0.14370692 -0.34062594 0.37408897 -0.62484366 0.6630064 0.38501325 -0.3833027 0.66762316 -0.14269534 -0.6228021 0.38432357 -0.13909844 -0.61112857 0.18641832 -0.1256235 0.8765919 -0.31834483 -0.13364363 0.12872222 -0.40498635 -0.6297821 0.67171097 -0.63101894 0.367735 -0.33330572 -0.60462356 0.38343737 -0.6180022 0.3656576 0.8777478 -0.39490637 0.7879603 0.3800318 0.20563748 0.1917387 -0.33378875 -0.6118447 0.3686323 0.78901005 0.87148786 -0.37650824
0.7177177 -0.3932109 0.13556609 0.19042292 0.8858181 -0.13923717 -0.38206863 0.115599185 0.8869449 0.13762876 -0.14356813 -0.3402352 0.37373832 -0.62406075 0.6624726 0.38466486 -0.38290274 0.66707563 -0.14257589 -0.6220853 0.3840004 -0.13898662 -0.6104487 0.18621126 -0.12555906 0.8757472 -0.31804916 -0.13356802 0.12855968 -0.40451 -0.62899184 0.671052 -0.6302301 0.36737946 -0.3329755 -0.6039452 0.38311455 -0.6172863 0.36530533 0.8769283 -0.39444372 0.7872733 0.37971672 0.20541611 0.19152567 -0.33343223 -0.6111331 0.36829266 0.7883171 0.87068224 -0.37613997
0.7187187 -0.39280105 0.13539633 0.19020668 0.8849175 -0.13913906 -0.3816919 0.115462154 0.88604164 0.13745764 -0.14343396 -0.339847 0.37338892 -0.62327516 0.66194344 0.3843142 -0.3825053 0.6665298 -0.1424596 -0.6213712 0.38367525 -0.13887197 -0.60977113 0.1860049 -0.12549359 0.8749051 -0.31775588 -0.13349298 0.12839964 -0.40403497 -0.6282022 0.6703942 -0.62943846 0.3670235 -0.33264452 -0.6032693 0.38279328 -0.616571 0.36495343 0.8761072 -0.3939798 0.78658724 0.3794032 0.2051982 0.1913136 -0.33307716 -0.6104213 0.36795512 0.78762424 0.86988044 -0.37576896
0.7197197 -0.3923913 0.13522497 0.18999144 0.8840172 -0.13904235 -0.38131267 0.11532518 0.88513887 0.13728932 -0.14329681 -0.33945793 0.37303993 -0.6224929 0.6614109 0.38396743 -0.38210487 0.6659826 -0.14233896 -0.6206537 0.38335064 -0.13875958 -0.6090915 0.18579933 -0.12542808 0.8740635 -0.31745952 -0.13341856 0.12823877 -0.40355837 -0.62741673 0.66973567 -0.62865144 0.366667 -0.3323136 -0.60259414 0.38246986 -0.6158584 0.3646048 0.8752887 -0.39351732 0.78590107 0.37908933 0.20497957 0.19110194 -0.33271977 -0.60971063 0.3676168 0.7869339 0.86907804 -0.3754019
0.7207207 -0.39198 0.13505533 0.18977532 0.8831186 -0.13894507 -0.38093567 0.11518726 0.8842362 0.13711926 -0.14315945 -0.33907115 0.3726897 -0.6217117 0.6608794 0.3836182 -0.38170516 0.665437 -0.14221942 -0.6199408 0.38302627 -0.13864577 -0.60841614 0.18559274 -0.12536153 0.8732225 -0.3171628 -0.13334313 0.12807909 -0.40308204 -0.62663025 0.66907823 -0.62786424 0.3663129 -0.33198446 -0.6019191 0.38214764 -0.6151461 0.36425385 0.8744712 -0.39305627 0.78521776 0.3787745 0.20476118 0.19089136 -0.33236352 -0.609002 0.36727926 0.7862437 0.8682784 -0.37503093
0.7217217 -0.39157182 0.13488534 0.18955877 0.88222253 -0.13884687 -0.3805592 0.11505219 0.88333726 0.13694844 -0.14302337 -0.3386826 0.37234208 -0.62093127 0.6603496 0.38326994 -0.38130903 0.6648927 -0.14210024 -0.6192272 0.38270232 -0.13853139 -0.60773826 0.1853852 -0.1252965 0.8723849 -0.3168711 -0.13326707 0.12791821 -0.40260714 -0.6258444 0.6684221 -0.6270788 0.36595693 -0.33165333 -0.6012441 0.38182542 -0.6144345 0.36390254 0.8736551 -0.39259416 0.78453565 0.37846103 0.20454147 0.19068119 -0.33200878 -0.6082916 0.36693975 0.7855568 0.8674816 -0.37466374
0.7227227 -0.39116344 0.13471493 0.18934408 0.88132703 -0.13874885 -0.38017893 0.11491582 0.88243866 0.13677904 -0.14288825 -0.33829358 0.37199333 -0.6201511 0.65982044 0.38292155 -0.38090864 0.6643487 -0.1419811 -0.6185159 0.38237938 -0.13841745 -0.6070633 0.18517986 -0.12522876 0.8715466 -0.3165746 -0.13319123 0.12775883 -0.40213323 -0.62506104 0.6677681 -0.6262939 0.36560264 -0.3313238 -0.60057217 0.38150218 -0.61372143 0.36355343 0.8728409 -0.39213252 0.78385174 0.37814698 0.20432451 0.19046912 -0.33165056 -0.6075845 0.36660156 0.7848675 0.8666841 -0.37429336
0.7237237 -0.39075384 0.13454601 0.18913028 0.8804338 -0.13865268 -0.37980282 0.11478135 0.8815439 0.13661006 -0.14274946 -0.33790845 0.37164512 -0.6193732 0.659292 0.3825738 -0.3805104 0.6638043 -0.14186063 -0.6178052 0.3820543 -0.13830414 -0.6063872 0.1849744 -0.12516448 0.8707117 -0.31628066 -0.13311598 0.12759903 -0.4016594 -0.62427765 0.6671159 -0.6255093 0.3652496 -0.33099207 -0.5998987 0.38118055 -0.61301184 0.3632032 0.8720293 -0.39167026 0.78317344 0.3778322 0.20410612 0.19025978 -0.33129537 -0.6068773 0.3662645 0.7841797 0.865888 -0.37392622
0.7247247 -0.3903447 0.13437662 0.1889151 0.8795419 -0.13855326 -0.37942564 0.11464521 0.8806474 0.13643935 -0.14261365 -0.33751822 0.37129632 -0.6185942 0.6587646 0.38222507 -0.38011223 0.6632612 -0.14174053 -0.6170924 0.3817307 -0.13818881 -0.6057137 0.18476972 -0.12509745 0.8698765 -0.31598514 -0.13303715 0.12743959 -0.40118617 -0.6234977 0.6664593 -0.62472796 0.36489436 -0.33066237 -0.5992263 0.38085786 -0.61230254 0.36285225 0.87121534 -0.39121056 0.7824911 0.37751886 0.20388821 0.19004843 -0.3309403 -0.6061701 0.36592594 0.783494 0.86509264 -0.3735576
0.7257257 -0.38993546 0.13420835 0.18869999 0.8786508 -0.1384536 -0.37904906 0.11450967 0.87975276 0.13627222 -0.14247605 -0.337131 0.37094846 -0.6178192 0.6582352 0.3818806 -0.37971568 0.66271985 -0.1416204 -0.616383 0.38140753 -0.13807487 -0.60504055 0.18456355 -0.12502927 0.8690444 -0.31568927 -0.13296202 0.12728128 -0.4007138 -0.6227155 0.6658075 -0.6239473 0.36453977 -0.33033276 -0.5985539 0.3805363 -0.6115924 0.36250362 0.8704058 -0.39075106 0.78181255 0.37720492 0.20366988 0.18983951 -0.33058465 -0.60546446 0.3655912 0.7828095 0.864298 -0.37318718
0.7267267 -0.38952795 0.13403943 0.18848595 0.8777615 -0.13835561 -0.37867153 0.114375085 0.8788632 0.13610414 -0.14233822 -0.33674568 0.37060133 -0.617044 0.6577085 0.38153282 -0.37931666 0.66217756 -0.14150172 -0.6156739 0.38108388 -0.13796204 -0.6043671 0.18436065 -0.12496188 0.8682116 -0.31539434 -0.13288477 0.12712207 -0.40024108 -0.6219359 0.6651552 -0.6231648 0.36418757 -0.33000344 -0.5978849 0.38021478 -0.6108851 0.36215517 0.8695966 -0.39029112 0.78113425 0.3768901 0.20345339 0.18962833 -0.33023018 -0.6047604 0.36525455 0.78212714 0.86350715 -0.3728211
0.7277277 -0.3891193 0.13387129 0.18827221 0.87687457 -0.13825673 -0.37829438 0.1142405 0.87797105 0.13593444 -0.14220154 -0.33635807 0.3702542 -0.616267 0.6571832 0.38118437 -0.3789184 0.66163564 -0.14138106 -0.6149659 0.38076207 -0.13784564 -0.60369354 0.18415543 -0.12489417 0.8673812 -0.3150991 -0.1328063 0.12696329 -0.3997693 -0.6211574 0.6645043 -0.6223859 0.3638328 -0.32967204 -0.5972128 0.3798925 -0.610178 0.36180535 0.8687905 -0.3898309 0.78045774 0.3765795 0.20323709 0.18941996 -0.32987595 -0.6040569 0.36491635 0.781443 0.8627168 -0.37245005
0.7287287 -0.38871124 0.13370207 0.18805805 0.87598825 -0.13815671 -0.3779183 0.11410555 0.87708235 0.1357666 -0.14206374 -0.33597064 0.36990842 -0.6154962 0.6566565 0.38083848 -0.37852186 0.66109645 -0.14126033 -0.6142571 0.38043866 -0.13773054 -0.60302293 0.18395117 -0.124825716 0.866552 -0.3148036 -0.13272822 0.12680504 -0.39929727 -0.6203799 0.66385365 -0.62160635 0.36348006 -0.3293438 -0.5965448 0.37957135 -0.60947204 0.3614579 0.86798275 -0.3893723 0.7797835 0.37626436 0.20302036 0.18920907 -0.3295202 -0.6033538 0.36458072 0.7807629 0.8619274 -0.372083
0.7297297 -0.38830313 0.13353595 0.18784568 0.87510514 -0.13805708 -0.37754077 0.11397067 0.876194 0.13559851 -0.14192712 -0.3355859 0.36956027 -0.6147227 0.6561302 0.38049164 -0.37812495 0.6605543 -0.14113963 -0.61355036 0.3801135 -0.13761345 -0.60235167 0.1837475 -0.12475753 0.8657268 -0.3145074 -0.13264868 0.12664685 -0.39882585 -0.61960274 0.66320443 -0.62082857 0.3631288 -0.32901382 -0.5958752 0.37924883 -0.6087655 0.3611084 0.86718 -0.3889146 0.77910674 0.37595156 0.20280388 0.18900153 -0.32916576 -0.60265046 0.36424288 0.78008246 0.86114 -0.3717148
0.7307307 -0.3878963 0.13336828 0.18763235 0.87422144 -0.1379571 -0.37716484 0.11383715 0.8753096 0.13543311 -0.14178929 -0.33520022 0.36921456 -0.61395144 0.65560675 0.38014528 -0.3777297 0.6600164 -0.14101896 -0.6128448 0.37979206 -0.13750097 -0.601682 0.18354562 -0.124688834 0.86489964 -0.31421345 -0.13257155 0.12648943 -0.39835495 -0.6188276 0.6625558 -0.6200536 0.3627759 -0.32868534 -0.59520787 0.3789278 -0.60805935 0.36076084 0.8663751 -0.38845634 0.7784349 0.3756381 0.20258722 0.18879244 -0.328812 -0.60194784 0.36390808 0.7794037 0.860353 -0.3713461
0.7317317 -0.38748783 0.13320038 0.1874195 0.87334025 -0.13785794 -0.37678766 0.11370304 0.8744247 0.1352664 -0.14165235 -0.3348147 0.36886743 -0.61317974 0.6550822 0.37979773 -0.3773317 0.6594765 -0.14089838 -0.6121402 0.37946913 -0.13738436 -0.6010129 0.18334064 -0.12462005 0.8640759 -0.31391835 -0.13249394 0.12633255 -0.39788544 -0.6180537 0.6619085 -0.6192781 0.3624232 -0.32835457 -0.5945409 0.37860647 -0.6073573 0.36041316 0.8655747 -0.38799983 0.7777606 0.3753266 0.2023705 0.18858388 -0.32845753 -0.6012481 0.36357144 0.7787256 0.8595681 -0.3709809
0.7327327 -0.3870829 0.13303396 0.18720725 0.87245905 -0.13775796 -0.3764119 0.11357018 0.87354064 0.13509837 -0.1415138 -0.33442914 0.36852244 -0.61241096 0.6545582 0.37945083 -0.37693492 0.6589408 -0.1407777 -0.61143553 0.3791444 -0.13726878 -0.6003443 0.18313709 -0.124549985 0.86325336 -0.31362367 -0.13241398 0.12617531 -0.39741266 -0.61728 0.66126025 -0.6185036 0.36207196 -0.328025 -0.5938751 0.37828633 -0.60665554 0.36006525 0.86477363 -0.38754052 0.7770909 0.37501338 0.20215419 0.18837515 -0.32810298 -0.6005494 0.3632364 0.7780473 0.8587847 -0.37061113
0.7337337 -0.38667428 0.1328676 0.1869944 0.8715825 -0.1376574 -0.37603718 0.11343691 0.8726615 0.13493231 -0.141375 -0.33404526 0.36817518 -0.6116441 0.6540345 0.37910345 -0.3765384 0.6584021 -0.14065656 -0.61073345 0.3788205 -0.13715109 -0.5996762 0.18293414 -0.124480605 0.8624332 -0.31332916 -0.13233507 0.12601784 -0.39694387 -0.61650693 0.66061604 -0.61773086 0.36171898 -0.327697 -0.5932076 0.37796167 -0.60595286 0.35971788 0.86397326 -0.38708475 0.77641976 0.37470016 0.20193955 0.18816856 -0.327749 -0.5998487 0.36289993 0.7773702 0.8580028 -0.37024212
0.7347347 -0.38626844 0.13270143 0.18678156 0.8707055 -0.13755554 -0.3756599 0.11330333 0.8717803 0.13476768 -0.14123747 -0.33366033 0.36782923 -0.6108753 0.65351117 0.37875703 -0.37614217 0.65786564 -0.14053482 -0.6100307 0.37849823 -0.13703614 -0.599008 0.18273416 -0.12440944 0.86161244 -0.31303364 -0.13225305 0.12586191 -0.39647418 -0.6157359 0.65997064 -0.6169567 0.36136958 -0.32736742 -0.5925436 0.37764212 -0.60525 0.35937187 0.86317825 -0.3866277 0.77574956 0.3743879 0.2017236 0.18796012 -0.32739577 -0.599151 0.36256567 0.7766955 0.85722136 -0.3698769
0.7357357 -0.38586175 0.13253614 0.18657085 0.86983156 -0.1374552 -0.37528569 0.11317232 0.87090063 0.13459966 -0.1410993 -0.33327648 0.36748442 -0.61010957 0.65299153 0.37841251 -0.3757469 0.6573293 -0.14041165 -0.6093277 0.37817642 -0.13692108 -0.598344 0.18253031 -0.12434077 0.86079156 -0.31273723 -0.13217342 0.12570527 -0.39600754 -0.61496496 0.65932477 -0.6161852 0.36101553 -0.3270381 -0.59187746 0.37732294 -0.60455036 0.3590255 0.8623779 -0.38617218 0.7750813 0.37407604 0.2015073 0.1877521 -0.32704145 -0.59845304 0.3622314 0.7760215 0.8564414 -0.36950865
0.7367367 -0.3854546 0.13236931 0.18635932 0.86895657 -0.13735485 -0.37490913 0.113039345 0.8700249 0.13443485 -0.14096007 -0.33289152 0.36713848 -0.6093449 0.65246916 0.3780671 -0.37535158 0.65679204 -0.14029142 -0.60862625 0.3778545 -0.13680375 -0.59767705 0.18232855 -0.12426892 0.85997593 -0.31244165 -0.13209403 0.12555012 -0.39553857 -0.6141964 0.65868235 -0.6154158 0.36066708 -0.32670835 -0.5912144 0.3769997 -0.60385084 0.3586783 0.8615842 -0.38571596 0.7744125 0.37376425 0.20129386 0.18754616 -0.32668942 -0.5977565 0.36189732 0.7753476 0.8556632 -0.36914057
0.7377377 -0.38504902 0.13220331 0.18614855 0.86808336 -0.13725242 -0.37453356 0.11290708 0.8691498 0.13426939 -0.14082298 -0.33250803 0.36679277 -0.6085795 0.6519486 0.37772098 -0.374954 0.6562569 -0.1401672 -0.60792613 0.3775322 -0.13668808 -0.59701145 0.18212643 -0.124198854 0.85916114 -0.3121473 -0.13201326 0.12539288 -0.39507112 -0.61342615 0.65804124 -0.6146464 0.36031416 -0.32637948 -0.59055144 0.3766822 -0.60314953 0.35833153 0.8607899 -0.38526177 0.77374625 0.3734503 0.20107803 0.18733862 -0.32633513 -0.5970604 0.3615627 0.7746757 0.8548864 -0.3687742
0.7387387 -0.3846427 0.13203886 0.18593928 0.86721385 -0.13715056 -0.37415668 0.11277613 0.86827624 0.13410631 -0.14068314 -0.3321249 0.3664494 -0.6078164 0.6514281 0.377376 -0.3745601 0.65572226 -0.14004797 -0.6072275 0.37721065 -0.13657114 -0.59634614 0.1819273 -0.12412855 0.8583447 -0.3118512 -0.13193184 0.12523976 -0.39460298 -0.61266017 0.65739834 -0.61387795 0.35996374 -0.32605046 -0.5898889 0.37636086 -0.60245246 0.3579875 0.8599993 -0.3848065 0.7730818 0.373139 0.20086196 0.18713257 -0.3259809 -0.5963644 0.36122867 0.7740058 0.85411024 -0.36840647
0.7397397 -0.38423938 0.13187435 0.18572798 0.8663428 -0.13704842 -0.37378338 0.11264309 0.86740506 0.13393947 -0.14054692 -0.3317411 0.36610517 -0.607054 0.6509087 0.37702993 -0.3741646 0.6551882 -0.13992554 -0.6065292 0.37688836 -0.13645285 -0.5956828 0.18172511 -0.124058455 0.857532 -0.31155598 -0.13185152 0.12508336 -0.39413646 -0.6118934 0.656757 -0.6131103 0.35961583 -0.32572138 -0.5892273 0.3760405 -0.60175496 0.35764095 0.8592051 -0.3843508 0.7724154 0.37282696 0.2006503 0.1869264 -0.32562923 -0.5956697 0.36089435 0.7733333 0.85333633 -0.36804047
0.7407407 -0.38383278 0.13171074 0.18551794 0.8654759 -0.13694742 -0.37340748 0.11251047 0.86653256 0.1337755 -0.14040804 -0.33135864 0.3657597 -0.6062941 0.6503897 0.37668422 -0.3737704 0.65465355 -0.13980281 -0.6058303 0.37656727 -0.13633648 -0.59501904 0.18152264 -0.12398505 0.85671926 -0.3112614 -0.13176891 0.12492886 -0.3936699 -0.6111278 0.6561166 -0.6123444 0.35926554 -0.32539314 -0.5885653 0.37572023 -0.6010592 0.3572972 0.8584156 -0.38389707 0.7717531 0.3725159 0.20043495 0.18671957 -0.32527554 -0.5949776 0.36056224 0.77266526 0.85256195 -0.3676717
0.7417417 -0.38342828 0.13154534 0.18530795 0.86461055 -0.13684532 -0.37303203 0.11238071 0.86566365 0.13361135 -0.14026871 -0.33097565 0.36541632 -0.605533 0.6498704 0.37633976 -0.37337646 0.65412235 -0.1396803 -0.60513276 0.3762454 -0.13621917 -0.5943574 0.18132362 -0.12391478 0.8559096 -0.31096715 -0.13168803 0.124774486 -0.39320305 -0.6103641 0.65547705 -0.61157984 0.35891595 -0.32506433 -0.5879059 0.37539914 -0.60036236 0.35695168 0.8576257 -0.38344362 0.77109075 0.372202 0.20022151 0.1865134 -0.32492232 -0.5942832 0.36022744 0.77199817 0.8517891 -0.36730725
0.7427427 -0.38302377 0.13138118 0.18509892 0.8637458 -0.13674194 -0.37265706 0.11225036 0.86479545 0.13344797 -0.14013049 -0.33059302 0.36507156 -0.6047743 0.64935136 0.37599668 -0.37298056 0.65358925 -0.13955677 -0.6044365 0.37592444 -0.1361016 -0.5936975 0.18112406 -0.123841494 0.85510147 -0.31067133 -0.13160592 0.12462017 -0.39273804 -0.60960037 0.6548388 -0.6108159 0.3585668 -0.3247341 -0.5872456 0.37508067 -0.59966743 0.3566071 0.8568382 -0.38299197 0.7704295 0.37189332 0.20000729 0.18630925 -0.32457158 -0.59359187 0.35989526 0.7713313 0.8510176 -0.3669392
0.7437437 -0.38261843 0.13121739 0.18488804 0.8628819 -0.13663876 -0.37228292 0.11211929 0.86392915 0.13328305 -0.13999125 -0.33020988 0.36472937 -0.60401607 0.64883363 0.3756505 -0.37258714 0.65305746 -0.13943529 -0.6037416 0.37560287 -0.13598517 -0.5930362 0.18092391 -0.123769045 0.8542925 -0.31037527 -0.13152263 0.124466985 -0.39227146 -0.6088388 0.6542008 -0.6100523 0.3582178 -0.3244062 -0.5865876 0.3747624 -0.59897274 0.35626128 0.8560556 -0.3825379 0.76976764 0.37157938 0.19979313 0.18610331 -0.3242178 -0.59290105 0.35956112 0.770663 0.8502517 -0.36657232
0.7447447 -0.38221297 0.13105413 0.18467829 0.8620194 -0.13653582 -0.3719077 0.11199084 0.8630644 0.13311979 -0.13985279 -0.3298289 0.3643857 -0.60325885 0.6483165 0.37530574 -0.37219328 0.65252507 -0.13931152 -0.6030492 0.37528178 -0.13586748 -0.59237534 0.18072358 -0.12369758 0.853487 -0.3100801 -0.13144028 0.12431261 -0.3918088 -0.6080778 0.6535623 -0.60929036 0.3578696 -0.32407767 -0.5859299 0.374442 -0.59827995 0.35591814 0.8552681 -0.38208437 0.76910794 0.37126806 0.19958243 0.18589833 -0.32386756 -0.5922116 0.35922894 0.76999855 0.84948206 -0.36620584
0.7457457 -0.38180918 0.13089105 0.18447009 0.86115897 -0.13643211 -0.37153387 0.11185822 0.8621993 0.13295737 -0.13971356 -0.32944757 0.3640428 -0.60250294 0.6478008 0.37496218 -0.37179953 0.65199494 -0.13918746 -0.60235393 0.3749592 -0.1357502 -0.5917157 0.18052498 -0.12362298 0.8526821 -0.30978513 -0.13135836 0.12415853 -0.39134392 -0.6073171 0.65292656 -0.6085281 0.3575231 -0.32374874 -0.5852717 0.37412325 -0.5975873 0.3555754 0.85448563 -0.3816328 0.7684506 0.37095764 0.19936869 0.18569478 -0.32351434 -0.59152013 0.35889652 0.7693343 0.8487153 -0.3658396
0.7467467 -0.381406 0.13072851 0.18426225 0.86029947 -0.1363293 -0.37115782 0.111730725 0.86133766 0.132794 -0.13957486 -0.32906556 0.36370108 -0.6017464 0.64728594 0.37461802 -0.37140515 0.65146554 -0.13906416 -0.6016602 0.37463906 -0.13563347 -0.591056 0.18032518 -0.12354988 0.85187876 -0.30948922 -0.13127649 0.12400511 -0.390879 -0.60655594 0.65229166 -0.6077694 0.35717568 -0.32342044 -0.5846156 0.37380072 -0.5968953 0.35522977 0.8537011 -0.38118154 0.7677909 0.37064704 0.19915596 0.18548909 -0.32316315 -0.59083134 0.3585656 0.7686721 0.84794915 -0.36547408
0.7477477 -0.3810019 0.13056496 0.18405172 0.85944164 -0.13622281 -0.37078637 0.111600965 0.8604764 0.13263074 -0.13943505 -0.32868484 0.36335698 -0.6009909 0.64677 0.37427542 -0.3710122 0.6509346 -0.13893998 -0.60096705 0.3743172 -0.13551179 -0.59039885 0.18012568 -0.12347695 0.8510765 -0.30919415 -0.13119179 0.123853415 -0.39041507 -0.60579896 0.65165615 -0.6070101 0.356827 -0.3230934 -0.5839569 0.37348238 -0.59620476 0.3548887 0.8529227 -0.38073164 0.76713455 0.3703358 0.19894364 0.18528399 -0.32281083 -0.59014434 0.3582329 0.7680081 0.8471862 -0.3651066
0.7487487 -0.38059786 0.13040522 0.18384275 0.8585849 -0.13611871 -0.3704107 0.11147192 0.85961866 0.13246927 -0.13929704 -0.3283041 0.3630148 -0.6002399 0.64625406 0.3739302 -0.3706199 0.65040314 -0.13881722 -0.60027635 0.3739961 -0.13539428 -0.5897418 0.17992875 -0.123402864 0.85027456 -0.3088976 -0.13110757 0.12370029 -0.38995197 -0.60504293 0.6510223 -0.6062522 0.35647836 -0.3227663 -0.58330345 0.37316337 -0.5955143 0.3545458 0.85214186 -0.38028085 0.7664796 0.37002423 0.19873163 0.18508187 -0.3224594 -0.5894567 0.35790136 0.7673471 0.8464216 -0.36474147
0.7497497 -0.38019446 0.13024023 0.18363819 0.857731 -0.13601607 -0.37003723 0.11134258 0.85876083 0.13230804 -0.13915488 -0.3279221 0.36267307 -0.5994872 0.6457387 0.37358662 -0.37022582 0.6498754 -0.13869336 -0.59958595 0.3736761 -0.13527709 -0.58908385 0.17973074 -0.12332827 0.8494756 -0.30860293 -0.13102397 0.12354794 -0.38948947 -0.6042865 0.6503881 -0.6054945 0.35613152 -0.32243586 -0.5826466 0.37284413 -0.59482366 0.35420236 0.85136473 -0.3798298 0.7658242 0.36971262 0.19851944 0.18487784 -0.3221084 -0.5887691 0.3575699 0.7666874 0.8456607 -0.36437523
0.7507508 -0.37979257 0.13007954 0.18343082 0.85687387 -0.13591114 -0.3696624 0.11121181 0.8579043 0.13214776 -0.13901663 -0.32754415 0.36233082 -0.59873426 0.6452253 0.373243 -0.3698312 0.6493492 -0.13856784 -0.5988951 0.37335542 -0.13515767 -0.58842885 0.17953047 -0.123253256 0.8486768 -0.30830753 -0.13093865 0.123396486 -0.3890267 -0.60353047 0.64975727 -0.60473835 0.35578498 -0.32210815 -0.5819954 0.3725252 -0.5941351 0.35386112 0.8505857 -0.379379 0.7651688 0.36940178 0.19830742 0.18467376 -0.32175744 -0.5880839 0.35723844 0.76602817 0.8448999 -0.36400998
0.7517518 -0.37938964 0.12991658 0.18322173 0.8560245 -0.13580641 -0.36928868 0.11108717 0.8570492 0.13198474 -0.13887578 -0.32716227 0.36198953 -0.59798455 0.64471126 0.37290016 -0.36944106 0.64882207 -0.13844508 -0.5982082 0.37303457 -0.13503775 -0.5877738 0.17933342 -0.123177975 0.84787893 -0.3080113 -0.13085479 0.12324408 -0.38856518 -0.60277694 0.64912295 -0.6039833 0.35543892 -0.3217811 -0.58134013 0.37220785 -0.59344774 0.35351828 0.8498101 -0.37892905 0.7645172 0.36909255 0.1980963 0.18447128 -0.32140535 -0.58739877 0.35690746 0.76537037 0.8441403 -0.36364305
0.7527528 -0.37898538 0.1297566 0.18301538 0.8551742 -0.1357021 -0.36891568 0.110958844 0.8561957 0.13182369 -0.13873649 -0.32678276 0.3616471 -0.5972364 0.6442003 0.37255743 -0.3690489 0.64829457 -0.13831982 -0.5975183 0.37271485 -0.13491917 -0.5871184 0.1791366 -0.12310308 0.8470839 -0.3077155 -0.13076973 0.123093635 -0.38810462 -0.6020227 0.64849424 -0.6032281 0.35509315 -0.32145113 -0.58068746 0.37188765 -0.5927611 0.35317793 0.8490356 -0.37847894 0.76386404 0.36878213 0.19788614 0.18426773 -0.32105416 -0.58671516 0.3565767 0.764712 0.84338224 -0.363278
0.7537538 -0.37858415 0.12959662 0.18280914 0.8543246 -0.13559663 -0.3685417 0.11083081 0.855343 0.13166437 -0.1385977 -0.32640207 0.36130682 -0.59648675 0.6436862 0.37221482 -0.3686573 0.6477698 -0.13819548 -0.5968305 0.37239465 -0.13479865 -0.5864645 0.17893896 -0.12302661 0.8462907 -0.30742213 -0.13068387 0.12294182 -0.38764235 -0.6012698 0.6478641 -0.60247564 0.35474685 -0.32112253 -0.58003587 0.3715684 -0.5920742 0.35283598 0.848261 -0.37803093 0.7632148 0.36847058 0.19767287 0.18406585 -0.32070458 -0.5860308 0.3562455 0.7640549 0.8426256 -0.36291248
0.7547548 -0.37818003 0.12943617 0.18260214 0.85347867 -0.13549134 -0.36816674 0.110702485 0.85449123 0.1315029 -0.13845742 -0.3260215 0.36096677 -0.59574 0.6431762 0.37187216 -0.36826488 0.6472422 -0.13807109 -0.5961438 0.3720747 -0.13467997 -0.5858108 0.17874214 -0.12295088 0.8454969 -0.3071253 -0.1305987 0.12279001 -0.3871802 -0.6005187 0.64723384 -0.6017227 0.3544009 -0.32079542 -0.57938534 0.37124982 -0.59138846 0.35249493 0.84749115 -0.37758216 0.76256394 0.36816242 0.19746307 0.18386272 -0.32035375 -0.5853485 0.35591623 0.7633984 0.84186876 -0.3625475
0.7557558 -0.37778023 0.12927619 0.18239716 0.8526305 -0.13538608 -0.36779374 0.110572904 0.8536422 0.13134208 -0.1383161 -0.32564366 0.36062506 -0.59499264 0.642666 0.37153026 -0.3678707 0.64671814 -0.13794652 -0.5954588 0.37175545 -0.13456306 -0.5851581 0.17854556 -0.122874886 0.84470475 -0.3068298 -0.13051307 0.1226407 -0.38672143 -0.59976864 0.64660513 -0.6009724 0.3540577 -0.3204683 -0.57873285 0.37093106 -0.59070337 0.35215482 0.8467188 -0.37713498 0.76191425 0.36785057 0.19725248 0.18366322 -0.32000428 -0.5846671 0.35558692 0.76274514 0.8411156 -0.36218175
0.7567568 -0.37737697 0.1291149 0.18218902 0.8517847 -0.13528079 -0.36742207 0.11044744 0.8527944 0.13118294 -0.13817635 -0.32526496 0.3602856 -0.59424794 0.6421534 0.37118712 -0.36748055 0.64619255 -0.13782126 -0.5947744 0.3714361 -0.13444212 -0.5845066 0.17834899 -0.12279901 0.84391534 -0.30653405 -0.1304265 0.1224896 -0.38626134 -0.59901834 0.6459764 -0.600223 0.35370973 -0.3201393 -0.5780833 0.3706145 -0.5900189 0.35181257 0.84595144 -0.37668693 0.7612649 0.3675414 0.19704112 0.18345925 -0.3196541 -0.58398616 0.35525617 0.7620907 0.8403611 -0.36181745
0.7577578 -0.37697607 0.12895551 0.18198451 0.8509407 -0.13517386 -0.36704934 0.11032274 0.85194623 0.1310235 -0.13803574 -0.32488608 0.35994598 -0.5935032 0.64164424 0.37084523 -0.36708945 0.6456679 -0.13769603 -0.5940889 0.3711147 -0.13431934 -0.5838545 0.17815307 -0.12272236 0.8431251 -0.3062371 -0.13034084 0.122339934 -0.38580042 -0.5982702 0.64535105 -0.59947234 0.35336652 -0.31981367 -0.5774342 0.3702964 -0.5893368 0.3514717 0.84518063 -0.37623984 0.7606195 0.36723116 0.19683358 0.18325922 -0.3193025 -0.5833065 0.35492733 0.76143897 0.8396089 -0.36145246
0.7587588 -0.37657353 0.12879631 0.18178186 0.8500985 -0.13506669 -0.36667585 0.11019519 0.8511007 0.13086304 -0.13789406 -0.32450694 0.35960475 -0.5927592 0.6411345 0.37050357 -0.3666966 0.6451448 -0.13757077 -0.5934051 0.37079433 -0.13420102 -0.5832046 0.17795685 -0.1226441 0.8423358 -0.30594385 -0.13025299 0.12219134 -0.38534215 -0.59752387 0.6447239 -0.5987251 0.3530214 -0.31948394 -0.5767855 0.36997834 -0.5886543 0.35113326 0.8444141 -0.37579158 0.7599715 0.3669239 0.19662169 0.18305781 -0.3189541 -0.5826255 0.3545982 0.76078606 0.8388592 -0.36108804
0.7597598 -0.37617245 0.12863907 0.18157527 0.8492576 -0.13496026 -0.3663037 0.110069245 0.8502573 0.13070461 -0.13775408 -0.32413012 0.35926613 -0.59201753 0.64062583 0.3701609 -0.3663062 0.6446208 -0.13744518 -0.59272337 0.37047675 -0.134081 -0.58255374 0.17776099 -0.122568876 0.8415493 -0.30564725 -0.1301665 0.122039765 -0.38488382 -0.5967765 0.64409924 -0.59797645 0.35267922 -0.319157 -0.5761377 0.36966154 -0.58797216 0.35079268 0.8436475 -0.37534663 0.7593254 0.36661252 0.1964126 0.18285802 -0.3186044 -0.5819475 0.35426888 0.76013756 0.83810985 -0.36072075
0.7607608 -0.3757729 0.12847999 0.1813707 0.8484194 -0.1348544 -0.36593023 0.10994455 0.84941614 0.13054731 -0.13761291 -0.32375097 0.35892722 -0.59127444 0.64011705 0.36982128 -0.36591473 0.6440977 -0.13731933 -0.5920408 0.3701565 -0.13396102 -0.58190686 0.17756662 -0.122490644 0.84076595 -0.3053509 -0.13007924 0.12189308 -0.3844242 -0.5960316 0.6434754 -0.5972299 0.35233536 -0.31882954 -0.5754901 0.36934486 -0.5872918 0.350454 0.84288406 -0.37489754 0.7586833 0.3663037 0.19620219 0.18265626 -0.318254 -0.5812688 0.3539398 0.7594856 0.83736086 -0.3603567
0.7617618 -0.3753725 0.12832096 0.18116572 0.847581 -0.13474727 -0.36555773 0.10981819 0.8485739 0.13038734 -0.13747305 -0.32337373 0.3585879 -0.59053516 0.639608 0.36947885 -0.36552364 0.6435765 -0.13719359 -0.59135723 0.36983606 -0.13384044 -0.5812576 0.17737243 -0.12241289 0.8399801 -0.305057 -0.12999207 0.12174365 -0.38396817 -0.59528553 0.64285123 -0.5964855 0.3519915 -0.31850213 -0.57484347 0.36902598 -0.58661234 0.3501146 0.84212005 -0.37445235 0.75803936 0.36599275 0.19599345 0.18245623 -0.31790668 -0.58059233 0.3536122 0.75883543 0.8366144 -0.35999268
0.7627628 -0.3749698 0.12816295 0.18096164 0.846745 -0.13463876 -0.3651846 0.10969338 0.8477372 0.13023034 -0.13733149 -0.32299656 0.35824874 -0.5897949 0.6391009 0.36913738 -0.365134 0.64305294 -0.13706753 -0.590678 0.36951944 -0.13371804 -0.5806099 0.17717835 -0.122333705 0.8391987 -0.3047604 -0.12990278 0.121594995 -0.38350835 -0.59454256 0.64222836 -0.595741 0.35164896 -0.31817538 -0.57419753 0.36870864 -0.58593154 0.34977713 0.8413564 -0.37400806 0.757396 0.36568543 0.19578448 0.18225679 -0.31755584 -0.5799148 0.35328338 0.7581898 0.835868 -0.35962886
0.7637638 -0.3745681 0.12800512 0.18075737 0.8459091 -0.13453281 -0.36481392 0.10956892 0.84689546 0.13007072 -0.1371915 -0.322619 0.35791072 -0.58905643 0.6385926 0.36879668 -0.36474353 0.6425334 -0.13694173 -0.5899987 0.36919937 -0.13359794 -0.57996273 0.17698172 -0.12225598 0.8384166 -0.30446494 -0.12981546 0.121448785 -0.38305306 -0.5937995 0.64160466 -0.5949969 0.35130575 -0.31784868 -0.5735527 0.3683913 -0.58525443 0.34943786 0.8405967 -0.37356326 0.7567539 0.36537614 0.19557688 0.1820558 -0.31720757 -0.57923967 0.35295454 0.7575426 0.83512247 -0.35926208
0.7647648 -0.37416917 0.12784699 0.18055609 0.845075 -0.1344246 -0.3644407 0.1094428 0.8460592 0.12991491 -0.13704973 -0.3222413 0.3575718 -0.588318 0.63808644 0.3684561 -0.36435342 0.64201415 -0.13681468 -0.58932006 0.36888084 -0.13347557 -0.5793147 0.17678902 -0.12217811 0.83763504 -0.3041693 -0.12972596 0.12129763 -0.38259524 -0.5930595 0.6409832 -0.59425443 0.35096398 -0.3175223 -0.57290906 0.36807272 -0.58457685 0.34910056 0.83983696 -0.3731173 0.75611365 0.36506668 0.1953679 0.18185851 -0.31685853 -0.5785645 0.35262778 0.756896 0.8343797 -0.3589002
0.7657658 -0.37377107 0.12768915 0.18035045 0.8442409 -0.13431591 -0.36407024 0.109318346 0.8452252 0.12975803 -0.13691047 -0.32186615 0.3572339 -0.5875815 0.6375798 0.36811444 -0.36396295 0.6414944 -0.13668862 -0.588641 0.36856177 -0.13335562 -0.57867074 0.17659602 -0.12209836 0.83685684 -0.30387396 -0.12963843 0.12115201 -0.3821389 -0.59231853 0.6403612 -0.5935126 0.3506215 -0.3171938 -0.5722647 0.3677573 -0.58389974 0.34876314 0.8390763 -0.37267357 0.7554735 0.3647603 0.19516042 0.18165854 -0.3165095 -0.5778913 0.35229984 0.75625074 0.83363676 -0.3585346
0.7667668 -0.37337047 0.1275321 0.1801497 0.8434111 -0.13420841 -0.3636974 0.10919401 0.84439087 0.12960103 -0.13676643 -0.3214888 0.35689667 -0.5868455 0.6370748 0.3677744 -0.36357284 0.640973 -0.13656044 -0.5879638 0.3682442 -0.13323405 -0.57802516 0.1764004 -0.122018695 0.836079 -0.30357724 -0.12954974 0.12100366 -0.3816822 -0.5915788 0.63974345 -0.59277177 0.35028026 -0.31686795 -0.5716208 0.36744043 -0.58322287 0.34842584 0.838321 -0.37222975 0.75483346 0.3644487 0.19495144 0.18146005 -0.3161609 -0.57721645 0.35197267 0.7556063 0.8328961 -0.3581718
0.7677678 -0.37297106 0.12737623 0.1799458 0.8425801 -0.13410053 -0.3633267 0.10907075 0.84355676 0.12944427 -0.13662565 -0.32111186 0.3565587 -0.58611155 0.63657033 0.3674359 -0.36318403 0.6404557 -0.1364345 -0.5872884 0.36792544 -0.13311327 -0.5773808 0.17620733 -0.12193933 0.83530235 -0.3032817 -0.12946042 0.12085751 -0.38122833 -0.5908387 0.6391227 -0.5920337 0.34993753 -0.31654137 -0.57097864 0.36712304 -0.5825459 0.3480874 0.83756363 -0.37178558 0.75419664 0.36414233 0.19474456 0.1812621 -0.31581086 -0.5765444 0.35164556 0.75496316 0.832155 -0.3578068
0.7687688 -0.37256974 0.12722042 0.17974272 0.8417512 -0.13399187 -0.36295494 0.108947605 0.8427248 0.12928846 -0.13648495 -0.3207374 0.35622075 -0.5853772 0.63606596 0.36709395 -0.3627949 0.63993573 -0.13630736 -0.5866119 0.36760733 -0.13298959 -0.57673705 0.1760157 -0.12185991 0.8345257 -0.30298573 -0.12937081 0.12071058 -0.38077247 -0.5901023 0.63850355 -0.5912953 0.34959766 -0.31621373 -0.5703358 0.36680833 -0.5818726 0.34774992 0.83680904 -0.37134248 0.7535573 0.36383376 0.19453606 0.18106374 -0.31546366 -0.5758728 0.35131887 0.75432014 0.8314158 -0.35744232
0.7697698 -0.37217128 0.12706372 0.17954293 0.8409246 -0.13388187 -0.36258316 0.108823866 0.84189427 0.12913266 -0.13634238 -0.32036024 0.35588488 -0.5846434 0.6355616 0.36675605 -0.36240566 0.63941646 -0.13617915 -0.5859375 0.36728975 -0.13286829 -0.57609373 0.1758224 -0.12177983 0.83375394 -0.30269086 -0.12928101 0.12056443 -0.3803179 -0.58936584 0.63788545 -0.59055805 0.34925678 -0.31588632 -0.5696942 0.3664911 -0.58119845 0.34741464 0.83605385 -0.37089944 0.75292194 0.36352488 0.19433156 0.1808649 -0.31511664 -0.5751997 0.35099307 0.7536782 0.83067775 -0.35708034
0.7707708 -0.37177417 0.12690786 0.17934069 0.84009814 -0.13377354 -0.36221188 0.10870054 0.8410667 0.12897637 -0.13619968 -0.3199849 0.3555481 -0.58391166 0.63505864 0.36641625 -0.3620159 0.6389003 -0.13605252 -0.5852619 0.36697164 -0.13274643 -0.57544947 0.1756297 -0.12169802 0.8329816 -0.3023936 -0.12918973 0.12041721 -0.3798642 -0.58862925 0.6372696 -0.5898207 0.34891573 -0.3155588 -0.5690549 0.36617443 -0.5805252 0.3470781 0.8353025 -0.37045574 0.75228715 0.36321726 0.19412425 0.18066654 -0.31476766 -0.57453084 0.35066727 0.75303805 0.82994246 -0.35671562
0.7717718 -0.3713748 0.12675199 0.17913917 0.8392736 -0.1336632 -0.36184025 0.10857704 0.84023714 0.1288214 -0.1360591 -0.31960967 0.35520992 -0.58318037 0.6345539 0.36607668 -0.3616254 0.63838243 -0.13592407 -0.5845892 0.3666537 -0.13262433 -0.5748113 0.17543861 -0.121619254 0.83220804 -0.30209956 -0.12910175 0.12027255 -0.37941068 -0.5878949 0.6366532 -0.58908457 0.34857467 -0.3152333 -0.56841505 0.36585924 -0.5798529 0.3467432 0.83454955 -0.3700149 0.75165224 0.36290875 0.19391653 0.18046817 -0.31441912 -0.5738617 0.35034075 0.7523967 0.82920635 -0.35635376
0.7727728 -0.37097594 0.12659708 0.17893681 0.838449 -0.13355476 -0.36147028 0.10845533 0.83941185 0.12866679 -0.13591602 -0.31923583 0.35487577 -0.58245134 0.6340518 0.36573592 -0.3612395 0.6378679 -0.13579649 -0.5839158 0.36633655 -0.13250044 -0.5741671 0.17524686 -0.12153739 0.831439 -0.30180347 -0.1290114 0.1201264 -0.37895578 -0.5871612 0.636037 -0.58835024 0.34823522 -0.31490687 -0.56777424 0.36554256 -0.5791816 0.34640738 0.83380055 -0.36957183 0.751019 0.36260262 0.19370988 0.18027279 -0.31407195 -0.57319295 0.35001352 0.7517574 0.828473 -0.35598767
0.7737738 -0.37057775 0.12644073 0.17873731 0.8376287 -0.13344476 -0.3610989 0.10833433 0.8385854 0.12851188 -0.13577393 -0.31886023 0.3545378 -0.58172154 0.6335497 0.36539826 -0.36085075 0.6373515 -0.13566867 -0.5832443 0.36601827 -0.13237882 -0.57352716 0.17505583 -0.121455014 0.8306674 -0.30150968 -0.12891927 0.1199806 -0.3785023 -0.58642805 0.63542235 -0.58761674 0.34789494 -0.3145803 -0.56713617 0.36522564 -0.57850975 0.346072 0.83305013 -0.36913028 0.7503853 0.36229524 0.19350418 0.18007478 -0.3137237 -0.5725229 0.3496885 0.7511201 0.8277402 -0.3556256
0.7747748 -0.3701794 0.12628785 0.17853794 0.83680665 -0.13333455 -0.3607263 0.10821137 0.83776104 0.12835571 -0.13563207 -0.31848484 0.35420462 -0.58099383 0.63304687 0.3650606 -0.36046186 0.63683534 -0.13554168 -0.5825734 0.36570182 -0.13225529 -0.57288814 0.17486635 -0.12137419 0.82990086 -0.30121243 -0.1288282 0.11983827 -0.37805012 -0.58569443 0.63480854 -0.5868819 0.34755602 -0.3142529 -0.5664988 0.36491093 -0.57784086 0.34573594 0.83230245 -0.36868924 0.7497524 0.36198643 0.19329855 0.17988053 -0.31337613 -0.5718576 0.3493642 0.7504817 0.8270067 -0.35526207
0.7757758 -0.36978194 0.12613341 0.17833695 0.8359859 -0.13322455 -0.36035755 0.10809055 0.8369396 0.12820175 -0.13548821 -0.31811088 0.35386786 -0.5802656 0.6325462 0.36472073 -0.3600732 0.63632345 -0.13541183 -0.58190227 0.36538538 -0.13213018 -0.5722477 0.17467543 -0.121292174 0.8291342 -0.30091542 -0.12873703 0.11969146 -0.37759784 -0.58496463 0.6341938 -0.5861516 0.34721634 -0.31392765 -0.56586105 0.36459592 -0.5771715 0.34540042 0.83155465 -0.36825043 0.74912107 0.3616788 0.19309238 0.17968431 -0.3130275 -0.57118887 0.34903893 0.7498468 0.82627654 -0.35489774
0.7767768 -0.36938435 0.12597981 0.17813703 0.83516824 -0.13311246 -0.3599863 0.10796824 0.8361161 0.12804809 -0.13534611 -0.31773704 0.35353282 -0.57953817 0.63204575 0.36438277 -0.35968637 0.63580656 -0.13528556 -0.5812329 0.3650683 -0.13200879 -0.5716116 0.17448404 -0.12121031 0.8283676 -0.30062068 -0.12864476 0.11954805 -0.37714523 -0.5842343 0.6335821 -0.58542204 0.34687886 -0.31360096 -0.565224 0.3642802 -0.5765019 0.34506652 0.83081114 -0.36780855 0.7484913 0.36137292 0.19288692 0.17948762 -0.31268182 -0.5705244 0.3487148 0.74921036 0.825547 -0.3545354
0.7777778 -0.3689863 0.12582603 0.17793724 0.8343518 -0.13300297 -0.35961753 0.107848376 0.83529985 0.12789509 -0.13520259 -0.31736386 0.35319808 -0.57881445 0.6315441 0.36404434 -0.35929734 0.63529277 -0.13515568 -0.58056366 0.36475042 -0.13188338 -0.57097274 0.17429385 -0.12112713 0.8276036 -0.30032456 -0.12855205 0.119404644 -0.3766933 -0.58350486 0.63297 -0.58469033 0.34653988 -0.31327486 -0.56458724 0.36396554 -0.5758336 0.34473327 0.8300656 -0.3673694 0.74785984 0.36106375 0.1926823 0.1792917 -0.3123355 -0.5698581 0.3483899 0.7485757 0.82481825 -0.3541725
0.7787788 -0.3685894 0.12567243 0.17773864 0.8335358 -0.13289061 -0.35924548 0.107727855 0.8344796 0.12774119 -0.13506156 -0.31699046 0.3528637 -0.5780891 0.63104653 0.3637062 -0.3589092 0.63477886 -0.13502634 -0.57989466 0.3644342 -0.13176161 -0.5703359 0.17410389 -0.12104443 0.82683957 -0.3000298 -0.12845924 0.119261 -0.37624177 -0.58277714 0.63235855 -0.5839609 0.3462014 -0.31294918 -0.56395185 0.3636506 -0.57516783 0.3443981 0.82932186 -0.36692885 0.7472328 0.36075804 0.1924766 0.17909613 -0.31198788 -0.5691942 0.34806487 0.7479423 0.82409024 -0.35381112
0.7797798 -0.3681934 0.12552002 0.17753866 0.83272195 -0.13278088 -0.3588755 0.10760656 0.8336624 0.12758842 -0.13491854 -0.31661665 0.3525286 -0.57736486 0.6305475 0.36336735 -0.35852233 0.6342666 -0.13489756 -0.5792279 0.36411753 -0.13163689 -0.5697006 0.17391422 -0.120961964 0.82607806 -0.29973352 -0.12836781 0.119117826 -0.37579224 -0.58204925 0.63174903 -0.5832331 0.34586284 -0.3126231 -0.56331784 0.36333534 -0.57449967 0.3440642 0.8285798 -0.3664891 0.7466059 0.36045238 0.19227186 0.1789023 -0.31164134 -0.5685304 0.3477421 0.74730825 0.82336426 -0.35344702
0.7807808 -0.3677952 0.12536749 0.1773406 0.83190787 -0.13267055 -0.35850558 0.10748646 0.8328481 0.12743703 -0.1347745 -0.316244 0.35219416 -0.5766425 0.63004863 0.3630301 -0.35813358 0.633754 -0.13476846 -0.5785624 0.3638012 -0.1315135 -0.56906414 0.17372462 -0.1208795 0.8253176 -0.29943714 -0.12827557 0.1189737 -0.3753401 -0.58132344 0.63113964 -0.58250666 0.34552577 -0.3122968 -0.5626845 0.36301962 -0.57383585 0.34373048 0.827839 -0.3660501 0.7459787 0.36014518 0.19206801 0.17870656 -0.31129444 -0.567868 0.34741846 0.74667764 0.82263935 -0.3530838
0.7817818 -0.36739787 0.12521443 0.1771417 0.8310957 -0.13255844 -0.35813645 0.10736677 0.8320317 0.12728521 -0.13463137 -0.31586915 0.35186192 -0.5759205 0.6295482 0.3626934 -0.35774747 0.63324094 -0.13463888 -0.57789576 0.36348572 -0.1313887 -0.56842893 0.1735355 -0.12079644 0.8245567 -0.2991411 -0.12818086 0.11883256 -0.3748907 -0.58059835 0.6305306 -0.5817794 0.3451883 -0.3119709 -0.56205183 0.3627058 -0.5731689 0.34339842 0.8270992 -0.3656118 0.74535143 0.35983905 0.1918635 0.1785141 -0.3109486 -0.56720525 0.347096 0.74604595 0.8219142 -0.35272276
0.7827828 -0.3670021 0.12506166 0.17694595 0.83028615 -0.13244548 -0.35776606 0.10724583 0.8312166 0.1271309 -0.13448822 -0.31549737 0.35152754 -0.57519877 0.62905097 0.3623574 -0.35736108 0.63273025 -0.13450971 -0.5772312 0.36316857 -0.13126388 -0.56779486 0.17334697 -0.12071052 0.82380104 -0.29884517 -0.12808782 0.1186904 -0.37444025 -0.579874 0.62992156 -0.5810566 0.34484956 -0.31164443 -0.5614186 0.36239198 -0.57250637 0.343066 0.82636 -0.36517265 0.7447276 0.3595319 0.19165972 0.17831877 -0.31060177 -0.56654227 0.34677103 0.7454159 0.82119167 -0.3523589
0.7837838 -0.3666055 0.12491098 0.17674562 0.82947683 -0.13233316 -0.3573966 0.1071268 0.83040583 0.1269792 -0.13434556 -0.31512356 0.35119388 -0.57448 0.6285558 0.3620197 -0.3569739 0.632221 -0.13437954 -0.5765654 0.36285403 -0.13113996 -0.56716096 0.17315838 -0.12062794 0.82304275 -0.29854906 -0.12799448 0.11854735 -0.37399143 -0.57914853 0.62931275 -0.5803309 0.34451416 -0.31131878 -0.5607859 0.36207888 -0.57184243 0.34273276 0.825621 -0.3647346 0.74410236 0.35922572 0.19145522 0.17812511 -0.31025642 -0.5658819 0.34644976 0.7447865 0.8204688 -0.35199755
0.7847848 -0.36620992 0.12476072 0.17655054 0.8286673 -0.1322219 -0.35702825 0.10700676 0.8295965 0.12682697 -0.13419917 -0.31475082 0.35086146 -0.57375985 0.62805533 0.36168298 -0.35658908 0.63170993 -0.13424936 -0.57590246 0.36253783 -0.13101456 -0.5665279 0.17297271 -0.12054098 0.8222861 -0.29825312 -0.12789974 0.118404895 -0.37354276 -0.5784276 0.62870693 -0.5796077 0.34417734 -0.31099343 -0.56015384 0.3617641 -0.57118064 0.34240142 0.8248849 -0.36429775 0.74347866 0.35892066 0.19125322 0.17793092 -0.3099094 -0.5652212 0.34612653 0.7441565 0.81974876 -0.3516348
0.7857858 -0.36581415 0.12460753 0.17635223 0.8278606 -0.13210872 -0.35665673 0.10688946 0.82878447 0.12667665 -0.13405687 -0.31438136 0.3505266 -0.5730431 0.6275593 0.36134514 -0.35620177 0.6312002 -0.13411954 -0.575238 0.36222282 -0.13089082 -0.5658957 0.1727831 -0.120458275 0.8215313 -0.29795593 -0.12780645 0.11826375 -0.373093 -0.5777056 0.62810004 -0.57888585 0.34384313 -0.3106686 -0.5595232 0.36145124 -0.57051826 0.34206823 0.824149 -0.363859 0.7428572 0.3586143 0.1910511 0.17773786 -0.30956352 -0.56456155 0.34580478 0.7435299 0.81902885 -0.3512724
0.7867868 -0.36541837 0.12445858 0.17615566 0.8270558 -0.13199484 -0.3562879 0.10677144 0.8279749 0.12652496 -0.13391384 -0.31400776 0.35019484 -0.57232434 0.62706506 0.361011 -0.35581493 0.63069 -0.13398936 -0.5745761 0.36190733 -0.13076565 -0.5652631 0.17259464 -0.120372385 0.8207785 -0.2976604 -0.12771198 0.118123025 -0.37264615 -0.57698476 0.6274941 -0.578163 0.34350607 -0.31034172 -0.5588942 0.36113712 -0.5698568 0.34173784 0.8234159 -0.36342394 0.7422334 0.35830894 0.19084677 0.17754409 -0.30921757 -0.5639039 0.34548083 0.7429013 0.8183111 -0.3509103
0.7877878 -0.36502272 0.124305755 0.17595866 0.82625043 -0.1318824 -0.35591716 0.10665205 0.82716954 0.12637469 -0.13376951 -0.31363672 0.34986183 -0.5716104 0.6265694 0.36067352 -0.35542932 0.6301805 -0.1338594 -0.5739151 0.36159208 -0.13063928 -0.5646324 0.17240801 -0.12028864 0.8200247 -0.29736412 -0.12761787 0.11798164 -0.37219867 -0.5762643 0.6268898 -0.5774433 0.34317103 -0.31001735 -0.55826414 0.36082247 -0.569196 0.3414077 0.82268 -0.36298686 0.7416129 0.35800365 0.19064394 0.17735323 -0.3088719 -0.56324667 0.34516004 0.74227595 0.81759286 -0.3505509
0.7887888 -0.36462882 0.12415692 0.1757637 0.8254473 -0.13176957 -0.35554785 0.10653481 0.8263638 0.1262249 -0.13362545 -0.3132646 0.34953174 -0.57089466 0.62607396 0.36033848 -0.3550438 0.6296724 -0.13372791 -0.57325464 0.361277 -0.13051581 -0.56400234 0.17222002 -0.12020156 0.81927216 -0.29706824 -0.12752157 0.117842525 -0.37174907 -0.57554615 0.62628555 -0.5767229 0.3428361 -0.30969164 -0.557636 0.3605096 -0.5685353 0.34107676 0.8219489 -0.36255002 0.74099267 0.3576984 0.19044277 0.1771588 -0.30852693 -0.56258976 0.34483877 0.7416495 0.8168751 -0.35018715
0.7897898 -0.36423284 0.12400612 0.17556807 0.8246461 -0.13165572 -0.35518092 0.106417686 0.82555854 0.1260753 -0.13348123 -0.31289345 0.34919992 -0.5701795 0.62558055 0.3600029 -0.35465854 0.629164 -0.13359788 -0.572593 0.360961 -0.1303885 -0.56337404 0.1720365 -0.12011504 0.81852174 -0.29677385 -0.12742698 0.11770186 -0.3713023 -0.5748274 0.6256832 -0.5760039 0.3425019 -0.30936533 -0.5570063 0.36019626 -0.5678764 0.3407462 0.8212178 -0.36211365 0.7403748 0.35739222 0.19024011 0.17696819 -0.30817986 -0.5619334 0.34451625 0.74102545 0.81615984 -0.34982452
0.7907908 -0.36383802 0.12385723 0.17537144 0.82384515 -0.13154244 -0.35481197 0.106300324 0.82475543 0.12592426 -0.13333702 -0.31252277 0.34886768 -0.56946564 0.6250856 0.3596678 -0.35427114 0.6286578 -0.1334683 -0.57193524 0.36064664 -0.13026428 -0.56274307 0.1718497 -0.12002939 0.8177737 -0.29647705 -0.12733084 0.11756089 -0.37085772 -0.57411104 0.62507904 -0.5752863 0.34216604 -0.30904132 -0.55638045 0.35988286 -0.5672197 0.34041473 0.8204876 -0.36167848 0.7397553 0.3570865 0.19003817 0.17677554 -0.30783772 -0.5612776 0.344197 0.74040115 0.81544685 -0.34946415
0.7917918 -0.3634437 0.1237078 0.17517665 0.82304466 -0.13143033 -0.35444313 0.10618201 0.82395184 0.12577555 -0.13319066 -0.3121516 0.34853563 -0.5687525 0.62459207 0.3593304 -0.35388538 0.62814975 -0.1333361 -0.57127726 0.36033282 -0.13013592 -0.5621149 0.17166325 -0.1199421 0.81702256 -0.29618222 -0.12723675 0.11742154 -0.3704098 -0.57339466 0.62447834 -0.5745694 0.34183225 -0.30871734 -0.5557525 0.35957 -0.5665631 0.34008572 0.81975853 -0.3612427 0.7391368 0.35678264 0.18983832 0.17658493 -0.3074907 -0.56062275 0.34387472 0.7397758 0.81473124 -0.3491026
0.7927928 -0.36304855 0.12355915 0.17498222 0.8222474 -0.13131493 -0.3540742 0.106066555 0.8231516 0.12562647 -0.13304564 -0.31178123 0.34820578 -0.56804085 0.62409866 0.35899767 -0.35350168 0.62764287 -0.13320464 -0.5706183 0.36001924 -0.13001025 -0.5614872 0.17147747 -0.119855344 0.81627786 -0.29588574 -0.12713844 0.11728343 -0.3699627 -0.57267904 0.6238768 -0.5738535 0.34149906 -0.30839142 -0.5551256 0.3592569 -0.56590575 0.33975652 0.8190284 -0.3608078 0.73851943 0.35647812 0.18963614 0.17639449 -0.30714482 -0.559969 0.34355316 0.73915553 0.8140204 -0.3487408
0.7937938 -0.36265603 0.123410255 0.17478749 0.82145023 -0.13119975 -0.353705 0.10595104 0.8223523 0.12547728 -0.13290131 -0.31141055 0.34787598 -0.5673299 0.6236063 0.35866162 -0.35311654 0.62713695 -0.13307351 -0.56996137 0.35970423 -0.12988263 -0.56085885 0.17129341 -0.119769454 0.81553054 -0.29558998 -0.12704173 0.11714342 -0.36951655 -0.57196546 0.6232754 -0.57313645 0.34116456 -0.3080647 -0.5545001 0.3589433 -0.56524926 0.33942685 0.8183042 -0.36037347 0.73790324 0.35617337 0.18943664 0.17620328 -0.30680156 -0.5593135 0.343235 0.73853505 0.81331027 -0.34837982
0.7947948 -0.3622597 0.1232622 0.17459425 0.8206538 -0.13108566 -0.35333747 0.10583368 0.8215529 0.12532988 -0.13275748 -0.3110405 0.34754512 -0.5666211 0.62311375 0.3583282 -0.3527312 0.6266316 -0.13294145 -0.56930566 0.35938796 -0.1297575 -0.5602333 0.1711087 -0.1196824 0.81478643 -0.29529342 -0.12694511 0.117004424 -0.36907208 -0.57125163 0.62267494 -0.5724244 0.34083238 -0.30774036 -0.553875 0.35863063 -0.5645942 0.33909765 0.81757784 -0.35993928 0.73728704 0.3558686 0.18923494 0.17601207 -0.30645722 -0.5586625 0.3429127 0.7379141 0.81259894 -0.3480177
0.7957958 -0.3618674 0.12311366 0.17439911 0.8198595 -0.13097155 -0.3529691 0.10571763 0.8207543 0.12518105 -0.13261247 -0.31067055 0.34721527 -0.5659098 0.6226207 0.35799155 -0.35234702 0.6261257 -0.13280952 -0.5686499 0.35907558 -0.12963063 -0.5596074 0.17092404 -0.119594365 0.8140429 -0.29499707 -0.12684897 0.116867214 -0.36862713 -0.57054055 0.62207544 -0.5717107 0.34049866 -0.30741623 -0.5532505 0.35832015 -0.5639408 0.3387687 0.8168522 -0.35950553 0.73667264 0.35556498 0.1890342 0.17582205 -0.30611238 -0.5580104 0.3425952 0.7372948 0.8118886 -0.34765732
0.7967968 -0.36147416 0.12296596 0.17420623 0.8190658 -0.13085544 -0.35260022 0.10560122 0.8199595 0.12503275 -0.13246778 -0.31030166 0.34688488 -0.56520206 0.62212956 0.3576586 -0.35196176 0.62562215 -0.1326778 -0.567996 0.35876027 -0.1295043 -0.5589826 0.17073938 -0.1195043 0.81329954 -0.29470128 -0.12675071 0.11672887 -0.3681828 -0.56982696 0.62147784 -0.57099783 0.34016755 -0.30709046 -0.55262727 0.3580077 -0.56328714 0.33844015 0.8161297 -0.35907108 0.7360581 0.3552589 0.18883464 0.17563257 -0.30576736 -0.5573575 0.34227487 0.73667467 0.81118226 -0.34729615
0.7977978 -0.3610802 0.12282041 0.17401329 0.81827533 -0.13073957 -0.3522339 0.105487734 0.8191645 0.12488499 -0.13232252 -0.3099323 0.34655544 -0.5644953 0.62163746 0.3573254 -0.35157737 0.625118 -0.13254502 -0.5673417 0.3584474 -0.12937653 -0.55835736 0.17055508 -0.119418204 0.8125572 -0.29440558 -0.12665471 0.11659184 -0.3677381 -0.5691171 0.62088025 -0.57028675 0.33983424 -0.30676645 -0.5520042 0.35769615 -0.56263417 0.3381131 0.81540716 -0.358638 0.7354462 0.35495648 0.18863562 0.17544344 -0.3054236 -0.55670774 0.34195498 0.7360587 0.8104745 -0.34693497
0.7987988 -0.36068648 0.12267247 0.17382017 0.8174825 -0.13062525 -0.3518653 0.10537073 0.8183719 0.12473753 -0.13217703 -0.30956104 0.34622625 -0.56378853 0.62114906 0.3569903 -0.35119426 0.62461376 -0.1324119 -0.5666884 0.358134 -0.12924924 -0.5577338 0.17037109 -0.11932853 0.81181705 -0.2941097 -0.12655535 0.11645338 -0.3672946 -0.5684069 0.6202829 -0.56957644 0.33950362 -0.30643997 -0.5513823 0.35738394 -0.561982 0.33778587 0.81468403 -0.3582038 0.7348336 0.35465148 0.18843403 0.17525396 -0.30507916 -0.5560578 0.34163615 0.73543894 0.8097682 -0.34657484
0.7997998 -0.3602947 0.12252465 0.17362717 0.8166934 -0.1305089 -0.35149866 0.105256766 0.8175775 0.12458965 -0.13203081 -0.30919385 0.34589687 -0.56308323 0.62065816 0.3566588 -0.35081214 0.62411 -0.13228151 -0.56603634 0.35782018 -0.12912017 -0.55711126 0.17018917 -0.11924076 0.8110776 -0.29381394 -0.12645757 0.11631659 -0.3668511 -0.56769663 0.6196853 -0.5688669 0.33917102 -0.30611694 -0.55075943 0.35707107 -0.5613293 0.33745834 0.81396437 -0.35777196 0.73422265 0.35434785 0.18823496 0.17506567 -0.30473503 -0.5554086 0.3413168 0.73482394 0.80906284 -0.3462133
0.8008008 -0.35990155 0.12237862 0.17343548 0.8159063 -0.13039467 -0.35113055 0.105142504 0.8167846 0.12444553 -0.1318858 -0.3088251 0.3455691 -0.5623786 0.6201675 0.35632417 -0.35042578 0.623608 -0.13214731 -0.56538403 0.35750785 -0.1289948 -0.5564883 0.17000589 -0.11915085 0.8103391 -0.2935164 -0.12635869 0.11617914 -0.36640716 -0.566991 0.6190901 -0.56815636 0.33883873 -0.3057924 -0.5501383 0.35675982 -0.5606782 0.3371313 0.81324494 -0.3573396 0.7336105 0.35404477 0.18803659 0.17487553 -0.30439097 -0.55476 0.34099904 0.7342075 0.80835843 -0.3458531
0.8018018 -0.35950857 0.12223253 0.17324355 0.81511617 -0.13027653 -0.35076284 0.10502908 0.81599486 0.12429801 -0.13173962 -0.30845708 0.34524015 -0.5616749 0.6196772 0.35599145 -0.35004377 0.62310326 -0.13201678 -0.56473196 0.35719255 -0.128865 -0.55586493 0.16982213 -0.119063675 0.809602 -0.2932202 -0.12626141 0.11604449 -0.3659663 -0.566284 0.6184944 -0.5674492 0.33850804 -0.30546877 -0.5495179 0.35644934 -0.56002825 0.33680323 0.81252766 -0.3569079 0.7330015 0.3537428 0.18783608 0.17468795 -0.30404842 -0.55411136 0.34068057 0.73359156 0.80765617 -0.3454931
0.8028028 -0.35911676 0.122084826 0.17305258 0.81433165 -0.13015947 -0.35039586 0.1049144 0.8152039 0.12415251 -0.13159233 -0.30808818 0.3449113 -0.56097114 0.6191902 0.3556573 -0.34966022 0.6226022 -0.13188225 -0.56408286 0.3568811 -0.12873736 -0.5552446 0.1696389 -0.118973136 0.8088654 -0.29292586 -0.12616244 0.11590901 -0.36552492 -0.5655748 0.61790085 -0.56674284 0.3381779 -0.3051437 -0.54890084 0.35613713 -0.55937904 0.33647904 0.8118082 -0.35647565 0.73239183 0.35343966 0.18763772 0.17449972 -0.30370456 -0.5534662 0.34036234 0.7329781 0.8069538 -0.3451306
0.8038038 -0.35872546 0.12194261 0.17286006 0.8135462 -0.13004383 -0.3500287 0.10480073 0.8144175 0.124005824 -0.13144788 -0.30771834 0.3445852 -0.56027013 0.61870193 0.355325 -0.34927538 0.62210083 -0.1317502 -0.5634333 0.3565682 -0.12860832 -0.55462295 0.16945913 -0.11888215 0.80813193 -0.29262704 -0.12606478 0.11577186 -0.3650818 -0.5648706 0.61730754 -0.5660362 0.33784834 -0.30482048 -0.5482793 0.35582802 -0.5587313 0.3361524 0.81109357 -0.35604587 0.7317847 0.35313514 0.18743983 0.17431119 -0.3033601 -0.5528194 0.3400453 0.7323644 0.80625415 -0.3447717
0.8048048 -0.35833228 0.12179789 0.1726704 0.81276214 -0.1299262 -0.3496617 0.1046882 0.81363034 0.12386069 -0.13130027 -0.3073514 0.34425625 -0.5595685 0.61821413 0.35499206 -0.3488935 0.6216012 -0.13161612 -0.56278336 0.35625502 -0.12848008 -0.5540039 0.16927549 -0.11879271 0.8073982 -0.2923325 -0.12596399 0.115636855 -0.3646396 -0.56416637 0.6167139 -0.5653304 0.3375186 -0.30449685 -0.5476606 0.35551533 -0.5580834 0.33582678 0.81037796 -0.35561478 0.7311748 0.35283294 0.18724266 0.17412451 -0.30301756 -0.5521733 0.33972803 0.73175347 0.8055543 -0.3444116
0.8058058 -0.3579412 0.121652335 0.17248037 0.8119792 -0.12981057 -0.34929448 0.10457471 0.8128445 0.12371513 -0.13115421 -0.30698335 0.34392825 -0.55886894 0.61772454 0.3546627 -0.3485109 0.621101 -0.13148066 -0.56213564 0.3559433 -0.12835139 -0.5533844 0.16909674 -0.11870113 0.80666435 -0.29203618 -0.12586302 0.11550042 -0.3641976 -0.5634632 0.6161213 -0.56462735 0.33718798 -0.30417073 -0.547042 0.35520574 -0.55743545 0.33549944 0.8096645 -0.35518563 0.7305696 0.3525298 0.1870431 0.17393717 -0.30267465 -0.5515288 0.33940956 0.73114085 0.8048537 -0.34405163
0.8068068 -0.35755038 0.12150708 0.17228976 0.8111975 -0.12969363 -0.3489257 0.10446164 0.8120614 0.12357035 -0.13100871 -0.30661523 0.3436031 -0.55816793 0.6172396 0.3543286 -0.34812817 0.6206007 -0.1313479 -0.56148785 0.35563162 -0.12822327 -0.5527657 0.16891488 -0.1186111 0.80593276 -0.29174024 -0.12576392 0.11536685 -0.3637578 -0.5627602 0.61553013 -0.56392527 0.33685896 -0.30384675 -0.5464256 0.35489407 -0.55678856 0.3351756 0.8089496 -0.35475257 0.7299639 0.35222688 0.18684772 0.17375001 -0.302332 -0.5508867 0.339093 0.7305292 0.80415523 -0.3436924
0.8078078 -0.3571574 0.12136319 0.17209867 0.8104168 -0.12957633 -0.3485599 0.104351014 0.8112774 0.12342599 -0.13086098 -0.3062482 0.34327486 -0.55747056 0.6167526 0.3539966 -0.34774235 0.6201 -0.13121396 -0.5608418 0.35531816 -0.12809446 -0.5521485 0.16873452 -0.11851978 0.8052 -0.2914445 -0.1256639 0.115232915 -0.36331776 -0.56205904 0.614939 -0.56322056 0.33653018 -0.30352306 -0.5458088 0.3545845 -0.55614424 0.33484945 0.80823755 -0.3543236 0.7293582 0.3519245 0.18665001 0.17356315 -0.3019895 -0.5502417 0.33877584 0.7299192 0.80345917 -0.3433317
0.8088088 -0.35676658 0.12121877 0.17191026 0.80963826 -0.1294581 -0.3481929 0.10423878 0.81049407 0.1232827 -0.1307149 -0.30588195 0.342949 -0.5567729 0.6162658 0.3536658 -0.3473636 0.6196003 -0.13108036 -0.56019557 0.35500768 -0.12796408 -0.5515313 0.16855332 -0.11842844 0.80447197 -0.29114628 -0.12556207 0.11509761 -0.3628769 -0.56135625 0.6143476 -0.5625199 0.3362014 -0.30319872 -0.5451928 0.35427418 -0.55549985 0.3345267 0.8075253 -0.35389385 0.7287549 0.3516229 0.18645403 0.17337754 -0.3016452 -0.5495995 0.3384607 0.72931087 0.8027636 -0.34297115
0.8098098 -0.35637575 0.12107596 0.17171898 0.8088596 -0.12933937 -0.34782636 0.10412744 0.8097131 0.12313929 -0.13056824 -0.30551523 0.34262148 -0.5560763 0.61578023 0.35333422 -0.34698063 0.619102 -0.13094619 -0.5595502 0.35469618 -0.12783337 -0.55091244 0.16837212 -0.118337244 0.8037437 -0.2908519 -0.12546015 0.11496356 -0.3624363 -0.56065845 0.6137595 -0.5618195 0.335871 -0.30287337 -0.544579 0.35396376 -0.5548531 0.33420148 0.80681515 -0.3534635 0.7281499 0.35131976 0.18625662 0.17319176 -0.3013023 -0.54895663 0.33814463 0.7287016 0.8020687 -0.34261215
0.8108108 -0.3559852 0.12093243 0.17153248 0.80808175 -0.12922198 -0.34746033 0.104014546 0.8089341 0.12299672 -0.13042241 -0.3051489 0.34229675 -0.5553806 0.61529636 0.35300246 -0.3465982 0.6186036 -0.13081294 -0.5589059 0.35438398 -0.1277054 -0.55029786 0.16819146 -0.118244976 0.8030169 -0.2905539 -0.1253612 0.114830345 -0.36199665 -0.55995744 0.6131692 -0.5611196 0.33554414 -0.3025527 -0.5439618 0.35365465 -0.5542111 0.33387795 0.8061081 -0.35303366 0.72754633 0.35101876 0.18606034 0.17300531 -0.30096063 -0.5483154 0.33782902 0.7280916 0.80137503 -0.3422504
0.8118118 -0.3555934 0.120789796 0.17134127 0.8073057 -0.12910399 -0.34709418 0.1039038 0.808156 0.12285116 -0.13027388 -0.3047802 0.34197113 -0.5546844 0.6148089 0.3526723 -0.34621656 0.61810553 -0.13067868 -0.55826175 0.3540732 -0.12757564 -0.5496827 0.16801289 -0.11815387 0.8022895 -0.29025936 -0.12525937 0.11469832 -0.36155832 -0.55926037 0.6125816 -0.5604198 0.3352163 -0.30222854 -0.5433483 0.35334435 -0.5535697 0.33355418 0.80539966 -0.35260642 0.72694325 0.35071585 0.18586364 0.1728209 -0.30061883 -0.5476745 0.33751145 0.7274854 0.8006811 -0.34189293
0.8128128 -0.35520333 0.12064704 0.17115447 0.80653095 -0.12898481 -0.34672886 0.10379371 0.80737686 0.12270966 -0.13012788 -0.30441624 0.3416461 -0.55399185 0.61432457 0.35234246 -0.34583423 0.6176081 -0.13054225 -0.5576189 0.35376135 -0.12744623 -0.549067 0.16783348 -0.11805934 0.80156314 -0.28996295 -0.12515768 0.11456397 -0.36111963 -0.55856216 0.61199355 -0.55972254 0.3348901 -0.3019045 -0.5427363 0.3530343 -0.5529259 0.3332304 0.80469215 -0.35217822 0.7263411 0.35041484 0.1856691 0.17263743 -0.30027583 -0.5470344 0.33719847 0.72687876 0.7999898 -0.34153286
0.8138138 -0.35481393 0.12050399 0.17096546 0.80575764 -0.12886658 -0.3463626 0.103681356 0.80660164 0.12256673 -0.12998062 -0.30404907 0.34131977 -0.5532972 0.61384034 0.35200974 -0.34545234 0.61711156 -0.13040712 -0.5569755 0.3534517 -0.12731567 -0.54845196 0.16765359 -0.1179674 0.8008392 -0.28966594 -0.1250579 0.114432186 -0.36068058 -0.55786484 0.6114069 -0.5590232 0.3345618 -0.30158088 -0.54212385 0.35272518 -0.55228347 0.3329079 0.8039832 -0.35175014 0.7257407 0.3501136 0.18547258 0.17245194 -0.29993427 -0.5463961 0.33688238 0.7262745 0.7992976 -0.34117374
0.8148148 -0.35442364 0.12036374 0.1707795 0.80498445 -0.12874836 -0.34599763 0.10357204 0.8058262 0.122424394 -0.12983185 -0.30368382 0.34099606 -0.5526045 0.61335623 0.3516815 -0.3450712 0.61661327 -0.13027152 -0.5563337 0.35314003 -0.12718579 -0.5478394 0.16747579 -0.11787298 0.80011487 -0.2893693 -0.1249536 0.11430076 -0.3602419 -0.557169 0.6108196 -0.5583284 0.3342354 -0.301256 -0.5415101 0.35241655 -0.5516437 0.3325846 0.8032807 -0.35132244 0.7251407 0.34981188 0.18527767 0.17226866 -0.29959273 -0.5457585 0.33656773 0.72566926 0.7986082 -0.3408143
0.8158158 -0.3540328 0.12022105 0.17059281 0.804212 -0.12862775 -0.3456304 0.10346326 0.8050504 0.12228337 -0.12968376 -0.30331832 0.3406718 -0.55191225 0.61287344 0.35135064 -0.3446886 0.61611867 -0.130137 -0.5556928 0.3528292 -0.12705556 -0.5472259 0.167299 -0.11778048 0.7993914 -0.28907335 -0.12485191 0.11416814 -0.35980526 -0.5564755 0.6102346 -0.5576331 0.33390877 -0.30093336 -0.5408977 0.35210744 -0.55100286 0.33226427 0.80257463 -0.35089532 0.72454166 0.34951016 0.18508169 0.17208424 -0.29924965 -0.5451195 0.33625326 0.72506475 0.7979193 -0.34045625
0.8168168 -0.35364452 0.120079964 0.17040476 0.80344296 -0.12850916 -0.34526634 0.10335353 0.80427706 0.12214127 -0.12953615 -0.30295178 0.34034666 -0.5512229 0.6123922 0.35102 -0.34430903 0.6156235 -0.1300008 -0.5550533 0.3525189 -0.12692532 -0.5466138 0.16711977 -0.11768749 0.79867077 -0.28877717 -0.12474927 0.11403635 -0.35936716 -0.5557811 0.6096487 -0.5569375 0.33358237 -0.30060917 -0.5402866 0.35179737 -0.5503631 0.33194074 0.80187356 -0.35046726 0.72394264 0.3492094 0.18488827 0.1718997 -0.29890895 -0.544482 0.3359398 0.72445905 0.7972306 -0.3400964
0.8178178 -0.35325503 0.119939476 0.1702176 0.80267346 -0.1283882 -0.34489876 0.103242725 0.80350506 0.12200037 -0.12938806 -0.30258757 0.3400232 -0.55053407 0.6119083 0.35069183 -0.34392804 0.6151265 -0.12986675 -0.55441403 0.3522074 -0.12679258 -0.54600215 0.16694239 -0.1175926 0.79795086 -0.28848025 -0.12464699 0.11390522 -0.35893086 -0.5550871 0.60906494 -0.5562449 0.33325765 -0.30028656 -0.53967744 0.35148868 -0.5497264 0.33161816 0.8011699 -0.35004005 0.7233448 0.3489088 0.18469414 0.17171565 -0.29856583 -0.5438453 0.3356258 0.72385836 0.7965429 -0.33973646
0.8188188 -0.35286438 0.119797915 0.17003253 0.8019055 -0.12826878 -0.34453478 0.103134125 0.8027332 0.12185827 -0.1292386 -0.3022223 0.33969894 -0.54984385 0.61142623 0.35036358 -0.34354678 0.61463237 -0.12973085 -0.55377495 0.351899 -0.12666273 -0.5453917 0.16676447 -0.11749905 0.79723096 -0.28818506 -0.124542594 0.113773674 -0.35849458 -0.55439496 0.6084813 -0.5555516 0.33293173 -0.29996312 -0.53906655 0.35118124 -0.5490874 0.3312975 0.80046713 -0.3496138 0.72274864 0.34860733 0.18450025 0.17153326 -0.29822522 -0.5432104 0.33531126 0.72325456 0.7958567 -0.33937892
0.8198198 -0.35247678 0.11965731 0.16984573 0.80113745 -0.12814713 -0.34416735 0.10302642 0.80196416 0.12171695 -0.12909183 -0.30185717 0.33937547 -0.5491554 0.6109445 0.35003296 -0.34316766 0.6141391 -0.12959525 -0.5531362 0.3515875 -0.12653118 -0.5447802 0.1665884 -0.11740416 0.79651177 -0.28788862 -0.124438405 0.11364421 -0.35805684 -0.5537051 0.60789776 -0.5548603 0.33260557 -0.29964238 -0.5384583 0.35087332 -0.5484499 0.33097634 0.7997674 -0.34918666 0.72215104 0.34830776 0.18430617 0.17134956 -0.2978846 -0.54257435 0.3349963 0.7226558 0.79517066 -0.33901992
0.8208208 -0.35208827 0.1195164 0.16966066 0.80037165 -0.12802663 -0.34380394 0.102918655 0.8011962 0.12157723 -0.12894315 -0.30149317 0.33905122 -0.5484694 0.6104634 0.34970465 -0.34278557 0.61364377 -0.12945783 -0.5524983 0.35127833 -0.12639916 -0.54417163 0.16641226 -0.11730939 0.7957945 -0.287592 -0.12433565 0.11351183 -0.35762092 -0.5530137 0.6073166 -0.55416936 0.3322828 -0.29931712 -0.53784895 0.35056558 -0.5478133 0.33065614 0.79906774 -0.34876257 0.72155344 0.34800676 0.184113 0.17116955 -0.29754263 -0.54194003 0.33468524 0.7220532 0.7944865 -0.33866084
0.8218218 -0.35169867 0.11937794 0.16947338 0.7996069 -0.12790772 -0.343439 0.10280934 0.8004267 0.121438116 -0.12879568 -0.3011284 0.33872917 -0.5477809 0.6099814 0.3493764 -0.34240603 0.6131512 -0.12932095 -0.5518616 0.35096946 -0.12626824 -0.54356146 0.16623458 -0.11721441 0.79507864 -0.28729475 -0.124230295 0.11338261 -0.35718608 -0.55232644 0.60673475 -0.5534784 0.3319569 -0.29899526 -0.5372422 0.35025623 -0.5471779 0.33033666 0.7983705 -0.34833726 0.720958 0.34770635 0.18391863 0.17098549 -0.29720047 -0.5413064 0.3343725 0.7214525 0.7938031 -0.33830237
0.8228228 -0.35131052 0.11923793 0.16929069 0.79884243 -0.12778747 -0.34307337 0.102701694 0.7996613 0.12129846 -0.12864676 -0.30076373 0.33840707 -0.54709625 0.6095016 0.3490484 -0.34202537 0.61265635 -0.12918514 -0.551227 0.35065988 -0.12613633 -0.54295266 0.16605952 -0.11711988 0.7943636 -0.28699917 -0.12412813 0.11325231 -0.35675073 -0.55163574 0.60615337 -0.55278826 0.33163276 -0.29867142 -0.536633 0.34995034 -0.54654324 0.33001623 0.7976726 -0.34791112 0.7203647 0.34740648 0.18372765 0.17080465 -0.29686108 -0.540674 0.33405992 0.7208539 0.7931204 -0.33794302
0.8238238 -0.35092306 0.11910042 0.16910574 0.79807997 -0.12766522 -0.34270906 0.102594405 0.7988969 0.12115851 -0.12849668 -0.30039948 0.33808538 -0.5464114 0.6090199 0.34871873 -0.3416451 0.6121658 -0.1290485 -0.55059075 0.35035118 -0.1260033 -0.5423458 0.1658825 -0.11702275 0.793648 -0.28670287 -0.12402311 0.1131247 -0.35631517 -0.55094856 0.60557306 -0.5520997 0.33130893 -0.29834944 -0.53602827 0.3496426 -0.54591 0.32969698 0.7969768 -0.3474845 0.7197714 0.34710738 0.18353435 0.17062214 -0.29652005 -0.5400417 0.333746 0.72025514 0.79243875 -0.3375856
0.8248248 -0.3505334 0.1189616 0.16892263 0.79731786 -0.12754437 -0.34234342 0.1024867 0.7981312 0.12101999 -0.1283473 -0.30003792 0.33776328 -0.54572743 0.6085409 0.34839168 -0.34126756 0.611671 -0.12891173 -0.54995525 0.3500397 -0.1258719 -0.5417382 0.16570935 -0.11692718 0.7929348 -0.28640732 -0.123918235 0.11299583 -0.3558808 -0.55026084 0.60499203 -0.55141234 0.33098516 -0.29802644 -0.53542066 0.34933445 -0.5452744 0.32937703 0.796281 -0.34706014 0.7191771 0.34680662 0.18334189 0.17044058 -0.2961802 -0.53940976 0.33343485 0.7196585 0.7917582 -0.3372259
0.8258258 -0.35014677 0.118823856 0.16873816 0.7965566 -0.12742239 -0.34197965 0.10237858 0.79736733 0.120882004 -0.1282002 -0.2996723 0.33744195 -0.5450436 0.60806155 0.3480642 -0.34088534 0.6111789 -0.12877378 -0.54932284 0.3497329 -0.12573749 -0.54113084 0.16553262 -0.11683047 0.79222167 -0.28611082 -0.123812765 0.11286613 -0.3554456 -0.54957557 0.6044133 -0.5507257 0.33066162 -0.2977029 -0.5348167 0.349027 -0.5446422 0.32905683 0.7955862 -0.34663653 0.71858394 0.3465077 0.18314925 0.17026106 -0.2958395 -0.53878 0.333123 0.71906066 0.79107916 -0.3368686
0.8268268 -0.34975898 0.11868504 0.1685544 0.79579735 -0.1273005 -0.3416146 0.102271885 0.79660714 0.12074146 -0.12804866 -0.29930937 0.3371196 -0.5443615 0.6075821 0.34773645 -0.34050784 0.6106895 -0.1286377 -0.5486902 0.3494226 -0.12560669 -0.54052526 0.16535923 -0.11673418 0.79151034 -0.28581455 -0.123707175 0.11273846 -0.35501218 -0.54888934 0.6038357 -0.55003935 0.33033928 -0.29737973 -0.53421086 0.34871975 -0.5440097 0.32873842 0.7948904 -0.34621254 0.7179955 0.34620783 0.1829572 0.17008045 -0.2954976 -0.53814787 0.33281216 0.7184633 0.79039955 -0.33651012
0.8278278 -0.34937274 0.11854789 0.1683723 0.7950388 -0.12717742 -0.34125066 0.10216609 0.7958423 0.120604664 -0.12790084 -0.2989463 0.3367963 -0.5436796 0.607103 0.34740987 -0.34012815 0.61019576 -0.12849978 -0.5480553 0.3491145 -0.12547266 -0.5399186 0.16518602 -0.1166386 0.7908021 -0.28551638 -0.12360218 0.11261025 -0.3545769 -0.5482053 0.6032567 -0.5493549 0.33001766 -0.29705796 -0.5336059 0.3484139 -0.5433772 0.3284196 0.7942003 -0.34578902 0.7174022 0.3459092 0.18276528 0.16989991 -0.29515657 -0.53751904 0.33250126 0.7178683 0.78972113 -0.33615142
0.8288288 -0.3489838 0.11841062 0.1681892 0.79428136 -0.12705743 -0.3408866 0.10206011 0.7950833 0.1204671 -0.12775126 -0.2985832 0.3364769 -0.5429999 0.60662746 0.3470814 -0.33974752 0.6097083 -0.12836087 -0.5474256 0.34880558 -0.12534055 -0.53931594 0.16501 -0.11654231 0.7900907 -0.2852218 -0.12349707 0.11248234 -0.35414597 -0.5475199 0.6026789 -0.5486711 0.32969454 -0.29673642 -0.5330026 0.34810647 -0.5427458 0.3281025 0.7935083 -0.34536377 0.71681154 0.345611 0.18257329 0.16972062 -0.29481816 -0.53689003 0.33219013 0.7172736 0.7890432 -0.33579475
0.8298298 -0.34859896 0.11827305 0.16800556 0.79352593 -0.12693396 -0.3405225 0.101955324 0.79432595 0.12032804 -0.1276013 -0.29821908 0.33615574 -0.5423193 0.60614765 0.346756 -0.33936965 0.609216 -0.12822458 -0.54679394 0.3484979 -0.12520796 -0.5387101 0.16483805 -0.11644292 0.78938293 -0.2849247 -0.123389214 0.11235586 -0.35371184 -0.5468398 0.6021012 -0.5479874 0.32937458 -0.29641217 -0.5323988 0.34780064 -0.5421159 0.32778445 0.7928158 -0.34494215 0.716223 0.3453112 0.18238416 0.16954073 -0.2944765 -0.5362623 0.33187988 0.716678 0.78836846 -0.33543757
0.8308308 -0.34821057 0.11813757 0.16782239 0.7927699 -0.12681174 -0.34015808 0.10184929 0.7935654 0.12019202 -0.12745014 -0.29785636 0.3358365 -0.54164034 0.6056695 0.34642896 -0.33899078 0.6087264 -0.12808603 -0.546164 0.3481914 -0.12507382 -0.5381075 0.16466442 -0.11634782 0.78867376 -0.284627 -0.12328482 0.11222854 -0.35327905 -0.5461558 0.6015265 -0.54730463 0.32905272 -0.29609114 -0.5317981 0.3474944 -0.54148597 0.3274676 0.7921268 -0.3445189 0.7156342 0.34501347 0.1821936 0.16936174 -0.29413703 -0.53563386 0.33156922 0.7160847 0.78769314 -0.3350785
0.8318318 -0.34782392 0.11800006 0.1676409 0.7920157 -0.12668854 -0.33979344 0.10174546 0.7928102 0.12005332 -0.12729913 -0.29749498 0.3355151 -0.5409628 0.6051928 0.3461031 -0.33861205 0.60823655 -0.12794808 -0.5455331 0.34788224 -0.124940425 -0.5375029 0.16449127 -0.11624843 0.7879673 -0.28433263 -0.12317565 0.11210188 -0.35284746 -0.5454749 0.60094965 -0.54662365 0.32873085 -0.29576865 -0.53119415 0.3471881 -0.54085875 0.3271502 0.79143786 -0.34409708 0.71504617 0.34471366 0.18200198 0.16918233 -0.2937966 -0.5350069 0.33125976 0.7154914 0.78701854 -0.33472157
0.8328328 -0.34743837 0.1178647 0.16745988 0.791263 -0.12656653 -0.3394291 0.10163787 0.7920532 0.11991903 -0.12715152 -0.29713225 0.33519897 -0.5402844 0.60471773 0.345776 -0.33823204 0.60774803 -0.12780991 -0.5449049 0.3475764 -0.12480596 -0.53690034 0.164318 -0.11615071 0.78726196 -0.2840347 -0.12307006 0.11197588 -0.35241598 -0.54479504 0.6003765 -0.5459411 0.32840917 -0.29544714 -0.53059304 0.34688112 -0.54022944 0.32683286 0.790748 -0.34367383 0.71445763 0.34441712 0.18181297 0.1690053 -0.29345793 -0.53438133 0.33095005 0.7148998 0.7863457 -0.33436325
0.8338338 -0.34705153 0.117727965 0.16727862 0.79051113 -0.12644249 -0.33906683 0.10153583 0.7912997 0.11978039 -0.12700146 -0.29677203 0.33487734 -0.5396071 0.6042427 0.34545204 -0.33785442 0.6072587 -0.12767184 -0.544276 0.34726754 -0.12467384 -0.5363007 0.16414472 -0.1160512 0.78655803 -0.28373736 -0.12296426 0.11185017 -0.3519833 -0.54411656 0.59980106 -0.54526144 0.3280891 -0.2951253 -0.52999234 0.34657577 -0.5396026 0.32651696 0.79006124 -0.34325144 0.7138705 0.34411868 0.18162236 0.16882727 -0.2931181 -0.53375506 0.3306392 0.71430767 0.78567326 -0.33400592
0.8348348 -0.34666553 0.11759296 0.1670976 0.7897594 -0.12632051 -0.33870384 0.1014308 0.79054487 0.11964467 -0.12684888 -0.2964105 0.33455864 -0.53893375 0.6037667 0.34512737 -0.33747557 0.60677147 -0.12753344 -0.5436483 0.34696123 -0.12453899 -0.5356971 0.16397318 -0.11595255 0.78585327 -0.2834429 -0.122857034 0.11172423 -0.35155326 -0.5434369 0.5992278 -0.5445832 0.32776842 -0.2948034 -0.52939343 0.34627137 -0.53897667 0.32619908 0.78937674 -0.34283102 0.7132852 0.34381905 0.18143275 0.16864744 -0.29277885 -0.5331313 0.33033022 0.7137172 0.7849994 -0.33364913
0.8358358 -0.34627923 0.117459625 0.16691741 0.789009 -0.12619564 -0.33834052 0.10132715 0.78979254 0.11951241 -0.12669978 -0.2960484 0.33424035 -0.5382596 0.60328984 0.34480104 -0.33709973 0.6062833 -0.12739262 -0.5430226 0.3466535 -0.12440562 -0.5350983 0.16380242 -0.11585626 0.7851498 -0.28314537 -0.12274927 0.11159924 -0.3511221 -0.5427595 0.5986539 -0.5439045 0.3274491 -0.2944805 -0.5287934 0.34596673 -0.53835034 0.32588318 0.78869045 -0.34240815 0.7126998 0.34352234 0.18124303 0.16847041 -0.29243925 -0.5325074 0.33002123 0.7131262 0.78432834 -0.3332919
0.8368368 -0.34589383 0.11732361 0.16673723 0.7882608 -0.12607235 -0.33797753 0.10122338 0.7890394 0.11937609 -0.12654912 -0.29568547 0.33392158 -0.537584 0.6028141 0.3444759 -0.33672127 0.60579777 -0.12725362 -0.54239523 0.34634653 -0.12427053 -0.5344976 0.16363063 -0.115754664 0.7844472 -0.28284788 -0.12264025 0.1114746 -0.35069084 -0.5420821 0.5980818 -0.54322684 0.32712987 -0.29415798 -0.528195 0.34565952 -0.53772485 0.3255684 0.7880058 -0.34198788 0.7121136 0.3432239 0.18105474 0.16829327 -0.29210168 -0.5318826 0.32971367 0.71253765 0.78365815 -0.33293492
0.8378378 -0.34551 0.11718872 0.16655776 0.787513 -0.12594774 -0.33761513 0.10111955 0.7882904 0.11924049 -0.12639832 -0.29532525 0.33360365 -0.53691155 0.6023395 0.34415087 -0.33634222 0.6053089 -0.12711471 -0.5417702 0.3460407 -0.12413615 -0.5339004 0.16345975 -0.11565444 0.78374827 -0.2825508 -0.12253231 0.111349255 -0.35026047 -0.5414064 0.59751093 -0.54254913 0.32681057 -0.29383734 -0.5275957 0.34535536 -0.5370994 0.32525453 0.7873229 -0.34156632 0.7115315 0.34292558 0.18086526 0.16811547 -0.2917624 -0.53126013 0.32940492 0.7119489 0.7829902 -0.33257875
0.8388388 -0.34512284 0.117055625 0.16637626 0.7867644 -0.1258223 -0.33724928 0.10101685 0.7875391 0.11910507 -0.126246 -0.29496375 0.33328536 -0.53623855 0.6018659 0.34382692 -0.33596617 0.604823 -0.12697741 -0.54114527 0.3457344 -0.12399989 -0.5333007 0.1632885 -0.11555481 0.7830452 -0.2822547 -0.12242314 0.1112254 -0.34982982 -0.5407307 0.5969411 -0.5418741 0.32649127 -0.2935152 -0.5269983 0.34505096 -0.536476 0.3249379 0.7866403 -0.34114793 0.71094644 0.34263143 0.18067715 0.16793987 -0.29142094 -0.5306389 0.3290957 0.7113596 0.78232133 -0.33221996
0.8398398 -0.3447377 0.11692271 0.1661999 0.7860179 -0.12570018 -0.33688772 0.10091427 0.7867893 0.11897203 -0.12609473 -0.294603 0.33296826 -0.5355685 0.6013906 0.34350124 -0.3355877 0.6043365 -0.12683615 -0.540521 0.34542713 -0.12386617 -0.5327034 0.16311976 -0.115454346 0.7823467 -0.28196 -0.12231663 0.11110237 -0.34940004 -0.54005724 0.5963695 -0.5411992 0.3261713 -0.293193 -0.52640104 0.34474465 -0.53585225 0.3246229 0.7859576 -0.3407258 0.71036434 0.34233233 0.1804904 0.16776422 -0.29108205 -0.5300172 0.3287886 0.71077263 0.7816535 -0.33186305
0.8408408 -0.3443532 0.1167883 0.16601995 0.7852737 -0.12557486 -0.33652377 0.10081211 0.7860427 0.11883792 -0.12594506 -0.29424316 0.33265045 -0.53489524 0.60091746 0.34317824 -0.335211 0.60384977 -0.12669641 -0.539897 0.34512225 -0.12373093 -0.5321049 0.16294864 -0.11535475 0.7816484 -0.2816633 -0.12220681 0.11097732 -0.3489707 -0.5393836 0.59579813 -0.5405227 0.32585225 -0.29287034 -0.5258052 0.34444085 -0.5352298 0.32430986 0.78527606 -0.34030637 0.70978177 0.3420358 0.18030116 0.16758773 -0.29074463 -0.5293957 0.3284808 0.7101865 0.780988 -0.33150676
0.8418418 -0.34396926 0.11665574 0.16584095 0.7845293 -0.12544978 -0.33616152 0.10071096 0.7852948 0.118703574 -0.12579355 -0.29388082 0.3323317 -0.5342254 0.60044456 0.3428547 -0.33483338 0.60336494 -0.12655574 -0.53927577 0.34481618 -0.12359387 -0.5315095 0.1627784 -0.115253836 0.78095114 -0.2813666 -0.12209752 0.110854656 -0.3485422 -0.5387115 0.5952302 -0.53985226 0.32553586 -0.29254943 -0.52520835 0.34413764 -0.5346087 0.3239965 0.7845968 -0.3398872 0.7091994 0.34173998 0.18011442 0.16741237 -0.290406 -0.5287747 0.328173 0.7095994 0.78032076 -0.33115032
0.8428428 -0.3435834 0.11652169 0.16566512 0.7837858 -0.12532422 -0.3358001 0.10060933 0.78454983 0.118570656 -0.12564242 -0.2935211 0.3320172 -0.5335576 0.599972 0.34253147 -0.33445746 0.60287917 -0.12641674 -0.5386526 0.34450987 -0.12345928 -0.5309126 0.16260967 -0.11515123 0.78025556 -0.28106987 -0.12198886 0.11073151 -0.34811363 -0.5380383 0.59466076 -0.53917843 0.325218 -0.2922283 -0.52461404 0.34383443 -0.5339871 0.32368246 0.7839184 -0.3394672 0.70861864 0.34144226 0.17992559 0.16723695 -0.29006702 -0.528156 0.3278652 0.70901275 0.77965724 -0.33079484
0.8438438 -0.34319854 0.11638948 0.16548637 0.78304505 -0.12519744 -0.33543763 0.100506276 0.78380406 0.11843893 -0.1254901 -0.2931608 0.33170012 -0.53288704 0.5994998 0.34220776 -0.33408007 0.60239434 -0.12627631 -0.5380331 0.344205 -0.12332207 -0.53031456 0.16243973 -0.115051776 0.7795594 -0.2807727 -0.121878654 0.110609025 -0.34768623 -0.5373675 0.5940931 -0.5385077 0.32490233 -0.29190826 -0.5240194 0.3435293 -0.5333656 0.3233687 0.78324044 -0.33904898 0.7080375 0.3411474 0.17974123 0.16706249 -0.28972948 -0.52753866 0.32755825 0.7084296 0.7789941 -0.33043775
0.8448448 -0.34281448 0.116258234 0.16530892 0.78230083 -0.12507296 -0.33507475 0.10040578 0.78306115 0.118305594 -0.12533885 -0.2928018 0.33138373 -0.5322206 0.59902596 0.34188452 -0.33370382 0.60191166 -0.12613648 -0.53741026 0.34389916 -0.12318602 -0.5297216 0.16227159 -0.114949554 0.7788638 -0.2804761 -0.121766895 0.11048636 -0.347258 -0.53669834 0.59352577 -0.5378351 0.32458374 -0.29158616 -0.52342594 0.34322467 -0.53274536 0.32305655 0.7825612 -0.33863017 0.70745707 0.34085062 0.1795536 0.16688672 -0.2893899 -0.52691877 0.32725355 0.7078444 0.7783288 -0.33008155
0.8458458 -0.34243077 0.116126984 0.16513208 0.781561 -0.12494588 -0.33471262 0.10030404 0.7823181 0.118172675 -0.12518534 -0.29244357 0.33106807 -0.5315538 0.5985533 0.3415617 -0.33332714 0.6014273 -0.12599534 -0.53679067 0.34359238 -0.123049796 -0.5291271 0.16210231 -0.11484924 0.7781707 -0.28017962 -0.12165764 0.11036512 -0.3468318 -0.53602755 0.5929569 -0.5371654 0.3242685 -0.29126576 -0.52283156 0.34292266 -0.5321272 0.32274303 0.7818854 -0.33821207 0.7068783 0.3405536 0.17936698 0.16671196 -0.289052 -0.5263012 0.32694647 0.7072604 0.7776679 -0.32972503
0.8468468 -0.3420475 0.11599532 0.16495469 0.78082323 -0.12482259 -0.33435124 0.10020468 0.78157544 0.11804119 -0.12503341 -0.29208314 0.33075234 -0.5308889 0.5980823 0.34123912 -0.33295095 0.60094225 -0.12585479 -0.5361706 0.34328774 -0.12291521 -0.5285335 0.1619356 -0.11474654 0.77747655 -0.27988243 -0.121548265 0.11024347 -0.34640273 -0.53535926 0.59239125 -0.5364963 0.3239515 -0.29094368 -0.5222392 0.34261802 -0.53150624 0.32243183 0.7812096 -0.3377929 0.7063004 0.34026065 0.17918101 0.1665394 -0.28871384 -0.52568406 0.32663956 0.7066786 0.7770066 -0.3293692
0.8478478 -0.34166276 0.11586419 0.16477904 0.7800863 -0.12469417 -0.3339886 0.10010359 0.78083503 0.11790988 -0.12488204 -0.2917233 0.33043763 -0.53022313 0.59761155 0.34091613 -0.33257493 0.6004611 -0.1257151 -0.53555346 0.34298393 -0.122777164 -0.5279398 0.16176769 -0.114643246 0.77678585 -0.27958706 -0.121436656 0.11012176 -0.34597665 -0.5346906 0.5918267 -0.535828 0.3236365 -0.29062223 -0.52164865 0.34231552 -0.5308892 0.32211825 0.78053296 -0.33737603 0.7057226 0.33996364 0.17899534 0.16636577 -0.28837535 -0.52506787 0.32633486 0.7060963 0.77634513 -0.3290128
0.8488488 -0.34128076 0.11573449 0.16460326 0.77934766 -0.12456912 -0.33362722 0.100004405 0.78009546 0.117777735 -0.12472892 -0.2913642 0.33012387 -0.5295602 0.597142 0.34059379 -0.33219907 0.5999764 -0.12557149 -0.5349353 0.34267977 -0.12264022 -0.5273465 0.16160044 -0.11454257 0.7760941 -0.2792905 -0.12132728 0.11000076 -0.34554902 -0.5340241 0.59126127 -0.5351608 0.32332054 -0.29030085 -0.5210548 0.3420125 -0.53027296 0.32180658 0.77986 -0.3369567 0.7051443 0.3396676 0.17881045 0.16619274 -0.2880392 -0.5244519 0.32602897 0.70551467 0.77568567 -0.32865626
0.8498498 -0.34089732 0.1156058 0.16442922 0.7786114 -0.12444049 -0.3332658 0.09990409 0.7793565 0.11764726 -0.12457791 -0.29100487 0.32980797 -0.5288948 0.5966717 0.3402739 -0.33182323 0.5994946 -0.12542987 -0.53431743 0.3423744 -0.12250376 -0.5267553 0.16143253 -0.11443883 0.7754029 -0.2789933 -0.12121421 0.109880894 -0.34512246 -0.5333584 0.59069765 -0.5344937 0.3230044 -0.28998137 -0.5204627 0.34170952 -0.52965534 0.32149467 0.77918494 -0.3365403 0.70456946 0.3393732 0.17862603 0.16601852 -0.28770018 -0.5238392 0.32572523 0.70493317 0.7750282 -0.32830095
0.8508509 -0.34051317 0.115474194 0.16425309 0.77787626 -0.12431505 -0.3329025 0.09980616 0.7786186 0.117515415 -0.12442511 -0.29064518 0.32949343 -0.528233 0.5962007 0.33995226 -0.33144626 0.5990133 -0.12528923 -0.53370035 0.34207073 -0.12236619 -0.526164 0.16126624 -0.11433506 0.77471375 -0.27869603 -0.12110236 0.109760195 -0.34469637 -0.5326926 0.59013116 -0.5338273 0.32269105 -0.28965896 -0.51987404 0.34140655 -0.52903926 0.321184 0.77851427 -0.33612305 0.70399404 0.3390759 0.17844024 0.16584525 -0.2873631 -0.5232236 0.32541928 0.7043525 0.7743703 -0.3279448
0.8518519 -0.34013104 0.115344495 0.1640788 0.777141 -0.12418687 -0.3325404 0.09970662 0.77788115 0.11738613 -0.124269575 -0.29028833 0.32917896 -0.52757007 0.5957297 0.33963022 -0.33107275 0.59853065 -0.1251482 -0.5330843 0.34176674 -0.12222898 -0.5255739 0.1611006 -0.11423248 0.7740246 -0.27839983 -0.12099144 0.10964039 -0.34427112 -0.5320277 0.5895686 -0.5331622 0.32237676 -0.2893388 -0.51928353 0.34110358 -0.5284238 0.3208739 0.777843 -0.33570606 0.7034186 0.33878055 0.17825499 0.16567281 -0.28702623 -0.5226107 0.3251153 0.70377254 0.7737111 -0.32758933
0.8528529 -0.33974975 0.115214795 0.16390416 0.77640903 -0.12405956 -0.33217886 0.09960875 0.77714384 0.117254585 -0.12411681 -0.2899301 0.32886615 -0.5269095 0.5952606 0.3393105 -0.3306968 0.59804964 -0.12500483 -0.5324694 0.34146282 -0.12209207 -0.5249829 0.1609337 -0.11412835 0.7733371 -0.27810395 -0.12087968 0.1095207 -0.343846 -0.5313636 0.5890074 -0.5324982 0.32206246 -0.289017 -0.5186958 0.34080347 -0.52781034 0.32056388 0.77717304 -0.3352905 0.7028433 0.3384857 0.1780707 0.16550174 -0.28668907 -0.52199596 0.3248118 0.70319355 0.7730558 -0.3272332
0.8538539 -0.33936644 0.11508605 0.16372958 0.7756767 -0.12393162 -0.33181906 0.0995107 0.77641165 0.11712739 -0.12396413 -0.2895698 0.32855174 -0.52624816 0.59479177 0.33898863 -0.3303217 0.59756815 -0.12486264 -0.531855 0.34115866 -0.121955454 -0.5243941 0.1607677 -0.114023894 0.7726505 -0.27780735 -0.12076703 0.10940203 -0.34342018 -0.5307011 0.5884429 -0.5318342 0.32174817 -0.28869706 -0.51810443 0.34049925 -0.52719545 0.3202546 0.7765032 -0.33487526 0.7022691 0.3381932 0.17788759 0.16532978 -0.28635132 -0.5213835 0.32450727 0.70261335 0.7723999 -0.32687712
0.8548549 -0.3389842 0.11495742 0.16355643 0.7749436 -0.12380454 -0.33145896 0.099411994 0.77567613 0.11699715 -0.12381148 -0.28921288 0.32823917 -0.5255889 0.59432364 0.33866873 -0.32994628 0.5970888 -0.1247215 -0.53124034 0.34085736 -0.121815145 -0.5238044 0.16060379 -0.113921106 0.7719648 -0.27751088 -0.12065399 0.1092827 -0.34299552 -0.53003913 0.5878824 -0.53117216 0.3214356 -0.2883755 -0.51751655 0.34019914 -0.52658224 0.31994316 0.7758341 -0.33445778 0.7016963 0.33789763 0.17770478 0.1651592 -0.28601545 -0.5207728 0.32420304 0.7020365 0.77174294 -0.32652324
0.8558559 -0.33860195 0.11482927 0.16338155 0.7742131 -0.12367755 -0.3310967 0.09931323 0.774945 0.11686739 -0.123658 -0.28885534 0.3279254 -0.5249281 0.5938555 0.3383483 -0.32957202 0.59660804 -0.12457907 -0.5306275 0.34055337 -0.121677995 -0.5232152 0.16043833 -0.11381462 0.77127945 -0.27721325 -0.12054247 0.10916379 -0.34257007 -0.52937794 0.5873221 -0.5305109 0.32112178 -0.28805602 -0.51692885 0.33989713 -0.5259692 0.31963578 0.77516556 -0.33404136 0.70112157 0.33760414 0.17752132 0.16498831 -0.28567696 -0.5201622 0.32390025 0.70145833 0.7710892 -0.32616732
0.8568569 -0.33821973 0.11470243 0.16320786 0.7734846 -0.123548955 -0.33073643 0.099216014 0.77421165 0.11673984 -0.12350294 -0.2884972 0.32761326 -0.5242721 0.5933883 0.33802906 -0.32919744 0.5961287 -0.12443593 -0.5300144 0.3402492 -0.12153995 -0.52262795 0.16027388 -0.11371112 0.77059376 -0.27691612 -0.12042764 0.10904655 -0.3421471 -0.52871656 0.58675957 -0.52984935 0.32081005 -0.28773576 -0.5163424 0.33959672 -0.52535874 0.31932512 0.7744976 -0.33362797 0.70054924 0.3373095 0.17733797 0.16481647 -0.28534147 -0.51955044 0.3235974 0.70088124 0.77043533 -0.32581097
0.8578579 -0.33783773 0.11457309 0.16303614 0.77275527 -0.12342033 -0.3303761 0.099119395 0.7734797 0.11661044 -0.12334865 -0.2881397 0.3273007 -0.52361494 0.592919 0.33770934 -0.3288221 0.59564865 -0.12429431 -0.52940214 0.33994523 -0.1214017 -0.5220401 0.16011128 -0.11360592 0.7699113 -0.2766199 -0.12031591 0.10892996 -0.34172365 -0.5280574 0.5862007 -0.5291878 0.32049528 -0.2874143 -0.5157554 0.33929494 -0.524746 0.31901726 0.7738315 -0.33321297 0.6999798 0.33701578 0.17715582 0.16464785 -0.28500408 -0.51894265 0.32329342 0.70030725 0.76978385 -0.32545644
0.8588589 -0.33745646 0.11444768 0.16286507 0.7720276 -0.12329155 -0.33001423 0.099022776 0.77275026 0.11648193 -0.12319633 -0.28778213 0.32699022 -0.5229569 0.59245205 0.33738986 -0.32844704 0.5951692 -0.124150485 -0.52879035 0.33964416 -0.12126204 -0.5214529 0.15994623 -0.113502294 0.7692294 -0.2763222 -0.12020266 0.1088132 -0.34130007 -0.52739775 0.58564174 -0.528529 0.3201824 -0.28709558 -0.5151689 0.33899364 -0.5241362 0.31870958 0.7731662 -0.33279744 0.69940734 0.33672163 0.17697284 0.16447791 -0.28466833 -0.51833224 0.32299152 0.69972956 0.7691318 -0.32510185
0.8598599 -0.3370747 0.11431953 0.16269073 0.7713015 -0.123162955 -0.32965475 0.09892514 0.77201855 0.11635503 -0.12304181 -0.28742546 0.32667813 -0.52230245 0.5919858 0.33706972 -0.32807302 0.5946908 -0.12400854 -0.52818084 0.3393421 -0.12112257 -0.5208682 0.15978113 -0.11339474 0.76854825 -0.27602655 -0.120087326 0.108694166 -0.34087655 -0.52674013 0.5850824 -0.5278696 0.31987175 -0.28677425 -0.51458395 0.33869252 -0.52352655 0.318401 0.77250254 -0.33238304 0.6988369 0.3364297 0.17679128 0.1643093 -0.28433138 -0.5177239 0.32268825 0.6991539 0.7684808 -0.32474726
0.8608609 -0.33669323 0.11419234 0.16252097 0.7705767 -0.12303385 -0.32929346 0.09882948 0.77129185 0.11622855 -0.12288737 -0.28706732 0.32636526 -0.52164865 0.5915196 0.33675072 -0.32769835 0.59421194 -0.12386313 -0.5275696 0.33903864 -0.12098515 -0.520283 0.15961853 -0.113288045 0.7678665 -0.2757281 -0.119974166 0.108578056 -0.34045467 -0.5260821 0.5845251 -0.52721256 0.31955913 -0.28645504 -0.5139999 0.33839265 -0.5229167 0.31809267 0.7718389 -0.33196834 0.6982676 0.33613506 0.17660841 0.16413847 -0.28399545 -0.517116 0.3223866 0.69858074 0.7678306 -0.32439077
0.8618619 -0.33631313 0.114067286 0.16234991 0.76985073 -0.122905105 -0.32893413 0.09873369 0.7705648 0.116101116 -0.12273353 -0.28671125 0.3260539 -0.52099425 0.5910531 0.33643147 -0.32732457 0.5937338 -0.123722255 -0.52696025 0.33873758 -0.12084499 -0.51969725 0.15945747 -0.113182604 0.7671863 -0.27543354 -0.11986005 0.10846189 -0.34003103 -0.5254248 0.5839665 -0.52655447 0.31925008 -0.2861346 -0.51341546 0.3380927 -0.5223069 0.317786 0.77117336 -0.33155423 0.6976967 0.33584353 0.17642805 0.1639699 -0.28365904 -0.5165093 0.3220851 0.6980084 0.7671809 -0.3240376
0.8628629 -0.33593222 0.11394188 0.16217962 0.76912606 -0.12277529 -0.32857323 0.09863898 0.7698386 0.11597279 -0.122577906 -0.2863554 0.32574293 -0.52033997 0.5905875 0.33611318 -0.32695106 0.5932561 -0.123578995 -0.5263512 0.33843598 -0.12070629 -0.5191138 0.15929434 -0.113076836 0.7665067 -0.27513593 -0.11974606 0.108344525 -0.33960935 -0.5247688 0.58341014 -0.5258974 0.31893924 -0.2858149 -0.5128331 0.3377919 -0.5217001 0.31747767 0.7705122 -0.33114058 0.69712675 0.3355498 0.17624852 0.16380051 -0.28332257 -0.5159025 0.3217837 0.69743466 0.76653075 -0.3236828
0.8638639 -0.33555275 0.1138154 0.16200843 0.76840246 -0.12264407 -0.32821319 0.09854373 0.7691133 0.11584607 -0.12242359 -0.28599837 0.32543442 -0.5196871 0.5901222 0.3357962 -0.32657802 0.59277964 -0.123434186 -0.5257449 0.33813325 -0.12056732 -0.51852906 0.15913138 -0.112969875 0.7658279 -0.27483904 -0.119632095 0.108229786 -0.3391875 -0.52411467 0.58285487 -0.5252409 0.31862828 -0.28549537 -0.5122493 0.33749267 -0.521093 0.31717196 0.76985025 -0.33072776 0.69656146 0.33525637 0.17606696 0.16363165 -0.2829871 -0.5152965 0.32148376 0.69686174 0.7658857 -0.3233276
0.8648649 -0.33517113 0.11369231 0.16183761 0.767681 -0.122513175 -0.32785347 0.09844771 0.7683879 0.11572185 -0.1222702 -0.2856417 0.32512322 -0.5190354 0.5896553 0.33547625 -0.32620257 0.5923015 -0.12329036 -0.5251376 0.33783284 -0.12042621 -0.5179462 0.15897056 -0.11286196 0.7651521 -0.27454227 -0.11951703 0.108112186 -0.3387655 -0.5234605 0.5822995 -0.5245866 0.31831774 -0.28517455 -0.5116676 0.3371921 -0.520485 0.31686553 0.7691903 -0.33031246 0.69599366 0.33496502 0.17588517 0.16346356 -0.28265005 -0.514691 0.32118258 0.6962887 0.76523864 -0.32297325
0.8658659 -0.33479163 0.113567024 0.16166773 0.76696014 -0.122385144 -0.32749343 0.09835318 0.767661 0.11559394 -0.12211305 -0.28528607 0.32481328 -0.5183866 0.58918977 0.33515915 -0.32582918 0.5918251 -0.123144716 -0.5245301 0.33753154 -0.120285004 -0.51736444 0.15880975 -0.11275345 0.7644743 -0.27424634 -0.11940104 0.10799804 -0.33834377 -0.5228053 0.5817437 -0.5239345 0.31800726 -0.28485596 -0.5110847 0.33689216 -0.5198791 0.31655982 0.7685288 -0.32990074 0.69542646 0.33467254 0.175706 0.16329566 -0.28231627 -0.5140865 0.32088235 0.69571745 0.76459193 -0.3226193
0.8668669 -0.33441013 0.11344126 0.16149846 0.7662399 -0.12225583 -0.32713443 0.098260015 0.7669412 0.115471095 -0.12195802 -0.28493178 0.32450494 -0.5177337 0.58872664 0.33484086 -0.32545748 0.59134936 -0.12300086 -0.5239239 0.33722922 -0.12014556 -0.5167817 0.15864691 -0.112647 0.7637991 -0.27394855 -0.1192843 0.10788497 -0.33792448 -0.5221527 0.5811875 -0.5232806 0.31769988 -0.2845376 -0.5105048 0.3365936 -0.51927364 0.31625506 0.7678696 -0.32948792 0.69485915 0.33438024 0.1755257 0.16313013 -0.28197813 -0.51348233 0.32058123 0.69514656 0.7639451 -0.32226413
0.8678679 -0.3340309 0.11331877 0.16132942 0.7655194 -0.1221261 -0.32677376 0.09816608 0.76621807 0.1153439 -0.12180266 -0.28457606 0.32419422 -0.51708406 0.5882616 0.3345259 -0.32508275 0.59087265 -0.12285775 -0.5233192 0.33693144 -0.12000471 -0.51620084 0.15848711 -0.11253792 0.7631216 -0.2736511 -0.119169116 0.1077694 -0.3375025 -0.5215007 0.58063424 -0.5226272 0.3173882 -0.2842158 -0.5099227 0.33629438 -0.5186679 0.31594786 0.7672119 -0.32907465 0.6942947 0.33408841 0.17534563 0.16296145 -0.2816441 -0.5128791 0.3202817 0.69457483 0.7633003 -0.3219105
0.8688689 -0.33365157 0.11319515 0.16116247 0.764801 -0.1219936 -0.3264148 0.0980722 0.7654965 0.11521956 -0.12164739 -0.28421926 0.32388428 -0.5164364 0.58779776 0.33420834 -0.32471034 0.5903971 -0.122710794 -0.5227145 0.33662966 -0.11986527 -0.5156193 0.15832677 -0.11243084 0.76244855 -0.27335525 -0.11905372 0.10765603 -0.33708245 -0.52085006 0.5800804 -0.52197504 0.3170794 -0.28389844 -0.50934374 0.33599398 -0.5180664 0.31564394 0.76655316 -0.32866457 0.6937282 0.33379665 0.17516568 0.1627951 -0.28130794 -0.5122766 0.31998125 0.6940063 0.76265657 -0.32155603
0.8698699 -0.33327195 0.11307165 0.16099176 0.7640842 -0.12186295 -0.32605463 0.09797832 0.764776 0.11509666 -0.12149155 -0.28386426 0.3235766 -0.5157881 0.5873338 0.33389077 -0.3243391 0.5899221 -0.1225664 -0.5221117 0.33632806 -0.119725466 -0.51503956 0.1581662 -0.11232066 0.76177406 -0.27305907 -0.11893582 0.107541054 -0.3366614 -0.52020013 0.57952833 -0.5213249 0.31677195 -0.2835759 -0.50876397 0.33569625 -0.5174608 0.3153399 0.7658957 -0.32825312 0.6931633 0.33350554 0.17498723 0.1626297 -0.28097266 -0.5116738 0.3196815 0.69343674 0.76201236 -0.3212022
0.8708709 -0.33289406 0.112947255 0.16082451 0.7633678 -0.12173134 -0.3256959 0.097886294 0.76405716 0.11497226 -0.12133521 -0.28350794 0.32326975 -0.51513994 0.5868702 0.33357558 -0.3239649 0.589447 -0.12242231 -0.5215085 0.33602867 -0.11958262 -0.51446 0.15800765 -0.11221361 0.7611035 -0.2727617 -0.118821144 0.10742822 -0.33624238 -0.5195513 0.5789759 -0.5206728 0.3164629 -0.28325856 -0.5081841 0.33539894 -0.5168586 0.31503275 0.7652403 -0.32783997 0.69259894 0.33321473 0.17480949 0.16246292 -0.28063864 -0.5110713 0.31938317 0.6928685 0.7613702 -0.32084775
0.8718719 -0.33251268 0.112826616 0.16065618 0.7626513 -0.1216017 -0.32533705 0.09779248 0.76333964 0.11484793 -0.12118092 -0.28315473 0.3229595 -0.51449347 0.58640707 0.33325824 -0.32359332 0.5889739 -0.12227562 -0.5209054 0.33572873 -0.11944234 -0.5138806 0.15784839 -0.11210477 0.76043093 -0.27246493 -0.11870441 0.10731605 -0.33582413 -0.5189019 0.57842135 -0.5200265 0.316156 -0.2829395 -0.5076057 0.33509925 -0.516256 0.31472942 0.7645863 -0.32742822 0.6920352 0.33292148 0.1746305 0.16229895 -0.28030208 -0.51047283 0.31908444 0.6923008 0.7607291 -0.32049435
0.8728729 -0.3321342 0.11270252 0.16049156 0.7619363 -0.12146938 -0.3249765 0.0977011 0.76262105 0.114724845 -0.12102413 -0.28279972 0.32265332 -0.5138489 0.5859442 0.33294258 -0.32322112 0.5884986 -0.12213132 -0.5203001 0.33542857 -0.11929947 -0.5133034 0.15768775 -0.11199689 0.75976026 -0.27216852 -0.118587345 0.10720256 -0.33540356 -0.51825446 0.57787144 -0.5193767 0.3158469 -0.28261924 -0.50702655 0.3348013 -0.51565546 0.3144261 0.76392984 -0.32701877 0.6914735 0.33263037 0.17445204 0.16213289 -0.27996707 -0.50987184 0.31878516 0.6917325 0.76008785 -0.3201388
0.8738739 -0.3317569 0.11258194 0.16032252 0.7612227 -0.12133688 -0.32461828 0.097608715 0.7619051 0.11460176 -0.120868176 -0.28244448 0.3223445 -0.5132038 0.58548224 0.3326281 -0.32284844 0.58802557 -0.12198579 -0.5197023 0.33513007 -0.119158864 -0.5127257 0.15752837 -0.111886114 0.75908923 -0.2718721 -0.118471384 0.10709128 -0.33498517 -0.51760596 0.5773212 -0.51872665 0.31554142 -0.28230092 -0.50645006 0.33450326 -0.51505435 0.31412175 0.7632766 -0.32660764 0.69090927 0.33233997 0.17427489 0.16196683 -0.27963102 -0.5092704 0.3184885 0.6911665 0.75944626 -0.31978592
0.8748749 -0.33137777 0.112460405 0.16015491 0.7605097 -0.121206105 -0.3242598 0.097516805 0.7611877 0.11447838 -0.12071219 -0.28209 0.32203862 -0.5125585 0.5850198 0.33231357 -0.32247555 0.5875515 -0.12184021 -0.51909894 0.33483014 -0.11901656 -0.5121479 0.15737018 -0.111775845 0.75841904 -0.27157462 -0.118352145 0.10697898 -0.33456677 -0.51696056 0.5767704 -0.51808137 0.31523523 -0.28198105 -0.505873 0.33420548 -0.5144532 0.31381842 0.7626239 -0.32619715 0.69034755 0.33204982 0.17409661 0.16180322 -0.279297 -0.5086724 0.318189 0.69060206 0.75880814 -0.31943363
0.8758759 -0.33099955 0.11233917 0.15999016 0.75979733 -0.121073574 -0.32390058 0.09742609 0.7604747 0.11435595 -0.120554924 -0.2817363 0.321731 -0.51191616 0.58455956 0.33199695 -0.32210314 0.5870788 -0.12169433 -0.5185002 0.33453092 -0.11887443 -0.5115705 0.15721378 -0.111665934 0.75775075 -0.2712775 -0.11823484 0.10686818 -0.3341478 -0.51631343 0.576221 -0.5174348 0.31492832 -0.28166223 -0.5052975 0.3339084 -0.5138534 0.31351742 0.7619711 -0.32578725 0.6897855 0.331759 0.17391971 0.16164014 -0.2789625 -0.508075 0.3178909 0.6900337 0.7581682 -0.3190787
0.8768769 -0.33061996 0.11221704 0.15982541 0.75908446 -0.12094125 -0.32354364 0.09733364 0.75976014 0.11423388 -0.12039968 -0.28138024 0.32142434 -0.5112736 0.58409846 0.33168224 -0.32173204 0.58660567 -0.121548235 -0.51789904 0.33423272 -0.11873177 -0.5109936 0.15705463 -0.11155555 0.7570838 -0.27098227 -0.11811766 0.10675594 -0.33372974 -0.5156673 0.57567334 -0.5167909 0.31462184 -0.28134358 -0.5047227 0.3336111 -0.51325506 0.31321505 0.7613199 -0.3253767 0.6892259 0.33146885 0.17374209 0.16147664 -0.27862883 -0.50747603 0.3175948 0.68946874 0.7575308 -0.31872618
0.8778779 -0.33024266 0.1120958 0.15965912 0.75837445 -0.12080777 -0.32318395 0.09724316 0.75904655 0.11411163 -0.12024072 -0.28102916 0.32111993 -0.5106299 0.5836358 0.33136633 -0.32135916 0.5861325 -0.1214025 -0.5173026 0.33393422 -0.11858949 -0.5104185 0.1568987 -0.11144516 0.75641453 -0.2706837 -0.11799762 0.10664514 -0.33331388 -0.5150246 0.57512283 -0.51614386 0.31431726 -0.28102452 -0.5041463 0.33331332 -0.51265556 0.3129134 0.76066875 -0.32496583 0.68866575 0.33118036 0.17356429 0.1613113 -0.27829266 -0.50687927 0.3172972 0.6889044 0.75689304 -0.31837365
0.8788789 -0.3298642 0.111977965 0.15949336 0.7576647 -0.120673954 -0.32282692 0.09715083 0.75833535 0.11399272 -0.12008551 -0.2806735 0.32081327 -0.5099901 0.583176 0.33105418 -0.32098925 0.5856607 -0.12125486 -0.51670164 0.33363643 -0.11844689 -0.5098426 0.15674123 -0.1113345 0.7557486 -0.2703877 -0.11788106 0.106535286 -0.3328954 -0.5143818 0.5745758 -0.5155006 0.31400916 -0.28070632 -0.50357217 0.33301696 -0.5120584 0.31261262 0.76001847 -0.32455748 0.68810546 0.33088997 0.17338964 0.16114983 -0.27796078 -0.506283 0.317 0.6883402 0.75625646 -0.3180191
0.8798799 -0.3294889 0.11185792 0.15932801 0.7569541 -0.120542616 -0.32246727 0.0970625 0.7576225 0.113869876 -0.11992642 -0.2803222 0.32050684 -0.5093496 0.58271337 0.33074042 -0.32061803 0.58518755 -0.1211088 -0.5161053 0.33333698 -0.118303865 -0.5092696 0.15658382 -0.11122376 0.75508344 -0.27008972 -0.11776233 0.1064246 -0.33247876 -0.5137381 0.5740286 -0.5148584 0.3137068 -0.28038624 -0.50299853 0.33272037 -0.511461 0.31231025 0.7593688 -0.32414755 0.6875454 0.3306001 0.17321458 0.1609864 -0.27762377 -0.505686 0.31670478 0.6877773 0.75562 -0.31766707
0.8808809 -0.32910937 0.111736864 0.1591647 0.75624764 -0.120408684 -0.32210964 0.09697309 0.75691164 0.113749355 -0.11976907 -0.2799682 0.32020208 -0.5087107 0.58225393 0.33042595 -0.32024622 0.58471847 -0.12096128 -0.51550806 0.33303753 -0.11816257 -0.5086957 0.15642825 -0.11111233 0.7544179 -0.2697938 -0.11764121 0.10631493 -0.33206254 -0.5130951 0.57348144 -0.5142158 0.31340197 -0.280069 -0.5024245 0.33242354 -0.510866 0.31200996 0.7587211 -0.32374012 0.68698716 0.3303109 0.17303923 0.1608232 -0.2772926 -0.50509304 0.31640723 0.6872145 0.75498486 -0.31731313
0.8818819 -0.32873288 0.11161795 0.15900174 0.7555407 -0.12027615 -0.32175112 0.096883565 0.7562026 0.11362752 -0.11961231 -0.27961355 0.3198971 -0.5080716 0.58179486 0.3301138 -0.31987476 0.5842465 -0.12081435 -0.5149124 0.3327407 -0.11801934 -0.50812244 0.15627196 -0.11100075 0.7537532 -0.26949707 -0.11752367 0.10620567 -0.33164656 -0.5124553 0.5729339 -0.51357204 0.3130972 -0.2797506 -0.5018513 0.33212718 -0.51026875 0.3117076 0.7580726 -0.32333106 0.68642855 0.33002147 0.17286286 0.16066119 -0.2769568 -0.5044969 0.31611273 0.6866516 0.75435007 -0.31696025
0.8828829 -0.32835478 0.111498624 0.1588352 0.7548331 -0.120141596 -0.32139277 0.0967944 0.75549304 0.11350724 -0.11945465 -0.27926117 0.3195916 -0.5074328 0.5813358 0.32980004 -0.31950417 0.58377635 -0.120668024 -0.5143165 0.33244386 -0.117874354 -0.50754994 0.15611473 -0.110887855 0.7530892 -0.26919937 -0.117404014 0.10609576 -0.33122927 -0.5118145 0.572387 -0.51293206 0.31279334 -0.27943105 -0.5012795 0.33183226 -0.50967366 0.311408 0.7574253 -0.322922 0.685871 0.32973322 0.17268857 0.1604993 -0.27662325 -0.50390327 0.31581703 0.68608963 0.7537161 -0.31660855
0.8838839 -0.32798037 0.11138019 0.15867409 0.754128 -0.120007545 -0.32103607 0.09670392 0.75478804 0.11338863 -0.11929777 -0.27890968 0.31928805 -0.5067954 0.5808755 0.32948723 -0.31913495 0.5833061 -0.12051895 -0.51372164 0.3321456 -0.11773124 -0.5069774 0.15596077 -0.11077675 0.7524296 -0.26890403 -0.117284924 0.10598603 -0.33081302 -0.51117504 0.57184315 -0.512293 0.31248978 -0.27911443 -0.5007077 0.3315359 -0.5090789 0.31110707 0.75678074 -0.32251412 0.6853143 0.3294433 0.17251351 0.16033736 -0.27628857 -0.5033095 0.31552038 0.68552804 0.7530831 -0.31625554
0.8848849 -0.32760292 0.11126247 0.15850982 0.75342155 -0.119871795 -0.32067925 0.09661749 0.75407803 0.11326972 -0.11913931 -0.2785548 0.31898305 -0.50615853 0.5804168 0.32917437 -0.31876317 0.58283556 -0.120370984 -0.5131269 0.331849 -0.11758816 -0.5064056 0.1558058 -0.11066401 0.75176656 -0.26860672 -0.11716607 0.1058788 -0.33039823 -0.51053554 0.57129836 -0.51165235 0.3121864 -0.2787947 -0.5001361 0.33124056 -0.5084849 0.3108082 0.75613415 -0.3221048 0.6847575 0.329155 0.17234012 0.16017774 -0.27595463 -0.5027165 0.31522563 0.6849656 0.7524502 -0.31590208
0.8858859 -0.327224 0.11114439 0.15834782 0.7527187 -0.11973965 -0.3203197 0.096527666 0.75337136 0.11315063 -0.118982166 -0.27820426 0.318679 -0.50552374 0.57995725 0.32886085 -0.3183921 0.582366 -0.12022394 -0.5125333 0.33155218 -0.11744326 -0.5058338 0.15565166 -0.11055207 0.75110424 -0.26830816 -0.11704379 0.105770856 -0.32998317 -0.5098972 0.5707537 -0.51101416 0.31188336 -0.27847797 -0.49956602 0.3309442 -0.5078929 0.31050965 0.7554871 -0.3216979 0.68420076 0.328867 0.17216572 0.16001704 -0.2756218 -0.5021251 0.31493208 0.6844064 0.75181866 -0.31555092
0.8868869 -0.3268487 0.11102733 0.15818474 0.752017 -0.1196039 -0.3199645 0.09643969 0.75266635 0.11303094 -0.11882144 -0.277851 0.31837514 -0.50488806 0.5794989 0.32855013 -0.31802124 0.5818957 -0.120076805 -0.5119394 0.33125487 -0.11730054 -0.5052665 0.15549949 -0.11043954 0.7504455 -0.26801333 -0.11692318 0.105662376 -0.32956767 -0.5092598 0.5702096 -0.5103752 0.31158218 -0.27815914 -0.49899614 0.33065072 -0.50729936 0.3102115 0.75484395 -0.32128978 0.68364537 0.32857898 0.17199245 0.15985623 -0.2752896 -0.5015333 0.31463668 0.68384755 0.75118804 -0.3151972
0.8878879 -0.3264738 0.11090937 0.15802339 0.751313 -0.11947125 -0.31960434 0.09635243 0.7519624 0.112912685 -0.11866397 -0.27749884 0.318073 -0.5042538 0.5790417 0.32823756 -0.3176517 0.58142745 -0.11992857 -0.51134694 0.3309578 -0.11715481 -0.5046949 0.15534332 -0.11032587 0.74978566 -0.26771528 -0.11680254 0.105556935 -0.32915428 -0.5086229 0.56966865 -0.5097387 0.3112788 -0.2778406 -0.49842557 0.33035526 -0.50670755 0.30991223 0.7542002 -0.3208838 0.68308985 0.32829168 0.17181846 0.15969595 -0.27495536 -0.50094193 0.31434122 0.68328667 0.7505566 -0.3148467
0.8888889 -0.32609618 0.110794276 0.15786317 0.75061154 -0.11933458 -0.31924853 0.0962666 0.7512584 0.11279449 -0.11850494 -0.27714717 0.3177704 -0.50361836 0.57858324 0.32792637 -0.31728274 0.5809562 -0.11977956 -0.51075554 0.33066025 -0.11701137 -0.5041234 0.15519014 -0.110210955 0.7491276 -0.26741886 -0.1166825 0.105448216 -0.32873973 -0.50798684 0.5691248 -0.50910205 0.31097808 -0.27752316 -0.49785683 0.33005938 -0.5061148 0.30961457 0.75355995 -0.32047498 0.68253624 0.328002 0.17164657 0.15953466 -0.27462313 -0.5003519 0.31404814 0.6827278 0.7499281 -0.31449252
0.8898899 -0.32572043 0.11067656 0.15770105 0.7499118 -0.11920017 -0.31889147 0.096178025 0.7505536 0.11267874 -0.11834648 -0.27679676 0.31746754 -0.5029872 0.57812536 0.3276135 -0.31691158 0.5804882 -0.11963108 -0.5101658 0.330367 -0.11686504 -0.50355655 0.15503773 -0.110098064 0.7484672 -0.26712286 -0.11656299 0.10534254 -0.3283245 -0.50735307 0.5685818 -0.50846666 0.31067517 -0.2772051 -0.49728784 0.32976612 -0.50552416 0.30931666 0.752916 -0.3200719 0.6819818 0.3277159 0.17147282 0.15937695 -0.27428842 -0.4997609 0.3137541 0.68217087 0.74929917 -0.3141399
0.8908909 -0.3253447 0.1105617 0.15754184 0.74921227 -0.11906493 -0.31853434 0.0960916 0.7498522 0.112559944 -0.1181885 -0.27644205 0.31716612 -0.5023527 0.5776689 0.3273038 -0.3165413 0.580022 -0.11948311 -0.5095732 0.33006963 -0.11672205 -0.50298804 0.15488526 -0.1099838 0.7478111 -0.26682615 -0.11644116 0.10523632 -0.3279103 -0.5067175 0.5680404 -0.50783086 0.3103749 -0.2768873 -0.49672103 0.32947096 -0.50493467 0.3090181 0.75227535 -0.31966317 0.6814277 0.3274286 0.17130026 0.15921876 -0.27395597 -0.49917203 0.3134627 0.6816124 0.74867034 -0.31378776
0.8918919 -0.32496914 0.110444576 0.1573796 0.7485124 -0.11893028 -0.31817827 0.096004695 0.7491522 0.11244264 -0.118028045 -0.2760918 0.31686327 -0.50172204 0.57721066 0.3269919 -0.3161714 0.5795536 -0.11933428 -0.5089837 0.3297728 -0.116576016 -0.50242025 0.15473214 -0.109870195 0.74715257 -0.2665288 -0.116318285 0.10513124 -0.3274968 -0.5060844 0.56750035 -0.50719756 0.3100725 -0.2765695 -0.49615243 0.32917723 -0.50434506 0.30872068 0.7516346 -0.3192563 0.68087554 0.32714203 0.17112842 0.15905926 -0.27362424 -0.49858314 0.31316814 0.6810547 0.74804306 -0.31343624
0.8928929 -0.32459497 0.11033079 0.15722099 0.7478138 -0.118793935 -0.31782043 0.09591958 0.74844956 0.11232737 -0.117871135 -0.27574047 0.31656298 -0.50109005 0.5767554 0.32668266 -0.3158024 0.5790862 -0.11918372 -0.5083943 0.32947883 -0.11643076 -0.501854 0.15457872 -0.1097554 0.74649656 -0.2662303 -0.116197824 0.10502407 -0.32708514 -0.50545204 0.5669594 -0.5065634 0.30977198 -0.27625108 -0.49558607 0.328882 -0.5037555 0.30842337 0.75099516 -0.3188516 0.6803242 0.32685277 0.17095467 0.15890214 -0.27328974 -0.49799573 0.31287578 0.6805011 0.74741435 -0.3130843
0.8938939 -0.32422101 0.11021617 0.15706196 0.7471174 -0.11865735 -0.3174653 0.095834464 0.74775004 0.11221108 -0.11771104 -0.27538967 0.3162606 -0.5004601 0.5762999 0.32637218 -0.3154331 0.57861817 -0.1190356 -0.50780576 0.32918176 -0.11628589 -0.50128686 0.15442738 -0.10963994 0.7458421 -0.26593378 -0.11607349 0.10491899 -0.3266717 -0.50481755 0.56641865 -0.5059311 0.30947265 -0.27593303 -0.4950195 0.32858947 -0.5031651 0.30812618 0.75035334 -0.3184465 0.6797718 0.32656762 0.1707845 0.15874264 -0.27295858 -0.4974078 0.3125839 0.67994237 0.7467896 -0.31273362
0.8948949 -0.32384387 0.110100836 0.15690276 0.74642026 -0.11852214 -0.3171091 0.095748276 0.7470516 0.11209312 -0.1175518 -0.27503747 0.31595895 -0.49983087 0.57584405 0.32606176 -0.3150648 0.57815146 -0.11888623 -0.5072167 0.32888803 -0.11614078 -0.5007211 0.15427837 -0.10952443 0.745186 -0.26563755 -0.115953 0.10481337 -0.32626083 -0.50418663 0.56587994 -0.5052993 0.30917284 -0.27561694 -0.49445388 0.3282962 -0.5025787 0.3078319 0.749717 -0.3180408 0.6792195 0.32628128 0.17061332 0.15858397 -0.27262303 -0.49682075 0.31229147 0.67938685 0.746163 -0.3123806
0.8958959 -0.323471 0.1099861 0.15674397 0.74572575 -0.11838511 -0.31675178 0.09566262 0.746354 0.11197892 -0.1173937 -0.27468774 0.31565872 -0.49920198 0.5753876 0.32575366 -0.31469554 0.577685 -0.118738115 -0.5066297 0.32859376 -0.11599472 -0.500154 0.15412691 -0.109408945 0.7445339 -0.26534057 -0.11583099 0.10471061 -0.3258462 -0.50355524 0.5653411 -0.50466913 0.30887333 -0.27529866 -0.49388838 0.32800415 -0.5019915 0.30753472 0.7490791 -0.317636 0.67866945 0.32599494 0.17044267 0.1584281 -0.2722925 -0.49623513 0.31200078 0.6788317 0.7455379 -0.31202894
0.8968969 -0.32309565 0.109873146 0.15658501 0.7450305 -0.11824712 -0.31639615 0.0955787 0.74565613 0.11186263 -0.11723289 -0.27433637 0.315358 -0.49857455 0.5749314 0.3254446 -0.314326 0.57721627 -0.11858791 -0.5060417 0.3282986 -0.115848064 -0.49958947 0.15397623 -0.10929489 0.7438804 -0.26504242 -0.115707874 0.104605526 -0.32543427 -0.5029267 0.5648018 -0.5040381 0.308574 -0.27498144 -0.49332276 0.32770845 -0.5014039 0.30723777 0.7484404 -0.31723255 0.6781163 0.32570735 0.17027202 0.15827039 -0.27196005 -0.4956488 0.3117065 0.6782762 0.74491405 -0.31167778
0.8978979 -0.32271984 0.109758645 0.15642586 0.7443346 -0.11811152 -0.31603962 0.09549287 0.7449597 0.11174902 -0.11707279 -0.2739862 0.31505725 -0.49794734 0.5744772 0.32513443 -0.31395698 0.5767505 -0.118438005 -0.5054553 0.3280044 -0.115701646 -0.4990266 0.1538249 -0.10917702 0.74322665 -0.26474583 -0.115584016 0.10450265 -0.3250239 -0.50229657 0.56426394 -0.5034079 0.3082756 -0.27466333 -0.49275976 0.32741782 -0.50081795 0.30694392 0.74780345 -0.31682625 0.67756975 0.3254234 0.17010173 0.15811363 -0.27162743 -0.4950647 0.3114163 0.6777226 0.7442887 -0.31132716
0.8988989 -0.3223464 0.10964581 0.15626845 0.74364364 -0.11797392 -0.315683 0.09540895 0.74426186 0.11163333 -0.116912216 -0.27363652 0.31475988 -0.4973198 0.57402194 0.3248268 -0.31358767 0.57628524 -0.118287325 -0.50487053 0.3277082 -0.115555465 -0.49846146 0.15367553 -0.10906321 0.74257684 -0.26444966 -0.11546153 0.10439864 -0.32461223 -0.50166816 0.56372714 -0.5027794 0.30797628 -0.27434647 -0.49219656 0.3271236 -0.5002332 0.30664888 0.7471683 -0.3164221 0.6770183 0.32513633 0.16993216 0.15795746 -0.27129638 -0.49447957 0.3111265 0.6771704 0.7436669 -0.3109748
0.8998999 -0.321972 0.10953358 0.156113 0.74294984 -0.11783829 -0.31532657 0.095324546 0.7435678 0.111518174 -0.11675128 -0.27328533 0.31445912 -0.49669558 0.5735669 0.32451847 -0.31322104 0.57582057 -0.118137896 -0.5042864 0.32741782 -0.11540881 -0.49790025 0.15352502 -0.10894498 0.74192333 -0.2641526 -0.115336865 0.104295164 -0.3242013 -0.50103986 0.5631919 -0.5021502 0.3076798 -0.27402925 -0.49163356 0.32683244 -0.49964935 0.30635485 0.74653435 -0.31601855 0.67646825 0.3248516 0.16976187 0.15780023 -0.27096254 -0.4938967 0.3108332 0.6766157 0.74304473 -0.3106233
0.9009009 -0.32159868 0.109422535 0.15595523 0.74225914 -0.11769891 -0.31497145 0.09524247 0.74287355 0.111404985 -0.116591066 -0.27293646 0.31416032 -0.496068 0.5731125 0.32420847 -0.3128501 0.5753541 -0.117987454 -0.5037002 0.32712337 -0.11526215 -0.4973362 0.15337619 -0.10882893 0.74127364 -0.26385432 -0.115214616 0.10419217 -0.3237903 -0.50041306 0.5626533 -0.50152344 0.30738077 -0.2737124 -0.49107036 0.32653943 -0.49906453 0.30606005 0.7458987 -0.31561455 0.6759212 0.32456455 0.16959384 0.15764657 -0.27063197 -0.4933124 0.3105453 0.67606354 0.74242246 -0.3102727
0.9019019 -0.3212256 0.10930917 0.1557968 0.74156547 -0.11756259 -0.31461537 0.09515938 0.7421802 0.111291796 -0.11643192 -0.27258652 0.31386176 -0.49544537 0.5726596 0.32390115 -0.31248212 0.5748905 -0.11783722 -0.503116 0.32683006 -0.11511469 -0.49677548 0.15322855 -0.108710945 0.74062395 -0.26355773 -0.11509079 0.10409036 -0.32337892 -0.4997874 0.56211925 -0.50089526 0.30708334 -0.27339578 -0.4905088 0.32624778 -0.49848202 0.30576548 0.7452661 -0.31521124 0.6753719 0.324281 0.1694251 0.15749177 -0.270298 -0.49273023 0.31025508 0.6755123 0.7418016 -0.30992177
0.9029029 -0.3208512 0.10919657 0.15564212 0.7408767 -0.11742523 -0.3142586 0.09507546 0.7414874 0.11117867 -0.116269946 -0.2722361 0.31356266 -0.49482068 0.5722046 0.3235933 -0.31211513 0.5744256 -0.11768642 -0.50253326 0.3265349 -0.11496878 -0.4962132 0.1530784 -0.10859501 0.7399771 -0.26326123 -0.11496648 0.10398772 -0.32296985 -0.4991602 0.5615823 -0.5002681 0.30678686 -0.27307826 -0.48994714 0.3259571 -0.49789783 0.305474 0.74463284 -0.31480873 0.67482543 0.32399634 0.1692572 0.15733549 -0.26996857 -0.49214736 0.30996582 0.6749593 0.7411808 -0.30956906
0.9039039 -0.32047823 0.1090841 0.15548542 0.74018645 -0.11728713 -0.31390494 0.0949941 0.7407962 0.11106548 -0.116108984 -0.27188656 0.31326595 -0.49419805 0.5717516 0.3232852 -0.3117466 0.57396173 -0.117534846 -0.5019514 0.32624206 -0.1148203 -0.49565202 0.15293011 -0.10847691 0.739326 -0.262965 -0.11484185 0.10388705 -0.32255867 -0.49853593 0.5610471 -0.4996439 0.3064899 -0.27276152 -0.4893862 0.3256636 -0.4973164 0.30517825 0.7440003 -0.314404 0.6742767 0.32371166 0.1690869 0.15718171 -0.26963514 -0.49156556 0.30967626 0.6744064 0.7405628 -0.30921865
0.9049049 -0.32010514 0.1089724 0.15533158 0.73949957 -0.11714834 -0.31354988 0.094911486 0.7401066 0.110951334 -0.11594927 -0.27153674 0.31296834 -0.49357527 0.5712985 0.32297876 -0.31137902 0.5734973 -0.117384285 -0.5013693 0.32595047 -0.11467391 -0.49509108 0.1527839 -0.10835999 0.7386795 -0.26266673 -0.11471745 0.10378584 -0.3221499 -0.4979114 0.56051373 -0.49901968 0.30619368 -0.2724449 -0.48882633 0.3253732 -0.4967334 0.30488536 0.74336827 -0.31400093 0.67373073 0.32342836 0.1689209 0.15702662 -0.26930404 -0.49098566 0.3093879 0.67385757 0.7399411 -0.30886745
0.9059059 -0.31973207 0.10886297 0.15517637 0.73880935 -0.11700916 -0.3131936 0.0948278 0.73941445 0.11084029 -0.115787864 -0.271188 0.31266883 -0.4929544 0.570845 0.32267186 -0.3110112 0.5730351 -0.117233485 -0.5007875 0.32565716 -0.1145263 -0.49453118 0.15263554 -0.10824072 0.7380332 -0.2623712 -0.11459127 0.10368344 -0.32174072 -0.4972886 0.55998015 -0.49839655 0.30589887 -0.2721281 -0.4882644 0.32508156 -0.4961523 0.30459413 0.7427347 -0.31359965 0.67318475 0.32314202 0.16875175 0.15687361 -0.2689739 -0.49040604 0.3090972 0.67330563 0.7393224 -0.30851892
0.9069069 -0.31935877 0.108753055 0.15502039 0.7381234 -0.1168699 -0.31283897 0.09474656 0.7387254 0.11072704 -0.115626216 -0.27083877 0.31237236 -0.49233353 0.5703924 0.3223659 -0.3106448 0.5725697 -0.11708146 -0.50020736 0.32536456 -0.11437833 -0.49397254 0.15248951 -0.108123094 0.73738587 -0.26207283 -0.114467084 0.10358408 -0.32133144 -0.49666548 0.559446 -0.4977712 0.30560216 -0.27180994 -0.4877078 0.3247914 -0.4955721 0.30430266 0.7421062 -0.31319752 0.672639 0.32285872 0.16858491 0.15671995 -0.2686423 -0.4898247 0.30880937 0.6727567 0.7387066 -0.30816668
0.9079079 -0.31898618 0.108643204 0.15486714 0.7374377 -0.11673096 -0.31248116 0.094665855 0.73803616 0.11061719 -0.115465164 -0.2704903 0.31207642 -0.49171284 0.5699395 0.32205924 -0.31027672 0.57210755 -0.116930634 -0.49962583 0.32507226 -0.11423075 -0.49341303 0.15234116 -0.10800335 0.73674023 -0.26177683 -0.11434135 0.10348371 -0.32092357 -0.4960427 0.5589138 -0.49714893 0.30530664 -0.2714954 -0.4871475 0.32449976 -0.4949922 0.30400953 0.7414787 -0.31279305 0.6720929 0.32257357 0.16841677 0.15656641 -0.26830953 -0.48924735 0.308521 0.672209 0.7380879 -0.30781624
0.9089089 -0.31861287 0.108532816 0.15471295 0.7367518 -0.11659217 -0.3121283 0.09458658 0.7373483 0.11050448 -0.11530188 -0.27014178 0.3117797 -0.49109244 0.56948864 0.32175258 -0.30990818 0.57164335 -0.116778046 -0.49904737 0.3247799 -0.11408174 -0.49285376 0.1521971 -0.107885 0.7360951 -0.26147884 -0.11421612 0.10338417 -0.3205129 -0.49542272 0.55838215 -0.4965281 0.30501089 -0.27117854 -0.48658836 0.32421026 -0.49441272 0.30371758 0.74084747 -0.3123927 0.6715479 0.32229075 0.16824922 0.15641376 -0.26797792 -0.4886686 0.3082324 0.6716585 0.7374712 -0.3074658
0.9099099 -0.31824088 0.108422846 0.15455982 0.73606896 -0.11645433 -0.31177443 0.09450558 0.73666096 0.110394746 -0.115142405 -0.26979327 0.311483 -0.49047565 0.569036 0.32144764 -0.30954164 0.57118237 -0.11662638 -0.49846843 0.32448784 -0.113933176 -0.49229723 0.15204981 -0.107767016 0.73545015 -0.26118153 -0.11408827 0.10328296 -0.32010686 -0.49480137 0.55785024 -0.49590793 0.30471608 -0.27086085 -0.48603076 0.32392034 -0.49383354 0.30342683 0.7402185 -0.31199145 0.67100525 0.32200697 0.16808501 0.15626225 -0.26764813 -0.4880906 0.3079448 0.67110956 0.7368547 -0.3071155
0.9109109 -0.3178696 0.10831496 0.15440664 0.7353823 -0.11631325 -0.3114183 0.094424516 0.73597455 0.110281914 -0.11498016 -0.26944515 0.3111873 -0.48985624 0.56858563 0.3211405 -0.30917394 0.57071996 -0.116473556 -0.49789023 0.3241981 -0.11378524 -0.49173915 0.15190455 -0.10764897 0.73480713 -0.26088506 -0.11396444 0.10318509 -0.3196987 -0.49417958 0.5573195 -0.49528614 0.304422 -0.2705443 -0.4854743 0.3236325 -0.49325547 0.30313632 0.739591 -0.31158912 0.6704601 0.32172367 0.16791835 0.15610787 -0.2673169 -0.48751193 0.30765787 0.6705631 0.7362398 -0.30676442
0.9119119 -0.3174982 0.10820684 0.15425375 0.7346997 -0.11617541 -0.31106472 0.09434518 0.7352879 0.11017254 -0.11481747 -0.26909652 0.31089297 -0.4892391 0.5681323 0.32083622 -0.30880922 0.57025766 -0.11632326 -0.497312 0.32390788 -0.113634765 -0.49118266 0.15175906 -0.10752717 0.73416364 -0.26058894 -0.113838166 0.103085786 -0.31928998 -0.49356243 0.5567864 -0.49466538 0.30412933 -0.27022934 -0.48491633 0.32334092 -0.49267834 0.302847 0.7389647 -0.31118733 0.66991603 0.32144138 0.16775283 0.15595761 -0.26698533 -0.48693517 0.3073705 0.6700138 0.73562396 -0.30641425
0.9129129 -0.31712562 0.10809788 0.15410146 0.7340169 -0.11603305 -0.31071 0.09426543 0.7346046 0.11006269 -0.11465466 -0.26874864 0.31059578 -0.48862317 0.5676812 0.32053116 -0.3084414 0.56979597 -0.11616993 -0.4967356 0.32361558 -0.11348683 -0.4906259 0.15161267 -0.10740575 0.7335228 -0.26029068 -0.11370981 0.102986604 -0.31888324 -0.49294442 0.55625737 -0.49404624 0.30383524 -0.2699129 -0.48436186 0.32304975 -0.49210036 0.30255577 0.73833704 -0.3107869 0.6693729 0.32115808 0.16758868 0.15580598 -0.26665485 -0.48636025 0.3070843 0.6694678 0.73500764 -0.30606437
0.9139139 -0.31675425 0.10799053 0.15394953 0.73333526 -0.11589509 -0.3103546 0.09418514 0.7339201 0.109953076 -0.11449242 -0.2684003 0.31030032 -0.4880059 0.5672319 0.3202283 -0.30807492 0.56933606 -0.116018295 -0.4961581 0.32332537 -0.11333701 -0.49007022 0.15146878 -0.10728744 0.73288023 -0.25999522 -0.11358592 0.10288921 -0.31847686 -0.49232477 0.5557269 -0.49342957 0.30354163 -0.2695979 -0.48380488 0.32276145 -0.49152514 0.3022652 0.7377105 -0.3103862 0.6688322 0.32087508 0.16742352 0.15565476 -0.26632547 -0.48578483 0.30679664 0.66892266 0.73439693 -0.30571347
0.9149149 -0.3163826 0.10788432 0.15379676 0.7326553 -0.11575377 -0.31000215 0.094106585 0.73323536 0.10984394 -0.11433104 -0.26805133 0.31000742 -0.48738912 0.5667801 0.31992212 -0.30770802 0.5688734 -0.11586401 -0.49558157 0.32303402 -0.11318833 -0.48951572 0.15132496 -0.107166946 0.73223996 -0.2596979 -0.113458544 0.10279146 -0.31806976 -0.49170706 0.55519783 -0.49281088 0.3032489 -0.26928008 -0.48325086 0.32247248 -0.49094874 0.30197755 0.7370846 -0.30998567 0.6682892 0.32059297 0.16725692 0.15550503 -0.26599568 -0.4852081 0.30650994 0.6683748 0.7337835 -0.3053646
0.9159159 -0.31601185 0.10777488 0.1536443 0.73197246 -0.11561477 -0.30964825 0.09402713 0.73255444 0.10973588 -0.11416632 -0.2677058 0.3097115 -0.4867763 0.5663296 0.31961855 -0.3073423 0.5684128 -0.11571157 -0.49500722 0.32274356 -0.1130386 -0.48896125 0.15118256 -0.10704473 0.7315984 -0.25940144 -0.11333054 0.10269448 -0.31766227 -0.49109098 0.554669 -0.4921948 0.30295673 -0.26896578 -0.48269555 0.32218322 -0.4903733 0.30168656 0.73646 -0.30958596 0.6677499 0.32031086 0.16709355 0.15535358 -0.2656641 -0.48463383 0.3062252 0.66783 0.733171 -0.30501503
0.9169169 -0.3156403 0.10766956 0.15349516 0.7312927 -0.11547452 -0.30929342 0.09394881 0.7318716 0.10962638 -0.11400503 -0.26735756 0.3094174 -0.48616168 0.5658785 0.31931308 -0.30697408 0.5679518 -0.1155597 -0.49443296 0.3224543 -0.11288875 -0.48840737 0.15103784 -0.10692519 0.7309594 -0.2591036 -0.11320272 0.10259661 -0.31725645 -0.4904754 0.55414295 -0.49157888 0.30266526 -0.26864797 -0.48214 0.32189563 -0.48979837 0.30139843 0.73583627 -0.30918494 0.66720724 0.3200288 0.16692987 0.1552048 -0.2653347 -0.4840602 0.305939 0.6672852 0.73255944 -0.30466563
0.9179179 -0.31526893 0.10756317 0.15334478 0.7306137 -0.11533207 -0.30893844 0.09387174 0.7311897 0.10951844 -0.11384064 -0.26701182 0.30912498 -0.48554894 0.5654292 0.3190107 -0.30660784 0.5674919 -0.11540604 -0.49385858 0.32216266 -0.11273962 -0.48785484 0.1508939 -0.10680425 0.73032093 -0.25880677 -0.1130757 0.102499574 -0.31685126 -0.48986033 0.5536139 -0.49096292 0.30237165 -0.26833284 -0.4815889 0.3216069 -0.48922494 0.3011091 0.73521245 -0.30878666 0.6666646 0.31974718 0.16676459 0.15505347 -0.26500466 -0.48348773 0.30565348 0.666741 0.7319474 -0.30431604
0.9189189 -0.3148996 0.10745588 0.1531944 0.7299366 -0.11519185 -0.3085854 0.093793124 0.7305081 0.10941014 -0.11368033 -0.26666406 0.3088307 -0.48493445 0.5649805 0.31870714 -0.3062417 0.5670316 -0.11525154 -0.49328515 0.32187203 -0.112588346 -0.48730165 0.15075174 -0.106683195 0.72968245 -0.25850946 -0.1129486 0.10240421 -0.31644583 -0.4892458 0.553087 -0.49034664 0.3020816 -0.26801652 -0.48103482 0.32131854 -0.48865178 0.30082098 0.7345904 -0.308386 0.66612494 0.3194658 0.1666021 0.15490398 -0.26467273 -0.4829135 0.30536875 0.66619503 0.731336 -0.30396467
0.9199199 -0.31452757 0.10735074 0.15304509 0.72925735 -0.11505139 -0.30823207 0.093716234 0.72982955 0.10930231 -0.11351669 -0.26631713 0.30853686 -0.4843246 0.56453097 0.31840548 -0.3058765 0.5665724 -0.11509839 -0.49271256 0.32158396 -0.112439334 -0.48674813 0.15060863 -0.106562376 0.7290447 -0.2582127 -0.11281809 0.10230729 -0.3160392 -0.4886319 0.55256057 -0.48973453 0.30178967 -0.26770124 -0.4804838 0.32103053 -0.48807633 0.30053398 0.73396623 -0.3079889 0.6655854 0.31918344 0.16643968 0.15475586 -0.26434365 -0.48234212 0.30508396 0.66565025 0.7307259 -0.30361485
0.9209209 -0.3141585 0.10724577 0.15289363 0.7285807 -0.11490926 -0.30787614 0.09363809 0.7291503 0.109194726 -0.11335331 -0.26597106 0.3082449 -0.48371178 0.5640825 0.3181024 -0.30551124 0.56611335 -0.11494422 -0.49213916 0.32129398 -0.11228782 -0.48619643 0.15046766 -0.10643968 0.7284093 -0.25791574 -0.11269146 0.10221407 -0.3156345 -0.4880194 0.5520346 -0.48912004 0.30149844 -0.26738465 -0.4799298 0.32074246 -0.4875059 0.30024514 0.7333454 -0.30758834 0.66504514 0.31890282 0.16627708 0.1546072 -0.26401377 -0.48176897 0.30479965 0.66510856 0.7301158 -0.30326706
0.9219219 -0.31378853 0.10713968 0.15274575 0.7279041 -0.114768 -0.30752346 0.09355977 0.72847104 0.109089345 -0.11318797 -0.2656251 0.3079532 -0.48310134 0.5636349 0.3178008 -0.3051452 0.56565344 -0.11478892 -0.4915679 0.32100615 -0.11213642 -0.48564577 0.1503258 -0.10631788 0.72777224 -0.2576198 -0.11256254 0.10211596 -0.31522834 -0.48740554 0.55150676 -0.4885073 0.3012086 -0.26707056 -0.47937799 0.32045367 -0.48693457 0.2999589 0.73272336 -0.30718946 0.6645061 0.31862304 0.16611406 0.15445945 -0.26368314 -0.4811989 0.30451652 0.66456497 0.72950757 -0.30291742
0.9229229 -0.31341717 0.10703513 0.15259656 0.7272296 -0.11462635 -0.30717093 0.09348509 0.727793 0.108982116 -0.113024086 -0.26527578 0.30766007 -0.48249164 0.563184 0.3174989 -0.30477992 0.5651953 -0.11463559 -0.49099606 0.32071784 -0.11198434 -0.48509383 0.15018472 -0.10619351 0.72713614 -0.257322 -0.11243364 0.102021486 -0.31482428 -0.48679653 0.5509827 -0.48789507 0.3009176 -0.266754 -0.4788264 0.3201675 -0.48636258 0.29967222 0.73210275 -0.3067916 0.6639689 0.31834242 0.16595086 0.15431198 -0.26335335 -0.48062694 0.3042334 0.66402423 0.7288984 -0.30256763
0.9239239 -0.31304616 0.1069316 0.15244833 0.7265544 -0.11448386 -0.306818 0.093408614 0.72711635 0.10887453 -0.11286059 -0.2649316 0.30736867 -0.48188382 0.56273544 0.31719652 -0.3044145 0.56473804 -0.11448136 -0.4904249 0.3204274 -0.1118359 -0.48454213 0.15004256 -0.10607174 0.72650003 -0.2570263 -0.11230424 0.10192707 -0.31442064 -0.4861825 0.5504565 -0.48728538 0.30062965 -0.26643947 -0.47827864 0.31988016 -0.48579144 0.29938528 0.73148453 -0.30639273 0.66342854 0.31806126 0.1657907 0.15416327 -0.26302302 -0.48005894 0.30394933 0.663481 0.7282909 -0.30221912
0.9249249 -0.3126779 0.10682765 0.15230164 0.7258811 -0.11434117 -0.30646434 0.0933325 0.7264404 0.10877016 -0.11269727 -0.2645836 0.30707738 -0.48127338 0.56228745 0.31689462 -0.3040504 0.5642792 -0.11432698 -0.4898564 0.32014075 -0.1116831 -0.48399565 0.14990255 -0.10594857 0.7258656 -0.25672638 -0.112175584 0.1018329 -0.31401792 -0.48557422 0.5499325 -0.48667386 0.3003401 -0.26612538 -0.47772738 0.3195952 -0.48522353 0.2990997 0.73086476 -0.30599457 0.6628914 0.31778058 0.16562834 0.15401563 -0.26269346 -0.47948876 0.3036662 0.66294 0.7276834 -0.30186927
0.9259259 -0.3123082 0.10672489 0.15215519 0.7252071 -0.11420035 -0.30611134 0.09325603 0.7257643 0.10866341 -0.11253247 -0.26423812 0.3067855 -0.4806657 0.56184125 0.3165948 -0.30368513 0.5638212 -0.11417249 -0.4892866 0.31985155 -0.111533225 -0.48344466 0.14976111 -0.10582656 0.7252319 -0.25643066 -0.11204547 0.10174087 -0.31361344 -0.4849639 0.5494087 -0.48606485 0.30005053 -0.26580894 -0.47717664 0.31930932 -0.48465386 0.2988154 0.730247 -0.30559665 0.66235495 0.31750134 0.16546825 0.15387085 -0.26236597 -0.47891968 0.30338147 0.6623988 0.7270782 -0.30152065
0.9269269 -0.3119387 0.106619984 0.15200612 0.7245343 -0.11405635 -0.305759 0.093182296 0.7250905 0.10856077 -0.11236727 -0.26389393 0.3064945 -0.4800592 0.561393 0.3162929 -0.30332088 0.5633619 -0.114016235 -0.48871735 0.31956396 -0.111379474 -0.48289758 0.14962289 -0.10570112 0.72459817 -0.2561347 -0.11191526 0.101646155 -0.31320995 -0.48435554 0.54888546 -0.48545384 0.2997609 -0.2654937 -0.47662744 0.31902102 -0.48408356 0.29852727 0.72962785 -0.3051991 0.6618166 0.31722113 0.16530904 0.15372285 -0.26203617 -0.47835153 0.3031005 0.6618564 0.7264707 -0.30117217
0.9279279 -0.31156904 0.10651836 0.15186086 0.7238625 -0.1139141 -0.30540478 0.093106836 0.724416 0.108455926 -0.11220235 -0.26354688 0.30620423 -0.47945073 0.5609472 0.3159922 -0.3029544 0.56290615 -0.11386293 -0.48814955 0.3192754 -0.111227155 -0.48234758 0.14948311 -0.10557744 0.72396564 -0.25583813 -0.111786485 0.10155353 -0.31280583 -0.48374665 0.54836214 -0.4848458 0.29947302 -0.26517797 -0.47608006 0.3187367 -0.48351485 0.29824385 0.72900915 -0.30480075 0.6612804 0.31694117 0.16514763 0.15357777 -0.26170808 -0.4777827 0.30281857 0.66131735 0.72586536 -0.3008226
0.9289289 -0.31120017 0.10641715 0.1517131 0.7231922 -0.113771886 -0.30505294 0.093032986 0.7237412 0.108350724 -0.112037 -0.26320058 0.30591324 -0.47884732 0.5604986 0.31569126 -0.30258995 0.5624472 -0.113707155 -0.48758212 0.31898972 -0.111077905 -0.48180118 0.14934507 -0.10545415 0.7233331 -0.25553882 -0.111655295 0.10146019 -0.31240338 -0.48314002 0.5478393 -0.48423833 0.2991844 -0.26486367 -0.47553253 0.31845018 -0.48294896 0.29795954 0.7283931 -0.30440402 0.6607456 0.31666216 0.16498587 0.15343097 -0.26137757 -0.47721803 0.3025352 0.6607747 0.72526145 -0.30047387
0.9299299 -0.31083068 0.10631344 0.15156785 0.7225212 -0.11362976 -0.30470014 0.092959374 0.7230692 0.10824546 -0.111872435 -0.26285774 0.3056244 -0.47824037 0.5600525 0.3153912 -0.3022261 0.5619929 -0.11355221 -0.48701498 0.31870213 -0.11092439 -0.48125282 0.14920613 -0.10533047 0.72270083 -0.25524285 -0.11152628 0.10136786 -0.31199938 -0.48253095 0.5473181 -0.4836315 0.2988979 -0.26454937 -0.4749844 0.31816402 -0.48238158 0.29767475 0.72777605 -0.3040067 0.66020846 0.3163822 0.16482654 0.1532856 -0.26104832 -0.47664955 0.30225232 0.66023624 0.7246554 -0.30012333
0.9309309 -0.31046233 0.106211334 0.15142086 0.721851 -0.113485396 -0.30434844 0.09288517 0.72239745 0.10814205 -0.11170891 -0.26251054 0.30533317 -0.4776366 0.5596049 0.3150929 -0.3018612 0.5615349 -0.11339629 -0.48644766 0.31841525 -0.11076993 -0.48070553 0.14906695 -0.105205595 0.7220695 -0.2549462 -0.111394495 0.101275235 -0.31159803 -0.48192707 0.5467962 -0.48302406 0.29861 -0.26423532 -0.4744377 0.31787762 -0.48181283 0.29739133 0.72716117 -0.30361074 0.65967405 0.31610295 0.16466966 0.15313932 -0.26071963 -0.47608405 0.30197182 0.6596979 0.72405076 -0.29977697
0.9319319 -0.31009382 0.106110364 0.15127656 0.721182 -0.113342434 -0.30399483 0.09281251 0.72172654 0.10803816 -0.111543715 -0.26216638 0.30504528 -0.47703272 0.5591588 0.3147938 -0.30149806 0.56107867 -0.11324015 -0.48588046 0.3181291 -0.11061913 -0.48016018 0.14892879 -0.10508147 0.7214401 -0.2546482 -0.111264676 0.1011838 -0.31119573 -0.4813199 0.5462754 -0.4824196 0.2983245 -0.26391983 -0.47389156 0.31759438 -0.4812488 0.29710796 0.7265465 -0.3032127 0.6591402 0.31582513 0.16450861 0.1529955 -0.2603914 -0.47551796 0.30169204 0.6591588 0.72344804 -0.29942715
0.9329329 -0.30972636 0.106009394 0.1511325 0.72051394 -0.113197505 -0.30364275 0.09273884 0.72105515 0.10793552 -0.11137831 -0.2618202 0.30475596 -0.47642973 0.55871403 0.3144938 -0.30113202 0.5606228 -0.11308497 -0.48531556 0.31784174 -0.11046642 -0.4796136 0.14879033 -0.10495576 0.72080946 -0.25435215 -0.11113337 0.10109183 -0.3107946 -0.4807165 0.54575384 -0.4818129 0.29803678 -0.26360327 -0.47334462 0.3173091 -0.4806832 0.29682454 0.72593224 -0.302818 0.65860426 0.31554636 0.16435155 0.15285191 -0.26006252 -0.47495246 0.30140987 0.65862 0.7228451 -0.29907915
0.9339339 -0.3093568 0.10590902 0.15098754 0.7198459 -0.11305386 -0.30328977 0.09266487 0.72038496 0.10783282 -0.11121243 -0.26147723 0.30446783 -0.47582528 0.5582665 0.31419525 -0.30077058 0.5601659 -0.11292952 -0.48475185 0.31755462 -0.11031303 -0.47906905 0.14865306 -0.10483083 0.7201812 -0.25405416 -0.11100209 0.10100159 -0.3103929 -0.48011157 0.54523444 -0.48120797 0.29775056 -0.26328877 -0.47280043 0.31702557 -0.48011723 0.2965388 0.72531545 -0.30242217 0.6580702 0.31526855 0.16419193 0.15270677 -0.25973356 -0.47438902 0.30113032 0.65808356 0.72224283 -0.29873127
0.9349349 -0.30898964 0.10580841 0.15084407 0.71917737 -0.11291042 -0.3029378 0.09259257 0.7197155 0.10773149 -0.11104673 -0.26113173 0.3041804 -0.47522384 0.5578213 0.31389782 -0.30040455 0.55971193 -0.112772435 -0.48418826 0.3172699 -0.1101605 -0.47852454 0.14851776 -0.10470563 0.7195525 -0.2537576 -0.11087033 0.10091069 -0.3099907 -0.47950846 0.54471445 -0.4806051 0.29746386 -0.26297486 -0.4722525 0.31674013 -0.47955376 0.2962573 0.7247044 -0.302027 0.6575366 0.3149905 0.16403386 0.1525633 -0.25940555 -0.47382447 0.3008496 0.65754473 0.721642 -0.29838336
0.9359359 -0.30862272 0.105709225 0.1507 0.71851265 -0.112764984 -0.30258706 0.09252021 0.71904695 0.10762915 -0.11088121 -0.26078793 0.3038918 -0.4746226 0.5573782 0.31359997 -0.30004275 0.55925393 -0.112615585 -0.48362464 0.316983 -0.110007554 -0.47798157 0.14838001 -0.10457981 0.71892357 -0.25346023 -0.11073893 0.100820094 -0.30959103 -0.47890592 0.54419637 -0.4800024 0.2971795 -0.26266032 -0.47171047 0.3164554 -0.4789896 0.2959744 0.7240912 -0.30163008 0.6570028 0.31471148 0.16387567 0.15242109 -0.2590763 -0.47326386 0.30057052 0.6570078 0.72104156 -0.2980346
0.9369369 -0.3082534 0.10561016 0.1505576 0.71784604 -0.11261967 -0.30223513 0.09244725 0.7183794 0.107526034 -0.11071557 -0.26044327 0.3036032 -0.47402185 0.5569321 0.31330112 -0.29967877 0.5588006 -0.11246014 -0.48305988 0.31669894 -0.10985294 -0.47743645 0.14824417 -0.10445309 0.7182975 -0.25316393 -0.11060694 0.10073033 -0.30918968 -0.47830305 0.5436764 -0.47939917 0.29689494 -0.26234484 -0.47116736 0.31617185 -0.47842792 0.29569337 0.7234775 -0.30123645 0.6564692 0.3144339 0.16371903 0.15227833 -0.25874785 -0.4726985 0.30028954 0.6564702 0.7204398 -0.2976878
0.9379379 -0.30788788 0.10550931 0.15041336 0.71718204 -0.11247638 -0.30188033 0.0923765 0.7177123 0.10742465 -0.11054918 -0.26009935 0.30331722 -0.4734208 0.55648625 0.3130028 -0.29931507 0.5583452 -0.11230281 -0.4824989 0.3164135 -0.109701335 -0.47689465 0.14810827 -0.10432726 0.7176697 -0.2528668 -0.11047387 0.10064122 -0.30878785 -0.4777011 0.54315877 -0.478797 0.2966096 -0.26203102 -0.4706225 0.31588808 -0.47786456 0.29541072 0.72286665 -0.3008402 0.65593886 0.31415722 0.16356155 0.1521338 -0.25842094 -0.47213674 0.30001208 0.65593493 0.71983993 -0.29733932
0.9389389 -0.3075201 0.105410844 0.15027168 0.7165171 -0.11233163 -0.30153042 0.09230372 0.71704495 0.10732445 -0.11038354 -0.2597557 0.30303076 -0.47282326 0.5560429 0.3127068 -0.2989516 0.5578908 -0.11214656 -0.48193508 0.31612852 -0.10954544 -0.47635052 0.14797136 -0.10419968 0.7170439 -0.25257027 -0.11034095 0.100551575 -0.30838925 -0.4771006 0.5426414 -0.47819725 0.2963262 -0.26171628 -0.47007954 0.31560448 -0.47730172 0.29513088 0.7222538 -0.30044484 0.655406 0.31387845 0.16340443 0.15199217 -0.25809288 -0.4715746 0.2997323 0.6553999 0.7192372 -0.29699156
0.9399399 -0.30715305 0.105314404 0.15012792 0.71585405 -0.11218622 -0.30117917 0.09223381 0.7163795 0.10722384 -0.110215634 -0.25941187 0.30274335 -0.47222468 0.5555978 0.31240895 -0.29858917 0.55743647 -0.11198804 -0.48137474 0.31584498 -0.10938987 -0.4758091 0.14783713 -0.10407472 0.71641827 -0.25227386 -0.11020896 0.10046318 -0.3079885 -0.47650108 0.5421221 -0.47759697 0.29604116 -0.26140282 -0.46953753 0.3153219 -0.47673923 0.2948499 0.72164524 -0.3000517 0.6548736 0.31360373 0.16324744 0.15185061 -0.25776434 -0.4710153 0.29945347 0.654865 0.7186409 -0.29664284
0.9409409 -0.30678505 0.10521415 0.14998648 0.71519077 -0.11204067 -0.3008262 0.0921627 0.71571434 0.10712287 -0.11005035 -0.25906748 0.30245665 -0.47162634 0.55515325 0.31211182 -0.2982244 0.55698323 -0.1118325 -0.48081353 0.31556 -0.109236866 -0.47526768 0.14770213 -0.10394725 0.7157924 -0.25197643 -0.110076636 0.10037497 -0.3075894 -0.4759015 0.54160714 -0.47699517 0.29575703 -0.26108804 -0.46899554 0.31503788 -0.47617888 0.29456887 0.721035 -0.2996562 0.65434265 0.3133264 0.1630927 0.15170804 -0.2574368 -0.47045222 0.2991744 0.6543288 0.71804345 -0.29629517
0.9419419 -0.30641907 0.1051164 0.1498448 0.71452916 -0.11189678 -0.30047747 0.09209266 0.7150487 0.10702279 -0.109882295 -0.25872582 0.30217132 -0.47102898 0.55470884 0.31181678 -0.29786187 0.5565288 -0.111674935 -0.48025423 0.3152741 -0.109083235 -0.47472784 0.14756903 -0.1038205 0.7151685 -0.25167814 -0.10994354 0.10028741 -0.30718902 -0.47530293 0.54109097 -0.47639647 0.29547414 -0.26077414 -0.4684534 0.314756 -0.47561926 0.29428878 0.72042537 -0.29926175 0.65381265 0.31305 0.16293702 0.15156922 -0.25710732 -0.46989393 0.29889724 0.6537938 0.71744287 -0.2959478
0.9429429 -0.30605274 0.10501912 0.14970413 0.7138655 -0.11174968 -0.30012554 0.09202346 0.7143842 0.106924444 -0.10971737 -0.25838074 0.30188414 -0.47043157 0.55426705 0.31152007 -0.29749995 0.55607665 -0.11151585 -0.4796939 0.31499097 -0.1089291 -0.4741869 0.14743373 -0.1036928 0.71454453 -0.251381 -0.10980967 0.100197345 -0.3067903 -0.4747046 0.5405731 -0.47579873 0.29519096 -0.2604609 -0.46791413 0.31447294 -0.47505876 0.29400828 0.71981704 -0.29886842 0.65328074 0.31277362 0.16278097 0.15142766 -0.25678146 -0.4693319 0.29861912 0.6532595 0.7168468 -0.2955994
0.9439439 -0.30568653 0.1049234 0.14956376 0.71320224 -0.11160368 -0.29977387 0.09195146 0.7137191 0.10682252 -0.109550536 -0.25803852 0.3015984 -0.469836 0.5538223 0.31122342 -0.2971378 0.55562127 -0.11136004 -0.47913593 0.31470695 -0.10877395 -0.47364596 0.14729908 -0.10356331 0.7139194 -0.25108448 -0.10967529 0.100111395 -0.30639184 -0.4741064 0.5400586 -0.47520122 0.2949073 -0.26014668 -0.4673735 0.31419125 -0.4744987 0.29373088 0.7192079 -0.29847425 0.65275145 0.31249598 0.16262564 0.15128753 -0.25645235 -0.46877527 0.29834214 0.65272665 0.716251 -0.29525465
0.9449449 -0.30531865 0.104825884 0.14942417 0.712543 -0.11145741 -0.29942396 0.09188345 0.7130592 0.10672423 -0.10938251 -0.25769472 0.30131504 -0.4692391 0.55338 0.3109279 -0.29677373 0.5551696 -0.11120072 -0.4785757 0.31442288 -0.10862091 -0.47310528 0.14716616 -0.10343465 0.71329737 -0.25078735 -0.10954201 0.100025624 -0.30599195 -0.4735097 0.53954387 -0.47460335 0.2946261 -0.25983346 -0.46683207 0.31391034 -0.47394165 0.2934501 0.7185992 -0.29808065 0.6522207 0.31222138 0.16247192 0.15114668 -0.2561252 -0.46821564 0.29806402 0.6521907 0.71565354 -0.29490617
0.9459459 -0.30495328 0.10472956 0.14928344 0.7118828 -0.11131078 -0.29907155 0.091814846 0.71239567 0.106625885 -0.10921568 -0.25735223 0.3010293 -0.46864578 0.5529363 0.3106331 -0.29641274 0.5547159 -0.11104515 -0.47801805 0.31413934 -0.108463705 -0.47256744 0.14703324 -0.10330722 0.71267617 -0.25048974 -0.109408855 0.09994015 -0.30559403 -0.47291246 0.5390291 -0.47400728 0.2943429 -0.25952047 -0.46629417 0.31362608 -0.47338313 0.29317215 0.7179905 -0.29768816 0.6516917 0.31194666 0.16231623 0.15100637 -0.25579906 -0.46765912 0.29778662 0.6516602 0.71505797 -0.29455817
0.9469469 -0.3045873 0.10463408 0.1491445 0.71122575 -0.111165136 -0.29872108 0.09174517 0.7117348 0.106527895 -0.1090492 -0.25700843 0.30074593 -0.46805054 0.5524937 0.31033787 -0.29605022 0.55426383 -0.11088559 -0.47746065 0.31385615 -0.108306974 -0.47202927 0.1469011 -0.103179365 0.71205366 -0.25019372 -0.10927516 0.09985104 -0.30519605 -0.47231644 0.53851426 -0.473411 0.2940617 -0.25920537 -0.4657536 0.31334582 -0.47282588 0.29289326 0.71738493 -0.2972948 0.65116215 0.31167027 0.16216233 0.15086755 -0.25547063 -0.4671012 0.29750946 0.6511252 0.71446097 -0.29421097
0.9479479 -0.30422097 0.10453835 0.1490055 0.7105646 -0.11101875 -0.29837155 0.09167656 0.7110748 0.10643008 -0.108879745 -0.2566663 0.30046156 -0.46745723 0.5520514 0.31004354 -0.2956889 0.553812 -0.11072719 -0.47690487 0.31357566 -0.108153105 -0.4714918 0.1467686 -0.10305026 0.7114321 -0.2498961 -0.10914105 0.09976563 -0.30479878 -0.47172254 0.5380007 -0.4728154 0.29378137 -0.2588917 -0.4652141 0.31306395 -0.4722678 0.2926149 0.7167779 -0.29690123 0.650635 0.31139502 0.16200855 0.15072897 -0.25514382 -0.4665437 0.29723397 0.650594 0.71386826 -0.29386276
0.9489489 -0.3038562 0.10444239 0.14886591 0.709908 -0.11087084 -0.29802036 0.09160879 0.7104142 0.10633233 -0.1087122 -0.2563248 0.30017868 -0.4668643 0.5516099 0.3097495 -0.29532674 0.55335987 -0.11056879 -0.47634715 0.31329116 -0.107994735 -0.47095424 0.14663675 -0.102921516 0.710811 -0.24959956 -0.109006435 0.099680215 -0.3044005 -0.47112972 0.5374888 -0.47222173 0.29350057 -0.25857824 -0.46467736 0.3127828 -0.47171178 0.2923372 0.71617186 -0.29650846 0.6501057 0.31112126 0.16185728 0.15058836 -0.25481758 -0.46598756 0.29695866 0.6500623 0.71327126 -0.29351687
0.9499499 -0.3034907 0.10434744 0.14872804 0.70925224 -0.11072409 -0.29766995 0.09153983 0.70975494 0.10623446 -0.108544916 -0.25598148 0.29989532 -0.4662736 0.55116737 0.30945542 -0.29496303 0.5529095 -0.11041039 -0.47579244 0.31300834 -0.1078397 -0.47041655 0.14650503 -0.1027925 0.71019113 -0.24930196 -0.1088703 0.099594206 -0.3040042 -0.47053507 0.536975 -0.47162834 0.2932208 -0.25826424 -0.4641398 0.3125026 -0.4711567 0.2920588 0.71556747 -0.29611704 0.64957786 0.31084576 0.161702 0.15045205 -0.25448966 -0.46543166 0.29668245 0.64952874 0.7126776 -0.29316986
0.950951 -0.30312556 0.104252905 0.14859012 0.7085949 -0.110577345 -0.2973202 0.091472834 0.70909536 0.10613933 -0.10837498 -0.25564057 0.29961166 -0.4656797 0.5507245 0.3091605 -0.29460186 0.55245626 -0.11025047 -0.47523722 0.31272742 -0.107684374 -0.4698816 0.14637443 -0.10266411 0.709571 -0.24900484 -0.10873532 0.099509686 -0.3036065 -0.46994263 0.5364641 -0.47103336 0.29294023 -0.2579513 -0.46360123 0.31222114 -0.47059998 0.29178116 0.7149633 -0.2957232 0.649053 0.31057176 0.16155002 0.1503155 -0.2541613 -0.4648779 0.29640815 0.6489999 0.71208346 -0.29282185
0.951952 -0.3027599 0.10415825 0.14845243 0.7079381 -0.11043131 -0.2969696 0.091404945 0.7084373 0.106042 -0.108208 -0.2552968 0.299329 -0.46508998 0.5502827 0.3088669 -0.2942416 0.5520053 -0.110091746 -0.47468203 0.31244597 -0.10752827 -0.46934453 0.146242 -0.10253367 0.70895326 -0.24870738 -0.108601004 0.09942511 -0.3032101 -0.46935037 0.5359515 -0.4704416 0.29265943 -0.25763917 -0.46306616 0.31194112 -0.47004607 0.29150632 0.71435773 -0.29533237 0.6485232 0.31029776 0.16139802 0.15017596 -0.25383636 -0.4643227 0.29613218 0.64846873 0.7114917 -0.29247734
0.952953 -0.30239317 0.10406527 0.14831504 0.7072841 -0.11028305 -0.29661936 0.0913392 0.7077793 0.10594663 -0.10803977 -0.25495586 0.2990459 -0.46450025 0.5498421 0.3085731 -0.29387838 0.551553 -0.10993287 -0.47412884 0.31216285 -0.10737237 -0.4688091 0.146112 -0.102404445 0.7083343 -0.24841145 -0.10846639 0.09934017 -0.30281225 -0.46875826 0.5354408 -0.46984914 0.2923796 -0.257326 -0.46253073 0.31166163 -0.46949172 0.29122934 0.7137557 -0.29493976 0.6479962 0.3100249 0.16124591 0.15003994 -0.25350973 -0.4637679 0.29585758 0.6479378 0.7108984 -0.2921303
0.953954 -0.30202806 0.103970915 0.14817783 0.7066277 -0.11013502 -0.2962702 0.09127244 0.7071227 0.105849355 -0.10787198 -0.25461555 0.29876402 -0.4639117 0.5493995 0.3082821 -0.2935178 0.55110335 -0.109772086 -0.4735741 0.31188384 -0.107215405 -0.46827427 0.14598116 -0.102271646 0.70771754 -0.24811372 -0.108329535 0.09925744 -0.3024175 -0.46816579 0.53492963 -0.4692585 0.29210147 -0.25701255 -0.46199498 0.31138167 -0.468937 0.29095164 0.7131525 -0.2945494 0.6474712 0.30975088 0.1610938 0.1499022 -0.25318128 -0.463214 0.29558256 0.64740777 0.71030664 -0.2917822
0.954955 -0.30166543 0.10387817 0.148042 0.70597446 -0.10998672 -0.29592004 0.091207296 0.7064668 0.10575411 -0.107702404 -0.2542738 0.29848185 -0.4633203 0.5489603 0.3079892 -0.29315707 0.55065095 -0.109612286 -0.47302142 0.31160268 -0.10705727 -0.46773934 0.14585224 -0.10214263 0.70710003 -0.24781735 -0.10819337 0.09917334 -0.3020209 -0.46757728 0.5344174 -0.46866754 0.29182282 -0.25669926 -0.46145776 0.3111026 -0.4683842 0.29067758 0.7125503 -0.29415798 0.6469443 0.30947563 0.1609424 0.14976564 -0.2528563 -0.46266156 0.29530898 0.6468792 0.70971537 -0.29143625
0.955956 -0.30130115 0.10378471 0.14790478 0.70531917 -0.10983881 -0.2955699 0.09114048 0.70581114 0.105658025 -0.10753283 -0.25392953 0.2982004 -0.46273205 0.5485188 0.30769655 -0.29279476 0.5502027 -0.109454274 -0.47246718 0.3113217 -0.10690105 -0.46720415 0.14572254 -0.10201162 0.7064836 -0.24751951 -0.10805747 0.09909019 -0.30162424 -0.46698648 0.5339066 -0.46807712 0.29154465 -0.25638607 -0.4609249 0.31082097 -0.4678302 0.29040202 0.71194685 -0.29376715 0.6464195 0.30920187 0.16079059 0.14963028 -0.25252852 -0.4621084 0.29503414 0.6463491 0.7091255 -0.29109114
0.956957 -0.3009366 0.10369304 0.14777043 0.7046666 -0.10968971 -0.29521918 0.09107515 0.70515513 0.10556373 -0.107364595 -0.25359124 0.2979189 -0.46214494 0.5480782 0.30740467 -0.29243517 0.54975307 -0.10929409 -0.47191748 0.31104 -0.10674447 -0.46667185 0.14559337 -0.101881176 0.70586646 -0.24722373 -0.10792136 0.0990105 -0.301229 -0.4663977 0.533399 -0.46748796 0.291266 -0.25607252 -0.46039042 0.31054357 -0.4672784 0.29012647 0.7113446 -0.2933756 0.6458955 0.30892923 0.16064075 0.14949259 -0.25220332 -0.46155575 0.29476175 0.64582074 0.70853496 -0.29074407
0.957958 -0.30057257 0.10360178 0.14763448 0.70401454 -0.10954225 -0.29486966 0.0910106 0.70450115 0.105469555 -0.1071949 -0.25324878 0.29763886 -0.46155548 0.54763854 0.30711505 -0.29207316 0.5493022 -0.109134406 -0.47136623 0.3107598 -0.10658687 -0.46613917 0.14546558 -0.10174969 0.7052518 -0.24692565 -0.107785314 0.09892544 -0.30083364 -0.46580932 0.53288877 -0.46689934 0.2909871 -0.2557603 -0.45985705 0.31026492 -0.466727 0.28985187 0.71074545 -0.29298347 0.64536905 0.30865642 0.16049078 0.14935806 -0.25187743 -0.46100473 0.29448798 0.64529335 0.7079427 -0.29039788
0.958959 -0.3002091 0.10350904 0.14750025 0.7033639 -0.10939327 -0.2945212 0.09094438 0.70384717 0.10537538 -0.1070281 -0.25290868 0.2973576 -0.46096945 0.5471971 0.3068222 -0.291713 0.54885256 -0.10897449 -0.47081545 0.31047866 -0.10642719 -0.4656063 0.14533672 -0.101617575 0.7046343 -0.246629 -0.10764918 0.09884402 -0.30043817 -0.4652203 0.5323812 -0.46631294 0.29071113 -0.2554474 -0.45932296 0.3099868 -0.46617648 0.28957632 0.7101439 -0.29259396 0.6448448 0.3083836 0.1603404 0.14922264 -0.2515514 -0.46045327 0.29421607 0.6447624 0.70735407 -0.29005086
0.95996 -0.29984468 0.10341814 0.14736608 0.7027122 -0.10924515 -0.29417217 0.090878874 0.70319366 0.105282634 -0.10685745 -0.25256777 0.29707852 -0.46038356 0.54675746 0.30653027 -0.2913522 0.5484028 -0.10881409 -0.47026432 0.3101996 -0.10627213 -0.46507397 0.14520845 -0.101486444 0.70401895 -0.2463314 -0.107510656 0.09876177 -0.300044 -0.46463454 0.531873 -0.46572337 0.29043385 -0.25513646 -0.45879006 0.30970678 -0.46562606 0.28930297 0.7095429 -0.29220408 0.64432096 0.30811194 0.16019091 0.14908752 -0.25122488 -0.4599026 0.29394314 0.6442355 0.7067647 -0.28970551
0.960961 -0.29948077 0.10332778 0.14723167 0.7020606 -0.10909629 -0.293823 0.09081486 0.70254254 0.10518822 -0.106687754 -0.25222746 0.2967973 -0.45979768 0.5463171 0.30624047 -0.29099053 0.5479535 -0.10865259 -0.469715 0.30991957 -0.106113404 -0.46454346 0.14508155 -0.10135555 0.70340455 -0.24603443 -0.10737404 0.098679215 -0.29965022 -0.4640471 0.53136396 -0.46513617 0.2901567 -0.25482327 -0.45825717 0.30942968 -0.46507567 0.2890307 0.7089449 -0.29181385 0.64379597 0.3078405 0.16004023 0.14895394 -0.25089848 -0.45935312 0.29367074 0.6437105 0.70617604 -0.28936017
0.961962 -0.29911637 0.103238136 0.14709702 0.70141137 -0.108947515 -0.29347312 0.09075251 0.7018908 0.105095 -0.10651797 -0.25188845 0.2965177 -0.459213 0.54587793 0.30594948 -0.2906316 0.547505 -0.10849255 -0.46916494 0.30964127 -0.105954915 -0.46401188 0.14495423 -0.10122132 0.70279276 -0.24573873 -0.107236505 0.09859982 -0.2992539 -0.46346024 0.5308573 -0.4645511 0.28988233 -0.25451022 -0.45772585 0.30915037 -0.4645261 0.28875592 0.7083429 -0.2914254 0.64327216 0.3075672 0.15989062 0.14881977 -0.25057244 -0.45880377 0.29339877 0.6431817 0.7055867 -0.28901398
0.962963 -0.29875448 0.10314724 0.14696422 0.7007624 -0.10879603 -0.29312277 0.090688676 0.70123756 0.10500255 -0.10634807 -0.25154603 0.29623887 -0.45862818 0.5454389 0.30565992 -0.2902707 0.5470561 -0.108331054 -0.46861786 0.30936125 -0.10579702 -0.46348128 0.14482704 -0.101089925 0.7021792 -0.2454421 -0.1070995 0.09851977 -0.29886237 -0.4628746 0.5303495 -0.46396616 0.28960535 -0.25419837 -0.45719653 0.30887398 -0.4639786 0.28848222 0.7077459 -0.29103333 0.6427493 0.30729577 0.15974286 0.14868543 -0.2502469 -0.45825425 0.29312757 0.6426538 0.70500064 -0.2886666
0.963964 -0.29839057 0.10305759 0.14683196 0.700114 -0.10864648 -0.29277557 0.09062436 0.7005867 0.104908615 -0.1061784 -0.25120497 0.29596046 -0.45804662 0.5450002 0.3053694 -0.28991282 0.546608 -0.10816994 -0.46806914 0.30908296 -0.10563663 -0.4629512 0.14469996 -0.10095799 0.7015667 -0.24514407 -0.10696113 0.098439485 -0.29846808 -0.46229184 0.529845 -0.46337983 0.28933123 -0.25388518 -0.45666355 0.30859634 -0.46342856 0.28821006 0.7071477 -0.29064488 0.64222765 0.30702195 0.15959409 0.14855376 -0.24992041 -0.4577068 0.29285535 0.6421262 0.7044127 -0.28832304
0.964965 -0.29802772 0.10296753 0.14669791 0.69946647 -0.10849914 -0.29242665 0.0905613 0.69993794 0.104816824 -0.10600716 -0.25086623 0.2956814 -0.45746225 0.54456055 0.3050801 -0.2895512 0.54615927 -0.108009785 -0.46752185 0.30880508 -0.10547978 -0.4624212 0.14457288 -0.10082364 0.70095444 -0.24484757 -0.10682401 0.09836027 -0.29807478 -0.46170652 0.529336 -0.46279666 0.28905353 -0.25357202 -0.45613432 0.30831775 -0.46288064 0.28793857 0.70655096 -0.29025513 0.64170456 0.3067527 0.1594449 0.14841977 -0.24959664 -0.45715812 0.2925851 0.6416019 0.7038274 -0.28797603
0.965966 -0.29766524 0.102879375 0.1465672 0.69881773 -0.1083473 -0.2920782 0.0904977 0.6992856 0.10472599 -0.105837464 -0.25052533 0.29540488 -0.4568807 0.5441221 0.30479148 -0.28919154 0.545712 -0.10784891 -0.4669748 0.30852506 -0.10532001 -0.46189106 0.14444831 -0.10069248 0.7003434 -0.24455069 -0.10668492 0.098279625 -0.29768062 -0.4611242 0.52883136 -0.46221128 0.28877893 -0.2532611 -0.4556041 0.30804232 -0.4623347 0.28766707 0.7059516 -0.28986597 0.64118195 0.30648127 0.15929887 0.14828667 -0.24927089 -0.4566107 0.29231432 0.6410767 0.70324016 -0.28762963
0.966967 -0.29730183 0.10278985 0.1464344 0.69817114 -0.10819739 -0.29172915 0.09043607 0.69863725 0.104632765 -0.105666846 -0.25018632 0.29512724 -0.45629838 0.5436839 0.30450192 -0.28883192 0.5452628 -0.107687056 -0.46642938 0.30824652 -0.10516247 -0.46136403 0.14432332 -0.10055637 0.69973207 -0.244253 -0.10654536 0.09820148 -0.2972874 -0.46054134 0.52832687 -0.46162933 0.2885053 -0.25294828 -0.45507407 0.3077673 -0.46178725 0.2873946 0.70535696 -0.28947932 0.6406592 0.30621108 0.15915117 0.14815548 -0.24894522 -0.45606306 0.29204288 0.64055073 0.70265484 -0.28728417
0.967968 -0.29693836 0.10270122 0.14630398 0.6975236 -0.10804671 -0.29138112 0.0903739 0.69799066 0.10454318 -0.10549694 -0.24984507 0.29484835 -0.45571786 0.5432457 0.30421337 -0.28847158 0.5448153 -0.10752395 -0.46588257 0.3079696 -0.10500172 -0.46083495 0.14419827 -0.100423545 0.6991217 -0.24395566 -0.106407166 0.09812161 -0.29689538 -0.4599601 0.5278226 -0.4610468 0.28823045 -0.25263715 -0.45454514 0.30749068 -0.46124107 0.28712288 0.7047621 -0.28908873 0.6401396 0.30593964 0.15900436 0.14802387 -0.24862061 -0.45551735 0.29177424 0.64002645 0.7020683 -0.28693858
0.968969 -0.29657698 0.10261229 0.14617214 0.6968783 -0.10789657 -0.29103252 0.090312034 0.6973419 0.10445246 -0.10532537 -0.2495074 0.29457048 -0.45513773 0.5428084 0.3039247 -0.28811148 0.5443685 -0.10736331 -0.46533766 0.30769357 -0.1048432 -0.4603072 0.14407393 -0.10029113 0.69851124 -0.24365953 -0.10626903 0.09804407 -0.29650223 -0.459376 0.5273169 -0.46046507 0.28795704 -0.252324 -0.45401645 0.3072128 -0.46069565 0.28685316 0.7041658 -0.28870142 0.6396178 0.30567107 0.15885761 0.14789072 -0.24829343 -0.45497206 0.2915025 0.63949907 0.70148396 -0.28659323
0.96997 -0.29621416 0.10252568 0.1460416 0.69623315 -0.107746154 -0.29068446 0.0902513 0.69669414 0.10436174 -0.10515416 -0.24916758 0.29429516 -0.4545564 0.54237044 0.30363885 -0.28775352 0.54392207 -0.10719994 -0.46479157 0.3074157 -0.10468471 -0.45977968 0.1439496 -0.10015491 0.6979011 -0.24336219 -0.1061303 0.09796581 -0.2961102 -0.45879576 0.52681494 -0.45988292 0.28768435 -0.25201237 -0.45348808 0.3069373 -0.46014827 0.28658238 0.70356834 -0.28831238 0.6390966 0.3053998 0.1587114 0.14775941 -0.24796979 -0.45442706 0.2912344 0.6389748 0.7008984 -0.28624922
0.970971 -0.29585332 0.10243711 0.14591101 0.69558895 -0.1075947 -0.2903359 0.09019038 0.69604814 0.10427329 -0.10498306 -0.2488287 0.29401866 -0.45397794 0.541932 0.30335072 -0.2873958 0.5434755 -0.107038975 -0.46424726 0.30713877 -0.10452542 -0.45925388 0.1438249 -0.10002196 0.697292 -0.24306642 -0.10599047 0.09788683 -0.29571918 -0.4582163 0.5263097 -0.45930395 0.28740963 -0.25170112 -0.45296085 0.30666205 -0.45960447 0.2863123 0.7029749 -0.28792468 0.6385745 0.3051302 0.1585652 0.14763 -0.24764411 -0.45388326 0.29096553 0.6384517 0.7003144 -0.28590423
0.971972 -0.2954917 0.10235193 0.14578208 0.69494534 -0.10744497 -0.2899864 0.090127796 0.6954018 0.10418305 -0.10481197 -0.24848995 0.29374292 -0.45339814 0.5414957 0.3030626 -0.28703547 0.54302776 -0.10687807 -0.46370378 0.3068616 -0.10436466 -0.4587261 0.14370045 -0.09988585 0.6966826 -0.242768 -0.10585159 0.09780976 -0.29532707 -0.45763534 0.52580714 -0.4587231 0.28713647 -0.25138927 -0.452432 0.3063871 -0.45905945 0.28604248 0.70237935 -0.2875373 0.6380559 0.3048586 0.15842035 0.1474984 -0.24731895 -0.45333776 0.29069522 0.63792837 0.6997317 -0.28555936
0.972973 -0.29513043 0.10226408 0.1456522 0.69430053 -0.10729256 -0.28963977 0.090068966 0.6947545 0.104092926 -0.104641676 -0.24814953 0.29346618 -0.4528217 0.54105914 0.30277684 -0.28667703 0.54258263 -0.10671279 -0.46316022 0.3065838 -0.104204625 -0.45820135 0.14357862 -0.09975055 0.69607675 -0.24247245 -0.10571119 0.09773293 -0.29493397 -0.45705724 0.5253055 -0.45814368 0.28686544 -0.25107598 -0.45190716 0.30610874 -0.45851588 0.2857717 0.7017869 -0.28714854 0.6375357 0.30459073 0.15827474 0.14736864 -0.24699481 -0.45279348 0.29042736 0.6374053 0.69914806 -0.285214
0.973974 -0.29476815 0.102178305 0.14552155 0.69365776 -0.10714242 -0.28929088 0.090008646 0.6941109 0.104004055 -0.10446867 -0.24781257 0.29318926 -0.45224372 0.54061973 0.30248848 -0.28631708 0.5421363 -0.106551826 -0.46261746 0.3063071 -0.104044825 -0.4576752 0.14345476 -0.09961715 0.6954676 -0.24217537 -0.10557243 0.09765741 -0.2945438 -0.45647758 0.52480185 -0.4575632 0.2865937 -0.2507664 -0.4513812 0.30583635 -0.4579728 0.28550306 0.70119345 -0.28676224 0.63701713 0.3043224 0.15812942 0.14724049 -0.24667095 -0.45224968 0.29015896 0.6368815 0.6985661 -0.28486812
0.974975 -0.29440653 0.102092415 0.14539346 0.69301593 -0.10698867 -0.28894338 0.08994922 0.69346654 0.103915244 -0.1042971 -0.24747215 0.2929156 -0.45166624 0.5401833 0.30220178 -0.28595853 0.54169023 -0.10638821 -0.46207544 0.30603305 -0.103885025 -0.45715147 0.14333329 -0.09948152 0.6948602 -0.24187723 -0.10543084 0.09758058 -0.29415274 -0.45590028 0.5243019 -0.4569878 0.28632078 -0.25045502 -0.45085454 0.30556157 -0.4574311 0.28523394 0.7005999 -0.2863747 0.6364969 0.3040531 0.1579856 0.14710924 -0.24634448 -0.45170623 0.2898911 0.6363604 0.69798267 -0.28452337
0.975976 -0.29404598 0.102007896 0.1452662 0.6923739 -0.10683742 -0.28859544 0.089889735 0.6928233 0.10382751 -0.10412434 -0.24713439 0.29264006 -0.45108923 0.53974676 0.30191556 -0.28559902 0.54124546 -0.106224865 -0.46153483 0.30575565 -0.10372406 -0.45662656 0.14321002 -0.09934649 0.6942544 -0.2415811 -0.10529187 0.097504705 -0.29376218 -0.45532292 0.52379835 -0.4564079 0.28604904 -0.2501427 -0.45032993 0.30528638 -0.45688826 0.2849655 0.7000072 -0.2859878 0.63597906 0.30378363 0.157841 0.14698067 -0.2460206 -0.45116505 0.28962365 0.63583744 0.6974002 -0.28418005
0.976977 -0.29368445 0.101921886 0.14513817 0.6917329 -0.1066868 -0.2882487 0.089829296 0.692181 0.103738815 -0.103952914 -0.24679562 0.29236594 -0.4505151 0.5393114 0.30163023 -0.2852393 0.5407984 -0.10606289 -0.46099305 0.3054802 -0.10356116 -0.45610324 0.14308712 -0.09920961 0.6936469 -0.2412834 -0.10515025 0.09742817 -0.29337078 -0.45474684 0.523299 -0.4558327 0.28577873 -0.24983086 -0.4498048 0.30501208 -0.4563474 0.28469762 0.6994145 -0.28560132 0.6354588 0.303516 0.15769717 0.14685085 -0.24569604 -0.45062232 0.2893555 0.63531494 0.69681776 -0.2838344
0.977978 -0.2933233 0.10183665 0.1450105 0.69109154 -0.10653296 -0.2879004 0.08977023 0.6915364 0.10365245 -0.103780985 -0.24645795 0.29209235 -0.44993782 0.5388737 0.30134568 -0.28488255 0.54035354 -0.10590038 -0.4604526 0.30520514 -0.10340044 -0.4555797 0.142966 -0.099074334 0.693043 -0.24098632 -0.10500854 0.09735373 -0.29298073 -0.45417017 0.52279735 -0.4552571 0.2855082 -0.24952053 -0.4492802 0.3047376 -0.4558047 0.2844294 0.69882345 -0.2852136 0.63494074 0.30324718 0.15755394 0.14672199 -0.2453712 -0.45008162 0.28909072 0.6347935 0.6962391 -0.28348976
0.978979 -0.2929613 0.101753384 0.14488223 0.6904509 -0.10638243 -0.28755268 0.08971277 0.69089556 0.10356614 -0.10360986 -0.24612066 0.2918168 -0.44936416 0.5384381 0.3010585 -0.28452554 0.5399082 -0.10573569 -0.45991185 0.30492994 -0.10324001 -0.45505628 0.14284584 -0.098937154 0.6924361 -0.24069116 -0.10487065 0.09727928 -0.29259127 -0.45359337 0.52229774 -0.4546791 0.28523853 -0.24920762 -0.44875652 0.30446503 -0.45526436 0.2841629 0.6982322 -0.2848284 0.6344229 0.30297956 0.1574103 0.14659545 -0.2450483 -0.4495396 0.2888209 0.6342716 0.6956583 -0.28314632
0.97998 -0.2926011 0.10166904 0.14475527 0.68981206 -0.10622844 -0.2872064 0.08965406 0.6902518 0.10347924 -0.10343686 -0.24578191 0.29154208 -0.44879007 0.5380044 0.30077514 -0.28416657 0.5394635 -0.10557437 -0.45937294 0.30465445 -0.103078336 -0.45453435 0.14272591 -0.09880161 0.69183314 -0.24039538 -0.10472831 0.09720293 -0.29220074 -0.45302007 0.521798 -0.45410553 0.28496686 -0.24889803 -0.44823298 0.3041924 -0.45472473 0.28389427 0.6976429 -0.28444213 0.6339067 0.30271122 0.15726742 0.14646623 -0.24472421 -0.4490013 0.28855512 0.63375044 0.6950772 -0.28280187
0.980981 -0.2922408 0.10158542 0.14462987 0.6891724 -0.10607675 -0.2868597 0.089596 0.6896112 0.10338965 -0.10326579 -0.24544436 0.29126844 -0.44821534 0.53756666 0.3004894 -0.28380752 0.53901744 -0.10540828 -0.4588331 0.3043799 -0.10291818 -0.45401213 0.14260527 -0.098664194 0.69122875 -0.24009506 -0.10458732 0.097130686 -0.2918115 -0.45244554 0.5212985 -0.45353115 0.2846991 -0.2485862 -0.44770944 0.30391857 -0.45418343 0.28362897 0.6970526 -0.28405803 0.6333884 0.30244437 0.15712419 0.14634028 -0.24439858 -0.44846025 0.28828862 0.633229 0.694497 -0.2824576
0.981982 -0.2918795 0.101501316 0.14450356 0.6885358 -0.105923474 -0.28651267 0.089538425 0.6889719 0.10330537 -0.10309124 -0.24510576 0.29099652 -0.4476437 0.5371319 0.30020532 -0.2834515 0.53857493 -0.10524315 -0.45829463 0.30410537 -0.10275531 -0.453491 0.14248535 -0.098527014 0.69062245 -0.23979932 -0.10444492 0.09705624 -0.2914226 -0.45187175 0.5208001 -0.45295662 0.28442904 -0.24827519 -0.4471872 0.30364475 -0.4536473 0.2833608 0.6964606 -0.2836701 0.6328727 0.30217692 0.1569821 0.14621213 -0.24407484 -0.4479205 0.28802213 0.63270855 0.6939175 -0.28211164
0.982983 -0.29152197 0.101418644 0.14437732 0.6878959 -0.10577047 -0.28616488 0.08948144 0.6883303 0.10321966 -0.10291812 -0.2447682 0.29072478 -0.44707194 0.53669655 0.29992142 -0.28309345 0.538131 -0.10507998 -0.45775703 0.30383202 -0.10259232 -0.45296875 0.1423662 -0.098389804 0.69001937 -0.23950222 -0.1043039 0.09698382 -0.29103434 -0.4512977 0.5203028 -0.45238364 0.28415945 -0.24796444 -0.44666353 0.30337378 -0.45310685 0.28309432 0.6958724 -0.28328562 0.6323538 0.30190817 0.1568416 0.1460872 -0.24375087 -0.44738293 0.2877585 0.63218904 0.6933384 -0.2817695
0.983984 -0.29116154 0.10133484 0.14425197 0.6872585 -0.10561663 -0.2858196 0.08942452 0.6876911 0.10313222 -0.10274431 -0.24443138 0.29045257 -0.44649994 0.53626144 0.29963735 -0.28273457 0.53768706 -0.10491663 -0.4572197 0.30355677 -0.10243121 -0.4524495 0.14224663 -0.09825215 0.6894164 -0.23920588 -0.104162425 0.09690997 -0.2906446 -0.4507263 0.51980376 -0.4518101 0.28389153 -0.24765368 -0.44614407 0.30310068 -0.45257035 0.28282967 0.69528294 -0.28290126 0.63183856 0.3016422 0.15669957 0.14596155 -0.24342771 -0.44684365 0.28749326 0.63167024 0.6927607 -0.28142494
0.984985 -0.29080075 0.10125479 0.14412758 0.6866238 -0.105463505 -0.28547055 0.08936742 0.6870532 0.10304698 -0.10257286 -0.24409409 0.29018083 -0.44592923 0.5358261 0.29935375 -0.282377 0.53724194 -0.10475066 -0.45668328 0.30328438 -0.10226902 -0.45192772 0.14212587 -0.098115325 0.6888139 -0.23890807 -0.10401985 0.09683898 -0.2902555 -0.45015562 0.51930535 -0.4512387 0.28362498 -0.24734148 -0.4456224 0.3028271 -0.45203194 0.2825639 0.6946937 -0.28251487 0.6313219 0.30137625 0.15655777 0.14583585 -0.24310446 -0.4463069 0.28722677 0.63115 0.6921828 -0.28108078
0.985986 -0.290442 0.10117105 0.14400336 0.6859864 -0.10530892 -0.28512466 0.08931139 0.686414 0.10296276 -0.10239783 -0.24375638 0.28990862 -0.4453583 0.5353912 0.29907212 -0.28201967 0.53679943 -0.10458541 -0.45614508 0.3030109 -0.10210699 -0.4514079 0.14200845 -0.09797752 0.68821406 -0.23861161 -0.10387662 0.09676519 -0.2898671 -0.4495829 0.5188085 -0.45066884 0.28335562 -0.24703202 -0.4451014 0.30255565 -0.45149532 0.28229836 0.6941061 -0.28213066 0.6308062 0.30110815 0.15641597 0.14570913 -0.24278 -0.44576815 0.28696314 0.6306311 0.6916032 -0.2807374
0.986987 -0.29008186 0.10109159 0.1438789 0.6853503 -0.10515687 -0.28477764 0.0892556 0.6857774 0.10287872 -0.10222411 -0.243421 0.2896386 -0.44478977 0.53495705 0.298789 -0.28166223 0.5363555 -0.104422 -0.4556099 0.30273828 -0.10194436 -0.45088962 0.14189056 -0.097838074 0.68760955 -0.23831514 -0.1037336 0.09669337 -0.2894786 -0.4490109 0.51831114 -0.45009708 0.28308818 -0.24672021 -0.44458097 0.30228373 -0.4509583 0.28203377 0.69351935 -0.28174657 0.6302904 0.3008434 0.15627602 0.14558312 -0.24245714 -0.44523296 0.28669772 0.6301116 0.69102776 -0.28039396
0.987988 -0.2897229 0.1010091 0.14375553 0.6847149 -0.105002314 -0.28443187 0.08920035 0.6851392 0.10279277 -0.10205245 -0.2430825 0.2893676 -0.44421923 0.5345229 0.2985066 -0.2813055 0.53591347 -0.104257464 -0.45507455 0.3024635 -0.10178155 -0.45037156 0.14177194 -0.09770021 0.6870121 -0.238019 -0.10359174 0.096621245 -0.28909254 -0.4484425 0.51781523 -0.4495266 0.28282145 -0.246411 -0.44406006 0.30201444 -0.45042133 0.28177056 0.6929314 -0.28136173 0.62977564 0.30057934 0.15613493 0.14545998 -0.24213389 -0.444695 0.28643504 0.62959313 0.690451 -0.28004918
0.988989 -0.28936234 0.1009281 0.14363119 0.68408215 -0.10484874 -0.28408486 0.08914247 0.6845037 0.102709025 -0.101878256 -0.24274723 0.2890956 -0.4436514 0.53408897 0.29822442 -0.2809492 0.53546953 -0.10409197 -0.4545408 0.3021923 -0.10161939 -0.44985184 0.14165446 -0.097561926 0.6864084 -0.2377211 -0.1034497 0.096550375 -0.28870392 -0.44787118 0.5173197 -0.44895735 0.28255513 -0.24610034 -0.4435412 0.30174133 -0.44988734 0.28150573 0.6923437 -0.2809769 0.62925947 0.30031088 0.15599564 0.14533618 -0.24180801 -0.4441579 0.28617164 0.6290741 0.68987334 -0.27970564
0.98999 -0.28900358 0.100848645 0.14350924 0.6834469 -0.1046955 -0.28373992 0.089089006 0.6838664 0.102627486 -0.10170397 -0.24240994 0.28882483 -0.4430831 0.5336541 0.29794243 -0.28059283 0.535027 -0.103927076 -0.45400548 0.30192038 -0.10145557 -0.44933382 0.14153776 -0.09742296 0.6858088 -0.2374244 -0.10330513 0.09648022 -0.2883173 -0.44730386 0.51682377 -0.44838777 0.28228888 -0.245789 -0.4430217 0.30147085 -0.4493517 0.2812421 0.6917603 -0.28059244 0.6287465 0.30004683 0.1558567 0.14521077 -0.24148571 -0.44362321 0.2859073 0.6285579 0.68929803 -0.27936235
0.990991 -0.28864613 0.10076752 0.14338621 0.6828108 -0.104539365 -0.2833919 0.089033455 0.68323183 0.102543145 -0.101530135 -0.24207385 0.28855404 -0.442514 0.5332227 0.2976593 -0.28023612 0.53458476 -0.10376158 -0.4534716 0.3016487 -0.10129008 -0.44881794 0.14142081 -0.09728411 0.68520784 -0.23712647 -0.10316202 0.09640929 -0.28792918 -0.44673532 0.51632977 -0.44781876 0.2820231 -0.24548027 -0.44250354 0.30119988 -0.44881707 0.28098086 0.69117355 -0.28021002 0.628232 0.2997823 0.15571693 0.14508751 -0.24116269 -0.44308814 0.28564486 0.62803936 0.68872154 -0.27901834
0.991992 -0.28828704 0.100687474 0.14326563 0.6821804 -0.104383975 -0.283049 0.08898112 0.6825962 0.10246143 -0.10135442 -0.24173751 0.28828612 -0.44194832 0.53278756 0.29737905 -0.27987784 0.53414154 -0.10359526 -0.45293817 0.30137512 -0.101128995 -0.4483002 0.141305 -0.097144514 0.68461 -0.2368312 -0.103019804 0.09633961 -0.28754157 -0.4461669 0.5158349 -0.44724974 0.28175685 -0.24517012 -0.441986 0.3009301 -0.44828248 0.28071645 0.6905868 -0.27982554 0.62771654 0.29951677 0.15558007 0.14496282 -0.24084087 -0.44255474 0.28538194 0.627522 0.6881466 -0.27867505
0.992993 -0.28792948 0.10060802 0.14314368 0.68154657 -0.10423121 -0.282702 0.08892581 0.68196106 0.102377504 -0.10118109 -0.24140234 0.288017 -0.4413811 0.5323546 0.29709777 -0.27952087 0.53370094 -0.103429735 -0.45240524 0.30110487 -0.100964814 -0.44778314 0.14118758 -0.0970045 0.68401015 -0.23653403 -0.102874905 0.096268445 -0.28715715 -0.44559994 0.5153421 -0.44668278 0.281491 -0.24485864 -0.4414688 0.30065867 -0.44775078 0.28045353 0.69000375 -0.2794428 0.6272023 0.29925135 0.15544096 0.14484265 -0.24051905 -0.44202027 0.28511998 0.6270052 0.68757033 -0.2783312
0.993994 -0.28756905 0.100530595 0.1430206 0.68091524 -0.10407692 -0.28235647 0.08887085 0.68132734 0.102296025 -0.10100761 -0.24106494 0.2877479 -0.4408145 0.53192234 0.29681942 -0.27916402 0.53325725 -0.10326496 -0.45187306 0.3008332 -0.100800276 -0.4472669 0.1410735 -0.09686577 0.6834115 -0.23623732 -0.102730334 0.09619829 -0.28676993 -0.44503233 0.51484823 -0.44611642 0.2812269 -0.24454802 -0.4409509 0.30038998 -0.447215 0.2801923 0.6894189 -0.27905816 0.6266899 0.2989885 0.15530357 0.14471796 -0.24019428 -0.44148666 0.2848569 0.62648904 0.68699706 -0.27798754
0.994995 -0.28721163 0.10045102 0.14290091 0.6802827 -0.10391912 -0.28201103 0.08881816 0.6806942 0.10221413 -0.10083178 -0.2407286 0.28747806 -0.44025123 0.53148735 0.29653838 -0.27880883 0.5328145 -0.103099704 -0.45134002 0.30056223 -0.10063714 -0.44675398 0.14095905 -0.09672576 0.6828134 -0.23593871 -0.10258615 0.09613159 -0.28638285 -0.44446665 0.51435244 -0.4455507 0.28096184 -0.24423939 -0.44043344 0.30011973 -0.44668457 0.27993003 0.6888331 -0.2786762 0.62617683 0.29872414 0.15516433 0.14459649 -0.23987079 -0.44095364 0.28459653 0.62597024 0.686422 -0.2776456
0.995996 -0.286853 0.100372165 0.14277968 0.679652 -0.10376397 -0.28166407 0.08876607 0.68006194 0.10213229 -0.10065654 -0.2403943 0.28721115 -0.43968427 0.53105485 0.29625717 -0.2784525 0.5323752 -0.10293135 -0.45080993 0.3002893 -0.10047367 -0.44623762 0.14084265 -0.09658462 0.6822164 -0.23564355 -0.10244191 0.09606293 -0.2859972 -0.4439012 0.5138613 -0.44498566 0.28069857 -0.24392818 -0.4399177 0.29985067 -0.44615152 0.27966723 0.68825114 -0.27829257 0.6256645 0.29845843 0.15502647 0.14447603 -0.23954792 -0.44042176 0.28433535 0.62545455 0.68585 -0.27730063
0.996997 -0.28649554 0.10029426 0.14265761 0.6790205 -0.10360932 -0.28131878 0.0887135 0.6794282 0.10204986 -0.1004813 -0.24005808 0.2869427 -0.43912113 0.5306238 0.29597756 -0.27809492 0.5319339 -0.10276708 -0.4502805 0.3000212 -0.10030961 -0.44572365 0.14072761 -0.09644565 0.6816187 -0.23534709 -0.10229844 0.09599212 -0.28561264 -0.44333616 0.51336765 -0.4444194 0.28043392 -0.24361876 -0.43940124 0.29958186 -0.44562054 0.2794083 0.6876658 -0.2779104 0.62515104 0.29819557 0.15488884 0.1443533 -0.23922586 -0.43988815 0.28407267 0.6249398 0.6852764 -0.27695912
0.997998 -0.2861368 0.10021576 0.1425384 0.6783924 -0.103453815 -0.28097326 0.08866057 0.67879736 0.10197082 -0.10030833 -0.23972258 0.28667387 -0.43855798 0.5301901 0.29570064 -0.27774116 0.5314915 -0.102600634 -0.44974792 0.29975024 -0.10014424 -0.4452077 0.140614 -0.09630373 0.6810223 -0.23504944 -0.10215366 0.095924824 -0.28522578 -0.4427723 0.512877 -0.44385615 0.28017125 -0.2433085 -0.43888643 0.29931256 -0.44508848 0.27914515 0.68708384 -0.27752697 0.62463844 0.29793295 0.15475467 0.14423165 -0.23890355 -0.439358 0.28381017 0.62442505 0.68470466 -0.27661645
0.998999 -0.28577948 0.10013905 0.14242092 0.677763 -0.103297025 -0.28062773 0.0886074 0.67816436 0.101890415 -0.10013208 -0.23938815 0.28640792 -0.43799424 0.5297581 0.29542008 -0.27738374 0.531052 -0.10243228 -0.44921806 0.29948023 -0.09997982 -0.44469452 0.14050081 -0.09616318 0.68042576 -0.23475273 -0.102008134 0.09585771 -0.28484088 -0.44220892 0.5123844 -0.4432927 0.2799059 -0.24299987 -0.4383709 0.29904392 -0.44455832 0.2788851 0.6864996 -0.27714565 0.62412775 0.29766986 0.15461633 0.14411148 -0.23858081 -0.43882498 0.28355017 0.62390876 0.6841314 -0.2762738
1.0 -0.28542316 0.10006437 0.14230087 0.67713237 -0.103140414 -0.2802828 0.088553995 0.6775335 0.10180983 -0.09995517 -0.23905253 0.28614053 -0.43743336 0.52932656 0.29514208 -0.27702844 0.53061163 -0.10226703 -0.44868836 0.29921237 -0.09981555 -0.44418007 0.1403872 -0.096021384 0.679829 -0.23445553 -0.10186237 0.09579089 -0.2844556 -0.44164565 0.51189244 -0.44272825 0.27964392 -0.24268925 -0.43785706 0.29877654 -0.44402754 0.27862522 0.6859181 -0.2767643 0.6236149 0.29740533 0.15448067 0.14398953 -0.23825803 -0.43829626 0.2832903 0.6233952 0.6835587 -0.27593064


==> Plots/samples/SM_AVR_GOV_DynamicNN_pred_samples_theta.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 1.344753 0.11982949 0.0025477335 -1.7068204 0.71434015 1.3406911 0.12754756 -1.7057478 0.10471627 0.72634214 1.1916742 -0.4076598 1.8377833 -1.1492994 -0.39857763 1.3347095 -1.1404752 0.7216927 1.8636242 -0.4154881 0.72157604 1.8663929 -0.005403422 0.7142345 -1.718285 1.1840332 0.7074758 0.12723315 1.3453412 1.8437703 -1.122014 1.8452647 -0.40127414 1.1908202 1.8659695 -0.41797277 1.8616726 -0.4049609 -1.7127649 1.3260665 -1.4992081 -0.42851686 -0.028103866 -0.0158831 1.1871262 1.8586282 -0.41850024 -1.4981526 -1.7210162 1.3384992
0.001001001 1.3444244 0.11969351 0.0014360733 -1.7067143 0.71418124 1.3407998 0.12742102 -1.7058542 0.105379716 0.72576916 1.1911104 -0.40786263 1.8393946 -1.1488215 -0.39976314 1.3351874 -1.1409107 0.72129434 1.8635725 -0.41541123 0.7211898 1.8664235 -0.005841337 0.71425533 -1.7169702 1.1841052 0.7076254 0.12684153 1.3449175 1.8447489 -1.1244313 1.8461047 -0.4015658 1.1902038 1.8665916 -0.41771325 1.8619531 -0.40495 -1.7121674 1.3265998 -1.4983773 -0.42755166 -0.027761221 -0.015950002 1.1868095 1.8595741 -0.4179338 -1.4974294 -1.7195395 1.3389852
0.002002002 1.3440937 0.11951088 0.00029296055 -1.7065163 0.7141174 1.3407688 0.12744564 -1.7058609 0.10604892 0.72516143 1.1905441 -0.40799794 1.8405702 -1.1482357 -0.4009697 1.3353704 -1.141239 0.7209418 1.8635012 -0.41531995 0.72076404 1.8663876 -0.0062285885 0.71417445 -1.7155881 1.1840309 0.707862 0.12643489 1.344472 1.845457 -1.1266985 1.8467118 -0.40175423 1.1896688 1.8669362 -0.41743156 1.8621013 -0.40480566 -1.7114868 1.3268522 -1.4974476 -0.42652866 -0.027450688 -0.015977535 1.1864488 1.8601791 -0.41722775 -1.4966073 -1.7179964 1.3391694
0.003003003 1.3437673 0.11929767 -0.00085880235 -1.7062281 0.71413213 1.3406245 0.12759766 -1.7057679 0.10672102 0.7245293 1.1899842 -0.40806854 1.8413739 -1.1475528 -0.4021724 1.3353063 -1.1414595 0.7206319 1.8634273 -0.4152084 0.7203098 1.8663046 -0.006567754 0.7140113 -1.7141434 1.1838337 0.7081754 0.12602234 1.344015 1.8459394 -1.1288043 1.8471274 -0.4018498 1.1892171 1.8670508 -0.41712534 1.8621453 -0.4045489 -1.7107261 1.3268653 -1.4964268 -0.4254604 -0.027161606 -0.015971657 1.1860579 1.8604965 -0.4164046 -1.4956925 -1.7163904 1.3390969
0.004004004 1.3434521 0.11906661 -0.0020036288 -1.705847 0.7142204 1.3403865 0.12785801 -1.7055753 0.107395485 0.72387993 1.1894376 -0.40807784 1.8418603 -1.1467831 -0.4033498 1.335035 -1.1415747 0.7203598 1.8633655 -0.41507024 0.7198348 1.8661935 -0.00686191 0.71378493 -1.7126408 1.1835371 0.7085513 0.12561196 1.3435591 1.8462353 -1.1307434 1.8473858 -0.40186197 1.1888422 1.8669709 -0.41679114 1.8621088 -0.40419307 -1.7098856 1.3266777 -1.4953225 -0.4243518 -0.026883528 -0.015930317 1.185644 1.8605727 -0.4154863 -1.4946914 -1.7147286 1.3388109
0.005005005 1.3431497 0.11882587 -0.0031274743 -1.7053741 0.7143648 1.3400714 0.128206 -1.7052815 0.10807084 0.723221 1.1889048 -0.40802965 1.842077 -1.1459323 -0.40448552 1.3345888 -1.1415851 0.7201207 1.8633227 -0.41490287 0.7193449 1.8660649 -0.007112559 0.713506 -1.7110834 1.1831583 0.7089807 0.12521218 1.3431058 1.8463752 -1.132511 1.8475136 -0.40179902 1.1885395 1.8667319 -0.4164278 1.8620107 -0.40375635 -1.7089658 1.326323 -1.4941406 -0.4232143 -0.026613839 -0.015859209 1.1852134 1.8604453 -0.41449076 -1.4936109 -1.7130154 1.338348
0.006006006 1.3428603 0.1185856 -0.0042216107 -1.7048107 0.7145583 1.3396916 0.12862748 -1.7048882 0.108746186 0.72255534 1.1883868 -0.40792584 1.84207 -1.145009 -0.4055674 1.3339988 -1.1414953 0.7199093 1.8633033 -0.41470367 0.7188429 1.865926 -0.007323399 0.71318996 -1.7094743 1.1827087 0.7094498 0.124824755 1.342659 1.8463873 -1.1341068 1.8475343 -0.40167043 1.1883008 1.866361 -0.41603473 1.861862 -0.40324947 -1.7079688 1.3258277 -1.4928888 -0.4220543 -0.026344888 -0.015758317 1.1847705 1.860151 -0.41343275 -1.4924566 -1.7112553 1.3377379
0.007007007 1.3425797 0.118350826 -0.005275298 -1.7041551 0.71478885 1.3392582 0.12910523 -1.7043949 0.1094199 0.721886 1.187881 -0.40777245 1.8418745 -1.144019 -0.40658423 1.3332915 -1.141308 0.71971923 1.8633081 -0.414471 0.7183356 1.8657795 -0.007495813 0.71284264 -1.7078198 1.1822048 0.70995104 0.124457225 1.3422168 1.8462932 -1.1355295 1.8474699 -0.40148124 1.1881164 1.8658798 -0.41561264 1.8616749 -0.4026847 -1.7068973 1.325216 -1.4915718 -0.42087728 -0.026073359 -0.01563203 1.1843152 1.8597157 -0.41232935 -1.4912342 -1.7094512 1.3370073
0.008008008 1.3423083 0.11812633 -0.0062851124 -1.7034124 0.7150475 1.3387805 0.12962645 -1.7038044 0.110089384 0.7212152 1.1873854 -0.4075709 1.8415209 -1.1429698 -0.40753055 1.3324875 -1.1410264 0.71954775 1.8633345 -0.41420487 0.7178244 1.8656298 -0.007632751 0.7124732 -1.7061198 1.1816566 0.71047235 0.12410949 1.3417813 1.8461088 -1.1367838 1.8473282 -0.40123928 1.1879789 1.8653108 -0.41516072 1.8614558 -0.40207154 -1.7057513 1.3245081 -1.4901972 -0.41968977 -0.025796615 -0.0154806115 1.1838509 1.8591661 -0.41119003 -1.4899482 -1.7076081 1.3361783
0.009009009 1.3420408 0.11791653 -0.007245291 -1.7025809 0.71532524 1.3382645 0.13018042 -1.703118 0.11075654 0.7205458 1.1868961 -0.4073263 1.8410381 -1.1418672 -0.40840065 1.3316063 -1.1406573 0.7193878 1.863379 -0.4139041 0.7173104 1.8654755 -0.0077372864 0.71208733 -1.70438 1.1810699 0.71100724 0.12378473 1.3413467 1.8458483 -1.137871 1.8471249 -0.40094885 1.187878 1.8646657 -0.41468123 1.8612088 -0.40141767 -1.7045349 1.3237218 -1.4887682 -0.41849497 -0.025512852 -0.015308756 1.1833782 1.8585205 -0.41002548 -1.4886048 -1.7057289 1.3352726
0.01001001 1.3417748 0.117724404 -0.00815288 -1.7016668 0.71561515 1.3377149 0.13075614 -1.7023392 0.111417376 0.71987754 1.1864108 -0.40703982 1.8404459 -1.140716 -0.40919495 1.3306628 -1.1402051 0.7192355 1.863436 -0.4135708 0.716794 1.8653153 -0.007813089 0.71168983 -1.7026021 1.1804528 0.7115468 0.12348406 1.3409119 1.8455256 -1.1387981 1.846868 -0.40061647 1.187805 1.8639613 -0.414175 1.8609364 -0.40073133 -1.7032526 1.3228686 -1.48729 -0.41729897 -0.025219217 -0.015116714 1.1828928 1.8577968 -0.40884554 -1.4872086 -1.7038171 1.3343039
0.011011011 1.3415062 0.117551275 -0.0090068765 -1.7006712 0.71591 1.3371383 0.13134584 -1.7014723 0.11207142 0.7192111 1.1859242 -0.4067155 1.8397653 -1.1395229 -0.40990967 1.3296683 -1.1396728 0.7190873 1.8635011 -0.41320503 0.71627754 1.8651476 -0.007860675 0.7112863 -1.70079 1.1798096 0.7120852 0.12320605 1.3404742 1.8451469 -1.1395696 1.8465632 -0.40024692 1.1877515 1.8632053 -0.4136444 1.8606421 -0.40002003 -1.7019083 1.3219635 -1.4857677 -0.41610363 -0.02491755 -0.014907718 1.1823952 1.8570088 -0.4076545 -1.4857645 -1.7018772 1.3332872
0.012012012 1.3412299 0.11739633 -0.009807348 -1.6996003 0.7162029 1.3365363 0.13194281 -1.7005199 0.11271858 0.7185461 1.1854331 -0.40635824 1.8390113 -1.1382909 -0.41054657 1.328637 -1.1390665 0.71893835 1.8635687 -0.4128094 0.71576047 1.8649704 -0.007884648 0.7108777 -1.6989466 1.1791455 0.7126167 0.1229525 1.3400282 1.84472 -1.1401931 1.846217 -0.3998448 1.1877089 1.8624091 -0.41309 1.8603235 -0.39928815 -1.7005036 1.3210131 -1.4842066 -0.41491255 -0.02460567 -0.01468312 1.1818854 1.8561672 -0.40646213 -1.4842758 -1.6999114 1.3322341
0.013013013 1.340944 0.11726198 -0.010554291 -1.6984544 0.71649116 1.3359119 0.1325405 -1.6994876 0.11335727 0.7178825 1.1849356 -0.40596882 1.8381981 -1.1370267 -0.41110644 1.3275745 -1.1383913 0.71878684 1.8636309 -0.4123853 0.7152432 1.8647788 -0.007886078 0.7104699 -1.6970743 1.1784648 0.7131368 0.122721456 1.3395724 1.8442513 -1.1406748 1.8458312 -0.3994128 1.1876724 1.8615751 -0.41251588 1.8599831 -0.39854 -1.6990453 1.3200265 -1.4826099 -0.4137287 -0.024284765 -0.0144460425 1.1813616 1.8552811 -0.40527153 -1.4827491 -1.697924 1.3311522
0.014014014 1.340645 0.1171479 -0.011247806 -1.6972396 0.7167673 1.3352664 0.13313338 -1.6983784 0.11398677 0.7172219 1.1844265 -0.4055529 1.8373343 -1.1357316 -0.41159284 1.3264883 -1.1376535 0.7186302 1.8636845 -0.41193426 0.7147266 1.8645718 -0.007867828 0.71006054 -1.6951778 1.1777681 0.71364033 0.12251288 1.3391005 1.8437436 -1.1410216 1.8454124 -0.39895523 1.1876338 1.8607144 -0.41192082 1.8596194 -0.39778042 -1.6975347 1.3190101 -1.4809825 -0.4125533 -0.023953661 -0.014197066 1.1808238 1.8543588 -0.40408573 -1.4811872 -1.6959183 1.33005
0.015015015 1.3403288 0.117053956 -0.011890069 -1.6959615 0.71703035 1.334603 0.13371903 -1.6971982 0.11460527 0.7165612 1.1839042 -0.40510997 1.83643 -1.134411 -0.41200617 1.3253866 -1.1368564 0.7184642 1.8637241 -0.41146013 0.7142092 1.8643463 -0.007830985 0.7096536 -1.6932589 1.177059 0.71412563 0.12232609 1.3386134 1.8432019 -1.1412407 1.8449594 -0.3984753 1.1875861 1.8598275 -0.41131037 1.8592323 -0.3970125 -1.6959797 1.3179708 -1.4793271 -0.41139016 -0.023613013 -0.013939574 1.1802688 1.8534079 -0.40291083 -1.4795927 -1.6938962 1.3289348
0.016016016 1.339994 0.11697945 -0.012483709 -1.6946229 0.7172761 1.3339213 0.13429207 -1.6959511 0.11521349 0.71590114 1.1833663 -0.40464422 1.8354915 -1.1330686 -0.4123516 1.3242711 -1.1360048 0.71828854 1.8637431 -0.41096312 0.7136913 1.8641007 -0.00777879 0.70924836 -1.691322 1.1763375 0.7145877 0.12216101 1.3381052 1.8426259 -1.1413407 1.8444724 -0.39797625 1.1875275 1.8589187 -0.41068378 1.8588201 -0.3962391 -1.6943823 1.3169101 -1.4776491 -0.41023886 -0.023265205 -0.013672937 1.1796967 1.8524312 -0.4017495 -1.477972 -1.6918619 1.3278105
0.017017016 1.339638 0.11692267 -0.013028678 -1.6932279 0.7175025 1.333225 0.13484997 -1.6946424 0.115810126 0.71524173 1.1828084 -0.4041586 1.834527 -1.1317071 -0.41263047 1.3231484 -1.1351033 0.7181022 1.8637389 -0.41044587 0.71317154 1.8638312 -0.007713236 0.7088471 -1.6893691 1.1756078 0.71502686 0.12201488 1.3375769 1.8420213 -1.141327 1.8439577 -0.39745918 1.1874517 1.8579909 -0.4100442 1.8583844 -0.39546353 -1.6927456 1.3158331 -1.4759507 -0.40910214 -0.022910662 -0.013399672 1.179106 1.8514329 -0.4006009 -1.4763279 -1.6898189 1.3266816
0.018018018 1.3392593 0.116883494 -0.013527267 -1.6917825 0.71770775 1.3325129 0.13539161 -1.6932771 0.11639633 0.7145819 1.1822319 -0.4036544 1.8335376 -1.1303303 -0.41284865 1.3220197 -1.1341579 0.7179013 1.8637081 -0.40991017 0.7126525 1.8635352 -0.007633973 0.7084494 -1.6874019 1.1748697 0.71543986 0.12188651 1.3370249 1.8413888 -1.141208 1.8434128 -0.39692834 1.1873573 1.8570461 -0.40939355 1.8579202 -0.39468697 -1.6910758 1.3147421 -1.4742362 -0.407981 -0.022550032 -0.0131224245 1.1784986 1.8504183 -0.39947096 -1.4746623 -1.6877671 1.3255501
0.019019019 1.3388561 0.11686077 -0.013984244 -1.6902901 0.71789056 1.3317851 0.13591498 -1.6918591 0.116968915 0.7139225 1.1816347 -0.40313467 1.8325299 -1.1289395 -0.4130079 1.3208889 -1.1331701 0.7176887 1.8636453 -0.4093592 0.71213067 1.8632133 -0.0075439885 0.7080571 -1.6854243 1.1741235 0.7158266 0.12177625 1.3364484 1.8407273 -1.1409897 1.8428369 -0.39638555 1.1872399 1.8560874 -0.40873295 1.8574306 -0.39391297 -1.6893766 1.3136404 -1.4725072 -0.40687543 -0.02218309 -0.012840897 1.177871 1.8493868 -0.39835858 -1.4729797 -1.6857122 1.3244199
0.02002002 1.3384277 0.11685363 -0.014399864 -1.6887555 0.7180504 1.3310444 0.13641982 -1.6903926 0.117529504 0.7132625 1.1810145 -0.40260172 1.8315065 -1.1275382 -0.4131123 1.3197562 -1.1321467 0.7174615 1.8635508 -0.40879336 0.71160895 1.8628619 -0.0074446537 0.7076683 -1.6834391 1.1733706 0.7161865 0.12168201 1.3358439 1.84004 -1.1406789 1.8422348 -0.39583138 1.1870978 1.8551166 -0.4080651 1.8569134 -0.39314082 -1.6876512 1.3125287 -1.4707665 -0.40578803 -0.021810874 -0.012556534 1.1772245 1.8483425 -0.39726526 -1.4712826 -1.6836549 1.3232931
0.021021022 1.3379754 0.11686198 -0.0147770345 -1.6871809 0.7181852 1.3302909 0.13690412 -1.6888838 0.11807821 0.71260214 1.1803721 -0.40205473 1.83047 -1.1261299 -0.4131657 1.3186246 -1.1310885 0.7172199 1.8634207 -0.40821576 0.71108544 1.8624827 -0.0073368065 0.70728457 -1.6814485 1.1726137 0.7165172 0.121601924 1.335215 1.8393294 -1.1402823 1.8416032 -0.39526865 1.1869283 1.8541309 -0.40739092 1.8563707 -0.39237255 -1.6859021 1.311408 -1.4690173 -0.4047176 -0.021436088 -0.01226984 1.1765586 1.8472877 -0.39619216 -1.469573 -1.681599 1.3221695
0.022022022 1.3374956 0.11688244 -0.015115932 -1.6855725 0.71829605 1.3295238 0.13736644 -1.687334 0.11861343 0.71194017 1.1797069 -0.401498 1.829419 -1.124714 -0.41317135 1.3174957 -1.13 0.71696323 1.8632551 -0.40762782 0.7105602 1.8620728 -0.0072221197 0.70690507 -1.6794538 1.1718504 0.7168214 0.12153559 1.3345578 1.838592 -1.1398046 1.8409449 -0.3946993 1.1867322 1.8531358 -0.40671098 1.8557974 -0.3916104 -1.6841348 1.3102813 -1.4672614 -0.40366584 -0.021057583 -0.011982564 1.1758739 1.8462223 -0.39513996 -1.467854 -1.6795448 1.3210533
0.023023022 1.3369901 0.11691504 -0.015422672 -1.6839321 0.71838397 1.3287457 0.13780951 -1.6857504 0.119137146 0.7112783 1.1790184 -0.40093318 1.8283622 -1.123295 -0.41313383 1.3163689 -1.1288859 0.7166923 1.8630508 -0.40702978 0.71003485 1.8616334 -0.007100735 0.70653087 -1.6774576 1.1710815 0.71709794 0.121481664 1.3338734 1.8378321 -1.1392531 1.8402603 -0.39412242 1.1865067 1.8521305 -0.40602812 1.8552005 -0.39085424 -1.6823516 1.3091488 -1.4655019 -0.40263116 -0.020677172 -0.011693191 1.175172 1.8451481 -0.39410767 -1.4661282 -1.6774955 1.3199435
0.024024025 1.3364582 0.116960265 -0.015696615 -1.6822659 0.71844673 1.3279574 0.13823104 -1.6841346 0.119646005 0.7106156 1.1783075 -0.40035906 1.8272948 -1.1218724 -0.4130549 1.3152461 -1.127747 0.7164073 1.8628099 -0.40642637 0.7095071 1.8611637 -0.006973766 0.70616 -1.6754632 1.1703099 0.71734667 0.12143981 1.3331631 1.8370496 -1.1386322 1.8395498 -0.3935431 1.186253 1.8511158 -0.40534434 1.8545753 -0.39010456 -1.6805543 1.3080117 -1.4637398 -0.40161562 -0.020295829 -0.011405226 1.1744509 1.8440679 -0.3930972 -1.4643987 -1.6754515 1.318842
0.025025025 1.335901 0.11701472 -0.015940256 -1.6805735 0.7184864 1.3271574 0.13863206 -1.6824901 0.12014445 0.7099531 1.1775739 -0.39978132 1.8262202 -1.12045 -0.41293868 1.3141289 -1.1265873 0.716108 1.8625298 -0.40581644 0.70897883 1.8606641 -0.0068419427 0.7057936 -1.6734692 1.169535 0.71756935 0.12140846 1.3324251 1.8362454 -1.1379472 1.8388149 -0.3929588 1.1859715 1.8500925 -0.40465716 1.8539232 -0.3893627 -1.6787466 1.3068708 -1.4619774 -0.40062028 -0.019913077 -0.011118557 1.173712 1.842979 -0.39210793 -1.4626652 -1.673417 1.3177483
0.026026025 1.3353205 0.11707885 -0.01615515 -1.6788603 0.7185032 1.3263489 0.13901216 -1.6808203 0.120628946 0.70928925 1.1768181 -0.39919642 1.8251396 -1.1190264 -0.41278648 1.3130156 -1.1254092 0.71579593 1.8622124 -0.4052013 0.70844954 1.8601338 -0.0067072324 0.70543337 -1.6714813 1.1687573 0.71776634 0.121387325 1.3316602 1.8354192 -1.1372013 1.8380529 -0.39237264 1.185661 1.8490624 -0.40397194 1.8532461 -0.38862792 -1.6769329 1.3057271 -1.4602163 -0.39964387 -0.019530293 -0.010832462 1.1729565 1.8418859 -0.3911405 -1.4609305 -1.6713911 1.316663
0.027027028 1.3347142 0.11715316 -0.01634482 -1.677129 0.7184977 1.3255316 0.1393724 -1.67913 0.12110176 0.70862603 1.1760424 -0.3986076 1.8240521 -1.1176064 -0.41260216 1.3119087 -1.1242142 0.7154708 1.8618561 -0.4045827 0.7079197 1.8595755 -0.006568577 0.7050774 -1.6694975 1.1679776 0.7179383 0.121375866 1.3308718 1.8345734 -1.1364017 1.8372704 -0.39178473 1.1853209 1.8480246 -0.40328723 1.8525428 -0.3879028 -1.675112 1.3045807 -1.458458 -0.39868537 -0.019148115 -0.0105486065 1.1721854 1.8407865 -0.39019367 -1.459196 -1.669377 1.3155891
0.028028028 1.3340853 0.11723473 -0.016509507 -1.675381 0.71847093 1.3247055 0.1397132 -1.6774201 0.12156206 0.70796365 1.1752454 -0.39801636 1.8229607 -1.1161883 -0.41238946 1.3108078 -1.1230059 0.71513313 1.8614624 -0.4039621 0.7073902 1.8589883 -0.0064263865 0.7047261 -1.6675221 1.1671964 0.71808517 0.121371634 1.3300577 1.8337086 -1.1355506 1.8364638 -0.3911965 1.1849543 1.8469807 -0.40260407 1.8518156 -0.38718513 -1.673288 1.3034335 -1.456704 -0.397745 -0.018766798 -0.0102657415 1.171399 1.8396833 -0.3892674 -1.4574649 -1.6673746 1.3145232
0.029029028 1.3334336 0.117322944 -0.016650978 -1.6736199 0.7184237 1.323873 0.14003502 -1.6756939 0.1220108 0.7073 1.1744303 -0.39742306 1.8218657 -1.1147738 -0.41214848 1.3097129 -1.1217854 0.7147845 1.8610325 -0.4033398 0.70686084 1.858373 -0.006282661 0.7043792 -1.6655539 1.1664139 0.7182094 0.121376775 1.3292216 1.832824 -1.1346512 1.8356346 -0.39060748 1.1845617 1.8459305 -0.4019239 1.8510652 -0.3864769 -1.6714629 1.3022856 -1.4549546 -0.3968237 -0.018387664 -0.009985216 1.1705976 1.8385767 -0.38836178 -1.455735 -1.6653852 1.3134675
0.03003003 1.3327626 0.11741909 -0.016771372 -1.6718469 0.71835715 1.3230345 0.14033854 -1.6739527 0.12244774 0.706639 1.1735951 -0.3968283 1.8207661 -1.1133646 -0.41188264 1.3086262 -1.1205536 0.7144245 1.8605663 -0.4027169 0.7063313 1.8577329 -0.0061369054 0.7040377 -1.6635944 1.1656287 0.71831065 0.12138823 1.3283617 1.8319232 -1.133709 1.8347868 -0.39001825 1.184143 1.8448762 -0.40124553 1.8502909 -0.3857779 -1.6696376 1.3011371 -1.4532123 -0.39592168 -0.018008307 -0.009708196 1.1697844 1.8374666 -0.38747564 -1.4540097 -1.6634086 1.3124212
0.031031031 1.3320694 0.117520586 -0.016870726 -1.6700649 0.71827203 1.3221896 0.14062415 -1.6721998 0.12287348 0.70597845 1.1727428 -0.3962321 1.8196635 -1.1119614 -0.41159445 1.3075457 -1.1193143 0.7140547 1.8600663 -0.40209445 0.7058022 1.8570659 -0.0059892163 0.70369965 -1.6616462 1.1648456 0.7183915 0.12140654 1.3274807 1.8310055 -1.1327273 1.8339182 -0.38943034 1.1837 1.8438165 -0.4005726 1.8494966 -0.3850876 -1.6678147 1.2999883 -1.4514768 -0.39503798 -0.017632294 -0.009433001 1.1689577 1.8363533 -0.3866085 -1.4522902 -1.6614475 1.3113842
0.03203203 1.3313572 0.117627956 -0.016950995 -1.6682755 0.7181679 1.3213403 0.14089422 -1.6704375 0.123288244 0.70531917 1.1718765 -0.39563635 1.8185581 -1.1105633 -0.4112843 1.3064734 -1.1180671 0.7136757 1.859532 -0.40147328 0.7052753 1.8563757 -0.005838711 0.70336795 -1.6597086 1.1640615 0.7184516 0.12143082 1.3265804 1.8300717 -1.1317074 1.8330302 -0.3888439 1.183233 1.8427541 -0.39990306 1.8486809 -0.38440564 -1.6659938 1.2988414 -1.4497491 -0.39417124 -0.017257981 -0.009159423 1.1681212 1.83524 -0.38576138 -1.4505774 -1.6595026 1.3103598
0.033033032 1.3306278 0.11774177 -0.017013475 -1.6664802 0.7180494 1.3204861 0.14114638 -1.6686666 0.12369269 0.7046632 1.1709948 -0.39504007 1.817451 -1.109173 -0.41095495 1.3054078 -1.1168135 0.71328753 1.8589667 -0.40085316 0.7047481 1.855662 -0.005688727 0.7030396 -1.657783 1.1632801 0.7184935 0.12146136 1.3256613 1.8291236 -1.1306522 1.8321255 -0.38825786 1.1827431 1.8416879 -0.39923766 1.8478467 -0.38373283 -1.6641785 1.2976958 -1.44803 -0.39332366 -0.016886868 -0.008889165 1.167274 1.8341237 -0.384934 -1.4488703 -1.6575726 1.3093452
0.034034032 1.329883 0.11785916 -0.017058905 -1.6646799 0.71791375 1.3196304 0.14138418 -1.6668891 0.124087036 0.70400953 1.170098 -0.39444476 1.8163428 -1.1077905 -0.41060817 1.3043512 -1.115557 0.7128935 1.8583713 -0.40023473 0.7042243 1.8549266 -0.0055372864 0.70271677 -1.6558692 1.1624992 0.7185165 0.12149767 1.3247253 1.8281609 -1.129566 1.8312029 -0.3876743 1.1822329 1.8406202 -0.39857832 1.8469939 -0.38306952 -1.662368 1.2965527 -1.4463207 -0.39249232 -0.016517866 -0.008621927 1.1664177 1.8330069 -0.38412338 -1.4471722 -1.6556593 1.308341
0.035035037 1.3291224 0.11798158 -0.01708946 -1.6628761 0.7177652 1.3187712 0.14160796 -1.665106 0.12447167 0.7033583 1.1691906 -0.39385042 1.8152328 -1.1064143 -0.41024563 1.3033025 -1.1142948 0.71249247 1.8577453 -0.39961833 0.7037019 1.8541703 -0.005384151 0.7023993 -1.653969 1.1617216 0.7185228 0.12153894 1.3237733 1.8271874 -1.1284493 1.8302655 -0.38709325 1.1817024 1.8395516 -0.3979227 1.8461242 -0.38241398 -1.6605633 1.2954111 -1.4446208 -0.39167842 -0.016151447 -0.008357435 1.1655531 1.83189 -0.38333032 -1.4454811 -1.6537633 1.3073468
0.036036037 1.3283478 0.118108325 -0.017105427 -1.6610711 0.7176025 1.3179106 0.14181808 -1.6633188 0.12484684 0.70271087 1.1682721 -0.3932578 1.8141224 -1.1050472 -0.40986723 1.3022628 -1.1130309 0.71208376 1.8570925 -0.39900598 0.7031836 1.8533946 -0.0052308254 0.7020876 -1.6520805 1.1609468 0.71851385 0.12158467 1.3228062 1.8261999 -1.1273062 1.8293134 -0.38651347 1.1811538 1.8384799 -0.39727443 1.8452394 -0.38176763 -1.6587673 1.294274 -1.442931 -0.39087984 -0.015788306 -0.008095231 1.1646829 1.8307737 -0.38255477 -1.443799 -1.6518836 1.3063657
0.037037037 1.3275605 0.118238404 -0.017105903 -1.6592647 0.717427 1.3170484 0.14201428 -1.66153 0.12521313 0.7020672 1.167343 -0.39266613 1.8130134 -1.103688 -0.40947628 1.3012321 -1.1117643 0.711672 1.8564138 -0.39839593 0.70266694 1.8526021 -0.0050754026 0.701781 -1.6502069 1.1601745 0.7184903 0.121636815 1.3218265 1.8252033 -1.1261373 1.8283485 -0.3859364 1.180586 1.8374095 -0.39662993 1.8443402 -0.3811292 -1.6569779 1.2931406 -1.4412528 -0.39009845 -0.015428022 -0.007835168 1.1638063 1.8296587 -0.38179547 -1.4421266 -1.6500221 1.3053948
0.038038038 1.3267615 0.11837257 -0.017093431 -1.657459 0.71724105 1.3161875 0.14219964 -1.6597383 0.1255692 0.70142794 1.1664058 -0.3920764 1.811904 -1.1023366 -0.40907192 1.3002108 -1.1104969 0.71125466 1.8557093 -0.3977886 0.702154 1.8517914 -0.004918877 0.701479 -1.6483469 1.1594056 0.7184524 0.12169247 1.3208349 1.8241967 -1.1249453 1.827371 -0.3853623 1.1800041 1.8363386 -0.3959917 1.8434266 -0.38049924 -1.6551968 1.2920114 -1.4395854 -0.3893319 -0.0150708705 -0.0075781196 1.1629239 1.8285446 -0.38105142 -1.4404633 -1.6481773 1.3044336
0.039039038 1.3259518 0.11851089 -0.017068934 -1.6556532 0.7170444 1.3153266 0.14237249 -1.6579458 0.12591936 0.70079345 1.1654611 -0.39148855 1.8107954 -1.1009954 -0.4086578 1.2991987 -1.1092288 0.71083415 1.8549807 -0.3971858 0.7016467 1.8509665 -0.004761968 0.70118326 -1.6465007 1.1586423 0.7184018 0.12175344 1.3198321 1.8231807 -1.123731 1.8263829 -0.38479045 1.1794071 1.8352689 -0.3953599 1.8425008 -0.37987712 -1.6534251 1.2908871 -1.437928 -0.388582 -0.014717054 -0.0073222294 1.1620389 1.8274326 -0.38032466 -1.4388101 -1.6463493 1.3034854
0.04004004 1.3251348 0.11865265 -0.017032292 -1.6538492 0.71683735 1.3144659 0.14253497 -1.6561536 0.12626049 0.70016444 1.164509 -0.39090332 1.8096879 -1.0996634 -0.40823194 1.2981967 -1.1079618 0.7104103 1.8542316 -0.39658573 0.70114225 1.8501256 -0.004604779 0.7008934 -1.6446685 1.1578819 0.71833956 0.12181746 1.3188195 1.8221569 -1.1224972 1.8253839 -0.38422137 1.1787956 1.8342012 -0.39473292 1.8415649 -0.379262 -1.6516616 1.2897686 -1.4362813 -0.38784617 -0.0143651515 -0.0070692487 1.1611499 1.8263236 -0.37961212 -1.4371666 -1.6445384 1.3025492
0.041041043 1.3243077 0.118797086 -0.01698253 -1.6520476 0.7166226 1.3136082 0.14268842 -1.6543626 0.12659398 0.69954103 1.1635526 -0.39031976 1.8085825 -1.0983382 -0.40779647 1.2972046 -1.106695 0.70998555 1.8534614 -0.3959908 0.70064276 1.8492728 -0.0044452026 0.70060885 -1.6428503 1.1571267 0.7182662 0.121887475 1.317799 1.8211255 -1.121245 1.8243755 -0.38365474 1.1781723 1.8331356 -0.39411166 1.8406178 -0.3786546 -1.6499083 1.2886555 -1.4346466 -0.3871247 -0.014016788 -0.00681882 1.1602597 1.8252181 -0.37891376 -1.4355311 -1.6427463 1.3016236
0.042042043 1.3234748 0.118944794 -0.016923647 -1.6502483 0.71639955 1.3127524 0.14283226 -1.6525717 0.12692067 0.6989238 1.1625909 -0.38973868 1.8074784 -1.097023 -0.407353 1.296222 -1.1054283 0.7095586 1.8526722 -0.3953985 0.7001485 1.8484075 -0.0042856038 0.7003305 -1.6410463 1.1563787 0.71818286 0.12196014 1.3167716 1.8200884 -1.1199754 1.8233585 -0.3830901 1.1775383 1.8320704 -0.39349714 1.8396618 -0.3780546 -1.6481645 1.2875493 -1.433023 -0.386416 -0.013671692 -0.0065682717 1.1593683 1.8241141 -0.37822756 -1.4339092 -1.6409693 1.3007083
0.043043043 1.322636 0.11909675 -0.016854525 -1.6484522 0.71617043 1.3118994 0.14296827 -1.650783 0.12724008 0.6983119 1.1616275 -0.3891595 1.806378 -1.0957164 -0.40690094 1.2952493 -1.104164 0.70913166 1.8518642 -0.39481053 0.6996601 1.8475319 -0.0041254014 0.70005816 -1.6392566 1.1556343 0.7180908 0.12203743 1.3157382 1.8190466 -1.1186897 1.8223355 -0.38252896 1.1768934 1.8310105 -0.39288834 1.8386984 -0.37746137 -1.6464309 1.286449 -1.4314103 -0.38572168 -0.013328236 -0.0063219443 1.1584766 1.823016 -0.37755528 -1.4322952 -1.6392099 1.2998071
0.044044044 1.3217909 0.119249746 -0.016774837 -1.6466597 0.71593434 1.3110492 0.1430965 -1.6489961 0.12755466 0.69770765 1.1606611 -0.3885831 1.805279 -1.0944176 -0.406441 1.2942873 -1.1029016 0.70870376 1.8510405 -0.39422685 0.6991762 1.846645 -0.0039620064 0.6997918 -1.6374803 1.1548969 0.71799016 0.122119114 1.3147002 1.8179997 -1.1173897 1.821304 -0.38197023 1.176239 1.829953 -0.39228478 1.8377268 -0.3768739 -1.644707 1.2853568 -1.4298085 -0.3850404 -0.012987763 -0.006075479 1.1575853 1.8219209 -0.3768956 -1.4306912 -1.6374671 1.2989159
0.045045044 1.3209418 0.11940725 -0.016684584 -1.6448705 0.71569335 1.3102052 0.14321613 -1.647212 0.12786263 0.6971103 1.1596931 -0.38800883 1.804184 -1.0931284 -0.4059757 1.2933365 -1.1016405 0.70827675 1.8501991 -0.39364675 0.6986995 1.8457506 -0.0037976056 0.6995326 -1.635717 1.154166 0.7178829 0.12220466 1.3136578 1.8169485 -1.1160756 1.8202684 -0.38141215 1.1755769 1.8288994 -0.39168626 1.8367499 -0.3762935 -1.6429932 1.2842727 -1.4282181 -0.38436973 -0.012650747 -0.005829118 1.1566939 1.8208306 -0.37624827 -1.4290981 -1.6357404 1.2980372
0.046046045 1.3200903 0.11956756 -0.01658595 -1.6430867 0.7154484 1.3093647 0.14333132 -1.6454312 0.12816477 0.6965203 1.1587241 -0.38743666 1.8030926 -1.0918471 -0.40550196 1.2923965 -1.100382 0.70785016 1.8493435 -0.39307082 0.6982279 1.8448466 -0.0036312938 0.69927764 -1.6339681 1.1534424 0.71776676 0.12229482 1.3126122 1.8158932 -1.1147486 1.8192267 -0.3808582 1.1749085 1.8278507 -0.39109334 1.835766 -0.3757181 -1.6412891 1.2831962 -1.4266385 -0.3837124 -0.012315441 -0.00558519 1.1558057 1.8197465 -0.37561142 -1.4275149 -1.6340294 1.2971697
0.04704705 1.3192351 0.11973086 -0.016478453 -1.6413054 0.7151998 1.3085289 0.14343864 -1.6436528 0.1284629 0.6959378 1.1577567 -0.38686606 1.8020046 -1.0905744 -0.40502432 1.2914666 -1.0991257 0.70742613 1.8484768 -0.39249915 0.6977637 1.843936 -0.0034635477 0.6990306 -1.6322321 1.1527251 0.71764624 0.12238827 1.3115656 1.8148357 -1.1134106 1.8181803 -0.38030505 1.174232 1.8268055 -0.390506 1.8347799 -0.37514874 -1.6395952 1.2821271 -1.425069 -0.38306567 -0.011982609 -0.0053422004 1.1549202 1.8186672 -0.37498522 -1.4259405 -1.6323345 1.296314
0.04804805 1.3183788 0.119896404 -0.016362201 -1.6395295 0.71494675 1.3076979 0.14354116 -1.6418769 0.12875527 0.69536257 1.1567892 -0.38629872 1.8009207 -1.0893112 -0.40453988 1.2905476 -1.0978718 0.7070025 1.8475957 -0.3919299 0.69730574 1.8430189 -0.003294479 0.6987891 -1.6305085 1.1520159 0.7175199 0.12248675 1.310517 1.8137773 -1.1120605 1.817132 -0.37975416 1.1735508 1.8257661 -0.38992336 1.8337861 -0.3745846 -1.6379111 1.2810677 -1.4235092 -0.3824308 -0.011651501 -0.0050995573 1.1540375 1.8175912 -0.3743705 -1.424376 -1.6306541 1.2954701
0.04904905 1.3175212 0.120065525 -0.016237862 -1.6377574 0.7146916 1.3068738 0.14364085 -1.6401055 0.12904409 0.6947966 1.155824 -0.3857317 1.7998414 -1.0880542 -0.40405032 1.2896405 -1.0966204 0.7065819 1.8467038 -0.39136586 0.69685525 1.8420956 -0.0031239763 0.6985541 -1.6287982 1.1513134 0.7173886 0.12258951 1.3094674 1.8127161 -1.1107019 1.816079 -0.37920636 1.1728655 1.8247317 -0.38934556 1.8327914 -0.37402517 -1.6362358 1.2800167 -1.4219607 -0.3818055 -0.011322562 -0.0048571266 1.1531582 1.8165222 -0.37376413 -1.4228202 -1.6289899 1.2946386
0.05005005 1.316665 0.120237865 -0.016105238 -1.6359899 0.7144332 1.3060557 0.14373454 -1.6383377 0.12932846 0.69423795 1.1548612 -0.38516712 1.7987654 -1.0868051 -0.40355703 1.2887434 -1.0953737 0.70616585 1.8458012 -0.39080366 0.696412 1.8411663 -0.002950374 0.69832563 -1.6270995 1.1506196 0.71725476 0.122694425 1.3084191 1.8116539 -1.1093321 1.8150241 -0.37865913 1.1721762 1.8237021 -0.3887732 1.8317937 -0.37347004 -1.6345711 1.2789743 -1.4204215 -0.3811894 -0.010994934 -0.004615605 1.1522839 1.8154618 -0.37316635 -1.4212742 -1.627338 1.2938185
0.05105105 1.3158067 0.12041215 -0.01596487 -1.634227 0.7141755 1.3052416 0.14382601 -1.6365733 0.12960877 0.69368863 1.1539011 -0.38460422 1.7976938 -1.085563 -0.40305793 1.2878573 -1.0941278 0.7057513 1.8448893 -0.39024618 0.69597536 1.8402351 -0.0027746186 0.6981038 -1.6254133 1.1499324 0.7171156 0.122804806 1.3073719 1.810591 -1.1079545 1.8139672 -0.37811396 1.1714845 1.8226792 -0.3882051 1.8307925 -0.3729189 -1.6329149 1.277942 -1.4188915 -0.38058448 -0.010669813 -0.0043733045 1.1514137 1.8144041 -0.37257838 -1.4197369 -1.6257012 1.2930089
0.05205205 1.3149513 0.12059003 -0.015816718 -1.6324694 0.71391505 1.304435 0.14391333 -1.6348122 0.12988627 0.6931482 1.1529443 -0.38404292 1.7966286 -1.0843294 -0.40255535 1.2869823 -1.0928848 0.7053411 1.8439678 -0.38969153 0.6955465 1.8392986 -0.002597142 0.69788784 -1.623738 1.1492525 0.71697396 0.12291887 1.306326 1.8095276 -1.1065692 1.8129082 -0.37756962 1.1707897 1.8216617 -0.38764068 1.8297905 -0.37237266 -1.6312684 1.2769194 -1.417372 -0.37998667 -0.010345731 -0.0041312873 1.1505479 1.8133534 -0.37199786 -1.4182087 -1.6240771 1.2922112
0.05305305 1.3140957 0.120770454 -0.0156614 -1.6307157 0.71365523 1.3036367 0.14399886 -1.6330551 0.13015988 0.6926151 1.151992 -0.38348323 1.7955651 -1.0831026 -0.4020488 1.2861183 -1.0916449 0.70493436 1.8430375 -0.38914028 0.6951258 1.8383594 -0.0024172664 0.6976791 -1.6220738 1.1485823 0.71682936 0.12303796 1.3052821 1.8084654 -1.1051744 1.8118491 -0.37702668 1.1700922 1.8206499 -0.3870804 1.828788 -0.37182936 -1.6296301 1.2759057 -1.41586 -0.3793983 -0.010022011 -0.0038891323 1.149689 1.81231 -0.3714249 -1.4166881 -1.6224658 1.2914255
0.054054055 1.3132429 0.120954946 -0.015498951 -1.6289657 0.71339417 1.3028429 0.14408268 -1.6313009 0.13043126 0.6920914 1.1510451 -0.38292482 1.7945093 -1.0818813 -0.40153828 1.2852651 -1.0904081 0.7045328 1.8421 -0.38859057 0.6947109 1.8374172 -0.0022333004 0.69747615 -1.6204203 1.147919 0.71668196 0.12316006 1.3042412 1.8074037 -1.1037748 1.8107888 -0.37648436 1.1693945 1.8196449 -0.3865242 1.8277823 -0.37128928 -1.6280007 1.2749015 -1.4143574 -0.3788177 -0.009700328 -0.003646113 1.1488347 1.8112719 -0.37085894 -1.4151754 -1.6208674 1.2906512
0.055055056 1.3123915 0.12114036 -0.015328035 -1.6272211 0.71313375 1.3020571 0.14416441 -1.6295505 0.13070062 0.6915779 1.1501014 -0.38236746 1.7934585 -1.0806677 -0.40102497 1.2844231 -1.0891739 0.7041353 1.8411556 -0.38804406 0.69430584 1.8364723 -0.0020475127 0.69728076 -1.6187772 1.1472645 0.7165341 0.12328693 1.3032042 1.8063422 -1.102367 1.8097295 -0.37594333 1.1686958 1.8186452 -0.3859723 1.8267783 -0.37075227 -1.6263791 1.2739077 -1.4128629 -0.37824455 -0.00938081 -0.003402099 1.1479867 1.810241 -0.37029946 -1.4136715 -1.6192808 1.2898868
0.056056056 1.3115433 0.12133117 -0.015151225 -1.6254799 0.71287566 1.3012792 0.14424402 -1.6278042 0.13096705 0.69107205 1.1491646 -0.38181123 1.792411 -1.0794606 -0.40050802 1.2835927 -1.0879422 0.7037424 1.8402053 -0.38750142 0.6939079 1.8355262 -0.001860261 0.69709 -1.6171447 1.1466191 0.7163851 0.12341765 1.3021703 1.8052815 -1.1009539 1.8086678 -0.3754029 1.1679974 1.8176522 -0.3854231 1.8257742 -0.37021816 -1.6247654 1.2729232 -1.4113765 -0.3776784 -0.009061083 -0.0031580292 1.1471457 1.8092157 -0.36974683 -1.4121748 -1.6177056 1.2891344
0.057057057 1.3106979 0.12152355 -0.0149683915 -1.6237433 0.71261734 1.3005083 0.14432347 -1.6260613 0.13123193 0.6905759 1.1482334 -0.38125587 1.7913694 -1.0782589 -0.39998797 1.2827712 -1.0867138 0.7033551 1.8392481 -0.3869605 0.6935176 1.834578 -0.0016684383 0.6969071 -1.6155208 1.1459805 0.7162355 0.123552896 1.3011407 1.8042225 -1.0995349 1.8076081 -0.3748641 1.1672993 1.8166636 -0.3848768 1.8247695 -0.36968648 -1.6231605 1.2719488 -1.4098977 -0.37711903 -0.008742161 -0.0029121228 1.1463119 1.8081977 -0.36919966 -1.4106848 -1.6161417 1.2883924
0.058058057 1.3098559 0.1217198 -0.0147776045 -1.6220111 0.7123598 1.2997425 0.14440292 -1.6243219 0.13149488 0.6900898 1.147307 -0.38070133 1.7903315 -1.077062 -0.39946467 1.2819611 -1.0854871 0.7029717 1.8382864 -0.38642207 0.6931363 1.8336283 -0.0014749244 0.6967292 -1.6139073 1.1453499 0.716084 0.123691574 1.3001156 1.8031652 -1.0981108 1.806548 -0.37432322 1.1666005 1.8156836 -0.38433403 1.8237646 -0.36915743 -1.6215622 1.2709855 -1.4084266 -0.37656558 -0.008423772 -0.002666209 1.1454839 1.8071847 -0.36865687 -1.4092015 -1.6145883 1.2876611
0.059059057 1.3090172 0.12191839 -0.01458038 -1.6202815 0.7121039 1.2989863 0.1444815 -1.6225857 0.13175654 0.68961203 1.1463882 -0.3801475 1.7892995 -1.0758713 -0.39893827 1.2811613 -1.0842636 0.70259535 1.8373193 -0.38588494 0.69276166 1.8326769 -0.0012775101 0.6965584 -1.6123005 1.1447285 0.71593267 0.12383629 1.2990955 1.8021085 -1.096682 1.8054887 -0.37378392 1.1659038 1.8147074 -0.38379377 1.8227605 -0.3686295 -1.6199713 1.2700301 -1.4069619 -0.37601772 -0.008105386 -0.0024174377 1.1446637 1.8061802 -0.3681191 -1.4077259 -1.6130441 1.2869396
0.06006006 1.3081834 0.12212055 -0.014377013 -1.618558 0.71185017 1.2982372 0.14456125 -1.6208525 0.13201731 0.68914425 1.1454757 -0.37959346 1.7882711 -1.074686 -0.3984102 1.2803724 -1.0830427 0.70222396 1.836347 -0.38535023 0.69239545 1.8317257 -0.0010765269 0.6963935 -1.6107023 1.1441137 0.7157809 0.1239845 1.2980813 1.801053 -1.0952477 1.8044293 -0.37324473 1.1652094 1.8137381 -0.38325617 1.8217578 -0.36810142 -1.6183867 1.2690864 -1.4055048 -0.37547612 -0.007788621 -0.0021676943 1.1438491 1.8051809 -0.3675864 -1.4062556 -1.6115097 1.2862289
0.061061062 1.3073512 0.12232556 -0.014168035 -1.6168364 0.7115988 1.2974937 0.14464082 -1.619123 0.1322767 0.6886847 1.1445699 -0.37903944 1.7872478 -1.0735046 -0.39787775 1.2795936 -1.0818236 0.7018579 1.8353704 -0.38481808 0.69203645 1.8307742 -0.00087340176 0.69623584 -1.6091126 1.1435077 0.71563035 0.12413593 1.2970705 1.7999996 -1.0938095 1.8033718 -0.37270492 1.1645167 1.8127756 -0.38272092 1.8207552 -0.3675773 -1.6168096 1.2681509 -1.4040526 -0.37493914 -0.007470742 -0.0019162446 1.1430434 1.8041861 -0.36705598 -1.4047908 -1.6099844 1.2855285
0.062062062 1.3065253 0.12253403 -0.013952535 -1.6151187 0.71135026 1.2967585 0.1447216 -1.6173958 0.13253623 0.68823475 1.1436703 -0.37848637 1.7862278 -1.0723282 -0.39734367 1.2788224 -1.0806073 0.70149785 1.8343908 -0.38428628 0.69168675 1.8298215 -0.0006659664 0.6960817 -1.6075304 1.1429094 0.71547985 0.12429288 1.296066 1.7989483 -1.092368 1.802315 -0.37216508 1.1638253 1.8118174 -0.38218853 1.819753 -0.36705205 -1.6152381 1.2672266 -1.4026071 -0.37440777 -0.0071534775 -0.0016635172 1.1422436 1.8031986 -0.36653018 -1.4033316 -1.608468 1.2848365
0.06306306 1.3057036 0.12274565 -0.013731547 -1.6134045 0.7111032 1.29603 0.14480297 -1.6156714 0.1327932 0.6877937 1.1427777 -0.37793285 1.7852136 -1.0711565 -0.39680696 1.278062 -1.0793926 0.70114326 1.8334069 -0.38375658 0.6913439 1.828868 -0.0004552938 0.69593537 -1.6059546 1.142319 0.71533054 0.12445351 1.2950683 1.7978989 -1.0909232 1.8012588 -0.3716244 1.1631352 1.8108646 -0.38165674 1.8187535 -0.3665291 -1.6136721 1.26631 -1.4011666 -0.37387863 -0.0068357065 -0.0014086552 1.141452 1.8022162 -0.36600783 -1.4018779 -1.6069585 1.2841548
0.06406406 1.304886 0.122960515 -0.013503611 -1.6116931 0.71085936 1.2953088 0.14488658 -1.61395 0.13305111 0.68736213 1.1418929 -0.3773795 1.7842026 -1.0699873 -0.3962678 1.2773117 -1.0781797 0.7007959 1.832419 -0.38322833 0.691009 1.8279146 -0.00024157763 0.6957948 -1.6043856 1.1417358 0.71518165 0.12461824 1.294075 1.7968509 -1.0894735 1.8002038 -0.37108377 1.1624492 1.8099179 -0.3811275 1.8177545 -0.366005 -1.6121122 1.2654042 -1.3997319 -0.3733542 -0.0065168105 -0.0011516958 1.1406676 1.8012401 -0.36548764 -1.4004301 -1.6054577 1.2834822
0.06506506 1.3040727 0.12317736 -0.013270084 -1.6099856 0.7106186 1.2945939 0.14497156 -1.612231 0.13330877 0.68693995 1.1410155 -0.37682545 1.7831955 -1.0688232 -0.39572626 1.2765698 -1.0769684 0.700453 1.8314284 -0.3827002 0.69068193 1.8269603 -2.302602e-05 0.6956596 -1.6028223 1.1411606 0.7150335 0.124787875 1.293088 1.7958034 -1.0880215 1.7991495 -0.37054077 1.1617656 1.8089759 -0.38059974 1.8167549 -0.36548257 -1.6105574 1.264507 -1.3983021 -0.37283376 -0.006198548 -0.0008925609 1.1398914 1.800268 -0.36496902 -1.3989856 -1.6039635 1.2828187
0.066066064 1.3032634 0.123398334 -0.013031699 -1.6082804 0.71038014 1.2938863 0.14505847 -1.6105151 0.13356563 0.6865259 1.1401443 -0.3762707 1.782192 -1.0676609 -0.3951823 1.2758371 -1.0757601 0.700117 1.8304352 -0.38217312 0.6903626 1.8260068 0.00019848719 0.69552946 -1.6012655 1.1405921 0.7148881 0.124960594 1.2921062 1.7947581 -1.0865666 1.7980957 -0.36999813 1.1610835 1.8080382 -0.3800733 1.815759 -0.36495978 -1.6090078 1.2636188 -1.3968765 -0.37231743 -0.0058793835 -0.00063054636 1.1391225 1.7993007 -0.36445343 -1.3975462 -1.6024758 1.282164
0.067067064 1.3024603 0.123622775 -0.01278691 -1.6065775 0.7101457 1.2931854 0.14514771 -1.6088004 0.13382389 0.68612164 1.1392809 -0.37571615 1.7811917 -1.0665034 -0.39463583 1.2751127 -1.0745529 0.69978684 1.8294367 -0.38164786 0.6900502 1.8250524 0.00042373687 0.695405 -1.5997137 1.1400317 0.7147422 0.12513863 1.2911322 1.7937139 -1.0851086 1.7970439 -0.36945415 1.1604056 1.8071061 -0.37954846 1.814762 -0.36443725 -1.607462 1.2627399 -1.3954556 -0.3718014 -0.0055606216 -0.00036716834 1.1383593 1.7983383 -0.36393934 -1.3961104 -1.6009943 1.2815169
0.068068065 1.3016607 0.12385043 -0.012537606 -1.6048777 0.70991373 1.2924906 0.1452387 -1.6070895 0.13408124 0.68572515 1.1384254 -0.37516043 1.7801951 -1.0653481 -0.39408767 1.2743982 -1.0733467 0.69946295 1.8284366 -0.38112178 0.68974656 1.8240981 0.00065209717 0.6952858 -1.5981668 1.1394769 0.71459883 0.12532032 1.2901632 1.7926722 -1.0836478 1.7959925 -0.3689092 1.1597303 1.8061774 -0.3790237 1.8137664 -0.3639129 -1.6059213 1.2618697 -1.394038 -0.37129027 -0.0052408874 -0.00010231137 1.1376045 1.7973812 -0.36342785 -1.3946793 -1.5995184 1.2808782
0.06906907 1.3008653 0.12408035 -0.012282226 -1.6031805 0.7096855 1.2918022 0.14533257 -1.6053798 0.13433929 0.685337 1.1375768 -0.37460357 1.7792015 -1.0641954 -0.39353672 1.2736896 -1.0721427 0.6991441 1.8274335 -0.38059676 0.6894491 1.8231434 0.0008847937 0.695172 -1.5966252 1.1389296 0.7144572 0.12550591 1.2892011 1.791631 -1.0821855 1.7949406 -0.3683619 1.1590583 1.8052528 -0.3785009 1.8127725 -0.36338884 -1.6043844 1.2610075 -1.3926245 -0.37077972 -0.004919797 0.00016754866 1.1368573 1.7964277 -0.36291495 -1.3932502 -1.5980479 1.2802477
0.07007007 1.3000752 0.124314 -0.012020856 -1.6014848 0.7094601 1.2911199 0.14542907 -1.6036725 0.1345981 0.68495834 1.1367342 -0.37404636 1.7782092 -1.0630449 -0.39298472 1.2729897 -1.0709395 0.6988321 1.8264267 -0.38007197 0.6891592 1.8221883 0.0011219159 0.69506335 -1.5950865 1.1383882 0.714317 0.12569754 1.2882438 1.7905904 -1.0807205 1.7938908 -0.36781523 1.1583894 1.8043327 -0.37797785 1.8117785 -0.3628637 -1.602851 1.2601538 -1.3912143 -0.37027135 -0.004598126 0.00043817237 1.1361159 1.7954783 -0.36240384 -1.3918251 -1.5965813 1.2796241
0.07107107 1.2992896 0.12455043 -0.0117556825 -1.5997919 0.70923877 1.2904441 0.14552878 -1.6019665 0.13485862 0.6845872 1.1358999 -0.3734885 1.7772197 -1.0618972 -0.39242914 1.2722974 -1.0697377 0.6985262 1.825419 -0.37954843 0.6888755 1.821232 0.0013615042 0.69495964 -1.5935525 1.1378541 0.71417856 0.12589142 1.287293 1.7895508 -1.079254 1.7928411 -0.36726534 1.1577231 1.8034158 -0.37745488 1.8107847 -0.36233866 -1.6013211 1.2593083 -1.3898066 -0.3697658 -0.0042753816 0.0007119328 1.1353827 1.7945323 -0.36189413 -1.3904024 -1.5951209 1.2790077
0.072072074 1.2985077 0.124790005 -0.0114855245 -1.5981007 0.70902056 1.289774 0.14563121 -1.6002622 0.1351179 0.6842243 1.1350714 -0.3729284 1.7762333 -1.060751 -0.39187112 1.2716126 -1.0685364 0.69822603 1.824406 -0.3790233 0.68860006 1.8202764 0.0016057603 0.694859 -1.5920216 1.1373248 0.7140419 0.12609047 1.2863482 1.7885125 -1.0777863 1.7917912 -0.3667151 1.1570607 1.8025025 -0.37693298 1.8097912 -0.36181137 -1.5997952 1.2584707 -1.3884033 -0.36926112 -0.0039509498 0.0009889677 1.1346549 1.7935898 -0.36138377 -1.3889828 -1.593663 1.2783973
0.073073074 1.2977309 0.12503296 -0.01120903 -1.5964108 0.7088044 1.2891091 0.1457372 -1.5985601 0.13537967 0.6838699 1.1342515 -0.37236774 1.7752484 -1.059607 -0.39131323 1.2709347 -1.0673369 0.69793105 1.8233923 -0.37849873 0.68833107 1.819319 0.0018542483 0.69476444 -1.5904944 1.1368018 0.7139078 0.12629384 1.2854091 1.7874742 -1.0763152 1.790741 -0.36615998 1.1564015 1.8015918 -0.37640998 1.808798 -0.3612819 -1.5982716 1.2576401 -1.387001 -0.36875764 -0.0036259256 0.0012679771 1.1339357 1.7926502 -0.36087373 -1.3875651 -1.5922097 1.277795
0.074074075 1.2969579 0.12527844 -0.010928277 -1.5947231 0.70859355 1.2884488 0.14584512 -1.5968593 0.13564163 0.68352306 1.1334382 -0.37180552 1.7742641 -1.0584639 -0.3907514 1.270263 -1.066139 0.69764286 1.8223746 -0.37797382 0.6880687 1.8183614 0.00210616 0.6946742 -1.5889696 1.1362853 0.71377426 0.12650037 1.2844757 1.7864367 -1.0748436 1.789691 -0.3656064 1.1557455 1.8006848 -0.3758881 1.8078058 -0.36075196 -1.5967504 1.2568175 -1.3856013 -0.36825508 -0.0032990314 0.0015508309 1.133222 1.791713 -0.36036375 -1.386151 -1.5907599 1.2771976
0.075075075 1.2961882 0.12552829 -0.010642722 -1.5930368 0.70838577 1.287794 0.14595821 -1.595159 0.135905 0.6831838 1.1326302 -0.37124145 1.7732824 -1.0573214 -0.3901882 1.2695976 -1.0649409 0.69735944 1.8213547 -0.37744898 0.68781316 1.8174034 0.0023621544 0.6945884 -1.5874476 1.1357733 0.7136437 0.1267106 1.2835485 1.7853984 -1.0733712 1.7886411 -0.3650491 1.1550931 1.7997786 -0.37536573 1.8068131 -0.36022013 -1.5952325 1.2560016 -1.3842037 -0.36775276 -0.002971504 0.0018355437 1.1325151 1.7907791 -0.3598527 -1.3847367 -1.5893127 1.2766063
0.076076075 1.2954242 0.12577978 -0.01035304 -1.5913516 0.708182 1.2871436 0.14607374 -1.5934612 0.13616994 0.68285304 1.1318302 -0.37067607 1.7723016 -1.0561817 -0.38962376 1.2689385 -1.063743 0.6970824 1.8203313 -0.37692305 0.6875626 1.8164448 0.0026220307 0.69450665 -1.5859276 1.135267 0.71351534 0.12692496 1.2826262 1.78436 -1.0718967 1.7875892 -0.36448908 1.1544439 1.798875 -0.37484306 1.8058197 -0.35968652 -1.593716 1.2551925 -1.3828075 -0.3672517 -0.0026435666 0.0021239668 1.1318146 1.7898464 -0.35934094 -1.3833259 -1.5878674 1.2760208
0.077077076 1.2946634 0.12603474 -0.010057896 -1.5896676 0.7079802 1.2864987 0.14619304 -1.5917633 0.13643563 0.682529 1.131037 -0.3701099 1.7713205 -1.0550426 -0.38905638 1.2682849 -1.062547 0.69681054 1.819305 -0.37639767 0.68731993 1.8154844 0.0028853267 0.69442725 -1.5844096 1.1347649 0.71338826 0.1271438 1.2817101 1.7833219 -1.0704225 1.7865388 -0.36392882 1.1537979 1.7979735 -0.37431967 1.8048258 -0.35915142 -1.5922023 1.2543893 -1.3814127 -0.3667505 -0.0023134612 0.0024136007 1.1311197 1.7889162 -0.35882843 -1.3819151 -1.5864257 1.2754399
0.078078076 1.2939054 0.12629253 -0.009758197 -1.5879849 0.70778257 1.285858 0.14631599 -1.5900671 0.13670167 0.68221194 1.1302489 -0.36954165 1.770339 -1.0539036 -0.3884868 1.2676368 -1.0613503 0.6965442 1.8182753 -0.37587076 0.6870819 1.8145223 0.0031535774 0.6943528 -1.5828933 1.1342685 0.7132638 0.12736714 1.2807986 1.7822827 -1.0689456 1.7854853 -0.36336446 1.1531544 1.7970732 -0.3737968 1.8038325 -0.35861367 -1.5906892 1.2535927 -1.3800198 -0.36624938 -0.0019811578 0.0027082562 1.1304305 1.7879865 -0.35831508 -1.380506 -1.5849843 1.2748649
0.07907908 1.293152 0.12655368 -0.009454988 -1.5863035 0.7075882 1.2852204 0.14644314 -1.5883721 0.13697097 0.68190116 1.1294674 -0.36897135 1.7693585 -1.0527649 -0.3879157 1.2669938 -1.060155 0.69628274 1.8172439 -0.37534267 0.68685097 1.8135587 0.0034247413 0.69428205 -1.5813782 1.1337762 0.7131411 0.12759346 1.2798924 1.7812432 -1.0674691 1.784433 -0.36280003 1.1525141 1.7961739 -0.37327188 1.8028375 -0.358075 -1.5891784 1.2528019 -1.3786272 -0.36574808 -0.0016483217 0.0030047558 1.1297472 1.7870584 -0.35780028 -1.3790972 -1.5835456 1.2742933
0.08008008 1.2924033 0.12681717 -0.009146877 -1.5846225 0.7073967 1.2845879 0.14657266 -1.5866778 0.13724004 0.68159753 1.1286923 -0.3683994 1.7683774 -1.0516269 -0.38734257 1.2663549 -1.0589592 0.6960267 1.8162078 -0.37481445 0.68662447 1.8125938 0.0037002675 0.6942149 -1.5798651 1.1332886 0.7130212 0.12782282 1.2789907 1.7802016 -1.065992 1.7833786 -0.3622318 1.1518782 1.7952756 -0.37274754 1.8018413 -0.35753223 -1.5876691 1.2520169 -1.3772361 -0.3652472 -0.0013135895 0.0033042207 1.1290692 1.78613 -0.35728425 -1.37769 -1.5821077 1.2737261
0.08108108 1.2916559 0.12708408 -0.0088348985 -1.5829426 0.70720917 1.2839587 0.14670673 -1.5849837 0.13751096 0.68130153 1.1279233 -0.36782524 1.7673947 -1.050489 -0.3867686 1.2657218 -1.0577636 0.69577545 1.8151693 -0.37428507 0.686404 1.8116252 0.0039799437 0.6941504 -1.578352 1.1328034 0.7129005 0.12805666 1.2780955 1.7791598 -1.0645138 1.7823223 -0.36166167 1.1512426 1.7943772 -0.37222156 1.8008446 -0.35698864 -1.5861604 1.2512372 -1.3758457 -0.36474478 -0.000977505 0.0036069043 1.1283976 1.7852025 -0.35676634 -1.3762838 -1.5806711 1.2731636
0.082082085 1.2909122 0.1273523 -0.0085177645 -1.5812625 0.70702463 1.283333 0.14684446 -1.5832909 0.13778369 0.68101144 1.1271595 -0.36724988 1.7664136 -1.0493518 -0.38619098 1.2650923 -1.0565696 0.6955295 1.8141272 -0.3737547 0.68618864 1.8106588 0.004263375 0.6940893 -1.5768396 1.1323236 0.71278447 0.12829392 1.277203 1.778116 -1.0630354 1.7812647 -0.3610885 1.1506113 1.793479 -0.3716944 1.799846 -0.3564418 -1.5846534 1.2504629 -1.3744546 -0.36424252 -0.0006397739 0.0039132833 1.1277304 1.7842752 -0.35624745 -1.3748769 -1.5792354 1.2726036
0.083083086 1.2901717 0.12762503 -0.008197818 -1.5795835 0.7068433 1.2827094 0.14698589 -1.5815979 0.13805771 0.6807269 1.1264019 -0.3666716 1.7654291 -1.0482132 -0.38561267 1.264467 -1.0553741 0.6952885 1.8130814 -0.37322333 0.6859786 1.809688 0.004550699 0.6940319 -1.5753282 1.1318463 0.7126689 0.1285347 1.2763168 1.7770716 -1.0615554 1.7802042 -0.36051348 1.1499827 1.7925805 -0.37116715 1.798846 -0.3558929 -1.5831466 1.249693 -1.3730649 -0.36373916 -0.0003004521 0.0042217113 1.1270676 1.7833484 -0.3557259 -1.3734713 -1.5778002 1.2720481
0.084084086 1.2894341 0.12789908 -0.0078738965 -1.577905 0.70666385 1.2820905 0.14713237 -1.5799056 0.13833366 0.6804496 1.1256477 -0.3660924 1.7644436 -1.0470762 -0.38503164 1.2638452 -1.0541793 0.69505185 1.812032 -0.3726908 0.68577296 1.8087137 0.0048410147 0.69397646 -1.5738162 1.131373 0.71255636 0.1287796 1.2754325 1.7760236 -1.0600758 1.7791423 -0.35993555 1.1493567 1.791682 -0.37063798 1.7978437 -0.35534102 -1.5816407 1.2489271 -1.3716742 -0.36323538 4.0579587e-05 0.0045340583 1.1264099 1.7824198 -0.3552029 -1.3720651 -1.5763648 1.2714947
0.08508509 1.2886989 0.12817612 -0.0075463206 -1.5762272 0.7064883 1.2814732 0.14728114 -1.5782142 0.13861154 0.68017745 1.1248999 -0.3655106 1.763456 -1.0459379 -0.38444963 1.2632258 -1.0529844 0.69482046 1.8109796 -0.37215686 0.6855729 1.8077382 0.0051347613 0.6939234 -1.5723038 1.1309028 0.7124447 0.12902725 1.274555 1.7749735 -1.0585974 1.7780784 -0.3593549 1.1487342 1.790782 -0.3701077 1.7968398 -0.35478753 -1.5801339 1.2481661 -1.3702841 -0.36273038 0.00038326532 0.0048482195 1.1257572 1.7814916 -0.35467726 -1.3706592 -1.5749297 1.2709442
0.08608609 1.287967 0.12845652 -0.0072146766 -1.574549 0.70631623 1.2808585 0.14743468 -1.5765226 0.1388893 0.67991066 1.1241571 -0.36492646 1.7624674 -1.0447996 -0.38386568 1.2626101 -1.0517898 0.69459283 1.809922 -0.37162223 0.68537754 1.8067597 0.005433049 0.69387454 -1.5707926 1.1304345 0.712334 0.1292781 1.273679 1.7739216 -1.0571172 1.7770121 -0.35877255 1.1481125 1.7898817 -0.3695765 1.7958331 -0.3542314 -1.5786293 1.2474086 -1.3688936 -0.36222368 0.00072745606 0.0051663257 1.125108 1.7805604 -0.354149 -1.3692536 -1.5734944 1.2703971
0.08708709 1.2872368 0.12873879 -0.006878659 -1.5728712 0.706146 1.2802458 0.14759156 -1.5748311 0.1391699 0.67964995 1.1234188 -0.36433977 1.7614753 -1.0436605 -0.38328025 1.2619971 -1.0505942 0.69436985 1.8088621 -0.37108544 0.6851864 1.8057791 0.00573441 0.69382554 -1.5692791 1.1299694 0.71222574 0.12953162 1.2728076 1.7728686 -1.0556376 1.775943 -0.35818693 1.1474937 1.7889814 -0.369044 1.7948253 -0.35367146 -1.5771233 1.2466558 -1.3675029 -0.36171582 0.0010734685 0.005486697 1.1244633 1.7796291 -0.35361966 -1.3678464 -1.5720582 1.2698501
0.08808809 1.2865093 0.12902367 -0.0065393858 -1.5711932 0.70598 1.2796355 0.14775282 -1.5731407 0.13945208 0.67939436 1.122686 -0.36375296 1.7604806 -1.0425204 -0.3826937 1.2613854 -1.0493985 0.69415045 1.807798 -0.37054724 0.6849991 1.8047941 0.006039664 0.69377965 -1.5677669 1.1295061 0.7121191 0.12979117 1.2719402 1.771811 -1.054158 1.7748702 -0.3575993 1.1468773 1.788077 -0.36851066 1.7938137 -0.35310876 -1.5756179 1.245906 -1.3661113 -0.3612074 0.0014206804 0.0058107562 1.1238225 1.7786968 -0.35308832 -1.3664395 -1.5706217 1.269306
0.08908909 1.2857823 0.12931052 -0.0061977245 -1.5695158 0.70581466 1.2790265 0.14791705 -1.5714495 0.13973564 0.6791438 1.121957 -0.3631623 1.7594845 -1.0413796 -0.38210395 1.2607774 -1.0482036 0.69393575 1.806729 -0.3700087 0.6848151 1.8038077 0.006348837 0.69373643 -1.5662531 1.1290447 0.71201503 0.130051 1.271076 1.7707517 -1.052679 1.7737947 -0.35700798 1.1462625 1.7871709 -0.36797482 1.7928005 -0.35254398 -1.5741118 1.2451586 -1.3647194 -0.3606966 0.0017704777 0.00613622 1.123186 1.7777617 -0.3525533 -1.3650317 -1.5691848 1.2687649
0.09009009 1.2850581 0.12960076 -0.005852677 -1.5678382 0.70565313 1.2784189 0.14808649 -1.5697588 0.14002112 0.67889833 1.1212322 -0.3625701 1.7584841 -1.0402391 -0.3815134 1.2601701 -1.0470084 0.6937244 1.805656 -0.3694676 0.6846373 1.8028164 0.006660506 0.69369507 -1.5647383 1.128586 0.71191126 0.1303149 1.2702155 1.7696868 -1.0512006 1.772716 -0.35641554 1.1456504 1.7862635 -0.367438 1.7917836 -0.35197642 -1.5726062 1.2444143 -1.363326 -0.3601843 0.0021211877 0.006466083 1.1225518 1.7768235 -0.35201627 -1.3636234 -1.5677457 1.2682235
0.09109109 1.284336 0.12989232 -0.005502917 -1.5661606 0.7054936 1.2778132 0.14825708 -1.5680676 0.14030686 0.6786566 1.1205107 -0.36197585 1.7574803 -1.039096 -0.38092148 1.2595651 -1.045812 0.6935162 1.8045799 -0.36892614 0.68446153 1.801823 0.0069758 0.69365436 -1.5632223 1.1281294 0.71180797 0.13058126 1.2693571 1.7686206 -1.0497216 1.7716342 -0.35581926 1.1450387 1.7853538 -0.3668999 1.790763 -0.35140634 -1.5710989 1.2436726 -1.3619325 -0.35967088 0.0024735704 0.006797936 1.1219223 1.7758838 -0.35147655 -1.3622147 -1.5663073 1.2676831
0.09209209 1.2836144 0.13018599 -0.0051514693 -1.5644826 0.7053364 1.2772089 0.14843434 -1.5663764 0.14059642 0.67842084 1.1197937 -0.36137944 1.7564741 -1.0379543 -0.38032684 1.2589617 -1.0446166 0.69331276 1.8034985 -0.3683815 0.6842895 1.8008254 0.0072946176 0.693616 -1.561705 1.1276736 0.71170783 0.13085201 1.268501 1.7675489 -1.0482439 1.7705481 -0.35522065 1.1444294 1.7844408 -0.3663605 1.7897398 -0.3508329 -1.5695922 1.2429339 -1.3605372 -0.359156 0.002828002 0.0071328953 1.1212944 1.7749413 -0.35093424 -1.3608038 -1.564865 1.2671437
0.09309309 1.2828954 0.13048318 -0.0047967248 -1.5628036 0.70518124 1.2766054 0.1486139 -1.5646863 0.14088577 0.6781887 1.1190802 -0.36078015 1.7554625 -1.0368096 -0.37973097 1.2583587 -1.0434196 0.6931122 1.8024132 -0.36783665 0.6841222 1.7998242 0.0076165423 0.6935781 -1.5601869 1.1272188 0.71160716 0.13112417 1.2676492 1.7664751 -1.0467654 1.7694585 -0.3546201 1.1438227 1.7835256 -0.36581877 1.7887132 -0.35025692 -1.5680846 1.2421966 -1.3591418 -0.3586388 0.0031839088 0.0074699298 1.1206696 1.7739955 -0.35038927 -1.3593934 -1.563423 1.266605
0.0940941 1.2821772 0.13078049 -0.0044390075 -1.5611258 0.705029 1.2760016 0.14879724 -1.5629948 0.14117694 0.67796034 1.11837 -0.36018145 1.7544478 -1.0356643 -0.3791347 1.2577583 -1.0422226 0.69291574 1.8013228 -0.36729047 0.6839563 1.798819 0.0079414435 0.69354314 -1.5586672 1.1267649 0.7115094 0.13139921 1.2667992 1.7653972 -1.0452889 1.7683641 -0.35401714 1.143217 1.7826076 -0.3652755 1.7876835 -0.34967846 -1.566576 1.2414618 -1.3577446 -0.35812032 0.0035414957 0.0078103356 1.1200484 1.773047 -0.3498415 -1.3579814 -1.5619785 1.2660669
0.0950951 1.2814599 0.13108149 -0.00407752 -1.559447 0.7048788 1.2753986 0.14898491 -1.5613036 0.14146987 0.6777356 1.1176633 -0.35957837 1.7534279 -1.0345184 -0.37853587 1.2571576 -1.0410248 0.6927211 1.8002286 -0.3667425 0.6837936 1.7978104 0.008270435 0.6935087 -1.5571456 1.1263119 0.71141136 0.13167669 1.2659509 1.7643143 -1.0438125 1.7672673 -0.3534112 1.142612 1.781685 -0.36473057 1.7866489 -0.34909657 -1.5650661 1.2407285 -1.356346 -0.35759917 0.0039004385 0.008152857 1.1194286 1.7720948 -0.34929094 -1.3565677 -1.5605333 1.2655284
0.0960961 1.2807434 0.13138354 -0.0037144236 -1.5577682 0.70472944 1.2747965 0.14917585 -1.5596124 0.14176401 0.67751616 1.1169584 -0.35897353 1.7524043 -1.0333706 -0.3779367 1.2565564 -1.0398268 0.69253016 1.7991288 -0.3661925 0.6836351 1.7967967 0.008602429 0.69347507 -1.5556219 1.12586 0.7113161 0.13195656 1.2651052 1.7632284 -1.0423384 1.7661637 -0.35280296 1.1420089 1.7807599 -0.36418515 1.7856108 -0.3485125 -1.5635568 1.2399962 -1.3549463 -0.35707736 0.0042610765 0.008499 1.118813 1.7711388 -0.34873825 -1.3551526 -1.5590855 1.2649909
0.0970971 1.2800272 0.13168749 -0.003348142 -1.5560883 0.7045823 1.2741936 0.14936933 -1.5579199 0.1420598 0.6772991 1.1162578 -0.3583663 1.7513748 -1.0322218 -0.37733555 1.2559563 -1.0386289 0.6923422 1.7980244 -0.36564153 0.68347824 1.7957786 0.008936081 0.693442 -1.5540973 1.1254086 0.71121967 0.13223977 1.2642617 1.7621373 -1.0408633 1.7650571 -0.3521914 1.1414064 1.779831 -0.36363775 1.7845682 -0.3479248 -1.5620451 1.239265 -1.3535448 -0.356553 0.0046232603 0.008846801 1.1181978 1.7701792 -0.34818268 -1.3537374 -1.5576353 1.2644514
0.0980981 1.279312 0.1319932 -0.002980519 -1.5544086 0.7044379 1.2735915 0.14956605 -1.556229 0.14235783 0.67708606 1.1155593 -0.35775793 1.750342 -1.0310729 -0.37673184 1.2553555 -1.0374309 0.69215643 1.7969164 -0.3650889 0.68332434 1.7947575 0.009272698 0.6934094 -1.5525701 1.1249578 0.7111245 0.13252491 1.2634187 1.7610421 -1.0393898 1.7639462 -0.3515795 1.1408046 1.7788978 -0.36308736 1.7835218 -0.3473351 -1.5605326 1.2385353 -1.3521427 -0.35602656 0.0049867295 0.009196747 1.1175853 1.7692149 -0.347624 -1.3523201 -1.5561835 1.2639126
0.0990991 1.2785964 0.13230133 -0.0026087873 -1.5527288 0.70429444 1.2729883 0.14976737 -1.5545372 0.14265701 0.67687553 1.1148642 -0.35714749 1.7493043 -1.0299215 -0.37612864 1.2547544 -1.0362318 0.6919733 1.7958025 -0.36453378 0.6831725 1.7937309 0.009613287 0.6933775 -1.5510414 1.124506 0.71103096 0.13281262 1.2625781 1.7599411 -1.0379169 1.7628307 -0.35096306 1.1402042 1.7779613 -0.3625362 1.7824717 -0.34674197 -1.5590187 1.2378067 -1.3507385 -0.35549814 0.005351398 0.009549312 1.1169747 1.7682465 -0.34706274 -1.3509026 -1.554729 1.2633724
0.1001001 1.277882 0.13261057 -0.0022349954 -1.5510474 0.704152 1.2723852 0.14997141 -1.552845 0.14295669 0.6766689 1.1141716 -0.35653436 1.7482609 -1.0287685 -0.37552294 1.2541544 -1.0350327 0.6917926 1.7946846 -0.36397845 0.6830236 1.7927006 0.00995582 0.69334704 -1.5495111 1.1240559 0.710938 0.13310209 1.2617395 1.7588359 -1.0364453 1.7617099 -0.35034522 1.1396044 1.7770196 -0.36198425 1.781416 -0.34614688 -1.5575039 1.2370781 -1.3493326 -0.35496825 0.005717989 0.009904254 1.1163645 1.7672739 -0.34649903 -1.3494819 -1.5532722 1.2628316
0.1011011 1.2771678 0.13292159 -0.0018602163 -1.549366 0.70401275 1.271782 0.15017894 -1.5511523 0.14325902 0.6764652 1.113479 -0.35592052 1.7472132 -1.027615 -0.37491623 1.2535527 -1.033833 0.6916151 1.793561 -0.36342114 0.68287694 1.7916645 0.010301463 0.6933155 -1.5479782 1.1236047 0.71084446 0.1333937 1.2609015 1.7577262 -1.034975 1.7605846 -0.349725 1.1390054 1.7760736 -0.3614297 1.7803572 -0.34554952 -1.5559883 1.23635 -1.3479253 -0.35443574 0.0060863346 0.01026158 1.1157577 1.7662977 -0.34593263 -1.348061 -1.551813 1.2622896
0.1021021 1.276453 0.1332337 -0.0014817789 -1.5476849 0.7038738 1.2711768 0.15038934 -1.5494593 0.14356111 0.6762644 1.1127903 -0.35530415 1.7461592 -1.0264605 -0.37430945 1.2529501 -1.0326333 0.69143945 1.7924324 -0.362863 0.68273145 1.7906253 0.010649096 0.6932853 -1.5464425 1.1231536 0.7107535 0.1336872 1.2600641 1.756611 -1.0335063 1.7594537 -0.34910226 1.1384068 1.775124 -0.3608735 1.7792932 -0.34494832 -1.55447 1.2356216 -1.3465172 -0.3539018 0.0064556934 0.010621391 1.115151 1.765316 -0.34536278 -1.346638 -1.5503521 1.2617463
0.1031031 1.2757386 0.13354823 -0.0011027195 -1.5460025 0.7037369 1.2705711 0.15060297 -1.5477659 0.1438649 0.6760654 1.1121037 -0.3546851 1.7451006 -1.0253049 -0.37370077 1.2523487 -1.0314325 0.6912662 1.7912993 -0.36230135 0.6825878 1.789581 0.011000231 0.6932552 -1.5449055 1.1227014 0.7106612 0.13398293 1.2592291 1.7554907 -1.0320385 1.7583187 -0.3484784 1.137809 1.7741702 -0.36031607 1.7782242 -0.34434605 -1.5529523 1.2348942 -1.3451065 -0.35336605 0.0068260618 0.010983299 1.1145455 1.7643294 -0.34479025 -1.3452134 -1.5488884 1.2612025
0.1041041 1.2750231 0.13386342 -0.0007210709 -1.5443195 0.70359945 1.2699662 0.15081957 -1.5460725 0.14417061 0.67586845 1.1114185 -0.35406575 1.7440357 -1.0241469 -0.37309095 1.2517427 -1.0302321 0.6910939 1.7901608 -0.36173975 0.6824471 1.7885303 0.011353072 0.69322515 -1.5433662 1.1222489 0.71057 0.13428074 1.258394 1.7543657 -1.0305717 1.7571787 -0.3478521 1.1372114 1.7732099 -0.35975748 1.7771504 -0.34374052 -1.5514321 1.2341655 -1.343694 -0.35282782 0.007198345 0.011347242 1.1139413 1.7633384 -0.34421605 -1.3437884 -1.547421 1.2606555
0.1051051 1.274308 0.13418072 -0.00033741444 -1.5426366 0.70346487 1.2693594 0.15103862 -1.5443788 0.14447695 0.6756749 1.110735 -0.35344356 1.7429655 -1.0229882 -0.3724798 1.2511379 -1.0290314 0.6909241 1.7890179 -0.3611762 0.6823067 1.787477 0.011708267 0.69319475 -1.5418249 1.1217952 0.7104798 0.13458103 1.2575597 1.7532347 -1.029107 1.7560316 -0.34722313 1.1366141 1.772245 -0.35919723 1.7760725 -0.34313285 -1.5499105 1.233438 -1.3422801 -0.35228828 0.0075718127 0.011712946 1.1133375 1.7623419 -0.34363824 -1.3423605 -1.5459523 1.2601076
0.1061061 1.2735928 0.13449779 4.857406e-05 -1.5409526 0.70333034 1.2687501 0.15126133 -1.5426849 0.14478472 0.6754835 1.110052 -0.35281977 1.7418892 -1.021829 -0.37186787 1.2505311 -1.0278293 0.6907563 1.7878687 -0.3606115 0.6821685 1.7864176 0.012066031 0.6931639 -1.5402814 1.121341 0.71038866 0.13488176 1.2567267 1.7520988 -1.0276427 1.7548811 -0.34659266 1.1360172 1.7712761 -0.35863444 1.7749885 -0.3425216 -1.5483872 1.2327087 -1.3408644 -0.35174587 0.007947192 0.012080755 1.1127347 1.7613401 -0.3430585 -1.3409323 -1.5444807 1.2595572
0.10710711 1.2728761 0.13481742 0.00043481216 -1.539269 0.70319647 1.2681398 0.1514866 -1.5409904 0.145093 0.6752933 1.1093715 -0.3521953 1.7408061 -1.0206672 -0.3712552 1.249923 -1.0266283 0.69058955 1.786715 -0.36004514 0.68203175 1.7853531 0.012425523 0.6931339 -1.5387341 1.1208861 0.7102987 0.13518459 1.2558931 1.7509575 -1.026181 1.7537239 -0.34595937 1.1354198 1.7703012 -0.35807136 1.7739012 -0.34190992 -1.5468637 1.23198 -1.3394474 -0.35120186 0.008322619 0.012449851 1.1121329 1.7603337 -0.34247616 -1.3395011 -1.5430061 1.2590054
0.10810811 1.2721586 0.135138 0.00082361326 -1.5375838 0.70306385 1.2675289 0.15171435 -1.5392954 0.1454027 0.6751063 1.1086918 -0.35156822 1.7397189 -1.0195047 -0.37064075 1.2493131 -1.0254256 0.6904244 1.7855557 -0.35947746 0.6818955 1.7842842 0.012786809 0.69310224 -1.5371859 1.120429 0.71020824 0.13548893 1.2550608 1.74981 -1.0247209 1.7525626 -0.34532565 1.1348224 1.7693213 -0.35750595 1.7728077 -0.34129414 -1.5453367 1.2312493 -1.3380281 -0.35065594 0.008698434 0.012821989 1.1115311 1.7593209 -0.3418918 -1.3380699 -1.5415286 1.2584513
0.10910911 1.2714418 0.1354591 0.0012137108 -1.5358984 0.70293295 1.2669146 0.15194413 -1.5376009 0.14571372 0.6749199 1.1080124 -0.3509399 1.7386252 -1.0183417 -0.370026 1.2487015 -1.0242233 0.6902609 1.7843932 -0.35890853 0.6817605 1.78321 0.01315072 0.6930708 -1.5356346 1.1199715 0.71011835 0.13579454 1.2542276 1.7486575 -1.0232626 1.7513952 -0.34468937 1.134225 1.7683372 -0.35693976 1.7717092 -0.3406775 -1.5438093 1.2305179 -1.3366076 -0.3501088 0.0090771355 0.013194535 1.1109302 1.758303 -0.34130412 -1.3366357 -1.5400491 1.2578949
0.11011011 1.2707233 0.13578111 0.001605384 -1.5342132 0.7028008 1.2663003 0.15217806 -1.535906 0.14602533 0.6747352 1.107335 -0.35031003 1.737525 -1.0171759 -0.36941114 1.2480873 -1.0230205 0.69009835 1.7832237 -0.35833806 0.6816261 1.7821306 0.013516476 0.69303876 -1.5340817 1.1195135 0.7100277 0.1361016 1.2533954 1.7475005 -1.0218054 1.7502223 -0.34405115 1.1336279 1.7673469 -0.35637176 1.7706058 -0.34005827 -1.5422801 1.229787 -1.3351856 -0.34955928 0.009455923 0.013569629 1.1103292 1.7572795 -0.3407145 -1.3352013 -1.5385666 1.2573364
0.11111111 1.2700031 0.1361044 0.0019975305 -1.5325259 0.7026705 1.2656832 0.15241209 -1.5342108 0.14633721 0.67455333 1.1066582 -0.34967896 1.7364192 -1.0160102 -0.36879468 1.2474719 -1.0218182 0.6899368 1.7820501 -0.3577667 0.68149275 1.7810464 0.0138839185 0.6930058 -1.5325259 1.1190524 0.7099379 0.13640942 1.252563 1.7463366 -1.0203505 1.7490433 -0.34341127 1.1330305 1.7663512 -0.35580227 1.7694973 -0.33943725 -1.5407498 1.2290539 -1.3337616 -0.3490075 0.009836238 0.013946144 1.1097282 1.7562523 -0.3401226 -1.3337646 -1.5370798 1.2567748
0.11211211 1.2692826 0.13642931 0.0023919865 -1.53084 0.7025413 1.2650645 0.15264928 -1.5325149 0.14665112 0.6743716 1.1059822 -0.34904703 1.7353053 -1.014843 -0.36817807 1.2468538 -1.0206159 0.6897771 1.7808704 -0.35719383 0.6813607 1.7799567 0.014253154 0.6929732 -1.5309677 1.1185915 0.7098477 0.13671851 1.2517303 1.7451674 -1.0188975 1.7478604 -0.34276998 1.1324326 1.7653503 -0.35523188 1.7683842 -0.33881408 -1.5392178 1.2283192 -1.3323362 -0.3484555 0.010217182 0.014324091 1.109127 1.7552177 -0.33952865 -1.3323264 -1.5355924 1.2562113
0.11311311 1.2685618 0.13675281 0.0027873628 -1.5291531 0.7024114 1.2644439 0.15289052 -1.5308193 0.14696504 0.674191 1.1053065 -0.34841296 1.7341872 -1.013674 -0.36756006 1.2462344 -1.0194131 0.689618 1.7796873 -0.35661954 0.68122864 1.7788625 0.014623525 0.6929388 -1.5294081 1.1181283 0.70975715 0.13702938 1.2508986 1.7439922 -1.0174468 1.7466706 -0.342127 1.1318341 1.7643445 -0.35466027 1.7672645 -0.33818862 -1.5376841 1.2275851 -1.3309097 -0.34790003 0.010598619 0.014703572 1.1085255 1.7541779 -0.33893135 -1.3308879 -1.5341009 1.2556452
0.11411411 1.2678382 0.1370797 0.0031837933 -1.5274653 0.70228237 1.2638215 0.15313181 -1.5291233 0.14728005 0.6740127 1.1046321 -0.3477785 1.7330635 -1.0125052 -0.36694136 1.245612 -1.0182103 0.68945956 1.7784982 -0.35604516 0.68109864 1.7777624 0.014995994 0.69290435 -1.5278449 1.1176628 0.70966566 0.13734093 1.2500654 1.7428129 -1.0159968 1.7454758 -0.3414826 1.1312355 1.7633312 -0.3540869 1.7661422 -0.33756065 -1.5361489 1.2268476 -1.3294811 -0.34734336 0.010981601 0.015084997 1.1079247 1.7531325 -0.33833262 -1.3294467 -1.5326074 1.2550749
0.11511511 1.2671139 0.13740598 0.0035811178 -1.5257773 0.70215297 1.2631975 0.15337673 -1.5274273 0.14759605 0.67383415 1.1039578 -0.34714246 1.7319329 -1.0113354 -0.36632326 1.244988 -1.0170072 0.68930185 1.7773037 -0.3554688 0.68096673 1.7766582 0.015368778 0.69286865 -1.5262798 1.1171967 0.70957506 0.13765356 1.2492323 1.7416263 -1.0145496 1.744276 -0.3408368 1.130636 1.7623141 -0.35351327 1.7650135 -0.33693236 -1.5346124 1.2261083 -1.3280506 -0.34678546 0.011365216 0.015465751 1.1073233 1.7520828 -0.33773178 -1.3280048 -1.5311111 1.2545033
0.116116114 1.26639 0.13773271 0.0039788038 -1.5240887 0.7020248 1.2625703 0.15362251 -1.5257305 0.1479117 0.6736572 1.103283 -0.3465048 1.7307963 -1.0101639 -0.36570385 1.2443608 -1.0158044 0.68914557 1.7761065 -0.35489157 0.6808375 1.775549 0.015744261 0.6928317 -1.5247121 1.1167275 0.70948464 0.13796765 1.2483987 1.7404354 -1.013106 1.7430702 -0.34019023 1.1300366 1.7612923 -0.35293677 1.7638797 -0.33630133 -1.5330745 1.2253684 -1.3266194 -0.34622633 0.011749851 0.015849983 1.1067216 1.7510245 -0.33712918 -1.3265617 -1.5296113 1.2539288
0.117117114 1.2656628 0.13806015 0.004377354 -1.5223993 0.701897 1.2619414 0.15387017 -1.5240349 0.14822868 0.67348087 1.1026095 -0.34586683 1.7296537 -1.0089921 -0.3650842 1.2437313 -1.0146012 0.68898904 1.7749021 -0.35431352 0.6807072 1.7744347 0.01612028 0.6927939 -1.5231432 1.1162566 0.7093913 0.1382815 1.2475643 1.7392384 -1.0116627 1.7418597 -0.3395415 1.1294361 1.7602643 -0.3523614 1.7627406 -0.33566877 -1.5315347 1.2246271 -1.325185 -0.34566393 0.012134222 0.01623436 1.1061196 1.749962 -0.33652422 -1.3251169 -1.5281087 1.2533509
0.118118115 1.2649345 0.1383883 0.004777033 -1.5207113 0.70176786 1.2613097 0.15411916 -1.5223376 0.14854722 0.6733058 1.1019356 -0.34522814 1.7285053 -1.0078192 -0.3644631 1.2430995 -1.0133992 0.6888332 1.7736938 -0.35373342 0.6805768 1.7733161 0.016497998 0.692755 -1.5215714 1.1157848 0.70929956 0.13859722 1.2467306 1.7380357 -1.0102227 1.7406436 -0.33889246 1.1288342 1.7592305 -0.35178366 1.7615964 -0.3350351 -1.5299929 1.2238837 -1.32375 -0.34510136 0.012520019 0.016619667 1.1055167 1.7488956 -0.33591795 -1.3236706 -1.5266051 1.2527696
0.11911912 1.2642055 0.13871592 0.0051777624 -1.5190221 0.70163894 1.2606767 0.15437183 -1.5206413 0.14886488 0.6731314 1.1012617 -0.34458715 1.7273496 -1.0066454 -0.36384276 1.2424643 -1.012196 0.68867767 1.7724805 -0.3531533 0.680448 1.7721913 0.01687649 0.6927148 -1.519997 1.1153102 0.7092063 0.13891295 1.2458957 1.7368289 -1.0087836 1.739422 -0.3382426 1.1282327 1.7581906 -0.35120448 1.760448 -0.33440018 -1.5284506 1.2231387 -1.3223146 -0.34453735 0.012906166 0.017005987 1.1049129 1.7478211 -0.3353092 -1.3222234 -1.5250974 1.2521868
0.12012012 1.2634745 0.13904402 0.0055781007 -1.5173324 0.7015109 1.2600404 0.15462548 -1.5189445 0.14918247 0.6729569 1.100588 -0.34394658 1.7261887 -1.0054706 -0.36322182 1.241827 -1.0109937 0.6885235 1.7712625 -0.35257328 0.68031794 1.7710625 0.017256625 0.6926737 -1.5184205 1.1148335 0.7091136 0.13922846 1.2450593 1.7356145 -1.0073482 1.7381946 -0.33759016 1.1276305 1.7571461 -0.35062528 1.7592947 -0.3337626 -1.5269074 1.2223917 -1.3208766 -0.34397158 0.013292914 0.01739408 1.1043088 1.7467424 -0.3346995 -1.3207737 -1.5235872 1.2515991
0.12112112 1.2627419 0.13937348 0.0059797987 -1.5156424 0.7013836 1.2594016 0.15487997 -1.5172477 0.14950125 0.6727837 1.0999148 -0.34330454 1.7250218 -1.0042952 -0.3626015 1.241187 -1.0097915 0.6883681 1.7700405 -0.3519911 0.6801877 1.7699286 0.01763798 0.6926305 -1.5168418 1.1143547 0.7090186 0.13954636 1.2442225 1.7343954 -1.0059143 1.7369628 -0.33693805 1.1270256 1.7560964 -0.35004488 1.7581363 -0.3331243 -1.525362 1.2216424 -1.3194379 -0.3434043 0.013680894 0.017782474 1.1037043 1.7456585 -0.33408764 -1.3193247 -1.5220739 1.2510087
0.122122124 1.2620087 0.13970274 0.006381415 -1.5139526 0.70125514 1.2587607 0.15513545 -1.5155513 0.14982128 0.67261034 1.0992407 -0.34266227 1.7238488 -1.0031192 -0.36198023 1.2405446 -1.0085902 0.6882146 1.7688142 -0.35140884 0.68005866 1.76879 0.018019568 0.6925877 -1.515261 1.1138747 0.708925 0.1398635 1.2433857 1.733172 -1.0044838 1.7357255 -0.33628502 1.126423 1.7550418 -0.3494629 1.7569724 -0.33248574 -1.5238148 1.2208916 -1.3179967 -0.34283572 0.014068145 0.018170986 1.1031 1.7445686 -0.33347404 -1.3178743 -1.520559 1.2504159
0.123123124 1.2612737 0.14003278 0.0067835078 -1.5122626 0.7011258 1.2581176 0.15539482 -1.5138553 0.15014008 0.6724368 1.0985665 -0.34201905 1.7226708 -1.0019431 -0.36135855 1.2398998 -1.0073885 0.6880607 1.7675823 -0.3508254 0.6799285 1.767647 0.018402327 0.6925419 -1.5136787 1.1133914 0.70883024 0.14018047 1.242547 1.731943 -1.0030552 1.7344828 -0.33563069 1.1258168 1.753982 -0.3488808 1.755804 -0.33184558 -1.5222671 1.2201388 -1.3165575 -0.34226674 0.014456013 0.018561346 1.102493 1.7434726 -0.33285886 -1.3164221 -1.5190413 1.2498195
0.124124125 1.2605356 0.14036228 0.007185705 -1.5105723 0.70099664 1.2574713 0.15565352 -1.5121579 0.15046051 0.67226356 1.0978925 -0.34137553 1.7214866 -1.0007656 -0.3607372 1.2392517 -1.006187 0.687907 1.7663475 -0.35024095 0.679798 1.7664993 0.018785482 0.69249535 -1.5120937 1.1129063 0.7087333 0.14049996 1.2417084 1.7307081 -1.0016295 1.7332349 -0.33497614 1.1252112 1.7529149 -0.34829855 1.7546313 -0.33120364 -1.5207176 1.2193835 -1.3151134 -0.3416954 0.01484477 0.018951641 1.1018853 1.7423723 -0.33224183 -1.31497 -1.5175215 1.2492197
0.12512513 1.2597967 0.14069149 0.007588625 -1.5088817 0.7008666 1.2568232 0.155914 -1.5104624 0.15078014 0.6720913 1.0972184 -0.34073123 1.7202952 -0.99958855 -0.3601159 1.2386003 -1.0049864 0.6877518 1.7651073 -0.34965688 0.6796678 1.7653476 0.01916983 0.6924485 -1.5105072 1.1124195 0.70863724 0.14081734 1.240869 1.7294691 -1.0002064 1.731983 -0.3343204 1.124605 1.7518448 -0.34771496 1.7534529 -0.33056092 -1.5191673 1.2186272 -1.3136703 -0.3411238 0.0152337365 0.01934327 1.1012772 1.7412653 -0.33162484 -1.3135152 -1.5159985 1.2486179
0.12612613 1.2590566 0.14102104 0.0079917945 -1.5071908 0.70073795 1.2561728 0.15617673 -1.5087658 0.15110032 0.67191964 1.0965437 -0.34008643 1.7190995 -0.99841005 -0.3594938 1.237947 -1.0037858 0.6875984 1.7638633 -0.34907126 0.6795367 1.7641904 0.019554067 0.6923989 -1.5089184 1.1119304 0.7085395 0.14113602 1.2400289 1.728225 -0.9987857 1.7307256 -0.33366442 1.1239967 1.7507681 -0.34713006 1.7522712 -0.32991812 -1.5176152 1.2178681 -1.312226 -0.34055036 0.01562308 0.019734615 1.1006694 1.7401543 -0.33100495 -1.3120614 -1.5144727 1.2480115
0.12712713 1.2583144 0.14135024 0.008395061 -1.5055009 0.70060813 1.2555194 0.15643895 -1.5070698 0.1514205 0.67174757 1.095869 -0.3394416 1.7178982 -0.997232 -0.35887238 1.2372903 -1.0025865 0.687445 1.7626156 -0.34848586 0.67940503 1.7630299 0.019938426 0.69234836 -1.507328 1.1114385 0.7084417 0.14145485 1.2391874 1.7269754 -0.9973672 1.7294635 -0.33300793 1.1233876 1.749687 -0.34654582 1.7510849 -0.32927346 -1.5160623 1.2171072 -1.3107795 -0.33997697 0.016012866 0.020127239 1.1000597 1.7390378 -0.33038434 -1.3106054 -1.5129462 1.2474023
0.12812813 1.2575716 0.14168045 0.008797534 -1.5038095 0.7004778 1.2548628 0.15670228 -1.505374 0.15174064 0.67157507 1.0951942 -0.33879688 1.7166915 -0.99605376 -0.35825148 1.2366303 -1.0013877 0.6872909 1.761363 -0.34789914 0.67927384 1.7618651 0.02032436 0.6922959 -1.5057355 1.1109443 0.70834196 0.1417731 1.2383444 1.7257215 -0.9959523 1.7281966 -0.3323514 1.122778 1.748601 -0.34596118 1.7498937 -0.3286282 -1.5145084 1.2163433 -1.309333 -0.3394012 0.01640255 0.020519564 1.099449 1.7379159 -0.32976338 -1.3091491 -1.5114154 1.2467903
0.12912913 1.2568268 0.14200898 0.009200901 -1.5021198 0.7003475 1.2542038 0.15696767 -1.5036787 0.15206105 0.67140335 1.0945185 -0.3381505 1.7154785 -0.9948744 -0.3576298 1.2359682 -1.0001888 0.6871366 1.7601072 -0.34731346 0.6791418 1.7606953 0.020710384 0.6922423 -1.5041411 1.1104486 0.7082428 0.14209223 1.2375019 1.7244625 -0.99454015 1.726925 -0.33169383 1.1221673 1.7475101 -0.34537455 1.7486986 -0.3279829 -1.5129524 1.2155787 -1.3078849 -0.33882588 0.016792247 0.02091251 1.0988381 1.7367882 -0.32914066 -1.3076919 -1.5098836 1.2461745
0.13013013 1.2560802 0.14233828 0.0096039735 -1.5004299 0.7002162 1.253543 0.15723287 -1.501983 0.15238181 0.67123073 1.0938425 -0.33750567 1.7142621 -0.9936952 -0.35700846 1.2353028 -0.99899083 0.68698204 1.7588477 -0.3467263 0.67900825 1.7595228 0.021097496 0.69218767 -1.5025454 1.1099502 0.7081419 0.14241105 1.2366567 1.7231984 -0.99313086 1.7256497 -0.33103672 1.1215559 1.7464147 -0.3447881 1.7474997 -0.32733628 -1.511396 1.2148108 -1.3064364 -0.33824894 0.017182408 0.021305433 1.0982243 1.7356561 -0.32851708 -1.3062344 -1.5083498 1.2455562
0.13113113 1.2553327 0.14266667 0.010005631 -1.4987389 0.700085 1.2528797 0.15749964 -1.5002888 0.15270156 0.67105716 1.0931656 -0.33685955 1.7130392 -0.9925162 -0.3563875 1.2346356 -0.99779326 0.6868271 1.7575848 -0.3461397 0.67887455 1.7583447 0.021483643 0.692131 -1.5009484 1.1094497 0.70804083 0.14273004 1.2358125 1.7219294 -0.99172384 1.7243693 -0.3303786 1.1209432 1.7453141 -0.3442026 1.7462956 -0.32668924 -1.5098389 1.2140423 -1.3049873 -0.33767155 0.017572133 0.021699244 1.0976098 1.7345196 -0.32789326 -1.3047756 -1.506813 1.2449342
0.13213213 1.2545829 0.14299601 0.010408338 -1.4970495 0.69995254 1.2522142 0.15776771 -1.4985945 0.15302168 0.6708846 1.0924895 -0.33621368 1.7118106 -0.99133736 -0.3557673 1.233965 -0.9965971 0.6866728 1.7563174 -0.34555194 0.6787409 1.7571633 0.021871626 0.6920728 -1.4993491 1.1089472 0.70793813 0.14304838 1.2349672 1.7206575 -0.99032027 1.7230849 -0.32972077 1.1203299 1.744209 -0.34361523 1.7450875 -0.3260415 -1.5082811 1.21327 -1.303537 -0.33709285 0.017962126 0.022093065 1.0969954 1.7333778 -0.32726684 -1.3033167 -1.5052749 1.2443095
0.13313313 1.2538307 0.14332396 0.01080979 -1.4953597 0.69981945 1.2515465 0.15803584 -1.4969004 0.15334168 0.67071164 1.0918125 -0.33556712 1.7105782 -0.99015826 -0.35514694 1.233291 -0.99540156 0.6865173 1.7550477 -0.34496456 0.67860645 1.7559791 0.02225785 0.6920124 -1.4977489 1.1084415 0.70783424 0.14336653 1.2341204 1.7193806 -0.9889198 1.7217956 -0.32906353 1.1197152 1.7430995 -0.3430275 1.7438769 -0.3253929 -1.5067219 1.2124963 -1.302087 -0.33651417 0.018351851 0.02248726 1.0963799 1.7322325 -0.3266411 -1.3018581 -1.5037339 1.2436813
0.13413413 1.2530768 0.14365259 0.01121261 -1.4936697 0.6996871 1.2508755 0.15830433 -1.4952061 0.15366188 0.67053866 1.0911345 -0.3349219 1.7093403 -0.9889787 -0.3545275 1.2326157 -0.99420685 0.68636125 1.7537742 -0.3443767 0.6784716 1.7547911 0.022644412 0.6919512 -1.4961456 1.1079339 0.70773065 0.14368479 1.2332726 1.7180996 -0.9875217 1.7205026 -0.3284051 1.1191003 1.7419847 -0.34243983 1.7426612 -0.3247455 -1.5051612 1.2117208 -1.3006347 -0.33593473 0.018741427 0.02288084 1.0957631 1.7310817 -0.32601437 -1.300397 -1.5021914 1.2430503
0.13513513 1.2523236 0.1439793 0.011614066 -1.49198 0.6995529 1.2502031 0.1585737 -1.493513 0.15398106 0.67036486 1.0904561 -0.33427587 1.7080984 -0.98780006 -0.35390794 1.2319372 -0.9930139 0.68620586 1.752498 -0.3437885 0.67833537 1.7535994 0.023031192 0.6918876 -1.4945421 1.1074247 0.7076257 0.14400247 1.2324228 1.7168151 -0.9861272 1.7192059 -0.3277473 1.1184828 1.7408671 -0.34185258 1.741442 -0.3240973 -1.5035998 1.2109435 -1.2991838 -0.3353547 0.019131307 0.023274524 1.0951458 1.7299259 -0.3253869 -1.2989372 -1.5006473 1.2424163
0.13613613 1.2515678 0.14430708 0.012014931 -1.4902906 0.6994188 1.2495273 0.15884374 -1.4918197 0.15430106 0.67019147 1.0897768 -0.33363038 1.706851 -0.9866206 -0.35328877 1.2312553 -0.9918209 0.6860495 1.7512184 -0.34320056 0.678199 1.7524039 0.023418758 0.6918236 -1.4929371 1.1069134 0.7075195 0.14432067 1.231574 1.7155246 -0.98473495 1.7179053 -0.32708967 1.1178664 1.7397447 -0.34126508 1.7402192 -0.32344744 -1.5020378 1.2101641 -1.2977321 -0.33477396 0.019520449 0.023668949 1.0945265 1.7287669 -0.32475856 -1.2974763 -1.4991012 1.2417787
0.13713713 1.2508101 0.14463355 0.01241493 -1.4886023 0.6992833 1.2488492 0.15911418 -1.4901274 0.15461996 0.6700165 1.0890977 -0.3329854 1.7055995 -0.98544246 -0.35266992 1.230571 -0.99062914 0.68589216 1.7499354 -0.34261268 0.67806125 1.7512059 0.023806917 0.69175714 -1.4913305 1.1063994 0.70741194 0.14463747 1.2307228 1.7142316 -0.9833469 1.7166007 -0.32643226 1.1172483 1.738618 -0.340677 1.7389941 -0.3227991 -1.5004756 1.209382 -1.2962784 -0.33419254 0.01991089 0.024062376 1.0939071 1.7276026 -0.3241297 -1.2960159 -1.4975536 1.2411377
0.13813815 1.2500517 0.1449602 0.012815222 -1.4869144 0.69914776 1.2481695 0.15938461 -1.4884363 0.15493941 0.6698409 1.0884175 -0.33234167 1.7043438 -0.98426443 -0.35205266 1.2298843 -0.9894381 0.6857354 1.7486498 -0.3420252 0.6779235 1.7500043 0.024192616 0.69169 -1.489723 1.1058835 0.7073043 0.14495385 1.2298722 1.7129351 -0.9819613 1.7152932 -0.32577533 1.1166297 1.7374876 -0.3400888 1.7377645 -0.32215038 -1.498912 1.2085985 -1.2948258 -0.3336117 0.020299813 0.024455465 1.0932858 1.726434 -0.32350075 -1.294555 -1.4960033 1.2404959
0.13913915 1.2492919 0.1452859 0.01321473 -1.4852262 0.69901186 1.247487 0.15965615 -1.4867452 0.15525857 0.66966605 1.087738 -0.33169594 1.7030836 -0.9830869 -0.35143524 1.2291948 -0.98824865 0.6855775 1.7473624 -0.34143707 0.67778414 1.7487998 0.024579482 0.69162005 -1.4881136 1.1053649 0.70719516 0.1452702 1.2290199 1.7116346 -0.9805786 1.7139816 -0.32511875 1.1160086 1.7363521 -0.33950165 1.7365323 -0.32150123 -1.4973471 1.2078133 -1.2933728 -0.33302936 0.020688469 0.024848912 1.0926634 1.7252626 -0.32287136 -1.2930932 -1.4944525 1.239849
0.14014015 1.2485301 0.14561096 0.01361396 -1.4835393 0.6988746 1.2468034 0.15992752 -1.4850547 0.15557642 0.66949 1.0870571 -0.33105206 1.7018195 -0.98190945 -0.35081849 1.2285033 -0.98705965 0.6854197 1.7460723 -0.3408498 0.6776437 1.7475919 0.024965977 0.6915489 -1.4865044 1.1048446 0.70708513 0.14558601 1.2281673 1.7103312 -0.97919875 1.7126671 -0.32446218 1.1153884 1.7352146 -0.33891347 1.7352971 -0.3208529 -1.4957833 1.2070253 -1.2919192 -0.3324474 0.021077491 0.025241535 1.0920405 1.7240875 -0.32224137 -1.2916319 -1.4928992 1.2392001
0.14114115 1.247767 0.14593536 0.014012564 -1.4818519 0.69873714 1.2461163 0.16019925 -1.4833649 0.15589425 0.6693149 1.086376 -0.33040842 1.7005516 -0.98073226 -0.35020286 1.2278092 -0.98587304 0.68526125 1.7447793 -0.34026185 0.6775034 1.7463813 0.025351435 0.69147605 -1.484893 1.104323 0.7069742 0.14590128 1.2273141 1.709023 -0.97782284 1.7113491 -0.32380596 1.1147672 1.7340724 -0.33832628 1.7340592 -0.32020444 -1.4942179 1.2062364 -1.2904648 -0.3318653 0.021465376 0.025634727 1.0914173 1.7229077 -0.3216121 -1.2901703 -1.4913453 1.2385495
0.14214215 1.2470032 0.14626014 0.014409177 -1.4801658 0.6985992 1.2454281 0.1604712 -1.4816761 0.15621129 0.6691378 1.0856949 -0.32976452 1.6992791 -0.97955555 -0.34958735 1.2271122 -0.9846869 0.6851015 1.7434841 -0.33967447 0.67736256 1.7451688 0.025737459 0.6914018 -1.4832807 1.1037987 0.7068625 0.14621636 1.2264593 1.7077124 -0.9764498 1.7100278 -0.32315022 1.1141447 1.7329272 -0.33773848 1.7328185 -0.31955495 -1.4926523 1.2054455 -1.2890118 -0.33128288 0.021853063 0.02602752 1.0907917 1.7217244 -0.3209819 -1.2887084 -1.4897894 1.2378944
0.14314315 1.246238 0.14658272 0.014806673 -1.4784801 0.6984606 1.2447369 0.16074358 -1.479988 0.15652916 0.668961 1.0850132 -0.32912245 1.6980039 -0.9783804 -0.34897223 1.2264135 -0.9835023 0.6849423 1.7421869 -0.3390877 0.67721975 1.743953 0.026122428 0.69132644 -1.4816672 1.1032721 0.70674986 0.14653052 1.2256049 1.7064008 -0.97508043 1.7087042 -0.32249546 1.1135213 1.7317793 -0.33715048 1.7315732 -0.31890753 -1.4910859 1.2046521 -1.2875572 -0.3307 0.022241095 0.026419 1.0901661 1.7205383 -0.32035157 -1.2872473 -1.4882318 1.2372379
0.14414415 1.245471 0.14690495 0.015201781 -1.4767945 0.6983205 1.2440445 0.16101538 -1.4783008 0.15684551 0.668783 1.08433 -0.32847992 1.6967245 -0.9772051 -0.3483598 1.225713 -0.9823193 0.6847817 1.7408878 -0.33850062 0.6770761 1.742735 0.026507515 0.691249 -1.4800526 1.1027446 0.7066365 0.14684327 1.2247493 1.7050825 -0.9737143 1.7073783 -0.32184094 1.1128979 1.7306279 -0.33656427 1.7303271 -0.31825954 -1.489519 1.2038574 -1.2861036 -0.3301176 0.022627432 0.026811456 1.089539 1.7193485 -0.31972048 -1.2857871 -1.486673 1.2365785
0.14514515 1.2447046 0.14722651 0.015597193 -1.4751107 0.69818056 1.2433499 0.16128789 -1.4766135 0.15716097 0.6686048 1.0836477 -0.32783964 1.6954412 -0.9760304 -0.34774634 1.2250084 -0.98113674 0.68462044 1.7395874 -0.33791453 0.67693305 1.7415152 0.026892208 0.6911704 -1.4784386 1.1022148 0.7065218 0.14715633 1.2238923 1.7037643 -0.97235113 1.7060496 -0.3211872 1.112273 1.7294724 -0.3359777 1.729079 -0.3176114 -1.487952 1.2030618 -1.284649 -0.3295349 0.02301462 0.027203819 1.088911 1.7181551 -0.3190902 -1.2843262 -1.4851133 1.2359161
0.14614615 1.2439355 0.1475479 0.015991686 -1.4734265 0.69803995 1.2426531 0.16155988 -1.4749289 0.15747696 0.66842616 1.0829651 -0.32719836 1.6941577 -0.9748573 -0.3471336 1.2243026 -0.9799563 0.6844601 1.738285 -0.33732867 0.6767876 1.7402925 0.027276196 0.6910895 -1.4768227 1.1016835 0.70640516 0.14746885 1.2230357 1.702442 -0.97099155 1.7047168 -0.3205342 1.1116481 1.7283148 -0.33539075 1.7278273 -0.3169651 -1.4863846 1.2022634 -1.2831953 -0.32895243 0.023401057 0.02759399 1.0882822 1.7169585 -0.31846008 -1.2828646 -1.4835522 1.2352517
0.14714715 1.2431659 0.14786792 0.016385578 -1.4717433 0.697899 1.241955 0.16183226 -1.4732431 0.15779218 0.6682467 1.0822816 -0.32655776 1.6928678 -0.9736845 -0.34652278 1.2235955 -0.9787771 0.684298 1.7369797 -0.33674407 0.6766427 1.7390691 0.027660105 0.691008 -1.4752058 1.1011499 0.7062899 0.14778054 1.2221782 1.7011175 -0.9696352 1.7033826 -0.31988227 1.1110221 1.7271539 -0.3348054 1.726575 -0.31631905 -1.4848167 1.201464 -1.2817425 -0.32836962 0.02378607 0.027984288 1.0876536 1.7157605 -0.31783065 -1.2814043 -1.481989 1.2345843
0.14814815 1.2423946 0.14818741 0.016778287 -1.4700612 0.6977567 1.2412549 0.16210453 -1.4715594 0.15810606 0.66806686 1.0815978 -0.32591975 1.6915768 -0.9725123 -0.3459121 1.2228858 -0.9775997 0.684136 1.7356737 -0.33615842 0.67649585 1.7378433 0.028042411 0.6909238 -1.4735885 1.1006147 0.7061724 0.1480905 1.2213203 1.6997902 -0.96828216 1.7020466 -0.31922987 1.1103956 1.7259909 -0.33421993 1.7253183 -0.3156728 -1.4832492 1.2006637 -1.2802889 -0.32778764 0.024171425 0.028374102 1.0870233 1.7145587 -0.31720078 -1.2799442 -1.4804264 1.2339153
0.14914915 1.2416224 0.14850637 0.017169835 -1.4683794 0.6976138 1.2405527 0.16237634 -1.4698763 0.15842064 0.6678865 1.0809132 -0.32528058 1.690282 -0.97134167 -0.34530306 1.2221731 -0.9764231 0.68397284 1.7343674 -0.33557394 0.67634857 1.7366152 0.028424831 0.69083875 -1.4719707 1.1000774 0.70605356 0.1483999 1.220462 1.6984615 -0.966932 1.7007074 -0.31858072 1.109769 1.7248245 -0.333635 1.7240615 -0.31502676 -1.4816813 1.1998613 -1.2788358 -0.32720527 0.024555925 0.028764121 1.0863928 1.7133538 -0.316571 -1.2784843 -1.4788623 1.233244
0.15015015 1.2408501 0.1488243 0.01755968 -1.4666988 0.69747 1.2398497 0.16264862 -1.4681945 0.15873384 0.6677059 1.0802298 -0.32464352 1.6889833 -0.97017175 -0.34469464 1.2214603 -0.97524863 0.6838096 1.7330585 -0.33498988 0.67619985 1.735385 0.02880608 0.6907526 -1.4703524 1.0995388 0.70593524 0.14870968 1.2196037 1.69713 -0.96558553 1.6993682 -0.3179311 1.1091409 1.7236559 -0.3330507 1.7228026 -0.3143826 -1.4801124 1.199058 -1.2773823 -0.32662335 0.024940746 0.029151633 1.0857615 1.7121468 -0.31594184 -1.2770253 -1.4772968 1.2325698
0.15115115 1.240077 0.14914127 0.01794929 -1.465019 0.69732565 1.2391453 0.16292015 -1.466513 0.1590457 0.66752404 1.0795445 -0.3240073 1.6876847 -0.9690017 -0.34408757 1.2207448 -0.97407526 0.6836452 1.7317498 -0.33440694 0.676051 1.7341547 0.029186696 0.6906644 -1.4687333 1.098998 0.70581555 0.14901726 1.2187443 1.6957977 -0.9642418 1.6980246 -0.31728205 1.108514 1.7224857 -0.33246613 1.7215424 -0.31373867 -1.4785433 1.1982523 -1.2759296 -0.32604137 0.025323508 0.0295397 1.0851294 1.7109374 -0.3153126 -1.2755663 -1.4757298 1.231895
0.15215215 1.2393035 0.14945798 0.01833848 -1.4633398 0.697182 1.2384382 0.1631923 -1.464833 0.1593583 0.6673423 1.0788597 -0.32337135 1.686382 -0.9678344 -0.343481 1.2200274 -0.972904 0.683481 1.7304399 -0.3338242 0.6759023 1.7329223 0.029567309 0.6905759 -1.467115 1.0984571 0.7056954 0.14932472 1.2178851 1.6944631 -0.9629032 1.6966819 -0.31663394 1.1078845 1.7213118 -0.33188307 1.7202803 -0.31309527 -1.4769756 1.1974465 -1.2744786 -0.3254603 0.025706442 0.029926972 1.084496 1.7097257 -0.31468424 -1.2741082 -1.4741632 1.2312165
0.15315315 1.2385274 0.14977297 0.01872609 -1.461662 0.69703645 1.2377304 0.16346426 -1.4631544 0.15966961 0.6671603 1.0781747 -0.32273647 1.6850783 -0.9666671 -0.34287506 1.219308 -0.97173506 0.6833162 1.7291282 -0.33324242 0.67575157 1.7316899 0.029947093 0.69048476 -1.4654951 1.0979139 0.7055733 0.14963135 1.217026 1.6931261 -0.9615666 1.6953356 -0.31598708 1.1072565 1.7201377 -0.33129954 1.7190173 -0.31245327 -1.4754074 1.1966394 -1.2730266 -0.32487896 0.026088411 0.030313421 1.0838625 1.7085125 -0.31405553 -1.2726508 -1.4725952 1.2305362
0.15415415 1.2377532 0.15008736 0.019112831 -1.4599856 0.6968908 1.2370218 0.1637358 -1.4614762 0.15998045 0.66697717 1.0774901 -0.32210332 1.6837714 -0.965501 -0.34227052 1.2185873 -0.9705669 0.6831505 1.7278174 -0.33266044 0.67560065 1.730456 0.030325323 0.69039243 -1.4638747 1.0973697 0.7054516 0.14993826 1.2161652 1.6917878 -0.96023303 1.6939892 -0.31534207 1.1066271 1.7189622 -0.3307173 1.7177527 -0.31181073 -1.4738383 1.1958303 -1.2715756 -0.32429823 0.026469667 0.030698877 1.0832288 1.7072964 -0.31342778 -1.2711939 -1.4710274 1.2298548
0.15515515 1.2369775 0.15040083 0.019497888 -1.4583092 0.6967444 1.2363104 0.1640062 -1.4597996 0.16028994 0.6667943 1.0768061 -0.32147175 1.6824628 -0.9643368 -0.34166786 1.2178649 -0.9693995 0.682985 1.7265054 -0.33207962 0.6754481 1.7292207 0.030703437 0.6902995 -1.4622548 1.096823 0.70532817 0.15024239 1.2153064 1.690449 -0.95890373 1.6926413 -0.31469712 1.1059988 1.7177829 -0.33013666 1.7164868 -0.31117022 -1.47227 1.1950214 -1.270126 -0.32371718 0.026850777 0.031084105 1.0825942 1.7060783 -0.31280118 -1.269737 -1.4694581 1.2291718
0.15615615 1.2362001 0.15071315 0.019882657 -1.456635 0.6965971 1.2355988 0.16427663 -1.4581242 0.16059911 0.66661054 1.0761201 -0.32084006 1.6811537 -0.96317405 -0.34106618 1.2171408 -0.9682353 0.6828181 1.7251921 -0.33149996 0.67529565 1.7279855 0.031080097 0.69020504 -1.4606339 1.0962766 0.7052043 0.15054618 1.2144463 1.6891081 -0.95757765 1.6912917 -0.31405422 1.1053686 1.7166041 -0.329555 1.7152207 -0.3105302 -1.4707023 1.1942103 -1.268676 -0.32313842 0.027231302 0.031467997 1.0819594 1.7048587 -0.31217432 -1.268282 -1.4678884 1.2284862
0.15715715 1.2354232 0.15102522 0.020266643 -1.4549598 0.6964505 1.2348852 0.16454774 -1.4564496 0.16090818 0.66642535 1.0754354 -0.32020965 1.6798408 -0.9620119 -0.34046432 1.2164154 -0.9670723 0.6826506 1.7238805 -0.3309218 0.6751418 1.726748 0.03145644 0.69010866 -1.4590137 1.0957279 0.70507926 0.15084963 1.2135861 1.6877669 -0.9562552 1.689942 -0.3134117 1.1047394 1.7154223 -0.3289754 1.713953 -0.30989105 -1.4691333 1.1933987 -1.2672272 -0.32255876 0.027610257 0.031852257 1.0813231 1.7036389 -0.31154805 -1.2668277 -1.4663178 1.2277994
0.15815815 1.2346466 0.15133561 0.020648362 -1.4532874 0.6963027 1.2341726 0.16481744 -1.4547774 0.16121529 0.66624033 1.0747504 -0.31958064 1.6785275 -0.96085113 -0.33986536 1.2156892 -0.9659113 0.6824837 1.7225671 -0.33034322 0.6749872 1.7255123 0.03183127 0.6900115 -1.4573927 1.0951785 0.7049549 0.1511513 1.2127262 1.6864239 -0.95493615 1.6885906 -0.3127707 1.1041098 1.714239 -0.32839626 1.7126855 -0.30925292 -1.4675663 1.1925864 -1.2657788 -0.32197914 0.027989084 0.032234807 1.0806881 1.7024167 -0.31092346 -1.2653737 -1.464747 1.2271105
0.15915915 1.233869 0.15164614 0.021028975 -1.451615 0.69615364 1.2334571 0.165087 -1.4531045 0.1615231 0.66605556 1.074066 -0.31895214 1.6772134 -0.95969194 -0.33926678 1.2149616 -0.9647524 0.68231565 1.7212555 -0.3297649 0.6748324 1.7242738 0.03220588 0.6899128 -1.4557713 1.0946277 0.70482844 0.15145278 1.2118665 1.6850802 -0.9536197 1.6872387 -0.31213117 1.1034797 1.7130562 -0.3278176 1.7114174 -0.30861598 -1.4659978 1.1917732 -1.2643311 -0.3214013 0.0283674 0.03261677 1.0800517 1.7011933 -0.31029823 -1.2639197 -1.4631765 1.2264214
0.16016015 1.2330904 0.15195468 0.02140986 -1.4499439 0.69600487 1.2327417 0.16535637 -1.4514338 0.161829 0.6658689 1.0733818 -0.31832603 1.6758975 -0.9585337 -0.33866966 1.2142321 -0.96359557 0.6821481 1.7199429 -0.32918862 0.674677 1.7230372 0.032580107 0.68981326 -1.4541512 1.0940758 0.7047018 0.15175286 1.2110071 1.683735 -0.9523073 1.6858867 -0.31149167 1.1028496 1.7118713 -0.3272398 1.7101481 -0.30798048 -1.4644305 1.1909598 -1.2628849 -0.32082412 0.028744662 0.03299801 1.0794159 1.6999699 -0.3096747 -1.2624683 -1.461605 1.2257295
0.16116115 1.2323134 0.15226215 0.021788735 -1.448275 0.695855 1.2320251 0.16562523 -1.4497641 0.16213506 0.665682 1.0726966 -0.31770104 1.6745803 -0.95737773 -0.33807296 1.2135038 -0.9624401 0.6819788 1.7186294 -0.32861316 0.67452073 1.721799 0.032952573 0.68971294 -1.4525303 1.093523 0.7045751 0.15205255 1.2101477 1.6823912 -0.95099777 1.6845334 -0.31085435 1.1022202 1.7106857 -0.32666278 1.7088789 -0.30734468 -1.4628633 1.190146 -1.2614381 -0.3202469 0.02912108 0.033377968 1.0787792 1.6987437 -0.30905125 -1.261018 -1.4600339 1.2250372
0.16216215 1.2315353 0.15257025 0.022165384 -1.4466063 0.6957056 1.231307 0.16589358 -1.4480959 0.16243976 0.66549635 1.0720125 -0.31707656 1.6732622 -0.9562228 -0.33747816 1.2127709 -0.961286 0.68181 1.717319 -0.32803875 0.6743639 1.7205625 0.033324193 0.68961126 -1.4509095 1.0929695 0.7044479 0.1523504 1.2092881 1.6810466 -0.9496927 1.6831806 -0.31021887 1.1015908 1.7094989 -0.32608682 1.70761 -0.30671144 -1.4612968 1.1893303 -1.2599937 -0.31966996 0.029497122 0.033756923 1.0781424 1.6975169 -0.30842885 -1.2595676 -1.4584619 1.2243432
0.16316317 1.2307572 0.15287574 0.022542138 -1.4449396 0.6955561 1.2305897 0.16616225 -1.4464291 0.16274434 0.6653099 1.0713282 -0.31645295 1.671944 -0.9550686 -0.33688432 1.2120397 -0.9601341 0.68164134 1.7160076 -0.32746324 0.6742059 1.7193247 0.033694983 0.68950886 -1.4492891 1.0924151 0.70431924 0.15264788 1.2084298 1.6797 -0.94838965 1.681827 -0.30958456 1.1009605 1.708312 -0.32551187 1.7063402 -0.3060785 -1.4597297 1.1885144 -1.2585497 -0.31909424 0.029871412 0.03413504 1.0775052 1.6962906 -0.3078071 -1.2581182 -1.45689 1.2236477
0.16416417 1.2299794 0.15318066 0.022917854 -1.4432731 0.69540536 1.2298704 0.16642982 -1.444764 0.1630474 0.66512173 1.0706451 -0.31583217 1.6706251 -0.9539171 -0.33629185 1.211307 -0.9589842 0.6814716 1.7146977 -0.32689038 0.674048 1.7180874 0.034064975 0.68940437 -1.4476678 1.09186 0.7041901 0.15294471 1.2075719 1.6783547 -0.94709116 1.6804748 -0.3089512 1.1003315 1.7071245 -0.32493746 1.7050716 -0.3054467 -1.4581646 1.1876993 -1.2571061 -0.31851932 0.030245695 0.034512535 1.0768684 1.6950623 -0.30718654 -1.2566702 -1.4553168 1.2229525
0.16516517 1.2292006 0.15348592 0.023292411 -1.4416089 0.6952549 1.2291515 0.1666971 -1.4430991 0.16335037 0.6649342 1.069962 -0.3152118 1.6693051 -0.9527668 -0.33570024 1.2105739 -0.95783716 0.68130183 1.7133889 -0.32631853 0.6738898 1.716851 0.03443363 0.6892993 -1.4460481 1.0913048 0.7040611 0.15323997 1.2067136 1.6770099 -0.9457959 1.6791219 -0.30831924 1.0997022 1.705937 -0.32436478 1.7038031 -0.3048165 -1.4565986 1.1868832 -1.2556647 -0.3179452 0.030618895 0.034888893 1.0762322 1.6938344 -0.3065665 -1.2552233 -1.4537448 1.2222551
0.16616617 1.2284234 0.15378775 0.023664845 -1.439945 0.69510394 1.2284319 0.16696334 -1.4414356 0.16365144 0.66474575 1.0692792 -0.31459343 1.667985 -0.9516179 -0.33511108 1.2098385 -0.9566904 0.68113166 1.7120805 -0.32574728 0.67373115 1.7156144 0.03480155 0.68919367 -1.4444287 1.0907488 0.7039314 0.15353435 1.2058562 1.675664 -0.94450355 1.6777695 -0.30768907 1.0990742 1.7047484 -0.32379165 1.7025341 -0.30418798 -1.4550337 1.1860665 -1.2542244 -0.317372 0.030991074 0.035264835 1.075595 1.6926064 -0.30594835 -1.2537779 -1.4521725 1.2215569
0.16716717 1.2276453 0.15409021 0.024036964 -1.438283 0.694952 1.2277118 0.16722956 -1.4397749 0.16395289 0.6645583 1.0685971 -0.31397542 1.6666645 -0.9504718 -0.3345215 1.2091042 -0.9555469 0.68096095 1.7107731 -0.3251777 0.67357135 1.7143798 0.03516893 0.6890861 -1.4428086 1.0901903 0.7038018 0.1538273 1.204999 1.6743184 -0.9432157 1.6764166 -0.307059 1.0984455 1.7035599 -0.32322034 1.7012665 -0.30355945 -1.453469 1.1852497 -1.2527845 -0.316799 0.031362228 0.035639565 1.0749581 1.691378 -0.30532935 -1.2523336 -1.4506006 1.2208581
0.16816817 1.2268684 0.15439147 0.02440744 -1.4366223 0.6948006 1.2269915 0.16749644 -1.4381154 0.16425371 0.66436964 1.0679148 -0.31335878 1.6653448 -0.9493261 -0.33393496 1.2083687 -0.9544054 0.68079054 1.7094667 -0.3246077 0.67341095 1.7131455 0.035534818 0.68897873 -1.44119 1.0896332 0.70367193 0.15412077 1.2041429 1.6729734 -0.94192934 1.6750652 -0.30643228 1.0978178 1.7023716 -0.32265022 1.6999993 -0.30293322 -1.4519063 1.184432 -1.2513458 -0.3162271 0.031733617 0.036013033 1.0743221 1.6901494 -0.30471352 -1.2508899 -1.4490278 1.2201581
0.16916917 1.2260922 0.15469113 0.024777276 -1.434963 0.6946488 1.2262708 0.16776112 -1.4364564 0.16455303 0.6641802 1.0672332 -0.31274423 1.6640245 -0.9481817 -0.33334813 1.2076325 -0.9532662 0.68061906 1.7081616 -0.32403985 0.6732499 1.7119111 0.035900034 0.68886954 -1.4395714 1.089075 0.7035399 0.15441221 1.2032882 1.6716288 -0.9406479 1.6737136 -0.3058053 1.0971905 1.7011843 -0.32208005 1.698733 -0.30230755 -1.4503429 1.1836157 -1.2499086 -0.31565583 0.032103818 0.03638634 1.0736855 1.6889217 -0.30409673 -1.2494483 -1.4474564 1.2194577
0.17017017 1.2253143 0.15499151 0.02514522 -1.4333042 0.6944963 1.2255504 0.16802546 -1.4347996 0.1648519 0.6639917 1.0665532 -0.31213087 1.6627042 -0.9470401 -0.3327638 1.2068956 -0.9521281 0.6804484 1.7068588 -0.32347345 0.67308956 1.7106788 0.03626344 0.68876046 -1.4379535 1.0885161 0.703409 0.15470192 1.2024328 1.6702862 -0.9393691 1.6723632 -0.30518055 1.0965636 1.6999964 -0.3215129 1.6974661 -0.3016831 -1.4487805 1.182799 -1.248472 -0.3150849 0.032472253 0.036758058 1.0730498 1.687693 -0.30348212 -1.2480081 -1.4458843 1.2187575
0.17117117 1.224539 0.15528938 0.025512349 -1.431648 0.69434446 1.2248285 0.16829076 -1.4331436 0.16515014 0.66380316 1.0658731 -0.3115188 1.6613846 -0.94589984 -0.33218068 1.2061594 -0.9509927 0.68027747 1.7055557 -0.32290688 0.6729288 1.709447 0.03662717 0.68865037 -1.4363354 1.0879579 0.70327747 0.15499243 1.201579 1.6689436 -0.93809414 1.6710135 -0.30455735 1.0959367 1.6988087 -0.32094464 1.6962022 -0.30106038 -1.4472189 1.1819825 -1.2470379 -0.3145163 0.032840088 0.03712928 1.0724138 1.686465 -0.30286822 -1.2465686 -1.4443127 1.218056
0.17217217 1.2237633 0.15558644 0.025878051 -1.4299926 0.6941916 1.2241076 0.16855484 -1.4314892 0.16544716 0.66361266 1.0651941 -0.31090805 1.6600643 -0.94476223 -0.3315982 1.2054222 -0.9498589 0.68010515 1.7042558 -0.3223422 0.672766 1.708217 0.0369887 0.68853825 -1.4347181 1.0873986 0.7031458 0.15528147 1.2007254 1.6676006 -0.93682295 1.6696651 -0.30393514 1.0953103 1.697622 -0.32037914 1.6949383 -0.30043927 -1.4456574 1.1811668 -1.2456036 -0.31394726 0.03320766 0.037498657 1.0717783 1.685238 -0.30225533 -1.2451303 -1.4427414 1.2173533
0.17317317 1.2229881 0.1558843 0.026242847 -1.4283392 0.69403976 1.2233876 0.1688182 -1.4298368 0.16574448 0.66342366 1.0645154 -0.3102993 1.658746 -0.9436249 -0.3310172 1.2046856 -0.94872725 0.6799339 1.7029576 -0.32177854 0.67260444 1.7069881 0.037349742 0.68842685 -1.4331017 1.0868398 0.7030131 0.1555686 1.1998738 1.6662595 -0.935554 1.6683174 -0.3033152 1.094686 1.6964355 -0.31981304 1.6936766 -0.2998188 -1.4440967 1.1803507 -1.2441722 -0.31337985 0.033575617 0.037868053 1.0711437 1.684011 -0.301644 -1.2436934 -1.44117 1.2166519
0.17417417 1.2222152 0.15617993 0.026605634 -1.426687 0.6938869 1.2226673 0.16908044 -1.4281855 0.16604075 0.6632338 1.0638373 -0.30969077 1.6574284 -0.94248986 -0.3304381 1.2039481 -0.9475978 0.67976236 1.7016604 -0.32121652 0.6724422 1.7057611 0.0377091 0.6883155 -1.4314853 1.0862802 0.7028809 0.15585522 1.199023 1.6649188 -0.9342874 1.6669701 -0.30269647 1.0940613 1.6952504 -0.3192491 1.6924146 -0.29920045 -1.4425374 1.1795334 -1.2427408 -0.3128132 0.03394015 0.038236137 1.0705096 1.6827841 -0.30103293 -1.2422589 -1.4396002 1.215949
0.17517518 1.2214416 0.15647356 0.026968472 -1.4250354 0.6937347 1.221946 0.16934335 -1.4265361 0.16633536 0.6630443 1.0631603 -0.30908465 1.6561097 -0.94135684 -0.32985964 1.2032113 -0.9464712 0.6795911 1.7003675 -0.3206545 0.67227954 1.7045349 0.038067684 0.6882022 -1.4298702 1.08572 0.702749 0.15614155 1.1981736 1.6635809 -0.93302685 1.665625 -0.30207852 1.0934379 1.6940657 -0.31868675 1.6911561 -0.29858258 -1.4409792 1.1787186 -1.2413113 -0.31224704 0.034305803 0.038603034 1.0698756 1.6815587 -0.30042303 -1.2408257 -1.4380302 1.2152475
0.17617618 1.2206692 0.15676773 0.027329564 -1.4233862 0.693582 1.2212254 0.16960579 -1.4248878 0.1666305 0.6628544 1.0624849 -0.30847996 1.6547936 -0.94022626 -0.32928413 1.202474 -0.945346 0.67941904 1.6990734 -0.32009315 0.67211676 1.7033107 0.03842678 0.6880881 -1.428256 1.0851609 0.70261574 0.15642668 1.1973236 1.6622427 -0.93176824 1.6642818 -0.301463 1.0928143 1.6928821 -0.31812403 1.6898977 -0.2979663 -1.4394215 1.1779019 -1.2398839 -0.3116829 0.034670576 0.03896938 1.0692422 1.6803353 -0.2998142 -1.2393942 -1.43646 1.2145438
0.17717718 1.219897 0.15706044 0.0276892 -1.4217379 0.69342935 1.2205055 0.16986701 -1.4232409 0.16692343 0.66266435 1.0618101 -0.30787614 1.6534784 -0.9390969 -0.32870823 1.2017378 -0.944223 0.67924744 1.6977835 -0.31953487 0.67195344 1.7020897 0.038783725 0.68797386 -1.426642 1.0846016 0.7024841 0.15671058 1.1964768 1.6609068 -0.93051267 1.6629397 -0.3008483 1.0921932 1.6916996 -0.3175637 1.688642 -0.29735178 -1.4378649 1.1770878 -1.2384567 -0.31111804 0.03503304 0.03933432 1.0686098 1.679112 -0.29920805 -1.2379628 -1.434891 1.2138424
0.17817818 1.219127 0.15735272 0.028048035 -1.4200921 0.69327664 1.2197857 0.17012814 -1.4215963 0.16721657 0.6624748 1.0611366 -0.30727434 1.6521635 -0.9379679 -0.32813343 1.2010005 -0.9431022 0.67907614 1.696496 -0.31897587 0.6717903 1.7008688 0.03913869 0.68785894 -1.4250292 1.0840416 0.702351 0.15699367 1.1956298 1.659572 -0.92926085 1.661599 -0.30023584 1.0915725 1.6905192 -0.3170036 1.6873875 -0.29673862 -1.436309 1.1762741 -1.2370316 -0.3105553 0.035395406 0.03969829 1.0679773 1.6778893 -0.29860103 -1.2365347 -1.4333229 1.2131402
0.17917918 1.2183576 0.15764417 0.028406123 -1.418447 0.6931245 1.2190669 0.17038855 -1.4199526 0.16750945 0.6622847 1.0604632 -0.30667427 1.6508507 -0.93684286 -0.3275613 1.2002643 -0.9419842 0.6789045 1.6952099 -0.31841874 0.6716271 1.6996503 0.039493967 0.6877445 -1.4234165 1.0834819 0.7022187 0.15727633 1.1947855 1.6582395 -0.92801106 1.6602604 -0.29962468 1.0909523 1.6893388 -0.31644475 1.6861339 -0.2961268 -1.434754 1.1754595 -1.2356079 -0.3099931 0.03575747 0.040061843 1.067347 1.6766676 -0.2979958 -1.2351066 -1.4317547 1.2124368
0.18018018 1.217589 0.15793446 0.028762072 -1.4168032 0.6929719 1.2183484 0.17064846 -1.4183108 0.16780117 0.6620954 1.0597918 -0.3060757 1.6495386 -0.93571955 -0.32698995 1.1995285 -0.9408667 0.6787335 1.6939266 -0.31786308 0.6714636 1.6984347 0.039848182 0.6876284 -1.4218051 1.0829245 0.7020851 0.15755719 1.1939416 1.6569082 -0.92676634 1.6589239 -0.2990148 1.0903337 1.6881603 -0.31588748 1.6848828 -0.29551604 -1.4331996 1.1746475 -1.2341864 -0.3094325 0.036119007 0.040423993 1.0667167 1.6754489 -0.2973925 -1.233681 -1.4301878 1.2117347
0.18118118 1.2168214 0.15822345 0.029117886 -1.4151617 0.69281954 1.2176313 0.17090744 -1.4166707 0.16809168 0.66190475 1.0591205 -0.30547783 1.6482295 -0.9345983 -0.32641998 1.1987932 -0.9397528 0.6785617 1.6926455 -0.3173075 0.6713006 1.6972197 0.04020142 0.68751276 -1.4201953 1.082366 0.7019532 0.1578376 1.1930994 1.6555792 -0.9255234 1.6575891 -0.29840744 1.0897155 1.6869836 -0.31533098 1.6836346 -0.2949069 -1.4316472 1.1738359 -1.2327657 -0.30887228 0.03647915 0.040784765 1.0660868 1.6742308 -0.29678905 -1.232256 -1.4286206 1.2110331
0.18218218 1.2160553 0.15851212 0.02947209 -1.4135221 0.6926674 1.2169144 0.17116702 -1.4150327 0.16838223 0.6617159 1.0584521 -0.30488253 1.6469202 -0.93347865 -0.32585168 1.1980574 -0.9386407 0.6783912 1.6913682 -0.31675422 0.671137 1.6960087 0.040553834 0.6873963 -1.4185855 1.0818071 0.70182055 0.15811735 1.1922586 1.6542511 -0.92428434 1.6562561 -0.29780018 1.0890988 1.6858087 -0.3147759 1.6823878 -0.29429874 -1.430095 1.1730249 -1.2313465 -0.30831307 0.03683773 0.04114633 1.0654585 1.673015 -0.2961881 -1.2308344 -1.4270551 1.2103319
0.18318318 1.2152908 0.15879926 0.029824678 -1.4118832 0.6925152 1.2161974 0.17142597 -1.4133961 0.16867244 0.6615272 1.0577836 -0.3042875 1.6456138 -0.93236154 -0.32528347 1.1973228 -0.93753064 0.67821985 1.6900929 -0.31620157 0.67097354 1.6947986 0.040904306 0.68727934 -1.4169774 1.0812496 0.70168775 0.15839583 1.1914183 1.6529264 -0.92304885 1.654925 -0.29719466 1.0884839 1.6846352 -0.31422147 1.6811433 -0.29369286 -1.4285443 1.1722149 -1.2299294 -0.307755 0.037196174 0.041505165 1.06483 1.6717994 -0.2955874 -1.2294139 -1.4254899 1.2096308
0.18418418 1.2145265 0.15908684 0.0301771 -1.4102461 0.69236416 1.2154813 0.17168412 -1.41176 0.16896081 0.6613378 1.0571173 -0.3036948 1.6443082 -0.93124545 -0.32471824 1.1965891 -0.93642294 0.67804915 1.6888204 -0.31565025 0.6708096 1.6935922 0.041254576 0.6871629 -1.4153695 1.0806924 0.7015555 0.15867317 1.190582 1.6516031 -0.9218157 1.6535968 -0.29659253 1.0878689 1.6834627 -0.31366822 1.6799011 -0.29308826 -1.426994 1.1714046 -1.2285146 -0.30719826 0.037553884 0.041864682 1.0642039 1.670586 -0.2949887 -1.2279949 -1.4239259 1.2089304
0.18518518 1.2137647 0.15937263 0.030528082 -1.4086109 0.69221205 1.2147679 0.17194176 -1.4101274 0.16924912 0.66114885 1.056451 -0.30310288 1.6430045 -0.9301315 -0.32415345 1.1958568 -0.9353172 0.67787826 1.6875509 -0.3151 0.67064637 1.6923885 0.041603982 0.6870455 -1.4137626 1.0801362 0.7014233 0.15895027 1.1897453 1.650282 -0.9205858 1.65227 -0.29598984 1.0872562 1.6822934 -0.3131168 1.678662 -0.29248428 -1.4254462 1.1705971 -1.2271 -0.3066424 0.037911072 0.042221885 1.0635778 1.6693752 -0.29439014 -1.2265772 -1.4223615 1.2082299
0.18618618 1.2130044 0.1596581 0.030877931 -1.406977 0.69206125 1.2140541 0.1721991 -1.4084954 0.16953665 0.66095996 1.0557865 -0.30251312 1.6417032 -0.92902 -0.32358965 1.1951252 -0.93421435 0.6777083 1.6862844 -0.3145508 0.6704836 1.6911867 0.041952305 0.6869276 -1.4121584 1.0795798 0.7012914 0.15922695 1.1889105 1.6489637 -0.91935915 1.650947 -0.29538894 1.0866451 1.6811256 -0.31256595 1.677425 -0.2918826 -1.4238986 1.1697904 -1.2256877 -0.30608797 0.03826669 0.042578258 1.0629534 1.668166 -0.29379398 -1.2251618 -1.4208 1.20753
0.18718718 1.2122446 0.15994227 0.031227164 -1.4053456 0.69191045 1.2133417 0.17245594 -1.4068655 0.16982383 0.6607715 1.0551239 -0.30192468 1.6404039 -0.92791015 -0.3230278 1.1943932 -0.93311375 0.6775386 1.6850212 -0.31400293 0.6703203 1.6899871 0.042299256 0.6868098 -1.410554 1.0790241 0.7011595 0.15950227 1.1880784 1.647647 -0.91813576 1.6496248 -0.29479071 1.0860356 1.6799598 -0.31201616 1.6761903 -0.291282 -1.4223524 1.168984 -1.2242776 -0.30553442 0.03862229 0.042933933 1.0623301 1.6669596 -0.29319775 -1.2237478 -1.419238 1.2068324
0.1881882 1.2114863 0.1602259 0.031574354 -1.4037143 0.6917598 1.2126302 0.17271307 -1.4052376 0.17011094 0.66058296 1.0544629 -0.30133703 1.6391065 -0.9268031 -0.32246786 1.1936628 -0.9320144 0.67736846 1.6837611 -0.31345633 0.67015755 1.6887907 0.042645603 0.68669325 -1.4089504 1.0784692 0.70102805 0.15977678 1.1872469 1.6463337 -0.91691554 1.6483064 -0.2941929 1.0854268 1.6787963 -0.31146803 1.6749588 -0.2906828 -1.4208082 1.1681792 -1.2228692 -0.30498052 0.03897652 0.043288868 1.0617082 1.6657546 -0.29260385 -1.2223353 -1.4176779 1.2061344
0.1891892 1.2107309 0.16050911 0.03192091 -1.4020863 0.6916102 1.2119191 0.17296824 -1.4036112 0.1703968 0.66039485 1.053803 -0.3007518 1.6378123 -0.92569804 -0.321908 1.1929334 -0.9309175 0.6771992 1.6825045 -0.31290972 0.669994 1.6875986 0.042990934 0.68657523 -1.407349 1.0779155 0.70089686 0.16005042 1.1864184 1.6450223 -0.9156984 1.6469911 -0.29359663 1.084819 1.6776359 -0.31092066 1.6737299 -0.29008442 -1.4192637 1.1673764 -1.221462 -0.30442905 0.03933031 0.043643314 1.0610873 1.664552 -0.29201034 -1.2209252 -1.4161186 1.2054374
0.1901902 1.2099757 0.16079122 0.03226619 -1.4004595 0.6914602 1.21121 0.17322409 -1.4019864 0.17068228 0.66020805 1.053145 -0.30016664 1.6365193 -0.92459357 -0.32135034 1.1922048 -0.9298238 0.6770309 1.6812502 -0.3123656 0.6698314 1.686407 0.04333554 0.68645716 -1.4057484 1.0773624 0.700766 0.16032338 1.1855911 1.6437143 -0.9144841 1.6456779 -0.29300225 1.0842143 1.6764765 -0.31037506 1.6725034 -0.28948835 -1.4177209 1.1665744 -1.220057 -0.30387807 0.03968369 0.04399644 1.0604669 1.663351 -0.29141837 -1.2195168 -1.4145592 1.2047403
0.1911912 1.2092228 0.16107243 0.032611508 -1.398835 0.6913106 1.2105019 0.17347962 -1.4003634 0.17096642 0.66002125 1.0524879 -0.29958498 1.6352293 -0.9234929 -0.3207927 1.1914775 -0.92873096 0.6768623 1.6800002 -0.31182188 0.66966957 1.6852212 0.043679535 0.68633926 -1.4041486 1.0768102 0.70063543 0.16059585 1.1847657 1.642408 -0.91327274 1.6443676 -0.29240885 1.0836098 1.6753204 -0.3098297 1.6712806 -0.28889316 -1.4161806 1.1657737 -1.2186537 -0.30332783 0.040036153 0.04434853 1.0598481 1.6621532 -0.290828 -1.2181112 -1.4130019 1.2040461
0.1921922 1.2084725 0.16135333 0.032954775 -1.3972104 0.69116175 1.2097955 0.17373472 -1.3987415 0.17125112 0.6598336 1.0518332 -0.29900336 1.6339412 -0.922394 -0.32023808 1.1907518 -0.9276414 0.6766943 1.6787542 -0.31128034 0.66950756 1.6840372 0.044022474 0.6862213 -1.402551 1.0762596 0.7005053 0.16086751 1.1839421 1.6411055 -0.9120648 1.6430589 -0.29181728 1.0830077 1.6741669 -0.3092857 1.6700605 -0.28829968 -1.414641 1.1649737 -1.2172514 -0.30278012 0.040387355 0.044699773 1.0592312 1.6609582 -0.29023832 -1.2167057 -1.411446 1.2033519
0.1931932 1.2077224 0.16163306 0.03329724 -1.3955894 0.69101375 1.2090901 0.17398974 -1.397123 0.17153478 0.65964764 1.0511789 -0.2984236 1.6326563 -0.9212971 -0.3196836 1.1900258 -0.9265537 0.6765267 1.6775109 -0.31073943 0.6693454 1.6828564 0.04436349 0.68610376 -1.4009535 1.0757091 0.7003759 0.16113761 1.1831206 1.6398057 -0.9108596 1.6417549 -0.2912278 1.0824057 1.6730152 -0.308743 1.6688426 -0.287707 -1.4131026 1.164176 -1.2158517 -0.3022323 0.040738396 0.04505067 1.0586154 1.6597652 -0.28964958 -1.2153038 -1.4098915 1.20266
0.1941942 1.206975 0.16191205 0.033638515 -1.3939693 0.69086546 1.2083868 0.17424363 -1.3955053 0.17181703 0.6594621 1.0505277 -0.29784524 1.6313736 -0.9202018 -0.3191307 1.1893027 -0.9254682 0.67635936 1.6762711 -0.31019855 0.6691838 1.681679 0.044705015 0.6859858 -1.3993582 1.0751604 0.7002466 0.16140807 1.1823003 1.6385077 -0.9096569 1.640455 -0.29063943 1.0818082 1.6718663 -0.30820125 1.6676279 -0.28711626 -1.4115665 1.1633799 -1.2144544 -0.30168575 0.041088954 0.04540061 1.0580012 1.6585746 -0.2890632 -1.2139025 -1.4083374 1.2019681
0.1951952 1.2062297 0.16219088 0.033979684 -1.3923502 0.6907182 1.2076837 0.17449683 -1.3938892 0.17210051 0.65927625 1.0498778 -0.29726925 1.6300943 -0.9191088 -0.31857908 1.1885799 -0.92438465 0.67619264 1.6750344 -0.3096601 0.6690223 1.6805047 0.045044843 0.6858681 -1.397764 1.0746112 0.7001173 0.16167738 1.181484 1.637214 -0.9084586 1.6391554 -0.29005224 1.0812106 1.6707203 -0.3076612 1.6664183 -0.28652647 -1.410031 1.1625863 -1.2130594 -0.30114022 0.0414386 0.045750283 1.0573885 1.6573868 -0.28847712 -1.2125039 -1.4067843 1.2012771
0.1961962 1.2054869 0.16246907 0.034319855 -1.3907351 0.6905714 1.2069834 0.17474979 -1.3922755 0.17238206 0.65909094 1.0492289 -0.2966927 1.6288161 -0.9180178 -0.31802937 1.1878601 -0.92330337 0.6760274 1.6738025 -0.30912226 0.6688613 1.6793339 0.045383766 0.68575096 -1.3961719 1.0740647 0.6999897 0.16194582 1.1806685 1.6359227 -0.90726197 1.6378605 -0.28946754 1.0806147 1.6695781 -0.30712232 1.6652097 -0.28593874 -1.4084964 1.1617923 -1.2116647 -0.30059552 0.041787576 0.04609699 1.0567775 1.656202 -0.28789294 -1.2111067 -1.4052331 1.2005882
0.1971972 1.2047447 0.162746 0.034657836 -1.3891203 0.6904249 1.2062845 0.17500377 -1.3906629 0.17266402 0.6589073 1.0485826 -0.29611877 1.627543 -0.91692865 -0.31748015 1.1871402 -0.92222464 0.67586195 1.6725737 -0.30858576 0.66870147 1.6781662 0.045722168 0.6856332 -1.3945806 1.0735188 0.6998619 0.1622141 1.1798561 1.6346351 -0.90606934 1.6365688 -0.28888336 1.080021 1.6684378 -0.30658275 1.6640056 -0.2853521 -1.4069645 1.1610018 -1.2102723 -0.30005214 0.04213497 0.046444654 1.0561677 1.655021 -0.28730917 -1.209712 -1.403683 1.1999007
0.1981982 1.204004 0.16302258 0.034996383 -1.3875078 0.6902796 1.205586 0.17525584 -1.3890529 0.17294493 0.6587234 1.0479383 -0.2955456 1.626271 -0.9158426 -0.31693232 1.1864225 -0.92114747 0.6756968 1.6713483 -0.30805075 0.66854143 1.6770021 0.046060927 0.68551606 -1.3929907 1.072974 0.69973516 0.16248062 1.179045 1.6333506 -0.9048788 1.6352801 -0.28829947 1.0794286 1.6673007 -0.3060464 1.6628044 -0.28476566 -1.4054334 1.1602117 -1.2088826 -0.2995102 0.04248197 0.04679153 1.05556 1.6538415 -0.28672695 -1.2083182 -1.4021344 1.1992145
0.1991992 1.2032673 0.16329885 0.035332605 -1.3858975 0.69013435 1.2048901 0.17550784 -1.3874445 0.1732251 0.65854037 1.0472953 -0.29497525 1.6250036 -0.9147584 -0.3163856 1.185706 -0.92007333 0.6755328 1.6701279 -0.30751643 0.6683819 1.6758422 0.046397094 0.68539923 -1.3914024 1.0724304 0.69960755 0.1627478 1.1782366 1.6320695 -0.90369123 1.6339952 -0.28771955 1.0788388 1.6661667 -0.30551097 1.6616068 -0.28418228 -1.403903 1.1594245 -1.2074947 -0.29896814 0.042829387 0.047137648 1.0549533 1.6526664 -0.28614613 -1.2069281 -1.4005867 1.1985294
0.2002002 1.2025322 0.16357452 0.03566935 -1.3842875 0.6899911 1.2041965 0.17576039 -1.3858384 0.17350534 0.6583576 1.0466541 -0.29440457 1.6237386 -0.91367656 -0.3158404 1.1849906 -0.9190012 0.67536956 1.6689111 -0.30698323 0.66822284 1.6746845 0.046733856 0.6852829 -1.3898156 1.0718889 0.69948155 0.16301405 1.1774303 1.6307926 -0.9025068 1.6327126 -0.28713968 1.0782509 1.6650361 -0.3049752 1.6604137 -0.28359944 -1.4023756 1.1586385 -1.2061085 -0.2984282 0.04317527 0.04748205 1.0543486 1.6514924 -0.2855661 -1.2055379 -1.3990409 1.1978456
0.2012012 1.2017978 0.16384855 0.0360045 -1.3826807 0.68984747 1.2035034 0.17601228 -1.3842332 0.17378518 0.65817547 1.0460148 -0.2938363 1.6224766 -0.91259634 -0.3152962 1.1842782 -0.91793096 0.6752059 1.6676989 -0.30645126 0.668065 1.6735315 0.047068607 0.6851674 -1.3882298 1.0713472 0.6993565 0.16327927 1.1766269 1.6295168 -0.90132517 1.631435 -0.28656188 1.0776643 1.6639079 -0.30444193 1.6592222 -0.2830187 -1.4008492 1.1578547 -1.2047248 -0.29788935 0.04352077 0.047826324 1.0537453 1.6503223 -0.28498805 -1.204152 -1.3974965 1.1971635
0.2022022 1.201067 0.16412365 0.03633917 -1.3810753 0.6897051 1.2028131 0.17626369 -1.382631 0.17406452 0.65799457 1.0453776 -0.29326886 1.6212176 -0.9115183 -0.31475374 1.1835662 -0.916863 0.67504406 1.6664891 -0.3059207 0.6679057 1.6723824 0.0474026 0.685051 -1.3866467 1.0708084 0.6992314 0.16354439 1.1758248 1.6282465 -0.9001461 1.6301602 -0.28598526 1.0770799 1.6627822 -0.30390882 1.6580344 -0.2824381 -1.3993253 1.157072 -1.2033428 -0.297351 0.043865822 0.048170153 1.0531441 1.6491556 -0.28441045 -1.2027661 -1.3959532 1.1964834
0.2032032 1.2003375 0.16439717 0.03667147 -1.3794724 0.6895622 1.2021247 0.17651543 -1.3810298 0.17434359 0.6578138 1.0447432 -0.29270375 1.6199627 -0.91044253 -0.31421125 1.1828564 -0.91579777 0.67488277 1.6652836 -0.30539083 0.66774994 1.6712358 0.047737774 0.6849353 -1.3850638 1.0702708 0.6991074 0.16380906 1.1750253 1.6269783 -0.898971 1.6288885 -0.28541026 1.0764973 1.6616616 -0.30337712 1.6568514 -0.28185996 -1.3978018 1.1562921 -1.2019634 -0.29681358 0.044210233 0.048513006 1.0525451 1.6479925 -0.28383452 -1.2013844 -1.3944113 1.195805
0.2042042 1.1996115 0.16467035 0.037004746 -1.3778709 0.6894212 1.2014372 0.17676684 -1.3794317 0.17462221 0.6576337 1.0441098 -0.29213938 1.6187102 -0.9093688 -0.31367165 1.1821492 -0.9147341 0.6747217 1.6640831 -0.3048616 0.66759276 1.6700935 0.048070014 0.6848208 -1.3834838 1.069734 0.6989842 0.16407263 1.1742287 1.6257149 -0.89779717 1.627621 -0.28483632 1.0759177 1.6605436 -0.30284747 1.6556712 -0.28128248 -1.3962808 1.1555138 -1.2005845 -0.29627728 0.04455351 0.04885539 1.0519472 1.6468318 -0.2832594 -1.2000046 -1.3928714 1.1951278
0.2052052 1.1988866 0.1649425 0.03733565 -1.3762712 0.6892806 1.2007531 0.17701644 -1.3778342 0.17489901 0.657455 1.0434788 -0.29157564 1.6174618 -0.90829694 -0.3131314 1.181443 -0.9136736 0.6745622 1.6628864 -0.30433422 0.66743684 1.6689558 0.048402905 0.68470603 -1.3819048 1.069199 0.6988621 0.16433538 1.1734349 1.6244539 -0.8966264 1.6263555 -0.28426382 1.0753391 1.6594293 -0.30231765 1.6544966 -0.28070635 -1.3947608 1.1547381 -1.1992089 -0.29574135 0.044897094 0.04919679 1.0513505 1.6456754 -0.28268525 -1.1986252 -1.3913339 1.1944523
0.2062062 1.1981648 0.16521497 0.037667517 -1.374674 0.6891405 1.2000691 0.1772677 -1.3762392 0.17517728 0.6572761 1.0428498 -0.29101428 1.6162168 -0.9072276 -0.3125938 1.1807388 -0.91261494 0.67440253 1.661693 -0.30380717 0.6672811 1.6678214 0.048734095 0.6845918 -1.3803277 1.0686659 0.69874024 0.164598 1.1726425 1.6231971 -0.89546 1.625097 -0.28369242 1.0747625 1.658317 -0.3017905 1.6533238 -0.2801315 -1.3932426 1.1539637 -1.1978356 -0.29520807 0.04523906 0.049536776 1.0507572 1.6445216 -0.282113 -1.1972488 -1.3897965 1.1937795
0.2072072 1.1974449 0.16548699 0.037997603 -1.3730782 0.68900174 1.1993876 0.17751807 -1.3746462 0.17545444 0.6570986 1.0422218 -0.2904542 1.6149735 -0.90616125 -0.31205693 1.1800361 -0.9115589 0.674244 1.6605048 -0.30328178 0.66712636 1.6666908 0.049064737 0.6844776 -1.3787522 1.0681338 0.69861954 0.16485935 1.1718532 1.6219447 -0.8942945 1.6238399 -0.28312242 1.074188 1.6572088 -0.30126312 1.6521554 -0.27955788 -1.3917265 1.1531912 -1.196463 -0.294675 0.045581333 0.049877796 1.0501637 1.6433711 -0.2815409 -1.1958737 -1.3882614 1.1931077
0.2082082 1.1967269 0.16575861 0.038327217 -1.3714843 0.68886334 1.1987094 0.17776868 -1.3730555 0.17573178 0.6569217 1.0415969 -0.28989518 1.6137353 -0.9050959 -0.3115208 1.1793356 -0.9105035 0.6740861 1.65932 -0.30275747 0.6669723 1.6655648 0.049395278 0.68436444 -1.3771796 1.0676036 0.6984993 0.1651229 1.171066 1.6206948 -0.89313287 1.6225877 -0.28255418 1.0736171 1.6561036 -0.3007367 1.6509901 -0.27898592 -1.3902106 1.1524217 -1.1950942 -0.2941434 0.045922756 0.05021653 1.0495738 1.6422237 -0.28097102 -1.1945026 -1.3867279 1.1924387
0.2092092 1.1960118 0.1660282 0.038656313 -1.3698932 0.68872595 1.1980319 0.17801684 -1.3714665 0.1760079 0.6567453 1.0409745 -0.2893367 1.6125 -0.90403306 -0.31098655 1.1786371 -0.9094523 0.6739293 1.6581413 -0.30223355 0.66681796 1.6644428 0.049725413 0.6842517 -1.375607 1.0670755 0.6983795 0.16538298 1.1702814 1.6194495 -0.89197326 1.6213384 -0.28198695 1.0730466 1.6550033 -0.30021167 1.6498295 -0.27841476 -1.3886986 1.1516539 -1.1937273 -0.29361165 0.046262987 0.05055546 1.0489854 1.6410806 -0.2804018 -1.1931323 -1.3851955 1.1917701
0.2102102 1.1952982 0.16629866 0.038984008 -1.368303 0.68859017 1.1973574 0.17826748 -1.3698791 0.17628407 0.65657014 1.0403533 -0.28878054 1.6112684 -0.9029728 -0.3104521 1.1779404 -0.90840214 0.6737734 1.6569633 -0.30171147 0.66666585 1.6633234 0.05005443 0.6841393 -1.3740369 1.0665479 0.6982606 0.16564363 1.1694995 1.6182073 -0.89081717 1.6200927 -0.2814213 1.072479 1.6539057 -0.29968777 1.6486721 -0.27784637 -1.3871874 1.1508886 -1.192362 -0.29308182 0.046603467 0.050893284 1.0483989 1.6399413 -0.27983397 -1.1917651 -1.3836651 1.1911045
0.2112112 1.1945884 0.16656847 0.03931129 -1.3667154 0.68845385 1.1966844 0.1785174 -1.3682944 0.17655963 0.65639573 1.0397348 -0.28822532 1.6100407 -0.9019151 -0.30991974 1.1772454 -0.90735376 0.6736181 1.655792 -0.3011907 0.6665133 1.6622092 0.050382424 0.684028 -1.3724674 1.0660219 0.69814265 0.16590393 1.16872 1.6169688 -0.88966244 1.6188515 -0.28085634 1.0719135 1.6528115 -0.29916406 1.6475197 -0.27727774 -1.3856779 1.1501253 -1.1909992 -0.2925524 0.04694364 0.051230423 1.0478146 1.6388042 -0.2792671 -1.190398 -1.3821373 1.1904405
0.2122122 1.19388 0.16683775 0.039638415 -1.3651295 0.68831885 1.1960144 0.1787659 -1.3667108 0.17683506 0.65622234 1.0391185 -0.2876717 1.608816 -0.9008579 -0.3093885 1.1765537 -0.9063089 0.6734642 1.6546246 -0.30067006 0.6663623 1.6610979 0.050709695 0.6839164 -1.3709015 1.0654992 0.6980265 0.16616365 1.1679436 1.615735 -0.8885113 1.6176144 -0.28029352 1.0713506 1.6517212 -0.2986426 1.6463697 -0.27671003 -1.3841708 1.1493639 -1.1896377 -0.29202458 0.047282826 0.05156686 1.0472322 1.6376723 -0.278701 -1.1890353 -1.3806107 1.189779
0.21321322 1.1931751 0.1671062 0.039963827 -1.3635465 0.6881861 1.1953461 0.17901558 -1.3651304 0.17711073 0.65604895 1.0385042 -0.28711903 1.6075959 -0.89980406 -0.30885863 1.175863 -0.90526557 0.67331034 1.6534625 -0.3001512 0.6662115 1.6599913 0.051036566 0.68380636 -1.3693362 1.0649774 0.6979097 0.16642271 1.1671689 1.6145036 -0.88736284 1.6163813 -0.27973163 1.0707892 1.6506354 -0.29812154 1.645225 -0.27614477 -1.3826649 1.1486048 -1.1882788 -0.29149735 0.04762122 0.05190351 1.0466515 1.6365428 -0.27813682 -1.187675 -1.3790851 1.1891191
0.21421422 1.1924723 0.16737475 0.040289536 -1.361965 0.68805355 1.1946797 0.17926386 -1.3635516 0.17738569 0.6558767 1.0378919 -0.28656775 1.6063796 -0.89875215 -0.30832967 1.1751753 -0.9042242 0.67315763 1.6523035 -0.2996333 0.6660617 1.6588894 0.05136402 0.6836963 -1.367774 1.064457 0.6977946 0.16668178 1.1663973 1.6132772 -0.88621724 1.6151513 -0.27917132 1.0702302 1.649552 -0.29760295 1.644084 -0.27558082 -1.3811615 1.1478486 -1.1869228 -0.29097164 0.04795953 0.05223871 1.0460733 1.635418 -0.2775738 -1.1863152 -1.3775617 1.1884612
0.21521522 1.1917716 0.1676425 0.04061328 -1.3603842 0.6879214 1.194015 0.17951313 -1.3619746 0.17766014 0.6557054 1.0372823 -0.28601792 1.6051648 -0.8977036 -0.30780128 1.1744896 -0.90318596 0.6730058 1.6511496 -0.29911596 0.66591233 1.6577905 0.051689297 0.683587 -1.3662133 1.0639393 0.697681 0.16694044 1.1656283 1.6120554 -0.8850738 1.6139257 -0.27861208 1.0696735 1.6484721 -0.29708365 1.6429461 -0.27501738 -1.3796597 1.1470944 -1.1855692 -0.2904463 0.04829718 0.05257409 1.0454967 1.6342957 -0.27701044 -1.1849589 -1.3760408 1.1878054
0.21621622 1.1910731 0.16790992 0.04093729 -1.3588076 0.6877899 1.1933541 0.17976108 -1.3604 0.17793483 0.6555359 1.036674 -0.28546953 1.6039556 -0.89665586 -0.3072745 1.1738061 -0.9021485 0.672855 1.6499997 -0.29859936 0.6657643 1.6566974 0.05201406 0.68347883 -1.3646537 1.0634226 0.6975678 0.16719796 1.1648624 1.6108366 -0.88393295 1.612704 -0.27805474 1.0691186 1.6473957 -0.29656553 1.6418132 -0.27445537 -1.3781602 1.1463428 -1.1842172 -0.28992212 0.048633788 0.052908003 1.0449212 1.633178 -0.27644992 -1.183605 -1.3745215 1.1871523
0.21721722 1.190377 0.16817749 0.041260343 -1.3572323 0.68765956 1.1926953 0.1800096 -1.358828 0.17820895 0.6553668 1.0360692 -0.2849214 1.6027497 -0.8956115 -0.30674905 1.1731234 -0.901114 0.67270553 1.648853 -0.29808486 0.6656169 1.6556071 0.0523388 0.6833711 -1.3630974 1.0629072 0.6974553 0.16745636 1.1640979 1.609622 -0.8827951 1.6114868 -0.27749833 1.0685666 1.6463246 -0.29604948 1.6406844 -0.2738935 -1.3766621 1.1455935 -1.1828672 -0.28939813 0.048970263 0.053241625 1.0443492 1.6320637 -0.27588987 -1.1822525 -1.3730048 1.1865001
0.21821822 1.1896843 0.16844437 0.041583586 -1.3556588 0.6875314 1.1920378 0.18025866 -1.3572572 0.17848247 0.6551978 1.0354651 -0.2843747 1.6015477 -0.89456755 -0.30622417 1.1724446 -0.9000825 0.6725564 1.6477128 -0.29757014 0.6654693 1.654521 0.052662626 0.68326336 -1.3615417 1.0623955 0.69734395 0.16771317 1.1633373 1.6084108 -0.8816593 1.610273 -0.2769424 1.0680166 1.645256 -0.29553303 1.639559 -0.27333453 -1.3751663 1.144846 -1.1815207 -0.28887746 0.049307477 0.053575277 1.043779 1.6309526 -0.27533048 -1.1809021 -1.3714893 1.1858504
0.21921922 1.1889945 0.16871157 0.04190463 -1.354088 0.6874022 1.1913824 0.18050611 -1.3556885 0.17875642 0.65503037 1.0348645 -0.28382918 1.6003494 -0.8935269 -0.3057 1.171768 -0.899052 0.6724083 1.646576 -0.2970578 0.6653246 1.6534393 0.052986518 0.683157 -1.359989 1.0618838 0.6972327 0.16796923 1.1625792 1.6072035 -0.8805269 1.6090633 -0.27638876 1.0674689 1.6441909 -0.29501933 1.6384382 -0.27277642 -1.3736722 1.1441007 -1.1801755 -0.28835613 0.049642865 0.0539077 1.0432105 1.6298459 -0.2747727 -1.1795549 -1.3699757 1.1852031
0.22022022 1.1883063 0.16897732 0.04222662 -1.3525189 0.68727547 1.1907301 0.18075427 -1.3541228 0.17902991 0.6548635 1.034265 -0.28328592 1.5991544 -0.8924887 -0.30517733 1.1710922 -0.8980245 0.6722614 1.6454436 -0.2965454 0.66517925 1.652361 0.05330851 0.68305176 -1.358438 1.0613749 0.69712365 0.16822565 1.1618227 1.6060014 -0.8793965 1.607857 -0.27583614 1.0669235 1.6431308 -0.29450527 1.6373211 -0.27221867 -1.3721806 1.1433582 -1.1788324 -0.28783542 0.049977746 0.054240264 1.0426447 1.6287425 -0.27421585 -1.1782095 -1.3684642 1.1845586
0.22122122 1.1876211 0.16924316 0.042548016 -1.3509512 0.6871493 1.1900802 0.18100241 -1.3525585 0.17930207 0.65469795 1.0336689 -0.28274322 1.5979646 -0.8914517 -0.30465624 1.1704199 -0.896998 0.6721151 1.6443145 -0.29603472 0.6650347 1.6512882 0.053631604 0.68294615 -1.3568882 1.0608683 0.69701374 0.16848212 1.1610696 1.6048019 -0.8782687 1.6066568 -0.27528372 1.0663803 1.6420738 -0.29399225 1.6362082 -0.2716622 -1.3706906 1.1426188 -1.1774923 -0.28731635 0.050313722 0.054571528 1.0420798 1.6276432 -0.27366123 -1.1768677 -1.3669543 1.1839161
0.22222222 1.1869388 0.1695086 0.04286741 -1.3493866 0.6870236 1.1894323 0.1812501 -1.3509966 0.17957538 0.6545334 1.0330749 -0.28220195 1.596777 -0.89041847 -0.30413526 1.1697495 -0.8959755 0.6719699 1.6431909 -0.29552448 0.66489196 1.6502182 0.053952795 0.68284255 -1.3553421 1.0603628 0.69690704 0.16873798 1.1603196 1.6036072 -0.87714374 1.6054595 -0.27473244 1.0658396 1.6410207 -0.29348013 1.6350995 -0.27110708 -1.3692032 1.1418808 -1.1761541 -0.28679773 0.050647695 0.05490255 1.0415181 1.6265469 -0.2731059 -1.1755269 -1.3654468 1.1832757
0.22322322 1.186258 0.16977403 0.043187506 -1.3478249 0.6869001 1.1887865 0.18149775 -1.349437 0.17984802 0.6543695 1.0324823 -0.28166118 1.5955939 -0.8893866 -0.3036151 1.1690811 -0.894954 0.6718259 1.642073 -0.29501528 0.6647492 1.6491525 0.05427569 0.682738 -1.353797 1.059859 0.6968005 0.16899356 1.1595712 1.6024164 -0.8760209 1.6042656 -0.27418414 1.0653008 1.6399708 -0.29296955 1.6339947 -0.27055332 -1.3677164 1.1411455 -1.1748174 -0.2862804 0.050981272 0.055232592 1.0409583 1.6254556 -0.27255225 -1.1741886 -1.3639418 1.1826378
0.22422422 1.1855806 0.17003876 0.043506034 -1.3462641 0.6867775 1.1881431 0.18174571 -1.3478792 0.18012038 0.6542065 1.0318931 -0.28112236 1.5944142 -0.8883573 -0.30309543 1.1684152 -0.89393497 0.6716823 1.6409572 -0.29450694 0.66460776 1.6480911 0.054595176 0.68263614 -1.3522543 1.059358 0.69669414 0.16924885 1.1588268 1.6012293 -0.87490016 1.6030763 -0.27363625 1.0647652 1.6389254 -0.29246 1.6328943 -0.27000093 -1.3662338 1.1404133 -1.1734846 -0.28576466 0.051315147 0.055562973 1.0404007 1.6243676 -0.272 -1.1728529 -1.3624387 1.1820012
0.22522523 1.1849062 0.17030343 0.043825217 -1.3447059 0.68665516 1.1875024 0.18199325 -1.3463241 0.18039235 0.6540449 1.0313039 -0.28058377 1.5932397 -0.8873301 -0.30257845 1.167752 -0.8929184 0.67154 1.6398467 -0.29399937 0.66446745 1.6470349 0.05491627 0.6825346 -1.3507136 1.0588586 0.6965898 0.16950294 1.1580837 1.6000465 -0.8737824 1.6018914 -0.27308968 1.0642309 1.6378841 -0.29195008 1.6317977 -0.26944944 -1.3647511 1.1396824 -1.1721542 -0.28524956 0.05164849 0.05589174 1.0398445 1.6232836 -0.27144876 -1.1715193 -1.3609363 1.1813673
0.22622623 1.1842331 0.1705673 0.044143237 -1.3431494 0.6865336 1.1868641 0.18223968 -1.3447703 0.18066451 0.6538837 1.0307194 -0.28004715 1.5920682 -0.88630486 -0.30206212 1.1670905 -0.89190316 0.67139894 1.6387396 -0.29349324 0.6643278 1.6459819 0.055236183 0.6824327 -1.3491747 1.0583608 0.6964859 0.16975728 1.157344 1.598867 -0.87266713 1.6007099 -0.27254346 1.0636988 1.636846 -0.29144242 1.630705 -0.26889884 -1.3632718 1.1389545 -1.1708249 -0.28473437 0.051980846 0.056221165 1.0392919 1.6222032 -0.2708982 -1.1701881 -1.3594384 1.180736
0.22722723 1.183563 0.17083141 0.04446049 -1.3415961 0.68641275 1.1862291 0.18248713 -1.3432195 0.18093634 0.65372366 1.0301361 -0.279512 1.590901 -0.88528156 -0.30154663 1.1664324 -0.8908917 0.6712582 1.6376375 -0.29298818 0.6641884 1.6449331 0.055554852 0.6823326 -1.3476381 1.0578655 0.69638276 0.17001137 1.1566077 1.5976928 -0.8715547 1.5995327 -0.2719991 1.0631696 1.635812 -0.29093647 1.629616 -0.26834968 -1.3617953 1.1382289 -1.1694992 -0.28422108 0.052312974 0.056549832 1.0387399 1.6211265 -0.27034977 -1.1688592 -1.3579412 1.1801072
0.22822823 1.182896 0.1710948 0.044776987 -1.3400443 0.68629444 1.185595 0.18273431 -1.3416703 0.1812078 0.6535646 1.0295556 -0.27897766 1.5897362 -0.88426113 -0.30103102 1.1657753 -0.88988113 0.6711196 1.6365403 -0.2924831 0.6640511 1.6438885 0.055874016 0.6822331 -1.3461049 1.0573719 0.6962811 0.17026559 1.1558723 1.5965223 -0.8704449 1.5983585 -0.27145562 1.0626422 1.6347815 -0.29042956 1.628532 -0.26780123 -1.3603194 1.1375061 -1.1681752 -0.28370866 0.05264543 0.056876704 1.0381901 1.6200538 -0.2698009 -1.167533 -1.3564466 1.1794801
0.22922923 1.1822327 0.17135832 0.04509366 -1.3384951 0.6861762 1.1849632 0.18298087 -1.340124 0.18147922 0.6534062 1.028977 -0.27844375 1.5885768 -0.8832428 -0.30051774 1.165121 -0.88887376 0.670981 1.6354463 -0.29198015 0.66391367 1.6428483 0.056191947 0.68213385 -1.3445728 1.0568811 0.6961802 0.17051926 1.1551412 1.5953552 -0.86933625 1.5971906 -0.27091363 1.0621183 1.6337554 -0.28992495 1.627451 -0.26725438 -1.3588465 1.1367849 -1.1668541 -0.28319716 0.052977037 0.05720403 1.0376421 1.6189837 -0.26925433 -1.1662095 -1.3549536 1.1788555
0.23023023 1.1815686 0.17162159 0.04540921 -1.3369482 0.68605876 1.1843349 0.18322739 -1.3385793 0.18175048 0.6532495 1.0284002 -0.2779111 1.5874203 -0.88222617 -0.3000047 1.1644694 -0.8878675 0.67084384 1.6343566 -0.29147795 0.6637771 1.6418109 0.056510337 0.68203586 -1.3430426 1.0563904 0.69608104 0.17077193 1.154412 1.5941921 -0.86823094 1.5960252 -0.27037275 1.0615952 1.6327327 -0.2894206 1.6263744 -0.26670942 -1.357376 1.136067 -1.1655352 -0.282686 0.053308018 0.057531945 1.0370973 1.6179202 -0.2687082 -1.1648885 -1.3534645 1.178234
0.23123123 1.1809096 0.1718845 0.04572496 -1.3354034 0.68594235 1.1837088 0.18347514 -1.3370383 0.18202162 0.6530932 1.0278262 -0.27737966 1.5862676 -0.88121283 -0.29949233 1.1638192 -0.8868645 0.67070675 1.6332723 -0.29097673 0.66364264 1.640779 0.056827515 0.68193895 -1.3415152 1.0559021 0.69598204 0.17102563 1.1536856 1.5930326 -0.86712813 1.594864 -0.26983362 1.0610747 1.6317134 -0.288918 1.6253022 -0.26616368 -1.3559071 1.135351 -1.1642189 -0.28217533 0.05363889 0.057857547 1.0365548 1.6168586 -0.2681625 -1.1635691 -1.3519753 1.177614
0.23223223 1.1802531 0.1721473 0.046039697 -1.3338611 0.6858271 1.1830847 0.18372181 -1.3354983 0.18229192 0.6529376 1.0272537 -0.27684978 1.5851194 -0.88020146 -0.2989818 1.1631726 -0.88586265 0.67057157 1.6321924 -0.2904756 0.6635074 1.6397505 0.057143908 0.6818427 -1.3399898 1.0554167 0.69588405 0.1712775 1.1529619 1.5918778 -0.8660275 1.5937068 -0.2692937 1.0605564 1.6306987 -0.28841525 1.6242342 -0.26562062 -1.354441 1.1346381 -1.162905 -0.28166664 0.053969644 0.05818433 1.0360136 1.6157994 -0.26761967 -1.1622534 -1.3504897 1.1769967
0.23323323 1.1795975 0.17240873 0.046353918 -1.33232 0.6857132 1.1824632 0.18396828 -1.3339604 0.18256229 0.65278393 1.0266843 -0.27632102 1.583975 -0.8791915 -0.29847106 1.1625278 -0.88486296 0.6704371 1.631116 -0.28997537 0.66337425 1.6387271 0.05746 0.68174636 -1.338467 1.0549332 0.69578683 0.17153034 1.15224 1.5907264 -0.86492974 1.592554 -0.26875678 1.0600412 1.6296874 -0.28791443 1.6231692 -0.2650781 -1.3529769 1.1339273 -1.1615925 -0.2811585 0.0542991 0.058509465 1.0354748 1.6147465 -0.26707634 -1.1609396 -1.3490059 1.1763812
0.23423423 1.1789457 0.17267016 0.046667602 -1.3307813 0.68560004 1.1818433 0.18421438 -1.3324256 0.18283194 0.6526298 1.0261158 -0.2757929 1.5828336 -0.8781842 -0.29796228 1.1618856 -0.883866 0.6703033 1.6300441 -0.2894765 0.6632415 1.6377058 0.05777607 0.68165153 -1.3369459 1.054451 0.69569093 0.17178205 1.1515226 1.5895798 -0.8638331 1.5914047 -0.26822042 1.0595272 1.62868 -0.2874139 1.6221082 -0.26453653 -1.3515146 1.1332189 -1.160284 -0.2806517 0.054628596 0.058834888 1.034938 1.6136962 -0.26653355 -1.1596284 -1.3475246 1.175769
0.23523523 1.1782963 0.17293295 0.04698122 -1.3292464 0.6854872 1.1812271 0.1844613 -1.3308918 0.18310297 0.6524779 1.0255504 -0.2752666 1.5816963 -0.877179 -0.29745343 1.1612448 -0.88287157 0.6701705 1.6289757 -0.2889783 0.66310954 1.6366892 0.05809135 0.68155825 -1.3354285 1.0539714 0.6955962 0.17203405 1.1508063 1.5884359 -0.86274016 1.5902594 -0.2676851 1.0590162 1.6276754 -0.28691387 1.6210525 -0.26399627 -1.3500556 1.132513 -1.158978 -0.28014484 0.05495841 0.05915931 1.0344028 1.6126493 -0.2659931 -1.1583186 -1.3460449 1.175158
0.23623623 1.1776499 0.17319405 0.047294717 -1.3277131 0.6853759 1.180612 0.1847077 -1.329362 0.18337303 0.6523259 1.0249876 -0.27474067 1.5805626 -0.8761764 -0.29694647 1.1606076 -0.88187903 0.6700386 1.627912 -0.28848135 0.66297823 1.6356776 0.058406156 0.68146414 -1.3339111 1.0534935 0.69550186 0.17228636 1.1500933 1.5872966 -0.86165 1.5891192 -0.26715055 1.0585071 1.6266758 -0.28641614 1.6199999 -0.2634572 -1.3485984 1.1318089 -1.157673 -0.27963945 0.055286877 0.059483293 1.0338699 1.6116067 -0.26545358 -1.157012 -1.3445686 1.1745493
0.23723723 1.1770056 0.17345604 0.047606513 -1.3261815 0.68526495 1.18 0.1849541 -1.3278332 0.18364206 0.6521754 1.0244257 -0.27421582 1.5794333 -0.8751763 -0.29643965 1.159972 -0.8808879 0.6699073 1.6268526 -0.28798532 0.6628477 1.6346688 0.058721073 0.6813715 -1.3323982 1.0530167 0.6954086 0.17253718 1.1493834 1.5861616 -0.86056125 1.5879803 -0.26661688 1.0580001 1.625678 -0.28591794 1.6189504 -0.26291895 -1.3471429 1.1311079 -1.1563715 -0.2791357 0.055615157 0.059807427 1.0333394 1.6105677 -0.264915 -1.155708 -1.3430942 1.1739441
0.23823825 1.1763637 0.17371699 0.047918666 -1.3246528 0.68515563 1.1793898 0.1851998 -1.3263078 0.18391272 0.6520256 1.0238668 -0.2736923 1.5783074 -0.8741772 -0.2959346 1.159339 -0.8798989 0.6697778 1.6257974 -0.2874901 0.662719 1.6336645 0.059035353 0.68128115 -1.3308872 1.0525436 0.69531626 0.17278841 1.1486744 1.5850303 -0.8594747 1.5868468 -0.2660853 1.0574943 1.6246864 -0.28542036 1.6179057 -0.26238164 -1.3456907 1.1304097 -1.1550729 -0.2786316 0.055942878 0.060130622 1.0328104 1.6095322 -0.2643771 -1.1544062 -1.3416224 1.1733406
0.23923925 1.175724 0.17397785 0.048229445 -1.3231264 0.68504715 1.1787826 0.1854451 -1.3247837 0.18418178 0.6518772 1.0233096 -0.2731697 1.5771854 -0.8731817 -0.2954301 1.1587083 -0.87891304 0.66964793 1.6247454 -0.2869947 0.66259074 1.6326638 0.059348978 0.68119025 -1.3293784 1.0520715 0.69522536 0.17303866 1.1479683 1.583902 -0.85839 1.5857168 -0.26555404 1.0569919 1.6236972 -0.28492454 1.6168652 -0.2618453 -1.3442404 1.1297128 -1.1537753 -0.27812934 0.056271162 0.060453378 1.0322839 1.6084999 -0.26384076 -1.153107 -1.3401532 1.172738
0.24024025 1.1750866 0.17423698 0.048540726 -1.3216023 0.6849398 1.1781777 0.18569148 -1.3232626 0.1844509 0.6517287 1.0227542 -0.2726484 1.5760669 -0.8721879 -0.29492542 1.158079 -0.877929 0.66951996 1.6236981 -0.28650257 0.66246194 1.6316679 0.05966203 0.68109965 -1.3278708 1.0516009 0.69513464 0.17328882 1.1472651 1.5827771 -0.8573094 1.5845915 -0.26502421 1.0564913 1.6227108 -0.2844299 1.6158273 -0.26131082 -1.3427922 1.1290188 -1.1524817 -0.27762786 0.056598935 0.06077478 1.0317594 1.607472 -0.26330468 -1.1518106 -1.3386862 1.1721395
0.24124125 1.1744522 0.17449781 0.048851416 -1.3200814 0.6848321 1.1775745 0.18593693 -1.3217431 0.18471989 0.65158206 1.0222019 -0.27212742 1.5749515 -0.8711958 -0.2944222 1.1574533 -0.87694734 0.669393 1.6226544 -0.2860085 0.662336 1.6306739 0.059974447 0.6810104 -1.3263674 1.0511324 0.6950448 0.17353901 1.1465644 1.5816569 -0.85622907 1.5834701 -0.2644957 1.055993 1.6217293 -0.28393504 1.614794 -0.26077682 -1.3413464 1.1283275 -1.1511905 -0.27712685 0.05692572 0.06109739 1.0312366 1.606448 -0.26276994 -1.1505172 -1.3372219 1.1715435
0.24224225 1.1738205 0.17475826 0.049161874 -1.3185618 0.68472666 1.1769737 0.18618315 -1.3202268 0.1849887 0.651436 1.0216504 -0.27160922 1.5738404 -0.8702066 -0.29392 1.1568294 -0.8759677 0.6692668 1.621615 -0.2855164 0.66221 1.6296855 0.06028708 0.6809215 -1.3248658 1.0506659 0.6949565 0.17378914 1.1458657 1.5805407 -0.85515285 1.5823507 -0.2639678 1.0554967 1.6207519 -0.28344172 1.6137631 -0.26024348 -1.3399031 1.1276367 -1.1499015 -0.27662736 0.057252362 0.061417997 1.0307163 1.6054271 -0.26223534 -1.1492257 -1.335759 1.1709492
0.24324325 1.1731901 0.17501736 0.049471345 -1.3170446 0.68462145 1.176375 0.18642807 -1.3187127 0.18525755 0.65129024 1.0211022 -0.27109018 1.5727327 -0.86921895 -0.293419 1.1562066 -0.87498933 0.6691414 1.6205796 -0.28502658 0.6620841 1.6287006 0.06059895 0.68083346 -1.3233665 1.0502009 0.6948685 0.1740388 1.1451706 1.5794277 -0.85407805 1.5812359 -0.2634413 1.0550023 1.6197762 -0.28294998 1.6127381 -0.25971216 -1.3384626 1.1269501 -1.1486144 -0.27612722 0.057578597 0.061739065 1.0301977 1.6044097 -0.26170325 -1.147936 -1.3342991 1.1703559
0.24424425 1.1725624 0.17527634 0.049780384 -1.3155291 0.6845168 1.175779 0.18667352 -1.3172003 0.18552583 0.6511462 1.0205554 -0.27057266 1.5716288 -0.86823404 -0.2929185 1.1555876 -0.874014 0.6690165 1.6195471 -0.2845365 0.6619598 1.6277184 0.06091041 0.6807473 -1.3218695 1.0497379 0.69478226 0.17428842 1.1444764 1.5783191 -0.8530052 1.5801258 -0.2629153 1.0545104 1.6188053 -0.28245905 1.6117154 -0.25918126 -1.3370234 1.126265 -1.1473303 -0.2756294 0.057904247 0.062059738 1.0296797 1.6033951 -0.26117194 -1.1466495 -1.3328415 1.1697665
0.24524525 1.1719378 0.1755361 0.050089497 -1.3140174 0.6844138 1.1751856 0.1869185 -1.3156904 0.18579435 0.6510026 1.0200106 -0.2700563 1.5705271 -0.86725104 -0.292419 1.1549703 -0.87304115 0.66889244 1.6185198 -0.28404757 0.66183627 1.6267406 0.06122125 0.68066084 -1.3203746 1.0492775 0.694696 0.17453742 1.1437855 1.5772133 -0.85193455 1.5790187 -0.26239085 1.0540203 1.6178373 -0.28196782 1.6106966 -0.25865126 -1.3355868 1.1255827 -1.1460491 -0.27513248 0.05822979 0.062379748 1.0291651 1.6023855 -0.2606417 -1.1453662 -1.3313863 1.1691788
0.24624625 1.1713157 0.17579487 0.05039835 -1.3125079 0.68431115 1.1745938 0.1871632 -1.314184 0.18606198 0.65085924 1.0194677 -0.2695416 1.5694313 -0.86627096 -0.2919209 1.1543546 -0.8720696 0.66876894 1.6174953 -0.283559 0.6617138 1.6257657 0.061531473 0.68057555 -1.3188826 1.0488178 0.69461036 0.17478645 1.143097 1.5761112 -0.8508678 1.5779148 -0.2618674 1.0535314 1.616873 -0.28147766 1.6096818 -0.2581227 -1.3341532 1.124903 -1.1447699 -0.2746359 0.05855561 0.062698856 1.0286522 1.6013781 -0.2601117 -1.1440852 -1.3299342 1.1685928
0.24724725 1.1706947 0.17605406 0.050705455 -1.3110001 0.68420935 1.1740046 0.18740797 -1.3126789 0.18632922 0.6507173 1.0189263 -0.26902664 1.5683382 -0.8652924 -0.29142216 1.1537423 -0.87109977 0.6686467 1.6164756 -0.28307143 0.6615914 1.6247959 0.06184145 0.68049043 -1.3173925 1.0483608 0.69452614 0.17503476 1.142411 1.5750126 -0.84980136 1.5768147 -0.26134518 1.0530448 1.6159121 -0.28098902 1.6086705 -0.25759467 -1.3327221 1.124225 -1.1434933 -0.27414033 0.058880318 0.06301852 1.0281403 1.6003752 -0.2595829 -1.1428055 -1.3284842 1.1680096
0.24824825 1.1700763 0.17631155 0.05101274 -1.3094947 0.6841088 1.1734173 0.18765256 -1.3111758 0.18659714 0.6505761 1.0183876 -0.26851436 1.5672475 -0.8643161 -0.29092592 1.1531317 -0.8701332 0.66852516 1.6154578 -0.28258413 0.6614703 1.6238288 0.06215122 0.68040633 -1.3159056 1.0479051 0.6944425 0.17528263 1.1417267 1.5739181 -0.84873796 1.575718 -0.2608232 1.05256 1.6149538 -0.28050107 1.6076626 -0.2570684 -1.3312929 1.1235491 -1.1422197 -0.2736457 0.059204526 0.0633373 1.0276318 1.5993745 -0.25905484 -1.1415297 -1.3270364 1.1674285
0.24924925 1.16946 0.17657018 0.051319487 -1.3079917 0.68400836 1.1728324 0.18789655 -1.3096751 0.18686453 0.65043527 1.0178503 -0.268002 1.5661604 -0.8633418 -0.29042885 1.1525228 -0.86916906 0.66840494 1.6144451 -0.28209865 0.6613489 1.6228656 0.062460586 0.68032247 -1.3144217 1.0474513 0.6943594 0.17553121 1.1410446 1.5728273 -0.84767705 1.5746255 -0.26030266 1.0520782 1.6140003 -0.28001353 1.6066583 -0.25654247 -1.3298666 1.1228747 -1.1409482 -0.27315152 0.05952896 0.06365466 1.0271235 1.5983771 -0.2585283 -1.1402556 -1.3255916 1.1668487
0.25025025 1.168847 0.17682779 0.05162678 -1.3064914 0.68390894 1.1722488 0.18814036 -1.3081783 0.18713146 0.65029633 1.0173147 -0.26749054 1.5650775 -0.86237025 -0.2899337 1.1519158 -0.8682055 0.66828454 1.6134359 -0.28161392 0.66122925 1.6219046 0.06276898 0.6802394 -1.3129388 1.0469989 0.69427776 0.1757789 1.1403656 1.5717379 -0.8466178 1.5735363 -0.25978357 1.0515981 1.6130491 -0.27952775 1.6056576 -0.25601783 -1.3284416 1.1222041 -1.1396803 -0.27265903 0.059851285 0.0639729 1.0266176 1.5973842 -0.25800318 -1.1389846 -1.3241488 1.1662716
0.25125125 1.1682348 0.17708549 0.0519327 -1.3049935 0.68381006 1.1716685 0.18838441 -1.3066831 0.1873981 0.65015596 1.0167819 -0.26698008 1.5639981 -0.86140025 -0.2894386 1.1513118 -0.8672449 0.6681647 1.6124303 -0.28113008 0.66110986 1.6209487 0.06307717 0.6801577 -1.3114595 1.0465485 0.6941955 0.1760261 1.1396885 1.5706542 -0.84556097 1.57245 -0.25926605 1.0511184 1.6121019 -0.279042 1.6046602 -0.25549483 -1.3270206 1.1215343 -1.1384139 -0.27216658 0.060174864 0.06428974 1.0261145 1.5963948 -0.25747767 -1.1377162 -1.3227097 1.1656971
0.25225225 1.1676254 0.17734209 0.05223799 -1.3034976 0.6837125 1.1710892 0.18862858 -1.3051894 0.18766457 0.6500181 1.0162495 -0.2664716 1.562921 -0.86043245 -0.2889448 1.1507096 -0.86628574 0.66804564 1.611428 -0.2806465 0.6609909 1.6199946 0.06338527 0.68007535 -1.3099825 1.0461004 0.6941147 0.17627296 1.1390133 1.5695728 -0.8445065 1.5713676 -0.25874868 1.0506423 1.6111577 -0.27855793 1.6036652 -0.25497195 -1.3256017 1.1208668 -1.1371502 -0.27167565 0.060497995 0.0646057 1.0256116 1.5954065 -0.2569542 -1.1364498 -1.3212713 1.1651242
0.25325325 1.1670179 0.1775997 0.052542698 -1.3020047 0.6836149 1.1705127 0.1888724 -1.3036993 0.187931 0.64988035 1.0157197 -0.2659634 1.5618479 -0.8594681 -0.28845242 1.1501088 -0.8653298 0.6679273 1.6104295 -0.28016385 0.66087264 1.6190455 0.06369209 0.67999536 -1.3085074 1.045653 0.69403505 0.17651927 1.1383407 1.568495 -0.84345436 1.5702882 -0.25823176 1.0501662 1.6102166 -0.27807435 1.6026747 -0.25445026 -1.3241848 1.1202013 -1.1358892 -0.27118525 0.06082078 0.064922474 1.0251104 1.5944242 -0.25643128 -1.1351861 -1.319836 1.1645535
0.25425425 1.1664131 0.17785585 0.05284809 -1.3005143 0.68351805 1.1699382 0.18911552 -1.3022107 0.18819651 0.6497431 1.0151917 -0.26545537 1.5607772 -0.8585042 -0.2879599 1.1495105 -0.86437523 0.6678107 1.6094342 -0.2796823 0.6607549 1.6180986 0.063999034 0.6799147 -1.3070354 1.0452068 0.69395655 0.17676646 1.1376696 1.5674204 -0.8424041 1.5692129 -0.25771686 1.049693 1.6092786 -0.27759102 1.6016873 -0.25393024 -1.32277 1.1195384 -1.1346307 -0.2706965 0.061142124 0.06523853 1.0246117 1.5934439 -0.2559105 -1.1339253 -1.3184052 1.1639845
0.25525525 1.1658098 0.178112 0.053151913 -1.2990255 0.68342173 1.169365 0.1893583 -1.3007247 0.18846256 0.64960724 1.0146643 -0.26494947 1.5597104 -0.8575435 -0.28746918 1.1489135 -0.86342245 0.66769356 1.6084423 -0.2792018 0.66063815 1.6171554 0.06430525 0.67983484 -1.3055663 1.0447638 0.6938772 0.17701206 1.1370012 1.5663487 -0.841356 1.5681392 -0.25720328 1.0492215 1.6083438 -0.27710903 1.6007023 -0.2534106 -1.321358 1.1188775 -1.1333752 -0.27020758 0.06146422 0.06555277 1.0241141 1.5924652 -0.25538987 -1.1326667 -1.3169743 1.1634182
0.25625625 1.1652085 0.17836848 0.05345563 -1.2975397 0.6833269 1.1687938 0.18960103 -1.2992413 0.18872762 0.6494713 1.0141394 -0.26444477 1.5586466 -0.8565847 -0.2869777 1.14832 -0.8624723 0.66757745 1.6074529 -0.278722 0.66052234 1.6162157 0.06461108 0.67975545 -1.3040987 1.0443213 0.693799 0.17725757 1.136334 1.5652814 -0.8403099 1.5670701 -0.2566903 1.0487506 1.6074115 -0.276628 1.5997216 -0.25289276 -1.3199482 1.1182184 -1.1321207 -0.2697196 0.06178476 0.06586834 1.0236188 1.5914917 -0.25487015 -1.131411 -1.3155468 1.162852
0.25725725 1.1646093 0.17862344 0.05375922 -1.296056 0.6832314 1.1682258 0.18984395 -1.2977605 0.18899366 0.6493353 1.0136166 -0.2639404 1.5575858 -0.85562813 -0.28648797 1.1477277 -0.861524 0.6674613 1.6064686 -0.27824286 0.6604062 1.6152798 0.0649161 0.67967755 -1.3026338 1.0438814 0.69372123 0.17750382 1.1356701 1.5642161 -0.83926576 1.5660042 -0.25617814 1.0482837 1.6064835 -0.2761477 1.5987438 -0.2523746 -1.3185409 1.1175607 -1.1308707 -0.26923284 0.062106308 0.06618283 1.0231246 1.5905206 -0.25435138 -1.1301574 -1.314122 1.1622896
0.25825825 1.1640118 0.17887866 0.054061394 -1.2945746 0.6831366 1.1676582 0.19008568 -1.2962823 0.18925798 0.6492011 1.0130953 -0.26343715 1.5565279 -0.85467386 -0.28599936 1.1471366 -0.8605784 0.667346 1.6054862 -0.27776444 0.660291 1.6143457 0.06522074 0.67959845 -1.3011715 1.0434415 0.6936441 0.17774805 1.1350073 1.563154 -0.83822453 1.5649409 -0.25566694 1.0478172 1.6055583 -0.27566788 1.5977691 -0.25185856 -1.3171363 1.1169059 -1.1296222 -0.2687472 0.06242656 0.06649601 1.0226319 1.589552 -0.2538337 -1.1289071 -1.3127 1.1617292
0.25925925 1.1634163 0.17913371 0.054364298 -1.2930951 0.6830435 1.167093 0.19032711 -1.2948054 0.18952233 0.64906746 1.012575 -0.26293504 1.555473 -0.8537216 -0.28551057 1.1465482 -0.8596339 0.6672325 1.6045078 -0.27728677 0.66017616 1.6134137 0.06552492 0.67952174 -1.2997118 1.0430042 0.693568 0.17799217 1.1343465 1.5620954 -0.8371843 1.5638807 -0.25515637 1.0473512 1.6046356 -0.27518958 1.5967953 -0.2513432 -1.3157338 1.116253 -1.128377 -0.26826143 0.06274596 0.06680892 1.022141 1.5885867 -0.25331756 -1.1276588 -1.3112806 1.1611695
0.26026025 1.1628228 0.17938852 0.054666433 -1.2916195 0.6829504 1.1665298 0.19056821 -1.2933303 0.18978623 0.64893353 1.0120559 -0.26243404 1.5544219 -0.8527718 -0.2850234 1.1459607 -0.85869247 0.6671175 1.6035314 -0.27680954 0.660062 1.6124866 0.06582933 0.67944384 -1.298255 1.0425681 0.693492 0.17823729 1.1336877 1.5610397 -0.83614826 1.5628238 -0.25464705 1.0468884 1.6037153 -0.2747118 1.5958278 -0.25082886 -1.3143338 1.1156006 -1.1271335 -0.2677779 0.06306568 0.06712189 1.0216514 1.5876241 -0.25280154 -1.1264129 -1.3098633 1.1606123
0.26126125 1.162231 0.1796431 0.05496744 -1.2901449 0.6828571 1.165969 0.19081017 -1.2918589 0.19005015 0.6487999 1.0115387 -0.26193425 1.5533731 -0.8518236 -0.284536 1.1453757 -0.8577514 0.66700375 1.6025583 -0.27633423 0.6599481 1.6115619 0.06613228 0.6793673 -1.2968007 1.0421335 0.69341666 0.17848113 1.1330308 1.5599871 -0.835112 1.5617696 -0.25413984 1.0464265 1.6027975 -0.2742344 1.594862 -0.25031608 -1.3129361 1.1149515 -1.1258932 -0.26729417 0.06338488 0.06743367 1.0211635 1.5866646 -0.25228605 -1.1251694 -1.3084484 1.1600568
0.26226225 1.1616412 0.17989597 0.055268332 -1.2886732 0.6827645 1.1654086 0.19105032 -1.2903895 0.19031379 0.6486676 1.0110234 -0.2614352 1.5523258 -0.85087717 -0.2840499 1.144792 -0.8568133 0.6668904 1.6015891 -0.27585885 0.6598352 1.6106396 0.06643446 0.67929095 -1.2953484 1.0416989 0.6933413 0.17872426 1.1323754 1.5589366 -0.8340785 1.5607184 -0.25363266 1.0459661 1.6018835 -0.2737579 1.593899 -0.2498033 -1.3115416 1.1143036 -1.1246543 -0.26681224 0.06370284 0.0677454 1.0206761 1.5857089 -0.25177374 -1.1239295 -1.3070364 1.1595032
0.26326326 1.1610527 0.18014917 0.055568494 -1.2872041 0.68267256 1.1648506 0.19129103 -1.2889233 0.19057605 0.6485354 1.0105095 -0.2609364 1.5512832 -0.84993356 -0.28356546 1.1442109 -0.8558783 0.66677785 1.6006224 -0.2753856 0.65972185 1.6097208 0.06673683 0.67921525 -1.2938994 1.041268 0.6932669 0.17896727 1.1317229 1.5578903 -0.8330477 1.55967 -0.25312665 1.0455074 1.600972 -0.27328256 1.5929382 -0.24929175 -1.3101484 1.1136569 -1.1234189 -0.26633075 0.06402181 0.06805597 1.0201911 1.5847546 -0.25126088 -1.1226906 -1.3056271 1.1589515
0.26426426 1.1604674 0.18040252 0.0558687 -1.285737 0.6825805 1.1642948 0.19153118 -1.2874577 0.1908389 0.6484033 1.009996 -0.26043856 1.5502433 -0.8489915 -0.2830809 1.1436315 -0.85494316 0.66666543 1.5996583 -0.27491096 0.659609 1.6088053 0.067037985 0.6791394 -1.2924526 1.0408374 0.6931931 0.17920992 1.1310709 1.5568458 -0.8320186 1.5586252 -0.25262195 1.0450494 1.6000637 -0.2728082 1.5919806 -0.24878156 -1.308759 1.1130126 -1.1221864 -0.26585004 0.06433934 0.06836712 1.0197071 1.5838027 -0.2507492 -1.1214548 -1.3042195 1.1584016
0.26526526 1.1598827 0.18065536 0.056167454 -1.2842722 0.6824897 1.1637399 0.19177085 -1.2859958 0.1911022 0.64827144 1.0094845 -0.25994354 1.5492051 -0.8480517 -0.28259766 1.1430529 -0.85401106 0.6665536 1.5986978 -0.27443904 0.6594974 1.6078918 0.06733839 0.6790645 -1.2910086 1.0404085 0.69311893 0.1794526 1.1304216 1.5558039 -0.8309915 1.5575821 -0.25211796 1.0445927 1.5991578 -0.27233434 1.5910267 -0.24827221 -1.3073711 1.1123704 -1.1209553 -0.2653706 0.06465626 0.0686766 1.0192244 1.5828545 -0.2502388 -1.1202222 -1.3028153 1.1578529
0.26626626 1.1592991 0.18090785 0.056466952 -1.2828103 0.6823993 1.1631868 0.19200957 -1.2845358 0.1913639 0.64814067 1.0089747 -0.259447 1.5481702 -0.84711397 -0.28211412 1.1424758 -0.85308105 0.6664412 1.5977399 -0.27396694 0.6593848 1.6069809 0.06763953 0.67899024 -1.2895659 1.0399799 0.6930452 0.17969444 1.1297727 1.5547658 -0.8299666 1.5565422 -0.25161466 1.0441384 1.5982537 -0.27186087 1.5900742 -0.24776477 -1.3059856 1.1117285 -1.1197278 -0.26489195 0.064973205 0.068986565 1.018743 1.5819083 -0.24972868 -1.1189911 -1.301414 1.1573057
0.26726726 1.1587174 0.1811595 0.056764554 -1.2813501 0.6823083 1.1626359 0.19224933 -1.2830788 0.19162512 0.64801025 1.0084658 -0.25895253 1.5471379 -0.8461784 -0.2816318 1.1419016 -0.85215247 0.66633 1.5967835 -0.27349606 0.6592731 1.6060731 0.067939386 0.6789154 -1.2881266 1.0395529 0.6929725 0.17993557 1.1291261 1.5537293 -0.8289432 1.555505 -0.25111327 1.0436845 1.5973538 -0.27138862 1.5891249 -0.24725634 -1.3046025 1.1110898 -1.1185018 -0.26441306 0.06528948 0.06929416 1.0182624 1.5809643 -0.24922001 -1.1177629 -1.3000145 1.1567608
0.26826826 1.1581384 0.1814107 0.057063073 -1.2798917 0.6822175 1.1620855 0.19248775 -1.2816232 0.19188613 0.6478794 1.0079577 -0.25845918 1.5461081 -0.8452446 -0.28115094 1.1413277 -0.85122633 0.6662191 1.5958301 -0.2730262 0.6591619 1.6051677 0.06823868 0.6788414 -1.2866886 1.0391282 0.6929001 0.1801765 1.1284817 1.5526955 -0.8279219 1.5544708 -0.25061196 1.0432324 1.5964549 -0.27091858 1.5881782 -0.24675101 -1.3032218 1.1104515 -1.1172789 -0.26393515 0.06560548 0.06960172 1.0177832 1.5800242 -0.24871281 -1.1165378 -1.2986177 1.1562175
0.26926926 1.1575593 0.18166175 0.057359673 -1.2784375 0.6821274 1.1615373 0.19272473 -1.2801706 0.19214657 0.6477493 1.0074518 -0.25796717 1.5450819 -0.84431386 -0.28067008 1.1407562 -0.85030174 0.6661081 1.5948807 -0.27255607 0.65905046 1.6042643 0.06853722 0.6787671 -1.2852547 1.0387037 0.6928276 0.18041691 1.1278385 1.5516652 -0.8269023 1.553439 -0.2501122 1.042781 1.5955592 -0.2704478 1.5872338 -0.24624574 -1.3018433 1.1098154 -1.1160583 -0.26345983 0.06592045 0.06990975 1.017306 1.5790856 -0.24820632 -1.1153138 -1.297223 1.155675
0.27027026 1.1569825 0.18191203 0.057655916 -1.2769836 0.682038 1.1609906 0.19296196 -1.2787199 0.1924071 0.64761955 1.0069464 -0.25747547 1.5440564 -0.84338456 -0.28019035 1.1401856 -0.84937954 0.6659974 1.5939332 -0.2720881 0.65893984 1.6033643 0.06883627 0.6786938 -1.2838236 1.0382801 0.6927549 0.18065652 1.1271966 1.5506365 -0.8258854 1.5524085 -0.24961343 1.0423311 1.5946655 -0.26997873 1.5862918 -0.24574167 -1.3004671 1.1091806 -1.1148407 -0.2629834 0.06623487 0.07021624 1.0168293 1.5781496 -0.24770015 -1.1140928 -1.295831 1.1551344
0.27127126 1.1564074 0.18216205 0.057952173 -1.2755334 0.68194777 1.1604445 0.19319963 -1.2772706 0.19266656 0.6474899 1.0064418 -0.256985 1.5430344 -0.8424569 -0.27971157 1.1396166 -0.848459 0.66588724 1.5929879 -0.2716199 0.6588294 1.6024662 0.06913302 0.6786205 -1.2823931 1.0378582 0.6926829 0.1808955 1.1265556 1.54961 -0.8248699 1.5513812 -0.24911541 1.0418817 1.5937744 -0.26950908 1.5853522 -0.24523824 -1.2990936 1.1085473 -1.1136242 -0.26250932 0.066549376 0.07052284 1.0163535 1.5772159 -0.2471959 -1.112875 -1.2944427 1.1545948
0.27227226 1.1558338 0.18241164 0.058247898 -1.2740849 0.68185854 1.1599015 0.19343626 -1.275824 0.19292563 0.6473603 1.0059385 -0.2564964 1.5420145 -0.8415319 -0.27923244 1.1390495 -0.8475401 0.66577697 1.5920452 -0.2711539 0.6587182 1.6015704 0.06943017 0.6785464 -1.2809657 1.0374377 0.6926105 0.18113554 1.1259177 1.5485868 -0.823857 1.5503569 -0.24861848 1.041435 1.592885 -0.26904148 1.5844153 -0.24473572 -1.2977222 1.1079159 -1.1124107 -0.26203528 0.06686276 0.07082864 1.015879 1.5762849 -0.24669209 -1.1116587 -1.2930552 1.1540581
0.27327326 1.1552604 0.18266052 0.058542855 -1.2726389 0.6817697 1.159358 0.19367215 -1.2743809 0.19318497 0.6472306 1.0054369 -0.25600743 1.5409962 -0.84060806 -0.2787554 1.1384833 -0.84662277 0.66566604 1.5911051 -0.2706869 0.65860784 1.600677 0.0697255 0.6784738 -1.2795417 1.0370163 0.6925392 0.18137372 1.1252798 1.5475651 -0.8228453 1.5493345 -0.24812269 1.0409871 1.5919981 -0.26857394 1.5834807 -0.24423572 -1.2963537 1.1072843 -1.1112 -0.26156232 0.06717663 0.07113381 1.0154053 1.575356 -0.24618974 -1.1104453 -1.2916703 1.1535213
0.27427426 1.1546892 0.18290892 0.058837295 -1.2711946 0.6816798 1.1588173 0.19390783 -1.272939 0.19344285 0.6471017 1.0049361 -0.2555194 1.5399808 -0.8396865 -0.27827758 1.1379188 -0.8457083 0.6655554 1.5901676 -0.27022105 0.65849775 1.5997864 0.07002162 0.678401 -1.278119 1.0365987 0.6924671 0.18161142 1.124643 1.546547 -0.82183635 1.5483146 -0.24762705 1.0405421 1.5911138 -0.26810783 1.582548 -0.24373463 -1.2949865 1.1066558 -1.1099914 -0.26109093 0.06748852 0.071438074 1.0149328 1.5744289 -0.24568859 -1.1092348 -1.2902877 1.1529866
0.2752753 1.1541196 0.18315724 0.059131607 -1.2697531 0.68159086 1.1582767 0.19414276 -1.2714982 0.19370106 0.6469721 1.0044357 -0.25503308 1.5389675 -0.83876663 -0.2778015 1.1373547 -0.8447948 0.6654455 1.5892315 -0.26975718 0.65838724 1.5988975 0.07031666 0.6783274 -1.2766988 1.0361811 0.69239545 0.18184912 1.1240082 1.5455297 -0.8208282 1.5472964 -0.2471334 1.0400969 1.5902318 -0.26764184 1.5816185 -0.24323505 -1.2936226 1.1060278 -1.1087852 -0.26061937 0.06780137 0.071741484 1.014461 1.5735044 -0.24518794 -1.1080248 -1.2889086 1.1524532
0.2762763 1.1535509 0.18340442 0.059424855 -1.268313 0.68150103 1.1577376 0.19437683 -1.2700614 0.19395804 0.64684314 1.0039363 -0.25454703 1.5379561 -0.83785 -0.27732623 1.1367925 -0.84388334 0.66533524 1.5882981 -0.26929212 0.65827763 1.5980105 0.07061125 0.6782547 -1.2752812 1.0357634 0.6923247 0.18208617 1.1233752 1.5445151 -0.8198222 1.5462812 -0.24664018 1.0396533 1.5893518 -0.26717746 1.5806904 -0.24273762 -1.2922598 1.1054016 -1.1075816 -0.26014897 0.06811265 0.07204437 1.0139908 1.5725818 -0.24468824 -1.1068193 -1.287531 1.1519204
0.2772773 1.1529831 0.18365139 0.059717163 -1.2668769 0.6814121 1.1572007 0.19461137 -1.2686262 0.19421467 0.6467143 1.003438 -0.25406212 1.5369478 -0.8369338 -0.27685064 1.1362317 -0.8429737 0.6652254 1.5873661 -0.26882967 0.65816677 1.5971266 0.07090536 0.6781815 -1.2738668 1.0353478 0.69225264 0.18232176 1.1227419 1.543503 -0.81881887 1.5452667 -0.24614781 1.0392107 1.5884734 -0.26671296 1.5797639 -0.2422407 -1.2909005 1.1047764 -1.1063802 -0.25967908 0.06842397 0.07234734 1.0135202 1.5716606 -0.2441895 -1.105615 -1.2861568 1.1513898
0.2782783 1.1524161 0.18389824 0.060009323 -1.2654412 0.6813232 1.1566643 0.19484335 -1.2671933 0.1944708 0.64658505 1.0029411 -0.25357774 1.5359409 -0.83602 -0.27637714 1.1356727 -0.84206635 0.66511506 1.5864373 -0.26836672 0.65805596 1.5962434 0.071198136 0.67810947 -1.2724538 1.034932 0.69218135 0.18255752 1.1221122 1.542492 -0.81781656 1.5442556 -0.24565744 1.0387684 1.5875965 -0.2662497 1.5788397 -0.24174395 -1.2895426 1.1041522 -1.1051818 -0.25921082 0.068734996 0.07264886 1.0130509 1.5707426 -0.2436927 -1.1044123 -1.2847846 1.1508597
0.2792793 1.1518513 0.18414432 0.060300834 -1.2640091 0.68123335 1.1561288 0.19507632 -1.265762 0.19472635 0.646456 1.0024443 -0.25309503 1.5349362 -0.8351082 -0.27590308 1.135114 -0.8411603 0.66500497 1.5855106 -0.26790515 0.6579468 1.5953634 0.071490176 0.67803663 -1.271043 1.0345174 0.6921094 0.18279243 1.1214817 1.541484 -0.8168156 1.543247 -0.24516785 1.0383275 1.586723 -0.26578686 1.5779178 -0.24124917 -1.2881881 1.1035295 -1.1039847 -0.25874287 0.069045305 0.07295038 1.012583 1.5698258 -0.24319607 -1.1032138 -1.2834139 1.150331
0.2802803 1.1512874 0.18438908 0.060591836 -1.2625778 0.6811446 1.1555946 0.195308 -1.2643337 0.1949817 0.6463274 1.0019484 -0.25261357 1.5339332 -0.8341977 -0.27543053 1.1345562 -0.84025633 0.664895 1.5845854 -0.26744443 0.6578359 1.5944846 0.07178127 0.67796415 -1.2696358 1.0341047 0.6920379 0.18302682 1.1208528 1.5404768 -0.81581783 1.5422387 -0.24467763 1.0378876 1.5858506 -0.26532573 1.5769984 -0.24075532 -1.2868346 1.1029072 -1.1027902 -0.25827566 0.06935404 0.073249646 1.0121158 1.5689113 -0.24270016 -1.1020174 -1.282047 1.1498041
0.2812813 1.1507243 0.18463364 0.06088227 -1.2611488 0.68105465 1.1550618 0.19553974 -1.2629068 0.19523588 0.6461982 1.0014528 -0.2521325 1.5329319 -0.83329 -0.2749589 1.1340004 -0.83935374 0.6647848 1.5836624 -0.26698446 0.65772563 1.5936078 0.072072916 0.6778915 -1.2682303 1.0336908 0.6919664 0.18326128 1.1202246 1.5394732 -0.8148212 1.5412334 -0.24419025 1.0374476 1.5849801 -0.26486465 1.5760804 -0.24026275 -1.2854834 1.1022868 -1.1015984 -0.25780988 0.06966205 0.073549375 1.0116484 1.5679985 -0.24220604 -1.1008217 -1.2806814 1.1492777
0.2822823 1.150162 0.18487775 0.061171412 -1.2597228 0.68096554 1.1545297 0.19576952 -1.2614816 0.1954895 0.64606905 1.0009589 -0.25165185 1.5319326 -0.8323835 -0.27448714 1.1334447 -0.8384533 0.6646742 1.5827409 -0.26652575 0.65761554 1.5927328 0.0723636 0.67781806 -1.2668264 1.033279 0.6918947 0.18349433 1.1195971 1.5384703 -0.8138255 1.5402296 -0.2437034 1.0370083 1.584111 -0.26440445 1.5751634 -0.23977008 -1.284134 1.1016665 -1.1004087 -0.25734472 0.069970995 0.073849306 1.0111825 1.5670875 -0.24171272 -1.0996287 -1.2793186 1.148753
0.2832833 1.1496016 0.1851215 0.061459936 -1.2582985 0.68087536 1.1539983 0.19599906 -1.2600589 0.195743 0.6459395 1.0004643 -0.25117266 1.5309358 -0.8314797 -0.27401692 1.1328909 -0.8375541 0.6645636 1.581821 -0.2660666 0.6575045 1.5918598 0.07265234 0.67774576 -1.2654252 1.0328681 0.6918229 0.1837269 1.1189711 1.53747 -0.812832 1.5392281 -0.24321672 1.0365697 1.5832449 -0.26394498 1.5742483 -0.23927942 -1.2827874 1.1010482 -1.0992208 -0.2568793 0.07027813 0.074146956 1.0107177 1.5661783 -0.24121964 -1.0984391 -1.277958 1.1482284
0.2842843 1.149041 0.18536395 0.061749242 -1.2568765 0.6807855 1.1534692 0.19622865 -1.2586395 0.19599596 0.64581 0.9999714 -0.25069472 1.5299402 -0.83057696 -0.2735463 1.1323369 -0.83665633 0.66445225 1.5809034 -0.26560944 0.657394 1.590988 0.07294105 0.6776718 -1.2640268 1.0324569 0.6917506 0.1839585 1.1183459 1.5364702 -0.81184125 1.5382277 -0.24273181 1.0361317 1.5823795 -0.2634871 1.5733365 -0.23878863 -1.2814428 1.1004303 -1.0980357 -0.25641608 0.070584714 0.074444056 1.0102525 1.5652711 -0.24072847 -1.0972497 -1.2765999 1.1477052
0.2852853 1.148481 0.18560672 0.062036067 -1.2554562 0.6806954 1.1529392 0.19645575 -1.25722 0.19624686 0.6456804 0.9994789 -0.25021636 1.5289456 -0.8296759 -0.27307674 1.1317848 -0.8357605 0.6643409 1.5799876 -0.26515198 0.6572826 1.5901179 0.07322915 0.67759824 -1.2626292 1.032047 0.69167775 0.18418965 1.1177219 1.5354733 -0.8108509 1.5372295 -0.2422472 1.0356956 1.5815153 -0.263028 1.572425 -0.23830011 -1.2801011 1.0998127 -1.0968521 -0.25595295 0.0708918 0.07474061 1.009788 1.5643644 -0.24023771 -1.0960646 -1.2752427 1.1471828
0.2862863 1.147923 0.1858482 0.06232343 -1.2540375 0.6806042 1.1524101 0.19668439 -1.2558043 0.19649881 0.6455502 0.99898696 -0.2497401 1.5279536 -0.8287763 -0.2726087 1.1312338 -0.8348663 0.66422987 1.5790733 -0.26469535 0.6571713 1.5892497 0.07351677 0.67752546 -1.2612351 1.0316366 0.6916046 0.18442073 1.1170992 1.5344782 -0.80986315 1.5362326 -0.24176437 1.0352584 1.580654 -0.26257086 1.5715147 -0.23781228 -1.2787608 1.0991977 -1.0956712 -0.25549096 0.071196236 0.07503696 1.0093244 1.5634604 -0.23974809 -1.0948806 -1.273889 1.1466614
0.2872873 1.1473644 0.18608871 0.062609725 -1.2526215 0.68051404 1.1518831 0.1969113 -1.2543895 0.19674972 0.64542025 0.99849546 -0.24926457 1.5269635 -0.8278789 -0.27214015 1.130683 -0.833973 0.66411746 1.5781604 -0.26423985 0.6570603 1.5883837 0.07380349 0.6774514 -1.2598433 1.0312274 0.6915322 0.18465137 1.1164767 1.5334831 -0.80887616 1.5352378 -0.24128285 1.0348225 1.579793 -0.26211587 1.5706064 -0.23732525 -1.2774223 1.0985826 -1.0944926 -0.25503004 0.07150154 0.07533213 1.0088607 1.5625577 -0.23925975 -1.0936987 -1.2725378 1.1461413
0.2882883 1.1468085 0.1863288 0.062895335 -1.251207 0.6804227 1.1513563 0.19713724 -1.2529771 0.1969997 0.64528924 0.99800307 -0.24879006 1.525974 -0.8269839 -0.2716721 1.1301329 -0.8330816 0.6640065 1.5772493 -0.26378468 0.6569474 1.5875186 0.07408936 0.6773776 -1.2584529 1.0308188 0.6914584 0.18488055 1.1158546 1.5324908 -0.80789083 1.5342441 -0.24080089 1.034387 1.578934 -0.26165932 1.5697007 -0.236839 -1.2760857 1.0979685 -1.0933155 -0.2545696 0.071806036 0.07562675 1.0083983 1.5616562 -0.23877206 -1.0925189 -1.2711884 1.1456219
0.2892893 1.1462518 0.18656898 0.06317986 -1.2497948 0.6803307 1.1508304 0.19736299 -1.2515664 0.19724947 0.6451587 0.9975131 -0.24831617 1.5249866 -0.8260887 -0.2712053 1.1295846 -0.8321926 0.6638939 1.5763395 -0.2633297 0.6568358 1.5866548 0.074374005 0.677303 -1.2570655 1.0304111 0.69138527 0.18510914 1.1152338 1.5314991 -0.806907 1.5332515 -0.24032027 1.0339518 1.5780765 -0.26120394 1.5687954 -0.2363536 -1.2747517 1.0973552 -1.0921419 -0.2541092 0.07210972 0.07592033 1.0079353 1.5607566 -0.238285 -1.0913415 -1.2698412 1.1451029
0.2902903 1.1456959 0.18680745 0.06346455 -1.2483841 0.6802389 1.1503049 0.19758672 -1.2501574 0.19749743 0.6450277 0.9970229 -0.24784306 1.5240003 -0.82519704 -0.27073956 1.1290364 -0.83130497 0.6637812 1.575431 -0.2628767 0.6567235 1.5857923 0.074659154 0.67722785 -1.2556795 1.0300028 0.6913112 0.18533638 1.114613 1.5305098 -0.8059254 1.5322614 -0.23984095 1.0335172 1.5772203 -0.2607505 1.5678917 -0.23586941 -1.2734187 1.096742 -1.0909687 -0.25365037 0.07241332 0.076213114 1.0074731 1.5598575 -0.23780063 -1.0901656 -1.2684957 1.1445844
0.2912913 1.1451415 0.18704623 0.063747965 -1.246976 0.6801463 1.1497806 0.19781119 -1.2487504 0.19774455 0.64489573 0.9965325 -0.24737108 1.523016 -0.8243067 -0.2702733 1.1284873 -0.83041865 0.6636682 1.5745242 -0.26242435 0.65661013 1.5849314 0.07494235 0.6771537 -1.2542963 1.0295966 0.6912369 0.1855641 1.1139941 1.5295216 -0.8049452 1.5312718 -0.23936242 1.0330825 1.5763645 -0.2602971 1.5669895 -0.23538643 -1.2720882 1.0961304 -1.0897985 -0.25319228 0.07271506 0.07650579 1.0070115 1.5589614 -0.23731521 -1.0889931 -1.2671529 1.1440674
0.2922923 1.1445868 0.18728352 0.0640315 -1.2455695 0.68005383 1.1492567 0.19803375 -1.2473453 0.19799152 0.6447641 0.99604255 -0.24689984 1.5220319 -0.8234171 -0.26980844 1.1279416 -0.82953423 0.6635545 1.5736194 -0.26197213 0.656497 1.5840716 0.07522477 0.6770785 -1.2529154 1.0291895 0.6911617 0.1857903 1.1133744 1.5285347 -0.80396646 1.5302835 -0.23888472 1.0326483 1.575511 -0.25984472 1.5660884 -0.23490432 -1.2707599 1.0955194 -1.0886297 -0.25273514 0.073017135 0.076796815 1.0065503 1.5580653 -0.2368314 -1.0878212 -1.2658123 1.1435506
0.2932933 1.1440333 0.18752015 0.0643138 -1.2441647 0.6799601 1.1487331 0.19825572 -1.2459421 0.19823828 0.6446321 0.99555427 -0.24643025 1.5210512 -0.8225297 -0.26934502 1.1273949 -0.82865065 0.66344047 1.5727142 -0.26152015 0.6563832 1.583214 0.07550679 0.67700297 -1.2515352 1.0287827 0.6910866 0.18601555 1.112756 1.5275493 -0.80298847 1.5292977 -0.23840863 1.0322144 1.5746596 -0.25939235 1.5651885 -0.23442295 -1.2694329 1.0949087 -1.0874631 -0.25227934 0.07331828 0.077087194 1.0060891 1.5571711 -0.23634955 -1.0866518 -1.2644727 1.1430348
0.2942943 1.1434801 0.18775618 0.064595215 -1.2427622 0.6798665 1.1482104 0.19847727 -1.2445408 0.19848397 0.64449906 0.9950642 -0.24596035 1.52007 -0.8216437 -0.26888147 1.12685 -0.8277676 0.66332555 1.5718114 -0.2610702 0.6562693 1.5823562 0.075787686 0.67692673 -1.2501578 1.0283761 0.6910109 0.18624055 1.1121379 1.526565 -0.8020124 1.5283122 -0.23793238 1.0317807 1.573808 -0.25894117 1.5642896 -0.23394313 -1.2681077 1.0942985 -1.0862998 -0.25182396 0.07361912 0.07737747 1.005629 1.5562774 -0.2358675 -1.0854849 -1.263136 1.1425201
0.2952953 1.1429263 0.18799198 0.06487544 -1.2413605 0.679772 1.1476876 0.19869757 -1.2431405 0.19872883 0.6443663 0.99457574 -0.24549082 1.5190904 -0.8207593 -0.2684182 1.1263039 -0.8268878 0.6632102 1.5709096 -0.26061878 0.6561544 1.5815003 0.07606815 0.67685044 -1.2487825 1.0279715 0.69093484 0.18646395 1.111521 1.5255816 -0.8010387 1.5273275 -0.2374577 1.0313474 1.5729582 -0.25849083 1.563392 -0.23346382 -1.2667849 1.0936894 -1.0851369 -0.25136834 0.07391746 0.07766619 1.0051681 1.555386 -0.2353864 -1.084319 -1.2618018 1.1420053
0.2962963 1.142375 0.18822682 0.065156326 -1.239961 0.6796774 1.1471659 0.19891724 -1.2417428 0.19897237 0.6442327 0.994086 -0.24502376 1.5181122 -0.8198763 -0.26795524 1.1257598 -0.8260082 0.66309494 1.5700085 -0.2601702 0.65603936 1.580645 0.07634744 0.6767733 -1.247409 1.0275651 0.6908578 0.1866884 1.1109031 1.5245997 -0.80006605 1.5263453 -0.2369847 1.0309142 1.5721097 -0.25804028 1.5624958 -0.2329854 -1.2654638 1.0930802 -1.0839767 -0.2509139 0.07421736 0.077953964 1.004707 1.5544943 -0.23490691 -1.0831556 -1.2604681 1.1414919
0.2972973 1.1418235 0.18846083 0.065435454 -1.2385644 0.67958176 1.1466444 0.19913575 -1.2403461 0.1992158 0.6440984 0.9935973 -0.24455714 1.517135 -0.8189953 -0.2674936 1.1252166 -0.82513046 0.662979 1.5691104 -0.25972104 0.6559237 1.5797912 0.07662538 0.676696 -1.2460368 1.0271599 0.6907807 0.18691105 1.1102867 1.523619 -0.7990942 1.5253626 -0.23651135 1.0304809 1.5712607 -0.25759146 1.5616002 -0.23250777 -1.2641447 1.0924722 -1.0828173 -0.25046098 0.07451549 0.07824158 1.0042465 1.5536048 -0.23442799 -1.0819939 -1.259137 1.1409773
0.2982983 1.1412711 0.18869379 0.065714136 -1.237168 0.679486 1.1461239 0.1993528 -1.2389524 0.19945753 0.6439635 0.993109 -0.24409121 1.5161594 -0.81811565 -0.2670313 1.1246727 -0.8242539 0.6628616 1.568211 -0.259273 0.65580684 1.5789386 0.07690416 0.67661786 -1.244668 1.0267541 0.6907023 0.18713245 1.1096709 1.522639 -0.79812473 1.5243824 -0.23603919 1.030048 1.5704142 -0.25714347 1.5607067 -0.23203182 -1.2628264 1.0918635 -1.0816603 -0.25000852 0.0748132 0.078528054 1.0037868 1.5527158 -0.2339504 -1.0808342 -1.2578087 1.1404648
0.2992993 1.1407207 0.18892589 0.06599161 -1.2357739 0.6793893 1.1456031 0.19956961 -1.237559 0.1997002 0.64382786 0.9926204 -0.24362606 1.5151836 -0.81723696 -0.26657152 1.1241294 -0.82337844 0.66274416 1.5673131 -0.25882578 0.65569025 1.5780876 0.07718116 0.6765404 -1.2433001 1.0263488 0.69062424 0.18735328 1.1090548 1.5216597 -0.7971552 1.5234025 -0.2355681 1.029615 1.5695691 -0.25669548 1.5598134 -0.23155576 -1.2615106 1.0912566 -1.0805053 -0.24955705 0.07510938 0.07881353 1.0033267 1.5518281 -0.23347327 -1.0796762 -1.2564821 1.1399521
0.3003003 1.1401697 0.18915722 0.06626871 -1.2343811 0.6792916 1.145083 0.19978589 -1.2361672 0.19994181 0.64369214 0.9921323 -0.24316153 1.5142094 -0.8163603 -0.26611102 1.1235869 -0.8225046 0.6626264 1.5664171 -0.25837877 0.6555724 1.5772358 0.07745728 0.6764608 -1.2419341 1.0259442 0.69054466 0.18757382 1.1084402 1.5206825 -0.7961874 1.5224236 -0.23509812 1.0291823 1.5687232 -0.2562473 1.5589205 -0.23108137 -1.2601967 1.0906498 -1.0793524 -0.24910513 0.07540658 0.079098314 1.0028667 1.5509411 -0.23299682 -1.0785198 -1.2551565 1.1394393
0.3013013 1.1396191 0.18938792 0.0665451 -1.2329898 0.6791933 1.1445631 0.20000091 -1.2347776 0.20018089 0.64355534 0.99164355 -0.24269748 1.5132365 -0.8154833 -0.26565152 1.1230446 -0.8216313 0.6625069 1.5655202 -0.25793228 0.6554542 1.5763851 0.07773201 0.67638075 -1.2405702 1.0255393 0.6904649 0.18779287 1.1078244 1.5197054 -0.7952212 1.5214466 -0.23462838 1.0287492 1.5678791 -0.25580135 1.5580293 -0.23060694 -1.258884 1.0900424 -1.0782009 -0.24865475 0.075702116 0.07938183 1.0024066 1.5500551 -0.23252207 -1.0773652 -1.2538328 1.1389284
0.3023023 1.139069 0.1896176 0.06682074 -1.2316 0.67909503 1.1440433 0.20021453 -1.2333893 0.2004205 0.6434182 0.9911553 -0.24223495 1.5122648 -0.81461006 -0.2651927 1.1225032 -0.8207602 0.66238797 1.5646265 -0.25748634 0.6553357 1.5755366 0.07800675 0.6763009 -1.2392079 1.0251338 0.6903845 0.18801168 1.1072094 1.5187298 -0.79425704 1.5204686 -0.23415998 1.0283164 1.5670362 -0.25535485 1.5571383 -0.23013446 -1.2575732 1.0894365 -1.077051 -0.24820516 0.075996585 0.07966514 1.0019459 1.5491694 -0.2320472 -1.0762125 -1.252512 1.1384172
0.3033033 1.1385194 0.18984738 0.067096554 -1.2302123 0.67899495 1.1435244 0.20042685 -1.2320026 0.20065904 0.6432811 0.9906668 -0.24177244 1.5112928 -0.8137371 -0.264733 1.1219614 -0.81988966 0.6622676 1.5637327 -0.25704134 0.6552164 1.5746887 0.07828063 0.6762197 -1.2378466 1.0247289 0.6903027 0.18822923 1.1065948 1.5177544 -0.79329205 1.5194925 -0.23369253 1.0278832 1.566193 -0.2549094 1.5562494 -0.22966284 -1.2562631 1.0888314 -1.0759032 -0.247756 0.076290816 0.07994778 1.0014857 1.5482851 -0.23157474 -1.0750607 -1.2511919 1.1379058
0.3043043 1.1379693 0.1900754 0.06737054 -1.2288258 0.67889524 1.1430051 0.20063925 -1.2306174 0.20089641 0.64314204 0.9901781 -0.24131116 1.5103228 -0.81286496 -0.26427457 1.1214198 -0.8190208 0.66214734 1.5628394 -0.256597 0.6550961 1.5738401 0.07855289 0.6761389 -1.2364883 1.0243243 0.6902212 0.1884459 1.1059809 1.5167795 -0.7923301 1.5185179 -0.23322454 1.0274504 1.5653517 -0.2544644 1.5553586 -0.22919235 -1.2549556 1.0882249 -1.0747564 -0.2473079 0.07658458 0.08022935 1.0010252 1.5474019 -0.23110175 -1.0739123 -1.2498734 1.1373941
0.3053053 1.1374202 0.19030282 0.06764347 -1.2274414 0.6787938 1.1424869 0.20085075 -1.2292336 0.20113337 0.6430026 0.98968995 -0.2408508 1.509353 -0.8119951 -0.2638169 1.1208794 -0.8181529 0.6620252 1.5619469 -0.25615326 0.65497464 1.5729926 0.07882461 0.6760567 -1.2351309 1.0239191 0.6901382 0.18866181 1.105366 1.5158068 -0.79136866 1.5175424 -0.23275909 1.0270174 1.5645107 -0.25402084 1.5544719 -0.22872177 -1.2536489 1.0876194 -1.0736128 -0.24686095 0.07687673 0.08050886 1.0005648 1.5465194 -0.23063037 -1.072765 -1.2485567 1.1368847
0.3063063 1.1368693 0.19052967 0.06791699 -1.2260578 0.6786919 1.141968 0.20106044 -1.2278516 0.2013692 0.6428628 0.98920083 -0.24039063 1.5083842 -0.81112534 -0.26336005 1.1203383 -0.81728524 0.6619023 1.5610543 -0.25570956 0.6548538 1.5721475 0.079095975 0.67597395 -1.2337757 1.0235144 0.6900549 0.18887651 1.1047524 1.5148338 -0.7904082 1.5165678 -0.23229441 1.0265832 1.5636705 -0.25357625 1.5535839 -0.22825307 -1.2523438 1.087014 -1.0724688 -0.24641421 0.07716866 0.0807893 1.0001045 1.5456367 -0.23016024 -1.0716181 -1.2472422 1.1363753
0.3073073 1.1363202 0.19075531 0.068188734 -1.2246759 0.6785899 1.1414492 0.20126927 -1.22647 0.20160374 0.6427221 0.9887118 -0.23993206 1.5074159 -0.81025785 -0.26290402 1.1197975 -0.8164192 0.66177934 1.5601628 -0.25526723 0.6547317 1.5713006 0.0793661 0.6758896 -1.2324221 1.0231094 0.6899706 0.18909061 1.1041381 1.5138607 -0.7894496 1.5155952 -0.23182952 1.0261503 1.5628309 -0.25313404 1.5526968 -0.22778419 -1.2510412 1.086409 -1.0713283 -0.24596754 0.07745997 0.081067435 0.9996443 1.5447549 -0.22969031 -1.0704733 -1.2459292 1.1358645
0.3083083 1.1357701 0.19098067 0.06845921 -1.2232952 0.6784859 1.1409311 0.20147729 -1.2250906 0.20183793 0.64258045 0.9882223 -0.23947412 1.5064481 -0.80939084 -0.26244733 1.1192565 -0.8155546 0.6616544 1.5592729 -0.25482458 0.65460795 1.5704563 0.07963565 0.67580634 -1.2310698 1.0227038 0.6898856 0.18930423 1.1035237 1.5128897 -0.7884916 1.5146221 -0.23136663 1.0257171 1.5619918 -0.25269112 1.5518093 -0.22731718 -1.2497385 1.0858046 -1.0701872 -0.24552181 0.07775001 0.08134559 0.9991829 1.5438739 -0.22922164 -1.0693294 -1.2446178 1.1353548
0.3093093 1.1352217 0.19120464 0.068730205 -1.2219158 0.6783818 1.140413 0.20168445 -1.223712 0.20207065 0.64243907 0.9877333 -0.23901641 1.505481 -0.80852586 -0.26199102 1.1187174 -0.81469196 0.6615292 1.5583825 -0.25438285 0.6544842 1.5696111 0.07990372 0.6757216 -1.2297193 1.0222986 0.68979996 0.18951723 1.1029104 1.5119187 -0.7875342 1.5136507 -0.23090428 1.025283 1.5611521 -0.25224963 1.5509237 -0.22685063 -1.2484388 1.0851994 -1.069049 -0.2450765 0.078039825 0.0816228 0.9987225 1.5429933 -0.22875336 -1.0681881 -1.2433087 1.1348449
0.3103103 1.134672 0.19142777 0.06899999 -1.2205387 0.67827624 1.1398951 0.20188975 -1.2223349 0.20230338 0.6422957 0.98724365 -0.23855922 1.5045155 -0.8076615 -0.26153627 1.1181779 -0.8138281 0.66140395 1.5574934 -0.25394228 0.6543596 1.5687673 0.08017107 0.67563593 -1.2283698 1.0218934 0.6897123 0.18972865 1.1022966 1.5109487 -0.78657794 1.5126793 -0.23044226 1.0248487 1.5603155 -0.2518084 1.5500382 -0.22638464 -1.2471395 1.084595 -1.0679125 -0.24463207 0.07832841 0.08189918 0.9982612 1.5421139 -0.22828609 -1.0670487 -1.2419996 1.1343358
0.3113113 1.1341232 0.19165072 0.06926896 -1.2191621 0.6781707 1.1393762 0.20209512 -1.2209592 0.20253477 0.6421515 0.986754 -0.23810434 1.5035498 -0.8067976 -0.2610812 1.1176369 -0.8129665 0.6612778 1.5566041 -0.25350088 0.6542338 1.5679226 0.08043822 0.67554903 -1.227023 1.0214875 0.6896254 0.18993941 1.1016825 1.5099792 -0.78562343 1.5117083 -0.22998169 1.0244144 1.559478 -0.25136745 1.5491539 -0.2259202 -1.245841 1.0839906 -1.0667778 -0.24418819 0.078617364 0.08217426 0.9977996 1.5412349 -0.22781962 -1.0659096 -1.2406925 1.1338271
0.3123123 1.1335733 0.19187257 0.06953686 -1.2177871 0.678063 1.1388588 0.20229927 -1.2195852 0.20276535 0.6420066 0.9862643 -0.23764881 1.5025842 -0.8059357 -0.26062608 1.1170974 -0.81210583 0.6611497 1.5557157 -0.2530613 0.6541072 1.5670803 0.080702715 0.6754622 -1.2256771 1.0210819 0.6895366 0.19014892 1.1010681 1.5090101 -0.78466946 1.510738 -0.22952148 1.0239803 1.5586406 -0.2509273 1.5482701 -0.22545573 -1.2445441 1.0833863 -1.0656433 -0.24374479 0.07890464 0.08244845 0.99733794 1.5403565 -0.22735408 -1.0647724 -1.2393881 1.1333177
0.3133133 1.1330241 0.1920934 0.069804616 -1.2164122 0.67795473 1.1383407 0.20250207 -1.2182119 0.20299482 0.6418605 0.9857733 -0.23719344 1.5016202 -0.8050744 -0.2601717 1.1165576 -0.8112456 0.6610221 1.5548278 -0.25262177 0.6539796 1.5662379 0.080968425 0.67537403 -1.2243328 1.0206761 0.68944687 0.19035786 1.100455 1.5080411 -0.7837166 1.5097686 -0.22906172 1.0235449 1.5578035 -0.2504879 1.5473855 -0.2249924 -1.2432489 1.0827817 -1.0645099 -0.24330297 0.07919115 0.08272235 0.9968761 1.539478 -0.2268888 -1.063637 -1.2380832 1.1328087
0.3143143 1.1324743 0.1923134 0.07007134 -1.2150395 0.67784595 1.1378225 0.20270362 -1.2168391 0.20322394 0.64171463 0.9852831 -0.23673978 1.5006558 -0.80421406 -0.2597185 1.116018 -0.81038624 0.66089225 1.5539395 -0.2521821 0.6538516 1.5653945 0.0812326 0.67528576 -1.222989 1.0202695 0.6893563 0.19056559 1.0998412 1.5070724 -0.7827648 1.5087988 -0.22860253 1.0231096 1.556968 -0.2500487 1.5465019 -0.22453043 -1.2419533 1.0821779 -1.0633794 -0.24286023 0.07947701 0.08299483 0.9964141 1.5386003 -0.22642523 -1.0625015 -1.2367803 1.1322993
0.3153153 1.1319255 0.19253245 0.07033719 -1.2136683 0.67773587 1.1373041 0.2029045 -1.2154682 0.2034516 0.6415681 0.9847916 -0.23628607 1.4996923 -0.803355 -0.25926548 1.1154779 -0.8095281 0.6607614 1.553052 -0.25174317 0.6537229 1.5645531 0.081495345 0.6751962 -1.221647 1.0198635 0.6892659 0.19077274 1.0992271 1.5061047 -0.78181344 1.5078295 -0.22814438 1.0226735 1.5561316 -0.24960926 1.5456187 -0.22406778 -1.240661 1.0815731 -1.062249 -0.24241921 0.07976258 0.083266206 0.9959505 1.5377223 -0.22596252 -1.0613687 -1.2354795 1.1317902
0.3163163 1.1313752 0.19275042 0.070601776 -1.2122976 0.6776261 1.1367856 0.20310497 -1.2140985 0.20367888 0.64141953 0.9843 -0.2358332 1.4987293 -0.802496 -0.25881237 1.1149381 -0.8086708 0.66062987 1.5521657 -0.25130445 0.65359366 1.5637116 0.08175796 0.6751059 -1.2203069 1.0194567 0.68917316 0.19097933 1.0986129 1.5051366 -0.7808635 1.5068613 -0.22768721 1.0222386 1.5552965 -0.24917117 1.5447358 -0.22360733 -1.239369 1.080969 -1.0611196 -0.24197859 0.08004698 0.08353704 0.9954881 1.5368454 -0.22550014 -1.0602368 -1.2341801 1.131282
0.3173173 1.1308255 0.19296831 0.07086636 -1.2109283 0.6775142 1.1362678 0.20330292 -1.2127295 0.20390499 0.64126986 0.9838079 -0.2353816 1.4977667 -0.8016386 -0.2583597 1.1143982 -0.80781394 0.66049767 1.5512793 -0.2508676 0.6534627 1.5628698 0.082019664 0.67501414 -1.2189672 1.0190486 0.68907934 0.19118482 1.0979981 1.5041696 -0.7799136 1.5058931 -0.22723007 1.0218021 1.5544615 -0.24873358 1.5438522 -0.22314641 -1.2380784 1.0803651 -1.0599931 -0.24153891 0.080330655 0.083807215 0.99502397 1.5359685 -0.22503841 -1.0591065 -1.2328813 1.1307728
0.3183183 1.1302756 0.19318473 0.07113044 -1.2095597 0.6774004 1.1357495 0.2035 -1.2113607 0.204131 0.64111966 0.98331636 -0.23492998 1.4968041 -0.8007821 -0.257907 1.1138582 -0.80695814 0.6603647 1.5503918 -0.25042954 0.65333015 1.562028 0.082280114 0.67492205 -1.2176294 1.0186415 0.68898547 0.19138864 1.0973837 1.5032021 -0.7789657 1.5049254 -0.22677514 1.0213641 1.5536263 -0.2482962 1.5429692 -0.22268814 -1.2367885 1.0797609 -1.0588661 -0.24109909 0.08061355 0.08407644 0.9945606 1.5350922 -0.22457796 -1.0579764 -1.2315841 1.1302631
0.3193193 1.129725 0.19340041 0.071393676 -1.2081922 0.67728716 1.1352305 0.2036964 -1.2099943 0.20435447 0.6409694 0.9828233 -0.2344791 1.4958416 -0.79992706 -0.2574552 1.1133181 -0.806103 0.6602304 1.5495063 -0.24999216 0.6531977 1.561187 0.08253907 0.67482895 -1.2162933 1.0182332 0.6888908 0.19159216 1.0967696 1.5022362 -0.7780174 1.5039576 -0.22631958 1.0209268 1.5527922 -0.24785906 1.5420868 -0.22222945 -1.2354999 1.0791564 -1.0577412 -0.24065992 0.08089684 0.084345564 0.9940964 1.5342159 -0.224118 -1.0568478 -1.2302887 1.1297537
0.3203203 1.1291751 0.19361529 0.07165556 -1.2068261 0.6771713 1.1347126 0.20389205 -1.2086288 0.20457888 0.640817 0.98233014 -0.23402879 1.4948803 -0.79907167 -0.25700304 1.1127789 -0.8052488 0.66009486 1.5486205 -0.24955589 0.6530639 1.5603464 0.082798764 0.674735 -1.2149576 1.0178251 0.6887934 0.1917957 1.0961548 1.5012704 -0.77707064 1.5029901 -0.22586527 1.0204892 1.5519575 -0.24742267 1.5412062 -0.22177187 -1.2342118 1.0785525 -1.0566173 -0.24022156 0.08117809 0.08461248 0.9936312 1.5333399 -0.2236583 -1.0557201 -1.2289933 1.1292449
0.3213213 1.1286243 0.19382977 0.07191716 -1.2054607 0.6770562 1.1341932 0.20408669 -1.2072638 0.20480058 0.64066434 0.981837 -0.23357946 1.4939182 -0.7982182 -0.2565517 1.1122386 -0.8043946 0.6599589 1.5477346 -0.24911976 0.6529294 1.5595057 0.08305648 0.67464006 -1.2136233 1.0174174 0.68869644 0.19199738 1.0955396 1.5003043 -0.7761246 1.5020225 -0.2254118 1.0200512 1.5511233 -0.2469869 1.5403233 -0.22131476 -1.2329259 1.0779482 -1.0554948 -0.2397829 0.081459366 0.084879346 0.993167 1.532465 -0.22320008 -1.0545945 -1.2276994 1.128736
0.3223223 1.1280733 0.1940425 0.07217781 -1.2040961 0.676939 1.1336745 0.20428017 -1.2058995 0.20502245 0.6405105 0.98134214 -0.23313001 1.492957 -0.79736537 -0.25610098 1.1116984 -0.80354124 0.65982157 1.5468485 -0.24868366 0.6527939 1.5586649 0.08331397 0.67454433 -1.2122903 1.0170081 0.68859845 0.19219774 1.0949247 1.4993379 -0.77517825 1.5010554 -0.22495759 1.0196123 1.5502894 -0.24655116 1.5394429 -0.22085789 -1.2316396 1.0773435 -1.0543733 -0.23934603 0.08173973 0.085144676 0.9927012 1.5315889 -0.22274205 -1.053469 -1.2264068 1.1282262
0.3233233 1.1275231 0.19425452 0.072437614 -1.2027329 0.6768209 1.1331546 0.2044723 -1.2045358 0.20524365 0.6403558 0.98084795 -0.23268196 1.4919964 -0.79651266 -0.25565034 1.1111581 -0.80268854 0.65968275 1.5459632 -0.24824852 0.65265673 1.5578249 0.083569095 0.67444694 -1.2109574 1.0165988 0.68849885 0.19239807 1.0943089 1.4983727 -0.7742332 1.500089 -0.224505 1.0191731 1.5494553 -0.24611565 1.538561 -0.22040221 -1.2303549 1.0767385 -1.0532519 -0.238908 0.08201942 0.08540994 0.99223506 1.5307132 -0.22228536 -1.0523456 -1.2251157 1.1277173
0.3243243 1.1269709 0.19446647 0.072696835 -1.2013695 0.67670137 1.1326351 0.20466346 -1.2031733 0.20546287 0.64020026 0.9803531 -0.23223487 1.4910357 -0.79566056 -0.25519943 1.1106184 -0.8018363 0.6595432 1.5450777 -0.24781293 0.6525192 1.5569843 0.08382522 0.67435014 -1.209626 1.0161883 0.68839854 0.19259685 1.0936925 1.4974073 -0.7732892 1.4991224 -0.22405335 1.0187337 1.5486213 -0.24568099 1.5376797 -0.21994746 -1.2290692 1.0761337 -1.0521328 -0.23847184 0.082298204 0.08567415 0.9917683 1.5298378 -0.22182807 -1.0512222 -1.2238251 1.1272075
0.32532534 1.1264197 0.19467634 0.07295561 -1.2000077 0.6765814 1.1321157 0.20485365 -1.2018118 0.20568213 0.64004356 0.97985774 -0.23178667 1.490075 -0.7948097 -0.2547487 1.1100775 -0.80098474 0.65940225 1.5441923 -0.24737817 0.6523809 1.5561441 0.08407901 0.6742516 -1.2082962 1.0157787 0.6882969 0.19279546 1.0930777 1.4964422 -0.77234536 1.4981561 -0.223602 1.0182939 1.5477872 -0.24524614 1.5367972 -0.21949333 -1.2277864 1.0755287 -1.0510138 -0.23803517 0.082576506 0.08593734 0.9913019 1.5289631 -0.2213726 -1.0501004 -1.2225357 1.1266977
0.32632634 1.125868 0.19488618 0.0732136 -1.1986462 0.6764609 1.131596 0.20504266 -1.2004509 0.20590031 0.6398856 0.97936124 -0.23133922 1.4891148 -0.79395896 -0.25429857 1.1095362 -0.8001338 0.65926117 1.5433064 -0.24694335 0.65224135 1.5553033 0.08433302 0.67415196 -1.2069684 1.0153679 0.68819517 0.19299135 1.0924605 1.495476 -0.77140266 1.4971894 -0.2231518 1.0178529 1.5469537 -0.24481222 1.535916 -0.21903926 -1.226504 1.0749238 -1.0498964 -0.23759946 0.0828537 0.086199604 0.99083453 1.5280885 -0.22091693 -1.0489789 -1.2212468 1.1261882
0.32732734 1.1253152 0.19509503 0.073470935 -1.1972855 0.67633843 1.1310762 0.20523071 -1.1990908 0.20611712 0.63972676 0.97886515 -0.23089257 1.4881549 -0.7931091 -0.2538495 1.1089951 -0.7992833 0.6591187 1.5424217 -0.24650979 0.6521003 1.5544627 0.08458631 0.674052 -1.2056395 1.014957 0.6880913 0.19318825 1.0918448 1.4945112 -0.7704605 1.4962233 -0.22270116 1.0174118 1.5461198 -0.24437833 1.5350354 -0.21858656 -1.2252226 1.0743189 -1.0487792 -0.23716375 0.08313061 0.08646169 0.990366 1.5272131 -0.22046262 -1.0478587 -1.2199593 1.1256766
0.32832834 1.124763 0.19530332 0.0737271 -1.1959262 0.6762149 1.130555 0.20541754 -1.1977313 0.20633328 0.6395674 0.9783675 -0.23044741 1.4871949 -0.79226047 -0.25339985 1.1084541 -0.7984331 0.65897506 1.5415365 -0.24607512 0.6519587 1.5536239 0.08483909 0.67395073 -1.2043129 1.0145458 0.6879863 0.19338334 1.091228 1.4935465 -0.76951665 1.4952574 -0.22225177 1.0169692 1.5452863 -0.24394456 1.5341545 -0.2181336 -1.2239419 1.0737123 -1.0476631 -0.23672912 0.083406314 0.086722285 0.98989767 1.5263389 -0.22000837 -1.0467396 -1.2186724 1.1251669
0.32932934 1.1242095 0.19551066 0.07398321 -1.1945674 0.6760902 1.1300339 0.2056039 -1.1963726 0.20654896 0.63940597 0.97787046 -0.23000148 1.4862345 -0.7914118 -0.25294966 1.1079124 -0.7975836 0.65882975 1.5406507 -0.24564135 0.65181607 1.552783 0.08508943 0.67384803 -1.2029867 1.0141332 0.6878811 0.1935783 1.0906116 1.4925817 -0.7685761 1.4942907 -0.22180286 1.0165272 1.5444528 -0.24351144 1.5332725 -0.2176818 -1.2226613 1.0731075 -1.0465487 -0.23629445 0.08368185 0.08698244 0.9894287 1.5254639 -0.21955541 -1.0456206 -1.2173878 1.1246562
0.33033034 1.1236567 0.19571605 0.07423842 -1.1932095 0.67596436 1.1295133 0.20578784 -1.1950133 0.20676327 0.63924444 0.9773724 -0.22955596 1.485275 -0.7905628 -0.25250047 1.1073709 -0.79673445 0.65868473 1.5397662 -0.24520797 0.6516728 1.5519423 0.085339636 0.6737446 -1.2016615 1.0137206 0.6877744 0.19377124 1.0899936 1.4916168 -0.7676346 1.4933252 -0.22135466 1.0160841 1.5436193 -0.2430779 1.5323914 -0.21723077 -1.2213817 1.0725017 -1.0454338 -0.23586038 0.08395696 0.08724054 0.9889595 1.524589 -0.21910316 -1.0445027 -1.2161024 1.1241456
0.33133134 1.1231034 0.19592214 0.074492626 -1.1918523 0.6758374 1.1289916 0.2059721 -1.1936566 0.20697653 0.6390816 0.97687346 -0.22911203 1.4843161 -0.78971606 -0.2520512 1.1068285 -0.79588526 0.6585368 1.5388818 -0.2447742 0.65152794 1.5511026 0.08558957 0.6736399 -1.2003376 1.0133082 0.68766624 0.19396457 1.0893755 1.4906526 -0.7666942 1.4923584 -0.22090632 1.0156403 1.5427856 -0.24264535 1.5315105 -0.21678028 -1.2201027 1.0718957 -1.0443202 -0.23542628 0.08423105 0.087499484 0.9884893 1.5237142 -0.21865064 -1.0433848 -1.214819 1.1236346
0.33233234 1.1225494 0.19612664 0.074746326 -1.1904956 0.67570937 1.1284705 0.20615476 -1.1923002 0.20718929 0.6389181 0.97637457 -0.22866803 1.4833565 -0.78886825 -0.2516015 1.1062865 -0.795037 0.6583898 1.5379951 -0.24434173 0.6513823 1.5502616 0.0858376 0.67353517 -1.1990136 1.0128944 0.6875574 0.19415614 1.088758 1.4896877 -0.76575434 1.4913933 -0.22045904 1.0151958 1.5419517 -0.2422123 1.5306295 -0.21633029 -1.2188243 1.071289 -1.0432078 -0.23499241 0.0845047 0.087756544 0.988019 1.5228398 -0.2181991 -1.0422697 -1.2135357 1.1231234
0.33333334 1.1219947 0.1963307 0.0749993 -1.1891385 0.67558074 1.1279483 0.20633662 -1.1909437 0.2074011 0.63875335 0.9758744 -0.2282238 1.4823961 -0.7880221 -0.2511526 1.1057448 -0.7941887 0.6582401 1.5371095 -0.24390799 0.6512357 1.5494207 0.086086065 0.6734283 -1.1976906 1.0124799 0.68744725 0.19434774 1.0881393 1.4887234 -0.7648139 1.4904268 -0.22001186 1.0147508 1.5411184 -0.24178037 1.5297472 -0.21588033 -1.2175467 1.0706828 -1.0420955 -0.2345593 0.08477777 0.08801308 0.9875473 1.5219641 -0.21774814 -1.0411545 -1.2122537 1.1226125
0.33433434 1.12144 0.19653392 0.07525183 -1.1877829 0.6754503 1.1274258 0.20651692 -1.1895877 0.20761165 0.63858753 0.9753741 -0.22778028 1.4814365 -0.78717536 -0.25070354 1.1052026 -0.7933408 0.65809005 1.5362245 -0.2434761 0.65108794 1.5485805 0.08633314 0.6733209 -1.1963698 1.0120659 0.6873359 0.19453797 1.0875194 1.4877572 -0.76387435 1.4894614 -0.21956542 1.0143055 1.5402846 -0.24134806 1.5288665 -0.21543124 -1.2162699 1.0700762 -1.0409842 -0.23412567 0.08504912 0.08826913 0.9870753 1.52109 -0.21729818 -1.0400395 -1.2109715 1.122101
0.33533534 1.1208855 0.19673586 0.07550406 -1.1864283 0.6753191 1.1269028 0.20669648 -1.1882325 0.20782128 0.6384204 0.97487295 -0.227337 1.4804775 -0.7863291 -0.2502552 1.1046594 -0.7924942 0.6579384 1.5353395 -0.24304289 0.65093845 1.5477402 0.08657952 0.67321336 -1.1950483 1.0116502 0.6872239 0.19472769 1.0869012 1.4867936 -0.7629349 1.4884956 -0.21911949 1.0138601 1.5394505 -0.24091637 1.5279847 -0.21498263 -1.214993 1.0694695 -1.0398741 -0.23369354 0.085320905 0.08852447 0.986603 1.5202148 -0.21684778 -1.0389253 -1.2096902 1.1215879
0.33633634 1.1203297 0.19693798 0.07575497 -1.1850734 0.675187 1.1263803 0.20687586 -1.1868776 0.2080312 0.63825274 0.974372 -0.22689474 1.4795172 -0.78548414 -0.24980718 1.1041158 -0.7916453 0.6577861 1.5344529 -0.24261075 0.6507893 1.5468992 0.08682549 0.67310375 -1.193727 1.0112349 0.68711084 0.19491607 1.0862821 1.485828 -0.7619965 1.4875296 -0.21867362 1.0134132 1.5386162 -0.24048427 1.5271026 -0.2145342 -1.2137163 1.0688623 -1.0387636 -0.23326027 0.085592076 0.088778794 0.9861308 1.5193397 -0.21639803 -1.0378115 -1.2084105 1.121076
0.33733734 1.1197741 0.19713798 0.07600529 -1.183719 0.6750534 1.1258571 0.20705289 -1.1855235 0.20823973 0.6380834 0.97387004 -0.22645265 1.478559 -0.7846384 -0.24935794 1.1035725 -0.7907983 0.6576328 1.5335675 -0.24217868 0.6506381 1.5460576 0.08707079 0.67299324 -1.1924078 1.0108192 0.6869953 0.19510311 1.0856622 1.4848641 -0.7610585 1.4865634 -0.21822837 1.0129658 1.5377816 -0.24005187 1.5262212 -0.21408707 -1.2124404 1.0682551 -1.0376545 -0.23282847 0.08586274 0.089032896 0.9856573 1.518465 -0.21594906 -1.0366985 -1.2071311 1.1205636
0.33833835 1.119218 0.19733834 0.07625526 -1.182365 0.6749193 1.125333 0.20722926 -1.1841686 0.20844719 0.63791364 0.97336775 -0.22600982 1.4775996 -0.7837935 -0.24890912 1.1030293 -0.7899502 0.6574777 1.5326815 -0.24174598 0.6504861 1.5452166 0.08731404 0.67288166 -1.191088 1.0104021 0.68688005 0.19529024 1.0850416 1.4838988 -0.76011974 1.4855968 -0.2177842 1.012518 1.5369483 -0.23962122 1.5253395 -0.2136397 -1.2111661 1.0676478 -1.0365458 -0.23239645 0.086132385 0.08928636 0.98518324 1.5175893 -0.21550074 -1.035586 -1.205853 1.1200508
0.33933935 1.1186606 0.19753662 0.07650526 -1.1810122 0.67478406 1.1248082 0.20740506 -1.1828156 0.20865366 0.6377424 0.9728649 -0.2255682 1.4766394 -0.78294885 -0.24845994 1.1024853 -0.7891038 0.65732247 1.5317956 -0.24131402 0.6503331 1.5443755 0.0875584 0.6727693 -1.1897694 1.0099846 0.6867631 0.1954768 1.0844218 1.4829341 -0.759181 1.4846314 -0.21733922 1.0120695 1.536114 -0.2391893 1.5244573 -0.21319345 -1.2098916 1.0670397 -1.0354377 -0.2319645 0.08640159 0.08953786 0.98470914 1.5167143 -0.21505174 -1.0344747 -1.2045736 1.1195377
0.34034035 1.1181049 0.19773498 0.07675352 -1.1796592 0.6746461 1.1242843 0.20757937 -1.1814623 0.20885953 0.6375702 0.9723604 -0.22512686 1.4756805 -0.782105 -0.24801198 1.1019409 -0.78825647 0.6571664 1.5309092 -0.2408823 0.65017873 1.5435333 0.08780049 0.67265683 -1.1884518 1.0095669 0.68664515 0.19566172 1.0838004 1.4819692 -0.7582436 1.4836653 -0.21689579 1.0116203 1.5352794 -0.23875853 1.5235744 -0.21274725 -1.2086165 1.0664319 -1.0343289 -0.23153287 0.08666952 0.089789085 0.98423296 1.51584 -0.21460459 -1.0333633 -1.2032964 1.119024
0.34134135 1.1175463 0.19793206 0.07700236 -1.1783067 0.6745084 1.1237595 0.20775345 -1.1801094 0.2090644 0.6373973 0.97185624 -0.2246857 1.4747213 -0.78126067 -0.24756333 1.1013962 -0.7874103 0.65700686 1.5300224 -0.24045008 0.65002435 1.5426916 0.088042565 0.6725424 -1.1871337 1.0091487 0.686526 0.19584632 1.0831798 1.4810033 -0.75730574 1.4826981 -0.21645203 1.0111706 1.5344445 -0.23832679 1.522692 -0.21230105 -1.207343 1.065823 -1.0332222 -0.2311025 0.08693749 0.0900401 0.9837575 1.514964 -0.214158 -1.0322522 -1.2020187 1.1185097
0.34234235 1.116989 0.1981295 0.07724927 -1.1769552 0.6743691 1.1232346 0.20792645 -1.1787568 0.20926899 0.63722444 0.9713506 -0.22424492 1.4737617 -0.7804165 -0.24711514 1.1008514 -0.78656304 0.65684843 1.5291362 -0.2400187 0.6498684 1.54185 0.088284105 0.6724271 -1.1858177 1.0087295 0.68640643 0.19603008 1.0825583 1.4800389 -0.7563676 1.4817317 -0.21600851 1.0107201 1.5336089 -0.23789668 1.5218104 -0.21185571 -1.2060695 1.0652148 -1.0321157 -0.23067155 0.08720531 0.0902905 0.9832807 1.514089 -0.21371073 -1.0311415 -1.2007422 1.1179957
0.34334335 1.1164305 0.19832477 0.07749685 -1.175603 0.67422885 1.1227083 0.20809737 -1.177405 0.20947257 0.63704795 0.9708456 -0.22380418 1.4728028 -0.77957296 -0.24666587 1.100306 -0.78571653 0.6566887 1.5282489 -0.23958689 0.6497116 1.5410074 0.088523746 0.67231035 -1.1845009 1.0083109 0.6862849 0.19621238 1.0819366 1.4790742 -0.7554313 1.4807659 -0.21556538 1.010269 1.5327746 -0.23746538 1.5209275 -0.2114107 -1.2047956 1.0646067 -1.0310091 -0.23024005 0.08747174 0.090540186 0.98280424 1.513213 -0.2132647 -1.0300313 -1.1994663 1.1174816
0.34434435 1.1158719 0.19852003 0.07774316 -1.1742504 0.6740872 1.1221824 0.20826793 -1.1760532 0.2096746 0.6368723 0.9703395 -0.2233637 1.4718432 -0.7787288 -0.24621764 1.0997609 -0.78487027 0.6565272 1.527363 -0.23915514 0.64955336 1.540165 0.08876383 0.67219365 -1.1831855 1.007891 0.68616265 0.19639498 1.0813137 1.4781088 -0.7544934 1.4797994 -0.21512362 1.0098174 1.5319396 -0.23703459 1.5200443 -0.21096641 -1.2035224 1.0639973 -1.0299029 -0.22980917 0.08773822 0.09078857 0.9823276 1.5123376 -0.21281856 -1.0289222 -1.1981903 1.1169664
0.34534535 1.1153134 0.19871485 0.07798872 -1.1729003 0.6739453 1.1216564 0.20843816 -1.1747005 0.20987648 0.636696 0.9698329 -0.22292322 1.4708838 -0.77788544 -0.24576926 1.0992155 -0.78402346 0.65636563 1.5264752 -0.23872346 0.64939475 1.5393226 0.08900325 0.6720756 -1.1818702 1.0074697 0.6860396 0.19657537 1.0806912 1.4771439 -0.7535562 1.4788321 -0.21468076 1.0093653 1.5311036 -0.23660299 1.5191616 -0.21052203 -1.2022498 1.0633887 -1.0287981 -0.22937894 0.08800459 0.091036305 0.98184836 1.5114616 -0.2123726 -1.0278133 -1.1969161 1.1164525
0.34634635 1.1147537 0.19890782 0.07823443 -1.1715499 0.6738017 1.1211293 0.2086066 -1.1733501 0.21007752 0.6365179 0.9693259 -0.22248283 1.4699241 -0.77704203 -0.2453197 1.0986688 -0.7831772 0.6562021 1.5255884 -0.23829186 0.6492342 1.5384805 0.08924207 0.67195684 -1.1805549 1.0070488 0.6859149 0.19675621 1.0800682 1.4761782 -0.7526188 1.4778653 -0.2142385 1.0089123 1.5302684 -0.23617241 1.5182781 -0.21007836 -1.2009766 1.0627792 -1.0276926 -0.22894776 0.08826989 0.09128392 0.9813697 1.5105852 -0.21192777 -1.026704 -1.1956404 1.115937
0.34734735 1.1141938 0.19910145 0.07847959 -1.1701992 0.6736584 1.1206023 0.20877442 -1.1719991 0.21027732 0.63633907 0.9688179 -0.2220434 1.4689652 -0.7761986 -0.24487111 1.0981231 -0.78233045 0.6560379 1.5247003 -0.23785993 0.6490733 1.5376372 0.08948044 0.6718364 -1.1792407 1.0066272 0.6857896 0.19693583 1.0794446 1.475213 -0.7516825 1.4768987 -0.2137976 1.0084586 1.5294328 -0.23574147 1.5173949 -0.20963413 -1.1997045 1.0621692 -1.0265874 -0.22851741 0.08853459 0.091530226 0.98089045 1.5097106 -0.2114828 -1.0255959 -1.1943663 1.1154215
0.34834835 1.1136335 0.1992943 0.07872349 -1.1688486 0.67351174 1.1200744 0.20894206 -1.1706476 0.21047637 0.63615876 0.9683097 -0.22160417 1.4680053 -0.77535546 -0.24442214 1.0975766 -0.78148365 0.6558724 1.5238131 -0.23742795 0.6489108 1.5367936 0.089717984 0.6717151 -1.1779264 1.0062053 0.6856621 0.19711524 1.0788211 1.4742473 -0.75074536 1.4759327 -0.21335688 1.0080047 1.5285966 -0.23531076 1.5165108 -0.2091918 -1.1984327 1.0615593 -1.0254834 -0.22808704 0.08879897 0.09177637 0.9804109 1.508833 -0.2110379 -1.0244883 -1.1930923 1.1149062
0.34934935 1.1130732 0.19948551 0.07896639 -1.1674986 0.6733654 1.1195475 0.20910817 -1.169297 0.21067533 0.63597834 0.9678007 -0.22116476 1.4670461 -0.7745122 -0.24397331 1.0970298 -0.78063655 0.6557061 1.5229249 -0.236996 0.6487479 1.53595 0.0899539 0.6715936 -1.1766135 1.0057826 0.6855355 0.19729277 1.0781971 1.4732817 -0.74980843 1.4749649 -0.2129145 1.0075499 1.52776 -0.23487967 1.5156268 -0.20874825 -1.1971604 1.0609494 -1.0243795 -0.2276569 0.0890625 0.09202178 0.9799307 1.5079565 -0.21059355 -1.0233793 -1.1918185 1.114389
0.35035035 1.112511 0.19967571 0.07921048 -1.1661488 0.67321736 1.1190186 0.20927292 -1.167946 0.21087372 0.6357964 0.9672915 -0.220725 1.4660863 -0.77366966 -0.24352401 1.0964825 -0.77979034 0.6555391 1.522037 -0.23656434 0.6485841 1.5351068 0.09018996 0.6714709 -1.1752996 1.0053589 0.6854068 0.19747129 1.077573 1.4723159 -0.7488711 1.4739976 -0.21247312 1.007095 1.526924 -0.23444858 1.5147431 -0.20830557 -1.1958894 1.0603389 -1.0232754 -0.22722638 0.08932568 0.09226693 0.9794504 1.5070806 -0.21014923 -1.0222722 -1.1905452 1.1138726
0.35135135 1.1119505 0.19986665 0.07945341 -1.1647995 0.67306894 1.1184903 0.20943633 -1.1665967 0.21107051 0.63561356 0.96678185 -0.22028518 1.4651268 -0.77282614 -0.24307442 1.095935 -0.7789428 0.65537065 1.5211488 -0.236132 0.6484196 1.5342615 0.09042474 0.6713468 -1.1739875 1.0049348 0.6852768 0.19764781 1.0769485 1.4713504 -0.7479338 1.4730303 -0.21203238 1.0066391 1.5260868 -0.23401713 1.5138593 -0.20786199 -1.1946169 1.0597286 -1.0221713 -0.22679663 0.08958852 0.09251172 0.97896844 1.5062039 -0.20970598 -1.0211645 -1.1892729 1.1133556
0.35235235 1.1113883 0.2000559 0.079697 -1.1634493 0.6729185 1.1179609 0.20960024 -1.1652464 0.21126759 0.6354304 0.966271 -0.21984601 1.4641672 -0.77198255 -0.2426242 1.095387 -0.7780951 0.6552017 1.5202597 -0.23569968 0.6482531 1.5334172 0.0906609 0.67122185 -1.172675 1.004511 0.68514544 0.19782394 1.0763232 1.4703847 -0.7469971 1.4720632 -0.21159095 1.0061826 1.5252507 -0.23358694 1.5129741 -0.207421 -1.1933452 1.059118 -1.0210679 -0.22636548 0.08985022 0.09275532 0.978487 1.5053259 -0.20926183 -1.0200579 -1.1879992 1.1128391
0.35335335 1.1108264 0.20024532 0.07993831 -1.1621007 0.67276764 1.1174314 0.20976305 -1.1638957 0.21146369 0.63524497 0.9657602 -0.21940652 1.4632074 -0.7711396 -0.24217463 1.0948391 -0.7772481 0.6550309 1.519371 -0.23526806 0.6480874 1.532573 0.09089428 0.6710963 -1.1713629 1.004086 0.68501455 0.19799915 1.0756979 1.4694186 -0.7460598 1.4710958 -0.21115097 1.0057257 1.5244137 -0.233156 1.5120896 -0.20697898 -1.1920745 1.0585068 -1.0199647 -0.22593552 0.09011254 0.09299794 0.9780042 1.5044488 -0.20881855 -1.018951 -1.1867269 1.1123209
0.35435435 1.1102636 0.20043439 0.08018006 -1.1607516 0.6726156 1.1169021 0.20992509 -1.1625458 0.21165833 0.63506 0.9652491 -0.21896777 1.4622486 -0.7702961 -0.24172392 1.0942911 -0.77640045 0.6548599 1.5184822 -0.23483506 0.6479195 1.5317281 0.09112756 0.6709701 -1.1700507 1.0036598 0.68488175 0.19817442 1.0750728 1.4684523 -0.7451231 1.4701285 -0.21071011 1.0052668 1.5235766 -0.23272401 1.5112051 -0.20653719 -1.1908023 1.0578961 -1.0188619 -0.22550493 0.09037438 0.09324072 0.97752196 1.503572 -0.20837519 -1.0178438 -1.1854557 1.111803
0.35535535 1.1097002 0.20062158 0.080421135 -1.1594028 0.6724631 1.1163715 0.21008569 -1.1611964 0.21185288 0.6348743 0.96473765 -0.21852854 1.4612887 -0.76945233 -0.24127492 1.0937427 -0.7755528 0.6546873 1.5175923 -0.23440278 0.64775074 1.5308837 0.09136097 0.6708428 -1.1687394 1.003235 0.6847477 0.19834876 1.0744466 1.467486 -0.74418473 1.4691614 -0.21027029 1.0048096 1.5227386 -0.23229235 1.5103194 -0.2060951 -1.1895322 1.0572852 -1.0177592 -0.22507453 0.09063499 0.09348293 0.9770378 1.502695 -0.2079322 -1.0167376 -1.1841838 1.1112854
0.35635635 1.109137 0.2008087 0.08066125 -1.158053 0.67230916 1.1158408 0.21024564 -1.1598461 0.21204695 0.634686 0.9642246 -0.2180897 1.4603294 -0.7686087 -0.24082375 1.0931944 -0.77470446 0.6545144 1.5167034 -0.23397043 0.6475814 1.5300379 0.09159392 0.6707141 -1.1674281 1.0028082 0.684613 0.19852245 1.0738202 1.4665205 -0.74324703 1.4681932 -0.20982957 1.0043504 1.5219011 -0.231861 1.5094341 -0.20565355 -1.1882608 1.0566736 -1.0166569 -0.22464433 0.090895355 0.09372411 0.97655356 1.5018178 -0.20748967 -1.0156312 -1.1829122 1.110767
0.35735735 1.108574 0.20099553 0.08090241 -1.1567054 0.67215484 1.1153107 0.21040487 -1.1584967 0.21223986 0.63449913 0.9637117 -0.21765065 1.4593692 -0.7677652 -0.24037403 1.0926448 -0.77385604 0.6543398 1.5158141 -0.23353744 0.64741087 1.5291917 0.09182574 0.67058486 -1.1661168 1.0023812 0.6844769 0.19869477 1.0731943 1.4655548 -0.74230975 1.4672254 -0.20938957 1.0038911 1.521063 -0.23142987 1.5085485 -0.20521292 -1.1869899 1.0560626 -1.0155543 -0.22421369 0.09115601 0.093965486 0.9760693 1.50094 -0.20704746 -1.0145245 -1.1816404 1.1102484
0.35835835 1.1080099 0.20118159 0.08114239 -1.1553564 0.6719983 1.1147798 0.21056378 -1.1571472 0.21243161 0.6343098 0.96319866 -0.21721098 1.4584098 -0.76692057 -0.23992234 1.0920966 -0.77300763 0.65416515 1.5149246 -0.2331051 0.6472394 1.528347 0.09205773 0.67045504 -1.1648059 1.0019541 0.6843405 0.19886741 1.0725679 1.4645878 -0.74137217 1.4662579 -0.20894936 1.0034316 1.5202248 -0.23099712 1.5076636 -0.20477182 -1.185719 1.0554506 -1.0144511 -0.22378361 0.09141539 0.09420575 0.9755846 1.5000614 -0.20660424 -1.0134195 -1.1803696 1.1097296
0.35935935 1.1074449 0.20136705 0.08138203 -1.1540077 0.67184204 1.1142482 0.21072087 -1.1557972 0.21262413 0.63411963 0.9626848 -0.21677187 1.4574499 -0.7660773 -0.23947144 1.0915468 -0.7721591 0.6539889 1.514034 -0.23267114 0.64706695 1.5275006 0.09228897 0.67032355 -1.1634957 1.001526 0.68420285 0.19903907 1.0719409 1.4636215 -0.74043435 1.4652902 -0.20851031 1.0029705 1.5193864 -0.2305659 1.5067781 -0.20432967 -1.1844492 1.0548387 -1.0133495 -0.223353 0.09167514 0.09444612 0.97509885 1.4991835 -0.20616177 -1.012313 -1.1790987 1.1092106
0.36036035 1.1068808 0.20155117 0.08162124 -1.1526592 0.671684 1.1137161 0.21087825 -1.1544476 0.21281564 0.6339297 0.9621705 -0.21633276 1.4564906 -0.76523286 -0.23902014 1.0909971 -0.7713096 0.6538116 1.5131443 -0.23223758 0.646894 1.5266546 0.09251985 0.6701918 -1.1621854 1.0010982 0.6840638 0.19921023 1.0713139 1.4626557 -0.739496 1.4643224 -0.20806998 1.0025091 1.5185477 -0.23013282 1.5058914 -0.20388949 -1.1831776 1.0542271 -1.0122472 -0.22292244 0.091934636 0.094685435 0.9746137 1.4983056 -0.20571989 -1.0112071 -1.1778276 1.1086922
0.36136135 1.1063162 0.201736 0.08185992 -1.1513108 0.67152566 1.1131843 0.2110349 -1.1530985 0.21300572 0.6337381 0.9616558 -0.21589407 1.4555311 -0.76438886 -0.23856822 1.0904474 -0.7704601 0.65363437 1.5122541 -0.23180366 0.64672047 1.5258071 0.09275028 0.6700587 -1.1608759 1.0006698 0.683924 0.1993809 1.0706866 1.4616889 -0.7385579 1.463355 -0.20763001 1.0020484 1.5177091 -0.22970071 1.5050056 -0.20344883 -1.1819068 1.0536144 -1.0111452 -0.22249132 0.09219325 0.094924174 0.97412705 1.4974275 -0.20527747 -1.0101018 -1.1765578 1.1081723
0.36236235 1.1057504 0.20192012 0.08209844 -1.1499628 0.67136556 1.1126522 0.21119025 -1.1517485 0.21319589 0.63354605 0.96114117 -0.21545455 1.4545705 -0.76354367 -0.23811558 1.0898973 -0.76961124 0.6534558 1.5113634 -0.23137012 0.64654565 1.5249611 0.09297949 0.66992575 -1.1595659 1.0002396 0.68378365 0.1995509 1.0700591 1.4607224 -0.7376199 1.4623865 -0.20719081 1.0015868 1.5168705 -0.22926816 1.5041194 -0.20300847 -1.1806363 1.0530025 -1.0100436 -0.22206074 0.09245152 0.09516272 0.9736407 1.496549 -0.20483574 -1.0089961 -1.1752877 1.1076514
0.36336336 1.1051847 0.2021029 0.08233702 -1.1486148 0.67120606 1.1121192 0.21134567 -1.1503999 0.21338606 0.6333532 0.9606266 -0.21501562 1.4536113 -0.7626999 -0.23766392 1.0893468 -0.7687613 0.653276 1.5104729 -0.23093608 0.64637053 1.524114 0.09320921 0.669791 -1.1582563 0.9998099 0.68364215 0.19972041 1.0694314 1.4597555 -0.73668087 1.4614186 -0.20675099 1.0011238 1.5160313 -0.22883505 1.5032326 -0.20256743 -1.1793655 1.0523906 -1.0089422 -0.22162905 0.0927096 0.095401466 0.9731535 1.4956706 -0.20439339 -1.0078899 -1.1740168 1.1071318
0.36436436 1.1046191 0.20228553 0.082574904 -1.1472665 0.67104435 1.1115861 0.21149889 -1.1490505 0.21357423 0.6331596 0.9601109 -0.21457598 1.4526523 -0.76185477 -0.23721114 1.0887966 -0.76791084 0.65309566 1.5095814 -0.23050159 0.6461947 1.5232666 0.09343803 0.66965586 -1.1569463 0.9993804 0.6834994 0.1998893 1.0688034 1.4587895 -0.7357419 1.4604515 -0.20631132 1.0006605 1.5151919 -0.22840202 1.502346 -0.20212632 -1.1780941 1.0517788 -1.0078408 -0.22119877 0.09296796 0.09563926 0.9726664 1.4947915 -0.20395231 -1.0067847 -1.172747 1.1066118
0.36536536 1.1040528 0.20246759 0.08281316 -1.1459183 0.67088187 1.111053 0.21165216 -1.1477014 0.21376237 0.63296527 0.9595948 -0.21413669 1.4516928 -0.761009 -0.23675835 1.088246 -0.7670596 0.6529145 1.508691 -0.23006764 0.6460179 1.5224189 0.09366657 0.6695196 -1.1556371 0.9989496 0.6833563 0.2000578 1.0681756 1.457823 -0.7348031 1.4594833 -0.2058708 1.0001978 1.5143521 -0.22796875 1.5014594 -0.20168594 -1.1768237 1.051166 -1.0067393 -0.22076693 0.09322463 0.09587625 0.97217846 1.4939132 -0.20350957 -1.0056792 -1.1714774 1.1060904
0.36636636 1.1034857 0.2026493 0.08305034 -1.1445702 0.6707189 1.1105199 0.21180534 -1.1463515 0.2139503 0.6327699 0.9590779 -0.21369696 1.4507332 -0.7601638 -0.23630539 1.087695 -0.7662087 0.65273285 1.5077997 -0.22963291 0.6458393 1.5215713 0.09389445 0.6693838 -1.1543286 0.9985192 0.68321157 0.2002255 1.0675478 1.4568563 -0.7338637 1.4585145 -0.20543155 0.999734 1.5135126 -0.22753549 1.5005727 -0.20124537 -1.1755534 1.0505532 -1.0056378 -0.22033617 0.09348215 0.09611477 0.97168994 1.4930345 -0.20306808 -1.0045735 -1.170208 1.1055698
0.36736736 1.1029202 0.20283067 0.08328788 -1.1432222 0.67055476 1.1099858 0.21195722 -1.1450033 0.21413752 0.6325737 0.9585605 -0.21325776 1.4497743 -0.75931793 -0.23585132 1.0871445 -0.7653577 0.6525504 1.5069085 -0.22919652 0.64566094 1.5207237 0.09412241 0.6692457 -1.1530197 0.9980874 0.6830667 0.20039287 1.0669188 1.45589 -0.7329245 1.4575466 -0.20499125 0.9992701 1.5126723 -0.2271013 1.4996855 -0.2008048 -1.1742826 1.0499418 -1.004535 -0.21990395 0.09373896 0.096349895 0.9712014 1.4921559 -0.2026259 -1.0034684 -1.1689388 1.1050488
0.36836836 1.1023526 0.20301175 0.08352454 -1.1418746 0.6703894 1.1094515 0.21210906 -1.1436536 0.21432441 0.63237774 0.95804447 -0.21281746 1.4488144 -0.7584724 -0.2353974 1.086593 -0.7645055 0.65236694 1.506017 -0.22876167 0.64548194 1.5198762 0.09434989 0.6691077 -1.1517112 0.99765533 0.6829207 0.20056015 1.0662909 1.4549237 -0.73198384 1.4565792 -0.2045514 0.9988048 1.5118324 -0.22666666 1.4987978 -0.20036468 -1.173012 1.0493293 -1.0034336 -0.21947226 0.09399643 0.096586525 0.97071254 1.4912764 -0.20218465 -1.0023628 -1.1676688 1.1045276
0.36936936 1.1017861 0.20319176 0.08376167 -1.1405267 0.67022455 1.108918 0.2122606 -1.1423049 0.21450987 0.6321801 0.9575268 -0.21237817 1.4478556 -0.75762546 -0.2349428 1.0860412 -0.7636539 0.6521817 1.5051253 -0.22832525 0.6453017 1.5190275 0.094576664 0.6689681 -1.1504024 0.99722296 0.6827745 0.20072657 1.0656623 1.4539572 -0.7310442 1.4556106 -0.20411128 0.99833983 1.5109919 -0.22623348 1.4979111 -0.19992453 -1.1717404 1.0487169 -1.0023326 -0.21904007 0.094252065 0.096822806 0.97022396 1.4903972 -0.20174265 -1.001258 -1.1663995 1.104006
0.37037036 1.1012187 0.203372 0.08399846 -1.1391795 0.6700581 1.108383 0.21241057 -1.1409559 0.21469569 0.63198227 0.9570098 -0.21193746 1.4468961 -0.756779 -0.2344887 1.0854899 -0.7628006 0.6519968 1.504234 -0.22788957 0.6451208 1.5181787 0.09480373 0.66882885 -1.1490947 0.9967903 0.68262607 0.2008923 1.0650338 1.4529907 -0.73010397 1.4546425 -0.2036711 0.9978745 1.5101517 -0.22579804 1.4970231 -0.19948342 -1.17047 1.0481048 -1.0012306 -0.21860784 0.09450857 0.09705809 0.96973354 1.489518 -0.20130017 -1.0001525 -1.1651304 1.1034844
0.37137136 1.1006508 0.20355165 0.084234595 -1.137831 0.6698902 1.1078484 0.21255982 -1.1396056 0.21488148 0.6317836 0.9564909 -0.2114973 1.4459379 -0.7559319 -0.23403352 1.0849391 -0.7619482 0.65181094 1.5033422 -0.22745317 0.6449398 1.51733 0.09502992 0.6686878 -1.1477864 0.9963575 0.6824778 0.20105836 1.0644053 1.4520253 -0.72916305 1.4536748 -0.2032311 0.9974087 1.5093116 -0.22536305 1.4961357 -0.19904327 -1.169199 1.0474921 -1.0001299 -0.21817502 0.09476417 0.097292826 0.9692445 1.488639 -0.20085913 -0.9990476 -1.1638619 1.1029629
0.37237236 1.1000834 0.20373026 0.08447082 -1.1364834 0.669723 1.1073128 0.21270868 -1.1382576 0.21506605 0.6315841 0.9559738 -0.21105692 1.4449792 -0.75508493 -0.23357782 1.0843875 -0.7610954 0.65162367 1.5024498 -0.22701582 0.6447574 1.5164814 0.0952559 0.6685469 -1.1464785 0.99592465 0.68232846 0.20122334 1.0637766 1.4510589 -0.7282228 1.4527075 -0.20279095 0.9969424 1.5084707 -0.22492772 1.4952475 -0.19860238 -1.1679286 1.0468801 -0.9990278 -0.21774152 0.09501976 0.09752858 0.96875316 1.4877602 -0.20041767 -0.9979419 -1.1625922 1.1024408
0.37337336 1.0995152 0.20390996 0.08470668 -1.1351366 0.6695532 1.106778 0.21285781 -1.1369085 0.21525037 0.6313846 0.9554554 -0.21061662 1.4440204 -0.75423807 -0.23312208 1.083836 -0.7602417 0.6514376 1.501558 -0.22657853 0.64457506 1.5156324 0.095482096 0.6684051 -1.1451703 0.995491 0.6821784 0.20138818 1.0631472 1.4500926 -0.727281 1.4517399 -0.20235011 0.9964755 1.5076298 -0.22449163 1.4943604 -0.19816181 -1.1666583 1.0462679 -0.99792665 -0.21730897 0.09527476 0.09776293 0.9682634 1.4868803 -0.19997498 -0.99683636 -1.1613237 1.1019188
0.37437436 1.0989474 0.2040878 0.084942296 -1.1337883 0.6693836 1.1062427 0.21300599 -1.1355599 0.21543416 0.631184 0.95493644 -0.21017525 1.4430617 -0.7533898 -0.23266539 1.0832847 -0.7593867 0.6512493 1.5006659 -0.22614118 0.6443911 1.5147836 0.09570788 0.6682623 -1.1438633 0.99505657 0.6820276 0.20155278 1.0625182 1.4491272 -0.7263403 1.4507717 -0.20190972 0.99600875 1.5067891 -0.2240558 1.4934726 -0.19772106 -1.165387 1.045656 -0.9968248 -0.21687576 0.095530316 0.0979971 0.96777266 1.4860013 -0.1995332 -0.99573106 -1.1600552 1.1013958
0.3753754 1.098379 0.20426574 0.085178055 -1.1324403 0.6692148 1.1057075 0.2131527 -1.1342105 0.21561754 0.6309833 0.9544177 -0.20973423 1.4421039 -0.7525421 -0.23220867 1.0827317 -0.7585329 0.65106064 1.499774 -0.22570363 0.64420754 1.5139343 0.09593237 0.6681198 -1.1425557 0.99462306 0.6818766 0.20171699 1.0618898 1.4481608 -0.72539836 1.4498047 -0.20146969 0.9955411 1.5059474 -0.22361887 1.4925852 -0.19728008 -1.1641164 1.0450431 -0.9957239 -0.21644193 0.09578557 0.098232165 0.9672817 1.4851217 -0.1990911 -0.99462587 -1.1587863 1.1008743
0.3763764 1.0978107 0.20444378 0.08541409 -1.131093 0.6690438 1.1051725 0.21330026 -1.132862 0.21580088 0.6307813 0.95389885 -0.20929262 1.4411451 -0.7516932 -0.23175114 1.0821804 -0.7576775 0.6508713 1.4988813 -0.225265 0.64402294 1.513085 0.096158236 0.6679755 -1.1412481 0.9941881 0.6817236 0.2018801 1.0612606 1.4471952 -0.7244563 1.4488368 -0.20102894 0.99507344 1.5051069 -0.22318241 1.491697 -0.19683939 -1.1628462 1.0444307 -0.99462193 -0.21600872 0.09604055 0.09846585 0.96679 1.4842426 -0.19864902 -0.9935208 -1.157519 1.1003515
0.3773774 1.0972416 0.20462063 0.0856495 -1.1297464 0.6688712 1.1046365 0.21344724 -1.1315141 0.2159828 0.6305794 0.9533794 -0.20885119 1.4401867 -0.7508441 -0.23129371 1.0816292 -0.7568216 0.6506821 1.4979898 -0.22482619 0.6438383 1.5122355 0.09638269 0.6678309 -1.1399412 0.9937531 0.68157065 0.20204368 1.0606315 1.4462292 -0.72351414 1.4478693 -0.20058715 0.9946056 1.5042654 -0.22274512 1.4908085 -0.19639856 -1.1615748 1.0438191 -0.99352115 -0.2155743 0.09629516 0.09869956 0.96629876 1.4833627 -0.19820672 -0.99241525 -1.1562504 1.0998291
0.3783784 1.0966735 0.20479801 0.08588487 -1.1283997 0.6686992 1.104101 0.21359313 -1.1301643 0.21616533 0.6303769 0.9528604 -0.20840925 1.43923 -0.7499955 -0.23083642 1.081077 -0.75596607 0.6504908 1.4970975 -0.22438702 0.6436524 1.5113852 0.09660744 0.6676858 -1.138635 0.9933181 0.68141663 0.20220733 1.0600029 1.4452635 -0.7225711 1.4469024 -0.20014659 0.9941376 1.5034242 -0.22230795 1.4899213 -0.19595689 -1.1603045 1.0432073 -0.9924193 -0.21514001 0.096550025 0.098933384 0.96580684 1.4824836 -0.19776458 -0.99130994 -1.1549826 1.099306
0.3793794 1.0961047 0.20497403 0.086119324 -1.1270528 0.6685263 1.103564 0.2137382 -1.1288159 0.21634728 0.63017386 0.95234084 -0.20796701 1.4382715 -0.7491457 -0.23037785 1.0805247 -0.7551103 0.65029985 1.4962049 -0.2239478 0.6434664 1.5105358 0.09683219 0.6675399 -1.1373274 0.992883 0.681263 0.20237008 1.0593746 1.4442995 -0.72162837 1.4459352 -0.19970512 0.9936686 1.5025826 -0.22186977 1.4890329 -0.19551623 -1.1590341 1.042596 -0.991317 -0.21470454 0.09680495 0.09916598 0.9653156 1.481605 -0.19732192 -0.9902043 -1.1537147 1.0987827
0.3803804 1.0955362 0.20515051 0.08635541 -1.1257056 0.66835237 1.1030273 0.21388385 -1.1274683 0.21652842 0.62997025 0.95182145 -0.20752487 1.4373145 -0.74829584 -0.22991857 1.0799727 -0.7542532 0.6501085 1.4953129 -0.22350734 0.64327985 1.5096868 0.09705672 0.66739386 -1.1360215 0.99244696 0.6811082 0.20253155 1.0587449 1.4433335 -0.72068477 1.4449683 -0.19926369 0.99320024 1.5017413 -0.22143143 1.4881444 -0.19507414 -1.1577628 1.0419837 -0.9902162 -0.21426952 0.09705906 0.09939968 0.9648231 1.4807254 -0.19687906 -0.98909885 -1.152447 1.0982602
0.3813814 1.0949668 0.20532674 0.08659018 -1.1243588 0.6681785 1.1024914 0.21402833 -1.126119 0.21671012 0.62976617 0.9513023 -0.20708245 1.4363569 -0.7474458 -0.22945914 1.0794208 -0.753396 0.6499166 1.4944204 -0.22306684 0.64309263 1.5088369 0.09728124 0.6672468 -1.134715 0.9920112 0.68095255 0.20269415 1.0581162 1.4423695 -0.71974176 1.4440022 -0.19882208 0.9927315 1.5008999 -0.22099233 1.4872568 -0.19463319 -1.1564922 1.0413738 -0.9891147 -0.21383476 0.09731364 0.09963204 0.9643311 1.4798452 -0.19643652 -0.98799366 -1.1511786 1.0977374
0.3823824 1.0943979 0.20550191 0.086825445 -1.123012 0.66800344 1.1019555 0.21417344 -1.1247717 0.21688959 0.62956214 0.9507823 -0.20663941 1.4354001 -0.74659514 -0.22899869 1.0788695 -0.75253886 0.6497237 1.493528 -0.22262609 0.64290494 1.5079867 0.097505346 0.6670993 -1.1334097 0.9915756 0.68079615 0.20285508 1.0574881 1.441404 -0.71879816 1.4430358 -0.19837967 0.99226266 1.500058 -0.22055441 1.4863689 -0.1941913 -1.1552216 1.040762 -0.98801297 -0.21339867 0.09756775 0.099865004 0.9638395 1.4789668 -0.19599327 -0.98688775 -1.1499118 1.0972142
0.3833834 1.0938294 0.20567778 0.08706048 -1.1216658 0.66782874 1.1014185 0.21431652 -1.1234231 0.21707103 0.6293569 0.9502625 -0.20619607 1.4344435 -0.74574494 -0.22853857 1.0783174 -0.7516808 0.64952964 1.4926354 -0.22218505 0.6427169 1.5071363 0.09772846 0.6669515 -1.1321037 0.99113894 0.6806388 0.20301738 1.05686 1.4404395 -0.7178553 1.4420694 -0.19793692 0.99179286 1.4992163 -0.22011387 1.4854803 -0.1937488 -1.1539512 1.0401508 -0.98691124 -0.21296251 0.09782199 0.10009768 0.96334714 1.4780873 -0.19555065 -0.98578256 -1.1486448 1.0966913
0.3843844 1.0932605 0.20585293 0.087295234 -1.12032 0.66765255 1.1008831 0.21446076 -1.1220741 0.2172504 0.6291514 0.949743 -0.20575234 1.433487 -0.7448932 -0.22807825 1.0777655 -0.75082254 0.6493367 1.4917433 -0.2217431 0.64252836 1.5062873 0.097952306 0.66680294 -1.1307979 0.9907028 0.6804815 0.20317873 1.0562315 1.4394753 -0.71691066 1.4411035 -0.19749522 0.9913235 1.4983743 -0.21967399 1.4845924 -0.1933068 -1.1526809 1.0395408 -0.98581034 -0.21252653 0.0980753 0.10032958 0.96285474 1.4772083 -0.19510755 -0.98467726 -1.1473773 1.096168
0.3853854 1.0926917 0.20602858 0.08753003 -1.1189728 0.6674755 1.1003462 0.2146028 -1.1207263 0.21743074 0.628946 0.9492235 -0.20530891 1.4325314 -0.7440413 -0.22761634 1.077214 -0.74996376 0.6491426 1.4908516 -0.22130144 0.64233917 1.505437 0.09817512 0.66665447 -1.1294932 0.99026614 0.68032295 0.2033399 1.0556033 1.4385118 -0.7159655 1.4401374 -0.19705236 0.9908534 1.4975327 -0.2192331 1.4837055 -0.19286424 -1.15141 1.0389302 -0.9847085 -0.21208954 0.09832962 0.10056168 0.96236265 1.4763292 -0.19466364 -0.9835717 -1.1461109 1.0956455
0.3863864 1.0921227 0.20620272 0.08776466 -1.1176267 0.667299 1.09981 0.21474615 -1.1193793 0.21761024 0.62873983 0.94870305 -0.20486477 1.4315757 -0.7431898 -0.22715509 1.0766622 -0.7491037 0.6489477 1.4899596 -0.22085887 0.6421496 1.5045868 0.09839903 0.666505 -1.128188 0.9898288 0.68016404 0.20350075 1.054976 1.4375483 -0.7150206 1.4391724 -0.19660902 0.9903843 1.4966917 -0.21879217 1.4828175 -0.1924223 -1.1501399 1.0383201 -0.9836077 -0.21165165 0.09858368 0.10079382 0.96187043 1.4754496 -0.19421977 -0.9824669 -1.1448438 1.095122
0.3873874 1.0915538 0.20637742 0.08799954 -1.1162819 0.66712195 1.0992727 0.21488917 -1.1180321 0.21778992 0.6285332 0.94818366 -0.2044203 1.4306206 -0.7423376 -0.22669253 1.0761107 -0.7482442 0.648753 1.4890676 -0.22041473 0.64196 1.5037369 0.09862246 0.66635466 -1.1268836 0.9893922 0.6800053 0.20366094 1.0543482 1.4365839 -0.7140756 1.4382073 -0.19616604 0.9899138 1.4958502 -0.21835095 1.4819298 -0.19197905 -1.1488708 1.0377108 -0.9825067 -0.2112141 0.098836474 0.10102576 0.9613771 1.4745709 -0.19377649 -0.98136145 -1.1435769 1.094599
0.3883884 1.090985 0.2065525 0.08823453 -1.1149354 0.6669433 1.0987369 0.21503067 -1.1166843 0.21796888 0.62832665 0.94766444 -0.20397562 1.4296658 -0.74148506 -0.22622955 1.0755594 -0.74738455 0.6485571 1.488176 -0.2199718 0.6417693 1.5028871 0.0988454 0.66620445 -1.1255789 0.98895514 0.67984563 0.20382187 1.0537201 1.4356214 -0.71313035 1.4372426 -0.19572252 0.9894437 1.4950081 -0.21790972 1.4810418 -0.19153595 -1.1476004 1.0371009 -0.9814051 -0.21077657 0.099091575 0.10125825 0.9608847 1.4736924 -0.1933322 -0.9802559 -1.1423111 1.0940762
0.3893894 1.0904155 0.20672634 0.088469476 -1.1135907 0.6667652 1.0981996 0.21517316 -1.115338 0.2181471 0.6281196 0.9471443 -0.2035312 1.4287108 -0.7406331 -0.22576576 1.0750079 -0.74652344 0.6483611 1.4872836 -0.21952796 0.641579 1.5020361 0.09906908 0.6660536 -1.124275 0.9885178 0.6796851 0.20398194 1.0530934 1.4346588 -0.71218497 1.4362785 -0.19527945 0.9889735 1.4941664 -0.21746746 1.4801544 -0.19109315 -1.1463296 1.0364913 -0.9803037 -0.21033788 0.09934521 0.101490125 0.9603925 1.4728144 -0.19288799 -0.97915107 -1.1410455 1.0935527
0.3903904 1.0898476 0.20690069 0.08870432 -1.1122458 0.66658586 1.0976635 0.21531558 -1.1139907 0.21832544 0.6279124 0.94662535 -0.20308521 1.4277564 -0.7397794 -0.22530249 1.0744574 -0.74566287 0.6481649 1.4863921 -0.21908331 0.64138806 1.5011863 0.09929219 0.66590214 -1.1229708 0.9880805 0.67952466 0.2041421 1.0524658 1.4336954 -0.7112385 1.4353133 -0.19483554 0.98850316 1.4933252 -0.21702424 1.4792672 -0.19064969 -1.14506 1.035883 -0.9792022 -0.20989892 0.09959839 0.10172153 0.9599002 1.4719357 -0.19244415 -0.97804576 -1.139779 1.0930302
0.3913914 1.0892787 0.2070747 0.08893953 -1.1109004 0.6664065 1.0971271 0.21545666 -1.112644 0.21850449 0.627705 0.94610566 -0.20263922 1.4268032 -0.73892516 -0.2248388 1.0739057 -0.7448021 0.6479681 1.4855003 -0.21863851 0.6411966 1.5003371 0.09951554 0.6657513 -1.121668 0.9876432 0.67936236 0.20430213 1.0518392 1.4327339 -0.7102936 1.4343493 -0.19439077 0.9880328 1.4924842 -0.21658143 1.4783802 -0.19020662 -1.1437901 1.035274 -0.9781007 -0.20946023 0.09985173 0.101953894 0.9594078 1.4710574 -0.19199917 -0.9769407 -1.1385133 1.0925068
0.3923924 1.08871 0.20724833 0.0891751 -1.1095564 0.6662269 1.09659 0.21559784 -1.1112975 0.21868226 0.62749654 0.9455869 -0.20219362 1.4258497 -0.7380716 -0.22437355 1.0733548 -0.7439395 0.6477713 1.4846092 -0.21819285 0.6410053 1.4994868 0.09973858 0.66559917 -1.1203638 0.98720515 0.6792009 0.20446214 1.0512133 1.4317726 -0.70934725 1.433386 -0.19394618 0.9875626 1.4916427 -0.216138 1.4774927 -0.18976259 -1.1425214 1.0346658 -0.97699934 -0.20902067 0.10010516 0.1021849 0.9589147 1.4701792 -0.19155458 -0.9758355 -1.1372479 1.0919846
0.3933934 1.0881416 0.20742217 0.089410424 -1.1082125 0.6660465 1.0960536 0.21573862 -1.1099515 0.21885955 0.62728876 0.94506747 -0.20174664 1.424896 -0.737217 -0.223908 1.0728039 -0.74307746 0.6475738 1.4837179 -0.21774733 0.6408129 1.4986366 0.09996152 0.6654453 -1.1190612 0.98676836 0.67903835 0.20462155 1.0505868 1.4308115 -0.70840067 1.4324235 -0.19350204 0.9870922 1.4908005 -0.21569428 1.476606 -0.18931839 -1.1412519 1.0340582 -0.9758987 -0.2085807 0.100358985 0.10241693 0.9584233 1.4693019 -0.19110945 -0.9747308 -1.1359837 1.0914614
0.3943944 1.0875738 0.20759526 0.08964488 -1.1068672 0.66586584 1.0955169 0.21587914 -1.1086059 0.21903831 0.6270806 0.9445487 -0.20129922 1.423944 -0.7363623 -0.22344199 1.0722535 -0.74221516 0.6473766 1.482827 -0.21730137 0.64062107 1.4977869 0.100184694 0.6652933 -1.1177579 0.98633033 0.67887574 0.2047813 1.0499612 1.4298505 -0.7074538 1.43146 -0.19305658 0.9866215 1.4899594 -0.21524933 1.475719 -0.18887419 -1.139982 1.0334508 -0.97479814 -0.20814005 0.10061282 0.102648735 0.9579309 1.4684243 -0.19066486 -0.9736251 -1.1347189 1.0909392
0.3953954 1.0870049 0.20776829 0.08988087 -1.1055241 0.66568506 1.0949818 0.21601957 -1.1072595 0.21921518 0.6268724 0.9440293 -0.20085225 1.4229918 -0.73550814 -0.22297552 1.0717034 -0.7413522 0.6471784 1.4819361 -0.2168544 0.6404286 1.4969376 0.10040735 0.6651398 -1.1164563 0.9858931 0.678713 0.2049413 1.0493358 1.4288908 -0.7065065 1.4304981 -0.19261083 0.9861506 1.4891189 -0.21480438 1.4748327 -0.1884295 -1.1387141 1.0328432 -0.97369725 -0.20769939 0.10086642 0.10287982 0.9574389 1.4675469 -0.19021818 -0.97252136 -1.1334543 1.0904162
0.3963964 1.0864376 0.20794213 0.09011586 -1.10418 0.6655034 1.0944451 0.21615982 -1.1059153 0.21939254 0.6266634 0.94351166 -0.20040494 1.4220402 -0.7346532 -0.2225087 1.0711529 -0.74048835 0.64698017 1.4810461 -0.21640655 0.6402361 1.4960884 0.100630365 0.66498625 -1.1151549 0.98545474 0.67854947 0.20510036 1.0487111 1.4279305 -0.70556 1.4295368 -0.19216573 0.98568046 1.4882767 -0.21435907 1.4739457 -0.18798503 -1.1374449 1.0322374 -0.9725968 -0.20725885 0.10112088 0.10311223 0.9569462 1.4666697 -0.18977225 -0.9714158 -1.1321906 1.0898942
0.3973974 1.0858698 0.20811504 0.090351984 -1.1028379 0.66532224 1.0939096 0.21630025 -1.1045703 0.21956983 0.62645453 0.9429927 -0.19995785 1.4210893 -0.7337979 -0.22204173 1.0706033 -0.73962563 0.6467813 1.4801556 -0.21595848 0.64004266 1.4952387 0.10085358 0.66483307 -1.1138532 0.9850177 0.67838544 0.20525947 1.048086 1.4269705 -0.7046127 1.4285758 -0.19171846 0.9852099 1.487437 -0.21391347 1.4730605 -0.18753949 -1.1361762 1.031631 -0.9714964 -0.20681748 0.10137431 0.10334332 0.9564546 1.4657925 -0.18932694 -0.97031134 -1.1309274 1.0893713
0.3983984 1.0853024 0.20828813 0.09058749 -1.1014951 0.6651403 1.0933735 0.21644023 -1.1032257 0.21974695 0.6262457 0.94247484 -0.19950849 1.420138 -0.73294175 -0.2215735 1.0700542 -0.7387615 0.64658237 1.479265 -0.21551001 0.6398498 1.494389 0.10107654 0.6646784 -1.1125526 0.9845801 0.67822134 0.20541888 1.0474617 1.4260114 -0.7036651 1.4276152 -0.19127277 0.9847396 1.4865956 -0.21346688 1.4721745 -0.18709469 -1.1349081 1.0310254 -0.97039527 -0.20637539 0.101628184 0.10357544 0.955963 1.4649156 -0.1888803 -0.96920687 -1.1296641 1.08885
0.3993994 1.0847346 0.20846176 0.09082262 -1.1001529 0.6649579 1.0928378 0.21657956 -1.1018819 0.21992388 0.6260366 0.94195676 -0.19906053 1.4191879 -0.73208696 -0.22110558 1.0695046 -0.73789805 0.6463836 1.4783754 -0.21506196 0.63965607 1.4935396 0.10130041 0.6645241 -1.1112522 0.984142 0.67805636 0.20557722 1.0468373 1.4250534 -0.7027171 1.4266543 -0.1908265 0.98426884 1.4857552 -0.21302009 1.4712882 -0.18664837 -1.1336405 1.0304198 -0.9692958 -0.20593366 0.10188222 0.103806436 0.9554709 1.4640392 -0.18843389 -0.96810263 -1.1284003 1.0883274
0.4004004 1.0841676 0.20863399 0.09105913 -1.0988107 0.664775 1.0923017 0.21671924 -1.1005373 0.22010025 0.625827 0.9414392 -0.19861102 1.4182389 -0.73122966 -0.22063696 1.0689557 -0.73703265 0.64618456 1.4774858 -0.21461248 0.6394628 1.492691 0.10152334 0.6643696 -1.1099521 0.98370415 0.6778918 0.20573696 1.0462137 1.4240947 -0.70176953 1.425694 -0.190379 0.98379916 1.4849147 -0.21257317 1.4704037 -0.18620294 -1.1323733 1.0298152 -0.96819526 -0.20549062 0.10213571 0.10403885 0.9549799 1.4631637 -0.18798724 -0.9669996 -1.1271384 1.0878059
0.4014014 1.0836009 0.20880702 0.09129488 -1.09747 0.6645923 1.091767 0.21685827 -1.0991957 0.22027695 0.625618 0.9409222 -0.19816238 1.4172896 -0.7303738 -0.22016758 1.0684066 -0.7361677 0.6459852 1.4765959 -0.2141634 0.63926923 1.4918413 0.10174685 0.66421455 -1.1086524 0.9832671 0.67772585 0.20589581 1.045591 1.423137 -0.70082235 1.4247345 -0.18993142 0.9833287 1.4840745 -0.21212474 1.469519 -0.1857571 -1.131106 1.0292109 -0.9670953 -0.20504725 0.1023894 0.104269534 0.95448923 1.4622879 -0.1875402 -0.96589476 -1.1258767 1.087284
0.4024024 1.0830343 0.20898014 0.09153104 -1.09613 0.6644089 1.0912321 0.21699777 -1.0978522 0.22045368 0.6254081 0.9404052 -0.19771233 1.4163411 -0.7295163 -0.21969685 1.0678582 -0.7353026 0.6457863 1.4757068 -0.21371228 0.63907564 1.4909931 0.10197032 0.6640584 -1.1073537 0.9828292 0.6775602 0.2060551 1.0449681 1.4221798 -0.69987434 1.4237763 -0.18948424 0.9828584 1.4832342 -0.21167654 1.4686339 -0.18531096 -1.1298382 1.0286077 -0.96599585 -0.20460424 0.10264431 0.104501724 0.9539978 1.4614123 -0.18709373 -0.96479195 -1.1246146 1.0867622
0.4034034 1.0824674 0.2091529 0.09176768 -1.0947886 0.6642256 1.0906963 0.21713707 -1.0965104 0.22062966 0.6251991 0.93988776 -0.19726256 1.4153929 -0.72865915 -0.21922699 1.0673103 -0.7344376 0.64558655 1.474819 -0.21326238 0.6388819 1.490145 0.102193624 0.6639032 -1.1060555 0.9823923 0.6773948 0.2062144 1.0443472 1.4212239 -0.69892603 1.4228175 -0.18903661 0.9823883 1.482395 -0.21122816 1.4677498 -0.18486366 -1.1285732 1.0280038 -0.96489626 -0.20416024 0.1028981 0.1047335 0.95350736 1.4605368 -0.18664491 -0.9636881 -1.1233526 1.0862416
0.4044044 1.0819013 0.2093254 0.09200365 -1.0934497 0.664042 1.0901612 0.21727633 -1.0951685 0.22080564 0.6249896 0.9393717 -0.19681153 1.4144462 -0.72780263 -0.21875545 1.0667626 -0.73357147 0.6453862 1.4739304 -0.2128106 0.6386884 1.4892962 0.10241729 0.66374785 -1.104757 0.9819549 0.67722833 0.20637268 1.043725 1.4202679 -0.6979773 1.4218599 -0.18858859 0.9819184 1.4815552 -0.21077898 1.4668654 -0.18441656 -1.1273074 1.0274017 -0.96379715 -0.20371541 0.10315205 0.10496561 0.95301694 1.4596628 -0.18619788 -0.9625847 -1.1220927 1.0857213
0.4054054 1.0813358 0.20949829 0.09224025 -1.0921104 0.6638582 1.0896273 0.21741527 -1.0938272 0.22098175 0.62477994 0.9388559 -0.19636074 1.4134991 -0.726945 -0.21828502 1.0662149 -0.7327048 0.64518666 1.4730421 -0.21235916 0.6384935 1.4884492 0.10264085 0.6635916 -1.1034596 0.98151755 0.6770617 0.20653203 1.0431039 1.4193121 -0.69702923 1.420903 -0.18813938 0.98144865 1.480716 -0.21032831 1.4659812 -0.18396938 -1.126041 1.0267993 -0.96269757 -0.20327094 0.10340662 0.105197646 0.95252705 1.4587879 -0.18574947 -0.96148187 -1.1208323 1.0851997
0.4064064 1.0807699 0.20967108 0.09247747 -1.0907716 0.6636744 1.0890931 0.217554 -1.0924864 0.22115782 0.62457025 0.9383405 -0.19590902 1.412553 -0.7260874 -0.21781275 1.065668 -0.7318387 0.6449862 1.4721535 -0.21190703 0.6382998 1.4876003 0.10286434 0.6634354 -1.1021632 0.98108006 0.6768948 0.20669058 1.0424842 1.4183576 -0.69608104 1.419946 -0.18769047 0.98097914 1.4798766 -0.20987889 1.4650981 -0.18352148 -1.124776 1.026198 -0.9615992 -0.20282531 0.103661135 0.105429396 0.9520367 1.4579145 -0.18530151 -0.9603788 -1.1195728 1.0846792
0.4074074 1.0802051 0.20984384 0.09271407 -1.089434 0.6634901 1.0885584 0.21769306 -1.0911461 0.22133404 0.62436104 0.93782514 -0.19545794 1.4116073 -0.7252292 -0.21734041 1.0651215 -0.73097277 0.64478683 1.4712669 -0.21145427 0.63810503 1.4867526 0.10308837 0.663279 -1.1008668 0.98064333 0.6767282 0.20685035 1.0418638 1.4174037 -0.69513273 1.4189895 -0.1872414 0.9805099 1.4790376 -0.20942754 1.4642153 -0.18307412 -1.123512 1.0255971 -0.96050054 -0.2023798 0.10391553 0.10566151 0.95154756 1.45704 -0.18485287 -0.9592765 -1.1183138 1.0841593
0.4084084 1.0796398 0.2100167 0.09295142 -1.0880957 0.663306 1.0880245 0.2178326 -1.0898072 0.22151026 0.6241516 0.9373101 -0.1950058 1.410663 -0.7243717 -0.2168678 1.0645748 -0.73010564 0.64458567 1.4703789 -0.21100104 0.6379116 1.4859059 0.10331224 0.6631227 -1.0995715 0.9802066 0.67656076 0.20700902 1.0412438 1.4164509 -0.69418424 1.4180354 -0.18679139 0.98004025 1.4781988 -0.20897695 1.463332 -0.18262589 -1.1222472 1.0249974 -0.95940274 -0.20193371 0.10417025 0.10589376 0.9510584 1.4561665 -0.18440354 -0.9581738 -1.1170542 1.08364
0.4094094 1.0790758 0.21018958 0.09318851 -1.0867589 0.6631217 1.0874913 0.2179715 -1.088468 0.22168607 0.6239421 0.93679553 -0.1945531 1.4097193 -0.72351336 -0.2163947 1.0640284 -0.72923833 0.6443861 1.469494 -0.2105461 0.637717 1.4850577 0.10353617 0.66296554 -1.0982771 0.9797702 0.6763932 0.20716834 1.040626 1.4154972 -0.6932354 1.4170794 -0.18634158 0.9795717 1.4773608 -0.20852578 1.4624498 -0.18217742 -1.1209835 1.024397 -0.9583046 -0.2014867 0.10442515 0.10612661 0.95056945 1.4552932 -0.18395472 -0.9570725 -1.115797 1.0831194
0.4104104 1.0785116 0.21036229 0.093426034 -1.0854229 0.6629364 1.0869572 0.21811035 -1.0871297 0.22186181 0.62373304 0.93628144 -0.19410047 1.4087762 -0.7226557 -0.21592095 1.0634832 -0.728371 0.6441857 1.4686066 -0.21009311 0.6375231 1.4842124 0.10376041 0.6628082 -1.0969816 0.97933334 0.676225 0.20732719 1.0400074 1.4145457 -0.6922867 1.4161261 -0.18589115 0.9791028 1.4765232 -0.20807391 1.4615688 -0.18172881 -1.1197199 1.0237987 -0.9572075 -0.20104042 0.104680106 0.10635892 0.9500803 1.4544215 -0.18350568 -0.9559711 -1.1145391 1.0826002
0.4114114 1.0779475 0.2105355 0.093663976 -1.0840878 0.662753 1.0864254 0.218249 -1.0857925 0.222038 0.62352365 0.9357678 -0.19364771 1.4078327 -0.7217966 -0.21544677 1.0629381 -0.7275042 0.64398545 1.4677215 -0.20963866 0.6373283 1.4833657 0.103985116 0.66265196 -1.0956895 0.9788965 0.67605776 0.20748672 1.0393891 1.4135936 -0.69133735 1.4151721 -0.18544084 0.9786346 1.4756852 -0.20762032 1.4606868 -0.18128055 -1.1184579 1.0232006 -0.95610964 -0.20059264 0.10493471 0.106590904 0.94959235 1.4535489 -0.18305531 -0.9548695 -1.1132823 1.0820808
0.4124124 1.0773842 0.21070772 0.09390182 -1.0827538 0.6625667 1.0858924 0.2183877 -1.0844561 0.22221357 0.6233146 0.93525505 -0.19319391 1.4068917 -0.7209379 -0.2149716 1.0623937 -0.72663593 0.6437847 1.4668354 -0.2091831 0.63713413 1.4825194 0.10420999 0.66249496 -1.0943962 0.97846043 0.67588997 0.20764634 1.0387722 1.4126428 -0.69038886 1.4142201 -0.18499005 0.97816586 1.4748482 -0.20716766 1.4598057 -0.18083069 -1.1171964 1.0226026 -0.9550132 -0.20014486 0.10518949 0.10682419 0.9491046 1.4526786 -0.18260616 -0.95376915 -1.1120259 1.0815622
0.4134134 1.0768217 0.21088073 0.09414056 -1.0814193 0.662383 1.0853598 0.21852612 -1.0831207 0.22238988 0.62310565 0.9347424 -0.1927399 1.4059495 -0.7200792 -0.21449625 1.061849 -0.7257689 0.6435853 1.465951 -0.20872712 0.6369398 1.4816732 0.10443435 0.6623374 -1.0931036 0.97802526 0.67572176 0.20780525 1.0381558 1.4116927 -0.68944067 1.4132683 -0.18453875 0.977698 1.4740105 -0.20671496 1.4589247 -0.18038055 -1.1159344 1.0220062 -0.9539168 -0.19969702 0.105445296 0.107056275 0.9486164 1.4518073 -0.18215579 -0.95266855 -1.1107707 1.0810434
0.4144144 1.0762587 0.21105424 0.09437829 -1.080086 0.6621974 1.0848279 0.21866548 -1.0817851 0.22256583 0.622896 0.9342297 -0.19228518 1.4050089 -0.719221 -0.21402135 1.061305 -0.72490025 0.6433848 1.4650663 -0.20827094 0.6367458 1.480828 0.10465986 0.66217965 -1.091812 0.97758895 0.67555356 0.2079654 1.0375401 1.4107443 -0.6884928 1.4123167 -0.18408674 0.97723025 1.4731737 -0.20626053 1.458045 -0.17993093 -1.1146741 1.0214092 -0.9528201 -0.19924825 0.105700165 0.10728993 0.9481294 1.4509358 -0.18170565 -0.9515688 -1.1095157 1.0805254
0.4154154 1.0756967 0.2112267 0.09461765 -1.078754 0.66201264 1.0842961 0.21880388 -1.0804503 0.2227411 0.62268776 0.9337188 -0.19183034 1.4040694 -0.71836126 -0.2135446 1.0607615 -0.72403216 0.64318407 1.4641824 -0.20781475 0.6365515 1.479983 0.10488412 0.6620226 -1.0905217 0.9771531 0.6753847 0.20812464 1.0369248 1.4097947 -0.6875443 1.4113661 -0.18363556 0.9767626 1.4723378 -0.2058065 1.4571656 -0.17948097 -1.1134139 1.0208141 -0.951725 -0.19879949 0.10595572 0.10752323 0.94764274 1.4500655 -0.18125433 -0.9504684 -1.1082618 1.0800074
0.4164164 1.0751352 0.2114 0.0948565 -1.077422 0.66182745 1.0837646 0.21894273 -1.0791172 0.22291708 0.6224794 0.933208 -0.19137591 1.4031302 -0.717502 -0.21306822 1.0602186 -0.7231646 0.642984 1.4632984 -0.20735803 0.63635737 1.479138 0.10510956 0.6618653 -1.0892321 0.97671825 0.67521656 0.20828408 1.0363102 1.408847 -0.68659645 1.410417 -0.18318272 0.9762954 1.4715017 -0.20535165 1.4562867 -0.1790303 -1.1121542 1.0202192 -0.95062953 -0.19835031 0.1062116 0.10775604 0.94715697 1.4491966 -0.18080342 -0.94936985 -1.1070083 1.0794896
0.4174174 1.0745744 0.21157292 0.09509563 -1.0760913 0.6616423 1.0832342 0.21908212 -1.077784 0.22309208 0.62227017 0.9326974 -0.19092065 1.4021922 -0.7166428 -0.21259063 1.0596769 -0.7222964 0.6427839 1.462416 -0.20690116 0.63616353 1.4782939 0.10533495 0.6617079 -1.0879426 0.97628266 0.67504776 0.208444 1.0356971 1.4078999 -0.68564844 1.4094673 -0.18273088 0.9758287 1.4706658 -0.20489657 1.4554074 -0.17858067 -1.1108955 1.0196252 -0.9495353 -0.19790113 0.10646755 0.1079893 0.9466713 1.4483265 -0.18035197 -0.9482717 -1.1057557 1.0789721
0.4184184 1.0740132 0.21174598 0.09533474 -1.074762 0.66145664 1.0827029 0.21922097 -1.0764524 0.2232686 0.62206256 0.93218786 -0.19046447 1.4012555 -0.71578383 -0.21211278 1.0591336 -0.72142744 0.642584 1.4615328 -0.20644325 0.6359695 1.4774498 0.10556103 0.66155016 -1.0866554 0.9758479 0.6748792 0.20860365 1.035084 1.4069539 -0.68469983 1.408519 -0.18227741 0.97536224 1.4698303 -0.20444062 1.4545294 -0.17812961 -1.1096375 1.0190319 -0.94844073 -0.19745067 0.10672287 0.108222574 0.9461859 1.4474581 -0.17990085 -0.9471736 -1.104504 1.078456
0.4194194 1.0734532 0.21191972 0.09557441 -1.073433 0.6612721 1.0821732 0.21935993 -1.0751208 0.22344431 0.6218541 0.9316779 -0.19000915 1.4003192 -0.7149254 -0.2116352 1.0585923 -0.7205592 0.642384 1.4606515 -0.20598471 0.63577604 1.4766064 0.10578675 0.66139257 -1.0853683 0.9754135 0.67471075 0.20876381 1.0344716 1.4060081 -0.6837515 1.4075716 -0.18182462 0.97489613 1.468996 -0.20398498 1.4536517 -0.17767763 -1.1083804 1.0184393 -0.94734764 -0.19700032 0.10697848 0.1084566 0.9457013 1.4465908 -0.17944896 -0.9460759 -1.103252 1.0779396
0.4204204 1.0728935 0.21209252 0.09581397 -1.0721043 0.6610865 1.0816433 0.21949902 -1.0737915 0.22362038 0.62164664 0.93116874 -0.1895526 1.399383 -0.7140659 -0.21115723 1.0580517 -0.71969086 0.6421841 1.4597692 -0.20552632 0.63558275 1.4757624 0.106012076 0.661235 -1.0840821 0.9749791 0.6745411 0.20892382 1.0338607 1.4050637 -0.6828043 1.4066249 -0.18137103 0.97443026 1.468161 -0.2035281 1.4527749 -0.17722613 -1.1071247 1.0178474 -0.9462544 -0.19654873 0.107235104 0.10869064 0.94521683 1.4457226 -0.1789963 -0.9449782 -1.1020021 1.077424
0.4214214 1.0723337 0.21226671 0.09605448 -1.0707778 0.6609017 1.081114 0.21963772 -1.0724626 0.22379547 0.6214396 0.93066114 -0.18909556 1.3984482 -0.7132069 -0.21067792 1.0575113 -0.71882254 0.64198464 1.4588892 -0.20506704 0.63538873 1.4749203 0.10623864 0.6610774 -1.0827965 0.9745456 0.6743719 0.20908397 1.0332494 1.4041201 -0.6818566 1.4056789 -0.1809166 0.97396487 1.4673272 -0.20307139 1.4518983 -0.17677456 -1.1058686 1.0172566 -0.94516176 -0.19609767 0.10749168 0.10892361 0.94473237 1.4448556 -0.1785438 -0.94388175 -1.1007535 1.076908
0.4224224 1.0717757 0.21243966 0.09629434 -1.0694515 0.66071624 1.0805846 0.21977746 -1.0711343 0.22397208 0.6212318 0.9301535 -0.18863839 1.3975147 -0.71234727 -0.2101995 1.0569714 -0.7179535 0.64178497 1.4580088 -0.20460725 0.6351957 1.4740775 0.10646568 0.6609195 -1.0815125 0.97411203 0.6742034 0.20924452 1.0326394 1.4031767 -0.6809095 1.4047347 -0.18046272 0.97349954 1.4664935 -0.20261332 1.4510223 -0.17632264 -1.1046132 1.0166658 -0.9440696 -0.19564644 0.10774856 0.10915856 0.94425 1.4439892 -0.17809156 -0.94278586 -1.0995045 1.0763924
0.4234234 1.0712179 0.21261397 0.096535 -1.0681269 0.6605316 1.0800562 0.21991673 -1.0698069 0.22414789 0.62102437 0.92964625 -0.18818122 1.3965815 -0.71148866 -0.20971933 1.056432 -0.7170851 0.6415857 1.4571284 -0.20414737 0.63500243 1.4732361 0.10669179 0.6607623 -1.0802288 0.9736785 0.6740337 0.20940495 1.03203 1.4022348 -0.6799627 1.403791 -0.18000889 0.9730347 1.4656603 -0.20215619 1.4501463 -0.17587084 -1.1033595 1.0160768 -0.9429778 -0.1951943 0.10800414 0.10939322 0.94376695 1.4431229 -0.1776388 -0.9416905 -1.0982571 1.0758783
0.4244244 1.0706599 0.21278825 0.09677641 -1.0668033 0.6603468 1.079528 0.22005624 -1.068481 0.22432354 0.62081736 0.92914003 -0.18772325 1.3956488 -0.7106294 -0.20923969 1.0558933 -0.7162169 0.64138645 1.4562498 -0.2036874 0.6348094 1.4723947 0.10691802 0.66060483 -1.0789468 0.97324544 0.6738649 0.20956567 1.0314225 1.4012939 -0.6790151 1.4028473 -0.17955425 0.97257024 1.4648279 -0.20169729 1.4492726 -0.17541751 -1.1021067 1.0154885 -0.9418867 -0.19474229 0.10826192 0.10962789 0.9432847 1.4422578 -0.17718467 -0.94059587 -1.0970101 1.0753642
0.42542544 1.0701023 0.2129618 0.09701665 -1.0654798 0.66016126 1.0790002 0.22019634 -1.0671564 0.22449973 0.62061113 0.9286346 -0.18726489 1.3947175 -0.70976996 -0.20875868 1.0553551 -0.71534836 0.6411869 1.4553715 -0.20322639 0.6346172 1.4715538 0.10714519 0.66044706 -1.0776652 0.97281253 0.6736957 0.20972657 1.0308145 1.4003531 -0.67806894 1.4019052 -0.17909884 0.97210693 1.4639959 -0.20123976 1.4483973 -0.17496431 -1.1008543 1.0149006 -0.9407963 -0.19428936 0.108518705 0.109862365 0.9428026 1.441393 -0.17673323 -0.9395016 -1.095764 1.0748495
0.42642644 1.0695455 0.21313548 0.09725845 -1.0641583 0.6599767 1.078473 0.22033563 -1.065832 0.22467616 0.6204044 0.9281299 -0.18680653 1.3937873 -0.70891094 -0.208278 1.0548172 -0.7144801 0.64098895 1.4544927 -0.20276529 0.6344248 1.4707135 0.107373096 0.6602901 -1.076385 0.9723802 0.6735268 0.2098873 1.0302068 1.3994133 -0.6771228 1.4009637 -0.17864388 0.97164303 1.4631639 -0.20078045 1.4475247 -0.17451158 -1.0996033 1.0143136 -0.93970686 -0.19383642 0.10877619 0.11009787 0.9423224 1.4405292 -0.17627928 -0.93840754 -1.0945191 1.0743368
0.42742744 1.06899 0.21330944 0.097500056 -1.0628371 0.65979236 1.077946 0.22047538 -1.0645087 0.22485152 0.62019837 0.9276253 -0.18634787 1.392858 -0.70805275 -0.20779735 1.0542808 -0.7136115 0.6407895 1.4536158 -0.20230418 0.6342323 1.469873 0.107600056 0.66013175 -1.0751064 0.9719486 0.6733575 0.21004781 1.0296018 1.398475 -0.6761768 1.4000227 -0.17818823 0.97118044 1.4623325 -0.2003215 1.446651 -0.17405856 -1.0983529 1.0137279 -0.93861794 -0.19338301 0.10903268 0.11033269 0.94184023 1.439666 -0.17582557 -0.9373149 -1.093276 1.0738238
0.42842844 1.0684344 0.21348414 0.09774186 -1.0615178 0.65960735 1.0774205 0.22061488 -1.0631871 0.22502816 0.619993 0.92712194 -0.18588847 1.3919295 -0.7071933 -0.20731571 1.0537443 -0.71274364 0.6405917 1.4527396 -0.20184204 0.6340395 1.469033 0.10782803 0.6599747 -1.0738281 0.971517 0.6731889 0.21020934 1.0289967 1.3975372 -0.6752305 1.3990833 -0.17773214 0.9707177 1.4615017 -0.19986165 1.4457788 -0.17360458 -1.0971037 1.0131422 -0.9375301 -0.19292921 0.10929002 0.110567726 0.94136083 1.4388032 -0.17537212 -0.93622285 -1.0920333 1.0733111
0.42942944 1.0678804 0.21365872 0.09798451 -1.0601995 0.65942323 1.0768944 0.22075558 -1.0618668 0.22520489 0.6197878 0.9266192 -0.18542963 1.3910017 -0.70633477 -0.20683381 1.0532082 -0.7118749 0.64039326 1.4518639 -0.20137954 0.63384813 1.4681945 0.10805583 0.6598173 -1.0725513 0.9710854 0.6730197 0.21037146 1.0283923 1.3966011 -0.6742852 1.3981445 -0.1772762 0.97025454 1.4606715 -0.19940123 1.4449074 -0.17315176 -1.0958549 1.0125581 -0.93644184 -0.19247574 0.1095482 0.110802956 0.94088167 1.4379411 -0.17491704 -0.9351312 -1.0907907 1.0727988
0.43043044 1.0673261 0.21383327 0.09822633 -1.0588822 0.6592388 1.0763686 0.22089502 -1.0605476 0.22538078 0.61958236 0.926117 -0.18496996 1.3900746 -0.7054771 -0.20635152 1.0526731 -0.71100736 0.64019495 1.4509878 -0.20091647 0.633656 1.4673558 0.10828438 0.65965974 -1.0712755 0.9706549 0.6728511 0.21053278 1.027789 1.3956653 -0.6733404 1.3972074 -0.17681986 0.96979374 1.4598424 -0.19894093 1.4440361 -0.17269659 -1.0946075 1.0119753 -0.9353557 -0.19202086 0.109805726 0.111039795 0.94040334 1.4370799 -0.174463 -0.9340402 -1.0895509 1.0722871
0.43143144 1.0667722 0.21400747 0.09846909 -1.0575669 0.6590548 1.0758443 0.221035 -1.0592296 0.22555706 0.619378 0.92561555 -0.18450984 1.3891498 -0.7046189 -0.20586914 1.0521384 -0.7101389 0.6399965 1.4501135 -0.20045397 0.6334651 1.4665183 0.1085126 0.65950257 -1.0700015 0.9702242 0.67268217 0.21069425 1.0271864 1.3947303 -0.6723953 1.3962705 -0.17636344 0.9693326 1.4590129 -0.19848013 1.4431659 -0.17224294 -1.0933615 1.0113925 -0.9342687 -0.19156605 0.11006403 0.11127509 0.93992484 1.4362192 -0.17400819 -0.9329504 -1.0883112 1.0717762
0.43243244 1.0662192 0.21418193 0.09871213 -1.0562524 0.6588705 1.0753196 0.2211762 -1.0579125 0.22573343 0.6191736 0.925115 -0.18404949 1.3882244 -0.7037602 -0.2053858 1.0516047 -0.7092714 0.6397999 1.4492397 -0.19999087 0.6332737 1.4656802 0.108741194 0.65934616 -1.0687274 0.9697945 0.6725134 0.21085641 1.0265845 1.3937969 -0.6714519 1.3953346 -0.17590678 0.9688717 1.4581842 -0.19801906 1.4422967 -0.1717884 -1.0921165 1.0108109 -0.93318355 -0.19111165 0.110321924 0.11151098 0.93944746 1.4353585 -0.17355332 -0.9318609 -1.0870731 1.0712662
0.43343344 1.0656666 0.21435684 0.09895587 -1.0549384 0.65868706 1.0747958 0.22131664 -1.0565974 0.22591016 0.61896914 0.9246152 -0.1835894 1.3873011 -0.70290315 -0.20490283 1.0510719 -0.7084039 0.63960266 1.4483659 -0.19952634 0.63308287 1.4648441 0.10897016 0.6591889 -1.0674554 0.96936476 0.67234457 0.2110182 1.0259843 1.3928634 -0.67050666 1.3943996 -0.17544895 0.9684116 1.4573565 -0.19755739 1.4414277 -0.1713332 -1.0908729 1.0102298 -0.9320991 -0.19065616 0.11058018 0.11174701 0.9389703 1.4344988 -0.1730985 -0.930773 -1.0858359 1.0707558
0.43443444 1.0651152 0.21453223 0.09919825 -1.0536258 0.6585028 1.0742732 0.221457 -1.0552833 0.22608653 0.618766 0.9241161 -0.18312886 1.3863783 -0.7020451 -0.20441887 1.0505387 -0.7075367 0.6394054 1.4474932 -0.19906273 0.6328927 1.4640079 0.109199055 0.659032 -1.0661838 0.9689358 0.6721761 0.2111811 1.0253847 1.3919315 -0.66956425 1.3934658 -0.17499262 0.96795183 1.4565285 -0.19709575 1.4405597 -0.1708788 -1.0896299 1.0096506 -0.9310153 -0.19020033 0.11083843 0.111983456 0.9384942 1.4336402 -0.17264336 -0.92968535 -1.0846002 1.0702468
0.43543544 1.064564 0.21470758 0.09944241 -1.0523163 0.6583189 1.0737505 0.22159827 -1.0539716 0.22626337 0.6185632 0.92361724 -0.1826677 1.3854575 -0.7011871 -0.20393535 1.0500067 -0.7066697 0.6392084 1.4466221 -0.19859782 0.63270223 1.4631721 0.10942797 0.6588749 -1.0649147 0.96850663 0.67200744 0.21134323 1.0247858 1.3910005 -0.668621 1.3925333 -0.17453492 0.9674925 1.4557022 -0.19663382 1.4396923 -0.17042366 -1.0883883 1.009072 -0.9299327 -0.18974382 0.111096695 0.11222015 0.9380182 1.432783 -0.17218778 -0.9285987 -1.0833647 1.069737
0.43643644 1.0640132 0.21488333 0.099686675 -1.0510074 0.6581357 1.0732276 0.22173971 -1.052659 0.22644079 0.61836004 0.9231194 -0.18220645 1.3845365 -0.7003294 -0.20345104 1.049475 -0.70580256 0.6390125 1.445751 -0.19813353 0.6325126 1.462337 0.10965808 0.6587179 -1.0636462 0.9680781 0.67183894 0.21150616 1.0241877 1.390071 -0.6676788 1.3916008 -0.17407688 0.96703416 1.4548757 -0.19617102 1.4388242 -0.16996849 -1.0871477 1.0084939 -0.92885065 -0.18928835 0.11135592 0.11245703 0.93754345 1.4319259 -0.17173252 -0.9275124 -1.0821307 1.0692291
0.43743744 1.0634638 0.21505928 0.099930674 -1.049699 0.6579526 1.0727063 0.22188061 -1.051349 0.22661698 0.61815757 0.9226227 -0.18174511 1.3836166 -0.6994732 -0.20296648 1.0489439 -0.70493597 0.6388161 1.4448799 -0.19766891 0.6323233 1.4615021 0.10988748 0.65856093 -1.06238 0.96765035 0.67167044 0.2116687 1.0235902 1.3891419 -0.66673625 1.3906701 -0.17361915 0.96657574 1.4540497 -0.19570878 1.4379591 -0.16951337 -1.0859083 1.0079168 -0.9277687 -0.18883213 0.11161498 0.11269439 0.9370697 1.431069 -0.17127678 -0.92642725 -1.0808984 1.0687206
0.43843845 1.0629146 0.21523449 0.10017534 -1.0483927 0.6577698 1.0721852 0.22202218 -1.0500402 0.22679418 0.61795545 0.9221265 -0.18128312 1.3826982 -0.69861645 -0.20248154 1.0484143 -0.7040697 0.6386205 1.4440104 -0.19720328 0.6321338 1.460668 0.110117346 0.6584051 -1.0611142 0.96722275 0.6715027 0.21183252 1.0229944 1.3882142 -0.66579473 1.3897407 -0.17316023 0.9661179 1.4532254 -0.19524571 1.4370939 -0.16905719 -1.08467 1.0073406 -0.9266889 -0.18837485 0.11187392 0.11293146 0.936595 1.4302135 -0.17082092 -0.9253434 -1.0796671 1.0682138
0.43943945 1.0623662 0.21541047 0.10042036 -1.0470872 0.6575874 1.0716647 0.22216362 -1.0487331 0.22697124 0.61775386 0.92163163 -0.18082157 1.3817807 -0.69776034 -0.20199633 1.0478851 -0.7032042 0.6384248 1.4431409 -0.19673738 0.631945 1.4598348 0.11034797 0.6582494 -1.0598494 0.96679586 0.6713343 0.21199584 1.022399 1.3872871 -0.6648539 1.3888121 -0.17270213 0.965661 1.4523996 -0.19478256 1.4362284 -0.16860172 -1.0834337 1.0067654 -0.9256094 -0.18791777 0.11213316 0.11316913 0.9361227 1.4293581 -0.170365 -0.92426056 -1.0784371 1.0677062
0.44044045 1.0618191 0.21558616 0.10066472 -1.0457838 0.6574043 1.0711457 0.22230577 -1.0474273 0.22714853 0.6175531 0.9211371 -0.18035904 1.3808635 -0.6969042 -0.20151097 1.0473565 -0.70233786 0.6382301 1.4422734 -0.19627163 0.63175577 1.4590029 0.11057869 0.65809315 -1.0585866 0.9663691 0.6711663 0.21215919 1.0218049 1.3863618 -0.6639135 1.3878849 -0.17224345 0.9652044 1.4515759 -0.19431868 1.4353659 -0.1681459 -1.0821987 1.0061911 -0.9245312 -0.18746078 0.11239285 0.11340656 0.935651 1.4285045 -0.16990864 -0.92317826 -1.0772086 1.0671998
0.44144145 1.0612723 0.21576214 0.10091054 -1.0444814 0.6572219 1.0706254 0.2224479 -1.0461227 0.2273255 0.61735255 0.9206438 -0.1798966 1.3799486 -0.69604844 -0.20102558 1.0468283 -0.70147234 0.6380347 1.4414053 -0.1958051 0.6315681 1.4581702 0.110808894 0.65793747 -1.0573255 0.96594334 0.6709981 0.21232313 1.0212114 1.3854373 -0.6629741 1.3869578 -0.17178544 0.9647488 1.4507525 -0.19385508 1.4345018 -0.16768944 -1.0809633 1.0056186 -0.9234535 -0.18700328 0.11265209 0.11364448 0.93517905 1.4276505 -0.16945195 -0.9220968 -1.0759816 1.066695
0.44244245 1.0607259 0.21593878 0.10115626 -1.0431807 0.6570398 1.0701077 0.22259 -1.0448202 0.22750342 0.61715156 0.9201515 -0.17943382 1.3790348 -0.695193 -0.20053968 1.0463012 -0.7006079 0.63784105 1.4405388 -0.19533905 0.6313799 1.4573388 0.11104028 0.65778184 -1.0560662 0.96551764 0.67083097 0.21248722 1.0206201 1.3845134 -0.66203415 1.3860322 -0.17132539 0.9642932 1.44993 -0.19339031 1.4336405 -0.16723347 -1.0797302 1.0050462 -0.9223769 -0.18654591 0.11291261 0.113882944 0.93470883 1.426798 -0.16899559 -0.9210167 -1.0747548 1.0661896
0.44344345 1.0601804 0.21611524 0.10140231 -1.0418813 0.65685844 1.0695889 0.22273213 -1.0435189 0.22768065 0.6169515 0.919659 -0.17897102 1.378121 -0.694338 -0.20005342 1.0457749 -0.6997428 0.6376462 1.4396734 -0.19487229 0.631193 1.4565079 0.11127184 0.6576259 -1.0548073 0.9650927 0.6706621 0.21265095 1.0200285 1.3835918 -0.6610959 1.3851079 -0.17086703 0.9638387 1.4491078 -0.19292602 1.432779 -0.16677698 -1.078499 1.0044755 -0.9213014 -0.1860874 0.113171816 0.11412129 0.9342388 1.4259462 -0.16853905 -0.91993624 -1.0735303 1.0656852
0.44444445 1.0596353 0.21629193 0.101648316 -1.040584 0.6566768 1.0690715 0.22287479 -1.042219 0.22785842 0.6167525 0.91916853 -0.1785075 1.3772092 -0.693484 -0.1995672 1.0452487 -0.6988783 0.6374528 1.4388084 -0.19440484 0.63100535 1.4556779 0.11150307 0.65747017 -1.05355 0.96466726 0.6704953 0.21281546 1.0194379 1.3826702 -0.66015756 1.3841846 -0.1704064 0.9633847 1.4482867 -0.19246113 1.4319181 -0.16632038 -1.0772699 1.0039055 -0.9202271 -0.18562889 0.11343198 0.114359386 0.9337699 1.4250947 -0.16808212 -0.91885823 -1.0723077 1.065181
0.44544545 1.0590907 0.21646845 0.10189451 -1.0392876 0.6564952 1.068555 0.22301745 -1.0409223 0.22803587 0.6165538 0.9186782 -0.178045 1.376298 -0.6926294 -0.19908038 1.0447236 -0.6980141 0.63725835 1.437944 -0.19393712 0.63081884 1.454849 0.11173425 0.6573152 -1.0522949 0.9642433 0.6703287 0.21298039 1.0188494 1.3817494 -0.65922016 1.3832616 -0.16994756 0.9629311 1.4474655 -0.1919961 1.4310582 -0.16586336 -1.0760404 1.003336 -0.91915274 -0.1851703 0.11369245 0.11459834 0.93330115 1.4242444 -0.16762617 -0.91778105 -1.0710853 1.0646769
0.44644645 1.0585477 0.21664515 0.10214158 -1.0379936 0.65631366 1.0680385 0.22316039 -1.0396247 0.22821334 0.6163551 0.9181893 -0.17758128 1.3753883 -0.6917755 -0.19859394 1.0441997 -0.69715077 0.6370661 1.4370813 -0.19347021 0.63063216 1.4540198 0.11196703 0.65716076 -1.0510402 0.9638198 0.67016166 0.21314484 1.0182607 1.3808311 -0.65828407 1.3823411 -0.16948763 0.96247745 1.4466454 -0.1915318 1.430199 -0.16540703 -1.074813 1.0027677 -0.91808045 -0.18471196 0.11395263 0.11483682 0.9328325 1.423395 -0.16716841 -0.91670525 -1.0698656 1.0641743
0.44744745 1.0580053 0.2168223 0.102387786 -1.0367017 0.6561334 1.0675224 0.22330359 -1.0383294 0.22839129 0.61615765 0.91770035 -0.17711681 1.3744797 -0.6909223 -0.198107 1.0436754 -0.69628763 0.6368733 1.436218 -0.19300196 0.63044596 1.4531918 0.11219857 0.6570053 -1.0497881 0.96339655 0.66999435 0.21330962 1.0176734 1.379913 -0.65734833 1.3814211 -0.1690282 0.9620252 1.4458256 -0.19106564 1.4293408 -0.16495004 -1.0735872 1.0022005 -0.91700953 -0.18425313 0.11421305 0.11507606 0.9323657 1.4225461 -0.16671157 -0.9156295 -1.0686462 1.0636717
0.44844845 1.0574641 0.21699965 0.10263483 -1.0354102 0.65595275 1.0670077 0.22344694 -1.0370368 0.22856951 0.61596036 0.9172122 -0.17665344 1.3735718 -0.6900695 -0.19761994 1.0431522 -0.69542456 0.63668126 1.4353565 -0.19253454 0.63026035 1.4523644 0.112430945 0.6568504 -1.0485377 0.96297437 0.6698272 0.21347445 1.0170867 1.3789968 -0.65641254 1.380503 -0.16856837 0.9615731 1.4450078 -0.19060025 1.4284832 -0.16449255 -1.0723627 1.0016348 -0.9159389 -0.18379447 0.11447354 0.11531545 0.9319 1.421698 -0.16625386 -0.9145553 -1.0674282 1.0631706
0.44944945 1.0569228 0.21717739 0.10288218 -1.0341206 0.6557728 1.0664936 0.22359079 -1.0357448 0.2287477 0.6157628 0.9167259 -0.17619002 1.3726654 -0.6892169 -0.19713238 1.0426306 -0.69456214 0.63648915 1.4344958 -0.19206595 0.63007575 1.4515371 0.11266422 0.6566965 -1.0472876 0.9625522 0.66966164 0.21363977 1.016502 1.3780801 -0.655478 1.3795854 -0.16810831 0.96112233 1.4441891 -0.19013414 1.4276277 -0.16403493 -1.0711392 1.0010699 -0.9148702 -0.18333516 0.11473492 0.11555532 0.9314346 1.4208512 -0.165797 -0.91348267 -1.0662124 1.0626698
0.45045045 1.0563818 0.2173548 0.10312994 -1.032833 0.6555928 1.0659797 0.22373459 -1.0344558 0.22892573 0.6155667 0.91624004 -0.17572594 1.3717598 -0.6883649 -0.19664538 1.0421088 -0.6937006 0.6362979 1.4336356 -0.19159776 0.629891 1.4507115 0.11289679 0.6565419 -1.0460403 0.96213096 0.66949505 0.21380532 1.0159179 1.3771665 -0.654544 1.3786684 -0.1676482 0.9606718 1.4433721 -0.18966806 1.4267703 -0.16357756 -1.0699183 1.0005058 -0.9138019 -0.18287542 0.11499565 0.11579478 0.9309691 1.4200051 -0.16533968 -0.9124112 -1.0649986 1.0621691
0.45145145 1.0558423 0.2175327 0.1033777 -1.0315466 0.65541285 1.065467 0.22387812 -1.0331672 0.22910401 0.615371 0.9157552 -0.17526114 1.3708563 -0.68751353 -0.19615728 1.0415883 -0.6928398 0.63610667 1.4327765 -0.19112939 0.62970614 1.4498864 0.11312955 0.6563884 -1.0447946 0.961709 0.6693289 0.2139717 1.0153346 1.3762528 -0.6536112 1.3777528 -0.16718718 0.9602224 1.4425558 -0.18920237 1.4259163 -0.16311991 -1.0686976 0.9999431 -0.9127345 -0.18241632 0.11525675 0.116034955 0.9305052 1.4191601 -0.16488239 -0.91134036 -1.063785 1.0616689
0.45245245 1.0553033 0.21771035 0.10362596 -1.0302635 0.65523314 1.0649539 0.22402248 -1.0318809 0.22928187 0.61517566 0.91527104 -0.17479703 1.369953 -0.68666285 -0.1956701 1.0410693 -0.6919784 0.6359169 1.4319181 -0.19066069 0.6295226 1.4490619 0.11336344 0.65623486 -1.0435499 0.96128976 0.66916263 0.21413797 1.0147525 1.3753407 -0.652679 1.376839 -0.16672742 0.9597726 1.4417394 -0.1887362 1.4250628 -0.16266236 -1.0674802 0.99938077 -0.9116686 -0.18195659 0.115518086 0.116274595 0.9300427 1.4183155 -0.1644246 -0.9102701 -1.0625743 1.06117
0.45345345 1.0547651 0.2178888 0.10387464 -1.0289801 0.65505457 1.064443 0.22416636 -1.030597 0.2294611 0.6149804 0.9147878 -0.17433333 1.3690513 -0.6858121 -0.19518164 1.0405492 -0.6911183 0.63572633 1.43106 -0.1901919 0.62933886 1.4482379 0.11359668 0.65608054 -1.042307 0.9608697 0.6689978 0.21430403 1.0141722 1.3744291 -0.6517468 1.3759258 -0.16626707 0.95932424 1.440924 -0.18826964 1.4242091 -0.16220587 -1.0662628 0.99881977 -0.9106041 -0.18149671 0.11577939 0.11651473 0.9295795 1.4174719 -0.16396683 -0.90920216 -1.0613649 1.0606714
0.45445445 1.0542277 0.21806708 0.10412346 -1.0277002 0.65487635 1.0639311 0.22431129 -1.029314 0.22963932 0.61478627 0.9143057 -0.17386812 1.3681507 -0.6849629 -0.19469336 1.0400307 -0.69025826 0.63553673 1.4302034 -0.18972236 0.6291555 1.4474144 0.11383009 0.65592766 -1.0410657 0.9604496 0.66883206 0.2144703 1.0135916 1.3735193 -0.6508167 1.3750147 -0.16580668 0.95887643 1.4401098 -0.18780282 1.4233575 -0.16174793 -1.0650486 0.99826056 -0.9095408 -0.1810374 0.11604086 0.11675516 0.92911774 1.4166296 -0.16350952 -0.9081355 -1.060157 1.0601734
0.45545545 1.0536916 0.21824512 0.10437178 -1.0264214 0.6546975 1.0634202 0.22445631 -1.028033 0.2298182 0.6145922 0.91382444 -0.17340443 1.3672512 -0.6841128 -0.19420528 1.0395131 -0.68939966 0.63534695 1.4293482 -0.18925372 0.6289726 1.446593 0.114064716 0.6557747 -1.0398268 0.96003115 0.66866636 0.21463707 1.0130129 1.3726114 -0.64988583 1.3741033 -0.16534579 0.9584293 1.4392959 -0.18733594 1.4225055 -0.16129011 -1.0638348 0.9977023 -0.90847844 -0.18057668 0.11630287 0.116995946 0.928657 1.4157867 -0.16305238 -0.90706927 -1.0589503 1.0596757
0.45645645 1.0531557 0.21842334 0.10462095 -1.0251443 0.6545193 1.0629109 0.22460145 -1.0267541 0.22999701 0.6143985 0.91334426 -0.17293936 1.3663532 -0.68326414 -0.19371653 1.0389959 -0.6885414 0.63515794 1.4284933 -0.18878356 0.62879014 1.4457713 0.11429904 0.6556224 -1.0385902 0.95961285 0.6685017 0.2148045 1.012435 1.3717036 -0.6489572 1.3731942 -0.16488492 0.95798177 1.4384825 -0.18686873 1.4216548 -0.16083193 -1.0626225 0.9971439 -0.9074177 -0.18011639 0.1165643 0.11723644 0.9281973 1.4149463 -0.16259447 -0.9060042 -1.0577457 1.0591791
0.45745745 1.0526212 0.21860233 0.10487059 -1.0238696 0.6543415 1.062401 0.2247464 -1.0254761 0.2301757 0.6142059 0.9128652 -0.17247453 1.3654554 -0.6824161 -0.19322881 1.0384806 -0.68768245 0.6349698 1.4276391 -0.18831503 0.62860906 1.4449497 0.114532955 0.6554695 -1.037354 0.9591946 0.6683369 0.21497086 1.0118587 1.370797 -0.64802915 1.3722863 -0.16442412 0.957536 1.4376708 -0.18640125 1.4208058 -0.1603741 -1.0614126 0.9965872 -0.9063583 -0.17965576 0.11682633 0.117477186 0.9277381 1.4141057 -0.16213614 -0.9049408 -1.0565423 1.0586829
0.45845845 1.0520866 0.21878147 0.10511999 -1.022597 0.6541638 1.0618931 0.22489223 -1.0242018 0.23035502 0.61401373 0.9123865 -0.1720092 1.3645598 -0.6815682 -0.19274071 1.037965 -0.6868255 0.63478154 1.4267865 -0.18784457 0.6284274 1.4441304 0.114768066 0.655317 -1.0361208 0.9587771 0.6681722 0.21513748 1.0112827 1.3698924 -0.64710146 1.3713783 -0.16396308 0.9570911 1.4368588 -0.18593454 1.4199578 -0.15991652 -1.060204 0.99603105 -0.9052999 -0.17919588 0.117087886 0.117718235 0.9272797 1.4132671 -0.16167933 -0.9038791 -1.0553406 1.058188
0.45945945 1.0515535 0.21896043 0.10536942 -1.021325 0.6539872 1.061385 0.22503763 -1.0229284 0.23053405 0.61382204 0.91190845 -0.17154455 1.3636649 -0.6807221 -0.19225195 1.03745 -0.6859685 0.6345938 1.4259348 -0.18737459 0.62824684 1.4433107 0.115002945 0.6551651 -1.0348874 0.9583612 0.66800827 0.2153058 1.010708 1.3689884 -0.646175 1.3704729 -0.16350237 0.9566463 1.4360484 -0.18546748 1.4191095 -0.15945864 -1.0589973 0.99547744 -0.904243 -0.1787352 0.11735028 0.117960006 0.9268223 1.4124287 -0.161221 -0.9028188 -1.0541409 1.0576925
0.46046045 1.0510209 0.21913958 0.105619796 -1.0200549 0.65380967 1.0608782 0.22518337 -1.0216568 0.23071301 0.6136308 0.9114322 -0.17107958 1.362772 -0.6798759 -0.1917631 1.0369371 -0.6851126 0.6344069 1.4250836 -0.18690509 0.6280661 1.4424921 0.11523824 0.65501297 -1.0336574 0.95794505 0.66784406 0.21547377 1.0101346 1.3680859 -0.64524984 1.3695686 -0.16304097 0.95620227 1.4352381 -0.18500012 1.4182633 -0.1590003 -1.0577918 0.99492353 -0.9031873 -0.17827457 0.117612675 0.11820096 0.92636526 1.4115905 -0.16076306 -0.9017587 -1.0529422 1.0571991
0.46146145 1.0504892 0.21931893 0.105869696 -1.0187882 0.6536338 1.0603716 0.22532976 -1.0203867 0.23089221 0.6134406 0.9109568 -0.17061415 1.3618798 -0.6790303 -0.19127455 1.0364237 -0.68425703 0.63422 1.4242338 -0.18643445 0.62788653 1.4416748 0.11547348 0.6548619 -1.0324292 0.957529 0.667681 0.2156415 1.0095619 1.3671846 -0.6443255 1.3686652 -0.16258007 0.9557587 1.4344288 -0.18453133 1.4174166 -0.1585426 -1.0565886 0.9943715 -0.9021326 -0.17781371 0.117875196 0.11844314 0.9259094 1.4107547 -0.16030487 -0.9007009 -1.0517461 1.0567051
0.46246246 1.049958 0.21949786 0.10611931 -1.0175219 0.6534584 1.0598668 0.22547597 -1.0191189 0.23107207 0.61325 0.91048163 -0.17014882 1.360989 -0.6781848 -0.19078499 1.0359116 -0.6834024 0.6340342 1.4233845 -0.18596458 0.627707 1.4408574 0.11570885 0.65471065 -1.0312023 0.9571148 0.6675171 0.2158092 1.0089908 1.3662846 -0.64340174 1.3677628 -0.16211942 0.9553163 1.4336205 -0.18406439 1.4165719 -0.15808535 -1.0553865 0.99382055 -0.9010792 -0.17735225 0.11813736 0.11868505 0.9254551 1.4099195 -0.15984741 -0.8996436 -1.0505512 1.0562131
0.46346346 1.0494277 0.21967745 0.10637066 -1.016259 0.65328187 1.059361 0.22562188 -1.0178533 0.23125142 0.61306053 0.9100079 -0.16968375 1.3600987 -0.677341 -0.19029665 1.0354003 -0.682548 0.6338484 1.4225355 -0.18549472 0.62752825 1.4400415 0.115945 0.65455997 -1.0299773 0.95670044 0.66735333 0.21597782 1.00842 1.3653857 -0.642479 1.366862 -0.1616587 0.95487446 1.4328128 -0.18359649 1.4157271 -0.1576272 -1.0541863 0.9932694 -0.900027 -0.17689234 0.118399836 0.11892707 0.92500085 1.409085 -0.15938893 -0.8985881 -1.0493582 1.05572
0.46446446 1.0488987 0.21985728 0.10662154 -1.0149974 0.65310675 1.0588571 0.22576946 -1.0165901 0.23143145 0.61287206 0.90953475 -0.16921848 1.3592105 -0.6764978 -0.18980768 1.0348893 -0.6816948 0.63366306 1.4216884 -0.18502471 0.6273493 1.4392257 0.11618038 0.65440905 -1.0287555 0.9562868 0.6671903 0.21614614 1.0078504 1.364488 -0.6415566 1.3659626 -0.16119716 0.9544334 1.4320059 -0.18312857 1.4148847 -0.15716901 -1.052988 0.99272084 -0.89897674 -0.17643145 0.11866254 0.119169034 0.924547 1.4082508 -0.15893182 -0.8975337 -1.0481669 1.055229
0.46546546 1.0483699 0.22003764 0.10687231 -1.0137384 0.65293175 1.0583528 0.22591582 -1.0153286 0.23161048 0.61268353 0.90906334 -0.16875368 1.3583231 -0.6756545 -0.1893186 1.0343796 -0.6808421 0.6334786 1.4208416 -0.18455446 0.6271708 1.4384111 0.116416596 0.6542587 -1.0275337 0.9558731 0.66702795 0.21631458 1.007283 1.3635912 -0.64063674 1.3650645 -0.16073614 0.9539922 1.4311998 -0.18266064 1.4140424 -0.15671211 -1.0517917 0.9921728 -0.8979275 -0.17597032 0.11892473 0.11941191 0.92409426 1.407418 -0.15847433 -0.8964819 -1.0469785 1.054738
0.46646646 1.0478424 0.22021776 0.10712338 -1.0124804 0.6527573 1.0578498 0.22606328 -1.0140691 0.23179018 0.61249566 0.908592 -0.16828862 1.3574374 -0.6748125 -0.18882948 1.0338708 -0.67999023 0.63329345 1.4199959 -0.18408465 0.62699395 1.4375975 0.116653 0.65410846 -1.0263147 0.95546085 0.6668656 0.21648422 1.0067164 1.3626964 -0.6397168 1.364167 -0.16027486 0.9535525 1.4303938 -0.18219268 1.4132015 -0.1562545 -1.0505967 0.99162567 -0.89688045 -0.17550895 0.11918824 0.11965401 0.92364204 1.4065863 -0.15801623 -0.8954304 -1.0457902 1.0542479
0.46746746 1.0473158 0.22039732 0.10737492 -1.0112255 0.65258306 1.0573478 0.22621119 -1.0128114 0.23197055 0.6123088 0.9081227 -0.16782308 1.3565521 -0.6739703 -0.18834078 1.0333624 -0.6791384 0.63310975 1.4191518 -0.18361345 0.6268163 1.4367844 0.11688988 0.6539584 -1.0250973 0.9550489 0.6667032 0.21665296 1.0061504 1.3618021 -0.63879764 1.3632708 -0.15981385 0.9531135 1.4295899 -0.18172526 1.4123613 -0.15579614 -1.0494044 0.9910793 -0.89583385 -0.17504793 0.11945075 0.11989647 0.9231917 1.4057553 -0.1575588 -0.89438045 -1.044605 1.0537579
0.46846846 1.0467893 0.22057778 0.10762635 -1.0099715 0.65240926 1.0568457 0.22635809 -1.0115556 0.23214999 0.6121223 0.9076537 -0.16735801 1.355669 -0.67313045 -0.18785164 1.0328557 -0.6782885 0.632926 1.4183087 -0.18314299 0.62663966 1.4359726 0.117126055 0.6538085 -1.0238822 0.95463735 0.6665417 0.21682277 1.0055852 1.3609099 -0.63788116 1.3623767 -0.15935335 0.95267516 1.4287865 -0.18125683 1.4115217 -0.15533832 -1.0482141 0.9905345 -0.89478934 -0.17458686 0.1197145 0.120139234 0.9227415 1.4049253 -0.15710095 -0.8933316 -1.0434211 1.0532691
0.46946946 1.0462644 0.22075817 0.10787832 -1.0087204 0.65223604 1.0563449 0.22650588 -1.0103028 0.23233029 0.61193573 0.90718555 -0.16689295 1.3547868 -0.6722909 -0.18736303 1.0323484 -0.67743856 0.6327433 1.4174663 -0.18267298 0.62646353 1.4351597 0.117363185 0.65365976 -1.0226693 0.95422643 0.6663801 0.21699211 1.0050217 1.3600185 -0.6369636 1.361484 -0.15889195 0.9522375 1.4279832 -0.1807892 1.4106838 -0.15488046 -1.0470246 0.9899914 -0.8937454 -0.17412561 0.119977236 0.120382234 0.9222925 1.4040972 -0.15664285 -0.8922849 -1.0422393 1.0527813
0.47047046 1.0457401 0.22093871 0.10813006 -1.0074705 0.6520628 1.0558445 0.22665378 -1.0090507 0.23250985 0.61175066 0.9067189 -0.16642776 1.3539052 -0.67145145 -0.18687436 1.0318431 -0.67658955 0.632561 1.4166238 -0.18220219 0.6262875 1.4343504 0.117600136 0.65351087 -1.0214579 0.95381665 0.6662184 0.2171618 1.0044587 1.3591276 -0.6360488 1.360591 -0.15843037 0.9517999 1.427181 -0.1803202 1.4098461 -0.15442264 -1.0458376 0.9894488 -0.89270395 -0.17366433 0.1202398 0.120624825 0.9218438 1.4032682 -0.15618595 -0.8912392 -1.0410589 1.052293
0.47147146 1.0452161 0.22111934 0.10838276 -1.0062243 0.65189004 1.0553454 0.22680208 -1.0078018 0.23269075 0.6115657 0.90625226 -0.16596287 1.3530254 -0.67061275 -0.18638483 1.0313381 -0.6757415 0.6323788 1.4157833 -0.18173209 0.6261124 1.4335403 0.1178377 0.65336215 -1.0202487 0.9534069 0.66605747 0.21733123 1.0038981 1.3582394 -0.63513494 1.3596998 -0.1579704 0.9513638 1.42638 -0.17985195 1.4090097 -0.1539649 -1.0446514 0.9889069 -0.8916626 -0.17320308 0.12050344 0.12086868 0.92139614 1.4024408 -0.15572912 -0.89019537 -1.0398806 1.0518066
0.47247246 1.0446935 0.22130087 0.10863426 -1.0049789 0.6517175 1.0548464 0.22695026 -1.0065547 0.23287082 0.6113813 0.9057879 -0.1654976 1.352147 -0.66977555 -0.18589705 1.0308335 -0.67489403 0.63219756 1.4149432 -0.18126145 0.6259377 1.4327315 0.11807502 0.65321285 -1.0190417 0.9529979 0.6658969 0.21750116 1.0033371 1.3573511 -0.63422084 1.3588104 -0.15750942 0.9509284 1.4255794 -0.17938495 1.4081752 -0.1535078 -1.0434688 0.98836714 -0.89062357 -0.17274293 0.12076685 0.121111944 0.9209501 1.401615 -0.15527117 -0.8891527 -1.0387045 1.0513207
0.47347346 1.0441717 0.221481 0.1088871 -1.0037359 0.6515451 1.0543481 0.22709906 -1.0053096 0.23305058 0.6111975 0.905323 -0.1650323 1.3512691 -0.6689387 -0.18540823 1.0303305 -0.674048 0.63201636 1.4141048 -0.18079084 0.6257636 1.4319227 0.11831129 0.6530652 -1.0178362 0.9525895 0.6657365 0.21767187 1.0027777 1.3564653 -0.6333088 1.3579233 -0.15704846 0.9504932 1.4247799 -0.17891622 1.4073397 -0.15305012 -1.0422872 0.9878276 -0.88958573 -0.17228106 0.12103034 0.121355034 0.920504 1.4007895 -0.1548141 -0.8881113 -1.0375292 1.0508344
0.47447446 1.0436517 0.22166267 0.10913928 -1.0024947 0.65137374 1.0538514 0.22724727 -1.0040668 0.23323208 0.61101395 0.9048607 -0.16456726 1.3503938 -0.6681024 -0.18491966 1.0298276 -0.6732021 0.63183546 1.4132671 -0.1803199 0.62558955 1.4311162 0.11854963 0.65291685 -1.0166326 0.9521813 0.66557604 0.21784216 1.0022197 1.3555809 -0.63239723 1.3570362 -0.15658784 0.950059 1.423981 -0.17844778 1.4065073 -0.15259326 -1.0411075 0.987289 -0.88855034 -0.17182007 0.121293634 0.121599436 0.9200584 1.3999654 -0.15435624 -0.88707185 -1.0363576 1.0503502
0.4754755 1.0431303 0.2218439 0.109392054 -1.0012568 0.65120214 1.053354 0.22739637 -1.0028265 0.23341182 0.6108316 0.9043978 -0.16410258 1.3495196 -0.66726774 -0.18443096 1.0293261 -0.672358 0.63165575 1.4124299 -0.17984954 0.62541586 1.4303098 0.11878709 0.652769 -1.0154314 0.951774 0.66541564 0.21801296 1.0016631 1.3546964 -0.63148785 1.3561505 -0.15612754 0.9496252 1.4231822 -0.17798021 1.4056746 -0.15213576 -1.03993 0.98675185 -0.8875153 -0.17135975 0.121556886 0.121842586 0.91961426 1.3991425 -0.15389997 -0.88603455 -1.0351868 1.0498656
0.4764765 1.042611 0.22202569 0.10964465 -1.00002 0.6510309 1.0528584 0.22754613 -1.0015874 0.23359227 0.61064965 0.9039365 -0.16363797 1.3486459 -0.66643417 -0.18394265 1.0288252 -0.6715132 0.6314759 1.411594 -0.17937955 0.62524354 1.4295045 0.119026 0.65262246 -1.0142326 0.9513673 0.66525626 0.21818313 1.0011065 1.3538145 -0.6305788 1.3552661 -0.15566719 0.9491925 1.4223851 -0.17751202 1.4048429 -0.1516788 -1.0387552 0.9862161 -0.88648224 -0.17089882 0.121820726 0.12208604 0.91917133 1.3983202 -0.15344301 -0.8849972 -1.0340173 1.0493824
0.4774775 1.0420928 0.22220638 0.10989785 -0.9987859 0.6508611 1.0523626 0.22769511 -1.0003517 0.23377314 0.6104681 0.90347666 -0.16317365 1.3477741 -0.66559994 -0.18345413 1.0283253 -0.67067057 0.63129705 1.4107594 -0.17890897 0.62507105 1.4286997 0.11926383 0.65247524 -1.0130354 0.9509613 0.6650973 0.21835446 1.0005522 1.3529333 -0.6296712 1.3543828 -0.15520647 0.94876057 1.4215888 -0.17704406 1.4040127 -0.15122202 -1.03758 0.98568076 -0.88545066 -0.17043781 0.12208434 0.12233064 0.9187289 1.3974986 -0.15298638 -0.8839624 -1.0328511 1.0488993
0.4784785 1.0415754 0.22238794 0.110151306 -0.9975545 0.6506907 1.0518686 0.22784483 -0.99911755 0.23395425 0.6102872 0.9030171 -0.16270846 1.3469026 -0.66476804 -0.1829654 1.0278251 -0.66982865 0.6311185 1.4099259 -0.17843848 0.6248988 1.4278958 0.1195029 0.6523288 -1.0118409 0.95055604 0.66493785 0.21852559 0.9999982 1.3520532 -0.6287652 1.3535008 -0.15474641 0.94832915 1.4207938 -0.17657626 1.4031827 -0.1507656 -1.0364091 0.98514694 -0.8844212 -0.16997567 0.12234784 0.122573815 0.9182866 1.3966788 -0.15252945 -0.8829291 -1.0316868 1.0484174
0.4794795 1.041059 0.22256935 0.11040434 -0.99632424 0.65052086 1.051375 0.2279937 -0.99788505 0.23413458 0.61010695 0.90255946 -0.16224408 1.3460335 -0.66393656 -0.18247736 1.0273267 -0.66898644 0.63094056 1.4090933 -0.17796847 0.6247281 1.4270931 0.11974073 0.6521816 -1.0106478 0.9501517 0.6647794 0.21869639 0.9994464 1.3511747 -0.6278586 1.3526202 -0.15428591 0.9478986 1.4199991 -0.17610803 1.4023544 -0.15030852 -1.0352392 0.9846147 -0.8833919 -0.16951516 0.12261194 0.122818485 0.91784626 1.3958592 -0.15207285 -0.8818972 -1.0305232 1.047936
0.4804805 1.0405416 0.22275117 0.11065791 -0.995097 0.6503514 1.0508817 0.22814423 -0.99665684 0.23431551 0.6099272 0.9021019 -0.16177943 1.3451649 -0.6631065 -0.18198922 1.0268294 -0.66814727 0.63076264 1.4082608 -0.17749768 0.624557 1.4262902 0.11997958 0.65203524 -1.0094578 0.9497467 0.66462106 0.21886843 0.9988943 1.3502977 -0.62695557 1.3517418 -0.15382627 0.9474685 1.4192051 -0.17564023 1.4015268 -0.14985177 -1.0340719 0.98408246 -0.88236517 -0.1690549 0.122875504 0.12306273 0.9174068 1.395041 -0.15161648 -0.8808669 -1.029363 1.047455
0.4814815 1.0400269 0.22293395 0.11091173 -0.9938715 0.65018266 1.0503893 0.2282941 -0.9954291 0.23449636 0.6097478 0.90164495 -0.16131502 1.3442982 -0.6622765 -0.18150106 1.0263321 -0.6673074 0.6305855 1.4074311 -0.17702809 0.624387 1.4254899 0.12021801 0.6518899 -1.0082682 0.94934344 0.66446215 0.21903983 0.99834436 1.3494221 -0.6260527 1.3508633 -0.15336624 0.9470395 1.4184117 -0.17517278 1.4007006 -0.14939481 -1.0329058 0.98355186 -0.8813403 -0.16859365 0.12313898 0.12330705 0.91696787 1.394224 -0.15116 -0.87983847 -1.0282043 1.0469745
0.4824825 1.039513 0.22311476 0.11116513 -0.9926484 0.6500145 1.049898 0.2284446 -0.9942041 0.23467693 0.6095696 0.9011904 -0.16085044 1.3434323 -0.6614464 -0.18101332 1.0258365 -0.66646856 0.63040894 1.4066015 -0.1765576 0.62421715 1.4246885 0.120457 0.6517437 -1.0070819 0.94894034 0.6643045 0.21921131 0.99779505 1.3485473 -0.62515074 1.3499868 -0.15290695 0.9466108 1.4176195 -0.17470574 1.399875 -0.14893907 -1.0317422 0.9830223 -0.880316 -0.16813359 0.12340261 0.12355118 0.9165292 1.3934073 -0.15070456 -0.878811 -1.0270474 1.0464954
0.4834835 1.0389992 0.223297 0.11141835 -0.99142784 0.6498463 1.049407 0.22859511 -0.9929808 0.2348583 0.60939056 0.9007362 -0.16038701 1.3425674 -0.66061896 -0.18052521 1.0253413 -0.6656308 0.6302324 1.4057721 -0.1760881 0.6240481 1.4238893 0.12069615 0.65159905 -1.0058968 0.94853777 0.66414636 0.21938324 0.9972471 1.3476739 -0.6242506 1.3491118 -0.15244699 0.94618285 1.4168289 -0.17423719 1.3990508 -0.14848337 -1.0305808 0.9824936 -0.8792938 -0.16767299 0.12366639 0.12379592 0.9160925 1.3925917 -0.15024874 -0.87778574 -1.0258931 1.0460166
0.4844845 1.0384866 0.22347945 0.11167242 -0.9902093 0.64967823 1.0489162 0.22874516 -0.9917601 0.23503953 0.60921425 0.9002826 -0.15992215 1.3417052 -0.6597923 -0.18003756 1.0248475 -0.6647948 0.63005686 1.4049443 -0.17561725 0.6238791 1.4230906 0.12093466 0.6514538 -1.0047156 0.9481358 0.66398966 0.2195555 0.99670005 1.3468019 -0.6233514 1.3482376 -0.15198767 0.94575554 1.4160378 -0.17376998 1.3982267 -0.14802709 -1.029421 0.98196673 -0.8782737 -0.16721225 0.12392985 0.1240406 0.9156562 1.3917772 -0.14979321 -0.8767614 -1.0247405 1.0455384
0.4854855 1.0379752 0.22366148 0.1119266 -0.98899275 0.6495108 1.0484272 0.22889686 -0.9905421 0.2352204 0.6090369 0.8998295 -0.15945888 1.3408425 -0.65896565 -0.17955053 1.0243528 -0.6639588 0.62988174 1.4041175 -0.17514887 0.6237102 1.4222928 0.121174365 0.6513091 -1.0035352 0.9477348 0.6638324 0.21972743 0.9961545 1.3459308 -0.6224534 1.3473651 -0.1515283 0.9453298 1.4152486 -0.17330274 1.3974048 -0.14757153 -1.0282638 0.9814406 -0.8772543 -0.16675273 0.12419469 0.12428464 0.91522 1.3909637 -0.14933735 -0.87573916 -1.0235897 1.0450611
0.4864865 1.0374641 0.22384372 0.11218004 -0.98777884 0.64934367 1.0479388 0.22904727 -0.9893257 0.23540181 0.6088607 0.8993784 -0.15899593 1.3399822 -0.6581411 -0.17906305 1.0238601 -0.6631239 0.6297074 1.4032922 -0.17467853 0.62354237 1.4214963 0.12141355 0.6511644 -1.002358 0.9473344 0.66367537 0.21989974 0.99560916 1.3450624 -0.62155694 1.3464946 -0.15106943 0.94490373 1.4144595 -0.17283508 1.3965834 -0.14711607 -1.0271082 0.9809154 -0.8762377 -0.16629234 0.12445822 0.124529764 0.9147854 1.3901519 -0.14888221 -0.87471914 -1.0224415 1.0445846
0.4874875 1.0369536 0.22402573 0.11243519 -0.9865673 0.6491772 1.0474508 0.22919837 -0.9881126 0.23558268 0.60868484 0.8989285 -0.15853211 1.3391229 -0.6573163 -0.17857555 1.0233687 -0.66229004 0.6295331 1.4024677 -0.17420858 0.6233747 1.4207 0.12165284 0.65102077 -1.0011821 0.94693434 0.66351926 0.22007206 0.9950663 1.3441932 -0.6206616 1.3456242 -0.15061066 0.9444791 1.4136721 -0.17236796 1.3957628 -0.14666098 -1.0259548 0.9803911 -0.8752224 -0.16583237 0.12472182 0.12477429 0.9143515 1.3893408 -0.14842626 -0.8736994 -1.0212951 1.0441086
0.4884885 1.0364444 0.22420862 0.11268856 -0.98535746 0.64901054 1.0469636 0.22934964 -0.986901 0.2357642 0.60851043 0.89847857 -0.15806887 1.3382648 -0.65649384 -0.17808884 1.0228769 -0.66145736 0.62935895 1.401644 -0.17373988 0.6232083 1.4199052 0.121892504 0.6508766 -1.0000081 0.9465357 0.66336226 0.22024444 0.994523 1.343326 -0.6197678 1.3447554 -0.15015158 0.94405484 1.4128848 -0.17190132 1.3949443 -0.14620605 -1.024804 0.97986805 -0.8742084 -0.16537276 0.12498561 0.12501928 0.9139188 1.3885299 -0.14797214 -0.8726826 -1.02015 1.043633
0.4894895 1.0359362 0.22439137 0.112943955 -0.9841508 0.6488446 1.0464762 0.22950125 -0.9856917 0.23594481 0.6083358 0.8980301 -0.15760562 1.3374087 -0.6556717 -0.1776016 1.0223864 -0.6606258 0.6291857 1.4008211 -0.17327043 0.62304145 1.4191103 0.12213278 0.6507331 -0.99883705 0.9461363 0.6632073 0.22041702 0.99398196 1.3424613 -0.61887455 1.3438874 -0.14969319 0.9436316 1.4120985 -0.17143413 1.3941255 -0.14575002 -1.023655 0.9793461 -0.8731959 -0.16491318 0.12524958 0.1252647 0.9134863 1.3877206 -0.14751682 -0.87166595 -1.0190076 1.0431579
0.4904905 1.0354286 0.22457391 0.11319787 -0.9829467 0.64867914 1.0459908 0.22965321 -0.98448545 0.23612633 0.6081619 0.8975826 -0.15714327 1.3365526 -0.6548504 -0.17711508 1.0218971 -0.6597953 0.62901336 1.4000002 -0.17280123 0.6228756 1.4183173 0.12237179 0.6505904 -0.9976674 0.94573826 0.6630517 0.22059071 0.9934413 1.3415973 -0.61798304 1.3430218 -0.14923546 0.94320863 1.411314 -0.170968 1.393308 -0.1452961 -1.0225066 0.97882515 -0.87218523 -0.1644535 0.12551308 0.12550876 0.9130553 1.3869126 -0.14706233 -0.87065244 -1.0178672 1.0426846
0.4914915 1.0349219 0.2247566 0.1134522 -0.9817442 0.64851445 1.0455056 0.2298043 -0.9832807 0.23630688 0.60798866 0.89713633 -0.15668085 1.3356993 -0.65403056 -0.1766288 1.0214088 -0.65896565 0.62884116 1.3991789 -0.17233336 0.62271 1.4175253 0.12261212 0.6504464 -0.99650055 0.9453408 0.662896 0.22076347 0.9929022 1.3407348 -0.61709315 1.3421565 -0.14877665 0.9427866 1.4105294 -0.17050111 1.3924922 -0.14484099 -1.0213629 0.9783052 -0.8711753 -0.16399372 0.12577674 0.12575409 0.9126252 1.3861048 -0.14660838 -0.8696406 -1.0167294 1.0422113
0.4924925 1.0344163 0.22493917 0.11370667 -0.9805437 0.64835 1.0450209 0.2299568 -0.98207885 0.2364882 0.60781515 0.8966903 -0.15621796 1.3348465 -0.6532109 -0.1761432 1.0209199 -0.6581366 0.62866986 1.3983599 -0.17186353 0.62254506 1.4167334 0.12285155 0.65030414 -0.99533564 0.94494367 0.6627415 0.22093657 0.9923639 1.3398727 -0.6162034 1.3412938 -0.1483193 0.94236493 1.4097455 -0.17003533 1.3916768 -0.14438683 -1.0202196 0.9777867 -0.8701688 -0.16353485 0.12604056 0.12599915 0.912195 1.385299 -0.14615408 -0.86862946 -1.0155936 1.0417389
0.4934935 1.0339113 0.22512221 0.11396198 -0.9793461 0.6481856 1.0445375 0.2301088 -0.9808791 0.23666969 0.60764235 0.8962458 -0.15575606 1.3339947 -0.6523926 -0.175657 1.0204326 -0.6573082 0.62849814 1.3975416 -0.171395 0.6223806 1.4159428 0.12309129 0.6501621 -0.9941732 0.9445475 0.6625872 0.22110942 0.99182695 1.3390129 -0.61531645 1.3404317 -0.1478611 0.9419449 1.4089627 -0.1695686 1.3908625 -0.14393273 -1.0190787 0.977269 -0.8691624 -0.16307583 0.1263045 0.12624419 0.91176593 1.3844934 -0.14570034 -0.86761963 -1.0144598 1.0412663
0.4944945 1.033407 0.22530556 0.11421584 -0.97815067 0.6480211 1.0440549 0.23026106 -0.9796818 0.23685113 0.60747135 0.895802 -0.1552934 1.3331449 -0.6515755 -0.17517203 1.0199469 -0.6564822 0.6283279 1.3967243 -0.17092687 0.62221605 1.4151539 0.12333145 0.65001947 -0.9930125 0.94415206 0.66243213 0.22128314 0.99129134 1.3381542 -0.61443 1.3395715 -0.14740399 0.9415246 1.4081814 -0.16910252 1.3900497 -0.14347944 -1.0179396 0.9767525 -0.868158 -0.16261655 0.12656796 0.1264895 0.91133815 1.3836892 -0.14524662 -0.86661345 -1.0133271 1.0407948
0.4954955 1.0329034 0.22548762 0.11447103 -0.97695714 0.64785755 1.0435723 0.2304129 -0.9784867 0.23703256 0.60730046 0.8953597 -0.15483204 1.3322959 -0.65075845 -0.17468655 1.0194612 -0.65565634 0.6281579 1.3959072 -0.17045876 0.622053 1.4143635 0.12357173 0.64987785 -0.99185437 0.9437568 0.6622786 0.22145656 0.99075603 1.3372966 -0.6135454 1.3387115 -0.1469469 0.94110537 1.4074005 -0.16863686 1.3892374 -0.14302534 -1.0168037 0.97623706 -0.8671556 -0.16215768 0.12683183 0.12673482 0.91091156 1.3828858 -0.14479294 -0.8656071 -1.0121982 1.0403243
0.4964965 1.0324011 0.2256707 0.114725925 -0.97576636 0.6476945 1.0430908 0.2305662 -0.97729343 0.23721367 0.6071299 0.8949176 -0.15437093 1.3314486 -0.64994466 -0.17420107 1.0189759 -0.6548327 0.62798774 1.3950915 -0.16999075 0.6218898 1.4135755 0.1238122 0.64973605 -0.9906984 0.9433623 0.6621247 0.22162932 0.9902221 1.3364402 -0.612661 1.3378537 -0.14649019 0.94068724 1.4066206 -0.16817132 1.3884258 -0.14257178 -1.0156693 0.9757229 -0.8661553 -0.16169947 0.12709537 0.12697962 0.91048515 1.3820837 -0.14434046 -0.8646035 -1.0110699 1.0398545
0.4974975 1.0318997 0.2258541 0.11498017 -0.97457796 0.6475313 1.0426095 0.23071808 -0.9761031 0.23739558 0.60695946 0.8944767 -0.15390897 1.3306024 -0.6491303 -0.17371547 1.0184922 -0.6540087 0.6278184 1.3942783 -0.1695227 0.62172705 1.4127889 0.12405191 0.64959496 -0.98954517 0.94296813 0.6619707 0.22180328 0.9896901 1.335586 -0.6117798 1.3369968 -0.14603361 0.9402698 1.4058416 -0.1677056 1.3876158 -0.14211878 -1.0145371 0.97520924 -0.86515576 -0.16124094 0.12735924 0.12722525 0.9100597 1.3812821 -0.14388779 -0.86360157 -1.0099449 1.0393848
0.4984985 1.0313983 0.22603688 0.11523523 -0.973393 0.64736915 1.0421298 0.23087063 -0.9749157 0.23757714 0.6067904 0.894037 -0.15344846 1.3297575 -0.6483168 -0.17323107 1.0180092 -0.6531859 0.62764984 1.3934647 -0.16905513 0.62156546 1.4120027 0.12429239 0.64945406 -0.9883943 0.94257504 0.66181815 0.22197661 0.9891587 1.3347328 -0.6108988 1.3361411 -0.14557722 0.9398528 1.4050632 -0.16724044 1.3868072 -0.14166608 -1.0134065 0.97469676 -0.8641593 -0.16078338 0.12762243 0.12747055 0.9096351 1.3804828 -0.14343435 -0.8626015 -1.0088209 1.0389162
0.4994995 1.0308987 0.22622037 0.11548961 -0.97220904 0.6472074 1.0416504 0.23102465 -0.97373027 0.23775855 0.60662174 0.893598 -0.15298721 1.3289137 -0.64750504 -0.17274714 1.0175272 -0.6523643 0.6274811 1.3926526 -0.16858742 0.62140375 1.4112183 0.12453328 0.6493137 -0.9872444 0.9421826 0.66166484 0.2221506 0.9886282 1.33388 -0.6100197 1.3352871 -0.14512101 0.93943596 1.4042851 -0.16677481 1.3859994 -0.14121398 -1.0122783 0.9741857 -0.86316377 -0.16032526 0.12788661 0.12771548 0.90921116 1.3796827 -0.14298269 -0.86160254 -1.0076995 1.0384483
0.5005005 1.0303994 0.22640356 0.1157453 -0.9710279 0.6470459 1.041171 0.23117673 -0.9725471 0.23793969 0.60645324 0.8931605 -0.15252686 1.3280712 -0.6466938 -0.1722624 1.0170453 -0.65154433 0.62731355 1.3918414 -0.16812018 0.6212427 1.410433 0.12477311 0.64917284 -0.9860979 0.94178975 0.6615125 0.22232464 0.98809785 1.333029 -0.60914195 1.3344345 -0.14466503 0.9390204 1.4035093 -0.16631052 1.3851928 -0.14076152 -1.0111525 0.97367513 -0.8621695 -0.15986782 0.12814955 0.12796095 0.9087884 1.3788846 -0.14253035 -0.86060536 -1.0065804 1.0379808
0.5015015 1.0299006 0.22658664 0.11600009 -0.9698488 0.64688456 1.0406936 0.23133013 -0.9713661 0.23812076 0.60628563 0.8927231 -0.15206614 1.3272303 -0.6458839 -0.17177853 1.0165644 -0.65072525 0.62714607 1.3910313 -0.16765317 0.6210815 1.4096491 0.12501332 0.6490325 -0.984953 0.94139904 0.6613603 0.22249857 0.9875707 1.3321786 -0.6082651 1.3335834 -0.1442096 0.9386056 1.4027336 -0.16584545 1.3843869 -0.14030954 -1.0100288 0.973166 -0.861178 -0.1594097 0.12841323 0.12820679 0.9083667 1.3780879 -0.1420787 -0.8596096 -1.0054636 1.0375144
0.5025025 1.0294033 0.22677052 0.11625513 -0.96867234 0.64672357 1.0402163 0.23148337 -0.9701876 0.23830277 0.6061187 0.8922878 -0.15160632 1.3263912 -0.64507544 -0.17129505 1.0160846 -0.64990693 0.62697893 1.3902218 -0.16718605 0.6209217 1.4088666 0.12525386 0.64889246 -0.9838111 0.9410075 0.6612079 0.22267276 0.9870437 1.331331 -0.6073895 1.3327333 -0.14375356 0.93819153 1.4019593 -0.1653808 1.3835819 -0.1398578 -1.0089072 0.9726584 -0.8601869 -0.15895224 0.12867689 0.12845168 0.9079455 1.3772913 -0.14162761 -0.8586159 -1.0043486 1.0370485
0.5035035 1.0289068 0.22695276 0.11651028 -0.96749824 0.646563 1.0397395 0.23163664 -0.9690122 0.23848405 0.60595196 0.8918523 -0.15114585 1.3255525 -0.6442672 -0.17081141 1.0156046 -0.6490895 0.62681293 1.3894145 -0.16671923 0.62076205 1.408085 0.12549472 0.6487522 -0.9826713 0.9406173 0.661057 0.22284722 0.98651725 1.3304839 -0.60651517 1.3318841 -0.14329898 0.93777716 1.4011849 -0.16491708 1.3827776 -0.1394065 -1.0077877 0.97215116 -0.8591988 -0.15849516 0.12894002 0.1286971 0.90752476 1.3764957 -0.14117637 -0.8576244 -1.0032353 1.0365834
0.5045045 1.0284109 0.22713605 0.11676502 -0.96632713 0.64640296 1.0392637 0.2317904 -0.9678386 0.2386649 0.6057854 0.891418 -0.15068737 1.3247147 -0.6434608 -0.17032868 1.0151265 -0.64827394 0.62664676 1.3886079 -0.16625312 0.62060267 1.4073043 0.1257348 0.6486141 -0.98153216 0.9402273 0.66090506 0.22302118 0.9859927 1.3296387 -0.6056426 1.331037 -0.14284468 0.93736464 1.4004121 -0.16445339 1.3819747 -0.13895625 -1.006671 0.9716448 -0.858211 -0.15803906 0.12920292 0.12894216 0.9071054 1.3757014 -0.14072564 -0.85663396 -1.0021254 1.0361186
0.5055055 1.0279154 0.22731957 0.117020085 -0.96515757 0.6462431 1.0387887 0.23194417 -0.966667 0.23884663 0.60562015 0.89098513 -0.1502274 1.3238794 -0.64265525 -0.16984531 1.0146489 -0.6474593 0.62648094 1.3878014 -0.16578734 0.62044364 1.4065245 0.12597555 0.6484752 -0.9803969 0.93983823 0.66075385 0.22319567 0.9854682 1.3287941 -0.604772 1.3301907 -0.14239022 0.93695265 1.3996395 -0.16398978 1.3811728 -0.13850471 -1.005555 0.97114044 -0.8572261 -0.15758213 0.12946564 0.12918735 0.9066871 1.3749088 -0.14027503 -0.8556465 -1.0010167 1.0356541
0.5065065 1.0274217 0.22750312 0.11727531 -0.9639904 0.6460835 1.038314 0.23209783 -0.9654979 0.2390281 0.60545516 0.8905519 -0.14976904 1.3230449 -0.6418509 -0.16936374 1.0141723 -0.6466457 0.6263157 1.3869953 -0.16532141 0.6202854 1.4057455 0.12621605 0.6483357 -0.9792635 0.93944955 0.66060287 0.22336924 0.98494554 1.3279513 -0.60390216 1.3293455 -0.14193577 0.93654203 1.3988692 -0.1635262 1.3803725 -0.13805425 -1.0044423 0.97063625 -0.8562424 -0.1571258 0.12972854 0.1294329 0.90626884 1.3741165 -0.13982448 -0.8546587 -0.9999096 1.0351908
0.5075075 1.0269283 0.22768575 0.11752985 -0.9628268 0.645925 1.0378401 0.23225182 -0.96433216 0.23920965 0.6052905 0.89012176 -0.14931071 1.3222114 -0.64104795 -0.16888085 1.0136956 -0.64583284 0.6261514 1.3861924 -0.16485569 0.6201279 1.4049674 0.12645704 0.6481975 -0.9781324 0.93906164 0.6604523 0.22354427 0.9844235 1.3271091 -0.6030345 1.3285025 -0.14148197 0.93613064 1.3980987 -0.16306266 1.379573 -0.13760412 -1.0033319 0.97013354 -0.8552608 -0.15667003 0.1299923 0.12967783 0.9058517 1.3733261 -0.13937417 -0.853674 -0.9988058 1.0347284
0.5085085 1.0264355 0.22786915 0.11778573 -0.96166354 0.64576656 1.0373667 0.23240566 -0.96316713 0.23938999 0.6051269 0.88969094 -0.14885163 1.3213793 -0.6402452 -0.16839898 1.0132202 -0.6450214 0.62598723 1.38539 -0.16439107 0.6199692 1.4041904 0.12669796 0.6480595 -0.9770034 0.9386747 0.6603017 0.22371891 0.9839034 1.3262683 -0.6021673 1.3276597 -0.14102852 0.9357203 1.3973286 -0.16260001 1.3787744 -0.1371544 -1.0022235 0.9696316 -0.8542802 -0.15621427 0.13025457 0.12992352 0.9054358 1.3725358 -0.13892436 -0.8526912 -0.9977041 1.0342656
0.5095095 1.0259436 0.22805306 0.118040495 -0.9605047 0.6456082 1.0368944 0.23255941 -0.9620059 0.23957196 0.60496277 0.88926154 -0.14839399 1.3205492 -0.639444 -0.16791773 1.0127459 -0.6442114 0.6258241 1.3845878 -0.16392562 0.6198132 1.4034142 0.12693861 0.647922 -0.9758766 0.93828773 0.6601525 0.22389403 0.9833835 1.3254303 -0.60130197 1.3268193 -0.14057544 0.93531156 1.3965601 -0.16213658 1.3779765 -0.13670537 -1.0011166 0.96913004 -0.85330224 -0.15575823 0.13051783 0.1301685 0.9050205 1.3717462 -0.13847595 -0.8517099 -0.9966045 1.0338047
0.5105105 1.0254527 0.2282365 0.11829539 -0.95934707 0.64544964 1.0364227 0.23271403 -0.9608465 0.23975316 0.6048001 0.88883275 -0.1479365 1.3197194 -0.6386439 -0.16743615 1.0122716 -0.6434015 0.62566 1.3837868 -0.16346052 0.61965656 1.4026389 0.12717862 0.6477839 -0.9747525 0.9379015 0.6600017 0.22406837 0.9828651 1.3245919 -0.6004369 1.3259791 -0.140122 0.93490297 1.395792 -0.16167471 1.3771806 -0.13625532 -1.0000123 0.9686304 -0.85232544 -0.15530318 0.13078082 0.13041344 0.90460575 1.3709584 -0.13802648 -0.8507296 -0.9955068 1.0333438
0.5115115 1.0249623 0.22841927 0.118550934 -0.95819217 0.6452924 1.0359523 0.23286793 -0.9596897 0.23993415 0.60463834 0.88840574 -0.14747849 1.3188909 -0.63784486 -0.16695574 1.011799 -0.64259315 0.6254974 1.382987 -0.16299626 0.6195003 1.4018642 0.12741932 0.6476459 -0.97363 0.93751645 0.6598525 0.22424266 0.98234785 1.3237556 -0.5995753 1.325141 -0.13967004 0.9344947 1.3950262 -0.16121301 1.376385 -0.13580737 -0.99891 0.96813196 -0.8513503 -0.15484825 0.13104303 0.13065875 0.904192 1.3701715 -0.13757804 -0.84975165 -0.99441093 1.0328839
0.5125125 1.0244732 0.22860315 0.118805654 -0.957039 0.6451354 1.0354816 0.23302206 -0.9585355 0.24011558 0.60447633 0.8879792 -0.14702201 1.3180645 -0.6370471 -0.16647473 1.0113268 -0.6417861 0.62533563 1.3821884 -0.16253188 0.61934465 1.4010911 0.1276598 0.6475094 -0.9725104 0.93713033 0.65970325 0.2244176 0.98183006 1.3229209 -0.5987144 1.3243047 -0.13921759 0.9340878 1.3942598 -0.16075099 1.3755902 -0.13535818 -0.9978103 0.96763384 -0.8503776 -0.15439409 0.13130537 0.13090435 0.9037789 1.3693854 -0.13712978 -0.8487756 -0.9933172 1.0324246
0.5135135 1.0239846 0.22878635 0.11906018 -0.9558894 0.64497864 1.0350121 0.23317635 -0.95738274 0.24029633 0.6043154 0.8875529 -0.14656481 1.3172383 -0.63625103 -0.16599461 1.0108548 -0.64098096 0.6251732 1.381391 -0.1620683 0.6191892 1.4003186 0.12790075 0.64737236 -0.9713929 0.93674624 0.6595551 0.22459239 0.9813155 1.3220868 -0.5978542 1.3234692 -0.1387657 0.93368095 1.3934963 -0.16028878 1.3747973 -0.13491064 -0.9967124 0.96713746 -0.84940565 -0.15393925 0.13156818 0.1311492 0.9033668 1.3685997 -0.13668188 -0.8478016 -0.99222535 1.0319661
0.5145145 1.0234972 0.22896972 0.119315274 -0.9547419 0.6448221 1.0345427 0.23333123 -0.9562337 0.24047798 0.6041544 0.88712776 -0.14610839 1.3164152 -0.6354553 -0.16551533 1.0103847 -0.64017576 0.6250119 1.3805941 -0.16160488 0.61903447 1.399546 0.12814154 0.64723593 -0.97027785 0.9363624 0.6594062 0.22476763 0.98080105 1.3212543 -0.59699607 1.322634 -0.13831466 0.9332757 1.3927306 -0.15982872 1.3740052 -0.13446295 -0.9956166 0.9666411 -0.8484368 -0.15348545 0.13183054 0.13139418 0.90295565 1.3678168 -0.13623416 -0.84682906 -0.9911366 1.0315073
0.5155155 1.0230098 0.22915271 0.1195703 -0.9535956 0.6446658 1.0340748 0.23348573 -0.95508564 0.24065885 0.603994 0.88670397 -0.14565274 1.315592 -0.6346603 -0.16503546 1.0099146 -0.6393719 0.6248513 1.3797987 -0.1611411 0.61887974 1.3987758 0.12838201 0.6470996 -0.9691648 0.9359782 0.6592575 0.22494248 0.9802873 1.3204232 -0.59613925 1.3218015 -0.13786316 0.93287075 1.3919675 -0.1593669 1.373213 -0.13401508 -0.9945231 0.9661468 -0.84746844 -0.15303168 0.13209286 0.13163924 0.9025449 1.3670334 -0.13578793 -0.8458584 -0.99005026 1.0310496
0.5165165 1.0225241 0.22933581 0.119825326 -0.9524536 0.6445098 1.0336071 0.23364079 -0.95394117 0.24083984 0.6038346 0.8862814 -0.14519691 1.3147706 -0.6338667 -0.1645559 1.0094451 -0.6385702 0.62469023 1.3790039 -0.16067818 0.61872536 1.3980049 0.1286225 0.6469635 -0.9680539 0.93559515 0.65910935 0.22511685 0.97977525 1.3195932 -0.59528404 1.3209697 -0.13741231 0.93246627 1.3912058 -0.15890658 1.3724229 -0.1335688 -0.9934326 0.9656531 -0.8465028 -0.1525782 0.13235468 0.13188413 0.9021346 1.3662517 -0.13534084 -0.84488976 -0.98896474 1.030593
0.5175175 1.0220385 0.22951892 0.12008041 -0.9513121 0.6443549 1.0331401 0.23379487 -0.9527993 0.24102005 0.6036752 0.8858591 -0.14474145 1.3139496 -0.63307464 -0.16407734 1.0089772 -0.6377684 0.62453103 1.378211 -0.16021547 0.6185729 1.3972368 0.12886293 0.6468272 -0.96694535 0.93521386 0.65896165 0.22529173 0.9792638 1.3187639 -0.5944304 1.3201396 -0.13696247 0.93206215 1.3904443 -0.15844646 1.3716338 -0.13312197 -0.99234277 0.96516025 -0.8455379 -0.15212494 0.13261704 0.13212892 0.90172607 1.3654708 -0.13489464 -0.84392095 -0.98788184 1.0301366
0.5185185 1.0215542 0.22970277 0.120334856 -0.95017445 0.6441993 1.032674 0.23394972 -0.9516586 0.24120092 0.6035167 0.8854378 -0.14428714 1.313131 -0.63228357 -0.16359892 1.0085089 -0.6369683 0.6243712 1.3774182 -0.15975332 0.6184197 1.3964686 0.12910374 0.646692 -0.965838 0.9348319 0.65881443 0.22546664 0.9787538 1.3179376 -0.5935775 1.3193101 -0.13651255 0.93165904 1.3896831 -0.15798587 1.3708451 -0.13267565 -0.99125606 0.9646683 -0.84457564 -0.15167183 0.13287866 0.13237405 0.9013181 1.3646898 -0.13444775 -0.8429566 -0.98680156 1.0296814
0.5195195 1.0210705 0.22988626 0.12058913 -0.9490388 0.6440444 1.0322088 0.23410457 -0.9505205 0.24138287 0.6033587 0.8850179 -0.14383227 1.3123126 -0.6314927 -0.1631212 1.0080422 -0.6361696 0.62421185 1.3766271 -0.1592907 0.6182672 1.3957019 0.12934464 0.64655656 -0.9647352 0.93445134 0.65866643 0.22564164 0.9782447 1.3171111 -0.5927264 1.3184826 -0.13606262 0.93125635 1.3889235 -0.15752578 1.3700582 -0.13222909 -0.99017125 0.96417755 -0.84361506 -0.15121889 0.13314003 0.1326187 0.9009107 1.3639121 -0.13400233 -0.8419915 -0.98572344 1.0292265
0.5205205 1.0205876 0.23006967 0.12084429 -0.94790494 0.6438904 1.031743 0.23426008 -0.94938594 0.24156308 0.60320115 0.8845982 -0.1433779 1.3114961 -0.63070446 -0.16264361 1.0075759 -0.6353713 0.62405354 1.3758364 -0.15882966 0.6181142 1.3949348 0.12958473 0.6464218 -0.96363336 0.9340712 0.65851957 0.22581682 0.9777361 1.3162869 -0.5918771 1.3176562 -0.1356141 0.9308542 1.3881651 -0.15706706 1.369272 -0.13178438 -0.98908895 0.9636877 -0.8426551 -0.15076703 0.13340199 0.13286376 0.90050346 1.3631335 -0.13355699 -0.84102947 -0.9846477 1.0287713
0.5215215 1.0201049 0.23025236 0.12109862 -0.9467739 0.64373624 1.0312792 0.23441443 -0.9482528 0.24174371 0.60304385 0.8841798 -0.14292347 1.3106809 -0.6299163 -0.16216674 1.0071105 -0.6345738 0.6238953 1.375047 -0.15836781 0.6179631 1.3941694 0.12982562 0.6462863 -0.96253294 0.93369037 0.65837264 0.22599179 0.97722924 1.3154631 -0.59102845 1.3168311 -0.13516438 0.93045336 1.3874074 -0.1566078 1.3684869 -0.13133928 -0.9880081 0.9631993 -0.841698 -0.15031475 0.13366371 0.13310806 0.90009856 1.3623573 -0.13311198 -0.8400692 -0.9835728 1.0283179
0.5225225 1.0196236 0.2304351 0.12135344 -0.94564533 0.6435823 1.0308164 0.23456973 -0.947122 0.24192417 0.60288763 0.883762 -0.1424711 1.3098661 -0.6291299 -0.16168952 1.0066457 -0.63377917 0.6237374 1.3742592 -0.15790701 0.6178118 1.3934047 0.13006562 0.6461522 -0.9614367 0.9333113 0.65822667 0.22616586 0.9767229 1.314641 -0.5901818 1.316007 -0.13471648 0.9300526 1.3866495 -0.15614903 1.3677022 -0.13089445 -0.9869297 0.9627116 -0.84074175 -0.14986357 0.13392511 0.13335288 0.8996927 1.3615812 -0.13266733 -0.8391111 -0.98250026 1.0278649
0.5235235 1.0191429 0.23061895 0.12160797 -0.9445185 0.643429 1.0303526 0.2347244 -0.94599444 0.24210489 0.60273105 0.88334507 -0.14201719 1.309054 -0.6283441 -0.16121277 1.0061811 -0.6329845 0.62357974 1.3734715 -0.15744635 0.61766094 1.3926413 0.130306 0.6460177 -0.9603409 0.93293226 0.65808004 0.22634149 0.9762178 1.3138202 -0.58933675 1.3151844 -0.1342687 0.9296528 1.385894 -0.1556904 1.3669201 -0.13045049 -0.98585314 0.9622241 -0.8397886 -0.1494123 0.13418594 0.13359702 0.8992885 1.360806 -0.13222334 -0.8381547 -0.9814308 1.0274119
0.5245245 1.018663 0.23080114 0.12186159 -0.943395 0.6432761 1.0298911 0.23487976 -0.9448684 0.24228534 0.6025754 0.88292956 -0.14156425 1.3082421 -0.62756014 -0.16073707 1.0057184 -0.6321906 0.6234223 1.3726851 -0.15698567 0.61751086 1.3918792 0.13054588 0.64588284 -0.9592485 0.93255347 0.6579339 0.22651595 0.9757137 1.3130007 -0.5884926 1.3143626 -0.13382089 0.929254 1.3851389 -0.15523273 1.3661371 -0.1300062 -0.9847792 0.9617382 -0.8388355 -0.14896148 0.13444719 0.1338414 0.89888537 1.3600322 -0.1317797 -0.8371989 -0.9803626 1.0269601
0.5255255 1.018184 0.23098433 0.12211605 -0.9422738 0.6431237 1.0294291 0.23503515 -0.9437441 0.24246597 0.60242015 0.88251454 -0.1411125 1.3074325 -0.62677705 -0.16026157 1.0052557 -0.6313993 0.62326634 1.3719004 -0.1565255 0.6173602 1.3911167 0.13078693 0.64574957 -0.9581583 0.932176 0.65778893 0.22669214 0.97521067 1.3121824 -0.58765084 1.3135427 -0.13337281 0.92885625 1.3843843 -0.15477481 1.3653567 -0.12956285 -0.9837075 0.9612534 -0.8378853 -0.14851072 0.13470781 0.13408616 0.89848226 1.3592595 -0.13133636 -0.8362457 -0.97929734 1.0265088
0.5265265 1.017706 0.23116758 0.12237029 -0.9411546 0.642971 1.0289682 0.23519063 -0.9426235 0.24264613 0.6022656 0.8821001 -0.14066064 1.3066233 -0.625994 -0.15978613 1.0047942 -0.6306082 0.62311 1.3711163 -0.15606591 0.61721027 1.3903567 0.13102649 0.6456158 -0.9570699 0.9317991 0.6576429 0.22686687 0.97470844 1.3113652 -0.5868096 1.3127241 -0.1329261 0.9284579 1.3836309 -0.15431789 1.3645767 -0.1291191 -0.98263735 0.9607693 -0.8369366 -0.14806095 0.13496904 0.13433062 0.8980807 1.3584877 -0.13089249 -0.8352939 -0.9782339 1.0260577
0.5275275 1.0172282 0.23134995 0.1226247 -0.94003725 0.64281964 1.0285075 0.23534527 -0.9415045 0.24282613 0.6021116 0.8816865 -0.14020884 1.3058156 -0.62521374 -0.1593104 1.0043328 -0.62981814 0.62295413 1.3703333 -0.15560669 0.6170611 1.3895966 0.13126631 0.6454825 -0.9559839 0.93142235 0.65749747 0.22704154 0.97420776 1.3105496 -0.58597076 1.3119065 -0.13247997 0.92806065 1.3828782 -0.15386054 1.3637973 -0.12867719 -0.98156995 0.9602864 -0.8359888 -0.14761063 0.13522935 0.13457406 0.8976794 1.3577164 -0.13045019 -0.83434314 -0.9771723 1.0256081
0.5285285 1.0167519 0.23153368 0.122878455 -0.93892306 0.642668 1.0280488 0.23550096 -0.94038814 0.24300584 0.60195774 0.88127434 -0.13975725 1.3050095 -0.6244339 -0.15883657 1.0038726 -0.6290295 0.6227992 1.3695505 -0.15514812 0.61691153 1.3888375 0.13150688 0.6453489 -0.95490026 0.93104607 0.65735286 0.22721636 0.9737072 1.3097352 -0.5851323 1.3110906 -0.13203368 0.92766374 1.3821262 -0.15340373 1.3630198 -0.12823492 -0.9805042 0.9598042 -0.8350443 -0.14716145 0.13549015 0.13481855 0.89727885 1.3569466 -0.13000804 -0.8333956 -0.97611314 1.0251586
0.5295295 1.0162748 0.231716 0.12313246 -0.9378105 0.6425159 1.0275896 0.23565608 -0.93927425 0.24318627 0.6018042 0.88086283 -0.13930702 1.3042039 -0.6236556 -0.1583626 1.0034126 -0.62824184 0.6226432 1.3687696 -0.1546889 0.61676407 1.3880788 0.13174736 0.6452165 -0.95381874 0.9306706 0.6572077 0.22739154 0.9732083 1.3089226 -0.58429587 1.3102748 -0.13158786 0.9272685 1.381376 -0.1529471 1.3622433 -0.12779245 -0.9794406 0.95932305 -0.8341002 -0.14671203 0.13575009 0.13506258 0.8968792 1.3561777 -0.12956592 -0.8324491 -0.97505635 1.0247108
0.5305305 1.0158001 0.23189929 0.12338581 -0.93670064 0.64236504 1.0271313 0.23581147 -0.93816227 0.24336621 0.6016518 0.8804521 -0.13885656 1.3034002 -0.6228776 -0.1578883 1.0029536 -0.62745506 0.62248886 1.3679899 -0.15423104 0.61661583 1.3873218 0.13198689 0.6450835 -0.9527384 0.9302954 0.6570634 0.22756639 0.9727104 1.30811 -0.5834606 1.3094617 -0.13114294 0.92687315 1.3806256 -0.15249139 1.3614672 -0.1273511 -0.97837883 0.9588429 -0.83315825 -0.14626384 0.13601041 0.13530618 0.8964806 1.3554102 -0.12912464 -0.83150387 -0.974001 1.0242611
0.5315315 1.015326 0.23208171 0.12364 -0.9355937 0.6422142 1.0266737 0.23596677 -0.9370533 0.24354619 0.6014993 0.8800423 -0.13840601 1.302597 -0.622101 -0.15741628 1.0024954 -0.62667054 0.62233466 1.3672107 -0.15377304 0.61646795 1.3865653 0.13222635 0.64495075 -0.9516616 0.9299214 0.65691936 0.2277421 0.9722134 1.3072994 -0.58262706 1.3086492 -0.13069794 0.9264785 1.3798765 -0.15203628 1.3606917 -0.12690997 -0.9773199 0.9583635 -0.83221817 -0.14581433 0.13626984 0.13554999 0.8960816 1.3546431 -0.12868363 -0.83056116 -0.97294825 1.0238142
0.5325325 1.0148526 0.23226425 0.12389365 -0.9344879 0.64206386 1.0262165 0.23612213 -0.9359459 0.24372616 0.60134673 0.87963307 -0.13795632 1.3017957 -0.62132555 -0.15694305 1.0020382 -0.62588596 0.62218153 1.366433 -0.15331519 0.61632055 1.3858098 0.13246635 0.64481854 -0.95058674 0.9295473 0.65677553 0.22791672 0.9717169 1.3064902 -0.58179504 1.3078381 -0.13025367 0.9260841 1.3791283 -0.15158114 1.3599184 -0.12646905 -0.97626287 0.9578853 -0.83127993 -0.14536658 0.1365298 0.13579372 0.8956846 1.3538775 -0.12824291 -0.8296207 -0.9718967 1.0233669
0.5335335 1.0143794 0.23244691 0.12414744 -0.93338543 0.64191335 1.0257604 0.23627758 -0.9348413 0.24390596 0.6011961 0.8792245 -0.13750747 1.3009953 -0.6205517 -0.15647021 1.0015812 -0.6251042 0.6220281 1.3656563 -0.1528582 0.616174 1.3850559 0.13270545 0.64468604 -0.94951403 0.9291734 0.6566317 0.22809163 0.9712214 1.3056821 -0.5809643 1.3070292 -0.12980962 0.92569095 1.3783808 -0.15112585 1.3591456 -0.12602952 -0.975208 0.9574081 -0.8303432 -0.14491934 0.13678989 0.13603735 0.8952885 1.3531122 -0.12780267 -0.8286811 -0.97084755 1.0229203
0.5345345 1.0139068 0.23262888 0.124400735 -0.9322848 0.64176416 1.0253043 0.23643324 -0.93373984 0.24408564 0.6010447 0.8788174 -0.13705909 1.3001966 -0.61977863 -0.15599874 1.0011245 -0.6243218 0.6218748 1.3648795 -0.15240178 0.6160274 1.3843017 0.13294542 0.6445547 -0.94844294 0.92880076 0.6564883 0.22826663 0.9707274 1.3048748 -0.58013576 1.3062203 -0.1293661 0.9252982 1.3776348 -0.15067148 1.3583738 -0.12559035 -0.97415584 0.9569309 -0.82940817 -0.14447129 0.1370489 0.13628045 0.8948919 1.3523481 -0.12736374 -0.82774276 -0.9698009 1.0224745
0.5355355 1.0134355 0.23281163 0.12465421 -0.9311864 0.64161426 1.0248492 0.23658878 -0.9326387 0.24426523 0.60089415 0.87841094 -0.13661087 1.2993985 -0.61900675 -0.15552714 1.0006696 -0.6235417 0.62172204 1.3641045 -0.15194508 0.6158813 1.3835497 0.13318537 0.644423 -0.94737476 0.9284282 0.6563449 0.22844088 0.9702342 1.3040702 -0.5793076 1.3054132 -0.12892348 0.9249066 1.376889 -0.15021771 1.3576027 -0.12515074 -0.9731043 0.9564559 -0.8284746 -0.14402458 0.13730848 0.13652441 0.8944971 1.351585 -0.12692401 -0.82680655 -0.96875626 1.0220293
0.5365365 1.0129648 0.23299363 0.124907814 -0.930091 0.6414653 1.024395 0.23674482 -0.9315414 0.24444476 0.6007442 0.87800545 -0.13616273 1.298602 -0.6182367 -0.15505654 1.000215 -0.62276185 0.62157017 1.3633306 -0.15148982 0.61573505 1.3827977 0.13342461 0.64429194 -0.946309 0.9280567 0.656202 0.22861633 0.96974206 1.3032653 -0.57848096 1.3046064 -0.12848055 0.92451495 1.3761438 -0.149764 1.3568331 -0.12471191 -0.9720556 0.9559811 -0.82754254 -0.14357713 0.13756795 0.13676722 0.8941026 1.3508238 -0.12648499 -0.82587236 -0.9677139 1.021585
0.5375375 1.012495 0.23317602 0.12516066 -0.92899716 0.641316 1.0239413 0.23689955 -0.93044686 0.24462438 0.6005948 0.8776007 -0.13571537 1.2978066 -0.61746675 -0.15458497 0.9997603 -0.621984 0.6214187 1.362558 -0.15103325 0.61559033 1.3820466 0.1336635 0.6441606 -0.94524425 0.9276851 0.65605915 0.2287913 0.9692507 1.3024626 -0.5776564 1.3038024 -0.12803853 0.92412394 1.3754009 -0.14931065 1.3560644 -0.12427262 -0.9710091 0.9555075 -0.82661355 -0.14313236 0.13782644 0.1370104 0.8937093 1.3500623 -0.12604696 -0.8249396 -0.9666732 1.0211406
0.5385385 1.0120252 0.23335817 0.12541339 -0.92790556 0.6411674 1.023488 0.23705569 -0.9293531 0.24480283 0.60044515 0.8771972 -0.13526767 1.2970124 -0.6166982 -0.1541152 0.9993073 -0.62120605 0.621267 1.361786 -0.15057796 0.6154449 1.3812954 0.13390282 0.64402914 -0.9441827 0.9273142 0.65591604 0.22896609 0.9687602 1.301661 -0.5768329 1.3029987 -0.12759638 0.923734 1.374658 -0.1488576 1.3552966 -0.12383523 -0.9699642 0.9550343 -0.8256846 -0.14268586 0.13808526 0.13725346 0.89331555 1.3493025 -0.1256086 -0.8240086 -0.96563476 1.0206972
0.5395395 1.0115572 0.23354048 0.12566632 -0.9268172 0.6410194 1.0230356 0.23721069 -0.9282622 0.24498194 0.6002962 0.87679344 -0.13482156 1.2962207 -0.6159303 -0.15364462 0.99885416 -0.6204306 0.6211163 1.3610152 -0.15012357 0.6152995 1.3805469 0.13414198 0.6438988 -0.94312286 0.9269441 0.6557733 0.22914043 0.9682705 1.3008599 -0.57601017 1.3021961 -0.1271551 0.92334425 1.3739154 -0.14840508 1.3545297 -0.12339745 -0.96892196 0.9545623 -0.8247582 -0.1422402 0.13834392 0.1374954 0.89292336 1.3485435 -0.12517163 -0.82307976 -0.9645985 1.0202534
0.5405405 1.0110892 0.23372203 0.1259186 -0.92573 0.6408714 1.0225832 0.2373665 -0.9271744 0.24516064 0.60014826 0.8763909 -0.13437513 1.2954282 -0.6151644 -0.15317544 0.9984024 -0.61965555 0.62096536 1.3602452 -0.14966863 0.6151555 1.379798 0.13438137 0.64376783 -0.9420658 0.926574 0.6556318 0.22931555 0.96778226 1.3000612 -0.57518995 1.3013953 -0.12671423 0.92295563 1.3731747 -0.147953 1.3537637 -0.12296065 -0.967882 0.95409167 -0.8238331 -0.14179528 0.1386023 0.1377387 0.8925317 1.3477852 -0.12473451 -0.8221521 -0.9635646 1.0198115
0.5415415 1.010622 0.23390391 0.1261717 -0.92464584 0.6407238 1.022132 0.23752186 -0.9260876 0.24534014 0.6000003 0.8759896 -0.13392976 1.2946377 -0.6143999 -0.15270686 0.9979508 -0.61888236 0.62081474 1.3594763 -0.14921474 0.6150118 1.379051 0.13461998 0.6436373 -0.94100946 0.92620456 0.6554889 0.22949022 0.9672945 1.2992626 -0.5743708 1.3005956 -0.12627399 0.922567 1.3724343 -0.14750007 1.3529985 -0.12252385 -0.9668427 0.95362157 -0.8229101 -0.14135027 0.13886029 0.13798107 0.89214104 1.3470287 -0.124297254 -0.8212259 -0.9625321 1.0193698
0.5425425 1.0101557 0.2340863 0.1264238 -0.92356354 0.64057696 1.0216812 0.2376773 -0.9250032 0.2455185 0.5998531 0.87558836 -0.1334838 1.293848 -0.61363584 -0.15223831 0.9975005 -0.6181093 0.62066513 1.3587087 -0.14876083 0.6148681 1.3783039 0.13485867 0.6435069 -0.9399573 0.9258361 0.65534836 0.22966439 0.9668077 1.2984656 -0.573553 1.2997969 -0.12583438 0.9221786 1.3716941 -0.1470499 1.3522356 -0.12208819 -0.96580595 0.9531523 -0.8219881 -0.14090633 0.13911766 0.13822295 0.8917503 1.3462723 -0.12386095 -0.82030225 -0.9615018 1.0189285
0.5435435 1.0096905 0.23426726 0.12667648 -0.9224836 0.6404295 1.0212315 0.23783264 -0.9239212 0.24569696 0.59970653 0.87518865 -0.13303998 1.2930604 -0.6128733 -0.15177062 0.99705017 -0.6173378 0.62051594 1.3579415 -0.14830789 0.6147248 1.3775584 0.13509701 0.6433777 -0.93890554 0.92546785 0.6552063 0.22983861 0.9663221 1.2976699 -0.572737 1.2989995 -0.12539473 0.92179203 1.3709555 -0.14659852 1.3514727 -0.12165245 -0.9647711 0.95268416 -0.8210682 -0.1404629 0.13937639 0.13846579 0.89136183 1.3455173 -0.123425715 -0.81937885 -0.9604736 1.018488
0.5445445 1.0092249 0.23444879 0.12692851 -0.9214066 0.6402824 1.0207815 0.23798844 -0.92284095 0.24587578 0.5995593 0.8747894 -0.13259509 1.2922733 -0.61211175 -0.15130311 0.9966009 -0.61656827 0.6203661 1.357176 -0.14785448 0.61458176 1.3768144 0.13533588 0.64324725 -0.93785673 0.9251002 0.65506506 0.23001352 0.96583724 1.2968752 -0.5719226 1.2982033 -0.12495578 0.9214057 1.3702179 -0.14614823 1.3507107 -0.1212169 -0.96374005 0.9522167 -0.82015026 -0.14001894 0.13963354 0.13870826 0.89097226 1.3447633 -0.122989945 -0.8184582 -0.9594471 1.0180477
0.5455455 1.008761 0.2346307 0.12718046 -0.92033076 0.6401362 1.0203333 0.23814413 -0.921764 0.24605432 0.59941316 0.87439126 -0.1321514 1.2914876 -0.6113506 -0.1508357 0.99615246 -0.6157989 0.6202172 1.3564106 -0.14740226 0.6144394 1.3760706 0.13557485 0.6431171 -0.93680894 0.9247328 0.6549243 0.2301879 0.9653534 1.2960829 -0.5711091 1.2974089 -0.12451694 0.9210199 1.3694804 -0.14569753 1.3499503 -0.1207824 -0.96270925 0.9517497 -0.8192337 -0.1395761 0.13989076 0.13895085 0.8905847 1.34401 -0.12255535 -0.81753916 -0.95842296 1.0176083
0.5465465 1.0082974 0.23481205 0.12743238 -0.91925704 0.6399898 1.0198848 0.23829934 -0.9206897 0.2462318 0.5992675 0.8739943 -0.13170755 1.2907033 -0.61059135 -0.15036884 0.99570453 -0.61503077 0.6200694 1.3556473 -0.14695013 0.61429757 1.3753268 0.13581297 0.64298826 -0.9357651 0.924366 0.65478283 0.23036212 0.9648706 1.2952906 -0.5702973 1.2966151 -0.12407858 0.9206338 1.3687444 -0.14524803 1.3491899 -0.120347865 -0.9616806 0.9512839 -0.81831855 -0.13913283 0.1401481 0.13919228 0.89019656 1.3432579 -0.122120716 -0.8166214 -0.95740074 1.0171694
0.5475475 1.0078348 0.23499352 0.127684 -0.9181869 0.6398438 1.0194373 0.23845589 -0.91961575 0.24641073 0.5991219 0.8735971 -0.13126507 1.2899201 -0.609833 -0.14990303 0.9952571 -0.6142642 0.6199207 1.3548843 -0.14649883 0.61415577 1.374585 0.13605106 0.6428584 -0.93472207 0.9239991 0.65464264 0.23053664 0.9643889 1.2945 -0.5694865 1.2958226 -0.12364099 0.9202492 1.368009 -0.14479828 1.3484318 -0.11991421 -0.9606549 0.95081943 -0.8174047 -0.13869068 0.14040533 0.13943335 0.88980997 1.3425065 -0.121686734 -0.81570536 -0.95638007 1.016731
0.5485485 1.0073727 0.23517421 0.12793614 -0.91711795 0.6396982 1.0189908 0.23861077 -0.9185464 0.24658856 0.5989773 0.8732012 -0.130822 1.2891377 -0.6090756 -0.14943704 0.9948102 -0.61349845 0.6197729 1.354122 -0.14604706 0.6140139 1.3738437 0.13628906 0.6427292 -0.933682 0.9236335 0.65450203 0.23071066 0.9639076 1.2937101 -0.5686771 1.2950319 -0.12320424 0.9198655 1.367275 -0.1443496 1.3476738 -0.1194805 -0.959631 0.95035493 -0.8164928 -0.13824877 0.14066204 0.139675 0.88942426 1.3417563 -0.12125326 -0.81479156 -0.95536256 1.016293
0.5495495 1.0069115 0.23535568 0.12818712 -0.9160515 0.6395522 1.018543 0.23876572 -0.917478 0.24676582 0.59883285 0.8728052 -0.13038045 1.2883565 -0.60832006 -0.14897162 0.9943644 -0.6127341 0.6196261 1.3533621 -0.14559639 0.6138731 1.3731028 0.13652718 0.64260095 -0.9326438 0.9232684 0.6543615 0.23088512 0.9634273 1.2929221 -0.56787014 1.2942418 -0.12276717 0.91948164 1.3665413 -0.14390147 1.3469169 -0.11904792 -0.9586083 0.9498922 -0.8155834 -0.13780752 0.1409185 0.13991609 0.88903886 1.3410074 -0.12081992 -0.8138785 -0.95434636 1.0158553
0.5505506 1.0064509 0.2355363 0.12843844 -0.9149871 0.63940674 1.018098 0.2389217 -0.91641206 0.24694398 0.59868824 0.87241125 -0.12993804 1.2875782 -0.6075642 -0.14850712 0.9939193 -0.61197066 0.6194785 1.3526021 -0.14514586 0.61373246 1.3723633 0.13676529 0.6424721 -0.9316062 0.92290324 0.65422124 0.23105869 0.962948 1.2921346 -0.5670634 1.2934532 -0.12233149 0.91909915 1.3658087 -0.14345354 1.3461612 -0.1186152 -0.95758814 0.94943017 -0.81467456 -0.13736612 0.14117521 0.14015788 0.8886546 1.3402584 -0.12038759 -0.8129678 -0.9533312 1.0154188
0.5515516 1.0059905 0.2357175 0.12869018 -0.91392463 0.639263 1.0176526 0.23907647 -0.9153481 0.24712151 0.5985449 0.87201697 -0.1294975 1.2867991 -0.6068111 -0.14804292 0.99347454 -0.6112085 0.61933154 1.3518426 -0.14469635 0.6135914 1.3716248 0.13700297 0.6423434 -0.9305722 0.92253935 0.65408194 0.23123237 0.9624697 1.2913493 -0.56625897 1.2926655 -0.12189508 0.9187167 1.3650774 -0.14300558 1.3454063 -0.118182905 -0.95657015 0.9489685 -0.81376773 -0.13692519 0.14143077 0.14039917 0.8882705 1.3395115 -0.11995532 -0.81205773 -0.95231915 1.014983
0.5525526 1.0055314 0.23589817 0.12894085 -0.9128644 0.63911784 1.0172077 0.23923182 -0.91428655 0.24729845 0.598401 0.8716248 -0.129056 1.2860217 -0.6060581 -0.14757878 0.9930297 -0.61044693 0.61918557 1.3510851 -0.14424634 0.61345136 1.370887 0.13724016 0.6422148 -0.92954004 0.92217505 0.6539415 0.23140723 0.9619924 1.2905641 -0.56545514 1.291879 -0.121459685 0.9183345 1.364346 -0.14255792 1.344652 -0.11775168 -0.9555534 0.94850755 -0.8128628 -0.13648528 0.1416868 0.1406395 0.8878872 1.3387649 -0.119523875 -0.8111504 -0.95130914 1.0145478
0.5535536 1.005073 0.23607805 0.12919141 -0.9118074 0.63897395 1.0167639 0.23938721 -0.9132263 0.24747601 0.5982582 0.8712322 -0.12861612 1.2852455 -0.6053064 -0.14711541 0.99258626 -0.60968685 0.61903936 1.3503278 -0.14379713 0.6133113 1.37015 0.13747719 0.6420867 -0.9285095 0.92181164 0.65380263 0.23158082 0.96151537 1.2897815 -0.56465304 1.2910938 -0.12102514 0.91795313 1.3636154 -0.14211148 1.343899 -0.11732028 -0.9545393 0.94804823 -0.81195843 -0.1360457 0.14194302 0.14088076 0.8875045 1.3380195 -0.11909225 -0.81024414 -0.95030004 1.0141125
0.5545546 1.0046159 0.2362586 0.12944174 -0.9107516 0.6388302 1.01632 0.23954347 -0.91216934 0.24765378 0.5981154 0.8708412 -0.12817666 1.28447 -0.60455513 -0.14665276 0.9921434 -0.60892844 0.6188937 1.3495723 -0.1433489 0.6131716 1.3694141 0.13771448 0.641959 -0.9274819 0.9214489 0.6536635 0.2317546 0.96103984 1.2889984 -0.5638531 1.2903097 -0.12059104 0.9175727 1.3628865 -0.14166465 1.3431479 -0.11689059 -0.9535275 0.94758934 -0.8110565 -0.13560647 0.14219812 0.14112076 0.88712263 1.337275 -0.11866116 -0.8093401 -0.94929385 1.0136775
0.5555556 1.004158 0.23643932 0.12969172 -0.90969795 0.63868606 1.0158764 0.23969793 -0.911114 0.2478301 0.5979736 0.87044996 -0.12773716 1.2836963 -0.60380644 -0.1461899 0.9917018 -0.60817015 0.6187481 1.3488171 -0.14290056 0.6130325 1.3686782 0.13795209 0.6418304 -0.92645603 0.9210861 0.6535242 0.23192835 0.9605644 1.2882179 -0.56305385 1.2895274 -0.12015659 0.91719264 1.3621584 -0.14121833 1.3423965 -0.11645984 -0.95251626 0.947131 -0.8101561 -0.13516715 0.14245391 0.14136145 0.8867411 1.3365315 -0.118231855 -0.8084365 -0.94828916 1.0132434
0.5565566 1.0037018 0.23661971 0.12994269 -0.90864617 0.6385428 1.0154351 0.23985288 -0.91006064 0.24800748 0.5978312 0.8700602 -0.1272977 1.2829236 -0.60305804 -0.14572796 0.9912599 -0.6074137 0.6186032 1.3480624 -0.14245275 0.6128942 1.3679442 0.1381889 0.6417033 -0.92543125 0.9207237 0.65338546 0.23210216 0.960091 1.2874378 -0.56225616 1.2887459 -0.11972339 0.9168135 1.3614302 -0.14077303 1.3416464 -0.11603015 -0.95150816 0.9466739 -0.8092572 -0.13472828 0.14270836 0.14160216 0.8863605 1.3357888 -0.11780212 -0.8075351 -0.9472872 1.0128094
0.5575576 1.0032452 0.23679942 0.13019267 -0.90759724 0.6383996 1.014994 0.2400079 -0.9090096 0.24818438 0.5976896 0.8696709 -0.1268593 1.2821525 -0.60231084 -0.14526582 0.99081904 -0.6066581 0.61845833 1.3473102 -0.14200518 0.61275524 1.3672115 0.13842541 0.6415755 -0.92440826 0.9203628 0.65324694 0.23227581 0.95961773 1.2866588 -0.56145996 1.2879658 -0.11929054 0.91643447 1.3607031 -0.1403282 1.3408977 -0.11560095 -0.95050126 0.9462175 -0.8083601 -0.13428995 0.1429631 0.14184175 0.88598037 1.3350466 -0.11737222 -0.8066354 -0.94628567 1.0123769
0.5585586 1.00279 0.23697951 0.13044268 -0.90655035 0.63825643 1.0145516 0.24016356 -0.9079608 0.24836048 0.59754854 0.8692821 -0.12642112 1.2813821 -0.60156465 -0.14480582 0.9903789 -0.6059037 0.6183144 1.3465579 -0.14155817 0.6126161 1.3664784 0.13866201 0.6414485 -0.923389 0.92000175 0.6531078 0.2324493 0.9591458 1.2858814 -0.56066424 1.2871864 -0.11885805 0.9160552 1.3599774 -0.13988277 1.3401496 -0.11517269 -0.9494964 0.94576174 -0.8074646 -0.13385257 0.14321773 0.1420824 0.8856012 1.3343058 -0.11694356 -0.8057379 -0.9452866 1.0119443
0.5595596 1.0023355 0.2371589 0.13069245 -0.9055053 0.6381132 1.0141114 0.24031863 -0.90691394 0.24853683 0.59740853 0.86889493 -0.12598458 1.2806126 -0.600819 -0.14434543 0.98993856 -0.60515 0.6181698 1.3458065 -0.14111137 0.612479 1.3657467 0.13889883 0.6413212 -0.9223707 0.91964096 0.65296954 0.23262274 0.9586742 1.2851043 -0.55987173 1.2864085 -0.11842645 0.91567755 1.3592525 -0.13943866 1.3394021 -0.11474467 -0.94849443 0.9453072 -0.8065699 -0.13341483 0.14347199 0.14232105 0.8852223 1.3335661 -0.116515435 -0.8048407 -0.9442896 1.0115129
0.5605606 1.0018816 0.23733884 0.13094255 -0.9044623 0.6379704 1.0136707 0.24047348 -0.905869 0.24871325 0.5972679 0.8685083 -0.12554687 1.2798449 -0.6000754 -0.14388472 0.9894996 -0.60439783 0.6180268 1.3450563 -0.14066476 0.612341 1.3650159 0.13913524 0.64119434 -0.92135495 0.9192802 0.65283144 0.23279586 0.95820373 1.2843298 -0.5590793 1.2856317 -0.11799442 0.91530055 1.3585283 -0.13899466 1.3386561 -0.114317305 -0.9474925 0.944853 -0.8056772 -0.13297811 0.14372572 0.14256132 0.88484436 1.3328276 -0.11608767 -0.8039459 -0.9432946 1.0110809
0.5615616 1.0014285 0.23751852 0.13119161 -0.9034215 0.6378284 1.0132313 0.24062783 -0.90482664 0.24888903 0.59712833 0.8681216 -0.12510955 1.2790784 -0.599332 -0.14342466 0.9890614 -0.6036464 0.61788297 1.3443072 -0.14021936 0.6122036 1.3642857 0.1393708 0.6410669 -0.9203409 0.9189207 0.65269357 0.2329686 0.9577339 1.2835555 -0.55828774 1.2848558 -0.11756431 0.91492414 1.3578042 -0.13855135 1.3379114 -0.11389046 -0.94649386 0.94439954 -0.80478656 -0.13254124 0.1439806 0.14280005 0.8844669 1.3320887 -0.1156596 -0.80305254 -0.9423014 1.0106498
0.5625626 1.0009766 0.23769826 0.13144013 -0.90238285 0.6376863 1.0127926 0.24078304 -0.90378636 0.24906471 0.5969888 0.8677359 -0.12467422 1.2783129 -0.5985902 -0.14296544 0.98862344 -0.6028969 0.61773926 1.343559 -0.13977346 0.61206645 1.3635561 0.1396074 0.64094085 -0.9193286 0.918562 0.6525555 0.23314193 0.9572653 1.2827828 -0.55749893 1.2840816 -0.11713383 0.91454786 1.3570819 -0.13810802 1.3371664 -0.11346298 -0.9454966 0.9439473 -0.80389696 -0.13210529 0.14423314 0.14303902 0.88409 1.3313524 -0.11523325 -0.8021603 -0.9413102 1.0102197
0.5635636 1.0005242 0.23787633 0.13168943 -0.9013463 0.6375442 1.0123538 0.24093845 -0.9027474 0.24924093 0.59684867 0.8673511 -0.12423863 1.277548 -0.5978488 -0.14250728 0.98818594 -0.6021466 0.6175966 1.3428122 -0.13932925 0.6119298 1.3628278 0.13984308 0.64081323 -0.9183183 0.9182026 0.6524177 0.23331484 0.9567967 1.2820115 -0.55671084 1.2833086 -0.116704024 0.9141717 1.3563598 -0.13766551 1.3364242 -0.11303709 -0.944501 0.94349563 -0.8030089 -0.13166931 0.14448711 0.14327857 0.88371354 1.3306164 -0.114806496 -0.8012702 -0.9403206 1.00979
0.5645646 1.0000727 0.23805612 0.13193847 -0.9003114 0.6374029 1.0119159 0.24109364 -0.9017114 0.24941596 0.5967097 0.86696726 -0.12380352 1.2767838 -0.5971097 -0.14204937 0.9877499 -0.6013994 0.617454 1.3420653 -0.13888511 0.6117931 1.3621001 0.1400787 0.640687 -0.91731006 0.9178444 0.6522803 0.2334876 0.95632994 1.2812408 -0.5559234 1.2825366 -0.11627395 0.9137973 1.3556389 -0.1372225 1.335681 -0.112611376 -0.9435072 0.94304514 -0.8021233 -0.1312342 0.14473975 0.14351699 0.8833389 1.3298808 -0.11438074 -0.8003814 -0.93933296 1.009361
0.5655656 0.9996221 0.23823532 0.13218708 -0.899279 0.63726157 1.011479 0.24124748 -0.9006765 0.24959192 0.59657127 0.8665836 -0.123368464 1.2760224 -0.59637094 -0.14159206 0.98731387 -0.60065275 0.6173117 1.3413203 -0.13844028 0.6116574 1.361374 0.14031523 0.64056116 -0.9163036 0.91748685 0.652143 0.23366055 0.9558637 1.2804717 -0.55513775 1.2817662 -0.11584509 0.91342235 1.3549192 -0.1367814 1.33494 -0.112186246 -0.9425159 0.94259477 -0.8012381 -0.13080001 0.14499345 0.14375626 0.88296384 1.329147 -0.1139547 -0.7994943 -0.9383465 1.0089314
0.5665666 0.9991721 0.23841378 0.13243565 -0.8982486 0.63712066 1.0110418 0.24140206 -0.8996451 0.24976763 0.59643316 0.8662009 -0.12293441 1.2752603 -0.59563243 -0.14113468 0.9868778 -0.59990674 0.6171698 1.3405753 -0.13799727 0.6115208 1.3606483 0.14054984 0.6404348 -0.9152995 0.9171287 0.652006 0.23383299 0.95539784 1.2797033 -0.55435455 1.2809961 -0.115416385 0.9130478 1.3541996 -0.13633975 1.3341994 -0.11176138 -0.94152606 0.94214565 -0.8003543 -0.1303651 0.1452464 0.14399444 0.88258946 1.3284135 -0.11352994 -0.7986079 -0.9373631 1.008503
0.5675676 0.99872315 0.23859215 0.13268387 -0.89721984 0.63697976 1.0106059 0.24155706 -0.8986145 0.24994218 0.596295 0.865819 -0.122500665 1.2745004 -0.5948958 -0.14067847 0.9864431 -0.59916097 0.6170278 1.3398318 -0.13755423 0.6113855 1.3599232 0.14078465 0.6403085 -0.91429716 0.91677135 0.6518698 0.23400593 0.9549334 1.2789366 -0.5535715 1.2802271 -0.11498781 0.91267425 1.3534812 -0.1358991 1.3334607 -0.111337446 -0.94053787 0.94169706 -0.7994724 -0.129931 0.14549874 0.14423254 0.88221574 1.3276806 -0.11310547 -0.79772437 -0.936381 1.008075
0.5685686 0.9982745 0.23877111 0.1329318 -0.8961943 0.63683903 1.0101705 0.24171162 -0.897586 0.25011697 0.5961579 0.8654378 -0.12206782 1.2737415 -0.59416044 -0.14022174 0.9860087 -0.5984183 0.61688673 1.3390901 -0.13711125 0.6112503 1.359199 0.14101917 0.6401824 -0.91329676 0.91641486 0.65173244 0.23417822 0.95446974 1.2781707 -0.5527901 1.2794602 -0.11456107 0.912302 1.3527623 -0.13545862 1.3327214 -0.11091376 -0.93955094 0.9412495 -0.7985925 -0.12949777 0.14575076 0.1444706 0.8818422 1.3269488 -0.11268137 -0.79684126 -0.93540037 1.0076476
0.5695696 0.997827 0.23894963 0.13317986 -0.89517015 0.63669807 1.0097346 0.24186671 -0.89656043 0.25029135 0.5960205 0.86505765 -0.121634714 1.2729839 -0.5934256 -0.13976523 0.98557466 -0.5976752 0.6167453 1.3383485 -0.13666892 0.61111456 1.3584752 0.14125457 0.6400569 -0.91229737 0.91605914 0.6515959 0.23434982 0.9540064 1.277406 -0.5520099 1.2786942 -0.11413369 0.91192895 1.3520459 -0.13501844 1.331984 -0.110490166 -0.9385672 0.94080245 -0.79771304 -0.12906453 0.1460028 0.14470822 0.8814699 1.3262182 -0.11225764 -0.7959601 -0.93442225 1.007221
0.5705706 0.99737906 0.23912746 0.13342693 -0.8941472 0.63655794 1.0093008 0.24202138 -0.89553577 0.25046584 0.5958835 0.86467767 -0.1212024 1.2722266 -0.5926925 -0.13931063 0.9851419 -0.596934 0.6166054 1.3376076 -0.13622743 0.6109803 1.3577535 0.14148913 0.63993114 -0.91130054 0.9157031 0.65145886 0.2345222 0.953544 1.2766423 -0.551231 1.2779284 -0.1137067 0.9115576 1.3513304 -0.13457969 1.3312476 -0.110067256 -0.93758523 0.9403568 -0.79683584 -0.12863147 0.14625457 0.14494598 0.8810983 1.3254889 -0.11183473 -0.7950798 -0.93344456 1.0067945
0.5715716 0.996932 0.2393055 0.13367474 -0.893127 0.6364183 1.0088668 0.24217477 -0.8945136 0.25064126 0.59574634 0.86429805 -0.12077085 1.2714709 -0.5919601 -0.13885573 0.9847092 -0.59619313 0.61646444 1.3368683 -0.13578573 0.6108453 1.3570318 0.14172319 0.639805 -0.9103063 0.9153472 0.6513223 0.23469454 0.9530827 1.27588 -0.5504534 1.2771648 -0.11328145 0.91118646 1.3506145 -0.13413987 1.330512 -0.109645285 -0.9366041 0.939911 -0.7959599 -0.12820005 0.14650595 0.1451828 0.8807268 1.3247596 -0.111412354 -0.794202 -0.93246984 1.0063684
0.5725726 0.99648577 0.239483 0.13392162 -0.8921084 0.6362777 1.0084331 0.2423288 -0.89349324 0.25081453 0.5956105 0.8639198 -0.12033928 1.2707169 -0.5912282 -0.13840118 0.9842767 -0.59545386 0.6163241 1.3361293 -0.13534462 0.61071163 1.3563108 0.14195865 0.6396798 -0.90931296 0.91499233 0.6511866 0.23486662 0.95262235 1.2751186 -0.5496774 1.2764022 -0.112855606 0.91081476 1.3499008 -0.13370106 1.329777 -0.10922278 -0.935625 0.93946636 -0.7950857 -0.12776789 0.14675725 0.14542058 0.8803566 1.3240321 -0.11098956 -0.7933251 -0.9314963 1.0059433
0.5735736 0.9960404 0.23966098 0.13416901 -0.89109206 0.6361382 1.0079998 0.24248368 -0.8924753 0.25098866 0.5954746 0.86354196 -0.11990846 1.2699634 -0.5904985 -0.13794792 0.9838455 -0.59471536 0.6161837 1.3353914 -0.13490391 0.61057717 1.3555906 0.14219226 0.63955456 -0.9083219 0.9146376 0.65105075 0.23503879 0.9521627 1.2743579 -0.54890275 1.2756404 -0.11243095 0.9104448 1.3491868 -0.1332626 1.3290427 -0.10880204 -0.9346477 0.9390225 -0.7942125 -0.12733644 0.1470081 0.14565742 0.8799866 1.3233048 -0.11056798 -0.79244965 -0.93052506 1.005518
0.5745746 0.9955956 0.23983839 0.13441521 -0.8900772 0.6359994 1.0075672 0.2426376 -0.8914585 0.25116313 0.5953389 0.86316454 -0.11947838 1.2692109 -0.58976895 -0.13749415 0.98341423 -0.59397763 0.61604404 1.3346545 -0.13446406 0.6104431 1.3548713 0.14242601 0.6394298 -0.9073324 0.9142838 0.6509142 0.23521 0.9517033 1.2735989 -0.5481294 1.2748792 -0.11200593 0.910075 1.3484739 -0.13282508 1.32831 -0.10838192 -0.93367213 0.93857884 -0.79334086 -0.12690589 0.14725909 0.14589387 0.87961704 1.3225785 -0.110146485 -0.79157573 -0.9295556 1.0050936
0.5755756 0.9951514 0.24001586 0.13466182 -0.889065 0.6358603 1.0071353 0.24279109 -0.8904453 0.25133634 0.5952037 0.862788 -0.11904826 1.2684592 -0.5890407 -0.13704175 0.9829846 -0.5932416 0.615905 1.3339186 -0.13402453 0.61030966 1.3541534 0.14265954 0.6393044 -0.90634614 0.91393036 0.6507787 0.23538119 0.9512449 1.2728409 -0.5473572 1.27412 -0.11158227 0.90970564 1.3477613 -0.13238743 1.3275778 -0.10796142 -0.9326987 0.9381371 -0.79247063 -0.1264756 0.1475099 0.14613137 0.87924725 1.3218533 -0.1097259 -0.7907035 -0.92858744 1.0046692
0.5765766 0.9947079 0.24019367 0.13490888 -0.88805413 0.63572127 1.0067037 0.24294573 -0.88943285 0.25150993 0.595069 0.8624119 -0.11861884 1.2677096 -0.5883128 -0.13658875 0.9825547 -0.5925066 0.61576575 1.3331835 -0.13358516 0.61017656 1.3534358 0.14289321 0.63917977 -0.9053592 0.9135765 0.65064406 0.23555309 0.9507878 1.2720845 -0.5465864 1.2733613 -0.11115766 0.9093363 1.3470498 -0.13195047 1.3268471 -0.10754188 -0.9317267 0.9376949 -0.791602 -0.12604535 0.1477601 0.14636725 0.8788798 1.3211294 -0.10930631 -0.78983265 -0.92762107 1.0042455
0.5775776 0.9942652 0.2403704 0.13515443 -0.8870456 0.63558245 1.006273 0.24309957 -0.8884219 0.25168335 0.5949339 0.8620375 -0.11819031 1.2669601 -0.5875868 -0.1361377 0.98212534 -0.5917711 0.61562616 1.332449 -0.13314664 0.61004347 1.3527188 0.14312626 0.6390557 -0.9043757 0.91322386 0.65050805 0.23572406 0.9503305 1.2713287 -0.54581654 1.2726046 -0.110735275 0.908968 1.3463398 -0.13151386 1.3261163 -0.10712192 -0.9307562 0.93725365 -0.7907345 -0.12561524 0.1480097 0.14660335 0.8785121 1.3204063 -0.10888577 -0.7889633 -0.92665625 1.0038227
0.5785786 0.99382216 0.24054745 0.13540018 -0.88603926 0.63544345 1.0058422 0.24325359 -0.88741314 0.25185698 0.5947998 0.8616625 -0.11776131 1.2662126 -0.58686155 -0.13568565 0.9816967 -0.5910385 0.61548823 1.3317169 -0.13270819 0.60991055 1.3520026 0.14335997 0.638931 -0.90339375 0.91287184 0.6503725 0.2358956 0.94987506 1.2705741 -0.54504824 1.2718488 -0.11031256 0.90860075 1.34563 -0.13107812 1.3253876 -0.10670405 -0.92978734 0.9368137 -0.7898687 -0.12518615 0.14825872 0.14683901 0.8781447 1.3196834 -0.10846678 -0.7880956 -0.92569256 1.0034004
0.5795796 0.9933802 0.24072394 0.13564622 -0.8850337 0.6353053 1.0054115 0.24340725 -0.88640666 0.2520293 0.5946659 0.8612888 -0.11733333 1.2654659 -0.5861373 -0.13523436 0.9812687 -0.5903059 0.61535 1.3309845 -0.13226971 0.60977805 1.3512881 0.14359231 0.6388061 -0.9024131 0.9125194 0.65023744 0.23606625 0.9494202 1.2698212 -0.5442811 1.2710931 -0.10989105 0.9082337 1.3449211 -0.13064224 1.324659 -0.10628552 -0.9288205 0.9363745 -0.7890044 -0.12475749 0.14850846 0.1470752 0.8777779 1.3189615 -0.108048014 -0.78722864 -0.9247326 1.0029778
0.5805806 0.99293905 0.24090037 0.1358921 -0.8840304 0.63516706 1.0049837 0.24356064 -0.88540155 0.2522021 0.594532 0.8609152 -0.11690646 1.26472 -0.5854134 -0.13478434 0.9808413 -0.58957475 0.61521196 1.3302528 -0.1318326 0.6096463 1.3505741 0.14382471 0.63868076 -0.9014346 0.9121676 0.6501022 0.23623717 0.9489656 1.2690686 -0.54351634 1.2703397 -0.10946893 0.9078669 1.3442128 -0.13020724 1.3239316 -0.1058676 -0.927855 0.9359356 -0.7881409 -0.12432953 0.14875787 0.14731002 0.8774124 1.318241 -0.10762987 -0.7863637 -0.92377204 1.0025564
0.5815816 0.99249876 0.24107671 0.1361371 -0.8830303 0.6350293 1.0045544 0.24371389 -0.88439924 0.2523743 0.5943983 0.8605429 -0.116479285 1.2639753 -0.58469164 -0.13433498 0.9804136 -0.588844 0.61507374 1.3295227 -0.13139531 0.60951406 1.3498601 0.14405762 0.6385572 -0.90045834 0.9118168 0.64996773 0.2364079 0.94851243 1.2683169 -0.54275113 1.2695868 -0.10904766 0.9075001 1.3435055 -0.12977219 1.3232049 -0.10545019 -0.92689216 0.9354972 -0.7872793 -0.12390151 0.14900643 0.14754573 0.87704724 1.3175207 -0.107212104 -0.7854995 -0.9228149 1.0021352
0.5825826 0.99205834 0.24125323 0.13638255 -0.8820304 0.6348914 1.0041257 0.24386793 -0.8833975 0.2525473 0.5942653 0.86017084 -0.11605308 1.2632316 -0.58396953 -0.13388553 0.9799875 -0.5881151 0.61493623 1.3287927 -0.13095868 0.60938203 1.3491474 0.14429003 0.6384331 -0.89948386 0.91146606 0.64983344 0.23657858 0.9480595 1.2675672 -0.54198784 1.2688347 -0.10862739 0.9071341 1.3427986 -0.1293379 1.3224796 -0.105033316 -0.9259302 0.93505985 -0.7864184 -0.123473845 0.14925493 0.14778091 0.8766818 1.3168015 -0.1067948 -0.78463656 -0.9218588 1.0017142
0.5835836 0.991619 0.24142915 0.13662684 -0.88103306 0.6347538 1.003698 0.24402139 -0.8823984 0.25271946 0.59413236 0.85979927 -0.11562651 1.2624884 -0.58324885 -0.13343608 0.97956187 -0.5873864 0.61479867 1.3280643 -0.13052228 0.60925055 1.3484364 0.14452186 0.6383085 -0.8985098 0.9111149 0.6496985 0.23674896 0.9476073 1.2668177 -0.54122615 1.2680845 -0.10820707 0.9067692 1.3420929 -0.12890375 1.321755 -0.104617395 -0.92496943 0.9346235 -0.78556025 -0.12304684 0.1495032 0.14801568 0.8763175 1.3160834 -0.106377326 -0.78377575 -0.9209045 1.0012938
0.5845846 0.9911805 0.24160495 0.13687137 -0.8800379 0.6346166 1.0032711 0.24417427 -0.88140166 0.25289124 0.5939992 0.8594288 -0.11520106 1.2617478 -0.5825295 -0.13298786 0.9791363 -0.58665884 0.6146618 1.3273369 -0.1300875 0.6091192 1.3477252 0.1447544 0.63818437 -0.8975386 0.9107644 0.6495638 0.23691946 0.94715595 1.2660695 -0.5404653 1.2673348 -0.10778756 0.9064043 1.3413882 -0.12847051 1.321031 -0.10420149 -0.9240117 0.9341876 -0.78470236 -0.12261977 0.14975095 0.14825067 0.87595385 1.3153663 -0.10596066 -0.78291696 -0.9199512 1.000874
0.5855856 0.99074197 0.2417813 0.13711587 -0.87904406 0.63447946 1.0028441 0.24432775 -0.88040614 0.25306302 0.59386724 0.8590591 -0.11477592 1.2610071 -0.58181095 -0.13253936 0.9787109 -0.58593273 0.61452466 1.3266102 -0.12965178 0.6089882 1.3470151 0.14498636 0.63806057 -0.89656895 0.9104145 0.64942926 0.23709014 0.9467055 1.2653228 -0.53970605 1.2665867 -0.10736825 0.9060399 1.3406839 -0.12803683 1.3203081 -0.10378627 -0.9230539 0.93375194 -0.78384703 -0.12219354 0.14999905 0.14848468 0.87559026 1.3146497 -0.10554529 -0.7820586 -0.9189993 1.0004543
0.5865866 0.9903044 0.24195614 0.13735974 -0.87805235 0.63434225 1.0024176 0.24448061 -0.8794125 0.25323457 0.59373474 0.85868967 -0.11435149 1.2602673 -0.581094 -0.1320923 0.9782874 -0.5852073 0.6143885 1.3258837 -0.12921715 0.60885733 1.3463049 0.1452177 0.637937 -0.89560103 0.9100658 0.649295 0.23726016 0.9462551 1.2645768 -0.5389476 1.2658393 -0.10694999 0.90567595 1.3399808 -0.12760493 1.3195857 -0.103371225 -0.92209935 0.93331754 -0.782992 -0.12176857 0.15024714 0.14871863 0.8752281 1.3139342 -0.1051301 -0.78120184 -0.91804975 1.0000358
0.5875876 0.989867 0.24213195 0.13760385 -0.87706286 0.6342052 1.001992 0.24463362 -0.8784209 0.25340602 0.59360313 0.85832083 -0.113927774 1.2595289 -0.580377 -0.13164458 0.97786325 -0.5844827 0.61425143 1.3251586 -0.1287832 0.60872626 1.3455969 0.1454488 0.6378131 -0.89463466 0.9097163 0.6491612 0.23743019 0.94580656 1.2638324 -0.53819066 1.2650928 -0.106531925 0.90531236 1.3392781 -0.12717247 1.3188652 -0.102956615 -0.92114574 0.9328843 -0.78213817 -0.12134308 0.1504944 0.14895341 0.8748654 1.3132194 -0.10471497 -0.7803453 -0.9171012 0.9996172
0.5885886 0.98943055 0.24230662 0.1378479 -0.876074 0.63406855 1.0015658 0.24478626 -0.8774311 0.25357717 0.5934721 0.857952 -0.113503344 1.2587912 -0.57966197 -0.13119763 0.9774395 -0.583759 0.61411583 1.3244352 -0.12834892 0.6085956 1.3448888 0.14567983 0.6376893 -0.8936697 0.90936846 0.64902765 0.23759934 0.94535834 1.2630887 -0.53743434 1.2643484 -0.10611432 0.90494925 1.3385767 -0.12674099 1.3181446 -0.102543004 -0.92019343 0.93245023 -0.7812862 -0.1209187 0.15074146 0.14918652 0.8745044 1.3125056 -0.104300074 -0.7794908 -0.9161552 0.9991992
0.5895896 0.9889937 0.24248186 0.13809118 -0.8750874 0.63393265 1.0011407 0.24493906 -0.87644213 0.25374788 0.5933403 0.8575845 -0.11308087 1.2580557 -0.57894695 -0.13075146 0.97701716 -0.58303654 0.6139792 1.3237113 -0.12791479 0.6084657 1.3441819 0.14591083 0.6375658 -0.89270747 0.90901995 0.64889276 0.23776886 0.9449109 1.262346 -0.53668046 1.2636039 -0.10569713 0.90458703 1.3378748 -0.1263096 1.317425 -0.10212923 -0.91924286 0.93201846 -0.7804357 -0.120493464 0.1509877 0.14942071 0.8741433 1.3117931 -0.103886716 -0.77863795 -0.91521025 0.9987816
0.5905906 0.98855853 0.24265647 0.13833451 -0.8741021 0.6337958 1.000716 0.24509203 -0.8754557 0.25391886 0.59321016 0.85721797 -0.112658076 1.2573202 -0.5782328 -0.13030666 0.97659475 -0.58231485 0.61384404 1.3229898 -0.12748125 0.6083356 1.3434755 0.14614187 0.63744247 -0.8917462 0.90867245 0.64876014 0.23793808 0.94446397 1.2616042 -0.535927 1.2628611 -0.105279885 0.904225 1.3371747 -0.12587893 1.3167069 -0.10171633 -0.9182933 0.9315866 -0.7795853 -0.12006923 0.15123384 0.14965397 0.8737828 1.3110803 -0.10347318 -0.7777871 -0.9142672 0.9983642
0.5915916 0.98812413 0.24283138 0.13857695 -0.8731196 0.6336596 1.0002927 0.2452451 -0.87447125 0.25408992 0.59307915 0.8568513 -0.11223585 1.2565863 -0.5775201 -0.12986135 0.9761732 -0.5815949 0.6137084 1.3222681 -0.12704942 0.60820615 1.3427705 0.14637221 0.6373192 -0.89078647 0.9083247 0.64862627 0.23810706 0.94401807 1.2608638 -0.53517526 1.2621189 -0.10486437 0.9038639 1.3364756 -0.12544775 1.315989 -0.10130351 -0.9173457 0.9311546 -0.7787378 -0.11964566 0.1514805 0.14988714 0.8734223 1.3103697 -0.10305988 -0.77693653 -0.91332483 0.9979477
0.5925926 0.9876898 0.24300522 0.13882041 -0.8721382 0.6335243 0.9998688 0.24539682 -0.8734877 0.2542604 0.5929487 0.856486 -0.11181409 1.255853 -0.5768079 -0.12941691 0.97575176 -0.5808752 0.61357296 1.3215477 -0.12661707 0.60807616 1.3420653 0.14660265 0.6371954 -0.8898287 0.90797776 0.64849305 0.23827711 0.94357246 1.2601243 -0.53442436 1.2613779 -0.10444867 0.90350246 1.3357768 -0.12501791 1.3152719 -0.10089239 -0.91640013 0.9307245 -0.77789086 -0.11922345 0.15172699 0.15012008 0.8730635 1.3096588 -0.10264758 -0.776087 -0.91238546 0.9975316
0.5935936 0.98725647 0.24317989 0.1390633 -0.8711592 0.63338804 0.99944574 0.24554932 -0.8725071 0.25443062 0.5928184 0.85612077 -0.11139292 1.2551211 -0.57609755 -0.1289722 0.9753313 -0.58015627 0.61343867 1.3208284 -0.12618521 0.6079472 1.3413618 0.14683323 0.6370728 -0.88887185 0.90763074 0.64835954 0.23844597 0.94312775 1.2593863 -0.5336751 1.2606384 -0.10403343 0.90314215 1.3350784 -0.1245882 1.3145561 -0.10048086 -0.9154559 0.9302947 -0.77704495 -0.11880078 0.15197249 0.15035291 0.8727044 1.3089494 -0.10223573 -0.7752394 -0.9114465 0.99711555
0.5945946 0.9868235 0.24335334 0.13930485 -0.87018096 0.63325274 0.9990232 0.2457017 -0.8715274 0.25460047 0.5926885 0.8557558 -0.11097192 1.2543895 -0.5753867 -0.12852907 0.97491074 -0.5794388 0.6133029 1.3201096 -0.12575388 0.6078176 1.340659 0.14706293 0.6369494 -0.8879176 0.90728456 0.6482264 0.23861548 0.94268405 1.258649 -0.532926 1.2598991 -0.103618346 0.9027818 1.3343805 -0.1241589 1.3138412 -0.10007011 -0.91451293 0.9298659 -0.7762007 -0.118378036 0.15221743 0.15058482 0.8723467 1.3082408 -0.10182331 -0.7743936 -0.9105097 0.9966999
0.5955956 0.98639 0.24352726 0.13954706 -0.86920464 0.63311726 0.99860144 0.24585372 -0.8705494 0.25477007 0.59255856 0.85539204 -0.110551946 1.2536598 -0.5746783 -0.12808582 0.9744908 -0.5787216 0.61316866 1.3193911 -0.12532309 0.6076891 1.3399569 0.14729285 0.6368264 -0.886965 0.90693855 0.6480934 0.23878384 0.94224083 1.257912 -0.53217924 1.2591618 -0.10320424 0.9024222 1.3336844 -0.12373095 1.3131279 -0.09966002 -0.9135716 0.9294371 -0.7753581 -0.11795571 0.1524629 0.15081693 0.87198836 1.307533 -0.10141251 -0.77354825 -0.909574 0.99628484
0.5965966 0.9859582 0.24370089 0.13978916 -0.86823034 0.63298184 0.9981797 0.2460058 -0.86957276 0.25494006 0.5924293 0.85502887 -0.11013166 1.2529303 -0.57396996 -0.12764254 0.97407216 -0.5780052 0.6130346 1.3186746 -0.124892645 0.6075603 1.3392553 0.14752203 0.63670355 -0.8860132 0.9065928 0.6479603 0.23895177 0.9417983 1.2571775 -0.5314328 1.2584252 -0.102790885 0.90206313 1.3329887 -0.1233023 1.3124139 -0.09925001 -0.91263235 0.9290094 -0.77451533 -0.11753421 0.1527079 0.15104875 0.8716306 1.3068259 -0.101002075 -0.772704 -0.9086394 0.99586976
0.5975976 0.98552716 0.24387443 0.14003056 -0.8672578 0.6328469 0.99775785 0.24615729 -0.8685989 0.2551096 0.5923 0.8546663 -0.109712385 1.2522023 -0.5732618 -0.12720016 0.97365254 -0.57729006 0.6129006 1.3179585 -0.12446267 0.60743165 1.3385547 0.14775074 0.63658077 -0.88506365 0.9062472 0.64782715 0.23912045 0.941356 1.2564434 -0.5306874 1.2576894 -0.10237726 0.90170354 1.3322943 -0.12287449 1.311702 -0.098840676 -0.91169417 0.92858213 -0.7736747 -0.117113836 0.15295185 0.15128076 0.87127364 1.3061196 -0.10059168 -0.77186173 -0.9077067 0.9954566
0.5985986 0.9850963 0.24404782 0.14027171 -0.86628705 0.6327116 0.9973375 0.24630937 -0.8676261 0.25527844 0.5921713 0.85430384 -0.10929384 1.2514752 -0.57255596 -0.126759 0.9732352 -0.5765759 0.6127662 1.3172432 -0.12403283 0.6073034 1.3378547 0.14798066 0.63645786 -0.8841148 0.905903 0.647694 0.23928925 0.94091517 1.2557096 -0.52994394 1.2569554 -0.10196488 0.90134513 1.3315992 -0.12244726 1.3109905 -0.09843134 -0.91075677 0.92815524 -0.7728358 -0.11669264 0.15319687 0.15151238 0.8709176 1.3054144 -0.100181706 -0.7710206 -0.90677625 0.9950424
0.5995996 0.9846656 0.24422082 0.14051291 -0.86531836 0.6325765 0.9969172 0.24646121 -0.8666554 0.25544697 0.59204257 0.853942 -0.108874984 1.2507492 -0.5718507 -0.12631685 0.97281724 -0.5758628 0.6126329 1.3165283 -0.123603694 0.60717475 1.3371556 0.14820975 0.63633543 -0.8831683 0.905558 0.6475613 0.2394565 0.9404748 1.2549785 -0.5292013 1.2562218 -0.10155291 0.9009876 1.3309058 -0.12202016 1.3102801 -0.09802266 -0.9098224 0.92773014 -0.771997 -0.11627252 0.15344086 0.15174356 0.8705624 1.3047094 -0.09977237 -0.7701802 -0.9058463 0.99462897
0.6006006 0.9842356 0.24439362 0.1407539 -0.86435026 0.63244224 0.9964972 0.24661252 -0.8656859 0.2556158 0.59191436 0.8535814 -0.10845738 1.2500244 -0.5711459 -0.12587681 0.97239953 -0.5751509 0.612499 1.3158149 -0.12317564 0.60704696 1.3364573 0.14843747 0.6362128 -0.8822232 0.9052133 0.6474287 0.23962471 0.9400348 1.2542462 -0.5284602 1.2554896 -0.10114113 0.9006298 1.3302133 -0.12159339 1.3095704 -0.09761547 -0.9088887 0.9273047 -0.7711607 -0.115853034 0.15368444 0.15197468 0.8702065 1.3040066 -0.099364005 -0.76934165 -0.9049182 0.9942158
0.6016016 0.9838068 0.24456635 0.1409943 -0.8633848 0.63230777 0.9960781 0.24676439 -0.8647175 0.25578475 0.59178585 0.8532206 -0.1080401 1.2493001 -0.57044184 -0.12543526 0.97198266 -0.5744387 0.61236596 1.315102 -0.122746386 0.6069192 1.3357599 0.1486661 0.6360897 -0.88127995 0.9048699 0.64729625 0.23979235 0.93959624 1.2535162 -0.5277205 1.2547576 -0.10072953 0.9002731 1.3295213 -0.12116737 1.308861 -0.09720781 -0.9079553 0.9268798 -0.7703247 -0.11543349 0.15392846 0.15220532 0.8698517 1.3033034 -0.098956 -0.7685036 -0.9039914 0.9938037
0.6026026 0.9833779 0.24473876 0.14123502 -0.86241984 0.63217366 0.9956591 0.24691504 -0.8637518 0.2559534 0.5916578 0.8528606 -0.10762332 1.2485771 -0.56973904 -0.124996565 0.971567 -0.57372856 0.6122326 1.3143904 -0.12231902 0.60679203 1.3350629 0.14889468 0.6359681 -0.88033813 0.9045265 0.6471641 0.23996013 0.9391572 1.2527872 -0.5269808 1.2540271 -0.10031857 0.8999161 1.3288295 -0.12074109 1.3081528 -0.09680062 -0.907025 0.92645603 -0.76949066 -0.11501508 0.15417159 0.15243569 0.8694977 1.3026012 -0.09854809 -0.76766807 -0.9030666 0.9933916
0.6036036 0.9829487 0.24491066 0.14147493 -0.86145794 0.6320389 0.9952405 0.24706632 -0.86278754 0.25612137 0.59152997 0.8525014 -0.107206605 1.2478553 -0.56903684 -0.12455662 0.97115105 -0.57301855 0.6121003 1.3136798 -0.12189173 0.6066643 1.3343663 0.14912236 0.6358459 -0.87939703 0.9041832 0.6470323 0.24012744 0.9387198 1.2520597 -0.52624273 1.253298 -0.09990882 0.8995598 1.3281392 -0.12031687 1.3074454 -0.09639413 -0.9060957 0.92603225 -0.7686573 -0.114596374 0.15441468 0.15266544 0.8691431 1.3018997 -0.0981408 -0.7668328 -0.9021423 0.9929797
0.6046046 0.98252183 0.24508262 0.1417144 -0.8604968 0.6319048 0.9948223 0.24721792 -0.8618242 0.25628942 0.5914025 0.85214263 -0.10679077 1.2471341 -0.56833607 -0.1241181 0.97073585 -0.57231015 0.6119673 1.3129693 -0.121464394 0.6065369 1.3336715 0.14934987 0.6357229 -0.87845826 0.9038404 0.6468994 0.24029443 0.9382822 1.251333 -0.525505 1.2525696 -0.09949929 0.8992045 1.3274498 -0.119891606 1.3067393 -0.09598812 -0.90516746 0.92560995 -0.7678254 -0.114178754 0.15465674 0.15289621 0.86879045 1.3011993 -0.09773391 -0.765998 -0.90121996 0.9925682
0.6056056 0.98209447 0.24525487 0.14195429 -0.8595377 0.6317714 0.9944057 0.24736896 -0.8608635 0.25645682 0.5912755 0.85178494 -0.1063749 1.2464138 -0.56763625 -0.123679645 0.97032076 -0.57160145 0.6118346 1.31226 -0.12103792 0.6064099 1.3329775 0.14957753 0.6356009 -0.8775216 0.9034979 0.6467672 0.24046189 0.9378461 1.2506064 -0.52477044 1.2518421 -0.09908966 0.89884883 1.3267604 -0.1194671 1.3060337 -0.09558276 -0.9042404 0.9251884 -0.7669943 -0.11376152 0.15489945 0.15312585 0.86843747 1.3004999 -0.09732727 -0.76516557 -0.9002986 0.9921574
0.6066066 0.98166734 0.24542636 0.14219396 -0.8585787 0.63163775 0.993988 0.24751946 -0.8599031 0.2566242 0.59114885 0.85142726 -0.10596018 1.2456954 -0.56693685 -0.123241715 0.9699058 -0.5708947 0.61170256 1.3115516 -0.12061199 0.60628235 1.3322831 0.14980486 0.63547844 -0.87658536 0.9031558 0.6466355 0.24062812 0.9374103 1.2498819 -0.52403516 1.251116 -0.09868095 0.898494 1.3260717 -0.11904309 1.3053291 -0.095177166 -0.9033157 0.92476666 -0.7661648 -0.11334405 0.1551412 0.15335582 0.8680849 1.299801 -0.09692157 -0.76433367 -0.8993794 0.991746
0.6076076 0.98124164 0.24559736 0.14243345 -0.8576231 0.63150376 0.993571 0.24767017 -0.85894495 0.25679195 0.59102124 0.8510703 -0.1055455 1.2449768 -0.5662379 -0.12280404 0.969492 -0.5701885 0.6115703 1.3108448 -0.120185934 0.6061562 1.3315904 0.15003201 0.6353567 -0.87565047 0.9028142 0.6465033 0.24079499 0.9369756 1.2491578 -0.52330184 1.2503909 -0.098272614 0.89813966 1.3253843 -0.11861966 1.3046259 -0.0947729 -0.9023914 0.92434615 -0.76533693 -0.11292773 0.15538362 0.15358487 0.867733 1.2991035 -0.09651605 -0.76350313 -0.8984608 0.99133664
0.6086086 0.9808158 0.24576935 0.14267161 -0.85666853 0.6313703 0.9931554 0.24782047 -0.8579893 0.25695878 0.5908948 0.8507138 -0.10513122 1.2442598 -0.5655396 -0.12236706 0.9690796 -0.56948304 0.61143845 1.3101382 -0.119760595 0.60602975 1.330898 0.15025881 0.63523424 -0.87471795 0.90247214 0.6463711 0.24096179 0.9365417 1.2484349 -0.52256924 1.249666 -0.09786487 0.89778554 1.3246982 -0.1181977 1.3039227 -0.09436842 -0.9014687 0.923925 -0.7645094 -0.11251091 0.15562493 0.1538139 0.8673813 1.2984062 -0.09611095 -0.76267433 -0.8975442 0.9909261
0.6096096 0.98039144 0.24594048 0.14291063 -0.8557152 0.6312369 0.99273926 0.2479715 -0.8570342 0.25712603 0.59076834 0.8503572 -0.10471756 1.2435431 -0.5648427 -0.121930085 0.9686651 -0.5687783 0.6113063 1.3094325 -0.119335555 0.6059037 1.3302062 0.15048575 0.6351124 -0.8737858 0.9021314 0.6462394 0.24112841 0.93610775 1.2477126 -0.5218383 1.2489433 -0.09745725 0.8974317 1.3240117 -0.11777458 1.3032202 -0.09396499 -0.90054846 0.9235054 -0.7636829 -0.11209539 0.15586558 0.15404338 0.86703086 1.29771 -0.09570704 -0.7618463 -0.8966294 0.9905175
0.6106106 0.9799659 0.24611071 0.14314911 -0.8547637 0.6311038 0.9923242 0.24812189 -0.85608083 0.25729215 0.5906424 0.85000175 -0.1043049 1.2428284 -0.5641471 -0.12149418 0.968253 -0.56807476 0.6111748 1.3087274 -0.11891145 0.60577726 1.3295152 0.15071173 0.63498986 -0.8728564 0.90179014 0.6461081 0.24129447 0.9356744 1.2469914 -0.52110785 1.2482212 -0.09705076 0.8970789 1.323326 -0.11735197 1.3025187 -0.09356188 -0.89962775 0.9230863 -0.7628578 -0.111679666 0.15610704 0.15427184 0.8666801 1.2970144 -0.09530265 -0.76101947 -0.895715 0.99010885
0.6116116 0.9795424 0.24628183 0.14338748 -0.853814 0.63097113 0.9919089 0.24827194 -0.8551291 0.2574589 0.5905162 0.8496467 -0.103892036 1.2421145 -0.56345224 -0.12105856 0.9678413 -0.56737214 0.6110434 1.308023 -0.11848771 0.60565156 1.3288249 0.15093812 0.63486844 -0.8719271 0.9014495 0.64597636 0.24146047 0.9352427 1.2462718 -0.52037877 1.2474996 -0.09664414 0.8967255 1.3226414 -0.11692997 1.3018183 -0.09315955 -0.89871025 0.9226679 -0.7620343 -0.11126428 0.15634802 0.15450004 0.86633 1.2963194 -0.09489908 -0.7601938 -0.894802 0.9896995
0.6126126 0.9791187 0.24645275 0.14362475 -0.8528643 0.63083816 0.99149406 0.24842176 -0.8541781 0.25762472 0.59039074 0.8492927 -0.10347917 1.2414011 -0.5627574 -0.12062343 0.96742934 -0.56666994 0.61091214 1.3073198 -0.11806398 0.60552526 1.328136 0.15116386 0.63474643 -0.8709997 0.90110946 0.6458457 0.24162596 0.9348108 1.2455531 -0.5196506 1.2467797 -0.09623816 0.89637345 1.3219575 -0.11650833 1.3011187 -0.092757456 -0.89779234 0.92225033 -0.7612113 -0.11084991 0.15658808 0.15472865 0.8659803 1.2956254 -0.09449568 -0.7593694 -0.89389074 0.9892916
0.6136136 0.97869533 0.2466223 0.14386216 -0.85191804 0.6307054 0.9910797 0.24857149 -0.85322964 0.25779107 0.59026456 0.84893864 -0.10306745 1.2406889 -0.5620643 -0.120187886 0.96701837 -0.56596965 0.6107812 1.306617 -0.11764113 0.6053993 1.3274475 0.15138981 0.63462454 -0.8700746 0.9007702 0.6457138 0.24179119 0.9343792 1.2448354 -0.51892364 1.2460603 -0.09583252 0.896021 1.3212737 -0.116087876 1.3004203 -0.0923555 -0.89687705 0.9218329 -0.76038903 -0.11043612 0.15682817 0.15495592 0.8656318 1.2949322 -0.09409315 -0.75854564 -0.89298004 0.98888415
0.6146146 0.9782731 0.24679235 0.14409965 -0.8509724 0.63057256 0.9906661 0.24872175 -0.85228217 0.25795698 0.5901394 0.8485855 -0.10265643 1.2399777 -0.5613709 -0.11975411 0.9666078 -0.5652685 0.61065 1.3059157 -0.11721752 0.60527414 1.3267596 0.15161525 0.63450295 -0.86915016 0.9004299 0.6455822 0.24195716 0.933949 1.244118 -0.51819766 1.2453414 -0.09542809 0.89566976 1.3205924 -0.11566722 1.2997218 -0.09195448 -0.8959625 0.9214164 -0.7595686 -0.11002179 0.1570679 0.15518421 0.8652828 1.29424 -0.0936906 -0.75772357 -0.89207083 0.98847693
0.6156156 0.97785056 0.24696204 0.14433743 -0.8500288 0.6304396 0.9902528 0.2488712 -0.8513362 0.2581223 0.590015 0.84823287 -0.10224601 1.2392666 -0.5606789 -0.11931992 0.96619695 -0.5645687 0.61052024 1.305215 -0.11679634 0.60514843 1.326073 0.1518395 0.63438123 -0.8682275 0.9000912 0.64545155 0.24212256 0.9335194 1.2434024 -0.5174724 1.244624 -0.09502325 0.8953185 1.3199099 -0.115247004 1.2990241 -0.091553636 -0.8950493 0.9209998 -0.7587488 -0.109608375 0.1573079 0.15541112 0.864935 1.2935486 -0.09328876 -0.75690216 -0.8911634 0.9880694
0.6166166 0.9774295 0.2471323 0.14457414 -0.8490859 0.6303081 0.98984003 0.24902111 -0.8503923 0.25828716 0.5898893 0.8478805 -0.10183481 1.2385575 -0.55998796 -0.11888718 0.96578723 -0.56387 0.610389 1.3045149 -0.1163742 0.6050234 1.3253872 0.15206537 0.63426006 -0.86730546 0.89975184 0.6453203 0.24228725 0.9330901 1.2426873 -0.5167483 1.2439083 -0.09461949 0.8949679 1.3192286 -0.114827074 1.2983283 -0.0911532 -0.89413756 0.9205848 -0.75793093 -0.10919524 0.15754724 0.1556383 0.86458755 1.2928579 -0.09288811 -0.75608164 -0.89025754 0.9876616
0.6176176 0.9770086 0.24730143 0.14481091 -0.84814465 0.6301758 0.98942745 0.24917069 -0.84944916 0.258453 0.58976483 0.84752834 -0.10142473 1.2378495 -0.55929726 -0.11845406 0.96537805 -0.56317264 0.6102583 1.3038157 -0.11595266 0.6048983 1.3247013 0.15229064 0.634138 -0.86638534 0.89941365 0.64518946 0.24245271 0.9326612 1.2419733 -0.51602685 1.243193 -0.094215415 0.8946176 1.3185478 -0.11440828 1.2976322 -0.09075343 -0.89322716 0.92016953 -0.75711334 -0.108783595 0.15778597 0.1558659 0.8642399 1.2921679 -0.09248715 -0.7552624 -0.88935244 0.987256
0.6186186 0.97658795 0.24747035 0.14504755 -0.8472047 0.6300431 0.9890154 0.24931976 -0.8485079 0.2586184 0.5896401 0.8471778 -0.10101526 1.237142 -0.55860776 -0.118021585 0.96496874 -0.56247497 0.61012864 1.3031179 -0.115531616 0.6047739 1.3240157 0.15251455 0.6340162 -0.86546594 0.89907455 0.64505786 0.24261746 0.9322335 1.2412604 -0.5153043 1.2424788 -0.09381274 0.89426744 1.3178686 -0.11398942 1.2969383 -0.090354316 -0.8923177 0.9197556 -0.7562972 -0.10837113 0.15802439 0.15609178 0.86389345 1.2914786 -0.0920871 -0.7544447 -0.8884489 0.98685
0.6196196 0.9761678 0.24763924 0.14528352 -0.846267 0.6299111 0.98860365 0.24946904 -0.84756756 0.25878236 0.58951527 0.8468264 -0.10060602 1.2364354 -0.55791897 -0.117589556 0.96456033 -0.5617788 0.6099991 1.3024197 -0.1151106 0.6046487 1.3233317 0.1527394 0.6338943 -0.8645488 0.89873695 0.64492667 0.24278232 0.93180645 1.240548 -0.51458377 1.2417651 -0.093410574 0.8939178 1.3171897 -0.113571025 1.2962443 -0.089955084 -0.89140993 0.9193417 -0.7554817 -0.10795941 0.15826337 0.15631914 0.8635467 1.29079 -0.09168709 -0.7536279 -0.8875459 0.98644435
0.6206206 0.9757483 0.24780849 0.14551872 -0.8453301 0.6297797 0.9881933 0.24961755 -0.84662884 0.25894716 0.58939135 0.8464766 -0.1001981 1.2357299 -0.557231 -0.117157854 0.96415234 -0.5610836 0.60986876 1.3017234 -0.114690594 0.6045243 1.322649 0.15296349 0.6337734 -0.8636331 0.8983993 0.6447968 0.24294606 0.9313798 1.2398369 -0.5138641 1.2410526 -0.09300841 0.8935692 1.3165119 -0.11315247 1.2955507 -0.08955739 -0.89050335 0.9189283 -0.75466835 -0.10754823 0.15850128 0.15654477 0.86320037 1.2901024 -0.09128765 -0.75281185 -0.8866453 0.986039
0.6216216 0.97532874 0.24797669 0.1457549 -0.84439427 0.6296475 0.9877822 0.24976614 -0.84569174 0.25911158 0.58926773 0.8461267 -0.099789806 1.235025 -0.5565437 -0.116727106 0.96374434 -0.5603889 0.60973877 1.3010278 -0.1142715 0.6043997 1.3219662 0.153187 0.6336523 -0.86271816 0.8980622 0.64466584 0.24311092 0.93095344 1.2391272 -0.51314586 1.2403412 -0.092606254 0.89321977 1.3158336 -0.11273558 1.2948589 -0.08915939 -0.88959765 0.9185157 -0.75385445 -0.107137375 0.15873927 0.15677033 0.8628555 1.2894154 -0.090889074 -0.75199676 -0.88574517 0.9856347
0.6226226 0.97491026 0.24814507 0.14599037 -0.84346026 0.6295156 0.9873719 0.249915 -0.8447565 0.25927514 0.58914346 0.8457771 -0.09938233 1.234321 -0.5558573 -0.116296016 0.96333694 -0.5596944 0.60960937 1.3003327 -0.11385175 0.60427535 1.3212842 0.15341085 0.6335308 -0.8618044 0.8977251 0.644535 0.2432749 0.93052757 1.2384173 -0.512428 1.2396305 -0.09220504 0.892871 1.3151566 -0.11231802 1.2941672 -0.088762246 -0.88869286 0.918104 -0.7530428 -0.10672673 0.15897694 0.15699685 0.8625102 1.2887293 -0.09049014 -0.7511824 -0.8848473 0.9852295
0.6236236 0.974492 0.24831349 0.14622499 -0.8425282 0.629385 0.9869615 0.25006407 -0.8438217 0.25943884 0.58902043 0.8454289 -0.09897501 1.233618 -0.55517155 -0.115865864 0.9629305 -0.55900145 0.60948044 1.2996382 -0.11343298 0.60415083 1.3206037 0.15363464 0.6334091 -0.8608925 0.897388 0.6444042 0.24343896 0.93010396 1.2377089 -0.5117121 1.2389215 -0.09180436 0.8925235 1.3144807 -0.11190135 1.2934762 -0.08836477 -0.88778985 0.91769207 -0.75223154 -0.106316976 0.15921342 0.15722205 0.8621659 1.2880442 -0.09009234 -0.75037026 -0.8839499 0.98482555
0.6246246 0.9740744 0.24848115 0.14645974 -0.8415972 0.62925285 0.9865516 0.25021246 -0.84288806 0.25960287 0.58889675 0.8450809 -0.09856791 1.2329165 -0.55448693 -0.11543649 0.9625237 -0.5583088 0.6093509 1.2989447 -0.113014005 0.6040269 1.3199232 0.15385705 0.63328826 -0.8599818 0.89705163 0.6442737 0.24360237 0.9296793 1.2370023 -0.5109959 1.2382127 -0.09140488 0.89217585 1.3138046 -0.11148464 1.2927867 -0.08796828 -0.88688844 0.9172811 -0.7514213 -0.10590724 0.15945135 0.1574479 0.8618218 1.2873596 -0.089695044 -0.7495581 -0.883053 0.98442173
0.6256256 0.97365725 0.24864891 0.14669433 -0.8406667 0.6291219 0.9861431 0.2503604 -0.8419573 0.25976622 0.5887739 0.8447326 -0.09816211 1.2322155 -0.5538034 -0.115007065 0.9621175 -0.55761707 0.6092221 1.298252 -0.112595476 0.60390353 1.3192426 0.15408033 0.6331664 -0.85907185 0.89671546 0.64414364 0.2437658 0.9292558 1.2362951 -0.51028144 1.2375051 -0.09100462 0.8918287 1.3131301 -0.111069046 1.2920977 -0.08757218 -0.8859875 0.91687083 -0.75061315 -0.105497845 0.1596877 0.1576719 0.8614782 1.2866755 -0.089297704 -0.7487474 -0.8821583 0.98401874
0.6266266 0.97324044 0.24881637 0.14692986 -0.83973885 0.62899077 0.9857338 0.25050968 -0.8410267 0.2599295 0.5886502 0.8443854 -0.097755976 1.231515 -0.5531191 -0.11457839 0.96171254 -0.5569263 0.60909295 1.2975597 -0.11217805 0.6037795 1.3185638 0.15430348 0.6330454 -0.8581639 0.89637923 0.64401305 0.24392912 0.9288329 1.2355901 -0.50956774 1.2367982 -0.09060525 0.89148206 1.3124563 -0.11065362 1.291409 -0.08717627 -0.8850886 0.916461 -0.74980485 -0.10508963 0.15992425 0.15789631 0.8611353 1.2859925 -0.08890159 -0.74793833 -0.8812647 0.98361564
0.6276276 0.97282434 0.24898368 0.14716303 -0.83881134 0.62885934 0.98532546 0.25065708 -0.8400983 0.26009244 0.5885275 0.8440392 -0.09735113 1.230816 -0.55243665 -0.114149965 0.961307 -0.55623555 0.6089643 1.2968689 -0.11176138 0.6036556 1.3178859 0.15452507 0.63292396 -0.85725665 0.8960438 0.64388216 0.24409199 0.9284106 1.2348858 -0.5088553 1.236093 -0.090206884 0.89113516 1.3117827 -0.110238396 1.2907218 -0.08678161 -0.8841904 0.9160512 -0.7489981 -0.104680605 0.16016039 0.15812105 0.8607919 1.2853105 -0.08850431 -0.7471299 -0.88037235 0.9832129
0.6286286 0.97240895 0.24915102 0.14739746 -0.837886 0.62872833 0.9849178 0.25080553 -0.8391706 0.26025537 0.5884046 0.84369314 -0.09694568 1.2301174 -0.5517548 -0.11372196 0.96090245 -0.5555462 0.6088361 1.2961787 -0.11134399 0.6035319 1.317208 0.1547476 0.632803 -0.8563508 0.8957088 0.6437519 0.24425551 0.92798865 1.2341815 -0.5081426 1.2353884 -0.08980841 0.89078975 1.3111104 -0.10982356 1.2900348 -0.08638724 -0.8832929 0.91564274 -0.74819225 -0.10427239 0.16039649 0.1583452 0.8604497 1.2846287 -0.088108115 -0.7463222 -0.87948054 0.98281026
0.6296296 0.97199345 0.24931797 0.14763066 -0.8369619 0.62859714 0.9845097 0.25095263 -0.83824414 0.26041734 0.5882824 0.8433465 -0.096541084 1.2294204 -0.55107266 -0.113294296 0.96049815 -0.5548578 0.608707 1.2954891 -0.110927366 0.6034088 1.3165318 0.15496999 0.63268197 -0.855446 0.89537406 0.6436224 0.24441794 0.9275674 1.2334799 -0.5074329 1.2346843 -0.089409746 0.8904431 1.3104386 -0.10940885 1.2893491 -0.08599288 -0.882397 0.9152346 -0.74738675 -0.103865676 0.16063178 0.15856978 0.8601074 1.2839483 -0.08771352 -0.74551517 -0.8785897 0.9824082
0.6306306 0.9715784 0.24948436 0.14786425 -0.8360391 0.62846655 0.984103 0.25109982 -0.8373188 0.26057974 0.58816004 0.84300196 -0.09613719 1.2287233 -0.55039304 -0.11286748 0.96009374 -0.55416906 0.6085786 1.2948012 -0.11051191 0.6032857 1.3158553 0.15519193 0.63256055 -0.85454273 0.89503884 0.6434917 0.24458063 0.9271475 1.2327774 -0.5067228 1.2339815 -0.089013286 0.89009833 1.3097668 -0.10899522 1.2886646 -0.08559928 -0.881502 0.9148267 -0.7465828 -0.10345849 0.16086724 0.15879363 0.8597659 1.2832682 -0.08731838 -0.74471 -0.8777009 0.98200655
0.6316316 0.9711642 0.24965113 0.14809725 -0.83511686 0.6283363 0.98369586 0.25124773 -0.83639526 0.2607416 0.58803797 0.84265727 -0.09573371 1.228028 -0.5497132 -0.11244073 0.95969015 -0.5534823 0.608451 1.2941127 -0.11009575 0.6031627 1.3151808 0.15541331 0.6324396 -0.8536413 0.8947045 0.64336157 0.24474332 0.9267269 1.2320768 -0.50601476 1.233279 -0.088616244 0.8897536 1.3090962 -0.1085814 1.2879795 -0.08520574 -0.8806083 0.91442 -0.7457799 -0.10305116 0.16110261 0.15901658 0.85942453 1.2825892 -0.0869238 -0.74390477 -0.8768126 0.98160547
0.6326326 0.9707499 0.24981672 0.14833066 -0.8341966 0.6282059 0.98328906 0.25139517 -0.83547294 0.2609036 0.5879161 0.84231263 -0.0953306 1.2273334 -0.54903394 -0.11201479 0.95928776 -0.55279624 0.6083225 1.2934262 -0.10968087 0.6030393 1.314505 0.15563402 0.63231903 -0.85274094 0.8943704 0.64323205 0.24490488 0.9263075 1.2313772 -0.5053066 1.2325786 -0.08821977 0.8894086 1.3084266 -0.108168654 1.2872956 -0.08481347 -0.8797162 0.91401356 -0.7449778 -0.102644734 0.16133715 0.15923989 0.859084 1.2819105 -0.0865301 -0.74310094 -0.87592566 0.98120403
0.6336336 0.9703362 0.24998325 0.14856221 -0.8332776 0.628075 0.982883 0.25154242 -0.8345522 0.26106524 0.58779395 0.8419687 -0.09492848 1.22664 -0.54835546 -0.11158838 0.95888466 -0.5521103 0.6081951 1.29274 -0.10926623 0.6029166 1.3138317 0.15585586 0.6321977 -0.85183966 0.89403635 0.6431023 0.2450678 0.9258888 1.2306784 -0.5046001 1.231878 -0.08782301 0.8890648 1.3077569 -0.1077558 1.2866129 -0.08442069 -0.878824 0.91360766 -0.7441764 -0.102239214 0.16157211 0.15946326 0.8587438 1.2812326 -0.08613681 -0.742298 -0.8750395 0.98080355
0.6346346 0.9699236 0.25014877 0.14879501 -0.83235943 0.6279449 0.98247737 0.25168955 -0.83363247 0.261227 0.58767223 0.8416251 -0.09452585 1.225947 -0.5476786 -0.111164056 0.9584822 -0.5514248 0.6080675 1.2920544 -0.10885108 0.6027944 1.3131579 0.15607616 0.63207674 -0.8509413 0.8937021 0.6429716 0.24522889 0.9254702 1.2299799 -0.50389445 1.2311789 -0.08742792 0.88872075 1.3070884 -0.10734334 1.2859309 -0.084029414 -0.87793386 0.9132016 -0.74337685 -0.101832785 0.1618054 0.15968546 0.8584038 1.2805556 -0.085743226 -0.74149597 -0.8741555 0.9804038
0.6356356 0.9695111 0.25031483 0.14902681 -0.8314424 0.6278143 0.98207235 0.25183627 -0.8327144 0.26138783 0.5875505 0.84128237 -0.094124146 1.225255 -0.5470012 -0.11073872 0.9580803 -0.5507406 0.6079399 1.2913692 -0.10843731 0.60267127 1.3124852 0.15629716 0.6319563 -0.85004497 0.89336914 0.64284205 0.2453908 0.9250518 1.2292829 -0.5031894 1.2304811 -0.08703265 0.8883774 1.3064207 -0.106931604 1.2852495 -0.083637066 -0.87704474 0.9127966 -0.74257696 -0.10142826 0.1620395 0.15990843 0.8580643 1.2798795 -0.08535107 -0.7406946 -0.87327194 0.98000294
0.6366366 0.9690994 0.2504797 0.14925864 -0.8305273 0.627684 0.9816669 0.25198305 -0.8317971 0.26154834 0.5874289 0.8409406 -0.09372281 1.2245637 -0.5463248 -0.11031421 0.9576785 -0.5500566 0.607812 1.2906854 -0.108023845 0.6025487 1.3118141 0.15651724 0.6318344 -0.84914845 0.8930363 0.642712 0.2455523 0.9246354 1.2285873 -0.5024857 1.2297837 -0.08663828 0.88803375 1.3057529 -0.106520124 1.2845694 -0.08324645 -0.8761566 0.91239136 -0.741779 -0.101023726 0.16227387 0.16013044 0.8577251 1.2792041 -0.084958605 -0.7398954 -0.87238896 0.97960335
0.6376376 0.96868724 0.25064492 0.14949091 -0.82961357 0.6275539 0.98126227 0.25212988 -0.8308809 0.2617099 0.58730775 0.8405981 -0.09332184 1.2238736 -0.5456491 -0.109890245 0.9572776 -0.549374 0.60768443 1.2900021 -0.10761026 0.6024263 1.3111432 0.15673795 0.631714 -0.84825355 0.89270395 0.6425823 0.24571374 0.92421883 1.2278917 -0.50178206 1.2290866 -0.08624371 0.887691 1.3050865 -0.10610897 1.2838895 -0.08285593 -0.87526906 0.9119879 -0.74098164 -0.100619264 0.16250676 0.1603522 0.8573862 1.2785295 -0.084566884 -0.73909676 -0.8715078 0.9792036
0.6386386 0.96827626 0.25080964 0.14972183 -0.82870007 0.62742406 0.9808587 0.2522761 -0.829966 0.26186976 0.58718693 0.8402567 -0.09292097 1.2231845 -0.5449746 -0.10946628 0.9568763 -0.54869115 0.6075572 1.2893201 -0.10719774 0.60230404 1.3104718 0.1569582 0.63159364 -0.84735996 0.89237124 0.64245266 0.2458744 0.9238027 1.2271975 -0.50108 1.2283908 -0.08584974 0.8873483 1.3044204 -0.105698116 1.2832105 -0.08246585 -0.87438244 0.911584 -0.74018455 -0.100215144 0.16273922 0.16057429 0.8570477 1.2778553 -0.08417549 -0.7382985 -0.87062746 0.978805
0.6396396 0.96786547 0.25097454 0.14995256 -0.8277881 0.62729436 0.98045427 0.25242192 -0.8290532 0.2620302 0.5870658 0.83991563 -0.09252093 1.2224964 -0.5443004 -0.10904265 0.95647657 -0.54801005 0.6074307 1.288639 -0.10678505 0.60218185 1.3098015 0.15717724 0.63147235 -0.84646714 0.89203876 0.64232326 0.24603534 0.92338717 1.2265036 -0.5003789 1.2276965 -0.08545626 0.88700616 1.3037552 -0.10528811 1.2825322 -0.08207593 -0.8734985 0.91118157 -0.73938876 -0.09981199 0.16297233 0.16079563 0.8567101 1.277182 -0.08378445 -0.737501 -0.8697478 0.9784065
0.6406406 0.96745473 0.25113913 0.15018341 -0.8268787 0.6271642 0.980051 0.2525685 -0.82814 0.26219 0.5869454 0.839575 -0.09212091 1.2218083 -0.5436273 -0.10862083 0.9560768 -0.5473295 0.6073034 1.2879579 -0.1063732 0.6020599 1.3091327 0.15739667 0.63135165 -0.8455766 0.8917065 0.6421936 0.2461963 0.92297244 1.2258116 -0.4996788 1.227003 -0.08506354 0.8866645 1.3030905 -0.10487797 1.2818549 -0.08168709 -0.8726135 0.9107793 -0.7385947 -0.09940881 0.16320449 0.16101699 0.85637236 1.2765096 -0.083393894 -0.7367044 -0.8688694 0.97800803
0.6416416 0.96704525 0.25130352 0.15041372 -0.825969 0.6270348 0.9796475 0.2527144 -0.82722914 0.26235026 0.5868243 0.83923453 -0.09172236 1.2211221 -0.542954 -0.10819804 0.9556769 -0.54664886 0.6071766 1.287278 -0.10596127 0.60193783 1.3084649 0.15761596 0.6312307 -0.8446866 0.8913754 0.6420645 0.24635625 0.9225581 1.2251197 -0.49897987 1.2263105 -0.08467112 0.8863238 1.3024269 -0.10446898 1.2811785 -0.081298575 -0.8717313 0.9103767 -0.7378 -0.099005826 0.16343725 0.16123796 0.85603565 1.2758375 -0.08300377 -0.73590946 -0.86799264 0.9776096
0.6426426 0.96663535 0.25146717 0.1506446 -0.8250607 0.6269052 0.9792454 0.25286013 -0.82631856 0.26250982 0.586704 0.8388944 -0.09132273 1.2204362 -0.5422813 -0.1077765 0.9552773 -0.54596907 0.60704994 1.2865986 -0.10554958 0.60181636 1.3077962 0.15783472 0.6311098 -0.8437971 0.89104426 0.6419346 0.2465165 0.92214435 1.2244297 -0.49828023 1.2256179 -0.08427907 0.8859826 1.3017637 -0.1040593 1.280502 -0.080910385 -0.8708489 0.9099757 -0.73700774 -0.0986029 0.16366893 0.16145831 0.8556985 1.275166 -0.082614206 -0.7351147 -0.8671162 0.9772125
0.6436436 0.9662262 0.25163087 0.15087432 -0.8241543 0.62677604 0.9788429 0.25300604 -0.8254101 0.2626686 0.586584 0.83855575 -0.09092491 1.2197506 -0.5416104 -0.107354365 0.95487857 -0.54529005 0.606923 1.2859205 -0.10513968 0.6016938 1.3071296 0.15805355 0.63098884 -0.8429087 0.89071286 0.6418049 0.24667755 0.92173076 1.2237393 -0.4975832 1.2249273 -0.08388766 0.88564175 1.3010999 -0.103650965 1.2798264 -0.08052215 -0.86996716 0.9095739 -0.73621595 -0.09820082 0.16390076 0.16167936 0.85536194 1.2744961 -0.08222509 -0.7343214 -0.86624134 0.9768152
0.6446446 0.9658181 0.25179508 0.15110447 -0.823249 0.62664646 0.97844046 0.25315154 -0.8245035 0.2628281 0.58646345 0.8382169 -0.09052689 1.2190666 -0.5409396 -0.10693402 0.95448035 -0.5446117 0.6067966 1.2852422 -0.104728706 0.6015728 1.3064637 0.15827236 0.63086855 -0.8420217 0.8903816 0.6416757 0.24683687 0.9213182 1.2230498 -0.4968868 1.2242373 -0.083496 0.88530153 1.3004392 -0.103242554 1.2791525 -0.08013466 -0.8690878 0.9091741 -0.7354237 -0.0977995 0.16413191 0.16189978 0.85502666 1.2738261 -0.081836075 -0.73352814 -0.8653669 0.976418
0.6456456 0.9654096 0.2519585 0.1513333 -0.8223445 0.62651724 0.9780389 0.2532972 -0.82359666 0.26298687 0.58634335 0.8378788 -0.09012989 1.2183841 -0.5402693 -0.10651248 0.95408124 -0.5439346 0.6066706 1.2845656 -0.10431927 0.6014511 1.3057973 0.15849006 0.630748 -0.8411351 0.89005125 0.6415464 0.24699652 0.9209068 1.2223622 -0.49619055 1.2235477 -0.0831052 0.8849613 1.2997773 -0.10283431 1.2784786 -0.07974784 -0.86820984 0.90877414 -0.73463404 -0.097398765 0.16436338 0.16211966 0.85469097 1.2731576 -0.08144771 -0.7327366 -0.8644938 0.9760211
0.6466466 0.96500194 0.25212163 0.15156308 -0.8214413 0.6263882 0.97763705 0.25344193 -0.8226919 0.26314586 0.58622295 0.83754 -0.089732714 1.2177012 -0.5395998 -0.106093444 0.95368487 -0.54325765 0.6065451 1.2838893 -0.10390871 0.60132974 1.3051326 0.1587086 0.6306264 -0.8402509 0.88972086 0.6414173 0.24715656 0.920495 1.2216752 -0.49549556 1.2228599 -0.082715206 0.88462174 1.2991168 -0.10242685 1.2778059 -0.07936114 -0.86733276 0.90837455 -0.73384434 -0.09699739 0.16459411 0.16233939 0.85435605 1.2724893 -0.081059895 -0.7319452 -0.8636217 0.97562486
0.6476476 0.96459436 0.25228468 0.15179212 -0.82053876 0.62625855 0.97723645 0.25358707 -0.8217874 0.263304 0.5861038 0.83720326 -0.089335285 1.2170197 -0.5389309 -0.105673335 0.9532869 -0.5425811 0.60641825 1.2832139 -0.10350018 0.60120815 1.3044689 0.1589261 0.63050556 -0.8393672 0.8893905 0.6412879 0.24731576 0.9200837 1.2209886 -0.49480152 1.2221721 -0.082325466 0.88428247 1.2984571 -0.10202005 1.2771335 -0.07897502 -0.86645395 0.9079757 -0.7330551 -0.09659702 0.16482449 0.16255921 0.85402095 1.2718222 -0.080672786 -0.7311551 -0.86275005 0.97522885
0.6486486 0.96418774 0.25244665 0.15202042 -0.81963754 0.6261297 0.9768364 0.25373283 -0.820885 0.2634622 0.585984 0.8368657 -0.08893996 1.2163391 -0.5382627 -0.105254285 0.95289004 -0.5419051 0.6062924 1.2825394 -0.10309117 0.6010876 1.3038051 0.15914385 0.630385 -0.8384838 0.88906074 0.6411586 0.24747464 0.91967326 1.220303 -0.49410796 1.2214853 -0.081936136 0.8839433 1.2977974 -0.101612635 1.2764626 -0.07858933 -0.8655785 0.9075768 -0.7322677 -0.09619706 0.165055 0.1627782 0.85368645 1.2711544 -0.080285795 -0.7303661 -0.8618804 0.9748329
0.6496496 0.9637812 0.25260952 0.15224886 -0.81873816 0.62600064 0.97643554 0.25387734 -0.8199825 0.26361993 0.5858648 0.8365294 -0.088544436 1.2156588 -0.5375948 -0.10483559 0.95249355 -0.5412302 0.6061664 1.2818651 -0.10268209 0.6009667 1.3031418 0.1593608 0.63026416 -0.83760285 0.8887309 0.6410296 0.24763343 0.9192634 1.2196188 -0.493416 1.2207999 -0.08154763 0.8836046 1.2971385 -0.10120671 1.275791 -0.078204535 -0.8647042 0.90717864 -0.7314806 -0.09579729 0.16528463 0.16299693 0.85335237 1.2704889 -0.07989881 -0.72957724 -0.86101115 0.97443736
0.6506507 0.96337575 0.25277197 0.15247732 -0.81783897 0.6258719 0.97603583 0.25402173 -0.81908184 0.26377857 0.58574545 0.8361933 -0.088148676 1.2149801 -0.5369284 -0.104416855 0.95209706 -0.54055595 0.6060408 1.2811917 -0.10227444 0.6008456 1.302479 0.15957779 0.6301434 -0.8367216 0.88840234 0.64090073 0.2477924 0.91885465 1.2189349 -0.49272507 1.2201157 -0.08115848 0.88326675 1.2964804 -0.10080098 1.2751213 -0.07781926 -0.8638298 0.90678084 -0.73069465 -0.0953986 0.1655148 0.16321617 0.8530182 1.2698238 -0.07951276 -0.7287895 -0.8601426 0.9740416
0.6516517 0.9629697 0.25293404 0.15270516 -0.81694126 0.6257427 0.975636 0.2541663 -0.8181828 0.26393554 0.58562535 0.83585733 -0.08775357 1.2143022 -0.5362617 -0.10399871 0.951701 -0.5398824 0.6059155 1.280519 -0.10186639 0.6007248 1.3018179 0.15979421 0.6300229 -0.83584225 0.88807243 0.64077115 0.24795106 0.91844517 1.2182516 -0.49203473 1.219431 -0.08077105 0.88292825 1.2958236 -0.10039518 1.2744521 -0.07743504 -0.8629568 0.90638363 -0.72990984 -0.09499893 0.16574425 0.16343471 0.852685 1.2691591 -0.079126835 -0.7280024 -0.85927445 0.9736466
0.6526527 0.9625647 0.25309584 0.15293284 -0.8160449 0.6256137 0.9752363 0.25431025 -0.81728315 0.26409346 0.5855067 0.83552206 -0.08735918 1.2136242 -0.5355957 -0.103580855 0.9513058 -0.5392093 0.6057902 1.2798479 -0.10145969 0.60060334 1.3011569 0.1600118 0.6299024 -0.8349636 0.88774353 0.6406419 0.24810937 0.91803694 1.2175703 -0.4913441 1.2187477 -0.080383375 0.8825908 1.2951663 -0.099989794 1.2737838 -0.0770512 -0.8620842 0.90598726 -0.7291246 -0.0946007 0.16597295 0.16365251 0.8523523 1.2684946 -0.07874145 -0.727216 -0.8584087 0.9732519
0.6536537 0.96215975 0.2532574 0.15316013 -0.8151497 0.6254849 0.9748376 0.25445515 -0.8163865 0.2642503 0.58538747 0.83518696 -0.08696475 1.2129483 -0.53493106 -0.1031642 0.95091015 -0.53853685 0.6056641 1.2791772 -0.10105226 0.6004826 1.3004969 0.16022778 0.629782 -0.8340863 0.8874159 0.6405134 0.24826792 0.91762924 1.2168893 -0.49065554 1.2180661 -0.07999583 0.88225347 1.29451 -0.09958548 1.2731161 -0.07666728 -0.8612134 0.905591 -0.7283404 -0.09420248 0.16620186 0.16387066 0.8520192 1.2678317 -0.07835678 -0.72643065 -0.8575433 0.9728586
0.6546547 0.9617549 0.25341904 0.15338749 -0.81425494 0.6253572 0.9744393 0.2545987 -0.8154903 0.2644066 0.58526874 0.8348524 -0.08657191 1.2122724 -0.5342664 -0.10274736 0.95051557 -0.53786397 0.6055388 1.2785066 -0.10064558 0.6003624 1.2998364 0.16044404 0.6296609 -0.83320993 0.887087 0.6403849 0.2484251 0.91722167 1.2162083 -0.48996782 1.2173848 -0.079609245 0.8819171 1.2938548 -0.09918081 1.2724491 -0.07628509 -0.860343 0.9051957 -0.7275578 -0.093804486 0.16643023 0.16408895 0.8516874 1.2671686 -0.077972345 -0.7256463 -0.85667914 0.97246426
0.6556557 0.9613514 0.25357994 0.15361401 -0.813362 0.6252281 0.9740415 0.2547431 -0.81459516 0.26456368 0.5851498 0.83451855 -0.086177744 1.2115973 -0.5336028 -0.10233093 0.9501205 -0.5371937 0.60541433 1.2778373 -0.1002394 0.6002421 1.2991779 0.16065994 0.6295398 -0.83233386 0.88675886 0.6402554 0.24858299 0.91681457 1.2155292 -0.48927975 1.2167039 -0.0792233 0.8815801 1.2931993 -0.09877642 1.2717825 -0.075901955 -0.8594732 0.90480053 -0.7267756 -0.09340737 0.16665867 0.16430634 0.8513552 1.2665067 -0.077587776 -0.7248633 -0.85581535 0.9720705
0.6566567 0.9609482 0.25374094 0.15384066 -0.81246865 0.6251 0.97364336 0.25488654 -0.81370085 0.26471972 0.58503073 0.8341842 -0.085784905 1.2109241 -0.53293926 -0.10191449 0.9497265 -0.53652275 0.6052892 1.277168 -0.0998333 0.60012096 1.2985198 0.16087589 0.62941974 -0.8314597 0.8864311 0.64012665 0.24873999 0.91640824 1.2148507 -0.48859358 1.2160246 -0.07883679 0.88124424 1.2925454 -0.098373 1.2711167 -0.07551964 -0.8586048 0.9044057 -0.7259935 -0.09301045 0.16688651 0.16452335 0.851024 1.2658455 -0.077204004 -0.72407985 -0.85495216 0.971677
0.6576577 0.96054494 0.25390205 0.15406752 -0.8115782 0.6249715 0.9732457 0.2550303 -0.81280696 0.2648765 0.5849129 0.8338515 -0.08539284 1.2102504 -0.5322771 -0.10149927 0.94933265 -0.53585255 0.60516405 1.2765007 -0.09942762 0.6000012 1.297862 0.16109091 0.62929887 -0.8305861 0.8861033 0.6399979 0.24889767 0.9160027 1.2141728 -0.4879073 1.2153455 -0.0784518 0.8809079 1.291892 -0.09797012 1.2704521 -0.075138345 -0.85773695 0.904011 -0.72521335 -0.09261382 0.16711424 0.16474003 0.85069275 1.2651857 -0.07682142 -0.7232981 -0.8540904 0.97128403
0.6586587 0.96014166 0.25406283 0.15429331 -0.8106885 0.62484336 0.9728487 0.2551736 -0.8119156 0.26503217 0.58479494 0.8335182 -0.0850007 1.209578 -0.53161466 -0.10108461 0.94893986 -0.5351826 0.6050388 1.2758329 -0.099022694 0.5998812 1.2972051 0.16130635 0.62917846 -0.82971364 0.8857766 0.63986886 0.24905527 0.9155974 1.2134961 -0.4872225 1.2146674 -0.07806639 0.88057244 1.291239 -0.097566105 1.269788 -0.074756935 -0.8568707 0.9036167 -0.7244328 -0.09221814 0.16734174 0.16495728 0.85036224 1.2645254 -0.07643852 -0.72251713 -0.8532297 0.9708915
0.6596597 0.9597399 0.2542227 0.15451908 -0.80979884 0.6247153 0.9724516 0.2553169 -0.81102455 0.26518777 0.58467644 0.8331858 -0.084609754 1.2089063 -0.530953 -0.100669555 0.94854623 -0.53451365 0.6049145 1.2751667 -0.09861838 0.59976065 1.2965492 0.16152138 0.629057 -0.82884157 0.8854488 0.63974017 0.2492122 0.91519314 1.21282 -0.48653877 1.213991 -0.07768234 0.8802363 1.2905862 -0.09716389 1.2691243 -0.07437629 -0.8560044 0.90322393 -0.723654 -0.09182175 0.16756874 0.16517398 0.8500312 1.2638669 -0.07605545 -0.721736 -0.85236907 0.9704987
0.6606607 0.9593383 0.25438297 0.15474495 -0.80891055 0.624587 0.9720556 0.2554599 -0.81013465 0.2653433 0.58455837 0.83285373 -0.08421775 1.2082357 -0.53029174 -0.10025484 0.94815344 -0.53384566 0.6047893 1.2745005 -0.09821392 0.59964037 1.2958926 0.16173646 0.6289366 -0.8279719 0.88512206 0.6396114 0.24936855 0.91478866 1.2121447 -0.4858554 1.2133143 -0.077297345 0.87990177 1.2899351 -0.096761726 1.2684618 -0.07399505 -0.8551395 0.9028304 -0.72287554 -0.09142547 0.16779558 0.16538993 0.84970134 1.2632082 -0.07567357 -0.72095597 -0.8515098 0.9701065
0.6616617 0.95893645 0.25454307 0.15497047 -0.80802315 0.6244588 0.9716589 0.25560275 -0.80924594 0.26549837 0.58444023 0.83252275 -0.08382755 1.2075658 -0.5296317 -0.09984081 0.9477614 -0.5331777 0.6046651 1.2738358 -0.09781008 0.5995205 1.2952381 0.1619504 0.62881625 -0.8271018 0.88479537 0.63948244 0.24952546 0.9143844 1.2114705 -0.48517263 1.2126391 -0.07691426 0.8795664 1.2892841 -0.09636032 1.2677996 -0.0736156 -0.85427517 0.90243787 -0.7220982 -0.09103014 0.16802281 0.16560706 0.84937155 1.2625499 -0.07529156 -0.7201775 -0.8506516 0.9697148
0.6626627 0.95853543 0.25470203 0.15519553 -0.8071374 0.6243309 0.9712636 0.25574562 -0.8083576 0.2656531 0.58432204 0.832191 -0.08343718 1.2068967 -0.52897215 -0.09942723 0.94736934 -0.5325106 0.6045402 1.273171 -0.09740623 0.599401 1.294584 0.16216424 0.6286956 -0.826232 0.88446915 0.6393545 0.24968249 0.913982 1.2107968 -0.48449147 1.2119646 -0.07653057 0.879232 1.288634 -0.09595885 1.2671388 -0.07323513 -0.85341203 0.90204644 -0.7213206 -0.090636306 0.16824856 0.16582195 0.8490421 1.2618934 -0.0749107 -0.719399 -0.8497938 0.96932334
0.6636637 0.9581344 0.25486147 0.15542077 -0.80625224 0.6242025 0.9708677 0.2558887 -0.8074707 0.26580864 0.58420485 0.83186 -0.083047576 1.2062284 -0.5283125 -0.099014126 0.9469774 -0.53184426 0.6044161 1.2725078 -0.097003095 0.59928036 1.2939304 0.16237848 0.6285747 -0.8253646 0.8841428 0.6392254 0.24983835 0.91357887 1.210125 -0.48381066 1.2112907 -0.07614779 0.87889814 1.2879832 -0.09555762 1.2664785 -0.0728565 -0.85254955 0.9016552 -0.72054505 -0.09024171 0.1684744 0.16603726 0.8487128 1.2612373 -0.07452964 -0.71862155 -0.8489367 0.9689315
0.6646647 0.9577341 0.25502104 0.15564534 -0.80536824 0.6240746 0.97047275 0.25603092 -0.8065843 0.26596373 0.5840864 0.8315298 -0.08265828 1.2055601 -0.5276541 -0.09860157 0.94658613 -0.5311781 0.60429215 1.2718452 -0.0965999 0.5991605 1.2932774 0.16259274 0.6284536 -0.82449734 0.88381696 0.63909656 0.24999425 0.9131769 1.2094532 -0.4831301 1.2106178 -0.075765215 0.87856483 1.2873346 -0.09515705 1.2658179 -0.07247789 -0.85168725 0.9012638 -0.71976906 -0.08984793 0.16870025 0.16625258 0.84838396 1.260581 -0.07414924 -0.71784455 -0.8480812 0.9685406
0.6656657 0.9573343 0.25518003 0.15586936 -0.8044853 0.6239469 0.97007734 0.2561734 -0.8056993 0.26611748 0.5839691 0.83119965 -0.08226817 1.2048943 -0.52699596 -0.09818906 0.946195 -0.5305126 0.60416806 1.2711823 -0.09619815 0.5990413 1.2926246 0.16280647 0.6283335 -0.823632 0.8834916 0.6389683 0.25015023 0.9127749 1.2087821 -0.4824515 1.2099457 -0.07538325 0.8782311 1.2866855 -0.094756715 1.2651589 -0.0720995 -0.8508264 0.9008725 -0.7189944 -0.089453675 0.1689257 0.16646796 0.84805626 1.2599264 -0.07376956 -0.7170671 -0.84722656 0.96814996
0.6666667 0.95693487 0.25533915 0.15609393 -0.8036025 0.6238191 0.9696829 0.25631607 -0.80481505 0.26627168 0.5838518 0.8308702 -0.0818795 1.2042286 -0.5263389 -0.09777721 0.9458049 -0.5298481 0.60404384 1.2705215 -0.09579628 0.5989214 1.2919728 0.16301921 0.62821215 -0.82276636 0.8831657 0.63883936 0.25030577 0.9123741 1.2081116 -0.4817719 1.209275 -0.075001545 0.8778981 1.2860374 -0.09435601 1.2644999 -0.071720995 -0.84996665 0.9004829 -0.71822023 -0.08906055 0.16915154 0.16668282 0.8477277 1.259272 -0.073390126 -0.7162925 -0.8463721 0.9677592
0.6676677 0.95653576 0.25549752 0.15631747 -0.80272186 0.62369186 0.9692887 0.25645748 -0.80393183 0.26642528 0.58373445 0.83054066 -0.08149164 1.2035635 -0.5256815 -0.09736606 0.9454139 -0.5291831 0.6039203 1.2698601 -0.09539416 0.5988016 1.291322 0.16323245 0.6280915 -0.8219025 0.88284 0.6387112 0.2504616 0.9119728 1.2074422 -0.4810949 1.208605 -0.074620046 0.87756544 1.2853904 -0.09395752 1.263843 -0.0713432 -0.8491073 0.90009236 -0.71744627 -0.08866789 0.16937569 0.16689713 0.8474002 1.2586181 -0.07301044 -0.7155176 -0.84551877 0.967369
0.6686687 0.9561364 0.25565553 0.15654108 -0.8018416 0.62356406 0.9688945 0.25659966 -0.8030495 0.26657915 0.58361703 0.8302121 -0.08110331 1.202899 -0.52502507 -0.09695468 0.94502443 -0.5285193 0.60379595 1.2692006 -0.094992734 0.5986821 1.2906713 0.16344504 0.6279711 -0.8210393 0.8825156 0.6385827 0.2506165 0.91157246 1.2067738 -0.4804175 1.207935 -0.07423951 0.8772328 1.2847437 -0.093557544 1.2631855 -0.070966005 -0.8482481 0.8997027 -0.7166745 -0.08827538 0.16960075 0.16711138 0.847073 1.2579651 -0.072631516 -0.7147433 -0.84466594 0.966979
0.6696697 0.95573825 0.25581372 0.15676458 -0.80096215 0.62343645 0.96850085 0.25674146 -0.8021684 0.26673257 0.5834998 0.82988364 -0.08071617 1.2022358 -0.5243689 -0.09654283 0.9446341 -0.5278561 0.603672 1.2685412 -0.094591506 0.598563 1.2900219 0.16365829 0.6278508 -0.8201765 0.8821902 0.6384543 0.25077188 0.91117334 1.2061055 -0.4797414 1.2072664 -0.07385856 0.8769005 1.284097 -0.09315928 1.2625289 -0.07058929 -0.84739107 0.8993142 -0.7159025 -0.0878832 0.16982576 0.16732559 0.84674597 1.2573128 -0.07225351 -0.71397024 -0.84381455 0.96658933
0.6706707 0.95534027 0.25597155 0.15698773 -0.8000835 0.62330884 0.9681076 0.25688282 -0.80128855 0.2668859 0.583383 0.8295555 -0.08032903 1.201573 -0.5237131 -0.09613352 0.94424474 -0.5271929 0.6035481 1.2678823 -0.0941908 0.5984441 1.2893718 0.16387011 0.6277298 -0.81931514 0.88186556 0.63832605 0.2509263 0.91077363 1.2054398 -0.47906607 1.2065985 -0.073478915 0.8765688 1.2834519 -0.09276008 1.2618738 -0.07021304 -0.846534 0.89892566 -0.7151308 -0.087490715 0.17004922 0.16753946 0.84641963 1.2566613 -0.07187549 -0.71319747 -0.84296376 0.9661995
0.6716717 0.95494235 0.25612956 0.1572104 -0.7992063 0.6231808 0.96771437 0.257024 -0.8004088 0.26703843 0.58326584 0.8292273 -0.07994212 1.2009109 -0.523059 -0.09572404 0.94385546 -0.5265315 0.603425 1.2672248 -0.09379039 0.5983245 1.288724 0.16408241 0.62760866 -0.8184542 0.88154083 0.63819677 0.25108123 0.9103752 1.204773 -0.47839147 1.2059318 -0.073098905 0.876237 1.2828072 -0.0923624 1.2612187 -0.06983728 -0.84567744 0.8985375 -0.7143602 -0.08709984 0.17027324 0.16775313 0.8460929 1.2560105 -0.07149734 -0.7124264 -0.84211314 0.9658107
0.6726727 0.9545458 0.25628698 0.15743312 -0.7983303 0.6230537 0.96732193 0.25716534 -0.79953015 0.26719126 0.58314943 0.8289007 -0.07955539 1.2002497 -0.52240455 -0.095313914 0.94346684 -0.52586925 0.60330105 1.266567 -0.09339077 0.5982059 1.2880763 0.16429463 0.6274882 -0.8175943 0.88121665 0.6380691 0.25123596 0.90997654 1.2041076 -0.47771698 1.2052652 -0.072720096 0.87590593 1.2821625 -0.09196433 1.2605649 -0.069461495 -0.84482265 0.89815015 -0.71359015 -0.08670863 0.17049634 0.16796649 0.8457663 1.2553601 -0.07112068 -0.71165377 -0.84126335 0.96542233
0.6736737 0.95414895 0.25644433 0.15765503 -0.79745406 0.6229267 0.9669297 0.25730634 -0.79865235 0.26734436 0.58303297 0.8285734 -0.07916969 1.1995894 -0.5217506 -0.094904624 0.9430785 -0.5252085 0.6031776 1.2659107 -0.092991255 0.59808624 1.2874281 0.16450591 0.6273673 -0.8167343 0.88089305 0.6379404 0.25139013 0.9095794 1.2034432 -0.47704375 1.2045999 -0.07234129 0.87557435 1.2815187 -0.091567434 1.2599115 -0.0690862 -0.84396756 0.89776254 -0.71282107 -0.086317815 0.17072028 0.16817912 0.84544075 1.2547098 -0.07074398 -0.71088403 -0.84041435 0.96503335
0.6746747 0.9537527 0.25660145 0.157877 -0.79657966 0.62279904 0.96653736 0.25744706 -0.7977756 0.26749688 0.5829163 0.8282469 -0.07878505 1.1989295 -0.5210971 -0.09449526 0.9426905 -0.52454776 0.6030545 1.2652549 -0.09259204 0.59796745 1.2867818 0.16471732 0.62724715 -0.81587714 0.88056934 0.63781273 0.25154397 0.9091813 1.2027798 -0.47637153 1.2039344 -0.07196236 0.87524384 1.2808759 -0.091170184 1.2592583 -0.06871169 -0.84311324 0.89737576 -0.7120515 -0.08592736 0.17094308 0.16839176 0.84511566 1.2540615 -0.070366725 -0.710114 -0.83956647 0.964645
0.6756757 0.953356 0.25675803 0.15809885 -0.7957061 0.62267196 0.9661455 0.25758842 -0.79690015 0.26764894 0.58279955 0.8279207 -0.078398846 1.1982707 -0.5204449 -0.09408689 0.94230276 -0.5238877 0.6029314 1.2645994 -0.0921933 0.59784853 1.2861359 0.16492927 0.6271262 -0.8150184 0.88024527 0.63768435 0.25169742 0.9087848 1.2021174 -0.47569996 1.2032714 -0.07158455 0.87491375 1.2802335 -0.09077335 1.2586058 -0.068337284 -0.8422607 0.8969889 -0.711284 -0.08553738 0.17116565 0.16860539 0.84479004 1.2534128 -0.069991075 -0.70934445 -0.838719 0.9642569
0.6766767 0.9529604 0.2569146 0.1583204 -0.79483247 0.62254506 0.96575433 0.25772896 -0.79602534 0.26780102 0.5826835 0.82759494 -0.07801426 1.1976128 -0.5197927 -0.09367963 0.9419152 -0.5232278 0.6028082 1.2639455 -0.09179432 0.5977296 1.2854906 0.1651398 0.6270051 -0.81416196 0.8799224 0.63755566 0.2518511 0.9083878 1.2014551 -0.47502875 1.2026087 -0.07120711 0.8745829 1.2795914 -0.09037659 1.2579545 -0.06796377 -0.84140795 0.8966031 -0.71051615 -0.085147835 0.17138815 0.16881758 0.8444655 1.252765 -0.06961491 -0.7085756 -0.8378724 0.96386963
0.6776777 0.9525649 0.25707147 0.15854189 -0.7939608 0.62241757 0.9653627 0.25786945 -0.7951513 0.26795265 0.58256686 0.82726884 -0.07763022 1.1969558 -0.51914144 -0.093271814 0.94152725 -0.5225696 0.602685 1.2632921 -0.09139689 0.5976104 1.2848461 0.16535021 0.6268836 -0.81330645 0.87959945 0.6374276 0.25200444 0.9079922 1.2007941 -0.47435832 1.2019459 -0.070829846 0.8742538 1.2789497 -0.08998034 1.257304 -0.06759013 -0.84055614 0.8962179 -0.70974976 -0.0847585 0.17160976 0.16902962 0.84414124 1.2521182 -0.069239564 -0.70780784 -0.8370263 0.9634817
0.6786787 0.95217043 0.25722736 0.15876272 -0.7930898 0.62229043 0.9649724 0.25800976 -0.79427844 0.26810405 0.58245057 0.82694423 -0.0772457 1.1962991 -0.5184901 -0.092864536 0.94114137 -0.5219102 0.602562 1.2626395 -0.09099891 0.5974919 1.2842019 0.1655611 0.6267634 -0.81245124 0.8792762 0.6372997 0.25215754 0.907597 1.2001336 -0.4736882 1.2012846 -0.07045281 0.8739243 1.2783086 -0.08958488 1.2566538 -0.06721675 -0.8397052 0.89583254 -0.70898354 -0.084369294 0.17183205 0.16924089 0.8438173 1.2514713 -0.068865344 -0.70704037 -0.836182 0.9630941
0.6796797 0.95177567 0.25738323 0.15898368 -0.7922188 0.62216413 0.9645816 0.2581501 -0.7934061 0.2682548 0.58233464 0.8266191 -0.07686193 1.1956426 -0.5178392 -0.092456944 0.9407541 -0.52125245 0.6024395 1.2619869 -0.0906016 0.59737325 1.2835581 0.16577154 0.6266425 -0.81159735 0.8789539 0.63717115 0.25231054 0.9072021 1.1994741 -0.4730196 1.2006243 -0.07007693 0.87359494 1.2776692 -0.08918964 1.2560037 -0.06684382 -0.83885396 0.8954475 -0.7082175 -0.08398091 0.17205402 0.16945285 0.8434931 1.2508255 -0.06849023 -0.7062735 -0.8353374 0.9627075
0.6806807 0.95138115 0.25753862 0.15920466 -0.79134965 0.6220367 0.9641914 0.25829017 -0.7925349 0.26840565 0.5822185 0.8262951 -0.07647896 1.1949886 -0.5171886 -0.092050634 0.94036806 -0.5205946 0.60231596 1.2613348 -0.09020398 0.59725434 1.2829155 0.16598125 0.62652194 -0.8107436 0.87863123 0.6370436 0.25246412 0.9068071 1.198815 -0.47235155 1.1999645 -0.069701076 0.87326646 1.2770298 -0.088794835 1.2553548 -0.0664712 -0.8380055 0.89506346 -0.70745337 -0.08359244 0.17227566 0.16966459 0.8431701 1.250181 -0.06811686 -0.70550776 -0.8344936 0.962321
0.6816817 0.95098764 0.25769433 0.15942454 -0.7904808 0.6219104 0.9638015 0.25843018 -0.7916636 0.26855692 0.5821026 0.82597125 -0.076096155 1.1943337 -0.5165394 -0.091644 0.93998253 -0.5199377 0.60219383 1.2606841 -0.08980685 0.59713596 1.2822733 0.1661916 0.62640065 -0.8098915 0.8783087 0.6369151 0.25261626 0.90641284 1.1981571 -0.47168416 1.1993052 -0.069324695 0.87293714 1.27639 -0.08840073 1.2547075 -0.06609966 -0.83715606 0.89467907 -0.70668924 -0.083203934 0.17249677 0.1698752 0.84284693 1.2495359 -0.06774275 -0.7047416 -0.8336505 0.9619338
0.6826827 0.9505949 0.25784978 0.15964442 -0.7896132 0.6217832 0.9634118 0.25856924 -0.7907942 0.26870757 0.581987 0.8256473 -0.07571358 1.1936804 -0.5158898 -0.09123845 0.9395965 -0.5192814 0.6020705 1.2600335 -0.08941113 0.5970173 1.2816315 0.16640049 0.6262801 -0.8090393 0.8779874 0.63678724 0.25276896 0.9060198 1.1974996 -0.47101784 1.1986471 -0.068949565 0.8726092 1.2757518 -0.088006146 1.2540593 -0.06572828 -0.8363077 0.894296 -0.70592505 -0.08281609 0.17271695 0.17008644 0.8425243 1.2488924 -0.06736966 -0.7039767 -0.8328089 0.9615482
0.6836837 0.95020074 0.25800484 0.15986454 -0.7887466 0.6216564 0.96302253 0.2587094 -0.7899253 0.2688583 0.5818706 0.8253245 -0.07533161 1.1930275 -0.51524156 -0.09083318 0.9392116 -0.518625 0.6019481 1.2593843 -0.089014955 0.5968991 1.28099 0.16661035 0.62615895 -0.8081887 0.87766534 0.63665855 0.2529211 0.90562624 1.1968428 -0.47035086 1.1979896 -0.068574674 0.8722805 1.2751143 -0.08761253 1.2534131 -0.06535685 -0.83545995 0.89391303 -0.70516235 -0.08243028 0.17293823 0.17029664 0.84220123 1.248249 -0.066997044 -0.703213 -0.8319671 0.96116227
0.6846847 0.9498082 0.2581592 0.16008395 -0.78788 0.6215303 0.96263367 0.25884816 -0.78905654 0.26900807 0.5817554 0.8250011 -0.07494971 1.192376 -0.51459336 -0.090428166 0.9388264 -0.51796895 0.6018251 1.2587352 -0.08861964 0.5967803 1.2803503 0.16681927 0.6260387 -0.80733794 0.8773438 0.6365307 0.253073 0.90523386 1.196187 -0.4696855 1.1973335 -0.0682011 0.87195265 1.274477 -0.08721838 1.252767 -0.064986356 -0.8346124 0.89353055 -0.7043988 -0.08204238 0.17315781 0.17050728 0.8418792 1.2476068 -0.06662349 -0.70244867 -0.83112615 0.9607764
0.6856857 0.9494158 0.25831348 0.16030335 -0.7870149 0.62140286 0.9622451 0.2589878 -0.7881897 0.26915804 0.58163923 0.82467866 -0.074568875 1.1917248 -0.51394504 -0.09002373 0.9384415 -0.5173141 0.6017024 1.2580876 -0.08822436 0.5966623 1.2797105 0.16702795 0.62591773 -0.80648786 0.8770224 0.63640255 0.25322512 0.9048415 1.1955324 -0.4690206 1.1966773 -0.067826554 0.87162566 1.273841 -0.08682551 1.2521212 -0.06461566 -0.8337671 0.8931477 -0.70363754 -0.081656374 0.17337826 0.17071775 0.84155715 1.2469648 -0.06625189 -0.70168555 -0.8302856 0.9603914
0.6866867 0.9490233 0.25846818 0.16052192 -0.78615105 0.6212768 0.96185595 0.25912684 -0.7873227 0.26930764 0.58152413 0.8243561 -0.07418731 1.191074 -0.51329863 -0.08961948 0.9380571 -0.51666 0.6015809 1.2574402 -0.08782876 0.59654385 1.2790711 0.16723716 0.6257966 -0.80563956 0.8767013 0.6362742 0.25337675 0.9044502 1.1948781 -0.46835625 1.1960219 -0.06745267 0.8712984 1.2732047 -0.0864323 1.2514765 -0.06424589 -0.83292085 0.8927658 -0.70287657 -0.081270084 0.1735982 0.17092738 0.84123564 1.2463232 -0.0658795 -0.70092374 -0.82944685 0.9600064
0.6876877 0.9486321 0.25862283 0.16074127 -0.78528726 0.6211493 0.9614676 0.2592662 -0.7864568 0.26945698 0.5814091 0.8240344 -0.07380754 1.1904247 -0.5126515 -0.08921494 0.93767315 -0.5160052 0.6014588 1.2567931 -0.087434955 0.596426 1.2784332 0.16744478 0.62567544 -0.8047912 0.8763804 0.6361463 0.25352842 0.9040589 1.1942251 -0.46769303 1.1953677 -0.067079395 0.870972 1.2725691 -0.08604004 1.2508328 -0.06387593 -0.83207566 0.89238393 -0.70211524 -0.08088312 0.1738177 0.17113736 0.8409143 1.2456831 -0.06550869 -0.7001617 -0.8286073 0.9596213
0.6886887 0.94824016 0.25877658 0.16095948 -0.78442365 0.62102354 0.9610802 0.25940448 -0.7855925 0.26960596 0.5812929 0.8237129 -0.07342682 1.1897762 -0.51200515 -0.08881176 0.9372889 -0.5153518 0.6013362 1.2561466 -0.08704019 0.59630734 1.2777947 0.16765293 0.62555456 -0.8039436 0.87605894 0.6360181 0.25367922 0.9036678 1.1935725 -0.46703017 1.1947141 -0.06670652 0.8706448 1.2719343 -0.0856481 1.2501891 -0.06350687 -0.83123124 0.89200336 -0.70135516 -0.08049831 0.17403662 0.17134658 0.8405933 1.2450424 -0.06513711 -0.6993996 -0.82776886 0.95923626
0.6896897 0.94784945 0.2589302 0.16117859 -0.7835618 0.62089664 0.96069247 0.2595435 -0.78472805 0.26975513 0.5811777 0.82339203 -0.07304711 1.1891274 -0.5113599 -0.088408224 0.93690616 -0.51469845 0.6012137 1.2555012 -0.086646385 0.5961895 1.2771575 0.16786173 0.6254335 -0.80309635 0.8757391 0.6358908 0.25383046 0.9032771 1.19292 -0.46636814 1.1940616 -0.06633407 0.8703184 1.2712995 -0.08525642 1.2495465 -0.06313807 -0.83038825 0.8916218 -0.70059556 -0.08011304 0.17425564 0.1715559 0.8402738 1.2444035 -0.06476645 -0.6986393 -0.8269318 0.95885223
0.6906907 0.947459 0.25908384 0.16139612 -0.7827007 0.6207702 0.96030486 0.25968218 -0.7838649 0.2699045 0.5810628 0.82307076 -0.07266763 1.1884804 -0.51071435 -0.08800504 0.9365225 -0.5140459 0.60109204 1.2548567 -0.086252816 0.59607166 1.2765203 0.16806939 0.6253126 -0.80225044 0.875418 0.6357621 0.25398177 0.9028871 1.192269 -0.46570688 1.1934098 -0.06596163 0.8699929 1.2706658 -0.084865 1.2489043 -0.06276943 -0.8295449 0.8912418 -0.6998366 -0.07972811 0.174474 0.17176518 0.8399527 1.2437644 -0.06439633 -0.6978789 -0.82609415 0.9584682
0.6916917 0.9470685 0.25923705 0.16161355 -0.7818393 0.62064415 0.95991796 0.25982055 -0.7830021 0.27005276 0.58094746 0.8227508 -0.072288685 1.1878333 -0.5100696 -0.08760322 0.93613976 -0.5133933 0.60096943 1.2542126 -0.08585983 0.5959536 1.2758845 0.16827634 0.6251915 -0.8014052 0.8750987 0.63563424 0.2541323 0.90249735 1.191619 -0.465046 1.1927584 -0.06559023 0.86966664 1.2700334 -0.0844732 1.2482634 -0.06240131 -0.82870233 0.8908619 -0.699078 -0.07934395 0.17469254 0.17197439 0.83963215 1.2431266 -0.06402688 -0.6971189 -0.82525843 0.9580832
0.6926927 0.9466784 0.25939053 0.16183141 -0.78098017 0.62051815 0.95953155 0.25995842 -0.7821409 0.27020088 0.5808327 0.8224302 -0.07190958 1.1871872 -0.5094247 -0.08720123 0.9357574 -0.51274157 0.6008479 1.253569 -0.085466675 0.5958355 1.2752489 0.16848412 0.62507045 -0.80056113 0.874778 0.6355063 0.2542828 0.9021077 1.1909695 -0.46438563 1.1921082 -0.06521891 0.8693412 1.2694 -0.084082834 1.2476219 -0.06203328 -0.8278604 0.8904823 -0.69832027 -0.07896051 0.17491049 0.17218232 0.8393122 1.2424893 -0.06365599 -0.69635963 -0.8244218 0.9576999
0.6936937 0.94628924 0.25954324 0.16204903 -0.7801208 0.6203917 0.959145 0.26009628 -0.78127986 0.2703488 0.5807176 0.82211083 -0.071531765 1.1865419 -0.50878054 -0.08679936 0.9353749 -0.5120901 0.6007262 1.2529265 -0.08507434 0.59571755 1.2746139 0.1686911 0.6249498 -0.7997163 0.8744584 0.63537866 0.25443253 0.9017195 1.1903207 -0.46372652 1.1914582 -0.064848 0.8690154 1.2687678 -0.08369232 1.2469822 -0.0616666 -0.82701916 0.8901029 -0.6975622 -0.07857612 0.17512885 0.17239034 0.83899313 1.2418523 -0.063287236 -0.6956017 -0.82358605 0.9573168
0.6946947 0.9459001 0.25969547 0.1622656 -0.7792619 0.62026596 0.9587592 0.2602342 -0.7804189 0.27049685 0.5806029 0.8217918 -0.071153715 1.1858974 -0.5081371 -0.08639731 0.93499255 -0.5114393 0.6006044 1.2522842 -0.08468137 0.5955998 1.2739794 0.16889864 0.62482864 -0.7988737 0.8741387 0.63525075 0.25458312 0.9013313 1.1896724 -0.46306717 1.1908095 -0.0644768 0.8686903 1.2681365 -0.08330267 1.246342 -0.061299212 -0.82617843 0.88972425 -0.69680566 -0.07819267 0.17534679 0.17259878 0.83867437 1.2412163 -0.06291884 -0.6948433 -0.82275194 0.9569334
0.6956957 0.94551104 0.2598483 0.1624828 -0.77840436 0.6201392 0.95837325 0.26037148 -0.7795596 0.27064484 0.5804884 0.8214718 -0.07077566 1.1852537 -0.50749385 -0.08599722 0.9346109 -0.51078856 0.6004829 1.2516423 -0.08428963 0.5954818 1.2733455 0.16910496 0.62470746 -0.79803145 0.8738195 0.635123 0.25473297 0.9009431 1.1890252 -0.46240944 1.1901611 -0.064106666 0.8683659 1.2675058 -0.082912184 1.2457037 -0.060932525 -0.82533777 0.8893454 -0.69604945 -0.0778097 0.17556408 0.17280686 0.8383548 1.2405804 -0.06254997 -0.69408554 -0.8219173 0.95655066
0.6966967 0.94512224 0.2600002 0.16269895 -0.77754784 0.620013 0.95798767 0.26050925 -0.77870035 0.27079198 0.58037305 0.8211533 -0.070399165 1.1846108 -0.50685126 -0.08559617 0.93422925 -0.51013845 0.6003608 1.2510023 -0.0838973 0.5953641 1.2727127 0.16931158 0.624586 -0.7971899 0.8734999 0.6349955 0.25488213 0.90055615 1.1883783 -0.46175152 1.1895138 -0.06373688 0.86804175 1.2668756 -0.08252265 1.2450657 -0.060566038 -0.82449853 0.8889676 -0.69529307 -0.07742691 0.17578036 0.17301452 0.8380364 1.2399447 -0.062182054 -0.69332856 -0.82108444 0.95616794
0.6976977 0.9447343 0.2601525 0.16291532 -0.77669173 0.6198867 0.9576022 0.26064673 -0.77784204 0.2709394 0.580259 0.82083535 -0.07002237 1.1839685 -0.50620914 -0.085196145 0.933848 -0.509489 0.6002393 1.2503623 -0.08350658 0.59524626 1.2720803 0.16951737 0.62446517 -0.79634804 0.87318176 0.6348672 0.2550318 0.90016925 1.1877321 -0.46109492 1.1888672 -0.06336787 0.8677176 1.2662461 -0.08213308 1.2444274 -0.060200244 -0.8236594 0.8885895 -0.69453794 -0.07704399 0.1759978 0.17322081 0.83771837 1.2393112 -0.06181395 -0.69257224 -0.8202514 0.9557856
0.6986987 0.9443462 0.26030502 0.16313097 -0.7758366 0.6197609 0.95721686 0.26078406 -0.77698493 0.27108666 0.5801442 0.82051694 -0.06964538 1.1833268 -0.50556713 -0.084795944 0.9334672 -0.5088399 0.6001175 1.2497232 -0.08311617 0.5951285 1.2714487 0.16972303 0.6243441 -0.7955074 0.87286234 0.6347389 0.2551811 0.8997825 1.1870879 -0.46043837 1.1882213 -0.06299918 0.8673935 1.2656165 -0.08174498 1.2437911 -0.059835114 -0.82282054 0.8882123 -0.6937824 -0.076662876 0.17621401 0.17342797 0.8374001 1.2386773 -0.06144698 -0.6918171 -0.8194194 0.95540285
0.6996997 0.9439587 0.26045573 0.16334718 -0.7749825 0.6196347 0.95683247 0.26092085 -0.77612764 0.27123326 0.58002937 0.82019925 -0.06927013 1.1826859 -0.5049259 -0.084396325 0.9330863 -0.50819063 0.5999963 1.2490842 -0.08272568 0.5950109 1.2708168 0.16992912 0.62422323 -0.7946674 0.8725438 0.6346112 0.2553309 0.89939654 1.1864432 -0.45978212 1.1875762 -0.06262951 0.8670698 1.264988 -0.08135675 1.2431552 -0.059469916 -0.8219839 0.8878353 -0.69302946 -0.07628032 0.17643058 0.17363542 0.8370822 1.2380438 -0.061079435 -0.69106114 -0.8185875 0.9550217
0.7007007 0.94357216 0.260607 0.16356263 -0.7741285 0.6195091 0.9564477 0.2610579 -0.77527183 0.27138022 0.5799155 0.81988204 -0.06889316 1.1820459 -0.5042853 -0.08399736 0.9327063 -0.50754243 0.5998747 1.2484455 -0.082335256 0.5948939 1.2701857 0.17013437 0.6241018 -0.7938285 0.8722257 0.63448364 0.25547978 0.89901054 1.1857995 -0.4591273 1.1869317 -0.062261328 0.8667463 1.2643601 -0.08096859 1.2425191 -0.05910532 -0.8211456 0.887459 -0.6922754 -0.07589841 0.17664635 0.17384225 0.83676535 1.2374116 -0.060712524 -0.6903059 -0.8177566 0.95464015
0.7017017 0.9431849 0.2607582 0.16377829 -0.7732746 0.6193834 0.9560639 0.2611947 -0.77441627 0.2715266 0.5798008 0.81956494 -0.06851832 1.1814065 -0.50364417 -0.08359929 0.9323261 -0.5068941 0.59975266 1.2478085 -0.08194542 0.59477603 1.2695557 0.17033976 0.62398046 -0.7929888 0.8719074 0.63435555 0.25562808 0.8986252 1.1851572 -0.45847303 1.1862884 -0.061893277 0.86642313 1.2637326 -0.08058114 1.2418839 -0.058740906 -0.82030874 0.88708246 -0.6915218 -0.07551764 0.17686251 0.17404845 0.8364478 1.2367795 -0.060346745 -0.68955183 -0.81692636 0.95425826
0.7027027 0.94279855 0.26090917 0.16399355 -0.77242255 0.61925703 0.9556804 0.26133102 -0.7735613 0.27167225 0.57968664 0.819248 -0.068142705 1.1807675 -0.5030044 -0.083200164 0.9319469 -0.5062467 0.599632 1.2471719 -0.081556 0.5946579 1.2689266 0.17054465 0.6238594 -0.79215145 0.8715891 0.6342276 0.2557771 0.8982403 1.1845149 -0.45781827 1.1856456 -0.06152594 0.8661001 1.263106 -0.08019334 1.2412499 -0.058377378 -0.8194726 0.88670665 -0.69076955 -0.07513665 0.17707753 0.17425492 0.83613044 1.236148 -0.0599809 -0.6887983 -0.81609654 0.9538772
0.7037037 0.9424125 0.26106 0.16420808 -0.77157027 0.61913073 0.95529634 0.261468 -0.7727079 0.27181795 0.5795722 0.8189318 -0.06776803 1.1801296 -0.50236505 -0.08280174 0.931567 -0.50559974 0.5995109 1.2465353 -0.0811663 0.5945412 1.2682981 0.17074946 0.6237381 -0.79131424 0.87127095 0.6341002 0.25592527 0.8978559 1.183874 -0.45716584 1.185003 -0.061159022 0.86577773 1.2624799 -0.079805896 1.2406157 -0.058013134 -0.8186371 0.8863314 -0.6900166 -0.07475617 0.177293 0.1744608 0.83581394 1.2355174 -0.05961494 -0.6880441 -0.8152667 0.9534957
0.7047047 0.9420268 0.26121074 0.16442278 -0.7707187 0.619005 0.95491296 0.26160437 -0.77185476 0.27196437 0.57945836 0.8186157 -0.067393444 1.1794918 -0.5017257 -0.08240395 0.93118787 -0.5049529 0.5993895 1.2458998 -0.08077788 0.59442335 1.2676691 0.17095417 0.62361705 -0.7904772 0.8709536 0.63397217 0.25607368 0.89747256 1.1832333 -0.45651293 1.1843619 -0.06079191 0.865456 1.261853 -0.079419516 1.2399834 -0.057649963 -0.8178021 0.88595605 -0.68926483 -0.074376285 0.17750779 0.17466629 0.8354978 1.234887 -0.05925013 -0.687292 -0.81443787 0.9531153
0.7057057 0.9416412 0.26136076 0.16463709 -0.7698683 0.61887956 0.9545301 0.2617403 -0.77100223 0.27210954 0.57934403 0.8183001 -0.06701985 1.1788558 -0.50108653 -0.08200582 0.9308093 -0.5043069 0.59926856 1.2452648 -0.08038906 0.5943059 1.2670408 0.17115876 0.6234955 -0.78964067 0.8706364 0.6338448 0.25622135 0.8970886 1.1825936 -0.45586073 1.1837211 -0.060425512 0.8651335 1.2612283 -0.079032175 1.2393508 -0.057287216 -0.81696737 0.8855814 -0.68851393 -0.073996045 0.17772305 0.1748712 0.8351818 1.2342578 -0.058885053 -0.6865394 -0.8136098 0.95273435
0.7067067 0.94125605 0.26151067 0.16485098 -0.7690183 0.6187542 0.9541469 0.26187652 -0.7701504 0.27225465 0.57922965 0.8179847 -0.06664661 1.1782194 -0.5004483 -0.08160924 0.93043035 -0.5036608 0.5991479 1.244631 -0.08000036 0.5941888 1.266414 0.17136294 0.62337434 -0.7888055 0.87031955 0.63371694 0.2563691 0.89670515 1.1819541 -0.45520982 1.183081 -0.060058475 0.8648114 1.2606035 -0.07864705 1.2387193 -0.056924574 -0.8161328 0.88520664 -0.6877625 -0.07361681 0.1779373 0.17507687 0.8348665 1.2336289 -0.058520466 -0.68578696 -0.8127816 0.95235413
0.7077077 0.9408708 0.2616608 0.16506529 -0.7681697 0.6186283 0.95376456 0.26201206 -0.76929915 0.2724002 0.57911605 0.8176693 -0.06627284 1.1775844 -0.49981016 -0.081212655 0.9300519 -0.50301546 0.59902686 1.2439969 -0.07961225 0.5940717 1.2657868 0.1715664 0.6232527 -0.7879708 0.87000126 0.6335891 0.25651646 0.89632285 1.181316 -0.45455822 1.1824421 -0.05969315 0.8644904 1.2599795 -0.078260675 1.238088 -0.056561872 -0.8152989 0.8848333 -0.6870119 -0.07323736 0.1781511 0.17528185 0.83455056 1.2330009 -0.05815593 -0.68503577 -0.8119544 0.95197403
0.7087087 0.94048667 0.2618104 0.16527876 -0.7673208 0.6185026 0.9533817 0.26214758 -0.76844865 0.27254507 0.57900214 0.81735474 -0.06590007 1.1769495 -0.49917263 -0.08081631 0.92967325 -0.50237006 0.59890574 1.2433643 -0.07922469 0.59395486 1.2651615 0.17177033 0.6231315 -0.78713644 0.86968476 0.63346124 0.2566639 0.8959399 1.1806777 -0.4539084 1.1818032 -0.05932819 0.8641691 1.259356 -0.077875 1.2374574 -0.056200624 -0.81446606 0.8844593 -0.6862623 -0.07285848 0.17836517 0.17548674 0.83423525 1.2323729 -0.057792358 -0.6842855 -0.8111276 0.9515941
0.7097097 0.94010246 0.26196036 0.165492 -0.7664734 0.6183774 0.9530006 0.26228344 -0.76759875 0.27268952 0.5788888 0.81703997 -0.065527506 1.1763154 -0.49853516 -0.080420084 0.92929524 -0.50172573 0.59878445 1.2427319 -0.078837164 0.5938369 1.2645357 0.171974 0.62300974 -0.78630215 0.86936814 0.63333315 0.2568107 0.8955584 1.1800411 -0.45325917 1.1811655 -0.05896263 0.863848 1.2587326 -0.07748952 1.2368273 -0.05583884 -0.8136331 0.8840853 -0.6855132 -0.07247991 0.17857921 0.17569137 0.83392006 1.231746 -0.05742854 -0.6835345 -0.81030107 0.95121497
0.7107107 0.9397184 0.26210925 0.16570513 -0.76562613 0.61825085 0.952618 0.26241875 -0.7667486 0.27283415 0.57877505 0.81672597 -0.06515492 1.1756836 -0.4978984 -0.08002462 0.92891777 -0.50108176 0.5986635 1.2420999 -0.078450836 0.5937202 1.263911 0.17217734 0.6228882 -0.78546906 0.8690514 0.6332061 0.25695786 0.8951769 1.179405 -0.45260915 1.1805289 -0.058597855 0.8635274 1.2581098 -0.07710492 1.236198 -0.055478223 -0.8128017 0.883713 -0.68476325 -0.07210175 0.17879269 0.17589551 0.83360606 1.231119 -0.057065487 -0.6827845 -0.80947447 0.95083547
0.7117117 0.939335 0.26225787 0.16591865 -0.7647792 0.6181258 0.95223707 0.26255423 -0.7658996 0.27297834 0.57866096 0.8164122 -0.064782694 1.1750504 -0.497262 -0.07962924 0.9285406 -0.5004371 0.5985433 1.2414693 -0.07806422 0.5936035 1.2632864 0.17237985 0.62276673 -0.78463674 0.8687348 0.6330781 0.2571045 0.89479613 1.1787697 -0.4519611 1.179893 -0.058233775 0.86320704 1.2574881 -0.07672013 1.2355697 -0.05511713 -0.8119697 0.88333994 -0.6840157 -0.071723476 0.17900565 0.17609969 0.8332911 1.230493 -0.056702442 -0.6820348 -0.8086494 0.9504562
0.7127127 0.9389523 0.2624069 0.16613089 -0.7639327 0.6179999 0.95185596 0.2626892 -0.7650515 0.2731224 0.5785476 0.81609887 -0.06441189 1.1744188 -0.49662638 -0.07923426 0.92816323 -0.49979353 0.5984227 1.2408382 -0.077677526 0.59348565 1.2626625 0.17258328 0.62264544 -0.7838044 0.86841935 0.63295037 0.25725147 0.8944147 1.1781346 -0.45131296 1.1792572 -0.057869166 0.86288726 1.2568668 -0.07633615 1.2349415 -0.054756522 -0.8111386 0.8829674 -0.68326735 -0.071346514 0.17921835 0.17630315 0.8329773 1.2298682 -0.056340225 -0.6812857 -0.80782473 0.9500771
0.7137137 0.93856937 0.26255596 0.16634354 -0.7630875 0.6178754 0.9514743 0.26282334 -0.7642039 0.273266 0.57843375 0.8157851 -0.06404022 1.1737877 -0.49599057 -0.078838974 0.92778724 -0.49915075 0.5983022 1.2402087 -0.07729158 0.59336907 1.2620397 0.17278549 0.6225238 -0.78297275 0.8681024 0.6328231 0.2573979 0.89403516 1.1775007 -0.45066494 1.1786222 -0.0575058 0.86256665 1.2562457 -0.07595256 1.2343138 -0.054396026 -0.81030756 0.8825961 -0.6825197 -0.07096901 0.17943138 0.17650738 0.8326633 1.2292429 -0.055977732 -0.6805374 -0.80700034 0.94969845
0.7147147 0.93818694 0.26270354 0.1665565 -0.76224303 0.6177498 0.9510945 0.26295838 -0.76335764 0.2734095 0.57832056 0.81547296 -0.06366959 1.1731573 -0.49535513 -0.07844518 0.92741024 -0.49850816 0.5981811 1.2395802 -0.07690548 0.5932518 1.2614176 0.1729886 0.62240213 -0.78214175 0.8677869 0.63269544 0.25754446 0.89365476 1.1768676 -0.45001873 1.177988 -0.057142407 0.8622469 1.2556254 -0.0755688 1.2336866 -0.054036953 -0.80947715 0.88222426 -0.68177307 -0.07059233 0.17964426 0.17671081 0.8323497 1.2286186 -0.055616595 -0.679789 -0.8061767 0.94931984
0.7157157 0.9378042 0.26285172 0.16676797 -0.76139885 0.6176241 0.9507142 0.26309305 -0.7625108 0.27355355 0.5782065 0.81515956 -0.06329898 1.1725277 -0.49471998 -0.07805116 0.92703426 -0.4978655 0.5980605 1.2389514 -0.07651986 0.59313476 1.2607948 0.17319044 0.6222806 -0.7813116 0.8674715 0.63256735 0.25768986 0.89327574 1.1762344 -0.4493728 1.1773547 -0.0567794 0.86192775 1.2550061 -0.07518545 1.2330606 -0.053677283 -0.8086476 0.881853 -0.6810256 -0.07021513 0.1798555 0.17691326 0.83203655 1.2279955 -0.055254787 -0.67904127 -0.8053533 0.94894224
0.7167167 0.93742275 0.26300025 0.1669796 -0.76055557 0.6174987 0.9503329 0.26322818 -0.76166546 0.2736961 0.57809395 0.8148479 -0.06292829 1.1718987 -0.49408603 -0.07765683 0.926658 -0.4972235 0.5979399 1.238324 -0.076135315 0.59301764 1.2601738 0.17339253 0.6221595 -0.7804811 0.86715597 0.6324401 0.25783554 0.8928963 1.1756032 -0.44872653 1.1767217 -0.05641675 0.86160874 1.2543871 -0.074801676 1.2324352 -0.053318463 -0.8078186 0.8814819 -0.6802782 -0.069839045 0.18006793 0.17711681 0.8317239 1.2273723 -0.054893583 -0.6782937 -0.8045302 0.9485636
0.7177177 0.9370411 0.2631476 0.16719112 -0.7597119 0.61737347 0.94995344 0.26336226 -0.76082027 0.27383915 0.57798004 0.8145355 -0.062559046 1.1712706 -0.49345106 -0.07726411 0.926282 -0.49658167 0.59782046 1.2376963 -0.07575059 0.5929015 1.2595526 0.17359343 0.6220376 -0.7796518 0.866841 0.63231224 0.25798145 0.89251727 1.1749715 -0.44808108 1.1760901 -0.0560544 0.8612896 1.253768 -0.074419826 1.2318106 -0.05296 -0.8069896 0.8811115 -0.6795328 -0.06946326 0.18027988 0.1773192 0.831411 1.2267499 -0.0545331 -0.67754674 -0.8037078 0.9481859
0.7187187 0.9366594 0.26329505 0.16740161 -0.7588695 0.6172481 0.9495742 0.26349604 -0.7599757 0.27398154 0.5778669 0.8142241 -0.06218914 1.1706424 -0.49281734 -0.07687067 0.9259072 -0.49594003 0.5976995 1.2370703 -0.07536582 0.59278417 1.2589328 0.17379525 0.6219157 -0.7788229 0.8665256 0.6321844 0.2581267 0.89213926 1.1743408 -0.44743684 1.1754583 -0.055692635 0.8609706 1.2531501 -0.074037485 1.2311863 -0.052601106 -0.8061611 0.880741 -0.6787876 -0.06908767 0.18049082 0.17752177 0.83109844 1.2261275 -0.054172784 -0.67679995 -0.8028854 0.9478083
0.7197197 0.93627906 0.2634424 0.16761321 -0.75802815 0.61712307 0.949194 0.26363018 -0.75913244 0.27412447 0.57775396 0.8139133 -0.061820127 1.1700159 -0.49218434 -0.07647849 0.92553186 -0.49529934 0.5975793 1.2364439 -0.07498145 0.59266734 1.258312 0.17399651 0.6217937 -0.77799577 0.86621016 0.632057 0.25827175 0.8917611 1.1737112 -0.44679278 1.1748279 -0.055331014 0.860653 1.252532 -0.073655374 1.2305619 -0.052243687 -0.805333 0.8803712 -0.67804265 -0.06871219 0.18070248 0.1777238 0.83078593 1.2255065 -0.053812467 -0.67605436 -0.8020639 0.94743115
0.7207207 0.9358983 0.26358938 0.1678239 -0.7571869 0.61699784 0.94881475 0.26376414 -0.75828874 0.27426687 0.57764083 0.81360143 -0.061450988 1.1693894 -0.49155116 -0.07608589 0.92515635 -0.49465865 0.5974586 1.2358187 -0.07459792 0.5925503 1.2576939 0.17419747 0.62167233 -0.7771672 0.86589557 0.6319295 0.2584165 0.8913836 1.1730822 -0.446149 1.174198 -0.054970033 0.8603335 1.2519146 -0.073273875 1.2299396 -0.051885687 -0.80450505 0.8800019 -0.6772973 -0.06833706 0.18091276 0.17792583 0.83047396 1.2248861 -0.05345299 -0.6753089 -0.8012432 0.94705373
0.7217217 0.93551785 0.26373628 0.16803479 -0.756346 0.61687243 0.9484366 0.2638978 -0.75744563 0.27440885 0.5775275 0.8132913 -0.061082922 1.168764 -0.4909187 -0.07569405 0.9247817 -0.49401844 0.59733844 1.2351942 -0.074214436 0.5924338 1.2570748 0.17439845 0.62155074 -0.77634 0.86558074 0.63180166 0.25856212 0.8910063 1.1724535 -0.44550592 1.1735692 -0.05460851 0.8600159 1.2512983 -0.07289171 1.2293171 -0.051528297 -0.8036784 0.87963295 -0.6765539 -0.067961924 0.18112332 0.17812762 0.8301626 1.2242656 -0.05309309 -0.67456347 -0.8004228 0.9466766
0.7227227 0.9351379 0.2638834 0.16824487 -0.7555068 0.6167474 0.94805765 0.26403084 -0.7566036 0.2745506 0.57741463 0.81298053 -0.060714506 1.1681386 -0.4902864 -0.07530211 0.9244067 -0.49337935 0.5972183 1.2345699 -0.073831625 0.59231734 1.2564571 0.17459902 0.62142885 -0.77551335 0.865267 0.63167465 0.25870663 0.89062977 1.1718259 -0.44486365 1.1729407 -0.05424866 0.8596983 1.2506819 -0.07251109 1.228695 -0.05117155 -0.8028514 0.8792635 -0.6758098 -0.06758769 0.18133384 0.17832917 0.82985073 1.223646 -0.0527338 -0.67381877 -0.7996022 0.9463
0.7237237 0.93475837 0.2640298 0.16845557 -0.7546664 0.6166227 0.9476796 0.26416442 -0.7557626 0.2746928 0.5773015 0.8126704 -0.060347393 1.1675146 -0.489654 -0.07491105 0.92403275 -0.4927395 0.597098 1.2339468 -0.07344814 0.5922004 1.2558389 0.17479953 0.6213073 -0.7746872 0.86495227 0.6315467 0.25885096 0.8902534 1.1711987 -0.44422194 1.1723131 -0.053888157 0.8593804 1.2500663 -0.07213031 1.2280734 -0.05081515 -0.8020259 0.87889504 -0.6750659 -0.06721352 0.18154418 0.17853096 0.82953954 1.2230269 -0.052375153 -0.6730737 -0.79878235 0.94592375
0.7247247 0.9343786 0.26417607 0.16866499 -0.75382763 0.6164971 0.94730085 0.26429784 -0.754921 0.2748336 0.5771891 0.8123603 -0.059979394 1.1668909 -0.4890225 -0.074519455 0.92365915 -0.4921003 0.59697765 1.2333242 -0.073065326 0.5920841 1.2552224 0.1750004 0.62118554 -0.773862 0.86463803 0.631419 0.2589951 0.88987803 1.1705726 -0.44358107 1.1716866 -0.053528428 0.8590631 1.2494519 -0.07174975 1.2274532 -0.050458938 -0.801199 0.87852633 -0.6743225 -0.06683958 0.18175384 0.17873177 0.8292285 1.2224089 -0.05201687 -0.67232966 -0.79796314 0.9455475
0.7257257 0.9339993 0.26432183 0.16887474 -0.7529898 0.61637187 0.9469233 0.2644312 -0.754081 0.2749747 0.57707596 0.812051 -0.0596127 1.1662685 -0.48839104 -0.07412917 0.9232857 -0.49146158 0.5968583 1.2327017 -0.0726834 0.5919669 1.2546059 0.17519969 0.6210631 -0.7730359 0.86432415 0.6312913 0.25913888 0.8895017 1.169947 -0.4429393 1.1710597 -0.05316925 0.85874635 1.2488369 -0.071369246 1.2268327 -0.05010295 -0.80037415 0.87815905 -0.67358035 -0.06646564 0.18196395 0.17893282 0.82891816 1.2217914 -0.051659286 -0.6715858 -0.7971432 0.94517165
0.7267267 0.9336207 0.26446828 0.16908383 -0.752152 0.6162468 0.9465451 0.26456404 -0.7532407 0.27511588 0.5769632 0.8117422 -0.05924546 1.1656456 -0.48776078 -0.07373846 0.92291224 -0.4908237 0.5967384 1.2320802 -0.07230141 0.5918507 1.2539898 0.17539942 0.62094146 -0.7722121 0.86401 0.6311638 0.2592831 0.8891264 1.1693225 -0.44229922 1.1704342 -0.05281005 0.85843027 1.2482232 -0.07098952 1.2262135 -0.04974752 -0.79954916 0.87779117 -0.672838 -0.06609211 0.18217322 0.1791333 0.82860726 1.221174 -0.051301233 -0.67084277 -0.7963259 0.94479513
0.7277277 0.93324256 0.26461345 0.16929308 -0.75131404 0.61612165 0.9461682 0.26469666 -0.7524011 0.27525684 0.5768507 0.8114326 -0.058878787 1.165024 -0.4871301 -0.07334849 0.9225389 -0.49018568 0.5966183 1.2314589 -0.07191948 0.5917342 1.253375 0.17559958 0.62081945 -0.77138686 0.8636966 0.63103646 0.2594275 0.888752 1.1686982 -0.44166008 1.169809 -0.05245103 0.8581133 1.2476093 -0.070609555 1.2255948 -0.049392015 -0.79872394 0.87742347 -0.6720958 -0.06571942 0.18238229 0.17933378 0.82829726 1.2205571 -0.050943904 -0.67009944 -0.7955072 0.94441926
0.7287287 0.93286496 0.26475912 0.16950166 -0.7504778 0.6159974 0.94579124 0.26482904 -0.7515625 0.27539793 0.57673734 0.8111239 -0.058512703 1.1644031 -0.48649967 -0.07295868 0.9221662 -0.48954755 0.59649825 1.2308391 -0.071537904 0.5916177 1.2527605 0.17579839 0.6206974 -0.7705633 0.8633833 0.6309085 0.2595711 0.8883778 1.1680741 -0.44102034 1.1691852 -0.052092746 0.85779655 1.2469969 -0.07023074 1.2249767 -0.049037397 -0.79789984 0.8770569 -0.67135406 -0.06534678 0.18259156 0.1795344 0.82798743 1.2199411 -0.05058734 -0.6693574 -0.79468983 0.9440448
0.7297297 0.9324866 0.2649048 0.16971004 -0.7496416 0.61587197 0.945414 0.26496136 -0.7507231 0.27553824 0.57662505 0.8108158 -0.05814749 1.1637831 -0.4858694 -0.07256947 0.92179286 -0.4889102 0.5963788 1.2302185 -0.0711571 0.591501 1.2521458 0.17599759 0.62057537 -0.7697401 0.8630695 0.6307815 0.25971448 0.88800347 1.1674515 -0.4403813 1.1685615 -0.05173491 0.8574811 1.2463844 -0.069851905 1.2243584 -0.04868243 -0.79707575 0.8766908 -0.6706128 -0.064974695 0.18279988 0.1797337 0.8276776 1.2193253 -0.050230175 -0.66861594 -0.7938719 0.94366914
0.7307307 0.9321093 0.2650497 0.16991913 -0.74880594 0.61574733 0.9450373 0.2650943 -0.74988616 0.27567846 0.57651246 0.8105078 -0.057781562 1.1631637 -0.4852404 -0.07218054 0.9214215 -0.48827338 0.59625936 1.2296001 -0.07077661 0.5913847 1.2515321 0.17619637 0.6204534 -0.7689171 0.86275655 0.6306537 0.25985774 0.88762987 1.1668292 -0.4397439 1.1679391 -0.051376894 0.85716534 1.2457722 -0.06947236 1.223741 -0.04832854 -0.7962522 0.8763246 -0.6698719 -0.06460254 0.18300807 0.17993379 0.8273684 1.2187105 -0.049873367 -0.6678741 -0.7930547 0.94329387
0.7317317 0.9317319 0.26519474 0.17012727 -0.74797046 0.61562246 0.94466084 0.26522648 -0.7490487 0.27581802 0.57640016 0.8102001 -0.05741617 1.162544 -0.4846114 -0.071791865 0.9210486 -0.4876368 0.5961385 1.228981 -0.070395745 0.59126806 1.2509195 0.17639574 0.6203317 -0.7680947 0.86244464 0.6305268 0.2600002 0.88725686 1.1662076 -0.43910605 1.1673167 -0.051019236 0.85684985 1.245161 -0.069095 1.223125 -0.047974937 -0.79542935 0.87595814 -0.6691315 -0.06423074 0.18321568 0.18013293 0.82705945 1.218096 -0.04951793 -0.66713303 -0.79223865 0.9429192
0.7327327 0.93135494 0.265339 0.17033526 -0.7471358 0.6154978 0.9442851 0.2653585 -0.7482114 0.27595866 0.57628727 0.80989224 -0.057051018 1.1619263 -0.4839825 -0.07140347 0.92067677 -0.48700017 0.596019 1.2283632 -0.070015475 0.59115195 1.2503073 0.17659393 0.62020946 -0.7672731 0.8621313 0.63039887 0.26014274 0.88688385 1.1655868 -0.4384685 1.1666946 -0.050662182 0.8565342 1.24455 -0.06871688 1.2225091 -0.0476211 -0.7946063 0.87559265 -0.6683918 -0.063859224 0.18342423 0.18033257 0.82675064 1.2174821 -0.04916185 -0.66639215 -0.7914223 0.94254476
0.7337337 0.9309784 0.2654841 0.17054334 -0.74630165 0.61537266 0.9439087 0.2654905 -0.7473749 0.27609825 0.5761752 0.8095847 -0.056686297 1.1613088 -0.48335397 -0.07101499 0.9203052 -0.4863637 0.5959002 1.2277466 -0.06963569 0.59103525 1.2496948 0.17679188 0.6200874 -0.76645166 0.8618184 0.6302711 0.26028618 0.8865105 1.1649666 -0.43783182 1.1660743 -0.05030579 0.8562199 1.2439398 -0.06833858 1.2218933 -0.04726804 -0.7937842 0.87522745 -0.6676519 -0.06348814 0.18363217 0.18053183 0.8264414 1.2168689 -0.048806414 -0.665651 -0.79060644 0.9421709
0.7347347 0.9306028 0.265628 0.17075095 -0.74546784 0.61524796 0.94353354 0.26562235 -0.7465394 0.27623692 0.57606244 0.8092785 -0.056322448 1.1606922 -0.48272544 -0.07062732 0.91993374 -0.48572832 0.5957799 1.2271295 -0.06925584 0.59091914 1.2490834 0.17699048 0.6199648 -0.7656307 0.86150575 0.6301433 0.26042813 0.8861389 1.1643474 -0.43719566 1.1654539 -0.04994879 0.8559048 1.2433304 -0.06796076 1.221279 -0.046914667 -0.7929618 0.87486213 -0.66691273 -0.06311699 0.18383917 0.18073082 0.8261332 1.2162565 -0.048451215 -0.66491103 -0.7897909 0.94179606
0.7357357 0.9302261 0.2657713 0.17095771 -0.7446353 0.61512357 0.94315815 0.26575336 -0.7457041 0.276377 0.57595026 0.8089717 -0.05595866 1.1600752 -0.4820975 -0.07024 0.9195629 -0.48509276 0.5956602 1.2265131 -0.06887687 0.5908029 1.2484727 0.17718801 0.6198432 -0.76480997 0.8611933 0.6300158 0.26057002 0.88576734 1.1637286 -0.4365597 1.1648344 -0.049591966 0.85559005 1.2427207 -0.06758431 1.2206644 -0.046562098 -0.79213935 0.87449795 -0.6661735 -0.062746875 0.18404692 0.1809296 0.8258245 1.2156438 -0.0480963 -0.6641709 -0.7889757 0.94142234
0.7367367 0.92985094 0.26591563 0.17116511 -0.74380213 0.6149991 0.9427824 0.26588526 -0.74486905 0.27651572 0.57583785 0.8086655 -0.055595532 1.1594595 -0.4814703 -0.06985322 0.919192 -0.48445755 0.59554136 1.2258979 -0.06849733 0.5906863 1.2478621 0.17738608 0.6197206 -0.7639895 0.8608816 0.6298885 0.26071286 0.88539577 1.1631101 -0.43592462 1.1642159 -0.049236752 0.8552758 1.2421118 -0.067206904 1.2200512 -0.046209916 -0.79131866 0.87413293 -0.6654347 -0.06237685 0.1842531 0.1811277 0.8255173 1.215032 -0.047742233 -0.6634312 -0.7881611 0.94104815
0.7377377 0.92947495 0.26605946 0.17137158 -0.7429704 0.6148736 0.94240797 0.26601663 -0.74403495 0.27665472 0.57572556 0.8083597 -0.05523187 1.1588445 -0.48084325 -0.06946609 0.9188207 -0.48382318 0.5954215 1.2252834 -0.06811956 0.5905702 1.2472522 0.17758402 0.6195985 -0.7631701 0.8605694 0.6297606 0.26085478 0.8850248 1.1624925 -0.4352903 1.1635978 -0.048880875 0.8549622 1.241504 -0.06683104 1.2194381 -0.045858093 -0.7904977 0.87376934 -0.66469604 -0.062006533 0.1844602 0.18132642 0.82520956 1.2144207 -0.047387704 -0.6626923 -0.78734744 0.94067526
0.7387387 0.9291003 0.26620266 0.17157817 -0.74213815 0.6147494 0.9420333 0.266148 -0.74320173 0.27679318 0.5756138 0.8080539 -0.054869212 1.1582302 -0.48021585 -0.06907942 0.9184504 -0.48318827 0.59530205 1.224669 -0.06774078 0.59045386 1.2466426 0.17778042 0.6194765 -0.762351 0.8602581 0.62963367 0.26099575 0.8846537 1.1618763 -0.4346561 1.1629802 -0.04852598 0.8546481 1.2408957 -0.0664544 1.218826 -0.04550658 -0.78967744 0.8734057 -0.6639587 -0.061636806 0.18466693 0.18152466 0.82490236 1.2138097 -0.04703387 -0.6619533 -0.7865331 0.9403014
0.7397397 0.92872584 0.26634586 0.17178494 -0.74130726 0.6146245 0.941659 0.26627845 -0.7423683 0.27693114 0.5755013 0.8077484 -0.05450668 1.157616 -0.47958952 -0.06869301 0.9180798 -0.4825548 0.59518266 1.2240555 -0.06736229 0.5903376 1.2460344 0.1779778 0.6193543 -0.7615319 0.85994637 0.6295062 0.2611377 0.88428354 1.1612601 -0.4340219 1.1623634 -0.048171297 0.8543341 1.2402885 -0.06607842 1.2182137 -0.04515583 -0.78885657 0.873042 -0.6632205 -0.06126768 0.1848729 0.18172255 0.8245951 1.2132009 -0.046679854 -0.6612151 -0.78571934 0.9399283
0.7407407 0.9283508 0.26648897 0.17199075 -0.74047714 0.6144998 0.9412837 0.2664098 -0.7415353 0.27706966 0.5753894 0.80744314 -0.05414463 1.1570028 -0.47896373 -0.068306945 0.91771024 -0.48192054 0.5950633 1.2234423 -0.06698499 0.5902215 1.2454265 0.17817476 0.6192318 -0.7607129 0.859635 0.6293785 0.2612792 0.8839137 1.1606433 -0.4333884 1.1617472 -0.04781661 0.854021 1.2396822 -0.065702744 1.217602 -0.044804208 -0.7880363 0.8726789 -0.6624836 -0.060898133 0.1850788 0.18192002 0.82428753 1.2125908 -0.04632698 -0.6604766 -0.7849059 0.9395554
0.7417417 0.9279771 0.26663187 0.17219675 -0.7396472 0.6143754 0.9409102 0.2665402 -0.7407026 0.27720726 0.5752771 0.8071379 -0.05378203 1.1563904 -0.47833705 -0.067921534 0.91733986 -0.48128784 0.59494376 1.2228298 -0.0666074 0.5901054 1.2448184 0.17837128 0.6191093 -0.7598955 0.85932404 0.62925076 0.2614199 0.8835438 1.1600292 -0.43275654 1.1611321 -0.04746235 0.8537076 1.2390759 -0.06532741 1.2169921 -0.04445423 -0.78721637 0.872316 -0.6617466 -0.06052944 0.18528476 0.1821171 0.823981 1.2119824 -0.04597403 -0.6597385 -0.7840931 0.9391823
0.7427427 0.9276035 0.26677418 0.17240238 -0.7388165 0.6142511 0.9405365 0.26667094 -0.73987085 0.2773456 0.57516515 0.8068335 -0.053420506 1.1557791 -0.47771204 -0.06753677 0.9169704 -0.48065388 0.5948249 1.2222182 -0.06622959 0.5899887 1.2442117 0.17856714 0.61898685 -0.759078 0.8590123 0.6291237 0.2615608 0.8831751 1.1594146 -0.43212408 1.1605173 -0.047108263 0.8533945 1.2384701 -0.06495268 1.2163815 -0.04410342 -0.786397 0.8719535 -0.6610103 -0.060160734 0.18549007 0.18231452 0.82367444 1.2113731 -0.045621626 -0.6590017 -0.7832803 0.9388099
0.7437437 0.92722905 0.26691696 0.17260805 -0.73798776 0.61412644 0.94016314 0.26680166 -0.7390391 0.2774831 0.5750538 0.8065292 -0.053059332 1.1551676 -0.4770869 -0.067152195 0.9166013 -0.48002195 0.59470594 1.2216064 -0.0658533 0.58987296 1.2436048 0.17876413 0.6188644 -0.75826085 0.85870194 0.6289967 0.26170203 0.88280576 1.1588019 -0.43149176 1.159903 -0.046754725 0.853082 1.2378649 -0.06457753 1.2157724 -0.043752976 -0.7855786 0.8715917 -0.6602735 -0.059792668 0.18569586 0.18251163 0.8233686 1.2107656 -0.045269355 -0.65826434 -0.78246796 0.9384372
0.7447447 0.9268563 0.26705927 0.17281342 -0.7371587 0.6140021 0.93978965 0.26693112 -0.7382086 0.2776202 0.5749412 0.8062248 -0.052697584 1.1545564 -0.4764616 -0.06676666 0.91623235 -0.47938883 0.5945866 1.2209964 -0.06547594 0.5897567 1.2429992 0.17895946 0.6187421 -0.75744367 0.8583909 0.62886846 0.2618423 0.8824376 1.1581893 -0.4308607 1.1592897 -0.04640177 0.8527697 1.23726 -0.064202435 1.2151632 -0.043403953 -0.7847592 0.8712297 -0.6595376 -0.05942455 0.18590048 0.18270844 0.8230624 1.2101588 -0.04491724 -0.6575277 -0.78165615 0.93806577
0.7457457 0.9264831 0.2672009 0.17301863 -0.73633015 0.6138773 0.93941724 0.26706123 -0.7373775 0.2777575 0.57482976 0.8059209 -0.052337788 1.1539471 -0.47583693 -0.06638286 0.91586316 -0.4787566 0.5944675 1.220386 -0.06510031 0.58964103 1.2423937 0.17915514 0.6186197 -0.756628 0.8580802 0.62874115 0.2619834 0.8820691 1.1575764 -0.4302298 1.158677 -0.04604899 0.8524574 1.2366563 -0.06382859 1.2145557 -0.043054327 -0.78394127 0.87086874 -0.65880185 -0.05905679 0.18610543 0.1829052 0.8227568 1.2095523 -0.044565313 -0.65679085 -0.7808444 0.93769336
0.7467467 0.9261103 0.2673429 0.17322356 -0.7355023 0.61375296 0.93904376 0.26719195 -0.7365476 0.2778948 0.5747177 0.80561817 -0.051977143 1.1533371 -0.47521263 -0.06599853 0.9154949 -0.4781245 0.5943481 1.2197759 -0.06472415 0.58952487 1.2417886 0.17935121 0.6184972 -0.7558118 0.8577703 0.6286138 0.26212272 0.8817016 1.1569648 -0.42959943 1.1580648 -0.04569687 0.85214585 1.236052 -0.0634541 1.2139479 -0.04270538 -0.7831228 0.8705072 -0.65806615 -0.058689922 0.18630931 0.1831002 0.8224514 1.2089459 -0.044214457 -0.6560548 -0.7800326 0.937322
0.7477477 0.9257384 0.2674846 0.17342877 -0.73467517 0.6136284 0.93867195 0.26732183 -0.73571754 0.27803123 0.574606 0.8053147 -0.05161687 1.1527288 -0.4745884 -0.065614484 0.9151267 -0.4774927 0.59422886 1.2191672 -0.06434852 0.5894088 1.2411838 0.17954725 0.6183749 -0.7549958 0.85746 0.62848645 0.26226315 0.8813341 1.1563537 -0.42897 1.1574532 -0.045344263 0.8518336 1.2354492 -0.063080505 1.2133406 -0.042356588 -0.7823053 0.8701465 -0.6573308 -0.058322646 0.1865145 0.18329704 0.8221458 1.2083406 -0.04386323 -0.655319 -0.7792218 0.93694997
0.7487487 0.9253656 0.2676253 0.17363301 -0.73384815 0.6135042 0.9382994 0.26745135 -0.734888 0.278168 0.57449424 0.8050117 -0.051257007 1.1521206 -0.4739645 -0.06523169 0.9147585 -0.47686112 0.59411025 1.2185591 -0.063972645 0.5892933 1.2405806 0.17974195 0.61825234 -0.75418025 0.8571493 0.6283588 0.26240304 0.8809671 1.1557442 -0.4283404 1.156843 -0.04499209 0.8515224 1.2348466 -0.062706895 1.2127333 -0.04200811 -0.7814873 0.86978555 -0.65659684 -0.0579556 0.18671837 0.18349278 0.8218408 1.2077346 -0.043512024 -0.6545832 -0.7784108 0.93657887
0.7497497 0.92499334 0.26776752 0.1738368 -0.73302144 0.61338 0.93792725 0.2675814 -0.7340597 0.27830446 0.5743825 0.8047087 -0.05089768 1.1515137 -0.4733408 -0.064848356 0.91439015 -0.4762299 0.5939911 1.2179512 -0.06359774 0.58917695 1.2399769 0.17993659 0.61812925 -0.7533663 0.8568397 0.62823135 0.26254252 0.88060087 1.1551347 -0.42771077 1.1562331 -0.044640034 0.8512106 1.2342441 -0.062334068 1.2121277 -0.041659497 -0.7806703 0.8694255 -0.65586215 -0.05758974 0.18692166 0.18368846 0.8215362 1.2071307 -0.0431614 -0.6538483 -0.7776011 0.9362079
0.7507508 0.9246225 0.26790762 0.17404059 -0.73219466 0.6132558 0.93755543 0.26771015 -0.7332308 0.2784405 0.5742708 0.8044067 -0.05053837 1.1509063 -0.47271746 -0.064465314 0.91402274 -0.47559947 0.59387255 1.2173443 -0.06322234 0.58906096 1.2393739 0.18013138 0.6180067 -0.7525517 0.8565295 0.62810373 0.26268205 0.8802345 1.1545256 -0.42708278 1.1556234 -0.04428856 0.8508999 1.2336422 -0.06196201 1.2115228 -0.041312262 -0.7798532 0.86906534 -0.6551279 -0.057222985 0.18712541 0.18388426 0.8212315 1.2065265 -0.042812325 -0.6531143 -0.776791 0.9358368
0.7517518 0.9242511 0.26804897 0.17424464 -0.73136926 0.61313146 0.9371843 0.2678399 -0.73240304 0.27857658 0.5741587 0.80410457 -0.05017958 1.1503001 -0.47209477 -0.06408258 0.91365534 -0.4749694 0.5937536 1.2167379 -0.06284719 0.5889449 1.2387718 0.18032616 0.6178844 -0.7517373 0.8562194 0.6279764 0.26282147 0.8798678 1.1539177 -0.42645425 1.1550143 -0.04393822 0.8505887 1.2330412 -0.061589114 1.2109175 -0.04096462 -0.77903694 0.8687057 -0.6543937 -0.05685749 0.18732893 0.18407947 0.8209267 1.2059227 -0.04246164 -0.65237844 -0.775981 0.935466
0.7527528 0.92387986 0.26818943 0.17444777 -0.73054415 0.61300725 0.936812 0.26796874 -0.7315757 0.27871218 0.5740476 0.80380255 -0.04982108 1.1496944 -0.47147298 -0.06370057 0.913288 -0.4743389 0.5936345 1.2161314 -0.0624734 0.58882916 1.23817 0.18052045 0.61776173 -0.75092405 0.8559095 0.6278496 0.2629606 0.87950283 1.1533097 -0.42582685 1.1544062 -0.04358711 0.85027814 1.2324401 -0.06121663 1.2103127 -0.04061821 -0.77822065 0.8683459 -0.6536599 -0.056491807 0.18753204 0.18427497 0.8206229 1.2053196 -0.042112507 -0.6516441 -0.77517134 0.93509525
0.7537538 0.9235091 0.26833066 0.17465135 -0.72971934 0.612883 0.93644124 0.26809725 -0.7307479 0.278848 0.5739361 0.803501 -0.04946229 1.1490896 -0.47084957 -0.06331831 0.91292155 -0.47370905 0.593516 1.2155259 -0.06209883 0.58871317 1.2375687 0.18071464 0.6176393 -0.7501106 0.8556007 0.6277214 0.2630996 0.87913734 1.1527026 -0.42519993 1.1537986 -0.043236353 0.8499679 1.2318403 -0.060844094 1.2097094 -0.04027097 -0.7774043 0.8679869 -0.6529265 -0.056126304 0.1877355 0.18446946 0.8203192 1.2047172 -0.041762948 -0.6509102 -0.7743623 0.934725
0.7547548 0.9231391 0.2684706 0.1748546 -0.72889465 0.6127584 0.9360705 0.26822674 -0.72992104 0.27898374 0.5738251 0.80319977 -0.049104333 1.148485 -0.47022754 -0.06293736 0.91255486 -0.47307855 0.5933968 1.2149217 -0.06172564 0.5885976 1.236968 0.1809085 0.6175158 -0.7492976 0.8552913 0.6275947 0.26323855 0.8787717 1.1520964 -0.4245729 1.1531917 -0.04288686 0.84965754 1.231241 -0.06047283 1.2091058 -0.039924324 -0.7765882 0.867628 -0.6521937 -0.055761293 0.18793795 0.18466425 0.8200153 1.2041155 -0.041414298 -0.65017664 -0.7735531 0.93435484
0.7557558 0.9227689 0.2686099 0.17505747 -0.72807014 0.6126342 0.9356993 0.26835573 -0.7290953 0.27911836 0.5737134 0.8028987 -0.048747383 1.1478813 -0.469607 -0.06255587 0.91218823 -0.47245026 0.59327817 1.2143171 -0.0613522 0.58848125 1.2363677 0.18110216 0.6173934 -0.7484845 0.854982 0.6274669 0.26337743 0.87840784 1.1514904 -0.42394644 1.1525855 -0.042536817 0.84934753 1.2306405 -0.06010124 1.2085031 -0.039578155 -0.7757733 0.86726946 -0.6514608 -0.055396378 0.18814027 0.18485844 0.8197121 1.203514 -0.04106588 -0.64944285 -0.7727448 0.9339852
0.7567568 0.92239875 0.2687507 0.1752601 -0.72724694 0.61251056 0.93532836 0.26848418 -0.7282692 0.2792538 0.57360166 0.8025978 -0.04838956 1.1472782 -0.46898443 -0.062174976 0.9118212 -0.47182077 0.5931599 1.2137138 -0.060979262 0.58836514 1.2357683 0.1812959 0.6172708 -0.747672 0.85467327 0.6273395 0.26351574 0.8780435 1.1508853 -0.423321 1.1519803 -0.042187363 0.8490379 1.230042 -0.059730552 1.2079009 -0.039231926 -0.7749572 0.866911 -0.65072846 -0.05503136 0.1883429 0.18505326 0.8194088 1.2029133 -0.04071752 -0.64870983 -0.77193666 0.9336152
0.7577578 0.92202896 0.26889026 0.17546171 -0.7264234 0.612386 0.93495893 0.26861244 -0.72744364 0.2793889 0.5734907 0.8022971 -0.04803267 1.1466757 -0.468364 -0.061794266 0.9114556 -0.47119218 0.59304065 1.2131107 -0.060605705 0.58825 1.2351689 0.1814897 0.6171477 -0.74686015 0.85436434 0.6272119 0.26365393 0.8776796 1.1502808 -0.4226955 1.1513752 -0.041838154 0.84872854 1.2294443 -0.0593592 1.2072994 -0.03888619 -0.7741425 0.8665533 -0.6499966 -0.054667875 0.1885441 0.1852471 0.81910545 1.2023133 -0.040368907 -0.64797664 -0.77112776 0.9332459
0.7587588 0.9216597 0.26902983 0.17566425 -0.7256006 0.6122621 0.9345888 0.26874167 -0.7266185 0.27952382 0.57337904 0.8019969 -0.047675304 1.1460736 -0.46774352 -0.061413363 0.9110893 -0.4705637 0.59292275 1.2125076 -0.06023317 0.5881339 1.2345704 0.18168297 0.61702454 -0.74604875 0.8540559 0.6270844 0.26379156 0.8773164 1.1496774 -0.42207026 1.1507708 -0.041489303 0.8484188 1.2288458 -0.058988802 1.2066988 -0.038541093 -0.773328 0.8661948 -0.6492644 -0.05430428 0.18874627 0.18544093 0.8188034 1.2017128 -0.04002168 -0.6472441 -0.7703208 0.932876
0.7597598 0.9212911 0.26916865 0.17586657 -0.72477835 0.61213756 0.93421906 0.2688691 -0.72579366 0.27965796 0.5732683 0.80169696 -0.047319137 1.1454725 -0.46712303 -0.0610336 0.91072404 -0.46993482 0.5928045 1.211906 -0.059860088 0.58801806 1.2339723 0.18187588 0.6169019 -0.7452367 0.8537474 0.6269572 0.26392984 0.87695235 1.1490741 -0.421446 1.1501669 -0.04114063 0.84810996 1.2282491 -0.058619186 1.2060982 -0.038195156 -0.77251285 0.8658378 -0.648533 -0.0539399 0.18894777 0.18563446 0.8185008 1.2011136 -0.039674446 -0.64651245 -0.7695127 0.9325067
0.7607608 0.92092264 0.2693076 0.17606828 -0.7239565 0.6120143 0.9338494 0.2689975 -0.72496974 0.27979174 0.5731569 0.8013966 -0.046962894 1.1448712 -0.46650237 -0.06065409 0.91035837 -0.46930718 0.59268576 1.2113045 -0.059488975 0.58790207 1.2333744 0.18206853 0.6167787 -0.7444267 0.85343856 0.62682986 0.2640676 0.8765898 1.1484718 -0.42082182 1.1495638 -0.04079202 0.847801 1.2276518 -0.058249265 1.2054982 -0.037850596 -0.77169967 0.86548084 -0.6478021 -0.053577073 0.18914872 0.18582761 0.8181987 1.2005156 -0.039326616 -0.6457801 -0.76870537 0.93213826
0.7617618 0.9205542 0.26944685 0.17627019 -0.7231347 0.6118895 0.9334796 0.2691251 -0.7241452 0.27992576 0.5730455 0.8010977 -0.046607316 1.1442716 -0.4658823 -0.060274325 0.909993 -0.4686792 0.59256727 1.2107037 -0.05911631 0.5877871 1.2327774 0.18226108 0.6166561 -0.7436164 0.8531313 0.6267028 0.26420468 0.8762275 1.1478698 -0.42019823 1.1489612 -0.04044418 0.8474927 1.2270554 -0.057878762 1.204899 -0.037506625 -0.77088517 0.8651237 -0.6470709 -0.053213537 0.18935013 0.186021 0.81789714 1.1999166 -0.038980074 -0.6450484 -0.7678986 0.93176883
0.7627628 0.9201861 0.26958558 0.17647138 -0.7223143 0.611766 0.93311083 0.2692525 -0.72332263 0.28006044 0.57293415 0.8007984 -0.04625167 1.143672 -0.4652624 -0.0598948 0.9096283 -0.46805197 0.5924488 1.2101036 -0.058745258 0.58767134 1.232181 0.18245363 0.61653286 -0.742806 0.8528221 0.62657535 0.2643425 0.8758654 1.1472684 -0.41957486 1.14836 -0.040096387 0.8471841 1.2264599 -0.057509616 1.2043003 -0.037162542 -0.7700713 0.8647672 -0.6463393 -0.052851006 0.1895512 0.1862143 0.8175948 1.1993192 -0.038633384 -0.6443163 -0.76709193 0.9314004
0.7637638 0.91981816 0.26972398 0.17667258 -0.72149295 0.61164206 0.93274224 0.2693803 -0.72249854 0.28019345 0.5728232 0.8004992 -0.045896336 1.1430728 -0.46464247 -0.059515864 0.90926325 -0.46742535 0.59233016 1.2095039 -0.058373682 0.58755493 1.2315849 0.18264616 0.6164096 -0.7419956 0.8525146 0.62644774 0.26447988 0.8755034 1.1466682 -0.41895258 1.147759 -0.03974908 0.8468759 1.2258644 -0.057139695 1.2037019 -0.03681816 -0.76925814 0.8644113 -0.6456089 -0.052488178 0.18975168 0.18640688 0.81729305 1.1987224 -0.038286865 -0.6435852 -0.76628494 0.9310318
0.7647648 0.91945004 0.26986286 0.17687327 -0.7206721 0.6115179 0.9323734 0.26950863 -0.7216763 0.280327 0.5727125 0.8002006 -0.045541346 1.142475 -0.46402383 -0.059137344 0.9088991 -0.4667983 0.5922122 1.2089052 -0.05800257 0.5874399 1.2309895 0.18283787 0.6162868 -0.74118626 0.852207 0.6263204 0.26461685 0.87514186 1.146068 -0.41832954 1.1471586 -0.039401777 0.84656805 1.2252693 -0.05677101 1.2031046 -0.036475204 -0.7684445 0.8640555 -0.6448786 -0.052125588 0.1899516 0.18659967 0.81699145 1.1981255 -0.03794147 -0.64285403 -0.76547885 0.9306637
0.7657658 0.9190834 0.27000064 0.17707455 -0.7198521 0.61139405 0.9320051 0.26963526 -0.7208536 0.28046057 0.5726011 0.7999025 -0.045186907 1.1418772 -0.46340454 -0.058759123 0.90853447 -0.46617138 0.5920936 1.2083061 -0.05763144 0.5873238 1.2303944 0.18302998 0.6161637 -0.7403768 0.8518996 0.6261931 0.2647529 0.8747802 1.1454682 -0.41770744 1.1465584 -0.039055184 0.8462602 1.2246753 -0.05640228 1.2025075 -0.0361313 -0.767631 0.86369956 -0.64414907 -0.051762998 0.19015223 0.18679166 0.81669027 1.197529 -0.03759548 -0.64212346 -0.76467264 0.93029565
0.7667668 0.91871566 0.27013874 0.17727491 -0.7190326 0.6112702 0.93163663 0.2697628 -0.7200313 0.28059366 0.57248986 0.7996039 -0.044832453 1.14128 -0.46278602 -0.058380432 0.9081702 -0.4655453 0.59197545 1.2077088 -0.05726116 0.58720845 1.2298002 0.18322206 0.61604035 -0.73956805 0.851592 0.626066 0.2648907 0.87441987 1.1448702 -0.4170866 1.1459591 -0.038708843 0.8459532 1.2240813 -0.056034386 1.2019104 -0.03578882 -0.76681876 0.863344 -0.6434192 -0.0514016 0.19035208 0.18698424 0.81638944 1.1969333 -0.037250094 -0.6413935 -0.7638674 0.929928
0.7677678 0.91834867 0.2702766 0.17747474 -0.71821344 0.61114633 0.93126893 0.26988995 -0.71920943 0.2807263 0.57237893 0.7993064 -0.044478238 1.1406833 -0.46216762 -0.05800253 0.90780675 -0.46491927 0.59185666 1.2071112 -0.05689136 0.5870928 1.2292067 0.18341297 0.61591756 -0.738759 0.85128486 0.6259386 0.26502708 0.8740594 1.1442714 -0.41646513 1.1453606 -0.038362123 0.8456456 1.2234875 -0.05566553 1.2013146 -0.03544628 -0.7660056 0.86298925 -0.6426888 -0.051040195 0.19055197 0.18717626 0.81608844 1.1963384 -0.036905013 -0.6406632 -0.7630613 0.9295604
0.7687688 0.91798246 0.27041423 0.17767534 -0.7173945 0.61102223 0.93090045 0.27001703 -0.7183884 0.2808592 0.57226795 0.7990082 -0.04412426 1.1400876 -0.46154904 -0.057625376 0.90744334 -0.46429336 0.5917389 1.2065142 -0.05652125 0.5869772 1.2286129 0.18360439 0.6157943 -0.73795056 0.8509775 0.62581074 0.26516348 0.87369907 1.1436741 -0.41584438 1.1447632 -0.038016304 0.845338 1.2228947 -0.055297993 1.200719 -0.035103492 -0.765194 0.8626349 -0.64195955 -0.050679 0.19075146 0.18736759 0.8157876 1.1957437 -0.036560215 -0.6399328 -0.76225644 0.92919326
0.7697698 0.9176163 0.2705511 0.1778749 -0.7165754 0.61089796 0.930533 0.27014384 -0.71756756 0.28099194 0.5721574 0.798711 -0.043770656 1.1394926 -0.4609313 -0.057248056 0.9070799 -0.46366775 0.5916204 1.2059183 -0.05615163 0.5868622 1.2280195 0.18379569 0.61567104 -0.73714316 0.85067016 0.6256838 0.26529914 0.8733396 1.1430774 -0.4152244 1.1441652 -0.03767114 0.84503144 1.2223024 -0.054930516 1.2001245 -0.034761555 -0.7643815 0.8622799 -0.6412308 -0.05031869 0.1909504 0.18755943 0.815488 1.1951495 -0.036215894 -0.63920337 -0.7614511 0.92882544
0.7707708 0.91725045 0.27068818 0.17807406 -0.7157566 0.61077434 0.9301657 0.27027008 -0.7167472 0.28112406 0.57204646 0.7984139 -0.043417215 1.1388977 -0.46031404 -0.056871437 0.9067167 -0.4630419 0.5915028 1.2053225 -0.055782296 0.58674634 1.2274272 0.18398634 0.61554694 -0.7363352 0.8503634 0.6255566 0.26543558 0.87297994 1.1424805 -0.4146041 1.1435686 -0.037325494 0.8447249 1.2217097 -0.054563038 1.1995298 -0.034419492 -0.76357013 0.86192507 -0.64050144 -0.04995746 0.191149 0.18775114 0.8151882 1.194556 -0.03587175 -0.63847446 -0.76064646 0.9284585
0.7717718 0.9168849 0.27082607 0.17827418 -0.7149393 0.61065036 0.9297987 0.270397 -0.71592706 0.28125677 0.57193613 0.7981176 -0.04306437 1.1383032 -0.45969617 -0.056494527 0.9063541 -0.46241748 0.59138453 1.2047276 -0.055412732 0.58663076 1.2268354 0.18417734 0.6154249 -0.7355268 0.8500567 0.6254295 0.26557136 0.8726212 1.141885 -0.41398546 1.1429721 -0.036981046 0.8444189 1.2211183 -0.05419603 1.1989359 -0.03407795 -0.7627578 0.8615718 -0.63977385 -0.049596764 0.19134814 0.18794203 0.8148883 1.1939638 -0.035527498 -0.63774514 -0.7598416 0.9280911
0.7727728 0.91651917 0.2709624 0.17847407 -0.7141208 0.6105272 0.9294325 0.27052346 -0.7151061 0.28138885 0.5718248 0.79782015 -0.042711586 1.1377096 -0.4590798 -0.056118093 0.9059914 -0.46179277 0.5912665 1.2041326 -0.055043884 0.58651507 1.2262436 0.18436745 0.61530113 -0.73472106 0.8497503 0.6253025 0.2657072 0.87226206 1.1412907 -0.413366 1.142377 -0.036635697 0.8441128 1.220527 -0.053828962 1.1983424 -0.033737198 -0.7619462 0.8612177 -0.6390447 -0.049236678 0.19154748 0.1881327 0.8145888 1.1933705 -0.035183236 -0.6370162 -0.7590377 0.92772365
0.7737738 0.91615456 0.27109876 0.17867252 -0.71330404 0.61040324 0.9290653 0.27064934 -0.7142867 0.28152025 0.5717141 0.79752374 -0.042359695 1.1371169 -0.45846248 -0.055742554 0.9056289 -0.46116793 0.5911479 1.2035382 -0.054675207 0.5864 1.2256526 0.18455827 0.61517715 -0.7339137 0.8494443 0.6251742 0.26584294 0.87190306 1.1406958 -0.41274762 1.1417823 -0.036291316 0.84380627 1.2199364 -0.05346272 1.1977497 -0.03339597 -0.76113516 0.86086404 -0.6383173 -0.048876703 0.19174555 0.18832377 0.8142892 1.1927785 -0.03483987 -0.63628787 -0.7582336 0.9273581
0.7747748 0.9157891 0.27123567 0.17887178 -0.7124872 0.61028016 0.9286985 0.27077615 -0.7134675 0.28165203 0.57160366 0.7972278 -0.04200714 1.1365248 -0.45784575 -0.05536695 0.905266 -0.4605434 0.5910301 1.202945 -0.054307006 0.586284 1.2250624 0.18474749 0.6150551 -0.7331067 0.8491375 0.6250476 0.26597756 0.8715454 1.1401016 -0.4121294 1.1411879 -0.035947166 0.84350044 1.2193463 -0.05309643 1.1971577 -0.033055447 -0.76032454 0.8605111 -0.63758975 -0.048516728 0.19194356 0.18851459 0.81398976 1.1921873 -0.034497276 -0.63555884 -0.75742954 0.9269913
0.7757758 0.91542506 0.2713718 0.17906982 -0.7116705 0.6101556 0.9283329 0.27090192 -0.7126491 0.28178337 0.5714927 0.79693186 -0.041655667 1.1359326 -0.45722926 -0.05499146 0.9049037 -0.45991975 0.59091216 1.2023524 -0.05393862 0.5861688 1.2244722 0.1849379 0.6149309 -0.73230046 0.84883165 0.62492055 0.26611257 0.8711873 1.1395085 -0.41151115 1.1405941 -0.03560336 0.8431948 1.2187572 -0.05273079 1.1965661 -0.03271506 -0.75951344 0.8601588 -0.6368616 -0.04815734 0.1921418 0.18870485 0.8136911 1.1915959 -0.034154087 -0.6348305 -0.7566261 0.92662513
0.7767768 0.9150607 0.27150804 0.17926809 -0.7108538 0.61003244 0.9279661 0.27102807 -0.71182936 0.28191465 0.57138246 0.7966366 -0.041303836 1.1353414 -0.45661384 -0.05461563 0.9045422 -0.45929527 0.5907945 1.2017602 -0.053571314 0.5860535 1.2238829 0.18512765 0.61480707 -0.7314947 0.84852535 0.624793 0.26624766 0.87083024 1.1389157 -0.41089395 1.140001 -0.035259925 0.8428896 1.2181678 -0.05236473 1.1959741 -0.032374784 -0.75870246 0.85980564 -0.63613415 -0.04779868 0.19233936 0.18889543 0.8133927 1.1910061 -0.033811495 -0.63410264 -0.7558229 0.9262594
0.7777778 0.9146966 0.27164382 0.17946696 -0.7100382 0.60990864 0.9276008 0.27115348 -0.711012 0.28204545 0.57127213 0.79634124 -0.040952183 1.1347512 -0.45599785 -0.054240532 0.9041799 -0.4586718 0.59067714 1.2011684 -0.05320383 0.58593845 1.2232939 0.1853174 0.6146843 -0.7306886 0.84821963 0.6246659 0.2663829 0.8704723 1.1383243 -0.41027743 1.1394087 -0.034916125 0.8425845 1.2175788 -0.051999345 1.1953838 -0.032034554 -0.7578926 0.85945386 -0.6354073 -0.047439314 0.19253662 0.18908519 0.81309426 1.1904153 -0.03346943 -0.633375 -0.75501925 0.92589325
0.7787788 0.9143325 0.27177972 0.17966464 -0.70922244 0.6097847 0.9272351 0.27127898 -0.7101939 0.28217652 0.57116103 0.79604584 -0.040601425 1.1341615 -0.45538205 -0.05386582 0.9038181 -0.4580487 0.59055877 1.2005768 -0.05283609 0.5858229 1.2227058 0.18550661 0.6145603 -0.7298835 0.84791416 0.62453824 0.266517 0.8701156 1.1377326 -0.40966022 1.138817 -0.034573868 0.8422794 1.2169902 -0.051634 1.1947938 -0.031695575 -0.75708145 0.85910153 -0.63468057 -0.04708112 0.19273403 0.1892753 0.8127955 1.1898255 -0.033127196 -0.6326474 -0.7542162 0.92552763
0.7797798 0.91396993 0.271915 0.17986232 -0.70840746 0.6096618 0.92686975 0.2714046 -0.70937634 0.28230727 0.57105047 0.795751 -0.040250897 1.1335711 -0.4547664 -0.053491533 0.9034573 -0.45742518 0.59044117 1.1999862 -0.052468725 0.58570737 1.2221178 0.1856963 0.6144374 -0.7290784 0.8476084 0.6244113 0.2666518 0.86975896 1.1371415 -0.40904382 1.1382259 -0.034230687 0.84197485 1.2164028 -0.051268533 1.1942042 -0.031355835 -0.7562714 0.8587501 -0.6339535 -0.046722695 0.1929309 0.18946436 0.81249756 1.1892369 -0.03278567 -0.63192 -0.7534131 0.9251622
0.7807808 0.9136057 0.27205104 0.18006045 -0.7075924 0.6095385 0.92650396 0.2715299 -0.7085591 0.28243756 0.57094043 0.7954564 -0.03990025 1.1329826 -0.45415166 -0.05311759 0.9030958 -0.4568025 0.5903228 1.1993967 -0.05210232 0.5855919 1.2215306 0.18588486 0.61431366 -0.7282733 0.8473031 0.62428373 0.26678598 0.8694028 1.136551 -0.40842837 1.1376351 -0.03388819 0.8416704 1.215816 -0.05090408 1.1936154 -0.031016923 -0.7554617 0.8583984 -0.6332269 -0.04636491 0.19312796 0.18965408 0.81219935 1.1886486 -0.03244432 -0.6311932 -0.75260997 0.9247969
0.7817818 0.91324264 0.27218556 0.18025824 -0.70677763 0.60941464 0.9261391 0.27165517 -0.70774186 0.28256828 0.5708299 0.79516214 -0.03954991 1.1323944 -0.45353618 -0.05274389 0.9027351 -0.45617926 0.5902059 1.198807 -0.05173578 0.5854767 1.2209436 0.18607408 0.61418974 -0.72746843 0.84699774 0.6241563 0.26692048 0.8690474 1.135962 -0.407813 1.1370454 -0.03354612 0.84136623 1.2152289 -0.050539456 1.1930263 -0.030678302 -0.754652 0.85804737 -0.63250035 -0.046006843 0.19332418 0.18984354 0.81190157 1.1880606 -0.03210322 -0.6304661 -0.75180745 0.9244319
0.7827828 0.91288036 0.272321 0.18045521 -0.70596355 0.6092914 0.92577434 0.2717803 -0.70692533 0.28269836 0.57071924 0.7948682 -0.039200276 1.1318065 -0.45292267 -0.05237025 0.9023744 -0.45555735 0.590088 1.198218 -0.0513696 0.585362 1.2203568 0.18626234 0.6140669 -0.72666454 0.8466931 0.6240292 0.26705405 0.86869174 1.135373 -0.40719783 1.136456 -0.03320416 0.8410623 1.2146423 -0.05017595 1.1924381 -0.030340053 -0.75384265 0.85769606 -0.6317744 -0.045649074 0.19352111 0.19003317 0.81160456 1.1874727 -0.031762294 -0.6297394 -0.7510053 0.92406654
0.7837838 0.91251755 0.272456 0.18065205 -0.70514905 0.6091671 0.9254102 0.27190527 -0.70610875 0.28282878 0.57060915 0.79457426 -0.038850576 1.1312189 -0.45230794 -0.051996373 0.9020141 -0.45493543 0.58997 1.1976292 -0.05100377 0.58524656 1.2197708 0.18645138 0.6139428 -0.72586036 0.846388 0.62390155 0.26718885 0.86833626 1.1347848 -0.40658268 1.1358669 -0.032862797 0.8407581 1.2140561 -0.049812153 1.1918519 -0.030001916 -0.75303334 0.8573454 -0.6310489 -0.045292124 0.19371706 0.19022146 0.8113076 1.1868856 -0.03142214 -0.62901366 -0.7502041 0.92370206
0.7847848 0.9121551 0.27259046 0.18084896 -0.70433605 0.60904455 0.9250455 0.27203012 -0.705293 0.28295884 0.5704985 0.79428023 -0.038500838 1.130633 -0.45169285 -0.05162345 0.9016541 -0.45431343 0.58985275 1.1970413 -0.050637297 0.58513045 1.2191848 0.18663934 0.6138188 -0.72505635 0.84608316 0.62377447 0.26732206 0.8679817 1.1341968 -0.4059686 1.1352789 -0.032521024 0.84045464 1.2134707 -0.049448416 1.1912643 -0.029663652 -0.7522242 0.85699475 -0.6303228 -0.04493458 0.19391337 0.19041038 0.8110102 1.1862987 -0.031081088 -0.6282868 -0.74940115 0.92333746
0.7857858 0.911793 0.2727245 0.1810453 -0.70352185 0.6089211 0.9246817 0.2721552 -0.70447725 0.2830883 0.57038844 0.7939871 -0.03815198 1.1300471 -0.4510794 -0.051251188 0.90129334 -0.45369202 0.58973473 1.196454 -0.050272062 0.58501524 1.2186004 0.18682691 0.61369604 -0.724253 0.8457779 0.6236478 0.26745594 0.86762685 1.1336092 -0.40535423 1.1346916 -0.032180317 0.84015083 1.2128855 -0.049084917 1.1906781 -0.02932623 -0.75141543 0.85664505 -0.6295972 -0.044577405 0.194109 0.19059893 0.810713 1.1857128 -0.030740865 -0.62756115 -0.74860066 0.9229729
0.7867868 0.91143185 0.27285916 0.18124205 -0.70270985 0.60879725 0.9243178 0.2722795 -0.70366126 0.2832179 0.57027787 0.79369336 -0.037802942 1.1294614 -0.4504665 -0.050878555 0.90093434 -0.4530704 0.5896175 1.1958671 -0.049906954 0.58490086 1.2180157 0.18701518 0.6135715 -0.72344947 0.84547377 0.6235204 0.26758882 0.8672726 1.1330228 -0.40474123 1.1341044 -0.031838663 0.83984745 1.2123013 -0.04872159 1.190092 -0.028988622 -0.75060594 0.85629517 -0.6288722 -0.044221185 0.19430414 0.19078708 0.8104168 1.1851277 -0.030400828 -0.62683505 -0.7477989 0.9226082
0.7877878 0.9110705 0.27299398 0.1814386 -0.7018968 0.6086748 0.9239539 0.2724041 -0.70284617 0.28334695 0.57016754 0.7934005 -0.037454493 1.1288766 -0.44985214 -0.05050604 0.90057415 -0.452449 0.5894997 1.1952809 -0.04954166 0.5847854 1.217432 0.18720296 0.6134485 -0.7226459 0.84516907 0.62339294 0.26772258 0.86691886 1.1324369 -0.40412784 1.133518 -0.031498864 0.839545 1.2117171 -0.048358336 1.1895065 -0.02865167 -0.7497975 0.85594535 -0.6281474 -0.043865435 0.1945 0.19097486 0.8101206 1.1845427 -0.030061327 -0.62610954 -0.74699706 0.92224514
0.7887888 0.910709 0.27312696 0.18163443 -0.7010839 0.6085508 0.92359024 0.2725286 -0.70203114 0.28347602 0.5700576 0.79310846 -0.03710658 1.1282917 -0.44923893 -0.05013431 0.900215 -0.451828 0.5893827 1.1946954 -0.049177147 0.58467007 1.2168487 0.1873906 0.6133243 -0.7218439 0.8448648 0.62326604 0.2678551 0.86656547 1.1318518 -0.40351537 1.1329321 -0.03115815 0.8392421 1.2111334 -0.04799606 1.1889219 -0.028315194 -0.7489888 0.855596 -0.62742305 -0.04350914 0.19469514 0.19116318 0.8098241 1.1839578 -0.029722422 -0.6253841 -0.7461952 0.92188054
0.7897898 0.9103485 0.27326137 0.18183023 -0.7002716 0.60842776 0.92322695 0.27265236 -0.70121694 0.2836052 0.56994754 0.7928159 -0.036757894 1.1277082 -0.44862595 -0.049762987 0.8998559 -0.4512077 0.5892652 1.1941098 -0.04881294 0.5845547 1.2162657 0.18757772 0.6132001 -0.72104 0.8445612 0.6231393 0.2679874 0.86621195 1.1312662 -0.40290323 1.1323465 -0.030818641 0.8389396 1.2105503 -0.04763309 1.1883383 -0.027979076 -0.74818045 0.85524666 -0.62669784 -0.04315322 0.19489041 0.1913509 0.80952793 1.1833739 -0.029382966 -0.62466 -0.7453945 0.9215172
0.7907908 0.90998745 0.27339447 0.18202588 -0.6994602 0.60830444 0.9228638 0.27277654 -0.7004033 0.28373381 0.5698377 0.7925237 -0.036410347 1.1271251 -0.4480136 -0.049391307 0.8994969 -0.45058674 0.5891479 1.1935253 -0.04844836 0.5844402 1.215683 0.187765 0.6130771 -0.72023827 0.8442569 0.6230113 0.26812026 0.8658595 1.130682 -0.40229106 1.1317625 -0.03047835 0.8386369 1.2099679 -0.04727149 1.1877542 -0.027642436 -0.7473728 0.8548979 -0.62597317 -0.04279782 0.1950849 0.19153833 0.8092324 1.1827904 -0.029044189 -0.6239336 -0.74459434 0.9211534
0.7917918 0.9096281 0.2735284 0.18222141 -0.69864804 0.608181 0.92250127 0.27290103 -0.6995881 0.28386232 0.5697275 0.7922321 -0.03606327 1.1265422 -0.4474007 -0.049020283 0.89913774 -0.44996634 0.58903056 1.1929417 -0.048084207 0.58432484 1.2151006 0.18795162 0.612953 -0.71943605 0.8439533 0.622885 0.26825315 0.8655061 1.1300986 -0.4016795 1.1311791 -0.030139126 0.83833504 1.2093852 -0.046909064 1.1871709 -0.02730655 -0.74656427 0.8545495 -0.62524873 -0.042441756 0.19527948 0.19172579 0.8089371 1.1822077 -0.028706059 -0.6232096 -0.7437933 0.92079014
0.7927928 0.9092672 0.27366152 0.18241674 -0.69783765 0.6080578 0.9221388 0.2730244 -0.69877505 0.2839913 0.5696173 0.7919401 -0.035715833 1.1259604 -0.4467889 -0.048649736 0.8987796 -0.44934615 0.58891284 1.1923577 -0.047721237 0.5842098 1.2145194 0.18813863 0.61282873 -0.7186344 0.84364957 0.6227577 0.26838532 0.86515385 1.129515 -0.40106842 1.130595 -0.029799797 0.8380334 1.208803 -0.046548 1.1865878 -0.026970975 -0.74575657 0.8542011 -0.6245251 -0.04208713 0.19547373 0.19191304 0.8086412 1.1816247 -0.028367497 -0.622485 -0.74299204 0.92042696
0.7937938 0.9089069 0.27379516 0.18261132 -0.6970258 0.60793465 0.92177624 0.27314818 -0.69796216 0.28411883 0.5695072 0.79164857 -0.03536889 1.1253787 -0.44617692 -0.04827877 0.8984207 -0.44872656 0.588796 1.1917748 -0.04735761 0.5840942 1.2139382 0.1883254 0.61270547 -0.7178326 0.8433458 0.62263006 0.26851767 0.8648019 1.128933 -0.4004575 1.1300119 -0.029461525 0.8377313 1.2082219 -0.04618647 1.186006 -0.026635624 -0.74494845 0.85385317 -0.6238009 -0.04173263 0.19566807 0.19209987 0.8083466 1.1810423 -0.028029308 -0.6217606 -0.742192 0.92006415
0.7947948 0.9085481 0.27392748 0.18280637 -0.6962156 0.6078118 0.9214139 0.27327207 -0.6971489 0.28424725 0.5693974 0.7913577 -0.03502205 1.1247983 -0.4455649 -0.047908396 0.89806324 -0.4481064 0.5886788 1.1911924 -0.04699386 0.5839797 1.2133578 0.18851185 0.6125809 -0.7170307 0.8430424 0.6225028 0.2686496 0.86444974 1.1283511 -0.39984673 1.1294298 -0.029121958 0.8374294 1.2076408 -0.04582534 1.1854234 -0.02630052 -0.7441409 0.8535056 -0.623077 -0.041377768 0.19586214 0.1922867 0.80805194 1.1804608 -0.027691998 -0.621036 -0.74139184 0.9197011
0.7957958 0.9081891 0.27406067 0.18300152 -0.6954049 0.60768855 0.9210519 0.27339542 -0.6963356 0.28437543 0.56928706 0.7910666 -0.03467551 1.1242172 -0.44495338 -0.047538042 0.8977046 -0.44748762 0.58856165 1.19061 -0.046631105 0.5838642 1.2127782 0.18869868 0.61245745 -0.71623 0.8427384 0.6223761 0.26878154 0.8640987 1.1277696 -0.3992367 1.1288486 -0.02878441 0.8371284 1.2070603 -0.045464396 1.1848433 -0.025965415 -0.74333364 0.8531579 -0.62235373 -0.04102356 0.19605544 0.19247365 0.80775666 1.1798795 -0.027354091 -0.62031245 -0.7405916 0.91933787
0.7967968 0.9078301 0.27419317 0.18319571 -0.6945947 0.6075656 0.9206904 0.27351862 -0.6955241 0.28450313 0.56917727 0.7907757 -0.034329318 1.1236374 -0.44434187 -0.047168627 0.8973469 -0.44686788 0.5884442 1.1900293 -0.046267778 0.5837495 1.2121984 0.18888476 0.6123334 -0.71542907 0.842436 0.62224877 0.26891324 0.86374724 1.127189 -0.39862663 1.128267 -0.028446078 0.836827 1.2064803 -0.04510411 1.1842624 -0.02563066 -0.7425261 0.8528104 -0.6216305 -0.04066948 0.19624835 0.19266078 0.8074626 1.1792995 -0.027017392 -0.6195887 -0.73979187 0.9189759
0.7977978 0.90747124 0.2743251 0.18339026 -0.6937853 0.6074424 0.92032856 0.27364185 -0.69471097 0.284631 0.56906754 0.7904856 -0.03398344 1.1230583 -0.4437302 -0.0467998 0.8969892 -0.44624904 0.58832735 1.1894479 -0.045906052 0.5836344 1.2116197 0.18907034 0.6122093 -0.71462786 0.8421332 0.6221219 0.26904476 0.8633966 1.1266091 -0.3980177 1.1276869 -0.028107926 0.8365258 1.2059005 -0.044743888 1.1836821 -0.02529668 -0.7417188 0.85246414 -0.62090725 -0.040315874 0.19644195 0.19284642 0.80716807 1.1787188 -0.026679672 -0.61886483 -0.73899245 0.9186139
0.7987988 0.9071125 0.27445716 0.183584 -0.69297546 0.6073191 0.9199672 0.27376488 -0.69389886 0.284758 0.5689579 0.7901951 -0.033637844 1.1224799 -0.4431201 -0.04643009 0.89663273 -0.44563034 0.5882098 1.1888677 -0.04554385 0.58351946 1.2110406 0.18925619 0.6120854 -0.71382755 0.84183025 0.6219948 0.26917645 0.8630463 1.1260297 -0.39740813 1.1271077 -0.027770668 0.8362257 1.2053218 -0.044383533 1.1831027 -0.024962358 -0.74091184 0.8521166 -0.6201842 -0.039962076 0.19663537 0.19303304 0.806874 1.1781389 -0.026343212 -0.61814165 -0.7381926 0.9182516
0.7997998 0.9067543 0.27458957 0.18377814 -0.6921657 0.60719603 0.91960615 0.27388817 -0.6930869 0.28488585 0.56884795 0.78990483 -0.033292495 1.1219015 -0.44250876 -0.046060905 0.896275 -0.4450117 0.58809245 1.188288 -0.045181356 0.5834037 1.2104626 0.18944213 0.6119612 -0.713027 0.84152746 0.62186766 0.26930797 0.86269605 1.1254503 -0.39679918 1.1265278 -0.027433597 0.83592504 1.2047429 -0.04402355 1.1825231 -0.024628565 -0.7401053 0.8517701 -0.61946166 -0.039608523 0.19682854 0.19321802 0.8065805 1.1775595 -0.026006855 -0.6174189 -0.73739344 0.9178896
0.8008008 0.9063964 0.27472165 0.18397191 -0.69135725 0.6070731 0.91924524 0.27401122 -0.69227576 0.28501248 0.5687382 0.7896153 -0.0329469 1.1213238 -0.4418988 -0.045692563 0.8959179 -0.44439372 0.5879765 1.1877087 -0.044819638 0.5832897 1.2098848 0.18962726 0.61183715 -0.7122265 0.8412246 0.62174034 0.26943877 0.862346 1.1248723 -0.396191 1.125949 -0.02709604 0.8356251 1.2041647 -0.043663792 1.1819444 -0.024295121 -0.7392979 0.8514239 -0.6187391 -0.0392555 0.19702092 0.1934042 0.80628693 1.1769806 -0.025670804 -0.6166954 -0.736594 0.917528
0.8018018 0.9060386 0.27485317 0.18416524 -0.6905477 0.60695004 0.9188842 0.27413368 -0.69146454 0.2851395 0.56862885 0.7893264 -0.032602504 1.1207471 -0.44128874 -0.04532373 0.8955613 -0.44377497 0.5878585 1.1871297 -0.04445833 0.5831748 1.2093076 0.18981272 0.6117134 -0.71142715 0.84092206 0.62161356 0.26956955 0.86199677 1.1242943 -0.3955836 1.125371 -0.026759915 0.835325 1.2035869 -0.04330463 1.1813672 -0.023961492 -0.7384915 0.8510784 -0.61801666 -0.038902476 0.19721416 0.19359013 0.80599296 1.1764024 -0.025334984 -0.6159722 -0.73579466 0.9171665
0.8028028 0.9056808 0.27498484 0.18435854 -0.6897397 0.6068271 0.91852367 0.27425647 -0.6906533 0.28526604 0.56851864 0.78903675 -0.032258175 1.1201705 -0.44067812 -0.044955626 0.8952049 -0.44315717 0.5877423 1.1865513 -0.044097036 0.5830596 1.2087312 0.18999794 0.61158925 -0.7106274 0.8406198 0.6214866 0.2697002 0.86164767 1.1237167 -0.394976 1.1247932 -0.02642361 0.83502436 1.2030097 -0.04294517 1.1807889 -0.023628466 -0.7376857 0.8507318 -0.61729485 -0.038550347 0.1974057 0.19377503 0.8056998 1.1758252 -0.024999112 -0.6152502 -0.7349962 0.9168046
0.8038038 0.90532404 0.27511612 0.18455243 -0.68893147 0.6067042 0.9181635 0.27437922 -0.6898424 0.28539237 0.56840926 0.7887472 -0.031913564 1.1195946 -0.4400687 -0.04458811 0.89484817 -0.44253975 0.58762544 1.1859736 -0.043736085 0.58294487 1.2081548 0.19018266 0.6114647 -0.70982844 0.84031767 0.6213599 0.2698312 0.8612989 1.1231397 -0.39436865 1.1242163 -0.026086777 0.834725 1.2024325 -0.042586245 1.1802118 -0.023295619 -0.73687935 0.85038704 -0.61657244 -0.038198344 0.19759768 0.19396058 0.8054061 1.1752479 -0.024663828 -0.6145277 -0.73419726 0.9164436
0.8048048 0.9049666 0.27524742 0.18474492 -0.68812364 0.60658103 0.91780305 0.27450106 -0.689032 0.2855191 0.56829953 0.78845847 -0.031569764 1.1190194 -0.4394591 -0.044219762 0.89449203 -0.44192237 0.58750856 1.1853968 -0.043374836 0.5828301 1.2075785 0.19036773 0.6113406 -0.70902896 0.840016 0.6212326 0.26996157 0.86094993 1.1225643 -0.39376098 1.1236403 -0.02575095 0.8344255 1.2018564 -0.04222726 1.179635 -0.022963189 -0.7360722 0.8500421 -0.61585087 -0.037845857 0.19778964 0.19414526 0.80511373 1.1746705 -0.024328612 -0.6138055 -0.7333983 0.91608256
0.8058058 0.9046101 0.27537817 0.18493775 -0.6873157 0.606459 0.9174437 0.27462357 -0.68822235 0.2856454 0.5681904 0.78816986 -0.031225652 1.1184444 -0.43884912 -0.043852605 0.89413613 -0.44130483 0.5873911 1.1848197 -0.04301472 0.582715 1.2070034 0.1905523 0.6112164 -0.70822936 0.83971393 0.6211054 0.2700921 0.86060154 1.1219883 -0.3931548 1.1230643 -0.025414765 0.8341264 1.2012799 -0.04186929 1.1790591 -0.022631124 -0.7352661 0.84969753 -0.615129 -0.037493788 0.1979815 0.19433 0.80482066 1.1740941 -0.023994222 -0.61308306 -0.7325998 0.9157219
0.8068068 0.9042536 0.2755094 0.18513036 -0.68650764 0.6063361 0.9170834 0.2747459 -0.6874113 0.28577128 0.56808025 0.7878816 -0.030882142 1.1178697 -0.4382401 -0.04348498 0.89378047 -0.44068787 0.5872745 1.1842442 -0.04265502 0.5826005 1.2064285 0.190736 0.61109245 -0.7074313 0.83941203 0.6209783 0.27022228 0.8602532 1.1214131 -0.3925484 1.1224895 -0.025079705 0.833827 1.2007052 -0.041510604 1.1784832 -0.02229923 -0.73446065 0.8493524 -0.61440754 -0.037142023 0.1981729 0.1945149 0.8045291 1.1735185 -0.02365905 -0.6123613 -0.7318012 0.91536075
0.8078078 0.90389705 0.2756398 0.18532294 -0.6857008 0.6062133 0.9167238 0.2748682 -0.68660235 0.2858974 0.5679712 0.78759336 -0.03053876 1.1172959 -0.4376311 -0.043118954 0.8934246 -0.4400706 0.58715785 1.1836677 -0.0422943 0.58248585 1.2058548 0.19092071 0.6109682 -0.70663255 0.83911043 0.62085176 0.27035195 0.8599058 1.1208386 -0.39194268 1.1219146 -0.02474489 0.83352834 1.2001289 -0.041152216 1.1779083 -0.021967217 -0.73365474 0.84900814 -0.61368567 -0.03679037 0.19836393 0.19470006 0.8042357 1.1729431 -0.023324557 -0.61163974 -0.73100305 0.9150001
0.8088088 0.9035416 0.27577055 0.18551579 -0.68489397 0.60609066 0.91636455 0.2749898 -0.6857925 0.2860229 0.5678614 0.7873057 -0.03019584 1.1167228 -0.43702203 -0.042752154 0.8930697 -0.4394539 0.5870412 1.183093 -0.041934304 0.58237064 1.2052803 0.19110456 0.6108442 -0.7058337 0.8388087 0.62072384 0.27048197 0.85955834 1.1202646 -0.39133707 1.1213404 -0.024409592 0.83322936 1.1995544 -0.04079502 1.1773338 -0.021635987 -0.7328488 0.8486637 -0.6129653 -0.036439434 0.19855511 0.19488406 0.80394447 1.1723683 -0.02299083 -0.61091775 -0.73020476 0.9146401
0.8098098 0.90318537 0.27590114 0.18570685 -0.68408734 0.60596764 0.91600555 0.2751111 -0.684984 0.2861488 0.56775224 0.78701794 -0.029852271 1.1161503 -0.43641388 -0.042385355 0.8927145 -0.4388379 0.5869243 1.1825184 -0.041574903 0.58225566 1.2047071 0.19128862 0.6107195 -0.70503527 0.83850765 0.62059754 0.2706117 0.85921156 1.1196918 -0.39073172 1.1207666 -0.024074659 0.8329311 1.1989808 -0.040437892 1.1767596 -0.021304138 -0.7320429 0.84831965 -0.6122439 -0.036088854 0.19874644 0.19506833 0.8036525 1.1717933 -0.022657387 -0.61019623 -0.72940695 0.91427994
0.8108108 0.9028297 0.27603105 0.18589896 -0.6832803 0.6058447 0.9156467 0.27523333 -0.68417484 0.28627396 0.56764275 0.7867309 -0.029510006 1.1155783 -0.43580619 -0.042019144 0.89235944 -0.43822107 0.5868076 1.1819446 -0.0412158 0.5821415 1.2041347 0.1914725 0.6105952 -0.70423776 0.8382064 0.6204708 0.27074122 0.85886425 1.1191186 -0.39012754 1.1201938 -0.023740016 0.8326328 1.1984066 -0.040080987 1.1761867 -0.020973794 -0.73123723 0.8479758 -0.6115229 -0.035737857 0.19893715 0.19525197 0.8033612 1.1712197 -0.022322938 -0.60947514 -0.72860867 0.9139198
0.8118118 0.90247536 0.27616164 0.18609107 -0.68247455 0.6057223 0.9152878 0.27535492 -0.68336564 0.28639928 0.56753397 0.78644323 -0.029167816 1.1150063 -0.43519711 -0.04165341 0.89200485 -0.43760562 0.5866912 1.1813711 -0.040856265 0.5820268 1.2035618 0.19165626 0.610471 -0.70343935 0.8379054 0.62034386 0.27087066 0.8585181 1.1185464 -0.38952324 1.1196214 -0.02340556 0.8323343 1.1978333 -0.039723672 1.1756136 -0.020642191 -0.73043233 0.8476326 -0.6108023 -0.035387933 0.19912696 0.19543618 0.8030695 1.1706457 -0.021989375 -0.6087547 -0.7278103 0.91355973
0.8128128 0.90211964 0.27629095 0.18628222 -0.68166786 0.60559946 0.91492915 0.27547655 -0.68255717 0.2865244 0.567424 0.7861568 -0.028826095 1.1144348 -0.4345895 -0.041287974 0.8916501 -0.43698975 0.5865743 1.1807978 -0.040497713 0.58191144 1.2029905 0.19183928 0.6103464 -0.7026415 0.8376048 0.62021655 0.27100036 0.8581715 1.1179746 -0.38891903 1.1190501 -0.023071885 0.8320366 1.19726 -0.039366342 1.1750407 -0.020312436 -0.7296267 0.84728944 -0.61008173 -0.035037644 0.19931751 0.1956195 0.80277807 1.1700733 -0.021656536 -0.6080326 -0.7270139 0.9131999
0.8138138 0.90176564 0.27642077 0.1864739 -0.68086195 0.6054768 0.9145709 0.27559832 -0.6817492 0.28664884 0.56731486 0.78587 -0.028484367 1.1138642 -0.43398157 -0.040922485 0.8912962 -0.4363738 0.58645815 1.180226 -0.040139496 0.58179736 1.2024181 0.1920228 0.6102219 -0.70184404 0.8373036 0.62009037 0.27112925 0.857826 1.1174033 -0.38831508 1.1184781 -0.02273772 0.83173877 1.1966879 -0.039010458 1.1744684 -0.019981734 -0.7288212 0.8469466 -0.60936135 -0.0346876 0.19950756 0.19580314 0.8024867 1.1695005 -0.021323338 -0.6073122 -0.72621554 0.91284055
0.8148148 0.9014108 0.27655134 0.18666506 -0.6800567 0.60535383 0.91421324 0.2757194 -0.68094105 0.28677413 0.56720525 0.78558296 -0.028142884 1.1132945 -0.43337384 -0.040557645 0.8909421 -0.43575835 0.58634114 1.1796541 -0.03978093 0.5816828 1.201847 0.19220582 0.6100979 -0.7010468 0.83700264 0.6199632 0.27125904 0.85748017 1.1168331 -0.38771126 1.1179076 -0.022404455 0.83144206 1.1961156 -0.03865385 1.1738969 -0.019651324 -0.72801626 0.8466037 -0.608641 -0.034338385 0.19969761 0.19598627 0.80219656 1.1689284 -0.020991027 -0.6065917 -0.7254177 0.91248155
0.8158158 0.90105635 0.27667958 0.18685564 -0.67925125 0.60523194 0.91385484 0.27584046 -0.6801338 0.28689903 0.56709623 0.7852971 -0.02780164 1.1127248 -0.43276674 -0.04019227 0.8905874 -0.43514365 0.5862252 1.1790825 -0.039422654 0.58156806 1.2012768 0.19238898 0.6099735 -0.7002496 0.8367017 0.61983615 0.27138746 0.85713464 1.1162636 -0.38710847 1.1173378 -0.022071116 0.83114403 1.1955439 -0.038298145 1.1733259 -0.019321993 -0.7272113 0.8462618 -0.6079206 -0.0339884 0.19988751 0.1961695 0.8019052 1.1683565 -0.020658895 -0.6058708 -0.72462124 0.91212255
0.8168168 0.9007024 0.27680907 0.1870468 -0.6784465 0.6051091 0.9134976 0.27596104 -0.6793265 0.28702283 0.56698686 0.7850104 -0.027460687 1.1121567 -0.4321597 -0.03982749 0.89023405 -0.43452886 0.58610857 1.178512 -0.0390642 0.58145344 1.2007064 0.19257185 0.6098493 -0.6994526 0.83640224 0.6197095 0.2715161 0.8567899 1.1156938 -0.38650522 1.1167678 -0.021737903 0.83084756 1.1949724 -0.03794148 1.1727558 -0.018992115 -0.7264062 0.8459194 -0.60720104 -0.033639364 0.20007744 0.19635293 0.80161506 1.1677856 -0.020326108 -0.60515094 -0.7238235 0.9117631
0.8178178 0.9003489 0.27693796 0.18723729 -0.6776415 0.60498655 0.9131396 0.27608222 -0.67851853 0.2871476 0.5668782 0.78472525 -0.027119376 1.1115879 -0.43155226 -0.039463423 0.88988054 -0.43391338 0.58599216 1.1779412 -0.038706586 0.58133894 1.2001375 0.19275454 0.60972464 -0.69865614 0.8361022 0.61958265 0.2716448 0.85644484 1.115125 -0.38590318 1.1161995 -0.021405049 0.8305499 1.194402 -0.037586004 1.1721847 -0.018662956 -0.7256014 0.84557766 -0.6064813 -0.03329002 0.20026612 0.19653493 0.8013245 1.1672144 -0.019994453 -0.6044314 -0.7230267 0.9114042
0.8188188 0.89999515 0.2770674 0.18742803 -0.6768368 0.6048642 0.9127829 0.27620286 -0.67771137 0.28727177 0.56676877 0.7844396 -0.026778601 1.1110198 -0.43094614 -0.03909912 0.8895268 -0.43329918 0.585876 1.177371 -0.038349137 0.58122396 1.1995684 0.1929374 0.6096006 -0.6978594 0.83580166 0.6194559 0.27177292 0.8561013 1.1145567 -0.38530058 1.1156304 -0.021073207 0.8302537 1.1938319 -0.037231296 1.1716154 -0.01833409 -0.72479683 0.8452357 -0.6057622 -0.032940686 0.20045552 0.19671816 0.80103445 1.1666445 -0.019662999 -0.6037114 -0.7222296 0.9110454
0.8198198 0.8996419 0.27719653 0.18761781 -0.6760324 0.60474217 0.9124251 0.27632362 -0.6769043 0.2873959 0.5666598 0.7841541 -0.026438601 1.1104529 -0.4303397 -0.038735345 0.8891744 -0.43268415 0.58576006 1.1768018 -0.037991814 0.5811097 1.1989996 0.19311932 0.60947603 -0.6970633 0.8355019 0.619329 0.27190134 0.85575706 1.1139895 -0.38469887 1.1150627 -0.02074083 0.82995784 1.193262 -0.036875702 1.1710464 -0.01800529 -0.7239921 0.8448944 -0.60504276 -0.03259243 0.20064425 0.19690046 0.80074525 1.1660745 -0.019331161 -0.6029914 -0.72143316 0.91068697
0.8208208 0.8992896 0.2773253 0.18780836 -0.675229 0.60461944 0.9120686 0.27644423 -0.6760982 0.28751916 0.566551 0.7838691 -0.026098065 1.1098858 -0.42973337 -0.03837136 0.88882065 -0.43207 0.58564323 1.1762328 -0.037635148 0.58099496 1.1984311 0.19330189 0.6093514 -0.6962672 0.83520186 0.619202 0.2720299 0.8554129 1.113422 -0.38409737 1.1144956 -0.0204091 0.82966113 1.1926922 -0.036520883 1.170478 -0.017676722 -0.7231876 0.8445533 -0.604323 -0.03224405 0.20083326 0.19708279 0.8004551 1.165505 -0.019000161 -0.6022718 -0.7206363 0.9103287
0.8218218 0.89893633 0.27745366 0.18799832 -0.67442435 0.604497 0.91171163 0.2765647 -0.67529094 0.28764328 0.5664414 0.78358394 -0.025757886 1.1093189 -0.42912677 -0.038008302 0.8884677 -0.4314556 0.5855269 1.1756644 -0.03727842 0.58088034 1.197863 0.19348356 0.60922635 -0.69547045 0.83490217 0.61907476 0.27215797 0.8550695 1.1128561 -0.38349646 1.1139289 -0.020077199 0.82936484 1.1921234 -0.036166184 1.1699097 -0.01734792 -0.72238356 0.8442125 -0.6036033 -0.031896032 0.20102164 0.19726476 0.8001659 1.1649358 -0.018668748 -0.6015526 -0.7198391 0.9099705
0.8228228 0.89858365 0.27758178 0.18818799 -0.6736207 0.60437465 0.9113551 0.2766855 -0.67448497 0.28776723 0.5663325 0.7832991 -0.0254189 1.1087531 -0.42852068 -0.03764519 0.8881152 -0.43084177 0.58541083 1.1750966 -0.036922224 0.58076596 1.197296 0.19366565 0.6091021 -0.6946739 0.8346026 0.61894846 0.27228543 0.85472673 1.1122899 -0.38289577 1.1133622 -0.01974561 0.8290692 1.1915543 -0.03581179 1.1693425 -0.017019954 -0.7215791 0.8438718 -0.6028852 -0.031548 0.20121026 0.19744682 0.7998767 1.1643678 -0.018338166 -0.6008328 -0.719042 0.90961266
0.8238238 0.89823174 0.2777099 0.18837789 -0.67281747 0.60425264 0.91099894 0.276805 -0.6736796 0.28789043 0.56622374 0.78301466 -0.025079273 1.1081885 -0.42791498 -0.037281953 0.88776255 -0.43022886 0.585295 1.1745296 -0.036565855 0.58065134 1.1967294 0.19384691 0.60897744 -0.69387865 0.8343032 0.61882186 0.27241307 0.85438406 1.111724 -0.3822952 1.1127964 -0.019414593 0.8287733 1.190986 -0.035457328 1.1687754 -0.016692162 -0.7207757 0.8435309 -0.60216576 -0.031200275 0.2013979 0.19762856 0.79958785 1.1638001 -0.018007584 -0.60011333 -0.7182461 0.90925485
0.8248248 0.8978798 0.2778376 0.18856654 -0.67201436 0.6041303 0.91064245 0.27692544 -0.67287385 0.28801343 0.5661148 0.7827308 -0.024739921 1.1076236 -0.42730924 -0.03691932 0.887411 -0.42961475 0.58517873 1.1739621 -0.036209427 0.5805373 1.1961629 0.19402811 0.6088529 -0.69308287 0.834004 0.6186952 0.2725413 0.8540411 1.1111586 -0.38169515 1.1122321 -0.019083228 0.8284776 1.1904187 -0.03510412 1.1682087 -0.016364194 -0.7199706 0.843191 -0.6014472 -0.030853026 0.20158616 0.19781089 0.7992995 1.1632321 -0.01767753 -0.5993947 -0.7174495 0.9088967
0.8258258 0.8975282 0.27796587 0.1887562 -0.6712109 0.6040081 0.91028666 0.2770458 -0.6720679 0.28813645 0.5660055 0.78244686 -0.024401352 1.1070594 -0.4267042 -0.036556914 0.8870583 -0.42900166 0.58506304 1.1733965 -0.035854116 0.5804227 1.1955969 0.1942099 0.6087286 -0.6922881 0.83370465 0.61856866 0.27266845 0.85369843 1.1105951 -0.38109547 1.1116669 -0.01875192 0.82818246 1.1898513 -0.03474977 1.1676426 -0.01603711 -0.71916676 0.84285045 -0.6007285 -0.03050588 0.20177442 0.19799164 0.7990104 1.1626656 -0.017347366 -0.5986761 -0.71665347 0.90853935
0.8268268 0.8971766 0.2780931 0.18894562 -0.670408 0.60388595 0.90993106 0.27716577 -0.6712626 0.28826004 0.5658971 0.78216296 -0.024063021 1.1064961 -0.42609927 -0.036194928 0.88670623 -0.42838892 0.58494663 1.1728306 -0.035497807 0.5803081 1.1950316 0.19439164 0.60860443 -0.69149196 0.8334057 0.6184418 0.27279574 0.8533563 1.1100307 -0.38049567 1.1111033 -0.018421795 0.82788754 1.1892846 -0.03439638 1.1670768 -0.015710048 -0.71836287 0.84251124 -0.60001075 -0.030158632 0.20196173 0.19817325 0.7987213 1.1620989 -0.017017439 -0.59795713 -0.71585745 0.9081823
0.8278278 0.8968254 0.27822086 0.18913427 -0.66960555 0.6037636 0.90957576 0.27728552 -0.67045736 0.28838244 0.5657887 0.7818796 -0.023724206 1.1059326 -0.42549407 -0.035833307 0.8863549 -0.4277753 0.5848303 1.1722649 -0.035142824 0.5801937 1.1944666 0.19457221 0.6084793 -0.69069743 0.8331062 0.61831516 0.27292264 0.8530143 1.1094676 -0.37989664 1.1105396 -0.018091265 0.8275931 1.1887181 -0.034042984 1.166511 -0.015383203 -0.71755844 0.8421716 -0.5992922 -0.0298118 0.20214999 0.19835433 0.7984326 1.1615325 -0.016687445 -0.5972384 -0.7150615 0.90782547
0.8288288 0.8964743 0.2783488 0.18932289 -0.6688034 0.6036418 0.9092201 0.2774053 -0.6696529 0.288505 0.56567967 0.7815962 -0.023385577 1.1053703 -0.42488974 -0.03547108 0.8860033 -0.42716342 0.5847145 1.1717011 -0.034787454 0.58008015 1.1939018 0.19475335 0.6083544 -0.6899028 0.83280784 0.61818844 0.27304992 0.85267305 1.1089048 -0.37929773 1.1099771 -0.017761141 0.8272983 1.1881522 -0.033689946 1.165946 -0.015056308 -0.7167549 0.84183234 -0.5985733 -0.029465668 0.20233706 0.19853541 0.7981453 1.1609665 -0.016358532 -0.5965201 -0.7142648 0.9074679
0.8298298 0.8961235 0.27847573 0.18951112 -0.66800094 0.6035192 0.9088652 0.27752483 -0.6688476 0.28862742 0.56557107 0.7813126 -0.023048252 1.1048081 -0.42428496 -0.035109684 0.8856527 -0.4265507 0.58459866 1.1711361 -0.034432873 0.5799653 1.1933378 0.19493338 0.6082298 -0.68910825 0.8325092 0.6180619 0.27317658 0.852332 1.108342 -0.3786993 1.1094146 -0.01743174 0.8270036 1.1875863 -0.033337027 1.1653827 -0.014730178 -0.71595114 0.841493 -0.5978553 -0.029119074 0.20252371 0.19871622 0.7978569 1.1604019 -0.016029269 -0.5958019 -0.71346927 0.9071117
0.8308308 0.8957732 0.27860266 0.1897001 -0.667199 0.6033974 0.90851015 0.27764428 -0.6680431 0.2887501 0.5654624 0.78103054 -0.02271057 1.1042463 -0.42368078 -0.03474854 0.88530076 -0.42593786 0.5844826 1.1705725 -0.03407781 0.5798509 1.1927745 0.19511434 0.60810494 -0.6883125 0.8322106 0.6179349 0.27330363 0.85199153 1.1077807 -0.3781012 1.1088527 -0.017102093 0.8267094 1.1870215 -0.03298393 1.1648185 -0.014404178 -0.7151471 0.84115475 -0.59713787 -0.028773189 0.20271096 0.19889683 0.7975688 1.1598369 -0.015700236 -0.5950837 -0.7126741 0.9067545
0.8318318 0.89542276 0.27872995 0.18988839 -0.6663974 0.6032754 0.9081556 0.27776355 -0.66723883 0.28887215 0.5653535 0.78074753 -0.022372358 1.1036854 -0.42307612 -0.034388043 0.8849505 -0.4253253 0.5843668 1.1700094 -0.033724055 0.5797364 1.1922113 0.195295 0.60798067 -0.6875179 0.83191246 0.61780834 0.27343047 0.8516504 1.1072199 -0.3775028 1.1082917 -0.016772278 0.8264153 1.1864566 -0.032632142 1.1642555 -0.014078107 -0.71434355 0.8408161 -0.59642005 -0.028427124 0.20289779 0.19907731 0.7972822 1.1592723 -0.015372265 -0.5943654 -0.71187764 0.9063977
0.8328328 0.895073 0.2788565 0.19007632 -0.6655956 0.60315305 0.9078002 0.27788353 -0.6664349 0.28899407 0.56524533 0.7804651 -0.02203551 1.1031249 -0.42247283 -0.034026884 0.8845995 -0.4247139 0.5842511 1.1694462 -0.0333694 0.57962203 1.1916482 0.19547549 0.6078559 -0.6867248 0.83161443 0.6176816 0.27355608 0.85131055 1.1066587 -0.37690526 1.1077306 -0.016443167 0.82612133 1.1858919 -0.032279767 1.163693 -0.013751924 -0.71354 0.8404783 -0.59570223 -0.028081246 0.20308414 0.19925773 0.7969947 1.1587085 -0.015043583 -0.59364736 -0.7110816 0.9060423
0.8338338 0.89472294 0.2789833 0.19026396 -0.66479397 0.6030315 0.9074469 0.27800274 -0.6656313 0.28911635 0.5651365 0.780183 -0.021698482 1.1025647 -0.421869 -0.033666633 0.88424915 -0.4241025 0.5841351 1.1688842 -0.033015177 0.57950765 1.1910864 0.19565535 0.6077316 -0.6859306 0.83131605 0.6175558 0.27368274 0.85097045 1.1060987 -0.37630752 1.1071706 -0.016114488 0.8258278 1.1853278 -0.031927556 1.1631309 -0.013426568 -0.7127362 0.84014 -0.59498477 -0.027735949 0.20327097 0.19943756 0.7967073 1.1581451 -0.01471455 -0.59293014 -0.7102866 0.90568566
0.8348348 0.8943733 0.27910963 0.19045237 -0.6639932 0.60290927 0.9070925 0.27812147 -0.6648268 0.2892381 0.56502783 0.7799012 -0.021361224 1.1020052 -0.4212651 -0.03330619 0.8838986 -0.42349067 0.58401954 1.1683223 -0.032661237 0.57939374 1.190524 0.19583559 0.60760623 -0.68513656 0.83101815 0.6174284 0.2738092 0.8506305 1.1055388 -0.3757114 1.1066115 -0.015785921 0.82553416 1.1847649 -0.031576358 1.162569 -0.013100617 -0.7119341 0.83980227 -0.5942673 -0.027390473 0.20345744 0.19961792 0.7964208 1.1575817 -0.014387179 -0.59221196 -0.7094916 0.90532947
0.8358358 0.8940242 0.27923584 0.19064003 -0.66319174 0.6027874 0.906739 0.27824026 -0.6640237 0.28935936 0.56491965 0.7796195 -0.021024846 1.1014463 -0.4206611 -0.03294629 0.88354874 -0.42287868 0.5839043 1.1677617 -0.03230778 0.5792798 1.1899626 0.19601512 0.6074823 -0.6843422 0.8307206 0.6173025 0.2739352 0.8502912 1.1049801 -0.37511453 1.1060517 -0.015457585 0.825241 1.1842015 -0.031224392 1.1620076 -0.012775559 -0.71113044 0.8394644 -0.59354997 -0.02704525 0.20364255 0.19979781 0.79613376 1.1570196 -0.014059447 -0.59149474 -0.70869577 0.9049732
0.8368368 0.8936754 0.27936244 0.1908266 -0.6623915 0.6026658 0.90638506 0.27835983 -0.66322035 0.28948098 0.564811 0.77933806 -0.020688534 1.1008879 -0.42005798 -0.03258638 0.8831987 -0.42226842 0.58378804 1.1672007 -0.031954154 0.5791655 1.1894023 0.19619489 0.6073573 -0.68354803 0.8304228 0.6171758 0.2740611 0.8499518 1.1044221 -0.37451833 1.1054934 -0.015129011 0.82494766 1.1836385 -0.030873269 1.1614467 -0.012450799 -0.71032727 0.8391271 -0.5928329 -0.026701152 0.20382866 0.19997829 0.7958476 1.1564577 -0.0137325525 -0.59077764 -0.7079002 0.904618
0.8378378 0.8933265 0.2794887 0.1910147 -0.6615907 0.60254425 0.9060312 0.27847838 -0.66241807 0.28960243 0.5647026 0.7790565 -0.020352356 1.10033 -0.41945556 -0.032226562 0.8828488 -0.4216568 0.58367294 1.1666404 -0.031601228 0.5790515 1.1888418 0.19637465 0.60723233 -0.68275535 0.83012515 0.6170493 0.27418694 0.8496136 1.1038642 -0.37392193 1.1049352 -0.014801212 0.82465476 1.183076 -0.03052207 1.1608868 -0.012127019 -0.70952374 0.8387899 -0.59211653 -0.026356585 0.20401451 0.20015723 0.795561 1.1558963 -0.013404522 -0.59006053 -0.70710474 0.9042629
0.8388388 0.89297783 0.2796144 0.19120139 -0.6607903 0.602422 0.90567774 0.27859724 -0.6616146 0.28972384 0.5645945 0.77877516 -0.02001664 1.0997719 -0.41885245 -0.03186725 0.88249946 -0.4210462 0.58355784 1.1660805 -0.031248242 0.57893723 1.1882815 0.19655392 0.60710746 -0.6819611 0.8298276 0.61692256 0.27431285 0.8492745 1.1033065 -0.37332663 1.1043777 -0.014473174 0.82436234 1.1825145 -0.030171469 1.1603267 -0.011802021 -0.7087211 0.8384535 -0.5913993 -0.026011944 0.20419961 0.20033702 0.7952749 1.1553353 -0.013077747 -0.5893431 -0.70630944 0.90390706
0.8398398 0.8926293 0.27973995 0.19138846 -0.65998995 0.60229987 0.90532494 0.27871573 -0.6608111 0.28984466 0.56448567 0.7784948 -0.019681044 1.0992153 -0.41824982 -0.031508535 0.8821503 -0.42043573 0.58344173 1.165521 -0.030895919 0.57882345 1.1877224 0.19673339 0.60698277 -0.6811682 0.8295302 0.61679626 0.27443838 0.8489363 1.1027498 -0.37273103 1.1038209 -0.014145017 0.8240698 1.1819532 -0.029820219 1.1597669 -0.011477798 -0.7079179 0.8381172 -0.5906826 -0.025667846 0.20438513 0.20051593 0.79498875 1.1547738 -0.012750555 -0.58862644 -0.70551527 0.90355235
0.8408408 0.8922815 0.2798662 0.19157478 -0.6591895 0.6021786 0.90497184 0.2788343 -0.66000897 0.2899653 0.5643777 0.77821374 -0.019345205 1.0986589 -0.41764748 -0.03114988 0.88180083 -0.41982433 0.5833263 1.1649624 -0.030542932 0.5787098 1.1871631 0.19691256 0.6068579 -0.680375 0.8292331 0.6166701 0.27456403 0.848598 1.1021934 -0.3721357 1.1032646 -0.013817932 0.823778 1.1813923 -0.029470168 1.1592082 -0.011153873 -0.7071148 0.83778054 -0.58996624 -0.02532386 0.20457011 0.20069566 0.794703 1.1542135 -0.012424253 -0.58790994 -0.70472 0.9031975
0.8418418 0.8919335 0.27999133 0.19176188 -0.6583903 0.6020568 0.9046188 0.27895316 -0.65920657 0.29008612 0.5642694 0.77793324 -0.019010086 1.0981025 -0.4170446 -0.030791163 0.88145155 -0.41921407 0.5832108 1.1644045 -0.03019043 0.57859534 1.1866041 0.19709125 0.6067336 -0.67958236 0.8289364 0.61654365 0.2746888 0.8482604 1.1016376 -0.3715417 1.1027093 -0.013491325 0.82348526 1.1808313 -0.029119514 1.1586497 -0.010830354 -0.7063122 0.8374441 -0.58924913 -0.0249803 0.20475498 0.20087436 0.7944178 1.153654 -0.012097478 -0.5871925 -0.70392483 0.9028425
0.8428428 0.8915862 0.2801169 0.1919474 -0.6575906 0.6019354 0.9042668 0.27907094 -0.65840507 0.29020682 0.5641613 0.777653 -0.018675022 1.0975473 -0.41644254 -0.03043276 0.8811032 -0.41860384 0.58309555 1.1638465 -0.029838629 0.5784812 1.1860462 0.19727013 0.60660815 -0.67878944 0.8286394 0.61641735 0.27481452 0.8479231 1.101082 -0.37094674 1.1021535 -0.013163943 0.82319367 1.1802714 -0.028770097 1.158092 -0.010506608 -0.7055092 0.83710843 -0.588533 -0.024636313 0.20493987 0.20105335 0.79413277 1.1530944 -0.011771116 -0.58647615 -0.7031306 0.90248793
0.8438438 0.8912382 0.28024206 0.19213444 -0.6567919 0.6018134 0.903914 0.27918938 -0.657603 0.29032674 0.5640531 0.7773735 -0.018339772 1.0969923 -0.41584074 -0.030074283 0.8807546 -0.41799426 0.58297986 1.1632894 -0.029486358 0.57836646 1.185488 0.19744867 0.60648376 -0.67799693 0.82834256 0.61629075 0.2749391 0.847586 1.1005267 -0.37035254 1.1015987 -0.012837753 0.82290184 1.179712 -0.028420389 1.1575342 -0.010183517 -0.70470625 0.836773 -0.5878178 -0.024293818 0.2051248 0.20123151 0.7938468 1.1525358 -0.011445299 -0.5857601 -0.7023357 0.90213305
0.8448448 0.89089173 0.2803673 0.19232008 -0.6559916 0.60169196 0.9035617 0.27930745 -0.65680087 0.29044777 0.5639448 0.77709335 -0.018005606 1.0964384 -0.41523862 -0.029716402 0.880406 -0.4173846 0.5828647 1.1627321 -0.029135466 0.57825273 1.1849307 0.19762766 0.6063589 -0.6772042 0.8280461 0.6161647 0.27506498 0.84724945 1.099973 -0.36975855 1.1010449 -0.0125107765 0.82261026 1.1791523 -0.028070152 1.1569778 -0.009860724 -0.70390356 0.8364373 -0.5871012 -0.023950286 0.2053093 0.20141056 0.79356205 1.1519773 -0.0111197755 -0.58504343 -0.7015405 0.9017793
0.8458458 0.8905447 0.28049207 0.19250637 -0.6551931 0.60156983 0.90320927 0.27942583 -0.6559996 0.29056773 0.5638366 0.776814 -0.017671496 1.0958846 -0.41463682 -0.029358514 0.88005793 -0.41677478 0.5827501 1.1621761 -0.028783493 0.5781393 1.184374 0.19780639 0.6062344 -0.6764115 0.8277501 0.6160385 0.27518886 0.84691256 1.0994198 -0.3691653 1.1004905 -0.012184765 0.822319 1.1785935 -0.02772116 1.1564205 -0.009537455 -0.7031015 0.8361017 -0.58638495 -0.023607247 0.20549342 0.20158896 0.7932776 1.1514184 -0.010794252 -0.5843275 -0.7007459 0.90142477
0.8468468 0.89019746 0.28061673 0.1926921 -0.6543936 0.6014494 0.90285784 0.27954352 -0.6551981 0.29068786 0.56372887 0.7765348 -0.017336842 1.0953307 -0.41403592 -0.029000752 0.87971 -0.41616544 0.5826344 1.1616205 -0.028432406 0.5780257 1.183818 0.19798431 0.6061088 -0.67561865 0.827453 0.6159121 0.2753139 0.8465767 1.0988667 -0.36857173 1.0999379 -0.011859186 0.8220281 1.178035 -0.027371742 1.1558639 -0.009214651 -0.702299 0.83576757 -0.5856691 -0.02326493 0.20567793 0.20176664 0.7929927 1.1508615 -0.010469016 -0.58361167 -0.6999518 0.9010712
0.8478478 0.8898518 0.2807417 0.1928778 -0.6535956 0.6013276 0.9025061 0.27966142 -0.6543963 0.29080716 0.56362075 0.7762563 -0.017003212 1.0947781 -0.4134345 -0.028643586 0.879362 -0.4155562 0.5825194 1.1610655 -0.02808176 0.5779117 1.1832615 0.19816265 0.60598373 -0.6748269 0.82715726 0.61578506 0.27543825 0.8462404 1.0983138 -0.3679792 1.0993845 -0.011533406 0.82173675 1.1774772 -0.027023405 1.1553084 -0.008892454 -0.7014957 0.8354328 -0.58495367 -0.022922084 0.20586213 0.20194462 0.7927079 1.1503043 -0.010143787 -0.5828954 -0.6991575 0.9007172
0.8488488 0.88950527 0.28086615 0.19306335 -0.6527973 0.60120624 0.9021549 0.27977943 -0.65359557 0.29092765 0.5635129 0.7759763 -0.01666981 1.0942254 -0.4128339 -0.028286837 0.8790144 -0.41494676 0.5824038 1.1605102 -0.027730986 0.5777978 1.1827065 0.19834036 0.60585934 -0.6740351 0.82686067 0.6156596 0.27556258 0.84590495 1.0977616 -0.3673864 1.0988328 -0.01120811 0.82144684 1.1769185 -0.026674055 1.154754 -0.008569829 -0.7006936 0.8350981 -0.58423775 -0.022580296 0.2060456 0.20212284 0.79242414 1.1497476 -0.009818431 -0.58217955 -0.6983627 0.90036315
0.8498498 0.8891593 0.2809899 0.19324842 -0.6519993 0.6010847 0.9018041 0.27989703 -0.65279484 0.29104736 0.563405 0.7756978 -0.016335998 1.0936733 -0.41223237 -0.027930029 0.8786667 -0.4143382 0.58228856 1.1599557 -0.027380139 0.57768416 1.1821514 0.19851857 0.6057346 -0.6732427 0.8265655 0.6155334 0.27568644 0.8455693 1.0972096 -0.36679408 1.0982815 -0.0108818 0.82115555 1.1763619 -0.026326254 1.1541992 -0.008248944 -0.69989073 0.834764 -0.58352244 -0.022238217 0.20622891 0.20230094 0.7921395 1.149191 -0.009493921 -0.5814642 -0.6975691 0.90000975
0.8508509 0.8888133 0.28111464 0.1934337 -0.6512009 0.6009634 0.90145296 0.28001466 -0.6519941 0.29116684 0.5632972 0.7754192 -0.016002655 1.0931224 -0.41163227 -0.027573511 0.8783192 -0.4137297 0.5821738 1.1594024 -0.027029954 0.5775705 1.1815969 0.19869587 0.6056096 -0.67245114 0.82626927 0.61540675 0.27581096 0.8452341 1.0966588 -0.36620173 1.0977302 -0.010556493 0.82086515 1.1758052 -0.025977015 1.1536452 -0.007927045 -0.6990889 0.8344301 -0.5828073 -0.021896072 0.20641282 0.20247853 0.7918562 1.148635 -0.009169102 -0.5807482 -0.69677407 0.8996568
0.8518519 0.8884682 0.2812391 0.1936188 -0.65040225 0.6008421 0.9011014 0.28013173 -0.6511934 0.29128557 0.56318885 0.7751413 -0.015669443 1.0925708 -0.41103125 -0.02721709 0.87797326 -0.41312075 0.5820586 1.1588484 -0.02667953 0.57745624 1.1810422 0.19887331 0.6054845 -0.67165977 0.82597387 0.6152809 0.27593496 0.8448989 1.0961084 -0.3656108 1.0971797 -0.010232318 0.8205751 1.175248 -0.025629401 1.1530912 -0.007605333 -0.6982865 0.83409667 -0.58209187 -0.02155412 0.20659599 0.20265603 0.7915727 1.1480795 -0.008844886 -0.58003294 -0.69597936 0.8993035
0.8528529 0.8881231 0.28136274 0.19380394 -0.6496052 0.6007208 0.9007512 0.2802492 -0.6503929 0.2914054 0.5630811 0.7748634 -0.015336338 1.0920208 -0.41043025 -0.026861355 0.87762576 -0.41251177 0.58194345 1.158296 -0.026329398 0.5773432 1.1804883 0.19905168 0.6053597 -0.6708682 0.8256783 0.61515486 0.27605936 0.844565 1.0955578 -0.3650188 1.0966297 -0.009907559 0.8202851 1.174692 -0.025281593 1.1525382 -0.007284198 -0.6974845 0.83376265 -0.5813762 -0.021213524 0.20677924 0.20283324 0.7912892 1.1475241 -0.008520842 -0.57931775 -0.695186 0.89895016
0.8538539 0.8877782 0.28148684 0.19398874 -0.64880764 0.60059994 0.9004005 0.2803669 -0.649593 0.29152387 0.5629742 0.7745857 -0.0150034875 1.0914711 -0.40983033 -0.026505373 0.87727916 -0.41190425 0.5818294 1.1577435 -0.02597969 0.57722956 1.1799356 0.19922781 0.605235 -0.6700767 0.82538277 0.6150289 0.27618262 0.8442305 1.0950092 -0.36442763 1.0960802 -0.0095830895 0.8199956 1.174137 -0.02493313 1.1519853 -0.006962836 -0.6966816 0.8334289 -0.5806614 -0.020871736 0.2069624 0.20301104 0.7910051 1.14697 -0.008197334 -0.57860297 -0.69439167 0.89859754
0.8548549 0.8874335 0.2816108 0.19417346 -0.6480097 0.6004784 0.9000505 0.28048405 -0.64879334 0.29164347 0.56286585 0.7743084 -0.014671169 1.0909208 -0.40923157 -0.02614922 0.87693256 -0.4112966 0.5817137 1.1571915 -0.025630333 0.5771152 1.1793823 0.19940576 0.6051098 -0.6692854 0.82508737 0.61490273 0.2763063 0.8438967 1.0944595 -0.36383635 1.0955313 -0.009258568 0.81970567 1.173582 -0.02458682 1.1514329 -0.006641522 -0.6958802 0.83309597 -0.5799464 -0.020531088 0.20714507 0.20318791 0.79072267 1.1464152 -0.007873289 -0.57788754 -0.693597 0.8982444
0.8558559 0.8870888 0.28173423 0.19435784 -0.6472126 0.60035723 0.8997003 0.2806011 -0.64799273 0.2917623 0.5627585 0.7740306 -0.014339313 1.0903718 -0.40863085 -0.025793359 0.876586 -0.4106893 0.58159953 1.1566398 -0.025281332 0.577002 1.17883 0.19958258 0.6049849 -0.6684942 0.8247927 0.61477643 0.2764301 0.8435628 1.0939116 -0.36324605 1.0949827 -0.00893499 0.81941694 1.1730266 -0.024238952 1.1508806 -0.006321583 -0.6950774 0.8327634 -0.5792313 -0.020190082 0.20732757 0.20336476 0.79043996 1.1458621 -0.0075500906 -0.5771727 -0.6928039 0.89789236
0.8568569 0.8867446 0.28185776 0.19454178 -0.646415 0.60023636 0.8993506 0.28071836 -0.64719355 0.29188117 0.56265014 0.7737537 -0.0140072815 1.0898236 -0.40803108 -0.025438577 0.8762402 -0.41008076 0.5814843 1.1560895 -0.024932034 0.576888 1.1782786 0.19975954 0.60486 -0.6677032 0.82449746 0.6146511 0.2765531 0.8432291 1.0933633 -0.3626552 1.0944351 -0.008610755 0.8191274 1.1724726 -0.023892157 1.1503294 -0.00600034 -0.6942757 0.83243054 -0.57851696 -0.019849129 0.20751017 0.20354179 0.7901569 1.1453087 -0.0072270595 -0.5764577 -0.6920093 0.89753926
0.8578579 0.8864007 0.28198102 0.19472599 -0.6456185 0.6001154 0.89900106 0.2808349 -0.6463943 0.29199934 0.56254315 0.77347696 -0.013674594 1.0892757 -0.4074316 -0.025083669 0.87589383 -0.40947264 0.5813704 1.1555393 -0.024582915 0.5767747 1.1777263 0.19993618 0.60473526 -0.66691214 0.824203 0.61452454 0.27667645 0.84289604 1.0928161 -0.36206543 1.0938873 -0.008286823 0.81883794 1.1719183 -0.023545064 1.149779 -0.005680278 -0.69347364 0.8320989 -0.57780254 -0.019509185 0.20769244 0.2037181 0.78987414 1.1447558 -0.0069035515 -0.5757436 -0.6912163 0.8971874
0.8588589 0.88605636 0.28210422 0.19491029 -0.64482194 0.59999365 0.89865094 0.28095174 -0.6455947 0.29211777 0.5624356 0.77320004 -0.013344232 1.0887284 -0.4068328 -0.02472905 0.875548 -0.4088656 0.58125544 1.1549885 -0.024234459 0.5766609 1.1771753 0.20011273 0.6046106 -0.6661217 0.8239078 0.61439884 0.27679944 0.8425631 1.0922685 -0.36147556 1.0933403 -0.0079638995 0.81854916 1.1713645 -0.023198336 1.1492283 -0.00536016 -0.69267195 0.8317663 -0.5770881 -0.019168414 0.20787454 0.203895 0.7895921 1.1442034 -0.0065811165 -0.575029 -0.6904219 0.89683574
0.8598599 0.88571304 0.28222737 0.19509462 -0.6440255 0.5998733 0.89830244 0.28106865 -0.64479536 0.29223624 0.56232804 0.7729234 -0.013012975 1.0881816 -0.40623328 -0.024374157 0.8752022 -0.40825847 0.5811401 1.1544396 -0.023886114 0.5765473 1.1766249 0.20028955 0.6044854 -0.6653308 0.8236137 0.6142718 0.27692303 0.84223026 1.091723 -0.36088616 1.0927943 -0.0076399744 0.8182603 1.1708113 -0.022851959 1.1486787 -0.005040217 -0.6918695 0.83143455 -0.5763742 -0.018829025 0.20805645 0.20407116 0.78930974 1.1436515 -0.0062580854 -0.574314 -0.68962836 0.89648384
0.8608609 0.8853702 0.28234965 0.19527751 -0.643229 0.59975207 0.8979533 0.28118578 -0.6439969 0.29235464 0.5622205 0.7726473 -0.012681123 1.087635 -0.4056344 -0.024020076 0.87485707 -0.40765172 0.5810252 1.15389 -0.023537472 0.57643425 1.1760743 0.200466 0.6043604 -0.66454023 0.82331914 0.61414695 0.2770461 0.84189796 1.0911767 -0.3602973 1.0922489 -0.0073171146 0.81797206 1.1702586 -0.02250588 1.1481286 -0.004720513 -0.6910681 0.83110297 -0.57565975 -0.018488966 0.2082383 0.20424816 0.78902817 1.1430998 -0.00593571 -0.57359916 -0.68883467 0.896132
0.8618619 0.88502663 0.28247267 0.19546115 -0.64243287 0.59963137 0.8976042 0.28130224 -0.6431981 0.29247272 0.56211317 0.77237153 -0.01235076 1.0870893 -0.40503612 -0.023665883 0.8745116 -0.4070445 0.5809113 1.1533421 -0.023189485 0.57632065 1.1755248 0.2006425 0.60423553 -0.66374946 0.8230247 0.6140204 0.27716878 0.8415661 1.0906311 -0.35970828 1.0917033 -0.006994847 0.81768453 1.1697063 -0.022159621 1.1475794 -0.004400514 -0.69026613 0.8307718 -0.574945 -0.018149562 0.20842013 0.20442379 0.7887464 1.1425492 -0.005613461 -0.572886 -0.68804044 0.8957803
0.8628629 0.884684 0.2825959 0.19564441 -0.64163715 0.59950995 0.89725554 0.28141868 -0.6423994 0.2925906 0.56200564 0.77209574 -0.0120198615 1.0865436 -0.40443698 -0.023311809 0.8741671 -0.40643793 0.5807975 1.1527941 -0.022842094 0.576207 1.174975 0.20081812 0.6041108 -0.66295934 0.82273036 0.6138948 0.27729163 0.8412341 1.0900865 -0.35911983 1.091158 -0.0066714026 0.8173963 1.1691544 -0.021814138 1.147031 -0.0040814653 -0.68946403 0.8304403 -0.5742307 -0.017810281 0.20860174 0.20459992 0.78846437 1.1419984 -0.005291622 -0.57217145 -0.6872474 0.89542925
0.8638639 0.88434154 0.28271785 0.19582772 -0.64084107 0.5993889 0.8969069 0.2815358 -0.64160097 0.2927084 0.56189865 0.7718194 -0.011689797 1.0859989 -0.4038388 -0.022957802 0.87382185 -0.40583143 0.5806826 1.1522465 -0.02249369 0.5760938 1.1744263 0.20099452 0.6039858 -0.66216934 0.8224362 0.61376935 0.27741423 0.8409027 1.0895422 -0.35853207 1.0906141 -0.0063494965 0.81710863 1.1686028 -0.021468535 1.1464823 -0.0037625358 -0.688662 0.8301097 -0.57351696 -0.017470699 0.20878264 0.2047754 0.7881831 1.1414481 -0.0049700215 -0.5714574 -0.68645364 0.89507794
0.8648649 0.8839991 0.28284022 0.19601116 -0.6400454 0.5992686 0.8965582 0.2816517 -0.64080346 0.29282618 0.56179136 0.7715438 -0.0113588385 1.085454 -0.40323994 -0.02260486 0.87347704 -0.4052255 0.5805683 1.1516995 -0.022146776 0.57598066 1.1738777 0.20116997 0.6038608 -0.6613791 0.82214224 0.61364335 0.2775369 0.840572 1.0889983 -0.35794416 1.0900708 -0.0060278736 0.81682104 1.1680511 -0.021122448 1.1459349 -0.0034434907 -0.68786114 0.8297782 -0.572804 -0.017132249 0.20896429 0.20495155 0.78790224 1.1408981 -0.0046479926 -0.5707437 -0.6856597 0.8947272
0.8658659 0.8836571 0.28296283 0.19619435 -0.63924927 0.59914756 0.8962106 0.28176787 -0.64000404 0.292944 0.5616838 0.77126914 -0.011028953 1.0849106 -0.40264276 -0.022251315 0.8731325 -0.40461886 0.5804535 1.1511524 -0.021799207 0.57586694 1.1733305 0.20134556 0.60373557 -0.66058886 0.8218485 0.6135179 0.2776595 0.8402406 1.088455 -0.35735595 1.0895274 -0.0057052523 0.81653315 1.1675004 -0.020776935 1.1453872 -0.0031252168 -0.68705875 0.8294481 -0.57209015 -0.016793381 0.20914531 0.20512709 0.7876211 1.140349 -0.0043264516 -0.57002926 -0.684867 0.89437574
0.8668669 0.88331485 0.28308508 0.19637653 -0.638454 0.5990266 0.89586264 0.28188428 -0.63920623 0.29306117 0.5615765 0.77099454 -0.010698821 1.0843667 -0.40204424 -0.021898255 0.87278885 -0.40401262 0.5803397 1.1506066 -0.02145169 0.5757539 1.1727818 0.20152149 0.6036106 -0.65979946 0.8215549 0.6133917 0.27778137 0.83991015 1.0879121 -0.35676786 1.0889843 -0.005383283 0.8162462 1.1669503 -0.02043254 1.1448405 -0.0028064065 -0.6862575 0.8291179 -0.5713759 -0.016454268 0.20932603 0.20530248 0.7873401 1.1398001 -0.0040055066 -0.56931645 -0.6840732 0.8940254
0.8678679 0.8829732 0.28320715 0.19655979 -0.637659 0.59890676 0.89551467 0.28200018 -0.6384089 0.29317793 0.5614696 0.77071995 -0.010368936 1.0838237 -0.40144673 -0.021545611 0.87244433 -0.40340716 0.58022517 1.1500611 -0.021105014 0.575641 1.172235 0.20169654 0.6034856 -0.65900934 0.8212616 0.61326593 0.2779039 0.83957994 1.0873698 -0.35618111 1.0884424 -0.0050613135 0.81595933 1.1664003 -0.020087406 1.1442944 -0.002488125 -0.68545574 0.8287878 -0.5706624 -0.016116295 0.2095066 0.20547795 0.78705955 1.1392514 -0.0036847405 -0.5686024 -0.68328 0.8936747
0.8688689 0.88263214 0.28332925 0.19674176 -0.63686454 0.59878623 0.89516735 0.28211617 -0.63761115 0.29329664 0.5613627 0.7704448 -0.010039706 1.0832809 -0.4008493 -0.021192431 0.8721 -0.4028019 0.5801108 1.1495155 -0.020758577 0.57552725 1.1716884 0.20187244 0.60336083 -0.65821964 0.82096833 0.6131401 0.27802587 0.83924943 1.0868284 -0.35559446 1.0879005 -0.0047401227 0.81567264 1.1658505 -0.019743234 1.143749 -0.0021702833 -0.6846541 0.828458 -0.5699494 -0.015777547 0.20968756 0.2056528 0.786779 1.1387031 -0.0033636652 -0.56788915 -0.6824868 0.89332426
0.8698699 0.88229 0.28345096 0.19692448 -0.6360693 0.5986653 0.8948201 0.2822322 -0.6368135 0.2934128 0.5612553 0.7701707 -0.009709869 1.082739 -0.4002514 -0.020840079 0.87175715 -0.40219516 0.5799972 1.1489717 -0.020411953 0.5754143 1.1711425 0.20204723 0.6032361 -0.65743005 0.8206751 0.61301464 0.27814803 0.8389197 1.0862867 -0.355008 1.0873588 -0.004419036 0.81538546 1.1653013 -0.01939834 1.1432033 -0.0018522516 -0.68385285 0.82812846 -0.5692361 -0.015439626 0.20986792 0.20582786 0.78649855 1.138156 -0.0030431375 -0.5671754 -0.6816935 0.89297426
0.8708709 0.88194966 0.28357258 0.19710642 -0.6352746 0.5985446 0.89447236 0.28234828 -0.63601565 0.29352954 0.5611484 0.7698964 -0.009381473 1.0821975 -0.39965466 -0.020487852 0.87141275 -0.40159073 0.57988256 1.1484269 -0.02006498 0.57530165 1.1705961 0.20222256 0.60311145 -0.65664077 0.82038194 0.61288893 0.27826986 0.8385901 1.085746 -0.35442173 1.0868186 -0.0040982626 0.8150992 1.1647524 -0.01905381 1.1426573 -0.0015346333 -0.68305105 0.8277991 -0.5685228 -0.015102189 0.21004835 0.20600274 0.78621924 1.1376079 -0.0027223043 -0.5664624 -0.68090016 0.8926244
0.8718719 0.88160896 0.2836937 0.19728869 -0.63447994 0.59842443 0.8941257 0.28246403 -0.6352193 0.29364648 0.56104165 0.769623 -0.009052172 1.0816565 -0.39905688 -0.02013538 0.87106967 -0.40098548 0.5797684 1.1478838 -0.01971937 0.5751875 1.1700506 0.20239723 0.6029861 -0.65585124 0.82008886 0.6127634 0.2783913 0.8382606 1.0852054 -0.35383534 1.0862784 -0.0037776642 0.8148127 1.164204 -0.018710043 1.1421131 -0.0012164712 -0.6822506 0.8274696 -0.56781 -0.014764447 0.21022877 0.20617771 0.7859389 1.1370618 -0.0024022534 -0.56574935 -0.6801067 0.8922744
0.8728729 0.8812685 0.28381583 0.19747096 -0.6336859 0.598304 0.8937787 0.2825798 -0.63442206 0.29376346 0.5609347 0.769349 -0.008723777 1.0811155 -0.39846048 -0.019783929 0.87072694 -0.4003808 0.5796548 1.1473408 -0.01937373 0.5750749 1.1695056 0.20257303 0.60286134 -0.65506214 0.8197957 0.61263806 0.27851355 0.8379315 1.0846654 -0.35324904 1.0857383 -0.003456641 0.8145269 1.1636562 -0.018366292 1.1415691 -0.0008996278 -0.6814479 0.8271407 -0.5670972 -0.014426772 0.21040857 0.20635203 0.7856594 1.1365156 -0.0020824298 -0.5650363 -0.6793141 0.89192426
0.8738739 0.8809285 0.28393683 0.19765258 -0.6328917 0.5981839 0.89343226 0.28269532 -0.63362527 0.29387993 0.560828 0.76907504 -0.008394659 1.0805751 -0.3978628 -0.019432176 0.8703835 -0.39977515 0.579541 1.1467978 -0.019027948 0.57496154 1.168961 0.20274752 0.60273623 -0.654273 0.8195033 0.6125132 0.27863413 0.837603 1.0841264 -0.35266376 1.0851996 -0.003136281 0.8142406 1.163109 -0.018022705 1.1410259 -0.00058265775 -0.6806466 0.8268125 -0.566384 -0.014089443 0.21058846 0.20652702 0.7853795 1.1359689 -0.0017622598 -0.5643235 -0.678521 0.89157534
0.8748749 0.88058853 0.28405824 0.1978347 -0.6320972 0.59806347 0.8930856 0.28281075 -0.63282764 0.29399672 0.56072056 0.76880234 -0.008066382 1.0800362 -0.39726645 -0.019081369 0.87004054 -0.3991705 0.5794274 1.1462557 -0.018682156 0.57484895 1.1684171 0.20292214 0.6026114 -0.6534837 0.81921107 0.6123871 0.2787559 0.83727443 1.0835878 -0.35207894 1.0846608 -0.0028160922 0.81395525 1.1625615 -0.017679539 1.1404822 -0.00026539713 -0.6798466 0.8264835 -0.56567097 -0.013752297 0.21076804 0.20670182 0.7851004 1.1354238 -0.0014421977 -0.5636104 -0.67772746 0.891226
0.8758759 0.8802488 0.28417927 0.19801617 -0.6313038 0.59794325 0.8927396 0.28292683 -0.632032 0.2941126 0.56061405 0.7685293 -0.0077387504 1.0794967 -0.39667055 -0.018729854 0.86969805 -0.3985661 0.57931316 1.1457134 -0.018336963 0.57473594 1.1678731 0.2030966 0.60248655 -0.6526949 0.8189182 0.6122612 0.2788773 0.8369464 1.083049 -0.3514939 1.0841225 -0.0024960898 0.8136698 1.1620153 -0.017335605 1.1399397 5.0976872e-05 -0.67904466 0.82615536 -0.5649581 -0.013415694 0.21094775 0.20687562 0.78482074 1.1348784 -0.0011233911 -0.5628977 -0.67693466 0.8908761
0.8768769 0.87990856 0.28430012 0.19819763 -0.6305096 0.5978233 0.89239377 0.2830423 -0.63123584 0.29422894 0.5605076 0.7682567 -0.007410165 1.0789582 -0.3960742 -0.01837875 0.8693557 -0.3979621 0.57919943 1.1451718 -0.017992135 0.5746231 1.1673299 0.20327067 0.6023611 -0.6519063 0.8186264 0.6121365 0.27899852 0.8366181 1.0825118 -0.35090962 1.0835853 -0.0021760203 0.8133844 1.1614687 -0.016992021 1.1393976 0.00036805868 -0.6782428 0.8258279 -0.56424534 -0.013079561 0.21112686 0.20705 0.7845423 1.1343337 -0.0008042343 -0.5621853 -0.67614233 0.890528
0.8778779 0.8795695 0.28442097 0.19837916 -0.62971646 0.59770256 0.89204794 0.28315762 -0.6304394 0.2943453 0.56040066 0.7679839 -0.007082738 1.078419 -0.39547777 -0.018027775 0.8690139 -0.39735743 0.57908577 1.1446308 -0.0176473 0.5745101 1.1667869 0.2034451 0.60223645 -0.6511171 0.81833357 0.6120104 0.27911934 0.83629054 1.0819741 -0.35032466 1.083048 -0.001856368 0.8130993 1.1609222 -0.016649805 1.1388553 0.00068413466 -0.6774422 0.8254997 -0.56353366 -0.012742471 0.2113064 0.2072241 0.7842634 1.1337891 -0.0004848875 -0.56147265 -0.67534906 0.89017826
0.8788789 0.8792301 0.2845421 0.19855985 -0.62892246 0.59758246 0.891702 0.2832729 -0.6296431 0.29446173 0.5602939 0.7677111 -0.0067552887 1.0778813 -0.39488208 -0.017677505 0.8686718 -0.3967536 0.5789719 1.14409 -0.017302878 0.57439804 1.1662446 0.20361912 0.6021112 -0.65032864 0.81804174 0.61188567 0.2792402 0.8359633 1.0814375 -0.34974086 1.0825115 -0.0015367828 0.8128143 1.1603768 -0.016306698 1.1383145 0.0009997338 -0.6766405 0.8251721 -0.5628216 -0.012406457 0.21148512 0.20739758 0.78398484 1.1332452 -0.00016583875 -0.5607604 -0.67455554 0.88982934
0.8798799 0.87889165 0.2846623 0.19874105 -0.62812907 0.5974623 0.89135617 0.28338772 -0.6288471 0.2945776 0.56018734 0.76743925 -0.006427955 1.0773447 -0.39428574 -0.017327659 0.86832964 -0.3961496 0.5788582 1.1435505 -0.016957805 0.5742846 1.1657022 0.20379367 0.6019869 -0.6495405 0.8177501 0.6117602 0.27936155 0.8356357 1.0809013 -0.3491571 1.0819752 -0.001217667 0.81252944 1.1598315 -0.015964422 1.1377734 0.0013162792 -0.67583954 0.82484484 -0.56210846 -0.0120699145 0.21166486 0.20757136 0.78370655 1.1327019 0.00015261024 -0.5600482 -0.67376345 0.8894811
0.8808809 0.8785526 0.284783 0.19892251 -0.62733585 0.59734255 0.8910113 0.2835035 -0.62805104 0.29469335 0.5600811 0.7671672 -0.0061005615 1.0768076 -0.39369008 -0.016976614 0.86798835 -0.39554635 0.578745 1.1430112 -0.016613089 0.5741722 1.1651611 0.20396745 0.6018619 -0.648752 0.8174583 0.61163515 0.27948225 0.8353095 1.0803648 -0.34857333 1.0814396 -0.0008989088 0.81224513 1.1592869 -0.015622329 1.1372324 0.0016318783 -0.6750383 0.8245176 -0.5613966 -0.011734437 0.21184334 0.20774549 0.78342867 1.1321591 0.0004712902 -0.5593362 -0.6729709 0.88913256
0.8818819 0.87821466 0.28490323 0.1991032 -0.62654376 0.5972228 0.8906662 0.28361815 -0.6272561 0.29480904 0.5599746 0.76689535 -0.005773708 1.0762715 -0.393095 -0.016627058 0.867646 -0.39494267 0.5786312 1.1424721 -0.016269322 0.57405937 1.1646197 0.20414117 0.6017363 -0.64796376 0.81716657 0.6115099 0.27960303 0.83498263 1.0798295 -0.3479892 1.080904 -0.0005791448 0.8119609 1.1587416 -0.015280295 1.1366926 0.0019475967 -0.6742369 0.8241912 -0.5606842 -0.011398777 0.2120221 0.20791852 0.78315085 1.1316165 0.00079004094 -0.5586236 -0.672177 0.8887846
0.8828829 0.87787634 0.2850235 0.19928408 -0.62575036 0.59710217 0.89032084 0.28373295 -0.6264604 0.29492468 0.55986816 0.76662374 -0.0054463856 1.0757356 -0.3925001 -0.016277514 0.8673045 -0.39433974 0.57851756 1.1419332 -0.0159255 0.5739461 1.1640786 0.20431519 0.6016117 -0.6471754 0.8168755 0.6113847 0.2797239 0.83465636 1.079295 -0.34740666 1.0803696 -0.00026086345 0.8116768 1.1581987 -0.014938258 1.1361533 0.0022629574 -0.6734363 0.8238644 -0.55997217 -0.011062883 0.21220025 0.20809242 0.7828727 1.131074 0.0011077188 -0.5579116 -0.6713849 0.8884364
0.8838839 0.87753874 0.2851443 0.19946423 -0.62495756 0.596983 0.88997644 0.28384838 -0.6256653 0.29503995 0.5597616 0.7663526 -0.005120065 1.0751998 -0.39190468 -0.015928257 0.8669639 -0.3937363 0.5784043 1.1413954 -0.015581556 0.57383364 1.1635387 0.20448843 0.6014872 -0.6463878 0.8165843 0.6112596 0.27984434 0.83432937 1.0787605 -0.34682447 1.0798357 5.7596713e-05 0.81139326 1.1576548 -0.014596343 1.1356145 0.0025787875 -0.67263514 0.82353747 -0.5592604 -0.010726869 0.21237889 0.20826557 0.7825946 1.1305325 0.0014261678 -0.55719984 -0.6705918 0.8880886
0.8848849 0.87720054 0.28526393 0.19964528 -0.62416476 0.596863 0.8896319 0.28396308 -0.62486994 0.29515547 0.55965555 0.76608104 -0.004793685 1.0746653 -0.39130944 -0.015578046 0.86662275 -0.39313254 0.5782911 1.1408577 -0.015237913 0.57372105 1.1629983 0.20466232 0.6013622 -0.6455998 0.8162923 0.6111345 0.27996433 0.8340046 1.078227 -0.34624198 1.0793017 0.0003760606 0.8111087 1.1571113 -0.014254782 1.1350751 0.0028934926 -0.6718341 0.82321167 -0.5585484 -0.010392275 0.2125571 0.2084387 0.7823173 1.1299907 0.0017437264 -0.5564883 -0.66979975 0.88774157
0.8858859 0.8768632 0.28538433 0.19982514 -0.62337303 0.5967432 0.88928777 0.2840779 -0.6240744 0.29527095 0.559549 0.7658106 -0.0044674873 1.0741309 -0.39071494 -0.0152289085 0.86628205 -0.39253014 0.5781773 1.1403208 -0.014894627 0.5736087 1.1624589 0.20483556 0.6012375 -0.64481217 0.8160013 0.6110092 0.28008485 0.8336792 1.0776935 -0.34565946 1.0787686 0.0006940961 0.8108255 1.1565683 -0.013913106 1.1345375 0.0032083504 -0.67103344 0.82288575 -0.5578369 -0.010057032 0.21273527 0.20861185 0.78204024 1.1294501 0.0020614043 -0.5557764 -0.6690076 0.8873934
0.8868869 0.87652594 0.285504 0.20000535 -0.6225806 0.59662294 0.88894385 0.2841923 -0.62328 0.2953861 0.5594431 0.76553994 -0.0041417517 1.0735973 -0.39011937 -0.014880009 0.8659417 -0.39192715 0.5780642 1.1397841 -0.01455098 0.5734964 1.1619202 0.20500857 0.6011126 -0.6440235 0.8157113 0.6108842 0.28020534 0.8333535 1.0771605 -0.34507763 1.0782366 0.001012437 0.8105424 1.1560256 -0.013571907 1.1339996 0.0035226382 -0.67023194 0.82256013 -0.55712545 -0.00972227 0.21291348 0.20878449 0.7817629 1.1289091 0.0023782887 -0.55506504 -0.6682145 0.8870454
0.8878879 0.8761892 0.285624 0.20018569 -0.62178844 0.59650356 0.88859934 0.28430676 -0.6224853 0.29550162 0.55933654 0.76526916 -0.0038154945 1.0730631 -0.38952547 -0.01453099 0.8656011 -0.39132416 0.57795095 1.1392479 -0.01420816 0.5733835 1.1613817 0.2051818 0.6009878 -0.6432364 0.8154201 0.6107594 0.28032508 0.8330284 1.0766282 -0.34449628 1.0777044 0.0013295896 0.81025875 1.1554836 -0.01323111 1.1334618 0.0038371645 -0.66943127 0.8222348 -0.5564141 -0.009387981 0.21309122 0.20895782 0.7814863 1.1283692 0.0026957989 -0.55435383 -0.6674221 0.8866987
0.8888889 0.87585205 0.28574327 0.2003654 -0.6209961 0.5963839 0.8882559 0.2844217 -0.62169075 0.29561606 0.55923074 0.764999 -0.0034896508 1.0725303 -0.388931 -0.014182329 0.8652609 -0.39072123 0.57783794 1.1387122 -0.013864696 0.5732709 1.160843 0.20535505 0.60086316 -0.6424486 0.8151295 0.61063373 0.28044498 0.83270425 1.0760969 -0.343915 1.0771718 0.0016469173 0.8099758 1.1549416 -0.0128899105 1.1329253 0.0041513927 -0.66863054 0.82190925 -0.5557031 -0.009053577 0.2132689 0.20913082 0.78120977 1.1278296 0.003013175 -0.55364203 -0.66663045 0.8863516
0.8898899 0.8755159 0.28586277 0.20054537 -0.6202052 0.59626424 0.88791233 0.28453588 -0.6208968 0.29573062 0.55912477 0.7647292 -0.003164526 1.0719976 -0.38833672 -0.0138342045 0.86492103 -0.39011848 0.5777245 1.1381764 -0.013522122 0.5731584 1.1603056 0.2055277 0.6007383 -0.6416612 0.814839 0.610509 0.28056508 0.8323795 1.0755652 -0.3433336 1.0766413 0.0019647218 0.8096935 1.1544006 -0.012549188 1.1323885 0.0044653267 -0.6678296 0.8215842 -0.55499107 -0.008719519 0.21344677 0.20930353 0.78093296 1.1272902 0.0033304356 -0.5529309 -0.66583693 0.8860048
0.8908909 0.8751792 0.28598204 0.20072517 -0.619413 0.59614474 0.88756925 0.2846506 -0.6201017 0.29584578 0.5590185 0.76445866 -0.0028385036 1.0714657 -0.38774246 -0.013485782 0.8645811 -0.3895171 0.57761127 1.1376417 -0.013179421 0.573046 1.1597677 0.20570105 0.6006135 -0.6408736 0.81454784 0.61038464 0.28068444 0.8320551 1.0750343 -0.34275228 1.0761106 0.002281811 0.80941075 1.1538599 -0.012208872 1.131853 0.00478027 -0.6670287 0.82126 -0.55427974 -0.008384872 0.21362406 0.209476 0.7806567 1.1267513 0.0036470369 -0.5522199 -0.66504455 0.8856571
0.8918919 0.8748435 0.28610203 0.2009052 -0.6186211 0.5960255 0.8872258 0.2847653 -0.6193081 0.2959602 0.5589124 0.7641891 -0.0025139041 1.0709342 -0.38714916 -0.013137776 0.86424124 -0.38891515 0.57749856 1.1371078 -0.012837149 0.5729341 1.1592307 0.20587349 0.6004885 -0.6400864 0.81425804 0.6102594 0.28080416 0.8317317 1.0745039 -0.34217215 1.0755805 0.0025990233 0.8091281 1.1533195 -0.011868741 1.1313174 0.005093973 -0.66622794 0.8209344 -0.5535685 -0.008050945 0.2138012 0.20964807 0.7803809 1.1262131 0.003963474 -0.551508 -0.6642521 0.8853112
0.8928929 0.87450755 0.28622037 0.20108423 -0.61783016 0.5959058 0.8868827 0.28487957 -0.61851335 0.29607463 0.5588071 0.7639198 -0.002189193 1.0704031 -0.3865551 -0.012790248 0.8639021 -0.38831353 0.5773858 1.1365741 -0.012495648 0.5728219 1.1586941 0.20604622 0.6003635 -0.6392991 0.81396836 0.61013514 0.28092402 0.83140826 1.0739741 -0.3415917 1.0750506 0.0029159933 0.8088459 1.152779 -0.011528127 1.1307821 0.0054072924 -0.6654268 0.82061034 -0.55285835 -0.0077170655 0.21397823 0.20982042 0.7801048 1.1256753 0.0042797774 -0.55079734 -0.6634595 0.8849642
0.8938939 0.87417203 0.28634018 0.20126376 -0.61703956 0.5957867 0.8865399 0.28499404 -0.6177199 0.2961892 0.5587011 0.76365066 -0.0018642433 1.0698719 -0.38596138 -0.01244266 0.86356235 -0.38771152 0.57727313 1.1360401 -0.012153186 0.5727103 1.1581581 0.20621881 0.6002388 -0.63851184 0.81367844 0.61001056 0.2810437 0.8310848 1.0734442 -0.3410116 1.0745214 0.0032327957 0.8085639 1.1522392 -0.011188656 1.1302469 0.005720686 -0.6646259 0.8202861 -0.552147 -0.007383138 0.21415567 0.20999306 0.7798294 1.1251369 0.004596196 -0.55008626 -0.66266775 0.8846182
0.8948949 0.87383634 0.28645927 0.20144284 -0.616248 0.5956673 0.8861975 0.28510875 -0.61692625 0.296304 0.5585955 0.7633818 -0.0015390478 1.069342 -0.3853683 -0.012095548 0.86322343 -0.38710988 0.57716 1.135507 -0.011811748 0.5725974 1.1576226 0.2063914 0.6001145 -0.637725 0.81338835 0.609885 0.28116336 0.83076113 1.0729156 -0.34043184 1.073993 0.003549289 0.80828196 1.1517 -0.010848459 1.1297123 0.006033905 -0.6638249 0.81996226 -0.55143595 -0.0070497952 0.21433246 0.21016398 0.77955323 1.1246 0.004912153 -0.5493762 -0.66187507 0.88427263
0.8958959 0.873501 0.28657818 0.20162168 -0.6154577 0.595548 0.88585514 0.28522193 -0.6161326 0.29641747 0.55848974 0.76311284 -0.0012147538 1.0688121 -0.38477528 -0.011748485 0.8628843 -0.38650918 0.5770475 1.1349747 -0.011470478 0.5724853 1.1570873 0.20656332 0.5999893 -0.6369379 0.81309855 0.6097606 0.2812823 0.8304383 1.0723866 -0.3398522 1.0734645 0.0038655438 0.8080007 1.1511607 -0.010509163 1.1291794 0.006347537 -0.6630252 0.8196386 -0.55072516 -0.0067171752 0.21450925 0.21033698 0.7792779 1.1240633 0.005227864 -0.5486648 -0.6610833 0.8839262
0.8968969 0.8731664 0.28669664 0.2018007 -0.6146664 0.5954282 0.885513 0.2853367 -0.61533874 0.29653192 0.5583836 0.76284385 -0.0008907616 1.068283 -0.38418236 -0.011400897 0.86254567 -0.38590738 0.57693475 1.1344427 -0.0111286715 0.5723731 1.1565521 0.20673543 0.59986454 -0.63615155 0.81281 0.6096361 0.28140175 0.8301159 1.0718592 -0.339273 1.0729371 0.0041816197 0.8077189 1.1506221 -0.010169145 1.1286453 0.0066605248 -0.6622242 0.8193154 -0.5500139 -0.006383773 0.21468568 0.21050856 0.7790026 1.1235268 0.005543582 -0.5479544 -0.66029143 0.8835805
0.8978979 0.87283134 0.28681546 0.20197955 -0.6138755 0.59530956 0.8851714 0.285451 -0.6145462 0.29664564 0.55827856 0.76257616 -0.0005667582 1.0677544 -0.38358942 -0.011054203 0.86220735 -0.38530582 0.5768223 1.133911 -0.010787651 0.5722614 1.1560179 0.20690784 0.5997399 -0.6353645 0.8125195 0.6095114 0.2815207 0.8297936 1.0713315 -0.3386936 1.0724094 0.004497938 0.80743736 1.1500845 -0.009830199 1.1281126 0.006972071 -0.66142327 0.8189919 -0.54930425 -0.0060515627 0.2148625 0.21068016 0.7787277 1.1229906 0.005858816 -0.5472442 -0.6594983 0.8832348
0.8988989 0.87249696 0.2869339 0.20215869 -0.6130856 0.5951901 0.8848288 0.2855645 -0.6137524 0.29675984 0.5581732 0.76230776 -0.00024276227 1.0672255 -0.38299662 -0.010707557 0.86186856 -0.38470542 0.57670975 1.1333799 -0.010446142 0.572149 1.1554836 0.20707965 0.59961516 -0.6345777 0.8122306 0.6093869 0.28163996 0.82947165 1.070805 -0.33811516 1.0718826 0.004814077 0.80715704 1.149546 -0.009490907 1.1275802 0.007285118 -0.66062295 0.8186691 -0.5485932 -0.005718589 0.21503833 0.21085197 0.77845323 1.122455 0.0061738193 -0.54653347 -0.65870667 0.88288945
0.8998999 0.8721627 0.2870526 0.20233724 -0.6122953 0.5950711 0.8844875 0.28567868 -0.6129593 0.29687345 0.5580677 0.7620396 8.070469e-05 1.066698 -0.38240302 -0.010361459 0.8615306 -0.3841052 0.5765972 1.1328491 -0.010106005 0.57203746 1.1549506 0.2072522 0.5994912 -0.63379097 0.8119414 0.60926265 0.2817592 0.8291505 1.0702785 -0.3375365 1.0713564 0.005129449 0.8068758 1.1490091 -0.0091527365 1.1270483 0.007598035 -0.6598224 0.81834644 -0.54788274 -0.005386021 0.21521494 0.21102336 0.77817875 1.1219203 0.006490007 -0.54582375 -0.6579144 0.8825446
0.9009009 0.87182856 0.2871711 0.20251548 -0.61150414 0.59495246 0.8841456 0.28579238 -0.6121664 0.2969867 0.5579618 0.7617718 0.000404533 1.0661701 -0.38181108 -0.0100144 0.8611925 -0.38350382 0.5764847 1.1323192 -0.0097646825 0.5719255 1.1544166 0.2074236 0.5993655 -0.6330051 0.81165236 0.609138 0.2818778 0.82882863 1.0697522 -0.3369584 1.0708307 0.0054451674 0.806595 1.1484716 -0.008813672 1.1265161 0.007909879 -0.6590209 0.8180234 -0.5471732 -0.0050535724 0.21539125 0.21119505 0.77790415 1.121385 0.006804593 -0.5451133 -0.6571225 0.8821996
0.9019019 0.87149507 0.2872893 0.20269436 -0.6107146 0.59483343 0.8838047 0.28590572 -0.6113739 0.2971009 0.5578565 0.7615045 0.000728108 1.0656434 -0.38121855 -0.009669136 0.86085474 -0.38290352 0.5763724 1.1317892 -0.009423889 0.5718138 1.1538838 0.20759511 0.59924126 -0.63221854 0.8113637 0.6090138 0.28199685 0.82850766 1.0692266 -0.3363803 1.0703051 0.0057602897 0.80631447 1.1479348 -0.008474905 1.125985 0.008222509 -0.6582206 0.81770146 -0.5464627 -0.004720766 0.21556678 0.21136633 0.77762973 1.1208508 0.007119596 -0.5444035 -0.65632993 0.8818546
0.9029029 0.8711613 0.2874072 0.20287243 -0.60992485 0.5947147 0.8834635 0.28601953 -0.6105813 0.29721463 0.557751 0.761237 0.0010509826 1.0651168 -0.38062692 -0.009322908 0.8605171 -0.38230363 0.5762601 1.1312602 -0.009083632 0.5717014 1.1533514 0.20776713 0.59911686 -0.6314321 0.81107485 0.6088889 0.28211564 0.8281867 1.0687017 -0.3358017 1.0697807 0.006075602 0.8060338 1.1473987 -0.00813739 1.1254545 0.008533709 -0.6574201 0.8173789 -0.5457525 -0.004389219 0.21574304 0.21153742 0.77735543 1.1203165 0.007434234 -0.543693 -0.6555378 0.8815095
0.9039039 0.87082857 0.28752595 0.20305067 -0.60913503 0.5945953 0.8831228 0.28613335 -0.6097889 0.29732776 0.55764586 0.76096994 0.0013740323 1.0645906 -0.38003463 -0.008977048 0.86017984 -0.3817036 0.57614756 1.1307312 -0.008743376 0.57159024 1.1528196 0.2079384 0.59899193 -0.63064617 0.8107868 0.6087652 0.28223404 0.8278662 1.0681767 -0.33522436 1.0692567 0.006390676 0.80575424 1.146863 -0.0077987425 1.1249244 0.008845553 -0.65662 0.81705713 -0.5450421 -0.0040570684 0.2159191 0.21170864 0.77708167 1.119783 0.0077487603 -0.5429834 -0.654746 0.88116467
0.9049049 0.87049454 0.2876438 0.20322862 -0.60834557 0.59447753 0.8827823 0.2862471 -0.60899687 0.29744184 0.5575406 0.7607033 0.0016968921 1.064065 -0.37944305 -0.008632012 0.8598426 -0.3811034 0.57603556 1.130203 -0.008403536 0.57147783 1.1522878 0.20811015 0.59886754 -0.6298604 0.8104977 0.6086409 0.28235307 0.8275453 1.0676527 -0.33464798 1.0687321 0.006705232 0.8054744 1.1463271 -0.0074602813 1.1243939 0.009157766 -0.65581983 0.8167358 -0.5443325 -0.0037255138 0.21609423 0.21187961 0.7768078 1.1192499 0.0080629885 -0.5422736 -0.653954 0.8808204
0.9059059 0.870162 0.2877614 0.20340702 -0.6075554 0.5943579 0.8824418 0.28636044 -0.60820466 0.2975546 0.55743545 0.76043683 0.0020202436 1.0635396 -0.37885097 -0.008286271 0.8595053 -0.38050368 0.57592314 1.1296747 -0.008063637 0.5713662 1.1517568 0.20828143 0.598743 -0.6290738 0.8102099 0.6085161 0.28247157 0.8272254 1.0671293 -0.33407095 1.0682096 0.007020425 0.80519456 1.1457919 -0.0071222894 1.1238644 0.009468719 -0.6550187 0.81641436 -0.54362315 -0.0033934228 0.21626997 0.21205029 0.7765346 1.1187168 0.008377459 -0.54156345 -0.6531622 0.8804766
0.9069069 0.8698294 0.28787896 0.20358443 -0.6067664 0.59423953 0.88210124 0.28647462 -0.60741264 0.2976681 0.5573302 0.76017046 0.0023427568 1.0630156 -0.37825996 -0.007941179 0.85916865 -0.37990344 0.5758111 1.1291467 -0.0077238567 0.5712547 1.1512262 0.20845234 0.59861857 -0.6282875 0.8099218 0.6083923 0.2825892 0.8269047 1.0666062 -0.33349425 1.0676861 0.0073343553 0.80491453 1.1452575 -0.006784953 1.1233357 0.009779856 -0.6542179 0.81609285 -0.5429131 -0.0030625835 0.21644503 0.21222132 0.7762611 1.1181847 0.008690722 -0.54085475 -0.65237075 0.8801323
0.9079079 0.86949694 0.28799698 0.20376262 -0.6059773 0.5941209 0.88176054 0.28658772 -0.6066209 0.29778087 0.5572249 0.7599037 0.0026649125 1.0624906 -0.37766805 -0.007596381 0.85883164 -0.37930402 0.57569915 1.1286199 -0.0073850304 0.57114285 1.1506954 0.208624 0.5984938 -0.62750167 0.8096337 0.6082678 0.2827082 0.8265859 1.0660837 -0.3329176 1.0671643 0.0076485947 0.80463576 1.1447228 -0.006446775 1.1228073 0.010091115 -0.65341794 0.81577283 -0.5422036 -0.002731029 0.21662039 0.2123923 0.77598816 1.1176525 0.009004895 -0.540145 -0.6515781 0.8797879
0.9089089 0.8691647 0.28811508 0.20394018 -0.60518837 0.5940019 0.8814207 0.2867011 -0.6058286 0.2978938 0.55712 0.7596373 0.002986893 1.0619668 -0.37707686 -0.007251464 0.85849524 -0.37870455 0.5755868 1.128093 -0.007045191 0.5710315 1.1501654 0.20879439 0.59836936 -0.6267167 0.8093461 0.6081437 0.2828262 0.8262664 1.0655619 -0.33234176 1.0666418 0.007962655 0.8043565 1.1441884 -0.0061099157 1.1222788 0.010402724 -0.65261775 0.8154511 -0.5414939 -0.0023998916 0.21679649 0.21256244 0.775715 1.1171218 0.009318765 -0.5394346 -0.6507864 0.87944436
0.9099099 0.8688326 0.28823262 0.20411783 -0.6043998 0.59388363 0.881081 0.28681427 -0.6050372 0.29800668 0.55701506 0.75937164 0.003308989 1.0614433 -0.3764856 -0.006906856 0.858159 -0.3781055 0.57547545 1.127567 -0.0067060664 0.5709205 1.149636 0.20896536 0.59824485 -0.6259304 0.80905753 0.60801965 0.28294432 0.8259472 1.0650398 -0.3317657 1.066121 0.008276597 0.804078 1.1436551 -0.0057725795 1.1217508 0.010712907 -0.65181667 0.8151306 -0.5407841 -0.0020692907 0.21697053 0.212733 0.7754419 1.1165905 0.009632517 -0.5387256 -0.6499945 0.8791012
0.9109109 0.8685006 0.28834978 0.20429519 -0.6036101 0.59376585 0.8807417 0.2869276 -0.6042458 0.29812005 0.5569102 0.75910616 0.003630668 1.0609208 -0.37589484 -0.006562181 0.8578226 -0.3775067 0.5753629 1.1270416 -0.0063670613 0.5708091 1.1491069 0.20913649 0.59812087 -0.6251455 0.8087706 0.60789603 0.28306243 0.8256281 1.0645182 -0.33118984 1.0655997 0.008590765 0.8037989 1.1431223 -0.0054359585 1.1212237 0.011023272 -0.65101665 0.81481063 -0.5400751 -0.001738321 0.21714577 0.21290374 0.7751697 1.116059 0.009945434 -0.53801656 -0.64920306 0.8787574
0.9119119 0.8681696 0.28846708 0.20447269 -0.60282135 0.5936474 0.88040257 0.287041 -0.60345465 0.29823247 0.5568057 0.75884014 0.003952168 1.0603986 -0.37530395 -0.006217681 0.8574869 -0.3769079 0.57525134 1.1265161 -0.0060281046 0.57069755 1.1485782 0.20930704 0.5979961 -0.62435913 0.8084825 0.6077721 0.2831809 0.82530963 1.0639971 -0.3306141 1.0650792 0.008904647 0.8035203 1.1425893 -0.0050991587 1.1206968 0.011334173 -0.6502164 0.8144906 -0.5393652 -0.001407899 0.21732038 0.21307346 0.774897 1.1155283 0.010258712 -0.537308 -0.64841044 0.87841403
0.9129129 0.86783844 0.28858456 0.20464987 -0.6020336 0.59352905 0.8800632 0.2871543 -0.60266286 0.298345 0.5567005 0.7585754 0.0042741485 1.0598766 -0.3747134 -0.0058740154 0.85715127 -0.37630892 0.5751401 1.1259924 -0.005689636 0.57058585 1.14805 0.20947766 0.5978715 -0.6235742 0.8081958 0.6076479 0.2832984 0.8249917 1.063477 -0.33003882 1.0645589 0.009217694 0.803242 1.1420567 -0.0047620013 1.1201702 0.011644419 -0.6494155 0.8141702 -0.5386562 -0.0010775365 0.21749479 0.21324402 0.774625 1.1149998 0.010571569 -0.5365984 -0.647619 0.8780713
0.9139139 0.8675073 0.28870195 0.20482668 -0.6012446 0.5934106 0.87972385 0.2872671 -0.60187227 0.29845744 0.55659634 0.75831056 0.0045958348 1.0593553 -0.37412292 -0.005530592 0.8568152 -0.3757107 0.57502884 1.1254674 -0.0053508095 0.5704746 1.1475215 0.20964867 0.5977475 -0.6227888 0.80790824 0.6075242 0.28341627 0.82467335 1.0629576 -0.32946426 1.0640403 0.009531099 0.80296373 1.1415242 -0.004425846 1.1196439 0.011955023 -0.6486156 0.81385064 -0.5379474 -0.00074735284 0.21766958 0.21341437 0.774353 1.1144696 0.010884546 -0.53588986 -0.6468277 0.8777286
0.9149149 0.8671762 0.28881863 0.20500395 -0.600457 0.5932927 0.8793855 0.28738022 -0.601081 0.29857033 0.5564913 0.7580456 0.0049159043 1.0588337 -0.37353292 -0.0051861517 0.85648036 -0.37511185 0.57491666 1.1249434 -0.0050128773 0.57036346 1.1469942 0.20981875 0.597623 -0.62200403 0.8076214 0.60740036 0.2835338 0.82435584 1.0624377 -0.32888892 1.063521 0.009844147 0.8026858 1.1409928 -0.004088927 1.1191187 0.012264315 -0.6478152 0.8135313 -0.53723824 -0.00041704252 0.21784422 0.21358404 0.7740814 1.1139404 0.011197474 -0.5351804 -0.646036 0.8773852
0.9159159 0.8668461 0.2889364 0.20518064 -0.59966874 0.593174 0.8790463 0.28749368 -0.60029066 0.29868275 0.55638665 0.7577808 0.005237583 1.0583131 -0.37294245 -0.0048430227 0.8561445 -0.37451357 0.57480556 1.12442 -0.004674338 0.57025224 1.1464676 0.20998904 0.59749866 -0.62121844 0.80733466 0.60727704 0.28365156 0.824038 1.0619191 -0.32831445 1.0630023 0.010157786 0.8024078 1.1404613 -0.0037528314 1.1185936 0.012574678 -0.64701504 0.81321204 -0.5365295 -8.763373e-05 0.21801892 0.21375453 0.7738098 1.113412 0.011510212 -0.53447217 -0.64524454 0.87704283
0.9169169 0.86651516 0.2890529 0.2053577 -0.59888077 0.5930564 0.878708 0.28760666 -0.59949994 0.29879528 0.55628246 0.7575168 0.0055589676 1.0577934 -0.3723519 -0.0044991225 0.85580987 -0.3739153 0.574694 1.123897 -0.0043364055 0.570141 1.1459404 0.21016002 0.59737426 -0.62043357 0.80704796 0.60715246 0.2837693 0.8237209 1.0614003 -0.32774073 1.0624841 0.010470655 0.80213046 1.1399299 -0.0034167469 1.118069 0.012884328 -0.6462146 0.8128931 -0.5358206 0.00024243072 0.21819288 0.21392444 0.77353793 1.1128838 0.011822892 -0.53376293 -0.644452 0.8767007
0.9179179 0.86618537 0.28916967 0.20553449 -0.59809315 0.5929387 0.87837 0.2877196 -0.5987097 0.29890725 0.5561779 0.7572527 0.005878918 1.0572739 -0.37176228 -0.004156053 0.8554748 -0.37331757 0.5745825 1.1233745 -0.003998466 0.5700303 1.1454142 0.21032986 0.59725016 -0.61964846 0.8067611 0.60702956 0.28388712 0.82340384 1.0608823 -0.3271663 1.0619664 0.010782629 0.80185264 1.1393992 -0.0030811392 1.1175445 0.013193382 -0.64541435 0.8125741 -0.5351114 0.0005718507 0.21836716 0.21409416 0.773267 1.1123552 0.012135096 -0.53305465 -0.64366055 0.87635833
0.9189189 0.8658559 0.2892867 0.20571059 -0.5973058 0.5928206 0.878032 0.2878326 -0.5979188 0.29901904 0.55607396 0.75698835 0.0062000602 1.0567538 -0.37117264 -0.0038132854 0.85514045 -0.3727194 0.5744716 1.1228521 -0.0036607124 0.5699195 1.1448888 0.21050033 0.59712577 -0.61886376 0.80647516 0.60690576 0.2840048 0.82308716 1.0603651 -0.32659295 1.061449 0.011095855 0.8015754 1.1388695 -0.0027454644 1.11702 0.013502972 -0.64461434 0.8122556 -0.53440326 0.0009017363 0.218541 0.21426383 0.7729957 1.1118279 0.012447059 -0.5323464 -0.64286923 0.8760158
0.9199199 0.86552554 0.28940323 0.2058875 -0.5965174 0.5927026 0.8776941 0.28794542 -0.59712845 0.29913145 0.55596906 0.7567247 0.0065206178 1.0562352 -0.3705828 -0.003470514 0.8548054 -0.3721222 0.57436025 1.1223305 -0.0033236742 0.56980866 1.1443629 0.21066993 0.59700155 -0.6180789 0.8061881 0.60678214 0.28412154 0.82277054 1.0598482 -0.32601994 1.0609325 0.011408187 0.80129856 1.1383398 -0.0024095587 1.1164968 0.013812384 -0.6438139 0.81193733 -0.5336941 0.0012309775 0.21871462 0.21443325 0.7727247 1.1113007 0.012758914 -0.5316381 -0.6420774 0.8756739
0.9209209 0.8651962 0.28952008 0.2060639 -0.5957306 0.5925851 0.8773564 0.28805798 -0.5963387 0.29924363 0.555865 0.7564612 0.0068408065 1.0557169 -0.3699938 -0.0031277426 0.85447156 -0.37152445 0.5742489 1.121809 -0.0029860884 0.56969726 1.1438382 0.21084023 0.5968772 -0.6172942 0.8059022 0.60665905 0.2842394 0.82245433 1.0593315 -0.32544604 1.060417 0.011719983 0.80102164 1.1378103 -0.0020738803 1.1159736 0.014121197 -0.64301354 0.8116192 -0.5329859 0.0015601479 0.21888864 0.21460262 0.77245414 1.1107738 0.013070401 -0.5309293 -0.6412862 0.8753321
0.9219219 0.8648671 0.28963643 0.20624036 -0.594943 0.59246695 0.87701917 0.28817132 -0.5955491 0.29935536 0.55576104 0.7561977 0.0071605816 1.0551988 -0.36940444 -0.00278591 0.85413706 -0.3709266 0.5741379 1.1212887 -0.0026489198 0.5695865 1.1433132 0.2110103 0.5967528 -0.6165094 0.80561626 0.6065357 0.28435686 0.82213837 1.0588154 -0.3248727 1.0599011 0.012032792 0.80074465 1.1372811 -0.0017395131 1.1154512 0.014430251 -0.6422133 0.81130147 -0.53227705 0.00188867 0.21906218 0.21477231 0.77218324 1.1102476 0.013382306 -0.53022116 -0.64049447 0.87499094
0.9229229 0.864538 0.2897531 0.20641637 -0.5941558 0.5923494 0.8766813 0.28828412 -0.5947591 0.2994673 0.5556568 0.7559342 0.007480778 1.054682 -0.36881495 -0.002443079 0.85380334 -0.3703292 0.5740268 1.1207683 -0.002311524 0.5694759 1.1427891 0.21117958 0.5966287 -0.61572456 0.8053308 0.60641235 0.2844739 0.8218228 1.0582997 -0.32430062 1.0593857 0.012344776 0.8004691 1.1367519 -0.0014040843 1.1149286 0.014738828 -0.6414133 0.8109834 -0.53156847 0.002217304 0.21923539 0.2149412 0.7719133 1.1097218 0.013694102 -0.5295131 -0.6397025 0.8746492
0.9239239 0.86420876 0.2898693 0.20659271 -0.5933693 0.59223163 0.87634486 0.2883967 -0.59397 0.29957888 0.55555296 0.7556715 0.0078004934 1.0541649 -0.3682256 -0.0021010265 0.85347015 -0.36973232 0.57391584 1.1202481 -0.0019742996 0.569365 1.142265 0.21135002 0.59650445 -0.61494046 0.8050449 0.6062886 0.28459075 0.8215077 1.0577843 -0.32372788 1.0588706 0.012656152 0.80019236 1.1362238 -0.0010690652 1.1144068 0.0150474645 -0.6406136 0.8106666 -0.53086054 0.0025466643 0.21940875 0.21511069 0.7716432 1.1091963 0.014005648 -0.5288047 -0.6389115 0.8743078
0.9249249 0.86388063 0.28998554 0.20676795 -0.59258217 0.5921135 0.876008 0.28850916 -0.5931801 0.29969049 0.5554488 0.75540906 0.008120336 1.0536479 -0.3676377 -0.0017590895 0.8531359 -0.36913568 0.5738051 1.119729 -0.0016382039 0.5692545 1.141742 0.2115196 0.59637994 -0.614156 0.8047589 0.60616606 0.28470796 0.82119244 1.05727 -0.32315564 1.0583571 0.0129680075 0.7999161 1.1356956 -0.0007345192 1.1138859 0.015356408 -0.6398132 0.81034935 -0.53015184 0.0028751306 0.21958268 0.21527988 0.7713733 1.1086708 0.014315834 -0.5280971 -0.6381205 0.873967
0.9259259 0.8635523 0.29010144 0.20694458 -0.59179527 0.59199655 0.8756711 0.28862184 -0.59239036 0.2998023 0.55534506 0.75514627 0.008439571 1.0531317 -0.36704856 -0.0014172047 0.852803 -0.36853844 0.5736935 1.1192095 -0.0013007484 0.5691439 1.1412195 0.2116893 0.59625626 -0.61337155 0.80447334 0.6060426 0.2848252 0.8208776 1.0567561 -0.32258347 1.0578427 0.013279386 0.7996403 1.1351681 -0.00040004402 1.1133645 0.015664328 -0.6390132 0.8100321 -0.5294442 0.0032029897 0.21975568 0.21544889 0.7711033 1.1081462 0.014627857 -0.5273892 -0.6373286 0.87362576
0.9269269 0.8632244 0.2902177 0.20712054 -0.59100854 0.59187907 0.8753346 0.28873488 -0.59160125 0.29991332 0.5552412 0.75488436 0.008758746 1.0526158 -0.3664602 -0.0010754466 0.8524697 -0.36794156 0.5735835 1.118691 -0.00096477196 0.56903297 1.1406962 0.21185899 0.59613216 -0.61258775 0.8041884 0.6059191 0.2849422 0.8205631 1.0562425 -0.3220117 1.0573294 0.013590833 0.7993651 1.1346412 -6.555766e-05 1.1128442 0.015972786 -0.6382128 0.8097152 -0.5287368 0.0035312735 0.21992907 0.21561816 0.77083373 1.1076219 0.014938341 -0.5266815 -0.63653713 0.87328494
0.9279279 0.8628962 0.29033417 0.20729688 -0.5902224 0.59176165 0.87499803 0.28884777 -0.59081215 0.3000255 0.55513704 0.75462234 0.009077873 1.052101 -0.36587095 -0.00073397905 0.8521367 -0.3673455 0.57347274 1.1181735 -0.00062838197 0.5689227 1.1401744 0.21202824 0.5960083 -0.6118031 0.80390316 0.60579616 0.28505868 0.82024854 1.0557289 -0.32144004 1.0568165 0.013902569 0.79908967 1.1341141 0.00026892498 1.1123239 0.016280537 -0.6374122 0.8093988 -0.52802825 0.0038594417 0.22010213 0.21578643 0.7705645 1.107098 0.0152491145 -0.5259743 -0.6357455 0.8729445
0.9289289 0.8625687 0.29045 0.20747218 -0.5894365 0.59164494 0.8746621 0.28895974 -0.59002227 0.30013672 0.55503345 0.754361 0.009397417 1.0515863 -0.3652829 -0.00039234012 0.8518035 -0.36674887 0.573362 1.1176558 -0.0002926439 0.56881267 1.1396524 0.21219727 0.595884 -0.61101955 0.8036184 0.6056723 0.28517565 0.81993407 1.0552163 -0.32086876 1.0563042 0.0142135285 0.79881454 1.1335874 0.0006028898 1.1118047 0.01658834 -0.63661295 0.8090824 -0.52732027 0.004187491 0.22027513 0.21595532 0.7702956 1.1065747 0.015560074 -0.52526605 -0.6349546 0.87260395
0.9299299 0.86224085 0.29056567 0.20764783 -0.5886497 0.591528 0.8743259 0.289072 -0.5892339 0.30024785 0.55492985 0.75409913 0.009715997 1.0510719 -0.3646945 -5.1289797e-05 0.8514713 -0.36615294 0.5732515 1.1171384 4.3381006e-05 0.5687023 1.1391311 0.21236667 0.59576017 -0.6102348 0.8033335 0.6055501 0.28529224 0.8196205 1.0547034 -0.3202978 1.0557923 0.014523903 0.7985394 1.1330614 0.0009374954 1.1112853 0.016896082 -0.6358128 0.80876654 -0.5266133 0.0045151785 0.22044793 0.21612412 0.7700264 1.1060514 0.015870916 -0.5245585 -0.63416284 0.8722637
0.9309309 0.8619138 0.29068142 0.20782354 -0.5878641 0.5914104 0.8739903 0.28918466 -0.5884453 0.3003593 0.5548266 0.7538373 0.0100350045 1.0505582 -0.36410668 0.00028927624 0.8511385 -0.36555663 0.5731404 1.1166213 0.00037899613 0.5685912 1.1386101 0.21253616 0.5956361 -0.6094513 0.80304855 0.60542715 0.28540894 0.81930715 1.0541916 -0.31972647 1.0552809 0.014835341 0.7982647 1.1325351 0.0012706667 1.110766 0.017203953 -0.6350137 0.8084508 -0.525905 0.0048433356 0.2206201 0.21629259 0.7697569 1.1055286 0.016180735 -0.523851 -0.63337153 0.8719236
0.9319319 0.8615869 0.29079774 0.20799863 -0.58707786 0.59129393 0.87365466 0.28929728 -0.58765715 0.30047032 0.5547229 0.7535763 0.010353167 1.0500449 -0.36351874 0.00063032657 0.8508064 -0.36496052 0.5730305 1.1161051 0.0007150918 0.5684815 1.1380895 0.21270543 0.59551287 -0.60866755 0.80276406 0.6053046 0.28552553 0.81899375 1.0536802 -0.31915697 1.05477 0.0151455365 0.79798937 1.1320099 0.0016044267 1.1102479 0.017511634 -0.6342129 0.80813456 -0.52519774 0.0051701926 0.22079274 0.21646124 0.7694889 1.1050061 0.01649116 -0.5231436 -0.6325807 0.8715837
0.9329329 0.8612604 0.29091334 0.20817399 -0.58629173 0.59117603 0.8733193 0.28940925 -0.5868681 0.3005812 0.55461985 0.7533154 0.010671638 1.0495322 -0.36293122 0.0009710714 0.85047406 -0.36436436 0.5729203 1.115589 0.001050353 0.5683715 1.1375692 0.21287397 0.5953885 -0.6078835 0.80247957 0.6051816 0.28564215 0.81868035 1.0531695 -0.3185859 1.0542597 0.015456378 0.79771537 1.1314851 0.0019379593 1.10973 0.017819148 -0.6334129 0.80781937 -0.52449024 0.0054978244 0.22096506 0.21662998 0.76922035 1.1044841 0.016801344 -0.5224364 -0.6317898 0.87124443
0.9339339 0.8609337 0.2910286 0.20834947 -0.58550656 0.59105957 0.8729839 0.28952143 -0.5860801 0.30069196 0.55451626 0.7530542 0.0109899305 1.0490196 -0.36234358 0.0013109297 0.85014296 -0.36376914 0.57281 1.1150739 0.0013856702 0.5682607 1.137049 0.21304318 0.5952646 -0.6071002 0.8021958 0.6050587 0.2857584 0.8183675 1.052659 -0.31801593 1.0537492 0.01576705 0.79744065 1.1309606 0.00227179 1.1092125 0.018126175 -0.63261306 0.80750424 -0.52378273 0.005824797 0.22113782 0.2167987 0.76895255 1.1039624 0.017111283 -0.52172905 -0.6309978 0.87090486
0.9349349 0.860608 0.29114476 0.20852467 -0.5847207 0.5909426 0.8726493 0.28963387 -0.58529174 0.30080295 0.5544126 0.75279355 0.011307806 1.0485065 -0.36175683 0.0016515031 0.84981143 -0.36317357 0.5726996 1.1145587 0.0017202161 0.56815094 1.1365297 0.21321225 0.5951411 -0.6063165 0.8019115 0.60493594 0.28587526 0.8180551 1.0521485 -0.31744573 1.0532391 0.016077416 0.79716665 1.1304358 0.0026049018 1.1086953 0.018432794 -0.6318134 0.8071896 -0.52307564 0.006152101 0.22131029 0.21696645 0.7686838 1.1034412 0.017420575 -0.5210218 -0.6302074 0.8705651
0.9359359 0.8602816 0.29125983 0.2086998 -0.5839356 0.5908261 0.87231433 0.28974605 -0.58450365 0.30091393 0.55430967 0.75253326 0.0116260275 1.0479951 -0.36116883 0.001991205 0.84947985 -0.36257836 0.57258946 1.1140442 0.002056133 0.5680414 1.136011 0.21338117 0.59501755 -0.605533 0.8016274 0.60481393 0.28599158 0.8177424 1.0516392 -0.31687608 1.0527306 0.016386956 0.79689264 1.1299126 0.00293779 1.1081784 0.018740606 -0.6310139 0.8068746 -0.5223679 0.006478656 0.22148278 0.2171351 0.76841635 1.1029209 0.017730461 -0.52031523 -0.62941605 0.8702259
0.9369369 0.85995585 0.29137525 0.20887452 -0.58315027 0.59070927 0.8719799 0.28985867 -0.583716 0.30102494 0.55420667 0.75227284 0.01194426 1.0474842 -0.3605824 0.0023318976 0.8491486 -0.36198294 0.57248 1.1135298 0.0023912117 0.56793094 1.1354917 0.21355027 0.5948936 -0.60475016 0.8013436 0.60469127 0.28610778 0.817431 1.0511303 -0.31630722 1.0522218 0.016696544 0.79661924 1.129389 0.0032708421 1.1076621 0.019046977 -0.63021374 0.80656034 -0.5216603 0.006805226 0.22165447 0.21730301 0.7681481 1.1023995 0.018039932 -0.5196078 -0.62862515 0.8698873
0.9379379 0.8596298 0.29149044 0.20904976 -0.58236504 0.5905929 0.87164515 0.2899711 -0.58292836 0.30113557 0.5541039 0.75201315 0.01226148 1.0469731 -0.35999504 0.0026719943 0.8488176 -0.3613878 0.57236964 1.1130159 0.0027253516 0.5678212 1.1349736 0.21371832 0.59476995 -0.6039664 0.8010602 0.6045687 0.28622386 0.8171186 1.0506214 -0.3157373 1.0517133 0.017006978 0.7963456 1.1288655 0.0036034808 1.1071464 0.019353418 -0.62941414 0.80624545 -0.52095413 0.007131662 0.2218264 0.21747118 0.76788104 1.10188 0.018349284 -0.5189013 -0.6278332 0.86954826
0.9389389 0.8593048 0.2916057 0.20922443 -0.5815803 0.5904766 0.8713114 0.29008293 -0.58214045 0.30124623 0.55400044 0.7517536 0.012579355 1.046463 -0.35940796 0.0030110776 0.84848636 -0.36079285 0.5722595 1.1125025 0.0030605495 0.5677119 1.1344562 0.21388713 0.59464616 -0.6031829 0.8007762 0.60444653 0.28634048 0.81680775 1.050113 -0.3151693 1.0512062 0.0173164 0.7960722 1.1283429 0.0039361157 1.1066302 0.019659858 -0.6286137 0.8059314 -0.52024627 0.0074586384 0.2219984 0.21763963 0.76761377 1.1013602 0.018658636 -0.51819485 -0.627043 0.8692094
0.9399399 0.8589798 0.29172078 0.20939878 -0.5807958 0.5903595 0.87097764 0.29019466 -0.5813526 0.301357 0.5538978 0.7514937 0.012896692 1.0459529 -0.35882163 0.003350094 0.84815633 -0.3601983 0.5721503 1.11199 0.0033943802 0.5676016 1.1339386 0.21405604 0.5945229 -0.6024006 0.8004931 0.60432345 0.28645596 0.81649625 1.049605 -0.31459993 1.0506989 0.017625691 0.795799 1.1278204 0.004269112 1.1061152 0.019966587 -0.6278142 0.8056178 -0.5195399 0.0077848397 0.22217041 0.21780726 0.76734656 1.1008413 0.018967628 -0.5174882 -0.626251 0.868871
0.9409409 0.8586547 0.29183626 0.2095742 -0.5800108 0.59024334 0.87064296 0.29030704 -0.58056533 0.30146763 0.5537951 0.7512341 0.013213972 1.0454434 -0.35823506 0.0036894754 0.8478247 -0.35960352 0.57204014 1.1114771 0.0037287474 0.56749207 1.1334215 0.21422404 0.5943989 -0.6016174 0.80020994 0.6042016 0.28657264 0.81618553 1.0490981 -0.31403184 1.0501915 0.01793547 0.7955256 1.1272987 0.0046008043 1.105601 0.02027273 -0.6270143 0.8053044 -0.5188326 0.008110739 0.22234198 0.21797508 0.7670796 1.1003219 0.01927698 -0.5167818 -0.6254601 0.8685329
0.9419419 0.85833025 0.29195175 0.20974854 -0.57922673 0.5901269 0.87030977 0.29041916 -0.57977796 0.3015778 0.55369234 0.7509749 0.013531191 1.0449345 -0.35764825 0.0040289797 0.84749454 -0.3590096 0.57193106 1.1109654 0.00406323 0.5673824 1.1329051 0.21439248 0.5942756 -0.60083365 0.79992646 0.60407895 0.28668827 0.8158746 1.0485911 -0.31346345 1.0496852 0.018244652 0.7952533 1.1267769 0.0049336217 1.1050866 0.02057911 -0.62621427 0.8049906 -0.5181268 0.008436892 0.2225138 0.21814299 0.7668124 1.099804 0.019585557 -0.51607496 -0.6246694 0.8681945
0.9429429 0.85800576 0.2920664 0.20992267 -0.5784416 0.59001064 0.8699763 0.2905316 -0.5789907 0.30168867 0.5535896 0.75071615 0.013848709 1.0444258 -0.3570632 0.004367944 0.84716463 -0.3584153 0.5718209 1.1104535 0.0043968298 0.5672731 1.1323887 0.21456087 0.59415233 -0.6000509 0.79964316 0.6039568 0.28680447 0.81556445 1.0480845 -0.31289542 1.049179 0.018553894 0.7949808 1.1262559 0.0052650683 1.1045728 0.020884657 -0.62541425 0.8046777 -0.51742 0.008762613 0.22268566 0.21831086 0.7665466 1.0992851 0.019894551 -0.51536816 -0.62387824 0.8678561
0.9439439 0.8576817 0.29218122 0.21009755 -0.57765716 0.58989465 0.8696431 0.29064348 -0.5782042 0.30179885 0.55348706 0.750458 0.014165331 1.0439178 -0.35647613 0.004706908 0.84683466 -0.35782045 0.5717115 1.1099428 0.004730601 0.56716317 1.1318731 0.21472976 0.59402883 -0.59926856 0.7993606 0.6038352 0.28692004 0.8152543 1.047579 -0.31232837 1.0486742 0.018863315 0.7947086 1.1257347 0.0055972375 1.1040591 0.02119067 -0.6246155 0.8043644 -0.5167131 0.0090889335 0.22285676 0.21847859 0.7662795 1.0987681 0.020203484 -0.51466274 -0.62308764 0.867519
0.9449449 0.8573573 0.2922962 0.21027195 -0.57687324 0.5897784 0.8693103 0.2907552 -0.57741714 0.30190864 0.5533843 0.75019926 0.014481954 1.04341 -0.35589057 0.0050456338 0.846505 -0.35722622 0.57160205 1.1094322 0.0050646774 0.5670542 1.1313573 0.21489754 0.5939054 -0.59848523 0.79907775 0.6037133 0.28703618 0.8149437 1.0470737 -0.31175992 1.0481687 0.019171594 0.7944363 1.125214 0.0059293993 1.1035464 0.021496454 -0.6238154 0.804052 -0.516007 0.009414382 0.22302759 0.21864611 0.76601374 1.0982505 0.020511286 -0.5139562 -0.6222968 0.8671808
0.9459459 0.85703397 0.2924108 0.21044579 -0.57608885 0.58966243 0.86897737 0.29086763 -0.5766298 0.30201906 0.55328214 0.7499405 0.014798697 1.0429024 -0.35530457 0.005384542 0.8461754 -0.3566329 0.5714933 1.1089216 0.005397912 0.5669443 1.1308426 0.2150658 0.593782 -0.5977025 0.79879516 0.6035912 0.28715232 0.8146344 1.0465685 -0.3111924 1.0476644 0.019480538 0.79416406 1.1246939 0.0062611997 1.1030335 0.021802418 -0.6230157 0.80373955 -0.5153002 0.009739868 0.2231997 0.2188139 0.76574755 1.0977336 0.020819804 -0.51325035 -0.6215056 0.8668433
0.9469469 0.85671014 0.29252586 0.21062043 -0.5753056 0.58954644 0.8686446 0.2909792 -0.5758436 0.30212972 0.55317956 0.7496827 0.015115082 1.042396 -0.35471874 0.0057226717 0.8458458 -0.35603935 0.5713838 1.1084121 0.0057314597 0.5668352 1.1303275 0.21523401 0.5936584 -0.5969204 0.79851305 0.60346895 0.2872679 0.81432486 1.0460641 -0.31062555 1.0471601 0.019789482 0.79389197 1.1241739 0.0065925345 1.1025214 0.022107845 -0.62221605 0.8034274 -0.51459396 0.010065172 0.22337061 0.21898106 0.76548165 1.0972168 0.0211285 -0.5125445 -0.6207144 0.8665058
0.9479479 0.8563867 0.29264027 0.2107949 -0.5745211 0.58943075 0.8683118 0.2910913 -0.5750574 0.3022395 0.55307716 0.74942523 0.015431406 1.0418892 -0.3541333 0.0060610995 0.8455166 -0.35544515 0.5712748 1.107903 0.006064821 0.5667264 1.1298128 0.21540165 0.5935352 -0.59613794 0.7982314 0.60334736 0.2873835 0.8140163 1.0455599 -0.310059 1.0466566 0.020098187 0.79362047 1.1236545 0.0069237426 1.10201 0.022413094 -0.6214167 0.8031151 -0.51388764 0.01039049 0.223542 0.21914828 0.76521647 1.0967005 0.021436121 -0.5118387 -0.6199242 0.866169
0.9489489 0.8560639 0.29275504 0.21096867 -0.57373774 0.58931464 0.86797965 0.29120314 -0.5742711 0.30234933 0.55297476 0.74916756 0.015747672 1.0413837 -0.35354805 0.0063990504 0.84518796 -0.35485154 0.5711655 1.1073934 0.006398592 0.5666167 1.1292995 0.21556967 0.59341264 -0.59535515 0.7979487 0.6032259 0.28749892 0.8137069 1.0450566 -0.30949232 1.0461535 0.020405939 0.79334956 1.1231357 0.0072551966 1.1014981 0.022718402 -0.62061614 0.802803 -0.51318115 0.010715019 0.22371274 0.21931571 0.7649513 1.0961852 0.021744052 -0.51113296 -0.6191329 0.86583126
0.9499499 0.8557415 0.29286948 0.2111432 -0.57295436 0.5891985 0.8676474 0.29131505 -0.5734848 0.30245963 0.55287284 0.7489093 0.01606353 1.0408782 -0.35296303 0.0067368858 0.8448589 -0.3542586 0.5710563 1.106885 0.0067310594 0.5665074 1.128786 0.21573764 0.5932894 -0.5945731 0.7976673 0.6031039 0.28761533 0.8133984 1.0445535 -0.3089258 1.0456508 0.020714227 0.7930779 1.1226169 0.0075858682 1.1009877 0.02302377 -0.61981684 0.8024913 -0.512475 0.011040576 0.22388354 0.21948272 0.76468515 1.0956702 0.022052212 -0.510427 -0.61834294 0.8654954
0.950951 0.8554181 0.29298437 0.21131659 -0.5721716 0.5890829 0.8673158 0.29142684 -0.5726989 0.30256957 0.55277056 0.7486524 0.01637926 1.0403725 -0.35237706 0.0070752203 0.84453017 -0.35366535 0.5709476 1.1063771 0.0070639327 0.56639904 1.1282729 0.21590573 0.59316635 -0.5937907 0.7973852 0.60298216 0.28773052 0.8130898 1.0440503 -0.30836037 1.0451484 0.021022098 0.792807 1.1220976 0.007917203 1.1004771 0.02332878 -0.6190178 0.8021796 -0.5117694 0.011365354 0.22405446 0.21964988 0.76441985 1.0951548 0.022360133 -0.50972116 -0.6175513 0.8651579
0.951952 0.8550959 0.29309896 0.21149063 -0.5713879 0.58896786 0.86698365 0.29153866 -0.5719127 0.3026796 0.55266863 0.74839556 0.016695406 1.0398679 -0.35179248 0.007412575 0.84420186 -0.35307223 0.57083875 1.1058694 0.0073967613 0.5662897 1.12776 0.2160736 0.5930429 -0.5930087 0.79710394 0.60286033 0.28784564 0.8127818 1.043548 -0.3077943 1.0446466 0.02132997 0.7925362 1.1215807 0.008248005 1.099967 0.023633491 -0.618218 0.80186886 -0.5110641 0.011689944 0.22422487 0.21981761 0.76415545 1.0946405 0.022667637 -0.5090157 -0.6167606 0.86482203
0.952953 0.8547737 0.29321295 0.21166423 -0.570605 0.58885163 0.8666532 0.2916504 -0.57112706 0.3027893 0.5525668 0.7481392 0.017011134 1.0393639 -0.35120782 0.0077500492 0.84387374 -0.3524796 0.5707299 1.1053619 0.0077295266 0.56618124 1.1272478 0.21624097 0.59292 -0.5922266 0.7968223 0.6027394 0.28796154 0.8124737 1.0430461 -0.30722883 1.044145 0.0216379 0.792266 1.1210625 0.008578971 1.0994569 0.023938203 -0.61741847 0.80155784 -0.5103576 0.012014784 0.2243965 0.21998423 0.763891 1.0941257 0.022974674 -0.5083102 -0.6159704 0.86448526
0.953954 0.8544514 0.29332772 0.2118381 -0.5698217 0.58873636 0.86632127 0.2917625 -0.5703417 0.30289876 0.5524648 0.7478824 0.01732647 1.0388606 -0.35062298 0.008087762 0.84354526 -0.35188714 0.57062095 1.1048548 0.008061927 0.56607205 1.1267358 0.216409 0.5927966 -0.59144515 0.7965407 0.6026177 0.28807703 0.8121668 1.0425446 -0.30666357 1.0436447 0.02194595 0.79199576 1.1205453 0.008909531 1.0989474 0.024243452 -0.6166192 0.8012471 -0.5096529 0.012339136 0.22456712 0.22015107 0.76362664 1.0936124 0.023282355 -0.5076044 -0.6151792 0.86414903
0.954955 0.85412997 0.293442 0.21201167 -0.56903917 0.5886211 0.86599034 0.29187426 -0.5695555 0.3030082 0.5523634 0.74762607 0.01764232 1.0383563 -0.3500388 0.0084250085 0.8432177 -0.35129377 0.57051295 1.1043488 0.008393858 0.56596357 1.1262243 0.21657684 0.59267384 -0.5906623 0.7962594 0.60249615 0.28819218 0.81185913 1.0420438 -0.30609784 1.0431441 0.022253761 0.7917252 1.1200274 0.009239141 1.0984387 0.024547031 -0.61581945 0.800937 -0.50894666 0.012663616 0.2247375 0.2203184 0.7633618 1.0930985 0.023589263 -0.50690055 -0.6143879 0.86381316
0.955956 0.8538083 0.29355583 0.21218523 -0.5682567 0.58850616 0.8656591 0.2919854 -0.5687703 0.30311802 0.5522615 0.7473696 0.017957512 1.0378535 -0.34945342 0.008761592 0.84288967 -0.3507015 0.57040423 1.1038426 0.008726206 0.56585497 1.1257126 0.21674421 0.592551 -0.5898811 0.7959786 0.6023749 0.28830773 0.8115521 1.0415434 -0.3055325 1.042644 0.022561284 0.79145503 1.1195117 0.009569749 1.0979301 0.02485223 -0.61502 0.8006265 -0.5082411 0.012987144 0.22490764 0.22048548 0.76309824 1.0925859 0.023896508 -0.5061947 -0.61359763 0.8634776
0.956957 0.85348713 0.29367065 0.21235856 -0.5674738 0.5883906 0.8653281 0.29209733 -0.5679851 0.30322796 0.5521599 0.74711347 0.018272894 1.0373514 -0.3488692 0.009098649 0.84256214 -0.35010955 0.570296 1.1033373 0.009058196 0.56574625 1.1252021 0.21691218 0.59242857 -0.5890991 0.79569745 0.60225344 0.28842267 0.8112451 1.0410433 -0.3049682 1.0421445 0.022868559 0.79118556 1.1189947 0.009900283 1.0974222 0.02515569 -0.6142212 0.8003164 -0.5075356 0.0133116245 0.22507772 0.2206522 0.7628345 1.0920732 0.024203535 -0.5054897 -0.61280715 0.8631422
0.957958 0.85316604 0.29378423 0.21253252 -0.5666917 0.58827543 0.8649978 0.29220915 -0.56719995 0.30333775 0.5520586 0.746858 0.01858749 1.0368489 -0.34828633 0.009435479 0.84223515 -0.34951702 0.5701875 1.1028321 0.009390954 0.5656372 1.124692 0.2170797 0.59230566 -0.58831733 0.79541725 0.6021327 0.28853855 0.81093854 1.0405436 -0.30440345 1.0416455 0.023175595 0.7909156 1.1184795 0.010229845 1.096914 0.025460163 -0.6134222 0.8000065 -0.50683004 0.01363574 0.22524863 0.22081888 0.76257014 1.0915604 0.024510408 -0.5047852 -0.6120162 0.86280644
0.958959 0.85284543 0.29389822 0.21270561 -0.56590927 0.5881609 0.86466813 0.29232112 -0.56641525 0.30344734 0.55195725 0.74660236 0.018902455 1.0363473 -0.34770137 0.009771939 0.8419081 -0.34892485 0.570079 1.1023278 0.009722229 0.56552905 1.1241817 0.2172473 0.5921825 -0.58753586 0.79513615 0.60201126 0.28865355 0.8106319 1.0400445 -0.3038388 1.0411469 0.023482572 0.79064673 1.1179636 0.010559808 1.0964068 0.025764517 -0.6126222 0.7996972 -0.50612473 0.013959564 0.22541878 0.22098601 0.762307 1.0910487 0.024817077 -0.5040794 -0.6112262 0.86247116
0.95996 0.8525249 0.2940127 0.21287906 -0.5651273 0.58804595 0.86433804 0.29243287 -0.5656307 0.30355656 0.5518563 0.74634737 0.019217407 1.0358461 -0.34711772 0.010108829 0.84158105 -0.34833288 0.5699708 1.1018229 0.010054044 0.56542116 1.1236728 0.21741456 0.59206015 -0.58675426 0.7948563 0.6018905 0.2887691 0.81032634 1.0395458 -0.3032751 1.0406488 0.023790155 0.790377 1.1174487 0.010889534 1.0959004 0.026068335 -0.6118225 0.79938805 -0.5054201 0.014282675 0.22558892 0.22115234 0.7620434 1.0905373 0.025123518 -0.50337493 -0.6104353 0.8621363
0.960961 0.85220426 0.29412693 0.21305263 -0.56434554 0.587931 0.8640074 0.29254398 -0.5648461 0.3036658 0.5517543 0.74609244 0.019532014 1.0353458 -0.34653383 0.010444753 0.8412551 -0.34774143 0.5698625 1.1013192 0.010385498 0.56531256 1.123163 0.21758175 0.5919374 -0.5859721 0.7945761 0.60176903 0.28888378 0.8100205 1.0390472 -0.30271065 1.0401511 0.024096714 0.7901085 1.1169333 0.011218965 1.0953939 0.026372224 -0.6110237 0.799079 -0.5047151 0.014606321 0.22575888 0.22131899 0.7617805 1.0900261 0.025430305 -0.50267094 -0.6096448 0.8618014
0.961962 0.8518841 0.2942402 0.21322542 -0.5635632 0.58781594 0.863678 0.29265577 -0.56406146 0.30377537 0.5516532 0.74583703 0.019846193 1.0348446 -0.34595054 0.010780867 0.8409282 -0.34714994 0.569755 1.1008157 0.010716952 0.56520414 1.1226541 0.21774894 0.5918149 -0.5851916 0.7942959 0.6016486 0.28899878 0.8097148 1.0385494 -0.30214712 1.0396535 0.024403512 0.7898389 1.1164191 0.011548631 1.0948876 0.02667628 -0.61022377 0.79876983 -0.5040098 0.01492979 0.22592896 0.22148526 0.7615174 1.0895157 0.025736805 -0.5019662 -0.60885376 0.8614667
0.962963 0.8515646 0.29435444 0.2133987 -0.56278175 0.58770114 0.8633481 0.29276788 -0.5632769 0.30388457 0.5515521 0.74558264 0.02016086 1.0343451 -0.34536704 0.011117805 0.8406015 -0.34655827 0.56964666 1.100313 0.011047274 0.5650966 1.1221459 0.21791637 0.59169257 -0.58441025 0.7940156 0.60152763 0.28911433 0.80940944 1.0380523 -0.3015837 1.0391572 0.024710022 0.7895707 1.1159052 0.0118778795 1.0943818 0.02697969 -0.6094251 0.798461 -0.50330454 0.015253317 0.22609892 0.22165185 0.7612547 1.0890051 0.026042948 -0.5012613 -0.60806376 0.8611321
0.963964 0.85124487 0.294468 0.21357164 -0.56200004 0.5875868 0.8630188 0.29287976 -0.5624923 0.30399427 0.55145127 0.74532807 0.020475227 1.0338453 -0.34478334 0.011453383 0.8402753 -0.34596688 0.56953937 1.0998102 0.01137894 0.5649879 1.1216378 0.2180838 0.5915699 -0.58362985 0.793736 0.60140723 0.289229 0.8091043 1.0375555 -0.30102035 1.0386608 0.025017058 0.7893024 1.1153911 0.01220713 1.0938764 0.027282733 -0.6086255 0.79815257 -0.5025998 0.015576785 0.226269 0.22181815 0.76099235 1.0884947 0.02634914 -0.5005564 -0.6072734 0.8607979
0.964965 0.85092545 0.29458246 0.21374506 -0.56121856 0.58747274 0.86268955 0.29299128 -0.5617087 0.30410337 0.55135065 0.7450734 0.020789944 1.0333467 -0.34420037 0.01178913 0.83994913 -0.34537542 0.569431 1.0993079 0.011710037 0.5648807 1.1211298 0.21825105 0.5914473 -0.582848 0.7934565 0.6012869 0.2893439 0.8088004 1.037059 -0.3004571 1.0381647 0.025323201 0.78903365 1.1148787 0.012536915 1.0933717 0.027586373 -0.6078259 0.79784423 -0.5018948 0.015899358 0.22643873 0.2219851 0.76073015 1.0879853 0.026655044 -0.4998523 -0.60648346 0.86046386
0.965966 0.8506059 0.2946961 0.21391752 -0.5604371 0.58735794 0.8623605 0.2931026 -0.5609243 0.3042126 0.5512495 0.7448197 0.021104073 1.0328479 -0.3436177 0.012124706 0.8396237 -0.34478447 0.56932384 1.0988064 0.012040656 0.5647725 1.1206228 0.21841788 0.591325 -0.5820668 0.7931776 0.60116565 0.28945905 0.80849564 1.0365624 -0.2998948 1.0376691 0.025629533 0.7887657 1.1143659 0.012865569 1.0928673 0.027889663 -0.60702676 0.79753613 -0.5011908 0.01622247 0.22660822 0.22215089 0.7604678 1.0874761 0.02696065 -0.49914795 -0.6056932 0.86012954
0.966967 0.8502873 0.29480997 0.21409026 -0.5596555 0.58724326 0.8620321 0.29321405 -0.56014013 0.30432123 0.55114865 0.7445661 0.021417895 1.0323492 -0.3430347 0.012460642 0.8392983 -0.34419325 0.5692162 1.0983053 0.012371814 0.56466436 1.1201156 0.21858504 0.5912023 -0.58128613 0.79289764 0.6010457 0.289574 0.80819124 1.0360674 -0.29933253 1.0371741 0.025935795 0.78849804 1.1138526 0.013194103 1.0923635 0.028192945 -0.60622805 0.7972285 -0.50048524 0.016544804 0.226778 0.22231755 0.7602062 1.0869671 0.027267022 -0.49844426 -0.6049023 0.8597957
0.967968 0.84996843 0.29492348 0.21426347 -0.5588745 0.5871293 0.8617033 0.29332557 -0.5593567 0.3044307 0.5510479 0.7443124 0.021732025 1.0318516 -0.34245187 0.012795733 0.8389728 -0.34360325 0.5691083 1.0978043 0.012702612 0.56455684 1.1196096 0.21875215 0.5910806 -0.5805056 0.7926184 0.6009252 0.28968897 0.8078866 1.0355719 -0.29876962 1.0366795 0.026242066 0.78823054 1.1133407 0.013522698 1.0918593 0.028496116 -0.6054295 0.7969209 -0.499781 0.016868034 0.22694707 0.22248366 0.75994384 1.0864586 0.02757221 -0.4977398 -0.60411185 0.8594625
0.968969 0.8496497 0.29503724 0.21443662 -0.558094 0.58701473 0.86137474 0.2934373 -0.558573 0.3045398 0.5509474 0.74405897 0.022045737 1.0313548 -0.34186885 0.013131073 0.838647 -0.34301186 0.5690014 1.0973036 0.013032891 0.56444913 1.1191032 0.2189191 0.59095865 -0.57972443 0.79233927 0.6008048 0.28980362 0.8075834 1.0350778 -0.29820812 1.0361853 0.026547732 0.78796285 1.1128285 0.013851291 1.0913565 0.028798163 -0.60463 0.79661375 -0.4990772 0.017189773 0.2271173 0.22264987 0.7596826 1.0859509 0.027878532 -0.49703598 -0.6033211 0.8591283
0.96997 0.8493318 0.29514992 0.21460947 -0.5573133 0.5869009 0.86104673 0.29354948 -0.55778986 0.30464876 0.55084676 0.74380547 0.022359151 1.0308571 -0.34128746 0.01346577 0.8383226 -0.3424218 0.56889385 1.0968035 0.013363212 0.5643417 1.1185975 0.2190859 0.59083563 -0.57894397 0.7920605 0.6006839 0.28991854 0.8072798 1.0345825 -0.29764628 1.0356919 0.026853645 0.78769577 1.1123171 0.014179945 1.0908536 0.029101573 -0.6038304 0.7963064 -0.49837267 0.017513018 0.22728622 0.22281605 0.7594212 1.0854425 0.02818378 -0.4963324 -0.60253185 0.85879564
0.970971 0.84901345 0.2952644 0.21478125 -0.5565325 0.5867868 0.8607186 0.29366022 -0.55700654 0.30475742 0.5507467 0.74355227 0.022672446 1.030361 -0.3407046 0.01380099 0.8379983 -0.34183162 0.568787 1.0963036 0.013693238 0.56423414 1.118092 0.219253 0.5907135 -0.57816285 0.7917817 0.6005646 0.29003343 0.806977 1.0340898 -0.29708433 1.0351986 0.027159624 0.78742844 1.111806 0.014508609 1.0903517 0.029404435 -0.60303205 0.7959997 -0.49766845 0.017835006 0.22745582 0.22298163 0.75915956 1.0849358 0.028489148 -0.49562812 -0.6017408 0.85846174
0.971972 0.84869546 0.29537794 0.21495429 -0.5557517 0.58667296 0.86039054 0.29377222 -0.55622286 0.30486673 0.55064607 0.7432997 0.022986207 1.0298647 -0.34012252 0.014136022 0.8376729 -0.34124064 0.5686797 1.0958048 0.014023868 0.5641266 1.1175873 0.21941969 0.59059155 -0.5773825 0.79150325 0.60044414 0.2901481 0.806674 1.0335959 -0.29652306 1.034706 0.027465597 0.78716147 1.111295 0.0148370825 1.0898492 0.029707072 -0.60223234 0.7956928 -0.49696416 0.018157162 0.22762465 0.22314838 0.7588989 1.0844288 0.028794218 -0.49492437 -0.6009508 0.85812896
0.972973 0.84837794 0.2954911 0.21512643 -0.55497104 0.5865589 0.8600629 0.2938841 -0.5554399 0.30497584 0.5505457 0.743047 0.023299323 1.0293691 -0.33954015 0.014470167 0.83734816 -0.34065118 0.56857276 1.0953059 0.01435413 0.5640191 1.1170828 0.2195867 0.5904695 -0.57660276 0.7912252 0.60032445 0.29026306 0.8063713 1.0331028 -0.29596165 1.034213 0.027771084 0.78689504 1.1107844 0.015165439 1.0893481 0.030009648 -0.6014337 0.79538673 -0.4962601 0.018479677 0.22779426 0.22331426 0.758638 1.0839217 0.029099219 -0.4942212 -0.6001608 0.85779643
0.973974 0.84806 0.29560438 0.21529976 -0.55419165 0.5864453 0.85973597 0.29399535 -0.5546568 0.30508447 0.55044603 0.74279505 0.023612678 1.0288739 -0.33895802 0.014804851 0.83702457 -0.34006113 0.5684655 1.0948079 0.014683321 0.56391203 1.1165786 0.21975303 0.59034777 -0.5758215 0.7909464 0.6002043 0.29037777 0.8060685 1.03261 -0.29540056 1.0337217 0.028076641 0.78662854 1.1102747 0.015492601 1.088846 0.030311737 -0.6006352 0.7950804 -0.49555624 0.018801356 0.22796327 0.22347972 0.75837743 1.0834154 0.029404942 -0.49351704 -0.5993706 0.85746384
0.974975 0.8477432 0.29571813 0.21547183 -0.55341077 0.5863318 0.8594092 0.2941065 -0.55387414 0.30519322 0.550345 0.7425428 0.023925377 1.0283793 -0.3383762 0.015139058 0.8367006 -0.33947113 0.5683589 1.0943097 0.015013235 0.563805 1.1160747 0.21992025 0.5902257 -0.5750419 0.7906686 0.60008425 0.2904922 0.80576646 1.0321186 -0.2948401 1.0332304 0.028382376 0.78636193 1.1097643 0.01582061 1.0883459 0.030614074 -0.59983593 0.79477435 -0.4948522 0.01912394 0.22813252 0.2236459 0.75811726 1.0829098 0.029709537 -0.49281436 -0.5985803 0.85713154
0.975976 0.8474263 0.2958314 0.21564385 -0.5526314 0.5862182 0.85908175 0.2942184 -0.5530919 0.30530244 0.55024546 0.742291 0.024238255 1.0278847 -0.3377945 0.01547398 0.83637655 -0.33888185 0.5682516 1.0938123 0.0153432 0.5636977 1.1155711 0.22008678 0.5901042 -0.57426125 0.7903903 0.59996444 0.2906068 0.8054647 1.0316265 -0.29427952 1.0327384 0.028687324 0.7860957 1.1092557 0.016149025 1.0878454 0.03091665 -0.5990371 0.7944684 -0.4941486 0.019445144 0.22830147 0.22381157 0.7578566 1.0824041 0.030014664 -0.49211097 -0.5977904 0.8567997
0.976977 0.8471095 0.29594484 0.21581665 -0.5518517 0.58610445 0.85875493 0.29433003 -0.5523091 0.30541095 0.5501458 0.7420392 0.02455143 1.0273906 -0.33721346 0.015807768 0.8360527 -0.33829144 0.56814504 1.0933155 0.015672926 0.5635905 1.1150683 0.2202537 0.5899826 -0.573481 0.79011273 0.599845 0.29072165 0.805163 1.0311354 -0.29371917 1.0322486 0.028992644 0.78583014 1.108746 0.016476426 1.0873451 0.031218443 -0.5982378 0.794163 -0.49344456 0.019766644 0.22847086 0.22397691 0.7575972 1.0818993 0.030319557 -0.49140745 -0.59700006 0.8564673
0.977978 0.8467933 0.2960586 0.21598956 -0.5510716 0.58599144 0.8584285 0.29444164 -0.5515267 0.30551934 0.55004597 0.7417875 0.02486407 1.026897 -0.3366311 0.016141677 0.8357296 -0.33770224 0.56803876 1.0928187 0.016002186 0.5634838 1.1145656 0.2204203 0.5898612 -0.57270175 0.78983504 0.5997253 0.29083622 0.8048616 1.0306445 -0.2931585 1.0317583 0.029297305 0.7855645 1.1082379 0.016803674 1.0868453 0.03152096 -0.5974389 0.79385775 -0.49274135 0.020088572 0.2286394 0.22414333 0.7573368 1.0813948 0.030623611 -0.49070406 -0.5962106 0.8561351
0.978979 0.846477 0.29617116 0.21616182 -0.5502923 0.58587795 0.858102 0.29455316 -0.55074483 0.30562833 0.54994595 0.7415363 0.025176948 1.0264035 -0.33605024 0.016475586 0.83540595 -0.33711347 0.5679323 1.0923221 0.016331734 0.56337696 1.1140628 0.2205869 0.58973867 -0.5719216 0.78955823 0.59960574 0.29095086 0.80456066 1.0301546 -0.29259855 1.031269 0.029602326 0.7852987 1.1077294 0.017131075 1.0863463 0.031822164 -0.5966403 0.7935531 -0.49203765 0.020410132 0.22880822 0.22430897 0.7570774 1.0808898 0.030928563 -0.49000055 -0.59542066 0.85580385
0.97998 0.84616095 0.29628444 0.21633384 -0.5495129 0.58576494 0.85777575 0.2946648 -0.5499626 0.30573672 0.549847 0.74128544 0.025489468 1.0259112 -0.3354698 0.016809674 0.8350832 -0.33652458 0.5678256 1.0918266 0.016660515 0.5632703 1.113561 0.22075355 0.58961767 -0.57114166 0.7892804 0.59948653 0.29106513 0.8042601 1.0296645 -0.29203895 1.0307789 0.029907037 0.7850334 1.1072212 0.017458726 1.0858475 0.032124024 -0.59584135 0.7932479 -0.49133396 0.020730928 0.22897717 0.22447532 0.7568182 1.0803866 0.031233344 -0.489298 -0.5946303 0.8554724
0.980981 0.8458456 0.29639798 0.2165058 -0.5487334 0.5856518 0.85744977 0.2947762 -0.54918027 0.30584583 0.5497472 0.74103457 0.025802048 1.0254189 -0.3348888 0.017143581 0.83476007 -0.33593568 0.56771916 1.091331 0.016990064 0.56316346 1.1130595 0.22092003 0.58949584 -0.57036185 0.7890033 0.5993672 0.29118 0.80395883 1.0291747 -0.29147938 1.0302905 0.030212056 0.78476876 1.1067134 0.017786188 1.0853492 0.03242617 -0.59504324 0.79294336 -0.4906302 0.021052608 0.22914562 0.2246407 0.75655884 1.0798827 0.031538114 -0.48859513 -0.5938406 0.8551409
0.981982 0.84552985 0.29651102 0.21667811 -0.547955 0.5855387 0.85712403 0.29488796 -0.5483984 0.3059541 0.54964775 0.74078375 0.026113793 1.0249269 -0.33430773 0.017476715 0.8344379 -0.33534634 0.56761307 1.0908362 0.017318906 0.56305724 1.1125585 0.22108638 0.58937496 -0.56958175 0.78872633 0.59924775 0.29129463 0.8036585 1.0286857 -0.29091987 1.0298022 0.030516779 0.78450394 1.1062067 0.018113062 1.0848515 0.032728035 -0.59424335 0.7926393 -0.48992795 0.021373998 0.22931415 0.2248064 0.75629956 1.0793804 0.031841457 -0.4878924 -0.59305114 0.85481
0.982983 0.8452141 0.29662442 0.21685061 -0.5471757 0.58542556 0.8567982 0.29499972 -0.5476173 0.30606285 0.5495489 0.7405336 0.026426671 1.0244353 -0.33372644 0.017810266 0.83411574 -0.33475834 0.56750685 1.0903412 0.01764726 0.56295043 1.1120583 0.22125286 0.58925325 -0.5688024 0.7884498 0.59912866 0.29140863 0.8033586 1.0281973 -0.2903612 1.0293143 0.030821381 0.78423923 1.1056998 0.018439928 1.0843538 0.033029478 -0.59344614 0.7923353 -0.48922408 0.021695023 0.22948292 0.2249718 0.75604105 1.078877 0.03214605 -0.48718977 -0.59226024 0.8544791
0.983984 0.84489924 0.29673746 0.21702251 -0.5463968 0.58531255 0.8564729 0.29511097 -0.5468354 0.30617136 0.5494495 0.740283 0.026738714 1.0239444 -0.33314627 0.018143639 0.8337931 -0.33416906 0.56740093 1.089847 0.01797652 0.5628442 1.1115576 0.22141951 0.5891318 -0.5680235 0.7881726 0.59900934 0.2915236 0.803059 1.0277095 -0.28980237 1.0288267 0.031125985 0.783975 1.1051929 0.018766982 1.0838562 0.03333104 -0.59264684 0.7920317 -0.4885211 0.0220157 0.22965145 0.22513714 0.7557818 1.0783743 0.032449808 -0.4864872 -0.5914712 0.85414785
0.984985 0.844584 0.29685065 0.21719423 -0.5456177 0.5852002 0.85614747 0.2952225 -0.54605335 0.30627963 0.54935026 0.74003303 0.02705059 1.0234537 -0.33256552 0.018477129 0.8334714 -0.33358148 0.56729555 1.0893536 0.018304817 0.5627377 1.1110578 0.22158569 0.5890108 -0.5672435 0.78789634 0.5988904 0.29163754 0.80275923 1.0272223 -0.28924388 1.02834 0.03143041 0.7837101 1.1046873 0.019093737 1.0833595 0.033632364 -0.5918477 0.79172695 -0.48781818 0.022336544 0.22982001 0.22530231 0.75552356 1.0778728 0.032754637 -0.4857846 -0.5906811 0.8538173
0.985986 0.8442696 0.29696357 0.21736643 -0.5448393 0.5850874 0.8558221 0.2953345 -0.5452726 0.3063883 0.54925144 0.73978335 0.02736311 1.0229636 -0.33198535 0.018809512 0.83314925 -0.3329933 0.5671897 1.0888599 0.018633375 0.5626317 1.1105578 0.22175276 0.58888954 -0.56646454 0.78762 0.5987715 0.29175252 0.8024603 1.0267346 -0.28868556 1.0278534 0.031734712 0.78344613 1.1041815 0.019420186 1.0828629 0.033933748 -0.59104943 0.7914238 -0.48711532 0.022657221 0.2299886 0.22546825 0.75526553 1.0773704 0.03305787 -0.4850819 -0.5898914 0.8534868
0.986987 0.84395504 0.29707685 0.21753791 -0.54406065 0.5849755 0.8554973 0.295446 -0.5444914 0.306497 0.54915273 0.7395336 0.027674556 1.0224738 -0.33140555 0.019143123 0.83282727 -0.3324042 0.56708384 1.0883677 0.01896198 0.56252587 1.110059 0.22191823 0.58876854 -0.5656848 0.78734386 0.5986525 0.29186696 0.80216044 1.0262473 -0.2881272 1.0273675 0.032039136 0.7831825 1.1036755 0.019747121 1.082367 0.03423501 -0.5902509 0.7911208 -0.48641223 0.022977242 0.23015708 0.22563404 0.75500745 1.0768695 0.0333623 -0.4843797 -0.5891022 0.853157
0.987988 0.84364074 0.2971898 0.21771017 -0.5432833 0.5848628 0.85517323 0.29555753 -0.5437103 0.30660564 0.54905397 0.73928463 0.027986243 1.0219849 -0.3308253 0.019475482 0.8325057 -0.33181655 0.56697845 1.0878747 0.019290633 0.5624193 1.1095599 0.22208488 0.5886474 -0.56490624 0.7870675 0.59853375 0.2919816 0.8018619 1.0257618 -0.2875687 1.0268815 0.03234314 0.7829193 1.1031708 0.020072924 1.0818712 0.03453598 -0.5894529 0.79081786 -0.4857096 0.023297848 0.23032552 0.225799 0.7547492 1.0763686 0.03366606 -0.48367727 -0.5883121 0.85282695
0.988989 0.8433267 0.29730296 0.21788204 -0.5425048 0.58475006 0.85484874 0.2956694 -0.54292977 0.30671394 0.54895526 0.7390351 0.028298225 1.0214958 -0.3302453 0.019808497 0.83218557 -0.33122832 0.5668729 1.0873829 0.01961852 0.56231403 1.1090618 0.22225133 0.58852655 -0.5641269 0.78679204 0.598415 0.29209563 0.8015633 1.0252753 -0.2870107 1.026396 0.03264685 0.7826558 1.1026663 0.020399848 1.0813763 0.034837604 -0.5886539 0.7905149 -0.4850067 0.023618361 0.2304934 0.22596496 0.7544913 1.0758679 0.03396934 -0.4829756 -0.5875225 0.85249764
0.98999 0.8430131 0.29741576 0.21805412 -0.541727 0.58463824 0.85452455 0.29578033 -0.54214907 0.30682245 0.54885596 0.7387865 0.028609324 1.021007 -0.32966578 0.020141045 0.83186406 -0.3306409 0.5667674 1.0868909 0.01994635 0.56220776 1.1085633 0.2224175 0.5884058 -0.56334805 0.78651726 0.5982965 0.29221013 0.8012653 1.0247893 -0.28645378 1.0259115 0.032950856 0.7823918 1.1021612 0.02072589 1.0808815 0.03513869 -0.5878562 0.7902124 -0.4843045 0.02393856 0.23066151 0.22613019 0.75423425 1.0753678 0.034273285 -0.48227346 -0.58673227 0.8521672
0.990991 0.84269994 0.29752895 0.21822602 -0.540949 0.5845258 0.85420036 0.2958921 -0.54136825 0.30693048 0.548758 0.73853785 0.028921012 1.0205189 -0.32908627 0.020472985 0.8315437 -0.33005387 0.5666625 1.0863999 0.020274537 0.5621018 1.1080657 0.22258386 0.58828485 -0.5625693 0.78624064 0.5981777 0.29232457 0.8009671 1.0243052 -0.28589642 1.025427 0.03325516 0.7821294 1.1016574 0.02105199 1.0803872 0.03543882 -0.58705807 0.78991014 -0.4836014 0.024259117 0.2308302 0.22629517 0.753977 1.0748678 0.03457627 -0.48157132 -0.5859431 0.8518381
0.991992 0.8423865 0.29764128 0.21839732 -0.5401712 0.5844134 0.853877 0.29600373 -0.5405885 0.307039 0.54865944 0.7382894 0.029232051 1.0200312 -0.32850632 0.020805702 0.8312219 -0.32946593 0.5665564 1.0859088 0.020602653 0.5619964 1.1075685 0.22275022 0.5881642 -0.56179047 0.7859652 0.59805965 0.29243875 0.80066925 1.02382 -0.28533918 1.0249426 0.03355869 0.78186613 1.1011539 0.021378566 1.0798931 0.035739906 -0.58625895 0.78960824 -0.48289955 0.024578959 0.23099747 0.226461 0.75372005 1.074369 0.03487992 -0.48086965 -0.58515316 0.85150856
0.992993 0.84207344 0.29775447 0.2185688 -0.5393935 0.58430195 0.85355306 0.29611537 -0.53980774 0.30714738 0.548561 0.7380412 0.02954338 1.0195442 -0.32792696 0.02113801 0.8309021 -0.32887876 0.566452 1.0854185 0.020930303 0.56189054 1.1070715 0.22291681 0.5880437 -0.5610114 0.7856902 0.5979415 0.29255337 0.800372 1.0233359 -0.2847821 1.0244592 0.03386264 0.7816037 1.1006498 0.02170407 1.0793993 0.036040694 -0.5854609 0.78930616 -0.48219705 0.02489897 0.231166 0.22662568 0.75346273 1.0738696 0.035182662 -0.48016787 -0.58436376 0.8511795
0.993994 0.84176034 0.29786718 0.21874088 -0.538616 0.5841902 0.85322994 0.29622713 -0.5390276 0.30725637 0.54846275 0.7377931 0.029854529 1.019057 -0.32734802 0.021469655 0.8305817 -0.32829186 0.566347 1.0849285 0.021257775 0.5617852 1.1065747 0.22308251 0.58792305 -0.5602327 0.7854157 0.5978229 0.2926674 0.8000745 1.0228523 -0.28422508 1.0239758 0.03416605 0.7813411 1.1001475 0.022030007 1.0789063 0.036340825 -0.58466244 0.7890045 -0.48149478 0.025218992 0.23133367 0.22679144 0.7532061 1.0733709 0.035486124 -0.47946602 -0.58357465 0.85085005
0.994995 0.84144807 0.29798034 0.21891257 -0.5378387 0.5840778 0.8529067 0.2963389 -0.5382474 0.30736417 0.5483647 0.7375454 0.030166045 1.0185705 -0.32676813 0.021801785 0.8302617 -0.32770404 0.5662422 1.0844387 0.021585366 0.56167984 1.1060785 0.22324884 0.5878025 -0.5594547 0.7851402 0.59770477 0.29278204 0.79977757 1.022369 -0.28366825 1.0234938 0.03446934 0.78107864 1.0996442 0.02235556 1.0784141 0.036641326 -0.58386415 0.7887031 -0.48079312 0.025538772 0.23150209 0.2269566 0.7529495 1.0728724 0.035789236 -0.47876447 -0.58278465 0.85052156
0.995996 0.8411352 0.2980928 0.21908417 -0.53706187 0.5839667 0.85258335 0.2964504 -0.53746754 0.30747247 0.5482667 0.7372981 0.030476836 1.0180845 -0.3261893 0.022133667 0.8299418 -0.32711753 0.56613696 1.0839498 0.021912955 0.56157434 1.1055826 0.22341472 0.5876818 -0.55867606 0.784866 0.59758663 0.2928963 0.79948086 1.0218859 -0.28311253 1.0230112 0.034772765 0.78081715 1.0991424 0.022681542 1.0779206 0.036942128 -0.5830666 0.7884019 -0.48009092 0.025858972 0.23167032 0.22712135 0.75269365 1.0723741 0.03609186 -0.47806287 -0.5819958 0.850193
0.996997 0.84082305 0.29820585 0.21925601 -0.5362844 0.58385473 0.8522603 0.29656205 -0.5366879 0.3075811 0.548169 0.73705 0.03078746 1.0175991 -0.3256104 0.02246526 0.8296224 -0.3265311 0.5660324 1.0834614 0.022239711 0.5614691 1.1050875 0.22358066 0.5875621 -0.5578975 0.78459114 0.59746915 0.29301092 0.7991842 1.0214031 -0.28255594 1.0225296 0.035076424 0.7805548 1.0986408 0.023006331 1.0774286 0.03724214 -0.58226746 0.78810084 -0.4793889 0.026178218 0.2318384 0.227287 0.75243765 1.0718772 0.03639593 -0.47736144 -0.5812062 0.84986514
0.997998 0.8405116 0.2983189 0.21942738 -0.5355075 0.5837435 0.8519381 0.29667345 -0.53590894 0.30768877 0.5480708 0.736803 0.03109843 1.017114 -0.32503164 0.0227972 0.82930285 -0.32594433 0.56592774 1.0829723 0.02256766 0.5613635 1.1045923 0.22374731 0.5874412 -0.55711937 0.78431654 0.5973508 0.29312518 0.79888827 1.0209215 -0.28200042 1.0220484 0.035379596 0.78029364 1.0981387 0.023331776 1.0769371 0.03754275 -0.58146983 0.7878 -0.4786867 0.026497882 0.23200586 0.22745192 0.7521815 1.07138 0.036698088 -0.4766609 -0.580417 0.84953654
0.998999 0.84020007 0.29843137 0.21959868 -0.5347308 0.58363193 0.85161537 0.29678544 -0.5351285 0.30779752 0.5479735 0.7365562 0.031409185 1.0166291 -0.324453 0.023128318 0.82898414 -0.32535753 0.5658233 1.0824842 0.022894356 0.56125885 1.1040976 0.22391298 0.58732104 -0.55634093 0.78404295 0.597233 0.2932397 0.7985922 1.0204399 -0.28144476 1.0215671 0.035682708 0.7800317 1.0976379 0.023657577 1.0764458 0.037842702 -0.58067155 0.78749985 -0.4779852 0.026817245 0.2321743 0.22761703 0.7519256 1.0708826 0.03700083 -0.47595954 -0.5796282 0.84920853
1.0 0.8398884 0.29854405 0.21977052 -0.53395414 0.5835207 0.85129344 0.29689708 -0.53435 0.3079059 0.54787546 0.7363095 0.03171956 1.0161451 -0.3238753 0.023460275 0.82866436 -0.32477137 0.56571877 1.081997 0.023221528 0.5611542 1.1036032 0.2240794 0.5872004 -0.55556285 0.7837686 0.5971152 0.2933535 0.798297 1.0199586 -0.28088933 1.0210869 0.03598558 0.7797705 1.0971371 0.023983082 1.0759547 0.038142607 -0.5798738 0.7871996 -0.47728294 0.02713661 0.23234141 0.2277826 0.7516705 1.0703864 0.037303407 -0.47525787 -0.5788381 0.8488809


==> Plots/samples/SM_AVR_GOV_KAN_pred_samples_E_d_dash.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 -0.0028672293 0.0049374998 -0.0054720268 -0.007141251 -0.0043959394 0.0036121383 -0.009784639 -0.007239364 0.0035361722 -0.0028107837 -0.005857505 -0.013645656 0.00095379725 0.004271239 -0.005296685 0.011117488 0.0061897114 -0.0042775497 -0.005851906 -0.0077183694 0.00059934705 -0.0033971295 -0.009764686 0.0088942945 0.0024497584 0.0056170374 -0.0030472428 -0.0005200729 -0.0044615865 -0.001510743 0.002947785 -0.0035121404 -0.015590943 -0.0076004714 0.003267765 -0.00795421 -0.0017037764 -0.01557228 -0.0022437982 0.006188728 0.0048326813 -0.008699924 0.002388671 -0.0065294206 -0.0019488856 0.0035527013 -0.01320412 0.0042784847 0.003518384 0.012273118
0.001001001 -0.0026859567 0.0050863624 -0.005163446 -0.00758693 -0.004311137 0.003820531 -0.009627968 -0.0076876283 0.0036212057 -0.0025501475 -0.0055697337 -0.013334699 0.0011595115 0.00370121 -0.005033426 0.0112516135 0.0056149364 -0.004098743 -0.006091468 -0.007484928 0.0008131936 -0.0035830848 -0.0095158 0.008955538 0.0016531274 0.0058051795 -0.0030229762 -0.00032085925 -0.004185617 -0.0013356656 0.0027571246 -0.003345985 -0.015289508 -0.0074722916 0.0032649152 -0.007747397 -0.0017601065 -0.015267864 -0.0030846298 0.006405592 0.0040825233 -0.008528009 0.0025933087 -0.0062943175 -0.001679711 0.0036173686 -0.01290188 0.0035482645 0.0025504827 0.0123630315
0.002002002 -0.0024841726 0.0052366704 -0.0048674643 -0.008011647 -0.004205823 0.004061073 -0.00949467 -0.008121081 0.0037198216 -0.0022607297 -0.005260125 -0.013038486 0.0013854057 0.0031297207 -0.004798487 0.011387706 0.0050322786 -0.0038961098 -0.006292682 -0.007257037 0.0010543689 -0.0037168004 -0.009265438 0.009041674 0.00089708716 0.006018579 -0.0029702485 -0.00011776388 -0.003890343 -0.0011359453 0.0025399774 -0.0031514652 -0.015013829 -0.0073340237 0.0033042058 -0.007544279 -0.0017751381 -0.015004382 -0.0038991868 0.0066405907 0.003348887 -0.008378841 0.0027956367 -0.00605727 -0.0013847128 0.0037138164 -0.012653217 0.0028363653 0.0016225204 0.012451746
0.003003003 -0.0022546723 0.005387619 -0.0045841485 -0.008409552 -0.0040732175 0.004331015 -0.00937511 -0.008534696 0.00383164 -0.001949951 -0.0049290657 -0.012754492 0.0016252659 0.002569072 -0.0045816824 0.011529215 0.0044501796 -0.003665559 -0.006444022 -0.007037662 0.0013189167 -0.0037899278 -0.009011507 0.009149596 0.00019051135 0.0062549934 -0.002883099 8.754432e-05 -0.0035760477 -0.0009085424 0.0022999495 -0.0029272772 -0.01475814 -0.0071768314 0.0033829138 -0.0073481724 -0.0017410964 -0.014773451 -0.004681155 0.0068853647 0.0026416928 -0.008247338 0.0029944777 -0.005816579 -0.0010632873 0.0038398504 -0.012447625 0.0021523982 0.0007439442 0.01254718
0.004004004 -0.0019922256 0.005538225 -0.004313186 -0.008774571 -0.0039086416 0.004627779 -0.009261042 -0.008921333 0.00395447 -0.0016216487 -0.004576944 -0.012482747 0.0018781014 0.0020284653 -0.0043811575 0.011676274 0.0038764477 -0.0034035817 -0.006536398 -0.006829165 0.0016033724 -0.0037962869 -0.00875558 0.009276748 -0.000462465 0.0065122023 -0.0027567819 0.00029359013 -0.0032426193 -0.0006493442 0.002041474 -0.0026683584 -0.0145174265 -0.006992437 0.0034976713 -0.0071611702 -0.0016522072 -0.014568061 -0.0054248236 0.0071335062 0.0019697435 -0.008128397 0.0031886622 -0.0055740625 -0.00071228296 0.0039932653 -0.012276366 0.0015042312 -7.966161e-05 0.012650512
0.005005005 -0.0016922802 0.0056874156 -0.004054792 -0.009101193 -0.0037083924 0.004948452 -0.009146117 -0.009274282 0.004085861 -0.0012791604 -0.004202023 -0.0122240335 0.0021426976 0.0015081838 -0.004197523 0.011828929 0.0033178553 -0.003109172 -0.0065632164 -0.006633356 0.0019042864 -0.0037322342 -0.008499518 0.009420611 -0.0010640621 0.006788172 -0.002588436 0.00049894303 -0.0028877482 -0.0003597103 0.0017742664 -0.00237301 -0.014287561 -0.006774403 0.0036452934 -0.0069853514 -0.0015059784 -0.014382191 -0.006124798 0.0073814914 0.001338955 -0.008017585 0.0033771098 -0.005331494 -0.0003309697 0.0041716546 -0.012131691 0.0008958876 -0.0008462332 0.012761593
0.006006006 -0.0013522059 0.005834289 -0.0038092136 -0.00938727 -0.0034698993 0.0052902102 -0.009024516 -0.009587653 0.004223898 -0.00092526525 -0.0038009435 -0.011979163 0.0024181567 0.0010062307 -0.0040307865 0.011987507 0.0027796626 -0.002785489 -0.006519776 -0.006451376 0.0022188947 -0.00360021 -0.008245096 0.009579055 -0.0016220808 0.0070810392 -0.0023763254 0.0007022843 -0.002507612 -4.26732e-05 0.0015091598 -0.0020442344 -0.014067121 -0.0065176487 0.003822647 -0.0068219304 -0.0013064891 -0.014210753 -0.0067769513 0.0076294243 0.0007526502 -0.007911451 0.0035589412 -0.005090557 7.7202916e-05 0.004372757 -0.012007192 0.0003304407 -0.001557894 0.012880422
0.007007007 -0.0009712577 0.00597772 -0.0035765767 -0.009639002 -0.0031931177 0.005650215 -0.008892171 -0.009863291 0.0043665245 -0.00056250393 -0.0033719018 -0.011748515 0.0027031675 0.0005204007 -0.0038808435 0.012151554 0.0022599548 -0.0024369583 -0.006402906 -0.0062838197 0.002544351 -0.003406778 -0.007993855 0.009749867 -0.002144441 0.0073887184 -0.0021238849 0.0009024143 -0.0020996854 0.00029863045 0.0012488887 -0.0016860776 -0.013857149 -0.006218806 0.0040267557 -0.0066712424 -0.0010593049 -0.014049485 -0.0073780045 0.007877342 0.00021009147 -0.007809706 0.0037331656 -0.0048526376 0.0005082488 0.004594147 -0.011897311 -0.00019219518 -0.0022227988 0.013006918
0.008008008 -0.00055372715 0.006117098 -0.003357172 -0.009863786 -0.0028823018 0.0060261637 -0.008745328 -0.010108583 0.004512243 -0.00019324571 -0.0029157475 -0.011532612 0.0029965304 4.8659742e-05 -0.0037475526 0.012321219 0.0017563552 -0.0020677 -0.0062127337 -0.006130114 0.002878353 -0.0031583793 -0.0077469647 0.009931117 -0.0026379228 0.0077097267 -0.0018366501 0.0010982677 -0.001662448 0.00066134334 0.0009925812 -0.0013017431 -0.013658568 -0.0058752596 0.004254665 -0.006533213 -0.0007697046 -0.013894983 -0.007930696 0.008125499 -0.00029572845 -0.0077134594 0.0038991645 -0.004619077 0.0009589642 0.0048337355 -0.01179748 -0.0006787181 -0.0028483495 0.013140857
0.009009009 -0.00010430813 0.006251447 -0.003151223 -0.010067627 -0.0025426373 0.006415583 -0.00858137 -0.0103296 0.0046593547 0.00018046051 -0.0024365485 -0.011331774 0.0032970533 -0.000410527 -0.0036303923 0.012496263 0.0012671128 -0.0016814321 -0.005955644 -0.005989976 0.0032188743 -0.0028609745 -0.007505879 0.010120958 -0.0031082183 0.008042172 -0.0015195087 0.0012889132 -0.0011982098 0.0010425039 0.00073957443 -0.00089465454 -0.013471894 -0.0054857954 0.004503578 -0.006407529 -0.0004425533 -0.013746589 -0.0084423795 0.008373864 -0.0007709488 -0.007623598 0.0040561035 -0.0043910295 0.0014259815 0.005089268 -0.011703834 -0.0011355877 -0.0034409761 0.013282143
0.01001001 0.0003727153 0.0063801706 -0.0029588118 -0.010256402 -0.0021784082 0.00681635 -0.008400656 -0.010532625 0.004806526 0.00055690855 -0.0019379631 -0.011146173 0.0036033355 -0.00085865706 -0.0035289899 0.01267653 0.0007908046 -0.0012816489 -0.0056390613 -0.0058629364 0.003563799 -0.0025202557 -0.007271461 0.010317609 -0.00356061 0.008384109 -0.0011769831 0.001473479 -0.00071100146 0.0014396124 0.0004891157 -0.00046803802 -0.013297878 -0.0050538257 0.0047709644 -0.006294012 -8.24593e-05 -0.013605252 -0.0089195 0.008622363 -0.0012213886 -0.007541299 0.0042036623 -0.004169509 0.0019064844 0.005358517 -0.011613093 -0.0015683696 -0.004006095 0.013430409
0.011011011 0.00087334216 0.0065026134 -0.0027799234 -0.010434248 -0.001793772 0.0072263703 -0.008206286 -0.010722443 0.004952438 0.0009343773 -0.0014232844 -0.010975651 0.003914438 -0.0012970567 -0.003442265 0.012861788 0.00032604486 -0.00087136775 -0.005269915 -0.0057489127 0.0039116666 -0.0021415763 -0.0070446953 0.010519609 -0.003999278 0.008733727 -0.000813283 0.0016512871 -0.00020430237 0.0018501133 0.00024034828 -2.4691224e-05 -0.01313699 -0.004584804 0.0050541833 -0.0061925277 0.00030631572 -0.013472058 -0.009367842 0.008871026 -0.0016518682 -0.0074666813 0.0043413714 -0.003955394 0.002397731 0.0056397207 -0.011525147 -0.0019817203 -0.004548967 0.013585463
0.012012012 0.0013937727 0.0066181645 -0.0026147962 -0.010605738 -0.0013924018 0.0076437816 -0.008001059 -0.010903396 0.0050961077 0.0013115332 -0.00089571625 -0.010820001 0.0042288974 -0.001726985 -0.0033694804 0.013051741 -0.00012851506 -0.00045325607 -0.0048542134 -0.0056474432 0.0042608827 -0.0017294846 -0.006826259 0.010725498 -0.004428081 0.009089299 -0.0004319772 0.0018215477 0.00031850487 0.002271492 -7.584691e-06 0.00043242425 -0.01298967 -0.004083805 0.00535075 -0.00610283 0.0007199496 -0.013347834 -0.009792503 0.009119816 -0.0020667687 -0.0074000135 0.0044689253 -0.00374946 0.0028972998 0.005931001 -0.011441104 -0.0023801178 -0.0050736815 0.013746813
0.013013013 0.0019308552 0.0067263767 -0.0024634078 -0.010774091 -0.0009775832 0.00806693 -0.0077875927 -0.011079196 0.005236365 0.0016871318 -0.0003580004 -0.01067888 0.0045456663 -0.0021493584 -0.0033099279 0.013246059 -0.000573948 -2.989918e-05 -0.0043965615 -0.005558409 0.0046099722 -0.0012870878 -0.0066169053 0.010934062 -0.0048502013 0.009449422 -3.6381185e-05 0.0019838735 0.00085452944 0.0027016997 -0.00025527924 0.0009008162 -0.0128557235 -0.0035554394 0.0056584366 -0.0060247406 0.0011547729 -0.013233118 -0.01019793 0.009368718 -0.002469428 -0.0073414743 0.0045859367 -0.003552422 0.0034029782 0.006230548 -0.011362009 -0.0027671382 -0.0055840537 0.013914183
0.014014014 0.0024815127 0.006826818 -0.0023256391 -0.010942474 -0.000552319 0.008494206 -0.0075680763 -0.011252955 0.00537242 0.0020599142 0.0001874268 -0.010552026 0.0048639104 -0.002565153 -0.0032632723 0.013444439 -0.0010112822 0.0003964901 -0.0039004423 -0.0054815263 0.004957631 -0.00081665814 -0.0064171255 0.011144258 -0.0052682534 0.009812705 0.00037024915 0.002137743 0.0014009178 0.003138546 -0.000503242 0.0013780668 -0.012735046 -0.0030039102 0.0059751384 -0.0059581175 0.0016076565 -0.013128661 -0.010587852 0.009617589 -0.002863489 -0.0072913095 0.004692346 -0.0033647344 0.0039128587 0.0065366663 -0.011288978 -0.0031459555 -0.0060831606 0.014086962
0.015015015 0.0030429289 0.006919235 -0.0022013932 -0.011113346 -0.000119268894 0.0089241415 -0.007344611 -0.011427596 0.00550355 0.0024285018 0.000738211 -0.010439172 0.005182594 -0.002975136 -0.0032290742 0.013646074 -0.0014414117 0.000824064 -0.0033695884 -0.005416639 0.005302541 -0.0003207773 -0.006227419 0.0113551095 -0.005683191 0.010177851 0.00078538805 0.0022827387 0.0019552633 0.0035801418 -0.0007519126 0.001861982 -0.01262746 -0.0024330541 0.006298773 -0.0059028715 0.002075918 -0.013034552 -0.010965645 0.009866007 -0.0032515004 -0.007249579 0.0047879517 -0.0031867772 0.004425101 0.0068478063 -0.0112227425 -0.003519468 -0.0065740347 0.01426433
0.016016016 0.0036125556 0.007003188 -0.0020907521 -0.011287868 0.00031913072 0.009355485 -0.0071192384 -0.011605233 0.0056291893 0.002791889 0.001292266 -0.010340102 0.005500868 -0.003380075 -0.003207162 0.013850391 -0.001865007 0.0012509897 -0.0028077103 -0.005363561 0.005643487 0.00019826367 -0.006047979 0.011565693 -0.0060955435 0.010543674 0.0012065545 0.0024185106 0.002515331 0.0040247627 -0.0010015443 0.002350755 -0.012532853 -0.0018463507 0.0066278204 -0.005858831 0.002558235 -0.012950882 -0.011334419 0.010113642 -0.003635943 -0.0072163194 0.004872605 -0.003019005 0.0049380884 0.0071624704 -0.011163674 -0.0038899854 -0.007058643 0.014445558
0.017017016 0.00418821 0.0070784464 -0.001993157 -0.011466384 0.00076083094 0.009787016 -0.0068934634 -0.011786133 0.005748518 0.0031492487 0.0018478855 -0.01025442 0.005817823 -0.003780663 -0.0031969845 0.014056653 -0.0022829324 0.0016757622 -0.0022181831 -0.005322054 0.0059794784 0.0007378794 -0.005879268 0.011775047 -0.006505713 0.010909177 0.0016316324 0.0025449172 0.0030791163 0.0044707507 -0.0012525395 0.0028424673 -0.012450919 -0.0012469292 0.006961953 -0.0058257207 0.0030533858 -0.012877695 -0.011696704 0.01035995 -0.0040187836 -0.0071916655 0.0049461722 -0.0028617084 0.0054504722 0.0074794106 -0.011111997 -0.004259549 -0.0075383484 0.014629886
0.018018018 0.0047678202 0.0071449503 -0.0019085109 -0.011648864 0.0012038499 0.0102176815 -0.0066689327 -0.011970729 0.005861081 0.0034996495 0.002403289 -0.010182016 0.006132778 -0.0041774586 -0.0031984523 0.0142644495 -0.002695717 0.0020971298 -0.00160449 -0.005291924 0.0063097924 0.0012955368 -0.005721353 0.011982314 -0.006913893 0.011273585 0.0020585954 0.002661556 0.0036447123 0.0049168803 -0.0015051514 0.0033355542 -0.012381472 -0.00063768774 0.0073010772 -0.005803585 0.0035599545 -0.012814924 -0.012054585 0.010604754 -0.0044012964 -0.0071756095 0.005009018 -0.0027150959 0.0059609264 0.007797174 -0.011068076 -0.0046293586 -0.008013561 0.014816813
0.019019019 0.0053494945 0.0072024614 -0.0018360168 -0.011835486 0.0016465038 0.010646582 -0.006446786 -0.012159094 0.0059663355 0.0038426593 0.0029571801 -0.010122456 0.0064450316 -0.004571058 -0.0032113045 0.014473222 -0.0031041503 0.0025139078 -0.0009698011 -0.0052731857 0.0066335946 0.0018689111 -0.0055744275 0.012186728 -0.0073206723 0.01163584 0.0024857447 0.0027685687 0.004210621 0.0053619184 -0.0017594025 0.0038287006 -0.012324154 -2.1189451e-05 0.0076449662 -0.0057922155 0.0040764585 -0.012762427 -0.012410134 0.01084777 -0.004783705 -0.0071681812 0.0050611943 -0.002579242 0.006468229 0.008115407 -0.011031896 -0.0049997196 -0.008484788 0.015005648
0.02002002 0.005931616 0.007251166 -0.0017755255 -0.01202628 0.002087392 0.011072807 -0.0062284395 -0.01235117 0.0060636997 0.0041775554 0.0035081655 -0.010075584 0.0067539215 -0.004961908 -0.0032351539 0.014682442 -0.0035085902 0.002925016 -0.00031737983 -0.0052653924 0.006950341 0.0024555922 -0.0054387823 0.012387566 -0.0077260956 0.011995427 0.002911657 0.0028657094 0.0047752783 0.005804684 -0.0020156428 0.0043209083 -0.012278885 0.0006002337 0.007993609 -0.005791411 0.0046014115 -0.012720302 -0.01276388 0.011088647 -0.0051664114 -0.007169485 0.0051031187 -0.0024546012 0.0069715083 0.008434184 -0.011003636 -0.005370915 -0.0089524165 0.015195951
0.021021022 0.006512612 0.0072911754 -0.0017264038 -0.012221165 0.002525203 0.011495702 -0.00601469 -0.01254712 0.006152779 0.004503995 0.004055187 -0.010040924 0.007058844 -0.00535053 -0.003269881 0.01489196 -0.0039095804 0.0033297092 0.00034999847 -0.0052684397 0.0072595775 0.0030532852 -0.0053144097 0.012584239 -0.008130372 0.012351625 0.003334947 0.0029531047 0.005337462 0.006244719 -0.0022739172 0.004811734 -0.0122453645 0.0012245253 0.00834626 -0.0058010593 0.005133316 -0.012688369 -0.013116285 0.011327207 -0.0055495873 -0.0071793795 0.005135171 -0.0023412257 0.00746987 0.008753728 -0.01098334 -0.005743116 -0.009416804 0.015387371
0.022022022 0.0070911944 0.0073228627 -0.0016882792 -0.012420282 0.0029587299 0.011914402 -0.00580661 -0.012746967 0.006233245 0.0048215985 0.004597217 -0.010018297 0.007359255 -0.005737245 -0.0033151954 0.015101455 -0.0043076724 0.003727235 0.0010293052 -0.0052822456 0.007560849 0.0036598444 -0.0052014813 0.012776285 -0.008533888 0.012703836 0.0037544742 0.003030941 0.005895987 0.006682083 -0.0025341585 0.005301036 -0.012223341 0.0018497631 0.008702703 -0.0058209375 0.005670868 -0.012666471 -0.01346761 0.011563219 -0.005933471 -0.0071979687 0.005157605 -0.0022390336 0.00796254 0.009073846 -0.010971092 -0.006116532 -0.009878151 0.015579954
0.023023022 0.00766629 0.0073465854 -0.0016607195 -0.012623444 0.0033870786 0.0123285055 -0.005604781 -0.012950636 0.006304942 0.005130172 0.0051334053 -0.010007486 0.0076546595 -0.0061224625 -0.0033708066 0.015311338 -0.004703313 0.0041170716 0.0017181188 -0.0053064227 0.00785391 0.0042733178 -0.005099699 0.012963511 -0.0089365095 0.013051599 0.0041692257 0.0030995607 0.0064498186 0.007116638 -0.0027966201 0.005788423 -0.012212582 0.002474293 0.009062249 -0.005850874 0.006212637 -0.012654513 -0.013818294 0.011796854 -0.006318189 -0.0072251186 0.00517077 -0.0021477416 0.008448891 0.009394847 -0.010966837 -0.0064913556 -0.010336973 0.015774019
0.024024025 0.008237205 0.0073625967 -0.0016433299 -0.012830764 0.003809452 0.012737438 -0.005409986 -0.013158269 0.006367989 0.0054295287 0.0056629777 -0.010008074 0.007944837 -0.0065067112 -0.003436543 0.015521817 -0.0050968453 0.004498534 0.0024137609 -0.0053408816 0.008138515 0.0048916563 -0.0050088465 0.013145857 -0.009338602 0.013394505 0.004578367 0.00315921 0.006998107 0.0075481907 -0.003061287 0.0062735267 -0.012212835 0.0030966327 0.009424269 -0.00589069 0.006757248 -0.012652352 -0.014168389 0.012028523 -0.006704055 -0.00726074 0.005174972 -0.0020671636 0.008928239 0.009716392 -0.0109705925 -0.006867662 -0.0107935 0.015969656
0.025025025 0.008803666 0.007371098 -0.0016356185 -0.013042122 0.004225105 0.013140775 -0.005222656 -0.013369769 0.006422594 0.005719602 0.0061854124 -0.010019839 0.008230519 -0.00689023 -0.0035121143 0.015733153 -0.005488634 0.0048715323 0.003114283 -0.0053852424 0.008414574 0.0055130385 -0.0049285367 0.013323516 -0.009740256 0.013732456 0.0049811304 0.00321012 0.007540226 0.007976696 -0.0033281967 0.0067560673 -0.01222375 0.0037156641 0.0097882785 -0.0059401095 0.0073035583 -0.012659654 -0.014518261 0.012258485 -0.007091202 -0.007304862 0.0051704496 -0.001997076 0.009400368 0.010038495 -0.010982394 -0.0072457865 -0.011247866 0.016167067
0.026026025 0.009364948 0.007372327 -0.0016372427 -0.0132575855 0.004633434 0.013538174 -0.0050434023 -0.0135853365 0.0064688995 0.006000355 0.0067000464 -0.010042407 0.008512653 -0.007273428 -0.0035972148 0.01594539 -0.005879104 0.0052354634 0.003817238 -0.005439386 0.008682013 0.0061358437 -0.0048587024 0.013496645 -0.010141641 0.014065683 0.0053769797 0.0032524467 0.008075222 0.008401923 -0.0035974756 0.007235512 -0.0122449845 0.004330553 0.010153621 -0.005999118 0.007850252 -0.012676336 -0.014868215 0.012487091 -0.007479772 -0.0073572695 0.005157292 -0.0019370466 0.00986471 0.01036099 -0.011002056 -0.007625684 -0.011700414 0.016366273
0.027027028 0.009920828 0.0073664486 -0.0016477555 -0.013477221 0.00503394 0.013929933 -0.0048725903 -0.013804741 0.006507024 0.0062719807 0.00720641 -0.010075614 0.008792434 -0.007656656 -0.0036917925 0.016158693 -0.006268561 0.005590327 0.004520893 -0.0055030435 0.008941099 0.006758392 -0.0047987774 0.0136654675 -0.010542825 0.01439447 0.0057652295 0.0032864064 0.008602679 0.008823544 -0.003869176 0.00771147 -0.012276053 0.004940599 0.010520283 -0.0060672015 0.008396238 -0.012702055 -0.015218496 0.012714691 -0.007869959 -0.0074179396 0.0051358268 -0.001886949 0.0103208795 0.01068452 -0.011029638 -0.008007556 -0.012151465 0.016567409
0.028028028 0.010470666 0.0073536485 -0.0016666949 -0.013700992 0.005426258 0.01431673 -0.0047106743 -0.014028333 0.006537378 0.006534949 0.007704258 -0.010119028 0.009070694 -0.00804013 -0.0037953183 0.01637327 -0.0066573396 0.0059358105 0.005223505 -0.0055759624 0.009192355 0.007379517 -0.004748568 0.01383014 -0.010943994 0.014719024 0.0061455593 0.0033123791 0.009122111 0.009241372 -0.004143387 0.00818352 -0.012316927 0.0055450425 0.010888308 -0.0061443746 0.008940436 -0.012736626 -0.015569165 0.012941457 -0.008261874 -0.0074865893 0.0051063 -0.0018463731 0.010768741 0.011009477 -0.011064932 -0.008391552 -0.012601189 0.016770534
0.029029028 0.011014134 0.007334113 -0.0016937181 -0.013928942 0.0058100224 0.014699265 -0.0045577735 -0.014255941 0.0065600425 0.0067895725 0.008193098 -0.010172293 0.009348106 -0.008424327 -0.00390777 0.016589113 -0.0070457533 0.0062718987 0.0059236586 -0.0056578666 0.009436153 0.007997796 -0.004707761 0.013990909 -0.011345297 0.0150396675 0.0065176263 0.003330484 0.009633414 0.009655207 -0.0044201463 0.008651193 -0.012367025 0.0061433017 0.011258058 -0.0062303245 0.009481832 -0.012779705 -0.01592052 0.013167664 -0.00865566 -0.007563181 0.00506898 -0.0018149912 0.011208028 0.011336036 -0.011107892 -0.008777745 -0.013049781 0.016975686
0.03003003 0.01155097 0.0073081553 -0.0017284974 -0.014161043 0.0061849654 0.015078068 -0.00441397 -0.014487542 0.0065753907 0.0070364326 0.008672833 -0.0102350265 0.009625375 -0.008809432 -0.004028663 0.016806513 -0.007434115 0.0065986514 0.006620012 -0.0057485923 0.009672716 0.008612275 -0.0046759844 0.014147945 -0.0117470175 0.01535663 0.0068811923 0.0033409894 0.010136433 0.010065392 -0.0046996623 0.009114236 -0.012426078 0.0067348704 0.011629444 -0.006324813 0.010019653 -0.012830958 -0.016272686 0.013393611 -0.009051606 -0.007647522 0.005024165 -0.0017924607 0.011638731 0.011664558 -0.011158317 -0.009166434 -0.013497584 0.017182998
0.031031031 0.012080662 0.0072759613 -0.0017706603 -0.0143972635 0.0065509602 0.015453562 -0.0042791665 -0.014723398 0.006583594 0.0072757527 0.009143196 -0.010306917 0.009903058 -0.0091957 -0.0041577667 0.017025337 -0.007822663 0.006916277 0.0073112026 -0.0058478788 0.009902462 0.009221971 -0.0046527907 0.014301516 -0.012149267 0.015670002 0.007235892 0.003344223 0.010631114 0.01047226 -0.004981816 0.009572394 -0.012493722 0.007319279 0.0120025575 -0.006427653 0.010552876 -0.012890302 -0.016625963 0.013619468 -0.009449825 -0.0077394545 0.0049720556 -0.0017785281 0.012061134 0.011995085 -0.011216082 -0.009557679 -0.013944611 0.01739239
0.03203203 0.012603 0.007237762 -0.0018199235 -0.014637731 0.0069079176 0.015826166 -0.00415314 -0.0149633065 0.0065850094 0.007508099 0.009604111 -0.010387585 0.010181434 -0.009583302 -0.0042948574 0.017245784 -0.00821168 0.0072252974 0.007996291 -0.0059555024 0.01012589 0.009826079 -0.004637994 0.014451787 -0.012552261 0.015980184 0.0075820014 0.0033402517 0.011117309 0.010876104 -0.0052668303 0.010025829 -0.012569547 0.00789585 0.012377292 -0.0065386742 0.011081323 -0.012957305 -0.016980536 0.013845384 -0.009850599 -0.007838748 0.004912995 -0.0017727315 0.012475662 0.012327872 -0.011281095 -0.009951711 -0.014391318 0.017604373
0.033033032 0.0131178275 0.007193789 -0.0018760189 -0.01488252 0.007256046 0.01619628 -0.004035592 -0.015207402 0.0065798834 0.0077339113 0.01005549 -0.010476552 0.010460943 -0.009972557 -0.004439555 0.017467849 -0.008601464 0.00752604 0.008674204 -0.006071195 0.010343261 0.01042407 -0.004630953 0.014599048 -0.012956075 0.01628752 0.007919706 0.00332959 0.011595011 0.011277236 -0.0055547804 0.01047492 -0.012653269 0.008464366 0.012753606 -0.0066574514 0.011605084 -0.013031632 -0.0173366 0.014071584 -0.010253988 -0.00794518 0.0048472136 -0.0017748028 0.012882769 0.012662757 -0.011353053 -0.010348767 -0.014837936 0.017819256
0.034034032 0.013625301 0.007144347 -0.0019385368 -0.015131392 0.007595673 0.016564175 -0.003926374 -0.015455797 0.006568581 0.007953376 0.0104979575 -0.010573588 0.010741755 -0.0103636235 -0.0045916513 0.01769182 -0.00899218 0.007818915 0.009344034 -0.006194763 0.010554932 0.01101613 -0.0046316236 0.01474338 -0.013360918 0.016592413 0.008249283 0.0033123717 0.012064353 0.011675753 -0.005845599 0.010919794 -0.012744501 0.009024374 0.013131596 -0.006783858 0.012124315 -0.013113186 -0.017694414 0.014298104 -0.010660157 -0.008058593 0.0047750995 -0.0017843395 0.01328294 0.012999926 -0.011431769 -0.010748863 -0.015284583 0.018037185
0.035035037 0.014125854 0.007089637 -0.0020072013 -0.015384711 0.007927172 0.016930118 -0.003825143 -0.015708372 0.0065513104 0.008167073 0.010931991 -0.010678135 0.011024218 -0.010756522 -0.0047509223 0.017918035 -0.009384081 0.008104369 0.010004997 -0.0063257962 0.010761373 0.011602268 -0.00463935 0.014885217 -0.013766982 0.016895384 0.008571148 0.0032890737 0.012525804 0.012071967 -0.0061394647 0.011360716 -0.012842834 0.00957565 0.013511039 -0.006917633 0.012639213 -0.013201512 -0.018054157 0.014525227 -0.011069447 -0.008178718 0.0046968013 -0.0018009916 0.0136768 0.013339326 -0.011516936 -0.011152163 -0.015731439 0.018258527
0.036036037 0.014619671 0.007029906 -0.0020816922 -0.01564233 0.008250847 0.017294362 -0.003731683 -0.015965253 0.006528333 0.008375302 0.01135806 -0.0107900575 0.011308394 -0.011151336 -0.004916951 0.018146664 -0.009777494 0.008382663 0.010656677 -0.0064642206 0.010962747 0.012182578 -0.0046539456 0.015024692 -0.014174379 0.017196588 0.008885592 0.003259778 0.0129798055 0.012465842 -0.0064363778 0.011797801 -0.012947947 0.010117963 0.013891801 -0.007058546 0.013149843 -0.013296299 -0.01841607 0.014753006 -0.011481859 -0.008305341 0.0046127886 -0.0018243715 0.014064714 0.013680868 -0.011608571 -0.011558972 -0.016179055 0.018483326
0.037037037 0.015107043 0.006965488 -0.0021615997 -0.015904285 0.00856711 0.017656885 -0.0036455914 -0.016226575 0.0065000653 0.008578494 0.011776701 -0.010908917 0.011594474 -0.011548154 -0.005089581 0.018377863 -0.010172479 0.008654326 0.011299208 -0.006609626 0.011159524 0.01275719 -0.004675001 0.015161887 -0.014583342 0.017496362 0.009192996 0.0032249242 0.013426691 0.012857705 -0.0067362785 0.012231223 -0.013059616 0.010651752 0.014273964 -0.0072062165 0.013656471 -0.0133972615 -0.018780291 0.014981456 -0.011897646 -0.008438349 0.004523292 -0.0018542111 0.01444713 0.014024485 -0.011706218 -0.011969335 -0.016627371 0.018711649
0.038038038 0.015588224 0.0068964884 -0.0022467077 -0.016170606 0.008876249 0.018017903 -0.003566675 -0.016492173 0.0064667165 0.008776933 0.0121883005 -0.011034422 0.01188248 -0.011946954 -0.005268477 0.018611819 -0.0105692595 0.008919567 0.011932768 -0.0067617595 0.011351988 0.013326012 -0.0047020614 0.015297152 -0.014993876 0.017794795 0.0094935745 0.0031849295 0.013866805 0.013247438 -0.007039383 0.012661114 -0.01317732 0.011177242 0.014657095 -0.0073604286 0.014159046 -0.013504222 -0.01914692 0.015210748 -0.012316853 -0.008577451 0.0044284835 -0.0018900856 0.014824428 0.014370061 -0.011809662 -0.012383401 -0.017076619 0.0189434
0.039039038 0.01606334 0.0068233013 -0.0023366138 -0.016441315 0.009178646 0.01837726 -0.0034945756 -0.016762123 0.0064286366 0.008971006 0.012593329 -0.011166073 0.012172446 -0.012347721 -0.0054533556 0.018848486 -0.010967851 0.009178877 0.012557358 -0.0069202334 0.011540383 0.0138887465 -0.004734844 0.015430622 -0.015406221 0.018091924 0.009787917 0.0031400248 0.014300503 0.013635248 -0.0073456317 0.013087533 -0.013300814 0.01169464 0.015040968 -0.007520832 0.014657602 -0.013616718 -0.019516036 0.015440933 -0.012739651 -0.008722283 0.004328884 -0.0019316673 0.015196964 0.014717303 -0.011918798 -0.012801133 -0.017527 0.01917836
0.04004004 0.016532406 0.0067462474 -0.002431035 -0.016716473 0.009474568 0.018734887 -0.0034288764 -0.017036572 0.006386034 0.009161025 0.0129920915 -0.011303708 0.012464419 -0.012750335 -0.00564377 0.019087732 -0.011368237 0.009432621 0.0131731555 -0.0070846453 0.011725202 0.0144453645 -0.004773028 0.0155624 -0.015820384 0.018387876 0.010076344 0.003090471 0.014728099 0.014021222 -0.007655047 0.013510674 -0.013429776 0.012204222 0.015425369 -0.0076870173 0.015151948 -0.013734534 -0.019887336 0.015672281 -0.0131660625 -0.008872703 0.0042246506 -0.001978591 0.015564941 0.015065931 -0.012033246 -0.01322256 -0.017978378 0.019416593
0.041041043 0.016995512 0.006665468 -0.0025296286 -0.016995981 0.009764425 0.019090816 -0.0033691153 -0.017315194 0.0063391104 0.009347409 0.013384983 -0.011446774 0.0127584 -0.013154507 -0.005839534 0.019329548 -0.011770263 0.009680964 0.0137798935 -0.0072547346 0.011906534 0.014995553 -0.004816249 0.01569274 -0.01623635 0.018682659 0.010359138 0.00303673 0.015149862 0.014405087 -0.007967606 0.013930485 -0.013563901 0.012706056 0.015810013 -0.007858716 0.015641935 -0.013857432 -0.020260647 0.01590494 -0.013595626 -0.009028345 0.004116133 -0.0020306408 0.015928492 0.015415642 -0.012152769 -0.013647385 -0.018430695 0.019657806
0.042042043 0.017452702 0.006581433 -0.0026321486 -0.017279662 0.010048412 0.019445002 -0.0033149496 -0.017597832 0.0062883496 0.009530321 0.01377213 -0.011595115 0.013054095 -0.013560206 -0.0060401633 0.019573689 -0.012173928 0.00992433 0.014377639 -0.007430002 0.012084693 0.01553946 -0.004864238 0.01582165 -0.016653985 0.018976375 0.0106366575 0.0029790625 0.015565865 0.014786862 -0.008283421 0.0143469125 -0.01370281 0.01320032 0.016194712 -0.008035451 0.016127452 -0.013984978 -0.020636044 0.016138777 -0.014028467 -0.009188928 0.0040037334 -0.0020872653 0.016287774 0.015766278 -0.012277007 -0.014075413 -0.018883884 0.019901842
0.043043043 0.01790391 0.0064943656 -0.0027382001 -0.01756721 0.01032681 0.019797288 -0.003265731 -0.017884105 0.0062339306 0.0097100735 0.014153622 -0.011748157 0.013351165 -0.013967209 -0.006245367 0.019820094 -0.012579113 0.010162979 0.0149662495 -0.007610239 0.0122599155 0.016076803 -0.0049165264 0.015949473 -0.017072856 0.019269004 0.010909177 0.0029178187 0.015976116 0.015166134 -0.008602135 0.014759865 -0.01384604 0.013686955 0.016579092 -0.00821694 0.01660828 -0.014116675 -0.021013133 0.016373806 -0.01446417 -0.009354144 0.0038876757 -0.0021482408 0.016642861 0.016117617 -0.012405515 -0.0145066455 -0.019337453 0.020148546
0.044044044 0.01834929 0.0064045116 -0.0028475598 -0.017858341 0.010599986 0.020147607 -0.0032213032 -0.018173859 0.0061760694 0.00988692 0.014529645 -0.011905551 0.013649441 -0.014375433 -0.0064548776 0.020068608 -0.012985595 0.010397114 0.0155458 -0.0077949166 0.012432411 0.016607478 -0.0049726665 0.016076185 -0.01749286 0.019560494 0.011176884 0.0028532594 0.016380697 0.015542813 -0.0089236945 0.015169293 -0.013993114 0.014166281 0.016963147 -0.008402824 0.017084472 -0.014252119 -0.021391906 0.016610019 -0.014902636 -0.009523645 0.0037682578 -0.0022130236 0.01699391 0.016469412 -0.012537867 -0.014940664 -0.019791298 0.020397753
0.045045044 0.018788844 0.0063122064 -0.0029597953 -0.018152773 0.010868408 0.020495981 -0.0031811 -0.018466793 0.0061153173 0.0100611 0.014900468 -0.012066811 0.013948694 -0.014784552 -0.0066682324 0.020319127 -0.013393305 0.010626972 0.016116321 -0.007983856 0.012602337 0.01713159 -0.0050322115 0.016202055 -0.017913595 0.019851029 0.011440247 0.002785787 0.01677981 0.015916903 -0.009247899 0.015575148 -0.014143445 0.014638342 0.017346583 -0.0085927695 0.017555896 -0.014390878 -0.021772116 0.016847298 -0.015343264 -0.00969702 0.003645882 -0.002281174 0.017341048 0.016821545 -0.012673676 -0.015377313 -0.02024524 0.020649284
0.046046045 0.01922264 0.006217748 -0.003074713 -0.018450394 0.011132203 0.020842321 -0.0031449199 -0.018762678 0.0060520917 0.010232747 0.015266076 -0.0122313425 0.0142486915 -0.015194632 -0.0068851933 0.020571418 -0.0138019025 0.010852866 0.016677924 -0.008176595 0.012769923 0.017648995 -0.0050948113 0.016327158 -0.018334746 0.02014044 0.011699513 0.0027157962 0.017173424 0.016288303 -0.0095745325 0.015977383 -0.01429674 0.015103176 0.017729204 -0.008786373 0.018022403 -0.014532454 -0.02215375 0.017085552 -0.015786126 -0.009873733 0.0035208315 -0.0023522377 0.017684266 0.017173827 -0.012812644 -0.015816122 -0.020698786 0.020902917
0.04704705 0.019650713 0.006121598 -0.0031917393 -0.018750884 0.011391938 0.021186538 -0.0031122565 -0.019061327 0.0059868097 0.01040215 0.015626647 -0.01239869 0.014549136 -0.015605263 -0.0071054175 0.020825438 -0.014211498 0.011075079 0.01723075 -0.008372843 0.012935415 0.018159792 -0.0051599145 0.016451672 -0.018756114 0.02042891 0.011955 0.0026437417 0.017561696 0.016656972 -0.009903468 0.016375966 -0.014452383 0.015561119 0.01811096 -0.008983232 0.018484011 -0.014676586 -0.022536613 0.017324723 -0.01623071 -0.0100534335 0.0033936203 -0.0024257302 0.018023752 0.017526008 -0.012954317 -0.016256988 -0.02115199 0.021158569
0.04804805 0.020073086 0.0060241073 -0.003310606 -0.019053966 0.011647798 0.021528602 -0.003082998 -0.019362494 0.005919814 0.010569572 0.015982509 -0.012568451 0.014849938 -0.016016401 -0.007328503 0.021080986 -0.014621727 0.011294052 0.017774887 -0.0085721165 0.013098985 0.018663839 -0.0052271634 0.016575731 -0.019177392 0.020716347 0.012207046 0.0025701001 0.017944843 0.017022904 -0.010234438 0.016770996 -0.014610186 0.016012266 0.018491685 -0.009182818 0.01894078 -0.01482293 -0.02292052 0.017564826 -0.016676836 -0.010235593 0.0032646805 -0.002501376 0.018359557 0.017878108 -0.0130984485 -0.016699523 -0.02160427 0.021415956
0.04904905 0.02049005 0.0059257373 -0.0034307763 -0.019359477 0.011900194 0.021868542 -0.00305669 -0.019665942 0.005851485 0.010735109 0.016333759 -0.012740225 0.015150912 -0.016427986 -0.0075542554 0.021337941 -0.0150324255 0.011509962 0.018310517 -0.008773908 0.013260841 0.019161455 -0.0052961707 0.016699478 -0.019598387 0.021002784 0.012455896 0.0024951547 0.018322922 0.017386135 -0.010567322 0.017162591 -0.014769681 0.016456924 0.018871214 -0.009384736 0.019392643 -0.014970951 -0.023305297 0.017805688 -0.017124243 -0.010419942 0.0031343997 -0.0025786906 0.01869174 0.018229894 -0.013244674 -0.01714354 -0.022055335 0.021675028
0.05005005 0.020901754 0.005826831 -0.0035517514 -0.019667022 0.012149319 0.022206202 -0.0030330569 -0.019971415 0.005782202 0.010899201 0.016680613 -0.012913585 0.015451908 -0.01683975 -0.007782221 0.0215962 -0.015443549 0.011723079 0.018837735 -0.008977823 0.013421372 0.01965262 -0.005366631 0.016823217 -0.020018779 0.021288216 0.012701921 0.0024194643 0.018696144 0.017746791 -0.010901943 0.017550744 -0.014930472 0.016895086 0.019249491 -0.009588495 0.019839637 -0.01512064 -0.023690894 0.018047199 -0.017572701 -0.0106060505 0.0030031875 -0.0026574358 0.019020535 0.018581286 -0.013392754 -0.017588712 -0.022504844 0.021935612
0.05105105 0.0213084 0.0057277903 -0.0036733001 -0.019976586 0.0123955235 0.022541583 -0.0030118227 -0.020278849 0.005712196 0.011062048 0.017023236 -0.013088159 0.015752852 -0.017251559 -0.008012064 0.021855548 -0.015854858 0.011933669 0.019356623 -0.009183526 0.013580732 0.0201374 -0.0054382384 0.016947106 -0.020438455 0.021572612 0.012945212 0.0023432374 0.019064516 0.018104877 -0.011238128 0.017935514 -0.015092336 0.017326921 0.019626275 -0.009793721 0.020282008 -0.015271455 -0.024077117 0.018289402 -0.01802177 -0.010793634 0.002871424 -0.0027371943 0.019345984 0.018932078 -0.013542302 -0.018034764 -0.022952288 0.0221975
0.05205205 0.021710046 0.0056289583 -0.0037949607 -0.02028782 0.012638986 0.022874683 -0.002992764 -0.02058801 0.0056418553 0.011223882 0.01736173 -0.013263591 0.016053665 -0.017663248 -0.008243337 0.02211593 -0.016266197 0.01214204 0.019867375 -0.0093903765 0.013739198 0.02061601 -0.0055105835 0.017071277 -0.020857051 0.02185604 0.013186142 0.002266951 0.019428208 0.018460505 -0.011575662 0.018316992 -0.01525487 0.017752722 0.020001728 -0.010000087 0.0207197 -0.015423194 -0.024463624 0.018532112 -0.018471174 -0.010982364 0.0027393997 -0.0028177574 0.019668318 0.019282278 -0.013693243 -0.018481344 -0.023397587 0.022460513
0.05305305 0.022107206 0.005530648 -0.0039163977 -0.020600602 0.01287996 0.023205526 -0.002975583 -0.020898595 0.0055714026 0.011384979 0.017696336 -0.013439633 0.016354408 -0.018074654 -0.008475602 0.022377163 -0.016677462 0.012348466 0.020370089 -0.009598196 0.013896927 0.021088503 -0.005583495 0.017196104 -0.021274343 0.022138506 0.013424814 0.0021907613 0.019787319 0.01881361 -0.011914358 0.018695243 -0.015417881 0.018172733 0.020375729 -0.010207087 0.021152854 -0.015575603 -0.024850056 0.018775344 -0.018920407 -0.011171892 0.0026075318 -0.002898775 0.019987576 0.019631822 -0.013845131 -0.018927976 -0.023840167 0.022724569
0.054054055 0.022499695 0.0054331273 -0.00403738 -0.020914711 0.01311861 0.02353409 -0.0029600263 -0.021210492 0.005501084 0.011545405 0.018027067 -0.013615966 0.016654998 -0.01848571 -0.008708425 0.0226392 -0.017088398 0.012553126 0.020864867 -0.009806588 0.014054127 0.021554947 -0.0056565776 0.01732181 -0.02168981 0.022419915 0.013661452 0.0021150187 0.020141974 0.019164242 -0.012254 0.019070283 -0.015581049 0.018587038 0.020747997 -0.010414541 0.021581393 -0.015728459 -0.025235996 0.019018888 -0.019369252 -0.011362053 0.0024759397 -0.002980031 0.02030386 0.01998052 -0.013997868 -0.01937446 -0.024279937 0.022989504
0.055055056 0.022887848 0.0053365827 -0.004157491 -0.021229818 0.013355091 0.023860648 -0.0029458478 -0.021523498 0.0054311827 0.011705413 0.018354088 -0.013792306 0.01695548 -0.018896066 -0.008941561 0.022901848 -0.017499022 0.012756258 0.021351896 -0.010015264 0.014210962 0.02201552 -0.005729668 0.01744841 -0.022103243 0.022700287 0.0138962045 0.0020400807 0.02049233 0.019512556 -0.012594409 0.019442182 -0.01574418 0.018995881 0.021118812 -0.010622159 0.022005599 -0.015881479 -0.025621064 0.019262776 -0.019817263 -0.01155255 0.0023449957 -0.0030612275 0.020617433 0.020328406 -0.014151216 -0.01982025 -0.024716482 0.0232552
0.056056056 0.023271807 0.0052414685 -0.004276529 -0.021545693 0.013589703 0.024185218 -0.0029327944 -0.021837331 0.005361967 0.011865206 0.018677503 -0.013968453 0.017255932 -0.019305497 -0.009174481 0.023165025 -0.01790905 0.01295805 0.021831334 -0.010224037 0.01436764 0.022470303 -0.005802408 0.01757633 -0.022514254 0.022979796 0.0141294 0.0019660518 0.02083864 0.019858494 -0.01293534 0.01981103 -0.015906893 0.019399516 0.02148813 -0.010829695 0.022425417 -0.016034395 -0.026004843 0.019506961 -0.020264357 -0.011743106 0.0022150427 -0.003142096 0.020928219 0.020675585 -0.014304876 -0.020265251 -0.025149725 0.023521535
0.057057057 0.023651682 0.0051478446 -0.0043942034 -0.021861881 0.013822474 0.024507895 -0.002920717 -0.022151686 0.005293533 0.012024939 0.018997476 -0.014144108 0.017556261 -0.019713648 -0.009407036 0.023428656 -0.018318571 0.0131587535 0.022303358 -0.010432489 0.014524296 0.022919469 -0.0058746412 0.017705545 -0.022922486 0.023258261 0.0143609345 0.0018933043 0.02118098 0.020202123 -0.013276696 0.020176724 -0.01606904 0.019798055 0.021855898 -0.011036791 0.022840966 -0.016187131 -0.026387073 0.019751303 -0.02071011 -0.011933543 0.0020861328 -0.0032224953 0.02123636 0.02102197 -0.014458828 -0.020709097 -0.025579333 0.023788437
0.058058057 0.024027683 0.0050560012 -0.0045102537 -0.02217812 0.014053702 0.024828918 -0.0029093698 -0.022466324 0.0052262247 0.012184583 0.019313999 -0.014319137 0.017856527 -0.020120323 -0.0096389055 0.023692593 -0.018727295 0.013358429 0.022767998 -0.010640502 0.014681131 0.023363031 -0.0059460774 0.017836258 -0.023327589 0.02353584 0.014591128 0.0018219054 0.021519542 0.020543478 -0.013618425 0.020539463 -0.016230479 0.020191751 0.022222225 -0.011243328 0.023252271 -0.016339436 -0.026767373 0.019995779 -0.021154292 -0.0121236 0.0019586086 -0.0033021197 0.021542057 0.021367513 -0.014612645 -0.021151543 -0.026004978 0.024055734
0.059059057 0.024399877 0.004966095 -0.0046245456 -0.022494249 0.014283381 0.025148362 -0.0028985739 -0.022781149 0.0051602274 0.01234442 0.019627273 -0.014493391 0.018156726 -0.020525314 -0.009869866 0.023956895 -0.019135222 0.013557315 0.023225479 -0.010847747 0.014838278 0.023801178 -0.0060164407 0.017968573 -0.023729295 0.023812585 0.0148200095 0.0017521828 0.021854363 0.020882502 -0.013960324 0.020899292 -0.01639101 0.020580739 0.022587188 -0.011449017 0.023659497 -0.0164911 -0.027145602 0.020240426 -0.021596774 -0.012313001 0.0018326119 -0.0033808276 0.021845303 0.021712352 -0.014766291 -0.021592334 -0.02642648 0.024323314
0.06006006 0.024768427 0.004878357 -0.004736878 -0.022810318 0.014511779 0.025466308 -0.0028880686 -0.023096025 0.0050958097 0.012504615 0.019937277 -0.014666662 0.018456876 -0.020928405 -0.010099798 0.024221204 -0.019541979 0.01375556 0.023675978 -0.011054233 0.014995888 0.02423402 -0.0060856044 0.018102586 -0.024127707 0.02408848 0.015047796 0.0016842932 0.02218566 0.021219425 -0.014302224 0.021256201 -0.016550407 0.020965226 0.02295065 -0.011653803 0.024062667 -0.016641974 -0.027521633 0.020485237 -0.02203738 -0.012501605 0.0017084256 -0.0034583285 0.022146083 0.022056442 -0.014919616 -0.022031493 -0.026843794 0.024591163
0.061061062 0.02513349 0.0047929212 -0.0048469678 -0.02312614 0.01473891 0.02578295 -0.0028776452 -0.023410998 0.005033128 0.012665175 0.020244308 -0.014838748 0.01875697 -0.021329463 -0.010328479 0.024485663 -0.01994744 0.013953224 0.024119735 -0.01125963 0.015154071 0.024661824 -0.006153442 0.018238425 -0.024522513 0.024363592 0.0152745545 0.00161843 0.022513606 0.02155415 -0.014644027 0.021610267 -0.016708627 0.021345377 0.023312874 -0.011857465 0.024461903 -0.01679194 -0.02789516 0.02073019 -0.022476159 -0.012689069 0.0015861318 -0.0035345405 0.022444606 0.022399843 -0.015072405 -0.02246888 -0.027256787 0.024859294
0.062062062 0.025495157 0.0047100037 -0.0049548447 -0.023441687 0.014964901 0.02609814 -0.0028671771 -0.023725867 0.004972443 0.012826286 0.020548373 -0.015009612 0.019056994 -0.02172836 -0.010555752 0.02475027 -0.020351343 0.0141504705 0.024556667 -0.011463948 0.01531288 0.025084324 -0.006219618 0.018376112 -0.02491375 0.024638005 0.015500344 0.001554817 0.022838213 0.021886706 -0.014985532 0.021961521 -0.0168655 0.021721251 0.02367356 -0.012059793 0.024857242 -0.016940922 -0.028266117 0.020975232 -0.022912689 -0.012875304 0.0014659241 -0.0036091208 0.022740982 0.02274245 -0.015224516 -0.022904202 -0.027665414 0.025127694
0.06306306 0.025853574 0.0046296865 -0.0050602034 -0.023756787 0.015189923 0.026412308 -0.002856411 -0.024040505 0.0049138963 0.012988083 0.020849675 -0.015179157 0.019356951 -0.022125058 -0.010781474 0.025015123 -0.020753667 0.014347464 0.024987161 -0.011666931 0.0154726505 0.025502093 -0.00628417 0.018515766 -0.025301486 0.024911784 0.01572536 0.0014933944 0.023159675 0.022217222 -0.015326709 0.022310011 -0.017020911 0.022093132 0.024033118 -0.01226075 0.025248852 -0.017088793 -0.028634451 0.02122046 -0.02334711 -0.01306019 0.001347959 -0.0036821514 0.02303528 0.023084447 -0.015375882 -0.023337372 -0.028069831 0.025396504
0.06406406 0.02620881 0.0045520663 -0.0051630884 -0.024071254 0.015414029 0.026725277 -0.0028451756 -0.024354748 0.004857719 0.013150647 0.021148428 -0.015347272 0.019656785 -0.022519521 -0.011005484 0.025280133 -0.02115421 0.014544308 0.025411222 -0.011868551 0.015633412 0.025915042 -0.0063468292 0.018657334 -0.025685519 0.025185078 0.015949734 0.0014344677 0.023478203 0.022545692 -0.015667483 0.02265589 -0.01717484 0.022461176 0.024391271 -0.012460068 0.025636762 -0.017235368 -0.029000014 0.021465823 -0.023779176 -0.0132434815 0.0012323856 -0.0037533417 0.023327775 0.023425616 -0.015526459 -0.02376838 -0.028469786 0.025665723
0.06506506 0.026561163 0.0044772774 -0.0052633286 -0.024385102 0.01563745 0.0270373 -0.0028333291 -0.024668418 0.004803978 0.013314314 0.021444768 -0.015513688 0.019956652 -0.022911541 -0.011227801 0.025545597 -0.021552786 0.014741115 0.02582924 -0.01206854 0.015795268 0.026323318 -0.0064074695 0.018801078 -0.02606599 0.025458068 0.01617372 0.0013781339 0.02379381 0.022872206 -0.016007625 0.022999138 -0.017327115 0.022825465 0.024748303 -0.012657672 0.026021145 -0.017380692 -0.029362783 0.021711357 -0.024208859 -0.013425112 0.0011193976 -0.0038226545 0.023618579 0.023766268 -0.015676014 -0.024196997 -0.02886562 0.025935434
0.066066064 0.026910573 0.004405424 -0.005360864 -0.02469822 0.015860237 0.027348422 -0.0028207302 -0.024981529 0.0047527477 0.013479017 0.021738946 -0.015678644 0.02025637 -0.023301184 -0.011448234 0.02581136 -0.02194947 0.014938109 0.026241176 -0.012266964 0.015958332 0.026727103 -0.006466165 0.018946871 -0.0264429 0.025730774 0.01639752 0.0013244599 0.024106763 0.02319666 -0.0163472 0.023339823 -0.017477773 0.023186177 0.025104087 -0.012853369 0.026401944 -0.01752466 -0.02972266 0.021956958 -0.02463612 -0.013605103 0.0010090619 -0.0038899258 0.023907892 0.02410619 -0.015824594 -0.024623364 -0.029257007 0.026205719
0.067067064 0.027257405 0.004336551 -0.0054555386 -0.025010422 0.016082741 0.02765885 -0.0028072149 -0.025293924 0.0047043264 0.013644889 0.022031255 -0.015841797 0.020556085 -0.02368839 -0.011666708 0.026077703 -0.022344053 0.015135348 0.026647277 -0.012463398 0.016122729 0.027126476 -0.0065227374 0.01909484 -0.026816368 0.026003517 0.016621217 0.0012735426 0.024417415 0.023519322 -0.016686074 0.023678064 -0.017626733 0.023543462 0.025458712 -0.013047114 0.026779499 -0.017667204 -0.030079678 0.022202909 -0.025060892 -0.013783202 0.0009014681 -0.003955126 0.024195895 0.024445463 -0.015972137 -0.02504728 -0.029644325 0.026476637
0.068068065 0.027601808 0.0042707473 -0.0055473074 -0.02532176 0.01630503 0.027968772 -0.0027927086 -0.025605522 0.0046587437 0.013812073 0.022321872 -0.016003236 0.020855665 -0.024073131 -0.0118831545 0.026344657 -0.02273658 0.015332878 0.027047697 -0.012658089 0.016288519 0.027521566 -0.00657703 0.019244924 -0.027186282 0.02627632 0.016845062 0.0012254417 0.024725892 0.023840033 -0.017024286 0.02401384 -0.017773926 0.023897648 0.02581225 -0.013238773 0.027153648 -0.017808303 -0.03043393 0.022449434 -0.025483139 -0.013959348 0.0007967651 -0.0040181577 0.024482928 0.024784185 -0.016118512 -0.025468752 -0.03002745 0.026748247
0.06906907 0.027944125 0.004207976 -0.005636215 -0.025632188 0.01652731 0.028278366 -0.0027770698 -0.025916316 0.004616238 0.013980582 0.02261106 -0.016162865 0.021155298 -0.024455436 -0.012097567 0.026612386 -0.02312693 0.015530795 0.027442653 -0.012850687 0.016455688 0.027912699 -0.006629154 0.019397244 -0.027552828 0.026549473 0.017069116 0.0011802614 0.02503264 0.024159115 -0.01736167 0.024347406 -0.01791934 0.024248928 0.026164755 -0.013428248 0.027524754 -0.017947875 -0.030785307 0.022696659 -0.025902875 -0.014133409 0.00069500506 -0.0040789917 0.024769008 0.025122322 -0.016263679 -0.025887825 -0.030406542 0.027020797
0.07007007 0.028284445 0.0041484237 -0.0057221204 -0.02594176 0.016749747 0.028587721 -0.0027602762 -0.026226275 0.0045769215 0.0141504705 0.022898935 -0.01632075 0.021454856 -0.02483534 -0.01230979 0.026881061 -0.023515105 0.01572916 0.0278323 -0.013041228 0.01662428 0.028299779 -0.0066789314 0.01955168 -0.027916133 0.026822954 0.017293528 0.0011380687 0.025337577 0.02447658 -0.017698303 0.024678811 -0.018062904 0.02459751 0.026516318 -0.013615489 0.02789279 -0.018086009 -0.03113383 0.022944763 -0.02632013 -0.014305279 0.00059631467 -0.0041375384 0.02505441 0.02545987 -0.016407624 -0.026304387 -0.03078176 0.027294397
0.07107107 0.02862294 0.0040921196 -0.005804956 -0.02625028 0.016972303 0.02889701 -0.0027420595 -0.026535355 0.0045409054 0.014321715 0.023185693 -0.016476743 0.02175448 -0.025212854 -0.012519941 0.027150705 -0.023901194 0.01592815 0.028216854 -0.013229661 0.016794376 0.028683215 -0.006726444 0.019708358 -0.028276205 0.027096942 0.017518409 0.0010987669 0.02564118 0.024792798 -0.018034182 0.025008332 -0.018204711 0.02494359 0.026867062 -0.0138005465 0.028258018 -0.018222556 -0.031479724 0.023193844 -0.026734956 -0.0144747645 0.0005008057 -0.00419382 0.025339201 0.025797129 -0.016550183 -0.026718602 -0.031153165 0.027569115
0.072072074 0.028959833 0.004039116 -0.0058847517 -0.026557982 0.017195195 0.029206313 -0.0027223155 -0.026843607 0.004508391 0.014494494 0.023471586 -0.016630933 0.02205436 -0.02558799 -0.012727849 0.027421467 -0.024285138 0.01612775 0.028596591 -0.013415851 0.016965978 0.029063217 -0.0067715496 0.019867197 -0.028633177 0.02737151 0.017743804 0.0010625273 0.02594348 0.025107868 -0.018369205 0.025336333 -0.01834467 0.025287338 0.027217194 -0.0139831975 0.028620824 -0.01835759 -0.031822883 0.023444071 -0.02714736 -0.014641799 0.0004087463 -0.0042477474 0.025623493 0.026134111 -0.016691163 -0.027130418 -0.031520873 0.027844958
0.073073074 0.02929534 0.003989525 -0.005961463 -0.026864722 0.017418541 0.029515788 -0.0027009994 -0.027151003 0.004479453 0.01466874 0.023756683 -0.016783282 0.022354648 -0.025960773 -0.012933612 0.027693458 -0.02466683 0.016328178 0.028971888 -0.013599694 0.017139055 0.029440068 -0.006814301 0.020028308 -0.028987244 0.02764678 0.01796987 0.0010292903 0.026244722 0.025421996 -0.018703416 0.02566284 -0.018482774 0.02562894 0.027566906 -0.014163323 0.028981362 -0.01849103 -0.03216351 0.023695566 -0.027557284 -0.014806151 0.0003201142 -0.0042992383 0.025907569 0.026471108 -0.016830578 -0.027539931 -0.031885028 0.028122112
0.074074075 0.029629484 0.0039433837 -0.0060351193 -0.02717065 0.017642342 0.029825427 -0.0026779845 -0.02745758 0.004454091 0.014844388 0.024041079 -0.016933642 0.02265548 -0.026331335 -0.0131371915 0.027966686 -0.025046408 0.016529404 0.02934293 -0.013781011 0.017313622 0.029814024 -0.0068546385 0.020191692 -0.029338382 0.02792269 0.018196642 0.0009990707 0.026545048 0.02573537 -0.019036867 0.025988083 -0.018619105 0.025968492 0.02791642 -0.014340825 0.02933978 -0.018622778 -0.03250154 0.023948334 -0.02796495 -0.014967807 0.00023508072 -0.0043480843 0.026191287 0.026808172 -0.01696825 -0.027947105 -0.03224577 0.028400637
0.075075075 0.029962443 0.003900826 -0.006105691 -0.027475782 0.017866753 0.03013537 -0.0026530474 -0.027763337 0.0044325218 0.0150215775 0.024324954 -0.017082028 0.022956967 -0.026699677 -0.0133385435 0.028241336 -0.025423847 0.01673153 0.02971001 -0.013959639 0.017489716 0.03018523 -0.00689248 0.020357452 -0.029686794 0.028199404 0.018424094 0.00097192824 0.026844539 0.02604822 -0.019369483 0.02631227 -0.018753514 0.026306204 0.028265674 -0.014515519 0.02969629 -0.018752754 -0.032837175 0.024202585 -0.028370425 -0.015126705 0.00015382469 -0.00439433 0.026474983 0.027145363 -0.017104015 -0.028352179 -0.032603286 0.02868057
0.076076075 0.030294463 0.0038619787 -0.0061732307 -0.027780041 0.018091656 0.03044568 -0.002626121 -0.028068438 0.0044146404 0.01520016 0.02460847 -0.017228335 0.023259215 -0.027065866 -0.013537668 0.028517336 -0.025799103 0.016934715 0.030073494 -0.014135554 0.01766742 0.030553948 -0.0069277734 0.020525485 -0.030032635 0.028477006 0.018652365 0.0009480491 0.027143441 0.02636047 -0.019701347 0.02663555 -0.01888594 0.026642181 0.028614916 -0.014687344 0.030051056 -0.018880978 -0.033170573 0.024458341 -0.02877359 -0.015282705 7.6286495e-05 -0.0044377893 0.026758574 0.0274829 -0.01723791 -0.028754994 -0.03295768 0.02896189
0.077077076 0.030625522 0.0038268939 -0.0062377304 -0.028083652 0.018317394 0.030756481 -0.0025972575 -0.028372824 0.0044006705 0.015380278 0.024891593 -0.01737231 0.02356235 -0.027429782 -0.013734564 0.028794825 -0.026172265 0.01713889 0.030433502 -0.014308557 0.017846756 0.030920297 -0.006960422 0.020695955 -0.030376062 0.028755449 0.018881455 0.000927411 0.027441815 0.026672527 -0.020032361 0.026958056 -0.019016355 0.026976466 0.028964244 -0.014856264 0.030404411 -0.019007295 -0.033501804 0.024715655 -0.029174685 -0.015435696 2.644956e-06 -0.00447841 0.027042247 0.027820978 -0.01736977 -0.029155739 -0.033309184 0.029244721
0.078078076 0.030955762 0.003795527 -0.006299153 -0.028386705 0.018543757 0.031067736 -0.0025662929 -0.028676584 0.004390575 0.015561946 0.025174573 -0.017514095 0.0238664 -0.027791515 -0.013929188 0.029073797 -0.026543379 0.01734414 0.030790273 -0.014478669 0.018027708 0.031284556 -0.006990373 0.020868711 -0.030717127 0.029034786 0.019111387 0.000910148 0.027739756 0.026984338 -0.020362675 0.027279988 -0.019144654 0.027309269 0.029313698 -0.015022092 0.030756243 -0.019131646 -0.033830903 0.024974622 -0.02957385 -0.015585721 -6.7062676e-05 -0.0045161247 0.027325913 0.028159384 -0.017499559 -0.02955456 -0.03365782 0.02952905
0.07907908 0.031285226 0.0037681386 -0.0063575804 -0.028689183 0.018770829 0.03137955 -0.002533175 -0.028979838 0.0043842793 0.015745148 0.025457352 -0.01765348 0.024171475 -0.028150849 -0.014121309 0.029354207 -0.026912346 0.017550461 0.031143956 -0.0146458 0.018210374 0.03164672 -0.0070176646 0.021043792 -0.031056039 0.029315017 0.019342214 0.00089620054 0.028037317 0.02729597 -0.020692326 0.027601264 -0.019270852 0.027640611 0.029663324 -0.015184879 0.0311068 -0.019254096 -0.034158118 0.025235206 -0.029971026 -0.01573275 -0.00013287365 -0.0045508593 0.02760975 0.028498411 -0.017627314 -0.029951453 -0.034003943 0.029814862
0.08008008 0.031614073 0.0037446618 -0.006412819 -0.02899117 0.018998697 0.031691924 -0.002497688 -0.029282577 0.004381977 0.015929967 0.025740102 -0.017790422 0.024477616 -0.02850774 -0.014310867 0.02963619 -0.027279228 0.0177579 0.03149489 -0.014809802 0.018394716 0.032007065 -0.00704211 0.021221265 -0.03139291 0.029596232 0.019573934 0.000885807 0.028334722 0.027607653 -0.021021225 0.027922183 -0.019394785 0.027970605 0.030013252 -0.015344426 0.031456236 -0.019374438 -0.034483507 0.025497533 -0.030366383 -0.015876621 -0.00019467622 -0.004582584 0.027893856 0.028838105 -0.017752856 -0.030346557 -0.034347586 0.030102193
0.08108108 0.031942345 0.0037250668 -0.006464973 -0.029292792 0.019227296 0.032004863 -0.0024600253 -0.029584914 0.0043836087 0.01611638 0.026022807 -0.017924793 0.024784863 -0.028862216 -0.014497846 0.029919706 -0.02764383 0.017966464 0.031843044 -0.014970683 0.018580705 0.032365665 -0.0070637465 0.021400988 -0.031727895 0.029878356 0.019806467 0.00087886304 0.028631955 0.027919397 -0.02134943 0.028242812 -0.019516587 0.02829934 0.030363541 -0.015500866 0.031804644 -0.01949276 -0.034807175 0.025761575 -0.030760042 -0.016017482 -0.00025244802 -0.004611239 0.028178088 0.029178366 -0.017876223 -0.030739963 -0.034688927 0.030391037
0.082082085 0.03227011 0.003709443 -0.0065139234 -0.029594079 0.019456655 0.03231848 -0.0024200454 -0.029886946 0.0043891743 0.016304448 0.026305653 -0.018056676 0.02509334 -0.029214159 -0.014682047 0.030204765 -0.028006122 0.018176168 0.032188706 -0.015128374 0.018768445 0.03272269 -0.0070826113 0.021582969 -0.032061175 0.03016138 0.020039946 0.00087545067 0.02892913 0.028231308 -0.021677092 0.028563164 -0.019636162 0.02862686 0.03071421 -0.01565396 0.032151986 -0.019609034 -0.035129353 0.026027367 -0.031152017 -0.016155183 -0.00030618906 -0.004636824 0.028462678 0.029519409 -0.017997324 -0.03113173 -0.03502822 0.030681506
0.083083086 0.032597393 0.0036978275 -0.0065596923 -0.029895283 0.019686818 0.03263276 -0.0023777038 -0.030188859 0.0043986663 0.016494118 0.026588634 -0.018185988 0.025403004 -0.029563561 -0.014863424 0.030491345 -0.028366067 0.018387042 0.032532062 -0.015282854 0.018957838 0.033078182 -0.0070985556 0.021767229 -0.03239283 0.030445337 0.020274252 0.0008755475 0.029226288 0.028543398 -0.022004098 0.028883345 -0.019753367 0.028953254 0.03106527 -0.015803799 0.03249855 -0.019723102 -0.035450123 0.026294924 -0.03154251 -0.016289748 -0.00035580993 -0.004659243 0.028747521 0.02986117 -0.018116236 -0.031522013 -0.0353655 0.03097342
0.084084086 0.03292425 0.0036901757 -0.006602183 -0.030196264 0.019917712 0.032947585 -0.0023329929 -0.030490689 0.0044120178 0.016685337 0.026871681 -0.018312715 0.025713831 -0.02991049 -0.015042007 0.030779459 -0.028723583 0.018598929 0.032873027 -0.015434146 0.019148849 0.0334322 -0.0071116835 0.021953605 -0.03272307 0.030730188 0.02050937 0.0008792281 0.029523462 0.028855711 -0.022330545 0.029203419 -0.01986833 0.029278569 0.03141673 -0.015950426 0.032844216 -0.019835033 -0.0357697 0.026564166 -0.03193155 -0.016421214 -0.00040150434 -0.004678555 0.029032663 0.03020361 -0.018232897 -0.03191092 -0.03570103 0.03126683
0.08508509 0.03325074 0.003686443 -0.0066414773 -0.030497238 0.020149365 0.033263125 -0.0022858977 -0.03079234 0.0044292584 0.016878277 0.02715505 -0.01843679 0.026025992 -0.030254781 -0.015217565 0.0310691 -0.029078603 0.018812016 0.03321202 -0.0155821 0.019341588 0.033784967 -0.0071219653 0.022142172 -0.033052057 0.031015985 0.020745344 0.0008864552 0.02982071 0.0291684 -0.022656403 0.029523402 -0.019981042 0.029602818 0.031768635 -0.016093671 0.03318923 -0.019944847 -0.036088206 0.026835248 -0.032319292 -0.016549543 -0.00044310093 -0.004694797 0.029318199 0.030546866 -0.018347248 -0.032298505 -0.036034957 0.031561732
0.08608609 0.03357683 0.0036867037 -0.0066774935 -0.030798286 0.020381823 0.033579282 -0.002236396 -0.031094112 0.004450351 0.017072767 0.027438581 -0.018558204 0.026339337 -0.030596584 -0.0153901875 0.031360142 -0.02943118 0.01902628 0.033549014 -0.015726805 0.019535944 0.03413646 -0.0071293265 0.022332832 -0.03337992 0.031302616 0.020982124 0.0008972585 0.030118197 0.029481336 -0.02298154 0.02984345 -0.0200914 0.029926091 0.032121085 -0.016233638 0.033533517 -0.020052463 -0.036405727 0.027108014 -0.03270576 -0.016674832 -0.0004806593 -0.004707888 0.029604085 0.030890938 -0.018459365 -0.032684848 -0.03636747 0.031858116
0.08708709 0.03390275 0.0036908984 -0.006710261 -0.031099476 0.020614922 0.033896126 -0.0021845028 -0.031395994 0.004475333 0.017268822 0.027722426 -0.018676966 0.026654087 -0.030935675 -0.01555974 0.03165275 -0.02978126 0.019241557 0.03388411 -0.015868202 0.019731916 0.03448674 -0.007133819 0.022525467 -0.0337068 0.03159015 0.021219619 0.0009115413 0.030415788 0.029794786 -0.023305885 0.030163594 -0.020199388 0.030248456 0.032473985 -0.016370341 0.03387735 -0.020157874 -0.036722474 0.027382642 -0.033090904 -0.016797021 -0.0005142763 -0.004717797 0.029890358 0.031235773 -0.01856915 -0.033070013 -0.036698505 0.032155886
0.08808809 0.034228273 0.0036990196 -0.006739795 -0.031400993 0.020848773 0.03421355 -0.0021301955 -0.031698175 0.00450401 0.017466456 0.02800659 -0.018793158 0.026970059 -0.03127227 -0.015726253 0.031946756 -0.030128747 0.019457877 0.034217384 -0.01600632 0.019929402 0.03483595 -0.007135436 0.022720166 -0.034032732 0.031878427 0.021457963 0.0009294078 0.030713558 0.030108571 -0.02362936 0.030483857 -0.020305052 0.030569881 0.03282733 -0.016503781 0.034220457 -0.020261139 -0.03703849 0.027658924 -0.033474766 -0.016916081 -0.0005438924 -0.0047246963 0.030176945 0.031581376 -0.018676743 -0.03345394 -0.03702824 0.032455117
0.08908909 0.034553543 0.003710933 -0.0067661554 -0.031702876 0.021083266 0.034531526 -0.0020734593 -0.032000706 0.0045364127 0.017665654 0.028291024 -0.018906638 0.027287193 -0.03160625 -0.015889704 0.03224209 -0.030473717 0.019675232 0.034549043 -0.016141295 0.0201284 0.0351841 -0.0071341693 0.022916704 -0.034357868 0.032167524 0.021696925 0.000950709 0.031011567 0.03042278 -0.02395185 0.030804105 -0.020408407 0.030890435 0.033181198 -0.016633943 0.034563117 -0.020362154 -0.037353948 0.027936846 -0.033857286 -0.017032146 -0.00056958944 -0.0047284216 0.030463956 0.031927817 -0.01878202 -0.03383652 -0.037356675 0.03275559
0.09009009 0.034878574 0.003726706 -0.006789297 -0.032005146 0.02131842 0.034850165 -0.002014406 -0.03230367 0.0045724437 0.017866313 0.028575823 -0.019017532 0.027605683 -0.03193768 -0.01605001 0.03253884 -0.0308161 0.019893631 0.03487909 -0.016272992 0.020328961 0.03553124 -0.007130064 0.023115113 -0.034682065 0.03245739 0.021936521 0.0009755343 0.031309843 0.030737478 -0.024273366 0.031124622 -0.02050946 0.031210184 0.033535495 -0.016760841 0.034905247 -0.020461053 -0.037668765 0.028216518 -0.03423848 -0.017145261 -0.00059140474 -0.004729137 0.03075134 0.032274928 -0.01888512 -0.034217894 -0.037683867 0.033057496
0.09109109 0.035203367 0.003746137 -0.0068092197 -0.032307908 0.021554142 0.03516932 -0.001952976 -0.03260711 0.004612133 0.018068396 0.028860874 -0.019125879 0.027925298 -0.032266565 -0.01620724 0.032836862 -0.031155936 0.02011294 0.035207562 -0.01640144 0.020530887 0.035877403 -0.007123187 0.023315325 -0.035005495 0.032747984 0.022176772 0.0010037348 0.031608373 0.0310526 -0.024593748 0.031445265 -0.020608187 0.031529106 0.033890277 -0.016884588 0.035246924 -0.02055782 -0.037982993 0.02849777 -0.034618363 -0.017255396 -0.00060937554 -0.0047268197 0.03103906 0.032622788 -0.018986002 -0.03459792 -0.038009867 0.033360533
0.09209209 0.03552787 0.0037693083 -0.006826043 -0.03261114 0.021790467 0.035488985 -0.0018892288 -0.03291112 0.00465519 0.018271938 0.029146299 -0.019231573 0.028246265 -0.032592967 -0.016361296 0.03313618 -0.031493306 0.02033323 0.035534643 -0.016526759 0.020734213 0.03622264 -0.007113531 0.023517206 -0.035328165 0.03303928 0.022417545 0.0010352582 0.031907164 0.03136825 -0.024913035 0.031766154 -0.020704642 0.031847253 0.034245394 -0.017005183 0.035588242 -0.020652436 -0.038296655 0.028780706 -0.034996837 -0.017362699 -0.0006235242 -0.0047214925 0.031327136 0.032971375 -0.01908467 -0.034976706 -0.03833472 0.033664837
0.09309309 0.035852134 0.0037959665 -0.0068397075 -0.032914795 0.022027284 0.035809137 -0.0018231422 -0.033215657 0.0047015697 0.0184768 0.029432014 -0.019334763 0.028568286 -0.032916814 -0.016512305 0.03343668 -0.031828046 0.020554356 0.035860255 -0.016648889 0.020938903 0.036567025 -0.007101074 0.023720682 -0.035650134 0.03333114 0.02265881 0.0010699928 0.032206178 0.0316843 -0.02523107 0.03208714 -0.020798884 0.03216455 0.034601007 -0.017122664 0.03592896 -0.02074498 -0.038609736 0.029065117 -0.03537383 -0.017467037 -0.00063397735 -0.004713215 0.031615555 0.03332061 -0.019181222 -0.035354048 -0.038658522 0.03397032
0.0940941 0.03617613 0.003826119 -0.006850302 -0.03321886 0.022264577 0.036129788 -0.0017548501 -0.033520624 0.004751317 0.018683039 0.029718101 -0.019435406 0.028891511 -0.03323824 -0.016660184 0.03373836 -0.032160267 0.02077631 0.036184598 -0.016767941 0.021144874 0.036910404 -0.007085897 0.023925789 -0.03597141 0.033623695 0.022900611 0.0011079609 0.03250549 0.032000788 -0.025547907 0.032408394 -0.020890892 0.03248114 0.034956943 -0.017237023 0.036269385 -0.020835489 -0.03892231 0.029351033 -0.03574957 -0.017568618 -0.00064077973 -0.0047020763 0.031904317 0.033670515 -0.01927565 -0.035730034 -0.038981363 0.03427683
0.0950951 0.03649985 0.003859669 -0.0068578646 -0.033523366 0.022502303 0.036450833 -0.0016843528 -0.033826172 0.004804261 0.018890545 0.030004404 -0.019533604 0.029215902 -0.033557177 -0.016804993 0.03404113 -0.032489978 0.020999148 0.036507636 -0.016883984 0.021352082 0.03725304 -0.0070680827 0.024132296 -0.036292076 0.033916764 0.023142785 0.0011490732 0.032805078 0.032317784 -0.025863424 0.03272984 -0.020980686 0.032796964 0.035313196 -0.017348394 0.03660939 -0.020923905 -0.03923437 0.029638521 -0.036123894 -0.017667487 -0.00064394623 -0.004688062 0.032193363 0.034021046 -0.019367993 -0.03610471 -0.03930317 0.034584403
0.0960961 0.036823332 0.003896512 -0.006862387 -0.033828244 0.022740476 0.03677219 -0.0016117096 -0.034132063 0.0048602596 0.019099295 0.030291088 -0.019629374 0.02954137 -0.033873692 -0.016946793 0.034344904 -0.032817252 0.021222696 0.036829427 -0.016997017 0.021560483 0.037594773 -0.007047653 0.024340287 -0.036612093 0.034210406 0.023385324 0.0011931732 0.03310492 0.032635204 -0.026177652 0.03305145 -0.021068372 0.033111982 0.035669744 -0.017456844 0.03694892 -0.02101034 -0.03954597 0.029927373 -0.036496773 -0.017763652 -0.00064359605 -0.004671246 0.032482713 0.034372147 -0.019458309 -0.036478013 -0.039624065 0.03489293
0.0970971 0.037146524 0.0039365664 -0.0068639517 -0.03413354 0.022978947 0.037093982 -0.0015369579 -0.034438483 0.004919298 0.0193092 0.030578002 -0.019722782 0.029867984 -0.034187913 -0.017085537 0.034649737 -0.03314203 0.021446913 0.037150018 -0.017107151 0.021769948 0.03793572 -0.0070245713 0.024549529 -0.036931574 0.034504496 0.0236281 0.0012402385 0.033405073 0.032953072 -0.026490554 0.03337326 -0.021153912 0.0334263 0.036026534 -0.017562352 0.03728812 -0.021094836 -0.03985714 0.030217633 -0.036868274 -0.017857157 -0.000639759 -0.004651688 0.032772273 0.034723744 -0.019546643 -0.036850035 -0.03994418 0.035202406
0.0980981 0.037469417 0.0039797723 -0.0068626255 -0.034439303 0.023217686 0.037415996 -0.0014602765 -0.03474535 0.0049811527 0.01952026 0.030865192 -0.019813813 0.030195639 -0.03449978 -0.017221332 0.034955457 -0.033464387 0.021671817 0.037469395 -0.017214313 0.021980494 0.038275808 -0.0069990605 0.024760038 -0.03725063 0.034798987 0.02387125 0.0012901351 0.0337054 0.033271335 -0.026801974 0.03369524 -0.021237418 0.03373985 0.036383558 -0.017665014 0.037626803 -0.021177366 -0.040167876 0.030509196 -0.037238434 -0.017948166 -0.00063253194 -0.004629411 0.03306216 0.035075843 -0.019632965 -0.03722065 -0.040263504 0.035512723
0.0990991 0.037791945 0.0040259287 -0.006858334 -0.034745485 0.023456693 0.03773825 -0.001381591 -0.03505277 0.0050458685 0.019732356 0.031152695 -0.019902565 0.03052444 -0.03480938 -0.017354183 0.035262085 -0.033784322 0.021897241 0.03778769 -0.017318666 0.022192106 0.038615093 -0.006971009 0.024971738 -0.037569247 0.035093866 0.024114482 0.0013428628 0.034005933 0.033590015 -0.027112104 0.03401747 -0.021318913 0.034052603 0.03674077 -0.017764926 0.037965193 -0.02125813 -0.040478364 0.030802011 -0.037607275 -0.018036619 -0.000622049 -0.0046045408 0.033352137 0.035428464 -0.019717462 -0.037589915 -0.04058209 0.035823792
0.1001001 0.038114145 0.004075043 -0.0068512857 -0.035052076 0.023695916 0.03806071 -0.00130108 -0.035360545 0.0051132813 0.019945517 0.031440295 -0.019989178 0.030854348 -0.035116695 -0.017484047 0.03556949 -0.034102015 0.0221233 0.038104847 -0.017420277 0.022404581 0.038953505 -0.0069405884 0.025184453 -0.037887514 0.03538908 0.024357885 0.001398243 0.034306742 0.033908993 -0.027420789 0.03433981 -0.02139844 0.034364603 0.037098125 -0.017862096 0.03830306 -0.021337025 -0.040788397 0.0310961 -0.037974693 -0.018122628 -0.0006082505 -0.0045771077 0.033642337 0.035781387 -0.019800082 -0.03795795 -0.04090002 0.036135666
0.1011011 0.03843601 0.0041269735 -0.0068415552 -0.03535916 0.023935191 0.03838332 -0.0012187287 -0.035668895 0.005183175 0.020159535 0.03172812 -0.020073548 0.031185288 -0.03542185 -0.017611079 0.035877615 -0.034417287 0.022349805 0.03842091 -0.017519094 0.022617914 0.03929117 -0.006907828 0.025398225 -0.038205415 0.035684466 0.024601318 0.0014562085 0.034607716 0.034228377 -0.027728096 0.03466238 -0.02147612 0.034675777 0.037455525 -0.017956495 0.0386405 -0.021414176 -0.041098252 0.031391323 -0.038340867 -0.018206298 -0.000591442 -0.0045471564 0.033932656 0.036134727 -0.019880936 -0.03832464 -0.041217417 0.036448106
0.1021021 0.038757384 0.004181564 -0.006829113 -0.03566668 0.0241746 0.03870599 -0.0011346489 -0.035977706 0.0052556023 0.020374529 0.032016113 -0.02015584 0.031517282 -0.03572485 -0.017735235 0.036186427 -0.034730345 0.022576727 0.03873593 -0.0176152 0.022832088 0.039627977 -0.006872751 0.025612876 -0.038523138 0.03598012 0.024844758 0.0015167147 0.034908853 0.03454817 -0.028033987 0.034985214 -0.021551937 0.034986176 0.037812985 -0.018048301 0.038977474 -0.021489546 -0.041407876 0.031687625 -0.038705677 -0.01828751 -0.0005714968 -0.004514873 0.034223035 0.03648844 -0.019959949 -0.038690016 -0.041534327 0.036761194
0.1031031 0.039078385 0.004238777 -0.006814033 -0.03597465 0.024413973 0.03902866 -0.0010489374 -0.036286987 0.0053303987 0.020590305 0.032304242 -0.020235986 0.031850234 -0.036025673 -0.017856553 0.036495805 -0.0350411 0.022804007 0.039049923 -0.017708719 0.023046985 0.03996387 -0.006835468 0.02582828 -0.038840547 0.036275923 0.025088154 0.0015795454 0.035210058 0.034868304 -0.02833841 0.035308197 -0.021625966 0.035295747 0.038170353 -0.018137574 0.039313976 -0.021563321 -0.041717306 0.03198494 -0.03906925 -0.01836653 -0.00054864585 -0.004480183 0.034513496 0.036842544 -0.020037226 -0.039054215 -0.041850716 0.0370747
0.1041041 0.039398894 0.004298523 -0.006796509 -0.0362831 0.02465333 0.03935138 -0.0009616539 -0.036596783 0.0054074153 0.020806879 0.03259243 -0.020314142 0.032184236 -0.03632454 -0.017975092 0.036805704 -0.035349727 0.023031622 0.03936279 -0.017799586 0.0232625 0.04029894 -0.006796092 0.026044473 -0.039157912 0.036571763 0.025331408 0.0016447306 0.03551144 0.035188816 -0.028641455 0.035631455 -0.021698177 0.03560452 0.038527694 -0.018224254 0.039649922 -0.021635428 -0.042026535 0.03228326 -0.039431527 -0.018443182 -0.000522919 -0.004443243 0.034803897 0.037196897 -0.020112842 -0.039417177 -0.042166784 0.037388705
0.1051051 0.03971891 0.004360594 -0.006776437 -0.036592096 0.024892636 0.039673917 -0.00087285787 -0.03690719 0.005486615 0.021024115 0.032880694 -0.020390302 0.032519154 -0.03662139 -0.018090911 0.037116125 -0.0356562 0.023259453 0.039674714 -0.017887913 0.02347865 0.040633112 -0.0067545623 0.02626133 -0.0394751 0.036867604 0.025574476 0.0017121285 0.035812825 0.03550977 -0.028943107 0.035954952 -0.021768644 0.035912402 0.038885042 -0.018308349 0.039985456 -0.021705866 -0.042335764 0.032582484 -0.03979262 -0.018517703 -0.0004943609 -0.00440412 0.035094358 0.037551623 -0.020186722 -0.039778903 -0.04248248 0.037703
0.1061061 0.040038414 0.004424982 -0.0067539737 -0.036901675 0.02513174 0.039996356 -0.0007826835 -0.03721814 0.005567804 0.021242023 0.03316898 -0.020464405 0.03285494 -0.036916286 -0.018204004 0.03742683 -0.035960592 0.0234875 0.039985523 -0.017973766 0.023695365 0.04096645 -0.0067111477 0.026478738 -0.039792188 0.037163466 0.025817282 0.0017815605 0.036114283 0.03583105 -0.029243305 0.036278717 -0.021837443 0.03621938 0.039242394 -0.01839023 0.04032042 -0.021774746 -0.042644933 0.03288252 -0.040152535 -0.01859007 -0.00046322495 -0.0043628663 0.0353847 0.037906565 -0.020258948 -0.040139496 -0.042797945 0.038017616
0.10710711 0.040357284 0.0044915453 -0.006729305 -0.03721173 0.025370665 0.040318638 -0.0006911084 -0.037529603 0.00565096 0.021460526 0.033457205 -0.020536646 0.0331917 -0.037209257 -0.018314451 0.037737958 -0.036262974 0.023715727 0.04029539 -0.018057272 0.023912504 0.041298844 -0.006665729 0.02669666 -0.040109336 0.037459195 0.026059836 0.0018531233 0.036415778 0.036152676 -0.029542178 0.03660272 -0.021904528 0.036525458 0.03959947 -0.018469572 0.040655006 -0.02184207 -0.04295411 0.03318336 -0.040511288 -0.018660322 -0.00042945147 -0.004319571 0.035674937 0.03826177 -0.02032967 -0.040498942 -0.04311329 0.038332462
0.10810811 0.040675625 0.004560083 -0.0067022815 -0.037522405 0.025609262 0.040640637 -0.0005982965 -0.037841648 0.0057358593 0.021679498 0.033745393 -0.020607017 0.033529237 -0.03750039 -0.018422343 0.038049296 -0.036563277 0.02394399 0.04060436 -0.01813832 0.024130054 0.04163041 -0.0066184774 0.026914932 -0.040426582 0.037754796 0.02630198 0.0019264743 0.0367172 0.036474608 -0.029839694 0.036926888 -0.021970041 0.03683061 0.039956465 -0.0185467 0.040989038 -0.021907888 -0.04326334 0.03348489 -0.040868916 -0.018728554 -0.0003933385 -0.0042744055 0.035965025 0.03861718 -0.020398684 -0.0408573 -0.04342842 0.03864745
0.10910911 0.040993243 0.0046306327 -0.006673202 -0.037833616 0.025847562 0.040962264 -0.0005042851 -0.03815432 0.005822517 0.02189891 0.034033477 -0.020675614 0.033867568 -0.037789762 -0.018527672 0.038360804 -0.036861748 0.024172187 0.040912367 -0.018217087 0.024347924 0.041961104 -0.00656949 0.02713348 -0.040743895 0.03805007 0.026543647 0.0020016357 0.037018523 0.036796864 -0.030135855 0.0372513 -0.02203402 0.03713475 0.04031326 -0.018621653 0.041322615 -0.021972239 -0.043572687 0.033787034 -0.041225493 -0.018794857 -0.0003548935 -0.004227385 0.03625483 0.038972657 -0.020466268 -0.041214675 -0.043743506 0.038962483
0.11011011 0.04131023 0.0047029257 -0.0066420734 -0.0381454 0.026085474 0.041283548 -0.0004092455 -0.038467497 0.005910635 0.022118725 0.03432139 -0.020742372 0.034206614 -0.038077377 -0.018630505 0.03867229 -0.037158296 0.024400413 0.041219562 -0.018293679 0.024566025 0.042291015 -0.0065188855 0.027352303 -0.0410614 0.03834509 0.026784807 0.0020785183 0.03731975 0.03711942 -0.030430734 0.03757588 -0.022096395 0.037437953 0.04066985 -0.018694311 0.04165568 -0.0220351 -0.04388222 0.034089714 -0.04158099 -0.018859237 -0.00031420588 -0.004178621 0.036544397 0.039328255 -0.020532347 -0.04157088 -0.04405862 0.0392775
0.11111111 0.041626446 0.0047770664 -0.0066090077 -0.03845772 0.026322864 0.041604415 -0.00031314045 -0.038781293 0.006000325 0.022338897 0.03460911 -0.02080746 0.034546442 -0.038363323 -0.018730864 0.038983956 -0.03745301 0.02462855 0.041525908 -0.018368036 0.024784297 0.04262008 -0.006466642 0.027571224 -0.041379087 0.03863982 0.027025424 0.0021569878 0.03762088 0.037442263 -0.030724302 0.03790067 -0.022157267 0.037740104 0.04102614 -0.018764846 0.041988328 -0.022096604 -0.044191882 0.034393035 -0.04193548 -0.018921673 -0.0002714768 -0.004128255 0.03683365 0.039683983 -0.020596921 -0.041926205 -0.04437372 0.03959246
0.11211211 0.041941896 0.0048527196 -0.0065740943 -0.038770616 0.026559785 0.0419247 -0.00021611899 -0.039095685 0.0060913414 0.02255927 0.03489665 -0.02087082 0.034886993 -0.038647637 -0.018828884 0.039295524 -0.037746012 0.024856433 0.04183138 -0.01844024 0.025002755 0.04294828 -0.006412968 0.027790219 -0.041697077 0.03893409 0.027265385 0.002236873 0.03792171 0.037765343 -0.031016573 0.03822554 -0.022216722 0.038041152 0.041382182 -0.018833458 0.04232037 -0.022156775 -0.044501737 0.034696817 -0.042289004 -0.01898241 -0.00022675097 -0.004076332 0.03712257 0.040039696 -0.020660125 -0.042280495 -0.04468897 0.039907277
0.11311311 0.042256564 0.004929915 -0.006537311 -0.03908419 0.026796155 0.04224451 -0.00011823326 -0.03941062 0.006183602 0.02277983 0.03518387 -0.020932615 0.03522836 -0.038930483 -0.018924639 0.039607197 -0.03803724 0.025084138 0.04213611 -0.018510424 0.025221191 0.04327565 -0.006357938 0.028009191 -0.04201533 0.039227843 0.027504645 0.0023181662 0.03822238 0.038088724 -0.031307615 0.03855068 -0.02227477 0.038341142 0.0417379 -0.018899947 0.042651974 -0.022215575 -0.0448118 0.03500109 -0.042641632 -0.019041374 -0.00018015504 -0.004022956 0.03741111 0.040395476 -0.020721957 -0.04263396 -0.045004368 0.040222086
0.11411411 0.04257042 0.005008474 -0.006498933 -0.039398313 0.027031898 0.04256379 -1.9587576e-05 -0.039726213 0.00627701 0.023000486 0.03547085 -0.020992786 0.035570472 -0.039211795 -0.019018091 0.039918795 -0.038326822 0.025311537 0.042440116 -0.018578663 0.02543962 0.04360225 -0.0063015 0.028228045 -0.042333946 0.039521255 0.027743153 0.0024008155 0.038522914 0.038412426 -0.031597495 0.038876012 -0.022331432 0.03864011 0.042093366 -0.018964604 0.042983074 -0.022273108 -0.045122184 0.035305798 -0.04299338 -0.019098707 -0.00013167411 -0.0039681494 0.037699237 0.0407513 -0.02078247 -0.042986564 -0.045320034 0.040536694
0.11511511 0.042883493 0.0050884187 -0.006458804 -0.03971301 0.027266927 0.042882517 7.984042e-05 -0.040042385 0.0063715205 0.02322127 0.03575761 -0.021051452 0.03591329 -0.03949161 -0.019109316 0.040230334 -0.038614757 0.025538594 0.042743593 -0.018644944 0.025658019 0.043928143 -0.006243825 0.028446756 -0.042652823 0.039814107 0.027980804 0.0024846718 0.03882321 0.038736533 -0.03188619 0.039201617 -0.02238676 0.03893803 0.04244858 -0.019027427 0.043313712 -0.022329375 -0.04543282 0.035611026 -0.043344274 -0.019154355 -8.147955e-05 -0.0039119944 0.037987053 0.041107208 -0.020841673 -0.043338254 -0.04563579 0.040851153
0.116116114 0.04319579 0.0051696226 -0.0064171553 -0.04002835 0.027501218 0.043200627 0.00017989427 -0.040359244 0.006467052 0.023442075 0.0360441 -0.021108694 0.036256887 -0.039770126 -0.019198462 0.040541723 -0.038901217 0.025765263 0.04304642 -0.018709376 0.025876261 0.044253312 -0.0061849505 0.028665178 -0.042972103 0.040106483 0.028217629 0.0025696978 0.039123386 0.039060988 -0.032173686 0.039527457 -0.022440866 0.039234944 0.04280348 -0.019088402 0.04364402 -0.022384495 -0.04574374 0.03591659 -0.043694414 -0.019208513 -2.9660761e-05 -0.0038546398 0.03827443 0.04146316 -0.020899624 -0.04368928 -0.045951888 0.041165322
0.117117114 0.043507263 0.005252056 -0.006373957 -0.040344402 0.027734816 0.043518253 0.00028064847 -0.04067672 0.0065635145 0.023662955 0.036330394 -0.021164455 0.036601275 -0.040047288 -0.019285478 0.04085303 -0.039186157 0.025991589 0.043348804 -0.018772021 0.026094511 0.044577893 -0.006124899 0.028883383 -0.04329189 0.04039833 0.02845361 0.0026558563 0.039423317 0.03938583 -0.032460168 0.039853618 -0.022493757 0.03953086 0.04315816 -0.019147635 0.043974016 -0.02243843 -0.046055093 0.036222517 -0.044043764 -0.019261122 2.3774803e-05 -0.003796026 0.03856145 0.041819192 -0.020956442 -0.044039488 -0.046268344 0.041479334
0.118118115 0.043818064 0.0053355694 -0.0063293874 -0.04066106 0.027967662 0.043835267 0.00038201362 -0.040994838 0.0066608936 0.023883812 0.036616392 -0.021218926 0.036946427 -0.04032314 -0.01937057 0.04116422 -0.039469674 0.02621755 0.043650743 -0.018832967 0.026312493 0.044901878 -0.006063789 0.029101312 -0.043612033 0.040689714 0.028688654 0.002743043 0.039723128 0.039711118 -0.03274554 0.04018011 -0.02254545 0.039825827 0.04351262 -0.019205242 0.0443037 -0.022491291 -0.046366826 0.036528848 -0.044392444 -0.019312367 7.864833e-05 -0.0037363023 0.03884808 0.042175308 -0.021012083 -0.04438898 -0.046585068 0.041793063
0.11911912 0.044128098 0.005420208 -0.0062833726 -0.040978327 0.028199814 0.04415171 0.0004839152 -0.041313678 0.0067590326 0.024104692 0.036902204 -0.021272056 0.037292317 -0.04059784 -0.01945357 0.041475236 -0.039751828 0.026443124 0.04395231 -0.018892244 0.0265304 0.045225367 -0.006001614 0.029318959 -0.04393266 0.040980585 0.028922878 0.0028312802 0.040022857 0.040036865 -0.03302981 0.040507 -0.022595964 0.040119812 0.043866873 -0.019261241 0.04463306 -0.02254308 -0.04667884 0.0368355 -0.04474041 -0.019362152 0.00013498962 -0.0036754683 0.039134324 0.042531475 -0.021066591 -0.044737935 -0.04690218 0.042106584
0.12012012 0.04443741 0.005505815 -0.006236106 -0.041296363 0.028431244 0.044467516 0.00058638304 -0.04163319 0.006857969 0.02432552 0.037187748 -0.021323927 0.037639044 -0.040871337 -0.019534677 0.04178609 -0.040032655 0.02666828 0.04425372 -0.018949881 0.026748165 0.045548417 -0.005938463 0.029536247 -0.04425378 0.041270927 0.029156208 0.0029203594 0.040322386 0.04036309 -0.03331314 0.04083428 -0.022645421 0.040412843 0.044220872 -0.01931578 0.044962294 -0.022593811 -0.046991438 0.037142485 -0.045087785 -0.019410715 0.0001925826 -0.0036136732 0.039420225 0.042887796 -0.021120042 -0.045086205 -0.04721962 0.04241976
0.12112112 0.044745937 0.0055923164 -0.006187573 -0.041615084 0.02866187 0.044782743 0.00068927556 -0.04195343 0.0069575533 0.02454631 0.037473038 -0.021374613 0.037986524 -0.04114385 -0.0196139 0.04209675 -0.040312245 0.026893064 0.044554766 -0.019006014 0.02696573 0.045870937 -0.00587444 0.029753119 -0.04457538 0.041560575 0.029388592 0.0030103177 0.040621765 0.04068974 -0.033595502 0.041161917 -0.022693872 0.040704988 0.044574663 -0.01936876 0.045291185 -0.022643596 -0.04730448 0.037449777 -0.04543461 -0.019457996 0.0002514422 -0.0035509244 0.03970568 0.043244034 -0.021172501 -0.045433983 -0.04753758 0.042732716
0.122122124 0.045053795 0.005679652 -0.006137848 -0.041934483 0.028891772 0.045097366 0.0007926598 -0.042274356 0.0070577487 0.024767011 0.03775814 -0.02142416 0.038334806 -0.04141523 -0.019691318 0.042407222 -0.040590644 0.027117327 0.04485574 -0.019060694 0.027183011 0.04619319 -0.0058095604 0.02996967 -0.04489754 0.041849717 0.029620066 0.0031010658 0.040921025 0.041016996 -0.03387685 0.041490022 -0.022741318 0.04099618 0.04492835 -0.0194204 0.04561998 -0.022692412 -0.047618 0.03775742 -0.045780875 -0.01950407 0.00031147152 -0.0034872964 0.039990768 0.04360041 -0.021223947 -0.04578109 -0.04785596 0.043045357
0.123123124 0.04536081 0.0057678223 -0.006087035 -0.042254657 0.029120922 0.045411266 0.00089639425 -0.042596027 0.0071584806 0.024987593 0.038042925 -0.021472588 0.038683727 -0.041685723 -0.019766927 0.042717487 -0.04086788 0.027341202 0.045156527 -0.019113973 0.027400114 0.04651498 -0.0057439134 0.030185707 -0.04522027 0.04213822 0.029850677 0.0031925142 0.0412201 0.04134462 -0.0341572 0.04181852 -0.022787802 0.04128647 0.04528164 -0.019470662 0.04594855 -0.02274032 -0.04793202 0.038065292 -0.04612656 -0.01954899 0.0003726706 -0.003422834 0.040275417 0.04395689 -0.021274477 -0.046127833 -0.048174873 0.04335773
0.124124125 0.045667224 0.005856648 -0.006035179 -0.042575553 0.029349253 0.0457246 0.0010004789 -0.04291846 0.007259719 0.025208108 0.038327575 -0.021520011 0.039033476 -0.04195535 -0.019840844 0.043027595 -0.041144043 0.02756463 0.04545726 -0.019165918 0.027616933 0.04683638 -0.0056774393 0.030401349 -0.04554364 0.042426154 0.030080311 0.0032847375 0.041519 0.041672837 -0.034436688 0.042147506 -0.02283343 0.041575894 0.045634776 -0.019519672 0.04627708 -0.022787414 -0.04824674 0.038373463 -0.0464719 -0.019592911 0.00043479353 -0.0033576041 0.04055968 0.04431338 -0.02132409 -0.04647409 -0.048494294 0.04366979
0.12512513 0.04597281 0.005946167 -0.005982347 -0.042897217 0.029576853 0.04603722 0.0011048838 -0.04324168 0.0073613226 0.0254284 0.038611814 -0.021566436 0.03938389 -0.042223975 -0.019913077 0.04333745 -0.04141912 0.027787551 0.045757864 -0.019216523 0.027833454 0.047157526 -0.0056103617 0.030616432 -0.045867577 0.042713337 0.030308992 0.0033774972 0.041817755 0.0420015 -0.034715205 0.04247687 -0.02287814 0.041864373 0.045987688 -0.01956752 0.046605382 -0.02283372 -0.048562035 0.038681954 -0.046816662 -0.01963579 0.0004979372 -0.0032917038 0.040843524 0.04466987 -0.021372914 -0.04681985 -0.04881431 0.043981478
0.12612613 0.046277694 0.0060362592 -0.005928561 -0.043219782 0.029803686 0.046349287 0.0012095422 -0.043565676 0.007463306 0.025648534 0.038895927 -0.021611921 0.039734993 -0.042491898 -0.01998365 0.043647096 -0.04169315 0.028010033 0.04605849 -0.019265935 0.028049745 0.04747832 -0.005542651 0.030831054 -0.046192154 0.04299996 0.030536756 0.0034708306 0.042116396 0.042330753 -0.034992933 0.042806733 -0.022922099 0.042151965 0.046340384 -0.01961413 0.04693357 -0.022879153 -0.048877977 0.03899061 -0.047161058 -0.019677676 0.00056203455 -0.0032251552 0.041126877 0.04502639 -0.021420881 -0.04716526 -0.04913488 0.044292897
0.12712713 0.04658185 0.0061268955 -0.0058739483 -0.04354304 0.030029722 0.04666073 0.0013144091 -0.04389055 0.0075656027 0.02586858 0.03917969 -0.021656483 0.040086836 -0.04275906 -0.020052686 0.04395652 -0.041966215 0.028232045 0.04635912 -0.019314036 0.028265633 0.047798887 -0.005474329 0.031045109 -0.046517447 0.04328587 0.030763581 0.0035647005 0.04241486 0.04266048 -0.035269782 0.043137114 -0.022965237 0.042438686 0.046692833 -0.019659668 0.047261715 -0.022923902 -0.049194537 0.03929963 -0.047505014 -0.019718654 0.0006269738 -0.0031580254 0.041409843 0.045382965 -0.02146811 -0.04751017 -0.049456045 0.044603966
0.12812813 0.04688532 0.006218031 -0.0058184937 -0.043867156 0.030254968 0.04697156 0.0014194772 -0.04421614 0.007668078 0.026088275 0.039463155 -0.021700233 0.040439315 -0.043025434 -0.020120159 0.044265687 -0.04223831 0.028453492 0.046659835 -0.019361034 0.028481185 0.04811924 -0.00540559 0.031258613 -0.046843395 0.043571062 0.030989453 0.0036589354 0.042713135 0.04299072 -0.035545774 0.043467924 -0.023007676 0.042724542 0.047045074 -0.019704208 0.047589783 -0.02296798 -0.04951176 0.03960879 -0.047848508 -0.01975882 0.0006926954 -0.0030903816 0.04169231 0.045739535 -0.02151464 -0.047854766 -0.04977785 0.044914678
0.12912913 0.04718803 0.006309621 -0.0057623014 -0.04419215 0.030479394 0.047281727 0.0015246421 -0.044542663 0.007770799 0.026307814 0.03974639 -0.021743149 0.040792428 -0.04329112 -0.020186216 0.044574603 -0.042509474 0.028674439 0.046960555 -0.01940687 0.028696403 0.04843928 -0.0053363144 0.03147152 -0.047170103 0.043855608 0.031214349 0.0037536249 0.04301124 0.043321528 -0.035821006 0.043799255 -0.023049459 0.04300949 0.047397003 -0.019747667 0.04791772 -0.023011453 -0.049829736 0.03991819 -0.048191696 -0.019798167 0.00075922906 -0.0030222908 0.04197436 0.046096127 -0.02156046 -0.048198998 -0.050100386 0.04522503
0.13013013 0.047490157 0.006401591 -0.0057053864 -0.044517897 0.030702986 0.047591314 0.0016299412 -0.044870034 0.007873714 0.026527077 0.040029347 -0.021785349 0.04114627 -0.043556154 -0.020250812 0.044883266 -0.042779773 0.028894812 0.04726138 -0.019451693 0.028911233 0.048759125 -0.0052666515 0.031683885 -0.04749751 0.044139512 0.031438276 0.0038487092 0.04330922 0.04365284 -0.036095425 0.04413105 -0.023090601 0.043293633 0.047748722 -0.019790128 0.04824557 -0.023054272 -0.050148472 0.040227853 -0.048534527 -0.019836783 0.0008264035 -0.0029537752 0.042255946 0.04645268 -0.021605656 -0.04854293 -0.050423652 0.045535013
0.13113113 0.047791563 0.006493956 -0.0056477934 -0.044844612 0.030925773 0.047900304 0.0017352775 -0.045198277 0.007976711 0.02674599 0.040311918 -0.021826908 0.041500665 -0.043820545 -0.020314068 0.045191623 -0.043049246 0.029114611 0.047562342 -0.019495472 0.029125609 0.04907877 -0.005196646 0.0318956 -0.047825694 0.04442265 0.031661242 0.003944047 0.04360711 0.04398465 -0.036369145 0.0444633 -0.023131184 0.043576874 0.04810022 -0.019831732 0.04857347 -0.023096547 -0.050468013 0.040537648 -0.048877105 -0.01987467 0.0008941889 -0.0028849095 0.04253702 0.046809208 -0.021650255 -0.048886597 -0.05074758 0.045844637
0.13213213 0.04809235 0.0065865666 -0.005589545 -0.04517217 0.031147651 0.04820867 0.0018406659 -0.045527384 0.008079812 0.026964642 0.040594213 -0.02186773 0.04185569 -0.044084355 -0.020376042 0.04549966 -0.04331787 0.02933386 0.047863424 -0.019538313 0.029339552 0.04939822 -0.005126342 0.032106638 -0.048154645 0.04470516 0.031883165 0.00403966 0.043904833 0.044316933 -0.03664224 0.044796012 -0.023171134 0.043859266 0.048451338 -0.019872397 0.048901245 -0.02313833 -0.050788283 0.04084762 -0.049219348 -0.019911878 0.00096254796 -0.0028156936 0.042817682 0.047165602 -0.021694317 -0.04923001 -0.051072314 0.04615377
0.13313313 0.048392467 0.00667949 -0.005530767 -0.045500696 0.031368777 0.048516378 0.0019459873 -0.04585737 0.008182935 0.027182944 0.04087618 -0.021907926 0.042211298 -0.044347614 -0.020436712 0.045807436 -0.043585807 0.02955252 0.048164696 -0.019580118 0.029553048 0.04971749 -0.005055763 0.032317176 -0.048484415 0.044986933 0.032104135 0.0041355416 0.0442025 0.044649776 -0.036914587 0.04512926 -0.023210667 0.044140734 0.048802227 -0.019912273 0.0492289 -0.023179546 -0.05110939 0.04115787 -0.049561396 -0.019948408 0.0010314658 -0.0027462244 0.04309783 0.047521975 -0.021737844 -0.049573094 -0.051397845 0.04646258
0.13413413 0.048692018 0.0067725927 -0.0054714233 -0.045830064 0.03158903 0.04882355 0.0020513162 -0.04618831 0.008286096 0.027400896 0.04115784 -0.02194748 0.04256744 -0.044610336 -0.020496182 0.04611484 -0.04385294 0.029770598 0.048466094 -0.019621164 0.02976603 0.050036594 -0.0049849674 0.032527022 -0.048815086 0.045268036 0.032324098 0.004231639 0.044500053 0.044983096 -0.037186265 0.0454629 -0.02324973 0.04442148 0.049152754 -0.019951358 0.049556587 -0.023220375 -0.051431432 0.04146813 -0.04990317 -0.019984335 0.0011008307 -0.002676472 0.043377534 0.047878273 -0.021780878 -0.049916014 -0.05172421 0.046770923
0.13513513 0.048990883 0.0068659335 -0.00541158 -0.046160348 0.031808376 0.049130075 0.0021565333 -0.046520256 0.00838916 0.027618453 0.04143917 -0.021986492 0.042924106 -0.044872522 -0.020554453 0.046421923 -0.044119477 0.029988006 0.048767664 -0.01966136 0.029978521 0.050355434 -0.004913971 0.032736257 -0.04914648 0.04554847 0.03254305 0.0043279156 0.044797495 0.04531683 -0.037457325 0.045797046 -0.023288302 0.04470136 0.04950297 -0.019989721 0.049884122 -0.023260802 -0.051754303 0.041778564 -0.050244756 -0.02001971 0.0011706576 -0.002606526 0.043656774 0.04823443 -0.021823421 -0.050258785 -0.052051336 0.04707879
0.13613613 0.049289197 0.006959386 -0.00535132 -0.046491638 0.03202685 0.049435943 0.0022616684 -0.04685305 0.008492172 0.027835608 0.041720197 -0.022024967 0.04328132 -0.045134276 -0.020611659 0.046728663 -0.044385284 0.030204788 0.049069494 -0.019700743 0.030190535 0.050674133 -0.004842818 0.032944813 -0.049478836 0.045828156 0.03276097 0.004424311 0.045094825 0.045651115 -0.037727833 0.046131626 -0.023326427 0.044980437 0.049852867 -0.02002731 0.050211698 -0.023300767 -0.05207812 0.042089082 -0.05058618 -0.020054564 0.0012407899 -0.0025364459 0.043935582 0.04859046 -0.021865547 -0.050601393 -0.052379355 0.04738619
0.13713713 0.049586862 0.007052876 -0.0052906275 -0.04682386 0.032244414 0.049741194 0.0023666322 -0.04718682 0.008595049 0.028052315 0.042000897 -0.022062957 0.0436389 -0.04539548 -0.020667821 0.047034994 -0.04465051 0.0304209 0.049371414 -0.01973942 0.030402035 0.050992638 -0.0047715157 0.033152677 -0.049812004 0.046107143 0.03297791 0.0045207813 0.04539209 0.045985736 -0.037997797 0.04646659 -0.023364231 0.04525871 0.05020234 -0.020064361 0.050539084 -0.023340404 -0.05240281 0.042399712 -0.05092743 -0.020088896 0.0013112202 -0.0024662316 0.044213936 0.04894632 -0.02190721 -0.05094388 -0.05270824 0.04769315
0.13813815 0.04988402 0.0071464553 -0.0052295327 -0.047157004 0.032461174 0.05004581 0.0024713874 -0.047521606 0.008697778 0.028268605 0.042281337 -0.022100419 0.043997046 -0.045656353 -0.020722933 0.04734099 -0.044915184 0.0306364 0.04967361 -0.019777402 0.030613042 0.051310997 -0.0047001317 0.033359937 -0.050146163 0.046385482 0.033193894 0.004617326 0.045689285 0.046320863 -0.038267225 0.046802033 -0.023401588 0.045536317 0.05055146 -0.020100698 0.050866507 -0.02337958 -0.05272846 0.042710416 -0.0512686 -0.020122804 0.001381956 -0.002395846 0.044491842 0.04930208 -0.021948427 -0.05128625 -0.05303806 0.047999606
0.13913915 0.05018056 0.007240027 -0.0051681623 -0.04749117 0.032677077 0.050349846 0.0025759786 -0.04785733 0.00880032 0.028484516 0.04256148 -0.022137478 0.04435561 -0.045916937 -0.020777151 0.047646575 -0.045179293 0.030851185 0.049975947 -0.019814745 0.030823484 0.051629066 -0.004628718 0.033566453 -0.05048114 0.04666303 0.03340882 0.0047138706 0.045986384 0.04665637 -0.03853611 0.047137834 -0.023438662 0.0458131 0.05090019 -0.020136505 0.051193774 -0.023418471 -0.053055003 0.043021165 -0.051609635 -0.020156242 0.0014528483 -0.0023254454 0.044769324 0.04965753 -0.021989368 -0.051628478 -0.053368732 0.048305526
0.14014015 0.050476514 0.0073336437 -0.0051065534 -0.047826342 0.03289208 0.050653197 0.002680339 -0.04819405 0.008902632 0.028699934 0.0428413 -0.02217412 0.04471449 -0.04617706 -0.02083043 0.047951706 -0.04544288 0.031065404 0.0502785 -0.019851498 0.031033374 0.051947016 -0.004557319 0.033772305 -0.05081719 0.04693988 0.033622824 0.0048104003 0.046283394 0.046992317 -0.038804553 0.04747402 -0.023475394 0.046089202 0.051248487 -0.020171784 0.05152092 -0.02345708 -0.05338268 0.04333192 -0.05195061 -0.020189278 0.0015239865 -0.0022550225 0.045046315 0.050012782 -0.022029877 -0.051970713 -0.053700477 0.048610933
0.14114115 0.050771862 0.0074271113 -0.005044602 -0.048162468 0.0331062 0.050955877 0.002784498 -0.048531726 0.009004712 0.028914906 0.043120883 -0.022210434 0.04507384 -0.04643686 -0.020882875 0.048256464 -0.04570602 0.03127882 0.050581187 -0.019887716 0.03124275 0.05226472 -0.0044858456 0.033977427 -0.05115412 0.047215976 0.03383588 0.0049069 0.046580277 0.047328644 -0.039072543 0.04781066 -0.023511827 0.04636456 0.051596344 -0.020206586 0.051847953 -0.023495376 -0.053711265 0.043642685 -0.05229155 -0.020222023 0.0015951246 -0.0021845773 0.045322843 0.050367825 -0.02207008 -0.052312896 -0.054033063 0.04891578
0.14214215 0.051066667 0.0075205043 -0.0049824864 -0.048499584 0.033319533 0.051257923 0.0028884187 -0.048870474 0.009106472 0.02912943 0.04340013 -0.022246331 0.045433484 -0.046696424 -0.020934455 0.048560753 -0.04596871 0.031491682 0.05088413 -0.019923344 0.031451583 0.05258227 -0.0044143945 0.034181833 -0.05149199 0.047491357 0.0340479 0.005003333 0.046877123 0.047665313 -0.03934013 0.048147596 -0.023548014 0.046639256 0.051943738 -0.020240992 0.052174896 -0.023533389 -0.054040894 0.043953463 -0.05263248 -0.020254374 0.0016664043 -0.0021141768 0.045598976 0.050722543 -0.022109993 -0.052655093 -0.054366663 0.049220078
0.14314315 0.051360935 0.0076137856 -0.0049201995 -0.048837677 0.033531964 0.051559255 0.002992086 -0.04921025 0.009207882 0.029343456 0.043679066 -0.02228193 0.04579343 -0.04695566 -0.020985283 0.048864573 -0.046231024 0.03170386 0.051187262 -0.01995854 0.031659827 0.05289954 -0.00434307 0.034385554 -0.051830813 0.047766015 0.034258977 0.005099602 0.047173798 0.048002288 -0.039607286 0.048484836 -0.023583964 0.04691322 0.05229059 -0.020274922 0.05250171 -0.023571208 -0.054371513 0.04426419 -0.052973434 -0.020286545 0.0017376617 -0.0020438656 0.04587461 0.051077 -0.022149593 -0.052997284 -0.054701254 0.049523786
0.14414415 0.05165448 0.0077068433 -0.004857816 -0.049176887 0.033743575 0.051859945 0.0030954406 -0.04955098 0.009308904 0.029557005 0.043957703 -0.02231729 0.046153665 -0.047214687 -0.021035418 0.049167946 -0.04649295 0.03191535 0.051490508 -0.019993342 0.03186752 0.053216584 -0.0042718723 0.03458848 -0.052170657 0.04803981 0.034469105 0.0051957965 0.047470436 0.048339553 -0.039874107 0.048822448 -0.023619652 0.0471865 0.052636985 -0.020308554 0.052828282 -0.023608744 -0.05470313 0.044574857 -0.053314358 -0.020318419 0.001808919 -0.0019736886 0.046149835 0.05143107 -0.022188887 -0.053339615 -0.05503676 0.04982689
0.14514515 0.05194761 0.0077997297 -0.004795283 -0.04951705 0.0339543 0.052159965 0.003198497 -0.04989274 0.009409569 0.029770069 0.04423601 -0.022352375 0.046514153 -0.047473535 -0.02108486 0.049470812 -0.04675451 0.032126136 0.051793914 -0.02002772 0.032074638 0.05353338 -0.0042006746 0.034790613 -0.052511424 0.048313007 0.034678243 0.00529179 0.047766946 0.04867716 -0.040140606 0.049160317 -0.023655184 0.047459036 0.05298288 -0.020341836 0.05315479 -0.023646131 -0.055035874 0.04488548 -0.053655326 -0.020350024 0.0018800795 -0.001903601 0.046424553 0.051784903 -0.022227995 -0.05368185 -0.055373333 0.050129384
0.14614615 0.052240103 0.007892333 -0.0047327057 -0.049858324 0.034164265 0.052459255 0.0033012629 -0.050235577 0.009509817 0.029982552 0.044514023 -0.022387221 0.0468748 -0.047732174 -0.021133631 0.049773186 -0.047015756 0.03233631 0.05209751 -0.02006182 0.032281168 0.053849936 -0.004129708 0.03499207 -0.0528533 0.048585244 0.03488645 0.0053875595 0.048063345 0.049015053 -0.040406704 0.049498457 -0.023690522 0.047730982 0.05332812 -0.020374827 0.053481035 -0.023683265 -0.05536975 0.045195974 -0.0539964 -0.020381555 0.0019511431 -0.0018336922 0.046698846 0.052138247 -0.022266902 -0.05402422 -0.05571094 0.05043123
0.14714715 0.052532062 0.007984683 -0.004670106 -0.050200522 0.03437324 0.052757822 0.0034036785 -0.05057951 0.00960952 0.030194566 0.044791736 -0.022421874 0.04723569 -0.047990635 -0.021181889 0.050075054 -0.047276825 0.032545768 0.052401226 -0.020095557 0.032487087 0.054166183 -0.004058957 0.035192735 -0.053196117 0.048856825 0.03509368 0.0054831207 0.048359558 0.049353138 -0.040672578 0.049836837 -0.023725763 0.048002213 0.053672828 -0.020407647 0.05380704 -0.02372031 -0.05570452 0.04550632 -0.05433753 -0.020412892 0.0020220578 -0.0017640218 0.046972603 0.05249118 -0.022305645 -0.054366753 -0.05604954 0.05073248
0.14814815 0.052823395 0.00807675 -0.0046074986 -0.050543807 0.034581453 0.053055704 0.0035057962 -0.05092442 0.009708829 0.030406132 0.045069106 -0.022456437 0.047596745 -0.04824899 -0.021229558 0.0503764 -0.047537535 0.032754526 0.052705094 -0.020129055 0.032692328 0.054482065 -0.003988318 0.035392612 -0.05353993 0.04912761 0.035299942 0.0055783913 0.048655674 0.04969147 -0.040938154 0.050175484 -0.023760885 0.04827281 0.054016896 -0.020440176 0.05413291 -0.023757204 -0.056040518 0.04581657 -0.054678798 -0.02044417 0.0020927712 -0.0016945302 0.04724592 0.05284372 -0.022344127 -0.054709285 -0.05638916 0.05103302
0.14914915 0.0531142 0.008168474 -0.004544914 -0.050888143 0.03478878 0.053352766 0.0036074892 -0.051270373 0.009807587 0.030617058 0.045346156 -0.022490814 0.04795786 -0.048507243 -0.02127675 0.05067715 -0.047798082 0.03296262 0.053009 -0.020162322 0.032897055 0.054797724 -0.003917977 0.035591617 -0.05388476 0.049397513 0.035505235 0.0056734383 0.048951656 0.05003002 -0.041203484 0.05051431 -0.023795858 0.04854271 0.054360382 -0.020472609 0.05445848 -0.02379395 -0.056377538 0.046126656 -0.055020154 -0.020475328 0.0021632388 -0.0016252771 0.047518715 0.05319585 -0.022382528 -0.05505199 -0.056729726 0.051332906
0.15015015 0.053404324 0.008259803 -0.004482463 -0.051233545 0.034995258 0.05364924 0.003708832 -0.0516174 0.009905785 0.030827485 0.04562279 -0.022525072 0.04831912 -0.04876536 -0.021323442 0.05097738 -0.04805842 0.03317 0.05331307 -0.02019541 0.033101104 0.055113018 -0.003847912 0.03578993 -0.054230705 0.049666688 0.03570959 0.0057681426 0.049247414 0.050368637 -0.041468576 0.05085322 -0.023830786 0.048811987 0.0547031 -0.020504802 0.05478381 -0.0238306 -0.056715608 0.046436533 -0.05536157 -0.020506397 0.002233453 -0.0015563965 0.047791064 0.053547364 -0.022420779 -0.05539491 -0.057071388 0.05163212
0.15115115 0.05369395 0.008350767 -0.0044201016 -0.05157996 0.035200916 0.05394487 0.0038097575 -0.051965468 0.010003403 0.031037338 0.045899168 -0.022559226 0.048680384 -0.049023464 -0.02136977 0.05127698 -0.048318572 0.03337665 0.053617224 -0.020228311 0.03330452 0.05542796 -0.0037780628 0.03598734 -0.05457753 0.049935028 0.035912946 0.0058625042 0.049543053 0.05070744 -0.041733444 0.05119236 -0.023865633 0.04908046 0.055045143 -0.020537049 0.055108804 -0.02386722 -0.057054773 0.046746276 -0.055703342 -0.020537518 0.0023033842 -0.0014877319 0.048062846 0.05389836 -0.022458889 -0.055737957 -0.05741398 0.05193062
0.15215215 0.053982906 0.008441269 -0.004357837 -0.05192752 0.035405643 0.054239772 0.003910266 -0.05231464 0.010100447 0.031246625 0.046175137 -0.022593446 0.049041662 -0.049281523 -0.021415673 0.051576123 -0.048578598 0.033582635 0.053921353 -0.020261116 0.03350731 0.055742532 -0.003708534 0.036183953 -0.054925546 0.0502026 0.036115363 0.005956508 0.049838506 0.051046338 -0.041998163 0.051531598 -0.023900554 0.049348414 0.05538653 -0.020569153 0.055433527 -0.023903757 -0.05739493 0.04705569 -0.056045108 -0.020568639 0.0023728237 -0.0014194623 0.048334166 0.054248936 -0.022496969 -0.05608116 -0.05775758 0.05222843
0.15315315 0.054271348 0.008531317 -0.004295692 -0.05227603 0.035609566 0.054533973 0.004010394 -0.052664876 0.010196894 0.03145528 0.04645077 -0.022627503 0.049402896 -0.049539544 -0.02146127 0.051874585 -0.04883852 0.033787876 0.05422554 -0.020293884 0.033709385 0.056056727 -0.0036393553 0.036379732 -0.05527444 0.05046937 0.03631685 0.0060500726 0.050133727 0.05138529 -0.042262793 0.051870883 -0.023935325 0.04961565 0.05572715 -0.020601235 0.0557579 -0.023940235 -0.057736203 0.04736483 -0.05638714 -0.020599753 0.0024419874 -0.0013515428 0.04860495 0.0545988 -0.022534937 -0.056424573 -0.058102183 0.05252555
0.15415415 0.054559134 0.00862094 -0.0042337924 -0.0526257 0.035812616 0.054827455 0.0041100085 -0.05301618 0.010292642 0.031663366 0.04672596 -0.022661619 0.049764104 -0.04979755 -0.021506473 0.05217251 -0.049098283 0.033992372 0.05452976 -0.0203266 0.033910856 0.056370474 -0.003570579 0.036574617 -0.05562435 0.050735295 0.0365173 0.006143309 0.050428756 0.051724337 -0.042527154 0.05221027 -0.023970157 0.049882263 0.056066945 -0.02063331 0.056081876 -0.023976743 -0.058078527 0.047673814 -0.056729317 -0.020630985 0.0025107414 -0.0012839809 0.048875242 0.054948114 -0.022572905 -0.05676824 -0.058447734 0.052821986
0.15515515 0.054846317 0.008710012 -0.004172094 -0.05297634 0.03601473 0.055120133 0.0042092204 -0.053368464 0.010387786 0.031870835 0.047000818 -0.022695735 0.050125226 -0.050055563 -0.021551505 0.052469835 -0.049357995 0.034196198 0.05483388 -0.020359308 0.034111626 0.056683704 -0.003502041 0.036768712 -0.05597526 0.051000416 0.036716804 0.0062360615 0.050723553 0.052063346 -0.04279142 0.05254965 -0.024005055 0.05014816 0.05640596 -0.020665437 0.056405425 -0.024013191 -0.058421865 0.047982506 -0.057071775 -0.020662293 0.002579011 -0.0012169033 0.049144976 0.05529672 -0.022610813 -0.057112016 -0.058794312 0.053117692
0.15615615 0.055132963 0.008798584 -0.004110649 -0.053328007 0.036216035 0.055412047 0.004307963 -0.053721815 0.01048217 0.032077737 0.04727526 -0.02272991 0.050486203 -0.050313547 -0.02159626 0.052766584 -0.049617663 0.034399286 0.055138037 -0.020391926 0.03431171 0.056996506 -0.0034339651 0.0369619 -0.056327075 0.051264778 0.036915384 0.006328456 0.05101811 0.052402347 -0.04305552 0.05288903 -0.024039924 0.05041343 0.056744173 -0.020697609 0.05672864 -0.024049692 -0.05876614 0.04829088 -0.057414368 -0.020693734 0.0026468262 -0.0011501908 0.049414188 0.055644628 -0.022648737 -0.05745615 -0.05914171 0.05341266
0.15715715 0.05541896 0.008886591 -0.0040494427 -0.053680755 0.036416493 0.05570323 0.0044062138 -0.054076254 0.010575868 0.03228394 0.047549263 -0.022764176 0.050847016 -0.050571688 -0.021640852 0.053062685 -0.04987725 0.03460156 0.055442132 -0.020424694 0.034511082 0.057308856 -0.003366299 0.037154213 -0.056679934 0.05152835 0.037112936 0.0064202696 0.051312447 0.05274132 -0.04331959 0.053228408 -0.024074934 0.05067808 0.057081483 -0.02072993 0.057051316 -0.024086237 -0.05911146 0.04859893 -0.05775726 -0.02072531 0.0027140453 -0.0010839477 0.049682893 0.055991907 -0.02268669 -0.057800427 -0.05949016 0.053706948
0.15815815 0.055704437 0.008974098 -0.0039884895 -0.054034516 0.036616012 0.05599375 0.00450401 -0.054431677 0.0106688365 0.03248951 0.04782296 -0.022798508 0.05120757 -0.05082985 -0.021685183 0.053358197 -0.050136857 0.034803152 0.055746116 -0.020457536 0.034709707 0.05762066 -0.0032990277 0.037345618 -0.05703365 0.051791057 0.037309512 0.0065116063 0.05160644 0.053080156 -0.043583527 0.053567555 -0.024110027 0.050942115 0.057417832 -0.020762384 0.057373583 -0.024122827 -0.05945784 0.04890666 -0.058100358 -0.020757154 0.0027807802 -0.0010181591 0.04995104 0.056338407 -0.022724658 -0.058144934 -0.059839487 0.05400045
0.15915915 0.05598924 0.009060912 -0.003927931 -0.054389298 0.036814697 0.056283437 0.004601218 -0.054788098 0.010761008 0.032694526 0.04809615 -0.022832967 0.051567964 -0.05108805 -0.02172947 0.053653076 -0.050396472 0.035003968 0.05604998 -0.020490512 0.034907684 0.05793184 -0.0032322854 0.037536226 -0.05738832 0.052053012 0.037505127 0.006602496 0.05190023 0.053418912 -0.043847375 0.053906776 -0.024145186 0.051205456 0.057753306 -0.020795017 0.057695344 -0.024159446 -0.059805125 0.04921408 -0.058443658 -0.020789176 0.0028469488 -0.0009528622 0.050218754 0.056684136 -0.022762626 -0.058489785 -0.060189694 0.054293223
0.16016015 0.056273524 0.009147249 -0.0038676187 -0.054745063 0.037012443 0.0565724 0.0046979636 -0.05514548 0.010852419 0.032898873 0.048369065 -0.022867545 0.05192811 -0.051346302 -0.021773577 0.0539474 -0.050656036 0.03520409 0.056353718 -0.020523593 0.035105027 0.058242586 -0.0031659678 0.037725933 -0.057743907 0.05231423 0.037699804 0.0066928193 0.052193746 0.05375751 -0.044111237 0.054245822 -0.024180412 0.051468253 0.058087926 -0.02082786 0.058016565 -0.024196185 -0.06015335 0.0495212 -0.05878719 -0.02082149 0.0029125288 -0.00088814646 0.05048594 0.057029057 -0.022800751 -0.05883485 -0.060540833 0.054585345
0.16116115 0.05655718 0.009232879 -0.0038076714 -0.055101752 0.037209414 0.056860607 0.0047941655 -0.0555038 0.010943055 0.033102572 0.048641495 -0.022902235 0.052287847 -0.051604696 -0.021817662 0.054241054 -0.050915644 0.035403453 0.056657292 -0.020556942 0.035301574 0.05855258 -0.0031001717 0.03791482 -0.058100335 0.052574664 0.037893467 0.0067826137 0.05248692 0.054095868 -0.044374973 0.054584716 -0.024215847 0.05173044 0.058421414 -0.02086097 0.05833721 -0.024232998 -0.060502633 0.049827896 -0.05913107 -0.02085407 0.0029774532 -0.00082381815 0.050752588 0.057373203 -0.022838905 -0.059180193 -0.06089282 0.054876614
0.16216215 0.05684029 0.009317808 -0.0037481561 -0.055459365 0.037405513 0.057148125 0.0048898086 -0.055863053 0.011032902 0.033305675 0.04891357 -0.022937179 0.05264727 -0.051863156 -0.021861672 0.054534093 -0.051175304 0.035602033 0.056960575 -0.020590544 0.03549748 0.058862 -0.0030348003 0.038102813 -0.058457613 0.05283422 0.038086258 0.006871812 0.05277983 0.05443405 -0.044638716 0.054923292 -0.024251409 0.051992 0.058753952 -0.020894423 0.058657285 -0.024269924 -0.060852706 0.050134227 -0.059475154 -0.020887002 0.003041707 -0.00076016784 0.0510187 0.05771643 -0.022877172 -0.059525743 -0.061245643 0.055167254
0.16316317 0.057122845 0.009402178 -0.003688924 -0.055817872 0.0376008 0.05743489 0.0049849004 -0.05622326 0.011121929 0.0335081 0.049185276 -0.022972256 0.05300636 -0.05212176 -0.021905735 0.054826513 -0.051435024 0.035799943 0.057263687 -0.020624325 0.035692684 0.059170812 -0.0029699132 0.038289987 -0.05881577 0.05309315 0.03827803 0.0069604814 0.053072482 0.05477199 -0.04490237 0.055261794 -0.02428715 0.052252978 0.059085492 -0.020928085 0.058976747 -0.024306998 -0.061203733 0.050440297 -0.05981946 -0.020920232 0.0031053051 -0.0006970167 0.051284395 0.05805871 -0.022915542 -0.059871607 -0.061599255 0.05545715
0.16416417 0.057404816 0.009485833 -0.003630191 -0.056177333 0.03779517 0.057720914 0.005079411 -0.056584276 0.011210114 0.03371001 0.049456567 -0.023007527 0.053365003 -0.052380413 -0.021949746 0.055118367 -0.051694795 0.035997145 0.057566542 -0.020658419 0.03588721 0.059478857 -0.0029056668 0.03847637 -0.059174776 0.053351223 0.038468957 0.0070485473 0.0533648 0.055109598 -0.045165986 0.05559989 -0.024323002 0.052513413 0.05941596 -0.020962104 0.05929558 -0.024344131 -0.061555617 0.050745912 -0.060164057 -0.020953864 0.0031681508 -0.00063450634 0.051549546 0.058400147 -0.022954017 -0.06021771 -0.061953813 0.055746257
0.16516517 0.057686225 0.009568818 -0.0035718456 -0.056537673 0.037988752 0.058006212 0.005173303 -0.056946136 0.011297472 0.03391128 0.049727492 -0.023043059 0.053723153 -0.052639216 -0.021993801 0.055409525 -0.051954612 0.036193624 0.05786912 -0.02069284 0.036081083 0.059786204 -0.002841927 0.038661823 -0.059534468 0.053608604 0.03865893 0.0071360096 0.053656884 0.05544687 -0.04542964 0.055937756 -0.024359077 0.05277323 0.059745286 -0.020996556 0.05961375 -0.024381466 -0.061908297 0.051051155 -0.060508892 -0.020987913 0.0032303184 -0.00057253987 0.05181419 0.05874069 -0.02299267 -0.060564093 -0.062308997 0.056034625
0.16616617 0.05796704 0.009651065 -0.0035138726 -0.056898758 0.03818153 0.0582908 0.005266577 -0.057308942 0.011383913 0.034111902 0.049998008 -0.023078889 0.054080836 -0.052898183 -0.022038013 0.055700116 -0.05221446 0.03638939 0.058171295 -0.020727605 0.0362743 0.060092792 -0.002778694 0.038846493 -0.05989495 0.05386523 0.03884805 0.007222809 0.05394856 0.055783805 -0.045693204 0.056275204 -0.024395347 0.053032584 0.060073614 -0.021031365 0.059931166 -0.024418995 -0.06226194 0.051355988 -0.060853943 -0.021022394 0.003291756 -0.00051119924 0.052078344 0.059080206 -0.023031533 -0.060910717 -0.062665 0.056322325
0.16716717 0.058247335 0.009732619 -0.0034564584 -0.057260722 0.038373522 0.05857466 0.0053592175 -0.05767241 0.011469543 0.034311898 0.050268114 -0.02311501 0.054437973 -0.05315733 -0.022082344 0.055990092 -0.052474447 0.03658449 0.05847317 -0.020762816 0.036466822 0.060398724 -0.0027160496 0.03903033 -0.060256205 0.054121055 0.039036267 0.0073090345 0.054240007 0.056120377 -0.045956805 0.05661235 -0.024431884 0.05329127 0.060400836 -0.021066606 0.06024786 -0.02445662 -0.06261623 0.05166047 -0.061199307 -0.021057263 0.0033524185 -0.0004505366 0.052341998 0.059418783 -0.023070537 -0.06125751 -0.06302178 0.05660928
0.16816817 0.058527153 0.009813435 -0.003399454 -0.05762341 0.038564764 0.058857825 0.005451292 -0.058036633 0.011554226 0.034511335 0.05053787 -0.023151368 0.054794602 -0.05341646 -0.022126779 0.05627944 -0.05273454 0.03677889 0.05877469 -0.020798355 0.036658682 0.060703892 -0.002653934 0.039213404 -0.060618117 0.054376215 0.039223604 0.007394552 0.054531153 0.056456517 -0.046220347 0.056949075 -0.0244686 0.053549454 0.060726993 -0.02110228 0.060563873 -0.024494536 -0.06297138 0.051964536 -0.06154479 -0.021092668 0.0034123287 -0.00039040297 0.052605197 0.059756346 -0.023109771 -0.06160468 -0.06337913 0.05689549
0.16916917 0.058806323 0.009893477 -0.0033429563 -0.05798681 0.038755164 0.059140258 0.0055426657 -0.05840166 0.011638045 0.03471017 0.050807238 -0.023188025 0.05515054 -0.05367586 -0.022171326 0.05656822 -0.052994683 0.036972605 0.059075713 -0.020834327 0.03684994 0.061008245 -0.0025925115 0.03939563 -0.060980752 0.054630637 0.03941013 0.0074794292 0.054821983 0.056792147 -0.04648386 0.05728531 -0.024505645 0.053807117 0.06105195 -0.02113843 0.060879108 -0.024532527 -0.06332724 0.052268147 -0.061890595 -0.02112852 0.0034714192 -0.0003309399 0.052867904 0.06009292 -0.0231492 -0.06195192 -0.063737236 0.057180956
0.17017017 0.05908496 0.009972826 -0.0032869503 -0.05835098 0.038944848 0.05942198 0.0056333914 -0.05876738 0.011720955 0.034908436 0.05107618 -0.023225099 0.055505864 -0.05393526 -0.022216208 0.05685635 -0.053254828 0.037165724 0.05937638 -0.020870723 0.03704053 0.06131178 -0.0025315955 0.03957715 -0.061344013 0.054884307 0.039595753 0.0075635687 0.05511249 0.05712729 -0.0467474 0.05762106 -0.024542853 0.054064237 0.06137576 -0.021175012 0.061193563 -0.024570845 -0.063683815 0.0525714 -0.062236473 -0.021164939 0.0035296679 -0.0002721846 0.05313012 0.06042844 -0.023188889 -0.062299296 -0.06409596 0.057465777
0.17117117 0.059363157 0.010051332 -0.0032314137 -0.058715828 0.039133817 0.05970306 0.005723484 -0.05913368 0.011802986 0.035106093 0.05134479 -0.023262486 0.055860624 -0.054194883 -0.022261277 0.057143863 -0.053515166 0.03735815 0.059676714 -0.02090764 0.03723052 0.0616146 -0.0024713501 0.039757878 -0.061707824 0.055137374 0.0397806 0.0076470077 0.05540267 0.057461977 -0.04701096 0.057956398 -0.024580419 0.05432079 0.061698463 -0.021212168 0.061507307 -0.024609372 -0.06404112 0.05287426 -0.06258254 -0.021201864 0.0035871044 -0.00021401793 0.05339183 0.060762987 -0.023228899 -0.062646955 -0.0644553 0.05774988
0.17217217 0.059640743 0.010129146 -0.0031765103 -0.059081286 0.03932204 0.059983447 0.0058128834 -0.059500724 0.011884093 0.035303257 0.051613003 -0.02330023 0.056214664 -0.05445461 -0.022306465 0.057430826 -0.053775504 0.037549958 0.05997645 -0.020945042 0.037419945 0.06191651 -0.002411738 0.039937846 -0.062072225 0.055389665 0.03996466 0.0077298135 0.055692583 0.057796046 -0.04727438 0.058291137 -0.02461823 0.054576904 0.062020004 -0.021249808 0.06182018 -0.024648145 -0.06439896 0.0531767 -0.0629287 -0.021239296 0.0036437213 -0.0001565963 0.05365318 0.06109646 -0.023269117 -0.06299468 -0.064815216 0.05803325
0.17317317 0.059917856 0.010206126 -0.003122069 -0.059447348 0.039509475 0.06026315 0.0059016272 -0.059868306 0.011964276 0.03549981 0.051880926 -0.023338348 0.056568034 -0.05471438 -0.02235201 0.057717234 -0.05403599 0.037741162 0.060275793 -0.020982884 0.037608676 0.062217683 -0.0023527518 0.04011707 -0.06243722 0.055641286 0.040147893 0.0078118965 0.055982195 0.05812952 -0.047537833 0.05862539 -0.02465643 0.05483248 0.062340327 -0.021287978 0.06213229 -0.024687141 -0.06475738 0.05347869 -0.06327498 -0.021277279 0.0036995262 -9.9778175e-05 0.053914025 0.06142886 -0.023309588 -0.06334253 -0.06517561 0.058315963
0.17417417 0.060194507 0.010282345 -0.0030681342 -0.059813976 0.03969629 0.06054214 0.0059896633 -0.06023644 0.012043506 0.035695806 0.052148312 -0.023376897 0.056920648 -0.054974355 -0.022397801 0.058002964 -0.054296568 0.03793177 0.060574673 -0.021021277 0.037796855 0.06251794 -0.002294384 0.040295564 -0.06280261 0.055892274 0.040330403 0.007893302 0.056271434 0.058462337 -0.04780128 0.058959037 -0.024694897 0.055087537 0.06265952 -0.021326773 0.06244354 -0.02472648 -0.06511644 0.053780273 -0.06362135 -0.021315858 0.0037543774 -4.3697655e-05 0.054174423 0.061760172 -0.023350447 -0.06369047 -0.06553657 0.058597937
0.17517518 0.060470603 0.010357775 -0.0030148253 -0.060181126 0.039882407 0.060820486 0.006077118 -0.060605004 0.012121841 0.03589131 0.052415453 -0.023415789 0.057272572 -0.055234402 -0.02244392 0.058288224 -0.054557152 0.038121738 0.060873024 -0.021060258 0.037984528 0.062817395 -0.0022366494 0.04047329 -0.0631686 0.05614259 0.040512115 0.007973999 0.056560315 0.05879469 -0.048064657 0.05929207 -0.024733678 0.055342205 0.06297749 -0.021366067 0.06275402 -0.024766088 -0.06547595 0.05408138 -0.063967705 -0.021355003 0.0038084164 1.1689961e-05 0.05443433 0.062090427 -0.023391545 -0.064038396 -0.06589796 0.058879305
0.17617618 0.060746234 0.01043243 -0.0029620454 -0.060548738 0.040067844 0.061098248 0.006163895 -0.06097412 0.012199238 0.03608626 0.05268219 -0.023455158 0.05762372 -0.055494554 -0.022490323 0.05857287 -0.05481787 0.038311124 0.06117084 -0.021099694 0.038171507 0.06311595 -0.0021795928 0.040650398 -0.0635349 0.05639228 0.04069311 0.008054003 0.05684892 0.059126273 -0.048327982 0.05962447 -0.024772838 0.05559636 0.063294195 -0.02140595 0.06306356 -0.024806008 -0.06583598 0.05438214 -0.06431413 -0.021394804 0.003861539 6.6399574e-05 0.05469379 0.062419586 -0.023433007 -0.064386345 -0.066259764 0.05915999
0.17717718 0.06102135 0.010506347 -0.0029098317 -0.06091681 0.04025267 0.061375283 0.0062500387 -0.06134367 0.01227577 0.036280684 0.05294858 -0.02349493 0.057974085 -0.055754766 -0.022537112 0.058856927 -0.05507858 0.03849995 0.06146818 -0.021139763 0.038358033 0.063413695 -0.002123177 0.040826812 -0.06390156 0.056641303 0.040873364 0.008133359 0.057137217 0.059457302 -0.0485913 0.059956387 -0.02481234 0.05585 0.063609734 -0.0214464 0.06337227 -0.024846211 -0.066196516 0.05468244 -0.06466046 -0.021435127 0.0039137825 0.00012040883 0.054952897 0.06274761 -0.023474827 -0.064734265 -0.06662193 0.05943995
0.17817818 0.061296005 0.010579467 -0.0028581321 -0.06128533 0.040436834 0.061651796 0.006335534 -0.06171356 0.012351438 0.036474608 0.05321458 -0.023535073 0.058323722 -0.05601506 -0.0225842 0.059140466 -0.05533935 0.038688198 0.061764915 -0.021180376 0.038543954 0.063710526 -0.0020673051 0.041002564 -0.06426866 0.056889698 0.041052975 0.00821203 0.057425216 0.05978761 -0.0488545 0.06028753 -0.024852157 0.056103267 0.06392412 -0.02148749 0.0636801 -0.024886668 -0.06655736 0.054982364 -0.06500668 -0.02147609 0.003965214 0.00017371029 0.05521155 0.063074514 -0.023516916 -0.06508209 -0.06698449 0.05971934
0.17917918 0.06157025 0.010651901 -0.0028069466 -0.06165412 0.040620387 0.061927594 0.0064204186 -0.062083796 0.012426175 0.036668032 0.053480312 -0.023575753 0.058672488 -0.05627539 -0.022631586 0.059423402 -0.05560015 0.038875967 0.062061094 -0.021221608 0.03872943 0.06400645 -0.0020120963 0.041177668 -0.064635985 0.057137564 0.041231856 0.00829009 0.057712812 0.060117196 -0.04911764 0.060618103 -0.024892323 0.056356087 0.06423724 -0.021529198 0.06398705 -0.024927512 -0.066918604 0.055281773 -0.06535278 -0.021517664 0.0040157735 0.00022637844 0.05546978 0.06340025 -0.023559414 -0.06542981 -0.06734726 0.059998102
0.18018018 0.061844 0.010723524 -0.002756305 -0.06202323 0.040803388 0.062202897 0.0065046996 -0.0624543 0.012500115 0.036861017 0.053745672 -0.023616843 0.0590205 -0.056535825 -0.022679396 0.059705928 -0.05586095 0.039063178 0.062356733 -0.021263346 0.03891439 0.0643016 -0.0019574463 0.041352153 -0.06500356 0.05738479 0.041410133 0.008367471 0.058000155 0.060446147 -0.049380705 0.060947955 -0.024932906 0.056608487 0.06454918 -0.021571428 0.06429315 -0.024968691 -0.06728014 0.0555809 -0.06569877 -0.021559864 0.004065551 0.00027840585 0.05572764 0.0637249 -0.023602203 -0.0657773 -0.067710385 0.060276218
0.18118118 0.062117238 0.0107945055 -0.0027062 -0.062392578 0.04098574 0.062477496 0.0065883473 -0.062825054 0.012573145 0.03705351 0.054010652 -0.023658417 0.059367627 -0.056796245 -0.022727571 0.059987824 -0.05612175 0.039249845 0.06265178 -0.02130574 0.03909877 0.06459579 -0.0019034892 0.04152602 -0.06537131 0.05763147 0.041587725 0.00844419 0.05828717 0.060774364 -0.04964363 0.061277136 -0.024973847 0.056860447 0.064859875 -0.021614388 0.064598285 -0.025010154 -0.06764196 0.055879496 -0.06604445 -0.021602698 0.0041144043 0.0003297478 0.055985026 0.064048454 -0.023645401 -0.06612459 -0.06807366 0.06055373
0.18218218 0.062390164 0.010864697 -0.0026565567 -0.06276219 0.04116755 0.06275165 0.006671414 -0.06319599 0.012645386 0.03724549 0.054275334 -0.023700401 0.05971393 -0.057056695 -0.022776112 0.06026932 -0.05638256 0.039436102 0.0629462 -0.021348745 0.039282687 0.06488909 -0.0018500313 0.041699335 -0.06573928 0.057877593 0.0417647 0.008520275 0.058573876 0.061101858 -0.049906462 0.06160561 -0.02501513 0.057112023 0.06516937 -0.021657936 0.06490247 -0.025051981 -0.06800394 0.05617778 -0.066389844 -0.02164618 0.0041625276 0.0003804341 0.05624211 0.06437074 -0.023689002 -0.06647156 -0.068437055 0.060830712
0.18318318 0.062662594 0.010934256 -0.002607435 -0.063131884 0.041348815 0.063025154 0.0067539066 -0.0635671 0.012716845 0.037437066 0.05453971 -0.023742855 0.06005936 -0.057317056 -0.022825107 0.060550183 -0.056643352 0.0396218 0.06323998 -0.02139233 0.03946621 0.06518147 -0.0017971471 0.041872084 -0.0661073 0.058123183 0.0419411 0.008595772 0.058860227 0.061428543 -0.05016908 0.06193336 -0.025056794 0.0573632 0.06547762 -0.021702066 0.065205865 -0.025094084 -0.06836607 0.056475654 -0.066734865 -0.021690324 0.0042098165 0.0004305467 0.056498766 0.064691916 -0.023732863 -0.06681823 -0.06880054 0.061107073
0.18418418 0.06293464 0.011003152 -0.0025587976 -0.063501716 0.041529626 0.06329814 0.006835848 -0.06393826 0.012787491 0.037628263 0.05480375 -0.02378568 0.06040392 -0.05757746 -0.022874355 0.06083065 -0.056903988 0.03980711 0.06353316 -0.021436453 0.039649233 0.06547294 -0.0017448664 0.042044267 -0.06647534 0.058368236 0.042116955 0.008670703 0.059146374 0.061754458 -0.050431564 0.062260367 -0.025098719 0.057614088 0.06578466 -0.02174683 0.06550827 -0.025136478 -0.06872837 0.056773085 -0.0670794 -0.021734953 0.004256375 0.000480026 0.05675511 0.06501196 -0.023777075 -0.06716449 -0.06916402 0.061382882
0.18518518 0.06320624 0.011071384 -0.0025106817 -0.06387162 0.041709952 0.063570604 0.0069172084 -0.06430941 0.012857296 0.037819006 0.055067495 -0.023828968 0.06074757 -0.057837635 -0.022924006 0.06111061 -0.057164475 0.039991945 0.06382577 -0.021481156 0.039831877 0.06576352 -0.0016931146 0.042215943 -0.066843346 0.058612812 0.042292275 0.008744977 0.05943215 0.062079653 -0.05069384 0.062586635 -0.025141098 0.057864532 0.066090554 -0.021792218 0.06580978 -0.025179178 -0.06909062 0.057070144 -0.06742357 -0.021780267 0.0043020844 0.00052884966 0.0570111 0.065330826 -0.02382166 -0.06751017 -0.06952746 0.06165815
0.18618618 0.06347753 0.011138909 -0.0024630278 -0.064241484 0.041889742 0.06384256 0.0069979876 -0.06468057 0.012926407 0.03800942 0.055330917 -0.023872659 0.06109039 -0.058097742 -0.022974059 0.061390154 -0.05742491 0.04017639 0.06411774 -0.021526396 0.040014118 0.06605321 -0.0016419068 0.042387187 -0.06721131 0.05885687 0.04246708 0.008818679 0.05971756 0.062404033 -0.05095584 0.0629122 -0.02518373 0.058114618 0.066395216 -0.021838121 0.06611035 -0.025222138 -0.06945284 0.05736678 -0.06776723 -0.021826178 0.004347056 0.0005771071 0.057266794 0.065648556 -0.023866564 -0.0678554 -0.069890805 0.061932895
0.18718718 0.0637484 0.0112058595 -0.0024158433 -0.0646113 0.042069092 0.06411405 0.0070782825 -0.06505167 0.012994736 0.038199387 0.055594064 -0.023916706 0.061432227 -0.05835764 -0.023024455 0.061669238 -0.057685092 0.04036039 0.064409 -0.021572202 0.04019592 0.06634196 -0.0015911981 0.042557918 -0.06757904 0.05910054 0.042641394 0.008891903 0.060002815 0.062727585 -0.051217556 0.0632369 -0.025226623 0.058364414 0.066698655 -0.02188465 0.06641005 -0.025265366 -0.06981497 0.05766313 -0.06811021 -0.021872632 0.0043912977 0.00062476844 0.05752205 0.065965146 -0.023911752 -0.06820004 -0.070253894 0.0622072
0.1881882 0.064018905 0.011272147 -0.0023690462 -0.06498101 0.042248033 0.064385 0.0071580335 -0.06542258 0.013062365 0.038388982 0.05585692 -0.02396112 0.061773174 -0.0586174 -0.023075134 0.06194795 -0.057945035 0.04054404 0.06469959 -0.021618508 0.040377364 0.06662986 -0.0015410185 0.042728193 -0.0679466 0.05934372 0.042815216 0.008964501 0.06028771 0.06305033 -0.051478952 0.0635609 -0.025269814 0.05861386 0.067000926 -0.021931663 0.06670876 -0.025308833 -0.07017684 0.05795897 -0.06845253 -0.021919593 0.0044347644 0.0006719157 0.05777704 0.06628053 -0.0239572 -0.068543926 -0.07061672 0.062480934
0.1891892 0.06428906 0.0113379285 -0.0023227334 -0.0653505 0.04242658 0.064655565 0.0072373003 -0.06579332 0.013129324 0.038578287 0.056119576 -0.024005912 0.0621132 -0.058876872 -0.02312608 0.06222612 -0.058204748 0.040727347 0.06498955 -0.021665305 0.04055851 0.06691682 -0.0014913231 0.04289809 -0.068313785 0.059586495 0.04298859 0.009036601 0.060572322 0.06337234 -0.05174002 0.063884065 -0.025313206 0.058863074 0.06730198 -0.021979235 0.067006536 -0.025352508 -0.07053852 0.058254533 -0.06879412 -0.021967068 0.004477568 0.0007184893 0.05803176 0.06659478 -0.02400288 -0.06888718 -0.07097926 0.06275428
0.1901902 0.06455892 0.011403069 -0.0022768155 -0.06571971 0.04260476 0.064925626 0.0073160753 -0.06616372 0.013195589 0.038767196 0.05638189 -0.024050966 0.062452316 -0.059136108 -0.02317737 0.06250403 -0.058464184 0.040910296 0.06527885 -0.021712616 0.040739298 0.067202814 -0.0014421567 0.04306759 -0.068680584 0.059828844 0.04316161 0.009108201 0.060856648 0.06369344 -0.052000664 0.06420642 -0.025356978 0.059111997 0.067601845 -0.022027269 0.06730348 -0.025396414 -0.07089986 0.058549747 -0.069134936 -0.022015117 0.004519701 0.0007645115 0.058286145 0.06690792 -0.024048798 -0.06922966 -0.07134131 0.06302711
0.1911912 0.06482841 0.0114676505 -0.002231285 -0.06608853 0.04278256 0.0651953 0.0073943734 -0.066533774 0.013261244 0.038955845 0.056643955 -0.024096392 0.06279044 -0.059394926 -0.023228884 0.06278145 -0.058723226 0.04109291 0.06556746 -0.021760307 0.040919773 0.067487955 -0.0013933927 0.043236695 -0.06904699 0.06007089 0.04333417 0.009179294 0.061140686 0.06401372 -0.052260876 0.06452798 -0.025400884 0.05936062 0.067900494 -0.022075802 0.06759946 -0.025440529 -0.07126079 0.05884455 -0.06947486 -0.022063598 0.0045611486 0.000810042 0.058540314 0.06721996 -0.024095006 -0.06957121 -0.07170296 0.06329955
0.1921922 0.0650976 0.01153177 -0.0021861568 -0.06645693 0.042959996 0.065464586 0.007472232 -0.066903405 0.013326168 0.039144143 0.056905817 -0.024142131 0.06312765 -0.05965343 -0.023280747 0.0630586 -0.058981836 0.041275173 0.065855436 -0.021808475 0.041099966 0.06777217 -0.0013450608 0.04340546 -0.06941282 0.060312517 0.043506354 0.009249896 0.061424546 0.06433314 -0.052520648 0.064848766 -0.02544503 0.059609026 0.06819807 -0.022124797 0.067894496 -0.025484808 -0.071621194 0.059139058 -0.06981387 -0.022112459 0.0046019927 0.00085507333 0.05879423 0.06753075 -0.024141386 -0.06991182 -0.072064 0.06357163
0.1931932 0.06536651 0.0115953535 -0.002141416 -0.06682482 0.043137178 0.06573349 0.0075496435 -0.06727254 0.013390526 0.039332338 0.05716741 -0.024188034 0.06346388 -0.059911385 -0.02333273 0.063335374 -0.059240013 0.041457288 0.06614274 -0.021856993 0.04127995 0.06805553 -0.0012972578 0.043573983 -0.069777906 0.060553823 0.04367826 0.00932008 0.06170804 0.0646517 -0.052779794 0.06516869 -0.025489368 0.059857216 0.06849438 -0.022174172 0.06818868 -0.025529243 -0.07198093 0.059433214 -0.07015181 -0.022161767 0.004642211 0.00089962035 0.059047863 0.06784048 -0.02418793 -0.070251405 -0.07242431 0.063843235
0.1941942 0.06563513 0.011658415 -0.002097033 -0.067192115 0.0433141 0.066002026 0.007626593 -0.06764102 0.013454318 0.039520085 0.057428777 -0.02423419 0.06379917 -0.06016898 -0.023384929 0.06361187 -0.0594977 0.041639112 0.06642938 -0.021905914 0.041459598 0.06833797 -0.0012497604 0.043742165 -0.07014246 0.06079483 0.043849885 0.009389825 0.06199138 0.064969495 -0.05303842 0.06548782 -0.025533915 0.06010516 0.06878965 -0.02222395 0.0684819 -0.025573842 -0.07234004 0.059727073 -0.07048865 -0.02221147 0.0046817884 0.00094370544 0.05930132 0.068149135 -0.024234667 -0.07058991 -0.07278398 0.064114586
0.1951952 0.065903544 0.011721104 -0.0020529851 -0.06755877 0.043490715 0.06627022 0.007703133 -0.068008825 0.013517514 0.03970766 0.057689987 -0.024280623 0.0641335 -0.060425945 -0.023437351 0.06388804 -0.059754826 0.041820645 0.06671533 -0.02195511 0.041639097 0.06861954 -0.0012027323 0.04391016 -0.07050619 0.061035544 0.04402119 0.009459175 0.062274456 0.06528632 -0.05329646 0.065806106 -0.025578588 0.060352918 0.06908374 -0.022274122 0.06877426 -0.025618576 -0.07269843 0.060020622 -0.07082441 -0.022261575 0.004720859 0.0009873584 0.059554543 0.068456694 -0.024281487 -0.07092722 -0.0731428 0.06438555
0.1961962 0.06617171 0.011783332 -0.0020092502 -0.067924604 0.043667093 0.06653808 0.0077793896 -0.06837584 0.013580248 0.039895006 0.057950906 -0.024327219 0.06446692 -0.060682364 -0.023489915 0.0641639 -0.060011417 0.04200197 0.06700061 -0.022004686 0.04181835 0.06890015 -0.0011560991 0.044077925 -0.07086897 0.061276056 0.044192225 0.009528115 0.0625573 0.0656023 -0.053553805 0.06612357 -0.025623411 0.060600508 0.06937668 -0.022324592 0.06906572 -0.025663406 -0.07305601 0.06031383 -0.07115884 -0.022311933 0.0047593266 0.001030527 0.059807602 0.06876312 -0.0243285 -0.07126339 -0.073500745 0.06465618
0.1971972 0.066439584 0.011845119 -0.0019657686 -0.068289615 0.043843254 0.066805705 0.007855177 -0.06874199 0.01364243 0.04008217 0.05821172 -0.024373993 0.064799264 -0.06093818 -0.023542501 0.06443952 -0.060267255 0.04218313 0.067285195 -0.02205456 0.041997455 0.06917995 -0.0011097342 0.044245437 -0.07123085 0.061516315 0.04436308 0.009596646 0.062839895 0.06591743 -0.053810477 0.0664401 -0.025668398 0.06084796 0.06966849 -0.02237536 0.0693563 -0.025708325 -0.07341267 0.06060679 -0.071492 -0.022362709 0.0047972873 0.0010734424 0.06006047 0.069068484 -0.024375573 -0.07159813 -0.073857665 0.06492651
0.1981982 0.06670734 0.011906534 -0.0019226298 -0.06865375 0.044019282 0.06707305 0.007930629 -0.06910725 0.013704151 0.040269166 0.05847237 -0.024420872 0.06513077 -0.061193317 -0.023595288 0.06471493 -0.060522467 0.04236412 0.067569196 -0.022104576 0.042176396 0.06945893 -0.0010637119 0.044412874 -0.07159174 0.061756395 0.044533722 0.009664908 0.06312236 0.06623173 -0.0540663 0.06675592 -0.025713421 0.061095245 0.06995922 -0.02242636 0.069645986 -0.025753304 -0.073768325 0.06089949 -0.0718237 -0.022413656 0.004834786 0.0011158809 0.060313135 0.06937276 -0.02442275 -0.07193143 -0.07421356 0.06519663
0.1991992 0.06697492 0.011967614 -0.0018797517 -0.06901677 0.04419516 0.06734012 0.0080057755 -0.069471404 0.013765395 0.040455945 0.05873284 -0.02446793 0.06546127 -0.06144759 -0.02364806 0.06499004 -0.060776874 0.042544983 0.06785245 -0.022154935 0.042355232 0.069737 -0.0010180846 0.044580214 -0.07195145 0.06199629 0.04470428 0.009732768 0.06340453 0.0665451 -0.054321423 0.06707086 -0.02575852 0.061342426 0.07024895 -0.022477657 0.06993477 -0.025798373 -0.0741228 0.061191853 -0.07215387 -0.02246482 0.004871808 0.0011579543 0.06056569 0.06967604 -0.02446998 -0.07226341 -0.07456826 0.065466456
0.2002002 0.06724228 0.012028329 -0.0018370748 -0.06937873 0.044370905 0.067607 0.008080609 -0.06983452 0.013826311 0.04064268 0.0589932 -0.02451513 0.06579076 -0.061701134 -0.023700915 0.06526513 -0.061030425 0.04272575 0.06813511 -0.02220542 0.042533964 0.07001422 -0.00097274035 0.04474742 -0.072309986 0.062235996 0.044874705 0.009800389 0.0636865 0.066857666 -0.05457568 0.06738491 -0.025803715 0.06158959 0.07053752 -0.02252914 0.07022273 -0.025843427 -0.07447617 0.061484072 -0.0724826 -0.022516206 0.0049084276 0.0011997446 0.060818143 0.06997826 -0.024517253 -0.0725938 -0.07492171 0.065736145
0.2012012 0.06750952 0.012088761 -0.0017946213 -0.069739565 0.044546597 0.06787368 0.0081551 -0.07019645 0.01388678 0.040829226 0.059253372 -0.024562337 0.06611937 -0.061953843 -0.023753755 0.06553991 -0.06128317 0.04290636 0.06841707 -0.022256017 0.042712614 0.070290625 -0.00092764944 0.044914536 -0.07266721 0.062475644 0.045044966 0.009867728 0.06396837 0.06716931 -0.054828934 0.06769815 -0.02584894 0.061836608 0.070825055 -0.022580743 0.0705098 -0.025888547 -0.07482831 0.061776005 -0.072809674 -0.022567749 0.0049445704 0.0012411997 0.061070427 0.070279434 -0.02456452 -0.07292239 -0.07527389 0.06600564
0.2022022 0.06777663 0.012148961 -0.0017524213 -0.07009912 0.044722125 0.06814021 0.008229397 -0.07055716 0.013946898 0.041015647 0.059513465 -0.024609596 0.066447 -0.062205657 -0.023806594 0.06581464 -0.06153506 0.043086886 0.068698436 -0.022306852 0.04289119 0.07056618 -0.0008828044 0.045081638 -0.07302317 0.06271517 0.045215197 0.0099347755 0.06425004 0.06748009 -0.055081375 0.0680106 -0.025894187 0.062083628 0.071111575 -0.02263254 0.0707961 -0.025933616 -0.075179085 0.062067717 -0.073135 -0.022619486 0.0049803704 0.0012823939 0.06132277 0.070579655 -0.024611749 -0.07324955 -0.075624675 0.066274896
0.2032032 0.0680436 0.0122088045 -0.0017103925 -0.07045765 0.044897698 0.06840655 0.008303426 -0.07091668 0.014006667 0.041202083 0.059773434 -0.024656981 0.066773735 -0.062456667 -0.023859471 0.06608911 -0.06178607 0.04326746 0.068979226 -0.022357792 0.04306969 0.07084099 -0.00083822757 0.04524871 -0.07337783 0.06295458 0.045385376 0.01000157 0.06453158 0.06779009 -0.0553329 0.06832218 -0.025939427 0.06233055 0.071397126 -0.022684477 0.07108152 -0.025978714 -0.07552865 0.062359203 -0.073458865 -0.022671342 0.0050156936 0.0013232306 0.061574925 0.070878856 -0.024659023 -0.07357499 -0.075974226 0.06654407
0.2042042 0.068310514 0.012268461 -0.0016685724 -0.07081479 0.04507312 0.068672806 0.008377157 -0.071275026 0.014066033 0.0413884 0.06003333 -0.024704412 0.067099534 -0.06270679 -0.02391234 0.06636354 -0.06203623 0.04344792 0.06925936 -0.022408828 0.043248244 0.07111499 -0.00079391897 0.045415796 -0.07373125 0.06319395 0.045555495 0.010068156 0.06481297 0.06809927 -0.055583537 0.068633 -0.025984727 0.06257748 0.07168165 -0.022736639 0.07136622 -0.026023805 -0.07587704 0.062650524 -0.07378101 -0.022723347 0.0050507784 0.001363866 0.061827023 0.07117711 -0.024706274 -0.07389882 -0.07632246 0.06681307
0.2052052 0.068577304 0.012327835 -0.0016268641 -0.07117103 0.045248628 0.06893881 0.008450687 -0.07163222 0.014125079 0.041574672 0.060293213 -0.024751812 0.06742444 -0.06295611 -0.023965165 0.06663781 -0.062285528 0.043628417 0.069538966 -0.022460073 0.043426797 0.07138824 -0.00074981153 0.045582876 -0.07408346 0.063433275 0.04572565 0.010134578 0.0650943 0.068407655 -0.055833295 0.068943106 -0.02602996 0.06282441 0.07196524 -0.02278889 0.07165012 -0.026068784 -0.07622419 0.062941685 -0.07410164 -0.022775538 0.0050854757 0.001404129 0.062079124 0.07147446 -0.024753518 -0.074221045 -0.07666944 0.067081966
0.2062062 0.0688441 0.012387 -0.0015853196 -0.071525946 0.045424104 0.06920484 0.008523971 -0.07198821 0.014183797 0.041760936 0.06055305 -0.024799332 0.06774847 -0.06320458 -0.024018005 0.06691201 -0.06253405 0.04380884 0.069817975 -0.022511438 0.043605313 0.07166076 -0.0007059127 0.045750022 -0.07443434 0.063672565 0.04589571 0.010200702 0.06537546 0.06871528 -0.0560821 0.06925242 -0.026075259 0.063071385 0.07224784 -0.022841334 0.071933255 -0.026113868 -0.07656996 0.06323272 -0.074420534 -0.022827804 0.005119778 0.0014442727 0.06233121 0.07177091 -0.024800807 -0.07454175 -0.07701503 0.0673507
0.2072072 0.06911081 0.012445882 -0.0015439242 -0.071879804 0.045599565 0.06947063 0.008597106 -0.07234304 0.014242232 0.041947156 0.060812782 -0.024846926 0.06807162 -0.06345229 -0.024070889 0.06718611 -0.06278172 0.043989316 0.07009641 -0.022562817 0.04378386 0.071932554 -0.0006622225 0.04591708 -0.07478405 0.06391173 0.046065845 0.010266714 0.06565656 0.06902213 -0.0563301 0.069560975 -0.026120529 0.06331831 0.07252954 -0.022893861 0.07221564 -0.026158854 -0.07691464 0.06352356 -0.07473798 -0.022880346 0.0051537305 0.001484096 0.06258324 0.07206636 -0.024848014 -0.07486081 -0.07735944 0.06761935
0.2082082 0.06937752 0.012504645 -0.0015026554 -0.072232395 0.045775026 0.06973645 0.008670002 -0.07269676 0.0143003315 0.04213343 0.061072573 -0.024894483 0.06839392 -0.06369923 -0.024123728 0.06746019 -0.063028544 0.04416979 0.07037438 -0.022614479 0.04396245 0.072203666 -0.00061868876 0.04608421 -0.07513243 0.06415096 0.046235986 0.010332473 0.06593758 0.06932832 -0.05657719 0.06986887 -0.026165813 0.06356534 0.072810285 -0.022946566 0.07249735 -0.026203841 -0.07725817 0.06381425 -0.075053856 -0.022932932 0.0051873773 0.0015237182 0.06283533 0.07236099 -0.024895258 -0.075178295 -0.077702515 0.06788798
0.2092092 0.069644146 0.012563154 -0.0014616176 -0.07258394 0.04595059 0.07000218 0.008742772 -0.07304925 0.014358133 0.04231967 0.06133232 -0.024942175 0.06871539 -0.06394532 -0.024176553 0.06773413 -0.063274585 0.044350326 0.07065182 -0.022666201 0.044141136 0.07247406 -0.0005753711 0.04625146 -0.075479604 0.064390145 0.046406098 0.01039812 0.06621858 0.0696337 -0.056823432 0.07017605 -0.02621112 0.06381236 0.07309018 -0.022999391 0.07277839 -0.026248783 -0.077600405 0.06410488 -0.075368114 -0.022985682 0.005220644 0.001563102 0.063087456 0.07265478 -0.024942465 -0.07549422 -0.078044385 0.068156436
0.2102102 0.06991083 0.012621492 -0.00142055 -0.0729343 0.046126172 0.07026781 0.0088153705 -0.073400624 0.014415674 0.04250603 0.06159207 -0.024989754 0.069036104 -0.06419064 -0.02422934 0.068008065 -0.063519925 0.044530906 0.07092884 -0.022718132 0.044319816 0.07274378 -0.00053218007 0.046418756 -0.07582554 0.0646294 0.046576306 0.010463648 0.06649949 0.06993845 -0.057068795 0.07048258 -0.026256278 0.064059496 0.07336915 -0.023052417 0.073058724 -0.026293747 -0.07794141 0.06439542 -0.07568079 -0.023038581 0.0052536577 0.0016023368 0.063339576 0.07294771 -0.024989642 -0.07580857 -0.078384936 0.06842491
0.2112112 0.07017752 0.012679644 -0.0013796166 -0.07328349 0.046301827 0.07053343 0.0088878125 -0.073750764 0.014472924 0.04269234 0.061851855 -0.025037445 0.06935596 -0.064435184 -0.02428221 0.06828202 -0.06376435 0.044711567 0.07120533 -0.022770084 0.044498645 0.07301299 -0.00048916787 0.046586134 -0.07617027 0.064868666 0.046746567 0.010528952 0.066780485 0.07024245 -0.057313263 0.07078844 -0.026301585 0.06430667 0.07364739 -0.023105517 0.073338434 -0.026338689 -0.07828121 0.06468591 -0.07599196 -0.023091592 0.0052862465 0.0016414002 0.06359176 0.07323983 -0.025036767 -0.07612136 -0.07872425 0.06869335
0.2122122 0.07044419 0.012737691 -0.0013387874 -0.073631614 0.046477564 0.07079905 0.008960128 -0.07409984 0.014529914 0.04287882 0.06211175 -0.025085106 0.06967507 -0.064678885 -0.024334967 0.06855589 -0.06400803 0.04489237 0.07148144 -0.022822082 0.044677563 0.073281474 -0.00044630468 0.046753563 -0.076513745 0.06510798 0.046916887 0.010594241 0.067061365 0.07054589 -0.05755683 0.07109369 -0.026346743 0.064554006 0.073924765 -0.023158692 0.07361752 -0.0263834 -0.07861985 0.06497633 -0.07630152 -0.023144722 0.0053187013 0.0016802102 0.063844 0.07353118 -0.02508387 -0.076432586 -0.07906225 0.068961754
0.21321322 0.070711024 0.012795486 -0.0012980998 -0.07397853 0.046653427 0.071064614 0.009032339 -0.07444771 0.01458665 0.043065384 0.062371656 -0.02513282 0.06999342 -0.06492181 -0.024387702 0.068829864 -0.06425088 0.04507321 0.07175704 -0.022874355 0.0448566 0.073549345 -0.00040356815 0.046921216 -0.076855965 0.06534733 0.047087327 0.010659367 0.06734234 0.07084862 -0.057799585 0.07139831 -0.026391909 0.064801455 0.07420137 -0.02321206 0.07389597 -0.026428208 -0.07895721 0.06526664 -0.07660954 -0.023197964 0.0053507537 0.001718849 0.064096354 0.07382181 -0.025130957 -0.07674229 -0.07939911 0.06923018
0.21421422 0.07097779 0.012853235 -0.0012574047 -0.074324265 0.046829388 0.07133022 0.009104468 -0.0747944 0.014643215 0.04325205 0.062631674 -0.025180519 0.07031102 -0.065164 -0.024440423 0.06910379 -0.06449295 0.04525423 0.0720323 -0.022926614 0.045035772 0.07381667 -0.00036096573 0.04708892 -0.07719696 0.06558677 0.04725793 0.010724381 0.06762329 0.0711508 -0.05804138 0.07170235 -0.026437 0.06504898 0.07447713 -0.02326551 0.07417387 -0.026472911 -0.079293355 0.06555694 -0.076916 -0.023251265 0.0053825825 0.0017573386 0.06434878 0.07411166 -0.02517797 -0.07705037 -0.07973459 0.06949852
0.21521522 0.0712447 0.012910798 -0.0012167692 -0.07466892 0.047005467 0.07159587 0.00917647 -0.07514002 0.014699489 0.04343877 0.062891684 -0.025228225 0.07062796 -0.065405406 -0.024493158 0.06937773 -0.06473428 0.045435347 0.07230714 -0.022979006 0.045215115 0.07408343 -0.0003183931 0.047256775 -0.077536784 0.06582625 0.047428504 0.010789312 0.06790428 0.07145235 -0.058282375 0.07200578 -0.02648203 0.065296695 0.07475213 -0.02331908 0.07445117 -0.026517533 -0.07962839 0.0658472 -0.07722096 -0.023304813 0.0054141134 0.0017956942 0.0646013 0.07440072 -0.025224924 -0.07735706 -0.08006889 0.069766864
0.21621622 0.071511716 0.012968287 -0.0011762083 -0.07501249 0.04718165 0.07186151 0.009248368 -0.07548444 0.014755525 0.043625668 0.06315189 -0.02527596 0.070944145 -0.0656461 -0.024545796 0.06965177 -0.06497483 0.045616604 0.07258162 -0.023031577 0.04539457 0.07434969 -0.00027599186 0.04742478 -0.07787539 0.06606583 0.047599345 0.0108541325 0.06818533 0.07175335 -0.058522575 0.07230876 -0.026527062 0.065544575 0.07502647 -0.0233728 0.07472798 -0.02656214 -0.07996227 0.066137485 -0.07752445 -0.023358367 0.005445443 0.0018339604 0.06485398 0.07468918 -0.025271922 -0.077662095 -0.08040201 0.07003528
0.21721722 0.071778834 0.013025649 -0.0011356473 -0.0753548 0.047358066 0.07212722 0.009320229 -0.07582761 0.0148114115 0.04381264 0.06341218 -0.025323614 0.071259655 -0.06588592 -0.024598397 0.06992583 -0.06521459 0.04579804 0.07285577 -0.023084164 0.045574218 0.0746154 -0.00023366511 0.047592938 -0.078212716 0.06630561 0.047770277 0.01091899 0.068466425 0.072053716 -0.05876185 0.07261109 -0.026572056 0.065792575 0.07530011 -0.023426577 0.07500424 -0.026606679 -0.0802948 0.06642774 -0.07782627 -0.023412026 0.0054764748 0.0018721074 0.06510676 0.07497692 -0.025318742 -0.077965654 -0.0807338 0.07030378
0.21821822 0.07204601 0.013082877 -0.0010951608 -0.07569606 0.04753457 0.07239298 0.009392045 -0.076169744 0.014867082 0.04399985 0.06367249 -0.025371306 0.07157456 -0.066125 -0.024651036 0.070199974 -0.06545365 0.045979634 0.07312955 -0.023136899 0.04575398 0.0748806 -0.00019139796 0.04776126 -0.07854882 0.06654543 0.04794137 0.010983728 0.06874759 0.07235359 -0.05900021 0.0729129 -0.026616931 0.06604077 0.07557298 -0.023480415 0.07528001 -0.026651055 -0.08062622 0.066718 -0.07812664 -0.02346585 0.0055072755 0.0019100159 0.065359704 0.075264014 -0.025365576 -0.07826768 -0.08106439 0.07057231
0.21921922 0.07231339 0.013140038 -0.0010546595 -0.07603616 0.047711276 0.07265882 0.009463802 -0.076510705 0.014922544 0.044187173 0.063933104 -0.025418967 0.07188875 -0.066363424 -0.024703547 0.07047416 -0.06569183 0.04616142 0.07340306 -0.023189627 0.04593402 0.075145334 -0.00014923513 0.04792978 -0.07888374 0.066785455 0.048112653 0.011048429 0.06902883 0.072652966 -0.05923774 0.073214285 -0.026661769 0.06628913 0.07584527 -0.023534417 0.0755553 -0.02669546 -0.080956474 0.067008324 -0.07842548 -0.02351971 0.0055377856 0.001947917 0.06561278 0.07555047 -0.025412373 -0.07856806 -0.08139359 0.07084086
0.22022022 0.072580874 0.013197124 -0.0010141656 -0.07637504 0.047888212 0.07292476 0.009535544 -0.076850444 0.014977872 0.044374667 0.06419377 -0.025466576 0.07220242 -0.06660101 -0.024755977 0.07074851 -0.065929234 0.046343446 0.07367631 -0.023242429 0.04611429 0.07540964 -0.000107102096 0.048098557 -0.079217374 0.06702559 0.04828407 0.011113107 0.06931026 0.07295187 -0.05947441 0.07351521 -0.026706591 0.06653776 0.07611687 -0.023588456 0.07583015 -0.026739739 -0.0812855 0.067298666 -0.07872273 -0.023573667 0.005568184 0.0019856915 0.06586606 0.0758363 -0.025459051 -0.07886703 -0.08172171 0.07110952
0.22122122 0.07284851 0.013254143 -0.0009737462 -0.07671286 0.048065335 0.073190875 0.009607248 -0.07718915 0.015032992 0.0445624 0.06445463 -0.02551423 0.07251541 -0.06683785 -0.024808481 0.07102293 -0.06616593 0.046525635 0.07394927 -0.02329538 0.046294764 0.07567358 -6.508827e-05 0.048267424 -0.07954992 0.067265935 0.0484557 0.011177763 0.06959173 0.07325034 -0.059710234 0.073815644 -0.02675122 0.06678658 0.076387875 -0.023642577 0.07610454 -0.026783898 -0.08161329 0.067589074 -0.07901859 -0.023627631 0.0055983216 0.002023317 0.06611951 0.076121554 -0.02550567 -0.07916444 -0.082048595 0.071378306
0.22222222 0.0731164 0.013311133 -0.00093317777 -0.07704948 0.04824269 0.073456995 0.009678915 -0.07752657 0.015088007 0.04475037 0.064715624 -0.02556184 0.07282791 -0.06707385 -0.02486094 0.071297444 -0.066401884 0.046708062 0.074222036 -0.023348324 0.04647541 0.075937 -2.2985041e-05 0.04843664 -0.0798811 0.06750647 0.04862757 0.011242412 0.06987331 0.073548295 -0.05994522 0.07411572 -0.02679585 0.067035615 0.07665828 -0.023696758 0.07637856 -0.026828036 -0.08193993 0.06787953 -0.07931283 -0.023681797 0.005628243 0.00206092 0.06637313 0.07640633 -0.025552273 -0.07946035 -0.08237406 0.0716472
0.22322322 0.07338438 0.013368033 -0.0008927658 -0.07738501 0.048420183 0.073723316 0.00975059 -0.07786294 0.015142858 0.044938505 0.06497679 -0.025609344 0.07313977 -0.0673092 -0.024913192 0.07157214 -0.066637084 0.04689072 0.074494466 -0.023401417 0.046656385 0.076200105 1.8976629e-05 0.048606068 -0.08021116 0.06774714 0.048799627 0.011307098 0.07015508 0.07384582 -0.060179293 0.074415326 -0.026840396 0.06728494 0.07692809 -0.02375108 0.076652125 -0.026872009 -0.08226535 0.06817011 -0.07960557 -0.023736 0.005657926 0.0020984039 0.06662697 0.076690435 -0.025598712 -0.0797548 -0.082698435 0.07191616
0.22422422 0.07365262 0.01342494 -0.00085223466 -0.07771936 0.04859805 0.07398978 0.009822287 -0.078198105 0.015197553 0.04512684 0.06523823 -0.025656775 0.073451184 -0.067543685 -0.024965473 0.07184698 -0.06687142 0.047073655 0.07476677 -0.023454465 0.04683756 0.07646284 6.096065e-05 0.048775725 -0.08053997 0.06798808 0.04897196 0.011371762 0.070437 0.07414302 -0.06041257 0.074714586 -0.026884817 0.06753448 0.07719742 -0.02380541 0.07692546 -0.026915886 -0.0825896 0.06846079 -0.07989679 -0.023790248 0.0056875423 0.00213591 0.066881046 0.0769741 -0.025645122 -0.08004767 -0.08302155 0.07218532
0.22522523 0.07392103 0.013481766 -0.0008116737 -0.07805264 0.048776083 0.07425642 0.009893991 -0.07853209 0.015252173 0.045315474 0.06549981 -0.025704265 0.07376211 -0.06777745 -0.02501773 0.07212201 -0.06710501 0.047256805 0.07503888 -0.023507684 0.047019012 0.07672521 0.00010295212 0.048945606 -0.080867544 0.06822921 0.04914446 0.011436403 0.07071898 0.074439816 -0.060644977 0.07501347 -0.02692917 0.06778435 0.07746619 -0.023859791 0.07719837 -0.026959717 -0.08291265 0.0687515 -0.08018659 -0.023844577 0.00571689 0.0021733344 0.06713533 0.077257216 -0.02569148 -0.08033903 -0.083343394 0.07245459
0.22622623 0.07418969 0.013538621 -0.00077112764 -0.07838468 0.048954412 0.0745232 0.009965725 -0.07886493 0.015306599 0.04550433 0.065761656 -0.025751643 0.07407251 -0.06801032 -0.02506981 0.07239716 -0.06733791 0.047440223 0.075310744 -0.023560874 0.047200784 0.07698724 0.00014489144 0.049115747 -0.08119382 0.06847063 0.04931724 0.011501119 0.07100122 0.07473622 -0.060876496 0.07531203 -0.026973411 0.06803438 0.07773447 -0.02391427 0.0774709 -0.027003422 -0.08323446 0.06904235 -0.08047476 -0.023898982 0.0057460815 0.0022106841 0.06738986 0.07753988 -0.025737673 -0.08062883 -0.08366394 0.07272403
0.22722723 0.07445858 0.013595395 -0.0007304922 -0.07871556 0.049132973 0.074790165 0.010037489 -0.07919654 0.0153610185 0.045693427 0.066023655 -0.025798999 0.07438244 -0.068242565 -0.025121868 0.07267247 -0.06756996 0.04762394 0.075582534 -0.023614146 0.04738272 0.077249005 0.00018683821 0.04928615 -0.081518985 0.068712234 0.049490288 0.011565886 0.07128364 0.07503229 -0.061107233 0.07561023 -0.027017608 0.068284765 0.07800223 -0.023968779 0.077743135 -0.027047 -0.08355511 0.06933328 -0.080761455 -0.023953393 0.005775124 0.002248019 0.067644626 0.0778221 -0.025783882 -0.08091722 -0.08398335 0.072993584
0.22822823 0.07472771 0.013652213 -0.0006897822 -0.07904534 0.049311876 0.0750574 0.010109328 -0.07952704 0.015415363 0.045882836 0.06628596 -0.025846273 0.07469194 -0.068473846 -0.025173813 0.07294803 -0.06780115 0.047807917 0.07585417 -0.023667455 0.04756508 0.077510506 0.00022885203 0.049456924 -0.081842914 0.06895417 0.04966364 0.011630699 0.07156621 0.07532799 -0.061337054 0.07590811 -0.027061611 0.06853546 0.078269556 -0.024023287 0.07801518 -0.027090438 -0.08387452 0.069624424 -0.081046626 -0.024007827 0.005804099 0.002285324 0.06789966 0.078103915 -0.025829941 -0.08120404 -0.08430153 0.073263414
0.22922923 0.07499717 0.013709009 -0.00064907223 -0.079373986 0.049491018 0.07532479 0.010181151 -0.07985635 0.015469529 0.04607244 0.06654845 -0.02589348 0.075001076 -0.068704456 -0.025225729 0.07322377 -0.06803159 0.04799223 0.07612572 -0.023720771 0.047747687 0.07777179 0.00027082115 0.049627952 -0.082165554 0.06919633 0.04983718 0.011695527 0.07184902 0.0756235 -0.06156607 0.07620579 -0.02710557 0.068786435 0.07853651 -0.024077863 0.078286886 -0.027133882 -0.08419271 0.06991568 -0.08133036 -0.02406235 0.005832836 0.0023225471 0.06815498 0.07838526 -0.025875956 -0.08148934 -0.084618315 0.073533416
0.23023023 0.07526684 0.0137658715 -0.0006082356 -0.07970148 0.0496704 0.0755924 0.010253087 -0.080184594 0.015523657 0.04626239 0.06681118 -0.025940642 0.07530972 -0.06893419 -0.025277592 0.073499724 -0.068261184 0.048176818 0.07639714 -0.023774147 0.04793059 0.078032784 0.00031282008 0.049799234 -0.08248706 0.069438815 0.05001109 0.011760458 0.072132066 0.07591866 -0.06179425 0.07650321 -0.027149409 0.06903776 0.07880302 -0.024132438 0.078558385 -0.027177058 -0.08450971 0.07020706 -0.0816126 -0.024116896 0.005861439 0.002359815 0.06841054 0.078666225 -0.025921777 -0.08177319 -0.08493397 0.07380365
0.23123123 0.0755368 0.013822697 -0.00056732446 -0.08002774 0.04985016 0.07586028 0.010325052 -0.08051154 0.015577696 0.046452574 0.067074195 -0.0259877 0.07561809 -0.06916314 -0.025329366 0.073775984 -0.06849006 0.04836169 0.07666857 -0.023827538 0.0481138 0.07829361 0.00035488605 0.049970835 -0.082807265 0.06968158 0.050185308 0.011825405 0.072415315 0.07621358 -0.0620216 0.076800354 -0.027193159 0.06928932 0.07906913 -0.024187095 0.07882969 -0.027220242 -0.08482556 0.07049861 -0.08189331 -0.02417145 0.005889982 0.0023970604 0.06866647 0.07894683 -0.025967583 -0.08205548 -0.08524825 0.07407409
0.23223223 0.075807095 0.013879605 -0.0005263984 -0.08035289 0.050030306 0.076128386 0.010397159 -0.080837324 0.015631743 0.046643153 0.067337506 -0.026034713 0.07592601 -0.069391266 -0.025380984 0.07405236 -0.068718106 0.04854694 0.07693996 -0.023880959 0.04829742 0.07855421 0.00039695203 0.050142832 -0.08312621 0.06992462 0.050359815 0.011890426 0.07269873 0.076508254 -0.062248074 0.077097245 -0.02723676 0.069541335 0.07933492 -0.02424176 0.07910077 -0.027263157 -0.085140124 0.07079032 -0.08217245 -0.024226017 0.0059183612 0.0024343506 0.06892264 0.07922715 -0.02601321 -0.08233626 -0.08556134 0.07434473
0.23323323 0.07607768 0.013936549 -0.00048535317 -0.08067684 0.05021073 0.07639677 0.010469288 -0.08116198 0.01568567 0.046833992 0.067601025 -0.0260816 0.07623364 -0.06961856 -0.025432482 0.07432906 -0.068945274 0.04873252 0.07721124 -0.023934364 0.048481368 0.07881467 0.00043908507 0.050315134 -0.083444 0.07016806 0.05053465 0.011955634 0.072982416 0.07680273 -0.06247373 0.077393964 -0.027280211 0.069793686 0.0796004 -0.024296418 0.07937172 -0.027306065 -0.08545348 0.07108231 -0.08245011 -0.024280623 0.0059466735 0.0024716184 0.069179155 0.07950711 -0.026058793 -0.08261558 -0.08587316 0.07461564
0.23423423 0.07634852 0.013993531 -0.00044421107 -0.080999665 0.050391465 0.07666541 0.010541528 -0.081485435 0.01573956 0.047025144 0.06786485 -0.026128463 0.07654093 -0.06984505 -0.025483958 0.07460602 -0.06917168 0.048918396 0.077482566 -0.0239878 0.04866559 0.07907499 0.0004812628 0.050487757 -0.0837605 0.07041177 0.05070979 0.012020774 0.073266394 0.077096954 -0.06269858 0.0776905 -0.027323619 0.070046365 0.079865515 -0.024351113 0.07964252 -0.027348787 -0.08576566 0.071374364 -0.0827263 -0.02433534 0.0059748664 0.0025089085 0.06943597 0.07978682 -0.026104257 -0.08289337 -0.08618378 0.0748868
0.23523523 0.076619774 0.014050543 -0.00040299445 -0.08132132 0.050572544 0.07693435 0.010613851 -0.08180771 0.015793473 0.0472166 0.06812897 -0.02617523 0.07684791 -0.070070736 -0.02553533 0.07488323 -0.069397256 0.0491046 0.07775388 -0.024041243 0.04885018 0.07933523 0.00052347034 0.050660737 -0.0840758 0.070655845 0.050885312 0.0120860785 0.073550574 0.07739101 -0.06292255 0.07798681 -0.02736684 0.07029938 0.080130436 -0.024405815 0.07991316 -0.027391426 -0.08607653 0.07166664 -0.08300102 -0.024389915 0.006002955 0.0025462285 0.06969307 0.08006619 -0.026149586 -0.08316961 -0.08649309 0.07515826
0.23623623 0.07689126 0.014107652 -0.00036168098 -0.081641905 0.050753966 0.077203564 0.010686271 -0.08212888 0.015847325 0.04740841 0.06839344 -0.026221812 0.07715457 -0.07029559 -0.025586545 0.075160705 -0.069621995 0.04929121 0.078025244 -0.024094723 0.049035177 0.07959527 0.0005657375 0.05083403 -0.08438991 0.07090032 0.051061183 0.012151539 0.07383502 0.07768489 -0.06314574 0.07828297 -0.027409948 0.07055284 0.08039497 -0.024460502 0.08018372 -0.027433872 -0.08638628 0.071959145 -0.083274186 -0.02444452 0.0060310066 0.0025834814 0.069950536 0.08034533 -0.026194781 -0.08344445 -0.08680124 0.07542999
0.23723723 0.0771632 0.0141647905 -0.0003202334 -0.081961155 0.05093579 0.077473134 0.010758817 -0.082448766 0.015901193 0.047600538 0.06865813 -0.026268423 0.077461034 -0.070519574 -0.025637731 0.07543851 -0.069845974 0.0494781 0.078296594 -0.024148121 0.049220487 0.07985537 0.00060812384 0.05100774 -0.084702656 0.07114512 0.051237337 0.012217008 0.07411979 0.07797857 -0.063368104 0.07857908 -0.02745293 0.07080667 0.08065932 -0.024515197 0.080454126 -0.027476251 -0.086694784 0.07225184 -0.083545886 -0.024499238 0.0060589015 0.002620928 0.07020839 0.08062422 -0.026239946 -0.08371776 -0.08710798 0.07570197
0.23823825 0.07743545 0.014222041 -0.00027868152 -0.08227934 0.05111792 0.07774298 0.010831475 -0.082767524 0.01595503 0.047793023 0.06892315 -0.026314862 0.07776722 -0.070742756 -0.025688812 0.07571658 -0.070069045 0.049665406 0.078568116 -0.02420158 0.04940618 0.08011531 0.0006505549 0.051181793 -0.0850143 0.07139025 0.05141388 0.012282647 0.074404836 0.07827222 -0.063589655 0.07887494 -0.027495801 0.07106094 0.08092348 -0.02456978 0.080724575 -0.027518481 -0.08700208 0.072544776 -0.08381613 -0.02455382 0.006086804 0.0026582703 0.07046653 0.08090296 -0.02628494 -0.08398955 -0.08741357 0.07597427
0.23923925 0.07770807 0.014279328 -0.00023702532 -0.08259632 0.05130045 0.078013174 0.010904238 -0.08308506 0.016008921 0.047985785 0.06918849 -0.026361264 0.07807316 -0.07096508 -0.025739662 0.07599504 -0.070291355 0.04985317 0.078839675 -0.024255022 0.04959227 0.080375284 0.00069307536 0.05135624 -0.08532465 0.071635865 0.051590867 0.012348384 0.07469012 0.078565665 -0.06381034 0.0791708 -0.02753853 0.071315564 0.08118747 -0.024624549 0.08099488 -0.027560532 -0.087308064 0.07283792 -0.0840848 -0.02460847 0.006114647 0.0026957542 0.07072508 0.081181444 -0.026329793 -0.08425988 -0.08771787 0.07624695
0.24024025 0.077981085 0.014336728 -0.00019525737 -0.08291218 0.051483303 0.07828368 0.010977119 -0.08340143 0.016062781 0.048178934 0.06945415 -0.026407488 0.07837893 -0.07118662 -0.02579046 0.076273695 -0.0705127 0.050041154 0.07911132 -0.024308376 0.04977873 0.08063527 0.0007356256 0.05153107 -0.085633785 0.071881756 0.051768117 0.012414232 0.074975796 0.078859106 -0.06403025 0.07946654 -0.02758108 0.07157061 0.08145124 -0.024679117 0.08126519 -0.027602516 -0.08761288 0.07313134 -0.08435202 -0.024663128 0.00614243 0.0027332455 0.07098396 0.0814598 -0.026374564 -0.084528565 -0.08802087 0.07651986
0.24124125 0.07825446 0.0143942535 -0.0001533553 -0.083226874 0.051666625 0.078554526 0.01105015 -0.083716586 0.016116664 0.048372477 0.06972018 -0.026453644 0.07868445 -0.07140724 -0.025841206 0.07655275 -0.0707333 0.050229616 0.07938311 -0.02436176 0.04996556 0.080895185 0.00077831 0.05170625 -0.08594167 0.07212811 0.051945813 0.012480214 0.07526162 0.07915239 -0.06424934 0.07976223 -0.027623534 0.07182607 0.0817149 -0.024733767 0.08153546 -0.02764424 -0.08791652 0.073424906 -0.08461778 -0.024717659 0.006170146 0.0027708113 0.07124326 0.08173795 -0.026419207 -0.08479598 -0.08832269 0.076793164
0.24224225 0.07852826 0.014451824 -0.00011138618 -0.083540365 0.051850267 0.07882577 0.011123329 -0.08403063 0.016170524 0.048566304 0.06998648 -0.026499674 0.078989774 -0.071627095 -0.025891736 0.0768321 -0.07095303 0.050418407 0.07965499 -0.02441512 0.050152786 0.081155166 0.0008211136 0.051881887 -0.08624833 0.07237482 0.052123882 0.012546301 0.075547844 0.07944559 -0.06446765 0.0800578 -0.027665868 0.072082 0.081978366 -0.024788357 0.08180575 -0.02768594 -0.08821893 0.07371877 -0.08488209 -0.024772279 0.006197825 0.0028083995 0.0715029 0.082016036 -0.026463754 -0.08506184 -0.08862322 0.077066734
0.24324325 0.07880233 0.014509536 -6.9223344e-05 -0.08385259 0.05203432 0.079097375 0.011196591 -0.08434336 0.016224511 0.048760563 0.07025319 -0.026545659 0.079294935 -0.07184613 -0.025942221 0.07711181 -0.071171984 0.050607577 0.07992709 -0.024468474 0.05034042 0.08141518 0.0008639246 0.0520579 -0.08655366 0.07262208 0.052302323 0.012612559 0.07583438 0.079738736 -0.06468518 0.08035332 -0.027708068 0.072338335 0.08224182 -0.024842903 0.08207603 -0.0277275 -0.08851996 0.074012876 -0.085144825 -0.02482681 0.0062254667 0.0028461516 0.07176296 0.08229398 -0.026508152 -0.08532612 -0.08892238 0.07734068
0.24424425 0.07907694 0.014567353 -2.6918948e-05 -0.08416377 0.052218758 0.07936932 0.0112700015 -0.08465503 0.01627849 0.04895515 0.07052016 -0.026591495 0.07959995 -0.07206422 -0.025992602 0.0773919 -0.07139006 0.05079715 0.08019921 -0.024521746 0.050528467 0.081675276 0.00090681016 0.05223432 -0.086857855 0.07286964 0.05248116 0.012678951 0.076121196 0.08003186 -0.06490187 0.08064884 -0.027750053 0.07259505 0.0825051 -0.024897419 0.08234638 -0.02776885 -0.08881991 0.07430725 -0.085406095 -0.024881333 0.006253101 0.0028838888 0.0720234 0.082571775 -0.026552446 -0.08558899 -0.08922032 0.07761502
0.24524525 0.07935195 0.014625251 1.5459955e-05 -0.08447378 0.05240362 0.07964167 0.011343561 -0.08496542 0.01633244 0.04915005 0.07078758 -0.026637137 0.07990482 -0.07228148 -0.026042745 0.07767224 -0.07160726 0.050987147 0.08047165 -0.024575002 0.050716892 0.081935406 0.0009498745 0.05241116 -0.08716074 0.073117696 0.05266046 0.012745492 0.076408364 0.08032489 -0.06511781 0.08094436 -0.027791917 0.07285228 0.08276833 -0.02495192 0.08261682 -0.027810074 -0.08911855 0.074601896 -0.085665956 -0.024935782 0.0062807426 0.0029216483 0.07228422 0.08284957 -0.026596516 -0.08585036 -0.08951701 0.07788965
0.24624625 0.07962731 0.014683314 5.798042e-05 -0.08478258 0.052588828 0.07991436 0.011417225 -0.08527467 0.01638648 0.049345367 0.071055196 -0.026682824 0.0802096 -0.072497964 -0.026092872 0.077953056 -0.07182366 0.051177464 0.080744244 -0.024628244 0.05090572 0.082195655 0.0009930283 0.05258841 -0.08746244 0.073366076 0.052840114 0.012812167 0.076695755 0.08061792 -0.065332875 0.08123982 -0.02783373 0.07310994 0.08303152 -0.025006384 0.082887255 -0.027851209 -0.08941601 0.07489675 -0.085924394 -0.024990313 0.006308332 0.0029595718 0.072545424 0.08312723 -0.026640594 -0.08611034 -0.08981245 0.07816471
0.24724725 0.079903096 0.014741413 0.000100672245 -0.08509019 0.05277448 0.08018747 0.01149115 -0.08558266 0.016440608 0.049540997 0.07132328 -0.026728302 0.080514215 -0.07271364 -0.026142836 0.078234114 -0.07203919 0.0513682 0.08101702 -0.024681479 0.051094927 0.08245604 0.0010362715 0.05276598 -0.0877629 0.07361502 0.053020176 0.012878969 0.076983586 0.080911 -0.06554723 0.081535295 -0.027875379 0.07336809 0.08329462 -0.025060773 0.08315783 -0.027892113 -0.08971222 0.075191945 -0.08618137 -0.025044695 0.0063359365 0.0029975474 0.07280704 0.0834049 -0.026684463 -0.08636874 -0.09010667 0.078440115
0.24824825 0.08017938 0.014799736 0.00014352798 -0.08539667 0.052960478 0.08046095 0.011565074 -0.085889556 0.01649478 0.049737103 0.071591705 -0.026773676 0.08081876 -0.07292834 -0.026192605 0.07851563 -0.07225391 0.051559344 0.08129001 -0.024734624 0.051284507 0.08271648 0.0010795593 0.052944094 -0.088062175 0.0738644 0.053200673 0.01294589 0.07727169 0.08120399 -0.06576083 0.081830814 -0.027916804 0.073626645 0.08355775 -0.025115132 0.08342847 -0.027932934 -0.09000715 0.07548728 -0.08643683 -0.025099076 0.0063634887 0.0030356199 0.07306905 0.08368255 -0.026728228 -0.08662574 -0.09039959 0.0787159
0.24924925 0.08045603 0.014858104 0.00018644333 -0.08570188 0.053146984 0.08073491 0.0116392225 -0.08619521 0.016549066 0.0499335 0.07186049 -0.02681896 0.08112322 -0.07314229 -0.0262423 0.078797504 -0.07246776 0.05175093 0.08156332 -0.024787724 0.05147455 0.08297715 0.0011230409 0.05312258 -0.08836012 0.07411423 0.05338158 0.01301299 0.07756016 0.08149711 -0.06597361 0.08212636 -0.02795817 0.07388574 0.08382091 -0.025169417 0.083699316 -0.027973622 -0.09030089 0.07578301 -0.08669078 -0.025153376 0.0063911304 0.0030737221 0.07333151 0.08396017 -0.026771858 -0.086881265 -0.09069124 0.078992136
0.25025025 0.08073309 0.014916673 0.00022951514 -0.086005986 0.053333834 0.08100924 0.011713475 -0.08649966 0.01660335 0.0501303 0.07212966 -0.026864097 0.081427604 -0.07335538 -0.02629187 0.079079755 -0.07268077 0.05194293 0.081836775 -0.024840817 0.05166503 0.08323798 0.0011666194 0.053301495 -0.08865686 0.0743645 0.053562876 0.013080277 0.077848986 0.08179021 -0.066185564 0.08242194 -0.027999327 0.07414524 0.0840841 -0.025223643 0.0839702 -0.028014123 -0.09059335 0.076078966 -0.08694342 -0.025207676 0.00641872 0.0031119734 0.07359439 0.0842378 -0.026815377 -0.087135375 -0.09098158 0.079268664
0.25125125 0.08101064 0.0149753615 0.0002727583 -0.08630893 0.05352112 0.08128397 0.011787862 -0.08680288 0.016657747 0.050327435 0.072399125 -0.026909098 0.08173189 -0.07356754 -0.026341349 0.07936238 -0.07289302 0.05213523 0.082110494 -0.024893858 0.05185584 0.08349892 0.0012102723 0.05348087 -0.088952385 0.07461522 0.0537446 0.013147645 0.07813808 0.082083315 -0.066396885 0.08271754 -0.02804041 0.07440522 0.08434725 -0.025277935 0.084241204 -0.028054565 -0.09088465 0.076375194 -0.08719458 -0.025261901 0.006446302 0.003150247 0.073857635 0.08451539 -0.026858747 -0.08738808 -0.0912707 0.0795457
0.25225225 0.08128864 0.015034154 0.00031610578 -0.08661066 0.053708807 0.08155916 0.011862412 -0.08710493 0.016712189 0.05052495 0.072669 -0.02695407 0.08203616 -0.073778994 -0.026390657 0.079645395 -0.0731044 0.05232796 0.08238453 -0.024946801 0.052047104 0.08376014 0.0012539402 0.05366066 -0.08924669 0.074866414 0.05392676 0.013215199 0.07842758 0.082376525 -0.06660744 0.08301322 -0.028081365 0.074665725 0.08461051 -0.02533196 0.084512465 -0.02809485 -0.09117468 0.07667176 -0.087444305 -0.02531606 0.006473884 0.0031886995 0.074121356 0.084793024 -0.026902035 -0.087639324 -0.091558546 0.079823084
0.25325325 0.081567094 0.015093118 0.00035959482 -0.086911194 0.053896867 0.08183469 0.011937104 -0.08740575 0.016766734 0.050722793 0.07293923 -0.026998907 0.0823403 -0.0739896 -0.026439898 0.07992877 -0.073314875 0.052521117 0.08265881 -0.024999797 0.05223871 0.084021464 0.0012978017 0.053840853 -0.08953974 0.07511809 0.05410936 0.01328288 0.07871735 0.08266972 -0.06681721 0.083308965 -0.028122224 0.074926645 0.084873825 -0.02538608 0.08478383 -0.028135017 -0.09146355 0.07696853 -0.08769268 -0.02537024 0.006501496 0.003227219 0.074385434 0.085070774 -0.026945263 -0.087889105 -0.091845185 0.08010085
0.25425425 0.08184596 0.015152283 0.00040320307 -0.08721062 0.05408542 0.08211078 0.012011915 -0.08770546 0.01682134 0.05092106 0.07320985 -0.027043626 0.082644574 -0.074199334 -0.026488885 0.08021259 -0.073524505 0.052714713 0.0829334 -0.025052607 0.05243083 0.08428313 0.0013418049 0.054021485 -0.089831606 0.0753703 0.054292396 0.013350785 0.079007536 0.08296307 -0.06702627 0.08360484 -0.028162867 0.075188115 0.08513723 -0.025440127 0.085055396 -0.028175041 -0.09175108 0.077265635 -0.087939516 -0.025424264 0.0065291375 0.003265798 0.074649975 0.08534852 -0.026988238 -0.08813742 -0.092130564 0.080379054
0.25525525 0.08212536 0.015211478 0.00044700503 -0.08750887 0.054274336 0.08238721 0.01208692 -0.0880039 0.01687605 0.05111961 0.073480785 -0.027088173 0.08294873 -0.07440822 -0.02653782 0.08049681 -0.073733434 0.0529086 0.08320835 -0.025105469 0.052623264 0.08454489 0.001385875 0.05420255 -0.09012214 0.075622864 0.05447581 0.013418831 0.07929802 0.08325651 -0.067234576 0.083900794 -0.028203398 0.07544993 0.08540074 -0.025494121 0.085327126 -0.028214902 -0.092037536 0.07756299 -0.08818498 -0.025478296 0.006556757 0.0033044368 0.07491494 0.08562636 -0.027031198 -0.088384435 -0.09241471 0.08065775
0.25625625 0.08240513 0.015270844 0.00049090385 -0.08780585 0.054463647 0.08266413 0.01216206 -0.08830117 0.016930856 0.05131855 0.0737521 -0.02713269 0.083252914 -0.07461626 -0.026586704 0.080781415 -0.07394143 0.053102903 0.08348352 -0.025158212 0.0528161 0.08480699 0.0014300868 0.054384045 -0.09041155 0.07587603 0.054659635 0.013486929 0.079588816 0.08354997 -0.06744216 0.08419683 -0.02824384 0.07571234 0.08566432 -0.025547989 0.08559908 -0.028254703 -0.09232263 0.077860616 -0.08842907 -0.02553232 0.006584458 0.0033431798 0.07518031 0.085904285 -0.027073994 -0.08863 -0.09269752 0.0809368
0.25725725 0.0826854 0.015330359 0.0005348921 -0.08810176 0.05465342 0.08294143 0.012237266 -0.08859724 0.016985692 0.051517874 0.074023776 -0.02717702 0.08355704 -0.07482359 -0.026635364 0.08106638 -0.07414864 0.05329764 0.083759025 -0.025210984 0.053009346 0.08506931 0.0014743507 0.05456597 -0.090699725 0.076129615 0.05484389 0.0135552585 0.079880044 0.08384358 -0.067649014 0.08449294 -0.028284155 0.075975195 0.08592804 -0.025601774 0.085871235 -0.028294414 -0.0926066 0.07815854 -0.08867175 -0.025586195 0.0066121966 0.0033820644 0.07544612 0.08618225 -0.027116671 -0.08887409 -0.09297924 0.08121623
0.25825825 0.08296606 0.015390001 0.0005790591 -0.088396415 0.054843504 0.0832192 0.012312643 -0.088892154 0.017040603 0.051717505 0.07429582 -0.027221322 0.08386123 -0.075029984 -0.026683934 0.08135179 -0.07435505 0.053492725 0.08403488 -0.025263667 0.053202998 0.08533189 0.0015186593 0.05474832 -0.0909867 0.07638368 0.05502864 0.013623722 0.080171525 0.084137246 -0.06785521 0.08478916 -0.02832435 0.0762385 0.08619186 -0.02565562 0.0861436 -0.028333947 -0.09288937 0.078456745 -0.088913076 -0.025639988 0.0066399127 0.003420949 0.07571226 0.08646041 -0.027159318 -0.08911682 -0.093259566 0.08149615
0.25925925 0.083247215 0.015449747 0.000623323 -0.08868993 0.055034027 0.08349739 0.01238811 -0.08918576 0.017095715 0.05191748 0.07456823 -0.027265549 0.08416538 -0.07523565 -0.026732467 0.08163755 -0.074560665 0.053688217 0.08431106 -0.02531629 0.05339705 0.08559474 0.0015631467 0.054931045 -0.09127244 0.076638214 0.055213682 0.013692312 0.08046332 0.08443104 -0.06806068 0.085085504 -0.028364435 0.07650232 0.08645588 -0.025709301 0.08641625 -0.028373443 -0.09317088 0.078755185 -0.08915298 -0.025693908 0.006667644 0.0034599602 0.07597885 0.08673864 -0.027201816 -0.089358136 -0.09353881 0.08177644
0.26026025 0.08352883 0.015509747 0.00066772103 -0.088982254 0.05522496 0.083776034 0.012463808 -0.08947833 0.017150804 0.05211784 0.07484097 -0.027309567 0.08446952 -0.07544044 -0.026780754 0.08192372 -0.074765414 0.05388408 0.08458756 -0.025368884 0.053591467 0.08585787 0.0016077161 0.055114314 -0.09155696 0.0768933 0.05539926 0.013761066 0.08075555 0.08472496 -0.06826544 0.08538204 -0.0284044 0.07676665 0.086720094 -0.025762938 0.0866891 -0.02841273 -0.09345112 0.079054005 -0.089391455 -0.025747634 0.006695375 0.0034990907 0.07624592 0.087017 -0.027244188 -0.089597985 -0.09381676 0.08205719
0.26126125 0.083810866 0.015569761 0.0007122457 -0.08927358 0.055416275 0.08405514 0.012539551 -0.089769706 0.017206095 0.052318484 0.075114064 -0.02735357 0.08477379 -0.07564454 -0.026828945 0.08221032 -0.074969396 0.054080345 0.08486443 -0.02542141 0.05378632 0.086121306 0.0016523451 0.05529791 -0.09184027 0.0771488 0.05558518 0.013829879 0.08104806 0.08501899 -0.068469614 0.08567864 -0.028444268 0.07703141 0.086984366 -0.02581653 0.08696221 -0.028451994 -0.09373025 0.07935302 -0.08962859 -0.025801338 0.0067231953 0.003538236 0.076513335 0.08729546 -0.02728653 -0.08983651 -0.09409347 0.0823384
0.26226225 0.08409343 0.01562997 0.0007568896 -0.08956364 0.055607993 0.08433469 0.012615375 -0.090059906 0.017261393 0.0525195 0.07538747 -0.027397513 0.085078046 -0.07584776 -0.026877046 0.0824973 -0.07517259 0.054276936 0.08514167 -0.025473893 0.053981442 0.08638509 0.0016970336 0.055481963 -0.09212238 0.077404805 0.055771545 0.013898894 0.08134089 0.0853132 -0.06867294 0.08597538 -0.028484091 0.07729665 0.08724889 -0.025870085 0.08723562 -0.02849117 -0.09400812 0.079652324 -0.08986431 -0.025854982 0.0067509636 0.0035774708 0.0767812 0.087574124 -0.02732876 -0.090073615 -0.09436893 0.08262004
0.26326326 0.08437634 0.01569029 0.00080162287 -0.089852504 0.055800118 0.08461461 0.0126913935 -0.09034884 0.017316796 0.05272077 0.07566132 -0.027441278 0.08538231 -0.07605014 -0.026925094 0.0827847 -0.075375035 0.054473896 0.08541926 -0.02552642 0.054177005 0.08664915 0.0017418489 0.055666395 -0.09240324 0.07766127 0.055958327 0.013968021 0.08163402 0.08560744 -0.068875685 0.08627224 -0.028523728 0.07756235 0.087513626 -0.025923595 0.08750922 -0.028530203 -0.094284765 0.079951905 -0.09009869 -0.025908582 0.006778851 0.003616862 0.07704947 0.087852985 -0.027370885 -0.09030938 -0.094643116 0.082902014
0.26426426 0.08465981 0.015750736 0.00084646046 -0.090140276 0.055992566 0.084895104 0.012767479 -0.09063667 0.01737231 0.052922376 0.0759354 -0.027485043 0.08568671 -0.07625181 -0.026973054 0.08307248 -0.07557668 0.054671228 0.08569724 -0.025578767 0.054372933 0.08691349 0.0017867237 0.05585123 -0.092682965 0.07791825 0.05614545 0.014037259 0.08192755 0.085901946 -0.069077805 0.08656927 -0.028563395 0.077828534 0.08777854 -0.02597697 0.08778314 -0.028569266 -0.09456013 0.080251716 -0.090331584 -0.025962166 0.006806679 0.003656283 0.0773181 0.088131905 -0.027412966 -0.09054372 -0.09491604 0.083184496
0.26526526 0.08494362 0.015811317 0.00089135766 -0.090427026 0.056185424 0.08517589 0.012843646 -0.09092334 0.017427824 0.053124316 0.07620985 -0.027528718 0.08599107 -0.07645268 -0.027020872 0.08336065 -0.07577737 0.054868884 0.08597554 -0.025631212 0.054569162 0.08717823 0.0018316284 0.056036476 -0.092961475 0.07817564 0.056333028 0.014106646 0.08222131 0.0861965 -0.06927925 0.08686643 -0.028602853 0.07809515 0.088043615 -0.026030421 0.08805734 -0.02860815 -0.09483434 0.0805518 -0.09056321 -0.026015647 0.0068345815 0.0036957264 0.0775871 0.088411 -0.027454905 -0.090776645 -0.09518783 0.08346737
0.26626626 0.085227944 0.015872031 0.00093640387 -0.09071245 0.05637859 0.08545718 0.012919925 -0.0912089 0.017483488 0.05332654 0.0764846 -0.027572356 0.0862955 -0.07665276 -0.0270686 0.0836492 -0.075977415 0.05506685 0.08625427 -0.025683537 0.054765753 0.08744326 0.001876697 0.056222163 -0.09323883 0.078433536 0.056520976 0.014176145 0.08251542 0.08649122 -0.06948002 0.087163754 -0.028642341 0.07836222 0.08830896 -0.026083738 0.0883318 -0.02864699 -0.09510732 0.080852136 -0.09079341 -0.026069157 0.0068624616 0.0037352517 0.077856615 0.08869031 -0.027496807 -0.09100818 -0.0954583 0.08375069
0.26726726 0.08551262 0.015932858 0.0009814873 -0.09099692 0.05657219 0.08573887 0.012996294 -0.09149325 0.017539248 0.053529076 0.07675968 -0.027615845 0.086599976 -0.076851994 -0.027116224 0.08393811 -0.07617669 0.055265255 0.08653331 -0.025735974 0.054962717 0.08770861 0.0019217879 0.056408197 -0.09351491 0.07869191 0.05670926 0.014245711 0.082809836 0.08678609 -0.069680214 0.087461226 -0.028681755 0.07862974 0.08857452 -0.026137054 0.088606566 -0.02868577 -0.09537904 0.081152745 -0.09102225 -0.02612257 0.0068903863 0.0037748367 0.07812635 0.08896977 -0.027538627 -0.091238454 -0.09572761 0.08403443
0.26826826 0.08579779 0.015993826 0.0010266453 -0.09128013 0.05676604 0.08602104 0.013072684 -0.09177643 0.017594993 0.053731874 0.0770351 -0.027659342 0.086904585 -0.077050485 -0.027163796 0.08422742 -0.0763751 0.055463865 0.08681279 -0.025788195 0.055160005 0.087974355 0.0019668788 0.056594595 -0.093789786 0.07895076 0.056897946 0.014315456 0.08310455 0.08708112 -0.06987972 0.08775886 -0.028721102 0.078897715 0.08884032 -0.026190288 0.08888158 -0.028724506 -0.09564952 0.0814536 -0.091249764 -0.02617608 0.006918311 0.0038144663 0.07839653 0.0892494 -0.027580477 -0.091467194 -0.095995575 0.084318556
0.26926926 0.08608344 0.016054854 0.0010719672 -0.09156221 0.056960322 0.08630364 0.013149209 -0.09205845 0.017650902 0.053934973 0.07731081 -0.027702771 0.08720921 -0.07724816 -0.027211301 0.0845171 -0.076572746 0.055662885 0.08709264 -0.025840528 0.055357575 0.08824041 0.0020120665 0.056781426 -0.094063506 0.07921005 0.0570871 0.014385201 0.0833995 0.08737636 -0.07007864 0.08805669 -0.028760374 0.07916619 0.0891064 -0.026243478 0.089157 -0.02876322 -0.09591879 0.08175467 -0.09147595 -0.026229411 0.006946236 0.0038541406 0.078667104 0.08952929 -0.02762229 -0.09169467 -0.096262306 0.08460312
0.27027026 0.08636938 0.016116 0.0011172742 -0.091843285 0.057154905 0.086586654 0.013225824 -0.092339404 0.017706834 0.054138273 0.077586785 -0.027746223 0.08751391 -0.07744521 -0.02725871 0.08480717 -0.07676968 0.055862203 0.087372825 -0.025892831 0.055555496 0.08850686 0.0020571873 0.05696861 -0.094336055 0.07946975 0.057276465 0.014455125 0.08369483 0.08767162 -0.070276976 0.08835457 -0.028799623 0.07943504 0.0893726 -0.026296683 0.0894326 -0.028801918 -0.09618678 0.08205595 -0.09170075 -0.026282817 0.0069741607 0.0038939044 0.07893802 0.089809336 -0.027663983 -0.09192072 -0.096527874 0.08488807
0.27127126 0.086655825 0.016177237 0.0011626557 -0.09212314 0.05734983 0.086870074 0.013302416 -0.09261905 0.017762877 0.054341853 0.0778631 -0.02778954 0.08781865 -0.0776413 -0.02730614 0.08509759 -0.076965794 0.05606176 0.08765346 -0.025945164 0.055753723 0.088773645 0.002102457 0.057156093 -0.09460744 0.07972996 0.057466283 0.014525101 0.083990395 0.08796714 -0.07047469 0.08865267 -0.028838843 0.079704314 0.08963911 -0.026349902 0.08970858 -0.028840557 -0.09645365 0.08235748 -0.09192425 -0.026336148 0.0070021227 0.003933631 0.07920927 0.09008963 -0.027705655 -0.092145614 -0.096792154 0.08517348
0.27227226 0.08694266 0.016238548 0.0012080818 -0.092401884 0.057545085 0.08715384 0.0133790895 -0.09289771 0.017818913 0.054545633 0.078139655 -0.02783291 0.088123515 -0.077836685 -0.027353473 0.08538833 -0.07716119 0.056261618 0.08793442 -0.025997445 0.05595226 0.0890408 0.002147682 0.057344034 -0.0948775 0.079990566 0.057656437 0.014595099 0.08428621 0.08826277 -0.070671834 0.08895091 -0.028878078 0.07997395 0.08990589 -0.026403077 0.08998479 -0.02887921 -0.09671924 0.08265922 -0.09214641 -0.02638951 0.0070300326 0.0039734393 0.079480916 0.09037003 -0.027747363 -0.092369005 -0.097055204 0.08545924
0.27327326 0.0872299 0.016299978 0.0012535825 -0.092679545 0.057740565 0.08743804 0.013455838 -0.09317507 0.017875053 0.054749697 0.07841647 -0.027876258 0.0884284 -0.078031264 -0.02740071 0.08567946 -0.07735569 0.056461718 0.08821589 -0.026049659 0.05615104 0.08930832 0.0021929517 0.057532247 -0.09514651 0.08025167 0.057846893 0.014665164 0.08458232 0.08855862 -0.07086837 0.089249305 -0.028917223 0.08024408 0.090172894 -0.026456177 0.090261385 -0.028917879 -0.09698354 0.08296116 -0.09236728 -0.02644284 0.0070579574 0.0040132403 0.0797529 0.0906507 -0.027789019 -0.09259111 -0.09731704 0.085745394
0.27427426 0.08751748 0.016361438 0.0012991279 -0.092956066 0.057936374 0.087722704 0.013532594 -0.09345144 0.017931178 0.054953966 0.07869358 -0.02791959 0.08873336 -0.078225195 -0.027447969 0.08597094 -0.07754953 0.056662183 0.08849765 -0.026101992 0.056350075 0.089576244 0.0022381917 0.057720773 -0.09541434 0.08051314 0.058037672 0.014735356 0.084878646 0.08885454 -0.07106429 0.08954786 -0.028956398 0.08051461 0.0904402 -0.026509263 0.09053825 -0.028956503 -0.0972467 0.08326323 -0.092586845 -0.026496202 0.0070858225 0.0040530637 0.08002512 0.090931535 -0.027830742 -0.09281192 -0.097577676 0.08603196
0.2752753 0.08780553 0.016423047 0.0013446584 -0.093231544 0.058132485 0.08800768 0.013609394 -0.09372658 0.017987415 0.05515845 0.078970894 -0.027962886 0.08903844 -0.0784183 -0.027495228 0.08626274 -0.07774259 0.05686281 0.08877982 -0.026154324 0.05654939 0.08984444 0.0022834688 0.057909705 -0.09568098 0.08077504 0.0582288 0.014805526 0.0851752 0.08915065 -0.071259625 0.08984661 -0.028995603 0.0807855 0.090707764 -0.026562415 0.09081544 -0.028995156 -0.09750867 0.083565556 -0.09280516 -0.02654954 0.00711371 0.0040928125 0.08029776 0.09121263 -0.027872384 -0.09303152 -0.09783705 0.086318865
0.2762763 0.08809385 0.016484618 0.0013901889 -0.093505904 0.058328897 0.08829306 0.01368615 -0.09400063 0.018043622 0.055363093 0.079248525 -0.02800621 0.08934353 -0.07861069 -0.027542345 0.08655485 -0.07793486 0.05706374 0.08906245 -0.026206687 0.056748997 0.09011306 0.0023287907 0.058098864 -0.09594646 0.08103731 0.0584203 0.014875777 0.08547198 0.08944697 -0.071454406 0.09014548 -0.029034749 0.081056766 0.09097555 -0.026615553 0.09109292 -0.029033795 -0.097769454 0.08386808 -0.09302215 -0.026602887 0.0071415603 0.0041326284 0.08057062 0.0914939 -0.02791404 -0.0932497 -0.09809527 0.086606145
0.2772773 0.088382564 0.01654625 0.0014357343 -0.09377919 0.058525473 0.088578746 0.013762921 -0.09427363 0.01809983 0.055567898 0.079526305 -0.028049603 0.08964868 -0.07880234 -0.027589612 0.08684726 -0.078126505 0.05726482 0.08934541 -0.026259042 0.05694879 0.090382054 0.002374038 0.05828838 -0.09621086 0.081300005 0.05861196 0.014946021 0.085769035 0.089743406 -0.07164862 0.090444535 -0.029073998 0.081328414 0.09124361 -0.02666875 0.0913707 -0.029072508 -0.09802895 0.08417076 -0.09323791 -0.026656285 0.007169336 0.0041723996 0.080843806 0.09177537 -0.027955785 -0.093466744 -0.09835233 0.08689382
0.2782783 0.088671625 0.01660794 0.0014813915 -0.09405134 0.058722354 0.08886485 0.013839722 -0.0945454 0.018156111 0.055772908 0.07980427 -0.02809301 0.08995405 -0.0789932 -0.027636833 0.08714 -0.07831739 0.057466175 0.08962883 -0.026311561 0.057148762 0.0906515 0.0024191886 0.058478136 -0.09647402 0.081563085 0.058803976 0.0150163025 0.0860663 0.090040065 -0.07184233 0.09074381 -0.029113308 0.08160032 0.09151201 -0.02672194 0.09164885 -0.029111266 -0.09828736 0.084473565 -0.09345248 -0.02670978 0.0071970746 0.004212171 0.081117325 0.092057146 -0.027997598 -0.093682475 -0.09860805 0.087181784
0.2792793 0.088961065 0.016669668 0.0015269443 -0.09432247 0.058919474 0.08915135 0.013916448 -0.094816156 0.018212363 0.05597801 0.080082476 -0.02813641 0.0902594 -0.07918345 -0.02768401 0.08743302 -0.07850754 0.057667717 0.089912646 -0.026364043 0.057349008 0.09092125 0.0024644062 0.058668196 -0.09673609 0.08182659 0.05899623 0.015086539 0.0863637 0.09033687 -0.072035484 0.09104316 -0.029152587 0.08187266 0.09178065 -0.026775151 0.09192725 -0.029150069 -0.09854449 0.08477652 -0.093665704 -0.026763208 0.007224813 0.0042518675 0.08139105 0.09233906 -0.028039373 -0.09389694 -0.098862655 0.08747013
0.2802803 0.089250855 0.016731367 0.0015724301 -0.0945926 0.059116796 0.08943809 0.013993181 -0.095085874 0.018268622 0.056183293 0.08036083 -0.028179921 0.090564884 -0.079373 -0.0277313 0.08772633 -0.07869701 0.057869367 0.09019694 -0.02641669 0.05754941 0.0911915 0.0025095493 0.05885846 -0.09699705 0.08209038 0.059188746 0.01515685 0.08666132 0.090633936 -0.072228104 0.09134276 -0.029191956 0.082145296 0.092049636 -0.02682849 0.09220615 -0.029188894 -0.09880054 0.08507961 -0.09387788 -0.026816778 0.0072524324 0.0042914897 0.08166503 0.09262128 -0.028081253 -0.09411019 -0.09911616 0.08775881
0.2812813 0.08954093 0.016793132 0.0016179457 -0.0948616 0.059314325 0.0897252 0.014069825 -0.095354475 0.018324912 0.056388695 0.08063942 -0.028223537 0.09087043 -0.0795618 -0.027778625 0.08801989 -0.07888572 0.058071285 0.09048158 -0.02646935 0.057749942 0.091462076 0.0025546402 0.059049033 -0.09725683 0.08235453 0.0593815 0.015227012 0.08695908 0.090931125 -0.07242018 0.091642566 -0.029231422 0.08241826 0.09231891 -0.026881851 0.09248527 -0.029227898 -0.09905537 0.085382804 -0.09408878 -0.026870392 0.0072800294 0.004331127 0.08193928 0.09290369 -0.02812326 -0.09432228 -0.09936844 0.0880478
0.2822823 0.089831255 0.01685489 0.0016634464 -0.09512961 0.059511993 0.090012655 0.014146462 -0.09562198 0.018381104 0.05659415 0.08091813 -0.028267115 0.09117613 -0.07974986 -0.027825885 0.0883138 -0.079073876 0.058273345 0.09076664 -0.026522033 0.057950716 0.09173311 0.002599582 0.059239835 -0.09751566 0.08261907 0.059574503 0.015297323 0.08725706 0.0912285 -0.07261179 0.09194252 -0.029270917 0.082691595 0.09258845 -0.026935212 0.09276478 -0.029266998 -0.09930906 0.0856861 -0.09429852 -0.026924044 0.0073075145 0.0043706 0.082213745 0.09318635 -0.028165258 -0.094533145 -0.09961952 0.0883371
0.2832833 0.09012191 0.016916618 0.0017088503 -0.09539661 0.059709884 0.09030041 0.014223039 -0.09588848 0.018437266 0.056799714 0.08119701 -0.02831091 0.091481954 -0.0799374 -0.027873345 0.08860786 -0.079261236 0.058475483 0.09105224 -0.026574865 0.05815158 0.09200458 0.0026445389 0.059430856 -0.09777324 0.08288392 0.059767727 0.015367478 0.087555155 0.09152602 -0.07280284 0.092242666 -0.029310524 0.08296511 0.0928583 -0.026988648 0.0930446 -0.029306099 -0.09956156 0.085989535 -0.09450706 -0.026977763 0.0073348656 0.004410021 0.08248842 0.09346928 -0.028207399 -0.09474281 -0.099869534 0.08862676
0.2842843 0.0904129 0.016978256 0.0017541349 -0.0956626 0.059907936 0.090588465 0.014299482 -0.096153885 0.018493414 0.057005353 0.08147597 -0.028354727 0.09178781 -0.080124244 -0.02792079 0.08890219 -0.079448044 0.058677755 0.09133819 -0.026627764 0.05835259 0.09227641 0.0026893988 0.059622068 -0.09802976 0.08314909 0.059961103 0.015437551 0.087853394 0.091823824 -0.07299346 0.09254299 -0.029350191 0.08323897 0.09312849 -0.02704212 0.093324795 -0.029345423 -0.09981297 0.08629299 -0.09471443 -0.027031593 0.007362172 0.004449375 0.08276328 0.0937524 -0.028249688 -0.09495135 -0.1001184 0.088916674
0.2852853 0.09070411 0.017039903 0.0017994195 -0.095927596 0.060106114 0.09087676 0.01437588 -0.0964183 0.018549532 0.057211056 0.08175516 -0.0283987 0.092093885 -0.080310464 -0.027968295 0.089196704 -0.07963416 0.05888016 0.091624565 -0.026680842 0.058553696 0.09254872 0.0027341172 0.059813436 -0.098285295 0.083414495 0.060154624 0.015507564 0.0881518 0.09212178 -0.073183686 0.09284355 -0.029390067 0.08351311 0.093399 -0.027095795 0.09360533 -0.029384807 -0.10006333 0.08659663 -0.094920814 -0.027085476 0.007389292 0.004488595 0.083038405 0.09403591 -0.028292127 -0.095158786 -0.10036608 0.08920685
0.2862863 0.0909957 0.017101511 0.0018445551 -0.096191525 0.060304362 0.09116536 0.014452152 -0.096681714 0.018605538 0.05741681 0.08203435 -0.028442763 0.092399955 -0.08049599 -0.028015792 0.08949151 -0.079819635 0.059082586 0.0919113 -0.026733942 0.0587549 0.09282135 0.0027786791 0.060005017 -0.0985397 0.08368027 0.06034843 0.015577465 0.08845034 0.09241994 -0.07337326 0.093144245 -0.029429987 0.08378747 0.09366984 -0.027149446 0.093886174 -0.029424265 -0.10031246 0.08690024 -0.09512596 -0.027139477 0.007416345 0.0045276433 0.08331369 0.09431955 -0.028334588 -0.09536508 -0.10061274 0.08949728
0.2872873 0.09128745 0.017163001 0.001889646 -0.09645467 0.060502812 0.09145428 0.014528364 -0.0969441 0.018661432 0.057622537 0.082313724 -0.028486907 0.09270619 -0.08068095 -0.028063484 0.08978651 -0.08000447 0.05928514 0.09219854 -0.02678717 0.058956213 0.09309445 0.002823189 0.060196757 -0.09879312 0.08394635 0.060542352 0.015647367 0.08874899 0.09271827 -0.07356254 0.09344514 -0.029470056 0.08406213 0.09394101 -0.027203158 0.0941674 -0.029463902 -0.10056059 0.08720401 -0.095330045 -0.027193561 0.0074432343 0.004566662 0.08358914 0.09460351 -0.028377213 -0.09557027 -0.100858286 0.08978808
0.2882883 0.091579534 0.017224483 0.0019345433 -0.096716814 0.060701255 0.09174349 0.01460436 -0.097205535 0.01871726 0.057828248 0.08259314 -0.028531224 0.09301249 -0.080865376 -0.028111152 0.09008174 -0.080188744 0.05948773 0.092486165 -0.026840493 0.05915754 0.093368046 0.002867505 0.060388617 -0.09904555 0.084212616 0.060736362 0.015717015 0.089047804 0.093016796 -0.07375142 0.0937462 -0.02951029 0.08433698 0.09421249 -0.027257018 0.09444901 -0.029503696 -0.10080762 0.08750779 -0.09553312 -0.027247764 0.0074699894 0.0046054125 0.08386473 0.09488769 -0.028420106 -0.095774375 -0.1011028 0.090079084
0.2892893 0.09187188 0.017285809 0.0019793436 -0.09697789 0.060899876 0.092032894 0.0146802515 -0.09746596 0.01877302 0.058033958 0.08287272 -0.028575659 0.09331894 -0.081049174 -0.028159052 0.09037712 -0.08037243 0.059690356 0.09277423 -0.026893921 0.059358917 0.09364194 0.0029116422 0.060580634 -0.09929688 0.08447926 0.06093047 0.015786633 0.08934669 0.093315534 -0.07393989 0.09404747 -0.029550552 0.08461207 0.09448426 -0.027310975 0.09473087 -0.029543683 -0.10105353 0.08781168 -0.09573518 -0.02730199 0.007496558 0.004644111 0.08414055 0.09517215 -0.028463043 -0.095977426 -0.10134615 0.09037031
0.2902903 0.09216441 0.017347 0.0020239577 -0.09723816 0.06109842 0.09232258 0.014755964 -0.09772551 0.018828563 0.058239624 0.083152324 -0.02862025 0.093625456 -0.0812324 -0.02820693 0.090672776 -0.08055555 0.059892982 0.093062654 -0.02694749 0.059560284 0.093916275 0.0029556528 0.060772676 -0.09954737 0.08474606 0.061124705 0.015855998 0.089645684 0.09361443 -0.07412787 0.0943489 -0.029591054 0.08488743 0.09475638 -0.027364992 0.09501311 -0.029583782 -0.10129844 0.088115536 -0.09593615 -0.027356401 0.007522896 0.0046825707 0.08441648 0.09545681 -0.028506137 -0.096179456 -0.10158852 0.09066185
0.2912913 0.092457145 0.01740811 0.0020684302 -0.097497486 0.061297078 0.092612535 0.014831506 -0.09798403 0.018884107 0.058445208 0.08343205 -0.028664976 0.09393209 -0.0814151 -0.028254993 0.090968534 -0.080738164 0.060095638 0.09335148 -0.027001306 0.05976171 0.09419106 0.002999492 0.06096479 -0.09979674 0.08501316 0.061319016 0.015925303 0.089944765 0.093913466 -0.07431559 0.09465048 -0.02963169 0.085163 0.095028825 -0.027419128 0.09529562 -0.02962409 -0.10154238 0.08841942 -0.09613619 -0.027410977 0.007549174 0.004720837 0.08469254 0.09574176 -0.02854944 -0.096380584 -0.10182989 0.09095362
0.2922923 0.09275009 0.01746907 0.0021127835 -0.097756036 0.06149568 0.09290269 0.014906809 -0.09824173 0.018939368 0.05865077 0.08371176 -0.028709926 0.09423883 -0.08159728 -0.028303176 0.09126447 -0.080920234 0.060298234 0.09364076 -0.027055204 0.059963077 0.094466195 0.0030430704 0.061157018 -0.10004531 0.085280456 0.061513346 0.0159944 0.090243936 0.09421277 -0.074502915 0.09495219 -0.029672518 0.08543864 0.095301576 -0.027473442 0.095578596 -0.029664554 -0.10178529 0.08872336 -0.09633525 -0.027465597 0.0075751394 0.004758902 0.08496875 0.096026964 -0.028592944 -0.09658061 -0.10207024 0.09124558
0.2932933 0.09304332 0.017529882 0.0021568835 -0.09801365 0.06169436 0.09319308 0.01498194 -0.09849845 0.018994577 0.058856204 0.08399156 -0.028754964 0.09454557 -0.08177894 -0.028351434 0.0915606 -0.08110179 0.06050084 0.09393039 -0.02710919 0.060164474 0.09474174 0.0030864552 0.061349355 -0.10029286 0.08554807 0.0617078 0.016063295 0.090543166 0.09451213 -0.0746899 0.09525417 -0.02971343 0.08571463 0.09557459 -0.027527817 0.09586182 -0.029705152 -0.10202715 0.089027345 -0.0965333 -0.027520396 0.0076010227 0.004796773 0.08524507 0.096312344 -0.02863653 -0.09677972 -0.1023096 0.09153777
0.2942943 0.0933367 0.017590553 0.0022008866 -0.09827038 0.06189299 0.09348361 0.015056893 -0.0987543 0.019049592 0.059061572 0.08427134 -0.02880022 0.09485252 -0.081960216 -0.028399862 0.09185672 -0.08128287 0.060703363 0.09422037 -0.02716346 0.060365807 0.09501766 0.0031297207 0.061541654 -0.1005395 0.08581583 0.061902277 0.016131982 0.09084241 0.09481169 -0.07487655 0.09555621 -0.029754587 0.085990705 0.095847964 -0.027582392 0.09614536 -0.029746056 -0.102268115 0.089331225 -0.096730575 -0.027575403 0.007626623 0.0048343986 0.08552146 0.09659799 -0.02868037 -0.096977875 -0.102548 0.09183009
0.2952953 0.09363027 0.017651074 0.0022446662 -0.098526254 0.0620916 0.0937744 0.015131637 -0.09900932 0.019104406 0.059266888 0.08455119 -0.02884566 0.09515947 -0.0821408 -0.028448395 0.0921532 -0.08146346 0.06090589 0.09451075 -0.027217843 0.060567044 0.09529401 0.003172718 0.06173402 -0.10078525 0.08608378 0.06209677 0.01620049 0.09114168 0.095111445 -0.07506293 0.09585838 -0.029795893 0.086266965 0.096121624 -0.027637035 0.096429184 -0.029787041 -0.102508105 0.089635104 -0.09692681 -0.02763047 0.007651992 0.0048718452 0.0857979 0.096883856 -0.028724492 -0.09717518 -0.10278549 0.09212272
0.2962963 0.09392394 0.017711386 0.0022882447 -0.09878138 0.062290218 0.09406532 0.015206121 -0.0992635 0.019159019 0.059472017 0.08483097 -0.028891347 0.095466524 -0.08232111 -0.028497167 0.09244972 -0.081643574 0.061108224 0.09480154 -0.027272433 0.06076826 0.09557072 0.0032154843 0.061926384 -0.10103015 0.08635189 0.062291272 0.01626876 0.091441 0.09541128 -0.075248994 0.096160755 -0.029837474 0.08654332 0.09639554 -0.027691908 0.096713334 -0.029828273 -0.10274711 0.08993902 -0.09712233 -0.027685769 0.007677175 0.0049090236 0.08607446 0.09717001 -0.028768778 -0.09737157 -0.10302206 0.09241548
0.2972973 0.09421784 0.017771527 0.0023316145 -0.09903582 0.062488794 0.09435646 0.015280396 -0.09951687 0.019213513 0.059677005 0.08511081 -0.028937213 0.09577364 -0.082500935 -0.028545998 0.09274627 -0.08182324 0.061310627 0.09509267 -0.02732715 0.060969424 0.095847785 0.003258042 0.06211879 -0.10127422 0.08662026 0.06248583 0.01633688 0.091740415 0.095711365 -0.0754348 0.096463256 -0.029879197 0.08681992 0.09666984 -0.027746879 0.09699782 -0.029869728 -0.10298528 0.09024285 -0.09731681 -0.027741209 0.007702157 0.0049459487 0.0863511 0.0974563 -0.028813332 -0.09756702 -0.103257656 0.09270836
0.2982983 0.09451187 0.017831475 0.0023747683 -0.099289335 0.06268725 0.09464778 0.015354335 -0.09976937 0.019267797 0.059881862 0.08539055 -0.028983317 0.09608078 -0.082680285 -0.028595097 0.093042985 -0.08200249 0.061512865 0.095384106 -0.027382173 0.061170492 0.09612523 0.003300324 0.062311158 -0.10151744 0.08688867 0.06268029 0.01640474 0.092039704 0.09601151 -0.07562034 0.09676585 -0.029921189 0.08709648 0.09694436 -0.02780205 0.097282566 -0.02991148 -0.10322253 0.090546615 -0.09751059 -0.027796827 0.0077269077 0.004982643 0.08662769 0.09774287 -0.02885814 -0.09776171 -0.103492424 0.09300147
0.2992993 0.094805986 0.017891154 0.0024175867 -0.099542215 0.062885605 0.094939165 0.015428118 -0.10002116 0.019321844 0.060086492 0.08567034 -0.029029705 0.096388 -0.08285942 -0.028644413 0.093339674 -0.08218141 0.06171496 0.095675975 -0.027437292 0.06137139 0.09640305 0.0033423305 0.06250347 -0.101759836 0.08715722 0.06287478 0.016472265 0.092339 0.09631178 -0.075805694 0.09706853 -0.029963426 0.08737317 0.09721914 -0.02785737 0.097567596 -0.029953457 -0.10345892 0.090850346 -0.0977036 -0.027852543 0.00775145 0.0050190613 0.086904354 0.09802958 -0.028903179 -0.0979556 -0.10372633 0.093294635
0.3003003 0.09510024 0.017950669 0.0024602786 -0.09979435 0.063083865 0.095230676 0.015501611 -0.10027219 0.019375771 0.06029102 0.08594999 -0.029076315 0.09669531 -0.08303808 -0.0286939 0.09363653 -0.08235991 0.061916918 0.09596808 -0.027492605 0.061572198 0.09668118 0.0033841208 0.06269573 -0.10200143 0.08742599 0.06306912 0.01653961 0.092638336 0.096612215 -0.075990796 0.097371355 -0.030005872 0.08765 0.097494245 -0.027912788 0.0978529 -0.02999568 -0.10369448 0.09115392 -0.09789582 -0.02790843 0.0077757984 0.0050551966 0.08718106 0.09831653 -0.02894853 -0.09814873 -0.10395932 0.09358794
0.3013013 0.09539453 0.018009998 0.002502665 -0.10004578 0.06328204 0.09552227 0.015574701 -0.10052249 0.01942952 0.06049525 0.08622958 -0.029123202 0.09700257 -0.08321635 -0.028743498 0.09393339 -0.0825381 0.062118754 0.09626049 -0.027548008 0.061772816 0.09695965 0.0034255832 0.06288795 -0.10224232 0.08769479 0.063263476 0.016606733 0.09293756 0.09691266 -0.07617574 0.09767431 -0.030048594 0.08792682 0.09776962 -0.027968407 0.09813839 -0.03003817 -0.10392913 0.09145747 -0.09808724 -0.02796442 0.007799931 0.005091116 0.08745772 0.098603606 -0.028994128 -0.09834117 -0.104191646 0.09388138
0.3023023 0.095688894 0.018069081 0.00254485 -0.10029653 0.063480094 0.09581402 0.015647642 -0.10077202 0.019483149 0.060699355 0.08650911 -0.029170305 0.09730994 -0.08339433 -0.028793328 0.094230264 -0.0827159 0.06232038 0.09655324 -0.027603641 0.061973285 0.097238444 0.0034667403 0.0630801 -0.10248238 0.087963775 0.06345764 0.016673476 0.093236774 0.0972133 -0.076360494 0.09797733 -0.030091584 0.0882037 0.0980452 -0.028024003 0.098424196 -0.03008093 -0.10416311 0.091760844 -0.09827807 -0.028020531 0.00782387 0.0051266328 0.08773436 0.09889092 -0.029040016 -0.09853278 -0.10442309 0.094174914
0.3033033 0.09598334 0.018127978 0.0025866777 -0.10054663 0.06367791 0.096105814 0.015720151 -0.10102094 0.019536585 0.06090314 0.08678851 -0.02921775 0.097617276 -0.08357193 -0.028843261 0.094527185 -0.082893394 0.06252187 0.09684627 -0.027659282 0.06217363 0.097517595 0.003507644 0.06327217 -0.1027218 0.08823274 0.06365184 0.01673995 0.093535855 0.09751403 -0.07654509 0.098280415 -0.030134842 0.0884806 0.098321036 -0.028079763 0.098710224 -0.03012406 -0.10439623 0.09206408 -0.0984682 -0.028076738 0.007847682 0.0051619187 0.08801092 0.099178344 -0.029086202 -0.09872372 -0.10465378 0.094468474
0.3043043 0.09627783 0.018186674 0.0026282296 -0.10079611 0.063875645 0.09639767 0.01579246 -0.10126911 0.019589953 0.061106652 0.08706778 -0.029265434 0.09792458 -0.083749264 -0.028893381 0.094824046 -0.0830706 0.06272309 0.09713964 -0.02771514 0.062373713 0.09779704 0.0035481527 0.06346406 -0.10296051 0.08850174 0.06384587 0.016806126 0.09383485 0.09781476 -0.07672961 0.098583534 -0.030178428 0.08875756 0.09859707 -0.028135605 0.09899651 -0.030167423 -0.10462866 0.09236719 -0.098657675 -0.028133087 0.007871345 0.0051968917 0.088287406 0.09946597 -0.029132724 -0.09891411 -0.10488376 0.09476211
0.3053053 0.09657237 0.018245183 0.002669543 -0.101044945 0.06407317 0.09668953 0.015864357 -0.10151672 0.019643158 0.061309963 0.08734687 -0.02931337 0.09823195 -0.08392629 -0.028943613 0.0951209 -0.08324741 0.06292413 0.097433195 -0.0277711 0.06257363 0.09807674 0.003588453 0.06365597 -0.103198595 0.08877085 0.06403986 0.0168721 0.09413375 0.09811561 -0.076914065 0.09888672 -0.030222274 0.08903447 0.09887341 -0.028191544 0.09928301 -0.03021115 -0.10486026 0.092670135 -0.09884659 -0.028189428 0.007894881 0.005231589 0.08856395 0.09975371 -0.029179431 -0.09910377 -0.10511305 0.09505576
0.3063063 0.09686682 0.018303566 0.0027105287 -0.10129325 0.06427048 0.09698142 0.015935935 -0.10176372 0.01969628 0.06151295 0.08762586 -0.029361509 0.09853922 -0.08410287 -0.028993994 0.09541771 -0.08342388 0.06312496 0.09772703 -0.027827144 0.06277329 0.09835671 0.0036284328 0.06384775 -0.10343601 0.08903997 0.064233735 0.016937755 0.094432466 0.09841652 -0.07709837 0.09918994 -0.030266456 0.08931139 0.099149905 -0.028247565 0.09956964 -0.030255139 -0.10509121 0.092972934 -0.099034876 -0.028245911 0.007918164 0.0052660406 0.08884022 0.1000416 -0.02922646 -0.09929287 -0.10534163 0.0953494
0.3073073 0.09716128 0.018361673 0.0027512088 -0.101541005 0.06446761 0.0972733 0.01600717 -0.10201004 0.019749261 0.061715607 0.08790459 -0.029409967 0.09884658 -0.08427924 -0.029044554 0.095714495 -0.08360013 0.063325465 0.09802108 -0.027883336 0.06297262 0.09863696 0.0036680028 0.06403937 -0.103672825 0.089309 0.06442745 0.01700309 0.09473112 0.09871744 -0.07728273 0.099493235 -0.030310892 0.089588165 0.09942659 -0.028303608 0.09985649 -0.0302995 -0.105321586 0.09327544 -0.099222615 -0.02830249 0.007941358 0.005300209 0.08911647 0.10032955 -0.029273748 -0.09948142 -0.10556955 0.095643096
0.3083083 0.09745565 0.018419713 0.0027916208 -0.10178821 0.06466452 0.0975652 0.0160781 -0.10225584 0.019802138 0.061917998 0.08818318 -0.029458575 0.099153794 -0.08445523 -0.029095218 0.0960111 -0.083775885 0.06352572 0.09831543 -0.02793958 0.063171774 0.0989175 0.003707379 0.06423096 -0.1039091 0.08957812 0.06462118 0.017068252 0.095029555 0.099018484 -0.077466935 0.0997965 -0.030355632 0.089864925 0.09970346 -0.028359719 0.100143544 -0.030344106 -0.10555124 0.093577735 -0.099409826 -0.02835904 0.007964477 0.005334094 0.08939259 0.1006177 -0.029321268 -0.09966938 -0.105796844 0.09593677
0.3093093 0.09775 0.01847753 0.002831757 -0.102034934 0.06486123 0.097857036 0.016148664 -0.10250115 0.01985491 0.06211997 0.08846158 -0.029507473 0.09946101 -0.0846307 -0.029145949 0.09630768 -0.08395137 0.06372565 0.0986099 -0.027995877 0.06337056 0.09919826 0.0037463382 0.06442259 -0.104144745 0.08984718 0.06481476 0.017133117 0.0953278 0.09931944 -0.077651136 0.10009981 -0.030400604 0.09014156 0.09998056 -0.02841591 0.10043076 -0.030389003 -0.10578024 0.09387983 -0.09959647 -0.02841577 0.007987469 0.0053677335 0.08966851 0.100905895 -0.029369079 -0.0998569 -0.10602352 0.09623034
0.3103103 0.098044306 0.01853519 0.0028716475 -0.10228119 0.065057725 0.09814876 0.01621899 -0.10274589 0.019907556 0.06232157 0.08873971 -0.029556558 0.099768154 -0.08480604 -0.029196844 0.09660414 -0.08412655 0.06392534 0.09890458 -0.028052308 0.063569136 0.09947924 0.0037850738 0.06461403 -0.104379885 0.09011631 0.0650083 0.01719769 0.09562586 0.09962045 -0.07783539 0.100403085 -0.030445904 0.09041816 0.10025772 -0.028472126 0.10071811 -0.030434199 -0.10600869 0.094181694 -0.099782854 -0.028472364 0.008010305 0.0054011196 0.08994428 0.10119417 -0.029417083 -0.10004395 -0.10624956 0.09652397
0.3113113 0.098338485 0.0185927 0.00291121 -0.10252701 0.06525408 0.0984405 0.016288921 -0.102990195 0.019960202 0.06252284 0.08901752 -0.02960588 0.10007526 -0.084980875 -0.029247902 0.09690043 -0.08430127 0.06412472 0.09919945 -0.028108798 0.06376737 0.09976035 0.0038234666 0.06480536 -0.104614556 0.09038538 0.06520175 0.017262049 0.09592368 0.099921376 -0.0780196 0.10070632 -0.030491449 0.09069461 0.10053511 -0.028528333 0.10100557 -0.030479647 -0.10623653 0.09448327 -0.09996866 -0.028529137 0.00803303 0.005434282 0.0902198 0.10148251 -0.029465303 -0.100230485 -0.106475145 0.09681748
0.3123123 0.09863252 0.01865001 0.0029504746 -0.10277246 0.06545019 0.0987322 0.016358577 -0.10323399 0.020012751 0.062723674 0.08929518 -0.029655412 0.10038228 -0.085155405 -0.02929902 0.09719661 -0.0844757 0.064323775 0.09949449 -0.02816546 0.06396533 0.10004173 0.0038615987 0.06499667 -0.104848765 0.090654485 0.06539507 0.01732611 0.09622124 0.10022241 -0.07820389 0.101009525 -0.030537322 0.09097093 0.10081257 -0.028584689 0.101293154 -0.030525371 -0.10646387 0.09478445 -0.10015405 -0.028585933 0.008055672 0.0054671466 0.09049517 0.101770915 -0.029513836 -0.100416616 -0.10670003 0.09711097
0.3133133 0.09892651 0.018707238 0.0029895082 -0.10301752 0.06564611 0.099023804 0.016427875 -0.10347743 0.020065144 0.0629241 0.08957241 -0.029705167 0.10068916 -0.08532955 -0.029350273 0.097492635 -0.084649816 0.06452254 0.09978962 -0.028222077 0.06416306 0.100323275 0.0038993806 0.065187916 -0.10508243 0.09092363 0.0655884 0.01738999 0.09651862 0.10052327 -0.078388155 0.10131267 -0.030583344 0.0912472 0.10109019 -0.028641067 0.10158082 -0.030571409 -0.106690496 0.09508548 -0.10033893 -0.028642721 0.008078143 0.005499862 0.09077033 0.10205933 -0.029562488 -0.10060227 -0.10692453 0.09740454
0.3143143 0.09922026 0.018764265 0.003028348 -0.10326215 0.06584185 0.09931539 0.016496949 -0.1037204 0.020117521 0.06312419 0.08984946 -0.029755086 0.10099593 -0.085503414 -0.029401533 0.09778847 -0.08482347 0.06472105 0.10008493 -0.028278805 0.0643604 0.10060497 0.0039369687 0.06537902 -0.1053158 0.09119268 0.06578165 0.017453566 0.096815646 0.10082417 -0.0785725 0.10161576 -0.030629642 0.091523364 0.10136788 -0.028697364 0.101868585 -0.030617632 -0.106916614 0.095386066 -0.10052346 -0.028699592 0.0081006065 0.0055322424 0.09104516 0.10234779 -0.029611483 -0.100787506 -0.10714829 0.09769797
0.3153153 0.09951396 0.018821195 0.0030667782 -0.10350654 0.06603737 0.099607 0.01656565 -0.10396311 0.020169772 0.063323826 0.09012605 -0.029805169 0.101302505 -0.08567689 -0.02945301 0.09808411 -0.084996834 0.0649192 0.10038033 -0.028335601 0.06455746 0.10088687 0.0039742067 0.065570116 -0.105548605 0.09146187 0.065974765 0.017516918 0.09711236 0.10112499 -0.07875672 0.101918764 -0.03067623 0.09179945 0.10164578 -0.028753765 0.102156416 -0.030664228 -0.107142076 0.09568635 -0.10070745 -0.028756477 0.008122876 0.0055644065 0.09131982 0.10263623 -0.029660553 -0.10097231 -0.107371464 0.09799145
0.3163163 0.09980757 0.018877871 0.0031050444 -0.10375065 0.06623273 0.09989852 0.016634017 -0.10420543 0.020221941 0.06352304 0.09040236 -0.029855564 0.10160902 -0.08584994 -0.029504545 0.09837967 -0.08516977 0.06511703 0.10067578 -0.028392412 0.06475422 0.10116892 0.004011117 0.065761134 -0.10578103 0.09173101 0.06616783 0.017579935 0.09740883 0.10142569 -0.07894105 0.10222167 -0.030723065 0.092075415 0.10192374 -0.028810121 0.10244423 -0.030711025 -0.10736703 0.09598622 -0.10089113 -0.02881334 0.008145094 0.005596362 0.091594234 0.1029247 -0.029709928 -0.10115658 -0.10759414 0.09828485
0.3173173 0.10010095 0.018934444 0.0031429976 -0.10399438 0.06642782 0.10018994 0.016702078 -0.10444741 0.02027411 0.06372191 0.09067834 -0.029906124 0.101915345 -0.08602267 -0.029556215 0.09867509 -0.0853425 0.06531456 0.100971326 -0.028449267 0.06495071 0.10145116 0.0040477887 0.06595199 -0.10601298 0.09200011 0.06636076 0.01764284 0.09770486 0.10172629 -0.079125404 0.10252443 -0.030770145 0.09235121 0.102201864 -0.028866574 0.10273222 -0.030758053 -0.10759137 0.09628573 -0.10107434 -0.028870337 0.008167192 0.0056280643 0.091868415 0.10321312 -0.029759474 -0.101340465 -0.10781621 0.09857825
0.3183183 0.10039429 0.018990919 0.003180705 -0.104237825 0.066622734 0.10048136 0.016769968 -0.104689 0.020326205 0.06392032 0.090953924 -0.029956877 0.10222152 -0.0861951 -0.029607937 0.09897034 -0.08551479 0.06551182 0.101266995 -0.02850622 0.06514682 0.10173361 0.004084222 0.0661428 -0.10624444 0.09226925 0.066553675 0.01770544 0.098000586 0.10202683 -0.07930969 0.10282712 -0.030817479 0.09262698 0.102480166 -0.02892296 0.10302019 -0.030805402 -0.10781516 0.09658484 -0.1012571 -0.028927192 0.008189216 0.0056595504 0.09214232 0.10350162 -0.029809266 -0.101523906 -0.10803768 0.09887163
0.3193193 0.100687444 0.019047238 0.003218159 -0.10448106 0.066817455 0.100772664 0.01683741 -0.10493031 0.02037818 0.06411834 0.09122917 -0.03000778 0.10252745 -0.086367175 -0.02965983 0.0992654 -0.08568676 0.06570876 0.10156281 -0.028563216 0.065342724 0.1020163 0.004120305 0.06633358 -0.1064756 0.09253841 0.06674647 0.017767794 0.09829595 0.10232723 -0.079494074 0.10312956 -0.030865058 0.092902556 0.10275859 -0.028979465 0.10330822 -0.030852988 -0.108038336 0.09688352 -0.10143957 -0.028984204 0.008211128 0.005690798 0.09241602 0.1037901 -0.029859222 -0.10170699 -0.10825869 0.09916497
0.3203203 0.100980505 0.019103348 0.0032553524 -0.104723975 0.06701197 0.10106402 0.01690466 -0.10517136 0.020430133 0.064315945 0.09150413 -0.030058838 0.102833174 -0.0865388 -0.029711775 0.09956032 -0.085858405 0.06590533 0.10185868 -0.028620414 0.065538235 0.10229915 0.004156105 0.06652427 -0.10670626 0.09280752 0.06693921 0.017829925 0.09859094 0.102627434 -0.07967841 0.10343191 -0.03091278 0.09317809 0.10303715 -0.029035933 0.10359638 -0.030900761 -0.108260944 0.09718181 -0.10162155 -0.029041052 0.008232936 0.005721867 0.09268944 0.10407862 -0.02990941 -0.10188967 -0.10847911 0.09945823
0.3213213 0.10127343 0.01915937 0.0032922402 -0.10496663 0.06720619 0.10135528 0.016971529 -0.10541203 0.020481959 0.06451313 0.09177858 -0.03011015 0.10313868 -0.08671018 -0.02976381 0.099855095 -0.08602971 0.06610161 0.10215464 -0.028677456 0.06573346 0.10258223 0.004191622 0.066714786 -0.106936455 0.09307667 0.06713177 0.017891794 0.09888564 0.1029275 -0.07986279 0.10373407 -0.030960858 0.09345345 0.10331596 -0.029092453 0.103884526 -0.03094887 -0.10848302 0.09747976 -0.10180323 -0.029098019 0.008254737 0.005752653 0.09296263 0.10436711 -0.029959798 -0.10207197 -0.108698934 0.099751525
0.3223223 0.10156616 0.019215196 0.0033288822 -0.10520892 0.06740025 0.101646446 0.017038047 -0.1056523 0.020533726 0.06470985 0.09205281 -0.030161604 0.10344399 -0.086881235 -0.029815942 0.10014969 -0.086200625 0.066297546 0.10245075 -0.028734535 0.06592832 0.1028655 0.004226826 0.06690523 -0.107166365 0.093345776 0.06732434 0.017953455 0.09917988 0.10322744 -0.080047145 0.10403603 -0.031009115 0.093728736 0.103594854 -0.029148892 0.1041728 -0.030997135 -0.1087045 0.09777722 -0.101984516 -0.029154934 0.008276351 0.005783215 0.09323551 0.10465562 -0.030010335 -0.10225381 -0.10891828 0.10004479
0.3233233 0.101858824 0.019270949 0.0033652633 -0.10545097 0.06759405 0.101937614 0.017104372 -0.10589234 0.020585492 0.064906165 0.09232664 -0.03021326 0.10374906 -0.087051794 -0.029868133 0.100444146 -0.086371206 0.06649313 0.10274693 -0.028791808 0.0661229 0.10314906 0.0042618588 0.06709565 -0.1073958 0.093614854 0.067516774 0.018014774 0.09947377 0.103527166 -0.080231555 0.10433774 -0.031057619 0.094003856 0.10387397 -0.02920539 0.10446112 -0.031045735 -0.1089254 0.09807426 -0.10216536 -0.029211871 0.008297928 0.005813606 0.093508184 0.104944244 -0.030061118 -0.10243534 -0.109137066 0.10033795
0.3243243 0.102151275 0.019326493 0.0034013912 -0.10569274 0.06778762 0.10222864 0.017170258 -0.10613206 0.020637132 0.065102026 0.092600085 -0.030265018 0.104053915 -0.087222174 -0.029920563 0.100738354 -0.08654151 0.06668842 0.103043176 -0.02884911 0.06631712 0.10343278 0.0042965487 0.0672859 -0.1076248 0.093884006 0.06770907 0.018075936 0.09976728 0.10382666 -0.08041591 0.10463935 -0.03110642 0.09427885 0.10415326 -0.029261902 0.10474953 -0.031094559 -0.10914581 0.09837093 -0.10234592 -0.02926889 0.008319393 0.005843714 0.093780555 0.105232835 -0.030112036 -0.102616586 -0.10935528 0.1006311
0.32532534 0.10244357 0.019381844 0.003437236 -0.10593437 0.06798099 0.10251964 0.01723592 -0.10637154 0.020688727 0.06529745 0.092873126 -0.030317038 0.10435854 -0.087392226 -0.029972948 0.10103244 -0.086711496 0.06688335 0.10333964 -0.028906383 0.066511005 0.10371671 0.0043309107 0.067476064 -0.10785348 0.094153 0.067901276 0.0181368 0.10006042 0.10412614 -0.08060031 0.104940735 -0.03115534 0.09455368 0.10443267 -0.029318355 0.105037995 -0.031143665 -0.10936569 0.098667115 -0.1025262 -0.02932582 0.008340746 0.005873598 0.09405266 0.105521455 -0.030163229 -0.102797315 -0.10957305 0.100924216
0.32632634 0.1027357 0.019437201 0.0034728125 -0.106175624 0.06817408 0.10281057 0.017301276 -0.10661066 0.020740218 0.06549242 0.093145795 -0.030369252 0.104662985 -0.08756186 -0.030025527 0.10132629 -0.08688122 0.067077875 0.10363616 -0.028963804 0.06670455 0.104000926 0.0043650195 0.06766613 -0.10808174 0.09442198 0.068093404 0.018197425 0.10035315 0.104425326 -0.080784746 0.105241895 -0.031204484 0.094828375 0.10471233 -0.029374994 0.10532657 -0.031192891 -0.10958506 0.09896296 -0.10270609 -0.02938278 0.008362025 0.0059032813 0.0943245 0.105810136 -0.03021454 -0.10297787 -0.109790266 0.10121729
0.32732734 0.10302766 0.019492298 0.003508091 -0.10641676 0.0683669 0.10310134 0.01736626 -0.10684958 0.02079162 0.06568692 0.093418024 -0.030421622 0.104967184 -0.08773134 -0.030078128 0.10161995 -0.08705052 0.06727211 0.103932746 -0.029021211 0.066897705 0.10428532 0.0043988675 0.06785598 -0.10830965 0.094691016 0.06828531 0.018257849 0.100645535 0.1047244 -0.08096926 0.105542906 -0.03125398 0.095102884 0.10499215 -0.029431485 0.105615154 -0.031242475 -0.10980381 0.09925828 -0.10288575 -0.029439755 0.008383162 0.005932726 0.09459603 0.106098786 -0.030266143 -0.10315798 -0.11000699 0.10151023
0.32832834 0.103319466 0.019547217 0.0035431683 -0.106657565 0.06855955 0.10339211 0.01743108 -0.10708807 0.020843014 0.06588091 0.09368998 -0.030474156 0.105271116 -0.08790034 -0.030130915 0.10191347 -0.08721964 0.0674659 0.104229465 -0.0290787 0.06709051 0.104569905 0.00443238 0.06804576 -0.10853718 0.094959974 0.06847714 0.018317997 0.1009375 0.105023235 -0.08115375 0.10584367 -0.031303644 0.09537734 0.10527212 -0.02948805 0.105903834 -0.031292252 -0.11002212 0.09955319 -0.103065 -0.029496707 0.008404277 0.0059619322 0.09486726 0.106387526 -0.03031785 -0.103337884 -0.110223204 0.10180314
0.32932934 0.10361107 0.019602068 0.003577873 -0.106898144 0.06875184 0.10368277 0.017495424 -0.10732639 0.020894244 0.066074446 0.09396137 -0.030526847 0.105574876 -0.08806905 -0.03018374 0.10220673 -0.08738834 0.06765938 0.10452627 -0.02913621 0.06728297 0.104854695 0.0044656172 0.068235435 -0.10876432 0.09522891 0.068668805 0.018377826 0.10122903 0.10532196 -0.08133822 0.10614431 -0.03135355 0.095651485 0.10555236 -0.029544607 0.10619268 -0.031342335 -0.11023994 0.099847704 -0.10324401 -0.029553756 0.008425258 0.0059909075 0.095138274 0.10667629 -0.030369721 -0.10351738 -0.11043903 0.102095984
0.33033034 0.10390248 0.019656755 0.0036123097 -0.10713857 0.06894387 0.103973255 0.017559513 -0.10756454 0.020945452 0.06626756 0.09423246 -0.030579798 0.10587844 -0.088237524 -0.030236661 0.10249981 -0.087556854 0.06785248 0.10482319 -0.02919384 0.06747499 0.10513978 0.004498549 0.06842487 -0.108991176 0.09549769 0.06886039 0.018437408 0.10152014 0.1056205 -0.08152282 0.10644474 -0.031403825 0.09592554 0.1058327 -0.029601172 0.10648146 -0.03139262 -0.110457346 0.10014166 -0.10342277 -0.02961076 0.00844606 0.006019652 0.09540885 0.10696509 -0.03042186 -0.103696674 -0.11065438 0.10238874
0.33133134 0.10419371 0.019711241 0.0036465377 -0.107378684 0.06913565 0.104263686 0.01762332 -0.10780232 0.0209966 0.066460185 0.09450306 -0.030632906 0.10618175 -0.08840576 -0.03028971 0.102792636 -0.08772506 0.06804521 0.10512016 -0.029251553 0.06766669 0.10542504 0.0045311972 0.06861428 -0.10921764 0.09576647 0.06905178 0.018496804 0.10181083 0.10591885 -0.08170737 0.106745 -0.03145413 0.096199356 0.10611324 -0.029657714 0.106770426 -0.03144308 -0.11067413 0.10043525 -0.10360125 -0.029667713 0.008466825 0.0060482025 0.09567914 0.10725391 -0.030474126 -0.10387569 -0.110869154 0.102681406
0.33233234 0.10448472 0.019765615 0.0036804825 -0.107618704 0.069327146 0.104554005 0.01768677 -0.108039886 0.021047555 0.06665228 0.09477331 -0.030686155 0.10648483 -0.08857362 -0.030342862 0.103085205 -0.08789301 0.06823751 0.10541724 -0.029309303 0.06785791 0.10571045 0.00456357 0.0688034 -0.1094438 0.09603515 0.06924303 0.018555865 0.102101095 0.106217116 -0.081892 0.10704501 -0.031504832 0.096472986 0.106394 -0.02971439 0.1070594 -0.031493932 -0.11089046 0.1007283 -0.103779495 -0.029724717 0.008487463 0.006076455 0.09594916 0.10754276 -0.030526675 -0.10405444 -0.111083515 0.10297389
0.33333334 0.104775436 0.019819789 0.0037141144 -0.10785839 0.069518395 0.104844145 0.017749868 -0.10827711 0.021098524 0.066843905 0.09504313 -0.030739635 0.10678772 -0.088741235 -0.030396119 0.103377596 -0.08806068 0.06842941 0.10571445 -0.029367052 0.06804888 0.10599611 0.0045956746 0.068992466 -0.109669626 0.09630373 0.06943412 0.018614717 0.10239093 0.106515124 -0.08207666 0.10734483 -0.03155563 0.096746445 0.10667486 -0.029771022 0.10734843 -0.031544887 -0.11110642 0.1010209 -0.103957474 -0.029781736 0.008508064 0.0061045215 0.09621878 0.10783165 -0.030579366 -0.10423299 -0.11129761 0.10326641
0.33433434 0.105066 0.019873746 0.003747426 -0.10809803 0.069709286 0.10513414 0.017812692 -0.10851424 0.021149315 0.06703499 0.0953124 -0.03079331 0.10709038 -0.08890867 -0.030449547 0.10366973 -0.08822805 0.068620905 0.106011696 -0.029424973 0.06823933 0.10628198 0.0046273693 0.069181286 -0.10989518 0.0965722 0.06962499 0.018673219 0.10268032 0.10681296 -0.08226138 0.10764446 -0.031606793 0.09701965 0.1069559 -0.029827759 0.10763755 -0.031596243 -0.11132198 0.10131301 -0.10413535 -0.02983874 0.008528374 0.0061322823 0.09648802 0.10812053 -0.030632295 -0.10441135 -0.1115111 0.10355869
0.33533534 0.10535633 0.019927599 0.0037804395 -0.10833741 0.06989985 0.10542405 0.017875157 -0.108751066 0.021200001 0.06722555 0.09558125 -0.030847088 0.107392766 -0.089075714 -0.030503005 0.10396159 -0.08839519 0.06881204 0.10630898 -0.029482909 0.068429455 0.106568016 0.0046588406 0.06936996 -0.11012043 0.096840635 0.06981572 0.018731572 0.10296919 0.107110605 -0.08244615 0.10794382 -0.031658143 0.09729266 0.107237205 -0.029884323 0.10792663 -0.031647786 -0.11153695 0.10160461 -0.10431288 -0.029895835 0.008548729 0.0061598644 0.09675702 0.108409435 -0.03068535 -0.10458934 -0.11172423 0.103850916
0.33633634 0.10564636 0.01998125 0.0038131773 -0.10857661 0.070090115 0.10571373 0.017937303 -0.108987786 0.02125059 0.067415655 0.09584969 -0.030901141 0.107694924 -0.08924263 -0.030556679 0.10425313 -0.08856218 0.06900266 0.10660643 -0.029540904 0.06861909 0.10685428 0.004689954 0.069558404 -0.11034541 0.09710887 0.070006266 0.018789522 0.10325766 0.10740808 -0.08263098 0.10824302 -0.031709686 0.09756543 0.10751857 -0.029941112 0.1082159 -0.031699553 -0.11175155 0.10189575 -0.10449034 -0.029952928 0.0085688755 0.006187156 0.0970256 0.10869839 -0.030738652 -0.10476722 -0.11193705 0.10414297
0.33733734 0.105936214 0.020034708 0.0038456023 -0.108815685 0.070280045 0.10600327 0.017999083 -0.10922427 0.021301031 0.0676052 0.09611768 -0.030955404 0.10799689 -0.089409195 -0.030610375 0.104544446 -0.0887289 0.06919287 0.10690387 -0.029599108 0.068808295 0.107140675 0.004720755 0.069746666 -0.11057 0.09737707 0.07019654 0.018847212 0.10354571 0.10770535 -0.082815856 0.10854204 -0.031761542 0.097837895 0.10780013 -0.029997878 0.10850506 -0.031751588 -0.111965835 0.102186315 -0.104667604 -0.03001006 0.008588836 0.0062142015 0.097293794 0.10898734 -0.03079214 -0.10494502 -0.11214939 0.10443486
0.33833835 0.106225744 0.020088032 0.0038776696 -0.10905465 0.07046965 0.10629263 0.01806055 -0.10946049 0.02135142 0.0677942 0.09638511 -0.031009838 0.108298585 -0.08957563 -0.03066428 0.10483544 -0.08889535 0.069382675 0.10720141 -0.029657327 0.06899715 0.1074273 0.0047512576 0.069934696 -0.110794455 0.09764502 0.07038667 0.018904574 0.10383316 0.10800243 -0.08300088 0.108840816 -0.03181366 0.09811017 0.108081825 -0.030054726 0.1087944 -0.031803854 -0.11217969 0.10247634 -0.10484472 -0.030067213 0.008608766 0.006240979 0.09756164 0.109276295 -0.030845918 -0.10512254 -0.11236136 0.104726605
0.33933935 0.10651502 0.02014108 0.0039095804 -0.109293334 0.07065891 0.10658171 0.018121623 -0.10969661 0.021401674 0.0679827 0.09665212 -0.031064458 0.10860009 -0.08974178 -0.030718207 0.10512614 -0.08906171 0.069571994 0.10749896 -0.029715627 0.06918546 0.10771404 0.004781477 0.070122525 -0.1110186 0.09791289 0.07057655 0.01896175 0.10412016 0.10829927 -0.08318587 0.10913934 -0.03186611 0.09838214 0.1083637 -0.030111648 0.109083645 -0.031856477 -0.11239314 0.10276593 -0.10502163 -0.03012444 0.0086285025 0.006267555 0.09782909 0.10956519 -0.030899748 -0.10529992 -0.112573 0.105018206
0.34034035 0.106803924 0.020194069 0.0039409846 -0.10953203 0.07084782 0.106870726 0.018182397 -0.10993254 0.02145172 0.068170615 0.09691859 -0.03111928 0.10890128 -0.08990769 -0.030772388 0.10541652 -0.08922783 0.069760896 0.10779654 -0.029774003 0.069373325 0.10800101 0.0048113093 0.070310146 -0.11124247 0.0981806 0.07076619 0.019018568 0.10440667 0.108595975 -0.08337099 0.109437674 -0.031918623 0.09865388 0.10864569 -0.030168474 0.10937297 -0.03190928 -0.1126062 0.10305492 -0.10519845 -0.030181617 0.0086480975 0.006293796 0.0980961 0.10985414 -0.030953854 -0.10547723 -0.1127843 0.105309665
0.34134135 0.10709256 0.020246722 0.003972158 -0.109770544 0.07103634 0.10715944 0.018242888 -0.110168315 0.021501675 0.06835804 0.09718454 -0.03117437 0.10920223 -0.0900735 -0.030826658 0.105706595 -0.08939366 0.06994923 0.10809417 -0.029832527 0.06956072 0.108288065 0.004840888 0.070497476 -0.11146623 0.0984481 0.07095563 0.019075118 0.10469267 0.10889242 -0.08355614 0.10973573 -0.03197144 0.098925255 0.10892787 -0.030225515 0.10966231 -0.031962425 -0.112819016 0.1033434 -0.10537517 -0.030238971 0.008667469 0.0063197687 0.09836271 0.11014309 -0.031008221 -0.105654314 -0.112995304 0.10560084
0.34234235 0.10738085 0.020299226 0.0040030703 -0.110008895 0.07122448 0.10744796 0.01830285 -0.11040394 0.021551542 0.06854485 0.09744996 -0.031229623 0.109502934 -0.09023907 -0.030881062 0.10599633 -0.089559436 0.070137225 0.10839178 -0.029891185 0.06974767 0.10857535 0.004870072 0.07068454 -0.11168964 0.09871544 0.07114475 0.019131288 0.104978144 0.10918864 -0.08374143 0.11003355 -0.032024667 0.099196404 0.10921009 -0.03028255 0.1099517 -0.032015778 -0.11303145 0.10363128 -0.10555187 -0.030296288 0.008686766 0.006345518 0.09862889 0.110431984 -0.031062812 -0.105831325 -0.113205925 0.10589184
0.34334335 0.10766883 0.020351537 0.0040335655 -0.11024723 0.07141228 0.10773619 0.01836253 -0.11063945 0.021601163 0.06873105 0.0977149 -0.031285077 0.10980336 -0.090404525 -0.030935593 0.10628569 -0.08972502 0.07032466 0.1086895 -0.029949896 0.06993417 0.10886276 0.004898958 0.0708714 -0.11191296 0.09898257 0.0713337 0.01918719 0.1052631 0.1094847 -0.08392681 0.110331185 -0.032078028 0.0994672 0.109492525 -0.03033968 0.11024108 -0.03206937 -0.11324358 0.10391863 -0.105728425 -0.030353777 0.008705877 0.0063709915 0.09889466 0.11072091 -0.031117588 -0.106008254 -0.11341636 0.106182575
0.34434435 0.10795648 0.020403579 0.0040637553 -0.110485524 0.07159965 0.10802416 0.018421873 -0.110874854 0.021650575 0.06891673 0.09797926 -0.0313408 0.11010358 -0.090569764 -0.030990332 0.10657468 -0.08989045 0.07051158 0.108987145 -0.03000874 0.07012011 0.10915023 0.004927434 0.0710579 -0.11213613 0.09924947 0.07152229 0.019242808 0.10554749 0.109780475 -0.08411232 0.110628515 -0.032131687 0.099737674 0.109775 -0.030396841 0.1105304 -0.032123223 -0.11345538 0.10420531 -0.1059049 -0.030411199 0.008724853 0.0063961 0.09915994 0.11100976 -0.031172588 -0.10618518 -0.11362638 0.10647312
0.34534535 0.10824376 0.020455487 0.004093647 -0.110723674 0.07178665 0.10831186 0.018480897 -0.11111006 0.021699987 0.069101825 0.09824316 -0.031396665 0.11040338 -0.0907349 -0.031045176 0.10686329 -0.090055704 0.07069804 0.109284826 -0.030067794 0.070305616 0.10943785 0.004955642 0.07124415 -0.11235897 0.09951613 0.07171067 0.019298092 0.10583126 0.110076055 -0.084297895 0.11092552 -0.032185636 0.100007825 0.110057585 -0.030454136 0.11081971 -0.03217747 -0.11366689 0.10449145 -0.106081404 -0.030468732 0.008743644 0.006421067 0.09942479 0.11129859 -0.03122776 -0.10636204 -0.11383616 0.10676341
0.34634635 0.10853063 0.020507105 0.004123166 -0.11096171 0.07197319 0.10859925 0.018539466 -0.11134523 0.021749154 0.06928632 0.098506406 -0.03145279 0.11070302 -0.090899765 -0.031100258 0.10715151 -0.09022083 0.070883945 0.1095825 -0.0301269 0.07049055 0.10972561 0.004983425 0.07143015 -0.112581715 0.09978257 0.07189871 0.01935295 0.10611456 0.11037133 -0.084483586 0.11122233 -0.032239795 0.10027759 0.1103403 -0.030511528 0.11110903 -0.032231912 -0.113878086 0.10477704 -0.106257826 -0.030526377 0.008762248 0.006445639 0.09968921 0.111587346 -0.031283207 -0.1065388 -0.11404575 0.10705344
0.34734735 0.10881717 0.020558499 0.004152335 -0.11119964 0.07215931 0.108886376 0.018597662 -0.11158024 0.021798126 0.069470264 0.09876917 -0.03150917 0.1110023 -0.09106463 -0.03115543 0.10743942 -0.090385854 0.07106939 0.10988009 -0.03018608 0.07067497 0.11001342 0.0050109625 0.07161578 -0.112804264 0.100048795 0.07208641 0.019407548 0.106397286 0.1106664 -0.08466941 0.111518875 -0.032294236 0.100547 0.11062311 -0.030568987 0.111398295 -0.032286644 -0.1140891 0.105061956 -0.106434226 -0.030584157 0.008780643 0.00646998 0.099953115 0.11187605 -0.031338982 -0.106715545 -0.114255086 0.10734318
0.34834835 0.10910326 0.020609632 0.0041811466 -0.11143766 0.07234497 0.10917319 0.018655524 -0.11181529 0.021846935 0.06965354 0.09903127 -0.031565785 0.11130138 -0.0912293 -0.031210795 0.1077268 -0.09055081 0.071254246 0.11017771 -0.03024552 0.07085887 0.110301405 0.005038105 0.071801096 -0.11302678 0.100314744 0.07227382 0.01946181 0.10667935 0.110961236 -0.08485536 0.111815095 -0.032349072 0.10081605 0.110906005 -0.03062649 0.11168754 -0.032341763 -0.114299834 0.10534626 -0.106610745 -0.030641958 0.008798853 0.006493926 0.10021648 0.112164706 -0.031394936 -0.10689228 -0.11446422 0.10763262
0.34934935 0.109388985 0.02066055 0.004209645 -0.1116756 0.07253026 0.109459646 0.018712997 -0.11205019 0.02189552 0.06983625 0.0992928 -0.031622633 0.11160005 -0.09139392 -0.031266376 0.10801378 -0.09071557 0.071438566 0.11047529 -0.030305006 0.071042255 0.11058936 0.0050648972 0.07198602 -0.1132491 0.10058035 0.07246095 0.019515723 0.10696091 0.11125575 -0.085041404 0.11211106 -0.032404013 0.10108468 0.111188985 -0.030684128 0.111976705 -0.032396972 -0.11451034 0.10562992 -0.10678722 -0.030699842 0.008816853 0.006517634 0.10047938 0.11245325 -0.031451106 -0.107069105 -0.11467306 0.10792173
0.35035035 0.10967419 0.020711191 0.004237741 -0.1119135 0.072715044 0.10974573 0.018770069 -0.11228499 0.021943972 0.07001832 0.09955375 -0.031679653 0.111898474 -0.09155837 -0.031322062 0.1083003 -0.09088029 0.071622334 0.110772744 -0.030364655 0.07122506 0.11087753 0.005091265 0.07217063 -0.113471255 0.10084568 0.07264761 0.019569233 0.10724175 0.11155007 -0.085227564 0.11240673 -0.032459334 0.10135288 0.111471936 -0.030741945 0.11226581 -0.03245253 -0.11472058 0.10591288 -0.10696365 -0.030757852 0.00883472 0.0065410435 0.10074173 0.11274173 -0.031507418 -0.10724589 -0.114881694 0.10821055
0.35135135 0.10995909 0.020761594 0.004265547 -0.11215137 0.07289934 0.11003149 0.018826738 -0.112519816 0.021992184 0.070199765 0.09981407 -0.031736925 0.112196565 -0.091722816 -0.031378023 0.108586475 -0.09104498 0.071805626 0.111070216 -0.030424505 0.07140727 0.11116567 0.005117297 0.07235496 -0.11369343 0.10111076 0.072834074 0.01962246 0.10752202 0.111844026 -0.08541389 0.11270212 -0.032514885 0.10162072 0.111755 -0.030799843 0.11255489 -0.032508515 -0.11493065 0.106195286 -0.10714021 -0.030815981 0.008852363 0.0065640807 0.10100362 0.11303017 -0.0315641 -0.10742265 -0.11509021 0.10849904
0.35235235 0.11024344 0.020811692 0.0042929426 -0.11238921 0.073083214 0.11031687 0.01888296 -0.11275455 0.022040218 0.07038054 0.10007377 -0.031794533 0.11249434 -0.09188706 -0.03143417 0.108872026 -0.091209605 0.071988225 0.11136752 -0.030484535 0.07158899 0.11145381 0.005142987 0.072538845 -0.113915354 0.10137546 0.07302005 0.019675292 0.107801706 0.112137765 -0.085600436 0.11299714 -0.03257084 0.10188812 0.11203807 -0.03085789 0.112843834 -0.03256464 -0.1151406 0.10647701 -0.107316926 -0.030874267 0.008869737 0.0065868646 0.101264924 0.113318406 -0.031621017 -0.10759972 -0.11529845 0.108787164
0.35335335 0.11052737 0.020861551 0.0043199435 -0.11262712 0.07326656 0.11060186 0.018938847 -0.11298931 0.022087976 0.07056072 0.10033281 -0.031852357 0.11279178 -0.09205127 -0.03149046 0.109157115 -0.09137412 0.0721703 0.11166479 -0.030544594 0.071770065 0.11174204 0.0051683187 0.07272231 -0.11413726 0.10163979 0.07320568 0.019727848 0.10808074 0.112431124 -0.08578704 0.11329188 -0.03262694 0.10215501 0.11232113 -0.03091599 0.11313267 -0.032621153 -0.11535025 0.10675807 -0.107493564 -0.030932605 0.008886941 0.0066093355 0.10152565 0.11360659 -0.03167817 -0.10777667 -0.115506634 0.109074876
0.35435435 0.11081076 0.020911127 0.004346557 -0.11286501 0.07344937 0.11088646 0.018994354 -0.113223985 0.022135526 0.0707403 0.10059119 -0.03191044 0.11308889 -0.0922155 -0.031547017 0.109441705 -0.09153858 0.072351806 0.11196193 -0.030604921 0.07195059 0.11203024 0.0051931664 0.0729055 -0.114359185 0.10190384 0.073390946 0.01977992 0.10835906 0.11272427 -0.0859738 0.11358628 -0.032683454 0.10242149 0.11260426 -0.030974291 0.11342145 -0.03267791 -0.11555992 0.107038334 -0.1076704 -0.03099107 0.00890395 0.0066314414 0.101785794 0.113894664 -0.031735547 -0.10795374 -0.11571476 0.10936222
0.35535535 0.11109365 0.020960405 0.0043728277 -0.11310284 0.073631704 0.111170575 0.019049406 -0.11345868 0.022182822 0.070919126 0.10084894 -0.03196875 0.11338561 -0.09237966 -0.03160379 0.109725796 -0.09170308 0.07253267 0.112258926 -0.03066548 0.07213051 0.112318456 0.005217783 0.073088184 -0.11458102 0.102167435 0.073575795 0.019831643 0.10863674 0.11301707 -0.08616071 0.11388027 -0.03274022 0.102687456 0.1128874 -0.031032689 0.11371006 -0.032734983 -0.11576924 0.107317984 -0.10784733 -0.031049736 0.00892067 0.0066532567 0.102045454 0.114182524 -0.03179322 -0.10813096 -0.11592267 0.10964916
0.35635635 0.11137603 0.021009497 0.004398741 -0.113340676 0.0738135 0.111454226 0.019104041 -0.1136933 0.022230022 0.07109733 0.10110606 -0.0320274 0.11368194 -0.09254381 -0.031660713 0.11000935 -0.09186754 0.072712936 0.11255575 -0.030726098 0.072309814 0.11260667 0.0052419007 0.07327048 -0.1148027 0.10243067 0.07376021 0.019882955 0.10891375 0.11330949 -0.08634783 0.114173934 -0.03279727 0.102952994 0.11317044 -0.031091206 0.11399856 -0.032792345 -0.11597856 0.10759686 -0.108024456 -0.031108513 0.008937143 0.0066746995 0.10230438 0.11447023 -0.031851225 -0.10830829 -0.11613035 0.109935716
0.35735735 0.11165784 0.021058165 0.0044241473 -0.11357868 0.07399478 0.11173748 0.019158244 -0.113928035 0.022276849 0.07127483 0.1013624 -0.0320862 0.113977976 -0.09270784 -0.03171791 0.11029231 -0.09203194 0.07289255 0.11285259 -0.030786976 0.07248855 0.1128949 0.0052656457 0.07345236 -0.115024544 0.1026935 0.07394417 0.019933894 0.109190024 0.11360159 -0.08653508 0.11446731 -0.0328546 0.103217974 0.11345353 -0.031149946 0.11428691 -0.032850094 -0.11618775 0.10787505 -0.10820168 -0.03116741 0.008953422 0.006695725 0.10256281 0.114757895 -0.031909347 -0.10848568 -0.11633811 0.11022174
0.35835835 0.1119392 0.021106564 0.0044493377 -0.11381671 0.074175514 0.11202024 0.019212067 -0.11416277 0.022323519 0.07145165 0.10161811 -0.032145344 0.11427359 -0.092871964 -0.031775303 0.11057476 -0.09219644 0.07307164 0.11314913 -0.030848093 0.07266663 0.11318305 0.0052890107 0.07363376 -0.11524613 0.10295592 0.07412772 0.019984521 0.10946563 0.11389342 -0.08672258 0.114760265 -0.03291229 0.10348241 0.11373658 -0.031208813 0.11457509 -0.032908127 -0.1163968 0.10815248 -0.108379096 -0.031226493 0.008969389 0.0067165345 0.102820545 0.11504529 -0.031967863 -0.108663335 -0.116545774 0.11050738
0.35935935 0.112219885 0.02115462 0.004473999 -0.11405476 0.07435565 0.11230247 0.019265443 -0.11439753 0.022369802 0.0716278 0.10187312 -0.032204717 0.114568815 -0.09303598 -0.031832874 0.11085663 -0.09236086 0.07325003 0.11344554 -0.030909292 0.07284406 0.1134711 0.005311951 0.0738147 -0.11546791 0.103217855 0.074310824 0.020034641 0.109740525 0.11418482 -0.08691016 0.11505284 -0.032970287 0.10374636 0.11401951 -0.0312678 0.11486305 -0.032966398 -0.11660581 0.10842913 -0.10855661 -0.031285666 0.0089851245 0.006736964 0.103077635 0.11533248 -0.032026596 -0.10884111 -0.11675331 0.11079252
0.36036035 0.11250005 0.0212024 0.0044982582 -0.114292875 0.07453528 0.11258427 0.019318432 -0.114632234 0.02241595 0.07180326 0.10212735 -0.032264426 0.11486368 -0.093200125 -0.031890795 0.111137874 -0.09252535 0.07342779 0.11374175 -0.03097076 0.073020846 0.11375913 0.0053345114 0.073995136 -0.115689576 0.10347936 0.074493445 0.020084396 0.11001471 0.114475906 -0.08709793 0.11534507 -0.033028603 0.1040097 0.11430241 -0.031327 0.11515091 -0.03302511 -0.11681479 0.10870512 -0.108734354 -0.03134507 0.009000622 0.0067569613 0.10333413 0.11561948 -0.032085694 -0.10901905 -0.11696074 0.11107723
0.36136135 0.11277963 0.021249808 0.004522197 -0.11453108 0.07471432 0.1128655 0.019370914 -0.11486714 0.02246169 0.07197804 0.10238087 -0.032324336 0.11515811 -0.093364194 -0.031948864 0.11141851 -0.09268987 0.07360489 0.114037775 -0.031032428 0.073197 0.11404708 0.0053566694 0.074175134 -0.115911305 0.10374047 0.074675575 0.020133764 0.1102881 0.11476655 -0.08728589 0.11563691 -0.033087157 0.10427253 0.114585206 -0.031386383 0.115438566 -0.033083953 -0.11702362 0.10898022 -0.108912356 -0.031404585 0.009015843 0.0067767203 0.10358992 0.1159063 -0.03214495 -0.10919716 -0.11716824 0.1113614
0.36236235 0.113058545 0.021296948 0.0045456365 -0.114769414 0.07489278 0.11314614 0.019422993 -0.11510198 0.022507243 0.07215211 0.102633715 -0.032384582 0.11545213 -0.093528375 -0.03200721 0.11169851 -0.092854396 0.073781356 0.11433353 -0.031094253 0.07337251 0.11433488 0.0053784326 0.07435463 -0.11613314 0.104000986 0.07485723 0.020182721 0.110560745 0.11505683 -0.08747407 0.11592825 -0.03314606 0.10453474 0.11486791 -0.03144589 0.115725935 -0.03314323 -0.11723246 0.10925461 -0.10909054 -0.031464294 0.009030826 0.0067960247 0.103845045 0.116192885 -0.03220453 -0.10937551 -0.11737561 0.11164501
0.36336336 0.11333685 0.021343805 0.0045687333 -0.115007624 0.07507062 0.113426246 0.019474596 -0.11533697 0.022552475 0.07232548 0.10288575 -0.03244506 0.115745686 -0.0936925 -0.03206578 0.111977845 -0.093019046 0.07395707 0.11462911 -0.031156331 0.073547415 0.11462267 0.005399741 0.07453358 -0.11635487 0.104261085 0.07503839 0.02023121 0.110832594 0.11534677 -0.0876624 0.116219215 -0.033205345 0.10479636 0.11515056 -0.031505615 0.11601315 -0.033202857 -0.11744125 0.1095281 -0.10926899 -0.03152425 0.009045444 0.006815009 0.10409945 0.11647926 -0.032264367 -0.10955413 -0.11758305 0.111928105
0.36436436 0.113614514 0.021390125 0.0045912713 -0.11524613 0.07524781 0.11370578 0.019525819 -0.11557193 0.022597447 0.072498135 0.10313699 -0.032505877 0.11603885 -0.09385672 -0.03212463 0.11225655 -0.093183786 0.07413217 0.11492444 -0.031218708 0.073721506 0.11491023 0.0054206178 0.07471204 -0.11657667 0.104520574 0.075219035 0.020279318 0.11110372 0.11563626 -0.08785094 0.11650975 -0.03326486 0.10505738 0.11543299 -0.031565502 0.116300076 -0.033262752 -0.11765003 0.109800845 -0.10944761 -0.031584352 0.009059757 0.006833598 0.10435318 0.11676528 -0.032324538 -0.109732896 -0.117790446 0.11221059
0.36536536 0.1138915 0.021436274 0.004613608 -0.115484715 0.075424425 0.11398467 0.019576564 -0.11580705 0.022642046 0.07266995 0.10338751 -0.032566972 0.11633149 -0.09402106 -0.03218376 0.11253454 -0.0933485 0.07430661 0.11521948 -0.031281255 0.07389499 0.11519766 0.005441174 0.07488996 -0.1167986 0.104779564 0.075399116 0.020327032 0.11137407 0.11592532 -0.08803967 0.11679985 -0.03332472 0.10531777 0.1157153 -0.03162568 0.116586715 -0.03332299 -0.11785883 0.11007276 -0.10962652 -0.031644583 0.009073906 0.0068517923 0.10460618 0.11705114 -0.032384984 -0.10991192 -0.11799793 0.11249249
0.36636636 0.11416782 0.021481976 0.004635416 -0.115723364 0.07560039 0.11426299 0.019626886 -0.11604221 0.022686437 0.07284118 0.10363725 -0.03262841 0.11662371 -0.09418547 -0.032243073 0.11281187 -0.09351331 0.074480295 0.11551426 -0.031344086 0.07406779 0.115484916 0.0054612234 0.07506733 -0.11702051 0.10503801 0.07557871 0.020374186 0.11164358 0.11621397 -0.08822864 0.11708942 -0.033384956 0.105577484 0.1159975 -0.03168595 0.11687315 -0.033383496 -0.11806766 0.11034381 -0.10980576 -0.03170511 0.009087615 0.0068696067 0.10485846 0.11733662 -0.032445706 -0.11009117 -0.11820537 0.112773865
0.36736736 0.114443436 0.02152735 0.004656829 -0.11596215 0.07577573 0.11454062 0.0196767 -0.1162775 0.022730425 0.07301158 0.10388614 -0.0326901 0.11691545 -0.094349876 -0.03230281 0.11308844 -0.09367826 0.07465331 0.115808666 -0.031407118 0.074239865 0.11577201 0.0054808855 0.07524413 -0.11724256 0.10529586 0.07575774 0.02042099 0.11191225 0.1165022 -0.08841778 0.11737864 -0.033445492 0.105836526 0.11627946 -0.031746477 0.11715927 -0.03344439 -0.11827641 0.11061401 -0.10998522 -0.031765737 0.009101063 0.006887093 0.10511004 0.11762181 -0.03250675 -0.1102708 -0.11841293 0.113054514
0.36836836 0.114718355 0.021572374 0.00467775 -0.116200946 0.075950466 0.11481771 0.019726127 -0.11651284 0.02277416 0.07318126 0.10413418 -0.032752074 0.117206715 -0.094514355 -0.032362692 0.11336428 -0.09384331 0.07482563 0.11610286 -0.03147032 0.074411325 0.11605892 0.005500123 0.07542038 -0.11746466 0.10555319 0.075936124 0.020467356 0.11218017 0.11678992 -0.0886071 0.11766732 -0.033506274 0.10609496 0.11656129 -0.03180723 0.11744508 -0.033505574 -0.11848528 0.1108834 -0.11016496 -0.031826615 0.009114176 0.0069041178 0.10536075 0.11790682 -0.032568067 -0.11045061 -0.1186204 0.11333462
0.36936936 0.11499252 0.021617018 0.004698336 -0.11643997 0.07612446 0.115094 0.01977507 -0.11674836 0.022817604 0.07335018 0.104381494 -0.03281437 0.11749746 -0.09467895 -0.03242284 0.11363943 -0.09400852 0.074997246 0.116396695 -0.031533897 0.07458198 0.116345614 0.0055189654 0.07559605 -0.11768684 0.105809756 0.07611401 0.020513251 0.11244716 0.11707723 -0.08879666 0.117955536 -0.033567443 0.10635262 0.116842836 -0.031868227 0.11773061 -0.0335671 -0.118694186 0.11115186 -0.11034503 -0.031887755 0.009127043 0.0069207996 0.105610736 0.11819137 -0.0326297 -0.110630766 -0.118828006 0.11361405
0.37037036 0.11526592 0.02166126 0.0047184154 -0.11667901 0.076297805 0.11536966 0.019823514 -0.116983905 0.02286058 0.07351836 0.10462799 -0.032876953 0.117787674 -0.094843656 -0.032483324 0.11391375 -0.09417376 0.0751681 0.1166902 -0.0315976 0.07475197 0.11663199 0.005537316 0.07577105 -0.1179092 0.106065825 0.07629125 0.020558715 0.112713404 0.117364 -0.088986404 0.11824323 -0.033628963 0.10660952 0.117124155 -0.031929336 0.11801574 -0.033628993 -0.118903145 0.11141946 -0.11052537 -0.03194902 0.009139575 0.006937064 0.10585994 0.118475586 -0.032691613 -0.11081121 -0.119035706 0.11389279
0.37137136 0.1155386 0.021705084 0.0047381 -0.11691827 0.07647045 0.11564458 0.019871518 -0.11721962 0.022903264 0.07368581 0.10487349 -0.03293988 0.11807746 -0.095008545 -0.032544084 0.11418736 -0.09433916 0.0753383 0.11698329 -0.03166169 0.07492122 0.11691819 0.0055552796 0.07594551 -0.11813164 0.10632119 0.07646799 0.020603701 0.11297869 0.11765029 -0.08917637 0.11853042 -0.03369073 0.10686577 0.11740524 -0.031990767 0.11830055 -0.033691175 -0.11911218 0.11168617 -0.11070609 -0.032010533 0.00915166 0.0069529936 0.10610838 0.118759476 -0.032753877 -0.110992 -0.119243465 0.1141708
0.37237236 0.11581049 0.021748602 0.004757397 -0.117157586 0.07664248 0.11591883 0.019919112 -0.11745538 0.022945732 0.07385246 0.10511825 -0.0330031 0.11836667 -0.09517346 -0.03260512 0.11446011 -0.09450477 0.075507686 0.11727606 -0.031725958 0.07508974 0.1172041 0.005572833 0.0761193 -0.11835409 0.10657595 0.076644 0.020648293 0.11324315 0.117936105 -0.08936658 0.118817054 -0.033752866 0.107121326 0.11768607 -0.032052368 0.118585 -0.03375368 -0.11932131 0.11195197 -0.11088716 -0.03207232 0.009163506 0.0069684833 0.10635598 0.11904295 -0.032816418 -0.11117303 -0.1194513 0.11444816
0.37337336 0.11608159 0.021791704 0.00477618 -0.11739708 0.076813705 0.11619221 0.019966148 -0.11769126 0.022987649 0.074018314 0.105362095 -0.033066593 0.118655294 -0.09533855 -0.032666363 0.11473212 -0.09467037 0.07567635 0.11756837 -0.03179054 0.07525749 0.11748971 0.0055898875 0.076292515 -0.118576765 0.10682996 0.07681945 0.020692341 0.113506705 0.118221395 -0.08955684 0.11910316 -0.033815287 0.10737604 0.11796663 -0.032114223 0.11886902 -0.033816457 -0.11953048 0.112216815 -0.11106848 -0.032134287 0.009175003 0.006983541 0.10660268 0.11932603 -0.03287916 -0.111354485 -0.11965926 0.11472471
0.37437436 0.11635189 0.021834314 0.004794568 -0.11763665 0.076984294 0.116464876 0.020012751 -0.1179273 0.023029327 0.07418338 0.10560512 -0.03313048 0.11894341 -0.095503815 -0.03272807 0.11500324 -0.09483628 0.07584426 0.117860325 -0.03185536 0.075424485 0.11777503 0.005606562 0.076465055 -0.118799575 0.10708329 0.07699421 0.020735964 0.11376937 0.118506186 -0.089747444 0.1193888 -0.033878095 0.10763001 0.11824692 -0.03217636 0.119152695 -0.033879623 -0.119739816 0.112480775 -0.11125021 -0.0321965 0.009186082 0.006998278 0.10684866 0.11960884 -0.03294234 -0.11153617 -0.1198673 0.115000516
0.3753754 0.11662136 0.021876603 0.0048124567 -0.11787641 0.07715412 0.11673665 0.0200589 -0.11816351 0.023070507 0.074347675 0.10584725 -0.03319452 0.11923094 -0.09566915 -0.03278996 0.11527358 -0.09500219 0.076011494 0.118151814 -0.03192038 0.07559079 0.11806002 0.0056227744 0.07663691 -0.1190225 0.10733591 0.07716837 0.020779178 0.11403111 0.11879044 -0.08993821 0.11967382 -0.033941217 0.10788319 0.11852681 -0.032238744 0.11943594 -0.0339431 -0.11994921 0.112743735 -0.111432225 -0.032258995 0.009196885 0.0070124716 0.10709374 0.11989105 -0.033005774 -0.111718245 -0.12007554 0.11527549
0.3763764 0.116890006 0.021918535 0.0048299283 -0.118116274 0.07732329 0.11700765 0.02010458 -0.11839972 0.023111477 0.07451127 0.10608842 -0.033258937 0.119517855 -0.095834605 -0.03285212 0.115542956 -0.09516844 0.07617785 0.11844285 -0.031985745 0.07575632 0.11834466 0.005638525 0.076808184 -0.11924559 0.10758771 0.07734184 0.020821892 0.11429194 0.119074084 -0.09012914 0.11995822 -0.03400457 0.10813557 0.11880644 -0.03230124 0.11971874 -0.034006894 -0.12015868 0.11300574 -0.111614674 -0.03232164 0.009207331 0.0070263296 0.107337944 0.12017292 -0.033069506 -0.11190064 -0.12028395 0.115549706
0.3773774 0.11715778 0.021959938 0.0048469827 -0.11835635 0.07749164 0.11727774 0.020149745 -0.11863622 0.023151949 0.07467402 0.10632868 -0.033323713 0.119804285 -0.09600029 -0.032914653 0.11581147 -0.0953348 0.07634348 0.118733466 -0.032051407 0.07592106 0.118628904 0.005653888 0.07697868 -0.1194689 0.10783877 0.07751472 0.02086407 0.1145518 0.11935729 -0.09032039 0.12024218 -0.03406839 0.10838713 0.1190857 -0.03236413 0.12000112 -0.034071073 -0.120368466 0.11326681 -0.111797474 -0.03238461 0.009217404 0.007039793 0.10758126 0.120454326 -0.033133574 -0.112083435 -0.12049234 0.11582296
0.3783784 0.11742464 0.022000968 0.00486362 -0.118596405 0.07765934 0.117547005 0.020194508 -0.118872635 0.023192108 0.07483599 0.10656807 -0.033388726 0.12008998 -0.096166044 -0.03297744 0.11607902 -0.09550119 0.07650837 0.119023554 -0.032117277 0.076085076 0.118912764 0.0056687742 0.07714854 -0.11969216 0.108089045 0.07768684 0.02090583 0.11481075 0.119639784 -0.09051174 0.120525375 -0.034132354 0.108637854 0.11936451 -0.03242722 0.12028299 -0.034135498 -0.120578215 0.11352686 -0.111980565 -0.032447778 0.009227157 0.0070528314 0.10782369 0.120735176 -0.033197887 -0.11226655 -0.12070094 0.116095394
0.3793794 0.11769054 0.022041626 0.0048798025 -0.11883666 0.0778262 0.117815316 0.020238765 -0.11910928 0.023231938 0.07499713 0.10680651 -0.033454083 0.12037515 -0.09633206 -0.03304059 0.11634573 -0.09566798 0.07667244 0.11931315 -0.032183543 0.07624827 0.11919633 0.00568334 0.07731773 -0.11991574 0.10833848 0.07785826 0.020947091 0.11506869 0.11992177 -0.09070335 0.120808035 -0.034196787 0.10888769 0.11964309 -0.032490574 0.12056442 -0.034200206 -0.120788224 0.11378586 -0.11216425 -0.032511212 0.00923638 0.007065475 0.10806521 0.12101566 -0.03326261 -0.11245013 -0.120909736 0.11636692
0.3803804 0.117955655 0.022081845 0.004895538 -0.11907705 0.07799229 0.11808263 0.020282552 -0.11934609 0.023271255 0.07515745 0.107044026 -0.03351976 0.12065965 -0.09649809 -0.033104032 0.11661139 -0.09583483 0.076835826 0.11960223 -0.03225004 0.07641074 0.11947932 0.0056973174 0.07748614 -0.120139495 0.108587 0.07802902 0.02098795 0.115325764 0.120203145 -0.090895034 0.12109006 -0.034261405 0.109136626 0.11992112 -0.032554194 0.120845325 -0.034265317 -0.12099835 0.114043996 -0.112348214 -0.0325749 0.009245336 0.0070776716 0.10830585 0.1212956 -0.033327527 -0.11263401 -0.121118724 0.11663754
0.3813814 0.11821963 0.022121578 0.0049108043 -0.11931758 0.0781577 0.118349046 0.020325929 -0.11958296 0.023310192 0.07531701 0.10728054 -0.033585735 0.120943464 -0.09666445 -0.033167668 0.116876036 -0.09600184 0.07699831 0.11989079 -0.032316834 0.076572396 0.11976195 0.0057109445 0.07765386 -0.12036334 0.10883473 0.078198984 0.021028318 0.115581766 0.120483816 -0.09108704 0.12137145 -0.034326456 0.109384626 0.12019874 -0.03261807 0.12112572 -0.03433071 -0.121208556 0.114301 -0.1125326 -0.032638885 0.009253986 0.0070894957 0.10854551 0.121574886 -0.033392772 -0.112818345 -0.121327795 0.11690717
0.3823824 0.11848273 0.022160947 0.004925661 -0.1195582 0.07832228 0.11861448 0.020368725 -0.11982 0.023348741 0.07547576 0.10751611 -0.033651933 0.1212267 -0.09683086 -0.033231653 0.11713976 -0.09616907 0.077160046 0.12017877 -0.03238386 0.07673319 0.12004409 0.005724095 0.077820875 -0.120587364 0.10908151 0.07836839 0.02106814 0.11583673 0.12076395 -0.09127912 0.12165224 -0.034391783 0.109631814 0.120475955 -0.03268215 0.12140558 -0.034396358 -0.12141898 0.11455701 -0.11271728 -0.032703042 0.009262197 0.007100858 0.10878422 0.1218538 -0.033458255 -0.113003 -0.121537045 0.117175825
0.3833834 0.118744776 0.022199854 0.0049401075 -0.119798996 0.07848612 0.11887891 0.020411097 -0.12005709 0.02338691 0.07563369 0.10775072 -0.03371849 0.121509224 -0.09699746 -0.03329598 0.11740236 -0.09633658 0.07732099 0.120466195 -0.03245125 0.076893285 0.120325714 0.005736865 0.07798715 -0.12081158 0.109327406 0.07853694 0.021107502 0.11609079 0.12104338 -0.09147145 0.12193224 -0.03445735 0.10987792 0.12075267 -0.03274659 0.12168488 -0.034462363 -0.12162962 0.11481199 -0.1129025 -0.032767497 0.009270012 0.007111892 0.10902201 0.12213206 -0.03352409 -0.11318808 -0.12174664 0.11744351
0.3843844 0.11900586 0.0222383 0.00495404 -0.120039955 0.07864912 0.11914228 0.02045302 -0.120294444 0.023424655 0.07579084 0.10798433 -0.033785388 0.12179102 -0.09716426 -0.033360638 0.117663965 -0.09650415 0.07748115 0.12075305 -0.032518834 0.07705251 0.12060689 0.005749181 0.07815267 -0.12103595 0.109572336 0.07870477 0.021146432 0.11634375 0.12132218 -0.09166394 0.12221167 -0.03452318 0.110123165 0.12102894 -0.03281124 0.12196365 -0.034528688 -0.121840395 0.1150659 -0.11308798 -0.032832243 0.009277433 0.0071223974 0.10925872 0.122409746 -0.03359028 -0.11337351 -0.121956214 0.117710195
0.3853854 0.119265854 0.022276342 0.004967615 -0.12028093 0.07881133 0.119404666 0.020494476 -0.12053179 0.023462027 0.07594717 0.10821695 -0.033852555 0.12207219 -0.09733122 -0.033425547 0.11792448 -0.096671924 0.07764052 0.121039286 -0.03258677 0.07721099 0.12088754 0.005761035 0.078317374 -0.121260524 0.10981634 0.078871906 0.021184847 0.11659577 0.12160035 -0.09185663 0.1224904 -0.03458947 0.110367365 0.121304646 -0.03287615 0.12224175 -0.034595244 -0.12205139 0.11531874 -0.11327405 -0.03289718 0.009284519 0.0071326047 0.109494515 0.12268693 -0.03365667 -0.11355938 -0.12216605 0.11797582
0.3863864 0.11952483 0.022313878 0.00498078 -0.12052208 0.07897277 0.119665995 0.020535462 -0.12076925 0.02349896 0.07610261 0.10844859 -0.033920005 0.12235258 -0.09749832 -0.033490762 0.11818394 -0.09684001 0.077798985 0.12132488 -0.032654986 0.07736863 0.12116763 0.0057725683 0.07848142 -0.12148525 0.11005931 0.079038166 0.021222726 0.11684677 0.12187782 -0.092049345 0.122768395 -0.03465598 0.11061059 0.12157987 -0.032941386 0.122519284 -0.034662217 -0.12226251 0.1155706 -0.11346038 -0.03296244 0.00929115 0.007142365 0.10972931 0.12296341 -0.033723354 -0.11374571 -0.122376114 0.11824045
0.3873874 0.119782746 0.022351101 0.004993476 -0.1207634 0.079133436 0.119926184 0.02057591 -0.12100691 0.02353546 0.076257326 0.1086792 -0.033987686 0.12263227 -0.0976656 -0.033556283 0.11844222 -0.097008154 0.07795671 0.12160981 -0.03272344 0.07752548 0.12144719 0.005783625 0.07864462 -0.12171015 0.11030132 0.079203755 0.021260232 0.117096655 0.12215457 -0.09224231 0.12304571 -0.03472265 0.11085287 0.121854566 -0.03300678 0.12279623 -0.03472933 -0.122473866 0.11582126 -0.11364714 -0.033027954 0.00929746 0.007151656 0.109962955 0.12323936 -0.033790283 -0.11393233 -0.122586355 0.11850396
0.3883884 0.12003954 0.022387862 0.005005762 -0.12100471 0.079293266 0.120185316 0.02061601 -0.12124461 0.023571528 0.07641121 0.108908735 -0.034055695 0.122911334 -0.09783311 -0.033622093 0.11869949 -0.09717654 0.07811359 0.1218941 -0.03279218 0.07768148 0.121726125 0.0057942197 0.07880705 -0.12193523 0.11054239 0.07936856 0.021297269 0.11734545 0.12243063 -0.09243554 0.123322286 -0.03478977 0.11109399 0.12212863 -0.033072546 0.123072505 -0.0347967 -0.122685395 0.11607082 -0.11383444 -0.03309364 0.0093033835 0.0071606115 0.11019566 0.12351459 -0.03385766 -0.11411941 -0.12279685 0.118766405
0.3893894 0.12029519 0.022424072 0.005017638 -0.121246204 0.07945225 0.12044327 0.02065561 -0.12148241 0.02360718 0.076564215 0.1091373 -0.03412401 0.12318954 -0.098000735 -0.033688158 0.11895556 -0.09734513 0.07826969 0.12217765 -0.032861277 0.07783671 0.122004434 0.005804427 0.07896861 -0.1221605 0.110782325 0.07953251 0.021333776 0.11759322 0.12270602 -0.09262874 0.12359814 -0.034857027 0.11133412 0.122402124 -0.033138454 0.12334812 -0.034864403 -0.12289716 0.116319284 -0.114022 -0.033159733 0.0093088 0.007169105 0.11042724 0.123789124 -0.03392513 -0.114306934 -0.123007484 0.11902765
0.3903904 0.120549746 0.022459872 0.00502906 -0.12148777 0.07961034 0.12070012 0.020694792 -0.12172038 0.023642398 0.07671641 0.109364755 -0.034192577 0.123466976 -0.0981686 -0.03375469 0.11921045 -0.097513944 0.078424975 0.122460544 -0.03293062 0.0779911 0.12228219 0.005814299 0.07912942 -0.12238592 0.11102127 0.079695694 0.021369793 0.11783992 0.12298062 -0.09282214 0.123873204 -0.03492464 0.11157316 0.122674994 -0.033204727 0.123623066 -0.034932405 -0.12310905 0.11656655 -0.114210054 -0.033225954 0.009313919 0.0071772486 0.110657774 0.12406301 -0.03399293 -0.11449486 -0.12321831 0.11928781
0.3913914 0.12080315 0.022495255 0.005040087 -0.12172945 0.079767674 0.12095585 0.020733453 -0.12195846 0.023677222 0.07686779 0.10959116 -0.03426142 0.12374375 -0.09833662 -0.033821367 0.11946413 -0.09768294 0.07857938 0.12274276 -0.033000372 0.07814465 0.12255922 0.0058236644 0.07928935 -0.12261151 0.11125912 0.07985802 0.021405332 0.11808541 0.123254426 -0.09301567 0.12414757 -0.034992605 0.111811124 0.12294725 -0.033271275 0.123897284 -0.035000727 -0.12332121 0.1168127 -0.114398636 -0.033292532 0.00931856 0.0071849376 0.110887185 0.12433626 -0.034061 -0.11468311 -0.12342934 0.1195468
0.3923924 0.12105543 0.022530206 0.0050507337 -0.12197119 0.07992423 0.12121038 0.02077169 -0.12219649 0.023711547 0.077018395 0.109816544 -0.034330525 0.12401955 -0.09850483 -0.033888392 0.119716726 -0.09785207 0.07873293 0.12302419 -0.03307025 0.07829739 0.12283565 0.0058326647 0.07944844 -0.12283724 0.11149591 0.08001956 0.021440461 0.118329905 0.12352751 -0.09320934 0.12442107 -0.035060644 0.112047985 0.123218834 -0.033338062 0.12417082 -0.035069183 -0.12353364 0.11705768 -0.114587575 -0.03335934 0.009322941 0.007192269 0.11111545 0.12460874 -0.03412936 -0.11487192 -0.12364069 0.11980468
0.3933934 0.12130651 0.022564664 0.005060926 -0.12221296 0.08007982 0.12146369 0.020809524 -0.12243465 0.02374556 0.07716818 0.11004073 -0.034399875 0.12429464 -0.09867306 -0.033955574 0.11996803 -0.098021485 0.0788858 0.12330486 -0.0331404 0.07844928 0.12311138 0.0058413 0.07960672 -0.1230632 0.111731574 0.08018024 0.021475129 0.118573174 0.12379984 -0.093403004 0.12469381 -0.035128966 0.11228374 0.12348971 -0.03340511 0.12444362 -0.03513787 -0.12374606 0.11730148 -0.11477679 -0.033426337 0.009326853 0.0071991533 0.11134268 0.124880455 -0.034197867 -0.115061 -0.12385212 0.12006133
0.3943944 0.12155638 0.022598684 0.0050707534 -0.12245489 0.08023453 0.12171588 0.020846844 -0.12267295 0.023778975 0.077317014 0.11026391 -0.034469523 0.12456897 -0.09884162 -0.034023196 0.12021813 -0.09819093 0.079037696 0.12358473 -0.033210844 0.07860035 0.12338629 0.0058495253 0.07976405 -0.12328933 0.11196616 0.080340065 0.02150932 0.11881532 0.12407134 -0.09359681 0.12496575 -0.03519758 0.112518325 0.12375982 -0.033472404 0.124715626 -0.035206825 -0.123958796 0.11754408 -0.11496657 -0.03349363 0.009330325 0.00720571 0.111568786 0.12515141 -0.03426668 -0.11525054 -0.124063805 0.12031669
0.3953954 0.12180502 0.022632346 0.0050802007 -0.1226968 0.080388464 0.121966764 0.020883717 -0.122911245 0.023812048 0.07746516 0.11048591 -0.034539312 0.12484238 -0.099010274 -0.034091055 0.12046698 -0.09836066 0.07918876 0.12386383 -0.03328166 0.07875059 0.1236605 0.0058573633 0.07992059 -0.123515576 0.11219954 0.08049905 0.021543033 0.11905628 0.12434203 -0.093790784 0.12523687 -0.035266392 0.112751804 0.124029264 -0.033539988 0.12498688 -0.03527607 -0.12417182 0.11778543 -0.115156665 -0.033561215 0.009333521 0.007211864 0.111793704 0.12542158 -0.034335747 -0.11544047 -0.12427572 0.12057088
0.3963964 0.122052446 0.02266547 0.005089253 -0.12293886 0.08054149 0.12221645 0.020920217 -0.12314967 0.023844704 0.07761243 0.11070679 -0.034609407 0.12511492 -0.099179104 -0.034159116 0.120714545 -0.09853051 0.07933912 0.12414217 -0.03335265 0.0789 0.12393391 0.005864732 0.08007623 -0.12374195 0.11243186 0.08065717 0.021576285 0.1192961 0.12461196 -0.09398471 0.12550713 -0.035335466 0.11298415 0.124297895 -0.033607706 0.12525734 -0.035345443 -0.124384895 0.11802562 -0.115347184 -0.033629045 0.009336211 0.0072175637 0.1120175 0.12569095 -0.034405008 -0.11563073 -0.12448789 0.12082382
0.3973974 0.1222986 0.022698142 0.0050978735 -0.12318083 0.08069367 0.12246488 0.02095627 -0.12338807 0.023876876 0.0777589 0.110926576 -0.034679756 0.1253867 -0.099348076 -0.034227528 0.12096083 -0.09870061 0.07948843 0.1244196 -0.033423938 0.079048485 0.1242065 0.0058718994 0.080230996 -0.12396845 0.11266293 0.08081432 0.021609075 0.11953474 0.124881014 -0.09417881 0.12577659 -0.03540469 0.113215216 0.12456577 -0.033675842 0.12552698 -0.035415143 -0.124598294 0.11826453 -0.115538165 -0.03369709 0.009338498 0.00722301 0.112240076 0.12595946 -0.03447458 -0.11582151 -0.1247001 0.12107554
0.3983984 0.1225436 0.022730432 0.005106181 -0.12342284 0.08084491 0.122711994 0.020991944 -0.12362651 0.023908645 0.077904515 0.11114516 -0.03475026 0.12565754 -0.09951724 -0.034296095 0.1212059 -0.09887089 0.079637006 0.12469612 -0.033495374 0.079196185 0.124478295 0.0058786348 0.080384836 -0.124195084 0.11289292 0.080970645 0.021641448 0.119772166 0.12514918 -0.09437285 0.12604512 -0.035474107 0.11344519 0.12483279 -0.033744067 0.1257958 -0.035484888 -0.124811694 0.11850223 -0.11572945 -0.033765353 0.009340517 0.007228002 0.112461545 0.12622705 -0.03454426 -0.11601257 -0.124912605 0.121325955
0.3993994 0.122787274 0.022762254 0.005114153 -0.12366496 0.080995314 0.122957796 0.021027163 -0.12386504 0.02393999 0.07804921 0.111362614 -0.03482104 0.12592746 -0.09968651 -0.034364954 0.121449694 -0.09904125 0.079784654 0.12497179 -0.033567168 0.079342976 0.12474922 0.005884975 0.08053775 -0.12442179 0.113121584 0.08112607 0.021673337 0.12000838 0.1254165 -0.094567 0.12631275 -0.035543717 0.113673925 0.12509897 -0.033812605 0.12606369 -0.03555491 -0.12502557 0.118738644 -0.1159212 -0.033833966 0.009342022 0.0072326735 0.11268183 0.12649381 -0.034614243 -0.11620404 -0.1251253 0.1215751
0.4004004 0.12302964 0.02279365 0.0051217303 -0.12390709 0.081144795 0.1232024 0.021062009 -0.12410352 0.02397094 0.078193255 0.11157901 -0.034891978 0.12619653 -0.099855825 -0.034434102 0.121692084 -0.099211775 0.079931475 0.12524658 -0.03363914 0.079488955 0.12501934 0.00589101 0.08068988 -0.124648675 0.11334915 0.081280656 0.02170486 0.12024343 0.12568302 -0.09476103 0.12657957 -0.03561361 0.11390144 0.12536438 -0.033881396 0.12633073 -0.035625085 -0.12523934 0.11897384 -0.11611332 -0.033902667 0.009343237 0.007236898 0.11290088 0.12675975 -0.034684353 -0.11639589 -0.12533817 0.121822886
0.4014014 0.12327073 0.02282466 0.0051289946 -0.1241491 0.08129342 0.1234456 0.021096423 -0.12434202 0.024001367 0.07833635 0.111794055 -0.034963086 0.12646471 -0.100025415 -0.034503497 0.121933214 -0.099382415 0.08007747 0.12552042 -0.033711456 0.07963411 0.12528852 0.0058966726 0.08084105 -0.12487572 0.113575526 0.081434265 0.021735862 0.12047722 0.1259487 -0.09495525 0.12684551 -0.035683505 0.11412779 0.12562883 -0.03395039 0.12659687 -0.035695434 -0.12545346 0.119207755 -0.1163058 -0.033971637 0.0093440935 0.007240854 0.11311875 0.12702468 -0.03475471 -0.116588175 -0.1255512 0.12206941
0.4024024 0.12351057 0.0228552 0.005135894 -0.12439122 0.081441134 0.12368761 0.021130472 -0.12458046 0.02403143 0.07847865 0.112008095 -0.035034433 0.12673198 -0.10019504 -0.034573123 0.122173026 -0.09955316 0.080222614 0.12579346 -0.03378398 0.07977834 0.12555683 0.005902052 0.08099129 -0.12510279 0.113800675 0.08158703 0.021766499 0.120709784 0.12621337 -0.09514934 0.12711053 -0.035753638 0.11435291 0.12589246 -0.034019597 0.12686217 -0.035765924 -0.12566765 0.11944042 -0.116498634 -0.03404078 0.009344466 0.0072444156 0.11333545 0.12728876 -0.03482519 -0.11678058 -0.12576447 0.122314624
0.4034034 0.123749115 0.022885352 0.00514248 -0.124633215 0.081588045 0.12392828 0.021164127 -0.12481887 0.024061069 0.07862018 0.112221 -0.03510595 0.12699836 -0.10036474 -0.034642905 0.12241156 -0.099724084 0.080366924 0.12606548 -0.033856675 0.07992181 0.12582423 0.0059071854 0.08114065 -0.12532988 0.1140246 0.08173889 0.021796748 0.12094115 0.12647721 -0.095343426 0.12737468 -0.035823897 0.114576876 0.12615515 -0.034088984 0.12712651 -0.035836548 -0.12588207 0.119671896 -0.11669181 -0.034110144 0.009344608 0.007247731 0.113551006 0.12755191 -0.03489577 -0.11697353 -0.12597778 0.12255847
0.4044044 0.12398649 0.022915132 0.0051488355 -0.1248751 0.08173412 0.1241677 0.021197394 -0.12505728 0.024090365 0.07876089 0.11243278 -0.03517749 0.12726386 -0.10053453 -0.034712866 0.12264881 -0.099895194 0.080510415 0.12633663 -0.033929504 0.0800644 0.12609076 0.005911909 0.08128926 -0.12555707 0.11424742 0.08188997 0.021826632 0.12117139 0.12674025 -0.09553739 0.12763804 -0.035894275 0.11479968 0.12641706 -0.034158625 0.12738994 -0.035907313 -0.12609658 0.11990211 -0.11688531 -0.03417977 0.009344384 0.007250726 0.11376535 0.12781417 -0.03496661 -0.11716677 -0.12619135 0.12280113
0.4054054 0.12422262 0.022944547 0.0051548705 -0.12511697 0.08187921 0.124405906 0.02123043 -0.12529564 0.02411928 0.0789009 0.11264348 -0.035249352 0.12752855 -0.10070449 -0.034783043 0.122884765 -0.100066185 0.080653176 0.1266069 -0.034002632 0.0802063 0.12635651 0.0059164017 0.08143691 -0.12578423 0.114469096 0.08204012 0.021856077 0.12140043 0.12700249 -0.09573146 0.12790059 -0.03596484 0.11502129 0.12667811 -0.034228377 0.12765265 -0.035978153 -0.1263113 0.12013108 -0.1170792 -0.034249537 0.009343766 0.007253349 0.11397864 0.12807558 -0.035037562 -0.11736028 -0.12640493 0.12304255
0.4064064 0.12445754 0.022973575 0.0051606745 -0.12535879 0.082023665 0.12464289 0.021263033 -0.12553392 0.024147883 0.079040155 0.11285308 -0.035321176 0.1277924 -0.10087447 -0.034853384 0.12311958 -0.100237265 0.08079511 0.12687626 -0.034075797 0.08034736 0.12662135 0.005920619 0.08158373 -0.12601148 0.114689626 0.08218953 0.021885231 0.121628396 0.12726392 -0.09592537 0.1281622 -0.036035344 0.115241855 0.12693827 -0.034298234 0.12791438 -0.03604903 -0.12652597 0.120358974 -0.117273204 -0.03431934 0.0093428865 0.0072557405 0.11419081 0.12833616 -0.03510859 -0.11755406 -0.12661874 0.123282716
0.4074074 0.1246912 0.023002326 0.005166203 -0.12560038 0.08216725 0.124878585 0.021295398 -0.125772 0.024176069 0.0791786 0.11306159 -0.035393253 0.12805548 -0.10104445 -0.03492388 0.12335315 -0.10040857 0.08093631 0.12714478 -0.034149244 0.08048773 0.12688538 0.005924605 0.081729814 -0.12623867 0.114909 0.08233805 0.021914057 0.12185517 0.12752452 -0.096119195 0.12842306 -0.036106028 0.115461215 0.12719771 -0.034368344 0.12817535 -0.0361201 -0.12674083 0.120585635 -0.11746764 -0.03438943 0.009341806 0.007257901 0.114401914 0.12859584 -0.03517981 -0.11774814 -0.12683253 0.12352166
0.4084084 0.12492376 0.023030698 0.0051715076 -0.12584195 0.08231012 0.12511313 0.02132745 -0.12601013 0.024203949 0.07931638 0.1132691 -0.0354653 0.12831767 -0.10121434 -0.034994476 0.12358548 -0.100579694 0.081076756 0.12741244 -0.034222715 0.080627285 0.1271486 0.0059283897 0.081875056 -0.1264659 0.115127265 0.08248579 0.021942534 0.12208084 0.12778436 -0.09631287 0.12868313 -0.036176674 0.11567952 0.12745626 -0.034438513 0.12843545 -0.036191136 -0.1269557 0.12081115 -0.11766216 -0.034459546 0.009340346 0.007259667 0.11461182 0.12885468 -0.035250984 -0.11794236 -0.1270464 0.12375942
0.4094094 0.12515512 0.023058757 0.005176522 -0.12608337 0.08245212 0.12534651 0.02135919 -0.12624809 0.024231479 0.07945354 0.113475546 -0.03553748 0.12857905 -0.10138446 -0.03506536 0.123816624 -0.10075105 0.08121648 0.12767923 -0.034296446 0.08076613 0.12741098 0.0059319213 0.082019545 -0.12669311 0.11534449 0.08263273 0.021970652 0.12230543 0.12804338 -0.09650651 0.1289424 -0.03624755 0.11589664 0.12771407 -0.034508854 0.12869471 -0.03626231 -0.12717067 0.121035516 -0.11785711 -0.03452988 0.009338595 0.007261403 0.11482076 0.12911272 -0.035322398 -0.11813699 -0.12726036 0.12399593
0.4104104 0.12538531 0.02308654 0.005181335 -0.12632467 0.08259343 0.12557869 0.021390624 -0.12648585 0.024258792 0.079589896 0.11368095 -0.035609715 0.12883964 -0.10155452 -0.035136193 0.12404659 -0.10092229 0.08135545 0.12794526 -0.034370214 0.08090432 0.12767255 0.0059352517 0.08216323 -0.12692027 0.11556063 0.0827789 0.021998487 0.12252891 0.12830174 -0.0967 0.12920088 -0.03631834 0.11611275 0.12797104 -0.034579262 0.12895323 -0.036333464 -0.12738574 0.121258765 -0.11805219 -0.034600236 0.0093366355 0.0072627366 0.115028605 0.12936985 -0.035393767 -0.118331745 -0.12747443 0.124231264
0.4114114 0.12561443 0.023114055 0.0051860213 -0.12656575 0.082734 0.12580971 0.02142191 -0.12672353 0.024285726 0.07972567 0.1138854 -0.03568203 0.12909944 -0.10172457 -0.035207063 0.12427534 -0.101093546 0.08149378 0.12821043 -0.03444401 0.08104178 0.1279333 0.005938433 0.08230614 -0.12714735 0.11577562 0.08292437 0.02202601 0.12275133 0.1285593 -0.096893355 0.12945855 -0.036389165 0.116327725 0.12822734 -0.034649752 0.12921084 -0.036404632 -0.12760077 0.12148097 -0.118247494 -0.034670673 0.009334497 0.0072640255 0.11523537 0.1296263 -0.035465166 -0.11852656 -0.12768856 0.12446544
0.4124124 0.12584233 0.023141243 0.0051904917 -0.12680672 0.08287382 0.12603964 0.021452896 -0.12696098 0.024312422 0.07986075 0.11408887 -0.035754345 0.12935849 -0.10189454 -0.035278216 0.12450303 -0.101264864 0.08163145 0.12847474 -0.034518033 0.081178546 0.12819333 0.0059414133 0.08244832 -0.12737444 0.11598967 0.083069034 0.022053383 0.122972734 0.12881617 -0.09708653 0.12971552 -0.036459975 0.1165417 0.12848273 -0.034720406 0.12946777 -0.03647583 -0.12781587 0.12170204 -0.11844301 -0.03474118 0.009332046 0.007265009 0.115441166 0.12988189 -0.03553669 -0.118721835 -0.12790267 0.124698475
0.4134134 0.1260692 0.023168169 0.005194813 -0.12704737 0.08301303 0.12626839 0.021483645 -0.12719828 0.02433882 0.079995155 0.114291325 -0.035826683 0.12961677 -0.1020644 -0.035349376 0.1247295 -0.10143603 0.081768356 0.12873827 -0.034592032 0.0813146 0.12845248 0.005944222 0.08258982 -0.12760136 0.11620265 0.08321299 0.022080407 0.123193026 0.12907223 -0.09727961 0.1299717 -0.036530778 0.116754636 0.12873745 -0.034791023 0.1297238 -0.03654699 -0.12803091 0.121921994 -0.118638664 -0.03481189 0.009329453 0.0072657764 0.11564599 0.1301367 -0.035608172 -0.11891705 -0.12811677 0.12493037
0.4144144 0.12629494 0.023194939 0.0051989853 -0.12728797 0.0831514 0.12649605 0.021514185 -0.12743542 0.024365023 0.080129094 0.11449284 -0.035899088 0.12987435 -0.10223437 -0.03542061 0.12495493 -0.10160726 0.081904665 0.12900095 -0.034666188 0.081450105 0.12871091 0.00594683 0.082730584 -0.1278282 0.11641459 0.08335627 0.022107221 0.12341233 0.1293276 -0.09747248 0.13022718 -0.036601618 0.11696653 0.12899132 -0.03486179 0.12997915 -0.03661818 -0.12824607 0.122140944 -0.118834585 -0.034882516 0.0093266 0.0072664544 0.11584973 0.13039067 -0.035679772 -0.11911252 -0.12833092 0.12516113
0.4154154 0.12651958 0.023221351 0.005203046 -0.12752825 0.08328915 0.12672257 0.02154456 -0.12767233 0.02439101 0.08026225 0.11469345 -0.035971418 0.1301311 -0.10240418 -0.035491817 0.1251792 -0.10177842 0.08204029 0.12926298 -0.03474036 0.08158491 0.12896854 0.0059494004 0.08287075 -0.12805492 0.11662561 0.08349884 0.022133753 0.123630665 0.12958226 -0.09766506 0.1304819 -0.03667245 0.1171774 0.1292445 -0.03493257 0.13023369 -0.03668931 -0.1284611 0.12235883 -0.11903053 -0.03495326 0.009323508 0.007266961 0.11605257 0.13064393 -0.03575126 -0.1193082 -0.128545 0.12539071
0.4164164 0.12674321 0.02324763 0.0052069426 -0.12776832 0.08342625 0.12694812 0.021574706 -0.12790895 0.02441676 0.080394976 0.11489308 -0.036043778 0.13038722 -0.102573946 -0.03556317 0.12540245 -0.10194942 0.08217535 0.12952411 -0.034814566 0.081719145 0.1292255 0.0059518516 0.08301011 -0.12828155 0.116835564 0.08364067 0.022160158 0.12384793 0.12983632 -0.09785756 0.13073598 -0.03674317 0.11738736 0.12949699 -0.035003334 0.13048755 -0.036760382 -0.12867615 0.12257571 -0.119226664 -0.035023995 0.009320363 0.007267311 0.11625439 0.13089646 -0.035822786 -0.11950384 -0.12875909 0.12561932
0.4174174 0.12696572 0.023273647 0.005210668 -0.1280081 0.083562694 0.1271725 0.02160468 -0.12814546 0.02444224 0.080527045 0.11509187 -0.036116175 0.13064253 -0.102743626 -0.035634488 0.12562454 -0.10212037 0.08230974 0.1297845 -0.034888722 0.08185269 0.12948169 0.0059541613 0.083148874 -0.128508 0.11704451 0.08378184 0.022186339 0.12406423 0.1300896 -0.098049715 0.13098928 -0.036813863 0.11759621 0.12974866 -0.03507413 0.13074064 -0.036831424 -0.12889121 0.12279157 -0.1194229 -0.035094805 0.009316966 0.007267475 0.11645527 0.13114826 -0.03589432 -0.1196996 -0.12897313 0.12584676
0.4184184 0.12718731 0.023299508 0.0052143484 -0.12824765 0.083698496 0.12739582 0.021634586 -0.12838162 0.024467498 0.08065864 0.115289666 -0.036188453 0.13089715 -0.10291317 -0.03570582 0.12584567 -0.10229135 0.082443625 0.1300441 -0.034962945 0.0819857 0.12973715 0.005956374 0.083286956 -0.1287343 0.11725247 0.08392244 0.022212304 0.12427955 0.13034222 -0.09824174 0.13124193 -0.036884464 0.11780419 0.12999967 -0.035144985 0.13099296 -0.036902346 -0.12910604 0.123006396 -0.119619146 -0.035165586 0.009313516 0.007267624 0.116655245 0.13139924 -0.03596577 -0.11989556 -0.12918703 0.12607327
0.4194194 0.12740776 0.023325115 0.0052179843 -0.1284869 0.08383372 0.12761815 0.021664187 -0.12861751 0.024492614 0.08078966 0.11548664 -0.036260813 0.13115112 -0.1030827 -0.035777226 0.12606573 -0.10246215 0.08257684 0.13030303 -0.03503725 0.082118124 0.12999183 0.00595849 0.08342441 -0.12896049 0.11745958 0.084062286 0.022238001 0.124494016 0.1305941 -0.098433584 0.1314939 -0.036955006 0.11801117 0.13025 -0.035215802 0.1312446 -0.036973268 -0.12932105 0.12322033 -0.11981567 -0.03523639 0.0093098655 0.0072676167 0.11685433 0.13164958 -0.036037266 -0.12009161 -0.129401 0.12629859
0.4204204 0.12762722 0.023350611 0.005221434 -0.12872592 0.08396833 0.12783945 0.021693677 -0.12885326 0.024517499 0.08092009 0.11568274 -0.036332987 0.13140443 -0.10325201 -0.035848506 0.12628466 -0.102632776 0.082709536 0.13056122 -0.035111405 0.08225003 0.13024586 0.005960606 0.08356125 -0.12918656 0.11766575 0.084201545 0.02226369 0.12470745 0.13084546 -0.098625034 0.1317452 -0.03702549 0.11821717 0.1304996 -0.035286613 0.13149557 -0.037044086 -0.12953585 0.12343325 -0.12001212 -0.03530708 0.0093060285 0.0072674975 0.11705241 0.13189916 -0.03610868 -0.12028764 -0.12961483 0.12652299
0.4214214 0.12784572 0.023375839 0.0052249655 -0.12896468 0.08410229 0.1280597 0.021723144 -0.12908858 0.024542302 0.08104999 0.11587801 -0.036405116 0.131657 -0.103421204 -0.035919845 0.12650271 -0.10280334 0.08284164 0.1308186 -0.035185724 0.08238138 0.13049911 0.005962603 0.08369745 -0.12941226 0.11787092 0.084340245 0.022289157 0.12492005 0.13109608 -0.09881627 0.13199584 -0.037095793 0.11842233 0.13074857 -0.035357438 0.13174573 -0.03711476 -0.12975058 0.123645164 -0.120208606 -0.035377853 0.009302117 0.0072672814 0.11724966 0.13214807 -0.036179945 -0.1204837 -0.12982857 0.1267462
0.4224224 0.12806325 0.023401096 0.005228378 -0.12920296 0.084235735 0.128279 0.021752454 -0.12932359 0.024566986 0.08117947 0.11607239 -0.03647717 0.13190895 -0.103590295 -0.035991155 0.1267197 -0.102973804 0.08297325 0.13107532 -0.035259932 0.082512125 0.13075168 0.0059646145 0.08383312 -0.12963787 0.11807519 0.084478274 0.022314422 0.12513159 0.1313461 -0.09900727 0.13224584 -0.037166037 0.118626565 0.13099678 -0.03542824 0.13199526 -0.037185363 -0.12996519 0.12385621 -0.120405234 -0.035448574 0.009298116 0.007267013 0.11744611 0.1323962 -0.036251172 -0.12068002 -0.1300422 0.12696853
0.4234234 0.12827976 0.023426123 0.0052317455 -0.129441 0.08436859 0.12849726 0.02178166 -0.12955832 0.024591438 0.081308484 0.116266005 -0.036549143 0.13216029 -0.10375917 -0.03606236 0.12693569 -0.10314408 0.08310438 0.13133137 -0.03533403 0.08264238 0.13100363 0.0059665143 0.083968215 -0.12986314 0.11827867 0.08461576 0.022339672 0.12534235 0.13159554 -0.099197924 0.13249522 -0.037236154 0.11882989 0.13124438 -0.03549891 0.13224413 -0.037255794 -0.13017963 0.124066256 -0.12060185 -0.035519183 0.009294055 0.0072668195 0.11764158 0.13264379 -0.036322348 -0.12087604 -0.13025567 0.12718976
0.4244244 0.12849541 0.023451075 0.005235076 -0.1296787 0.08450091 0.12871459 0.021810763 -0.12979278 0.024615705 0.08143698 0.11645878 -0.036620952 0.13241087 -0.103927866 -0.03613358 0.12715073 -0.10331411 0.083234966 0.13158666 -0.03540805 0.08277218 0.1312549 0.0059684515 0.08410269 -0.13008833 0.118481144 0.08475265 0.022364765 0.1255522 0.13184431 -0.099388316 0.13274392 -0.037306093 0.11903231 0.13149132 -0.035569504 0.13249235 -0.037326068 -0.13039397 0.12427549 -0.12079837 -0.0355898 0.009289816 0.0072663724 0.11783627 0.13289064 -0.03639339 -0.12107215 -0.13046911 0.12741008
0.42542544 0.12871005 0.023475856 0.005238414 -0.12991604 0.08463269 0.12893102 0.021839835 -0.13002685 0.024640001 0.08156506 0.116650775 -0.036692746 0.13266096 -0.10409636 -0.036204703 0.12736483 -0.103483945 0.08336501 0.13184124 -0.03548213 0.08290148 0.13150549 0.0059703663 0.08423665 -0.13031322 0.1186828 0.08488901 0.022389747 0.1257612 0.13209254 -0.09957835 0.13299206 -0.037375934 0.11923386 0.13173762 -0.03564004 0.13273981 -0.037396193 -0.13060813 0.124483824 -0.12099507 -0.035660356 0.009285592 0.007265903 0.11803012 0.13313682 -0.036464304 -0.1212683 -0.1306824 0.12762941
0.42642644 0.12892373 0.023500577 0.005241737 -0.13015299 0.08476394 0.12914646 0.021868758 -0.1302606 0.024664074 0.08169264 0.116841994 -0.036764324 0.13291034 -0.10426469 -0.036275752 0.12757795 -0.10365376 0.0834946 0.13209525 -0.0355561 0.08303033 0.1317554 0.005972281 0.084370054 -0.13053781 0.11888362 0.085024804 0.022414647 0.1259693 0.13234012 -0.0997681 0.13323957 -0.037445553 0.11943458 0.13198331 -0.03571056 0.13298674 -0.037466258 -0.1308222 0.12469125 -0.1211916 -0.03573077 0.009281233 0.0072654635 0.118223146 0.13338232 -0.03653513 -0.12146443 -0.13089547 0.12784779
0.42742744 0.12913658 0.023525186 0.005245149 -0.13038965 0.08489475 0.12936094 0.021897726 -0.13049392 0.024688046 0.0818198 0.1170324 -0.036835752 0.13315912 -0.104432814 -0.036346704 0.12779017 -0.10382325 0.08362375 0.13234845 -0.035629958 0.083158694 0.13200466 0.0059742182 0.08450298 -0.13076213 0.11908356 0.085160136 0.022439472 0.12617661 0.1325871 -0.09995745 0.13348648 -0.037514977 0.11963441 0.13222826 -0.03578099 0.13323298 -0.037536003 -0.13103604 0.12489783 -0.121388175 -0.035801113 0.009276949 0.007265039 0.11841539 0.13362722 -0.036605828 -0.121660545 -0.13110828 0.1280653
0.42842844 0.12934847 0.023549736 0.0052485764 -0.13062577 0.08502504 0.12957455 0.02192653 -0.13072686 0.024711914 0.081946604 0.11722212 -0.03690704 0.13340738 -0.1046007 -0.036417507 0.12800144 -0.103992544 0.08375248 0.13260108 -0.035703704 0.083286636 0.13225329 0.005976267 0.08463541 -0.13098615 0.11928269 0.08529489 0.022464186 0.1263831 0.13283359 -0.10014643 0.13373283 -0.037584253 0.11983344 0.13247266 -0.035851233 0.13347861 -0.037605666 -0.1312497 0.12510358 -0.12158471 -0.035871446 0.009272508 0.007264562 0.11860684 0.1338715 -0.036676347 -0.121856615 -0.13132109 0.12828177
0.42942944 0.12955949 0.023574173 0.0052519813 -0.1308616 0.0851548 0.1297872 0.02195549 -0.13095947 0.02473582 0.08207297 0.117411114 -0.036978222 0.13365497 -0.104768395 -0.036488242 0.1282119 -0.104161665 0.08388069 0.13285302 -0.035777315 0.08341414 0.13250126 0.0059783235 0.08476729 -0.13120994 0.11948101 0.08542915 0.022488922 0.12658878 0.1330795 -0.10033508 0.13397864 -0.037653327 0.12003164 0.13271652 -0.035921358 0.13372362 -0.037675127 -0.1314632 0.12530851 -0.121781155 -0.0359416 0.009268105 0.0072641447 0.118797556 0.1341152 -0.03674668 -0.12205254 -0.13153356 0.1284974
0.43043044 0.12976968 0.023598626 0.0052554607 -0.13109685 0.085284114 0.129999 0.021984287 -0.13119163 0.024759553 0.082198955 0.11759935 -0.03704925 0.13390206 -0.10493585 -0.036558926 0.1284214 -0.1043305 0.08400854 0.13310435 -0.035850823 0.08354116 0.13274866 0.00598035 0.08489873 -0.13143338 0.11967853 0.085562855 0.022513554 0.12679361 0.1333248 -0.100523494 0.13422382 -0.03772214 0.120229036 0.1329597 -0.03599146 0.133968 -0.037744306 -0.13167638 0.1255126 -0.12197752 -0.036011636 0.009263657 0.007263772 0.11898743 0.13435818 -0.03681691 -0.122248344 -0.1317459 0.1287121
0.43143144 0.12997895 0.02362299 0.0052590147 -0.13133186 0.08541301 0.13020992 0.022013225 -0.13142338 0.024783242 0.08232461 0.1177869 -0.037119992 0.13414854 -0.10510306 -0.03662938 0.12863003 -0.10449913 0.08413599 0.13335502 -0.035924338 0.083667845 0.13299538 0.005982496 0.08502968 -0.13165644 0.119875275 0.085696235 0.022538215 0.12699774 0.13356964 -0.10071136 0.13446848 -0.037790798 0.12042566 0.1332023 -0.03606139 0.13421181 -0.037813284 -0.13188948 0.12571587 -0.1221738 -0.036081456 0.009259179 0.007263355 0.11917662 0.13460064 -0.036886923 -0.12244414 -0.13195795 0.12892589
0.43243244 0.13018744 0.023647293 0.005262509 -0.13156639 0.08554139 0.13041998 0.022042051 -0.13165474 0.024806917 0.08244982 0.11797371 -0.0371906 0.13439447 -0.105270006 -0.036699697 0.12883782 -0.10466753 0.084263004 0.13360517 -0.03599751 0.08379413 0.13324158 0.005984664 0.08516021 -0.13187918 0.1200712 0.08582903 0.022562802 0.12720105 0.13381395 -0.10089885 0.13471264 -0.037859254 0.12062151 0.13344431 -0.036131173 0.13445504 -0.03788212 -0.13210225 0.12591836 -0.12237005 -0.036151282 0.009254783 0.0072629824 0.11936506 0.1348425 -0.036956802 -0.122639805 -0.13216981 0.12913883
0.43343344 0.13039505 0.023671627 0.005266279 -0.13180037 0.08566946 0.13062924 0.022070907 -0.13188557 0.024830572 0.08257474 0.118159875 -0.037261024 0.13463986 -0.10543665 -0.036769934 0.12904477 -0.10483566 0.08438966 0.13385457 -0.03607069 0.08392004 0.13348714 0.005986966 0.08529029 -0.13210158 0.12026641 0.0859614 0.022587352 0.12740362 0.13405764 -0.101085946 0.13495621 -0.037927404 0.120816596 0.13368581 -0.036200814 0.13469768 -0.037950628 -0.13231477 0.12612006 -0.122566015 -0.03622079 0.009250343 0.0072626993 0.11955279 0.13508376 -0.037026428 -0.122835405 -0.13238138 0.12935093
0.43443444 0.13060187 0.023695886 0.005269997 -0.13203391 0.08579704 0.13083757 0.022099853 -0.13211602 0.024854153 0.08269926 0.118345365 -0.037331223 0.13488477 -0.10560303 -0.036839984 0.1292509 -0.10500343 0.08451594 0.13410346 -0.036143616 0.08404554 0.1337322 0.005989358 0.08541993 -0.1323237 0.12046084 0.086093366 0.022611938 0.12760542 0.13430089 -0.10127267 0.13519931 -0.037995346 0.12101088 0.1339267 -0.03627029 0.13493976 -0.03801895 -0.13252702 0.12632099 -0.122762084 -0.036290303 0.009245977 0.0072624832 0.11973978 0.13532451 -0.037095875 -0.12303078 -0.13259274 0.1295621
0.43543544 0.13080783 0.023720145 0.005273856 -0.1322671 0.08592425 0.13104519 0.02212876 -0.13234605 0.024877727 0.082823455 0.11853023 -0.03740117 0.1351291 -0.10576919 -0.03690987 0.12945613 -0.105171025 0.084641784 0.13435175 -0.036216386 0.08417075 0.13397664 0.0059918985 0.08554908 -0.13254535 0.12065457 0.086224854 0.022636518 0.12780647 0.13454367 -0.10145895 0.13544191 -0.038063042 0.121204466 0.13416709 -0.03633956 0.13518131 -0.038086936 -0.13273913 0.12652123 -0.12295786 -0.036359638 0.0092415735 0.0072623417 0.11992609 0.13556468 -0.037165135 -0.12322608 -0.13280375 0.12977245
0.43643644 0.13101308 0.023744404 0.005277835 -0.1324997 0.086051114 0.1312519 0.022157766 -0.13257559 0.024901308 0.0829474 0.118714415 -0.0374709 0.13537292 -0.105934955 -0.03697955 0.1296606 -0.10533826 0.08476734 0.13459942 -0.036288954 0.08429556 0.13422047 0.0059945285 0.085678 -0.13276671 0.12084749 0.08635598 0.02266112 0.12800689 0.13478595 -0.10164477 0.13568394 -0.038130447 0.1213973 0.13440692 -0.036408655 0.1354222 -0.03815466 -0.13295083 0.1267207 -0.12315354 -0.036428712 0.009237267 0.0072622523 0.12011177 0.13580425 -0.037234023 -0.12342116 -0.1330146 0.12998201
0.43743744 0.1312175 0.023768783 0.00528197 -0.13273188 0.08617756 0.13145788 0.022186764 -0.13280457 0.02492483 0.08307103 0.11889796 -0.03754034 0.13561624 -0.106100425 -0.037049048 0.12986436 -0.1055052 0.08489255 0.13484654 -0.03636138 0.08442006 0.13446373 0.0059972405 0.08580643 -0.13298766 0.121039726 0.08648668 0.022685826 0.1282066 0.1350277 -0.101830214 0.13592558 -0.038197488 0.121589415 0.13464619 -0.036477648 0.13566267 -0.03822214 -0.13316225 0.12691945 -0.123349026 -0.03649757 0.009232998 0.0072622895 0.120296754 0.1360434 -0.037302785 -0.123616114 -0.13322505 0.13019079
0.43843845 0.1314211 0.023793116 0.0052862093 -0.13296348 0.08630363 0.13166301 0.022215895 -0.13303307 0.024948418 0.0831944 0.119080916 -0.03760954 0.13585913 -0.10626558 -0.037118345 0.13006723 -0.1056718 0.08501746 0.13509306 -0.03643366 0.0845442 0.13470651 0.0060001537 0.085934445 -0.13320807 0.1212313 0.08661698 0.022710562 0.12840551 0.135269 -0.10201508 0.13616669 -0.03826429 0.1217808 0.13488486 -0.03654629 0.13590257 -0.03828936 -0.13337334 0.12711747 -0.123544335 -0.036566287 0.009228781 0.0072624534 0.12048109 0.13628188 -0.037371337 -0.12381088 -0.13343525 0.13039875
0.43943945 0.13162406 0.023817495 0.00529062 -0.1331945 0.086429425 0.13186741 0.022245139 -0.13326114 0.024972085 0.08331744 0.11926332 -0.0376784 0.13610145 -0.10643046 -0.037187397 0.1302694 -0.10583802 0.08514206 0.13533911 -0.03650564 0.08466814 0.13494867 0.006003216 0.08606212 -0.13342813 0.12142214 0.08674691 0.02273529 0.12860383 0.13550985 -0.10219945 0.13640735 -0.03833081 0.12197153 0.13512313 -0.036614813 0.13614193 -0.038356215 -0.1335842 0.12731491 -0.12373939 -0.036634743 0.009224653 0.007262744 0.12066475 0.13651986 -0.037439518 -0.12400535 -0.13364512 0.1306059
0.44044045 0.13182619 0.023841888 0.00529518 -0.13342509 0.08655479 0.1320711 0.02227445 -0.13348857 0.024995722 0.08344026 0.11944505 -0.037747093 0.13634333 -0.10659486 -0.037256226 0.13047074 -0.10600411 0.08526635 0.13558455 -0.03657742 0.084791765 0.13519034 0.00600639 0.08618952 -0.13364781 0.12161238 0.08687646 0.022760093 0.12880145 0.13575023 -0.10238343 0.13664748 -0.038397007 0.12216163 0.13536084 -0.03668312 0.13638076 -0.03842278 -0.13379462 0.12751156 -0.1239343 -0.036703095 0.009220615 0.0072630495 0.12084783 0.13675739 -0.037507474 -0.124199726 -0.13385463 0.13081227
0.44144145 0.13202763 0.023866333 0.0052998587 -0.13365513 0.08667986 0.13227394 0.022303805 -0.13371564 0.025019355 0.08356281 0.11962621 -0.037815467 0.13658482 -0.10675909 -0.037324987 0.13067144 -0.10616968 0.08539027 0.1358295 -0.036649004 0.084915034 0.13543148 0.0060097575 0.08631652 -0.13386704 0.12180187 0.08700567 0.022784956 0.12899846 0.13599022 -0.10256697 0.13688727 -0.038462833 0.12235101 0.13559811 -0.036751226 0.13661909 -0.03848902 -0.13400474 0.1277075 -0.124128945 -0.03677111 0.009216651 0.0072636157 0.12103026 0.13699439 -0.037575252 -0.12439385 -0.13406378 0.13101792
0.44244245 0.13222837 0.023890883 0.005304754 -0.13388452 0.086804636 0.1324761 0.02233325 -0.13394204 0.025043111 0.0836851 0.11980684 -0.037883505 0.13682576 -0.10692281 -0.0373933 0.13087133 -0.106334955 0.08551403 0.13607386 -0.036720328 0.085038096 0.1356721 0.0060132593 0.08644316 -0.13408571 0.12199077 0.0871346 0.022809908 0.12919478 0.13622975 -0.102749884 0.13712655 -0.038528405 0.122539714 0.13583481 -0.03681904 0.13685699 -0.03855501 -0.13421454 0.1279029 -0.124323495 -0.03683901 0.009212814 0.0072642863 0.121212065 0.13723093 -0.037642613 -0.12458777 -0.13427263 0.13122275
0.44344345 0.13242835 0.0239155 0.0053097904 -0.13411343 0.086929075 0.13267754 0.022362918 -0.13416806 0.025066901 0.083807155 0.11998692 -0.037951313 0.13706626 -0.107086234 -0.037461437 0.13107054 -0.10649984 0.085637406 0.13631773 -0.03679143 0.08516078 0.1359122 0.0060170367 0.086569525 -0.13430402 0.12217898 0.087263115 0.022834934 0.12939046 0.13646878 -0.10293241 0.13736542 -0.03859362 0.12272778 0.13607103 -0.036886655 0.13709436 -0.038620614 -0.1344239 0.1280976 -0.12451771 -0.036906593 0.009209067 0.007265076 0.121393345 0.137467 -0.037709713 -0.124781296 -0.13448107 0.13142692
0.44444445 0.13262764 0.023940146 0.005315058 -0.13434179 0.08705324 0.13287827 0.022392675 -0.13439329 0.025090769 0.0839291 0.120166406 -0.03801877 0.1373064 -0.10724929 -0.037529282 0.13126904 -0.10666447 0.08576064 0.13656111 -0.036862276 0.085283324 0.13615194 0.006020993 0.08669563 -0.13452184 0.122366585 0.087391295 0.022860155 0.12958555 0.13670748 -0.10311432 0.13760386 -0.038658477 0.12291521 0.13630688 -0.03695394 0.13733128 -0.038685784 -0.13463286 0.12829165 -0.12471159 -0.03697396 0.009205386 0.0072661117 0.12157401 0.1377025 -0.0377765 -0.12497467 -0.1346892 0.13163033
0.44544545 0.13282622 0.023964956 0.0053205416 -0.13456954 0.08717712 0.13307822 0.022422552 -0.13461812 0.025114663 0.084050745 0.12034548 -0.03808584 0.13754608 -0.10741185 -0.03759691 0.13146684 -0.106828526 0.08588355 0.136804 -0.036932833 0.0854056 0.13639104 0.0060250983 0.0868213 -0.13473916 0.12255353 0.08751923 0.022885434 0.12978007 0.13694578 -0.10329571 0.1378419 -0.038723007 0.123101994 0.13654217 -0.037020996 0.13756773 -0.03875076 -0.13484156 0.12848516 -0.124905355 -0.037041083 0.009201907 0.0072672665 0.12175408 0.13793764 -0.037842974 -0.12516779 -0.1348969 0.13183296
0.44644645 0.13302422 0.023989804 0.0053262264 -0.13479674 0.08730074 0.1332776 0.022452593 -0.13484229 0.025138676 0.08417219 0.12052386 -0.038152725 0.13778539 -0.10757424 -0.03766442 0.13166392 -0.1069923 0.08600621 0.13704632 -0.037003174 0.08552767 0.13662972 0.0060294867 0.08694683 -0.13495597 0.122739896 0.08764689 0.022910804 0.12997395 0.13718368 -0.10347666 0.13807958 -0.038787127 0.12328821 0.13677709 -0.037087828 0.1378037 -0.038815312 -0.13504988 0.12867793 -0.12509876 -0.03710787 0.009198487 0.0072686076 0.12193364 0.1381723 -0.03790918 -0.12536068 -0.13510421 0.13203497
0.44744745 0.13322157 0.024014786 0.0053321123 -0.13502324 0.087424055 0.13347621 0.022482768 -0.13506591 0.02516276 0.0842935 0.120701894 -0.038219176 0.13802423 -0.107736036 -0.037731484 0.13186044 -0.10715568 0.0861287 0.13728826 -0.03707315 0.08564949 0.13686787 0.006034091 0.08707203 -0.13517234 0.12292561 0.08777419 0.022936389 0.13016726 0.13742119 -0.10365699 0.13831681 -0.038850844 0.12347382 0.13701147 -0.03715433 0.13803926 -0.038879372 -0.13525777 0.12887023 -0.12529194 -0.037174404 0.009195298 0.0072701573 0.12211265 0.13840649 -0.037975088 -0.12555316 -0.13531104 0.13223624
0.44844845 0.13341813 0.024039917 0.0053381994 -0.13524924 0.087547146 0.1336742 0.022513092 -0.13528891 0.025186874 0.08441457 0.120879374 -0.038285278 0.13826266 -0.10789746 -0.03779822 0.13205622 -0.10731857 0.08625093 0.13752961 -0.03714294 0.085771106 0.13710557 0.006038882 0.08719698 -0.13538808 0.1231108 0.087901205 0.022962049 0.13036005 0.13765833 -0.10383679 0.13855371 -0.038914263 0.12365885 0.13724546 -0.037220567 0.13827427 -0.03894326 -0.13546513 0.12906191 -0.12548466 -0.03724069 0.0091921985 0.0072718337 0.12229114 0.13864022 -0.03804054 -0.1257454 -0.13551761 0.13243684
0.44944945 0.13361411 0.024065107 0.0053445846 -0.13547447 0.08766995 0.1338715 0.022543602 -0.13551137 0.025211178 0.08453554 0.12105636 -0.038350977 0.13850076 -0.10805842 -0.037864693 0.13225141 -0.10748121 0.08637297 0.13777052 -0.037212342 0.085892566 0.13734284 0.0060439557 0.08732166 -0.13560347 0.12329538 0.08802799 0.022987828 0.13055219 0.13789502 -0.10401592 0.13879018 -0.038977258 0.12384329 0.13747899 -0.03728649 0.13850893 -0.03900654 -0.135672 0.12925304 -0.12567727 -0.03730672 0.009189375 0.007273853 0.122469045 0.13887356 -0.038105667 -0.12593721 -0.13572365 0.13263679
0.45045045 0.13380946 0.024090514 0.005351223 -0.13569915 0.087792516 0.13406813 0.022574358 -0.13573317 0.0252356 0.084656335 0.121232875 -0.038416393 0.13873848 -0.108219154 -0.03793093 0.13244592 -0.107643336 0.0864948 0.13801101 -0.0372815 0.086013764 0.13757962 0.0060492903 0.087446064 -0.13581815 0.12347938 0.088154465 0.023013785 0.13074383 0.13813137 -0.104194626 0.13902628 -0.039039858 0.12402717 0.13771208 -0.037352093 0.13874316 -0.039069563 -0.13587877 0.1294436 -0.12586948 -0.037372373 0.009186603 0.007275969 0.12264654 0.13910645 -0.038170524 -0.12612885 -0.13592927 0.13283606
0.45145145 0.13400427 0.024116017 0.0053580627 -0.13592327 0.08791494 0.13426422 0.022605225 -0.13595435 0.025260117 0.084777005 0.12140895 -0.03848143 0.13897587 -0.10837927 -0.037996806 0.13263978 -0.107805066 0.0866165 0.13825104 -0.037350394 0.08613479 0.13781606 0.0060548484 0.08757029 -0.13603236 0.12366285 0.08828072 0.023039982 0.13093492 0.13836744 -0.10437265 0.13926211 -0.039102003 0.12421047 0.13794482 -0.0374175 0.138977 -0.039132155 -0.13608482 0.1296336 -0.12606135 -0.037437707 0.009183995 0.0072783977 0.12282344 0.139339 -0.03823498 -0.12632014 -0.13613446 0.13303466
0.45245245 0.13419837 0.024141677 0.0053652003 -0.1361466 0.0880371 0.13445963 0.022636376 -0.13617489 0.025284745 0.0848975 0.12158461 -0.038545966 0.1392128 -0.10853894 -0.038062334 0.13283306 -0.10796631 0.08673802 0.13849062 -0.03741888 0.08625576 0.13805199 0.0060607046 0.08769431 -0.13624601 0.12384586 0.08840679 0.02306626 0.13112547 0.1386031 -0.1045502 0.13949752 -0.03916376 0.12439321 0.13817713 -0.037482485 0.13921043 -0.03919433 -0.13629048 0.12982312 -0.12625282 -0.037502874 0.009181656 0.0072811395 0.12299991 0.13957109 -0.038299084 -0.12651089 -0.13633919 0.13323264
0.45345345 0.13439189 0.024167523 0.005372621 -0.13636947 0.08815903 0.13465442 0.022667654 -0.13639477 0.025309581 0.08501791 0.12175972 -0.038610213 0.13944939 -0.108698204 -0.038127497 0.1330257 -0.10812706 0.08685931 0.13872978 -0.037487112 0.08637644 0.13828745 0.006066859 0.0878181 -0.13645908 0.12402812 0.08853256 0.023092821 0.13131554 0.13883844 -0.104726985 0.13973255 -0.039224997 0.1245754 0.13840897 -0.03754721 0.13944337 -0.03925603 -0.13649556 0.13001205 -0.12644407 -0.037567586 0.009179488 0.0072839856 0.12317593 0.13980274 -0.03836275 -0.1267015 -0.13654348 0.13342997
0.45445445 0.13458484 0.024193443 0.0053803176 -0.13659142 0.088280864 0.13484862 0.022699162 -0.13661411 0.025334433 0.08513824 0.12193447 -0.038674027 0.13968566 -0.10885699 -0.03819239 0.1332178 -0.10828735 0.08698049 0.13896847 -0.037554987 0.08649707 0.13852254 0.006073244 0.08794166 -0.13667156 0.12421002 0.088658184 0.023119502 0.13150504 0.13907343 -0.10490323 0.13996729 -0.039285928 0.12475708 0.13864043 -0.03761159 0.13967596 -0.03931737 -0.13670032 0.13020049 -0.12663478 -0.037631948 0.009177461 0.0072870404 0.12335135 0.14003406 -0.03842601 -0.12689163 -0.13674718 0.13362667
0.45545545 0.13477722 0.024219595 0.005388275 -0.13681293 0.088402405 0.13504224 0.022730894 -0.13683273 0.02535953 0.08525838 0.12210885 -0.038737483 0.13992164 -0.10901538 -0.038256966 0.13340934 -0.10844724 0.08710149 0.13920672 -0.037622534 0.08661751 0.13875726 0.0060799047 0.08806499 -0.13688353 0.12439139 0.08878355 0.023146383 0.13169408 0.13930812 -0.105078876 0.14020178 -0.039346427 0.124938324 0.13887158 -0.037675537 0.13990821 -0.039378256 -0.13690457 0.13038838 -0.12682518 -0.03769606 0.009175591 0.0072904006 0.12352646 0.14026499 -0.038489006 -0.12708136 -0.13695052 0.13382281
0.45645645 0.13496904 0.02424591 0.0053965375 -0.13703363 0.088523775 0.13523522 0.022762842 -0.1370506 0.025384791 0.08537851 0.12228271 -0.038800493 0.14015724 -0.10917325 -0.038321204 0.1336002 -0.10860667 0.08722234 0.1394446 -0.03768964 0.08673779 0.13899145 0.0060869455 0.08818814 -0.13709483 0.12457216 0.08890863 0.023173481 0.13188264 0.13954253 -0.105253935 0.14043584 -0.03940648 0.12511893 0.13910225 -0.03773927 0.14013998 -0.039438754 -0.13710834 0.13057587 -0.12701532 -0.0377599 0.009174079 0.007294178 0.123701036 0.14049551 -0.03855151 -0.12727082 -0.13715325 0.13401832
0.45745745 0.13516028 0.024272442 0.0054050386 -0.13725364 0.08864502 0.13542762 0.022795044 -0.13726789 0.025410142 0.08549848 0.12245631 -0.038863033 0.14039248 -0.10933055 -0.038385004 0.13379063 -0.10876558 0.087343104 0.13968204 -0.037756428 0.08685799 0.13922532 0.00609421 0.08831118 -0.1373056 0.12475246 0.0890336 0.02320078 0.1320707 0.13977663 -0.10542822 0.14066963 -0.03946604 0.12529913 0.13933259 -0.037802577 0.14037147 -0.03949871 -0.13731147 0.13076282 -0.1272049 -0.03782325 0.009172782 0.0072980374 0.123875275 0.14072569 -0.03861361 -0.12745973 -0.13735554 0.13421324
0.45845845 0.13535096 0.024299152 0.0054139867 -0.13747296 0.088766046 0.13561955 0.022827499 -0.13748445 0.025435664 0.08561842 0.122629456 -0.038925253 0.14062744 -0.10948746 -0.03844843 0.13398042 -0.10892399 0.08746377 0.1399191 -0.037822902 0.08697809 0.13945879 0.006101869 0.08843403 -0.13751575 0.12493234 0.089158356 0.023228362 0.13225834 0.14001036 -0.105602056 0.14090315 -0.0395251 0.12547879 0.1395626 -0.037865486 0.1406026 -0.03955823 -0.13751423 0.13094933 -0.12739418 -0.037886344 0.009171598 0.0073022842 0.124049 0.14095554 -0.03867528 -0.1276483 -0.13755733 0.13440758
0.45945945 0.13554119 0.024326004 0.005423203 -0.1376916 0.08888696 0.13581085 0.022860184 -0.13770038 0.02546142 0.085738264 0.12280218 -0.03898693 0.14086215 -0.10964388 -0.038511515 0.13416973 -0.10908198 0.08758426 0.14015576 -0.03788902 0.08709804 0.13969186 0.0061098114 0.08855666 -0.1377253 0.12511167 0.08928294 0.023256138 0.13244553 0.14024383 -0.105775066 0.14113632 -0.03958372 0.12565804 0.13979219 -0.03792815 0.1408333 -0.039617352 -0.13771638 0.1311354 -0.12758303 -0.03794903 0.009170689 0.00730668 0.124222346 0.141185 -0.038736604 -0.12783654 -0.13775858 0.13460138
0.46046045 0.13573077 0.024353161 0.0054327548 -0.13790956 0.08900772 0.13600165 0.02289313 -0.13791549 0.025487348 0.08585808 0.122974604 -0.039048254 0.14109652 -0.10979978 -0.03857421 0.13435847 -0.10923937 0.087704666 0.14039202 -0.037954718 0.08721791 0.13992454 0.0061181188 0.08867912 -0.13793412 0.12529056 0.089407265 0.023284107 0.13263227 0.14047697 -0.105947524 0.14136927 -0.039641887 0.12583677 0.14002138 -0.03799034 0.14106369 -0.039675973 -0.13791804 0.13132097 -0.12777145 -0.038011402 0.009169996 0.0073115528 0.12439525 0.1414141 -0.038797542 -0.12802418 -0.1379593 0.1347946
0.46146145 0.13591988 0.024380423 0.005442545 -0.13812669 0.08912835 0.13619186 0.022926345 -0.13813 0.025513452 0.08597782 0.12314664 -0.039109044 0.14133063 -0.10995512 -0.038636543 0.1345467 -0.109396406 0.087824956 0.14062795 -0.03802011 0.08733773 0.14015687 0.0061267093 0.088801555 -0.13814247 0.12546897 0.08953149 0.023312405 0.1328185 0.14070994 -0.106119335 0.14160186 -0.03969962 0.12601498 0.14025036 -0.038052198 0.14129375 -0.039734088 -0.13811919 0.13150612 -0.12795936 -0.03807339 0.0091696605 0.0073166043 0.12456777 0.14164294 -0.038857907 -0.12821153 -0.13815953 0.13498722
0.46246246 0.13610852 0.024408039 0.005452834 -0.13834314 0.089248836 0.1363816 0.02295988 -0.13834378 0.025539745 0.08609757 0.123318315 -0.03916946 0.14156444 -0.11011001 -0.038698465 0.13473439 -0.10955272 0.087945186 0.14086351 -0.03808504 0.087457485 0.14038882 0.006135717 0.08892375 -0.13835004 0.12564695 0.08965559 0.023340896 0.13300437 0.14094257 -0.106290385 0.14183426 -0.039756708 0.12619278 0.14047891 -0.038113676 0.14152342 -0.03979166 -0.13831973 0.13169086 -0.12814687 -0.038134888 0.009169467 0.007322088 0.12473991 0.14187138 -0.038917877 -0.12839833 -0.1383591 0.13517943
0.46346346 0.13629662 0.024435744 0.005463384 -0.13855892 0.08936922 0.13657078 0.022993557 -0.13855688 0.025566228 0.086217225 0.123489685 -0.039229356 0.14179799 -0.11026429 -0.03876006 0.13492164 -0.109708644 0.08806531 0.14109865 -0.038149513 0.0875771 0.14062044 0.006144993 0.08904582 -0.13855702 0.12582451 0.08977947 0.023369715 0.13318983 0.14117494 -0.106460795 0.14206634 -0.03981349 0.1263702 0.1407072 -0.03817475 0.1417528 -0.03984885 -0.13851978 0.13187514 -0.12833391 -0.03819614 0.009169593 0.0073278323 0.12491164 0.14209953 -0.038977504 -0.12858474 -0.13855827 0.13537098
0.46446446 0.13648422 0.024463814 0.005474299 -0.13877389 0.08948945 0.13675946 0.023027703 -0.13876915 0.025592953 0.086336836 0.1236607 -0.039288796 0.14203121 -0.11041809 -0.0388211 0.13510837 -0.10986393 0.088185444 0.14133345 -0.038213734 0.087696694 0.14085166 0.0061546713 0.0891678 -0.13876328 0.12600161 0.089903265 0.023398705 0.13337483 0.14140704 -0.106630564 0.14229819 -0.039869674 0.12654708 0.14093506 -0.038235325 0.14198184 -0.03990552 -0.13871923 0.13205908 -0.12852058 -0.038256906 0.009169951 0.0073338673 0.12508303 0.14232734 -0.03903652 -0.12877053 -0.1387568 0.13556202
0.46546546 0.13667135 0.024492022 0.005485669 -0.13898808 0.089609586 0.13694763 0.023061998 -0.13898076 0.025619872 0.086456515 0.12383139 -0.039347827 0.14226422 -0.11057139 -0.038881823 0.13529459 -0.110018834 0.08830539 0.14156787 -0.038277432 0.08781622 0.14108257 0.0061648116 0.08928968 -0.13896896 0.12617823 0.090026855 0.023428015 0.13355944 0.14163889 -0.106799744 0.14252976 -0.039925344 0.12672362 0.14116263 -0.038295664 0.14221062 -0.039961614 -0.13891815 0.13224255 -0.1287067 -0.038317338 0.009170562 0.0073403046 0.1252541 0.14255485 -0.039095223 -0.1289561 -0.13895465 0.13575259
0.46646646 0.13685802 0.024520513 0.0054971725 -0.13920148 0.0897297 0.13713536 0.023096643 -0.13919161 0.025646992 0.08657612 0.12400179 -0.039406277 0.14249697 -0.11072409 -0.03894216 0.13548037 -0.110173106 0.088425435 0.14180204 -0.038340818 0.087935716 0.14131317 0.00617519 0.08941144 -0.13917395 0.12635449 0.09015038 0.023457646 0.13374372 0.14187059 -0.10696801 0.14276113 -0.039980546 0.12689969 0.1413899 -0.038355537 0.14243907 -0.04001736 -0.1391165 0.13242565 -0.1288923 -0.038377352 0.009171456 0.0073470175 0.12542477 0.14278209 -0.039153382 -0.12914099 -0.13915205 0.13594264
0.46746746 0.13704422 0.02454932 0.00550925 -0.13941428 0.0898496 0.13732257 0.023131564 -0.13940173 0.02567438 0.08669573 0.12417186 -0.039464302 0.14272937 -0.11087633 -0.03900201 0.13566571 -0.11032687 0.08854533 0.14203575 -0.038403727 0.08805516 0.1415433 0.0061859563 0.089533016 -0.13937825 0.12653032 0.09027377 0.023487538 0.13392758 0.14210196 -0.10713571 0.14299223 -0.04003515 0.12707543 0.14161693 -0.03841496 0.14266714 -0.04007241 -0.13931414 0.13260837 -0.1290775 -0.03843691 0.00917273 0.007354066 0.12559512 0.14300895 -0.03921113 -0.12932542 -0.13934885 0.13613218
0.46846846 0.13722995 0.024578206 0.0055216476 -0.13962619 0.08996951 0.1375093 0.02316682 -0.13961107 0.025701933 0.08681538 0.12434168 -0.039521866 0.14296171 -0.111027926 -0.039061442 0.13585052 -0.110480025 0.08866511 0.14226915 -0.03846626 0.08817455 0.14177316 0.0061971396 0.08965454 -0.13958183 0.12670581 0.09039706 0.023517668 0.13411108 0.142333 -0.10730263 0.14322309 -0.040089257 0.12725067 0.1418435 -0.038474016 0.14289497 -0.040127113 -0.13951126 0.13279074 -0.12926213 -0.038496163 0.009174198 0.0073615015 0.12576512 0.1432356 -0.039268345 -0.12950937 -0.13954502 0.13632119
0.46946946 0.13741525 0.024607498 0.0055343807 -0.1398373 0.09008929 0.13769554 0.023202412 -0.13981967 0.025729835 0.08693498 0.12451118 -0.039578833 0.14319372 -0.11117902 -0.039120436 0.13603494 -0.110632725 0.08878498 0.14250228 -0.03852829 0.08829397 0.14200278 0.0062086806 0.08977597 -0.13978484 0.12688084 0.09052014 0.023548111 0.13429418 0.14256398 -0.10746886 0.14345376 -0.040142894 0.12742558 0.14206989 -0.038532604 0.14312251 -0.040181093 -0.1397078 0.13297269 -0.12944636 -0.038554974 0.009176001 0.0073692426 0.1259348 0.14346194 -0.039325096 -0.12969288 -0.13974056 0.13650982
0.47047046 0.1376001 0.024637058 0.005547613 -0.1400477 0.09020898 0.13788138 0.023238264 -0.14002748 0.025757857 0.087054655 0.12468037 -0.03963539 0.14342546 -0.11132951 -0.03917899 0.13621885 -0.11078478 0.08890477 0.14273506 -0.038589977 0.088413306 0.14223196 0.006220624 0.08989736 -0.1399871 0.1270555 0.09064323 0.023578964 0.13447693 0.14279473 -0.10763432 0.14368418 -0.04019595 0.12760007 0.14229596 -0.038590807 0.14334974 -0.040234677 -0.13990374 0.13315433 -0.12962997 -0.03861321 0.00917808 0.0073773935 0.1261041 0.14368793 -0.03938137 -0.1298758 -0.13993558 0.13669792
0.47147146 0.13778451 0.024666883 0.0055611655 -0.14025727 0.09032868 0.13806674 0.023274526 -0.14023457 0.025786236 0.087174386 0.124849334 -0.039691307 0.14365704 -0.11147939 -0.039237007 0.13640241 -0.11093624 0.089024544 0.14296746 -0.038651075 0.0885327 0.1424609 0.006233014 0.090018645 -0.1401886 0.12722972 0.0907661 0.023609973 0.13465936 0.14302525 -0.10779911 0.14391443 -0.040248483 0.12777422 0.14252177 -0.03864854 0.14357668 -0.040287748 -0.140099 0.1333356 -0.12981305 -0.038671207 0.009180501 0.007385902 0.12627317 0.14391372 -0.039437108 -0.13005811 -0.1401299 0.13688555
0.47247246 0.13796844 0.024696946 0.005575143 -0.14046608 0.09044827 0.13825166 0.023311056 -0.14044076 0.02581478 0.08729407 0.12501805 -0.039746813 0.1438884 -0.11162872 -0.039294764 0.13658553 -0.11108718 0.089144364 0.14319962 -0.03871193 0.088652015 0.14268953 0.006245807 0.09013987 -0.14038943 0.12740368 0.090889014 0.0236414 0.1348414 0.14325547 -0.107963115 0.14414442 -0.04030037 0.12794797 0.14274718 -0.03870579 0.14380336 -0.04034017 -0.14029369 0.13351652 -0.1299957 -0.03872868 0.009183228 0.0073948056 0.1264419 0.14413926 -0.03949237 -0.13024005 -0.14032364 0.13707273
0.47347346 0.13815205 0.024727345 0.005589612 -0.14067401 0.09056787 0.13843615 0.023347981 -0.14064626 0.025843602 0.08741389 0.12518649 -0.0398018 0.1441195 -0.11177745 -0.039351843 0.13676822 -0.11123748 0.08926418 0.14343147 -0.038772166 0.0887714 0.14291781 0.0062590837 0.09026106 -0.1405895 0.1275772 0.09101176 0.02367317 0.13502319 0.14348559 -0.10812642 0.14437428 -0.04035178 0.12812133 0.14297241 -0.038762588 0.1440298 -0.04039207 -0.14048772 0.13369715 -0.13017774 -0.038785774 0.0091862455 0.0074040145 0.12661032 0.14436448 -0.03954716 -0.13042139 -0.14051665 0.13725945
0.47447446 0.13833523 0.024757966 0.0056043416 -0.14088115 0.09068728 0.13862018 0.023385212 -0.14085096 0.025872692 0.08753368 0.12535469 -0.03985624 0.1443505 -0.11192568 -0.039408684 0.13695052 -0.1113873 0.0893839 0.14366299 -0.038832042 0.088890724 0.14314581 0.006272644 0.09038213 -0.14078887 0.12775038 0.09113443 0.023705214 0.13520461 0.14371543 -0.108289056 0.14460391 -0.040402703 0.12829438 0.1431973 -0.038819045 0.14425598 -0.04044345 -0.14068115 0.13387744 -0.13035922 -0.038842373 0.009189546 0.0074137 0.1267785 0.14458948 -0.03960138 -0.13060212 -0.1407091 0.13744575
0.4754755 0.13851798 0.024788905 0.005619593 -0.14108755 0.09080679 0.13880387 0.023422748 -0.14105491 0.025901977 0.08765352 0.12552263 -0.03991013 0.14458118 -0.112073176 -0.03946481 0.1371324 -0.11153638 0.0895037 0.1438942 -0.038891397 0.089010134 0.14337355 0.0062866434 0.0905032 -0.14098752 0.12792325 0.09125704 0.023737572 0.13538572 0.14394516 -0.108450815 0.14483331 -0.040452994 0.12846707 0.14342198 -0.038874984 0.14448185 -0.04049421 -0.14087383 0.13405743 -0.1305402 -0.038898554 0.0091932565 0.0074236766 0.12694643 0.14481424 -0.039655134 -0.13078237 -0.14090101 0.1376316
0.4764765 0.13870037 0.024820182 0.0056352615 -0.14129303 0.09092622 0.13898706 0.023460723 -0.14125791 0.025931604 0.08777352 0.12569033 -0.039963536 0.14481175 -0.11222023 -0.03952062 0.13731392 -0.11168496 0.08962341 0.14412515 -0.038950358 0.08912951 0.14360094 0.0063011497 0.09062417 -0.1411854 0.12809575 0.09137959 0.02377031 0.13556653 0.14417468 -0.10861175 0.14506257 -0.040502615 0.12863947 0.14364639 -0.03893043 0.14470741 -0.040544495 -0.14106588 0.13423713 -0.1307206 -0.038954206 0.00919722 0.007434137 0.12711406 0.1450387 -0.039708376 -0.13096206 -0.14109208 0.13781703
0.4774775 0.13888234 0.024851758 0.005651392 -0.14149775 0.09104561 0.13916996 0.023498967 -0.14146027 0.025961537 0.08789345 0.12585784 -0.04001634 0.1450421 -0.11236661 -0.03957598 0.13749509 -0.111833006 0.08974324 0.1443558 -0.03900877 0.08924898 0.14382806 0.0063160434 0.09074517 -0.1413826 0.12826794 0.091502145 0.023803353 0.13574703 0.144404 -0.1087721 0.1452916 -0.04055179 0.12881148 0.14387055 -0.038985454 0.1449328 -0.040594198 -0.14125745 0.13441648 -0.13090043 -0.03900953 0.0092016235 0.007444918 0.1272814 0.14526299 -0.03976114 -0.13114116 -0.14128257 0.13800205
0.4784785 0.13906394 0.024883643 0.00566788 -0.14170176 0.09116499 0.13935232 0.02353768 -0.14166164 0.025991686 0.08801359 0.12602513 -0.04006864 0.14527225 -0.112512425 -0.039630733 0.1376758 -0.11198027 0.08986302 0.14458619 -0.03906678 0.0893684 0.14405493 0.0063313693 0.09086608 -0.14157909 0.1284397 0.09162457 0.023836844 0.13592723 0.14463308 -0.10893156 0.14552052 -0.040600404 0.12898321 0.14409441 -0.039039996 0.145158 -0.040643252 -0.14144818 0.13459557 -0.13107973 -0.039064277 0.009206325 0.007456176 0.12744847 0.145487 -0.039813265 -0.13131964 -0.14147246 0.13818668
0.4794795 0.13924518 0.024915837 0.00568486 -0.14190467 0.09128439 0.13953438 0.023576684 -0.14186242 0.02602214 0.08813371 0.1261922 -0.040120378 0.14550227 -0.11265756 -0.03968507 0.13785614 -0.11212701 0.08998291 0.14481628 -0.039124187 0.089487895 0.14428154 0.00634712 0.090986945 -0.14177476 0.12861125 0.091746904 0.023870632 0.13610713 0.1448621 -0.10909037 0.14574926 -0.04064838 0.12915455 0.1443181 -0.03909404 0.14538288 -0.040691838 -0.1416382 0.13477436 -0.13125834 -0.039118595 0.00921125 0.007467799 0.12761535 0.14571086 -0.03986492 -0.13149756 -0.14166167 0.13837087
0.4804805 0.139426 0.024948366 0.00570222 -0.14210688 0.09140368 0.13971607 0.023616202 -0.14206225 0.026052907 0.088253945 0.12635909 -0.040171586 0.1457321 -0.11280217 -0.039738886 0.13803619 -0.112273216 0.09010282 0.14504614 -0.03918128 0.08960743 0.14450777 0.006363377 0.091107845 -0.14196965 0.12878239 0.09186922 0.023904733 0.13628678 0.14509094 -0.10924831 0.14597782 -0.04069581 0.12932564 0.14454149 -0.039147645 0.14560753 -0.040739775 -0.14182772 0.13495295 -0.1314365 -0.039172508 0.009216681 0.007479854 0.12778196 0.1459344 -0.039916098 -0.13167489 -0.14185008 0.13855466
0.4814815 0.13960649 0.024981126 0.0057201013 -0.14230815 0.09152306 0.13989736 0.023656048 -0.14226112 0.026083998 0.08837423 0.12652576 -0.04022228 0.14596176 -0.11294605 -0.039792307 0.13821585 -0.11241862 0.09022272 0.14527577 -0.039237816 0.08972703 0.14473388 0.0063800886 0.0912287 -0.14216378 0.12895334 0.09199153 0.02393923 0.13646618 0.14531958 -0.10940551 0.14620626 -0.04074256 0.12949638 0.1447646 -0.039200757 0.14583199 -0.04078716 -0.14201649 0.1351312 -0.13161397 -0.03922583 0.009222388 0.0074923337 0.12794831 0.14615774 -0.039966717 -0.13185158 -0.14203787 0.1387381
0.4824825 0.1397867 0.025014311 0.0057384 -0.14250872 0.09164238 0.14007823 0.023696288 -0.14245933 0.02611532 0.088494666 0.12669228 -0.040272325 0.14619124 -0.11308928 -0.039845087 0.13839519 -0.11256357 0.0903427 0.14550503 -0.03929388 0.0898467 0.14495961 0.00639721 0.09134953 -0.14235716 0.12912393 0.0921138 0.023974188 0.13664529 0.14554806 -0.10956186 0.14643447 -0.04078883 0.12966685 0.14498752 -0.03925345 0.14605616 -0.040833853 -0.1422045 0.1353092 -0.13179088 -0.039278783 0.00922852 0.0075052157 0.12811449 0.14638087 -0.04001671 -0.13202769 -0.14222497 0.1389211
0.4834835 0.13996649 0.025047831 0.005757205 -0.14270832 0.09176179 0.14025879 0.023737036 -0.14265668 0.026146982 0.0886152 0.1268586 -0.04032176 0.14642061 -0.11323202 -0.039897393 0.13857412 -0.11270777 0.090462774 0.14573407 -0.039349288 0.08996643 0.14518516 0.006414868 0.09147036 -0.1425498 0.12929425 0.09223598 0.024009392 0.13682412 0.1457764 -0.10971745 0.14666256 -0.040834397 0.12983702 0.14521022 -0.039305493 0.14628017 -0.04088006 -0.14239186 0.135487 -0.13196707 -0.03933124 0.009234905 0.0075185 0.12828043 0.14660376 -0.040066257 -0.13220319 -0.14241141 0.13910377
0.4844845 0.140146 0.025081657 0.005776502 -0.14290717 0.091881156 0.14043899 0.023778185 -0.14285317 0.026178923 0.088735834 0.12702475 -0.040370747 0.14664973 -0.11337403 -0.039949168 0.13875282 -0.11285134 0.0905828 0.14596285 -0.0394044 0.09008616 0.14541039 0.0064329505 0.09159122 -0.14274159 0.1294642 0.092358224 0.024045058 0.13700272 0.14600459 -0.10987231 0.1468905 -0.040879473 0.13000691 0.14543271 -0.039357204 0.14650394 -0.040925667 -0.14257851 0.13566443 -0.1321428 -0.03938321 0.0092417 0.007532254 0.12844616 0.14682649 -0.04011511 -0.13237815 -0.14259712 0.13928604
0.4854855 0.14032513 0.025115792 0.0057961717 -0.14310503 0.092000484 0.14061885 0.023819715 -0.14304876 0.02621115 0.088856585 0.12719071 -0.040419087 0.1468788 -0.11351539 -0.040000517 0.13893111 -0.11299426 0.090702966 0.14619142 -0.03945891 0.09020607 0.14563546 0.0064514354 0.091712005 -0.14293267 0.12963395 0.0924804 0.024081104 0.13718107 0.14623268 -0.1100263 0.14711836 -0.040923834 0.13017651 0.14565492 -0.03940838 0.1467275 -0.04097067 -0.14276451 0.1358417 -0.13231789 -0.039434653 0.009248905 0.0075464174 0.12861161 0.14704902 -0.040163577 -0.13255236 -0.14278221 0.13946797
0.4864865 0.14050393 0.025150303 0.005816303 -0.14330207 0.09211987 0.14079835 0.023861773 -0.14324354 0.026243776 0.088977456 0.12735651 -0.040466867 0.1471077 -0.11365624 -0.040051304 0.1391091 -0.113136604 0.09082319 0.14641973 -0.039513003 0.090325974 0.14586018 0.0064705014 0.09183283 -0.14312293 0.1298034 0.09260251 0.024117462 0.13735919 0.14646055 -0.110179506 0.14734606 -0.04096766 0.13034584 0.14587694 -0.03945901 0.14695084 -0.041015103 -0.14294982 0.13601877 -0.1324924 -0.03948574 0.0092564 0.0075610876 0.12877692 0.14727134 -0.04021143 -0.1327261 -0.1429664 0.13964957
0.4874875 0.14068244 0.025185112 0.005837038 -0.14349826 0.09223934 0.14097747 0.023904286 -0.14343745 0.02627667 0.08909846 0.12752208 -0.040514126 0.14733642 -0.11379638 -0.040101618 0.1392868 -0.113278344 0.09094347 0.14664778 -0.039566573 0.09044595 0.14608471 0.006490089 0.091953695 -0.14331245 0.12997249 0.092724666 0.024154276 0.13753703 0.14668836 -0.11033197 0.14757358 -0.04101088 0.1305149 0.14609873 -0.03950916 0.14717399 -0.04105881 -0.14313439 0.13619556 -0.13266611 -0.03953619 0.00926429 0.007576175 0.12894206 0.14749342 -0.040258728 -0.13289912 -0.14315008 0.13983072
0.4884885 0.14086065 0.02522038 0.0058582276 -0.1436936 0.09235875 0.14115636 0.023947246 -0.1436306 0.026309915 0.089219645 0.12768763 -0.040560737 0.14756502 -0.1139358 -0.0401513 0.13946418 -0.11341935 0.09106382 0.1468756 -0.039619513 0.09056606 0.14630897 0.006510094 0.092074595 -0.1435011 0.13014147 0.092846796 0.024191506 0.13771473 0.14691603 -0.11048339 0.14780103 -0.04105337 0.1306837 0.14632033 -0.0395587 0.14739694 -0.041101977 -0.14331818 0.13637216 -0.13283926 -0.03958611 0.009272642 0.007591583 0.12910695 0.14771536 -0.04030541 -0.13307153 -0.14333299 0.14001164
0.4894895 0.14103848 0.025255945 0.005879849 -0.143888 0.0924783 0.14133482 0.023990743 -0.14382283 0.026343413 0.08934101 0.12785296 -0.04060676 0.14779353 -0.11407459 -0.04020056 0.13964128 -0.113559715 0.0911843 0.14710324 -0.039672036 0.09068626 0.14653306 0.0065305904 0.09219542 -0.14368895 0.13031012 0.09296894 0.024229132 0.1378921 0.14714351 -0.11063409 0.1480283 -0.041095383 0.13085222 0.14654168 -0.039607856 0.14761963 -0.041144416 -0.14350131 0.13654849 -0.13301173 -0.039635625 0.009281255 0.007607609 0.12927169 0.14793707 -0.040351536 -0.13324319 -0.1435151 0.14019217
0.4904905 0.14121608 0.025291875 0.005902052 -0.14408156 0.09259783 0.14151308 0.024034694 -0.14401414 0.026377276 0.08946255 0.12801816 -0.040652186 0.14802188 -0.11421272 -0.040249147 0.13981809 -0.11369943 0.09130483 0.1473306 -0.039724045 0.09080653 0.14675692 0.0065517426 0.092316374 -0.14387608 0.13047844 0.09309109 0.02426719 0.13806936 0.14737093 -0.110783875 0.14825551 -0.041136637 0.13102059 0.14676291 -0.03965658 0.14784223 -0.041186303 -0.14368376 0.13672471 -0.13318357 -0.039684627 0.009290442 0.00762403 0.12943622 0.14815867 -0.040397123 -0.13341434 -0.14369659 0.14037232
0.4914915 0.14139338 0.025328148 0.0059247985 -0.14427412 0.092717364 0.14169088 0.024079114 -0.14420469 0.026411451 0.08958418 0.12818323 -0.040697075 0.14825009 -0.114350274 -0.040297326 0.13999456 -0.113838494 0.09142546 0.14755777 -0.03977549 0.0909269 0.14698048 0.0065733492 0.092437275 -0.14406236 0.13064663 0.0932132 0.024305582 0.13824631 0.14759819 -0.11093285 0.14848255 -0.041177325 0.13118859 0.14698383 -0.039704707 0.1480646 -0.041227527 -0.1438654 0.13690068 -0.13335498 -0.03973313 0.009299785 0.007640846 0.1296006 0.14838004 -0.040442217 -0.13358477 -0.14387727 0.14055221
0.4924925 0.14157033 0.025364768 0.005948022 -0.14446586 0.09283702 0.1418685 0.024124123 -0.14439431 0.026446015 0.089706 0.12834823 -0.040741373 0.14847821 -0.11448713 -0.04034492 0.14017077 -0.11397691 0.09154638 0.14778471 -0.03982644 0.09104745 0.1472039 0.0065955296 0.09255822 -0.14424773 0.1308145 0.093335345 0.024344534 0.13842317 0.14782539 -0.11108087 0.14870961 -0.041217424 0.13135637 0.14720464 -0.039752245 0.14828682 -0.041268036 -0.14404638 0.13707647 -0.13352557 -0.039781176 0.009309635 0.007658206 0.12976477 0.1486013 -0.040486634 -0.13375452 -0.14405727 0.14073177
0.4934935 0.14174709 0.025401812 0.0059718415 -0.14465666 0.0929568 0.1420458 0.02416955 -0.14458302 0.026480898 0.08982804 0.1285131 -0.040784936 0.14870623 -0.11462328 -0.040391937 0.14034672 -0.11411461 0.091667265 0.14801142 -0.039876826 0.0911681 0.14742704 0.0066182166 0.09267926 -0.14443238 0.1309822 0.09345749 0.02438391 0.13859974 0.14805241 -0.11122802 0.1489364 -0.04125672 0.13152401 0.14742525 -0.039799284 0.14850883 -0.04130785 -0.14422652 0.13725209 -0.13369533 -0.039828565 0.009319931 0.007675953 0.12992887 0.14882231 -0.040530335 -0.13392362 -0.14423649 0.14091101
0.4944945 0.14192353 0.025439236 0.005996242 -0.14484653 0.09307655 0.14222272 0.024215616 -0.14477083 0.026516076 0.08995042 0.1286778 -0.04082806 0.14893417 -0.114758804 -0.040438555 0.14052236 -0.11425173 0.09178834 0.14823785 -0.039926793 0.0912889 0.14764997 0.0066414773 0.092800245 -0.14461617 0.13114959 0.09357964 0.024423763 0.13877621 0.14827941 -0.11137432 0.14916313 -0.041295387 0.13169132 0.14764561 -0.0398459 0.1487306 -0.041347086 -0.144406 0.13742754 -0.13386464 -0.039875507 0.009330586 0.0076942816 0.13009275 0.14904313 -0.040573593 -0.13409208 -0.14441498 0.14108987
0.4954955 0.14209966 0.025477007 0.0060211197 -0.14503542 0.093196474 0.14239939 0.024262108 -0.14495768 0.026551612 0.09007283 0.12884241 -0.04087056 0.149162 -0.11489366 -0.04048448 0.14069778 -0.11438815 0.0919095 0.14846422 -0.03997609 0.09140982 0.1478727 0.006665319 0.09292134 -0.14479914 0.13131678 0.09370186 0.024464037 0.1389524 0.14850625 -0.111519665 0.14938983 -0.041333422 0.1318585 0.14786579 -0.039891828 0.14895229 -0.04138554 -0.14458475 0.13760272 -0.13403325 -0.039922 0.0093415305 0.0077131838 0.13025653 0.14926387 -0.04061613 -0.13425992 -0.14459278 0.14126854
0.4964965 0.14227556 0.025515158 0.00604669 -0.1452234 0.09331648 0.14257577 0.024309158 -0.14514384 0.026587505 0.09019547 0.12900701 -0.040912297 0.14938968 -0.1150278 -0.040529896 0.14087293 -0.11452385 0.09203086 0.14869022 -0.040024944 0.091530874 0.1480952 0.0066896826 0.093042485 -0.1449812 0.13148378 0.093824066 0.024504796 0.13912854 0.14873299 -0.111664094 0.1496164 -0.041370682 0.13202536 0.14808583 -0.039937366 0.14917375 -0.041423358 -0.14476264 0.13777786 -0.13420115 -0.039967857 0.009352945 0.007732503 0.13042012 0.14948441 -0.040658087 -0.13442694 -0.14476979 0.14144683
0.4974975 0.14245117 0.025553707 0.006072618 -0.14541036 0.09343652 0.1427519 0.024356797 -0.14532879 0.026623763 0.09031839 0.12917146 -0.040953584 0.14961728 -0.11516132 -0.040574837 0.14104782 -0.11465887 0.09215241 0.14891613 -0.04007323 0.09165211 0.14831747 0.006714709 0.09316364 -0.14516251 0.13165054 0.09394634 0.024546083 0.13930449 0.14895965 -0.11180754 0.14984289 -0.041407295 0.13219206 0.1483057 -0.039982386 0.14939508 -0.04146041 -0.1449399 0.13795279 -0.13436837 -0.040013317 0.0093647465 0.007752292 0.13058358 0.14970475 -0.04069946 -0.13459341 -0.14494605 0.14162484
0.4984985 0.1426265 0.025592655 0.006099306 -0.14559636 0.09355674 0.14292768 0.024404883 -0.14551295 0.026660327 0.09044143 0.12933587 -0.040994126 0.14984478 -0.115294114 -0.040619094 0.14122246 -0.11479324 0.09227409 0.14914179 -0.040120985 0.09177346 0.14853959 0.0067403466 0.09328489 -0.14534287 0.13181707 0.09406862 0.024587829 0.13948028 0.14918622 -0.111950144 0.15006931 -0.04144325 0.13235855 0.14852531 -0.04002677 0.14961618 -0.041496776 -0.14511642 0.13812761 -0.13453496 -0.040058218 0.009376988 0.0077726543 0.13074689 0.14992502 -0.04074013 -0.13475913 -0.14512156 0.14180255
0.4994995 0.14280166 0.02563209 0.0061265305 -0.14578143 0.09367704 0.14310327 0.024453625 -0.14569622 0.026697304 0.0905648 0.12950024 -0.041034024 0.1500722 -0.11542622 -0.040662836 0.14139682 -0.114926934 0.09239588 0.14936733 -0.04016819 0.09189506 0.14876151 0.006766483 0.093406156 -0.1455223 0.1319834 0.09419105 0.024630077 0.13965595 0.14941269 -0.11209175 0.15029564 -0.041478373 0.1325249 0.14874479 -0.040070668 0.1498372 -0.041532397 -0.14529212 0.1383023 -0.13470078 -0.040102474 0.009389669 0.007793486 0.13091008 0.1501451 -0.040780086 -0.13492416 -0.14529626 0.14197999
0.5005005 0.1429765 0.025671829 0.0061543137 -0.14596553 0.09379747 0.14327857 0.024502806 -0.14587851 0.026734553 0.090688296 0.1296645 -0.041073352 0.15029958 -0.11555767 -0.040706106 0.14157104 -0.115059875 0.09251789 0.14959264 -0.04021475 0.09201674 0.14898312 0.0067933127 0.09352748 -0.14570084 0.13214952 0.094313435 0.024672728 0.1398314 0.14963908 -0.11223245 0.1505219 -0.041512847 0.13269094 0.14896412 -0.040114045 0.150058 -0.04156737 -0.14546701 0.1384768 -0.13486597 -0.040146373 0.0094027445 0.007814914 0.13107319 0.15036507 -0.04081948 -0.13508861 -0.14547029 0.1421572
0.5015015 0.14315109 0.02571205 0.0061827376 -0.14614852 0.09391798 0.14345357 0.024552695 -0.14605981 0.026772313 0.0908121 0.12982872 -0.041111954 0.15052685 -0.115688466 -0.040748734 0.14174494 -0.11519221 0.09264009 0.14981768 -0.040260945 0.09213864 0.14920464 0.006820716 0.09364892 -0.14587852 0.13231543 0.09443592 0.024716042 0.14000681 0.14986543 -0.11237205 0.15074813 -0.041546702 0.13285694 0.14918315 -0.040156856 0.15027866 -0.04160153 -0.14564127 0.13865124 -0.13503039 -0.040189702 0.009416297 0.00783693 0.13123617 0.15058479 -0.040858172 -0.13525221 -0.14564338 0.14233412
0.5025025 0.14332557 0.025752679 0.006211661 -0.14633052 0.0940387 0.14362833 0.024603024 -0.14624019 0.026810408 0.0909362 0.1299929 -0.04114996 0.15075402 -0.11581851 -0.040790793 0.1419186 -0.115323864 0.0927625 0.15004268 -0.040306546 0.09226078 0.14942598 0.0068486333 0.093770355 -0.14605537 0.13248116 0.09455849 0.024759755 0.14018205 0.15009171 -0.112510845 0.1509742 -0.041579656 0.13302267 0.14940222 -0.04019917 0.15049917 -0.041634962 -0.14581464 0.13882554 -0.1351941 -0.040232457 0.009430185 0.0078593865 0.13139907 0.15080447 -0.040896244 -0.13541506 -0.14581579 0.1425107
0.5035035 0.14349967 0.025793739 0.006241381 -0.14651161 0.094159506 0.14380282 0.024653956 -0.14641955 0.026848838 0.091060504 0.130157 -0.041187197 0.15098119 -0.11594784 -0.040832307 0.14209211 -0.1154547 0.092885055 0.1502674 -0.040351555 0.09238308 0.14964704 0.006877184 0.09389194 -0.14623123 0.13264671 0.09468116 0.02480406 0.14035712 0.15031788 -0.112648666 0.15120026 -0.041611895 0.13318828 0.14962098 -0.04024089 0.15071954 -0.041667715 -0.1459873 0.13899973 -0.13535698 -0.040274713 0.009444505 0.007882424 0.13156185 0.15102397 -0.040933587 -0.13557726 -0.14598739 0.14268704
0.5045045 0.14367366 0.025835298 0.006271556 -0.14669165 0.09428048 0.14397715 0.024705477 -0.14659786 0.026887689 0.09118502 0.1303211 -0.041223858 0.15120825 -0.11607646 -0.040873177 0.1422654 -0.11558493 0.09300783 0.15049204 -0.040395994 0.092505574 0.14986801 0.0069064945 0.09401361 -0.14640617 0.13281204 0.094803825 0.024848826 0.14053214 0.15054396 -0.11278537 0.15142629 -0.041643433 0.13335371 0.14983962 -0.040282127 0.15093978 -0.041699655 -0.1461592 0.13917379 -0.13551922 -0.040316463 0.009459242 0.007906072 0.1317245 0.15124337 -0.04097024 -0.1357387 -0.14615813 0.14286314
0.5055055 0.1438474 0.025877282 0.006302379 -0.14687067 0.09440157 0.1441512 0.024757639 -0.14677528 0.026926972 0.09130981 0.1304852 -0.041259766 0.15143523 -0.11620438 -0.04091354 0.1424385 -0.115714386 0.09313081 0.15071645 -0.040439934 0.09262828 0.15008877 0.0069363266 0.09413536 -0.14658013 0.13297719 0.094926655 0.024894197 0.14070708 0.15077007 -0.11292119 0.15165223 -0.0416743 0.133519 0.15005815 -0.040322766 0.15115987 -0.041730836 -0.14633018 0.13934787 -0.13568074 -0.04035757 0.009474553 0.0079302415 0.13188711 0.15146255 -0.0410062 -0.13589947 -0.14632806 0.14303903
0.5065065 0.14402094 0.025919735 0.006333828 -0.14704852 0.094522804 0.14432494 0.024810307 -0.14695157 0.02696665 0.09143482 0.13064921 -0.04129505 0.15166213 -0.11633154 -0.04095322 0.1426113 -0.115843184 0.09325395 0.15094067 -0.04048322 0.09275114 0.15030932 0.006966844 0.09425721 -0.14675325 0.13314219 0.09504956 0.024940073 0.14088196 0.15099603 -0.113056 0.1518781 -0.041704237 0.13368411 0.15027645 -0.040362846 0.15137984 -0.04176128 -0.14650053 0.13952175 -0.13584146 -0.040398274 0.009490274 0.007955 0.1320497 0.15168169 -0.041041505 -0.13605933 -0.14649704 0.14321454
0.5075075 0.14419428 0.025962666 0.006365992 -0.14722556 0.09464421 0.14449853 0.024863616 -0.147127 0.027006753 0.09156024 0.13081321 -0.04132956 0.15188904 -0.116457894 -0.040992238 0.14278394 -0.11597113 0.093377344 0.15116473 -0.04052603 0.09287425 0.15052961 0.00699798 0.09437915 -0.14692536 0.13330694 0.09517258 0.024986513 0.14105663 0.15122195 -0.11318973 0.15210393 -0.041733533 0.13384911 0.15049455 -0.04040246 0.15159962 -0.041790947 -0.1466699 0.13969555 -0.13600129 -0.040438358 0.0095063895 0.007980362 0.13221216 0.15190065 -0.04107608 -0.13621855 -0.14666535 0.14338993
0.5085085 0.14436741 0.026006028 0.006398745 -0.14740148 0.09476581 0.14467183 0.024917513 -0.14730145 0.027047247 0.09168585 0.13097727 -0.041363403 0.15211579 -0.116583504 -0.041030668 0.14295647 -0.11609847 0.09350092 0.15138867 -0.040568132 0.092997536 0.15074988 0.0070297047 0.09450123 -0.14709666 0.1334716 0.09529571 0.025033467 0.14123122 0.15144782 -0.113322526 0.15232971 -0.041761983 0.134014 0.15071256 -0.04044145 0.15181929 -0.04181982 -0.1468384 0.13986932 -0.13616043 -0.040477857 0.009523064 0.00800623 0.13237461 0.15211955 -0.041110013 -0.13637681 -0.14683273 0.14356507
0.5095095 0.1445404 0.026049837 0.0064321086 -0.14757627 0.09488753 0.14484495 0.024971932 -0.14747481 0.027088083 0.09181171 0.13114125 -0.04139649 0.15234257 -0.11670845 -0.041068528 0.14312875 -0.1162249 0.09362473 0.15161242 -0.04060976 0.09312115 0.15096986 0.0070621297 0.09462335 -0.14726675 0.13363609 0.095418885 0.025081009 0.14140579 0.15167357 -0.1134544 0.15255544 -0.041789755 0.13417871 0.1509304 -0.040479887 0.15203886 -0.041847847 -0.14700614 0.14004302 -0.1363188 -0.040516853 0.009540178 0.008032739 0.13253692 0.15233831 -0.041143134 -0.13653445 -0.14699924 0.14373983
0.5105105 0.14471313 0.026094139 0.0064661056 -0.14775005 0.09500944 0.14501782 0.025027089 -0.14764714 0.027129501 0.09193784 0.13130525 -0.041428946 0.15256932 -0.11683256 -0.04110576 0.14330085 -0.11635074 0.093748696 0.151836 -0.040650886 0.0932449 0.15118971 0.007095188 0.09474566 -0.14743604 0.13380042 0.09554225 0.025129072 0.14158022 0.15189937 -0.1135851 0.15278111 -0.041816738 0.13434333 0.15114805 -0.040517833 0.15225825 -0.041875273 -0.1471731 0.14021657 -0.13647631 -0.040555205 0.009557679 0.0080598 0.13269925 0.1525569 -0.041175608 -0.13669124 -0.14716491 0.14391455
0.5115115 0.14488575 0.026138932 0.006500758 -0.14792284 0.09513158 0.14519052 0.025082648 -0.14781849 0.027171213 0.09206423 0.13146916 -0.041460663 0.15279596 -0.116955966 -0.04114234 0.14347273 -0.1164757 0.09387296 0.1520594 -0.040691204 0.09336885 0.1514094 0.007128909 0.09486814 -0.1476043 0.13396457 0.095665716 0.025177639 0.1417546 0.15212509 -0.11371493 0.15300672 -0.04184293 0.1345078 0.15136564 -0.040555116 0.15247758 -0.041901827 -0.14733915 0.1403901 -0.1366331 -0.04059302 0.009575747 0.008087486 0.13286151 0.15277542 -0.041207362 -0.13684727 -0.1473298 0.14408898
0.5125125 0.14505818 0.026184235 0.0065360963 -0.14809455 0.09525377 0.14536297 0.02513899 -0.14798878 0.027213432 0.092190884 0.13163322 -0.04149166 0.15302256 -0.11707859 -0.041178275 0.14364456 -0.11659993 0.09399743 0.15228271 -0.040731024 0.09349309 0.15162884 0.0071632266 0.09499067 -0.1477716 0.13412854 0.09578927 0.025226824 0.14192888 0.15235072 -0.113843635 0.15323238 -0.04186838 0.13467222 0.151583 -0.04059186 0.15269673 -0.041927658 -0.14750448 0.14056362 -0.13678916 -0.040630322 0.009594321 0.008115813 0.1330237 0.15299386 -0.04123836 -0.13700247 -0.14749375 0.14426315
0.5135135 0.14523044 0.026229993 0.006572023 -0.14826506 0.09537622 0.14553528 0.025195897 -0.14815812 0.027256146 0.09231795 0.13179722 -0.041521944 0.15324911 -0.11720039 -0.041213624 0.1438162 -0.116723426 0.09412214 0.15250586 -0.04077018 0.09361756 0.15184827 0.0071982965 0.0951134 -0.14793798 0.13429241 0.09591301 0.025276572 0.14210317 0.15257636 -0.1139714 0.15345787 -0.041893005 0.13483647 0.15180025 -0.040627982 0.15291582 -0.041952662 -0.14766882 0.14073703 -0.13694426 -0.04066704 0.0096133575 0.008144669 0.1331859 0.15321216 -0.04126867 -0.13715692 -0.14765683 0.14443712
0.5145145 0.14540255 0.026276238 0.00660865 -0.14843465 0.095498875 0.14570737 0.025253419 -0.1483263 0.027299248 0.092445225 0.13196126 -0.04155149 0.15347567 -0.11732146 -0.041248232 0.14398764 -0.11684611 0.09424707 0.15272892 -0.040808734 0.09374227 0.15206742 0.007233985 0.095236205 -0.1481032 0.13445611 0.09603677 0.025326852 0.14227733 0.15280193 -0.11409811 0.15368344 -0.04191685 0.1350006 0.15201738 -0.0406635 0.1531348 -0.0419768 -0.14783227 0.14091042 -0.13709855 -0.04070309 0.009632848 0.008174144 0.13334797 0.15343034 -0.04129824 -0.1373105 -0.147819 0.14461088
0.5155155 0.14557454 0.026323084 0.0066458434 -0.14860314 0.09562162 0.14587927 0.025311463 -0.1484935 0.027342796 0.092572756 0.13212521 -0.041580323 0.1537021 -0.11744161 -0.04128223 0.14415896 -0.116968006 0.09437224 0.15295175 -0.040846746 0.09386717 0.15228648 0.007270254 0.09535918 -0.1482676 0.1346197 0.09616076 0.025377829 0.14245144 0.15302742 -0.11422383 0.15390885 -0.041939855 0.13516465 0.1522344 -0.04069847 0.15335365 -0.04200022 -0.14799489 0.14108375 -0.13725203 -0.040738527 0.0096529275 0.008204155 0.13351007 0.15364845 -0.041327104 -0.13746326 -0.14798036 0.14478448
0.5165165 0.14574628 0.026370313 0.0066837817 -0.14877045 0.095744565 0.14605103 0.025370196 -0.14865965 0.027386822 0.092700616 0.13228928 -0.04160847 0.15392855 -0.11756106 -0.04131548 0.14433014 -0.11708917 0.09449764 0.15317453 -0.04088401 0.09399232 0.15250541 0.007307306 0.09548229 -0.14843109 0.13478322 0.09628488 0.025429212 0.14262551 0.15325294 -0.11434841 0.15413432 -0.041962206 0.13532862 0.1524513 -0.040732827 0.1535724 -0.042022865 -0.14815673 0.14125702 -0.13740471 -0.04077345 0.009673476 0.008234903 0.13367218 0.15386645 -0.04135519 -0.13761517 -0.14814073 0.14495781
0.5175175 0.14591801 0.026418116 0.0067223534 -0.14893696 0.09586784 0.14622262 0.025429443 -0.1488249 0.027431272 0.0928288 0.13245332 -0.041635793 0.1541549 -0.11767967 -0.041348252 0.14450116 -0.11720944 0.09462325 0.15339708 -0.04092071 0.09411776 0.15272412 0.007344924 0.09560557 -0.14859346 0.13494653 0.09640916 0.025481258 0.14279956 0.15347835 -0.11447193 0.1543597 -0.04198365 0.13549244 0.15266804 -0.040766593 0.15379098 -0.0420447 -0.14831765 0.14143026 -0.13755646 -0.04080775 0.009694569 0.008266136 0.1338342 0.15408438 -0.04138254 -0.13776632 -0.14830026 0.14513102
0.5185185 0.1460895 0.026466392 0.0067616105 -0.14910206 0.095991164 0.14639391 0.025489435 -0.14898889 0.027476199 0.09295726 0.13261743 -0.04166236 0.15438125 -0.11779759 -0.041380208 0.14467208 -0.1173289 0.094749205 0.15361948 -0.040956855 0.09424339 0.1529427 0.0073832944 0.09572903 -0.14875482 0.13510977 0.096533515 0.025533862 0.14297353 0.15370378 -0.114594534 0.15458505 -0.04200433 0.13565627 0.15288462 -0.040799715 0.15400952 -0.04206566 -0.14847754 0.14160348 -0.13770747 -0.04084136 0.0097160265 0.008298099 0.13399622 0.15430224 -0.041409176 -0.1379165 -0.14845888 0.14530401
0.5195195 0.14626081 0.026515163 0.0068014786 -0.14926636 0.09611475 0.14656514 0.025550004 -0.14915186 0.027521566 0.09308593 0.13278154 -0.04168822 0.15460761 -0.1179146 -0.041411597 0.14484282 -0.117447644 0.09487528 0.15384184 -0.0409922 0.09436926 0.15316111 0.007422313 0.09585251 -0.14891519 0.13527288 0.09665795 0.025587037 0.14314735 0.15392911 -0.11471607 0.1548104 -0.042024244 0.13581997 0.15310103 -0.04083226 0.15422794 -0.042085953 -0.14863667 0.14177668 -0.13785762 -0.04087446 0.009738117 0.008330628 0.1341583 0.15451989 -0.041435063 -0.13806593 -0.14861658 0.14547679
0.5205205 0.14643212 0.02656445 0.006842062 -0.14942941 0.0962385 0.1467362 0.02561121 -0.14931396 0.027567431 0.09321504 0.13294563 -0.041713342 0.1548338 -0.11803078 -0.04144228 0.14501347 -0.11756559 0.0950017 0.15406397 -0.04102707 0.09449546 0.15337938 0.007461898 0.09597625 -0.14907458 0.13543585 0.096782655 0.025640786 0.1433213 0.1541545 -0.1148366 0.15503573 -0.04204333 0.1359836 0.15331739 -0.04086414 0.15444621 -0.042105325 -0.14879496 0.14194983 -0.1380069 -0.040906936 0.009760745 0.008363821 0.13432032 0.15473752 -0.041460194 -0.13821448 -0.1487734 0.14564948
0.5215215 0.1466032 0.02661423 0.0068833455 -0.1495914 0.096362434 0.14690709 0.02567299 -0.14947474 0.027613748 0.09334434 0.13310981 -0.04173777 0.15506007 -0.118146226 -0.041472327 0.14518403 -0.11768268 0.09512828 0.15428603 -0.041061215 0.094621845 0.15359756 0.00750231 0.09610008 -0.14923295 0.13559875 0.09690744 0.025695175 0.1434951 0.15437976 -0.114956096 0.15526098 -0.042061627 0.13614714 0.15353361 -0.0408955 0.15466441 -0.04212388 -0.1489523 0.14212292 -0.13815533 -0.040938634 0.0097838715 0.008397527 0.13448228 0.15495506 -0.041484654 -0.13836223 -0.1489292 0.1458219
0.5225225 0.14677414 0.026664577 0.0069251657 -0.14975223 0.096486636 0.14707781 0.025735356 -0.1496346 0.027660523 0.09347399 0.13327405 -0.04176141 0.15528628 -0.11826087 -0.041501693 0.14535442 -0.11779897 0.09525512 0.15450796 -0.041094735 0.09474849 0.15381555 0.0075432733 0.09622415 -0.14939037 0.13576156 0.09703239 0.025750082 0.14366893 0.154605 -0.11507443 0.15548623 -0.04207912 0.13631056 0.15374975 -0.040926155 0.15488252 -0.042141687 -0.14910877 0.14229605 -0.13830294 -0.04096999 0.009807505 0.008431919 0.13464426 0.15517253 -0.041508228 -0.13850915 -0.14908427 0.14599419
0.5235235 0.14694495 0.026715465 0.0069677755 -0.14991213 0.096610986 0.14724842 0.02579841 -0.14979342 0.027707793 0.09360397 0.13343829 -0.041784268 0.1555124 -0.118374646 -0.04153033 0.14552464 -0.117914505 0.095382296 0.15472972 -0.041127555 0.094875425 0.1540334 0.0075850114 0.09634841 -0.14954674 0.13592428 0.097157516 0.025805574 0.14384273 0.15483025 -0.11519177 0.1557114 -0.042095765 0.13647395 0.1539657 -0.040956106 0.15510052 -0.042158738 -0.14926425 0.14246912 -0.13844962 -0.041000575 0.009831667 0.008466907 0.13480628 0.15538988 -0.04153114 -0.1386551 -0.14923832 0.14616635
0.5245245 0.14711575 0.026766859 0.007010959 -0.15007085 0.09673556 0.14741881 0.025862042 -0.14995123 0.02775548 0.09373416 0.13360257 -0.041806407 0.15573858 -0.11848758 -0.04155834 0.14569487 -0.11802907 0.09550967 0.1549514 -0.04115982 0.095002584 0.1542511 0.0076273233 0.09647271 -0.14970212 0.13608679 0.097282745 0.025861777 0.14401649 0.1550554 -0.115308106 0.1559366 -0.042111624 0.13663733 0.15418157 -0.040985595 0.15531845 -0.042174928 -0.14941886 0.14264224 -0.13859552 -0.041030485 0.0098563135 0.008502595 0.13496827 0.1556071 -0.041553292 -0.13880037 -0.14939144 0.14633837
0.5255255 0.14728633 0.026818715 0.0070548877 -0.15022853 0.096860334 0.14758913 0.025926348 -0.15010786 0.027803779 0.093864724 0.13376695 -0.04182785 0.15596467 -0.11859968 -0.0415857 0.14586492 -0.11814296 0.0956373 0.15517293 -0.041191366 0.09513001 0.15446867 0.0076703876 0.096597254 -0.14985651 0.13624935 0.097408175 0.025918398 0.14419018 0.15528053 -0.11542342 0.15616176 -0.042126704 0.13680056 0.15439731 -0.041014414 0.15553619 -0.042190306 -0.14957263 0.14281528 -0.1387406 -0.04105987 0.009881511 0.008538857 0.13513023 0.15582427 -0.041574743 -0.13894473 -0.14954361 0.1465102
0.5265265 0.14745682 0.026871085 0.00709939 -0.15038516 0.096985266 0.14775927 0.025991235 -0.15026355 0.027852379 0.09399558 0.13393131 -0.0418484 0.15619074 -0.11871095 -0.04161224 0.14603484 -0.11825597 0.09576517 0.1553943 -0.041222308 0.095257714 0.15468612 0.0077140853 0.09672196 -0.15000984 0.13641182 0.09753378 0.02597569 0.14436384 0.15550561 -0.115537636 0.15638685 -0.04214099 0.13696381 0.15461296 -0.04104254 0.15575397 -0.042204812 -0.14972542 0.14298834 -0.13888481 -0.04108858 0.009907387 0.008575678 0.13529225 0.15604143 -0.041595344 -0.13908823 -0.14969487 0.14668187
0.5275275 0.1476272 0.026924036 0.007144645 -0.15054071 0.09711048 0.14792933 0.026056722 -0.15041813 0.027901549 0.09412672 0.13409574 -0.041868333 0.15641674 -0.11882143 -0.041638196 0.14620477 -0.11836809 0.09589332 0.15561557 -0.04125245 0.0953856 0.15490338 0.007758513 0.09684686 -0.1501621 0.13657409 0.09765947 0.02603355 0.1445376 0.15573072 -0.11565084 0.15661196 -0.042154457 0.13712692 0.15482846 -0.041069996 0.15597153 -0.04221862 -0.14987734 0.14316142 -0.1390282 -0.041116633 0.00993368 0.008613266 0.13545427 0.15625839 -0.041615218 -0.13923088 -0.14984518 0.1468534
0.5285285 0.14779748 0.026977502 0.007190615 -0.15069531 0.09723581 0.14809915 0.026122857 -0.15057176 0.027951192 0.094258174 0.13426016 -0.041887432 0.15664274 -0.118931115 -0.04166346 0.14637452 -0.11847946 0.09602169 0.15583672 -0.041282114 0.09551382 0.15512055 0.007803634 0.096971914 -0.15031345 0.13673638 0.09778537 0.026092019 0.14471121 0.15595575 -0.115763016 0.15683702 -0.04216709 0.13729005 0.15504378 -0.041096885 0.15618902 -0.04223158 -0.15002835 0.1433345 -0.1391708 -0.041144088 0.009960428 0.008651331 0.13561627 0.1564753 -0.04163441 -0.13937283 -0.14999461 0.14702475
0.5295295 0.14796765 0.027031496 0.007237196 -0.15084869 0.097361416 0.14826888 0.026189651 -0.15072429 0.028001301 0.094389975 0.13442476 -0.041905735 0.1568687 -0.11903995 -0.04168802 0.14654413 -0.118590035 0.096150294 0.15605778 -0.041311104 0.09564232 0.1553376 0.007849343 0.09709709 -0.15046383 0.1368986 0.097911425 0.026151072 0.14488482 0.1561808 -0.11587427 0.15706204 -0.042178974 0.13745308 0.15525912 -0.04112321 0.15640645 -0.042243745 -0.15017842 0.14350748 -0.1393126 -0.041170944 0.009987742 0.008690096 0.13577828 0.15669216 -0.041652814 -0.1395139 -0.15014312 0.14719595
0.5305305 0.14813769 0.027085982 0.0072843954 -0.15100123 0.0974872 0.1484386 0.026257 -0.15087596 0.02805192 0.09452204 0.13458928 -0.041923482 0.15709467 -0.119147934 -0.04171187 0.1467137 -0.11869975 0.09627919 0.15627858 -0.041339338 0.09577102 0.15555447 0.007895723 0.09722248 -0.15061322 0.1370607 0.098037615 0.026210632 0.14505845 0.15640578 -0.11598447 0.15728699 -0.042189978 0.13761607 0.15547428 -0.041148823 0.15662383 -0.04225509 -0.15032758 0.14368056 -0.13945353 -0.04119709 0.010015696 0.008729465 0.13594036 0.15690896 -0.04167046 -0.13965422 -0.15029071 0.14736705
0.5315315 0.14830768 0.027140975 0.0073323175 -0.15115267 0.097613186 0.14860804 0.026324991 -0.15102658 0.028103009 0.09465432 0.13475397 -0.041940257 0.15732059 -0.11925502 -0.041735083 0.14688325 -0.11880855 0.09640833 0.1564994 -0.04136692 0.0959 0.15577123 0.007942833 0.097348094 -0.15076162 0.13722269 0.09816403 0.026270948 0.14523208 0.15663072 -0.116093814 0.15751204 -0.042200282 0.13777897 0.15568928 -0.041173697 0.15684104 -0.042265676 -0.15047596 0.14385355 -0.13959366 -0.04122262 0.01004412 0.008769497 0.1361024 0.15712562 -0.041687373 -0.13979362 -0.15043746 0.14753802
0.5325325 0.14847752 0.027196527 0.0073808506 -0.15130326 0.09773946 0.14877743 0.026393607 -0.15117618 0.028154515 0.09478702 0.13491863 -0.041956354 0.15754643 -0.119361416 -0.04175756 0.14705262 -0.118916646 0.09653776 0.15672004 -0.0413939 0.096029244 0.15598786 0.007990554 0.097473815 -0.15090898 0.13738473 0.09829052 0.026331738 0.14540567 0.1568556 -0.11620205 0.15773696 -0.042209733 0.13794188 0.1559043 -0.041198052 0.15705824 -0.042275414 -0.1506234 0.1440266 -0.13973308 -0.04124761 0.010073148 0.008810133 0.13626449 0.15734218 -0.04170346 -0.13993241 -0.15058328 0.1477088
0.5335335 0.14864728 0.027252592 0.007430099 -0.15145278 0.09786591 0.14894669 0.026462778 -0.15132484 0.028206564 0.09491997 0.13508338 -0.041971713 0.15777227 -0.119466856 -0.041779436 0.14722192 -0.119023904 0.096667364 0.15694061 -0.041420132 0.09615877 0.15620436 0.008039027 0.09759969 -0.15105551 0.13754661 0.09841722 0.026393123 0.14557925 0.15708055 -0.11630936 0.1579619 -0.04221838 0.13810472 0.15611911 -0.04122176 0.15727521 -0.042284295 -0.15077007 0.14419967 -0.13987166 -0.041271824 0.01010263 0.008851424 0.13642663 0.15755871 -0.041718904 -0.14007035 -0.15072829 0.14787956
0.5345345 0.14881697 0.027309202 0.0074799284 -0.15160121 0.09799257 0.1491158 0.026532598 -0.15147245 0.028259039 0.095053285 0.1352482 -0.04198635 0.15799811 -0.11957152 -0.041800532 0.14739111 -0.11913027 0.09679734 0.15716101 -0.041445725 0.0962885 0.15642072 0.008088127 0.097725786 -0.15120107 0.13770849 0.09854406 0.026455145 0.14575282 0.15730533 -0.11641582 0.15818675 -0.042226296 0.13826753 0.15633382 -0.041244768 0.15749222 -0.042292453 -0.15091574 0.14437272 -0.14000961 -0.041295502 0.010132626 0.008893296 0.13658877 0.1577751 -0.04173352 -0.14020748 -0.1508722 0.14805001
0.5355355 0.14898658 0.027366314 0.0075305775 -0.15174884 0.09811935 0.14928488 0.026603043 -0.15161926 0.028312106 0.095186815 0.13541308 -0.04200024 0.1582239 -0.119675435 -0.04182104 0.14756027 -0.119235836 0.096927434 0.1573813 -0.041470744 0.096418515 0.15663695 0.008137874 0.09785207 -0.15134567 0.13787033 0.0986711 0.026517704 0.14592645 0.15753019 -0.11652132 0.15841164 -0.042233273 0.1384303 0.15654847 -0.041267212 0.15770906 -0.042299833 -0.1510607 0.14454575 -0.14014664 -0.041318476 0.0101631805 0.008935839 0.13675088 0.15799144 -0.041747443 -0.14034392 -0.15101549 0.14822052
0.5365365 0.14915611 0.02742391 0.0075818077 -0.15189543 0.09824642 0.1494537 0.026674159 -0.15176505 0.028365567 0.09532073 0.135578 -0.042013314 0.15844962 -0.1197785 -0.041840862 0.14772934 -0.1193406 0.09705791 0.15760148 -0.041494988 0.09654875 0.15685302 0.008188307 0.09797849 -0.15148942 0.13803196 0.09879827 0.026580863 0.1461 0.15775493 -0.11662585 0.15863651 -0.04223954 0.13859305 0.15676293 -0.041288935 0.15792587 -0.0423063 -0.15120468 0.14471887 -0.14028302 -0.041340828 0.010194279 0.00897897 0.13691306 0.15820774 -0.041760564 -0.14047955 -0.15115777 0.14839086
0.5375375 0.14932542 0.027482167 0.0076337755 -0.15204114 0.09837368 0.14962259 0.02674574 -0.15190993 0.02841954 0.09545492 0.13574302 -0.042025663 0.15867533 -0.11988072 -0.04185987 0.14789832 -0.11944465 0.09718858 0.15782155 -0.041518755 0.096679345 0.15706901 0.008239403 0.09810514 -0.15163231 0.13819367 0.09892562 0.026644565 0.14627357 0.15797968 -0.11672953 0.15886125 -0.042245086 0.13875571 0.15697733 -0.041310064 0.1581425 -0.0423121 -0.15134788 0.144892 -0.14041848 -0.041362602 0.010225996 0.00902272 0.13707525 0.15842395 -0.041773047 -0.14061445 -0.15129931 0.14856103
0.5385385 0.14949483 0.027540855 0.0076862574 -0.15218595 0.09850115 0.14979126 0.026818044 -0.15205386 0.028473943 0.095589444 0.13590805 -0.042037178 0.15890102 -0.11998213 -0.041878205 0.1480673 -0.11954776 0.09731944 0.1580414 -0.041541714 0.09681018 0.15728483 0.008291163 0.09823193 -0.15177414 0.13835528 0.09905314 0.026708927 0.14644715 0.15820439 -0.116832286 0.15908602 -0.04224969 0.13891836 0.15719157 -0.041330542 0.1583591 -0.042316962 -0.15149026 0.14506514 -0.14055325 -0.04138368 0.01025822 0.009067051 0.13723753 0.15864 -0.041784573 -0.14074855 -0.15143993 0.14873113
0.5395395 0.14966401 0.027600065 0.0077394545 -0.15232977 0.0986288 0.14995983 0.026890904 -0.1521969 0.028528888 0.0957242 0.13607319 -0.042048007 0.15912661 -0.120082766 -0.04189598 0.14823613 -0.119650185 0.097450644 0.1582612 -0.041564003 0.09694114 0.15750052 0.008343577 0.098358855 -0.1519152 0.13851681 0.09918077 0.026773766 0.14662069 0.15842912 -0.116934165 0.15931071 -0.04225356 0.13908097 0.15740581 -0.041350354 0.15857561 -0.042321093 -0.15163182 0.14523822 -0.14068738 -0.041404136 0.010290906 0.00911212 0.13739973 0.15885605 -0.04179554 -0.14088207 -0.15157978 0.1489011
0.5405405 0.14983314 0.027659833 0.0077932626 -0.15247253 0.09875666 0.15012832 0.026964348 -0.15233907 0.028584253 0.095859244 0.13623835 -0.042058222 0.15935224 -0.12018262 -0.041912977 0.14840488 -0.1197518 0.09758207 0.15848091 -0.04158559 0.09707248 0.15771608 0.0083967075 0.09848604 -0.15205535 0.13867831 0.09930857 0.026839245 0.14679426 0.15865368 -0.117035165 0.15953541 -0.04225666 0.13924354 0.15761983 -0.041369475 0.158792 -0.042324536 -0.15177262 0.14541137 -0.14082077 -0.041423935 0.010324124 0.009157665 0.13756205 0.15907195 -0.041805726 -0.14101471 -0.15171875 0.1490709
0.5415415 0.15000227 0.027720097 0.007847801 -0.1526146 0.098884776 0.15029672 0.027038451 -0.15248041 0.028640114 0.09599468 0.13640362 -0.042067483 0.15957779 -0.12028169 -0.041929256 0.1485736 -0.119852744 0.09771375 0.15870044 -0.041606627 0.09720401 0.1579315 0.008450463 0.09861341 -0.15219462 0.13883978 0.099436566 0.026905306 0.14696777 0.1588783 -0.1171353 0.15976009 -0.042258985 0.13940611 0.15783378 -0.04138807 0.15900828 -0.042327084 -0.15191248 0.14558455 -0.14095339 -0.041443076 0.010357995 0.009203941 0.13772437 0.15928786 -0.041815095 -0.1411467 -0.15185694 0.14924067
0.5425425 0.15017119 0.02778083 0.007902995 -0.15275574 0.099013016 0.15046497 0.027113069 -0.15262073 0.028696477 0.0961303 0.13656889 -0.04207615 0.15980327 -0.12038012 -0.04194493 0.14874224 -0.11995287 0.097845584 0.1589199 -0.04162691 0.09733583 0.15814692 0.008504815 0.09874087 -0.15233311 0.13900119 0.09956472 0.026971899 0.14714126 0.15910286 -0.117234565 0.15998465 -0.04226048 0.13956863 0.1580477 -0.041405983 0.15922448 -0.04232886 -0.1520517 0.14575762 -0.14108539 -0.041461628 0.010392297 0.009250753 0.13788669 0.15950361 -0.041823734 -0.14127797 -0.1519944 0.14941029
0.5435435 0.15034012 0.027842164 0.007958852 -0.15289605 0.09914154 0.15063317 0.027188346 -0.15276034 0.028753337 0.09626624 0.13673422 -0.04208409 0.16002885 -0.12047763 -0.04196 0.14891085 -0.12005219 0.097977765 0.15913919 -0.041646656 0.09746789 0.158362 0.008559912 0.09886854 -0.1524706 0.1391625 0.099693015 0.027039103 0.14731477 0.15932736 -0.117333055 0.16020924 -0.042261284 0.13973105 0.15826136 -0.041423257 0.15944064 -0.042329945 -0.15219009 0.14593077 -0.14121664 -0.041479524 0.010427155 0.00929822 0.1380491 0.15971932 -0.04183183 -0.14140856 -0.15213089 0.14957985
0.5445445 0.15050893 0.027903967 0.008015215 -0.15303545 0.099270225 0.15080121 0.027264148 -0.15289892 0.028810628 0.09640249 0.13689958 -0.042091224 0.1602542 -0.120574474 -0.041974213 0.1490793 -0.12015086 0.09811017 0.15935843 -0.041665636 0.097600244 0.15857705 0.0086156055 0.09899645 -0.15260734 0.13932385 0.09982149 0.0271069 0.14748815 0.15955175 -0.11743066 0.16043366 -0.042261224 0.13989355 0.15847498 -0.04143986 0.15965661 -0.042330053 -0.15232763 0.14610393 -0.14134714 -0.04149675 0.010462575 0.009346269 0.13821152 0.15993494 -0.041838974 -0.14153849 -0.15226671 0.14974916
0.5455455 0.15067767 0.027966298 0.008072346 -0.15317395 0.09939916 0.1509692 0.027340628 -0.15303677 0.028868385 0.096539 0.13706496 -0.0420976 0.16047958 -0.12067068 -0.041987915 0.14924778 -0.120248795 0.09824286 0.15957747 -0.041684046 0.09773277 0.15879197 0.008671947 0.09912447 -0.15274322 0.13948512 0.09995014 0.027175285 0.14766154 0.15977615 -0.11752753 0.16065809 -0.04226042 0.14005598 0.15868853 -0.0414559 0.15987262 -0.04232952 -0.1524645 0.14627701 -0.14147694 -0.041513465 0.010498531 0.009394988 0.13837399 0.1601505 -0.041845463 -0.14166763 -0.15240178 0.14991854
0.5465465 0.15084638 0.028029103 0.008130044 -0.15331164 0.09952819 0.15113705 0.02741766 -0.15317385 0.028926652 0.09667584 0.13723038 -0.042103335 0.16070487 -0.120766096 -0.042000867 0.14941613 -0.120345965 0.09837571 0.1597964 -0.041701782 0.09786558 0.15900677 0.008728951 0.09925262 -0.15287831 0.1396463 0.100078925 0.027244106 0.14783484 0.16000044 -0.11762361 0.1608825 -0.042258833 0.14021835 0.15890191 -0.041471284 0.16008845 -0.04232826 -0.15260054 0.14645007 -0.14160612 -0.04152944 0.010534935 0.009444207 0.13853641 0.16036588 -0.041851323 -0.14179608 -0.15253586 0.15008776
0.5475475 0.15101495 0.028092448 0.008188456 -0.15344855 0.099657506 0.15130486 0.027495198 -0.15330993 0.028985307 0.09681294 0.1373958 -0.04210822 0.16093005 -0.12086071 -0.042013112 0.14958444 -0.12044249 0.09850887 0.16001521 -0.04171882 0.09799865 0.15922138 0.008786522 0.09938102 -0.15301256 0.13980749 0.10020787 0.027313646 0.1480081 0.16022465 -0.117718786 0.16110663 -0.042256393 0.14038074 0.15911518 -0.04148595 0.16030419 -0.04232609 -0.15273583 0.1466231 -0.14173464 -0.041544862 0.010571986 0.009494074 0.1386989 0.16058125 -0.041856296 -0.14192393 -0.15266937 0.15025681
0.5485485 0.15118352 0.028156355 0.008247465 -0.15358458 0.09978701 0.15147261 0.027573425 -0.15344535 0.029044494 0.09695031 0.1375612 -0.042112473 0.16115518 -0.12095472 -0.042024657 0.14975274 -0.12053823 0.098642215 0.1602339 -0.041735236 0.098131865 0.15943593 0.008844845 0.09950957 -0.15314603 0.13996865 0.100336984 0.027383663 0.14818123 0.16044879 -0.11781323 0.16133082 -0.04225333 0.14054304 0.15932837 -0.041500073 0.16051981 -0.04232324 -0.15287042 0.1467961 -0.14186242 -0.0415596 0.010609463 0.009544581 0.13886146 0.16079652 -0.041860547 -0.14205119 -0.15280221 0.15042582
0.5495495 0.15135197 0.028220631 0.008307099 -0.15371981 0.09991664 0.15164012 0.027652185 -0.15357982 0.029104143 0.09708796 0.13772662 -0.042115986 0.16138023 -0.12104803 -0.042035602 0.14992094 -0.12063329 0.098775834 0.16045243 -0.041750953 0.09826543 0.1596503 0.008903831 0.0996382 -0.15327872 0.1401297 0.10046618 0.02745422 0.14835429 0.1606728 -0.1179069 0.16155478 -0.042249467 0.14070544 0.1595414 -0.04151352 0.16073537 -0.042319596 -0.15300423 0.14696895 -0.14198959 -0.041573707 0.010647442 0.0095957 0.13902396 0.16101173 -0.041864246 -0.14217767 -0.15293416 0.15059471
0.5505506 0.15152036 0.028285522 0.008367367 -0.15385419 0.10004654 0.15180767 0.027731441 -0.15371363 0.029164284 0.09722588 0.13789198 -0.042118765 0.16160512 -0.12114069 -0.042045854 0.15008914 -0.12072783 0.098909706 0.16067095 -0.041766055 0.098399244 0.15986454 0.008963324 0.099767074 -0.15341066 0.14029077 0.10059554 0.027525317 0.14852726 0.1608967 -0.11799989 0.16177866 -0.042244907 0.14086768 0.15975437 -0.04152641 0.16095077 -0.04231532 -0.15313742 0.14714174 -0.14211617 -0.041587286 0.010686077 0.0096473545 0.13918646 0.16122687 -0.041867115 -0.14230356 -0.15306537 0.15076348
0.5515516 0.1516887 0.028350852 0.008428283 -0.15398781 0.10017662 0.15197507 0.02781137 -0.15384662 0.029224895 0.097364046 0.13805728 -0.042120855 0.16182998 -0.121232525 -0.042055514 0.15025717 -0.12082149 0.09904375 0.16088927 -0.041780546 0.09853327 0.16007867 0.009023517 0.09989613 -0.15354176 0.14045182 0.10072507 0.027597029 0.14870012 0.16112053 -0.118092075 0.16200253 -0.042239554 0.14102995 0.15996724 -0.041538626 0.16116615 -0.042310238 -0.1532698 0.1473145 -0.14224207 -0.04160012 0.0107251 0.009699553 0.13934886 0.16144186 -0.041869212 -0.1424288 -0.15319589 0.15093225
0.5525526 0.15185681 0.028416745 0.008489698 -0.15412071 0.10030687 0.15214247 0.027891766 -0.15397888 0.029285826 0.097502396 0.13822259 -0.042122196 0.16205461 -0.121323794 -0.0420645 0.15042518 -0.12091461 0.09917802 0.16110744 -0.04179439 0.098667525 0.16029264 0.009084202 0.100025386 -0.15367219 0.14061281 0.100854866 0.027669277 0.14887293 0.16134419 -0.1181835 0.16222614 -0.04223354 0.14119221 0.16017999 -0.041550223 0.16138142 -0.04230441 -0.15340146 0.14748716 -0.1423673 -0.04161241 0.010764759 0.009752393 0.13951138 0.16165677 -0.04187072 -0.14255345 -0.1533257 0.15110081
0.5535536 0.1520249 0.02848307 0.008551836 -0.15425281 0.1004373 0.15230969 0.027972754 -0.1541104 0.029347356 0.09764104 0.13838786 -0.042122833 0.16227919 -0.12141435 -0.042072754 0.15059316 -0.12100694 0.099312566 0.16132545 -0.041807596 0.09880206 0.16050652 0.009145692 0.10015473 -0.15380184 0.14077368 0.100984685 0.02774208 0.14904557 0.16156769 -0.118274294 0.16244966 -0.042226847 0.1413544 0.16039258 -0.041561157 0.16159649 -0.042297874 -0.15353253 0.14765969 -0.14249186 -0.041624077 0.0108048655 0.0098058805 0.13967375 0.16187164 -0.04187145 -0.14267735 -0.15345487 0.15126929
0.5545546 0.15219288 0.028549902 0.008614577 -0.1543842 0.1005679 0.15247682 0.02805429 -0.15424103 0.029409233 0.09777983 0.13855304 -0.04212287 0.1625036 -0.12150437 -0.042080384 0.15076102 -0.12109876 0.09944728 0.16154331 -0.041820213 0.0989367 0.1607202 0.0092077255 0.100284204 -0.1539307 0.14093456 0.101114646 0.027815439 0.14921807 0.16179109 -0.11836429 0.16267298 -0.0422195 0.14151658 0.16060498 -0.0415716 0.16181147 -0.042290807 -0.15366274 0.14783219 -0.14261593 -0.041635137 0.010845423 0.00985983 0.13983613 0.1620863 -0.041871555 -0.14280084 -0.1535832 0.15143773
0.5555556 0.15236075 0.028617214 0.008677803 -0.15451479 0.100698754 0.15264386 0.028136328 -0.15437096 0.029471643 0.09791881 0.13871814 -0.042122163 0.16272786 -0.12159362 -0.04208743 0.1509288 -0.12118985 0.09958226 0.16176102 -0.04183211 0.09907158 0.16093378 0.009270288 0.10041395 -0.15405895 0.1410954 0.10124476 0.027889263 0.14939043 0.16201435 -0.118453555 0.16289617 -0.042211402 0.14167866 0.16081744 -0.041581236 0.16202638 -0.042282876 -0.15379232 0.14800458 -0.1427393 -0.041645486 0.010886621 0.009914421 0.13999844 0.16230094 -0.041870933 -0.14292349 -0.1537109 0.15160607
0.5565566 0.15252852 0.028685074 0.008741684 -0.15464467 0.10082975 0.15281081 0.028219007 -0.15450026 0.029534463 0.098058045 0.1388832 -0.04212089 0.16295193 -0.121682346 -0.042093758 0.15109645 -0.12128034 0.09971747 0.16197857 -0.04184341 0.099206716 0.16114724 0.009333447 0.10054377 -0.15418637 0.14125623 0.101375036 0.02796363 0.14956275 0.16223747 -0.11854228 0.16311923 -0.04220268 0.14184073 0.16102971 -0.04159043 0.1622411 -0.042274356 -0.15392134 0.14817679 -0.14286216 -0.04165534 0.010928161 0.009969614 0.1401607 0.16251543 -0.041869674 -0.14304572 -0.15383796 0.15177426
0.5575576 0.15269616 0.028753303 0.0088060945 -0.15477374 0.100960895 0.15297762 0.028302088 -0.15462875 0.029597748 0.09819735 0.13904816 -0.042118974 0.16317596 -0.12177043 -0.042099528 0.15126401 -0.12137024 0.099852726 0.16219592 -0.04185419 0.09934208 0.16136046 0.009397291 0.100673735 -0.15431301 0.14141697 0.10150541 0.028038573 0.14973481 0.16246036 -0.11863022 0.16334209 -0.042193335 0.14200266 0.16124175 -0.0415989 0.16245566 -0.042265188 -0.15404963 0.1483489 -0.14298442 -0.04166459 0.010970335 0.010025293 0.14032294 0.16272977 -0.04186771 -0.14316735 -0.15396436 0.15194237
0.5585586 0.15286362 0.028822131 0.008871019 -0.15490222 0.10109225 0.15314436 0.028385729 -0.15475662 0.029661424 0.09833687 0.13921303 -0.0421164 0.16339974 -0.12185778 -0.042104557 0.15143152 -0.12145957 0.0999882 0.16241314 -0.041864224 0.09947754 0.16157365 0.009461626 0.10080392 -0.15443915 0.14157774 0.101635985 0.028114028 0.14990671 0.16268313 -0.11871743 0.16356489 -0.0421834 0.1421645 0.16145381 -0.041606855 0.16267015 -0.042255424 -0.15417722 0.1485209 -0.14310603 -0.041673213 0.011012927 0.010081612 0.14048505 0.16294399 -0.041865185 -0.14328842 -0.15409002 0.15211034
0.5595596 0.1530309 0.028891318 0.00893648 -0.15502997 0.10122376 0.15331091 0.028469779 -0.15488382 0.029725626 0.098476544 0.13937779 -0.0421132 0.1636233 -0.12194464 -0.0421091 0.15159886 -0.12154833 0.100123845 0.16263014 -0.041873697 0.099613175 0.16178665 0.009526387 0.100934215 -0.15456441 0.14173837 0.10176665 0.028189965 0.1500785 0.16290578 -0.11880409 0.16378736 -0.042172782 0.14232633 0.16166571 -0.04161418 0.16288443 -0.04224498 -0.15430419 0.14869265 -0.14322716 -0.041681197 0.011056036 0.010138445 0.14064705 0.16315809 -0.041861966 -0.14340879 -0.15421507 0.15227821
0.5605606 0.15319811 0.028961055 0.009002462 -0.155157 0.10135545 0.15347737 0.028554346 -0.15501024 0.029790156 0.098616295 0.13954246 -0.042109422 0.1638468 -0.12203092 -0.042113 0.15176602 -0.12163645 0.100259624 0.1628469 -0.04188252 0.09974893 0.1619994 0.009591773 0.10106463 -0.15468906 0.14189899 0.10189751 0.028266378 0.15025014 0.16312808 -0.11889007 0.16400973 -0.042161494 0.14248803 0.16187742 -0.041621014 0.16309854 -0.04223396 -0.1544305 0.1488644 -0.14334762 -0.04168868 0.011099707 0.010195784 0.140809 0.16337202 -0.041858096 -0.14352873 -0.15433937 0.15244594
0.5615616 0.15336515 0.029031247 0.009068929 -0.15528332 0.10148726 0.15364364 0.028639447 -0.15513599 0.029855195 0.098756224 0.13970698 -0.042105034 0.16407004 -0.12211667 -0.04211635 0.1519331 -0.121723905 0.1003955 0.16306347 -0.041890692 0.09988487 0.16221213 0.009657651 0.10119528 -0.15481322 0.14205953 0.102028444 0.028343298 0.15042159 0.16335042 -0.118975475 0.16423184 -0.042149827 0.14264956 0.16208902 -0.04162707 0.16331248 -0.04222235 -0.15455613 0.14903603 -0.1434676 -0.04169552 0.011143733 0.010253735 0.14097086 0.16358583 -0.041853685 -0.14364791 -0.15446325 0.15261355
0.5625626 0.15353203 0.029101882 0.009135939 -0.155409 0.101619236 0.15380982 0.028724983 -0.15526113 0.02992066 0.098896235 0.13987145 -0.042100072 0.1642931 -0.122201756 -0.042119145 0.15210007 -0.12181089 0.10053149 0.16327986 -0.041898422 0.10002091 0.16242458 0.009724051 0.10132597 -0.1549364 0.14221999 0.102159455 0.02842068 0.15059283 0.16357234 -0.119060285 0.16445377 -0.042137392 0.14281113 0.16230044 -0.04163261 0.16352627 -0.042210113 -0.15468128 0.14920738 -0.14358696 -0.041701764 0.011188336 0.010312207 0.14113261 0.16379939 -0.041848782 -0.14376685 -0.15458632 0.15278102
0.5635636 0.15369868 0.02917292 0.009203389 -0.15553406 0.10175143 0.15397581 0.028810903 -0.15538551 0.029986512 0.09903647 0.14003578 -0.04209455 0.16451597 -0.122286215 -0.042121343 0.15226683 -0.12189722 0.10066768 0.16349612 -0.04190544 0.10015713 0.16263689 0.0097909495 0.101456866 -0.15505913 0.14238031 0.1022907 0.028498527 0.15076393 0.16379423 -0.11914435 0.16467544 -0.042124424 0.14297247 0.1625118 -0.04163758 0.16373989 -0.042197365 -0.1548057 0.14937863 -0.14370587 -0.04170746 0.011233445 0.010371111 0.14129424 0.16401285 -0.04184311 -0.1438851 -0.15470877 0.15294832
0.5645646 0.15386523 0.029244553 0.0092713535 -0.15565847 0.10188364 0.15414163 0.028897233 -0.15550937 0.03005281 0.0991766 0.14019987 -0.042088367 0.16473863 -0.12237025 -0.04212297 0.15243344 -0.12198308 0.10080392 0.16371204 -0.04191212 0.100293376 0.16284898 0.00985831 0.10158792 -0.15518129 0.14254062 0.10242203 0.028576747 0.15093482 0.16401586 -0.11922783 0.164897 -0.042111043 0.14313371 0.1627229 -0.0416421 0.1639533 -0.042184044 -0.15492956 0.14954966 -0.14382419 -0.041712545 0.011278935 0.010430567 0.14145577 0.1642262 -0.04183692 -0.14400281 -0.15483071 0.15311542
0.5655656 0.15403159 0.029316537 0.009339638 -0.15578215 0.102016054 0.1543073 0.028983943 -0.15563256 0.03011949 0.09931694 0.14036387 -0.042081784 0.16496108 -0.12245371 -0.04212405 0.15259998 -0.12206835 0.10094023 0.16392776 -0.041918036 0.10042976 0.16306087 0.00992614 0.101719 -0.15530264 0.14270078 0.1025534 0.028655432 0.1511055 0.16423717 -0.11931075 0.16511825 -0.04209691 0.14329486 0.16293381 -0.041645832 0.16416647 -0.042170186 -0.1550529 0.14972052 -0.14394204 -0.04171721 0.01132492 0.010490462 0.14161715 0.16443925 -0.041830268 -0.14412 -0.15495199 0.15328245
0.5665666 0.1541977 0.029388994 0.009408474 -0.15590538 0.10214846 0.15447278 0.029071093 -0.155755 0.030186638 0.09945731 0.14052781 -0.042074673 0.16518337 -0.122536644 -0.042124737 0.15276629 -0.12215324 0.10107663 0.16414323 -0.041923426 0.10056627 0.16327259 0.009994425 0.101850286 -0.1554235 0.14286089 0.102684975 0.028734468 0.15127602 0.16445842 -0.119393125 0.16533935 -0.04208247 0.14345576 0.16314456 -0.041649282 0.16437954 -0.042155776 -0.15517561 0.1498912 -0.1440593 -0.041721176 0.0113713965 0.010550842 0.14177841 0.16465217 -0.041823015 -0.14423662 -0.15507269 0.15344927
0.5675676 0.15436366 0.029461838 0.0094777495 -0.15602781 0.102281034 0.15463807 0.02915866 -0.15587708 0.030254211 0.09959777 0.14069155 -0.042067006 0.16540533 -0.12261891 -0.042124815 0.1529324 -0.12223737 0.1012131 0.16435853 -0.04192833 0.10070278 0.16348408 0.010063142 0.10198169 -0.15554373 0.14302078 0.10281664 0.028813988 0.15144625 0.16467938 -0.11947489 0.16556011 -0.04206736 0.14361662 0.1633552 -0.04165205 0.1645923 -0.042140845 -0.15529771 0.1500617 -0.14417604 -0.041724678 0.011418428 0.010611668 0.1419395 0.16486487 -0.041815132 -0.14435282 -0.15519285 0.1536159
0.5685686 0.15452945 0.029535167 0.009547286 -0.15614991 0.10241364 0.15480319 0.02924649 -0.15599854 0.030322019 0.09973821 0.1408551 -0.04205881 0.16562703 -0.12270085 -0.042124305 0.15309834 -0.12232114 0.10134964 0.16457354 -0.041932736 0.100839406 0.1636954 0.0101322085 0.10211318 -0.1556634 0.14318061 0.10294837 0.028893806 0.15161633 0.16490003 -0.11955609 0.16578066 -0.042051803 0.14377734 0.1635656 -0.041654356 0.16480483 -0.042125423 -0.1554193 0.15023202 -0.14429238 -0.041727666 0.011465728 0.010672897 0.14210042 0.1650774 -0.041806832 -0.14446852 -0.1553125 0.15378241
0.5695696 0.15469502 0.02960882 0.009617381 -0.15627122 0.10254637 0.1549681 0.029334754 -0.15611917 0.0303904 0.09987876 0.14101847 -0.042050146 0.16584858 -0.122782126 -0.042123485 0.15326409 -0.12240425 0.10148625 0.16478832 -0.04193666 0.10097603 0.16390644 0.010201767 0.10224481 -0.15578242 0.14334038 0.103080176 0.028974071 0.15178616 0.16512054 -0.11963668 0.16600104 -0.042035826 0.14393783 0.1637758 -0.041656177 0.1650172 -0.042109497 -0.1555402 0.15040211 -0.14440815 -0.041730184 0.0115136355 0.010734618 0.14226124 0.1652897 -0.04179802 -0.14458366 -0.15543146 0.15394866
0.5705706 0.15486029 0.029682934 0.009687737 -0.15639198 0.10267913 0.15513287 0.029423337 -0.15623944 0.030459091 0.100019224 0.14118163 -0.042041004 0.1660698 -0.122863084 -0.0421221 0.15342967 -0.12248699 0.10162285 0.16500282 -0.041940026 0.10111275 0.16411732 0.010271661 0.10237647 -0.15590096 0.14349997 0.1032121 0.029054679 0.15195568 0.16534072 -0.11971673 0.16622105 -0.04201932 0.14409812 0.16398582 -0.04165747 0.16522935 -0.042093042 -0.15566066 0.150572 -0.14452347 -0.041732118 0.011561926 0.010796651 0.14242187 0.16550177 -0.041788734 -0.14469837 -0.15555 0.15411477
0.5715716 0.15502542 0.02975738 0.009758495 -0.1565121 0.10281198 0.15529734 0.029512186 -0.15635908 0.030528173 0.10015985 0.14134467 -0.042031415 0.16629085 -0.12294336 -0.04212023 0.15359518 -0.12256929 0.101759516 0.16521707 -0.04194293 0.10124948 0.16432795 0.010341987 0.102508225 -0.15601891 0.1436593 0.103344075 0.029135667 0.15212514 0.16556068 -0.119796395 0.16644081 -0.042002235 0.14425841 0.16419563 -0.04165828 0.16544126 -0.042076163 -0.15578063 0.1507417 -0.14463824 -0.041733656 0.011610672 0.010859221 0.14258228 0.16571368 -0.041778967 -0.14481252 -0.15566795 0.1542807
0.5725726 0.15519032 0.0298323 0.009829655 -0.15663178 0.10294483 0.15546167 0.029601466 -0.15647805 0.030597702 0.10030039 0.14150749 -0.042021327 0.16651163 -0.12302322 -0.042117886 0.15376024 -0.12265089 0.10189621 0.16543111 -0.04194529 0.10138626 0.16453834 0.010412693 0.10264009 -0.15613617 0.14381865 0.10347603 0.029216856 0.15229431 0.1657804 -0.11987538 0.16666038 -0.04198485 0.14441839 0.16440526 -0.04165865 0.1656529 -0.04205886 -0.15589994 0.15091111 -0.14475258 -0.041734554 0.011659808 0.010922156 0.1427427 0.16592532 -0.041768644 -0.14492631 -0.1557853 0.15444633
0.5735736 0.15535499 0.029907499 0.009901226 -0.1567508 0.10307778 0.15562579 0.029690899 -0.15659662 0.030667573 0.100440934 0.14167011 -0.04201077 0.16673218 -0.12310264 -0.042115115 0.15392528 -0.12273218 0.10203285 0.16564481 -0.04194729 0.10152303 0.16474853 0.010483831 0.10277194 -0.15625301 0.14397779 0.10360811 0.029298425 0.15246314 0.16599979 -0.11995382 0.16687968 -0.04196693 0.14457817 0.16461459 -0.041658457 0.16586435 -0.04204106 -0.15601882 0.15108033 -0.14486638 -0.041735087 0.011709344 0.010985412 0.14290272 0.16613668 -0.04175788 -0.14503953 -0.15590212 0.15461183
0.5745746 0.15551946 0.029982958 0.009973019 -0.15686946 0.10321065 0.15578969 0.029780738 -0.1567148 0.030737828 0.10058151 0.14183255 -0.041999847 0.1669524 -0.12318155 -0.042111967 0.15409008 -0.12281296 0.102169536 0.16585827 -0.041948847 0.10165982 0.16495836 0.010555096 0.10290382 -0.15636937 0.14413673 0.1037402 0.029380325 0.15263185 0.16621901 -0.12003189 0.1670987 -0.041948628 0.14473784 0.16482377 -0.04165797 0.1660755 -0.042022835 -0.15613718 0.1512494 -0.14497983 -0.041735232 0.011759326 0.01104904 0.14306259 0.16634795 -0.041746713 -0.14515232 -0.15601856 0.15477712
0.5755756 0.15568364 0.030058868 0.010045171 -0.1569874 0.10334363 0.15595332 0.02987083 -0.15683216 0.030808374 0.10072201 0.14199474 -0.041988462 0.16717237 -0.123260014 -0.04210835 0.1542546 -0.12289338 0.10230623 0.16607143 -0.041949842 0.10179662 0.16516805 0.01062686 0.10303583 -0.15648499 0.1442955 0.10387225 0.029462494 0.15280014 0.16643791 -0.12010933 0.1673174 -0.041929908 0.14489728 0.16503266 -0.0416569 0.16628644 -0.04200416 -0.15625495 0.15141807 -0.14509282 -0.04173491 0.0118097775 0.0111131 0.14322232 0.16655889 -0.041735113 -0.14526469 -0.15613437 0.15494215
0.5765766 0.15584762 0.030135043 0.010117613 -0.15710488 0.10347654 0.15611674 0.029961247 -0.15694915 0.030879278 0.10086252 0.1421568 -0.04197669 0.16739208 -0.12333799 -0.042104352 0.15441893 -0.12297316 0.10244281 0.16628426 -0.041950475 0.10193328 0.16537745 0.010698862 0.10316776 -0.15660039 0.14445412 0.104004376 0.029544972 0.15296833 0.16665658 -0.12018637 0.16753581 -0.04191077 0.14505653 0.16524135 -0.041655507 0.16649705 -0.041985143 -0.15637234 0.15158665 -0.14520535 -0.04173409 0.011860397 0.011177406 0.14338186 0.16676955 -0.041723076 -0.14537665 -0.15624976 0.15510702
0.5775776 0.15601133 0.030211568 0.010190368 -0.15722194 0.10360942 0.15627992 0.030051805 -0.15706563 0.030950569 0.10100299 0.14231853 -0.04196443 0.16761144 -0.1234156 -0.042099852 0.15458302 -0.123052694 0.102579415 0.16649684 -0.041950785 0.10207003 0.16558653 0.010771178 0.103299804 -0.15671514 0.14461255 0.10413653 0.029627725 0.15313621 0.16687483 -0.12026276 0.16775393 -0.04189122 0.14521554 0.16544978 -0.04165359 0.16670749 -0.0419657 -0.15648913 0.15175489 -0.14531745 -0.041732837 0.011911526 0.011242121 0.14354117 0.16697997 -0.0417106 -0.14548811 -0.15636459 0.15527162
0.5785786 0.15617478 0.030288335 0.010263436 -0.15733856 0.103742346 0.15644285 0.030142635 -0.15718165 0.031022098 0.101143375 0.14248008 -0.041951884 0.16783056 -0.12349276 -0.042095106 0.15474689 -0.1231316 0.102716036 0.16670917 -0.041950613 0.10220679 0.16579536 0.010843828 0.1034318 -0.15682939 0.14477077 0.10426864 0.029710695 0.15330385 0.16709286 -0.12033891 0.16797179 -0.041871406 0.14537434 0.16565797 -0.041651383 0.16691758 -0.041945815 -0.1566056 0.15192291 -0.14542909 -0.041731197 0.011962943 0.011307038 0.14370026 0.16719016 -0.04169777 -0.14559919 -0.15647894 0.15543601
0.5795796 0.15633802 0.030365385 0.010336705 -0.15745458 0.10387527 0.15660557 0.030233718 -0.15729718 0.031094015 0.101283714 0.14264134 -0.041939028 0.16804937 -0.12356946 -0.042089906 0.15491056 -0.12321021 0.10285255 0.16692111 -0.04195008 0.10234341 0.16600397 0.010916725 0.10356384 -0.15694317 0.14492887 0.10440072 0.029793892 0.15347114 0.1673106 -0.120414436 0.16818926 -0.041851204 0.1455329 0.16586587 -0.041648675 0.16712739 -0.041925717 -0.15672152 0.15209062 -0.1455403 -0.04172916 0.012014702 0.011372432 0.14385915 0.1674 -0.04168455 -0.14570984 -0.15659288 0.1556001
0.5805806 0.15650092 0.030442752 0.010410264 -0.15757015 0.10400804 0.15676805 0.03032494 -0.15741213 0.031166114 0.101423904 0.14280245 -0.04192562 0.16826779 -0.123645715 -0.04208431 0.1550739 -0.12328834 0.10298902 0.16713284 -0.041949037 0.10248005 0.16621229 0.010989875 0.103695825 -0.15705651 0.14508675 0.104532786 0.02987744 0.15363818 0.16752805 -0.12048958 0.16840646 -0.041830454 0.14569128 0.16607353 -0.041645635 0.16733694 -0.041905053 -0.15683699 0.15225816 -0.14565122 -0.041726712 0.01206689 0.011437956 0.14401782 0.16760968 -0.041670844 -0.14582005 -0.15670657 0.15576398
0.5815816 0.15666357 0.03052035 0.010484055 -0.1576854 0.10414084 0.15693018 0.030416451 -0.15752676 0.03123856 0.10156417 0.1429633 -0.041912004 0.16848606 -0.123721614 -0.04207835 0.15523706 -0.12336616 0.10312537 0.16734424 -0.041947756 0.10261655 0.16642037 0.011063293 0.10382768 -0.15716934 0.14524436 0.104664765 0.02996108 0.15380494 0.16774522 -0.12056432 0.16862342 -0.041809574 0.1458495 0.16628097 -0.04164227 0.16754623 -0.04188411 -0.15695195 0.15242535 -0.14576147 -0.041723847 0.012119327 0.01150389 0.14417626 0.16781904 -0.041656833 -0.14592984 -0.15681946 0.15592757
0.5825826 0.15682594 0.030598197 0.010558158 -0.15780011 0.10427363 0.15709211 0.030508108 -0.15764093 0.031311277 0.101704255 0.14312392 -0.041897994 0.16870397 -0.12379709 -0.04207221 0.15539989 -0.12344344 0.10326173 0.1675553 -0.041945964 0.10275297 0.16662805 0.011137009 0.10395964 -0.15728188 0.1454018 0.10479683 0.030044943 0.15397136 0.16796204 -0.12063863 0.16883996 -0.041788243 0.14600737 0.16648814 -0.04163847 0.1677552 -0.041862827 -0.15706667 0.15259227 -0.14587161 -0.04172072 0.012172144 0.011570036 0.14433444 0.16802815 -0.041642554 -0.14603934 -0.15693218 0.15609097
0.5835836 0.15698813 0.03067628 0.010632388 -0.15791434 0.10440634 0.15725383 0.030599922 -0.15775469 0.031384178 0.101844214 0.14328425 -0.041883644 0.16892152 -0.12387222 -0.042065598 0.15556253 -0.12352036 0.10339789 0.16776603 -0.04194399 0.10288935 0.16683555 0.0112109035 0.104091585 -0.15739378 0.14555901 0.10492874 0.030128952 0.15413755 0.16817851 -0.12071254 0.16905616 -0.041766644 0.146165 0.16669497 -0.041634396 0.16796386 -0.041841365 -0.1571808 0.15275893 -0.14598122 -0.041717157 0.012225144 0.011636466 0.14449231 0.16823697 -0.0416279 -0.14614841 -0.15704426 0.15625405
0.5845846 0.15714991 0.030754507 0.010706931 -0.15802807 0.10453892 0.15741521 0.030691996 -0.15786786 0.03145738 0.10198411 0.14344427 -0.04186904 0.16913876 -0.123946905 -0.042058732 0.1557249 -0.123596944 0.10353408 0.1679764 -0.041941542 0.103025645 0.16704261 0.011284977 0.10422343 -0.15750535 0.14571604 0.10506062 0.030213278 0.1543035 0.16839467 -0.120786004 0.1692721 -0.04174475 0.14632241 0.16690153 -0.041629877 0.16817224 -0.04181942 -0.15729456 0.15292534 -0.14609055 -0.041713372 0.0122784525 0.01170316 0.14465001 0.16844545 -0.04161281 -0.14625707 -0.15715605 0.15641686
0.5855856 0.15731147 0.030833114 0.010781504 -0.15814158 0.10467146 0.15757628 0.030784104 -0.15798077 0.03153087 0.102123916 0.14360407 -0.041854072 0.1693558 -0.12402126 -0.042051494 0.15588696 -0.123673074 0.10367012 0.16818655 -0.041938808 0.10316186 0.16724949 0.011359289 0.10435521 -0.1576165 0.14587274 0.10519243 0.030297674 0.15446904 0.16861056 -0.120859 0.16948776 -0.041722488 0.1464796 0.16710785 -0.041625086 0.16838029 -0.04179726 -0.15740803 0.15309146 -0.14619939 -0.04170909 0.012332112 0.01177001 0.14480743 0.1686537 -0.04159751 -0.14636536 -0.1572674 0.15657952
0.5865866 0.15747271 0.030911833 0.010856338 -0.15825453 0.10480395 0.15773712 0.030876458 -0.15809327 0.031604484 0.102263585 0.14376362 -0.041838802 0.16957231 -0.12409521 -0.04204392 0.15604876 -0.12374893 0.10380603 0.16839628 -0.041935798 0.10329799 0.167456 0.01143378 0.10448692 -0.1577273 0.14602931 0.10532412 0.030382287 0.15463434 0.1688261 -0.12093161 0.16970295 -0.04170001 0.14663652 0.16731395 -0.041619923 0.16858806 -0.041774735 -0.15752085 0.15325724 -0.14630795 -0.041704528 0.012385972 0.01183714 0.1449646 0.1688616 -0.041581843 -0.1464733 -0.15737839 0.15674177
0.5875876 0.15763362 0.030990653 0.01093138 -0.1583671 0.104936264 0.15789768 0.03096889 -0.1582053 0.031678334 0.102403134 0.1439228 -0.04182323 0.16978854 -0.12416878 -0.042036142 0.1562103 -0.12382439 0.10394185 0.16860569 -0.041932434 0.10343393 0.16766223 0.011508495 0.10461852 -0.1578376 0.14618562 0.10545581 0.030467033 0.15479931 0.16904129 -0.12100391 0.16991787 -0.0416772 0.14679317 0.16751961 -0.041614532 0.16879553 -0.04175191 -0.1576333 0.15342277 -0.14641617 -0.041699722 0.0124402195 0.0119044855 0.14512157 0.16906919 -0.04156593 -0.14658083 -0.1574889 0.15690376
0.5885886 0.15779436 0.03106974 0.011006549 -0.15847933 0.105068505 0.15805796 0.031061497 -0.15831694 0.03175248 0.102542475 0.14408179 -0.04180748 0.17000455 -0.12424204 -0.04202814 0.15637152 -0.123899534 0.10407754 0.16881482 -0.041928843 0.10356975 0.16786817 0.0115833655 0.10475015 -0.15794748 0.14634164 0.10558736 0.030551933 0.154964 0.16925614 -0.12107581 0.1701324 -0.04165419 0.1469495 0.16772501 -0.041608807 0.16900262 -0.04172893 -0.15774564 0.153588 -0.14652401 -0.04169453 0.012494512 0.011972055 0.1452782 0.16927649 -0.041549705 -0.14668813 -0.15759909 0.15706551
0.5895896 0.15795474 0.03114894 0.01108183 -0.15859114 0.10520062 0.15821788 0.031154133 -0.15842819 0.031826712 0.10268173 0.14424056 -0.041791473 0.17022005 -0.12431491 -0.04201978 0.15653256 -0.12397437 0.10421306 0.1690235 -0.041924875 0.10370551 0.16807371 0.011658408 0.10488155 -0.15805721 0.14649743 0.10571879 0.030636914 0.15512836 0.16947061 -0.12114728 0.17034659 -0.041630924 0.1471056 0.16793014 -0.041602794 0.16920938 -0.041705664 -0.15785734 0.1537529 -0.1466315 -0.041689143 0.01254914 0.012039714 0.1454346 0.16948341 -0.041533165 -0.14679505 -0.15770891 0.15722698
0.5905906 0.15811475 0.031228356 0.011157267 -0.15870257 0.1053327 0.15837759 0.031246882 -0.15853918 0.03190112 0.10282076 0.1443989 -0.041775104 0.17043528 -0.12438755 -0.04201108 0.15669319 -0.12404876 0.104348496 0.16923186 -0.041920662 0.103841096 0.16827902 0.011733547 0.10501296 -0.15816647 0.14665307 0.10585013 0.03072203 0.15529238 0.16968474 -0.12121853 0.17056045 -0.041607413 0.14726147 0.16813493 -0.04159648 0.16941589 -0.041682143 -0.15796876 0.15391755 -0.14673854 -0.04168341 0.012603976 0.012107626 0.1455907 0.16969012 -0.04151637 -0.14690158 -0.1578184 0.15738815
0.5915916 0.15827447 0.031307857 0.01123289 -0.15881373 0.10546458 0.15853697 0.031339727 -0.15864974 0.03197567 0.10295964 0.14455701 -0.041758496 0.17065015 -0.12445983 -0.042002227 0.1568536 -0.12412284 0.10448377 0.16943988 -0.041916203 0.103976525 0.16848393 0.01180879 0.10514422 -0.1582753 0.14680833 0.10598134 0.030807234 0.15545613 0.16989851 -0.12128948 0.17077395 -0.041583642 0.14741704 0.16833942 -0.041589957 0.169622 -0.041658387 -0.15807992 0.15408176 -0.1468454 -0.04167737 0.01265901 0.012175724 0.14574656 0.16989645 -0.04149935 -0.14700787 -0.15792762 0.15754896
0.5925926 0.15843391 0.031387486 0.011308536 -0.15892449 0.10559624 0.15869601 0.03143264 -0.15876 0.03205038 0.10309842 0.14471474 -0.041741837 0.1708647 -0.12453176 -0.041993156 0.15701365 -0.12419666 0.10461882 0.16964751 -0.041911453 0.104111776 0.16868848 0.011884198 0.10527531 -0.15838376 0.14696328 0.106112376 0.030892491 0.1556195 0.17011192 -0.12135994 0.17098708 -0.04155973 0.14757225 0.16854362 -0.041583184 0.16982773 -0.04163437 -0.15819058 0.15424575 -0.14695202 -0.04167107 0.012714189 0.0122438595 0.14590201 0.17010245 -0.04148204 -0.14711381 -0.15803638 0.15770961
0.5935936 0.15859303 0.03146725 0.011384368 -0.15903486 0.105727874 0.15885477 0.031525694 -0.1588698 0.03212537 0.103236966 0.14487231 -0.04172483 0.17107879 -0.12460344 -0.04198379 0.15717345 -0.12427018 0.104753785 0.16985483 -0.041906495 0.104246885 0.16889273 0.0119597465 0.10540634 -0.1584919 0.14711818 0.10624338 0.030977886 0.15578249 0.17032504 -0.12143013 0.17119983 -0.041535508 0.1477272 0.16874745 -0.041576136 0.17003319 -0.04161018 -0.15830103 0.15440942 -0.14705816 -0.04166461 0.012769587 0.012312274 0.14605726 0.17030811 -0.04146452 -0.14721955 -0.1581448 0.15786982
0.5945946 0.15875182 0.031547148 0.011460267 -0.15914495 0.10585928 0.15901324 0.031618655 -0.1589794 0.03220033 0.10337533 0.14502949 -0.041707702 0.17129265 -0.12467483 -0.041974347 0.15733293 -0.12434334 0.104888454 0.1700618 -0.041901246 0.10438178 0.16909666 0.012035355 0.10553724 -0.15859984 0.14727262 0.10637416 0.031063274 0.15594524 0.17053777 -0.12150013 0.1714122 -0.041511253 0.14788188 0.16895099 -0.04156882 0.17023827 -0.04158582 -0.15841116 0.1545728 -0.14716414 -0.041657843 0.012825191 0.012380693 0.14621222 0.17051345 -0.041446898 -0.14732486 -0.1582529 0.15802976
0.5955956 0.15891024 0.0316271 0.011536203 -0.15925476 0.10599061 0.15917128 0.031711776 -0.15908864 0.0322754 0.10351346 0.1451863 -0.04169031 0.17150602 -0.12474581 -0.0419646 0.15749206 -0.12441625 0.10502305 0.17026834 -0.041895866 0.10451656 0.16930023 0.012111038 0.105667874 -0.15870735 0.14742675 0.10650478 0.03114884 0.1561076 0.17075007 -0.12156972 0.17162424 -0.04148669 0.14803626 0.16915417 -0.041561384 0.17044306 -0.04156125 -0.15852092 0.15473571 -0.1472697 -0.041650876 0.0128810555 0.012449287 0.14636685 0.17071843 -0.041428983 -0.14742988 -0.15836069 0.15818945
0.5965966 0.15906844 0.031707138 0.011612244 -0.1593642 0.10612166 0.15932916 0.03180493 -0.15919757 0.03235065 0.103651464 0.14534293 -0.041672666 0.17171909 -0.124816604 -0.041954715 0.15765092 -0.124488875 0.10515747 0.17047456 -0.0418902 0.104651205 0.16950338 0.0121869 0.105798475 -0.15881456 0.14758074 0.1066353 0.031234436 0.15626964 0.17096204 -0.121639 0.1718358 -0.041461945 0.1481903 0.16935703 -0.0415536 0.17064738 -0.041536488 -0.15863028 0.15489842 -0.14737508 -0.04164363 0.012936965 0.012518033 0.1465212 0.17092308 -0.041410774 -0.14753458 -0.1584682 0.15834871
0.5975976 0.15922621 0.031787243 0.011688262 -0.15947327 0.1062526 0.15948659 0.031898037 -0.15930611 0.032425966 0.103789195 0.14549917 -0.04165499 0.17193171 -0.12488719 -0.041944616 0.15780944 -0.12456121 0.10529156 0.17068033 -0.041884404 0.104785554 0.16970626 0.012262665 0.10592887 -0.15892139 0.14773439 0.10676558 0.031319965 0.15643132 0.17117362 -0.121708155 0.17204705 -0.04143708 0.14834407 0.16955961 -0.04154573 0.17085148 -0.041511554 -0.15873936 0.15506078 -0.1474802 -0.04163617 0.012993023 0.012586739 0.1466752 0.17112733 -0.041392487 -0.14763919 -0.15857537 0.15850773
0.5985986 0.15938368 0.031867445 0.01176437 -0.15958215 0.10638334 0.15964366 0.0319912 -0.15941428 0.032501366 0.103926726 0.14565504 -0.04163711 0.172144 -0.12495741 -0.041934304 0.15796767 -0.12463337 0.10542552 0.17088573 -0.04187834 0.1049197 0.16990878 0.012338601 0.106059134 -0.159028 0.14788768 0.10689573 0.03140559 0.15659264 0.1713848 -0.12177688 0.17225793 -0.041412126 0.14849754 0.16976178 -0.041537613 0.17105514 -0.041486453 -0.15884826 0.15522277 -0.14758502 -0.0416286 0.013049219 0.012655757 0.14682885 0.17133136 -0.04137402 -0.14774343 -0.15868217 0.15866643
0.5995996 0.15954074 0.031947687 0.011840515 -0.15969062 0.10651391 0.15980048 0.032084394 -0.15952237 0.032576934 0.104064025 0.14581063 -0.041619048 0.17235595 -0.12502757 -0.041923884 0.15812552 -0.124705195 0.10555927 0.17109084 -0.041872162 0.10505366 0.17011088 0.012414537 0.106189154 -0.15913443 0.14804062 0.10702565 0.031491186 0.1567536 0.17159557 -0.12184536 0.1724683 -0.04138702 0.14865063 0.16996354 -0.041529343 0.1712584 -0.041461356 -0.15895686 0.15538448 -0.14768963 -0.041620865 0.013105504 0.012724612 0.14698228 0.1715349 -0.041355375 -0.14784741 -0.15878883 0.15882479
0.6006006 0.15969756 0.03202794 0.0119167045 -0.15979898 0.10664423 0.15995696 0.032177467 -0.15963021 0.032652467 0.10420109 0.14596583 -0.041600928 0.1725674 -0.12509727 -0.041913304 0.15828305 -0.12477681 0.10569282 0.17129543 -0.041865792 0.10518736 0.17031267 0.012490481 0.10631906 -0.15924042 0.14819336 0.107155405 0.031576775 0.1569143 0.17180602 -0.12191368 0.17267837 -0.04136173 0.14880349 0.17016494 -0.04152088 0.17146131 -0.041435946 -0.15906502 0.15554579 -0.14779392 -0.041612945 0.013161954 0.012793615 0.14713536 0.17173807 -0.041336637 -0.14795117 -0.15889521 0.15898283
0.6016016 0.15985405 0.032108277 0.011992864 -0.15990697 0.10677436 0.16011314 0.032270618 -0.1597376 0.03272804 0.10433794 0.1461208 -0.04158259 0.17277852 -0.1251667 -0.04190257 0.15844032 -0.124848075 0.10582621 0.17149973 -0.041859135 0.1053209 0.17051412 0.012566462 0.106448755 -0.15934621 0.1483458 0.10728498 0.031662457 0.1570746 0.17201607 -0.12198167 0.17288807 -0.04133634 0.14895597 0.1703661 -0.04151219 0.17166391 -0.041410517 -0.159173 0.1557067 -0.14789796 -0.041604668 0.013218511 0.012862742 0.14728808 0.17194088 -0.041317537 -0.14805466 -0.1590012 0.15914047
0.6026026 0.16001016 0.032188553 0.012069091 -0.16001473 0.10690427 0.16026893 0.0323637 -0.15984476 0.03280369 0.10447449 0.14627534 -0.04156419 0.17298923 -0.12523606 -0.041891843 0.15859714 -0.12491926 0.10595923 0.17170358 -0.041852526 0.105454184 0.17071506 0.01264251 0.10657822 -0.15945168 0.14849788 0.107414365 0.031748064 0.15723458 0.17222561 -0.122049436 0.17309724 -0.041310884 0.14910808 0.17056687 -0.04150341 0.171866 -0.041384913 -0.15928076 0.15586732 -0.14800182 -0.041596442 0.013275109 0.012931794 0.14744045 0.1721434 -0.041298535 -0.14815794 -0.15910703 0.15929784
0.6036036 0.16016582 0.032268927 0.012145251 -0.1601223 0.10703402 0.16042435 0.032456752 -0.15995184 0.032879345 0.10461089 0.14642954 -0.04154567 0.17319956 -0.1253051 -0.041880794 0.15875371 -0.124990135 0.106092066 0.17190707 -0.041845683 0.1055872 0.17091572 0.0127184875 0.1067076 -0.15955696 0.14864969 0.10754349 0.03183361 0.15739405 0.17243493 -0.12211711 0.17330608 -0.041285265 0.14925994 0.17076722 -0.041494504 0.17206776 -0.04135923 -0.1593882 0.15602764 -0.14810544 -0.041587915 0.013331845 0.0130009055 0.14759254 0.17234546 -0.04127922 -0.14826098 -0.15921262 0.15945488
0.6046046 0.16032127 0.03234931 0.012221463 -0.16022952 0.10716351 0.16057947 0.03254978 -0.16005841 0.032955125 0.10474691 0.14658342 -0.041527018 0.17340949 -0.12537397 -0.041869678 0.1589099 -0.12506074 0.106224775 0.17211011 -0.04183866 0.10572007 0.171116 0.012794472 0.10683669 -0.15966201 0.1488012 0.107672445 0.03191921 0.15755334 0.17264378 -0.122184314 0.17351454 -0.041259598 0.14941148 0.17096724 -0.041485455 0.17226917 -0.041333385 -0.15949537 0.15618752 -0.1482088 -0.041579317 0.013388716 0.0130701065 0.14774431 0.17254722 -0.04125985 -0.14836378 -0.15931791 0.15961158
0.6056056 0.16047633 0.032429673 0.012297548 -0.16033643 0.10729277 0.16073424 0.032642752 -0.16016482 0.03303089 0.104882725 0.146737 -0.041508302 0.17361894 -0.1254426 -0.041858476 0.15906584 -0.1251313 0.10635708 0.1723128 -0.041831587 0.10585268 0.17131583 0.012870461 0.106965505 -0.15976669 0.14895236 0.10780123 0.032004736 0.15771222 0.17285211 -0.12225147 0.17372254 -0.041233793 0.1495626 0.17116691 -0.04147621 0.17247024 -0.04130749 -0.15960228 0.1563471 -0.14831191 -0.041570496 0.013445713 0.0131393075 0.1478957 0.17274855 -0.04124044 -0.14846641 -0.15942295 0.1597679
0.6066066 0.16063099 0.03251002 0.012373753 -0.16044322 0.10742178 0.16088866 0.032735705 -0.16027106 0.033106733 0.10501827 0.14689015 -0.04148942 0.17382807 -0.12551096 -0.04184716 0.15922138 -0.12520131 0.10648921 0.1725151 -0.04182426 0.105984904 0.17151532 0.01294652 0.10709421 -0.15987124 0.14910318 0.10792967 0.032090135 0.15787062 0.17306016 -0.12231826 0.1739301 -0.041207887 0.1497135 0.17136623 -0.041466936 0.17267087 -0.041281518 -0.15970899 0.15650627 -0.14841491 -0.041561667 0.013502635 0.013208583 0.14804684 0.1729495 -0.041220855 -0.14856878 -0.15952764 0.15992391
0.6076076 0.16078527 0.03259039 0.012449808 -0.16054973 0.10755063 0.16104268 0.032828547 -0.16037698 0.033182397 0.1051536 0.147043 -0.041470505 0.17403671 -0.12557918 -0.041835632 0.1593765 -0.12527145 0.10662103 0.17271693 -0.041816875 0.106117025 0.17171448 0.013022453 0.10722268 -0.1599754 0.14925367 0.10805799 0.03217565 0.15802869 0.17326781 -0.12238495 0.17413726 -0.04118196 0.14986393 0.17156523 -0.041457385 0.17287107 -0.041255474 -0.15981537 0.15666506 -0.1485175 -0.041552667 0.0135596655 0.013277754 0.1481975 0.17315009 -0.041201152 -0.14867085 -0.15963218 0.16007955
0.6086086 0.16093925 0.03267076 0.01252586 -0.16065598 0.1076792 0.1611964 0.032921325 -0.16048276 0.033258267 0.10528862 0.14719544 -0.04145145 0.17424503 -0.12564716 -0.0418241 0.15953131 -0.12534127 0.106752664 0.17291835 -0.04180943 0.106248856 0.1719132 0.013098374 0.10735087 -0.1600796 0.1494039 0.10818604 0.032260958 0.15818647 0.173475 -0.12245144 0.17434408 -0.041156024 0.15001412 0.17176369 -0.041447837 0.17307088 -0.041229304 -0.15992151 0.15682355 -0.1486201 -0.041543517 0.013616711 0.0133470595 0.14834793 0.1733503 -0.041181326 -0.1487728 -0.15973663 0.16023484
0.6096096 0.1610929 0.032751057 0.012602005 -0.16076197 0.1078075 0.16134977 0.03301412 -0.1605882 0.03333416 0.10542333 0.1473476 -0.041432377 0.17445295 -0.12571503 -0.041812547 0.15968584 -0.12541087 0.106884 0.17311943 -0.041801743 0.10638034 0.17211157 0.013174288 0.10747887 -0.16018331 0.14955372 0.10831389 0.03234631 0.15834388 0.17368184 -0.12251765 0.17455044 -0.041129928 0.15016401 0.17196189 -0.041438162 0.17327043 -0.041203078 -0.16002756 0.15698162 -0.1487224 -0.041534144 0.013673864 0.013416208 0.14849794 0.17355016 -0.041161384 -0.14887454 -0.15984061 0.16038983
0.6106106 0.16124609 0.032831423 0.012677919 -0.16086775 0.10793566 0.16150282 0.033106804 -0.1606934 0.03340998 0.10555781 0.14749935 -0.04141317 0.17466041 -0.12578247 -0.041800797 0.15983994 -0.12548009 0.10701512 0.17332011 -0.041793957 0.10651168 0.17230958 0.013250176 0.107606724 -0.16028687 0.14970331 0.10844153 0.03243157 0.15850082 0.17388812 -0.122583605 0.17475632 -0.041103713 0.15031342 0.17215973 -0.04142818 0.17346945 -0.041176695 -0.16013315 0.15713933 -0.1488244 -0.04152481 0.013731159 0.0134854205 0.1486476 0.17374966 -0.041141454 -0.14897597 -0.15994439 0.16054441
0.6116116 0.16139899 0.03291166 0.0127538815 -0.1609733 0.10806348 0.1616554 0.033199426 -0.16079842 0.03348574 0.105691984 0.14765078 -0.041393846 0.17486739 -0.12584978 -0.041789014 0.15999377 -0.12554933 0.10714595 0.17352033 -0.041786168 0.10664272 0.1725071 0.013326038 0.1077343 -0.16039021 0.14985248 0.10856893 0.032516867 0.15865752 0.17409408 -0.12264945 0.1749619 -0.041077543 0.15046252 0.17235711 -0.04141838 0.17366815 -0.041150354 -0.16023856 0.15729669 -0.1489263 -0.041515276 0.0137884505 0.013554696 0.14879698 0.17394865 -0.041121315 -0.14907737 -0.16004801 0.16069862
0.6126126 0.16155152 0.032991886 0.012829848 -0.1610786 0.10819107 0.16180769 0.033291887 -0.16090317 0.033561673 0.10582587 0.14780189 -0.04137464 0.17507404 -0.12591699 -0.041777138 0.1601471 -0.12561828 0.107276484 0.17372018 -0.041778196 0.106773525 0.17270432 0.013401873 0.10786161 -0.16049331 0.1500013 0.10869599 0.032601982 0.15881373 0.17429966 -0.12271507 0.17516704 -0.041051257 0.15061134 0.17255414 -0.04140822 0.17386636 -0.04112394 -0.16034381 0.15745372 -0.14902788 -0.041505635 0.013845779 0.013623916 0.14894593 0.17414731 -0.04110113 -0.1491785 -0.16015133 0.16085257
0.6136136 0.16170369 0.03307214 0.012905661 -0.16118376 0.10831843 0.16195956 0.03338433 -0.16100775 0.03363741 0.10595953 0.1479525 -0.041355185 0.1752802 -0.12598407 -0.041765142 0.16030027 -0.12568696 0.10740672 0.17391957 -0.04177017 0.106903985 0.1729011 0.013477594 0.107988656 -0.1605961 0.15014991 0.10882293 0.032686986 0.15896958 0.17450476 -0.12278044 0.1753717 -0.04102498 0.15075976 0.1727508 -0.041398168 0.17406431 -0.041097462 -0.16044873 0.15761036 -0.14912939 -0.04149589 0.013903156 0.013693102 0.14909458 0.17434554 -0.04108088 -0.14927924 -0.16025445 0.16100608
0.6146146 0.16185549 0.03315225 0.012981378 -0.16128871 0.10844554 0.16211112 0.033476643 -0.161112 0.033713207 0.106092915 0.14810286 -0.04133576 0.17548606 -0.12605077 -0.041753083 0.16045293 -0.12575547 0.1075368 0.17411861 -0.04176204 0.10703428 0.1730976 0.013553284 0.10811554 -0.16069886 0.15029807 0.108949594 0.03277208 0.1591251 0.17470953 -0.122845545 0.17557594 -0.040998533 0.15090786 0.17294717 -0.041387875 0.17426187 -0.041070867 -0.16055351 0.1577666 -0.14923054 -0.04148604 0.013960518 0.013762247 0.14924282 0.1745435 -0.041060522 -0.14938003 -0.16035742 0.16115928
0.6156156 0.16200691 0.033232428 0.013057061 -0.1613934 0.108572364 0.16226232 0.033568878 -0.16121626 0.033789 0.10622592 0.1482528 -0.041316226 0.17569138 -0.12611741 -0.0417409 0.16060534 -0.1258238 0.10766652 0.17431718 -0.041753817 0.107164174 0.17329353 0.013628874 0.108242095 -0.16080135 0.15044594 0.10907592 0.03285687 0.15928021 0.17491388 -0.12291055 0.17577972 -0.04097224 0.15105565 0.17314306 -0.041377585 0.17445889 -0.04104436 -0.16065812 0.15792246 -0.14933166 -0.041476097 0.014017865 0.013831407 0.14939076 0.17474096 -0.04104013 -0.14948037 -0.16046011 0.16131206
0.6166166 0.16215798 0.033312455 0.0131325945 -0.16149783 0.108698964 0.16241324 0.033661 -0.16132003 0.03386471 0.10635867 0.14840242 -0.041296646 0.17589639 -0.12618372 -0.041728724 0.16075727 -0.12589191 0.10779601 0.17451543 -0.04174541 0.10729392 0.17348917 0.013704494 0.10836848 -0.16090354 0.15059356 0.10920215 0.032941785 0.15943497 0.17511775 -0.122975364 0.17598322 -0.040945698 0.15120304 0.17333856 -0.0413671 0.1746556 -0.041017707 -0.16076235 0.15807799 -0.14943248 -0.04146601 0.014075387 0.0139005445 0.14953834 0.17493807 -0.041019596 -0.14958066 -0.16056255 0.16146451
0.6176176 0.16230866 0.03339245 0.013208285 -0.16160211 0.108825296 0.16256362 0.03375308 -0.16142377 0.033940442 0.10649108 0.14855158 -0.041277025 0.17610092 -0.12624988 -0.041716516 0.16090892 -0.12595992 0.10792513 0.17471316 -0.041737027 0.107423306 0.17368436 0.01378002 0.10849457 -0.16100559 0.15074068 0.109328024 0.03302645 0.15958926 0.17532119 -0.12304006 0.17618617 -0.040919214 0.15135008 0.17353371 -0.0413566 0.17485188 -0.040991038 -0.16086638 0.15823305 -0.1495331 -0.0414559 0.014132857 0.013969589 0.14968558 0.17513472 -0.0409991 -0.1496808 -0.16066486 0.16161665
0.6186186 0.16245902 0.033472445 0.013283633 -0.1617061 0.10895136 0.16271378 0.03384499 -0.16152713 0.034016084 0.10662323 0.14870052 -0.04125742 0.1763051 -0.12631595 -0.04170416 0.1610603 -0.12602773 0.10805406 0.1749105 -0.0417286 0.107552364 0.17387924 0.013855446 0.10862047 -0.16110738 0.15088755 0.10945365 0.033110987 0.15974326 0.1755242 -0.123104386 0.17638874 -0.040892754 0.1514968 0.1737285 -0.041346017 0.17504779 -0.040964354 -0.16097029 0.15838775 -0.1496335 -0.04144574 0.014190372 0.0140385665 0.14983243 0.17533106 -0.040978547 -0.14978065 -0.16076693 0.16176844
0.6196196 0.16260892 0.03355232 0.0133591555 -0.16180998 0.10907714 0.16286352 0.03393677 -0.16163051 0.0340917 0.10675508 0.14884895 -0.041237704 0.17650874 -0.12638175 -0.041691933 0.16121107 -0.12609535 0.10818257 0.17510754 -0.04172004 0.10768119 0.17407368 0.013930768 0.108746074 -0.16120903 0.15103409 0.10957902 0.03319557 0.15989684 0.17572683 -0.12316872 0.17659086 -0.04086625 0.15164311 0.17392287 -0.041335363 0.17524327 -0.040937677 -0.16107398 0.15854213 -0.14973389 -0.041435346 0.014247838 0.014107551 0.14997883 0.17552698 -0.040957924 -0.14988048 -0.16086884 0.16191982
0.6206206 0.16275856 0.033632055 0.013434388 -0.16191366 0.10920258 0.16301288 0.034028433 -0.16173358 0.034167226 0.106886655 0.14899702 -0.04121799 0.17671207 -0.1264476 -0.04167944 0.16136168 -0.12616275 0.10831088 0.17530401 -0.041711386 0.107809715 0.17426774 0.014006019 0.1088714 -0.16131042 0.15118021 0.109704144 0.033279974 0.16005003 0.17592911 -0.12323273 0.17679253 -0.040839776 0.15178908 0.17411685 -0.041324638 0.17543837 -0.040910926 -0.16117747 0.15869614 -0.14983402 -0.041425098 0.014305301 0.014176372 0.150125 0.17572251 -0.040937196 -0.14998001 -0.1609704 0.16207087
0.6216216 0.1629078 0.033711825 0.013509601 -0.16201702 0.10932787 0.1631619 0.03412004 -0.16183639 0.03424279 0.10701787 0.14914477 -0.041198228 0.17691489 -0.12651291 -0.041666985 0.16151187 -0.12622999 0.10843895 0.1755001 -0.041702725 0.107938014 0.17446129 0.014081176 0.10899648 -0.16141167 0.15132606 0.10982904 0.03336429 0.16020283 0.17613083 -0.12329665 0.1769938 -0.040813193 0.15193477 0.17431045 -0.04131388 0.175633 -0.04088417 -0.16128062 0.15884973 -0.14993393 -0.0414146 0.014362834 0.014245305 0.1502708 0.17591761 -0.04091633 -0.15007937 -0.16107196 0.16222148
0.6226226 0.16305658 0.033791497 0.013584603 -0.16212025 0.10945281 0.16331059 0.034211494 -0.16193907 0.034318294 0.107148774 0.14929213 -0.04117843 0.17711732 -0.12657821 -0.04165451 0.16166168 -0.12629704 0.10856671 0.17569582 -0.04169388 0.10806592 0.17465459 0.014156267 0.1091213 -0.16151264 0.15147156 0.109953634 0.033448473 0.1603553 0.17633219 -0.123360306 0.17719468 -0.040786564 0.15208 0.17450362 -0.041303005 0.17582726 -0.04085733 -0.16138367 0.15900292 -0.15003344 -0.04140405 0.0144203715 0.014314111 0.15041617 0.17611231 -0.04089567 -0.15017857 -0.16117314 0.16237181
0.6236236 0.1632051 0.033871092 0.013659656 -0.1622233 0.109577514 0.16345888 0.034302704 -0.16204149 0.034393743 0.107279375 0.14943916 -0.041158654 0.17731926 -0.12664333 -0.041641977 0.16181116 -0.12636389 0.108694114 0.17589116 -0.041685104 0.10819358 0.1748474 0.014231246 0.10924596 -0.1616135 0.15161669 0.110078044 0.03353252 0.16050738 0.1765331 -0.12342392 0.17739509 -0.04076002 0.15222502 0.17469643 -0.041292053 0.17602114 -0.04083044 -0.1614864 0.15915577 -0.15013312 -0.041393448 0.014477879 0.014382869 0.15056126 0.17630665 -0.040874768 -0.15027755 -0.16127422 0.16252175
0.6246246 0.16335315 0.033950604 0.013734475 -0.16232619 0.10970192 0.16360678 0.034393977 -0.1621438 0.03446912 0.10740966 0.14958571 -0.04113883 0.17752086 -0.12670836 -0.041629422 0.16196024 -0.12643063 0.10882126 0.17608602 -0.041676335 0.10832091 0.1750399 0.014306091 0.10937016 -0.16171415 0.15176144 0.11020206 0.033616476 0.16065902 0.17673357 -0.12348722 0.17759502 -0.040733475 0.15236948 0.17488891 -0.04128117 0.17621464 -0.040803753 -0.16158907 0.15930815 -0.15023252 -0.041382886 0.014535256 0.014451537 0.15070587 0.17650059 -0.040853955 -0.15037641 -0.16137512 0.16267131
0.6256256 0.16350088 0.034029987 0.0138092 -0.16242886 0.10982602 0.16375428 0.034484953 -0.16224585 0.034544382 0.10753961 0.14973192 -0.041119065 0.17772207 -0.12677315 -0.041616853 0.16210896 -0.12649707 0.10894807 0.17628036 -0.041667346 0.108447984 0.17523192 0.014380969 0.10949419 -0.16181462 0.15190595 0.11032586 0.03370025 0.1608103 0.17693374 -0.123550475 0.1777946 -0.04070691 0.15251365 0.17508096 -0.041270114 0.1764077 -0.040776968 -0.16169147 0.15946025 -0.1503317 -0.041372135 0.014592759 0.014520094 0.15085016 0.1766941 -0.04083313 -0.15047513 -0.16147567 0.1628205
0.6266266 0.16364825 0.034109265 0.013883963 -0.16253139 0.10994989 0.1639015 0.034575894 -0.16234769 0.0346196 0.10766925 0.14987779 -0.041099146 0.17792273 -0.12683773 -0.041604113 0.16225731 -0.12656352 0.10907461 0.17647439 -0.041658364 0.10857467 0.17542353 0.014455572 0.10961794 -0.16191496 0.15205002 0.110449314 0.033783972 0.16096115 0.17713334 -0.12361344 0.17799366 -0.040680364 0.15265755 0.17527267 -0.04125902 0.1766003 -0.040750016 -0.16179368 0.15961188 -0.15043071 -0.04136135 0.014650188 0.014588572 0.15099417 0.17688723 -0.040812127 -0.1505735 -0.1615763 0.1629694
0.6276276 0.1637952 0.034188528 0.013958465 -0.16263369 0.11007344 0.1640483 0.034666568 -0.16244942 0.03469477 0.10779855 0.1500233 -0.041079395 0.17812297 -0.12690218 -0.041591525 0.16240531 -0.12662965 0.10920082 0.17666802 -0.041649397 0.10870114 0.17561477 0.014530122 0.10974142 -0.16201505 0.15219375 0.11057263 0.033867553 0.16111165 0.1773326 -0.12367638 0.17819238 -0.040653754 0.152801 0.17546386 -0.041247867 0.17679259 -0.04072327 -0.16189563 0.15976313 -0.15052962 -0.04135058 0.014707629 0.014657032 0.15113768 0.17707993 -0.04079128 -0.15067187 -0.1616765 0.1631178
0.6286286 0.16394183 0.034267623 0.014032867 -0.16273579 0.11019665 0.16419475 0.034757238 -0.16255099 0.0347698 0.107927635 0.15016833 -0.04105956 0.1783229 -0.12696645 -0.04157891 0.16255294 -0.1266956 0.10932677 0.17686129 -0.04164033 0.108827285 0.17580563 0.014604535 0.10986463 -0.16211501 0.15233715 0.11069561 0.033950936 0.16126183 0.17753135 -0.123739086 0.17839062 -0.040627282 0.15294416 0.17565475 -0.041236755 0.17698446 -0.040696543 -0.16199754 0.15991406 -0.1506283 -0.041339766 0.014765009 0.014725406 0.15128091 0.17727228 -0.040770363 -0.15077001 -0.16177665 0.16326597
0.6296296 0.16408813 0.03434662 0.014107153 -0.16283771 0.11031971 0.16434085 0.0348477 -0.16265227 0.034844805 0.10805628 0.1503131 -0.041039668 0.17852229 -0.12703063 -0.041566133 0.16270022 -0.12676148 0.10945241 0.17705402 -0.041631278 0.10895313 0.1759961 0.01467894 0.10998755 -0.1622147 0.15248016 0.110818215 0.0340342 0.16141155 0.17772974 -0.123801574 0.17858846 -0.040600702 0.1530869 0.17584518 -0.04122548 0.17717583 -0.040669654 -0.16209921 0.16006456 -0.15072678 -0.041328836 0.014822405 0.014793687 0.15142378 0.17746416 -0.04074935 -0.15086803 -0.16187666 0.16341366
0.6306306 0.16423397 0.03442556 0.01418132 -0.16293941 0.110442355 0.16448647 0.034938008 -0.1627533 0.034919742 0.108184636 0.15045738 -0.041019868 0.17872125 -0.12709469 -0.041553546 0.1628471 -0.12682717 0.10957766 0.17724633 -0.041622113 0.109078616 0.17618613 0.014753193 0.11011021 -0.16231427 0.15262288 0.11094066 0.034117267 0.16156092 0.17792763 -0.12386392 0.17878582 -0.040574253 0.1532293 0.17603534 -0.04121428 0.17736691 -0.040642954 -0.16220064 0.16021466 -0.15082514 -0.041317895 0.014879681 0.0148618445 0.15156627 0.17765567 -0.040728334 -0.1509657 -0.16197641 0.16356102
0.6316316 0.16437948 0.03450423 0.01425533 -0.163041 0.11056478 0.16463183 0.03502814 -0.16285428 0.034994625 0.10831269 0.15060137 -0.040999968 0.17891982 -0.1271585 -0.041540783 0.16299364 -0.12689263 0.109702624 0.17743832 -0.041612953 0.109203845 0.17637573 0.014827263 0.11023259 -0.16241373 0.15276524 0.111062825 0.034200303 0.16170982 0.17812519 -0.12392625 0.17898276 -0.04054771 0.15337133 0.176225 -0.04120309 0.17755754 -0.040616132 -0.16230191 0.16036433 -0.1509233 -0.04130687 0.014936961 0.014929891 0.15170829 0.17784676 -0.040707357 -0.15106344 -0.16207594 0.16370803
0.6326326 0.16452454 0.034582943 0.014329214 -0.1631424 0.1106869 0.16477682 0.035118047 -0.16295508 0.035069384 0.10844026 0.15074494 -0.040980216 0.179118 -0.12722221 -0.041528136 0.16313979 -0.12695803 0.10982735 0.17762983 -0.041603748 0.10932876 0.17656513 0.014901221 0.110354625 -0.1625129 0.15290728 0.11118466 0.034283143 0.1618584 0.17832227 -0.1239882 0.17917928 -0.040521268 0.15351306 0.17641433 -0.04119178 0.17774776 -0.040589426 -0.16240294 0.1605137 -0.15102144 -0.041295864 0.014994159 0.014997892 0.15185006 0.1780375 -0.040686384 -0.15116088 -0.16217536 0.16385475
0.6336336 0.16466932 0.03466155 0.014402978 -0.16324365 0.11080876 0.16492143 0.035207838 -0.16305572 0.035144016 0.10856769 0.1508881 -0.040960297 0.17931567 -0.12728566 -0.041515358 0.16328552 -0.12702322 0.109951735 0.17782095 -0.041594554 0.1094533 0.17675391 0.01497506 0.11047649 -0.16261196 0.1530489 0.111306235 0.03436587 0.16200659 0.17851892 -0.124050155 0.1793754 -0.0404948 0.15365434 0.17660323 -0.041180443 0.17793754 -0.04056263 -0.16250384 0.16066265 -0.15111925 -0.041284803 0.01505141 0.015065704 0.15199143 0.17822778 -0.040665407 -0.15125819 -0.16227464 0.16400102
0.6346346 0.16481367 0.034739953 0.014476504 -0.16334485 0.11093019 0.16506566 0.035297498 -0.16315618 0.035218526 0.10869478 0.15103096 -0.040940516 0.17951299 -0.12734897 -0.041502714 0.16343088 -0.12708828 0.11007574 0.17801166 -0.041585304 0.10957758 0.17694235 0.01504869 0.110598 -0.16271092 0.15319014 0.11142755 0.034448396 0.16215438 0.1787152 -0.12411183 0.17957105 -0.040468406 0.15379535 0.17679176 -0.04116908 0.17812696 -0.04053604 -0.16260463 0.1608112 -0.15121703 -0.041273814 0.015108503 0.015133426 0.15213236 0.17841774 -0.040644415 -0.1513555 -0.16237375 0.16414692
0.6356356 0.16495773 0.034818344 0.0145500265 -0.16344559 0.11105149 0.16520952 0.03538693 -0.16325647 0.03529308 0.10882145 0.1511734 -0.04092065 0.17970985 -0.12741223 -0.04148984 0.16357595 -0.12715317 0.11019953 0.17820191 -0.041576 0.10970155 0.17713036 0.015122272 0.110719316 -0.16280968 0.15333116 0.11154859 0.034530744 0.16230172 0.17891097 -0.12417341 0.17976627 -0.040442068 0.15393597 0.17697993 -0.041157737 0.17831603 -0.04050929 -0.16270506 0.16095942 -0.15131459 -0.04126264 0.015165746 0.015201133 0.15227301 0.17860724 -0.040623277 -0.15145233 -0.1624725 0.16429247
0.6366366 0.16510129 0.034896508 0.014623314 -0.1635464 0.11117242 0.16535303 0.03547632 -0.16335657 0.03536736 0.10894782 0.1513154 -0.040900894 0.17990626 -0.12747529 -0.041477166 0.16372065 -0.1272178 0.110322945 0.17839178 -0.04156679 0.109825164 0.17731804 0.015195701 0.11084023 -0.16290838 0.15347175 0.11166932 0.034612916 0.16244881 0.17910635 -0.12423497 0.17996106 -0.040415715 0.1540762 0.17716762 -0.04114631 0.17850462 -0.040482674 -0.16280545 0.16110714 -0.15141186 -0.0412515 0.015222721 0.015268646 0.1524133 0.17879629 -0.0406024 -0.15154926 -0.16257134 0.16443765
0.6376376 0.16524458 0.034974594 0.01469646 -0.16364701 0.111293055 0.16549617 0.035565328 -0.16345657 0.03544172 0.10907385 0.15145718 -0.0408812 0.1801022 -0.12753831 -0.041464508 0.16386499 -0.12728249 0.110446 0.17858121 -0.041557558 0.10994841 0.17750533 0.015268888 0.110960856 -0.1630068 0.15361193 0.11178972 0.034694977 0.1625954 0.17930143 -0.12429626 0.18015543 -0.04038941 0.15421608 0.17735511 -0.041134927 0.17869277 -0.040456012 -0.16290572 0.16125455 -0.15150914 -0.041240346 0.015279662 0.015336137 0.15255314 0.17898506 -0.04058141 -0.15164605 -0.1626699 0.16458243
0.6386386 0.16538751 0.035052493 0.014769558 -0.16374739 0.111413404 0.16563891 0.03565434 -0.16355634 0.03551584 0.109199636 0.1515984 -0.04086139 0.18029779 -0.12760098 -0.041451685 0.16400886 -0.12734677 0.11056887 0.17877024 -0.04154824 0.11007151 0.17769215 0.015342161 0.11108133 -0.16310489 0.15375184 0.11190982 0.034776904 0.16274163 0.17949592 -0.12435733 0.1803494 -0.040363144 0.15435565 0.17754203 -0.04112343 0.17888051 -0.040429436 -0.16300564 0.16140155 -0.1516062 -0.041229147 0.015336569 0.015403479 0.15269268 0.17917332 -0.040560424 -0.15174247 -0.16276836 0.16472691
0.6396396 0.16552998 0.035130274 0.0148423165 -0.16384757 0.11153341 0.16578132 0.03574311 -0.16365589 0.035589848 0.10932488 0.1517393 -0.04084178 0.18049291 -0.12766363 -0.041439056 0.16415249 -0.1274112 0.11069134 0.17895885 -0.041538887 0.11019416 0.17787859 0.015415072 0.11120142 -0.16320305 0.15389144 0.11202968 0.03485859 0.16288745 0.17969006 -0.12441835 0.18054287 -0.04033688 0.15449479 0.1777286 -0.041112043 0.17906797 -0.040402923 -0.1631054 0.16154812 -0.15170315 -0.04121794 0.015393466 0.015470643 0.15283176 0.1793612 -0.04053944 -0.15183896 -0.16286647 0.16487105
0.6406406 0.16567212 0.03520801 0.014915049 -0.16394772 0.11165314 0.16592334 0.035831638 -0.16375534 0.03566381 0.1094499 0.15187985 -0.040822033 0.18068764 -0.12772615 -0.0414263 0.16429566 -0.12747523 0.110813454 0.17914706 -0.041529585 0.110316426 0.17806464 0.015487898 0.11132121 -0.16330102 0.15403056 0.112149276 0.034940176 0.16303295 0.17988369 -0.12447924 0.18073596 -0.04031077 0.15463363 0.17791481 -0.041100603 0.17925492 -0.040376533 -0.16320512 0.16169447 -0.1517999 -0.04120667 0.015450254 0.015537716 0.15297052 0.17954877 -0.040518504 -0.1519351 -0.16296461 0.1650147
0.6416416 0.16581395 0.03528556 0.014987644 -0.16404758 0.11177257 0.16606498 0.035920165 -0.16385466 0.035737652 0.10957459 0.15201998 -0.040802475 0.18088195 -0.12778844 -0.04141369 0.16443853 -0.12753923 0.110935226 0.17933482 -0.041520245 0.110438555 0.17825033 0.015560545 0.11144075 -0.16339876 0.15416941 0.11226854 0.035021603 0.16317806 0.18007706 -0.124539964 0.18092865 -0.040284604 0.15477204 0.17810059 -0.041089114 0.17944151 -0.040350035 -0.16330461 0.16184026 -0.15189663 -0.041195497 0.015506916 0.01560469 0.15310895 0.17973578 -0.040497646 -0.15203117 -0.16306259 0.16515805
0.6426426 0.16595538 0.035362944 0.015060004 -0.16414735 0.1118917 0.16620632 0.036008358 -0.16395366 0.035811372 0.10969896 0.15215975 -0.04078273 0.18107578 -0.12785062 -0.041400954 0.16458094 -0.12760314 0.11105679 0.17952222 -0.041510887 0.110560305 0.1784356 0.01563311 0.111559935 -0.16349646 0.1543079 0.11238748 0.035102762 0.16332272 0.18026978 -0.12460051 0.18112084 -0.040258545 0.1549101 0.17828596 -0.0410777 0.17962763 -0.040323544 -0.16340382 0.16198575 -0.15199314 -0.041184194 0.015563626 0.015671477 0.15324695 0.17992252 -0.040476702 -0.15212725 -0.16316025 0.16530108
0.6436436 0.16609645 0.035440188 0.015132222 -0.16424698 0.11201052 0.16634719 0.036096394 -0.16405272 0.035884958 0.109823026 0.15229915 -0.040763255 0.18126926 -0.12791269 -0.041388292 0.16472305 -0.12766679 0.111177966 0.17970917 -0.04150164 0.11068169 0.17862052 0.015705556 0.11167891 -0.16359393 0.1544461 0.11250619 0.03518384 0.16346699 0.18046235 -0.12466099 0.18131267 -0.04023261 0.15504794 0.17847097 -0.041066296 0.17981346 -0.040297255 -0.16350296 0.16213074 -0.15208943 -0.041172992 0.01562025 0.015738226 0.15338467 0.18010882 -0.040455773 -0.15222305 -0.1632579 0.16544372
0.6446446 0.1662371 0.03551737 0.0152043365 -0.16434634 0.11212909 0.16648783 0.036184195 -0.16415143 0.03595849 0.10994666 0.1524382 -0.04074369 0.18146227 -0.12797461 -0.041375674 0.16486481 -0.12773038 0.11129886 0.17989576 -0.041492146 0.11080276 0.17880498 0.015777767 0.111797586 -0.16369136 0.15458386 0.11262463 0.03526475 0.1636109 0.18065423 -0.12472126 0.18150395 -0.040206555 0.15518528 0.17865565 -0.041054744 0.1799989 -0.040270925 -0.16360195 0.1622754 -0.15218553 -0.0411617 0.015676808 0.015804797 0.15352193 0.18029477 -0.04043492 -0.15231869 -0.16335535 0.16558596
0.6456456 0.16637737 0.035594232 0.015276153 -0.16444555 0.1122473 0.166628 0.03627188 -0.16425003 0.036031853 0.110069975 0.1525768 -0.040724203 0.18165487 -0.12803638 -0.04136307 0.16500616 -0.1277937 0.1114194 0.18008186 -0.041482907 0.1109235 0.17898905 0.015849844 0.11191587 -0.16378854 0.15472133 0.11274269 0.035345424 0.16375451 0.18084578 -0.1247814 0.18169494 -0.040180627 0.15532228 0.17883988 -0.041043248 0.1801838 -0.04024466 -0.1637007 0.16241963 -0.15228172 -0.0411504 0.015733223 0.015871227 0.15365885 0.18048021 -0.040414114 -0.15241414 -0.16345258 0.16572788
0.6466466 0.16651735 0.035671167 0.015347958 -0.16454472 0.1123652 0.16676787 0.03635937 -0.16434856 0.036105026 0.110193 0.152715 -0.0407048 0.181847 -0.12809806 -0.041350517 0.16514722 -0.127857 0.11153965 0.1802676 -0.041473605 0.1110439 0.17917275 0.015921697 0.11203392 -0.16388567 0.15485838 0.11286048 0.035425924 0.16389766 0.18103698 -0.12484146 0.1818855 -0.04015488 0.15545896 0.17902374 -0.041031934 0.1803684 -0.04021855 -0.16379946 0.16256359 -0.15237755 -0.041139156 0.015789632 0.015937656 0.15379542 0.1806653 -0.04039338 -0.15250959 -0.16354981 0.16586944
0.6476476 0.16665696 0.0357478 0.015419502 -0.1646437 0.112482846 0.16690743 0.03644664 -0.16444685 0.036178187 0.110315666 0.15285292 -0.04068532 0.18203872 -0.12815952 -0.041337926 0.1652878 -0.12792006 0.1116595 0.18045293 -0.0414642 0.111164056 0.17935607 0.01599352 0.11215173 -0.16398253 0.15499517 0.11297803 0.035506282 0.16404042 0.18122768 -0.12490132 0.18207559 -0.04012908 0.15559527 0.17920724 -0.0410204 0.18055259 -0.040192395 -0.16389784 0.16270715 -0.15247329 -0.041127853 0.015845958 0.016003761 0.15393165 0.18085009 -0.04037252 -0.15260477 -0.16364673 0.16601062
0.6486486 0.16679615 0.03582431 0.015490841 -0.16474257 0.11260018 0.16704655 0.03653367 -0.16454504 0.036251184 0.110437945 0.15299039 -0.040665954 0.18223007 -0.12822098 -0.041325297 0.1654281 -0.12798306 0.11177912 0.1806379 -0.041454874 0.11128383 0.17953897 0.016065028 0.11226917 -0.16407931 0.15513155 0.11309526 0.03558633 0.16418287 0.18141802 -0.124961056 0.18226522 -0.04010342 0.15573123 0.17939028 -0.041008968 0.18073641 -0.040166378 -0.16399619 0.1628502 -0.1525689 -0.04111668 0.015902016 0.016069766 0.15406747 0.18103437 -0.04035186 -0.15269977 -0.16374359 0.16615145
0.6496496 0.16693506 0.03590078 0.015562117 -0.1648412 0.112717174 0.16718528 0.036620613 -0.16464303 0.03632411 0.110559925 0.15312754 -0.040646642 0.18242092 -0.12828219 -0.041312814 0.16556805 -0.1280459 0.11189843 0.18082237 -0.041445564 0.11140328 0.1797215 0.016136438 0.11238639 -0.16417596 0.1552676 0.1132122 0.035666388 0.16432488 0.18160798 -0.1250207 0.18245451 -0.040077846 0.15586682 0.17957309 -0.040997513 0.18091978 -0.040140342 -0.16409434 0.16299298 -0.15266448 -0.04110543 0.015958253 0.016135678 0.15420291 0.1812183 -0.040331107 -0.15279481 -0.16384031 0.16629197
0.6506507 0.16707352 0.03597703 0.015633143 -0.1649397 0.112833865 0.16732374 0.036707282 -0.16474083 0.03639681 0.11068155 0.15326422 -0.040627312 0.18261144 -0.12834336 -0.04130033 0.16570753 -0.12810859 0.11201727 0.1810065 -0.04143628 0.11152241 0.17990363 0.016207702 0.112503245 -0.16427241 0.15540333 0.11332883 0.0357462 0.16446647 0.18179739 -0.12508015 0.18264332 -0.040052224 0.15600213 0.17975536 -0.040986054 0.18110281 -0.04011446 -0.16419241 0.16313535 -0.15275978 -0.041094165 0.016014218 0.01620154 0.154338 0.18140188 -0.040310457 -0.15288961 -0.16393678 0.16643204
0.6516517 0.1672117 0.036053054 0.015704013 -0.16503821 0.11295032 0.1674618 0.036793754 -0.16483861 0.036469422 0.11080284 0.15340054 -0.040608153 0.18280151 -0.12840424 -0.04128792 0.1658468 -0.12817109 0.11213592 0.18119024 -0.041427005 0.111641206 0.18008539 0.016278807 0.1126199 -0.16436891 0.1555386 0.11344517 0.03582573 0.16460772 0.18198654 -0.12513955 0.18283175 -0.040026773 0.15613699 0.17993735 -0.040974613 0.18128538 -0.04008866 -0.16429019 0.16327736 -0.15285496 -0.041082874 0.016070157 0.016267113 0.15447274 0.18158498 -0.040289868 -0.15298432 -0.1640333 0.16657183
0.6526527 0.16734946 0.036129035 0.015774742 -0.16513646 0.11306645 0.16759953 0.03688002 -0.16493604 0.036541894 0.11092378 0.15353662 -0.040589012 0.18299109 -0.12846518 -0.041275423 0.16598564 -0.1282335 0.11225419 0.18137355 -0.041417748 0.11175965 0.18026678 0.01634971 0.11273615 -0.1644651 0.15567368 0.11356128 0.035905186 0.1647486 0.18217522 -0.12519874 0.18301979 -0.04000133 0.15627158 0.18011887 -0.04096316 0.1814676 -0.04006288 -0.16438787 0.16341896 -0.15295011 -0.041071583 0.016126018 0.016332626 0.15460716 0.18176779 -0.040269233 -0.15307881 -0.16412954 0.16671124
0.6536537 0.16748697 0.036204804 0.01584525 -0.16523439 0.1131822 0.16773689 0.036966145 -0.16503346 0.036614284 0.11104444 0.15367214 -0.040569883 0.1831803 -0.12852584 -0.041263048 0.16612409 -0.12829582 0.112372115 0.1815564 -0.041408457 0.111877784 0.18044773 0.016420357 0.11285216 -0.16456105 0.1558084 0.113677025 0.035984457 0.16488919 0.18236345 -0.12525779 0.18320733 -0.03997592 0.1564057 0.18030013 -0.040951848 0.18164936 -0.040037114 -0.16448528 0.16356018 -0.15304494 -0.04106038 0.016181841 0.016397953 0.15474112 0.18195009 -0.040248644 -0.15317318 -0.16422555 0.16685025
0.6546547 0.16762403 0.03628037 0.015915576 -0.16533238 0.113297746 0.16787389 0.03705197 -0.16513063 0.03668654 0.11116466 0.15380749 -0.040550716 0.1833691 -0.12858634 -0.04125066 0.1662623 -0.12835789 0.11248985 0.18173888 -0.041399196 0.11199569 0.18062833 0.01649103 0.112967856 -0.1646569 0.15594275 0.113792464 0.036063425 0.16502923 0.18255126 -0.12531668 0.18339448 -0.03995073 0.15653963 0.18048087 -0.04094049 0.1818308 -0.040011488 -0.16458265 0.163701 -0.15313967 -0.041049156 0.016237553 0.016463209 0.15487479 0.1821321 -0.040228173 -0.15326737 -0.16432151 0.16698897
0.6556557 0.16776073 0.036355898 0.015985794 -0.16543016 0.11341289 0.1680105 0.03713761 -0.16522777 0.036758583 0.111284584 0.15394232 -0.040531777 0.18355757 -0.12864691 -0.041238293 0.16639999 -0.12841989 0.11260711 0.18192106 -0.04138997 0.11211316 0.1808086 0.01656137 0.1130833 -0.16475283 0.1560767 0.113907665 0.036142223 0.16516899 0.1827387 -0.1253756 0.18358123 -0.039925605 0.1566731 0.18066134 -0.04092917 0.18201187 -0.039986014 -0.16467988 0.16384144 -0.15323433 -0.041037858 0.016293019 0.016528241 0.15500808 0.18231371 -0.04020779 -0.15336156 -0.16441736 0.16712733
0.6566567 0.1678971 0.03643112 0.016055726 -0.16552784 0.11352781 0.1681468 0.03722311 -0.16532469 0.036830574 0.111404195 0.15407683 -0.04051278 0.1837455 -0.12870719 -0.0412261 0.16653737 -0.12848169 0.112724125 0.1821028 -0.041380722 0.1122304 0.18098833 0.016631603 0.11319837 -0.16484846 0.1562104 0.11402253 0.036220893 0.16530839 0.18292579 -0.12543431 0.18376765 -0.03990051 0.1568062 0.1808414 -0.04091776 0.1821925 -0.03996049 -0.16477694 0.16398157 -0.1533289 -0.041026663 0.01634856 0.016593128 0.15514103 0.18249488 -0.040187325 -0.15345548 -0.16451302 0.16726524
0.6576577 0.16803306 0.036506336 0.0161255 -0.16562524 0.113642395 0.16828278 0.037308354 -0.16542147 0.036902383 0.11152343 0.15421094 -0.04049389 0.18393306 -0.12876736 -0.041213773 0.16667445 -0.12854354 0.112840794 0.1822841 -0.04137154 0.11234724 0.18116786 0.016701631 0.11331326 -0.164944 0.1563437 0.11413718 0.036299363 0.16544744 0.18311234 -0.12549278 0.18395352 -0.039875403 0.15693903 0.18102105 -0.04090644 0.18237275 -0.039935123 -0.16487376 0.16412124 -0.15342334 -0.041015457 0.016403962 0.016657911 0.15527354 0.18267572 -0.04016705 -0.15354927 -0.16460851 0.16740295
0.6586587 0.16816877 0.036581293 0.016195111 -0.16572261 0.11375674 0.16841838 0.03739342 -0.16551818 0.036974058 0.11164233 0.15434474 -0.04047496 0.18412024 -0.12882735 -0.041201495 0.16681114 -0.12860505 0.11295724 0.18246502 -0.0413623 0.11246385 0.18134691 0.016771477 0.113427795 -0.16503936 0.1564767 0.11425153 0.03637768 0.165586 0.18329854 -0.12555121 0.18413898 -0.039850514 0.15707149 0.18120047 -0.040895067 0.18255262 -0.039909698 -0.1649705 0.16426063 -0.15351743 -0.041004278 0.01645923 0.016722456 0.15540579 0.18285611 -0.04014661 -0.15364301 -0.16470383 0.16754021
0.6596597 0.16830403 0.036656052 0.016264565 -0.1658198 0.11387068 0.16855359 0.03747823 -0.16561466 0.03704554 0.11176088 0.15447809 -0.040456288 0.18430692 -0.12888739 -0.041189324 0.16694751 -0.12866649 0.113073185 0.18264551 -0.041353147 0.11258003 0.1815256 0.016841147 0.11354192 -0.16513458 0.15660936 0.114365466 0.036455676 0.16572432 0.18348427 -0.12560953 0.1843241 -0.039825704 0.15720363 0.18137932 -0.04088382 0.18273208 -0.039884537 -0.16506706 0.16439952 -0.1536115 -0.04099315 0.016514413 0.016786933 0.15553762 0.18303615 -0.04012649 -0.1537366 -0.16479912 0.16767712
0.6606607 0.16843902 0.036730755 0.01633387 -0.16591683 0.11398438 0.16868852 0.037562992 -0.16571103 0.037117075 0.11187914 0.15461113 -0.040437542 0.18449324 -0.12894714 -0.041177195 0.1670835 -0.12872778 0.11318888 0.18282571 -0.041344028 0.11269589 0.18170388 0.016910724 0.11365596 -0.16522974 0.15674165 0.11447923 0.036533635 0.16586223 0.18366969 -0.12566762 0.1845088 -0.03980091 0.15733539 0.18155792 -0.040872555 0.18291125 -0.039859395 -0.1651635 0.16453809 -0.15370551 -0.04098198 0.016569577 0.016851306 0.15566917 0.1832158 -0.04010622 -0.15382996 -0.16489418 0.16781373
0.6616617 0.16857356 0.036805224 0.016402941 -0.16601373 0.114097714 0.1688231 0.03764731 -0.1658071 0.03718827 0.111996986 0.1547438 -0.040418915 0.18467915 -0.12900689 -0.041165125 0.16721913 -0.12878898 0.11330425 0.1830054 -0.041334946 0.11281149 0.18188184 0.01698003 0.113769546 -0.16532473 0.15687358 0.1145926 0.036611322 0.16599973 0.18385461 -0.12572569 0.18469304 -0.039776295 0.15746681 0.18173608 -0.040861335 0.18308994 -0.03983428 -0.1652598 0.16467628 -0.15379936 -0.040970843 0.016624514 0.016915374 0.15580025 0.18339509 -0.040086005 -0.1539232 -0.16498907 0.16794997
0.6626627 0.16870789 0.036879633 0.016471796 -0.16611046 0.11421082 0.1689573 0.037731554 -0.16590324 0.037259378 0.11211458 0.15487608 -0.040400334 0.18486474 -0.12906644 -0.041153017 0.16735445 -0.1288501 0.11341934 0.18318485 -0.041325863 0.11292671 0.18205947 0.017049164 0.11388295 -0.1654197 0.15700519 0.114705734 0.03668871 0.16613685 0.18403924 -0.12578355 0.18487689 -0.039751697 0.1575979 0.18191391 -0.040850133 0.18326828 -0.039809305 -0.1653558 0.16481408 -0.1538929 -0.040959742 0.01667945 0.016979411 0.15593109 0.18357402 -0.040066075 -0.15401645 -0.1650839 0.16808587
0.6636637 0.16884178 0.036953755 0.016540512 -0.1662071 0.11432367 0.16909117 0.037815534 -0.16599911 0.03733041 0.112231806 0.15500799 -0.040381737 0.18504983 -0.12912588 -0.04114095 0.16748938 -0.12891103 0.11353414 0.1833638 -0.041316774 0.11304172 0.18223663 0.017118193 0.11399609 -0.16551438 0.15713656 0.11481859 0.036766075 0.16627371 0.18422347 -0.12584142 0.18506043 -0.03972716 0.15772867 0.18209144 -0.040838957 0.18344632 -0.03978444 -0.16545177 0.16495153 -0.15398647 -0.040948648 0.016734272 0.017043259 0.15606153 0.18375254 -0.04004594 -0.1541094 -0.16517861 0.16822144
0.6646647 0.1689754 0.037027754 0.016608983 -0.16630362 0.114436164 0.16922471 0.037899345 -0.16609493 0.037401184 0.11234869 0.15513957 -0.040363256 0.18523449 -0.12918508 -0.041128997 0.16762394 -0.12897186 0.11364862 0.18354237 -0.04130771 0.113156304 0.18241341 0.017186984 0.11410879 -0.16560906 0.15726756 0.11493113 0.03684319 0.16641007 0.18440726 -0.12589896 0.18524349 -0.03970277 0.15785906 0.1822685 -0.040827796 0.18362388 -0.039759576 -0.16554755 0.16508865 -0.15407984 -0.040937487 0.016788956 0.01710691 0.15619162 0.18393067 -0.04002593 -0.15420239 -0.16527325 0.16835666
0.6656657 0.16910857 0.037101615 0.016677335 -0.16639994 0.11454828 0.16935793 0.037982933 -0.16619045 0.03747196 0.112465195 0.15527079 -0.0403449 0.18541881 -0.12924434 -0.041117 0.16775826 -0.1290324 0.11376274 0.1837206 -0.041298684 0.113270596 0.18258986 0.017255612 0.11422129 -0.1657035 0.15739822 0.115043424 0.036920052 0.16654615 0.18459061 -0.12595652 0.18542615 -0.03967852 0.15798917 0.18244521 -0.040816527 0.18380107 -0.039734814 -0.16564319 0.16522539 -0.15417324 -0.040926445 0.016843498 0.017170444 0.15632135 0.18410847 -0.04000604 -0.15429506 -0.16536759 0.16849157
0.6666667 0.16924147 0.037175328 0.016745515 -0.16649607 0.114660196 0.16949075 0.038066305 -0.16628581 0.037542474 0.11258137 0.15540166 -0.040326554 0.18560275 -0.12930334 -0.04110511 0.16789216 -0.12909304 0.11387654 0.18389845 -0.041289747 0.11338458 0.18276602 0.017323941 0.11433348 -0.16579776 0.15752855 0.11515544 0.036996793 0.16668187 0.18477353 -0.1260139 0.18560836 -0.039654206 0.15811884 0.1826216 -0.040805545 0.1839779 -0.03971017 -0.16573861 0.16536166 -0.15426634 -0.040915318 0.016898047 0.017233837 0.1564508 0.18428592 -0.0399862 -0.15438768 -0.16546185 0.16862613
0.6676677 0.16937408 0.037248828 0.016813487 -0.16659221 0.11477186 0.16962333 0.03814943 -0.16638121 0.037612915 0.112697266 0.15553208 -0.040308252 0.1857862 -0.12936226 -0.041093234 0.1680257 -0.12915333 0.11398998 0.18407589 -0.041280843 0.11349828 0.18294176 0.017392226 0.11444539 -0.165892 0.15765853 0.11526712 0.037073296 0.16681722 0.18495621 -0.12607116 0.18579027 -0.039630115 0.15824832 0.18279764 -0.040794358 0.18415438 -0.039685696 -0.16583395 0.16549769 -0.15435934 -0.040904354 0.016952451 0.017297149 0.15657982 0.18446293 -0.03996636 -0.1544802 -0.16555603 0.1687603
0.6686687 0.16950625 0.037322138 0.016881231 -0.16668811 0.11488316 0.16975544 0.038232382 -0.16647635 0.03768316 0.11281291 0.15566224 -0.04029014 0.18596937 -0.12942107 -0.04108141 0.16815889 -0.12921357 0.11410314 0.18425296 -0.04127182 0.113611616 0.18311715 0.017460287 0.11455705 -0.16598614 0.15778819 0.11537857 0.037149653 0.16695225 0.18513842 -0.12612826 0.18597174 -0.03960605 0.15837735 0.18297333 -0.040783297 0.18433054 -0.039661255 -0.16592918 0.1656333 -0.15445217 -0.040893324 0.017006665 0.01736021 0.15670854 0.18463956 -0.03994668 -0.15457258 -0.16564997 0.16889419
0.6696697 0.16963811 0.037395306 0.016948793 -0.16678391 0.11499413 0.1698873 0.03831522 -0.16657136 0.037753314 0.11292806 0.15579203 -0.040272016 0.18615207 -0.12947974 -0.041069683 0.16829184 -0.12927383 0.11421601 0.18442962 -0.041262962 0.11372465 0.18329215 0.017528214 0.11466837 -0.16608012 0.15791751 0.11548967 0.03722576 0.16708684 0.18532026 -0.1261853 0.18615288 -0.03958215 0.15850613 0.18314858 -0.0407723 0.18450621 -0.039636888 -0.1660242 0.16576856 -0.154545 -0.040882405 0.017060835 0.017423142 0.1568369 0.18481594 -0.03992703 -0.15466477 -0.16574387 0.16902769
0.6706707 0.16976967 0.03746837 0.017016172 -0.16687953 0.1151048 0.17001896 0.0383977 -0.16666631 0.03782332 0.11304299 0.15592143 -0.040254053 0.18633439 -0.12953828 -0.04105792 0.16842437 -0.12933366 0.11432864 0.18460594 -0.041254092 0.113837376 0.18346685 0.017595872 0.11477947 -0.16617398 0.15804657 0.115600504 0.037301674 0.16722107 0.18550168 -0.12624216 0.18633349 -0.039558273 0.15863459 0.18332355 -0.04076125 0.18468164 -0.039612595 -0.16611904 0.16590343 -0.15463747 -0.04087147 0.017114881 0.01748586 0.15696487 0.18499179 -0.039907373 -0.15475668 -0.16583754 0.16916095
0.6716717 0.16990088 0.037541166 0.017083373 -0.16697502 0.11521524 0.17015007 0.038480002 -0.16676098 0.03789314 0.113157496 0.15605041 -0.04023599 0.18651626 -0.12959675 -0.04104629 0.1685566 -0.12939358 0.11444081 0.18478192 -0.04124517 0.113949835 0.18364108 0.017663375 0.11489019 -0.16626763 0.15817524 0.11571104 0.037377387 0.167355 0.18568271 -0.12629884 0.18651381 -0.039534535 0.15876265 0.1834981 -0.040750295 0.18485656 -0.039588407 -0.16621384 0.16603795 -0.15473005 -0.040860556 0.017168876 0.017548501 0.15709253 0.18516734 -0.039887846 -0.15484872 -0.16593115 0.1692938
0.6726727 0.17003174 0.0376139 0.017150365 -0.16707015 0.11532536 0.170281 0.03856212 -0.16685544 0.03796289 0.113271765 0.15617917 -0.040218174 0.18669775 -0.12965497 -0.041034635 0.16868845 -0.12945327 0.11455278 0.18495747 -0.041236397 0.11406188 0.18381505 0.017730732 0.115000755 -0.1663612 0.15830363 0.11582138 0.03745292 0.16748862 0.18586336 -0.12635551 0.18669371 -0.039510887 0.15889038 0.1836724 -0.040739413 0.18503124 -0.03956434 -0.16630827 0.16617212 -0.15482225 -0.04084968 0.017222777 0.017610878 0.15721992 0.18534257 -0.0398684 -0.15494059 -0.16602446 0.1694263
0.6736737 0.1701623 0.03768642 0.017217282 -0.16716549 0.11543519 0.17041151 0.038644075 -0.16694991 0.03803248 0.11338565 0.15630755 -0.04020027 0.18687895 -0.12971312 -0.04102297 0.16882005 -0.1295128 0.11466438 0.18513268 -0.041227642 0.11417364 0.1839886 0.017797884 0.11511084 -0.1664547 0.15843168 0.11593138 0.03752835 0.16762182 0.18604364 -0.12641193 0.18687321 -0.03948734 0.1590178 0.18384625 -0.04072842 0.18520555 -0.039540395 -0.16640276 0.16630593 -0.15491456 -0.040838726 0.017276496 0.01767324 0.15734692 0.18551742 -0.039848957 -0.15503225 -0.16611794 0.1695585
0.6746747 0.17029248 0.037758756 0.017283931 -0.1672605 0.11554475 0.17054175 0.038725737 -0.16704424 0.038101867 0.113499165 0.15643552 -0.04018255 0.18705972 -0.1297712 -0.041011505 0.16895118 -0.12957227 0.114775665 0.18530759 -0.041218806 0.11428514 0.18416186 0.01786486 0.11522081 -0.16654794 0.15855943 0.116041124 0.03760343 0.16775472 0.18622348 -0.12646838 0.18705231 -0.039463878 0.15914494 0.18401983 -0.04071747 0.18537945 -0.03951649 -0.16649705 0.16643937 -0.15500666 -0.040827904 0.017330099 0.01773543 0.15747356 0.18569186 -0.039829582 -0.15512371 -0.16621089 0.16969039
0.6756757 0.17042242 0.03783094 0.017350398 -0.16735539 0.115654066 0.17067167 0.03880722 -0.16713828 0.038171142 0.113612495 0.15656325 -0.040164866 0.1872401 -0.12982912 -0.040999923 0.16908213 -0.12963167 0.114886716 0.18548205 -0.04121001 0.114396356 0.18433475 0.017931592 0.11533041 -0.16664119 0.15868686 0.11615054 0.03767845 0.16788727 0.18640307 -0.12652461 0.18723111 -0.039440487 0.15927178 0.18419302 -0.040706586 0.18555306 -0.039492637 -0.16659097 0.16657245 -0.15509859 -0.04081698 0.017383635 0.017797373 0.15759988 0.185866 -0.039810285 -0.15521514 -0.166304 0.16982204
0.6766767 0.17055202 0.03790296 0.017416723 -0.16745022 0.11576299 0.17080125 0.038888488 -0.16723229 0.038240246 0.11372542 0.15669055 -0.040147267 0.1874201 -0.12988696 -0.04098849 0.16921261 -0.12969077 0.11499732 0.18565613 -0.041201353 0.11450717 0.18450728 0.017998219 0.11543976 -0.16673413 0.15881401 0.11625969 0.03775307 0.16801938 0.18658221 -0.12658073 0.1874095 -0.03941717 0.15939824 0.18436587 -0.04069579 0.18572621 -0.039469115 -0.16668506 0.16670525 -0.15519041 -0.040806282 0.017437026 0.017859183 0.15772589 0.1860398 -0.039791156 -0.15530641 -0.16639692 0.1699532
0.6776777 0.17068127 0.037974827 0.01748275 -0.16754483 0.11587172 0.17093045 0.038969535 -0.16732614 0.038309295 0.113837935 0.15681751 -0.040129725 0.18759967 -0.12994458 -0.040977027 0.16934283 -0.12974972 0.11510783 0.18582991 -0.041192666 0.11461775 0.18467948 0.01806463 0.115548864 -0.16682708 0.15894084 0.11636859 0.037827678 0.16815116 0.1867609 -0.1266367 0.18758744 -0.039394103 0.15952438 0.1845384 -0.040684953 0.18589906 -0.039445385 -0.16677876 0.1668376 -0.15528196 -0.040795475 0.017490428 0.017920885 0.15785153 0.1862132 -0.03977194 -0.15539749 -0.16648963 0.17008418
0.6786787 0.1708101 0.0380465 0.017548658 -0.16763921 0.115980074 0.17105943 0.039050322 -0.1674198 0.038378097 0.11395024 0.15694414 -0.040112264 0.18777892 -0.13000205 -0.04096572 0.16947272 -0.12980868 0.115217805 0.18600331 -0.0411839 0.11472804 0.18485127 0.01813094 0.11565765 -0.1669199 0.15906736 0.11647719 0.037902113 0.1682827 0.18693928 -0.12669258 0.18776506 -0.03937094 0.15965024 0.18471052 -0.040674217 0.18607157 -0.03942185 -0.16687249 0.16696963 -0.1553735 -0.04078472 0.017543584 0.017982364 0.15797687 0.18638624 -0.03975293 -0.15548855 -0.16658229 0.17021473
0.6796797 0.17093882 0.038118023 0.017614432 -0.16773354 0.11608825 0.17118807 0.03913099 -0.16751333 0.038446873 0.114062175 0.15707038 -0.040094834 0.18795776 -0.13005944 -0.0409543 0.16960236 -0.12986735 0.115327656 0.18617637 -0.041175347 0.11483799 0.18502283 0.018196985 0.115766264 -0.1670126 0.15919352 0.11658562 0.03797625 0.16841385 0.18711732 -0.12674817 0.18794233 -0.039348062 0.1597758 0.18488239 -0.040663354 0.18624371 -0.039398506 -0.166966 0.16710131 -0.15546477 -0.04077409 0.017596778 0.01804372 0.15810186 0.1865589 -0.03973391 -0.15557936 -0.16667467 0.17034505
0.6806807 0.17106712 0.03818935 0.017680041 -0.16782777 0.116196014 0.17131636 0.039211385 -0.16760679 0.038515404 0.11417385 0.15719634 -0.040077552 0.1881362 -0.13011678 -0.040943023 0.16973156 -0.129926 0.11543712 0.18634902 -0.041166767 0.114947595 0.18519393 0.018262848 0.11587448 -0.1671052 0.15931937 0.116693616 0.03805025 0.16854468 0.18729495 -0.12680387 0.18811925 -0.03932518 0.15990096 0.18505381 -0.04065267 0.1864156 -0.039375197 -0.16705924 0.16723269 -0.15555611 -0.04076337 0.017649744 0.01810494 0.15822652 0.1867313 -0.039714996 -0.15567009 -0.16676709 0.170475
0.6816817 0.17119512 0.03826066 0.01774535 -0.16792175 0.11630362 0.17144443 0.039291587 -0.16769986 0.038583837 0.11428518 0.15732194 -0.04006028 0.18831427 -0.13017394 -0.040931746 0.16986054 -0.12998448 0.115546316 0.18652144 -0.041158196 0.11505701 0.18536478 0.018328592 0.1159824 -0.16719751 0.15944494 0.116801456 0.038124084 0.1686752 0.1874722 -0.12685923 0.18829566 -0.039302334 0.16002586 0.18522501 -0.0406419 0.18658704 -0.03935195 -0.16715242 0.16736364 -0.15564725 -0.0407526 0.017702647 0.018166013 0.15835086 0.18690334 -0.03969607 -0.15576059 -0.16685931 0.17060469
0.6826827 0.17132275 0.038331594 0.017810546 -0.16801554 0.11641085 0.17157206 0.03937156 -0.16779302 0.03865213 0.11439616 0.15744725 -0.04004315 0.18849204 -0.13023093 -0.0409206 0.16998917 -0.13004294 0.11565517 0.18669337 -0.041149676 0.11516595 0.18553531 0.018394157 0.11609014 -0.16728973 0.15957025 0.11690894 0.03819768 0.16880529 0.1876491 -0.12691468 0.1884718 -0.03927965 0.16015047 0.18539585 -0.04063139 0.18675813 -0.039328843 -0.16724549 0.16749436 -0.15573815 -0.040741958 0.017755374 0.01822687 0.15847489 0.18707502 -0.039677337 -0.15585107 -0.16695124 0.17073396
0.6836837 0.17145014 0.038402513 0.017875545 -0.16810933 0.11651787 0.17169951 0.039451398 -0.16788584 0.038720313 0.11450684 0.15757221 -0.04002614 0.18866938 -0.13028783 -0.040909387 0.17011744 -0.13010119 0.1157638 0.18686506 -0.041141182 0.11527473 0.18570545 0.01845951 0.11619757 -0.16738197 0.15969518 0.1170162 0.038271 0.16893514 0.18782559 -0.1269698 0.18864755 -0.039257117 0.16027476 0.1855663 -0.04062068 0.1869289 -0.039305847 -0.1673384 0.16762465 -0.1558291 -0.040731378 0.017808158 0.018287577 0.15859851 0.18724635 -0.039658595 -0.1559414 -0.16704312 0.17086303
0.6846847 0.1715772 0.038473327 0.017940417 -0.16820288 0.116624594 0.17182653 0.039531015 -0.16797864 0.03878834 0.1146173 0.15769675 -0.040009063 0.18884632 -0.13034463 -0.04089828 0.17024544 -0.13015926 0.1158721 0.18703635 -0.041132722 0.1153832 0.18587519 0.018524684 0.116304785 -0.16747397 0.15981989 0.117123134 0.038344268 0.16906452 0.18800178 -0.12702484 0.18882294 -0.039234612 0.16039869 0.18573648 -0.040609974 0.18709937 -0.039282847 -0.16743103 0.16775465 -0.15591982 -0.040720742 0.017860606 0.018348217 0.15872192 0.1874173 -0.039640006 -0.15603158 -0.16713494 0.17099175
0.6856857 0.17170389 0.038543835 0.018005054 -0.16829635 0.11673106 0.17195338 0.039610337 -0.16807133 0.038856164 0.11472738 0.15782101 -0.0399922 0.18902299 -0.13040125 -0.040887125 0.17037308 -0.1302172 0.11598008 0.18720731 -0.04112422 0.115491375 0.18604478 0.018589556 0.11641158 -0.16756597 0.15994425 0.11722995 0.03841728 0.16919371 0.18817762 -0.12707967 0.18899797 -0.03921219 0.16052231 0.18590632 -0.040599503 0.18726942 -0.03925999 -0.16752362 0.16788429 -0.15601037 -0.040710244 0.017913163 0.018408697 0.15884498 0.18758793 -0.039621383 -0.15612167 -0.1672266 0.17112015
0.6866867 0.17183036 0.038614247 0.018069573 -0.16838962 0.116837226 0.17207985 0.039689627 -0.16816372 0.03892398 0.11483712 0.15794498 -0.039975375 0.18919916 -0.1304578 -0.040876184 0.17050049 -0.13027497 0.11608784 0.18737784 -0.041115902 0.11559917 0.18621391 0.018654518 0.11651822 -0.1676577 0.16006833 0.11733636 0.038490154 0.16932246 0.18835308 -0.12713453 0.18917255 -0.039189976 0.16064574 0.18607575 -0.04058894 0.18743917 -0.039237253 -0.167616 0.16801354 -0.1561007 -0.0406996 0.017965574 0.018468939 0.15896776 0.18775828 -0.03960289 -0.15621153 -0.16731809 0.17124829
0.6876877 0.17195648 0.038684394 0.018133745 -0.16848278 0.11694315 0.172206 0.039768476 -0.16825607 0.03899145 0.11494654 0.15806854 -0.039958447 0.18937504 -0.13051425 -0.0408652 0.17062747 -0.1303326 0.11619519 0.18754818 -0.041107375 0.11570675 0.18638277 0.018719107 0.11662459 -0.1677493 0.16019213 0.11744261 0.038562823 0.16945094 0.18852817 -0.12718916 0.1893469 -0.039167736 0.16076876 0.18624498 -0.04057848 0.1876086 -0.039214723 -0.1677083 0.16814248 -0.156191 -0.040689062 0.018017747 0.01852908 0.15909015 0.1879282 -0.039584477 -0.1563013 -0.16740952 0.17137606
0.6886887 0.1720824 0.03875463 0.018197872 -0.16857578 0.117048725 0.17233196 0.039847307 -0.1683483 0.039058894 0.11505568 0.15819187 -0.039941777 0.18955064 -0.13057037 -0.040854137 0.17075421 -0.13039011 0.11630237 0.18771806 -0.041098952 0.11581397 0.18655126 0.01878357 0.116730765 -0.1678409 0.16031559 0.117548525 0.038635273 0.16957912 0.18870291 -0.1272437 0.18952084 -0.039145608 0.16089155 0.1864138 -0.040567864 0.1877777 -0.039192114 -0.1678003 0.16827114 -0.1562811 -0.040678628 0.018069923 0.018589154 0.15921223 0.18809785 -0.039566133 -0.15639082 -0.16750072 0.17150359
0.6896897 0.17220789 0.038824446 0.018261861 -0.16866857 0.11715411 0.17245746 0.03992589 -0.16844024 0.039126202 0.1151645 0.15831476 -0.039925136 0.18972583 -0.13062641 -0.0408433 0.17088062 -0.13044754 0.11640916 0.18788773 -0.041090623 0.115921006 0.1867195 0.01884783 0.11683652 -0.16793221 0.16043884 0.117654264 0.038707636 0.16970697 0.18887731 -0.127298 0.1896945 -0.0391236 0.16101402 0.18658239 -0.040557448 0.18794647 -0.039169583 -0.16789229 0.16839942 -0.1563711 -0.04066804 0.01812194 0.018648915 0.15933406 0.18826722 -0.039547727 -0.15648039 -0.16759184 0.17163074
0.6906907 0.17233309 0.038894184 0.018325593 -0.16876125 0.11725924 0.17258276 0.040004276 -0.16853203 0.039193485 0.115273066 0.15843743 -0.039908517 0.18990058 -0.13068254 -0.040832378 0.1710068 -0.13050476 0.11651574 0.18805695 -0.04108229 0.11602772 0.18688734 0.018912006 0.11694211 -0.16802336 0.16056171 0.11775968 0.038779616 0.16983446 0.18905134 -0.1273523 0.18986769 -0.03910173 0.1611362 0.18675062 -0.040547036 0.18811497 -0.03914737 -0.16798402 0.16852745 -0.15646103 -0.04065765 0.018173985 0.018708661 0.15945551 0.18843623 -0.03952948 -0.15656969 -0.16768274 0.17175765
0.6916917 0.17245805 0.03896389 0.018389214 -0.16885382 0.11736409 0.17270778 0.040082425 -0.16862372 0.03926051 0.11538127 0.15855975 -0.039892104 0.19007501 -0.1307383 -0.040821444 0.17113256 -0.13056175 0.116621986 0.18822591 -0.041074023 0.116134115 0.18705496 0.018975891 0.117047474 -0.16811454 0.16068435 0.11786485 0.03885162 0.16996162 0.18922505 -0.12740636 0.19004065 -0.039079886 0.16125812 0.18691856 -0.040536594 0.18828309 -0.039125033 -0.16807564 0.16865501 -0.15655084 -0.0406472 0.01822586 0.018768094 0.15957668 0.18860483 -0.039511397 -0.1566588 -0.16777349 0.1718843
0.6926927 0.17258266 0.03903342 0.018452637 -0.16894612 0.11746862 0.17283252 0.04016033 -0.16871528 0.039327454 0.1154892 0.15868172 -0.039875578 0.19024912 -0.13079402 -0.040810615 0.17125806 -0.13061878 0.116727985 0.1883945 -0.041065753 0.11624027 0.18722223 0.019039735 0.11715254 -0.16820547 0.16080675 0.11796978 0.03892336 0.17008854 0.18939835 -0.12746026 0.19021313 -0.039058167 0.16137964 0.18708615 -0.040526126 0.1884509 -0.039102882 -0.16816705 0.16878232 -0.15664026 -0.040636785 0.018277574 0.018827498 0.15969759 0.18877321 -0.039493304 -0.15674798 -0.16786416 0.17201069
0.6936937 0.17270708 0.03910271 0.018515855 -0.16903836 0.11757294 0.17295699 0.04023818 -0.16880664 0.039394192 0.11559688 0.15880342 -0.03985922 0.19042286 -0.13084966 -0.040799912 0.1713834 -0.13067566 0.11683373 0.18856281 -0.041057456 0.11634617 0.18738914 0.019103318 0.117257334 -0.16829632 0.16092882 0.11807443 0.03899502 0.17021514 0.1895714 -0.12751412 0.19038533 -0.039036494 0.161501 0.18725345 -0.040515773 0.18861836 -0.039080735 -0.16825831 0.16890927 -0.15672971 -0.040626265 0.018329281 0.0188868 0.15981813 0.18894118 -0.039475203 -0.15683678 -0.16795461 0.1721367
0.6946947 0.17283112 0.039171822 0.01857894 -0.16913044 0.117676966 0.1730811 0.04031566 -0.16889781 0.039460856 0.115704216 0.15892479 -0.039842937 0.19059627 -0.13090512 -0.04078915 0.17150831 -0.13073224 0.11693913 0.18873078 -0.041049182 0.116451725 0.18755578 0.019166797 0.11736189 -0.16838707 0.16105057 0.11817891 0.039066296 0.17034131 0.18974404 -0.12756772 0.19055721 -0.039015 0.16162196 0.1874204 -0.04050534 0.18878552 -0.03905883 -0.16834952 0.169036 -0.15681905 -0.040615972 0.018380824 0.018945858 0.15993837 0.18910891 -0.039457276 -0.15692565 -0.1680451 0.17226239
0.6956957 0.17295492 0.03924092 0.018641923 -0.16922237 0.11778077 0.17320502 0.04039308 -0.16898888 0.03952742 0.11581129 0.15904579 -0.039826617 0.19076937 -0.13096043 -0.040778335 0.17163295 -0.13078879 0.11704435 0.18889843 -0.041040998 0.11655709 0.18772209 0.019230112 0.11746625 -0.16847755 0.16117212 0.1182831 0.039137572 0.17046726 0.18991634 -0.12762134 0.19072868 -0.038993534 0.1617427 0.18758711 -0.040495023 0.18895245 -0.039036926 -0.16844037 0.1691623 -0.1569082 -0.040605575 0.018432267 0.019004866 0.16005835 0.18927625 -0.039439324 -0.15701404 -0.16813534 0.17238793
0.6966967 0.17307839 0.039309654 0.018704541 -0.16931418 0.11788426 0.17332858 0.04047025 -0.16907977 0.039593786 0.115917966 0.15916653 -0.039810568 0.19094211 -0.13101558 -0.04076773 0.17175725 -0.13084514 0.11714913 0.18906578 -0.041032795 0.11666206 0.18788809 0.019293174 0.1175703 -0.16856799 0.1612933 0.11838699 0.039208528 0.1705929 0.19008838 -0.12767474 0.19089988 -0.038972177 0.16186318 0.1877535 -0.040484786 0.1891189 -0.039015133 -0.16853127 0.1692883 -0.15699714 -0.04059527 0.018483646 0.019063663 0.16017795 0.18944333 -0.03942153 -0.15710267 -0.16822541 0.17251307
0.6976977 0.17320156 0.039378397 0.018767178 -0.16940567 0.11798762 0.17345181 0.040547177 -0.16917047 0.03966009 0.11602445 0.15928695 -0.039794408 0.19111444 -0.13107061 -0.040757168 0.17188141 -0.13090138 0.117253795 0.18923268 -0.04102465 0.116766766 0.18805382 0.019356024 0.11767412 -0.16865818 0.16141428 0.11849063 0.03927945 0.17071822 0.19026 -0.12772799 0.19107068 -0.038950894 0.16198331 0.18791956 -0.04047451 0.18928516 -0.03899338 -0.16862184 0.16941398 -0.15708604 -0.04058489 0.018534947 0.019122273 0.16029736 0.18961005 -0.039403766 -0.15719098 -0.16831511 0.17263791
0.6986987 0.17332453 0.03944701 0.018829599 -0.16949719 0.118090644 0.1735749 0.040624037 -0.16926098 0.039726228 0.116130635 0.15940703 -0.039778393 0.19128644 -0.13112555 -0.040746484 0.1720051 -0.1309574 0.117358156 0.18939942 -0.041016445 0.1168713 0.18821922 0.019418836 0.11777762 -0.16874835 0.16153497 0.1185941 0.039350066 0.17084318 0.19043131 -0.1277811 0.19124117 -0.03892979 0.16210324 0.18808532 -0.04046417 0.18945105 -0.038971793 -0.16871233 0.16953936 -0.15717474 -0.04057461 0.018586092 0.01918086 0.16041642 0.18977651 -0.039386097 -0.15727916 -0.16840507 0.17276253
0.6996997 0.17344718 0.03951546 0.018891785 -0.16958839 0.1181934 0.1736976 0.0407006 -0.1693514 0.039792225 0.11623653 0.15952685 -0.039762408 0.19145814 -0.1311802 -0.040735945 0.17212856 -0.1310134 0.11746221 0.18956576 -0.041008323 0.11697548 0.18838432 0.019481454 0.11788096 -0.16883835 0.16165535 0.11869733 0.039420627 0.17096789 0.19060233 -0.12783407 0.19141135 -0.03890863 0.16222274 0.18825081 -0.04045396 0.18961667 -0.038950194 -0.16880265 0.16966453 -0.15726322 -0.040564287 0.018637203 0.019239321 0.16053516 0.18994263 -0.039368317 -0.15736729 -0.16849464 0.17288682
0.7007007 0.17356963 0.039583657 0.018953852 -0.16967961 0.11829589 0.1738201 0.040776964 -0.16944163 0.03985808 0.11634212 0.15964635 -0.039746515 0.19162954 -0.13123484 -0.040725417 0.17225173 -0.13106917 0.11756596 0.18973187 -0.04100017 0.117079444 0.18854918 0.019543916 0.11798414 -0.16892834 0.16177548 0.11880025 0.03949099 0.17109236 0.19077304 -0.12788694 0.19158122 -0.038887598 0.16234213 0.18841605 -0.04044371 0.18978198 -0.038928803 -0.16889285 0.16978925 -0.15735172 -0.040554058 0.018688198 0.019297443 0.16065364 0.19010851 -0.039350837 -0.15745509 -0.16858418 0.17301093
0.7017017 0.1736917 0.039651766 0.019015841 -0.16977042 0.11839818 0.17394231 0.040853158 -0.16953175 0.039923888 0.11644739 0.15976554 -0.039730713 0.19180053 -0.13128938 -0.040714897 0.17237468 -0.1311247 0.11766954 0.18989763 -0.04099206 0.117183045 0.18871368 0.019606296 0.11808689 -0.16901791 0.1618954 0.118902996 0.039561078 0.1712164 0.1909433 -0.1279396 0.19175069 -0.038866762 0.16246119 0.18858084 -0.0404335 0.18994695 -0.038907465 -0.16898267 0.16991363 -0.15743998 -0.040543888 0.018739052 0.019355565 0.16077182 0.19027397 -0.039333276 -0.15754268 -0.16867352 0.17313465
0.7027027 0.17381348 0.039719813 0.019077502 -0.16986123 0.1185002 0.17406428 0.040929195 -0.16962168 0.039989512 0.116552465 0.15988453 -0.039714977 0.19197123 -0.13134372 -0.040704362 0.1724973 -0.13118024 0.117772795 0.19006306 -0.040984016 0.11728644 0.18887793 0.019668408 0.118189484 -0.16910759 0.16201504 0.11900551 0.039631106 0.17134026 0.19111338 -0.12799217 0.19191985 -0.038845945 0.16257995 0.18874556 -0.04042329 0.1901117 -0.03888617 -0.16907255 0.17003785 -0.1575281 -0.040533602 0.018789943 0.019413598 0.16088974 0.19043922 -0.03931589 -0.15763035 -0.16876273 0.17325819
0.7037037 0.17393503 0.039787695 0.019139137 -0.16995189 0.11860208 0.17418593 0.04100501 -0.16971138 0.040055126 0.116657205 0.16000304 -0.03969927 0.19214156 -0.13139787 -0.040694024 0.17261966 -0.13123553 0.11787583 0.19022828 -0.040975958 0.117389634 0.18904187 0.019730318 0.118291855 -0.16919702 0.16213438 0.11910779 0.039700888 0.17146379 0.19128302 -0.12804446 0.19208872 -0.038825262 0.16269842 0.18890978 -0.04041315 0.19027613 -0.038865093 -0.16916224 0.17016163 -0.15761606 -0.040523417 0.018840652 0.019471433 0.16100733 0.19060418 -0.039298467 -0.15771782 -0.16885181 0.17338139
0.7047047 0.17405638 0.03985539 0.019200616 -0.1700424 0.11870354 0.17430735 0.041080683 -0.16980094 0.040120408 0.11676166 0.16012129 -0.03968364 0.19231161 -0.13145195 -0.040683538 0.17274171 -0.13129064 0.11797855 0.19039316 -0.04096796 0.11749248 0.18920556 0.019792136 0.11839403 -0.16928624 0.16225344 0.11920974 0.03977055 0.17158692 0.19145238 -0.12809671 0.19225729 -0.0388046 0.16281667 0.18907386 -0.04040299 0.19044021 -0.03884396 -0.16925167 0.17028517 -0.15770388 -0.04051319 0.018891133 0.019529145 0.16112465 0.19076882 -0.039281145 -0.15780501 -0.16894059 0.17350435
0.7057057 0.17417738 0.039922956 0.019261919 -0.1701327 0.11880498 0.1744285 0.041156124 -0.16989036 0.040185817 0.11686588 0.16023931 -0.039668012 0.19248137 -0.13150586 -0.04067308 0.1728635 -0.1313457 0.11808105 0.19055769 -0.040959854 0.11759517 0.18936895 0.019853845 0.11849594 -0.16937546 0.16237222 0.11931158 0.039840102 0.1717098 0.19162144 -0.12814876 0.19242552 -0.038783938 0.16293465 0.18923756 -0.04039287 0.19060412 -0.038822792 -0.16934091 0.17040843 -0.15779153 -0.040503018 0.018941756 0.01958672 0.16124165 0.19093315 -0.039263956 -0.15789214 -0.16902941 0.17362705
0.7067067 0.17429817 0.039990317 0.019323036 -0.17022283 0.118906036 0.17454934 0.041231446 -0.16997968 0.040250927 0.116969824 0.16035706 -0.039652474 0.1926508 -0.1315596 -0.040662833 0.17298503 -0.13140048 0.11818327 0.19072193 -0.040951815 0.117697485 0.18953207 0.019915342 0.11859763 -0.16946445 0.16249083 0.11941315 0.039909422 0.17183243 0.19179022 -0.12820072 0.1925934 -0.038763463 0.16305235 0.189401 -0.040382657 0.19076762 -0.038801953 -0.16943005 0.1705313 -0.15787905 -0.040492825 0.018992227 0.019644186 0.16135842 0.19109717 -0.03924672 -0.15797924 -0.16911796 0.17374949
0.7077077 0.17441863 0.04005765 0.019383986 -0.17031278 0.1190068 0.17467009 0.041306514 -0.17006856 0.04031602 0.11707348 0.16047445 -0.039636973 0.19281985 -0.13161321 -0.04065244 0.17310627 -0.13145521 0.11828517 0.19088595 -0.040943816 0.117799655 0.18969487 0.019976672 0.11869902 -0.16955324 0.16260916 0.119514495 0.039978635 0.17195478 0.19195859 -0.12825252 0.19276099 -0.038743053 0.1631698 0.1895642 -0.04037258 0.19093087 -0.038781118 -0.16951907 0.17065397 -0.15796635 -0.040482726 0.019042626 0.01970147 0.16147484 0.19126087 -0.03922956 -0.15806602 -0.16920635 0.1738717
0.7087087 0.17453894 0.040124897 0.019444853 -0.17040256 0.11910738 0.17479034 0.041381434 -0.17015755 0.04038085 0.11717691 0.16059154 -0.039621584 0.19298862 -0.1316666 -0.04064204 0.17322722 -0.13150975 0.11838695 0.19104967 -0.040935792 0.117901444 0.18985747 0.02003787 0.11880025 -0.16964197 0.16272719 0.11961564 0.040047675 0.1720769 0.19212674 -0.12830411 0.19292827 -0.038722638 0.16328698 0.18972728 -0.040362485 0.19109377 -0.038760368 -0.16960785 0.17077626 -0.15805358 -0.04047249 0.019092884 0.019758694 0.16159107 0.19142433 -0.039212458 -0.15815264 -0.16929476 0.17399357
0.7097097 0.17465892 0.040191866 0.01950549 -0.17049229 0.119207755 0.17491052 0.041456126 -0.17024624 0.040445738 0.11727999 0.16070837 -0.039606206 0.19315705 -0.13171998 -0.040631734 0.17334792 -0.13156416 0.11848841 0.19121306 -0.040927835 0.11800311 0.19001973 0.02009894 0.118901305 -0.16973053 0.16284502 0.11971654 0.040116563 0.17219867 0.19229463 -0.12835564 0.19309524 -0.03870239 0.16340387 0.18988988 -0.040352464 0.19125651 -0.038739633 -0.16969654 0.17089832 -0.1581406 -0.040462457 0.019143105 0.019815713 0.16170697 0.19158751 -0.039195422 -0.15823916 -0.1693828 0.17411526
0.7107107 0.17477866 0.04025881 0.019566104 -0.17058167 0.119307905 0.17503038 0.041530773 -0.17033467 0.040510524 0.11738284 0.16082498 -0.039590936 0.19332525 -0.13177316 -0.04062149 0.17346844 -0.13161841 0.118589684 0.19137618 -0.040919766 0.1181044 0.19018179 0.020159863 0.119002044 -0.16981894 0.16296256 0.11981726 0.040185243 0.17232013 0.19246215 -0.12840688 0.1932619 -0.03868214 0.16352059 0.19005221 -0.040342443 0.19141889 -0.038719047 -0.1697849 0.17102002 -0.15822744 -0.040452313 0.019193273 0.01987277 0.1618227 0.1917504 -0.039178453 -0.15832552 -0.16947073 0.17423663
0.7117117 0.17489813 0.0403256 0.019626457 -0.17067103 0.11940785 0.17514996 0.04160519 -0.1704231 0.040575124 0.117485456 0.16094127 -0.039575655 0.19349295 -0.13182616 -0.040611196 0.17358866 -0.13167255 0.11869062 0.19153905 -0.04091197 0.11820553 0.19034347 0.020220544 0.1191026 -0.16990727 0.16307992 0.11991778 0.040253777 0.17244133 0.19262931 -0.12845814 0.19342825 -0.03866213 0.16363697 0.19021434 -0.040332288 0.19158104 -0.03869846 -0.16987309 0.17114152 -0.15831418 -0.04044221 0.019243285 0.019929517 0.16193807 0.19191308 -0.03916155 -0.15841177 -0.16955855 0.17435774
0.7127127 0.17501736 0.040392198 0.019686777 -0.17076007 0.11950755 0.17526938 0.041679353 -0.17051119 0.0406396 0.11758776 0.1610572 -0.03956051 0.19366056 -0.131879 -0.040600996 0.17370859 -0.13172631 0.118791394 0.19170156 -0.040903952 0.11830646 0.190505 0.02028127 0.11920293 -0.16999526 0.16319695 0.12001794 0.04032222 0.17256227 0.19279623 -0.12850918 0.19359437 -0.03864215 0.16375314 0.1903761 -0.040322162 0.19174296 -0.038678017 -0.16996127 0.17126268 -0.15840083 -0.040432032 0.019293237 0.019986205 0.16205312 0.1920754 -0.0391447 -0.15849775 -0.16964614 0.1744786
0.7137137 0.17513628 0.04045879 0.019746784 -0.17084897 0.119607106 0.17538857 0.04175336 -0.17059924 0.040704027 0.117689885 0.16117296 -0.039545268 0.19382781 -0.13193163 -0.04059073 0.17382827 -0.13178012 0.11889191 0.19186388 -0.040895987 0.11840707 0.19066618 0.02034171 0.11930309 -0.17008339 0.1633138 0.12011807 0.040390514 0.17268291 0.19296286 -0.12855987 0.1937601 -0.03862216 0.16386904 0.1905377 -0.0403122 0.19190456 -0.038657587 -0.1700491 0.17138352 -0.15848716 -0.040421885 0.019343179 0.020042807 0.16216804 0.19223747 -0.039127864 -0.15858367 -0.16973367 0.17459923
0.7147147 0.17525506 0.04052522 0.019806843 -0.17093775 0.11970623 0.17550743 0.04182728 -0.17068702 0.04076831 0.11779168 0.16128832 -0.03953022 0.19399473 -0.13198435 -0.040580593 0.17394765 -0.13183367 0.11899205 0.1920259 -0.04088809 0.11850742 0.19082715 0.020402074 0.119402945 -0.17017117 0.16343041 0.12021786 0.04045852 0.17280328 0.19312915 -0.12861073 0.19392559 -0.038602296 0.16398466 0.19069904 -0.040302165 0.19206592 -0.038637307 -0.17013697 0.17150414 -0.15857345 -0.040411808 0.01939296 0.020099223 0.16228256 0.19239926 -0.039111067 -0.15866937 -0.169821 0.17471966
0.7157157 0.17537357 0.040591426 0.01986663 -0.17102632 0.11980526 0.17562608 0.041900948 -0.17077471 0.0408325 0.117893204 0.1614035 -0.039515134 0.1941613 -0.13203669 -0.040570356 0.17406684 -0.13188708 0.11909216 0.19218764 -0.040880006 0.11860753 0.19098791 0.020462267 0.11950268 -0.1702587 0.16354674 0.12031749 0.04052648 0.17292337 0.19329521 -0.12866126 0.19409075 -0.038582448 0.16410007 0.19086014 -0.04029204 0.19222692 -0.038617175 -0.17022446 0.17162442 -0.1586596 -0.040401783 0.019442715 0.02015559 0.16239688 0.19256082 -0.039094422 -0.15875487 -0.16990818 0.1748398
0.7167167 0.17549184 0.04065769 0.019926287 -0.17111474 0.11990407 0.1757445 0.041974504 -0.17086212 0.04089658 0.11799457 0.16151844 -0.039500188 0.19432768 -0.13208893 -0.040560193 0.17418578 -0.13194017 0.11919197 0.19234915 -0.040872008 0.11870748 0.19114837 0.020522304 0.11960217 -0.17034627 0.16366288 0.120416865 0.040594354 0.17304328 0.19346097 -0.12871163 0.19425568 -0.038562667 0.16421524 0.19102095 -0.040282067 0.19238773 -0.038596984 -0.17031178 0.17174444 -0.15874548 -0.040391635 0.019492496 0.020211797 0.16251092 0.19272202 -0.03907771 -0.15884021 -0.16999516 0.17495972
0.7177177 0.17560983 0.040723708 0.01998593 -0.17120297 0.12000268 0.17586267 0.042047963 -0.1709494 0.040960647 0.11809564 0.16163297 -0.03948523 0.19449362 -0.13214104 -0.04054994 0.17430444 -0.13199343 0.119291544 0.19251028 -0.040864136 0.11880716 0.19130847 0.020582203 0.119701505 -0.1704336 0.16377875 0.12051607 0.040661994 0.17316279 0.19362637 -0.12876174 0.19442023 -0.038542975 0.16433012 0.19118151 -0.04027199 0.19254827 -0.03857687 -0.1703989 0.17186418 -0.1588312 -0.04038161 0.019541997 0.02026796 0.16262478 0.19288301 -0.039061114 -0.15892553 -0.170082 0.17507932
0.7187187 0.17572764 0.040789712 0.020045348 -0.17129101 0.12010109 0.17598064 0.04212112 -0.17103639 0.041024514 0.11819642 0.1617474 -0.039470274 0.19465941 -0.13219288 -0.04053982 0.17442282 -0.13204622 0.11939078 0.19267127 -0.040856216 0.11890661 0.1914684 0.020642016 0.11980054 -0.17052084 0.16389433 0.120615125 0.04072961 0.17328212 0.19379158 -0.1288118 0.19458461 -0.03852341 0.16444488 0.19134179 -0.040261954 0.19270849 -0.03855681 -0.170486 0.17198369 -0.15891688 -0.04037145 0.019591507 0.020324025 0.16273828 0.19304377 -0.039044555 -0.1590105 -0.1701687 0.17519875
0.7197197 0.17584512 0.040855505 0.02010458 -0.17137885 0.12019923 0.1760983 0.042194165 -0.17112325 0.041088335 0.11829702 0.1618615 -0.039455384 0.19482484 -0.13224475 -0.04052956 0.17454098 -0.13209896 0.11948997 0.192832 -0.040848196 0.11900584 0.19162816 0.020701695 0.11989942 -0.17060778 0.16400982 0.12071404 0.040796928 0.1734012 0.19395651 -0.1288616 0.19474861 -0.038503844 0.16455933 0.19150189 -0.04025188 0.19286858 -0.038536813 -0.17057276 0.1721029 -0.15900221 -0.04036137 0.019640997 0.020379867 0.16285163 0.1932042 -0.039027955 -0.15909548 -0.1702552 0.17531796
0.7207207 0.17596245 0.04092126 0.0201638 -0.17146653 0.12029728 0.17621584 0.04226703 -0.17120999 0.041151997 0.11839735 0.16197526 -0.039440528 0.19499001 -0.13229632 -0.040519413 0.17465892 -0.13215145 0.119588815 0.19299248 -0.040840123 0.11910494 0.19178765 0.020761289 0.11999813 -0.17069466 0.16412503 0.120812654 0.040864278 0.17351992 0.19412103 -0.12891135 0.19491237 -0.038484275 0.16467357 0.19166163 -0.0402418 0.19302842 -0.03851686 -0.17065935 0.1722218 -0.1590876 -0.040351238 0.019690566 0.020435624 0.16296463 0.19336447 -0.039011408 -0.15918002 -0.17034146 0.17543682
0.7217217 0.17607945 0.040986888 0.020222876 -0.17155392 0.120395005 0.17633311 0.042339817 -0.17129645 0.041215718 0.118497394 0.16208883 -0.039425813 0.19515485 -0.13234782 -0.040509377 0.17477658 -0.13220383 0.11968745 0.1931526 -0.040832147 0.11920366 0.19194683 0.020820621 0.12009665 -0.17078137 0.16423993 0.12091112 0.040931303 0.17363846 0.19428545 -0.12896095 0.19507584 -0.03846485 0.16478756 0.19182126 -0.04023182 0.19318789 -0.038497087 -0.17074588 0.17234047 -0.15917258 -0.040341176 0.019739773 0.020491336 0.16307741 0.19352438 -0.038995083 -0.15926471 -0.17042771 0.17555565
0.7227227 0.17619637 0.04105237 0.0202818 -0.17164126 0.12049258 0.1764502 0.042412356 -0.17138287 0.04127916 0.11859732 0.16220213 -0.039410945 0.19531947 -0.13239902 -0.040499162 0.17489402 -0.13225602 0.11978592 0.19331256 -0.040824227 0.11930222 0.19210581 0.020879928 0.12019488 -0.1708678 0.16435471 0.12100933 0.040998407 0.17375675 0.19444953 -0.12901032 0.19523904 -0.038445536 0.16490126 0.19198057 -0.040221706 0.19334719 -0.03847728 -0.1708322 0.17245889 -0.15925747 -0.04033101 0.019789118 0.020546913 0.16318992 0.19368413 -0.03897861 -0.15934911 -0.17051375 0.17567408
0.7237237 0.17631298 0.041117754 0.020340644 -0.17172834 0.120589904 0.17656697 0.042484853 -0.17146894 0.04134258 0.11869689 0.1623151 -0.03939623 0.19548376 -0.13245013 -0.040489014 0.17501119 -0.1323081 0.11988414 0.19347227 -0.040816236 0.119400576 0.19226456 0.020939004 0.12029308 -0.17095424 0.1644692 0.12110737 0.041065212 0.1738747 0.19461328 -0.1290595 0.19540194 -0.038426165 0.16501474 0.19213971 -0.04021177 0.19350618 -0.038457606 -0.17091818 0.17257696 -0.15934217 -0.040320873 0.01983831 0.020602487 0.16330226 0.19384357 -0.03896224 -0.15943325 -0.1705996 0.17579235
0.7247247 0.17642936 0.041183025 0.020399302 -0.17181528 0.12068714 0.17668353 0.04255704 -0.17155492 0.04140596 0.118796244 0.1624279 -0.039381612 0.19564779 -0.13250107 -0.040478714 0.17512816 -0.13235983 0.11998208 0.19363171 -0.040808212 0.11949859 0.19242305 0.02099805 0.120390914 -0.17104052 0.16458356 0.12120527 0.041131996 0.17399251 0.19477677 -0.12910853 0.19556457 -0.038406976 0.16512807 0.19229853 -0.040201638 0.19366497 -0.03843792 -0.17100409 0.17269482 -0.15942678 -0.040310826 0.019887466 0.020657748 0.16341431 0.1940028 -0.038945936 -0.15951726 -0.17068517 0.1759103
0.7257257 0.17654553 0.041248262 0.020457879 -0.17190197 0.12078412 0.17679995 0.042629212 -0.17164052 0.041469265 0.11889543 0.16254042 -0.039366893 0.19581154 -0.13255179 -0.040468622 0.17524494 -0.13241157 0.120079845 0.19379091 -0.04080019 0.11959658 0.19258137 0.02105701 0.12048871 -0.17112641 0.16469759 0.1213029 0.041198596 0.17410994 0.19494009 -0.1291574 0.19572696 -0.03838767 0.16524103 0.19245717 -0.040191606 0.19382349 -0.038418245 -0.17108974 0.17281242 -0.15951116 -0.040300664 0.019936655 0.020713072 0.16352612 0.19416174 -0.038929608 -0.15960105 -0.1707707 0.17602819
0.7267267 0.17666146 0.041313346 0.020516347 -0.17198846 0.12088086 0.1769161 0.042701207 -0.17172611 0.041532468 0.118994266 0.16265273 -0.039352335 0.19597515 -0.13260245 -0.040458567 0.17536145 -0.13246313 0.12017739 0.19394985 -0.040792286 0.119694255 0.19273943 0.021115799 0.12058624 -0.17121224 0.16481146 0.12140037 0.041265056 0.17422721 0.19510305 -0.12920609 0.19588915 -0.038368568 0.16535398 0.19261564 -0.04018152 0.19398186 -0.038398728 -0.17117527 0.17292973 -0.15959537 -0.04029056 0.01998569 0.020768203 0.16363762 0.19432053 -0.038913436 -0.1596848 -0.17085609 0.17614582
0.7277277 0.17677724 0.041378334 0.020574696 -0.1720749 0.12097745 0.17703208 0.04277308 -0.17181155 0.04159559 0.11909303 0.16276476 -0.03933763 0.19613832 -0.13265277 -0.04044835 0.17547765 -0.1325143 0.12027479 0.19410855 -0.04078416 0.119791724 0.19289729 0.021174442 0.12068363 -0.17129791 0.16492513 0.12149778 0.041331414 0.17434424 0.1952658 -0.12925455 0.196051 -0.03834947 0.16546658 0.19277374 -0.040171433 0.1941399 -0.038379233 -0.17126042 0.17304683 -0.15967946 -0.040280346 0.020034749 0.020823263 0.16374901 0.19447899 -0.038897164 -0.15976831 -0.1709412 0.17626315
0.7287287 0.17689279 0.04144325 0.0206329 -0.17216112 0.121073894 0.1771478 0.042844757 -0.17189658 0.04165866 0.11919143 0.16287656 -0.039323088 0.19630119 -0.13270311 -0.04043811 0.1755938 -0.13256538 0.12037184 0.19426703 -0.040776115 0.11988899 0.19305485 0.021233074 0.12078079 -0.17138344 0.16503863 0.121594965 0.041397676 0.17446096 0.19542837 -0.12930284 0.19621262 -0.038330317 0.1655791 0.19293177 -0.040161222 0.19429776 -0.038359787 -0.17134556 0.17316365 -0.15976338 -0.040270135 0.020083625 0.020878311 0.16386014 0.19463721 -0.038880922 -0.15985154 -0.17102619 0.17638034
0.7297297 0.17700805 0.04150808 0.020691015 -0.1722469 0.12117009 0.17726342 0.042916235 -0.17198145 0.04172156 0.11928975 0.16298816 -0.03930847 0.19646384 -0.13275325 -0.040427893 0.1757096 -0.13261633 0.12046884 0.19442528 -0.04076796 0.11998603 0.19321224 0.021291547 0.12087782 -0.1714688 0.16515182 0.12169188 0.041463852 0.17457753 0.1955905 -0.1293509 0.19637387 -0.038311325 0.1656912 0.19308949 -0.04015107 0.19445534 -0.0383404 -0.1714305 0.17328024 -0.15984698 -0.040259957 0.020132653 0.020933248 0.16397092 0.19479524 -0.038864657 -0.1599347 -0.17111102 0.17649722
0.7307307 0.1771232 0.041572884 0.020749025 -0.17233273 0.12126605 0.17737871 0.042987637 -0.1720662 0.041784458 0.119387716 0.16309936 -0.039293986 0.19662637 -0.13280308 -0.040417746 0.17582521 -0.13266703 0.12056557 0.19458324 -0.040759914 0.12008293 0.19336939 0.021349862 0.120974615 -0.17155391 0.16526486 0.12178866 0.041529812 0.17469381 0.19575252 -0.12939897 0.19653508 -0.038292363 0.16580312 0.19324693 -0.04014099 0.19461277 -0.038321014 -0.17151526 0.17339651 -0.15993053 -0.040249772 0.02018153 0.020988137 0.16408162 0.19495302 -0.038848564 -0.16001764 -0.17119557 0.17661396
0.7317317 0.17723808 0.041637525 0.020806901 -0.1724182 0.12136191 0.17749381 0.04305899 -0.17215061 0.04184732 0.11948565 0.16321045 -0.039279416 0.19678849 -0.13285276 -0.040407497 0.17594059 -0.1327176 0.12066216 0.19474113 -0.0407517 0.12017959 0.1935264 0.02140813 0.12107135 -0.17163889 0.1653777 0.121885344 0.041595772 0.17480981 0.19591424 -0.12944661 0.19669585 -0.03827344 0.1659149 0.19340426 -0.04013076 0.19477 -0.03830171 -0.1715996 0.17351258 -0.16001368 -0.04023957 0.020230386 0.021042898 0.16419202 0.19511065 -0.03883245 -0.16010037 -0.17128 0.17673048
0.7327327 0.1773528 0.04170204 0.0208648 -0.1725036 0.12145761 0.17760877 0.043130122 -0.172235 0.041910168 0.119583145 0.16332124 -0.03926488 0.19695038 -0.13290237 -0.04039729 0.17605576 -0.13276793 0.12075853 0.19489864 -0.040743653 0.120276034 0.19368312 0.021466259 0.121167816 -0.17172378 0.16549034 0.121981785 0.041661587 0.17492566 0.19607577 -0.12949425 0.1968565 -0.038254544 0.1660265 0.19356138 -0.040120628 0.19492689 -0.038282488 -0.171684 0.17362842 -0.16009694 -0.04022924 0.020279165 0.02109754 0.16430221 0.19526795 -0.038816407 -0.16018312 -0.1713642 0.17684685
0.7337337 0.17746726 0.041766565 0.020922452 -0.17258869 0.12155307 0.17772351 0.043201104 -0.17231904 0.041972775 0.119680546 0.1634318 -0.03925041 0.19711205 -0.13295168 -0.040386964 0.17617068 -0.13281822 0.12085462 0.19505602 -0.04073543 0.12037228 0.1938397 0.021524265 0.1212641 -0.17180838 0.16560274 0.12207815 0.041727304 0.17504117 0.196237 -0.12954156 0.19701678 -0.03823572 0.16613775 0.19371828 -0.040110417 0.19508362 -0.038263258 -0.1717681 0.17374398 -0.1601799 -0.040219042 0.020327978 0.021152083 0.16441217 0.19542505 -0.038800318 -0.16026539 -0.17144819 0.17696293
0.7347347 0.17758155 0.041830834 0.020980112 -0.17267355 0.12164838 0.17783803 0.043272026 -0.17240293 0.04203537 0.119777754 0.16354212 -0.039236046 0.19727352 -0.13300091 -0.040376637 0.17628545 -0.13286823 0.12095063 0.19521312 -0.040727258 0.12046838 0.19399604 0.021582216 0.12136023 -0.17189272 0.16571505 0.12217423 0.04179282 0.1751566 0.19639793 -0.12958884 0.19717684 -0.038216975 0.16624889 0.19387488 -0.040100187 0.19524008 -0.038244143 -0.17185198 0.1738593 -0.16026263 -0.04020874 0.020376634 0.021206718 0.16452193 0.19558194 -0.03878424 -0.16034767 -0.17153212 0.17707881
0.7357357 0.17769565 0.041895185 0.021037608 -0.17275833 0.12174352 0.17795238 0.04334273 -0.1724866 0.04209794 0.11987464 0.16365221 -0.03922149 0.19743462 -0.1330499 -0.040366307 0.17640004 -0.132918 0.121046364 0.19537002 -0.04071904 0.1205643 0.19415209 0.021640122 0.121456295 -0.17197691 0.16582704 0.12227023 0.04185836 0.17527163 0.19655868 -0.12963575 0.19733675 -0.03819811 0.16635993 0.19403136 -0.040089894 0.19539645 -0.03822485 -0.17193556 0.17397442 -0.16034523 -0.040198345 0.020425417 0.021261103 0.1646315 0.19573854 -0.0387682 -0.16042964 -0.17161581 0.1771945
0.7367367 0.17780954 0.04195943 0.02109503 -0.17284273 0.12183854 0.17806655 0.04341339 -0.17257005 0.042160474 0.11997142 0.16376215 -0.03920705 0.19759558 -0.13309872 -0.04035607 0.17651433 -0.13296756 0.12114188 0.19552672 -0.040710784 0.12066 0.19430807 0.021697879 0.12155214 -0.17206112 0.16593893 0.12236607 0.04192373 0.17538652 0.19671914 -0.12968262 0.19749641 -0.038179398 0.16647062 0.19418773 -0.04007966 0.19555259 -0.038205825 -0.17201912 0.17408924 -0.16042757 -0.04018807 0.020473987 0.021315344 0.16474077 0.19589508 -0.03875231 -0.16051142 -0.17169935 0.17731008
0.7377377 0.17792317 0.042023603 0.0211524 -0.17292705 0.12193337 0.17818049 0.043483887 -0.17265326 0.042222902 0.120068 0.16387177 -0.039192595 0.19775617 -0.13314736 -0.040345665 0.17662838 -0.13301681 0.12123725 0.19568324 -0.040702432 0.12075548 0.19446385 0.021755394 0.12164779 -0.17214492 0.1660506 0.12246172 0.041989002 0.1755012 0.19687942 -0.12972918 0.1976558 -0.038160726 0.16658111 0.19434378 -0.04006922 0.19570844 -0.038186677 -0.17210235 0.17420378 -0.16050975 -0.040177625 0.020522576 0.021369644 0.16484982 0.19605131 -0.03873617 -0.16059306 -0.17178257 0.17742534
0.7387387 0.17803669 0.042087696 0.021209694 -0.17301108 0.122028 0.17829426 0.04355426 -0.17273629 0.04228527 0.12016429 0.1639812 -0.039178174 0.19791663 -0.13319583 -0.040335227 0.17674239 -0.13306616 0.121332526 0.19583952 -0.04069413 0.12085083 0.19461939 0.021812983 0.121743366 -0.1722287 0.16616204 0.122557186 0.042054206 0.17561567 0.19703948 -0.12977575 0.19781497 -0.038142063 0.16669145 0.1944996 -0.040058855 0.19586414 -0.038167782 -0.17218544 0.17431821 -0.16059175 -0.040167294 0.020571183 0.02142395 0.16495872 0.1962073 -0.03872021 -0.16067456 -0.17186573 0.17754051
0.7397397 0.17814997 0.042151682 0.021266833 -0.17309493 0.122122474 0.17840782 0.043624505 -0.17281908 0.04234758 0.12026055 0.1640904 -0.039163835 0.19807678 -0.13324398 -0.040324893 0.176856 -0.13311508 0.12142752 0.19599554 -0.04068571 0.12094595 0.19477472 0.021870457 0.12183869 -0.17231211 0.16627331 0.1226526 0.04211937 0.17572987 0.19719926 -0.12982199 0.19797388 -0.038123395 0.16680157 0.19465524 -0.040048555 0.19601957 -0.038148638 -0.17226821 0.17443232 -0.16067362 -0.040156774 0.020619798 0.021478057 0.16506734 0.19636312 -0.03870425 -0.16075589 -0.17194864 0.17765537
0.7407407 0.17826313 0.042215653 0.02132383 -0.17317855 0.1222168 0.17852126 0.043694645 -0.17290165 0.04240995 0.12035653 0.16419937 -0.03914937 0.19823673 -0.13329205 -0.04031443 0.17696953 -0.1331639 0.12152237 0.19615147 -0.040677343 0.12104094 0.19492982 0.0219279 0.121933974 -0.1723954 0.16638438 0.122747816 0.042184405 0.17584386 0.19735885 -0.12986787 0.19813254 -0.0381047 0.1669115 0.19481073 -0.040038105 0.1961749 -0.038129646 -0.17235085 0.17454627 -0.16075519 -0.04014632 0.020668428 0.021532118 0.16517586 0.19651876 -0.038688175 -0.16083692 -0.17203133 0.17777005
0.7417417 0.17837605 0.042279515 0.021380886 -0.17326206 0.122310966 0.17863446 0.04376473 -0.17298399 0.042472173 0.12045229 0.16430815 -0.03913493 0.19839644 -0.13333988 -0.040303852 0.1770829 -0.13321233 0.121617086 0.19630712 -0.0406688 0.12113572 0.19508484 0.021985192 0.122029014 -0.17247856 0.16649538 0.12284293 0.042249307 0.17595764 0.19751829 -0.12991379 0.19829106 -0.038086064 0.1670213 0.19496599 -0.040027577 0.19632998 -0.038110666 -0.17243314 0.17465997 -0.16083655 -0.04013582 0.020716976 0.021586142 0.16528407 0.1966742 -0.038672246 -0.16091767 -0.17211384 0.1778847
0.7427427 0.17848879 0.042343438 0.02143785 -0.17334527 0.12240499 0.17874748 0.04383463 -0.17306611 0.042534336 0.12054785 0.16441666 -0.039120574 0.19855589 -0.13338761 -0.04029337 0.177196 -0.13326076 0.12171155 0.19646257 -0.040660337 0.12123039 0.19523965 0.022042371 0.12212391 -0.17256154 0.16660608 0.12293782 0.042314105 0.17607117 0.1976774 -0.12995936 0.19844928 -0.038067486 0.16713092 0.19512115 -0.040017013 0.19648486 -0.0380918 -0.17251548 0.17477342 -0.1609178 -0.040125277 0.020765416 0.021640155 0.1653921 0.19682945 -0.03865632 -0.16099843 -0.17219633 0.17799899
0.7437437 0.17860135 0.042407166 0.021494742 -0.1734282 0.12249887 0.1788604 0.043904424 -0.17314813 0.042596497 0.12064318 0.16452505 -0.03910602 0.1987152 -0.13343507 -0.04028278 0.17730886 -0.133309 0.1218059 0.19661789 -0.0406518 0.1213248 0.19539426 0.022099555 0.122218765 -0.17264412 0.16671665 0.1230326 0.04237885 0.17618454 0.19783631 -0.13000482 0.19860724 -0.038048882 0.16724026 0.19527608 -0.040006414 0.19663954 -0.03807284 -0.17259735 0.17488657 -0.16099885 -0.04011461 0.020813994 0.021694005 0.16549999 0.19698443 -0.038640372 -0.16107884 -0.17227834 0.17811319
0.7447447 0.17871375 0.04247096 0.021551557 -0.17351091 0.12259256 0.17897311 0.043974116 -0.17322968 0.042658605 0.120738365 0.16463311 -0.03909162 0.19887426 -0.13348228 -0.040272184 0.17742166 -0.13335687 0.12190004 0.19677298 -0.040643208 0.121419154 0.19554867 0.02215667 0.12231341 -0.17272675 0.16682705 0.12312727 0.04244358 0.17629765 0.1979951 -0.13005005 0.19876513 -0.038030278 0.16734934 0.19543082 -0.0399959 0.1967941 -0.038053885 -0.1726791 0.17499965 -0.16107956 -0.04010388 0.020862423 0.021747816 0.16560759 0.19713928 -0.03862431 -0.16115908 -0.17236033 0.17822722
0.7457457 0.17882593 0.042534597 0.021608226 -0.17359355 0.12268608 0.17908558 0.04404374 -0.17331114 0.042720646 0.12083348 0.16474101 -0.039077196 0.19903305 -0.13352947 -0.04026144 0.17753415 -0.1334047 0.12199405 0.19692786 -0.040634613 0.12151322 0.195703 0.022213552 0.12240783 -0.17280903 0.16693723 0.12322176 0.042508148 0.17641048 0.19815344 -0.13009499 0.19892268 -0.03801179 0.16745844 0.19558537 -0.039985213 0.19694838 -0.0380351 -0.17276058 0.17511238 -0.16116007 -0.040093236 0.020910915 0.02180171 0.16571504 0.19729392 -0.038608395 -0.16123912 -0.17244197 0.17834094
0.7467467 0.17893803 0.04259821 0.021664888 -0.17367572 0.12277954 0.17919797 0.04411319 -0.17339222 0.042782687 0.12092831 0.1648487 -0.03906271 0.19919163 -0.13357621 -0.040250737 0.17764652 -0.13345218 0.12208785 0.19708264 -0.040625807 0.12160718 0.19585708 0.0222705 0.12250225 -0.17289113 0.16704735 0.12331623 0.042572685 0.17652331 0.1983118 -0.13013972 0.19908008 -0.03799326 0.1675672 0.1957398 -0.039974537 0.19710258 -0.03801619 -0.17284185 0.17522494 -0.16124058 -0.04008253 0.02095941 0.02185535 0.16582228 0.19744831 -0.038592383 -0.16131896 -0.17252354 0.1784546
0.7477477 0.17904991 0.042661794 0.021721467 -0.17375787 0.12287281 0.17931017 0.04418261 -0.17347321 0.042844784 0.121022984 0.16495624 -0.03904825 0.19935003 -0.13362297 -0.040239982 0.17775866 -0.13349947 0.12218148 0.19723713 -0.04061712 0.12170094 0.1960109 0.022327468 0.12259652 -0.17297304 0.16715719 0.12341044 0.04263706 0.17663577 0.19846994 -0.1301843 0.19923726 -0.037974775 0.16767588 0.195894 -0.039963685 0.1972565 -0.03799738 -0.17292306 0.17533736 -0.16132076 -0.04007175 0.021007877 0.021909095 0.16592939 0.1976026 -0.03857647 -0.16139856 -0.17260487 0.17856814
0.7487487 0.1791616 0.04272531 0.021777958 -0.17383963 0.12296594 0.17942216 0.0442519 -0.17355397 0.042906698 0.12111749 0.1650635 -0.03903373 0.19950823 -0.13366947 -0.04022913 0.17787065 -0.13354656 0.12227507 0.19739152 -0.040608283 0.12179461 0.1961647 0.022384167 0.12269064 -0.17305475 0.1672669 0.123504594 0.042701542 0.17674811 0.1986278 -0.13022876 0.19939429 -0.037956223 0.1677844 0.19604799 -0.039952874 0.19741032 -0.037978508 -0.17300376 0.17544942 -0.16140077 -0.04006087 0.021056194 0.02196277 0.16603622 0.19775668 -0.03856047 -0.1614779 -0.17268592 0.1786814
0.7497497 0.17927308 0.04278878 0.021834485 -0.17392117 0.12305892 0.17953403 0.044321097 -0.17363453 0.042968653 0.12121176 0.16517058 -0.039019253 0.19966617 -0.13371563 -0.04021832 0.17798246 -0.1335935 0.122368395 0.19754565 -0.040599402 0.121888086 0.19631827 0.022440922 0.122784615 -0.17313626 0.16737643 0.12359859 0.042765804 0.17686017 0.19878536 -0.13027291 0.19955105 -0.037937723 0.1678927 0.19620189 -0.03994201 0.19756395 -0.03795974 -0.17308435 0.17556134 -0.16148047 -0.04005005 0.021104798 0.022016365 0.16614287 0.19791055 -0.03854452 -0.16155714 -0.17276682 0.17879447
0.7507508 0.17938448 0.04285218 0.021890856 -0.1740025 0.12315181 0.17964575 0.044390224 -0.17371473 0.043030635 0.12130593 0.1652775 -0.039004616 0.1998239 -0.13376164 -0.040207434 0.17809407 -0.13364014 0.12246153 0.19769971 -0.040590517 0.12198144 0.19647172 0.02249755 0.12287845 -0.17321748 0.16748583 0.12369248 0.042830095 0.17697209 0.1989429 -0.13031684 0.19970763 -0.037919175 0.16800074 0.19635561 -0.039931115 0.19771743 -0.037940882 -0.17316474 0.17567304 -0.16155998 -0.040039055 0.021153271 0.022069916 0.1662493 0.1980643 -0.03852845 -0.16163617 -0.17284754 0.17890742
0.7517518 0.17949566 0.0429155 0.021947328 -0.17408368 0.12324451 0.17975736 0.04445921 -0.17379464 0.043092538 0.121399894 0.1653842 -0.038990166 0.19998145 -0.13380753 -0.040196434 0.17820552 -0.13368654 0.12255465 0.1978535 -0.04058147 0.12207456 0.19662504 0.022554252 0.122972235 -0.17329851 0.16759503 0.123786196 0.042894233 0.17708388 0.1991001 -0.1303606 0.199864 -0.03790066 0.16810876 0.19650917 -0.039920166 0.19787064 -0.03792203 -0.17324495 0.17578459 -0.16163938 -0.04002808 0.021201707 0.022123434 0.16635562 0.19821782 -0.038512543 -0.16171491 -0.17292792 0.17902026
0.7527528 0.17960665 0.042978935 0.022003472 -0.1741645 0.12333714 0.17986867 0.044528123 -0.17387453 0.043154303 0.12149373 0.16549067 -0.038975418 0.20013879 -0.13385302 -0.040185373 0.1783168 -0.13373272 0.122647524 0.19800724 -0.040572423 0.12216768 0.19677818 0.02261072 0.12306588 -0.17337948 0.16770414 0.12387991 0.042958405 0.17719534 0.19925725 -0.13040398 0.2000202 -0.037882157 0.16821663 0.19666258 -0.039909102 0.19802384 -0.03790322 -0.17332485 0.17589588 -0.1617184 -0.040016927 0.021250166 0.022176918 0.16646181 0.19837126 -0.03849652 -0.16179353 -0.17300834 0.17913285
0.7537538 0.17971756 0.043042324 0.022059828 -0.17424515 0.12342961 0.1799799 0.044596992 -0.17395401 0.0432162 0.1215874 0.16559708 -0.038960993 0.2002959 -0.13389851 -0.040174242 0.17842793 -0.13377874 0.122740254 0.19816071 -0.040563293 0.12226049 0.19693118 0.022667184 0.12315942 -0.1734601 0.16781306 0.12397343 0.04302247 0.17730667 0.19941415 -0.13044737 0.20017616 -0.03786364 0.16832414 0.19681585 -0.039897993 0.19817676 -0.037884403 -0.1734044 0.17600703 -0.16179731 -0.040005714 0.021298721 0.022230387 0.16656767 0.19852446 -0.03848051 -0.1618718 -0.17308831 0.17924532
0.7547548 0.17982829 0.04310556 0.022116031 -0.17432563 0.12352198 0.18009101 0.04466574 -0.17403322 0.043278027 0.12168085 0.16570315 -0.038946312 0.20045277 -0.13394366 -0.040163048 0.17853883 -0.13382441 0.122832865 0.19831407 -0.04055412 0.122353286 0.19708395 0.02272366 0.123252764 -0.1735405 0.1679218 0.1240669 0.0430865 0.17741783 0.1995709 -0.13049027 0.20033196 -0.037845068 0.16843167 0.19696891 -0.039886665 0.19832958 -0.037865497 -0.17348386 0.17611793 -0.161876 -0.039994538 0.02134721 0.022283819 0.1666734 0.1986775 -0.038464397 -0.16194987 -0.17316806 0.17935759
0.7557558 0.17993888 0.043168847 0.022172235 -0.17440577 0.1236142 0.18020192 0.04473453 -0.17411225 0.043339867 0.121774174 0.16580899 -0.038931638 0.20060952 -0.1339887 -0.04015182 0.17864957 -0.13386996 0.122925356 0.19846722 -0.04054492 0.12244579 0.19723654 0.022780024 0.12334602 -0.17362073 0.16803038 0.124160156 0.04315041 0.17752872 0.19972733 -0.13053317 0.20048766 -0.037826624 0.16853893 0.1971218 -0.03987553 0.19848222 -0.037846815 -0.17356308 0.17622857 -0.16195443 -0.039983343 0.021395601 0.022337236 0.166779 0.19883032 -0.038448296 -0.16202778 -0.17324774 0.17946982
0.7567568 0.18004924 0.04323209 0.022228226 -0.17448562 0.12370628 0.18031272 0.044803053 -0.17419106 0.043401696 0.121867366 0.16591474 -0.038916953 0.20076601 -0.13403344 -0.04014045 0.17876022 -0.13391519 0.12301766 0.19862032 -0.040535484 0.122538276 0.19738914 0.022836316 0.123439185 -0.17370057 0.16813892 0.12425333 0.043214332 0.17763951 0.19988365 -0.1305758 0.20064303 -0.037808046 0.16864608 0.19727463 -0.039864186 0.19863471 -0.03782799 -0.173642 0.17633906 -0.16203271 -0.03997192 0.021444116 0.022390634 0.16688438 0.19898307 -0.038432132 -0.1621054 -0.17332704 0.17958175
0.7577578 0.1801595 0.043295346 0.022284482 -0.17456523 0.12379825 0.1804234 0.044871625 -0.17426938 0.04346346 0.1219604 0.16602029 -0.038902193 0.20092246 -0.13407794 -0.040129066 0.17887065 -0.13396032 0.12310994 0.19877315 -0.040525932 0.122630626 0.19754158 0.022892702 0.12353237 -0.17378044 0.16824722 0.12434652 0.04327818 0.17775011 0.2000399 -0.1306181 0.2007983 -0.037789512 0.16875306 0.19742732 -0.039852697 0.198787 -0.03780905 -0.17372064 0.17644936 -0.16211072 -0.03996058 0.021492697 0.022444047 0.16698965 0.19913557 -0.03841596 -0.16218285 -0.17340612 0.1796936
0.7587588 0.18026966 0.043358482 0.022340495 -0.17464463 0.12389014 0.18053387 0.044940047 -0.17434779 0.04352531 0.122053236 0.16612566 -0.038887482 0.2010786 -0.13412216 -0.04011765 0.17898087 -0.13400507 0.12320189 0.19892591 -0.040516492 0.12272281 0.1976938 0.022948932 0.12362527 -0.17385994 0.16835535 0.12443945 0.04334204 0.17786047 0.20019582 -0.1306602 0.20095341 -0.037770923 0.16885985 0.1975798 -0.03984126 0.19893923 -0.03779021 -0.17379913 0.17655945 -0.16218849 -0.039949078 0.021541126 0.022497248 0.16709466 0.199288 -0.03839983 -0.16226017 -0.17348514 0.17980531
0.7597598 0.18037963 0.04342169 0.022396531 -0.17472374 0.12398186 0.18064418 0.045008365 -0.17442572 0.043587085 0.12214595 0.16623075 -0.0388726 0.20123452 -0.13416621 -0.04010602 0.17909104 -0.13404971 0.12329385 0.19907841 -0.04050698 0.122814864 0.1978459 0.02300514 0.12371814 -0.17393923 0.16846335 0.124532335 0.043405753 0.17797072 0.20035167 -0.13070193 0.20110828 -0.037752338 0.16896658 0.19773218 -0.039829675 0.19909126 -0.03777143 -0.17387733 0.1766694 -0.16226596 -0.03993756 0.021589786 0.02255055 0.16719961 0.19944027 -0.038383666 -0.1623371 -0.17356384 0.17991687
0.7607608 0.18048948 0.043484822 0.022452604 -0.17480265 0.1240736 0.18075451 0.04507676 -0.17450342 0.04364902 0.12223856 0.16633582 -0.038857687 0.20139039 -0.13421011 -0.040094372 0.17920102 -0.13409394 0.12338565 0.19923085 -0.040497214 0.122906834 0.19799785 0.023061354 0.12381095 -0.17401837 0.16857135 0.12462513 0.043469556 0.1780808 0.20050724 -0.13074373 0.20126298 -0.03773369 0.16907313 0.19788432 -0.03981798 0.19924313 -0.037752546 -0.17395526 0.17677915 -0.16234332 -0.039925814 0.021638446 0.022603914 0.16730432 0.19959235 -0.038367342 -0.16241379 -0.1736423 0.18002826
0.7617618 0.18059912 0.043547977 0.022508524 -0.17488123 0.12416504 0.18086453 0.04514499 -0.17458083 0.0437107 0.12233095 0.16644067 -0.038842857 0.20154595 -0.1342537 -0.040082633 0.17931075 -0.13413809 0.12347734 0.19938311 -0.040487446 0.122998565 0.19814971 0.023117531 0.12390353 -0.1740971 0.16867907 0.124717854 0.04353327 0.1781905 0.20066267 -0.13078506 0.20141754 -0.03771506 0.16917951 0.19803652 -0.03980631 0.19939491 -0.03773364 -0.1740329 0.17688869 -0.1624204 -0.039914154 0.021687005 0.02265719 0.16740884 0.19974431 -0.038351104 -0.16249031 -0.17372057 0.18013948
0.7627628 0.18070865 0.043611147 0.022564445 -0.17495963 0.124256484 0.18097451 0.045213174 -0.1746581 0.04377248 0.12242323 0.16654529 -0.038827974 0.20170137 -0.13429707 -0.040070836 0.17942038 -0.1341819 0.12356887 0.19953528 -0.04047762 0.12309028 0.1983015 0.023173574 0.12399611 -0.17417578 0.16878667 0.12481043 0.043596864 0.17830023 0.20081797 -0.13082628 0.20157193 -0.037696417 0.16928571 0.19818842 -0.039794497 0.19954655 -0.03771476 -0.1741103 0.17699803 -0.16249716 -0.03990228 0.021735597 0.022710495 0.16751328 0.1998961 -0.03833477 -0.16256651 -0.17379844 0.1802506
0.7637638 0.180818 0.043674275 0.022620402 -0.17503773 0.124347866 0.18108433 0.045281325 -0.17473494 0.043834344 0.12251547 0.16664979 -0.038812865 0.20185666 -0.1343402 -0.040058933 0.17952989 -0.13422562 0.1236603 0.1996873 -0.04046754 0.12318187 0.19845305 0.023229748 0.124088585 -0.17425415 0.16889416 0.124902986 0.043660574 0.17840981 0.20097312 -0.13086724 0.20172614 -0.037677612 0.16939181 0.19834033 -0.03978258 0.199698 -0.037695702 -0.17418751 0.17710721 -0.16257383 -0.039890416 0.021784399 0.022763744 0.16761748 0.20004778 -0.038318444 -0.16264255 -0.17387623 0.18036154
0.7647648 0.18092734 0.04373747 0.022676278 -0.1751156 0.12443909 0.181194 0.04534931 -0.17481169 0.043896195 0.122607484 0.16675414 -0.03879773 0.2020117 -0.13438304 -0.040046994 0.17963922 -0.1342688 0.12375157 0.19983917 -0.040457487 0.12327333 0.19860454 0.023285776 0.124180995 -0.1743322 0.16900152 0.124995425 0.04372412 0.17851914 0.2011281 -0.13090779 0.20188022 -0.037658967 0.16949774 0.19849202 -0.039770547 0.19984938 -0.03767672 -0.17426446 0.17721617 -0.16265021 -0.03987834 0.021833163 0.022816967 0.1677216 0.20019929 -0.038302 -0.16271837 -0.17395374 0.18047242
0.7657658 0.1810365 0.04380061 0.02273225 -0.17519309 0.12453027 0.18130359 0.045417387 -0.17488793 0.043958034 0.12269942 0.16685815 -0.038782697 0.20216665 -0.13442574 -0.040034756 0.1797484 -0.13431191 0.12384279 0.1999909 -0.040447474 0.1233646 0.19875586 0.023341842 0.12427333 -0.17441025 0.16910875 0.12508786 0.0437877 0.17862827 0.20128289 -0.13094825 0.2020341 -0.03764016 0.16960353 0.1986436 -0.039758556 0.2000006 -0.03765776 -0.17434107 0.177325 -0.16272631 -0.039866243 0.02188199 0.022870332 0.1678255 0.2003507 -0.038285524 -0.16279383 -0.1740311 0.18058309
0.7667668 0.18114549 0.04386382 0.02278813 -0.17527033 0.12462136 0.18141305 0.045485295 -0.1749641 0.044019856 0.12279115 0.16696218 -0.03876738 0.20232144 -0.13446817 -0.04002248 0.1798574 -0.13435474 0.12393389 0.20014252 -0.040437233 0.123455815 0.19890712 0.023397833 0.12436557 -0.17448783 0.16921578 0.12518011 0.04385138 0.17873727 0.20143753 -0.13098833 0.20218787 -0.037621435 0.16970919 0.19879505 -0.03974619 0.2001517 -0.037638716 -0.17441735 0.17743364 -0.16280213 -0.03985417 0.021930762 0.022923604 0.16792938 0.20050198 -0.038269106 -0.16286908 -0.17410803 0.18069366
0.7677678 0.18125434 0.043926824 0.022844005 -0.17534725 0.12471227 0.18152235 0.04555325 -0.17503987 0.04408177 0.122882724 0.16706601 -0.0387522 0.202476 -0.13451038 -0.040010266 0.17996636 -0.13439739 0.12402481 0.20029405 -0.04042683 0.12354694 0.1990583 0.023453917 0.12445777 -0.1745651 0.16932276 0.1252723 0.0439149 0.17884615 0.20159201 -0.13102832 0.20234147 -0.037602544 0.1698147 0.19894639 -0.039733917 0.20030266 -0.037619714 -0.17449357 0.1775421 -0.16287787 -0.0398419 0.021979481 0.022976786 0.16803293 0.20065305 -0.038252562 -0.16294427 -0.1741848 0.18080409
0.7687688 0.18136308 0.04399004 0.022899881 -0.17542405 0.12480315 0.18163154 0.045621213 -0.17511547 0.044143658 0.122974254 0.1671696 -0.038736805 0.20263046 -0.13455229 -0.03999783 0.18007517 -0.13443972 0.12411569 0.20044534 -0.040416293 0.12363797 0.19920935 0.023509882 0.12454988 -0.17464232 0.16942967 0.12536444 0.043978486 0.17895481 0.20174642 -0.13106789 0.20249492 -0.037583593 0.16992016 0.1990977 -0.03972159 0.20045352 -0.037600476 -0.17456935 0.17765045 -0.16295315 -0.039829507 0.022028603 0.023030166 0.16813646 0.20080408 -0.03823586 -0.16301908 -0.1742613 0.18091439
0.7697698 0.18147172 0.04405323 0.022955712 -0.17550045 0.124893904 0.18174061 0.045688942 -0.17519069 0.044205554 0.12306567 0.1672731 -0.03872151 0.2027847 -0.13459393 -0.039985247 0.18018378 -0.13448176 0.124206446 0.20059666 -0.040405776 0.12372882 0.19936022 0.023565926 0.12464181 -0.17471933 0.1695364 0.1254565 0.04404196 0.17906332 0.20190059 -0.13110724 0.20264816 -0.037564695 0.17002547 0.19924875 -0.03970899 0.2006042 -0.03758137 -0.17464489 0.17775854 -0.16302815 -0.039816998 0.022077579 0.023083385 0.16823977 0.20095488 -0.03821926 -0.16309352 -0.17433764 0.18102458
0.7707708 0.18158025 0.04411645 0.023011662 -0.17557661 0.12498462 0.18184954 0.04575675 -0.17526561 0.044267558 0.12315695 0.16737649 -0.038706012 0.20293885 -0.1346354 -0.039972566 0.18029225 -0.13452359 0.12429714 0.20074771 -0.040395085 0.123819664 0.199511 0.023621872 0.12473382 -0.1747959 0.16964298 0.1255485 0.04410553 0.17917174 0.20205468 -0.13114636 0.20280139 -0.037545647 0.17013063 0.19939987 -0.039696362 0.20075487 -0.037562232 -0.17472018 0.17786652 -0.16310313 -0.03980438 0.022126622 0.023136701 0.16834295 0.20110564 -0.038202476 -0.16316786 -0.17441362 0.18113464
0.7717718 0.18168858 0.044179577 0.023067415 -0.17565253 0.12507519 0.18195844 0.045824453 -0.17534035 0.044329498 0.12324801 0.1674796 -0.03869044 0.20309275 -0.1346765 -0.0399598 0.18040061 -0.13456511 0.12438761 0.20089883 -0.0403842 0.12391031 0.19966176 0.023677852 0.12482562 -0.17487234 0.16974947 0.12564044 0.044168986 0.1792799 0.20220858 -0.13118525 0.20295435 -0.03752666 0.17023557 0.19955072 -0.03968359 0.20090532 -0.037542976 -0.17479518 0.1779743 -0.16317767 -0.039791703 0.022175655 0.02319001 0.16844594 0.20125628 -0.038185798 -0.16324179 -0.17448948 0.18124464
0.7727728 0.18179685 0.044242892 0.023123458 -0.17572805 0.12516584 0.18206714 0.045892213 -0.17541474 0.04439151 0.12333905 0.16758265 -0.038674746 0.2032466 -0.13471742 -0.039947014 0.1805088 -0.13460636 0.12447809 0.20104972 -0.040373396 0.12400095 0.19981237 0.023733854 0.12491747 -0.17494844 0.16985586 0.12573235 0.044232562 0.17938796 0.20236233 -0.13122389 0.20310724 -0.037507575 0.17034045 0.19970158 -0.03967088 0.2010557 -0.03752375 -0.17486995 0.17808193 -0.163252 -0.039778907 0.022224892 0.023243349 0.16854888 0.20140678 -0.038168874 -0.16331562 -0.17456499 0.18135437
0.7737738 0.18190493 0.04430607 0.023179278 -0.17580338 0.12525624 0.18217571 0.045959882 -0.1754888 0.044453546 0.12342997 0.16768548 -0.03865915 0.20340028 -0.13475806 -0.039934013 0.18061693 -0.13464753 0.12456844 0.20120047 -0.04036236 0.12409142 0.19996294 0.023789853 0.12500922 -0.17502426 0.16996214 0.12582405 0.044296008 0.17949583 0.20251592 -0.1312622 0.20325994 -0.037488382 0.17044528 0.19985226 -0.03965786 0.20120601 -0.037504353 -0.17494436 0.17818938 -0.16332614 -0.039766006 0.022274055 0.023296803 0.16865164 0.20155716 -0.038151998 -0.16338907 -0.17464024 0.18146405
0.7747748 0.18201295 0.044369303 0.023235168 -0.1758784 0.1253466 0.1822844 0.046027534 -0.17556272 0.044515662 0.12352076 0.16778821 -0.03864344 0.20355381 -0.13479857 -0.03992094 0.18072489 -0.13468817 0.124658704 0.20135123 -0.04035114 0.12418188 0.20011333 0.02384575 0.12510084 -0.17509994 0.17006826 0.12591574 0.044359513 0.17960355 0.20266944 -0.13130026 0.20341253 -0.037469324 0.17054987 0.20000285 -0.03964481 0.2013562 -0.037484974 -0.17501861 0.1782966 -0.1634 -0.039753098 0.022323295 0.023350053 0.16875432 0.20170747 -0.038135037 -0.16346234 -0.1747152 0.1815736
0.7757758 0.18212095 0.044432655 0.023291081 -0.17595318 0.12543692 0.18239275 0.046095155 -0.17563616 0.044577714 0.12361151 0.16789074 -0.038627487 0.20370716 -0.13483883 -0.03990766 0.18083267 -0.13472858 0.12474879 0.20150176 -0.04033997 0.12427211 0.20026365 0.023901768 0.12519245 -0.17517531 0.17017432 0.12600744 0.04442302 0.17971118 0.20282277 -0.1313381 0.20356506 -0.037450045 0.17065442 0.20015337 -0.0396316 0.20150638 -0.037465617 -0.17509255 0.17840384 -0.16347367 -0.039739896 0.022372607 0.023403436 0.16885677 0.20185764 -0.038118012 -0.16353533 -0.17478992 0.18168306
0.7767768 0.18222871 0.044495948 0.023347113 -0.17602757 0.12552711 0.18250108 0.04616279 -0.1757093 0.044639952 0.12370208 0.16799325 -0.03861152 0.20386034 -0.13487853 -0.03989423 0.18094036 -0.13476875 0.124838956 0.20165221 -0.040328424 0.124362394 0.2004139 0.0239578 0.1252841 -0.1752504 0.17028031 0.12609911 0.04448667 0.17981863 0.20297597 -0.13137561 0.20371743 -0.037430603 0.17075881 0.20030384 -0.03961824 0.20165637 -0.037446007 -0.1751659 0.1785108 -0.16354679 -0.03972651 0.022422086 0.023456939 0.16895917 0.20200764 -0.03810079 -0.163608 -0.17486438 0.1817925
0.7777778 0.18233643 0.04455932 0.023403 -0.17610157 0.12561734 0.18260925 0.046230394 -0.17578223 0.0447022 0.123792574 0.16809559 -0.038595483 0.20401347 -0.13491814 -0.03988077 0.1810481 -0.13480869 0.12492894 0.20180264 -0.04031683 0.124452606 0.20056409 0.024013791 0.12537558 -0.1753252 0.1703861 0.12619066 0.044550158 0.17992601 0.20312919 -0.1314128 0.2038696 -0.037411183 0.17086318 0.20045415 -0.039604712 0.2018062 -0.03742647 -0.17523935 0.17861761 -0.16361992 -0.03971322 0.022471543 0.023510396 0.16906139 0.20215765 -0.038083594 -0.16368048 -0.17493856 0.18190172
0.7787788 0.182444 0.044622775 0.023459055 -0.17617556 0.12570745 0.18271741 0.04629799 -0.17585486 0.044764508 0.12388293 0.16819763 -0.038579375 0.2041665 -0.13495752 -0.039867092 0.18115553 -0.1348483 0.12501891 0.20195295 -0.040305223 0.12454262 0.20071422 0.024069872 0.12546712 -0.17539972 0.17049184 0.12628219 0.04461364 0.18003315 0.2032822 -0.13144976 0.20402165 -0.0373918 0.1709673 0.20060441 -0.03959119 0.201956 -0.03740698 -0.1753124 0.17872426 -0.16369274 -0.03969983 0.022521082 0.023563914 0.16916353 0.20230752 -0.03806635 -0.16375276 -0.17501245 0.18201084
0.7797798 0.18255149 0.044686157 0.023515075 -0.17624909 0.12579761 0.18282542 0.04636547 -0.17592701 0.044826884 0.123973206 0.16829965 -0.03856305 0.20431931 -0.13499665 -0.03985331 0.18126294 -0.1348877 0.12510867 0.20210315 -0.04029341 0.12463266 0.2008642 0.024125852 0.1255584 -0.17547399 0.1705975 0.1263737 0.044677258 0.18014018 0.203435 -0.13148645 0.2041736 -0.037372254 0.1710714 0.20075451 -0.039577473 0.20210567 -0.037387162 -0.17538516 0.17883082 -0.16376512 -0.039686162 0.022570804 0.02361748 0.16926551 0.20245728 -0.038048934 -0.16382453 -0.1750862 0.1821199
0.7807808 0.18265884 0.044749714 0.023571074 -0.17632228 0.12588748 0.1829333 0.046432994 -0.17599908 0.044889197 0.124063484 0.16840155 -0.038546726 0.20447202 -0.13503534 -0.039839454 0.18137008 -0.13492674 0.12519836 0.20225325 -0.040281583 0.12472254 0.20101419 0.02418191 0.12564984 -0.17554808 0.17070305 0.12646507 0.044740845 0.18024707 0.20358779 -0.13152277 0.20432553 -0.03735256 0.17117538 0.20090467 -0.03956361 0.2022554 -0.037367407 -0.17545748 0.17893724 -0.16383736 -0.039672345 0.022620488 0.023671135 0.16936736 0.20260695 -0.038031455 -0.16389626 -0.1751596 0.18222883
0.7817818 0.18276608 0.044813205 0.0236272 -0.17639507 0.12597744 0.1830411 0.04650055 -0.17607072 0.044951655 0.12415355 0.16850322 -0.038530283 0.20462467 -0.1350739 -0.039825324 0.18147719 -0.13496548 0.12528813 0.20240328 -0.04026938 0.12481235 0.20116402 0.024237983 0.12574117 -0.17562175 0.17080854 0.12655641 0.04480441 0.18035382 0.20374045 -0.13155894 0.20447725 -0.037332933 0.17127928 0.20105469 -0.039549615 0.20240489 -0.037347496 -0.17552967 0.17904352 -0.16390935 -0.039658457 0.022670306 0.023724671 0.16946912 0.2027565 -0.038013946 -0.16396758 -0.17523262 0.18233766
0.7827828 0.1828733 0.044876747 0.023683257 -0.17646782 0.12606733 0.18314886 0.046567954 -0.17614207 0.04501414 0.124243535 0.16860479 -0.03851374 0.20477712 -0.1351121 -0.03981114 0.18158422 -0.13500394 0.12537766 0.20255324 -0.040257204 0.124902084 0.20131381 0.02429407 0.12583242 -0.17569524 0.17091388 0.12664779 0.044868015 0.18046045 0.20389292 -0.13159476 0.20462888 -0.037313066 0.17138295 0.2012046 -0.039535537 0.20255435 -0.037327684 -0.1756015 0.17914955 -0.16398099 -0.039644472 0.0227202 0.023778357 0.16957071 0.20290598 -0.03799617 -0.16403857 -0.17530541 0.18244636
0.7837838 0.18298033 0.04494043 0.023739442 -0.1765401 0.12615712 0.18325652 0.04663551 -0.1762132 0.04507675 0.1243335 0.16870628 -0.03849707 0.20492947 -0.1351503 -0.0397968 0.18169113 -0.13504213 0.12546717 0.2027031 -0.04024474 0.12499179 0.20146349 0.024350222 0.12592366 -0.17576839 0.17101912 0.12673908 0.044931725 0.18056694 0.20404536 -0.13163036 0.20478046 -0.03729326 0.17148663 0.20135441 -0.039521188 0.20270371 -0.037307616 -0.17567304 0.17925556 -0.1640524 -0.039630238 0.022770159 0.023832034 0.1696722 0.20305535 -0.03797842 -0.16410942 -0.17537802 0.18255498
0.7847848 0.18308736 0.04500411 0.023795616 -0.17661205 0.12624694 0.1833641 0.046703026 -0.17628387 0.04513938 0.12442333 0.16880761 -0.03848021 0.20508161 -0.13518777 -0.039782275 0.18179792 -0.13507995 0.12555672 0.2028529 -0.040232256 0.12508151 0.20161325 0.02440643 0.126015 -0.1758412 0.17112434 0.12683037 0.04499545 0.18067332 0.2041977 -0.1316655 0.20493181 -0.03727332 0.17159015 0.20150426 -0.039506752 0.20285305 -0.03728756 -0.17574416 0.17936136 -0.16412342 -0.039615907 0.022820398 0.023885943 0.16977362 0.20320472 -0.03796057 -0.16417983 -0.17545016 0.18266359
0.7857858 0.18319431 0.0450679 0.023851909 -0.17668375 0.12633672 0.18347155 0.04677056 -0.17635432 0.04520217 0.12451307 0.1689088 -0.03846336 0.20523381 -0.13522524 -0.03976753 0.18190458 -0.13511759 0.125646 0.20300265 -0.04021954 0.125171 0.2017628 0.0244626 0.12610608 -0.17591383 0.17122935 0.12692162 0.0450591 0.18077958 0.20434994 -0.13170037 0.20508316 -0.037253246 0.17169364 0.20165399 -0.039492168 0.20300227 -0.037267476 -0.17581517 0.17946705 -0.16419423 -0.039601482 0.022870537 0.02393967 0.1698749 0.20335391 -0.037942607 -0.16425015 -0.17552224 0.18277192
0.7867868 0.18330106 0.045131676 0.02390816 -0.17675498 0.12642646 0.18357888 0.04683806 -0.17642432 0.045264963 0.1246028 0.16900985 -0.038446292 0.20538571 -0.13526243 -0.039752804 0.18201116 -0.13515492 0.12573534 0.20315224 -0.040206715 0.12526056 0.20191231 0.024518915 0.12619725 -0.17598602 0.1713344 0.12701282 0.0451229 0.18088572 0.20450205 -0.13173516 0.20523432 -0.037233096 0.17179702 0.20180362 -0.03947743 0.2031514 -0.037247162 -0.17588575 0.17957263 -0.16426489 -0.03958691 0.022920862 0.023993626 0.16997604 0.20350309 -0.03792455 -0.16431999 -0.1755939 0.18288034
0.7877878 0.18340775 0.04519563 0.023964453 -0.17682599 0.12651607 0.18368623 0.046905577 -0.17649408 0.045327783 0.12469241 0.16911086 -0.038429055 0.20553765 -0.13529912 -0.039737806 0.1821176 -0.13519198 0.12582472 0.20330186 -0.040193662 0.12534994 0.20206183 0.024575252 0.12628849 -0.17605811 0.17143932 0.12710401 0.045186706 0.18099156 0.20465401 -0.13176939 0.20538545 -0.037212837 0.17190024 0.20195326 -0.03946258 0.2033005 -0.0372268 -0.17595601 0.17967801 -0.16433491 -0.03957217 0.022971239 0.024047598 0.17007715 0.20365214 -0.037906375 -0.16438964 -0.17566526 0.18298861
0.7887888 0.18351446 0.045259487 0.024020918 -0.17689675 0.12660569 0.1837935 0.046973072 -0.17656344 0.045390792 0.12478194 0.16921169 -0.038411878 0.20568942 -0.1353357 -0.039722692 0.18222407 -0.13522854 0.12591386 0.2034513 -0.040180575 0.12543933 0.2022113 0.024631545 0.12637956 -0.17612979 0.17154415 0.1271952 0.045250572 0.1810975 0.20480594 -0.13180345 0.20553651 -0.037192453 0.17200339 0.20210275 -0.039447587 0.20344956 -0.037206315 -0.17602603 0.17978331 -0.16440499 -0.03955723 0.023021735 0.024101533 0.17017806 0.20380116 -0.037888102 -0.16445899 -0.1757364 0.18309683
0.7897898 0.18362096 0.04532347 0.024077363 -0.17696711 0.12669525 0.18390062 0.047040574 -0.17663252 0.045453846 0.12487136 0.16931242 -0.038394403 0.20584108 -0.13537195 -0.039707318 0.18233031 -0.13526496 0.12600301 0.2036008 -0.040167164 0.1255287 0.20236069 0.024687842 0.12647054 -0.17620121 0.17164895 0.12728633 0.04531446 0.1812033 0.20495781 -0.13183723 0.2056874 -0.03717198 0.17210653 0.20225231 -0.039432365 0.20359857 -0.037185814 -0.17609566 0.17988844 -0.16447452 -0.039542094 0.023072358 0.024155729 0.17027889 0.2039501 -0.037869625 -0.16452797 -0.1758072 0.18320486
0.7907908 0.18372738 0.045387622 0.024133854 -0.17703702 0.12678485 0.18400773 0.047108125 -0.17670126 0.0455169 0.12496078 0.16941297 -0.038376845 0.20599265 -0.13540787 -0.03969176 0.18243653 -0.13530102 0.12609217 0.20375015 -0.040153667 0.12561798 0.20251004 0.02474435 0.12656167 -0.17627232 0.17175363 0.12737748 0.045378424 0.18130887 0.20510948 -0.13187058 0.20583817 -0.037151407 0.17220947 0.2024017 -0.039417047 0.20374745 -0.037165053 -0.176165 0.17999345 -0.16454393 -0.039526954 0.023123227 0.024209838 0.17037967 0.20409892 -0.03785121 -0.16459668 -0.17587766 0.18331283
0.7917918 0.1838338 0.04545183 0.0241905 -0.17710668 0.12687437 0.18411468 0.047175728 -0.17676961 0.04558018 0.12505008 0.1695135 -0.038359128 0.20614412 -0.13544342 -0.03967599 0.18254259 -0.1353368 0.1261812 0.20389947 -0.04014006 0.12570734 0.20265932 0.02480084 0.12665276 -0.17634304 0.1718583 0.12746859 0.04544244 0.18141446 0.20526117 -0.13190371 0.205989 -0.037130713 0.17231236 0.20255113 -0.0394014 0.20389628 -0.037144367 -0.17623387 0.18009837 -0.16461292 -0.039511487 0.023174014 0.024264108 0.17048031 0.20424771 -0.037832543 -0.16466503 -0.17594779 0.18342079
0.7927928 0.18394014 0.045516104 0.024247129 -0.17717606 0.12696388 0.18422163 0.04724339 -0.17683765 0.0456435 0.1251394 0.16961382 -0.038341284 0.20629558 -0.1354788 -0.03966017 0.18264863 -0.1353721 0.12627025 0.2040488 -0.040126022 0.12579647 0.20280862 0.024857353 0.1267439 -0.1764135 0.17196281 0.1275597 0.04550652 0.18151979 0.20541278 -0.13193639 0.20613968 -0.037109863 0.17241526 0.2027005 -0.03938574 0.20404512 -0.037123535 -0.17630252 0.18020311 -0.16468161 -0.03949605 0.023224954 0.024318438 0.17058086 0.2043965 -0.03781376 -0.16473319 -0.17601776 0.1835287
0.7937938 0.18404634 0.045580413 0.024303839 -0.17724505 0.12705325 0.1843285 0.04731097 -0.17690535 0.045706872 0.12522855 0.16971411 -0.03832325 0.2064469 -0.13551374 -0.039644107 0.18275444 -0.13540721 0.1263591 0.20419803 -0.04011205 0.12588556 0.20295784 0.024913915 0.12683493 -0.17648372 0.1720673 0.1276508 0.045570627 0.18162505 0.2055642 -0.13196889 0.20629027 -0.037089013 0.17251785 0.20284985 -0.039369877 0.20419386 -0.037102535 -0.17637083 0.18030778 -0.16474997 -0.039480235 0.023276173 0.024372857 0.1706813 0.20454517 -0.037794888 -0.164801 -0.17608726 0.18363646
0.7947948 0.18415247 0.045644853 0.024360582 -0.17731375 0.12714271 0.18443531 0.04737857 -0.1769728 0.045770437 0.12531766 0.16981424 -0.038305163 0.20659806 -0.13554847 -0.039627858 0.18286029 -0.13544211 0.12644804 0.2043472 -0.040097818 0.1259747 0.20310694 0.024970714 0.12692589 -0.1765536 0.17217171 0.12774186 0.04563472 0.18173017 0.20571558 -0.13200109 0.20644072 -0.03706799 0.1726206 0.20299894 -0.03935387 0.20434257 -0.03708143 -0.17643887 0.18041225 -0.16481806 -0.039464504 0.023327313 0.024427257 0.17078161 0.20469378 -0.037775878 -0.1648685 -0.17615655 0.1837441
0.7957958 0.18425852 0.045709357 0.024417501 -0.17738204 0.12723215 0.18454206 0.047446266 -0.17703974 0.045834005 0.12540674 0.16991425 -0.03828687 0.20674925 -0.13558291 -0.03961152 0.18296613 -0.13547654 0.12653689 0.20449638 -0.040083475 0.12606378 0.20325616 0.025027439 0.12701698 -0.17662315 0.17227602 0.12783295 0.045699 0.18183526 0.20586702 -0.13203292 0.20659113 -0.03704679 0.17272317 0.20314825 -0.039337635 0.20449123 -0.037060153 -0.17650653 0.18051672 -0.16488586 -0.03944841 0.02337873 0.024481907 0.17088184 0.2048424 -0.037756685 -0.16493565 -0.17622538 0.18385176
0.7967968 0.18436454 0.045774 0.024474498 -0.17744999 0.12732159 0.18464871 0.047513917 -0.1771063 0.045897707 0.1254958 0.17001414 -0.03826847 0.20690016 -0.13561702 -0.03959489 0.18307167 -0.1355108 0.12662578 0.2046454 -0.04006891 0.12615278 0.20340529 0.025084216 0.12710795 -0.17669229 0.1723803 0.12792397 0.045763396 0.18194023 0.20601818 -0.13206446 0.20674154 -0.0370255 0.17282562 0.20329744 -0.03932132 0.20463982 -0.03703885 -0.17657389 0.18062097 -0.16495347 -0.039432205 0.023430161 0.024536554 0.17098206 0.20499086 -0.03773739 -0.16500263 -0.17629406 0.18395928
0.7977978 0.1844705 0.045838732 0.02453151 -0.17751756 0.12741092 0.18475536 0.047581725 -0.17717262 0.045961663 0.12558468 0.17011404 -0.038249914 0.20705117 -0.13565084 -0.03957793 0.18317732 -0.13554454 0.12671456 0.20479447 -0.040054075 0.12624176 0.20355442 0.025141045 0.127199 -0.17676125 0.17248458 0.12801507 0.04582763 0.18204507 0.20616938 -0.13209563 0.20689192 -0.037004117 0.17292812 0.20344661 -0.03930458 0.20478843 -0.037017457 -0.17664085 0.18072522 -0.16502057 -0.03941575 0.023481727 0.024591297 0.17108212 0.20513935 -0.037717916 -0.16506907 -0.1763624 0.18406676
0.7987988 0.18457633 0.045903556 0.02458864 -0.17758483 0.12750036 0.18486194 0.047649506 -0.17723851 0.04602564 0.12567362 0.17021373 -0.038231216 0.20720202 -0.13568425 -0.03956096 0.18328276 -0.13557796 0.1268033 0.20494348 -0.040039077 0.12633078 0.20370352 0.025198039 0.1272901 -0.17682971 0.1725887 0.12810618 0.04589218 0.18214978 0.20632046 -0.13212642 0.20704207 -0.036982507 0.1730304 0.2035957 -0.03928784 0.20493707 -0.036995873 -0.17670755 0.18082926 -0.16508742 -0.03939912 0.023533594 0.024646096 0.17118216 0.20528781 -0.03769837 -0.16513538 -0.17643031 0.18417421
0.7997998 0.18468216 0.045968425 0.024645843 -0.17765164 0.12758975 0.18496841 0.047717217 -0.17730406 0.04608962 0.12576252 0.17031336 -0.03821218 0.20735288 -0.13571739 -0.03954377 0.18338817 -0.1356111 0.12689202 0.20509243 -0.040023863 0.12641971 0.20385247 0.025255103 0.1273811 -0.17689803 0.17269282 0.12819728 0.045956723 0.18225445 0.20647156 -0.13215694 0.20719223 -0.036960796 0.17313272 0.20374481 -0.03927078 0.20508549 -0.03697411 -0.17677368 0.18093313 -0.16515401 -0.039382275 0.023585439 0.024701156 0.17128208 0.2054362 -0.03767865 -0.16520122 -0.17649804 0.1842816
0.8008008 0.18478791 0.0460335 0.024703197 -0.17771816 0.12767905 0.18507485 0.047785148 -0.17736939 0.046153724 0.12585142 0.17041282 -0.038193185 0.2075035 -0.13575026 -0.03952633 0.18349355 -0.13564397 0.12698077 0.20524138 -0.040008444 0.1265086 0.20400156 0.02531217 0.12747218 -0.176966 0.17279688 0.1282884 0.046021335 0.18235895 0.20662251 -0.13218711 0.20734227 -0.036938965 0.17323491 0.20389387 -0.03925363 0.20523399 -0.036952276 -0.17683968 0.18103701 -0.16522011 -0.039365396 0.023637492 0.024756111 0.17138189 0.20558453 -0.03765882 -0.16526681 -0.17656535 0.18438885
0.8018018 0.18489355 0.046098553 0.024760544 -0.17778438 0.12776841 0.1851812 0.04785303 -0.1774342 0.046218112 0.12594013 0.17051229 -0.03817384 0.20765421 -0.13578266 -0.039508745 0.18359879 -0.13567641 0.12706938 0.20539026 -0.039992906 0.12659751 0.2041506 0.025369376 0.12756324 -0.17703351 0.17290089 0.12837943 0.04608604 0.18246329 0.20677352 -0.13221687 0.20749243 -0.03691704 0.17333706 0.20404296 -0.039236188 0.2053824 -0.036930367 -0.17690533 0.18114074 -0.16528597 -0.039348315 0.023689643 0.024811264 0.17148158 0.20573282 -0.03763874 -0.16533208 -0.17663231 0.1844961
0.8028028 0.18499917 0.04616377 0.024817985 -0.17785008 0.12785776 0.18528754 0.047920957 -0.17749855 0.046282493 0.12602882 0.17061159 -0.038154453 0.20780471 -0.13581486 -0.039490793 0.18370397 -0.13570853 0.12715803 0.2055391 -0.039977178 0.12668636 0.20429951 0.025426663 0.12765428 -0.17710087 0.1730048 0.12847054 0.046150856 0.18256775 0.20692432 -0.1322464 0.20764232 -0.03689484 0.17343915 0.2041919 -0.039218664 0.20553082 -0.03690819 -0.1769706 0.18124436 -0.16535152 -0.039330874 0.023742046 0.024866536 0.17158127 0.2058811 -0.03761851 -0.16539705 -0.17669895 0.18460327
0.8038038 0.18510473 0.0462292 0.024875589 -0.17791566 0.12794715 0.18539384 0.047989007 -0.17756277 0.046347108 0.12611757 0.17071083 -0.038134824 0.20795527 -0.13584672 -0.039472718 0.18380904 -0.13574037 0.12724672 0.20568797 -0.039961178 0.12677525 0.20444855 0.02548397 0.1277454 -0.17716776 0.1731087 0.12856169 0.046215706 0.18267192 0.20707515 -0.13227561 0.2077923 -0.036872532 0.17354117 0.20434093 -0.03920085 0.20567918 -0.036885854 -0.17703533 0.1813479 -0.16541663 -0.039313275 0.023794543 0.024921857 0.17168087 0.20602936 -0.037598167 -0.16546148 -0.17676532 0.1847104
0.8048048 0.18521023 0.046294704 0.024933297 -0.17798066 0.12803641 0.1855 0.048057072 -0.17762646 0.046411682 0.12620617 0.1708099 -0.03811514 0.20810567 -0.1358783 -0.039454427 0.18391404 -0.13577181 0.12733532 0.20583683 -0.039944943 0.12686396 0.20459747 0.025541428 0.1278365 -0.17723429 0.17321245 0.12865283 0.04628065 0.18277602 0.20722586 -0.1323044 0.20794214 -0.036850225 0.1736431 0.20448989 -0.03918285 0.2058276 -0.03686354 -0.17709984 0.18145125 -0.1654816 -0.03929561 0.023847185 0.024977315 0.17178033 0.20617752 -0.037577633 -0.16552576 -0.17683125 0.1848174
0.8058058 0.18531558 0.04636023 0.024991095 -0.17804527 0.12812567 0.18560615 0.048125036 -0.17768984 0.0464765 0.12629473 0.1709089 -0.0380952 0.20825604 -0.13590941 -0.039435986 0.18401904 -0.13580292 0.12742381 0.2059856 -0.039928555 0.12695272 0.20474648 0.025598884 0.12792765 -0.17730054 0.1733162 0.1287439 0.046345625 0.18288001 0.20737658 -0.13233301 0.20809194 -0.036827635 0.17374489 0.20463881 -0.039164696 0.20597583 -0.036841005 -0.17716414 0.18155457 -0.16554615 -0.039277695 0.023900002 0.025032904 0.17187968 0.2063256 -0.03755708 -0.16558978 -0.17689696 0.1849244
0.8068068 0.18542092 0.046425827 0.025048926 -0.17810972 0.12821504 0.18571225 0.04819311 -0.17775284 0.046541303 0.12638335 0.17100781 -0.038075093 0.2084063 -0.13594034 -0.039417263 0.18412383 -0.13583373 0.12751228 0.20613432 -0.039911963 0.12704146 0.20489535 0.025656458 0.12801866 -0.1773665 0.17341992 0.12883511 0.04641071 0.18298393 0.20752713 -0.13236105 0.20824164 -0.03680489 0.1738466 0.20478776 -0.039146326 0.20612422 -0.03681833 -0.17722794 0.1816577 -0.16561031 -0.03925956 0.023952946 0.025088504 0.17197895 0.20647374 -0.037536323 -0.16565335 -0.17696235 0.1850312
0.8078078 0.18552607 0.04649151 0.02510684 -0.17817363 0.12830427 0.18581823 0.04826131 -0.17781544 0.04660639 0.12647177 0.17110655 -0.038054913 0.20855647 -0.13597085 -0.039398413 0.18422857 -0.1358642 0.12760079 0.20628303 -0.039895087 0.12713018 0.20504421 0.025714178 0.12810972 -0.17743194 0.17352347 0.12892623 0.046475932 0.18308763 0.20767769 -0.13238893 0.20839128 -0.036781978 0.17394829 0.2049366 -0.039127685 0.20627242 -0.036795452 -0.1772914 0.18176074 -0.16567427 -0.039241217 0.024006013 0.025144253 0.17207816 0.20662181 -0.037515316 -0.16571668 -0.17702734 0.18513802
0.8088088 0.18563129 0.04655745 0.02516492 -0.17823733 0.12839352 0.1859242 0.048329487 -0.17787771 0.04667145 0.12656014 0.17120513 -0.038034488 0.2087066 -0.13600117 -0.039379314 0.18433324 -0.13589442 0.12768918 0.20643166 -0.039878123 0.12721874 0.20519304 0.025771908 0.12820086 -0.17749731 0.17362702 0.12901726 0.04654108 0.18319128 0.20782815 -0.13241649 0.20854086 -0.03675906 0.17404991 0.2050854 -0.039109048 0.20642062 -0.03677249 -0.1773546 0.18186364 -0.16573784 -0.03922274 0.02405914 0.025200102 0.17217731 0.20676972 -0.037494257 -0.16577959 -0.17709203 0.18524474
0.8098098 0.18573636 0.0466234 0.02522295 -0.17830059 0.12848279 0.18603003 0.048397753 -0.1779397 0.046736635 0.12664846 0.17130375 -0.038013805 0.20885661 -0.13603093 -0.039359946 0.18443775 -0.13592416 0.1277775 0.20658031 -0.0398608 0.12730742 0.20534186 0.025829691 0.12829198 -0.1775622 0.17373046 0.12910841 0.046606526 0.18329485 0.20797858 -0.13244356 0.20869046 -0.03673591 0.17415142 0.20523433 -0.039090056 0.2065688 -0.03674934 -0.17741728 0.1819664 -0.16580099 -0.039204028 0.024112485 0.025256015 0.17227624 0.20691773 -0.037473004 -0.1658422 -0.17715639 0.1853514
0.8108108 0.18584135 0.046689395 0.025281183 -0.17836353 0.12857199 0.18613583 0.048465997 -0.17800131 0.046801947 0.12673675 0.17140214 -0.037993122 0.20900661 -0.13606064 -0.03934049 0.18454228 -0.13595372 0.12786591 0.20672886 -0.039843474 0.12739603 0.20549071 0.025887538 0.12838301 -0.17762673 0.1738339 0.12919956 0.04667184 0.18339822 0.20812891 -0.13247046 0.20883986 -0.036712643 0.17425287 0.20538306 -0.039070968 0.20671692 -0.03672621 -0.17747983 0.182069 -0.16586387 -0.039185185 0.024165958 0.025312047 0.1723751 0.20706564 -0.03745163 -0.1659044 -0.17722046 0.18545806
0.8118118 0.18594624 0.046755593 0.025339331 -0.17842607 0.1286611 0.18624151 0.04853423 -0.17806245 0.046867356 0.12682498 0.17150043 -0.03797219 0.20915645 -0.13608986 -0.039320752 0.18464667 -0.13598302 0.12795419 0.20687741 -0.039825894 0.1274845 0.20563945 0.025945488 0.12847412 -0.17769097 0.1739372 0.12929058 0.0467373 0.18350148 0.20827918 -0.13249692 0.20898929 -0.03668926 0.17435417 0.2055318 -0.03905165 0.206865 -0.03670282 -0.17754185 0.18217158 -0.16592646 -0.039166015 0.024219606 0.025368188 0.17247392 0.20721349 -0.03743002 -0.16596632 -0.17728406 0.18556446
0.8128128 0.18605104 0.04682173 0.025397703 -0.17848828 0.12875031 0.18634716 0.04860257 -0.17812333 0.04693302 0.12691307 0.17159863 -0.03795114 0.20930627 -0.1361188 -0.03930084 0.18475097 -0.13601181 0.12804241 0.20702595 -0.03980822 0.12757295 0.20578825 0.02600354 0.12856512 -0.17775495 0.17404039 0.12938172 0.046802796 0.18360458 0.20842928 -0.13252318 0.20913857 -0.036665782 0.17445537 0.20568052 -0.039032098 0.20701307 -0.036679365 -0.17760369 0.18227394 -0.16598877 -0.039146855 0.024273343 0.025424346 0.1725726 0.20736136 -0.03740837 -0.16602798 -0.17734736 0.18567096
0.8138138 0.18615577 0.04688804 0.025456104 -0.1785501 0.12883937 0.18645272 0.048670925 -0.17818363 0.046998583 0.12700108 0.17169662 -0.037929915 0.20945595 -0.13614762 -0.03928078 0.1848551 -0.13604036 0.12813056 0.20717439 -0.03979012 0.12766135 0.20593698 0.026061643 0.12865615 -0.17781845 0.1741435 0.1294727 0.046868302 0.1837077 0.20857951 -0.13254912 0.20928782 -0.036642145 0.17455643 0.2058292 -0.039012343 0.20716108 -0.036655843 -0.17766511 0.18237622 -0.16605073 -0.039127532 0.024327148 0.025480706 0.17267111 0.20750904 -0.03738655 -0.16608933 -0.17741047 0.18577725
0.8148148 0.1862604 0.046954483 0.025514655 -0.17861158 0.12892854 0.18655819 0.04873936 -0.17824388 0.047064304 0.1270891 0.17179458 -0.037908424 0.2096056 -0.13617587 -0.03926048 0.18495917 -0.13606843 0.12821865 0.20732279 -0.039771903 0.12774973 0.20608559 0.026119769 0.12874712 -0.17788172 0.17424662 0.12956381 0.046934023 0.18381064 0.20872946 -0.1325746 0.20943698 -0.03661833 0.17465754 0.20597777 -0.03899245 0.20730904 -0.03663202 -0.17772621 0.18247828 -0.1661123 -0.039107792 0.024381269 0.025537089 0.1727696 0.20765674 -0.0373645 -0.16615018 -0.17747313 0.18588343
0.8158158 0.18636492 0.047020976 0.025573123 -0.17867267 0.12901756 0.1866636 0.048807763 -0.17830358 0.047130045 0.12717696 0.17189234 -0.037886895 0.20975517 -0.13620389 -0.03923995 0.18506312 -0.13609634 0.1283067 0.20747116 -0.039753515 0.12783796 0.2062343 0.026177939 0.12883821 -0.17794469 0.17434958 0.12965485 0.04699973 0.18391337 0.2088795 -0.13259988 0.2095861 -0.036594182 0.17475851 0.2061265 -0.038972333 0.20745695 -0.03660804 -0.17778681 0.1825803 -0.1661735 -0.039088 0.02443537 0.025593534 0.17286797 0.20780444 -0.037342303 -0.16621089 -0.17753549 0.18598954
0.8168168 0.18646938 0.04708749 0.025631722 -0.17873335 0.12910655 0.1867688 0.048876204 -0.17836304 0.047196038 0.1272648 0.17198995 -0.037865225 0.20990467 -0.1362316 -0.03921934 0.18516698 -0.13612403 0.1283947 0.20761949 -0.03973498 0.12792619 0.20638287 0.026236221 0.12892918 -0.17800719 0.17445245 0.12974587 0.04706551 0.18401602 0.20902935 -0.13262478 0.20973507 -0.036570203 0.1748593 0.20627509 -0.03895214 0.2076049 -0.036583953 -0.17784724 0.18268216 -0.16623463 -0.039068017 0.024489652 0.02564999 0.17296617 0.20795204 -0.03732004 -0.1662712 -0.17759758 0.18609557
0.8178178 0.18657368 0.04715417 0.025690477 -0.17879386 0.1291955 0.18687402 0.048944637 -0.17842215 0.047262043 0.12735255 0.17208746 -0.037843402 0.21005398 -0.13625903 -0.039198484 0.18527071 -0.13615121 0.12848264 0.20776781 -0.03971624 0.12801434 0.20653152 0.026294556 0.12902011 -0.17806938 0.17455518 0.12983686 0.04713133 0.18411848 0.20917922 -0.13264939 0.20988403 -0.036545858 0.17496002 0.20642352 -0.03893165 0.20775266 -0.036559824 -0.17790727 0.18278384 -0.16629514 -0.03904788 0.024543956 0.025706708 0.17306423 0.20809954 -0.037297614 -0.16633117 -0.1776592 0.18620157
0.8188188 0.18667795 0.047220934 0.025749203 -0.17885381 0.12928444 0.18697919 0.04901322 -0.17848077 0.0473281 0.12744027 0.17218487 -0.037821233 0.21020332 -0.13628599 -0.03917737 0.18537444 -0.13617817 0.12857056 0.20791602 -0.039697107 0.12810254 0.20668003 0.026352923 0.12911113 -0.17813118 0.17465791 0.12992789 0.047197223 0.18422085 0.20932895 -0.13267374 0.21003293 -0.03652146 0.17506066 0.20657195 -0.038910985 0.20790045 -0.036535446 -0.17796701 0.18288541 -0.16635528 -0.039027452 0.024598565 0.025763474 0.17316218 0.20824713 -0.03727488 -0.1663908 -0.17772052 0.18630736
0.8198198 0.18678212 0.04728768 0.025808014 -0.17891356 0.12937339 0.18708426 0.049081728 -0.17853911 0.047394335 0.12752783 0.17228207 -0.03779906 0.21035251 -0.13631283 -0.03915607 0.1854779 -0.13620475 0.12865835 0.20806418 -0.03967808 0.12819056 0.20682855 0.02641153 0.12920198 -0.17819273 0.17476052 0.13001876 0.04726315 0.1843231 0.20947862 -0.13269761 0.21018174 -0.036497027 0.1751612 0.20672047 -0.038890135 0.20804816 -0.036511015 -0.17802635 0.1829868 -0.16641524 -0.039006967 0.024653092 0.025820348 0.17326006 0.20839456 -0.0372521 -0.16645013 -0.17778154 0.18641315
0.8208208 0.18688616 0.04735465 0.02586691 -0.17897293 0.12946223 0.18718913 0.04915031 -0.1785972 0.04746066 0.12761532 0.17237926 -0.037776712 0.21050166 -0.13633923 -0.03913459 0.18558133 -0.13623102 0.12874612 0.20821232 -0.03965867 0.12827855 0.20697707 0.02646996 0.12929286 -0.17825389 0.17486304 0.13010971 0.047329098 0.18442519 0.20962825 -0.13272123 0.21033049 -0.03647229 0.17526165 0.2068689 -0.03886902 0.20819585 -0.036486372 -0.17808527 0.18308818 -0.16647482 -0.038986236 0.024707936 0.025877215 0.17335781 0.20854197 -0.03722912 -0.166509 -0.17784217 0.18651879
0.8218218 0.18699005 0.04742163 0.02592599 -0.1790319 0.12955111 0.18729392 0.049218882 -0.17865485 0.047527086 0.12770271 0.17247613 -0.03775405 0.21065071 -0.13636543 -0.039113004 0.1856847 -0.13625702 0.1288338 0.2083604 -0.0396392 0.12836652 0.20712546 0.026528645 0.1293838 -0.17831463 0.17496541 0.13020062 0.04739524 0.18452713 0.2097777 -0.13274461 0.21047911 -0.036447432 0.17536196 0.20701724 -0.03884786 0.20834345 -0.036461692 -0.17814401 0.18318924 -0.16653398 -0.03896529 0.024762774 0.025934186 0.17345539 0.20868921 -0.037206028 -0.1665677 -0.17790255 0.18662438
0.8228228 0.18709393 0.04748852 0.025984868 -0.17909053 0.12963986 0.1873987 0.049287446 -0.17871216 0.047593553 0.12778997 0.17257297 -0.03773143 0.21079966 -0.13639131 -0.039091166 0.18578784 -0.13628271 0.12892134 0.20850852 -0.039619397 0.12845425 0.2072739 0.02658721 0.12947461 -0.17837521 0.17506778 0.1302915 0.04746121 0.1846289 0.20992717 -0.13276766 0.21062766 -0.036422558 0.17546216 0.20716554 -0.038826462 0.20849112 -0.03643682 -0.17820238 0.18329024 -0.16659302 -0.03894422 0.024817754 0.025991198 0.17355287 0.20883656 -0.037182715 -0.16662605 -0.17796257 0.18672976
0.8238238 0.18719763 0.047555745 0.026044037 -0.17914878 0.1297286 0.18750331 0.04935611 -0.17876899 0.04766015 0.12787725 0.17266971 -0.037708554 0.2109485 -0.13641676 -0.03906908 0.18589091 -0.13630804 0.12900893 0.20865637 -0.039599523 0.1285421 0.20742233 0.026645936 0.12956537 -0.17843536 0.17516989 0.13038234 0.04752738 0.18473063 0.21007657 -0.13279034 0.21077618 -0.036397435 0.1755622 0.20731387 -0.0388047 0.20863862 -0.036411732 -0.17826039 0.18339102 -0.1666515 -0.0389229 0.024872892 0.026048392 0.17365018 0.20898384 -0.037159313 -0.16668394 -0.1780222 0.18683514
0.8248248 0.18730117 0.047622915 0.026103169 -0.17920668 0.12981728 0.18760784 0.049424827 -0.17882562 0.04772678 0.12796433 0.17276612 -0.037685584 0.2110973 -0.136442 -0.03904678 0.18599385 -0.13633306 0.12909645 0.20880437 -0.03957928 0.12862982 0.20757058 0.026704632 0.12965614 -0.17849514 0.17527199 0.13047315 0.047593586 0.18483207 0.2102258 -0.13281283 0.21092466 -0.036372174 0.17566216 0.20746204 -0.038783 0.20878616 -0.036386605 -0.17831805 0.18349168 -0.16670984 -0.038901377 0.024928056 0.026105586 0.17374748 0.20913097 -0.03713577 -0.16674161 -0.17808151 0.18694034
0.8258258 0.1874047 0.047690205 0.026162315 -0.17926425 0.12990595 0.18771228 0.04949353 -0.17888176 0.047793604 0.12805136 0.17286253 -0.037662406 0.21124597 -0.1364669 -0.039024465 0.18609667 -0.1363578 0.12918374 0.20895231 -0.039559066 0.12871745 0.20771885 0.026763476 0.12974684 -0.17855468 0.17537396 0.13056399 0.04765985 0.18493348 0.21037504 -0.13283485 0.21107301 -0.036346853 0.17576203 0.20761025 -0.038761146 0.20893359 -0.036361277 -0.17837524 0.1835922 -0.16676769 -0.038879704 0.024983473 0.026162844 0.17384452 0.2092781 -0.03711196 -0.16679886 -0.17814048 0.18704545
0.8268268 0.18750806 0.047757562 0.02622161 -0.17932138 0.12999451 0.18781656 0.04956226 -0.1789377 0.04786043 0.12813823 0.1729587 -0.037639085 0.21139462 -0.13649142 -0.03900179 0.18619943 -0.13638216 0.12927109 0.20910008 -0.039538424 0.12880495 0.20786716 0.026822362 0.12983759 -0.17861372 0.17547579 0.13065468 0.047726136 0.18503463 0.2105241 -0.13285667 0.21122116 -0.03632125 0.17586178 0.20775832 -0.038738865 0.20908089 -0.03633574 -0.17843229 0.18369254 -0.16682523 -0.038857896 0.025038972 0.02622031 0.17394143 0.20942509 -0.037088126 -0.1668558 -0.17819914 0.18715052
0.8278278 0.18761137 0.047824882 0.026280958 -0.17937833 0.13008311 0.18792078 0.049630977 -0.17899328 0.047927313 0.1282251 0.17305478 -0.03761559 0.21154314 -0.13651583 -0.038979013 0.18630198 -0.13640623 0.12935837 0.20924798 -0.039517824 0.12889248 0.20801535 0.0268813 0.12992823 -0.17867242 0.17557763 0.13074546 0.047792487 0.18513575 0.21067324 -0.13287814 0.2113694 -0.03629559 0.17596143 0.20790648 -0.038716536 0.2092283 -0.036310114 -0.17848891 0.18379274 -0.16688251 -0.03883583 0.02509462 0.026277713 0.17403823 0.20957212 -0.03706407 -0.16691232 -0.17825735 0.18725541
0.8288288 0.18771449 0.04789244 0.026340399 -0.17943475 0.13017169 0.18802485 0.04969977 -0.17904842 0.047994446 0.12831181 0.17315073 -0.037591945 0.21169156 -0.13653973 -0.038955957 0.1864044 -0.13643 0.12944558 0.20939559 -0.039496973 0.12897982 0.20816353 0.02694033 0.13001882 -0.17873079 0.1756793 0.13083619 0.047858957 0.18523663 0.21082214 -0.1328993 0.21151753 -0.03626982 0.17606084 0.20805448 -0.038694013 0.20937549 -0.036284428 -0.17854512 0.18389279 -0.16693941 -0.03881356 0.025150266 0.026335318 0.174135 0.20971903 -0.03703986 -0.16696873 -0.1783154 0.18736023
0.8298298 0.18781745 0.04795998 0.02639981 -0.17949098 0.13026005 0.18812883 0.04976857 -0.17910329 0.04806155 0.12839842 0.17324644 -0.037568018 0.2118399 -0.13656333 -0.038932785 0.18650678 -0.13645348 0.12953268 0.2095433 -0.039475825 0.12906724 0.2083116 0.026999354 0.13010944 -0.17878889 0.17578086 0.13092676 0.047925327 0.18533738 0.210971 -0.13292018 0.21166556 -0.0362439 0.17616028 0.2082025 -0.038671304 0.20952281 -0.036258545 -0.17860107 0.18399267 -0.16699591 -0.038791254 0.025206152 0.02639288 0.17423153 0.2098659 -0.037015375 -0.16702464 -0.17837295 0.18746492
0.8308308 0.18792035 0.04802752 0.026459277 -0.17954671 0.13034847 0.18823269 0.04983734 -0.17915773 0.048128687 0.12848493 0.17334211 -0.037544094 0.21198824 -0.13658673 -0.03890949 0.18660896 -0.13647673 0.12961964 0.2096909 -0.039454587 0.12915443 0.20845968 0.027058419 0.13019992 -0.17884648 0.17588225 0.13101733 0.047991894 0.18543795 0.21111974 -0.13294072 0.21181342 -0.036217686 0.17625949 0.20835033 -0.03864843 0.20966993 -0.03623243 -0.17865671 0.1840924 -0.16705209 -0.038768668 0.025262134 0.026450563 0.17432788 0.2100127 -0.0369909 -0.16708022 -0.17843014 0.18756944
0.8318318 0.18802306 0.04809524 0.026518863 -0.17960215 0.13043681 0.18833652 0.049906254 -0.17921183 0.048196014 0.12857136 0.17343748 -0.037519965 0.21213636 -0.13660969 -0.03888592 0.18671097 -0.13649946 0.12970649 0.20983842 -0.03943299 0.12924159 0.20860766 0.027117636 0.13029039 -0.17890388 0.17598358 0.1311079 0.04805837 0.18553841 0.21126847 -0.132961 0.21196133 -0.036191393 0.17635864 0.20849824 -0.038625237 0.20981704 -0.03620628 -0.17871195 0.18419193 -0.16710797 -0.03874577 0.025318164 0.026508316 0.17442411 0.21015948 -0.03696616 -0.16713545 -0.17848717 0.18767391
0.8328328 0.18812573 0.048162926 0.026578423 -0.17965719 0.13052505 0.18844013 0.049975045 -0.17926562 0.04826328 0.12865761 0.17353281 -0.03749568 0.2122844 -0.1366325 -0.03886227 0.18681295 -0.13652208 0.12979345 0.209986 -0.039411373 0.12932864 0.20875567 0.027176823 0.13038081 -0.17896087 0.17608476 0.1311984 0.048124887 0.18563867 0.2114171 -0.13298099 0.21210909 -0.03616505 0.1764577 0.20864618 -0.03860202 0.2099641 -0.03618 -0.17876679 0.18429127 -0.16716361 -0.038722888 0.025374334 0.026566152 0.1745202 0.21030606 -0.036941383 -0.16719037 -0.17854378 0.1877783
0.8338338 0.18822822 0.048230805 0.026638169 -0.17971197 0.13061318 0.18854363 0.050044004 -0.17931901 0.048330735 0.12874378 0.1736279 -0.037471175 0.21243244 -0.13665496 -0.038838383 0.18691468 -0.13654435 0.12988015 0.21013343 -0.039389648 0.12941553 0.20890358 0.027236078 0.13047118 -0.17901753 0.17618577 0.13128892 0.048191506 0.18573876 0.2115656 -0.13300067 0.21225673 -0.036138497 0.17655656 0.20879391 -0.03857859 0.21011102 -0.036153536 -0.17882153 0.18439053 -0.1672188 -0.0386997 0.025430594 0.026624136 0.17461616 0.21045278 -0.03691635 -0.16724518 -0.1785999 0.18788248
0.8348348 0.18833062 0.04829861 0.026697822 -0.17976624 0.13070142 0.18864703 0.050112966 -0.17937206 0.048398275 0.1288299 0.17372282 -0.037446514 0.21258034 -0.13667692 -0.0388143 0.18701637 -0.13656618 0.1299668 0.21028075 -0.03936757 0.12950253 0.20905149 0.027295388 0.13056149 -0.17907378 0.17628676 0.13137938 0.04825814 0.18583879 0.21171407 -0.13302001 0.21240431 -0.036111936 0.17665529 0.2089416 -0.03855492 0.21025795 -0.036126845 -0.17887571 0.18448955 -0.16727357 -0.038676344 0.025486931 0.026682118 0.17471188 0.21059924 -0.03689113 -0.16729921 -0.17865574 0.18798658
0.8358358 0.18843284 0.048366595 0.026757594 -0.17982021 0.13078952 0.18875034 0.050181895 -0.17942485 0.048465848 0.12891586 0.17381756 -0.037421774 0.21272814 -0.13669878 -0.03878997 0.18711784 -0.1365879 0.13005343 0.21042815 -0.03934537 0.12958926 0.20919937 0.02735475 0.13065183 -0.1791297 0.17638758 0.13146971 0.048324823 0.1859385 0.21186244 -0.13303903 0.2125519 -0.036084954 0.17675392 0.20908928 -0.03853115 0.21040489 -0.036100097 -0.17892972 0.18458845 -0.16732818 -0.038652852 0.025543476 0.026740115 0.17480749 0.21074583 -0.036865626 -0.16735315 -0.17871124 0.1880905
0.8368368 0.188535 0.0484346 0.026817407 -0.17987388 0.13087754 0.18885347 0.05025082 -0.17947717 0.048533518 0.12900169 0.1739122 -0.037396792 0.21287578 -0.13672018 -0.03876552 0.18721923 -0.13660908 0.13013989 0.21057537 -0.039323024 0.12967595 0.2093471 0.027414154 0.13074203 -0.17918523 0.17648819 0.13156012 0.048391603 0.18603817 0.21201065 -0.13305777 0.2126993 -0.036058072 0.17685235 0.20923685 -0.03850719 0.21055165 -0.036073048 -0.17898318 0.18468714 -0.16738228 -0.038629133 0.025600143 0.026798312 0.17490304 0.21089216 -0.036840122 -0.16740681 -0.17876649 0.18819436
0.8378378 0.18863696 0.04850264 0.02687728 -0.17992714 0.13096553 0.18895654 0.05031975 -0.17952925 0.048601277 0.12908737 0.17400664 -0.037371676 0.2130234 -0.13674134 -0.038740832 0.1873205 -0.1366302 0.1302263 0.21072258 -0.039300293 0.12976262 0.20949481 0.027473584 0.1308322 -0.17924044 0.17658879 0.13165039 0.048458442 0.18613762 0.21215883 -0.13307618 0.21284664 -0.03603097 0.17695071 0.20938443 -0.03848293 0.21069837 -0.03604592 -0.1790365 0.1847857 -0.16743608 -0.03860527 0.025656905 0.026856508 0.17499834 0.21103853 -0.036814474 -0.16746 -0.17882128 0.1882981
0.8388388 0.18873881 0.04857071 0.02693716 -0.1799801 0.13105339 0.18905944 0.050388798 -0.17958094 0.04866901 0.12917298 0.17410088 -0.037346423 0.21317092 -0.13676222 -0.038716078 0.18742158 -0.13665088 0.13031259 0.2108697 -0.0392775 0.129849 0.20964253 0.027532991 0.13092224 -0.17929524 0.17668924 0.13174063 0.048525166 0.18623686 0.21230702 -0.1330944 0.21299395 -0.03600368 0.17704898 0.209532 -0.038458634 0.21084508 -0.036018696 -0.17908934 0.18488401 -0.16748965 -0.038581096 0.025713742 0.026914762 0.17509353 0.21118481 -0.036788583 -0.16751283 -0.17887585 0.18840167
0.8398398 0.18884051 0.04863881 0.026997074 -0.18003258 0.13114129 0.18916221 0.05045772 -0.17963225 0.048737004 0.12925842 0.174195 -0.037320964 0.21331832 -0.13678282 -0.03869116 0.18752252 -0.13667133 0.13039875 0.2110168 -0.03925458 0.12993546 0.20979008 0.027592547 0.13101232 -0.17934968 0.17678952 0.13183077 0.04859194 0.18633598 0.21245492 -0.13311233 0.21314105 -0.035976343 0.17714705 0.20967942 -0.038434044 0.21099168 -0.03599142 -0.17914195 0.18498212 -0.16754279 -0.038556892 0.02577066 0.026973078 0.17518847 0.21133097 -0.03676244 -0.16756539 -0.17892992 0.18850514
0.8408408 0.18894203 0.048707098 0.027057037 -0.18008488 0.13122907 0.18926486 0.05052682 -0.17968324 0.048804976 0.12934384 0.1742889 -0.03729542 0.2134657 -0.13680299 -0.03866579 0.18762329 -0.13669142 0.13048494 0.21116391 -0.039231353 0.13002175 0.20993769 0.027652215 0.13110232 -0.1794037 0.17688969 0.131921 0.048658893 0.18643495 0.21260288 -0.13312979 0.21328822 -0.035948753 0.17724496 0.20982681 -0.038409255 0.21113826 -0.03596377 -0.1791941 0.1850802 -0.1675955 -0.03853237 0.025827687 0.027031517 0.17528337 0.21147719 -0.036736254 -0.16761762 -0.17898373 0.18860838
0.8418418 0.18904349 0.04877532 0.027117092 -0.18013673 0.13131678 0.18936741 0.05059591 -0.17973381 0.048873045 0.12942909 0.17438263 -0.037269674 0.21361294 -0.136823 -0.038640477 0.18772388 -0.13671122 0.13057096 0.2113108 -0.039208136 0.130108 0.2100852 0.027711872 0.13119224 -0.17945752 0.17698964 0.13201104 0.048725724 0.18653364 0.21275067 -0.13314708 0.21343514 -0.035921127 0.17734274 0.20997411 -0.038384486 0.2112847 -0.03593625 -0.17924596 0.18517795 -0.16764794 -0.038507782 0.025884852 0.027089866 0.17537813 0.21162316 -0.036709867 -0.16766946 -0.17903726 0.18871155
0.8428428 0.18914473 0.048843637 0.027177166 -0.18018833 0.1314044 0.18946975 0.050664894 -0.17978418 0.048941 0.12951416 0.17447613 -0.037243742 0.21376005 -0.13684265 -0.038615048 0.18782438 -0.13673079 0.13065684 0.21145773 -0.03918461 0.13019404 0.21023268 0.027771447 0.1312821 -0.17951088 0.17708957 0.132101 0.048792623 0.18663219 0.21289843 -0.1331642 0.21358204 -0.035893306 0.17744042 0.21012141 -0.03835932 0.21143115 -0.03590838 -0.17929764 0.18527555 -0.16770011 -0.03848296 0.025942044 0.027148416 0.17547251 0.21176922 -0.03668343 -0.167721 -0.17909029 0.18881461
0.8438438 0.18924585 0.048912026 0.027237263 -0.1802393 0.13149193 0.18957204 0.05073399 -0.17983408 0.04900926 0.1295991 0.17456956 -0.037217718 0.2139071 -0.13686186 -0.038589317 0.18792476 -0.13675004 0.13074268 0.21160454 -0.03916085 0.13028005 0.21038005 0.027831234 0.13137195 -0.17956392 0.1771893 0.13219102 0.048859626 0.18673065 0.21304609 -0.13318086 0.21372887 -0.035865255 0.17753798 0.21026859 -0.038334 0.21157748 -0.03588041 -0.17934883 0.18537298 -0.16775186 -0.038457856 0.025999319 0.027207164 0.1755669 0.21191522 -0.03665664 -0.1677722 -0.17914301 0.18891758
0.8448448 0.18934688 0.048980474 0.027297437 -0.18029019 0.13157943 0.18967412 0.05080318 -0.17988369 0.049077548 0.12968394 0.17466274 -0.037191425 0.21405399 -0.13688084 -0.038563427 0.18802497 -0.13676883 0.13082844 0.21175134 -0.039136913 0.13036597 0.21052742 0.027890991 0.13146162 -0.17961654 0.17728892 0.13228095 0.048926648 0.18682884 0.21319363 -0.13319726 0.21387556 -0.03583708 0.17763534 0.21041575 -0.03830865 0.2117238 -0.0358521 -0.17939962 0.18547028 -0.1678032 -0.038432635 0.026056932 0.027265877 0.17566115 0.21206106 -0.036629625 -0.16782305 -0.17919533 0.1890204
0.8458458 0.18944772 0.049048934 0.027357664 -0.18034056 0.13166681 0.18977611 0.050872322 -0.1799329 0.04914581 0.12976864 0.17475572 -0.03716507 0.21420087 -0.1368995 -0.038537405 0.18812501 -0.13678743 0.13091399 0.21189801 -0.039112877 0.13045175 0.21067469 0.027950864 0.13155128 -0.17966884 0.17738833 0.13237071 0.04899358 0.1869269 0.21334112 -0.13321334 0.2140222 -0.035808872 0.17773253 0.2105628 -0.038282946 0.21187001 -0.035823874 -0.17945033 0.18556732 -0.16785431 -0.03840735 0.02611447 0.027324488 0.17575516 0.21220684 -0.03660263 -0.16787359 -0.17924745 0.189123
0.8468468 0.1895484 0.049117416 0.02741785 -0.18039075 0.13175419 0.1898779 0.050941437 -0.17998183 0.049214225 0.12985319 0.17484856 -0.037138548 0.21434762 -0.13691801 -0.038511224 0.18822487 -0.1368057 0.13099954 0.21204466 -0.039088607 0.13053736 0.21082202 0.028010692 0.13164079 -0.17972088 0.17748764 0.13246052 0.049060628 0.18702471 0.2134884 -0.13322932 0.21416873 -0.03578041 0.17782968 0.21070987 -0.038257163 0.21201622 -0.035795428 -0.17950049 0.18566418 -0.167905 -0.038381647 0.026172064 0.027383303 0.17584896 0.21235254 -0.03657539 -0.16792378 -0.17929919 0.18922552
0.8478478 0.18964896 0.049185954 0.027478144 -0.18044046 0.13184148 0.18997964 0.051010646 -0.18003038 0.04928264 0.12993771 0.17494118 -0.037111774 0.21449426 -0.13693611 -0.038484786 0.18832459 -0.1368238 0.13108492 0.2121912 -0.039063964 0.13062298 0.21096915 0.028070573 0.13173032 -0.17977229 0.17758685 0.13255027 0.049127735 0.18712237 0.21363571 -0.13324481 0.21431518 -0.035751816 0.17792663 0.21085681 -0.038231105 0.21216224 -0.035766784 -0.17955044 0.18576089 -0.16795537 -0.038355876 0.026229896 0.02744219 0.17594263 0.21249816 -0.0365479 -0.16797347 -0.17935035 0.18932785
0.8488488 0.18974935 0.04925457 0.027538482 -0.18048996 0.13192862 0.19008118 0.051079787 -0.1800786 0.049351104 0.13002203 0.1750336 -0.037084833 0.2146408 -0.13695377 -0.03845813 0.1884242 -0.1368414 0.1311703 0.2123377 -0.03903945 0.13070844 0.21111622 0.02813049 0.13181978 -0.17982343 0.17768586 0.13263991 0.049194895 0.18721996 0.21378288 -0.13325995 0.21446152 -0.035723083 0.1780234 0.2110037 -0.038204942 0.21230823 -0.03573793 -0.17959985 0.18585734 -0.16800535 -0.03832994 0.02628776 0.027501164 0.17603615 0.21264374 -0.03652028 -0.16802299 -0.17940137 0.18943012
0.8498498 0.18984962 0.049323175 0.02759878 -0.18053874 0.13201582 0.19018254 0.051148895 -0.18012646 0.04941972 0.1301062 0.17512588 -0.03705788 0.21478729 -0.13697125 -0.038431413 0.18852353 -0.13685882 0.13125548 0.21248418 -0.039014526 0.13079375 0.2112633 0.028190533 0.13190913 -0.17987429 0.17778471 0.13272953 0.04926201 0.18731721 0.21392989 -0.13327505 0.21460776 -0.035694264 0.1781201 0.2111505 -0.038178608 0.21245423 -0.035709046 -0.17964908 0.18595365 -0.168055 -0.038303707 0.026345778 0.027560111 0.17612949 0.21278927 -0.036492478 -0.16807213 -0.17945196 0.18953213
0.8508509 0.18994965 0.049392007 0.027659185 -0.18058756 0.13210286 0.1902839 0.05121818 -0.18017396 0.049488384 0.13019018 0.17521793 -0.037030645 0.2149336 -0.13698842 -0.038404476 0.18862285 -0.1368759 0.13134056 0.21263063 -0.038989563 0.13087898 0.21141034 0.028250543 0.13199846 -0.17992467 0.1778834 0.13281912 0.04932919 0.18741438 0.21407697 -0.1332897 0.21475396 -0.03566515 0.17821658 0.2112973 -0.03815199 0.21260005 -0.03567997 -0.17969784 0.18604973 -0.16810434 -0.03827738 0.026403796 0.027619239 0.17622267 0.21293467 -0.036464598 -0.16812071 -0.17950228 0.18963413
0.8518519 0.19004962 0.049460575 0.027719501 -0.18063578 0.13218978 0.19038492 0.051287383 -0.1802211 0.049557142 0.13027409 0.17530984 -0.037003294 0.21507986 -0.13700521 -0.038377322 0.18872195 -0.13689274 0.13142557 0.2127768 -0.0389643 0.13096407 0.21155727 0.028310671 0.13208763 -0.1799747 0.17798197 0.13290852 0.04939633 0.1875113 0.21422383 -0.13330412 0.21490005 -0.03563597 0.17831296 0.21144408 -0.03812529 0.2127459 -0.03565063 -0.17974639 0.18614563 -0.16815317 -0.03825077 0.026461966 0.027678307 0.17631564 0.21307993 -0.036436424 -0.16816917 -0.17955212 0.18973584
0.8528529 0.19014935 0.049529456 0.027779877 -0.1806837 0.13227662 0.19048591 0.051356636 -0.18026796 0.049625937 0.13035783 0.17540151 -0.03697576 0.21522593 -0.1370217 -0.038350023 0.18882084 -0.1369092 0.13151044 0.21292306 -0.038938876 0.13104907 0.21170422 0.028370734 0.13217673 -0.18002431 0.17808037 0.13299793 0.049463492 0.18760797 0.21437058 -0.13331828 0.21504594 -0.035606727 0.17840913 0.2115907 -0.038098335 0.21289161 -0.035621237 -0.17979465 0.18624127 -0.16820173 -0.03822405 0.02652015 0.027737489 0.17640842 0.21322528 -0.03640809 -0.1682171 -0.17960158 0.18983749
0.8538539 0.190249 0.049598254 0.02784041 -0.18073128 0.1323634 0.19058672 0.051425915 -0.18031445 0.049694717 0.13044146 0.17549288 -0.036948025 0.21537204 -0.13703795 -0.038322646 0.1889196 -0.13692546 0.13159518 0.21306919 -0.038913276 0.13113385 0.21185097 0.028430825 0.13226575 -0.18007365 0.17817856 0.13308728 0.049530722 0.18770453 0.21451728 -0.13333213 0.21519189 -0.035577193 0.17850512 0.2117372 -0.038071357 0.21303722 -0.035591654 -0.1798425 0.18633682 -0.16825001 -0.03819718 0.026578538 0.02779672 0.17650108 0.21337035 -0.03637957 -0.16826497 -0.17965081 0.18993898
0.8548549 0.19034842 0.04966707 0.02790092 -0.1807784 0.1324501 0.19068736 0.051495098 -0.18036053 0.049763627 0.13052489 0.17558424 -0.036920205 0.21551797 -0.13705389 -0.038295105 0.18901816 -0.13694143 0.13167979 0.21321535 -0.038887504 0.13121863 0.21199775 0.028491046 0.13235469 -0.18012252 0.17827672 0.1331765 0.04959792 0.1878009 0.21466386 -0.13334568 0.21533763 -0.035547644 0.17860104 0.21188372 -0.0380441 0.21318288 -0.035562035 -0.17989016 0.1864321 -0.16829798 -0.038170077 0.026637055 0.027856063 0.17659348 0.21351549 -0.036350954 -0.16831225 -0.1796996 0.19004029
0.8558559 0.19044766 0.049735963 0.027961407 -0.18082526 0.13253674 0.1907879 0.051564347 -0.18040626 0.049832508 0.13060822 0.1756753 -0.036892153 0.21566376 -0.13706943 -0.03826728 0.18911661 -0.13695693 0.13176435 0.21336135 -0.03886157 0.13130337 0.2121445 0.02855131 0.13244352 -0.18017107 0.17837474 0.13326573 0.04966519 0.18789704 0.21481028 -0.133359 0.21548325 -0.035517745 0.17869678 0.21203014 -0.038016625 0.21332836 -0.035531964 -0.17993727 0.18652716 -0.16834542 -0.038142696 0.026695596 0.027915427 0.17668569 0.21366054 -0.036322016 -0.16835916 -0.179748 0.19014141
0.8568569 0.19054684 0.04980479 0.028021973 -0.18087175 0.13262323 0.1908882 0.05163371 -0.18045181 0.04990147 0.13069141 0.17576617 -0.03686409 0.21580958 -0.13708502 -0.038239334 0.18921484 -0.1369724 0.13184872 0.21350724 -0.03883545 0.1313877 0.21229106 0.028611518 0.1325323 -0.18021926 0.17847237 0.1333548 0.049732357 0.1879931 0.21495676 -0.13337208 0.21562889 -0.035488 0.17879234 0.21217646 -0.037988905 0.21347375 -0.035502028 -0.17998421 0.18662202 -0.1683928 -0.038115308 0.026754098 0.02797485 0.17677777 0.21380547 -0.03629303 -0.16840601 -0.17979616 0.19024244
0.8578579 0.19064578 0.04987383 0.028082542 -0.18091802 0.13270973 0.19098844 0.051703025 -0.1804969 0.04997061 0.13077438 0.17585689 -0.036835764 0.21595514 -0.13709983 -0.038211193 0.18931282 -0.13698742 0.13193291 0.21365318 -0.03880914 0.13147213 0.21243763 0.028671812 0.132621 -0.18026714 0.17857003 0.13344386 0.049799647 0.18808879 0.21510294 -0.13338482 0.21577431 -0.035457812 0.17888775 0.21232282 -0.03796116 0.21361913 -0.035471793 -0.18003073 0.18671672 -0.16843945 -0.038087588 0.02681283 0.02803431 0.17686965 0.21395035 -0.03626368 -0.16845214 -0.1798439 0.19034332
0.8588589 0.19074462 0.049942866 0.0281431 -0.18096384 0.13279605 0.19108856 0.051772356 -0.18054172 0.050039727 0.13085727 0.17594741 -0.03680714 0.21610075 -0.13711454 -0.038182907 0.1894108 -0.1370022 0.13201715 0.21379897 -0.038782533 0.13155639 0.21258414 0.028732155 0.13270962 -0.18031453 0.17866746 0.13353279 0.04986698 0.18818438 0.21524924 -0.13339724 0.21591969 -0.035427578 0.17898305 0.21246901 -0.037933197 0.21376437 -0.035441436 -0.18007693 0.18681124 -0.16848586 -0.03805976 0.026871692 0.028093789 0.17696133 0.21409513 -0.036234234 -0.16849813 -0.17989132 0.19044402
0.8598599 0.1908432 0.050011806 0.028203834 -0.18100917 0.13288236 0.1911883 0.0518418 -0.18058594 0.050108865 0.13093999 0.17603761 -0.03677851 0.2162461 -0.13712883 -0.038154587 0.18950847 -0.13701665 0.13210118 0.2139447 -0.038755823 0.13164045 0.21273057 0.02879258 0.13279808 -0.18036142 0.1787647 0.13362165 0.049934275 0.18827969 0.21539526 -0.13340953 0.21606492 -0.035397112 0.1790781 0.21261518 -0.037905037 0.2139096 -0.035410784 -0.18012273 0.18690547 -0.16853197 -0.038031597 0.02693067 0.02815351 0.1770528 0.2142398 -0.03620467 -0.16854376 -0.17993818 0.19054455
0.8608609 0.19094166 0.050080933 0.0282644 -0.18105417 0.13296857 0.19128808 0.051911075 -0.1806301 0.0501781 0.13102257 0.17612776 -0.03674971 0.2163914 -0.137143 -0.038125902 0.18960604 -0.13703075 0.13218513 0.21409035 -0.03872889 0.13172443 0.21287692 0.028852904 0.13288656 -0.18040821 0.17886177 0.13371047 0.05000162 0.18837486 0.21554124 -0.13342133 0.21621016 -0.035366595 0.1791731 0.21276128 -0.03787664 0.21405473 -0.035380077 -0.1801682 0.18699957 -0.16857761 -0.038003422 0.026989575 0.028213121 0.17714413 0.21438447 -0.036174852 -0.16858898 -0.17998481 0.19064495
0.8618619 0.19103993 0.05015 0.028325144 -0.18109891 0.13305452 0.19138756 0.051980466 -0.18067384 0.050247476 0.1311049 0.1762176 -0.036720797 0.2165366 -0.13715667 -0.038097132 0.18970338 -0.13704467 0.13226897 0.21423598 -0.038701877 0.13180828 0.21302328 0.028913446 0.13297483 -0.18045436 0.1789587 0.13379921 0.050068967 0.18846986 0.2156871 -0.13343306 0.2163552 -0.035335895 0.17926785 0.21290728 -0.037848167 0.21419981 -0.03534916 -0.18021348 0.18709335 -0.16862307 -0.037974827 0.027048696 0.028272782 0.17723522 0.21452904 -0.03614484 -0.16863386 -0.18003105 0.19074509
0.8628629 0.19113815 0.05021903 0.028385742 -0.18114333 0.13314056 0.19148704 0.052049823 -0.18071729 0.050316755 0.13118716 0.17630723 -0.036691617 0.21668166 -0.1371702 -0.038068093 0.18980062 -0.13705823 0.13235256 0.2143814 -0.038674638 0.13189198 0.21316949 0.028973892 0.13306302 -0.18050024 0.17905545 0.13388789 0.05013629 0.1885646 0.21583286 -0.13344434 0.21650018 -0.03530503 0.1793625 0.21305317 -0.03781942 0.21434474 -0.035318058 -0.18025833 0.18718699 -0.16866806 -0.037946276 0.027107846 0.028332552 0.17732614 0.21467343 -0.036114663 -0.16867828 -0.18007687 0.19084518
0.8638639 0.19123605 0.050288215 0.028446559 -0.1811873 0.13322642 0.19158621 0.05211925 -0.18076025 0.05038619 0.1312693 0.17639679 -0.03666233 0.21682663 -0.13718319 -0.038039003 0.18989763 -0.13707158 0.13243614 0.21452689 -0.038647152 0.13197556 0.2133157 0.029034413 0.13315114 -0.18054572 0.17915207 0.13397643 0.05020365 0.18865913 0.2159785 -0.13345547 0.21664503 -0.035273977 0.17945693 0.21319902 -0.03779056 0.21448971 -0.035286848 -0.18030289 0.18728045 -0.1687127 -0.037917454 0.027167182 0.028392427 0.17741689 0.21481779 -0.036084387 -0.16872251 -0.18012244 0.19094509
0.8648649 0.1913338 0.050357424 0.028507262 -0.18123078 0.13331231 0.1916853 0.052188672 -0.18080294 0.050455596 0.13135116 0.17648599 -0.0366327 0.21697155 -0.13719606 -0.038009707 0.18999444 -0.13708447 0.13251956 0.21467221 -0.03861951 0.13205895 0.2134618 0.029094974 0.13323915 -0.18059084 0.17924848 0.13406491 0.050271034 0.18875349 0.21612409 -0.13346626 0.21678981 -0.03524285 0.1795512 0.21334483 -0.037761483 0.21463445 -0.035255414 -0.18034697 0.18737367 -0.16875696 -0.037888303 0.027226562 0.0284523 0.17750739 0.21496212 -0.036053784 -0.16876629 -0.18016753 0.1910448
0.8658659 0.19143146 0.050426565 0.028568035 -0.18127419 0.13339798 0.19178419 0.052258085 -0.18084532 0.050525114 0.13143304 0.17657493 -0.036603175 0.21711634 -0.13720858 -0.03798031 0.19009112 -0.1370973 0.13260287 0.21481755 -0.03859179 0.13214225 0.2136078 0.02915547 0.13332698 -0.18063554 0.17934465 0.13415334 0.050338343 0.1888476 0.2162695 -0.13347685 0.21693447 -0.03521161 0.17964533 0.21349055 -0.037732273 0.21477917 -0.03522391 -0.18039086 0.18746653 -0.16880086 -0.03785914 0.027285863 0.02851224 0.17759767 0.21510637 -0.036022976 -0.16880973 -0.18021241 0.19114435
0.8668669 0.19152892 0.050495774 0.028628793 -0.18131715 0.1334836 0.1918829 0.05232762 -0.18088734 0.050594747 0.13151461 0.17666382 -0.03657331 0.21726096 -0.13722081 -0.03795069 0.19018754 -0.13710964 0.132686 0.21496275 -0.038563788 0.13222542 0.21375373 0.029216185 0.13341485 -0.18067977 0.17944074 0.1342417 0.050405744 0.18894154 0.21641478 -0.13348715 0.21707897 -0.03518011 0.17973927 0.21363619 -0.03770285 0.2149239 -0.03519213 -0.1804345 0.1875593 -0.1688444 -0.037829764 0.027345514 0.028572265 0.17768788 0.21525049 -0.035992082 -0.16885266 -0.1802566 0.19124371
0.8678679 0.19162613 0.050565053 0.028689671 -0.18135956 0.13356906 0.19198145 0.052397065 -0.18092892 0.050664272 0.13159598 0.17675245 -0.03654336 0.2174055 -0.13723269 -0.037921008 0.19028383 -0.13712177 0.13276908 0.21510786 -0.038535513 0.13230841 0.2138997 0.029276874 0.13350253 -0.1807237 0.17953667 0.1343299 0.050473187 0.18903527 0.21656 -0.13349713 0.2172234 -0.035148386 0.17983302 0.21378174 -0.037673265 0.21506837 -0.035160165 -0.18047753 0.18765187 -0.16888759 -0.037800092 0.027405249 0.028632287 0.17777777 0.2153945 -0.035960853 -0.16889554 -0.1803006 0.19134292
0.8688689 0.19172321 0.05063427 0.028750435 -0.18140176 0.1336545 0.19207981 0.052466545 -0.18097025 0.05073404 0.13167728 0.17684089 -0.036513127 0.21754998 -0.1372442 -0.037891064 0.19037987 -0.1371336 0.13285193 0.21525298 -0.038507257 0.1323913 0.21404548 0.029337464 0.13359016 -0.18076724 0.17963235 0.13441801 0.05054055 0.18912882 0.21670514 -0.13350695 0.21736772 -0.035116594 0.1799267 0.21392725 -0.037643533 0.215213 -0.035128105 -0.18052042 0.18774419 -0.16893044 -0.037770282 0.027464878 0.028692385 0.17786747 0.21553846 -0.03592955 -0.16893786 -0.18034431 0.19144188
0.8698699 0.19182006 0.05070358 0.028811224 -0.18144363 0.13373977 0.19217804 0.052535966 -0.18101124 0.0508037 0.1317584 0.17692901 -0.036482878 0.21769425 -0.13725555 -0.037860896 0.19047582 -0.13714525 0.13293475 0.21539795 -0.038478646 0.13247404 0.21419132 0.029398184 0.13367763 -0.18081039 0.17972785 0.1345061 0.05060797 0.1892221 0.21685016 -0.13351643 0.217512 -0.035084743 0.18002005 0.21407266 -0.03761354 0.21535736 -0.035095755 -0.180563 0.18783629 -0.16897282 -0.037740245 0.027524684 0.028752532 0.17795701 0.21568237 -0.035898015 -0.1689797 -0.18038762 0.19154081
0.8708709 0.19191688 0.050772972 0.028872136 -0.18148515 0.133825 0.19227608 0.05260552 -0.18105191 0.050873414 0.13183938 0.17701697 -0.036452368 0.2178385 -0.13726658 -0.03783075 0.19057152 -0.13715644 0.13301738 0.2155429 -0.03845 0.13255657 0.21433699 0.029458988 0.13376504 -0.18085304 0.17982319 0.13459405 0.050675306 0.1893152 0.21699509 -0.13352555 0.21765617 -0.03505254 0.18011335 0.21421804 -0.037583407 0.21550167 -0.035063338 -0.18060505 0.18792811 -0.16901478 -0.03771002 0.027584579 0.028812718 0.17804636 0.21582618 -0.035866223 -0.16902141 -0.18043044 0.19163947
0.8718719 0.19201338 0.050842267 0.028933056 -0.18152621 0.13391015 0.19237393 0.052675135 -0.18109214 0.050943308 0.13192013 0.17710473 -0.03642163 0.21798258 -0.13727702 -0.037800312 0.19066703 -0.13716744 0.13309978 0.21568772 -0.038421016 0.13263899 0.2144826 0.029519752 0.13385224 -0.18089539 0.17991826 0.13468203 0.05074279 0.1894081 0.21713987 -0.13353452 0.21780013 -0.03502026 0.18020642 0.21436326 -0.03755313 0.21564594 -0.035030596 -0.18064702 0.18801986 -0.16905649 -0.037679564 0.027644506 0.028872972 0.17813547 0.21596989 -0.035834305 -0.1690627 -0.18047294 0.19173793
0.8728729 0.1921097 0.050911676 0.028993841 -0.18156698 0.13399512 0.19247161 0.0527446 -0.18113211 0.051013142 0.13200079 0.1771923 -0.03639082 0.2181266 -0.13728738 -0.037769724 0.19076237 -0.13717812 0.13318221 0.2158324 -0.03839181 0.13272132 0.21462815 0.029580522 0.13393952 -0.18093735 0.18001325 0.13476977 0.050810233 0.18950069 0.21728456 -0.13354333 0.21794403 -0.034987826 0.18029937 0.21450838 -0.03752246 0.21579012 -0.03499783 -0.18068847 0.18811125 -0.16909769 -0.03764892 0.02770451 0.02893326 0.17822435 0.21611351 -0.035802227 -0.16910347 -0.18051507 0.19183631
0.8738739 0.1922059 0.05098112 0.029054837 -0.18160725 0.13408005 0.1925691 0.052814197 -0.18117164 0.05108303 0.13208117 0.17727956 -0.03635993 0.21827045 -0.13729753 -0.03773901 0.19085747 -0.13718846 0.13326445 0.21597715 -0.038362507 0.13280341 0.21477363 0.029641464 0.13402644 -0.18097888 0.18010807 0.13485748 0.050877653 0.1895932 0.21742916 -0.13355173 0.21808785 -0.03495514 0.18039207 0.21465349 -0.037491843 0.21593425 -0.034964908 -0.18072966 0.18820244 -0.1691387 -0.03761826 0.027764771 0.02899372 0.17831303 0.21625707 -0.035769865 -0.16914403 -0.18055676 0.19193447
0.8748749 0.19230185 0.051050458 0.029115696 -0.18164735 0.13416478 0.19266641 0.052883755 -0.18121096 0.051153015 0.13216136 0.1773667 -0.03632884 0.21841416 -0.13730727 -0.037708174 0.19095239 -0.13719872 0.13334644 0.21612176 -0.038333032 0.13288537 0.21491903 0.02970234 0.13411343 -0.18101998 0.18020254 0.13494506 0.05094498 0.18968537 0.21757358 -0.13355984 0.21823148 -0.034922358 0.18048462 0.21479848 -0.037461083 0.21607819 -0.034931682 -0.18077055 0.18829337 -0.16917929 -0.037587203 0.027824938 0.029054066 0.17840151 0.21640044 -0.03573737 -0.1691843 -0.18059805 0.1920324
0.8758759 0.19239773 0.051119894 0.029176604 -0.18168712 0.13424957 0.1927636 0.05295332 -0.18124992 0.051222954 0.13224149 0.17745365 -0.036297332 0.21855786 -0.13731658 -0.03767707 0.19104715 -0.13720846 0.13342845 0.2162663 -0.03830335 0.1329673 0.21506435 0.02976327 0.13420025 -0.18106079 0.18029699 0.13503265 0.051012512 0.18977743 0.21771792 -0.13356772 0.21837518 -0.034889407 0.1805771 0.2149435 -0.037429884 0.21622212 -0.03489837 -0.18081096 0.18838416 -0.1692194 -0.037555944 0.02788532 0.029114582 0.17848983 0.21654382 -0.03570449 -0.16922383 -0.18063903 0.19213027
0.8768769 0.19249329 0.051189214 0.02923758 -0.18172643 0.13433409 0.19286048 0.053022932 -0.18128854 0.051292904 0.13232142 0.17754021 -0.036265947 0.21870136 -0.13732576 -0.03764583 0.1911417 -0.13721812 0.13351029 0.21641074 -0.03827363 0.13304892 0.21520962 0.029824212 0.13428691 -0.18110119 0.18039107 0.13512 0.051079847 0.18986923 0.21786217 -0.13357544 0.21851856 -0.03485638 0.18066931 0.21508832 -0.037398886 0.21636596 -0.034864783 -0.18085116 0.18847461 -0.16925922 -0.037524465 0.027945604 0.02917502 0.17857786 0.21668708 -0.035671607 -0.16926335 -0.18067965 0.19222781
0.8778779 0.19258875 0.051258698 0.02929851 -0.18176529 0.13441864 0.19295727 0.053092457 -0.18132678 0.051363073 0.1324012 0.1776267 -0.03623438 0.21884479 -0.13733445 -0.037614528 0.19123605 -0.13722734 0.13359186 0.21655509 -0.038243543 0.13313045 0.21535474 0.029885167 0.13437346 -0.18114102 0.18048513 0.13520736 0.051147267 0.18996082 0.21800627 -0.13358286 0.21866196 -0.03482321 0.18076131 0.21523306 -0.03736745 0.21650976 -0.03483105 -0.18089102 0.18856496 -0.16929863 -0.037492983 0.02800603 0.029235639 0.1786657 0.21683025 -0.03563838 -0.1693023 -0.18071985 0.1923252
0.8788789 0.19268401 0.051328182 0.029359475 -0.18180396 0.134503 0.19305381 0.053162232 -0.18136474 0.05143328 0.13248071 0.1777129 -0.036202442 0.21898815 -0.13734278 -0.037583016 0.19133025 -0.13723618 0.1336734 0.21669939 -0.038213346 0.13321182 0.21549988 0.029946158 0.13445997 -0.18118054 0.18057892 0.13529459 0.051214796 0.19005227 0.21815032 -0.1335899 0.21880525 -0.0347897 0.18085322 0.21537781 -0.037335914 0.21665339 -0.03479715 -0.18093051 0.18865496 -0.1693376 -0.03746109 0.028066669 0.02929623 0.1787534 0.21697333 -0.035605095 -0.169341 -0.1807597 0.19242245
0.8798799 0.19277906 0.0513976 0.029420417 -0.18184209 0.13458723 0.19315025 0.053231794 -0.18140227 0.05150339 0.13256009 0.1777989 -0.036170457 0.21913126 -0.13735107 -0.037551425 0.19142415 -0.13724498 0.13375476 0.2168436 -0.03818297 0.13329297 0.21564493 0.030007223 0.13454625 -0.18121971 0.18067247 0.13538176 0.05128213 0.19014335 0.21829423 -0.13359678 0.21894835 -0.03475618 0.18094483 0.21552235 -0.03730416 0.21679695 -0.034763146 -0.18096972 0.18874475 -0.16937628 -0.037429202 0.028127188 0.029357012 0.1788407 0.21711633 -0.035571508 -0.16937932 -0.18079916 0.19251953
0.8808809 0.19287392 0.051467076 0.029481443 -0.18188006 0.13467135 0.1932465 0.053301454 -0.18143947 0.05157361 0.13263927 0.17788464 -0.036138352 0.21927434 -0.13735887 -0.03751953 0.19151793 -0.13725342 0.13383608 0.21698773 -0.038152292 0.13337395 0.21578988 0.030068295 0.13463247 -0.18125829 0.18076587 0.13546874 0.051349655 0.19023427 0.21843801 -0.1336034 0.21909139 -0.03472234 0.18103641 0.21566695 -0.037272118 0.21694046 -0.034728732 -0.18100838 0.18883437 -0.16941461 -0.03739689 0.028187994 0.02941766 0.17892787 0.21725929 -0.035537675 -0.16941725 -0.18083811 0.19261637
0.8818819 0.1929686 0.051536575 0.029542394 -0.18191749 0.13475542 0.19334243 0.05337118 -0.18147634 0.051643856 0.13271825 0.17797013 -0.036105964 0.21941733 -0.13736652 -0.037487548 0.19161147 -0.13726151 0.13391715 0.21713176 -0.038121536 0.13345492 0.21593466 0.030129422 0.1347185 -0.18129663 0.18085907 0.13555565 0.051417 0.19032499 0.21858165 -0.13360974 0.21923426 -0.03468845 0.1811277 0.21581131 -0.037240043 0.21708383 -0.034694318 -0.18104693 0.18892372 -0.16945246 -0.03736454 0.028248684 0.02947849 0.17901495 0.21740201 -0.035503734 -0.16945474 -0.18087673 0.19271302
0.8828829 0.19306314 0.05160613 0.029603343 -0.18195458 0.1348394 0.19343841 0.05344086 -0.18151298 0.051714107 0.1327971 0.17805538 -0.03607347 0.21956006 -0.13737354 -0.037455417 0.19170478 -0.13726932 0.13399804 0.21727577 -0.038090624 0.1335356 0.21607956 0.03019057 0.13480447 -0.18133464 0.18095207 0.13564259 0.051484376 0.19041547 0.21872519 -0.13361582 0.21937704 -0.034654357 0.18121883 0.21595567 -0.037207764 0.21722713 -0.03465966 -0.18108508 0.18901278 -0.16948998 -0.037331894 0.028309643 0.029539296 0.17910166 0.21754482 -0.035469487 -0.16949183 -0.18091503 0.19280948
0.8838839 0.19315732 0.05167555 0.029664353 -0.18199143 0.13492317 0.19353394 0.05351051 -0.1815491 0.051784437 0.13287574 0.17814046 -0.03604086 0.21970284 -0.13738042 -0.037423205 0.19179788 -0.13727692 0.1340788 0.21741962 -0.03805954 0.13361616 0.21622422 0.030251682 0.1348903 -0.18137203 0.18104482 0.13572922 0.051551796 0.19050571 0.21886855 -0.13362175 0.2195197 -0.03462001 0.18130974 0.21609995 -0.037175305 0.21737039 -0.034624774 -0.18112287 0.1891016 -0.16952708 -0.03729901 0.02837047 0.029600173 0.1791882 0.21768738 -0.035435107 -0.1695287 -0.1809529 0.1929057
0.8848849 0.19325148 0.051745057 0.029725347 -0.18202783 0.1350069 0.19362937 0.053580206 -0.18158513 0.0518548 0.13295417 0.17822534 -0.036007915 0.21984538 -0.13738704 -0.037390742 0.1918908 -0.1372842 0.13415945 0.21756342 -0.038028084 0.1336965 0.21636891 0.030312805 0.13497597 -0.1814092 0.18113747 0.13581596 0.051619124 0.19059572 0.21901192 -0.13362741 0.21966231 -0.034585606 0.18140051 0.21624419 -0.03714264 0.21751356 -0.034589857 -0.18116042 0.18919031 -0.16956383 -0.037265997 0.028431606 0.029661052 0.1792745 0.21782996 -0.035400502 -0.1695651 -0.18099049 0.1930018
0.8858859 0.19334543 0.05181463 0.029786281 -0.18206394 0.13509049 0.1937246 0.05364997 -0.1816206 0.051925264 0.13303246 0.17830995 -0.035974927 0.21998799 -0.1373933 -0.037358116 0.19198352 -0.1372912 0.13423994 0.21770719 -0.037996635 0.13377671 0.21651348 0.030374043 0.13506146 -0.18144575 0.18122977 0.13590243 0.051686533 0.19068557 0.21915506 -0.13363273 0.2198048 -0.03455099 0.18149114 0.21638826 -0.03710984 0.21765652 -0.03455455 -0.18119758 0.18927865 -0.1696001 -0.037232794 0.028492691 0.02972205 0.17936061 0.21797237 -0.035365622 -0.16960116 -0.18102741 0.19309767
0.8868869 0.19343907 0.051884156 0.029847356 -0.18209954 0.13517395 0.1938197 0.053719707 -0.1816558 0.051995713 0.13311054 0.17839429 -0.03594173 0.22013032 -0.13739923 -0.037325356 0.19207603 -0.13729787 0.13432029 0.21785083 -0.03796484 0.13385677 0.216658 0.030435309 0.13514689 -0.18148199 0.18132201 0.1359889 0.051753975 0.19077513 0.21929818 -0.13363776 0.21994714 -0.034516163 0.18158153 0.21653225 -0.037076727 0.21779951 -0.03451917 -0.18123432 0.18936682 -0.16963615 -0.037199404 0.028553884 0.029783016 0.17944649 0.21811476 -0.035330568 -0.16963673 -0.1810641 0.1931934
0.8878879 0.19353259 0.05195374 0.029908422 -0.18213493 0.1352573 0.19391459 0.053789575 -0.18169071 0.052066248 0.13318844 0.17847845 -0.03590834 0.2202725 -0.13740492 -0.037292514 0.19216833 -0.13730425 0.13440055 0.21799436 -0.037932947 0.13393667 0.21680239 0.03049667 0.13523224 -0.18151787 0.18141395 0.13607529 0.051821418 0.19086447 0.21944109 -0.13364255 0.22008938 -0.034481246 0.18167162 0.2166762 -0.03704361 0.21794242 -0.034483507 -0.1812708 0.18945476 -0.16967162 -0.037165657 0.028615188 0.029844109 0.17953216 0.21825702 -0.035295203 -0.16967204 -0.1811004 0.19328886
0.8888889 0.1936259 0.05202322 0.029969357 -0.18217006 0.13534054 0.19400927 0.05385924 -0.18172525 0.05213666 0.13326617 0.17856231 -0.035874896 0.22041458 -0.13741022 -0.037259493 0.19226041 -0.1373105 0.13448052 0.21813789 -0.037900895 0.13401636 0.21694678 0.030557893 0.13531733 -0.18155335 0.18150577 0.13616142 0.051888652 0.19095366 0.21958387 -0.1336472 0.22023143 -0.034446225 0.18176171 0.21682 -0.037010275 0.21808523 -0.03444778 -0.18130687 0.18954235 -0.16970682 -0.037131827 0.028676413 0.029905206 0.1796175 0.21839914 -0.035259828 -0.16970682 -0.18113622 0.19338411
0.8898899 0.19371897 0.052092746 0.030030336 -0.18220457 0.1354237 0.19410366 0.053929098 -0.18175943 0.052207198 0.1333437 0.178646 -0.035841167 0.22055662 -0.13741523 -0.037226286 0.1923523 -0.13731635 0.13456044 0.21828127 -0.03786859 0.13409601 0.21709096 0.030619184 0.13540235 -0.18158832 0.18159728 0.13624752 0.05195606 0.19104251 0.21972664 -0.13365157 0.22037348 -0.03441089 0.18185154 0.21696375 -0.036976606 0.21822788 -0.034411646 -0.18134262 0.18962973 -0.16974156 -0.0370979 0.028737905 0.029966343 0.17970271 0.21854123 -0.035224088 -0.16974136 -0.18117167 0.19347915
0.8908909 0.1938119 0.052162327 0.030091342 -0.18223885 0.1355067 0.19419795 0.053998895 -0.18179327 0.052277867 0.1334209 0.17872941 -0.0358073 0.2206985 -0.1374199 -0.037192985 0.1924439 -0.13732181 0.1346401 0.2184246 -0.037836093 0.13417527 0.21723516 0.03068057 0.13548721 -0.18162288 0.1816886 0.13633358 0.05202339 0.19113109 0.21986921 -0.13365549 0.22051527 -0.03437552 0.18194127 0.21710747 -0.036942903 0.21837053 -0.03437558 -0.18137819 0.1897169 -0.169776 -0.03706352 0.028799322 0.030027628 0.17978768 0.21868318 -0.035188142 -0.1697754 -0.18120676 0.19357406
0.8918919 0.19390465 0.05223184 0.030152462 -0.18227282 0.13558957 0.19429204 0.054068744 -0.18182677 0.05234848 0.13349807 0.17881267 -0.035773225 0.22084033 -0.1374243 -0.03715955 0.19253534 -0.13732718 0.13471967 0.21856786 -0.037803523 0.1342545 0.21737927 0.030741978 0.13557202 -0.18165703 0.18177971 0.13641946 0.052090712 0.19121961 0.22001176 -0.1336595 0.22065708 -0.034339845 0.18203072 0.217251 -0.03690898 0.21851303 -0.034339193 -0.18141326 0.18980385 -0.16980998 -0.03702902 0.028860854 0.030088808 0.17987236 0.21882507 -0.035151895 -0.16980922 -0.18124145 0.19366878
0.8928929 0.19399714 0.052301303 0.03021343 -0.18230635 0.13567232 0.19438589 0.054138605 -0.18186006 0.052419167 0.13357502 0.1788956 -0.035738986 0.22098191 -0.13742831 -0.037125953 0.19262657 -0.13733222 0.13479906 0.21871094 -0.03777074 0.13433352 0.21752328 0.030803379 0.13565655 -0.18169075 0.18187052 0.13650525 0.052158073 0.19130783 0.22015409 -0.13366304 0.22079872 -0.034304112 0.1821199 0.21739446 -0.03687503 0.2186554 -0.03430256 -0.18144809 0.1898905 -0.16984355 -0.036994413 0.028922444 0.030150112 0.17995684 0.21896687 -0.035115507 -0.16984256 -0.18127567 0.19376323
0.8938939 0.1940894 0.052370906 0.030274436 -0.18233952 0.13575497 0.19447945 0.05420845 -0.18189275 0.05248981 0.13365172 0.17897835 -0.035704587 0.22112341 -0.137432 -0.03709211 0.19271755 -0.13733703 0.13487831 0.21885398 -0.03773763 0.13441232 0.21766719 0.030864798 0.13574094 -0.18172397 0.18196124 0.13659093 0.052225344 0.19139582 0.22029626 -0.13366641 0.2209402 -0.034268107 0.18220903 0.21753784 -0.03684068 0.21879773 -0.03426577 -0.18148255 0.1899769 -0.16987666 -0.03695948 0.028984109 0.03021162 0.18004115 0.2191085 -0.035078935 -0.1698754 -0.18130952 0.19385745
0.8948949 0.19418153 0.05244051 0.03033537 -0.18237239 0.13583757 0.19457296 0.054278366 -0.18192545 0.05256058 0.13372822 0.17906077 -0.035670076 0.22126482 -0.13743556 -0.037058238 0.19280834 -0.13734145 0.13495737 0.21899703 -0.03770449 0.13449097 0.21781105 0.030926205 0.13582534 -0.18175702 0.18205169 0.13667646 0.052292623 0.19148356 0.22043848 -0.13366944 0.22108169 -0.03423192 0.18229784 0.21768115 -0.036806278 0.21893999 -0.03422881 -0.1815167 0.19006306 -0.1699096 -0.03692453 0.029045915 0.0302729 0.1801252 0.21925011 -0.035042126 -0.16990814 -0.18134311 0.19395155
0.8958959 0.19427347 0.052509993 0.030396372 -0.18240476 0.1359199 0.19466615 0.054348152 -0.18195756 0.052631315 0.13380453 0.17914298 -0.0356353 0.22140601 -0.13743861 -0.037024204 0.19289888 -0.13734567 0.13503624 0.21913995 -0.037671242 0.1345694 0.21795484 0.030987766 0.13590941 -0.1817894 0.18214193 0.13676193 0.052359827 0.19157109 0.2205804 -0.13367248 0.2212229 -0.034195513 0.18238655 0.21782434 -0.036771655 0.21908209 -0.03419162 -0.18155044 0.19014895 -0.16994207 -0.03688921 0.029107777 0.030334346 0.18020895 0.21939157 -0.035005182 -0.16994034 -0.18137617 0.1940454
0.8968969 0.19436508 0.052579608 0.030457444 -0.18243693 0.13600218 0.19475925 0.054418046 -0.18198958 0.05270207 0.13388067 0.17922495 -0.03560034 0.22154717 -0.1374414 -0.036989823 0.19298923 -0.13734956 0.13511503 0.21928275 -0.03763758 0.1346477 0.21809849 0.031049244 0.13599354 -0.18182145 0.18223196 0.13684732 0.052427128 0.19165829 0.22072224 -0.133675 0.22136413 -0.03415917 0.18247497 0.2179675 -0.03673677 0.21922417 -0.03415431 -0.18158385 0.19023466 -0.16997403 -0.03685364 0.029169649 0.030395884 0.18029252 0.21953297 -0.03496784 -0.16997202 -0.1814088 0.194139
0.8978979 0.19445655 0.052649014 0.030518336 -0.1824687 0.1360843 0.19485204 0.054488055 -0.18202105 0.052772976 0.13395658 0.17930669 -0.03556536 0.22168812 -0.13744387 -0.03695557 0.19307926 -0.1373532 0.13519363 0.21942544 -0.03760384 0.13472581 0.21824208 0.03111085 0.13607736 -0.18185313 0.18232179 0.13693257 0.052494437 0.19174536 0.22086404 -0.1336774 0.22150515 -0.034122393 0.18256328 0.21811044 -0.0367018 0.21936616 -0.03411661 -0.18161695 0.19032006 -0.1700057 -0.036817905 0.029231686 0.030457355 0.1803758 0.21967423 -0.034930296 -0.17000338 -0.18144113 0.19423234
0.8988989 0.19454795 0.05271859 0.030579338 -0.18250006 0.13616636 0.19494462 0.05455792 -0.1820522 0.05284375 0.1340323 0.17938823 -0.035529982 0.22182918 -0.137446 -0.03692107 0.1931692 -0.13735655 0.13527204 0.2195681 -0.037569907 0.13480379 0.21838555 0.03117239 0.13616103 -0.18188432 0.18241131 0.1370177 0.052561577 0.19183217 0.22100563 -0.13367954 0.22164616 -0.034085583 0.18265131 0.21825337 -0.036666676 0.21950796 -0.03407889 -0.18164967 0.19040512 -0.1700369 -0.036782 0.029293716 0.030518923 0.1804589 0.21981543 -0.034892593 -0.17003442 -0.1814729 0.19432561
0.8998999 0.19463894 0.05278807 0.030640353 -0.18253106 0.1362482 0.19503705 0.054627884 -0.18208307 0.05291468 0.13410778 0.17946947 -0.035494544 0.22196983 -0.1374479 -0.03688646 0.19325885 -0.13735962 0.13535038 0.21971062 -0.03753572 0.13488151 0.21852896 0.031234 0.13624457 -0.18191504 0.1825006 0.13710266 0.052628793 0.1919187 0.22114712 -0.13368148 0.22178692 -0.03404861 0.18273929 0.21839616 -0.036631282 0.2196497 -0.034040835 -0.18168208 0.19049 -0.17006767 -0.036745783 0.029355703 0.03058055 0.1805417 0.2199565 -0.034854572 -0.17006508 -0.18150443 0.19441858
0.9009009 0.19472978 0.05285758 0.030701403 -0.18256159 0.13632998 0.19512925 0.054697987 -0.18211341 0.052985556 0.13418311 0.17955047 -0.03545885 0.22211055 -0.13744932 -0.036851685 0.19334826 -0.13736248 0.13542844 0.2198531 -0.037501533 0.13495901 0.21867229 0.03129562 0.13632798 -0.18194528 0.18258977 0.13718754 0.052695997 0.19200501 0.22128849 -0.13368322 0.22192758 -0.03401133 0.18282694 0.21853894 -0.03659577 0.21979135 -0.03400265 -0.18171416 0.19057465 -0.17009811 -0.03670942 0.029417992 0.030642275 0.18062434 0.22009745 -0.034816504 -0.17009531 -0.18153527 0.19451135
0.9019019 0.19482046 0.05292701 0.03076222 -0.18259203 0.13641165 0.19522122 0.054767836 -0.18214372 0.05305656 0.13425815 0.17963128 -0.035423104 0.22225109 -0.13745059 -0.03681682 0.19343746 -0.13736498 0.13550636 0.2199955 -0.03746695 0.13503638 0.21881554 0.031357296 0.13641122 -0.1819753 0.18267864 0.13727227 0.05276317 0.19209105 0.2214297 -0.1336846 0.22206816 -0.033973984 0.1829145 0.21868154 -0.036560033 0.21993293 -0.03396424 -0.18174595 0.19065899 -0.17012805 -0.0366729 0.029480228 0.030703934 0.18070658 0.22023833 -0.034777984 -0.17012504 -0.18156594 0.19460388
0.9029029 0.19491088 0.052996553 0.030823167 -0.18262196 0.13649316 0.19531295 0.054837905 -0.18217361 0.05312752 0.13433303 0.17971176 -0.035387155 0.22239149 -0.13745144 -0.036781654 0.19352643 -0.13736723 0.13558415 0.22013772 -0.03743238 0.13511352 0.21895874 0.031418927 0.13649431 -0.18200472 0.18276724 0.13735694 0.05283027 0.19217691 0.22157082 -0.1336858 0.22220862 -0.033936318 0.18300177 0.21882412 -0.036524206 0.22007439 -0.033925515 -0.1817774 0.19074309 -0.17015761 -0.03663621 0.029542537 0.030765725 0.1807888 0.22037911 -0.03473931 -0.17015459 -0.1815961 0.19469622
0.9039039 0.19500113 0.05306599 0.030884178 -0.1826516 0.13657454 0.1954045 0.054907866 -0.18220322 0.053198457 0.1344077 0.17979199 -0.035351053 0.22253168 -0.13745204 -0.03674652 0.19361512 -0.1373692 0.13566168 0.22028 -0.037397422 0.13519055 0.21910182 0.031480532 0.13657717 -0.18203379 0.18285568 0.13744153 0.052897368 0.1922625 0.22171178 -0.13368669 0.2223489 -0.03389872 0.18308887 0.21896653 -0.03648806 0.22021574 -0.033886798 -0.1818085 0.19082695 -0.17018694 -0.03659914 0.029604968 0.030827515 0.1808706 0.22051978 -0.03470047 -0.17018355 -0.18162589 0.19478829
0.9049049 0.19509105 0.053135484 0.030945089 -0.18268085 0.13665578 0.19549578 0.054977916 -0.18223238 0.05326958 0.13448216 0.17987193 -0.035314716 0.2226718 -0.13745232 -0.036711164 0.19370362 -0.137371 0.13573913 0.22042207 -0.03736235 0.13526727 0.21924484 0.0315423 0.13665995 -0.18206242 0.18294388 0.13752589 0.052964557 0.19234794 0.22185266 -0.13368756 0.22248912 -0.03386075 0.18317577 0.21910879 -0.036451902 0.22035706 -0.033847854 -0.18183908 0.19091043 -0.17021565 -0.036561918 0.02966736 0.030889314 0.18095222 0.22066036 -0.03466126 -0.17021225 -0.18165526 0.1948802
0.9059059 0.19518088 0.05320488 0.031006034 -0.18270963 0.13673684 0.1955869 0.055047978 -0.18226132 0.053340565 0.13455643 0.17995179 -0.03527813 0.22281179 -0.13745223 -0.036675643 0.19379188 -0.13737239 0.13581637 0.2205641 -0.03732721 0.13534394 0.2193877 0.031603962 0.13674253 -0.18209055 0.18303177 0.13761014 0.053031623 0.19243304 0.22199342 -0.13368805 0.22262922 -0.033822637 0.18326247 0.21925111 -0.0364154 0.2204982 -0.033808608 -0.18186963 0.19099386 -0.17024416 -0.03652457 0.02972994 0.030951153 0.18103349 0.22080085 -0.03462185 -0.17024055 -0.18168427 0.19497183
0.9069069 0.19527048 0.053274337 0.031066898 -0.18273813 0.13681792 0.19567779 0.05511806 -0.18228981 0.053411737 0.13463041 0.18003124 -0.035241507 0.22295177 -0.1374519 -0.036640074 0.19387989 -0.13737355 0.13589352 0.2207061 -0.037291754 0.13542028 0.21953057 0.031665895 0.136825 -0.18211836 0.18311948 0.13769434 0.053098615 0.19251794 0.22213408 -0.13368821 0.22276917 -0.033784356 0.18334895 0.21939322 -0.036378827 0.22063932 -0.033769097 -0.1818997 0.19107684 -0.17027208 -0.03648704 0.029792424 0.031013073 0.18111473 0.22094117 -0.034582324 -0.17026842 -0.18171278 0.19506325
0.9079079 0.19535983 0.053343743 0.031127762 -0.18276629 0.1368987 0.19576845 0.05518817 -0.18231805 0.053482756 0.13470423 0.1801105 -0.035204723 0.22309147 -0.13745119 -0.036604356 0.19396769 -0.13737448 0.13597032 0.22084792 -0.037256204 0.13549641 0.21967329 0.03172762 0.13690725 -0.18214571 0.183207 0.13777842 0.05316559 0.19260255 0.22227451 -0.13368838 0.222909 -0.033745963 0.1834352 0.2195353 -0.03634207 0.22078027 -0.033729546 -0.18192944 0.19115964 -0.17029971 -0.03644915 0.029855039 0.031075045 0.18119553 0.22108148 -0.034542575 -0.17029586 -0.18174097 0.19515452
0.9089089 0.19544901 0.05341317 0.031188637 -0.18279417 0.13697945 0.19585884 0.055258214 -0.18234596 0.053553913 0.13477784 0.18018955 -0.035167594 0.22323115 -0.1374501 -0.036568422 0.19405521 -0.13737512 0.1360471 0.22098964 -0.037220374 0.13557251 0.21981588 0.031789463 0.13698934 -0.18217246 0.18329422 0.1378623 0.053232662 0.19268689 0.22241485 -0.13368809 0.22304869 -0.033707224 0.18352136 0.21967718 -0.036305085 0.22092108 -0.033689585 -0.18195885 0.19124213 -0.1703268 -0.036411 0.029917853 0.031137051 0.18127616 0.22122157 -0.03450247 -0.17032295 -0.18176869 0.19524541
0.9099099 0.19553784 0.05348254 0.031249525 -0.18282162 0.13705996 0.1959491 0.05532836 -0.18237346 0.053624995 0.13485119 0.18026824 -0.03513045 0.22337054 -0.13744879 -0.036532335 0.1941425 -0.13737544 0.13612363 0.22113137 -0.03718437 0.13564824 0.21995842 0.031851213 0.13707131 -0.18219891 0.18338121 0.13794613 0.053299606 0.19277105 0.22255501 -0.13368759 0.22318822 -0.033668447 0.1836071 0.21981901 -0.036267936 0.22106187 -0.03364962 -0.18198778 0.19132437 -0.17035347 -0.036372714 0.029980596 0.031199018 0.18135655 0.22136162 -0.03446214 -0.17034966 -0.18179592 0.1953362
0.9109109 0.19562656 0.05355188 0.031310294 -0.18284866 0.13714047 0.19603905 0.055398524 -0.18240075 0.053696215 0.13492431 0.18034677 -0.035093002 0.22350994 -0.13744706 -0.03649627 0.1942296 -0.1373755 0.1362 0.22127295 -0.037148286 0.13572389 0.22010088 0.03191306 0.137153 -0.18222502 0.18346791 0.13802981 0.053366553 0.1928549 0.22269508 -0.13368696 0.22332773 -0.033629466 0.18369283 0.2199608 -0.036230635 0.2212025 -0.03360928 -0.1820167 0.1914063 -0.17037992 -0.036334276 0.030043496 0.031261154 0.18143663 0.22150151 -0.034421574 -0.17037588 -0.18182293 0.1954267
0.9119119 0.1957151 0.053621277 0.03137115 -0.18287537 0.13722081 0.19612882 0.055468693 -0.18242764 0.05376738 0.13499737 0.18042506 -0.035055485 0.22364911 -0.1374451 -0.03646001 0.19431636 -0.13737532 0.13627625 0.22141439 -0.037111823 0.13579921 0.22024322 0.031974938 0.13723466 -0.18225044 0.18355447 0.13811341 0.053433403 0.19293857 0.22283502 -0.1336861 0.22346705 -0.0335901 0.18377829 0.22010237 -0.036193125 0.22134313 -0.03356875 -0.18204507 0.19148803 -0.17040578 -0.036295615 0.030106362 0.031323254 0.18151653 0.22164136 -0.03438071 -0.17040172 -0.18184927 0.19551697
0.9129129 0.19580339 0.053690594 0.031432003 -0.18290181 0.13730091 0.1962183 0.05553883 -0.18245426 0.05383858 0.13507004 0.18050289 -0.03501765 0.22378822 -0.13744292 -0.036423635 0.19440296 -0.13737488 0.13635221 0.22155583 -0.037075415 0.1358744 0.22038549 0.032036893 0.13731608 -0.18227564 0.18364066 0.13819683 0.053500388 0.1930219 0.22297487 -0.13368502 0.22360629 -0.03355077 0.18386355 0.22024389 -0.03615546 0.22148357 -0.033528 -0.18207312 0.1915694 -0.17043144 -0.036256604 0.030169342 0.031385433 0.18159606 0.2217811 -0.03433975 -0.1704273 -0.18187547 0.19560707
0.9139139 0.19589141 0.05375985 0.031492766 -0.18292776 0.13738099 0.19630761 0.055608984 -0.18248048 0.053909864 0.1351425 0.1805807 -0.03497975 0.22392713 -0.13744026 -0.03638706 0.19448933 -0.13737422 0.13642807 0.22169705 -0.037038796 0.13594949 0.22052763 0.032098822 0.13739732 -0.18230024 0.1837267 0.13828012 0.053567197 0.19310512 0.22311458 -0.13368374 0.22374526 -0.033511296 0.18394858 0.22038524 -0.036117706 0.22162388 -0.033487104 -0.18210086 0.19165051 -0.17045641 -0.036217473 0.030232267 0.031447604 0.18167545 0.22192062 -0.034298383 -0.17045243 -0.18190095 0.1956968
0.9149149 0.19597921 0.053829115 0.031553455 -0.18295355 0.13746086 0.19639672 0.055679165 -0.18250655 0.053981047 0.13521473 0.1806581 -0.034941696 0.22406596 -0.13743731 -0.036350332 0.19457534 -0.13737318 0.1365037 0.2218383 -0.037001844 0.13602412 0.22066976 0.032160666 0.1374784 -0.18232453 0.18381236 0.13836324 0.05363399 0.19318807 0.2232541 -0.13368216 0.22388425 -0.033471573 0.18403333 0.22052664 -0.03607953 0.22176418 -0.033445958 -0.18212827 0.19173141 -0.17048119 -0.036178138 0.030295342 0.031509895 0.18175447 0.22206011 -0.034256905 -0.17047702 -0.18192616 0.19578642
0.9159159 0.19606683 0.053898286 0.031614244 -0.18297884 0.13754056 0.19648552 0.05574936 -0.1825321 0.054052267 0.13528676 0.18073532 -0.034903426 0.22420463 -0.13743407 -0.036313556 0.1946612 -0.1373719 0.13657917 0.2219794 -0.036964815 0.13609874 0.22081175 0.032222632 0.13755918 -0.1823484 0.183898 0.13844629 0.053700805 0.19327061 0.2233935 -0.13368046 0.22402309 -0.03343161 0.18411802 0.22066775 -0.03604151 0.22190428 -0.03340457 -0.18215534 0.19181196 -0.17050543 -0.03613863 0.030358516 0.03157212 0.18183336 0.2221995 -0.034215137 -0.17050138 -0.18195099 0.19587573
0.9169169 0.19615424 0.05396767 0.031674895 -0.18300378 0.13762021 0.19657412 0.055819616 -0.18255761 0.05412366 0.13535854 0.1808122 -0.034864966 0.22434321 -0.13743053 -0.03627662 0.19474679 -0.13737042 0.13665447 0.22212048 -0.036927614 0.13617307 0.22095363 0.032284535 0.13763998 -0.1823717 0.1839832 0.13852918 0.05376748 0.19335304 0.22353283 -0.13367854 0.22416179 -0.03339147 0.1842024 0.22080891 -0.036002964 0.22204433 -0.03336303 -0.18218213 0.19189228 -0.17052935 -0.03609876 0.030421598 0.031634428 0.18191193 0.22233874 -0.03417308 -0.17052525 -0.18197533 0.19596484
0.9179179 0.1962414 0.054036777 0.031735662 -0.18302831 0.1376997 0.19666249 0.055889945 -0.18258247 0.05419498 0.13543007 0.18088886 -0.03482624 0.22448158 -0.13742658 -0.036239672 0.19483209 -0.13736865 0.13672946 0.22226141 -0.03689012 0.13624722 0.22109541 0.03234665 0.1377205 -0.1823946 0.18406819 0.13861194 0.05383426 0.1934351 0.22367194 -0.1336763 0.22430032 -0.033351205 0.18428662 0.22094986 -0.03596453 0.22218424 -0.03332118 -0.18220848 0.19197229 -0.17055282 -0.036058832 0.030484892 0.031696822 0.18199018 0.22247791 -0.034130823 -0.1705487 -0.18199919 0.19605368
0.9189189 0.19632828 0.054105997 0.03179632 -0.18305257 0.13777906 0.19675069 0.055960182 -0.18260722 0.054266315 0.1355015 0.18096532 -0.034787476 0.22461985 -0.13742237 -0.03620233 0.19491716 -0.13736644 0.13680452 0.22240222 -0.036852356 0.13632119 0.22123711 0.032408603 0.13780089 -0.18241704 0.18415293 0.13869461 0.05390096 0.19351709 0.22381093 -0.13367382 0.22443876 -0.03331075 0.1843706 0.22109069 -0.03592564 0.22232409 -0.033279203 -0.18223464 0.192052 -0.17057587 -0.03601855 0.03054823 0.031759277 0.18206826 0.2226169 -0.03408826 -0.17057166 -0.18202269 0.19614233
0.9199199 0.19641504 0.054175176 0.03185697 -0.18307647 0.13785823 0.19683856 0.056030437 -0.18263146 0.054337658 0.13557258 0.18104142 -0.034748398 0.224758 -0.13741787 -0.036165133 0.19500202 -0.13736413 0.13687925 0.22254291 -0.036814746 0.13639492 0.22137871 0.032470748 0.13788107 -0.18243907 0.18423751 0.13877714 0.053967685 0.19359867 0.22394978 -0.13367125 0.22457704 -0.03326993 0.18445434 0.22123152 -0.035886817 0.22246379 -0.033236895 -0.1822603 0.19213143 -0.17059839 -0.03597803 0.030611672 0.03182167 0.18214607 0.22275582 -0.03404544 -0.17059445 -0.18204576 0.1962307
0.9209209 0.19650146 0.054244164 0.031917565 -0.18310003 0.13793723 0.19692618 0.056100782 -0.18265542 0.054408997 0.13564348 0.18111728 -0.034709316 0.22489592 -0.13741308 -0.03612779 0.19508657 -0.13736159 0.13695373 0.22268358 -0.03677675 0.13646843 0.22152022 0.032532692 0.137961 -0.18246067 0.1843217 0.13885948 0.05403427 0.19368002 0.22408852 -0.13366848 0.22471517 -0.03322912 0.1845379 0.22137214 -0.0358478 0.22260344 -0.03319447 -0.18228573 0.19221066 -0.1706208 -0.03593748 0.030675087 0.031884152 0.18222353 0.22289458 -0.034002513 -0.17061669 -0.18206847 0.19631878
0.9219219 0.19658771 0.054313254 0.03197814 -0.18312317 0.13801616 0.19701365 0.05617102 -0.18267924 0.054480378 0.13571408 0.18119287 -0.034669913 0.22503383 -0.13740784 -0.036090087 0.19517088 -0.13735875 0.1370281 0.22282417 -0.036738526 0.1365417 0.2216616 0.03259485 0.13804087 -0.18248162 0.18440571 0.13894168 0.054100856 0.19376111 0.22422716 -0.1336653 0.22485329 -0.03318807 0.1846213 0.22151278 -0.035808418 0.22274294 -0.033151798 -0.18231088 0.1922895 -0.17064238 -0.03589653 0.030738626 0.03194663 0.18230076 0.22303337 -0.033959236 -0.1706385 -0.1820907 0.19640669
0.9229229 0.19667368 0.054382302 0.032038648 -0.18314609 0.13809484 0.19710083 0.056241434 -0.18270269 0.054551765 0.13578452 0.18126819 -0.034630403 0.22517157 -0.13740243 -0.036052432 0.19525495 -0.13735563 0.13710225 0.22296464 -0.036700163 0.13661475 0.2218029 0.0326569 0.1381204 -0.18250245 0.18448947 0.1390238 0.05416729 0.19384202 0.22436558 -0.13366215 0.22499114 -0.033146895 0.18470433 0.22165309 -0.03576903 0.22288232 -0.03310893 -0.18233562 0.19236815 -0.17066385 -0.035855506 0.0308021 0.032009035 0.18237773 0.22317192 -0.033915743 -0.17065993 -0.18211249 0.19649425
0.9239239 0.19675943 0.054451324 0.032099217 -0.18316856 0.13817346 0.19718778 0.05631171 -0.18272573 0.05462317 0.13585469 0.18134321 -0.034590658 0.2253091 -0.13739651 -0.036014717 0.19533877 -0.13735223 0.13717629 0.22310498 -0.036661644 0.13668764 0.22194415 0.032719 0.1381998 -0.18252271 0.18457288 0.13910581 0.054233845 0.19392265 0.2245039 -0.13365874 0.22512892 -0.03310552 0.18478727 0.22179344 -0.035729304 0.22302163 -0.033065792 -0.18236011 0.19244644 -0.1706849 -0.035814073 0.030865688 0.032071665 0.1824545 0.22331032 -0.033871938 -0.17068106 -0.18213391 0.19658166
0.9249249 0.19684497 0.054520328 0.032159723 -0.18319073 0.13825187 0.19727446 0.05638209 -0.18274862 0.054694496 0.13592458 0.18141808 -0.034550734 0.22544649 -0.13739046 -0.035976857 0.1954222 -0.13734868 0.13724999 0.22324525 -0.036622964 0.13676026 0.22208524 0.03278117 0.1382791 -0.18254262 0.18465613 0.13918757 0.054300316 0.19400294 0.22464205 -0.13365507 0.22526649 -0.03306383 0.18486999 0.22193366 -0.03568956 0.2231608 -0.033022415 -0.1823842 0.19252443 -0.17070545 -0.035772532 0.030929243 0.03213428 0.18253085 0.22344872 -0.03382794 -0.17070162 -0.18215486 0.19666877
0.9259259 0.19693029 0.05458927 0.032220222 -0.18321261 0.13833022 0.19736093 0.056452453 -0.182771 0.054766018 0.13599426 0.1814926 -0.034510665 0.22558378 -0.13738403 -0.035938777 0.19550556 -0.1373447 0.13732359 0.22338533 -0.036584087 0.13683268 0.22222623 0.03284336 0.13835815 -0.18256195 0.18473907 0.13926926 0.054366723 0.19408303 0.22478014 -0.13365114 0.22540402 -0.033022024 0.18495247 0.2220737 -0.035649594 0.22329986 -0.032978833 -0.18240793 0.19260217 -0.17072554 -0.035730746 0.030993048 0.032196928 0.18260701 0.22358686 -0.03378368 -0.17072192 -0.1821754 0.1967557
0.9269269 0.1970154 0.05465813 0.03228058 -0.18323407 0.13840826 0.19744709 0.056522846 -0.18279326 0.054837354 0.13606372 0.18156685 -0.034470476 0.22572093 -0.13737734 -0.03590061 0.19558848 -0.13734058 0.13739702 0.22352543 -0.036545053 0.13690478 0.22236717 0.032905333 0.13843697 -0.18258083 0.18482167 0.13935077 0.054433092 0.19416288 0.22491804 -0.13364708 0.22554141 -0.032980077 0.18503472 0.22221372 -0.035609554 0.2234388 -0.03293507 -0.18243146 0.19267961 -0.17074534 -0.035688873 0.031056723 0.03225958 0.18268292 0.22372499 -0.033739187 -0.17074186 -0.18219557 0.19684228
0.9279279 0.19710022 0.05472698 0.03234097 -0.18325508 0.13848627 0.19753307 0.05659323 -0.18281499 0.054908857 0.13613284 0.18164071 -0.034430034 0.22585794 -0.13737029 -0.03586249 0.19567117 -0.13733613 0.13747016 0.22366536 -0.036505803 0.1369767 0.22250795 0.032967538 0.13851552 -0.18259928 0.18490404 0.13943219 0.054499365 0.19424242 0.2250557 -0.13364285 0.22567856 -0.03293794 0.1851167 0.22235352 -0.035569217 0.22357757 -0.03289106 -0.18245463 0.1927567 -0.17076465 -0.03564666 0.031120474 0.032322306 0.18275855 0.22386293 -0.033694323 -0.17076123 -0.1822153 0.19692865
0.9289289 0.19718483 0.054795846 0.032401312 -0.18327597 0.13856407 0.19761881 0.056663677 -0.18283659 0.05498031 0.13620181 0.18171442 -0.034389436 0.2259948 -0.1373628 -0.035824046 0.19575366 -0.13733149 0.13754322 0.22380531 -0.036466427 0.13704848 0.22264871 0.03302974 0.13859397 -0.18261728 0.1849863 0.1395135 0.054565705 0.19432169 0.22519332 -0.1336382 0.22581564 -0.032895498 0.1851985 0.22249323 -0.035528716 0.22371641 -0.03284672 -0.18247733 0.19283356 -0.17078339 -0.035604164 0.031184385 0.032385003 0.18283388 0.2240008 -0.033649214 -0.17078024 -0.18223442 0.19701473
0.9299299 0.19726917 0.054864563 0.032461606 -0.18329631 0.1386418 0.19770429 0.056734167 -0.18285778 0.055051833 0.13627058 0.18178794 -0.034348693 0.22613153 -0.13735512 -0.03578555 0.19583596 -0.13732648 0.13761604 0.22394505 -0.036426682 0.13711995 0.22278927 0.03309197 0.13867223 -0.18263483 0.18506807 0.13959458 0.05463193 0.1944007 0.2253308 -0.13363364 0.22595266 -0.032853045 0.18528011 0.22263283 -0.035488013 0.22385493 -0.032802317 -0.18249983 0.19291003 -0.17080188 -0.03556144 0.031248234 0.0324478 0.18290892 0.2241385 -0.03360408 -0.1707989 -0.18225338 0.19710062
0.9309309 0.19735327 0.054933276 0.03252192 -0.18331641 0.13871938 0.19778952 0.056804534 -0.18287878 0.055123273 0.13633901 0.18186097 -0.034307696 0.22626808 -0.1373472 -0.03574695 0.19591784 -0.13732144 0.13768855 0.22408469 -0.036387008 0.1371912 0.22292972 0.033154123 0.13875028 -0.1826521 0.18514961 0.13967559 0.05469809 0.19447947 0.22546814 -0.1336287 0.22608942 -0.03281025 0.1853615 0.22277233 -0.035447184 0.22399339 -0.03275755 -0.18252209 0.19298631 -0.17081992 -0.035518732 0.031312127 0.03251051 0.18298374 0.22427607 -0.033558507 -0.17081717 -0.18227172 0.1971862
0.9319319 0.19743714 0.055002023 0.032582164 -0.18333623 0.13879664 0.1978745 0.056875084 -0.18289943 0.05519475 0.13640717 0.18193385 -0.034266587 0.22640441 -0.1373389 -0.03570827 0.19599949 -0.13731611 0.13776098 0.22422427 -0.036347054 0.1372622 0.22307014 0.03321634 0.1388281 -0.18266878 0.18523094 0.13975632 0.054764196 0.19455792 0.22560525 -0.13362364 0.22622609 -0.032767367 0.1854425 0.22291178 -0.035406306 0.2241318 -0.032712676 -0.18254387 0.19306223 -0.17083757 -0.035475627 0.031376198 0.0325734 0.18305822 0.22441353 -0.03351272 -0.17083502 -0.18228969 0.19727153
0.9329329 0.19752082 0.055070642 0.032642327 -0.18335573 0.1388739 0.19795915 0.0569455 -0.18291976 0.05526624 0.13647512 0.18200639 -0.034225307 0.22654071 -0.13733017 -0.03566943 0.1960809 -0.1373103 0.13783315 0.22436371 -0.036306985 0.13733304 0.22321044 0.03327854 0.1389058 -0.1826849 0.18531199 0.13983709 0.054830253 0.19463617 0.22574228 -0.13361841 0.22636262 -0.032724243 0.18552347 0.22305097 -0.0353651 0.22427008 -0.032667607 -0.18256557 0.19313785 -0.17085475 -0.035432424 0.03144013 0.03263624 0.18313244 0.22455078 -0.033466656 -0.17085245 -0.18230724 0.19735664
0.9339339 0.19760424 0.055139232 0.0327025 -0.18337479 0.13895099 0.19804361 0.057015996 -0.18293989 0.055337675 0.1365428 0.18207867 -0.034183756 0.22667673 -0.13732132 -0.035630565 0.19616199 -0.13730443 0.13790518 0.22450309 -0.03626666 0.13740353 0.2233506 0.03334084 0.13898313 -0.18270084 0.18539271 0.13991763 0.054896362 0.19471411 0.2258791 -0.13361286 0.22649893 -0.03268103 0.1856041 0.2231901 -0.03532378 0.22440818 -0.032622203 -0.18258664 0.19321322 -0.17087153 -0.035388727 0.031504285 0.03269916 0.1832064 0.22468817 -0.033420313 -0.17086947 -0.18232444 0.19744141
0.9349349 0.19768734 0.055207744 0.032762546 -0.18339351 0.13902785 0.19812779 0.05708649 -0.18295959 0.055409037 0.13661027 0.18215072 -0.034142084 0.22681269 -0.13731213 -0.03559154 0.19624284 -0.13729823 0.13797693 0.22464226 -0.036226153 0.13747393 0.22349061 0.033403054 0.13906036 -0.18271618 0.1854732 0.1399979 0.05496232 0.1947918 0.22601587 -0.13360742 0.22663522 -0.032637563 0.18568462 0.22332911 -0.035282113 0.22454622 -0.032576744 -0.18260762 0.19328822 -0.170888 -0.03534511 0.03156819 0.032762006 0.18328004 0.2248252 -0.033373788 -0.17088604 -0.18234128 0.1975259
0.9359359 0.19777027 0.055276193 0.032822628 -0.18341182 0.13910453 0.19821174 0.057157062 -0.18297908 0.05548067 0.13667747 0.18222243 -0.034100283 0.22694853 -0.13730244 -0.035552368 0.19632336 -0.1372917 0.13804853 0.22478142 -0.036185477 0.13754396 0.22363058 0.03346535 0.13913737 -0.18273106 0.1855534 0.14007819 0.055028256 0.1948693 0.22615239 -0.13360149 0.22677131 -0.03259391 0.18576476 0.22346789 -0.03524054 0.22468407 -0.032530848 -0.18262811 0.19336301 -0.17090392 -0.035301033 0.031632524 0.03282498 0.18335342 0.22496215 -0.03332695 -0.17090231 -0.18235743 0.19761011
0.9369369 0.19785291 0.055344645 0.032882646 -0.18343009 0.13918114 0.19829538 0.057227496 -0.18299824 0.05555209 0.13674432 0.18229389 -0.0340582 0.22708412 -0.1372927 -0.03551312 0.19640365 -0.13728507 0.13811988 0.2249205 -0.03614472 0.13761377 0.22377045 0.033527534 0.13921407 -0.18274555 0.18563335 0.1401583 0.055094063 0.1949464 0.22628877 -0.13359559 0.22690725 -0.032550108 0.1858448 0.22360668 -0.035198674 0.2248219 -0.032484762 -0.18264845 0.19343737 -0.17091951 -0.035256866 0.031696685 0.0328879 0.18342647 0.22509892 -0.033279784 -0.17091805 -0.18237333 0.19769415
0.9379379 0.19793536 0.055413034 0.03294255 -0.18344769 0.13925752 0.19837892 0.05729805 -0.1830171 0.055623613 0.13681094 0.18236509 -0.034016 0.22721964 -0.13728248 -0.035473786 0.1964837 -0.13727817 0.13819101 0.22505942 -0.036103647 0.13768333 0.22391018 0.033589825 0.13929068 -0.1827595 0.18571293 0.14023815 0.05515988 0.19502324 0.2264251 -0.13358933 0.22704312 -0.032506038 0.18592454 0.22374535 -0.035156585 0.22495952 -0.032438423 -0.18266839 0.19351152 -0.17093459 -0.03521249 0.031760924 0.032950923 0.1834993 0.22523566 -0.033232514 -0.17093351 -0.18238878 0.19777791
0.9389389 0.19801754 0.055481352 0.03300244 -0.18346515 0.13933383 0.19846207 0.05736868 -0.18303573 0.0556951 0.1368773 0.18243593 -0.033973597 0.22735493 -0.13727187 -0.03543444 0.19656333 -0.13727099 0.13826194 0.22519822 -0.03606253 0.13775271 0.2240498 0.0336521 0.13936701 -0.18277308 0.18579233 0.14031795 0.055225663 0.19509983 0.22656116 -0.13358292 0.2271788 -0.03246175 0.18600407 0.2238838 -0.035114393 0.22509703 -0.032391943 -0.18268807 0.19358519 -0.17094932 -0.035167843 0.031825274 0.03301395 0.1835718 0.2253722 -0.03318496 -0.17094852 -0.18240377 0.19786133
0.9399399 0.19809946 0.05554968 0.03306226 -0.18348226 0.13940984 0.19854493 0.057439182 -0.18305403 0.055766564 0.13694343 0.18250647 -0.03393112 0.22749013 -0.1372611 -0.035394967 0.1966427 -0.13726357 0.1383327 0.22533697 -0.03602124 0.13782181 0.2241893 0.033714388 0.13944322 -0.18278627 0.1858713 0.14039761 0.055291303 0.19517615 0.22669712 -0.13357636 0.22731423 -0.032417312 0.18608338 0.22402222 -0.03507213 0.22523443 -0.03234536 -0.1827074 0.19365875 -0.1709636 -0.035123073 0.03188953 0.03307695 0.18364397 0.22550857 -0.033137 -0.17096317 -0.18241833 0.1979445
0.9409409 0.1981812 0.055617787 0.03312217 -0.18349896 0.1394858 0.19862765 0.057509832 -0.18307194 0.05583808 0.13700937 0.18257684 -0.033888392 0.2276251 -0.13725002 -0.0353553 0.19672193 -0.13725597 0.13840324 0.22547549 -0.035979636 0.13789064 0.22432862 0.033776708 0.13951908 -0.18279897 0.18595009 0.14047702 0.055357035 0.19525227 0.22683287 -0.13356972 0.22744967 -0.032372743 0.18616246 0.2241604 -0.035029564 0.22537172 -0.032298345 -0.18272644 0.19373196 -0.17097753 -0.03507802 0.031953834 0.033140015 0.18371591 0.22564486 -0.033088915 -0.17097732 -0.18243253 0.1980274
0.9419419 0.1982626 0.055686016 0.03318192 -0.18351537 0.13956149 0.19870995 0.05758041 -0.18308969 0.055909578 0.13707495 0.18264677 -0.03384552 0.22775994 -0.13723865 -0.035315704 0.19680074 -0.13724807 0.13847357 0.22561401 -0.035937987 0.13795929 0.224468 0.033839002 0.1395948 -0.18281116 0.18602861 0.14055629 0.055422507 0.19532797 0.2269685 -0.13356285 0.22758485 -0.032328013 0.18624118 0.22429846 -0.034986943 0.22550881 -0.032251164 -0.18274522 0.19380468 -0.17099096 -0.03503271 0.032018147 0.033203095 0.18378755 0.225781 -0.033040445 -0.17099105 -0.18244629 0.19811006
0.9429429 0.1983437 0.05575402 0.033241592 -0.18353161 0.13963701 0.19879206 0.057651 -0.18310718 0.055980958 0.13714023 0.18271643 -0.033802457 0.22789462 -0.13722697 -0.035275873 0.19687924 -0.1372399 0.13854358 0.22575247 -0.035896175 0.13802758 0.22460712 0.033901285 0.1396702 -0.18282306 0.1861068 0.14063548 0.055487983 0.19540349 0.22710395 -0.13355578 0.22771987 -0.032282993 0.18631978 0.2244364 -0.03494413 0.22564587 -0.032203797 -0.18276353 0.19387724 -0.17100406 -0.034987167 0.032082606 0.033266213 0.18385884 0.22591701 -0.032991912 -0.1710045 -0.1824596 0.19819239
0.9439439 0.19842464 0.055822082 0.033301212 -0.18354736 0.13971248 0.19887395 0.05772149 -0.18312427 0.05605253 0.13720532 0.18278584 -0.03375924 0.22802915 -0.13721481 -0.035235994 0.19695759 -0.13723153 0.13861349 0.22589073 -0.03585412 0.13809569 0.22474614 0.0339636 0.13974547 -0.18283433 0.1861847 0.14071444 0.05555352 0.19547862 0.22723925 -0.13354851 0.22785485 -0.03223781 0.18639815 0.22457421 -0.03490106 0.22578275 -0.032156054 -0.18278173 0.19394946 -0.17101653 -0.03494147 0.032147117 0.0333293 0.18392995 0.22605288 -0.032942932 -0.1710175 -0.18247262 0.19827446
0.9449449 0.19850531 0.05589006 0.033360735 -0.18356279 0.13978772 0.19895546 0.057792246 -0.18314122 0.056123927 0.13727012 0.18285497 -0.033715814 0.22816357 -0.13720247 -0.035195984 0.19703552 -0.13722298 0.1386832 0.2260288 -0.035812028 0.1381636 0.22488512 0.034025855 0.13982052 -0.18284526 0.18626228 0.14079323 0.055618875 0.19555365 0.22737446 -0.13354118 0.22798958 -0.03219249 0.18647626 0.22471198 -0.03485797 0.22591956 -0.032108195 -0.18279943 0.19402133 -0.17102885 -0.03489547 0.032211553 0.033392433 0.18400064 0.22618854 -0.032893687 -0.17103013 -0.18248504 0.19835624
0.9459459 0.19858566 0.055957913 0.033420242 -0.18357798 0.13986273 0.19903685 0.05786283 -0.18315786 0.05619531 0.13733457 0.18292376 -0.033672243 0.22829771 -0.13719001 -0.035156008 0.19711322 -0.13721427 0.13875258 0.22616687 -0.035769567 0.13823107 0.22502394 0.034088206 0.13989526 -0.1828557 0.1863395 0.14087191 0.055684134 0.19562826 0.22750941 -0.13353363 0.2281242 -0.03214693 0.1865541 0.22484949 -0.034814633 0.22605607 -0.032060117 -0.18281706 0.19409283 -0.17104071 -0.034849368 0.032275923 0.03345566 0.1840711 0.22632411 -0.03284439 -0.17104238 -0.18249708 0.19843772
0.9469469 0.19866586 0.056025658 0.0334797 -0.18359277 0.13993761 0.1991179 0.057933502 -0.18317413 0.056266893 0.13739878 0.18299234 -0.033628456 0.2284318 -0.13717699 -0.035115853 0.19719058 -0.13720505 0.13882178 0.22630486 -0.035727058 0.1382984 0.22516268 0.034150444 0.13996977 -0.18286575 0.18641654 0.14095041 0.0557494 0.1957026 0.2276443 -0.13352595 0.22825864 -0.03210116 0.18663171 0.2249869 -0.034771092 0.22619262 -0.032011777 -0.18283421 0.19416407 -0.1710521 -0.034803078 0.03234068 0.0335188 0.18414128 0.22645965 -0.03279469 -0.17105418 -0.18250866 0.198519
0.9479479 0.19874576 0.056093518 0.033539094 -0.18360735 0.14001237 0.19919863 0.058004156 -0.18319026 0.05633825 0.13746276 0.18306053 -0.033584535 0.22856563 -0.13716365 -0.035075642 0.1972677 -0.13719575 0.13889085 0.22644258 -0.03568439 0.1383655 0.22530122 0.0342128 0.14004406 -0.18287544 0.18649328 0.14102875 0.05581457 0.19577661 0.22777891 -0.133518 0.22839296 -0.032055266 0.18670914 0.22512415 -0.034727413 0.22632891 -0.031963177 -0.18285115 0.19423503 -0.17106308 -0.03475634 0.032405198 0.03358193 0.18421108 0.22659479 -0.032744598 -0.17106542 -0.18251994 0.19859989
0.9489489 0.19882536 0.056161188 0.033598408 -0.18362164 0.14008686 0.19927917 0.058074888 -0.18320605 0.056409694 0.13752644 0.18312839 -0.033540446 0.22869936 -0.13715008 -0.035035342 0.19734448 -0.13718626 0.13895959 0.22658029 -0.03564153 0.13843231 0.22543973 0.03427518 0.14011823 -0.18288457 0.18656962 0.1411069 0.055879712 0.19585046 0.22791344 -0.13351001 0.22852713 -0.032009117 0.18678623 0.22526133 -0.034683585 0.2264652 -0.031914435 -0.18286774 0.1943056 -0.17107359 -0.03470951 0.03246978 0.033645164 0.1842806 0.22673002 -0.03269444 -0.1710766 -0.1825306 0.19868062
0.9499499 0.19890474 0.056228783 0.03365756 -0.18363553 0.14016125 0.1993593 0.058145482 -0.18322149 0.056481067 0.13758983 0.18319604 -0.033496145 0.22883284 -0.13713625 -0.034995094 0.19742098 -0.13717653 0.13902813 0.22671789 -0.035598475 0.1384988 0.22557798 0.034337364 0.14019206 -0.18289328 0.18664573 0.1411849 0.055944744 0.19592392 0.22804774 -0.13350177 0.22866108 -0.031962886 0.18686314 0.22539836 -0.034639742 0.22660127 -0.031865362 -0.18288404 0.19437581 -0.17108372 -0.034662485 0.03253444 0.033708468 0.1843499 0.22686496 -0.032643944 -0.17108725 -0.1825411 0.19876093
0.950951 0.19898391 0.056296237 0.033716753 -0.18364912 0.14023542 0.19943926 0.058216095 -0.18323687 0.056552485 0.13765287 0.18326333 -0.033451784 0.22896624 -0.13712214 -0.034954574 0.19749713 -0.1371667 0.13909635 0.22685534 -0.0355554 0.13856506 0.2257162 0.034399655 0.14026558 -0.18290159 0.18672152 0.14126277 0.056009665 0.19599718 0.22818193 -0.13349348 0.22879493 -0.031916488 0.1869398 0.22553514 -0.034595616 0.22673725 -0.031816248 -0.18290031 0.1944457 -0.17109355 -0.034615245 0.032599043 0.03377161 0.18441881 0.22699979 -0.03259326 -0.17109746 -0.18255103 0.19884093
0.951952 0.19906273 0.056363776 0.033775847 -0.18366246 0.14030938 0.19951896 0.0582868 -0.18325192 0.056623828 0.13771573 0.1833304 -0.033407208 0.22909933 -0.13710767 -0.034914058 0.19757299 -0.13715635 0.13916445 0.22699267 -0.035512067 0.1386311 0.22585422 0.034461997 0.14033912 -0.18290946 0.18679702 0.14134039 0.056074493 0.19607006 0.22831592 -0.13348496 0.22892858 -0.031869724 0.18701613 0.22567186 -0.034551304 0.22687306 -0.03176667 -0.18291599 0.19451532 -0.17110273 -0.03456779 0.03266383 0.033834875 0.18448734 0.22713448 -0.032542203 -0.17110726 -0.18256068 0.1989207
0.952953 0.1991413 0.056431048 0.033834837 -0.18367547 0.14038318 0.19959828 0.0583575 -0.1832667 0.056695208 0.13777821 0.18339702 -0.033362422 0.22923233 -0.13709301 -0.03487347 0.19764856 -0.13714597 0.1392323 0.22712986 -0.03546865 0.13869679 0.22599223 0.034524232 0.14041212 -0.18291694 0.1868722 0.1414179 0.056139268 0.19614273 0.2284497 -0.13347626 0.22906211 -0.031823054 0.18709229 0.22580843 -0.034506947 0.22700869 -0.03171703 -0.1829314 0.19458446 -0.17111185 -0.034520097 0.03272838 0.033898093 0.18455562 0.227269 -0.0324909 -0.17111672 -0.18256983 0.19900018
0.953954 0.1992196 0.056498405 0.033893812 -0.18368813 0.1404568 0.1996774 0.058428198 -0.18328112 0.056766503 0.1378405 0.1834634 -0.033317514 0.2293652 -0.13707785 -0.034832798 0.1977238 -0.1371353 0.13929997 0.22726694 -0.035424963 0.13876227 0.22612998 0.034586556 0.140485 -0.18292391 0.186947 0.14149526 0.056204032 0.19621503 0.22858334 -0.13346745 0.22919543 -0.03177595 0.1871682 0.22594477 -0.03446239 0.22714421 -0.03166708 -0.18294649 0.19465345 -0.17112035 -0.034472268 0.032793246 0.03396142 0.1846236 0.22740334 -0.032439325 -0.17112581 -0.18257844 0.19907933
0.954955 0.19929771 0.056565598 0.033952653 -0.1837006 0.14053027 0.1997562 0.058498792 -0.18329534 0.056837842 0.13790238 0.1835295 -0.03327233 0.22949778 -0.13706255 -0.034792177 0.19779876 -0.1371245 0.13936734 0.22740391 -0.035381194 0.13882741 0.2262677 0.034648873 0.1405576 -0.18293056 0.18702154 0.14157237 0.05626861 0.19628713 0.22871685 -0.13345864 0.22932866 -0.031728864 0.18724379 0.22608104 -0.034417666 0.22727956 -0.031617112 -0.18296154 0.19472195 -0.17112839 -0.03442412 0.03285791 0.034024715 0.18469128 0.2275376 -0.032387502 -0.17113462 -0.18258691 0.19915818
0.955956 0.19937545 0.056632653 0.03401144 -0.18371275 0.14060351 0.19983473 0.058569573 -0.18330938 0.056909174 0.13796395 0.18359521 -0.03322718 0.22963032 -0.13704702 -0.034751512 0.19787344 -0.13711345 0.13943444 0.22754076 -0.035337325 0.1388923 0.22640532 0.03471114 0.14062996 -0.18293661 0.18709576 0.14164929 0.056333147 0.1963588 0.22885013 -0.13344961 0.22946161 -0.031681545 0.18731919 0.22621715 -0.03437286 0.22741482 -0.031566713 -0.1829762 0.19479014 -0.1711362 -0.034375817 0.03292268 0.034087975 0.18475863 0.22767164 -0.032335512 -0.17114297 -0.18259479 0.19923677
0.956957 0.19945294 0.05669963 0.034070026 -0.1837244 0.14067654 0.199913 0.05864016 -0.1833232 0.056980416 0.13802528 0.18366075 -0.033181768 0.22976257 -0.13703114 -0.034710493 0.19794777 -0.13710225 0.13950132 0.22767743 -0.035293136 0.13895687 0.22654271 0.03477329 0.14070195 -0.1829423 0.18716966 0.141726 0.056397565 0.19643027 0.22898322 -0.13344039 0.2295945 -0.031633988 0.18739426 0.22635308 -0.03432773 0.22755 -0.031516124 -0.18299052 0.19485801 -0.17114355 -0.034327384 0.032987464 0.034151185 0.18482569 0.2278055 -0.0322832 -0.17115082 -0.18260236 0.19931503
0.957958 0.19953015 0.05676658 0.03412866 -0.18373607 0.14074951 0.19999093 0.058710836 -0.18333675 0.05705161 0.1380864 0.1837258 -0.033136226 0.22989462 -0.1370148 -0.03466973 0.19802168 -0.13709074 0.13956797 0.22781403 -0.03524889 0.13902123 0.22668 0.034835592 0.14077389 -0.18294764 0.18724328 0.14180265 0.056461953 0.1965014 0.22911611 -0.13343102 0.22972709 -0.031586267 0.18746918 0.22648892 -0.03428258 0.22768486 -0.03146521 -0.18300456 0.19492555 -0.17115045 -0.03427859 0.033052314 0.03421448 0.1848924 0.22793928 -0.032230623 -0.17115831 -0.18260944 0.19939299
0.958959 0.19960713 0.056833472 0.034187175 -0.18374726 0.14082214 0.2000685 0.058781527 -0.18335003 0.05712288 0.13814712 0.18379065 -0.033090446 0.2300265 -0.13699841 -0.03462871 0.19809538 -0.13707893 0.13963439 0.22795051 -0.035204604 0.1390853 0.2268172 0.034897678 0.1408455 -0.18295234 0.18731648 0.14187908 0.056526184 0.19657232 0.22924888 -0.13342167 0.22985962 -0.031538382 0.1875438 0.22662449 -0.034237277 0.22781964 -0.031414207 -0.18301833 0.19499274 -0.171157 -0.034229662 0.03311694 0.034277737 0.18495876 0.22807279 -0.03217776 -0.17116545 -0.18261611 0.19947068
0.95996 0.19968382 0.05690023 0.03424557 -0.18375821 0.14089464 0.20014596 0.058852237 -0.18336305 0.057194065 0.13820755 0.18385506 -0.033044584 0.23015827 -0.13698152 -0.034587786 0.1981688 -0.13706708 0.13970056 0.22808677 -0.035160076 0.13914905 0.22695419 0.034959912 0.14091688 -0.18295692 0.18738943 0.14195539 0.056590408 0.19664285 0.22938144 -0.13341211 0.22999194 -0.031490326 0.18761814 0.22676009 -0.03419184 0.22795433 -0.03136295 -0.18303187 0.19505954 -0.17116305 -0.03418044 0.033181805 0.0343411 0.18502483 0.22820626 -0.032124694 -0.17117219 -0.1826224 0.19954799
0.960961 0.19976023 0.056966826 0.034303904 -0.18376896 0.14096689 0.200223 0.05892294 -0.18337584 0.057265118 0.13826767 0.18391934 -0.03299859 0.23028973 -0.1369645 -0.03454678 0.19824181 -0.13705502 0.13976651 0.22822297 -0.03511536 0.13921249 0.2270911 0.035022136 0.14098793 -0.18296094 0.18746203 0.14203139 0.05665446 0.19671312 0.22951388 -0.13340247 0.23012412 -0.03144205 0.18769228 0.22689535 -0.034146268 0.22808872 -0.03131141 -0.18304524 0.195126 -0.17116877 -0.034131184 0.03324663 0.03440442 0.1850906 0.22833942 -0.032071345 -0.17117858 -0.18262835 0.19962506
0.961962 0.1998364 0.057033397 0.034362122 -0.18377951 0.14103903 0.2002997 0.058993615 -0.18338844 0.05733635 0.13832748 0.18398312 -0.032952324 0.23042107 -0.13694723 -0.034505684 0.19831452 -0.13704273 0.13983217 0.22835901 -0.035070572 0.13927566 0.22722788 0.035084262 0.14105868 -0.1829645 0.18753432 0.14210726 0.056718424 0.19678296 0.22964609 -0.13339269 0.23025608 -0.031393766 0.1877661 0.22703052 -0.03410056 0.2282231 -0.03125969 -0.18305823 0.19519207 -0.17117411 -0.03408151 0.033311427 0.034467723 0.18515594 0.22847247 -0.032017637 -0.1711846 -0.1826339 0.1997018
0.962963 0.19991219 0.05709981 0.03442027 -0.18378964 0.14111087 0.2003762 0.059064224 -0.18340078 0.05740744 0.13838698 0.18404666 -0.032906096 0.2305522 -0.13692954 -0.03446459 0.19838691 -0.13703024 0.13989758 0.22849493 -0.03502568 0.13933851 0.22736451 0.035146374 0.14112927 -0.1829679 0.18760626 0.14218298 0.05678235 0.19685255 0.22977808 -0.13338277 0.2303879 -0.031345084 0.18783969 0.22716558 -0.034054838 0.22835726 -0.031207815 -0.18307096 0.19525781 -0.17117915 -0.034031693 0.033376206 0.034530975 0.1852211 0.22860537 -0.03196387 -0.17119032 -0.18263893 0.19977815
0.963964 0.19998774 0.05716616 0.03447832 -0.18379948 0.1411826 0.20045237 0.059134856 -0.18341298 0.057478443 0.13844618 0.1841098 -0.032859538 0.2306832 -0.13691163 -0.0344235 0.19845897 -0.13701755 0.13996285 0.22863072 -0.03498046 0.13940111 0.22750095 0.03520847 0.14119953 -0.18297055 0.18767789 0.14225842 0.056846127 0.196922 0.22990984 -0.13337283 0.23051955 -0.03129629 0.18791294 0.22730032 -0.034008797 0.22849125 -0.031155638 -0.18308344 0.19532326 -0.17118366 -0.03398181 0.033441074 0.034594264 0.18528587 0.22873816 -0.031909674 -0.17119554 -0.18264368 0.19985428
0.964965 0.20006308 0.057232387 0.034536175 -0.18380907 0.1412541 0.20052835 0.05920561 -0.1834248 0.057549514 0.13850503 0.18417273 -0.03281286 0.23081389 -0.13689351 -0.034382317 0.19853069 -0.1370047 0.14002773 0.22876632 -0.034935232 0.13946342 0.22763716 0.03527055 0.14126949 -0.18297285 0.18774918 0.1423337 0.0569098 0.196991 0.23004153 -0.1333626 0.23065098 -0.031247485 0.18798596 0.22743498 -0.033962674 0.2286252 -0.031103287 -0.18309578 0.19538826 -0.17118785 -0.03393159 0.03350595 0.03465753 0.18535024 0.22887066 -0.031855285 -0.17120045 -0.18264785 0.19993001
0.965966 0.2001381 0.057298437 0.03459397 -0.18381849 0.14132541 0.20060384 0.059276257 -0.18343657 0.057620514 0.13856359 0.18423524 -0.032766152 0.23094444 -0.136875 -0.034341 0.19860208 -0.13699158 0.14009237 0.22890183 -0.034889955 0.13952538 0.22777337 0.03533268 0.14133924 -0.18297482 0.18782014 0.14240886 0.05697336 0.19705972 0.23017293 -0.13335243 0.23078227 -0.031198263 0.18805875 0.2275695 -0.03391646 0.22875889 -0.031050678 -0.18310781 0.19545299 -0.17119162 -0.033881154 0.033570692 0.034720786 0.18541431 0.22900307 -0.031800635 -0.17120492 -0.18265188 0.20000547
0.966967 0.20021287 0.05736448 0.03465178 -0.18382749 0.14139645 0.20067915 0.059346948 -0.18344805 0.057691462 0.13862179 0.1842975 -0.032719187 0.23107478 -0.13685638 -0.034299858 0.19867319 -0.13697831 0.1401568 0.22903721 -0.03484445 0.13958701 0.22790943 0.03539472 0.14140868 -0.18297628 0.18789075 0.1424838 0.05703684 0.1971281 0.23030414 -0.13334224 0.2309133 -0.031149026 0.18813126 0.22770375 -0.03387003 0.22889237 -0.030997958 -0.1831195 0.19551718 -0.17119499 -0.033830557 0.03363556 0.034784067 0.18547803 0.22913527 -0.031745683 -0.17120913 -0.18265532 0.20008057
0.967968 0.20028722 0.057430312 0.034709238 -0.18383649 0.14146733 0.20075408 0.059417486 -0.18345945 0.057762295 0.13867965 0.18435936 -0.032672107 0.23120496 -0.13683727 -0.034258552 0.19874379 -0.13696492 0.14022094 0.2291725 -0.034798753 0.13964842 0.22804525 0.035456665 0.14147785 -0.18297748 0.18796104 0.14255846 0.05710015 0.19719613 0.23043524 -0.13333169 0.23104419 -0.031099558 0.18820348 0.227838 -0.03382357 0.22902578 -0.030944847 -0.18313101 0.19558114 -0.17119798 -0.033779874 0.033700403 0.0348472 0.1855415 0.22926728 -0.031690575 -0.17121294 -0.18265852 0.20015536
0.968969 0.20036137 0.057496123 0.0347667 -0.18384498 0.14153805 0.20082876 0.059488155 -0.18347041 0.057833195 0.13873729 0.18442087 -0.03262489 0.23133491 -0.13681811 -0.034217205 0.19881417 -0.13695128 0.14028484 0.22930747 -0.034753043 0.1397095 0.22818103 0.035518676 0.14154676 -0.18297818 0.18803094 0.142633 0.057163432 0.19726388 0.23056605 -0.13332114 0.23117499 -0.031050045 0.18827549 0.22797191 -0.033776812 0.22915903 -0.030891635 -0.18314224 0.19564465 -0.1712006 -0.03372875 0.033765156 0.034910478 0.18560448 0.2293991 -0.031635094 -0.17121628 -0.18266128 0.20022985
0.96997 0.20043522 0.057561778 0.03482406 -0.18385327 0.14160848 0.20090318 0.05955875 -0.18348129 0.057904016 0.13879453 0.18448208 -0.032577373 0.23146455 -0.13679843 -0.034175977 0.19888425 -0.13693741 0.14034846 0.2294424 -0.034706965 0.1397703 0.22831662 0.035580534 0.14161539 -0.18297845 0.18810055 0.14270736 0.057226583 0.19733134 0.23069677 -0.13331059 0.23130545 -0.031000316 0.18834713 0.22810578 -0.033730075 0.22929198 -0.030838102 -0.18315326 0.19570786 -0.1712028 -0.03367758 0.03382998 0.034973748 0.18566728 0.22953075 -0.031579405 -0.17121938 -0.18266366 0.200304
0.970971 0.20050883 0.057627216 0.034881294 -0.1838614 0.14167875 0.20097713 0.059629448 -0.18349203 0.057974808 0.1388514 0.18454292 -0.03252994 0.23159412 -0.13677877 -0.03413465 0.19895387 -0.13692355 0.14041181 0.22957721 -0.034661047 0.13983072 0.22845206 0.035642516 0.14168364 -0.18297845 0.18816975 0.1427814 0.057289578 0.19739844 0.23082712 -0.1333 0.2314358 -0.030950364 0.18841857 0.22823939 -0.033683307 0.2294249 -0.03078447 -0.18316412 0.19577065 -0.17120484 -0.03362626 0.033894736 0.035036936 0.18572965 0.22966218 -0.031523492 -0.17122221 -0.18266568 0.20037782
0.971972 0.20058206 0.057692703 0.0349384 -0.18386942 0.1417488 0.20105083 0.05969993 -0.18350253 0.058045387 0.138908 0.18460342 -0.032482367 0.23172343 -0.1367587 -0.034093224 0.19902329 -0.13690944 0.14047492 0.22971177 -0.03461492 0.13989085 0.22858736 0.035704322 0.14175163 -0.18297794 0.18823865 0.14285538 0.057352386 0.1974653 0.23095737 -0.13328923 0.2315659 -0.030900288 0.18848968 0.22837284 -0.033636227 0.22955759 -0.030730575 -0.18317473 0.19583309 -0.17120625 -0.033574574 0.033959515 0.035100076 0.18579169 0.22979344 -0.0314673 -0.17122455 -0.18266726 0.20045134
0.972973 0.20065503 0.05775788 0.034995332 -0.18387693 0.14181861 0.20112425 0.05977051 -0.18351285 0.058116198 0.13896412 0.18466356 -0.03243453 0.23185253 -0.13673839 -0.034051962 0.19909224 -0.13689509 0.14053777 0.22984621 -0.03456864 0.13995063 0.22872236 0.035766188 0.14181942 -0.18297711 0.18830714 0.14292906 0.057415158 0.19753169 0.23108733 -0.13327843 0.23169589 -0.030850165 0.18856049 0.22850609 -0.033589065 0.22969013 -0.030676566 -0.1831851 0.1958951 -0.17120752 -0.03352284 0.03402425 0.03516327 0.18585342 0.22992456 -0.03141097 -0.17122656 -0.18266858 0.2005245
0.973974 0.2007277 0.057823032 0.03505214 -0.18388441 0.1418882 0.20119736 0.05984097 -0.183523 0.058186725 0.13902006 0.18472338 -0.032386586 0.2319814 -0.13671777 -0.034010664 0.19916089 -0.13688056 0.1406003 0.22998065 -0.034522306 0.14001007 0.2288574 0.035828 0.14188682 -0.18297589 0.18837528 0.14300254 0.057477817 0.19759785 0.2312172 -0.13326752 0.23182563 -0.030799653 0.18863103 0.22863922 -0.033541914 0.22982249 -0.030622136 -0.18319513 0.1959567 -0.17120822 -0.033470716 0.034089044 0.035226323 0.1859147 0.23005548 -0.03135426 -0.17122823 -0.18266943 0.20059732
0.974975 0.20080006 0.057888005 0.035108957 -0.18389165 0.14195755 0.20127007 0.059911523 -0.18353286 0.058257323 0.13907564 0.18478298 -0.032338638 0.23211005 -0.13669705 -0.03396935 0.19922912 -0.13686593 0.14066257 0.23011479 -0.034475766 0.1400692 0.22899216 0.035889734 0.14195384 -0.18297422 0.18844315 0.14307584 0.05754033 0.19766364 0.23134676 -0.13325663 0.23195522 -0.030749023 0.18870133 0.22877204 -0.033494644 0.2299546 -0.030567717 -0.18320504 0.19601795 -0.17120866 -0.033418626 0.03415376 0.035289496 0.18597569 0.23018607 -0.031297285 -0.17122959 -0.18266988 0.2006697
0.975976 0.20087221 0.057952896 0.035165507 -0.18389854 0.14202672 0.20134252 0.059982125 -0.18354262 0.05832783 0.13913089 0.18484205 -0.03229037 0.23223844 -0.13667597 -0.033927895 0.19929719 -0.13685124 0.14072454 0.23024869 -0.034429133 0.14012812 0.2291267 0.035951383 0.14202072 -0.18297221 0.1885106 0.14314896 0.057602767 0.19772922 0.23147619 -0.13324556 0.23208457 -0.030698474 0.18877137 0.22890472 -0.033447053 0.2300866 -0.030512933 -0.18321487 0.1960789 -0.1712087 -0.03336623 0.034218386 0.03535264 0.18603626 0.23031658 -0.031240113 -0.17123057 -0.18267003 0.2007419
0.976977 0.20094398 0.058017604 0.035221927 -0.18390538 0.14209574 0.20141461 0.060052644 -0.18355241 0.058398232 0.13918571 0.18490079 -0.032242157 0.2323666 -0.13665462 -0.033886638 0.19936463 -0.13683625 0.14078625 0.23038256 -0.034382526 0.14018649 0.22926125 0.036013044 0.14208722 -0.18296987 0.18857768 0.1432218 0.05766493 0.19779432 0.2316054 -0.13323456 0.23221365 -0.030647557 0.18884104 0.22903728 -0.033399682 0.23021844 -0.030458037 -0.18322442 0.19613934 -0.17120841 -0.033313714 0.034283094 0.03541565 0.18609655 0.2304469 -0.031182688 -0.17123133 -0.18266994 0.20081367
0.977978 0.20101541 0.05808219 0.03527811 -0.18391192 0.14216438 0.20148644 0.060123004 -0.18356176 0.05846862 0.13924025 0.18495923 -0.032193672 0.23249462 -0.13663298 -0.033845257 0.19943184 -0.13682109 0.14084768 0.23051628 -0.034335643 0.14024471 0.22939554 0.03607461 0.14215346 -0.18296707 0.18864447 0.14329445 0.057727113 0.19785914 0.2317344 -0.13322335 0.23234268 -0.030596599 0.18891047 0.22916964 -0.033351965 0.23035006 -0.03040281 -0.18323365 0.1961994 -0.17120779 -0.033261035 0.034347765 0.03547857 0.1861564 0.23057702 -0.031124957 -0.17123145 -0.18266943 0.20088506
0.978979 0.20108655 0.058146596 0.035334278 -0.18391827 0.1422329 0.2015579 0.06019345 -0.18357107 0.058538944 0.13929434 0.1850173 -0.03214513 0.23262236 -0.13661116 -0.03380395 0.19949874 -0.1368058 0.14090884 0.23064977 -0.03428864 0.14030258 0.22952968 0.036136147 0.14221936 -0.18296382 0.18871084 0.14336683 0.05778896 0.19792366 0.23186314 -0.13321228 0.2324713 -0.030545488 0.18897969 0.22930178 -0.03330412 0.2304815 -0.030347504 -0.18324271 0.196259 -0.17120671 -0.033208087 0.03441239 0.03554153 0.18621597 0.23070689 -0.031066984 -0.17123143 -0.18266846 0.20095617
0.97998 0.20115742 0.058210876 0.035390258 -0.1839244 0.1423011 0.20162904 0.060263846 -0.18358037 0.058609195 0.13934812 0.18507501 -0.03209638 0.2327499 -0.13658917 -0.033762634 0.1995652 -0.13679057 0.14096972 0.23078309 -0.03424171 0.1403601 0.22966358 0.03619767 0.14228493 -0.18296036 0.18877682 0.1434391 0.057850786 0.19798774 0.23199162 -0.133201 0.23259985 -0.030494131 0.18904841 0.22943363 -0.0332564 0.23061273 -0.03029199 -0.18325156 0.1963184 -0.17120527 -0.033154998 0.034476943 0.035604578 0.18627515 0.23083657 -0.031008687 -0.17123112 -0.18266723 0.20102686
0.980981 0.20122789 0.058275014 0.035446066 -0.18393034 0.1423691 0.20169982 0.060334224 -0.18358931 0.058679312 0.13940153 0.18513231 -0.032047685 0.23287721 -0.13656694 -0.03372147 0.19963129 -0.1367749 0.14103028 0.23091632 -0.034194622 0.14041713 0.22979741 0.03625903 0.14235017 -0.18295655 0.18884242 0.14351109 0.05791246 0.19805163 0.23211989 -0.13318983 0.23272823 -0.030442748 0.18911697 0.22956541 -0.033208348 0.23074377 -0.030236278 -0.18326032 0.19637729 -0.17120364 -0.033101752 0.0345415 0.035667393 0.18633392 0.23096603 -0.030950427 -0.17123039 -0.18266559 0.20109734
0.981982 0.20129816 0.058338992 0.035501804 -0.18393612 0.14243695 0.20177028 0.060404576 -0.18359803 0.058749437 0.13945462 0.18518925 -0.031998683 0.23300424 -0.13654432 -0.0336803 0.19969702 -0.13675919 0.14109047 0.23104936 -0.034147408 0.1404739 0.22993097 0.036320366 0.14241518 -0.18295228 0.18890762 0.143583 0.05797404 0.19811507 0.23224792 -0.13317852 0.23285627 -0.030391261 0.1891852 0.2296969 -0.033160422 0.23087472 -0.030180302 -0.18326882 0.19643569 -0.17120153 -0.033048145 0.034606006 0.035730347 0.18639234 0.23109528 -0.03089172 -0.17122942 -0.1826636 0.20116735
0.982983 0.20136805 0.058402784 0.03555723 -0.18394169 0.14250447 0.20184039 0.060474932 -0.18360671 0.058819436 0.1395073 0.1852459 -0.0319497 0.23313098 -0.13652158 -0.033639096 0.1997623 -0.1367434 0.14115053 0.23118213 -0.034100033 0.14053038 0.23006436 0.03638178 0.14247978 -0.18294773 0.18897252 0.14365439 0.05803544 0.19817814 0.23237579 -0.13316731 0.23298416 -0.030339416 0.18925312 0.22982824 -0.033112247 0.23100533 -0.03012421 -0.18327723 0.19649374 -0.17119922 -0.03299454 0.03467045 0.035793137 0.1864504 0.23122439 -0.030832827 -0.1712282 -0.18266137 0.20123696
0.983984 0.20143762 0.058466457 0.035612512 -0.18394706 0.14257178 0.20191015 0.060545202 -0.18361533 0.05888942 0.13955955 0.18530214 -0.03190068 0.23325756 -0.13649854 -0.033597957 0.19982737 -0.13672751 0.14121011 0.23131485 -0.034052756 0.14058647 0.23019758 0.03644293 0.14254406 -0.18294281 0.189037 0.14372575 0.058096595 0.19824092 0.23250337 -0.13315591 0.23311183 -0.030287664 0.18932083 0.22995931 -0.033064045 0.2311358 -0.030067872 -0.18328533 0.19655143 -0.17119643 -0.03294074 0.034734853 0.03585589 0.18650809 0.23135318 -0.030773707 -0.17122649 -0.18265866 0.2013063
0.984985 0.20150688 0.0585298 0.035667628 -0.18395235 0.1426388 0.20197967 0.06061542 -0.1836239 0.058959223 0.1396115 0.18535803 -0.031851422 0.23338388 -0.13647532 -0.03355701 0.19989195 -0.13671139 0.14126948 0.23144737 -0.03400516 0.14064214 0.23033068 0.036504157 0.14260799 -0.18293738 0.18910113 0.14379677 0.05815759 0.19830331 0.23263064 -0.13314468 0.23323932 -0.030235808 0.18938817 0.23009016 -0.033015832 0.23126608 -0.03001137 -0.18329343 0.19660859 -0.17119342 -0.03288685 0.034799162 0.03591859 0.18656537 0.23148179 -0.03071431 -0.17122464 -0.18265577 0.20137522
0.985986 0.20157582 0.05859315 0.035722505 -0.18395735 0.14270559 0.20204872 0.060685642 -0.18363217 0.059028935 0.13966301 0.18541348 -0.031802177 0.23350996 -0.1364519 -0.033515833 0.19995618 -0.13669534 0.14132856 0.23157965 -0.03395761 0.14069755 0.23046358 0.03656522 0.1426717 -0.18293181 0.18916482 0.14386767 0.05821854 0.19836536 0.23275785 -0.13313334 0.23336655 -0.03018371 0.18945512 0.23022091 -0.032967336 0.2313962 -0.029954597 -0.18330127 0.1966654 -0.17119014 -0.032832637 0.034863546 0.03598116 0.18662226 0.23161022 -0.030654736 -0.17122224 -0.18265247 0.20144375
0.986987 0.20164444 0.058656264 0.03577742 -0.18396237 0.1427722 0.2021175 0.060755797 -0.18364042 0.05909867 0.13971418 0.18546858 -0.03175271 0.23363572 -0.1364282 -0.033474926 0.20002003 -0.13667902 0.14138722 0.23171175 -0.033909995 0.14075255 0.2305962 0.036626175 0.14273497 -0.18292576 0.18922818 0.14393824 0.058279306 0.19842704 0.23288465 -0.13312204 0.23349348 -0.030131366 0.18952182 0.23035136 -0.032918997 0.23152602 -0.029897675 -0.18330887 0.19672184 -0.17118634 -0.032778356 0.034927744 0.036043845 0.18667883 0.2317383 -0.030594856 -0.17121986 -0.18264887 0.20151195
0.987988 0.20171276 0.058719195 0.03583194 -0.18396704 0.14283848 0.20218585 0.06082593 -0.18364854 0.05916819 0.139765 0.18552336 -0.031703185 0.23376128 -0.13640437 -0.033434097 0.2000834 -0.13666257 0.14144576 0.23184374 -0.033862296 0.1408072 0.23072869 0.03668713 0.14279789 -0.18291943 0.18929109 0.14400864 0.058339857 0.19848847 0.2330114 -0.13311064 0.23362027 -0.030079082 0.18958822 0.23048162 -0.032870546 0.23165569 -0.029840585 -0.18331647 0.19677776 -0.17118242 -0.032723904 0.03499198 0.036106333 0.18673491 0.23186624 -0.030534845 -0.17121693 -0.18264496 0.20157978
0.988989 0.20178074 0.058781937 0.035886474 -0.18397166 0.14290449 0.20225391 0.060895994 -0.18365642 0.05923779 0.13981539 0.1855777 -0.031653613 0.23388663 -0.13638034 -0.03339322 0.20014647 -0.13664596 0.14150393 0.23197547 -0.033814583 0.14086145 0.23086095 0.036747977 0.14286047 -0.18291277 0.18935359 0.14407876 0.058400154 0.19854942 0.23313768 -0.13309942 0.23374686 -0.0300267 0.18965435 0.23061159 -0.032821916 0.23178512 -0.029783364 -0.18332392 0.19683325 -0.17117801 -0.032669254 0.035056047 0.036168836 0.18679067 0.23199391 -0.030474454 -0.17121385 -0.18264063 0.20164718
0.98999 0.20184843 0.058844466 0.03594062 -0.1839761 0.14297031 0.20232162 0.060966045 -0.18366443 0.059307132 0.1398654 0.18563163 -0.031603917 0.23401156 -0.13635598 -0.033352472 0.2002092 -0.13662948 0.14156172 0.23210703 -0.033766653 0.14091533 0.23099314 0.036808696 0.14292276 -0.1829057 0.1894158 0.14414859 0.05846035 0.19861007 0.23326375 -0.1330881 0.23387296 -0.029973932 0.18972015 0.23074144 -0.032773342 0.23191439 -0.029725779 -0.1833311 0.19688836 -0.17117341 -0.032614335 0.03512021 0.036231287 0.18684599 0.23212142 -0.03041396 -0.17121044 -0.18263608 0.2017143
0.990991 0.20191562 0.058906883 0.035994645 -0.1839805 0.14303589 0.20238894 0.06103596 -0.18367228 0.059376538 0.13991502 0.18568525 -0.031554148 0.23413637 -0.13633147 -0.033311848 0.20027135 -0.1366128 0.14161927 0.23223847 -0.033718828 0.14096884 0.23112497 0.036869373 0.14298466 -0.18289852 0.1894776 0.14421828 0.058520395 0.19867027 0.23338966 -0.13307679 0.23399915 -0.029921189 0.18978557 0.230871 -0.032724664 0.23204337 -0.029668197 -0.18333822 0.19694301 -0.17116836 -0.032559384 0.03518416 0.03629362 0.18690094 0.2322486 -0.030353215 -0.1712068 -0.18263128 0.20178096
0.991992 0.20198256 0.05896896 0.036048435 -0.18398464 0.14310116 0.20245594 0.06110584 -0.18368003 0.059445687 0.13996416 0.18573838 -0.03150431 0.23426084 -0.13630673 -0.033271242 0.2003332 -0.13659593 0.14167635 0.23236963 -0.03367081 0.1410219 0.23125668 0.036929935 0.14304616 -0.18289089 0.1895389 0.14428766 0.05858011 0.1987302 0.23351529 -0.13306557 0.23412485 -0.029868495 0.18985066 0.23100035 -0.032675933 0.23217225 -0.0296104 -0.18334523 0.19699721 -0.17116323 -0.032504372 0.0352481 0.036355846 0.18695551 0.23237568 -0.030292165 -0.17120272 -0.18262604 0.20184729
0.992993 0.20204929 0.059031017 0.036102034 -0.18398869 0.1431662 0.20252258 0.061175838 -0.18368763 0.059514824 0.14001293 0.18579116 -0.03145431 0.2343851 -0.13628183 -0.033230722 0.20039466 -0.13657904 0.14173323 0.23250067 -0.03362282 0.14107475 0.23138812 0.03699048 0.14310747 -0.182883 0.18959984 0.14435682 0.058639847 0.19878975 0.23364061 -0.13305432 0.23425052 -0.029815637 0.18991548 0.23112947 -0.03262713 0.23230079 -0.02955243 -0.18335205 0.19705094 -0.17115773 -0.03244907 0.03531193 0.036418077 0.18700972 0.23250242 -0.030231006 -0.1711985 -0.18262058 0.20191318
0.993994 0.2021155 0.05909273 0.036155466 -0.18399253 0.14323094 0.20258881 0.061245672 -0.1836952 0.059583835 0.14006132 0.1858435 -0.03140434 0.23450902 -0.13625683 -0.033190303 0.20045571 -0.13656205 0.14178973 0.23263143 -0.03357474 0.14112702 0.23151945 0.03705087 0.14316815 -0.18287468 0.18966028 0.1444257 0.058699265 0.19884889 0.23376566 -0.13304316 0.23437579 -0.029762682 0.18997997 0.23125827 -0.032578196 0.23242916 -0.029494278 -0.18335876 0.1971043 -0.17115188 -0.03239371 0.035375614 0.036480293 0.18706347 0.23262891 -0.03016954 -0.17119381 -0.1826149 0.20197874
0.994995 0.20218143 0.059154198 0.03620858 -0.18399632 0.14329539 0.20265469 0.061315373 -0.18370263 0.059652653 0.14010924 0.18589547 -0.031354293 0.2346327 -0.13623157 -0.033150136 0.20051634 -0.136545 0.14184596 0.23276201 -0.033526625 0.141179 0.23165053 0.037111167 0.1432287 -0.18286614 0.18972048 0.14449431 0.058758553 0.1989077 0.23389061 -0.13303198 0.23450096 -0.02970947 0.1900441 0.23138693 -0.032529376 0.23255736 -0.029435877 -0.18336532 0.19715722 -0.1711458 -0.032338046 0.03543935 0.036542285 0.18711683 0.23275518 -0.03010796 -0.1711891 -0.18260881 0.20204395
0.995996 0.20224708 0.0592156 0.036261566 -0.18400009 0.14335959 0.20272022 0.06138509 -0.18371013 0.0597215 0.1401568 0.18594712 -0.031304076 0.23475602 -0.13620602 -0.03310982 0.20057659 -0.13652794 0.14190179 0.23289242 -0.03347843 0.14123055 0.23178133 0.0371714 0.14328882 -0.18285725 0.18978015 0.14456275 0.05881753 0.19896609 0.23401515 -0.13302079 0.2346257 -0.02965622 0.190108 0.2315154 -0.03248041 0.23268527 -0.029377375 -0.1833719 0.19720961 -0.17113918 -0.03228241 0.03550306 0.03660424 0.18716972 0.23288116 -0.030045994 -0.1711841 -0.18260255 0.20210868
0.996997 0.20231229 0.059276782 0.03631431 -0.18400362 0.14342353 0.20278534 0.061454695 -0.18371752 0.059790153 0.1402039 0.18599829 -0.03125388 0.23487917 -0.1361804 -0.033069853 0.20063637 -0.13651079 0.14195731 0.23302256 -0.033430275 0.14128177 0.23191202 0.0372314 0.14334853 -0.1828481 0.18983947 0.14463079 0.058876447 0.19902405 0.23413937 -0.13300991 0.23475027 -0.029602915 0.19017144 0.23164347 -0.032431513 0.23281288 -0.029318705 -0.18337816 0.19726154 -0.17113267 -0.032226477 0.03556653 0.036666043 0.18722221 0.2330069 -0.029983923 -0.17117888 -0.18259594 0.2021729
0.997998 0.20237724 0.059337575 0.036366753 -0.18400726 0.14348722 0.20285016 0.06152424 -0.18372491 0.059858613 0.14025064 0.18604904 -0.031203587 0.23500198 -0.13615471 -0.033029854 0.20069572 -0.13649349 0.14201245 0.23315257 -0.033381946 0.1413325 0.23204245 0.037291408 0.14340782 -0.18283877 0.18989831 0.14469863 0.058935016 0.1990817 0.23426348 -0.13299906 0.23487464 -0.02954952 0.19023459 0.23177141 -0.0323825 0.23294032 -0.02925992 -0.18338448 0.19731304 -0.17112568 -0.03217056 0.035629906 0.036727726 0.1872743 0.23313236 -0.02992161 -0.17117317 -0.18258917 0.20223686
0.998999 0.20244172 0.059398293 0.036418907 -0.18401064 0.14355052 0.2029145 0.061593786 -0.18373215 0.05992703 0.14029683 0.1860994 -0.031153306 0.2351245 -0.13612863 -0.0329901 0.20075467 -0.13647622 0.14206722 0.23328234 -0.033333853 0.14138281 0.23217274 0.037351195 0.14346683 -0.18282896 0.1899567 0.1447662 0.058993354 0.19913894 0.23438714 -0.13298813 0.23499866 -0.029496048 0.19029744 0.23189902 -0.032333545 0.23306757 -0.029200967 -0.18339089 0.19736406 -0.17111851 -0.03211447 0.035693184 0.036789466 0.18732592 0.23325753 -0.0298592 -0.1711674 -0.18258205 0.20230037
1.0 0.20250587 0.059458673 0.03647089 -0.1840141 0.14361358 0.20297855 0.061663162 -0.18373942 0.0599953 0.14034273 0.18614931 -0.031102944 0.23524672 -0.13610247 -0.032950435 0.20081323 -0.13645889 0.14212176 0.23341195 -0.033285607 0.1414327 0.23230271 0.03741098 0.14352536 -0.18281913 0.19001472 0.14483346 0.0590516 0.19919577 0.23451054 -0.1329773 0.23512243 -0.029442444 0.19035989 0.23202643 -0.032284547 0.23319453 -0.029141773 -0.18339679 0.19741458 -0.17111096 -0.03205814 0.03575649 0.036851052 0.18737724 0.23338254 -0.02979637 -0.17116143 -0.18257451 0.20236355


==> Plots/samples/SM_AVR_GOV_KAN_pred_samples_E_fd.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 1.0722123 1.0745499 1.0768815 1.0700308 1.0920498 1.0686421 1.1041431 1.0698812 1.0729309 1.0843506 1.0782647 1.0738742 1.1055083 1.0722876 1.0774417 1.082319 1.0746943 1.0851642 1.0788692 1.0729413 1.083839 1.0729039 1.0827574 1.0840847 1.0738238 1.0771976 1.0926465 1.0748997 1.0767788 1.0900743 1.0727497 1.0810757 1.0802485 1.0845795 1.0815594 1.0742296 1.0742043 1.0862907 1.0737512 1.0903622 1.0805326 1.0787624 1.0630717 1.0772566 1.0745647 1.0875415 1.088943 1.0804694 1.0760442 1.0793446
0.001001001 1.0719428 1.0742185 1.0761565 1.069466 1.0909145 1.068679 1.1030171 1.0692735 1.0727415 1.0828182 1.0772462 1.0733274 1.1039727 1.0720412 1.0770464 1.0820686 1.0746608 1.0838447 1.0787047 1.0725194 1.0825269 1.0729047 1.0821124 1.0833826 1.0728647 1.0768013 1.0917267 1.0742602 1.0760382 1.0887085 1.0728474 1.0798817 1.0796767 1.0838721 1.0813866 1.0737644 1.0738722 1.0856026 1.0729278 1.0893202 1.0797553 1.0780386 1.063047 1.0767624 1.0737255 1.0870181 1.0880923 1.0797287 1.0749253 1.0794431
0.002002002 1.0720096 1.0742344 1.075809 1.0693531 1.0901375 1.0690585 1.1022346 1.0691041 1.0728815 1.0817237 1.0766314 1.0731592 1.1028634 1.0721588 1.077001 1.0821633 1.0750253 1.0829227 1.0788727 1.072443 1.0816299 1.0732532 1.0818341 1.0830419 1.072348 1.0767641 1.0911486 1.0739928 1.0756826 1.0877925 1.0733106 1.0791364 1.0794843 1.0834925 1.0815846 1.0736525 1.0739231 1.0852869 1.0725613 1.0886815 1.0793968 1.0776829 1.0633533 1.0766209 1.0732794 1.086878 1.0876095 1.0794073 1.074259 1.0798776
0.003003003 1.0723991 1.0745754 1.075814 1.0696452 1.0897049 1.0697603 1.1017808 1.0693417 1.0733336 1.0810355 1.0763937 1.0733525 1.1021568 1.0725968 1.0772603 1.0825737 1.0757437 1.0823793 1.0793638 1.0726976 1.0811222 1.0739386 1.081901 1.0830429 1.0722315 1.0770661 1.0909008 1.0740725 1.0756857 1.0873061 1.0741253 1.078814 1.0796484 1.0834274 1.0821372 1.0738785 1.0743442 1.0853231 1.0726155 1.0884131 1.0794271 1.0776834 1.0639696 1.076813 1.0732031 1.0871043 1.0874785 1.0794699 1.0740123 1.0806065
0.004004004 1.0730993 1.0752236 1.0761497 1.0702989 1.089604 1.070768 1.101643 1.0699459 1.0740806 1.0807288 1.0765094 1.0738858 1.1018366 1.0733219 1.0778056 1.0832821 1.076771 1.0821978 1.08017 1.0732707 1.0809813 1.0749518 1.0822921 1.0833681 1.0724689 1.0776892 1.0909722 1.0744776 1.0760263 1.0872345 1.0752707 1.0788993 1.0801511 1.0836658 1.0830303 1.0744294 1.0751228 1.0856947 1.0730517 1.0884873 1.0798172 1.078027 1.0648763 1.0773184 1.0734794 1.0876822 1.0876838 1.0798866 1.0741531 1.0816132
0.005005005 1.0740979 1.0761608 1.0767946 1.0712725 1.0898247 1.0720658 1.1018089 1.0708752 1.075108 1.0807798 1.0769606 1.0747392 1.101887 1.074326 1.078623 1.0842743 1.0780643 1.0823615 1.0812836 1.0741479 1.0811857 1.0762823 1.0829884 1.0840008 1.0730281 1.0786176 1.0913532 1.0751884 1.0766865 1.087558 1.0767058 1.0793734 1.0809743 1.0841982 1.0842503 1.0752912 1.0762458 1.0863855 1.0738328 1.0888817 1.0805352 1.0786989 1.0660577 1.0781208 1.0740926 1.0885985 1.0882118 1.0806255 1.0746461 1.0828842
0.006006006 1.0753846 1.0773728 1.0777321 1.0725379 1.0903556 1.0736401 1.1022687 1.0720956 1.0764029 1.08117 1.0777339 1.0758939 1.102296 1.0756007 1.079701 1.0855379 1.0795877 1.0828537 1.0826967 1.0753188 1.0817177 1.0779176 1.0839736 1.0849282 1.0739055 1.0798373 1.0920355 1.0761882 1.0776551 1.0882589 1.0783837 1.0802193 1.0821029 1.0850155 1.0857848 1.0764502 1.077698 1.0873822 1.0749272 1.0895815 1.0815492 1.0796862 1.0674995 1.0792047 1.0750246 1.0898405 1.0890504 1.0816544 1.0754721 1.0844091
0.007007007 1.0769494 1.0788461 1.0789447 1.0740885 1.091186 1.0754784 1.1030128 1.0735953 1.0779544 1.0818803 1.0788162 1.0773346 1.1030501 1.0771356 1.0810286 1.0870613 1.0813311 1.083657 1.0844023 1.076768 1.08256 1.079844 1.085233 1.0861368 1.0751014 1.081336 1.0930052 1.0774622 1.0789194 1.0893192 1.0802827 1.081419 1.083519 1.0861095 1.0876223 1.0778934 1.0794636 1.0886725 1.0763024 1.0905712 1.0828372 1.0809757 1.0691888 1.0805571 1.0762591 1.0913976 1.0901891 1.0829519 1.0766289 1.086178
0.008008008 1.0787792 1.0805697 1.0804185 1.0759206 1.0923043 1.077572 1.1040334 1.0753739 1.0797526 1.0828961 1.0801944 1.0790479 1.10414 1.0789222 1.0825968 1.0888355 1.0832896 1.0847582 1.0863936 1.0784811 1.0836986 1.0820495 1.0867541 1.0876155 1.0766178 1.0831028 1.0942519 1.0789967 1.0804698 1.0907247 1.0823944 1.0829577 1.0852094 1.0874716 1.0897517 1.0796065 1.0815287 1.090245 1.0779488 1.0918407 1.0843999 1.0825546 1.0711162 1.0821668 1.0777822 1.0932593 1.0916178 1.0845181 1.0781143 1.0881824
0.009009009 1.080863 1.0825337 1.0821419 1.0780298 1.0936972 1.07991 1.1053226 1.0774273 1.0817897 1.0842023 1.0818543 1.0810208 1.1055554 1.0809535 1.0843956 1.0908519 1.0854571 1.086144 1.088659 1.0804458 1.0851213 1.0845227 1.0885253 1.0893536 1.0784509 1.0851275 1.0957636 1.0807815 1.082294 1.0924604 1.0847112 1.0848205 1.0871613 1.0890958 1.0921626 1.0815766 1.0838817 1.092089 1.0798687 1.0933793 1.0862352 1.0844121 1.0732722 1.0840236 1.079581 1.0954173 1.0933276 1.0863516 1.0799239 1.0904162
0.01001001 1.0831906 1.0847293 1.0841031 1.0804119 1.0953544 1.0824844 1.1068729 1.0797532 1.0840589 1.085787 1.0837834 1.0832433 1.1072879 1.0832269 1.0864187 1.0931041 1.0878298 1.0878031 1.091188 1.0826507 1.0868156 1.0872551 1.0905374 1.0913429 1.0805974 1.0874021 1.0975311 1.0828066 1.08438 1.0945145 1.087225 1.0869951 1.0893638 1.0909729 1.0948465 1.0837927 1.0865116 1.0941932 1.0820634 1.0951769 1.0883408 1.0865375 1.0756496 1.0861189 1.0816449 1.0978613 1.0953116 1.0884521 1.0820524 1.0928735
0.011011011 1.0857536 1.0871505 1.0862933 1.0830638 1.0972666 1.0852892 1.1086744 1.0823469 1.0865535 1.0876395 1.0859709 1.085704 1.1093299 1.0857369 1.0886586 1.0955863 1.0904033 1.0897251 1.093971 1.0850866 1.0887723 1.0902379 1.0927825 1.0935751 1.0830526 1.0899184 1.099546 1.0850632 1.0867174 1.0968759 1.0899297 1.0894712 1.0918074 1.0930933 1.097796 1.0862446 1.0894091 1.0965475 1.0845336 1.0972273 1.0907137 1.0889219 1.0782439 1.0884455 1.0839628 1.1005836 1.0975603 1.0908163 1.0844948 1.0955493
0.012012012 1.0885444 1.0897896 1.0887043 1.0859821 1.0994251 1.0883176 1.1107187 1.085207 1.0892694 1.0897498 1.0884067 1.0883937 1.1116745 1.0884802 1.091107 1.0982937 1.0931753 1.0919011 1.0970012 1.0877453 1.0909828 1.0934646 1.0952532 1.0960438 1.0858114 1.0926702 1.1018012 1.0875444 1.0892979 1.0995337 1.0928187 1.0922371 1.0944835 1.0954475 1.1010033 1.0889246 1.0925663 1.0991428 1.0872779 1.0995231 1.0933485 1.0915557 1.0810494 1.090997 1.0865268 1.1035769 1.1000654 1.09344 1.0872431 1.0984405
0.013013013 1.0915561 1.0926428 1.0913296 1.0891635 1.1018227 1.0915645 1.1129993 1.0883301 1.0922024 1.0921103 1.0910823 1.0913043 1.1143159 1.0914521 1.0937582 1.1012231 1.0961452 1.0943229 1.1002724 1.09062 1.0934391 1.0969291 1.0979431 1.0987431 1.0888673 1.0956509 1.1042895 1.0902443 1.0921131 1.1024798 1.095887 1.0952849 1.097384 1.0980299 1.1044627 1.0918266 1.095976 1.1019727 1.0902954 1.1020588 1.0962416 1.0944309 1.0840641 1.0937682 1.0893286 1.1068349 1.1028197 1.0963205 1.0902915 1.1015438
0.014014014 1.0947845 1.0957047 1.0941626 1.0926061 1.1044531 1.0950257 1.1155089 1.0917144 1.0953492 1.0947129 1.093991 1.0944289 1.1172473 1.0946474 1.096607 1.1043708 1.0993117 1.0969827 1.1037796 1.0937054 1.0961344 1.1006274 1.100848 1.1016684 1.0922153 1.0988568 1.1070058 1.0931574 1.0951557 1.1057062 1.09913 1.0986063 1.1005012 1.1008337 1.1081693 1.094944 1.0996335 1.1050301 1.0935838 1.1048292 1.0993884 1.0975404 1.0872831 1.0967546 1.0923617 1.1103529 1.1058155 1.099452 1.093632 1.1048571
0.015015015 1.0982236 1.0989714 1.0971992 1.0963079 1.10731 1.0986964 1.1182424 1.0953572 1.0987072 1.0975506 1.0971253 1.097761 1.1204627 1.0980625 1.0996475 1.1077344 1.1026741 1.0998751 1.1075184 1.0969967 1.0990629 1.1045554 1.1039624 1.104815 1.0958445 1.102282 1.1099448 1.09628 1.0984203 1.1092064 1.1025454 1.102195 1.1038282 1.1038535 1.1121175 1.0982717 1.103533 1.1083086 1.0971408 1.10783 1.1027828 1.1008776 1.0907048 1.0999527 1.09562 1.1141257 1.1090442 1.1028306 1.0972576 1.1083792
0.016016016 1.1018707 1.102441 1.1004338 1.1002672 1.110389 1.102574 1.1211945 1.0992582 1.102274 1.1006179 1.1004798 1.1012958 1.1239564 1.1016932 1.102877 1.1113114 1.1062295 1.1029937 1.1114858 1.1004894 1.1022189 1.1087103 1.1072841 1.1081793 1.0997466 1.1059232 1.1131022 1.0996069 1.1019017 1.112975 1.1061301 1.1060464 1.1073588 1.1070857 1.1163057 1.1018064 1.1076704 1.1118014 1.100962 1.1110563 1.106421 1.1044388 1.0943278 1.1033584 1.0990984 1.1181498 1.1125002 1.106452 1.1011623 1.1121085
0.017017016 1.105722 1.106109 1.1038644 1.104478 1.1136849 1.1066551 1.1243604 1.1034126 1.1060479 1.1039088 1.1040497 1.1050292 1.1277239 1.1055348 1.1062922 1.1150997 1.1099783 1.1063333 1.1156787 1.1041803 1.1055971 1.1130891 1.1108086 1.1117582 1.1039119 1.1097767 1.1164745 1.1031365 1.1055956 1.117006 1.109882 1.1101544 1.1110891 1.1105258 1.12073 1.1055437 1.1120424 1.1155013 1.1050465 1.1145037 1.1102973 1.1082177 1.0981488 1.10697 1.1027924 1.1224219 1.1161752 1.1103113 1.1053355 1.116044
0.018018018 1.1097748 1.1099745 1.1074858 1.1089363 1.1171944 1.110938 1.1277361 1.1078162 1.1100261 1.1074183 1.1078302 1.1089568 1.1317602 1.1095836 1.109891 1.1190968 1.1139166 1.1098891 1.1200949 1.1080669 1.1091931 1.1176906 1.1145335 1.1155486 1.1083326 1.1138401 1.1200582 1.1068641 1.1094971 1.1212959 1.1137991 1.114516 1.1150142 1.1141713 1.1253905 1.1094805 1.1166465 1.1194023 1.10939 1.1181703 1.1144056 1.1122115 1.1021677 1.1107845 1.106698 1.1269388 1.1200612 1.1144017 1.1097686 1.120183
0.019019019 1.1140264 1.114035 1.1112957 1.1136382 1.1209139 1.1154202 1.1313175 1.1124651 1.1142077 1.1111423 1.1118178 1.1130766 1.136062 1.1138358 1.1136717 1.1233013 1.1180435 1.1136578 1.1247326 1.1121465 1.1130033 1.1225125 1.1184566 1.1195471 1.1129999 1.1181098 1.1238496 1.1107886 1.1136036 1.1258403 1.1178806 1.1191273 1.119131 1.1180191 1.1302841 1.1136148 1.1214792 1.1234992 1.1139879 1.1220524 1.1187395 1.1164162 1.1063812 1.1147997 1.1108114 1.1316984 1.1241537 1.1187174 1.1144524 1.1245263
0.02002002 1.1184759 1.118289 1.1152923 1.1185784 1.1248403 1.1200997 1.1351013 1.117355 1.1185893 1.1150758 1.1160088 1.1173841 1.1406255 1.1182888 1.1176336 1.1277122 1.1223578 1.1176349 1.1295902 1.1164167 1.1170229 1.1275537 1.1225749 1.1237519 1.117909 1.1225843 1.127847 1.1149079 1.117912 1.1306365 1.1221257 1.1239852 1.1234345 1.1220679 1.1354105 1.1179444 1.1265388 1.1277866 1.1188368 1.1261477 1.123292 1.1208273 1.1107876 1.1190132 1.1151297 1.136699 1.1284466 1.1232512 1.11938 1.1290715
0.021021022 1.123121 1.122735 1.1194739 1.1237533 1.1289707 1.1249759 1.1390843 1.1224822 1.1231699 1.1192162 1.1204002 1.1218786 1.1454475 1.1229383 1.1217756 1.1323278 1.1268573 1.1218175 1.1346672 1.1208766 1.1212497 1.1328135 1.1268868 1.12816 1.1230527 1.1272612 1.1320477 1.1192197 1.1224202 1.1356816 1.126534 1.1290876 1.1279219 1.1263152 1.1407696 1.1224669 1.1318232 1.1322601 1.1239306 1.1304544 1.1280569 1.1254416 1.115386 1.1234226 1.11965 1.1419395 1.1329353 1.127998 1.1245449 1.1338181
0.022022022 1.1279607 1.1273715 1.1238391 1.1291602 1.133302 1.1300464 1.1432638 1.1278429 1.1279473 1.123559 1.1249894 1.1265571 1.1505253 1.1277825 1.126097 1.1371452 1.1315408 1.1262023 1.1399611 1.1255246 1.12568 1.1382902 1.1313882 1.1327698 1.1284266 1.1321383 1.1364493 1.1237217 1.1271249 1.1409733 1.131105 1.134432 1.1325892 1.1307604 1.1463599 1.1271807 1.1373328 1.1369158 1.1292634 1.1349695 1.1330297 1.130255 1.1201766 1.1280253 1.1243697 1.1474172 1.1376147 1.132952 1.1299405 1.1387628
0.023023022 1.1329936 1.1321976 1.1283867 1.1347938 1.1378331 1.1353103 1.1476371 1.1334343 1.1329193 1.1281021 1.1297746 1.1314173 1.1558561 1.1328174 1.1305988 1.1421621 1.1364069 1.1307868 1.1454729 1.1303602 1.130311 1.1439841 1.1360765 1.1375793 1.1340265 1.137214 1.1410508 1.1284127 1.1320245 1.1465092 1.135839 1.140017 1.1374329 1.135401 1.1521811 1.1320848 1.1430662 1.1417501 1.1348315 1.1396916 1.138204 1.1352639 1.1251581 1.1328177 1.1292872 1.1531332 1.1424809 1.1381083 1.1355631 1.1439036
0.024024025 1.1382191 1.137213 1.1331168 1.1406523 1.1425614 1.140767 1.152202 1.1392523 1.1380839 1.1328412 1.1347525 1.136457 1.1614372 1.1380415 1.1352798 1.1473757 1.1414547 1.1355681 1.1512008 1.1353841 1.1351395 1.149894 1.1409491 1.1425855 1.139849 1.1424869 1.14585 1.13329 1.1371176 1.1522874 1.1407351 1.1458404 1.1424499 1.140237 1.1582333 1.1371778 1.1490242 1.1467583 1.1406302 1.144616 1.1435761 1.1404659 1.1303304 1.1377966 1.1344001 1.1590853 1.1475304 1.1434617 1.1414081 1.149238
0.025025025 1.1436367 1.1424165 1.1380283 1.1467326 1.1474854 1.1464155 1.1569568 1.1452943 1.1434379 1.1377746 1.139923 1.1416728 1.1672673 1.143453 1.140141 1.1527834 1.1466851 1.1405442 1.1571455 1.1405964 1.1401644 1.1560217 1.1460032 1.1477863 1.14589 1.1479559 1.1508455 1.1383537 1.1424028 1.1583071 1.1457956 1.1519017 1.1476383 1.1452677 1.1645167 1.1424601 1.1552063 1.1519399 1.1466575 1.1497401 1.149143 1.1458576 1.1356936 1.1429608 1.1397061 1.1652734 1.15276 1.1490109 1.147472 1.1547637
0.026026025 1.1492449 1.1478075 1.1431212 1.1530323 1.1526028 1.1522553 1.1618985 1.1515579 1.1489787 1.1428993 1.145282 1.1470636 1.1733413 1.1490487 1.1451825 1.1583827 1.1520967 1.1457124 1.1633058 1.1459954 1.1453815 1.1623675 1.1512356 1.153179 1.1521466 1.1536165 1.1560357 1.1436013 1.1478775 1.1645658 1.151019 1.1581991 1.1529958 1.1504916 1.17103 1.1479309 1.1616127 1.1572895 1.1529068 1.1550605 1.1549003 1.1514363 1.1412462 1.1483061 1.145205 1.1716957 1.1581658 1.1547515 1.1537508 1.1604786
0.027027028 1.1550436 1.153384 1.1483939 1.1595484 1.157912 1.1582859 1.1670264 1.1580408 1.1547043 1.1482118 1.1508296 1.1526257 1.179655 1.1548271 1.150404 1.1641712 1.1576891 1.1510707 1.1696824 1.1515827 1.1507871 1.1689316 1.1566442 1.1587614 1.1586154 1.159467 1.161419 1.1490315 1.1535406 1.171062 1.1564062 1.1647307 1.1585195 1.1559087 1.1777712 1.1535888 1.1682433 1.1628062 1.1593764 1.1605744 1.1608461 1.1571989 1.1469874 1.1538317 1.1508933 1.1783481 1.1637444 1.1606812 1.1602412 1.1663811
0.028028028 1.1610321 1.1591457 1.153846 1.1662791 1.1634116 1.1645051 1.1723378 1.1647406 1.160615 1.1537085 1.1565634 1.1583589 1.1862049 1.1607865 1.1558068 1.1701483 1.1634622 1.1566172 1.1762773 1.1573577 1.1563787 1.1757163 1.1622263 1.1645317 1.1652942 1.1655053 1.1669941 1.1546427 1.1593914 1.1777947 1.1619577 1.1714966 1.1642075 1.1615175 1.184736 1.1594329 1.175099 1.1684866 1.1660631 1.16628 1.1669786 1.1631429 1.1529171 1.1595352 1.1567705 1.1852272 1.1694934 1.1667991 1.1669416 1.1724703
0.029029028 1.1672095 1.1650909 1.1594784 1.1732223 1.1691 1.1709111 1.1778309 1.1716547 1.1667082 1.1593857 1.1624818 1.1642616 1.1929862 1.166925 1.1613905 1.1763111 1.169416 1.1623497 1.1830909 1.1633189 1.162154 1.1827221 1.1679808 1.1704874 1.1721815 1.1717281 1.1727595 1.160434 1.1654279 1.1847613 1.1676743 1.1784945 1.1700578 1.167318 1.1919218 1.1654624 1.1821785 1.1743288 1.1729647 1.1721742 1.1732961 1.1692654 1.1590335 1.165416 1.1628346 1.1923294 1.1754093 1.173103 1.1738489 1.1787441
0.03003003 1.1735752 1.1712189 1.1652892 1.180376 1.174975 1.1775014 1.1835046 1.1787821 1.1729841 1.1652426 1.1685836 1.1703336 1.199997 1.1732415 1.1671567 1.1826594 1.1755502 1.1682662 1.1901255 1.1694655 1.1681101 1.1899503 1.1739073 1.1766276 1.1792748 1.1781354 1.1787143 1.1664046 1.1716487 1.1919594 1.1735555 1.185724 1.1760683 1.1733097 1.1993256 1.1716757 1.1894833 1.1803318 1.1800778 1.1782558 1.1797981 1.175565 1.1653366 1.1714725 1.1690841 1.1996521 1.1814904 1.1795917 1.1809604 1.1852021
0.031031031 1.1801281 1.1775285 1.1712776 1.1877377 1.1810358 1.1842744 1.189354 1.1861188 1.17944 1.1712751 1.1748669 1.1765738 1.2072338 1.1797351 1.1731052 1.1891906 1.181864 1.1743629 1.1973809 1.1757965 1.174244 1.1974015 1.1800034 1.18295 1.1865723 1.1847231 1.184856 1.1725534 1.178053 1.1993846 1.1796024 1.1931832 1.1822381 1.1794918 1.2069443 1.1780703 1.197012 1.1864921 1.1874 1.1845224 1.1864831 1.1820385 1.1718245 1.1777031 1.1755157 1.2071922 1.1877337 1.1862643 1.1882751 1.1918424
0.03203203 1.186868 1.1840186 1.1774421 1.1953063 1.1872804 1.1912289 1.1953778 1.1936643 1.1860763 1.1774824 1.1813307 1.1829815 1.2146927 1.1864055 1.1792359 1.1959043 1.1883578 1.1806369 1.2048597 1.1823096 1.1805555 1.2050776 1.1862688 1.1894538 1.1940732 1.1914915 1.1911839 1.1788785 1.1846391 1.2070328 1.1858149 1.2008684 1.1885657 1.1858625 1.214776 1.1846468 1.2047644 1.1928079 1.1949294 1.1909721 1.1933496 1.1886861 1.1784967 1.1841071 1.1821262 1.2149473 1.1941359 1.19312 1.1957908 1.1986647
0.033033032 1.1937921 1.1906881 1.1837811 1.2030792 1.1937052 1.198363 1.2015722 1.2014165 1.192891 1.1838623 1.1879718 1.1895553 1.2223722 1.1932528 1.1855493 1.2027984 1.1950305 1.1870847 1.2125623 1.1890047 1.1870418 1.2129765 1.1927013 1.196137 1.2017752 1.1984383 1.1976933 1.18538 1.1914058 1.2149013 1.1921928 1.208777 1.1950517 1.1924222 1.2228179 1.1914029 1.2127364 1.1992772 1.2026641 1.1976032 1.2003974 1.1955061 1.1853511 1.1906829 1.1889137 1.2229147 1.2006962 1.2001569 1.203506 1.2056677
0.034034032 1.2008996 1.1975358 1.1902939 1.2110549 1.2003081 1.2056751 1.2079351 1.209373 1.1998832 1.1904117 1.1947877 1.1962953 1.2302685 1.2002754 1.1920451 1.2098718 1.2018824 1.1937039 1.2204896 1.1958791 1.1937008 1.221096 1.1993004 1.2029974 1.2096777 1.205562 1.2043817 1.1920567 1.198352 1.2229865 1.1987368 1.2169039 1.2016937 1.1991692 1.2310686 1.1983364 1.2209253 1.2058984 1.2106025 1.2044137 1.2076254 1.2024969 1.1923872 1.1974299 1.1958762 1.2310927 1.2074115 1.207376 1.2114197 1.2128503
0.035035037 1.2081882 1.2045608 1.1969786 1.2192318 1.207085 1.2131641 1.2144628 1.2175319 1.2070519 1.1971304 1.201776 1.2031994 1.2383804 1.2074724 1.1987226 1.2171247 1.2089124 1.2004931 1.228642 1.202932 1.2005316 1.2294333 1.2060643 1.2100351 1.2177792 1.212862 1.2112466 1.198906 1.2054758 1.2312853 1.2054465 1.2252474 1.208492 1.2061028 1.2395254 1.2054473 1.2293289 1.212672 1.2187424 1.2114029 1.2150333 1.2096581 1.1996038 1.2043457 1.2030125 1.2394791 1.2142806 1.214775 1.2195301 1.2202116
0.036036037 1.2156553 1.211761 1.2038338 1.227607 1.2140336 1.220828 1.2211542 1.2258906 1.2143948 1.2040153 1.2089343 1.2102668 1.2467035 1.2148427 1.2055817 1.2245535 1.2161198 1.2074497 1.237019 1.2101611 1.2075312 1.2379857 1.2129923 1.2172469 1.2260773 1.2203351 1.2182847 1.2059271 1.212774 1.2397947 1.2123214 1.2338039 1.2154446 1.2132202 1.2481862 1.2127318 1.2379434 1.2195957 1.2270819 1.2185676 1.2226198 1.2169869 1.2069986 1.2114297 1.2103201 1.2480712 1.2213018 1.2223531 1.2278366 1.2277505
0.037037037 1.2232995 1.2191355 1.2108581 1.2361795 1.2211518 1.2286657 1.2280076 1.234448 1.2219114 1.211065 1.2162602 1.2174958 1.2552369 1.2223831 1.2126212 1.232158 1.2235041 1.2145727 1.2456172 1.217565 1.2146981 1.2467505 1.2200817 1.2246315 1.234571 1.2279809 1.225495 1.2131188 1.2202456 1.2485124 1.2193605 1.2425702 1.2225516 1.2205186 1.2570491 1.2201896 1.2467675 1.2266695 1.2356188 1.2259071 1.2303834 1.2244829 1.2145703 1.2186794 1.2177973 1.2568672 1.2284745 1.230109 1.2363365 1.2354648
0.038038038 1.2311187 1.2266824 1.2180493 1.2449461 1.2284384 1.236675 1.2350217 1.2432007 1.2295997 1.2182777 1.2237527 1.2248855 1.2639776 1.2300935 1.2198408 1.2399366 1.2310636 1.2218597 1.2544348 1.2251425 1.2220318 1.2557254 1.2273322 1.2321882 1.2432592 1.2357972 1.2328756 1.2204794 1.2278876 1.2574351 1.2265639 1.2515438 1.2298108 1.2279944 1.266111 1.2278177 1.2557979 1.2338927 1.2443514 1.2334191 1.2383242 1.2321429 1.2223167 1.2260942 1.2254422 1.2658647 1.2357986 1.2380428 1.245029 1.2433534
0.039039038 1.239111 1.2344 1.2254058 1.2539059 1.2358912 1.2448537 1.2421951 1.2521473 1.2374587 1.2256516 1.2314097 1.2324347 1.2729228 1.2379701 1.2272384 1.2478874 1.2387967 1.2293098 1.2634677 1.2328899 1.2295284 1.2649062 1.234742 1.2399144 1.2521393 1.2437811 1.2404253 1.2280073 1.2356982 1.2665606 1.2339305 1.260722 1.2372215 1.2356453 1.2753692 1.235614 1.2650323 1.2412641 1.2532766 1.241102 1.2464406 1.2399656 1.2302368 1.2336724 1.2332534 1.2750614 1.2432729 1.2461523 1.2539127 1.2514127
0.04004004 1.2472737 1.2422867 1.2329261 1.263056 1.243509 1.2531989 1.2495266 1.2612853 1.2454853 1.2331843 1.2392284 1.2401407 1.2820705 1.2460111 1.2348131 1.2560072 1.2467014 1.236921 1.2727134 1.2408059 1.2371883 1.2742903 1.2423087 1.2478081 1.2612103 1.2519307 1.2481426 1.235701 1.2436755 1.2758862 1.2414601 1.2701018 1.2447827 1.243469 1.2848203 1.2435758 1.274467 1.2487826 1.2623906 1.2489539 1.2547305 1.2479484 1.2383277 1.2414119 1.2412286 1.2844534 1.250896 1.2544353 1.262985 1.2596415
0.041041043 1.2556043 1.2503399 1.2406082 1.2723933 1.2512906 1.2617085 1.2570145 1.2706108 1.2536782 1.2408751 1.2472084 1.2480025 1.2914182 1.2542136 1.2425616 1.2642937 1.2547753 1.2446914 1.2821679 1.2488874 1.2450076 1.2838744 1.2500317 1.2558668 1.2704691 1.2602433 1.2560258 1.2435577 1.2518172 1.2854081 1.2491508 1.2796801 1.2524925 1.2514632 1.2944615 1.2517006 1.2840989 1.2564468 1.2716913 1.2569727 1.2631916 1.2560887 1.2465873 1.249311 1.2493649 1.2940377 1.2586675 1.2628896 1.272242 1.2680373
0.042042043 1.2641007 1.2585577 1.2484503 1.281916 1.2592334 1.2703807 1.264658 1.2801218 1.2620356 1.2487217 1.2553465 1.2560172 1.3009615 1.2625744 1.2504821 1.2727447 1.2630157 1.2526193 1.2918282 1.2571328 1.2529861 1.2936554 1.2579086 1.2640882 1.2799134 1.2687168 1.2640729 1.2515764 1.260121 1.2951227 1.2570012 1.2894541 1.2603496 1.2596258 1.3042898 1.2599868 1.2939253 1.2642561 1.2811751 1.2651551 1.2718215 1.2643846 1.2550128 1.2573677 1.257661 1.3038116 1.2665854 1.2715133 1.281682 1.276597
0.043043043 1.2727598 1.2669365 1.256449 1.2916188 1.2673354 1.2792118 1.272455 1.289813 1.2705541 1.2567207 1.2636395 1.2641824 1.3106967 1.2710909 1.25857 1.2813563 1.27142 1.2607024 1.3016896 1.2655377 1.2611191 1.3036296 1.2659378 1.2724693 1.2895387 1.2773484 1.272281 1.2597537 1.2685828 1.3050265 1.2650099 1.2994196 1.2683508 1.2679536 1.3143015 1.2684301 1.3039415 1.272208 1.290838 1.273498 1.2806169 1.2728333 1.2636008 1.2655795 1.2661128 1.3137711 1.2746474 1.2803024 1.2913008 1.285318
0.044044044 1.2815789 1.2754747 1.2646024 1.3014989 1.2755944 1.2881994 1.2804029 1.2996818 1.2792314 1.2648705 1.2720854 1.2724957 1.3206203 1.2797594 1.2668236 1.2901269 1.2799845 1.2689387 1.3117496 1.2741008 1.2694061 1.3137938 1.2741163 1.2810081 1.2993416 1.2861352 1.2806486 1.2680874 1.2772009 1.3151152 1.2731732 1.3095723 1.2764952 1.2764449 1.3244938 1.2770295 1.3141451 1.2803006 1.3006774 1.281999 1.289575 1.281433 1.2723495 1.2739438 1.2747188 1.3239132 1.2828524 1.2892549 1.3010955 1.2941978
0.045045044 1.2905557 1.2841692 1.2729086 1.3115531 1.2840092 1.297341 1.2885016 1.3097236 1.2880657 1.2731692 1.2806817 1.2809551 1.330729 1.2885783 1.2752402 1.2990533 1.2887061 1.2773256 1.3220046 1.282819 1.2778432 1.3241452 1.2824422 1.2897023 1.3093185 1.2950752 1.2891738 1.276575 1.2859721 1.3253868 1.28149 1.3199104 1.2847801 1.2850971 1.3348644 1.2857815 1.3245325 1.2885325 1.3106899 1.2906551 1.2986933 1.2901813 1.2812561 1.2824581 1.2834761 1.3342351 1.2911985 1.2983677 1.3110619 1.3032339
0.046046045 1.299687 1.2930162 1.2813632 1.3217769 1.2925761 1.3066332 1.2967471 1.3199359 1.2970533 1.2816131 1.2894258 1.2895575 1.3410182 1.2975433 1.2838156 1.3081322 1.2975816 1.2858602 1.3324502 1.2916892 1.286428 1.3346795 1.2909129 1.2985488 1.319465 1.3041652 1.297854 1.2852135 1.2948933 1.3358352 1.2899567 1.3304284 1.2932035 1.2939073 1.3454088 1.294683 1.3351 1.2969011 1.3208723 1.2994622 1.3079674 1.2990752 1.2903175 1.2911198 1.2923814 1.3447329 1.2996825 1.3076372 1.3211966 1.3124225
0.04704705 1.3089694 1.3020146 1.2899654 1.3321676 1.3012931 1.316074 1.305138 1.330314 1.3061922 1.2901998 1.2983145 1.2983007 1.3514845 1.3066528 1.2925475 1.3173609 1.3066077 1.29454 1.3430828 1.3007084 1.295158 1.3453945 1.299526 1.3075445 1.3297784 1.3134024 1.3066864 1.2940007 1.3039618 1.3464584 1.2985716 1.3411227 1.3017628 1.3028733 1.3561243 1.3037316 1.3458444 1.3054044 1.3312212 1.3084177 1.317395 1.3081121 1.2995312 1.2999265 1.3014325 1.3554027 1.308304 1.3170607 1.3314962 1.3217621
0.04804805 1.3184007 1.31116 1.2987105 1.3427211 1.3101583 1.3256594 1.3136721 1.3408556 1.3154794 1.2989274 1.3073449 1.307182 1.362124 1.3159028 1.301432 1.3267363 1.3157797 1.3033634 1.3538992 1.3098733 1.3040307 1.356285 1.3082784 1.3166872 1.3402543 1.3227842 1.3156686 1.302933 1.3131739 1.3572521 1.3073316 1.3519905 1.3104552 1.3119912 1.3670073 1.312924 1.3567625 1.3140405 1.3417339 1.3175187 1.3269731 1.3172897 1.3088932 1.3088754 1.3106264 1.366242 1.3170595 1.3266339 1.3419567 1.3312478
0.04904905 1.3279772 1.3204503 1.3075966 1.3534338 1.3191686 1.3353873 1.3223464 1.3515553 1.3249116 1.3077918 1.3165148 1.3161981 1.3729329 1.3252902 1.3104665 1.336255 1.3250958 1.3123268 1.3648956 1.3191817 1.3130423 1.3673488 1.3171685 1.3259737 1.350889 1.3323073 1.3247986 1.3120079 1.3225272 1.3682126 1.3162336 1.3630272 1.319279 1.3212595 1.3780541 1.3222574 1.3678498 1.322807 1.352406 1.3267614 1.3366977 1.3266051 1.3184007 1.3179635 1.3199599 1.377247 1.3259474 1.3363543 1.3525751 1.3408778
0.05005005 1.3376968 1.3298813 1.3166208 1.3643028 1.3283219 1.3452541 1.3311588 1.362411 1.334486 1.3167914 1.3258208 1.3253472 1.3839074 1.3348129 1.3196473 1.3459146 1.3345528 1.3214285 1.3760678 1.32863 1.322192 1.3785814 1.3261926 1.3354008 1.3616786 1.3419688 1.3340735 1.3212227 1.3320183 1.3793359 1.325276 1.3742291 1.3282319 1.3306744 1.389262 1.3317287 1.3791032 1.3317014 1.3632357 1.3361429 1.346566 1.3360558 1.3280514 1.3271887 1.3294306 1.3884139 1.334966 1.346219 1.3633482 1.3506491
0.05105105 1.3475553 1.3394511 1.3257791 1.3753233 1.3376151 1.3552563 1.3401067 1.3734175 1.3441999 1.3259227 1.3352597 1.3346256 1.3950436 1.3444673 1.3289707 1.3557103 1.3441458 1.3306649 1.3874121 1.3382144 1.3314742 1.3899794 1.3353473 1.3449664 1.3726189 1.3517654 1.3434902 1.3305733 1.3416433 1.3906184 1.3344545 1.3855923 1.3373103 1.3402334 1.4006264 1.3413349 1.3905184 1.3407214 1.3742177 1.3456593 1.3565745 1.345638 1.3378406 1.3365473 1.3390343 1.399739 1.3441117 1.3562233 1.3742712 1.3605577
0.05205205 1.3575499 1.3491552 1.3350694 1.3864925 1.3470458 1.3653905 1.3491868 1.3845723 1.3540494 1.3351829 1.3448287 1.3440313 1.4063375 1.3542497 1.3384337 1.3656398 1.3538721 1.3400337 1.3989246 1.347933 1.3408883 1.4015393 1.3446311 1.3546661 1.3837069 1.3616943 1.3530462 1.3400581 1.3513994 1.402056 1.3437669 1.3971131 1.3465121 1.3499333 1.4121443 1.3510724 1.4020925 1.3498647 1.3853494 1.3553071 1.36672 1.3553503 1.3477658 1.3460364 1.3487692 1.4112186 1.3533827 1.3663661 1.385341 1.3706002
0.05305305 1.3676776 1.3589911 1.344488 1.3978062 1.3566105 1.375654 1.3583972 1.3958712 1.3640319 1.344569 1.3545247 1.3535607 1.4177856 1.3641582 1.3480332 1.3756998 1.3637283 1.3495314 1.4106008 1.3577822 1.3504298 1.4132569 1.3540404 1.3644979 1.3949386 1.371752 1.3627387 1.349673 1.3612838 1.4136448 1.3532102 1.408787 1.3558351 1.3597708 1.4238125 1.3609385 1.413821 1.3591287 1.3966273 1.3650833 1.3770002 1.3651886 1.3578242 1.3556534 1.3586316 1.4228494 1.3627764 1.3766422 1.396555 1.3807743
0.054054055 1.3779342 1.3689554 1.3540316 1.4092603 1.366307 1.3860432 1.3677347 1.4073098 1.3741436 1.3540778 1.3643444 1.3632107 1.4293828 1.3741884 1.357765 1.3858858 1.3737109 1.3591558 1.4224373 1.3677576 1.3600962 1.4251281 1.3635715 1.3744581 1.4063098 1.3819349 1.3725643 1.3594145 1.3712916 1.4253802 1.3627799 1.4206096 1.3652751 1.3697424 1.4356259 1.3709296 1.4256997 1.3685104 1.4080465 1.3749843 1.3874109 1.3751498 1.368011 1.3653942 1.3686173 1.4346273 1.3722901 1.3870487 1.4079074 1.3910749
0.055055056 1.388317 1.3790448 1.3636974 1.4208516 1.3761318 1.3965547 1.3771968 1.4188843 1.3843813 1.363707 1.3742843 1.3729784 1.441126 1.3843381 1.3676256 1.3961961 1.3838159 1.3689033 1.43443 1.3778567 1.3698843 1.4371498 1.3732226 1.3845434 1.4178166 1.39224 1.3825202 1.3692796 1.3814204 1.4372593 1.3724723 1.4325786 1.3748304 1.3798454 1.4475815 1.3810422 1.437726 1.3780077 1.4196024 1.3850062 1.3979484 1.3852316 1.3783233 1.3752569 1.3787243 1.4465479 1.3819212 1.397582 1.4193963 1.4014997
0.056056056 1.3988223 1.389255 1.3734813 1.4325757 1.3860819 1.4071854 1.3867795 1.4305917 1.3947423 1.3734528 1.3843415 1.3828603 1.4530113 1.3946037 1.3776126 1.4066253 1.3940401 1.378771 1.4465742 1.3880762 1.3797908 1.449317 1.3829898 1.394751 1.4294559 1.4026644 1.3926034 1.379265 1.3916671 1.4492776 1.382285 1.4446888 1.3844976 1.3900768 1.459676 1.3912737 1.449895 1.3876176 1.4312928 1.3951455 1.4086097 1.395431 1.3887584 1.3852375 1.3889489 1.4586082 1.3916665 1.4082402 1.431017 1.4120449
0.057057057 1.4094465 1.3995833 1.3833807 1.4444277 1.3961542 1.417931 1.3964813 1.4424276 1.4052217 1.383312 1.3945124 1.3928536 1.4650345 1.4049816 1.3877212 1.4171705 1.4043801 1.3887568 1.4588666 1.3984123 1.3898131 1.4616268 1.3928702 1.405077 1.4412231 1.4132037 1.4028107 1.3893675 1.4020275 1.4614314 1.3922133 1.4569354 1.3942734 1.4004323 1.4719048 1.4016201 1.4622029 1.3973367 1.4431118 1.4053988 1.4193919 1.4057432 1.3993119 1.3953332 1.3992878 1.470804 1.4015242 1.4190178 1.4427662 1.4227067
0.058058057 1.4201864 1.4100262 1.3933923 1.4564042 1.4063458 1.4287887 1.4062977 1.4543878 1.4158174 1.3932815 1.4047937 1.4029549 1.477191 1.4154689 1.397948 1.4278281 1.4148331 1.3988553 1.4713017 1.408861 1.3999462 1.4740745 1.4028603 1.415518 1.4531149 1.4238546 1.4131389 1.399584 1.4124982 1.473716 1.4022539 1.4693148 1.4041548 1.4109092 1.4842639 1.4120772 1.4746453 1.4071622 1.455056 1.4157624 1.4302912 1.4161657 1.4099803 1.4055398 1.4097373 1.4831319 1.4114902 1.4299126 1.4546402 1.4334819
0.059059057 1.4310378 1.4205799 1.4035118 1.4684998 1.4166534 1.4397552 1.4162264 1.4664683 1.4265258 1.4033581 1.4151822 1.4131601 1.4894774 1.4260631 1.4082894 1.4385949 1.4253948 1.4090655 1.4838767 1.4194205 1.4101896 1.4866555 1.4129565 1.4260714 1.4651266 1.4346142 1.4235845 1.40991 1.4230754 1.4861274 1.4124042 1.4818238 1.4141381 1.4215035 1.4967501 1.4226431 1.487219 1.4170904 1.4671212 1.4262326 1.4413041 1.4266955 1.4207599 1.4158542 1.4202936 1.4955864 1.4215616 1.4409205 1.466635 1.4443663
0.06006006 1.4419978 1.4312407 1.4137366 1.4807113 1.4270737 1.4508259 1.4262643 1.4786651 1.4373424 1.4135398 1.4256737 1.4234664 1.50189 1.4367611 1.4187431 1.4494667 1.4360636 1.419383 1.4965867 1.4300855 1.4205382 1.499367 1.4231555 1.4367334 1.4772556 1.4454794 1.434144 1.4203429 1.4337559 1.4986626 1.4226595 1.494458 1.4242212 1.4322126 1.5093591 1.4333135 1.4999194 1.4271193 1.4793038 1.4368055 1.4524279 1.4373295 1.4316473 1.4262729 1.4309545 1.5081656 1.4317354 1.4520395 1.4787467 1.4553567
0.061061062 1.4530619 1.4420052 1.4240621 1.4930348 1.4376037 1.4619983 1.4364079 1.4909732 1.4482639 1.4238212 1.4362662 1.4338707 1.5144244 1.4475598 1.429304 1.4604398 1.446835 1.4298055 1.509428 1.4408535 1.4309886 1.5122044 1.4334542 1.4475006 1.4894974 1.4564451 1.4448152 1.4308788 1.4445364 1.5113167 1.4330176 1.5072125 1.4344001 1.4430326 1.5220875 1.4440846 1.5127425 1.4372449 1.4916004 1.4474776 1.4636593 1.4480637 1.4426389 1.4367923 1.441715 1.5208647 1.4420087 1.4632664 1.4909725 1.4664499
0.062062062 1.464227 1.4528693 1.4344853 1.5054646 1.4482388 1.4732677 1.4466532 1.5033884 1.4592867 1.4342006 1.4469546 1.4443699 1.5270755 1.4584554 1.4399694 1.4715104 1.457705 1.4403285 1.5223949 1.4517207 1.4415383 1.5251627 1.4438477 1.4583694 1.5018475 1.4675086 1.4555926 1.441514 1.4554124 1.5240852 1.443475 1.5200834 1.4446715 1.4539587 1.5349308 1.4549539 1.5256841 1.4474647 1.5040059 1.4582454 1.4749947 1.4588951 1.4537301 1.4474089 1.452573 1.533679 1.452378 1.4745955 1.5033075 1.4776412
0.06306306 1.4754894 1.4638307 1.4450036 1.5179983 1.4589776 1.484632 1.4569976 1.5159082 1.4704076 1.4446746 1.4577368 1.4549605 1.5398407 1.469446 1.4507359 1.4826763 1.468673 1.4509499 1.5354843 1.4626846 1.4521838 1.5382394 1.4543346 1.4693365 1.514303 1.4786673 1.4664757 1.4522445 1.466381 1.5369647 1.4540291 1.533067 1.4550339 1.4649895 1.5478855 1.4659176 1.5387404 1.4577755 1.5165173 1.4691048 1.4864312 1.469821 1.4649186 1.4581195 1.463524 1.5466061 1.462841 1.4860265 1.515749 1.4889278
0.06406406 1.4868444 1.4748843 1.4556129 1.5306318 1.4698155 1.4960859 1.467437 1.5285273 1.4816226 1.4552398 1.4686084 1.4656398 1.552716 1.480527 1.4616002 1.4939318 1.4797332 1.4616661 1.5486922 1.4737414 1.4629222 1.5514289 1.464911 1.4803982 1.5268606 1.4899163 1.4774588 1.4630685 1.477438 1.5499517 1.4646754 1.5461595 1.4654826 1.4761198 1.5609474 1.4769737 1.5519073 1.4681737 1.5291299 1.480053 1.497966 1.4808384 1.4762 1.4689212 1.4745653 1.5596403 1.4733934 1.4975549 1.5282925 1.5003059
0.06506506 1.4982903 1.486028 1.4663101 1.5433602 1.4807498 1.5076271 1.4779689 1.5412424 1.4929285 1.4658934 1.479567 1.4764057 1.5656967 1.4916979 1.4725593 1.5052752 1.4908847 1.472473 1.5620142 1.484889 1.4737505 1.5647283 1.4755738 1.4915527 1.5395164 1.5012538 1.4885399 1.473982 1.4885807 1.5630411 1.4754138 1.5593563 1.476016 1.4873466 1.5741134 1.4881188 1.5651809 1.4786584 1.541842 1.4910859 1.5095961 1.4919443 1.4875718 1.47981 1.4856935 1.5727794 1.4840348 1.5091779 1.5409352 1.5117724
0.066066064 1.5098209 1.4972582 1.4770919 1.5561807 1.4917763 1.5192518 1.4885892 1.554049 1.5043216 1.4766316 1.4906085 1.4872535 1.578779 1.5029541 1.483609 1.5167019 1.5021228 1.4833689 1.5754455 1.4961226 1.4846641 1.578133 1.4863193 1.5027953 1.5522655 1.5126749 1.499715 1.484981 1.4998058 1.57623 1.4862384 1.5726528 1.4866302 1.4986658 1.5873791 1.4993479 1.5785568 1.489225 1.5546472 1.5021996 1.5213168 1.5031343 1.4990295 1.4907829 1.4969051 1.5860183 1.4947594 1.5208919 1.5536733 1.5233233
0.067067064 1.5214351 1.508571 1.487956 1.5690882 1.502893 1.5309565 1.499295 1.5669436 1.5157996 1.4874518 1.5017303 1.4981813 1.5919592 1.5142927 1.4947476 1.5282091 1.5134459 1.4943495 1.5889821 1.5074408 1.4956615 1.5916389 1.4971449 1.5141234 1.5651059 1.5241783 1.5109811 1.4960628 1.5111113 1.5895138 1.4971483 1.5860467 1.4973232 1.5100739 1.600741 1.5106609 1.5920315 1.4998711 1.5675445 1.5133924 1.5331271 1.5144074 1.510571 1.5018373 1.508197 1.5993536 1.5055665 1.5326949 1.5665034 1.534955
0.068068065 1.5331285 1.519964 1.4988983 1.5820806 1.514096 1.5427382 1.5100837 1.5799226 1.5273592 1.4983517 1.5129296 1.5091867 1.6052332 1.525711 1.5059705 1.5397937 1.5248497 1.505412 1.6026205 1.5188397 1.5067391 1.6052423 1.5080483 1.5255342 1.5780333 1.53576 1.5223349 1.5072248 1.5224934 1.6028883 1.5081391 1.5995326 1.5080924 1.5215683 1.6141948 1.5220532 1.6056001 1.5105944 1.5805283 1.5246613 1.5450225 1.5257603 1.5221927 1.5129699 1.5195665 1.6127815 1.5164524 1.544583 1.5794218 1.5466645
0.06906907 1.5448992 1.5314345 1.5099173 1.5951538 1.5253823 1.5545952 1.520952 1.592982 1.5389965 1.509328 1.5242031 1.5202663 1.6185982 1.537208 1.5172763 1.5514531 1.5363324 1.5165536 1.6163561 1.5303178 1.5178943 1.6189394 1.5190263 1.537025 1.591045 1.5474182 1.5337738 1.5184639 1.5339507 1.6163518 1.5192101 1.6131079 1.5189345 1.5331461 1.6277376 1.5335227 1.6192607 1.5213928 1.5935965 1.5360044 1.5570012 1.5371907 1.5338928 1.5241778 1.531011 1.6262987 1.5274153 1.5565534 1.5924253 1.5584506
0.07007007 1.5567421 1.5429784 1.5210087 1.608304 1.5367491 1.5665233 1.5318965 1.6061196 1.5507092 1.5203774 1.5355476 1.5314176 1.6320486 1.5487782 1.528661 1.563184 1.5478904 1.5277715 1.6301844 1.5418701 1.5291237 1.6327261 1.5300751 1.5485916 1.6041363 1.559149 1.5452943 1.5297766 1.5454794 1.6298985 1.5303566 1.6267682 1.5298473 1.5448022 1.6413652 1.5450661 1.6330073 1.532262 1.6067452 1.5474181 1.5690596 1.5486946 1.5456655 1.5354584 1.5425266 1.6399002 1.5384514 1.568603 1.6055106 1.5703083
0.07107107 1.5686561 1.5545936 1.5321707 1.6215272 1.5481927 1.5785198 1.5429152 1.6193298 1.5624943 1.5314968 1.5469606 1.542639 1.6455827 1.5604203 1.5401218 1.5749838 1.5595217 1.539062 1.6441023 1.5534954 1.5404246 1.6465993 1.5411928 1.5602322 1.6173048 1.5709502 1.5568929 1.5411603 1.5570779 1.6435279 1.5415776 1.6405113 1.5408286 1.5565351 1.6550751 1.5566809 1.6468387 1.5432007 1.6199709 1.5589011 1.5811951 1.5602705 1.5575105 1.5468087 1.5541114 1.6535846 1.5495591 1.5807295 1.6186745 1.5822358
0.072072074 1.580637 1.566277 1.5433997 1.6348208 1.5597117 1.5905828 1.5540044 1.6326106 1.5743492 1.5426843 1.5584393 1.5539258 1.6591971 1.5721309 1.5516567 1.5868499 1.5712225 1.5504235 1.6581061 1.565191 1.5517946 1.6605562 1.5523769 1.5719436 1.630547 1.5828185 1.5685673 1.5526123 1.5687435 1.6572362 1.5528687 1.6543353 1.5518746 1.568341 1.6688652 1.5683646 1.6607515 1.5542059 1.6332695 1.5704511 1.593405 1.5719154 1.5694244 1.5582256 1.565762 1.667348 1.560736 1.5929289 1.6319132 1.5942305
0.073073074 1.5926831 1.578026 1.5546942 1.6481814 1.5713018 1.6027086 1.5651623 1.6459584 1.5862709 1.5539371 1.5699801 1.5652776 1.67289 1.5839087 1.5632621 1.5987799 1.582991 1.5618528 1.672193 1.5769534 1.5632309 1.6745942 1.5636243 1.583724 1.6438603 1.5947526 1.5803145 1.5641297 1.5804734 1.671021 1.5642288 1.6682364 1.5629845 1.5802169 1.6827325 1.5801145 1.6747434 1.5652755 1.6466391 1.5820657 1.6056852 1.5836273 1.5814041 1.5697073 1.577476 1.6811892 1.5719788 1.6051998 1.6452237 1.6062894
0.074074075 1.6047926 1.5898373 1.566051 1.6616052 1.5829607 1.6148946 1.5763849 1.6593695 1.5982562 1.5652523 1.5815815 1.5766903 1.686658 1.5957501 1.5749351 1.6107705 1.5948244 1.5733466 1.6863599 1.5887809 1.5747302 1.6887102 1.5749327 1.5955694 1.6572406 1.6067479 1.5921316 1.5757093 1.5922658 1.6848798 1.5756545 1.682212 1.5741547 1.5921606 1.6966746 1.5919281 1.6888108 1.576407 1.6600765 1.5937418 1.6180346 1.5954036 1.5934474 1.5812505 1.5892502 1.6951052 1.5832853 1.6175389 1.6586038 1.6184108
0.075075075 1.6169618 1.6017094 1.577467 1.6750896 1.5946857 1.6271384 1.587671 1.6728413 1.6103042 1.5766277 1.59324 1.5881629 1.7005001 1.6076533 1.5866739 1.6228207 1.606721 1.5849032 1.7006049 1.6006715 1.5862911 1.7029024 1.5862997 1.6074779 1.6706853 1.6188031 1.6040158 1.5873501 1.6041185 1.6988107 1.5871441 1.6962605 1.5853832 1.604168 1.7106898 1.6038033 1.7029525 1.5875984 1.6735773 1.6054794 1.6304498 1.6072419 1.6055518 1.5928531 1.6010826 1.7090933 1.5946547 1.6299425 1.6720495 1.6305907
0.076076075 1.6291895 1.6136394 1.5889401 1.6886315 1.6064738 1.6394384 1.5990179 1.68637 1.6224105 1.5880605 1.6049534 1.5996921 1.7144129 1.6196151 1.598475 1.6349281 1.6186771 1.5965195 1.714924 1.6126226 1.5979098 1.7171676 1.597723 1.6194471 1.6841906 1.6309154 1.6159649 1.5990492 1.616029 1.7128105 1.5986948 1.710379 1.5966673 1.6162369 1.724775 1.6157372 1.7171643 1.5988469 1.6871397 1.6172745 1.6429287 1.6191399 1.6177144 1.6045134 1.6129704 1.7231522 1.6060833 1.6424099 1.685558 1.6428275
0.077077076 1.6414726 1.625625 1.6004686 1.7022277 1.6183238 1.651792 1.6104225 1.6999531 1.6345737 1.5995486 1.6167188 1.6112764 1.7283936 1.631634 1.6103361 1.6470903 1.6306928 1.6081932 1.7293148 1.6246309 1.6095849 1.7315027 1.6091998 1.6314745 1.6977543 1.6430826 1.6279756 1.6108022 1.6279947 1.726877 1.6103041 1.7245641 1.6080059 1.6283643 1.7389274 1.6277282 1.7314457 1.6101503 1.7007605 1.6291255 1.6554686 1.6310956 1.6299336 1.6162276 1.6249106 1.7372777 1.6175687 1.6549373 1.6991265 1.6551187
0.078078076 1.6538098 1.6376626 1.6120491 1.7158754 1.6302308 1.6641976 1.6218822 1.7135875 1.6467905 1.6110889 1.6285341 1.6229129 1.7424402 1.6437073 1.622255 1.6593053 1.6427631 1.6199222 1.7437748 1.6366956 1.6213135 1.7459059 1.6207285 1.6435575 1.7113742 1.6553013 1.6400454 1.6226091 1.6400144 1.7410074 1.6219696 1.7388148 1.6193955 1.6405479 1.7531458 1.6397736 1.7457925 1.6215069 1.7144358 1.6410317 1.6680658 1.6431066 1.642206 1.6279948 1.6369015 1.751469 1.6291097 1.6675222 1.7127522 1.6674622
0.07907908 1.6661974 1.6497517 1.6236799 1.7295711 1.6421943 1.6766521 1.6333953 1.7272701 1.6590595 1.6226792 1.6403968 1.6345996 1.7565507 1.6558337 1.6342294 1.6715713 1.6548879 1.6317035 1.758301 1.648813 1.6330934 1.7603744 1.6323063 1.6556937 1.725046 1.66757 1.6521723 1.6344663 1.6520851 1.7552004 1.6336889 1.7531276 1.6308348 1.6527846 1.7674273 1.6518705 1.7602026 1.6329141 1.728164 1.6529895 1.6807189 1.6551702 1.6545297 1.6398113 1.6489395 1.7657237 1.6407031 1.680162 1.726432 1.679856
0.08008008 1.6786356 1.661889 1.6353589 1.7433128 1.6542102 1.6891541 1.6449597 1.7409989 1.6713779 1.6343184 1.652305 1.646336 1.770723 1.668011 1.6462568 1.683886 1.6670645 1.6435344 1.7728913 1.6609817 1.644922 1.7749057 1.6439316 1.6678808 1.7387674 1.6798862 1.6643531 1.6463728 1.6642053 1.7694527 1.6454605 1.7675004 1.6423217 1.6650712 1.781769 1.6640179 1.7746742 1.6443698 1.7419418 1.6649964 1.6934252 1.6672847 1.6669022 1.6516764 1.6610236 1.7800391 1.6523477 1.692855 1.740163 1.6922984
0.08108108 1.6911207 1.6740723 1.6470839 1.7570975 1.6662774 1.7017019 1.6565719 1.7547703 1.683743 1.6460028 1.6642572 1.6581175 1.7849544 1.680237 1.6583354 1.6962482 1.6792905 1.6554133 1.7875433 1.6732001 1.6567974 1.7894981 1.6556021 1.6801168 1.7525368 1.6922469 1.676585 1.6583248 1.6763734 1.7837632 1.6572818 1.7819319 1.6538545 1.6774063 1.7961705 1.6762137 1.7892053 1.6558726 1.7557666 1.6770535 1.7061827 1.6794484 1.6793222 1.6635873 1.6731501 1.7944131 1.6640404 1.7055984 1.7539433 1.7047875
0.082082085 1.7036511 1.6863 1.6588529 1.7709227 1.6783928 1.714294 1.6682309 1.7685819 1.6961539 1.6577313 1.6762509 1.6699439 1.7992423 1.6925102 1.6704628 1.7086556 1.6915646 1.6673384 1.8022535 1.685465 1.6687174 1.8041477 1.6673157 1.6923991 1.7663503 1.7046509 1.6888669 1.6703216 1.6885862 1.7981278 1.6691511 1.7964183 1.66543 1.6897863 1.8106272 1.6884553 1.8037921 1.6674201 1.7696359 1.689156 1.7189887 1.6916586 1.6917872 1.6755416 1.6853175 1.808844 1.6757804 1.7183899 1.7677703 1.7173209
0.083083086 1.7162249 1.6985693 1.670664 1.7847855 1.6905541 1.7269274 1.6799343 1.7824312 1.708607 1.6695011 1.6882849 1.6818125 1.8135861 1.7048292 1.6826376 1.7211064 1.703885 1.6793064 1.8170208 1.6977754 1.6806803 1.818854 1.6790706 1.7047255 1.780206 1.7170944 1.7011961 1.6823602 1.7008432 1.8125465 1.6810657 1.8109584 1.6770484 1.7022096 1.8251395 1.7007407 1.8184341 1.6790107 1.7835469 1.7013036 1.7318408 1.7039137 1.7042949 1.6875378 1.6975242 1.8233294 1.6875646 1.7312276 1.7816405 1.7298979
0.084084086 1.7288398 1.7108783 1.6825145 1.7986835 1.702759 1.7396004 1.691679 1.7963152 1.7211 1.6813098 1.7003562 1.6937221 1.8279815 1.717191 1.6948562 1.7335981 1.7162488 1.6913145 1.8318416 1.710128 1.6926824 1.8336128 1.6908641 1.7170935 1.7941006 1.7295762 1.7135682 1.6944387 1.7131407 1.8270153 1.6930233 1.8255494 1.6887056 1.7146733 1.8397028 1.713068 1.8331275 1.6906409 1.797497 1.713493 1.7447371 1.7162106 1.7168427 1.6995739 1.7097676 1.837866 1.6993917 1.7441077 1.7955513 1.7425148
0.08508509 1.7414942 1.7232254 1.6944029 1.8126142 1.7150052 1.7523125 1.7034634 1.8102319 1.7336327 1.693156 1.7124645 1.7056699 1.8424277 1.7295945 1.7071176 1.7461303 1.7286551 1.7033623 1.8467143 1.7225223 1.7047231 1.848424 1.7026947 1.729502 1.8080325 1.7420943 1.7259839 1.7065551 1.7254791 1.8415332 1.7050227 1.840189 1.7004006 1.7271749 1.8543167 1.7254353 1.8478712 1.7023107 1.8114839 1.7257237 1.7576753 1.7285488 1.7294292 1.711647 1.722047 1.8524535 1.7112591 1.75703 1.8095015 1.7551718
0.08608609 1.7541862 1.7356085 1.7063279 1.8265748 1.727291 1.7650605 1.7152867 1.8241782 1.7462013 1.7050378 1.7246073 1.7176545 1.8569236 1.7420378 1.7194197 1.7587001 1.7411015 1.7154472 1.8616363 1.7349557 1.7167997 1.8632836 1.7145616 1.7419479 1.8219985 1.7546461 1.7384394 1.7187073 1.737855 1.8560985 1.7170618 1.854877 1.7121326 1.7397115 1.8689787 1.7378409 1.8626633 1.7140181 1.8255049 1.7379947 1.7706535 1.7409265 1.7420526 1.7237566 1.7343594 1.8670894 1.7231655 1.7699912 1.8234879 1.7678661
0.08708709 1.7669146 1.7480246 1.7182868 1.8405641 1.7396138 1.777844 1.7271452 1.8381534 1.758805 1.7169528 1.736783 1.7296743 1.8714654 1.7545186 1.731761 1.771307 1.7535863 1.7275664 1.8766052 1.7474267 1.7289102 1.8781897 1.7264609 1.7544292 1.835997 1.7672296 1.7509325 1.7308942 1.7502674 1.8707075 1.7291389 1.8696088 1.7238986 1.7522829 1.8836864 1.750283 1.8775003 1.7257602 1.8395585 1.750303 1.783669 1.7533407 1.7547104 1.7358994 1.7467042 1.8817706 1.7351098 1.7829905 1.8375089 1.7805959
0.08808809 1.7796764 1.7604741 1.7302783 1.8545783 1.751971 1.7906604 1.7390378 1.8521537 1.7714416 1.728899 1.7489897 1.7417278 1.8860524 1.7670364 1.7441396 1.7839475 1.7661084 1.7397182 1.8916197 1.7599332 1.7410526 1.8931407 1.7383928 1.7669449 1.8500257 1.7798429 1.7634616 1.7431132 1.7627144 1.8853602 1.741252 1.8843842 1.7356973 1.7648861 1.8984383 1.7627599 1.8923814 1.7375367 1.8536415 1.7626472 1.796721 1.7657909 1.767401 1.7480748 1.759079 1.8964965 1.7470886 1.7960242 1.8515608 1.7933605
0.08908909 1.7924703 1.7729522 1.7423002 1.8686157 1.7643608 1.8035072 1.7509621 1.8661759 1.7841077 1.7408742 1.7612255 1.7538127 1.9006808 1.7795881 1.7565532 1.7966214 1.7786651 1.7519004 1.9066765 1.7724727 1.753225 1.9081341 1.750354 1.7794908 1.8640822 1.7924829 1.7760233 1.7553623 1.7751938 1.9000527 1.7533991 1.8991992 1.747527 1.7775191 1.9132316 1.7752693 1.9073038 1.7493447 1.8677514 1.7750251 1.8098068 1.7782731 1.7801223 1.7602804 1.7714825 1.9112636 1.7591007 1.8090919 1.865643 1.806157
0.09009009 1.8052953 1.7854599 1.7543517 1.8826737 1.7767822 1.8163848 1.7629174 1.8802195 1.7968037 1.752877 1.7734902 1.7659278 1.9153513 1.7921733 1.7690002 1.8093271 1.7912557 1.7641119 1.9217744 1.7850454 1.7654257 1.9231688 1.7623446 1.7920673 1.8781644 1.8051492 1.7886177 1.7676407 1.787705 1.9147846 1.7655795 1.9140543 1.7593864 1.7901812 1.9280654 1.7878098 1.9222659 1.7611835 1.8818874 1.7874364 1.8229256 1.7907883 1.7928727 1.7725149 1.7839133 1.9260721 1.7711452 1.822191 1.8797532 1.818985
0.09109109 1.8181493 1.7979941 1.7664299 1.8967505 1.789232 1.82929 1.7749006 1.8942813 1.8095269 1.7649057 1.785781 1.7780712 1.9300597 1.8047895 1.7814786 1.8220621 1.8038777 1.7763493 1.9369105 1.797648 1.7776527 1.9382406 1.7743607 1.8046708 1.8922704 1.8178405 1.801241 1.7799454 1.8002453 1.929553 1.7777903 1.9289464 1.7712733 1.8028699 1.9429371 1.80038 1.9372658 1.7730505 1.8960468 1.7998787 1.8360744 1.8033338 1.8056498 1.7847757 1.796369 1.9409186 1.7832197 1.8353212 1.893889 1.8318417
0.09209209 1.8310306 1.8105528 1.778534 1.9108449 1.8017085 1.8422222 1.7869104 1.9083605 1.8222753 1.7769579 1.7980964 1.7902417 1.9448054 1.8174353 1.7939872 1.8348255 1.8165295 1.7886121 1.9520826 1.8102796 1.7899036 1.9533498 1.7864022 1.8173003 1.9063979 1.8305547 1.8138918 1.7922755 1.8128136 1.9443568 1.7900307 1.9438729 1.7831873 1.8155841 1.9578447 1.8129783 1.9523015 1.784945 1.9102275 1.8123507 1.8492529 1.8159075 1.8184531 1.7970619 1.8088498 1.955801 1.7953227 1.8484796 1.9080486 1.8447266
0.09309309 1.843937 1.8231345 1.7906623 1.924953 1.8142092 1.8551793 1.7989447 1.9224535 1.8350469 1.7890321 1.8104353 1.8024366 1.9595853 1.8301092 1.8065236 1.8476152 1.8292104 1.8008978 1.9672892 1.8229377 1.8021772 1.9684926 1.7984669 1.8299531 1.9205446 1.8432896 1.8265674 1.8046294 1.8254081 1.9591931 1.8022985 1.9588323 1.7951254 1.8283213 1.9727865 1.8256025 1.9673698 1.7968647 1.924427 1.8248502 1.8624585 1.8285079 1.831279 1.8093717 1.8213522 1.9707179 1.8074528 1.8616657 1.9222292 1.857637
0.0940941 1.8568676 1.8357382 1.8028125 1.939074 1.8267332 1.8681598 1.8110023 1.9365592 1.8478405 1.8011267 1.8227959 1.8146564 1.9743986 1.8428097 1.8190868 1.8604305 1.8419175 1.8132045 1.9825282 1.8356221 1.8144716 1.983668 1.8105538 1.8426282 1.9347094 1.8560447 1.8392668 1.8170053 1.8380275 1.9740603 1.8145924 1.9738235 1.8070862 1.8410803 1.987761 1.8382514 1.9824705 1.8088086 1.9386435 1.8373768 1.8756908 1.8411341 1.8441267 1.8217037 1.8338758 1.9856676 1.819608 1.8748767 1.9364288 1.8705722
0.0950951 1.8698207 1.848362 1.8149835 1.9532067 1.8392779 1.8811617 1.8230813 1.9506755 1.8606547 1.8132397 1.835177 1.8268979 1.9892433 1.8555349 1.8316748 1.8732692 1.8546503 1.8255308 1.9977977 1.8483297 1.8267848 1.9988741 1.8226601 1.8553234 1.9488893 1.8688184 1.8519872 1.8294011 1.8506705 1.9889572 1.8269105 1.988844 1.8190695 1.8538603 2.002766 1.8509235 1.9976013 1.820775 1.9528749 1.8499283 1.8889475 1.8537827 1.8569951 1.8340551 1.8464192 2.000648 1.8317869 1.8881121 1.9506464 1.8835309
0.0960961 1.8827944 1.8610035 1.8271738 1.9673488 1.8518422 1.8941852 1.83518 1.9648017 1.873487 1.8253685 1.8475773 1.8391604 2.0041158 1.8682833 1.8442864 1.8861297 1.8674064 1.8378745 2.0130959 1.8610595 1.8391161 2.0141082 1.8347855 1.868037 1.9630831 1.881609 1.864727 1.8418157 1.8633353 2.003881 1.8392513 2.003892 1.8310733 1.8666581 2.017799 1.8636177 2.0127602 1.8327621 1.9671206 1.8625033 1.9022272 1.866455 1.8698821 1.8464259 1.8589807 2.015657 1.8439882 1.9013703 1.9648798 1.8965108
0.0970971 1.8957881 1.8736625 1.8393817 1.9814978 1.8644233 1.9072269 1.8472971 1.9789338 1.8863367 1.8375132 1.8599945 1.8514423 2.019014 1.8810537 1.856919 1.8990114 1.8801849 1.8502338 2.0284195 1.8738103 1.8514614 2.0293696 1.8469281 1.8807669 1.9772878 1.8944156 1.8774843 1.8542477 1.8760201 2.0188313 1.8516135 2.0189657 1.8430952 1.8794733 2.0328596 1.8763313 2.0279446 1.844769 1.9813774 1.8751013 1.9155289 1.8791474 1.8827858 1.8588133 1.8715585 2.0306928 1.8562095 1.9146496 1.9791267 1.9095113
0.0980981 1.9087996 1.8863372 1.851606 1.9956521 1.8770199 1.9202869 1.8594313 1.9930722 1.8992018 1.8496714 1.8724287 1.8637422 2.0339346 1.8938448 1.8695726 1.9119123 1.8929838 1.8626077 2.0437686 1.8865798 1.8638221 2.0446558 1.8590865 1.8935118 1.9915029 1.9072365 1.8902581 1.8666956 1.8887239 2.0338042 1.8639954 2.0340629 1.8551354 1.892305 2.0479445 1.8890631 2.0431535 1.8567948 1.9956445 1.8877194 1.9288504 1.8918594 1.8957053 1.8712165 1.8841527 2.0457551 1.8684514 1.927949 1.9933851 1.9225307
0.0990991 1.9218279 1.899025 1.8638446 2.0098104 1.88963 1.933363 1.8715802 2.007214 1.9120806 1.8618413 1.8848772 1.8760588 2.048874 1.9066542 1.8822439 1.9248314 1.905802 1.874993 2.0591393 1.8993671 1.876194 2.059964 1.8712589 1.9062696 2.0057259 1.9200704 1.9030447 1.8791572 1.9014452 2.0488 1.8763951 2.0491822 1.867191 1.90515 2.0630531 1.9018127 2.0583847 1.8688362 2.0099185 1.9003569 1.9421903 1.9045882 1.9086381 1.8836336 1.8967594 2.06084 1.8807105 1.9412662 2.0076532 1.9355668
0.1001001 1.9348705 1.911725 1.8760966 2.0239716 1.9022521 1.9464536 1.883743 2.0213583 1.924972 1.8740209 1.8973391 1.8883901 2.06383 1.9194815 1.8949329 1.9377658 1.9186378 1.8873894 2.0745316 1.9121703 1.8885769 2.0752943 1.883444 1.9190392 2.0199544 1.9329157 1.9158436 1.8916316 1.9141829 2.0638156 1.8888121 2.0643208 1.879262 1.9180081 2.0781827 1.9145772 2.0736368 1.8808935 2.0242 1.9130125 1.9555475 1.9173336 1.9215841 1.8960629 1.9093797 2.075946 1.8929858 1.9545994 2.02193 1.9486191
0.1011011 1.9479271 1.9244363 1.8883601 2.038133 1.9148841 1.9595577 1.8959179 2.0355034 1.9378743 1.8862095 1.9098132 1.900735 2.0787988 1.9323238 1.9076368 1.9507167 1.9314897 1.8997955 2.0899425 1.924988 1.9009688 2.0906422 1.8956399 1.9318181 2.0341883 1.9457717 1.9286532 1.9041173 1.9269353 2.0788484 1.9012443 2.0794744 1.8913462 1.9308774 2.0933313 1.9273554 2.0889075 1.8929645 2.0384855 1.9256845 1.9689193 1.9300932 1.9345405 1.9085038 1.9220111 2.0910702 1.9052763 1.9679481 2.036213 1.9616861
0.1021021 1.960996 1.937157 1.9006348 2.0522943 1.9275244 1.9726741 1.9081035 2.0496469 1.950786 1.8984045 1.9222983 1.9130924 2.0937781 1.9451821 1.9203547 1.9636806 1.9443569 1.9122083 2.1053705 1.9378186 1.9133676 2.106009 1.9078462 1.9446056 2.048425 1.9586364 1.941471 1.9166129 1.939701 2.093896 1.9136901 2.0946407 1.9034423 1.9437566 2.108499 1.9401461 2.104195 1.9050483 2.0527742 1.9383724 1.982306 1.9428656 1.9475071 1.9209538 1.934653 2.1062088 1.9175801 1.9813097 2.0505 1.9747666
0.1031031 1.9740759 1.9498858 1.9129182 2.0664523 1.9401718 1.9858015 1.9202981 2.0637882 1.9637063 1.9106053 1.9347926 1.9254603 2.1087658 1.9580524 1.9330854 1.9766576 1.9572364 1.9246268 2.1208131 1.9506605 1.9257723 2.1213906 1.9200608 1.9573994 2.0626624 1.9715092 1.954296 1.9291165 1.9524784 2.1089544 1.9261488 2.109817 1.915549 1.9566447 2.1236808 1.9529481 2.119498 1.9171433 2.067064 1.9510738 1.9957043 1.9556496 1.960481 1.9334121 1.9473033 2.1213593 1.9298956 1.9946839 2.0647905 1.9878589
0.1041041 1.9871649 1.9626212 1.9252087 2.0806067 1.9528236 1.9989376 1.9325008 2.0779252 1.9766327 1.92281 1.9472955 1.9378376 2.1237593 1.9709342 1.9458269 1.989645 1.970128 1.9370495 2.1362696 1.9635124 1.9381807 2.1367855 1.932282 1.9701985 2.0768986 1.9843884 1.9671266 1.941628 1.9652665 2.1240206 1.9386182 2.125 1.927665 1.9695402 2.1388755 1.9657583 2.1348143 1.9292476 2.081354 1.9637882 2.0091136 1.9684434 1.973462 1.9458772 1.9599613 2.1365192 1.9422219 2.0080678 2.0790818 2.0009613
0.1051051 2.000262 1.9753624 1.9375052 2.0947552 1.9654791 2.0120826 1.9447094 2.092056 1.9895647 1.9350176 1.9598062 1.9502227 2.1387544 1.9838266 1.9585783 2.0026426 1.983029 1.9494749 2.1517375 1.9763734 1.9505923 2.1521928 1.9445095 1.9830008 2.0911338 1.9972728 1.9799604 1.9541446 1.9780643 2.1390934 1.9510971 2.1401868 1.9397883 1.9824408 2.1540787 1.9785784 2.1501396 1.9413606 2.095642 1.976514 2.0225315 1.9812455 1.9864483 1.9583476 1.9726253 2.1516852 1.9545567 2.0214615 2.0933733 2.0140734
0.1061061 2.0133667 1.9881074 1.9498081 2.1088977 1.9781363 2.0252342 1.9569232 2.1061807 2.0024998 1.9472253 1.9723221 1.9626143 2.1537507 1.9967276 1.9713378 2.015649 1.9959399 1.9619015 2.167214 1.9892416 1.963005 2.1676092 1.9567412 1.9958054 2.1053653 2.0101614 1.9927965 1.9666655 1.9908705 2.1541693 1.9635847 2.1553755 1.9519193 1.9953476 2.169289 1.991404 2.165472 1.9534805 2.109927 1.9892504 2.035959 1.9940549 1.9994392 1.9708226 1.9852948 2.1668544 1.966899 2.0348623 2.1076632 2.027194
0.10710711 2.0264773 2.0008562 1.9621136 2.1230314 1.9907944 2.0383914 1.9691411 2.120296 2.015439 1.9594331 1.9848428 1.9750121 2.168745 2.0096364 1.9841037 2.0286627 2.0088577 1.974328 2.1826954 2.0021157 1.9754174 2.1830316 1.9689764 2.0086102 2.1195915 2.0230532 2.0056334 1.9791907 2.0036833 2.169245 1.9760793 2.1705627 1.9640546 2.0082567 2.1845024 2.0042353 2.180808 1.9656059 2.124208 2.001995 2.0493917 2.0068703 2.0124323 1.9833004 1.9979684 2.1820257 1.979248 2.0482695 2.1219497 2.0403204
0.10810811 2.0395913 2.0136056 1.9744228 2.137154 2.0034509 2.0515528 1.9813608 2.1344013 2.0283785 1.9716386 1.9973667 1.9874126 2.1837344 2.0225503 1.9968754 2.041682 2.0217817 1.986752 2.1981797 2.0149941 1.9878273 2.1984572 1.9812136 2.0214143 2.1338108 2.035946 2.0184689 1.9917167 2.0165017 2.1843185 1.98858 2.1857452 1.9761935 2.0211682 2.199716 2.0170698 2.1961446 1.9777353 2.1384816 2.014748 2.06283 2.0196893 2.025427 1.9957795 2.0106444 2.197194 1.9916008 2.0616813 2.136231 2.053453
0.10910911 2.0527081 2.0263548 1.986732 2.151264 2.0161042 2.0647178 1.9935813 2.1484923 2.0413184 1.9838407 2.0098934 1.9998161 2.1987174 2.035469 2.0096507 2.0547063 2.0347097 1.9991722 2.2136617 2.0278752 2.0002337 2.213882 1.9934508 2.0342155 2.148022 2.0488396 2.031301 2.0042431 2.0293243 2.1993873 2.0010848 2.200921 1.9883348 2.03408 2.2149277 2.0299075 2.2114787 1.9898667 2.1527476 2.0275073 2.0762718 2.032511 2.038422 2.0082593 2.023322 2.212358 2.0039573 2.075096 2.1505058 2.0665894
0.11011011 2.065827 2.0391037 1.9990416 2.1653595 2.028753 2.0778842 2.005801 2.1625693 2.054257 1.996037 2.022421 2.0122206 2.2136908 2.0483906 2.0224295 2.067734 2.0476418 2.0115876 2.2291398 2.0407584 2.0126362 2.2293043 2.0056872 2.0470128 2.1622238 2.061732 2.0441294 2.0167694 2.0421503 2.214449 2.0135925 2.216088 2.0004776 2.0469923 2.2301347 2.042746 2.2268076 2.0020003 2.167004 2.0402718 2.0897155 2.045334 2.0514166 2.020738 2.0360003 2.2275155 2.016316 2.088513 2.1647725 2.0797286
0.11111111 2.0789466 2.0518503 2.01135 2.1794374 2.0413961 2.0910513 2.0180194 2.1766288 2.067193 2.0082285 2.0349488 2.0246253 2.2286525 2.0613143 2.035209 2.0807643 2.060575 2.0239973 2.2446113 2.0536423 2.0250323 2.24472 2.0179229 2.0598054 2.1764145 2.074623 2.0569525 2.0292935 2.0549786 2.2295005 2.0261023 2.231244 2.01262 2.0599022 2.2453341 2.055585 2.242129 2.0141344 2.1812491 2.05304 2.1031604 2.0581577 2.0644088 2.0332143 2.0486777 2.2426634 2.0286746 2.1019304 2.1790304 2.0928695
0.11211211 2.0920653 2.0645933 2.023656 2.1934967 2.0540323 2.1042178 2.0302348 2.1906695 2.0801253 2.0204117 2.0474749 2.0370283 2.2436 2.0742376 2.0479882 2.093795 2.0735097 2.036399 2.2600715 2.066524 2.0374212 2.260126 2.0301547 2.07259 2.190593 2.087511 2.0697677 2.0418143 2.0678062 2.24454 2.0386126 2.2463853 2.0247602 2.0728095 2.2605238 2.0684214 2.2574394 2.0262668 2.1954803 2.0658107 2.116605 2.0709803 2.0773969 2.045688 2.0613527 2.2577996 2.0410328 2.1153464 2.1932774 2.1060104
0.11311311 2.1051826 2.0773323 2.035959 2.2075365 2.0666604 2.1173828 2.0424466 2.20469 2.0930529 2.0325868 2.0599995 2.0494292 2.2585328 2.0871608 2.0607672 2.1068268 2.086444 2.0487914 2.2755196 2.0794053 2.0498006 2.2755222 2.0423832 2.0853677 2.2047577 2.1003954 2.0825748 2.0543313 2.0806355 2.2595656 2.0511231 2.2615116 2.036899 2.0857136 2.275701 2.0812569 2.2727377 2.0383968 2.2096953 2.078583 2.1300473 2.0838003 2.0903816 2.058157 2.0740254 2.272922 2.0533888 2.1287615 2.2075126 2.1191514
0.11411411 2.1182964 2.090065 2.048256 2.2215528 2.079277 2.130544 2.0546515 2.2186875 2.1059737 2.0447512 2.0725198 2.061826 2.2734466 2.1000817 2.0735426 2.1198545 2.0993757 2.061173 2.2909508 2.0922816 2.0621698 2.2909024 2.0546055 2.098135 2.2189043 2.1132731 2.0953722 2.0668418 2.0934613 2.2745736 2.0636303 2.276618 2.0490332 2.0986114 2.2908635 2.0940862 2.2880194 2.0505228 2.2238922 2.091355 2.1434865 2.0966156 2.1033595 2.0706193 2.0866933 2.2880273 2.0657415 2.142172 2.221732 2.132289
0.11511511 2.1314054 2.1027896 2.0605474 2.2355456 2.0918827 2.1437006 2.0668502 2.2326617 2.1188874 2.056905 2.0850356 2.0742173 2.28834 2.1129982 2.0863137 2.1328802 2.112305 2.0735428 2.3063638 2.1051538 2.0745277 2.3062658 2.0668213 2.1108918 2.233033 2.1261442 2.1081576 2.0793457 2.1062841 2.289563 2.0761354 2.2917037 2.0611625 2.1115026 2.3060086 2.1069112 2.3032832 2.0626442 2.2380683 2.104125 2.1569211 2.109426 2.11633 2.0830755 2.0993555 2.303113 2.0780892 2.1555781 2.2359347 2.145423
0.116116114 2.1445084 2.1155064 2.0728312 2.2495127 2.1044753 2.1568518 2.0790405 2.2466097 2.131792 2.069047 2.097545 2.0866034 2.3032105 2.1259108 2.0990806 2.1459017 2.1252298 2.0858994 2.321755 2.1180203 2.0868719 2.3216085 2.0790288 2.123636 2.2471406 2.1390076 2.1209302 2.0918412 2.1191025 2.3045301 2.088636 2.306766 2.073285 2.124386 2.3211331 2.1197298 2.3185258 2.074759 2.252224 2.1168933 2.1703498 2.1222305 2.1292922 2.0955229 2.112011 2.3181782 2.0904315 2.1689782 2.2501185 2.1585517
0.117117114 2.1576037 2.128213 2.0851066 2.2634518 2.1170535 2.1699958 2.091221 2.26053 2.1446862 2.0811763 2.110047 2.0989811 2.3180566 2.1388173 2.111841 2.1589167 2.1381497 2.0982418 2.3371215 2.1308794 2.0992026 2.336929 2.0912275 2.1363664 2.261225 2.1518617 2.1336887 2.1043272 2.131915 2.319474 2.101131 2.3218026 2.0854 2.13726 2.3362355 2.1325405 2.3337445 2.0868669 2.266355 2.1296568 2.1837718 2.135027 2.1422448 2.1079612 2.124658 2.333218 2.1027663 2.1823702 2.264281 2.1716747
0.118118115 2.1706903 2.1409078 2.097371 2.2773619 2.1296153 2.1831305 2.1033902 2.2744215 2.1575685 2.0932915 2.1225398 2.11135 2.3328753 2.1517165 2.124593 2.171925 2.1510618 2.1105685 2.3524609 2.1437297 2.1115174 2.352223 2.103415 2.149081 2.2752845 2.1647048 2.1464303 2.116802 2.1447196 2.3343906 2.1136193 2.3368113 2.097506 2.1501231 2.3513126 2.1453426 2.3489375 2.098966 2.280461 2.1424148 2.1971846 2.1478152 2.1551862 2.1203876 2.1372957 2.3482327 2.1150923 2.1957536 2.2784202 2.1847887
0.11911912 2.1837661 2.1535907 2.1096249 2.2912407 2.1421592 2.1962552 2.115547 2.2882817 2.1704383 2.1053915 2.1350234 2.1237097 2.347665 2.1646066 2.1373353 2.184924 2.1639657 2.122878 2.3677704 2.156571 2.1238155 2.3674893 2.115591 2.161779 2.289317 2.177536 2.1591551 2.1292648 2.1575158 2.3492799 2.1260996 2.3517902 2.109602 2.1629734 2.3663623 2.1581345 2.3641014 2.111055 2.2945385 2.1551669 2.2105877 2.160593 2.1681151 2.1328022 2.1499221 2.3632188 2.1274085 2.209127 2.2925339 2.1978922
0.12012012 2.1968317 2.1662598 2.1218665 2.305088 2.154685 2.2093687 2.1276903 2.3021107 2.183294 2.1174753 2.1474953 2.1360579 2.362424 2.1774883 2.150066 2.1979127 2.1768608 2.1351712 2.3830485 2.1694005 2.136097 2.3827252 2.1277542 2.1744585 2.3033214 2.1903543 2.1718602 2.141714 2.1703024 2.3641381 2.1385694 2.366736 2.1216872 2.1758118 2.381383 2.170914 2.3792357 2.1231327 2.3085878 2.1679096 2.2239797 2.173359 2.1810305 2.145204 2.1625376 2.3781753 2.1397147 2.2224884 2.3066208 2.2109847
0.12112112 2.2098837 2.1789136 2.1340947 2.318901 2.1671896 2.2224696 2.1398191 2.315905 2.1961336 2.1295419 2.159955 2.148393 2.3771498 2.1903582 2.1627822 2.210888 2.1897457 2.1474447 2.3982913 2.182218 2.1483586 2.3979282 2.139904 2.1871183 2.317294 2.2031584 2.1845448 2.1541486 2.1830773 2.3789635 2.1510272 2.381648 2.1337593 2.188634 2.3963723 2.183681 2.3943357 2.1351979 2.3226058 2.1806417 2.237359 2.1861126 2.1939316 2.1575909 2.175139 2.3930979 2.1520076 2.2358377 2.3206782 2.2240624
0.122122124 2.2229216 2.1915507 2.1463075 2.3326786 2.1796732 2.235557 2.1519313 2.3296645 2.2089567 2.1415904 2.1724005 2.160715 2.3918407 2.203216 2.1754837 2.2238483 2.2026188 2.1596985 2.413497 2.1950226 2.1606016 2.4130962 2.1520371 2.1997566 2.3312354 2.2159472 2.1972077 2.1665673 2.1958404 2.3937547 2.1634712 2.3965232 2.1458185 2.2014413 2.411327 2.1964347 2.4094007 2.14725 2.3365917 2.1933618 2.2507243 2.1988525 2.2068164 2.169962 2.1877258 2.407986 2.1642878 2.2491722 2.3347049 2.2371254
0.123123124 2.2359447 2.204171 2.1585045 2.3464198 2.1921349 2.2486289 2.1640258 2.3433871 2.2217612 2.1536193 2.184832 2.1730227 2.406495 2.2160606 2.1881678 2.236792 2.2154782 2.1719313 2.4286635 2.2078118 2.1728234 2.4282265 2.164154 2.212372 2.3451414 2.2287183 2.209847 2.178968 2.208589 2.4085093 2.1759 2.4113603 2.1578627 2.2142308 2.426246 2.2091727 2.424428 2.1592875 2.3505435 2.2060666 2.2640724 2.211577 2.2196834 2.1823163 2.2002974 2.4228377 2.1765532 2.26249 2.3486986 2.2501698
0.124124125 2.248951 2.216772 2.1706848 2.3601224 2.2045724 2.261684 2.1761017 2.357072 2.2345474 2.165629 2.197247 2.1853147 2.421111 2.228891 2.2008343 2.2497172 2.228322 2.184142 2.4437885 2.220585 2.1850238 2.4433172 2.1762538 2.2249641 2.3590128 2.2414722 2.2224617 2.191351 2.221323 2.4232256 2.1883113 2.4261572 2.1698906 2.2270021 2.4411273 2.2218952 2.4394155 2.1713095 2.3644588 2.218756 2.2774034 2.2242851 2.2325308 2.194652 2.2128525 2.4376507 2.1888032 2.2757902 2.3626583 2.263194
0.12512513 2.2619383 2.229353 2.1828456 2.3737848 2.216986 2.2747192 2.188157 2.3707175 2.2473118 2.177616 2.2096448 2.197589 2.435686 2.241705 2.2134795 2.2626207 2.241149 2.1963303 2.4588697 2.233339 2.1972017 2.4583652 2.1883335 2.2375302 2.3728454 2.2542067 2.2350502 2.2037137 2.234041 2.4379003 2.2007034 2.4409103 2.181902 2.239754 2.455968 2.2345996 2.454361 2.1833134 2.378337 2.2314255 2.2907128 2.2369757 2.2453566 2.206968 2.2253888 2.4524221 2.2010353 2.2890697 2.3765812 2.2761962
0.12612613 2.274907 2.2419128 2.1949878 2.3874066 2.229374 2.2877336 2.200192 2.3843215 2.2600553 2.1895814 2.222024 2.209845 2.4502192 2.2545028 2.2261033 2.2755024 2.2539575 2.208495 2.473905 2.246073 2.2093558 2.4733696 2.200394 2.250071 2.3866398 2.266921 2.2476122 2.2160554 2.246741 2.4525337 2.2130752 2.4556208 2.1938944 2.2524843 2.4707665 2.2472854 2.469263 2.1952996 2.3921764 2.2440763 2.3040004 2.2496479 2.2581592 2.2192643 2.2379067 2.467152 2.2132502 2.3023272 2.3904665 2.2891748
0.12712713 2.2878556 2.2544487 2.2071085 2.4009862 2.241735 2.300725 2.2122037 2.397884 2.2727754 2.201524 2.234384 2.2220821 2.4647083 2.267281 2.238703 2.2883592 2.2667441 2.220634 2.4888926 2.2587852 2.221486 2.4883277 2.2124329 2.2625847 2.4003928 2.2796142 2.2601464 2.228375 2.2594223 2.4671228 2.2254248 2.4702854 2.2058682 2.2651935 2.4855216 2.2599502 2.4841194 2.207267 2.4059756 2.2567046 2.3172643 2.2623003 2.2709372 2.2315383 2.250404 2.481837 2.2254457 2.3155599 2.4043124 2.302128
0.12812813 2.3007822 2.2669604 2.2192068 2.414522 2.25407 2.3136911 2.2241917 2.4114027 2.28547 2.2134414 2.246723 2.2342987 2.4791515 2.2800393 2.2512784 2.3011901 2.279508 2.2327476 2.5038302 2.2714732 2.23359 2.5032372 2.224449 2.2750702 2.414104 2.292284 2.2726517 2.2406704 2.2720838 2.481665 2.2377498 2.4849017 2.217822 2.277879 2.5002303 2.2725923 2.4989285 2.2192135 2.4197328 2.2693079 2.3305016 2.2749314 2.283688 2.2437897 2.2628798 2.4964762 2.2376204 2.3287673 2.4181175 2.3150535
0.12912913 2.3136837 2.2794452 2.2312808 2.4280126 2.2663755 2.32663 2.2361548 2.4248772 2.2981384 2.2253346 2.25904 2.2464936 2.493547 2.2927747 2.2638264 2.313993 2.2922475 2.2448344 2.5187156 2.2841358 2.2456675 2.5180972 2.2364416 2.2875268 2.427771 2.304929 2.2851276 2.252942 2.284723 2.49616 2.2500496 2.4994683 2.2297533 2.2905402 2.5148916 2.2852097 2.513687 2.2311382 2.4334466 2.281887 2.3437114 2.28754 2.2964118 2.2560172 2.2753332 2.511067 2.249774 2.3419466 2.4318795 2.3279505
0.13013013 2.3265595 2.291901 2.243329 2.4414568 2.2786512 2.339541 2.248092 2.4383044 2.310779 2.2372012 2.2713346 2.2586656 2.5078938 2.3054852 2.2763462 2.3267663 2.3049603 2.256893 2.5335472 2.2967718 2.2577176 2.5329046 2.2484095 2.2999525 2.4413931 2.3175478 2.2975729 2.2651858 2.2973385 2.5106058 2.2623224 2.5139842 2.241662 2.3031754 2.529503 2.297801 2.5283942 2.2430408 2.4471154 2.2944388 2.3568916 2.3001242 2.309105 2.2682185 2.2877626 2.5256076 2.2619047 2.3550963 2.4455976 2.3408165
0.13113113 2.3394067 2.304327 2.2553496 2.4548535 2.2908974 2.3524206 2.2600017 2.4516854 2.3233879 2.2490406 2.283605 2.270812 2.5221899 2.3181696 2.2888367 2.339508 2.3176453 2.2689233 2.5483236 2.3093789 2.2697396 2.547659 2.2603517 2.3123465 2.454968 2.3301382 2.309986 2.2774014 2.3099282 2.5249999 2.2745662 2.528447 2.2535474 2.3157845 2.5440636 2.3103652 2.5430489 2.2549198 2.4607387 2.306961 2.37004 2.3126824 2.3217664 2.2803936 2.3001668 2.5400968 2.274011 2.3682148 2.4592695 2.3536506
0.13213213 2.3522239 2.3167224 2.2673411 2.4682019 2.303112 2.3652673 2.2718825 2.4650178 2.3359659 2.2608523 2.2958496 2.2829328 2.536434 2.3308256 2.3012955 2.3522167 2.3303006 2.2809231 2.5630426 2.3219552 2.2817316 2.5623574 2.2722661 2.324706 2.4684954 2.342698 2.3223672 2.2895865 2.322489 2.5393414 2.2867799 2.5428553 2.265407 2.3283658 2.558571 2.3228993 2.5576487 2.2667732 2.4743142 2.3194535 2.3831549 2.3252115 2.3343952 2.2925406 2.3125443 2.5545335 2.286093 2.3813004 2.472895 2.3664496
0.13313313 2.3650093 2.3290834 2.2793021 2.4815 2.3152945 2.3780806 2.2837336 2.4783 2.34851 2.2726347 2.3080683 2.2950244 2.5506234 2.3434522 2.3137221 2.3648906 2.342924 2.292893 2.577702 2.3345006 2.2936935 2.5769978 2.284152 2.337031 2.481972 2.3552268 2.334715 2.3017404 2.3350205 2.5536282 2.2989616 2.557207 2.2772417 2.3409173 2.5730233 2.3354032 2.5721908 2.2786007 2.4878411 2.3319128 2.396235 2.3377123 2.3469896 2.3046565 2.3248935 2.568915 2.2981474 2.3943515 2.4864712 2.3792136
0.13413413 2.37776 2.3414102 2.2912316 2.494747 2.3274431 2.3908577 2.2955544 2.4915314 2.3610187 2.2843876 2.3202589 2.3070872 2.5647583 2.3560464 2.326114 2.3775282 2.3555145 2.3048306 2.592301 2.3470118 2.3056245 2.5915794 2.2960088 2.3493195 2.4953985 2.3677218 2.3470273 2.3138607 2.3475208 2.5678596 2.3111105 2.5715017 2.2890477 2.3534374 2.5874205 2.3478744 2.5866756 2.2904005 2.5013175 2.3443382 2.4092793 2.3501804 2.3595476 2.3167412 2.337212 2.5832396 2.3101735 2.407365 2.4999979 2.3919394
0.13513513 2.390475 2.3536997 2.3031266 2.5079412 2.3395581 2.4035974 2.3073428 2.5047112 2.3734908 2.2961087 2.3324182 2.3191183 2.578836 2.3686073 2.3384705 2.3901286 2.3680701 2.316736 2.6068377 2.3594875 2.317522 2.6061006 2.3078327 2.3615696 2.5087724 2.3801813 2.359304 2.3259456 2.359987 2.5820332 2.3232245 2.5857372 2.3008246 2.3659248 2.6017585 2.360311 2.6011 2.3021717 2.5147424 2.3567283 2.4222848 2.362616 2.3720675 2.328792 2.3494983 2.597507 2.3221698 2.4203408 2.513473 2.4046268
0.13613613 2.4031525 2.3659523 2.3149865 2.521082 2.351637 2.4162974 2.3190978 2.517837 2.3859234 2.3077989 2.3445468 2.3311157 2.5928555 2.3811324 2.35079 2.402689 2.3805895 2.328608 2.6213095 2.3719277 2.3293862 2.620559 2.319624 2.3737807 2.522093 2.3926046 2.3715436 2.337994 2.3724184 2.5961475 2.3353024 2.5999117 2.3125706 2.378377 2.6160378 2.3727126 2.6154623 2.313912 2.5281143 2.369082 2.4352503 2.3750167 2.384549 2.340808 2.3617504 2.6117144 2.334134 2.4332776 2.5268955 2.417274
0.13713713 2.4157906 2.3781648 2.3268106 2.5341687 2.3636792 2.4289565 2.3308187 2.5309088 2.3983169 2.3194551 2.3566413 2.3430793 2.6068144 2.3936212 2.3630705 2.4152083 2.393071 2.3404446 2.6357162 2.3843298 2.3412147 2.6349533 2.33138 2.3859508 2.5353587 2.4049892 2.3837438 2.3500042 2.3848126 2.6102011 2.3473427 2.6140244 2.324284 2.3907924 2.6302555 2.385076 2.6297624 2.3256197 2.5414326 2.3813963 2.4481747 2.387381 2.3969898 2.3527875 2.3739667 2.6258616 2.3460648 2.446173 2.5402641 2.4298794
0.13813815 2.428388 2.3903365 2.3385966 2.5472002 2.375684 2.4415739 2.3425024 2.5439255 2.4106688 2.3310778 2.368701 2.3550076 2.6207135 2.4060717 2.3753123 2.4276862 2.4055133 2.352246 2.6500556 2.3966928 2.3530064 2.6492822 2.3430996 2.398079 2.5485682 2.417334 2.395904 2.3619754 2.3971696 2.6241941 2.3593442 2.6280742 2.3359632 2.4031692 2.6444113 2.3974018 2.6439977 2.337294 2.5546954 2.393672 2.4610565 2.399708 2.4093885 2.3647285 2.386147 2.639946 2.3579605 2.4590254 2.553577 2.442441
0.13913915 2.4409432 2.4024663 2.3503432 2.5601742 2.387649 2.454147 2.3541486 2.5568862 2.422978 2.3426642 2.3807235 2.3668976 2.6345496 2.4184816 2.3875127 2.4401197 2.4179149 2.36401 2.6643271 2.409014 2.3647606 2.6635447 2.3547812 2.4101644 2.5617204 2.429638 2.4080226 2.3739057 2.4094853 2.638123 2.3713055 2.6420588 2.347607 2.4155061 2.6585028 2.4096875 2.658168 2.3489327 2.567902 2.4059052 2.4738936 2.4119954 2.4217434 2.3766308 2.3982882 2.6539676 2.3698196 2.4718335 2.5668337 2.4549572
0.14014015 2.4534535 2.4145522 2.3620486 2.5730903 2.399572 2.4666743 2.365755 2.569788 2.435241 2.3542128 2.3927073 2.3787487 2.6483212 2.4308505 2.3996701 2.4525077 2.4302735 2.3757346 2.6785274 2.4212933 2.3764737 2.6777382 2.3664234 2.422204 2.5748131 2.4418983 2.4200978 2.385792 2.4217591 2.6519866 2.383225 2.6559758 2.3592134 2.4278002 2.6725287 2.4219306 2.6722693 2.3605342 2.5810506 2.4180956 2.4866848 2.4242415 2.434054 2.3884912 2.4103885 2.6679215 2.3816397 2.4845955 2.5800319 2.4674277
0.14114115 2.465918 2.426592 2.3737116 2.585947 2.4114525 2.4791548 2.3773198 2.5826313 2.447459 2.3657222 2.4046512 2.3905587 2.662028 2.4431753 2.4117835 2.464849 2.4425879 2.3874187 2.6926568 2.433529 2.3881462 2.691861 2.3780246 2.434198 2.5878477 2.4541147 2.432128 2.3976352 2.4339902 2.6657844 2.3951008 2.6698265 2.370781 2.4400513 2.6864886 2.4341311 2.6863027 2.3720963 2.5941405 2.430242 2.4994276 2.4364452 2.4463181 2.400309 2.4224465 2.6818104 2.3934202 2.49731 2.593171 2.4798503
0.14214215 2.4783359 2.4385862 2.3853316 2.5987446 2.4232893 2.4915872 2.388842 2.5954156 2.4596286 2.3771918 2.416553 2.4023273 2.6756687 2.4554565 2.4238515 2.4771428 2.4548578 2.3990617 2.7067132 2.4457197 2.3997767 2.7059135 2.3895836 2.4461448 2.600821 2.4662848 2.4441116 2.4094324 2.446176 2.6795151 2.4069324 2.6836078 2.3823082 2.4522572 2.7003794 2.446287 2.7002656 2.3836188 2.60717 2.4423423 2.5121222 2.4486046 2.4585345 2.4120836 2.434462 2.6956315 2.4051595 2.509976 2.60625 2.4922242
0.14314315 2.4907045 2.4505317 2.3969064 2.6114817 2.4350803 2.5039697 2.40032 2.6081395 2.4717498 2.3886204 2.428412 2.4140532 2.6892414 2.467691 2.435874 2.4893868 2.4670804 2.4106612 2.7206955 2.4578636 2.411364 2.7198935 2.4010983 2.4580436 2.6137323 2.478408 2.456048 2.4211833 2.4583154 2.6931767 2.4187186 2.697319 2.393795 2.4644165 2.714201 2.4583972 2.7141576 2.3951004 2.6201391 2.4543955 2.5247662 2.460719 2.4707024 2.4238122 2.4464328 2.709383 2.4168556 2.5225914 2.6192675 2.504547
0.14414415 2.5030231 2.4624286 2.4084353 2.6241555 2.4468248 2.5163004 2.4117525 2.6208005 2.4838204 2.4000058 2.4402266 2.425734 2.7027452 2.4798775 2.4478486 2.5015802 2.479255 2.4222162 2.7346034 2.4699602 2.4229057 2.7337995 2.4125683 2.469893 2.6265807 2.4904833 2.4679356 2.4328856 2.4704068 2.7067688 2.4304576 2.7109587 2.4052382 2.4765275 2.7279525 2.470461 2.7279763 2.4065387 2.6330457 2.4664009 2.5373588 2.4727867 2.4828203 2.4354947 2.4583566 2.723065 2.4285076 2.5351555 2.6322227 2.5168185
0.14514515 2.5152888 2.4742742 2.4199164 2.6367664 2.4585204 2.528579 2.423137 2.633399 2.4958398 2.4113474 2.4519944 2.437369 2.716178 2.492015 2.459774 2.5137215 2.4913797 2.4337254 2.748433 2.4820073 2.4344015 2.7476301 2.4239917 2.4816906 2.6393661 2.5025082 2.4797726 2.4445388 2.482449 2.7202902 2.4421482 2.724526 2.4166365 2.4885888 2.741631 2.4824753 2.7417212 2.4179323 2.6458883 2.478356 2.549898 2.4848063 2.494886 2.4471288 2.470233 2.7366743 2.4401135 2.547666 2.6451135 2.5290363
0.14614615 2.5275023 2.4860678 2.4313483 2.649314 2.4701674 2.5408034 2.434473 2.645934 2.5078058 2.4226437 2.4637156 2.4489563 2.7295403 2.5041025 2.4716487 2.5258093 2.5034542 2.4451878 2.762186 2.4940047 2.4458501 2.761385 2.4353666 2.4934378 2.6520853 2.5144815 2.4915588 2.456141 2.494441 2.733738 2.4537892 2.7380195 2.4279902 2.5005984 2.755237 2.49444 2.7553906 2.4292805 2.658667 2.4902604 2.5623817 2.4967759 2.506899 2.4587133 2.48206 2.7502108 2.4516726 2.560122 2.6579392 2.5412009
0.14714715 2.539661 2.497808 2.4427304 2.661796 2.4817634 2.5529728 2.4457586 2.658404 2.5197172 2.4338932 2.475387 2.460495 2.7428298 2.5161378 2.4834723 2.5378423 2.5154757 2.4566016 2.7758598 2.5059495 2.45725 2.7750611 2.4466925 2.5051305 2.6647387 2.5264032 2.5032918 2.467691 2.5063803 2.7471128 2.4653795 2.7514381 2.4392962 2.5125566 2.768768 2.5063539 2.7689843 2.4405816 2.6713803 2.5021114 2.5748105 2.5086954 2.5188582 2.470247 2.4938364 2.7636733 2.463183 2.5725226 2.6706994 2.5533094
0.14814815 2.551764 2.509494 2.4540615 2.6742127 2.4933076 2.5650856 2.456993 2.6708093 2.5315733 2.4450953 2.487009 2.471984 2.7560458 2.52812 2.495243 2.5498204 2.5274446 2.467966 2.7894537 2.517842 2.4686 2.7886593 2.4579682 2.51677 2.6773252 2.5382712 2.5149715 2.479187 2.5182662 2.7604132 2.476918 2.7647805 2.4505541 2.5244603 2.7822244 2.5182157 2.7825003 2.451834 2.6840267 2.5139105 2.5871816 2.5205622 2.5307627 2.4817286 2.5055618 2.7770605 2.4746432 2.5848665 2.6833925 2.565361
0.14914915 2.56381 2.521124 2.4653394 2.6865616 2.5047984 2.577141 2.4681745 2.6831465 2.5433722 2.4562485 2.498579 2.4834213 2.769187 2.5400474 2.5069602 2.5617404 2.5393581 2.4792795 2.8029664 2.529681 2.4798996 2.8021781 2.469192 2.5283537 2.6898437 2.5500836 2.5265958 2.4906282 2.5300982 2.7736375 2.4884024 2.7780461 2.461763 2.5363088 2.7956035 2.5300238 2.7959375 2.4630373 2.6966057 2.5256543 2.5994942 2.5323753 2.54261 2.4931574 2.5172336 2.790372 2.4860525 2.5971515 2.6960173 2.5773544
0.15015015 2.5757973 2.532697 2.4765635 2.6988435 2.5162354 2.5891373 2.4793017 2.6954165 2.5551133 2.4673514 2.5100963 2.4948068 2.7822523 2.5519197 2.5186226 2.5736032 2.551216 2.4905412 2.8163967 2.541464 2.4911463 2.8156161 2.4803624 2.5398817 2.7022934 2.56184 2.5381641 2.502014 2.541874 2.7867851 2.4998336 2.7912335 2.47292 2.5481007 2.8089056 2.5417771 2.8092952 2.4741886 2.7091167 2.5373416 2.6117473 2.5441346 2.5544 2.5045314 2.5288517 2.803606 2.4974098 2.6093774 2.708573 2.5892892
0.15115115 2.5877256 2.5442119 2.4877331 2.7110555 2.5276165 2.6010735 2.4903743 2.7076182 2.5667942 2.4784033 2.5215597 2.5061383 2.7952414 2.5637345 2.5302281 2.5854068 2.5630162 2.5017498 2.8297436 2.5531907 2.5023408 2.8289719 2.491479 2.551352 2.714673 2.5735393 2.5496745 2.5133424 2.553592 2.7998552 2.5112085 2.8043416 2.4840255 2.5598354 2.8221283 2.553474 2.8225722 2.4852881 2.721557 2.5489726 2.6239386 2.5558372 2.5661309 2.5158496 2.5404131 2.8167615 2.5087132 2.621541 2.7210588 2.6011639
0.15215215 2.5995924 2.555667 2.4988458 2.7231982 2.538941 2.612949 2.5013888 2.71975 2.5784152 2.4894032 2.532967 2.5174148 2.8081508 2.5754905 2.5417767 2.5971491 2.5747573 2.5129044 2.8430066 2.5648599 2.5134807 2.8422441 2.5025396 2.5627637 2.7269816 2.58518 2.5611272 2.5246124 2.5652514 2.8128464 2.5225267 2.8173695 2.495077 2.5715108 2.835271 2.5651143 2.8357673 2.4963343 2.7339275 2.5605447 2.6360686 2.5674832 2.577802 2.527111 2.551919 2.8298373 2.5199609 2.6336436 2.7334733 2.6129756
0.15315315 2.6113973 2.567061 2.5099015 2.7352705 2.5502076 2.6247616 2.5123463 2.7318118 2.5899742 2.500349 2.5443184 2.5286355 2.8209825 2.5871878 2.5532663 2.608831 2.5864396 2.524004 2.8561842 2.5764704 2.5245647 2.855433 2.513544 2.5741162 2.7392182 2.596761 2.57252 2.5358229 2.5768518 2.825757 2.5337868 2.830316 2.5060751 2.583126 2.848333 2.5766952 2.8488798 2.5073261 2.7462263 2.5720577 2.6481338 2.57907 2.5894117 2.5383136 2.5633662 2.8428323 2.5311532 2.6456833 2.7458158 2.6247268
0.15415415 2.6231399 2.5783944 2.5208988 2.7472708 2.5614161 2.6365108 2.5232444 2.7438016 2.6014702 2.5112414 2.5556116 2.5397992 2.833735 2.5988235 2.5646975 2.6204495 2.5980613 2.5350466 2.8692763 2.5880206 2.535593 2.8685374 2.5244904 2.5854084 2.751382 2.6082816 2.5838528 2.5469728 2.5883913 2.8385873 2.544989 2.843181 2.517017 2.5946796 2.8613136 2.588217 2.861908 2.5182614 2.7584534 2.5835102 2.6601353 2.5905976 2.6009593 2.5494578 2.5747545 2.855747 2.5422878 2.6576586 2.7580853 2.6364138
0.15515515 2.6348166 2.589664 2.5318365 2.7591987 2.5725644 2.6481953 2.5340824 2.7557187 2.6129024 2.522078 2.5668468 2.5509033 2.846406 2.6103976 2.5760667 2.6320045 2.60962 2.5460315 2.8822803 2.59951 2.5465631 2.881556 2.5353775 2.5966394 2.7634723 2.61974 2.5951238 2.5580604 2.5998695 2.851336 2.55613 2.855963 2.5279014 2.6061707 2.8742113 2.599679 2.874853 2.5291395 2.770606 2.5949016 2.672071 2.6020653 2.6124442 2.5605402 2.5860825 2.8685794 2.5533636 2.6695683 2.7702808 2.648036
0.15615615 2.6464293 2.6008697 2.542713 2.7710533 2.5836523 2.6598141 2.544858 2.7675633 2.6242685 2.5328572 2.578021 2.5619488 2.858995 2.6219087 2.5873744 2.643495 2.6211162 2.5569587 2.8951974 2.610937 2.5574758 2.8944874 2.5462043 2.607808 2.775488 2.6311355 2.606332 2.5690846 2.6112838 2.864002 2.5672097 2.8686607 2.538728 2.6175985 2.887025 2.611078 2.8877115 2.5399597 2.7826848 2.6062293 2.68394 2.6134703 2.6238642 2.571562 2.5973494 2.8813276 2.5643797 2.681411 2.7824016 2.6595926
0.15715715 2.6579752 2.6120107 2.5535283 2.7828338 2.5946784 2.6713672 2.5555718 2.779334 2.6355698 2.5435798 2.589135 2.5729337 2.8715017 2.633355 2.5986197 2.6549199 2.6325483 2.5678256 2.9080253 2.6223009 2.5683286 2.9073315 2.5569701 2.6189134 2.7874293 2.6424673 2.617477 2.5800455 2.6226342 2.8765838 2.5782282 2.8812733 2.5494962 2.628962 2.8997543 2.6224148 2.900484 2.5507205 2.7946897 2.6174946 2.6957412 2.6248124 2.6352189 2.582521 2.6085544 2.8939924 2.5753353 2.693187 2.7944465 2.6710827
0.15815815 2.6694539 2.623085 2.5642805 2.7945387 2.605641 2.6828518 2.5662215 2.7910295 2.6468022 2.5542436 2.6001859 2.5838566 2.8839252 2.6447363 2.6098008 2.6662776 2.6439147 2.5786328 2.9207644 2.6336002 2.579121 2.9200878 2.5676732 2.6299543 2.799293 2.6537342 2.6285563 2.5909414 2.6339192 2.889081 2.5891829 2.8938003 2.5602036 2.640259 2.912398 2.633687 2.9131694 2.561421 2.8066177 2.628694 2.7074733 2.6360908 2.6465068 2.5934165 2.6196952 2.906572 2.5862284 2.7048934 2.8064144 2.6825054
0.15915915 2.6808636 2.6340928 2.574968 2.8061683 2.6165407 2.6942682 2.5768065 2.80265 2.657967 2.5648475 2.6111746 2.5947163 2.8962638 2.6560512 2.6209173 2.677568 2.655215 2.589378 2.933412 2.6448343 2.5898519 2.9327533 2.5783124 2.6409311 2.8110807 2.6649356 2.639572 2.6017694 2.645138 2.901493 2.6000733 2.9062412 2.5708492 2.65149 2.924956 2.6448956 2.9257665 2.5720594 2.8184698 2.6398282 2.7191355 2.6473038 2.6577277 2.6042464 2.6307716 2.919066 2.5970583 2.7165303 2.818306 2.693859
0.16016015 2.6922045 2.645032 2.5855918 2.8177204 2.627376 2.7056148 2.587326 2.8141937 2.6690626 2.5753915 2.622098 2.6055126 2.9085178 2.6672983 2.6319675 2.6887898 2.6664479 2.6000614 2.9459698 2.6560028 2.600521 2.945331 2.5888877 2.6518416 2.8227904 2.6760693 2.6505208 2.6125314 2.6562905 2.9138188 2.6108985 2.9185946 2.5814335 2.662653 2.9374268 2.6560378 2.938275 2.5826354 2.830244 2.650896 2.7307267 2.6584516 2.6688797 2.6150107 2.6417828 2.931473 2.6078248 2.7280967 2.8301187 2.7051444
0.16116115 2.7034745 2.655902 2.5961483 2.829196 2.6381447 2.7168908 2.5977788 2.8256602 2.6800869 2.5858736 2.632957 2.6162438 2.9206858 2.6784768 2.6429513 2.6999416 2.6776114 2.6106808 2.9584355 2.6671028 2.6111267 2.9578173 2.5993972 2.6626854 2.8344212 2.6871352 2.661402 2.623225 2.667374 2.9260578 2.6216574 2.93086 2.5919535 2.6737468 2.94981 2.6671124 2.950694 2.5931478 2.8419394 2.6618962 2.7422457 2.6695313 2.6799624 2.6257076 2.6527274 2.9437933 2.6185255 2.7395906 2.8418517 2.7163584
0.16216215 2.714674 2.6667023 2.6066391 2.8405936 2.6488483 2.728096 2.6081662 2.8370488 2.6910403 2.5962942 2.6437492 2.6269095 2.9327674 2.6895862 2.6538672 2.711024 2.6887064 2.6212363 2.9708097 2.6781356 2.6216683 2.9702127 2.6098406 2.673462 2.8459735 2.698133 2.672216 2.6338491 2.678389 2.9382095 2.632349 2.943037 2.6024096 2.6847718 2.9621048 2.6781197 2.9630234 2.603596 2.8535566 2.6728277 2.7536922 2.680544 2.6909747 2.6363378 2.6636057 2.9560251 2.6291604 2.7510123 2.853506 2.727502
0.16316317 2.725801 2.677431 2.6170616 2.8519118 2.6594834 2.7392297 2.618485 2.8483584 2.7019222 2.606651 2.654475 2.637508 2.9447603 2.7006247 2.664714 2.722035 2.6997306 2.631727 2.9830897 2.6890988 2.6321454 2.982516 2.6202161 2.6841698 2.8574448 2.7090616 2.6829603 2.6444035 2.6893334 2.9502726 2.642972 2.9551244 2.6127996 2.695726 2.9743102 2.6890578 2.9752605 2.6139781 2.8650937 2.6836905 2.7650647 2.691487 2.7019157 2.6468983 2.6744149 2.9681683 2.6397288 2.7623603 2.8650796 2.7385733
0.16416417 2.736855 2.6880875 2.6274147 2.8631501 2.6700513 2.750289 2.6287355 2.8595881 2.7127295 2.6169438 2.665132 2.6480389 2.9566665 2.7115917 2.6754916 2.732974 2.7106836 2.6421514 2.9952767 2.6999924 2.6425567 2.9947267 2.6305234 2.694809 2.8688362 2.7199187 2.6936355 2.6548867 2.7002072 2.962247 2.6535263 2.9671214 2.6231236 2.706609 2.986425 2.6999264 2.9874077 2.6242933 2.8765502 2.694482 2.776362 2.70236 2.7127848 2.6573896 2.6851544 2.9802217 2.650228 2.7736328 2.8765717 2.7495713
0.16516517 2.7478354 2.6986713 2.637698 2.8743088 2.68055 2.761276 2.6389172 2.870739 2.723463 2.6271722 2.6757202 2.6585011 2.9684834 2.7224867 2.6861987 2.74384 2.721564 2.6525097 3.0073693 2.7108145 2.6529012 3.0068436 2.640761 2.7053778 2.880145 2.7307057 2.7042398 2.6652985 2.7110095 2.9741309 2.6640105 2.9790275 2.6333797 2.7174199 2.99845 2.7107248 2.999462 2.6345415 2.8879254 2.7052033 2.7875834 2.713163 2.7235796 2.6678095 2.6958249 2.9921856 2.6606588 2.7848303 2.887982 2.7604961
0.16616617 2.7587414 2.7091815 2.647911 2.8853855 2.6909797 2.7721868 2.649029 2.881808 2.7341216 2.6373343 2.686239 2.6688929 2.980211 2.7333078 2.6968338 2.754632 2.7323718 2.6627991 3.0193672 2.7215645 2.6631777 3.0188675 2.6509283 2.715877 2.8913724 2.74142 2.7147737 2.6756377 2.7217393 2.9859245 2.6744232 2.9908428 2.643568 2.728157 3.010384 2.7214503 3.011423 2.644721 2.8992188 2.7158523 2.7987285 2.7238932 2.734301 2.6781578 2.7064242 3.0040584 2.6710196 2.7959518 2.899309 2.7713466
0.16716717 2.7695708 2.7196155 2.658052 2.8963807 2.7013378 2.7830226 2.6590705 2.8927956 2.7447042 2.6474297 2.696686 2.6792145 2.991848 2.7440543 2.7073965 2.7653499 2.743104 2.6730208 3.031269 2.7322416 2.6733866 3.0307965 2.6610234 2.7263036 2.9025164 2.7520618 2.7252347 2.6859045 2.7323945 2.9976268 2.6847644 3.0025651 2.6536863 2.7388208 3.0222256 2.7321045 3.0232913 2.65483 2.9104292 2.7264285 2.8097954 2.7345514 2.7449477 2.6884336 2.7169516 3.0158398 2.6813085 2.8069954 2.9105525 2.7821212
0.16816817 2.7803254 2.729975 2.6681204 2.9072938 2.7116253 2.793783 2.6690414 2.9037008 2.75521 2.6574585 2.7070634 2.689465 3.0033944 2.754726 2.7178864 2.7759924 2.753762 2.6831737 3.043076 2.7428458 2.6835265 3.042631 2.671048 2.7366586 2.9135773 2.7626295 2.7356234 2.6960979 2.7429764 3.0092378 2.6950328 3.0141957 2.6637352 2.74941 3.0339751 2.7426848 3.0350657 2.6648698 2.9215562 2.7369308 2.820784 2.745135 2.7555184 2.6986356 2.7274065 3.0275288 2.691527 2.8179605 2.9217134 2.7928205
0.16916917 2.791002 2.7402587 2.678116 2.9181232 2.7218409 2.804466 2.6789398 2.9145226 2.7656384 2.6674194 2.7173672 2.6996422 3.0148501 2.7653213 2.7283018 2.7865589 2.7643437 2.6932564 3.0547867 2.753375 2.6935966 3.0543704 2.6809993 2.746941 2.9245532 2.7731235 2.7459397 2.7062173 2.7534833 3.0207567 2.7052279 3.0257332 2.6737123 2.759923 3.0456324 2.753191 3.0467455 2.6748385 2.9325993 2.74736 2.831694 2.7556453 2.7660127 2.7087636 2.737788 3.0391262 2.701672 2.8288472 2.9327874 2.8034432
0.17017017 2.801602 2.750466 2.6880374 2.928869 2.7319841 2.8150716 2.6887667 2.9252617 2.7759879 2.677311 2.7275984 2.7097476 3.0262134 2.7758393 2.7386427 2.7970493 2.7748492 2.7032685 3.0664 2.7638295 2.703597 3.0660138 2.690878 2.7571502 2.9354446 2.7835417 2.7561808 2.7162623 2.763914 3.0321827 2.7153487 3.0371766 2.6836178 2.770361 3.0571961 2.7636223 3.0583303 2.6847343 2.9435573 2.7577133 2.8425233 2.7660801 2.7764297 2.7188168 2.7480958 3.05063 2.711744 2.8396535 2.9437776 2.813988
0.17117117 2.8121226 2.7605958 2.6978846 2.9395308 2.7420537 2.8255992 2.69852 2.9359162 2.7862587 2.6871328 2.7377558 2.7197783 3.037484 2.7862804 2.748908 2.807462 2.785276 2.7132096 3.0779166 2.7742074 2.7135258 3.07756 2.7006817 2.7672849 2.9462507 2.7938848 2.7663474 2.726232 2.774269 3.0435147 2.7253935 3.0485258 2.6934514 2.780722 3.0686655 2.7739782 3.0698202 2.6945577 2.9544296 2.7679908 2.8532724 2.7764392 2.7867677 2.7287934 2.758329 3.0620408 2.7217422 2.8503792 2.954682 2.8244553
0.17217217 2.822565 2.770648 2.707657 2.950107 2.7520497 2.8360481 2.7082005 2.9464855 2.7964506 2.696885 2.7478385 2.7297344 3.048662 2.7966423 2.759097 2.8177974 2.7956254 2.7230783 3.0893357 2.7845087 2.7233832 3.0890112 2.710412 2.7773452 2.956971 2.8041515 2.7764394 2.7361267 2.784546 3.0547535 2.7353635 3.0597806 2.7032113 2.7910056 3.0800405 2.7842574 3.081214 2.704308 2.965217 2.778192 2.86394 2.7867217 2.797028 2.7386942 2.7684865 3.0733576 2.731665 2.8610237 2.9654984 2.834844
0.17317317 2.8329277 2.7806215 2.7173538 2.9605973 2.7619712 2.846417 2.7178068 2.956969 2.8065615 2.7065656 2.7578456 2.7396152 3.0597463 2.806925 2.7692082 2.8280535 2.8058953 2.7328742 3.1006572 2.794732 2.7331676 3.1003637 2.7200675 2.7873302 2.967604 2.8143408 2.7864552 2.7459445 2.794745 3.0658977 2.745256 3.0709393 2.7128959 2.8012106 3.0913208 2.7944586 3.0925114 2.7139828 2.9759169 2.7883165 2.8745246 2.796926 2.807208 2.7485175 2.7785673 3.0845795 2.741512 2.8715858 2.9762287 2.8451533
0.17417417 2.84321 2.790517 2.7269742 2.971002 2.7718172 2.8567066 2.7273383 2.9673667 2.8165925 2.7161746 2.7677774 2.7494197 3.070737 2.8171275 2.779242 2.8382304 2.8160853 2.742597 3.1118789 2.8048773 2.7428787 3.1116195 2.7296474 2.797239 2.9781492 2.8244517 2.7963939 2.7556856 2.804866 3.076947 2.755071 3.082003 2.7225065 2.811337 3.1025057 2.8045819 3.1037114 2.7235827 2.9865294 2.798362 2.8850267 2.8070529 2.817308 2.7582636 2.7885718 3.0957057 2.7512825 2.8820658 2.9868708 2.8553832
0.17517518 2.8534117 2.800334 2.7365184 2.9813201 2.7815874 2.866915 2.7367954 2.9776783 2.826543 2.7257118 2.7776334 2.7591472 3.0816326 2.8272495 2.7891974 2.848328 2.8261943 2.752246 3.1230028 2.8149436 2.752517 3.1227775 2.739152 2.8070722 2.988608 2.8344848 2.8062563 2.7653491 2.814908 3.087901 2.7648082 3.0929706 2.7320406 2.821385 3.1135957 2.8146267 3.1148157 2.733107 2.9970548 2.8083308 2.8954449 2.8171 2.8273268 2.7679315 2.7984996 3.106738 2.7609763 2.892462 2.9974244 2.8655324
0.17617618 2.863533 2.810071 2.745986 2.9915504 2.7912817 2.8770423 2.7461772 2.9879024 2.836412 2.735176 2.7874112 2.7687964 3.0924344 2.8372903 2.7990737 2.858345 2.8362226 2.76182 3.1340282 2.8249297 2.7620802 3.1338375 2.7485802 2.8168278 2.9989772 2.844439 2.8160405 2.7749352 2.8248706 3.0987601 2.774466 3.1038425 2.7414992 2.8313522 3.1245894 2.8245919 3.1258225 2.7425551 3.007491 2.8182201 2.9057791 2.8270679 2.8372645 2.777521 2.8083484 3.1176744 2.7705917 2.9027739 3.0078897 2.8756008
0.17717718 2.8735716 2.819728 2.7553768 3.0016932 2.8008997 2.8870878 2.7554827 2.9980383 2.8461998 2.7445667 2.7971117 2.7783675 3.1031408 2.8472486 2.8088691 2.8682818 2.8461695 2.771319 3.1449547 2.8348355 2.7715688 3.1447988 2.757931 2.8265064 3.0092573 2.8543143 2.8257475 2.784443 2.8347528 3.1095228 2.7840447 3.1146169 2.75088 2.841239 3.135487 2.834477 3.1367311 2.7519255 3.0178394 2.8280296 2.9160285 2.8369555 2.8471193 2.7870321 2.8181193 3.1285148 2.7801285 2.9130015 3.018265 2.885588
0.17817818 2.8835278 2.8293042 2.764688 3.0117471 2.8104396 2.8970516 2.7647111 3.0080862 2.855905 2.7538834 2.8067336 2.78786 3.1137507 2.857124 2.8185844 2.8781362 2.8560321 2.7807426 3.1557808 2.8446612 2.7809823 3.155661 2.7672043 2.836106 3.0194483 2.8641095 2.835375 2.7938728 2.8445537 3.1201885 2.7935429 3.1252937 2.7601833 2.851045 3.1462874 2.8442812 3.1475413 2.7612178 3.0280976 2.8377583 2.9261923 2.8467622 2.8568912 2.796463 2.8278105 3.139258 2.7895863 2.923143 3.0285506 2.8954928
0.17917918 2.8934011 2.8388 2.7739215 3.021712 2.819902 2.9069324 2.7738628 3.018045 2.8655286 2.763125 2.8162763 2.7972727 3.1242657 2.8669157 2.8282182 2.8879094 2.8658128 2.7900896 3.1665075 2.854404 2.7903187 3.1664252 2.7764003 2.8456278 3.0295498 2.8738236 2.8449242 2.8032231 2.8542738 3.1307583 2.80296 3.1358738 2.769408 2.8607702 3.1569912 2.8540034 3.158254 2.770432 3.0382667 2.8474073 2.9362705 2.8564868 2.86658 2.8058147 2.8374226 3.1499057 2.798965 2.933199 3.0387454 2.9053154
0.18018018 2.9031916 2.8482137 2.7830763 3.0315878 2.8292851 2.91673 2.7829375 3.027915 2.8750684 2.7722921 2.8257408 2.8066044 3.1346846 2.8766232 2.83777 2.8976004 2.8755088 2.7993605 3.177134 2.8640654 2.7995803 3.177089 2.7855186 2.8550699 3.0395603 2.883457 2.8543935 2.8124938 2.863912 3.1412299 2.8122962 3.1463563 2.7785535 2.8704128 3.1675973 2.8636446 3.1688676 2.7795668 3.048345 2.8569748 2.946261 2.8661299 2.8761842 2.8150864 2.8469536 3.1604557 2.8082626 2.9431689 3.04885 2.9150548
0.18118118 2.9128983 2.8575468 2.792153 3.041374 2.8385904 2.926444 2.7919345 3.0376947 2.8845253 2.781383 2.8351243 2.815856 3.145007 2.886247 2.8472393 2.907208 2.8851209 2.8085532 3.1876612 2.873643 2.808763 3.1876545 2.794558 2.864434 3.0494804 2.8930092 2.863783 2.8216853 2.873468 3.1516056 2.82155 3.1567407 2.7876189 2.879973 3.1781068 2.8732026 3.1793828 2.7886212 3.0583322 2.8664608 2.9561648 2.8756895 2.885704 2.8242774 2.8564053 3.1709087 2.8174791 2.953051 3.0588622 2.9247112
0.18218218 2.9225206 2.8667977 2.8011484 3.0510695 2.8478165 2.936074 2.8008528 3.0473847 2.893899 2.7903974 2.8444278 2.8250248 3.155232 2.8957849 2.8566258 2.9167323 2.8946471 2.8176687 3.1980872 2.883138 2.8178687 3.19812 2.8035178 2.8737168 3.059309 2.9024782 2.8730922 2.8307953 2.8829408 3.1618824 2.8307207 3.1670265 2.7966042 2.8894508 3.188518 2.8826773 3.1897988 2.7975955 3.068228 2.875864 2.9659796 2.8851662 2.8951387 2.8333867 2.865774 3.1812644 2.826614 2.9628458 3.0687838 2.9342842
0.18318318 2.9320583 2.8759663 2.8100643 3.0606742 2.8569624 2.9456196 2.8096929 3.0569837 2.9031892 2.799336 2.85365 2.8341124 3.1653597 2.905237 2.8659284 2.9261732 2.9040878 2.8267062 3.2084134 2.892548 2.8268967 3.2084863 2.812399 2.8829198 3.069046 2.911866 2.88232 2.8398252 2.8923302 3.1720624 2.8398085 3.1772146 2.8055086 2.8988447 3.1988323 2.8920681 3.2001162 2.8064885 3.078032 2.8851852 2.975707 2.894559 2.904489 2.842416 2.875062 3.1915228 2.8356667 2.9725513 3.0786123 2.9437728
0.18418418 2.9415107 2.8850522 2.8188996 3.0701876 2.8660283 2.955081 2.8184538 3.0664911 2.912395 2.8081968 2.8627915 2.8431172 3.1753914 2.914603 2.8751464 2.9355307 2.9134429 2.8356647 3.2186384 2.9018738 2.835847 3.2187526 2.8212001 2.8920422 3.078691 2.9211707 2.8914676 2.848774 2.9016366 3.1821442 2.8488128 3.1873035 2.814332 2.9081557 3.209048 2.9013739 3.2103336 2.815301 3.0877447 2.8944237 2.9853463 2.9038672 2.913754 2.8513632 2.8842678 3.2016826 2.8446367 2.982169 3.0883489 2.9531775
0.18518518 2.9508786 2.8940551 2.827654 3.0796094 2.875014 2.9644566 2.8271356 3.0759077 2.921516 2.8169792 2.871851 2.8520393 3.1853244 2.9238818 2.8842804 2.944803 2.9227104 2.844544 3.2287636 2.9111147 2.844717 3.2289195 2.8299208 2.901083 3.0882432 2.9303923 2.9005327 2.8576412 2.9108586 3.1921263 2.857732 3.1972933 2.8230734 2.9173822 3.2191653 2.9105957 3.2204518 2.8240302 3.097364 2.9035783 2.9948957 2.9130898 2.9229336 2.860228 2.8933904 3.2117453 2.853524 2.9916978 3.0979927 2.962497
0.18618618 2.9601605 2.9029741 2.836328 3.0889397 2.8839183 2.9737468 2.8357368 3.0852325 2.930553 2.8256845 2.880828 2.8608763 3.1951594 2.9330733 2.8933287 2.9539905 2.9318914 2.853344 3.2387874 2.9202704 2.8535085 3.2389855 2.8385615 2.9100428 3.097703 2.9395308 2.909516 2.866426 2.919996 3.2020106 2.866567 3.2071843 2.8317313 2.926525 3.2291844 2.9197323 3.2304702 2.8326778 3.1068907 2.9126487 3.004354 2.9222279 2.9320266 2.8690104 2.9024308 3.2217088 2.8623269 3.0011363 3.1075425 2.9717312
0.18718718 2.9693565 2.9118104 2.84492 3.0981772 2.8927429 2.982952 2.8442593 3.094465 2.939505 2.8343115 2.8897223 2.8696303 3.2048974 2.9421775 2.9022913 2.9630935 2.9409845 2.8620646 3.2487116 2.929339 2.86222 3.2489524 2.8471203 2.918921 3.1070695 2.9485846 2.9184182 2.8751302 2.9290485 3.211797 2.8753166 3.2169766 2.8403068 2.9355829 3.239106 2.928782 3.24039 2.8412418 3.1163237 2.9216352 3.0137236 2.9312794 2.941034 2.8777118 2.9113884 3.2315748 2.8710465 3.0104852 3.1169996 2.9808798
0.1881882 2.9784667 2.9205623 2.8534303 3.1073225 2.901484 2.9920707 2.852701 3.103605 2.948372 2.8428586 2.8985343 2.8782992 3.2145376 2.9511936 2.911168 2.972111 2.9499896 2.8707047 3.2585342 2.938322 2.870852 3.2588193 2.8555994 2.927717 3.1163428 2.9575548 2.927237 2.8837514 2.9380164 3.2214844 2.8839803 3.2266693 2.8488002 2.9445558 3.2489285 2.9377468 3.2502093 2.8497238 3.1256638 2.930537 3.0230026 2.9402452 2.9499552 2.8863287 2.9202619 3.241342 2.8796809 3.0197432 3.1263623 2.9899428
0.1891892 2.9874902 2.9292307 2.8618584 3.116375 2.9101448 3.0011034 2.861062 3.1126513 2.9571538 2.851327 2.9072623 2.8868833 3.2240787 2.960121 2.9199574 2.9810429 2.9589062 2.879264 3.2682562 2.9472175 2.8794024 3.2685862 2.8639963 2.9364305 3.1255217 2.9664404 2.9359734 2.8922899 2.9468987 3.2310724 2.892558 3.2362628 2.8572097 2.9534433 3.2586522 2.9466236 3.2599297 2.8581216 3.1349096 2.939354 3.0321903 2.9491231 2.9587896 2.8948627 2.9290514 3.251011 2.8882303 3.0289106 3.1356301 2.99892
0.1901902 2.9964266 2.9378142 2.8702042 3.1253333 2.9187222 3.0100496 2.8693419 3.1216054 2.9658494 2.859715 2.9159079 2.8953815 3.2335224 2.9689589 2.9286606 2.9898887 2.9677339 2.8877425 3.2778776 2.956026 2.887873 3.278253 2.872312 2.9450614 3.134607 2.9752412 2.9446268 2.9007444 2.9556952 3.2405615 2.901049 3.2457566 2.865536 2.9622455 3.268278 2.9554133 3.269549 2.866437 3.1440616 2.9480858 3.0412862 2.9579148 2.9675376 2.9033136 2.9377565 3.2605813 2.896695 3.037987 3.144804 3.007811
0.1911912 3.005277 2.9463139 2.8784676 3.1341991 2.9272184 3.018909 2.877541 3.1304655 2.9744604 2.868024 2.924468 2.903794 3.2428672 2.9777083 2.937276 2.9986482 2.9764726 2.89614 3.2873988 2.9647465 2.8962622 3.2878199 2.8805444 2.953609 3.1435976 2.983958 2.9531965 2.9091175 2.964406 3.2499523 2.9094527 3.255151 2.8737774 2.9709623 3.277806 2.964116 3.2790701 2.8746672 3.1531188 2.9567323 3.0502918 2.9666193 2.9761992 2.911681 2.946378 3.2700539 2.9050734 3.0469718 3.1538835 3.0166156
0.1921922 3.0140393 2.9547276 2.8866477 3.14297 2.9356313 3.0276809 2.8856587 3.1392312 2.982985 2.8762522 2.9329445 2.9121199 3.2521138 2.9863675 2.945803 3.0073216 2.9851213 2.9044557 3.2968183 2.973379 2.9045699 3.297287 2.8886957 2.962074 3.1524935 2.992588 2.9616833 2.9174056 2.9730306 3.2592435 2.9177697 3.2644465 2.8819356 2.9795926 3.2872343 2.9727304 3.2884912 2.8828135 3.1620808 2.9652925 3.0592036 2.975235 2.9847727 2.9199648 2.9549139 3.2794273 2.913366 3.0558643 3.1628673 3.025333
0.1931932 3.0227144 2.963057 2.8947446 3.151647 2.9439623 3.0363665 2.8936944 3.1479037 2.991423 2.8843994 2.9413369 2.9203606 3.2612622 2.994937 2.9542427 3.0159078 2.9936805 2.9126897 3.306138 2.9819229 2.9127958 3.3066542 2.896764 2.9704552 3.1612952 3.0011337 2.9700863 2.9256108 2.9815688 3.2684352 2.9259987 3.2736413 2.8900094 2.9881372 3.2965648 2.9812567 3.297812 2.890876 3.170949 2.9737673 3.068024 2.9837625 2.9932597 2.9281645 2.963365 3.2887022 2.9215727 3.0646646 3.1717558 3.0339637
0.1941942 3.031303 2.971301 2.9027581 3.1602306 2.9522092 3.0449643 2.9016485 3.1564817 2.9997752 2.8924656 2.9496453 2.9285145 3.2703118 3.0034163 2.9625936 3.0244079 3.002149 2.9208417 3.3153572 2.990378 2.9209404 3.3159225 2.9047503 2.9787526 3.1700017 3.0095935 2.9784055 2.9337325 2.9900203 3.277528 2.93414 3.2827375 2.8979998 2.9965959 3.305797 2.9896946 3.3070335 2.8988547 3.1797209 2.9821558 3.076752 2.9922018 3.001659 2.9362788 2.9717307 3.2978787 2.9296932 3.0733724 3.1805491 3.0425076
0.1951952 3.0398028 2.9794602 2.9106884 3.1687188 2.9603734 3.0534754 2.909521 3.1649652 3.0080407 2.9004517 2.957868 2.9365819 3.2792635 3.0118043 2.9708552 3.0328212 3.0105276 2.9289117 3.3244765 2.9987447 2.9290028 3.3250904 2.9126532 2.9869666 3.1786127 3.0179672 2.9866405 2.9417696 2.998385 3.286522 2.942192 3.291734 2.9059048 3.0049677 3.3149304 2.9980438 3.316156 2.9067485 3.1883981 2.9904575 3.0853868 3.0005517 3.0099711 2.9443102 2.9800115 3.3069568 2.9377275 3.081988 3.189247 3.0509644
0.1961962 3.0482152 2.987533 2.918535 3.177112 2.968454 3.0618982 2.9173107 3.173354 3.0162203 2.9083557 2.9660053 2.9445624 3.288116 3.020102 2.9790277 3.041147 3.018815 2.9368987 3.3334951 3.007021 2.9369822 3.3341594 2.9204726 2.9950967 3.1871285 3.0262556 2.9947913 2.9497223 3.0066621 3.295416 2.9501557 3.3006306 2.9137251 3.0132532 3.3239665 3.0063028 3.325179 2.9145575 3.1969793 2.9986725 3.0939283 3.008813 3.018196 2.9522564 2.9882064 3.315937 2.9456756 3.0905101 3.1978488 3.0593336
0.1971972 3.05654 2.9955208 2.9262972 3.1854105 2.976451 3.0702336 2.9250183 3.1816475 3.0243134 2.9161777 2.9740577 2.9524567 3.2968702 3.0283084 2.987111 3.0493858 3.0270116 2.9448035 3.3424144 3.0152075 2.944879 3.3431296 2.9282093 3.0031424 3.195548 3.0344563 3.0028577 2.9575903 3.0148535 3.3042126 2.958031 3.3094287 2.9214602 3.0214515 3.3329053 3.0144725 3.3341029 2.9222817 3.2054641 3.0068014 3.1023765 3.016984 3.0263324 2.960118 2.9963155 3.324819 2.9535372 3.0989385 3.2063544 3.0676162
0.1981982 3.064777 3.0034227 2.9339752 3.1936142 2.984364 3.0784814 2.932643 3.1898465 3.03232 2.9239178 2.982025 2.9602637 3.305526 3.0364244 2.9951043 3.0575373 3.0351164 2.952625 3.3512335 3.0233047 2.952693 3.3520005 2.935862 3.0111039 3.2038727 3.042572 3.01084 2.9653747 3.0229564 3.3129086 2.9658167 3.3181267 2.9291105 3.029563 3.3417447 3.022553 3.342927 2.9299212 3.2138536 3.0148427 3.1107316 3.0250666 3.0343823 2.9678946 3.0043383 3.3336022 2.961312 3.107274 3.214764 3.0758104
0.1991992 3.0729256 3.011239 2.9415696 3.2017229 2.9921942 3.0866423 2.9401855 3.19795 3.0402398 2.931576 2.9899068 2.9679835 3.3140838 3.0444486 3.0030084 3.0656023 3.0431304 2.9603639 3.3599532 3.0313125 2.960425 3.360773 2.9434319 3.018981 3.2121012 3.0506015 3.0187373 2.973074 3.030973 3.3215075 2.9735134 3.3267264 2.9366767 3.0375886 3.3504868 3.030544 3.351653 2.9374762 3.2221475 3.0227976 3.1189923 3.0330591 3.042344 2.9755864 3.0122757 3.3422883 2.9690008 3.115516 3.2230778 3.0839179
0.2002002 3.0809865 3.0189695 2.9490788 3.2097354 2.9999394 3.0947142 2.9476447 3.205958 3.0480728 2.9391522 2.9977021 2.9756165 3.322544 3.0523806 3.0108228 3.0735788 3.0510526 2.9680195 3.3685734 3.0392284 2.968073 3.3694475 2.9509177 3.0267737 3.2202334 3.0585444 3.0265505 2.980688 3.0389016 3.3300061 2.98112 3.335226 2.9441566 3.045527 3.3591316 3.0384438 3.3602805 2.9449449 3.230345 3.0306647 3.12716 3.0409613 3.0502183 2.9831934 3.0201263 3.350876 2.9766026 3.1236644 3.231295 3.0919373
0.2012012 3.088959 3.0266128 2.9565036 3.2176528 3.0076013 3.102699 2.9550214 3.2138708 3.0558195 2.9466457 3.0054126 2.9831629 3.3309054 3.060221 3.0185468 3.081468 3.0588825 2.9755921 3.3770947 3.047055 2.975638 3.3780224 2.9583192 3.0344806 3.2282703 3.066401 3.0342786 2.9882178 3.0467424 3.3384068 2.9886377 3.3436277 2.9515514 3.0533776 3.367679 3.0462542 3.3688092 2.9523287 3.2384458 3.0384448 3.135232 3.0487738 3.058004 2.990715 3.027891 3.3593662 2.9841175 3.1317182 3.2394154 3.0998693
0.2022022 3.0968437 3.0341716 2.9638445 3.2254755 3.015179 3.1105952 2.9623156 3.2216887 3.0634794 2.954057 3.0130365 2.990622 3.3391695 3.0679705 3.0261817 3.08927 3.0666218 2.9830813 3.3855176 3.0547907 2.9831195 3.3865006 2.9656372 3.0421047 3.2362108 3.0741704 3.0419226 2.9956622 3.0544958 3.3467095 2.9960651 3.35193 2.9588616 3.061142 3.3761299 3.0539744 3.3772397 2.9596286 3.246451 3.0461378 3.1432116 3.0564964 3.0657022 2.9981518 3.0355697 3.3677592 2.9915457 3.1396785 3.2474399 3.1077135
0.2032032 3.1046405 3.041644 2.971101 3.2332025 3.0226722 3.1184042 2.9695268 3.2294116 3.0710526 2.9613857 3.0205753 2.9979944 3.3473353 3.0756278 3.0337272 3.0969846 3.0742688 2.9904866 3.3938408 3.0624382 2.9905179 3.3948798 2.9728727 3.0496433 3.2440562 3.0818543 3.0494819 3.0030222 3.0621624 3.3549137 3.0034032 3.3601341 2.9660869 3.0688193 3.3844833 3.0616057 3.3855712 2.966843 3.2543597 3.0537434 3.1510968 3.0641303 3.0733135 3.0055034 3.0431619 3.3760543 2.9988887 3.1475449 3.2553687 3.1154704
0.2042042 3.11235 3.0490317 2.9782736 3.2408352 3.0300827 3.1261258 2.9766555 3.2370396 3.07854 2.9686322 3.028029 3.0052814 3.355404 3.083195 3.041184 3.1046119 3.081825 2.99781 3.4020662 3.069995 2.9978333 3.4031625 2.9800236 3.057098 3.251806 3.0894518 3.0569568 3.0102987 3.069741 3.3630195 3.010653 3.36824 2.9732275 3.0764103 3.3927402 3.069148 3.3938065 2.9739728 3.2621737 3.0612621 3.1588898 3.071675 3.0808377 3.0127711 3.0506675 3.384253 3.006145 3.155318 3.2632017 3.12314
0.2052052 3.1199708 3.0563333 2.9853613 3.2483728 3.037408 3.1337595 2.9837015 3.2445722 3.085941 2.9757962 3.0353954 3.0124807 3.3633752 3.0906699 3.0485516 3.1121516 3.0892894 3.0050497 3.4101925 3.0774632 3.0050654 3.411346 2.9870915 3.0644684 3.25946 3.096962 3.064347 3.0174897 3.0772328 3.3710272 3.0178127 3.3762474 2.9802837 3.0839133 3.4009 3.0766003 3.401942 2.9810185 3.2698908 3.068694 3.1665878 3.0791302 3.0882745 3.019953 3.0580876 3.3923535 3.0133162 3.1629975 3.270938 3.130722
0.2062062 3.1275036 3.0635502 2.9923663 3.2558167 3.0446506 3.141306 2.9906654 3.2520115 3.0932567 2.9828782 3.0426772 3.0195951 3.371249 3.098054 3.0558314 3.1196046 3.096663 3.0122066 3.418221 3.0848415 3.0122147 3.419433 2.9940765 3.071754 3.2670197 3.1043868 3.0716534 3.024597 3.0846367 3.3789372 3.024884 3.3841567 2.9872556 3.0913308 3.4089632 3.0839648 3.4099808 2.9879808 3.2775142 3.0760388 3.1741931 3.0864973 3.0956244 3.027052 3.065421 3.400358 3.020401 3.1705842 3.2785802 3.138217
0.2072072 3.1349492 3.0706816 2.9992876 3.2631655 3.0518086 3.1487646 2.9975476 3.2593565 3.1004858 2.9898782 3.0498734 3.0266232 3.3790257 3.1053472 3.0630226 3.1269703 3.1039464 3.01928 3.4261508 3.092132 3.019281 3.4274225 3.0009785 3.0789557 3.2744842 3.1117253 3.078875 3.03162 3.0919542 3.38675 3.0318666 3.3919683 2.994144 3.0986614 3.4169302 3.0912402 3.4179215 2.9948583 3.2850413 3.083297 3.1817043 3.0937757 3.1028883 3.0340662 3.072669 3.4082656 3.027401 3.1780777 3.286126 3.145625
0.2082082 3.1423068 3.0777285 3.0061255 3.2704213 3.058884 3.1561363 3.0043478 3.2666073 3.1076295 2.996796 3.0569842 3.0335662 3.386706 3.1125498 3.0701258 3.134249 3.1111383 3.0262704 3.4339828 3.099334 3.0262644 3.435315 3.0077982 3.0860736 3.2818544 3.118978 3.0860124 3.0385594 3.0991848 3.3944654 3.0387611 3.3996825 3.0009484 3.105905 3.4248006 3.0984282 3.4257655 3.0016527 3.2924743 3.0904686 3.189123 3.1009662 3.1100647 3.0409963 3.0798311 3.4160762 3.034316 3.1854782 3.293577 3.1529455
0.2092092 3.1495776 3.08469 3.01288 3.2775822 3.065875 3.1634202 3.011066 3.2737641 3.1146884 3.0036316 3.0640094 3.0404239 3.3942895 3.1196618 3.0771413 3.1414413 3.1182399 3.0331795 3.4417176 3.1064475 3.0331655 3.4431105 3.0145347 3.0931067 3.2891302 3.1261442 3.0930657 3.0454152 3.1063268 3.402083 3.0455666 3.407299 3.0076685 3.1130624 3.4325757 3.1055272 3.4335117 3.0083635 3.2998114 3.0975533 3.1964488 3.108069 3.117156 3.0478432 3.086907 3.423791 3.0411458 3.1927853 3.3009331 3.1601782
0.2102102 3.1567593 3.0915675 3.019552 3.284651 3.072783 3.1706161 3.017702 3.2808275 3.1216617 3.010385 3.070949 3.0471961 3.4017758 3.1266832 3.0840702 3.1485457 3.125251 3.0400035 3.4493542 3.113473 3.0399833 3.45081 3.021189 3.100057 3.2963111 3.1332245 3.1000352 3.052187 3.113383 3.409605 3.0522838 3.4148178 3.014306 3.1201332 3.4402547 3.1125388 3.4411604 3.0149908 3.3070545 3.1045518 3.203682 3.1150842 3.1241608 3.054606 3.0938973 3.431409 3.0478914 3.2000003 3.3081946 3.1673257
0.2112112 3.163855 3.0983605 3.026141 3.2916255 3.0796075 3.1777267 3.0242574 3.287798 3.1285505 3.017057 3.077804 3.0538843 3.4091663 3.1336145 3.0909114 3.1555645 3.132172 3.0467467 3.4568944 3.1204116 3.0467188 3.4584115 3.0277615 3.1069224 3.303399 3.1402197 3.1069207 3.058876 3.120353 3.417029 3.0589132 3.4222393 3.0208604 3.1271183 3.4478374 3.1194634 3.4487133 3.0215356 3.3142033 3.1114635 3.2108228 3.122012 3.1310797 3.0612855 3.1008015 3.438931 3.0545523 3.2071223 3.3153617 3.1743855
0.2122122 3.170863 3.1050696 3.0326476 3.298507 3.086349 3.1847498 3.0307317 3.2946754 3.1353543 3.023648 3.0845742 3.060488 3.416462 3.1404562 3.0976663 3.1624963 3.1390035 3.0534072 3.4643376 3.1272626 3.0533717 3.4659183 3.0342517 3.1137054 3.3103926 3.1471286 3.1137228 3.0654814 3.127235 3.4243574 3.0654557 3.4295664 3.0273323 3.134017 3.4553258 3.1263008 3.4561694 3.0279975 3.3212585 3.1182895 3.2178714 3.1288528 3.1379137 3.067882 3.107621 3.4463577 3.06113 3.2141535 3.3224347 3.1813593
0.21321322 3.1777847 3.1116953 3.0390713 3.3052967 3.0930083 3.1916864 3.037124 3.3014612 3.1420736 3.0301566 3.091259 3.0670075 3.423661 3.1472082 3.1043344 3.1693425 3.1457443 3.0599854 3.4716835 3.1340268 3.0599432 3.4733286 3.0406601 3.1204042 3.3172934 3.1539521 3.1204414 3.0720046 3.1340313 3.4315891 3.0719106 3.4367955 3.0337217 3.14083 3.4627185 3.1330516 3.463529 3.034377 3.3282197 3.1250298 3.2248275 3.1356075 3.1446624 3.0743961 3.1143553 3.453689 3.0676231 3.2210922 3.3294141 3.1882467
0.21421422 3.184619 3.1182368 3.045414 3.311994 3.0995836 3.1985354 3.043436 3.3081536 3.148709 3.036584 3.09786 3.073443 3.4307656 3.1538706 3.1109173 3.1761029 3.1523974 3.0664809 3.4789338 3.1407037 3.0664315 3.4806433 3.0469875 3.1270208 3.3241007 3.1606903 3.127077 3.0784447 3.1407413 3.4387245 3.0782785 3.4439285 3.0400288 3.1475575 3.4700165 3.1397152 3.4707937 3.0406752 3.335088 3.1316848 3.2316926 3.1422753 3.1513262 3.0808272 3.1210039 3.460925 3.0740333 3.2279387 3.3362994 3.1950479
0.21521522 3.1913662 3.1246953 3.051674 3.3185983 3.1060772 3.205299 3.0496674 3.314754 3.15526 3.04293 3.1043751 3.0797944 3.4377737 3.1604438 3.1174135 3.1827762 3.1589599 3.072895 3.486087 3.1472945 3.0728383 3.487862 3.0532331 3.1335537 3.3308146 3.1673443 3.1336286 3.0848022 3.1473656 3.4457648 3.0845597 3.450966 3.0462532 3.1541986 3.4772196 3.146293 3.477961 3.0468903 3.3418617 3.1382527 3.2384653 3.1488569 3.1579049 3.0871754 3.1275678 3.4680657 3.0803602 3.2346935 3.3430915 3.2017622
0.21621622 3.1980271 3.1310706 3.057853 3.3251114 3.112488 3.211976 3.055818 3.3212624 3.1617274 3.0491958 3.110807 3.086063 3.4446878 3.1669278 3.1238246 3.1893647 3.165434 3.079227 3.4931448 3.153799 3.0791628 3.4949863 3.0593977 3.1400037 3.3374364 3.1739123 3.1400976 3.0910778 3.1539032 3.4527097 3.0907545 3.457907 3.0523965 3.160755 3.4843283 3.152785 3.485034 3.0530248 3.3485432 3.1447365 3.2451468 3.155353 3.1643987 3.093442 3.1340466 3.4751117 3.0866044 3.241358 3.3497899 3.2083917
0.21721722 3.2046022 3.1373632 3.0639505 3.331533 3.118816 3.2185671 3.061889 3.32768 3.1681113 3.0553803 3.1171534 3.092249 3.4515078 3.1733232 3.1301508 3.1958673 3.1718192 3.0854774 3.5001068 3.1602182 3.0854063 3.5020156 3.0654817 3.1463711 3.3439665 3.1803956 3.1464837 3.0972717 3.160355 3.459559 3.0968637 3.4647532 3.0584588 3.1672263 3.491343 3.1591914 3.4920113 3.0590782 3.3551323 3.1511347 3.251737 3.1617637 3.1708093 3.099627 3.140441 3.4820635 3.0927658 3.2479305 3.3563957 3.2149358
0.21821822 3.211091 3.143572 3.0699668 3.3378637 3.1250625 3.2250724 3.0678797 3.3340065 3.1744118 3.0614839 3.1234171 3.098352 3.4582334 3.1796303 3.1363924 3.2022848 3.1781163 3.0916464 3.5069742 3.1665525 3.0915692 3.5089502 3.071485 3.152656 3.3504038 3.186794 3.1527874 3.103384 3.1667223 3.466314 3.102887 3.471505 3.0644398 3.1736116 3.4982643 3.1655126 3.4988942 3.0650504 3.3616285 3.1574485 3.2582366 3.1680892 3.177136 3.1057296 3.146751 3.4889212 3.0988455 3.2544134 3.36291 3.221394
0.21921922 3.2174935 3.1497 3.0759032 3.3441024 3.131227 3.231492 3.0737913 3.3402414 3.1806295 3.0675068 3.1295967 3.1043725 3.464864 3.1858492 3.1425488 3.208617 3.1843252 3.0977335 3.513746 3.1728008 3.0976493 3.5157912 3.0774086 3.1588585 3.35675 3.1931086 3.159009 3.109414 3.1730032 3.4729748 3.1088257 3.478161 3.0703394 3.1799126 3.5050921 3.1717486 3.505682 3.0709414 3.368033 3.1636775 3.2646463 3.1743298 3.183379 3.1117516 3.1529765 3.495685 3.1048427 3.2608051 3.3693314 3.227768
0.22022022 3.2238107 3.1557455 3.0817583 3.3502512 3.1373093 3.2378266 3.0796227 3.346386 3.1867647 3.0734496 3.135692 3.1103108 3.4714015 3.1919806 3.1486216 3.2148645 3.1904464 3.1037402 3.520424 3.1789646 3.1036494 3.522537 3.0832515 3.1649792 3.3630042 3.199339 3.1651478 3.1153631 3.1791992 3.4795403 3.114679 3.484723 3.076159 3.1861289 3.511826 3.1779008 3.5123756 3.0767517 3.3743446 3.1698213 3.2709646 3.180486 3.1895385 3.117691 3.159118 3.502355 3.1107585 3.2671065 3.3756602 3.2340555
0.22122122 3.2300422 3.161709 3.0875332 3.3563094 3.1433113 3.2440755 3.0853744 3.35244 3.1928172 3.079313 3.141704 3.1161678 3.4778469 3.1980236 3.1546113 3.2210274 3.19648 3.1096659 3.5270073 3.1850448 3.1095684 3.52919 3.0890148 3.1710186 3.3691676 3.2054858 3.1712046 3.1212323 3.1853106 3.4860127 3.1204488 3.4911907 3.0818982 3.1922615 3.5184672 3.183968 3.5189757 3.0824838 3.380566 3.1758811 3.277194 3.186558 3.1956148 3.1235511 3.165176 3.508932 3.116593 3.2733178 3.381898 3.2402592
0.22222222 3.236189 3.1675913 3.0932283 3.3622785 3.1492307 3.2502398 3.0910482 3.358405 3.1987882 3.085096 3.147634 3.1219435 3.4841976 3.2039804 3.1605172 3.227106 3.2024262 3.1155117 3.5334961 3.1910405 3.115407 3.535749 3.094699 3.1769755 3.3752408 3.2115483 3.17718 3.1270204 3.191338 3.492391 3.126134 3.4975648 3.0875578 3.19831 3.5250154 3.1899524 3.525482 3.0881348 3.3866954 3.181857 3.283333 3.192547 3.2016098 3.1293304 3.1711507 3.5154157 3.122347 3.2794402 3.3880448 3.2463784
0.22322322 3.24225 3.1733925 3.0988438 3.368157 3.1550703 3.2563195 3.0966434 3.36428 3.2046762 3.0907996 3.1534805 3.1276376 3.4904566 3.2098498 3.1663399 3.2331002 3.2082863 3.1212769 3.5398927 3.196953 3.1211658 3.542216 3.1003036 3.1828518 3.3812232 3.2175279 3.183074 3.132728 3.19728 3.4986768 3.1317365 3.5038455 3.0931377 3.2042737 3.5314722 3.1958525 3.5318947 3.0937066 3.3927345 3.1877499 3.289383 3.198452 3.2075214 3.1350293 3.1770418 3.5218074 3.12802 3.2854736 3.3940997 3.2524133
0.22422422 3.2482271 3.1791122 3.1043797 3.3739474 3.1608286 3.2623143 3.1021595 3.3700652 3.2104836 3.0964236 3.1592443 3.1332517 3.4966235 3.215633 3.17208 3.239011 3.214059 3.1269615 3.5461946 3.2027814 3.1268437 3.5485902 3.1058292 3.1886466 3.3871155 3.2234235 3.1888871 3.1383553 3.2031379 3.5048687 3.1372554 3.5100331 3.0986388 3.210155 3.537836 3.2016692 3.5382144 3.0991998 3.3986826 3.1935592 3.2953434 3.204274 3.2133512 3.1406484 3.1828494 3.5281065 3.133613 3.2914171 3.4000645 3.2583644
0.22522523 3.2541194 3.184752 3.1098375 3.3796482 3.1665068 3.2682252 3.1075976 3.3757625 3.2162092 3.1019688 3.1649256 3.1387851 3.502698 3.2213297 3.1777391 3.244838 3.2197466 3.1325665 3.5524044 3.208527 3.132442 3.5548706 3.1112764 3.1943607 3.3929179 3.2292368 3.1946187 3.1439028 3.2089126 3.5109682 3.1426916 3.516127 3.1040602 3.215952 3.544108 3.2074034 3.5444417 3.1046138 3.4045405 3.1992846 3.3012156 3.210013 3.2190993 3.1461875 3.1885748 3.534314 3.1391256 3.2972732 3.4059386 3.264232
0.22622623 3.259928 3.1903112 3.1152158 3.3852603 3.1721046 3.2740526 3.1129587 3.3813708 3.221855 3.1074347 3.1705253 3.1442382 3.5086813 3.226941 3.1833148 3.2505822 3.2253478 3.138092 3.5585222 3.2141905 3.137961 3.561061 3.1166456 3.1999943 3.398631 3.2349675 3.20027 3.1493711 3.2146034 3.5169759 3.1480465 3.5221298 3.1094036 3.2216666 3.55029 3.2130554 3.5505774 3.10995 3.4103086 3.2049286 3.3069992 3.2156696 3.2247663 3.1516473 3.194218 3.54043 3.1445591 3.30304 3.4117231 3.2700162
0.22722723 3.2656517 3.1957903 3.1205163 3.3907843 3.1776223 3.2797966 3.1182423 3.3868914 3.2274196 3.1128225 3.176043 3.1496117 3.5145721 3.2324672 3.1888096 3.2562435 3.230864 3.143538 3.564547 3.2197716 3.143401 3.5671592 3.121937 3.2055483 3.4042556 3.2406158 3.2058408 3.1547606 3.2202108 3.5228913 3.1533186 3.5280395 3.114669 3.2272983 3.5563805 3.2186255 3.5566206 3.1152072 3.4159875 3.2104886 3.3126945 3.2212448 3.2303522 3.1570284 3.1997778 3.5464537 3.1499138 3.3087187 3.4174182 3.2757173
0.22822823 3.2712932 3.2011905 3.1257386 3.3962212 3.1830614 3.285457 3.123448 3.3923237 3.2329032 3.1181319 3.1814785 3.1549063 3.5203733 3.2379081 3.1942234 3.2618217 3.2362955 3.1489058 3.5704806 3.2252705 3.1487615 3.573165 3.12715 3.2110214 3.409791 3.2461822 3.2113314 3.1600714 3.2257352 3.5287151 3.1585097 3.5338583 3.1198559 3.2328472 3.56238 3.224113 3.5625727 3.1203873 3.4215777 3.215967 3.3183026 3.2267385 3.2358575 3.1623316 3.205257 3.5523882 3.155189 3.31431 3.4230237 3.2813349
0.22922923 3.2768507 3.2065105 3.130883 3.4015698 3.188419 3.2910342 3.128577 3.397669 3.2383075 3.123363 3.1868334 3.1601212 3.526083 3.2432644 3.1995559 3.2673178 3.2416422 3.1541934 3.5763226 3.230688 3.1540437 3.579081 3.132286 3.2164152 3.4152389 3.2516668 3.2167425 3.1653028 3.2311776 3.5344477 3.1636195 3.539585 3.1249661 3.2383146 3.5682893 3.2295203 3.568433 3.1254897 3.4270782 3.2213635 3.323823 3.2321503 3.241282 3.167555 3.2106538 3.5582316 3.1603863 3.3198142 3.4285405 3.2868714
0.23023023 3.2823253 3.211752 3.1359503 3.406832 3.1936994 3.2965288 3.1336296 3.4029272 3.2436323 3.1285167 3.192107 3.165258 3.5317035 3.2485373 3.2048092 3.2727318 3.2469058 3.1594033 3.5820737 3.236025 3.1592474 3.5849059 3.1373446 3.2217298 3.4205983 3.257069 3.2220736 3.170457 3.2365367 3.5400896 3.168649 3.5452213 3.1299984 3.2437 3.5741086 3.234846 3.5742025 3.1305156 3.4324906 3.2266784 3.3292563 3.237482 3.2466269 3.1727014 3.2159696 3.5639849 3.165505 3.3252316 3.433968 3.292325
0.23123123 3.2877173 3.2169142 3.1409397 3.4120073 3.1989 3.3019414 3.1386056 3.408099 3.2488778 3.1335921 3.1973004 3.1703162 3.5372334 3.2537262 3.2099814 3.2780638 3.2520847 3.1645348 3.5877335 3.2412817 3.1643734 3.590641 3.1423268 3.226965 3.4258704 3.2623906 3.2273257 3.1755326 3.2418141 3.5456414 3.1735983 3.550766 3.134954 3.2490041 3.5798388 3.2400913 3.5798821 3.1354647 3.4378142 3.2319117 3.3346026 3.242733 3.2518916 3.1777692 3.2212038 3.569648 3.1705456 3.3305616 3.4393082 3.2976968
0.23223223 3.2930274 3.2219987 3.1458535 3.4170964 3.2040226 3.3072722 3.143506 3.4131842 3.2540445 3.1385908 3.2024136 3.175297 3.542674 3.2588327 3.215075 3.2833152 3.2571816 3.1695893 3.5933034 3.2464576 3.1694207 3.5962863 3.1472332 3.232122 3.431055 3.267632 3.2324991 3.180531 3.2470102 3.5511026 3.178468 3.5562215 3.1398335 3.2542267 3.5854793 3.245257 3.5854712 3.1403372 3.4430516 3.2370644 3.339863 3.2479045 3.2570777 3.1827602 3.226358 3.575222 3.1755097 3.3358061 3.444561 3.3029876
0.23323323 3.298255 3.2270052 3.1506903 3.4220996 3.2090673 3.3125205 3.1483307 3.4181838 3.2591324 3.1435125 3.2074463 3.1802003 3.5480258 3.2638564 3.220089 3.2884848 3.2621958 3.174565 3.5987842 3.2515533 3.1743908 3.601842 3.1520631 3.2371995 3.436153 3.272792 3.2375932 3.1854522 3.2521245 3.5564747 3.1832588 3.5615873 3.1446366 3.2593684 3.5910306 3.250342 3.590971 3.145134 3.448201 3.2421367 3.3450375 3.2529955 3.2621846 3.1876743 3.2314312 3.5807076 3.180396 3.3409643 3.4497252 3.3081965
0.23423423 3.303401 3.2319336 3.1554513 3.4270172 3.214034 3.317687 3.15308 3.423098 3.264142 3.148358 3.2123992 3.1850262 3.5532892 3.2687976 3.2250242 3.2935739 3.267128 3.1794639 3.6041746 3.2565699 3.1792836 3.6073089 3.1568172 3.2421992 3.441165 3.277872 3.2426093 3.1902966 3.2571578 3.561757 3.1879706 3.566863 3.1493642 3.2644296 3.596494 3.255348 3.5963814 3.149855 3.453263 3.247128 3.3501263 3.2580078 3.267213 3.1925116 3.236425 3.586104 3.1852064 3.3460379 3.4548035 3.3133252
0.23523523 3.308466 3.2367854 3.1601367 3.4318502 3.2189236 3.322774 3.1577547 3.427927 3.269074 3.1531277 3.2172732 3.189775 3.558464 3.2736583 3.2298818 3.298583 3.2719789 3.1842864 3.6094763 3.2615073 3.1841004 3.612686 3.161496 3.2471213 3.446091 3.2828724 3.247548 3.1950655 3.2621107 3.5669513 3.192604 3.5720503 3.1540163 3.269411 3.601869 3.2602754 3.6017027 3.1545012 3.4582396 3.25204 3.3551302 3.2629404 3.272163 3.197273 3.2413392 3.5914123 3.1899405 3.3510263 3.459794 3.3183734
0.23623623 3.3134503 3.2415607 3.1647468 3.4365983 3.223735 3.3277795 3.162355 3.4326713 3.2739289 3.1578205 3.222068 3.194449 3.5635514 3.2784374 3.2346606 3.3035114 3.2767487 3.1890316 3.6146894 3.2663662 3.1888392 3.617976 3.1660998 3.2519665 3.4509315 3.2877932 3.2524087 3.1997566 3.2669826 3.5720568 3.1971602 3.5771492 3.158593 3.274312 3.6071565 3.2651234 3.6069355 3.1590729 3.463129 3.2568722 3.3600492 3.267795 3.2770357 3.2019584 3.2461734 3.596633 3.1945987 3.355929 3.4646995 3.3233414
0.23723723 3.3183537 3.2462587 3.169282 3.4412618 3.2284703 3.3327043 3.1668804 3.4373317 3.2787063 3.1624382 3.2267842 3.1990454 3.5685515 3.2831357 3.2393625 3.3083608 3.2814379 3.1937008 3.6198144 3.2711463 3.193503 3.623177 3.1706295 3.256734 3.455687 3.2926345 3.2571924 3.2043724 3.2717752 3.5770748 3.2016373 3.58216 3.163096 3.279134 3.6123562 3.2698944 3.6120806 3.1635695 3.4679334 3.2616253 3.3648834 3.2725716 3.2818298 3.206568 3.2509294 3.601766 3.1991813 3.360748 3.4695187 3.3282292
0.23823825 3.3231769 3.2508807 3.1737423 3.4458413 3.2331295 3.3375497 3.1713328 3.441908 3.2834065 3.1669807 3.2314227 3.203567 3.5734644 3.287754 3.2439868 3.313131 3.286047 3.198295 3.6248512 3.2758493 3.1980908 3.6282907 3.1750846 3.2614245 3.4603577 3.2973971 3.2618988 3.2089143 3.2764876 3.5820045 3.2060392 3.5870824 3.1675239 3.283877 3.6174688 3.2745867 3.6171377 3.1679924 3.4726522 3.2662997 3.3696346 3.2772713 3.286548 3.2111022 3.2556062 3.606812 3.2036889 3.365484 3.4742527 3.3330383
0.23923925 3.3279197 3.2554274 3.1781285 3.4503381 3.237712 3.3423152 3.1757107 3.446401 3.2880304 3.1714482 3.2359824 3.2080128 3.578291 3.2922926 3.2485347 3.3178222 3.2905757 3.202812 3.629801 3.2804744 3.2026026 3.6333172 3.1794655 3.2660396 3.4649434 3.3020809 3.2665286 3.2133799 3.2811205 3.5868475 3.2103636 3.5919175 3.1718783 3.2885408 3.6224947 3.2792017 3.6221077 3.172341 3.477286 3.270895 3.3743014 3.2818925 3.291189 3.2155619 3.2602048 3.6117716 3.2081215 3.3701353 3.4789019 3.3377676
0.24024025 3.3325841 3.2598982 3.182441 3.4547513 3.242219 3.3470013 3.1800158 3.4508114 3.2925785 3.1758413 3.2404652 3.2123845 3.5830317 3.2967515 3.253007 3.3224344 3.2950263 3.207255 3.634664 3.2850225 3.2070398 3.6382575 3.1837735 3.2705772 3.4694464 3.3066874 3.2710824 3.217771 3.2856755 3.5916028 3.2146115 3.5966668 3.1761594 3.2931275 3.627434 3.2837405 3.6269908 3.1766171 3.4818358 3.2754126 3.3788857 3.2864375 3.2957532 3.2199466 3.2647257 3.6166449 3.21248 3.3747041 3.4834661 3.3424182
0.24124125 3.337169 3.2642941 3.1866796 3.4590821 3.2466507 3.3516085 3.1842475 3.455139 3.297051 3.1801596 3.2448702 3.2166815 3.5876856 3.3011327 3.2574024 3.3269691 3.2993975 3.2116227 3.6394396 3.2894938 3.211402 3.6431108 3.1880074 3.27504 3.4738646 3.3112154 3.2755604 3.2220883 3.290151 3.596273 3.2187848 3.6013286 3.1803672 3.2976353 3.632288 3.2882028 3.6317875 3.18082 3.4863014 3.2798529 3.3833866 3.290906 3.3002424 3.2242575 3.2691681 3.6214316 3.2167654 3.3791904 3.487946 3.346991
0.24224225 3.3416748 3.268615 3.1908455 3.4633315 3.2510066 3.3561368 3.1884077 3.4593842 3.3014479 3.1844044 3.249199 3.2209039 3.5922556 3.3054345 3.261722 3.3314252 3.3036904 3.2159154 3.6441298 3.2938893 3.2156897 3.6478784 3.1921687 3.2794266 3.4782002 3.3156662 3.279962 3.2263312 3.2945485 3.6008568 3.2228816 3.605905 3.184502 3.3020651 3.637057 3.2925882 3.6364977 3.1849496 3.4906828 3.2842147 3.3878052 3.2952986 3.3046548 3.2284946 3.2735338 3.6261337 3.2209759 3.3835945 3.492342 3.3514857
0.24324325 3.3461027 3.2728622 3.194939 3.4674988 3.2552886 3.360588 3.1924958 3.4635487 3.3057704 3.1885753 3.2534504 3.2250538 3.5967405 3.30966 3.2659674 3.3358052 3.3079064 3.2201347 3.6487346 3.2982087 3.219903 3.6525607 3.1962583 3.2837389 3.4824538 3.3200402 3.2842898 3.2305007 3.2988687 3.6053562 3.2269049 3.6103969 3.1885648 3.3064182 3.6417408 3.296898 3.6411233 3.1890082 3.4949815 3.2885005 3.3921425 3.299615 3.308993 3.232659 3.2778242 3.6307511 3.2251143 3.3879166 3.4966557 3.3559034
0.24424425 3.3504524 3.2770357 3.1989598 3.4715848 3.2594962 3.3649607 3.1965115 3.4676313 3.310018 3.1926742 3.257627 3.22913 3.6011415 3.3138072 3.2701387 3.3401074 3.3120449 3.2242804 3.653254 3.302453 3.2240431 3.6571584 3.200275 3.2879763 3.4866252 3.324338 3.2885425 3.2345972 3.3031118 3.6097708 3.230853 3.6148024 3.1925564 3.310695 3.64634 3.3011327 3.6456645 3.192995 3.4991982 3.2927098 3.3963976 3.3038573 3.3132563 3.2367506 3.282037 3.6352842 3.2291799 3.392158 3.500886 3.3602436
0.24524525 3.354725 3.2811348 3.2029083 3.4755898 3.2636294 3.3692567 3.2004557 3.471633 3.3141918 3.1966996 3.261727 3.2331336 3.6054583 3.317878 3.2742352 3.3443332 3.3161068 3.2283523 3.6576886 3.3066225 3.2281098 3.6616712 3.2042203 3.2921395 3.4907146 3.328559 3.2927208 3.238621 3.307277 3.6141005 3.2347274 3.6191244 3.1964753 3.3148947 3.6508553 3.3052926 3.6501198 3.1969097 3.5033312 3.2968426 3.4005725 3.308024 3.3174455 3.2407687 3.2861736 3.639733 3.2331734 3.3963175 3.505034 3.3645067
0.24624625 3.3589196 3.2851613 3.2067857 3.4795141 3.26769 3.3734756 3.20433 3.475555 3.318292 3.2006521 3.2657518 3.2370646 3.6096914 3.3218725 3.2782578 3.348483 3.3200922 3.2323513 3.6620398 3.3107169 3.2321033 3.6661 3.2080944 3.2962294 3.4947226 3.3327048 3.296824 3.2425723 3.311366 3.6183462 3.2385285 3.6233613 3.2003238 3.319019 3.6552868 3.3093781 3.654491 3.2007544 3.5073829 3.3008993 3.404666 3.3121164 3.3215604 3.244715 3.290235 3.6440983 3.2370946 3.4003973 3.5091 3.3686936
0.24724725 3.3630385 3.2891157 3.2105918 3.4833593 3.2716768 3.3776174 3.208133 3.479397 3.3223183 3.2045329 3.2697024 3.240924 3.6138425 3.3257911 3.2822073 3.3525567 3.3240018 3.236277 3.6663063 3.3147373 3.236024 3.6704447 3.2118974 3.3002448 3.4986503 3.3367743 3.300855 3.2464514 3.3153787 3.622508 3.242257 3.6275153 3.2041008 3.323067 3.6596355 3.31339 3.658779 3.2045274 3.5113533 3.304881 3.4086802 3.3161354 3.3256016 3.24859 3.2942214 3.6483803 3.2409444 3.4043968 3.5130844 3.3728049
0.24824825 3.367081 3.2929976 3.2143278 3.4871252 3.2755914 3.3816843 3.2118664 3.4831595 3.3262725 3.2083426 3.2735772 3.2447119 3.6179109 3.3296347 3.2860842 3.3565557 3.3278365 3.2401314 3.6704895 3.3186846 3.2398732 3.674707 3.2156308 3.3041887 3.5024977 3.340769 3.3048124 3.2502594 3.3193161 3.626588 3.2459123 3.631586 3.2078085 3.3270404 3.6639006 3.317328 3.6629832 3.2082314 3.5152426 3.3087878 3.4126148 3.320081 3.3295705 3.2523932 3.2981324 3.6525795 3.2447245 3.4083164 3.5169878 3.376841
0.24924925 3.3710475 3.2968075 3.2179928 3.4908118 3.2794333 3.3856747 3.2155297 3.4868436 3.3301537 3.2120805 3.2773798 3.248428 3.621898 3.333403 3.2898889 3.3604794 3.3315961 3.2439137 3.6745906 3.3225584 3.2436507 3.678886 3.2192929 3.3080583 3.5062644 3.34469 3.3086967 3.2539968 3.3231778 3.6305852 3.2494962 3.635575 3.2114463 3.3309398 3.668084 3.321193 3.6671052 3.2118654 3.519052 3.3126204 3.4164696 3.3239532 3.3334658 3.2561262 3.3019698 3.6566973 3.2484326 3.412157 3.520811 3.3808022
0.25025025 3.3749385 3.3005457 3.2215877 3.4944203 3.283203 3.3895893 3.2191234 3.4904492 3.3339632 3.215747 3.2811072 3.2520735 3.6258028 3.3370974 3.2936208 3.3643281 3.335282 3.2476244 3.678609 3.3263593 3.247356 3.6829824 3.2228856 3.3118567 3.509952 3.348536 3.312509 3.257662 3.3269649 3.6344995 3.253008 3.63948 3.2150135 3.3347638 3.672185 3.324984 3.6711447 3.2154298 3.52278 3.3163786 3.4202452 3.327752 3.3372893 3.2597873 3.3057327 3.6607325 3.252071 3.4159193 3.5245533 3.3846884
0.25125125 3.3787546 3.304213 3.2251136 3.497951 3.2869017 3.3934298 3.2226481 3.493978 3.3377008 3.2193441 3.2847621 3.255649 3.629627 3.3407183 3.2972815 3.368104 3.3388927 3.2512646 3.6825454 3.3300874 3.2509904 3.6869974 3.2264094 3.3155828 3.5135612 3.3523088 3.3162494 3.2612576 3.3306775 3.6383338 3.2564492 3.643305 3.2185125 3.3385143 3.6762054 3.3287048 3.6751022 3.2189257 3.526429 3.320063 3.423943 3.33148 3.3410408 3.2633786 3.3094227 3.6646867 3.255639 3.419603 3.5282168 3.3885
0.25225225 3.3824959 3.3078098 3.22857 3.5014043 3.290529 3.3971953 3.2261045 3.497428 3.3413668 3.2228708 3.2883444 3.2591555 3.6333709 3.3442645 3.3008714 3.3718052 3.3424313 3.2548335 3.686401 3.3337445 3.2545547 3.6909316 3.229864 3.3192368 3.5170913 3.356008 3.319918 3.2647834 3.3343155 3.642086 3.2598195 3.6470487 3.2219427 3.3421912 3.6801448 3.3323522 3.6789784 3.2223527 3.5299995 3.3236747 3.4275627 3.3351362 3.3447204 3.2669008 3.3130393 3.6685605 3.259138 3.4232094 3.5318003 3.392238
0.25325325 3.3861628 3.311336 3.2319577 3.5047808 3.2940853 3.400887 3.2294922 3.500802 3.3449626 3.2263277 3.291854 3.2625911 3.637035 3.3477387 3.3043904 3.3754332 3.3458972 3.2583318 3.6901753 3.3373294 3.2580483 3.6947846 3.2332501 3.3228207 3.5205436 3.3596344 3.323515 3.268239 3.3378801 3.6457584 3.2631192 3.650711 3.2253041 3.3457952 3.6840034 3.3359292 3.6827745 3.2257118 3.5334902 3.3272128 3.431105 3.3387203 3.3483293 3.270354 3.316583 3.672354 3.2625685 3.4267385 3.535305 3.395903
0.25425425 3.3897567 3.3147933 3.2352777 3.5080814 3.2975717 3.4045062 3.232813 3.5040998 3.3484874 3.229715 3.2952917 3.2659588 3.6406193 3.3511407 3.3078387 3.3789892 3.3492901 3.2617612 3.6938694 3.3408437 3.2614727 3.6985571 3.2365675 3.326334 3.5239184 3.3631887 3.327042 3.2716265 3.3413725 3.64935 3.2663493 3.6542935 3.2285986 3.3493266 3.687782 3.3394346 3.6864896 3.2290032 3.5369034 3.3306792 3.4345708 3.3422341 3.3518677 3.2737374 3.3200548 3.6760674 3.2659302 3.4301906 3.538732 3.3994956
0.25525525 3.3932762 3.3181796 3.2385285 3.5113053 3.3009875 3.4080513 3.2360654 3.5073214 3.3519425 3.2330341 3.2986574 3.2692568 3.6441243 3.3544698 3.3112178 3.382472 3.3526106 3.2651203 3.6974833 3.344287 3.2648268 3.7022495 3.2398176 3.3297768 3.5272164 3.3666706 3.3304977 3.2749448 3.3447907 3.6528618 3.26951 3.6577964 3.2318249 3.3527856 3.691481 3.3428702 3.6901243 3.2322273 3.5402384 3.334073 3.4379592 3.3456774 3.3553355 3.2770526 3.3234541 3.6797009 3.2692237 3.4335666 3.5420802 3.4030147
0.25625625 3.3967235 3.321498 3.2417126 3.5144544 3.3043337 3.4115238 3.2392516 3.5104678 3.3553278 3.2362838 3.3019526 3.2724872 3.6475508 3.357728 3.3145275 3.3858843 3.3558602 3.2684104 3.7010179 3.3476603 3.268113 3.705863 3.2430005 3.3331492 3.5304384 3.3700807 3.3338838 3.2781944 3.348137 3.6562953 3.272602 3.6612196 3.2349844 3.3561733 3.6951013 3.3462353 3.69368 3.2353842 3.5434961 3.3373957 3.4412727 3.3490505 3.3587334 3.2802987 3.3267827 3.6832557 3.2724502 3.4368668 3.545352 3.4064615
0.25725725 3.400098 3.3247473 3.2448292 3.5175288 3.3076115 3.414924 3.2423706 3.5135396 3.3586442 3.2394655 3.3051765 3.2756495 3.6509 3.3609154 3.3177679 3.3892236 3.3590395 3.2716324 3.7044735 3.3509643 3.2713299 3.709397 3.2461157 3.3364532 3.533584 3.37342 3.337201 3.2813764 3.3514113 3.6596503 3.2756255 3.664565 3.2380772 3.3594894 3.6986432 3.349531 3.6971567 3.2384748 3.5466776 3.3406467 3.444511 3.352354 3.3620625 3.283478 3.3300395 3.6867328 3.2756085 3.4400918 3.5485463 3.4098377
0.25825825 3.4034011 3.3279295 3.2478795 3.5205288 3.31082 3.418252 3.2454233 3.5165377 3.361892 3.2425804 3.308331 3.2787447 3.654172 3.3640325 3.3209403 3.3924925 3.362148 3.274786 3.707851 3.3541982 3.2744787 3.7128534 3.2491653 3.3396878 3.536654 3.3766892 3.3404493 3.2844906 3.3546145 3.6629267 3.2785811 3.6678317 3.2411041 3.3627348 3.7021074 3.3527575 3.7005556 3.2415 3.5497828 3.343828 3.4476748 3.355589 3.3653228 3.28659 3.3332267 3.6901314 3.2787004 3.4432428 3.5516653 3.4131427
0.25925925 3.4066327 3.3310432 3.2508636 3.5234547 3.3139613 3.4215097 3.248411 3.5194612 3.3650718 3.2456274 3.3114147 3.2817736 3.6573656 3.3670793 3.324044 3.3956907 3.3651865 3.2778716 3.7111506 3.3573637 3.2775598 3.7162318 3.2521484 3.342854 3.5396497 3.3798876 3.343628 3.2875383 3.3577466 3.6661267 3.2814698 3.671021 3.2440643 3.3659096 3.7054927 3.355915 3.703876 3.2444587 3.5528114 3.346939 3.4507644 3.3587546 3.368514 3.2896352 3.3363438 3.6934528 3.281726 3.4463196 3.5547078 3.4163766
0.26026025 3.409793 3.3340893 3.2537808 3.5263073 3.3170338 3.424696 3.2513328 3.5223114 3.3681827 3.2486072 3.3144298 3.2847354 3.6604843 3.3700569 3.32708 3.3988187 3.3681552 3.28089 3.7143724 3.3604608 3.2805736 3.7195323 3.255066 3.3459516 3.54257 3.3830152 3.3467388 3.2905185 3.3608074 3.669248 3.2842908 3.6741333 3.2469592 3.3690145 3.7088013 3.359004 3.707119 3.2473526 3.5557654 3.3499796 3.453781 3.3618522 3.371637 3.2926135 3.3393903 3.6966972 3.2846854 3.4493241 3.5576746 3.4195402
0.26126125 3.4128816 3.3370686 3.256633 3.529087 3.3200393 3.4278111 3.2541885 3.5250893 3.371226 3.2515209 3.3173752 3.2876308 3.6635258 3.3729653 3.3300495 3.401877 3.3710551 3.283841 3.7175171 3.3634896 3.2835202 3.7227564 3.2579174 3.3489823 3.545417 3.3860745 3.349782 3.2934327 3.3637984 3.6722944 3.2870448 3.6771684 3.2497897 3.3720496 3.7120345 3.362025 3.7102852 3.2501814 3.5586445 3.3529506 3.4567246 3.3648822 3.374693 3.295526 3.3423688 3.6998649 3.2875786 3.4522562 3.5605674 3.422634
0.26226225 3.4159012 3.339982 3.25942 3.5317945 3.3229778 3.4308565 3.2569814 3.527795 3.3742027 3.2543688 3.3202524 3.2904603 3.666493 3.3758042 3.3329525 3.4048657 3.373887 3.2867258 3.7205858 3.3664513 3.2864008 3.7259033 3.260704 3.351945 3.5481908 3.3890643 3.3527572 3.2962816 3.36672 3.675264 3.2897332 3.6801271 3.2525556 3.3750165 3.7151904 3.364979 3.7133746 3.2529457 3.5614505 3.3558533 3.4595966 3.3678446 3.3776808 3.2983732 3.3452773 3.7029567 3.2904072 3.455117 3.563386 3.4256582
0.26326326 3.4188507 3.3428292 3.2621431 3.5344305 3.325849 3.433833 3.2597094 3.530428 3.3771136 3.2571511 3.3230622 3.2932255 3.6693845 3.3785768 3.3357882 3.4077861 3.37665 3.2895443 3.7235787 3.3693454 3.289215 3.7289743 3.2634268 3.3548417 3.5508914 3.3919861 3.3556664 3.2990649 3.3695724 3.6781583 3.292356 3.6830115 3.2552574 3.3779142 3.7182713 3.3678656 3.7163885 3.2556467 3.5641832 3.3586876 3.4623985 3.3707404 3.3806024 3.3011544 3.3481183 3.7059731 3.2931714 3.4579067 3.5661314 3.4286137
0.26426426 3.4217308 3.3456101 3.264802 3.5369945 3.328655 3.4367394 3.2623734 3.5329914 3.3799572 3.2598674 3.3258035 3.2959251 3.6722012 3.3812811 3.3385587 3.4106383 3.3793468 3.2922976 3.726496 3.3721728 3.2919636 3.7319696 3.2660856 3.3576713 3.5535197 3.3948398 3.3585079 3.3017828 3.372356 3.6809778 3.2949133 3.6858194 3.257895 3.3807435 3.721277 3.3706863 3.719327 3.2582834 3.5668437 3.361453 3.4651299 3.3735695 3.3834574 3.3038712 3.3508916 3.7089152 3.295871 3.4606256 3.5688045 3.431501
0.26526526 3.4245424 3.3483272 3.267396 3.539488 3.3313951 3.4395778 3.2649746 3.5354824 3.3827357 3.2625198 3.3284776 3.2985609 3.6749449 3.3839197 3.3412638 3.4134223 3.381977 3.294985 3.7293386 3.3749342 3.2946477 3.734892 3.26868 3.3604355 3.556077 3.397626 3.3612845 3.3044362 3.3750706 3.683723 3.2974062 3.688554 3.2604694 3.3835053 3.7242079 3.3734403 3.7221904 3.260857 3.569433 3.3641527 3.4677916 3.3763332 3.3862464 3.3065238 3.3535972 3.7117822 3.2985067 3.463276 3.5714056 3.4343204
0.26626626 3.4272852 3.3509781 3.2699273 3.5419116 3.3340695 3.4423478 3.2675123 3.537905 3.3854485 3.2651074 3.3310857 3.3011327 3.6776145 3.3864915 3.3439035 3.4161386 3.384541 3.2976084 3.7321072 3.37763 3.2972665 3.7377377 3.2712119 3.363134 3.5585637 3.4003448 3.3639948 3.3070257 3.3777175 3.6863942 3.2998343 3.6912146 3.2629814 3.3862002 3.7270646 3.3761292 3.7249796 3.2633688 3.571951 3.3667836 3.4703844 3.3790307 3.3889701 3.309112 3.356236 3.7145758 3.3010793 3.465858 3.5739355 3.4370713
0.26726726 3.4299607 3.3535652 3.2723951 3.5442657 3.3366795 3.4450502 3.269988 3.5402577 3.388097 3.267631 3.3336272 3.3036404 3.6802115 3.3889983 3.3464785 3.4187887 3.3870397 3.3001668 3.734801 3.3802605 3.299821 3.7405107 3.2736802 3.3657672 3.56098 3.4029975 3.36664 3.3095517 3.3802977 3.6889913 3.302199 3.6938007 3.2654305 3.3888283 3.7298481 3.3787522 3.727695 3.2658172 3.5743992 3.3693483 3.4729085 3.3816633 3.3916287 3.311637 3.3588083 3.7172956 3.3035884 3.4683714 3.5763958 3.4397557
0.26826826 3.432568 3.3560886 3.2748008 3.5465508 3.339225 3.4476855 3.2724013 3.542542 3.3906798 3.2700918 3.3361025 3.3060856 3.6827362 3.3914404 3.34899 3.4213715 3.3894744 3.3026612 3.7374218 3.3828256 3.302311 3.7432096 3.2760868 3.3683357 3.5633266 3.405583 3.3692207 3.312014 3.3828096 3.6915164 3.3045008 3.6963139 3.2678165 3.3913896 3.7325583 3.3813107 3.7303364 3.2682033 3.5767775 3.3718474 3.475366 3.3842306 3.3942227 3.3140986 3.3613138 3.7199423 3.3060353 3.4708178 3.5787857 3.4423738
0.26926926 3.4351087 3.3585482 3.277144 3.548769 3.341706 3.4502535 3.2747521 3.5447588 3.393199 3.2724884 3.338513 3.3084676 3.6851885 3.3938186 3.3514376 3.4238887 3.3918447 3.3050916 3.7399697 3.3853269 3.304738 3.7458358 3.278431 3.37084 3.5656056 3.4081035 3.371737 3.3144135 3.385256 3.6939676 3.3067389 3.6987543 3.2701416 3.3938851 3.7351956 3.3838048 3.732905 3.2705286 3.5790873 3.3742805 3.4777563 3.3867338 3.3967519 3.3164973 3.3637543 3.7225165 3.3084197 3.4731972 3.581107 3.4449253
0.27027026 3.4375827 3.3609452 3.2794254 3.550919 3.3441238 3.4527545 3.2770429 3.546908 3.3956547 3.2748232 3.3408582 3.310788 3.68757 3.3961344 3.3538215 3.42634 3.3941522 3.3074594 3.742446 3.3877633 3.3071017 3.7483897 3.2807133 3.373281 3.5678163 3.4105582 3.3741894 3.3167496 3.3876357 3.6963482 3.3089154 3.7011232 3.2724054 3.396315 3.737761 3.3862345 3.7354019 3.272793 3.5813289 3.376648 3.4800806 3.3891735 3.399218 3.3188338 3.3661294 3.725019 3.3107421 3.475511 3.5833595 3.4474118
0.27127126 3.4399905 3.3632793 3.2816458 3.5530028 3.3464785 3.4551904 3.2792716 3.5489917 3.3980474 3.277095 3.343138 3.3130455 3.6898804 3.398387 3.3561432 3.4287262 3.3963969 3.3097644 3.7448494 3.3901362 3.3094025 3.7508717 3.2829344 3.3756588 3.5699596 3.4129484 3.376578 3.3190243 3.3899503 3.698658 3.3110304 3.703421 3.2746086 3.3986802 3.740255 3.3886008 3.737826 3.2749963 3.5835037 3.3789504 3.4823391 3.391549 3.40162 3.3211088 3.36844 3.72745 3.3130033 3.4777594 3.5855455 3.449832
0.27227226 3.4423332 3.36555 3.2838054 3.5550213 3.348771 3.4575615 3.2814407 3.5510097 3.4003778 3.2793055 3.3453555 3.3152423 3.69212 3.4005773 3.3584025 3.431048 3.39858 3.3120074 3.7471826 3.392447 3.3116422 3.7532825 3.285095 3.377973 3.5720365 3.4152746 3.3789039 3.3212378 3.3921995 3.7008963 3.3130846 3.7056477 3.276751 3.4009812 3.7426782 3.3909051 3.7401798 3.2771394 3.5856116 3.3811889 3.4845333 3.3938632 3.40396 3.3233218 3.370687 3.7298102 3.3152037 3.4799433 3.5876641 3.452188
0.27327326 3.44461 3.3677607 3.2859035 3.5569737 3.3510005 3.459866 3.2835488 3.5529618 3.4026446 3.2814543 3.3475084 3.3173776 3.6942902 3.4027064 3.3605993 3.4333053 3.4007015 3.3141878 3.749444 3.3946934 3.3138185 3.7556214 3.2871943 3.3802242 3.574047 3.4175358 3.3811667 3.3233895 3.3943834 3.7030635 3.3150785 3.7078032 3.2788334 3.403217 3.7450294 3.3931456 3.742462 3.2792222 3.5876534 3.383363 3.4866629 3.3961134 3.4062362 3.3254745 3.3728685 3.7321 3.3173428 3.4820628 3.5897167 3.4544792
0.27427426 3.4468226 3.3699093 3.2879424 3.5588622 3.3531685 3.4621072 3.285598 3.5548508 3.4048507 3.2835417 3.3495975 3.3194528 3.6963913 3.4047754 3.362735 3.4354992 3.4027634 3.316307 3.7516365 3.3968787 3.3159347 3.7578907 3.2892346 3.3824153 3.5759933 3.4197347 3.3833675 3.3254805 3.3965034 3.7051616 3.3170135 3.7098894 3.280856 3.4053903 3.7473116 3.3953242 3.7446742 3.2812457 3.5896297 3.3854742 3.4887292 3.3983016 3.4084516 3.3275661 3.374988 3.73432 3.3194225 3.48412 3.5917034 3.4567065
0.2752753 3.4489708 3.371997 3.2899213 3.5606868 3.3552752 3.4642842 3.287587 3.5566752 3.4069946 3.2855694 3.351625 3.3214674 3.6984234 3.4067836 3.3648095 3.4376297 3.404765 3.3183658 3.7537594 3.3990016 3.3179893 3.7600908 3.291215 3.384544 3.577875 3.4218702 3.3855076 3.3275113 3.3985596 3.7071912 3.3188896 3.7119062 3.2828195 3.4075 3.749524 3.3974416 3.7468169 3.2832103 3.5915422 3.3875222 3.490733 3.400429 3.410605 3.329597 3.3770444 3.736471 3.3214424 3.4861135 3.5936255 3.4588714
0.2762763 3.4510555 3.3740244 3.2918406 3.5624475 3.3573208 3.4663968 3.2895179 3.5584366 3.409077 3.2875364 3.35359 3.3234224 3.7003884 3.4087334 3.366824 3.4396973 3.4067063 3.3203638 3.7558138 3.401063 3.3199835 3.7622218 3.2931356 3.3866115 3.579692 3.4239428 3.3875852 3.3294818 3.4005525 3.7091513 3.3207073 3.7138555 3.2847242 3.4095478 3.7516675 3.399497 3.7488906 3.285116 3.5933905 3.3895078 3.4926748 3.402495 3.4126966 3.3315685 3.379038 3.738552 3.3234034 3.488046 3.5954845 3.4609725
0.2772773 3.4530764 3.3759913 3.2937012 3.5641468 3.3593063 3.4684477 3.2913904 3.5601358 3.4111001 3.289444 3.3554926 3.3253183 3.7022855 3.4106238 3.3687773 3.4417024 3.40859 3.3223011 3.7578 3.4030643 3.3219182 3.7642846 3.2949982 3.3886178 3.5814464 3.4259539 3.3896031 3.331393 3.4024823 3.7110453 3.3224678 3.7157364 3.2865703 3.4115322 3.7537427 3.4014916 3.750896 3.2869635 3.595175 3.3914309 3.4945545 3.4044995 3.4147277 3.3334808 3.38097 3.7405663 3.325305 3.4899168 3.5972784 3.4630115
0.2782783 3.4550347 3.3778985 3.2955036 3.565783 3.361231 3.4704347 3.293204 3.5617735 3.4130626 3.291292 3.3573341 3.3271544 3.704116 3.412456 3.3706713 3.443645 3.4104152 3.3241792 3.7597198 3.4050043 3.3237925 3.7662797 3.296802 3.3905644 3.5831385 3.4279037 3.3915598 3.3332448 3.4043496 3.7128723 3.3241706 3.7175508 3.2883582 3.4134555 3.7557511 3.403426 3.752834 3.2887533 3.5968976 3.3932924 3.4963737 3.4064436 3.4166985 3.3353338 3.3828402 3.7425125 3.327148 3.4917269 3.5990105 3.4649885
0.2792793 3.4569302 3.379747 3.2972476 3.5673587 3.3630967 3.4723597 3.2949603 3.56335 3.4149647 3.2930815 3.3591151 3.3289323 3.705881 3.4142318 3.3725052 3.4455266 3.4121828 3.3259978 3.7615736 3.4068835 3.325608 3.7682085 3.2985475 3.3924515 3.584768 3.429791 3.3934567 3.3350382 3.4061549 3.7146335 3.3258176 3.7192993 3.2900887 3.4153168 3.7576919 3.4053001 3.7547064 3.2904854 3.5985577 3.3950925 3.4981332 3.4083283 3.418609 3.3371277 3.3846495 3.744393 3.328933 3.4934762 3.6006806 3.4669032
0.2802803 3.458764 3.3815355 3.298934 3.5688734 3.3649027 3.4742227 3.296659 3.564866 3.4168072 3.294812 3.3608348 3.3306525 3.7075808 3.4159493 3.374281 3.447347 3.413894 3.3277574 3.763361 3.4087043 3.3273647 3.7700703 3.3002357 3.3942783 3.586337 3.4316187 3.3952944 3.336772 3.407899 3.7163286 3.3274088 3.7209816 3.2917619 3.4171178 3.7595663 3.407115 3.7565107 3.29216 3.6001575 3.396832 3.4998322 3.410153 3.42046 3.3388643 3.3863983 3.7462068 3.3306603 3.4951677 3.6022885 3.4687576
0.2812813 3.4605365 3.383267 3.3005629 3.5703287 3.3666499 3.4760249 3.2983015 3.566322 3.4185917 3.2964845 3.3624954 3.3323145 3.709216 3.4176106 3.375998 3.449107 3.415549 3.329459 3.7650838 3.4104643 3.329063 3.7718678 3.3018668 3.3960466 3.5878453 3.4333858 3.397072 3.338449 3.4095812 3.7179596 3.3289447 3.7225995 3.2933774 3.4188583 3.7613764 3.4088702 3.7582517 3.293778 3.6016953 3.3985114 3.5014727 3.411919 3.4222522 3.3405423 3.3880866 3.7479558 3.3323302 3.4967995 3.6038365 3.470551
0.2822823 3.4622478 3.3849397 3.302135 3.5717237 3.368339 3.4777656 3.2998872 3.5677187 3.4203172 3.2980993 3.364096 3.3339195 3.710789 3.419217 3.3776565 3.4508066 3.4171479 3.331102 3.7667427 3.4121666 3.3307035 3.7736013 3.3034413 3.3977566 3.5892932 3.435093 3.3987923 3.3400683 3.4112036 3.7195268 3.3304257 3.724154 3.2949371 3.420539 3.7631214 3.4105666 3.759927 3.2953393 3.6031742 3.4001303 3.5030553 3.4136262 3.4239855 3.3421636 3.3897147 3.749641 3.333943 3.4983728 3.6053238 3.4722843
0.2832833 3.4638991 3.3865545 3.3036509 3.573061 3.36997 3.4794464 3.3014166 3.5690575 3.4219847 3.2996573 3.3656378 3.335467 3.7122982 3.4207683 3.3792577 3.4524472 3.4186928 3.3326876 3.7683382 3.4138105 3.332286 3.7752697 3.3049588 3.399408 3.5906823 3.4367409 3.400453 3.3416302 3.4127662 3.721031 3.3318534 3.7256455 3.2964408 3.42216 3.7648025 3.4122057 3.7615392 3.2968452 3.6045938 3.4016902 3.5045798 3.4152758 3.4256601 3.3437276 3.391284 3.7512617 3.3354995 3.4998894 3.6067514 3.4739575
0.2842843 3.4654903 3.3881133 3.30511 3.5743392 3.3715441 3.4810672 3.3028898 3.5703378 3.4235942 3.3011582 3.3671203 3.336959 3.7137456 3.4222646 3.3808026 3.4540281 3.4201822 3.334216 3.769871 3.4153967 3.3338113 3.776876 3.3064206 3.4010022 3.5920134 3.4383302 3.4020572 3.3431356 3.4142694 3.7224727 3.3332274 3.7270737 3.2978885 3.423721 3.7664201 3.4137871 3.7630882 3.2982957 3.6059542 3.403192 3.5060472 3.4168675 3.4272778 3.3452353 3.392795 3.7528205 3.3370004 3.5013485 3.6081204 3.475572
0.2852853 3.4670224 3.389614 3.306514 3.5755606 3.3730597 3.4826295 3.3043084 3.5715613 3.4251468 3.302602 3.3685453 3.338394 3.7151303 3.423707 3.382291 3.4555514 3.4216182 3.3356879 3.7713413 3.4169264 3.335281 3.7784185 3.307827 3.4025397 3.5932853 3.4398608 3.403603 3.344585 3.4157143 3.723853 3.3345475 3.7284408 3.2992816 3.4252255 3.7679756 3.4153116 3.764575 3.2996902 3.6072562 3.404635 3.5074584 3.418403 3.4288368 3.3466861 3.3942473 3.7543159 3.3384452 3.5027514 3.609432 3.4771283
0.2862863 3.4684968 3.3910594 3.3078625 3.5767248 3.3745198 3.484134 3.3056715 3.5727282 3.4266422 3.303991 3.3699136 3.339775 3.716456 3.4250972 3.383725 3.457017 3.4230013 3.3371036 3.7727509 3.4183998 3.3366935 3.7799006 3.3091774 3.4040198 3.5945008 3.4413342 3.4050927 3.345978 3.4171016 3.725172 3.335817 3.7297466 3.3006203 3.426672 3.769469 3.4167812 3.7659998 3.301032 3.6085029 3.4060214 3.5088134 3.419882 3.4303393 3.348082 3.395643 3.7557504 3.3398356 3.504099 3.6106853 3.4786267
0.2872873 3.4699132 3.3924477 3.3091562 3.577833 3.375923 3.4855797 3.3069801 3.5738387 3.4280815 3.305324 3.3712246 3.3411014 3.7177212 3.4264338 3.3851023 3.458425 3.4243321 3.3384626 3.7740993 3.4198174 3.33805 3.781321 3.3104734 3.4054437 3.595659 3.4427505 3.4065256 3.3473153 3.418432 3.7264311 3.3370342 3.7309918 3.3019047 3.428061 3.7709017 3.4181938 3.767364 3.3023186 3.6096907 3.4073513 3.5101132 3.4213057 3.431785 3.3494215 3.3969817 3.7571237 3.3411713 3.5053918 3.6118813 3.4800682
0.2882883 3.4712722 3.3937812 3.310395 3.5788853 3.3772707 3.4869688 3.3082345 3.5748937 3.4294643 3.3066018 3.3724802 3.3423736 3.718927 3.4277184 3.3864264 3.4597766 3.4256098 3.3397665 3.7753878 3.4211802 3.3393514 3.782681 3.311715 3.406811 3.5967607 3.4441106 3.4079025 3.348598 3.419705 3.7276301 3.3382006 3.7321773 3.3031354 3.4293942 3.7722735 3.4195523 3.768667 3.3035522 3.6108232 3.4086244 3.5113587 3.422674 3.4331746 3.3507063 3.3982642 3.7584367 3.342454 3.5066295 3.6130211 3.481453
0.2892893 3.4725752 3.3950596 3.3115802 3.5798829 3.378563 3.4883018 3.3094351 3.575894 3.4307919 3.307825 3.37368 3.343593 3.7200737 3.4289513 3.3876967 3.461073 3.4268365 3.3410153 3.7766175 3.422488 3.3405972 3.7839816 3.3129017 3.4081235 3.597808 3.445415 3.4092236 3.3498254 3.4209223 3.7287712 3.3393157 3.7333038 3.3043137 3.4306715 3.7735863 3.4208565 3.7699113 3.3047333 3.6118994 3.4098425 3.51255 3.4239888 3.4345083 3.3519366 3.3994913 3.7596908 3.343683 3.5078135 3.6141052 3.482782
0.2902903 3.4738226 3.396283 3.312711 3.5808263 3.3798003 3.4895792 3.3105826 3.5768406 3.4320645 3.308993 3.3748264 3.3447595 3.7211628 3.4301333 3.3889139 3.462314 3.4280128 3.3422098 3.7777884 3.4237428 3.3417897 3.7852232 3.3140354 3.4093807 3.5988 3.446664 3.4104896 3.350999 3.4220848 3.7298532 3.3403816 3.7343724 3.3054397 3.4318943 3.7748392 3.4221072 3.7710967 3.3058617 3.6129215 3.4110065 3.513688 3.42525 3.4357867 3.3531132 3.4006639 3.760886 3.3448594 3.5089443 3.6151347 3.4840555
0.2912913 3.4750147 3.397452 3.3137891 3.581715 3.3809829 3.4908009 3.3116763 3.5777326 3.4332817 3.3101072 3.375917 3.345873 3.7221942 3.4312654 3.390078 3.4635003 3.4291377 3.3433495 3.7789018 3.4249434 3.3429265 3.7864058 3.315116 3.4105835 3.5997374 3.4478588 3.4117012 3.352118 3.4231925 3.7308779 3.3413978 3.735383 3.3065133 3.4330614 3.7760344 3.4233038 3.7722235 3.3069386 3.6138892 3.412115 3.514773 3.426457 3.4370103 3.3542356 3.401782 3.7620225 3.3459845 3.510022 3.616109 3.4852757
0.2922923 3.476152 3.3985667 3.314814 3.5825508 3.382111 3.4919684 3.312717 3.578572 3.434445 3.311169 3.376955 3.3469362 3.7231693 3.4323468 3.3911905 3.4646327 3.4302135 3.3444362 3.779957 3.4260917 3.344011 3.787531 3.316143 3.4117322 3.6006212 3.449 3.412858 3.353184 3.4242458 3.7318459 3.3423648 3.7363367 3.3075373 3.4341755 3.7771714 3.4244485 3.7732925 3.3079648 3.6148028 3.4131706 3.5158055 3.427613 3.43818 3.355305 3.4028463 3.7631013 3.3470576 3.511048 3.6170294 3.4864407
0.2932933 3.4772358 3.399629 3.3157873 3.5833344 3.3831873 3.493082 3.3137069 3.5793588 3.435554 3.3121781 3.3779407 3.3479476 3.7240887 3.4333797 3.3922515 3.4657133 3.43124 3.3454707 3.7809565 3.4271882 3.3450425 3.7885993 3.317119 3.412828 3.6014516 3.4500875 3.413962 3.3541977 3.4252462 3.7327569 3.3432837 3.737234 3.3085103 3.4352365 3.778251 3.4255412 3.7743056 3.3089411 3.6156633 3.414174 3.5167868 3.4287155 3.4392962 3.3563223 3.4038587 3.7641249 3.3480802 3.5120225 3.617897 3.4875531
0.2942943 3.478266 3.4006386 3.31671 3.5840657 3.38421 3.4941425 3.3146448 3.5800943 3.4366112 3.3131347 3.3788738 3.348909 3.724952 3.4343634 3.393262 3.46674 3.4322176 3.3464518 3.7818992 3.4282327 3.3460221 3.789612 3.3180435 3.4138708 3.60223 3.4511237 3.4150128 3.3551588 3.4261942 3.7336135 3.3441544 3.7380755 3.3094335 3.4362454 3.779275 3.4265828 3.7752612 3.309867 3.6164713 3.415125 3.5177171 3.4297671 3.4403594 3.3572876 3.4048185 3.7650907 3.3490527 3.5129457 3.6187122 3.4886131
0.2952953 3.4792442 3.4015963 3.3175812 3.584746 3.3851812 3.4951506 3.3155313 3.5807784 3.4376152 3.3140407 3.379756 3.3498201 3.7257614 3.4352992 3.3942215 3.467715 3.4331481 3.347382 3.7827873 3.4292266 3.3469493 3.7905688 3.3189166 3.4148612 3.602956 3.452107 3.4160116 3.3560684 3.4270897 3.734415 3.3449783 3.7388632 3.3103068 3.4372017 3.780243 3.427573 3.7761617 3.3107436 3.6172278 3.4160242 3.5185962 3.4307685 3.4413705 3.3582017 3.4057262 3.7660017 3.3499746 3.5138187 3.6194751 3.4896202
0.2962963 3.4801705 3.4025025 3.3184023 3.5853744 3.386101 3.4961061 3.3163674 3.5814114 3.4385674 3.3148959 3.3805869 3.3506823 3.7265167 3.4361868 3.3951325 3.4686387 3.43403 3.3482609 3.7836215 3.4301703 3.3478265 3.7914703 3.3197398 3.4158006 3.6036313 3.4530401 3.4169586 3.3569274 3.427934 3.7351625 3.3457549 3.7395957 3.311132 3.438107 3.781156 3.4285138 3.7770076 3.3115716 3.6179333 3.4168723 3.5194252 3.4317193 3.4423294 3.3590655 3.4065833 3.7668583 3.3508482 3.5146422 3.6201863 3.490577
0.2972973 3.4810448 3.403359 3.3191738 3.5859528 3.386969 3.4970107 3.3171535 3.581994 3.4394681 3.3157003 3.3813674 3.3514962 3.7272182 3.4370277 3.3959937 3.4695115 3.4348648 3.3490894 3.7844002 3.4310637 3.348653 3.7923174 3.3205132 3.416689 3.6042554 3.453921 3.4178545 3.3577354 3.4287271 3.7358556 3.346486 3.7402744 3.3119082 3.4389615 3.7820141 3.4294043 3.7777991 3.3123507 3.6185875 3.41767 3.5202053 3.4326205 3.443237 3.359878 3.4073896 3.7676597 3.3516731 3.515416 3.6208467 3.4914823
0.2982983 3.4818685 3.4041638 3.3198965 3.5864813 3.387788 3.4978652 3.3178906 3.582528 3.440318 3.3164563 3.3820977 3.352261 3.7278676 3.4378219 3.3968062 3.4703343 3.435654 3.349868 3.785126 3.4319077 3.34943 3.7931101 3.321237 3.417527 3.6048298 3.4547539 3.4187002 3.3584943 3.42947 3.7364964 3.3471713 3.7409005 3.3126376 3.439766 3.782819 3.4302456 3.7785363 3.3130832 3.6191916 3.4184177 3.5209363 3.4334722 3.4440942 3.3606417 3.4081464 3.7684083 3.3524494 3.516141 3.6214566 3.492338
0.2992993 3.4826422 3.4049191 3.3205705 3.586961 3.3885562 3.4986691 3.3185787 3.583012 3.4411178 3.317162 3.3827796 3.3529785 3.7284646 3.4385698 3.3975706 3.471108 3.4363964 3.3505971 3.785799 3.432703 3.3501573 3.793851 3.321913 3.418315 3.6053538 3.4555357 3.4194956 3.3592033 3.4301631 3.737085 3.3478107 3.7414746 3.313319 3.4405212 3.7835712 3.4310384 3.7792218 3.3137672 3.6197462 3.4191165 3.521619 3.434275 3.4449005 3.361357 3.408854 3.769104 3.3531787 3.5168183 3.622017 3.493144
0.3003003 3.4833665 3.405626 3.321196 3.5873919 3.389276 3.499423 3.319219 3.5834475 3.441868 3.3178194 3.3834124 3.3536484 3.72901 3.4392724 3.3982873 3.4718318 3.4370935 3.3512783 3.7864208 3.4334495 3.3508363 3.7945383 3.3225405 3.4190545 3.6058292 3.4562695 3.4202425 3.3598638 3.430807 3.7376223 3.3484056 3.7419963 3.3139534 3.441227 3.78427 3.431782 3.7798538 3.3144054 3.6202517 3.4197664 3.522254 3.435029 3.4456577 3.3620229 3.4095125 3.769747 3.3538613 3.5174477 3.6225278 3.4939003
0.3013013 3.4840417 3.4062843 3.3217747 3.5877748 3.3899477 3.5001292 3.3198116 3.583836 3.4425685 3.3184295 3.3839984 3.3542728 3.7295055 3.43993 3.3989577 3.4725084 3.4377456 3.351911 3.7869911 3.434148 3.3514674 3.795175 3.323121 3.419745 3.6062565 3.456955 3.4209409 3.3604772 3.4314032 3.7381082 3.348957 3.742467 3.3145432 3.4418855 3.7849174 3.4324784 3.7804353 3.3149977 3.6207094 3.4203682 3.5228424 3.4357357 3.4463656 3.3626413 3.4101233 3.7703393 3.3544974 3.5180297 3.622991 3.4946094
0.3023023 3.4846687 3.4068937 3.3223064 3.5881095 3.3905706 3.5007863 3.320357 3.5841765 3.44322 3.318992 3.3845353 3.3548503 3.7299497 3.440543 3.39958 3.4731364 3.438353 3.3524957 3.7875102 3.4347982 3.3520508 3.7957597 3.3236532 3.4203877 3.6066356 3.457593 3.4215908 3.3610413 3.4319506 3.7385435 3.349464 3.742887 3.3150866 3.4424953 3.7855134 3.433127 3.780965 3.3155444 3.6211185 3.4209228 3.5233834 3.4363945 3.4470234 3.3632128 3.4106867 3.7708795 3.3550863 3.5185657 3.6234055 3.49527
0.3033033 3.4852474 3.4074552 3.3227913 3.5883975 3.391147 3.5013957 3.3208556 3.5844696 3.4438229 3.3195074 3.385027 3.3553824 3.7303452 3.4411116 3.4001563 3.4737177 3.4389167 3.3530338 3.787979 3.4354024 3.3525872 3.7962942 3.32414 3.4209833 3.606967 3.4581833 3.4221928 3.3615594 3.432451 3.7389293 3.3499284 3.743258 3.315585 3.4430585 3.786059 3.433728 3.7814443 3.3160453 3.6214805 3.42143 3.5238779 3.4370055 3.4476328 3.3637366 3.411203 3.7713697 3.3556304 3.5190558 3.6237721 3.4958832
0.3043043 3.4857798 3.40797 3.3232317 3.5886393 3.3916755 3.501958 3.3213081 3.5847178 3.4443765 3.319977 3.3854713 3.3558693 3.7306914 3.4416373 3.400686 3.4742527 3.4394374 3.3535256 3.7883987 3.4359581 3.3530772 3.7967792 3.3245804 3.421532 3.607252 3.4587276 3.422748 3.3620307 3.4329045 3.7392669 3.3503497 3.7435799 3.3160384 3.443575 3.7865548 3.4342823 3.7818737 3.316502 3.6217961 3.4218917 3.5243273 3.4375706 3.4481945 3.364215 3.4116738 3.7718105 3.3561304 3.5194995 3.6240926 3.4964507
0.3053053 3.4862645 3.4084368 3.3236248 3.588835 3.3921583 3.5024738 3.3217149 3.5849185 3.4448838 3.320401 3.3858705 3.3563108 3.7309887 3.4421186 3.4011703 3.474741 3.4399137 3.3539715 3.7887688 3.4364676 3.3535213 3.797214 3.3249757 3.4220338 3.60749 3.4592257 3.4232564 3.362455 3.4333115 3.7395542 3.3507283 3.7438521 3.3164477 3.4440446 3.7870002 3.43479 3.7822537 3.3169148 3.6220646 3.422307 3.5247312 3.4380884 3.4487078 3.364646 3.4120975 3.7722018 3.3565843 3.519899 3.6243656 3.4969711
0.3063063 3.486704 3.4088578 3.323974 3.5889852 3.3925958 3.5029438 3.3220768 3.5850754 3.4453437 3.32078 3.3862247 3.3567083 3.7312393 3.4425578 3.40161 3.4751844 3.4403477 3.3543725 3.7890913 3.4369311 3.353921 3.7976003 3.325326 3.4224894 3.6076832 3.4596796 3.4237192 3.3628347 3.4336739 3.7397952 3.3510654 3.7440772 3.316813 3.44447 3.7873974 3.4352524 3.7825863 3.3172834 3.6222882 3.422678 3.5250912 3.438561 3.4491746 3.365032 3.412477 3.7725453 3.3569942 3.520254 3.6245937 3.497447
0.3073073 3.4870977 3.4092317 3.3242786 3.5890903 3.3929873 3.503368 3.3223946 3.5851872 3.4457557 3.3211136 3.386534 3.3570616 3.731442 3.442954 3.4020038 3.4755821 3.440739 3.3547273 3.789365 3.437349 3.3542752 3.7979388 3.3256314 3.4228992 3.607831 3.4600878 3.4241352 3.3631678 3.4339905 3.739989 3.3513613 3.7442546 3.3171356 3.44485 3.787747 3.435669 3.7828689 3.3176088 3.622466 3.4230032 3.5254061 3.4389865 3.4495935 3.3653722 3.4128113 3.77284 3.3573596 3.520565 3.6247761 3.497877
0.3083083 3.4874465 3.4095602 3.3245392 3.5891514 3.3933344 3.5037477 3.3226666 3.585255 3.4461212 3.3214042 3.3867993 3.35737 3.7315989 3.4433079 3.4023528 3.475936 3.4410887 3.3550386 3.7895923 3.4377217 3.3545847 3.7982292 3.3258924 3.4232645 3.607934 3.4604518 3.424506 3.3634562 3.4342625 3.740135 3.3516164 3.7443852 3.3174145 3.4451861 3.7880487 3.4360402 3.7831051 3.3178911 3.6226003 3.4232845 3.5256782 3.4393682 3.449966 3.3656683 3.4131021 3.7730875 3.357681 3.5208323 3.6249144 3.4982634
0.3093093 3.4877512 3.4098437 3.3247552 3.5891685 3.3936362 3.5040832 3.3228955 3.5852783 3.4464407 3.3216512 3.3870213 3.3576357 3.7317095 3.4436202 3.4026587 3.4762466 3.4413965 3.3553066 3.789773 3.4380498 3.3548517 3.7984731 3.3261094 3.4235847 3.6079924 3.4607723 3.4248328 3.3637006 3.4344912 3.7402356 3.3518314 3.7444696 3.3176517 3.4454782 3.788303 3.4363675 3.7832952 3.318131 3.6226897 3.423523 3.525907 3.4397051 3.4502926 3.3659186 3.413349 3.7732882 3.3579602 3.5210571 3.625008 3.4986057
0.3103103 3.4880118 3.4100819 3.3249276 3.5891423 3.3938947 3.504375 3.3230805 3.5852592 3.446715 3.3218546 3.3872004 3.357859 3.7317746 3.4438906 3.40292 3.4765136 3.4416623 3.3555312 3.789908 3.4383326 3.355075 3.7986712 3.326283 3.42386 3.608008 3.4610488 3.425114 3.3639 3.4346757 3.740291 3.352006 3.7445092 3.3178453 3.4457269 3.7885115 3.4366493 3.783438 3.318328 3.6227357 3.4237182 3.5260935 3.4399974 3.4505734 3.3661256 3.4135537 3.7734437 3.3581948 3.5212388 3.6250582 3.4989045
0.3113113 3.4882298 3.4102755 3.3250573 3.5890727 3.3941092 3.5046234 3.3232222 3.5851965 3.4469445 3.3220158 3.3873372 3.358039 3.7317953 3.4441204 3.4031389 3.476738 3.441888 3.3557124 3.7899969 3.4385715 3.3552554 3.7988234 3.3264139 3.424092 3.6079798 3.4612834 3.4253516 3.3640552 3.4348178 3.7403007 3.3521419 3.7445028 3.3179975 3.4459329 3.788674 3.436888 3.783536 3.3184834 3.622739 3.4238708 3.526238 3.440246 3.4508097 3.3662887 3.4137154 3.773553 3.3583887 3.521379 3.6250648 3.499161
0.3123123 3.4884052 3.4104247 3.325144 3.588962 3.3942795 3.5048285 3.3233209 3.585093 3.4471288 3.322135 3.3874323 3.3581767 3.731771 3.4443095 3.403314 3.47692 3.4420724 3.3558512 3.7900414 3.4387674 3.3553934 3.7989297 3.326501 3.4242804 3.6079092 3.461475 3.4255455 3.364167 3.4349172 3.7402663 3.3522377 3.744452 3.3181076 3.446097 3.7887917 3.437083 3.7835882 3.3185964 3.6226988 3.4239821 3.5263402 3.4404507 3.4510005 3.366408 3.4138355 3.773617 3.3585382 3.5214772 3.6250288 3.4993744
0.3133133 3.4885368 3.4105306 3.3251884 3.5888085 3.3944087 3.504991 3.3233767 3.584947 3.447268 3.3222127 3.387486 3.3582723 3.7317042 3.444458 3.4034467 3.4770603 3.4422174 3.3559475 3.7900414 3.4389193 3.3554893 3.7989914 3.326546 3.4244256 3.6077971 3.4616244 3.4256964 3.3642354 3.434975 3.7401881 3.352295 3.7443576 3.3181767 3.4462183 3.7888641 3.4372349 3.7835963 3.3186684 3.6226175 3.4240508 3.526401 3.4406123 3.4511468 3.3664842 3.4139142 3.773637 3.3586469 3.5215347 3.6249502 3.4995456
0.3143143 3.488628 3.4105928 3.3251908 3.5886133 3.3944943 3.5051124 3.3233907 3.5847602 3.4473643 3.322249 3.3874986 3.3583264 3.7315938 3.444567 3.4035375 3.477159 3.4423215 3.3560026 3.7899985 3.4390287 3.3555434 3.7990093 3.3265486 3.4245284 3.6076427 3.461732 3.4258037 3.3642619 3.434992 3.7400677 3.352314 3.74422 3.3182046 3.4462981 3.7888932 3.437344 3.7835612 3.3186994 3.6224937 3.4240801 3.5264208 3.440731 3.4512491 3.3665178 3.4139514 3.7736135 3.3587143 3.5215511 3.6248305 3.4996753
0.3153153 3.4886775 3.410612 3.3251514 3.5883784 3.3945382 3.5051923 3.323363 3.5845323 3.4474158 3.3222442 3.3874722 3.3583398 3.7314413 3.4446359 3.4035861 3.4772177 3.4423869 3.356016 3.789912 3.4390955 3.3555558 3.7989843 3.3265102 3.4245884 3.6074471 3.4617982 3.4258695 3.3642454 3.4349685 3.739904 3.3522944 3.74404 3.3181918 3.4463372 3.788878 3.4374108 3.7834818 3.3186898 3.6223292 3.4240685 3.5264006 3.4408083 3.4513083 3.3665094 3.413949 3.7735467 3.3587406 3.5215273 3.6246681 3.4997644
0.3163163 3.4886856 3.4105887 3.3250704 3.5881023 3.3945403 3.50523 3.3232932 3.5842643 3.4474256 3.322199 3.3874044 3.358312 3.7312462 3.4446664 3.4035935 3.4772348 3.442413 3.3559885 3.789783 3.4391203 3.3555274 3.7989163 3.3264291 3.4246073 3.6072106 3.4618242 3.4258928 3.3641865 3.4349034 3.739698 3.352237 3.7438176 3.3181386 3.4463348 3.7888203 3.4374359 3.7833602 3.318639 3.6221235 3.4240165 3.5263398 3.440843 3.4513247 3.3664594 3.4139059 3.7734365 3.3587253 3.5214627 3.6244648 3.4998124
0.3173173 3.488654 3.410524 3.3249488 3.5877864 3.3945012 3.5052276 3.3231826 3.5839565 3.447392 3.3221133 3.387298 3.3582435 3.73101 3.4446578 3.4035594 3.4772124 3.4424005 3.3559208 3.7896118 3.4391038 3.3554587 3.798805 3.3263087 3.424584 3.606934 3.4618096 3.4258747 3.3640873 3.4347997 3.7394512 3.3521423 3.7435536 3.3180456 3.4462929 3.7887201 3.43742 3.7831964 3.3185494 3.6218772 3.4239259 3.5262387 3.440836 3.4512975 3.3663673 3.4138231 3.7732852 3.3586698 3.521359 3.6242218 3.4998198
0.3183183 3.4885817 3.4104161 3.3247867 3.587431 3.394421 3.505185 3.3230314 3.5836098 3.447317 3.3219886 3.3871527 3.3581347 3.7307334 3.4446106 3.4034848 3.4771502 3.4423494 3.355812 3.7893994 3.439046 3.3553505 3.7986517 3.326147 3.424521 3.6066172 3.4617553 3.4258153 3.363946 3.434657 3.7391634 3.3520098 3.743249 3.3179135 3.4462109 3.788577 3.437363 3.7829907 3.3184202 3.6215906 3.4237967 3.526099 3.4407883 3.4512281 3.3662348 3.4137015 3.773091 3.3585749 3.521216 3.6239383 3.499787
0.3193193 3.4884696 3.4102678 3.324584 3.587036 3.394301 3.5051022 3.3228393 3.5832229 3.4471993 3.321824 3.3869684 3.3579865 3.7304165 3.4445252 3.4033709 3.4770489 3.4422603 3.3556643 3.7891452 3.4389477 3.355202 3.798457 3.3259444 3.424416 3.6062613 3.461661 3.4257154 3.3637638 3.4344754 3.7388344 3.3518403 3.7429035 3.3177414 3.4460893 3.7883923 3.437265 3.7827435 3.3182514 3.621265 3.4236288 3.5259194 3.4407 3.4511175 3.3660605 3.41354 3.7728562 3.3584392 3.5210342 3.623615 3.4997158
0.3203203 3.488319 3.4100797 3.3243423 3.5866027 3.3941405 3.5049803 3.322608 3.5827985 3.4470406 3.3216205 3.3867464 3.3577995 3.73006 3.4444022 3.4032164 3.4769087 3.4421341 3.3554769 3.7888508 3.4388084 3.3550143 3.7982209 3.3257027 3.424272 3.605866 3.4615285 3.4255755 3.3635418 3.4342551 3.7384663 3.3516345 3.7425184 3.317531 3.445929 3.7881665 3.4371262 3.7824562 3.3180437 3.6209004 3.4234226 3.5257025 3.4405718 3.4509652 3.3658476 3.4133408 3.7725806 3.358265 3.5208135 3.623252 3.4996052
0.3213213 3.4881282 3.409849 3.3240597 3.5861306 3.3939407 3.5048194 3.322336 3.5823355 3.446841 3.3213782 3.386486 3.3575726 3.7296643 3.444242 3.4030225 3.4767299 3.4419696 3.3552504 3.7885163 3.4386294 3.3547878 3.797944 3.3254206 3.424088 3.605432 3.4613566 3.4253955 3.363279 3.4339967 3.7380586 3.3513918 3.7420936 3.317282 3.4457297 3.7878995 3.4369483 3.7821274 3.3177974 3.620496 3.4231784 3.525446 3.4404035 3.4507713 3.3655922 3.4131036 3.7722645 3.3580515 3.5205553 3.622851 3.4994555
0.3223223 3.4878998 3.4095795 3.323739 3.5856202 3.3937018 3.5046206 3.322026 3.5818348 3.4466004 3.3210976 3.386188 3.3573074 3.7292292 3.4440444 3.4027898 3.4765136 3.4417694 3.354986 3.7881415 3.4384108 3.3545222 3.7976272 3.3251004 3.423865 3.6049595 3.4611468 3.4251764 3.362977 3.4337 3.7376132 3.3511143 3.7416303 3.3169951 3.4454923 3.7875934 3.436731 3.7817593 3.3175128 3.6200542 3.422897 3.5251522 3.4401953 3.4505377 3.3652997 3.4128284 3.7719085 3.357799 3.520259 3.6224113 3.4992678
0.3233233 3.4876337 3.4092703 3.3233793 3.585073 3.3934238 3.5043826 3.321676 3.581296 3.44632 3.3207793 3.3858528 3.3570042 3.7287567 3.443811 3.402518 3.476259 3.4415324 3.3546824 3.7877278 3.4381528 3.354219 3.7972698 3.3247404 3.423603 3.6044488 3.4608996 3.4249182 3.3626351 3.433367 3.7371278 3.3508 3.7411284 3.3166695 3.4452167 3.7872472 3.4364748 3.7813516 3.3171902 3.6195745 3.4225788 3.5248213 3.4399486 3.4502635 3.3649673 3.412516 3.7715127 3.3575094 3.5199254 3.6219332 3.4990423
0.3243243 3.48733 3.4089212 3.3229816 3.584488 3.393108 3.504107 3.321288 3.5807211 3.4459999 3.3204231 3.3854823 3.356663 3.7282457 3.4435413 3.402208 3.4759676 3.4412587 3.3543408 3.7872753 3.437856 3.353878 3.796874 3.3243427 3.4233024 3.6039004 3.4606147 3.4246213 3.362255 3.4329967 3.7366054 3.3504512 3.7405882 3.316307 3.4449048 3.786861 3.4361796 3.7809052 3.3168304 3.6190574 3.4222243 3.524453 3.4396634 3.4499497 3.3645957 3.4121668 3.771078 3.3571808 3.519555 3.6214178 3.4987803
0.32532534 3.4869885 3.4085338 3.322546 3.5838664 3.3927534 3.5037947 3.3208618 3.580109 3.4456406 3.3200307 3.3850741 3.3562841 3.7276976 3.4432354 3.4018598 3.4756403 3.44095 3.3539627 3.786784 3.437522 3.3534994 3.7964387 3.3239064 3.4229648 3.603316 3.4602928 3.4242864 3.3618364 3.4325907 3.7360456 3.3500671 3.7400112 3.315907 3.444555 3.7864358 3.4358475 3.7804198 3.3164334 3.618503 3.4218335 3.5240476 3.4393394 3.4495964 3.3641858 3.411781 3.7706056 3.3568149 3.5191483 3.6208646 3.4984803
0.32632634 3.4866107 3.4081078 3.322072 3.5832086 3.3923619 3.5034451 3.3203974 3.5794601 3.4452426 3.3196008 3.3846302 3.3558683 3.7271123 3.4428942 3.4014747 3.4752748 3.440605 3.3535464 3.7862551 3.4371486 3.3530838 3.7959657 3.3234327 3.4225883 3.6026945 3.4599347 3.423913 3.3613796 3.432148 3.7354481 3.3496478 3.739396 3.3154707 3.4441695 3.7859726 3.4354758 3.779896 3.3159995 3.6179128 3.4214067 3.5236068 3.4389782 3.4492052 3.3637378 3.4113595 3.770094 3.3564122 3.5187044 3.620276 3.498144
0.32732734 3.4861965 3.4076433 3.321561 3.5825143 3.391933 3.50306 3.319896 3.5787761 3.4448059 3.3191347 3.3841517 3.3554156 3.72649 3.442518 3.4010522 3.474874 3.4402258 3.3530946 3.7856889 3.4367387 3.352632 3.7954543 3.3229218 3.422176 3.602036 3.4595408 3.4235034 3.3608851 3.4316692 3.7348151 3.3491955 3.7387452 3.3149977 3.4437466 3.785472 3.4350681 3.779335 3.3155293 3.6172855 3.4209447 3.5231297 3.4385803 3.448774 3.3632526 3.4109025 3.769545 3.3559728 3.5182257 3.6196504 3.4977717
0.32832834 3.4857464 3.4071417 3.3210135 3.5817842 3.3914676 3.502638 3.3193574 3.578056 3.4443316 3.3186326 3.383637 3.3549266 3.7258325 3.4421067 3.4005926 3.4744384 3.439811 3.3526058 3.7850857 3.4362912 3.3521438 3.7949054 3.3223736 3.4217262 3.6013422 3.4591107 3.4230564 3.360353 3.4311562 3.7341452 3.3487077 3.738058 3.314489 3.4432886 3.7849333 3.4346228 3.778737 3.315023 3.6166227 3.4204476 3.5226169 3.4381442 3.4483056 3.36273 3.4104095 3.7689595 3.3554964 3.5177116 3.6189892 3.4973636
0.32932934 3.4852602 3.406603 3.320429 3.581019 3.3909655 3.502181 3.3187816 3.5773013 3.443819 3.3180947 3.3830879 3.3544016 3.7251387 3.4416614 3.4000974 3.473967 3.439363 3.3520818 3.7844448 3.4358065 3.3516195 3.79432 3.3217888 3.4212399 3.6006126 3.4586458 3.422573 3.3597846 3.4306066 3.7334394 3.3481867 3.7373343 3.313944 3.4427955 3.7843566 3.4341412 3.7781014 3.31448 3.6159244 3.4199145 3.5220695 3.4376717 3.4477987 3.3621705 3.4098816 3.7683368 3.3549848 3.517162 3.6182911 3.4969206
0.33033034 3.4847398 3.406027 3.3198085 3.580219 3.390428 3.501689 3.3181698 3.5765116 3.4432697 3.317522 3.3825047 3.3538404 3.724409 3.4411817 3.3995657 3.473461 3.4388807 3.351522 3.783769 3.4352858 3.3510602 3.7936978 3.3211684 3.420718 3.5998483 3.4581456 3.422054 3.3591785 3.4300241 3.7326984 3.3476322 3.7365751 3.3133636 3.4422674 3.7837448 3.4336233 3.7774305 3.3139026 3.6151915 3.4193487 3.5214868 3.4371636 3.4472556 3.3615746 3.4093194 3.7676778 3.3544364 3.5165782 3.6175594 3.4964418
0.33133134 3.4841838 3.405414 3.3191528 3.579384 3.3898544 3.5011616 3.3175209 3.575688 3.4426837 3.316914 3.381888 3.3532453 3.7236457 3.4406686 3.3989983 3.472921 3.438364 3.3509264 3.783057 3.4347298 3.3504663 3.7930398 3.3205113 3.4201608 3.5990498 3.4576128 3.421499 3.3585362 3.4294071 3.7319226 3.347045 3.7357812 3.3127484 3.4417048 3.7830968 3.4330695 3.7767236 3.3132899 3.6144247 3.4187493 3.52087 3.4366198 3.4466758 3.3609424 3.4087234 3.766983 3.3538532 3.5159605 3.6167932 3.4959302
0.33233234 3.4835947 3.404766 3.3184607 3.5785153 3.389246 3.5006003 3.3168383 3.57483 3.4420614 3.316272 3.3812375 3.3526134 3.722848 3.440122 3.3983958 3.4723468 3.4378147 3.3502972 3.7823095 3.4341378 3.3498368 3.7923462 3.3198195 3.419568 3.5982168 3.457044 3.4209085 3.3578596 3.4287562 3.7311122 3.3464246 3.734953 3.3120985 3.4411087 3.7824128 3.4324808 3.7759807 3.312642 3.6136231 3.4181159 3.5202193 3.43604 3.4460588 3.3602746 3.4080935 3.7662523 3.3532352 3.5153077 3.6159925 3.4953837
0.33333334 3.482971 3.4040823 3.317734 3.577613 3.388603 3.5000048 3.3161192 3.5739386 3.4414032 3.315595 3.3805528 3.351948 3.722015 3.4395423 3.3977585 3.471739 3.4372325 3.3496325 3.7815275 3.4335103 3.3491735 3.791617 3.3190918 3.4189413 3.5973494 3.4564426 3.4202836 3.3571467 3.428072 3.7302678 3.345772 3.7340908 3.3114145 3.4404778 3.781694 3.4318569 3.7752032 3.3119602 3.6127875 3.417449 3.5195348 3.4354255 3.445406 3.359572 3.4074306 3.7654872 3.3525822 3.514623 3.6151576 3.4948037
0.33433434 3.4823146 3.4033628 3.316973 3.5766778 3.3879251 3.4993768 3.3153658 3.5730135 3.4407094 3.314885 3.3798358 3.3512485 3.7211485 3.4389307 3.3970866 3.4710984 3.4366171 3.3489347 3.7807117 3.4328485 3.3484766 3.7908535 3.3183303 3.4182806 3.5964499 3.4558082 3.4196248 3.3563986 3.4273546 3.7293897 3.3450866 3.7331944 3.3106966 3.4398146 3.78094 3.4311986 3.7743917 3.3112442 3.6119194 3.41675 3.518817 3.4347763 3.4447176 3.358834 3.4067352 3.7646883 3.3518949 3.513904 3.6142898 3.4941907
0.33533534 3.4816241 3.4026086 3.3161771 3.5757089 3.387214 3.498715 3.3145778 3.5720563 3.4399805 3.314141 3.3790874 3.350515 3.7202497 3.4382868 3.396381 3.4704256 3.4359708 3.3482032 3.7798615 3.4321525 3.3477457 3.7900558 3.3175342 3.4175858 3.595516 3.4551406 3.418931 3.355616 3.4266052 3.7284784 3.3443704 3.732265 3.3099446 3.4391184 3.780152 3.430506 3.7735457 3.310495 3.6110184 3.416019 3.518067 3.4340932 3.4439945 3.3580613 3.4060063 3.7638547 3.3511748 3.5131528 3.613389 3.493545
0.33633634 3.4809017 3.4018204 3.315347 3.574707 3.3864694 3.4980206 3.313755 3.5710664 3.4392166 3.3133645 3.3783057 3.3497481 3.719318 3.437611 3.3956409 3.4697192 3.435292 3.347438 3.7789779 3.431422 3.3469825 3.7892246 3.316703 3.4168572 3.5945501 3.4544413 3.418204 3.354799 3.4258232 3.7275345 3.343622 3.731302 3.3091598 3.4383893 3.7793303 3.4297795 3.7726665 3.3097117 3.610085 3.4152544 3.5172846 3.4333763 3.4432368 3.357255 3.4052458 3.7629874 3.35042 3.5123692 3.6124554 3.4928663
0.33733734 3.4801462 3.400998 3.314484 3.5736732 3.3856912 3.4972937 3.3128986 3.5700445 3.4384193 3.3125558 3.377493 3.348948 3.7183528 3.436903 3.3948684 3.4689813 3.4345818 3.346641 3.7780614 3.4306579 3.3461862 3.7883596 3.315839 3.4160962 3.593552 3.45371 3.4174447 3.3539486 3.4250093 3.7265577 3.342843 3.730307 3.3083422 3.4376285 3.7784753 3.4290204 3.7717543 3.308896 3.6091192 3.4144592 3.5164692 3.432626 3.4424438 3.3564138 3.4044535 3.7620869 3.3496325 3.5115535 3.6114898 3.4921558
0.33833835 3.4793596 3.4001412 3.3135877 3.5726085 3.3848803 3.4965358 3.312009 3.5689914 3.4375875 3.3117137 3.3766487 3.3481154 3.7173567 3.4361649 3.3940628 3.468212 3.4338403 3.345811 3.7771115 3.4298615 3.3453574 3.7874625 3.3149421 3.4153028 3.592522 3.4529476 3.4166517 3.3530648 3.4241648 3.7255492 3.342033 3.7292802 3.3074913 3.436836 3.777587 3.4282277 3.770809 3.3080475 3.6081223 3.4136329 3.5156226 3.431843 3.4416177 3.3555403 3.4036303 3.7611537 3.348812 3.510707 3.610493 3.4914148
0.33933935 3.4785419 3.3992522 3.3126583 3.5715117 3.384038 3.4957466 3.3110867 3.5679066 3.4367228 3.3108401 3.375774 3.3472505 3.7163286 3.4353955 3.3932245 3.4674122 3.4330683 3.3449492 3.776131 3.4290316 3.3444967 3.7865324 3.3140125 3.4144764 3.591461 3.4521534 3.4158266 3.352147 3.4232879 3.7245097 3.3411922 3.7282224 3.3066087 3.4360125 3.776667 3.4274027 3.7698317 3.3071666 3.607094 3.4127758 3.5147448 3.4310267 3.4407578 3.3546329 3.4027758 3.7601888 3.3479598 3.5098279 3.6094646 3.4906416
0.34034035 3.4776926 3.3983297 3.3116963 3.570384 3.383163 3.494926 3.3101315 3.5667913 3.4358244 3.3099356 3.374868 3.3463538 3.715269 3.4345956 3.3923542 3.466581 3.4322658 3.3440561 3.7751174 3.4281697 3.3436046 3.7855701 3.3130498 3.413619 3.5903683 3.4513292 3.41497 3.3511972 3.422381 3.7234392 3.3403215 3.7271323 3.305694 3.4351578 3.7757149 3.4265454 3.7688217 3.3062544 3.6060352 3.4118876 3.513836 3.430179 3.4398649 3.3536932 3.4018912 3.7591915 3.347075 3.5089188 3.608405 3.4898376
0.34134135 3.476813 3.3973756 3.3107023 3.5692258 3.382256 3.4940753 3.309144 3.5656447 3.434894 3.3089995 3.3739324 3.3454244 3.7141795 3.433766 3.3914516 3.4657197 3.4314337 3.343131 3.7740731 3.4272757 3.342681 3.7845762 3.3120549 3.4127305 3.5892453 3.4504747 3.4140816 3.350215 3.4214447 3.7223372 3.3394208 3.726012 3.304748 3.4342723 3.774731 3.4256563 3.767781 3.3053098 3.604946 3.41097 3.5128965 3.4292994 3.438939 3.3527217 3.400976 3.7581632 3.3461583 3.5079796 3.6073153 3.4890046
0.34234235 3.475903 3.3963892 3.309677 3.5680375 3.3813188 3.4931936 3.3081245 3.5644686 3.4339314 3.3080325 3.3729672 3.3444645 3.71306 3.4329064 3.3905182 3.4648285 3.4305716 3.3421755 3.7729983 3.4263506 3.341727 3.7835526 3.311028 3.4118109 3.588092 3.4495907 3.4131622 3.3492007 3.4204776 3.7212057 3.338491 3.7248614 3.303771 3.4333572 3.7737164 3.4247355 3.7667096 3.3043342 3.6038268 3.4100227 3.5119271 3.428388 3.4379814 3.3517187 3.4000316 3.7571042 3.34521 3.5070102 3.6061957 3.4881408
0.34334335 3.4749637 3.3953702 3.3086193 3.566819 3.3803504 3.4922833 3.307073 3.563263 3.4329364 3.3070354 3.371972 3.3434737 3.7119095 3.4320173 3.389553 3.463908 3.4296799 3.3411894 3.771892 3.4253936 3.3407426 3.782497 3.30997 3.4108598 3.5869098 3.4486766 3.4122117 3.348155 3.419481 3.7200434 3.337531 3.7236805 3.3027632 3.432413 3.7726703 3.4237843 3.7656076 3.303328 3.6026778 3.4090462 3.510928 3.427446 3.4369912 3.3506827 3.399057 3.7560139 3.3442314 3.5060103 3.6050465 3.4872477
0.34434435 3.4739943 3.394321 3.3075314 3.5655706 3.3793526 3.4913428 3.30599 3.5620275 3.4319105 3.3060079 3.3709483 3.3424518 3.71073 3.4311001 3.388557 3.4629576 3.4287596 3.340173 3.7707572 3.4244058 3.3397284 3.7814121 3.3088808 3.4098802 3.5856962 3.4477344 3.4112318 3.347078 3.4184556 3.718852 3.3365426 3.72247 3.3017247 3.4314384 3.7715955 3.4228027 3.7644753 3.3022912 3.6015003 3.4080396 3.509899 3.4264734 3.4359703 3.349616 3.3980544 3.7548943 3.3432221 3.5049818 3.6038675 3.4863257
0.34534535 3.4729965 3.3932405 3.3064127 3.5642934 3.3783236 3.4903738 3.3048768 3.560763 3.4308534 3.304951 3.3698957 3.341401 3.709522 3.4301534 3.3875318 3.4619799 3.4278107 3.3391275 3.7695925 3.4233887 3.338684 3.7802973 3.3077607 3.4088702 3.584456 3.446763 3.4102213 3.34597 3.4174013 3.7176323 3.3355262 3.7212305 3.300656 3.4304364 3.7704892 3.4217904 3.7633142 3.3012238 3.6002936 3.4070063 3.508842 3.4254704 3.4349182 3.3485193 3.3970227 3.7537446 3.3421826 3.5039241 3.6026604 3.485375
0.34634635 3.47197 3.3921297 3.3052638 3.5629878 3.377266 3.4893765 3.303733 3.5594707 3.4297657 3.3038645 3.3688154 3.3403196 3.7082844 3.429179 3.3864756 3.4609728 3.4268334 3.3380518 3.7683985 3.4223404 3.337611 3.7791538 3.3066108 3.4078305 3.5831857 3.4457638 3.4091814 3.344832 3.4163194 3.7163835 3.3344808 3.719963 3.2995582 3.4294055 3.7693553 3.4207482 3.7621233 3.3001275 3.5990586 3.4059434 3.5077558 3.4244375 3.4338348 3.347392 3.395963 3.7525663 3.3411126 3.5028384 3.601425 3.4843955
0.34734735 3.4709153 3.3909888 3.304085 3.5616536 3.3761787 3.4883506 3.3025591 3.5581496 3.4286485 3.3027496 3.3677068 3.3392086 3.707019 3.428176 3.3853908 3.459938 3.425828 3.336948 3.7671762 3.421263 3.3365092 3.7779813 3.305431 3.4067626 3.581888 3.4447365 3.408113 3.3436635 3.415209 3.7151065 3.3334074 3.7186666 3.2984307 3.4283457 3.7681916 3.419677 3.7609038 3.2990007 3.5977962 3.4048529 3.5066407 3.4233751 3.4327214 3.3462348 3.3948758 3.7513587 3.3400135 3.5017238 3.6001606 3.483389
0.34834835 3.4698324 3.389818 3.3028765 3.5602918 3.3750627 3.4872973 3.3013558 3.5568008 3.4275012 3.3016062 3.3665714 3.3380692 3.705726 3.427146 3.3842766 3.4588757 3.424795 3.3358154 3.7659247 3.4201565 3.3353782 3.7767797 3.3042212 3.4056664 3.5805616 3.4436822 3.4070158 3.3424659 3.414071 3.7138011 3.332307 3.7173429 3.2972739 3.4272594 3.7670002 3.4185762 3.759656 3.2978456 3.5965056 3.4037352 3.5054984 3.4222841 3.4315786 3.3450475 3.3937604 3.750123 3.3388858 3.5005813 3.5988693 3.4823542
0.34934935 3.4687238 3.388619 3.301639 3.5589023 3.3739188 3.486217 3.3001223 3.5554252 3.4263246 3.300435 3.3654084 3.3369007 3.7044053 3.4260888 3.3831336 3.4577863 3.4237359 3.3346548 3.7646465 3.4190207 3.3342197 3.7755508 3.3029823 3.4045422 3.5792084 3.4426012 3.4058905 3.3412385 3.412907 3.712469 3.3311796 3.7159908 3.2960892 3.4261456 3.7657804 3.4174473 3.7583807 3.2966619 3.5951889 3.402591 3.5043283 3.4211645 3.4304063 3.343832 3.3926191 3.7488594 3.3377295 3.4994123 3.5975509 3.4812932
0.35035035 3.467587 3.38739 3.3003726 3.5574853 3.372747 3.4851096 3.2988605 3.5540214 3.4251184 3.2992349 3.364219 3.3357043 3.703058 3.4250042 3.381962 3.4566698 3.4226484 3.333466 3.7633405 3.417857 3.333033 3.774294 3.3017142 3.4033897 3.5778277 3.4414935 3.404737 3.3399823 3.4117146 3.7111096 3.3300247 3.7146125 3.2948751 3.425005 3.764533 3.4162903 3.7570772 3.2954493 3.593845 3.4014199 3.5031314 3.4200165 3.4292052 3.3425863 3.3914504 3.7475686 3.3365438 3.4982152 3.5962052 3.480205
0.35135135 3.4664233 3.3861322 3.299078 3.5560417 3.3715472 3.4839761 3.2975693 3.5525916 3.423884 3.298008 3.3630025 3.3344793 3.7016835 3.4238935 3.380762 3.4555273 3.421535 3.33225 3.7620075 3.4166656 3.33182 3.7730107 3.3004181 3.4022098 3.5764208 3.44036 3.4035559 3.338698 3.4104965 3.709724 3.3288429 3.7132072 3.2936335 3.4238372 3.7632587 3.415105 3.7557473 3.2942085 3.5924742 3.4002218 3.5019073 3.4188404 3.4279747 3.341313 3.3902557 3.7462502 3.3353305 3.4969919 3.5948339 3.4790905
0.35235235 3.4652338 3.3848476 3.2977552 3.5545719 3.370321 3.4828162 3.2962508 3.5511355 3.4226227 3.2967548 3.3617606 3.3332272 3.7002828 3.4227567 3.3795347 3.454359 3.420396 3.3310072 3.7606487 3.4154458 3.3305788 3.7717006 3.2990942 3.4010038 3.5749881 3.4392 3.4023483 3.3373847 3.4092526 3.7083123 3.3276343 3.7117758 3.2923641 3.4226441 3.7619581 3.4138923 3.7543914 3.2929406 3.5910783 3.3989983 3.5006561 3.417637 3.4267163 3.3400118 3.3890352 3.744906 3.3340893 3.495742 3.5934362 3.47795
0.35335335 3.4640186 3.3835344 3.2964041 3.5530756 3.3690677 3.4816308 3.2949038 3.5496535 3.4213326 3.295474 3.3604932 3.331948 3.6988566 3.4215941 3.3782806 3.4531648 3.419231 3.3297384 3.759263 3.4141986 3.3293118 3.7703648 3.2977424 3.399771 3.5735288 3.4380155 3.401114 3.336045 3.4079823 3.7068748 3.3264012 3.710319 3.2910678 3.4214253 3.7606316 3.4126534 3.7530088 3.291645 3.5896568 3.3977494 3.4993804 3.416407 3.4254305 3.3386822 3.3877892 3.7435355 3.332821 3.4944668 3.5920126 3.476784
0.35435435 3.4627779 3.3821945 3.2950263 3.5515542 3.3677874 3.48042 3.2935293 3.5481458 3.4200146 3.2941666 3.3591995 3.330641 3.6974046 3.4204056 3.3769991 3.4519458 3.4180398 3.3284416 3.7578523 3.4129252 3.3280187 3.7690024 3.2963629 3.398512 3.5720444 3.4368057 3.3998532 3.3346767 3.4066875 3.705412 3.3251414 3.708836 3.2897444 3.4201806 3.7592788 3.411386 3.7516005 3.2903223 3.5882096 3.3964746 3.4980786 3.4151495 3.424117 3.3373256 3.386518 3.7421386 3.3315253 3.4931653 3.590564 3.4755933
0.35535535 3.4615128 3.380827 3.2936213 3.5500069 3.3664815 3.4791846 3.292128 3.5466132 3.4186704 3.2928343 3.3578825 3.3293085 3.695928 3.4191923 3.375691 3.450702 3.4168239 3.3271208 3.7564163 3.4116251 3.3266997 3.7676153 3.2949567 3.3972278 3.570535 3.4355712 3.3985677 3.333282 3.4053679 3.703924 3.3238566 3.7073288 3.2883945 3.4189115 3.7579005 3.4100938 3.7501671 3.2889736 3.586738 3.3951755 3.4967513 3.413866 3.4227762 3.335942 3.385222 3.7407174 3.3302035 3.4918394 3.5890908 3.4743776
0.35635635 3.4602227 3.3794334 3.2921906 3.5484352 3.3651505 3.4779248 3.2906992 3.5450559 3.4172997 3.2914753 3.35654 3.3279495 3.6944273 3.4179544 3.3743567 3.4494328 3.4155836 3.3257725 3.7549562 3.4102983 3.3253548 3.7662034 3.2935238 3.395918 3.5690007 3.4343123 3.3972554 3.3318605 3.4040232 3.7024117 3.322547 3.7057967 3.2870183 3.4176183 3.7564983 3.4087746 3.748709 3.2875984 3.5852423 3.3938522 3.4953985 3.412557 3.4214091 3.3345323 3.383902 3.7392719 3.328855 3.4904876 3.5875936 3.4731383
0.35735735 3.4589086 3.3780136 3.2907329 3.5468385 3.3637936 3.4766412 3.2892442 3.5434742 3.415903 3.290092 3.355174 3.3265648 3.6929016 3.4166923 3.3729973 3.4481406 3.414319 3.3244007 3.753471 3.4089465 3.3239853 3.7647672 3.2920644 3.3945835 3.5674424 3.4330304 3.3959184 3.3304129 3.4026551 3.7008753 3.3212125 3.7042403 3.2856166 3.4163005 3.755071 3.4074304 3.7472262 3.2861967 3.583723 3.392505 3.4940224 3.4112217 3.4200158 3.3330965 3.382558 3.7378008 3.3274808 3.489112 3.586072 3.4718745
0.35835835 3.4575708 3.3765683 3.289249 3.545219 3.3624125 3.4753337 3.2877636 3.5418682 3.414481 3.288684 3.3537846 3.325155 3.6913528 3.4154053 3.3716118 3.4468253 3.41303 3.3230033 3.7519612 3.40757 3.3225915 3.7633066 3.29058 3.3932247 3.5658607 3.4317248 3.394557 3.3289394 3.4012628 3.6993158 3.3198535 3.7026606 3.2841892 3.4149597 3.75362 3.4060616 3.7457197 3.28477 3.58218 3.3911338 3.4926217 3.4098616 3.4185967 3.3316343 3.3811903 3.7363052 3.3260815 3.4877121 3.5845275 3.4705875
0.35935935 3.4562094 3.375098 3.2877398 3.5435746 3.3610067 3.4740028 3.2862573 3.5402389 3.4130332 3.2872515 3.352371 3.3237197 3.6897802 3.4140956 3.3702018 3.445486 3.4117172 3.3215818 3.750429 3.4061673 3.3211732 3.7618232 3.2890692 3.391842 3.5642543 3.4303968 3.3931718 3.3274405 3.3998475 3.697732 3.318471 3.701057 3.2827365 3.4135945 3.7521455 3.4046676 3.7441905 3.2833176 3.5806136 3.3897395 3.4911973 3.4084766 3.4171515 3.3301473 3.3798 3.7347875 3.3246567 3.486289 3.582959 3.4692774
0.36036035 3.454825 3.3736014 3.2862058 3.5419073 3.3595767 3.4726486 3.2847257 3.5385864 3.4115603 3.2857943 3.350935 3.32226 3.6881847 3.4127622 3.368767 3.444124 3.4103813 3.3201368 3.7488737 3.4047406 3.319731 3.760316 3.2875338 3.390435 3.562626 3.4290454 3.391762 3.325917 3.398409 3.696126 3.3170638 3.699431 3.2812595 3.4122071 3.750648 3.4032488 3.742637 3.281841 3.5790246 3.3883226 3.4897494 3.4070678 3.4156826 3.3286347 3.378386 3.733246 3.323207 3.4848418 3.581368 3.4679444
0.36136135 3.4534185 3.3720818 3.2846472 3.5402164 3.3581238 3.471273 3.283169 3.536911 3.4100633 3.284314 3.3494763 3.3207762 3.686567 3.4114065 3.3673081 3.4427397 3.4090228 3.3186681 3.7472956 3.4032898 3.318265 3.7587867 3.285973 3.389006 3.5609741 3.4276726 3.3903296 3.324368 3.3969488 3.6944973 3.3156345 3.697782 3.2797585 3.410797 3.7491274 3.4018068 3.7410614 3.2803407 3.5774136 3.3868828 3.4882782 3.4056349 3.4141886 3.327098 3.3769503 3.7316816 3.3217335 3.483373 3.5797539 3.46659
0.36236235 3.4519894 3.3705373 3.2830641 3.5385036 3.3566477 3.4698753 3.2815876 3.5352135 3.4085422 3.2828102 3.3479958 3.319268 3.6849265 3.4100275 3.3658252 3.441333 3.407641 3.3171763 3.745695 3.4018152 3.3167765 3.757235 3.2843888 3.3875532 3.5593007 3.4262776 3.3888736 3.3227954 3.3954654 3.6928468 3.3141816 3.6961117 3.2782335 3.409365 3.747585 3.4003408 3.7394636 3.2788148 3.5757804 3.3854203 3.4867845 3.4041786 3.4126706 3.3255363 3.3754926 3.7300954 3.3202355 3.4818804 3.5781188 3.4652123
0.36336336 3.4505389 3.368969 3.2814577 3.536768 3.3551483 3.4684558 3.279982 3.5334923 3.4069974 3.2812836 3.346493 3.317737 3.6832657 3.4086258 3.364318 3.439905 3.4062371 3.3156614 3.7440732 3.4003167 3.3152647 3.7556615 3.28278 3.3860776 3.5576053 3.4248614 3.3873951 3.3211985 3.3939607 3.6911743 3.3127067 3.6944191 3.2766838 3.4079113 3.7460208 3.398851 3.7378438 3.2772658 3.5741262 3.3839376 3.4852688 3.4026978 3.4111285 3.3239517 3.3740127 3.7284873 3.3187141 3.4803662 3.576462 3.4638147
0.36436436 3.4490669 3.3673782 3.279827 3.535011 3.3536267 3.4670153 3.278353 3.5317512 3.4054291 3.2797344 3.344969 3.316183 3.6815822 3.407203 3.3627894 3.4384563 3.4048114 3.314124 3.7424297 3.3987958 3.3137312 3.754067 3.281148 3.3845813 3.5558882 3.4234247 3.3858948 3.3195784 3.3924348 3.6894813 3.3112087 3.6927054 3.2751112 3.406436 3.7444355 3.3973396 3.7362027 3.2756937 3.57245 3.3824327 3.4837313 3.401195 3.4095633 3.3223433 3.372512 3.7268584 3.3171697 3.47883 3.574784 3.4623945
0.36536536 3.4475746 3.3657632 3.2781734 3.5332322 3.3520834 3.4655538 3.2767012 3.5299883 3.4038382 3.2781637 3.3434243 3.3146052 3.6798782 3.4057584 3.3612368 3.436986 3.4033642 3.3125648 3.7407653 3.3972526 3.3121753 3.7524512 3.2794924 3.3830621 3.5541499 3.421967 3.3843727 3.3179355 3.3908877 3.6877666 3.3096888 3.690971 3.2735162 3.4049404 3.7428284 3.3958054 3.7345407 3.2740984 3.5707538 3.3809066 3.4821725 3.3996704 3.4079747 3.3207116 3.3709903 3.7252073 3.3156018 3.4772727 3.5730848 3.4609547
0.36636636 3.4460607 3.3641262 3.276497 3.531433 3.3505182 3.4640718 3.2750251 3.528204 3.402225 3.2765703 3.3418584 3.3130054 3.6781535 3.4042923 3.359662 3.4354951 3.4018955 3.310984 3.7390807 3.3956866 3.3105974 3.750815 3.2778144 3.3815224 3.552391 3.4204893 3.3828287 3.316269 3.38932 3.686032 3.308148 3.6892157 3.2718983 3.4034233 3.7412016 3.3942487 3.732858 3.27248 3.569037 3.3793602 3.4805923 3.398123 3.406364 3.3190575 3.3694482 3.7235365 3.3140116 3.4756942 3.5713658 3.4594936
0.36736736 3.4445274 3.3624673 3.2747972 3.5296128 3.3489318 3.4625697 3.2733274 3.5264 3.40059 3.274956 3.3402727 3.3113842 3.676409 3.4028053 3.3580651 3.433985 3.4004061 3.3093817 3.7373757 3.3940992 3.3089995 3.7491586 3.276114 3.3799615 3.550612 3.418991 3.381264 3.3145804 3.387732 3.6842773 3.3065848 3.6874406 3.2702577 3.4018867 3.739554 3.3926702 3.731155 3.27084 3.5673 3.3777933 3.4789922 3.3965538 3.4047313 3.317381 3.3678858 3.721845 3.312399 3.4740949 3.5696263 3.458014
0.36836836 3.442974 3.3607864 3.2730765 3.5277724 3.3473246 3.4610484 3.2716067 3.5245752 3.3989325 3.2733212 3.3386664 3.309741 3.6746445 3.4012985 3.356447 3.4324548 3.3988967 3.3077583 3.7356508 3.39249 3.3073795 3.7474825 3.2743902 3.3783803 3.5488126 3.4174743 3.3796787 3.31287 3.386124 3.6825032 3.3050015 3.6856458 3.268596 3.40033 3.7378879 3.3910708 3.7294333 3.2691777 3.5655437 3.3762069 3.4773712 3.3949637 3.403076 3.3156824 3.3663044 3.720134 3.3107653 3.4724758 3.5678673 3.4565141
0.36936936 3.4414015 3.3590841 3.2713337 3.5259123 3.3456967 3.459508 3.2698646 3.5227308 3.3972547 3.2716644 3.3370414 3.3080761 3.672861 3.399772 3.3548079 3.430905 3.397366 3.306116 3.733907 3.39086 3.3057404 3.7457876 3.2726467 3.3767793 3.5469947 3.4159384 3.3780737 3.3111386 3.384497 3.6807096 3.3033974 3.6838322 3.2669127 3.3987541 3.7362018 3.3894506 3.727692 3.2674942 3.5637684 3.374601 3.4757302 3.3933527 3.4014 3.3139625 3.3647034 3.7184038 3.3091094 3.4708366 3.5660899 3.454995
0.37037036 3.43981 3.3573613 3.2695694 3.5240328 3.3440487 3.4579482 3.2681017 3.5208669 3.3955553 3.2699885 3.3353972 3.3063908 3.6710582 3.3982244 3.3531475 3.4293365 3.395817 3.304452 3.7321448 3.3892097 3.3040807 3.7440739 3.2708805 3.3751585 3.545157 3.4143841 3.3764482 3.3093853 3.3828502 3.6788974 3.301773 3.681999 3.2652085 3.3971596 3.734497 3.3878098 3.7259312 3.2657893 3.5619745 3.3729753 3.4740703 3.3917215 3.3997028 3.3122215 3.3630831 3.7166548 3.3074334 3.4691787 3.5642931 3.4534569
0.37137136 3.4381998 3.3556178 3.267785 3.5221343 3.342382 3.4563704 3.2663164 3.5189843 3.3938363 3.2682924 3.3337338 3.3046846 3.6692371 3.3966582 3.351467 3.4277496 3.394248 3.302769 3.7303634 3.387539 3.3024013 3.7423415 3.2690945 3.3735185 3.5433006 3.4128118 3.3748038 3.307612 3.381185 3.6770668 3.3001285 3.6801481 3.2634838 3.395546 3.7327743 3.3861494 3.7241528 3.264064 3.560162 3.3713312 3.4723907 3.3900695 3.3979852 3.3104596 3.3614445 3.7148871 3.305736 3.4675014 3.5624778 3.451901
0.37237236 3.4365714 3.3538537 3.2659798 3.5202167 3.3406951 3.4547746 3.2645116 3.517083 3.3920963 3.2665765 3.3320518 3.3029583 3.6673977 3.3950727 3.3497658 3.4261446 3.3926597 3.3010662 3.7285645 3.385848 3.3007026 3.7405918 3.2672875 3.3718596 3.541426 3.4112213 3.3731399 3.3058171 3.3795018 3.6752186 3.2984643 3.678279 3.2617378 3.3939137 3.731033 3.3844686 3.722356 3.2623181 3.5583313 3.3696692 3.4706926 3.3883984 3.3962474 3.3086772 3.359788 3.7131023 3.304018 3.4658048 3.5606446 3.450327
0.37337336 3.4349253 3.3520703 3.264154 3.518281 3.3389902 3.4531617 3.2626855 3.5151634 3.3903375 3.264842 3.3303533 3.3012128 3.6655412 3.3934689 3.348045 3.424522 3.3910522 3.2993448 3.7267482 3.3841376 3.2989855 3.7388241 3.2654605 3.370183 3.5395331 3.4096136 3.3714583 3.3040032 3.3778007 3.6733525 3.2967818 3.6763923 3.2599733 3.3922648 3.7292752 3.3827689 3.7205417 3.260553 3.5564837 3.3679895 3.4689767 3.3867078 3.39449 3.3068752 3.358114 3.7112992 3.3022814 3.4640903 3.5587935 3.4487362
0.37437436 3.4332619 3.3502674 3.262309 3.5163276 3.3372667 3.4515316 3.2608402 3.5132265 3.3885593 3.2630887 3.3286357 3.2994473 3.6636665 3.3918467 3.346306 3.4228823 3.3894272 3.297605 3.724914 3.3824084 3.2972498 3.7370393 3.263613 3.3684874 3.537623 3.4079888 3.3697581 3.3021698 3.3760824 3.671469 3.2950797 3.6744876 3.258188 3.3905978 3.7274995 3.3810503 3.7187102 3.2587667 3.554618 3.366292 3.4672427 3.3849983 3.3927126 3.3050532 3.3564222 3.7094784 3.3005238 3.4623585 3.5569258 3.4471276
0.3753754 3.4315815 3.3484454 3.260444 3.514356 3.335525 3.449885 3.258975 3.511271 3.3867624 3.2613173 3.326902 3.2976637 3.6617758 3.3902066 3.3445473 3.421225 3.3877842 3.2958474 3.723064 3.3806603 3.2954965 3.7352378 3.261747 3.3667743 3.5356953 3.406348 3.36804 3.3003173 3.3743463 3.6695695 3.2933593 3.6725667 3.256384 3.3889139 3.7257075 3.3793135 3.7168632 3.256962 3.5527363 3.3645768 3.465491 3.3832705 3.3909173 3.3032126 3.3547134 3.7076416 3.2987483 3.4606082 3.555041 3.4455025
0.3763764 3.429885 3.3466053 3.258561 3.5123677 3.3337655 3.448222 3.2570906 3.5092993 3.3849466 3.2595282 3.325151 3.295861 3.6598692 3.3885489 3.3427703 3.419552 3.3861237 3.2940717 3.7211974 3.3788943 3.2937245 3.7334208 3.259862 3.365045 3.5337517 3.4046905 3.3663049 3.2984457 3.3725939 3.6676526 3.291621 3.67063 3.2545614 3.3872142 3.7238996 3.3775578 3.7149987 3.2551386 3.5508382 3.3628454 3.463722 3.3815243 3.3891034 3.301353 3.3529882 3.7057886 3.296954 3.458842 3.5531397 3.443862
0.3773774 3.4281714 3.3447464 3.2566586 3.5103624 3.3319888 3.4465432 3.255188 3.5073109 3.3831131 3.2577212 3.3233836 3.2940397 3.6579447 3.386874 3.3409748 3.4178624 3.3844457 3.2922788 3.7193153 3.37711 3.291936 3.7315872 3.2579575 3.3632975 3.5317907 3.4030178 3.364553 3.2965558 3.3708248 3.665721 3.289864 3.6686764 3.2527204 3.385497 3.7220757 3.3757844 3.7131188 3.2532964 3.548924 3.3610976 3.4619365 3.3797603 3.387271 3.2994752 3.3512464 3.7039196 3.2951407 3.457059 3.5512228 3.4422045
0.3783784 3.426443 3.3428707 3.2547388 3.5083413 3.3301957 3.4448485 3.253267 3.505306 3.3812623 3.2558968 3.3216 3.292201 3.6560056 3.3851824 3.3391623 3.4161572 3.3827505 3.2904685 3.7174168 3.3753085 3.2901301 3.7297392 3.256036 3.3615348 3.5298147 3.4013295 3.3627844 3.294648 3.3690403 3.6637726 3.2880907 3.6667075 3.2508614 3.3837652 3.7202365 3.373994 3.711223 3.2514367 3.5469947 3.359334 3.460135 3.3779793 3.3854213 3.2975793 3.3494892 3.702035 3.29331 3.4552598 3.5492902 3.4405327
0.3793794 3.4246988 3.3409765 3.252801 3.5063043 3.3283854 3.4431396 3.2513275 3.5032854 3.3793938 3.254056 3.319801 3.2903447 3.6540508 3.3834743 3.3373318 3.4144373 3.3810396 3.288642 3.7155037 3.3734903 3.2883081 3.7278755 3.254096 3.359755 3.527823 3.399626 3.360999 3.2927217 3.3672395 3.6618102 3.2862995 3.6647236 3.248984 3.3820171 3.7183824 3.3721864 3.7093122 3.2495577 3.545049 3.3575544 3.458317 3.3761806 3.3835535 3.2956662 3.3477166 3.700135 3.2914615 3.453443 3.5473423 3.4388456
0.3803804 3.4229403 3.3390663 3.2508454 3.5042512 3.32656 3.4414158 3.249371 3.501249 3.377509 3.2521987 3.3179865 3.2884717 3.6520815 3.3817506 3.3354843 3.412702 3.3793116 3.2867994 3.7135766 3.3716545 3.28647 3.7259974 3.252139 3.3579612 3.5258155 3.3979082 3.3591988 3.29078 3.365424 3.6598322 3.2844925 3.662725 3.2470899 3.3802543 3.7165132 3.3703623 3.7073874 3.247663 3.5430894 3.3557594 3.4564836 3.3743663 3.3816698 3.2937353 3.3459287 3.6982214 3.2895951 3.451612 3.5453792 3.4371436
0.3813814 3.4211671 3.3371391 3.2488732 3.5021834 3.3247185 3.439678 3.247398 3.4991984 3.3756084 3.250326 3.3161578 3.2865818 3.6500978 3.3800108 3.3336215 3.410953 3.3775687 3.2849414 3.711635 3.3698037 3.2846167 3.7241063 3.2501652 3.3561506 3.5237947 3.3961766 3.3573825 3.2888207 3.3635938 3.6578414 3.282669 3.6607127 3.2451787 3.378477 3.714631 3.3685226 3.7054486 3.2457511 3.541115 3.3539505 3.4546356 3.3725352 3.3797693 3.2917883 3.3441267 3.6962934 3.2877135 3.449766 3.5434027 3.435428
0.3823824 3.4193802 3.3351965 3.246884 3.5001006 3.322862 3.4379268 3.2454073 3.4971323 3.3736906 3.2484372 3.3143146 3.284676 3.6481004 3.3782558 3.3317418 3.4091897 3.3758104 3.283068 3.7096794 3.367936 3.2827482 3.7222002 3.248175 3.3543262 3.5217583 3.3944314 3.3555517 3.2868457 3.36175 3.6558354 3.280829 3.6586854 3.2432516 3.376686 3.7127345 3.3666666 3.7034955 3.2438223 3.539127 3.3521266 3.4527726 3.370689 3.3778527 3.2898242 3.34231 3.6943507 3.2858152 3.4479053 3.5414116 3.4336987
0.3833834 3.4175792 3.3332381 3.2448792 3.4980044 3.320991 3.4361615 3.243401 3.4950528 3.3717582 3.2465336 3.312457 3.2827544 3.6460888 3.3764863 3.3298457 3.407413 3.3740366 3.2811794 3.7077103 3.3660529 3.2808642 3.7202816 3.2461681 3.3524873 3.5197082 3.3926735 3.353707 3.2848535 3.359891 3.6538162 3.278974 3.6566453 3.2413087 3.3748808 3.7108254 3.3647957 3.7015293 3.2418778 3.5371253 3.3502884 3.4508953 3.3688273 3.3759203 3.2878447 3.3404803 3.6923957 3.2838998 3.4460297 3.5394065 3.4319563
0.3843844 3.4157648 3.3312635 3.242859 3.4958935 3.3191056 3.4343839 3.241378 3.4929585 3.3698108 3.244615 3.3105853 3.2808163 3.644064 3.3747022 3.3279345 3.405623 3.372249 3.2792764 3.7057285 3.3641548 3.2789657 3.71835 3.2441459 3.350634 3.5176444 3.390902 3.3518476 3.2828465 3.3580184 3.651784 3.277103 3.6545916 3.239349 3.373063 3.708903 3.3629093 3.6995504 3.2399173 3.5351105 3.3484364 3.449004 3.36695 3.3739731 3.2858496 3.338637 3.690427 3.2819698 3.444141 3.5373888 3.4302006
0.3853854 3.4139385 3.329275 3.240823 3.493769 3.3172057 3.4325943 3.2393408 3.4908514 3.3678482 3.2426825 3.3087013 3.2788641 3.6420264 3.372904 3.3260088 3.40382 3.3704462 3.2773592 3.7037346 3.3622422 3.2770534 3.7164059 3.2421079 3.3487678 3.515568 3.3891187 3.3499746 3.2808242 3.3561335 3.649739 3.275218 3.652526 3.2373745 3.3712318 3.7069685 3.361009 3.6975589 3.2379415 3.5330832 3.3465722 3.4470987 3.3650584 3.372011 3.2838392 3.336781 3.6884463 3.2800243 3.442238 3.5353587 3.4284325
0.3863864 3.4120996 3.327271 3.2387722 3.491632 3.3152924 3.4307916 3.2372875 3.4887311 3.365872 3.2407353 3.3068042 3.276897 3.6399763 3.371091 3.3240683 3.4020052 3.3686302 3.2754283 3.7017286 3.3603148 3.2751274 3.7144504 3.2400553 3.3468876 3.513479 3.3873224 3.3480883 3.2787874 3.3542352 3.6476822 3.2733178 3.6504474 3.235385 3.369388 3.7050228 3.3590932 3.6955557 3.23595 3.5310426 3.3446941 3.445181 3.363153 3.3700345 3.2818136 3.3349113 3.6864533 3.2780633 3.440322 3.5333157 3.4266524
0.3873874 3.410249 3.3252542 3.2367065 3.4894814 3.3133664 3.428978 3.23522 3.4865978 3.3638816 3.2387753 3.3048944 3.2749157 3.6379151 3.369266 3.3221135 3.4001782 3.3668005 3.2734845 3.6997108 3.3583744 3.2731884 3.712483 3.2379882 3.3449962 3.511377 3.3855157 3.3461895 3.276736 3.3523254 3.645613 3.2714038 3.648357 3.2333815 3.367533 3.7030642 3.3571649 3.6935406 3.233945 3.5289903 3.3428044 3.44325 3.3612342 3.368044 3.2797754 3.3330307 3.6844487 3.2760887 3.4383936 3.531261 3.424861
0.3883884 3.4083862 3.323223 3.2346268 3.487319 3.3114276 3.4271533 3.233138 3.4844522 3.3618774 3.2368019 3.3029728 3.2729204 3.6358414 3.3674276 3.3201451 3.3983395 3.3649578 3.2715273 3.697682 3.3564203 3.2712364 3.710504 3.235907 3.3430915 3.5092633 3.3836975 3.344278 3.274671 3.3504024 3.6435328 3.2694762 3.6462555 3.2313635 3.3656657 3.7010956 3.355223 3.6915143 3.2319255 3.526928 3.3409026 3.4413066 3.3593013 3.3660398 3.2777216 3.3311384 3.6824331 3.2741003 3.4364533 3.529194 3.4230576
0.3893894 3.406513 3.3211794 3.232534 3.4851444 3.3094766 3.4253175 3.2310424 3.482295 3.3598611 3.234816 3.30104 3.2709117 3.633757 3.3655767 3.3181636 3.3964903 3.363103 3.2695577 3.695642 3.3544526 3.2692723 3.7085154 3.2338123 3.3411756 3.5071385 3.3818684 3.342355 3.2725925 3.3484693 3.6414413 3.2675354 3.6441424 3.229332 3.3637872 3.6991155 3.3532677 3.689477 3.2298927 3.5248528 3.338989 3.439352 3.357355 3.364023 3.2756553 3.3292346 3.680406 3.2720983 3.4345012 3.5271165 3.4212441
0.3903904 3.4046288 3.3191226 3.2304273 3.4829588 3.3075137 3.4234715 3.2289336 3.4801266 3.3578315 3.2328181 3.2990956 3.2688901 3.6316614 3.3637133 3.3161688 3.3946302 3.3612356 3.2675767 3.693591 3.3524728 3.2672958 3.7065158 3.2317042 3.3392477 3.5050025 3.380029 3.3404205 3.2705011 3.3465238 3.6393397 3.2655816 3.642019 3.2272873 3.361898 3.697126 3.3513002 3.68743 3.227846 3.5227675 3.3370643 3.4373856 3.3553975 3.3619933 3.2735755 3.32732 3.6783693 3.2700827 3.4325366 3.5250282 3.4194198
0.3913914 3.4027348 3.317053 3.228308 3.480762 3.3055387 3.4216156 3.2268114 3.477947 3.3557906 3.2308078 3.2971401 3.2668557 3.6295552 3.3618379 3.3141613 3.3927598 3.359355 3.2655833 3.6915307 3.3504803 3.2653074 3.704507 3.2295828 3.3373082 3.5028553 3.3781793 3.3384738 3.2683973 3.3445675 3.6372275 3.2636151 3.6398852 3.2252293 3.359999 3.695127 3.3493207 3.6853728 3.2257862 3.5206714 3.335129 3.4354076 3.3534274 3.3599513 3.2714834 3.3253949 3.6763225 3.268054 3.430561 3.5229292 3.417586
0.3923924 3.4008305 3.3149717 3.226176 3.4785542 3.3035536 3.4197497 3.2246773 3.4757566 3.3537369 3.228786 3.2951746 3.2648087 3.6274402 3.3599513 3.3121424 3.3908794 3.3574643 3.263579 3.6894615 3.348476 3.2633085 3.7024887 3.2274494 3.3353596 3.500699 3.3763208 3.3365176 3.2662811 3.342602 3.6351054 3.261636 3.637742 3.223159 3.3580894 3.6931186 3.3473291 3.6833065 3.2237144 3.5185652 3.3331828 3.4334192 3.3514452 3.3578973 3.2693784 3.3234594 3.6742663 3.2660136 3.428575 3.5208206 3.4157424
0.3933934 3.3989172 3.312879 3.2240329 3.476336 3.301558 3.4178753 3.2225304 3.4735558 3.3516724 3.2267537 3.2931998 3.2627506 3.6253152 3.3580537 3.3101118 3.38899 3.3555622 3.2615638 3.6873827 3.3464606 3.2612994 3.7004611 3.2253041 3.3333998 3.4985318 3.374453 3.3345513 3.2641535 3.340627 3.6329741 3.259646 3.6355894 3.221077 3.3561704 3.6911006 3.3453264 3.6812305 3.22163 3.5164502 3.3312275 3.4314208 3.3494523 3.3558316 3.2672625 3.3215148 3.6722004 3.263961 3.426579 3.5187027 3.41389
0.3943944 3.3969944 3.3107758 3.2218764 3.4741092 3.299552 3.4159923 3.2203727 3.4713454 3.3495977 3.2247105 3.2912145 3.2606807 3.6231804 3.3561456 3.3080692 3.3870907 3.3536491 3.259539 3.6852946 3.3444347 3.2592793 3.6984253 3.2231474 3.331431 3.4963553 3.3725767 3.3325744 3.2620142 3.3386407 3.630834 3.257645 3.6334274 3.2189832 3.3542426 3.6890745 3.3433132 3.6791465 3.2195342 3.5143254 3.329262 3.4294124 3.3474479 3.3537555 3.2651346 3.3195612 3.6701264 3.261897 3.4245732 3.5165746 3.4120278
0.3953954 3.3950639 3.3086622 3.2197106 3.4718719 3.2975364 3.4141002 3.2182035 3.4691262 3.3475122 3.222657 3.2892206 3.2586002 3.6210375 3.3542275 3.3060164 3.385184 3.3517258 3.257503 3.6831994 3.3423972 3.2572489 3.6963816 3.2209797 3.3294528 3.4941702 3.3706918 3.3305883 3.2598639 3.3366468 3.628686 3.255632 3.6312575 3.216878 3.352306 3.687041 3.341289 3.677054 3.2174273 3.5121925 3.327288 3.4273946 3.3454335 3.3516686 3.2629967 3.3175983 3.6680446 3.2598221 3.4225574 3.514439 3.4101577
0.3963964 3.3931243 3.3065367 3.217533 3.4696257 3.295511 3.412201 3.216023 3.4668975 3.3454163 3.220594 3.287218 3.256509 3.6188865 3.3522992 3.3039525 3.3832686 3.349793 3.2554584 3.6810954 3.3403504 3.2552094 3.6943307 3.2188005 3.327466 3.4919765 3.368799 3.3285937 3.2577033 3.3346448 3.626529 3.2536087 3.6290789 3.2147622 3.3503613 3.6849995 3.3392553 3.6749537 3.2153096 3.5100508 3.325305 3.4253678 3.3434083 3.3495717 3.260847 3.3156273 3.6659548 3.2577362 3.4205327 3.5122943 3.40828
0.3973974 3.3911781 3.3044028 3.2153463 3.4673715 3.2934775 3.410294 3.2138324 3.4646606 3.3433108 3.2185214 3.2852077 3.254407 3.6167276 3.3503616 3.301879 3.3813457 3.34785 3.2534046 3.6789842 3.338293 3.2531612 3.692272 3.2166116 3.3254704 3.4897742 3.366899 3.3265905 3.2555327 3.3326337 3.6243641 3.2515745 3.6268928 3.2126362 3.3484087 3.6829507 3.3372111 3.6728463 3.2131815 3.5079017 3.3233142 3.4233315 3.3413744 3.3474643 3.2586884 3.3136482 3.6638575 3.25564 3.4184995 3.5101423 3.406395
0.3983984 3.389224 3.3022592 3.213149 3.4651086 3.291436 3.4083803 3.211632 3.462415 3.3411965 3.2164407 3.2831895 3.2522964 3.614561 3.3484144 3.2997959 3.3794153 3.3458986 3.2513428 3.676867 3.3362272 3.2511048 3.6902072 3.2144134 3.3234673 3.4875646 3.3649917 3.3245792 3.2533536 3.330615 3.6221933 3.2495322 3.6247 3.2105002 3.3464484 3.6808958 3.3351583 3.6707327 3.2110434 3.5057445 3.3213153 3.4212883 3.3393312 3.3453484 3.2565196 3.3116624 3.6617541 3.2535346 3.4164586 3.5079827 3.4045029
0.3993994 3.3872633 3.300107 3.2109418 3.4628382 3.2893858 3.4064593 3.2094226 3.4601622 3.3390734 3.2143512 3.2811637 3.2501755 3.6123877 3.346459 3.2977033 3.377478 3.343938 3.2492719 3.674743 3.3341522 3.2490396 3.6881356 3.2122052 3.321456 3.4853477 3.363078 3.3225603 3.251164 3.3285892 3.6200147 3.2474785 3.6224995 3.2083545 3.3444817 3.678835 3.3330965 3.668612 3.2088954 3.5035806 3.3193092 3.4192362 3.3372781 3.343224 3.2543418 3.3096688 3.6596434 3.2514186 3.4144092 3.5058162 3.4026036
0.4004004 3.3852959 3.297946 3.2087262 3.4605606 3.2873282 3.4045324 3.2072031 3.4579017 3.3369422 3.212253 3.2791305 3.2480464 3.6102076 3.3444953 3.2956018 3.3755338 3.341969 3.2471936 3.6726122 3.3320684 3.2469668 3.6860583 3.2099876 3.3194385 3.4831238 3.3611584 3.3205345 3.2489662 3.3265557 3.6178298 3.2454176 3.6202931 3.2062001 3.3425078 3.6767676 3.3310266 3.6664853 3.2067385 3.50141 3.317296 3.4171774 3.3352177 3.3410907 3.2521548 3.3076682 3.6575267 3.2492945 3.4123526 3.503643 3.4006987
0.4014014 3.3833222 3.2957766 3.206502 3.4582756 3.2852635 3.4025998 3.2049751 3.455634 3.3348029 3.2101476 3.277091 3.2459087 3.6080217 3.3425238 3.2934923 3.373584 3.3399923 3.2451077 3.6704762 3.3299768 3.2448869 3.6839752 3.2077622 3.3174133 3.4808922 3.3592324 3.3185015 3.24676 3.3245173 3.6156383 3.2433474 3.6180801 3.2040365 3.3405282 3.6746945 3.3289475 3.664353 3.2045732 3.4992325 3.315276 3.415111 3.3331492 3.3389492 3.2499595 3.3056617 3.6554048 3.2471619 3.410289 3.5014632 3.398787
0.4024024 3.3813431 3.2935998 3.20427 3.4559839 3.2831926 3.4006615 3.2027392 3.4533603 3.332656 3.208035 3.2750452 3.2437623 3.6058292 3.340544 3.2913742 3.3716278 3.338007 3.2430146 3.668334 3.327877 3.2427988 3.6818876 3.2055273 3.315382 3.4786558 3.3573005 3.3164616 3.2445457 3.3224714 3.613441 3.2412682 3.6158617 3.2018642 3.3385425 3.672617 3.3268619 3.662215 3.2023983 3.4970496 3.3132496 3.413038 3.3310719 3.3368006 3.247757 3.3036494 3.653277 3.2450204 3.408218 3.499277 3.3968701
0.4034034 3.3793573 3.2914147 3.2020278 3.4536858 3.2811136 3.3987174 3.200495 3.4510794 3.3305013 3.2059147 3.272993 3.241608 3.6036308 3.3385565 3.2892485 3.3696656 3.3360147 3.240915 3.666187 3.3257694 3.2407048 3.6797943 3.2032852 3.313344 3.4764128 3.3553636 3.3144155 3.2423232 3.320419 3.611239 3.2391813 3.613637 3.199684 3.33655 3.6705348 3.3247676 3.6600726 3.2002158 3.49486 3.3112166 3.4109583 3.3289878 3.3346431 3.245545 3.3016303 3.6511443 3.2428706 3.4061408 3.497085 3.3949475
0.4044044 3.377367 3.2892222 3.1997793 3.4513812 3.2790287 3.3967676 3.1982424 3.448792 3.3283396 3.2037873 3.270934 3.2394452 3.6014266 3.3365629 3.2871141 3.3676975 3.3340142 3.2388082 3.6640348 3.3236542 3.238604 3.6776962 3.2010343 3.3113 3.4741628 3.3534207 3.3123631 3.2400932 3.318361 3.6090305 3.2370863 3.6114073 3.1974955 3.3345523 3.668447 3.3226662 3.6579247 3.1980245 3.492665 3.3091774 3.4088726 3.3268952 3.3324792 3.2433257 3.2996058 3.6490066 3.2407131 3.4040563 3.4948876 3.3930192
0.4054054 3.37537 3.287022 3.1975222 3.4490705 3.2769365 3.3948123 3.1959815 3.4464989 3.32617 3.201653 3.2688694 3.2372742 3.5992165 3.3345604 3.284972 3.3657238 3.332007 3.2366936 3.6618772 3.3215308 3.2364953 3.6755934 3.198776 3.3092494 3.4719074 3.3514724 3.3103042 3.237855 3.3162968 3.6068158 3.2349823 3.6091714 3.1952982 3.3325486 3.6663544 3.320557 3.6557713 3.1958253 3.4904637 3.3071322 3.4067783 3.3247957 3.3303068 3.241098 3.2975748 3.6468635 3.2385468 3.4019663 3.4926841 3.391085
0.4064064 3.3733675 3.2848148 3.1952562 3.4467525 3.2748384 3.392852 3.1937122 3.4441981 3.3239927 3.1995113 3.2667987 3.235096 3.5970013 3.332551 3.2828221 3.3637445 3.3299918 3.234573 3.6597147 3.319401 3.2343802 3.6734853 3.196509 3.307193 3.4696455 3.3495185 3.3082387 3.2356088 3.314226 3.6045969 3.2328713 3.6069303 3.1930933 3.3305397 3.664257 3.3184407 3.6536129 3.1936178 3.4882572 3.3050804 3.4046798 3.3226886 3.3281274 3.2388628 3.2955384 3.6447158 3.2363727 3.3998694 3.4904747 3.3891456
0.4074074 3.37136 3.2826002 3.192984 3.4444296 3.2727342 3.3908868 3.1914363 3.4418929 3.3218093 3.1973634 3.2647223 3.2329097 3.5947802 3.330535 3.2806652 3.3617601 3.32797 3.2324452 3.6575475 3.3172631 3.2322593 3.6713724 3.194235 3.3051307 3.4673786 3.3475604 3.306168 3.2333555 3.31215 3.6023722 3.230752 3.6046834 3.19088 3.3285248 3.6621552 3.316317 3.6514506 3.1914024 3.486045 3.3030233 3.4025738 3.3205743 3.3259406 3.2366207 3.2934961 3.6425633 3.2341905 3.397766 3.48826 3.387201
0.4084084 3.3693466 3.2803776 3.1907034 3.4421 3.2706232 3.388916 3.1891515 3.439581 3.3196187 3.1952078 3.2626398 3.2307162 3.5925536 3.328511 3.2785003 3.3597696 3.325941 3.2303116 3.655376 3.3151178 3.2301314 3.6692557 3.1919527 3.303062 3.4651055 3.3455968 3.3040907 3.2310953 3.3100681 3.6001425 3.2286253 3.6024323 3.1886597 3.326504 3.660049 3.3141863 3.6492834 3.189179 3.4838276 3.30096 3.4004626 3.3184533 3.3237472 3.2343702 3.2914486 3.640406 3.232001 3.395657 3.4860404 3.3852513
0.4094094 3.367329 3.278149 3.1884155 3.4397655 3.268506 3.38694 3.1868596 3.4372635 3.3174214 3.193046 3.260552 3.2285154 3.5903223 3.3264813 3.276328 3.357774 3.3239048 3.2281718 3.6531992 3.3129666 3.2279968 3.6671348 3.1896634 3.300988 3.4628277 3.3436275 3.3020082 3.2288275 3.307981 3.5979078 3.2264915 3.600176 3.1864316 3.324479 3.6579382 3.3120487 3.6471114 3.1869485 3.4816046 3.298891 3.3983448 3.3163247 3.3215458 3.232113 3.2893953 3.6382442 3.229804 3.3935418 3.4838154 3.3832965
0.4104104 3.3653057 3.2759132 3.1861196 3.4374247 3.2663836 3.3849597 3.1845605 3.4349399 3.3152173 3.190878 3.2584581 3.2263072 3.5880864 3.324445 3.2741492 3.3557732 3.3218625 3.2260256 3.6510186 3.310808 3.2258568 3.66501 3.1873665 3.2989085 3.4605446 3.3416536 3.2999196 3.226553 3.3058882 3.5956678 3.22435 3.5979147 3.184196 3.3224478 3.6558247 3.3099043 3.6449356 3.1847107 3.4793768 3.2968168 3.3962214 3.3141901 3.319339 3.2298484 3.2873373 3.6360786 3.2276 3.3914206 3.4815855 3.381337
0.4114114 3.3632774 3.2736707 3.1838176 3.4350781 3.2642546 3.3829741 3.182254 3.432611 3.3130064 3.1887035 3.256359 3.2240913 3.5858452 3.3224015 3.2719631 3.353768 3.319813 3.2238731 3.6488335 3.3086424 3.22371 3.662881 3.185063 3.2968233 3.4582558 3.3396754 3.2978253 3.2242715 3.3037906 3.5934236 3.2222018 3.595649 3.181953 3.3204126 3.6537058 3.3077528 3.6427555 3.182465 3.477144 3.2947373 3.3940926 3.3120484 3.3171248 3.227577 3.2852736 3.6339083 3.2253888 3.3892944 3.47935 3.3793724
0.4124124 3.3612447 3.2714221 3.1815083 3.4327269 3.2621198 3.3809845 3.1799402 3.4302766 3.3107896 3.1865227 3.2542548 3.22187 3.5836 3.3203523 3.26977 3.351758 3.3177574 3.2217152 3.6466444 3.3064709 3.2215586 3.6607475 3.1827526 3.2947326 3.4559627 3.3376927 3.2957263 3.221983 3.301687 3.5911748 3.220046 3.5933785 3.179703 3.3183722 3.6515832 3.305595 3.6405716 3.1802127 3.4749067 3.2926526 3.3919582 3.3099003 3.3149052 3.225299 3.2832053 3.6317344 3.2231705 3.3871617 3.4771106 3.377403
0.4134134 3.3592074 3.269167 3.1791916 3.4303696 3.2599802 3.3789904 3.1776204 3.427937 3.3085663 3.184336 3.252145 3.2196403 3.5813494 3.3182964 3.26757 3.3497424 3.3156955 3.2195506 3.6444516 3.3042924 3.2193997 3.6586108 3.1804342 3.2926366 3.4536638 3.3357048 3.2936215 3.219688 3.2995782 3.588922 3.2178836 3.5911036 3.1774461 3.3163264 3.6494575 3.303431 3.6383839 3.1779528 3.4726644 3.2905622 3.3898187 3.3077455 3.3126779 3.2230139 3.2811317 3.6295567 3.220945 3.3850245 3.4748662 3.3754292
0.4144144 3.3571649 3.2669048 3.1768687 3.4280076 3.2578351 3.3769913 3.1752934 3.4255931 3.3063374 3.1821423 3.2500305 3.2174044 3.5790944 3.3162346 3.265363 3.3477225 3.3136272 3.2173803 3.6422546 3.3021073 3.2172356 3.6564703 3.1781101 3.290536 3.4513607 3.3337128 3.2915115 3.2173858 3.297465 3.5866647 3.2157142 3.5888247 3.1751819 3.3142757 3.647328 3.3012605 3.6361916 3.1756856 3.4704173 3.288466 3.3876734 3.3055844 3.3104448 3.2207227 3.2790534 3.6273746 3.2187123 3.3828816 3.4726171 3.373451
0.4154154 3.3551185 3.264637 3.1745389 3.4256415 3.2556834 3.3749886 3.1729603 3.4232435 3.3041024 3.1799445 3.2479117 3.2151618 3.5768354 3.3141668 3.2631505 3.3456984 3.311553 3.2152054 3.6400537 3.2999167 3.2150662 3.6543262 3.1757793 3.2884302 3.449053 3.3317158 3.2893965 3.2150784 3.2953472 3.5844028 3.2135386 3.5865424 3.1729116 3.312221 3.6451952 3.2990837 3.633997 3.1734128 3.4681659 3.2863665 3.3855228 3.303418 3.3082056 3.2184243 3.276971 3.625189 3.2164738 3.3807335 3.470364 3.3714685
0.4164164 3.3530674 3.262363 3.1722028 3.4232695 3.2535276 3.3729813 3.170619 3.4208891 3.301861 3.1777391 3.2457876 3.212913 3.5745728 3.3120933 3.260931 3.3436692 3.309473 3.2130237 3.6378498 3.2977197 3.2128909 3.6521788 3.173442 3.2863188 3.4467409 3.329715 3.2872765 3.2127638 3.293224 3.5821362 3.2113562 3.5842547 3.170634 3.3101618 3.6430583 3.2969012 3.6317983 3.1711328 3.4659107 3.2842612 3.383368 3.3012447 3.3059607 3.2161198 3.2748823 3.6230004 3.2142284 3.3785808 3.468106 3.369481
0.4174174 3.3510125 3.2600832 3.1698604 3.4208934 3.2513666 3.3709695 3.168273 3.4185307 3.2996144 3.1755295 3.243658 3.2106578 3.5723057 3.3100145 3.2587056 3.3416362 3.3073878 3.210838 3.6356425 3.2955172 3.2107112 3.6500285 3.1710982 3.2842035 3.4444244 3.32771 3.2851517 3.210444 3.2910967 3.5798674 3.2091675 3.5819638 3.1683502 3.3080978 3.6409194 3.294713 3.6295962 3.1688461 3.4636512 3.2821512 3.3812077 3.2990663 3.3037097 3.2138097 3.2727902 3.6208081 3.2119768 3.3764231 3.4658449 3.3674908
0.4184184 3.348953 3.257798 3.1675117 3.4185128 3.2492006 3.368955 3.1659198 3.4161673 3.2973623 3.1733136 3.2415247 3.208397 3.5700347 3.3079298 3.2564745 3.3395982 3.3052957 3.2086463 3.633432 3.2933087 3.2085252 3.6478753 3.1687484 3.282083 3.4421034 3.3257015 3.2830222 3.208118 3.2889647 3.5775938 3.2069736 3.5796692 3.1660604 3.3060298 3.638777 3.2925196 3.6273909 3.1665535 3.4613876 3.280037 3.379043 3.2968817 3.3014536 3.2114935 3.2706938 3.6186123 3.209719 3.3742607 3.4635794 3.3654952
0.4194194 3.3468895 3.2555068 3.1651568 3.4161282 3.2470288 3.3669348 3.163561 3.4137995 3.295105 3.171093 3.2393856 3.2061293 3.56776 3.3058386 3.2542367 3.3375564 3.3031993 3.206449 3.631218 3.2910943 3.2063348 3.645718 3.166392 3.2799578 3.4397783 3.3236883 3.280888 3.2057855 3.2868273 3.5753174 3.2047725 3.577371 3.163764 3.303957 3.6366315 3.2903194 3.6251826 3.1642537 3.4591196 3.277917 3.376873 3.294691 3.2991905 3.209171 3.2685924 3.6164136 3.2074547 3.3720934 3.4613097 3.3634958
0.4204204 3.344822 3.25321 3.1627963 3.4137378 3.2448535 3.3649125 3.1611958 3.411427 3.2928417 3.1688669 3.2372437 3.2038565 3.5654812 3.3037438 3.2519937 3.3355098 3.3010974 3.204248 3.6290007 3.2888744 3.2041392 3.6435585 3.1640306 3.2778292 3.437449 3.3216715 3.2787495 3.2034483 3.2846866 3.5730367 3.2025661 3.5750692 3.161461 3.3018808 3.6344833 3.2881145 3.6229706 3.1619484 3.4568489 3.2757933 3.3746996 3.2924953 3.2969236 3.206843 3.2664876 3.614212 3.2051845 3.369922 3.4590366 3.361493
0.4214214 3.3427503 3.250908 3.1604295 3.4113448 3.242673 3.3628857 3.158825 3.409051 3.2905734 3.1666355 3.2350965 3.2015777 3.5631995 3.301643 3.2497447 3.3334603 3.2989898 3.202041 3.6267803 3.2866492 3.2019386 3.6413968 3.161662 3.2756953 3.4351168 3.3196511 3.2766066 3.2011046 3.2825422 3.570753 3.200354 3.572764 3.1591535 3.2998009 3.632332 3.285904 3.6207569 3.1596375 3.4545734 3.273666 3.3725212 3.2902946 3.2946506 3.2045088 3.264378 3.6120076 3.2029083 3.3677456 3.456759 3.359486
0.4224224 3.3406754 3.2486005 3.1580575 3.4089477 3.2404878 3.3608549 3.1564488 3.4066706 3.2882998 3.1643987 3.2329452 3.199293 3.560914 3.299537 3.24749 3.3314066 3.2968771 3.1998296 3.6245584 3.2844186 3.1997333 3.6392322 3.1592894 3.2735572 3.43278 3.3176265 3.274459 3.198756 3.280393 3.5684662 3.198136 3.5704556 3.1568398 3.2977161 3.6301785 3.283688 3.61854 3.157321 3.4522948 3.2715335 3.3703384 3.2880886 3.2923727 3.2021701 3.2622652 3.6098003 3.2006266 3.365565 3.454479 3.3574753
0.4234234 3.3385968 3.2462876 3.1556795 3.4065459 3.238298 3.3588212 3.1540666 3.404286 3.286022 3.162157 3.23079 3.197003 3.5586257 3.2974267 3.2452297 3.3293495 3.2947602 3.1976137 3.622332 3.2821832 3.197523 3.6370647 3.156911 3.2714152 3.43044 3.315599 3.2723076 3.1964025 3.2782397 3.5661752 3.1959124 3.5681443 3.1545193 3.2956276 3.6280222 3.2814672 3.6163201 3.1549978 3.4500124 3.2693977 3.368152 3.2858772 3.2900891 3.1998253 3.2601476 3.6075902 3.1983395 3.3633811 3.452195 3.3554614
0.4244244 3.3365145 3.2439706 3.153296 3.4041407 3.2361042 3.3567834 3.1516793 3.4018984 3.2837386 3.1599114 3.2286305 3.1947072 3.5563343 3.295311 3.2429645 3.327288 3.2926378 3.1953926 3.620104 3.2799423 3.195309 3.634895 3.1545258 3.2692692 3.4280958 3.3135676 3.270152 3.1940427 3.2760825 3.5638819 3.1936834 3.5658298 3.1521947 3.2935362 3.6258636 3.279241 3.6140978 3.15267 3.4477274 3.267257 3.365961 3.2836611 3.2878017 3.1974754 3.2580268 3.6053774 3.1960468 3.361193 3.4499078 3.353444
0.42542544 3.3344288 3.2416482 3.1509075 3.4017317 3.2339063 3.354743 3.1492863 3.3995068 3.2814507 3.1576602 3.2264678 3.1924067 3.5540392 3.2931907 3.240694 3.3252232 3.2905107 3.1931677 3.617874 3.2776966 3.19309 3.6327226 3.152137 3.2671192 3.4257488 3.311533 3.2679925 3.1916785 3.2739222 3.561586 3.1914496 3.5635126 3.1498635 3.2914405 3.6237025 3.2770104 3.6118734 3.150336 3.4454386 3.265113 3.363767 3.2814398 3.2855086 3.1951199 3.2559018 3.6031623 3.1937485 3.3590002 3.4476175 3.3514225
0.42642644 3.3323402 3.2393208 3.1485143 3.3993196 3.2317047 3.3526988 3.146888 3.3971114 3.2791584 3.1554053 3.2243004 3.190101 3.5517414 3.2910662 3.2384186 3.3231554 3.2883792 3.1909378 3.6156409 3.2754467 3.1908667 3.6305485 3.1497416 3.2649653 3.4233987 3.3094952 3.2658296 3.1893096 3.2717578 3.559287 3.189211 3.5611925 3.1475282 3.2893417 3.62154 3.2747746 3.6096466 3.147997 3.443147 3.2629654 3.3615687 3.2792134 3.2832117 3.1927602 3.253774 3.600945 3.1914458 3.3568037 3.445324 3.3493986
0.42742744 3.3302474 3.236989 3.1461153 3.396904 3.2294984 3.3506522 3.1444855 3.3947132 3.2768617 3.1531453 3.22213 3.18779 3.5494413 3.2889373 3.236138 3.3210833 3.286243 3.1887047 3.6134052 3.273191 3.188639 3.6283727 3.1473422 3.2628078 3.4210448 3.307454 3.263662 3.186936 3.26959 3.5569851 3.186967 3.5588698 3.1451871 3.2872396 3.6193752 3.2725344 3.607418 3.1456532 3.4408522 3.2608132 3.3593664 3.276983 3.2809088 3.1903954 3.2516418 3.5987253 3.189137 3.354604 3.4430277 3.3473706
0.42842844 3.3281517 3.234653 3.1437116 3.3944855 3.227288 3.3486018 3.142077 3.3923109 3.2745605 3.150881 3.219956 3.1854749 3.5471377 3.2868037 3.2338526 3.3190084 3.2841024 3.1864667 3.611168 3.2709312 3.1864073 3.626194 3.1449375 3.2606466 3.4186885 3.3054094 3.2614913 3.184557 3.267418 3.5546813 3.184718 3.5565445 3.1428409 3.2851331 3.6172085 3.2702894 3.6051867 3.143304 3.4385548 3.258658 3.357161 3.2747478 3.2786028 3.188026 3.249507 3.5965037 3.1868238 3.3524003 3.4407282 3.3453403
0.42942944 3.3260534 3.2323122 3.1413035 3.3920627 3.225074 3.3465495 3.1396644 3.389906 3.272255 3.148612 3.2177782 3.183154 3.5448322 3.2846656 3.2315629 3.3169298 3.2819579 3.1842248 3.6089284 3.268668 3.1841722 3.624014 3.1425285 3.2584817 3.4163291 3.3033624 3.259317 3.182174 3.265244 3.5523741 3.1824641 3.554217 3.1404896 3.2830245 3.6150393 3.268041 3.6029534 3.1409495 3.4362547 3.2564993 3.3549519 3.2725086 3.2762914 3.185651 3.2473683 3.5942798 3.1845057 3.350194 3.4384265 3.3433063
0.43043044 3.3239512 3.2299676 3.138891 3.3896384 3.222857 3.3444934 3.1372476 3.3874981 3.2699456 3.1463401 3.2155972 3.1808286 3.5425239 3.2825248 3.2292686 3.3148491 3.2798095 3.1819792 3.6066873 3.2663994 3.1819324 3.621832 3.1401143 3.2563143 3.4139671 3.3013122 3.2571394 3.1797864 3.2630658 3.5500655 3.1802058 3.5518868 3.1381342 3.2809122 3.6128693 3.2657876 3.600719 3.1385908 3.4339519 3.2543373 3.3527393 3.2702646 3.2739763 3.1832728 3.2452269 3.5920544 3.1821828 3.347984 3.4361217 3.3412697
0.43143144 3.3218477 3.2276177 3.1364734 3.3872104 3.2206357 3.3424346 3.1348252 3.385087 3.2676318 3.144063 3.2134123 3.1784992 3.5402138 3.280379 3.2269692 3.3127651 3.2776566 3.1797297 3.6044443 3.2641268 3.1796887 3.6196487 3.137696 3.2541425 3.411602 3.2992582 3.2549582 3.1773944 3.260885 3.5477543 3.1779437 3.5495548 3.1357734 3.2787971 3.6106968 3.2635293 3.5984821 3.1362276 3.4316463 3.252172 3.350524 3.2680163 3.271657 3.1808891 3.243082 3.5898268 3.1798553 3.3457704 3.433815 3.33923
0.43243244 3.3197398 3.2252645 3.1340506 3.3847792 3.218411 3.3403735 3.1323988 3.382673 3.2653146 3.1417825 3.211225 3.176165 3.537901 3.278229 3.2246656 3.3106775 3.2754998 3.1774764 3.602199 3.2618496 3.1774423 3.617463 3.135273 3.251968 3.4092348 3.2972028 3.2527738 3.1749985 3.2587 3.5454402 3.1756763 3.5472207 3.133409 3.276679 3.6085234 3.2612677 3.5962439 3.1338592 3.4293382 3.250003 3.3483055 3.2657642 3.2693338 3.1785014 3.240934 3.5875974 3.1775231 3.3435535 3.431505 3.3371878
0.43343344 3.3176298 3.222908 3.1316247 3.3823457 3.2161827 3.3383093 3.1299682 3.380257 3.2629929 3.1394985 3.2090342 3.1738272 3.5355854 3.2760758 3.222358 3.308587 3.273339 3.1752195 3.5999527 3.2595685 3.1751919 3.6152766 3.1328459 3.2497897 3.4068646 3.295144 3.2505863 3.1725981 3.2565129 3.5431254 3.1734056 3.5448842 3.1310387 3.2745574 3.6063485 3.259002 3.594004 3.131487 3.4270282 3.2478323 3.346084 3.263508 3.2670064 3.1761098 3.2387831 3.585367 3.1751866 3.3413339 3.4291935 3.3351426
0.43443444 3.3155165 3.2205467 3.1291945 3.3799098 3.2139516 3.3362436 3.127533 3.3778372 3.2606676 3.13721 3.2068408 3.1714845 3.5332685 3.2739193 3.2200468 3.306495 3.2711751 3.1729586 3.5977044 3.2572844 3.1729379 3.6130884 3.130415 3.2476091 3.4044926 3.293083 3.2483957 3.1701934 3.254323 3.5408082 3.1711302 3.542546 3.128665 3.272434 3.6041718 3.2567325 3.591762 3.1291099 3.424716 3.2456567 3.3438592 3.2612484 3.264676 3.173714 3.2366295 3.5831342 3.1728468 3.3391116 3.426879 3.333095
0.43543544 3.313402 3.2181814 3.12676 3.3774717 3.2117167 3.3341742 3.1250942 3.375416 3.2583401 3.1349177 3.2046447 3.169138 3.530949 3.2717588 3.2177308 3.3043997 3.2690072 3.170695 3.5954547 3.254996 3.1706798 3.6108992 3.12798 3.2454247 3.4021182 3.2910194 3.2462018 3.1677854 3.25213 3.5384886 3.1688514 3.540206 3.1262875 3.2703075 3.6019936 3.2544594 3.589519 3.1267285 3.422401 3.2434795 3.3416317 3.258984 3.262341 3.1713142 3.2344728 3.5809002 3.1705022 3.3368864 3.4245634 3.3310452
0.43643644 3.3112845 3.2158132 3.124321 3.375031 3.2094789 3.3321028 3.1226509 3.3729918 3.2560077 3.132623 3.2024443 3.1667871 3.528629 3.2695951 3.2154112 3.302302 3.2668366 3.168428 3.593204 3.2527041 3.1684196 3.6087086 3.1255398 3.2432384 3.399741 3.2889528 3.2440052 3.1653738 3.2499342 3.5361674 3.166568 3.5378642 3.123905 3.268179 3.5998144 3.2521822 3.5872753 3.1243432 3.4200845 3.2412987 3.339402 3.2567174 3.260003 3.168911 3.2323136 3.5786648 3.168153 3.3346586 3.422245 3.3289926
0.43743744 3.3091636 3.2134414 3.1218786 3.372588 3.2072382 3.330029 3.1202044 3.3705652 3.2536721 3.1303241 3.2002425 3.1644332 3.5263064 3.2674277 3.2130878 3.300201 3.2646618 3.166158 3.5909514 3.2504086 3.1661553 3.6065168 3.1230972 3.2410483 3.3973618 3.2868843 3.241806 3.1629584 3.2477365 3.5338445 3.1642816 3.535521 3.1215189 3.2660465 3.5976348 3.2499018 3.5850296 3.1219532 3.417765 3.2391157 3.3371694 3.254446 3.2576609 3.1665037 3.2301512 3.5764282 3.1658 3.3324275 3.4199245 3.326937
0.43843845 3.307042 3.2110667 3.119433 3.370143 3.2049952 3.3279538 3.117754 3.3681371 3.2513332 3.1280224 3.1980376 3.1620753 3.5239818 3.2652576 3.2107608 3.2980978 3.2624843 3.1638844 3.5886989 3.2481093 3.1638882 3.604324 3.1206503 3.2388563 3.3949814 3.2848134 3.2396045 3.1605392 3.2455351 3.5315204 3.1619916 3.5331764 3.119129 3.2639127 3.5954537 3.247618 3.5827832 3.1195612 3.4154453 3.23693 3.3349342 3.2521725 3.2553163 3.164093 3.2279875 3.574191 3.1634443 3.3301952 3.4176025 3.3248796
0.43943945 3.3049173 3.2086878 3.116983 3.3676958 3.2027488 3.3258762 3.1153002 3.365706 3.2489917 3.1257174 3.1958306 3.1597137 3.5216565 3.2630844 3.2084303 3.2959933 3.2603037 3.1616082 3.5864444 3.2458074 3.1616182 3.6021304 3.1182005 3.236662 3.3925989 3.28274 3.2373996 3.1581173 3.2433329 3.5291948 3.1596978 3.53083 3.1167355 3.261777 3.5932717 3.2453308 3.5805364 3.1171646 3.4131234 3.2347417 3.332697 3.2498941 3.2529676 3.161678 3.2258205 3.5719528 3.1610842 3.3279603 3.4152792 3.3228202
0.44044045 3.3027909 3.206306 3.1145303 3.3652468 3.200499 3.323796 3.1128426 3.363274 3.2466474 3.123409 3.1936204 3.1573489 3.519329 3.2609081 3.2060964 3.2938857 3.2581196 3.159329 3.5841887 3.2435017 3.1593451 3.5999365 3.115746 3.2344644 3.3902142 3.280665 3.2351923 3.1556916 3.241127 3.5268683 3.1574006 3.5284827 3.1143384 3.2596378 3.5910888 3.2430406 3.5782878 3.1147635 3.4107995 3.2325506 3.330457 3.2476132 3.2506168 3.1592605 3.223652 3.5697129 3.1587205 3.3257217 3.412954 3.320759
0.44144145 3.300662 3.2039208 3.1120734 3.3627958 3.198248 3.3217142 3.110382 3.3608406 3.2442994 3.1210983 3.1914086 3.1549797 3.5170002 3.258729 3.2037587 3.2917757 3.255933 3.1570468 3.5819328 3.2411926 3.1570697 3.5977411 3.113289 3.2322645 3.387828 3.2785878 3.232983 3.1532629 3.2389197 3.52454 3.1550999 3.5261335 3.1119385 3.2574973 3.5889053 3.2407465 3.5760384 3.11236 3.4084742 3.2303576 3.3282146 3.2453294 3.248262 3.1568396 3.2214804 3.5674725 3.156353 3.3234816 3.410627 3.3186955
0.44244245 3.2985315 3.201533 3.1096141 3.3603437 3.195993 3.3196301 3.1079173 3.3584042 3.2419488 3.1187835 3.1891942 3.152608 3.5146706 3.2565463 3.201418 3.2896638 3.2537436 3.1547618 3.5796752 3.2388809 3.1547906 3.5955453 3.1108289 3.2300627 3.3854403 3.2765083 3.2307708 3.1508307 3.2367094 3.5222106 3.1527967 3.5237844 3.1095338 3.255354 3.5867214 3.2384498 3.5737886 3.1099527 3.4061475 3.2281623 3.3259711 3.243042 3.245905 3.1544156 3.219307 3.5652308 3.1539826 3.3212395 3.4082985 3.3166296
0.44344345 3.2963986 3.199143 3.1071515 3.35789 3.1937366 3.3175452 3.1054504 3.3559666 3.2395954 3.1164672 3.1869774 3.1502335 3.5123394 3.2543619 3.1990743 3.2875504 3.251552 3.1524744 3.5774179 3.2365665 3.15251 3.5933487 3.1083653 3.2278585 3.3830514 3.2744272 3.2285566 3.148396 3.234498 3.5198803 3.15049 3.5214334 3.1071272 3.2532094 3.5845366 3.2361512 3.5715382 3.1075418 3.403819 3.2259645 3.3237255 3.2407527 3.2435446 3.1519885 3.2171316 3.5629888 3.1516092 3.3189955 3.4059694 3.3145628
0.44444445 3.2942648 3.1967487 3.104685 3.3554342 3.1914768 3.3154578 3.10298 3.3535275 3.2372391 3.1141472 3.184759 3.1478553 3.5100076 3.252175 3.1967275 3.2854352 3.2493563 3.1501844 3.5751595 3.2342489 3.150226 3.5911515 3.1058989 3.2256522 3.3806608 3.2723439 3.2263396 3.1459584 3.232284 3.5175486 3.1481805 3.519081 3.1047168 3.2510624 3.582351 3.2338483 3.5692868 3.1051283 3.40149 3.2237644 3.3214772 3.2384593 3.2411816 3.1495583 3.2149541 3.5607457 3.1492324 3.3167493 3.403638 3.3124933
0.44544545 3.292129 3.1943526 3.1022167 3.3529775 3.189216 3.3133698 3.100507 3.351087 3.2348812 3.1118255 3.1825383 3.145475 3.507674 3.2499852 3.1943777 3.2833178 3.2471595 3.1478915 3.5729003 3.2319293 3.1479402 3.5889544 3.1034296 3.2234433 3.3782692 3.2702594 3.2241216 3.143518 3.2300684 3.5152168 3.145869 3.5167289 3.102303 3.2489138 3.5801654 3.231544 3.5670352 3.1027114 3.399159 3.2215624 3.3192275 3.2361646 3.2388163 3.1471255 3.2127748 3.5585027 3.1468527 3.314502 3.4013066 3.3104224
0.44644645 3.289991 3.1919534 3.0997453 3.3505194 3.1869516 3.3112788 3.0980308 3.3486452 3.2325199 3.1095 3.1803157 3.1430907 3.50534 3.2477934 3.1920247 3.2811985 3.24496 3.1455967 3.5706408 3.229606 3.1456513 3.586757 3.100958 3.221233 3.3758762 3.268173 3.2219007 3.1410747 3.227851 3.5128832 3.143554 3.5143752 3.0998864 3.2467632 3.577979 3.2292356 3.5647829 3.1002913 3.3968272 3.2193594 3.3169758 3.233866 3.236448 3.1446896 3.2105932 3.5562587 3.1444697 3.312252 3.3989732 3.3083491
0.44744745 3.2878518 3.1895518 3.0972705 3.3480597 3.1846857 3.3091865 3.095552 3.3462029 3.2301564 3.107173 3.178091 3.1407037 3.5030053 3.2455983 3.1896691 3.2790773 3.242758 3.1432996 3.5683808 3.2272801 3.143361 3.584559 3.0984826 3.2190204 3.3734822 3.2660844 3.2196784 3.138629 3.2256315 3.5105493 3.1412363 3.5120213 3.0974674 3.2446108 3.575793 3.2269254 3.5625303 3.0978692 3.3944945 3.217154 3.3147228 3.2315648 3.2340772 3.142251 3.2084103 3.5540147 3.1420836 3.3100011 3.3966389 3.3062754
0.44844845 3.2857118 3.187149 3.0947936 3.345599 3.1824183 3.3070936 3.09307 3.3437579 3.227791 3.1048434 3.175865 3.1383147 3.5006695 3.243402 3.1873116 3.2769551 3.2405543 3.1410007 3.5661213 3.2249527 3.141068 3.5823607 3.096005 3.2168064 3.3710864 3.2639952 3.217454 3.136181 3.2234108 3.5082147 3.1389165 3.5096667 3.0950453 3.2424572 3.5736065 3.2246132 3.5602777 3.0954437 3.3921611 3.2149465 3.3124678 3.229262 3.2317047 3.13981 3.2062254 3.5517707 3.1396954 3.3077486 3.3943038 3.3041992
0.44944945 3.2835698 3.1847427 3.0923142 3.3431377 3.1801486 3.304999 3.0905862 3.3413124 3.2254233 3.102512 3.1736374 3.1359234 3.4983332 3.2412035 3.1849513 3.2748313 3.238348 3.1386993 3.5638604 3.2226224 3.138773 3.580162 3.093525 3.214589 3.3686905 3.261904 3.2152276 3.1337311 3.2211888 3.50588 3.1365945 3.507311 3.0926208 3.2403016 3.57142 3.2222984 3.5580244 3.0930157 3.3898268 3.2127376 3.3102124 3.2269568 3.229329 3.1373665 3.204039 3.5495257 3.1373048 3.3054945 3.391968 3.302122
0.45045045 3.2814264 3.1823351 3.0898328 3.3406758 3.177877 3.3029034 3.0881004 3.338867 3.2230535 3.1001782 3.1714077 3.1335297 3.4959965 3.2390027 3.1825888 3.2727056 3.2361398 3.136396 3.5615997 3.2202904 3.1364765 3.5779638 3.091043 3.2123723 3.3662934 3.2598116 3.2129998 3.1312785 3.2189648 3.5035448 3.1342704 3.5049562 3.0901935 3.2381446 3.569234 3.219981 3.5557718 3.0905852 3.3874912 3.2105274 3.307955 3.2246487 3.2269518 3.1349216 3.2018514 3.5472808 3.1349115 3.3032384 3.3896317 3.3000436
0.45145145 3.2792814 3.1799252 3.087348 3.3382123 3.1756034 3.300806 3.0856116 3.33642 3.2206812 3.0978417 3.169176 3.1311326 3.493658 3.2368007 3.180223 3.2705786 3.2339296 3.1340907 3.5593388 3.217955 3.1341772 3.5757651 3.0885577 3.2101526 3.363896 3.2577186 3.2107706 3.128823 3.2167394 3.5012088 3.1319437 3.5025997 3.0877643 3.2359867 3.567047 3.2176611 3.5535183 3.0881515 3.3851552 3.2083151 3.305696 3.2223392 3.2245727 3.1324732 3.1996622 3.5450356 3.132515 3.3009818 3.387294 3.297964
0.45245245 3.2771363 3.1775126 3.0848618 3.3357487 3.1733284 3.2987077 3.0831208 3.3339722 3.2183073 3.0955043 3.1669436 3.128734 3.491321 3.2345963 3.1778555 3.2684512 3.2317176 3.1317837 3.5570784 3.2156186 3.1318762 3.5735674 3.0860715 3.2079315 3.3614979 3.2556226 3.208539 3.1263664 3.214513 3.4988728 3.1296148 3.5002437 3.0853324 3.2338276 3.5648599 3.2153401 3.5512652 3.0857162 3.3828192 3.206101 3.3034363 3.2200265 3.222191 3.1300235 3.1974716 3.5427907 3.1301174 3.298724 3.3849566 3.2958832
0.45345345 3.2749894 3.175099 3.0823739 3.3332846 3.171052 3.2966084 3.0806282 3.3315237 3.2159324 3.0931654 3.1647105 3.1263335 3.488984 3.2323906 3.1754863 3.266322 3.2295039 3.129475 3.554818 3.2132804 3.1295743 3.5713696 3.0835824 3.2057095 3.3590991 3.2535272 3.2063072 3.123908 3.2122855 3.4965363 3.127285 3.4978874 3.0828989 3.231667 3.562674 3.213017 3.5490131 3.0832796 3.3804822 3.203887 3.3011756 3.2177134 3.2198079 3.1275716 3.19528 3.540546 3.127717 3.296465 3.3826184 3.293801
0.45445445 3.2728415 3.1726828 3.0798829 3.3308196 3.1687737 3.2945085 3.0781336 3.3290746 3.213555 3.0908232 3.162475 3.1239305 3.4866447 3.2301826 3.1731148 3.2641912 3.227289 3.1271641 3.5525575 3.2109396 3.12727 3.5691714 3.081092 3.2034853 3.3566992 3.2514293 3.2040725 3.1214473 3.2100568 3.4942002 3.1249526 3.4955313 3.0804625 3.2295046 3.560488 3.210692 3.5467596 3.0808394 3.3781447 3.201671 3.2989135 3.2153978 3.2174234 3.1251178 3.1930869 3.5383008 3.1253147 3.2942047 3.3802795 3.2917173
0.45545545 3.2706926 3.1702654 3.0773907 3.328354 3.1664937 3.292407 3.0756369 3.3266249 3.211176 3.08848 3.1602395 3.1215255 3.4843068 3.227974 3.1707406 3.2620597 3.2250724 3.1248524 3.5502973 3.2085977 3.1249645 3.5669742 3.078599 3.2012606 3.3542998 3.2493312 3.2018378 3.1189852 3.207827 3.4918628 3.1226187 3.4931743 3.078024 3.227342 3.5583022 3.2083645 3.544507 3.078398 3.375807 3.1994536 3.2966504 3.21308 3.2150362 3.122662 3.1908925 3.536056 3.1229098 3.2919433 3.3779404 3.289633
0.45645645 3.2685428 3.1678462 3.074897 3.3258882 3.1642125 3.2903047 3.0731378 3.3241756 3.2087955 3.086135 3.158002 3.119119 3.4819682 3.2257628 3.1683657 3.2599268 3.2228541 3.1225386 3.5480375 3.2062538 3.1226575 3.564777 3.0761046 3.199034 3.3518994 3.247232 3.199601 3.1165204 3.205596 3.4895265 3.1202834 3.4908178 3.0755835 3.225177 3.556117 3.2060359 3.5422552 3.0759542 3.3734694 3.197235 3.2943866 3.210761 3.212648 3.120204 3.1886973 3.5338123 3.1205034 3.289682 3.3756013 3.2875473
0.45745745 3.2663927 3.1654258 3.0724013 3.3234222 3.161931 3.2882023 3.070638 3.321725 3.2064133 3.0837886 3.1557636 3.1167111 3.4796295 3.2235515 3.1659892 3.2577944 3.2206347 3.120224 3.5457778 3.203908 3.1203487 3.56258 3.0736084 3.1968064 3.3494992 3.2451322 3.1973639 3.1140552 3.2033641 3.4871898 3.1179469 3.4884615 3.0731416 3.223013 3.553932 3.2037055 3.5400033 3.0735087 3.371131 3.1950157 3.2921224 3.2084394 3.2102585 3.117745 3.186501 3.5315678 3.1180954 3.287419 3.3732617 3.2854617
0.45845845 3.2642415 3.1630037 3.0699039 3.320956 3.1596467 3.2860987 3.0681367 3.319275 3.2040305 3.0814416 3.153524 3.1143007 3.477291 3.2213383 3.1636095 3.25566 3.2184136 3.117908 3.5435188 3.2015612 3.1180391 3.5603843 3.0711107 3.1945777 3.347099 3.2430308 3.1951249 3.1115887 3.2011318 3.4848535 3.1156087 3.4861052 3.0706983 3.220847 3.5517483 3.2013733 3.5377522 3.0710616 3.3687932 3.1927953 3.2898571 3.2061172 3.207867 3.1152847 3.184304 3.529324 3.1156857 3.2851555 3.370922 3.283375
0.45945945 3.2620893 3.1605804 3.0674047 3.3184893 3.1573622 3.2839947 3.0656333 3.3168244 3.2016468 3.0790923 3.1512842 3.1118886 3.4749522 3.2191243 3.1612298 3.2535245 3.2161918 3.1155908 3.5412598 3.1992126 3.115728 3.558189 3.0686111 3.1923485 3.3446984 3.2409296 3.1928856 3.1091206 3.198898 3.4825182 3.1132689 3.4837496 3.068253 3.21868 3.5495641 3.1990407 3.5355015 3.0686128 3.3664546 3.190574 3.2875912 3.2037938 3.2054744 3.1128218 3.1821065 3.5270815 3.113274 3.2828918 3.3685827 3.281287
0.46046045 3.2599366 3.158156 3.0649042 3.3160233 3.1550765 3.28189 3.0631294 3.3143742 3.1992607 3.0767417 3.1490426 3.1094756 3.4726145 3.2169085 3.1588473 3.2513885 3.2139685 3.1132722 3.5390015 3.1968625 3.1134155 3.555994 3.0661106 3.1901178 3.3422978 3.2388265 3.1906445 3.1066506 3.1966636 3.4801822 3.1109273 3.4813943 3.065806 3.2165122 3.5473814 3.196706 3.5332513 3.066162 3.364116 3.1883516 3.2853253 3.201468 3.20308 3.1103585 3.1799073 3.5248387 3.1108603 3.2806268 3.366243 3.2791984
0.46146145 3.257784 3.1557295 3.0624025 3.3135576 3.15279 3.2797847 3.060623 3.311923 3.1968737 3.0743906 3.146801 3.1070614 3.4702764 3.214692 3.1564639 3.2492518 3.2117445 3.1109524 3.5367444 3.1945114 3.1111016 3.5537996 3.0636086 3.1878862 3.3398972 3.2367234 3.1884031 3.1041796 3.194429 3.4778469 3.1085854 3.4790392 3.0633576 3.214344 3.545199 3.1943698 3.5310013 3.06371 3.3617785 3.1861289 3.283059 3.199141 3.2006855 3.107894 3.1777081 3.5225964 3.1084464 3.2783618 3.3639035 3.2771099
0.46246246 3.25563 3.1533027 3.0599 3.3110917 3.1505022 3.2776785 3.058116 3.3094733 3.1944861 3.0720377 3.144559 3.104646 3.467939 3.2124748 3.15408 3.2471142 3.2095194 3.1086316 3.5344872 3.1921592 3.108788 3.551606 3.061106 3.185654 3.3374972 3.23462 3.1861606 3.1017084 3.1921942 3.475511 3.1062427 3.476684 3.0609078 3.2121751 3.5430174 3.1920328 3.5287528 3.0612574 3.35944 3.1839058 3.280791 3.1968133 3.198289 3.1054277 3.175508 3.5203552 3.1060305 3.2760963 3.3615642 3.2750201
0.46346346 3.2534757 3.1508746 3.057396 3.308626 3.1482139 3.2755728 3.0556078 3.3070228 3.1920977 3.0696845 3.1423159 3.1022286 3.4656017 3.2102566 3.1516933 3.2449765 3.2072937 3.1063104 3.5322313 3.1898057 3.1064725 3.5494137 3.0586014 3.1834211 3.3350968 3.2325158 3.1839175 3.099235 3.1899583 3.473177 3.103899 3.4743304 3.058457 3.2100058 3.540836 3.1896942 3.526504 3.0588026 3.3571029 3.1816814 3.2785244 3.1944847 3.1958916 3.1029606 3.1733072 3.5181146 3.1036124 3.273831 3.359225 3.2729301
0.46446446 3.2513223 3.1484458 3.054891 3.306161 3.1459246 3.2734666 3.0530992 3.3045733 3.1897082 3.0673306 3.1400723 3.0998101 3.463265 3.2080379 3.1493065 3.2428393 3.2050672 3.103988 3.5299761 3.187452 3.1041565 3.5472221 3.056096 3.1811876 3.332697 3.230411 3.1816738 3.0967617 3.1877227 3.4708436 3.1015542 3.4719772 3.0560055 3.2078366 3.538656 3.187356 3.5242577 3.056347 3.354765 3.1794572 3.276257 3.192155 3.1934931 3.1004925 3.1711068 3.5158749 3.1011946 3.271565 3.356887 3.2708395
0.46546546 3.2491674 3.1460164 3.0523856 3.303696 3.143634 3.2713597 3.0505893 3.3021235 3.1873178 3.0649748 3.1378284 3.0973911 3.460929 3.2058177 3.146919 3.2407005 3.2028399 3.1016645 3.527722 3.1850967 3.1018398 3.545031 3.05359 3.1789532 3.3302982 3.228306 3.1794288 3.0942872 3.1854858 3.4685102 3.0992086 3.4696245 3.0535522 3.205667 3.5364769 3.1850152 3.5220103 3.05389 3.3524282 3.1772323 3.2739882 3.1898234 3.191094 3.0980234 3.1689048 3.5136356 3.098775 3.269299 3.354549 3.2687488
0.46646646 3.2470133 3.1435857 3.0498788 3.3012314 3.1413438 3.2692528 3.0480785 3.2996745 3.1849267 3.062619 3.1355844 3.0949712 3.4585934 3.2035975 3.1445296 3.238562 3.2006123 3.0993407 3.5254679 3.1827407 3.0995224 3.5428414 3.0510833 3.1767185 3.3278992 3.2262003 3.1771843 3.0918124 3.18325 3.4661777 3.0968628 3.4672728 3.0510979 3.203496 3.534299 3.1826744 3.5197651 3.0514324 3.350092 3.1750073 3.2717206 3.187492 3.188695 3.0955539 3.1667032 3.5113978 3.0963545 3.2670326 3.352211 3.2666578
0.46746746 3.2448583 3.1411548 3.047371 3.2987673 3.139053 3.2671454 3.045567 3.297226 3.1825347 3.0602622 3.13334 3.09255 3.456259 3.2013774 3.1421404 3.236423 3.1983838 3.0970166 3.5232158 3.1803837 3.0972044 3.5406528 3.0485754 3.1744833 3.3255005 3.2240949 3.1749387 3.0893364 3.1810129 3.4638457 3.0945163 3.4649217 3.0486434 3.201325 3.532122 3.1803327 3.5175214 3.0489738 3.3477564 3.1727817 3.2694535 3.1851597 3.1862938 3.093083 3.1645007 3.5091605 3.093933 3.2647665 3.3498728 3.2645664
0.46846846 3.2427032 3.1387231 3.0448627 3.2963052 3.1367614 3.2650383 3.043055 3.294778 3.1801434 3.0579052 3.1310945 3.0901287 3.4539251 3.1991563 3.139749 3.2342837 3.196155 3.0946918 3.5209646 3.178026 3.094885 3.5384655 3.0460672 3.172248 3.3231037 3.2219892 3.172693 3.0868602 3.1787763 3.4615154 3.0921688 3.4625711 3.0461876 3.1991544 3.5299463 3.1779904 3.515278 3.0465145 3.3454208 3.170556 3.2671854 3.1828258 3.183893 3.090612 3.162299 3.5069249 3.0915103 3.2625003 3.3475373 3.2624753
0.46946946 3.240548 3.136291 3.0423546 3.293842 3.1344693 3.2629309 3.0405421 3.292331 3.17775 3.0555468 3.12885 3.087706 3.4515917 3.1969347 3.1373582 3.232144 3.1939263 3.0923665 3.5187142 3.175668 3.0925663 3.5362787 3.0435581 3.170012 3.320706 3.2198827 3.1704469 3.0843825 3.1765397 3.4591851 3.0898213 3.4602218 3.0437307 3.1969829 3.5277712 3.1756468 3.5130358 3.0440547 3.3430862 3.1683302 3.264918 3.1804924 3.1814914 3.0881402 3.1600966 3.5046897 3.0890877 3.2602344 3.3452015 3.2603838
0.47047046 3.2383938 3.1338582 3.0398448 3.291381 3.132177 3.2608237 3.0380292 3.289884 3.1753578 3.053189 3.126605 3.0852828 3.4492598 3.194713 3.134966 3.2300048 3.1916964 3.0900407 3.5164652 3.173309 3.090247 3.5340936 3.0410485 3.1677759 3.3183098 3.2177768 3.1682005 3.0819054 3.174303 3.4568563 3.0874743 3.4578738 3.0412738 3.194812 3.525598 3.1733031 3.510795 3.0415938 3.340753 3.1661043 3.262651 3.1781578 3.17909 3.085668 3.157894 3.5024562 3.086664 3.257969 3.342866 3.2582922
0.47147146 3.2362387 3.1314256 3.0373354 3.2889194 3.1298847 3.2587168 3.0355153 3.2874386 3.172964 3.0508304 3.12436 3.08286 3.4469283 3.1924908 3.1325738 3.2278652 3.189467 3.0877151 3.5142176 3.1709504 3.0879276 3.5319097 3.0385394 3.1655395 3.3159146 3.2156708 3.165954 3.0794287 3.1720667 3.4545283 3.0851264 3.4555264 3.0388167 3.1926405 3.523425 3.1709595 3.508556 3.039132 3.33842 3.1638784 3.2603836 3.175823 3.1766872 3.0831947 3.1556914 3.5002232 3.0842397 3.2557032 3.3405316 3.2562008
0.47247246 3.2340841 3.128992 3.0348253 3.2864604 3.1275918 3.25661 3.0330017 3.2849941 3.1705704 3.048472 3.1221151 3.0804358 3.444598 3.1902692 3.1301806 3.2257261 3.1872373 3.0853884 3.511971 3.1685905 3.0856073 3.5297272 3.0360284 3.163303 3.3135204 3.213564 3.1637073 3.07695 3.1698298 3.4522016 3.0827785 3.4531808 3.0363586 3.1904693 3.5212545 3.168615 3.5063174 3.0366707 3.336088 3.161652 3.2581172 3.1734872 3.1742845 3.0807216 3.153489 3.497992 3.081815 3.2534382 3.3381982 3.254109
0.47347346 3.2319303 3.1265593 3.032315 3.2840018 3.125299 3.2545033 3.0304875 3.2825506 3.1681771 3.046113 3.1198707 3.0780113 3.4422693 3.1880472 3.1277876 3.2235868 3.1850076 3.0830622 3.5097258 3.166231 3.0832868 3.5275464 3.0335183 3.1610668 3.311127 3.2114582 3.1614606 3.074473 3.1675935 3.4498758 3.0804305 3.4508362 3.0338998 3.1882987 3.519085 3.1662698 3.5040803 3.0342083 3.3337572 3.1594265 3.2558515 3.1711516 3.1718814 3.0782483 3.1512866 3.4957619 3.0793896 3.2511737 3.3358657 3.252018
0.47447446 3.2297757 3.124126 3.0298052 3.2815442 3.123006 3.2523973 3.0279734 3.2801077 3.165783 3.0437534 3.1176257 3.0755873 3.4399407 3.1858246 3.1253936 3.2214472 3.1827781 3.080735 3.5074818 3.1638708 3.080967 3.5253663 3.031008 3.1588297 3.3087344 3.209353 3.1592143 3.0719943 3.1653576 3.4475515 3.0780826 3.4484923 3.031441 3.1861277 3.5169172 3.1639245 3.5018444 3.0317464 3.3314264 3.157201 3.2535853 3.1688156 3.1694784 3.0757751 3.149085 3.4935327 3.0769644 3.2489095 3.3335345 3.2499263
0.4754755 3.2276218 3.1216922 3.0272942 3.279088 3.1207135 3.250291 3.025459 3.2776663 3.1633892 3.0413938 3.1153812 3.073162 3.437614 3.1836028 3.1230001 3.2193086 3.1805487 3.0784082 3.5052395 3.1615105 3.0786462 3.5231884 3.0284972 3.1565933 3.3063426 3.2072468 3.1569672 3.0695164 3.1631215 3.4452286 3.075735 3.4461503 3.0289824 3.1839566 3.514751 3.1615794 3.4996107 3.0292838 3.3290975 3.1549754 3.25132 3.1664793 3.1670747 3.073301 3.1468828 3.4913063 3.074538 3.246646 3.3312037 3.2478352
0.4764765 3.225469 3.119259 3.024784 3.2766328 3.1184206 3.248185 3.0229452 3.2752266 3.1609955 3.039035 3.1131382 3.070737 3.435289 3.1813807 3.1206057 3.2171702 3.1783187 3.0760827 3.5029993 3.1591501 3.0763264 3.5210118 3.0259867 3.154357 3.3039532 3.2051415 3.1547205 3.0670393 3.160887 3.4429069 3.0733874 3.4438097 3.026523 3.1817868 3.5125852 3.1592343 3.4973783 3.026821 3.3267703 3.1527505 3.2490554 3.1641428 3.1646712 3.0708275 3.1446815 3.4890804 3.0721123 3.2443829 3.3288746 3.245745
0.4774775 3.223316 3.1168253 3.0222738 3.274179 3.1161275 3.2460794 3.0204313 3.2727869 3.1586018 3.036676 3.1108937 3.0683117 3.4329643 3.1791596 3.118211 3.215032 3.17609 3.0737557 3.5007596 3.1567898 3.0740054 3.5188367 3.023476 3.1521199 3.301564 3.203036 3.1524737 3.064561 3.1586523 3.4405863 3.0710404 3.4414706 3.0240638 3.179617 3.5104218 3.1568885 3.4951475 3.0243578 3.3244429 3.150526 3.246792 3.161806 3.1622682 3.0683541 3.14248 3.4868557 3.0696862 3.24212 3.3265464 3.2436547
0.4784785 3.221164 3.1143918 3.0197635 3.2717266 3.1138356 3.2439754 3.0179176 3.2703495 3.156208 3.0343168 3.1086512 3.065888 3.4306414 3.1769383 3.1158175 3.2128944 3.173861 3.0714297 3.4985223 3.1544297 3.0716858 3.5166633 3.0209658 3.1498847 3.2991765 3.2009315 3.1502278 3.0620837 3.1564183 3.4382675 3.0686939 3.4391322 3.021605 3.177447 3.5082603 3.1545434 3.4929175 3.0218954 3.3221178 3.148302 3.2445295 3.15947 3.1598656 3.0658805 3.1402793 3.4846334 3.06726 3.2398589 3.3242197 3.2415645
0.4794795 3.219012 3.111959 3.0172534 3.2692754 3.1115427 3.2418709 3.0154042 3.2679126 3.1538148 3.0319579 3.1064079 3.0634623 3.42832 3.1747174 3.113423 3.2107568 3.1716325 3.0691042 3.496286 3.1520696 3.0693657 3.5144916 3.018456 3.1476483 3.2967896 3.1988273 3.1479812 3.0596066 3.1541843 3.4359498 3.0663476 3.4367962 3.019146 3.1752777 3.5061002 3.152198 3.4906902 3.0194323 3.3197942 3.1460783 3.2422667 3.157133 3.1574621 3.0634077 3.1380792 3.4824116 3.0648336 3.2375977 3.3218942 3.2394748
0.4804805 3.216861 3.109527 3.0147443 3.2668262 3.1092515 3.2397673 3.0128908 3.2654781 3.1514225 3.0295994 3.1041663 3.0610383 3.426 3.1724968 3.1110291 3.2086203 3.1694047 3.0667784 3.4940517 3.14971 3.0670469 3.512322 3.015946 3.1454134 3.294405 3.1967237 3.1457362 3.05713 3.151952 3.4336338 3.0640023 3.4344618 3.0166874 3.173109 3.5039415 3.1498532 3.4884644 3.0169697 3.317471 3.1438556 3.2400055 3.1547973 3.1550596 3.0609345 3.1358793 3.4801927 3.0624077 3.235338 3.3195698 3.2373862
0.4814815 3.2147105 3.1070943 3.0122352 3.2643788 3.1069596 3.2376642 3.0103788 3.2630448 3.1490297 3.0272412 3.101924 3.058613 3.4236817 3.1702769 3.1086357 3.2064838 3.1671772 3.064453 3.4918194 3.14735 3.0647273 3.5101535 3.0134366 3.143178 3.2920222 3.1946194 3.143491 3.0546536 3.1497202 3.4313211 3.061656 3.4321291 3.0142286 3.1709414 3.5017848 3.147508 3.4862401 3.0145075 3.31515 3.1416326 3.2377453 3.152461 3.1526573 3.0584624 3.1336806 3.4779751 3.059982 3.233079 3.3172476 3.2352977
0.4824825 3.212561 3.104663 3.009726 3.2619324 3.104669 3.2355623 3.0078673 3.260614 3.146638 3.0248842 3.0996838 3.05619 3.4213648 3.1680574 3.1062422 3.204348 3.1649501 3.062129 3.4895887 3.144991 3.0624094 3.5079875 3.0109277 3.1409435 3.2896404 3.1925173 3.1412466 3.0521784 3.1474888 3.429008 3.0593128 3.4297976 3.0117712 3.1687741 3.49963 3.1451635 3.484018 3.0120459 3.31283 3.1394112 3.2354858 3.1501255 3.1502552 3.0559902 3.1314824 3.475759 3.0575569 3.2308214 3.3149264 3.2332098
0.4834835 3.210412 3.1022315 3.0072174 3.2594883 3.1023784 3.2334614 3.0053568 3.258183 3.1442463 3.022527 3.0974436 3.0537658 3.4190497 3.1658387 3.1038492 3.2022138 3.1627245 3.0598047 3.4873595 3.1426322 3.0600905 3.5058227 3.0084198 3.1387095 3.2872603 3.1904154 3.139002 3.0497031 3.1452587 3.4266973 3.0569694 3.4274685 3.009313 3.1666079 3.4974766 3.1428194 3.4817977 3.009584 3.3105123 3.1371899 3.2332282 3.1477902 3.1478539 3.0535188 3.1292849 3.473545 3.055132 3.2285645 3.3126063 3.231123
0.4844845 3.2082644 3.099801 3.0047107 3.257046 3.1000884 3.2313604 3.0028472 3.2557552 3.1418552 3.0201707 3.0952048 3.0513432 3.4167366 3.163621 3.1014566 3.2000794 3.1604989 3.0574808 3.4851332 3.1402736 3.0577736 3.50366 3.0059123 3.1364765 3.2848818 3.1883137 3.1367586 3.0472293 3.1430297 3.4243886 3.054627 3.4251409 3.0068564 3.1644416 3.4953256 3.1404762 3.4795792 3.0071232 3.308196 3.1349702 3.2309709 3.1454551 3.1454535 3.0510483 3.1270876 3.4713326 3.0527072 3.2263088 3.310289 3.2290363
0.4854855 3.2061176 3.097371 3.002204 3.2546048 3.097799 3.2292607 3.0003376 3.2533293 3.1394653 3.0178146 3.0929666 3.0489206 3.4144247 3.1614034 3.0990646 3.1979465 3.158275 3.0551581 3.4829082 3.137916 3.0554566 3.5014992 3.0034056 3.1342435 3.282505 3.1862135 3.1345158 3.0447557 3.1408014 3.422081 3.0522845 3.4228148 3.004399 3.1622767 3.493176 3.138133 3.477363 3.0046628 3.305881 3.132751 3.228715 3.1431208 3.1430519 3.0485768 3.1248913 3.4691224 3.0502825 3.2240546 3.307972 3.2269506
0.4864865 3.2039714 3.0949426 2.9996982 3.2521663 3.095511 3.227162 2.9978304 3.2509043 3.1370757 3.0154605 3.0907297 3.046499 3.4121153 3.1591864 3.0966725 3.195814 3.1560504 3.0528355 3.4806855 3.1355588 3.0531406 3.499341 3.0008998 3.132012 3.2801301 3.1841137 3.1322732 3.042283 3.1385741 3.419776 3.0499442 3.4204907 3.001944 3.1601124 3.491029 3.1357903 3.4751482 3.002203 3.303568 3.1305325 3.2264597 3.1407866 3.1406531 3.0461082 3.1226962 3.466914 3.0478587 3.2218013 3.3056583 3.2248662
0.4874875 3.201826 3.0925138 2.9971929 3.2497299 3.0932226 3.2250636 2.9953237 3.2484822 3.1346872 3.0131063 3.088493 3.0440774 3.4098072 3.1569712 3.094282 3.1936824 3.1538281 3.0505142 3.4784641 3.1332026 3.050825 3.4971843 2.998395 3.1297803 3.2777574 3.1820147 3.1300318 3.039811 3.1363478 3.417473 3.0476043 3.4181697 2.9994886 3.157949 3.488884 3.1334484 3.4729362 2.9997442 3.301257 3.1283154 3.2242067 3.1384535 3.1382537 3.0436392 3.1205025 3.4647076 3.0454354 3.2195492 3.3033452 3.2227824
0.4884885 3.1996827 3.0900867 2.9946887 3.247295 3.0909362 3.222967 2.9928184 3.2460618 3.1322992 3.0107532 3.0862584 3.0416574 3.4075012 3.1547573 3.0918918 3.191552 3.151606 3.048194 3.4762456 3.1308467 3.0485108 3.4950302 2.9958906 3.12755 3.2753859 3.1799164 3.1277914 3.0373406 3.134123 3.4151711 3.0452666 3.4158497 2.997034 3.1557868 3.4867406 3.1311076 3.4707255 2.9972866 3.2989473 3.1260993 3.221955 3.1361213 3.1358562 3.041171 3.1183088 3.462503 3.0430136 3.217299 3.301034 3.2206993
0.4894895 3.1975398 3.0876606 2.9921858 3.2448626 3.0886502 3.2208714 2.9903145 3.243643 3.1299124 3.0084014 3.084024 3.039238 3.4051971 3.1525435 3.089502 3.1894221 3.149386 3.0458746 3.474029 3.1284919 3.0461972 3.4928777 2.993388 3.1253204 3.2730174 3.1778197 3.125552 3.0348709 3.1318989 3.4128723 3.04293 3.4135323 2.9945807 3.1536252 3.4845998 3.1287668 3.4685178 2.9948292 3.2966402 3.1238842 3.2197046 3.133789 3.1334586 3.0387044 3.1161172 3.4603014 3.0405922 3.2150497 3.2987251 3.2186177
0.4904905 3.195398 3.0852346 2.989684 3.242432 3.0863647 3.2187762 2.9878123 3.2412264 3.1275258 3.006051 3.0817912 3.036819 3.4028955 3.1503308 3.0871136 3.187294 3.1471658 3.0435562 3.4718142 3.1261375 3.0438845 3.4907274 2.9908864 3.1230912 3.27065 3.1757228 3.123313 3.032403 3.1296768 3.410575 3.0405946 3.4112172 2.9921281 3.151465 3.4824605 3.126427 3.4663112 2.9923732 3.2943342 3.1216707 3.2174559 3.1314576 3.1310623 3.036238 3.1139262 3.4581008 3.0381713 3.212802 3.2964175 3.216537
0.4914915 3.1932578 3.0828102 2.9871838 3.240004 3.0840807 3.2166824 2.9853115 3.238812 3.1251411 3.0037012 3.0795598 3.034401 3.4005952 3.1481192 3.0847256 3.1851668 3.1449475 3.0412388 3.469602 3.1237838 3.0415723 3.4885798 2.988386 3.1208634 3.2682848 3.1736276 3.121075 3.0299354 3.1274552 3.4082801 3.0382607 3.408904 2.9896767 3.1493056 3.4803243 3.1240878 3.4641075 2.9899173 3.2920306 3.1194577 3.2152083 3.1291275 3.1286666 3.0337734 3.1117363 3.4559033 3.0357509 3.2105556 3.2941127 3.214457
0.4924925 3.1911187 3.080387 2.984685 3.237579 3.0817978 3.2145908 2.9828131 3.2364001 3.1227572 3.0013533 3.0773294 3.031984 3.3982973 3.1459093 3.0823383 3.1830409 3.1427302 3.0389228 3.467392 3.1214323 3.0392623 3.4864337 2.9858882 3.1186366 3.2659225 3.171534 3.118838 3.02747 3.1252356 3.4059873 3.0359287 3.4065928 2.987226 3.1471484 3.4781897 3.1217504 3.4619057 2.9874644 3.289729 3.1172462 3.2129629 3.1267977 3.1262722 3.0313094 3.1095476 3.4537072 3.033332 3.2083113 3.2918105 3.2123783
0.4934935 3.188981 3.077965 2.982188 3.2351558 3.0795162 3.2124996 2.9803154 3.2339902 3.1203742 2.9990072 3.0751004 3.0295691 3.3960018 3.1437013 3.0799532 3.1809158 3.1405141 3.036608 3.4651842 3.1190815 3.0369534 3.4842906 2.98339 3.1164112 3.2635615 3.169441 3.1166024 3.0250058 3.1230173 3.4036965 3.0335991 3.4042842 2.9847777 3.1449914 3.4760575 3.1194134 3.4597068 2.9850118 3.2874305 3.1150365 3.2107189 3.1244695 3.1238794 3.0288475 3.1073613 3.4515138 3.0309155 3.206069 3.2895095 3.210301
0.4944945 3.1868448 3.0755448 2.9796922 3.2327354 3.0772362 3.2104094 2.97782 3.231583 3.1179929 2.996662 3.0728736 3.0271547 3.3937085 3.1414938 3.0775688 3.1787922 3.1382997 3.0342953 3.4629788 3.116731 3.034646 3.4821496 2.9808953 3.1141868 3.2612038 3.1673493 3.114368 3.0225437 3.1208012 3.4014082 3.0312707 3.401978 2.9823296 3.142836 3.4739275 3.1170776 3.45751 2.9825613 3.2851331 3.1128278 3.2084768 3.1221428 3.1214871 3.0263865 3.1051745 3.449323 3.0284986 3.203828 3.2872102 3.2082248
0.4954955 3.1847095 3.0731254 2.9771984 3.2303178 3.0749576 3.208321 2.9753275 3.229179 3.1156132 2.9943187 3.0706477 3.0247414 3.3914175 3.139288 3.075185 3.1766698 3.1360872 3.0319834 3.4607759 3.114382 3.0323393 3.4800105 2.9784021 3.1119633 3.2588475 3.1652584 3.112135 3.0200832 3.1185858 3.3991225 3.028944 3.3996747 2.9798841 3.140682 3.4717996 3.1147432 3.455315 2.9801118 3.282838 3.1106207 3.206236 3.1198163 3.1190963 3.0239277 3.1029906 3.4471335 3.0260835 3.2015886 3.2849135 3.2061496
0.4964965 3.1825767 3.0707073 2.9747062 3.227903 3.0726802 3.2062342 2.9728363 3.2267766 3.1132338 2.9919777 3.0684233 3.0223298 3.3891292 3.1370838 3.072803 3.1745489 3.1338751 3.0296736 3.4585755 3.1120346 3.0300345 3.4778745 2.9759102 3.1097414 3.2564943 3.163169 3.1099024 3.017624 3.116373 3.3968391 3.02662 3.3973737 2.9774396 3.1385288 3.4696746 3.1124098 3.4531236 2.9776647 3.2805462 3.1084158 3.2039976 3.117491 3.1167068 3.02147 3.1008077 3.4449477 3.0236707 3.1993515 3.2826192 3.2040758
0.4974975 3.180445 3.0682907 2.9722161 3.2254906 3.070404 3.2041485 2.9703474 3.224377 3.110856 2.9896374 3.0662014 3.0199192 3.3868432 3.1348805 3.0704215 3.1724296 3.1316648 3.0273652 3.456378 3.1096885 3.0277317 3.4757407 2.9734201 3.1075203 3.2541437 3.1610813 3.1076717 3.0151665 3.114162 3.3945587 3.024298 3.3950753 2.974997 3.1363778 3.4675517 3.1100779 3.450934 2.9752183 3.2782555 3.1062126 3.201761 3.1151671 3.1143188 3.0190141 3.0986261 3.4427633 3.0212588 3.1971157 3.280328 3.202004
0.4984985 3.1783142 3.065876 2.969728 3.2230816 3.0681295 3.2020645 2.9678612 3.2219808 3.10848 2.9872997 3.063981 3.0175104 3.3845599 3.1326792 3.0680423 3.1703115 3.1294565 3.0250587 3.4541821 3.1073434 3.0254302 3.4736094 2.9709327 3.105301 3.2517958 3.1589947 3.1054423 3.0127115 3.1119523 3.39228 3.021978 3.3927798 2.9725559 3.1342282 3.4654315 3.1077468 3.4487472 2.9727745 3.275968 3.10401 3.199526 3.1128438 3.1119318 3.0165594 3.096446 3.4405818 3.0188482 3.1948822 3.278038 3.1999326
0.4994995 3.1761851 3.0634627 2.9672418 3.220675 3.065858 3.1999822 2.9653764 3.2195866 3.1061053 2.984964 3.0617628 3.0151033 3.382279 3.1304793 3.0656638 3.1681948 3.1272495 3.0227537 3.4519892 3.105 3.0231307 3.47148 2.9684465 3.1030824 3.2494502 3.15691 3.1032145 3.0102587 3.1097445 3.3900046 3.0196605 3.390486 2.9701173 3.1320803 3.4633133 3.105417 3.4465623 2.9703326 3.2736826 3.10181 3.1972933 3.1105232 3.1095467 3.0141072 3.0942678 3.4384027 3.0164394 3.1926506 3.275751 3.1978636
0.5005005 3.1740582 3.0610516 2.964758 3.2182717 3.0635877 3.1979015 2.9628952 3.2171962 3.1037326 2.9826305 3.0595458 3.0126982 3.3800004 3.1282804 3.0632873 3.1660795 3.125045 3.0204513 3.4497988 3.1026576 3.0208328 3.4693542 2.9659634 3.1008663 3.247107 3.1548266 3.1009889 3.0078077 3.1075387 3.387731 3.017345 3.3881965 2.96768 3.1299334 3.4611986 3.1030896 3.4443808 2.9678924 3.2713995 3.0996118 3.1950629 3.1082036 3.107163 3.0116565 3.0920908 3.4362264 3.0140321 3.190421 3.2734663 3.1957955
0.5015015 3.1719334 3.058642 2.962276 3.2158718 3.0613186 3.195822 2.9604154 3.2148077 3.1013615 2.9802985 3.0573318 3.0102947 3.3777254 3.1260843 3.0609124 3.1639671 3.1228418 3.0181503 3.4476113 3.100317 3.018537 3.4672303 2.9634824 3.098651 3.244768 3.152744 3.0987644 3.005359 3.1053357 3.3854613 3.0150328 3.385909 2.9652445 3.1277893 3.459086 3.1007628 3.4422016 2.9654546 3.269119 3.0974164 3.1928344 3.105885 3.1047804 3.0092082 3.0899162 3.4340527 3.0116274 3.1881938 3.2711844 3.193729
0.5025025 3.1698096 3.0562346 2.9597967 3.2134748 3.059052 3.193745 2.9579391 3.2124233 3.0989919 2.977969 3.0551195 3.0078928 3.375453 3.12389 3.058539 3.1618547 3.1206405 3.0158513 3.4454265 3.0979776 3.016243 3.4651093 2.9610038 3.0964372 3.2424312 3.1506643 3.0965416 3.002913 3.1031344 3.3831935 3.012723 3.3836243 2.9628117 3.125646 3.4569752 3.0984375 3.4400244 2.9630184 3.2668412 3.095222 3.1906085 3.1035676 3.1023998 3.0067616 3.0877433 3.4318802 3.0092242 3.1859694 3.2689054 3.1916642
0.5035035 3.167688 3.0538292 2.9573193 3.2110813 3.0567873 3.1916687 2.9554648 3.2100418 3.0966244 2.9756422 3.0529094 3.005493 3.3731828 3.1216974 3.0561671 3.1597447 3.118441 3.0135555 3.4432442 3.0956404 3.013951 3.4629908 2.958527 3.0942256 3.2400973 3.1485848 3.0943208 3.0004692 3.1009357 3.380929 3.0104153 3.381343 2.960381 3.1235046 3.4548674 3.0961142 3.4378512 2.9605854 3.2645662 3.0930302 3.1883845 3.1012523 3.1000214 3.0043173 3.0855725 3.4297118 3.006823 3.1837466 3.2666287 3.189601
0.5045045 3.165568 3.0514255 2.9548454 3.2086916 3.0545242 3.1895943 2.9529939 3.2076635 3.0942585 2.9733167 3.0507014 3.0030951 3.370916 3.1195066 3.0537968 3.1576366 3.116243 3.01126 3.4410648 3.0933046 3.0116613 3.4608746 2.9560533 3.0920146 3.237767 3.146507 3.0921013 2.9980273 3.0987387 3.3786674 3.008111 3.3790643 2.9579525 3.1213655 3.4527626 3.093792 3.4356794 2.9581537 3.2622933 3.0908408 3.1861637 3.098938 3.0976443 3.0018759 3.083404 3.4275458 3.0044239 3.1815257 3.264355 3.1875398
0.5055055 3.1634507 3.049024 2.9523735 3.2063048 3.052264 3.1875217 2.9505248 3.2052884 3.0918949 2.9709947 3.048495 3.0006995 3.368652 3.1173186 3.0514288 3.1555305 3.1140475 3.0089684 3.4388883 3.090971 3.009374 3.4587617 2.953582 3.0898073 3.2354395 3.144431 3.0898848 2.995588 3.096545 3.3764088 3.0058088 3.3767889 2.9555259 3.1192288 3.45066 3.0914724 3.4335117 2.9557252 3.260024 3.0886533 3.183945 3.0966258 3.0952697 2.999436 3.081237 3.425383 3.0020275 3.1793082 3.262084 3.18548
0.5065065 3.1613355 3.0466254 2.9499044 3.203922 3.0500057 3.185452 2.94806 3.2029166 3.0895333 2.968675 3.046292 2.9983063 3.3663912 3.115132 3.049063 3.1534266 3.1118543 3.006679 3.4367151 3.0886397 3.0070887 3.4566517 2.9511137 3.0876005 3.2331161 3.1423578 3.0876698 2.9931521 3.094353 3.3741536 3.0035098 3.3745165 2.953103 3.117094 3.4485607 3.089154 3.4313462 2.953299 3.2577574 3.0864677 3.1817288 3.0943158 3.092896 2.9969993 3.0790725 3.423222 2.9996328 3.1770935 3.2598166 3.183422
0.5075075 3.1592216 3.0442288 2.9474382 3.2015421 3.0477495 3.183383 2.9455972 3.2005484 3.087174 2.9663577 3.0440912 2.9959152 3.364133 3.1129484 3.0466988 3.1513243 3.1096637 3.0043912 3.434545 3.0863085 3.0048056 3.454544 2.948648 3.0853968 3.2307947 3.1402857 3.0854573 2.9907181 3.092164 3.3719006 3.001214 3.3722477 2.9506812 3.1149611 3.446464 3.0868373 3.429184 2.950875 3.2554936 3.0842853 3.1795156 3.092007 3.0905252 2.9945645 3.07691 3.4210649 2.9972408 3.174881 3.2575517 3.1813662
0.5085085 3.1571112 3.0418348 2.944975 3.1991668 3.0454962 3.1813164 2.943138 3.198184 3.0848172 2.9640434 3.041893 2.9935265 3.3618786 3.110767 3.0443368 3.1492236 3.1074746 3.0021067 3.4323776 3.0839808 3.0025256 3.4524395 2.9461849 3.0831938 3.2284775 3.1382148 3.083246 2.9882877 3.0899768 3.3696513 2.9989212 3.3699818 2.9482634 3.1128302 3.4443698 3.0845227 3.4270246 2.948454 3.2532334 3.0821052 3.1773052 3.0896997 3.0881565 2.9921324 3.07475 3.41891 2.994851 3.1726708 3.25529 3.1793118
0.5095095 3.1550016 3.039443 2.942514 3.1967945 3.043245 3.1792517 2.9406815 3.1958227 3.0824623 2.961731 3.0396974 2.9911404 3.3596263 3.1085875 3.0419776 3.1471252 3.1052885 2.9998248 3.4302135 3.0816553 3.0002477 3.450338 2.9437253 3.0809932 3.2261636 3.1361463 3.0810373 2.9858594 3.0877924 3.3674052 2.9966314 3.367719 2.9458473 3.110702 3.4422789 3.08221 3.4248686 2.946036 3.2509756 3.0799272 3.1750975 3.0873957 3.0857902 2.9897032 3.0725925 3.4167585 2.992464 3.1704636 3.2530317 3.1772594
0.5105105 3.1528952 3.0370545 2.940056 3.1944263 3.040996 3.1771894 2.938229 3.1934657 3.0801096 2.9594226 3.0375047 2.988757 3.3573782 3.1064105 3.0396204 3.1450295 3.103105 2.9975457 3.4280524 3.0793314 2.9979725 3.4482393 2.9412684 3.0787957 3.2238529 3.1340804 3.0788312 2.9834347 3.0856109 3.3651628 2.9943452 3.3654602 2.943435 3.1085758 3.4401908 3.0798995 3.4227154 2.9436207 3.2487214 3.0777516 3.1728926 3.085093 3.083426 2.9872766 3.070437 3.4146101 2.9900799 3.1682599 3.2507765 3.1752086
0.5115115 3.1507912 3.034668 2.9376006 3.1920621 3.0387502 3.1751292 2.9357789 3.1911123 3.0777597 2.957116 3.0353136 2.9863753 3.3551333 3.1042361 3.037265 3.1429353 3.1009238 2.9952679 3.4258943 3.0770097 2.9956994 3.446143 2.938814 3.0765996 3.2215462 3.1320155 3.076627 2.9810123 3.0834317 3.3629227 2.9920619 3.3632045 2.9410243 3.106452 3.4381053 3.0775912 3.4205647 2.9412076 3.2464702 3.0755792 3.1706903 3.0827923 3.0810637 2.9848528 3.0682836 3.4124644 2.987697 3.1660585 3.2485244 3.1731603
0.5125125 3.1486893 3.032284 2.9351494 3.1897016 3.036507 3.1730707 2.9333327 3.1887624 3.0754125 2.9548125 3.0331256 2.983997 3.3528912 3.1020646 3.034912 3.1408439 3.098745 2.9929938 3.4237397 3.0746899 2.9934292 3.444051 2.936363 3.0744054 3.219243 3.1299524 3.0744255 2.9785933 3.0812557 3.3606863 2.9897819 3.3609517 2.9386168 3.1043305 3.4360235 3.0752845 3.418418 2.938798 3.2442217 3.0734093 3.1684911 3.0804937 3.0787044 2.9824321 3.066133 3.410322 2.985318 3.1638598 3.246276 3.171114
0.5135135 3.1465898 3.0299032 2.932702 3.1873453 3.034266 3.171015 2.9308896 3.1864161 3.0730674 2.9525123 3.0309412 2.9816217 3.3506522 3.0998957 3.0325625 3.1387548 3.0965695 2.9907224 3.4215884 3.0723727 2.9911625 3.4419606 2.9339166 3.0722141 3.2169433 3.1278925 3.0722265 2.9761777 3.0790823 3.3584533 2.9875054 3.3587031 2.9362125 3.102212 3.4339437 3.0729802 3.4162745 2.936391 3.241978 3.0712426 3.1662953 3.0781975 3.0763476 2.9800138 3.0639856 3.4081829 2.9829416 3.161665 3.244031 3.16907
0.5145145 3.1444933 3.0275245 2.9302568 3.1849928 3.0320275 3.1689615 2.92845 3.1840744 3.0707254 2.9502149 3.028759 2.9792485 3.3484173 3.0977294 3.0302148 3.1366682 3.0943959 2.9884546 3.4194398 3.0700588 2.9888976 3.4398742 2.931472 3.070025 3.2146478 3.1258345 3.0700302 2.9737651 3.0769124 3.3562236 2.9852324 3.3564572 2.9338105 3.1000955 3.4318674 3.0706787 3.4141338 2.9339879 3.2397366 3.069078 3.1641026 3.0759034 3.0739934 2.9775991 3.0618405 3.4060464 2.9805682 3.159473 3.2417893 3.1670277
0.5155155 3.1423984 3.02515 2.9278145 3.1826448 3.0297923 3.1669102 2.926014 3.1817367 3.0683858 2.9479208 3.0265799 2.9768784 3.3461857 3.095566 3.0278704 3.1345837 3.0922256 2.986189 3.4172955 3.0677466 2.9866366 3.4377904 2.929031 3.0678384 3.2123554 3.1237783 3.067836 2.9713554 3.0747457 3.3539977 2.982963 3.3542159 2.9314132 3.0979815 3.4297934 3.0683794 3.4119966 2.931588 3.237499 3.066916 3.161913 3.0736122 3.0716414 2.9751868 3.0596979 3.403913 2.9781973 3.1572838 3.2395508 3.164988
0.5165165 3.1403074 3.022777 2.9253762 3.180301 3.0275598 3.1648612 2.923582 3.1794019 3.0660489 2.9456291 3.0244038 2.9745116 3.3439572 3.0934055 3.0255282 3.132502 3.0900574 2.9839263 3.4151535 3.0654378 2.9843774 3.4357102 2.9265935 3.065654 3.2100677 3.1217241 3.0656443 2.9689496 3.0725803 3.3517747 2.9806967 3.3519773 2.9290175 3.095871 3.427723 3.0660822 3.4098625 2.9291902 3.235265 3.0647578 3.1597269 3.071323 3.0692925 2.9727786 3.057558 3.4017835 2.9758298 3.1550975 3.2373166 3.162951
0.5175175 3.1382184 3.0204082 2.9229414 3.1779609 3.02533 3.1628146 2.9211526 3.177072 3.0637147 2.9433413 3.0222306 2.972147 3.3417327 3.0912478 3.0231886 3.1304226 3.0878928 2.981667 3.4130156 3.0631301 2.9821212 3.4336329 2.9241595 3.0634727 3.2077837 3.1196728 3.063456 2.9665465 3.0704193 3.3495557 2.9784346 3.349743 2.926626 3.0937622 3.4256558 3.0637877 3.407732 2.926796 3.2330346 3.0626025 3.1575441 3.0690365 3.0669463 2.970373 3.0554214 3.3996572 2.973465 3.1529157 3.2350855 3.1609156
0.5185185 3.1361322 3.0180418 2.9205105 3.1756258 3.0231035 3.160771 2.9187284 3.1747468 3.0613835 2.9410572 3.0200613 2.9697871 3.339512 3.0890934 3.0208526 3.1283462 3.0857317 2.9794106 3.4108813 3.0608268 2.9798694 3.4315596 2.921729 3.0612936 3.2055035 3.1176233 3.0612698 2.9641476 3.0682614 3.3473406 2.976177 3.347512 2.9242373 3.0916572 3.423592 3.0614965 3.405605 2.924406 3.2308083 3.0604496 3.1553645 3.066753 3.0646036 2.967971 3.053287 3.397534 2.9711037 3.1507363 3.2328587 3.1588836
0.5195195 3.1340494 3.0156791 2.9180827 3.1732945 3.02088 3.1587303 2.916307 3.172425 3.0590563 2.938776 3.017894 2.9674284 3.3372948 3.0869412 3.0185187 3.1262727 3.0835733 2.9771576 3.40875 3.0585258 2.9776196 3.4294891 2.9193025 3.0591176 3.2032278 3.1155767 3.0590873 2.961752 3.0661068 3.3451283 2.9739208 3.3452847 2.9218524 3.0895538 3.4215317 3.0592074 3.4034815 2.9220183 3.2285843 3.0582998 3.1531882 3.0644712 3.0622623 2.9655714 3.0511558 3.3954144 2.968745 3.148561 3.2306352 3.1568534
0.5205205 3.1319687 3.0133193 2.9156587 3.1709676 3.0186598 3.156691 2.91389 3.1701078 3.056731 2.9364982 3.0157309 2.9650743 3.335081 3.084793 3.0161884 3.1242008 3.081418 2.9749079 3.406623 3.056227 2.9753735 3.4274225 2.9168787 3.0569444 3.2009552 3.113532 3.056907 2.9593596 3.0639544 3.3429203 2.9716704 3.3430617 2.9194708 3.0874543 3.419474 3.0569205 3.4013617 2.9196348 3.2263656 3.0561538 3.1510155 3.0621932 3.059925 2.9631763 3.0490274 3.393299 2.9663904 3.1463883 3.2284153 3.1548252
0.5215215 3.129891 3.010963 2.913238 3.1686454 3.0164423 3.154655 2.9114766 3.1677952 3.0544095 2.9342237 3.0135698 2.9627228 3.332871 3.0826473 3.013861 3.1221325 3.0792656 2.972661 3.404499 3.0539312 2.9731302 3.4253583 2.9144592 3.0547733 3.1986878 3.1114912 3.0547297 2.956971 3.0618062 3.340716 2.9694233 3.3408418 2.9170926 3.0853574 3.41742 3.054637 3.399245 2.9172547 3.2241497 3.0540102 3.1488461 3.059917 3.05759 2.9607844 3.0469027 3.3911858 2.964038 3.1442194 3.2262 3.1528
0.5225225 3.1278167 3.0086093 2.9108212 3.166328 3.0142276 3.152622 2.909067 3.1654866 3.0520906 2.931953 3.011413 2.9603748 3.3306646 3.0805058 3.0115366 3.120067 3.0771165 2.9704182 3.4023786 3.0516396 2.9708903 3.4232976 2.9120438 3.0526056 3.1964242 3.1094513 3.052555 2.9545867 3.0596614 3.3385155 2.9671803 3.3386264 2.9147182 3.083263 3.415369 3.0523565 3.397132 2.9148784 3.2219381 3.0518703 3.1466808 3.0576437 3.055259 2.958396 3.0447803 3.3890767 2.9616902 3.1420543 3.2239878 3.1507783
0.5235235 3.125745 3.0062594 2.9084084 3.1640148 3.0120168 3.1505911 2.9066613 3.1631825 3.0497746 2.9296856 3.0092595 2.9580302 3.3284621 3.078367 3.0092158 3.1180038 3.0749705 2.9681785 3.4002624 3.04935 2.9686537 3.4212415 2.9096317 3.050441 3.1941643 3.1074157 3.050384 2.9522057 3.057519 3.3363185 2.9649408 3.3364153 2.912347 3.0811722 3.413322 3.050079 3.3950229 2.9125056 3.2197301 3.0497336 3.144519 3.0553741 3.05293 2.9560106 3.0426612 3.386971 2.9593441 3.139893 3.2217796 3.148758
0.5245245 3.123676 3.0039134 2.9059997 3.1617057 3.0098095 3.1485639 2.9042602 3.1608825 3.047462 2.9274223 3.0071084 2.9556892 3.3262634 3.076231 3.0068974 3.1159434 3.0728288 2.965942 3.3981493 3.047063 2.9664211 3.4191873 2.907224 3.0482788 3.1919096 3.105382 3.0482154 2.9498281 3.0553806 3.3341258 2.9627056 3.3342073 2.9099793 3.0790837 3.4112778 3.0478036 3.3929167 2.910136 3.2175267 3.0476 3.142361 3.053107 3.050605 2.9536295 3.0405455 3.384869 2.957003 3.137735 3.219576 3.146741
0.5255255 3.1216106 3.0015707 2.903595 3.1594014 3.0076046 3.1465387 2.9018633 3.1585877 3.0451534 2.9251626 3.004962 2.953351 3.3240685 3.074099 3.0045826 3.1138866 3.0706894 2.9637094 3.3960407 3.0447798 2.9641907 3.417138 2.9048204 3.0461195 3.1896586 3.1033506 3.04605 2.9474552 3.0532455 3.3319368 2.960475 3.3320034 2.9076157 3.0769987 3.4092371 3.0455317 3.390815 2.9077709 3.2153268 3.04547 3.1402059 3.0508425 3.0482836 2.9512517 3.0384328 3.3827703 2.9546652 3.1355805 3.2173762 3.144726
0.5265265 3.119548 2.9992313 2.9011939 3.157102 3.005404 3.1445165 2.8994703 3.1562967 3.0428479 2.922906 3.002818 2.9510171 3.321878 3.071971 3.0022712 3.1118329 3.068554 2.9614801 3.3939352 3.0425 2.961965 3.415092 2.90242 3.0439634 3.1874125 3.101322 3.043888 2.945085 3.0511146 3.3297517 2.9582484 3.3298037 2.9052558 3.0749168 3.4072 3.043263 3.3887162 2.9054093 3.2131317 3.0433435 3.1380556 3.0485816 3.0459647 2.9488788 3.0363235 3.3806753 2.9523315 3.1334302 3.2151809 3.1427147
0.5275275 3.1174889 2.9968956 2.898797 3.1548076 3.0032067 3.1424975 2.8970814 3.154011 3.0405452 2.9206538 3.000679 2.9486873 3.3196912 3.0698454 2.9999635 3.109782 3.0664217 2.959254 3.3918333 3.0402231 2.9597425 3.4130492 2.900024 3.0418103 3.1851702 3.0992966 3.0417295 2.9427204 3.0489864 3.32757 2.9560258 3.327608 2.9028997 3.0728388 3.4051666 3.0409975 3.3866224 2.9030516 3.21094 3.0412207 3.135909 3.0463238 3.0436497 2.946508 3.034217 3.3785841 2.95 3.1312835 3.212989 3.140706
0.5285285 3.1154327 2.994564 2.8964043 3.1525183 3.0010128 3.140482 2.8946967 3.1517296 3.0382466 2.9184048 2.9985425 2.9463606 3.3175082 3.0677238 2.9976592 3.107734 3.0642939 2.9570327 3.3897362 3.0379496 2.9575238 3.4110103 2.8976324 3.0396612 3.1829336 3.0972738 3.0395737 2.940359 3.0468626 3.3253932 2.9538074 3.3254163 2.9005475 3.0707633 3.4031367 3.0387352 3.3845315 2.900698 3.2087526 3.0391011 3.133766 3.0440688 3.0413382 2.9441419 3.0321147 3.376497 2.947673 3.1291413 3.2108018 3.1387002
0.5295295 3.113381 2.9922357 2.8940153 3.1502333 2.9988227 3.1384687 2.8923168 3.1494532 3.0359516 2.9161603 2.99641 2.9440374 3.3153293 3.0656056 2.995358 3.1056895 3.0621688 2.954814 3.3876421 3.0356798 2.9553084 3.4089746 2.8952446 3.0375147 3.1807005 3.095254 3.0374212 2.938001 3.0447419 3.3232203 2.9515932 3.323229 2.8981998 3.0686917 3.40111 3.036476 3.3824444 2.8983479 3.2065694 3.0369847 3.1316276 3.0418177 3.0390294 2.9417796 3.030015 3.3744135 2.94535 3.127002 3.2086194 3.1366978
0.5305305 3.1113312 2.989911 2.891631 3.1479535 2.9966354 3.1364586 2.8899417 3.1471815 3.0336597 2.9139194 2.9942808 2.941718 3.3131545 3.0634918 2.9930606 3.1036477 3.0600476 2.9525998 3.3855517 3.033413 2.9530964 3.4069433 2.8928616 3.035371 3.178472 3.0932374 3.0352728 2.9356482 3.0426254 3.3210514 2.9493835 3.3210459 2.8958554 3.0666227 3.399088 3.0342197 3.380361 2.896002 3.204391 3.034872 3.129492 3.0395694 3.0367248 2.9394217 3.0279198 3.372333 2.9430306 3.124867 3.2064404 3.134698
0.5315315 3.1092854 2.9875903 2.8892508 3.145678 2.994452 3.1344526 2.8875701 3.1449137 3.0313714 2.9116824 2.9921556 2.9394028 3.3109834 3.0613809 2.990767 3.1016097 3.0579302 2.9503887 3.3834662 3.0311499 2.9508889 3.4049149 2.8904827 3.0332313 3.176248 3.0912237 3.033127 2.933299 3.0405118 3.3188865 2.9471784 3.3188665 2.893515 3.0645573 3.397069 3.0319672 3.3782818 2.89366 3.2022157 3.032764 3.1273613 3.0373244 3.0344238 2.9370668 3.025827 3.3702576 2.940715 3.1227365 3.2042658 3.1327004
0.5325325 3.107242 2.9852736 2.8868752 3.1434076 2.9922721 3.1324487 2.8852031 3.1426516 3.029087 2.9094498 2.9900343 2.9370909 3.308817 3.059274 2.9884765 3.0995746 3.0558164 2.9481816 3.381384 3.0288901 2.9486842 3.402891 2.8881075 3.0310943 3.174029 3.0892124 3.0309849 2.9309542 3.0384026 3.3167253 2.9449778 3.3166916 2.891179 3.062495 3.395053 3.0297182 3.3762064 2.8913224 3.2000456 3.030659 3.1252341 3.0350823 3.032126 2.9347172 3.0237384 3.368185 2.9384031 3.1206095 3.202096 3.1307068
0.5335335 3.1052032 2.982961 2.8845034 3.1411426 2.990096 3.1304479 2.882841 3.1403942 3.0268064 2.9072213 2.987917 2.934783 3.3066545 3.0571704 2.9861906 3.0975432 3.0537062 2.9459794 3.3793056 3.0266335 2.9464836 3.4008708 2.885737 3.0289607 3.1718147 3.0872054 3.0288463 2.9286134 3.0362966 3.3145685 2.9427807 3.3145213 2.888847 3.060437 3.3930416 3.0274723 3.3741355 2.8889892 3.1978793 3.028557 3.1231115 3.0328445 3.029832 2.9323707 3.0216522 3.3661165 2.936095 3.118487 3.1999307 3.1287165
0.5345345 3.103167 2.9806519 2.8821366 3.1388822 2.987924 3.1284509 2.8804836 3.138142 3.0245292 2.9049964 2.9858031 2.9324796 3.304496 3.0550714 2.9839077 3.095515 3.0516007 2.9437795 3.3772316 3.0243816 2.9442873 3.3988538 2.8833709 3.0268312 3.1696055 3.0852013 3.026711 2.9262774 3.034195 3.3124163 2.9405887 3.3123546 2.8865197 3.058382 3.3910332 3.0252304 3.3720677 2.88666 3.1957178 3.0264592 3.1209927 3.03061 3.0275412 2.9300287 3.019571 3.3640518 2.9337914 3.1163683 3.1977694 3.1267288
0.5355355 3.1011343 2.9783468 2.8797736 3.136627 2.9857554 3.1264567 2.8781307 3.1358945 3.0222564 2.9027755 2.9836926 2.9301798 3.3023415 3.0529754 2.9816287 3.0934901 3.0494978 2.9415846 3.3751616 3.022132 2.942094 3.3968408 2.8810093 3.0247037 3.1674001 3.083199 3.024579 2.9239454 3.0320973 3.310268 2.9384015 3.3101926 2.8841953 3.0563307 3.3890285 3.0229914 3.370004 2.884335 3.193561 3.024366 3.118878 3.0283785 3.025255 2.9276905 3.017493 3.3619914 2.9314916 3.1142533 3.1956122 3.1247444
0.5365365 3.099106 2.9760458 2.8774157 3.1343765 2.983591 3.1244664 2.875782 3.1336517 3.0199869 2.9005592 2.9815872 2.9278843 3.3001916 3.0508838 2.9793541 3.091468 3.0474 2.9393933 3.3730955 3.019887 2.9399061 3.3948317 2.8786528 3.0225809 3.1651998 3.0812016 3.0224514 2.9216177 3.0300038 3.308124 2.9362187 3.3080351 2.8818765 3.0542827 3.3870282 3.0207567 3.3679442 2.8820145 3.1914084 3.0222754 3.116768 3.0261517 3.022972 2.925357 3.0154185 3.359935 2.9291961 3.112143 3.19346 3.1227632
0.5375375 3.0970812 2.9737492 2.875062 3.132132 2.9814303 3.1224792 2.8734388 3.1314142 3.0177217 2.898347 2.9794846 2.925593 3.298046 3.0487967 2.9770825 3.0894504 3.0453053 2.9372065 3.3710337 3.0176458 2.9377213 3.392827 2.8763003 3.0204616 3.1630044 3.0792067 3.0203269 2.919295 3.0279133 3.3059845 2.9340403 3.305882 2.8795614 3.052239 3.3850317 3.018525 3.3658895 2.879698 3.1892605 3.0201898 3.1146617 3.023928 3.0206938 2.9230285 3.013348 3.3578823 2.9269047 3.1100373 3.1913128 3.1207857
0.5385385 3.0950594 2.9714568 2.872713 3.1298919 2.9792736 3.1204953 2.8711002 3.1291819 3.0154605 2.8961396 2.977387 2.923306 3.2959044 3.0467124 2.9748156 3.0874357 3.0432153 2.935024 3.368976 3.0154078 2.9355407 3.390826 2.8739522 3.018346 3.1608138 3.0772147 3.0182064 2.9169767 3.0258274 3.3038492 2.9318671 3.303733 2.8772511 3.0501974 3.3830388 3.0162973 3.363838 2.8773866 3.1871166 3.0181074 3.1125598 3.021707 3.0184186 2.920703 3.0112808 3.3558342 2.9246173 3.107935 3.189169 3.1188104
0.5395395 3.093042 2.9691684 2.8703685 3.1276574 2.9771206 3.1185143 2.8687656 3.126954 3.0132022 2.8939354 2.9752934 2.921023 3.293768 3.044633 2.9725523 3.085425 3.041129 2.9328444 3.3669224 3.013174 2.9333644 3.3888285 2.8716083 3.0162334 3.158628 3.0752263 3.01609 2.9146621 3.0237458 3.3017173 2.929698 3.3015888 2.874945 3.0481606 3.3810496 3.0140731 3.3617907 2.8750787 3.1849778 3.0160296 3.1104622 3.0194907 3.0161474 2.9183826 3.0092177 3.3537893 2.9223342 3.1058373 3.1870308 3.1168394
0.5405405 3.0910273 2.9668837 2.8680284 3.1254282 2.9749718 3.116538 2.8664365 3.1247315 3.0109487 2.8917365 2.9732032 2.9187436 3.2916353 3.0425577 2.9702935 3.0834174 3.0390472 2.9306698 3.364873 3.0109446 2.9311914 3.3868356 2.8692703 3.0141246 3.1564474 3.073241 3.0139763 2.9123533 3.0216675 3.2995915 2.9275336 3.299449 2.8726437 3.0461273 3.3790646 3.0118532 3.359748 2.8727756 3.1828437 3.013955 3.1083696 3.0172777 3.0138805 2.9160664 3.0071588 3.3517485 2.9200552 3.1037445 3.184897 3.1148715
0.5415415 3.089017 2.9646044 2.865694 3.1232038 2.9728272 3.1145642 2.8641121 3.1225142 3.0087 2.8895414 2.9711173 2.9164693 3.289507 3.0404863 2.968039 3.0814137 3.0369694 2.9284997 3.3628278 3.008718 2.9290237 3.3848464 2.8669367 3.0120199 3.1542714 3.0712595 3.011867 2.9100487 3.0195944 3.2974691 2.9253747 3.2973135 2.8703465 3.0440984 3.3770833 3.0096366 3.357709 2.8704777 3.1807137 3.0118856 3.1062806 3.0150692 3.011618 2.9137547 3.005103 3.3497124 2.9177809 3.1016552 3.1827676 3.1129074
0.5425425 3.0870101 2.9623282 2.8633637 3.1209843 2.9706862 3.1125941 2.861793 3.120302 3.006454 2.887351 2.9690356 2.914199 3.2873833 3.0384188 2.9657874 3.0794134 3.0348952 2.9263334 3.360787 3.0064962 2.926859 3.3828602 2.8646073 3.009918 3.1521 3.069281 3.009761 2.9077477 3.0175247 3.2953513 2.92322 3.2951822 2.8680537 3.0420728 3.3751059 3.007424 3.3556743 2.8681836 3.1785882 3.0098193 3.1041965 3.0128636 3.0093584 2.9114475 3.0030518 3.3476799 2.9155102 3.0995712 3.1806433 3.1109464
0.5435435 3.085007 2.960057 2.8610377 3.118771 2.9685493 3.1106277 2.859478 3.1180959 3.004213 2.8851647 2.966958 2.9119332 3.2852635 3.0363555 2.9635413 3.077417 3.0328255 2.9241712 3.3587508 3.004278 2.9246993 3.3808799 2.862283 3.007821 3.1499343 3.0673065 3.0076594 2.905453 3.0154588 3.293238 2.92107 3.2930565 2.8657658 3.0400505 3.3731332 3.0052154 3.353644 2.865894 3.1764684 3.0077572 3.102116 3.0106626 3.007103 2.9091449 3.0010042 3.3456519 2.9132442 3.0974915 3.1785235 3.1089885
0.5445445 3.0830083 2.95779 2.858717 3.1165628 2.9664168 3.1086652 2.857169 3.1158936 3.0019758 2.8829842 2.9648845 2.9096718 3.2831483 3.0342963 2.9612985 3.0754242 3.0307598 2.9220138 3.3567176 3.0020645 2.922543 3.3789024 2.859963 3.0057268 3.1477735 3.0653358 3.0055616 2.903162 3.0133977 3.2911294 2.9189248 3.2909346 2.8634825 3.0380325 3.3711634 3.003011 3.3516178 2.8636093 3.1743526 3.0056992 3.1000412 3.008465 3.0048523 2.9068465 2.9989607 3.3436277 2.9109824 3.095416 3.1764088 3.107035
0.5455455 3.0810132 2.9555275 2.8564014 3.1143596 2.9642882 3.1067061 2.8548641 3.113697 2.999743 2.8808067 2.9628158 2.907415 3.281038 3.0322418 2.95906 3.0734353 3.028699 2.91986 3.3546898 2.9998546 2.9203918 3.3769293 2.8576488 3.0036364 3.1456182 3.0633676 3.0034676 2.9008763 3.0113406 3.2890248 2.9167848 3.288817 2.8612034 3.0360184 3.3691978 3.0008101 3.3495958 2.8613296 3.1722422 3.003646 3.0979702 3.0062716 3.002606 2.9045537 2.9969215 3.3416078 2.908726 3.093345 3.1742983 3.105084
0.5465465 3.0790215 2.9532692 2.854091 3.1121619 2.9621644 3.1047506 2.8525643 3.111506 2.9975147 2.8786347 2.9607515 2.905162 3.278932 3.030191 2.9568262 3.0714498 3.026642 2.9177113 3.352666 2.997649 2.9182448 3.37496 2.8553386 3.0015502 3.1434674 3.0614038 3.0013778 2.8985953 3.0092878 3.2869246 2.9146495 3.286704 2.8589292 3.0340092 3.3672369 2.9986138 3.3475776 2.8590543 3.1701357 3.0015962 3.095904 3.0040822 3.0003633 2.9022646 2.9948862 3.3395927 2.906473 3.091278 3.1721928 3.1031368
0.5475475 3.077035 2.9510164 2.851785 3.1099696 2.9600444 3.102799 2.85027 3.1093197 2.99529 2.8764668 2.958691 2.9029145 3.2768312 3.0281448 2.954597 3.0694692 3.0245895 2.915567 3.3506472 2.9954474 2.916103 3.3729956 2.853034 2.9994688 3.141322 3.0594435 2.999292 2.8963187 3.0072398 3.2848294 2.9125197 3.284597 2.8566601 3.0320024 3.3652797 2.996421 3.3455644 2.8567839 3.168035 2.9995508 3.0938427 3.0018969 2.9981258 2.8999808 2.9928544 3.3375812 2.904225 3.0892162 3.1700928 3.1011941
0.5485485 3.0750508 2.948767 2.8494833 3.1077824 2.9579287 3.1008506 2.8479812 3.107139 2.9930706 2.8743033 2.9566343 2.9006715 3.274734 3.026103 2.9523718 3.067491 3.0225406 2.9134274 3.348632 2.9932494 2.9139643 3.3710346 2.8507342 2.9973903 3.1391807 3.0574858 2.9972095 2.8940473 3.0051954 3.2827392 2.9103944 3.282493 2.8543954 3.0300002 3.363326 2.9942331 3.3435555 2.8545184 3.1659384 2.9975095 3.0917854 2.9997158 2.9958918 2.8977015 2.9908268 3.335574 2.9019818 3.0871584 3.1679964 3.099254
0.5495495 3.0730712 2.9465225 2.8471875 3.1056015 2.9558177 3.0989065 2.845697 3.1049643 2.9908547 2.8721457 2.9545822 2.8984325 3.2726417 3.0240655 2.9501507 3.0655177 3.0204978 2.9112914 3.3466215 2.9910567 2.9118304 3.3690782 2.8484397 2.9953158 3.1370459 3.055533 2.995132 2.8917806 3.0031557 3.2806525 2.9082737 3.2803948 2.8521352 3.028002 3.3613777 2.9920478 3.3415506 2.852257 3.163847 2.995473 3.0897331 2.9975383 2.9936626 2.895427 2.9888039 3.3335714 2.8997426 3.0851064 3.1659064 3.0973182
0.5505506 3.0710955 2.944282 2.8448966 3.103425 2.9537098 3.0969658 2.8434181 3.102794 2.988644 2.8699908 2.9525347 2.896198 3.270554 3.022032 2.947934 3.0635476 3.018458 2.9091606 3.344615 2.988868 2.9097009 3.3671257 2.84615 2.9932454 3.1349154 3.0535831 2.9930575 2.8895192 3.0011199 3.2785714 2.906158 3.2783008 2.8498805 3.0260077 3.3594322 2.9898682 3.3395505 2.8500009 3.1617596 2.9934402 3.087685 2.9953651 2.991437 2.8931565 2.986784 3.3315728 2.8975084 3.083058 3.1638207 3.0953856
0.5515516 3.0691242 2.9420474 2.8426108 3.1012552 2.9516075 3.0950294 2.841144 3.1006296 2.9864364 2.867842 2.950492 2.8939686 3.2684708 3.0200038 2.9457226 3.061582 3.0164227 2.9070334 3.3426132 2.9866834 2.9075751 3.3651776 2.843865 2.9911795 3.1327908 3.0516374 2.9909885 2.8872623 2.9990888 3.2764943 2.904048 3.2762113 2.8476303 3.0240178 3.3574915 2.9876916 3.337554 2.8477492 3.1596785 2.991412 3.0856423 2.9931962 2.989216 2.8908916 2.9847698 3.3295784 2.895279 3.0810146 3.1617396 3.0934572
0.5525526 3.0671573 2.939817 2.84033 3.0990906 2.9495084 3.0930958 2.8388753 3.0984704 2.9842336 2.8656979 2.9484527 2.891744 3.266393 3.0179791 2.9435146 3.0596201 3.0143926 2.9049118 3.3406157 2.9845033 2.9054549 3.363234 2.8415852 2.9891171 3.1306708 3.0496955 2.9889224 2.885011 2.9970617 3.2744217 2.9019425 3.2741272 2.845385 3.0220323 3.355554 2.98552 3.3355622 2.8455033 3.157602 2.9893882 3.0836039 2.9910312 2.9869998 2.8886313 2.982759 3.3275883 2.893054 3.0789762 3.1596637 3.091533
0.5535536 3.0651937 2.9375906 2.838054 3.0969307 2.9474149 3.0911674 2.836612 3.0963168 2.982036 2.8635578 2.946418 2.8895242 3.264319 3.0159595 2.941312 3.0576622 3.0123668 2.9027941 3.3386228 2.9823275 2.903339 3.3612943 2.8393106 2.987059 3.1285567 3.0477571 2.986861 2.8827643 2.995039 3.2723546 2.8998425 3.272047 2.8431447 3.02005 3.3536222 2.9833524 3.3335748 2.8432615 3.155531 2.987368 3.0815709 2.9888704 2.9847884 2.8863764 2.9807532 3.325603 2.890834 3.0769424 3.1575925 3.0896118
0.5545546 3.0632346 2.9353697 2.835784 3.0947773 2.9453254 3.089242 2.834354 3.0941691 2.9798434 2.8614228 2.944389 2.887309 3.2622495 3.013944 2.9391139 3.0557084 3.0103452 2.9006817 3.336635 2.9801564 2.901228 3.3593593 2.8370414 2.9850051 3.126447 3.0458221 2.984804 2.8805234 2.9930217 3.2702913 2.897748 3.2699723 2.8409092 3.0180721 3.3516943 2.9811897 3.3315928 2.841025 3.1534638 2.9853537 3.0795417 2.9867148 2.982581 2.884126 2.9787505 3.3236225 2.8886185 3.0749128 3.1555269 3.0876942
0.5555556 3.0612793 2.9331532 2.8335178 3.0926292 2.9432402 3.0873206 2.8321016 3.0920258 2.977654 2.859293 2.942364 2.8850985 3.2601852 3.011933 2.93692 3.0537586 3.0083284 2.8985734 3.3346508 2.9779892 2.8991208 3.357428 2.8347766 2.9829547 3.1243432 3.0438917 2.982751 2.8782861 2.9910088 3.2682328 2.8956583 3.2679021 2.8386788 3.0160995 3.3497696 2.9790306 3.3296144 2.8387938 3.151402 2.9833431 3.0775177 2.9845626 2.9803784 2.8818803 2.9767528 3.3216448 2.886408 3.0728884 3.1534657 3.085781
0.5565566 3.0593286 2.9309413 2.8312583 3.0904863 2.9411597 3.0854032 2.8298547 3.0898888 2.9754703 2.8571677 2.940343 2.8828926 3.2581258 3.0099275 2.934731 3.0518131 3.0063162 2.89647 3.3326716 2.9758272 2.897019 3.3555007 2.8325176 2.9809093 3.1222444 3.0419645 2.9807029 2.8760552 2.9889994 3.2661793 2.8935733 3.2658372 2.836453 3.01413 3.3478496 2.9768765 3.3276405 2.8365672 3.1493459 2.9813364 3.0754986 2.982415 2.97818 2.87964 2.9747586 3.3196733 2.8842022 3.070869 3.1514103 3.0838714
0.5575576 3.0573814 2.9287345 2.8290033 3.0883498 2.9390836 3.0834901 2.827613 3.0877576 2.9732904 2.8550472 2.9383268 2.8806918 3.2560709 3.007925 2.932547 3.0498712 3.0043082 2.8943713 3.3306973 2.9736688 2.8949213 3.353579 2.8302646 2.978868 3.1201513 3.040042 2.978658 2.8738298 2.986995 3.264131 2.8914938 3.2637765 2.834233 3.0121646 3.3459349 2.9747267 3.3256714 2.834346 3.1472938 2.9793348 3.0734844 2.9802718 2.975986 2.8774045 2.97277 3.3177052 2.882001 3.0688548 3.14936 3.0819657
0.5585586 3.055439 2.9265327 2.8267536 3.0862184 2.9370122 3.081581 2.8253758 3.0856307 2.971115 2.8529317 2.9363146 2.878496 3.2540202 3.0059283 2.930367 3.0479336 3.0023053 2.8922775 3.328727 2.9715161 2.892828 3.3516603 2.8280163 2.97683 3.1180637 3.0381227 2.9766178 2.871608 2.9849954 3.2620869 2.8894196 3.2617202 2.8320174 3.0102043 3.3440232 2.972581 3.3237062 2.832129 3.145248 2.977337 3.0714753 2.9781334 2.9737973 2.8751745 2.970785 3.3157415 2.8798048 3.0668442 3.1473143 3.0800643
0.5595596 3.053501 2.9243357 2.8245091 3.0840926 2.9349449 3.0796762 2.823145 3.0835106 2.968945 2.850821 2.9343078 2.8763046 3.251975 3.003936 2.9281921 3.0460005 3.000307 2.890188 3.326761 2.9693673 2.8907402 3.3497467 2.8257728 2.974797 3.1159806 3.0362074 2.9745822 2.8693924 2.9830003 3.2600474 2.8873503 3.2596698 2.8298073 3.0082476 3.3421156 2.97044 3.3217459 2.8299181 3.1432066 2.9753447 3.0694706 2.9759989 2.9716127 2.872949 2.9688044 3.3137827 2.8776138 3.0648394 3.145274 3.0781672
0.5605606 3.0515666 2.9221435 2.8222704 3.0819728 2.9328825 3.0777748 2.8209198 3.0813959 2.9667792 2.8487155 2.9323056 2.874119 3.2499347 3.0019486 2.926022 3.0440707 2.998314 2.8881032 3.3248005 2.9672227 2.8886566 3.3478382 2.8235352 2.9727688 3.113904 3.0342968 2.9725513 2.8671823 2.9810097 3.2580135 2.8852866 3.2576232 2.827602 3.0062957 3.340213 2.968303 3.3197904 2.8277123 3.1411705 2.9733562 3.067471 2.9738693 2.9694333 2.870729 2.9668283 3.3118289 2.8754275 3.0628393 3.1432383 3.076273
0.5615616 3.0496373 2.9199557 2.8200362 3.0798593 2.9308248 3.0758774 2.818699 3.0792866 2.9646182 2.8466144 2.9303079 2.8719375 3.2478988 2.999965 2.9238565 3.0421457 2.9963245 2.8860235 3.3228445 2.9650836 2.8865778 3.3459325 2.8213027 2.9707437 3.1118324 3.0323896 2.9705243 2.8649766 2.9790235 3.2559834 2.8832276 3.2555823 2.8254015 3.004348 3.3383145 2.9661713 3.3178387 2.825511 3.1391392 2.9713724 3.0654767 2.971744 2.967258 2.868513 2.9648566 3.3098783 2.8732457 3.0608442 3.141209 3.074384
0.5625626 3.0477118 2.9177737 2.8178084 3.0777504 2.9287724 3.0739846 2.8164845 3.077183 2.9624624 2.8445187 2.9283147 2.8697612 3.2458673 2.997986 2.9216957 3.0402246 2.9943404 2.8839488 3.3208923 2.962948 2.8845038 3.3440328 2.8190753 2.9687238 3.1097658 3.0304866 2.9685016 2.8627763 2.9770412 3.2539592 2.8811746 3.2535458 2.8232062 3.0024042 3.336421 2.9640434 3.3158922 2.8233144 3.137114 2.969393 3.0634863 2.969623 2.9650877 2.8663034 2.9628897 3.3079333 2.8710692 3.0588536 3.1391838 3.0724976
0.5635636 3.0457907 2.9155962 2.8155847 3.0756478 2.9267232 3.0720954 2.814275 3.0750847 2.960311 2.8424273 2.9263256 2.86759 3.2438412 2.996013 2.91954 3.0383084 2.9923608 2.8818784 3.3189454 2.9608188 2.8824346 3.3421364 2.8168535 2.9667077 3.107705 3.0285873 2.9664836 2.8605819 2.9750652 3.2519386 2.8791263 3.2515152 2.8210166 3.0004654 3.3345308 2.961921 3.31395 2.8211236 3.1350932 2.9674187 3.061502 2.9675066 2.9629219 2.864098 2.960926 3.3059926 2.8688977 3.0568688 3.137164 3.0706162
0.5645646 3.0438735 2.9134235 2.8133678 3.0735507 2.9246795 3.0702105 2.8120713 3.0729923 2.958164 2.8403416 2.9243417 2.8654232 3.2418194 2.994044 2.917389 3.0363955 2.990386 2.8798127 3.3170033 2.9586923 2.88037 3.3402448 2.8146367 2.964696 3.10565 3.0266914 2.9644694 2.858392 2.9730935 3.2499232 2.8770835 3.2494888 2.8188322 2.9985304 3.3326457 2.9598022 3.3120127 2.8189383 3.133078 2.9654484 3.0595226 2.9653947 2.9607613 2.8618984 2.958968 3.304056 2.8667316 3.054888 3.1351497 3.068739
0.5655656 3.0419605 2.9112568 2.811155 3.0714595 2.9226403 3.0683298 2.809873 3.070906 2.9560225 2.8382607 2.9223626 2.8632627 3.2398033 2.9920793 2.915243 3.0344872 2.9884164 2.8777528 3.3150659 2.956572 2.8783102 3.338358 2.8124266 2.962689 3.1035998 3.0248013 2.9624605 2.8562078 2.9711256 3.2479136 2.8750458 3.2474668 2.8166525 2.9965997 3.330765 2.9576888 3.3100805 2.8167582 3.1310678 2.963483 3.0575473 2.9632876 2.9586053 2.8597045 2.957014 3.3021245 2.8645697 3.0529132 3.1331406 3.0668652
0.5665666 3.0400524 2.9090939 2.8089483 3.069374 2.920606 3.0664535 2.8076801 3.068825 2.9538856 2.8361845 2.9203877 2.8611066 3.237791 2.9901202 2.9131017 3.0325835 2.986451 2.8756971 3.3131323 2.954456 2.8762555 3.336475 2.8102207 2.9606867 3.1015556 3.022914 2.9604554 2.8540297 2.969163 3.2459073 2.8730135 3.24545 2.8144777 2.9946735 3.3288882 2.9555793 3.3081517 2.814583 3.129063 2.961522 3.0555778 2.9611852 2.9564543 2.8575149 2.9550648 3.3001966 2.862413 3.050943 3.131137 3.0649955
0.5675676 3.0381489 2.9069366 2.8067472 3.0672946 2.918576 3.064581 2.8054929 3.0667496 2.9517531 2.8341136 2.9184184 2.8589551 3.2357843 2.9881656 2.9109654 3.0306838 2.9844909 2.8736463 3.311204 2.9523447 2.8742054 3.334597 2.8080206 2.9586883 3.0995169 3.0210319 2.958455 2.851856 2.9672046 3.2439065 2.8709867 3.2434392 2.8123088 2.992752 3.327016 2.953475 3.3062282 2.812413 3.1270638 2.959566 3.0536132 2.9590874 2.9543076 2.8553314 2.9531198 3.2982745 2.8602614 3.0489776 3.1291382 3.06313
0.5685686 3.0362494 2.9047847 2.804551 3.0652206 2.9165516 3.062713 2.8033118 3.0646806 2.9496262 2.8320477 2.9164534 2.8568094 3.2337828 2.986216 2.9088345 3.0287886 2.9825356 2.8716004 3.3092804 2.9502382 2.8721602 3.3327231 2.8058255 2.9566944 3.0974832 3.0191529 2.9564598 2.8496876 2.9652514 3.2419114 2.8689654 3.2414324 2.8101456 2.990835 3.325148 2.9513757 3.3043094 2.8102484 3.1250694 2.9576147 3.0516539 2.956994 2.9521666 2.8531518 2.9511795 3.296356 2.8581157 3.0470178 3.1271443 3.061269
0.5695696 3.0343542 2.9026377 2.802361 3.0631528 2.9145317 3.0608485 2.8011355 3.062616 2.9475045 2.829987 2.914493 2.8546681 3.2317858 2.9842706 2.9067078 3.0268977 2.980585 2.8695593 3.3073616 2.9481366 2.8701196 3.3308542 2.8036366 2.9547048 3.095456 3.0172782 2.9544683 2.8475254 2.9633026 3.2399201 2.8669493 3.239431 2.807986 2.988922 3.323285 2.9492807 3.3023949 2.8080883 3.1230798 2.955668 3.0496993 2.9549055 2.9500299 2.8509789 2.9492438 3.2944427 2.855974 3.0450625 3.1251564 3.0594125
0.5705706 3.0324645 2.900496 2.8001754 3.0610907 2.9125156 3.0589888 2.7989655 3.0605578 2.9453864 2.8279316 2.9125376 2.8525326 3.2297945 2.98233 2.9045866 3.0250115 2.9786394 2.8675237 3.3054478 2.9460402 2.868084 3.3289895 2.8014526 2.9527197 3.0934334 3.0154076 2.9524822 2.8453677 2.9613593 3.2379348 2.8649387 3.2374353 2.8058333 2.9870143 3.3214264 2.9471903 3.3004856 2.8059347 3.121097 2.9537258 3.0477502 2.9528217 2.9478981 2.8488104 2.9473128 3.2925339 2.8538382 3.0431128 3.1231744 3.0575593
0.5715716 3.0305777 2.898359 2.7979958 3.0590339 2.9105055 3.0571337 2.7968004 3.0585055 2.9432738 2.825881 2.9105866 2.8504016 3.2278073 2.9803946 2.9024699 3.0231283 2.9766986 2.8654923 3.3035383 2.9439478 2.8660536 3.3271294 2.7992747 2.9507394 3.0914164 3.0135412 2.9505 2.8432162 2.9594197 3.2359543 2.8629332 3.2354436 2.8036857 2.9851103 3.3195717 2.9451048 3.2985806 2.8037856 3.1191185 2.951788 3.045806 2.9507422 2.9457715 2.8466477 2.9453857 3.2906299 2.8517075 3.0411673 3.1211965 3.0557098
0.5725726 3.028696 2.8962274 2.7958224 3.0569844 2.9084995 3.0552824 2.794642 3.05646 2.9411664 2.8238354 2.908641 2.8482761 3.2258248 2.9784641 2.9003584 3.0212512 2.9747632 2.863466 3.3016338 2.9418612 2.8640275 3.325274 2.797102 2.9487634 3.0894058 3.0116792 2.9485226 2.8410695 2.9574852 3.2339778 2.8609328 3.233457 2.8015432 2.9832113 3.3177218 2.943024 3.2966805 2.8016422 3.1171455 2.9498558 3.043867 2.9486678 2.9436493 2.8444898 2.943464 3.2887301 2.849581 3.0392277 3.119225 3.053866
0.5735736 3.0268185 2.8941004 2.793654 3.05494 2.906498 3.053435 2.792488 3.054419 2.939064 2.8217945 2.9066992 2.8461556 3.223848 2.976539 2.898252 3.0193772 2.972832 2.8614445 3.299734 2.939778 2.8620067 3.3234227 2.7949343 2.9467924 3.0874004 3.0098214 2.9465494 2.8389277 2.9555564 3.2320075 2.8589385 3.2314756 2.799405 2.981317 3.3158765 2.940948 3.294785 2.7995043 3.115178 2.9479282 3.041933 2.9465978 2.9415324 2.8423378 2.941547 3.2868357 2.8474603 3.037293 3.1172578 3.0520258
0.5745746 3.0249462 2.8919792 2.791491 3.0529008 2.904502 3.0515924 2.7903402 3.0523834 2.9369664 2.8197594 2.9047637 2.8440413 3.221876 2.9746184 2.8961513 3.0175085 2.970906 2.8594286 3.2978387 2.9377015 2.8599906 3.3215766 2.7927732 2.9448247 3.0854 3.007968 2.9445815 2.8367927 2.9536314 3.2300417 2.8569493 3.2294993 2.7972736 2.9794269 3.3140352 2.9388769 3.2928941 2.7973714 3.1132164 2.9460049 3.0400043 2.944533 2.939422 2.840191 2.939634 3.284945 2.8453453 3.0353634 3.1152968 3.0501895
0.5755756 3.0230782 2.8898633 2.7893336 3.0508683 2.9025104 3.0497541 2.7881978 3.0503545 2.9348736 2.8177297 2.902832 2.8419306 3.2199087 2.9727025 2.8940547 3.0156436 2.9689848 2.8574176 3.2959487 2.9356291 2.8579793 3.319734 2.7906165 2.942863 3.0834062 3.0061188 2.9426181 2.8346624 2.951712 3.2280803 2.8549647 3.2275276 2.7951474 2.9775414 3.3121986 2.936811 3.291008 2.7952437 3.1112592 2.9440866 3.03808 2.9424732 2.937314 2.8380487 2.9377258 3.2830594 2.843234 3.0334392 3.1133406 3.048358
0.5765766 3.0212145 2.8877525 2.7871819 3.0488412 2.9005241 3.0479205 2.7860618 3.048331 2.9327865 2.8157048 2.9009056 2.8398268 3.2179465 2.9707913 2.891964 3.013783 2.9670694 2.8554115 3.2940636 2.9335613 2.8559742 3.3178968 2.7884667 2.9409053 3.081417 3.0042734 2.940659 2.8325377 2.9497967 3.2261245 2.8529868 3.2255619 2.7930264 2.9756598 3.3103666 2.9347494 3.289127 2.7931225 3.1093082 2.9421728 3.0361617 2.9404178 2.9352121 2.8359132 2.9358225 3.281179 2.8411295 3.03152 3.11139 3.04653
0.5775776 3.0193548 2.8856466 2.7850358 3.04682 2.898543 3.0460904 2.78393 3.046313 2.9307039 2.8136847 2.898984 2.837727 3.2159896 2.9688857 2.889878 3.0119271 2.9651577 2.8534102 3.292183 2.9314983 2.8539734 3.3160646 2.7863216 2.938952 3.0794344 3.0024333 2.9387052 2.8304188 2.9478865 3.224173 2.8510134 3.2236009 2.79091 2.9737837 3.3085394 2.932693 3.2872503 2.7910058 3.1073623 2.9402642 3.0342484 2.9383678 2.933116 2.8337822 2.9339237 3.2793026 2.8390296 3.029606 3.1094456 3.0447073
0.5785786 3.0175004 2.883546 2.782895 3.044805 2.896566 3.0442657 2.7818055 3.0443017 2.928627 2.8116696 2.897067 2.8356335 3.2140372 2.9669847 2.8877966 3.010076 2.963252 2.8514147 3.2903075 2.9294415 2.851977 3.3142366 2.7841825 2.9370036 3.077457 3.0005965 2.9367557 2.8283055 2.9459813 3.2222278 2.8490465 3.2216449 2.7888 2.971912 3.3067167 2.930642 3.2853787 2.7888951 3.1054213 2.9383602 3.0323403 2.9363222 2.9310246 2.8316565 2.9320297 3.2774312 2.836935 3.0276973 3.1075058 3.0428877
0.5795796 3.0156507 2.8814507 2.7807605 3.042796 2.894594 3.0424442 2.779686 3.042296 2.926555 2.8096607 2.8951552 2.8335447 3.2120905 2.9650884 2.885721 3.008229 2.9613507 2.849424 3.288437 2.927389 2.8499863 3.3124137 2.782049 2.9350595 3.0754852 2.998764 2.9348106 2.8261971 2.9440813 3.2202868 2.847084 3.2196946 2.7866952 2.970045 3.3048985 2.9285948 3.2835126 2.786789 3.103487 2.9364612 3.0304372 2.9342813 2.9289377 2.8295367 2.9301405 3.2755651 2.8348455 3.0257933 3.1055715 3.0410733
0.5805806 3.0138054 2.8793607 2.778631 3.0407932 2.8926272 3.040628 2.7775722 3.0402958 2.924487 2.8076568 2.8932483 2.8314614 3.2101486 2.9631975 2.88365 3.0063865 2.9594548 2.8474379 3.286571 2.9253418 2.8480005 3.3105946 2.7799208 2.9331203 3.0735192 2.9969363 2.9328706 2.8240948 2.9421859 3.218351 2.8451269 3.2177486 2.784596 2.9681826 3.3030846 2.9265528 3.2816498 2.7846892 3.1015575 2.934567 3.0285392 2.9322455 2.9268563 2.8274221 2.9282556 3.273703 2.8327615 3.0238948 3.103643 3.0392628
0.5815816 3.011964 2.8772762 2.7765071 3.0387962 2.8906655 3.038816 2.7754636 3.038302 2.9224248 2.8056574 2.8913465 2.829383 3.2082114 2.9613113 2.8815851 3.004549 2.9575639 2.8454568 3.2847095 2.923299 2.8460193 3.3087802 2.7777982 2.9311857 3.071559 2.9951127 2.9309354 2.8219974 2.9402952 3.2164202 2.8431764 3.2158082 2.7825015 2.9663243 3.3012753 2.9245152 3.2797923 2.782594 3.0996332 2.9326775 3.0266473 2.930215 2.92478 2.8253129 2.9263763 3.2718458 2.8306823 3.0220015 3.1017196 3.0374568
0.5825826 3.0101283 2.875197 2.7743893 3.0368044 2.8887079 3.0370078 2.7733617 3.0363135 2.9203684 2.8036635 2.8894491 2.82731 3.2062798 2.9594297 2.8795245 3.0027158 2.955678 2.8434813 3.2828531 2.921262 2.8440435 3.3069713 2.7756813 2.9292555 3.0696046 2.9932928 2.9290044 2.8199062 2.93841 3.2144942 2.8412302 3.213873 2.780413 2.9644713 3.2994704 2.9224842 3.2779403 2.7805047 3.097715 2.9307933 3.0247598 2.9281883 2.9227087 2.8232093 2.924501 3.2699933 2.828609 3.0201137 3.099802 3.0356557
0.5835836 3.0082965 2.8731222 2.7722776 3.0348198 2.886756 3.0352042 2.7712653 3.0343313 2.9183166 2.801675 2.8875575 2.8252423 3.2043533 2.9575543 2.8774695 3.0008864 2.953797 2.8415103 3.2810025 2.9192293 2.842072 3.3051662 2.7735705 2.92733 3.0676556 2.9914782 2.9270782 2.8178203 2.9365292 3.212574 2.8392897 3.2119427 2.77833 2.962623 3.2976706 2.9204571 3.2760925 2.778421 3.0958018 2.9289138 3.0228782 2.9261672 2.9206426 2.8211117 2.922631 3.2681458 2.8265407 3.0182304 3.09789 3.0338583
0.5845846 3.0064692 2.8710535 2.7701702 3.0328407 2.8848088 3.0334055 2.7691743 3.0323548 2.9162705 2.7996917 2.88567 2.8231802 3.2024322 2.9556828 2.8754196 2.9990623 2.951921 2.8395443 3.2791557 2.9172025 2.8401065 3.3033662 2.771465 2.9254093 3.0657125 2.989668 2.925157 2.8157399 2.9346533 3.2106588 2.8373551 3.2100177 2.776253 2.9607794 3.2958748 2.9184353 3.27425 2.7763424 3.093894 2.9270387 3.0210018 2.9241514 2.9185815 2.8190184 2.920765 3.266303 2.824478 3.0163531 3.0959833 3.0320654
0.5855856 3.0046473 2.8689904 2.7680695 3.0308669 2.8828661 3.0316114 2.7670894 3.0303848 2.9142287 2.7977133 2.8837874 2.8211236 3.2005146 2.9538167 2.873375 2.997243 2.95005 2.8375843 3.2773142 2.9151802 2.8381457 3.3015707 2.7693653 2.9234934 3.0637748 2.9878616 2.9232411 2.8136656 2.932783 3.2087476 2.8354254 3.2080977 2.7741802 2.95894 3.294084 2.9164186 3.2724118 2.7742698 3.0919917 2.9251683 3.0191298 2.92214 2.9165256 2.8169315 2.9189048 3.2644646 2.8224201 3.014481 3.0940814 3.0302768
0.5865866 3.00283 2.866932 2.7659745 3.0288994 2.880929 3.0298212 2.76501 3.0284197 2.912192 2.7957406 2.8819103 2.8190725 3.1986039 2.9519558 2.8713355 2.9954283 2.9481845 2.8356287 3.2754781 2.9131634 2.8361902 3.29978 2.767271 2.921582 3.0618427 2.9860601 2.9213295 2.8115962 2.9309173 3.2068424 2.8335018 3.2061832 2.7721148 2.9571059 3.2922974 2.9144065 3.2705784 2.772202 3.0900955 2.923304 3.0172637 2.9201338 2.9144752 2.8148499 2.9170485 3.2626314 2.8203683 3.0126143 3.092186 3.028493
0.5875876 3.0010166 2.8648794 2.763885 3.0269384 2.878997 3.028036 2.7629366 3.0264604 2.9101605 2.7937732 2.8800383 2.8170264 3.1966982 2.9500997 2.8693016 2.9936175 2.9463239 2.8336782 3.2736466 2.9111514 2.8342397 3.297994 2.765183 2.9196758 3.0599167 2.984263 2.9194226 2.8095329 2.9290566 3.2049422 2.8315833 3.2042737 2.7700539 2.9552758 3.290516 2.9123995 3.2687502 2.7701406 3.0882044 2.921444 3.0154026 2.9181328 2.9124293 2.812774 2.915197 3.260803 2.8183215 3.0107522 3.0902956 3.0267134
0.5885886 2.9992085 2.8628318 2.7618 3.024983 2.877069 3.0262554 2.7608693 3.0245078 2.908135 2.791811 2.878171 2.8149855 3.1947966 2.948248 2.8672726 2.9918118 2.9444675 2.8317337 3.2718196 2.909145 2.8322937 3.296213 2.7631004 2.9177732 3.0579967 2.9824698 2.9175205 2.8074749 2.9272003 3.2030473 2.8296704 3.2023695 2.7679975 2.9534512 3.2887387 2.9103978 3.2669268 2.768084 3.0863185 2.9195886 3.0135472 2.9161365 2.9103894 2.8107033 2.9133503 3.2589793 2.8162796 3.0088952 3.0884116 3.0249379
0.5895896 2.9974043 2.8607898 2.7597222 3.023033 2.8751473 3.0244782 2.7588065 3.0225608 2.9061143 2.789854 2.8763087 2.8129501 3.1929007 2.9464028 2.8652492 2.99001 2.9426177 2.8297937 3.2699986 2.907143 2.8303533 3.2944365 2.7610235 2.9158762 3.0560818 2.9806812 2.9156234 2.8054228 2.9253497 3.2011576 2.8277628 3.200471 2.765948 2.9516304 3.2869666 2.9084015 3.2651083 2.7660334 3.0844388 2.917738 3.0116968 2.9141455 2.908354 2.8086379 2.9115095 3.257161 2.814243 3.0070443 3.0865326 3.0231667
0.5905906 2.9956055 2.858753 2.7576501 3.0210898 2.87323 3.0227065 2.7567503 3.02062 2.9040983 2.7879019 2.8744512 2.8109207 3.19101 2.9445622 2.8632307 2.9882135 2.9407723 2.827859 3.2681813 2.905147 2.828418 3.292665 2.7589526 2.9139838 3.054174 2.9788976 2.913731 2.8033762 2.9235039 3.1992733 2.8258612 3.198577 2.7639039 2.9498153 3.2851994 2.9064097 3.2632947 2.7639883 3.0825648 2.9158928 3.0098522 2.9121597 2.9063244 2.8065789 2.909673 3.2553468 2.812213 3.0051982 3.0846589 3.0214007
0.5915916 2.9938116 2.8567216 2.7555828 3.019152 2.8713174 3.020939 2.7547002 3.0186849 2.9020882 2.785956 2.8725986 2.8088963 3.1891246 2.9427261 2.861218 2.986421 2.9389322 2.8259294 3.2663696 2.9031553 2.8264875 3.2908978 2.7568867 2.9120958 3.05227 2.9771178 2.911843 2.801335 2.9216626 3.1973934 2.8239639 3.1966882 2.7618644 2.9480042 3.2834363 2.904423 3.2614858 2.7619486 3.080696 2.914053 3.008012 2.9101787 2.9043002 2.804525 2.9078405 3.2535377 2.8101876 3.0033576 3.0827909 3.0196385
0.5925926 2.9920216 2.854696 2.7535217 3.0172205 2.8694103 3.0191762 2.7526557 3.0167556 2.900083 2.7840147 2.8707516 2.8068776 3.1872437 2.940895 2.8592105 2.984634 2.9370968 2.8240051 3.2645636 2.901169 2.8245625 3.289136 2.754827 2.9102128 3.0503726 2.9753428 2.9099605 2.7993 2.919827 3.195519 2.8220735 3.1948051 2.7598321 2.946198 3.2816772 2.9024415 3.2596822 2.759915 3.0788329 2.9122174 3.0061772 2.9082024 2.9022806 2.8024752 2.9060133 3.2517333 2.8081677 3.0015228 3.0809278 3.0178812
0.5935936 2.9902372 2.8526752 2.751467 3.0152955 2.8675084 3.0174174 2.7506168 3.0148323 2.8980827 2.7820785 2.8689094 2.8048642 3.1853685 2.9390695 2.857208 2.982851 2.935267 2.8220854 3.2627616 2.8991885 2.8226423 3.2873783 2.7527728 2.9083343 3.048481 2.9735715 2.908082 2.79727 2.9179964 3.1936493 2.820188 3.192927 2.757804 2.9443974 3.2799244 2.9004653 3.2578835 2.7578862 3.0769753 2.9103873 3.0043485 2.9062314 2.9002664 2.8004334 2.9041915 3.249934 2.8061523 2.999693 3.0790715 3.0161285
0.5945946 2.9884572 2.8506598 2.749417 3.0133762 2.8656106 3.0156639 2.748583 3.0129147 2.8960888 2.780148 2.8670726 2.802856 3.1834986 2.937249 2.8552108 2.9810731 2.9334419 2.8201718 3.2609644 2.897213 2.8207278 3.2856255 2.7507248 2.9064608 3.0465956 2.971806 2.9062092 2.7952461 2.9161708 3.1917853 2.8183076 3.1910548 2.755782 2.942601 3.2781749 2.8984942 3.2560892 2.7558637 3.075123 2.9085615 3.0025253 2.9042654 2.8982575 2.7983956 2.9023738 3.2481394 2.8041437 2.997868 3.0772204 3.01438
0.5955956 2.9866822 2.8486505 2.7473726 3.0114622 2.8637185 3.013914 2.746556 3.011003 2.8940988 2.7782226 2.86524 2.8008533 3.1816342 2.935433 2.853219 2.9792998 2.9316223 2.818262 3.2591732 2.8952422 2.8188174 3.2838771 2.7486815 2.9045923 3.0447154 2.9700441 2.9043412 2.7932272 2.9143498 3.1899257 2.8164334 3.1891866 2.7537656 2.9408092 3.2764306 2.8965273 3.2543 2.7538462 3.0732768 2.9067414 3.0007067 2.9023046 2.896254 2.796364 2.9005609 3.2463498 2.80214 2.996049 3.0753746 3.0126362
0.5965966 2.984911 2.846646 2.745335 3.0095546 2.8618317 3.0121698 2.7445345 3.0090973 2.892115 2.7763026 2.8634129 2.7988563 3.1797738 2.933623 2.851233 2.9775307 2.9298077 2.8163588 3.2573862 2.8932774 2.8169134 3.282134 2.7466455 2.9027283 3.042841 2.9682872 2.902478 2.791215 2.9125345 3.1880724 2.8145645 3.1873245 2.751755 2.9390228 3.274691 2.894567 3.2525158 2.7518346 3.071436 2.9049253 2.9988942 2.9003491 2.8942559 2.7943377 2.8987536 3.2445648 2.800142 2.994235 3.0735343 3.0108962
0.5975976 2.9831452 2.8446472 2.743302 3.0076528 2.8599498 3.0104294 2.7425187 3.0071976 2.8901353 2.7743883 2.8615909 2.796865 3.1779199 2.931817 2.849252 2.9757664 2.9279983 2.8144598 3.2556043 2.8913171 2.8150134 3.280396 2.7446144 2.9008694 3.0409725 2.9665341 2.900619 2.7892075 2.9107232 3.1862237 2.8127007 3.1854672 2.7497494 2.9372401 3.272956 2.8926105 3.2507367 2.7498283 3.0696 2.9031153 2.9970858 2.8983982 2.892262 2.7923172 2.8969502 3.2427852 2.7981484 2.992426 3.0716996 3.0091615
0.5985986 2.9813838 2.8426538 2.7412758 3.0057573 2.8580723 3.008694 2.7405088 3.0053039 2.8881621 2.7724786 2.859774 2.794879 3.17607 2.9300175 2.8472764 2.974007 2.9261937 2.8125665 3.2538278 2.8893623 2.813119 3.2786622 2.7425892 2.8990147 3.0391097 2.9647865 2.8987656 2.787206 2.908918 3.18438 2.810843 3.183615 2.74775 2.9354632 3.271226 2.8906603 3.2489626 2.7478278 3.067771 2.9013095 2.9952831 2.896453 2.8902748 2.790302 2.8951526 3.24101 2.7961614 2.990623 3.0698705 3.0074313
0.5995996 2.979628 2.8406656 2.7392547 3.0038679 2.8562002 3.0069633 2.7385044 3.003416 2.8861933 2.7705746 2.8579617 2.7928982 3.174226 2.9282227 2.8453057 2.9722524 2.924395 2.8106785 3.2520561 2.887413 2.8112297 3.2769332 2.7405694 2.8971648 3.0372534 2.9630427 2.8969166 2.7852101 2.9071178 3.182542 2.8089907 3.181769 2.7457561 2.9336913 3.2695005 2.888714 3.247193 2.7458332 3.0659468 2.899509 2.9934871 2.8945127 2.8882926 2.788293 2.8933594 3.23924 2.7941794 2.9888253 3.0680475 3.0057054
0.6006006 2.9778762 2.838683 2.7372403 3.0019841 2.8543332 3.0052366 2.736506 3.001534 2.8842313 2.7686758 2.8561554 2.790923 3.1723874 2.926432 2.843341 2.9705024 2.922601 2.8087955 3.25029 2.8854685 2.809346 3.2752094 2.7385561 2.8953204 3.0354016 2.9613032 2.895073 2.7832203 2.905322 3.180709 2.807144 3.1799276 2.7437675 2.931923 3.2677798 2.8867738 3.245429 2.7438438 3.064128 2.8977137 2.9916952 2.8925772 2.886315 2.786289 2.8915718 3.237475 2.792203 2.9870327 3.0662293 3.003984
0.6016016 2.976129 2.8367052 2.735231 3.0001059 2.852472 3.003515 2.7345135 2.9996579 2.882273 2.7667818 2.8543532 2.7889535 3.170554 2.9246473 2.841382 2.9687567 2.9208121 2.806918 3.2485282 2.8835297 2.807467 3.27349 2.7365484 2.89348 3.033556 2.9595685 2.893234 2.7812357 2.903532 3.1788816 2.8053021 3.1780915 2.7417848 2.9301605 3.2660642 2.8848388 3.2436695 2.7418604 3.0623152 2.8959227 2.9899087 2.8906474 2.8843431 2.7842906 2.8897886 3.2357147 2.7902322 2.9852452 3.064417 3.0022671
0.6026026 2.974387 2.834734 2.7332273 2.998235 2.850615 3.0017972 2.7325263 2.997788 2.880321 2.7648938 2.8525565 2.7869895 3.1687255 2.9228678 2.839428 2.9670162 2.9190285 2.8050454 3.2467723 2.8815963 2.805593 3.2717762 2.7345462 2.8916454 3.0317166 2.957839 2.8913999 2.779257 2.9017465 3.1770587 2.8034658 3.1762614 2.7398076 2.9284027 3.2643523 2.8829088 3.2419152 2.7398825 3.0605078 2.8941379 2.9881282 2.8887222 2.8823764 2.782298 2.8880098 3.2339592 2.7882667 2.9834633 3.0626106 3.0005548
0.6036036 2.97265 2.8327675 2.7312293 2.996369 2.8487637 3.000085 2.7305455 2.9959233 2.8783736 2.7630112 2.8507648 2.785031 3.166902 2.921093 2.8374796 2.9652798 2.9172506 2.8031776 3.2450204 2.8796678 2.8037243 3.2700665 2.7325494 2.8898144 3.0298827 2.956113 2.8895707 2.777283 2.899966 3.1752412 2.8016357 3.1744359 2.7378368 2.9266489 3.2626457 2.8809838 3.240166 2.7379103 3.0587058 2.8923564 2.9863524 2.8868027 2.8804157 2.7803109 2.8862367 3.2322094 2.7863061 2.9816873 3.060809 2.9988472
0.6046046 2.9709177 2.8308063 2.729237 2.9945087 2.8469172 2.9983773 2.7285705 2.9940643 2.8764315 2.7611334 2.8489783 2.7830782 3.1650844 2.919323 2.8355358 2.9635487 2.9154768 2.8013153 3.2432745 2.877745 2.8018608 3.2683618 2.7305586 2.8879886 3.0280538 2.9543924 2.8877466 2.7753158 2.898191 3.1734293 2.799811 3.172616 2.7358708 2.9249005 3.2609441 2.8790643 3.2384214 2.7359433 3.05691 2.8905811 2.9845827 2.8848882 2.8784595 2.7783294 2.884468 3.2304635 2.7843516 2.9799163 3.0590138 2.9971442
0.6056056 2.9691896 2.8288507 2.7272503 2.992655 2.8450747 2.9966733 2.7266002 2.9922123 2.874494 2.7592611 2.847197 2.78113 3.1632714 2.917559 2.8335977 2.961822 2.913708 2.7994583 3.2415328 2.8758266 2.8000019 3.2666621 2.7285733 2.8861682 3.0262313 2.9526753 2.8859265 2.773354 2.8964207 3.1716223 2.7979908 3.1708012 2.7339103 2.9231572 3.2592468 2.8771498 3.236682 2.7339826 3.055119 2.8888106 2.9828174 2.882978 2.8765087 2.7763536 2.8827047 3.2287226 2.7824023 2.97815 3.0572233 2.9954455
0.6066066 2.9674668 2.8269007 2.7252698 2.990807 2.843238 2.9949741 2.7246368 2.9903648 2.8725626 2.757394 2.8454201 2.7791874 3.1614642 2.915799 2.8316646 2.9601002 2.9119453 2.7976062 3.2397969 2.8739138 2.7981486 3.264967 2.7265937 2.884352 3.024415 2.9509635 2.8841116 2.7713974 2.8946562 3.1698205 2.7961764 3.1689923 2.731955 2.921418 3.2575545 2.8752403 3.2349467 2.7320263 3.0533333 2.8870456 2.981058 2.8810732 2.8745627 2.7743828 2.8809454 3.226987 2.780458 2.9763892 3.0554392 2.9937513
0.6076076 2.9657488 2.8249555 2.7232943 2.988965 2.8414066 2.9932797 2.7226784 2.9885242 2.8706365 2.7555323 2.8436487 2.7772508 3.159662 2.9140449 2.8297372 2.9583826 2.9101872 2.7957592 3.2380648 2.8720064 2.7963006 3.263277 2.7246199 2.88254 3.0226033 2.9492564 2.8823016 2.7694464 2.8928957 3.1680229 2.7943678 3.1671877 2.7300062 2.9196844 3.2558658 2.8733358 3.2332172 2.730076 3.0515537 2.885285 2.979304 2.8791742 2.8726225 2.7724175 2.8791912 3.225256 2.7785192 2.9746337 3.05366 2.992062
0.6086086 2.9640346 2.8230162 2.7213252 2.9871287 2.83958 2.9915895 2.7207258 2.9866889 2.8687153 2.7536757 2.841882 2.7753193 3.1578643 2.912295 2.8278153 2.9566703 2.908434 2.7939177 3.2363386 2.8701031 2.794457 3.2615912 2.7226522 2.8807342 3.0207973 2.9475532 2.880497 2.7675014 2.8911405 3.1662312 2.7925644 3.1653879 2.728062 2.9179554 3.254183 2.8714366 3.2314923 2.7281315 3.04978 2.8835292 2.9775546 2.8772793 2.8706875 2.7704585 2.877442 3.2235298 2.7765865 2.9728842 3.0518858 2.9903765
0.6096096 2.9623258 2.8210812 2.7193618 2.9852982 2.8377576 2.9899044 2.718779 2.9848592 2.8667996 2.751824 2.8401196 2.7733934 3.1560721 2.9105508 2.8258984 2.9549618 2.906686 2.7920806 3.2346165 2.8682063 2.792619 3.2599096 2.7206898 2.878932 3.0189981 2.9458547 2.8786964 2.7655613 2.88939 3.164445 2.7907658 3.1635935 2.726124 2.9162307 3.2525043 2.8695428 3.2297716 2.726192 3.0480108 2.881778 2.9758105 2.8753903 2.8687575 2.7685046 2.8756974 3.221808 2.7746584 2.9711392 3.0501177 2.988696
0.6106106 2.960622 2.8191528 2.7174034 2.9834733 2.8359416 2.9882238 2.716838 2.9830358 2.864888 2.7499778 2.8383632 2.7714727 3.1542852 2.908811 2.8239868 2.9532585 2.904943 2.790249 3.2329001 2.8663144 2.7907856 3.258233 2.7187328 2.8771346 3.017203 2.9441607 2.8769007 2.763627 2.887645 3.162664 2.7889736 3.1618054 2.7241912 2.914511 3.2508307 2.8676534 3.228057 2.7242587 3.0462482 2.8800325 2.9740725 2.873506 2.8668327 2.7665558 2.873958 3.2200913 2.772736 2.9693995 3.048355 2.98702
0.6116116 2.9589221 2.817229 2.71545 2.9816546 2.8341298 2.9865475 2.7149024 2.9812174 2.8629827 2.748137 2.836611 2.7695572 3.1525035 2.9070764 2.8220804 2.95156 2.9032052 2.788423 3.2311883 2.8644269 2.7889576 3.2565622 2.7167816 2.8753421 3.0154145 2.9424708 2.8751104 2.7616982 2.8859046 3.160887 2.787186 3.1600218 2.7222638 2.9127965 3.2491615 2.8657694 3.2263465 2.7223306 3.0444896 2.8782914 2.9723396 2.8716266 2.8649135 2.7646127 2.8722234 3.2183795 2.7708197 2.967665 3.046598 2.9853482
0.6126126 2.9572277 2.8153105 2.7135034 2.979841 2.8323224 2.9848757 2.7129724 2.9794054 2.8610826 2.7463012 2.8348644 2.7676473 3.1507263 2.9053469 2.820179 2.9498658 2.901472 2.7866015 3.2294822 2.8625457 2.7871346 3.2548957 2.7148361 2.8735545 3.0136313 2.9407854 2.8733246 2.7597752 2.8841693 3.159116 2.7854033 3.1582432 2.7203417 2.9110858 3.2474968 2.8638906 3.224641 2.7204065 3.0427368 2.8765554 2.9706109 2.8697522 2.8629985 2.7626746 2.870493 3.2166727 2.7689073 2.9659357 3.044846 2.9836812
0.6136136 2.9555378 2.813398 2.7115622 2.978034 2.830521 2.9832091 2.7110476 2.977599 2.8591871 2.7444701 2.8331232 2.7657428 3.1489553 2.9036222 2.8182838 2.9481764 2.8997443 2.7847853 3.22778 2.8606687 2.7853162 3.253234 2.7128959 2.871771 3.011854 2.939105 2.871544 2.7578568 2.8824396 3.15735 2.7836266 3.1564698 2.7184253 2.9093812 3.245837 2.8620164 3.22294 2.71849 3.04099 2.8748243 2.9688885 2.867883 2.8610897 2.7607431 2.8687682 3.2149706 2.7670004 2.9642122 3.0430994 2.982019
0.6146146 2.9538527 2.8114898 2.7096262 2.9762325 2.8287237 2.9815457 2.7091289 2.975798 2.8572965 2.7426453 2.8313863 2.763843 3.1471887 2.9019027 2.816393 2.9464912 2.898021 2.782974 3.226083 2.858797 2.783503 3.2515755 2.7109616 2.8699927 3.0100815 2.9374285 2.869767 2.7559445 2.8807144 3.1555886 2.7818553 3.1547017 2.7165143 2.90768 3.2441812 2.8601475 3.2212439 2.7165778 3.039248 2.8730981 2.9671702 2.8660183 2.859186 2.758816 2.8670478 3.2132726 2.7650993 2.9624932 3.0413585 2.98036
0.6156156 2.9521718 2.809587 2.707695 2.974436 2.8269324 2.9798882 2.7072155 2.9740024 2.8554115 2.740825 2.8296542 2.7619495 3.1454272 2.9001875 2.8145072 2.9448106 2.8963032 2.7811685 3.2243912 2.8569307 2.7816951 3.2499232 2.7090325 2.868219 3.0083153 2.9357567 2.8679957 2.7540376 2.8789935 3.1538324 2.7800884 3.152939 2.714609 2.9059834 3.2425303 2.8582835 3.219553 2.7146711 3.0375125 2.8713768 2.9654582 2.8641593 2.857287 2.7568946 2.8653316 3.2115803 2.7632031 2.9607797 3.0396223 2.9787068
0.6166166 2.9504952 2.8076892 2.7057705 2.9726462 2.8251448 2.9782343 2.7053082 2.9722133 2.853531 2.7390094 2.8279274 2.7600608 3.1436708 2.8984773 2.8126264 2.9431353 2.8945897 2.779367 3.2227037 2.8550694 2.7798922 3.2482748 2.7071087 2.8664494 3.0065541 2.9340892 2.866228 2.752136 2.8772779 3.152081 2.7783275 3.1511803 2.7127085 2.9042926 3.2408836 2.8564248 3.2178664 2.71277 3.0357811 2.8696601 2.9637508 2.862305 2.855393 2.7549791 2.8636208 3.2098923 2.7613125 2.959071 3.0378923 2.9770572
0.6176176 2.9488242 2.8057976 2.703851 2.9708617 2.8233626 2.9765851 2.7034056 2.9704287 2.8516564 2.7371993 2.8262048 2.758177 3.1419194 2.8967729 2.8107514 2.941464 2.8928814 2.7775712 3.2210217 2.8532135 2.778094 3.2466311 2.7051907 2.8646855 3.0047987 2.9324265 2.8644664 2.7502396 2.8755674 3.150335 2.776571 3.149428 2.7108138 2.9026058 3.239242 2.854571 3.2161853 2.7108746 3.0340555 2.8679483 2.962049 2.860455 2.8535042 2.7530675 2.8619144 3.2082095 2.7594264 2.9573677 3.0361674 2.9754126
0.6186186 2.947157 2.80391 2.701937 2.9690828 2.821585 2.9749408 2.7015083 2.9686508 2.8497863 2.735394 2.8244874 2.756299 3.1401725 2.8950722 2.8088815 2.939797 2.891178 2.7757797 3.2193441 2.8513615 2.776301 3.2449925 2.7032783 2.8629253 3.0030487 2.9307675 2.862709 2.7483487 2.873861 3.1485934 2.77482 3.1476798 2.7089243 2.9009237 3.2376046 2.8527222 3.214508 2.708984 3.0323353 2.8662415 2.9603515 2.8586109 2.85162 2.7511623 2.860213 3.206531 2.7575464 2.9556694 3.0344474 2.9737716
0.6196196 2.9454947 2.8020287 2.7000284 2.9673095 2.819812 2.9732995 2.6996171 2.9668777 2.8479204 2.7335942 2.8227754 2.7544258 3.1384313 2.8933764 2.8070168 2.9381347 2.8894794 2.773993 3.217671 2.8495145 2.774512 3.243358 2.7013717 2.86117 3.0013037 2.9291131 2.8609557 2.746463 2.8721604 3.1468577 2.7730744 3.145937 2.70704 2.8992467 3.2359724 2.8508778 3.2128358 2.707099 3.0306206 2.8645396 2.9586596 2.8567708 2.8497415 2.7492623 2.8585162 3.2048569 2.7556708 2.9539762 3.032733 2.9721358
0.6206206 2.943837 2.8001513 2.6981251 2.9655418 2.818045 2.9716642 2.6977315 2.9651098 2.8460612 2.731799 2.8210673 2.7525578 3.1366947 2.891686 2.8051567 2.9364772 2.8877854 2.772212 3.216003 2.8476737 2.7727292 3.2417278 2.6994698 2.859419 2.9995642 2.9274628 2.8592079 2.744583 2.8704643 3.145126 2.7713335 3.1441991 2.7051613 2.897574 3.234343 2.8490381 3.2111678 2.705219 3.0289106 2.862842 2.9569724 2.8549361 2.8478677 2.7473674 2.8568244 3.2031875 2.7538009 2.952288 3.0310233 2.9705033
0.6216216 2.9421835 2.7982802 2.6962278 2.9637797 2.8162818 2.9700325 2.695851 2.9633484 2.8442063 2.7300096 2.8193645 2.7506957 3.1349628 2.8899994 2.8033023 2.9348245 2.886097 2.7704363 3.2143404 2.845837 2.7709508 3.2401032 2.6975737 2.8576732 2.9978309 2.925818 2.8574646 2.7427082 2.8687735 3.1434004 2.769598 3.1424668 2.7032876 2.8959053 3.23272 2.8472047 3.209506 2.7033443 3.027206 2.8611493 2.9552903 2.853106 2.8459992 2.7454782 2.8551364 3.2015235 2.7519357 2.9506044 3.0293195 2.9688764
0.6226226 2.940535 2.7964137 2.6943352 2.9620233 2.8145237 2.9684055 2.693976 2.9615922 2.8423562 2.7282245 2.8176665 2.748838 3.1332364 2.8883183 2.8014526 2.9331753 2.884413 2.7686646 3.2126818 2.8440063 2.7691774 3.238482 2.6956825 2.8559318 2.9961023 2.9241762 2.8557258 2.7408383 2.8670862 3.1416788 2.7678676 3.1407385 2.7014194 2.8942418 3.2311003 2.8453753 3.207848 2.7014751 3.025507 2.8594618 2.9536135 2.851281 2.8441353 2.7435935 2.8534544 3.199864 2.7500763 2.9489272 3.027621 2.967253
0.6236236 2.9388914 2.7945523 2.692448 2.9602723 2.8127708 2.9667823 2.692106 2.9598408 2.840511 2.7264452 2.8159733 2.7469857 3.1315145 2.886642 2.799608 2.9315317 2.8827338 2.7668982 3.2110279 2.8421793 2.7674084 3.2368662 2.693797 2.8541954 2.9943793 2.9225397 2.8539915 2.738974 2.8654053 3.1399622 2.7661421 3.1390157 2.6995556 2.8925824 3.2294853 2.8435514 3.2061949 2.699611 3.023813 2.8577793 2.9519415 2.8494608 2.8422766 2.7417145 2.851776 3.1982083 2.748221 2.9472542 3.025927 2.9656348
0.6246246 2.937252 2.7926962 2.6905668 2.9585268 2.8110218 2.9651642 2.690242 2.9580965 2.8386712 2.7246704 2.8142843 2.7451382 3.1297984 2.8849707 2.797768 2.929892 2.881059 2.7651367 3.209379 2.8403575 2.765644 3.2352548 2.6919174 2.852463 2.9926615 2.9209075 2.852262 2.737115 2.8637283 3.1382513 2.764422 3.1372979 2.6976986 2.8909285 3.2278752 2.841731 3.204546 2.697752 3.0221245 2.8561 2.950275 2.8476458 2.8404236 2.7398412 2.8501031 3.196558 2.746372 2.9455857 3.0242388 2.9640203
0.6256256 2.935617 2.7908444 2.6886904 2.9567869 2.809278 2.9635508 2.6883829 2.956356 2.8368354 2.7229 2.812602 2.7432966 3.1280856 2.8833034 2.7959342 2.9282565 2.8793895 2.76338 3.2077348 2.8385415 2.7638855 3.2336476 2.6900427 2.850735 2.9909494 2.9192786 2.850537 2.735261 2.8620555 3.1365438 2.7627063 3.1355848 2.6958456 2.889279 3.226269 2.8399162 3.202902 2.6958978 3.0204406 2.854427 2.9486132 2.8458347 2.8385744 2.7379723 2.848434 3.194912 2.7445269 2.943923 3.0225558 2.962411
0.6266266 2.9339867 2.7889993 2.68682 2.9550526 2.8075397 2.9619408 2.6865294 2.9546218 2.8350053 2.7211354 2.8109229 2.7414598 3.1263785 2.881641 2.7941048 2.9266262 2.8777244 2.7616286 3.2060955 2.8367293 2.7621322 3.2320454 2.6881733 2.849012 2.989242 2.917655 2.8488173 2.733412 2.8603885 3.1348424 2.7609959 3.1338768 2.6939976 2.8876343 3.2246678 2.8381064 3.2012627 2.69405 3.0187626 2.852759 2.9469564 2.8440292 2.8367305 2.7361088 2.84677 3.1932707 2.7426882 2.942265 3.0208786 2.960805
0.6276276 2.932361 2.787158 2.684954 2.953324 2.805805 2.9603353 2.6846805 2.9528933 2.83318 2.7193756 2.8092484 2.7396274 3.1246777 2.8799841 2.79228 2.9249995 2.876064 2.759882 3.2044606 2.8349228 2.7603824 3.2304475 2.6863089 2.8472931 2.9875407 2.916035 2.847101 2.7315688 2.8587263 3.1331449 2.75929 3.1321738 2.692156 2.8859935 3.2230706 2.8363008 3.1996279 2.6922066 3.017089 2.8510942 2.9453044 2.8422282 2.8348916 2.7342503 2.8451107 3.1916337 2.7408533 2.9406116 3.019205 2.9592042
0.6286286 2.9307396 2.7853215 2.6830935 2.9516 2.804076 2.9587345 2.6828377 2.951169 2.8313591 2.7176208 2.8075786 2.7378001 3.1229792 2.8783305 2.7904606 2.923378 2.8744082 2.7581396 3.2028303 2.8331208 2.7586377 3.2288537 2.6844497 2.8455791 2.985844 2.9144206 2.8453898 2.7297301 2.857068 3.1314535 2.7575893 3.1304755 2.6903186 2.8843572 3.2214782 2.8345013 3.1979978 2.6903682 3.0154207 2.8494349 2.9436576 2.8404312 2.8330579 2.7323978 2.8434553 3.190002 2.739024 2.938964 3.0175374 2.9576068
0.6296296 2.9291224 2.783491 2.6812384 2.9498818 2.802351 2.9571383 2.6809998 2.9494507 2.8295445 2.7158704 2.8059144 2.735979 3.1212876 2.876682 2.7886457 2.9217613 2.8727572 2.7564025 3.2012053 2.8313236 2.7568982 3.227265 2.682597 2.8438692 2.9841528 2.912809 2.8436832 2.727898 2.8554153 3.129766 2.7558942 3.1287825 2.688487 2.8827257 3.2198896 2.8327057 3.1963725 2.6885352 3.0137577 2.847781 2.9420154 2.8386397 2.831228 2.7305493 2.841805 3.188374 2.7372003 2.93732 3.0158749 2.9560142
0.6306306 2.9275103 2.7816641 2.679389 2.9481697 2.800631 2.9555461 2.6791677 2.9477377 2.8277335 2.7141259 2.8042545 2.7341619 3.1196 2.8750381 2.7868361 2.9201474 2.8711114 2.75467 3.1995845 2.8295314 2.755163 3.2256799 2.680748 2.8421638 2.982467 2.9112022 2.8419812 2.726069 2.8537672 3.1280832 2.7542033 3.1270943 2.68666 2.8810983 3.218306 2.830915 3.1947515 2.6867075 3.0120997 2.8461306 2.9403777 2.836853 2.8294039 2.7287068 2.840159 3.186751 2.7353802 2.935682 3.0142174 2.9544263
0.6316316 2.9259024 2.779843 2.677545 2.9464622 2.7989154 2.953958 2.67734 2.9460301 2.825927 2.7123857 2.8025997 2.73235 3.1179178 2.873399 2.7850316 2.918539 2.8694696 2.752943 3.1979685 2.8277438 2.753433 3.2241 2.6789052 2.840463 2.980786 2.9095998 2.8402839 2.724246 2.8521237 3.126406 2.7525175 3.1254108 2.684838 2.879476 3.216726 2.829129 3.1931345 2.6848848 3.0104468 2.8444848 2.9387455 2.835071 2.8275847 2.726869 2.8385181 3.1851325 2.733566 2.9340487 3.0125651 2.9528415
0.6326326 2.9242988 2.7780266 2.6757047 2.94476 2.7972045 2.9523745 2.6755183 2.9443276 2.8241265 2.71065 2.800949 2.7305434 3.116239 2.8717642 2.7832317 2.916935 2.8678324 2.7512197 3.1963565 2.825961 2.7517078 3.2225232 2.6770673 2.8387668 2.9791102 2.9080012 2.8385904 2.7224283 2.8504844 3.1247327 2.7508361 3.1237323 2.6830215 2.8778574 3.2151508 2.8273475 3.1915226 2.683067 3.0087986 2.8428445 2.937118 2.833294 2.8257697 2.7250357 2.836881 3.183518 2.7317562 2.9324198 3.0109174 2.9512615
0.6336336 2.9226995 2.776216 2.6738706 2.9430633 2.7954986 2.950795 2.6737008 2.9426303 2.8223295 2.7089198 2.7993026 2.7287416 3.1145663 2.870134 2.7814367 2.9153352 2.8662 2.7495017 3.1947496 2.8241827 2.7499871 3.220952 2.6752346 2.8370757 2.9774394 2.9064074 2.8369021 2.7206159 2.8488503 3.1230643 2.7491598 3.122058 2.68121 2.876244 3.21358 2.8255708 3.1899154 2.6812541 3.007156 2.841208 2.9354956 2.831521 2.8239603 2.7232082 2.8352492 3.1819086 2.7299519 2.9307954 3.0092745 2.949686
0.6346346 2.9211044 2.7744093 2.6720414 2.9413717 2.793797 2.9492197 2.6718888 2.940938 2.8205383 2.7071939 2.7976618 2.7269447 3.1128976 2.8685083 2.779646 2.9137397 2.8645718 2.747789 3.1931472 2.8224099 2.7482705 3.219385 2.6734068 2.8353872 2.9757736 2.9048173 2.835218 2.7188082 2.8472202 3.1214008 2.747489 3.120389 2.6794033 2.8746343 3.2120132 2.8237991 3.1883123 2.6794465 3.0055177 2.8395767 2.9338775 2.8297524 2.822155 2.721385 2.8336208 3.180303 2.7281518 2.9291766 3.007637 2.948114
0.6356356 2.919515 2.7726076 2.6702175 2.9396853 2.7921 2.947649 2.6700823 2.939252 2.8187504 2.705473 2.7960248 2.7251527 3.1112342 2.8668878 2.777861 2.912149 2.8629487 2.7460794 3.1915493 2.8206418 2.7465594 3.217822 2.6715844 2.833704 2.974114 2.9032316 2.8335385 2.717005 2.8455954 3.1197414 2.7458222 3.1187243 2.6776013 2.8730307 3.2104506 2.822032 3.186714 2.6776438 3.0038848 2.8379502 2.932265 2.8279893 2.8203547 2.7195678 2.8319979 3.1787024 2.7263572 2.9275625 3.0060048 2.9465475
0.6366366 2.9179287 2.7708113 2.6683984 2.938005 2.7904077 2.9460826 2.6682813 2.9375706 2.816969 2.7037575 2.7943926 2.7233658 3.109575 2.865271 2.7760804 2.9105616 2.8613298 2.7443762 3.1899557 2.8188784 2.744852 3.2162642 2.6697667 2.8320255 2.9724588 2.9016497 2.831863 2.715207 2.8439744 3.118088 2.7441602 3.1170654 2.6758049 2.8714297 3.2088928 2.8202693 3.1851196 2.6758459 3.0022569 2.8363278 2.930657 2.82623 2.8185592 2.717755 2.8303788 3.1771064 2.7245672 2.925953 3.0043774 2.9449842
0.6376376 2.9163475 2.7690187 2.6665843 2.936329 2.7887197 2.9445193 2.6664846 2.9358938 2.8151913 2.702046 2.792765 2.7215831 3.1079211 2.863659 2.7743046 2.9089794 2.8597152 2.7426767 3.1883667 2.8171194 2.7431502 3.2147098 2.667954 2.8303514 2.9708083 2.9000728 2.830192 2.713415 2.8423586 3.116438 2.7425032 3.1154103 2.6740131 2.8698337 3.2073383 2.818511 3.1835303 2.6740532 3.0006337 2.8347101 2.9290535 2.824476 2.8167682 2.7159472 2.8287642 3.1755135 2.7227821 2.924348 3.002755 2.9434257
0.6386386 2.9147701 2.7672324 2.6647758 2.9346585 2.787037 2.942962 2.664692 2.934223 2.8134193 2.7003398 2.7911425 2.7198062 3.1062713 2.8620515 2.7725337 2.907402 2.8581057 2.7409828 3.1867826 2.815365 2.741453 3.21316 2.6661475 2.8286815 2.9691632 2.8985 2.8285265 2.711627 2.840748 3.1147933 2.7408504 3.11376 2.6722262 2.8682427 3.2057886 2.816758 3.1819456 2.6722655 2.9990158 2.833097 2.9274542 2.8227262 2.814982 2.7141445 2.8271546 3.173927 2.7210019 2.9227483 3.0011365 2.9418707
0.6396396 2.9131973 2.76545 2.6629722 2.9329934 2.7853584 2.9414082 2.6629062 2.9325569 2.811651 2.698638 2.7895243 2.7180336 3.1046267 2.8604486 2.770768 2.9058273 2.8564997 2.739293 3.185203 2.813615 2.7397604 3.2116148 2.6643455 2.8270154 2.967523 2.8969302 2.8268642 2.7098444 2.8391416 3.113153 2.7392032 3.112115 2.670445 2.8666553 3.2042437 2.8150096 3.1803653 2.6704829 2.9974022 2.8314881 2.9258604 2.8209815 2.8132005 2.7123463 2.825549 3.1723437 2.7192261 2.9211526 2.9995244 2.9403198
0.6406406 2.9116294 2.7636726 2.6611733 2.931333 2.7836843 2.939858 2.661125 2.9308958 2.8098876 2.6969414 2.7879105 2.7162662 3.1029868 2.85885 2.7690065 2.904258 2.854899 2.7376075 3.1836278 2.8118706 2.7380724 3.2100735 2.6625478 2.8253546 2.9658887 2.8953657 2.8252068 2.7080662 2.8375397 3.111518 2.7375593 3.110474 2.668668 2.8650725 3.2027025 2.8132653 3.1787887 2.6687045 2.9957938 2.829884 2.9242716 2.8192408 2.8114235 2.7105527 2.823948 3.1707652 2.7174554 2.9195623 2.997916 2.9387739
0.6416416 2.9100645 2.7618997 2.65938 2.929678 2.7820148 2.9383125 2.6593482 2.92924 2.8081286 2.695249 2.7863011 2.714503 3.101351 2.857255 2.76725 2.9026923 2.8533025 2.7359266 3.1820567 2.81013 2.7363887 3.2085361 2.6607559 2.823697 2.964258 2.8938046 2.8235536 2.7062926 2.8359418 3.1098866 2.735921 3.1088378 2.6668963 2.863494 3.2011647 2.8115253 3.1772165 2.6669312 2.9941905 2.8282843 2.922686 2.8175044 2.8096519 2.708765 2.8223512 3.169191 2.7156894 2.9179764 2.9963126 2.9372315
0.6426426 2.9085047 2.7601318 2.6575909 2.9280283 2.7803493 2.936771 2.657577 2.9275892 2.8063743 2.6935618 2.7846956 2.7127445 3.0997195 2.8556647 2.765498 2.901131 2.8517103 2.734251 3.18049 2.8083942 2.7347097 3.2070036 2.6589684 2.8220446 2.9626331 2.892248 2.8219044 2.7045255 2.8343482 3.1082606 2.7342873 3.1072068 2.6651292 2.8619204 3.199633 2.8097904 3.175649 2.6651628 2.9925919 2.8266883 2.9211068 2.8157728 2.8078842 2.706982 2.820759 3.1676207 2.7139285 2.916395 2.9947147 2.9356933
0.6436436 2.906949 2.758369 2.6558075 2.9263835 2.7786894 2.9352336 2.6558104 2.9259434 2.804625 2.6918783 2.7830956 2.7109914 3.0980933 2.8540788 2.76375 2.8995743 2.8501227 2.7325797 3.178928 2.8066626 2.733035 3.2054753 2.657186 2.8203962 2.9610126 2.8906956 2.82026 2.7027617 2.8327599 3.1066387 2.7326581 3.1055794 2.6633668 2.8603501 3.1981041 2.8080602 3.1740859 2.6633997 2.9909978 2.825098 2.9195313 2.8140457 2.8061209 2.705203 2.819171 3.1660552 2.7121716 2.914818 2.9931211 2.9341598
0.6446446 2.9053974 2.75661 2.6540282 2.9247437 2.7770326 2.9337006 2.6540487 2.9243026 2.8028798 2.6902 2.7814996 2.7092426 3.0964715 2.8524973 2.7620075 2.8980207 2.8485389 2.7309124 3.17737 2.8049364 2.7313652 3.203951 2.6554089 2.8187516 2.9593973 2.8891466 2.8186197 2.7010026 2.8311758 3.105022 2.7310328 3.1039577 2.661609 2.8587847 3.1965795 2.806334 3.1725266 2.661641 2.9894087 2.8235111 2.9179602 2.8123229 2.8043625 2.703429 2.8175874 3.1644933 2.7104201 2.9132462 2.9915326 2.9326296
0.6456456 2.9038503 2.7548563 2.6522548 2.9231088 2.7753813 2.9321713 2.6522923 2.922667 2.8011398 2.6885266 2.779908 2.7074993 3.094854 2.8509207 2.7602694 2.896473 2.8469596 2.729251 3.175817 2.8032143 2.7296999 3.2024307 2.6536367 2.8171122 2.9577873 2.8876023 2.8169842 2.6992488 2.8295953 3.1034088 2.729413 3.10234 2.6598566 2.857223 3.1950593 2.8046122 3.1709728 2.6598868 2.9878242 2.8219295 2.9163945 2.810605 2.8026092 2.7016604 2.8160086 3.162937 2.708673 2.911678 2.9899485 2.9311032
0.6466466 2.902307 2.7531066 2.6504858 2.9214787 2.7737339 2.930646 2.6505404 2.9210362 2.7994034 2.6868575 2.7783213 2.7057595 3.0932417 2.8493474 2.758536 2.8949282 2.8453853 2.7275925 3.1742682 2.8014967 2.728039 3.200915 2.6518693 2.815476 2.9561815 2.8860612 2.8153527 2.6974998 2.8280206 3.101801 2.7277975 3.100727 2.658108 2.8556662 3.193543 2.802895 3.1694226 2.6581376 2.9862442 2.8203516 2.9148326 2.8088908 2.8008597 2.699896 2.8144326 3.161384 2.7069302 2.9101155 2.9883695 2.9295814
0.6476476 2.9007688 2.7513623 2.6487212 2.9198542 2.7720907 2.929125 2.648793 2.9194102 2.797672 2.685193 2.7767386 2.7040253 3.0916333 2.8477788 2.7568073 2.8933883 2.8438144 2.72594 3.1727233 2.7997835 2.7263823 3.1994033 2.6501067 2.8138447 2.9545808 2.8845248 2.813725 2.695756 2.8264494 3.100197 2.726186 3.0991182 2.656365 2.8541136 3.1920304 2.8011827 3.1678762 2.6563933 2.984669 2.8187783 2.9132757 2.8071814 2.7991147 2.6981368 2.8128629 3.1598349 2.7051926 2.9085565 2.9867945 2.9280643
0.6486486 2.8992338 2.749622 2.6469615 2.9182346 2.770452 2.9276075 2.6470509 2.91779 2.7959452 2.6835332 2.77516 2.7022946 3.0900292 2.8462143 2.7550828 2.891852 2.842248 2.724291 3.1711826 2.7980752 2.72473 3.1978953 2.6483483 2.8122172 2.9529853 2.8829923 2.8121018 2.694016 2.8248827 3.0985978 2.724579 3.0975142 2.6546264 2.8525646 3.1905227 2.7994742 3.166334 2.6546538 2.9830987 2.8172095 2.9117227 2.8054762 2.7973745 2.696382 2.8112955 3.1582906 2.703459 2.907003 2.9852247 2.9265504
0.6496496 2.8977032 2.747887 2.645208 2.9166195 2.7688184 2.926095 2.6453135 2.916173 2.7942224 2.6818774 2.7735868 2.7005696 3.0884304 2.844654 2.7533631 2.8903203 2.8406863 2.7226465 3.169647 2.7963705 2.723083 3.1963918 2.6465957 2.810594 2.9513936 2.8814635 2.8104827 2.6922812 2.823321 3.0970025 2.722977 3.0959146 2.652892 2.8510206 3.1890178 2.7977703 3.1647966 2.6529186 2.9815338 2.8156455 2.9101744 2.803776 2.7956388 2.694632 2.8097334 3.1567504 2.7017307 2.9054534 2.983659 2.9250402
0.6506507 2.8961773 2.746156 2.6434577 2.91501 2.767188 2.9245858 2.6435807 2.9145622 2.7925045 2.6802273 2.7720165 2.6988482 3.0868351 2.8430977 2.7516475 2.8887925 2.839128 2.7210062 3.1681151 2.794671 2.7214394 3.1948922 2.6448474 2.8089752 2.9498076 2.8799393 2.8088677 2.6905508 2.8217635 3.0954123 2.7213788 3.0943193 2.6511626 2.84948 3.1875184 2.7960703 3.163263 2.651188 2.9799721 2.8140845 2.9086308 2.8020792 2.7939074 2.6928866 2.8081753 3.1552143 2.7000058 2.9039078 2.982099 2.9235349
0.6516517 2.8946552 2.7444296 2.641713 2.913404 2.7655625 2.9230812 2.641853 2.9129553 2.7907908 2.678581 2.7704515 2.6971323 3.0852447 2.8415458 2.749937 2.887268 2.8375742 2.7193713 3.1665876 2.7929752 2.7198005 3.1933975 2.643104 2.8073602 2.948225 2.878419 2.8072577 2.6888256 2.8202102 3.0938263 2.7197852 3.0927293 2.6494381 2.8479435 3.1860223 2.794376 3.1617346 2.6494617 2.978416 2.812529 2.9070916 2.8003871 2.7921805 2.6911457 2.806621 3.1536825 2.6982865 2.9023678 2.9805424 2.9220324
0.6526527 2.893137 2.7427077 2.6399727 2.911804 2.7639415 2.9215798 2.6401293 2.911353 2.7890813 2.6769392 2.7688904 2.6954205 3.083659 2.839998 2.7482307 2.8857481 2.8360252 2.7177398 3.1650643 2.791284 2.7181664 3.1919055 2.6413646 2.8057494 2.9466484 2.8769019 2.8056512 2.6871047 2.8186603 3.0922441 2.718196 3.091143 2.6477184 2.8464117 3.1845303 2.7926846 3.1602092 2.647741 2.9768639 2.810977 2.9055564 2.7986991 2.7904577 2.6894097 2.8050718 3.1521547 2.6965709 2.9008317 2.9789906 2.9205344
0.6536537 2.8916235 2.7409904 2.638237 2.910208 2.7623246 2.920083 2.638411 2.9097571 2.787377 2.6753018 2.7673345 2.6937137 3.0820777 2.8384542 2.7465286 2.884233 2.8344798 2.7161136 3.1635456 2.789598 2.7165363 3.1904182 2.639631 2.804143 2.9450767 2.875389 2.8040495 2.6853888 2.8171163 3.090667 2.7166111 3.089561 2.6460032 2.844884 3.183042 2.790998 3.1586885 2.646025 2.975317 2.8094301 2.904026 2.7970157 2.7887397 2.6876786 2.8035264 3.1506314 2.694861 2.8992999 2.9774442 2.9190407
0.6546547 2.8901134 2.7392776 2.6365063 2.9086177 2.760712 2.9185896 2.6366978 2.9081645 2.7856767 2.673669 2.7657819 2.6920104 3.0805006 2.8369148 2.7448316 2.8827212 2.8329382 2.7144914 3.1620307 2.7879157 2.7149105 3.1889353 2.6379015 2.8025403 2.9435086 2.8738804 2.8024511 2.6836765 2.8155751 3.0890944 2.7150304 3.0879846 2.644292 2.8433604 3.1815581 2.789316 3.1571722 2.6443124 2.973774 2.807887 2.9025004 2.7953365 2.7870264 2.6859517 2.801985 3.1491122 2.6931543 2.897772 2.9759016 2.9175513
0.6556557 2.8886075 2.7375686 2.6347802 2.9070318 2.7591033 2.917101 2.6349885 2.9065776 2.7839808 2.6720402 2.7642336 2.690313 3.078927 2.8353791 2.7431386 2.8812137 2.8314009 2.7128735 3.1605198 2.7862377 2.713289 3.1874557 2.636177 2.800942 2.9419463 2.872375 2.800857 2.6819696 2.8140395 3.0875254 2.7134538 3.0864108 2.642586 2.8418412 3.1800776 2.7876377 3.1556597 2.642605 2.9722354 2.806348 2.9009786 2.7936616 2.7853165 2.6842294 2.800448 3.1475964 2.691453 2.896249 2.974364 2.9160647
0.6566567 2.887106 2.735865 2.6330585 2.9054503 2.7574992 2.9156158 2.633284 2.9049945 2.782289 2.6704164 2.7626898 2.6886187 3.0773587 2.8338478 2.7414498 2.8797107 2.8298686 2.7112598 3.1590133 2.784564 2.7116718 3.1859808 2.634457 2.7993474 2.9403872 2.870874 2.7992668 2.6802678 2.8125076 3.085961 2.711882 3.0848427 2.6408837 2.8403258 3.178602 2.7859645 3.154151 2.6409016 2.970702 2.8048139 2.899461 2.7919905 2.783611 2.6825113 2.798915 3.1460855 2.689756 2.8947306 2.9728308 2.9145827
0.6576577 2.8856084 2.7341654 2.6313417 2.9038746 2.755899 2.914134 2.6315844 2.9034169 2.7806015 2.668797 2.7611504 2.6869295 3.0757947 2.8323205 2.739766 2.8782108 2.828339 2.7096503 3.157511 2.7828948 2.7100587 3.1845093 2.632742 2.7977571 2.938834 2.8693767 2.7976813 2.6785698 2.8109794 3.0844011 2.710314 3.083278 2.6391873 2.838814 3.1771297 2.7842953 3.1526468 2.6392033 2.9691722 2.8032832 2.897948 2.7903247 2.781911 2.6807988 2.7973864 3.144578 2.6880624 2.893216 2.9713016 2.913104
0.6586587 2.884115 2.73247 2.6296296 2.9023023 2.7543035 2.912657 2.6298895 2.9018433 2.7789185 2.6671815 2.7596145 2.6852446 3.0742354 2.8307972 2.738086 2.8767152 2.8268142 2.7080455 3.1560125 2.78123 2.70845 3.183042 2.6310306 2.7961705 2.937284 2.8678832 2.7960992 2.6768756 2.809456 3.0828457 2.7087505 3.081719 2.6374943 2.837307 3.1756606 2.7826295 3.151147 2.6375096 2.9676476 2.801757 2.8964398 2.7886617 2.7802143 2.6790895 2.7958612 3.1430748 2.6863742 2.891706 2.9697776 2.9116304
0.6596597 2.882625 2.7307796 2.6279218 2.900735 2.7527122 2.9111836 2.6281981 2.9002748 2.7772393 2.6655707 2.7580836 2.6835647 3.07268 2.8292773 2.7364104 2.8752227 2.825293 2.7064445 3.1545186 2.7795682 2.706846 3.1815784 2.6293244 2.794588 2.9357398 2.8663938 2.7945218 2.6751869 2.8079367 3.0812936 2.7071915 3.0801628 2.6358063 2.8358033 3.1741962 2.7809682 3.1496506 2.63582 2.9661274 2.8002348 2.894935 2.7870033 2.7785223 2.6773853 2.7943406 3.141576 2.6846905 2.8902004 2.9682572 2.910159
0.6606607 2.881139 2.7290926 2.626219 2.899173 2.7511244 2.9097137 2.6265125 2.8987105 2.7755647 2.6639643 2.7565565 2.6818879 3.0711284 2.8277614 2.7347388 2.8737354 2.8237758 2.7048478 3.1530285 2.777912 2.705246 3.1801195 2.6276228 2.7930093 2.9341993 2.8649077 2.7929478 2.6735024 2.8064218 3.0797474 2.7056358 3.078612 2.6341221 2.8343043 3.1727357 2.7793114 3.1481586 2.6341343 2.964611 2.7987175 2.8934348 2.785349 2.7768338 2.6756852 2.7928233 3.1400807 2.6830106 2.888698 2.9667413 2.9086928
0.6616617 2.8796577 2.7274103 2.6245203 2.8976157 2.7495406 2.9082482 2.624831 2.8971515 2.773894 2.6623623 2.7550335 2.680216 3.0695815 2.8262498 2.7330723 2.8722517 2.8222635 2.7032561 3.151543 2.7762601 2.70365 3.1786637 2.6259265 2.7914348 2.9326642 2.8634257 2.7913785 2.671822 2.8049107 3.0782042 2.7040846 3.077065 2.6324427 2.8328087 3.171279 2.7776585 3.1466696 2.6324542 2.9630995 2.797203 2.8919392 2.783699 2.7751505 2.67399 2.7913108 3.1385899 2.6813352 2.8872008 2.9652305 2.90723
0.6626627 2.8781798 2.7257323 2.6228263 2.8960621 2.7479613 2.9067855 2.6231532 2.8955958 2.772228 2.6607635 2.7535148 2.6785488 3.0680382 2.8247418 2.7314095 2.8707714 2.8207536 2.7016673 3.1500602 2.7746115 2.7020578 3.1772118 2.6242332 2.789864 2.9311326 2.8619473 2.7898126 2.6701455 2.8034034 3.076665 2.7025375 3.0755224 2.630767 2.8313174 3.1698263 2.7760093 3.145186 2.6307771 2.9615917 2.7956934 2.8904471 2.782053 2.7734709 2.6722991 2.7898023 3.1371021 2.6796637 2.8857076 2.9637234 2.9057708
0.6636637 2.8767056 2.7240586 2.621136 2.8945131 2.7463863 2.905328 2.6214805 2.8940458 2.7705657 2.65917 2.7519999 2.6768854 3.0664995 2.8232384 2.7297509 2.8692956 2.8192484 2.7000842 3.1485825 2.7729673 2.700471 3.1757636 2.622545 2.7882972 2.929606 2.8604732 2.7882512 2.6684744 2.8019004 3.0751295 2.7009947 3.0739834 2.629097 2.8298297 3.1683755 2.7743647 3.143705 2.6291063 2.9600892 2.7941875 2.8889596 2.7804108 2.7717953 2.6706119 2.7882974 3.1356192 2.677997 2.8842185 2.9622207 2.9043145
0.6646647 2.8752353 2.7223892 2.6194513 2.8929687 2.7448153 2.903874 2.6198123 2.8925 2.7689078 2.657581 2.750489 2.6752267 3.0649657 2.821738 2.728097 2.8678231 2.817747 2.6985044 3.147109 2.7713273 2.6988869 3.1743197 2.6208613 2.786735 2.9280837 2.859002 2.786693 2.6668077 2.800402 3.073599 2.6994557 3.072449 2.6274304 2.828346 3.1669312 2.7727242 3.142229 2.6274385 2.9585903 2.7926855 2.8874757 2.778773 2.770124 2.6689293 2.786797 3.1341398 2.6763341 2.8827333 2.9607222 2.9028633
0.6656657 2.8737695 2.720724 2.6177707 2.8914292 2.7432482 2.9024224 2.6181488 2.890958 2.7672544 2.6559956 2.7489824 2.6735716 3.063435 2.820242 2.7264464 2.866355 2.8162496 2.6969287 3.145639 2.769691 2.6973076 3.1728797 2.6191816 2.785176 2.9265656 2.857535 2.785139 2.665145 2.7989073 3.0720727 2.69792 3.070919 2.6257684 2.8268664 3.1654892 2.7710881 3.1407573 2.6257744 2.9570954 2.7911882 2.885996 2.7771387 2.7684567 2.6672516 2.7853 3.1326642 2.674675 2.881252 2.9592283 2.9014149
0.6666667 2.8723073 2.7190628 2.6160946 2.8898945 2.741685 2.9009752 2.616489 2.8894212 2.765604 2.6544144 2.7474797 2.6719213 3.0619087 2.8187497 2.7248015 2.8648903 2.8147557 2.695357 3.1441722 2.768059 2.695732 3.1714427 2.617507 2.7836213 2.9250517 2.8560715 2.7835886 2.6634862 2.7974167 3.0705507 2.6963902 3.069393 2.6241102 2.8253913 3.1640513 2.769455 3.1392884 2.6241155 2.9556057 2.7896953 2.8845217 2.7755094 2.7667942 2.6655781 2.7838073 3.1311927 2.6730216 2.879776 2.9577386 2.899971
0.6676677 2.870849 2.7174063 2.6144228 2.8883636 2.740126 2.8995326 2.6148336 2.8878887 2.7639587 2.6528378 2.7459807 2.6702752 3.0603867 2.8172612 2.723159 2.8634295 2.8132658 2.69379 3.1427102 2.7664316 2.694161 3.17001 2.615836 2.7820702 2.923543 2.854612 2.7820427 2.661832 2.7959301 3.0690317 2.6948633 3.067871 2.6224573 2.8239193 3.1626172 2.7678263 3.1378233 2.6224608 2.9541194 2.7882054 2.8830502 2.7738836 2.7651353 2.6639085 2.782318 3.1297252 2.6713707 2.8783028 2.956253 2.898531
0.6686687 2.8693945 2.7157536 2.6127548 2.886837 2.7385712 2.8980937 2.6131833 2.8863602 2.7623174 2.651265 2.7444863 2.6686327 3.0588684 2.8157756 2.721521 2.8619728 2.8117795 2.6922266 3.141252 2.7648082 2.692594 3.1685805 2.61417 2.780522 2.9220374 2.8531563 2.7805004 2.6601825 2.7944472 3.0675178 2.6933398 3.066353 2.6208076 2.8224509 3.1611862 2.766202 3.1363626 2.6208098 2.9526374 2.7867198 2.881583 2.7722611 2.7634802 2.6622434 2.7808328 3.1282613 2.669725 2.8768344 2.9547715 2.8970933
0.6696697 2.8679438 2.7141047 2.6110911 2.8853157 2.7370198 2.8966575 2.6115372 2.8848364 2.7606795 2.6496968 2.7429953 2.6669946 3.0573547 2.814295 2.719888 2.8605194 2.8102975 2.6906676 3.1397982 2.763188 2.6910305 3.1671557 2.6125083 2.7789788 2.9205368 2.8517036 2.7789617 2.6585367 2.7929688 3.0660079 2.691821 3.0648391 2.619162 2.8209865 3.1597598 2.7645812 3.1349058 2.6191638 2.9511597 2.7852378 2.8801203 2.7706428 2.7618291 2.6605823 2.7793522 3.1268008 2.668083 2.8753698 2.9532943 2.8956604
0.6706707 2.8664963 2.71246 2.6094322 2.8837976 2.7354722 2.8952246 2.6098938 2.8833165 2.7590454 2.6481314 2.7415085 2.665361 3.0558445 2.812817 2.718258 2.8590698 2.8088186 2.6891122 3.1383471 2.7615721 2.6894722 3.1657343 2.6108508 2.7774394 2.9190402 2.850255 2.7774272 2.656895 2.7914944 3.0645013 2.6903057 3.0633297 2.6175213 2.8195257 3.1583362 2.7629647 3.133452 2.6175213 2.949686 2.78376 2.8786604 2.769029 2.7601821 2.658925 2.7778747 3.1253443 2.6664453 2.8739088 2.9518206 2.8942306
0.6716717 2.8650527 2.7108202 2.607778 2.8822846 2.7339292 2.8937964 2.6082563 2.8818014 2.7574167 2.6465716 2.7400262 2.6637309 3.0543387 2.8113437 2.7166328 2.857624 2.807344 2.6875615 3.136901 2.7599604 2.6879165 3.1643162 2.6091971 2.7759035 2.9175482 2.8488097 2.7758968 2.655258 2.7900233 3.0629988 2.6887941 3.0618238 2.6158845 2.8180692 3.1569164 2.7613523 3.1320033 2.6158834 2.9482164 2.7822864 2.8772047 2.7674181 2.7585392 2.6572726 2.7764006 3.1238923 2.6648114 2.8724525 2.9503517 2.892805
0.6726727 2.863614 2.7091837 2.6061282 2.880776 2.73239 2.8923714 2.6066227 2.8802905 2.7557905 2.6450148 2.7385473 2.662105 3.0528374 2.8098736 2.7150116 2.8561826 2.805873 2.6860137 3.1354578 2.758352 2.6863656 3.1629019 2.6075492 2.7743711 2.9160597 2.847368 2.7743692 2.6536245 2.7885566 3.0615005 2.6872869 3.0603223 2.6142519 2.816617 3.1555002 2.7597432 3.130558 2.6142492 2.9467518 2.7808166 2.875754 2.765812 2.7569008 2.6556249 2.774931 3.1224434 2.6631823 2.8709996 2.9488869 2.891383
0.6736737 2.8621783 2.7075512 2.6044817 2.879271 2.7308547 2.8909507 2.6049933 2.8787837 2.7541695 2.6434631 2.737072 2.6604838 3.0513391 2.808407 2.713394 2.854744 2.804405 2.6844711 3.1340191 2.756748 2.6848187 3.1614919 2.605904 2.7728426 2.9145756 2.8459303 2.7728462 2.651996 2.7870936 3.0600061 2.685783 3.058825 2.6126232 2.815168 3.1540883 2.7581382 3.1291156 2.6126194 2.94529 2.779351 2.8743064 2.7642095 2.7552657 2.6539798 2.7734652 3.1209989 2.6615567 2.8695502 2.9474263 2.8899646
0.6746747 2.860746 2.7059226 2.6028395 2.8777711 2.7293227 2.889532 2.603368 2.8772814 2.7525513 2.6419141 2.7356005 2.658866 3.0498447 2.806944 2.71178 2.8533092 2.802941 2.682931 3.1325839 2.7551482 2.6832743 3.1600847 2.604263 2.7713175 2.9130964 2.8444953 2.7713263 2.6503706 2.785634 3.058516 2.6842828 3.057331 2.6109984 2.813722 3.1526794 2.7565367 3.1276782 2.6109936 2.9438324 2.7778888 2.8728633 2.7626102 2.7536345 2.6523397 2.7720027 3.1195579 2.6599343 2.8681054 2.9459693 2.8885493
0.6756757 2.8593178 2.7042985 2.6012018 2.876275 2.727795 2.8881183 2.6017466 2.875783 2.7509372 2.6403697 2.7341337 2.6572528 3.048355 2.805485 2.7101707 2.8518782 2.8014805 2.6813965 3.1311526 2.7535517 2.6817355 3.1586812 2.602627 2.7697964 2.9116213 2.8430645 2.7698102 2.64875 2.7841792 3.0570292 2.6827865 3.0558414 2.6093783 2.8122802 3.1512737 2.7549396 3.1262436 2.609372 2.9423795 2.7764301 2.871424 2.7610154 2.7520075 2.650704 2.7705448 3.1181202 2.6583169 2.8666644 2.9445164 2.887138
0.6766767 2.8578925 2.702678 2.5995681 2.874783 2.7262707 2.8867075 2.6001294 2.8742888 2.7493274 2.63883 2.7326703 2.6556423 3.0468683 2.804029 2.7085652 2.8504508 2.800024 2.6798644 3.1297247 2.7519588 2.6802 3.1572812 2.6009943 2.7682788 2.9101489 2.8416371 2.7682986 2.6471334 2.7827282 3.0555463 2.6812944 3.0543554 2.6077616 2.8108423 3.1498723 2.753346 3.124813 2.607754 2.9409297 2.7749753 2.8699875 2.7594235 2.7503839 2.6490712 2.7690897 3.1166859 2.6567025 2.8652267 2.9430676 2.885729
0.6776777 2.8564715 2.7010612 2.597939 2.8732953 2.7247508 2.8853006 2.598516 2.872799 2.7477212 2.6372936 2.7312107 2.6540368 3.0453868 2.8025773 2.7069638 2.8490272 2.7985706 2.6783373 3.1283007 2.7503705 2.6786687 3.1558855 2.5993662 2.7667649 2.9086816 2.8402133 2.76679 2.6455202 2.7812808 3.0540676 2.6798058 3.0528736 2.6061492 2.8094082 3.1484742 2.7517564 3.1233854 2.6061401 2.9394846 2.7735255 2.8685563 2.757836 2.748765 2.6474433 2.7676387 3.1152558 2.6550932 2.863794 2.9416225 2.884325
0.6786787 2.8550546 2.699449 2.5963137 2.8718123 2.7232342 2.8838973 2.5969076 2.8713136 2.746119 2.6357613 2.7297544 2.6524346 3.0439084 2.8011281 2.7053657 2.847607 2.7971215 2.6768136 3.126881 2.748786 2.6771407 3.154493 2.5977426 2.765255 2.9072187 2.8387928 2.765285 2.6439118 2.7798367 3.052593 2.6783202 3.051396 2.6045408 2.8079767 3.14708 2.7501707 3.121963 2.6045308 2.938043 2.7720776 2.8671277 2.756252 2.747149 2.6458201 2.7661915 3.1138291 2.653487 2.8623643 2.940182 2.8829238
0.6796797 2.8536403 2.6978407 2.594692 2.870333 2.7217216 2.8824973 2.595303 2.8698316 2.7445204 2.634233 2.7283022 2.6508367 3.0424335 2.7996829 2.7037716 2.8461905 2.795675 2.6752937 3.1254642 2.7472048 2.6756167 3.1531038 2.5961227 2.7637486 2.905759 2.837376 2.763784 2.6423068 2.7783964 3.0511222 2.6768386 3.049922 2.6029363 2.8065503 3.1456885 2.748588 3.120543 2.6029246 2.9366055 2.7706351 2.8657036 2.754672 2.7455373 2.6441996 2.764748 3.112407 2.651885 2.8609383 2.938745 2.8815265
0.6806807 2.8522298 2.6962352 2.5930753 2.868857 2.7202132 2.8811014 2.5937016 2.8683536 2.7429256 2.6327078 2.7268538 2.6492426 3.040963 2.7982411 2.7021816 2.8447766 2.7942328 2.673778 3.1240513 2.7456274 2.6740968 3.1517184 2.5945067 2.7622447 2.9043033 2.835962 2.7622864 2.640706 2.7769604 3.0496547 2.6753616 3.0484514 2.601335 2.8051262 3.1443007 2.747009 3.1191266 2.601323 2.9351718 2.7691948 2.8642826 2.7530954 2.7439296 2.6425834 2.7633076 3.1109874 2.6502867 2.8595161 2.9373116 2.880132
0.6816817 2.8508236 2.6946344 2.591462 2.867386 2.718707 2.8797073 2.5921052 2.8668802 2.7413342 2.6311872 2.725409 2.6476521 3.0394964 2.796803 2.700595 2.8433678 2.7927933 2.672266 3.1226413 2.744054 2.6725802 3.150336 2.5928948 2.760746 2.9028518 2.834552 2.7607923 2.6391094 2.7755275 3.0481906 2.673887 3.0469847 2.5997386 2.8037062 3.1429157 2.7454343 3.1177144 2.5997252 2.933742 2.7677596 2.862866 2.7515223 2.7423248 2.6409714 2.761871 3.109571 2.6486921 2.858097 2.9358828 2.8787413
0.6826827 2.8494196 2.6930368 2.5898528 2.865919 2.7172055 2.878318 2.5905118 2.8654106 2.7397473 2.62967 2.7239676 2.6460657 3.038033 2.7953682 2.699012 2.8419614 2.7913578 2.6707568 3.1212363 2.7424836 2.6710672 3.1489573 2.5912874 2.7592497 2.9014046 2.8331447 2.7593017 2.637516 2.7740986 3.0467315 2.6724167 3.0455217 2.5981455 2.8022897 3.1415348 2.7438626 3.116305 2.5981312 2.9323158 2.7663274 2.8614526 2.749953 2.7407243 2.6393623 2.7604384 3.108159 2.6471016 2.8566828 2.9344568 2.877354
0.6836837 2.84802 2.691443 2.588248 2.864456 2.7157078 2.8769317 2.588924 2.863945 2.7381637 2.6281567 2.7225304 2.6444836 3.0365734 2.7939367 2.6974335 2.840559 2.7899253 2.6692517 3.119834 2.7409177 2.669558 3.147582 2.5896833 2.7577572 2.899961 2.831742 2.7578146 2.6359272 2.7726736 3.0452752 2.6709492 3.0440633 2.5965564 2.8008769 3.1401575 2.7422953 3.1149004 2.5965402 2.9308941 2.764899 2.8600433 2.7483878 2.7391276 2.6377585 2.7590094 3.1067505 2.6455147 2.8552716 2.9330354 2.8759704
0.6846847 2.8466237 2.6898537 2.586647 2.8629968 2.7142134 2.8755488 2.5873377 2.8624835 2.7365835 2.6266475 2.7210965 2.6429038 3.035118 2.7925084 2.6958585 2.8391595 2.7884965 2.6677513 3.1184359 2.739355 2.668053 3.1462107 2.5880835 2.7562685 2.8985214 2.8303413 2.756332 2.6343417 2.7712524 3.0438228 2.669486 3.042608 2.5949712 2.7994678 3.138784 2.7407308 3.1134977 2.594954 2.9294753 2.763474 2.8586369 2.7468255 2.7375343 2.6361578 2.7575836 3.1053457 2.643931 2.8538647 2.9316175 2.87459
0.6856857 2.8452315 2.6882682 2.585049 2.8615417 2.7127228 2.8741693 2.5857565 2.8610256 2.7350073 2.6251419 2.7196662 2.641329 3.0336664 2.7910838 2.694287 2.8377647 2.7870705 2.6662536 3.1170404 2.7377958 2.6665516 3.1448421 2.5864868 2.7547836 2.8970852 2.8289452 2.754852 2.6327608 2.7698345 3.0423734 2.668026 3.0411563 2.5933902 2.7980623 3.1374125 2.7391708 3.1121 2.593371 2.9280605 2.7620528 2.857235 2.7452667 2.7359447 2.6345608 2.7561615 3.1039438 2.6423519 2.8524604 2.9302032 2.873213
0.6866867 2.843842 2.6866856 2.5834556 2.8600905 2.711236 2.8727934 2.5841806 2.8595722 2.7334352 2.62364 2.7182398 2.6397574 3.0322185 2.7896621 2.6927195 2.8363714 2.7856483 2.6647596 3.1156492 2.7362404 2.6650538 3.1434774 2.5848951 2.753301 2.8956535 2.827551 2.753375 2.6311827 2.7684202 3.0409288 2.6665697 3.039709 2.5918128 2.796659 3.136046 2.737613 3.1107054 2.5917923 2.9266496 2.760635 2.8558364 2.7437115 2.7343593 2.6329684 2.754743 3.1025457 2.640776 2.85106 2.928793 2.871839
0.6876877 2.8424563 2.6851072 2.5818667 2.8586435 2.7097516 2.8714206 2.5826068 2.8581226 2.7318656 2.6221423 2.716817 2.6381896 3.0307739 2.788244 2.691155 2.834983 2.7842293 2.66327 3.1142616 2.7346885 2.6635597 3.1421154 2.5833068 2.7518227 2.8942256 2.8261616 2.751902 2.6296093 2.7670088 3.0394874 2.6651163 3.0382648 2.5902388 2.79526 3.1346817 2.7360601 3.1093135 2.5902169 2.9252424 2.759221 2.8544414 2.7421596 2.7327764 2.6313794 2.7533276 3.101151 2.6392045 2.849664 2.927386 2.8704684
0.6886887 2.8410738 2.6835327 2.5802808 2.8571997 2.7082722 2.8700519 2.5810368 2.8566756 2.7303004 2.6206477 2.7153976 2.6366262 3.0293329 2.7868295 2.689595 2.833598 2.7828143 2.6617837 3.112877 2.73314 2.6620688 3.1407578 2.5817225 2.7503479 2.8928008 2.824775 2.7504334 2.6280394 2.7656024 3.0380497 2.6636672 3.0368237 2.5886683 2.7938647 3.1333213 2.7345102 3.107926 2.588646 2.923839 2.757811 2.8530498 2.7406123 2.731198 2.6297936 2.751916 3.0997596 2.6376357 2.848271 2.9259832 2.8691015
0.6896897 2.8396943 2.6819613 2.5786989 2.8557599 2.7067957 2.8686852 2.5794713 2.8552332 2.7287383 2.6191576 2.7139816 2.6350646 3.0278957 2.7854176 2.6880376 2.8322153 2.7814016 2.660301 3.1114953 2.7315955 2.6605816 3.1394022 2.580142 2.7488756 2.89138 2.823391 2.7489665 2.626473 2.7641983 3.0366151 2.6622205 3.035387 2.5871022 2.7924728 3.1319633 2.7329638 3.106541 2.5870776 2.9224389 2.7564034 2.8516614 2.7390666 2.729623 2.6282117 2.7505074 3.0983715 2.6360707 2.846881 2.9245834 2.8677373
0.6906907 2.8383193 2.6803937 2.5771215 2.8543248 2.7053223 2.8673217 2.57791 2.8537953 2.72718 2.6176703 2.7125692 2.6335087 3.0264623 2.7840095 2.6864846 2.8308368 2.7799923 2.658822 3.1101182 2.7300544 2.6590981 3.138051 2.5785654 2.7474072 2.8899632 2.8220105 2.747504 2.6249099 2.7627993 3.0351849 2.6607778 3.0339541 2.5855393 2.7910838 3.1306093 2.7314205 3.1051595 2.5855134 2.9210432 2.7550004 2.850277 2.737526 2.7280521 2.6266346 2.7491035 3.0969872 2.6345093 2.8454947 2.9231882 2.8663769
0.6916917 2.836947 2.6788297 2.5755467 2.8528922 2.703853 2.8659625 2.576351 2.8523607 2.7256248 2.6161873 2.7111607 2.631955 3.0250325 2.7826037 2.6849346 2.8294616 2.7785869 2.6573462 3.108744 2.7285159 2.6576185 3.136702 2.576992 2.7459424 2.8885498 2.820634 2.7460449 2.6233513 2.7614021 3.0337572 2.6593375 3.0325246 2.5839798 2.7896986 3.1292582 2.7298813 3.103782 2.5839534 2.91965 2.7536001 2.8488965 2.7359881 2.7264838 2.62506 2.7477012 3.0956059 2.6329517 2.8441124 2.9217958 2.8650193
0.6926927 2.835578 2.6772695 2.5739765 2.8514643 2.7023869 2.8646064 2.574797 2.8509297 2.724073 2.6147072 2.7097552 2.6304054 3.0236053 2.7812014 2.683389 2.82809 2.7771835 2.655874 3.1073732 2.7269819 2.6561418 3.1353574 2.5754232 2.7444808 2.8871403 2.8192596 2.7445886 2.621796 2.7600088 3.0323343 2.657902 3.0310988 2.5824246 2.7883167 3.1279104 2.728345 3.1024075 2.5823963 2.918261 2.7522042 2.847519 2.7344534 2.7249193 2.6234899 2.7463038 3.0942283 2.6313977 2.842733 2.9204073 2.863665
0.6936937 2.834212 2.6757123 2.5724092 2.8500397 2.7009246 2.863253 2.5732465 2.8495023 2.7225256 2.6132312 2.7083533 2.6288595 3.0221827 2.7798026 2.681846 2.826721 2.7757847 2.654406 3.1060057 2.7254512 2.654669 3.134015 2.573857 2.7430224 2.8857343 2.8178887 2.7431362 2.6202445 2.7586195 3.0309136 2.656469 3.0296764 2.580873 2.7869382 3.1265655 2.7268121 3.101036 2.580843 2.9168754 2.750811 2.8461447 2.7329226 2.7233577 2.6219225 2.744909 3.0928535 2.6298478 2.8413575 2.9190218 2.862315
0.6946947 2.83285 2.674159 2.5708466 2.848619 2.6994653 2.8619032 2.571699 2.848079 2.720981 2.611758 2.7069545 2.627317 3.0207634 2.7784069 2.6803064 2.8253558 2.7743876 2.6529405 3.1046414 2.723924 2.6531992 3.1326766 2.5722952 2.7415671 2.8843327 2.8165212 2.7416868 2.6186962 2.7572331 3.0294971 2.6550395 3.0282576 2.5793238 2.7855625 3.1252244 2.7252827 3.0996687 2.579293 2.9154932 2.749421 2.8447738 2.7313948 2.7218008 2.6203594 2.7435179 3.0914822 2.6283002 2.8399844 2.917641 2.8609672
0.6956957 2.8314908 2.6726093 2.5692868 2.847202 2.6980095 2.8605566 2.570156 2.8466594 2.7194395 2.6102896 2.7055597 2.6257777 3.0193472 2.7770143 2.6787705 2.8239934 2.7729943 2.6514792 3.1032808 2.7223997 2.6517332 3.131341 2.5707378 2.740116 2.8829336 2.815157 2.7402406 2.6171522 2.7558506 3.0280838 2.653613 3.026842 2.5777795 2.7841907 3.1238866 2.723757 3.0983043 2.577747 2.914115 2.7480352 2.8434064 2.7298706 2.720246 2.6188 2.7421298 3.0901146 2.626757 2.8386154 2.9162626 2.8596222
0.6966967 2.830135 2.6710627 2.5677307 2.845789 2.696557 2.8592124 2.568616 2.845243 2.7179024 2.6088238 2.7041674 2.6242416 3.0179343 2.7756245 2.677238 2.8226345 2.7716038 2.6500208 3.1019235 2.720879 2.650271 3.130009 2.5691826 2.7386668 2.8815384 2.8137953 2.7387981 2.6156108 2.7544708 3.026674 2.6521895 3.0254297 2.5762374 2.7828217 3.1225507 2.7222342 3.0969427 2.5762043 2.912739 2.7466521 2.8420422 2.7283494 2.7186952 2.6172433 2.740745 3.0887496 2.6252165 2.8372493 2.9148884 2.8582807
0.6976977 2.828782 2.6695197 2.5661793 2.8443792 2.6951082 2.8578718 2.5670793 2.8438306 2.7163682 2.6073616 2.7027793 2.6227098 3.0165253 2.7742379 2.6757102 2.821278 2.7702165 2.6485667 3.1005695 2.7193615 2.6488128 3.1286798 2.5676322 2.7372215 2.8801472 2.8124375 2.737359 2.6140738 2.753095 3.025268 2.6507695 3.0240216 2.5747 2.781456 3.1212192 2.720714 3.0955844 2.5746655 2.9113677 2.7452726 2.8406816 2.7268314 2.7171483 2.6156912 2.7393641 3.0873888 2.6236804 2.8358872 2.9135175 2.8569427
0.6986987 2.8274336 2.6679804 2.564631 2.8429735 2.6936624 2.8565342 2.5655468 2.842422 2.7148368 2.6059031 2.7013943 2.621181 3.0151205 2.7728543 2.674184 2.8199263 2.768833 2.647115 3.0992188 2.7178473 2.6473565 3.1273534 2.5660844 2.7357795 2.8787587 2.811082 2.7359223 2.6125398 2.7517226 3.0238647 2.6493528 3.0226164 2.5731657 2.7800934 3.1198895 2.7191978 3.09423 2.5731294 2.9099996 2.743897 2.839324 2.7253165 2.7156038 2.6141427 2.737986 3.0860305 2.6221464 2.8345282 2.9121497 2.8556073
0.6996997 2.826087 2.666444 2.5630858 2.8415709 2.6922197 2.8552005 2.5640173 2.8410165 2.713309 2.604448 2.7000127 2.6196547 3.0137181 2.771474 2.6726618 2.8185766 2.7674518 2.6456668 3.0978713 2.716336 2.6459038 3.1260307 2.5645404 2.7343411 2.8773744 2.80973 2.734489 2.6110096 2.7503533 3.0224648 2.647939 3.021215 2.5716345 2.7787344 3.1185641 2.7176852 3.0928783 2.5715973 2.9086344 2.742524 2.83797 2.7238052 2.7140634 2.6125965 2.7366111 3.084675 2.6206162 2.8331726 2.9107854 2.8542752
0.7007007 2.8247433 2.664911 2.5615442 2.840172 2.6907806 2.8538692 2.5624912 2.839614 2.7117846 2.6029959 2.6986344 2.618133 3.0123188 2.7700958 2.6711433 2.8172302 2.7660735 2.6442227 3.0965266 2.7148285 2.644455 3.1247106 2.5630004 2.7329054 2.8759933 2.808381 2.7330592 2.6094825 2.7489867 3.0210686 2.6465282 3.0198164 2.5701072 2.7773783 3.1172411 2.7161753 3.0915296 2.5700684 2.9072726 2.7411542 2.836619 2.7222965 2.7125258 2.6110537 2.7352386 3.0833232 2.6190896 2.8318202 2.9094243 2.8529458
0.7017017 2.8234036 2.6633825 2.560006 2.8387766 2.689345 2.852541 2.5609698 2.8382163 2.7102637 2.6015482 2.697259 2.616614 3.0109236 2.768721 2.6696272 2.815887 2.7646985 2.642781 3.0951853 2.713324 2.6430094 3.1233938 2.5614634 2.7314727 2.874616 2.807035 2.7316327 2.6079588 2.7476242 3.0196757 2.6451204 3.0184212 2.5685828 2.7760258 3.1159215 2.714669 3.0901852 2.5685427 2.9059138 2.7397888 2.8352711 2.7207909 2.7109911 2.6095157 2.7338705 3.081975 2.6175666 2.8304703 2.9080667 2.8516202
0.7027027 2.8220665 2.6618562 2.5584722 2.8373847 2.6879117 2.8512158 2.5594504 2.8368208 2.708746 2.600103 2.6958876 2.6150985 3.009531 2.7673492 2.6681151 2.8145466 2.7633264 2.6413434 3.0938473 2.7118232 2.6415675 3.1220803 2.5599303 2.730043 2.873241 2.8056917 2.7302089 2.606439 2.746265 3.018286 2.6437163 3.0170293 2.567062 2.7746758 3.1146042 2.7131653 3.088842 2.567021 2.9045594 2.7384253 2.8339264 2.719289 2.7094607 2.6079798 2.7325053 3.0806289 2.616047 2.8291247 2.9067125 2.8502967
0.7037037 2.8207328 2.6603334 2.5569406 2.8359964 2.686483 2.8498938 2.5579355 2.8354297 2.7072313 2.5986617 2.694518 2.6135867 3.0081422 2.7659802 2.666606 2.8132098 2.761957 2.639909 3.0925124 2.710325 2.640128 3.1207695 2.5584002 2.7286167 2.8718703 2.804352 2.728788 2.6049223 2.7449079 3.0169003 2.6423151 3.0156412 2.5655444 2.7733288 3.113291 2.7116652 3.087503 2.5655017 2.9032075 2.7370653 2.832585 2.7177904 2.7079322 2.6064482 2.7311435 3.0792863 2.6145296 2.8277812 2.9053612 2.8489764
0.7047047 2.8194025 2.6588137 2.5554137 2.834612 2.685056 2.8485746 2.5564234 2.8340416 2.7057195 2.5972235 2.693153 2.6120772 3.0067565 2.7646146 2.6651006 2.8118756 2.76059 2.6384778 3.0911803 2.7088304 2.6386921 3.1194615 2.5568745 2.7271929 2.870503 2.8030148 2.7273705 2.603409 2.7435553 3.0155168 2.6409168 3.0142565 2.5640304 2.7719855 3.11198 2.710168 3.0861673 2.5639863 2.901859 2.7357087 2.831247 2.7162943 2.706409 2.60492 2.7297843 3.077947 2.6130164 2.8264413 2.904014 2.8476598
0.7057057 2.8180747 2.6572971 2.5538893 2.8332303 2.6836329 2.8472586 2.5549147 2.8326573 2.7042117 2.5957885 2.6917908 2.6105714 3.005375 2.7632518 2.6635976 2.810545 2.7592268 2.6370494 3.0898516 2.7073383 2.6372595 3.1181564 2.555351 2.7257733 2.8691387 2.8016806 2.7259567 2.601899 2.7422056 3.0141363 2.6395214 3.0128744 2.5625198 2.7706451 3.110672 2.708674 3.084834 2.5624743 2.900514 2.7343552 2.829912 2.7148015 2.7048876 2.603394 2.7284284 3.07661 2.6115057 2.8251045 2.9026694 2.8463457
0.7067067 2.81675 2.6557846 2.5523684 2.8318517 2.682213 2.8459454 2.5534093 2.8312757 2.7027063 2.5943573 2.690431 2.6090693 3.0039954 2.761891 2.662098 2.809217 2.7578661 2.6356246 3.0885262 2.7058494 2.6358304 3.116855 2.5538313 2.7243562 2.867778 2.8003492 2.7245455 2.6003923 2.740858 3.0127597 2.638129 3.0114956 2.561012 2.7693076 3.1093676 2.7071831 3.083505 2.560965 2.8991714 2.7330048 2.8285797 2.713312 2.703369 2.601872 2.7270753 3.0752773 2.6099982 2.8237708 2.9013276 2.8450346
0.7077077 2.8154285 2.654275 2.5508513 2.8304777 2.680796 2.8446345 2.5519083 2.829898 2.7012043 2.5929286 2.6890755 2.6075695 3.0026195 2.7605336 2.6606016 2.807892 2.7565084 2.6342032 3.0872037 2.7043638 2.6344037 3.1155558 2.552315 2.7229416 2.8664207 2.799021 2.723137 2.598889 2.7395155 3.0113866 2.6367395 3.0101209 2.5595074 2.767973 3.1080656 2.7056944 3.0821779 2.5594594 2.8978329 2.7316577 2.8272512 2.7118254 2.7018542 2.6003537 2.7257261 3.0739472 2.6084945 2.82244 2.8999906 2.843726
0.7087087 2.8141103 2.6527681 2.5493374 2.8291056 2.679383 2.8433278 2.5504096 2.8285232 2.6997054 2.5915036 2.6877227 2.6060736 3.001247 2.7591786 2.659109 2.80657 2.7551532 2.6327846 3.085884 2.702881 2.6329815 3.1142595 2.550802 2.7215307 2.8650656 2.7976956 2.7217317 2.5973887 2.7381747 3.010016 2.635353 3.0087488 2.558007 2.7666416 3.1067655 2.7042098 3.0808542 2.5579572 2.896497 2.7303138 2.825925 2.7103415 2.7003422 2.5988383 2.7243795 3.07262 2.606994 2.8211124 2.8986542 2.8424206
0.7097097 2.8127944 2.6512647 2.5478265 2.8277378 2.6779718 2.8420236 2.5489147 2.827152 2.6982098 2.5900812 2.6863732 2.6045809 2.999877 2.7578268 2.6576188 2.8052514 2.7538009 2.631369 3.084567 2.701402 2.631561 3.1129665 2.5492926 2.7201228 2.8637145 2.796373 2.7203293 2.5958917 2.7368371 3.0086486 2.6339695 3.007379 2.5565085 2.7653127 3.1054692 2.7027278 3.079533 2.5564578 2.8951643 2.728973 2.8246017 2.7088604 2.6988332 2.597326 2.7230358 3.0712957 2.6054964 2.8197877 2.8973231 2.8411179
0.7107107 2.811482 2.6497645 2.5463195 2.8263733 2.6765645 2.8407214 2.5474231 2.8257842 2.6967168 2.588663 2.6850266 2.6030912 2.9985113 2.756477 2.656132 2.803935 2.7524514 2.6299574 3.0832539 2.699925 2.6301448 3.1116767 2.5477865 2.7187173 2.8623667 2.7950535 2.71893 2.5943987 2.7355032 3.0072844 2.6325893 3.0060136 2.555014 2.7639875 3.1041763 2.7012494 3.0782158 2.5549622 2.8938355 2.7276359 2.823282 2.7073832 2.6973276 2.5958176 2.7216954 3.0699744 2.6040018 2.8184662 2.8959944 2.8398187
0.7117117 2.810172 2.6482677 2.5448153 2.8250115 2.67516 2.8394227 2.545934 2.8244195 2.6952271 2.5872478 2.6836824 2.601604 2.9971476 2.7551305 2.654648 2.8026214 2.7511044 2.6285484 3.0819433 2.6984513 2.6287313 3.1103892 2.5462828 2.7173154 2.8610218 2.7937365 2.7175336 2.5929084 2.7341714 3.0059235 2.6312113 3.004651 2.553522 2.7626643 3.102885 2.6997726 3.0769002 2.5534687 2.8925083 2.7263002 2.8219643 2.7059076 2.6958246 2.594312 2.720358 3.0686557 2.6025102 2.8171473 2.8946683 2.8385217
0.7127127 2.8088653 2.6467729 2.5433142 2.8236535 2.673758 2.8381264 2.5444484 2.8230581 2.6937401 2.5858355 2.682342 2.6001198 2.9957874 2.7537868 2.6531668 2.8013115 2.74976 2.6271422 3.080636 2.6969814 2.62732 3.1091044 2.5447834 2.7159154 2.8596807 2.7924223 2.71614 2.5914207 2.7328432 3.0045657 2.6298363 3.0032916 2.5520327 2.7613451 3.1015978 2.6982996 3.0755882 2.5519783 2.8911848 2.7249687 2.8206508 2.704435 2.6943254 2.5928094 2.7190228 3.0673404 2.601022 2.8158317 2.893346 2.837228
0.7137137 2.807561 2.6452816 2.5418165 2.8222985 2.6723592 2.8368332 2.542966 2.8216999 2.6922562 2.5844264 2.6810038 2.5986392 2.99443 2.7524457 2.651689 2.800004 2.7484188 2.625739 3.0793304 2.6955135 2.6259127 3.107823 2.5432863 2.7145193 2.8583422 2.7911108 2.7147493 2.589936 2.7315178 3.0032105 2.6284645 3.0019352 2.5505471 2.7600286 3.1003125 2.6968296 3.0742786 2.5504916 2.889865 2.7236397 2.8193395 2.7029665 2.6928287 2.5913095 2.7176912 3.0660276 2.5995362 2.8145187 2.8920264 2.8359363
0.7147147 2.8062599 2.6437936 2.5403223 2.8209467 2.6709638 2.8355434 2.5414867 2.8203447 2.6907752 2.5830197 2.6796696 2.597162 2.993076 2.751107 2.650214 2.7986996 2.7470798 2.6243393 3.0780292 2.6940486 2.624508 3.1065435 2.5417924 2.7131255 2.857006 2.789802 2.713362 2.588455 2.730196 3.0018585 2.6270955 3.0005817 2.5490646 2.7587147 3.09903 2.6953619 3.0729725 2.5490074 2.888547 2.722314 2.8180315 2.7015002 2.6913347 2.5898135 2.7163622 3.064718 2.598054 2.8132086 2.8907099 2.8346481
0.7157157 2.8049617 2.6423087 2.538831 2.8195982 2.6695707 2.8342552 2.5400107 2.8189929 2.6892977 2.581617 2.6783376 2.5956864 2.9917252 2.749771 2.648742 2.797398 2.7457433 2.6229424 3.0767298 2.692587 2.6231067 3.1052666 2.5403028 2.711735 2.8556743 2.788496 2.711977 2.5869768 2.7288766 3.0005095 2.6257281 2.999231 2.547585 2.7574036 3.0977507 2.6938977 3.0716696 2.5475268 2.8872325 2.7209914 2.8167262 2.7000365 2.6898444 2.5883207 2.7150362 3.0634108 2.5965745 2.8119016 2.8893967 2.8333623
0.7167167 2.8036659 2.6408267 2.5373425 2.818252 2.668181 2.832971 2.538538 2.8176441 2.6878226 2.580217 2.6770086 2.594215 2.9903774 2.7484372 2.6472733 2.7960992 2.7444098 2.6215487 3.075434 2.691128 2.6217089 3.103994 2.5388148 2.7103467 2.8543448 2.7871926 2.7105951 2.585502 2.72756 2.9991636 2.6243649 2.9978836 2.5461087 2.756095 3.0964732 2.6924357 3.0703685 2.546049 2.885921 2.7196712 2.8154233 2.698576 2.6883564 2.5868304 2.7137132 3.062107 2.5950978 2.8105972 2.8880851 2.8320796
0.7177177 2.8023734 2.6393478 2.5358574 2.8169098 2.6667943 2.831688 2.537068 2.816298 2.6863499 2.5788202 2.6756825 2.592746 2.9890323 2.7471063 2.6458073 2.7948027 2.7430787 2.6201577 3.0741408 2.6896718 2.620313 3.1027231 2.5373306 2.708962 2.8530185 2.785892 2.709216 2.58403 2.7262466 2.9978204 2.6230032 2.996539 2.5446348 2.7547898 3.095199 2.6909766 3.0690708 2.5445745 2.8846126 2.7183547 2.8141236 2.6971178 2.686871 2.5853426 2.7123928 3.0608056 2.5936246 2.8092961 2.8867776 2.830799
0.7187187 2.801083 2.6378715 2.5343752 2.8155706 2.6654098 2.8304086 2.5356016 2.814955 2.6848812 2.5774264 2.6743593 2.5912797 2.98769 2.7457778 2.6443436 2.7935095 2.74175 2.6187696 3.07285 2.6882179 2.6189203 3.1014547 2.5358493 2.7075799 2.851695 2.7845945 2.707839 2.582561 2.7249348 2.9964802 2.6216445 2.9951978 2.5431645 2.7534866 3.0939283 2.6895206 3.0677757 2.5431023 2.8833065 2.7170405 2.8128262 2.6956623 2.685389 2.583859 2.7110753 3.059507 2.5921535 2.807997 2.8854728 2.8295217
0.7197197 2.799796 2.6363986 2.5328965 2.8142343 2.6640291 2.8291323 2.5341372 2.8136153 2.6834145 2.5760353 2.67304 2.589817 2.986351 2.7444522 2.6428835 2.7922187 2.7404244 2.617385 3.0715623 2.686767 2.617531 3.1001894 2.5343711 2.7061996 2.8503745 2.7832992 2.7064655 2.581095 2.7236276 2.995143 2.620289 2.9938588 2.5416968 2.7521873 3.0926588 2.6880672 3.066483 2.5416336 2.8820038 2.7157288 2.8115327 2.69421 2.68391 2.582378 2.7097607 3.0582113 2.590686 2.8067012 2.884171 2.8282468
0.7207207 2.798512 2.6349277 2.5314205 2.812901 2.6626506 2.8278582 2.5326767 2.8122785 2.681951 2.5746474 2.6717222 2.5883567 2.985015 2.743129 2.6414256 2.7909305 2.7391005 2.6160026 3.0702772 2.68532 2.6161442 3.0989268 2.5328968 2.7048233 2.849058 2.782007 2.7050948 2.5796325 2.722323 2.993809 2.6189363 2.9925232 2.5402322 2.7508893 3.0913928 2.6866171 3.0651937 2.5401676 2.8807037 2.7144203 2.8102407 2.6927605 2.6824334 2.5808995 2.7084486 3.0569181 2.5892208 2.8054075 2.8828719 2.8269744
0.7217217 2.79723 2.63346 2.5299473 2.8115706 2.6612744 2.8265867 2.5312195 2.8109446 2.6804898 2.5732617 2.6704075 2.586899 2.9836817 2.741808 2.6399705 2.7896461 2.7377791 2.6146226 3.068995 2.6838746 2.6147602 3.0976663 2.5314245 2.7034492 2.8477433 2.7807164 2.703726 2.5781727 2.7210207 2.9924772 2.6175854 2.9911907 2.5387697 2.7495947 3.0901291 2.685168 3.0639064 2.5387034 2.8794057 2.7131152 2.8089519 2.691313 2.6809597 2.5794241 2.7071395 3.0556273 2.5877585 2.8041167 2.8815756 2.8257046
0.7227227 2.7959511 2.6319957 2.5284772 2.8102431 2.659902 2.8253179 2.5297642 2.809614 2.6790314 2.57188 2.6690958 2.5854442 2.982351 2.7404892 2.6385193 2.7883625 2.7364604 2.613247 3.0677152 2.6824322 2.6133795 3.0964088 2.5299551 2.7020776 2.8464313 2.7794302 2.7023606 2.5767155 2.7197213 2.9911485 2.6162376 2.9898605 2.537311 2.7483034 3.088868 2.6837234 3.0626225 2.5372438 2.8781116 2.7118115 2.8076663 2.6898682 2.679489 2.5779524 2.7058334 3.05434 2.586299 2.8028297 2.880282 2.8244379
0.7237237 2.7946746 2.6305344 2.5270104 2.808919 2.6585321 2.824051 2.5283124 2.8082864 2.6775763 2.5705013 2.667787 2.5839922 2.9810236 2.739174 2.63707 2.7870831 2.7351441 2.6118734 3.0664387 2.6809921 2.6120012 3.0951538 2.5284886 2.700709 2.8451228 2.7781448 2.7009978 2.5752614 2.718425 2.9898226 2.6148925 2.988534 2.5358553 2.7470143 3.0876093 2.6822805 3.0613408 2.5357862 2.87682 2.7105122 2.8063824 2.688426 2.6780207 2.5764828 2.70453 3.0530548 2.5848427 2.801544 2.878991 2.8231733
0.7247247 2.7934008 2.629075 2.525546 2.8075976 2.6571646 2.8227873 2.5268633 2.8069615 2.6761236 2.5691252 2.6664803 2.5825431 2.9796984 2.7378592 2.6356232 2.7858057 2.733831 2.6105032 3.0651643 2.679555 2.6106257 3.0939014 2.5270252 2.699343 2.8438168 2.7768629 2.6996374 2.5738094 2.7171307 2.9884996 2.6135492 2.9872098 2.5344017 2.745727 3.0863535 2.6808407 3.060062 2.5343313 2.8755307 2.709215 2.8051014 2.686987 2.6765547 2.5750163 2.7032292 3.0517724 2.5833883 2.8002617 2.877703 2.8219113
0.7257257 2.7921293 2.6276186 2.5240853 2.8062792 2.6557999 2.821526 2.525417 2.8056393 2.6746736 2.5677512 2.6651773 2.5810966 2.9783769 2.7365484 2.634179 2.784531 2.7325187 2.6091342 3.0638926 2.6781204 2.609253 3.0926518 2.5255654 2.6979795 2.8425138 2.7755828 2.6982799 2.572361 2.7158403 2.9871793 2.6122096 2.985888 2.5329509 2.7444437 3.0851 2.6794033 3.058786 2.5328796 2.874245 2.7079203 2.8038237 2.68555 2.6750927 2.5735524 2.701931 3.0504928 2.5819373 2.7989812 2.8764174 2.820652
0.7267267 2.7908607 2.626165 2.522627 2.8049636 2.6544383 2.8202677 2.5239735 2.8043203 2.6732264 2.566381 2.6638765 2.5796528 2.9770572 2.7352393 2.6327384 2.783259 2.7312095 2.6077695 3.062624 2.6766882 2.6078832 3.091404 2.5241077 2.6966186 2.8412135 2.7743058 2.6969247 2.5709155 2.714552 2.9858613 2.6108713 2.9845686 2.5315025 2.7431626 3.0838485 2.677968 3.0575118 2.5314302 2.872961 2.7066283 2.8025477 2.6841156 2.673632 2.572092 2.7006354 3.0492153 2.5804887 2.797704 2.8751347 2.819395
0.7277277 2.7895951 2.6247144 2.521171 2.8036509 2.6530795 2.819011 2.5225341 2.8030035 2.6717815 2.565013 2.662578 2.578212 2.975741 2.7339323 2.6312997 2.781989 2.7299032 2.606407 3.0613575 2.675259 2.6065164 3.0901594 2.5226524 2.6952603 2.8399158 2.7730315 2.6955726 2.569473 2.7132654 2.9845471 2.6095362 2.9832535 2.5300577 2.7418833 3.0826006 2.6765358 3.056241 2.5299838 2.8716798 2.7053397 2.801275 2.6826837 2.6721752 2.5706341 2.699342 3.0479414 2.5790431 2.7964287 2.8738549 2.8181407
0.7287287 2.7883315 2.6232662 2.5197186 2.8023403 2.6517224 2.8177574 2.5210958 2.8016899 2.6703396 2.563648 2.661283 2.5767734 2.9744275 2.7326279 2.6298637 2.7807221 2.7285984 2.6050472 3.0600939 2.673832 2.6051524 3.0889173 2.5212011 2.6939044 2.8386207 2.771758 2.6942227 2.5680327 2.711983 2.983234 2.6082032 2.9819398 2.5286152 2.7406075 3.0813537 2.6751063 3.0549722 2.5285404 2.870401 2.7040524 2.8000038 2.6812544 2.67072 2.569178 2.6980515 3.0466695 2.5775998 2.7951567 2.8725774 2.8168888
0.7297297 2.7870705 2.6218204 2.518269 2.8010333 2.6503685 2.816506 2.519661 2.8003788 2.6689 2.5622857 2.6599903 2.5753384 2.9731162 2.731326 2.6284304 2.779458 2.727296 2.6036901 3.0588326 2.6724083 2.6037905 3.0876765 2.5197518 2.6925514 2.837329 2.7704883 2.6928751 2.5665956 2.7107027 2.9819248 2.6068733 2.98063 2.5271752 2.7393336 3.0801103 2.6736784 3.0537062 2.5270987 2.869126 2.7027693 2.7987363 2.6798284 2.669268 2.5677261 2.696764 3.0454 2.5761592 2.7938867 2.871303 2.8156395
0.7307307 2.7858121 2.6203778 2.5168219 2.7997284 2.649017 2.815258 2.5182288 2.7990708 2.6674633 2.5609262 2.6587002 2.5739048 2.9718075 2.7300258 2.6269996 2.7781963 2.7259958 2.602336 3.0575743 2.6709864 2.602431 3.0864396 2.5183058 2.6912007 2.8360398 2.7692208 2.6915307 2.5651608 2.7094245 2.980618 2.6055453 2.9793215 2.5257382 2.7380624 3.0788693 2.6722543 3.052443 2.5256605 2.8678522 2.7014878 2.7974708 2.678404 2.6678188 2.5662756 2.6954792 3.044133 2.5747216 2.7926197 2.8700309 2.8143926
0.7317317 2.7845564 2.6189377 2.5153782 2.7984269 2.6476684 2.8140118 2.5167994 2.7977657 2.6660292 2.5595698 2.6574128 2.572474 2.9705021 2.7287283 2.6255717 2.776937 2.724698 2.600984 3.056318 2.669567 2.601075 3.0852046 2.5168622 2.6898527 2.8347528 2.7679567 2.690188 2.5637288 2.70815 2.9793139 2.6042197 2.978017 2.5243034 2.736794 3.0776305 2.6708314 3.0511818 2.5242245 2.866582 2.7002096 2.7962074 2.676982 2.6663718 2.564829 2.6941962 3.0428681 2.573286 2.791355 2.8687608 2.8131478
0.7327327 2.7833028 2.6175008 2.5139365 2.7971277 2.6463225 2.8127675 2.5153725 2.7964628 2.6645968 2.5582156 2.6561275 2.5710459 2.9691994 2.7274325 2.624146 2.7756796 2.7234027 2.599635 3.0550642 2.66815 2.5997217 3.083972 2.5154214 2.688507 2.8334682 2.7666936 2.6888483 2.562299 2.7068768 2.9780114 2.6028962 2.976714 2.5228713 2.7355273 3.0763936 2.6694114 3.0499232 2.5227914 2.8653133 2.6989331 2.7949464 2.6755626 2.6649272 2.563384 2.6929154 3.0416064 2.571853 2.7900925 2.8674934 2.8119059
0.7337337 2.7820516 2.616065 2.512498 2.7958317 2.644978 2.8115253 2.5139494 2.7951632 2.663168 2.5568635 2.6548448 2.5696208 2.9678988 2.726139 2.6227224 2.774425 2.7221093 2.5982883 3.053813 2.666736 2.59837 3.0827413 2.5139825 2.6871638 2.8321872 2.7654335 2.6875107 2.560873 2.705607 2.9767127 2.6015759 2.9754143 2.521442 2.7342634 3.0751593 2.6679938 3.0486672 2.5213602 2.8640478 2.69766 2.7936885 2.6741457 2.663485 2.5619423 2.6916382 3.0403469 2.570423 2.7888317 2.8662293 2.8106666
0.7347347 2.7808027 2.614633 2.5110614 2.794538 2.6436374 2.8102865 2.512528 2.7938657 2.6617413 2.5555153 2.653565 2.5681977 2.9666004 2.7248478 2.6213021 2.7731729 2.7208183 2.5969443 3.0525641 2.6653235 2.5970216 3.0815134 2.5125473 2.6858234 2.830908 2.764176 2.686176 2.5594492 2.7043393 2.9754157 2.6002567 2.9741168 2.520015 2.7330027 3.073928 2.666579 3.0474136 2.5199327 2.8627846 2.696389 2.7924323 2.672731 2.662046 2.560503 2.6903627 3.0390892 2.5689952 2.7875743 2.864967 2.8094292
0.7357357 2.7795565 2.6132035 2.5096276 2.793247 2.642299 2.8090496 2.5111089 2.792571 2.6603167 2.5541694 2.6522877 2.566777 2.9653053 2.7235591 2.6198838 2.771923 2.7195292 2.5956035 3.0513182 2.6639137 2.595676 3.0802877 2.5111146 2.684485 2.8296313 2.7629201 2.6848435 2.5580273 2.7030747 2.9741216 2.5989406 2.9728222 2.5185912 2.7317429 3.072698 2.6651657 3.0461626 2.518507 2.8615239 2.6951206 2.7911787 2.6713185 2.6606088 2.5590668 2.6890898 3.037835 2.5675695 2.7863188 2.863707 2.8081937
0.7367367 2.7783127 2.6117754 2.5081968 2.7919588 2.6409626 2.807815 2.5096922 2.7912784 2.6588938 2.5528255 2.6510124 2.5653584 2.9640124 2.722272 2.6184685 2.7706752 2.7182417 2.594264 3.050074 2.6625066 2.5943325 3.0790644 2.509684 2.6831489 2.8283577 2.7616665 2.683513 2.556608 2.7018113 2.9728308 2.5976262 2.97153 2.5171688 2.7304873 3.0714707 2.6637554 3.044913 2.5170834 2.8602653 2.6938543 2.789928 2.6699078 2.659174 2.5576324 2.6878197 3.0365825 2.5661466 2.785066 2.8624501 2.8069603
0.7377377 2.7770715 2.6103506 2.506769 2.7906728 2.6396286 2.8065825 2.5082793 2.789989 2.6574745 2.5514846 2.6497402 2.5639431 2.9627233 2.7209868 2.6170547 2.7694304 2.7169566 2.5929286 3.0488324 2.661102 2.5929918 3.077843 2.5082562 2.6818151 2.8270864 2.7604156 2.682185 2.555192 2.700551 2.9715414 2.5963151 2.97024 2.5157492 2.7292333 3.0702457 2.662347 3.0436666 2.5156634 2.8590095 2.6925914 2.7886786 2.6685 2.6577423 2.5562012 2.6865513 3.0353324 2.5647264 2.783815 2.8611953 2.8057299
0.7387387 2.7758317 2.6089284 2.505343 2.7893896 2.638297 2.8053522 2.5068684 2.788702 2.6560578 2.5501459 2.64847 2.5625293 2.9614348 2.7197034 2.6156433 2.768187 2.7156742 2.5915942 3.0475929 2.6596987 2.591653 3.076624 2.506831 2.6804838 2.8258173 2.7591667 2.6808598 2.5537784 2.6992931 2.9702544 2.595005 2.9689522 2.5143323 2.7279804 3.0690231 2.6609411 3.042422 2.5142448 2.8577554 2.69133 2.7874317 2.6670942 2.6563115 2.554772 2.6852863 3.0340846 2.5633078 2.7825658 2.8599424 2.804501
0.7397397 2.7745948 2.6075082 2.50392 2.7881088 2.636968 2.8041244 2.5054603 2.787418 2.6546433 2.5488098 2.6472025 2.5611188 2.9601493 2.7184227 2.6142347 2.7669473 2.7143931 2.5902631 3.0463564 2.6582985 2.5903177 3.0754075 2.5054088 2.6791553 2.824551 2.7579195 2.6795368 2.5523672 2.6980376 2.9689708 2.5936978 2.9676685 2.5129175 2.726731 3.067803 2.6595373 3.0411808 2.5128288 2.8565042 2.690071 2.7861872 2.665691 2.6548846 2.5533457 2.684023 3.0328398 2.5618927 2.78132 2.8586926 2.8032756
0.7407407 2.77336 2.606091 2.5024996 2.7868307 2.6356416 2.802899 2.504054 2.7861357 2.6532307 2.547477 2.645937 2.5597103 2.9588666 2.7171445 2.6128283 2.765709 2.713114 2.5889344 3.0451221 2.6569002 2.5889845 3.0741935 2.5039885 2.6778293 2.823287 2.756676 2.6782165 2.5509582 2.6967847 2.9676893 2.592393 2.966386 2.5115058 2.7254837 3.066584 2.658136 3.0399408 2.5114157 2.8552556 2.6888154 2.7849452 2.66429 2.6534598 2.5519214 2.682762 3.0315964 2.5604796 2.7800763 2.8574452 2.8020518
0.7417417 2.7721279 2.6046758 2.5010815 2.785555 2.6343172 2.8016753 2.5026503 2.7848558 2.6518202 2.5461457 2.6446743 2.558304 2.9575863 2.7158673 2.6114242 2.7644727 2.7118375 2.5876079 3.0438895 2.6555045 2.5876532 3.0729804 2.502571 2.676505 2.822025 2.7554333 2.676897 2.5495512 2.6955347 2.9664097 2.5910897 2.9651058 2.510096 2.7242384 3.0653682 2.6567366 3.0387034 2.510005 2.8540087 2.6875615 2.7837052 2.6628911 2.6520371 2.5504997 2.6815035 3.0303555 2.5590677 2.7788343 2.8561993 2.80083
0.7427427 2.7708976 2.6032627 2.4996653 2.7842813 2.6329951 2.8004544 2.5012493 2.7835784 2.6504126 2.5448177 2.6434135 2.5569 2.9563086 2.7145925 2.6100223 2.7632394 2.7105625 2.586284 3.0426593 2.6541107 2.5863245 3.0717707 2.501156 2.6751828 2.8207655 2.7541933 2.6755807 2.548148 2.6942863 2.9651322 2.5897887 2.9638286 2.5086882 2.7229953 3.0641537 2.6553395 3.0374684 2.508596 2.8527641 2.6863096 2.7824671 2.6614938 2.6506164 2.5490801 2.6802468 3.029117 2.5576591 2.7775943 2.8549562 2.7996101
0.7437437 2.76967 2.6018524 2.4982529 2.7830107 2.6316755 2.799236 2.4998512 2.782304 2.6490066 2.5434914 2.6421554 2.5554984 2.9550326 2.713319 2.6086233 2.7620082 2.7092896 2.584962 3.0414314 2.6527193 2.5849981 3.0705626 2.499743 2.6738632 2.8195088 2.752956 2.6742663 2.5467465 2.6930401 2.963858 2.58849 2.9625535 2.5072834 2.721755 3.0629416 2.6539443 3.0362356 2.50719 2.8515222 2.685061 2.7812314 2.660099 2.6491985 2.5476637 2.6789932 3.0278807 2.5562532 2.7763572 2.8537154 2.798393
0.7447447 2.768444 2.6004443 2.4968424 2.7817423 2.630358 2.798019 2.4984548 2.781032 2.6476033 2.5421684 2.6408997 2.554099 2.9537592 2.7120483 2.607226 2.760779 2.7080176 2.5836432 3.040206 2.65133 2.5836744 3.069357 2.498333 2.6725457 2.8182545 2.75172 2.672955 2.5453472 2.6917965 2.9625857 2.587194 2.9612808 2.5058806 2.720517 3.0617323 2.6525517 3.0350046 2.505786 2.850282 2.6838136 2.7799988 2.6587067 2.647783 2.5462492 2.6777418 3.0266466 2.5548494 2.7751217 2.8524768 2.7971783
0.7457457 2.7672205 2.5990384 2.4954338 2.7804766 2.6290429 2.7968042 2.4970615 2.7797623 2.646202 2.540847 2.6396456 2.5527022 2.9524884 2.7107792 2.605831 2.759552 2.706749 2.5823255 3.0389824 2.6499424 2.5823526 3.0681534 2.4969249 2.6712303 2.8170018 2.7504864 2.6716452 2.5439506 2.690555 2.961316 2.5858994 2.9600105 2.5044801 2.7192805 3.060525 2.6511602 3.0337758 2.5043838 2.8490443 2.682569 2.7787673 2.6573162 2.646369 2.5448372 2.6764922 3.0254147 2.553447 2.7738883 2.8512404 2.7959652
0.7467467 2.7659988 2.597635 2.494028 2.779213 2.62773 2.7955909 2.4956694 2.7784948 2.644803 2.5395284 2.6383944 2.5513062 2.9512198 2.7095115 2.6044383 2.758327 2.7054818 2.5810108 3.0377612 2.6485577 2.5810335 3.0669518 2.4955196 2.6699169 2.815752 2.7492547 2.6703377 2.5425558 2.689316 2.960048 2.5846064 2.9587421 2.5030813 2.718047 3.0593185 2.6497722 3.0325494 2.502984 2.847809 2.6813264 2.777538 2.6559277 2.6449575 2.5434272 2.6752446 3.0241847 2.5520473 2.7726574 2.850006 2.794754
0.7477477 2.7647796 2.5962334 2.4926243 2.7779517 2.6264188 2.7943804 2.4942808 2.7772295 2.6434066 2.5382118 2.6371455 2.549914 2.9499533 2.7082465 2.603047 2.757104 2.704216 2.579699 3.036542 2.6471741 2.5797167 3.0657525 2.4941163 2.6686065 2.8145044 2.748025 2.669032 2.5411637 2.6880789 2.9587822 2.5833156 2.9574764 2.5016854 2.716814 3.0581155 2.6483855 3.0313256 2.5015872 2.8465748 2.6800864 2.7763102 2.6545403 2.6435483 2.5420196 2.6739995 3.0229573 2.5506492 2.7714276 2.8487737 2.7935448
0.7487487 2.7635627 2.5948343 2.4912233 2.776692 2.625111 2.7931721 2.4928937 2.7759662 2.6420112 2.536898 2.635898 2.548523 2.9486892 2.7069826 2.6016583 2.7558837 2.7029529 2.5783887 3.035325 2.6457932 2.5784023 3.0645545 2.4927154 2.6672971 2.8132584 2.7467976 2.6677287 2.5397737 2.686844 2.9575186 2.5820272 2.9562128 2.5002916 2.7155843 3.0569134 2.6470008 3.0301027 2.500192 2.8453438 2.6788487 2.7750852 2.653156 2.6421409 2.5406146 2.6727567 3.0217316 2.549254 2.7702014 2.8475432 2.7923384
0.7497497 2.7623472 2.5934374 2.4898245 2.775436 2.6238046 2.7919657 2.4915094 2.774706 2.6406183 2.5355859 2.634653 2.547134 2.9474275 2.705721 2.600272 2.754665 2.7016907 2.5770805 3.03411 2.6444147 2.5770898 3.0633593 2.4913173 2.6659906 2.8120158 2.7455728 2.6664276 2.5383863 2.6856115 2.956258 2.5807405 2.954951 2.4988995 2.7143567 3.0557141 2.6456184 3.028883 2.4987993 2.8441148 2.6776128 2.773862 2.651774 2.640736 2.5392113 2.6715164 3.020508 2.5478609 2.7689755 2.846316 2.7911336
0.7507508 2.7611341 2.5920427 2.4884276 2.7741814 2.6224997 2.790761 2.4901268 2.7734473 2.6392279 2.5342767 2.633411 2.5457475 2.9461675 2.7044604 2.5988874 2.7534478 2.70043 2.5757747 3.0328968 2.6430373 2.5757794 3.0621648 2.4899206 2.664686 2.8107743 2.7443485 2.6651282 2.537001 2.684381 2.9549994 2.5794556 2.953692 2.4975097 2.7131312 3.0545158 2.6442378 3.0276647 2.4974082 2.8428874 2.6763792 2.7726402 2.650393 2.6393332 2.5378113 2.6702776 3.0192869 2.5464697 2.7677524 2.8450902 2.7899303
0.7517518 2.7599235 2.59065 2.4870336 2.7729294 2.6211984 2.789558 2.4887471 2.772191 2.6378403 2.5329695 2.6321707 2.5443635 2.9449105 2.7032018 2.5975049 2.7522335 2.699172 2.5744715 3.0316863 2.6416626 2.5744717 3.0609736 2.4885268 2.6633835 2.8095353 2.7431278 2.6638312 2.5356183 2.6831522 2.9537425 2.5781736 2.9524355 2.4961228 2.7119079 3.053321 2.6428595 3.0264492 2.4960198 2.8416617 2.675148 2.7714212 2.649015 2.6379323 2.5364122 2.669041 3.0180676 2.545081 2.7665317 2.843866 2.78873
0.7527528 2.7587147 2.5892596 2.4856412 2.771679 2.6198983 2.788358 2.4873695 2.770937 2.6364534 2.5316644 2.6309311 2.5429814 2.943655 2.701945 2.5961246 2.7510211 2.6979153 2.57317 3.0304773 2.6402888 2.573166 3.0597837 2.4871345 2.6620827 2.808298 2.7419086 2.6625361 2.5342364 2.6819263 2.952488 2.5768926 2.9511802 2.4947371 2.7106853 3.052127 2.6414819 3.0252352 2.4946327 2.8404388 2.6739185 2.770204 2.6476378 2.6365342 2.5350165 2.6678066 3.01685 2.5436935 2.765312 2.8426445 2.7875307
0.7537538 2.7575073 2.5878708 2.484252 2.770431 2.6186008 2.7871597 2.485994 2.769685 2.6350694 2.5303612 2.6296954 2.5416012 2.9424021 2.7006903 2.5947464 2.74981 2.6966608 2.571871 3.029271 2.638918 2.5718627 3.058596 2.4857452 2.660784 2.807063 2.7406902 2.661243 2.532858 2.680702 2.9512353 2.575614 2.9499276 2.4933538 2.7094657 3.050935 2.640107 3.024023 2.4932487 2.8392177 2.6726913 2.7689886 2.6462636 2.6351373 2.5336218 2.6665742 3.0156348 2.5423083 2.7640948 2.8414247 2.786334
0.7547548 2.7563024 2.586485 2.4828637 2.769185 2.6173048 2.7859626 2.4846206 2.768435 2.633687 2.529061 2.6284618 2.5402234 2.9411516 2.6994367 2.5933702 2.748602 2.695407 2.570574 3.0280662 2.637549 2.570561 3.0574107 2.4843578 2.6594887 2.8058305 2.7394748 2.659952 2.5314813 2.67948 2.9499846 2.5743368 2.948677 2.491972 2.7082477 3.0497448 2.638735 3.022813 2.4918666 2.8379986 2.6714668 2.7677753 2.6448905 2.6337423 2.5322294 2.6653433 3.014422 2.5409248 2.7628796 2.8402066 2.7851388
0.7557558 2.7550993 2.585101 2.4814785 2.767942 2.616011 2.784768 2.4832497 2.7671878 2.632307 2.5277627 2.6272287 2.538846 2.9399023 2.698185 2.5919957 2.7473958 2.6941552 2.5692792 3.0268636 2.6361814 2.5692613 3.0562272 2.4829726 2.6581936 2.8046 2.7382612 2.6586626 2.5301073 2.6782598 2.9487371 2.5730615 2.9474282 2.4905932 2.7070322 3.0485573 2.6373634 3.0216055 2.490486 2.8367808 2.6702437 2.7665637 2.6435194 2.6323497 2.53084 2.6641152 3.0132108 2.5395436 2.7616656 2.8389912 2.7839458
0.7567568 2.7538981 2.5837185 2.4800951 2.7667005 2.614719 2.7835748 2.4818802 2.7659423 2.630928 2.5264666 2.625999 2.537472 2.9386556 2.696935 2.5906227 2.7461915 2.6929054 2.5679862 3.0256622 2.6348162 2.567964 3.0550442 2.481589 2.656901 2.8033714 2.7370496 2.6573753 2.5287344 2.6770415 2.9474902 2.5717878 2.9461823 2.489216 2.7058184 3.047371 2.635995 3.0203986 2.4891078 2.8355656 2.6690223 2.7653537 2.6421494 2.6309588 2.5294523 2.6628883 3.0120006 2.5381653 2.7604542 2.837777 2.7827544
0.7577578 2.752699 2.5823383 2.4787142 2.7654614 2.6134293 2.7823844 2.4805138 2.7646995 2.6295521 2.5251727 2.624771 2.5360997 2.9374108 2.6956866 2.5892525 2.7449884 2.6916568 2.5666957 3.0244632 2.6334527 2.5666695 3.0538642 2.480208 2.6556106 2.8021452 2.7358394 2.6560903 2.5273647 2.6758265 2.9462461 2.570516 2.9449382 2.487841 2.704607 3.046187 2.6346273 3.0191948 2.4877312 2.834352 2.6678035 2.7641459 2.640782 2.62957 2.528066 2.6616645 3.0107934 2.536788 2.7592442 2.836565 2.7815654
0.7587588 2.7515013 2.5809598 2.477335 2.764224 2.6121414 2.7811952 2.4791484 2.7634578 2.6281776 2.5238807 2.6235452 2.5347288 2.9361675 2.6944394 2.5878837 2.7437878 2.6904104 2.565407 3.0232658 2.6320903 2.5653763 3.0526857 2.4788294 2.6543224 2.8009205 2.7346313 2.654807 2.5259962 2.6746116 2.945004 2.5692468 2.9436955 2.4864671 2.7033968 3.0450037 2.6332614 3.0179925 2.4863563 2.8331409 2.6665869 2.7629397 2.6394162 2.6281836 2.5266829 2.6604419 3.0095875 2.5354125 2.7580361 2.835355 2.7803771
0.7597598 2.7503057 2.5795841 2.4759574 2.7629888 2.610856 2.7800078 2.4777856 2.762218 2.6268046 2.5225909 2.6223204 2.5333602 2.9349272 2.6931944 2.5865169 2.742588 2.689165 2.5641203 3.0220714 2.6307304 2.5640852 3.0515094 2.4774518 2.6530359 2.7996972 2.733425 2.6535256 2.52463 2.6733992 2.9437635 2.5679784 2.9424553 2.4850962 2.7021878 3.0438235 2.6318974 3.0167923 2.4849844 2.8319302 2.665371 2.7617345 2.6380525 2.6267984 2.5253005 2.6592212 3.0083838 2.5340388 2.7568293 2.8341465 2.7791915
0.7607608 2.7491121 2.5782094 2.4745831 2.761756 2.609572 2.778822 2.4764245 2.7609813 2.6254342 2.5213025 2.6210985 2.5319936 2.9336884 2.6919503 2.5851521 2.7413914 2.6879215 2.5628357 3.0208778 2.6293721 2.5627966 3.050335 2.4760776 2.6517508 2.7984767 2.73222 2.652246 2.5232658 2.6721897 2.9425256 2.5667121 2.9412174 2.4837265 2.700982 3.0426445 2.6305354 3.0155935 2.483614 2.8307228 2.6641588 2.7605324 2.6366901 2.6254158 2.5239208 2.6580024 3.0071824 2.532668 2.7556248 2.83294 2.7780077
0.7617618 2.7479203 2.5768375 2.4732108 2.7605245 2.6082902 2.7776384 2.4750657 2.7597458 2.6240644 2.5200171 2.6198783 2.5306287 2.932452 2.6907082 2.5837886 2.7401962 2.6866798 2.5615535 3.0196862 2.6280155 2.5615096 3.0491617 2.4747047 2.6504676 2.7972574 2.731017 2.6509683 2.5219035 2.6709814 2.941289 2.5654476 2.9399812 2.4823585 2.6997776 3.0414672 2.6291747 3.0143964 2.482245 2.8295166 2.6629472 2.7593315 2.6353295 2.6240342 2.5225432 2.656786 3.0059824 2.5312989 2.754422 2.8317358 2.7768254
0.7627628 2.7467303 2.575467 2.4718394 2.7592955 2.6070096 2.7764556 2.473709 2.7585125 2.6226978 2.518734 2.6186597 2.5292654 2.9312172 2.6894674 2.582427 2.739003 2.6854382 2.5602722 3.0184963 2.6266606 2.5602243 3.0479896 2.4733336 2.6491866 2.7960408 2.7298162 2.649692 2.5205433 2.6697752 2.940054 2.5641844 2.9387465 2.4809933 2.6985748 3.0402908 2.6278167 3.0132012 2.4808788 2.8283124 2.6617382 2.758132 2.633971 2.6226552 2.5211668 2.6555707 3.0047836 2.5299306 2.7532203 2.8305326 2.7756453
0.7637638 2.7455423 2.5740983 2.4704704 2.7580686 2.6057317 2.7752762 2.4723547 2.7572808 2.6213326 2.5174525 2.6174433 2.5279043 2.929984 2.688228 2.5810676 2.7378116 2.6841993 2.5589938 3.0173085 2.6253085 2.5589414 3.0468204 2.4719648 2.6479073 2.794826 2.7286177 2.6484182 2.5191853 2.66857 2.9388218 2.5629227 2.9375143 2.4796293 2.697374 3.039117 2.6264596 3.0120082 2.4795136 2.8271098 2.6605308 2.7569346 2.6326134 2.6212773 2.5197935 2.6543574 3.0035877 2.5285647 2.752021 2.8293324 2.7744668
0.7647648 2.7443557 2.5727317 2.4691038 2.7568429 2.6044552 2.7740977 2.4710014 2.7560518 2.619969 2.5161724 2.6162286 2.5265448 2.9287534 2.6869907 2.5797095 2.736622 2.6829615 2.5577168 3.0161223 2.6239564 2.5576596 3.0456529 2.4705977 2.6466308 2.793613 2.727419 2.6471457 2.5178292 2.6673675 2.9375908 2.5616634 2.9362836 2.4782677 2.6961746 3.0379453 2.6251042 3.0108166 2.4781506 2.8259091 2.6593254 2.7557387 2.6312578 2.619902 2.5184207 2.6531463 3.0023923 2.5272005 2.7508233 2.8281326 2.7732892
0.7657658 2.7431705 2.5713673 2.4677384 2.7556193 2.6031811 2.7729206 2.4696503 2.7548237 2.6186073 2.514895 2.6150165 2.5251868 2.9275246 2.6857543 2.578354 2.7354336 2.6817253 2.5564418 3.0149384 2.6226065 2.5563807 3.0444863 2.4692326 2.6453547 2.7924018 2.7262235 2.6458755 2.5164742 2.6661668 2.9363623 2.5604057 2.9350555 2.476907 2.6949773 3.0367746 2.62375 3.0096273 2.4767895 2.8247094 2.658122 2.7545445 2.6299038 2.618528 2.5170507 2.6519368 3.0011997 2.5258384 2.749627 2.826935 2.7721143
0.7667668 2.7419872 2.5700042 2.4663756 2.7543979 2.6019075 2.7717452 2.4683013 2.7535982 2.6172473 2.5136194 2.6138046 2.5238304 2.9262972 2.684519 2.5769994 2.7342467 2.6804905 2.5551689 3.013755 2.6212587 2.5551033 3.0433216 2.4678693 2.644081 2.7911916 2.7250297 2.6446066 2.5151217 2.6649675 2.9351354 2.559149 2.9338284 2.4755487 2.6937814 3.0356054 2.6223981 3.008439 2.47543 2.823512 2.6569195 2.7533514 2.6285512 2.6171558 2.5156825 2.6507294 3.0000086 2.5244772 2.7484329 2.8257391 2.7709403
0.7677678 2.740806 2.5686426 2.4650147 2.7531784 2.6006365 2.7705715 2.4669538 2.752375 2.615889 2.512345 2.6125956 2.5224755 2.925072 2.6832855 2.5756464 2.7330623 2.6792564 2.5538974 3.012574 2.6199117 2.5538278 3.0421584 2.4665086 2.6428087 2.789984 2.7238367 2.643339 2.513771 2.6637697 2.93391 2.5578942 2.932603 2.474192 2.6925874 3.0344386 2.6210477 3.007253 2.4740722 2.8223162 2.6557198 2.7521605 2.6272001 2.6157851 2.514316 2.6495233 2.9988189 2.5231183 2.7472394 2.8245454 2.7697685
0.7687688 2.7396264 2.5672836 2.4636555 2.7519598 2.5993674 2.7694 2.4656088 2.751152 2.6145325 2.5110736 2.6113882 2.5211234 2.9238477 2.6820529 2.5742948 2.7318795 2.6780243 2.5526283 3.0113952 2.618567 2.5525544 3.0409968 2.4651492 2.6415381 2.7887776 2.722646 2.6420732 2.5124223 2.6625745 2.9326863 2.5566406 2.9313798 2.472837 2.6913948 3.0332727 2.619699 3.0060682 2.472716 2.8211217 2.654522 2.7509708 2.6258507 2.6144161 2.512951 2.6483188 2.997631 2.5217614 2.746048 2.8233523 2.7685986
0.7697698 2.7384477 2.565926 2.4622977 2.7507439 2.5981004 2.7682295 2.4642649 2.7499318 2.6131773 2.509804 2.6101823 2.5197723 2.9226265 2.6808221 2.5729456 2.7306979 2.6767933 2.551361 3.0102177 2.6172225 2.5512826 3.0398374 2.4637914 2.6402702 2.787573 2.7214568 2.64081 2.5110755 2.66138 2.9314647 2.555389 2.9301584 2.4714842 2.6902032 3.0321088 2.6183515 3.0048852 2.471362 2.8199294 2.653325 2.7497826 2.6245031 2.613049 2.5115886 2.6471167 2.9964452 2.520405 2.7448578 2.8221612 2.7674289
0.7707708 2.737272 2.5645702 2.4609425 2.7495298 2.5968344 2.767061 2.4629235 2.7487135 2.6118248 2.5085351 2.6089787 2.518423 2.9214067 2.6795924 2.5715978 2.7295184 2.6755638 2.550095 3.0090418 2.6158814 2.550013 3.0386791 2.4624357 2.6390033 2.7863705 2.7202692 2.6395476 2.5097308 2.6601882 2.9302444 2.5541387 2.9289389 2.4701324 2.6890147 3.0309463 2.6170056 3.0037045 2.4700096 2.8187385 2.652131 2.7485964 2.623157 2.611684 2.5102272 2.6459157 2.9952607 2.519052 2.7436693 2.8209722 2.7662625
0.7717718 2.7360969 2.5632157 2.4595885 2.7483175 2.59557 2.7658935 2.4615831 2.7474964 2.610473 2.5072694 2.6077764 2.5170746 2.9201887 2.6783643 2.5702517 2.7283401 2.6743355 2.5488312 3.0078669 2.6145406 2.5487447 3.037522 2.4610813 2.6377375 2.7851694 2.719082 2.6382866 2.5083869 2.6589975 2.9290264 2.5528898 2.9277213 2.4687827 2.687827 3.0297852 2.615661 3.0025244 2.4686584 2.8175488 2.6509373 2.747411 2.6218116 2.6103196 2.5088675 2.644717 2.9940772 2.5176992 2.7424824 2.8197846 2.7650964
0.7727728 2.7349243 2.5618637 2.4582367 2.7471066 2.5943077 2.7647283 2.4602454 2.7462816 2.6091223 2.506005 2.606576 2.5157292 2.918972 2.6771371 2.5689068 2.7271643 2.6731088 2.5475686 3.0066943 2.6132016 2.5474782 3.0363674 2.4597292 2.6364741 2.78397 2.7178981 2.637028 2.5070448 2.6578088 2.9278097 2.5516431 2.9265049 2.467434 2.6866415 3.0286255 2.614318 3.0013466 2.4673095 2.816361 2.6497462 2.7462282 2.620468 2.6089578 2.5075102 2.643519 2.992896 2.5163484 2.741297 2.8185983 2.7639332
0.7737738 2.7337518 2.5605123 2.4568858 2.7458978 2.5930474 2.763564 2.4589086 2.7450686 2.6077738 2.5047417 2.6053765 2.514384 2.9177563 2.6759114 2.5675638 2.7259884 2.6718829 2.5463076 3.0055227 2.611864 2.5462136 3.035213 2.4583788 2.6352115 2.7827723 2.7167144 2.6357703 2.5057044 2.6566217 2.9265947 2.550397 2.92529 2.4660876 2.685456 3.0274675 2.6129756 3.0001698 2.465962 2.815174 2.6485562 2.745046 2.6191263 2.6075974 2.506154 2.6423233 2.9917164 2.5149987 2.7401125 2.8174138 2.7627697
0.7747748 2.7325819 2.559163 2.4555378 2.7446902 2.591787 2.762401 2.4575732 2.7438567 2.6064265 2.503481 2.6041794 2.5130405 2.9165437 2.674687 2.566222 2.724815 2.6706586 2.545049 3.004353 2.610528 2.54495 3.0340612 2.4570296 2.6339507 2.7815762 2.7155333 2.6345148 2.5043664 2.655436 2.9253817 2.5491521 2.9240775 2.464742 2.6842732 3.026311 2.6116357 2.9989946 2.4646153 2.8139896 2.647369 2.7438653 2.617785 2.606238 2.5047998 2.6411288 2.9905381 2.513651 2.7389302 2.8162305 2.7616088
0.7757758 2.731413 2.557815 2.4541914 2.7434845 2.5905306 2.7612405 2.4562407 2.742647 2.6050813 2.502221 2.6029835 2.511699 2.9153318 2.6734636 2.5648816 2.7236428 2.6694353 2.5437918 3.0031848 2.609193 2.543689 3.0329106 2.455682 2.6326923 2.780382 2.7143533 2.6332605 2.5030296 2.6542518 2.92417 2.5479093 2.9228659 2.4633982 2.6830919 3.0251558 2.610297 2.9978204 2.4632711 2.8128061 2.6461818 2.7426863 2.616446 2.60488 2.5034468 2.6399364 2.9893618 2.5123053 2.737749 2.8150492 2.7604487
0.7767768 2.730246 2.5564694 2.452846 2.7422812 2.5892744 2.7600808 2.4549088 2.7414389 2.6037374 2.5009642 2.6017897 2.5103588 2.914123 2.6722412 2.5635424 2.7224727 2.668213 2.5425367 3.0020185 2.60786 2.5424297 3.0317616 2.4543374 2.6314352 2.779189 2.713174 2.6320076 2.5016947 2.6530695 2.9229598 2.546668 2.9216564 2.4620564 2.6819122 3.024002 2.6089592 2.9966483 2.4619284 2.8116238 2.6449974 2.7415078 2.6151083 2.6035247 2.5020962 2.6387453 2.9881861 2.5109606 2.7365687 2.8138683 2.759291
0.7777778 2.7290802 2.5551255 2.451502 2.7410786 2.5880196 2.7589226 2.4535794 2.7402318 2.6023948 2.4997084 2.6005971 2.5090199 2.912915 2.6710205 2.5622048 2.7213037 2.666992 2.5412827 3.0008526 2.6065278 2.5411718 3.0306132 2.4529934 2.6301794 2.7779975 2.711997 2.6307564 2.5003614 2.6518888 2.9217515 2.5454273 2.9204488 2.4607165 2.6807334 3.02285 2.6076238 2.9954782 2.460587 2.810443 2.6438146 2.7403314 2.6137717 2.6021693 2.5007463 2.6375551 2.9870126 2.5096173 2.7353904 2.81269 2.7581341
0.7787788 2.7279162 2.5537817 2.450161 2.7398777 2.5867667 2.7577653 2.4522512 2.7390268 2.6010542 2.4984546 2.5994067 2.5076823 2.9117076 2.6698003 2.5608687 2.7201371 2.665772 2.5400307 2.9996889 2.6051974 2.539915 3.0294664 2.4516518 2.6289248 2.7768078 2.710821 2.6295059 2.4990296 2.6507094 2.920545 2.5441883 2.9192429 2.4593768 2.6795564 3.021699 2.6062884 2.9943092 2.4592469 2.8092642 2.6426327 2.7391567 2.6124353 2.6008165 2.4993987 2.6363678 2.9858403 2.5082753 2.734213 2.8115127 2.7569795
0.7797798 2.7267532 2.5524404 2.4488208 2.7386792 2.5855153 2.7566102 2.4509249 2.737823 2.5997145 2.4972024 2.5982165 2.5063462 2.9105024 2.6685817 2.5595348 2.7189708 2.6645534 2.5387797 2.9985266 2.603868 2.5386603 3.0283213 2.4503107 2.6276722 2.7756195 2.7096467 2.6282578 2.4976993 2.6495316 2.9193392 2.5429504 2.9180381 2.4580398 2.6783814 3.0205493 2.6049552 2.9931417 2.4579082 2.8080862 2.6414523 2.7379825 2.6111014 2.5994654 2.4980526 2.6351814 2.9846697 2.5069351 2.7330375 2.8103373 2.755825
0.7807808 2.7255921 2.5511007 2.447482 2.7374806 2.5842652 2.7554557 2.4495997 2.7366214 2.5983758 2.4959514 2.597029 2.5050125 2.909299 2.6673641 2.5582006 2.717806 2.6633353 2.5375302 2.9973652 2.6025395 2.5374074 3.0271773 2.4489713 2.6264207 2.7744322 2.7084734 2.6270103 2.4963706 2.6483555 2.9181347 2.5417147 2.916834 2.4567037 2.6772068 3.019401 2.6036222 2.9919748 2.456572 2.8069096 2.640274 2.73681 2.6097689 2.598115 2.4967074 2.633996 2.9834995 2.5055962 2.7318623 2.8091621 2.754673
0.7817818 2.724432 2.549762 2.446145 2.736285 2.5830169 2.7543035 2.4482763 2.7354207 2.5970402 2.4947016 2.5958424 2.5036788 2.9080963 2.6661477 2.5568688 2.7166433 2.6621192 2.5362828 2.9962058 2.6012127 2.536156 3.0260348 2.4476345 2.625171 2.7732468 2.7073016 2.6257656 2.4950435 2.6471803 2.9169328 2.540479 2.915633 2.455369 2.6760333 3.0182543 2.6022916 2.9908104 2.4552362 2.805734 2.6390967 2.7356386 2.6084368 2.5967662 2.495364 2.6328125 2.9823322 2.5042584 2.730689 2.807989 2.7535217
0.7827828 2.7232728 2.5484262 2.4448094 2.7350905 2.5817702 2.753152 2.4469547 2.7342217 2.595704 2.4934554 2.5946572 2.502347 2.906896 2.664932 2.5555387 2.7154815 2.6609037 2.5350373 2.9950476 2.5998878 2.5349061 3.0248938 2.4462981 2.6239226 2.7720628 2.706132 2.624521 2.4937186 2.6460063 2.915732 2.5392454 2.9144323 2.4540355 2.674862 3.0171087 2.6009622 2.989647 2.453902 2.8045607 2.6379213 2.7344682 2.6071064 2.5954185 2.4940224 2.6316307 2.9811654 2.502923 2.7295175 2.8068168 2.7523718
0.7837838 2.7221153 2.5470903 2.4434757 2.7338974 2.580525 2.752002 2.445634 2.7330241 2.59437 2.492209 2.5934734 2.5010164 2.905697 2.6637173 2.5542092 2.7143207 2.659689 2.533793 2.9938905 2.5985632 2.5336576 3.0237541 2.4449632 2.622676 2.7708802 2.7049627 2.6232781 2.4923944 2.6448343 2.9145324 2.5380123 2.913233 2.452704 2.673692 3.0159645 2.5996337 2.9884844 2.4525695 2.8033884 2.6367464 2.7332997 2.605777 2.5940723 2.492682 2.6304495 2.9799998 2.5015879 2.7283463 2.8056464 2.7512228
0.7847848 2.7209597 2.545756 2.4421437 2.732706 2.5792806 2.7508533 2.4443157 2.7318285 2.5930371 2.4909647 2.5922914 2.4996877 2.9044995 2.6625042 2.5528808 2.713162 2.6584752 2.53255 2.9927351 2.5972402 2.5324109 3.0226152 2.4436312 2.6214302 2.7696998 2.7037947 2.622037 2.4910722 2.6436641 2.9133344 2.5367815 2.9120364 2.451373 2.6725225 3.0148215 2.598306 2.9873233 2.4512377 2.802217 2.6355748 2.7321327 2.6044493 2.592728 2.491343 2.6292706 2.9788358 2.5002544 2.7271767 2.8044777 2.7500756
0.7857858 2.7198052 2.5444238 2.4408128 2.7315154 2.5780382 2.7497058 2.4429982 2.7306335 2.591706 2.4897225 2.5911112 2.4983597 2.9033031 2.661292 2.5515542 2.7120047 2.657263 2.5313087 2.991581 2.5959182 2.5311656 3.0214782 2.4422998 2.6201859 2.7685194 2.7026281 2.6207972 2.4897509 2.6424952 2.912138 2.5355513 2.9108405 2.450044 2.6713557 3.0136795 2.5969796 2.9861643 2.449908 2.8010466 2.634403 2.7309654 2.6031218 2.5913842 2.4900057 2.6280918 2.9776735 2.4989223 2.7260082 2.803309 2.7489302
0.7867868 2.7186518 2.543092 2.4394834 2.7303274 2.5767965 2.7485597 2.4416819 2.729441 2.5903766 2.4884806 2.5899315 2.4970326 2.9021087 2.6600804 2.5502284 2.7108483 2.6560516 2.5300684 2.990428 2.594597 2.529922 3.0203419 2.4409695 2.6189435 2.7673414 2.7014623 2.6195583 2.4884315 2.6413264 2.9109426 2.5343223 2.909646 2.4487164 2.6701891 3.0125394 2.5956547 2.9850059 2.4485798 2.7998776 2.6332326 2.7298002 2.6017957 2.5900419 2.4886694 2.6269155 2.976512 2.4975913 2.7248402 2.8021426 2.7477853
0.7877878 2.7174995 2.5417624 2.4381561 2.72914 2.5755572 2.747415 2.440368 2.7282493 2.5890472 2.4872413 2.5887535 2.495707 2.9009151 2.6588707 2.548904 2.709693 2.6548412 2.52883 2.9892762 2.5932777 2.5286794 3.0192065 2.439641 2.6177015 2.766164 2.7002993 2.618321 2.4871132 2.6401606 2.9097486 2.5330944 2.908453 2.4473894 2.669024 3.0113997 2.5943303 2.9838488 2.447252 2.7987106 2.6320643 2.7286363 2.600471 2.5887015 2.4873354 2.6257405 2.9753523 2.4962618 2.723674 2.800977 2.7466414
0.7887888 2.7163486 2.5404334 2.436829 2.7279541 2.5743182 2.7462707 2.4390543 2.7270584 2.5877197 2.4860032 2.5875769 2.4943829 2.899724 2.6576602 2.547581 2.7085388 2.6536314 2.5275927 2.9881258 2.5919585 2.5274382 3.018073 2.4383144 2.6164615 2.764988 2.6991363 2.6170845 2.4857965 2.6389954 2.908556 2.5318675 2.907261 2.4460645 2.66786 3.0102618 2.5930076 2.9826932 2.445926 2.7975433 2.6308975 2.727473 2.5991473 2.5873616 2.486002 2.6245658 2.974194 2.4949327 2.7225094 2.7998126 2.745499
0.7897898 2.715199 2.5391064 2.4355042 2.7267692 2.5730813 2.7451284 2.4377432 2.72587 2.586393 2.484766 2.5864017 2.4930599 2.8985324 2.656452 2.5462592 2.707387 2.6524227 2.5263572 2.9869766 2.590641 2.5261986 3.0169399 2.4369879 2.6152225 2.7638135 2.6979744 2.6158493 2.484481 2.6378307 2.9073644 2.5306423 2.9060705 2.4447405 2.6666975 3.009124 2.5916858 2.9815385 2.4446015 2.7963786 2.6297317 2.7263112 2.5978246 2.5860229 2.4846694 2.623393 2.9730358 2.4936063 2.7213452 2.7986495 2.7443585
0.7907908 2.7140503 2.5377805 2.4341807 2.725587 2.571845 2.743987 2.4364321 2.7246823 2.5850677 2.483531 2.585228 2.4917376 2.8973436 2.655244 2.544938 2.7062347 2.6512153 2.5251222 2.9858284 2.5893252 2.5249605 3.0158086 2.435664 2.6139846 2.7626405 2.696814 2.6146157 2.4831672 2.6366687 2.9061754 2.5294178 2.904882 2.4434175 2.665536 3.0079885 2.590365 2.980385 2.443278 2.7952142 2.628567 2.7251508 2.5965028 2.5846856 2.4833384 2.622222 2.9718795 2.4922798 2.7201827 2.7974882 2.7432177
0.7917918 2.7129037 2.5364556 2.4328582 2.724405 2.5706098 2.742847 2.4351237 2.723496 2.5837436 2.4822974 2.5840554 2.4904175 2.8961556 2.6540375 2.543618 2.705085 2.6500082 2.5238895 2.9846816 2.5880094 2.5237236 3.0146778 2.4343412 2.6127486 2.7614684 2.695655 2.613383 2.4818544 2.635507 2.9049864 2.5281944 2.9036942 2.442096 2.6643763 3.0068538 2.5890446 2.9792333 2.4419558 2.7940514 2.627404 2.7239914 2.5951824 2.5833504 2.4820096 2.621052 2.9707248 2.4909549 2.7190201 2.7963269 2.7420793
0.7927928 2.7117574 2.5351317 2.4315383 2.7232246 2.569377 2.7417078 2.4338162 2.7223113 2.5824208 2.4810653 2.5828846 2.4890976 2.894969 2.6528316 2.5422997 2.7039359 2.648802 2.5226579 2.9835358 2.5866947 2.522488 3.0135489 2.4330199 2.6115136 2.7602973 2.6944966 2.6121519 2.4805431 2.6343474 2.9037988 2.526972 2.9025078 2.4407756 2.663217 3.0057197 2.5877256 2.9780822 2.4406347 2.792889 2.6262426 2.7228322 2.5938625 2.5820153 2.480682 2.619883 2.9695706 2.4896312 2.7178597 2.795167 2.7409415
0.7937938 2.7106123 2.5338097 2.4302185 2.7220454 2.5681443 2.7405696 2.4325097 2.7211273 2.5810983 2.4798338 2.5817134 2.4877796 2.8937836 2.6516266 2.5409815 2.7027879 2.6475968 2.5214274 2.9823909 2.585381 2.521254 3.0124202 2.4316993 2.6102796 2.759128 2.6933403 2.6109219 2.4792328 2.6331885 2.9026127 2.5257509 2.9013226 2.4394567 2.662059 3.0045874 2.586408 2.9769318 2.4393148 2.7917287 2.6250815 2.721675 2.5925436 2.5806818 2.479355 2.6187158 2.9684176 2.4883087 2.7167 2.7940087 2.7398052
0.7947948 2.7094681 2.5324888 2.4289 2.7208674 2.5669136 2.739433 2.4312043 2.7199452 2.5797782 2.4786038 2.5805442 2.4864612 2.8925993 2.650422 2.539665 2.7016406 2.6463926 2.5201979 2.9812474 2.5840683 2.5200212 3.0112934 2.4303799 2.6090474 2.7579594 2.6921844 2.6096928 2.477924 2.63203 2.9014275 2.5245302 2.9001386 2.4381382 2.6609013 3.0034559 2.5850909 2.975783 2.4379961 2.7905686 2.6239214 2.7205174 2.5912251 2.5793483 2.478029 2.6175494 2.967266 2.4869866 2.715541 2.7928512 2.7386692
0.7957958 2.7083254 2.5311687 2.4275832 2.719691 2.5656834 2.7382967 2.4299006 2.7187636 2.5784583 2.4773757 2.5793772 2.4851446 2.8914156 2.6492186 2.5383492 2.7004952 2.645189 2.5189703 2.9801044 2.582757 2.5187898 3.0101671 2.4290624 2.6078155 2.7567918 2.6910293 2.6084645 2.4766161 2.6308737 2.9002435 2.5233111 2.8989556 2.436821 2.6597464 3.0023248 2.5837748 2.9746356 2.4366784 2.7894096 2.6227634 2.7193618 2.5899081 2.5780172 2.4767053 2.6163838 2.966115 2.4856668 2.7143834 2.7916942 2.737535
0.7967968 2.7071831 2.5298495 2.4262676 2.7185154 2.5644548 2.737162 2.428598 2.717584 2.5771399 2.4761488 2.5782104 2.4838295 2.890234 2.6480155 2.5370345 2.6993508 2.6439855 2.517744 2.9789639 2.5814462 2.5175598 3.009042 2.427746 2.6065848 2.755626 2.6898751 2.6072376 2.4753103 2.6297183 2.8990617 2.5220928 2.8977742 2.435505 2.6585913 3.001196 2.5824594 2.9734893 2.435362 2.7882519 2.6216068 2.7182074 2.5885925 2.5766869 2.4753819 2.6152196 2.9649658 2.484347 2.7132263 2.790539 2.7364013
0.7977978 2.7060423 2.5285323 2.4249535 2.7173414 2.5632274 2.736029 2.427297 2.7164052 2.5758228 2.4749234 2.577045 2.482515 2.8890533 2.6468136 2.535721 2.6982074 2.6427836 2.5165184 2.9778233 2.580136 2.5163307 3.0079176 2.4264305 2.6053548 2.7544608 2.6887226 2.6060119 2.4740047 2.6285634 2.8978796 2.5208747 2.8965936 2.4341905 2.657437 3.0000668 2.5811453 2.9723437 2.4340467 2.7870948 2.6204505 2.717053 2.5872772 2.5753574 2.4740598 2.614056 2.9638174 2.483029 2.7120705 2.7893846 2.735269
0.7987988 2.7049034 2.5272164 2.4236405 2.7161686 2.562001 2.7348955 2.4259973 2.7152276 2.574506 2.473699 2.575881 2.4812016 2.8878741 2.6456125 2.5344086 2.6970649 2.6415818 2.515294 2.9766839 2.5788271 2.5151026 3.006795 2.4251165 2.6041276 2.7532969 2.687571 2.6047873 2.4727008 2.6274107 2.8966994 2.519659 2.895414 2.4328768 2.6562853 2.99894 2.5798316 2.9711986 2.432732 2.7859392 2.619296 2.7159004 2.5859623 2.5740294 2.472739 2.6128945 2.96267 2.4817119 2.7109153 2.7882311 2.734138
0.7997998 2.7037647 2.525901 2.4223282 2.7149968 2.5607758 2.7337642 2.4246979 2.7140512 2.5731907 2.4724762 2.5747173 2.4798892 2.8866959 2.644412 2.5330968 2.6959233 2.6403813 2.5140715 2.975546 2.5775192 2.5138764 3.0056727 2.4238033 2.602901 2.7521343 2.686421 2.6035638 2.4713988 2.6262586 2.8955202 2.518443 2.8942366 2.4315639 2.6551337 2.9978127 2.5785193 2.9700556 2.4314191 2.7847846 2.6181421 2.7147484 2.584649 2.5727024 2.4714193 2.611734 2.9615238 2.4803956 2.7097611 2.7870789 2.7330074
0.8008008 2.7026267 2.5245867 2.4210176 2.7138262 2.5595515 2.7326329 2.4234004 2.7128756 2.5718768 2.471254 2.5735552 2.4785779 2.885519 2.6432123 2.5317848 2.694783 2.6391811 2.5128498 2.9744086 2.576212 2.5126512 3.0045514 2.4224916 2.6016748 2.7509723 2.6852703 2.6023412 2.4700968 2.6251075 2.8943424 2.5172288 2.8930597 2.4302523 2.6539817 2.9966872 2.5772073 2.9689133 2.4301069 2.7836301 2.6169896 2.7135968 2.583336 2.5713754 2.4701006 2.610574 2.9603786 2.47908 2.7086077 2.785927 2.7318778
0.8018018 2.70149 2.5232732 2.4197078 2.7126565 2.5583284 2.7315037 2.4221036 2.7117014 2.5705628 2.470033 2.572394 2.4772675 2.8843422 2.642013 2.5304751 2.6936436 2.6379817 2.511629 2.9732718 2.574905 2.5114274 3.0034306 2.4211807 2.6004498 2.7498114 2.6841216 2.6011193 2.4687965 2.623957 2.8931646 2.5160148 2.8918834 2.4289415 2.652832 2.9955623 2.5758965 2.967772 2.4287958 2.7824774 2.6158378 2.712446 2.5820239 2.5700502 2.4687831 2.609415 2.9592338 2.4777653 2.7074552 2.7847767 2.7307491
0.8028028 2.7003546 2.5219612 2.4183993 2.7114882 2.5571065 2.7303746 2.4208088 2.7105281 2.5692503 2.468814 2.5712342 2.4759574 2.883168 2.640814 2.529166 2.6925054 2.6367831 2.5104098 2.972137 2.5736 2.5102043 3.0023117 2.4198713 2.5992258 2.7486527 2.6829739 2.599899 2.4674976 2.6228082 2.8919895 2.5148022 2.8907094 2.4276323 2.6516836 2.9944386 2.5745862 2.9666314 2.4274855 2.7813249 2.614688 2.7112973 2.5807128 2.5687253 2.4674668 2.608257 2.9580908 2.4764524 2.7063031 2.783627 2.729622
0.8038038 2.6992192 2.5206504 2.417092 2.7103207 2.5558853 2.7292469 2.4195142 2.7093563 2.5679383 2.4675963 2.5700753 2.474649 2.881994 2.6396167 2.5278578 2.6913679 2.6355853 2.5091915 2.971002 2.5722947 2.508983 3.0011933 2.418563 2.5980036 2.747493 2.6818275 2.5986793 2.4661994 2.6216598 2.8908143 2.51359 2.8895354 2.4263234 2.650535 2.9933162 2.5732772 2.9654918 2.4261765 2.7801738 2.6135383 2.7101486 2.5794024 2.5674024 2.4661508 2.607101 2.9569483 2.4751396 2.7051528 2.782478 2.728495
0.8048048 2.6980863 2.5193405 2.415786 2.7091548 2.5546656 2.7281199 2.4182205 2.7081861 2.566628 2.4663794 2.5689173 2.473341 2.8808212 2.63842 2.52655 2.6902318 2.6343877 2.5079741 2.9698687 2.5709908 2.5077622 3.0000756 2.4172556 2.596782 2.7463362 2.6806817 2.5974607 2.4649024 2.6205137 2.8896408 2.512379 2.888363 2.425016 2.6493883 2.9921937 2.571968 2.9643533 2.4248686 2.7790234 2.6123905 2.7090006 2.5780928 2.5660799 2.464837 2.6059456 2.9558072 2.4738278 2.7040026 2.7813306 2.7273698
0.8058058 2.6969533 2.5180314 2.4144816 2.70799 2.5534475 2.7269938 2.4169292 2.707016 2.5653186 2.4651644 2.5677612 2.4720342 2.8796496 2.6372237 2.5252438 2.6890965 2.633191 2.5067587 2.9687366 2.5696874 2.5065436 2.998959 2.4159498 2.5955617 2.7451792 2.6795368 2.5962434 2.4636068 2.6193676 2.8884676 2.511169 2.8871913 2.4237099 2.6482425 2.9910727 2.5706606 2.963216 2.4235613 2.7778738 2.611243 2.7078538 2.576784 2.5647588 2.4635234 2.6047912 2.9546669 2.4725177 2.702854 2.7801838 2.726245
0.8068068 2.6958218 2.5167239 2.4131775 2.7068262 2.55223 2.725869 2.415639 2.7058477 2.56401 2.4639504 2.5666056 2.4707284 2.8784795 2.6360283 2.5239382 2.6879618 2.6319954 2.505544 2.9676049 2.568385 2.5053253 2.9978433 2.4146447 2.594342 2.7440238 2.6783926 2.595027 2.462312 2.6182225 2.8872964 2.50996 2.8860211 2.422404 2.6470976 2.9899526 2.569353 2.962079 2.4222555 2.7767255 2.610098 2.706708 2.5754762 2.5634387 2.462212 2.6036375 2.9535277 2.4712086 2.7017057 2.779038 2.725121
0.8078078 2.6946912 2.515417 2.4118752 2.7056642 2.5510132 2.7247453 2.4143486 2.7046807 2.5627024 2.4627373 2.565451 2.4694233 2.8773098 2.6348333 2.5226336 2.686829 2.6307998 2.5043309 2.966475 2.567084 2.5041082 2.9967284 2.4133413 2.5931237 2.7428699 2.67725 2.5938113 2.4610188 2.6170793 2.886126 2.5087516 2.8848524 2.4210994 2.645954 2.9888337 2.5680473 2.9609437 2.4209502 2.775578 2.608952 2.705563 2.5741684 2.5621192 2.4609003 2.6024857 2.9523888 2.4698994 2.7005582 2.7778933 2.723998
0.8088088 2.6935608 2.5141115 2.4105744 2.7045023 2.549798 2.7236218 2.4130607 2.703514 2.5613966 2.4615257 2.5642986 2.4681194 2.8761415 2.633639 2.5213292 2.685697 2.6296058 2.5031188 2.9653454 2.5657828 2.5028932 2.9956148 2.4120393 2.5919068 2.7417161 2.676108 2.5925968 2.4597268 2.6159365 2.8849566 2.5075445 2.8836837 2.4197962 2.644811 2.9877152 2.566742 2.9598095 2.4196467 2.7744315 2.6078088 2.704418 2.5728621 2.5608003 2.4595914 2.6013339 2.951252 2.4685926 2.6994119 2.7767487 2.7228765
0.8098098 2.6924324 2.5128071 2.4092743 2.703342 2.5485835 2.7224998 2.4117737 2.7023492 2.5600898 2.4603157 2.5631452 2.4668162 2.8749745 2.632445 2.5200267 2.6845658 2.628412 2.5019073 2.9642162 2.564483 2.501679 2.9945018 2.410738 2.5906901 2.740564 2.674967 2.5913835 2.4584355 2.614795 2.883788 2.5063381 2.8825173 2.4184937 2.6436691 2.9865978 2.5654373 2.9586759 2.4183438 2.7732859 2.6066666 2.7032757 2.5715566 2.5594833 2.4582832 2.600184 2.9501157 2.4672856 2.698266 2.7756062 2.7217562
0.8108108 2.6913047 2.5115035 2.4079762 2.7021828 2.5473707 2.7213788 2.410488 2.7011852 2.558786 2.459106 2.5619946 2.4655142 2.8738084 2.6312528 2.5187244 2.683435 2.6272187 2.5006976 2.9630888 2.5631838 2.5004652 2.9933898 2.4094386 2.5894747 2.7394128 2.6738267 2.5901709 2.4571455 2.6136546 2.8826213 2.5051332 2.8813512 2.4171925 2.642528 2.9854815 2.5641334 2.9575434 2.4170423 2.7721415 2.6055253 2.7021325 2.5702515 2.5581672 2.4569757 2.5990353 2.9489803 2.46598 2.6971214 2.7744637 2.7206357
0.8118118 2.6901777 2.5102015 2.4066782 2.7010245 2.5461588 2.7202585 2.4092035 2.700022 2.5574822 2.4578984 2.5608444 2.4642131 2.872643 2.630061 2.5174236 2.682306 2.6260266 2.499489 2.9619622 2.5618854 2.499254 2.9922788 2.4081392 2.5882611 2.7382624 2.672688 2.5889604 2.455857 2.6125157 2.8814545 2.5039284 2.8801866 2.415892 2.641388 2.984366 2.562831 2.9564118 2.4157414 2.7709966 2.604385 2.700991 2.5689473 2.5568523 2.4556687 2.5978866 2.947846 2.4646757 2.6959777 2.7733226 2.719517
0.8128128 2.6890516 2.5089 2.4053817 2.699868 2.5449479 2.719139 2.40792 2.6988606 2.5561795 2.456692 2.5596955 2.4629135 2.8714797 2.6288698 2.516123 2.6811774 2.6248348 2.4982812 2.9608364 2.5605874 2.4980426 2.9911685 2.4068413 2.5870478 2.7371135 2.6715498 2.58775 2.4545693 2.611377 2.8802896 2.5027251 2.879023 2.4145927 2.6402478 2.983252 2.561528 2.9552813 2.4144416 2.7698536 2.6032448 2.69985 2.5676444 2.5555377 2.4543636 2.5967398 2.9467125 2.463372 2.6948342 2.7721822 2.7183986
0.8138138 2.6879272 2.5076 2.404087 2.6987123 2.5437372 2.7180214 2.4066374 2.6977003 2.5548785 2.4554865 2.5585482 2.4616137 2.870317 2.6276786 2.514824 2.6800504 2.6236439 2.4970753 2.9597116 2.5592914 2.4968336 2.9900587 2.4055457 2.5858355 2.7359657 2.6704125 2.5865395 2.4532833 2.6102397 2.8791258 2.5015223 2.8778605 2.4132938 2.639111 2.982138 2.560227 2.9541512 2.4131432 2.768712 2.6021075 2.6987102 2.5663414 2.5542247 2.4530597 2.5955944 2.94558 2.4620695 2.6936924 2.7710433 2.7172823
0.8148148 2.6868033 2.5063007 2.4027932 2.6975574 2.5425289 2.7169037 2.4053574 2.6965408 2.5535784 2.4542825 2.5574012 2.4603157 2.8691554 2.626489 2.5135252 2.6789246 2.6224535 2.4958706 2.9585884 2.557995 2.4956255 2.988951 2.4042501 2.5846252 2.7348185 2.6692767 2.5853314 2.451998 2.6091032 2.877964 2.5003202 2.8766997 2.4119968 2.6379738 2.9810255 2.5589263 2.953023 2.4118454 2.7675703 2.6009703 2.6975708 2.5650396 2.552912 2.4517565 2.5944495 2.9444494 2.4607685 2.692551 2.7699046 2.716166
0.8158158 2.6856804 2.5050027 2.401501 2.6964045 2.541322 2.715788 2.404077 2.695382 2.5522778 2.45308 2.5562556 2.4590187 2.867995 2.6253004 2.5122275 2.6777992 2.6212642 2.4946663 2.9574652 2.5567 2.4944184 2.987843 2.4029565 2.583415 2.7336721 2.6681418 2.584125 2.4507136 2.6079683 2.8768015 2.4991202 2.8755393 2.410701 2.6368372 2.9799137 2.5576262 2.951895 2.4105487 2.7664304 2.5998342 2.6964328 2.563739 2.5516012 2.4504554 2.593306 2.9433188 2.4594674 2.6914105 2.768767 2.715051
0.8168168 2.6845586 2.5037057 2.4002092 2.6952517 2.540115 2.714673 2.402798 2.6942248 2.5509796 2.4518788 2.5551114 2.4577224 2.8668358 2.6241121 2.5109308 2.676675 2.6200752 2.493464 2.9563437 2.5554059 2.4932127 2.9867375 2.4016638 2.5822062 2.7325277 2.6670074 2.5829186 2.449431 2.6068347 2.8756409 2.4979203 2.8743804 2.4094055 2.6357026 2.9788022 2.5563273 2.950768 2.4092536 2.7652907 2.5986996 2.6952956 2.5624392 2.5502906 2.4491546 2.592163 2.94219 2.4581683 2.6902704 2.7676303 2.7139375
0.8178178 2.6834383 2.5024097 2.3989186 2.6941009 2.53891 2.7135582 2.4015207 2.693069 2.5496821 2.4506783 2.5539675 2.4564266 2.8656778 2.6229246 2.509635 2.675552 2.6188872 2.4922624 2.9552221 2.5541127 2.4920082 2.9856308 2.4003716 2.580999 2.7313838 2.6658747 2.581713 2.4481497 2.6057017 2.874481 2.4967217 2.8732224 2.4081113 2.6345682 2.9776926 2.5550294 2.9496427 2.4079592 2.7641518 2.5975652 2.6941593 2.5611393 2.5489812 2.4478543 2.5910215 2.941061 2.4568694 2.6891315 2.7664948 2.712824
0.8188188 2.682318 2.5011156 2.3976295 2.6929512 2.5377054 2.7124453 2.4002447 2.6919143 2.5483856 2.44948 2.5528247 2.455133 2.864521 2.6217375 2.5083401 2.67443 2.6176999 2.4910626 2.9541028 2.5528207 2.4908047 2.9845264 2.3990817 2.5797925 2.7302413 2.6647425 2.5805092 2.4468696 2.6045702 2.8733232 2.495524 2.872066 2.4068186 2.633435 2.976584 2.5537324 2.948518 2.4066658 2.7630143 2.596433 2.6930234 2.559841 2.5476737 2.4465566 2.589882 2.9399343 2.455572 2.6879942 2.7653606 2.711712
0.8198198 2.6811988 2.4998224 2.3963425 2.6918025 2.536503 2.7113333 2.3989701 2.6907606 2.5470905 2.4482822 2.5516844 2.4538393 2.8633652 2.6205516 2.5070462 2.6733086 2.616514 2.4898634 2.9529836 2.5515285 2.489603 2.9834225 2.397793 2.578587 2.7290993 2.663611 2.5793066 2.44559 2.6034389 2.8721657 2.4943275 2.87091 2.4055264 2.6323032 2.9754758 2.5524352 2.9473944 2.405374 2.7618778 2.5953016 2.691888 2.558543 2.5463665 2.44526 2.5887423 2.9388084 2.4542758 2.6868572 2.7642264 2.7106006
0.8208208 2.6800811 2.4985297 2.3950558 2.6906548 2.535301 2.7102213 2.3976963 2.6896079 2.545796 2.4470856 2.5505445 2.4525468 2.8622103 2.6193662 2.5057533 2.6721885 2.615328 2.4886653 2.9518657 2.5502372 2.488402 2.9823196 2.3965049 2.5773826 2.7279577 2.6624806 2.5781045 2.444312 2.6023088 2.8710093 2.4931314 2.8697553 2.4042363 2.6311712 2.9743686 2.5511398 2.946272 2.4040828 2.760742 2.594171 2.690754 2.5572462 2.54506 2.4439635 2.587604 2.9376829 2.4529798 2.685721 2.7630932 2.7094908
0.8218218 2.6789649 2.4972384 2.3937707 2.6895082 2.5341003 2.7091115 2.396424 2.6884565 2.5445027 2.445891 2.549405 2.4512558 2.8610563 2.6181812 2.5044603 2.6710696 2.6141427 2.4874692 2.9507484 2.5489473 2.4872024 2.9812174 2.3952184 2.5761795 2.7268188 2.6613512 2.5769038 2.4430351 2.60118 2.8698547 2.491937 2.8686018 2.402946 2.6300411 2.9732628 2.5498447 2.9451501 2.4027927 2.7596068 2.5930417 2.689621 2.5559506 2.5437553 2.442669 2.586467 2.9365587 2.4516854 2.6845849 2.7619617 2.708381
0.8228228 2.6778479 2.4959478 2.3924859 2.688363 2.5329003 2.7080011 2.3951523 2.6873062 2.5432105 2.4446974 2.548267 2.4499648 2.859904 2.616998 2.5031686 2.6699517 2.612958 2.4862738 2.9496322 2.547658 2.4860039 2.980116 2.3939326 2.5749776 2.7256799 2.6602235 2.5757034 2.4417603 2.6000528 2.8687005 2.4907432 2.8674502 2.4016566 2.628912 2.9721577 2.5485506 2.944029 2.4015033 2.7584722 2.5919135 2.6884887 2.554655 2.5424504 2.4413745 2.5853305 2.9354353 2.4503915 2.6834505 2.7608306 2.7072725
0.8238238 2.6767337 2.494659 2.3912039 2.687219 2.531702 2.7068932 2.3938832 2.6861565 2.5419192 2.4435048 2.5471308 2.4486754 2.858753 2.6158147 2.5018787 2.668835 2.6117744 2.48508 2.9485173 2.5463696 2.4848075 2.9790163 2.3926487 2.573776 2.7245421 2.6590958 2.5745049 2.4404855 2.5989265 2.867547 2.4895506 2.8662992 2.4003694 2.6277835 2.9710531 2.5472574 2.9429095 2.4002156 2.7573395 2.5907867 2.6873574 2.5533607 2.5411482 2.4400828 2.5841954 2.9343128 2.4490993 2.6823173 2.7597003 2.7061658
0.8248248 2.6756196 2.4933712 2.3899221 2.6860754 2.5305045 2.705786 2.3926144 2.6850085 2.5406291 2.4423141 2.545995 2.447387 2.8576021 2.6146326 2.500589 2.667719 2.6105912 2.4838874 2.9474034 2.545082 2.4836116 2.9779167 2.3913658 2.5725765 2.7234058 2.6579697 2.5733073 2.4392126 2.5978007 2.866396 2.4883583 2.8651488 2.3990822 2.6266565 2.96995 2.5459647 2.9417903 2.3989289 2.756207 2.5896602 2.6862268 2.5520666 2.5398467 2.438791 2.5830612 2.9331915 2.4478078 2.6811836 2.7585711 2.7050593
0.8258258 2.674507 2.4920847 2.3886416 2.6849344 2.529308 2.704679 2.3913474 2.6838622 2.5393395 2.441124 2.5448601 2.4460998 2.8564534 2.6134512 2.4993002 2.6666038 2.6094089 2.4826956 2.9462895 2.5437953 2.4824164 2.9768186 2.3900843 2.571377 2.72227 2.6568441 2.5721102 2.4379406 2.5966766 2.8652446 2.4871678 2.8639998 2.3977969 2.6255298 2.9688473 2.544673 2.9406726 2.397643 2.7550755 2.588536 2.685097 2.5507739 2.5385456 2.437502 2.5819287 2.932072 2.4465177 2.6800516 2.757443 2.7039542
0.8268268 2.6733942 2.490799 2.3873627 2.6837938 2.5281131 2.7035742 2.390081 2.6827154 2.5380516 2.439936 2.543727 2.444813 2.8553057 2.6122704 2.4980123 2.6654897 2.6082282 2.4815054 2.945177 2.5425093 2.4812233 2.9757206 2.3888037 2.57018 2.7211351 2.65572 2.570915 2.43667 2.5955534 2.864096 2.4859781 2.8628523 2.396513 2.6244044 2.9677463 2.5433824 2.939556 2.3963592 2.753945 2.5874114 2.6839683 2.5494819 2.5372458 2.4362125 2.5807972 2.9309528 2.445228 2.6789203 2.7563152 2.7028491
0.8278278 2.6722836 2.4895136 2.3860848 2.682654 2.5269194 2.7024689 2.3888164 2.6815712 2.5367644 2.4387488 2.542595 2.4435277 2.8541584 2.61109 2.496725 2.6643767 2.607047 2.480316 2.9440656 2.5412245 2.4800305 2.974624 2.3875244 2.5689828 2.7200022 2.6545966 2.56972 2.4354002 2.5944312 2.8629465 2.4847894 2.8617053 2.3952293 2.62328 2.966645 2.5420918 2.9384403 2.3950753 2.7528155 2.5862896 2.68284 2.5481906 2.535947 2.4349246 2.5796657 2.9298344 2.4439397 2.6777902 2.7551887 2.701746
0.8288288 2.671174 2.488231 2.3848088 2.6815162 2.5257263 2.7013657 2.387553 2.680428 2.5354786 2.4375634 2.5414639 2.4422429 2.8530133 2.6099117 2.4954398 2.6632652 2.6058676 2.4791284 2.9429555 2.5399399 2.47884 2.9735284 2.386247 2.5677874 2.7188694 2.653474 2.5685265 2.4341319 2.5933099 2.8617997 2.483602 2.86056 2.3939471 2.622157 2.9655454 2.5408027 2.9373252 2.3937933 2.7516866 2.585168 2.681713 2.5469 2.5346491 2.433638 2.578537 2.9287179 2.4426527 2.6766613 2.7540636 2.7006435
0.8298298 2.670065 2.4869485 2.3835332 2.6803787 2.5245352 2.7002635 2.3862903 2.6792853 2.5341935 2.4363782 2.5403333 2.4409595 2.8518684 2.6087327 2.494154 2.6621542 2.6046884 2.4779418 2.941846 2.5386567 2.4776506 2.972434 2.3849702 2.5665922 2.7177382 2.6523526 2.5673344 2.4328656 2.5921896 2.8606536 2.4824147 2.8594155 2.3926654 2.6210344 2.964447 2.539514 2.9362113 2.3925116 2.7505581 2.5840473 2.6805866 2.5456104 2.5333526 2.432353 2.5774083 2.9276013 2.4413664 2.6755323 2.752939 2.6995416
0.8308308 2.668957 2.4856672 2.382259 2.6792424 2.5233445 2.699162 2.3850298 2.678144 2.5329099 2.4351954 2.5392046 2.439677 2.850725 2.6075556 2.4928694 2.6610441 2.6035101 2.476756 2.9407372 2.537374 2.4764621 2.9713397 2.3836944 2.5653994 2.7166076 2.651232 2.566143 2.4315994 2.5910707 2.8595085 2.4812295 2.8582728 2.3913853 2.6199133 2.9633498 2.5382268 2.9350986 2.391231 2.7494311 2.5829277 2.6794612 2.5443213 2.5320566 2.4310682 2.5762806 2.9264865 2.4400806 2.6744041 2.7518153 2.6984413
0.8318318 2.66785 2.4843876 2.3809865 2.6781075 2.5221548 2.6980615 2.38377 2.6770039 2.5316274 2.4340134 2.5380764 2.4383948 2.849583 2.6063783 2.4915867 2.6599357 2.6023326 2.475572 2.9396296 2.5360928 2.4752753 2.9702468 2.38242 2.5642066 2.7154784 2.6501126 2.5649529 2.4303346 2.5899522 2.858364 2.4800448 2.8571305 2.3901062 2.6187925 2.9622529 2.5369399 2.933987 2.3899527 2.748305 2.58181 2.6783366 2.543034 2.5307627 2.4297855 2.5751545 2.9253724 2.4387968 2.6732774 2.7506921 2.697342
0.8328328 2.6667438 2.4831085 2.379715 2.6769743 2.5209675 2.6969614 2.3825119 2.6758652 2.530345 2.4328327 2.5369496 2.4371145 2.8484416 2.6052024 2.4903042 2.6588273 2.6011565 2.474389 2.9385228 2.5348113 2.4740891 2.9691546 2.3811476 2.5630155 2.7143497 2.6489942 2.5637636 2.4290717 2.5888352 2.8572211 2.4788616 2.8559892 2.3888285 2.617673 2.9611566 2.5356534 2.9328759 2.3886747 2.74718 2.5806925 2.6772122 2.5417466 2.529469 2.4285038 2.5740294 2.9242601 2.4375129 2.6721518 2.74957 2.6962428
0.8338338 2.665639 2.481831 2.3784447 2.675842 2.5197797 2.695863 2.3812547 2.6747272 2.5290647 2.4316537 2.5358243 2.4358354 2.847302 2.604027 2.4890223 2.657721 2.5999806 2.4732068 2.9374168 2.5335312 2.4729042 2.9680634 2.3798761 2.5618255 2.7132225 2.6478765 2.5625749 2.4278097 2.58772 2.8560796 2.4776793 2.8548498 2.3875518 2.6165545 2.9600625 2.5343685 2.9317663 2.3873973 2.7460554 2.579577 2.6760895 2.54046 2.5281768 2.4272232 2.5729053 2.9231474 2.4362304 2.6710262 2.7484493 2.6951456
0.8348348 2.664535 2.480554 2.3771758 2.6747108 2.518594 2.694765 2.379999 2.6735904 2.5277853 2.430475 2.5346994 2.4345567 2.8461628 2.6028528 2.4877417 2.6566153 2.5988054 2.4720263 2.9363124 2.5322523 2.471721 2.9669733 2.3786058 2.5606365 2.7120965 2.64676 2.5613887 2.4265492 2.5866053 2.854939 2.4764974 2.8537111 2.386276 2.6154368 2.958968 2.533084 2.9306574 2.386122 2.744932 2.5784621 2.6749673 2.5391748 2.5268853 2.425944 2.5717824 2.9220371 2.4349494 2.6699018 2.7473292 2.6940486
0.8358358 2.6634324 2.4792786 2.3759084 2.673581 2.5174088 2.6936686 2.3787448 2.672455 2.526507 2.4292989 2.5335765 2.4332795 2.845025 2.601679 2.4864619 2.655511 2.5976303 2.4708476 2.935208 2.530974 2.470539 2.965883 2.3773372 2.5594482 2.7109714 2.6456442 2.5602024 2.4252892 2.5854917 2.8537996 2.4753175 2.8525739 2.385002 2.61432 2.9578748 2.5318005 2.9295492 2.3848472 2.7438083 2.5773487 2.6738465 2.5378902 2.5255954 2.424666 2.5706606 2.9209266 2.43367 2.6687777 2.7462096 2.692953
0.8368368 2.6623302 2.478005 2.3746414 2.6724517 2.5162263 2.692573 2.3774915 2.6713207 2.5252295 2.4281237 2.5324538 2.432003 2.843889 2.6005068 2.4851832 2.654407 2.596457 2.4696698 2.9341054 2.529696 2.4693582 2.9647946 2.376069 2.558262 2.709847 2.6445293 2.5590174 2.4240313 2.584379 2.8526611 2.474138 2.8514378 2.3837278 2.6132052 2.9567828 2.5305178 2.9284425 2.3835738 2.742687 2.5762362 2.6727262 2.5366063 2.524306 2.423389 2.56954 2.9198182 2.4323912 2.6676555 2.7450912 2.6918583
0.8378378 2.6612291 2.476731 2.3733764 2.671324 2.5150433 2.6914787 2.3762393 2.6701875 2.523953 2.4269495 2.5313325 2.4307275 2.8427534 2.5993347 2.4839056 2.6533048 2.5952847 2.4684925 2.9330032 2.52842 2.4681778 2.9637074 2.374803 2.5570755 2.7087243 2.6434155 2.557834 2.4227738 2.5832677 2.8515239 2.472959 2.8503025 2.3824549 2.612091 2.9556918 2.529236 2.9273367 2.3823013 2.7415662 2.5751247 2.6716068 2.5353231 2.5230184 2.4221134 2.56842 2.9187102 2.4311135 2.6665335 2.7439744 2.6907647
0.8388388 2.6601293 2.4754596 2.3721125 2.670197 2.5138621 2.6903844 2.3749886 2.6690555 2.522678 2.4257767 2.5302134 2.4294534 2.8416195 2.5981631 2.4826283 2.652203 2.5941124 2.467317 2.9319024 2.5271437 2.467 2.9626203 2.3735373 2.5558906 2.7076013 2.6423028 2.556651 2.4215183 2.582157 2.850387 2.471783 2.8491678 2.381184 2.6109767 2.954601 2.5279543 2.9262319 2.38103 2.7404463 2.5740147 2.6704879 2.5340414 2.5217314 2.4208388 2.5673008 2.9176035 2.429836 2.6654124 2.7428572 2.6896713
0.8398398 2.6590302 2.474188 2.37085 2.669072 2.512682 2.6892917 2.3737392 2.6679244 2.5214038 2.4246054 2.5290935 2.4281795 2.8404868 2.5969927 2.4813523 2.6511025 2.5929413 2.4661427 2.9308019 2.5258694 2.4658227 2.9615345 2.372274 2.5547073 2.7064805 2.6411912 2.5554688 2.4202635 2.581047 2.8492532 2.4706063 2.8480353 2.3799136 2.609865 2.9535122 2.5266745 2.9251275 2.37976 2.7393265 2.572905 2.6693702 2.5327597 2.5204453 2.4195662 2.566184 2.916498 2.4285598 2.664292 2.7417421 2.68858
0.8408408 2.6579323 2.4729187 2.3695889 2.6679478 2.511504 2.6882002 2.3724911 2.6667943 2.520131 2.4234352 2.5279765 2.426907 2.8393538 2.5958233 2.480077 2.6500037 2.5917711 2.46497 2.9297025 2.5245953 2.4646468 2.9604497 2.3710115 2.5535252 2.7053611 2.6400805 2.5542889 2.4190106 2.5799394 2.8481185 2.4694312 2.8469028 2.3786442 2.6087532 2.9524238 2.5253954 2.924024 2.378491 2.738208 2.5717971 2.6682532 2.5314791 2.5191607 2.418294 2.5650673 2.9153934 2.4272857 2.6631727 2.7406268 2.6874893
0.8418418 2.6568348 2.4716508 2.368329 2.6668248 2.510326 2.687109 2.3712447 2.6656659 2.5188591 2.4222667 2.5268598 2.4256358 2.8382235 2.5946546 2.4788022 2.6489053 2.590601 2.4637978 2.9286044 2.5233216 2.4634714 2.9593658 2.36975 2.5523438 2.704242 2.6389704 2.5531094 2.4177585 2.5788324 2.8469858 2.4682574 2.845773 2.3773763 2.6076417 2.9513369 2.5241165 2.922923 2.3772235 2.737091 2.5706904 2.6671367 2.5302 2.5178769 2.4170232 2.563952 2.9142897 2.4260116 2.6620545 2.7395134 2.6863995
0.8428428 2.6557393 2.4703834 2.36707 2.6657026 2.5091496 2.6860197 2.369999 2.6645384 2.517588 2.421099 2.5257444 2.4243658 2.8370936 2.5934865 2.4775293 2.6478074 2.5894327 2.4626274 2.9275064 2.5220492 2.4622984 2.958282 2.3684897 2.5511632 2.7031236 2.6378615 2.551931 2.4165077 2.5777261 2.8458538 2.4670844 2.8446436 2.3761094 2.6065326 2.9502501 2.5228386 2.921821 2.3759563 2.7359738 2.5695844 2.6660213 2.5289207 2.5165944 2.4157531 2.562838 2.9131866 2.4247391 2.6609364 2.7384 2.6853104
0.8438438 2.6546438 2.4691164 2.3658125 2.6645825 2.5079737 2.68493 2.3687558 2.663412 2.5163178 2.4199326 2.524629 2.4230962 2.8359652 2.5923195 2.4762566 2.6467109 2.5882645 2.4614582 2.92641 2.5207777 2.4611266 2.9571996 2.3672314 2.549984 2.7020066 2.6367533 2.550753 2.4152582 2.57662 2.8447232 2.4659126 2.843515 2.3748438 2.6054235 2.9491646 2.5215619 2.920721 2.3746908 2.7348583 2.5684795 2.664907 2.527643 2.5153131 2.4144855 2.5617247 2.9120846 2.4234674 2.6598196 2.737288 2.684222
0.8448448 2.6535497 2.4678516 2.364556 2.6634626 2.5067997 2.6838422 2.3675125 2.6622863 2.515049 2.418768 2.5235157 2.421828 2.8348384 2.5911539 2.4749854 2.6456156 2.5870976 2.4602904 2.9253144 2.519507 2.4599555 2.9561186 2.3659737 2.5488064 2.700891 2.6356463 2.5495772 2.4140098 2.5755172 2.843594 2.4647417 2.8423882 2.373579 2.604316 2.94808 2.5202854 2.919622 2.3734264 2.7337437 2.5673761 2.6637936 2.5263653 2.5140328 2.413218 2.5606127 2.910984 2.4221964 2.6587038 2.7361767 2.683135
0.8458458 2.6524563 2.466588 2.3633015 2.662344 2.5056267 2.6827557 2.3662713 2.661162 2.5137818 2.4176042 2.522404 2.4205608 2.8337119 2.589988 2.4737139 2.6445212 2.5859315 2.4591236 2.92422 2.5182374 2.4587855 2.955038 2.364718 2.5476296 2.6997762 2.6345408 2.548402 2.412763 2.574414 2.8424659 2.463572 2.8412619 2.3723161 2.6032088 2.946997 2.5190105 2.9185243 2.3721633 2.7326295 2.5662735 2.6626806 2.5250895 2.5127532 2.411952 2.5595014 2.909885 2.420927 2.6575887 2.7350664 2.6820488
0.8468468 2.651364 2.4653254 2.362048 2.6612267 2.5044546 2.68167 2.3650312 2.6600392 2.5125155 2.4164424 2.521293 2.4192944 2.8325868 2.5888233 2.4724443 2.6434278 2.584766 2.4579577 2.9231257 2.5169683 2.457617 2.9539576 2.363463 2.5464532 2.6986618 2.6334357 2.5472279 2.4115174 2.5733125 2.8413386 2.4624038 2.840137 2.3710535 2.6021028 2.9459136 2.5177355 2.9174266 2.3709006 2.731516 2.5651717 2.6615686 2.5238137 2.5114748 2.4106877 2.5583916 2.908786 2.4196582 2.6564739 2.7339563 2.6809635
0.8478478 2.6502733 2.464064 2.3607955 2.6601107 2.5032845 2.6805844 2.3637924 2.6589174 2.5112505 2.415281 2.520183 2.4180295 2.831463 2.58766 2.4711761 2.642336 2.5836015 2.4567935 2.9220333 2.5157003 2.45645 2.9528794 2.3622098 2.5452785 2.6975496 2.6323311 2.5460553 2.4102733 2.5722115 2.8402119 2.461237 2.839013 2.3697917 2.6009984 2.944832 2.516462 2.9163308 2.36964 2.730404 2.5640724 2.6604576 2.5225396 2.510198 2.409424 2.557283 2.9076886 2.4183915 2.6553605 2.7328482 2.6798801
0.8488488 2.6491838 2.4628036 2.3595443 2.658996 2.5021145 2.679501 2.362555 2.6577964 2.5099862 2.414122 2.519074 2.4167655 2.8303409 2.586497 2.4699078 2.641245 2.5824375 2.4556313 2.9209414 2.5144336 2.4552846 2.9518008 2.3609576 2.5441048 2.6964378 2.6312277 2.5448835 2.4090302 2.5711122 2.8390877 2.4600706 2.8378906 2.3685322 2.5998952 2.9437509 2.5151894 2.9152358 2.36838 2.7292926 2.562973 2.6593473 2.5212655 2.5089223 2.408162 2.556175 2.9065924 2.4171252 2.6542475 2.7317402 2.678796
0.8498498 2.6480937 2.4615438 2.3582947 2.6578822 2.500946 2.6784177 2.3613193 2.6566768 2.5087233 2.412963 2.5179667 2.4155023 2.829219 2.5853348 2.468641 2.6401541 2.5812743 2.454469 2.9198499 2.5131671 2.4541197 2.950724 2.359707 2.5429325 2.695327 2.6301255 2.543713 2.407788 2.5700133 2.8379636 2.4589055 2.8367696 2.3672726 2.5987916 2.9426713 2.5139172 2.9141412 2.3671212 2.7281814 2.5618749 2.658238 2.5199928 2.5076475 2.406901 2.5550685 2.9054968 2.4158597 2.6531358 2.7306337 2.677714
0.8508509 2.6470063 2.460286 2.3570466 2.6567702 2.499779 2.6773355 2.3600848 2.6555586 2.5074613 2.411806 2.51686 2.4142404 2.828099 2.584174 2.4673748 2.639065 2.5801125 2.453308 2.91876 2.5119016 2.452956 2.9496477 2.3584578 2.5417616 2.694217 2.6290245 2.5425434 2.4065468 2.5689158 2.8368406 2.4577415 2.8356485 2.3660152 2.5976896 2.9415922 2.5126464 2.9130483 2.3658638 2.7270718 2.560778 2.6571293 2.5187206 2.506374 2.4056416 2.5539632 2.9044023 2.4145956 2.6520247 2.729527 2.676633
0.8518519 2.6459188 2.4590297 2.3557994 2.6556585 2.4986138 2.6762547 2.358852 2.6544409 2.5062 2.4106503 2.5157547 2.4129796 2.8269796 2.5830133 2.4661095 2.6379771 2.5789511 2.4521494 2.917671 2.5106373 2.4517944 2.948572 2.3572097 2.5405908 2.693108 2.6279244 2.541375 2.4053087 2.5678196 2.835719 2.4565787 2.8345296 2.3647587 2.5965881 2.9405138 2.5113761 2.911956 2.3646076 2.7259626 2.5596828 2.6560218 2.5174496 2.5051017 2.4043827 2.5528588 2.9033093 2.4133322 2.6509147 2.7284229 2.6755524
0.8528529 2.644833 2.4577737 2.3545532 2.6545486 2.4974484 2.6751742 2.3576198 2.6533248 2.5049405 2.409496 2.5146499 2.4117198 2.825862 2.581854 2.4648454 2.6368897 2.5777907 2.4509912 2.9165826 2.5093737 2.450633 2.9474971 2.3559623 2.539421 2.6920009 2.6268253 2.5402076 2.4040701 2.5667238 2.8345988 2.4554167 2.8334122 2.3635025 2.5954888 2.9394364 2.5101068 2.9108648 2.3633518 2.724855 2.558588 2.6549149 2.5161796 2.50383 2.403126 2.5517554 2.9022167 2.4120703 2.649805 2.7273185 2.6744733
0.8538539 2.6437473 2.4565194 2.3533087 2.6534398 2.4962852 2.6740954 2.3563888 2.6522098 2.5036824 2.4083428 2.5135465 2.4104605 2.8247447 2.5806956 2.4635818 2.6358035 2.576631 2.4498348 2.9154954 2.5081105 2.4494731 2.9464235 2.354717 2.5382533 2.690894 2.6257267 2.5390415 2.402834 2.5656292 2.8334794 2.4542563 2.8322952 2.3622487 2.5943894 2.938361 2.508838 2.9097745 2.3620977 2.723747 2.5574942 2.6538088 2.5149097 2.5025597 2.40187 2.5506532 2.901126 2.410809 2.6486967 2.726215 2.6733942
0.8548549 2.642663 2.455266 2.352066 2.6523318 2.4951224 2.6730168 2.35516 2.6510959 2.5024247 2.407191 2.5124447 2.4092026 2.8236294 2.5795379 2.4623196 2.634719 2.575472 2.4486785 2.9144087 2.5068488 2.4483147 2.9453504 2.3534727 2.537086 2.6897883 2.6246288 2.537876 2.4015982 2.5645366 2.8323615 2.4530969 2.83118 2.3609953 2.5932913 2.9372854 2.50757 2.9086857 2.360845 2.722641 2.556402 2.6527028 2.513641 2.5012903 2.4006155 2.5495522 2.9000359 2.4095492 2.6475883 2.7251127 2.6723173
0.8558559 2.6415799 2.4540138 2.3508244 2.6512256 2.4939613 2.67194 2.3539317 2.6499834 2.5011685 2.4060407 2.511344 2.407946 2.822515 2.5783806 2.4610589 2.6336346 2.5743148 2.4475245 2.913323 2.505588 2.4471574 2.9442782 2.3522298 2.5359201 2.6886835 2.6235328 2.536712 2.4003642 2.5634444 2.8312445 2.4519384 2.8300653 2.3597429 2.5921953 2.936211 2.5063033 2.9075973 2.3595936 2.7215354 2.5553107 2.6515996 2.5123734 2.5000226 2.399362 2.548452 2.8989468 2.4082909 2.6464825 2.7240114 2.6712403
0.8568569 2.6404972 2.452763 2.3495834 2.6501203 2.4928014 2.6708639 2.352705 2.648872 2.4999137 2.4048913 2.510244 2.4066896 2.8214011 2.5772247 2.4597979 2.6325517 2.5731578 2.4463718 2.9122381 2.5043275 2.4460018 2.9432068 2.3509886 2.5347555 2.68758 2.6224375 2.5355492 2.3991318 2.562353 2.8301277 2.4507806 2.8289518 2.3584914 2.5910983 2.9351375 2.5050373 2.9065099 2.3583426 2.7204304 2.5542207 2.6504958 2.5111065 2.4987555 2.3981104 2.5473526 2.8978586 2.4070332 2.6453767 2.7229102 2.670165
0.8578579 2.6394153 2.4515133 2.3483446 2.6490161 2.4916427 2.6697881 2.35148 2.6477613 2.4986596 2.403744 2.5091448 2.405435 2.8202891 2.5760698 2.4585385 2.6314695 2.5720015 2.44522 2.9111543 2.5030687 2.4448466 2.9421365 2.3497486 2.5335913 2.6864777 2.6213427 2.534387 2.3979 2.561263 2.8290136 2.4496255 2.8278399 2.357242 2.5900035 2.9340649 2.5037723 2.9054232 2.3570933 2.7193265 2.5531316 2.6493928 2.5098405 2.49749 2.3968596 2.5462549 2.896771 2.4057765 2.6442716 2.7218099 2.6690903
0.8588589 2.6383352 2.450265 2.3471065 2.6479127 2.4904852 2.6687143 2.350256 2.646652 2.497407 2.402597 2.508047 2.4041815 2.8191776 2.5749156 2.4572797 2.6303883 2.5708466 2.4440699 2.9100714 2.50181 2.4436936 2.941067 2.3485098 2.532429 2.6853755 2.6202493 2.5332265 2.3966706 2.560174 2.8279 2.44847 2.8267286 2.3559933 2.5889087 2.9329934 2.5025082 2.9043381 2.3558445 2.7182233 2.5520437 2.648291 2.5085754 2.4962249 2.3956096 2.5451584 2.8956852 2.4045205 2.6431665 2.7207115 2.6680164
0.8598599 2.6372561 2.4490178 2.3458698 2.6468112 2.4893286 2.6676407 2.3490336 2.6455438 2.4961553 2.4014516 2.506951 2.4029298 2.8180683 2.573762 2.4560218 2.629309 2.5696921 2.4429207 2.9089894 2.5005527 2.4425416 2.9399986 2.3472722 2.5312676 2.6842754 2.6191566 2.5320668 2.3954413 2.5590863 2.8267877 2.447317 2.825619 2.3547456 2.587816 2.931923 2.5012448 2.9032543 2.3545978 2.7171216 2.5509572 2.6471906 2.5073113 2.494962 2.3943615 2.5440624 2.8946009 2.4032667 2.6420634 2.7196136 2.6669445
0.8608609 2.636178 2.4477718 2.344634 2.6457105 2.4881735 2.6665683 2.3478131 2.6444364 2.4949048 2.400308 2.505855 2.4016783 2.8169603 2.57261 2.4547653 2.62823 2.5685384 2.4417727 2.9079084 2.4992964 2.4413903 2.9389305 2.3460362 2.5301073 2.6831756 2.6180644 2.5309086 2.3942137 2.5579996 2.8256762 2.4461641 2.82451 2.3534994 2.5867236 2.930853 2.499982 2.9021702 2.3533516 2.71602 2.5498724 2.6460898 2.5060482 2.4936996 2.393115 2.5429673 2.893516 2.4020133 2.6409605 2.7185159 2.665873
0.8618619 2.6351004 2.4465265 2.3434002 2.644611 2.4870195 2.665497 2.3465934 2.6433306 2.4936552 2.3991652 2.504761 2.4004278 2.8158526 2.571458 2.4535089 2.627152 2.567386 2.4406257 2.906828 2.4980407 2.4402409 2.9378629 2.3448017 2.528948 2.6820767 2.6169736 2.5297513 2.3929873 2.5569139 2.824566 2.445013 2.823403 2.3522542 2.585632 2.9297836 2.49872 2.9010878 2.352107 2.7149196 2.5487874 2.6449904 2.5047855 2.4924383 2.3918695 2.5418737 2.8924327 2.4007604 2.6398585 2.7174199 2.6648016
0.8628629 2.6340232 2.4452832 2.3421671 2.6435127 2.4858673 2.6644266 2.3453748 2.6422255 2.4924076 2.3980236 2.5036676 2.3991785 2.814746 2.5703073 2.4522543 2.6260748 2.566234 2.4394805 2.9057486 2.4967859 2.4390922 2.936797 2.3435676 2.52779 2.6809793 2.615885 2.528595 2.3917625 2.5558286 2.8234568 2.4438624 2.822296 2.35101 2.5845413 2.9287162 2.49746 2.9000063 2.350863 2.7138202 2.5477035 2.643892 2.5035238 2.4911778 2.3906245 2.5407813 2.8913515 2.3995097 2.6387575 2.716324 2.6637316
0.8638639 2.632948 2.4440408 2.3409362 2.6424155 2.4847155 2.6633577 2.3441582 2.6411216 2.49116 2.396884 2.5025756 2.3979309 2.813641 2.5691574 2.4510005 2.624999 2.565083 2.4383364 2.90467 2.4955316 2.4379451 2.9357314 2.342336 2.526633 2.6798828 2.6147957 2.52744 2.3905392 2.5547457 2.822349 2.442714 2.8211913 2.3497674 2.5834522 2.9276493 2.4961996 2.8989255 2.349621 2.712721 2.546622 2.6427944 2.5022635 2.4899197 2.389382 2.53969 2.8902707 2.3982594 2.6376574 2.7152295 2.662663
0.8648649 2.6318731 2.4427996 2.3397064 2.6413198 2.4835653 2.6622887 2.3429422 2.64002 2.4899147 2.3957453 2.5014849 2.3966835 2.8125372 2.5680087 2.4497476 2.6239245 2.5639336 2.4371936 2.9035926 2.494279 2.4367995 2.9346666 2.3411055 2.5254772 2.6787872 2.6137075 2.5262861 2.3893166 2.5536633 2.8212419 2.441566 2.820087 2.3485255 2.5823638 2.926583 2.4949403 2.8978465 2.3483796 2.7116234 2.5455408 2.6416974 2.5010033 2.4886615 2.3881402 2.5385995 2.8891904 2.3970103 2.6365585 2.7141356 2.6615953
0.8658659 2.6307995 2.441559 2.3384776 2.6402247 2.4824162 2.6612213 2.3417282 2.6389184 2.4886696 2.3946078 2.500394 2.3954372 2.8114343 2.56686 2.4484956 2.6228502 2.5627844 2.436052 2.9025156 2.493027 2.4356546 2.9336028 2.339876 2.5243223 2.6776927 2.612621 2.5251327 2.3880959 2.5525813 2.820137 2.4404192 2.8189843 2.3472848 2.5812762 2.925518 2.493682 2.8967674 2.3471394 2.710526 2.5444605 2.6406012 2.499744 2.487405 2.3869002 2.5375102 2.8881123 2.3957622 2.6354597 2.7130425 2.6605282
0.8668669 2.6297266 2.44032 2.3372505 2.6391313 2.4812675 2.6601546 2.3405154 2.6378183 2.487426 2.3934717 2.499306 2.3941922 2.8103328 2.5657132 2.4472442 2.621778 2.5616364 2.4349113 2.9014394 2.4917755 2.4345112 2.9325395 2.338648 2.523168 2.676599 2.611535 2.5239816 2.386876 2.5515015 2.8190324 2.439274 2.8178825 2.3460457 2.5801897 2.9244535 2.4924242 2.8956895 2.3459003 2.7094293 2.5433817 2.6395063 2.498486 2.4861495 2.3856606 2.5364218 2.8870342 2.3945155 2.634362 2.7119503 2.659462
0.8678679 2.6286552 2.4390821 2.3360248 2.6380389 2.480121 2.6590886 2.3393042 2.636719 2.486184 2.392337 2.498218 2.3929486 2.8092327 2.5645669 2.4459941 2.620706 2.5604882 2.4337723 2.9003644 2.4905255 2.433369 2.9314778 2.337422 2.5220156 2.6755066 2.6104498 2.5228305 2.3856578 2.5504224 2.8179297 2.4381304 2.8167825 2.3448071 2.5791051 2.92339 2.4911675 2.894613 2.344663 2.7083342 2.5423045 2.638412 2.4972284 2.484896 2.3844233 2.535335 2.8859575 2.39327 2.6332653 2.7108598 2.6583977
0.8688689 2.6275845 2.437846 2.3348 2.6369476 2.4789755 2.658024 2.3380947 2.635621 2.484943 2.3912039 2.4971313 2.3917053 2.8081336 2.5634212 2.4447448 2.6196356 2.5593424 2.4326344 2.8992906 2.4892757 2.432228 2.9304163 2.3361962 2.5208642 2.674415 2.6093655 2.5216808 2.3844411 2.5493436 2.8168273 2.4369867 2.8156831 2.3435705 2.57802 2.9223275 2.489912 2.8935378 2.343426 2.7072396 2.541228 2.6373184 2.4959724 2.4836423 2.3831863 2.5342486 2.8848825 2.3920252 2.632169 2.7097692 2.6573334
0.8698699 2.6265144 2.436611 2.3335767 2.6358573 2.4778314 2.656961 2.3368855 2.6345239 2.4837031 2.3900712 2.4960458 2.3904638 2.8070354 2.562277 2.443497 2.6185656 2.5581965 2.4314976 2.8982172 2.4880276 2.4310882 2.9293556 2.3349726 2.5197146 2.6733246 2.6082826 2.520533 2.3832252 2.548267 2.8157258 2.435845 2.814585 2.3423347 2.576936 2.9212656 2.4886575 2.8924627 2.3421907 2.7061455 2.5401518 2.636226 2.4947171 2.4823906 2.381951 2.5331635 2.883807 2.3907819 2.6310737 2.7086792 2.6562703
0.8708709 2.6254458 2.435377 2.3323543 2.634769 2.476688 2.655898 2.3356786 2.6334286 2.4824638 2.38894 2.4949615 2.3892236 2.805939 2.561134 2.4422493 2.6174967 2.557052 2.4303625 2.8971438 2.4867802 2.4299498 2.9282954 2.33375 2.5185647 2.672235 2.6072001 2.5193856 2.3820105 2.5471904 2.814626 2.4347045 2.8134875 2.3411002 2.5758536 2.9202056 2.4874032 2.8913884 2.3409567 2.7050529 2.5390778 2.6351345 2.4934633 2.4811404 2.3807178 2.5320802 2.8827333 2.3895397 2.629979 2.7075908 2.6552086
0.8718719 2.6243777 2.434144 2.331134 2.6336813 2.475546 2.654836 2.3344727 2.632334 2.4812264 2.3878105 2.4938784 2.3879843 2.804843 2.559991 2.4410026 2.616429 2.5559082 2.4292278 2.896072 2.4855335 2.4288125 2.9272363 2.3325293 2.5174165 2.6711466 2.6061192 2.5182397 2.3807974 2.5461152 2.813527 2.4335654 2.8123918 2.3398662 2.5747721 2.9191456 2.4861495 2.8903155 2.3397236 2.7039607 2.5380044 2.6340432 2.4922087 2.4798908 2.3794851 2.5309973 2.881661 2.3882983 2.6288855 2.7065032 2.6541471
0.8728729 2.623311 2.4329128 2.3299148 2.6325943 2.4744055 2.6537755 2.3332684 2.6312404 2.4799902 2.3866825 2.4927957 2.3867455 2.8037486 2.558849 2.4397576 2.6153624 2.554766 2.4280958 2.895002 2.4842882 2.4276772 2.9261785 2.3313093 2.51627 2.6700592 2.6050396 2.517095 2.379586 2.5450416 2.8124294 2.4324265 2.8112972 2.3386343 2.5736911 2.9180865 2.484898 2.889244 2.3384917 2.7028694 2.536932 2.6329527 2.4909565 2.4786425 2.3782535 2.529915 2.8805892 2.3870583 2.627793 2.705416 2.653087
0.8738739 2.6222453 2.431682 2.3286965 2.6315093 2.4732656 2.6527152 2.3320653 2.6301482 2.4787548 2.3855553 2.491715 2.385508 2.8026555 2.557708 2.4385128 2.6142974 2.5536232 2.4269638 2.8939314 2.483043 2.426542 2.9251204 2.3300905 2.5151234 2.6689727 2.6039596 2.515951 2.378375 2.5439677 2.811333 2.4312897 2.8102036 2.3374028 2.5726118 2.9170284 2.4836466 2.8881726 2.337261 2.7017794 2.5358615 2.6318636 2.4897048 2.4773955 2.3770237 2.5288346 2.8795185 2.385819 2.6267009 2.70433 2.652028
0.8748749 2.62118 2.4304528 2.3274794 2.6304255 2.4721272 2.6516566 2.3308637 2.6290572 2.4775212 2.3844295 2.490635 2.3842719 2.8015637 2.556568 2.4372694 2.6132326 2.5524824 2.4258335 2.8928623 2.4817994 2.4254081 2.924064 2.3288736 2.5139787 2.6678874 2.602881 2.514808 2.3771665 2.5428965 2.810238 2.4301538 2.8091116 2.3361726 2.5715322 2.9159718 2.4823961 2.8871024 2.3360312 2.700689 2.5347917 2.6307747 2.4884534 2.476149 2.375795 2.5277553 2.878449 2.3845809 2.6256092 2.7032447 2.6509695
0.8758759 2.620116 2.4292252 2.3262646 2.629342 2.4709911 2.6505988 2.3296635 2.627967 2.4762878 2.3833053 2.489556 2.3830369 2.800473 2.555429 2.4360273 2.6121688 2.5513432 2.4247048 2.891794 2.4805565 2.4242768 2.9230084 2.327658 2.5128355 2.6668024 2.6018043 2.5136673 2.375959 2.5418255 2.8091435 2.42902 2.80802 2.3349442 2.5704546 2.9149156 2.4811468 2.8860333 2.3348033 2.6996005 2.5337224 2.629687 2.4872038 2.4749045 2.3745675 2.5266762 2.8773804 2.3833442 2.6245196 2.70216 2.6499124
0.8768769 2.619053 2.4279983 2.3250504 2.6282601 2.4698544 2.6495416 2.3284643 2.626878 2.475056 2.3821816 2.488478 2.3818026 2.7993832 2.5542915 2.4347854 2.6111064 2.550204 2.4235768 2.890726 2.4793143 2.4231453 2.9219527 2.3264437 2.5116925 2.665719 2.6007276 2.5125263 2.374752 2.5407553 2.8080502 2.4278862 2.8069298 2.3337164 2.5693777 2.9138596 2.4798985 2.8849652 2.3335767 2.6985126 2.5326548 2.6286001 2.4859543 2.4736607 2.3733416 2.5255983 2.8763132 2.3821082 2.6234303 2.701076 2.6488562
0.8778779 2.6179907 2.4267728 2.3238378 2.62718 2.4687202 2.6484857 2.3272672 2.6257906 2.473826 2.3810601 2.4874015 2.3805695 2.7982948 2.5531538 2.4335454 2.610045 2.5490654 2.4224505 2.88966 2.4780734 2.4220154 2.9208987 2.3252308 2.5105512 2.6646366 2.5996518 2.5113873 2.3735476 2.5396872 2.8069587 2.426754 2.8058412 2.3324895 2.5683024 2.9128058 2.47865 2.8838978 2.3323498 2.6974256 2.5315883 2.6275144 2.4847062 2.4724188 2.3721175 2.5245223 2.8752468 2.3808737 2.6223416 2.6999938 2.647801
0.8788789 2.6169295 2.4255488 2.3226266 2.6261 2.4675868 2.6474307 2.326071 2.6247034 2.472597 2.3799396 2.4863253 2.3793375 2.7972074 2.5520175 2.4323058 2.6089847 2.5479283 2.4213257 2.8885937 2.476833 2.4208875 2.919845 2.3240194 2.509411 2.6635547 2.5985775 2.5102496 2.372344 2.538619 2.8058674 2.4256232 2.8047538 2.3312645 2.5672262 2.9117517 2.4774032 2.8828316 2.3311255 2.6963387 2.5305228 2.626429 2.4834585 2.471177 2.3708935 2.5234468 2.8741813 2.3796399 2.6212537 2.6989112 2.6467466
0.8798799 2.6158693 2.4243252 2.3214166 2.6250222 2.466454 2.6463766 2.3248765 2.623618 2.4713688 2.3788202 2.4852505 2.3781066 2.7961216 2.5508823 2.431067 2.607925 2.546792 2.4202008 2.8875287 2.4755938 2.41976 2.9187922 2.3228097 2.5082717 2.6624742 2.597504 2.509112 2.371141 2.5375524 2.8047786 2.4244938 2.8036673 2.33004 2.5661528 2.9106996 2.4761574 2.881766 2.3299024 2.6952531 2.5294585 2.6253448 2.4822118 2.469937 2.3696716 2.5223725 2.8731174 2.378408 2.6201665 2.6978307 2.6456928
0.8808809 2.6148095 2.4231033 2.3202076 2.6239448 2.465323 2.6453233 2.3236828 2.622533 2.470142 2.3777018 2.4841774 2.3768775 2.7950366 2.549747 2.4298298 2.6068668 2.5456557 2.4190786 2.8864639 2.4743555 2.418634 2.9177399 2.3216012 2.507134 2.6613941 2.5964308 2.5079765 2.3699408 2.5364869 2.80369 2.4233656 2.8025818 2.3288171 2.5650797 2.909647 2.474912 2.8807015 2.32868 2.6941686 2.5283957 2.6242611 2.4809663 2.4686985 2.3684509 2.5212994 2.8720531 2.3771768 2.61908 2.69675 2.6446404
0.8818819 2.6137514 2.421883 2.3190007 2.622869 2.4641933 2.6442719 2.322492 2.62145 2.4689164 2.3765845 2.483105 2.3756487 2.7939527 2.548614 2.4285927 2.6058095 2.5445216 2.4179573 2.8854012 2.4731183 2.4175093 2.9166894 2.3203933 2.505997 2.6603158 2.595359 2.5068424 2.3687408 2.5354223 2.802603 2.4222383 2.8014972 2.327596 2.5640073 2.908597 2.4736683 2.8796377 2.3274589 2.6930842 2.5273328 2.623178 2.4797218 2.4674606 2.3672314 2.520227 2.8709912 2.3759458 2.6179948 2.6956706 2.6435885
0.8828829 2.6126938 2.4206636 2.317795 2.6217945 2.463065 2.6432192 2.3213012 2.6203678 2.4676917 2.3754697 2.4820337 2.3744218 2.7928705 2.5474818 2.4273572 2.604753 2.5433881 2.4168367 2.884338 2.4718816 2.416386 2.9156382 2.3191876 2.5048606 2.659238 2.5942886 2.5057082 2.3675427 2.5343585 2.8015165 2.4211123 2.8004146 2.3263752 2.5629368 2.9075468 2.4724245 2.878575 2.3262389 2.6920013 2.526272 2.622096 2.4784782 2.4662247 2.366014 2.519156 2.8699298 2.374717 2.6169102 2.6945915 2.6425385
0.8838839 2.611637 2.4194453 2.31659 2.6207206 2.461937 2.6421697 2.320112 2.619287 2.4664686 2.3743553 2.4809632 2.3731952 2.791789 2.5463495 2.4261224 2.6036975 2.5422554 2.4157178 2.8832765 2.4706466 2.4152632 2.9145885 2.317983 2.5037255 2.6581619 2.5932183 2.5045757 2.3663452 2.5332956 2.8004317 2.4199877 2.7993329 2.325156 2.5618663 2.906498 2.4711819 2.8775132 2.3250203 2.6909187 2.5252118 2.6210148 2.4772348 2.4649894 2.3647969 2.5180862 2.8688695 2.373489 2.6158264 2.693514 2.6414886
0.8848849 2.6105814 2.418229 2.3153868 2.6196475 2.4608111 2.641121 2.318925 2.6182065 2.4652462 2.3732429 2.4798942 2.37197 2.790709 2.545219 2.4248888 2.6026433 2.5411234 2.4146004 2.8822155 2.4694118 2.4141426 2.9135394 2.3167794 2.5025923 2.6570857 2.5921495 2.5034447 2.36515 2.5322351 2.7993474 2.4188647 2.798252 2.323938 2.5607958 2.9054494 2.4699404 2.8764524 2.3238025 2.689837 2.5241532 2.6199343 2.4759932 2.4637551 2.363581 2.5170166 2.86781 2.3722615 2.6147432 2.6924367 2.6404397
0.8858859 2.6095269 2.4170132 2.3141847 2.6185768 2.4596863 2.6400723 2.317739 2.6171274 2.464026 2.3721313 2.4788258 2.370746 2.78963 2.544089 2.4236555 2.6015902 2.5399933 2.413484 2.8811545 2.4681776 2.4130225 2.9124913 2.315578 2.5014596 2.656011 2.5910819 2.502315 2.3639557 2.531174 2.798265 2.4177425 2.7971723 2.3227208 2.5597281 2.9044025 2.4686997 2.8753922 2.3225858 2.6887567 2.5230956 2.6188548 2.4747524 2.4625227 2.3623674 2.5159485 2.866752 2.3710363 2.6136608 2.6913605 2.6393924
0.8868869 2.608473 2.415799 2.312985 2.6175067 2.4585629 2.6390252 2.3165538 2.61605 2.4628067 2.3710203 2.477759 2.3695228 2.7885523 2.5429597 2.4224243 2.6005378 2.5388632 2.4123693 2.8800952 2.4669452 2.4119043 2.9114435 2.3143775 2.5003288 2.6549373 2.590015 2.501186 2.362763 2.5301147 2.7971833 2.4166214 2.7960937 2.321505 2.5586607 2.903356 2.4674602 2.8743331 2.321371 2.6876764 2.5220385 2.6177762 2.4735122 2.4612908 2.3611546 2.514882 2.8656943 2.3698113 2.6125796 2.6902854 2.6383457
0.8878879 2.6074202 2.4145856 2.3117852 2.6164374 2.4574406 2.6379786 2.3153708 2.6149733 2.4615881 2.3699117 2.4766924 2.368301 2.787476 2.5418327 2.4211936 2.5994866 2.537734 2.411255 2.879037 2.4657135 2.4107866 2.9103973 2.3131783 2.4991977 2.6538649 2.5889492 2.5000577 2.361571 2.5290565 2.7961035 2.4155018 2.7950172 2.3202906 2.5575943 2.9023106 2.466221 2.8732753 2.320157 2.6865973 2.5209825 2.6166985 2.4722733 2.460061 2.3599434 2.5138164 2.8646383 2.3685882 2.611499 2.6892104 2.6372998
0.8888889 2.606368 2.4133737 2.3105872 2.6153696 2.4563189 2.6369328 2.3141887 2.613897 2.4603708 2.3688042 2.475628 2.36708 2.7864003 2.5407052 2.4199636 2.5984354 2.536606 2.4101422 2.8779786 2.464483 2.4096706 2.9093504 2.3119807 2.4980683 2.6527925 2.5878835 2.4989307 2.3603804 2.5279982 2.7950234 2.4143836 2.7939405 2.319077 2.5565286 2.9012656 2.4649827 2.8722174 2.3189447 2.6855192 2.5199285 2.615621 2.4710345 2.4588313 2.3587332 2.5127516 2.8635828 2.3673656 2.6104193 2.6881366 2.6362548
0.8898899 2.6053178 2.4121628 2.3093903 2.6143029 2.4551988 2.6358886 2.3130078 2.612823 2.4591548 2.367697 2.4745638 2.3658605 2.7853258 2.5395794 2.4187348 2.5973868 2.5354788 2.4090312 2.8769212 2.463253 2.4085555 2.9083054 2.310785 2.4969406 2.651722 2.5868192 2.4978056 2.3591921 2.5269418 2.7939458 2.4132664 2.7928658 2.317865 2.5554638 2.9002218 2.4637458 2.8711615 2.3177326 2.6844413 2.5188751 2.614545 2.4697976 2.457604 2.3575246 2.511687 2.8625286 2.3661444 2.6093404 2.6870637 2.635211
0.8908909 2.6042678 2.4109535 2.3081958 2.6132371 2.4540796 2.6348443 2.3118289 2.6117492 2.4579403 2.3665917 2.4735014 2.3646424 2.784253 2.538454 2.4175072 2.5963383 2.5343525 2.4079206 2.875865 2.4620237 2.407442 2.9072614 2.3095899 2.4958134 2.6506515 2.5857558 2.4966812 2.3580043 2.5258868 2.7928681 2.4121509 2.791792 2.3166537 2.5544004 2.899179 2.4625094 2.8701057 2.3165224 2.6833649 2.5178227 2.6134696 2.468561 2.4563775 2.3563173 2.5106246 2.861475 2.3649242 2.6082625 2.6859915 2.6341677
0.8918919 2.6032186 2.4097447 2.3070018 2.6121728 2.4529617 2.633802 2.3106513 2.610677 2.4567263 2.365488 2.4724398 2.3634245 2.7831807 2.5373297 2.4162798 2.5952911 2.5332274 2.4068117 2.8748088 2.4607959 2.4063294 2.906217 2.3083966 2.494687 2.6495826 2.5846937 2.495558 2.356818 2.5248325 2.7917917 2.4110363 2.7907193 2.315444 2.5533376 2.8981364 2.4612741 2.869051 2.315313 2.6822891 2.5167716 2.6123943 2.4673252 2.4551516 2.3551111 2.509563 2.8604226 2.363705 2.6071851 2.68492 2.6331263
0.8928929 2.60217 2.4085386 2.3058093 2.6111093 2.4518461 2.6327605 2.309475 2.6096063 2.455515 2.364385 2.4713783 2.3622081 2.7821102 2.5362065 2.4150536 2.5942452 2.5321043 2.4057038 2.8737545 2.4595687 2.4052184 2.9051743 2.3072042 2.4935627 2.648515 2.5836325 2.4944363 2.3556333 2.5237787 2.7907171 2.4099226 2.7896478 2.314235 2.5522757 2.897096 2.4600391 2.867998 2.3141046 2.6812134 2.5157208 2.61132 2.4660912 2.453927 2.3539069 2.508502 2.8593717 2.3624864 2.606108 2.6838493 2.6320856
0.8938939 2.6011233 2.4073324 2.3046181 2.610048 2.450731 2.63172 2.308301 2.608536 2.4543035 2.3632836 2.4703188 2.3609934 2.7810411 2.535084 2.4138288 2.5932 2.5309806 2.4045978 2.8727007 2.458343 2.4041085 2.9041317 2.3060136 2.4924388 2.647448 2.5825715 2.4933155 2.3544502 2.5227265 2.7896445 2.4088106 2.7885773 2.3130279 2.551215 2.896056 2.4588063 2.866945 2.312898 2.6801393 2.5146725 2.6102474 2.4648576 2.452705 2.3527036 2.5074425 2.8583217 2.3612697 2.605032 2.6827798 2.6310456
0.8948949 2.6000767 2.4061282 2.3034282 2.6089866 2.4496167 2.63068 2.3071275 2.6074667 2.453094 2.3621829 2.4692602 2.3597791 2.7799726 2.533963 2.412605 2.5921555 2.5298586 2.4034927 2.8716471 2.4571176 2.4029999 2.90309 2.3048244 2.4913166 2.6463811 2.5815125 2.492196 2.3532677 2.521675 2.788571 2.4077 2.787508 2.3118215 2.5501552 2.8950162 2.4575734 2.8658931 2.311693 2.6790657 2.5136237 2.6091743 2.4636247 2.4514823 2.3515012 2.5063834 2.857272 2.3600535 2.6039577 2.6817098 2.630006
0.8958959 2.599031 2.404925 2.30224 2.6079266 2.4485037 2.6296413 2.305956 2.6063986 2.4518855 2.361084 2.4682024 2.3585658 2.7789054 2.532842 2.4113817 2.5911124 2.5287366 2.4023886 2.8705943 2.4558935 2.4018922 2.902049 2.3036363 2.4901948 2.6453161 2.5804539 2.491077 2.3520873 2.5206246 2.7875 2.4065902 2.78644 2.3106167 2.5490956 2.893978 2.4563413 2.8648424 2.310488 2.6779926 2.5125773 2.6081033 2.462393 2.450261 2.3503006 2.5053263 2.8562245 2.3588395 2.6028826 2.6806421 2.6289678
0.8968969 2.5979872 2.4037225 2.3010526 2.606868 2.4473922 2.6286025 2.3047848 2.605332 2.4506779 2.3599865 2.4671462 2.3573542 2.7778397 2.5317228 2.41016 2.5900698 2.527616 2.4012861 2.8695426 2.4546702 2.4007857 2.9010084 2.3024495 2.4890747 2.644252 2.579395 2.4899595 2.3509073 2.5195756 2.7864296 2.4054825 2.7853727 2.309413 2.5480378 2.8929398 2.4551105 2.863792 2.3092847 2.676921 2.511531 2.607032 2.461162 2.4490423 2.3491013 2.5042698 2.8551767 2.3576255 2.6018097 2.679574 2.627931
0.8978979 2.5969434 2.4025216 2.299867 2.6058106 2.4462821 2.6275663 2.303616 2.6042662 2.449472 2.3588903 2.466091 2.3561435 2.776775 2.5306046 2.4089394 2.5890293 2.5264974 2.400185 2.8684912 2.4534476 2.399681 2.899969 2.301265 2.4879549 2.6431894 2.5783386 2.4888434 2.3497295 2.518528 2.7853603 2.4043758 2.784307 2.30821 2.5469813 2.891903 2.453881 2.862743 2.308083 2.675849 2.5104866 2.6059628 2.4599319 2.447824 2.3479035 2.5032144 2.8541305 2.356414 2.6007366 2.6785078 2.6268947
0.8988989 2.5959 2.401322 2.2986825 2.604754 2.4451725 2.6265302 2.3024476 2.603201 2.4482667 2.3577943 2.4650364 2.354934 2.7757103 2.5294864 2.407719 2.5879881 2.5253785 2.3990839 2.8674407 2.4522264 2.3985765 2.89893 2.300081 2.4868367 2.642126 2.5772831 2.4877279 2.3485522 2.51748 2.7842917 2.40327 2.783242 2.3070085 2.5459244 2.890867 2.452652 2.861694 2.3068821 2.674779 2.5094428 2.6048932 2.458703 2.4466074 2.3467069 2.5021596 2.853085 2.355202 2.599665 2.6774416 2.6258593
0.8998999 2.5948586 2.4001243 2.2974992 2.6036985 2.444065 2.625495 2.3012822 2.6021376 2.4470637 2.3567002 2.463983 2.3537252 2.7746487 2.52837 2.4065003 2.5869496 2.5242612 2.3979855 2.8663917 2.451006 2.3974745 2.8978925 2.2988985 2.4857204 2.6410644 2.5762286 2.4866145 2.3473773 2.516434 2.7832248 2.4021652 2.7821782 2.3058088 2.5448687 2.8898325 2.451424 2.8606472 2.3056824 2.6737094 2.5083997 2.6038246 2.4574752 2.4453912 2.3455114 2.5011063 2.8520408 2.3539915 2.598594 2.6763759 2.624825
0.9009009 2.5938182 2.398927 2.296318 2.6026447 2.4429586 2.624461 2.3001175 2.6010752 2.445861 2.3556077 2.462931 2.3525178 2.773587 2.527254 2.405282 2.5859115 2.5231447 2.3968883 2.8653426 2.4497867 2.3963726 2.8968549 2.2977183 2.4846034 2.6400046 2.5751739 2.4855013 2.346203 2.515389 2.7821593 2.4010625 2.7811165 2.30461 2.5438144 2.888798 2.4501965 2.8596008 2.3044841 2.67264 2.5073586 2.6027565 2.4562478 2.4441767 2.3443182 2.5000544 2.850998 2.3527825 2.5975232 2.675312 2.6237917
0.9019019 2.5927782 2.3977308 2.2951374 2.6015916 2.4418528 2.6234279 2.298954 2.6000137 2.4446602 2.3545163 2.4618797 2.3513117 2.7725267 2.5261395 2.4040654 2.5848746 2.5220292 2.3957915 2.8642945 2.4485679 2.3952727 2.8958182 2.2965384 2.4834893 2.6389444 2.574121 2.4843898 2.3450308 2.5143447 2.7810946 2.3999608 2.780055 2.3034115 2.5427623 2.8877645 2.4489703 2.8585546 2.303287 2.6715717 2.506318 2.60169 2.4550219 2.4429636 2.3431253 2.499003 2.849956 2.3515747 2.5964537 2.6742485 2.6227598
0.9029029 2.591739 2.3965364 2.2939584 2.6005394 2.4407482 2.6223955 2.2977922 2.5989532 2.4434597 2.3534255 2.4608293 2.3501067 2.7714677 2.525025 2.402849 2.5838382 2.5209136 2.394696 2.863247 2.4473498 2.3941727 2.894782 2.2953603 2.4823742 2.6378856 2.5730686 2.4832792 2.3438585 2.513301 2.7800307 2.3988602 2.7789946 2.302215 2.5417085 2.8867319 2.447744 2.8575094 2.3020906 2.6705043 2.5052786 2.6006236 2.4537964 2.4417517 2.3419344 2.4979522 2.8489146 2.3503675 2.5953841 2.673185 2.621728
0.9039039 2.5907009 2.3953433 2.2927804 2.5994885 2.4396458 2.6213646 2.296631 2.5978935 2.4422615 2.352337 2.4597797 2.3489022 2.77041 2.523912 2.401634 2.5828028 2.5198007 2.3936024 2.8622 2.4461334 2.393075 2.8937469 2.2941835 2.4812622 2.6368277 2.5720177 2.4821696 2.3426895 2.5122583 2.7789683 2.397761 2.7779355 2.3010197 2.540657 2.8857007 2.44652 2.8564658 2.300896 2.6694374 2.5042393 2.599558 2.4525716 2.4405406 2.3407443 2.496903 2.8478742 2.3491616 2.5943167 2.672123 2.6206975
0.9049049 2.5896637 2.3941507 2.2916038 2.5984387 2.4385438 2.6203341 2.2954726 2.5968356 2.4410641 2.3512485 2.4587321 2.3476996 2.7693532 2.5228004 2.40042 2.5817685 2.5186872 2.3925095 2.8611538 2.444918 2.3919787 2.892712 2.2930086 2.4801502 2.635771 2.5709672 2.4810615 2.3415203 2.5112169 2.777907 2.396663 2.7768774 2.2998254 2.539606 2.8846703 2.4452963 2.8554223 2.2997024 2.6683712 2.5032024 2.5984938 2.4513483 2.4393315 2.339556 2.4958553 2.8468347 2.3479571 2.5932493 2.6710618 2.6196673
0.9059059 2.5886273 2.3929596 2.2904289 2.59739 2.4374433 2.6193042 2.2943144 2.5957775 2.4398675 2.3501625 2.4576848 2.3464978 2.7682977 2.5216887 2.3992064 2.5807357 2.5175757 2.3914182 2.8601089 2.4437037 2.3908834 2.8916783 2.291834 2.4790401 2.6347148 2.5699177 2.4799547 2.3403535 2.5101771 2.7768466 2.3955662 2.7758205 2.298632 2.538557 2.8836393 2.444074 2.8543804 2.2985096 2.667306 2.5021663 2.5974293 2.4501252 2.4381227 2.3383682 2.4948068 2.8457966 2.3467536 2.5921826 2.6700006 2.618639
0.9069069 2.5875928 2.3917704 2.2892556 2.5963428 2.436344 2.6182761 2.2931585 2.5947223 2.4386725 2.3490767 2.4566388 2.3452969 2.767243 2.5205789 2.3979945 2.5797038 2.516466 2.390328 2.859064 2.4424896 2.3897886 2.8906446 2.290662 2.4779305 2.6336603 2.5688694 2.4788485 2.339187 2.5091376 2.775787 2.3944712 2.7747645 2.29744 2.537508 2.8826108 2.4428518 2.8533387 2.2973187 2.6662412 2.501131 2.596367 2.448904 2.4369156 2.337183 2.4937613 2.8447592 2.345551 2.5911171 2.668941 2.6176116
0.9079079 2.5865576 2.3905814 2.2880826 2.5952964 2.4352455 2.617248 2.2920034 2.5936663 2.437479 2.3479922 2.455593 2.3440967 2.7661896 2.5194693 2.3967836 2.5786726 2.515355 2.3892388 2.85802 2.4412766 2.3886952 2.8896122 2.2894907 2.4768217 2.6326053 2.5678215 2.4777434 2.3380222 2.5080986 2.7747288 2.3933773 2.7737093 2.296249 2.5364606 2.8815825 2.4416304 2.852298 2.296128 2.6651778 2.5000968 2.5953043 2.4476829 2.4357095 2.3359983 2.4927156 2.8437228 2.3443491 2.5900521 2.6678817 2.6165848
0.9089089 2.5855238 2.3893945 2.2869117 2.5942507 2.4341488 2.616222 2.29085 2.5926118 2.436287 2.3469095 2.4545498 2.342899 2.7651377 2.518361 2.3955731 2.577643 2.5142462 2.3881512 2.856977 2.4400647 2.3876038 2.8885803 2.2883208 2.4757144 2.6315522 2.5667746 2.4766402 2.3368597 2.5070615 2.7736716 2.3922846 2.7726567 2.295059 2.5354133 2.8805554 2.4404106 2.8512583 2.2949393 2.6641147 2.499064 2.5942423 2.4464633 2.4345045 2.3348153 2.491671 2.8426876 2.3431497 2.588987 2.666823 2.6155596
0.9099099 2.584492 2.388208 2.2857418 2.5932062 2.4330525 2.6151962 2.289698 2.591559 2.4350955 2.3458273 2.4535067 2.341702 2.7640865 2.5172539 2.3943646 2.5766134 2.5131385 2.3870645 2.8559346 2.4388542 2.3865128 2.8875494 2.2871525 2.4746082 2.6305 2.5657291 2.4755378 2.3356974 2.5060253 2.7726157 2.3911936 2.7716038 2.2938714 2.5343673 2.8795285 2.4391916 2.8502197 2.293752 2.6630526 2.4980319 2.5931816 2.4452446 2.433302 2.3336332 2.490628 2.8416533 2.3419502 2.587924 2.6657658 2.6145344
0.9109109 2.58346 2.387024 2.2845736 2.592163 2.4319582 2.614172 2.2885478 2.5905066 2.4339054 2.3447468 2.452465 2.3405056 2.7630372 2.5161474 2.393156 2.5755856 2.5120318 2.3859792 2.8548932 2.437644 2.3854234 2.8865185 2.285986 2.473503 2.629448 2.5646844 2.4744368 2.3345366 2.50499 2.7715614 2.390103 2.7705526 2.2926846 2.5333223 2.878503 2.437974 2.8491814 2.2925649 2.661991 2.497001 2.5921218 2.4440272 2.4320996 2.3324533 2.4895859 2.8406196 2.340752 2.5868611 2.6647081 2.6135106
0.9119119 2.5824287 2.3858402 2.2834063 2.5911212 2.4308648 2.6131477 2.2873986 2.5894556 2.4327166 2.3436675 2.4514236 2.3393104 2.7619884 2.5150423 2.3919494 2.574558 2.5109258 2.3848946 2.853852 2.4364352 2.384335 2.885489 2.2848194 2.4723992 2.6283977 2.5636408 2.4733367 2.3333776 2.503955 2.7705073 2.3890145 2.7695026 2.2914984 2.5322783 2.8774786 2.436756 2.8481445 2.29138 2.6609306 2.4959702 2.5910623 2.4428096 2.4308987 2.331274 2.488545 2.8395877 2.3395553 2.5857997 2.6636524 2.6124873
0.9129129 2.5813987 2.3846576 2.2822409 2.5900798 2.4297726 2.612125 2.2862506 2.5884056 2.431529 2.3425896 2.4503837 2.3381162 2.7609408 2.5139372 2.3907428 2.5735316 2.5098207 2.3838122 2.8528113 2.4352267 2.3832474 2.8844595 2.2836554 2.4712958 2.6273484 2.5625975 2.4722373 2.3322196 2.5029216 2.7694545 2.387927 2.7684531 2.290313 2.5312352 2.8764548 2.43554 2.847108 2.2901955 2.6598694 2.4949415 2.590004 2.4415932 2.4296985 2.3300965 2.4875045 2.838556 2.3383594 2.5847383 2.6625965 2.611465
0.9139139 2.5803695 2.3834767 2.2810762 2.5890403 2.4286823 2.611103 2.2851038 2.587357 2.4303434 2.3415117 2.4493442 2.3369238 2.7598944 2.5128338 2.389538 2.572507 2.5087163 2.38273 2.8517718 2.4340196 2.3821614 2.883431 2.2824926 2.4701943 2.626299 2.5615551 2.4711397 2.3310635 2.5018888 2.768403 2.3868408 2.7674055 2.2891297 2.5301929 2.8754315 2.434324 2.8460732 2.2890127 2.6588101 2.4939137 2.5889456 2.4403784 2.4285004 2.3289196 2.4864652 2.8375263 2.3371649 2.583677 2.6615415 2.6104445
0.9149149 2.579342 2.3822968 2.2799127 2.588001 2.4275923 2.6100812 2.2839594 2.5863087 2.4291577 2.3404362 2.4483063 2.335731 2.7588496 2.5117316 2.3883338 2.5714827 2.5076132 2.3816495 2.8507328 2.4328134 2.3810766 2.8824031 2.2813313 2.469093 2.6252508 2.5605137 2.470043 2.3299074 2.5008574 2.7673519 2.3857558 2.7663584 2.287947 2.529152 2.8744087 2.4331095 2.845038 2.2878308 2.6577508 2.492887 2.5878882 2.4391634 2.4273028 2.3277445 2.4854271 2.8364964 2.3359706 2.5826173 2.6604872 2.609424
0.9159159 2.5783143 2.3811183 2.2787507 2.5869634 2.4265037 2.609062 2.2828157 2.5852613 2.4279737 2.3393621 2.4472694 2.3345408 2.757805 2.5106294 2.3871305 2.5704594 2.5065112 2.3805704 2.8496945 2.4316084 2.379993 2.8813758 2.280171 2.4679935 2.6242037 2.559474 2.4689472 2.328754 2.499827 2.766303 2.384672 2.7653127 2.286766 2.528111 2.8733878 2.4318957 2.8440042 2.2866495 2.6566935 2.4918606 2.5868318 2.4379508 2.4261065 2.3265715 2.4843895 2.8354683 2.3347783 2.5815582 2.659434 2.608405
0.9169169 2.5772882 2.3799412 2.2775903 2.5859263 2.4254165 2.6080422 2.281674 2.5842152 2.4267917 2.338288 2.4462335 2.3333514 2.7567623 2.5095289 2.385928 2.5694373 2.50541 2.3794928 2.8486567 2.430404 2.3789105 2.8803492 2.2790122 2.466895 2.623157 2.5584338 2.467853 2.3276014 2.4987972 2.7652543 2.3835895 2.7642672 2.2855864 2.5270708 2.8723667 2.4306827 2.8429718 2.2854705 2.6556354 2.4908361 2.5857763 2.4367387 2.4249117 2.325399 2.4833531 2.8344412 2.3335865 2.5804996 2.658381 2.6073866
0.9179179 2.5762625 2.378765 2.2764316 2.5848916 2.4243302 2.6070237 2.2805343 2.5831704 2.4256105 2.337216 2.4451988 2.3321629 2.7557206 2.508429 2.3847263 2.568416 2.5043097 2.3784153 2.84762 2.4292004 2.377829 2.8793235 2.277855 2.4657965 2.6221116 2.5573955 2.4667594 2.3264499 2.4977684 2.7642074 2.3825085 2.7632236 2.2844071 2.5260322 2.8713472 2.4294705 2.8419394 2.2842925 2.6545787 2.4898124 2.584721 2.435527 2.4237182 2.3242278 2.4823184 2.8334143 2.3323963 2.5794415 2.6573286 2.6063695
0.9189189 2.575238 2.37759 2.2752738 2.583856 2.423246 2.6060066 2.2793949 2.5821264 2.4244306 2.3361447 2.444164 2.3309758 2.75468 2.50733 2.3835263 2.5673962 2.5032105 2.3773396 2.8465838 2.4279978 2.3767486 2.8782983 2.2766988 2.4647007 2.621067 2.556358 2.4656675 2.3253002 2.4967403 2.7631612 2.3814287 2.7621813 2.2832296 2.5249949 2.870329 2.4282594 2.840908 2.2831154 2.6535227 2.4887896 2.5836666 2.4343164 2.422526 2.323058 2.481284 2.832389 2.3312073 2.5783844 2.656277 2.6053534
0.9199199 2.574214 2.3764164 2.274117 2.5828226 2.4221623 2.60499 2.2782571 2.581083 2.4232516 2.335075 2.443131 2.3297894 2.7536407 2.5062318 2.3823273 2.566377 2.5021122 2.3762653 2.8455477 2.4267962 2.3756702 2.8772736 2.2755442 2.463605 2.620023 2.5553207 2.4645767 2.3241515 2.4957135 2.762116 2.3803504 2.7611394 2.282053 2.523958 2.869311 2.4270496 2.8398771 2.2819393 2.6524677 2.4877677 2.5826128 2.4331071 2.421335 2.3218899 2.4802504 2.8313644 2.3300185 2.5773282 2.6552267 2.6043382
0.9209209 2.5731912 2.3752437 2.2729616 2.58179 2.4210796 2.6039743 2.2771206 2.5800407 2.4220738 2.334006 2.4420996 2.328604 2.752602 2.5051343 2.3811285 2.5653586 2.5010145 2.3751917 2.844513 2.425596 2.3745918 2.8762493 2.2743907 2.4625099 2.6189795 2.5542848 2.4634864 2.3230042 2.4946876 2.7610717 2.3792732 2.7600992 2.2808774 2.5229223 2.868293 2.4258401 2.8388472 2.2807646 2.651413 2.486747 2.58156 2.431898 2.420144 2.3207226 2.479218 2.8303413 2.328832 2.5762727 2.6541765 2.603324
0.9219219 2.5721698 2.374072 2.271808 2.5807583 2.4199982 2.60296 2.2759855 2.5789995 2.4208975 2.3329387 2.4410691 2.3274205 2.7515647 2.5040386 2.3799312 2.5643415 2.499918 2.3741198 2.8434784 2.4243965 2.3735147 2.8752258 2.2732394 2.4614167 2.6179376 2.5532498 2.462398 2.3218584 2.4936633 2.7600284 2.3781977 2.7590597 2.2797034 2.5218868 2.8672764 2.424632 2.837819 2.279591 2.6503587 2.4857275 2.5805075 2.4306908 2.4189563 2.3195572 2.4781868 2.829318 2.327646 2.5752177 2.6531267 2.6023097
0.9229229 2.571148 2.3729022 2.2706547 2.579728 2.418918 2.6019464 2.2748518 2.5779595 2.4197228 2.3318717 2.440038 2.3262372 2.7505283 2.5029435 2.378735 2.5633254 2.4988222 2.3730488 2.8424444 2.423198 2.372439 2.8742027 2.2720883 2.4603243 2.6168966 2.5522156 2.4613104 2.3207138 2.492639 2.758987 2.3771226 2.7580214 2.2785301 2.5208526 2.8662608 2.4234242 2.8367906 2.278418 2.6493056 2.484708 2.579456 2.4294834 2.4177685 2.318393 2.4771566 2.8282962 2.3264608 2.5741634 2.6520782 2.601297
0.9239239 2.570128 2.3717332 2.2695036 2.578698 2.417839 2.6009336 2.2737205 2.5769203 2.4185486 2.3308067 2.4390097 2.325056 2.7494938 2.5018492 2.3775392 2.5623097 2.497728 2.3719792 2.8414114 2.4220002 2.3713648 2.8731806 2.2709398 2.4592328 2.6158557 2.5511825 2.4602237 2.3195703 2.4916158 2.7579453 2.3760498 2.7569838 2.2773585 2.5198193 2.8652463 2.4222174 2.8357632 2.277247 2.6482527 2.4836907 2.5784056 2.4282775 2.416582 2.3172297 2.4761267 2.827276 2.3252769 2.5731096 2.65103 2.6002855
0.9249249 2.5691085 2.3705654 2.2683532 2.57767 2.4167614 2.599922 2.2725897 2.575882 2.4173763 2.3297424 2.4379811 2.3238754 2.7484598 2.5007558 2.3763454 2.5612955 2.4966347 2.3709106 2.8403792 2.4208033 2.3702912 2.872159 2.2697914 2.4581423 2.614816 2.5501502 2.459139 2.3184283 2.4905934 2.756906 2.374977 2.7559476 2.276188 2.5187871 2.8642323 2.421012 2.834737 2.276077 2.647201 2.4826736 2.577355 2.4270728 2.4153972 2.3160684 2.4750986 2.8262558 2.324094 2.5720565 2.6499817 2.599275
0.9259259 2.56809 2.369399 2.2672048 2.5766425 2.4156852 2.5989108 2.27146 2.5748448 2.4162045 2.328679 2.4369547 2.3226957 2.7474275 2.499663 2.3751519 2.5602822 2.4955416 2.369844 2.8393476 2.4196072 2.3692193 2.8711386 2.2686455 2.4570534 2.6137767 2.5491183 2.458055 2.3172884 2.4895725 2.7558668 2.3739069 2.7549129 2.2750187 2.517756 2.8632193 2.4198077 2.8337114 2.2749085 2.6461494 2.4816585 2.5763056 2.4258685 2.4142134 2.314908 2.474071 2.8252373 2.3229125 2.5710046 2.6489353 2.598265
0.9269269 2.5670724 2.3682337 2.266057 2.5756154 2.4146097 2.5979006 2.2703316 2.573808 2.4150343 2.3276172 2.435928 2.3215165 2.746395 2.4985716 2.373959 2.55927 2.49445 2.368777 2.838316 2.4184124 2.3681479 2.8701181 2.2675 2.4559648 2.6127386 2.5480878 2.4569716 2.3161488 2.488552 2.7548285 2.3728375 2.7538784 2.2738495 2.516725 2.8622065 2.4186034 2.8326867 2.2737405 2.645099 2.4806437 2.5752563 2.4246655 2.4130306 2.313749 2.4730444 2.8242197 2.321732 2.569953 2.6478887 2.5972567
0.9279279 2.5660553 2.3670697 2.2649107 2.5745902 2.4135356 2.5968914 2.2692056 2.5727725 2.413866 2.3265562 2.4349031 2.3203394 2.7453642 2.4974809 2.372767 2.5582588 2.4933596 2.3677125 2.8372858 2.4172184 2.3670778 2.8690987 2.2663565 2.4548776 2.6117015 2.547058 2.4558902 2.3150103 2.4875326 2.7537925 2.3717692 2.7528453 2.2726822 2.5156956 2.861196 2.4174004 2.8316636 2.2725737 2.6440485 2.4796302 2.5742083 2.4234629 2.4118488 2.3125913 2.4720192 2.8232033 2.320552 2.5689018 2.6468434 2.5962484
0.9289289 2.5650396 2.3659065 2.2637658 2.5735657 2.4124625 2.5958834 2.268081 2.571738 2.4126978 2.325497 2.433879 2.319163 2.7443352 2.496391 2.3715765 2.5572479 2.4922693 2.3666482 2.8362556 2.4160254 2.3660088 2.8680797 2.265214 2.4537911 2.6106644 2.546029 2.4548092 2.3138735 2.4865143 2.752757 2.3707023 2.7518134 2.271517 2.5146668 2.8601851 2.4161978 2.830639 2.271408 2.6429987 2.4786172 2.5731606 2.4222617 2.410669 2.3114352 2.4709945 2.822187 2.3193736 2.5678513 2.6457984 2.5952413
0.9299299 2.564025 2.3647447 2.2626216 2.5725417 2.4113908 2.5948763 2.2669573 2.5707042 2.411532 2.3244383 2.4328554 2.3179877 2.743307 2.4953022 2.370387 2.5562387 2.491181 2.365586 2.8352263 2.4148333 2.3649411 2.8670607 2.264073 2.4527063 2.6096287 2.545001 2.4537296 2.3127382 2.4854963 2.7517226 2.3696368 2.7507825 2.2703514 2.513639 2.8591752 2.4149964 2.8296173 2.2702436 2.64195 2.4776053 2.5721142 2.4210615 2.40949 2.3102798 2.469971 2.8211725 2.318196 2.566802 2.6447542 2.594235
0.9309309 2.5630107 2.3635845 2.2614794 2.5715196 2.4103208 2.59387 2.265835 2.5696714 2.410366 2.3233807 2.4318333 2.3168135 2.7422795 2.4942143 2.3691986 2.5552301 2.4900928 2.3645244 2.8341978 2.413642 2.3638744 2.866043 2.2629337 2.4516215 2.6085935 2.543974 2.4526515 2.3116038 2.48448 2.7506886 2.3685727 2.7497523 2.269188 2.5126114 2.8581662 2.413796 2.8285952 2.2690806 2.6409013 2.4765942 2.5710673 2.4198618 2.4083123 2.3091257 2.4689481 2.8201582 2.3170202 2.565753 2.6437101 2.5932293
0.9319319 2.5619974 2.3624249 2.2603383 2.5704975 2.4092505 2.592864 2.264714 2.5686398 2.4092016 2.3223245 2.4308116 2.3156404 2.7412539 2.4931269 2.3680105 2.5542226 2.4890056 2.363463 2.8331692 2.4124515 2.3628082 2.865026 2.261795 2.4505384 2.6075592 2.5429473 2.4515738 2.3104703 2.4834645 2.749656 2.3675098 2.7487235 2.2680256 2.511586 2.8571577 2.412596 2.827574 2.2679186 2.6398537 2.475585 2.5700219 2.418663 2.407136 2.3079736 2.4679265 2.819145 2.315845 2.5647044 2.6426673 2.5922258
0.9329329 2.5609846 2.3612664 2.259198 2.569477 2.4081826 2.5918589 2.2635944 2.5676088 2.408039 2.321269 2.4297912 2.314468 2.7402284 2.4920409 2.3668237 2.5532155 2.4879193 2.362404 2.8321419 2.411262 2.3617432 2.8640087 2.2606583 2.4494557 2.6065252 2.5419216 2.4504972 2.3093386 2.4824495 2.7486246 2.3664474 2.747696 2.266863 2.510561 2.8561502 2.411397 2.8265543 2.2667575 2.6388066 2.4745758 2.5689764 2.4174645 2.40596 2.3068228 2.4669049 2.818133 2.3146703 2.5636568 2.6416242 2.5912218
0.9339339 2.559973 2.3601098 2.2580597 2.5684576 2.4071155 2.5908556 2.2624767 2.5665786 2.4068778 2.3202152 2.4287717 2.3132975 2.739205 2.4909558 2.3656383 2.55221 2.4868343 2.3613465 2.8311148 2.4100745 2.3606803 2.8629928 2.2595227 2.4483747 2.6054924 2.540897 2.4494226 2.3082087 2.4814358 2.747594 2.3653874 2.7466693 2.2657034 2.5095367 2.8551438 2.4101994 2.8255346 2.265598 2.6377604 2.473568 2.5679326 2.4162683 2.4047868 2.305673 2.4658854 2.817122 2.3134973 2.56261 2.6405826 2.5902197
0.9349349 2.5589619 2.3589537 2.2569215 2.5674384 2.40605 2.5898528 2.26136 2.5655491 2.4057176 2.319162 2.4277532 2.3121276 2.7381825 2.4898705 2.3644526 2.5512054 2.4857502 2.3602896 2.830089 2.4088864 2.3596182 2.8619776 2.2583878 2.4472947 2.60446 2.5398736 2.4483488 2.3070796 2.480423 2.7465644 2.364328 2.7456436 2.2645442 2.5085127 2.854138 2.409003 2.8245163 2.2644393 2.6367142 2.472561 2.5668883 2.4150722 2.4036126 2.3045242 2.4648662 2.8161116 2.3123245 2.5615635 2.6395407 2.5892177
0.9359359 2.557952 2.357799 2.255786 2.5664206 2.4049852 2.5888512 2.2602446 2.5645213 2.4045587 2.3181098 2.4267354 2.3109589 2.7371602 2.4887877 2.3632689 2.550202 2.4846673 2.3592339 2.829064 2.4076998 2.3585567 2.8609629 2.2572553 2.4462156 2.603429 2.538851 2.4472759 2.3059518 2.4794104 2.7455366 2.36327 2.7446182 2.263386 2.5074906 2.8531337 2.4078064 2.8234987 2.2632818 2.6356688 2.471555 2.5658455 2.4138777 2.4024413 2.3033774 2.4638486 2.815103 2.3111541 2.560518 2.6384997 2.5882177
0.9369369 2.5569432 2.3566458 2.2546506 2.5654035 2.4039218 2.58785 2.259131 2.5634933 2.4034004 2.317059 2.425719 2.309791 2.7361398 2.487705 2.362086 2.549199 2.4835844 2.358179 2.828038 2.4065142 2.3574963 2.8599486 2.2561235 2.4451377 2.602398 2.5378284 2.4462044 2.3048255 2.4783995 2.7445085 2.3622136 2.7435946 2.2622294 2.5064692 2.8521285 2.4066112 2.8224814 2.2621255 2.634624 2.4705508 2.564803 2.412683 2.4012709 2.3022313 2.4628313 2.8140945 2.309984 2.559472 2.6374593 2.5872183
0.9379379 2.555935 2.3554933 2.2535167 2.564387 2.4028594 2.5868502 2.258018 2.5624661 2.402244 2.3160086 2.4247034 2.3086247 2.7351198 2.4866228 2.3609037 2.5481977 2.482503 2.3571258 2.8270137 2.4053297 2.3564372 2.8589349 2.254993 2.4440598 2.6013684 2.5368073 2.4451337 2.3037007 2.477389 2.743482 2.3611581 2.7425718 2.2610726 2.5054483 2.8511252 2.4054167 2.8214657 2.26097 2.6335797 2.4695463 2.5637612 2.41149 2.4001012 2.3010864 2.4618149 2.813087 2.3088155 2.558427 2.6364195 2.5862195
0.9389389 2.5549278 2.354342 2.2523837 2.5633726 2.401798 2.5858502 2.2569075 2.5614407 2.4010882 2.3149602 2.4236884 2.3074589 2.7341018 2.4855425 2.3597226 2.5471969 2.481422 2.3560731 2.82599 2.4041455 2.3553793 2.8579214 2.2538636 2.4429839 2.600339 2.5357866 2.4440644 2.3025763 2.4763794 2.7424564 2.360104 2.7415502 2.2599187 2.5044286 2.850123 2.404223 2.8204503 2.259816 2.6325362 2.468543 2.5627198 2.4102974 2.3989336 2.2999434 2.4607997 2.8120809 2.3076472 2.5573838 2.6353803 2.5852215
0.9399399 2.5539217 2.3531923 2.2512527 2.5623581 2.4007382 2.584852 2.2557976 2.5604155 2.3999338 2.3139124 2.422675 2.3062947 2.733084 2.4844618 2.358542 2.5461965 2.4803424 2.3550222 2.8249662 2.4029627 2.3543217 2.8569093 2.2527363 2.4419081 2.59931 2.5347667 2.4429958 2.301453 2.4753714 2.7414324 2.3590512 2.7405295 2.2587652 2.5034091 2.8491209 2.4030302 2.8194351 2.2586634 2.631493 2.4675412 2.5616794 2.409106 2.3977668 2.2988017 2.4597855 2.811075 2.3064806 2.5563397 2.6343417 2.5842245
0.9409409 2.5529153 2.3520432 2.2501223 2.561345 2.3996792 2.5838542 2.2546892 2.5593915 2.3987806 2.3128655 2.4216614 2.3051307 2.732068 2.483383 2.3573632 2.5451975 2.4792643 2.3539724 2.8239436 2.4017813 2.3532658 2.8558972 2.2516098 2.440834 2.5982823 2.533748 2.4419289 2.3003325 2.4743638 2.7404091 2.3579998 2.73951 2.2576127 2.5023913 2.8481202 2.4018383 2.8184214 2.2575111 2.6304502 2.4665396 2.560639 2.4079156 2.3966007 2.2976608 2.4587717 2.8100705 2.305315 2.555297 2.6333034 2.5832286
0.9419419 2.5519104 2.3508952 2.248994 2.5603323 2.3986218 2.582858 2.2535822 2.5583684 2.397629 2.31182 2.4206495 2.3039684 2.7310524 2.482305 2.3561847 2.5441997 2.4781864 2.3529232 2.8229218 2.4005995 2.3522108 2.854886 2.250485 2.439761 2.597255 2.53273 2.4408627 2.2992117 2.473357 2.7393868 2.3569489 2.7384913 2.2564619 2.5013742 2.8471205 2.4006476 2.8174088 2.2563608 2.6294081 2.4655397 2.5595987 2.4067254 2.3954358 2.2965214 2.4577599 2.8090672 2.30415 2.554255 2.6322658 2.5822334
0.9429429 2.5509062 2.3497484 2.2478657 2.5593214 2.3975646 2.5818615 2.2524772 2.5573459 2.396478 2.3107748 2.4196384 2.302807 2.7300382 2.4812272 2.3550062 2.543202 2.477109 2.3518748 2.8218994 2.399419 2.3511562 2.8538747 2.2493606 2.4386878 2.5962284 2.5317128 2.4397974 2.2980924 2.4723506 2.7383652 2.3558998 2.7374735 2.2553113 2.5003572 2.8461204 2.3994565 2.8163955 2.2552109 2.6283662 2.4645405 2.5585601 2.4055371 2.3942723 2.2953832 2.4567475 2.808064 2.3029861 2.5532124 2.6312284 2.5812385
0.9439439 2.5499032 2.3486032 2.2467394 2.55831 2.39651 2.5808678 2.2513728 2.5563238 2.395329 2.3097322 2.4186277 2.3016465 2.7290254 2.4801507 2.3538296 2.5422053 2.476033 2.3508286 2.8208785 2.3982394 2.3501039 2.8528643 2.248238 2.4376168 2.595202 2.5306966 2.4387338 2.296975 2.471346 2.7373455 2.3548517 2.7364573 2.254162 2.4993415 2.845122 2.3982675 2.8153844 2.2540622 2.627325 2.4635415 2.5575216 2.4043489 2.3931096 2.294246 2.455737 2.8070626 2.3018234 2.552172 2.6301916 2.5802448
0.9449449 2.5489016 2.3474584 2.2456138 2.5573 2.3954554 2.5798736 2.25027 2.555303 2.3941803 2.308689 2.4176188 2.300487 2.728013 2.479075 2.3526545 2.5412107 2.474958 2.3497827 2.8198583 2.3970613 2.3490512 2.8518543 2.2471166 2.4365456 2.594177 2.5296812 2.4376707 2.2958586 2.4703417 2.7363255 2.3538053 2.7354412 2.253014 2.4983277 2.8441234 2.397079 2.814373 2.2529154 2.6262846 2.4625442 2.5564842 2.4031618 2.3919487 2.2931106 2.4547272 2.806062 2.300662 2.551131 2.6291559 2.5792527
0.9459459 2.5478995 2.3463154 2.24449 2.556291 2.394402 2.5788798 2.2491689 2.5542831 2.393033 2.3076472 2.41661 2.2993293 2.7270021 2.4780002 2.351479 2.540217 2.473883 2.348738 2.8188384 2.395883 2.348001 2.8508453 2.2459972 2.4354763 2.5931525 2.528666 2.4366093 2.2947428 2.4693384 2.7353072 2.3527598 2.7344265 2.2518673 2.4973133 2.8431273 2.395891 2.8133638 2.2517693 2.6252444 2.461548 2.5554464 2.4019756 2.3907893 2.2919765 2.4537187 2.805062 2.2995017 2.550091 2.62812 2.578261
0.9469469 2.5468988 2.3451734 2.243367 2.555283 2.3933501 2.577888 2.248068 2.5532632 2.3918877 2.3066068 2.4156027 2.2981715 2.7259917 2.4769263 2.350305 2.5392222 2.4728098 2.3476944 2.8178186 2.3947067 2.34695 2.8498366 2.2448778 2.4344072 2.5921285 2.5276527 2.4355485 2.2936287 2.468336 2.7342896 2.3517156 2.733413 2.2507215 2.4963007 2.8421307 2.3947043 2.8123536 2.250624 2.6242046 2.4605522 2.55441 2.40079 2.38963 2.2908437 2.4527102 2.8040628 2.2983418 2.5490513 2.627085 2.5772696
0.9479479 2.5458987 2.3440323 2.2422452 2.5542755 2.3923001 2.5768971 2.2469704 2.552245 2.3907428 2.3055673 2.4145958 2.2970157 2.724983 2.4758532 2.3491325 2.5382302 2.4717374 2.346653 2.8168006 2.3935313 2.3459024 2.8488288 2.243761 2.43334 2.591105 2.5266402 2.4344895 2.292517 2.4673347 2.7332735 2.3506727 2.7324004 2.2495768 2.4952886 2.8411355 2.3935187 2.8113456 2.2494802 2.6231656 2.4595573 2.5533736 2.3996062 2.3884726 2.2897112 2.4517033 2.803065 2.2971835 2.5480123 2.6260502 2.5762799
0.9489489 2.5449 2.3428924 2.2411246 2.5532691 2.3912497 2.575906 2.245873 2.5512269 2.3895993 2.3045287 2.4135902 2.2958605 2.723976 2.4747808 2.34796 2.5372386 2.4706655 2.3456109 2.8157818 2.3923557 2.3448536 2.8478208 2.2426445 2.432273 2.5900822 2.5256271 2.4334311 2.2914045 2.4663339 2.7322576 2.3496313 2.7313883 2.248434 2.4942775 2.8401403 2.392333 2.8103375 2.2483373 2.6221273 2.4585633 2.5523372 2.3984225 2.3873162 2.288581 2.450697 2.8020673 2.2960258 2.5469732 2.6250157 2.5752912
0.9499499 2.5439022 2.3417532 2.2400048 2.5522637 2.3902016 2.5749168 2.244777 2.5502098 2.3884566 2.3034909 2.4125853 2.2947066 2.722969 2.4737093 2.3467886 2.5362482 2.4695947 2.3445702 2.814764 2.3911817 2.3438065 2.846814 2.2415297 2.4312072 2.5890598 2.5246158 2.4323735 2.290294 2.4653342 2.7312436 2.3485906 2.7303782 2.247291 2.4932673 2.8391464 2.3911486 2.8093302 2.2471952 2.621089 2.4575708 2.5513024 2.3972397 2.3861606 2.2874517 2.4496918 2.8010716 2.2948694 2.5459356 2.623982 2.5743032
0.950951 2.542904 2.3406155 2.2388864 2.551258 2.3891535 2.5739276 2.2436824 2.5491931 2.3873158 2.3024538 2.411581 2.2935534 2.721963 2.4726381 2.345618 2.5352578 2.4685247 2.3435316 2.813747 2.390008 2.3427606 2.8458076 2.240416 2.4301422 2.588038 2.5236049 2.4313173 2.2891846 2.4643345 2.7302299 2.3475513 2.7293675 2.2461495 2.4922576 2.8381534 2.389964 2.8083234 2.2460537 2.6200504 2.4565783 2.5502675 2.3960576 2.3850062 2.2863233 2.4486864 2.8000765 2.2937136 2.5448978 2.6229482 2.5733156
0.951952 2.5419073 2.3394785 2.2377691 2.5502539 2.3881078 2.5729399 2.2425895 2.548177 2.3861754 2.3014185 2.4105778 2.2924008 2.720959 2.4715686 2.3444486 2.5342693 2.4674556 2.3424938 2.8127306 2.388836 2.3417153 2.844802 2.2393034 2.429078 2.5870175 2.522595 2.4302623 2.2880769 2.4633362 2.7292175 2.3465128 2.72836 2.2450092 2.4912493 2.837161 2.3887818 2.807318 2.2449138 2.6190128 2.4555874 2.549233 2.3948765 2.383853 2.2851958 2.4476826 2.7990818 2.2925596 2.5438612 2.6219149 2.5723295
0.952953 2.5409112 2.3383427 2.2366529 2.5492504 2.387062 2.5719523 2.2414973 2.5471618 2.3850365 2.3003836 2.4095752 2.2912502 2.719955 2.4704993 2.3432794 2.5332808 2.4663875 2.3414564 2.8117142 2.3876638 2.3406715 2.843796 2.2381923 2.4280148 2.5859966 2.5215855 2.4292083 2.28697 2.462339 2.7282062 2.345476 2.7273517 2.24387 2.4902413 2.8361692 2.3875995 2.806313 2.2437754 2.617976 2.4545975 2.5481992 2.3936963 2.382701 2.28407 2.4466798 2.798088 2.291406 2.5428243 2.6208823 2.571344
0.953954 2.5399168 2.337209 2.235538 2.5482476 2.3860185 2.5709665 2.2404065 2.5461473 2.383899 2.2993493 2.4085736 2.2901003 2.7189524 2.4694312 2.3421118 2.5322936 2.4653199 2.3404207 2.8106987 2.3864934 2.339629 2.8427918 2.2370825 2.4269526 2.5849767 2.5205774 2.4281554 2.2858644 2.4613423 2.7271953 2.3444405 2.7263446 2.2427318 2.4892344 2.8351793 2.386418 2.8053093 2.2426383 2.6169393 2.4536076 2.5471663 2.392517 2.3815503 2.282946 2.4456787 2.7970958 2.2902539 2.541788 2.6198506 2.570359
0.954955 2.5389225 2.3360753 2.234424 2.547246 2.3849754 2.569981 2.2393181 2.545134 2.3827622 2.298317 2.4075732 2.288951 2.7179513 2.468364 2.3409448 2.531308 2.4642532 2.3393853 2.8096838 2.3853238 2.3385866 2.8417876 2.2359738 2.4258912 2.5839574 2.5195694 2.4271035 2.28476 2.460347 2.726186 2.3434057 2.7253397 2.241595 2.4882286 2.8341887 2.385238 2.8043053 2.2415016 2.6159034 2.4526196 2.5461335 2.391339 2.380401 2.2818234 2.4446769 2.796104 2.289102 2.5407522 2.6188188 2.5693758
0.955956 2.537929 2.3349423 2.2333114 2.5462446 2.383933 2.568996 2.2382302 2.5441203 2.3816268 2.2972846 2.4065735 2.2878027 2.7169502 2.4672968 2.3397782 2.530322 2.4631872 2.3383512 2.8086689 2.3841543 2.337545 2.8407834 2.2348664 2.4248302 2.5829384 2.5185618 2.4260526 2.2836564 2.4593523 2.7251773 2.3423724 2.7243342 2.2404585 2.4872231 2.8331995 2.3840575 2.8033023 2.2403662 2.6148677 2.451632 2.5451007 2.3901608 2.379252 2.2807012 2.443677 2.795113 2.2879515 2.539717 2.6177876 2.5683925
0.956957 2.5369358 2.333811 2.2321997 2.5452442 2.382893 2.5680127 2.2371428 2.543108 2.3804927 2.2962537 2.405574 2.2866554 2.7159505 2.466231 2.338613 2.5293376 2.462123 2.337319 2.8076549 2.3829863 2.336505 2.83978 2.2337604 2.4237704 2.58192 2.5175567 2.4250033 2.2825546 2.4583578 2.72417 2.34134 2.7233305 2.2393234 2.4862187 2.8322113 2.382879 2.8023005 2.239232 2.6138318 2.4506445 2.5440688 2.3889842 2.3781044 2.2795806 2.4426773 2.7941236 2.2868023 2.5386827 2.6167564 2.5674105
0.957958 2.5359445 2.3326805 2.2310889 2.5442448 2.3818529 2.5670295 2.2360582 2.5420966 2.3793592 2.2952237 2.4045765 2.2855096 2.714952 2.465166 2.337448 2.528354 2.461058 2.3362865 2.8066406 2.3818188 2.3354654 2.8387768 2.2326555 2.4227116 2.580902 2.5165505 2.4239535 2.281453 2.4573646 2.7231627 2.3403091 2.7223272 2.2381897 2.4852152 2.8312228 2.3817003 2.8012986 2.2380989 2.6127968 2.4496586 2.5430377 2.3878083 2.3769586 2.2784607 2.4416783 2.7931342 2.285654 2.5376477 2.6157255 2.566429
0.958959 2.534953 2.331552 2.2299798 2.5432456 2.3808148 2.5660474 2.234974 2.5410852 2.3782277 2.2941942 2.403579 2.284364 2.7139544 2.4641016 2.3362842 2.527372 2.459995 2.335256 2.8056288 2.380652 2.334427 2.8377752 2.2315512 2.4216537 2.5798848 2.515546 2.4229064 2.2803533 2.4563723 2.7221565 2.339279 2.7213254 2.2370563 2.4842129 2.8302357 2.380523 2.8002987 2.2369661 2.611762 2.4486737 2.5420063 2.386633 2.3758125 2.2773426 2.4406803 2.792147 2.2845066 2.5366144 2.614695 2.565449
0.95996 2.5339627 2.3304229 2.2288713 2.542247 2.379777 2.5650663 2.233892 2.5400748 2.3770967 2.2931662 2.4025826 2.2832198 2.7129579 2.4630382 2.335121 2.5263891 2.4589322 2.3342261 2.804616 2.3794863 2.333389 2.8367734 2.230449 2.4205966 2.578868 2.514542 2.4218597 2.279254 2.455381 2.7211523 2.3382504 2.7203245 2.2359252 2.4832106 2.8292496 2.3793461 2.799298 2.235835 2.6107273 2.4476895 2.5409758 2.3854585 2.3746688 2.276225 2.439684 2.7911594 2.28336 2.5355806 2.6136656 2.5644689
0.960961 2.532974 2.329296 2.227764 2.5412493 2.378741 2.564086 2.2328105 2.5390644 2.375967 2.2921383 2.4015868 2.282076 2.711963 2.4619753 2.3339589 2.5254083 2.4578705 2.3331974 2.8036041 2.3783214 2.3323526 2.8357725 2.229347 2.41954 2.5778515 2.513539 2.4208148 2.2781568 2.4543896 2.7201483 2.3372228 2.7193239 2.2347941 2.48221 2.8282642 2.3781703 2.798299 2.234705 2.6096935 2.4467058 2.5399451 2.3842854 2.3735259 2.2751095 2.4386873 2.7901735 2.2822142 2.5345476 2.6126359 2.5634904
0.961962 2.531985 2.3281693 2.2266574 2.540252 2.3777053 2.563106 2.2317312 2.538055 2.3748379 2.2911115 2.4005919 2.2809343 2.710969 2.4609134 2.3327973 2.5244286 2.4568093 2.3321693 2.8025928 2.3771565 2.3313167 2.8347712 2.2282467 2.4184844 2.5768356 2.5125363 2.4197705 2.27706 2.4533997 2.7191453 2.3361964 2.7183251 2.2336643 2.48121 2.8272789 2.3769948 2.7973008 2.233576 2.6086595 2.4457235 2.5389152 2.3831122 2.3723836 2.2739944 2.4376917 2.7891881 2.2810702 2.533515 2.6116066 2.5625129
0.962963 2.5309975 2.3270442 2.2255523 2.5392556 2.3766713 2.562127 2.230652 2.537046 2.3737106 2.290086 2.399598 2.2797928 2.709975 2.4598517 2.3316364 2.5234487 2.455749 2.3311424 2.8015816 2.3759928 2.3302817 2.8337712 2.2271478 2.4174294 2.5758204 2.5115342 2.4187267 2.2759645 2.4524112 2.718143 2.3351715 2.7173266 2.2325351 2.4802098 2.826295 2.3758202 2.7963028 2.2324479 2.607626 2.4447415 2.537886 2.3819404 2.3712425 2.2728806 2.436697 2.788203 2.2799265 2.5324821 2.6105773 2.5615354
0.963964 2.53001 2.3259196 2.2244477 2.53826 2.375638 2.5611496 2.2295752 2.536038 2.372584 2.2890608 2.398604 2.2786517 2.7089825 2.4587915 2.3304768 2.52247 2.4546895 2.3301165 2.8005714 2.3748307 2.3292475 2.8327713 2.22605 2.4163756 2.5748057 2.5105336 2.417684 2.27487 2.451422 2.7171423 2.3341467 2.7163289 2.2314076 2.4792118 2.8253117 2.3746462 2.7953057 2.2313206 2.606593 2.4437594 2.536857 2.3807688 2.370103 2.2717686 2.4357038 2.7872198 2.2787838 2.531451 2.6095483 2.560559
0.964965 2.5290236 2.3247967 2.2233446 2.537265 2.3746061 2.5601723 2.2284994 2.5350301 2.371459 2.2880368 2.3976119 2.2775126 2.7079916 2.4577317 2.3293176 2.5214925 2.4536312 2.3290918 2.7995615 2.3736691 2.3282144 2.8317728 2.2249537 2.4153223 2.5737917 2.509533 2.416643 2.2737772 2.4504347 2.7161427 2.333124 2.715333 2.2302806 2.4782145 2.8243299 2.3734732 2.7943094 2.2301948 2.6055598 2.4427803 2.5358284 2.3795984 2.368964 2.2706575 2.4347107 2.7862372 2.277642 2.5304198 2.6085207 2.5595844
0.965966 2.5280383 2.3236737 2.2222426 2.5362706 2.3735754 2.559196 2.2274246 2.5340228 2.3703349 2.2870138 2.3966203 2.2763739 2.7070005 2.456673 2.3281593 2.520516 2.4525733 2.328068 2.7985518 2.3725076 2.3271818 2.8307738 2.2238579 2.4142706 2.572777 2.508533 2.415603 2.2726853 2.4494479 2.7151427 2.3321018 2.7143369 2.2291553 2.477217 2.8233476 2.3723009 2.7933137 2.2290702 2.604527 2.4418008 2.5348 2.3784294 2.367826 2.269547 2.433718 2.7852554 2.276502 2.5293884 2.607492 2.5586095
0.966967 2.527053 2.3225522 2.2211418 2.5352767 2.3725452 2.5582201 2.226352 2.5330157 2.369212 2.2859907 2.395629 2.2752368 2.706011 2.4556148 2.3270013 2.5195396 2.451516 2.327045 2.797543 2.3713467 2.3261502 2.8297753 2.2227635 2.4132187 2.5717638 2.507534 2.4145634 2.2715938 2.4484618 2.714145 2.3310812 2.7133431 2.2280302 2.4762213 2.8223667 2.3711288 2.7923188 2.2279458 2.6034942 2.4408224 2.533772 2.3772604 2.3666894 2.268438 2.4327269 2.784274 2.275362 2.528357 2.6064644 2.5576358
0.967968 2.5260694 2.3214319 2.220041 2.5342834 2.3715162 2.5572455 2.225279 2.5320091 2.3680892 2.2849696 2.3946388 2.2741 2.705022 2.454557 2.3258443 2.5185645 2.4504592 2.3260226 2.796534 2.3701875 2.3251193 2.8287776 2.2216697 2.4121673 2.57075 2.5065358 2.413525 2.2705035 2.4474764 2.7131467 2.3300614 2.712349 2.2269063 2.4752257 2.821386 2.3699574 2.7913244 2.2268229 2.6024625 2.439844 2.5327446 2.3760922 2.3655534 2.2673304 2.4317358 2.7832937 2.2742233 2.5273273 2.6054368 2.5566623
0.968969 2.5250864 2.3203125 2.218942 2.53329 2.3704884 2.556272 2.2242088 2.5310037 2.3669686 2.2839487 2.3936498 2.2729645 2.7040353 2.4534998 2.3246884 2.51759 2.4494038 2.3250017 2.7955265 2.3690288 2.3240898 2.8277805 2.220578 2.4111173 2.5697374 2.5055385 2.412488 2.2694151 2.4464917 2.7121506 2.3290431 2.7113562 2.2257836 2.474231 2.8204067 2.3687878 2.7903304 2.2257013 2.6014304 2.438867 2.5317175 2.3749256 2.364419 2.2662237 2.4307463 2.782315 2.2730858 2.5262966 2.6044095 2.5556903
0.96997 2.5241036 2.319194 2.2178438 2.532298 2.3694615 2.5552988 2.2231393 2.5299988 2.365848 2.2829285 2.3926613 2.2718294 2.7030492 2.4524438 2.323533 2.5166168 2.448349 2.3239818 2.794519 2.3678708 2.3230605 2.8267837 2.219487 2.4100683 2.5687249 2.5045414 2.4114518 2.268327 2.4455082 2.7111552 2.3280253 2.7103646 2.224662 2.473238 2.8194277 2.3676178 2.7893376 2.2245805 2.6003985 2.4378908 2.5306904 2.373759 2.3632855 2.2651181 2.4297574 2.7813368 2.271949 2.5252674 2.6033823 2.5547192
0.970971 2.523122 2.318076 2.2167466 2.5313058 2.3684359 2.5543263 2.2220714 2.5289934 2.3647296 2.2819095 2.3916736 2.2706954 2.702063 2.4513881 2.3223777 2.515644 2.4472945 2.3229628 2.7935119 2.366713 2.3220317 2.825787 2.2183976 2.4090197 2.5677125 2.5035448 2.4104166 2.2672398 2.4445252 2.7101603 2.327009 2.7093737 2.2235413 2.4722447 2.818449 2.3664486 2.7883446 2.2234604 2.5993671 2.4369154 2.5296636 2.3725934 2.3621523 2.264014 2.4287686 2.7803588 2.2708127 2.524237 2.602355 2.5537481
0.971972 2.5221412 2.3169594 2.2156506 2.530315 2.3674111 2.5533545 2.2210038 2.527989 2.3636112 2.2808907 2.3906865 2.2695622 2.701079 2.4503334 2.321224 2.5146718 2.4462402 2.3219442 2.7925053 2.3655562 2.3210044 2.8247914 2.2173088 2.4079719 2.5667007 2.5025492 2.4093826 2.2661543 2.443543 2.7091665 2.325994 2.7083836 2.2224216 2.471253 2.817472 2.3652802 2.7873533 2.222342 2.5983355 2.4359412 2.5286374 2.3714285 2.3610208 2.2629101 2.427781 2.7793822 2.269678 2.523208 2.6013286 2.5527787
0.972973 2.521161 2.3158433 2.2145548 2.5293238 2.3663874 2.552384 2.219939 2.5269845 2.3624947 2.2798731 2.3897 2.2684302 2.7000947 2.4492793 2.32007 2.513701 2.4451878 2.3209271 2.7914996 2.3644001 2.3199775 2.8237963 2.2162213 2.4069247 2.5656888 2.5015538 2.408349 2.2650695 2.4425616 2.7081735 2.3249793 2.7073941 2.2213027 2.4702616 2.8164954 2.3641126 2.7863626 2.2212238 2.5973036 2.4349668 2.5276108 2.370264 2.3598895 2.2618077 2.4267933 2.7784066 2.2685437 2.522179 2.6003017 2.5518093
0.973974 2.5201814 2.3147283 2.2134602 2.528334 2.3653646 2.5514145 2.2188745 2.5259805 2.3613787 2.2788558 2.3887148 2.2672987 2.6991122 2.448226 2.3189173 2.5127306 2.444136 2.3199105 2.7904935 2.363245 2.3189514 2.822801 2.2151344 2.4058778 2.5646777 2.5005605 2.407317 2.2639854 2.4415808 2.7071815 2.3239658 2.706406 2.2201848 2.469271 2.815519 2.3629458 2.7853718 2.220107 2.596273 2.4339933 2.5265856 2.3691006 2.3587599 2.260707 2.4258077 2.7774315 2.267411 2.52115 2.599275 2.5508409
0.974975 2.5192027 2.313614 2.2123666 2.5273442 2.364343 2.5504446 2.2178116 2.5249774 2.3602643 2.2778397 2.3877301 2.266168 2.6981306 2.4471734 2.3177652 2.5117612 2.4430842 2.3188949 2.7894883 2.3620906 2.317926 2.8218074 2.214049 2.404832 2.5636673 2.4995663 2.4062858 2.2629023 2.4406009 2.7061903 2.3229537 2.7054186 2.219068 2.4682815 2.8145442 2.3617792 2.7843823 2.2189913 2.595242 2.4330208 2.5255597 2.367938 2.3576314 2.2596068 2.424822 2.7764578 2.266279 2.5201213 2.5982492 2.549874
0.975976 2.5182247 2.312501 2.2112744 2.5263546 2.363323 2.5494764 2.21675 2.5239742 2.359151 2.276824 2.3867455 2.265039 2.6971502 2.4461207 2.3166137 2.5107927 2.4420335 2.3178804 2.7884843 2.3609364 2.3169022 2.8208137 2.212965 2.4037871 2.5626562 2.4985733 2.4052553 2.261821 2.439622 2.7052004 2.3219426 2.7044327 2.2179518 2.4672928 2.8135698 2.3606133 2.7833934 2.217876 2.594211 2.432049 2.5245345 2.366776 2.3565035 2.2585073 2.4238374 2.7754843 2.2651477 2.5190933 2.5972233 2.548907
0.976977 2.517247 2.3113885 2.2101822 2.5253654 2.3623028 2.5485082 2.2156894 2.5229719 2.3580377 2.275809 2.3857617 2.2639096 2.6961699 2.445069 2.3154628 2.5098245 2.440983 2.3168664 2.7874799 2.359783 2.315878 2.8198195 2.2118812 2.4027426 2.5616462 2.4975805 2.4042263 2.26074 2.438643 2.7042108 2.320932 2.7034469 2.2168362 2.4663048 2.8125954 2.3594477 2.7824054 2.2167618 2.5931797 2.431078 2.5235088 2.3656142 2.3553767 2.2574096 2.422853 2.7745123 2.2640176 2.518065 2.596197 2.5479412
0.977978 2.516271 2.3102765 2.2090917 2.5243766 2.3612845 2.5475419 2.21463 2.5219688 2.3569252 2.2747948 2.3847797 2.2627823 2.695191 2.4440186 2.314313 2.5088573 2.4399335 2.315854 2.786476 2.3586307 2.3148546 2.8188267 2.2107992 2.4016986 2.560636 2.496589 2.4031978 2.2596598 2.4376657 2.7032216 2.319923 2.702462 2.2157226 2.4653182 2.8116221 2.3582835 2.7814171 2.2156491 2.5921493 2.430108 2.5224845 2.3644538 2.3542511 2.2563124 2.4218698 2.7735407 2.2628884 2.5170376 2.5951715 2.5469763
0.978979 2.5152953 2.3091657 2.2080011 2.5233886 2.3602662 2.5465753 2.2135715 2.520967 2.3558147 2.2737813 2.3837974 2.2616546 2.6942132 2.4429684 2.313163 2.5078907 2.4388843 2.314841 2.7854724 2.3574784 2.313832 2.817834 2.2097173 2.4006553 2.5596259 2.4955976 2.4021704 2.2585807 2.4366882 2.7022336 2.3189144 2.701478 2.2146091 2.4643316 2.8106496 2.357119 2.7804298 2.2145371 2.5911188 2.4291382 2.52146 2.3632941 2.3531258 2.2552168 2.4208868 2.7725694 2.2617598 2.5160098 2.5941455 2.546012
0.97998 2.5143204 2.3080559 2.206912 2.5224009 2.3592498 2.5456104 2.212515 2.5199652 2.3547053 2.272768 2.3828158 2.2605288 2.6932364 2.4419188 2.3120136 2.5069249 2.4378362 2.3138306 2.7844696 2.356327 2.3128104 2.816842 2.2086375 2.3996131 2.5586164 2.4946067 2.4011445 2.2575028 2.4357114 2.7012475 2.3179078 2.7004948 2.2134972 2.4633455 2.8096786 2.3559556 2.779444 2.213426 2.5900881 2.4281688 2.5204353 2.3621354 2.352002 2.254122 2.419905 2.7715998 2.2606325 2.514982 2.5931196 2.5450475
0.980981 2.5133462 2.3069468 2.2058232 2.5214133 2.3582337 2.5446448 2.2114594 2.5189638 2.3535964 2.271756 2.381835 2.2594032 2.6922598 2.4408703 2.3108652 2.5059602 2.4367886 2.3128197 2.7834668 2.3551762 2.311789 2.8158507 2.2075582 2.398571 2.5576074 2.4936166 2.4001188 2.2564259 2.4347358 2.700261 2.3169007 2.6995125 2.2123857 2.4623604 2.808707 2.3547926 2.778458 2.2123158 2.589057 2.4272003 2.5194113 2.3609767 2.3508785 2.2530282 2.4189236 2.7706306 2.2595055 2.5139549 2.5920942 2.5440845
0.981982 2.512372 2.3058379 2.2047358 2.5204265 2.3572192 2.5436814 2.2104053 2.517962 2.352488 2.2707443 2.3808553 2.2582786 2.6912847 2.4398215 2.3097172 2.5049956 2.435742 2.3118098 2.782465 2.354026 2.3107686 2.8148594 2.20648 2.39753 2.5565977 2.4926276 2.3990946 2.2553499 2.4337611 2.6992762 2.3158958 2.6985314 2.211275 2.4613762 2.8077376 2.3536303 2.7774734 2.2112064 2.588027 2.4262328 2.518387 2.359819 2.3497567 2.2519352 2.417943 2.7696626 2.2583797 2.5129282 2.5910685 2.5431223
0.982983 2.5113997 2.3047302 2.203649 2.5194392 2.3562055 2.5427184 2.2093523 2.5169616 2.3513818 2.2697334 2.379876 2.2571552 2.6903107 2.4387734 2.3085701 2.5040326 2.4346948 2.3108017 2.7814636 2.352877 2.3097494 2.8138688 2.2054026 2.396489 2.5555892 2.4916377 2.398071 2.2542744 2.432787 2.6982918 2.314891 2.697551 2.2101657 2.460393 2.8067675 2.3524685 2.776489 2.2100983 2.5869956 2.425266 2.5173633 2.358662 2.3486354 2.2508435 2.4169626 2.7686949 2.2572553 2.511901 2.5900433 2.5421615
0.983984 2.5104277 2.3036234 2.202563 2.5184531 2.3551927 2.5417557 2.2082999 2.5159605 2.3502755 2.268722 2.3788974 2.256032 2.6893368 2.437726 2.3074234 2.5030699 2.4336495 2.3097935 2.7804625 2.351728 2.3087301 2.812879 2.2043266 2.395449 2.5545797 2.4906497 2.3970487 2.2531996 2.4318132 2.6973083 2.313888 2.6965709 2.2090564 2.4594104 2.805799 2.3513064 2.775505 2.2089908 2.5859652 2.4242997 2.5163395 2.3575053 2.3475144 2.2497523 2.4159837 2.7677288 2.2561307 2.5108743 2.5890172 2.5412002
0.984985 2.5094562 2.3025167 2.201478 2.5174665 2.354181 2.5407934 2.2072496 2.51496 2.3491704 2.267712 2.3779197 2.2549093 2.6883643 2.4366796 2.3062768 2.5021071 2.4326038 2.3087862 2.7794619 2.3505793 2.3077111 2.8118887 2.2032516 2.394409 2.5535712 2.4896617 2.3960264 2.252126 2.43084 2.6963263 2.3128858 2.6955924 2.2079487 2.4584286 2.804831 2.350146 2.774522 2.2078846 2.5849345 2.4233341 2.5153155 2.3563495 2.3463945 2.248663 2.4150047 2.7667627 2.2550075 2.5098472 2.5879922 2.5402398
0.985986 2.5084853 2.3014112 2.200393 2.516481 2.35317 2.5398328 2.2061996 2.5139592 2.3480663 2.2667034 2.3769414 2.2537875 2.6873922 2.4356334 2.3051317 2.5011463 2.4315588 2.3077803 2.7784615 2.349432 2.3066936 2.810899 2.2021773 2.3933702 2.5525627 2.4886744 2.395006 2.2510536 2.4298685 2.695344 2.3118837 2.6946144 2.2068417 2.4574475 2.8038626 2.348986 2.7735395 2.2067788 2.5839036 2.4223685 2.5142925 2.3551946 2.345276 2.2475736 2.4140265 2.7657979 2.2538857 2.508821 2.5869668 2.5392804
0.986987 2.5075154 2.3003063 2.1993096 2.5154948 2.3521602 2.5388727 2.205151 2.5129583 2.3469634 2.2656944 2.375965 2.2526667 2.6864216 2.434588 2.3039858 2.5001855 2.4305146 2.3067744 2.7774622 2.3482847 2.305676 2.8099108 2.2011042 2.3923314 2.5515542 2.4876876 2.3939862 2.2499812 2.4288967 2.6943634 2.310883 2.6936374 2.2057352 2.4564674 2.802896 2.3478255 2.7725575 2.2056744 2.5828729 2.4214041 2.513269 2.3540397 2.344158 2.2464855 2.413049 2.7648335 2.2527645 2.507794 2.585941 2.5383215
0.987988 2.5065455 2.2992024 2.1982265 2.5145092 2.351151 2.537913 2.204104 2.511958 2.345861 2.264686 2.3749895 2.2515473 2.6854515 2.4335427 2.302841 2.4992251 2.4294713 2.30577 2.7764628 2.3471377 2.3046594 2.808922 2.2000315 2.3912933 2.5505452 2.4867015 2.392967 2.2489107 2.4279253 2.6933827 2.3098829 2.6926608 2.20463 2.4554873 2.80193 2.3466668 2.771577 2.2045705 2.5818412 2.4204402 2.5122454 2.3528857 2.3430407 2.2453985 2.4120715 2.7638707 2.251644 2.5067682 2.5849152 2.5373635
0.988989 2.505577 2.298099 2.197144 2.513524 2.3501425 2.536954 2.2030578 2.5109577 2.3447597 2.2636778 2.3740134 2.2504272 2.6844826 2.4324985 2.3016963 2.4982662 2.4284277 2.3047655 2.775464 2.3459916 2.3036427 2.8079343 2.19896 2.3902562 2.5495374 2.4857152 2.3919487 2.24784 2.4269552 2.6924036 2.3088841 2.6916852 2.203525 2.4545083 2.8009653 2.3455079 2.770596 2.2034676 2.58081 2.4194765 2.511222 2.3517323 2.3419242 2.2443128 2.4110951 2.7629082 2.2505245 2.5057414 2.58389 2.5364065
0.98999 2.5046086 2.2969964 2.1960623 2.512539 2.3491354 2.5359957 2.2020137 2.5099578 2.3436587 2.2626712 2.3730388 2.2493088 2.6835146 2.4314547 2.300553 2.4973075 2.4273853 2.303762 2.7744648 2.3448462 2.3026266 2.8069465 2.1978893 2.389219 2.548529 2.4847307 2.3909318 2.2467704 2.4259856 2.6914248 2.3078864 2.690711 2.2024221 2.4535308 2.8000002 2.3443494 2.7696161 2.2023656 2.5797794 2.4185143 2.5101988 2.3505797 2.3408084 2.243228 2.4101198 2.7619462 2.2494054 2.5047152 2.5828643 2.53545
0.990991 2.5036416 2.295894 2.194981 2.511554 2.3481288 2.5350382 2.2009697 2.5089574 2.3425589 2.2616644 2.3720646 2.2481909 2.6825476 2.430411 2.299409 2.4963493 2.4263425 2.3027592 2.7734666 2.3437011 2.3016117 2.8059592 2.1968198 2.3881822 2.5475209 2.4837453 2.389916 2.2457018 2.4250166 2.690447 2.3068886 2.6897368 2.2013192 2.4525528 2.799035 2.343191 2.7686365 2.2012649 2.5787475 2.417552 2.5091753 2.3494277 2.3396935 2.2421434 2.4091444 2.7609854 2.2482877 2.5036883 2.581838 2.5344934
0.991992 2.5026753 2.2947922 2.1939013 2.5105693 2.3471231 2.5340815 2.1999269 2.5079575 2.3414598 2.2606583 2.3710907 2.2470737 2.68158 2.429368 2.298266 2.4953918 2.4253006 2.3017576 2.7724695 2.342557 2.300597 2.8049726 2.1957512 2.3871458 2.5465128 2.4827614 2.3889 2.2446337 2.4240484 2.68947 2.3058927 2.6887636 2.2002172 2.4515767 2.7980723 2.3420334 2.7676575 2.2001648 2.5777164 2.4165905 2.5081522 2.3482761 2.33858 2.24106 2.4081707 2.7600255 2.2471704 2.5026627 2.5808122 2.5335383
0.992993 2.501709 2.2936912 2.1928215 2.509584 2.3461187 2.5331254 2.1988854 2.506957 2.3403618 2.2596521 2.3701167 2.2459574 2.6806147 2.4283257 2.297123 2.4944348 2.4242597 2.3007562 2.771472 2.3414125 2.299583 2.8039865 2.194683 2.3861105 2.5455048 2.481777 2.3878856 2.2435668 2.4230804 2.6884942 2.3048966 2.6877913 2.1991162 2.4505997 2.7971094 2.3408766 2.7666793 2.199065 2.576684 2.4156291 2.5071292 2.347125 2.3374662 2.2399774 2.4071963 2.759066 2.2460542 2.501636 2.5797858 2.5325828
0.993994 2.5007439 2.292591 2.1917424 2.5085998 2.3451147 2.53217 2.197846 2.5059566 2.3392646 2.2586467 2.369145 2.2448413 2.6796505 2.427283 2.2959807 2.4934793 2.4232187 2.2997558 2.7704751 2.3402686 2.2985687 2.8030007 2.1936164 2.3850749 2.5444965 2.4807932 2.3868718 2.2425003 2.4221137 2.687519 2.3039021 2.68682 2.1980152 2.4496253 2.7961478 2.3397195 2.7657022 2.1979666 2.5756521 2.414669 2.5061061 2.3459752 2.3363538 2.2388961 2.4062228 2.7581077 2.2449386 2.5006094 2.5787604 2.531629
0.994995 2.4997792 2.2914915 2.1906643 2.5076153 2.3441117 2.5312147 2.1968067 2.5049567 2.3381686 2.2576418 2.3681726 2.243726 2.6786857 2.4262419 2.2948387 2.4925234 2.422178 2.2987561 2.7694788 2.3391256 2.297556 2.8020153 2.1925504 2.3840404 2.5434883 2.4798102 2.385859 2.2414346 2.421147 2.6865442 2.3029077 2.6858492 2.1969159 2.4486501 2.795186 2.3385632 2.7647252 2.1968691 2.5746195 2.4137087 2.5050826 2.3448253 2.3352413 2.2378151 2.4052498 2.7571495 2.2438238 2.4995832 2.5777338 2.530675
0.995996 2.4988155 2.2903924 2.189586 2.50663 2.34311 2.5302606 2.1957684 2.5039558 2.3370724 2.2566376 2.3672018 2.2426124 2.6777236 2.4252007 2.2936974 2.4915693 2.421138 2.2977571 2.7684827 2.3379824 2.296543 2.8010302 2.1914847 2.3830056 2.5424795 2.4788282 2.384847 2.2403696 2.4201818 2.68557 2.3019152 2.6848793 2.1958163 2.4476771 2.7942247 2.337407 2.7637486 2.1957724 2.5735872 2.4127495 2.5040598 2.343676 2.3341308 2.2367353 2.4042776 2.7561922 2.242711 2.4985566 2.5767076 2.5297227
0.996997 2.4978518 2.2892935 2.1885087 2.5056458 2.342109 2.5293074 2.1947317 2.502956 2.335978 2.255633 2.366231 2.2414982 2.6767602 2.4241602 2.2925563 2.4906144 2.4200983 2.2967582 2.767487 2.3368404 2.2955306 2.8000455 2.1904204 2.3819718 2.5414717 2.4778457 2.3838356 2.2393055 2.4192166 2.6845973 2.3009224 2.68391 2.194719 2.446704 2.7932644 2.3362513 2.762773 2.1946769 2.5725543 2.4117906 2.5030365 2.3425279 2.3330202 2.2356563 2.403306 2.7552361 2.2415977 2.4975302 2.5756803 2.5287704
0.997998 2.496889 2.288195 2.1874318 2.504661 2.3411083 2.5283542 2.1936953 2.5019548 2.3348832 2.2546294 2.3652606 2.2403846 2.675799 2.4231198 2.291415 2.4896607 2.4190593 2.2957604 2.766492 2.3356984 2.2945185 2.7990615 2.1893566 2.3809376 2.5404632 2.476864 2.3828254 2.2382417 2.4182515 2.6836247 2.2999306 2.6829414 2.1936207 2.4457312 2.7923052 2.3350961 2.7617981 2.1935813 2.571521 2.4108317 2.5020132 2.3413792 2.3319106 2.234578 2.402334 2.754281 2.2404857 2.4965038 2.5746536 2.5278187
0.998999 2.4959273 2.2870975 2.1863554 2.5036764 2.3401089 2.527402 2.1926615 2.5009542 2.33379 2.253626 2.3642902 2.239272 2.674838 2.42208 2.2902737 2.488708 2.4180198 2.2947628 2.7654967 2.3345566 2.2935069 2.7980776 2.188294 2.379904 2.5394547 2.4758825 2.3818154 2.2371786 2.4172883 2.682654 2.2989397 2.6819744 2.1925244 2.4447587 2.7913465 2.333941 2.7608228 2.192487 2.570487 2.4098742 2.5009902 2.3402312 2.330801 2.2335002 2.4013631 2.753326 2.239374 2.4954767 2.5736265 2.5268674
1.0 2.494966 2.2859998 2.1852796 2.5026925 2.3391094 2.5264502 2.1916277 2.499953 2.3326972 2.252623 2.3633208 2.2381604 2.6738782 2.4210408 2.2891338 2.4877548 2.4169812 2.2937658 2.764502 2.3334153 2.292495 2.7970943 2.1872318 2.3788707 2.5384462 2.4749012 2.3808067 2.236116 2.4163244 2.6816826 2.297949 2.6810074 2.1914287 2.4437885 2.790388 2.3327856 2.759849 2.191394 2.5694535 2.4089162 2.4999664 2.3390846 2.329693 2.2324238 2.4003932 2.7523723 2.2382636 2.4944494 2.5725992 2.525917


==> Plots/samples/SM_AVR_GOV_KAN_pred_samples_E_q_dash.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.98461175 0.9889806 1.0609546 1.0269765 0.99593157 0.93971884 1.0722597 1.0274831 0.95537806 1.067445 1.0714846 1.0110133 1.0679634 0.9406834 0.96351516 0.9662108 0.950534 1.0361042 0.9818626 0.93241 1.0303127 0.9444896 1.0650127 0.94370896 0.9834874 0.9352789 0.9560667 1.0318135 1.0737561 1.0714283 1.0659219 1.0693463 1.0488396 0.98847884 0.94561577 0.9318764 0.9825111 1.0505251 0.9510484 1.0558206 0.94199616 0.92866707 0.9508416 1.0298486 1.0267751 0.9822968 1.0134635 0.94677246 0.9458576 0.92452794
0.001001001 0.98407143 0.98974335 1.0627799 1.0265298 0.9954181 0.939536 1.0723536 1.0271624 0.95531046 1.0685943 1.0718546 1.0118259 1.0687023 0.93979394 0.9650858 0.967046 0.94982886 1.0362909 0.98087126 0.9331876 1.0310663 0.94317216 1.0659652 0.9439848 0.982322 0.93542504 0.9552053 1.0327892 1.0739831 1.0716882 1.0662124 1.0695772 1.0496343 0.9876816 0.9446455 0.9325267 0.9816988 1.051072 0.9501919 1.0574287 0.94088095 0.9289243 0.95133674 1.0304984 1.0270505 0.98187435 1.013655 0.94569105 0.94462085 0.9249859
0.002002002 0.98341656 0.99032885 1.0643536 1.0259991 0.9947972 0.9392078 1.0723503 1.0267541 0.9551635 1.0695136 1.0720567 1.012545 1.0691378 0.9389546 0.9664537 0.9676273 0.949141 1.0363225 0.9797872 0.93387175 1.0316132 0.94178826 1.0667727 0.9440738 0.9811912 0.9353998 0.95426756 1.03358 1.0740507 1.0717162 1.066426 1.0695885 1.0503378 0.98678505 0.9435439 0.93310183 0.9807644 1.0515474 0.94933856 1.0587474 0.9398427 0.9291526 0.9517096 1.0310276 1.0271561 0.98125803 1.0138061 0.94467944 0.9434438 0.92522
0.003003003 0.9826818 0.99076486 1.0657077 1.0253973 0.9941006 0.93876487 1.0722746 1.0262609 0.95495665 1.0702353 1.0721203 1.0131894 1.0693096 0.9381697 0.96763825 0.967994 0.94847137 1.0362326 0.97864574 0.93447876 1.0319875 0.94037133 1.0674607 0.94400936 0.98010004 0.9352363 0.9532825 1.0342139 1.0739876 1.071552 1.0665549 1.0694155 1.0509682 0.9858241 0.94234353 0.9336163 0.97974527 1.0519681 0.9484886 1.0598109 0.9388844 0.9293647 0.95198166 1.0314597 1.027123 0.98048544 1.0139312 0.9437417 0.9423305 0.9252676
0.004004004 0.9818961 0.991076 1.0668712 1.0247365 0.99335563 0.9382335 1.0721481 1.0256934 0.9547062 1.0707896 1.0720717 1.0137725 1.0692577 0.9374424 0.9686641 0.9681825 0.9478226 1.0360498 0.97747755 0.93502265 1.0322189 0.93894917 1.0680485 0.94382113 0.97905004 0.9349637 0.9522759 1.0347155 1.0738184 1.0712328 1.0665927 1.0690938 1.0515416 0.98482865 0.9410721 0.93408287 0.97867197 1.0523497 0.9476445 1.0606488 0.9380077 0.92957145 0.95217156 1.0318118 1.026983 0.979589 1.0140429 0.9428795 0.9412825 0.9251628
0.005005005 0.9810849 0.99128276 1.0678691 1.0240264 0.99258494 0.9376365 1.0719876 1.0250623 0.9544249 1.0712043 1.0719359 1.0143057 1.069018 0.9367757 0.96955395 0.9682236 0.94719756 1.0357982 0.9763062 0.93551415 1.0323333 0.9375441 1.0685523 0.94353306 0.978042 0.9346057 0.95126843 1.0351061 1.0735688 1.0707883 1.0665452 1.0686549 1.0520707 0.9838235 0.9397528 0.93451065 0.9775692 1.0527031 0.9468093 1.0612912 0.93721116 0.92978 0.95229435 1.032099 1.0267631 0.97859585 1.0141505 0.94209087 0.9402978 0.9249337
0.006006006 0.98026806 0.9914031 1.0687238 1.0232757 0.99180794 0.93699396 1.0718079 1.0243782 0.9541236 1.0715032 1.0717375 1.0147978 1.0686214 0.9361719 0.97032875 0.96814394 0.94659805 1.0354958 0.97515225 0.9359637 1.0323523 0.93617207 1.0689869 0.94316685 0.977078 0.9341824 0.95027757 1.0354033 1.0732626 1.0702428 1.0664263 1.0681226 1.0525656 0.98283005 0.93840456 0.9349084 0.97645545 1.0530386 0.9459857 1.0617678 0.93649065 0.92999715 0.9523631 1.0323336 1.026483 0.97752917 1.0142623 0.9413726 0.9393742 0.9246062
0.007007007 0.9794617 0.9914526 1.0694544 1.022493 0.9910399 0.9363227 1.0716205 1.0236496 0.9538108 1.0717062 1.0714965 1.0152565 1.0680951 0.9356305 0.97100455 0.96796584 0.94602764 1.0351576 0.97403204 0.9363796 1.0322951 0.93484217 1.0693634 0.94274044 0.9761586 0.9337119 0.9493141 1.0356231 1.0729188 1.0696174 1.0662504 1.0675167 1.0530326 0.9818646 0.93704385 0.9352824 0.9753439 1.0533627 0.9451759 1.0621033 0.9358413 0.9302256 0.95238876 1.0325257 1.0261604 0.9764093 1.0143833 0.9407206 0.9385103 0.924201
0.008008008 0.9786768 0.99144423 1.0700783 1.0216875 0.9902905 0.9356359 1.0714347 1.0228864 0.95349336 1.0718307 1.0712291 1.0156882 1.0674621 0.9351504 0.97159654 0.96770906 0.9454894 1.0347962 0.972957 0.93676883 1.0321773 0.93356144 1.0696924 0.94226944 0.97528374 0.93320763 0.94838697 1.0357786 1.0725542 1.0689301 1.0660305 1.0668541 1.0534774 0.98094094 0.9356834 0.93563855 0.9742456 1.0536826 0.9443814 1.0623199 0.93526053 0.9304665 0.95238 1.0326841 1.0258093 0.97525257 1.0145186 0.94013274 0.93770355 0.92373586
0.009009009 0.9779206 0.9913886 1.0706097 1.0208657 0.9895676 0.9349446 1.0712583 1.0220973 0.95317674 1.0718912 1.0709457 1.0160968 1.0667431 0.9347306 0.97211725 0.96738994 0.9449856 1.0344222 0.9719329 0.9371371 1.0320123 0.93233484 1.0699813 0.9417666 0.97445166 0.9326829 0.947502 1.0358806 1.0721803 1.0681956 1.0657766 1.0661486 1.0539038 0.9800692 0.9343339 0.9359814 0.97316897 1.0540011 0.9436045 1.0624366 0.9347438 0.93071985 0.9523452 1.0328162 1.0254416 0.9740732 1.0146708 0.9396051 0.9369506 0.9232253
0.01001001 0.97719955 0.9912956 1.0710609 1.0200332 0.9888768 0.934258 1.0710964 1.021289 0.95286536 1.0719004 1.0706564 1.0164868 1.0659558 0.9343681 0.97257704 0.96702117 0.94451666 1.0340444 0.9709632 0.93748915 1.0318117 0.9311651 1.0702378 0.94124335 0.9736609 0.93214774 0.94666386 1.0359392 1.0718056 1.0674263 1.0654984 1.0654125 1.0543149 0.97925526 0.93300366 0.936315 0.9721209 1.0543195 0.9428463 1.062469 0.9342865 0.93098617 0.95228916 1.0329266 1.0250671 0.97288245 1.0148413 0.93913406 0.93624794 0.9226824
0.011011011 0.97651815 0.9911721 1.0714425 1.019194 0.98822266 0.9335835 1.0709517 1.0204668 0.952562 1.0718689 1.0703684 1.0168612 1.0651146 0.93406045 0.97298527 0.966615 0.9440828 1.0336698 0.9700494 0.9378284 1.0315841 0.9300541 1.0704668 0.9407081 0.97290814 0.9316116 0.9458759 1.0359616 1.0714374 1.0666329 1.0652026 1.0646551 1.0547138 0.9785026 0.9316988 0.936642 0.9711057 1.0546389 0.94210666 1.0624309 0.9338834 0.9312649 0.952217 1.0330204 1.024693 0.9716902 1.0150299 0.93871456 0.93559027 0.92211664
0.012012012 0.9758786 0.99102473 1.0717642 1.0183519 0.9876074 0.93292594 1.0708259 1.0196356 0.9522684 1.0718045 1.0700877 1.0172234 1.0642327 0.9338039 0.9733496 0.9661797 0.94368315 1.033304 0.96919173 0.9381568 1.0313377 0.9290017 1.0706728 0.9401682 0.9721901 0.93108094 0.94513965 1.0359545 1.0710803 1.0658231 1.0648956 1.0638839 1.0551012 0.97781193 0.9304241 0.93696356 0.9701249 1.0549588 0.94138575 1.0623335 0.93352956 0.9315549 0.9521328 1.0331011 1.024326 0.970504 1.0152351 0.93834245 0.93497354 0.9215362
0.013013013 0.97528315 0.99085903 1.0720336 1.0175095 0.98703384 0.9322897 1.0707202 1.0187985 0.95198625 1.0717154 1.0698184 1.0175748 1.0633208 0.9335948 0.9736768 0.9657235 0.94331694 1.0329511 0.9683881 0.93847674 1.0310786 0.928005 1.0708592 0.9396291 0.97150296 0.9305613 0.9444557 1.0359229 1.0707384 1.0650045 1.0645818 1.0631056 1.0554789 0.97718424 0.9291829 0.9372818 0.9691806 1.0552791 0.94068253 1.062186 0.9332195 0.9318563 0.9520388 1.0331714 1.0239707 0.96932983 1.0154545 0.938012 0.9343925 0.9209473
0.014014014 0.97473264 0.9906783 1.0722574 1.0166682 0.986503 0.9316779 1.0706346 1.0179584 0.9517158 1.0716074 1.0695646 1.017917 1.0623884 0.9334292 0.9739729 0.96525204 0.94298255 1.0326146 0.9676341 0.9387888 1.0308125 0.9270601 1.071029 0.9390955 0.970844 0.9300568 0.9438251 1.0358716 1.0704144 1.064183 1.0642653 1.062325 1.0558482 0.9766189 0.92797714 0.9375967 0.96827304 1.0555995 0.9399962 1.0619968 0.9329475 0.932167 0.9519372 1.0332328 1.0236304 0.96817344 1.0156869 0.93771887 0.9338423 0.9203557
0.015015015 0.97422576 0.9904858 1.0724406 1.0158299 0.9860141 0.9310921 1.0705686 1.0171175 0.95145714 1.0714858 1.0693276 1.0182507 1.0614424 0.9333029 0.9742427 0.9647714 0.9426777 1.0322962 0.9669259 0.9390935 1.0305437 0.92616266 1.0711839 0.9385705 0.9702085 0.92957056 0.9432465 1.0358034 1.0701096 1.0633631 1.063949 1.0615463 1.0562094 0.9761143 0.9268081 0.9379083 0.9674007 1.0559183 0.9393248 1.0617734 0.93270826 0.9324856 0.951829 1.0332865 1.0233077 0.96703786 1.0159304 0.93745756 0.93331814 0.91976553
0.016016016 0.97376305 0.9902847 1.0725883 1.0149959 0.98556745 0.93053305 1.0705218 1.0162778 0.95120955 1.0713553 1.0691092 1.018576 1.0604901 0.93321097 0.9744901 0.9642861 0.9424002 1.0319984 0.9662593 0.93939126 1.0302758 0.9253086 1.0713251 0.93805623 0.9695939 0.92910504 0.9427186 1.0357215 1.0698254 1.0625494 1.0636361 1.0607728 1.0565627 0.9756686 0.9256769 0.938216 0.9665605 1.0562357 0.9386674 1.0615222 0.93249637 0.93281007 0.95171595 1.0333332 1.0230042 0.96592593 1.0161842 0.9372227 0.9328147 0.9191818
0.017017016 0.9733418 0.99007654 1.0727044 1.0141683 0.985162 0.9300016 1.0704932 1.0154411 0.9509726 1.0712187 1.0689101 1.018893 1.0595362 0.9331498 0.97471905 0.96380067 0.9421475 1.0317211 0.9656299 0.9396819 1.0300119 0.9244936 1.0714539 0.9375561 0.96899647 0.92866117 0.94224024 1.0356278 1.069562 1.0617436 1.0633278 1.0600058 1.0569079 0.9752794 0.9245819 0.9385201 0.965749 1.0565517 0.9380219 1.0612491 0.9323064 0.93313885 0.9515976 1.0333732 1.0227205 0.96483994 1.0164471 0.93700963 0.93232775 0.9186075
0.018018018 0.97296077 0.9898622 1.0727936 1.0133473 0.9847959 0.9294969 1.0704815 1.0146092 0.9507454 1.0710794 1.0687305 1.0192012 1.0585852 0.9331144 0.9749316 0.9633186 0.94191605 1.031465 0.9650332 0.9399642 1.0297533 0.9237126 1.0715703 0.93707025 0.96841305 0.92823946 0.9418087 1.0355234 1.0693185 1.060948 1.0630261 1.0592471 1.0572444 0.9749437 0.9235204 0.9388186 0.9649627 1.0568657 0.9373864 1.0609587 0.93213385 0.9334692 0.9514742 1.0334065 1.0224571 0.96378106 1.016717 0.9368137 0.9318535 0.9180447
0.019019019 0.97261727 0.98964286 1.0728588 1.0125335 0.98446774 0.9290184 1.0704849 1.0137827 0.9505267 1.0709388 1.0685694 1.0194999 1.0576404 0.93310046 0.9751308 0.96284145 0.94170386 1.0312295 0.96446466 0.94023806 1.0295019 0.92296135 1.0716752 0.9366 0.96783996 0.92784035 0.9414216 1.0354093 1.0690937 1.0601625 1.0627314 1.0584972 1.0575714 0.9746578 0.9224895 0.93911093 0.96419775 1.0571766 0.93675935 1.0606548 0.931974 0.93379897 0.9513465 1.0334328 1.0222135 0.9627495 1.0169932 0.9366309 0.93138754 0.9174955
0.02002002 0.9723083 0.98941946 1.0729039 1.0117276 0.98417544 0.9285644 1.0705022 1.012963 0.9503162 1.0707986 1.0684265 1.0197885 1.0567048 0.9331045 0.975318 0.96237206 0.94150734 1.0310143 0.96391994 0.9405023 1.0292584 0.9222358 1.0717684 0.936147 0.96727383 0.92746294 0.94107664 1.0352862 1.0688874 1.0593886 1.0624448 1.0577562 1.0578886 0.9744185 0.92148626 0.9393958 0.9634509 1.0574846 0.9361392 1.0603408 0.93182313 0.9341273 0.951214 1.0334524 1.0219891 0.961743 1.017274 0.93645704 0.9309261 0.91696095
0.021021022 0.9720311 0.9891937 1.0729308 1.0109297 0.9839163 0.9281336 1.0705311 1.0121504 0.9501122 1.0706596 1.0683004 1.0200657 1.0557802 0.9331219 0.9754957 0.96191156 0.9413237 1.0308182 0.9633947 0.9407555 1.0290233 0.9215309 1.0718505 0.9357102 0.96671265 0.9271063 0.9407705 1.0351543 1.0686966 1.0586251 1.0621662 1.0570229 1.0581954 0.9742223 0.9205077 0.9396718 0.9627186 1.0577884 0.93552464 1.060019 0.9316765 0.934452 0.951077 1.0334651 1.0217828 0.96076095 1.0175575 0.9362885 0.93046606 0.9164424
0.022022022 0.9717829 0.9889667 1.0729425 1.0101395 0.9836881 0.9277242 1.0705699 1.0113455 0.94991386 1.0705224 1.0681888 1.02033 1.0548687 0.9331487 0.97566414 0.96146107 0.9411502 1.0306401 0.9628842 0.94099784 1.0287964 0.9208432 1.0719217 0.9352896 0.9661545 0.92676973 0.94050026 1.0350142 1.0685205 1.0578712 1.0618958 1.0562963 1.0584917 0.97406507 0.91955143 0.9399376 0.9619988 1.0580865 0.93491507 1.0596915 0.93153095 0.9347719 0.95093626 1.0334706 1.0215929 0.95980054 1.0178417 0.9361218 0.9300055 0.9159411
0.023023022 0.97155976 0.98873925 1.0729408 1.0093572 0.9834877 0.9273337 1.0706162 1.0105482 0.94971997 1.0703875 1.068091 1.0205812 1.0539714 0.9331811 0.97582483 0.96102244 0.94098395 1.0304786 0.96238446 0.9412285 1.0285778 0.9201678 1.0719821 0.9348856 0.96559757 0.9264511 0.94026285 1.0348673 1.0683564 1.0571254 1.0616333 1.0555751 1.0587766 0.9739427 0.91861427 0.94019157 0.9612893 1.0583787 0.9343084 1.0593606 0.931383 0.9350851 0.9507917 1.033469 1.0214175 0.9588594 1.0181252 0.9359528 0.92954206 0.9154582
0.024024025 0.9713585 0.9885118 1.072927 1.0085825 0.98331285 0.9269599 1.070669 1.0097586 0.94952977 1.0702541 1.0680043 1.0208182 1.0530885 0.9332158 0.9759782 0.96059716 0.9408235 1.0303323 0.96189106 0.94144726 1.0283669 0.91950095 1.0720319 0.9344986 0.9650397 0.92614925 0.94005513 1.0347145 1.0682029 1.0563862 1.0613787 1.0548584 1.0590501 0.97385156 0.9176938 0.9404327 0.9605875 1.0586631 0.9337045 1.0590284 0.93122876 0.9353903 0.9506439 1.0334601 1.0212555 0.9579356 1.018406 0.9357791 0.9290736 0.91499424
0.025025025 0.97117466 0.98828554 1.072903 1.0078151 0.98316085 0.9266009 1.0707259 1.0089766 0.9493424 1.0701226 1.067927 1.0210409 1.0522199 0.9332495 0.9761253 0.9601859 0.94066644 1.0301986 0.9614 0.94165385 1.0281628 0.91883993 1.0720713 0.93412995 0.96447986 0.925863 0.9398746 1.0345569 1.0680566 1.0556529 1.0611317 1.0541446 1.0593107 0.9737871 0.9167882 0.94066095 0.9598919 1.0589392 0.9331019 1.0586966 0.9310658 0.9356863 0.9504938 1.0334437 1.0211043 0.9570272 1.0186828 0.93559754 0.92859876 0.9145498
0.026026025 0.9710051 0.9880608 1.0728694 1.0070544 0.9830291 0.926255 1.0707844 1.0082022 0.9491573 1.0699925 1.067857 1.0212483 1.0513655 0.933279 0.9762663 0.9597893 0.94051176 1.0300773 0.96090734 0.9418489 1.0279651 0.9181824 1.0721003 0.9337793 0.96391696 0.92559224 0.9397172 1.0343969 1.0679154 1.054924 1.0608916 1.0534333 1.0595584 0.97374576 0.9158952 0.9408762 0.9592006 1.0592057 0.9324994 1.0583665 0.93089163 0.9359716 0.9503418 1.0334196 1.0209622 0.95613277 1.0189533 0.93540645 0.9281162 0.9141252
0.027027028 0.97084576 0.9878385 1.0728275 1.0063 0.98291457 0.92591995 1.0708431 1.0074346 0.94897366 1.069863 1.0677919 1.0214405 1.0505244 0.933301 0.9764019 0.9594072 0.94035745 1.029965 0.96041083 0.94203085 1.0277731 0.9175261 1.072118 0.93344665 0.9633492 0.925337 0.93958056 1.0342338 1.0677775 1.0541985 1.0606582 1.0527228 1.0597918 0.97372204 0.9150139 0.9410777 0.9585114 1.0594611 0.9318973 1.0580397 0.930705 0.9362449 0.95018876 1.0333871 1.0208272 0.95525163 1.0192168 0.93520445 0.9276247 0.9137199
0.028028028 0.9706931 0.98761934 1.0727779 1.0055519 0.9828142 0.92559505 1.0709006 1.0066743 0.94879264 1.0697347 1.0677295 1.0216175 1.0496967 0.9333132 0.9765318 0.95904064 0.94020283 1.0298605 0.9599084 0.9422007 1.0275872 0.91686887 1.0721258 0.93313265 0.9627761 0.92509604 0.939461 1.0340695 1.0676398 1.0534749 1.0604303 1.0520126 1.0600108 0.9737132 0.91414344 0.94126713 0.9578231 1.0597048 0.9312938 1.0577161 0.9305042 0.9365043 0.95003414 1.0333476 1.0206969 0.9543842 1.0194706 0.9349904 0.92712295 0.913334
0.029029028 0.9705443 0.9874037 1.0727217 1.0048096 0.9827262 0.9252794 1.0709547 1.005921 0.94861364 1.0696071 1.0676682 1.0217799 1.0488826 0.9333129 0.97665703 0.9586885 0.9400464 1.0297624 0.95939803 0.9423584 1.0274076 0.91620946 1.0721241 0.9328368 0.9621967 0.9248699 0.9393563 1.0339046 1.0675 1.0527533 1.0602078 1.0513015 1.0602148 0.9737147 0.91328406 0.9414443 0.9571336 1.0599356 0.93068856 1.0573971 0.9302888 0.93674916 0.9498794 1.0333014 1.0205693 0.95352936 1.0197144 0.9347632 0.92661023 0.9129667
0.03003003 0.9703958 0.9871926 1.0726597 1.0040724 0.9826478 0.92497265 1.0710036 1.0051739 0.948437 1.069482 1.0676053 1.021929 1.0480816 0.93329763 0.97677714 0.95835096 0.9398868 1.0296681 0.95887935 0.94250464 1.0272352 0.9155462 1.0721142 0.93255883 0.96160996 0.924658 0.9392634 1.03374 1.0673554 1.0520334 1.0599905 1.0505896 1.0604025 0.9737227 0.9124351 0.9416096 0.9564418 1.0601523 0.9300816 1.0570834 0.9300581 0.9369793 0.94972485 1.0332489 1.0204425 0.9526867 1.0199461 0.93452203 0.9260861 0.91261816
0.031031031 0.970245 0.9869857 1.0725927 1.0033402 0.9825759 0.92467344 1.0710468 1.0044332 0.9482631 1.0693587 1.0675385 1.0220648 1.0472932 0.93326724 0.9768927 0.95802784 0.93972313 1.0295769 0.9583504 0.9426398 1.0270686 0.9148776 1.072096 0.9322986 0.96101606 0.9244591 0.9391796 1.0335757 1.0672033 1.0513155 1.0597773 1.0498753 1.0605748 0.9737349 0.91159624 0.9417639 0.95574695 1.0603545 0.929472 1.0567746 0.92981064 0.9371932 0.9495704 1.0331914 1.0203156 0.9518564 1.0201648 0.93426603 0.9255501 0.9122873
0.03203203 0.9700893 0.986784 1.0725219 1.0026127 0.9825091 0.9243813 1.071083 1.0036982 0.9480918 1.0692387 1.0674665 1.0221883 1.0465171 0.9332207 0.97700346 0.95771897 0.93955505 1.0294881 0.9578102 0.9427644 1.0269098 0.914203 1.0720712 0.9320556 0.9604135 0.92427313 0.93910277 1.0334132 1.0670414 1.0506 1.0595682 1.04916 1.0607316 0.9737469 0.9107666 0.94190735 0.9550482 1.0605408 0.9288598 1.056471 0.9295468 0.93739283 0.94941664 1.0331286 1.0201876 0.9510374 1.0203694 0.933995 0.92500186 0.9119728
0.033033032 0.96992594 0.9865878 1.0724483 1.0018897 0.9824449 0.92409515 1.0711112 1.002969 0.9479233 1.0691209 1.0673869 1.0222995 1.0457535 0.93315715 0.97711 0.9574235 0.9393816 1.0293998 0.9572577 0.9428792 1.0267575 0.9135217 1.0720394 0.9318299 0.959803 0.9240993 0.9390312 1.0332519 1.0668684 1.0498871 1.0593619 1.0484433 1.0608745 0.973756 0.90994656 0.9420407 0.95434594 1.0607107 0.9282444 1.0561728 0.929266 0.9375776 0.9492643 1.0330617 1.0200596 0.9502299 1.0205582 0.9337089 0.9244412 0.9116745
0.034034032 0.9697542 0.9863971 1.0723722 1.0011712 0.9823824 0.92381525 1.0711305 1.0022459 0.9477581 1.0690066 1.0672991 1.0224001 1.0450013 0.93307686 0.97721183 0.95714074 0.93920195 1.0293119 0.9566926 0.94298464 1.0266124 0.9128344 1.0720023 0.93162096 0.95918405 0.92393625 0.93896335 1.0330931 1.0666838 1.0491773 1.0591586 1.0477264 1.0610038 0.97375894 0.9091352 0.9421646 0.9536414 1.0608647 0.927626 1.0558801 0.9289677 0.93774873 0.94911325 1.0329909 1.0199298 0.9494331 1.020731 0.9334066 0.92386794 0.91138995
0.035035037 0.96957487 0.9862127 1.0722948 1.0004566 0.9823202 0.92354035 1.07114 1.001528 0.947596 1.0688956 1.0672024 1.0224899 1.0442605 0.93297994 0.9773097 0.95686996 0.9390161 1.0292249 0.9561138 0.94308144 1.0264742 0.9121418 1.0719599 0.93142813 0.9585564 0.92378354 0.9388977 1.0329366 1.0664876 1.04847 1.0589577 1.0470095 1.0611203 0.97375375 0.9083325 0.9422796 0.9529346 1.0610029 0.9270043 1.0555928 0.9286526 0.9379068 0.9489645 1.0329169 1.0197992 0.94864666 1.0208867 0.93308854 0.9232825 0.9111194
0.036036037 0.9693872 0.98603415 1.0722167 0.9997461 0.9822573 0.92326987 1.0711398 1.0008154 0.9474374 1.0687876 1.0670974 1.0225699 1.0435306 0.9328672 0.9774035 0.95661014 0.93882334 1.0291381 0.9555212 0.94317025 1.0263429 0.91144407 1.0719131 0.93125117 0.95792055 0.9236399 0.9388332 1.0327835 1.0662799 1.047766 1.0587587 1.0462923 1.0612252 0.97373843 0.9075377 0.9423861 0.95222616 1.061127 0.9263798 1.0553105 0.92831993 0.93805206 0.94881743 1.0328406 1.019667 0.9478702 1.0210263 0.93275505 0.9226846 0.9108614
0.037037037 0.96919185 0.98586226 1.0721385 0.9990393 0.9821931 0.9230034 1.07113 1.0001085 0.9472822 1.0686834 1.066984 1.022641 1.0428113 0.93273836 0.9774933 0.9563605 0.93862367 1.029052 0.9549158 0.94325143 1.0262183 0.91074157 1.0718627 0.9310894 0.95727634 0.92350465 0.9387697 1.0326337 1.0660613 1.0470651 1.0585616 1.0455763 1.0613184 0.9737108 0.90675104 0.9424846 0.9515165 1.061237 0.92575186 1.0550334 0.9279705 0.9381858 0.94867307 1.0327613 1.0195327 0.9471033 1.0211502 0.9324057 0.9220746 0.9106142
0.038038038 0.9689885 0.9856975 1.0720603 0.99833643 0.982128 0.9227401 1.0711117 0.99940664 0.94713104 1.068583 1.0668622 1.0227038 1.0421021 0.93259466 0.9775792 0.95612 0.9384167 1.0289668 0.95429856 0.9433259 1.0261006 0.9100357 1.0718086 0.93094254 0.9566239 0.9233768 0.93870777 1.0324876 1.0658319 1.0463679 1.0583653 1.0448608 1.0614014 0.9736699 0.905972 0.9425756 0.95080626 1.0613341 0.92512095 1.0547612 0.9276048 0.9383077 0.9485319 1.0326809 1.0193965 0.9463458 1.0212597 0.93204147 0.9214535 0.9103777
0.039039038 0.9687773 0.9855393 1.0719836 0.99763745 0.9820622 0.92247915 1.071086 0.99870956 0.9469836 1.0684859 1.0667322 1.0227588 1.0414034 0.9324366 0.9776611 0.95588833 0.9382024 1.0288825 0.9536708 0.9433934 1.0259895 0.909325 1.0717518 0.93081 0.95596355 0.9232547 0.9386462 1.0323458 1.0655923 1.0456738 1.0581703 1.0441468 1.0614744 0.9736155 0.9051994 0.9426592 0.9500953 1.0614192 0.9244874 1.0544937 0.9272225 0.938419 0.9483935 1.0325993 1.0192583 0.9455968 1.0213553 0.93166226 0.92082095 0.9101504
0.04004004 0.96855795 0.98538816 1.0719081 0.99694246 0.9819956 0.9222197 1.071053 0.9980186 0.9468403 1.0683929 1.0665942 1.0228066 1.0407141 0.93226486 0.977739 0.9556641 0.9379802 1.0287995 0.9530324 0.9434546 1.0258851 0.9086104 1.0716932 0.93069124 0.95529616 0.9231374 0.93858546 1.0322086 1.0653427 1.0449835 1.0579758 1.0434341 1.061539 0.9735477 0.9044335 0.9427356 0.94938344 1.0614933 0.92385113 1.0542305 0.92682445 0.9385192 0.9482579 1.0325171 1.0191176 0.9448559 1.0214385 0.931268 0.92017764 0.909931
0.041041043 0.9683298 0.98524386 1.0718348 0.9962516 0.98192835 0.92196065 1.0710138 0.9973321 0.94670033 1.0683031 1.0664481 1.0228479 1.0400339 0.93207973 0.97781277 0.9554461 0.9377503 1.028717 0.9523837 0.943509 1.0257869 0.90789175 1.071633 0.93058455 0.95462185 0.92302424 0.9385251 1.0320759 1.065083 1.0442961 1.0577819 1.0427231 1.0615953 0.9734664 0.9036733 0.94280523 0.9486712 1.061557 0.9232123 1.0539712 0.9264115 0.93860877 0.9481254 1.0324345 1.0189736 0.9441225 1.0215095 0.93086004 0.9195243 0.9097183
0.042042043 0.9680928 0.9851062 1.0717639 0.9955643 0.9818607 0.92170256 1.0709697 0.9966513 0.94656396 1.0682178 1.0662942 1.0228828 1.0393625 0.93188184 0.9778826 0.9552338 0.93751234 1.0286365 0.95172596 0.94355816 1.0256951 0.90716934 1.0715723 0.9304898 0.9539404 0.9229144 0.93846416 1.0319484 1.0648131 1.0436121 1.057589 1.0420136 1.0616444 0.973371 0.902919 0.9428683 0.9479584 1.0616118 0.92257166 1.0537145 0.9259835 0.93868935 0.9479953 1.0323516 1.018826 0.9433959 1.0215701 0.9304381 0.9188616 0.90951157
0.043043043 0.9678465 0.9849746 1.0716956 0.9948813 0.9817914 0.9214436 1.0709211 0.9959753 0.9464307 1.0681357 1.0661314 1.0229112 1.038699 0.93167186 0.977949 0.9550262 0.9372668 1.028556 0.95105875 0.9436012 1.0256083 0.9064434 1.0715103 0.93040586 0.9532534 0.92280674 0.93840265 1.0318255 1.0645328 1.0429308 1.0573957 1.0413061 1.061686 0.9732621 0.9021702 0.9429251 0.9472449 1.0616577 0.92192924 1.0534606 0.9255421 0.9387597 0.9478683 1.0322685 1.0186746 0.94267637 1.0216199 0.9300033 0.9181906 0.9093101
0.044044044 0.9675908 0.9848492 1.0716293 0.9942019 0.98172075 0.9211838 1.070869 0.99530435 0.9463006 1.0680568 1.0659604 1.0229338 1.0380428 0.9314508 0.97801197 0.95482254 0.9370142 1.0284761 0.9503833 0.9436389 1.0255265 0.90571386 1.0714483 0.93033195 0.952561 0.9227012 0.9383396 1.0317068 1.0642416 1.0422518 1.0572016 1.0405996 1.0617213 0.9731388 0.901426 0.9429761 0.9465307 1.061696 0.9212853 1.0532079 0.9250873 0.93882155 0.94774354 1.0321858 1.0185187 0.9419631 1.0216603 0.92955613 0.91751164 0.9091133
0.045045044 0.96732545 0.98472935 1.071566 0.99352664 0.98164797 0.92092246 1.0708133 0.99463856 0.9461738 1.0679804 1.0657804 1.0229514 1.0373933 0.9312187 0.978072 0.95462215 0.9367551 1.028396 0.94969964 0.94367146 1.0254493 0.9049812 1.0713859 0.9302676 0.95186496 0.9225966 0.93827504 1.0315925 1.0639405 1.0415754 1.0570072 1.0398948 1.0617509 0.9730022 0.9006871 0.9430214 0.9458164 1.0617273 0.92064035 1.0529569 0.9246212 0.9388749 0.9476218 1.0321037 1.0183582 0.94125605 1.0216919 0.9290981 0.9168267 0.90892005
0.046046045 0.96705085 0.9846156 1.071505 0.9928553 0.9815736 0.9206599 1.0707544 0.9939778 0.9460505 1.0679066 1.0655917 1.0229645 1.0367507 0.93097687 0.9781291 0.9544246 0.93648946 1.028316 0.94900894 0.9436997 1.0253758 0.9042457 1.0713236 0.93021214 0.9511657 0.9224924 0.93820906 1.0314826 1.0636289 1.0409014 1.0568118 1.0391916 1.0617753 0.97285163 0.89995295 0.9430616 0.9451015 1.0617517 0.9199948 1.0527067 0.9241446 0.938921 0.9475027 1.0320222 1.0181929 0.9405546 1.0217161 0.92862976 0.916137 0.9087301
0.04704705 0.96676695 0.98450696 1.0714463 0.9921881 0.9814968 0.92039555 1.0706928 0.9933222 0.9459307 1.0678351 1.0653943 1.0229739 1.036114 0.9307257 0.97818375 0.9542295 0.93621886 1.0282362 0.9483112 0.9437237 1.0253061 0.9035078 1.0712622 0.9301649 0.95046425 0.92238855 0.9381416 1.0313776 1.063307 1.0402302 1.0566154 1.0384908 1.061795 0.97268856 0.8992239 0.9430971 0.94438696 1.0617703 0.919349 1.0524565 0.9236588 0.93896 0.9473865 1.0319417 1.0180221 0.93985903 1.0217326 0.92815256 0.9154433 0.9085429
0.04804805 0.96647394 0.9844047 1.0713906 0.9915254 0.9814186 0.920129 1.0706289 0.99267185 0.945815 1.0677652 1.0651876 1.0229795 1.0354829 0.930466 0.97823626 0.95403636 0.935943 1.0281559 0.947608 0.94374406 1.0252397 0.90276736 1.0712013 0.9301255 0.9497615 0.9222847 0.93807226 1.031277 1.0629753 1.0395612 1.0564171 1.0377917 1.0618106 0.9725125 0.8984991 0.9431292 0.94367254 1.0617836 0.9187032 1.0522065 0.9231643 0.9389938 0.9472738 1.0318625 1.0178465 0.93916935 1.0217423 0.92766726 0.91474617 0.90835774
0.04904905 0.96617126 0.98430824 1.0713383 0.99086666 0.9813381 0.9198603 1.0705627 0.9920267 0.9457031 1.0676973 1.0649726 1.0229828 1.0348573 0.93019843 0.97828674 0.9538444 0.9356629 1.0280756 0.9468994 0.9437611 1.0251765 0.9020258 1.0711414 0.93009293 0.94905823 0.9221804 0.9380014 1.0311813 1.0626335 1.0388951 1.0562178 1.037095 1.0618229 0.9723237 0.89777887 0.94315773 0.94295853 1.0617917 0.9180583 1.0519562 0.92266303 0.9390221 0.94716465 1.0317848 1.0176653 0.9384849 1.0217465 0.9271755 0.914047 0.9081746
0.05005005 0.9658603 0.9842178 1.071289 0.9902126 0.9812555 0.91958916 1.0704947 0.9913871 0.94559574 1.0676304 1.0647489 1.0229836 1.0342363 0.9299245 0.9783355 0.9536537 0.93537897 1.0279949 0.946186 0.9437758 1.0251157 0.90128267 1.0710824 0.9300677 0.9483557 0.92207515 0.93792933 1.0310903 1.0622826 1.0382317 1.0560167 1.0364006 1.0618322 0.9721228 0.8970637 0.9431837 0.9422456 1.061796 0.91741425 1.0517054 0.92215526 0.9390457 0.9470595 1.0317092 1.0174793 0.93780595 1.0217452 0.9266778 0.9133462 0.90799254
0.05105105 0.96554136 0.98413336 1.0712432 0.989563 0.9811709 0.9193158 1.0704248 0.9907528 0.94549245 1.0675654 1.064517 1.0229822 1.0336206 0.9296438 0.9783831 0.9534636 0.93509156 1.027914 0.9454687 0.94378895 1.0250582 0.90053916 1.0710253 0.93004835 0.9476545 0.92196876 0.9378554 1.0310044 1.0619224 1.0375717 1.0558133 1.035709 1.0618385 0.9719105 0.896353 0.94320774 0.94153374 1.0617958 0.91677165 1.0514536 0.9216422 0.9390658 0.94695836 1.0316353 1.0172876 0.93713254 1.0217391 0.92617476 0.9126447 0.9078119
0.05205205 0.9652142 0.9840552 1.0712006 0.98891795 0.9810842 0.91903996 1.0703535 0.9901242 0.9453936 1.0675017 1.0642765 1.0229802 1.0330099 0.929358 0.97843 0.9532742 0.93480146 1.0278327 0.9447482 0.9438002 1.025003 0.89979565 1.0709695 0.9300348 0.946955 0.9218614 0.9377799 1.0309234 1.061553 1.0369146 1.0556087 1.0350205 1.0618426 0.97168684 0.8956473 0.94323015 0.9408235 1.0617926 0.91613114 1.0512011 0.9211248 0.9390823 0.9468616 1.0315636 1.0170908 0.9364643 1.0217292 0.9256677 0.91194344 0.9076321
0.05305305 0.9648801 0.9839827 1.0711626 0.98827815 0.9809951 0.91876125 1.070281 0.98950136 0.9452995 1.0674394 1.0640285 1.0229764 1.0324041 0.9290674 0.9784765 0.9530854 0.93450916 1.0277511 0.9440245 0.9438113 1.0249505 0.89905214 1.0709157 0.9300269 0.9462586 0.9217525 0.9377028 1.0308474 1.0611755 1.0362611 1.055402 1.0343351 1.0618453 0.97145295 0.89494634 0.94325155 0.94011545 1.0617865 0.9154924 1.0509474 0.92060363 0.93909645 0.94676924 1.0314946 1.0168892 0.9358016 1.0217154 0.9251573 0.91124284 0.9074528
0.054054055 0.9645385 0.98391664 1.0711279 0.9876431 0.9809044 0.9184805 1.0702081 0.9888843 0.9452099 1.0673784 1.0637722 1.0229721 1.0318031 0.9287724 0.9785229 0.9528965 0.9342154 1.0276688 0.9432988 0.9438217 1.0249004 0.8983096 1.0708635 0.93002415 0.9455651 0.9216423 0.93762386 1.0307764 1.0607896 1.0356109 1.055194 1.033653 1.0618461 0.9712085 0.89425015 0.94327235 0.9394096 1.0617777 0.91485673 1.0506926 0.9200794 0.9391084 0.9466816 1.031428 1.0166826 0.93514395 1.0216987 0.924644 0.9105439 0.9072743
0.055055056 0.96419066 0.983857 1.071097 0.98701334 0.9808116 0.9181972 1.0701344 0.9882732 0.9451253 1.0673184 1.0635085 1.0229676 1.0312067 0.928474 0.9785701 0.9527075 0.93392026 1.0275857 0.9425714 0.9438318 1.0248528 0.8975684 1.0708133 0.9300265 0.9448753 0.9215306 0.9375438 1.0307102 1.0603957 1.0349641 1.054985 1.0329747 1.061846 0.9709547 0.8935594 0.9432926 0.9387064 1.0617666 0.9142244 1.0504359 0.9195529 0.93911827 0.94659925 1.031364 1.0164709 0.9344918 1.0216793 0.9241291 0.90984714 0.90709585
0.056056056 0.96383685 0.98380315 1.0710707 0.9863891 0.98071694 0.9179115 1.0700603 0.98766816 0.9450455 1.0672598 1.0632374 1.0229635 1.0306156 0.9281726 0.978618 0.952519 0.93362427 1.0275022 0.9418429 0.94384277 1.0248071 0.8968288 1.0707656 0.9300335 0.9441903 0.9214172 0.93746245 1.0306492 1.0599946 1.0343218 1.0547754 1.0322998 1.0618452 0.9706923 0.89287394 0.94331384 0.9380064 1.0617545 0.91359556 1.0501783 0.91902477 0.9391276 0.9465213 1.0313028 1.0162542 0.9338456 1.0216581 0.9236122 0.90915316 0.90691775
0.057057057 0.96347713 0.98375577 1.0710479 0.9857713 0.9806206 0.9176241 1.0699863 0.9870699 0.9449705 1.0672021 1.0629591 1.0229604 1.0300295 0.9278688 0.9786676 0.9523299 0.93332887 1.0274178 0.94111437 0.9438549 1.0247638 0.8960918 1.0707197 0.9300451 0.94351006 0.92130256 0.9373799 1.0305933 1.0595863 1.0336831 1.0545652 1.031629 1.0618446 0.9704211 0.8921945 0.9433359 0.9373093 1.0617409 0.9129709 1.0499189 0.9184961 0.9391364 0.94644874 1.0312449 1.016033 0.933205 1.0216352 0.92309535 0.9084632 0.9067404
0.058058057 0.96311224 0.9837143 1.0710295 0.9851613 0.9805224 0.9173353 1.0699123 0.98647887 0.94490075 1.0671455 1.062674 1.0229586 1.0294487 0.92756385 0.97871864 0.952141 0.9330338 1.0273328 0.94038534 0.9438689 1.0247221 0.89535725 1.0706767 0.9300612 0.94283617 0.92118615 0.9372959 1.0305426 1.0591718 1.0330486 1.0543556 1.0309622 1.0618446 0.9701421 0.8915208 0.94335943 0.9366162 1.0617273 0.9123508 1.0496585 0.9179671 0.93914515 0.9463812 1.0311902 1.0158068 0.9325705 1.0216116 0.9225779 0.9077771 0.90656275
0.059059057 0.9627429 0.98367894 1.0710158 0.98455894 0.9804226 0.9170441 1.069839 0.9858955 0.9448357 1.0670896 1.062382 1.0229592 1.0288727 0.9272579 0.9787724 0.95195174 0.9327402 1.0272467 0.939657 0.9438846 1.0246823 0.89462554 1.0706364 0.930081 0.942168 0.9210686 0.93721104 1.0304968 1.0587513 1.0324179 1.0541472 1.0302994 1.0618455 0.969856 0.89085317 0.9433851 0.93592674 1.0617137 0.91173637 1.0493963 0.9174386 0.93915486 0.9463197 1.0311395 1.0155762 0.93194205 1.0215881 0.9220613 0.9070966 0.9063854
0.06006006 0.9623689 0.9836499 1.0710069 0.98396456 0.9803215 0.9167523 1.0697663 0.98532045 0.94477654 1.0670345 1.0620835 1.0229623 1.0283018 0.92695194 0.978829 0.95176244 0.93244827 1.0271599 0.9389298 0.94390357 1.0246444 0.8938974 1.0705993 0.9301052 0.9415074 0.9209496 0.93712497 1.0304565 1.0583248 1.0317919 1.0539405 1.0296413 1.0618482 0.96956307 0.89019185 0.9434133 0.93524176 1.0617013 0.91112757 1.0491333 0.9169115 0.93916607 0.9462638 1.0310924 1.0153413 0.9313197 1.0215652 0.92154604 0.90642154 0.90620846
0.061061062 0.9619911 0.98362786 1.0710033 0.9833795 0.980219 0.9164594 1.0696946 0.98475415 0.9447228 1.0669801 1.0617795 1.0229685 1.0277363 0.92664653 0.97888887 0.95157295 0.932159 1.0270724 0.9382044 0.9439252 1.0246078 0.89317334 1.0705664 0.9301332 0.940854 0.92082953 0.93703866 1.0304223 1.0578929 1.0311704 1.0537366 1.0289875 1.0618529 0.96926415 0.88953733 0.9434446 0.93456143 1.0616903 0.91052526 1.0488683 0.9163861 0.9391787 0.94621444 1.0310503 1.015102 0.9307043 1.0215435 0.92103255 0.90575314 0.90603155
0.062062062 0.9616096 0.9836122 1.0710056 0.98280394 0.98011506 0.91616523 1.0696247 0.98419726 0.9446747 1.0669261 1.0614692 1.0229777 1.0271758 0.9263421 0.9789525 0.9513835 0.93187225 1.0269837 0.9374808 0.94395083 1.0245724 0.8924537 1.070537 0.93016493 0.9402089 0.9207077 0.93695116 1.0303936 1.0574565 1.0305531 1.0535353 1.0283383 1.0618597 0.9689592 0.88888955 0.94347894 0.9338857 1.061681 0.9099293 1.0486023 0.9158634 0.9391932 0.9461715 1.0310127 1.0148592 0.93009496 1.0215234 0.92052174 0.9050916 0.90585566
0.06306306 0.9612251 0.98360366 1.0710133 0.9822377 0.9800104 0.91587126 1.069557 0.98364997 0.9446325 1.0668731 1.0611542 1.0229906 1.0266206 0.9260395 0.9790199 0.9511938 0.9315884 1.0268952 0.9367598 0.9439799 1.0245388 0.89173853 1.0705123 0.93020004 0.939572 0.92058486 0.9368633 1.0303715 1.0570155 1.0299406 1.0533373 1.0276945 1.0618697 0.96864915 0.8882486 0.9435172 0.93321496 1.0616744 0.909341 1.0483346 0.91534364 0.9392106 0.9461354 1.0309801 1.0146124 0.92949224 1.0215056 0.920014 0.9044374 0.90567994
0.06406406 0.96083784 0.9836024 1.0710268 0.9816811 0.9799042 0.91557634 1.0694916 0.9831122 0.9445964 1.0668206 1.0608337 1.0230073 1.0260707 0.92573845 0.979091 0.9510039 0.9313082 1.0268058 0.9360418 0.9440132 1.0245061 0.8910286 1.0704914 0.9302387 0.93894374 0.9204607 0.93677497 1.0303556 1.05657 1.0293326 1.0531435 1.0270545 1.0618823 0.9683343 0.88761485 0.94355893 0.93254983 1.06167 0.9087598 1.0480654 0.91482776 0.93923026 0.9461062 1.0309525 1.0143623 0.9288963 1.0214905 0.91950995 0.903791 0.9055047
0.06506506 0.9604485 0.9836085 1.0710468 0.9811349 0.9797977 0.91528153 1.0694296 0.9825846 0.94456655 1.0667691 1.0605087 1.0230277 1.0255259 0.9254395 0.9791673 0.9508141 0.9310317 1.0267162 0.9353272 0.9440502 1.0244753 0.89032364 1.0704752 0.9302806 0.9383247 0.9203362 0.9366871 1.030346 1.0561216 1.0287292 1.0529531 1.0264201 1.0618984 0.96801543 0.8869885 0.94360435 0.93188983 1.0616689 0.9081867 1.0477948 0.9143161 0.939253 0.94608414 1.0309304 1.0141094 0.92830735 1.021478 0.9190103 0.903153 0.90533066
0.066066064 0.96005726 0.9836215 1.0710726 0.98059803 0.979691 0.91498697 1.0693709 0.98206663 0.9445431 1.0667186 1.0601803 1.0230521 1.0249864 0.92514336 0.9792472 0.9506246 0.9307588 1.026627 0.9346162 0.94409144 1.024446 0.8896251 1.0704638 0.9303266 0.93771446 0.9202106 0.9365996 1.030343 1.0556693 1.028131 1.052767 1.0257906 1.0619175 0.96769273 0.8863698 0.9436538 0.931236 1.0616707 0.90762156 1.0475222 0.91380876 0.9392786 0.94606864 1.0309134 1.0138535 0.9277253 1.021469 0.9185151 0.9025233 0.90515697
0.067067064 0.95966464 0.9836418 1.0711043 0.9800718 0.9795846 0.9146928 1.069316 0.9815587 0.9445259 1.0666692 1.0598482 1.0230807 1.0244521 0.9248502 0.97933257 0.9504357 0.93048984 1.0265377 0.9339098 0.944137 1.0244184 0.8889319 1.0704572 0.9303763 0.9371142 0.9200846 0.93651295 1.0303462 1.055215 1.0275373 1.0525856 1.0251662 1.0619404 0.96736676 0.8857583 0.9437075 0.93058836 1.0616761 0.9070646 1.0472486 0.91330695 0.9393074 0.94606006 1.0309019 1.0135956 0.92715037 1.0214636 0.91802466 0.9019023 0.90498424
0.068068065 0.9592713 0.98366964 1.0711418 0.97955525 0.97947866 0.9144 1.0692647 0.9810603 0.94451475 1.0666208 1.0595133 1.0231137 1.023923 0.92456007 0.97942185 0.95024693 0.93022513 1.026449 0.93320787 0.94418687 1.0243924 0.8882455 1.0704554 0.93042886 0.93652296 0.9199587 0.9364276 1.0303555 1.0547589 1.0269487 1.0524087 1.0245471 1.0619669 0.96703815 0.8851549 0.94376475 0.92994654 1.0616851 0.906516 1.0469744 0.9128098 0.9393401 0.94605845 1.0308957 1.0133358 0.9265826 1.0214618 0.91753966 0.90129036 0.90481293
0.06906907 0.9588776 0.9837045 1.0711855 0.97904897 0.97937334 0.91410816 1.0692177 0.98057216 0.94451016 1.0665737 1.0591764 1.0231507 1.0233992 0.9242729 0.9795165 0.9500589 0.92996466 1.026361 0.9325105 0.94424117 1.0243679 0.8875658 1.0704587 0.930485 0.9359415 0.9198332 0.93634385 1.0303712 1.054301 1.0263654 1.0522368 1.0239333 1.0619973 0.96670794 0.8845594 0.94382644 0.92931116 1.0616981 0.9059762 1.046699 0.9123186 0.93937546 0.946064 1.0308951 1.0130749 0.926022 1.0214641 0.91706014 0.90068746 0.9046427
0.07007007 0.9584843 0.9837461 1.071235 0.97855216 0.9792693 0.913818 1.0691749 0.9800935 0.9445117 1.0665274 1.0588372 1.0231922 1.0228808 0.92398965 0.97961545 0.9498721 0.9297084 1.0262735 0.93181854 0.9442997 1.0243449 0.88689274 1.0704666 0.9305441 0.9353701 0.91970754 0.9362617 1.0303926 1.0538421 1.025787 1.0520695 1.0233252 1.0620311 0.9663763 0.8839718 0.9438917 0.9286824 1.0617146 0.90544486 1.0464236 0.911833 0.939415 0.9460764 1.0309001 1.0128126 0.92546844 1.0214705 0.91658604 0.9000937 0.9044745
0.07107107 0.9580911 0.98379457 1.07129 0.97806555 0.9791666 0.91352946 1.0691369 0.9796245 0.9445203 1.0664823 1.0584964 1.0232378 1.0223671 0.9237099 0.9797191 0.94968593 0.92945653 1.0261871 0.93113226 0.9443625 1.0243237 0.8862272 1.0704795 0.93060625 0.9348081 0.9195825 0.9361816 1.0304205 1.053383 1.0252138 1.0519071 1.0227226 1.0620692 0.96604323 0.88339245 0.9439613 0.92806053 1.0617352 0.90492195 1.0461478 0.91135365 0.93945843 0.94609576 1.0309106 1.0125496 0.9249224 1.0214815 0.9161183 0.89950955 0.9043076
0.072072074 0.95769894 0.98384935 1.0713505 0.9775888 0.9790654 0.91324306 1.0691036 0.9791655 0.9445353 1.0664384 1.0581546 1.0232877 1.0218589 0.923434 0.97982776 0.9495014 0.9292091 1.0261014 0.9304518 0.9444295 1.0243037 0.8855686 1.0704973 0.9306716 0.9342564 0.9194581 0.9361036 1.0304543 1.0529239 1.0246463 1.0517497 1.0221255 1.0621114 0.9657099 0.8828212 0.94403535 0.92744607 1.0617604 0.9044076 1.0458721 0.9108802 0.9395059 0.94612193 1.0309263 1.0122862 0.9243841 1.0214969 0.9156562 0.8989345 0.9041426
0.073073074 0.9573085 0.98391074 1.0714165 0.9771216 0.9789661 0.91295886 1.0690756 0.9787158 0.9445571 1.0663956 1.0578121 1.0233418 1.0213561 0.9231619 0.9799409 0.9493182 0.9289657 1.0260173 0.92977756 0.9445011 1.0242853 0.8849182 1.0705199 0.9307393 0.9337141 0.91933477 0.93602836 1.0304937 1.0524646 1.024084 1.0515974 1.0215348 1.0621573 0.96537685 0.8822587 0.9441133 0.92683816 1.0617895 0.90390193 1.0455967 0.9104134 0.9395577 0.94615567 1.0309478 1.0120223 0.9238529 1.021517 0.91520035 0.89836895 0.9039796
0.074074075 0.95691943 0.9839785 1.0714877 0.9766636 0.97886884 0.9126776 1.0690528 0.9782751 0.9445852 1.0663538 1.057469 1.0234003 1.0208589 0.92289364 0.98005867 0.9491363 0.92872703 1.0259345 0.9291097 0.94457734 1.0242682 0.8842759 1.0705478 0.93080986 0.93318206 0.919212 0.9359553 1.030539 1.0520062 1.0235274 1.05145 1.02095 1.0622073 0.9650439 0.8817047 0.94419575 0.9262382 1.0618232 0.90340483 1.0453217 0.9099529 0.93961364 0.9461963 1.0309747 1.0117584 0.9233297 1.0215423 0.9147508 0.8978132 0.9038188
0.075075075 0.95653266 0.9840524 1.0715643 0.9762155 0.97877383 0.91239834 1.0690354 0.97784376 0.94461995 1.066313 1.0571254 1.023463 1.0203673 0.92262924 0.98018104 0.94895625 0.9284924 1.0258532 0.9284492 0.9446583 1.0242524 0.8836419 1.0705802 0.9308828 0.9326595 0.9190907 0.93588483 1.0305899 1.0515487 1.0229766 1.0513076 1.0203712 1.0622615 0.9647117 0.8811592 0.9442827 0.9256457 1.0618614 0.90291667 1.0450478 0.90949893 0.93967414 0.94624376 1.0310078 1.0114951 0.9228138 1.0215726 0.9143078 0.8972666 0.9036603
0.076076075 0.95614785 0.9841325 1.0716456 0.97577643 0.97868073 0.9121221 1.0690231 0.97742146 0.9446614 1.066273 1.0567821 1.0235304 1.0198808 0.92236876 0.98030794 0.9487779 0.92826223 1.0257732 0.9277953 0.9447437 1.024238 0.8830159 1.0706177 0.9309586 0.93214655 0.91897076 0.9358175 1.0306462 1.0510929 1.0224309 1.0511695 1.0197983 1.0623199 0.96438074 0.88062227 0.94437397 0.9250604 1.0619045 0.9024366 1.0447745 0.90905154 0.93973935 0.94629806 1.031046 1.0112321 0.92230594 1.0216082 0.9138711 0.8967294 0.903504
0.077077076 0.9557657 0.9842186 1.0717318 0.9753462 0.9785904 0.9118493 1.069017 0.9770079 0.9447098 1.0662339 1.0564396 1.023602 1.0193994 0.9221128 0.98043925 0.9486015 0.92803603 1.0256954 0.92714846 0.9448341 1.0242251 0.88239837 1.0706605 0.93103737 0.9316434 0.91885173 0.935753 1.0307086 1.0506383 1.0218911 1.0510366 1.0192316 1.0623829 0.9640509 0.8800937 0.9444699 0.9244833 1.0619525 0.9019648 1.0445019 0.9086106 0.93980926 0.9463593 1.0310901 1.0109694 0.92180526 1.0216494 0.91344076 0.8962018 0.9033501
0.078078076 0.95538634 0.98431087 1.0718228 0.9749248 0.9785024 0.9115793 1.0690166 0.97660255 0.9447643 1.066196 1.0560975 1.0236784 1.0189235 0.9218608 0.98057467 0.9484267 0.92781425 1.0256191 0.9265093 0.94492936 1.0242136 0.88178945 1.0707079 0.9311183 0.93114936 0.9187343 0.93569106 1.030776 1.0501858 1.0213566 1.0509082 1.0186709 1.06245 0.9637226 0.87957394 0.9445704 0.9239133 1.0620052 0.9015014 1.0442306 0.90817666 0.93988377 0.94642776 1.0311399 1.010708 0.92131245 1.0216957 0.913017 0.8956834 0.90319884
0.07907908 0.9550103 0.98440886 1.0719184 0.97451246 0.97841716 0.9113128 1.0690218 0.9762063 0.9448254 1.066159 1.0557562 1.0237592 1.0184531 0.9216136 0.98071456 0.9482542 0.92759657 1.0255448 0.9258776 0.945029 1.0242038 0.881189 1.0707605 0.93120146 0.9306649 0.91861844 0.93563294 1.0308491 1.0497354 1.020828 1.0507842 1.0181162 1.0625219 0.96339667 0.8790628 0.9446753 0.9233514 1.0620635 0.9010462 1.0439605 0.90774906 0.9399635 0.9465025 1.0311953 1.0104471 0.92082727 1.021748 0.91259944 0.8951743 0.9030502
0.08008008 0.9546373 0.984513 1.072018 0.9741081 0.97833484 0.91104984 1.0690327 0.9758176 0.9448932 1.0661235 1.0554163 1.0238451 1.0179875 0.92137134 0.9808584 0.9480839 0.9273828 1.0254724 0.9252536 0.9451339 1.0241954 0.88059723 1.0708187 0.93128735 0.93018913 0.9185041 0.93557775 1.0309278 1.0492871 1.0203048 1.050665 1.0175678 1.0625982 0.96307254 0.87856 0.94478494 0.922797 1.0621265 0.900599 1.0436916 0.9073282 0.940048 0.9465841 1.0312562 1.0101871 0.9203496 1.021806 0.9121887 0.89467436 0.9029039
0.08108108 0.9542676 0.98462236 1.0721225 0.9737123 0.9782551 0.91078997 1.0690497 0.97543734 0.94496775 1.0660888 1.0550777 1.0239348 1.0175273 0.92113364 0.9810069 0.9479159 0.9271737 1.0254021 0.92463714 0.94524336 1.0241882 0.88001424 1.0708815 0.93137574 0.92972267 0.91839147 0.93552583 1.0310113 1.048842 1.0197871 1.0505499 1.0170252 1.0626793 0.9627511 0.8780657 0.9448992 0.9222507 1.062195 0.90015936 1.0434245 0.9069141 0.94013727 0.9466721 1.031323 1.0099288 0.919879 1.0218694 0.91178405 0.8941833 0.9027606
0.082082085 0.95390177 0.9847374 1.0722315 0.97332436 0.9781781 0.9105344 1.0690728 0.97506464 0.9450483 1.0660554 1.0547404 1.0240294 1.0170722 0.9209011 0.9811597 0.94775015 0.9269687 1.0253339 0.92402816 0.9453577 1.024183 0.8794396 1.0709498 0.9314662 0.929265 0.9182803 0.935477 1.0311005 1.048399 1.0192747 1.0504386 1.0164886 1.0627652 0.9624319 0.87757945 0.9450181 0.92171186 1.0622689 0.8997277 1.0431584 0.90650654 0.9402316 0.9467671 1.0313951 1.0096718 0.9194162 1.0219389 0.9113859 0.89370096 0.9026198
0.083083086 0.9535398 0.98485875 1.072345 0.97294384 0.9781046 0.9102824 1.0691016 0.97469914 0.94513524 1.0660231 1.0544052 1.0241289 1.0166221 0.92067313 0.9813167 0.94758666 0.92676854 1.0252676 0.9234276 0.9454767 1.0241791 0.8788743 1.0710229 0.93155867 0.92881554 0.9181715 0.93543184 1.0311944 1.0479593 1.0187676 1.0503317 1.0159578 1.0628555 0.96211606 0.877102 0.94514126 0.92118084 1.0623478 0.8993038 1.0428944 0.9061055 0.9403312 0.9468683 1.0314729 1.0094163 0.9189608 1.0220143 0.91099405 0.8932278 0.9024825
0.084084086 0.9531814 0.98498464 1.0724626 0.9725712 0.97803354 0.910034 1.0691361 0.9743411 0.9452284 1.0659919 1.0540718 1.0242324 1.0161768 0.9204508 0.9814779 0.94742554 0.92657256 1.0252036 0.9228343 0.9456004 1.0241764 0.878317 1.0711011 0.9316533 0.9283749 0.9180641 0.93539 1.0312939 1.0475229 1.018266 1.0502282 1.0154333 1.0629505 0.96180266 0.8766323 0.9452689 0.9206571 1.0624316 0.89888686 1.042632 0.9057107 0.9404356 0.94697595 1.031556 1.0091622 0.91851187 1.0220951 0.91060793 0.89276266 0.90234756
0.08508509 0.95282733 0.9851163 1.0725847 0.9722054 0.9779657 0.90979004 1.069177 0.9739901 0.94532794 1.0659621 1.0537405 1.0243409 1.0157365 0.9202335 0.98164326 0.94726694 0.92638123 1.025142 0.9222488 0.94572914 1.0241756 0.8777685 1.0711842 0.9317502 0.92794234 0.9179586 0.9353514 1.0313982 1.0470897 1.0177695 1.0501289 1.014914 1.0630505 0.96149266 0.87617075 0.9454012 0.9201412 1.0625212 0.8984773 1.0423715 0.90532225 0.94054484 0.94708985 1.0316446 1.0089102 0.91807055 1.0221822 0.91022813 0.8923061 0.902216
0.08608609 0.95247704 0.98525316 1.072711 0.9718466 0.977901 0.9095496 1.0692234 0.97364545 0.94543374 1.0659335 1.0534112 1.0244536 1.0153004 0.92002165 0.98181283 0.9471104 0.9261948 1.0250821 0.9216712 0.94586146 1.0241762 0.8772287 1.0712724 0.931849 0.9275175 0.9178554 0.93531656 1.0315073 1.04666 1.0172778 1.0500327 1.0144005 1.0631549 0.9611859 0.8757174 0.94553775 0.9196322 1.0626161 0.8980751 1.0421128 0.9049399 0.9406594 0.9472101 1.0317386 1.0086601 0.91763616 1.022275 0.90985477 0.8918578 0.9020871
0.08708709 0.9521316 0.9853949 1.072841 0.97149414 0.97783935 0.9093137 1.0692763 0.9733073 0.94554573 1.0659063 1.053085 1.0245711 1.0148695 0.91981494 0.98198617 0.946957 0.9260127 1.0250251 0.92110145 0.94599944 1.0241784 0.87669724 1.0713657 0.9319496 0.9271007 0.9177541 0.93528485 1.0316217 1.0462335 1.0167916 1.0499401 1.0138929 1.063264 0.9608828 0.8752716 0.9456791 0.9191312 1.062716 0.8976795 1.0418559 0.9045645 0.9407791 0.9473362 1.0318382 1.0084116 0.9172083 1.0223737 0.9094867 0.89141744 0.9019612
0.08808809 0.9517904 0.9855422 1.0729754 0.97114784 0.97778094 0.90908194 1.0693347 0.97297496 0.94566363 1.0658803 1.0527608 1.024693 1.0144432 0.9196137 0.98216337 0.94680613 0.9258354 1.0249703 0.9205396 0.9461415 1.0241821 0.87617475 1.0714635 0.9320521 0.9266918 0.9176549 0.9352571 1.0317404 1.045811 1.0163102 1.0498514 1.0133905 1.0633776 0.96058345 0.87483406 0.9458246 0.9186373 1.0628213 0.8972905 1.0416017 0.9041951 0.94090384 0.94746864 1.0319428 1.0081656 0.91678745 1.0224786 0.90912473 0.8909856 0.90183914
0.08908909 0.95145345 0.98569417 1.0731142 0.970808 0.97772586 0.908854 1.0693985 0.9726484 0.9457872 1.0658554 1.0524395 1.024819 1.0140206 0.91941774 0.98234445 0.94665706 0.925663 1.0249176 0.9199853 0.94628817 1.0241868 0.87566006 1.0715662 0.93215644 0.9262902 0.91755784 0.9352322 1.0318639 1.0453925 1.0158334 1.0497657 1.0128934 1.0634956 0.9602876 0.8744038 0.9459745 0.9181505 1.0629315 0.89690876 1.0413492 0.9038322 0.9410335 0.947607 1.0320523 1.0079217 0.9163731 1.0225888 0.9087693 0.8905615 0.90171933
0.09009009 0.95112133 0.98585075 1.0732566 0.9704738 0.97767377 0.9086305 1.0694691 0.9723275 0.94591725 1.0658321 1.0521207 1.0249497 1.0136032 0.91922784 0.9825294 0.94651145 0.9254954 1.024867 0.9194389 0.9464394 1.0241936 0.8751538 1.0716736 0.93226284 0.925897 0.91746306 0.93521154 1.031992 1.0449781 1.0153615 1.0496839 1.012402 1.0636187 0.95999575 0.873981 0.94612896 0.9176711 1.0630474 0.8965332 1.041099 0.9034757 0.9411685 0.9477508 1.0321677 1.0076802 0.9159653 1.0227053 0.9084198 0.89014584 0.9016032
0.09109109 0.9507936 0.98601234 1.0734029 0.9701451 0.977625 0.9084115 1.0695451 0.9720118 0.94605273 1.0658102 1.0518053 1.0250847 1.0131893 0.9190428 0.9827179 0.946368 0.92533255 1.0248194 0.91889983 0.9465953 1.0242021 0.87465566 1.0717862 0.93237036 0.9255109 0.9173708 0.935194 1.0321249 1.0445678 1.0148942 1.0496054 1.0119159 1.0637461 0.95970786 0.8735658 0.9462874 0.91719836 1.0631684 0.8961644 1.0408514 0.90312564 0.94130826 0.9479008 1.0322875 1.0074409 0.9155639 1.0228274 0.9080765 0.88973796 0.90149015
0.09209209 0.9504708 0.9861783 1.073553 0.96982205 0.9775795 0.90819657 1.0696269 0.971701 0.9461942 1.0657897 1.0514927 1.025224 1.0127797 0.9188637 0.9829098 0.9462276 0.92517424 1.0247742 0.9183684 0.9467553 1.0242116 0.87416565 1.071903 0.93248004 0.925133 0.91728026 0.93517995 1.0322622 1.0441613 1.0144316 1.0495303 1.0114348 1.0638779 0.9594244 0.8731573 0.9464507 0.916733 1.0632943 0.89580196 1.0406055 0.9027822 0.9414531 0.9480561 1.0324125 1.0072039 0.9151686 1.0229552 0.90773904 0.8893385 0.90138006
0.09309309 0.9501527 0.98634875 1.0737067 0.9695042 0.97753733 0.9079864 1.0697142 0.97139525 0.94634074 1.0657704 1.0511832 1.0253674 1.0123744 0.9186902 0.9831052 0.9460894 0.92502093 1.0247312 0.91784436 0.9469198 1.024223 0.8736836 1.0720245 0.9325911 0.9247623 0.9171921 0.93516946 1.0324037 1.0437592 1.013973 1.0494584 1.0109588 1.0640141 0.9591448 0.87275654 0.9466178 0.9162739 1.0634253 0.89544624 1.0403626 0.9024451 0.9416028 0.9482169 1.0325428 1.0069698 0.91477954 1.0230888 0.9074081 0.8889468 0.9012736
0.0940941 0.94983935 0.98652345 1.0738642 0.9691918 0.9774982 0.9077802 1.0698075 0.97109425 0.9464929 1.065752 1.0508771 1.0255151 1.0119723 0.9185221 0.9833038 0.9459542 0.92487234 1.0246904 0.9173275 0.9470881 1.0242356 0.8732094 1.0721505 0.93270385 0.92439896 0.91710675 0.93516254 1.0325494 1.0433612 1.0135186 1.0493898 1.0104873 1.064155 0.9588698 0.8723623 0.94678885 0.9158215 1.0635614 0.8950964 1.0401216 0.90211433 0.94175744 0.9483835 1.0326775 1.0067382 0.91439617 1.0232279 0.9070832 0.88856304 0.9011701
0.0950951 0.94953114 0.98670256 1.0740253 0.9688848 0.9774626 0.90757865 1.069906 0.97079825 0.9466502 1.0657357 1.0505741 1.0256672 1.0115743 0.91835916 0.983506 0.9458219 0.92472833 1.0246522 0.9168182 0.9472611 1.0242497 0.8727431 1.0722809 0.9328178 0.9240434 0.91702366 0.9351592 1.0326991 1.0429678 1.0130684 1.0493245 1.010021 1.0642997 0.95859927 0.8719752 0.9469644 0.9153761 1.0637023 0.89475346 1.0398835 0.9017905 0.941917 0.9485553 1.0328172 1.0065093 0.9140188 1.0233729 0.90676427 0.88818717 0.90106976
0.0960961 0.9492277 0.9868858 1.0741897 0.96858317 0.97743046 0.9073816 1.0700102 0.9705071 0.9468131 1.0657208 1.0502744 1.0258234 1.0111796 0.91820264 0.9837113 0.94569194 0.92458963 1.024617 0.9163164 0.9474383 1.0242661 0.8722844 1.0724158 0.9329338 0.92369485 0.9169433 0.9351592 1.0328531 1.0425788 1.0126224 1.0492623 1.0095594 1.0644488 0.9583328 0.8715946 0.94714403 0.9149369 1.0638483 0.8944165 1.0396478 0.90147257 0.9420818 0.94873244 1.032962 1.0062832 0.91364694 1.0235236 0.90645146 0.8878193 0.900973
0.0970971 0.94892895 0.9870726 1.0743577 0.96828675 0.9774011 0.90718895 1.0701196 0.97022057 0.9469809 1.065707 1.0499783 1.0259835 1.0107881 0.9180514 0.9839198 0.9455651 0.92445517 1.0245837 0.91582114 0.9476195 1.024283 0.87183285 1.0725548 0.933051 0.92335397 0.916865 0.93516266 1.0330106 1.0421944 1.0121801 1.0492032 1.009102 1.0646024 0.9580711 0.8712203 0.94732755 0.9145039 1.0639993 0.8940859 1.0394149 0.90116155 0.9422508 0.9489145 1.0331109 1.0060602 0.9132806 1.0236797 0.9061447 0.8874589 0.90087944
0.0980981 0.9486357 0.9872639 1.074529 0.9679949 0.97737557 0.9070009 1.0702347 0.9699384 0.9471536 1.0656948 1.0496857 1.026148 1.0103999 0.91790545 0.98413116 0.94544107 0.92432576 1.0245535 0.91533333 0.9478048 1.0243021 0.87138957 1.0726985 0.9331695 0.92302006 0.91678965 0.9351697 1.0331725 1.0418146 1.0117418 1.0491469 1.0086495 1.0647603 0.9578141 0.8708527 0.94751513 0.91407734 1.0641549 0.8937614 1.0391843 0.9008567 0.94242513 0.94910216 1.0332648 1.00584 0.91292 1.0238415 0.9058442 0.8871064 0.9007895
0.0990991 0.9483471 0.98745865 1.0747032 0.96770847 0.97735345 0.9068173 1.0703547 0.969661 0.9473318 1.0656841 1.049397 1.0263159 1.0100142 0.91776526 0.9843457 0.94531953 0.924201 1.0245252 0.9148524 0.947994 1.0243226 0.8709528 1.072846 0.9332899 0.92269343 0.91671675 0.9351803 1.0333376 1.0414395 1.0113065 1.0490935 1.0082009 1.0649221 0.9575615 0.8704908 0.9477069 0.9136567 1.0643156 0.8934427 1.0389569 0.9005579 0.94260454 0.9492944 1.033423 1.0056227 0.9125643 1.0240084 0.9055495 0.8867611 0.9007021
0.1001001 0.9480638 0.98765725 1.0748811 0.96742696 0.9773345 0.9066384 1.0704801 0.969388 0.9475144 1.0656748 1.0491116 1.0264883 1.0096313 0.91763055 0.9845631 0.94520116 0.92408085 1.0244999 0.9143781 0.94818765 1.024345 0.87052345 1.072998 0.9334115 0.9223739 0.9166466 0.9351939 1.0335068 1.0410691 1.0108757 1.0490432 1.007757 1.065088 0.957314 0.87013537 0.94790244 0.9132419 1.0644805 0.8931303 1.0387319 0.90026575 0.9427882 0.9494919 1.0335859 1.0054085 0.91221356 1.0241814 0.9052608 0.88642377 0.90061855
0.1011011 0.9477854 0.9878593 1.0750616 0.96715 0.97731876 0.90646404 1.0706105 0.9691192 0.94770193 1.0656673 1.0488298 1.0266644 1.0092504 0.91750133 0.9847834 0.94508535 0.92396563 1.0244768 0.9139105 0.9483848 1.0243686 0.87010133 1.0731539 0.9335345 0.92206085 0.91657925 0.9352118 1.0336792 1.0407034 1.0104477 1.0489954 1.0073161 1.065258 0.9570708 0.8697857 0.94810164 0.9128329 1.0646504 0.89282393 1.0385096 0.89997965 0.94297665 0.9496939 1.0337529 1.0051973 0.9118676 1.0243591 0.9049778 0.8860942 0.90053827
0.1021021 0.9475119 0.9880651 1.0752456 0.96687806 0.97730625 0.9062938 1.0707461 0.9688549 0.947894 1.0656615 1.048552 1.0268441 1.0088719 0.91737735 0.9850068 0.94497246 0.9238551 1.0244565 0.9134492 0.94858587 1.0243943 0.86968553 1.0733137 0.933659 0.92175484 0.9165142 0.9352324 1.0338553 1.0403423 1.0100229 1.0489503 1.0068793 1.0654321 0.9568329 0.86944175 0.9483048 0.91242945 1.0648248 0.89252347 1.0382903 0.89969975 0.94316936 0.94990104 1.0339245 1.0049897 0.9115262 1.0245421 0.90470123 0.8857713 0.9004613
0.1031031 0.9472439 0.98827434 1.0754323 0.96661097 0.97729754 0.9061285 1.0708864 0.9685948 0.94809103 1.0656571 1.0482781 1.0270278 1.008495 0.91725934 0.9852326 0.94486225 0.923749 1.0244389 0.91299486 0.94879097 1.0244212 0.8692767 1.0734777 0.9337851 0.92145574 0.91645205 0.9352568 1.034035 1.0399864 1.009601 1.0489076 1.0064458 1.0656102 0.9565993 0.8691032 0.948512 0.9120317 1.0650041 0.89222836 1.0380737 0.8994259 0.94336736 0.95011306 1.0341003 1.0047851 0.911189 1.0247302 0.9044302 0.8854558 0.90038747
0.1041041 0.9469807 0.9884868 1.0756224 0.96634847 0.9772919 0.9059675 1.0710316 0.96833885 0.9482925 1.0656539 1.048008 1.0272155 1.0081201 0.9171462 0.98546135 0.9447553 0.92364776 1.0244236 0.91254634 0.9489994 1.0244498 0.8688745 1.0736454 0.9339124 0.92116326 0.9163927 0.93528455 1.0342178 1.039635 1.0091816 1.0488677 1.0060153 1.0657918 0.95637107 0.8687697 0.94872266 0.9116393 1.0651875 0.8919391 1.0378599 0.8991582 0.94356936 0.9503291 1.0342803 1.0045836 0.9108558 1.0249236 0.9041648 0.8851475 0.900317
0.1051051 0.9467226 0.9887027 1.0758148 0.9660902 0.97728986 0.90581113 1.0711823 0.9680873 0.94849825 1.065653 1.0477415 1.0274066 1.0077469 0.91703856 0.9856927 0.9446509 0.9235512 1.0244112 0.9121042 0.9492121 1.0244802 0.868479 1.0738165 0.9340411 0.92087716 0.9163362 0.935316 1.0344039 1.0392886 1.0087649 1.0488305 1.0055878 1.0659776 0.9561473 0.86844134 0.94893676 0.9112517 1.0653753 0.891656 1.0376494 0.8988966 0.94377613 0.9505501 1.0344644 1.0043856 0.91052616 1.0251222 0.90390515 0.8848466 0.90025043
0.1061061 0.9464697 0.98892194 1.0760102 0.96583664 0.97729105 0.90565926 1.0713367 0.96783936 0.9487085 1.0656534 1.0474794 1.027601 1.0073749 0.9169361 0.98592645 0.9445491 0.9234587 1.0244014 0.9116683 0.94942826 1.0245123 0.8680895 1.0739921 0.93417144 0.9205979 0.9162824 0.9353506 1.0345933 1.038947 1.0083504 1.0487956 1.0051631 1.0661668 0.9559287 0.8681179 0.949155 0.9108692 1.0655675 0.8913779 1.0374415 0.89864093 0.94398725 0.95077556 1.0346525 1.0041908 0.9102001 1.0253253 0.9036511 0.8845528 0.9001866
0.10710711 0.94622207 0.9891441 1.0762085 0.9655872 0.9772955 0.90551203 1.0714961 0.96759534 0.94892275 1.065656 1.047221 1.0277997 1.007004 0.9168389 0.98616284 0.944451 0.92337096 1.024394 0.9112378 0.94964814 1.0245459 0.86770606 1.0741712 0.9343028 0.9203248 0.9162315 0.9353888 1.0347857 1.03861 1.0079377 1.0487632 1.0047406 1.0663595 0.95571506 0.86779845 0.9493766 0.9104912 1.0657638 0.89110565 1.0372367 0.8983908 0.94420284 0.95100534 1.0348445 1.0039995 0.9098776 1.0255339 0.9034028 0.8842655 0.90012634
0.10810811 0.94597954 0.98936975 1.0764096 0.9653424 0.97730327 0.90536904 1.0716603 0.9673554 0.94914114 1.0656596 1.0469666 1.028001 1.0066342 0.916747 0.9864018 0.94435525 0.92328787 1.0243895 0.91081303 0.94987154 1.0245814 0.8673285 1.0743539 0.934436 0.920058 0.9161835 0.9354305 1.0349814 1.0382783 1.0075271 1.0487329 1.0043207 1.0665561 0.9555062 0.86748374 0.94960165 0.9101175 1.0659646 0.89083874 1.0370347 0.89814717 0.9444224 0.9512399 1.0350409 1.0038118 0.90955806 1.0257467 0.9031602 0.8839853 0.9000695
0.10910911 0.945742 0.98959804 1.076613 0.9651015 0.9773145 0.9052309 1.0718286 0.967119 0.94936407 1.0656651 1.0467162 1.0282061 1.0062658 0.9166603 0.9866433 0.94426274 0.92320883 1.0243876 0.91039324 0.95009845 1.0246185 0.86695576 1.0745398 0.93457043 0.9197977 0.91613805 0.9354754 1.0351801 1.0379517 1.0071182 1.0487049 1.003903 1.0667564 0.9553023 0.86717254 0.9498305 0.9097479 1.066169 0.89057726 1.036836 0.89790905 0.9446467 0.95147836 1.0352409 1.0036272 0.909241 1.0259645 0.90292287 0.8837118 0.9000158
0.11011011 0.9455095 0.9898292 1.0768192 0.9648645 0.9773289 0.9050969 1.0720013 0.966886 0.9495909 1.0656731 1.0464699 1.0284147 1.0058979 0.91657853 0.98688704 0.94417286 0.92313474 1.0243884 0.9099784 0.9503289 1.0246574 0.8665887 1.0747299 0.9347061 0.9195434 0.9160953 0.935524 1.0353813 1.0376294 1.0067112 1.0486792 1.0034871 1.0669602 0.9551035 0.86686534 0.95006245 0.9093821 1.066378 0.890321 1.0366402 0.8976766 0.9448749 0.95172083 1.0354445 1.0034461 0.90892714 1.0261867 0.902691 0.88344485 0.89996535
0.11111111 0.9452822 0.9900637 1.0770279 0.9646313 0.9773469 0.9049675 1.0721786 0.9666564 0.94982177 1.0656822 1.0462276 1.0286267 1.0055306 0.9165017 0.9871335 0.9440861 0.92306477 1.0243919 0.9095684 0.9505627 1.024698 0.86622643 1.0749228 0.93484366 0.91929495 0.9160561 0.93557566 1.0355855 1.0373125 1.0063051 1.0486561 1.003073 1.0671672 0.95490956 0.8665618 0.95029795 0.9090199 1.0665903 0.8900701 1.0364475 0.8974501 0.94510734 0.9519676 1.0356522 1.0032691 0.9086156 1.0264139 0.9024646 0.883185 0.89991856
0.11211211 0.9450599 0.9903008 1.0772393 0.9644021 0.9773685 0.9048425 1.0723598 0.9664303 0.95005655 1.0656933 1.0459894 1.028842 1.0051636 0.9164305 0.987382 0.94400215 0.9229991 1.0243979 0.90916276 0.9508001 1.0247407 0.86586875 1.0751193 0.9349829 0.91905284 0.91601944 0.93563133 1.0357926 1.0370005 1.0059004 1.0486348 1.0026606 1.0673778 0.95472044 0.8662616 0.9505371 0.9086615 1.066807 0.88982403 1.0362577 0.89722884 0.9453441 0.95221853 1.0358632 1.003095 0.9083065 1.0266452 0.90224355 0.8829313 0.8998747
0.11311311 0.9448428 0.99054086 1.0774529 0.9641764 0.97739345 0.90472233 1.0725453 0.96620727 0.9502954 1.0657067 1.0457551 1.0290605 1.0047977 0.9163639 0.987633 0.9439211 0.92293775 1.024407 0.9087617 0.9510411 1.0247853 0.8655158 1.075319 0.93512297 0.91881645 0.9159856 0.93568987 1.0360029 1.0366936 1.005497 1.0486158 1.00225 1.0675917 0.95453644 0.8659643 0.9507793 0.9083062 1.0670273 0.88958275 1.0360713 0.8970134 0.9455849 0.9524733 1.036078 1.0029246 0.9079994 1.0268813 0.9020277 0.88268435 0.8998348
0.11411411 0.94463074 0.9907832 1.0776688 0.96395385 0.9774214 0.9046062 1.0727346 0.9659871 0.9505377 1.0657216 1.0455258 1.0292821 1.004432 0.91630214 0.9878861 0.9438431 0.9228805 1.0244191 0.90836424 0.9512851 1.0248315 0.86516684 1.0755225 0.935265 0.9185853 0.9159547 0.9357521 1.0362158 1.0363915 1.0050949 1.0485988 1.0018406 1.0678086 0.9543575 0.86567014 0.951025 0.9079539 1.0672516 0.8893461 1.035888 0.8968034 0.9458298 0.95273143 1.0362964 1.0027579 0.90769446 1.0271215 0.90181714 0.88244325 0.89979756
0.11511511 0.9444238 0.991029 1.077887 0.963735 0.977453 0.9044945 1.0729282 0.96576995 0.9507837 1.0657383 1.0453001 1.029507 1.0040665 0.91624546 0.9881418 0.943768 0.9228276 1.0244334 0.90797114 0.95153284 1.0248795 0.86482215 1.0757288 0.93540835 0.9183598 0.9159268 0.93581784 1.0364312 1.0360942 1.0046936 1.0485841 1.0014324 1.0680286 0.95418334 0.86537904 0.9512738 0.9076046 1.0674795 0.8891144 1.0357077 0.8965992 0.94607854 0.9529941 1.036518 1.0025947 0.9073916 1.0273659 0.9016118 0.8822083 0.89976394
0.116116114 0.94422174 0.99127704 1.0781077 0.96351945 0.97748816 0.9043873 1.0731258 0.965556 0.95103365 1.0657573 1.0450784 1.0297348 1.0037012 0.91619354 0.9883994 0.9436958 0.922779 1.0244509 0.9075815 0.95178366 1.02493 0.864481 1.0759381 0.9355533 0.91813993 0.9159016 0.9358871 1.0366492 1.0358024 1.0042932 1.0485712 1.0010257 1.0682522 0.954014 0.86509025 0.9515259 0.90725815 1.0677109 0.88888687 1.0355307 0.8963998 0.9463314 0.9532601 1.0367432 1.0024352 0.9070901 1.0276146 0.90141153 0.8819792 0.8997333
0.117117114 0.94402426 0.99152744 1.0783303 0.96330667 0.97752655 0.90428454 1.073327 0.96534467 0.951287 1.0657779 1.0448608 1.029966 1.0033363 0.91614634 0.9886592 0.94362617 0.92273426 1.024471 0.9071952 0.9520376 1.0249821 0.8641438 1.0761505 0.93569994 0.91792464 0.91587925 0.93595946 1.0368698 1.0355148 1.0038936 1.0485605 1.0006196 1.0684788 0.95384973 0.8648038 0.9517815 0.906914 1.0679457 0.8886635 1.0353568 0.896206 0.9465882 0.9535296 1.0369714 1.0022793 0.90679014 1.0278672 0.9012163 0.8817561 0.89970636
0.118118115 0.9438324 0.99178076 1.0785552 0.9630973 0.97756827 0.90418607 1.0735319 0.96513605 0.95154405 1.0658007 1.0446475 1.0301998 1.0029713 0.9161044 0.9889212 0.9435598 0.9226939 1.024494 0.90681255 0.9522948 1.0250362 0.8638095 1.076366 0.93584836 0.9177147 0.9158602 0.936035 1.0370933 1.0352327 1.0034946 1.0485517 1.0002147 1.0687085 0.9536903 0.8645196 0.95204 0.9065726 1.0681841 0.8884448 1.0351858 0.8960173 0.94684875 0.9538028 1.0372031 1.002127 0.9064917 1.0281242 0.9010261 0.88153803 0.8996821
0.11911912 0.9436449 0.9920364 1.0787821 0.9628906 0.97761357 0.9040917 1.0737405 0.96492964 0.9518045 1.0658256 1.0444379 1.0304369 1.0026064 0.91606694 0.98918533 0.9434961 0.92265767 1.0245196 0.90643287 0.95255524 1.0250921 0.863479 1.0765841 0.93599814 0.91750944 0.91584396 0.93611455 1.0373187 1.034955 1.0030961 1.0485445 0.9998105 1.0689409 0.9535357 0.86423796 0.9523017 0.90623325 1.0684261 0.8882301 1.0350182 0.8958341 0.94711304 0.9540796 1.0374379 1.0019785 0.9061946 1.028385 0.9008411 0.881326 0.8996616
0.12012012 0.9434627 0.9922948 1.0790117 0.962687 0.9776621 0.9040017 1.0739532 0.9647264 0.9520685 1.0658526 1.0442331 1.0306771 1.0022414 0.9160341 0.98945165 0.94343525 0.9226254 1.0245482 0.9060562 0.9528189 1.0251507 0.86315125 1.0768055 0.9361497 0.9173089 0.91583085 0.9361973 1.0375469 1.0346825 1.0026987 1.0485401 0.9994077 1.0691762 0.9533861 0.8639581 0.9525665 0.90589595 1.0686713 0.88801944 1.0348538 0.89565617 0.9473814 0.95436007 1.0376762 1.0018337 0.9058992 1.02865 0.900661 0.8811191 0.8996434
0.12112112 0.9432851 0.9925552 1.0792425 0.96248597 0.97771394 0.9039159 1.0741687 0.9645248 0.9523356 1.065881 1.0440321 1.03092 1.0018762 0.916006 0.9897194 0.94337726 0.9225969 1.0245796 0.90568227 0.95308554 1.0252105 0.86282647 1.0770295 0.93630254 0.9171129 0.91582 0.9362832 1.0377778 1.0344145 1.0023012 1.0485367 0.9990051 1.0694146 0.9532411 0.8636802 0.95283437 0.90556073 1.0689199 0.8878123 1.0346922 0.8954831 0.94765306 0.9546436 1.0379169 1.0016919 0.9056044 1.0289186 0.9004852 0.880917 0.89962864
0.122122124 0.9431125 0.99281824 1.0794759 0.962288 0.9777696 0.9038343 1.0743883 0.96432626 0.9526063 1.0659121 1.0438355 1.0311658 1.0015113 0.91598254 0.98998946 0.9433218 0.9225729 1.0246139 0.9053109 0.9533553 1.0252731 0.86250454 1.0772562 0.9364575 0.9169213 0.9158126 0.9363729 1.0380107 1.034152 1.0019046 1.0485352 0.9986036 1.0696561 0.9531009 0.8634039 0.95310557 0.90522754 1.0691719 0.8876093 1.034534 0.8953152 0.9479288 0.95493054 1.0381613 1.0015547 0.90531087 1.0291913 0.90031487 0.88072 0.8996166
0.123123124 0.94294477 0.9930835 1.0797107 0.96209204 0.97782844 0.9037571 1.0746108 0.96412957 0.9528802 1.0659451 1.0436428 1.0314146 1.0011461 0.91596377 0.9902606 0.9432688 0.9225527 1.0246512 0.9049425 0.95362836 1.0253375 0.8621855 1.0774859 0.936614 0.9167341 0.91580784 0.93646586 1.0382462 1.0338941 1.0015087 1.048535 0.9982027 1.0699002 0.9529655 0.8631296 0.9533794 0.90489596 1.0694267 0.8874099 1.0343785 0.8951522 0.948208 0.95522064 1.0384084 1.0014205 0.9050182 1.0294672 0.9001487 0.8805282 0.89960766
0.124124125 0.94278145 0.9933512 1.0799477 0.9618988 0.9778906 0.90368366 1.0748369 0.963935 0.95315725 1.0659804 1.0434543 1.0316658 1.000781 0.9159495 0.9905338 0.9432181 0.9225362 1.0246911 0.9045764 0.9539042 1.0254037 0.8618687 1.0777179 0.9367722 0.9165508 0.91580606 0.93656206 1.0384837 1.0336409 1.0011129 1.0485365 0.99780214 1.0701472 0.9528349 0.86285627 0.95365655 0.904566 1.069685 0.8872142 1.0342261 0.89499366 0.94849086 0.9555137 1.0386583 1.0012902 0.9047262 1.0297469 0.8999877 0.8803407 0.89960134
0.12512513 0.94262284 0.9936212 1.0801866 0.9617084 0.97795624 0.9036143 1.075066 0.96374303 0.95343745 1.0660175 1.0432698 1.0319202 1.0004153 0.91593987 0.9908086 0.94317013 0.9225234 1.0247337 0.9042126 0.95418274 1.0254723 0.86155415 1.0779527 0.9369322 0.91637164 0.9158071 0.9366616 1.0387235 1.0333924 1.0007174 1.0485394 0.9974023 1.0703967 0.9527089 0.8625846 0.95393646 0.9042378 1.0699463 0.8870218 1.034076 0.89483976 0.94877714 0.95580983 1.0389111 1.0011636 0.9044353 1.0300301 0.8998304 0.8801576 0.8995973
0.12612613 0.94246924 0.9938932 1.0804275 0.96151984 0.9780251 0.9035486 1.0752987 0.9635527 0.9537208 1.0660565 1.0430893 1.0321772 1.0000496 0.9159347 0.9910852 0.94312435 0.9225144 1.0247793 0.90385085 0.95446396 1.025543 0.8612417 1.0781901 0.9370942 0.91619635 0.9158111 0.9367649 1.038966 1.033149 1.0003223 1.0485437 0.99700296 1.0706489 0.9525875 0.8623141 0.9542191 0.9039106 1.0702105 0.88683265 1.0339288 0.89469063 0.94906676 0.9561088 1.0391667 1.0010405 0.90414494 1.0303167 0.8996779 0.87997925 0.899596
0.12712713 0.94232 0.9941675 1.0806698 0.9613336 0.97809774 0.9034867 1.0755342 0.96336436 0.95400715 1.066098 1.0429132 1.0324366 0.9996835 0.9159337 0.9913628 0.94308054 0.9225087 1.024828 0.90349156 0.95474815 1.0256158 0.86093163 1.0784297 0.9372578 0.916025 0.9158176 0.9368712 1.0392102 1.03291 0.99992776 1.0485492 0.9966042 1.0709035 0.95247066 0.8620448 0.9545047 0.90358543 1.0704775 0.8866469 1.0337844 0.8945455 0.94936025 0.9564105 1.039425 1.0009208 0.90385526 1.0306071 0.8995292 0.879805 0.89959705
0.12812813 0.9421755 0.99444366 1.0809141 0.9611497 0.9781732 0.9034288 1.075773 0.9631778 0.9542967 1.0661414 1.0427411 1.032699 0.9993176 0.9159372 0.9916418 0.9430391 0.92250663 1.0248793 0.9031335 0.95503455 1.0256908 0.86062336 1.0786722 0.93742317 0.915857 0.9158273 0.93698114 1.0394567 1.0326756 0.9995334 1.0485559 0.99620616 1.071161 0.9523586 0.8617768 0.95479333 0.903261 1.0707474 0.8864648 1.0336425 0.8944051 0.94965696 0.9567152 1.0396858 1.0008049 0.9035659 1.0309008 0.89938474 0.87963533 0.89960027
0.12912913 0.9420353 0.994722 1.0811601 0.9609679 0.97825253 0.9033741 1.0760148 0.9629935 0.9545889 1.0661869 1.042573 1.0329636 0.99895144 0.91594493 0.9919227 0.94299984 0.9225081 1.0249335 0.90277785 0.95532376 1.0257678 0.86031663 1.0789168 0.9375905 0.91569275 0.91583973 0.9370941 1.0397055 1.0324459 0.9991392 1.0485638 0.99580824 1.0714213 0.9522512 0.86150944 0.95508426 0.90293777 1.0710204 0.8862852 1.0335033 0.8942686 0.94995713 0.9570217 1.0399497 1.0006928 0.90327716 1.0311977 0.8992444 0.87946916 0.899606
0.13013013 0.94189954 0.9950022 1.0814074 0.9607881 0.97833467 0.90332264 1.0762591 0.9628108 0.95488346 1.0662348 1.0424086 1.0332308 0.998585 0.91595644 0.9922044 0.94296217 0.92251265 1.0249902 0.90242404 0.9556153 1.0258471 0.8600123 1.0791638 0.93775916 0.9155315 0.9158548 0.93721044 1.0399563 1.0322211 0.99874526 1.0485728 0.9954111 1.0716835 0.9521477 0.86124337 0.9553776 0.90261567 1.0712962 0.88610905 1.0333666 0.89413613 0.95026046 0.95733136 1.0402162 1.0005842 0.90298885 1.0314978 0.8991078 0.8793075 0.8996142
0.13113113 0.9417678 0.99528426 1.0816567 0.9606103 0.97842056 0.9032748 1.076507 0.96263 0.95518124 1.0662847 1.0422482 1.0335006 0.99821836 0.9159725 0.9924878 0.942927 0.92252046 1.0250504 0.90207183 0.95590913 1.0259283 0.8597097 1.0794134 0.93793035 0.91537404 0.91587245 0.9373302 1.0402088 1.0320003 0.9983517 1.0485829 0.99501413 1.0719486 0.9520491 0.86097825 0.9556735 0.9022951 1.0715747 0.8859359 1.033232 0.8940077 0.95056665 0.95764303 1.040485 1.0004792 0.90270096 1.0318012 0.8989749 0.8791495 0.89962447
0.13213213 0.9416399 0.9955681 1.0819069 0.9604344 0.97850966 0.9032302 1.0767573 0.9624505 0.95548135 1.0663369 1.0420923 1.0337728 0.9978515 0.91599196 0.99277216 0.9428932 0.9225312 1.0251132 0.90172124 0.9562056 1.0260121 0.85940814 1.0796652 0.9381026 0.9152198 0.91589236 0.9374534 1.0404637 1.0317838 0.99795866 1.0485942 0.99461794 1.072216 0.95195514 0.8607136 0.95597196 0.9019751 1.0718557 0.8857655 1.0331001 0.8938831 0.9508763 0.957957 1.0407562 1.0003779 0.90241337 1.0321076 0.898846 0.8789951 0.89963627
0.13313313 0.9415164 0.9958536 1.0821588 0.9602604 0.97860205 0.9031886 1.0770109 0.962273 0.9557837 1.0663909 1.0419402 1.0340476 0.997484 0.9160154 0.9930578 0.942862 0.9225453 1.0251784 0.9013723 0.95650375 1.026098 0.8591086 1.0799192 0.9382769 0.9150684 0.9159149 0.93757963 1.04072 1.0315716 0.9975655 1.0486065 0.9942217 1.0724857 0.95186543 0.86045 0.9562726 0.90165615 1.0721394 0.88559806 1.0329703 0.89376247 0.95118856 0.9582733 1.0410302 1.0002799 0.9021261 1.0324174 0.8987202 0.87884486 0.8996507
0.13413413 0.9413965 0.9961407 1.082412 0.9600883 0.97869754 0.90314984 1.0772668 0.962097 0.9560889 1.0664474 1.041792 1.034324 0.99711704 0.9160422 0.99334496 0.94283205 0.92256236 1.0252467 0.90102464 0.9568039 1.0261861 0.8588102 1.0801754 0.9384525 0.9149201 0.9159398 0.9377095 1.0409778 1.0313635 0.99717265 1.0486193 0.99382585 1.0727578 0.95177996 0.86018705 0.9565754 0.90133774 1.0724261 0.8854333 1.032843 0.8936453 0.9515039 0.9585916 1.041306 1.0001855 0.90183926 1.0327295 0.8985985 0.8786975 0.8996666
0.13513513 0.9412805 0.99642944 1.0826664 0.95991766 0.97879666 0.9031144 1.0775251 0.9619224 0.9563961 1.066506 1.0416476 1.0346031 0.99674964 0.9160728 0.9936329 0.9428036 0.92258215 1.025318 0.900679 0.95710677 1.0262764 0.8585136 1.0804335 0.9386296 0.91477484 0.9159672 0.93784237 1.0412381 1.0311592 0.99678004 1.0486333 0.99343073 1.0730319 0.95169854 0.85992455 0.9568806 0.90102077 1.0727146 0.8852713 1.032718 0.89353156 0.9518218 0.95891184 1.0415845 1.000094 0.90155256 1.0330449 0.8984796 0.8785541 0.89968467
0.13613613 0.94116783 0.99671954 1.082922 0.9597492 0.97889876 0.9030812 1.0777867 0.96174943 0.9567059 1.0665667 1.0415068 1.034884 0.99638224 0.9161069 0.9939219 0.9427773 0.92260486 1.0253918 0.90033424 0.95741105 1.0263684 0.85821784 1.0806938 0.93880856 0.91463244 0.91599643 0.93797845 1.041499 1.0309591 0.99638784 1.0486476 0.993036 1.0733085 0.951621 0.85966265 0.9571875 0.9007044 1.0730059 0.8851118 1.032595 0.89342123 0.95214236 0.95923424 1.0418643 1.0000057 0.90126616 1.0333627 0.8983642 0.8784137 0.89970434
0.13713713 0.9410587 0.9970112 1.083179 0.95958203 0.979004 0.90305114 1.0780504 0.96157783 0.9570173 1.0666292 1.0413696 1.0351665 0.9960146 0.9161445 0.9942119 0.9427524 0.92263037 1.0254686 0.8999909 0.9577178 1.0264628 0.85792315 1.0809557 0.9389891 0.9144927 0.9160278 0.9381175 1.0417625 1.0307626 0.99599606 1.0486633 0.9926418 1.0735865 0.9515474 0.8594016 0.9574967 0.9003887 1.073299 0.8849549 1.0324743 0.8933146 0.95246536 0.9595582 1.0421464 0.9999206 0.90097976 1.0336831 0.8982521 0.8782767 0.89972556
0.13813815 0.94095314 0.9973044 1.0834366 0.95941657 0.97911215 0.9030237 1.0783166 0.96140766 0.95733076 1.0666944 1.0412358 1.0354514 0.99564695 0.9161852 0.9945031 0.942729 0.9226585 1.0255479 0.899649 0.9580263 1.0265591 0.85763013 1.0812196 0.9391709 0.9143555 0.9160613 0.93825936 1.0420268 1.0305698 0.9956043 1.0486796 0.99224794 1.073867 0.9514779 0.8591407 0.95780784 0.9000738 1.0735946 0.8848005 1.0323558 0.8932111 0.95279104 0.9598842 1.0424305 0.9998386 0.9006934 1.0340058 0.8981435 0.87814283 0.8997489
0.13913915 0.940851 0.99759895 1.0836958 0.95925283 0.9792238 0.90299916 1.0785854 0.96123916 0.9576466 1.0667613 1.0411055 1.0357381 0.995279 0.9162294 0.99479544 0.94270736 0.9226896 1.02563 0.89930856 0.9583365 1.0266576 0.8573383 1.0814853 0.9393543 0.9142212 0.9160971 0.93840444 1.0422928 1.0303808 0.995213 1.0486968 0.9918544 1.0741489 0.95141196 0.85888064 0.9581211 0.89975977 1.0738925 0.8846489 1.0322391 0.89311093 0.95311916 0.9602121 1.0427166 0.9997597 0.9004076 1.0343313 0.8980375 0.8780123 0.89977366
0.14014015 0.940752 0.9978945 1.0839556 0.9590905 0.97933793 0.90297693 1.078856 0.9610716 0.9579641 1.0668302 1.0409788 1.0360262 0.9949115 0.9162766 0.99508846 0.9426872 0.9227231 1.0257146 0.8989688 0.95864844 1.026758 0.85704726 1.0817525 0.93953884 0.91408926 0.9161346 0.9385524 1.0425603 1.030195 0.99482226 1.0487143 0.9914615 1.0744331 0.9513499 0.85862064 0.95843583 0.89944607 1.0741919 0.88449943 1.0321245 0.89301383 0.95344913 0.9605411 1.0430043 0.9996834 0.90012175 1.0346584 0.89793473 0.8778845 0.8997998
0.14114115 0.940656 0.9981917 1.0842166 0.95892954 0.9794552 0.9029566 1.0791291 0.9609054 0.9582833 1.066901 1.0408554 1.0363162 0.99454385 0.9163266 0.99538267 0.9426682 0.9227591 1.0258014 0.89863056 0.9589622 1.0268602 0.8567574 1.0820217 0.9397248 0.91395974 0.9161742 0.93870294 1.0428293 1.0300131 0.9944316 1.0487326 0.9910692 1.0747185 0.9512911 0.8583617 0.9587526 0.89913315 1.0744935 0.8843522 1.032012 0.8929199 0.9537816 0.9608723 1.0432938 0.9996102 0.89983624 1.0349883 0.8978351 0.8777597 0.89982784
0.14214215 0.94056314 0.99848986 1.0844786 0.95877004 0.97957516 0.9029392 1.0794044 0.9607406 0.9586046 1.0669739 1.0407349 1.0366082 0.99417615 0.9163804 0.9956776 0.9426509 0.9227979 1.0258913 0.89829355 0.95927775 1.0269643 0.8564688 1.0822923 0.93991226 0.91383266 0.9162153 0.9388565 1.0430994 1.0298344 0.99404156 1.0487518 0.9906773 1.0750062 0.9512359 0.8581027 0.95907134 0.8988209 1.074797 0.8842075 1.0319015 0.89282894 0.9541164 0.961205 1.0435851 0.9995397 0.8995508 1.03532 0.8977382 0.87763786 0.89985704
0.14314315 0.9404733 0.9987896 1.0847417 0.95861197 0.9796978 0.90292394 1.0796814 0.96057683 0.9589274 1.0670483 1.0406175 1.0369015 0.9938085 0.9164365 0.9959733 0.94263494 0.92283905 1.0259835 0.8979577 0.95959485 1.0270702 0.8561811 1.0825642 0.9401009 0.9137081 0.91625834 0.93901205 1.043371 1.0296589 0.993652 1.0487719 0.9902861 1.0752952 0.951184 0.8578443 0.9593917 0.89850974 1.0751017 0.8840648 1.0317929 0.892741 0.95445323 0.9615391 1.0438777 0.9994718 0.89926547 1.0356536 0.89764386 0.8775188 0.89988774
0.14414415 0.9403862 0.99908996 1.0850053 0.95845544 0.97982305 0.902911 1.0799601 0.9604146 0.9592521 1.0671248 1.0405033 1.0371965 0.9934412 0.91649586 0.9962702 0.9426205 0.92288244 1.0260777 0.89762294 0.9599137 1.027178 0.8558943 1.0828377 0.9402911 0.91358584 0.91630304 0.9391704 1.0436437 1.0294867 0.99326265 1.048792 0.98989546 1.0755855 0.9511354 0.8575863 0.9597137 0.8981991 1.0754087 0.88392425 1.0316858 0.8926559 0.9547922 0.9618745 1.044172 0.9994066 0.8989805 1.0359892 0.89755255 0.8774023 0.8999196
0.14514515 0.940302 0.9993919 1.0852699 0.95830035 0.979951 0.90289986 1.0802412 0.96025336 0.9595782 1.0672028 1.0403923 1.0374928 0.9930739 0.9165582 0.9965678 0.94260716 0.9229286 1.0261741 0.89728945 0.9602339 1.0272871 0.8556083 1.0831127 0.9404824 0.91346544 0.91634965 0.93933153 1.0439175 1.0293177 0.99287415 1.0488132 0.98950535 1.0758774 0.95108986 0.85732865 0.960037 0.89788866 1.075717 0.8837861 1.0315808 0.89257383 0.9551331 0.9622116 1.0444678 0.9993442 0.8986957 1.0363266 0.8974642 0.8772887 0.8999529
0.14614615 0.94022053 0.9996947 1.0855354 0.9581462 0.98008144 0.9028911 1.080524 0.9600933 0.95990604 1.0672828 1.040284 1.0377909 0.99270695 0.916623 0.9968662 0.94259524 0.92297703 1.0262729 0.8969573 0.96055573 1.0273983 0.8553238 1.083389 0.94067466 0.9133474 0.91639745 0.9394951 1.0441927 1.0291519 0.9924862 1.0488348 0.98911595 1.0761704 0.9510478 0.85707146 0.9603622 0.8975792 1.0760269 0.88364995 1.0314777 0.8924943 0.9554758 0.96255004 1.0447652 0.99928415 0.89841115 1.0366659 0.8973785 0.8771775 0.8999876
0.14714715 0.9401419 0.9999987 1.0858015 0.9579936 0.98021424 0.90288407 1.080808 0.9599341 0.96023506 1.067364 1.0401785 1.03809 0.9923401 0.91669047 0.9971656 0.94258446 0.9230275 1.0263736 0.8966259 0.96087897 1.027511 0.85503983 1.0836664 0.9408685 0.9132317 0.91644716 0.93966055 1.044469 1.028989 0.9920987 1.0488571 0.98872733 1.0764652 0.95100856 0.8568146 0.9606888 0.8972705 1.0763382 0.88351583 1.031376 0.89241767 0.9558204 0.96288955 1.0450639 0.99922657 0.8981267 1.037007 0.8972951 0.8770688 0.9000234
0.14814815 0.94006586 1.0003039 1.0860689 0.95784235 0.98034966 0.9028796 1.081094 0.95977676 0.96056604 1.0674472 1.0400759 1.0383905 0.991974 0.91676116 0.99746555 0.9425754 0.9230805 1.0264772 0.8962959 0.9612038 1.0276254 0.85475695 1.0839454 0.9410633 0.9131178 0.9164982 0.93982863 1.0447466 1.0288291 0.9917121 1.0488799 0.98833966 1.0767615 0.95097214 0.8565581 0.9610172 0.8969627 1.076651 0.88338375 1.0312765 0.89234364 0.95616686 0.96323055 1.0453638 0.9991715 0.89784247 1.0373492 0.89721423 0.8769626 0.9000601
0.14914915 0.9399922 1.0006099 1.0863366 0.95769215 0.9804873 0.9028765 1.0813816 0.95962024 0.9608983 1.067532 1.0399762 1.0386925 0.9916079 0.9168341 0.9977665 0.94256693 0.9231357 1.0265824 0.8959671 0.9615301 1.0277413 0.85447526 1.0842254 0.94125944 0.9130059 0.91655076 0.939999 1.0450251 1.0286721 0.99132615 1.0489035 0.98795253 1.0770586 0.95093894 0.85630244 0.9613469 0.89665544 1.0769651 0.8832539 1.0311784 0.8922723 0.95651525 0.96357286 1.0456651 0.9991187 0.89755887 1.0376931 0.897136 0.87685895 0.90009826
0.15015015 0.9399212 1.0009166 1.0866053 0.9575436 0.98062706 0.9028753 1.0816706 0.9594648 0.9612318 1.0676186 1.0398788 1.0389961 0.99124247 0.91690964 0.99806833 0.9425601 0.9231931 1.0266898 0.8956394 0.9618577 1.027859 0.85419405 1.0845065 0.94145644 0.9128963 0.91660476 0.94017124 1.0453049 1.0285182 0.9909408 1.0489274 0.9875663 1.0773573 0.95090854 0.8560466 0.961678 0.8963487 1.0772804 0.8831258 1.0310822 0.8922033 0.95686513 0.96391606 1.0459675 0.9990683 0.8972753 1.0380388 0.8970605 0.8767574 0.90013725
0.15115115 0.9398528 1.0012245 1.0868745 0.9573958 0.9807691 0.9028758 1.0819609 0.95931035 0.96156675 1.0677062 1.0397842 1.0393002 0.9908774 0.91698766 0.9983708 0.94255453 0.9232528 1.0267987 0.8953128 0.9621866 1.027978 0.85391384 1.0847888 0.9416548 0.9127884 0.9166602 0.9403461 1.0455853 1.0283668 0.99055624 1.0489516 0.98718107 1.0776569 0.95088077 0.85579145 0.9620106 0.89604294 1.0775971 0.8829994 1.0309874 0.8921368 0.95721674 0.96426046 1.0462713 0.9990201 0.8969923 1.0383853 0.896987 0.87665814 0.90017736
0.15215215 0.9397863 1.0015335 1.0871449 0.9572494 0.9809133 0.9028784 1.0822529 0.9591571 0.961903 1.0677956 1.0396924 1.0396062 0.99051315 0.91706836 0.9986739 0.9425499 0.9233147 1.02691 0.89498746 0.96251684 1.0280983 0.8536348 1.0850723 0.94185406 0.91268235 0.91671693 0.9405226 1.0458673 1.0282184 0.99017286 1.0489769 0.9867966 1.0779579 0.9508555 0.85553676 0.9623445 0.8957378 1.077915 0.8828752 1.0308945 0.89207304 0.9575701 0.9646065 1.0465763 0.9989742 0.8967093 1.0387338 0.8969162 0.87656105 0.90021884
0.15315315 0.93972266 1.0018439 1.0874153 0.9571043 0.98105997 0.90288264 1.0825462 0.9590048 0.9622406 1.0678866 1.0396029 1.039913 0.9901494 0.91715163 0.99897814 0.9425465 0.92337894 1.0270228 0.8946635 0.9628485 1.0282205 0.8533569 1.0853567 0.9420546 0.912578 0.9167752 0.9407017 1.0461498 1.0280724 0.9897901 1.0490029 0.98641324 1.0782595 0.9508332 0.8552828 0.96267986 0.89543366 1.0782341 0.8827529 1.030803 0.892012 0.9579248 0.9649534 1.0468826 0.9989306 0.89642715 1.039083 0.89684796 0.87646645 0.9002614
0.15415415 0.93966115 1.0021542 1.0876869 0.9569605 0.9812083 0.9028885 1.0828409 0.9588538 0.9625794 1.0679791 1.0395162 1.0402211 0.9897865 0.91723716 0.99928296 0.94254446 0.9234448 1.0271378 0.8943405 0.9631815 1.0283438 0.8530799 1.0856426 0.9422563 0.91247606 0.9168347 0.9408828 1.0464337 1.0279293 0.9894086 1.0490291 0.98603123 1.0785625 0.95081353 0.8550295 0.96301675 0.8951304 1.0785544 0.8826324 1.0307132 0.891953 0.9582813 0.96530145 1.0471898 0.99888897 0.8961454 1.0394341 0.89678186 0.87637407 0.9003049
0.15515515 0.9396018 1.0024663 1.0879589 0.9568173 0.981359 0.9028959 1.0831367 0.95870364 0.96291924 1.0680729 1.0394313 1.0405303 0.9894242 0.91732526 0.9995889 0.94254345 0.9235132 1.0272541 0.8940191 0.96351564 1.0284688 0.85280365 1.0859289 0.94245875 0.91237545 0.9168956 0.9410654 1.0467184 1.0277884 0.989028 1.0490558 0.98564994 1.0788666 0.95079625 0.85477626 0.9633546 0.89482796 1.0788755 0.8825139 1.0306247 0.89189637 0.9586392 0.96565014 1.0474982 0.99884963 0.89586395 1.039786 0.8967184 0.87628365 0.9003495
0.15615615 0.93954504 1.002779 1.0882318 0.95667624 0.9815115 0.9029051 1.0834336 0.9585551 0.96326053 1.0681684 1.0393492 1.0408407 0.98906296 0.91741574 0.99989533 0.9425438 0.9235836 1.027373 0.8936989 0.9638511 1.0285953 0.85252875 1.0862167 0.94266236 0.91227657 0.91695774 0.94125 1.0470043 1.0276507 0.98864853 1.0490835 0.98526996 1.0791718 0.95078146 0.8545238 0.96369374 0.8945264 1.0791978 0.8823972 1.0305383 0.89184225 0.9589985 0.9660001 1.0478077 0.9988125 0.89558315 1.0401392 0.8966568 0.87619525 0.900395
0.15715715 0.9394903 1.003093 1.0885055 0.95653576 0.98166597 0.90291584 1.0837324 0.9584071 0.96360314 1.0682647 1.0392693 1.0411522 0.9887025 0.91750866 1.0002028 0.94254535 0.92365634 1.0274931 0.8933799 0.964188 1.0287229 0.8522544 1.0865053 0.94286734 0.9121797 0.91702133 0.9414366 1.0472912 1.0275149 0.9882704 1.0491117 0.9848912 1.0794775 0.9507695 0.854272 0.96403456 0.89422584 1.0795211 0.88228214 1.0304533 0.8917908 0.9593593 0.96635145 1.0481184 0.9987773 0.89530325 1.0404935 0.89659804 0.87610906 0.9004413
0.15815815 0.939438 1.0034076 1.0887796 0.95639694 0.9818227 0.90292835 1.0840316 0.9582608 0.9639469 1.0683628 1.0391921 1.041465 0.98834294 0.9176039 1.0005108 0.9425479 0.92373097 1.0276152 0.89306283 0.9645259 1.0288521 0.8519817 1.0867946 0.9430732 0.9120846 0.9170862 0.9416251 1.0475788 1.027382 0.98789334 1.0491405 0.9845139 1.0797849 0.95075965 0.8540207 0.9643762 0.8939265 1.0798454 0.882169 1.0303696 0.8917414 0.9597216 0.96670353 1.0484298 0.9987445 0.895024 1.0408491 0.8965412 0.87602484 0.90048885
0.15915915 0.9393879 1.003723 1.0890548 0.95625883 0.98198086 0.9029428 1.0843322 0.95811504 0.9642916 1.0684621 1.0391169 1.0417784 0.9879845 0.91770124 1.0008199 0.94255227 0.92380744 1.0277388 0.89274657 0.9648651 1.0289824 0.8517096 1.0870852 0.94328004 0.91199124 0.9171523 0.9418153 1.0478678 1.0272514 0.9875176 1.0491698 0.984138 1.0800929 0.9507526 0.8537702 0.96471953 0.89362824 1.0801704 0.8820574 1.0302879 0.8916944 0.9600851 0.96705645 1.0487425 0.9987134 0.8947451 1.0412055 0.8964865 0.8759424 0.9005374
0.16016015 0.93933976 1.0040398 1.0893303 0.95612216 0.9821412 0.90295804 1.0846341 0.9579709 0.96463764 1.068563 1.0390444 1.0420933 0.98762715 0.91780126 1.0011295 0.9425569 0.9238864 1.0278642 0.8924321 0.96520567 1.0291145 0.85143924 1.087377 0.94348806 0.9118991 0.9172197 0.94200754 1.0481575 1.0271232 0.9871434 1.0492003 0.9837634 1.0804018 0.95074755 0.8535205 0.9650636 0.8933306 1.0804968 0.8819482 1.0302078 0.89164996 0.9604501 0.9674106 1.0490563 0.9986846 0.894467 1.041563 0.8964344 0.87586236 0.9005872
0.16116115 0.9392941 1.0043569 1.0896068 0.9559867 0.98230326 0.9029757 1.0849367 0.9578273 0.96498466 1.0686653 1.038974 1.0424091 0.9872712 0.9179032 1.00144 0.94256365 0.9239671 1.0279912 0.89211905 0.96554714 1.0292478 0.8511695 1.0876696 0.94369686 0.9118094 0.91728854 0.94220126 1.0484482 1.0269976 0.98677075 1.0492309 0.9833905 1.0807115 0.9507456 0.8532715 0.9654091 0.89303446 1.0808239 0.8818403 1.030129 0.8916075 0.9608164 0.9677657 1.0493708 0.99865794 0.8941901 1.0419219 0.89638436 0.8757839 0.9006377
0.16216215 0.9392503 1.0046751 1.0898839 0.9558523 0.98246753 0.90299475 1.0852406 0.9576853 0.9653329 1.0687689 1.0389061 1.0427259 0.98691654 0.9180074 1.0017515 0.9425712 0.9240501 1.0281199 0.891808 0.96589005 1.0293823 0.8509016 1.0879629 0.94390714 0.91172093 0.9173587 0.942397 1.0487401 1.0268745 0.98639953 1.0492626 0.9830191 1.0810223 0.95074546 0.8530235 0.9657558 0.8927398 1.0811518 0.8817343 1.030052 0.8915677 0.9611841 0.968122 1.0496864 0.99863315 0.8939141 1.0422812 0.896337 0.8757075 0.9006896
0.16316317 0.93920887 1.0049948 1.090162 0.9557195 0.9826331 0.9030149 1.0855455 0.9575444 0.96568227 1.068874 1.0388402 1.0430439 0.98656285 0.9181143 1.0020639 0.94258046 0.92413515 1.0282503 0.89149797 0.96623397 1.0295184 0.85063463 1.088257 0.9441185 0.9116342 0.91743034 0.9425947 1.0490326 1.0267537 0.98602974 1.0492952 0.9826492 1.0813341 0.9507477 0.8527763 0.96610355 0.89244616 1.0814807 0.8816301 1.0299767 0.8915303 0.9615526 0.968479 1.0500035 0.99861073 0.8936388 1.0426416 0.89629143 0.87563336 0.9007423
0.16416417 0.93916976 1.0053152 1.0904405 0.9555878 0.98280084 0.9030372 1.0858512 0.95740473 0.96603286 1.0689805 1.0387768 1.0433627 0.9862112 0.91822284 1.002377 0.9425907 0.9242224 1.0283828 0.89118993 0.9665791 1.0296558 0.8503692 1.0885522 0.944331 0.911549 0.91750336 0.94279385 1.0493264 1.0266354 0.98566204 1.0493283 0.9822813 1.0816467 0.9507526 0.8525303 0.9664527 0.89215374 1.0818102 0.8815279 1.0299033 0.8914948 0.9619227 0.96883714 1.050321 0.99859023 0.8933643 1.0430031 0.89624846 0.8755608 0.90079623
0.16516517 0.93913287 1.0056365 1.09072 0.9554573 0.9829706 0.9030609 1.0861582 0.9572661 0.96638453 1.0690885 1.0387156 1.0436827 0.9858607 0.9183343 1.0026914 0.9426026 0.9243116 1.0285165 0.89088386 0.96692544 1.029795 0.8501049 1.0888481 0.9445448 0.91146594 0.91757774 0.9429951 1.0496211 1.0265194 0.9852959 1.0493623 0.9819153 1.0819601 0.95076 0.8522852 0.9668031 0.8918632 1.0821408 0.8814274 1.0298312 0.8914619 0.9622942 0.96919644 1.0506396 0.998572 0.893092 1.0433655 0.8962076 0.8754904 0.90085113
0.16616617 0.93909806 1.0059588 1.0909998 0.9553279 0.9831421 0.90308666 1.0864654 0.9571285 0.96673745 1.069198 1.0386571 1.0440038 0.98551214 0.91844714 1.003006 0.9426157 0.92440253 1.0286527 0.8905792 0.9672731 1.0299357 0.8498426 1.0891454 0.9447595 0.91138405 0.9176535 0.94319797 1.0499172 1.0264059 0.9849318 1.049397 0.9815511 1.0822744 0.9507696 0.8520416 0.9671545 0.8915738 1.0824722 0.8813288 1.0297611 0.8914312 0.96266687 0.96955657 1.0509591 0.99855554 0.8928199 1.0437291 0.89616907 0.87542206 0.90090764
0.16716717 0.9390654 1.0062819 1.0912809 0.95520025 0.9833156 0.9031135 1.086774 0.95699245 0.9670913 1.069309 1.0386007 1.044326 0.98516506 0.918563 1.0033222 0.9426304 0.9244962 1.0287899 0.8902766 0.9676218 1.0300778 0.8495815 1.0894436 0.9449757 0.91130394 0.91773057 0.94340277 1.0502137 1.0262948 0.98456943 1.0494331 0.9811889 1.0825896 0.9507819 0.85179883 0.9675072 0.8912861 1.0828047 0.8812319 1.0296925 0.89140284 0.96304065 0.96991765 1.0512799 0.9985416 0.8925495 1.0440934 0.89613265 0.8753555 0.9009647
0.16816817 0.9390354 1.0066063 1.091563 0.9550737 0.9834913 0.90314233 1.0870835 0.9568579 0.9674467 1.0694214 1.0385466 1.044649 0.9848199 0.91868114 1.0036393 0.9426465 0.9245921 1.028929 0.88997626 0.9679715 1.0302213 0.84932196 1.0897424 0.94519335 0.9112259 0.91780967 0.94360954 1.0505114 1.0261862 0.98420906 1.0494697 0.98082876 1.0829061 0.95079637 0.8515575 0.96786106 0.8910004 1.0831378 0.881137 1.0296259 0.891377 0.9634158 0.9702799 1.051602 0.99852973 0.89228094 1.0444585 0.89609903 0.87529075 0.90102315
0.16916917 0.9390074 1.0069319 1.0918455 0.95494854 0.9836686 0.903173 1.0873938 0.9567244 0.96780264 1.0695356 1.038495 1.0449734 0.98447675 0.9188009 1.0039572 0.942664 0.9246896 1.02907 0.8896778 0.968323 1.0303667 0.8490647 1.0900427 0.9454119 0.91114914 0.91788983 0.9438181 1.0508103 1.0260804 0.98385113 1.0495074 0.9804709 1.0832231 0.9508134 0.85131776 0.96821594 0.89071584 1.0834718 0.8810439 1.0295613 0.8913535 0.96379215 0.9706433 1.0519245 0.9985199 0.8920134 1.0448245 0.89606744 0.87522817 0.9010832
0.17017017 0.93898153 1.0072582 1.0921292 0.9548249 0.98384786 0.9032051 1.0877047 0.95659244 0.9681603 1.0696512 1.0384454 1.0452983 0.9841354 0.9189234 1.004276 0.9426833 0.9247894 1.0292128 0.8893814 0.968675 1.0305132 0.8488088 1.0903432 0.9456322 0.91107434 0.9179716 0.9440287 1.0511098 1.0259771 0.9834952 1.0495458 0.9801151 1.0835413 0.9508328 0.85107946 0.9685722 0.89043367 1.0838066 0.8809528 1.029498 0.89133215 0.9641694 0.97100735 1.0522484 0.9985123 0.8917477 1.0451914 0.8960382 0.87516737 0.9011444
0.17117117 0.9389584 1.0075858 1.0924138 0.9547027 0.9840295 0.90323937 1.0880169 0.9564618 0.9685191 1.069769 1.0383987 1.0456249 0.9837965 0.91904813 1.0045961 0.9427042 0.92489207 1.0293577 0.88908744 0.9690287 1.0306621 0.84855497 1.0906453 0.94585377 0.9110012 0.9180554 0.94424105 1.0514107 1.0258762 0.9831418 1.0495859 0.97976196 1.0838602 0.9508549 0.8508431 0.96892965 0.8901533 1.0841424 0.88086355 1.0294372 0.8913135 0.96454823 0.97137296 1.0525733 0.998507 0.8914839 1.0455592 0.8960115 0.8751088 0.90120685
0.17217217 0.9389374 1.0079147 1.092699 0.954582 0.98421276 0.90327525 1.0883296 0.9563323 0.9688791 1.0698878 1.0383542 1.0459523 0.9834594 0.919175 1.0049174 0.9427266 0.9249959 1.0295043 0.88879585 0.96938384 1.030812 0.84830326 1.0909482 0.9460771 0.9109299 0.91814053 0.94445527 1.0517125 1.0257777 0.9827906 1.0496267 0.9794111 1.08418 0.95087934 0.85060793 0.96928835 0.8898752 1.0844789 0.8807764 1.029378 0.8912972 0.9649282 0.9717397 1.0528994 0.9985039 0.8912219 1.045928 0.8959868 0.87505203 0.9012706
0.17317317 0.93891907 1.0082444 1.0929855 0.9544629 0.984398 0.90331274 1.0886432 0.95620483 0.9692402 1.0700086 1.0383123 1.0462806 0.983125 0.9193046 1.0052394 0.94275063 0.92510283 1.0296526 0.88850653 0.9697397 1.0309639 0.8480536 1.0912517 0.94630206 0.91086036 0.9182272 0.94467163 1.0520154 1.0256819 0.982442 1.0496688 0.97906286 1.084501 0.9509063 0.8503748 0.9696485 0.88959914 1.0848165 0.8806913 1.029321 0.89128315 0.96530944 0.97210723 1.0532265 0.9985033 0.89096165 1.0462973 0.8959646 0.87499726 0.9013356
0.17417417 0.93890274 1.0085753 1.0932724 0.95434535 0.9845856 0.9033522 1.0889579 0.9560785 0.9696026 1.0701311 1.0382729 1.0466101 0.98279285 0.9194362 1.0055625 0.94277644 0.92521155 1.0298028 0.8882201 0.970097 1.0311174 0.847806 1.0915565 0.9465282 0.91079277 0.91831565 0.9448902 1.052319 1.0255888 0.9820961 1.0497122 0.9787172 1.0848224 0.9509356 0.85014373 0.9700095 0.8893255 1.0851548 0.88060784 1.0292656 0.8912716 0.96569157 0.972476 1.0535547 0.9985049 0.89070386 1.0466678 0.89594495 0.8749446 0.9014021
0.17517518 0.9388894 1.0089074 1.0935608 0.9542294 0.9847755 0.9033938 1.0892737 0.9559542 0.96996635 1.0702555 1.0382363 1.0469408 0.9824637 0.9195701 1.005887 0.9428043 0.9253229 1.0299555 0.88793623 0.97045594 1.0312732 0.84756124 1.0918623 0.94675606 0.91072667 0.91840625 0.9451107 1.0526245 1.0254984 0.981753 1.0497565 0.9783747 1.0851456 0.95096797 0.8499148 0.9703724 0.8890543 1.0854942 0.8805268 1.0292128 0.891263 0.9660757 0.97284627 1.053884 0.9985086 0.890448 1.0470393 0.895928 0.8748941 0.90147066
0.17617618 0.93887806 1.0092409 1.0938501 0.9541149 0.98496735 0.9034375 1.08959 0.95583093 0.97033125 1.0703818 1.0382018 1.0472728 0.98213714 0.91970646 1.0062125 0.9428339 0.9254364 1.03011 0.88765526 0.9708162 1.0314306 0.84731877 1.092169 0.9469856 0.9106629 0.9184986 0.9453332 1.0529312 1.0254107 0.9814129 1.0498027 0.97803515 1.085469 0.95100266 0.849688 0.97073597 0.88878584 1.0858341 0.88044804 1.0291622 0.89125645 0.9664608 0.9732176 1.0542145 0.998515 0.89019454 1.0474119 0.8959135 0.8748458 0.9015402
0.17717718 0.93886995 1.0095756 1.0941406 0.9540024 0.98516154 0.90348303 1.0899076 0.9557097 0.97069776 1.0705099 1.0381701 1.0476061 0.98181343 0.91984546 1.0065398 0.9428655 0.9255523 1.0302668 0.8873772 0.97117776 1.03159 0.8470789 1.092477 0.947217 0.91060084 0.9185928 0.94555795 1.0532386 1.0253255 0.9810759 1.0498502 0.97769845 1.0857943 0.9510404 0.84946334 0.97110146 0.8885198 1.0861753 0.88037115 1.0291134 0.8912528 0.96684736 0.9735904 1.0545461 0.9985237 0.8899436 1.047785 0.8959013 0.87479967 0.90161175
0.17817818 0.938864 1.0099119 1.0944322 0.9538916 0.9853579 0.9035307 1.0902262 0.9555903 0.97106564 1.0706401 1.0381408 1.0479404 0.9814924 0.9199866 1.006868 0.9428991 0.925671 1.0304253 0.8871021 0.9715404 1.0317512 0.8468415 1.0927863 0.94745004 0.91054076 0.91868865 0.9457848 1.0535474 1.0252433 0.9807417 1.0498987 0.9773648 1.0861201 0.95108044 0.84924126 0.9714682 0.88825667 1.0865173 0.8802964 1.0290669 0.89125174 0.9672351 0.97396463 1.054879 0.99853504 0.8896953 1.0481594 0.895892 0.8747553 0.90168494
0.17917918 0.9388609 1.0102494 1.0947251 0.95378274 0.9855566 0.90358067 1.0905458 0.95547265 0.97143495 1.0707723 1.0381145 1.0482762 0.98117495 0.9201306 1.0071976 0.94293475 0.9257916 1.0305864 0.8868302 0.9719051 1.0319146 0.84660685 1.0930965 0.9476852 0.910483 0.9187869 0.9460139 1.053858 1.0251639 0.980411 1.0499493 0.97703505 1.0864472 0.9511235 0.84902155 0.9718365 0.88799655 1.0868603 0.880224 1.029023 0.89125323 0.9676242 0.97433996 1.0552131 0.99854887 0.8894496 1.0485346 0.8958851 0.8747136 0.90175974
0.18018018 0.9388606 1.0105884 1.0950191 0.9536756 0.9857578 0.9036327 1.0908668 0.95535696 0.97180593 1.0709065 1.0380912 1.0486131 0.9808606 0.9202769 1.007529 0.9429728 0.92591506 1.0307496 0.88656193 0.9722708 1.03208 0.84637547 1.0934079 0.94792265 0.91042686 0.9188873 0.9462458 1.0541699 1.0250875 0.98008376 1.0500011 0.9767082 1.0867753 0.9511695 0.8488048 0.9722062 0.88773966 1.0872046 0.880154 1.0289814 0.8912578 0.968015 0.9747174 1.0555484 0.9985653 0.889207 1.0489109 0.8958812 0.87467414 0.90183675
0.18118118 0.93886304 1.0109291 1.0953145 0.9535706 0.9859617 0.9036873 1.0911887 0.9552431 0.97217876 1.0710429 1.0380704 1.0489515 0.98054945 0.92042553 1.0078619 0.9430128 0.92604107 1.0309151 0.886297 0.9726385 1.0322479 0.8461472 1.0937209 0.9481615 0.9103732 0.91899 0.94647974 1.0544833 1.025014 0.97976017 1.0500547 0.9763853 1.0871049 0.9512183 0.84859073 0.9725777 0.88748586 1.0875499 0.8800864 1.0289421 0.8912653 0.9684071 0.9750961 1.0558853 0.99858445 0.8889673 1.0492885 0.89588034 0.8746368 0.90191567
0.18218218 0.9388686 1.0112712 1.0956113 0.9534676 0.98616755 0.90374416 1.0915122 0.95513135 0.9725528 1.0711818 1.0380527 1.0492911 0.9802423 0.92057747 1.0081959 0.94305545 0.92616975 1.0310829 0.8860354 0.9730078 1.0324175 0.84592193 1.0940353 0.9484029 0.9103215 0.9190947 0.9467163 1.0547981 1.0249435 0.97944015 1.0501101 0.97606605 1.0874355 0.9512701 0.8483797 0.97295064 0.8872354 1.0878965 0.8800211 1.0289055 0.89127547 0.96880054 0.97547656 1.0562239 0.9986062 0.88873065 1.0496671 0.89588195 0.87460196 0.9019966
0.18318318 0.93887687 1.0116153 1.0959096 0.95336676 0.98637605 0.90380347 1.0918365 0.95502174 0.9729289 1.0713227 1.0380377 1.0496325 0.9799385 0.92073154 1.0085315 0.94310033 0.926301 1.0312532 0.88577783 0.9733784 1.0325899 0.8457 1.0943506 0.9486463 0.9102723 0.91920197 0.94695526 1.0551149 1.0248761 0.97912395 1.0501673 0.9757509 1.0877676 0.95132506 0.84817153 0.97332495 0.8869884 1.0882437 0.8799585 1.0288715 0.8912891 0.96919584 0.9758587 1.056564 0.9986309 0.8884975 1.0500467 0.89588684 0.8745694 0.9020796
0.18418418 0.93888813 1.0119612 1.0962092 0.9532679 0.9865875 0.9038656 1.0921624 0.95491403 0.97330654 1.071466 1.0380261 1.0499749 0.9796386 0.9208884 1.0088692 0.9431473 0.9264349 1.031426 0.8855242 0.9737512 1.0327643 0.84548175 1.0946679 0.9488921 0.9102252 0.9193114 0.9471968 1.055433 1.0248117 0.97881174 1.0502264 0.9754393 1.0881006 0.95138294 0.8479667 0.9737011 0.8867451 1.0885929 0.87989813 1.0288402 0.8913053 0.96959245 0.97624254 1.0569055 0.9986584 0.8882675 1.0504277 0.8958947 0.87453985 0.90216506
0.18518518 0.93890274 1.0123088 1.0965111 0.9531716 0.9868017 0.90392995 1.0924902 0.95480883 0.97368634 1.071612 1.0380173 1.0503192 0.9793427 0.9210483 1.0092087 0.9431974 0.9265722 1.0316014 0.8852744 0.97412556 1.0329416 0.84526664 1.0949867 0.94914055 0.9101808 0.91942334 0.947441 1.0557531 1.024751 0.97850394 1.0502876 0.97513235 1.0884356 0.9514439 0.8477649 0.9740794 0.8865056 1.0889434 0.8798408 1.0288119 0.8913249 0.9699912 0.9766284 1.0572487 0.99868906 0.8880413 1.0508099 0.89590615 0.8745123 0.90225226
0.18618618 0.93892056 1.0126584 1.0968144 0.9530777 0.98701817 0.90399736 1.0928191 0.95470613 0.9740679 1.0717602 1.0380116 1.0506657 0.979051 0.92121077 1.0095497 0.94324994 0.9267122 1.0317795 0.88502896 0.97450185 1.0331212 0.84505564 1.095307 0.949391 0.9101387 0.919538 0.9476881 1.0560749 1.0246933 0.97820026 1.0503513 0.97482955 1.088772 0.9515083 0.8475668 0.9744593 0.8862701 1.0892949 0.87978584 1.0287862 0.89134777 0.9703915 0.9770163 1.0575937 0.9987225 0.88781893 1.0511935 0.8959206 0.874488 0.9023423
0.18718718 0.9389417 1.0130103 1.0971196 0.9529862 0.9872383 0.90406764 1.0931495 0.9546058 0.97445196 1.0719111 1.0380093 1.0510135 0.9787635 0.9213767 1.0098933 0.94330543 0.92685515 1.0319601 0.884788 0.97488034 1.0333037 0.8448485 1.0956292 0.9496443 0.9100993 0.9196556 0.9479382 1.0563989 1.0246389 0.97790134 1.0504167 0.97453135 1.0891103 0.951576 0.8473724 0.9748413 0.8860387 1.0896486 0.8797342 1.0287635 0.8913743 0.9707938 0.9774064 1.0579405 0.9987591 0.8876003 1.0515786 0.8959385 0.8744664 0.90243477
0.1881882 0.9389662 1.0133642 1.0974267 0.9528971 0.98746085 0.9041406 1.0934815 0.95450795 0.97483754 1.0720645 1.0380101 1.0513633 0.9784806 0.9215456 1.0102383 0.9433634 0.9270015 1.0321436 0.8845513 0.97526073 1.0334886 0.8446454 1.095953 0.94990027 0.91006255 0.91977584 0.9481908 1.0567248 1.0245881 0.97760636 1.0504849 0.9742375 1.0894501 0.9516469 0.84718174 0.9752252 0.8858113 1.0900033 0.87968534 1.028744 0.89140433 0.97119766 0.97779876 1.0582892 0.9987991 0.8873855 1.0519655 0.89596 0.8744477 0.9025302
0.1891892 0.93899417 1.0137204 1.0977355 0.95281076 0.987687 0.90421695 1.0938158 0.95441276 0.9752259 1.0722212 1.0380144 1.0517153 0.97820216 0.9217172 1.0105863 0.9434248 0.92715085 1.0323303 0.8843194 0.97564363 1.0336766 0.8444465 1.0962788 0.95015895 0.91002893 0.9198989 0.9484468 1.0570529 1.0245407 0.9773167 1.0505556 0.9739485 1.0897915 0.9517219 0.84699523 0.9756118 0.8855885 1.0903597 0.87963974 1.0287273 0.89143765 0.97160405 0.97819346 1.0586399 0.99884206 0.88717526 1.0523539 0.89598477 0.8744323 0.9026278
0.1901902 0.93902564 1.0140785 1.0980465 0.95272714 0.98791575 0.90429616 1.0941515 0.9543201 0.9756163 1.0723804 1.038022 1.052069 0.9779286 0.9218925 1.0109355 0.94348884 0.92730355 1.0325199 0.8840922 0.97602856 1.0338671 0.844252 1.0966065 0.9504204 0.90999794 0.920025 0.9487055 1.0573831 1.024497 0.9770317 1.0506288 0.9736647 1.0901347 0.9517999 0.8468124 0.97599995 0.88537014 1.0907177 0.8795972 1.0287142 0.8914751 0.97201216 0.9785898 1.0589925 0.9988885 0.8869691 1.0527439 0.8960134 0.8744197 0.9027288
0.1911912 0.9390609 1.0144395 1.0983597 0.9526466 0.9881483 0.90437907 1.0944892 0.9542311 0.97600913 1.0725429 1.0380335 1.052425 0.9776595 0.9220713 1.011288 0.9435563 0.9274598 1.0327127 0.8838701 0.976416 1.0340612 0.84406173 1.0969362 0.950685 0.9099703 0.92015445 0.94896764 1.0577157 1.024457 0.9767519 1.0507046 0.97338563 1.0904804 0.951882 0.84663373 0.97639096 0.8851567 1.0910779 0.879558 1.0287042 0.8915161 0.97242296 0.97898924 1.0593474 0.99893826 0.8867676 1.0531359 0.8960458 0.87441057 0.90283227
0.1921922 0.9390998 1.0148027 1.098675 0.9525689 0.9883834 0.90446484 1.0948287 0.9541445 0.9764043 1.0727084 1.0380485 1.0527834 0.97739565 0.9222529 1.0116428 0.9436269 0.9276192 1.0329082 0.8836528 0.97680604 1.034258 0.8438764 1.0972681 0.95095235 0.90994513 0.92028654 0.94923306 1.0580505 1.024421 0.9764772 1.0507833 0.973112 1.0908276 0.9519675 0.84645987 0.9767842 0.8849476 1.0914398 0.8795223 1.0286977 0.891561 0.9728359 0.9793905 1.0597042 0.9989917 0.88657045 1.0535296 0.89608234 0.87440467 0.90293896
0.1931932 0.93914294 1.0151687 1.098993 0.9524947 0.9886224 0.9045546 1.0951706 0.95406127 0.9768027 1.0728767 1.0380672 1.0531442 0.9771373 0.9224387 1.012 0.94370115 0.9277828 1.0331074 0.8834408 0.9771987 1.0344583 0.84369576 1.0976026 0.9512232 0.90992403 0.9204223 0.94950193 1.0583884 1.0243888 0.9762081 1.050865 0.97284406 1.0911772 0.95205724 0.84629047 0.9771803 0.884744 1.0918039 0.87949014 1.0286949 0.89161015 0.9732512 0.9797951 1.0600636 0.99904853 0.8863785 1.0539258 0.89612246 0.87440246 0.9030488
0.1941942 0.93919 1.0155376 1.0993133 0.9524236 0.98886496 0.90464765 1.0955148 0.953981 0.9772036 1.0730487 1.0380898 1.0535071 0.97688425 0.9226279 1.0123603 0.94377875 0.9279499 1.0333098 0.8832345 0.9775939 1.0346615 0.8435203 1.0979389 0.9514976 0.90990627 0.92056143 0.9497744 1.058728 1.0243608 0.9759444 1.0509499 0.9725815 1.0915288 0.9521509 0.8461255 0.97757876 0.8845452 1.0921699 0.8794619 1.0286956 0.89166343 0.9736692 0.9802022 1.0604259 0.9991094 0.8861914 1.0543236 0.8961673 0.8744036 0.9031621
0.1951952 0.93924093 1.0159092 1.0996361 0.9523561 0.9891112 0.9047443 1.0958611 0.95390475 0.97760737 1.0732241 1.0381165 1.0538727 0.97663665 0.9228209 1.0127236 0.94385993 0.9281206 1.0335157 0.88303363 0.97799206 1.0348684 0.84334946 1.0982778 0.9517752 0.909892 0.9207041 0.95005065 1.059071 1.0243368 0.9756863 1.051038 0.9723245 1.0918827 0.9522484 0.8459656 0.9779801 0.884352 1.0925381 0.8794371 1.0287001 0.891721 0.97409 0.98061186 1.0607901 0.999174 0.88600934 1.0547237 0.89621603 0.87440866 0.9032785
0.1961962 0.93929636 1.0162839 1.0999618 0.9522922 0.9893612 0.9048451 1.0962095 0.9538316 0.9780136 1.0734025 1.038147 1.0542411 0.9763948 0.9230176 1.0130894 0.94394505 0.9282954 1.0337253 0.8828386 0.97839344 1.0350788 0.84318435 1.0986195 0.95205617 0.9098815 0.9208505 0.9503301 1.0594167 1.024317 0.9754342 1.0511296 0.9720738 1.0922391 0.9523505 0.84581065 0.97838455 0.8841641 1.0929084 0.87941647 1.0287085 0.8917832 0.9745132 0.981025 1.0611572 0.9992424 0.88583285 1.055126 0.896269 0.87441766 0.9033989
0.1971972 0.93935597 1.0166614 1.1002898 0.95223176 0.989615 0.90494996 1.0965605 0.95376265 0.97842336 1.0735848 1.0381818 1.0546119 0.9761589 0.92321837 1.0134586 0.9440336 0.92847437 1.0339385 0.88264954 0.97879803 1.035293 0.84302497 1.0989634 0.95234084 0.90987456 0.92100066 0.9506138 1.0597653 1.0243018 0.9751884 1.0512245 0.9718292 1.0925982 0.9524566 0.84566116 0.97879213 0.8839822 1.0932813 0.87939996 1.0287209 0.8918495 0.9749395 0.9814409 1.0615268 0.99931484 0.88566136 1.0555308 0.8963272 0.87443066 0.90352285
0.1981982 0.9394201 1.0170422 1.1006212 0.95217556 0.98987246 0.9050584 1.0969145 0.9536971 0.97883636 1.0737711 1.0382206 1.0549858 0.97592914 0.9234232 1.0138313 0.9441264 0.92865765 1.0341555 0.88246655 0.97920525 1.0355105 0.84287065 1.0993102 0.95262945 0.9098717 0.92115474 0.95090127 1.0601166 1.0242906 0.97494835 1.051323 0.9715903 1.0929595 0.9525672 0.8455168 0.9792025 0.8838057 1.0936565 0.87938774 1.0287372 0.8919208 0.9753686 0.98186016 1.0618995 0.9993917 0.8854959 1.0559379 0.89638966 0.8744475 0.9036504
0.1991992 0.9394889 1.0174264 1.1009556 0.95212346 0.9901346 0.90517145 1.097271 0.9536361 0.9792525 1.0739609 1.0382639 1.0553627 0.9757055 0.92363226 1.0142071 0.9442237 0.9288453 1.0343764 0.8822898 0.9796164 1.0357323 0.84272265 1.0996599 0.9529221 0.9098731 0.921313 0.951193 1.0604717 1.0242842 0.9747149 1.0514255 0.9713583 1.0933236 0.9526825 0.8453783 0.9796165 0.8836355 1.0940343 0.87938 1.0287582 0.89199704 0.975801 0.98228264 1.062275 0.99947286 0.8853363 1.0563476 0.89645714 0.87446904 0.90378207
0.2002002 0.9395623 1.017814 1.101293 0.9520754 0.9904006 0.905289 1.0976304 0.9535791 0.9796722 1.0741547 1.038312 1.0557426 0.9754884 0.92384547 1.0145864 0.9443251 0.9290371 1.0346017 0.8821194 0.9800307 1.0359577 0.8425802 1.1000128 0.9532186 0.90987885 0.9214751 0.95148885 1.06083 1.0242826 0.9744879 1.0515319 0.9711328 1.093691 0.95280254 0.84524494 0.980034 0.88347137 1.0944148 0.8793765 1.0287831 0.89207804 0.9762367 0.9827083 1.0626537 0.9995581 0.88518256 1.0567603 0.89652944 0.8744946 0.90391785
0.2012012 0.9396406 1.0182052 1.1016335 0.95203185 0.9906708 0.9054106 1.0979927 0.95352656 0.9800951 1.0743524 1.0383642 1.0561254 0.9752776 0.92406344 1.0149695 0.94443035 0.92923385 1.0348305 0.8819557 0.9804485 1.0361874 0.8424441 1.1003685 0.95351946 0.9098887 0.92164165 0.951789 1.0611911 1.0242854 0.9742676 1.0516418 0.97091377 1.0940609 0.9529269 0.8451179 0.9804546 0.8833133 1.0947984 0.8793781 1.0288124 0.8921641 0.9766755 0.9831376 1.0630357 0.9996481 0.8850347 1.0571755 0.89660674 0.87452507 0.904058
0.2022022 0.9397237 1.0185997 1.1019776 0.9519925 0.9909453 0.905537 1.0983574 0.95347816 0.9805217 1.0745542 1.0384209 1.0565116 0.97507346 0.9242854 1.0153558 0.9445403 0.92943466 1.0350639 0.8817986 0.98087007 1.0364212 0.84231424 1.100727 0.95382404 0.90990305 0.9218126 0.952093 1.061556 1.0242934 0.9740542 1.0517565 0.9707017 1.0944337 0.9530562 0.8449968 0.9808789 0.8831619 1.0951841 0.87938416 1.0288466 0.89225566 0.9771178 0.9835708 1.0634205 0.99974227 0.8848931 1.0575936 0.896689 0.87456 0.9042021
0.2032032 0.93981117 1.0189976 1.1023242 0.9519568 0.9912238 0.9056672 1.0987251 0.95343363 0.9809514 1.07476 1.0384821 1.0569003 0.97487545 0.92451173 1.0157458 0.94465435 0.9296397 1.0353009 0.8816476 0.9812946 1.0366584 0.84219015 1.1010885 0.9541327 0.90992135 0.9219871 0.95240146 1.0619237 1.0243053 0.97384685 1.0518743 0.9704961 1.094809 0.9531901 0.84488094 0.9813062 0.88301635 1.0955727 0.8793943 1.0288844 0.8923514 0.9775628 0.98400664 1.0638086 0.9998407 0.88475746 1.0580137 0.8967762 0.874599 0.9043501
0.2042042 0.9399031 1.0193986 1.1026741 0.95192575 0.99150646 0.9058018 1.0990956 0.9533934 0.98138463 1.074969 1.0385473 1.057292 0.97468376 0.92474186 1.0161387 0.9447724 0.9298495 1.0355415 0.881503 0.9817224 1.0368999 0.8420716 1.1014528 0.9544451 0.90994376 0.92216575 0.9527137 1.0622946 1.024322 0.9736459 1.051996 0.9702965 1.0951873 0.95332825 0.84477067 0.9817369 0.88287705 1.0959637 0.87940884 1.0289264 0.89245176 0.9780112 0.9844459 1.064199 0.99994326 0.88462746 1.0584366 0.896868 0.874642 0.9045018
0.2052052 0.9399991 1.0198029 1.1030265 0.9518981 0.99179274 0.90594006 1.0994685 0.95335686 0.98182046 1.075182 1.0386167 1.0576863 0.974498 0.924976 1.016535 0.94489396 0.9300631 1.0357857 0.8813642 0.9821534 1.0371445 0.841959 1.1018196 0.95476115 0.90996987 0.9223482 0.9530299 1.0626683 1.0243429 0.9734508 1.0521216 0.9701031 1.0955676 0.9534704 0.84466577 0.9821706 0.8827429 1.096357 0.8794278 1.0289723 0.8925574 0.97846234 0.98488843 1.0645926 1.0000496 0.884503 1.0588617 0.89696467 0.8746895 0.9046577
0.2062062 0.9400995 1.0202103 1.1033819 0.95187485 0.9920829 0.9060823 1.0998436 0.9533243 0.98225975 1.0753982 1.0386901 1.0580838 0.9743185 0.92521423 1.0169343 0.94501925 0.93028057 1.0360339 0.8812316 0.9825875 1.0373932 0.8418515 1.1021893 0.9550811 0.91000026 0.9225342 0.9533495 1.0630453 1.0243678 0.9732622 1.0522509 0.9699165 1.0959505 0.9536167 0.844566 0.9826072 0.88261503 1.0967523 0.8794506 1.0290223 0.89266706 0.97891635 0.98533386 1.0649886 1.0001601 0.8843841 1.0592892 0.8970656 0.8747406 0.90481627
0.2072072 0.94020337 1.0206202 1.1037395 0.9518543 0.9923762 0.9062278 1.1002207 0.9532951 0.98270136 1.0756177 1.0387669 1.058483 0.97414446 0.9254556 1.0173361 0.94514835 0.93050176 1.036285 0.8811044 0.9830241 1.0376445 0.8417494 1.102561 0.95540404 0.9100336 0.9227234 0.9536725 1.0634246 1.0243967 0.9730793 1.0523831 0.9697351 1.0963354 0.9537667 0.8444715 0.98304635 0.8824922 1.0971498 0.8794772 1.0290754 0.8927808 0.9793724 0.9857821 1.0653869 1.0002741 0.8842702 1.0597185 0.89717084 0.87479526 0.90497875
0.2082082 0.9403117 1.021033 1.1040998 0.95183766 0.9926733 0.9063772 1.1006005 0.9532696 0.98314613 1.0758402 1.0388472 1.0588847 0.97397614 0.92570114 1.0177413 0.9452807 0.93072706 1.0365394 0.8809831 0.9834637 1.0378995 0.841653 1.1029351 0.9557303 0.91007084 0.92291623 0.95399964 1.0638063 1.0244292 0.9729023 1.0525187 0.9695596 1.0967227 0.95392096 0.8443821 0.9834885 0.88237476 1.0975493 0.879508 1.0291324 0.8928993 0.97983134 0.98623306 1.0657879 1.0003915 0.88416207 1.0601499 0.89728034 0.87485427 0.90514493
0.2092092 0.94042337 1.0214486 1.1044627 0.9518249 0.9929734 0.9065299 1.1009821 0.9532477 0.98359364 1.0760661 1.0389314 1.0592889 0.9738133 0.92595 1.0181491 0.94541645 0.930956 1.0367968 0.88086724 0.983906 1.0381572 0.8415613 1.1033113 0.95605993 0.9101114 0.9231126 0.9543296 1.0641907 1.0244656 0.9727305 1.0526578 0.9693896 1.0971122 0.9540788 0.8442973 0.9839335 0.8822628 1.097951 0.8795421 1.0291923 0.8930216 0.9802928 0.9866867 1.0661912 1.0005125 0.8840588 1.0605832 0.8973942 0.8749165 0.9053134
0.2102102 0.94053894 1.0218664 1.1048278 0.9518148 0.9932769 0.90668595 1.1013656 0.95322865 0.9840435 1.0762951 1.0390188 1.0596955 0.97365606 0.9262023 1.0185592 0.9455553 0.9311881 1.0370578 0.880757 0.984351 1.0384184 0.8414748 1.1036899 0.9563924 0.91015553 0.92331135 0.95466274 1.0645775 1.0245056 0.97256476 1.0528 0.96922594 1.0975034 0.95423996 0.8442173 0.9843804 0.88215613 1.0983545 0.87957996 1.0292559 0.8931478 0.9807565 0.9871427 1.0665965 1.0006366 0.88396055 1.0610187 0.89751184 0.874982 0.9054854
0.2112112 0.9406578 1.0222874 1.1051949 0.95180833 0.99358326 0.90684503 1.1017512 0.95321333 0.98449564 1.0765268 1.0391095 1.0601038 0.97350395 0.9264575 1.0189722 0.94569695 0.9314239 1.0373213 0.8806515 0.98479784 1.0386821 0.841393 1.1040702 0.9567282 0.91020274 0.9235139 0.9549991 1.0649668 1.0245492 0.9724041 1.0529453 0.96906704 1.0978966 0.95440465 0.844142 0.9848301 0.8820542 1.0987594 0.8796215 1.0293226 0.8932785 0.9812222 0.9876015 1.0670044 1.000764 0.883867 1.0614552 0.8976335 0.8750513 0.9056603
0.2122122 0.94078004 1.0227102 1.1055644 0.95180506 0.99389255 0.9070072 1.1021382 0.95320094 0.9849506 1.0767614 1.0392034 1.0605142 0.9733573 0.92671657 1.0193874 0.945842 0.9316631 1.0375878 0.8805516 0.98524773 1.038949 0.841316 1.104453 0.95706695 0.91025305 0.9237189 0.9553385 1.0653579 1.0245961 0.9722488 1.0530937 0.9689139 1.0982916 0.95457256 0.84407145 0.9852822 0.8819576 1.0991662 0.8796662 1.0293924 0.8934127 0.9816905 0.9880625 1.0674139 1.0008945 0.8837787 1.0618937 0.8977589 0.8751236 0.90583813
0.21321322 0.94090563 1.0231354 1.1059359 0.9518045 0.9942051 0.90717244 1.1025271 0.95319164 0.9854075 1.0769982 1.0393003 1.0609263 0.9732157 0.92697823 1.0198052 0.9459895 0.93190557 1.0378569 0.8804567 0.98569965 1.0392183 0.8412439 1.1048373 0.95740825 0.91030633 0.92392665 0.9556807 1.0657518 1.0246463 0.9720987 1.053245 0.96876585 1.0986881 0.9547435 0.8440051 0.98573625 0.88186526 1.0995743 0.8797145 1.0294651 0.8935506 0.98216045 0.9885262 1.0678256 1.0010282 0.8836944 1.0623337 0.8978881 0.8751992 0.9060188
0.21421422 0.94103456 1.0235629 1.1063094 0.9518071 0.99452037 0.9073409 1.1029178 0.9531854 0.9858668 1.0772382 1.0394006 1.0613409 0.9730791 0.9272431 1.0202252 0.9461403 0.9321513 1.0381291 0.88036686 0.9861537 1.0394905 0.8411763 1.1052237 0.9577522 0.910363 0.9241375 0.9560259 1.0661477 1.0246994 0.97195375 1.0533991 0.96862304 1.0990865 0.9549183 0.84394294 0.9861927 0.88177836 1.0999842 0.8797659 1.0295407 0.89369255 0.98263264 0.9889918 1.0682392 1.0011644 0.88361526 1.0627755 0.89802086 0.875278 0.90620184
0.21521522 0.94116604 1.0239923 1.1066846 0.9518127 0.994838 0.90751135 1.1033098 0.953182 0.986328 1.0774806 1.039503 1.0617568 0.97294724 0.92751086 1.0206472 0.946293 0.93239987 1.0384035 0.88028157 0.9866097 1.039765 0.8411128 1.1056113 0.9580987 0.91042197 0.92435044 0.95637345 1.066545 1.0247557 0.9718136 1.0535557 0.968485 1.0994865 0.95509535 0.8438851 0.9866509 0.8816954 1.1003952 0.8798202 1.0296186 0.8938375 0.9831066 0.9894594 1.0686543 1.0013037 0.88354003 1.0632181 0.8981574 0.87535965 0.90638727
0.21621622 0.9413006 1.0244237 1.1070615 0.9518207 0.99515843 0.90768504 1.1037033 0.95318127 0.9867915 1.0777252 1.0396088 1.0621744 0.9728201 0.9277815 1.0210711 0.94644856 0.93265164 1.0386801 0.8802011 0.9870683 1.0400419 0.841054 1.1060009 0.9584477 0.91048396 0.9245658 0.95672375 1.0669442 1.024815 0.9716787 1.0537153 0.96835196 1.0998875 0.9552752 0.8438314 0.98711133 0.88161725 1.1008079 0.8798777 1.0296997 0.8939861 0.98358214 0.9899289 1.069071 1.0014452 0.88346934 1.0636622 0.8982971 0.8754443 0.9065753
0.21721722 0.94143826 1.0248572 1.1074402 0.95183194 0.99548113 0.9078608 1.1040981 0.95318353 0.98725665 1.0779722 1.039717 1.0625937 0.9726979 0.92805505 1.0214974 0.9466067 0.9329062 1.0389595 0.88012534 0.9875284 1.0403211 0.8409993 1.1063915 0.95879936 0.9105488 0.9247841 0.95707655 1.0673456 1.0248772 0.97154814 1.053878 0.9682239 1.1002903 0.955458 0.84378153 0.9875735 0.8815435 1.1012214 0.87993836 1.029783 0.8941381 0.98405963 0.9904006 1.0694896 1.0015895 0.88340324 1.0641073 0.8984404 0.8755315 0.90676546
0.21821822 0.94157827 1.0252928 1.1078209 0.9518453 0.9958063 0.90803933 1.104494 0.95318806 0.98772347 1.0782212 1.0398276 1.063014 0.9725803 0.92833084 1.0219254 0.94676656 0.93316376 1.0392407 0.880054 0.98799026 1.0406026 0.84094876 1.1067839 0.95915294 0.9106157 0.9250041 0.9574314 1.0677482 1.0249419 0.9714222 1.0540425 0.9681003 1.100694 0.9556433 0.8437359 0.9880373 0.8814739 1.1016362 0.8800016 1.0298686 0.8942933 0.9845384 0.9908743 1.0699097 1.0017362 0.8833406 1.0645535 0.89858717 0.8756217 0.9069582
0.21921922 0.9417209 1.0257298 1.1082027 0.9518619 0.9961338 0.90822005 1.1048913 0.95319575 0.98819244 1.0784726 1.0399407 1.0634364 0.9724669 0.9286097 1.0223553 0.9469292 0.9334239 1.0395246 0.8799872 0.98845434 1.0408863 0.8409022 1.107178 0.95950913 0.91068566 0.92522645 0.957789 1.068153 1.0250094 0.9713012 1.0542095 0.9679815 1.1010993 0.9558313 0.8436938 0.9885031 0.8814086 1.102052 0.8800677 1.0299567 0.89445186 0.9850189 0.99134934 1.070331 1.0018855 0.88328254 1.065001 0.89873683 0.8757143 0.90715265
0.22022022 0.94186616 1.0261686 1.1085862 0.95188063 0.9964634 0.90840304 1.1052896 0.95320565 0.98866296 1.0787258 1.0400562 1.0638597 0.9723576 0.9288908 1.0227869 0.9470936 0.93368685 1.03981 0.87992454 0.9889194 1.041172 0.8408597 1.1075728 0.95986706 0.91075796 0.9254512 0.95814854 1.0685592 1.0250793 0.97118425 1.0543796 0.96786696 1.1015054 0.95602167 0.8436556 0.9889704 0.8813473 1.102469 0.8801367 1.0300468 0.8946136 0.98550075 0.9918262 1.0707539 1.0020369 0.88322806 1.0654495 0.8988897 0.87580967 0.9073492
0.22122122 0.94201374 1.026609 1.1089711 0.95190156 0.9967952 0.9085882 1.1056892 0.9532179 0.98913527 1.0789812 1.040174 1.0642848 0.97225296 0.92917466 1.0232203 0.9472603 0.93395233 1.0400977 0.8798661 0.9893864 1.0414597 0.840821 1.1079694 0.9602271 0.91083264 0.9256778 0.95851034 1.0689665 1.0251518 0.9710721 1.0545517 0.9677571 1.1019129 0.9562145 0.84362084 0.9894394 0.88128996 1.1028867 0.8802081 1.0301394 0.8947784 0.98598397 0.9923049 1.0711778 1.0021901 0.8831776 1.0658987 0.899046 0.87590766 0.9075478
0.22222222 0.9421637 1.0270509 1.1093572 0.95192504 0.9971287 0.90877545 1.1060894 0.9532327 0.9896088 1.0792383 1.0402937 1.0647103 0.9721524 0.9294606 1.023655 0.94742864 0.9342207 1.0403874 0.8798118 0.98985493 1.0417491 0.84078586 1.1083665 0.96058923 0.91090953 0.9259063 0.958874 1.0693754 1.0252266 0.9709636 1.0547261 0.96765137 1.1023214 0.95640916 0.8435894 0.9899095 0.88123655 1.1033052 0.8802823 1.0302336 0.89494616 0.9864683 0.9927853 1.0716033 1.002346 0.88313067 1.0663486 0.89920515 0.8760079 0.90774804
0.22322322 0.94231564 1.0274938 1.1097445 0.9519508 0.9974639 0.9089643 1.1064903 0.9532494 0.9900837 1.0794973 1.0404154 1.0651371 0.97205573 0.9297488 1.0240915 0.9475987 0.9344909 1.0406784 0.87976134 0.99032456 1.0420401 0.8407545 1.1087649 0.9609529 0.91098857 0.926136 0.9592397 1.0697854 1.0253036 0.9708597 1.0549023 0.9675499 1.1027306 0.9566061 0.8435617 0.9903809 0.88118666 1.1037247 0.8803584 1.03033 0.89511645 0.98695374 0.99326646 1.0720298 1.0025034 0.8830872 1.0667993 0.899367 0.87611014 0.90795004
0.22422422 0.94247 1.0279386 1.1101332 0.951979 0.9978013 0.90915513 1.1068923 0.95326865 0.99056023 1.0797582 1.0405395 1.0655652 0.9719634 0.93003935 1.0245295 0.9477709 0.9347639 1.0409713 0.8797151 0.99079585 1.0423332 0.8407266 1.1091647 0.9613186 0.9110699 0.92636824 0.9596075 1.0701969 1.0253829 0.97075987 1.0550814 0.9674525 1.1031406 0.95680535 0.8435373 0.990854 0.8811408 1.1041449 0.8804376 1.030428 0.89529014 0.9874408 0.9937495 1.0724572 1.0026628 0.8830477 1.0672505 0.8995318 0.87621504 0.90815365
0.22522523 0.94262624 1.0283846 1.1105227 0.95200896 0.9981404 0.9093483 1.107295 0.9532902 0.9910381 1.0800203 1.0406654 1.0659945 0.9718749 0.93033195 1.0249686 0.9479447 0.93503916 1.0412663 0.8796726 0.99126846 1.0426279 0.8407025 1.109565 0.9616859 0.9111537 0.9266021 0.9599766 1.0706096 1.0254642 0.9706639 1.0552623 0.9673595 1.1035516 0.95700645 0.843516 0.9913285 0.8810986 1.1045653 0.8805189 1.0305281 0.89546645 0.98792875 0.9942338 1.0728858 1.002824 0.88301134 1.0677025 0.89969933 0.87632245 0.9083591
0.22622623 0.9427845 1.0288316 1.1109138 0.9520413 0.998481 0.9095425 1.1076984 0.9533138 0.99151695 1.080284 1.040793 1.0664245 0.97178996 0.9306267 1.0254093 0.94812006 0.93531656 1.0415626 0.87963384 0.99174213 1.042924 0.84068143 1.1099663 0.96205497 0.91123915 0.92683715 0.96034765 1.0710235 1.0255475 0.970572 1.0554453 0.9672702 1.1039631 0.95720935 0.84349805 0.9918038 0.88105994 1.1049868 0.88060236 1.0306296 0.8956455 0.9884175 0.9947192 1.0733153 1.0029869 0.88297874 1.0681553 0.8998698 0.87643164 0.9085659
0.22722723 0.9429445 1.0292802 1.1113052 0.95207584 0.9988232 0.9097386 1.1081024 0.9533396 0.9919969 1.0805495 1.0409223 1.0668553 0.9717087 0.9309234 1.0258509 0.9482964 0.93559635 1.0418601 0.8795985 0.99221694 1.043222 0.8406637 1.1103683 0.96242505 0.9113265 0.92707366 0.96071994 1.071438 1.0256325 0.97048366 1.0556302 0.96718466 1.1043756 0.9574141 0.843483 0.9922801 0.8810243 1.1054085 0.8806882 1.0307328 0.89582705 0.9889072 0.9952058 1.0737456 1.0031515 0.88294894 1.068608 0.900043 0.8765427 0.90877384
0.22822823 0.94310635 1.0297294 1.111698 0.9521119 0.99916714 0.9099362 1.1085067 0.95336723 0.9924782 1.0808159 1.0410533 1.0672868 0.97163117 0.9312222 1.026294 0.94847465 0.935878 1.0421593 0.8795672 0.992693 1.0435208 0.8406491 1.110771 0.9627969 0.91141605 0.9273116 0.961094 1.0718536 1.0257196 0.97039926 1.0558171 0.967103 1.1047883 0.95762044 0.84347105 0.9927578 0.88099265 1.1058307 0.880776 1.0308375 0.89601135 0.9893979 0.99569386 1.0741762 1.0033174 0.88292277 1.0690615 0.90021855 0.87665606 0.90898323
0.22922923 0.9432702 1.0301801 1.1120917 0.95215034 0.9995121 0.91013527 1.1089119 0.953397 0.99296045 1.0810841 1.0411859 1.0677192 0.9715573 0.93152297 1.0267383 0.9486543 0.936162 1.0424598 0.87953913 0.9931701 1.0438213 0.8406379 1.1111745 0.9631705 0.9115075 0.92755127 0.96146977 1.0722705 1.0258085 0.97031856 1.0560062 0.96702504 1.1052017 0.95782864 0.843462 0.9932363 0.880964 1.1062535 0.8808662 1.0309436 0.8961982 0.9898894 0.9961824 1.0746084 1.0034852 0.88289964 1.0695152 0.90039676 0.87677145 0.90919375
0.23023023 0.9434352 1.0306314 1.1124859 0.95219076 0.9998585 0.91033554 1.1093171 0.9534285 0.9934436 1.0813532 1.0413197 1.0681522 0.971487 0.93182546 1.0271835 0.948835 0.93644774 1.0427618 0.87951446 0.99364793 1.0441228 0.84062964 1.1115786 0.96354496 0.9116006 0.9277918 0.9618464 1.0726877 1.0258988 0.9702413 1.0561967 0.9669509 1.1056157 0.95803803 0.84345555 0.99371594 0.88093853 1.1066762 0.8809584 1.0310512 0.8963877 0.9903812 0.99667215 1.0750408 1.0036541 0.88287914 1.069969 0.90057755 0.8768885 0.9094058
0.23123123 0.9436021 1.0310838 1.112881 0.9522326 1.0002065 0.91053724 1.109723 0.9534618 0.9939277 1.0816238 1.0414551 1.0685859 0.97142005 0.93212974 1.0276299 0.94901705 0.9367359 1.0430647 0.8794931 0.99412686 1.0444258 0.84062415 1.1119833 0.9639209 0.9116956 0.9280336 0.9622247 1.073106 1.025991 0.9701678 1.0563895 0.9668802 1.10603 0.9582491 0.8434522 0.99419636 0.88091624 1.1070998 0.8810526 1.0311599 0.8965795 0.9908741 0.99716294 1.0754741 1.0038244 0.88286203 1.0704236 0.900761 0.8770075 0.9096187
0.23223223 0.9437702 1.0315369 1.1132767 0.9522766 1.0005553 0.91074014 1.110129 0.9534974 0.99441224 1.0818954 1.041592 1.0690203 0.97135615 0.93243575 1.0280768 0.94920015 0.9370258 1.0433689 0.87947536 0.9946062 1.04473 0.8406218 1.1123886 0.96429753 0.9117922 0.92827654 0.9626041 1.073525 1.0260847 0.97009736 1.0565835 0.9668129 1.1064448 0.9584615 0.84345126 0.9946775 0.88089705 1.1075232 0.88114864 1.0312698 0.89677364 0.99136746 0.9976543 1.075908 1.003996 0.88284767 1.0708778 0.9009467 0.8771284 0.9098324
0.23323323 0.94393986 1.031991 1.1136731 0.9523223 1.0009053 0.910944 1.1105354 0.9535344 0.99489814 1.0821683 1.0417302 1.0694549 0.97129583 0.93274355 1.028525 0.9493841 0.9373174 1.0436742 0.8794606 0.995087 1.0450351 0.8406221 1.112794 0.9646756 0.9118906 0.92852044 0.9629845 1.0739446 1.0261797 0.9700304 1.0567797 0.9667489 1.1068599 0.95867544 0.84345305 0.9951595 0.8808809 1.107947 0.8812468 1.0313811 0.89697015 0.99186146 0.99814665 1.0763422 1.0041687 0.88283646 1.0713323 0.9011347 0.87725115 0.9100473
0.23423423 0.9441108 1.0324455 1.11407 0.9523699 1.0012566 0.9111494 1.1109416 0.9535735 0.99538434 1.082442 1.0418693 1.0698899 0.9712383 0.9330529 1.0289737 0.94956946 0.9376105 1.0439804 0.8794491 0.9955684 1.045341 0.8406253 1.1132002 0.965055 0.91199076 0.9287653 0.9633661 1.0743648 1.0262762 0.9699669 1.0569773 0.9666885 1.1072751 0.95889044 0.8434574 0.9956422 0.8808679 1.1083705 0.88134664 1.0314935 0.8971689 0.99235606 0.99863935 1.0767766 1.0043427 0.8828279 1.0717869 0.901325 0.8773755 0.91026306
0.23523523 0.9442833 1.0329008 1.1144676 0.95241904 1.0016085 0.9113555 1.1113484 0.95361423 0.9958715 1.0827165 1.04201 1.0703256 0.9711841 0.93336385 1.0294235 0.9497555 0.9379057 1.0442876 0.87944067 0.99605036 1.0456481 0.8406312 1.1136067 0.96543515 0.91209257 0.9290112 0.963749 1.0747856 1.026374 0.96990657 1.0571768 0.9666313 1.1076908 0.95910686 0.8434644 0.9961257 0.8808576 1.1087947 0.8814486 1.0316072 0.89737034 0.992851 0.9991332 1.0772116 1.0045178 0.8828218 1.0722414 0.9015176 0.8775016 0.91047966
0.23623623 0.9444569 1.0333567 1.1148654 0.9524699 1.0019616 0.91156244 1.1117547 0.9536567 0.99635893 1.0829921 1.0421513 1.0707614 0.97113305 0.93367594 1.0298737 0.94994247 0.9382024 1.0445957 0.87943524 0.99653286 1.0459559 0.8406395 1.1140131 0.96581554 0.91219574 0.92925775 0.9641324 1.0752069 1.026473 0.96984905 1.0573772 0.9665772 1.1081064 0.9593242 0.8434732 0.9966097 0.88085014 1.1092184 0.8815518 1.0317212 0.8975732 0.9933462 0.99962735 1.0776469 1.0046937 0.8828187 1.0726959 0.90171254 0.87762916 0.9106965
0.23723723 0.94463146 1.0338134 1.1152637 0.95252234 1.0023155 0.9117704 1.1121615 0.95370054 0.9968468 1.0832683 1.0422938 1.0711977 0.9710847 0.93399 1.0303248 0.95013046 0.938501 1.0449047 0.8794329 0.99701595 1.0462648 0.8406507 1.1144199 0.96619725 0.91230047 0.92950493 0.96451676 1.0756289 1.0265733 0.969795 1.0575799 0.9665262 1.1085223 0.9595427 0.8434849 0.997094 0.8808454 1.109642 0.8816573 1.0318363 0.897779 0.9938419 1.0001222 1.0780828 1.0048709 0.88281786 1.0731506 0.9019097 0.87775874 0.9109148
0.23823825 0.94480735 1.0342702 1.1156625 0.9525764 1.0026702 0.9119789 1.112568 0.9537463 0.9973353 1.0835452 1.042437 1.0716338 0.97103924 0.9343053 1.0307766 0.9503186 0.93880117 1.0452142 0.8794332 0.9974994 1.046574 0.84066397 1.1148269 0.9665799 0.91240656 0.9297529 0.9649019 1.0760506 1.0266746 0.96974313 1.0577835 0.9664778 1.1089385 0.95976216 0.84349847 0.99757886 0.88084316 1.1100659 0.8817642 1.0319523 0.8979864 0.9943378 1.0006175 1.0785186 1.0050484 0.8828197 1.0736048 0.9021088 0.87788945 0.911133
0.23923925 0.9449839 1.0347278 1.1160618 0.95263183 1.0030257 0.9121885 1.1129746 0.95379364 0.9978241 1.0838232 1.0425816 1.0720708 0.9709965 0.93462193 1.0312288 0.9505077 0.9391028 1.0455244 0.8794364 0.99798363 1.0468843 0.8406798 1.115234 0.96696264 0.91251457 0.93000174 0.9652878 1.0764732 1.0267771 0.96969485 1.0579889 0.9664328 1.1093544 0.95998263 0.84351456 0.99806416 0.8808439 1.1104897 0.881873 1.0320692 0.89819634 0.9948341 1.0011132 1.0789549 1.0052271 0.8828239 1.074059 0.9023103 0.8780221 0.91135216
0.24024025 0.9451619 1.0351857 1.1164609 0.95268905 1.003382 0.9123985 1.1133811 0.95384264 0.99831355 1.0841019 1.0427268 1.0725077 0.9709567 0.9349402 1.0316817 0.95069754 0.9394059 1.0458359 0.87944245 0.9984682 1.0471953 0.84069836 1.1156414 0.96734667 0.91262364 0.930251 0.9656745 1.076896 1.0268806 0.969649 1.0581956 0.9663906 1.1097703 0.960204 0.8435326 0.9985502 0.88084704 1.1109134 0.8819833 1.0321866 0.89840823 0.9953306 1.0016091 1.0793912 1.0054066 0.88283074 1.0745132 0.9025136 0.8781558 0.9115718
0.24124125 0.94534045 1.0356438 1.1168605 0.9527478 1.0037386 0.91260916 1.1137874 0.95389295 0.9988026 1.0843806 1.0428724 1.0729444 0.9709194 0.9352592 1.0321349 0.9508881 0.9397104 1.0461471 0.879451 0.9989531 1.0475063 0.8407185 1.1160488 0.96773076 0.91273415 0.9305006 0.9660616 1.0773189 1.0269852 0.96960616 1.0584035 0.96635115 1.1101861 0.9604261 0.84355295 0.99903613 0.8808526 1.1113365 0.8820953 1.0323048 0.8986219 0.99582696 1.0021055 1.0798275 1.0055867 0.8828397 1.0749667 0.90271926 0.87829095 0.9117917
0.24224225 0.9455199 1.0361024 1.1172603 0.9528079 1.0040965 0.9128209 1.1141932 0.9539449 0.99929273 1.0846606 1.0430193 1.0733815 0.9708849 0.9355798 1.0325887 0.9510791 0.94001645 1.0464594 0.87946254 0.9994383 1.0478183 0.84074163 1.1164563 0.9681157 0.9128462 0.93075085 0.9664494 1.0777421 1.0270908 0.9695659 1.0586128 0.96631455 1.1106019 0.9606492 0.84357536 0.9995229 0.8808611 1.1117598 0.8822087 1.0324237 0.8988376 0.9963238 1.0026021 1.0802639 1.0057675 0.88285124 1.0754204 0.9029268 0.87842786 0.9120123
0.24324325 0.9457005 1.0365615 1.1176603 0.9528694 1.0044545 0.9130328 1.1145995 0.95399857 0.99978244 1.0849407 1.0431669 1.0738189 0.97085255 0.93590164 1.0330431 0.9512705 0.9403239 1.0467724 0.8794768 0.9999242 1.048131 0.84076655 1.1168637 0.96850085 0.9129596 0.93100184 0.9668379 1.0781657 1.0271966 0.9695285 1.0588238 0.9662807 1.1110176 0.960873 0.84359974 1.0000098 0.88087153 1.1121826 0.8823242 1.0325434 0.89905566 0.9968209 1.0030992 1.0807009 1.0059489 0.8828649 1.0758735 0.9031366 0.87856627 0.9122329
0.24424425 0.9458817 1.0370207 1.1180604 0.95293283 1.004813 0.91324544 1.115005 0.95405316 1.0002726 1.0852214 1.0433147 1.0742562 0.9708233 0.9362245 1.0334977 0.95146245 0.9406327 1.0470856 0.8794931 1.0004102 1.0484439 0.84079397 1.1172712 0.9688867 0.91307414 0.93125284 0.9672266 1.0785893 1.027304 0.96949375 1.0590358 0.9662495 1.1114331 0.9610975 0.843626 1.0004967 0.8808845 1.112605 0.88244075 1.0326633 0.89927536 0.9973179 1.0035964 1.081137 1.0061308 0.8828806 1.0763264 0.90334797 0.878706 0.9124541
0.24524525 0.94606346 1.03748 1.1184604 0.9529975 1.005172 0.9134581 1.1154106 0.95411026 1.0007629 1.0855025 1.0434633 1.074693 0.97079587 0.9365486 1.0339528 0.9516547 0.94094306 1.0473993 0.8795122 1.0008962 1.0487573 0.8408233 1.1176783 0.96927273 0.91319025 0.9315045 0.9676159 1.0790126 1.0274117 0.9694612 1.059249 0.9662207 1.1118485 0.96132267 0.84365433 1.0009842 0.8808998 1.1130272 0.8825591 1.0327836 0.899497 0.9978148 1.0040935 1.0815736 1.0063136 0.8828987 1.0767785 0.90356153 0.8788469 0.9126755
0.24624625 0.9462459 1.0379397 1.1188608 0.95306355 1.0055313 0.91367126 1.1158153 0.9541681 1.0012532 1.0857837 1.0436124 1.0751303 0.970771 0.9368738 1.0344079 0.95184743 0.94125426 1.0477132 0.8795335 1.0013825 1.0490713 0.8408546 1.1180853 0.9696594 0.9133076 0.93175614 0.9680053 1.0794363 1.0275203 0.9694312 1.0594635 0.9661944 1.1122637 0.9615481 0.8436844 1.0014716 0.88091713 1.1134491 0.88267875 1.0329045 0.8997203 0.9983117 1.0045909 1.0820098 1.0064965 0.8829186 1.0772306 0.9037766 0.8789892 0.912897
0.24724725 0.94642913 1.038399 1.1192609 0.95313084 1.005891 0.91388524 1.1162199 0.9542275 1.0017438 1.0860656 1.0437621 1.0755672 0.9707484 0.9372004 1.0348632 0.95204043 0.94156694 1.0480275 0.8795574 1.0018692 1.0493853 0.8408879 1.1184924 0.97004616 0.9134261 0.93200797 0.96839535 1.0798601 1.0276295 0.96940374 1.0596788 0.96617067 1.1126784 0.9617745 0.84371626 1.0019593 0.8809371 1.1138705 0.88279986 1.0330257 0.89994544 0.9988086 1.0050883 1.0824459 1.00668 0.8829407 1.0776823 0.9039936 0.87913287 0.9131187
0.24824825 0.9466127 1.0388589 1.119661 0.95319986 1.0062511 0.9140992 1.1166238 0.95428836 1.0022341 1.0863475 1.0439119 1.0760038 0.9707278 0.9375275 1.035319 0.9522336 0.9418806 1.0483422 0.8795836 1.0023557 1.0496995 0.8409234 1.1188989 0.9704331 0.91354585 0.9322604 0.96878546 1.080284 1.027739 0.9693781 1.0598959 0.96614885 1.113093 0.96200126 0.84375 1.0024471 0.8809588 1.1142913 0.88292265 1.0331473 0.9001724 0.9993055 1.0055857 1.0828822 1.0068638 0.8829646 1.0781331 0.9042126 0.8792778 0.9133408
0.24924925 0.94679713 1.0393187 1.1200612 0.9532701 1.0066116 0.91431344 1.1170276 0.9543508 1.0027249 1.0866299 1.0440625 1.0764408 0.9707096 0.9378559 1.0357752 0.95242715 0.94219583 1.0486571 0.8796121 1.0028424 1.0500144 0.84096086 1.1193053 0.9708204 0.91366714 0.93251294 0.9691762 1.0807074 1.0278497 0.9693551 1.0601137 0.9661298 1.1135072 0.96222836 0.84378546 1.0029349 0.880983 1.1147118 0.8830468 1.0332694 0.9004013 0.9998024 1.0060834 1.0833181 1.0070481 0.8829909 1.0785835 0.90443337 0.8794242 0.913563
0.25025025 0.9469819 1.0397786 1.120461 0.95334184 1.0069721 0.91452813 1.117431 0.95441496 1.0032151 1.0869125 1.0442137 1.0768775 0.9706936 0.9381851 1.0362313 0.95262057 0.94251186 1.0489724 0.8796426 1.0033295 1.0503292 0.841 1.1197116 0.97120774 0.9137894 0.9327654 0.9695669 1.0811312 1.0279607 0.96933436 1.060333 0.966113 1.113921 0.9624563 0.8438225 1.0034229 0.881009 1.115132 0.88317215 1.0333916 0.90063167 1.000299 1.0065807 1.083754 1.0072324 0.88301873 1.0790336 0.90465593 0.87957174 0.9137849
0.25125125 0.9471673 1.0402384 1.1208609 0.95341486 1.0073328 0.9147428 1.1178335 0.9544802 1.0037051 1.087195 1.0443643 1.0773137 0.9706795 0.9385154 1.0366874 0.95281434 0.9428294 1.0492876 0.8796754 1.0038162 1.0506439 0.8410413 1.1201174 0.97159517 0.91391265 0.9330182 0.9699576 1.0815547 1.0280718 0.9693155 1.0605531 0.9660984 1.1143345 0.9626841 0.8438616 1.0039105 0.88103676 1.1155512 0.8832993 1.033514 0.900864 1.0007952 1.0070783 1.0841895 1.0074174 0.88304836 1.079483 0.9048802 0.8797205 0.9140075
0.25225225 0.94735277 1.0406982 1.1212608 0.95348984 1.0076938 0.9149578 1.1182356 0.95454717 1.0041955 1.0874782 1.0445162 1.0777496 0.9706675 0.93884677 1.0371436 0.9530082 0.94314754 1.049603 0.87971044 1.0043032 1.050959 0.8410843 1.1205233 0.97198296 0.9140376 0.93327093 0.9703487 1.0819778 1.0281839 0.969299 1.0607742 0.9660859 1.1147478 0.96291256 0.843902 1.0043986 0.8810669 1.1159704 0.88342744 1.0336367 0.9010979 1.0012914 1.0075756 1.0846244 1.0076022 0.8830799 1.0799316 0.9051062 0.8798704 0.9142295
0.25325325 0.9475386 1.0411577 1.12166 0.95356566 1.0080549 0.9151728 1.1186373 0.95461535 1.0046853 1.087761 1.0446677 1.0781854 0.9706574 0.9391787 1.0376 0.9532021 0.943467 1.0499184 0.8797475 1.0047904 1.0512744 0.84112895 1.1209284 0.9723705 0.9141634 0.93352365 0.9707398 1.0824009 1.0282961 0.9692844 1.0609964 0.9660754 1.1151602 0.96314114 0.8439441 1.0048864 0.88109857 1.1163884 0.8835574 1.0337596 0.90133345 1.0017874 1.008073 1.085059 1.0077873 0.88311315 1.0803798 0.90533376 0.88002175 0.9144517
0.25425425 0.94772524 1.0416173 1.1220593 0.95364356 1.0084159 0.91538805 1.1190382 0.9546854 1.0051754 1.0880439 1.04482 1.0786211 0.970649 0.9395117 1.0380567 0.95339626 0.9437876 1.0502342 0.8797865 1.0052769 1.0515896 0.8411752 1.121333 0.9727583 0.91429067 0.9337766 0.97113085 1.0828239 1.0284085 0.9692716 1.0612198 0.9660668 1.1155726 0.96337026 0.8439876 1.0053742 0.88113254 1.1168063 0.88368857 1.0338823 0.90157074 1.0022832 1.0085702 1.0854936 1.007973 0.88314825 1.0808275 0.90556306 0.88017434 0.91467375
0.25525525 0.9479117 1.0420766 1.1224585 0.95372236 1.008777 0.9156032 1.1194388 0.95475686 1.005665 1.0883272 1.0449721 1.0790563 0.9706425 0.93984556 1.0385133 0.95359033 0.94410896 1.0505497 0.87982726 1.0057638 1.0519049 0.8412233 1.1217377 0.9731462 0.9144192 0.9340294 0.97152215 1.0832465 1.0285218 0.96926105 1.0614437 0.9660605 1.1159842 0.9635993 0.8440326 1.005862 0.88116795 1.1172235 0.88382095 1.0340053 0.9018097 1.0027788 1.009067 1.0859278 1.0081584 0.88318455 1.0812743 0.90579414 0.88032806 0.91489595
0.25625625 0.9480989 1.0425363 1.1228573 0.9538032 1.0091386 0.9158186 1.1198386 0.9548299 1.0061543 1.08861 1.0451242 1.0794909 0.9706379 0.9401802 1.0389698 0.95378435 0.9444318 1.0508653 0.8798703 1.0062503 1.0522203 0.84127283 1.1221415 0.973534 0.9145488 0.9342824 0.9719133 1.083669 1.028635 0.9692523 1.0616689 0.96605587 1.1163954 0.96382886 0.8440789 1.0063496 0.8812052 1.1176399 0.88395494 1.0341283 0.90205014 1.003274 1.0095637 1.0863619 1.0083443 0.88322294 1.0817202 0.9060271 0.8804829 0.915118
0.25725725 0.948286 1.0429953 1.123256 0.95388544 1.0094998 0.91603386 1.1202376 0.9549043 1.0066435 1.0888932 1.0452768 1.0799255 0.97063506 0.9405158 1.0394261 0.9539781 0.9447553 1.051181 0.87991524 1.006737 1.0525358 0.8413243 1.1225451 0.97392154 0.91467965 0.934535 0.9723043 1.0840907 1.0287486 0.9692452 1.0618948 0.96605337 1.1168064 0.96405846 0.84412676 1.006837 0.8812443 1.1180558 0.8840902 1.0342512 0.90229213 1.0037687 1.0100603 1.0867951 1.0085299 0.88326275 1.0821657 0.9062613 0.88063914 0.91533947
0.25825825 0.94847333 1.0434542 1.1236539 0.9539686 1.0098609 0.9162492 1.1206362 0.95498025 1.0071324 1.089176 1.0454293 1.0803597 0.9706338 0.9408518 1.0398827 0.954172 0.9450796 1.0514965 0.87996185 1.0072231 1.0528508 0.8413772 1.1229482 0.97430897 0.91481197 0.9347875 0.97269547 1.0845125 1.0288625 0.96923995 1.0621219 0.96605265 1.1172161 0.9642882 0.8441762 1.0073242 0.88128495 1.1184708 0.8842267 1.0343744 0.9025357 1.0042629 1.0105567 1.0872282 1.0087157 0.8833041 1.0826104 0.9064973 0.88079655 0.915561
0.25925925 0.9486608 1.0439126 1.1240517 0.9540538 1.010222 0.9164643 1.1210341 0.95505786 1.0076208 1.089459 1.0455818 1.080793 0.970634 0.9411886 1.040339 0.9543658 0.9454051 1.0518118 0.88001025 1.007709 1.0531658 0.8414314 1.1233504 0.9746963 0.9149451 0.9350398 0.97308636 1.084934 1.0289761 0.9692364 1.0623497 0.9660531 1.117626 0.9645179 0.84422654 1.0078112 0.8813273 1.1188853 0.88436496 1.0344973 0.9027808 1.0047572 1.0110524 1.0876604 1.0089014 0.8833469 1.0830541 0.9067347 0.880955 0.9157824
0.26026025 0.9488487 1.0443711 1.1244494 0.9541402 1.010583 0.91667974 1.121431 0.955137 1.0081093 1.0897418 1.0457344 1.0812266 0.9706361 0.94152653 1.0407953 0.95455956 0.9457314 1.0521271 0.88006085 1.0081955 1.0534811 0.84148735 1.1237524 0.9750835 0.9150802 0.9352923 0.9734775 1.0853548 1.0290904 0.96923447 1.0625783 0.966056 1.1180351 0.96474814 0.8442786 1.008298 0.8813716 1.119299 0.88450444 1.03462 0.90302765 1.0052512 1.0115483 1.0880928 1.0090871 0.8833913 1.0834974 0.9069741 0.881115 0.91600364
0.26126125 0.94903636 1.044829 1.1248462 0.95422816 1.010944 0.916895 1.1218275 0.9552175 1.0085969 1.0900245 1.045887 1.0816596 0.9706397 0.9418648 1.0412514 0.95475304 0.9460584 1.0524423 0.88011265 1.0086815 1.053796 0.84154475 1.1241543 0.9754705 0.9152162 0.9355443 0.9738678 1.0857756 1.0292047 0.9692345 1.0628082 0.9660604 1.1184433 0.964978 0.84433174 1.008785 0.881417 1.1197121 0.88464516 1.034743 0.90327567 1.0057443 1.0120437 1.0885239 1.0092726 0.88343686 1.0839398 0.90721476 0.88127595 0.91622466
0.26226225 0.94922453 1.0452869 1.125243 0.9543177 1.0113045 0.9171097 1.1222229 0.9552997 1.0090843 1.0903072 1.0460396 1.0820917 0.9706446 0.9422039 1.0417072 0.9549464 0.9463865 1.0527574 0.8801662 1.009167 1.0541108 0.84160364 1.124555 0.9758574 0.91535336 0.9357964 0.97425854 1.0861957 1.0293192 0.96923566 1.0630385 0.96606636 1.1188511 0.9652082 0.84438634 1.0092713 0.88146406 1.1201242 0.88478756 1.0348656 0.90352553 1.0062374 1.0125389 1.0889549 1.0094584 0.883484 1.0843815 0.9074566 0.8814382 0.9164454
0.26326326 0.9494124 1.0457445 1.1256392 0.95440876 1.0116651 0.91732466 1.1226178 0.95538354 1.0095714 1.0905893 1.0461922 1.0825236 0.97065115 0.9425435 1.0421631 0.9551394 0.94671524 1.0530722 0.88022166 1.0096523 1.0544252 0.84166384 1.1249552 0.976244 0.9154917 0.936048 0.97464883 1.0866156 1.0294337 0.9692387 1.0632695 0.96607393 1.119258 0.96543795 0.8444419 1.0097574 0.88151264 1.1205354 0.88493097 1.0349883 0.9037764 1.0067297 1.0130337 1.089385 1.0096438 0.88353235 1.084822 0.9077002 0.8816016 0.91666573
0.26426426 0.94960046 1.0462017 1.126035 0.9545014 1.0120254 0.91753954 1.1230118 0.9554691 1.010058 1.0908713 1.0463444 1.082955 0.97065884 0.94288415 1.042619 0.95533234 0.94704497 1.0533867 0.88027847 1.0101371 1.0547395 0.8417251 1.1253548 0.9766306 0.9156318 0.9362995 0.97503865 1.087035 1.0295483 0.96924293 1.0635018 0.9660828 1.1196644 0.9656681 0.84449863 1.0102434 0.8815627 1.1209459 0.88507605 1.0351106 0.9040289 1.0072218 1.0135279 1.089815 1.0098293 0.88358223 1.0852623 0.90794504 0.88176656 0.91688573
0.26526526 0.9497886 1.0466583 1.1264303 0.95459574 1.0123856 0.91775405 1.1234053 0.95555615 1.0105443 1.0911534 1.0464972 1.083386 0.97066826 0.9432254 1.0430745 0.955525 0.94737536 1.0537013 0.88033676 1.0106223 1.0550538 0.8417878 1.1257541 0.97701657 0.9157729 0.9365505 0.9754287 1.0874537 1.0296632 0.96924895 1.0637348 0.9660937 1.1200706 0.9658981 0.84455657 1.010729 0.8816141 1.1213562 0.88522243 1.0352329 0.90428257 1.0077133 1.0140216 1.0902443 1.0100145 0.88363326 1.0857012 0.90819174 0.8819325 0.9171055
0.26626626 0.94997656 1.047115 1.126825 0.95469135 1.0127456 0.9179684 1.1237977 0.95564467 1.01103 1.0914348 1.0466495 1.0838162 0.97067875 0.9435667 1.0435296 0.9557173 0.9477068 1.0540152 0.88039714 1.0111067 1.0553676 0.8418522 1.1261525 0.97740245 0.91591525 0.9368016 0.9758184 1.0878721 1.0297776 0.96925616 1.0639685 0.9661057 1.1204755 0.96612793 0.84461594 1.0112143 0.881667 1.1217651 0.88537025 1.0353549 0.9045378 1.0082043 1.0145155 1.0906732 1.0101998 0.8836854 1.0861392 0.9084398 0.8820994 0.917325
0.26726726 0.95016474 1.0475707 1.1272194 0.9547885 1.013105 0.9181825 1.1241891 0.9557347 1.0115154 1.0917162 1.0468013 1.0842459 0.9706905 0.9439086 1.043985 0.9559095 0.9480386 1.0543289 0.88045835 1.0115907 1.055681 0.84191775 1.1265502 0.97778803 0.91605866 0.9370522 0.9762075 1.0882897 1.0298921 0.9692646 1.0642028 0.96611905 1.1208799 0.9663578 0.8446762 1.0116992 0.88172114 1.1221733 0.88551915 1.0354767 0.9047941 1.0086949 1.0150084 1.0911012 1.0103847 0.8837389 1.0865766 0.9086889 0.8822677 0.917544
0.26826826 0.9503527 1.0480261 1.1276134 0.9548876 1.0134643 0.9183965 1.12458 0.9558265 1.0120002 1.0919973 1.0469534 1.0846751 0.97070354 0.94425136 1.0444398 0.9561013 0.9483708 1.0546423 0.8805213 1.0120747 1.0559943 0.84198415 1.1269472 0.9781735 0.9162039 0.93730265 0.9765966 1.088707 1.030007 0.9692744 1.064438 0.9661337 1.1212839 0.96658766 0.84473747 1.0121838 0.88177687 1.1225808 0.88566947 1.035598 0.9050518 1.0091852 1.0155011 1.0915287 1.0105695 0.8837935 1.0870129 0.9089391 0.882437 0.91776276
0.26926926 0.9505408 1.0484816 1.1280067 0.9549879 1.0138237 0.9186103 1.1249702 0.9559196 1.0124846 1.0922781 1.0471053 1.085104 0.970718 0.9445945 1.0448942 0.95629305 0.94870406 1.054956 0.8805858 1.0125585 1.0563073 0.842052 1.1273437 0.97855824 0.91635 0.93755263 0.9769852 1.089124 1.0301217 0.9692857 1.0646739 0.96615005 1.1216869 0.96681714 0.84479964 1.0126681 0.88183373 1.1229873 0.88582116 1.0357194 0.9053109 1.0096747 1.0159934 1.0919555 1.0107541 0.88384926 1.0874486 0.9091909 0.88260764 0.91798127
0.27027026 0.95072854 1.0489361 1.1283994 0.9550894 1.0141821 0.9188238 1.1253592 0.9560144 1.0129684 1.0925585 1.047257 1.0855321 0.9707333 0.94493765 1.0453483 0.9564839 0.9490375 1.0552688 0.88065153 1.0130415 1.0566199 0.842121 1.1277397 0.97894263 0.9164973 0.93780214 0.9773735 1.0895404 1.0302361 0.96929824 1.0649104 0.9661674 1.1220891 0.9670467 0.8448628 1.0131522 0.8818916 1.1233928 0.8859739 1.0358404 0.9055709 1.0101638 1.0164849 1.0923814 1.0109384 0.883906 1.0878835 0.90944374 0.88277936 0.918199
0.27127126 0.95091647 1.0493902 1.1287917 0.9551925 1.0145406 0.91903687 1.1257479 0.9561108 1.0134518 1.0928388 1.0474086 1.0859597 0.97074974 0.9452817 1.0458026 0.95667505 0.94937193 1.0555816 0.8807186 1.0135245 1.0569322 0.84219104 1.1281345 0.97932696 0.91664577 0.93805134 0.97776175 1.089956 1.0303506 0.96931195 1.0651476 0.9661863 1.122491 0.96727616 0.84492743 1.0136358 0.88195103 1.1237979 0.8861284 1.0359612 0.9058325 1.0106523 1.0169766 1.092807 1.0111225 0.883964 1.0883173 0.9096981 0.88295233 0.91841674
0.27227226 0.9511042 1.0498441 1.1291832 0.95529747 1.0148985 0.9192495 1.1261351 0.9562084 1.0139344 1.0931187 1.0475597 1.0863866 0.97076744 0.9456256 1.0462564 0.9568654 0.9497067 1.0558937 0.8807869 1.0140069 1.0572441 0.8422624 1.1285288 0.9797107 0.91679543 0.9383002 0.9781491 1.0903711 1.0304651 0.96932685 1.0653856 0.96620595 1.1228915 0.9675052 0.8449925 1.0141189 0.8820113 1.1242018 0.88628376 1.0360816 0.90609515 1.0111401 1.0174671 1.093232 1.0113066 0.88402295 1.0887502 0.9099537 0.8831262 0.9186338
0.27327326 0.9512919 1.0502975 1.1295745 0.9554035 1.0152564 0.91946214 1.1265217 0.9563078 1.0144168 1.0933981 1.0477108 1.0868129 0.97078604 0.9459705 1.0467099 0.95705557 0.950042 1.0562054 0.8808567 1.014489 1.0575559 0.8423345 1.1289226 0.9800943 0.91694653 0.9385487 0.9785366 1.0907856 1.0305793 0.96934265 1.065624 0.9662272 1.1232916 0.96773434 0.84505856 1.014602 0.8820731 1.124605 0.88644063 1.0362017 0.9063587 1.0116277 1.0179574 1.0936563 1.0114901 0.88408303 1.0891823 0.91021025 0.88330126 0.91885036
0.27427426 0.9514792 1.05075 1.1299648 0.95551103 1.0156137 0.91967463 1.1269075 0.9564086 1.0148984 1.0936772 1.0478617 1.0872388 0.9708056 0.9463153 1.047163 0.95724547 0.9503777 1.0565169 0.88092744 1.0149707 1.0578669 0.8424082 1.1293154 0.9804771 0.9170987 0.93879706 0.9789232 1.0911998 1.0306935 0.9693596 1.0658631 0.9662491 1.1236911 0.96796334 0.8451258 1.0150841 0.88213587 1.1250072 0.88659894 1.0363215 0.90662396 1.0121145 1.0184475 1.0940796 1.0116733 0.8841439 1.0896136 0.9104681 0.88347757 0.9190666
0.2752753 0.9516666 1.0512022 1.1303545 0.95562005 1.0159705 0.9198866 1.1272923 0.9565108 1.0153794 1.093956 1.0480121 1.0876639 0.97082627 0.9466605 1.0476156 0.9574348 0.9507139 1.056828 0.88099945 1.015452 1.0581777 0.8424825 1.1297076 0.98085964 0.917252 0.93904465 0.9793097 1.0916129 1.0308075 0.96937764 1.0661025 0.9662727 1.1240897 0.96819174 0.8451938 1.0155661 0.8821994 1.1254086 0.8867582 1.0364407 0.9068899 1.0126008 1.0189365 1.0945024 1.0118564 0.8842058 1.0900435 0.91072726 0.88365495 0.9192823
0.2762763 0.9518538 1.0516541 1.130744 0.95573056 1.0163271 0.92009836 1.1276762 0.95661485 1.0158601 1.0942339 1.0481625 1.0880885 0.970848 0.9470058 1.0480684 0.9576237 0.9510505 1.0571387 0.8810729 1.015933 1.0584881 0.8425578 1.1300988 0.9812418 0.9174065 0.93929195 0.97969556 1.0920258 1.0309216 0.96939653 1.0663426 0.96629685 1.1244876 0.96842 0.84526247 1.0160478 0.88226444 1.1258091 0.8869188 1.0365597 0.90715694 1.0130864 1.0194253 1.0949247 1.0120392 0.88426876 1.0904727 0.9109873 0.8838333 0.91949767
0.2772773 0.9520408 1.0521052 1.1311326 0.95584226 1.016683 0.9203094 1.1280591 0.95672 1.0163399 1.0945117 1.0483123 1.0885124 0.97087026 0.94735134 1.0485208 0.95781237 0.9513874 1.0574487 0.88114715 1.0164135 1.0587981 0.8426341 1.1304893 0.9816234 0.9175621 0.93953896 0.98008096 1.0924379 1.0310352 0.9694164 1.066583 0.96632195 1.1248846 0.9686483 0.84533197 1.0165291 0.8823303 1.1262083 0.8870808 1.0366787 0.9074249 1.0135716 1.0199134 1.095346 1.0122216 0.88433254 1.0909011 0.91124856 0.8840127 0.9197125
0.2782783 0.9522274 1.0525559 1.1315205 0.95595586 1.0170387 0.92052037 1.1284415 0.9568268 1.0168191 1.0947893 1.0484623 1.0889356 0.9708935 0.94769704 1.0489726 0.9580004 0.95172465 1.0577586 0.8812221 1.0168936 1.0591078 0.84271127 1.1308794 0.9820046 0.917719 0.9397855 0.9804662 1.0928493 1.0311487 0.9694373 1.0668242 0.9663481 1.1252807 0.9688761 0.8454026 1.0170097 0.8823967 1.1266071 0.887244 1.036797 0.90769416 1.0140561 1.020401 1.0957667 1.0124035 0.8843969 1.0913285 0.91151106 0.8841933 0.9199269
0.2792793 0.95241404 1.053006 1.1319077 0.95607066 1.0173938 0.92073095 1.1288229 0.9569349 1.0172977 1.0950661 1.0486114 1.0893581 0.97091746 0.94804305 1.0494239 0.9581882 0.95206255 1.0580677 0.88129836 1.0173732 1.0594168 0.8427893 1.1312681 0.98238516 0.91787696 0.9400317 0.9808506 1.0932603 1.0312619 0.96945876 1.0670654 0.9663749 1.1256763 0.9691037 0.8454735 1.0174898 0.8824645 1.127005 0.88740844 1.0369146 0.9079646 1.0145401 1.0208881 1.0961866 1.0125854 0.88446224 1.0917552 0.9117746 0.8843752 0.920141
0.2802803 0.95260036 1.0534554 1.1322942 0.956187 1.0177486 0.92094105 1.129203 0.95704466 1.0177758 1.0953428 1.0487605 1.0897802 0.9709419 0.94838905 1.049875 0.9583754 0.95239997 1.0583767 0.8813752 1.0178523 1.0597253 0.842868 1.1316564 0.9827655 0.918036 0.9402769 0.98123497 1.0936701 1.031375 0.969481 1.0673071 0.96640253 1.1260709 0.96933097 0.8455453 1.0179697 0.8825328 1.1274016 0.88757384 1.0370322 0.90823567 1.0150232 1.0213745 1.0966058 1.0127667 0.88452816 1.0921803 0.91203904 0.88455766 0.9203541
0.2812813 0.95278656 1.0539047 1.1326803 0.95630467 1.0181026 0.9211509 1.1295825 0.9571557 1.0182533 1.0956188 1.0489092 1.0902014 0.97096723 0.94873536 1.0503259 0.9585624 0.9527384 1.0586851 0.8814532 1.0183312 1.0600334 0.8429473 1.1320438 0.98314524 0.91819644 0.9405221 0.98161834 1.0940801 1.031488 0.9695038 1.0675491 0.96643114 1.126465 0.96955806 0.8456175 1.0184493 0.8826019 1.1277976 0.88774097 1.0371494 0.9085077 1.015506 1.0218602 1.0970244 1.0129478 0.8845947 1.0926049 0.91230446 0.8847416 0.9205668
0.2822823 0.9529724 1.054353 1.1330657 0.9564237 1.0184563 0.9213606 1.129961 0.95726854 1.0187303 1.0958946 1.0490578 1.0906221 0.9709929 0.9490818 1.0507764 0.95874894 0.95307696 1.0589931 0.8815321 1.0188094 1.0603411 0.8430276 1.1324304 0.98352456 0.91835797 0.9407669 0.9820013 1.0944889 1.0316007 0.9695274 1.0677916 0.96646005 1.126858 0.96978515 0.84569025 1.0189284 0.88267195 1.1281928 0.88790894 1.0372661 0.90878105 1.0159882 1.0223454 1.0974422 1.0131286 0.88466215 1.0930285 0.9125712 0.8849265 0.9207795
0.2832833 0.9531583 1.0548007 1.1334503 0.9565443 1.0188099 0.9215694 1.1303387 0.9573825 1.0192064 1.0961695 1.049206 1.0910423 0.9710195 0.9494282 1.0512264 0.9589349 0.9534153 1.0593003 0.8816116 1.0192875 1.0606482 0.8431083 1.1328163 0.9839031 0.91852057 0.9410112 0.9823842 1.0948973 1.0317134 0.9695513 1.0680342 0.9664899 1.1272503 0.9700116 0.8457637 1.0194068 0.88274246 1.1285868 0.88807845 1.0373825 0.9090552 1.0164696 1.0228302 1.097859 1.0133089 0.88473 1.0934513 0.9128388 0.8851124 0.92099136
0.2842843 0.9533435 1.055248 1.1338342 0.95666593 1.0191624 0.92177814 1.1307154 0.95749795 1.0196822 1.0964444 1.0493537 1.0914614 0.97104615 0.9497748 1.0516758 0.9591203 0.9537545 1.0596074 0.88169175 1.0197644 1.060955 0.84318966 1.1332012 0.9842813 0.9186841 0.94125503 0.9827663 1.095305 1.0318253 0.9695761 1.0682774 0.96652 1.1276416 0.97023773 0.8458377 1.0198847 0.8828136 1.1289799 0.8882491 1.0374982 0.90933025 1.0169504 1.0233144 1.0982752 1.0134889 0.8847983 1.093873 0.9131073 0.88529956 0.92120266
0.2852853 0.9535285 1.0556947 1.1342175 0.95678926 1.0195148 0.9219861 1.1310912 0.957615 1.020157 1.0967185 1.049501 1.0918801 0.97107315 0.9501213 1.052125 0.95930505 0.95409364 1.0599136 0.8817724 1.0202411 1.0612613 0.8432716 1.1335853 0.9846592 0.9188489 0.9414982 0.983148 1.0957118 1.031937 0.9696012 1.0685208 0.96655047 1.1280324 0.9704636 0.84591204 1.020362 0.8828851 1.1293721 0.8884212 1.0376133 0.9096065 1.0174303 1.023798 1.0986909 1.0136685 0.88486713 1.0942938 0.9133767 0.88548756 0.92141354
0.2862863 0.9537132 1.0561408 1.1346 0.9569138 1.0198667 0.92219424 1.1314664 0.9577334 1.0206311 1.0969921 1.049648 1.0922982 0.97110105 0.95046765 1.0525731 0.9594897 0.9544326 1.06022 0.88185406 1.0207175 1.0615673 0.8433541 1.1339688 0.9850363 0.91901493 0.94174093 0.9835291 1.0961183 1.0320486 0.9696268 1.0687642 0.96658206 1.1284219 0.970689 0.84598684 1.0208387 0.8829576 1.1297631 0.88859415 1.0377283 0.9098835 1.0179101 1.0242811 1.0991056 1.0138476 0.8849364 1.0947138 0.9136471 0.8856769 0.921624
0.2872873 0.95389766 1.0565864 1.1349819 0.9570397 1.020218 0.92240113 1.13184 0.9578531 1.0211048 1.0972655 1.0497947 1.0927151 0.97112894 0.950814 1.0530217 0.9596734 0.95477176 1.0605252 0.88193595 1.0211931 1.0618724 0.8434371 1.1343514 0.98541284 0.91918194 0.9419833 0.9839094 1.096524 1.0321597 0.96965283 1.0690081 0.96661353 1.1288108 0.9709141 0.84606206 1.0213149 0.88303035 1.1301535 0.88876843 1.0378426 0.91016114 1.0183886 1.0247635 1.0995194 1.0140262 0.88500607 1.0951324 0.91391855 0.885867 0.9218334
0.2882883 0.9540815 1.0570309 1.135363 0.95716727 1.020569 0.92260814 1.1322134 0.95797455 1.0215778 1.0975385 1.0499411 1.0931317 0.97115725 0.95116043 1.0534692 0.9598568 0.9551115 1.0608304 0.8820187 1.0216682 1.0621772 0.8435205 1.1347333 0.98578906 0.91935027 0.94222504 0.98428965 1.096929 1.0322702 0.9696793 1.0692523 0.9666457 1.1291988 0.9711387 0.84613746 1.0217906 0.88310355 1.130543 0.8889439 1.0379565 0.9104397 1.0188664 1.025245 1.0999329 1.0142044 0.8850762 1.0955505 0.9141907 0.88605815 0.9220425
0.2892893 0.9542649 1.0574756 1.1357434 0.9572959 1.020919 0.9228141 1.1325853 0.958097 1.0220501 1.0978105 1.0500864 1.0935472 0.9711856 0.9515071 1.053916 0.9600396 0.955451 1.0611347 0.8821016 1.0221426 1.0624814 0.8436042 1.1351141 0.9861648 0.9195196 0.94246626 0.9846692 1.0973332 1.0323806 0.9697058 1.0694966 0.966678 1.1295857 0.97136295 0.84621346 1.0222656 0.88317716 1.1309311 0.88912076 1.0380698 0.9107194 1.0193437 1.0257263 1.1003454 1.0143821 0.8851466 1.095967 0.91446364 0.88625056 0.92225087
0.2902903 0.95444834 1.0579193 1.1361233 0.9574263 1.0212687 0.92301977 1.1329566 0.9582214 1.0225217 1.0980822 1.0502313 1.0939618 0.97121435 0.9518535 1.0543624 0.9602219 0.9557908 1.0614386 0.882185 1.0226161 1.0627853 0.84368825 1.1354941 0.98653996 0.9196901 0.94270694 0.985048 1.0977371 1.0324901 0.9697324 1.0697407 0.9667103 1.1299719 0.97158694 0.8462892 1.0227399 0.883251 1.1313184 0.88929874 1.038182 0.9109998 1.01982 1.0262067 1.1007571 1.0145594 0.8852171 1.096383 0.91473776 0.8864438 0.92245865
0.2912913 0.9546308 1.0583622 1.1365023 0.9575576 1.0216181 0.9232251 1.1333272 0.95834696 1.0229927 1.0983534 1.0503762 1.0943758 0.971243 0.9521995 1.0548081 0.9604033 0.9561306 1.0617421 0.88226897 1.0230893 1.0630887 0.8437728 1.1358733 0.986914 0.9198615 0.942947 0.98542655 1.0981401 1.0325994 0.96975946 1.0699853 0.96674323 1.1303571 0.97181016 0.8463656 1.0232136 0.88332534 1.1317046 0.88947797 1.038294 0.91128075 1.0202959 1.0266867 1.1011679 1.014736 0.8852881 1.0967977 0.9150127 0.88663834 0.9226658
0.2922923 0.9548128 1.0588044 1.1368804 0.95769036 1.0219667 0.9234293 1.1336967 0.9584737 1.0234631 1.0986243 1.0505202 1.0947888 0.97127205 0.95254564 1.0552534 0.960584 0.95647013 1.0620449 0.8823529 1.0235617 1.0633911 0.8438574 1.1362517 0.9872882 0.9200342 0.94318616 0.9858044 1.0985425 1.032708 0.96978664 1.0702299 0.9667764 1.1307411 0.9720328 0.84644216 1.0236863 0.8833997 1.1320897 0.8896582 1.0384053 0.9115627 1.0207701 1.0271657 1.1015784 1.0149119 0.8853589 1.0972111 0.9152885 0.88683367 0.92287207
0.2932933 0.95499444 1.0592467 1.137258 0.9578245 1.0223147 0.9236332 1.1340652 0.95860183 1.0239327 1.0988942 1.0506637 1.095201 0.9713009 0.9528917 1.0556979 0.9607643 0.95681 1.0623469 0.88243735 1.0240333 1.0636932 0.8439423 1.1366293 0.9876617 0.9202081 0.94342494 0.9861815 1.0989441 1.0328163 0.9698137 1.0704747 0.9668094 1.1311241 0.97225493 0.8465186 1.0241586 0.8834747 1.1324735 0.8898398 1.0385162 0.9118454 1.0212442 1.0276443 1.1019875 1.0150872 0.88543034 1.0976237 0.91556495 0.88703007 0.92307764
0.2942943 0.9551754 1.0596875 1.1376344 0.95796 1.0226623 0.92383635 1.1344326 0.95873153 1.0244015 1.0991638 1.0508065 1.0956123 0.9713299 0.95323765 1.0561417 0.9609437 0.9571495 1.0626488 0.882522 1.0245044 1.0639946 0.8440275 1.1370059 0.98803437 0.9203826 0.9436629 0.9865582 1.099345 1.0329242 0.9698413 1.0707196 0.9668429 1.1315061 0.9724766 0.84659535 1.0246301 0.88354963 1.1328562 0.89002264 1.0386261 0.91212875 1.0217172 1.0281218 1.102396 1.0152622 0.88550156 1.0980346 0.91584206 0.88722736 0.92328256
0.2952953 0.955356 1.0601279 1.1380104 0.95809674 1.0230091 0.9240391 1.1347994 0.9588627 1.0248698 1.099433 1.0509487 1.0960228 0.9713591 0.95358336 1.056585 0.9611225 0.95748913 1.0629499 0.8826073 1.0249746 1.0642958 0.844113 1.1373818 0.9884064 0.92055875 0.9439004 0.9869342 1.0997453 1.0330312 0.96986866 1.0709645 0.96687627 1.1318874 0.972698 0.84667206 1.025101 0.8836248 1.133238 0.89020663 1.0387354 0.91241306 1.0221894 1.028599 1.1028038 1.0154363 0.885573 1.0984452 0.9161203 0.8874261 0.92348695
0.2962963 0.955536 1.0605676 1.1383852 0.95823526 1.0233554 0.92424095 1.135165 0.9589953 1.0253372 1.099701 1.0510905 1.0964324 0.9713882 0.953929 1.0570273 0.9613007 0.95782876 1.0632503 0.88269246 1.025444 1.0645958 0.8441982 1.1377565 0.98877805 0.9207358 0.94413686 0.98730946 1.1001449 1.0331379 0.9698962 1.0712094 0.9669097 1.1322672 0.9729182 0.8467488 1.0255709 0.8837004 1.1336184 0.8903916 1.0388441 0.91269815 1.0226606 1.0290753 1.1032103 1.0156099 0.8856446 1.0988543 0.9163989 0.8876252 0.9236903
0.2972973 0.9557153 1.0610067 1.1387594 0.9583748 1.023701 0.9244423 1.1355296 0.95912915 1.025804 1.0999689 1.0512315 1.0968409 0.9714172 0.95427424 1.057469 0.9614779 0.95816845 1.06355 0.8827778 1.0259128 1.0648955 0.844284 1.1381304 0.9891487 0.9209138 0.94437295 0.9876843 1.1005434 1.0332438 0.96992356 1.0714543 0.96694314 1.1326463 0.9731382 0.84682596 1.0260402 0.8837755 1.1339977 0.8905782 1.0389519 0.91298366 1.0231311 1.029551 1.1036164 1.015783 0.8857162 1.0992622 0.91667867 0.8878261 0.92389315
0.2982983 0.95589405 1.0614449 1.1391325 0.95851564 1.0240458 0.9246427 1.1358936 0.9592644 1.0262699 1.1002359 1.051372 1.0972486 0.9714457 0.9546195 1.0579102 0.9616546 0.9585079 1.063849 0.88286346 1.0263807 1.0651944 0.84436953 1.1385032 0.98951876 0.9210929 0.9446081 0.9880583 1.1009412 1.033349 0.9699507 1.0716995 0.96697605 1.133024 0.9733575 0.84690255 1.0265088 0.8838512 1.1343759 0.8907656 1.0390589 0.91327 1.0236007 1.030026 1.1040212 1.0159551 0.8857877 1.099669 0.91695875 0.8880274 0.9240949
0.2992993 0.95607215 1.0618825 1.1395049 0.95865786 1.0243902 0.9248424 1.1362561 0.95940137 1.0267351 1.1005023 1.0515116 1.097655 0.97147435 0.9549644 1.0583506 0.9618304 0.9588473 1.0641474 0.88294894 1.0268475 1.0654927 0.8444551 1.138875 0.98988825 0.92127335 0.9448426 0.98843145 1.1013381 1.0334537 0.96997786 1.0719445 0.9670092 1.1334008 0.973576 0.84697944 1.0269763 0.88392687 1.134753 0.89095426 1.0391653 0.9135572 1.0240693 1.0304999 1.1044252 1.0161268 0.8858594 1.1000745 0.9172399 0.88822997 0.92429584
0.3003003 0.9562496 1.062319 1.1398764 0.9588014 1.0247335 0.9250417 1.1366178 0.95953923 1.0271994 1.100768 1.0516508 1.0980608 0.9715027 0.95530915 1.05879 0.96200526 0.9591866 1.064445 0.88303447 1.0273141 1.0657903 0.844541 1.139246 0.99025726 0.9214544 0.94507635 0.9888041 1.1017344 1.0335579 0.9700048 1.0721893 0.96704245 1.1337764 0.97379416 0.84705603 1.0274434 0.884002 1.135129 0.89114416 1.0392711 0.91384465 1.0245371 1.0309733 1.1048285 1.0162976 0.88593054 1.100479 0.9175218 0.8884335 0.92449635
0.3013013 0.9564266 1.0627549 1.1402466 0.9589462 1.0250763 0.9252399 1.1369784 0.9596786 1.0276629 1.1010329 1.0517889 1.0984654 0.971531 0.95565367 1.0592288 0.96217966 0.9595257 1.0647418 0.88312006 1.0277797 1.066087 0.84462655 1.1396158 0.99062496 0.9216368 0.94530934 0.9891757 1.1021296 1.0336612 0.97003144 1.0724344 0.96707505 1.1341509 0.97401154 0.8471326 1.0279095 0.88407737 1.1355033 0.89133507 1.0393758 0.9141329 1.0250039 1.0314461 1.1052306 1.0164677 0.8860017 1.1008822 0.917804 0.8886379 0.9246956
0.3023023 0.9566028 1.06319 1.1406162 0.9590924 1.0254182 0.9254376 1.1373377 0.95981926 1.0281261 1.101297 1.0519266 1.0988691 0.9715587 0.9559977 1.059667 0.9623532 0.9598645 1.0650382 0.8832056 1.0282449 1.0663832 0.84471196 1.1399848 0.9909921 0.9218204 0.9455416 0.9895466 1.1025244 1.0337638 0.9700581 1.0726794 0.9671079 1.1345241 0.974228 0.84720904 1.0283753 0.8841528 1.1358765 0.89152724 1.03948 0.9144219 1.0254704 1.0319182 1.1056315 1.0166372 0.8860729 1.1012843 0.91808695 0.8888434 0.9248941
0.3033033 0.9567784 1.0636246 1.1409849 0.95923984 1.0257595 0.9256343 1.1376961 0.9599613 1.028588 1.1015606 1.0520632 1.0992718 0.9715867 0.9563415 1.0601043 0.96252596 0.9602035 1.0653334 0.883291 1.0287092 1.0666784 0.8447976 1.1403527 0.99135846 0.9220048 0.945773 0.9899169 1.1029179 1.0338662 0.9700842 1.0729241 0.9671403 1.134896 0.9744439 0.8472854 1.02884 0.88422793 1.1362488 0.8917205 1.0395832 0.9147114 1.0259356 1.0323896 1.1060318 1.0168061 0.8861438 1.1016853 0.9183707 0.88904977 0.9250922
0.3043043 0.95695305 1.0640582 1.1413525 0.95938826 1.0260998 0.92583036 1.1380538 0.9601049 1.0290501 1.1018232 1.0521997 1.0996733 0.9716139 0.95668536 1.0605413 0.96269774 0.9605425 1.0656283 0.8833765 1.0291729 1.066973 0.8448829 1.1407197 0.9917245 0.9221904 0.94600344 0.9902864 1.1033106 1.0339671 0.97011036 1.073169 0.9671725 1.135267 0.9746593 0.84736156 1.0293043 0.8843032 1.1366193 0.89191484 1.0396856 0.91500163 1.0264006 1.0328605 1.1064309 1.0169737 0.8862147 1.1020848 0.91865504 0.88925725 0.92528886
0.3053053 0.9571273 1.0644915 1.141719 0.9595381 1.0264395 0.9260256 1.13841 0.9602495 1.029511 1.1020852 1.0523353 1.1000743 0.97164106 0.95702887 1.0609773 0.9628688 0.960881 1.0659221 0.8834618 1.0296361 1.0672668 0.8449684 1.1410851 0.992089 0.92237693 0.9462335 0.99065506 1.1037024 1.034068 0.970136 1.0734138 0.96720445 1.1356368 0.9748738 0.84743756 1.029768 0.88437796 1.1369891 0.8921107 1.0397874 0.9152925 1.0268643 1.0333304 1.1068294 1.0171409 0.88628495 1.1024834 0.9189402 0.8894658 0.92548525
0.3063063 0.9573006 1.064924 1.1420848 0.9596895 1.0267783 0.92622006 1.1387653 0.9603956 1.0299711 1.1023464 1.0524697 1.100474 0.9716674 0.9573722 1.0614128 0.9630389 0.96121967 1.066215 0.88354707 1.0300986 1.0675597 0.8450533 1.1414498 0.99245334 0.9225647 0.94646233 0.99102306 1.1040936 1.0341679 0.9701613 1.0736585 0.9672359 1.1360058 0.9750875 0.84751314 1.0302309 0.88445246 1.1373575 0.8923074 1.0398881 0.9155837 1.0273275 1.0338 1.1072268 1.0173075 0.88635516 1.1028806 0.9192256 0.88967514 0.92568034
0.3073073 0.957473 1.0653557 1.1424494 0.95984197 1.0271163 0.9264136 1.1391195 0.96054274 1.0304309 1.1026068 1.0526037 1.1008725 0.9716935 0.9577151 1.0618474 0.9632081 0.961558 1.0665073 0.88363194 1.0305605 1.0678518 0.8451382 1.1418134 0.9928169 0.92275316 0.94669044 0.9913904 1.1044837 1.0342671 0.9701861 1.0739028 0.967267 1.136373 0.9753005 0.8475885 1.0306932 0.8845269 1.1377246 0.8925053 1.039988 0.9158755 1.02779 1.0342689 1.1076233 1.0174731 0.88642514 1.103277 0.91951174 0.88988537 0.9258748
0.3083083 0.95764494 1.0657865 1.1428131 0.9599954 1.0274538 0.9266065 1.1394727 0.9606915 1.0308902 1.1028662 1.0527371 1.1012707 0.97171915 0.9580581 1.062282 0.9633767 0.96189636 1.0667988 0.8837166 1.0310216 1.0681432 0.8452227 1.1421764 0.99318 0.92294276 0.9469179 0.9917572 1.1048732 1.0343653 0.9702107 1.074147 0.9672979 1.1367393 0.97551286 0.84766346 1.0311552 0.88460135 1.1380907 0.892704 1.0400872 0.9161679 1.028252 1.0347372 1.1080186 1.0176377 0.8864946 1.1036723 0.9197986 0.8900968 0.92606807
0.3093093 0.95781636 1.0662171 1.1431762 0.9601504 1.0277904 0.9267987 1.1398249 0.96084136 1.0313487 1.103125 1.0528691 1.1016679 0.9717443 0.95840096 1.0627158 0.96354437 0.9622349 1.0670894 0.8838012 1.0314823 1.0684339 0.845307 1.1425378 0.9935423 0.92313373 0.9471446 0.9921231 1.1052618 1.0344629 0.9702345 1.0743914 0.9673281 1.1371044 0.97572434 0.84773815 1.0316164 0.8846751 1.1384553 0.8929041 1.0401855 0.9164609 1.0287133 1.0352052 1.1084136 1.0178019 0.886564 1.1040665 0.92008585 0.89030904 0.9262606
0.3103103 0.9579865 1.066647 1.143538 0.9603065 1.0281264 0.9269897 1.1401759 0.9609928 1.031807 1.1033828 1.0530008 1.1020637 0.971769 0.9587438 1.0631487 0.9637108 0.96257323 1.0673789 0.8838853 1.0319422 1.0687233 0.84539104 1.1428987 0.99390393 0.92332536 0.9473704 0.9924886 1.1056495 1.0345598 0.97025806 1.0746353 0.967358 1.1374687 0.975935 0.84781265 1.032077 0.88474864 1.138819 0.89310527 1.0402827 0.91675407 1.0291736 1.0356722 1.1088073 1.0179652 0.8866328 1.1044594 0.92037356 0.89052206 0.92645216
0.3113113 0.9581562 1.0670763 1.1438992 0.96046364 1.0284613 0.92717993 1.140526 0.9611453 1.0322642 1.10364 1.0531316 1.1024591 0.9717932 0.95908606 1.0635815 0.96387666 0.9629116 1.067668 0.88396895 1.032402 1.0690125 0.84547454 1.1432585 0.9942651 0.9235179 0.9475956 0.9928534 1.1060368 1.0346558 0.9702812 1.0748792 0.96738744 1.1378318 0.9761449 0.84788674 1.0325371 0.8848216 1.1391816 0.89330745 1.0403794 0.91704804 1.0296334 1.0361388 1.1092006 1.0181274 0.8867012 1.1048515 0.9206619 0.8907362 0.92664325
0.3123123 0.9583249 1.067505 1.1442595 0.9606218 1.028796 0.9273697 1.1408752 0.9612988 1.032721 1.1038959 1.0532614 1.1028535 0.9718166 0.9594287 1.0640135 0.96404177 0.96325016 1.0679563 0.88405263 1.0328605 1.0693004 0.8455577 1.1436174 0.99462545 0.92371166 0.94781995 0.99321747 1.106423 1.0347509 0.9703034 1.0751226 0.96741605 1.1381937 0.97635436 0.8479599 1.0329967 0.8848944 1.1395427 0.89351094 1.0404748 0.9173424 1.0300927 1.0366051 1.1095928 1.0182891 0.8867693 1.1052427 0.9209508 0.8909514 0.9268333
0.3133133 0.95849305 1.0679331 1.144619 0.96078146 1.0291299 0.9275588 1.1412237 0.96145356 1.0331777 1.1041515 1.0533907 1.1032472 0.9718399 0.95977116 1.064445 0.96420616 0.9635884 1.0682439 0.8841357 1.0333195 1.0695881 0.84564084 1.1439755 0.9949855 0.9239063 0.9480437 0.9935813 1.106809 1.0348456 0.97032547 1.0753666 0.96744454 1.1385549 0.9765631 0.84803313 1.0334556 0.88496697 1.1399032 0.8937154 1.0405699 0.9176375 1.0305514 1.037071 1.1099843 1.0184497 0.88683677 1.1056329 0.9212403 0.89116764 0.92702276
0.3143143 0.9586604 1.068361 1.1449773 0.96094215 1.0294634 0.9277468 1.1415708 0.96160996 1.0336335 1.1044061 1.0535188 1.1036402 0.9718621 0.9601133 1.0648758 0.9643692 0.96392685 1.0685303 0.8842185 1.0337771 1.0698749 0.84572315 1.1443324 0.9953449 0.9241016 0.94826686 0.99394435 1.107194 1.0349392 0.9703468 1.0756099 0.96747196 1.1389151 0.9767709 0.8481058 1.0339141 0.8850385 1.1402625 0.893921 1.0406636 0.91793287 1.0310094 1.037536 1.110375 1.0186098 0.8869039 1.1060221 0.9215302 0.8913846 0.92721105
0.3153153 0.958827 1.068788 1.1453353 0.9611038 1.029796 0.9279345 1.1419172 0.9617671 1.0340892 1.10466 1.0536467 1.1040319 0.97188395 0.9604557 1.0653063 0.96453184 0.96426547 1.0688164 0.8843008 1.0342345 1.0701607 0.8458056 1.1446884 0.99570394 0.9242985 0.94848955 0.9943068 1.1075782 1.0350322 0.97036743 1.0758532 0.9674991 1.1392742 0.97697836 0.848178 1.0343722 0.8851104 1.1406206 0.89412796 1.0407566 0.91822886 1.0314668 1.0380007 1.1107651 1.018769 0.8869706 1.1064101 0.9218209 0.8916028 0.92739904
0.3163163 0.9589929 1.0692146 1.1456923 0.9612664 1.0301278 0.9281215 1.1422628 0.9619254 1.034544 1.1049131 1.0537733 1.1044232 0.971905 0.9607979 1.0657364 0.96469355 0.96460384 1.0691017 0.8843824 1.0346918 1.0704461 0.8458872 1.1450441 0.9960625 0.9244962 0.9487115 0.9946688 1.107962 1.0351241 0.9703876 1.0760964 0.9675257 1.1396322 0.977185 0.8482502 1.0348299 0.885181 1.1409779 0.89433587 1.0408487 0.91852546 1.0319238 1.0384648 1.1111542 1.0189273 0.8870363 1.1067975 0.922112 0.8918218 0.9275861
0.3173173 0.95915794 1.0696406 1.1460488 0.96143025 1.0304594 0.9283078 1.1426076 0.9620849 1.0349987 1.1051652 1.0538993 1.1048136 0.9719253 0.9611402 1.0661658 0.96485454 0.96494246 1.0693865 0.88446397 1.0351483 1.0707307 0.84596896 1.1453986 0.9964203 0.92469454 0.948933 0.99503064 1.1083447 1.0352153 0.9704069 1.0763395 0.9675516 1.1399895 0.97739094 0.848322 1.0352868 0.8852515 1.1413339 0.8945451 1.04094 0.9188224 1.03238 1.0389285 1.1115426 1.0190852 0.8871019 1.1071839 0.9224039 0.89204186 0.927773
0.3183183 0.9593229 1.0700665 1.146404 0.96159494 1.0307903 0.92849326 1.1429515 0.96224535 1.0354526 1.1054171 1.0540242 1.1052035 0.9719449 0.9614823 1.0665948 0.96501493 0.9652812 1.0696704 0.88454497 1.035604 1.0710149 0.8460504 1.1457521 0.99677765 0.924894 0.949154 0.9953916 1.1087271 1.0353057 0.97042537 1.0765828 0.96757656 1.1403456 0.97759676 0.8483933 1.0357435 0.8853215 1.1416892 0.8947555 1.0410303 0.91912013 1.0328358 1.0393921 1.1119305 1.0192423 0.88716704 1.1075696 0.92269605 0.89226323 0.92795897
0.3193193 0.9594867 1.0704916 1.1467587 0.96176076 1.0311207 0.9286783 1.1432946 0.96240747 1.0359062 1.1056681 1.0541484 1.1055925 0.971964 0.96182466 1.0670234 0.96517456 0.9656198 1.0699537 0.88462555 1.0360597 1.0712981 0.8461315 1.146105 0.9971351 0.92509437 0.9493743 0.9957523 1.1091086 1.0353953 0.97044337 1.0768259 0.96760094 1.140701 0.97780156 0.84846425 1.0361995 0.885391 1.1420437 0.89496666 1.04112 0.91941816 1.0332911 1.0398545 1.1123176 1.0193985 0.8872316 1.107954 0.9229889 0.89248514 0.9281444
0.3203203 0.95965004 1.0709162 1.1471124 0.9619278 1.0314509 0.92886317 1.1436367 0.9625705 1.0363595 1.1059183 1.0542723 1.1059809 0.971982 0.9621669 1.0674515 0.9653337 0.9659587 1.0702366 0.8847059 1.036515 1.071581 0.84621274 1.1464571 0.9974915 0.9252962 0.9495945 0.99611247 1.1094897 1.0354842 0.97046065 1.077069 0.9676246 1.1410555 0.9780061 0.8485352 1.0366554 0.8854604 1.1423968 0.8951795 1.0412087 0.9197171 1.0337461 1.0403173 1.1127038 1.019554 0.88729596 1.1083381 0.9232824 0.89270854 0.9283293
0.3213213 0.9598131 1.0713406 1.1474658 0.9620956 1.0317801 0.929047 1.1439781 0.96273434 1.0368124 1.1061679 1.0543956 1.1063684 0.97199965 0.96250904 1.0678792 0.9654922 0.96629786 1.0705186 0.88478583 1.0369697 1.0718632 0.8462933 1.1468086 0.9978478 0.9254985 0.9498139 0.99647236 1.10987 1.0355725 0.97047704 1.0773121 0.96764773 1.1414089 0.97821015 0.8486059 1.0371106 0.8855292 1.1427493 0.8953934 1.0412966 0.9200163 1.0342001 1.0407791 1.1130896 1.0197092 0.8873598 1.1087211 0.9235765 0.89293283 0.92851365
0.3223223 0.9599754 1.0717642 1.1478183 0.9622652 1.0321089 0.9292307 1.1443189 0.9628998 1.037265 1.1064168 1.0545176 1.1067551 0.97201633 0.9628517 1.0683064 0.9656501 0.96663713 1.0708001 0.8848654 1.037424 1.0721445 0.846374 1.147159 0.99820375 0.92570204 0.95003283 0.9968319 1.1102496 1.0356599 0.97049284 1.0775548 0.9676698 1.1417619 0.97841364 0.8486767 1.0375655 0.8855976 1.1431009 0.89560866 1.0413836 0.9203162 1.034654 1.0412405 1.1134747 1.019864 0.8874233 1.1091032 0.9238711 0.893158 0.9286975
0.3233233 0.9601373 1.0721877 1.14817 0.9624353 1.0324376 0.92941415 1.1446588 0.9630661 1.0377171 1.1066651 1.0546396 1.1071416 0.97203207 0.9631942 1.0687333 0.9658073 0.9669763 1.0710813 0.8849449 1.037878 1.0724258 0.84645486 1.147509 0.9985592 0.92590666 0.95025164 0.9971912 1.1106293 1.0357466 0.9705076 1.0777979 0.96769136 1.1421138 0.97861683 0.84874725 1.0380204 0.8856661 1.1434515 0.89582485 1.0414703 0.92061657 1.0351076 1.041702 1.1138589 1.0200176 0.8874865 1.1094848 0.9241665 0.89338464 0.92888093
0.3243243 0.96029854 1.0726106 1.1485212 0.96260655 1.0327654 0.92959666 1.144998 0.9632338 1.0381688 1.1069129 1.0547605 1.1075269 0.9720473 0.9635366 1.0691597 0.9659642 0.96731573 1.0713618 0.88502395 1.0383315 1.0727062 0.84653527 1.1478579 0.9989146 0.92611223 0.9504699 0.99754965 1.1110079 1.0358329 0.970522 1.0780408 0.9677122 1.1424648 0.9788193 0.8488174 1.0384743 0.8857341 1.1438012 0.89604247 1.041556 0.9209177 1.0355605 1.0421628 1.1142428 1.020171 0.8875495 1.1098652 0.92446226 0.8936119 0.9290637
0.32532534 0.9604596 1.0730335 1.1488718 0.9627786 1.0330932 0.92977905 1.1453366 0.96340233 1.0386201 1.10716 1.0548811 1.1079117 0.972062 0.9638791 1.0695858 0.9661204 0.96765566 1.0716416 0.88510287 1.0387845 1.0729865 0.8466157 1.1482062 0.9992692 0.9263187 0.95068794 0.9979081 1.1113861 1.0359182 0.9705354 1.0782837 0.96773213 1.1428152 0.9790218 0.84888756 1.0389278 0.88580173 1.1441503 0.8962611 1.0416412 0.92121917 1.0360129 1.0426233 1.114626 1.0203238 0.8876124 1.1102452 0.92475855 0.8938403 0.9292462
0.32632634 0.96062005 1.0734553 1.1492215 0.962952 1.0334204 0.92996126 1.1456743 0.96357226 1.0390716 1.1074065 1.0550009 1.1082964 0.9720756 0.96422195 1.0700116 0.96627617 0.96799564 1.0719211 0.88518167 1.0392374 1.073266 0.8466959 1.148554 0.99962395 0.92652607 0.9509055 0.9982659 1.1117637 1.036003 0.9705484 1.0785271 0.9677515 1.1431648 0.9792235 0.8489577 1.0393816 0.8858694 1.1444981 0.89648116 1.0417254 0.9215216 1.0364648 1.0430834 1.1150086 1.0204761 0.88767457 1.1106244 0.92505574 0.8940698 0.92942804
0.32732734 0.9607802 1.0738771 1.1495707 0.96312666 1.033747 0.9301427 1.1460114 0.96374315 1.039522 1.1076524 1.0551202 1.10868 0.9720888 0.9645648 1.0704366 0.9664315 0.9683355 1.0722 0.88526 1.0396894 1.0735449 0.8467763 1.1489007 0.9999782 0.9267347 0.95112306 0.9986239 1.1121405 1.0360874 0.97056043 1.0787702 0.9677701 1.1435136 0.97942495 0.8490281 1.0398343 0.88593656 1.1448455 0.89670235 1.0418092 0.92182434 1.0369164 1.0435431 1.1153905 1.020628 0.8877368 1.1110028 0.92535335 0.89430046 0.92961013
0.32832834 0.9609397 1.0742986 1.1499192 0.96330225 1.0340734 0.9303241 1.1463478 0.96391535 1.0399725 1.1078978 1.0552392 1.1090629 0.97210133 0.96490765 1.0708615 0.9665864 0.96867603 1.0724783 0.8853383 1.0401416 1.0738233 0.8468568 1.1492472 1.0003321 0.92694414 0.9513402 0.9989812 1.112517 1.036171 0.9705721 1.0790131 0.9677882 1.1438614 0.97962624 0.8490982 1.0402869 0.8860035 1.1451918 0.896925 1.0418923 0.9221275 1.0373678 1.0440025 1.1157719 1.0207794 0.8877988 1.1113806 0.9256519 0.894532 0.9297916
0.32932934 0.9610989 1.0747197 1.1502671 0.96347886 1.0343993 0.930505 1.1466837 0.9640887 1.0404229 1.1081429 1.0553575 1.1094452 0.97211343 0.9652511 1.0712862 0.96674097 0.96901596 1.0727563 0.88541615 1.0405933 1.0741014 0.84693724 1.1495926 1.0006859 0.9271546 0.9515568 0.9993385 1.1128931 1.0362544 0.970583 1.0792564 0.96780586 1.1442086 0.9798269 0.84916854 1.0407394 0.8860706 1.1455374 0.8971485 1.0419751 0.9224315 1.0378187 1.0444617 1.1161525 1.0209303 0.88786054 1.1117574 0.92595065 0.89476466 0.92997247
0.33033034 0.96125793 1.0751401 1.1506144 0.9636564 1.0347251 0.93068546 1.1470187 0.96426296 1.0408727 1.1083872 1.0554752 1.1098273 0.9721248 0.96559405 1.0717101 0.9668949 0.9693567 1.0730337 0.8854941 1.0410446 1.0743792 0.8470175 1.1499375 1.0010394 0.927366 0.95177364 0.99969524 1.1132685 1.0363369 0.9705936 1.0794996 0.9678228 1.1445551 0.98002744 0.84923875 1.0411912 0.8861371 1.1458824 0.89737314 1.0420572 0.92273605 1.0382688 1.0449204 1.1165328 1.0210809 0.88792217 1.1121337 0.9262503 0.8949983 0.9301535
0.33133134 0.9614166 1.0755606 1.150961 0.9638351 1.0350504 0.930866 1.1473532 0.9644384 1.0413224 1.1086311 1.0555925 1.110208 0.9721358 0.9659376 1.0721338 0.96704865 0.9696977 1.073311 0.8855721 1.0414957 1.0746562 0.8470982 1.1502819 1.0013927 0.9275785 0.95198977 1.0000517 1.1136436 1.0364193 0.97060335 1.0797427 0.9678393 1.1449009 0.9802276 0.8493089 1.0416431 0.8862039 1.1462263 0.89759886 1.0421389 0.9230411 1.0387188 1.0453787 1.1169124 1.021231 0.8879837 1.1125093 0.92655015 0.8952329 0.9303336
0.33233234 0.9615748 1.0759808 1.1513069 0.9640148 1.0353755 0.9310462 1.1476872 0.96461487 1.0417717 1.1088747 1.0557094 1.1105888 0.97214615 0.966281 1.0725572 0.96720207 0.97003883 1.0735877 0.8856498 1.0419464 1.074933 0.84717864 1.1506257 1.0017458 0.9277917 0.95220596 1.0004084 1.114018 1.0365012 0.9706125 1.0799862 0.9678553 1.1452459 0.9804276 0.8493793 1.0420945 0.88627046 1.1465697 0.8978261 1.0422199 0.9233468 1.0391685 1.0458368 1.1172917 1.0213808 0.88804525 1.1128844 0.92685074 0.8954686 0.93051404
0.33333334 0.96173275 1.0764002 1.1516522 0.9641955 1.0357001 0.93122625 1.1480203 0.9647926 1.0422207 1.1091174 1.055826 1.1109691 0.972156 0.96662486 1.0729803 0.96735525 0.9703803 1.0738639 0.8857273 1.0423964 1.0752094 0.84725934 1.1509687 1.0020984 0.9280061 0.9524219 1.0007645 1.1143917 1.0365822 0.97062135 1.0802295 0.9678706 1.1455903 0.9806273 0.8494499 1.0425456 0.8863368 1.1469123 0.89805394 1.0423006 0.9236527 1.0396177 1.0462945 1.1176703 1.0215302 0.88810664 1.1132587 0.927152 0.8957051 0.9306942
0.33433434 0.9618906 1.0768197 1.1519973 0.96437705 1.0360243 0.9314058 1.1483526 0.964971 1.0426695 1.1093601 1.0559419 1.1113485 0.9721652 0.9669686 1.0734029 0.9675079 0.9707216 1.0741396 0.8858049 1.0428464 1.0754853 0.84734035 1.151311 1.002451 0.92822134 0.9526378 1.0011204 1.1147654 1.0366633 0.9706297 1.0804731 0.9678851 1.1459337 0.9808266 0.84952056 1.042996 0.8864029 1.1472545 0.8982835 1.0423808 0.9239596 1.0400666 1.0467521 1.1180482 1.0216792 0.88816786 1.1136323 0.927454 0.8959426 0.9308743
0.33533534 0.9620482 1.0772384 1.1523416 0.96456003 1.0363486 0.9315853 1.148685 0.9651511 1.043118 1.1096021 1.0560576 1.1117276 0.97217417 0.9673132 1.0738252 0.96766055 0.9710638 1.074415 0.8858825 1.0432962 1.0757613 0.8474214 1.151653 1.0028036 0.9284377 0.9528535 1.0014764 1.1151384 1.0367439 0.97063756 1.0807168 0.96789956 1.1462772 0.98102593 0.8495914 1.0434465 0.8864694 1.1475955 0.89851415 1.0424606 0.9242667 1.0405153 1.047209 1.1184258 1.0218279 0.88822925 1.1140053 0.9277564 0.8961816 0.9310539
0.33633634 0.96220535 1.0776571 1.1526852 0.9647436 1.0366724 0.9317651 1.1490166 0.96533203 1.0435665 1.1098437 1.0561728 1.1121062 0.97218287 0.9676572 1.0742474 0.9678129 0.9714059 1.0746901 0.88595986 1.0437456 1.0760363 0.8475025 1.1519942 1.0031555 0.9286549 0.95306903 1.001832 1.115511 1.036824 0.9706449 1.0809603 0.9679136 1.1466193 0.98122513 0.8496623 1.0438967 0.88653564 1.1479361 0.89874566 1.04254 0.9245746 1.0409636 1.0476658 1.1188027 1.0219762 0.8882905 1.114378 0.9280592 0.8964211 0.9312331
0.33733734 0.9623625 1.0780754 1.1530285 0.9649285 1.0369959 0.9319442 1.1493474 0.9655138 1.0440145 1.1100847 1.0562878 1.112484 0.9721906 0.96800184 1.0746688 0.9679649 0.9717481 1.0749649 0.88603735 1.0441947 1.0763111 0.8475838 1.1523349 1.0035079 0.9288732 0.9532847 1.0021874 1.115883 1.0369037 0.97065175 1.0812043 0.9679271 1.1469611 0.981424 0.8497337 1.0443465 0.886602 1.1482756 0.8989786 1.0426189 0.92488325 1.0414115 1.0481229 1.1191794 1.0221246 0.8883518 1.1147498 0.92836285 0.8966619 0.93141294
0.33833835 0.9625194 1.0784935 1.1533711 0.9651142 1.0373192 0.9321233 1.1496778 0.96569675 1.0444623 1.1103255 1.0564024 1.1128613 0.9721984 0.96834636 1.0750902 0.9681166 0.9720906 1.0752394 0.88611466 1.0446435 1.0765858 0.8476654 1.1526748 1.0038596 0.92909205 0.9535001 1.0025425 1.1162548 1.036983 0.9706585 1.0814481 0.96794015 1.147302 0.9816228 0.8498049 1.044796 0.8866682 1.1486149 0.8992123 1.0426977 0.92519194 1.041859 1.0485787 1.1195554 1.0222722 0.8884129 1.1151211 0.92866707 0.8969033 0.9315921
0.33933935 0.9626759 1.0789112 1.1537131 0.9653009 1.0376419 0.9323021 1.1500077 0.9658808 1.04491 1.1105659 1.0565164 1.113238 0.97220564 0.96869147 1.0755106 0.9682683 0.9724337 1.0755135 0.886192 1.0450919 1.0768601 0.8477471 1.1530144 1.0042114 0.9293121 0.9537153 1.0028975 1.1166259 1.0370622 0.9706645 1.0816921 0.96795267 1.1476426 0.9818208 0.84987664 1.045245 0.8867341 1.1489534 0.89944744 1.0427756 0.92550135 1.0423062 1.0490345 1.119931 1.02242 0.88847417 1.1154915 0.9289717 0.89714587 0.9317713
0.34034035 0.96283287 1.0793287 1.1540546 0.96548873 1.037965 0.93248117 1.150337 0.9660661 1.0453573 1.1108057 1.0566304 1.1136143 0.9722123 0.96903676 1.0759315 0.9684199 0.9727769 1.0757871 0.88626975 1.0455397 1.0771339 0.8478291 1.1533532 1.0045633 0.9295334 0.95393074 1.0032525 1.1169966 1.0371411 0.97067004 1.0819361 0.96796477 1.1479822 0.9820194 0.84994864 1.0456942 0.8868008 1.1492913 0.89968324 1.0428538 0.92581165 1.0427532 1.0494905 1.120306 1.0225674 0.8885356 1.1158618 0.92927706 0.8973895 0.93195033
0.34134135 0.96298933 1.0797457 1.1543957 0.96567714 1.0382873 0.93266016 1.1506658 0.96625185 1.0458045 1.1110452 1.0567442 1.1139902 0.972219 0.96938205 1.0763516 0.9685713 0.97312003 1.0760604 0.88634706 1.045988 1.0774076 0.84791124 1.1536918 1.0049146 0.92975503 0.95414597 1.003607 1.1173671 1.0372193 0.97067547 1.0821801 0.9679768 1.1483214 0.9822178 0.85002077 1.0461428 0.8868668 1.1496286 0.8999205 1.0429314 0.9261221 1.0431998 1.049946 1.1206808 1.0227145 0.88859683 1.1162312 0.9295829 0.8976339 0.9321294
0.34234235 0.9631455 1.0801624 1.1547363 0.9658666 1.0386095 0.93283916 1.1509941 0.966439 1.0462514 1.1112845 1.0568578 1.1143656 0.9722251 0.9697275 1.0767716 0.96872276 0.97346383 1.0763338 0.8864246 1.0464355 1.0776808 0.847994 1.1540297 1.0052661 0.9299776 0.9543611 1.0039618 1.1177372 1.0372978 0.97068083 1.0824245 0.96798843 1.14866 0.98241603 0.8500935 1.0465914 0.8869335 1.149965 0.9001585 1.043009 0.9264331 1.0436462 1.0504011 1.1210546 1.0228614 0.8886584 1.1166002 0.92988926 0.8978793 0.9323087
0.34334335 0.96330184 1.080579 1.1550761 0.96605736 1.0389317 0.93301785 1.1513219 0.9666271 1.0466983 1.1115234 1.0569708 1.1147401 0.972231 0.9700736 1.077191 0.9688736 0.97380793 1.0766064 0.886502 1.0468827 1.0779538 0.8480767 1.1543671 1.0056176 0.93020123 0.95457643 1.0043163 1.1181066 1.037376 0.97068524 1.0826689 0.9679993 1.148998 0.98261404 0.8501661 1.0470393 0.8869998 1.150301 0.90039766 1.0430863 0.9267445 1.0440922 1.050856 1.1214285 1.0230083 0.88871986 1.1169686 0.9301961 0.8981253 0.93248737
0.34434435 0.96345794 1.080995 1.1554155 0.96624863 1.0392537 0.9331971 1.1516491 0.9668161 1.0471449 1.1117618 1.057084 1.1151148 0.97223675 0.9704194 1.0776101 0.96902484 0.9741522 1.0768793 0.88657975 1.0473299 1.0782266 0.84815955 1.154704 1.0059686 0.9304259 0.95479184 1.0046707 1.1184757 1.0374537 0.9706898 1.0829136 0.9680104 1.1493354 0.98281217 0.85023904 1.0474875 0.8870665 1.1506361 0.90063787 1.0431633 0.92705667 1.0445379 1.0513103 1.1218016 1.0231549 0.8887814 1.1173365 0.9305036 0.89837277 0.9326663
0.34534535 0.96361405 1.0814111 1.1557544 0.966441 1.0395755 0.93337584 1.1519761 0.9670062 1.0475912 1.1120002 1.0571965 1.1154885 0.972242 0.97076577 1.078029 0.9691758 0.9744966 1.0771513 0.88665754 1.0477767 1.0784992 0.8482432 1.1550401 1.0063198 0.9306511 0.9550072 1.0050251 1.1188445 1.0375314 0.9706938 1.0831581 0.968021 1.1496723 0.98301005 0.8503124 1.0479347 0.88713294 1.1509713 0.9008792 1.0432401 0.92736924 1.0449834 1.0517648 1.1221745 1.0233015 0.88884354 1.1177038 0.93081176 0.89862084 0.9328457
0.34634635 0.96377015 1.0818266 1.156093 0.96663404 1.0398968 0.933555 1.1523023 0.96719706 1.0480375 1.1122378 1.0573089 1.1158615 0.9722469 0.97111255 1.0784476 0.96932673 0.9748415 1.0774233 0.8867353 1.0482229 1.0787712 0.8483265 1.1553762 1.006671 0.9308773 0.95522237 1.0053792 1.1192126 1.0376086 0.97069764 1.0834029 0.9680313 1.1500083 0.9832077 0.850386 1.0483822 0.8872 1.1513052 0.90112156 1.0433166 0.92768246 1.0454285 1.0522187 1.1225467 1.0234478 0.8889055 1.1180706 0.93112 0.8988698 0.9330245
0.34734735 0.9639262 1.0822417 1.1564308 0.9668279 1.0402185 0.933734 1.1526282 0.96738887 1.0484834 1.1124752 1.0574212 1.1162345 0.9722519 0.9714592 1.0788655 0.9694777 0.97518665 1.0776949 0.8868133 1.0486691 1.0790433 0.8484108 1.1557112 1.0070217 0.93110436 0.955438 1.0057335 1.1195805 1.037686 0.9707012 1.0836477 0.9680412 1.1503438 0.9834058 0.8504603 1.0488291 0.88726676 1.1516385 0.9013648 1.043393 0.9279959 1.0458733 1.0526726 1.1229185 1.0235938 0.88896745 1.1184373 0.9314287 0.89911973 0.93320394
0.34834835 0.96408236 1.0826567 1.1567683 0.9670229 1.0405395 0.933913 1.1529536 0.9675816 1.048929 1.1127123 1.0575334 1.116607 0.9722566 0.9718064 1.0792831 0.96962845 0.9755319 1.0779666 0.88689095 1.0491147 1.0793152 0.84849507 1.156046 1.0073724 0.9313321 0.95565325 1.0060875 1.1199479 1.037763 0.9707045 1.0838926 0.9680508 1.1506792 0.98360336 0.8505347 1.0492758 0.8873335 1.1519719 0.9016089 1.0434692 0.9283099 1.0463178 1.0531261 1.12329 1.02374 0.8890296 1.1188028 0.93173856 0.8993702 0.93338305
0.34934935 0.96423846 1.0830715 1.157105 0.9672186 1.0408604 0.9340923 1.1532786 0.9677751 1.0493746 1.1129489 1.0576456 1.1169789 0.9722607 0.9721534 1.0797007 0.9697797 0.9758777 1.0782378 0.88696903 1.0495605 1.0795863 0.8485797 1.1563802 1.0077235 0.93156075 0.955869 1.0064414 1.120315 1.0378399 0.9707073 1.0841377 0.96806026 1.1510135 0.9838013 0.85060936 1.0497222 0.88740087 1.152304 0.901854 1.0435452 0.9286244 1.0467621 1.0535793 1.1236607 1.0238858 0.8890922 1.119168 0.9320485 0.89962196 0.93356246
0.35035035 0.96439433 1.0834856 1.1574414 0.96741515 1.0411813 0.93427145 1.1536031 0.9679698 1.0498201 1.1131856 1.0577575 1.1173501 0.97226495 0.9725011 1.0801176 0.96993047 0.9762236 1.0785089 0.88704723 1.0500058 1.079858 0.84866464 1.1567141 1.0080743 0.9317904 0.9560846 1.0067952 1.1206818 1.0379168 0.9707103 1.0843829 0.9680697 1.1513476 0.983999 0.8506846 1.0501686 0.8874682 1.1526358 0.9021 1.0436213 0.92893946 1.047206 1.054032 1.1240313 1.0240319 0.88915473 1.1195327 0.93235886 0.89987415 0.93374205
0.35135135 0.96455044 1.0838999 1.1577771 0.9676125 1.041502 0.9344509 1.1539271 0.9681653 1.0502652 1.1134216 1.0578692 1.117721 0.9722689 0.97284883 1.0805343 0.9700815 0.9765699 1.0787796 0.8871255 1.0504507 1.0801286 0.8487499 1.1570472 1.0084252 0.9320205 0.9563006 1.007149 1.1210479 1.0379934 0.9707128 1.0846282 0.9680786 1.151681 0.9841967 0.8507602 1.0506145 0.8875358 1.1529671 0.90234697 1.0436971 0.9292547 1.0476496 1.0544845 1.1244015 1.0241779 0.8892176 1.119897 0.9326698 0.9001273 0.9339215
0.35235235 0.96470654 1.0843134 1.1581125 0.9678108 1.0418224 0.9346305 1.1542506 0.9683614 1.0507101 1.1136572 1.0579809 1.1180913 0.97227263 0.97319686 1.0809507 0.9702328 0.97691625 1.0790501 0.8872038 1.0508953 1.0803994 0.84883577 1.1573799 1.0087756 0.93225163 0.9565164 1.0075026 1.1214137 1.03807 0.9707153 1.0848738 0.9680873 1.1520138 0.9843945 0.8508364 1.0510601 0.88760316 1.1532977 0.90259516 1.0437732 0.92957056 1.048093 1.054937 1.124771 1.0243236 0.8892803 1.1202611 0.9329809 0.90038157 0.9341014
0.35335335 0.96486264 1.0847269 1.1584475 0.96800977 1.0421431 0.9348099 1.1545739 0.9685585 1.051155 1.1138929 1.0580922 1.1184614 0.9722762 0.97354525 1.0813665 0.9703838 0.977263 1.0793203 0.8872825 1.0513394 1.0806699 0.8489217 1.1577121 1.0091262 0.93248314 0.9567324 1.0078562 1.1217788 1.0381466 0.97071743 1.0851191 0.9680957 1.1523461 0.9845923 0.8509127 1.0515053 0.88767123 1.1536279 0.9028436 1.0438489 0.9298867 1.0485358 1.0553889 1.1251402 1.0244695 0.8893438 1.1206243 0.9332927 0.90063596 0.93428105
0.35435435 0.9650188 1.0851402 1.1587818 0.9682093 1.0424633 0.93498975 1.1548965 0.9687563 1.0515994 1.1141284 1.0582038 1.1188308 0.97227955 0.9738933 1.0817821 0.9705352 0.97760975 1.0795906 0.887361 1.0517833 1.0809402 0.84900796 1.1580439 1.0094767 0.93271583 0.95694864 1.0082098 1.122144 1.0382229 0.97071934 1.0853646 0.9681041 1.1526777 0.98478997 0.85098946 1.0519505 0.88773906 1.1539575 0.9030931 1.0439245 0.930203 1.0489788 1.0558405 1.125509 1.0246152 0.8894071 1.1209868 0.93360496 0.9008913 0.9344611
0.35535535 0.96517503 1.0855529 1.1591159 0.9684098 1.0427833 0.9351698 1.1552188 0.96895516 1.0520436 1.114363 1.058315 1.1191996 0.97228277 0.9742423 1.0821971 0.9706862 0.97795737 1.0798601 0.8874401 1.052227 1.0812104 0.84909475 1.158375 1.0098271 0.932949 0.9571649 1.0085632 1.1225085 1.0382992 0.9707211 1.0856104 0.96811223 1.1530089 0.9849877 0.85106677 1.0523951 0.88780725 1.1542863 0.9033438 1.0440001 0.9305198 1.0494213 1.0562922 1.1258773 1.0247607 0.88947093 1.1213493 0.93391746 0.9011478 0.9346414
0.35635635 0.96533155 1.0859653 1.159449 0.9686106 1.0431031 0.9353499 1.1555408 0.9691544 1.0524875 1.1145979 1.0584265 1.1195682 0.9722862 0.97459114 1.0826118 0.9708376 0.97830456 1.0801301 0.887519 1.0526702 1.0814806 0.84918207 1.1587058 1.0101776 0.93318284 0.9573816 1.0089166 1.122873 1.0383757 0.9707232 1.085856 0.96812046 1.1533396 0.9851857 0.85114443 1.0528395 0.8878758 1.1546148 0.9035949 1.0440758 0.93083715 1.0498633 1.056743 1.1262451 1.0249065 0.8895347 1.1217111 0.9342302 0.90140474 0.9348217
0.35735735 0.96548796 1.0863775 1.1597819 0.9688125 1.0434229 0.93553025 1.1558622 0.9693545 1.0529311 1.1148322 1.058538 1.1199362 0.9722893 0.97494006 1.0830259 0.9709893 0.9786521 1.0803995 0.88759816 1.0531132 1.0817502 0.8492694 1.1590362 1.010528 0.9334172 0.9575981 1.0092701 1.1232367 1.0384519 0.97072476 1.0861018 0.9681282 1.1536696 0.98538375 0.85122263 1.0532835 0.8879442 1.1549426 0.9038465 1.0441514 0.9311547 1.0503051 1.0571936 1.1266124 1.0250523 0.8895991 1.1220723 0.9345436 0.90166223 0.93500245
0.35835835 0.9656443 1.0867894 1.1601142 0.96901494 1.0437425 0.9357106 1.1561832 0.9695552 1.0533749 1.115066 1.0586491 1.1203035 0.97229207 0.9752897 1.0834397 0.97114056 0.979 1.0806687 0.8876771 1.0535555 1.0820196 0.84935766 1.1593658 1.0108783 0.93365234 0.9578149 1.0096232 1.1235996 1.0385284 0.9707259 1.0863478 0.96813583 1.153999 0.9855815 0.8513012 1.053727 0.88801277 1.1552699 0.90409935 1.0442272 0.9314726 1.0507467 1.0576441 1.1269796 1.0251982 0.88966316 1.1224333 0.93485695 0.90192044 0.9351833
0.35935935 0.96580124 1.0872008 1.160446 0.9692177 1.0440621 0.93589145 1.1565039 0.96975684 1.0538179 1.1152999 1.0587604 1.1206708 0.9722948 0.97563905 1.0838529 0.97129273 0.9793481 1.0809379 0.8877567 1.0539978 1.0822889 0.8494459 1.1596951 1.0112286 0.9338881 0.9580321 1.0099764 1.1239628 1.0386047 0.9707272 1.0865939 0.96814334 1.1543281 0.98577976 0.8513802 1.0541704 0.8880819 1.1555967 0.9043529 1.0443027 0.93179095 1.0511879 1.0580943 1.1273459 1.0253438 0.8897282 1.1227937 0.935171 0.90217966 0.9353644
0.36036035 0.96595806 1.0876119 1.1607774 0.969422 1.0443814 0.9360721 1.156824 0.969959 1.054261 1.1155335 1.0588717 1.121037 0.9722977 0.97598857 1.0842661 0.9714444 0.97969633 1.0812066 0.88783634 1.0544394 1.082558 0.8495346 1.160024 1.0115787 0.9341245 0.9582492 1.0103297 1.1243253 1.0386809 0.9707284 1.0868397 0.96815073 1.1546565 0.98597777 0.8514598 1.0546132 0.8881511 1.1559231 0.90460706 1.0443785 0.9321095 1.0516285 1.058544 1.1277121 1.0254898 0.8897931 1.1231537 0.93548536 0.902439 0.9355457
0.36136135 0.966115 1.0880226 1.1611083 0.96962583 1.0447007 0.9362534 1.1571437 0.9701618 1.0547037 1.1157668 1.0589828 1.1214031 0.97230047 0.9763386 1.0846785 0.97159684 0.980045 1.081475 0.8879162 1.054881 1.0828269 0.84962356 1.1603522 1.0119289 0.93436164 0.95846653 1.0106827 1.1246874 1.0387571 0.97072935 1.0870858 0.9681582 1.1549844 0.9861759 0.85153943 1.0550561 0.88822055 1.1562485 0.9048618 1.0444542 0.9324284 1.052069 1.0589935 1.1280776 1.0256354 0.8898583 1.123513 0.93579966 0.90269935 0.93572736
0.36236235 0.9662718 1.0884331 1.1614386 0.9698307 1.0450199 0.9364347 1.1574631 0.97036505 1.0551461 1.1159997 1.0590942 1.1217686 0.972303 0.97668886 1.0850905 0.9717489 0.9803937 1.0817436 0.88799596 1.0553218 1.0830956 0.8497131 1.1606802 1.012279 0.93459916 0.9586842 1.0110358 1.1250489 1.0388334 0.97073036 1.0873319 0.9681651 1.1553116 0.98637414 0.8516201 1.0554982 0.88829017 1.1565738 0.90511733 1.04453 0.93274724 1.0525088 1.0594423 1.128443 1.0257814 0.88992375 1.1238718 0.9361145 0.90296006 0.93590885
0.36336336 0.9664291 1.0888431 1.1617682 0.97003627 1.0453387 0.9366164 1.1577821 0.97056943 1.0555884 1.1162323 1.0592057 1.1221335 0.97230554 0.9770389 1.0855021 0.97190154 0.98074263 1.0820118 0.8880759 1.0557625 1.0833641 0.8498028 1.1610075 1.0126292 0.9348374 0.9589019 1.0113885 1.1254102 1.0389099 0.9707314 1.0875779 0.9681722 1.1556387 0.9865725 0.8517008 1.0559402 0.88836 1.1568985 0.90537345 1.0446059 0.9330665 1.0529488 1.0598907 1.1288073 1.0259274 0.8899895 1.1242303 0.9364297 0.90322155 0.93609095
0.36436436 0.9665861 1.0892525 1.1620975 0.9702421 1.0456573 0.93679816 1.1581005 0.970774 1.0560303 1.1164646 1.0593165 1.1224974 0.97230804 0.9773896 1.085913 0.972054 0.9810916 1.0822799 0.88815624 1.0562028 1.0836322 0.8498932 1.1613342 1.0129788 0.935076 0.9591198 1.0117413 1.1257708 1.0389863 0.9707321 1.0878239 0.9681791 1.1559647 0.98677087 0.8517822 1.0563815 0.8884302 1.1572223 0.90563005 1.0446817 0.9333862 1.0533879 1.060339 1.1291716 1.0260735 0.8900554 1.124588 0.9367448 0.9034832 0.9362732
0.36536536 0.9667436 1.0896618 1.1624261 0.9704485 1.0459759 0.93698007 1.1584185 0.970979 1.056472 1.1166965 1.0594279 1.1228614 0.9723103 0.97774017 1.0863236 0.972207 0.98144066 1.0825474 0.8882365 1.0566423 1.0839002 0.84998375 1.1616603 1.0133289 0.93531495 0.95933807 1.012094 1.1261308 1.0390627 0.97073245 1.0880702 0.96818554 1.1562903 0.98696923 0.851864 1.0568225 0.88850045 1.1575457 0.9058875 1.0447576 0.9337057 1.0538269 1.0607867 1.1295353 1.0262197 0.8901217 1.1249452 0.9370603 0.9037457 0.93645585
0.36636636 0.96690106 1.0900707 1.1627542 0.9706553 1.0462945 0.9371625 1.158736 0.97118455 1.056913 1.1169286 1.0595391 1.1232247 0.9723128 0.9780908 1.0867336 0.9723599 0.98179007 1.0828153 0.888317 1.0570816 1.0841682 0.85007465 1.1619864 1.0136786 0.9355545 0.9595563 1.0124466 1.1264911 1.0391392 0.9707334 1.088316 0.9681926 1.1566156 0.987168 0.8519462 1.0572631 0.8885708 1.1578687 0.9061453 1.0448338 0.9340256 1.0542655 1.0612341 1.1298984 1.0263655 0.89018846 1.1253022 0.93737584 0.9040087 0.9366384
0.36736736 0.96705866 1.0904789 1.1630819 0.97086275 1.0466125 0.937345 1.1590532 0.97139066 1.057354 1.11716 1.0596505 1.1235874 0.9723153 0.9784416 1.0871432 0.97251296 0.9821395 1.0830826 0.8883976 1.0575203 1.0844356 0.85016614 1.1623114 1.0140284 0.9357946 0.9597748 1.0127991 1.1268502 1.0392158 0.97073376 1.0885623 0.96819913 1.15694 0.9873667 0.8520288 1.0577034 0.8886415 1.1581907 0.9064036 1.0449101 0.9343455 1.0547035 1.061681 1.1302612 1.0265119 0.890255 1.1256586 0.9376916 0.9042718 0.9368218
0.36836836 0.9672166 1.0908872 1.163409 0.9710704 1.0469306 0.93752784 1.15937 0.97159743 1.0577946 1.1173913 1.059762 1.1239498 0.9723176 0.97879267 1.087552 0.97266674 0.98248905 1.0833498 0.8884783 1.0579587 1.0847031 0.8502581 1.1626362 1.0143781 0.9360349 0.95999366 1.0131518 1.1272091 1.0392926 0.97073424 1.0888082 0.96820545 1.157264 0.9875652 0.8521122 1.0581431 0.8887124 1.1585128 0.90666234 1.0449864 0.9346655 1.0551413 1.0621275 1.1306233 1.0266583 0.89032245 1.1260144 0.9380079 0.9045357 0.93700516
0.36936936 0.9673748 1.0912946 1.1637352 0.9712784 1.0472486 0.93771076 1.1596864 0.97180426 1.0582347 1.1176223 1.0598732 1.1243116 0.97231966 0.97914344 1.0879602 0.9728199 0.98283875 1.0836165 0.8885591 1.0583963 1.0849701 0.8503502 1.1629602 1.0147275 0.93627566 0.9602128 1.013504 1.1275673 1.039369 0.9707345 1.0890541 0.96821165 1.1575874 0.98776424 0.8521957 1.0585822 0.8887835 1.158834 0.9069216 1.0450628 0.9349857 1.0555785 1.0625737 1.1309853 1.0268048 0.8903898 1.1263697 0.9383237 0.90479976 0.9371889
0.37037036 0.96753293 1.0917015 1.1640612 0.97148687 1.047566 0.9378941 1.160002 0.9720116 1.0586745 1.1178528 1.0599847 1.1246723 0.97232187 0.97949475 1.0883679 0.97297394 0.9831884 1.0838832 0.88864005 1.0588336 1.0852369 0.85044265 1.1632838 1.015077 0.9365172 0.96043164 1.0138562 1.1279254 1.039446 0.9707351 1.0892998 0.96821797 1.1579099 0.98796326 0.85227966 1.0590211 0.88885486 1.1591545 0.9071812 1.0451393 0.93530595 1.0560151 1.0630192 1.1313462 1.0269514 0.8904573 1.1267244 0.93864 0.9050642 0.9373728
0.37137136 0.9676911 1.0921082 1.1643864 0.9716954 1.0478837 0.93807745 1.1603174 0.97221917 1.0591141 1.1180831 1.0600965 1.1250328 0.97232413 0.979846 1.0887752 0.9731279 0.9835381 1.0841496 0.88872135 1.0592703 1.0855037 0.85053533 1.163607 1.0154263 0.93675834 0.9606512 1.0142081 1.1282827 1.0395228 0.9707352 1.0895461 0.9682242 1.1582321 0.98816216 0.85236436 1.0594592 0.8889265 1.1594744 0.9074413 1.0452161 0.93562603 1.0564514 1.0634644 1.1317068 1.0270978 0.89052534 1.1270784 0.93895584 0.9053291 0.93755686
0.37237236 0.96784973 1.0925143 1.164711 0.9719044 1.0482008 0.9382613 1.1606324 0.97242725 1.0595529 1.1183131 1.0602081 1.1253927 0.97232664 0.9801971 1.0891817 0.973282 0.9838879 1.0844157 0.8888026 1.0597067 1.0857699 0.8506286 1.1639295 1.0157754 0.9370003 0.96087086 1.01456 1.1286393 1.0395998 0.9707355 1.0897918 0.96823037 1.1585535 0.9883614 0.8524494 1.059897 0.88899803 1.1597939 0.9077019 1.045293 0.93594646 1.0568873 1.063909 1.132067 1.0272448 0.8905935 1.127432 0.93927205 0.9055944 0.93774176
0.37337336 0.96800834 1.0929198 1.1650351 0.9721135 1.048518 0.93844527 1.1609468 0.9726354 1.0599916 1.1185428 1.0603197 1.125752 0.97232854 0.98054844 1.0895876 0.9734367 0.98423773 1.0846817 0.88888395 1.0601423 1.0860361 0.8507222 1.1642514 1.0161244 0.9372424 0.96109086 1.0149119 1.1289957 1.0396769 0.97073555 1.0900375 0.9682364 1.1588745 0.9885606 0.8525348 1.060334 0.8890699 1.1601124 0.90796256 1.0453701 0.93626654 1.0573229 1.064353 1.1324266 1.0273917 0.890662 1.1277853 0.9395883 0.9058598 0.93792665
0.37437436 0.9681673 1.0933251 1.1653587 0.9723228 1.048835 0.93862945 1.1612606 0.972844 1.0604297 1.1187723 1.0604315 1.1261106 0.9723308 0.9808995 1.0899928 0.97359145 0.98458755 1.0849472 0.88896537 1.0605773 1.086302 0.8508159 1.164573 1.0164733 0.9374847 0.96131074 1.0152634 1.1293514 1.039754 0.97073555 1.0902827 0.9682423 1.1591946 0.98875993 0.8526205 1.0607706 0.88914204 1.1604307 0.90822357 1.0454471 0.93658686 1.0577573 1.0647966 1.1327856 1.0275385 0.89073074 1.1281377 0.9399046 0.90612555 0.9381114
0.3753754 0.96832615 1.0937296 1.1656815 0.9725328 1.0491514 0.93881404 1.1615744 0.9730529 1.0608674 1.1190013 1.0605431 1.1264684 0.9723332 0.9812512 1.0903974 0.9737463 0.9849374 1.0852122 0.8890469 1.0610118 1.0865674 0.85091007 1.1648936 1.0168221 0.93772745 0.96153104 1.0156146 1.1297065 1.0398312 0.97073555 1.0905279 0.9682481 1.1595144 0.9889595 0.8527066 1.0612069 0.8892144 1.1607484 0.9084848 1.0455242 0.9369072 1.0581917 1.0652393 1.1331439 1.0276854 0.8907995 1.1284897 0.9402206 0.9063916 0.93829715
0.3763764 0.9684853 1.0941336 1.1660036 0.9727422 1.0494678 0.93899894 1.1618872 0.97326154 1.0613048 1.11923 1.0606552 1.1268258 0.9723354 0.98160243 1.090801 0.97390145 0.9852873 1.0854776 0.8891283 1.0614455 1.0868329 0.8510047 1.1652138 1.0171704 0.93797 0.96175134 1.015966 1.1300611 1.0399088 0.9707357 1.0907735 0.968254 1.1598333 0.989159 0.8527933 1.0616422 0.88928676 1.1610653 0.9087462 1.045602 0.9372269 1.0586255 1.0656817 1.1335018 1.0278327 0.8908689 1.1288413 0.9405364 0.9066578 0.93848264
0.3773774 0.9686446 1.0945373 1.1663251 0.97295237 1.049784 0.9391841 1.1621999 0.97347087 1.0617416 1.1194582 1.0607669 1.1271822 0.9723376 0.98195374 1.0912042 0.9740571 0.98563695 1.0857426 0.8892102 1.0618787 1.0870979 0.8510993 1.1655334 1.0175188 0.93821293 0.9619722 1.0163168 1.1304151 1.0399861 0.9707355 1.0910184 0.9682597 1.1601517 0.9893584 0.85288036 1.0620769 0.88935935 1.1613817 0.9090081 1.0456792 0.93754685 1.0590583 1.0661236 1.1338593 1.0279801 0.8909384 1.1291919 0.9408523 0.90692407 0.93866897
0.3783784 0.96880394 1.0949401 1.1666461 0.9731622 1.0500998 0.9393693 1.1625118 0.97367984 1.0621778 1.1196864 1.0608791 1.1275382 0.9723401 0.98230493 1.0916065 0.9742127 0.98598653 1.086007 0.88929206 1.0623112 1.0873625 0.8511943 1.1658524 1.017867 0.93845606 0.96219295 1.0166676 1.1307685 1.0400639 0.9707354 1.0912635 0.96826553 1.1604692 0.9895582 0.8529677 1.0625114 0.88943243 1.1616973 0.9092698 1.0457572 0.9378667 1.059491 1.0665646 1.1342157 1.0281273 0.8910082 1.1295419 0.94116807 0.9071907 0.9388552
0.3793794 0.96896344 1.0953424 1.1669662 0.97337174 1.0504155 0.9395551 1.1628236 0.9738891 1.0626136 1.1199143 1.0609912 1.1278934 0.97234195 0.982656 1.0920085 0.97436833 0.9863361 1.086271 0.8893739 1.0627431 1.087627 0.8512899 1.166171 1.0182151 0.9386989 0.96241415 1.0170183 1.1311216 1.0401415 0.97073543 1.0915079 0.9682709 1.1607862 0.9897581 0.8530555 1.0629449 0.88950527 1.1620122 0.90953165 1.0458351 0.93818605 1.0599229 1.0670054 1.1345716 1.0282747 0.89107823 1.1298916 0.9414837 0.9074571 0.93904185
0.3803804 0.9691235 1.0957441 1.1672859 0.9735818 1.050731 0.9397409 1.1631343 0.9740983 1.0630486 1.1201416 1.0611036 1.1282482 0.9723444 0.9830072 1.0924093 0.97452456 0.9866853 1.086535 0.8894559 1.0631745 1.0878909 0.85138583 1.1664886 1.0185628 0.93894213 0.9626355 1.0173688 1.1314737 1.0402195 0.97073525 1.0917522 0.96827656 1.1611025 0.9899579 0.85314363 1.0633779 0.8895785 1.1623267 0.9097939 1.0459132 0.9385056 1.0603544 1.0674453 1.1349269 1.0284224 0.89114857 1.1302404 0.941799 0.90772355 0.93922883
0.3813814 0.9692832 1.0961454 1.1676047 0.9737917 1.0510457 0.93992686 1.1634446 0.97430754 1.0634835 1.1203685 1.0612156 1.1286016 0.97234654 0.983358 1.0928092 0.97468054 0.9870347 1.0867984 0.8895377 1.0636045 1.0881546 0.85148156 1.1668056 1.0189103 0.93918526 0.96285677 1.0177188 1.1318251 1.0402975 0.970735 1.0919961 0.9682818 1.1614182 0.9901577 0.8532325 1.0638099 0.88965166 1.1626403 0.9100559 1.0459914 0.9388244 1.060785 1.0678844 1.1352817 1.0285703 0.8912187 1.1305885 0.9421141 0.90799016 0.9394159
0.3823824 0.9694432 1.0965455 1.1679229 0.9740015 1.0513606 0.94011325 1.1637547 0.9745166 1.0639175 1.120595 1.0613278 1.1289546 0.97234887 0.9837092 1.0932084 0.9748373 0.98738384 1.0870618 0.8896198 1.0640342 1.0884179 0.85157776 1.167122 1.0192575 0.93942857 0.9630784 1.0180686 1.1321759 1.0403754 0.9707345 1.0922401 0.9682872 1.161733 0.99035764 0.85332125 1.0642414 0.88972515 1.1629533 0.9103178 1.0460699 0.93914324 1.061215 1.068323 1.1356359 1.028718 0.89128923 1.130936 0.9424287 0.90825695 0.93960345
0.3833834 0.96960336 1.0969453 1.1682401 0.97421086 1.0516748 0.94029975 1.1640639 0.97472566 1.0643511 1.1208214 1.0614403 1.1293069 0.9723507 0.98405933 1.0936068 0.9749939 0.98773247 1.0873246 0.8897017 1.0644634 1.088681 0.85167414 1.1674379 1.0196042 0.9396713 0.9633002 1.0184181 1.1325265 1.0404538 0.97073424 1.0924836 0.9682925 1.162047 0.99055773 0.8534108 1.0646721 0.8897986 1.1632655 0.91058 1.0461487 0.9394615 1.0616444 1.068761 1.1359891 1.0288656 0.89136034 1.131283 0.94274324 0.90852344 0.93979114
0.3843844 0.96976376 1.0973443 1.1685568 0.9744203 1.051989 0.940487 1.164373 0.97493464 1.0647838 1.121047 1.0615529 1.1296587 0.9723531 0.98441 1.0940044 0.97515106 0.9880814 1.0875871 0.8897837 1.0648913 1.0889437 0.85177064 1.1677531 1.0199509 0.93991435 0.96352255 1.0187672 1.1328758 1.0405319 0.97073406 1.092727 0.9682976 1.1623607 0.99075776 0.85350037 1.0651021 0.8898721 1.1635771 0.9108417 1.0462271 0.93977964 1.0620732 1.0691979 1.1363418 1.0290136 0.8914313 1.1316295 0.9430573 0.90879 0.9399792
0.3853854 0.9699243 1.0977427 1.1688726 0.9746298 1.0523026 0.94067395 1.1646811 0.97514355 1.0652161 1.1212724 1.0616653 1.1300094 0.97235537 0.98476034 1.0944011 0.975308 0.9884299 1.0878491 0.88986576 1.0653185 1.089206 0.8518676 1.1680675 1.0202973 0.94015735 0.9637446 1.0191162 1.1332247 1.0406102 0.9707336 1.0929698 0.9683027 1.162673 0.9909579 0.85359013 1.0655313 0.88994575 1.1638877 0.9111036 1.0463061 0.94009733 1.0625012 1.0696343 1.1366937 1.0291615 0.89150244 1.1319747 0.94337106 0.9090562 0.94016755
0.3863864 0.97008485 1.0981404 1.1691879 0.9748389 1.052616 0.9408609 1.1649888 0.9753522 1.0656476 1.1214975 1.0617781 1.1303592 0.9723579 0.98511046 1.0947969 0.97546536 0.9887781 1.0881109 0.8899477 1.065745 1.0894679 0.8519644 1.1683811 1.0206435 0.94040006 0.96396685 1.0194649 1.1335728 1.040689 0.97073317 1.0932121 0.9683078 1.1629852 0.9911581 0.8536804 1.0659597 0.8900196 1.1641982 0.9113651 1.0463855 0.9404145 1.0629282 1.07007 1.1370451 1.0293099 0.89157385 1.1323197 0.94368446 0.9093224 0.94035614
0.3873874 0.97024554 1.0985372 1.1695021 0.97504765 1.052929 0.9410486 1.165296 0.9755605 1.0660785 1.1217221 1.0618905 1.130708 0.97236013 0.9854602 1.0951917 0.9756231 0.9891256 1.0883725 0.8900296 1.0661707 1.0897293 0.8520616 1.168694 1.0209888 0.94064265 0.96418947 1.0198131 1.1339204 1.0407678 0.9707325 1.0934545 0.9683126 1.1632962 0.9913583 0.85377085 1.0663872 0.89009356 1.1645076 0.9116266 1.046465 0.9407314 1.0633546 1.0705045 1.1373954 1.029458 0.8916453 1.1326637 0.9439974 0.9095883 0.9405448
0.3883884 0.9704064 1.0989332 1.1698153 0.97525585 1.0532413 0.9412364 1.1656022 0.97576827 1.0665085 1.1219463 1.0620034 1.1310565 0.97236216 0.98580956 1.0955853 0.9757807 0.9894732 1.0886333 0.8901115 1.0665952 1.0899904 0.8521592 1.1690063 1.0213344 0.9408847 0.96441174 1.020161 1.1342669 1.0408463 0.97073185 1.0936961 0.9683174 1.1636065 0.9915584 0.8538619 1.0668137 0.89016736 1.1648161 0.91188765 1.0465443 0.94104767 1.0637803 1.0709385 1.137745 1.0296061 0.891717 1.1330069 0.94430953 0.909854 0.940734
0.3893894 0.97056735 1.0993285 1.1701281 0.9754641 1.0535533 0.9414242 1.1659081 0.97597617 1.066938 1.1221696 1.0621158 1.1314036 0.9723643 0.9861588 1.095978 0.9759389 0.98982036 1.0888937 0.8901932 1.067019 1.0902508 0.8522566 1.1693177 1.0216792 0.9411266 0.96463466 1.0205083 1.1346127 1.040925 0.9707311 1.0939374 0.96832216 1.1639159 0.9917585 0.85395277 1.0672396 0.8902414 1.1651238 0.9121485 1.046624 0.9413633 1.0642049 1.0713717 1.138094 1.0297544 0.8917887 1.1333497 0.94462144 0.91011965 0.9409235
0.3903904 0.9707283 1.0997229 1.1704398 0.97567165 1.0538651 0.9416122 1.1662133 0.9761834 1.0673666 1.1223931 1.0622286 1.13175 0.97236645 0.9865077 1.0963699 0.9760969 0.9901668 1.0891538 0.8902748 1.0674418 1.0905111 0.8523542 1.1696285 1.0220234 0.9413683 0.9648574 1.0208554 1.1349579 1.0410041 0.9707304 1.0941782 0.9683268 1.1642245 0.99195886 0.8540442 1.0676644 0.8903152 1.1654309 0.91240895 1.0467038 0.9416785 1.0646288 1.0718038 1.138442 1.0299029 0.8918607 1.1336914 0.9449327 0.91038465 0.9411129
0.3913914 0.97088945 1.1001165 1.1707509 0.9758791 1.0541763 0.9418006 1.1665177 0.97639024 1.0677944 1.1226158 1.0623416 1.1320955 0.97236854 0.9868561 1.0967607 0.97625536 0.99051344 1.0894134 0.8903563 1.0678636 1.0907706 0.85245144 1.1699386 1.0223677 0.9416096 0.9650805 1.0212021 1.1353021 1.0410833 0.97072953 1.0944185 0.968331 1.1645322 0.99215883 0.8541355 1.0680883 0.8903892 1.1657374 0.9126689 1.0467837 0.941993 1.0650518 1.0722351 1.1387894 1.0300514 0.8919327 1.1340322 0.9452435 0.9106493 0.9413025
0.3923924 0.9710505 1.1005092 1.1710609 0.9760858 1.0544869 0.9419887 1.1668216 0.97659665 1.0682214 1.1228379 1.0624542 1.1324402 0.97237086 0.9872044 1.09715 0.9764136 0.99085927 1.0896724 0.890438 1.0682844 1.0910299 0.8525491 1.1702473 1.0227113 0.94185054 0.9653033 1.0215483 1.1356454 1.0411625 0.9707285 1.0946586 0.96833545 1.1648393 0.9923589 0.8542272 1.0685111 0.89046323 1.1660426 0.9129288 1.046864 0.9423069 1.0654739 1.0726653 1.1391358 1.0301998 0.89200485 1.1343725 0.9455532 0.91091394 0.9414924
0.3933934 0.9712116 1.100901 1.1713699 0.97629195 1.0547972 0.94217724 1.1671246 0.97680265 1.0686477 1.1230596 1.0625671 1.1327837 0.9723729 0.9875519 1.0975385 0.9765722 0.9912046 1.0899311 0.89051914 1.068704 1.0912886 0.85264707 1.1705556 1.0230544 0.9420909 0.96552646 1.0218939 1.1359878 1.0412416 0.97072744 1.0948979 0.96833944 1.1651456 0.99255884 0.85431916 1.068933 0.890537 1.1663475 0.9131881 1.0469441 0.9426198 1.0658951 1.0730946 1.1394815 1.0303482 0.89207697 1.1347117 0.94586265 0.91117764 0.9416826
0.3943944 0.9713731 1.101292 1.1716783 0.97649777 1.0551069 0.942366 1.167427 0.9770081 1.0690726 1.1232808 1.06268 1.1331263 0.9723747 0.9878992 1.0979259 0.9767311 0.9915494 1.0901889 0.8906004 1.0691229 1.0915468 0.85274494 1.170863 1.0233972 0.942331 0.96574974 1.0222391 1.1363295 1.041321 0.970726 1.0951364 0.96834344 1.1654506 0.9927591 0.85441136 1.0693538 0.89061093 1.1666511 0.91344666 1.0470248 0.94293225 1.0663152 1.0735232 1.139826 1.030497 0.89214915 1.1350502 0.9461712 0.911441 0.94187295
0.3953954 0.9715343 1.1016816 1.1719856 0.97670245 1.0554159 0.9425548 1.1677285 0.97721255 1.0694971 1.1235014 1.0627929 1.1334678 0.9723768 0.9882458 1.0983119 0.9768902 0.9918936 1.0904466 0.89068127 1.0695405 1.0918043 0.85284275 1.1711695 1.0237393 0.9425704 0.9659729 1.0225837 1.1366702 1.0414004 0.970725 1.0953747 0.96834743 1.1657548 0.9929589 0.8545034 1.0697737 0.8906848 1.166954 0.9137046 1.0471054 0.9432437 1.0667344 1.0739503 1.1401699 1.0306454 0.89222145 1.1353879 0.9464791 0.91170406 0.9420635
0.3963964 0.9716956 1.1020708 1.1722919 0.97690654 1.0557245 0.9427437 1.1680298 0.9774164 1.0699205 1.1237215 1.0629056 1.1338084 0.9723785 0.98859197 1.098697 0.9770489 0.9922373 1.0907036 0.890762 1.0699568 1.0920614 0.8529407 1.1714754 1.0240809 0.9428091 0.96619606 1.0229278 1.1370101 1.0414798 0.97072357 1.0956122 0.96835095 1.1660581 0.9931587 0.85459596 1.070192 0.8907583 1.1672561 0.91396236 1.0471861 0.9435546 1.067153 1.0743767 1.1405128 1.0307938 0.89229393 1.1357242 0.9467858 0.9119662 0.94225407
0.3973974 0.97185683 1.1024586 1.172597 0.9771104 1.0560325 0.9429327 1.16833 0.9776199 1.0703431 1.123941 1.0630184 1.1341479 0.9723803 0.98893774 1.0990806 0.9772082 0.99258024 1.09096 0.89084256 1.0703721 1.0923178 0.8530385 1.1717801 1.0244219 0.9430473 0.9664194 1.0232714 1.1373491 1.0415592 0.97072196 1.095849 0.9683546 1.1663605 0.99335855 0.8546885 1.0706098 0.89083207 1.1675571 0.914219 1.0472668 0.9438646 1.0675701 1.0748019 1.1408545 1.0309424 0.8923662 1.1360602 0.9470919 0.91222775 0.9424448
0.3983984 0.97201806 1.1028454 1.1729015 0.9773134 1.0563397 0.94312155 1.1686292 0.9778227 1.0707647 1.1241597 1.0631311 1.1344861 0.97238195 0.9892825 1.099463 0.9773671 0.9929226 1.0912157 0.8909229 1.070786 1.0925734 0.8531361 1.1720836 1.0247624 0.9432848 0.9666424 1.0236144 1.1376867 1.041639 0.9707203 1.0960851 0.9683577 1.1666617 0.99355805 0.8547809 1.0710261 0.89090556 1.1678573 0.914475 1.0473478 0.9441736 1.067986 1.0752258 1.1411954 1.031091 0.89243853 1.1363947 0.9473971 0.9124887 0.9426355
0.3993994 0.9721796 1.1032312 1.1732049 0.97751516 1.0566463 0.94331074 1.1689279 0.9780243 1.0711849 1.1243782 1.0632441 1.1348234 0.9723837 0.98962694 1.0998441 0.9775266 0.9932643 1.0914712 0.89100283 1.0711989 1.0928289 0.85323393 1.1723868 1.0251021 0.9435216 0.96686554 1.0239568 1.1380237 1.0417186 0.97071856 1.0963206 0.96836114 1.1669621 0.9937575 0.85487384 1.0714412 0.890979 1.1681565 0.9147303 1.0474292 0.9444815 1.0684011 1.0756489 1.1415353 1.0312393 0.8925109 1.1367288 0.94770116 0.912749 0.94282657
0.4004004 0.9723407 1.1036159 1.1735071 0.9777166 1.0569525 0.9434999 1.1692257 0.9782256 1.0716044 1.1245958 1.0633569 1.1351595 0.9723851 0.9899708 1.100224 0.9776858 0.9936054 1.0917257 0.89108276 1.0716105 1.0930835 0.8533316 1.1726886 1.0254413 0.94375765 0.9670886 1.0242984 1.1383594 1.0417984 0.97071654 1.0965554 0.9683638 1.1672617 0.9939568 0.85496634 1.0718552 0.89105225 1.1684549 0.91498494 1.0475104 0.9447886 1.068815 1.0760707 1.1418742 1.031388 0.89258313 1.1370616 0.9480044 0.91300845 0.9430177
0.4014014 0.97250205 1.1039996 1.1738083 0.97791696 1.0572579 0.9436889 1.1695228 0.9784257 1.0720226 1.1248128 1.0634695 1.1354945 0.9723868 0.9903138 1.1006024 0.9778453 0.9939454 1.0919799 0.8911623 1.0720209 1.0933375 0.8534291 1.1729896 1.0257797 0.94399285 0.9673117 1.0246394 1.1386943 1.041878 0.97071433 1.0967894 0.9683666 1.16756 0.99415624 0.8550591 1.0722679 0.89112544 1.1687521 0.9152386 1.0475917 0.94509476 1.0692275 1.0764914 1.1422122 1.0315363 0.8926553 1.1373936 0.9483066 0.9132672 0.9432088
0.4024024 0.9726633 1.1043822 1.1741084 0.97811633 1.0575628 0.94387835 1.169819 0.97862476 1.07244 1.1250293 1.0635824 1.1358285 0.9723881 0.9906564 1.1009797 0.9780049 0.994285 1.0922332 0.89124155 1.0724301 1.093591 0.8535264 1.1732899 1.0261178 0.9442275 0.9675347 1.0249801 1.1390283 1.0419576 0.970712 1.0970227 0.9683691 1.1678572 0.9943552 0.85515225 1.0726795 0.8911984 1.1690487 0.9154913 1.0476732 0.94539964 1.0696393 1.0769107 1.1425489 1.0316844 0.8927276 1.1377245 0.9486079 0.9135252 0.9434001
0.4034034 0.97282434 1.1047636 1.1744075 0.97831494 1.0578669 0.9440675 1.1701143 0.9788233 1.0728564 1.1252451 1.0636948 1.1361613 0.97238916 0.9909982 1.1013551 0.9781642 0.99462384 1.0924858 0.8913204 1.0728377 1.0938437 0.85362387 1.1735886 1.0264552 0.9444611 0.9677578 1.0253199 1.1393609 1.0420376 0.9707095 1.0972551 0.9683715 1.1681538 0.9945539 0.8552451 1.0730896 0.89127123 1.1693441 0.91574335 1.0477548 0.9457034 1.0700496 1.077329 1.1428847 1.0318327 0.89279974 1.1380546 0.9489081 0.9137821 0.9435911
0.4044044 0.9729856 1.105144 1.1747057 0.9785127 1.0581702 0.9442568 1.1704091 0.97902083 1.0732716 1.1254605 1.0638076 1.1364928 0.9723904 0.99133915 1.1017296 0.97832406 0.99496186 1.0927382 0.8913991 1.0732446 1.0940958 0.85372114 1.1738873 1.0267918 0.94469404 0.9679806 1.0256591 1.139693 1.0421174 0.9707072 1.0974867 0.9683739 1.1684492 0.99475276 0.85533804 1.0734987 0.89134395 1.1696388 0.91599447 1.0478367 0.94600636 1.0704591 1.0777459 1.1432195 1.0319812 0.89287215 1.1383834 0.9492074 0.9140387 0.9437826
0.4054054 0.97314674 1.1055233 1.1750027 0.97870964 1.0584733 0.9444463 1.1707028 0.97921747 1.073686 1.1256751 1.0639205 1.1368235 0.9723916 0.9916796 1.1021031 0.97848386 0.995299 1.0929897 0.8914777 1.07365 1.0943475 0.8538184 1.1741846 1.0271277 0.94492614 0.9682036 1.0259976 1.1400237 1.0421972 0.9707045 1.0977181 0.9683758 1.1687435 0.99495137 0.8554313 1.0739068 0.89141667 1.1699321 0.9162449 1.0479184 0.94630855 1.0708674 1.0781622 1.1435535 1.0321294 0.8929444 1.1387116 0.94950557 0.91429436 0.94397414
0.4064064 0.9733081 1.1059017 1.175299 0.97890586 1.0587755 0.9446359 1.1709962 0.9794136 1.0740993 1.1258893 1.064033 1.1371533 0.9723928 0.99201983 1.1024749 0.9786438 0.9956355 1.0932407 0.89155614 1.074054 1.0945985 0.8539158 1.1744809 1.0274632 0.9451577 0.9684267 1.026336 1.1403538 1.0422777 0.97070193 1.0979486 0.9683778 1.1690373 0.9951498 0.8555245 1.0743132 0.8914892 1.1702251 0.91649437 1.0480006 0.9466094 1.0712745 1.078577 1.1438866 1.0322778 0.8930166 1.1390388 0.9498028 0.91454935 0.94416606
0.4074074 0.9734698 1.1062789 1.1755943 0.9791012 1.0590771 0.94482553 1.1712884 0.97960865 1.0745115 1.1261029 1.0641458 1.1374819 0.97239393 0.99235904 1.1028455 0.97880375 0.99597144 1.0934914 0.8916342 1.0744572 1.0948489 0.8540131 1.1747766 1.0277979 0.94538856 0.9686495 1.0266732 1.1406829 1.0423577 0.9706992 1.0981783 0.96838003 1.1693299 0.9953486 0.8556179 1.074719 0.89156204 1.1705168 0.91674346 1.048083 0.9469097 1.0716807 1.0789907 1.1442184 1.032426 0.893089 1.1393653 0.950099 0.91480356 0.9443579
0.4084084 0.9736312 1.1066555 1.1758889 0.9792958 1.0593783 0.94501525 1.1715803 0.9798033 1.074923 1.1263162 1.0642587 1.1378093 0.97239566 0.9926979 1.103215 0.9789641 0.99630666 1.0937417 0.89171237 1.0748591 1.0950989 0.85411054 1.1750712 1.0281327 0.94561875 0.96887255 1.0270104 1.141011 1.0424385 0.9706966 1.0984074 0.968382 1.1696216 0.99554694 0.85571164 1.0751233 0.89163464 1.1708083 0.9169915 1.0481656 0.9472089 1.0720856 1.0794036 1.1445498 1.0325749 0.89316154 1.1396908 0.95039463 0.9150569 0.9445499
0.4094094 0.97379285 1.1070309 1.1761822 0.97948945 1.059679 0.9452053 1.1718712 0.97999686 1.0753334 1.1265287 1.0643717 1.1381359 0.9723969 0.99303603 1.1035832 0.97912455 0.99664116 1.0939912 0.8917902 1.07526 1.0953486 0.85420763 1.1753654 1.0284662 0.945848 0.9690956 1.0273466 1.1413383 1.042519 0.970694 1.098636 0.968384 1.1699126 0.9957454 0.8558053 1.0755267 0.89170706 1.1710986 0.917239 1.0482485 0.94750726 1.07249 1.0798154 1.1448799 1.0327231 0.8932341 1.1400156 0.9506892 0.91530997 0.94474214
0.4104104 0.973954 1.1074051 1.1764748 0.9796826 1.0599792 0.9453951 1.1721617 0.98018986 1.0757428 1.126741 1.0644846 1.1384612 0.9723984 0.99337316 1.1039503 0.9792848 0.9969748 1.0942404 0.891868 1.0756594 1.0955971 0.85430527 1.1756583 1.0287993 0.9460768 0.96931887 1.0276824 1.1416644 1.0425998 0.97069144 1.0988637 0.9683857 1.1702026 0.9959438 0.8558993 1.0759289 0.8917798 1.1713879 0.91748536 1.0483314 0.94780433 1.072893 1.0802258 1.1452093 1.0328716 0.89330673 1.1403391 0.95098275 0.9155618 0.9449343
0.4114114 0.97411585 1.1077787 1.1767666 0.97987497 1.0602789 0.9455854 1.1724515 0.980382 1.0761515 1.1269526 1.064598 1.138786 0.97239995 0.9937106 1.1043161 0.9794456 0.9973085 1.0944889 0.89194584 1.076058 1.0958458 0.85440254 1.175951 1.0291322 0.94630486 0.9695419 1.0280179 1.14199 1.0426809 0.97068906 1.0990908 0.9683879 1.1704918 0.9961421 0.85599345 1.0763302 0.8918525 1.1716768 0.9177312 1.0484148 0.948101 1.073295 1.0806354 1.1455379 1.0330203 0.89337945 1.1406622 0.95127535 0.9158133 0.94512683
0.4124124 0.9742775 1.1081511 1.1770571 0.98006654 1.0605779 0.94577587 1.1727405 0.9805737 1.0765592 1.1271638 1.0647111 1.1391096 0.9724017 0.9940469 1.104681 0.9796063 0.9976409 1.0947367 0.8920233 1.0764554 1.0960937 0.8545001 1.1762425 1.0294645 0.94653213 0.9697651 1.0283527 1.1423146 1.042762 0.97068626 1.0993177 0.9683896 1.1707803 0.9963405 0.85608745 1.0767303 0.8919253 1.1719646 0.91797656 1.0484982 0.9483964 1.073696 1.081044 1.1458654 1.0331692 0.8934526 1.1409842 0.9515673 0.9160642 0.9453194
0.4134134 0.97443926 1.1085229 1.1773474 0.98025745 1.0608763 0.94596654 1.1730291 0.9807645 1.0769662 1.1273746 1.0648245 1.1394325 0.9724036 0.9943829 1.1050446 0.9797677 0.9979731 1.0949845 0.8921009 1.0768518 1.0963413 0.8545977 1.1765332 1.0297964 0.9467588 0.9699885 1.0286871 1.1426386 1.0428436 0.9706841 1.0995438 0.9683917 1.1710677 0.9965388 0.8561822 1.0771294 0.8919978 1.1722518 0.9182209 1.0485821 0.9486912 1.0740962 1.0814517 1.1461923 1.033318 0.8935255 1.1413057 0.9518583 0.9163142 0.9455125
0.4144144 0.97460145 1.1088936 1.1776365 0.98044753 1.0611745 0.94615704 1.1733168 0.9809546 1.0773718 1.127585 1.0649381 1.1397543 0.9724055 0.9947181 1.1054069 0.9799287 0.9983044 1.0952318 0.8921783 1.0772471 1.0965884 0.8546956 1.1768231 1.0301273 0.9469849 0.9702119 1.0290209 1.1429615 1.042925 0.97068167 1.0997692 0.9683936 1.1713548 0.99673724 0.8562771 1.0775272 0.89207035 1.1725382 0.9184647 1.048666 0.94898486 1.0744953 1.0818583 1.1465183 1.033467 0.8935987 1.1416261 0.9521483 0.9165637 0.94570553
0.4154154 0.97476375 1.1092634 1.1779251 0.98063725 1.0614722 0.9463479 1.1736038 0.9811438 1.0777769 1.127795 1.0650517 1.1400751 0.97240746 0.99505293 1.1057681 0.9800904 0.99863523 1.0954784 0.892256 1.0776411 1.0968349 0.8547933 1.1771127 1.030458 0.9472103 0.9704354 1.0293545 1.1432835 1.0430069 0.9706795 1.0999943 0.9683957 1.1716406 0.99693567 0.85637206 1.0779243 0.89214337 1.1728239 0.9187081 1.0487505 0.9492779 1.0748934 1.082264 1.1468436 1.0336163 0.89367217 1.1419461 0.9524374 0.9168126 0.9458988
0.4164164 0.974926 1.1096324 1.1782125 0.980826 1.061769 0.946539 1.1738906 0.98133266 1.078181 1.1280046 1.0651654 1.1403952 0.97240984 0.9953874 1.1061281 0.9802523 0.99896526 1.095725 0.8923334 1.0780343 1.0970812 0.8548914 1.1774014 1.0307883 0.94743514 0.97065896 1.0296874 1.143605 1.0430893 0.97067755 1.1002187 0.96839786 1.1719258 0.997134 0.85646737 1.0783203 0.89221656 1.1731088 0.91895044 1.0488354 0.9495701 1.0752907 1.0826685 1.1471679 1.0337652 0.89374584 1.142265 0.9527258 0.9170607 0.9460925
0.4174174 0.97508854 1.1100005 1.1784992 0.98101413 1.0620658 0.94673026 1.1741766 0.9815206 1.0785844 1.1282136 1.0652794 1.1407142 0.97241247 0.99572104 1.1064873 0.9804141 0.99929476 1.0959709 0.89241076 1.0784262 1.0973269 0.8549893 1.1776892 1.0311183 0.94765925 0.9708828 1.0300199 1.1439255 1.0431715 0.97067535 1.1004425 0.9684001 1.1722102 0.9973324 0.85656285 1.0787148 0.8922894 1.1733932 0.9191921 1.0489203 0.9498613 1.0756869 1.0830724 1.1474915 1.0339148 0.8938197 1.1425834 0.95301354 0.9173082 0.9462863
0.4184184 0.97525096 1.1103677 1.1787851 0.9812015 1.0623621 0.94692147 1.174462 0.9817078 1.0789871 1.1284224 1.0653936 1.1410322 0.97241515 0.99605423 1.1068449 0.9805764 0.99962384 1.0962163 0.8924884 1.0788172 1.0975722 0.8550875 1.1779763 1.0314473 0.9478828 0.97110647 1.0303518 1.1442454 1.043254 0.97067356 1.1006657 0.9684026 1.1724942 0.99753094 0.8566584 1.0791085 0.8923627 1.1736768 0.9194331 1.0490056 0.95015144 1.076082 1.0834749 1.1478143 1.0340642 0.8938936 1.1429007 0.9533001 0.9175553 0.94648004
0.4194194 0.9754139 1.110734 1.1790705 0.98138845 1.0626576 0.9471134 1.1747469 0.9818948 1.0793886 1.1286308 1.0655081 1.1413498 0.972418 0.99638724 1.1072019 0.9807386 0.999952 1.0964615 0.8925658 1.0792073 1.097817 0.8551862 1.178263 1.0317763 0.9481056 0.9713305 1.0306835 1.1445644 1.0433372 0.97067225 1.1008885 0.9684052 1.1727769 0.9977295 0.8567547 1.0795014 0.8924359 1.1739595 0.91967356 1.0490912 0.9504413 1.0764766 1.0838767 1.1481361 1.0342139 0.8939677 1.1432176 0.9535859 0.9178017 0.9466746
0.4204204 0.9755768 1.1110997 1.1793547 0.98157465 1.062953 0.9473053 1.1750312 0.9820808 1.0797896 1.1288387 1.0656226 1.1416662 0.97242093 0.9967194 1.1075577 0.9809016 1.00028 1.0967062 0.8926432 1.0795962 1.0980614 0.85528445 1.1785486 1.0321048 0.948328 0.97155446 1.0310147 1.1448826 1.0434204 0.9706707 1.1011107 0.9684079 1.1730593 0.99792784 0.85685086 1.0798934 0.89250934 1.1742418 0.91991353 1.0491772 0.95072997 1.0768701 1.0842775 1.1484573 1.034364 0.89404225 1.1435336 0.9538711 0.9180475 0.9468691
0.4214214 0.9757401 1.1114645 1.1796386 0.98176014 1.0632478 0.9474975 1.1753148 0.9822664 1.0801893 1.1290464 1.0657374 1.1419817 0.9724245 0.9970511 1.1079123 0.9810645 1.0006071 1.0969507 0.8927207 1.0799844 1.0983057 0.8553832 1.1788341 1.0324327 0.94854987 0.97177875 1.0313451 1.1452003 1.0435038 0.97066927 1.1013325 0.9684108 1.1733407 0.9981265 0.8569477 1.0802844 0.89258265 1.1745234 0.92015266 1.0492637 0.95101804 1.0772626 1.0846776 1.1487781 1.0345138 0.894117 1.1438489 0.95415545 0.9182927 0.9470638
0.4224224 0.97590333 1.1118281 1.1799215 0.9819451 1.0635422 0.94768965 1.1755981 0.9824512 1.0805886 1.1292535 1.0658522 1.1422966 0.97242814 0.9973824 1.1082659 0.98122764 1.0009339 1.0971947 0.8927983 1.0803713 1.0985496 0.85548186 1.1791184 1.0327603 0.94877094 0.97200274 1.0316753 1.1455169 1.0435877 0.97066855 1.1015537 0.9684139 1.1736214 0.9983253 0.85704446 1.080674 0.89265645 1.1748042 0.92039114 1.04935 0.95130503 1.0776544 1.0850766 1.1490978 1.0346642 0.89419174 1.1441636 0.95443887 0.918537 0.94725883
0.4234234 0.9760668 1.1121912 1.180204 0.98212975 1.0638363 0.9478823 1.1758807 0.98263574 1.080987 1.1294606 1.0659674 1.1426107 0.972432 0.997713 1.1086185 0.98139083 1.0012599 1.0974382 0.89287585 1.0807573 1.0987929 0.85558105 1.1794022 1.0330871 0.94899166 0.97222733 1.0320054 1.1458329 1.0436718 0.9706676 1.1017745 0.9684169 1.1739019 0.998524 0.8571416 1.0810632 0.8927303 1.1750845 0.9206293 1.0494373 0.9515914 1.0780451 1.0854746 1.1494168 1.0348145 0.8942669 1.1444776 0.95472145 0.9187813 0.9474541
0.4244244 0.97623074 1.1125535 1.1804856 0.9823134 1.0641298 0.94807494 1.1761628 0.98281944 1.0813847 1.1296672 1.0660828 1.1429238 0.97243613 0.99804366 1.1089702 0.98155487 1.0015856 1.0976815 0.8929536 1.0811422 1.099036 0.85568017 1.1796854 1.0334141 0.94921184 0.97245187 1.0323348 1.1461483 1.0437562 0.970667 1.1019948 0.96842045 1.1741812 0.9987229 0.85723895 1.0814512 0.8928045 1.1753639 0.9208664 1.0495247 0.95187724 1.0784352 1.0858719 1.1497351 1.034965 0.89434236 1.1447909 0.9550035 0.91902477 0.94764936
0.42542544 0.9763948 1.112915 1.1807662 0.9824965 1.064423 0.94826794 1.1764443 0.9830026 1.0817815 1.1298734 1.0661983 1.1432362 0.9724407 0.9983734 1.1093206 0.9817188 1.0019104 1.0979245 0.89303106 1.081526 1.0992786 0.85577977 1.1799681 1.0337403 0.9494313 0.97267663 1.032664 1.1464629 1.0438411 0.9706665 1.1022145 0.96842384 1.1744602 0.99892175 0.857337 1.0818381 0.89287865 1.175643 0.92110324 1.0496124 0.952162 1.078824 1.0862682 1.1500528 1.035116 0.89441824 1.1451033 0.95528483 0.91926765 0.94784546
0.42642644 0.9765585 1.1132756 1.1810465 0.98267907 1.064716 0.9484614 1.1767255 0.9831851 1.0821775 1.1300793 1.0663142 1.1435478 0.9724455 0.9987027 1.10967 0.98188305 1.0022352 1.0981673 0.8931091 1.0819092 1.0995209 0.8558793 1.1802502 1.0340662 0.94965017 0.9729014 1.0329925 1.1467769 1.0439261 0.97066677 1.1024336 0.9684279 1.1747383 0.99912065 0.857435 1.0822242 0.8929531 1.1759213 0.9213395 1.0497006 0.9524462 1.0792123 1.0866636 1.1503696 1.0352669 0.8944942 1.1454152 0.9555651 0.91951 0.9480413
0.42742744 0.97672313 1.1136355 1.1813258 0.98286116 1.0650083 0.94865483 1.1770059 0.98336697 1.082573 1.130285 1.0664304 1.1438587 0.97245055 0.99903166 1.1100187 0.98204756 1.002559 1.0984095 0.8931869 1.0822914 1.0997629 0.8559792 1.1805315 1.0343916 0.94986874 0.97312635 1.0333207 1.1470901 1.0440116 0.97066677 1.1026527 0.96843195 1.1750157 0.99932003 0.8575336 1.0826094 0.8930278 1.1761987 0.921575 1.0497891 0.9527294 1.0795996 1.0870584 1.1506858 1.0354183 0.89457047 1.1457266 0.95584476 0.9197518 0.9482378
0.42842844 0.9768874 1.1139944 1.1816046 0.98304254 1.0653003 0.9488485 1.177286 0.9835484 1.0829675 1.1304903 1.0665464 1.1441683 0.97245586 0.99936014 1.1103661 0.9822122 1.0028825 1.0986514 0.89326483 1.0826726 1.1000046 0.85607934 1.1808122 1.0347166 0.9500866 0.9733515 1.0336486 1.1474028 1.0440972 0.9706675 1.1028708 0.96843624 1.1752925 0.9995189 0.8576324 1.0829935 0.8931025 1.1764759 0.92181003 1.049878 0.9530119 1.0799862 1.0874519 1.1510012 1.0355695 0.8946468 1.146037 0.9561235 0.91999316 0.9484341
0.42942944 0.97705257 1.114353 1.1818826 0.98322356 1.065592 0.9490423 1.1775656 0.98372924 1.0833613 1.1306952 1.0666629 1.1444778 0.9724617 0.99968827 1.1107125 0.9823776 1.0032054 1.0988929 0.8933429 1.0830524 1.1002456 0.85617965 1.1810923 1.0350412 0.950304 0.9735767 1.0339761 1.1477144 1.0441833 0.9706681 1.1030886 0.96844065 1.1755689 0.9997182 0.85773146 1.0833766 0.8931774 1.1767526 0.9220445 1.0499669 0.95329386 1.0803716 1.0878448 1.1513162 1.0357211 0.8947237 1.1463468 0.9564019 0.9202337 0.94863105
0.43043044 0.9772176 1.1147103 1.1821601 0.98340374 1.0658832 0.94923663 1.1778445 0.98390955 1.0837541 1.1308999 1.0667797 1.1447864 0.9724674 1.0000156 1.111058 0.98254275 1.0035276 1.0991341 0.8934213 1.0834317 1.1004866 0.85628015 1.1813718 1.0353653 0.95052063 0.97380215 1.0343032 1.1480256 1.0442697 0.97066903 1.103306 0.96844554 1.1758441 0.9999179 0.85783106 1.0837592 0.8932526 1.1770283 0.9222784 1.0500567 0.9535749 1.0807564 1.088237 1.15163 1.0358728 0.8948008 1.1466563 0.9566793 0.920474 0.94882816
0.43143144 0.97738266 1.1150674 1.1824368 0.98358357 1.0661741 0.94943124 1.1781232 0.9840894 1.0841466 1.1311045 1.0668969 1.145094 0.97247386 1.0003426 1.1114028 0.98270833 1.0038497 1.0993754 0.8934997 1.0838102 1.1007276 0.85638106 1.1816509 1.0356894 0.95073736 0.97402817 1.0346297 1.1483362 1.0443563 0.9706703 1.1035233 0.96845055 1.1761191 1.0001171 0.8579308 1.0841407 0.8933282 1.1773036 0.92251176 1.0501466 0.9538552 1.0811404 1.0886283 1.1519438 1.0360248 0.8948782 1.1469648 0.956956 0.92071366 0.9490255
0.43243244 0.97754824 1.1154232 1.182713 0.983763 1.0664645 0.94962585 1.1784014 0.98426867 1.0845381 1.1313086 1.0670141 1.145401 0.97248054 1.0006695 1.1117463 0.9828742 1.004171 1.0996159 0.893578 1.0841876 1.1009678 0.856482 1.1819292 1.0360126 0.95095307 0.9742538 1.034956 1.1486461 1.0444436 0.9706719 1.1037397 0.96845573 1.1763933 1.0003167 0.858031 1.0845213 0.8934037 1.1775783 0.92274475 1.0502372 0.9541349 1.0815234 1.0890186 1.1522567 1.036177 0.8949559 1.147273 0.9572323 0.92095304 0.9492231
0.43343344 0.97771406 1.1157784 1.1829885 0.9839419 1.0667546 0.9498208 1.178679 0.9844476 1.0849288 1.1315124 1.0671315 1.1457074 0.9724876 1.000996 1.112089 0.9830405 1.0044919 1.0998563 0.8936567 1.0845641 1.1012079 0.85658306 1.182207 1.0363357 0.95116854 0.97447944 1.0352819 1.1489551 1.0445311 0.97067404 1.103956 0.9684614 1.1766671 1.0005167 0.8581313 1.084901 0.8934798 1.1778524 0.922977 1.0503277 0.9544139 1.0819056 1.089408 1.1525686 1.0363295 0.8950341 1.1475803 0.9575074 0.9211916 0.9494208
0.43443444 0.97787994 1.1161332 1.1832633 0.98412013 1.0670445 0.950016 1.178956 0.98462576 1.085319 1.1317163 1.0672495 1.1460127 0.97249514 1.0013216 1.1124306 0.9832069 1.004812 1.1000966 0.8937353 1.0849396 1.1014476 0.8566846 1.1824844 1.0366583 0.95138323 0.9747055 1.0356073 1.1492639 1.0446188 0.9706762 1.1041718 0.96846753 1.1769401 1.0007163 0.85823214 1.0852797 0.893556 1.1781259 0.92320853 1.0504191 0.95469207 1.082287 1.0897965 1.1528801 1.0364823 0.8951123 1.147887 0.95778203 0.92142975 0.9496188
0.43543544 0.97804606 1.116487 1.1835376 0.984298 1.067334 0.95021147 1.179233 0.98480356 1.0857083 1.1319196 1.0673673 1.1463175 0.9725027 1.0016469 1.1127713 0.98337394 1.0051321 1.1003363 0.89381444 1.0853139 1.101687 0.85678625 1.1827608 1.0369809 0.9515978 0.9749317 1.0359325 1.1495715 1.044707 0.97067875 1.1043868 0.9684733 1.1772126 1.0009162 0.85833335 1.0856576 0.89363253 1.1783991 0.92343974 1.0505105 0.95496976 1.0826677 1.0901845 1.1531912 1.0366352 0.8951911 1.148193 0.95805615 0.9216676 0.94981736
0.43643644 0.9782126 1.1168401 1.1838113 0.98447514 1.0676228 0.9504073 1.179509 0.9849808 1.0860968 1.1321229 1.067486 1.1466218 0.9725109 1.0019717 1.1131111 0.9835409 1.0054513 1.100576 0.89389336 1.0856879 1.1019261 0.8568883 1.1830373 1.0373025 0.95181155 0.97515804 1.0362574 1.1498791 1.0447958 0.97068185 1.1046019 0.9684801 1.1774844 1.0011163 0.8584348 1.0860345 0.89370894 1.1786714 0.9236703 1.0506026 0.95524645 1.0830474 1.0905714 1.1535013 1.0367881 0.89527 1.1484987 0.9583292 0.92190444 0.95001626
0.43743744 0.97837925 1.1171923 1.1840842 0.9846519 1.0679115 0.95060325 1.1797849 0.98515785 1.0864847 1.1323255 1.0676043 1.1469252 0.9725194 1.0022964 1.1134499 0.98370826 1.0057701 1.1008149 0.89397234 1.0860606 1.1021649 0.85699046 1.1833127 1.037624 0.95202506 0.9753847 1.0365819 1.1501853 1.0448844 0.9706847 1.1048162 0.96848667 1.1777558 1.0013164 0.8585367 1.0864105 0.8937858 1.1789435 0.9239007 1.0506948 0.95552266 1.0834265 1.0909576 1.153811 1.0369416 0.89534926 1.1488035 0.958602 0.92214155 0.95021504
0.43843845 0.97854626 1.1175439 1.1843565 0.98482835 1.0682 0.95079935 1.1800603 0.98533404 1.086872 1.1325284 1.0677233 1.1472278 0.97252834 1.0026205 1.113788 0.98387605 1.0060885 1.1010542 0.8940519 1.0864326 1.1024035 0.85709304 1.1835878 1.0379452 0.952238 0.9756114 1.0369056 1.1504915 1.0449739 0.97068864 1.1050303 0.9684939 1.1780264 1.0015168 0.85863894 1.0867858 0.89386296 1.1792147 0.9241302 1.0507876 0.95579815 1.0838044 1.0913432 1.1541198 1.0370952 0.89542896 1.1491078 0.95887375 0.9223776 0.9504142
0.43943945 0.9787131 1.117895 1.184628 0.9850045 1.0684879 0.9509958 1.180335 0.9855101 1.0872582 1.1327306 1.0678422 1.1475297 0.9725375 1.002944 1.114125 0.9840437 1.0064063 1.1012926 0.8941313 1.0868036 1.1026418 0.857196 1.183862 1.0382662 0.95245063 0.97583807 1.0372294 1.1507969 1.0450633 0.9706924 1.1052439 0.9685013 1.1782967 1.001717 0.8587415 1.0871601 0.89394027 1.1794854 0.9243595 1.0508804 0.9560729 1.0841819 1.0917279 1.1544282 1.037249 0.8955087 1.1494114 0.95914495 0.9226132 0.9506139
0.44044045 0.9788804 1.1182452 1.1848992 0.9851799 1.0687755 0.9511923 1.1806093 0.98568565 1.087644 1.1329327 1.0679618 1.147831 0.97254723 1.003267 1.1144612 0.98421204 1.0067236 1.101531 0.894211 1.0871738 1.1028796 0.857299 1.1841362 1.0385864 0.95266265 0.9760648 1.0375527 1.1511015 1.0451536 0.97069687 1.1054573 0.9685089 1.1785661 1.0019175 0.85884476 1.0875337 0.894018 1.1797558 0.9245881 1.0509744 0.95634705 1.0845585 1.0921113 1.1547359 1.0374032 0.89558923 1.1497145 0.9594157 0.92284846 0.9508134
0.44144145 0.97904825 1.1185946 1.1851699 0.98535484 1.0690627 0.95138955 1.1808832 0.9858604 1.0880289 1.1331345 1.0680815 1.1481316 0.97255737 1.0035899 1.1147964 0.9843805 1.0070404 1.1017693 0.8942909 1.0875432 1.1031175 0.85740227 1.1844095 1.0389063 0.95287406 0.976292 1.0378757 1.1514056 1.045244 0.9707016 1.1056702 0.96851724 1.1788349 1.0021182 0.8589479 1.0879062 0.8940959 1.1800253 0.9248162 1.0510684 0.95662063 1.0849342 1.0924947 1.155043 1.0375575 0.8956697 1.1500173 0.95968556 0.9230833 0.95101357
0.44244245 0.9792161 1.1189436 1.1854398 0.9855293 1.0693498 0.9515868 1.1811566 0.98603517 1.0884132 1.1333363 1.0682014 1.1484314 0.97256756 1.0039122 1.1151309 0.9845493 1.0073569 1.1020072 0.89437103 1.0879114 1.1033549 0.85750574 1.1846825 1.039226 0.9530853 0.9765194 1.0381982 1.151709 1.0453346 0.9707067 1.1058825 0.96852565 1.1791036 1.0023189 0.8590516 1.0882782 0.89417416 1.1802945 0.92504376 1.0511625 0.9568933 1.0853094 1.0928768 1.1553494 1.0377119 0.8957509 1.150319 0.9599551 0.9233176 0.9512137
0.44344345 0.9793841 1.1192915 1.1857091 0.9857036 1.0696365 0.9517844 1.1814297 0.9862092 1.0887969 1.1335378 1.0683217 1.1487305 0.9725786 1.0042342 1.1154644 0.98471844 1.0076728 1.1022449 0.8944514 1.088279 1.103592 0.8576096 1.1849546 1.0395452 0.95329607 0.97674674 1.0385203 1.152012 1.045426 0.97071207 1.1060946 0.9685344 1.1793711 1.0025197 0.8591558 1.0886489 0.89425266 1.1805632 0.92527103 1.0512574 0.9571654 1.0856835 1.0932583 1.1556554 1.0378668 0.8958323 1.1506203 0.96022344 0.9235517 0.95141417
0.44444445 0.9795526 1.1196392 1.1859779 0.9858773 1.0699227 0.951982 1.1817024 0.9863827 1.0891798 1.1337388 1.0684422 1.1490293 0.9725899 1.0045557 1.115797 0.9848874 1.0079883 1.1024821 0.8945319 1.0886457 1.1038288 0.8577138 1.1852267 1.0398641 0.9535064 0.9769745 1.0388423 1.1523142 1.0455174 0.9707178 1.1063064 0.9685434 1.1796383 1.0027208 0.85926044 1.0890192 0.89433146 1.1808311 0.9254979 1.0513525 0.9574373 1.086057 1.0936389 1.1559604 1.0380216 0.89591396 1.1509211 0.9604914 0.9237851 0.9516151
0.44544545 0.9797209 1.1199857 1.1862459 0.9860505 1.0702085 0.95217955 1.1819744 0.9865562 1.0895618 1.1339397 1.0685626 1.149327 0.9726011 1.0048769 1.1161287 0.9850571 1.0083033 1.102719 0.8946123 1.0890112 1.1040654 0.857818 1.1854975 1.0401826 0.95371634 0.9772018 1.0391637 1.1526155 1.0456092 0.9707237 1.1065176 0.9685525 1.179905 1.0029217 0.8593648 1.0893881 0.8944104 1.1810987 0.925724 1.0514479 0.9577079 1.0864295 1.0940186 1.1562653 1.0381767 0.89599574 1.1512213 0.9607587 0.92401785 0.9518161
0.44644645 0.97988975 1.1203318 1.1865134 0.98622346 1.0704939 0.95237786 1.1822464 0.9867292 1.0899432 1.1341405 1.0686837 1.1496241 0.97261333 1.0051973 1.1164591 0.98522705 1.0086176 1.1029559 0.89469314 1.0893763 1.1043018 0.85792255 1.1857682 1.0405006 0.95392585 0.97742975 1.0394847 1.1529168 1.0457016 0.9707303 1.1067287 0.9685623 1.1801713 1.0031229 0.8594698 1.0897566 0.8944896 1.1813656 0.92595 1.0515438 0.95797825 1.0868014 1.0943977 1.1565692 1.0383322 0.8960781 1.1515208 0.9610257 0.92425066 0.9520172
0.44744745 0.9800589 1.1206771 1.1867806 0.9863956 1.0707794 0.9525762 1.1825176 0.9869013 1.0903242 1.134341 1.0688049 1.1499208 0.97262585 1.0055177 1.1167891 0.9853972 1.0089319 1.1031926 0.8947742 1.0897404 1.1045378 0.8580276 1.1860387 1.0408183 0.95413494 0.9776579 1.0398054 1.1532171 1.0457941 0.97073734 1.1069391 0.9685727 1.1804367 1.0033243 0.85957545 1.090124 0.8945693 1.181632 0.92617536 1.0516403 0.95824784 1.0871725 1.0947759 1.1568727 1.0384878 0.89616096 1.15182 0.9612919 0.9244828 0.9522189
0.44844845 0.98022825 1.1210216 1.187047 0.986568 1.0710641 0.9527749 1.1827885 0.9870738 1.0907042 1.1345414 1.0689263 1.1502166 0.9726387 1.0058377 1.1171181 0.9855677 1.0092453 1.1034287 0.89485526 1.0901039 1.1047736 0.85813284 1.1863084 1.0411355 0.9543437 0.97788584 1.0401257 1.153517 1.0458872 0.9707445 1.1071494 0.968583 1.180702 1.0035255 0.8596811 1.0904907 0.894649 1.1818984 0.9264001 1.0517368 0.958517 1.0875427 1.0951535 1.1571758 1.0386436 0.8962437 1.1521186 0.96155727 0.9247145 0.9524208
0.44944945 0.9803976 1.1213657 1.1873128 0.9867394 1.0713487 0.9529736 1.1830589 0.98724514 1.0910835 1.1347412 1.0690482 1.1505116 0.9726519 1.006157 1.1174463 0.9857382 1.0095582 1.1036648 0.8949365 1.0904659 1.105009 0.85823816 1.1865776 1.0414528 0.9545516 0.9781138 1.0404458 1.1538161 1.0459806 0.9707522 1.1073589 0.9685937 1.1809664 1.003727 0.8597872 1.0908566 0.894729 1.1821638 0.9266245 1.051834 0.9587852 1.0879123 1.09553 1.1574779 1.0387999 0.8963271 1.1524163 0.96182203 0.92494565 0.9526226
0.45045045 0.98056734 1.1217088 1.1875781 0.9869108 1.071633 0.9531727 1.1833286 0.98741657 1.0914623 1.1349411 1.0691704 1.1508063 0.9726655 1.0064762 1.1177739 0.98590934 1.0098709 1.1039006 0.89501834 1.0908273 1.1052444 0.8583438 1.1868461 1.0417695 0.9547596 0.97834224 1.0407654 1.154115 1.0460743 0.9707602 1.1075684 0.9686049 1.1812302 1.0039284 0.85989386 1.0912217 0.89480984 1.1824287 0.92684853 1.0519314 0.9590529 1.0882809 1.0959059 1.1577796 1.038956 0.89641094 1.1527135 0.96208656 0.9251765 0.9528248
0.45145145 0.98073745 1.1220512 1.1878428 0.98708165 1.0719168 0.95337224 1.1835983 0.9875875 1.0918404 1.1351408 1.0692928 1.1511004 0.97267985 1.0067947 1.1181003 0.9860805 1.0101831 1.1041361 0.8951001 1.0911884 1.1054795 0.8584497 1.1871146 1.0420854 0.954967 0.9785707 1.0410845 1.1544127 1.0461686 0.9707688 1.1077776 0.96861666 1.1814935 1.0041305 0.8600007 1.091586 0.8948903 1.182693 0.92707205 1.0520294 0.95932037 1.0886489 1.096281 1.1580806 1.0391126 0.89649504 1.1530107 0.96235013 0.92540693 0.9530273
0.45245245 0.98090756 1.1223931 1.1881071 0.98725224 1.0722003 0.95357174 1.1838672 0.9877581 1.0922178 1.1353402 1.0694155 1.1513935 0.97269416 1.0071126 1.1184261 0.986252 1.0104948 1.1043713 0.89518213 1.0915483 1.1057141 0.8585563 1.1873822 1.0424013 0.9551741 0.9787996 1.0414035 1.1547104 1.0462632 0.97077775 1.1079865 0.96862847 1.1817563 1.0043322 0.86010826 1.0919496 0.8949714 1.1829572 0.9272953 1.0521277 0.95958686 1.0890167 1.0966557 1.158381 1.0392693 0.8965794 1.1533068 0.9626132 0.92563707 0.9532298
0.45345345 0.9810778 1.1227343 1.1883705 0.9874222 1.0724834 0.9537713 1.1841358 0.9879281 1.0925944 1.135539 1.0695384 1.1516861 0.9727092 1.0074307 1.1187507 0.9864234 1.010806 1.1046064 0.8952645 1.0919071 1.1059484 0.8586628 1.1876491 1.0427165 0.9553807 0.9790281 1.0417219 1.1550071 1.046358 0.97078687 1.1081945 0.9686406 1.1820186 1.0045341 0.8602157 1.092312 0.8950527 1.1832201 0.92751783 1.0522264 0.9598527 1.0893828 1.0970293 1.1586808 1.0394263 0.8966642 1.1536024 0.9628758 0.92586654 0.9534327
0.45445445 0.9812486 1.1230749 1.1886337 0.98759204 1.0727662 0.95397115 1.184404 0.988098 1.0929701 1.1357383 1.0696614 1.151978 0.97272456 1.0077479 1.1190748 0.9865957 1.0111167 1.1048412 0.89534694 1.0922654 1.1061825 0.85876954 1.1879159 1.0430319 0.9555872 0.97925687 1.0420401 1.1553035 1.0464532 0.9707966 1.1084026 0.96865344 1.1822804 1.0047362 0.86032385 1.0926738 0.8951342 1.1834836 0.9277403 1.0523254 0.96011823 1.0897486 1.0974021 1.1589804 1.0395836 0.8967494 1.1538973 0.9631378 0.9260957 0.95363593
0.45545545 0.9814193 1.1234146 1.188896 0.98776156 1.0730488 0.9541714 1.1846719 0.9882674 1.0933454 1.1359369 1.0697848 1.1522695 0.9727402 1.0080652 1.1193976 0.9867679 1.0114269 1.1050755 0.8954295 1.0926226 1.1064166 0.8588767 1.1881819 1.0433465 0.95579296 0.97948575 1.0423577 1.155599 1.0465487 0.9708066 1.10861 0.96866626 1.1825417 1.0049381 0.8604318 1.0930347 0.895216 1.1837455 0.9279622 1.0524247 0.96038306 1.0901136 1.0977743 1.159279 1.0397407 0.8968346 1.1541919 0.9633991 0.9263247 0.9538394
0.45645645 0.9815906 1.1237537 1.1891578 0.98793054 1.0733306 0.9543718 1.1849391 0.9884365 1.0937197 1.1361353 1.0699084 1.15256 0.97275627 1.0083816 1.11972 0.9869406 1.0117366 1.10531 0.89551246 1.0929792 1.1066501 0.858984 1.1884476 1.0436606 0.95599836 0.9797147 1.042675 1.1558943 1.0466448 0.97081697 1.1088173 0.9686798 1.1828022 1.0051404 0.86054057 1.0933949 0.8952981 1.1840076 0.92818344 1.0525244 0.96064734 1.0904777 1.0981456 1.1595771 1.0398983 0.89692056 1.154486 0.96365976 0.92655313 0.95404303
0.45745745 0.9817618 1.1240923 1.1894192 0.98809946 1.0736126 0.9545723 1.1852063 0.9886054 1.094094 1.1363337 1.0700322 1.1528499 0.97277296 1.0086977 1.1200414 0.987113 1.012046 1.1055439 0.8955954 1.0933352 1.1068835 0.8590915 1.1887128 1.0439746 0.9562036 0.97994375 1.0429921 1.1561887 1.0467412 0.970828 1.1090238 0.9686936 1.1830626 1.0053426 0.86064935 1.0937544 0.89538074 1.184269 0.9284045 1.0526246 0.96091086 1.0908412 1.098516 1.1598747 1.0400562 0.89700663 1.1547792 0.9639201 0.92678124 0.95424676
0.45845845 0.98193336 1.1244301 1.1896797 0.9882677 1.0738943 0.9547732 1.1854725 0.9887738 1.0944672 1.1365316 1.0701565 1.1531394 0.9727901 1.0090134 1.1203622 0.987286 1.012355 1.1057775 0.8956788 1.09369 1.1071167 0.8591995 1.1889772 1.0442882 0.9564084 0.9801733 1.0433089 1.1564827 1.0468378 0.970839 1.1092308 0.96870756 1.183322 1.005545 0.8607588 1.0941128 0.89546335 1.1845298 0.9286252 1.0527251 0.961174 1.091204 1.098886 1.1601715 1.0402141 0.89709294 1.155072 0.9641798 0.92700887 0.9544506
0.45945945 0.9821051 1.1247673 1.1899401 0.98843586 1.0741752 0.95497394 1.1857388 0.98894185 1.0948393 1.1367297 1.0702806 1.1534283 0.9728074 1.0093287 1.1206816 0.9874593 1.0126634 1.1060109 0.8957622 1.094044 1.1073495 0.8593076 1.1892414 1.0446013 0.9566129 0.98040235 1.0436249 1.156776 1.0469348 0.9708508 1.1094368 0.9687222 1.1835812 1.0057477 0.8608685 1.0944705 0.8955463 1.1847903 0.92884576 1.0528263 0.9614364 1.0915661 1.0992548 1.1604682 1.0403724 0.8971798 1.1553645 0.96443886 0.9272362 0.95465493
0.46046045 0.9822771 1.1251035 1.1901999 0.9886036 1.074456 0.9551753 1.1860042 0.98910975 1.0952111 1.1369271 1.0704054 1.1537164 0.9728252 1.0096438 1.1210008 0.9876325 1.0129713 1.1062438 0.8958459 1.0943974 1.1075822 0.85941595 1.1895052 1.0449141 0.95681703 0.9806318 1.0439407 1.1570688 1.0470324 0.9708629 1.1096427 0.96873707 1.1838397 1.00595 0.8609784 1.0948274 0.89562964 1.1850502 0.92906547 1.0529274 0.9616985 1.0919273 1.0996233 1.160764 1.0405307 0.8972669 1.1556563 0.9646975 0.9274631 0.9548592
0.46146145 0.98244905 1.1254393 1.1904588 0.98877096 1.0747364 0.9553767 1.1862693 0.98927736 1.0955821 1.1371244 1.07053 1.1540037 0.9728433 1.0099583 1.121319 0.98780626 1.0132787 1.106477 0.8959298 1.0947497 1.1078144 0.8595246 1.1897682 1.0452262 0.95702076 0.9808614 1.044256 1.157361 1.0471301 0.9708754 1.1098479 0.96875226 1.184098 1.0061527 0.86108863 1.0951836 0.8957132 1.1853096 0.92928493 1.053029 0.96195966 1.0922877 1.0999906 1.1610593 1.0406892 0.8973543 1.1559474 0.96495545 0.9276897 0.9550634
0.46246246 0.98262125 1.1257743 1.1907173 0.9889381 1.0750165 0.9555781 1.1865342 0.98944443 1.0959526 1.1373216 1.0706552 1.1542907 0.9728622 1.0102723 1.1216362 0.9879801 1.0135859 1.1067097 0.8960138 1.0951015 1.1080463 0.85963356 1.1900308 1.0455382 0.95722413 0.9810908 1.0445712 1.1576526 1.0472281 0.97088814 1.1100532 0.9687679 1.1843553 1.0063554 0.8611995 1.0955389 0.895797 1.1855683 0.92950404 1.0531309 0.96222067 1.0926474 1.1003575 1.1613538 1.040848 0.89744204 1.1562381 0.96521276 0.9279158 0.9552684
0.46346346 0.9827938 1.1261085 1.1909753 0.98910505 1.0752958 0.9557798 1.1867983 0.9896114 1.0963223 1.1375185 1.0707805 1.1545768 0.97288126 1.010586 1.121953 0.9881541 1.0138925 1.1069419 0.89609826 1.0954523 1.1082779 0.8597425 1.1902928 1.0458497 0.9574273 0.9813204 1.0448859 1.1579434 1.0473267 0.9709015 1.1102579 0.9687839 1.1846124 1.0065582 0.8613103 1.0958935 0.8958811 1.1858269 0.92972267 1.0532333 0.9624808 1.0930066 1.1007233 1.1616479 1.0410069 0.8975301 1.1565282 0.9654697 0.9281416 0.9554732
0.46446446 0.9829664 1.1264424 1.1912327 0.9892714 1.0755754 0.9559816 1.1870619 0.989778 1.0966913 1.1377151 1.0709062 1.1548625 0.9729006 1.0108991 1.1222684 0.9883282 1.0141985 1.1071738 0.8961828 1.0958023 1.1085094 0.8598523 1.1905545 1.0461607 0.95763 0.9815503 1.0452002 1.158234 1.0474256 0.9709149 1.1104623 0.96880007 1.1848688 1.0067608 0.86142194 1.0962471 0.8959654 1.1860845 0.92994106 1.0533358 0.9627405 1.0933647 1.1010888 1.1619415 1.0411658 0.89761853 1.1568177 0.9657264 0.9283668 0.9556782
0.46546546 0.9831396 1.1267755 1.1914895 0.98943764 1.0758542 0.95618355 1.1873255 0.98994416 1.0970595 1.1379116 1.071032 1.1551477 0.9729205 1.011212 1.1225833 0.98850286 1.0145041 1.1074059 0.8962677 1.0961514 1.1087404 0.8599619 1.1908154 1.0464714 0.9578322 0.98178 1.0455141 1.1585236 1.0475247 0.970929 1.1106663 0.9688168 1.1851246 1.0069638 0.8615334 1.0965999 0.89605016 1.186342 0.9301589 1.0534389 0.9629997 1.093722 1.1014533 1.1622343 1.0413251 0.89770734 1.1571066 0.96598184 0.92859185 0.9558837
0.46646646 0.98331237 1.1271076 1.1917458 0.98960376 1.0761329 0.95638585 1.1875882 0.99011034 1.0974275 1.1381078 1.0711579 1.1554317 0.972941 1.0115246 1.1228975 0.9886774 1.0148096 1.1076373 0.89635277 1.0964998 1.1089714 0.8600718 1.1910759 1.0467819 0.9580346 0.98200995 1.0458274 1.158813 1.0476241 0.97094345 1.1108699 0.9688339 1.1853803 1.0071667 0.86164534 1.0969522 0.8961353 1.186599 0.9303765 1.0535423 0.9632584 1.094079 1.1018168 1.1625267 1.0414847 0.8977964 1.157395 0.96623707 0.92881674 0.9560889
0.46746746 0.9834857 1.1274394 1.1920015 0.98976934 1.0764112 0.95658803 1.1878507 0.99027616 1.097794 1.1383036 1.0712842 1.1557157 0.9729616 1.0118365 1.1232107 0.9888524 1.0151142 1.1078683 0.89643776 1.0968473 1.109202 0.86018205 1.1913359 1.0470917 0.95823646 0.9822395 1.0461406 1.1591015 1.047724 0.97095805 1.1110733 0.9688513 1.1856349 1.0073698 0.8617573 1.0973036 0.89622056 1.1868552 0.93059397 1.0536457 0.9635165 1.094435 1.1021798 1.1628186 1.0416442 0.8978857 1.1576829 0.96649194 0.929041 0.9562945
0.46846846 0.9836591 1.1277704 1.1922567 0.98993456 1.076689 0.9567907 1.1881129 0.9904413 1.0981603 1.1384995 1.0714107 1.155999 0.9729828 1.0121481 1.1235232 0.9890276 1.0154184 1.1080997 0.8965232 1.0971942 1.1094325 0.8602927 1.1915957 1.0474012 0.9584378 0.98246944 1.0464532 1.15939 1.047824 0.97097373 1.1112765 0.9688693 1.1858892 1.0075728 0.8618704 1.0976543 0.896306 1.1871109 0.9308108 1.05375 0.9637741 1.0947901 1.102542 1.1631097 1.0418041 0.8979753 1.1579702 0.9667461 0.9292648 0.95650035
0.46946946 0.9838327 1.1281006 1.1925114 0.99009967 1.0769664 0.95699334 1.1883744 0.9906067 1.0985259 1.1386951 1.0715373 1.1562812 0.9730043 1.0124593 1.1238348 0.9892028 1.0157222 1.1083304 0.89660865 1.0975403 1.1096623 0.8604032 1.1918547 1.0477102 0.958639 0.9826993 1.0467652 1.1596774 1.0479245 0.97098947 1.1114789 0.9688875 1.1861435 1.0077759 0.86198294 1.098004 0.89639163 1.1873664 0.9310274 1.0538545 0.9640309 1.0951446 1.1029032 1.1634004 1.0419638 0.89806527 1.1582568 0.9669999 0.92948854 0.95670605
0.47047046 0.9840066 1.1284302 1.1927655 0.9902644 1.0772436 0.9571962 1.1886355 0.9907715 1.0988904 1.1388904 1.0716643 1.1565634 0.9730263 1.0127702 1.1241457 0.98937815 1.0160254 1.1085607 0.8966945 1.0978855 1.1098922 0.86051416 1.1921134 1.0480188 0.95883983 0.98292935 1.0470772 1.1599643 1.0480254 0.9710053 1.1116811 0.9689063 1.1863967 1.0079792 0.862096 1.0983529 0.8964777 1.1876214 0.93124354 1.053959 0.9642874 1.0954984 1.1032639 1.1636903 1.0421239 0.8981558 1.1585431 0.9672532 0.92971194 0.956912
0.47147146 0.98418033 1.1287591 1.1930189 0.990429 1.0775204 0.95739883 1.188896 0.99093616 1.0992546 1.139085 1.0717912 1.1568443 0.9730486 1.0130805 1.1244555 0.98955363 1.0163286 1.1087908 0.89678055 1.0982296 1.1101215 0.86062545 1.1923711 1.048327 0.95904046 0.9831594 1.0473887 1.1602504 1.0481265 0.9710214 1.1118832 0.968925 1.1866494 1.0081822 0.86220956 1.098701 0.8965639 1.1878756 0.9314594 1.0540639 0.9645436 1.0958514 1.1036239 1.1639798 1.0422843 0.8982463 1.1588287 0.9675058 0.9299348 0.9571183
0.47247246 0.9843545 1.1290876 1.1932721 0.99059325 1.0777967 0.957602 1.1891562 0.99110043 1.099618 1.1392801 1.0719187 1.1571252 0.97307134 1.0133903 1.1247652 0.9897296 1.0166309 1.1090207 0.8968668 1.0985733 1.1103508 0.86073685 1.1926289 1.0486348 0.9592407 0.9833895 1.0476997 1.1605363 1.0482278 0.97103846 1.1120847 0.96894443 1.1869017 1.0083854 0.8623235 1.0990486 0.89665055 1.1881294 0.931675 1.0541692 0.96479917 1.0962036 1.103983 1.1642687 1.0424446 0.89833724 1.1591138 0.9677582 0.93015766 0.95732456
0.47347346 0.98452866 1.129415 1.1935244 0.99075735 1.0780725 0.9578051 1.1894158 0.9912649 1.0999805 1.1394745 1.0720459 1.1574051 0.97309434 1.0136995 1.1250734 0.9899053 1.0169327 1.1092501 0.89695334 1.098916 1.1105795 0.8608486 1.1928856 1.048942 0.95944065 0.9836196 1.0480101 1.1608216 1.0483298 0.97105557 1.112286 0.96896386 1.1871535 1.0085887 0.8624375 1.0993953 0.89673746 1.1883829 0.93189013 1.054275 0.965054 1.0965552 1.1043414 1.1645571 1.0426049 0.8984283 1.1593981 0.96800965 0.9303798 0.95753086
0.47447446 0.98470294 1.1297418 1.1937764 0.9909209 1.0783482 0.95800847 1.1896752 0.9914286 1.1003429 1.1396687 1.0721736 1.1576846 0.97311807 1.0140088 1.1253812 0.9900816 1.0172341 1.1094794 0.8970398 1.0992583 1.1108079 0.86096036 1.1931422 1.0492489 0.9596404 0.9838494 1.0483202 1.1611062 1.0484316 0.9710735 1.1124867 0.9689841 1.1874046 1.0087919 0.8625517 1.099741 0.8968245 1.1886355 0.93210506 1.0543808 0.9653086 1.0969061 1.1046989 1.1648446 1.0427657 0.8985198 1.159682 0.9682609 0.9306019 0.95773757
0.4754755 0.9848776 1.1300683 1.1940277 0.9910844 1.0786233 0.9582118 1.189934 0.9915919 1.1007038 1.139863 1.0723013 1.1579633 0.97314197 1.0143175 1.1256881 0.9902578 1.0175352 1.1097085 0.89712656 1.0995992 1.1110363 0.86107254 1.1933982 1.0495553 0.9598396 0.98407966 1.04863 1.1613901 1.0485342 0.9710913 1.1126876 0.9690046 1.1876553 1.0089953 0.86266637 1.1000861 0.89691186 1.188888 0.93231964 1.054487 0.96556234 1.0972562 1.1050559 1.1651322 1.0429264 0.89861166 1.1599655 0.9685116 0.9308237 0.95794404
0.4764765 0.9850522 1.1303936 1.1942784 0.9912478 1.0788982 0.9584154 1.1901922 0.9917556 1.1010644 1.1400565 1.0724294 1.1582416 0.9731663 1.0146258 1.1259943 0.99043447 1.0178359 1.1099371 0.8972137 1.09994 1.111264 0.861185 1.1936536 1.0498614 0.960039 0.9843096 1.0489395 1.1616733 1.0486367 0.9711097 1.1128877 0.96902525 1.1879053 1.0091984 0.8627815 1.1004304 0.89699936 1.1891396 0.9325336 1.0545936 0.965816 1.0976055 1.1054122 1.1654184 1.0430874 0.8987037 1.1602484 0.96876174 0.93104506 0.9581509
0.4774775 0.98522687 1.1307186 1.1945286 0.99141073 1.0791726 0.95861894 1.1904502 0.99191874 1.1014246 1.1402502 1.0725579 1.158519 0.9731909 1.0149333 1.1262997 0.9906107 1.0181358 1.1101654 0.89730096 1.1002793 1.1114918 0.8612974 1.1939087 1.0501671 0.9602378 0.9845396 1.0492482 1.1619563 1.0487399 0.9711283 1.1130877 0.96904635 1.188155 1.0094018 0.8628967 1.1007738 0.89708745 1.1893909 0.9327476 1.0547006 0.96606874 1.097954 1.1057671 1.1657043 1.0432484 0.89879614 1.1605306 0.96901155 0.931266 0.95835733
0.4784785 0.9854019 1.1310427 1.1947782 0.99157345 1.0794466 0.9588228 1.1907076 0.9920818 1.1017838 1.1404433 1.0726862 1.158796 0.9732161 1.0152409 1.1266042 0.99078774 1.0184357 1.1103936 0.89738834 1.1006181 1.1117193 0.86141026 1.194163 1.050472 0.96043634 0.9847698 1.0495563 1.1622386 1.0488429 0.9711474 1.113287 0.96906805 1.1884044 1.0096052 0.86301184 1.1011167 0.8971755 1.1896417 0.9329612 1.0548075 0.96632123 1.0983019 1.1061218 1.1659896 1.0434093 0.898889 1.1608123 0.9692609 0.93148685 0.95856446
0.4794795 0.985577 1.1313663 1.1950274 0.99173623 1.0797203 0.9590267 1.1909646 0.9922445 1.1021421 1.1406363 1.0728146 1.1590724 0.9732416 1.0155479 1.1269081 0.9909644 1.0187347 1.1106213 0.897476 1.1009563 1.1119461 0.8615233 1.1944171 1.0507768 0.96063477 0.9849999 1.0498645 1.1625203 1.0489466 0.97116715 1.1134862 0.96908975 1.1886528 1.0098085 0.86312795 1.1014585 0.8972639 1.1898919 0.9331745 1.054915 0.9665733 1.098649 1.1064757 1.1662745 1.0435708 0.89898187 1.1610935 0.96950966 0.93170726 0.95877135
0.4804805 0.98575217 1.1316888 1.1952759 0.99189854 1.0799934 0.95923054 1.1912209 0.99240685 1.1024997 1.1408291 1.0729433 1.159348 0.9732673 1.0158542 1.127211 0.9911413 1.0190333 1.1108485 0.897564 1.1012934 1.1121726 0.8616364 1.1946704 1.051081 0.96083266 0.9852299 1.0501719 1.1628011 1.0490502 0.97118694 1.1136851 0.9691118 1.188901 1.0100117 0.8632437 1.1017996 0.89735246 1.1901417 0.9333875 1.0550225 0.96682477 1.0989953 1.1068287 1.1665587 1.0437319 0.8990749 1.1613741 0.9697577 0.93192744 0.9589784
0.4814815 0.9859275 1.132011 1.195524 0.99206066 1.0802661 0.9594343 1.1914766 0.9925692 1.1028566 1.1410216 1.0730722 1.1596231 0.97329336 1.0161602 1.1275133 0.9913182 1.0193317 1.1110759 0.89765173 1.1016299 1.1123991 0.86175 1.194923 1.0513847 0.9610303 0.98545986 1.050479 1.1630816 1.0491543 0.97120714 1.113884 0.9691344 1.1891484 1.0102149 0.86336005 1.10214 0.8974415 1.1903911 0.9336001 1.0551305 0.9670756 1.099341 1.1071807 1.1668422 1.0438935 0.89916855 1.161654 0.9700055 0.93214715 0.9591856
0.4824825 0.98610276 1.1323324 1.1957713 0.99222255 1.0805385 0.95963836 1.1917319 0.9927311 1.1032127 1.1412135 1.073201 1.1598976 0.97332 1.016466 1.1278147 0.99149543 1.0196295 1.1113026 0.8977399 1.1019655 1.1126249 0.8618636 1.1951754 1.0516878 0.961228 0.9856897 1.0507855 1.1633613 1.0492587 0.9712275 1.1140816 0.9691571 1.1893954 1.0104182 0.8634766 1.1024796 0.8975304 1.1906395 0.93381274 1.0552385 0.9673262 1.0996857 1.1075324 1.1671252 1.0440549 0.8992622 1.1619334 0.9702529 0.9323668 0.9593929
0.4834835 0.9862783 1.132653 1.1960182 0.9923844 1.0808104 0.95984256 1.1919868 0.9928931 1.1035686 1.1414055 1.0733303 1.1601715 0.9733467 1.016771 1.1281153 0.9916727 1.0199268 1.1115288 0.8978284 1.1023004 1.1128507 0.8619775 1.1954275 1.0519909 0.9614253 0.9859197 1.0510917 1.1636407 1.0493633 0.9712485 1.1142796 0.9691804 1.189642 1.0106214 0.8635934 1.1028186 0.8976197 1.1908879 0.9340248 1.055347 0.9675763 1.1000301 1.107883 1.1674076 1.0442164 0.8993561 1.1622121 0.9704999 0.9325861 0.9595999
0.4844845 0.98645383 1.1329732 1.1962644 0.9925459 1.0810819 0.96004665 1.1922411 0.99305487 1.1039233 1.1415969 1.0734595 1.1604446 0.9733741 1.0170759 1.1284151 0.9918498 1.0202236 1.111755 0.89791685 1.1026343 1.1130757 0.86209166 1.1956785 1.0522931 0.96162224 0.9861497 1.0513972 1.1639192 1.049468 0.97126997 1.114477 0.9692038 1.1898878 1.0108247 0.8637107 1.1031564 0.89770925 1.1911355 0.9342367 1.0554554 0.96782583 1.1003735 1.1082331 1.1676894 1.0443783 0.89945054 1.1624904 0.9707463 0.93280506 0.9598074
0.4854855 0.98662955 1.1332924 1.1965101 0.9927074 1.0813531 0.9602507 1.192495 0.9932167 1.1042771 1.1417884 1.0735888 1.1607172 0.97340196 1.0173802 1.1287143 0.9920275 1.02052 1.1119807 0.8980056 1.1029676 1.1133008 0.8622059 1.1959293 1.0525948 0.96181923 0.9863794 1.0517025 1.1641973 1.0495732 0.9712914 1.1146743 0.9692277 1.1901332 1.0110278 0.8638276 1.1034936 0.8977988 1.1913829 0.93444836 1.0555644 0.96807516 1.1007159 1.1085824 1.167971 1.0445402 0.89954484 1.162768 0.9709923 0.9330238 0.96001506
0.4864865 0.9868053 1.133611 1.1967554 0.9928682 1.0816237 0.96045506 1.1927483 0.99337757 1.1046307 1.1419793 1.0737184 1.1609892 0.9734298 1.0176842 1.1290128 0.9922053 1.0208161 1.1122063 0.8980946 1.1033001 1.1135255 0.86232036 1.1961795 1.0528964 0.96201557 0.9866091 1.0520072 1.164475 1.0496786 0.9713136 1.114871 0.96925205 1.1903778 1.0112308 0.86394507 1.1038301 0.897889 1.1916294 0.9346595 1.0556737 0.9683238 1.1010578 1.1089307 1.1682514 1.0447018 0.8996394 1.1630454 0.97123754 0.9332422 0.9602221
0.4874875 0.98698133 1.133929 1.197 0.993029 1.081894 0.9606592 1.1930008 0.99353874 1.1049833 1.1421701 1.0738482 1.1612608 0.97345805 1.0179875 1.1293104 0.9923827 1.0211112 1.1124313 0.8981837 1.1036317 1.1137497 0.862435 1.1964293 1.053197 0.9622118 0.98683906 1.0523114 1.1647516 1.0497841 0.97133595 1.1150675 0.9692766 1.1906222 1.011434 0.864063 1.1041658 0.89797926 1.1918752 0.9348707 1.0557832 0.9685719 1.101399 1.1092787 1.1685314 1.0448638 0.8997346 1.1633217 0.97148275 0.93346053 0.9604298
0.4884885 0.9871571 1.1342461 1.197244 0.9931898 1.0821638 0.9608636 1.193253 0.99369955 1.1053352 1.1423606 1.0739778 1.1615316 0.97348714 1.0182904 1.1296072 0.9925605 1.0214063 1.1126561 0.8982729 1.1039628 1.1139739 0.8625499 1.1966783 1.0534974 0.96240795 0.98706853 1.052615 1.1650279 1.04989 0.97135866 1.1152637 0.96930134 1.1908661 1.0116371 0.86418086 1.1045007 0.89806944 1.192121 0.9350814 1.0558928 0.9688198 1.1017393 1.1096252 1.1688111 1.0450258 0.89982986 1.163598 0.97172725 0.9336783 0.9606372
0.4894895 0.98733306 1.1345627 1.1974874 0.99335057 1.082433 0.9610681 1.1935047 0.9938605 1.1056863 1.1425505 1.074108 1.1618017 0.973516 1.018593 1.1299032 0.9927382 1.0217006 1.1128805 0.89836216 1.1042929 1.1141973 0.86266506 1.196927 1.0537975 0.962604 0.9872979 1.0529184 1.1653036 1.0499961 0.971382 1.1154594 0.9693265 1.1911094 1.01184 0.86429906 1.1048349 0.89816016 1.192366 0.9352918 1.0560027 0.969067 1.102079 1.1099713 1.1690898 1.0451877 0.89992535 1.1638732 0.97197145 0.93389595 0.9608446
0.4904905 0.98750913 1.1348785 1.1977303 0.9935111 1.0827019 0.96127254 1.1937557 0.99402124 1.1060369 1.14274 1.0742378 1.1620712 0.9735454 1.0188951 1.1301985 0.992916 1.0219948 1.1131043 0.8984519 1.1046222 1.1144207 0.8627801 1.1971748 1.0540969 0.9627996 0.98752755 1.053221 1.1655784 1.0501025 0.9714051 1.1156547 0.969352 1.1913521 1.0120429 0.86441743 1.1051683 0.8982509 1.1926106 0.9355023 1.0561126 0.9693138 1.102418 1.1103168 1.1693681 1.0453498 0.9000207 1.1641479 0.9722154 0.9341132 0.9610523
0.4914915 0.98768526 1.1351936 1.1979728 0.9936712 1.0829704 0.9614771 1.1940063 0.99418163 1.1063865 1.1429293 1.074368 1.1623402 0.973575 1.0191967 1.130493 0.9930942 1.0222884 1.1133282 0.8985416 1.1049507 1.1146436 0.8628953 1.1974224 1.0543958 0.96299505 0.98775685 1.0535233 1.165853 1.050209 0.9714291 1.1158497 0.96937793 1.1915941 1.0122459 0.864536 1.1055008 0.89834213 1.1928545 0.9357122 1.0562229 0.9695603 1.102756 1.1106611 1.1696458 1.0455121 0.9001166 1.1644222 0.97245884 0.9343305 0.9612598
0.4924925 0.9878614 1.1355081 1.1982143 0.99383104 1.0832382 0.96168137 1.1942561 0.9943419 1.1067355 1.1431184 1.0744984 1.1626084 0.9736049 1.0194982 1.1307868 0.9932718 1.0225815 1.1135513 0.8986313 1.1052784 1.1148658 0.8630109 1.197669 1.0546942 0.9631901 0.9879863 1.053825 1.1661265 1.0503157 0.9714529 1.1160443 0.9694038 1.1918359 1.0124485 0.8646548 1.1058326 0.8984332 1.1930981 0.9359221 1.0563334 0.96980625 1.1030934 1.1110051 1.1699228 1.0456741 0.9002128 1.1646957 0.97270155 0.93454736 0.9614672
0.4934935 0.9880375 1.1358218 1.1984556 0.993991 1.0835059 0.96188587 1.1945055 0.99450207 1.1070839 1.1433071 1.0746287 1.1628761 0.9736355 1.0197988 1.1310799 0.9934501 1.0228741 1.1137743 0.8987217 1.1056056 1.115088 0.86312664 1.1979157 1.0549922 0.9633853 0.9882153 1.0541263 1.1663997 1.0504229 0.97147775 1.1162384 0.96943057 1.192077 1.0126512 0.86477387 1.1061639 0.8985249 1.1933408 0.93613154 1.0564443 0.970052 1.1034303 1.1113479 1.1701992 1.0458363 0.9003094 1.1649688 0.97294414 0.9347641 0.9616748
0.4944945 0.98821384 1.1361346 1.1986958 0.99415094 1.0837727 0.9620904 1.1947541 0.994662 1.1074312 1.1434951 1.0747591 1.163143 0.97366625 1.020099 1.1313722 0.99362826 1.023166 1.1139966 0.89881176 1.1059318 1.1153097 0.8632424 1.1981611 1.0552893 0.96357995 0.9884446 1.054427 1.1666721 1.05053 0.9715022 1.1164322 0.96945715 1.1923174 1.0128539 0.86489296 1.1064941 0.8986165 1.1935831 0.93634075 1.0565549 0.9702969 1.1037661 1.1116902 1.1704749 1.0459985 0.9004057 1.1652414 0.9731862 0.9349805 0.9618823
0.4954955 0.9883903 1.136447 1.1989357 0.9943101 1.0840391 0.9622948 1.1950023 0.9948216 1.1077777 1.1436831 1.0748894 1.1634097 0.973697 1.0203989 1.1316636 0.99380636 1.0234576 1.1142186 0.89890194 1.1062572 1.1155308 0.86335886 1.1984065 1.0555861 0.96377444 0.9886734 1.0547272 1.1669439 1.0506371 0.97152746 1.1166258 0.969484 1.1925572 1.0130566 0.8650125 1.1068234 0.89870805 1.1938249 0.93655 1.056666 0.9705418 1.1041012 1.1120317 1.17075 1.0461607 0.9005027 1.1655133 0.9734279 0.93519664 0.96208984
0.4964965 0.9885665 1.1367583 1.1991746 0.99446946 1.084305 0.96249926 1.1952498 0.9949815 1.1081239 1.1438705 1.0750198 1.1636755 0.9737283 1.0206983 1.1319546 0.9939843 1.0237489 1.1144403 0.8989927 1.1065817 1.1157517 0.86347497 1.198651 1.0558826 0.96396893 0.98890245 1.0550269 1.1672152 1.0507445 0.9715527 1.116819 0.9695113 1.1927967 1.0132589 0.8651322 1.1071522 0.8988004 1.1940659 0.93675876 1.056777 0.970786 1.1044357 1.1123723 1.1710246 1.046323 0.9005996 1.1657844 0.9736691 0.93541247 0.9622972
0.4974975 0.9887428 1.1370695 1.1994133 0.9946287 1.0845706 0.9627035 1.1954967 0.9951409 1.1084691 1.1440574 1.0751504 1.1639407 0.97375953 1.020997 1.1322445 0.9941625 1.0240397 1.1146611 0.8990835 1.1069053 1.1159722 0.863591 1.1988949 1.0561783 0.9641631 0.9891311 1.0553259 1.1674856 1.050852 0.97157824 1.1170117 0.96953857 1.1930351 1.0134611 0.8652519 1.1074802 0.8988924 1.1943066 0.93696755 1.0568881 0.97103 1.104769 1.1127121 1.1712985 1.0464851 0.9006967 1.1660547 0.9739101 0.935628 0.9625046
0.4984985 0.98891926 1.1373794 1.1996514 0.9947876 1.0848355 0.96290785 1.195743 0.9953003 1.1088135 1.144244 1.0752808 1.1642051 0.97379136 1.0212955 1.1325338 0.99434054 1.02433 1.1148819 0.8991743 1.1072286 1.1161922 0.8637077 1.1991382 1.0564736 0.9643569 0.9893598 1.0556247 1.1677554 1.05096 0.9716041 1.117204 0.9695661 1.1932735 1.0136636 0.86537194 1.1078074 0.89898485 1.1945465 0.93717605 1.0569998 0.9712735 1.1051023 1.1130513 1.1715717 1.0466475 0.9007942 1.1663249 0.9741506 0.93584365 0.96271217
0.4994995 0.9890958 1.137689 1.199889 0.9949463 1.0850997 0.96311235 1.1959888 0.9954593 1.1091573 1.1444303 1.0754113 1.1644692 0.9738232 1.0215935 1.1328222 0.994519 1.0246198 1.1151024 0.89926517 1.1075509 1.1164116 0.8638244 1.1993809 1.0567684 0.96455073 0.989588 1.0559227 1.1680245 1.0510676 0.9716302 1.1173961 0.96959406 1.1935111 1.0138656 0.865492 1.1081337 0.8990775 1.194786 0.93738425 1.0571115 0.9715165 1.1054343 1.1133896 1.1718442 1.0468097 0.9008917 1.1665941 0.9743906 0.9360588 0.96291983
0.5005005 0.989272 1.1379974 1.2001255 0.995105 1.0853634 0.96331656 1.1962337 0.99561846 1.1095002 1.1446161 1.0755417 1.1647325 0.97385526 1.0218912 1.13311 0.99469703 1.0249088 1.1153221 0.89935595 1.1078724 1.1166307 0.86394095 1.1996231 1.0570625 0.964744 0.98981625 1.0562199 1.168293 1.0511758 0.97165656 1.1175877 0.96962225 1.1937484 1.0140676 0.865612 1.1084592 0.89917 1.195025 0.93759227 1.057223 0.97175896 1.1057657 1.1137269 1.172116 1.0469718 0.9009891 1.1668628 0.9746301 0.93627405 0.9631268
0.5015015 0.98944855 1.1383052 1.2003617 0.99526364 1.0856266 0.9635208 1.1964782 0.9957776 1.1098424 1.1448014 1.0756721 1.1649948 0.9738879 1.0221882 1.1333971 0.9948751 1.0251976 1.1155412 0.89944726 1.108193 1.1168493 0.86405796 1.1998644 1.0573561 0.96493757 0.99004424 1.0565169 1.1685607 1.0512837 0.9716832 1.1177785 0.9696505 1.193985 1.0142694 0.86573267 1.1087842 0.8992632 1.1952631 0.93780017 1.0573344 0.97200143 1.1060964 1.1140637 1.1723874 1.0471339 0.90108705 1.1671308 0.9748695 0.93648875 0.96333396
0.5025025 0.989625 1.1386124 1.2005973 0.99542177 1.0858893 0.9637251 1.196722 0.99593616 1.1101837 1.1449864 1.0758026 1.165257 0.97392035 1.0224849 1.1336832 0.99505365 1.0254858 1.1157602 0.8995384 1.108513 1.1170672 0.8641748 1.2001054 1.0576493 0.9651304 0.9902723 1.0568131 1.1688279 1.051392 0.97171 1.1179695 0.96967894 1.1942205 1.014471 0.86585313 1.1091082 0.8993559 1.1955009 0.93800783 1.0574464 0.97224325 1.1064261 1.1143994 1.1726581 1.047296 0.9011852 1.1673983 0.97510844 0.93670326 0.9635415
0.5035035 0.98980135 1.1389188 1.200832 0.99557996 1.0861514 0.9639291 1.1969652 0.9960947 1.1105242 1.1451708 1.0759331 1.1655182 0.9739533 1.0227809 1.1339688 0.99523157 1.0257736 1.1159784 0.89962983 1.1088321 1.1172849 0.86429214 1.2003458 1.0579418 0.9653233 0.9905003 1.0571088 1.1690942 1.0515001 0.9717374 1.1181599 0.9697078 1.194456 1.0146724 0.865974 1.1094314 0.8994491 1.1957378 0.93821514 1.0575582 0.97248465 1.1067555 1.1147349 1.1729277 1.0474579 0.90128326 1.1676652 0.97534686 0.9369176 0.9637486
0.5045045 0.9899774 1.1392245 1.2010664 0.9957381 1.0864129 0.96413344 1.1972079 0.99625325 1.1108642 1.145355 1.0760635 1.1657789 0.97398615 1.0230767 1.1342535 0.9954096 1.0260612 1.1161965 0.8997213 1.1091505 1.1175023 0.86440945 1.2005854 1.0582336 0.9655159 0.9907279 1.0574038 1.16936 1.0516087 0.9717647 1.1183498 0.9697366 1.1946907 1.0148739 0.8660948 1.1097541 0.8995428 1.1959743 0.9384225 1.0576704 0.9727256 1.1070838 1.1150692 1.1731972 1.0476199 0.90138173 1.1679316 0.9755851 0.9371317 0.96395576
0.5055055 0.99015397 1.1395295 1.2012998 0.9958959 1.086674 0.96433735 1.1974497 0.9964117 1.111203 1.1455386 1.0761938 1.1660392 0.9740194 1.0233717 1.1345375 0.99558765 1.0263482 1.1164137 0.8998129 1.1094681 1.1177189 0.8645269 1.2008245 1.0585248 0.96570843 0.9909555 1.0576985 1.169625 1.051717 0.971792 1.1185397 0.9697655 1.1949248 1.015075 0.8662157 1.1100756 0.8996359 1.1962103 0.9386295 1.0577819 0.97296613 1.1074115 1.1154027 1.1734658 1.0477817 0.90148026 1.1681969 0.97582275 0.93734556 0.9641626
0.5065065 0.99033 1.1398335 1.2015331 0.99605334 1.0869344 0.9645412 1.1976908 0.99656963 1.1115412 1.1457217 1.076324 1.1662984 0.9740528 1.0236664 1.1348207 0.99576557 1.0266345 1.1166306 0.89990425 1.1097847 1.1179351 0.86464435 1.2010628 1.0588157 0.9659006 0.9911827 1.0579922 1.1698893 1.0518254 0.9718198 1.1187289 0.9697948 1.1951581 1.0152756 0.86633706 1.1103966 0.8997295 1.1964456 0.9388364 1.0578942 0.9732064 1.1077384 1.1157353 1.1737337 1.0479435 0.9015788 1.1684618 0.9760599 0.9375591 0.9643694
0.5075075 0.990506 1.1401366 1.2017652 0.9962112 1.0871938 0.96474504 1.1979315 0.9967278 1.1118785 1.1459043 1.0764542 1.1665571 0.9740863 1.0239606 1.1351031 0.9959436 1.02692 1.1168469 0.8999959 1.1101007 1.1181507 0.8647621 1.2013006 1.0591056 0.9660926 0.99140984 1.0582852 1.1701528 1.051934 0.97184765 1.1189176 0.9698242 1.1953912 1.0154765 0.86645824 1.1107169 0.8998232 1.1966803 0.9390432 1.058006 0.97344625 1.1080645 1.1160673 1.174001 1.0481052 0.9016775 1.1687258 0.97629684 0.9377727 0.96457624
0.5085085 0.9906822 1.1404393 1.2019968 0.99636835 1.0874531 0.9649489 1.1981714 0.99688566 1.112215 1.1460863 1.0765843 1.1668153 0.9741201 1.0242543 1.135385 0.9961214 1.0272055 1.1170627 0.9000877 1.1104162 1.118366 0.8648798 1.2015378 1.0593953 0.96628445 0.99163675 1.0585778 1.1704158 1.0520424 0.97187585 1.1191058 0.9698539 1.1956234 1.0156769 0.8665798 1.1110363 0.89991695 1.1969144 0.93924963 1.0581181 0.9736856 1.1083897 1.1163983 1.1742675 1.0482665 0.9017765 1.1689895 0.9765334 0.93798596 0.96478295
0.5095095 0.9908581 1.1407411 1.2022276 0.99652576 1.0877116 0.9651526 1.1984107 0.9970435 1.112551 1.1462681 1.0767142 1.1670727 0.974154 1.0245476 1.1356659 0.9962992 1.0274904 1.117278 0.9001793 1.1107304 1.1185806 0.86499757 1.2017742 1.0596843 0.9664759 0.9918634 1.05887 1.1706778 1.0521507 0.97190404 1.119294 0.96988326 1.195855 1.0158771 0.86670125 1.1113551 0.9000107 1.1971476 0.93945587 1.05823 0.9739245 1.1087142 1.1167284 1.1745334 1.0484282 0.9018755 1.1692524 0.97676957 0.938199 0.96498966
0.5105105 0.9910338 1.1410419 1.202458 0.99668294 1.0879694 0.9653561 1.1986492 0.9972012 1.1128858 1.1464492 1.0768441 1.1673292 0.9741878 1.0248404 1.1359462 0.9964768 1.0277743 1.1174927 0.90027124 1.111044 1.1187946 0.8651154 1.20201 1.0599726 0.9666675 0.99208975 1.0591611 1.1709393 1.0522594 0.9719325 1.1194817 0.96991324 1.1960862 1.0160768 0.86682296 1.1116729 0.9001047 1.1973805 0.939662 1.0583423 0.9741631 1.109038 1.117058 1.1747985 1.0485895 0.90197444 1.1695145 0.97700524 0.9384118 0.965196
0.5115115 0.99120957 1.1413422 1.2026879 0.99683946 1.0882266 0.96555954 1.1988873 0.99735844 1.11322 1.1466303 1.0769739 1.1675854 0.9742218 1.0251324 1.1362256 0.9966545 1.0280583 1.1177071 0.9003632 1.111357 1.1190081 0.8652332 1.2022455 1.06026 0.9668586 0.9923159 1.0594515 1.1712003 1.0523682 0.97196114 1.1196688 0.96994317 1.1963165 1.0162766 0.8669445 1.11199 0.9001987 1.1976129 0.939868 1.0584544 0.97440135 1.1093612 1.1173866 1.175063 1.0487504 0.90207356 1.1697762 0.9772407 0.93862426 0.9654023
0.5125125 0.9913853 1.1416416 1.2029169 0.99699646 1.0884832 0.965763 1.1991245 0.9975159 1.1135532 1.1468105 1.0771036 1.1678407 0.9742563 1.0254239 1.1365043 0.996832 1.0283413 1.1179208 0.90045494 1.1116692 1.1192213 0.86535144 1.2024802 1.0605471 0.9670497 0.99254197 1.0597415 1.1714604 1.0524769 0.97198987 1.1198558 0.9699733 1.1965463 1.0164763 0.8670666 1.1123061 0.9002928 1.1978445 0.9400737 1.0585666 0.97463924 1.1096833 1.1177144 1.1753266 1.0489115 0.90217286 1.1700372 0.9774757 0.9388366 0.96560866
0.5135135 0.9915605 1.1419401 1.2031448 0.99715316 1.0887389 0.9659656 1.1993611 0.99767345 1.1138856 1.1469901 1.0772328 1.1680954 0.9742905 1.0257149 1.1367819 0.9970092 1.028624 1.1181338 0.9005467 1.1119802 1.1194336 0.86546946 1.2027136 1.0608332 0.9672407 0.9927677 1.0600307 1.1717192 1.0525852 0.9720187 1.1200421 0.97000325 1.1967757 1.0166754 0.8671885 1.1126218 0.9003867 1.1980755 0.94027925 1.0586783 0.97487664 1.1100047 1.118041 1.1755896 1.049072 0.9022719 1.1702971 0.97771025 0.93904865 0.9658146
0.5145145 0.9917358 1.1422379 1.2033726 0.99730974 1.0889943 0.96616864 1.1995968 0.99783057 1.114217 1.1471692 1.0773624 1.1683495 0.9743249 1.0260056 1.1370591 0.9971862 1.0289065 1.1183462 0.9006384 1.1122907 1.1196457 0.86558735 1.2029467 1.0611188 0.96743107 0.9929932 1.0603192 1.171978 1.0526936 0.97204757 1.120228 0.97003365 1.1970043 1.0168742 0.8673104 1.1129363 0.90048075 1.1983058 0.94048494 1.0587903 0.9751136 1.1103253 1.1183672 1.175852 1.0492326 0.902371 1.1705567 0.97794443 0.9392607 0.96602046
0.5155155 0.991911 1.1425349 1.2035997 0.99746597 1.0892491 0.96637154 1.199832 0.99798745 1.1145477 1.1473478 1.0774916 1.168603 0.9743595 1.0262955 1.1373355 0.9973632 1.0291884 1.1185584 0.9007304 1.1126003 1.1198571 0.8657056 1.2031795 1.0614038 0.96762156 0.99321854 1.0606072 1.1722355 1.0528021 0.97207665 1.1204135 0.9700638 1.197232 1.0170729 0.8674325 1.1132503 0.90057486 1.1985354 0.94069016 1.058902 0.9753504 1.1106452 1.1186923 1.1761137 1.0493932 0.90247035 1.1708156 0.9781783 0.9394723 0.9662263
0.5165165 0.99208593 1.142831 1.2038262 0.9976224 1.089503 0.966574 1.2000666 0.9981446 1.1148778 1.147526 1.0776207 1.1688557 0.97439396 1.0265853 1.137611 0.99754 1.0294695 1.1187696 0.9008222 1.112909 1.120068 0.86582375 1.2034113 1.0616881 0.96781176 0.9934435 1.0608944 1.1724927 1.0529106 0.9721058 1.1205989 0.9700942 1.1974596 1.017271 0.8675544 1.1135634 0.9006694 1.1987647 0.94089514 1.0590141 0.97558653 1.1109644 1.1190165 1.1763744 1.0495533 0.9025699 1.1710737 0.9784118 0.93968385 0.9664317
0.5175175 0.9922609 1.1431265 1.2040517 0.9977785 1.0897561 0.9667766 1.2003005 0.9983013 1.1152066 1.1477036 1.0777498 1.1691077 0.974429 1.0268742 1.137886 0.9977169 1.02975 1.1189806 0.9009141 1.1132174 1.1202781 0.8659418 1.2036426 1.0619717 0.968002 0.993668 1.0611806 1.1727492 1.053019 0.9721354 1.1207838 0.97012496 1.1976863 1.0174692 0.8676766 1.1138759 0.90076333 1.1989932 0.94109994 1.0591257 0.9758223 1.1112826 1.11934 1.1766347 1.0497133 0.902669 1.1713313 0.9786449 0.9398951 0.9666369
0.5185185 0.99243546 1.1434209 1.2042766 0.9979344 1.0900089 0.96697885 1.2005336 0.9984581 1.115535 1.1478809 1.0778785 1.169359 0.97446376 1.0271627 1.13816 0.9978933 1.0300303 1.1191909 0.90100574 1.1135246 1.1204879 0.86606 1.2038733 1.0622545 0.96819174 0.9938923 1.0614663 1.1730049 1.0531272 0.97216487 1.120968 0.9701557 1.1979123 1.0176669 0.86779857 1.1141874 0.9008576 1.1992213 0.9413046 1.0592372 0.9760577 1.1116003 1.1196628 1.1768942 1.049873 0.9027685 1.171588 0.9788777 0.94010615 0.9668419
0.5195195 0.99260986 1.1437148 1.2045012 0.9980904 1.0902606 0.9671805 1.2007658 0.9986149 1.1158621 1.1480575 1.0780071 1.1696097 0.9744985 1.0274508 1.1384333 0.9980695 1.0303098 1.1194005 0.90109754 1.1138307 1.120697 0.8661782 1.2041032 1.062537 0.96838135 0.9941162 1.0617515 1.1732596 1.0532357 0.9721944 1.121152 0.97018605 1.198138 1.017864 0.867921 1.1144981 0.9009517 1.1994483 0.9415095 1.0593488 0.97629285 1.1119168 1.1199847 1.1771531 1.0500327 0.9028678 1.1718442 0.9791101 0.9403172 0.9670468
0.5205205 0.99278414 1.1440076 1.2047247 0.99824643 1.0905119 0.9673824 1.2009975 0.99877125 1.1161885 1.1482334 1.0781357 1.1698595 0.9745337 1.0277381 1.138706 0.99824554 1.0305887 1.1196096 0.9011893 1.1141366 1.1209054 0.8662962 1.2043325 1.062818 0.96857107 0.99434 1.0620357 1.173514 1.0533439 0.9722238 1.1213355 0.970217 1.1983627 1.0180613 0.8680432 1.114808 0.9010459 1.1996748 0.9417138 1.0594605 0.9765276 1.1122327 1.1203055 1.1774111 1.0501919 0.9029671 1.1720996 0.9793421 0.94052786 0.9672513
0.5215215 0.99295807 1.1442997 1.2049476 0.998402 1.0907625 0.96758384 1.2012285 0.9989278 1.1165141 1.1484088 1.078264 1.1701089 0.9745685 1.028025 1.1389776 0.9984214 1.0308672 1.1198181 0.90128106 1.1144413 1.1211133 0.8664141 1.204561 1.0630993 0.96876043 0.99456334 1.062319 1.1737673 1.0534521 0.9722537 1.1215187 0.9702478 1.1985868 1.0182579 0.86816514 1.1151173 0.90114045 1.1999007 0.94191796 1.0595717 0.9767618 1.1125479 1.1206255 1.1776683 1.050351 0.90306646 1.1723545 0.9795738 0.94073844 0.9674557
0.5225225 0.9931319 1.1445911 1.2051699 0.99855757 1.0910122 0.9677851 1.2014587 0.999084 1.1168388 1.1485839 1.0783919 1.1703575 0.97460353 1.0283111 1.1392487 0.9985968 1.0311453 1.120026 0.90137255 1.1147451 1.1213206 0.86653244 1.2047889 1.0633792 0.9689494 0.9947864 1.0626022 1.1740198 1.0535598 0.97228336 1.1217012 0.9702785 1.1988102 1.0184542 0.8682873 1.1154253 0.90123427 1.2001259 0.9421222 1.0596828 0.97699594 1.1128622 1.1209447 1.1779249 1.0505098 0.9031659 1.1726083 0.979805 0.9409488 0.96765995
0.5235235 0.99330544 1.1448815 1.2053915 0.9987131 1.0912614 0.967986 1.2016883 0.99924046 1.1171625 1.1487582 1.0785196 1.1706057 0.9746385 1.0285971 1.139519 0.99877244 1.031423 1.1202333 0.90146434 1.1150483 1.1215272 0.86665064 1.2050159 1.0636585 0.9691385 0.9950091 1.062884 1.1742717 1.0536678 0.97231305 1.1218837 0.9703093 1.1990334 1.01865 0.8684096 1.1157329 0.9013285 1.2003506 0.9423261 1.0597942 0.9772295 1.1131755 1.1212633 1.1781807 1.0506686 0.903265 1.1728618 0.980036 0.9411588 0.9678638
0.5245245 0.9934788 1.1451709 1.2056123 0.9988684 1.0915096 0.9681868 1.2019174 0.99939656 1.1174858 1.1489321 1.0786471 1.1708528 0.9746736 1.0288823 1.1397884 0.9989476 1.0316998 1.12044 0.9015556 1.1153507 1.1217335 0.86676866 1.2052425 1.0639371 0.9693275 0.99523133 1.0631654 1.1745229 1.0537755 0.9723431 1.122066 0.97034043 1.1992558 1.0188457 0.86853176 1.1160398 0.9014226 1.2005746 0.9425299 1.059905 0.97746277 1.1134882 1.1215806 1.1784359 1.0508268 0.9033641 1.1731144 0.9802664 0.9413689 0.96806735
0.5255255 0.9936519 1.1454599 1.2058326 0.9990239 1.0917575 0.968387 1.2021452 0.9995526 1.1178074 1.1491052 1.0787747 1.1710992 0.9747088 1.0291669 1.1400571 0.99912244 1.031976 1.1206458 0.9016473 1.1156524 1.121939 0.8668865 1.2054684 1.0642151 0.969516 0.99545324 1.0634458 1.1747732 1.0538833 0.972373 1.1222472 0.97037107 1.1994773 1.019041 0.86865366 1.1163456 0.9015167 1.2007982 0.9427336 1.0600162 0.97769564 1.1138 1.1218973 1.1786903 1.0509849 0.90346336 1.1733663 0.980497 0.9415785 0.9682708
0.5265265 0.9938248 1.1457479 1.2060522 0.99917895 1.0920044 0.9685873 1.2023726 0.9997089 1.1181289 1.149278 1.0789018 1.1713451 0.974744 1.029451 1.1403252 0.99929714 1.032252 1.1208514 0.9017386 1.1159531 1.1221437 0.8670044 1.2056935 1.0644922 0.96970445 0.99567485 1.0637256 1.1750227 1.0539908 0.97240317 1.1224284 0.97040224 1.1996986 1.0192357 0.86877596 1.1166509 0.90161073 1.2010207 0.942937 1.0601268 0.9779281 1.1141112 1.1222128 1.1789439 1.0511427 0.90356255 1.1736174 0.98072684 0.9417881 0.96847355
0.5275275 0.9939975 1.146035 1.2062712 0.9993343 1.0922507 0.9687871 1.2025993 0.9998648 1.118449 1.1494501 1.0790286 1.1715903 0.97477937 1.0297348 1.1405925 0.9994718 1.0325272 1.1210562 0.9018298 1.1162531 1.1223481 0.8671223 1.2059181 1.0647684 0.96989304 0.995896 1.0640047 1.1752717 1.0540982 0.97243303 1.122609 0.97043324 1.1999189 1.0194303 0.8688977 1.1169549 0.9017046 1.2012429 0.9431405 1.0602373 0.97816026 1.1144214 1.1225278 1.1791968 1.0513003 0.90366143 1.173868 0.98095655 0.9419974 0.96867645
0.5285285 0.99416965 1.1463213 1.2064891 0.99948925 1.0924964 0.96898663 1.2028251 1.0000209 1.1187685 1.1496215 1.0791553 1.1718348 0.9748143 1.0300174 1.1408589 0.9996456 1.0328017 1.1212602 0.90192115 1.1165521 1.1225517 0.8672402 1.2061418 1.0650442 0.9700811 0.99611664 1.064283 1.1755196 1.0542055 0.9724632 1.1227895 0.9704641 1.2001386 1.0196244 0.8690196 1.1172585 0.9017986 1.2014642 0.9433439 1.0603477 0.97839195 1.1147308 1.122842 1.1794488 1.0514573 0.9037606 1.1741178 0.98118556 0.9422068 0.96887875
0.5295295 0.9943417 1.1466067 1.2067069 0.99964416 1.0927408 0.96918595 1.2030504 1.0001764 1.119087 1.1497924 1.0792818 1.1720787 0.9748492 1.0303 1.1411245 0.99981964 1.0330762 1.1214639 0.90201247 1.1168504 1.1227546 0.867358 1.2063649 1.0653191 0.97026914 0.996337 1.0645604 1.1757671 1.0543127 0.9724933 1.1229695 0.97049505 1.2003577 1.0198177 0.8691415 1.1175612 0.9018924 1.2016852 0.943547 1.060458 0.97862357 1.1150395 1.1231551 1.1797005 1.0516144 0.9038595 1.1743671 0.98141456 0.94241583 0.96908087
0.5305305 0.9945135 1.1468916 1.2069238 0.99979913 1.0929852 0.96938485 1.2032748 1.0003324 1.1194046 1.1499629 1.0794079 1.1723218 0.9748844 1.0305818 1.1413896 0.9999931 1.0333496 1.1216666 0.90210366 1.1171479 1.1229569 0.8674757 1.2065873 1.0655932 0.9704571 0.996557 1.0648372 1.1760136 1.0544198 0.97252333 1.1231492 0.970526 1.2005761 1.0200112 0.86926347 1.1178632 0.9019861 1.2019054 0.94374996 1.0605681 0.9788548 1.1153473 1.1234673 1.1799511 1.0517708 0.90395856 1.1746154 0.98164326 0.9426248 0.9692825
0.5315315 0.994685 1.1471754 1.2071397 0.9999543 1.0932283 0.9695833 1.2034985 1.0004885 1.119721 1.1501329 1.0795337 1.1725643 0.9749197 1.030863 1.1416538 1.0001663 1.0336229 1.1218688 0.90219426 1.1174445 1.1231588 0.86759317 1.206809 1.0658665 0.970645 0.9967766 1.0651128 1.1762595 1.0545266 0.9725535 1.1233279 0.9705569 1.2007942 1.0202042 0.8693848 1.1181642 0.9020796 1.2021248 0.943953 1.0606778 0.97908556 1.1156541 1.1237786 1.180201 1.0519272 0.90405715 1.174863 0.98187155 0.9428333 0.9694841
0.5325325 0.99485606 1.1474583 1.2073554 1.000109 1.0934708 0.96978176 1.2037215 1.0006441 1.1200371 1.1503019 1.0796595 1.1728061 0.9749546 1.031144 1.1419172 1.0003393 1.0338955 1.1220704 0.90228534 1.1177406 1.1233599 0.8677105 1.2070302 1.0661392 0.9708327 0.9969957 1.065388 1.1765045 1.0546333 0.97258365 1.1235069 0.9705878 1.2010112 1.0203964 0.8695067 1.1184645 0.90217334 1.2023437 0.94415593 1.0607876 0.979316 1.1159605 1.124089 1.1804501 1.0520831 0.9041558 1.1751101 0.9820995 0.94304216 0.9696852
0.5335335 0.9950268 1.1477402 1.2075702 1.0002638 1.0937124 0.9699796 1.2039436 1.0007999 1.1203519 1.1504705 1.0797846 1.1730471 0.9749896 1.031424 1.1421798 1.0005118 1.0341674 1.1222712 0.90237606 1.1180356 1.1235602 0.8678277 1.2072504 1.066411 0.9710202 0.9972142 1.065662 1.1767488 1.0547397 0.97261363 1.1236851 0.9706188 1.2012279 1.0205883 0.86962795 1.1187642 0.90226686 1.2025617 0.9443585 1.0608972 0.97954607 1.1162658 1.1243986 1.1806986 1.0522388 0.9042541 1.1753565 0.98232716 0.9432503 0.9698857
0.5345345 0.9951975 1.1480217 1.2077842 1.0004184 1.0939536 0.9701774 1.2041653 1.0009555 1.1206659 1.1506386 1.0799099 1.1732876 0.9750248 1.0317038 1.1424417 1.0006843 1.0344388 1.1224716 0.9024668 1.1183298 1.1237599 0.86794513 1.2074699 1.066682 0.9712075 0.99743235 1.0659355 1.1769922 1.0548462 0.9726439 1.1238631 0.97064966 1.2014437 1.0207797 0.86974967 1.1190629 0.90236044 1.2027794 0.94456136 1.0610065 0.979776 1.1165705 1.1247073 1.1809464 1.052394 0.90435266 1.1756021 0.98255444 0.94345903 0.9700862
0.5355355 0.99536777 1.1483023 1.2079976 1.0005733 1.0941937 0.97037446 1.204386 1.0011113 1.1209788 1.150806 1.0800345 1.1735274 0.97505975 1.0319829 1.142703 1.0008563 1.03471 1.122671 0.9025573 1.1186234 1.1239591 0.86806226 1.2076888 1.0669523 0.971395 0.9976504 1.0662085 1.1772348 1.0549521 0.97267395 1.1240406 0.97068053 1.2016592 1.020971 0.86987084 1.1193606 0.9024536 1.2029964 0.94476366 1.0611156 0.98000574 1.116874 1.1250153 1.1811934 1.0525489 0.904451 1.1758467 0.9827819 0.9436668 0.9702864
0.5365365 0.99553746 1.1485817 1.2082102 1.0007281 1.0944331 0.97057116 1.2046058 1.0012671 1.1212912 1.1509725 1.0801587 1.1737663 0.97509456 1.0322616 1.1429633 1.0010278 1.03498 1.12287 0.9026475 1.118916 1.1241574 0.8681792 1.2079068 1.0672221 0.97158206 0.9978676 1.0664799 1.1774765 1.055058 0.97270405 1.1242176 0.9707114 1.2018737 1.0211616 0.869992 1.1196576 0.90254664 1.2032123 0.9449663 1.0612242 0.9802347 1.1171768 1.1253222 1.1814395 1.0527036 0.904549 1.1760907 0.98300827 0.94387496 0.9704859
0.5375375 0.9957073 1.1488603 1.2084223 1.0008826 1.0946718 0.97076774 1.204825 1.0014228 1.1216022 1.1511388 1.0802832 1.1740049 0.9751294 1.0325395 1.1432233 1.0011991 1.0352501 1.1230681 0.90273786 1.1192079 1.1243553 0.868296 1.2081246 1.0674905 0.9717694 0.9980843 1.0667511 1.1777179 1.0551639 0.97273415 1.1243947 0.97074217 1.2020878 1.0213518 0.870113 1.119954 0.9026397 1.2034279 0.9451685 1.0613331 0.98046356 1.1174788 1.1256282 1.1816847 1.0528578 0.9046473 1.1763343 0.9832348 0.94408274 0.970685
0.5385385 0.99587655 1.1491382 1.2086337 1.0010372 1.0949097 0.97096384 1.2050434 1.0015782 1.1219127 1.1513042 1.0804069 1.1742421 0.9751645 1.0328168 1.1434822 1.0013702 1.0355194 1.1232657 0.9028281 1.119499 1.1245522 0.86841273 1.2083414 1.0677582 0.9719563 0.99830073 1.0670213 1.1779583 1.0552692 0.97276413 1.1245708 0.970773 1.202301 1.0215415 0.870234 1.1202495 0.90273255 1.203643 0.9453709 1.0614412 0.9806923 1.1177802 1.1259336 1.1819297 1.0530118 0.9047451 1.176577 0.98346114 0.9442907 0.97088414
0.5395395 0.9960455 1.1494154 1.2088443 1.001192 1.0951469 0.9711596 1.2052615 1.001734 1.1222223 1.1514691 1.0805304 1.174479 0.97519934 1.0330938 1.1437404 1.0015408 1.0357883 1.1234627 0.902918 1.1197894 1.1247487 0.86852956 1.2085576 1.0680255 0.97214323 0.99851656 1.0672907 1.1781981 1.0553746 0.9727942 1.1247469 0.97080374 1.202514 1.0217308 0.87035465 1.1205442 0.90282565 1.2038573 0.94557315 1.0615494 0.9809207 1.1180807 1.1262379 1.1821735 1.0531652 0.9048429 1.176819 0.9836871 0.94449824 0.9710827
0.5405405 0.99621415 1.1496917 1.2090542 1.0013467 1.0953834 0.97135496 1.2054782 1.0018895 1.1225307 1.1516335 1.0806537 1.1747156 0.97523385 1.03337 1.1439979 1.001711 1.0360565 1.1236587 0.9030083 1.1200786 1.1249446 0.86864614 1.208773 1.0682918 0.97233003 0.99873215 1.0675594 1.1784366 1.0554798 0.9728241 1.1249228 0.9708342 1.2027259 1.0219194 0.87047553 1.1208379 0.90291834 1.2040708 0.9457754 1.0616573 0.9811486 1.1183804 1.1265414 1.1824168 1.0533183 0.90494084 1.1770604 0.9839129 0.9447057 0.9712808
0.5415415 0.9963822 1.149967 1.2092634 1.0015013 1.0956188 0.9715497 1.2056943 1.0020453 1.1228384 1.1517973 1.0807765 1.1749512 0.97526854 1.0336457 1.1442546 1.0018808 1.036324 1.123854 0.9030978 1.1203672 1.1251395 0.8687622 1.2089877 1.068557 0.97251666 0.9989469 1.0678269 1.1786746 1.0555845 0.97285396 1.1250978 0.9708648 1.2029374 1.0221078 0.8705958 1.121131 0.90301085 1.204284 0.9459774 1.0617647 0.98137665 1.1186792 1.1268438 1.1826593 1.053471 0.90503824 1.1773007 0.9841381 0.94491327 0.9714782
0.5425425 0.99654984 1.1502415 1.2094721 1.0016559 1.0958536 0.9717444 1.20591 1.0022011 1.1231449 1.1519601 1.0808991 1.175186 0.9753032 1.0339209 1.1445107 1.0020504 1.0365913 1.1240492 0.9031876 1.1206552 1.1253339 0.8688786 1.2092016 1.0688219 0.9727034 0.9991613 1.068094 1.178912 1.0556892 0.9728838 1.1252729 0.97089535 1.2031484 1.0222955 0.87071633 1.1214235 0.9031031 1.2044961 0.9461795 1.0618724 0.981604 1.1189774 1.1271456 1.1829008 1.0536234 0.9051355 1.1775408 0.9843633 0.9451206 0.9716756
0.5435435 0.9967176 1.1505151 1.2096801 1.0018106 1.0960877 0.9719384 1.2061247 1.0023568 1.1234508 1.1521227 1.0810212 1.1754203 0.97533745 1.0341955 1.1447661 1.0022193 1.036858 1.1242431 0.90327704 1.1209424 1.1255276 0.8689946 1.209415 1.0690855 0.97289014 0.99937534 1.0683599 1.1791486 1.0557935 0.9729136 1.1254475 0.9709258 1.2033583 1.0224829 0.8708366 1.121715 0.9031955 1.2047079 0.9463817 1.0619795 0.98183143 1.1192745 1.1274467 1.183142 1.0537755 0.90523255 1.1777799 0.98458827 0.9453278 0.97187227
0.5445445 0.99688447 1.1507881 1.2098873 1.0019652 1.0963206 0.9721322 1.2063384 1.0025127 1.1237555 1.1522844 1.0811431 1.1756539 0.975372 1.0344695 1.1450208 1.0023882 1.0371242 1.1244365 0.9033662 1.1212286 1.1257206 0.86911047 1.2096277 1.0693488 0.9730765 0.99958867 1.0686249 1.1793844 1.0558977 0.97294337 1.1256217 0.9709562 1.2035677 1.0226697 0.8709566 1.1220056 0.9032876 1.2049189 0.94658375 1.0620861 0.98205817 1.119571 1.1277463 1.1833823 1.0539272 0.90532947 1.1780183 0.9848128 0.94553494 0.9720688
0.5455455 0.9970511 1.15106 1.2100937 1.0021199 1.0965531 0.9723256 1.2065516 1.0026686 1.1240596 1.1524456 1.0812645 1.1758868 0.975406 1.0347428 1.1452748 1.0025563 1.0373894 1.1246293 0.90345544 1.121514 1.125913 0.8692261 1.2098395 1.0696108 0.9732631 0.9998016 1.0688893 1.1796193 1.0560015 0.97297305 1.1257952 0.9709864 1.2037767 1.0228559 0.87107646 1.1222955 0.90337944 1.2051289 0.94678557 1.0621928 0.9822849 1.1198664 1.1280456 1.1836212 1.0540781 0.9054264 1.178256 0.98503715 0.94574195 0.97226465
0.5465465 0.99721754 1.151331 1.2102997 1.0022746 1.0967846 0.9725183 1.206764 1.0028242 1.1243626 1.1526062 1.0813856 1.1761191 0.9754402 1.0350161 1.1455276 1.0027246 1.0376545 1.1248214 0.90354437 1.1217988 1.1261045 0.8693416 1.210051 1.0698721 0.97344947 1.0000138 1.0691526 1.1798534 1.0561053 0.97300273 1.1259689 0.97101665 1.203985 1.0230417 0.8711958 1.1225846 0.90347123 1.2053387 0.9469874 1.0622991 0.9825114 1.120161 1.1283437 1.1838602 1.0542289 0.90552276 1.1784931 0.98526126 0.9459491 0.9724602
0.5475475 0.99738353 1.1516012 1.2105048 1.0024295 1.0970154 0.9727106 1.2069756 1.0029801 1.1246645 1.152766 1.0815066 1.1763506 0.9754745 1.0352882 1.1457802 1.002892 1.037919 1.1250126 0.9036332 1.1220826 1.1262953 0.86945707 1.2102615 1.0701327 0.9736357 1.0002255 1.0694152 1.1800867 1.0562085 0.9730323 1.1261419 0.9710467 1.2041925 1.0232271 0.87131536 1.1228728 0.903563 1.2055478 0.9471893 1.0624051 0.9827376 1.120455 1.1286409 1.184098 1.0543792 0.90561926 1.1787293 0.9854852 0.94615585 0.97265553
0.5485485 0.9975492 1.1518707 1.2107093 1.0025843 1.0972452 0.97290266 1.2071865 1.0031363 1.1249657 1.1529253 1.0816271 1.1765814 0.9755084 1.0355601 1.1460321 1.0030591 1.0381831 1.1252033 0.9037218 1.1223658 1.1264858 0.8695722 1.210471 1.0703924 0.9738221 1.000437 1.069677 1.1803194 1.0563118 0.9730617 1.1263146 0.9710766 1.2043995 1.0234122 0.8714346 1.1231604 0.9036542 1.2057562 0.9473913 1.0625108 0.9829637 1.1207483 1.1289374 1.1843354 1.0545292 0.9057156 1.1789649 0.98570913 0.9463627 0.97285
0.5495495 0.99771404 1.1521391 1.2109132 1.0027391 1.0974743 0.9730939 1.2073965 1.0032924 1.1252661 1.1530838 1.081747 1.1768116 0.9755422 1.0358313 1.146283 1.0032258 1.0384464 1.1253929 0.9038103 1.1226482 1.1266751 0.86968726 1.2106802 1.0706513 0.97400844 1.0006475 1.069938 1.1805513 1.0564145 0.97309124 1.126487 0.97110665 1.2046059 1.023596 0.87155384 1.1234472 0.90374565 1.2059639 0.9475931 1.0626162 0.9831893 1.1210405 1.129233 1.1845716 1.0546786 0.90581167 1.1791995 0.98593223 0.9465693 0.97304404
0.5505506 0.9978788 1.152407 1.2111163 1.0028944 1.0977027 0.97328496 1.2076058 1.0034485 1.1255654 1.1532416 1.0818666 1.1770409 0.9755758 1.0361022 1.1465333 1.003392 1.0387094 1.125582 0.9038985 1.1229296 1.126864 0.869802 1.2108886 1.0709093 0.9741944 1.0008576 1.0701979 1.1807822 1.0565171 0.97312045 1.126659 0.97113633 1.2048116 1.0237799 0.87167263 1.1237329 0.9038366 1.2061709 0.9477951 1.0627213 0.98341465 1.121332 1.1295276 1.1848073 1.0548278 0.9059073 1.1794337 0.9861555 0.946776 0.97323775
0.5515516 0.9980429 1.1526738 1.2113187 1.0030491 1.0979301 0.9734755 1.2078143 1.0036048 1.1258637 1.153399 1.0819862 1.1772699 0.9756094 1.0363721 1.146783 1.0035578 1.0389717 1.1257706 0.9039864 1.1232104 1.127052 0.8699166 1.2110963 1.0711664 0.9743808 1.0010672 1.070457 1.1810125 1.0566194 0.97314954 1.1268308 0.971166 1.2050169 1.023963 0.87179136 1.1240183 0.9039276 1.2063775 0.9479969 1.0628262 0.98363996 1.1216228 1.1298212 1.1850421 1.0549765 0.906003 1.1796669 0.9863788 0.9469827 0.9734311
0.5525526 0.99820673 1.1529398 1.2115206 1.0032041 1.0981568 0.97366583 1.2080221 1.0037608 1.1261613 1.1535556 1.0821052 1.1774981 0.9756429 1.0366416 1.1470319 1.0037231 1.0392337 1.1259582 0.9040745 1.1234903 1.1272393 0.8700312 1.2113035 1.0714227 0.97456676 1.0012764 1.0707152 1.181242 1.0567214 0.97317857 1.1270022 0.97119564 1.2052213 1.0241455 0.87190974 1.1243026 0.9040184 1.2065831 0.9481988 1.0629308 0.98386514 1.1219128 1.1301143 1.185276 1.0551246 0.90609825 1.1798997 0.9866013 0.94718945 0.9736235
0.5535536 0.9983702 1.1532049 1.2117217 1.0033594 1.0983825 0.9738554 1.208229 1.0039172 1.1264578 1.1537117 1.0822239 1.1777257 0.9756761 1.0369107 1.1472801 1.0038879 1.0394949 1.1261452 0.9041622 1.1237693 1.127426 0.8701452 1.2115096 1.0716783 0.9747529 1.0014849 1.0709727 1.1814708 1.0568231 0.9732079 1.127173 0.97122514 1.2054249 1.0243276 0.872028 1.1245863 0.90410876 1.2067883 0.9484007 1.0630351 0.9840896 1.1222019 1.1304061 1.1855094 1.0552723 0.90619373 1.1801314 0.98682404 0.9473958 0.9738159
0.5545546 0.9985332 1.1534692 1.2119219 1.0035146 1.0986075 0.9740443 1.208435 1.0040737 1.1267534 1.1538669 1.0823418 1.1779523 0.9757095 1.0371791 1.1475276 1.0040526 1.0397556 1.1263313 0.9042497 1.124048 1.1276119 0.8702591 1.2117152 1.0719328 0.97493917 1.0016927 1.0712289 1.1816986 1.0569245 0.9732368 1.1273435 0.97125465 1.2056282 1.0245092 0.87214595 1.1248691 0.9041991 1.2069927 0.9486027 1.0631385 0.98431444 1.12249 1.1306973 1.1857423 1.0554196 0.9062885 1.1803628 0.9870467 0.9476025 0.97400755
0.5555556 0.99869573 1.1537329 1.2121217 1.0036699 1.0988319 0.97423315 1.2086407 1.0042306 1.1270483 1.1540216 1.0824598 1.1781787 0.97574264 1.0374472 1.1477747 1.0042166 1.040016 1.126517 0.9043372 1.1243256 1.1277972 0.87037295 1.21192 1.0721865 0.9751253 1.0019002 1.0714847 1.181926 1.0570257 0.9732655 1.1275139 0.9712839 1.2058308 1.02469 0.8722637 1.1251514 0.90428936 1.2071966 0.9488047 1.0632422 0.98453873 1.1227777 1.1309876 1.185974 1.0555664 0.9063833 1.1805934 0.98726887 0.9478089 0.9741986
0.5565566 0.9988578 1.1539955 1.212321 1.0038254 1.0990549 0.97442126 1.208845 1.0043871 1.127342 1.1541758 1.0825772 1.1784041 0.97577536 1.0377144 1.1480207 1.00438 1.0402758 1.1267016 0.90442395 1.1246026 1.1279819 0.87048674 1.2121243 1.0724394 0.9753114 1.0021069 1.0717394 1.1821523 1.0571265 0.973294 1.1276839 0.9713129 1.2060328 1.0248706 0.87238127 1.1254324 0.9043791 1.2073998 0.94900674 1.0633456 0.9847628 1.1230643 1.1312771 1.1862051 1.0557129 0.90647787 1.1808231 0.9874908 0.94801533 0.97438955
0.5575576 0.9990194 1.1542572 1.2125194 1.0039806 1.0992775 0.9746088 1.2090489 1.0045438 1.1276346 1.1543291 1.082694 1.1786289 0.97580796 1.0379812 1.1482662 1.0045433 1.0405353 1.1268854 0.90451133 1.1248786 1.1281655 0.87060004 1.2123276 1.0726913 0.97549754 1.002313 1.0719931 1.1823778 1.057227 0.97332287 1.1278534 0.971342 1.206234 1.0250504 0.87249863 1.125713 0.9044687 1.2076023 0.94920886 1.0634484 0.98498696 1.1233501 1.1315657 1.1864356 1.0558587 0.9065721 1.1810523 0.9877127 0.9482217 0.9745799
0.5585586 0.9991805 1.1545181 1.2127168 1.0041364 1.099499 0.974796 1.2092521 1.004701 1.1279268 1.1544816 1.0828109 1.178853 0.9758407 1.0382476 1.148511 1.0047057 1.0407939 1.1270688 0.90459794 1.125154 1.1283486 0.8707132 1.2125304 1.0729427 0.9756835 1.0025187 1.0722463 1.1826026 1.057327 0.9733511 1.1280227 0.97137105 1.2064347 1.0252297 0.8726156 1.1259929 0.9045584 1.2078043 0.94941086 1.0635507 0.98521084 1.1236352 1.1318532 1.186665 1.0560043 0.90666604 1.1812806 0.98793447 0.94842803 0.9747695
0.5595596 0.9993414 1.1547782 1.2129142 1.004292 1.09972 0.97498274 1.2094545 1.004858 1.1282178 1.1546336 1.0829271 1.1790769 0.97587335 1.0385132 1.1487553 1.004868 1.0410525 1.1272516 0.9046843 1.1254287 1.1285309 0.87082624 1.2127327 1.0731932 0.9758699 1.0027237 1.0724981 1.1828266 1.0574272 0.9733796 1.1281918 0.9713998 1.2066346 1.0254087 0.8727325 1.1262718 0.90464777 1.2080055 0.94961315 1.063653 0.9854344 1.1239196 1.13214 1.1868939 1.0561492 0.90675986 1.1815084 0.98815614 0.94863456 0.9749586
0.5605606 0.99950194 1.1550374 1.2131103 1.004448 1.09994 0.9751688 1.2096559 1.005015 1.1285079 1.1547852 1.0830427 1.1792995 0.9759054 1.0387783 1.1489985 1.0050297 1.04131 1.1274333 0.9047709 1.1257026 1.1287123 0.8709389 1.212934 1.0734422 0.976056 1.0029277 1.0727491 1.18305 1.0575267 0.97340786 1.1283607 0.97142875 1.2068343 1.0255868 0.87284887 1.1265498 0.90473676 1.208206 0.94981533 1.0637549 0.985658 1.1242031 1.1324259 1.187122 1.0562938 0.90685326 1.1817354 0.98837745 0.94884115 0.9751475
0.5615616 0.99966145 1.1552958 1.2133062 1.0046037 1.1001589 0.9753544 1.2098567 1.0051723 1.128797 1.154936 1.083158 1.1795219 0.97593766 1.0390431 1.1492414 1.0051907 1.0415673 1.1276144 0.9048569 1.1259756 1.1288934 0.8710514 1.2131345 1.0736909 0.97624207 1.0031316 1.0729992 1.1832726 1.0576258 0.9734359 1.1285291 0.97145694 1.207033 1.0257642 0.87296546 1.1268274 0.90482545 1.208406 0.9500177 1.0638562 0.98588115 1.1244857 1.132711 1.1873494 1.056438 0.9069465 1.1819617 0.98859906 0.9490473 0.97533554
0.5625626 0.99982095 1.1555533 1.2135013 1.0047601 1.1003771 0.97553957 1.2100567 1.00533 1.1290854 1.1550858 1.083273 1.1797433 0.97596955 1.0393074 1.1494837 1.0053515 1.0418241 1.1277951 0.9049428 1.1262481 1.1290734 0.8711635 1.2133346 1.0739388 0.9764286 1.0033345 1.0732487 1.1834943 1.057725 0.9734641 1.1286968 0.9714856 1.2072313 1.0259413 0.8730814 1.1271044 0.90491426 1.2086053 0.9502199 1.0639575 0.98610455 1.1247677 1.1329954 1.1875759 1.0565815 0.90703964 1.1821873 0.98881984 0.949254 0.9755232
0.5635636 0.99997973 1.1558101 1.2136958 1.0049164 1.1005945 0.975724 1.2102557 1.0054877 1.1293727 1.1552352 1.0833876 1.1799644 0.9760014 1.0395706 1.1497251 1.0055119 1.0420804 1.1279744 0.9050285 1.1265197 1.1292529 0.8712756 1.213534 1.0741856 0.9766147 1.0035372 1.0734968 1.1837151 1.0578235 0.97349167 1.1288648 0.9715135 1.2074289 1.0261176 0.8731971 1.1273801 0.9050026 1.2088041 0.9504225 1.0640582 0.9863274 1.1250488 1.1332787 1.1878018 1.0567247 0.90713227 1.182412 0.9890409 0.94946015 0.9757103
0.5645646 1.0001382 1.1560662 1.2138895 1.0050726 1.1008112 0.9759082 1.2104542 1.0056453 1.1296592 1.1553841 1.0835017 1.1801847 0.9760331 1.0398335 1.149966 1.0056716 1.0423363 1.1281532 0.90511394 1.1267905 1.1294317 0.87138724 1.2137327 1.0744314 0.97680104 1.0037392 1.0737448 1.1839356 1.0579216 0.97351944 1.1290321 0.9715419 1.2076261 1.0262935 0.87331265 1.1276554 0.90509075 1.2090023 0.9506249 1.0641587 0.9865503 1.1253291 1.1335613 1.188027 1.0568671 0.9072246 1.1826361 0.9892618 0.94966674 0.9758968
0.5655656 1.0002961 1.156321 1.2140827 1.0052291 1.1010267 0.9760916 1.210652 1.0058033 1.1299447 1.1555319 1.0836153 1.1804044 0.97606444 1.0400962 1.1502062 1.0058309 1.0425913 1.1283312 0.9051993 1.1270605 1.1296095 0.871499 1.2139306 1.0746766 0.9769876 1.0039403 1.0739912 1.184155 1.0580195 0.9735471 1.1291994 0.9715698 1.2078222 1.0264689 0.873428 1.1279298 0.9051788 1.2091994 0.95082754 1.0642588 0.9867731 1.1256087 1.1338427 1.1882513 1.0570092 0.90731704 1.1828597 0.98948216 0.94987327 0.976083
0.5665666 1.0004537 1.1565753 1.2142751 1.0053859 1.1012417 0.9762747 1.2108489 1.0059615 1.1302292 1.1556795 1.0837286 1.1806235 0.97609556 1.0403582 1.1504457 1.0059896 1.0428466 1.1285087 0.9052842 1.1273301 1.1297866 0.87161 1.2141278 1.0749208 0.97717404 1.0041411 1.0742369 1.1843736 1.0581169 0.9735745 1.1293663 0.97159755 1.2080182 1.0266435 0.87354296 1.1282036 0.9052663 1.2093964 0.9510305 1.0643582 0.9869958 1.1258875 1.1341236 1.188475 1.0571508 0.9074087 1.1830826 0.989703 0.95007986 0.9762683
0.5675676 1.0006107 1.1568286 1.2144672 1.0055429 1.1014557 0.97645706 1.211045 1.00612 1.1305127 1.1558261 1.0838413 1.1808419 0.9761266 1.0406195 1.1506847 1.006148 1.0431007 1.1286854 0.905369 1.1275984 1.1299629 0.8717211 1.2143245 1.0751641 0.97736037 1.0043412 1.0744816 1.1845914 1.0582142 0.9736018 1.1295327 0.971625 1.2082134 1.0268177 0.87365746 1.1284765 0.90535367 1.2095926 0.9512334 1.0644575 0.9872184 1.1261655 1.1344033 1.1886978 1.0572921 0.9075007 1.1833044 0.9899236 0.95028627 0.9764533
0.5685686 1.0007671 1.1570812 1.214658 1.0056998 1.1016686 0.976639 1.2112402 1.0062782 1.1307956 1.1559721 1.0839537 1.1810596 0.97615755 1.0408804 1.150923 1.0063055 1.0433545 1.128861 0.9054536 1.1278666 1.1301386 0.8718319 1.2145203 1.0754066 0.97754693 1.0045406 1.0747254 1.1848086 1.0583111 0.9736285 1.129699 0.97165245 1.2084079 1.026991 0.8737717 1.1287487 0.9054409 1.2097882 0.9514362 1.0645564 0.98744047 1.1264427 1.1346825 1.1889199 1.0574324 0.90759194 1.1835259 0.990144 0.950493 0.9766376
0.5695696 1.0009229 1.1573329 1.2148488 1.0058572 1.1018808 0.9768201 1.211435 1.0064374 1.1310776 1.1561174 1.0840657 1.1812768 0.976188 1.0411409 1.1511607 1.0064626 1.043608 1.1290362 0.9055379 1.1281337 1.1303136 0.8719423 1.2147154 1.0756481 0.9777337 1.0047393 1.0749683 1.185025 1.0584077 0.9736557 1.1298648 0.9716797 1.2086024 1.027164 0.87388575 1.1290205 0.90552783 1.2099832 0.95163953 1.0646548 0.9876627 1.1267191 1.1349608 1.1891415 1.0575726 0.9076829 1.1837465 0.9903642 0.95069975 0.9768213
0.5705706 1.0010782 1.1575838 1.2150387 1.0060147 1.1020923 0.9770011 1.2116284 1.0065963 1.1313584 1.156262 1.084177 1.1814933 0.9762187 1.0414008 1.1513978 1.0066192 1.0438609 1.1292106 0.9056221 1.1284003 1.1304879 0.87205255 1.2149098 1.0758889 0.9779204 1.0049373 1.0752105 1.1852407 1.0585039 0.97368234 1.1300308 0.9717069 1.2087955 1.0273361 0.8739997 1.1292913 0.90561473 1.2101774 0.95184267 1.064753 0.98788494 1.1269948 1.1352382 1.189362 1.0577121 0.9077738 1.1839664 0.9905846 0.9509064 0.97700447
0.5715716 1.0012333 1.1578339 1.215228 1.0061723 1.1023028 0.9771813 1.2118216 1.0067555 1.1316384 1.1564059 1.0842881 1.1817092 0.9762487 1.0416602 1.1516342 1.0067754 1.0441133 1.1293842 0.9057059 1.1286662 1.1306612 0.8721627 1.2151036 1.0761287 0.9781074 1.0051348 1.0754516 1.1854556 1.0585995 0.97370917 1.130196 0.9717337 1.2089883 1.0275078 0.8741134 1.1295614 0.9057011 1.2103713 0.9520461 1.0648507 0.98810685 1.1272697 1.1355149 1.189582 1.0578513 0.90786433 1.1841857 0.99080485 0.95111334 0.9771872
0.5725726 1.0013876 1.1580832 1.2154166 1.00633 1.1025127 0.97736096 1.2120137 1.0069149 1.1319175 1.1565495 1.0843987 1.1819245 0.97627896 1.0419185 1.1518704 1.006931 1.0443654 1.129557 0.9057896 1.1289312 1.1308342 0.87227225 1.215297 1.0763674 0.97829443 1.0053318 1.0756916 1.1856698 1.0586948 0.9737357 1.1303613 0.9717607 1.2091805 1.0276788 0.8742266 1.1298306 0.9057872 1.2105641 0.95224965 1.0649482 0.9883288 1.1275439 1.1357903 1.1898013 1.0579897 0.90795445 1.1844044 0.9910247 0.95132023 0.9773691
0.5735736 1.0015419 1.1583316 1.2156044 1.006488 1.1027213 0.9775401 1.2122053 1.0070744 1.1321957 1.1566921 1.084509 1.1821394 0.97630864 1.0421771 1.1521055 1.0070862 1.0446168 1.1297293 0.9058732 1.1291957 1.1310061 0.87238204 1.2154895 1.0766054 0.9784815 1.0055279 1.075931 1.1858832 1.0587897 0.97376215 1.1305262 0.9717875 1.2093723 1.0278492 0.87433964 1.1300993 0.90587354 1.2107567 0.9524535 1.0650449 0.988551 1.1278174 1.1360652 1.1900196 1.0581276 0.9080444 1.1846223 0.9912447 0.9515273 0.9775508
0.5745746 1.001695 1.1585793 1.2157918 1.0066464 1.1029295 0.9777186 1.2123958 1.0072342 1.1324729 1.1568341 1.0846184 1.1823534 0.9763385 1.0424347 1.15234 1.0072409 1.0448679 1.1299005 0.90595627 1.1294593 1.1311774 0.8724911 1.2156811 1.0768429 0.9786687 1.0057234 1.0761693 1.186096 1.0588844 0.9737879 1.1306908 0.9718137 1.2095633 1.0280191 0.8744521 1.1303673 0.90595925 1.2109485 0.9526571 1.0651413 0.9887724 1.1280899 1.1363392 1.1902375 1.0582652 0.90813404 1.1848392 0.9914648 0.9517343 0.9777316
0.5755756 1.0018479 1.1588259 1.2159786 1.0068048 1.1031365 0.97789663 1.2125859 1.0073943 1.1327494 1.1569752 1.0847278 1.1825669 0.9763676 1.0426922 1.1525741 1.0073948 1.0451185 1.130071 0.90603906 1.1297221 1.131348 0.8726 1.2158723 1.0770789 0.9788557 1.0059183 1.0764068 1.1863078 1.0589788 0.97381413 1.1308553 0.97183996 1.2097536 1.0281881 0.8745646 1.1306344 0.9060445 1.2111398 0.9528612 1.0652375 0.9889944 1.1283619 1.1366125 1.1904545 1.0584024 0.9082233 1.1850561 0.9916845 0.9519416 0.97791207
0.5765766 1.0020003 1.1590717 1.2161648 1.0069636 1.1033425 0.9780739 1.2127749 1.0075547 1.1330249 1.1571158 1.0848364 1.1827798 0.9763969 1.042949 1.1528075 1.0075485 1.0453687 1.1302407 0.9061217 1.1299845 1.1315178 0.87270844 1.2160629 1.0773143 0.9790433 1.0061123 1.0766432 1.1865191 1.0590724 0.9738397 1.1310191 0.97186613 1.2099435 1.0283569 0.8746764 1.130901 0.9061297 1.2113305 0.95306545 1.065333 0.98921627 1.128633 1.1368848 1.1906707 1.0585387 0.9083121 1.1852719 0.9919044 0.95214874 0.97809184
0.5775776 1.0021522 1.1593169 1.2163503 1.0071225 1.1035479 0.9782507 1.2129633 1.0077155 1.1332995 1.1572559 1.0849446 1.1829922 0.97642606 1.0432051 1.1530405 1.0077014 1.0456184 1.1304102 0.90620434 1.130246 1.1316868 0.87281704 1.2162526 1.0775487 0.9792308 1.0063059 1.0768787 1.1867294 1.059166 0.97386557 1.1311834 0.97189236 1.210133 1.0285249 0.87478787 1.1311668 0.9062147 1.2115206 0.95326984 1.0654284 0.9894377 1.1289034 1.1371562 1.1908865 1.0586747 0.9084009 1.1854872 0.99212414 0.9523562 0.9782708
0.5785786 1.0023035 1.1595614 1.2165353 1.0072819 1.1037525 0.9784267 1.2131509 1.0078764 1.133573 1.1573952 1.0850523 1.1832037 0.9764547 1.0434608 1.153273 1.0078537 1.0458677 1.130578 0.9062865 1.130507 1.131855 0.87292504 1.2164415 1.0777824 0.9794187 1.0064988 1.0771133 1.186939 1.0592589 0.973891 1.1313468 0.97191775 1.2103217 1.028692 0.8748995 1.1314319 0.90629923 1.21171 0.95347446 1.065523 0.9896595 1.1291728 1.1374271 1.1911013 1.0588101 0.9084893 1.1857015 0.99234414 0.9525637 0.9784497
0.5795796 1.0024544 1.1598049 1.2167196 1.0074413 1.1039559 0.9786025 1.2133378 1.0080372 1.1338458 1.1575338 1.0851597 1.1834147 0.97648335 1.0437161 1.1535046 1.0080055 1.0461166 1.1307455 0.9063684 1.1307671 1.1320226 0.8730329 1.2166302 1.0780151 0.97960633 1.0066911 1.077347 1.1871481 1.0593518 0.97391623 1.1315103 0.97194344 1.2105098 1.0288589 0.8750103 1.1316963 0.9063836 1.2118989 0.9536792 1.0656176 0.9898811 1.1294417 1.1376969 1.1913154 1.0589448 0.9085773 1.1859154 0.9925641 0.9527713 0.97862744
0.5805806 1.0026046 1.1600478 1.2169032 1.0076008 1.1041588 0.9787776 1.2135239 1.0081986 1.1341176 1.1576717 1.0852664 1.1836253 0.97651136 1.0439711 1.1537358 1.0081568 1.0463651 1.1309124 0.9064503 1.1310266 1.1321893 0.87314045 1.216818 1.0782468 0.97979426 1.0068824 1.0775799 1.1873562 1.059444 0.9739411 1.1316736 0.97196865 1.2106974 1.0290251 0.8751212 1.1319599 0.9064677 1.212087 0.9538843 1.0657115 0.9901026 1.1297101 1.1379659 1.1915289 1.059079 0.90866506 1.1861285 0.99278367 0.9529791 0.97880507
0.5815816 1.0027541 1.1602896 1.2170863 1.0077608 1.1043606 0.97895217 1.2137091 1.0083604 1.1343888 1.157809 1.0853727 1.1838351 0.9765395 1.0442253 1.1539664 1.0083075 1.0466129 1.1310782 0.9065317 1.1312857 1.1323553 0.87324786 1.2170051 1.078478 0.9799825 1.0070734 1.0778118 1.1875641 1.0595357 0.97396624 1.1318363 0.9719939 1.2108846 1.0291901 0.87523156 1.1322234 0.9065517 1.2122747 0.9540895 1.065805 0.9903241 1.1299775 1.1382343 1.1917413 1.0592129 0.9087525 1.1863413 0.9930033 0.95318687 0.97898173
0.5825826 1.0029035 1.1605308 1.2172687 1.0079212 1.1045616 0.97912574 1.2138935 1.0085224 1.1346587 1.1579454 1.0854784 1.1840445 0.97656727 1.0444791 1.1541965 1.0084577 1.0468606 1.1312433 0.9066129 1.1315439 1.1325207 0.8733546 1.2171913 1.078708 0.9801705 1.0072637 1.0780426 1.1877706 1.0596272 0.9739906 1.1319989 0.9720187 1.2110713 1.029355 0.8753416 1.1324856 0.9066349 1.2124616 0.95429486 1.0658982 0.9905455 1.1302441 1.1385016 1.1919535 1.0593461 0.9088395 1.1865528 0.9932231 0.95339495 0.9791578
0.5835836 1.003052 1.1607711 1.2174506 1.0080816 1.1047617 0.9792992 1.2140772 1.0086846 1.134928 1.1580813 1.0855837 1.1842532 0.9765949 1.0447322 1.154426 1.0086073 1.0471075 1.1314082 0.9066938 1.1318012 1.1326852 0.8734615 1.2173775 1.078937 0.9803592 1.007453 1.0782727 1.1879767 1.0597181 0.9740153 1.1321617 0.97204363 1.211257 1.0295191 0.87545145 1.1327473 0.9067185 1.212648 0.9545004 1.0659908 0.9907671 1.13051 1.1387683 1.1921648 1.0594786 0.90892625 1.186764 0.9934429 0.9536031 0.9793332
0.5845846 1.0032 1.1610107 1.2176319 1.0082424 1.1049609 0.9794719 1.2142602 1.0088472 1.1351963 1.1582165 1.0856887 1.1844611 0.97662234 1.0449852 1.1546549 1.0087562 1.0473543 1.1315718 0.9067746 1.1320583 1.132849 0.87356794 1.2175627 1.0791655 0.9805478 1.0076419 1.0785017 1.188182 1.0598087 0.97403955 1.1323237 0.9720682 1.2114425 1.0296826 0.8755609 1.1330082 0.90680146 1.2128341 0.95470643 1.0660831 0.99098855 1.1307753 1.1390342 1.1923753 1.0596107 0.9090129 1.1869744 0.99366283 0.9538114 0.9795083
0.5855856 1.0033476 1.1612494 1.2178125 1.0084038 1.1051594 0.9796438 1.2144427 1.0090102 1.1354637 1.1583511 1.0857931 1.184669 0.97664934 1.0452375 1.1548834 1.0089048 1.0476009 1.1317346 0.90685505 1.1323144 1.133012 0.8736741 1.2177472 1.0793927 0.9807366 1.0078301 1.0787299 1.1883866 1.059899 0.9740636 1.1324861 0.9720926 1.2116272 1.0298456 0.87566984 1.1332687 0.9068841 1.2130193 0.95491284 1.0661751 0.9912103 1.1310397 1.1392994 1.1925855 1.0597422 0.90909886 1.1871842 0.9938828 0.95402 0.9796827
0.5865866 1.0034945 1.1614873 1.2179925 1.0085647 1.1053568 0.9798153 1.214624 1.0091734 1.1357303 1.1584847 1.0858971 1.1848761 0.9766762 1.0454893 1.1551112 1.0090528 1.0478466 1.1318967 0.90693516 1.13257 1.1331742 0.8737801 1.2179312 1.0796194 0.9809256 1.0080173 1.0789571 1.1885905 1.0599886 0.97408736 1.132648 0.9721167 1.2118114 1.0300075 0.87577856 1.1335282 0.9069663 1.213204 0.95511895 1.0662661 0.99143165 1.1313035 1.1395633 1.1927946 1.0598731 0.9091845 1.1873934 0.9941024 0.9542287 0.9798564
0.5875876 1.0036409 1.1617247 1.218172 1.0087267 1.1055536 0.97998595 1.2148048 1.0093371 1.1359961 1.1586177 1.0860003 1.1850826 0.9767027 1.0457408 1.1553386 1.0092 1.048092 1.1320584 0.90701526 1.132825 1.1333357 0.8738855 1.2181141 1.0798451 0.9811149 1.0082041 1.0791833 1.1887937 1.0600779 0.97411096 1.1328095 0.97214067 1.211995 1.0301694 0.87588704 1.1337874 0.90704876 1.213388 0.95532584 1.066357 0.9916532 1.1315668 1.1398268 1.1930029 1.0600036 0.90927 1.187602 0.9943222 0.9544374 0.9800295
0.5885886 1.0037867 1.1619611 1.218351 1.0088887 1.1057492 0.98015594 1.2149847 1.009501 1.1362606 1.15875 1.0861031 1.1852882 0.9767287 1.0459919 1.1555657 1.0093465 1.0483375 1.1322186 0.9070949 1.133079 1.1334966 0.87399054 1.2182968 1.0800698 0.98130405 1.0083905 1.0794086 1.1889958 1.0601668 0.9741343 1.1329708 0.97216415 1.2121782 1.0303302 0.87599504 1.1340458 0.9071305 1.2135717 0.95553267 1.0664474 0.9918748 1.131829 1.1400894 1.1932108 1.0601335 0.9093551 1.1878097 0.9945423 0.9546465 0.9802016
0.5895896 1.0039319 1.1621969 1.2185292 1.0090512 1.1059442 0.9803257 1.2151641 1.009665 1.1365246 1.1588819 1.0862056 1.1854937 0.9767551 1.0462422 1.1557919 1.0094929 1.048582 1.1323786 0.9071743 1.1333327 1.1336565 0.87409586 1.2184786 1.0802935 0.9814939 1.0085757 1.079633 1.1891977 1.0602552 0.97415745 1.1331322 0.9721879 1.2123607 1.0304904 0.87610275 1.1343035 0.90721184 1.2137543 0.95573986 1.0665373 0.9920963 1.1320907 1.1403513 1.1934179 1.0602626 0.90944 1.188017 0.99476224 0.9548556 0.9803739
0.5905906 1.0040766 1.1624318 1.2187072 1.0092137 1.1061381 0.9804946 1.2153424 1.0098295 1.1367874 1.1590129 1.0863072 1.1856984 0.97678065 1.046492 1.1560177 1.0096383 1.0488263 1.1325376 0.9072534 1.1335858 1.1338158 0.8742002 1.2186599 1.0805163 0.98168343 1.0087602 1.0798564 1.1893988 1.0603433 0.9741806 1.1332933 0.972211 1.2125428 1.0306499 0.87621033 1.1345606 0.9072932 1.2139367 0.95594746 1.0666268 0.99231803 1.1323516 1.1406124 1.1936243 1.0603913 0.9095242 1.1882235 0.99498254 0.9550651 0.9805449
0.5915916 1.0042206 1.1626657 1.2188842 1.0093769 1.1063312 0.98066294 1.2155199 1.0099946 1.1370498 1.1591432 1.0864085 1.1859026 0.9768062 1.0467417 1.1562431 1.0097833 1.0490702 1.1326959 0.9073323 1.1338383 1.1339743 0.87430453 1.2188406 1.0807388 0.9818736 1.0089443 1.080079 1.189599 1.0604309 0.97420317 1.1334541 0.972234 1.2127246 1.0308087 0.876317 1.1348171 0.90737426 1.2141187 0.95615506 1.0667158 0.9925398 1.132612 1.1408726 1.19383 1.0605193 0.90960854 1.1884292 0.99520254 0.9552748 0.98071545
0.5925926 1.0043644 1.1628988 1.2190609 1.0095401 1.1065236 0.98083055 1.2156968 1.01016 1.1373111 1.1592728 1.0865095 1.1861063 0.9768315 1.0469908 1.1564679 1.0099276 1.0493138 1.1328535 0.9074111 1.1340901 1.1341321 0.87440866 1.2190206 1.0809596 0.9820638 1.0091276 1.0803006 1.1897987 1.060518 0.97422576 1.1336151 0.972257 1.2129053 1.0309671 0.8764239 1.135073 0.90745485 1.2142998 0.9563632 1.0668042 0.9927616 1.1328714 1.1411322 1.1940354 1.0606469 0.90969205 1.1886348 0.9954225 0.95548457 0.9808852
0.5935936 1.0045072 1.1631315 1.219237 1.009704 1.1067147 0.9809975 1.215873 1.0103253 1.1375716 1.1594018 1.0866097 1.1863092 0.9768564 1.0472393 1.156692 1.0100714 1.0495569 1.1330101 0.90748954 1.1343411 1.134289 0.87451243 1.2192001 1.08118 0.98225427 1.0093099 1.0805213 1.1899977 1.0606046 0.9742482 1.1337756 0.9722796 1.2130859 1.0311246 0.87653005 1.135328 0.9075353 1.2144804 0.95657134 1.0668924 0.9929833 1.1331303 1.1413908 1.1942394 1.060774 0.90977556 1.1888393 0.9956429 0.9556945 0.98105454
0.5945946 1.0046495 1.1633635 1.2194123 1.0098681 1.1069055 0.981164 1.2160484 1.0104916 1.1378312 1.15953 1.0867091 1.186512 0.976881 1.0474879 1.156916 1.0102147 1.0497998 1.1331661 0.90756744 1.1345917 1.1344453 0.87461585 1.2193787 1.0813993 0.9824452 1.0094919 1.0807409 1.1901958 1.0606908 0.9742702 1.1339358 0.9723017 1.2132659 1.0312816 0.87663597 1.1355826 0.90761536 1.2146606 0.95678025 1.06698 0.9932053 1.1333885 1.1416489 1.1944431 1.0609003 0.90985847 1.1890433 0.9958633 0.95590496 0.9812233
0.5955956 1.0047914 1.1635942 1.2195873 1.0100328 1.107095 0.98133 1.216223 1.0106581 1.1380897 1.1596577 1.0868087 1.1867138 0.9769057 1.0477356 1.1571394 1.010357 1.0500422 1.1333214 0.90764534 1.1348417 1.1346008 0.874719 1.219557 1.0816178 0.9826363 1.009673 1.0809598 1.1903934 1.0607766 0.97429216 1.1340961 0.97232425 1.2134452 1.0314379 0.8767414 1.1358367 0.9076953 1.2148402 0.9569892 1.067067 0.99342734 1.133646 1.141906 1.1946459 1.0610259 0.90994114 1.1892467 0.9960838 0.95611537 0.9813913
0.5965966 1.0049325 1.1638247 1.2197614 1.0101976 1.1072838 0.98149484 1.2163969 1.0108249 1.1383476 1.1597846 1.0869071 1.1869155 0.97692955 1.0479826 1.1573622 1.0104992 1.0502846 1.1334758 0.9077229 1.135091 1.1347555 0.87482166 1.2197343 1.0818355 0.98282754 1.0098535 1.0811775 1.19059 1.0608616 0.9743138 1.1342561 0.9723462 1.2136242 1.0315932 0.87684673 1.13609 0.9077747 1.2150189 0.9571987 1.0671536 0.9936491 1.1339028 1.1421623 1.1948485 1.061151 0.91002333 1.1894492 0.9963044 0.9563261 0.9815586
0.5975976 1.0050731 1.164054 1.2199353 1.0103627 1.1074716 0.9816594 1.21657 1.0109923 1.1386045 1.1599107 1.0870053 1.1871165 0.97695345 1.0482299 1.1575847 1.0106404 1.050526 1.1336296 0.90780026 1.13534 1.1349096 0.87492436 1.2199113 1.0820522 0.9830189 1.0100329 1.0813944 1.1907864 1.0609467 0.97433525 1.1344161 0.9723679 1.2138023 1.0317482 0.87695163 1.1363429 0.9078536 1.2151972 0.9574084 1.0672395 0.9938715 1.1341588 1.1424181 1.19505 1.0612758 0.9101052 1.1896514 0.9965249 0.9565372 0.98172534
0.5985986 1.0052133 1.1642828 1.2201085 1.0105284 1.1076586 0.9818235 1.2167425 1.01116 1.1388607 1.1600363 1.087103 1.1873169 0.9769772 1.0484761 1.1578066 1.0107814 1.0507675 1.1337825 0.9078773 1.1355882 1.1350627 0.8750266 1.2200875 1.0822681 0.98321086 1.0102121 1.0816104 1.1909816 1.0610311 0.97435665 1.1345757 0.97238946 1.2139803 1.0319024 0.877056 1.1365949 0.90793264 1.2153751 0.9576185 1.0673254 0.99409384 1.1344143 1.1426729 1.195251 1.0613998 0.9101867 1.1898528 0.9967458 0.95674855 0.98189145
0.5995996 1.0053525 1.1645108 1.2202814 1.0106947 1.1078446 0.98198634 1.216914 1.0113281 1.1391159 1.160161 1.0872 1.1875169 0.97700024 1.048722 1.1580281 1.0109215 1.0510085 1.1339346 0.907954 1.1358356 1.1352153 0.87512857 1.2202631 1.082483 0.9834029 1.0103902 1.0818255 1.1911765 1.0611149 0.97437745 1.1347353 0.97241056 1.2141577 1.0320559 0.8771602 1.1368467 0.908011 1.2155523 0.95782876 1.0674105 0.9943161 1.1346693 1.142927 1.1954514 1.061523 0.91026795 1.1900536 0.99696654 0.95696 0.98205656
0.6006006 1.0054915 1.164738 1.2204534 1.0108612 1.1080298 0.98214895 1.2170851 1.0114967 1.1393704 1.1602851 1.0872966 1.1877164 0.9770235 1.0489676 1.1582491 1.011061 1.0512491 1.1340858 0.9080305 1.1360826 1.135367 0.8752301 1.2204381 1.082697 0.98359543 1.0105678 1.0820396 1.1913706 1.0611984 0.9743982 1.1348948 0.9724319 1.2143345 1.032209 0.87726396 1.1370972 0.90808934 1.2157292 0.95803964 1.0674951 0.99453884 1.1349232 1.1431805 1.1956509 1.0616459 0.9103486 1.1902537 0.99718785 0.957172 0.9822214
0.6016016 1.0056297 1.1649647 1.2206249 1.0110279 1.1082141 0.9823108 1.2172551 1.0116657 1.139624 1.1604085 1.0873924 1.1879152 0.9770461 1.0492128 1.1584696 1.0112 1.0514895 1.1342361 0.90810657 1.1363289 1.1355178 0.87533146 1.2206126 1.0829102 0.9837879 1.0107446 1.0822526 1.1915637 1.0612812 0.9744184 1.1350541 0.97245216 1.2145108 1.0323609 0.8773674 1.1373475 0.90816724 1.2159052 0.958251 1.0675793 0.9947611 1.1351768 1.1434332 1.1958501 1.061768 0.9104289 1.1904533 0.99740905 0.95738393 0.98238564
0.6026026 1.0057673 1.1651905 1.220796 1.0111951 1.1083977 0.98247206 1.2174246 1.0118349 1.1398766 1.1605313 1.087488 1.1881136 0.9770687 1.0494573 1.1586897 1.0113382 1.0517294 1.1343862 0.90818256 1.1365747 1.135668 0.8754325 1.2207862 1.0831224 0.98398083 1.0109208 1.0824648 1.1917565 1.0613636 0.9744388 1.1352134 0.97247297 1.2146864 1.0325125 0.8774704 1.1375973 0.9082447 1.2160809 0.95846236 1.0676628 0.9949842 1.1354296 1.1436853 1.1960484 1.0618898 0.91050905 1.1906523 0.99763054 0.9575963 0.9825491
0.6036036 1.0059043 1.1654154 1.2209662 1.0113627 1.1085801 0.98263264 1.2175932 1.0120049 1.1401286 1.1606532 1.087583 1.1883113 0.9770907 1.0497018 1.1589096 1.0114759 1.0519689 1.1345353 0.9082583 1.1368201 1.1358175 0.8755332 1.2209594 1.083334 0.98417413 1.0110961 1.0826762 1.1919487 1.0614455 0.9744588 1.1353724 0.9724933 1.2148615 1.0326633 0.8775732 1.1378467 0.90832233 1.2162558 0.9586742 1.0677459 0.99520713 1.1356817 1.1439365 1.1962458 1.0620106 0.91058886 1.1908506 0.9978517 0.95780885 0.9827117
0.6046046 1.0060407 1.1656399 1.2211362 1.011531 1.108762 0.98279244 1.217761 1.0121752 1.1403797 1.1607747 1.0876771 1.1885087 0.97711253 1.049946 1.1591288 1.0116131 1.0522082 1.1346833 0.90833384 1.1370647 1.1359663 0.8756338 1.2211319 1.0835446 0.9843677 1.0112705 1.0828867 1.1921399 1.0615271 0.9744785 1.1355313 0.9725132 1.2150366 1.0328137 0.8776754 1.1380951 0.90839934 1.2164305 0.9588864 1.0678287 0.99542993 1.135933 1.1441867 1.1964431 1.0621312 0.9106683 1.1910481 0.9980734 0.9580217 0.9828737
0.6056056 1.006177 1.1658635 1.2213057 1.0116994 1.108943 0.982952 1.2179284 1.0123457 1.14063 1.1608955 1.0877712 1.1887058 0.9771342 1.0501894 1.1593474 1.0117496 1.0524476 1.134831 0.90840924 1.1373088 1.1361144 0.875734 1.2213038 1.0837543 0.9845616 1.0114448 1.0830963 1.1923306 1.0616081 0.97449803 1.1356901 0.9725332 1.2152108 1.0329632 0.8777774 1.1383431 0.908476 1.2166046 0.9590992 1.0679108 0.9956532 1.1361842 1.1444366 1.1966393 1.0622509 0.9107475 1.1912454 0.9982953 0.958235 0.9830353
0.6066066 1.0063121 1.1660863 1.2214749 1.0118685 1.1091229 0.9831105 1.2180947 1.0125172 1.1408796 1.1610154 1.0878644 1.1889021 0.97715545 1.0504324 1.159566 1.0118853 1.0526859 1.1349777 0.90848416 1.1375524 1.1362617 0.87583363 1.2214754 1.083963 0.98475564 1.011618 1.0833048 1.1925206 1.0616888 0.9745172 1.1358488 0.97255284 1.2153847 1.033112 0.877879 1.1385903 0.90855235 1.216778 0.959312 1.0679926 0.9958764 1.1364344 1.1446855 1.1968352 1.0623702 0.9108259 1.1914418 0.99851716 0.95844835 0.983196
0.6076076 1.0064468 1.1663084 1.2216432 1.0120379 1.1093022 0.98326874 1.2182604 1.0126884 1.1411281 1.1611347 1.0879571 1.1890979 0.9771765 1.050675 1.159784 1.0120208 1.0529243 1.1351238 0.9085586 1.1377956 1.1364081 0.87593293 1.2216463 1.084171 0.98495007 1.0117905 1.0835124 1.1927099 1.061769 0.9745363 1.1360072 0.97257227 1.2155582 1.0332601 0.8779799 1.1388373 0.90862864 1.216951 0.95952535 1.0680739 0.9960996 1.136684 1.1449338 1.1970302 1.0624888 0.9109042 1.1916379 0.99873924 0.95866215 0.98335624
0.6086086 1.0065811 1.1665298 1.2218109 1.0122074 1.1094804 0.9834261 1.2184258 1.0128603 1.1413759 1.1612535 1.0880498 1.1892934 0.9771974 1.0509174 1.1600015 1.0121555 1.0531623 1.1352689 0.908633 1.138038 1.136554 0.87603235 1.2218164 1.084378 0.9851446 1.0119624 1.0837193 1.1928988 1.0618488 0.97455513 1.1361656 0.9725913 1.2157308 1.0334077 0.87808096 1.1390836 0.9087044 1.2171235 0.95973897 1.0681546 0.9963235 1.136933 1.1451817 1.1972244 1.0626068 0.91098213 1.1918331 0.9989612 0.95887613 0.98351574
0.6096096 1.0067146 1.1667506 1.2219782 1.0123776 1.109658 0.9835831 1.2185898 1.0130327 1.1416228 1.1613715 1.0881417 1.1894883 0.97721756 1.0511591 1.1602185 1.0122896 1.0533999 1.1354135 0.90870726 1.1382798 1.136699 0.8761312 1.2219859 1.0845842 0.9853395 1.0121337 1.0839252 1.1930867 1.0619279 0.97457373 1.136324 0.97261035 1.2159032 1.0335546 0.8781814 1.1393292 0.9087799 1.2172953 0.95995295 1.0682349 0.996547 1.1371813 1.1454284 1.1974183 1.0627244 0.91105974 1.1920279 0.99918365 0.9590904 0.98367476
0.6106106 1.0068477 1.1669706 1.2221451 1.0125481 1.1098347 0.983739 1.2187535 1.0132053 1.1418691 1.161489 1.0882328 1.1896827 0.97723794 1.0514009 1.1604353 1.012423 1.0536373 1.1355574 0.90878105 1.1385212 1.1368434 0.8762299 1.2221551 1.08479 0.98553485 1.0123041 1.0841303 1.1932743 1.0620067 0.97459215 1.1364821 0.9726291 1.2160752 1.033701 0.8782817 1.1395744 0.90885514 1.2174667 0.9601671 1.0683147 0.9967708 1.1374288 1.1456745 1.1976117 1.062841 0.9111371 1.1922221 0.9994061 0.9593049 0.9838331
0.6116116 1.0069801 1.16719 1.2223114 1.012719 1.1100104 0.9838948 1.2189163 1.0133787 1.1421145 1.1616058 1.0883236 1.1898766 0.97725785 1.0516421 1.1606516 1.0125558 1.0538745 1.1357005 0.9088548 1.1387621 1.136987 0.87632805 1.2223234 1.0849946 0.98573047 1.012474 1.0843343 1.193461 1.062085 0.97461045 1.1366403 0.9726475 1.2162466 1.0338464 0.8783815 1.139819 0.9089302 1.2176377 0.960382 1.068394 0.99699444 1.137676 1.1459198 1.1978041 1.0629576 0.911214 1.1924155 0.99962884 0.9595194 0.98399067
0.6126126 1.0071123 1.1674087 1.2224773 1.0128906 1.1101855 0.98404944 1.2190787 1.0135523 1.1423589 1.1617218 1.0884137 1.1900699 0.9772776 1.0518826 1.1608675 1.0126885 1.0541114 1.1358428 0.90892816 1.1390023 1.13713 0.87642616 1.2224913 1.0851982 0.9859261 1.0126431 1.0845374 1.1936471 1.0621631 0.9746282 1.1367983 0.9726658 1.2164176 1.0339913 0.87848085 1.1400629 0.9090048 1.2178081 0.96059716 1.068473 0.99721855 1.1379225 1.1461647 1.1979963 1.0630736 0.9112903 1.1926085 0.9998516 0.95973456 0.98414785
0.6136136 1.0072433 1.1676265 1.2226425 1.0130619 1.1103598 0.9842042 1.2192402 1.013726 1.1426029 1.1618372 1.0885036 1.190263 0.97729707 1.052123 1.1610825 1.0128204 1.0543478 1.1359844 0.90900147 1.139242 1.1372724 0.87652373 1.2226586 1.0854012 0.98612213 1.0128117 1.0847397 1.1938326 1.0622405 0.974646 1.136956 0.97268397 1.2165879 1.0341357 0.8785799 1.1403065 0.90907943 1.217978 0.96081257 1.0685513 0.99744236 1.1381683 1.1464086 1.1981875 1.0631888 0.9113667 1.192801 1.0000744 0.95995003 0.98430413
0.6146146 1.007374 1.1678439 1.2228073 1.0132338 1.1105332 0.9843579 1.2194009 1.0139004 1.1428459 1.161952 1.0885929 1.1904556 0.97731614 1.0523627 1.1612978 1.0129517 1.0545839 1.1361252 0.9090742 1.1394813 1.1374139 0.8766211 1.2228253 1.0856032 0.9863185 1.0129795 1.0849413 1.1940173 1.0623174 0.97466326 1.1371137 0.97270155 1.2167578 1.0342793 0.87867844 1.1405494 0.9091531 1.2181473 0.96102816 1.0686293 0.997667 1.1384135 1.1466519 1.1983783 1.0633036 0.9114425 1.1929928 1.0002975 0.9601655 0.98446035
0.6156156 1.0075043 1.1680604 1.2229716 1.0134068 1.1107056 0.98451084 1.2195611 1.0140755 1.1430882 1.1620661 1.0886817 1.1906474 0.9773349 1.0526028 1.1615124 1.0130823 1.05482 1.1362654 0.90914667 1.13972 1.1375549 0.8767183 1.2229916 1.0858047 0.98651516 1.0131465 1.0851419 1.1942015 1.0623941 0.9746804 1.1372713 0.9727193 1.2169275 1.0344225 0.8787769 1.1407919 0.90922683 1.2183164 0.9612442 1.0687068 0.99789125 1.1386582 1.1468947 1.1985683 1.0634178 0.9115181 1.1931843 1.0005208 0.9603813 0.9846153
0.6166166 1.0076339 1.1682764 1.2231356 1.0135794 1.1108775 0.9846634 1.2197205 1.0142504 1.1433296 1.1621797 1.0887699 1.1908388 0.9773537 1.0528419 1.1617266 1.0132126 1.0550553 1.136405 0.9092191 1.139958 1.1376951 0.8768151 1.2231572 1.0860053 0.98671204 1.0133129 1.0853417 1.1943853 1.0624702 0.97469765 1.1374288 0.9727366 1.2170966 1.0345647 0.87887514 1.1410336 0.90930074 1.2184848 0.9614607 1.068784 0.99811584 1.1389023 1.1471366 1.1987579 1.0635314 0.9115934 1.1933749 1.000744 0.9605975 0.9847702
0.6176176 1.0077631 1.1684915 1.2232988 1.0137526 1.1110483 0.9848154 1.2198794 1.0144261 1.1435702 1.1622927 1.0888579 1.19103 0.977372 1.0530806 1.1619406 1.0133421 1.0552907 1.1365439 0.90929115 1.1401957 1.1378345 0.87691164 1.2233223 1.0862048 0.9869091 1.0134789 1.0855404 1.1945683 1.062546 0.9747144 1.1375864 0.97275394 1.2172652 1.0347068 0.87897295 1.1412749 0.9093735 1.2186527 0.9616775 1.0688607 0.9983404 1.1391459 1.1473778 1.198947 1.0636445 0.9116682 1.1935651 1.0009673 0.96081376 0.98492414
0.6186186 1.0078918 1.168706 1.2234616 1.0139261 1.1112185 0.98496675 1.2200377 1.014602 1.1438103 1.1624051 1.088945 1.1912209 0.9773901 1.0533191 1.1621538 1.0134712 1.0555255 1.136682 0.90936303 1.1404328 1.1379734 0.877008 1.2234867 1.0864038 0.9871064 1.0136441 1.0857387 1.1947507 1.0626215 0.97473145 1.1377436 0.9727708 1.2174332 1.0348479 0.87907034 1.1415156 0.90944695 1.2188201 0.9618944 1.068937 0.9985651 1.1393886 1.1476187 1.1991351 1.063757 0.91174275 1.1937547 1.0011911 0.96103036 0.98507774
0.6196196 1.0080198 1.1689198 1.223624 1.0141 1.1113881 0.9851178 1.220195 1.0147783 1.1440496 1.1625168 1.0890319 1.191411 0.97740805 1.0535574 1.1623669 1.0136001 1.0557601 1.1368196 0.9094348 1.1406697 1.1381116 0.8771042 1.2236508 1.086602 0.98730445 1.0138086 1.0859361 1.1949325 1.0626962 0.97474784 1.137901 0.9727879 1.2176012 1.0349884 0.8791673 1.141756 0.9095198 1.218987 0.9621117 1.0690126 0.99878997 1.1396308 1.1478583 1.1993228 1.063869 0.91181695 1.1939439 1.0014145 0.96124715 0.9852307
0.6206206 1.0081474 1.1691332 1.2237859 1.0142742 1.1115566 0.9852678 1.220352 1.0149549 1.1442878 1.1626279 1.0891184 1.1916008 0.9774258 1.0537951 1.1625795 1.0137277 1.0559947 1.1369562 0.90950596 1.1409057 1.138249 0.8772 1.2238142 1.0867993 0.9875024 1.0139726 1.0861322 1.1951137 1.0627706 0.974764 1.1380581 0.9728043 1.2177684 1.0351286 0.8792644 1.1419957 0.9095919 1.2191534 0.96232957 1.0690881 0.9990152 1.1398724 1.1480978 1.1995101 1.0639806 0.91189075 1.1941324 1.0016387 0.96146435 0.9853831
0.6216216 1.0082743 1.1693457 1.223947 1.0144492 1.1117245 0.9854174 1.2205082 1.0151322 1.1445256 1.1627384 1.0892044 1.19179 0.97744304 1.0540328 1.1627917 1.0138552 1.0562288 1.1370922 0.9095773 1.1411412 1.1383858 0.8772954 1.2239769 1.0869958 0.98770046 1.0141357 1.0863279 1.1952941 1.0628448 0.97478026 1.1382152 0.9728208 1.2179353 1.0352678 0.8793608 1.1422348 0.90966403 1.2193196 0.9625478 1.0691628 0.99924016 1.1401135 1.1483364 1.1996965 1.0640916 0.9119644 1.1943204 1.0018625 0.96168184 0.98553467
0.6226226 1.0084008 1.1695573 1.2241081 1.0146244 1.1118915 0.98556644 1.2206634 1.0153097 1.1447626 1.1628482 1.0892895 1.1919789 0.97746027 1.0542698 1.1630036 1.0139822 1.0564625 1.1372275 0.9096484 1.1413763 1.1385219 0.8773907 1.2241392 1.0871915 0.9878993 1.0142984 1.0865225 1.1954739 1.0629184 0.97479594 1.138372 0.972837 1.2181017 1.0354066 0.879457 1.1424736 0.9097359 1.219485 0.962766 1.0692375 0.9994656 1.1403539 1.1485741 1.1998825 1.064202 0.9120375 1.1945081 1.0020865 0.96189916 0.9856857
0.6236236 1.0085268 1.1697687 1.2242686 1.0147995 1.1120579 0.98571503 1.2208186 1.0154876 1.1449988 1.1629575 1.0893747 1.1921673 0.97747725 1.0545063 1.163215 1.0141084 1.0566962 1.1373624 0.9097189 1.1416109 1.1386577 0.87748563 1.2243011 1.0873863 0.98809785 1.0144604 1.0867163 1.1956534 1.0629916 0.97481155 1.1385288 0.97285306 1.2182679 1.0355451 0.8795527 1.1427116 0.9098075 1.2196503 0.96298486 1.0693114 0.9996909 1.1405939 1.1488116 1.200068 1.0643119 0.91211057 1.194695 1.0023108 0.9621172 0.98583645
0.6246246 1.0086523 1.1699792 1.2244284 1.0149755 1.1122235 0.9858632 1.2209725 1.0156658 1.1452341 1.1630663 1.0894594 1.1923552 0.9774939 1.0547428 1.163426 1.0142343 1.0569293 1.1374964 0.90978944 1.1418451 1.1387924 0.8775803 1.2244624 1.0875804 0.988297 1.014622 1.0869097 1.1958323 1.0630646 0.9748273 1.1386858 0.97286916 1.2184333 1.0356827 0.87964845 1.1429495 0.9098791 1.2198147 0.9632038 1.0693853 0.9999163 1.1408335 1.1490483 1.2002525 1.0644214 0.9121835 1.1948814 1.0025353 0.9623353 0.98598653
0.6256256 1.0087774 1.1701894 1.2245879 1.0151516 1.1123884 0.9860104 1.2211264 1.0158443 1.145469 1.1631745 1.0895435 1.1925427 0.97751045 1.0549791 1.1636367 1.0143598 1.0571624 1.1376299 0.9098597 1.1420784 1.1389265 0.87767464 1.2246232 1.087774 0.9884964 1.0147827 1.0871018 1.1960104 1.0631372 0.9748424 1.1388426 0.9728847 1.2185984 1.0358196 0.8797435 1.1431865 0.90995026 1.219979 0.96342313 1.0694584 1.000142 1.1410723 1.1492842 1.2004372 1.0645304 0.9122556 1.1950674 1.0027598 0.96255386 0.98613584
0.6266266 1.0089017 1.1703986 1.2247471 1.0153282 1.1125522 0.98615724 1.2212796 1.0160233 1.1457028 1.1632819 1.0896271 1.1927298 0.9775268 1.0552146 1.163847 1.0144846 1.057395 1.1377623 0.90992963 1.1423118 1.1390603 0.8777688 1.2247834 1.0879667 0.98869586 1.0149426 1.0872934 1.196188 1.0632093 0.9748578 1.138999 0.9729004 1.218763 1.035956 0.87983847 1.1434232 0.91002125 1.2201427 0.9636426 1.0695314 1.0003678 1.1413103 1.1495193 1.2006207 1.0646386 0.91232777 1.1952527 1.0029845 0.9627721 0.98628473
0.6276276 1.0090257 1.1706071 1.2249057 1.0155047 1.1127157 0.98630357 1.2214317 1.0162026 1.1459359 1.163389 1.0897104 1.1929166 0.97754276 1.0554497 1.1640569 1.0146087 1.0576274 1.1378946 0.9099994 1.1425442 1.1391932 0.87786275 1.2249433 1.0881585 0.98889554 1.0151024 1.0874842 1.196365 1.0632808 0.9748725 1.1391555 0.9729156 1.2189273 1.0360919 0.8799329 1.1436592 0.91009164 1.2203059 0.96386254 1.0696039 1.0005937 1.1415482 1.1497543 1.2008036 1.0647464 0.9123995 1.1954378 1.0032094 0.962991 0.98643315
0.6286286 1.0091491 1.170815 1.2250637 1.0156821 1.1128782 0.98644954 1.2215835 1.0163825 1.1461687 1.1634952 1.089793 1.1931028 0.9775586 1.055685 1.1642666 1.0147327 1.0578598 1.1380261 0.9100691 1.1427765 1.1393255 0.87795615 1.2251024 1.0883496 0.98909575 1.0152614 1.0876741 1.1965414 1.0633522 0.9748874 1.1393121 0.97293067 1.2190912 1.0362271 0.8800272 1.1438949 0.91016203 1.2204688 0.96408284 1.0696759 1.0008196 1.1417854 1.1499882 1.2009863 1.0648539 0.91247094 1.1956222 1.0034342 0.9632101 0.9865809
0.6296296 1.0092721 1.1710224 1.2252214 1.01586 1.11304 0.98659456 1.2217345 1.0165627 1.1464003 1.1636012 1.0898752 1.1932883 0.9775743 1.0559196 1.1644758 1.0148557 1.0580916 1.1381567 0.9101383 1.1430081 1.1394571 0.8780496 1.225261 1.08854 0.98929614 1.0154197 1.0878633 1.196717 1.0634232 0.9749016 1.1394683 0.97294545 1.2192546 1.036362 0.8801212 1.14413 0.91023207 1.2206312 0.9643034 1.0697473 1.001046 1.1420219 1.1502216 1.2011681 1.0649608 0.912542 1.1958058 1.0036595 0.9634294 0.98672825
0.6306306 1.0093944 1.1712294 1.2253785 1.0160377 1.1132009 0.98673916 1.221885 1.0167431 1.1466314 1.1637064 1.0899571 1.193474 0.9775896 1.0561543 1.1646843 1.0149789 1.0583234 1.1382868 0.9102076 1.1432393 1.1395882 0.87814313 1.2254193 1.0887296 0.9894967 1.0155776 1.0880516 1.1968925 1.0634936 0.97491634 1.139625 0.9729605 1.2194176 1.0364962 0.88021517 1.1443646 0.910302 1.220793 0.96452415 1.069819 1.0012723 1.142258 1.1504545 1.2013495 1.0650672 0.9126129 1.1959893 1.0038847 0.9636489 0.98687524
0.6316316 1.0095162 1.1714355 1.2255353 1.0162162 1.1133612 0.9868833 1.2220347 1.0169238 1.1468618 1.163811 1.0900385 1.1936588 0.97760457 1.0563881 1.1648929 1.0151013 1.0585545 1.1384163 0.91027635 1.1434698 1.1397185 0.8782357 1.2255769 1.0889184 0.9896977 1.0157344 1.0882391 1.1970671 1.0635638 0.9749305 1.139781 0.97297496 1.2195802 1.0366297 0.88030857 1.1445987 0.91037166 1.2209545 0.9647454 1.0698897 1.0014986 1.1424935 1.1506867 1.2015306 1.065173 0.9126836 1.196172 1.0041099 0.96386874 0.9870215
0.6326326 1.0096378 1.1716409 1.2256914 1.0163946 1.1135211 0.9870268 1.2221841 1.0171049 1.1470914 1.1639153 1.0901195 1.1938434 0.9776198 1.0566219 1.1651008 1.0152229 1.058786 1.1385452 0.91034526 1.1437001 1.1398484 0.87832844 1.2257339 1.0891068 0.9898987 1.0158911 1.0884256 1.1972415 1.0636336 0.9749447 1.1399373 0.97298944 1.2197424 1.0367628 0.8804017 1.1448325 0.9104409 1.2211156 0.964967 1.0699602 1.0017251 1.1427283 1.1509182 1.2017109 1.0652786 0.91275394 1.1963545 1.0043358 0.96408886 0.98716694
0.6336336 1.0097588 1.1718458 1.2258474 1.0165737 1.1136799 0.9871701 1.222333 1.0172865 1.1473204 1.1640188 1.0902003 1.1940274 0.9776343 1.0568554 1.1653086 1.0153441 1.0590167 1.1386733 0.9104136 1.1439298 1.1399776 0.8784207 1.2258906 1.0892941 0.99010026 1.016047 1.0886117 1.1974149 1.063703 0.97495854 1.1400933 0.97300357 1.2199042 1.0368953 0.88049424 1.1450655 0.9105101 1.2212762 0.9651885 1.0700305 1.0019517 1.1429627 1.1511492 1.2018906 1.0653836 0.9128238 1.1965363 1.0045613 0.9643092 0.987312
0.6346346 1.0098792 1.17205 1.2260027 1.016753 1.1138382 0.98731256 1.2224808 1.0174683 1.1475487 1.1641216 1.09028 1.1942111 0.977649 1.0570887 1.165516 1.0154653 1.0592474 1.138801 0.9104818 1.144159 1.1401062 0.8785127 1.2260466 1.0894809 0.9903019 1.0162024 1.0887969 1.1975877 1.063772 0.9749719 1.1402493 0.9730177 1.2200657 1.0370271 0.8805865 1.1452981 0.9105791 1.2214363 0.96541065 1.0700998 1.0021783 1.1431966 1.1513793 1.20207 1.0654881 0.9128935 1.196718 1.004787 0.96452963 0.9874567
0.6356356 1.0099992 1.1722536 1.2261578 1.0169327 1.1139956 0.98745453 1.2226282 1.0176505 1.1477764 1.1642241 1.0903598 1.1943944 0.9776632 1.0573213 1.1657231 1.0155855 1.0594778 1.138928 0.91054976 1.1443877 1.1402342 0.87860453 1.2262025 1.0896668 0.99050355 1.0163571 1.0889813 1.1977605 1.0638407 0.9749857 1.1404049 0.97303164 1.2202265 1.0371585 0.88067865 1.1455303 0.9106477 1.2215962 0.9656329 1.0701693 1.0024053 1.14343 1.1516088 1.2022486 1.065592 0.9129629 1.1968987 1.005013 0.9647505 0.9876008
0.6366366 1.0101188 1.1724566 1.2263122 1.0171126 1.1141523 0.98759615 1.2227751 1.017833 1.1480032 1.1643261 1.0904394 1.1945772 0.97767746 1.057554 1.1659296 1.0157055 1.059708 1.1390543 0.9106178 1.1446162 1.1403615 0.87869626 1.2263573 1.0898521 0.99070567 1.0165112 1.0891649 1.1979322 1.063909 0.9749992 1.140561 0.9730456 1.2203873 1.0372894 0.8807708 1.145762 0.91071606 1.2217554 0.9658555 1.0702384 1.002632 1.143663 1.1518381 1.2024267 1.0656956 0.91303205 1.1970793 1.005239 0.9649714 0.98774433
0.6376376 1.0102379 1.1726592 1.2264664 1.017293 1.1143085 0.98773724 1.2229214 1.018016 1.1482292 1.1644275 1.0905182 1.1947597 0.9776914 1.057786 1.1661358 1.0158249 1.059938 1.1391803 0.9106854 1.144844 1.1404886 0.8787879 1.2265122 1.0900366 0.990908 1.0166651 1.089348 1.1981037 1.063977 0.97501206 1.1407166 0.97305906 1.2205474 1.0374198 0.88086253 1.1459934 0.9107844 1.2219145 0.96607846 1.0703069 1.0028592 1.1438951 1.1520665 1.2026043 1.0657988 0.9131011 1.1972591 1.005465 0.9651928 0.98788726
0.6386386 1.0103565 1.1728607 1.2266198 1.0174736 1.1144638 0.98787767 1.223067 1.0181991 1.1484547 1.1645281 1.0905966 1.1949418 0.9777051 1.058018 1.1663418 1.0159438 1.0601672 1.1393054 0.9107529 1.1450715 1.1406144 0.878879 1.2266662 1.0902203 0.99111074 1.0168182 1.0895302 1.1982743 1.0640442 0.9750252 1.1408727 0.9730724 1.220707 1.0375496 0.88095397 1.1462241 0.91085213 1.2220728 0.9663017 1.070375 1.0030868 1.1441269 1.1522944 1.2027813 1.0659013 0.9131695 1.1974385 1.0056913 0.9654143 0.9880299
0.6396396 1.0104748 1.1730622 1.2267733 1.0176548 1.1146184 0.9880176 1.2232124 1.018383 1.1486795 1.1646285 1.0906746 1.1951236 0.97771895 1.0582494 1.1665474 1.0160623 1.0603971 1.1394296 0.9108202 1.1452982 1.1407402 0.8789699 1.2268199 1.0904033 0.9913135 1.0169706 1.0897115 1.1984446 1.0641117 0.9750381 1.1410283 0.97308594 1.2208668 1.037679 0.88104504 1.1464542 0.91092 1.2222309 0.96652514 1.070443 1.0033143 1.1443583 1.1525216 1.2029582 1.0660036 0.91323805 1.1976174 1.0059178 0.9656358 0.9881721
0.6406406 1.0105922 1.1732628 1.226926 1.017836 1.1147726 0.9881571 1.2233567 1.0185667 1.1489037 1.1647282 1.0907522 1.1953046 0.9777322 1.0584807 1.1667525 1.0161802 1.0606261 1.1395538 0.9108871 1.1455249 1.1408653 0.87906086 1.226973 1.0905858 0.9915165 1.0171227 1.0898924 1.1986142 1.0641782 0.9750507 1.141184 0.9730989 1.221026 1.0378077 0.881136 1.1466839 0.91098756 1.2223887 0.96674883 1.0705104 1.0035414 1.144589 1.1527485 1.2031342 1.0661052 0.9133062 1.1977962 1.0061446 0.96585774 0.9883137
0.6416416 1.0107096 1.1734627 1.2270783 1.0180176 1.1149259 0.9882961 1.2235006 1.0187509 1.1491272 1.1648273 1.0908296 1.1954856 0.97774535 1.0587119 1.1669576 1.0162979 1.0608549 1.1396773 0.9109541 1.1457509 1.1409897 0.8791514 1.2271258 1.0907679 0.99171996 1.0172743 1.0900724 1.1987834 1.064245 0.9750633 1.1413395 0.97311187 1.2211841 1.0379357 0.88122696 1.1469134 0.9110551 1.2225457 0.9669728 1.0705775 1.0037692 1.1448191 1.1529742 1.2033094 1.0662063 0.9133741 1.1979742 1.0063711 0.9660799 0.9884548
0.6426426 1.0108262 1.1736621 1.2272301 1.0181997 1.1150784 0.9884346 1.223644 1.0189354 1.1493503 1.1649259 1.0909065 1.1956661 0.9777583 1.0589426 1.1671618 1.0164149 1.0610838 1.1397998 0.91102093 1.1459763 1.1411134 0.87924165 1.227278 1.0909488 0.9919236 1.0174251 1.0902516 1.1989521 1.064311 0.9750757 1.1414948 0.9731246 1.2213426 1.0380633 0.88131714 1.1471422 0.9111222 1.2227026 0.96719706 1.0706445 1.0039968 1.1450491 1.1531996 1.2034847 1.0663074 0.9134418 1.1981517 1.0065979 0.96630216 0.98859537
0.6436436 1.0109425 1.1738609 1.2273816 1.0183818 1.1152304 0.9885726 1.2237868 1.0191203 1.1495723 1.1650243 1.0909829 1.1958461 0.9777713 1.0591729 1.167366 1.0165316 1.0613122 1.139922 0.9110871 1.1462016 1.1412367 0.8793316 1.2274299 1.0911291 0.9921274 1.0175753 1.09043 1.1991203 1.064377 0.9750881 1.1416502 0.9731376 1.2215005 1.0381906 0.8814069 1.1473707 0.91118896 1.2228589 0.9674217 1.0707109 1.0042245 1.145278 1.1534245 1.203659 1.0664077 0.913509 1.1983289 1.006825 0.9665247 0.9887354
0.6446446 1.0110584 1.1740595 1.2275326 1.0185645 1.115382 0.98871005 1.2239292 1.0193055 1.1497936 1.1651219 1.091059 1.1960257 0.9777838 1.0594031 1.1675696 1.016648 1.0615404 1.1400436 0.9111536 1.1464262 1.1413594 0.87942123 1.227581 1.0913088 0.9923314 1.0177251 1.0906078 1.1992875 1.0644423 0.9751004 1.1418058 0.9731502 1.2216581 1.0383172 0.88149685 1.1475986 0.91125566 1.2230151 0.9676464 1.0707768 1.0044527 1.1455067 1.1536489 1.2038331 1.0665076 0.9135762 1.1985056 1.0070518 0.9667477 0.98887485
0.6456456 1.011174 1.1742573 1.2276834 1.0187473 1.1155324 0.988847 1.2240709 1.019491 1.1500144 1.1652192 1.0911345 1.196205 0.9777964 1.0596328 1.1677732 1.0167637 1.0617683 1.1401646 0.91121954 1.1466504 1.1414816 0.8795111 1.227732 1.0914876 0.99253553 1.0178742 1.090785 1.1994549 1.0645075 0.9751123 1.1419609 0.97316253 1.2218149 1.0384433 0.8815867 1.1478262 0.9113219 1.2231708 0.96787155 1.0708427 1.0046808 1.145735 1.1538725 1.2040067 1.066607 0.91364294 1.198682 1.0072793 0.9669704 0.98901415
0.6466466 1.0112889 1.1744543 1.2278336 1.0189308 1.1156824 0.98898363 1.224212 1.0196768 1.1502348 1.1653156 1.0912099 1.196384 0.9778086 1.0598623 1.1679765 1.016879 1.061996 1.1402849 0.9112855 1.1468742 1.1416031 0.87960076 1.2278823 1.0916661 0.99274033 1.0180233 1.0909615 1.1996212 1.0645722 0.97512436 1.1421163 0.9731747 1.2219719 1.0385691 0.88167626 1.1480532 0.9113885 1.2233262 0.9680971 1.070908 1.0049088 1.1459628 1.1540954 1.2041795 1.0667061 0.91370964 1.1988578 1.0075064 0.9671939 0.98915267
0.6476476 1.0114033 1.1746508 1.2279832 1.0191143 1.1158316 0.98911977 1.2243526 1.0198631 1.1504542 1.1654117 1.0912848 1.1965625 0.9778208 1.0600916 1.1681793 1.0169941 1.0622237 1.1404047 0.9113514 1.1470977 1.141724 0.87968975 1.2280319 1.0918437 0.99294484 1.0181712 1.091137 1.1997871 1.0646366 0.97513604 1.1422715 0.9731868 1.2221284 1.038694 0.8817649 1.1482797 0.91145456 1.2234809 0.9683227 1.0709732 1.0051372 1.1461898 1.1543182 1.2043521 1.0668046 0.91377604 1.1990331 1.0077341 0.96741706 0.98929095
0.6486486 1.0115176 1.174847 1.2281327 1.0192981 1.1159805 0.9892555 1.2244928 1.0200492 1.1506729 1.1655074 1.0913594 1.1967407 0.9778327 1.0603205 1.1683817 1.0171084 1.0624511 1.1405241 0.911417 1.1473205 1.1418447 0.8797788 1.2281815 1.0920204 0.99314964 1.0183191 1.0913119 1.1999528 1.064701 0.97514755 1.1424267 0.9731989 1.2222841 1.0388188 0.8818538 1.1485057 0.9115203 1.2236354 0.9685484 1.0710379 1.0053656 1.1464168 1.1545401 1.2045239 1.066903 0.9138422 1.199208 1.0079615 0.9676407 0.98942864
0.6496496 1.0116313 1.1750423 1.2282816 1.0194821 1.1161284 0.9893904 1.2246321 1.0202361 1.1508913 1.1656026 1.0914335 1.1969182 0.97784436 1.0605494 1.1685836 1.0172224 1.062678 1.1406426 0.91148216 1.1475428 1.1419646 0.87986743 1.2283304 1.0921968 0.9933551 1.0184662 1.0914863 1.2001177 1.0647646 0.97515893 1.1425815 0.97321063 1.2224398 1.0389428 0.8819424 1.1487316 0.91158605 1.2237893 0.9687743 1.0711023 1.005594 1.1466428 1.1547613 1.2046952 1.0670007 0.91390795 1.1993823 1.0081891 0.9678647 0.9895658
0.6506507 1.0117445 1.175237 1.2284304 1.0196666 1.1162758 0.98952544 1.2247711 1.0204233 1.1511089 1.1656971 1.0915072 1.1970958 0.97785616 1.0607778 1.1687856 1.0173362 1.0629048 1.140761 0.91154754 1.1477652 1.1420838 0.8799561 1.2284789 1.0923727 0.99356043 1.0186127 1.0916598 1.2002822 1.0648282 0.97517055 1.1427368 0.9732227 1.2225952 1.0390666 0.8820307 1.1489568 0.91165155 1.2239432 0.9690009 1.0711665 1.0058228 1.1468688 1.1549821 1.2048664 1.0670979 0.9139737 1.1995566 1.008417 0.968089 0.9897028
0.6516517 1.0118574 1.1754314 1.2285783 1.0198513 1.1164225 0.98965967 1.2249095 1.0206108 1.1513258 1.1657912 1.0915809 1.1972729 0.9778677 1.061006 1.1689873 1.0174495 1.0631316 1.1408784 0.9116126 1.1479867 1.1422026 0.88004446 1.228627 1.0925474 0.9937663 1.0187589 1.091833 1.200446 1.0648911 0.9751816 1.1428915 0.9732341 1.2227501 1.0391897 0.88211894 1.1491816 0.91171694 1.2240967 0.96922743 1.0712299 1.0060517 1.147094 1.1552024 1.2050369 1.0671949 0.91403913 1.1997302 1.008645 0.96831304 0.9898391
0.6526527 1.0119699 1.1756252 1.2287261 1.0200362 1.1165686 0.9897934 1.2250476 1.0207982 1.1515421 1.1658847 1.0916538 1.1974494 0.977879 1.0612338 1.1691881 1.0175622 1.0633577 1.1409956 0.9116774 1.1482079 1.142321 0.88013285 1.2287745 1.0927217 0.9939721 1.0189047 1.092005 1.2006097 1.0649542 0.97519296 1.1430466 0.9732458 1.2229044 1.0393126 0.882207 1.1494058 0.9117819 1.2242492 0.9694542 1.0712937 1.0062807 1.1473186 1.1554222 1.2052068 1.0672913 0.91410434 1.1999035 1.008873 0.9685376 0.98997504
0.6536537 1.0120821 1.1758182 1.2288737 1.0202217 1.1167141 0.98992693 1.2251849 1.0209861 1.1517577 1.165978 1.0917265 1.1976258 0.9778903 1.0614613 1.169389 1.0176748 1.0635839 1.1411122 0.9117421 1.1484287 1.1424387 0.88022095 1.2289218 1.0928954 0.9941782 1.0190495 1.0921766 1.2007724 1.0650167 0.975204 1.1432015 0.9732573 1.2230588 1.0394348 0.8822948 1.1496297 0.9118469 1.2244018 0.96968156 1.0713567 1.0065097 1.1475431 1.1556413 1.2053761 1.0673875 0.91416943 1.2000762 1.0091012 0.9687622 0.99011075
0.6546547 1.0121936 1.176011 1.2290206 1.0204073 1.116859 0.99005985 1.2253217 1.0211746 1.1519729 1.1660707 1.0917988 1.1978017 0.9779013 1.0616887 1.1695893 1.0177866 1.06381 1.1412281 0.9118066 1.1486491 1.142556 0.8803086 1.2290686 1.0930685 0.99438435 1.0191941 1.0923476 1.200935 1.0650791 0.97521496 1.1433563 0.9732684 1.2232125 1.0395565 0.88238204 1.1498532 0.9119115 1.2245542 0.96990865 1.0714196 1.0067385 1.1477668 1.1558597 1.2055452 1.0674832 0.9142343 1.2002485 1.0093296 0.9689871 0.99024546
0.6556557 1.0123047 1.1762028 1.2291671 1.0205932 1.1170033 0.99019206 1.2254581 1.0213629 1.1521871 1.166163 1.0918708 1.1979771 0.9779124 1.0619158 1.1697896 1.0178982 1.0640357 1.1413434 0.91187096 1.148869 1.1426725 0.88039637 1.2292147 1.0932409 0.9945909 1.0193385 1.0925176 1.2010968 1.0651408 0.97522557 1.1435112 0.9732796 1.2233661 1.0396779 0.8824695 1.1500762 0.911976 1.2247059 0.97013634 1.0714818 1.0069678 1.1479901 1.1560776 1.2057136 1.0675786 0.91429865 1.2004205 1.009558 0.9692123 0.9903801
0.6566567 1.0124154 1.1763945 1.2293135 1.0207794 1.1171468 0.99032426 1.225594 1.021552 1.1524013 1.1662546 1.0919424 1.1981523 0.97792304 1.0621427 1.1699893 1.0180093 1.0642614 1.1414583 0.9119352 1.1490886 1.1427888 0.880484 1.2293605 1.0934128 0.9947978 1.019482 1.0926871 1.2012581 1.0652024 0.9752362 1.1436658 0.9732905 1.2235196 1.0397985 0.88255644 1.1502988 0.9120404 1.2248573 0.97036415 1.071544 1.0071971 1.1482131 1.1562953 1.2058821 1.0676734 0.9143629 1.2005917 1.0097865 0.9694376 0.99051416
0.6576577 1.0125262 1.1765854 1.2294593 1.0209657 1.11729 0.990456 1.2257291 1.0217409 1.1526144 1.1663458 1.0920135 1.1983272 0.9779341 1.062369 1.1701887 1.0181203 1.0644867 1.1415726 0.9119994 1.1493076 1.1429044 0.8805712 1.2295058 1.0935837 0.99500453 1.0196252 1.0928559 1.2014189 1.0652636 0.9752468 1.1438206 0.97330177 1.2236717 1.0399189 0.8826432 1.1505209 0.9121046 1.2250085 0.97059226 1.0716059 1.0074265 1.1484355 1.156512 1.2060494 1.0677679 0.9144272 1.2007631 1.0100152 0.9696631 0.9906481
0.6586587 1.0126362 1.1767759 1.2296045 1.0211525 1.1174321 0.9905869 1.2258638 1.0219303 1.1528269 1.1664367 1.0920845 1.1985013 0.9779444 1.0625954 1.1703881 1.0182307 1.0647117 1.1416864 0.9120633 1.1495262 1.1430194 0.8806584 1.2296509 1.0937543 0.9952118 1.0197678 1.0930241 1.2015796 1.0653248 0.97525704 1.1439753 0.97331226 1.2238245 1.0400386 0.8827298 1.1507429 0.91216886 1.2251592 0.9708203 1.0716676 1.0076561 1.1486576 1.1567285 1.2062163 1.0678618 0.9144913 1.2009335 1.0102439 0.96988857 0.9907812
0.6596597 1.0127456 1.1769657 1.2297497 1.0213394 1.1175741 0.9907179 1.2259982 1.0221201 1.1530391 1.1665268 1.0921551 1.1986754 0.97795486 1.0628216 1.1705867 1.0183407 1.0649366 1.1417997 0.91212714 1.1497447 1.1431341 0.8807451 1.2297953 1.0939243 0.99541914 1.01991 1.0931917 1.2017397 1.0653852 0.9752678 1.1441296 0.9733234 1.2239765 1.0401582 0.8828164 1.1509641 0.91223276 1.2253095 0.97104883 1.071729 1.0078857 1.148879 1.1569442 1.206383 1.0679557 0.91455513 1.2011038 1.0104727 0.9701146 0.99091434
0.6606607 1.0128548 1.1771551 1.229894 1.0215268 1.1177152 0.99084806 1.2261319 1.0223099 1.1532502 1.1666167 1.0922253 1.1988492 0.9779649 1.0630473 1.1707852 1.0184503 1.0651615 1.1419125 0.9121907 1.1499623 1.1432481 0.88083196 1.2299395 1.0940936 0.9956267 1.0200517 1.0933588 1.201899 1.0654459 0.97527784 1.1442841 0.97333384 1.2241284 1.040277 0.8829024 1.1511849 0.91229635 1.2254596 0.9712778 1.0717896 1.0081153 1.1491001 1.1571593 1.2065492 1.0680491 0.91461855 1.2012736 1.0107018 0.9703409 0.9910466
0.6616617 1.0129637 1.177344 1.230038 1.0217141 1.1178558 0.990978 1.226265 1.0225002 1.1534612 1.166706 1.0922953 1.1990227 0.9779751 1.0632728 1.1709836 1.0185595 1.0653856 1.1420246 0.9122542 1.1501797 1.1433616 0.88091856 1.2300829 1.0942622 0.9958343 1.0201929 1.0935248 1.2020577 1.0655057 0.97528815 1.1444385 0.97334445 1.2242798 1.0403955 0.8829886 1.1514055 0.9123601 1.2256091 0.9715066 1.0718504 1.008345 1.1493206 1.1573744 1.206715 1.0681419 0.91468203 1.2014427 1.0109307 0.9705669 0.99117863
0.6626627 1.0130721 1.1775322 1.230182 1.021902 1.1179959 0.9911076 1.2263979 1.0226905 1.1536714 1.166795 1.0923645 1.1991955 0.97798514 1.063498 1.1711814 1.0186685 1.06561 1.1421365 0.91231763 1.150397 1.1434748 0.881005 1.2302262 1.0944302 0.99604243 1.0203336 1.0936908 1.2022166 1.0655657 0.97529835 1.144593 0.9733552 1.2244307 1.0405138 0.8830742 1.1516256 0.9124236 1.2257583 0.97173584 1.0719109 1.0085751 1.1495408 1.1575884 1.20688 1.0682344 0.9147453 1.201612 1.0111599 0.9707935 0.99131006
0.6636637 1.0131803 1.17772 1.2303257 1.0220902 1.1181352 0.99123657 1.2265303 1.0228813 1.153881 1.1668835 1.0924339 1.199368 0.9779951 1.0637231 1.1713791 1.0187769 1.0658343 1.1422474 0.9123807 1.1506135 1.1435871 0.88109136 1.230369 1.0945977 0.9962505 1.020474 1.0938555 1.2023743 1.0656251 0.9753081 1.1447475 0.97336525 1.2245812 1.0406313 0.8831601 1.1518453 0.9124867 1.2259071 0.9719652 1.071971 1.0088054 1.1497606 1.1578021 1.2070448 1.0683267 0.91480803 1.2017806 1.0113894 0.9710201 0.9914415
0.6646647 1.013288 1.1779072 1.2304686 1.0222787 1.118274 0.9913652 1.2266618 1.0230722 1.1540899 1.1669713 1.0925027 1.1995404 0.9780048 1.0639482 1.171576 1.018885 1.0660579 1.1423582 0.9124438 1.1508297 1.1436993 0.8811775 1.2305111 1.0947644 0.9964587 1.0206136 1.0940201 1.2025318 1.0656844 0.97531796 1.1449018 0.97337556 1.2247319 1.0407486 0.8832454 1.1520643 0.9125495 1.2260556 0.97219473 1.0720308 1.0090353 1.1499798 1.1580154 1.2072091 1.0684186 0.914871 1.201949 1.0116186 0.9712468 0.9915723
0.6656657 1.0133954 1.1780939 1.2306112 1.0224673 1.1184124 0.9914936 1.226793 1.0232636 1.1542982 1.167059 1.0925714 1.1997125 0.9780145 1.0641724 1.171773 1.0189928 1.0662816 1.1424683 0.9125066 1.1510456 1.1438107 0.88126343 1.2306532 1.0949308 0.9966675 1.0207529 1.0941837 1.2026892 1.0657434 0.97532785 1.1450559 0.97338563 1.2248819 1.0408654 0.88333094 1.1522832 0.9126127 1.2262038 0.97242445 1.0720903 1.0092655 1.1501983 1.1582279 1.2073729 1.0685099 0.91493374 1.2021167 1.0118482 0.9714739 0.9917029
0.6666667 1.0135022 1.1782801 1.2307537 1.0226557 1.11855 0.9916216 1.226924 1.023455 1.1545062 1.1671462 1.0926393 1.1998839 0.9780241 1.0643967 1.1719695 1.0191002 1.0665052 1.1425782 0.9125695 1.151261 1.1439221 0.8813492 1.2307948 1.0950963 0.9968763 1.0208918 1.094347 1.2028458 1.065802 0.97533756 1.14521 0.97339594 1.2250315 1.0409817 0.8834157 1.1525016 0.9126754 1.2263517 0.97265434 1.0721496 1.0094957 1.1504167 1.1584399 1.2075362 1.0686008 0.91499615 1.2022841 1.0120777 0.9717009 0.9918326
0.6676677 1.0136089 1.1784658 1.2308955 1.0228448 1.118687 0.991749 1.2270542 1.0236467 1.1547135 1.1672328 1.0927076 1.2000552 0.9780336 1.0646207 1.1721659 1.0192074 1.0667284 1.1426876 0.9126321 1.151476 1.1440327 0.88143504 1.230936 1.0952615 0.99708503 1.0210303 1.0945094 1.2030017 1.0658605 0.97534704 1.1453643 0.97340584 1.2251807 1.0410976 0.88350046 1.1527196 0.91273826 1.2264992 0.9728848 1.0722088 1.0097262 1.1506346 1.1586515 1.2076992 1.0686915 0.9150586 1.2024513 1.0123075 0.9719285 0.9919623
0.6686687 1.0137149 1.178651 1.231037 1.0230341 1.1188235 0.9918759 1.2271839 1.0238388 1.1549201 1.1673188 1.092775 1.200226 0.9780427 1.0648446 1.172362 1.0193137 1.0669514 1.142796 0.9126946 1.1516907 1.1441426 0.88152045 1.2310765 1.095426 0.99729425 1.0211685 1.0946711 1.2031573 1.0659184 0.9753566 1.1455185 0.97341555 1.2253299 1.041213 0.8835855 1.1529372 0.91280055 1.2266464 0.9731151 1.0722673 1.0099568 1.1508521 1.1588626 1.2078617 1.0687821 0.9151204 1.2026179 1.0125371 0.97215587 0.9920916
0.6696697 1.0138209 1.1788356 1.231178 1.0232238 1.1189597 0.99200284 1.2273133 1.0240308 1.1551262 1.1674047 1.0928422 1.2003965 0.97805226 1.065068 1.1725577 1.0194201 1.0671741 1.1429043 0.91275716 1.1519051 1.1442523 0.88160586 1.2312167 1.0955896 0.9975036 1.021306 1.0948327 1.2033125 1.0659766 0.9753662 1.1456723 0.9734255 1.2254786 1.0413283 0.88367 1.1531543 0.91286325 1.2267932 0.97334576 1.0723257 1.0101871 1.1510693 1.1590731 1.2080235 1.0688719 0.9151827 1.2027843 1.0127672 0.97238356 0.9922204
0.6706707 1.0139265 1.1790198 1.231319 1.0234134 1.1190952 0.9921289 1.227442 1.0242233 1.1553319 1.1674899 1.0929091 1.2005668 0.97806126 1.0652913 1.1727531 1.0195262 1.0673966 1.1430118 0.91281945 1.1521187 1.1443614 0.88169104 1.2313564 1.0957531 0.997713 1.0214431 1.0949932 1.2034671 1.0660341 0.9753755 1.1458263 0.97343516 1.2256268 1.0414426 0.88375443 1.1533711 0.9129253 1.2269397 0.9735764 1.0723839 1.010418 1.1512859 1.1592832 1.2081851 1.0689616 0.9152446 1.2029499 1.0129972 0.97261155 0.992349
0.6716717 1.0140318 1.1792034 1.2314593 1.0236036 1.11923 0.99225485 1.2275704 1.024416 1.1555367 1.1675749 1.0929759 1.2007368 0.9780704 1.0655142 1.1729481 1.019632 1.0676192 1.1431191 0.9128816 1.1523323 1.1444699 0.8817762 1.2314961 1.0959157 0.9979227 1.0215799 1.0951532 1.2036216 1.0660914 0.97538495 1.1459808 0.9734451 1.225775 1.041557 0.8838387 1.1535876 0.9129875 1.2270856 0.97380745 1.072442 1.0106492 1.1515021 1.1594927 1.2083462 1.0690508 0.915306 1.2031157 1.0132272 0.9728397 0.9924773
0.6726727 1.0141366 1.1793865 1.2315993 1.0237939 1.1193641 0.99238044 1.2276986 1.024609 1.155741 1.1676594 1.0930421 1.2009062 0.9780793 1.0657371 1.1731428 1.0197372 1.0678414 1.1432258 0.91294366 1.1525451 1.1445781 0.88186127 1.2316351 1.0960778 0.9981327 1.0217161 1.095313 1.2037754 1.0661485 0.9753941 1.1461344 0.9734547 1.2259226 1.0416709 0.8839228 1.1538032 0.91304934 1.2272315 0.9740386 1.0724996 1.01088 1.1517179 1.1597018 1.2085068 1.0691397 0.91536784 1.2032807 1.0134573 0.9730678 0.99260503
0.6736737 1.014241 1.179569 1.2317392 1.0239843 1.1194983 0.9925055 1.2278259 1.0248022 1.1559447 1.1677433 1.0931082 1.2010753 0.97808826 1.0659598 1.1733372 1.0198423 1.0680635 1.143332 0.91300553 1.1527578 1.1446859 0.88194597 1.2317736 1.0962394 0.99834275 1.021852 1.0954716 1.2039288 1.0662053 0.97540313 1.1462885 0.9734643 1.2260702 1.0417843 0.8840066 1.1540189 0.91311145 1.2273769 0.9742699 1.0725571 1.0111108 1.151933 1.1599102 1.208667 1.0692284 0.915429 1.2034454 1.0136877 0.97329617 0.99273205
0.6746747 1.0143452 1.1797512 1.2318785 1.024175 1.1196313 0.9926306 1.2279527 1.0249954 1.1561482 1.1678272 1.0931737 1.201244 0.9780973 1.0661823 1.1735313 1.019947 1.0682855 1.1434379 0.91306764 1.1529702 1.1447932 0.88203067 1.2319119 1.0964005 0.99855304 1.0219874 1.0956297 1.2040818 1.0662618 0.9754126 1.1464422 0.97347397 1.2262173 1.0418973 0.88409036 1.1542343 0.9131731 1.227522 0.97450155 1.0726141 1.011342 1.1521478 1.1601181 1.2088268 1.0693166 0.9154901 1.2036098 1.013918 0.97352475 0.99285924
0.6756757 1.0144489 1.1799328 1.2320174 1.0243659 1.1197639 0.9927548 1.2280796 1.0251892 1.1563511 1.1679103 1.0932392 1.2014124 0.97810566 1.0664043 1.1737254 1.020051 1.0685071 1.1435429 0.91312915 1.1531819 1.1448998 0.88211524 1.2320496 1.0965611 0.99876314 1.0221225 1.0957876 1.2042339 1.0663183 0.9754214 1.1465961 0.97348326 1.2263639 1.04201 0.8841742 1.1544487 0.9132347 1.2276667 0.9747332 1.072671 1.0115728 1.1523621 1.1603255 1.2089863 1.0694044 0.9155512 1.2037737 1.0141486 0.9737532 0.99298584
0.6766767 1.0145524 1.1801138 1.2321559 1.024557 1.1198959 0.9928791 1.2282054 1.025383 1.1565529 1.1679931 1.0933043 1.2015805 0.97811437 1.0666263 1.1739187 1.0201552 1.0687284 1.1436479 0.9131905 1.1533936 1.145006 0.88219965 1.2321872 1.0967208 0.99897385 1.0222569 1.0959446 1.204386 1.0663742 0.9754305 1.1467495 0.9734926 1.2265103 1.0421219 0.88425756 1.1546631 0.913296 1.2278111 0.9749651 1.0727277 1.0118043 1.1525763 1.1605325 1.2091453 1.069492 0.91561186 1.2039374 1.014379 0.9739823 0.9931123
0.6776777 1.0146556 1.1802946 1.2322941 1.0247484 1.1200275 0.9930029 1.2283311 1.025577 1.1567546 1.1680756 1.093369 1.2017486 0.9781231 1.0668479 1.1741118 1.0202588 1.0689498 1.1437523 0.91325223 1.1536049 1.145112 0.88228387 1.232324 1.09688 0.9991846 1.0223911 1.0961013 1.2045377 1.0664299 0.97543967 1.1469033 0.97350204 1.2266564 1.0422337 0.8843409 1.1548772 0.91335773 1.2279552 0.97519714 1.0727842 1.0120354 1.1527901 1.160739 1.2093037 1.0695792 0.9156728 1.2041008 1.0146098 0.9742113 0.9932381
0.6786787 1.0147583 1.1804748 1.2324319 1.0249399 1.1201587 0.99312603 1.2284561 1.0257713 1.1569555 1.1681575 1.0934335 1.201916 0.9781311 1.0670693 1.1743048 1.0203621 1.0691707 1.1438563 0.9133135 1.1538154 1.1452172 0.8823683 1.2324606 1.0970389 0.99939543 1.022525 1.0962572 1.2046885 1.0664855 0.9754485 1.147057 0.9735113 1.2268021 1.0423453 0.8844242 1.1550907 0.91341877 1.2280989 0.9754293 1.0728401 1.012267 1.1530031 1.1609452 1.2094615 1.0696663 0.9157336 1.2042637 1.0148404 0.9744403 0.99336374
0.6796797 1.0148606 1.1806542 1.2325692 1.0251318 1.1202891 0.9932491 1.228581 1.0259656 1.1571562 1.168239 1.093498 1.2020833 0.9781398 1.0672903 1.1744975 1.0204651 1.0693917 1.1439596 0.91337484 1.1540257 1.1453222 0.88245237 1.2325969 1.0971972 0.9996065 1.0226581 1.0964124 1.2048393 1.0665407 0.9754574 1.1472107 0.97352046 1.2269475 1.0424563 0.8845072 1.1553038 0.9134799 1.2282424 0.97566164 1.0728961 1.0124986 1.1532159 1.1611506 1.2096193 1.0697527 0.91579396 1.204426 1.0150713 0.9746698 0.993489
0.6806807 1.0149628 1.1808336 1.2327063 1.025324 1.1204193 0.9933718 1.2287053 1.0261604 1.1573561 1.1683201 1.0935616 1.20225 0.978148 1.0675117 1.1746898 1.0205683 1.0696121 1.1440625 0.913436 1.1542357 1.1454268 0.8825362 1.2327324 1.0973549 0.99981785 1.0227914 1.0965674 1.2049893 1.0665957 0.975466 1.1473639 0.97352934 1.2270927 1.0425668 0.88459015 1.1555166 0.91354096 1.2283854 0.9758942 1.0729518 1.0127301 1.1534281 1.1613554 1.2097765 1.069839 0.91585433 1.2045882 1.0153022 0.9748992 0.993614
0.6816817 1.0150645 1.1810122 1.232843 1.0255162 1.1205487 0.99349403 1.2288289 1.0263553 1.1575556 1.1684009 1.0936253 1.2024164 0.97815645 1.0677326 1.1748818 1.0206703 1.0698328 1.144165 0.91349715 1.1544453 1.1455307 0.8826202 1.2328678 1.097512 1.0000293 1.0229237 1.0967215 1.205139 1.0666506 0.9754746 1.1475178 0.9735385 1.2272376 1.0426772 0.884673 1.1557288 0.913602 1.2285283 0.976127 1.0730071 1.0129615 1.1536403 1.1615599 1.2099333 1.0699248 0.91591465 1.2047502 1.0155332 0.9751288 0.99373865
0.6826827 1.0151663 1.1811906 1.2329794 1.0257084 1.1206776 0.993616 1.2289524 1.02655 1.1577544 1.1684813 1.0936887 1.2025828 0.9781645 1.0679528 1.1750734 1.0207723 1.0700531 1.1442671 0.913558 1.1546544 1.1456344 0.88270384 1.2330031 1.0976685 1.0002406 1.0230559 1.0968753 1.2052886 1.066705 0.9754835 1.147671 0.9735477 1.2273821 1.0427872 0.8847558 1.155941 0.9136627 1.2286708 0.97635996 1.0730624 1.0131934 1.1538517 1.161764 1.2100898 1.0700103 0.9159747 1.2049115 1.0157641 0.9753585 0.99386305
0.6836837 1.0152671 1.1813681 1.2331154 1.0259011 1.1208061 0.9937378 1.2290752 1.0267454 1.1579528 1.1685612 1.0937517 1.2027484 0.97817266 1.0681732 1.1752648 1.0208743 1.0702733 1.1443688 0.913619 1.1548634 1.1457374 0.88278747 1.2331377 1.0978246 1.0004522 1.0231878 1.0970285 1.2054374 1.0667593 0.97549206 1.1478244 0.9735567 1.2275264 1.0428965 0.88483816 1.1561525 0.91372335 1.228813 0.97659284 1.0731173 1.0134249 1.1540626 1.1619675 1.2102456 1.0700955 0.9160347 1.2050725 1.0159955 0.97558814 0.99398696
0.6846847 1.0153683 1.1815453 1.2332512 1.0260937 1.1209341 0.9938593 1.229198 1.0269406 1.1581507 1.1686407 1.0938146 1.202914 0.9781805 1.0683932 1.1754558 1.0209758 1.070493 1.14447 0.91367984 1.1550719 1.1458403 0.88287115 1.233272 1.0979801 1.000664 1.0233191 1.0971813 1.2055857 1.0668136 0.97550094 1.1479777 0.9735659 1.2276701 1.043006 0.8849207 1.1563636 0.9137845 1.2289548 0.97682595 1.0731722 1.013657 1.1542734 1.1621709 1.210401 1.0701807 0.91609454 1.2052335 1.0162263 0.9758186 0.99411047
0.6856857 1.015469 1.1817222 1.2333865 1.0262868 1.1210614 0.99398 1.22932 1.0271363 1.1583478 1.1687199 1.0938772 1.2030791 0.9781888 1.068613 1.1756468 1.0210768 1.0707129 1.1445706 0.9137406 1.1552799 1.1459426 0.88295454 1.2334058 1.0981352 1.000876 1.0234501 1.0973331 1.2057338 1.0668674 0.9755093 1.1481309 0.97357476 1.2278137 1.0431147 0.88500285 1.1565745 0.9138447 1.2290962 0.9770593 1.0732266 1.013889 1.1544836 1.1623731 1.2105563 1.0702652 0.9161542 1.2053938 1.0164578 0.9760487 0.99423367
0.6866867 1.0155691 1.1818984 1.2335215 1.0264802 1.1211884 0.99410063 1.2294413 1.0273323 1.1585447 1.1687986 1.0939394 1.203244 0.9781966 1.0688328 1.175837 1.0211779 1.0709323 1.1446708 0.9138012 1.1554877 1.1460444 0.883038 1.2335393 1.0982897 1.0010881 1.0235807 1.0974847 1.2058814 1.066921 0.9755179 1.1482841 0.97358346 1.2279571 1.043223 0.8850852 1.156785 0.9139053 1.2292376 0.9772928 1.073281 1.0141207 1.1546935 1.1625752 1.2107108 1.0703495 0.9162141 1.205554 1.016689 0.9762789 0.99435663
0.6876877 1.0156689 1.1820741 1.2336562 1.0266733 1.1213148 0.9942211 1.2295625 1.0275282 1.1587409 1.1688769 1.0940013 1.2034086 0.9782044 1.0690521 1.1760274 1.0212784 1.0711517 1.1447707 0.91386193 1.1556951 1.1461456 0.8831214 1.2336723 1.0984435 1.0013003 1.023711 1.0976355 1.2060287 1.0669745 0.97552633 1.1484375 0.9735924 1.2281 1.0433313 0.88516724 1.1569952 0.9139656 1.2293783 0.97752637 1.0733349 1.0143529 1.1549033 1.1627768 1.2108648 1.0704336 0.9162737 1.2057135 1.0169203 0.97650933 0.99447924
0.6886887 1.0157685 1.1822493 1.2337903 1.026867 1.1214406 0.9943409 1.2296832 1.0277244 1.1589366 1.168955 1.0940632 1.2035725 0.97821254 1.0692713 1.1762173 1.0213786 1.0713708 1.14487 0.9139224 1.1559019 1.1462467 0.8832043 1.2338051 1.098597 1.0015129 1.0238407 1.097786 1.2061754 1.0670273 0.97553504 1.1485903 0.9736012 1.2282429 1.0434389 0.8852491 1.1572047 0.91402614 1.229519 0.97775996 1.0733888 1.0145848 1.1551123 1.1629779 1.2110188 1.0705173 0.9163333 1.2058729 1.0171518 0.97673994 0.99460137
0.6896897 1.0158681 1.1824244 1.2339242 1.0270607 1.1215663 0.9944608 1.2298037 1.0279206 1.1591318 1.1690325 1.0941244 1.2037365 0.9782202 1.0694903 1.1764069 1.0214789 1.0715898 1.1449692 0.91398287 1.1561087 1.1463473 0.88328755 1.2339374 1.0987501 1.0017254 1.0239704 1.097936 1.2063216 1.0670804 0.9755434 1.1487435 0.9736099 1.228385 1.0435461 0.88533115 1.1574141 0.9140861 1.2296591 0.9779941 1.0734425 1.0148171 1.1553211 1.1631787 1.2111722 1.0706007 0.9163925 1.2060323 1.0173833 0.9769707 0.9947235
0.6906907 1.015967 1.1825987 1.2340578 1.0272546 1.1216912 0.99458027 1.2299234 1.0281172 1.1593266 1.1691097 1.0941857 1.2039 0.9782282 1.0697092 1.1765963 1.0215784 1.0718087 1.1450677 0.9140432 1.1563148 1.1464474 0.8833706 1.2340693 1.0989026 1.0019382 1.0240992 1.0980853 1.2064675 1.0671332 0.975552 1.1488962 0.97361887 1.2285273 1.0436531 0.885413 1.157623 0.91414654 1.2297992 0.97822785 1.0734959 1.0150492 1.1555294 1.1633786 1.2113253 1.070684 0.91645193 1.2061906 1.0176151 0.9772015 0.9948453
0.6916917 1.0160658 1.1827725 1.2341912 1.0274487 1.1218156 0.9946992 1.230043 1.0283138 1.1595207 1.1691865 1.0942465 1.2040633 0.97823566 1.0699277 1.1767852 1.0216782 1.0720272 1.1451658 0.91410327 1.1565208 1.1465471 0.88345337 1.2342008 1.0990543 1.0021509 1.0242281 1.098234 1.2066131 1.0671858 0.9755604 1.1490495 0.9736275 1.2286687 1.0437598 0.8854945 1.1578314 0.9142065 1.2299387 0.9784621 1.0735493 1.0152814 1.155737 1.1635784 1.211478 1.0707667 0.9165108 1.2063491 1.0178467 0.9774325 0.99496657
0.6926927 1.0161645 1.182946 1.2343237 1.0276428 1.1219397 0.99481803 1.2301621 1.0285106 1.1597143 1.1692629 1.0943072 1.2042261 0.97824347 1.0701461 1.1769739 1.0217774 1.0722457 1.1452636 0.9141637 1.1567262 1.1466465 0.8835363 1.234332 1.0992059 1.0023639 1.0243564 1.0983826 1.2067581 1.0672379 0.9755688 1.149202 0.97363627 1.2288101 1.043866 0.88557625 1.1580396 0.9142666 1.2300782 0.9786962 1.073602 1.0155138 1.1559448 1.1637776 1.2116301 1.0708492 0.9165701 1.2065071 1.0180783 0.97766346 0.99508774
0.6936937 1.0162625 1.183119 1.2344565 1.0278372 1.1220632 0.99493647 1.2302805 1.0287076 1.1599076 1.169339 1.0943674 1.2043884 0.9782512 1.0703642 1.1771623 1.0218762 1.0724638 1.1453607 0.9142239 1.1569314 1.1467452 0.8836192 1.234463 1.0993567 1.0025767 1.0244843 1.0985303 1.2069027 1.0672901 0.975577 1.1493549 0.97364473 1.2289512 1.043972 0.88565767 1.1582475 0.91432655 1.230217 0.9789306 1.0736548 1.0157461 1.1561518 1.1639766 1.2117817 1.0709316 0.9166292 1.2066644 1.0183101 0.97789454 0.9952085
0.6946947 1.0163604 1.1832917 1.2345886 1.028032 1.1221862 0.99505436 1.230399 1.0289047 1.1601002 1.1694146 1.0944276 1.2045509 0.9782586 1.0705823 1.1773505 1.0219749 1.0726819 1.1454575 0.9142839 1.1571361 1.1468438 0.8837019 1.2345933 1.0995072 1.0027897 1.0246124 1.0986778 1.207047 1.067342 0.97558534 1.1495075 0.9736534 1.2290924 1.0440778 0.88573915 1.1584549 0.9143864 1.230356 0.9791651 1.0737076 1.0159788 1.1563585 1.1641748 1.2119333 1.0710136 0.91668814 1.206822 1.0185419 0.97812593 0.99532926
0.6956957 1.0164579 1.1834638 1.2347202 1.0282265 1.1223087 0.99517226 1.2305167 1.029102 1.1602924 1.1694899 1.0944874 1.2047129 0.9782664 1.0707998 1.1775384 1.0220734 1.0728998 1.145554 0.91434395 1.1573404 1.1469418 0.88378465 1.2347231 1.0996572 1.0030035 1.0247395 1.0988243 1.2071905 1.0673935 0.9755938 1.1496602 0.97366214 1.2292328 1.0441829 0.8858207 1.1586618 0.9144463 1.2304941 0.9793995 1.0737598 1.0162113 1.1565651 1.1643727 1.2120844 1.071095 0.91674703 1.2069788 1.0187739 0.9783573 0.9954493
0.6966967 1.0165554 1.1836356 1.234852 1.0284214 1.1224308 0.99528986 1.2306342 1.0292995 1.160484 1.1695648 1.094547 1.2048745 0.97827387 1.0710174 1.177726 1.0221715 1.0731177 1.1456499 0.914404 1.1575445 1.1470397 0.88386714 1.2348529 1.0998065 1.0032169 1.0248667 1.0989707 1.2073339 1.067445 0.9756019 1.1498132 0.97367066 1.229373 1.0442879 0.885902 1.1588686 0.9145061 1.2306325 0.9796345 1.0738121 1.0164437 1.156771 1.1645702 1.212235 1.0711768 0.91680586 1.2071356 1.0190059 0.9785888 0.99556935
0.6976977 1.0166526 1.1838068 1.2349831 1.0286164 1.1225523 0.99540716 1.2307512 1.0294968 1.160675 1.1696396 1.0946064 1.2050359 0.97828156 1.0712348 1.1779131 1.0222692 1.0733348 1.1457455 0.9144637 1.1577482 1.1471366 0.8839496 1.2349823 1.0999554 1.0034304 1.0249933 1.0991163 1.2074769 1.0674963 0.97561055 1.1499655 0.97367966 1.229513 1.0443923 0.8859834 1.1590749 0.91456556 1.2307701 0.979869 1.0738641 1.0166763 1.1569762 1.164767 1.2123849 1.0712577 0.91686434 1.2072916 1.0192376 0.97882044 0.9956889
0.6986987 1.0167493 1.1839774 1.2351136 1.0288115 1.1226735 0.9955243 1.230868 1.0296943 1.1608658 1.1697137 1.0946656 1.2051967 0.9782891 1.0714518 1.1781001 1.0223669 1.0735523 1.1458408 0.9145237 1.1579516 1.1472335 0.88403225 1.2351112 1.1001039 1.003644 1.0251195 1.0992616 1.2076195 1.0675473 0.97561884 1.150118 0.97368807 1.2296525 1.0444968 0.8860644 1.1592808 0.9146253 1.2309076 0.980104 1.073916 1.0169091 1.1571815 1.1649636 1.2125345 1.0713383 0.9169229 1.207448 1.0194695 0.9790522 0.99580824
0.6996997 1.0168457 1.1841476 1.2352443 1.0290066 1.1227942 0.9956409 1.230984 1.0298924 1.1610558 1.1697874 1.0947245 1.2053574 0.9782966 1.0716687 1.1782868 1.0224643 1.0737693 1.1459355 0.9145835 1.1581547 1.1473299 0.8841146 1.2352399 1.1002518 1.0038577 1.0252454 1.0994064 1.2077615 1.0675981 0.97562706 1.1502705 0.97369653 1.2297919 1.0446007 0.8861454 1.1594864 0.9146851 1.2310447 0.9803388 1.0739676 1.0171416 1.1573865 1.1651595 1.212684 1.071419 0.91698176 1.2076036 1.0197017 0.97928375 0.99592733
0.7007007 1.016942 1.1843175 1.2353742 1.0292021 1.1229144 0.9957571 1.2310997 1.0300903 1.1612456 1.1698611 1.094783 1.2055179 0.97830397 1.0718852 1.178473 1.0225614 1.0739863 1.14603 0.91464317 1.1583573 1.1474259 0.884197 1.2353678 1.1003993 1.0040717 1.0253711 1.0995506 1.2079031 1.0676486 0.9756353 1.1504228 0.9737051 1.2299309 1.0447044 0.8862263 1.1596915 0.9147444 1.2311815 0.98057413 1.0740188 1.0173743 1.1575909 1.1653552 1.2128332 1.0714996 0.91704017 1.2077588 1.0199337 0.97951585 0.9960463
0.7017017 1.0170381 1.1844869 1.235504 1.0293975 1.1230342 0.9958734 1.2312151 1.0302883 1.1614347 1.1699343 1.0948415 1.205678 0.9783116 1.0721016 1.1786593 1.0226583 1.0742029 1.1461239 0.914703 1.1585597 1.1475216 0.8842794 1.2354958 1.1005464 1.0042857 1.0254964 1.0996945 1.2080448 1.0676992 0.97564363 1.1505753 0.97371376 1.2300695 1.0448077 0.88630724 1.1598965 0.91480404 1.2313182 0.98080933 1.0740702 1.0176072 1.157795 1.1655504 1.2129819 1.0715793 0.9170987 1.2079139 1.020166 0.9797479 0.9961649
0.7027027 1.0171338 1.1846558 1.2356333 1.0295932 1.1231536 0.99598914 1.2313302 1.0304866 1.1616235 1.1700069 1.0948994 1.2058376 0.97831887 1.0723181 1.1788447 1.022755 1.0744195 1.1462173 0.91476256 1.1587613 1.1476167 0.8843615 1.2356234 1.100693 1.0044999 1.0256213 1.0998377 1.2081854 1.0677491 0.9756519 1.1507274 0.9737224 1.230208 1.0449107 0.88638806 1.1601008 0.9148635 1.2314545 0.9810446 1.074121 1.0178399 1.1579986 1.1657449 1.2131299 1.0716591 0.91715693 1.2080684 1.020398 0.97998 0.9962833
0.7037037 1.0172294 1.1848243 1.2357626 1.0297891 1.1232723 0.99610484 1.2314446 1.0306851 1.1618115 1.1700791 1.0949572 1.2059969 0.97832644 1.0725341 1.1790304 1.0228512 1.0746359 1.1463107 0.91482216 1.158963 1.1477118 0.884444 1.2357504 1.1008391 1.0047139 1.0257459 1.0999805 1.208326 1.0677994 0.9756603 1.1508796 0.9737309 1.2303464 1.0450134 0.8864689 1.160305 0.9149226 1.2315905 0.98127997 1.074172 1.0180727 1.1582018 1.1659392 1.2132778 1.0717387 0.9172153 1.2082227 1.0206301 0.9802122 0.9964013
0.7047047 1.0173246 1.1849924 1.2358911 1.0299848 1.1233909 0.9962201 1.2315589 1.0308833 1.1619995 1.170151 1.0950149 1.2061559 0.9783337 1.0727499 1.1792156 1.0229475 1.0748519 1.1464034 0.9148819 1.1591642 1.1478062 0.88452613 1.235877 1.1009847 1.0049282 1.0258702 1.1001229 1.2084662 1.0678493 0.97566867 1.1510316 0.9737394 1.230484 1.0451157 0.88655 1.1605089 0.91498244 1.2317262 0.98151517 1.0742226 1.0183054 1.1584048 1.1661329 1.2134249 1.0718179 0.91727364 1.2083769 1.0208623 0.98044443 0.996519
0.7057057 1.0174196 1.1851602 1.2360196 1.0301808 1.1235087 0.996335 1.2316728 1.0310816 1.1621864 1.170223 1.0950723 1.2063148 0.97834134 1.0729654 1.1794003 1.0230435 1.0750679 1.1464958 0.91494143 1.1593649 1.1479003 0.88460827 1.2360033 1.1011298 1.0051426 1.0259944 1.1002647 1.2086058 1.0678989 0.9756772 1.1511837 0.973748 1.2306215 1.0452178 0.8866307 1.160712 0.91504145 1.2318615 0.98175085 1.0742732 1.0185385 1.1586074 1.1663264 1.2135721 1.0718968 0.917332 1.2085305 1.0210948 0.9806769 0.9966366
0.7067067 1.0175143 1.1853272 1.2361475 1.0303773 1.1236264 0.9964499 1.2317861 1.0312806 1.1623732 1.1702943 1.0951296 1.2064734 0.97834873 1.0731808 1.1795851 1.0231394 1.0752838 1.1465878 0.9150008 1.1595653 1.1479939 0.88469034 1.2361296 1.1012744 1.0053571 1.026118 1.1004059 1.208745 1.0679486 0.97568554 1.1513357 0.97375685 1.2307589 1.0453196 0.88671136 1.1609151 0.9151008 1.2319968 0.9819866 1.0743237 1.0187713 1.1588095 1.1665192 1.2137189 1.0719756 0.9173899 1.208684 1.021327 0.98090947 0.9967539
0.7077077 1.0176088 1.185494 1.2362753 1.0305734 1.1237434 0.99656445 1.2318991 1.0314791 1.1625596 1.1703652 1.0951867 1.2066317 0.9783561 1.0733961 1.1797693 1.0232347 1.0754993 1.1466795 0.9150603 1.1597657 1.148087 0.8847724 1.2362552 1.1014187 1.0055718 1.0262413 1.1005468 1.2088841 1.0679977 0.9756941 1.1514878 0.9737653 1.2308959 1.0454209 0.88679206 1.1611177 0.9151602 1.2321314 0.98222214 1.0743737 1.0190041 1.1590111 1.1667117 1.213865 1.0720539 0.9174482 1.2088373 1.0215592 0.98114175 0.9968709
0.7087087 1.017703 1.1856601 1.2364026 1.0307698 1.12386 0.9966787 1.2320118 1.031678 1.1627454 1.1704359 1.0952435 1.2067894 0.97836363 1.0736111 1.1799533 1.0233299 1.0757146 1.1467708 0.91511977 1.1599655 1.1481802 0.88485444 1.2363805 1.1015625 1.0057865 1.0263644 1.1006873 1.2090226 1.0680467 0.97570235 1.1516396 0.97377396 1.2310323 1.0455221 0.88687277 1.1613201 0.9152195 1.232266 0.98245776 1.0744237 1.0192369 1.1592126 1.1669036 1.2140111 1.0721321 0.9175062 1.2089901 1.0217915 0.98137444 0.9969878
0.7097097 1.0177972 1.1858262 1.2365298 1.0309662 1.1239763 0.99679255 1.2321242 1.0318768 1.1629306 1.1705062 1.0952997 1.2069468 0.9783712 1.073826 1.180137 1.023425 1.0759301 1.1468617 0.91517925 1.1601647 1.1482728 0.8849366 1.2365054 1.1017057 1.0060014 1.0264872 1.1008272 1.2091608 1.0680954 0.9757106 1.1517913 0.97378254 1.2311685 1.0456231 0.88695335 1.1615219 0.9152785 1.2324 0.98269355 1.0744734 1.0194702 1.1594138 1.1670952 1.2141565 1.0722102 0.9175644 1.2091424 1.022024 0.981607 0.9971046
0.7107107 1.0178908 1.1859915 1.2366563 1.0311629 1.1240922 0.9969064 1.2322358 1.032076 1.1631154 1.1705762 1.0953559 1.207104 0.9783784 1.0740405 1.1803204 1.0235198 1.0761448 1.146952 0.9152387 1.160364 1.1483648 0.88501847 1.23663 1.1018486 1.006216 1.0266097 1.1009667 1.2092984 1.0681444 0.97571933 1.1519428 0.9737913 1.2313046 1.0457237 0.88703376 1.1617235 0.915338 1.2325339 0.98292935 1.0745231 1.019703 1.1596144 1.1672863 1.2143015 1.0722878 0.9176223 1.2092946 1.0222561 0.9818398 0.99722064
0.7117117 1.0179845 1.1861565 1.2367827 1.0313593 1.1242073 0.99702007 1.2323472 1.0322748 1.1632999 1.1706457 1.0954123 1.207261 0.97838616 1.0742549 1.1805035 1.0236144 1.0763596 1.1470422 0.9152979 1.1605626 1.1484566 0.8851006 1.2367543 1.101991 1.006431 1.0267316 1.1011058 1.2094357 1.0681928 0.9757277 1.1520946 0.97379994 1.2314405 1.045824 0.8871145 1.1619246 0.915397 1.2326677 0.98316526 1.0745726 1.0199362 1.1598148 1.1674773 1.214446 1.0723652 0.91768044 1.2094464 1.0224887 0.98207265 0.9973368
0.7127127 1.0180774 1.186321 1.2369088 1.0315561 1.1243224 0.99713314 1.2324586 1.0324743 1.163484 1.1707151 1.0954678 1.2074175 0.9783933 1.0744692 1.1806866 1.0237086 1.0765744 1.1471318 0.9153575 1.1607608 1.148548 0.8851824 1.2368779 1.102133 1.0066459 1.0268536 1.1012444 1.2095727 1.0682414 0.97573596 1.152246 0.9738086 1.2315762 1.0459237 0.8871951 1.1621256 0.91545606 1.232801 0.98340106 1.0746217 1.020169 1.1600149 1.1676674 1.2145907 1.0724425 0.91773844 1.2095978 1.0227212 0.98230547 0.9974524
0.7137137 1.0181707 1.1864853 1.2370344 1.0317531 1.1244369 0.99724627 1.2325692 1.0326735 1.1636672 1.170784 1.0955235 1.207574 0.9784009 1.074683 1.180869 1.0238028 1.076789 1.1472211 0.91541666 1.160959 1.1486391 0.88526446 1.2370013 1.1022747 1.0068609 1.0269753 1.1013825 1.2097092 1.0682894 0.9757447 1.1523976 0.97381735 1.2317115 1.0460234 0.8872755 1.1623261 0.9155153 1.232934 0.9836371 1.0746709 1.0204021 1.1602143 1.1678572 1.2147344 1.0725194 0.9177964 1.209749 1.0229533 0.9825384 0.99756813
0.7147147 1.0182635 1.1866491 1.2371597 1.0319499 1.1245509 0.9973589 1.2326796 1.0328728 1.1638504 1.1708525 1.0955789 1.2077297 0.97840846 1.0748968 1.1810513 1.0238967 1.0770031 1.1473103 0.91547585 1.1611568 1.1487299 0.88534623 1.2371248 1.1024157 1.0070761 1.0270965 1.1015202 1.2098454 1.0683374 0.9757532 1.1525489 0.97382605 1.2318462 1.0461229 0.88735604 1.1625264 0.91557455 1.2330668 0.98387307 1.0747199 1.0206351 1.1604135 1.1680465 1.214878 1.0725961 0.9178543 1.2098999 1.0231857 0.98277146 0.99768335
0.7157157 1.0183561 1.1868122 1.2372848 1.0321468 1.1246648 0.9974715 1.2327895 1.033072 1.1640328 1.1709208 1.095634 1.2078857 0.978416 1.0751104 1.181233 1.0239904 1.0772173 1.1473987 0.9155354 1.1613541 1.1488199 0.88542825 1.2372475 1.1025561 1.0072912 1.0272176 1.1016574 1.209981 1.0683854 0.97576165 1.1527004 0.97383475 1.2319809 1.046222 0.88743657 1.1627259 0.9156335 1.2331994 0.9841093 1.0747685 1.0208681 1.1606126 1.1682357 1.2150213 1.0726726 0.9179122 1.2100505 1.0234182 0.98300433 0.99779874
0.7167167 1.0184486 1.1869752 1.2374095 1.0323439 1.124778 0.99758387 1.2328991 1.0332716 1.1642151 1.1709887 1.0956888 1.208041 0.97842336 1.0753239 1.1814148 1.024084 1.0774311 1.1474869 0.9155944 1.1615509 1.14891 0.88551027 1.2373699 1.1026965 1.0075064 1.0273385 1.1017942 1.2101165 1.0684329 0.97576994 1.1528517 0.97384346 1.2321151 1.0463208 0.88751686 1.1629252 0.9156927 1.2333312 0.98434544 1.0748174 1.0211012 1.1608111 1.168424 1.215164 1.0727489 0.91797006 1.2102008 1.0236506 0.98323756 0.9979136
0.7177177 1.0185409 1.1871376 1.2375338 1.032541 1.1248909 0.99769604 1.2330084 1.033471 1.1643965 1.1710564 1.0957439 1.208196 0.9784312 1.0755368 1.181596 1.0241772 1.0776447 1.1475747 0.9156539 1.1617476 1.1489996 0.8855921 1.237492 1.1028363 1.0077218 1.0274588 1.1019306 1.2102513 1.0684805 0.97577894 1.153003 0.97385246 1.2322493 1.0464194 0.88759744 1.1631243 0.915752 1.2334632 0.9845816 1.0748659 1.0213342 1.1610093 1.1686126 1.2153065 1.0728247 0.9180281 1.2103508 1.0238829 0.983471 0.9980284
0.7187187 1.0186325 1.1872995 1.2376579 1.0327384 1.1250033 0.99780786 1.2331171 1.0336707 1.1645777 1.1711235 1.0957984 1.2083507 0.9784386 1.0757499 1.1817771 1.0242704 1.0778583 1.1476624 0.9157132 1.161944 1.1490887 0.88567406 1.2376138 1.1029756 1.0079372 1.0275787 1.1020665 1.210386 1.0685279 0.97578764 1.153154 0.9738611 1.2323828 1.0465177 0.8876778 1.163323 0.9158112 1.2335949 0.9848176 1.0749143 1.0215672 1.161207 1.1688001 1.2154484 1.0729007 0.9180861 1.2105002 1.0241154 0.98370385 0.99814284
0.7197197 1.0187242 1.1874614 1.2377815 1.0329354 1.1251153 0.99791956 1.2332256 1.0338701 1.1647586 1.1711906 1.0958526 1.2085049 0.97844636 1.0759627 1.181958 1.0243635 1.0780714 1.1477494 0.9157722 1.1621399 1.1491777 0.88575554 1.237735 1.1031147 1.0081526 1.0276986 1.1022019 1.2105203 1.0685751 0.9757962 1.1533048 0.9738699 1.2325164 1.0466156 0.88775814 1.1635214 0.91587025 1.2337263 0.9850538 1.0749625 1.0218003 1.1614043 1.1689873 1.2155901 1.072976 0.9181439 1.2106497 1.0243478 0.983937 0.9982571
0.7207207 1.0188159 1.1876225 1.2379048 1.0331329 1.125227 0.99803084 1.2333338 1.0340699 1.1649387 1.171257 1.0959067 1.2086592 0.9784537 1.0761751 1.1821386 1.024456 1.0782846 1.1478361 0.91583157 1.1623353 1.149266 0.88583785 1.237856 1.1032531 1.0083679 1.0278183 1.102337 1.210654 1.068622 0.97580504 1.153456 0.97387874 1.2326494 1.0467135 0.8878389 1.1637193 0.9159292 1.2338573 0.9852901 1.0750105 1.0220333 1.1616013 1.1691742 1.2157317 1.0730516 0.9182019 1.2107987 1.0245802 0.98417044 0.9983711
0.7217217 1.0189073 1.1877834 1.2380278 1.0333302 1.1253384 0.99814194 1.2334416 1.0342698 1.1651185 1.1713233 1.0959606 1.208813 0.97846186 1.0763874 1.1823187 1.0245485 1.0784979 1.1479226 0.915891 1.1625307 1.1493543 0.8859199 1.237977 1.103391 1.0085835 1.0279377 1.1024715 1.2107877 1.0686688 0.97581387 1.1536068 0.97388786 1.2327824 1.046811 0.88791925 1.1639168 0.9159885 1.233988 0.98552644 1.0750582 1.0222663 1.1617981 1.1693608 1.2158726 1.0731267 0.91825974 1.2109475 1.0248127 0.9844036 0.998485
0.7227227 1.018998 1.1879437 1.2381505 1.0335277 1.1254491 0.998253 1.2335491 1.0344694 1.1652982 1.1713893 1.0960143 1.2089666 0.9784692 1.0765998 1.1824985 1.024641 1.0787104 1.1480086 0.91595006 1.1627254 1.1494421 0.88600165 1.2380971 1.103529 1.0087993 1.0280567 1.1026057 1.2109206 1.0687155 0.97582257 1.1537576 0.9738965 1.2329148 1.046908 0.88799965 1.1641142 0.9160476 1.2341185 0.98576254 1.075106 1.0224993 1.1619946 1.1695467 1.2160131 1.0732013 0.9183177 1.2110959 1.0250448 0.9846367 0.9985988
0.7237237 1.0190889 1.1881036 1.2382729 1.033725 1.1255596 0.99836373 1.2336559 1.0346692 1.1654773 1.1714548 1.096068 1.2091198 0.978477 1.0768117 1.182678 1.0247331 1.0789229 1.1480943 0.9160093 1.1629202 1.1495295 0.8860836 1.2382172 1.103666 1.0090147 1.0281756 1.1027396 1.2110533 1.068762 0.9758314 1.1539081 0.9739057 1.2330471 1.047005 0.8880804 1.164311 0.91610676 1.2342485 0.9859988 1.0751537 1.0227323 1.1621906 1.1697325 1.2161533 1.0732758 0.91837555 1.2112442 1.0252771 0.9848705 0.9987123
0.7247247 1.0191796 1.188263 1.2383949 1.0339224 1.1256695 0.99847436 1.2337627 1.0348688 1.1656555 1.1715201 1.0961214 1.2092727 0.97848487 1.0770234 1.1828575 1.0248251 1.0791352 1.1481797 0.91606855 1.1631143 1.1496165 0.88616544 1.2383368 1.1038028 1.0092305 1.028294 1.1028727 1.2111857 1.0688083 0.9758404 1.1540589 0.9739146 1.233179 1.0471019 0.8881606 1.1645076 0.9161658 1.2343785 0.98623526 1.0752009 1.0229653 1.1623863 1.1699176 1.2162931 1.0733503 0.91843355 1.211392 1.0255094 0.9851041 0.9988256
0.7257257 1.0192702 1.1884223 1.2385164 1.0341203 1.1257792 0.9985846 1.2338692 1.0350689 1.1658335 1.1715851 1.0961744 1.2094252 0.97849274 1.0772349 1.1830363 1.0249168 1.0793473 1.1482646 0.91612756 1.1633084 1.1497034 0.8862476 1.2384562 1.1039393 1.0094461 1.0284122 1.1030058 1.2113175 1.0688545 0.97584915 1.1542093 0.97392356 1.2333108 1.0471982 0.88824135 1.1647038 0.91622496 1.234508 0.9864713 1.0752482 1.0231982 1.1625814 1.1701021 1.2164327 1.0734246 0.91849136 1.2115396 1.0257418 0.98533726 0.9989387
0.7267267 1.0193604 1.188581 1.2386378 1.0343179 1.1258885 0.9986948 1.2339752 1.0352688 1.1660113 1.1716499 1.0962272 1.2095776 0.9785005 1.0774461 1.183215 1.0250083 1.0795593 1.1483493 0.91618705 1.163502 1.1497896 0.8863295 1.238575 1.1040754 1.0096619 1.0285304 1.1031384 1.2114491 1.0689006 0.97585845 1.1543599 0.97393274 1.2334423 1.0472944 0.88832176 1.1648998 0.91628426 1.2346373 0.9867076 1.0752956 1.0234312 1.1627767 1.1702867 1.2165717 1.0734986 0.91854924 1.2116868 1.025974 0.98557085 0.99905145
0.7277277 1.0194503 1.1887392 1.2387588 1.0345155 1.1259972 0.9988048 1.2340806 1.0354685 1.1661882 1.171714 1.09628 1.2097293 0.97850835 1.0776573 1.1833934 1.0251001 1.0797712 1.1484337 0.9162462 1.1636949 1.1498756 0.8864112 1.2386938 1.1042109 1.0098777 1.0286478 1.10327 1.2115802 1.0689464 0.9758674 1.15451 0.9739418 1.2335733 1.0473903 0.88840204 1.1650953 0.91634333 1.2347662 0.9869438 1.0753424 1.023664 1.162971 1.1704705 1.2167103 1.0735723 0.9186072 1.2118337 1.0262064 0.98580414 0.9991641
0.7287287 1.0195402 1.1888971 1.2388796 1.034713 1.1261057 0.99891436 1.2341858 1.0356685 1.166365 1.1717781 1.0963324 1.2098813 0.97851634 1.0778685 1.1835716 1.0251911 1.0799824 1.1485175 0.9163055 1.1638879 1.1499614 0.88649356 1.238812 1.1043462 1.0100935 1.0287652 1.1034019 1.2117108 1.0689921 0.97587645 1.1546603 0.97395104 1.2337041 1.0474857 0.8884827 1.1652902 0.9164026 1.234895 0.9871802 1.0753894 1.0238969 1.1631655 1.1706542 1.2168487 1.0736457 0.9186652 1.2119806 1.0264386 0.98603773 0.99927694
0.7297297 1.01963 1.1890547 1.2389998 1.0349109 1.1262138 0.999024 1.2342908 1.0358685 1.1665413 1.1718417 1.0963845 1.2100325 0.9785247 1.078079 1.1837494 1.0252821 1.080194 1.1486009 0.9163648 1.1640801 1.1500468 0.8865757 1.2389297 1.104481 1.0103095 1.0288825 1.1035333 1.2118413 1.0690377 0.9758856 1.1548107 0.9739602 1.2338349 1.0475812 0.8885634 1.1654853 0.9164619 1.2350236 0.98741627 1.0754359 1.0241296 1.1633592 1.1708372 1.2169868 1.0737193 0.9187232 1.2121269 1.0266707 0.986271 0.9993891
0.7307307 1.0197194 1.1892117 1.2391199 1.0351086 1.1263214 0.99913305 1.2343953 1.0360686 1.1667173 1.1719053 1.0964367 1.2101836 0.9785324 1.0782897 1.1839269 1.025373 1.0804052 1.1486844 0.91642404 1.1642722 1.1501318 0.8866576 1.2390474 1.1046154 1.010525 1.0289997 1.103664 1.2119715 1.0690831 0.9758948 1.1549606 0.97396946 1.2339649 1.0476764 0.888644 1.1656796 0.916521 1.2351519 0.98765254 1.0754827 1.0243624 1.1635528 1.1710199 1.2171246 1.0737922 0.91878116 1.2122726 1.0269029 0.9865048 0.9995012
0.7317317 1.0198085 1.1893684 1.2392397 1.0353063 1.1264288 0.9992423 1.2344996 1.0362685 1.1668926 1.171968 1.0964886 1.2103343 0.97854066 1.0785 1.1841042 1.0254638 1.0806162 1.1487672 0.91648316 1.164464 1.1502165 0.8867398 1.2391646 1.1047494 1.0107408 1.0291165 1.1037945 1.2121011 1.0691282 0.9759039 1.1551104 0.9739788 1.234095 1.0477713 0.88872474 1.1658739 0.9165802 1.2352797 0.9878886 1.075529 1.0245951 1.1637459 1.1712022 1.2172617 1.073865 0.9188391 1.2124187 1.0271349 0.9867382 0.99961317
0.7327327 1.0198976 1.1895247 1.2393588 1.0355037 1.1265357 0.999351 1.2346034 1.0364681 1.1670678 1.1720309 1.0965405 1.210485 0.9785487 1.07871 1.184281 1.0255547 1.0808266 1.1488497 0.91654265 1.1646558 1.1503007 0.88682187 1.2392815 1.104883 1.0109568 1.0292327 1.1039246 1.2122303 1.0691733 0.97591335 1.1552603 0.9739883 1.2342246 1.0478662 0.8888054 1.1660676 0.91663975 1.2354072 0.9881249 1.0755756 1.024828 1.163939 1.1713841 1.2173986 1.0739377 0.9188973 1.2125642 1.0273668 0.9869717 0.999725
0.7337337 1.0199866 1.1896805 1.239478 1.0357016 1.1266423 0.99946 1.2347066 1.0366682 1.1672423 1.1720936 1.096592 1.2106348 0.97855705 1.0789196 1.1844578 1.0256448 1.0810373 1.1489321 0.9166019 1.1648468 1.1503849 0.88690376 1.2393982 1.1050164 1.0111728 1.029349 1.1040542 1.2123595 1.0692184 0.9759228 1.1554099 0.9739977 1.234354 1.0479606 0.8888861 1.166261 0.9166992 1.2355347 0.9883611 1.0756218 1.0250608 1.1641312 1.1715657 1.2175351 1.0740103 0.9189553 1.2127094 1.0275991 0.98720527 0.99983644
0.7347347 1.0200752 1.189836 1.2395967 1.0358994 1.1267484 0.9995685 1.2348099 1.0368681 1.1674165 1.1721555 1.0966434 1.2107846 0.9785652 1.0791297 1.1846339 1.0257351 1.0812476 1.149014 0.91666126 1.1650376 1.1504683 0.8869861 1.2395144 1.1051491 1.0113885 1.0294648 1.1041833 1.2124879 1.0692631 0.97593224 1.1555599 0.9740071 1.2344831 1.0480547 0.8889669 1.1664541 0.9167584 1.2356616 0.98859715 1.0756679 1.0252935 1.1643234 1.1717466 1.2176714 1.0740824 0.9190134 1.2128544 1.0278308 0.9874387 0.9999479
0.7357357 1.0201637 1.189991 1.2397151 1.0360969 1.1268543 0.99967676 1.2349128 1.0370678 1.1675901 1.1722174 1.0966945 1.2109342 0.97857356 1.0793388 1.1848102 1.025825 1.0814577 1.1490952 0.9167208 1.1652281 1.1505518 0.88706833 1.2396302 1.1052815 1.0116043 1.029581 1.1043122 1.212616 1.0693077 0.9759418 1.1557095 0.9740168 1.2346119 1.0481486 0.8890478 1.1666467 0.9168178 1.2357883 0.9888335 1.0757136 1.025526 1.1645154 1.1719275 1.2178073 1.0741544 0.91907173 1.2129989 1.028063 0.9876723 1.0000594
0.7367367 1.0202518 1.1901457 1.2398331 1.0362948 1.1269597 0.999785 1.2350153 1.0372678 1.1677637 1.1722789 1.0967455 1.2110834 0.9785818 1.0795484 1.1849858 1.025915 1.0816678 1.1491768 0.9167802 1.1654181 1.1506348 0.88715065 1.2397455 1.1054136 1.0118203 1.0296963 1.1044407 1.212744 1.0693523 0.9759515 1.1558586 0.9740261 1.2347404 1.0482421 0.8891287 1.1668391 0.91687745 1.235915 0.9890692 1.0757595 1.0257584 1.164707 1.1721076 1.2179427 1.0742264 0.91912985 1.2131432 1.0282948 0.98790586 1.0001704
0.7377377 1.0203402 1.1903 1.2399509 1.0364925 1.1270648 0.999893 1.2351176 1.0374677 1.1679366 1.1723402 1.0967963 1.2112322 0.9785905 1.0797573 1.1851612 1.0260049 1.0818774 1.1492575 0.91683966 1.1656079 1.1507175 0.8872329 1.239861 1.1055453 1.0120363 1.0298116 1.1045687 1.2128714 1.0693966 0.9759611 1.156008 0.9740361 1.2348685 1.0483358 0.88920957 1.1670312 0.9169369 1.2360411 0.9893052 1.0758052 1.025991 1.164898 1.1722875 1.2180777 1.074298 0.9191883 1.2132871 1.0285265 0.9881393 1.0002815
0.7387387 1.0204282 1.1904539 1.2400682 1.0366902 1.1271695 1.000001 1.235219 1.0376675 1.1681089 1.172401 1.0968469 1.2113808 0.97859883 1.0799662 1.1853364 1.0260947 1.0820868 1.1493381 0.9168989 1.1657974 1.1507996 0.8873152 1.2399758 1.1056764 1.012252 1.0299269 1.1046965 1.2129984 1.0694407 0.97597086 1.1561575 0.97404563 1.2349964 1.0484293 0.8892907 1.1672227 0.9169963 1.2361671 0.9895415 1.0758507 1.0262235 1.1650889 1.1724671 1.2182126 1.0743693 0.9192466 1.213431 1.0287585 0.988373 1.0003922
0.7397397 1.0205159 1.1906074 1.2401854 1.036888 1.1272738 1.0001085 1.2353206 1.0378674 1.1682811 1.1724614 1.0968972 1.2115291 0.97860765 1.080175 1.1855114 1.0261838 1.0822961 1.1494182 0.9169586 1.1659864 1.1508818 0.88739777 1.2400901 1.1058073 1.0124677 1.0300417 1.1048238 1.2131249 1.069485 0.97598076 1.1563066 0.9740552 1.2351241 1.0485221 0.8893718 1.1674142 0.91705585 1.2362926 0.98977715 1.0758964 1.0264559 1.165279 1.1726462 1.2183471 1.0744407 0.9193048 1.2135744 1.02899 0.9886062 1.0005027
0.7407407 1.0206034 1.1907605 1.2403021 1.0370855 1.1273779 1.0002161 1.2354218 1.0380671 1.1684526 1.1725218 1.0969476 1.211677 0.97861624 1.0803834 1.1856858 1.0262733 1.0825051 1.1494981 0.91701794 1.1661752 1.1509633 0.88748026 1.2402045 1.105938 1.0126839 1.0301561 1.1049507 1.2132514 1.0695288 0.97599065 1.1564556 0.97406507 1.2352514 1.0486149 0.8894528 1.1676049 0.91711545 1.2364181 0.990013 1.0759416 1.0266882 1.1654695 1.1728249 1.218481 1.0745118 0.9193634 1.2137177 1.0292217 0.98883975 1.0006133
0.7417417 1.020691 1.1909132 1.2404184 1.0372833 1.1274815 1.0003233 1.2355224 1.0382669 1.1686239 1.1725819 1.0969977 1.2118247 0.978625 1.0805917 1.1858599 1.0263625 1.082714 1.1495779 0.9170774 1.1663637 1.1510446 0.88756275 1.2403182 1.106068 1.0128995 1.0302707 1.1050773 1.2133775 1.0695727 0.9760003 1.1566045 0.97407496 1.2353784 1.0487074 0.88953406 1.1677957 0.91717523 1.2365429 0.9902488 1.0759869 1.0269206 1.1656592 1.173003 1.2186146 1.0745826 0.9194218 1.2138608 1.0294533 0.9890733 1.0007236
0.7427427 1.0207783 1.1910653 1.2405345 1.037481 1.1275848 1.0004305 1.2356229 1.0384666 1.1687946 1.1726414 1.0970474 1.211972 0.978634 1.0807996 1.186034 1.0264513 1.0829228 1.1496569 0.917137 1.1665517 1.1511257 0.8876451 1.2404317 1.1061978 1.0131154 1.0303849 1.1052034 1.213503 1.0696162 0.9760102 1.1567533 0.97408473 1.2355053 1.0487998 0.8896153 1.1679859 0.9172349 1.2366679 0.9904845 1.0760317 1.0271528 1.1658485 1.1731809 1.218748 1.0746534 0.91948014 1.2140031 1.0296849 0.98930645 1.0008339
0.7437437 1.0208653 1.1912174 1.2406503 1.0376785 1.1276876 1.0005373 1.2357228 1.0386661 1.1689651 1.1727009 1.0970972 1.2121191 0.97864264 1.0810075 1.1862075 1.0265403 1.0831313 1.149736 0.91719675 1.1667395 1.1512065 0.8877281 1.2405447 1.1063273 1.0133313 1.0304986 1.105329 1.2136284 1.0696597 0.9760204 1.1569022 0.97409487 1.2356318 1.0488918 0.88969666 1.1681759 0.91729486 1.2367922 0.9907199 1.0760767 1.027385 1.1660378 1.1733583 1.2188811 1.0747237 0.9195388 1.2141454 1.0299162 0.98953974 1.0009439
0.7447447 1.0209522 1.1913688 1.2407655 1.0378761 1.1277903 1.000644 1.2358227 1.0388658 1.1691352 1.17276 1.0971466 1.2122657 0.9786515 1.081215 1.1863809 1.0266289 1.0833396 1.1498144 0.9172564 1.1669266 1.1512868 0.8878107 1.2406573 1.1064563 1.013547 1.0306127 1.1054543 1.2137531 1.0697031 0.9760306 1.1570506 0.974105 1.2357581 1.0489837 0.8897779 1.1683654 0.91735464 1.2369165 0.99095565 1.0761216 1.0276169 1.1662265 1.1735356 1.2190137 1.074794 0.9195973 1.2142875 1.0301476 0.98977315 1.0010535
0.7457457 1.0210389 1.19152 1.2408807 1.0380734 1.1278926 1.000751 1.2359221 1.0390651 1.1693048 1.1728188 1.0971961 1.2124121 0.9786606 1.0814223 1.1865538 1.0267175 1.0835476 1.1498928 0.9173162 1.1671139 1.151367 0.88789344 1.2407701 1.106585 1.0137625 1.0307262 1.1055794 1.2138778 1.0697464 0.9760409 1.1571991 0.97411513 1.235884 1.0490754 0.8898595 1.1685548 0.91741467 1.2370406 0.99119127 1.0761663 1.027849 1.166415 1.1737121 1.2191458 1.0748641 0.9196562 1.2144293 1.0303789 0.99000645 1.0011632
0.7467467 1.0211254 1.1916708 1.2409954 1.0382708 1.1279943 1.0008574 1.2360213 1.0392647 1.1694741 1.1728772 1.0972452 1.2125585 0.97866964 1.0816298 1.1867265 1.0268064 1.0837554 1.1499709 0.9173755 1.1673006 1.1514467 0.8879761 1.2408823 1.1067133 1.0139784 1.0308394 1.1057041 1.2140017 1.0697894 0.97605115 1.1573477 0.9741251 1.2360095 1.0491669 0.8899408 1.1687435 0.9174745 1.2371643 0.9914264 1.076211 1.0280807 1.1666028 1.1738884 1.2192777 1.074934 0.91971487 1.2145706 1.0306098 0.9902396 1.0012729
0.7477477 1.0212119 1.1918211 1.24111 1.0384682 1.1280959 1.0009636 1.23612 1.0394641 1.1696427 1.1729354 1.0972941 1.2127042 0.97867894 1.0818366 1.1868991 1.0268946 1.083963 1.1500484 0.91743565 1.1674869 1.151526 0.88805926 1.2409939 1.1068412 1.014194 1.0309527 1.1058284 1.2141256 1.0698323 0.9760616 1.157496 0.9741355 1.2361348 1.0492582 0.8900226 1.1689321 0.9175344 1.2372875 0.9916622 1.0762553 1.0283127 1.1667907 1.1740644 1.2194095 1.0750037 0.91977364 1.2147119 1.0308414 0.9904729 1.0013825
0.7487487 1.0212983 1.191971 1.241224 1.0386657 1.128197 1.0010699 1.2362183 1.0396636 1.1698112 1.1729933 1.097343 1.2128496 0.97868806 1.0820435 1.1870711 1.0269828 1.0841703 1.1501257 0.91749525 1.1676729 1.1516051 0.88814205 1.2411053 1.1069688 1.0144098 1.0310655 1.1059523 1.214249 1.0698752 0.97607183 1.157644 0.9741459 1.2362599 1.0493491 0.8901044 1.1691202 0.9175946 1.2374107 0.99189734 1.0762998 1.0285447 1.1669784 1.1742401 1.2195406 1.0750732 0.91983247 1.2148528 1.0310723 0.990706 1.0014915
0.7497497 1.0213842 1.1921206 1.2413378 1.038863 1.1282978 1.0011759 1.2363166 1.0398626 1.1699792 1.1730509 1.0973918 1.2129949 0.97869736 1.0822499 1.187243 1.0270708 1.0843774 1.1502028 0.91755515 1.1678585 1.151684 0.88822496 1.2412165 1.1070958 1.0146253 1.0311782 1.106076 1.2143722 1.0699179 0.97608256 1.157792 0.9741563 1.2363845 1.0494399 0.8901861 1.1693082 0.9176547 1.2375336 0.99213254 1.076344 1.028776 1.1671652 1.1744149 1.2196714 1.0751425 0.9198914 1.2149935 1.031303 0.99093896 1.0016005
0.7507508 1.0214702 1.1922698 1.2414511 1.0390601 1.1283983 1.0012817 1.2364142 1.0400618 1.170147 1.1731082 1.09744 1.2131399 0.9787067 1.0824561 1.1874144 1.0271587 1.0845845 1.1502794 0.91761494 1.168044 1.1517622 0.8883084 1.2413273 1.107223 1.0148408 1.0312908 1.1061991 1.214495 1.0699606 0.9760932 1.1579398 0.9741667 1.2365091 1.0495304 0.8902681 1.1694956 0.91771495 1.2376561 0.9923674 1.0763882 1.0290078 1.1673523 1.1745899 1.2198018 1.0752116 0.91995066 1.2151337 1.0315338 0.9911721 1.0017099
0.7517518 1.0215561 1.1924187 1.2415642 1.0392573 1.1284984 1.0013874 1.2365116 1.040261 1.1703138 1.1731651 1.0974884 1.213284 0.97871614 1.0826623 1.1875857 1.0272464 1.0847913 1.1503557 0.9176749 1.1682289 1.1518406 0.8883914 1.2414377 1.1073494 1.0150563 1.0314031 1.1063219 1.2146173 1.0700028 0.976104 1.1580874 0.97417724 1.236633 1.0496207 0.8903501 1.1696827 0.91777515 1.2377784 0.9926026 1.0764322 1.0292394 1.1675384 1.1747642 1.2199321 1.0752807 0.92000973 1.2152736 1.0317646 0.99140507 1.0018188
0.7527528 1.0216415 1.192567 1.241677 1.0394545 1.1285981 1.001493 1.2366086 1.04046 1.1704806 1.1732218 1.0975366 1.2134286 0.97872585 1.0828685 1.1877565 1.0273342 1.0849975 1.150432 0.91773486 1.1684136 1.1519182 0.8884747 1.2415477 1.1074758 1.0152719 1.031515 1.1064446 1.2147393 1.0700451 0.97611475 1.1582351 0.9741878 1.236757 1.0497109 0.89043224 1.1698697 0.9178353 1.2379005 0.99283737 1.0764762 1.0294709 1.1677247 1.1749383 1.2200618 1.0753493 0.92006874 1.2154136 1.0319954 0.99163795 1.0019276
0.7537538 1.0217271 1.192715 1.2417893 1.0396514 1.1286975 1.0015986 1.2367054 1.0406588 1.1706471 1.1732783 1.0975842 1.2135723 0.97873557 1.0830742 1.187927 1.0274216 1.0852039 1.1505076 0.91779494 1.1685978 1.1519959 0.888558 1.2416575 1.1076013 1.0154872 1.0316272 1.1065667 1.2148609 1.0700874 0.9761257 1.1583824 0.9741987 1.2368805 1.0498009 0.8905143 1.1700562 0.9178958 1.2380221 0.9930721 1.0765201 1.029702 1.1679103 1.1751118 1.2201912 1.075418 0.92012805 1.2155529 1.0322257 0.99187076 1.0020362
0.7547548 1.0218126 1.1928626 1.2419015 1.0398484 1.1287968 1.0017037 1.2368019 1.0408577 1.1708132 1.1733342 1.0976322 1.213716 0.97874534 1.0832795 1.1880975 1.0275095 1.0854102 1.150583 0.9178548 1.168782 1.1520731 0.8886411 1.2417669 1.1077267 1.0157026 1.0317386 1.1066884 1.2149823 1.0701293 0.97613657 1.1585298 0.9742093 1.2370039 1.0498908 0.8905964 1.1702421 0.9179561 1.2381437 0.9933068 1.0765636 1.0299332 1.1680958 1.1752849 1.2203203 1.0754864 0.9201874 1.2156924 1.0324563 0.99210364 1.0021449
0.7557558 1.0218976 1.1930099 1.2420132 1.0400453 1.1288954 1.0018089 1.2368977 1.0410564 1.1709787 1.1733902 1.0976799 1.2138591 0.9787552 1.0834846 1.1882674 1.0275965 1.085616 1.1506579 0.91791505 1.1689655 1.15215 0.8887247 1.241876 1.1078517 1.0159178 1.0318505 1.1068099 1.2151031 1.0701712 0.9761478 1.1586771 0.97422016 1.2371268 1.0499803 0.89067876 1.1704279 0.9180169 1.2382647 0.99354136 1.0766075 1.0301642 1.1682808 1.1754577 1.2204491 1.0755546 0.92024684 1.2158313 1.0326867 0.99233645 1.002253
0.7567568 1.0219824 1.1931567 1.2421248 1.0402418 1.1289939 1.0019138 1.2369936 1.041255 1.171144 1.1734456 1.0977273 1.2140023 0.9787651 1.0836897 1.1884371 1.0276836 1.0858214 1.1507329 0.9179751 1.1691488 1.1522264 0.88880837 1.2419848 1.1079767 1.0161331 1.0319616 1.1069309 1.2152237 1.070213 0.97615874 1.1588242 0.9742309 1.2372494 1.0500696 0.8907614 1.1706135 0.91807747 1.2383856 0.99377584 1.0766509 1.0303955 1.1684656 1.1756301 1.2205774 1.0756228 0.9203064 1.2159698 1.0329169 0.9925691 1.0023615
0.7577578 1.0220674 1.1933033 1.2422358 1.0404387 1.1290921 1.0020187 1.2370893 1.0414536 1.171309 1.1735008 1.0977745 1.2141448 0.97877467 1.0838946 1.1886064 1.0277706 1.0860269 1.1508073 0.91803527 1.1693316 1.1523027 0.8888918 1.2420931 1.1081009 1.0163482 1.0320729 1.1070517 1.2153438 1.0702544 0.97617006 1.1589711 0.9742418 1.2373719 1.0501587 0.8908437 1.1707984 0.91813827 1.2385064 0.9940103 1.0766943 1.030626 1.16865 1.1758022 1.2207055 1.0756905 0.92036605 1.2161082 1.0331471 0.9928015 1.0024697
0.7587588 1.0221521 1.1934495 1.2423466 1.0406353 1.1291897 1.0021234 1.2371844 1.0416521 1.1714733 1.1735556 1.0978215 1.2142873 0.97878516 1.0840993 1.1887755 1.0278578 1.086232 1.1508814 0.9180954 1.1695143 1.1523787 0.8889756 1.2422011 1.1082252 1.0165632 1.0321839 1.1071721 1.2154636 1.0702959 0.9761813 1.1591179 0.9742528 1.2374941 1.0502476 0.89092636 1.1709833 0.91819876 1.2386268 0.99424434 1.0767375 1.030857 1.1688342 1.1759738 1.2208332 1.0757585 0.9204257 1.2162462 1.0333772 0.99303406 1.0025777
0.7597598 1.0222368 1.1935953 1.242457 1.0408317 1.1292874 1.0022281 1.237279 1.0418503 1.1716373 1.1736106 1.0978687 1.2144295 0.9787954 1.0843035 1.1889441 1.0279446 1.0864369 1.1509553 0.9181559 1.1696968 1.1524545 0.8890594 1.2423091 1.1083486 1.0167781 1.0322946 1.107292 1.2155831 1.0703374 0.9761927 1.1592646 0.97426426 1.2376156 1.0503365 0.8910091 1.1711676 0.9182596 1.2387468 0.9944785 1.0767808 1.031088 1.1690179 1.1761452 1.2209606 1.0758262 0.9204855 1.2163843 1.033607 0.99326634 1.0026857
0.7607608 1.0223211 1.1937406 1.2425671 1.041028 1.1293842 1.0023323 1.2373737 1.0420485 1.1718009 1.1736649 1.0979153 1.2145712 0.97880554 1.0845076 1.1891125 1.0280312 1.0866416 1.1510289 0.91821635 1.1698787 1.1525297 0.88914347 1.2424164 1.1084721 1.0169932 1.0324054 1.1074117 1.2157023 1.0703785 0.9762044 1.1594112 0.97427535 1.2377372 1.0504249 0.89109224 1.1713516 0.91832066 1.2388666 0.99471265 1.076824 1.0313182 1.1692014 1.1763159 1.2210876 1.0758934 0.9205455 1.2165215 1.0338366 0.9934986 1.0027933
0.7617618 1.0224051 1.1938856 1.2426769 1.0412244 1.129481 1.0024365 1.2374678 1.0422466 1.1719642 1.1737189 1.0979619 1.2147124 0.9788162 1.0847117 1.1892806 1.0281178 1.0868458 1.1511021 0.91827667 1.1700602 1.1526048 0.8892273 1.2425234 1.1085954 1.0172081 1.0325155 1.1075311 1.215821 1.0704195 0.97621584 1.1595576 0.9742867 1.2378587 1.0505133 0.89117515 1.1715354 0.9183818 1.238986 0.9949461 1.0768667 1.0315489 1.1693844 1.1764865 1.2212142 1.0759604 0.92060524 1.2166588 1.0340663 0.99373096 1.0029012
0.7627628 1.0224894 1.19403 1.2427863 1.0414206 1.1295775 1.002541 1.2375616 1.0424443 1.172127 1.1737727 1.0980084 1.2148538 0.9788265 1.0849155 1.1894485 1.0282044 1.0870502 1.1511751 0.91833735 1.1702416 1.1526797 0.88931143 1.2426301 1.1087178 1.0174228 1.0326259 1.10765 1.2159395 1.0704604 0.9762276 1.1597039 0.974298 1.2379793 1.0506014 0.89125824 1.1717187 0.91844285 1.2391051 0.99518 1.0769098 1.0317792 1.1695671 1.1766567 1.2213404 1.0760273 0.9206653 1.2167962 1.0342959 0.9939631 1.0030087
0.7637638 1.0225735 1.1941744 1.2428955 1.0416167 1.1296737 1.0026448 1.2376552 1.042642 1.1722896 1.173826 1.0980548 1.2149945 0.9788371 1.0851191 1.1896157 1.0282906 1.0872542 1.1512477 0.91839767 1.1704224 1.1527541 0.8893956 1.2427363 1.1088403 1.0176373 1.0327358 1.1077689 1.2160574 1.0705014 0.9762395 1.1598496 0.9743093 1.2380999 1.0506892 0.8913413 1.1719016 0.91850376 1.2392242 0.9954135 1.0769525 1.0320094 1.1697495 1.1768265 1.2214664 1.0760944 0.92072535 1.2169325 1.0345253 0.994195 1.0031163
0.7647648 1.0226574 1.1943183 1.2430043 1.0418125 1.1297696 1.0027488 1.2377485 1.0428396 1.1724515 1.1738793 1.0981009 1.215135 0.97884804 1.0853221 1.1897831 1.028377 1.087458 1.1513202 0.91845846 1.1706029 1.1528282 0.88947994 1.2428427 1.108962 1.0178522 1.0328457 1.1078871 1.2161753 1.0705421 0.97625124 1.1599957 0.97432095 1.2382203 1.050777 0.89142454 1.1720842 0.91856503 1.2393428 0.995647 1.0769951 1.0322394 1.1699319 1.1769958 1.221592 1.076161 0.92078584 1.2170693 1.0347548 0.99442714 1.0032237
0.7657658 1.0227411 1.1944617 1.2431128 1.0420084 1.1298648 1.0028527 1.2378414 1.0430374 1.1726134 1.1739322 1.0981468 1.2152752 0.9788587 1.0855253 1.1899499 1.0284632 1.0876613 1.1513922 0.9185191 1.1707834 1.1529019 0.8895643 1.2429485 1.1090839 1.0180664 1.0329556 1.108005 1.2162926 1.0705829 0.97626317 1.1601417 0.97433245 1.2383404 1.0508647 0.89150816 1.1722667 0.9186265 1.2394612 0.99587995 1.0770378 1.0324694 1.1701136 1.1771649 1.2217171 1.0762274 0.920846 1.2172052 1.0349836 0.99465895 1.003331
0.7667668 1.0228245 1.1946046 1.2432209 1.0422039 1.12996 1.0029564 1.2379341 1.0432345 1.1727748 1.1739848 1.0981927 1.215415 0.97886956 1.085728 1.1901163 1.0285493 1.0878645 1.151464 0.91857946 1.1709632 1.1529757 0.88964874 1.2430539 1.1092052 1.0182809 1.033065 1.1081228 1.2164098 1.0706233 0.97627544 1.1602871 0.97434425 1.2384601 1.0509518 0.8915919 1.1724484 0.91868794 1.2395792 0.9961133 1.0770802 1.0326993 1.1702951 1.1773336 1.2218419 1.0762937 0.9209066 1.2173412 1.0352125 0.9948908 1.0034381
0.7677678 1.0229082 1.1947477 1.2433288 1.0423994 1.130055 1.00306 1.2380264 1.0434316 1.1729355 1.1740372 1.0982381 1.2155546 0.9788805 1.0859307 1.1902828 1.0286353 1.0880678 1.1515355 0.9186404 1.1711426 1.1530489 0.8897335 1.2431589 1.1093262 1.0184952 1.0331744 1.1082402 1.2165264 1.0706637 0.9762876 1.1604327 0.97435594 1.2385795 1.0510392 0.8916756 1.1726301 0.9187494 1.2396973 0.9963461 1.0771227 1.032929 1.1704762 1.1775018 1.2219667 1.0763601 0.92096716 1.2174768 1.0354414 0.9951223 1.0035453
0.7687688 1.0229914 1.1948898 1.2434361 1.0425951 1.1301494 1.0031633 1.2381182 1.0436289 1.1730963 1.1740891 1.0982838 1.2156937 0.9788916 1.0861332 1.1904486 1.028721 1.0882704 1.1516066 0.9187012 1.1713219 1.1531217 0.8898179 1.2432635 1.109447 1.0187094 1.0332835 1.1083572 1.2166424 1.0707037 0.97629976 1.1605779 0.97436774 1.2386986 1.051126 0.89175916 1.1728113 0.9188108 1.2398148 0.996579 1.0771646 1.0331583 1.1706568 1.1776695 1.222091 1.0764259 0.9210278 1.2176118 1.0356702 0.9953538 1.0036521
0.7697698 1.0230745 1.1950316 1.2435433 1.0427902 1.1302437 1.0032667 1.23821 1.0438256 1.1732564 1.174141 1.0983291 1.2158326 0.9789028 1.0863352 1.1906141 1.0288069 1.0884727 1.1516774 0.918762 1.1715008 1.1531944 0.8899026 1.243368 1.1095673 1.0189235 1.0333924 1.1084739 1.2167586 1.070744 0.9763122 1.160723 0.97437996 1.2388176 1.051213 0.8918436 1.1729922 0.91887283 1.2399321 0.99681145 1.0772072 1.0333878 1.1708374 1.1778373 1.2222147 1.0764917 0.9210886 1.2177471 1.0358987 0.99558544 1.0037591
0.7707708 1.0231576 1.1951734 1.24365 1.0429853 1.1303375 1.0033699 1.2383012 1.0440224 1.1734161 1.1741925 1.0983742 1.215971 0.97891414 1.0865372 1.1907794 1.0288926 1.088675 1.1517478 0.9188231 1.1716793 1.1532665 0.8899877 1.243472 1.1096873 1.0191371 1.0335013 1.1085902 1.216874 1.0707839 0.9763245 1.1608679 0.9743918 1.2389362 1.0512995 0.8919271 1.1731726 0.9189344 1.240049 0.99704385 1.0772492 1.0336173 1.1710174 1.1780041 1.2223383 1.0765575 0.92114955 1.2178819 1.0361271 0.9958164 1.0038657
0.7717718 1.0232406 1.1953148 1.2437567 1.0431801 1.130431 1.0034732 1.2383925 1.044219 1.1735756 1.1742437 1.0984191 1.2161094 0.97892565 1.0867387 1.1909443 1.0289781 1.0888773 1.1518183 0.91888404 1.1718572 1.1533388 0.89007276 1.2435758 1.109807 1.0193512 1.0336101 1.1087062 1.2169895 1.0708238 0.9763371 1.1610129 0.97440404 1.2390544 1.051386 0.89201146 1.173353 0.91899645 1.2401657 0.99727637 1.0772913 1.0338464 1.1711973 1.178171 1.2224616 1.0766228 0.9212105 1.2180165 1.0363555 0.9960478 1.0039726
0.7727728 1.023323 1.1954554 1.2438626 1.0433751 1.1305243 1.003576 1.2384828 1.0444154 1.1737348 1.1742946 1.098464 1.2162472 0.9789372 1.0869403 1.1911088 1.0290637 1.089079 1.1518883 0.918945 1.1720352 1.1534106 0.89015776 1.2436793 1.1099265 1.0195651 1.0337186 1.1088217 1.2171042 1.0708635 0.9763499 1.1611573 0.97441626 1.2391723 1.0514722 0.8920958 1.1735327 0.9190583 1.2402823 0.9975081 1.0773331 1.0340751 1.1713767 1.1783371 1.2225842 1.0766882 0.92127156 1.2181506 1.0365833 0.9962787 1.004079
0.7737738 1.0234058 1.195596 1.2439686 1.0435698 1.1306171 1.0036788 1.2385733 1.0446116 1.1738935 1.1743453 1.0985086 1.216385 0.97894865 1.0871414 1.1912733 1.029149 1.0892806 1.1519579 0.9190064 1.1722128 1.153482 0.8902428 1.2437823 1.1100456 1.0197786 1.0338271 1.1089374 1.2172191 1.0709032 0.97636276 1.161302 0.9744284 1.23929 1.0515585 0.89218056 1.1737124 0.91912067 1.2403983 0.99774003 1.0773752 1.034304 1.1715559 1.1785033 1.2227068 1.0767534 0.9213331 1.2182848 1.0368112 0.99650973 1.0041856
0.7747748 1.0234882 1.1957362 1.244074 1.0437642 1.13071 1.0037817 1.2386636 1.0448077 1.1740518 1.1743956 1.0985531 1.2165226 0.9789604 1.0873424 1.1914372 1.0292342 1.0894818 1.1520274 0.9190675 1.17239 1.1535532 0.8903283 1.243885 1.1101643 1.0199921 1.0339354 1.1090524 1.2173332 1.0709426 0.9763756 1.1614461 0.9744408 1.2394074 1.0516441 0.8922651 1.1738915 0.9191827 1.2405143 0.99797183 1.0774169 1.0345324 1.1717346 1.1786685 1.222829 1.0768185 0.9213944 1.2184186 1.037039 0.99674046 1.004292
0.7757758 1.0235705 1.195876 1.244179 1.0439587 1.130802 1.0038842 1.2387531 1.0450033 1.1742098 1.1744457 1.0985975 1.2166592 0.9789723 1.0875432 1.1916008 1.0293195 1.089683 1.1520964 0.91912866 1.1725668 1.153624 0.8904136 1.2439876 1.1102827 1.0202055 1.0340433 1.1091671 1.217447 1.070982 0.9763885 1.1615902 0.9744532 1.2395245 1.0517297 0.89234996 1.1740702 0.9192448 1.2406301 0.99820316 1.0774583 1.0347612 1.1719129 1.178834 1.2229507 1.0768833 0.92145574 1.2185516 1.0372664 0.996971 1.0043986
0.7767768 1.0236529 1.1960154 1.2442838 1.0441525 1.1308942 1.0039868 1.2388425 1.0451989 1.1743673 1.1744953 1.0986416 1.2167959 0.9789841 1.0877438 1.1917645 1.0294048 1.0898838 1.152165 0.91919017 1.172743 1.1536944 0.89049923 1.2440894 1.1104009 1.0204186 1.0341512 1.1092815 1.2175605 1.0710211 0.97640157 1.1617342 0.9744657 1.2396413 1.0518152 0.89243495 1.1742488 0.9193073 1.2407453 0.99843466 1.0775 1.0349896 1.172091 1.1789987 1.2230722 1.0769479 0.92151755 1.2186849 1.0374941 0.9972018 1.0045048
0.7777778 1.0237349 1.1961545 1.2443883 1.0443467 1.1309859 1.0040892 1.2389317 1.0453945 1.1745243 1.1745448 1.0986855 1.2169324 0.9789963 1.087944 1.1919274 1.0294896 1.0900844 1.1522335 0.91925156 1.172919 1.1537648 0.8905849 1.2441913 1.1105185 1.0206316 1.0342591 1.1093959 1.2176735 1.0710601 0.97641456 1.1618779 0.97447836 1.2397578 1.0519005 0.89251995 1.1744266 0.9193697 1.2408603 0.9986659 1.0775415 1.0352178 1.172269 1.1791632 1.2231934 1.0770125 0.9215793 1.2188178 1.0377214 0.99743205 1.0046111
0.7787788 1.0238168 1.196293 1.2444923 1.0445404 1.1310773 1.0041915 1.2390206 1.0455898 1.1746812 1.1745942 1.0987294 1.2170683 0.9790083 1.0881441 1.1920899 1.0295742 1.0902845 1.1523015 0.91931325 1.1730947 1.1538349 0.89067066 1.2442925 1.110636 1.0208446 1.0343665 1.1095096 1.2177863 1.0710993 0.97642815 1.1620214 0.97449106 1.2398741 1.0519856 0.8926053 1.1746044 0.9194324 1.2409753 0.9988967 1.0775827 1.0354455 1.1724465 1.1793271 1.223314 1.0770768 0.92164123 1.2189503 1.0379484 0.9976622 1.0047169
0.7797798 1.0238986 1.1964314 1.244596 1.044734 1.1311681 1.0042938 1.239109 1.045785 1.1748376 1.1746428 1.0987731 1.2172041 0.97902036 1.0883439 1.1922523 1.0296593 1.0904845 1.1523697 0.9193746 1.1732702 1.1539044 0.89075667 1.2443936 1.1107533 1.0210576 1.0344739 1.109623 1.2178988 1.0711379 0.9764415 1.1621649 0.97450364 1.2399899 1.0520707 0.89269096 1.1747819 0.91949487 1.2410897 0.9991274 1.077624 1.0356736 1.1726236 1.179491 1.2234346 1.0771409 0.9217031 1.2190826 1.0381751 0.9978924 1.004823
0.7807808 1.0239805 1.1965692 1.2446995 1.0449276 1.1312592 1.0043961 1.2391971 1.0459797 1.1749938 1.1746916 1.0988166 1.2173394 0.97903323 1.0885438 1.1924144 1.0297444 1.0906844 1.1524374 0.91943634 1.1734451 1.153974 0.89084244 1.2444946 1.11087 1.0212702 1.0345814 1.1097362 1.218011 1.0711768 0.9764549 1.162308 0.9745166 1.2401057 1.0521556 0.8927761 1.1749588 0.91955787 1.2412041 0.99935824 1.0776651 1.0359013 1.1728003 1.179654 1.2235545 1.077205 0.9217654 1.2192149 1.038402 0.9981224 1.0049291
0.7817818 1.0240619 1.1967069 1.2448026 1.0451208 1.1313496 1.0044979 1.2392853 1.0461744 1.1751493 1.1747401 1.09886 1.2174745 0.9790454 1.0887429 1.1925762 1.0298288 1.0908839 1.1525046 0.91949785 1.1736197 1.1540428 0.8909286 1.2445946 1.1109865 1.0214826 1.0346884 1.109849 1.2181226 1.0712153 0.9764683 1.1624511 0.97452945 1.2402208 1.0522401 0.89286196 1.1751354 0.9196205 1.241318 0.9995885 1.0777061 1.0361288 1.1729766 1.179817 1.2236745 1.0772688 0.9218274 1.2193466 1.0386286 0.99835205 1.0050349
0.7827828 1.0241435 1.1968439 1.2449054 1.045314 1.1314396 1.0045998 1.2393727 1.0463688 1.1753044 1.1747879 1.0989032 1.2176094 0.9790579 1.0889419 1.1927375 1.0299133 1.091083 1.1525716 0.91955936 1.173794 1.1541116 0.89101493 1.2446948 1.1111028 1.021695 1.0347953 1.1099617 1.218234 1.0712539 0.9764821 1.1625941 0.97454244 1.240336 1.0523245 0.8929478 1.1753116 0.9196835 1.2414317 0.9998184 1.0777473 1.0363562 1.1731527 1.1799797 1.2237937 1.0773325 0.92188966 1.2194779 1.0388547 0.99858177 1.0051405
0.7837838 1.0242249 1.1969808 1.2450078 1.0455067 1.1315297 1.0047017 1.2394602 1.0465631 1.1754595 1.1748358 1.0989463 1.2177439 0.9790708 1.089141 1.1928985 1.0299977 1.091282 1.1526384 0.9196214 1.1739681 1.1541803 0.8911011 1.2447946 1.1112187 1.0219072 1.0349022 1.110074 1.218345 1.0712922 0.97649574 1.1627368 0.9745555 1.2404506 1.0524087 0.8930337 1.1754875 0.91974664 1.2415451 1.0000482 1.0777881 1.036583 1.1733284 1.1801418 1.2239127 1.077396 0.92195237 1.2196093 1.0390807 0.99881107 1.0052462
0.7847848 1.0243058 1.1971172 1.2451099 1.0456994 1.1316192 1.0048034 1.239547 1.0467571 1.175614 1.1748834 1.0989892 1.2178777 0.97908354 1.0893396 1.1930593 1.0300822 1.0914809 1.1527046 0.91968334 1.1741414 1.1542484 0.89118755 1.244894 1.1113342 1.0221193 1.0350089 1.110186 1.2184557 1.0713303 0.97650963 1.162879 0.97456884 1.2405651 1.052493 0.89311975 1.175663 0.9198097 1.2416584 1.0002781 1.0778286 1.03681 1.1735038 1.1803033 1.2240317 1.0774595 0.92201495 1.2197402 1.0393069 0.9990403 1.005352
0.7857858 1.0243871 1.1972532 1.2452116 1.0458918 1.1317083 1.004905 1.2396337 1.0469508 1.175768 1.1749303 1.0990319 1.2180116 0.97909653 1.0895381 1.1932197 1.0301664 1.0916792 1.1527709 0.9197452 1.1743146 1.1543164 0.8912743 1.2449931 1.1114497 1.0223312 1.0351155 1.1102974 1.2185661 1.0713685 0.97652346 1.1630213 0.97458184 1.2406793 1.0525768 0.8932061 1.1758382 0.9198731 1.2417712 1.0005074 1.0778694 1.037037 1.1736789 1.180465 1.22415 1.0775229 0.92207754 1.219871 1.0395328 0.99926966 1.0054574
0.7867868 1.0244681 1.1973888 1.2453132 1.0460842 1.1317973 1.0050066 1.2397201 1.0471444 1.1759217 1.1749774 1.0990745 1.2181451 0.97910947 1.0897361 1.1933796 1.0302507 1.0918775 1.1528367 0.9198072 1.1744875 1.1543839 0.8913611 1.2450917 1.1115644 1.0225425 1.0352219 1.1104088 1.2186761 1.0714064 0.9765376 1.1631632 0.9745954 1.2407932 1.0526605 0.89329255 1.1760128 0.9199365 1.2418838 1.0007368 1.0779103 1.0372634 1.1738536 1.1806259 1.2242682 1.0775859 0.9221407 1.2200017 1.0397583 0.9994985 1.0055629
0.7877878 1.024549 1.1975243 1.2454144 1.0462762 1.1318858 1.005108 1.2398062 1.0473379 1.1760752 1.175024 1.0991169 1.2182784 0.9791226 1.0899339 1.1935393 1.030335 1.0920753 1.1529021 0.91986936 1.1746598 1.1544514 0.8914478 1.24519 1.1116791 1.0227543 1.0353283 1.1105199 1.2187858 1.0714443 0.97655183 1.1633052 0.9746088 1.2409068 1.0527442 0.89337933 1.1761872 0.9200001 1.2419962 1.0009657 1.0779507 1.0374898 1.1740279 1.1807865 1.2243857 1.0776489 0.9222037 1.2201318 1.0399837 0.9997273 1.0056683
0.7887888 1.0246296 1.197659 1.245515 1.046468 1.1319743 1.0052092 1.239892 1.0475308 1.176228 1.1750704 1.0991592 1.2184111 0.97913575 1.0901316 1.1936986 1.030419 1.092273 1.1529676 0.9199316 1.1748319 1.1545185 0.8915349 1.2452881 1.1117935 1.0229658 1.0354342 1.1106308 1.218895 1.071482 0.976566 1.1634468 0.97462213 1.2410198 1.0528275 0.893466 1.1763613 0.9200636 1.2421085 1.0011945 1.077991 1.037716 1.174202 1.1809466 1.2245032 1.0777116 0.9222668 1.2202616 1.0402089 0.9999559 1.0057739
0.7897898 1.02471 1.197794 1.2456155 1.0466595 1.1320622 1.0053104 1.2399775 1.0477235 1.1763808 1.1751164 1.0992011 1.2185436 0.97914946 1.0903294 1.1938577 1.030503 1.0924705 1.1530325 0.9199936 1.1750038 1.1545851 0.8916218 1.245386 1.1119078 1.023177 1.0355401 1.110741 1.219004 1.0715196 0.9765804 1.1635883 0.9746359 1.2411329 1.0529104 0.89355296 1.1765349 0.9201273 1.24222 1.001423 1.0780317 1.037942 1.1743755 1.1811066 1.2246203 1.0777743 0.9223299 1.2203913 1.0404335 1.0001844 1.0058789
0.7907908 1.0247908 1.197928 1.2457155 1.046851 1.13215 1.0054115 1.2400625 1.0479162 1.176533 1.1751623 1.0992429 1.2186759 0.9791629 1.0905265 1.1940161 1.0305868 1.0926676 1.1530973 0.9200557 1.175175 1.1546516 0.8917091 1.2454832 1.1120217 1.0233879 1.035646 1.1108513 1.2191126 1.071557 0.9765949 1.1637295 0.97464937 1.2412455 1.0529937 0.8936401 1.1767082 0.9201911 1.2423317 1.0016513 1.078072 1.0381676 1.174549 1.181266 1.2247368 1.0778366 0.92239344 1.2205205 1.0406584 1.0004125 1.0059844
0.7917918 1.0248711 1.1980618 1.2458152 1.047042 1.1322376 1.0055127 1.2401476 1.0481085 1.1766851 1.1752077 1.0992848 1.2188076 0.9791764 1.0907235 1.1941745 1.0306709 1.0928644 1.1531615 0.9201184 1.1753459 1.1547177 0.89179647 1.2455803 1.1121349 1.023599 1.0357517 1.1109611 1.2192208 1.0715942 0.9766093 1.1638705 0.97466314 1.2413579 1.0530764 0.8937275 1.1768813 0.9202553 1.242443 1.0018793 1.0781119 1.0383931 1.174722 1.1814251 1.224853 1.0778989 0.92245734 1.22065 1.040883 1.0006409 1.0060897
0.7927928 1.024951 1.1981952 1.2459143 1.0472331 1.1323247 1.0056136 1.240232 1.0483006 1.1768365 1.1752529 1.0993264 1.2189392 0.97919 1.09092 1.1943324 1.0307546 1.093061 1.1532257 0.9201807 1.1755166 1.1547837 0.89188397 1.245677 1.1122482 1.0238097 1.0358573 1.1110706 1.2193286 1.0716314 0.97662395 1.1640112 0.9746767 1.24147 1.0531589 0.89381486 1.1770537 0.9203192 1.242554 1.0021069 1.078152 1.0386187 1.1748948 1.1815836 1.224969 1.077961 0.9225207 1.2207786 1.0411073 1.0008686 1.0061946
0.7937938 1.0250313 1.1983283 1.2460136 1.0474235 1.1324116 1.0057147 1.2403163 1.0484924 1.1769875 1.1752979 1.099368 1.2190703 0.97920394 1.0911164 1.1944902 1.0308383 1.0932571 1.1532896 0.9202432 1.1756871 1.1548494 0.8919714 1.2457734 1.112361 1.0240201 1.0359626 1.1111798 1.2194364 1.0716686 0.97663903 1.1641518 0.9746911 1.2415817 1.0532416 0.89390236 1.1772261 0.9203834 1.2426646 1.0023344 1.078192 1.0388439 1.1750668 1.1817417 1.2250847 1.0780228 0.9225847 1.2209072 1.0413313 1.0010962 1.0062996
0.7947948 1.0251113 1.1984609 1.2461123 1.0476139 1.1324983 1.0058154 1.2404003 1.0486838 1.1771383 1.1753426 1.0994092 1.2192012 0.97921777 1.0913125 1.1946473 1.0309218 1.0934532 1.1533533 0.9203058 1.1758568 1.1549146 0.8920594 1.2458694 1.1124735 1.0242302 1.0360678 1.1112888 1.2195437 1.0717056 0.9766539 1.1642925 0.974705 1.2416931 1.0533237 0.89399046 1.177398 0.9204477 1.242775 1.0025617 1.0782322 1.0390689 1.1752391 1.1818999 1.2251999 1.0780847 0.9226487 1.2210356 1.041555 1.0013239 1.0064046
0.7957958 1.0251912 1.1985934 1.2462107 1.0478041 1.1325845 1.0059161 1.2404838 1.048875 1.1772887 1.1753869 1.0994503 1.2193317 0.9792318 1.0915085 1.1948042 1.0310051 1.0936489 1.1534165 0.92036825 1.1760265 1.1549796 0.8921473 1.2459651 1.1125858 1.0244405 1.0361731 1.1113974 1.2196507 1.0717424 0.97666866 1.1644325 0.9747191 1.2418045 1.0534059 0.89407843 1.177569 0.92051196 1.242885 1.0027887 1.0782719 1.0392935 1.1754106 1.1820574 1.225315 1.0781466 0.92271286 1.2211635 1.0417786 1.0015512 1.0065097
0.7967968 1.0252709 1.1987255 1.2463087 1.0479941 1.1326704 1.0060167 1.2405673 1.0490663 1.1774387 1.175431 1.0994912 1.2194622 0.979246 1.0917044 1.1949607 1.0310888 1.0938445 1.1534792 0.92043114 1.1761955 1.1550444 0.8922353 1.2460605 1.1126978 1.0246503 1.0362781 1.1115057 1.219757 1.0717791 0.9766839 1.1645722 0.9747331 1.2419153 1.0534878 0.8941665 1.1777402 0.92057645 1.2429951 1.0030155 1.0783116 1.0395181 1.1755819 1.1822143 1.2254298 1.0782081 0.9227772 1.2212913 1.0420021 1.0017782 1.0066144
0.7977978 1.0253506 1.1988568 1.2464064 1.0481838 1.132756 1.0061171 1.2406503 1.0492569 1.1775883 1.1754748 1.0995319 1.2195916 0.9792603 1.0919 1.1951168 1.0311722 1.0940398 1.1535419 0.92049366 1.1763642 1.1551087 0.8923233 1.2461556 1.1128095 1.0248601 1.0363829 1.1116138 1.2198633 1.0718156 0.976699 1.1647122 0.9747473 1.242026 1.0535696 0.8942549 1.1779109 0.9206409 1.2431047 1.0032418 1.078351 1.0397426 1.1757526 1.1823711 1.225544 1.0782695 0.9228413 1.2214187 1.0422252 1.002005 1.0067191
0.7987988 1.0254302 1.1989881 1.2465038 1.0483731 1.1328413 1.0062177 1.2407329 1.0494474 1.1777376 1.1755183 1.0995727 1.2197213 0.97927475 1.092095 1.1952726 1.0312556 1.0942346 1.1536046 0.92055655 1.1765327 1.155173 0.89241135 1.2462504 1.1129208 1.0250696 1.0364876 1.1117215 1.2199693 1.071852 0.9767144 1.1648515 0.97476166 1.2421362 1.0536513 0.89434314 1.1780813 0.92070574 1.243214 1.0034678 1.0783907 1.0399662 1.1759233 1.1825275 1.2256577 1.0783306 0.92290604 1.2215459 1.0424482 1.0022318 1.0068239
0.7997998 1.0255094 1.1991191 1.2466009 1.0485622 1.1329265 1.0063181 1.2408156 1.0496376 1.1778864 1.1755615 1.0996132 1.2198508 0.9792892 1.0922897 1.195428 1.0313388 1.0944291 1.1536665 0.92061937 1.1767007 1.1552368 0.8924999 1.2463449 1.113032 1.0252792 1.0365922 1.1118289 1.2200747 1.0718882 0.9767297 1.164991 0.97477615 1.2422463 1.0537328 0.8944318 1.1782513 0.9207704 1.2433231 1.0036938 1.0784303 1.0401901 1.1760936 1.1826833 1.2257712 1.0783917 0.92297083 1.221673 1.0426707 1.0024582 1.0069286
0.8008008 1.0255888 1.1992493 1.2466975 1.0487512 1.1330115 1.0064183 1.2408977 1.0498275 1.1780348 1.1756043 1.0996535 1.2199795 0.97930384 1.0924842 1.1955832 1.0314219 1.0946234 1.1537284 0.92068255 1.1768684 1.1553004 0.8925884 1.246439 1.1131427 1.0254881 1.0366969 1.1119361 1.2201796 1.0719246 0.97674525 1.1651298 0.97479063 1.2423557 1.053814 0.89452106 1.1784207 0.9208356 1.2434318 1.0039195 1.0784695 1.0404139 1.1762633 1.1828392 1.2258846 1.0784525 0.9230357 1.2217996 1.0428933 1.0026848 1.0070333
0.8018018 1.0256679 1.1993796 1.246794 1.04894 1.1330959 1.0065184 1.2409797 1.0500174 1.178183 1.1756473 1.0996935 1.2201082 0.97931874 1.0926789 1.1957381 1.031505 1.0948175 1.15379 0.9207454 1.1770355 1.1553638 0.8926771 1.2465326 1.1132531 1.025697 1.0368012 1.112043 1.2202846 1.0719607 0.97676075 1.1652687 0.974805 1.2424654 1.0538952 0.8946099 1.1785898 0.92090034 1.2435405 1.0041447 1.078509 1.0406373 1.1764328 1.1829945 1.2259976 1.0785136 0.92310053 1.2219261 1.0431159 1.0029106 1.007138
0.8028028 1.0257468 1.1995093 1.2468901 1.0491283 1.13318 1.0066187 1.2410611 1.0502065 1.1783307 1.1756896 1.0997337 1.2202363 0.97933346 1.0928732 1.1958925 1.031588 1.0950114 1.1538513 0.92080855 1.1772025 1.1554267 0.8927661 1.2466259 1.1133634 1.0259055 1.0369054 1.1121496 1.2203889 1.0719967 0.9767763 1.1654073 0.97481966 1.2425743 1.0539762 0.8946992 1.1787585 0.9209657 1.2436488 1.00437 1.078548 1.0408603 1.1766021 1.1831492 1.2261099 1.078574 0.92316586 1.2220521 1.0433376 1.0031365 1.0072424
0.8038038 1.0258259 1.1996386 1.2469856 1.0493164 1.1332642 1.0067185 1.2411423 1.0503956 1.178478 1.1757314 1.0997733 1.2203642 0.97934824 1.0930669 1.1960464 1.0316713 1.0952046 1.1539122 0.92087173 1.1773689 1.1554894 0.89285475 1.246719 1.1134732 1.0261142 1.0370095 1.1122559 1.2204931 1.0720323 0.97679216 1.1655456 0.9748343 1.2426832 1.0540569 0.8947884 1.1789267 0.92103094 1.2437569 1.0045947 1.0785872 1.0410832 1.1767708 1.1833034 1.226222 1.0786343 0.9232312 1.2221782 1.0435593 1.0033623 1.0073469
0.8048048 1.0259047 1.1997675 1.2470809 1.0495042 1.1333477 1.0068188 1.2412233 1.0505842 1.1786251 1.1757734 1.0998132 1.2204916 0.9793636 1.0932604 1.1962001 1.031754 1.0953976 1.1539729 0.9209348 1.1775352 1.1555519 0.892944 1.2468119 1.1135827 1.0263224 1.0371134 1.1123619 1.2205969 1.0720682 0.97680795 1.165684 0.9748492 1.2427917 1.0541377 0.89487815 1.1790951 0.9210963 1.2438645 1.0048194 1.0786265 1.0413058 1.1769392 1.1834577 1.226334 1.0786946 0.9232966 1.2223039 1.0437808 1.0035877 1.0074514
0.8058058 1.0259835 1.1998961 1.247176 1.0496919 1.1334311 1.0069185 1.2413043 1.0507727 1.1787714 1.175815 1.0998524 1.2206187 0.9793787 1.0934536 1.1963536 1.0318367 1.0955906 1.1540332 0.92099804 1.1777008 1.1556141 0.89303297 1.2469043 1.1136919 1.0265303 1.0372173 1.1124676 1.2207001 1.0721036 0.9768238 1.1658217 0.974864 1.2428997 1.054218 0.8949679 1.1792624 0.9211618 1.2439721 1.0050435 1.078665 1.0415283 1.1771075 1.1836114 1.2264456 1.0787548 0.9233623 1.222429 1.0440019 1.0038129 1.0075557
0.8068068 1.0260619 1.2000242 1.2472707 1.0498791 1.133514 1.0070183 1.2413845 1.0509608 1.1789178 1.1758562 1.0998919 1.2207458 0.9793941 1.093647 1.1965065 1.0319196 1.0957832 1.1540935 0.9210615 1.1778662 1.155676 0.8931222 1.2469965 1.113801 1.0267382 1.0373209 1.1125729 1.2208035 1.0721393 0.97684014 1.1659592 0.9748789 1.2430078 1.0542983 0.89505756 1.17943 0.9212275 1.2440791 1.0052673 1.0787039 1.0417504 1.1772752 1.1837645 1.2265567 1.0788149 0.9234278 1.2225541 1.044223 1.0040379 1.00766
0.8078078 1.0261403 1.2001522 1.247365 1.0500661 1.1335969 1.007118 1.2414647 1.0511488 1.1790636 1.1758974 1.0999311 1.2208724 0.97940964 1.0938394 1.1966591 1.0320022 1.0959754 1.1541532 0.92112494 1.1780312 1.1557378 0.89321184 1.2470881 1.1139097 1.0269455 1.0374247 1.1126778 1.2209059 1.0721743 0.97685635 1.1660967 0.974894 1.2431153 1.0543785 0.895148 1.1795967 0.92129314 1.244186 1.0054909 1.0787429 1.0419722 1.1774426 1.1839175 1.2266676 1.0788747 0.9234938 1.2226789 1.0444435 1.0042622 1.0077643
0.8088088 1.026219 1.2002796 1.2474592 1.0502529 1.1336796 1.0072176 1.2415446 1.0513365 1.1792091 1.175938 1.0999703 1.2209986 0.97942525 1.094032 1.1968116 1.0320848 1.0961671 1.154213 0.9211887 1.178196 1.155799 0.8933015 1.2471796 1.1140182 1.027153 1.0375284 1.112783 1.2210082 1.0722098 0.9768728 1.1662339 0.9749091 1.2432225 1.0544585 0.8952382 1.1797632 0.9213592 1.2442926 1.0057142 1.0787816 1.042194 1.1776098 1.18407 1.226778 1.0789344 0.92356014 1.2228034 1.044664 1.0044869 1.0078688
0.8098098 1.0262972 1.2004068 1.2475529 1.0504394 1.133762 1.0073174 1.2416241 1.0515236 1.1793543 1.1759787 1.1000092 1.2211246 0.979441 1.0942243 1.1969633 1.0321677 1.0963589 1.1542724 0.92125213 1.1783603 1.1558603 0.89339095 1.2472707 1.1141264 1.02736 1.0376315 1.1128875 1.2211103 1.0722449 0.976889 1.1663712 0.9749243 1.2433296 1.0545385 0.8953285 1.1799295 0.92142504 1.244399 1.0059375 1.0788202 1.0424151 1.1777763 1.184222 1.2268881 1.0789943 0.92362624 1.2229275 1.0448842 1.0047112 1.0079727
0.8108108 1.0263753 1.2005336 1.2476461 1.0506256 1.1338439 1.007417 1.2417035 1.0517107 1.179499 1.176019 1.100048 1.2212503 0.9794566 1.0944161 1.197115 1.03225 1.0965502 1.1543314 0.92131585 1.1785244 1.1559211 0.89348125 1.2473615 1.1142342 1.0275668 1.0377349 1.1129917 1.2212121 1.0722799 0.9769057 1.1665077 0.97493976 1.2434365 1.0546179 0.8954196 1.1800952 0.9214912 1.244505 1.00616 1.0788589 1.0426365 1.1779428 1.1843741 1.226998 1.0790535 0.9236926 1.2230515 1.045104 1.004935 1.0080769
0.8118118 1.0264536 1.20066 1.2477394 1.0508116 1.1339256 1.0075163 1.2417825 1.0518978 1.1796433 1.176059 1.1000867 1.2213756 0.9794729 1.0946078 1.1972662 1.0323327 1.0967414 1.1543902 0.9213797 1.1786877 1.1559817 0.89357126 1.2474521 1.1143419 1.0277735 1.0378382 1.1130956 1.2213134 1.072315 0.97692215 1.1666443 0.9749551 1.2435433 1.0546975 0.8955104 1.1802607 0.92155737 1.244611 1.0063827 1.0788972 1.0428574 1.1781089 1.1845255 1.2271076 1.0791129 0.9237591 1.2231753 1.0453237 1.0051589 1.0081811
0.8128128 1.0265317 1.2007861 1.2478323 1.0509973 1.134007 1.0076158 1.2418613 1.0520842 1.1797875 1.1760988 1.1001252 1.2215004 0.97948885 1.0947993 1.1974173 1.0324152 1.0969322 1.154449 0.9214437 1.1788511 1.1560423 0.8936609 1.2475424 1.1144493 1.0279799 1.0379412 1.1131994 1.2214147 1.0723497 0.9769392 1.1667806 0.9749706 1.2436495 1.054777 0.89560133 1.1804259 0.92162406 1.2447166 1.0066049 1.078936 1.0430778 1.1782745 1.1846765 1.2272168 1.0791721 0.923826 1.2232985 1.0455428 1.0053827 1.0082852
0.8138138 1.0266094 1.200912 1.2479247 1.0511826 1.1340884 1.0077151 1.2419398 1.0522704 1.1799312 1.1761385 1.1001636 1.2216251 0.97950524 1.0949905 1.1975678 1.0324976 1.0971226 1.1545073 0.92150754 1.179014 1.1561023 0.89375156 1.2476324 1.1145563 1.0281857 1.0380442 1.113303 1.2215154 1.0723845 0.9769559 1.1669168 0.97498614 1.2437552 1.0548561 0.8956925 1.1805906 0.9216902 1.2448219 1.0068268 1.078974 1.0432982 1.1784399 1.1848271 1.2273257 1.0792313 0.9238926 1.2234217 1.045762 1.0056056 1.0083894
0.8148148 1.0266873 1.2010374 1.2480171 1.051368 1.1341692 1.0078143 1.2420177 1.0524565 1.1800745 1.1761777 1.1002018 1.2217494 0.97952145 1.0951813 1.197718 1.0325799 1.0973128 1.1545655 0.9215716 1.1791766 1.1561623 0.893842 1.2477219 1.1146631 1.0283917 1.038147 1.113406 1.2216158 1.0724192 0.976973 1.1670525 0.97500193 1.2438611 1.0549351 0.89578414 1.1807549 0.9217567 1.244927 1.0070485 1.0790125 1.0435182 1.1786047 1.1849773 1.2274342 1.0792902 0.92395985 1.2235445 1.0459807 1.0058285 1.0084933
0.8158158 1.0267651 1.2011625 1.248109 1.0515527 1.1342498 1.0079136 1.2420957 1.052642 1.1802176 1.176217 1.1002401 1.2218734 0.9795381 1.0953717 1.197868 1.0326624 1.0975025 1.1546235 0.9216359 1.1793387 1.156222 0.8939327 1.2478116 1.1147697 1.0285972 1.0382499 1.1135087 1.221716 1.0724536 0.9769901 1.1671882 0.975018 1.2439663 1.0550143 0.8958756 1.1809189 0.9218237 1.2450318 1.0072696 1.0790509 1.0437379 1.1787695 1.185127 1.2275424 1.079349 0.9240269 1.2236673 1.0461992 1.0060513 1.0085973
0.8168168 1.0268427 1.2012873 1.2482005 1.0517375 1.1343304 1.0080128 1.2421736 1.0528276 1.1803603 1.176256 1.1002781 1.2219973 0.9795548 1.095562 1.1980178 1.0327445 1.0976924 1.154681 0.9217 1.1795005 1.1562814 0.8940234 1.2479004 1.1148759 1.0288024 1.0383525 1.1136115 1.2218158 1.0724881 0.9770073 1.1673238 0.9750337 1.2440716 1.0550933 0.8959673 1.1810825 0.9218905 1.2451365 1.0074908 1.079089 1.0439575 1.1789337 1.1852769 1.2276504 1.0794079 0.9240943 1.2237896 1.0464177 1.0062737 1.0087013
0.8178178 1.0269203 1.2014116 1.2482921 1.0519216 1.1344106 1.0081118 1.2422509 1.0530126 1.1805024 1.1762946 1.1003162 1.2221208 0.97957176 1.0957519 1.1981671 1.0328268 1.0978817 1.1547384 0.9217645 1.1796619 1.1563406 0.8941144 1.2479892 1.114982 1.0290074 1.0384551 1.1137139 1.2219152 1.0725226 0.9770247 1.1674592 0.97504985 1.2441765 1.0551718 0.8960594 1.1812458 0.92195755 1.2452408 1.0077115 1.0791276 1.0441766 1.1790978 1.1854264 1.227758 1.0794663 0.9241619 1.2239115 1.0466356 1.006496 1.0088053
0.8188188 1.0269977 1.2015358 1.248383 1.0521057 1.1344905 1.0082109 1.2423279 1.0531973 1.1806445 1.176333 1.1003541 1.2222438 0.9795886 1.0959419 1.198316 1.0329088 1.0980706 1.1547955 0.92182904 1.1798228 1.1563996 0.89420563 1.2480778 1.1150876 1.0292121 1.0385578 1.1138159 1.2220144 1.0725569 0.9770422 1.1675942 0.97506595 1.244281 1.0552503 0.8961516 1.1814086 0.9220245 1.2453448 1.007932 1.0791655 1.0443954 1.1792613 1.1855751 1.2278653 1.079525 0.9242293 1.2240334 1.0468532 1.0067176 1.0089093
0.8198198 1.027075 1.2016594 1.2484738 1.0522896 1.1345699 1.0083098 1.2424049 1.0533818 1.1807861 1.1763711 1.1003917 1.2223668 0.9796058 1.0961311 1.1984645 1.032991 1.0982591 1.1548527 0.92189354 1.1799836 1.1564583 0.8942967 1.2481658 1.1151931 1.0294169 1.03866 1.1139176 1.2221135 1.0725911 0.97705984 1.1677289 0.97508216 1.2443852 1.0553287 0.89624417 1.1815712 0.92209196 1.2454485 1.008152 1.0792037 1.0446143 1.1794248 1.1857238 1.227972 1.0795834 0.9242972 1.2241548 1.0470705 1.0069395 1.0090134
0.8208208 1.0271525 1.201783 1.2485642 1.052473 1.1346495 1.0084089 1.2424812 1.0535662 1.1809273 1.1764092 1.1004293 1.2224894 0.97962296 1.0963204 1.1986129 1.0330734 1.0984476 1.1549095 0.9219584 1.1801442 1.1565169 0.8943883 1.2482538 1.1152985 1.0296211 1.0387622 1.1140192 1.222212 1.0726254 0.9770776 1.1678638 0.9750986 1.2444892 1.0554073 0.8963366 1.1817336 0.9221594 1.245552 1.008372 1.0792418 1.0448325 1.1795878 1.1858718 1.228079 1.0796417 0.9243653 1.2242763 1.0472872 1.0071608 1.0091171
0.8218218 1.0272297 1.201906 1.2486545 1.0526563 1.1347286 1.0085077 1.2425576 1.0537504 1.1810683 1.176447 1.100467 1.2226114 0.9796404 1.0965091 1.1987611 1.0331551 1.0986357 1.1549659 0.92202306 1.1803042 1.1565753 0.89447975 1.2483413 1.1154037 1.029825 1.0388647 1.1141205 1.2223101 1.0726595 0.97709566 1.1679981 0.9751151 1.2445933 1.0554855 0.8964292 1.1818954 0.922227 1.2456552 1.0085915 1.0792798 1.0450506 1.1797503 1.1860198 1.2281852 1.0797001 0.9244335 1.2243971 1.0475043 1.0073817 1.009221
0.8228228 1.0273068 1.2020291 1.2487445 1.0528393 1.1348075 1.0086068 1.2426338 1.0539341 1.1812087 1.1764847 1.1005043 1.2227335 0.9796579 1.0966976 1.1989088 1.0332373 1.0988238 1.1550224 0.92208785 1.1804638 1.1566335 0.89457136 1.248429 1.1155082 1.0300285 1.0389664 1.1142215 1.2224083 1.0726935 0.9771135 1.1681322 0.9751316 1.2446967 1.0555634 0.8965224 1.1820568 0.9222945 1.2457585 1.0088109 1.0793178 1.0452683 1.1799126 1.1861672 1.2282915 1.0797582 0.9245019 1.2245178 1.0477207 1.0076023 1.0093249
0.8238238 1.0273839 1.2021514 1.2488344 1.0530219 1.1348861 1.0087055 1.2427095 1.0541176 1.1813492 1.1765221 1.1005415 1.2228551 0.97967565 1.096886 1.1990561 1.0333195 1.0990112 1.1550782 0.922153 1.1806233 1.1566913 0.8946631 1.248516 1.1156129 1.030232 1.0390689 1.1143224 1.2225058 1.0727274 0.9771317 1.1682662 0.97514844 1.2448001 1.0556414 0.89661515 1.1822182 0.92236227 1.245861 1.0090296 1.0793556 1.0454855 1.1800745 1.1863142 1.2283973 1.0798162 0.9245704 1.2246383 1.0479368 1.0078229 1.0094287
0.8248248 1.027461 1.2022736 1.2489238 1.0532043 1.1349646 1.0088043 1.2427852 1.0543009 1.1814889 1.1765594 1.1005789 1.2229764 0.97969365 1.0970738 1.1992033 1.0334013 1.0991985 1.1551342 0.92221826 1.1807823 1.1567491 0.894755 1.2486029 1.1157169 1.030435 1.0391707 1.1144227 1.2226034 1.0727613 0.9771501 1.1684 0.97516525 1.244903 1.0557195 0.89670885 1.182379 0.92243046 1.2459637 1.0092486 1.0793936 1.0457028 1.1802362 1.1864611 1.2285026 1.0798743 0.9246391 1.2247584 1.0481527 1.0080433 1.0095325
0.8258258 1.0275381 1.2023956 1.249013 1.0533863 1.1350429 1.0089031 1.2428603 1.0544838 1.1816286 1.1765966 1.100616 1.2230973 0.9797114 1.0972614 1.1993501 1.0334835 1.0993854 1.15519 0.92228353 1.180941 1.1568068 0.8948473 1.2486895 1.1158211 1.030638 1.0392725 1.1145228 1.2227006 1.0727953 0.97716856 1.1685339 0.9751823 1.2450056 1.0557971 0.8968022 1.1825396 0.92249846 1.2460659 1.0094669 1.0794315 1.0459194 1.1803974 1.1866077 1.2286079 1.079932 0.9247079 1.2248782 1.0483683 1.0082631 1.0096363
0.8268268 1.0276151 1.202517 1.2491019 1.0535684 1.1351209 1.0090019 1.2429354 1.0546664 1.181768 1.1766336 1.1006532 1.2232184 0.97972965 1.0974488 1.1994966 1.0335654 1.0995721 1.1552453 0.9223489 1.1810995 1.156864 0.89493966 1.2487756 1.1159248 1.0308405 1.0393745 1.114623 1.2227976 1.0728288 0.9771873 1.1686673 0.9751994 1.2451082 1.0558747 0.896896 1.1826997 0.92256683 1.2461679 1.009685 1.0794696 1.0461361 1.1805586 1.1867537 1.2287128 1.0799899 0.9247771 1.2249979 1.0485836 1.0084826 1.00974
0.8278278 1.0276918 1.2026383 1.2491907 1.0537499 1.1351985 1.0091007 1.2430103 1.0548489 1.1819069 1.1766702 1.10069 1.2233388 0.9797482 1.097636 1.1996428 1.0336472 1.0997586 1.1553006 0.9224143 1.1812575 1.1569211 0.8950319 1.2488618 1.1160285 1.0310426 1.0394762 1.1147226 1.2228942 1.0728626 0.97720593 1.1688002 0.97521675 1.2452106 1.0559524 0.8969898 1.1828598 0.92263526 1.2462696 1.009903 1.0795074 1.0463523 1.1807189 1.1868997 1.2288172 1.0800475 0.9248462 1.2251171 1.0487987 1.008702 1.0098438
0.8288288 1.0277686 1.2027591 1.2492789 1.0539311 1.1352758 1.0091991 1.2430848 1.0550308 1.1820452 1.1767068 1.1007268 1.2234591 0.97976667 1.0978227 1.1997887 1.0337293 1.0999444 1.1553558 0.9224803 1.1814152 1.1569782 0.8951248 1.2489475 1.1161317 1.0312445 1.0395775 1.1148221 1.2229905 1.0728964 0.9772249 1.1689333 0.9752342 1.2453126 1.0560296 0.897084 1.1830192 0.922704 1.246371 1.0101202 1.0795453 1.0465679 1.1808794 1.1870451 1.2289217 1.0801048 0.92491555 1.2252363 1.0490127 1.0089209 1.0099477
0.8298298 1.0278454 1.2028797 1.2493672 1.0541123 1.135353 1.0092977 1.2431592 1.0552127 1.1821836 1.1767431 1.1007637 1.2235792 0.9797853 1.0980092 1.1999342 1.033811 1.1001302 1.1554105 0.9225459 1.1815727 1.1570349 0.89521724 1.2490331 1.116235 1.0314461 1.0396792 1.1149213 1.2230864 1.0729301 0.97724396 1.1690662 0.9752518 1.2454145 1.0561069 0.8971782 1.1831787 0.9227725 1.2464724 1.0103377 1.079583 1.0467834 1.1810391 1.18719 1.2290257 1.0801625 0.92498505 1.2253551 1.0492271 1.0091398 1.0100514
0.8308308 1.0279222 1.2030003 1.2494551 1.0542932 1.1354301 1.0093963 1.2432332 1.0553944 1.1823215 1.1767794 1.1008004 1.2236989 0.9798041 1.0981952 1.2000796 1.033893 1.1003158 1.1554652 0.9226119 1.1817296 1.1570914 0.8953106 1.2491183 1.1163378 1.0316473 1.0397806 1.1150204 1.2231821 1.0729637 0.9772632 1.1691988 0.97526926 1.245516 1.0561842 0.8972729 1.1833371 0.9228413 1.2465736 1.0105544 1.079621 1.0469986 1.1811987 1.187335 1.2291296 1.0802201 0.925055 1.2254736 1.0494412 1.0093577 1.0101552
0.8318318 1.0279987 1.2031202 1.249543 1.0544734 1.1355069 1.0094948 1.2433071 1.0555758 1.1824592 1.1768155 1.1008372 1.2238182 0.97982323 1.0983815 1.2002245 1.033975 1.100501 1.15552 0.92267793 1.1818866 1.1571478 0.89540356 1.2492033 1.1164403 1.0318483 1.039882 1.1151191 1.2232777 1.0729971 0.9772827 1.1693313 0.9752871 1.2456169 1.0562613 0.89736736 1.183496 0.9229104 1.2466743 1.0107709 1.0796586 1.0472136 1.1813579 1.1874794 1.229233 1.0802773 0.92512506 1.225592 1.0496545 1.0095758 1.0102586
0.8328328 1.0280755 1.2032399 1.2496302 1.0546536 1.1355834 1.0095932 1.2433804 1.0557568 1.1825962 1.1768513 1.1008737 1.2239374 0.9798423 1.0985668 1.2003691 1.0340567 1.1006857 1.1555742 0.9227439 1.182043 1.1572039 0.8954971 1.2492883 1.116543 1.032049 1.0399833 1.1152177 1.2233729 1.0730306 0.97730225 1.1694635 0.9753051 1.2457181 1.0563383 0.8974625 1.1836542 0.9229796 1.2467747 1.0109873 1.0796965 1.0474281 1.181517 1.1876236 1.229336 1.0803345 0.925195 1.22571 1.0498679 1.0097935 1.0103625
0.8338338 1.028152 1.2033595 1.2497177 1.0548335 1.1356599 1.0096917 1.2434539 1.0559378 1.1827334 1.1768873 1.1009103 1.2240561 0.97986156 1.0987521 1.2005138 1.0341389 1.1008704 1.1556281 0.92281044 1.182199 1.1572602 0.8955904 1.2493727 1.1166452 1.0322495 1.0400846 1.1153158 1.223468 1.0730641 0.9773216 1.1695954 0.9753232 1.245819 1.0564153 0.89755726 1.183812 0.923049 1.2468754 1.0112033 1.0797343 1.0476421 1.1816757 1.1877673 1.2294391 1.0803919 0.92526543 1.2258277 1.0500808 1.0100111 1.0104661
0.8348348 1.0282285 1.2034786 1.2498046 1.0550131 1.1357359 1.0097901 1.2435269 1.0561182 1.18287 1.1769228 1.1009468 1.2241747 0.97988117 1.098937 1.200658 1.0342207 1.1010547 1.1556822 0.9228769 1.1823547 1.1573157 0.895684 1.2494571 1.1167471 1.0324494 1.0401857 1.1154137 1.2235627 1.0730975 0.9773417 1.1697273 0.97534144 1.2459195 1.0564922 0.8976529 1.1839696 0.92311835 1.2469752 1.011419 1.0797721 1.0478561 1.1818339 1.187911 1.2295418 1.0804491 0.9253358 1.2259454 1.0502936 1.010228 1.0105698
0.8358358 1.028305 1.2035975 1.2498915 1.0551925 1.1358118 1.0098884 1.2435999 1.0562984 1.1830063 1.1769581 1.1009831 1.2242931 0.9799009 1.0991218 1.2008016 1.0343024 1.1012387 1.1557359 0.9229436 1.1825103 1.1573716 0.8957778 1.2495413 1.1168491 1.032649 1.0402869 1.1155115 1.223657 1.073131 0.97736144 1.169859 0.9753596 1.2460197 1.0565689 0.8977483 1.1841269 0.92318785 1.2470751 1.0116343 1.0798098 1.0480694 1.1819918 1.1880542 1.2296443 1.0805063 0.92540646 1.2260624 1.050506 1.0104446 1.0106735
0.8368368 1.0283815 1.2037163 1.2499781 1.0553716 1.1358876 1.0099869 1.2436724 1.0564785 1.1831423 1.1769934 1.1010196 1.2244112 0.97992074 1.0993062 1.2009455 1.0343843 1.1014224 1.1557894 0.9230104 1.1826655 1.1574271 0.89587194 1.249625 1.1169505 1.0328485 1.0403876 1.115609 1.2237513 1.0731643 0.9773817 1.1699905 0.97537816 1.2461199 1.0566454 0.89784396 1.1842837 0.9232577 1.2471745 1.0118495 1.0798475 1.0482825 1.1821494 1.1881971 1.2297461 1.0805632 0.9254773 1.2261794 1.0507174 1.0106611 1.0107771
0.8378378 1.0284576 1.2038345 1.2500644 1.0555506 1.1359631 1.010085 1.2437449 1.0566583 1.1832782 1.1770285 1.1010559 1.2245288 0.9799409 1.0994902 1.2010887 1.0344661 1.1016059 1.155843 0.92307746 1.1828201 1.1574825 0.89596605 1.2497084 1.1170521 1.0330474 1.0404887 1.1157064 1.223845 1.0731976 0.97740215 1.1701218 0.975397 1.2462198 1.0567218 0.89793986 1.1844405 0.9233278 1.247274 1.0120641 1.0798852 1.0484952 1.1823069 1.1883395 1.2298483 1.0806204 0.9255482 1.226296 1.0509291 1.0108769 1.0108807
0.8388388 1.0285342 1.2039527 1.2501504 1.055729 1.1360383 1.0101835 1.243817 1.0568378 1.1834136 1.1770638 1.101092 1.2246466 0.9799613 1.0996742 1.2012316 1.0345479 1.1017891 1.1558961 0.92314434 1.1829747 1.1575376 0.89606035 1.2497919 1.1171533 1.0332464 1.0405896 1.1158032 1.223939 1.073231 0.9774225 1.1702526 0.9754159 1.2463193 1.0567985 0.8980358 1.1845971 0.9233979 1.2473731 1.0122786 1.0799232 1.0487075 1.1824639 1.1884817 1.2299497 1.0806773 0.92561936 1.2264125 1.0511402 1.0110924 1.0109844
0.8398398 1.0286105 1.2040706 1.2502365 1.0559074 1.1361133 1.0102817 1.243889 1.0570172 1.1835486 1.1770986 1.1011283 1.2247639 0.9799815 1.0998577 1.2013743 1.0346297 1.101972 1.1559494 0.9232117 1.1831288 1.1575927 0.89615494 1.2498752 1.1172544 1.0334448 1.0406903 1.1159004 1.2240324 1.0732646 0.9774431 1.1703837 0.9754349 1.2464187 1.0568748 0.8981323 1.1847531 0.92346823 1.2474719 1.0124927 1.0799612 1.0489193 1.1826204 1.1886237 1.2300509 1.0807343 0.9256911 1.2265286 1.051351 1.0113081 1.0110878
0.8408408 1.0286869 1.2041881 1.2503221 1.0560855 1.1361881 1.0103797 1.2439607 1.057196 1.1836834 1.1771333 1.1011642 1.2248808 0.98000205 1.1000409 1.2015167 1.0347114 1.1021545 1.1560019 0.923279 1.1832826 1.1576475 0.89624953 1.2499579 1.1173548 1.0336426 1.0407913 1.1159967 1.2241254 1.0732976 0.97746366 1.1705142 0.97545385 1.2465181 1.0569509 0.89822847 1.1849086 0.92353845 1.2475706 1.0127064 1.0799987 1.0491313 1.1827768 1.1887653 1.2301521 1.0807911 0.9257623 1.2266444 1.0515616 1.0115229 1.0111914
0.8418418 1.028763 1.2043053 1.2504076 1.056263 1.1362627 1.010478 1.2440321 1.0573748 1.1838179 1.1771678 1.1012007 1.2249976 0.9800228 1.1002235 1.2016592 1.0347933 1.1023366 1.1560547 0.92334664 1.1834364 1.1577023 0.89634454 1.2500405 1.1174555 1.0338403 1.0408919 1.116093 1.2242186 1.073331 0.9774848 1.1706446 0.9754733 1.2466168 1.0570272 0.89832556 1.1850642 0.9236094 1.247669 1.0129199 1.0800365 1.0493424 1.1829329 1.1889067 1.2302529 1.0808479 0.9258343 1.2267603 1.0517716 1.0117373 1.0112951
0.8428428 1.0288393 1.2044222 1.250493 1.0564405 1.1363372 1.0105762 1.2441036 1.0575532 1.1839521 1.1772025 1.1012366 1.2251141 0.98004395 1.100406 1.2018011 1.0348752 1.1025187 1.1561074 0.9234141 1.1835897 1.1577568 0.8964393 1.2501233 1.1175559 1.0340381 1.0409925 1.1161895 1.2243112 1.0733645 0.9775059 1.1707749 0.9754928 1.2467155 1.0571032 0.89842206 1.1852192 0.9236802 1.2477674 1.0131332 1.0800745 1.0495534 1.1830884 1.1890477 1.2303537 1.0809047 0.92590594 1.2268755 1.0519813 1.0119514 1.0113987
0.8438438 1.0289156 1.2045391 1.2505779 1.0566174 1.1364117 1.0106745 1.2441746 1.0577314 1.1840861 1.1772368 1.1012728 1.2252306 0.980065 1.1005883 1.2019429 1.034957 1.1027005 1.1561598 0.9234821 1.1837428 1.1578112 0.89653516 1.2502055 1.1176561 1.0342349 1.0410932 1.1162856 1.2244039 1.0733979 0.97752726 1.170905 0.97551215 1.2468143 1.0571793 0.8985194 1.185374 0.9237512 1.2478654 1.013346 1.0801125 1.0497639 1.183244 1.1891885 1.2304538 1.0809615 0.9259783 1.2269907 1.0521907 1.0121653 1.0115024
0.8448448 1.0289917 1.2046555 1.2506628 1.0567944 1.1364856 1.0107726 1.2442454 1.0579094 1.1842196 1.1772711 1.1013091 1.2253466 0.98008645 1.1007702 1.2020843 1.0350387 1.1028817 1.156212 0.92355037 1.1838953 1.1578655 0.8966304 1.2502874 1.1177561 1.0344313 1.0411936 1.1163809 1.224496 1.073431 0.9775487 1.1710349 0.9755322 1.2469125 1.0572551 0.8986167 1.1855285 0.92382216 1.247963 1.0135584 1.0801504 1.0499741 1.1833992 1.1893288 1.230554 1.081018 0.9260508 1.2271055 1.0523994 1.0123788 1.011606
0.8458458 1.0290679 1.2047718 1.2507477 1.0569711 1.1365595 1.0108706 1.2443161 1.0580872 1.1843529 1.1773053 1.101345 1.2254624 0.980108 1.1009518 1.2022256 1.0351207 1.1030629 1.1562641 0.92361856 1.1840479 1.1579195 0.896726 1.2503694 1.1178558 1.0346277 1.0412942 1.1164768 1.2245879 1.0734643 0.9775704 1.1711648 0.9755521 1.2470105 1.0573313 0.8987143 1.1856828 0.9238937 1.2480607 1.0137706 1.0801882 1.0501837 1.1835538 1.189469 1.2306539 1.0810748 0.9261233 1.22722 1.0526081 1.0125918 1.0117096
0.8468468 1.0291442 1.2048879 1.2508323 1.0571474 1.136633 1.0109686 1.2443866 1.0582646 1.1844859 1.1773393 1.1013811 1.2255781 0.98012954 1.1011331 1.2023666 1.0352024 1.1032438 1.156316 0.9236871 1.1842 1.1579738 0.89682174 1.2504511 1.1179557 1.0348237 1.0413946 1.116572 1.2246798 1.0734977 0.9775922 1.1712941 0.9755722 1.2471085 1.057407 0.89881194 1.1858368 0.92396504 1.248158 1.0139825 1.0802264 1.0503931 1.1837084 1.1896089 1.2307537 1.0811315 0.9261961 1.2273345 1.0528165 1.0128047 1.0118134
0.8478478 1.0292202 1.2050035 1.2509167 1.0573235 1.1367064 1.0110669 1.2444568 1.058442 1.1846187 1.1773733 1.1014171 1.2256931 0.9801516 1.1013141 1.202507 1.0352843 1.1034244 1.1563678 0.9237554 1.1843517 1.1580274 0.89691734 1.2505325 1.1180551 1.0350192 1.041495 1.1166668 1.2247714 1.073531 0.9776143 1.1714233 0.9755925 1.2472063 1.0574826 0.89890957 1.1859905 0.9240367 1.248255 1.014194 1.0802643 1.050602 1.1838623 1.1897483 1.2308528 1.0811881 0.9262691 1.2274486 1.053024 1.0130168 1.0119169
0.8488488 1.0292963 1.2051193 1.251001 1.057499 1.1367799 1.0111647 1.2445267 1.058619 1.1847513 1.177407 1.101453 1.2258083 0.98017377 1.1014949 1.2026477 1.035366 1.1036048 1.1564193 0.9238244 1.184503 1.1580813 0.8970138 1.2506137 1.1181543 1.0352144 1.0415955 1.1167618 1.2248627 1.0735645 0.97763616 1.1715528 0.975613 1.2473036 1.0575583 0.89900804 1.1861439 0.92410886 1.2483519 1.0144051 1.0803021 1.0508105 1.1840163 1.1898879 1.230952 1.0812448 0.92634225 1.2275623 1.0532317 1.0132289 1.0120206
0.8498498 1.0293725 1.2052345 1.2510849 1.0576746 1.136853 1.0112629 1.2445966 1.0587958 1.1848834 1.1774409 1.1014888 1.2259234 0.98019624 1.101675 1.202788 1.0354482 1.1037848 1.156471 0.92389333 1.1846544 1.158135 0.89711 1.2506948 1.1182534 1.0354092 1.0416956 1.1168563 1.2249541 1.0735977 0.97765905 1.1716816 0.9756337 1.247401 1.0576339 0.8991063 1.1862969 0.92418057 1.2484487 1.0146163 1.0803401 1.0510186 1.1841698 1.1900268 1.2310512 1.0813011 0.9264155 1.2276758 1.0534388 1.0134403 1.0121242
0.8508509 1.0294484 1.2053494 1.2511687 1.0578496 1.1369258 1.0113609 1.2446662 1.0589721 1.1850154 1.1774745 1.101525 1.2260379 0.9802187 1.1018552 1.2029278 1.03553 1.1039643 1.1565223 0.9239625 1.1848053 1.1581885 0.89720654 1.2507758 1.1183523 1.0356035 1.0417958 1.1169509 1.225045 1.0736312 0.97768146 1.1718104 0.9756546 1.2474979 1.0577096 0.89920473 1.1864496 0.92425305 1.248545 1.0148268 1.0803785 1.0512264 1.1843231 1.1901654 1.2311498 1.0813577 0.92648923 1.2277894 1.0536454 1.0136515 1.0122279
0.8518519 1.0295243 1.2054644 1.2512523 1.0580248 1.1369985 1.0114588 1.2447356 1.0591484 1.1851468 1.1775081 1.1015608 1.2261522 0.98024166 1.1020352 1.2030675 1.0356117 1.1041437 1.1565734 0.9240318 1.1849558 1.1582417 0.89730334 1.2508563 1.1184514 1.0357977 1.041896 1.1170452 1.2251357 1.0736645 0.97770417 1.1719388 0.9756755 1.2475947 1.057785 0.89930344 1.1866022 0.9243254 1.2486415 1.0150371 1.0804166 1.0514334 1.1844758 1.1903037 1.2312483 1.0814142 0.9265631 1.2279022 1.0538516 1.0138619 1.0123314
0.8528529 1.0296006 1.205579 1.2513361 1.0581994 1.1370711 1.0115569 1.2448049 1.0593243 1.1852782 1.1775416 1.1015967 1.2262665 0.98026454 1.1022143 1.203207 1.0356936 1.104323 1.1566246 0.92410123 1.1851063 1.1582952 0.8974002 1.250937 1.1185498 1.0359913 1.0419962 1.117139 1.2252264 1.0736982 0.9777272 1.1720675 0.97569686 1.2476916 1.0578606 0.8994023 1.1867545 0.9243979 1.2487375 1.0152467 1.080455 1.0516405 1.1846286 1.1904417 1.2313465 1.0814706 0.926637 1.2280151 1.0540576 1.0140722 1.012435
0.8538539 1.0296764 1.2056934 1.2514193 1.0583737 1.1371435 1.0116547 1.2448739 1.0595 1.1854092 1.1775749 1.1016327 1.2263805 0.98028755 1.1023935 1.2033465 1.0357755 1.1045018 1.1566756 0.924171 1.1852564 1.1583482 0.8974973 1.2510173 1.1186483 1.0361845 1.0420964 1.1172329 1.2253168 1.0737314 0.97775036 1.1721957 0.9757184 1.2477878 1.057936 0.8995013 1.1869063 0.92447054 1.2488333 1.0154564 1.0804932 1.0518469 1.1847808 1.1905799 1.2314446 1.0815271 0.9267111 1.2281277 1.054263 1.0142823 1.0125388
0.8548549 1.0297526 1.2058074 1.2515026 1.0585479 1.1372156 1.0117527 1.2449428 1.0596755 1.1855401 1.1776085 1.1016687 1.2264944 0.980311 1.1025724 1.2034853 1.0358577 1.1046802 1.1567265 0.92424107 1.1854062 1.1584011 0.8975947 1.2510974 1.1187465 1.0363775 1.0421963 1.1173267 1.2254069 1.073765 0.97777385 1.1723236 0.97573996 1.2478845 1.058011 0.89960074 1.187058 0.9245438 1.2489289 1.0156657 1.0805315 1.052053 1.1849327 1.1907172 1.2315423 1.0815834 0.92678565 1.2282401 1.0544682 1.0144918 1.0126424
0.8558559 1.0298284 1.2059214 1.2515855 1.0587215 1.1372877 1.011851 1.2450116 1.0598507 1.1856706 1.1776415 1.1017048 1.2266079 0.98033476 1.1027508 1.203624 1.0359395 1.1048586 1.1567773 0.92431104 1.1855559 1.1584542 0.89769185 1.2511775 1.1188447 1.0365701 1.0422964 1.1174201 1.2254968 1.0737987 0.9777975 1.1724516 0.9757619 1.2479805 1.0580862 0.89970005 1.1872094 0.92461693 1.2490243 1.0158744 1.0805699 1.0522585 1.1850845 1.1908545 1.23164 1.08164 0.92686003 1.2283522 1.0546727 1.0147005 1.0127459
0.8568569 1.0299046 1.206035 1.2516683 1.058895 1.1373596 1.0119488 1.2450799 1.0600256 1.185801 1.1776748 1.1017405 1.2267213 0.9803585 1.102929 1.2037624 1.0360215 1.1050366 1.1568279 0.9243813 1.1857052 1.158507 0.89778966 1.2512573 1.1189427 1.0367621 1.0423963 1.1175134 1.2255864 1.0738322 0.9778211 1.1725793 0.9757838 1.2480764 1.0581615 0.8998 1.1873605 0.9246901 1.2491195 1.0160831 1.0806084 1.0524638 1.1852356 1.1909919 1.2317375 1.0816963 0.92693484 1.2284641 1.0548767 1.0149094 1.0128497
0.8578579 1.0299808 1.2061486 1.2517511 1.0590682 1.1374314 1.0120467 1.2451483 1.0602003 1.1859307 1.1777079 1.1017767 1.2268343 0.9803827 1.103107 1.2039009 1.0361035 1.1052144 1.1568784 0.92445195 1.1858542 1.1585598 0.89788747 1.2513369 1.1190407 1.0369538 1.0424963 1.1176064 1.2256762 1.0738659 0.97784525 1.1727067 0.975806 1.2481723 1.0582366 0.8998997 1.1875114 0.92476386 1.2492146 1.0162915 1.0806469 1.0526686 1.185387 1.1911287 1.2318347 1.0817528 0.9270099 1.2285756 1.0550805 1.0151176 1.0129533
0.8588589 1.0300566 1.2062621 1.2518339 1.0592413 1.1375027 1.0121444 1.2452164 1.0603747 1.1860604 1.1777409 1.1018125 1.2269471 0.9804068 1.1032844 1.2040392 1.0361856 1.1053917 1.1569287 0.9245225 1.1860029 1.1586123 0.89798534 1.2514163 1.1191382 1.037145 1.0425961 1.1176994 1.2257656 1.0738996 0.9778692 1.1728342 0.9758284 1.2482677 1.0583117 0.8999998 1.187662 0.92483747 1.2493097 1.0164992 1.0806855 1.0528729 1.1855377 1.1912651 1.2319316 1.0818092 0.92708504 1.2286868 1.055284 1.0153253 1.0130571
0.8598599 1.0301328 1.206375 1.2519165 1.0594138 1.1375742 1.0122427 1.2452842 1.0605494 1.1861901 1.1777738 1.1018487 1.2270597 0.9804316 1.1034617 1.204177 1.0362676 1.1055689 1.156979 0.9245937 1.1861515 1.158665 0.8980835 1.2514958 1.1192359 1.0373359 1.0426962 1.117792 1.225855 1.0739335 0.9778938 1.1729612 0.97585136 1.2483633 1.0583868 0.9001001 1.1878126 0.9249116 1.249404 1.0167066 1.0807241 1.0530769 1.1856883 1.1914014 1.2320284 1.0818658 0.9271606 1.2287979 1.0554869 1.0155327 1.0131606
0.8608609 1.0302087 1.206488 1.2519989 1.059586 1.1376456 1.0123403 1.2453521 1.0607232 1.1863192 1.1778069 1.1018847 1.2271723 0.9804563 1.1036386 1.2043148 1.0363497 1.105746 1.1570292 0.92466486 1.1862994 1.1587174 0.8981819 1.251575 1.1193331 1.0375264 1.0427963 1.1178845 1.225944 1.0739672 0.97791815 1.1730882 0.97587377 1.2484585 1.0584619 0.9002006 1.1879625 0.9249857 1.2494986 1.0169139 1.0807629 1.0532804 1.1858385 1.1915374 1.232125 1.0819222 0.9272361 1.2289089 1.0556896 1.0157396 1.0132645
0.8618619 1.0302848 1.2066008 1.2520809 1.0597581 1.1377167 1.0124383 1.2454199 1.0608969 1.1864483 1.1778396 1.1019207 1.2272848 0.9804814 1.1038153 1.2044523 1.0364318 1.1059226 1.1570792 0.92473626 1.1864475 1.1587698 0.8982805 1.251654 1.1194304 1.0377164 1.042896 1.1179767 1.2260327 1.0740011 0.9779432 1.173215 0.97589695 1.2485533 1.0585368 0.9003013 1.1881124 0.92506 1.2495928 1.017121 1.0808016 1.0534834 1.1859883 1.191673 1.2322216 1.0819784 0.92731214 1.2290196 1.0558916 1.0159459 1.0133684
0.8628629 1.0303607 1.2067133 1.2521632 1.05993 1.1377876 1.0125362 1.2454872 1.0610703 1.1865771 1.1778725 1.1019568 1.2273968 0.9805064 1.1039915 1.2045895 1.036514 1.1060988 1.1571292 0.9248077 1.1865951 1.1588221 0.8983791 1.2517328 1.1195275 1.037906 1.0429956 1.1180689 1.2261215 1.0740352 0.9779684 1.1733418 0.9759202 1.2486485 1.0586118 0.9004023 1.1882619 0.92513454 1.249687 1.0173274 1.0808406 1.0536859 1.1861379 1.1918088 1.2323179 1.0820351 0.9273883 1.2291298 1.0560937 1.0161521 1.0134722
0.8638639 1.0304369 1.2068254 1.2522451 1.0601016 1.1378584 1.012634 1.2455546 1.0612438 1.1867056 1.1779052 1.1019928 1.2275085 0.9805317 1.1041676 1.2047267 1.0365962 1.1062747 1.1571789 0.9248794 1.1867425 1.1588743 0.898478 1.2518116 1.1196246 1.0380954 1.0430956 1.118161 1.22621 1.0740691 0.97799337 1.1734682 0.97594357 1.248743 1.0586867 0.90050316 1.1884111 0.9252093 1.2497808 1.0175335 1.0808794 1.0538878 1.1862872 1.1919439 1.2324138 1.0820913 0.9274644 1.22924 1.0562947 1.0163578 1.013576
0.8648649 1.030513 1.2069376 1.252327 1.0602727 1.137929 1.012732 1.2456214 1.0614164 1.1868336 1.1779379 1.1020292 1.2276206 0.98055756 1.1043433 1.2048634 1.0366786 1.1064504 1.1572288 0.92495143 1.1868899 1.1589264 0.8985772 1.2518902 1.1197217 1.0382838 1.0431952 1.1182526 1.2262985 1.0741031 0.9780189 1.1735945 0.9759674 1.2488375 1.0587617 0.90060455 1.1885601 0.92528415 1.2498747 1.0177393 1.0809186 1.0540897 1.1864363 1.192079 1.2325097 1.0821476 0.9275409 1.22935 1.0564952 1.0165629 1.0136797
0.8658659 1.030589 1.2070495 1.2524087 1.0604436 1.1379995 1.0128301 1.2456884 1.0615895 1.1869617 1.1779706 1.1020653 1.227732 0.98058337 1.1045184 1.2050004 1.0367607 1.1066262 1.1572785 0.9250237 1.1870368 1.1589785 0.89867663 1.2519686 1.1198183 1.0384724 1.0432951 1.1183444 1.2263869 1.0741374 0.9780445 1.1737207 0.9759913 1.2489319 1.0588365 0.9007062 1.1887091 0.92535925 1.2499679 1.0179449 1.0809578 1.0542909 1.1865851 1.1922139 1.2326052 1.0822043 0.9276175 1.2294595 1.0566957 1.0167675 1.0137837
0.8668669 1.0306652 1.2071614 1.2524904 1.0606141 1.1380699 1.012928 1.2457553 1.0617619 1.1870894 1.1780033 1.1021016 1.2278434 0.9806094 1.1046935 1.2051365 1.0368431 1.1068012 1.1573282 0.92509604 1.1871834 1.1590304 0.89877605 1.2520471 1.1199149 1.0386603 1.0433948 1.1184359 1.2264748 1.0741717 0.9780704 1.1738466 0.9760155 1.2490261 1.0589113 0.90080786 1.1888578 0.9254345 1.2500613 1.01815 1.0809971 1.0544915 1.1867335 1.1923484 1.2327008 1.0822607 0.92769444 1.2295691 1.0568956 1.0169717 1.0138875
0.8678679 1.0307411 1.207273 1.252572 1.0607846 1.1381402 1.013026 1.245822 1.0619341 1.1872169 1.178036 1.1021378 1.2279544 0.9806358 1.1048684 1.2052728 1.0369254 1.1069763 1.1573777 0.9251689 1.1873296 1.1590825 0.89887583 1.2521251 1.1200114 1.0388477 1.0434946 1.118527 1.2265627 1.0742059 0.9780966 1.1739724 0.97603977 1.2491204 1.058986 0.90090954 1.1890061 0.9255103 1.2501544 1.0183547 1.0810361 1.0546917 1.1868815 1.1924824 1.2327962 1.0823171 0.92777157 1.2296782 1.0570949 1.0171754 1.0139914
0.8688689 1.0308175 1.2073843 1.2526534 1.0609546 1.1382104 1.0131242 1.2458884 1.0621061 1.1873441 1.1780684 1.1021742 1.2280654 0.9806624 1.1050427 1.205409 1.0370077 1.1071508 1.1574273 0.92524195 1.1874759 1.1591344 0.8989756 1.2522033 1.1201079 1.0390347 1.0435944 1.1186182 1.2266505 1.0742403 0.9781229 1.1740981 0.9760645 1.249214 1.0590608 0.90101165 1.1891541 0.92558587 1.2502474 1.0185591 1.0810757 1.0548917 1.1870295 1.1926167 1.2328913 1.0823737 0.92784894 1.2297871 1.057294 1.0173787 1.0140954
0.8698699 1.0308936 1.2074957 1.2527347 1.0611246 1.1382804 1.0132219 1.2459549 1.062278 1.1874713 1.1781011 1.1022106 1.2281764 0.9806895 1.1052167 1.205545 1.0370902 1.1073254 1.1574767 0.9253149 1.1876221 1.1591861 0.89907575 1.2522811 1.1202041 1.0392212 1.043694 1.1187091 1.2267381 1.0742748 0.9781495 1.1742235 0.9760893 1.249308 1.0591358 0.90111375 1.189302 0.9256619 1.2503402 1.0187632 1.0811152 1.0550909 1.1871772 1.1927503 1.2329865 1.0824301 0.9279263 1.2298958 1.0574927 1.0175815 1.0141993
0.8708709 1.0309697 1.2076067 1.2528161 1.0612937 1.1383502 1.01332 1.246021 1.0624493 1.1875982 1.1781335 1.1022469 1.228287 0.98071676 1.1053903 1.2056807 1.0371726 1.1074994 1.157526 0.9253881 1.1877677 1.159238 0.8991759 1.252359 1.1203004 1.0394073 1.0437937 1.1188 1.2268258 1.0743093 0.9781765 1.174349 0.9761144 1.2494016 1.0592104 0.90121615 1.1894498 0.9257381 1.2504328 1.0189668 1.0811551 1.0552896 1.1873245 1.1928841 1.2330811 1.0824867 0.92800415 1.2300045 1.057691 1.0177836 1.0143032
0.8718719 1.031046 1.2077175 1.2528973 1.061463 1.1384199 1.0134181 1.246087 1.0626209 1.1877247 1.178166 1.1022834 1.2283974 0.9807442 1.1055639 1.2058163 1.0372552 1.1076734 1.1575754 0.92546177 1.1879132 1.1592896 0.89927626 1.2524368 1.1203965 1.039593 1.0438935 1.1188906 1.2269131 1.074344 0.9782037 1.1744738 0.9761399 1.249495 1.0592852 0.9013188 1.1895971 0.9258144 1.2505254 1.0191703 1.0811944 1.0554881 1.1874716 1.1930175 1.2331758 1.0825433 0.928082 1.2301126 1.0578886 1.0179857 1.0144074
0.8728729 1.0311222 1.2078283 1.2529783 1.0616318 1.1384895 1.0135161 1.2461529 1.0627918 1.187851 1.1781986 1.10232 1.2285078 0.9807717 1.105737 1.2059516 1.0373378 1.1078469 1.1576244 0.9255356 1.1880584 1.1593413 0.8993771 1.2525144 1.1204923 1.0397781 1.0439932 1.1189811 1.2270004 1.0743787 0.97823095 1.1745989 0.9761653 1.2495883 1.05936 0.9014218 1.1897442 0.9258909 1.2506174 1.0193733 1.0812342 1.0556858 1.1876183 1.1931506 1.2332704 1.0826 0.9281602 1.2302207 1.0580857 1.018187 1.0145113
0.8738739 1.0311985 1.2079389 1.2530594 1.0618001 1.1385591 1.0136142 1.2462187 1.0629627 1.1879773 1.1782311 1.1023564 1.2286179 0.9807996 1.1059097 1.2060866 1.0374203 1.1080203 1.1576737 0.9256096 1.1882033 1.159393 0.8994778 1.2525918 1.1205884 1.039963 1.0440928 1.1190716 1.2270875 1.0744138 0.97825855 1.1747239 0.97619104 1.2496815 1.0594347 0.90152484 1.1898911 0.9259677 1.2507097 1.0195758 1.0812743 1.0558832 1.1877648 1.1932834 1.2333647 1.0826566 0.92823863 1.2303286 1.0582825 1.0183879 1.0146153
0.8748749 1.0312748 1.2080492 1.2531403 1.0619683 1.1386285 1.013712 1.2462845 1.063133 1.1881031 1.1782637 1.102393 1.2287279 0.9808279 1.106082 1.2062218 1.037503 1.1081936 1.1577227 0.9256839 1.188348 1.1594446 0.8995792 1.2526691 1.120684 1.0401471 1.0441927 1.119162 1.2271745 1.0744488 0.97828627 1.1748484 0.97621715 1.2497745 1.0595096 0.90162796 1.190038 0.9260445 1.2508017 1.0197785 1.0813142 1.0560803 1.1879112 1.1934164 1.2334592 1.0827135 0.9283173 1.2304361 1.0584788 1.0185884 1.0147196
0.8758759 1.0313512 1.2081597 1.253221 1.0621365 1.1386977 1.0138102 1.2463499 1.0633034 1.1882287 1.1782962 1.1024297 1.2288376 0.9808563 1.1062543 1.2063565 1.0375859 1.1083661 1.1577717 0.92575836 1.1884928 1.1594961 0.89968014 1.2527463 1.1207796 1.040331 1.0442921 1.1192517 1.2272614 1.0744839 0.9783145 1.1749728 0.97624326 1.2498674 1.059584 0.90173113 1.1901845 0.9261218 1.2508934 1.0199802 1.0813544 1.0562767 1.188057 1.1935487 1.233553 1.0827701 0.9283961 1.2305434 1.0586746 1.0187883 1.0148237
0.8768769 1.0314276 1.2082696 1.2533017 1.062304 1.1387668 1.0139083 1.2464153 1.0634735 1.1883544 1.1783286 1.1024665 1.2289473 0.98088515 1.1064259 1.2064914 1.0376685 1.1085386 1.1578206 0.925833 1.1886371 1.1595476 0.89978176 1.2528236 1.1208752 1.0405143 1.0443921 1.1193419 1.2273482 1.0745189 0.9783428 1.1750973 0.97627014 1.2499603 1.0596588 0.90183485 1.1903307 0.9261993 1.2509849 1.0201818 1.0813947 1.0564725 1.1882029 1.1936811 1.2336471 1.0828269 0.9284751 1.2306505 1.0588697 1.0189877 1.0149279
0.8778779 1.0315042 1.2083797 1.2533827 1.0624714 1.138836 1.0140064 1.2464807 1.0636433 1.1884797 1.1783612 1.1025033 1.2290567 0.980914 1.1065978 1.2066257 1.0377516 1.1087109 1.1578696 0.92590815 1.1887813 1.1595992 0.89988345 1.252901 1.1209707 1.0406972 1.0444916 1.1194315 1.2274346 1.0745542 0.97837126 1.1752216 0.9762969 1.2500529 1.0597335 0.9019387 1.1904768 0.9262768 1.2510766 1.0203829 1.0814351 1.0566679 1.1883483 1.1938131 1.2337408 1.0828837 0.9285543 1.2307575 1.0590649 1.0191866 1.015032
0.8788789 1.0315804 1.2084894 1.2534633 1.0626383 1.1389048 1.0141045 1.2465457 1.0638129 1.1886045 1.1783937 1.1025404 1.2291663 0.9809432 1.1067686 1.2067602 1.0378343 1.1088829 1.1579185 0.9259832 1.188925 1.1596507 0.8999852 1.2529776 1.1210661 1.0408797 1.0445913 1.119521 1.2275213 1.0745895 0.9784001 1.1753457 0.9763241 1.2501456 1.0598084 0.90204275 1.1906228 0.9263545 1.2511677 1.0205841 1.0814755 1.056863 1.1884935 1.193945 1.2338344 1.0829405 0.9286337 1.2308642 1.0592592 1.0193852 1.0151365
0.8798799 1.0316571 1.2085992 1.2535441 1.0628052 1.1389737 1.0142026 1.2466106 1.0639822 1.1887294 1.1784264 1.1025773 1.2292756 0.98097277 1.1069397 1.2068944 1.0379174 1.1090546 1.1579673 0.9260589 1.1890688 1.1597022 0.9000874 1.2530546 1.1211616 1.0410616 1.044691 1.1196107 1.2276077 1.0746253 0.97842914 1.1754695 0.97635144 1.250238 1.0598829 0.90214705 1.1907684 0.9264326 1.251259 1.0207845 1.081516 1.0570573 1.1886384 1.1940768 1.233928 1.0829974 0.9287135 1.2309706 1.059453 1.019583 1.0152408
0.8808809 1.0317338 1.2087089 1.2536244 1.0629717 1.1390427 1.014301 1.2466757 1.0641516 1.1888541 1.1784589 1.1026142 1.2293844 0.9810025 1.1071103 1.2070283 1.0380002 1.1092262 1.1580161 0.9261347 1.1892123 1.1597537 0.90018964 1.2531313 1.1212566 1.0412432 1.0447911 1.1197002 1.227694 1.0746608 0.97845834 1.1755933 0.9763788 1.2503304 1.0599576 0.90225136 1.1909139 0.9265108 1.2513498 1.0209848 1.0815567 1.0572511 1.1887832 1.1942083 1.2340214 1.0830547 0.9287934 1.2310768 1.0596464 1.0197803 1.0153451
0.8818819 1.0318104 1.2088184 1.2537051 1.0631378 1.1391113 1.0143992 1.2467405 1.0643202 1.1889787 1.1784916 1.1026516 1.2294934 0.9810325 1.1072803 1.2071624 1.0380834 1.1093975 1.1580648 0.92621076 1.1893555 1.1598052 0.90029204 1.2532083 1.1213521 1.0414239 1.0448908 1.1197894 1.2277802 1.0746963 0.9784881 1.1757169 0.9764067 1.2504222 1.0600326 0.902356 1.1910591 0.9265894 1.2514408 1.0211847 1.0815977 1.0574447 1.1889275 1.1943398 1.2341148 1.0831115 0.92887366 1.2311832 1.0598396 1.0199772 1.0154495
0.8828829 1.031887 1.2089276 1.2537854 1.0633037 1.1391798 1.0144975 1.2468051 1.0644889 1.1891029 1.1785241 1.1026888 1.2296023 0.98106295 1.1074504 1.207296 1.0381666 1.1095681 1.1581136 0.9262869 1.1894988 1.1598567 0.9003948 1.2532848 1.1214471 1.0416045 1.0449905 1.1198785 1.2278664 1.0747322 0.978518 1.1758405 0.976435 1.2505146 1.0601071 0.9024607 1.1912042 0.926668 1.2515315 1.021384 1.0816386 1.0576375 1.1890717 1.1944708 1.2342077 1.0831684 0.9289538 1.231289 1.0600319 1.0201735 1.015554
0.8838839 1.0319638 1.2090371 1.253866 1.0634692 1.1392484 1.0145957 1.2468699 1.0646572 1.1892271 1.1785568 1.1027262 1.2297107 0.98109347 1.1076199 1.2074296 1.0382499 1.1097393 1.1581624 0.92636347 1.1896415 1.159908 0.90049756 1.2533615 1.1215421 1.0417845 1.0450906 1.1199675 1.2279524 1.0747681 0.9785481 1.1759638 0.97646326 1.2506065 1.0601821 0.90256596 1.191349 0.9267469 1.2516221 1.0215832 1.0816796 1.0578299 1.1892154 1.1946014 1.234301 1.0832258 0.9290346 1.2313945 1.060224 1.0203694 1.0156586
0.8848849 1.0320406 1.209146 1.2539463 1.0636346 1.1393167 1.0146941 1.2469342 1.0648254 1.189351 1.1785896 1.1027637 1.2298194 0.98112446 1.107789 1.207563 1.0383332 1.1099095 1.1582111 0.9264401 1.1897842 1.1599596 0.9006008 1.253438 1.1216371 1.0419639 1.0451902 1.1200564 1.2280385 1.0748042 0.9785783 1.1760869 0.97649187 1.2506984 1.060257 0.9026708 1.1914937 0.9268259 1.2517124 1.0217817 1.0817208 1.0580218 1.1893592 1.1947322 1.234394 1.0832831 0.9291152 1.2314999 1.0604155 1.0205648 1.0157633
0.8858859 1.0321174 1.2092551 1.2540269 1.0637996 1.1393851 1.0147926 1.2469987 1.0649936 1.1894747 1.1786222 1.1028011 1.2299278 0.9811554 1.1079583 1.2076966 1.0384166 1.1100799 1.1582599 0.9265172 1.1899267 1.160011 0.90070367 1.2535148 1.1217322 1.0421432 1.0452901 1.1201451 1.2281244 1.0748405 0.9786091 1.1762099 0.9765209 1.2507901 1.0603318 0.9027761 1.1916384 0.9269054 1.2518024 1.0219802 1.0817622 1.0582132 1.1895025 1.1948627 1.2344868 1.0833403 0.92919636 1.231605 1.0606067 1.0207598 1.0158678
0.8868869 1.0321945 1.2093639 1.254107 1.063964 1.1394534 1.0148909 1.2470629 1.0651609 1.1895981 1.1786551 1.1028386 1.2300363 0.981187 1.1081269 1.2078297 1.0385002 1.1102498 1.1583083 0.9265945 1.1900688 1.1600623 0.90080744 1.2535911 1.1218269 1.0423214 1.0453899 1.1202337 1.2282101 1.074877 0.97863984 1.176333 0.9765501 1.2508817 1.0604067 0.90288174 1.1917826 0.9269848 1.2518928 1.0221783 1.0818039 1.058404 1.1896456 1.194993 1.2345793 1.0833976 0.92927754 1.2317102 1.060797 1.0209541 1.0159726
0.8878879 1.0322714 1.2094727 1.2541875 1.0641284 1.1395216 1.0149894 1.2471268 1.0653284 1.1897213 1.1786879 1.1028764 1.2301444 0.9812187 1.108295 1.2079628 1.0385835 1.1104195 1.158357 0.9266722 1.190211 1.1601139 0.9009111 1.2536674 1.1219217 1.0424994 1.0454899 1.1203222 1.2282958 1.0749135 0.9786712 1.1764556 0.97657967 1.2509733 1.0604817 0.90298754 1.1919266 0.92706466 1.2519828 1.022376 1.0818454 1.0585941 1.1897886 1.1951232 1.2346721 1.0834551 0.92935896 1.2318151 1.0609869 1.0211477 1.0160775
0.8888889 1.0323484 1.2095815 1.2542679 1.0642924 1.1395897 1.0150878 1.2471912 1.0654955 1.1898447 1.1787207 1.1029143 1.2302524 0.9812508 1.1084633 1.2080957 1.0386674 1.1105889 1.1584059 0.92674994 1.1903528 1.1601653 0.90101504 1.2537436 1.1220167 1.0426772 1.0455898 1.1204108 1.2283815 1.0749502 0.9787028 1.1765784 0.9766095 1.251065 1.0605563 0.90309364 1.1920706 0.9271448 1.2520726 1.0225732 1.0818874 1.058784 1.1899312 1.1952536 1.2347645 1.0835127 0.9294406 1.2319195 1.0611767 1.0213412 1.0161823
0.8898899 1.0324256 1.20969 1.2543482 1.0644561 1.1396579 1.0151864 1.2472553 1.0656626 1.1899679 1.1787536 1.1029521 1.2303603 0.98128307 1.1086309 1.2082286 1.038751 1.1107582 1.1584545 0.92682827 1.1904944 1.1602168 0.90111923 1.2538197 1.1221113 1.0428538 1.04569 1.1204991 1.228467 1.074987 0.9787344 1.1767007 0.97663945 1.2511563 1.0606313 0.9031996 1.1922146 0.9272249 1.2521625 1.0227703 1.0819292 1.0589733 1.1900736 1.1953833 1.2348571 1.0835702 0.92952275 1.232024 1.0613657 1.0215336 1.0162872
0.8908909 1.0325029 1.2097985 1.2544284 1.0646197 1.1397259 1.0152851 1.2473191 1.0658293 1.1900905 1.1787869 1.1029903 1.2304679 0.98131585 1.1087983 1.2083613 1.0388349 1.1109271 1.1585032 0.9269067 1.1906363 1.1602684 0.9012234 1.253896 1.1222061 1.0430306 1.04579 1.1205873 1.2285528 1.075024 0.97876644 1.1768233 0.9766701 1.2512475 1.0607064 0.90330595 1.192358 0.92730546 1.252252 1.0229667 1.0819714 1.0591619 1.190216 1.1955129 1.2349491 1.0836278 0.9296049 1.2321281 1.0615542 1.0217259 1.016392
0.8918919 1.0325803 1.2099069 1.2545086 1.0647827 1.1397938 1.0153837 1.247383 1.0659959 1.1902133 1.1788199 1.1030284 1.2305756 0.98134863 1.1089654 1.208494 1.0389189 1.1110957 1.1585518 0.9269852 1.1907777 1.16032 0.901328 1.2539723 1.1223006 1.0432066 1.0458899 1.1206756 1.2286382 1.0750612 0.9787986 1.1769454 0.97670054 1.2513386 1.0607814 0.9034125 1.1925014 0.92738605 1.2523415 1.0231627 1.0820136 1.0593503 1.1903577 1.1956424 1.2350414 1.0836858 0.9296872 1.2322321 1.0617422 1.0219176 1.0164968
0.8928929 1.0326576 1.2100155 1.254589 1.0649458 1.1398617 1.0154824 1.2474468 1.066162 1.1903356 1.178853 1.103067 1.2306833 0.98138165 1.1091319 1.2086265 1.0390029 1.1112641 1.1586006 0.9270642 1.1909188 1.1603715 0.9014325 1.2540485 1.1223952 1.0433819 1.0459902 1.1207635 1.2287235 1.0750985 0.97883135 1.1770678 0.9767316 1.2514298 1.0608566 0.9035192 1.1926448 0.92746705 1.2524308 1.0233587 1.082056 1.0595379 1.1904995 1.1957717 1.2351336 1.0837436 0.92977 1.2323359 1.0619296 1.0221086 1.016602
0.8938939 1.032735 1.2101237 1.2546694 1.0651082 1.1399294 1.0155811 1.2475104 1.0663282 1.190458 1.1788862 1.1031051 1.2307906 0.9814151 1.1092986 1.2087586 1.0390868 1.1114328 1.1586492 0.9271436 1.1910597 1.1604232 0.90153766 1.2541245 1.12249 1.0435568 1.0460904 1.1208514 1.2288088 1.075136 0.9788642 1.1771897 0.9767628 1.2515209 1.0609317 0.9036264 1.1927876 0.92754805 1.2525202 1.0235542 1.0820987 1.0597249 1.1906409 1.195901 1.2352258 1.0838015 0.9298525 1.2324396 1.0621166 1.022299 1.0167072
0.8948949 1.0328126 1.2102318 1.2547495 1.0652704 1.1399972 1.01568 1.2475741 1.0664939 1.1905801 1.1789196 1.1031437 1.2308983 0.9814489 1.1094646 1.2088909 1.0391711 1.1116004 1.1586978 0.92722285 1.1912007 1.160475 0.90164286 1.2542006 1.1225845 1.0437315 1.0461907 1.1209393 1.2288942 1.0751734 0.9788971 1.1773117 0.976794 1.2516118 1.0610069 0.9037334 1.1929308 0.9276294 1.2526091 1.0237494 1.0821415 1.0599117 1.1907823 1.19603 1.2353177 1.0838596 0.9299357 1.2325431 1.0623032 1.0224894 1.0168123
0.8958959 1.0328903 1.2103399 1.2548301 1.0654324 1.140065 1.0157789 1.2476377 1.0666596 1.1907023 1.178953 1.1031826 1.2310055 0.981483 1.1096305 1.2090232 1.0392555 1.1117682 1.1587467 0.92730266 1.1913414 1.1605266 0.90174794 1.2542769 1.1226789 1.0439054 1.0462909 1.121027 1.2289795 1.0752113 0.97893053 1.1774334 0.97682595 1.2517025 1.0610821 0.9038408 1.1930735 0.9277112 1.2526982 1.023944 1.0821843 1.0600976 1.1909232 1.1961588 1.2354096 1.0839179 0.9300188 1.2326463 1.0624894 1.0226787 1.0169176
0.8968969 1.032968 1.2104479 1.2549105 1.065594 1.1401327 1.0158777 1.2477012 1.0668249 1.190824 1.1789865 1.1032215 1.2311127 0.98151743 1.1097957 1.2091553 1.0393398 1.111936 1.1587954 0.9273828 1.1914817 1.1605785 0.90185386 1.2543528 1.1227734 1.0440786 1.0463915 1.1211149 1.2290648 1.0752492 0.9789641 1.1775551 0.97685796 1.2517936 1.0611575 0.9039484 1.1932162 0.9277931 1.2527872 1.0241388 1.0822275 1.0602831 1.1910639 1.1962878 1.2355014 1.083976 0.9301025 1.2327493 1.0626748 1.0228678 1.0170232
0.8978979 1.0330459 1.210556 1.2549908 1.0657554 1.1402004 1.0159767 1.2477646 1.0669904 1.1909459 1.17902 1.1032604 1.2312198 0.9815521 1.1099609 1.2092872 1.0394243 1.1121032 1.1588442 0.92746323 1.1916219 1.1606302 0.9019594 1.2544289 1.122868 1.0442514 1.0464916 1.1212023 1.2291499 1.0752875 0.97899806 1.1776764 0.9768905 1.2518845 1.0612328 0.9040559 1.1933587 0.92787516 1.2528759 1.0243329 1.0822707 1.060468 1.1912043 1.1964163 1.2355933 1.0840344 0.93018633 1.2328521 1.0628599 1.0230558 1.0171286
0.8988989 1.0331239 1.2106638 1.2550713 1.0659165 1.1402682 1.016076 1.247828 1.0671551 1.1910676 1.1790539 1.1032996 1.2313267 0.9815869 1.110126 1.2094191 1.0395092 1.1122702 1.1588931 0.9275438 1.1917623 1.1606822 0.9020658 1.2545052 1.1229626 1.0444239 1.046592 1.12129 1.2292353 1.0753255 0.9790326 1.1777979 0.97692305 1.2519749 1.0613084 0.9041641 1.193501 0.92795753 1.2529647 1.0245264 1.0823143 1.0606523 1.191345 1.1965448 1.2356849 1.084093 0.93027043 1.232955 1.0630443 1.0232435 1.017234
0.8998999 1.0332019 1.2107716 1.2551516 1.0660771 1.1403356 1.016175 1.2478914 1.0673199 1.1911888 1.1790875 1.1033387 1.231434 0.9816221 1.1102905 1.209551 1.0395939 1.112437 1.158942 0.92762494 1.1919024 1.1607339 0.90217215 1.254581 1.1230568 1.0445957 1.0466926 1.1213772 1.2293203 1.0753641 0.9790671 1.1779196 0.9769563 1.2520657 1.061384 0.9042721 1.1936431 0.92803997 1.253053 1.0247197 1.0823579 1.0608363 1.191485 1.1966732 1.2357765 1.0841515 0.9303544 1.2330575 1.063228 1.0234311 1.0173397
0.9009009 1.0332801 1.2108796 1.2552321 1.0662377 1.1404033 1.0162742 1.2479546 1.0674845 1.1913103 1.1791215 1.1033782 1.2315407 0.9816577 1.1104546 1.2096828 1.0396787 1.1126037 1.1589907 0.9277064 1.1920422 1.1607863 0.90227866 1.2546568 1.1231513 1.0447669 1.0467935 1.1214647 1.2294055 1.0754026 0.97910196 1.1780405 0.9769894 1.2521563 1.0614595 0.9043806 1.1937854 0.92812306 1.2531419 1.0249127 1.0824015 1.0610195 1.191625 1.1968012 1.2358682 1.0842102 0.9304393 1.2331598 1.0634116 1.0236177 1.0174453
0.9019019 1.0333583 1.2109874 1.2553129 1.0663978 1.1404707 1.0163734 1.2480178 1.0676486 1.1914313 1.1791553 1.1034176 1.2316477 0.9816934 1.1106185 1.2098143 1.0397635 1.1127698 1.1590397 0.92778766 1.1921821 1.1608382 0.90238535 1.254733 1.1232458 1.0449376 1.046894 1.1215521 1.2294905 1.0754417 0.97913677 1.1781617 0.97702295 1.252247 1.0615348 0.9044889 1.1939269 0.92820597 1.2532301 1.0251055 1.0824457 1.0612022 1.1917646 1.1969295 1.23596 1.0842689 0.93052375 1.2332618 1.0635946 1.0238037 1.0175511
0.9029029 1.0334368 1.2110951 1.2553934 1.0665578 1.1405385 1.0164729 1.2480811 1.0678128 1.1915525 1.1791898 1.1034573 1.2317543 0.9817297 1.1107825 1.2099459 1.0398487 1.1129364 1.1590887 0.92786986 1.1923218 1.1608906 0.9024924 1.254809 1.1233404 1.0451081 1.0469948 1.1216394 1.229576 1.0754808 0.97917247 1.1782826 0.9770571 1.2523375 1.0616109 0.9045977 1.194069 0.9282894 1.2533183 1.0252978 1.0824897 1.0613844 1.1919042 1.1970572 1.2360513 1.0843279 0.9306088 1.2333639 1.063777 1.0239894 1.0176569
0.9039039 1.0335151 1.2112026 1.255474 1.0667171 1.1406057 1.0165722 1.2481444 1.0679765 1.1916733 1.179224 1.1034974 1.231861 0.9817661 1.1109457 1.2100776 1.0399339 1.1131021 1.159138 0.9279517 1.192461 1.1609427 0.90259933 1.2548851 1.1234349 1.0452777 1.0470953 1.1217264 1.229661 1.07552 0.97920823 1.1784036 0.97709125 1.2524278 1.0616866 0.90470654 1.1942105 0.9283729 1.2534066 1.0254896 1.0825341 1.0615661 1.1920434 1.1971852 1.2361429 1.0843871 0.930694 1.2334658 1.0639588 1.0241743 1.0177629
0.9049049 1.0335939 1.2113106 1.2555546 1.0668763 1.1406734 1.0166719 1.2482074 1.0681403 1.1917942 1.1792585 1.1035372 1.2319677 0.98180306 1.1111087 1.2102089 1.040019 1.113268 1.159187 0.92803437 1.1926006 1.1609952 0.90270686 1.2549611 1.1235293 1.0454466 1.0471964 1.1218137 1.2297461 1.0755593 0.97924423 1.1785246 0.9771259 1.252518 1.0617623 0.90481585 1.1943519 0.92845654 1.2534945 1.0256815 1.0825788 1.0617472 1.1921825 1.197313 1.2362344 1.0844463 0.9307793 1.2335672 1.0641401 1.0243587 1.0178691
0.9059059 1.0336726 1.2114182 1.2556353 1.0670354 1.1407408 1.0167712 1.2482705 1.0683038 1.1919149 1.1792927 1.1035776 1.2320741 0.98184013 1.1112715 1.2103403 1.0401047 1.1134334 1.1592362 0.92811716 1.1927396 1.1610475 0.9028144 1.2550373 1.123624 1.0456157 1.0472972 1.1219008 1.229831 1.075599 0.97928023 1.1786451 0.97716045 1.2526085 1.0618383 0.904925 1.1944933 0.9285407 1.2535828 1.0258725 1.0826235 1.0619278 1.1923214 1.1974406 1.2363257 1.0845058 0.93086505 1.2336686 1.0643209 1.0245427 1.0179752
0.9069069 1.0337512 1.2115254 1.2557163 1.0671943 1.1408082 1.016871 1.2483336 1.068467 1.1920354 1.1793276 1.1036179 1.2321807 0.98187757 1.1114337 1.2104717 1.0401903 1.1135986 1.1592854 0.9282003 1.192879 1.1611001 0.9029223 1.2551132 1.1237185 1.0457835 1.0473986 1.121988 1.2299163 1.0756389 0.9793172 1.1787658 0.97719574 1.2526989 1.0619143 0.90503484 1.1946347 0.9286249 1.2536706 1.0260634 1.0826684 1.0621076 1.1924602 1.1975679 1.2364172 1.084565 0.9309509 1.23377 1.0645013 1.0247263 1.0180815
0.9079079 1.0338303 1.2116334 1.2557973 1.0673528 1.1408758 1.0169709 1.2483966 1.0686302 1.192156 1.1793624 1.1036586 1.2322872 0.98191535 1.1115961 1.210603 1.0402759 1.1137637 1.1593347 0.9282839 1.193018 1.1611528 0.9030304 1.2551895 1.1238132 1.045951 1.0474997 1.1220747 1.2300016 1.075679 0.9793542 1.1788863 0.9772313 1.2527891 1.0619906 0.90514433 1.1947759 0.9287094 1.2537584 1.0262538 1.0827136 1.0622871 1.1925986 1.1976954 1.2365084 1.0846249 0.93103707 1.2338713 1.0646812 1.0249088 1.0181878
0.9089089 1.0339092 1.211741 1.2558781 1.0675108 1.1409433 1.0170705 1.2484598 1.0687932 1.1922764 1.1793972 1.1036992 1.2323933 0.98195326 1.1117578 1.2107342 1.0403618 1.1139286 1.159384 0.92836744 1.1931566 1.1612054 0.90313864 1.2552657 1.1239077 1.0461183 1.047601 1.1221616 1.2300866 1.0757192 0.9793912 1.1790066 0.9772669 1.2528797 1.0620667 0.9052543 1.194917 0.9287944 1.2538464 1.0264441 1.082759 1.0624658 1.1927369 1.1978227 1.2365998 1.0846846 0.9311235 1.2339721 1.0648605 1.0250907 1.0182941
0.9099099 1.0339886 1.2118485 1.2559593 1.0676686 1.1410109 1.0171705 1.2485229 1.0689557 1.1923965 1.1794324 1.1037401 1.2325 0.981992 1.1119194 1.2108653 1.0404478 1.1140933 1.1594335 0.92845166 1.1932952 1.1612583 0.90324724 1.255342 1.1240023 1.0462847 1.0477023 1.1222486 1.2301719 1.0757596 0.979429 1.179127 0.9773034 1.25297 1.0621431 0.9053645 1.1950579 0.9288795 1.2539339 1.026634 1.0828044 1.0626442 1.192875 1.19795 1.2366915 1.0847446 0.9312103 1.2340728 1.0650394 1.0252724 1.0184008
0.9109109 1.0340679 1.2119561 1.2560405 1.0678263 1.1410782 1.0172704 1.2485857 1.0691183 1.1925167 1.1794676 1.1037811 1.2326062 0.9820306 1.1120803 1.2109965 1.0405339 1.1142578 1.1594832 0.92853606 1.1934339 1.1613113 0.90335596 1.2554182 1.1240972 1.0464505 1.0478036 1.1223354 1.230257 1.0758004 0.97946674 1.1792474 0.97733986 1.2530603 1.0622196 0.90547484 1.1951987 0.92896485 1.2540216 1.0268234 1.0828503 1.0628216 1.193013 1.198077 1.2367828 1.0848047 0.93129724 1.2341733 1.0652175 1.0254534 1.0185075
0.9119119 1.0341475 1.2120636 1.2561216 1.0679835 1.1411457 1.0173707 1.2486485 1.0692803 1.1926366 1.179503 1.1038225 1.2327125 0.9820695 1.1122414 1.2111275 1.0406203 1.114422 1.1595328 0.9286207 1.1935726 1.1613644 0.903465 1.2554947 1.1241915 1.0466158 1.0479052 1.1224222 1.2303424 1.0758412 0.97950494 1.1793674 0.9773767 1.2531505 1.0622962 0.90558517 1.1953394 0.9290504 1.2541091 1.0270123 1.0828966 1.062999 1.1931506 1.1982039 1.2368739 1.0848647 0.9313842 1.234274 1.065395 1.0256336 1.0186142
0.9129129 1.034227 1.2121713 1.2562029 1.0681406 1.1412134 1.0174708 1.2487116 1.0694425 1.1927568 1.1795386 1.1038642 1.2328188 0.98210895 1.1124022 1.2112586 1.0407065 1.114586 1.1595825 0.9287058 1.1937109 1.1614176 0.90357447 1.255571 1.1242865 1.0467803 1.048007 1.122509 1.2304275 1.0758826 0.97954345 1.1794876 0.9774138 1.2532407 1.0623727 0.90569603 1.1954801 0.92913616 1.2541969 1.0272015 1.0829428 1.0631752 1.1932883 1.198331 1.2369653 1.0849254 0.9314717 1.2343743 1.0655724 1.0258136 1.0187211
0.9139139 1.0343069 1.2122788 1.2562844 1.068297 1.1412808 1.0175712 1.2487748 1.0696044 1.1928766 1.1795744 1.1039057 1.2329249 0.98214877 1.1125622 1.2113897 1.0407932 1.11475 1.1596324 0.9287911 1.1938492 1.161471 0.9036838 1.2556474 1.1243811 1.0469447 1.0481087 1.1225958 1.2305127 1.0759239 0.9795824 1.1796077 0.9774512 1.2533308 1.0624496 0.9058072 1.1956208 0.9292222 1.2542841 1.02739 1.0829895 1.0633515 1.1934255 1.198458 1.2370567 1.0849857 0.93155944 1.2344744 1.0657489 1.025993 1.0188283
0.9149149 1.0343866 1.2123863 1.256366 1.0684537 1.1413485 1.0176717 1.2488377 1.0697662 1.1929963 1.1796105 1.1039478 1.2330313 0.9821889 1.1127223 1.2115208 1.0408801 1.1149135 1.1596824 0.928877 1.1939874 1.1615245 0.9037935 1.2557241 1.1244761 1.0471085 1.0482106 1.1226826 1.2305982 1.0759656 0.9796213 1.1797277 0.97748893 1.2534211 1.0625265 0.90591836 1.1957611 0.92930853 1.2543716 1.0275782 1.083036 1.0635269 1.193563 1.1985848 1.2371479 1.0850464 0.9316473 1.2345747 1.0659249 1.0261718 1.0189354
0.9159159 1.0344667 1.2124941 1.2564476 1.0686098 1.1414162 1.0177722 1.2489009 1.0699277 1.1931162 1.1796465 1.1039897 1.2331374 0.98222893 1.1128823 1.2116516 1.040967 1.1150768 1.1597325 0.92896277 1.1941254 1.161578 0.9039033 1.2558005 1.1245711 1.0472717 1.0483125 1.1227691 1.2306837 1.0760072 0.9796609 1.1798475 0.9775271 1.2535114 1.0626034 0.90602964 1.1959016 0.9293952 1.254459 1.0277658 1.0830828 1.0637019 1.1937 1.1987115 1.2372394 1.0851073 0.9317355 1.2346745 1.0661006 1.0263498 1.0190426
0.9169169 1.034547 1.2126017 1.2565296 1.0687655 1.1414837 1.0178728 1.2489637 1.070089 1.1932356 1.1796829 1.104032 1.2332436 0.98226994 1.1130414 1.2117827 1.041054 1.1152401 1.1597824 0.92904925 1.1942635 1.1616318 0.90401363 1.2558774 1.1246661 1.0474343 1.0484147 1.1228558 1.2307689 1.0760494 0.97970057 1.1799674 0.97756577 1.2536014 1.0626807 0.9061413 1.1960421 0.92948204 1.2545462 1.0279533 1.0831301 1.063876 1.1938367 1.1988381 1.2373307 1.0851684 0.9318238 1.2347742 1.0662758 1.0265273 1.0191501
0.9179179 1.0346273 1.2127093 1.2566115 1.0689212 1.1415513 1.0179737 1.2490267 1.0702503 1.1933552 1.1797193 1.1040745 1.2333498 0.98231107 1.1132005 1.2119137 1.0411412 1.1154034 1.1598331 0.9291362 1.1944015 1.1616858 0.90412414 1.255954 1.1247611 1.0475965 1.048517 1.1229426 1.2308547 1.076092 0.97974086 1.1800872 0.97760457 1.2536918 1.0627578 0.9062532 1.1961823 0.92956936 1.2546333 1.0281405 1.0831776 1.0640498 1.1939735 1.1989646 1.2374222 1.0852296 0.93191266 1.2348738 1.0664502 1.0267043 1.0192575
0.9189189 1.0347078 1.2128171 1.2566935 1.0690767 1.141619 1.0180744 1.2490897 1.0704112 1.1934748 1.1797559 1.1041174 1.2334559 0.98235214 1.1133596 1.2120446 1.0412285 1.1155663 1.1598833 0.92922306 1.1945393 1.1617397 0.9042348 1.2560307 1.1248562 1.0477579 1.0486193 1.1230294 1.2309401 1.0761344 0.9797811 1.1802068 0.9776436 1.253782 1.0628351 0.90636516 1.1963223 0.9296567 1.2547207 1.0283273 1.0832253 1.0642229 1.19411 1.1990912 1.2375134 1.0852909 0.9320014 1.2349734 1.0666244 1.0268805 1.0193651
0.9199199 1.0347884 1.2129247 1.2567755 1.0692317 1.1416867 1.0181752 1.2491528 1.0705721 1.1935942 1.1797928 1.1041605 1.2335621 0.98239386 1.1135181 1.2121756 1.041316 1.1157287 1.1599338 0.92931056 1.1946771 1.161794 0.90434563 1.2561077 1.1249514 1.0479187 1.0487216 1.123116 1.2310259 1.0761774 0.9798219 1.1803266 0.9776833 1.2538724 1.0629125 0.9064772 1.1964626 0.92974436 1.2548077 1.0285137 1.0832733 1.0643954 1.1942464 1.1992176 1.2376049 1.0853527 0.93209064 1.2350725 1.0667975 1.0270563 1.0194727
0.9209209 1.0348694 1.2130325 1.256858 1.0693867 1.1417545 1.0182766 1.2492158 1.070733 1.1937137 1.1798297 1.1042035 1.2336682 0.9824362 1.1136765 1.2123066 1.0414038 1.1158912 1.1599846 0.9293982 1.1948149 1.1618482 0.904457 1.2561847 1.1250467 1.0480793 1.0488243 1.1232027 1.2311116 1.0762206 0.9798631 1.1804463 0.97772306 1.2539625 1.0629903 0.90658987 1.1966023 0.92983234 1.2548947 1.0286999 1.0833215 1.0645676 1.1943827 1.1993442 1.2376963 1.0854145 0.9321802 1.2351717 1.0669707 1.0272315 1.0195808
0.9219219 1.0349504 1.2131404 1.2569402 1.0695412 1.1418225 1.0183774 1.249279 1.0708936 1.1938329 1.1798671 1.104247 1.2337743 0.9824786 1.1138345 1.2124375 1.0414917 1.1160539 1.1600354 0.92948645 1.1949526 1.1619029 0.90456814 1.2562616 1.1251419 1.0482391 1.0489271 1.1232892 1.2311974 1.0762638 0.9799045 1.1805657 0.9777632 1.2540531 1.0630679 0.90670216 1.1967425 0.92992043 1.254982 1.0288857 1.0833697 1.0647391 1.1945188 1.1994703 1.237788 1.0854764 0.93226975 1.2352706 1.067143 1.0274061 1.0196888
0.9229229 1.0350316 1.2132485 1.2570231 1.0696955 1.1418903 1.018479 1.2493422 1.0710537 1.1939521 1.1799046 1.1042907 1.2338806 0.9825212 1.1139922 1.2125685 1.0415797 1.1162161 1.1600862 0.92957497 1.1950902 1.1619576 0.9046799 1.2563387 1.1252376 1.0483981 1.0490301 1.123376 1.2312832 1.0763073 0.97994626 1.1806852 0.97780377 1.2541432 1.0631459 0.90681535 1.1968824 0.930009 1.255069 1.0290715 1.0834187 1.0649098 1.1946546 1.1995965 1.2378795 1.0855387 0.9323598 1.2353697 1.067315 1.0275799 1.0197971
0.9239239 1.0351129 1.2133563 1.2571057 1.0698497 1.1419584 1.0185806 1.2494054 1.0712141 1.1940712 1.1799423 1.1043346 1.2339869 0.9825644 1.1141497 1.2126994 1.0416679 1.1163781 1.1601372 0.9296636 1.1952276 1.1620123 0.90479165 1.2564158 1.1253331 1.0485569 1.0491328 1.1234626 1.231369 1.0763514 0.97998834 1.1808046 0.97784483 1.254234 1.063224 0.9069283 1.1970224 0.93009776 1.255156 1.0292566 1.0834676 1.0650799 1.1947905 1.1997228 1.237971 1.085601 0.93245006 1.2354684 1.0674863 1.0277534 1.0199053
0.9249249 1.0351944 1.2134643 1.2571886 1.0700032 1.1420264 1.0186822 1.2494686 1.071374 1.1941905 1.1799803 1.1043787 1.234093 0.9826079 1.1143066 1.2128303 1.0417565 1.1165398 1.1601884 0.92975295 1.195365 1.1620674 0.904904 1.2564936 1.1254287 1.0487152 1.0492363 1.1235493 1.2314553 1.0763956 0.9800309 1.180924 0.9778862 1.2543241 1.0633022 0.90704155 1.1971623 0.930187 1.255243 1.0294414 1.0835168 1.0652499 1.194926 1.1998492 1.2380626 1.0856636 0.93254066 1.2355671 1.0676572 1.0279263 1.0200138
0.9259259 1.0352762 1.2135724 1.2572716 1.0701566 1.1420945 1.0187837 1.249532 1.0715339 1.1943096 1.1800185 1.1044229 1.2341992 0.9826518 1.1144638 1.2129613 1.0418451 1.1167016 1.1602398 0.9298425 1.1955023 1.1621226 0.9050162 1.2565708 1.1255244 1.0488728 1.0493394 1.123636 1.2315414 1.0764399 0.98007345 1.1810436 0.97792774 1.2544146 1.0633804 0.90715486 1.1973021 0.93027616 1.2553297 1.0296259 1.0835664 1.0654188 1.1950613 1.1999755 1.2381544 1.0857264 0.9326313 1.2356658 1.0678275 1.0280986 1.0201225
0.9269269 1.035358 1.2136806 1.257355 1.0703104 1.1421627 1.0188856 1.2495954 1.0716939 1.1944289 1.1800569 1.1044676 1.2343055 0.9826962 1.1146206 1.2130926 1.041934 1.116863 1.1602913 0.92993224 1.1956398 1.162178 0.90512884 1.2566487 1.1256202 1.04903 1.0494429 1.1237228 1.2316277 1.0764847 0.98011667 1.1811627 0.97796977 1.2545049 1.0634587 0.90726864 1.1974419 0.9303658 1.2554169 1.0298102 1.0836163 1.0655875 1.1951969 1.2001017 1.238246 1.0857894 0.93272245 1.235764 1.0679972 1.0282702 1.0202311
0.9279279 1.03544 1.2137889 1.2574385 1.0704632 1.1422309 1.0189877 1.2496586 1.0718538 1.1945477 1.1800957 1.1045125 1.2344117 0.98274064 1.1147768 1.2132236 1.042023 1.1170244 1.160343 0.9300226 1.1957772 1.1622337 0.90524185 1.2567264 1.1257164 1.0491865 1.0495465 1.1238093 1.231714 1.0765297 0.9801605 1.1812819 0.9780122 1.2545956 1.0635375 0.9073828 1.1975815 0.9304558 1.2555037 1.0299944 1.0836662 1.0657555 1.1953323 1.2002277 1.2383382 1.0858525 0.93281364 1.2358623 1.0681667 1.0284413 1.0203402
0.9289289 1.0355223 1.2138972 1.257522 1.0706161 1.1422994 1.0190899 1.2497221 1.0720131 1.194667 1.1801345 1.1045578 1.234518 0.9827856 1.114933 1.213355 1.0421124 1.1171856 1.1603949 0.93011314 1.1959143 1.1622896 0.90535486 1.2568042 1.1258126 1.0493423 1.0496503 1.1238964 1.2318006 1.076575 0.9802042 1.1814016 0.9780552 1.2546861 1.0636164 0.907497 1.1977212 0.9305459 1.2555906 1.0301778 1.0837165 1.0659229 1.1954674 1.2003541 1.2384299 1.085916 0.93290544 1.2359607 1.0683354 1.0286118 1.0204494
0.9299299 1.0356047 1.2140057 1.257606 1.0707688 1.1423676 1.0191922 1.2497854 1.0721729 1.1947858 1.1801738 1.104603 1.2346244 0.9828306 1.1150886 1.2134861 1.0422015 1.1173466 1.1604468 0.93020403 1.1960516 1.1623458 0.90546817 1.2568822 1.1259089 1.0494978 1.0497544 1.1239831 1.2318871 1.0766207 0.98024815 1.1815206 0.97809803 1.254777 1.0636952 0.90761113 1.1978611 0.9306364 1.2556773 1.0303614 1.0837674 1.0660897 1.195602 1.2004802 1.2385219 1.0859798 0.93299717 1.2360587 1.0685036 1.0287817 1.0205584
0.9309309 1.0356873 1.2141142 1.25769 1.0709211 1.142436 1.0192943 1.2498491 1.0723319 1.1949048 1.1802131 1.1046488 1.2347308 0.98287636 1.1152443 1.2136172 1.0422913 1.1175077 1.160499 0.9302954 1.1961889 1.162402 0.90558195 1.2569605 1.1260052 1.0496528 1.0498583 1.1240698 1.2319739 1.0766665 0.9802928 1.1816399 0.9781416 1.2548677 1.0637743 0.90772563 1.1980008 0.9307271 1.2557645 1.0305443 1.0838183 1.0662562 1.195737 1.2006062 1.2386142 1.0860438 0.93308926 1.2361567 1.0686713 1.0289509 1.0206679
0.9319319 1.0357702 1.2142228 1.2577741 1.0710733 1.1425048 1.0193973 1.249913 1.0724912 1.1950239 1.1802528 1.1046947 1.2348374 0.98292243 1.1153998 1.2137486 1.042381 1.1176683 1.1605518 0.9303873 1.1963263 1.1624584 0.90569574 1.2570391 1.1261017 1.0498071 1.0499626 1.1241568 1.2320609 1.0767127 0.98033786 1.1817591 0.97818565 1.2549584 1.0638537 0.90784043 1.1981405 0.93081826 1.2558511 1.030727 1.0838695 1.0664217 1.1958717 1.2007324 1.2387061 1.0861077 0.93318176 1.2362546 1.0688385 1.0291196 1.0207775
0.9329329 1.0358533 1.2143315 1.2578588 1.0712253 1.1425734 1.0195 1.2499765 1.0726503 1.1951429 1.1802928 1.1047411 1.2349439 0.9829689 1.1155547 1.21388 1.042471 1.1178292 1.1606041 0.9304793 1.1964635 1.1625152 0.90581 1.2571174 1.1261983 1.0499609 1.0500672 1.1242437 1.232148 1.0767592 0.9803831 1.1818784 0.9782299 1.2550495 1.0639331 0.90795547 1.1982802 0.93090963 1.2559379 1.0309097 1.0839212 1.0665871 1.1960064 1.2008588 1.2387984 1.0861722 0.9332745 1.2363523 1.0690053 1.0292879 1.0208871
0.9339339 1.0359364 1.2144401 1.2579434 1.0713769 1.1426421 1.0196028 1.2500404 1.0728093 1.195262 1.1803329 1.1047873 1.2350506 0.9830156 1.1157095 1.2140113 1.0425612 1.1179895 1.1606567 0.9305718 1.1966003 1.162572 0.9059243 1.2571958 1.1262953 1.050114 1.0501719 1.1243305 1.2322351 1.0768061 0.98042846 1.1819974 0.9782747 1.2551403 1.0640128 0.9080707 1.1984198 0.9310013 1.2560251 1.0310919 1.0839729 1.0667515 1.196141 1.2009847 1.2388908 1.086237 0.93336743 1.23645 1.0691714 1.0294554 1.0209972
0.9349349 1.03602 1.2145492 1.258028 1.0715284 1.1427109 1.0197061 1.2501042 1.0729682 1.1953808 1.1803735 1.1048343 1.2351571 0.9830628 1.115864 1.2141428 1.0426518 1.1181499 1.1607097 0.9306645 1.1967375 1.1626291 0.90603906 1.2572747 1.126392 1.0502666 1.0502768 1.1244178 1.2323223 1.0768533 0.9804744 1.1821167 0.9783196 1.2552314 1.0640926 0.9081861 1.1985596 0.931093 1.2561119 1.0312737 1.0840251 1.0669156 1.1962752 1.2011112 1.238983 1.0863016 0.93346053 1.2365476 1.069337 1.0296224 1.0211073
0.9359359 1.0361037 1.2146584 1.2581133 1.0716798 1.14278 1.0198091 1.2501681 1.073127 1.1954998 1.1804142 1.1048814 1.2352638 0.9831103 1.1160183 1.2142743 1.0427425 1.1183101 1.1607628 0.93075776 1.1968749 1.1626865 0.9061539 1.2573538 1.1264892 1.0504187 1.0503817 1.1245047 1.2324097 1.0769005 0.98052084 1.182236 0.9783651 1.2553223 1.0641729 0.9083017 1.1986992 0.93118525 1.2561986 1.0314556 1.0840774 1.0670792 1.1964097 1.2012371 1.2390759 1.0863667 0.93355405 1.2366451 1.0695021 1.029789 1.0212176
0.9369369 1.0361874 1.2147673 1.2581985 1.0718307 1.1428491 1.0199125 1.2502322 1.0732857 1.1956189 1.1804554 1.1049287 1.2353709 0.98315835 1.1161724 1.214406 1.0428334 1.1184702 1.1608162 0.9308514 1.1970118 1.1627442 0.9062691 1.2574329 1.1265864 1.0505704 1.050487 1.124592 1.2324975 1.0769485 0.9805676 1.1823554 0.9784109 1.2554138 1.0642527 0.9084176 1.1988391 0.9312779 1.2562858 1.0316371 1.0841303 1.0672421 1.1965439 1.2013633 1.2391685 1.086432 0.93364775 1.2367426 1.069667 1.0299549 1.0213281
0.9379379 1.0362716 1.214877 1.2582841 1.0719818 1.1429183 1.020016 1.2502965 1.0734446 1.195738 1.1804968 1.1049764 1.2354777 0.9832067 1.1163263 1.2145377 1.0429244 1.1186302 1.1608696 0.93094516 1.197149 1.1628022 0.9063844 1.2575121 1.1266842 1.0507214 1.0505924 1.1246791 1.2325852 1.0769964 0.98061454 1.1824746 0.978457 1.2555052 1.0643333 0.9085335 1.1989785 0.9313705 1.2563727 1.0318182 1.0841833 1.0674045 1.1966779 1.2014897 1.2392614 1.0864977 0.9337419 1.2368398 1.0698311 1.0301201 1.0214386
0.9389389 1.0363557 1.2149863 1.2583699 1.0721325 1.1429877 1.02012 1.2503606 1.0736032 1.195857 1.1805387 1.1050245 1.2355846 0.9832553 1.1164799 1.2146695 1.0430161 1.1187901 1.1609236 0.93103963 1.1972865 1.1628603 0.9065002 1.2575917 1.1267817 1.0508721 1.050698 1.1247663 1.2326732 1.0770451 0.980662 1.1825938 0.9785035 1.2555965 1.0644137 0.90864986 1.1991186 0.9314634 1.2564597 1.0319991 1.0842371 1.0675663 1.1968122 1.2016158 1.2393543 1.0865635 0.93383634 1.236937 1.0699947 1.0302848 1.0215496
0.9399399 1.0364403 1.2150959 1.258456 1.0722829 1.1430571 1.0202239 1.250425 1.0737616 1.195976 1.1805806 1.1050727 1.2356917 0.9833045 1.1166332 1.2148014 1.0431076 1.11895 1.1609777 0.93113434 1.1974236 1.1629188 0.90661603 1.2576714 1.1268795 1.0510219 1.0508039 1.1248535 1.2327613 1.0770935 0.9807099 1.1827129 0.97855073 1.2556878 1.0644946 0.9087664 1.1992584 0.93155706 1.2565466 1.0321798 1.0842905 1.0677274 1.1969459 1.2017422 1.2394472 1.0866297 0.9339309 1.2370341 1.0701578 1.0304488 1.0216606
0.9409409 1.0365249 1.2152058 1.2585423 1.0724332 1.1431268 1.0203277 1.2504895 1.0739199 1.1960951 1.1806229 1.1051211 1.2357988 0.98335373 1.1167862 1.2149333 1.0431995 1.1191094 1.1610315 0.9312296 1.1975607 1.1629773 0.9067324 1.2577512 1.1269774 1.0511713 1.05091 1.1249411 1.2328494 1.0771425 0.98075795 1.1828321 0.97859776 1.2557796 1.0645754 0.90888333 1.199398 0.9316507 1.2566336 1.0323602 1.0843446 1.067888 1.1970799 1.2018685 1.2395403 1.0866961 0.934026 1.2371311 1.0703206 1.0306125 1.0217718
0.9419419 1.03661 1.2153157 1.2586287 1.0725832 1.1431965 1.0204322 1.250554 1.0740783 1.1962142 1.1806655 1.1051701 1.2359062 0.98340374 1.116939 1.2150655 1.0432916 1.119269 1.1610861 0.931325 1.1976979 1.1630363 0.9068489 1.2578313 1.1270753 1.0513202 1.0510161 1.1250286 1.2329382 1.077192 0.9808066 1.1829518 0.9786459 1.2558712 1.0646567 0.9090004 1.199538 0.9317447 1.2567207 1.0325403 1.0843992 1.0680484 1.1972135 1.2019951 1.2396338 1.0867628 0.934121 1.2372283 1.0704825 1.0307754 1.0218832
0.9429429 1.0366954 1.215426 1.2587157 1.0727332 1.1432663 1.0205368 1.2506188 1.0742366 1.1963335 1.1807086 1.1052194 1.2360134 0.98345405 1.1170919 1.215198 1.0433842 1.1194286 1.161141 0.93142116 1.1978353 1.1630957 0.90696543 1.2579118 1.127174 1.0514687 1.0511225 1.125116 1.2330269 1.0772419 0.9808558 1.183071 0.97869426 1.2559632 1.0647382 0.90911746 1.1996782 0.93183917 1.2568078 1.0327203 1.0844539 1.0682079 1.1973474 1.2021216 1.2397274 1.0868298 0.93421674 1.2373252 1.0706444 1.0309379 1.021995
0.9439439 1.0367807 1.2155361 1.2588028 1.072883 1.1433364 1.0206413 1.2506838 1.0743952 1.1964526 1.1807518 1.105269 1.236121 0.98350453 1.1172441 1.2153302 1.0434768 1.119588 1.1611958 0.93151736 1.1979725 1.1631551 0.9070829 1.2579923 1.1272724 1.0516164 1.0512294 1.1252037 1.2331156 1.0772917 0.98090506 1.1831906 0.9787426 1.2560554 1.0648196 0.909235 1.199818 0.9319335 1.2568951 1.0329001 1.0845091 1.068367 1.1974812 1.2022481 1.239821 1.0868971 0.93431246 1.2374222 1.0708055 1.0310998 1.0221069
0.9449449 1.0368662 1.2156465 1.2588902 1.0730326 1.1434065 1.0207462 1.2507485 1.0745534 1.1965721 1.1807954 1.1053188 1.2362288 0.9835557 1.1173962 1.2154627 1.0435698 1.1197473 1.161251 0.93161416 1.1981099 1.1632149 0.90720004 1.2580731 1.1273712 1.0517638 1.0513362 1.1252916 1.2332047 1.0773422 0.98095465 1.18331 0.9787917 1.2561473 1.0649015 0.90935284 1.1999578 0.93202853 1.2569822 1.0330796 1.0845646 1.0685256 1.1976147 1.2023748 1.2399147 1.0869646 0.93440866 1.2375189 1.0709661 1.031261 1.0222192
0.9459459 1.0369524 1.2157573 1.2589779 1.0731819 1.1434771 1.0208513 1.2508136 1.0747116 1.1966915 1.1808395 1.105369 1.2363364 0.98360705 1.1175482 1.2155954 1.0436628 1.1199065 1.1613065 0.9317112 1.1982472 1.163275 0.9073175 1.258154 1.1274703 1.0519105 1.0514436 1.1253794 1.233294 1.077393 0.98100483 1.1834295 0.9788412 1.2562397 1.0649837 0.9094708 1.2000982 0.9321237 1.2570695 1.033259 1.0846206 1.0686836 1.1977481 1.2025015 1.2400087 1.0870324 0.934505 1.2376157 1.0711265 1.0314218 1.0223314
0.9469469 1.0370384 1.2158681 1.2590659 1.0733316 1.1435474 1.0209565 1.250879 1.07487 1.1968107 1.1808839 1.1054195 1.2364442 0.98365885 1.1176999 1.215728 1.0437562 1.1200657 1.1613622 0.93180853 1.1983848 1.1633356 0.90743494 1.2582353 1.1275696 1.0520567 1.0515509 1.1254671 1.2333835 1.0774443 0.9810552 1.1835487 0.97889096 1.2563322 1.0650657 0.90958863 1.2002383 0.93221915 1.2571568 1.0334381 1.0846767 1.0688409 1.1978817 1.2026281 1.2401028 1.0871005 0.93460166 1.2377124 1.0712863 1.0315819 1.0224439
0.9479479 1.0371249 1.2159791 1.2591538 1.0734808 1.143618 1.0210619 1.2509443 1.0750282 1.1969303 1.1809285 1.1054704 1.2365521 0.98371106 1.1178514 1.215861 1.0438498 1.1202246 1.1614178 0.93190634 1.1985222 1.1633962 0.90755326 1.2583163 1.127669 1.0522025 1.0516586 1.1255552 1.2334731 1.0774958 0.981106 1.1836685 0.9789411 1.2564245 1.0651482 0.90970707 1.2003784 0.932315 1.2572441 1.0336171 1.0847334 1.0689979 1.198015 1.202755 1.2401972 1.087169 0.93469876 1.2378088 1.0714455 1.0317416 1.0225568
0.9489489 1.0372117 1.2160903 1.2592424 1.0736296 1.1436887 1.0211674 1.2510096 1.0751863 1.1970497 1.1809735 1.1055217 1.2366602 0.98376375 1.1180027 1.215994 1.0439436 1.1203836 1.161474 0.93200487 1.1986597 1.1634573 0.9076716 1.2583983 1.1277685 1.0523475 1.0517665 1.1256434 1.2335632 1.0775476 0.98115724 1.1837881 0.97899175 1.2565169 1.0652311 0.90982556 1.2005188 0.93241113 1.2573315 1.0337955 1.0847902 1.0691544 1.1981484 1.202882 1.2402914 1.0872376 0.934796 1.2379055 1.0716043 1.0319006 1.0226698
0.9499499 1.0372986 1.2162017 1.2593313 1.0737784 1.1437598 1.0212735 1.2510753 1.0753444 1.1971695 1.1810191 1.1055733 1.2367685 0.98381704 1.1181538 1.2161272 1.0440382 1.1205425 1.1615305 0.9321035 1.1987975 1.1635185 0.90779036 1.2584801 1.1278685 1.0524925 1.0518746 1.1257317 1.2336534 1.0776 0.9812091 1.1839079 0.979043 1.2566099 1.0653138 0.9099445 1.2006593 0.9325075 1.257419 1.0339742 1.0848477 1.0693103 1.1982819 1.2030091 1.240386 1.0873066 0.9348933 1.2380022 1.0717626 1.0320594 1.0227829
0.950951 1.0373856 1.2163134 1.2594208 1.0739274 1.143831 1.0213795 1.2511412 1.0755029 1.1972891 1.1810651 1.1056252 1.236877 0.98387045 1.1183047 1.2162604 1.0441327 1.1207014 1.1615875 0.9322026 1.1989353 1.1635804 0.90790904 1.2585623 1.1279687 1.0526367 1.0519831 1.1258199 1.2337437 1.0776526 0.9812614 1.1840274 0.9790946 1.2567031 1.0653969 0.9100634 1.2007998 0.9326042 1.2575066 1.0341525 1.0849054 1.0694656 1.1984154 1.2031362 1.240481 1.0873761 0.9349913 1.2380985 1.0719204 1.0322175 1.0228965
0.951952 1.0374732 1.2164254 1.2595103 1.0740762 1.1439024 1.0214857 1.2512074 1.0756612 1.1974089 1.1811111 1.1056774 1.2369856 0.9839245 1.1184553 1.2163942 1.0442275 1.1208603 1.1616443 0.9323021 1.1990731 1.1636423 0.90802824 1.2586448 1.1280688 1.0527805 1.0520918 1.1259084 1.2338343 1.0777057 0.98131347 1.1841475 0.9791462 1.2567962 1.0654806 0.9101826 1.2009404 0.93270135 1.2575945 1.034331 1.0849633 1.0696204 1.1985484 1.2032636 1.240576 1.087446 0.9350897 1.2381951 1.0720779 1.0323749 1.0230103
0.952953 1.0375609 1.2165377 1.2596 1.0742245 1.143974 1.0215924 1.2512732 1.0758193 1.1975291 1.1811577 1.1057303 1.2370943 0.9839788 1.1186059 1.2165277 1.0443227 1.1210191 1.1617017 0.93240213 1.1992109 1.163705 0.90814763 1.2587276 1.1281698 1.0529238 1.0522008 1.1259971 1.2339255 1.0777589 0.9813663 1.1842674 0.9791987 1.2568893 1.065564 0.9103023 1.2010812 0.93279856 1.2576821 1.034509 1.085022 1.0697747 1.1986818 1.2033907 1.2406715 1.0875158 0.93518806 1.2382916 1.0722349 1.0325319 1.0231241
0.953954 1.0376489 1.2166498 1.2596904 1.0743732 1.1440457 1.0216992 1.2513398 1.0759776 1.1976491 1.1812047 1.1057832 1.2372032 0.9840336 1.1187563 1.2166616 1.0444182 1.1211779 1.1617594 0.9325024 1.199349 1.1637675 0.90826744 1.2588104 1.1282706 1.0530664 1.0523101 1.1260858 1.2340167 1.0778128 0.9814198 1.1843871 0.97925156 1.256983 1.065648 0.9104219 1.2012222 0.9328965 1.2577697 1.0346868 1.0850807 1.0699285 1.1988151 1.2035183 1.2407668 1.0875862 0.9352869 1.2383878 1.0723915 1.0326881 1.0232383
0.954955 1.0377369 1.2167625 1.2597808 1.0745215 1.1441175 1.021806 1.2514062 1.0761361 1.197769 1.181252 1.1058365 1.2373123 0.98408854 1.1189063 1.2167957 1.0445138 1.1213366 1.1618171 0.932603 1.1994869 1.1638303 0.9083873 1.2588938 1.1283717 1.0532086 1.0524194 1.1261748 1.234108 1.0778669 0.98147315 1.1845073 0.97930443 1.2570767 1.0657322 0.9105419 1.201363 0.9329945 1.2578579 1.0348644 1.08514 1.0700817 1.1989481 1.2036458 1.2408624 1.0876569 0.93538624 1.2384841 1.0725474 1.0328441 1.0233529
0.955956 1.0378256 1.2168752 1.2598716 1.0746697 1.1441896 1.0219133 1.2514727 1.0762945 1.1978893 1.1812998 1.1058905 1.2374215 0.9841442 1.1190563 1.2169299 1.0446098 1.1214952 1.1618755 0.93270427 1.1996253 1.1638939 0.90850747 1.2589772 1.1284732 1.0533503 1.0525293 1.126264 1.2341998 1.0779215 0.98152745 1.1846275 0.97935814 1.2571707 1.0658165 0.9106623 1.2015042 0.933093 1.2579458 1.0350419 1.0851998 1.0702347 1.1990817 1.2037736 1.2409585 1.0877278 0.9354856 1.2385806 1.0727032 1.0329995 1.0234677
0.956957 1.0379144 1.2169886 1.259963 1.0748183 1.144262 1.0220207 1.2515398 1.0764532 1.1980097 1.1813481 1.1059445 1.237531 0.98420036 1.1192061 1.2170643 1.0447061 1.1216539 1.1619339 0.9328056 1.1997634 1.1639577 0.9086279 1.2590611 1.1285752 1.0534916 1.0526394 1.1263529 1.2342917 1.0779763 0.98158205 1.1847479 0.9794122 1.2572647 1.0659013 0.9107827 1.2016451 0.9331913 1.258034 1.0352196 1.08526 1.0703869 1.1992147 1.2039014 1.2410545 1.0877993 0.9355852 1.238677 1.0728585 1.0331546 1.0235827
0.957958 1.0380036 1.2171018 1.2600546 1.0749661 1.1443347 1.0221283 1.2516067 1.0766115 1.1981302 1.1813967 1.105999 1.2376406 0.98425686 1.1193559 1.2171991 1.0448029 1.1218125 1.1619928 0.93290764 1.1999019 1.1640217 0.908749 1.2591451 1.1286771 1.0536324 1.0527496 1.1264423 1.2343838 1.0780318 0.98163694 1.1848686 0.9794668 1.2573591 1.065986 0.9109033 1.2017866 0.9332905 1.2581222 1.0353969 1.0853206 1.070539 1.1993481 1.2040296 1.2411509 1.087871 0.93568534 1.2387732 1.0730133 1.033309 1.0236979
0.958959 1.0380931 1.2172153 1.2601466 1.0751143 1.1444072 1.0222365 1.251674 1.0767702 1.1982509 1.1814457 1.1060542 1.2377508 0.98431396 1.1195052 1.2173339 1.0449001 1.121971 1.162052 0.93301 1.2000406 1.1640865 0.90887 1.2592299 1.1287793 1.0537727 1.0528605 1.1265318 1.2344768 1.0780874 0.9816924 1.184989 0.9795218 1.2574534 1.0660714 0.9110243 1.2019281 0.9333898 1.2582107 1.0355742 1.0853815 1.0706903 1.1994812 1.2041578 1.2412477 1.0879432 0.9357855 1.2388695 1.0731677 1.0334628 1.0238135
0.95996 1.0381825 1.2173295 1.2602388 1.0752623 1.1444802 1.0223446 1.2517413 1.0769289 1.1983716 1.1814953 1.1061094 1.2378607 0.9843711 1.1196544 1.217469 1.0449972 1.1221298 1.1621115 0.9331129 1.2001791 1.1641514 0.9089913 1.2593145 1.1288818 1.0539126 1.0529716 1.1266214 1.2345695 1.0781436 0.98174804 1.1851095 0.9795772 1.2575482 1.0661567 0.9111457 1.2020699 0.93348926 1.2582989 1.0357516 1.0854428 1.0708411 1.1996146 1.2042862 1.2413445 1.0880156 0.93588626 1.238966 1.0733217 1.0336164 1.0239295
0.960961 1.0382727 1.2174435 1.2603317 1.0754105 1.1445533 1.0224531 1.2518091 1.0770879 1.1984923 1.1815453 1.1061653 1.237971 0.9844289 1.1198038 1.2176043 1.0450951 1.1222881 1.1621714 0.93321586 1.2003181 1.1642168 0.90911275 1.2593997 1.1289849 1.054052 1.0530827 1.1267111 1.2346628 1.0782003 0.9818041 1.1852304 0.97963303 1.2576431 1.0662426 0.91126686 1.2022119 0.9335894 1.2583876 1.0359285 1.0855049 1.0709914 1.1997479 1.2044146 1.2414415 1.0880883 0.93598735 1.2390623 1.0734752 1.0337691 1.0240455
0.961962 1.0383627 1.2175579 1.2604249 1.0755584 1.1446267 1.0225619 1.2518768 1.0772469 1.1986134 1.1815957 1.1062213 1.2380815 0.9844872 1.1199524 1.2177398 1.0451928 1.1224469 1.1622317 0.9333196 1.2004572 1.1642823 0.90923464 1.2594851 1.1290884 1.0541911 1.0531943 1.1268008 1.2347565 1.0782574 0.98186076 1.1853511 0.97968936 1.2577384 1.0663285 0.9113887 1.2023537 0.9336896 1.2584765 1.0361054 1.085567 1.0711416 1.1998812 1.2045431 1.241539 1.0881616 0.9360886 1.2391585 1.0736284 1.0339216 1.0241619
0.962963 1.0384533 1.2176728 1.2605184 1.0757064 1.1447003 1.0226709 1.251945 1.077406 1.1987348 1.1816465 1.1062782 1.2381921 0.98454607 1.1201013 1.2178755 1.0452913 1.1226057 1.162292 0.93342364 1.2005963 1.1643486 0.90935665 1.2595708 1.1291919 1.0543295 1.0533065 1.1268911 1.2348502 1.0783148 0.98191774 1.1854721 0.9797462 1.2578338 1.0664148 0.9115103 1.202496 0.9337903 1.2585652 1.0362824 1.0856297 1.071291 1.2000146 1.2046721 1.2416365 1.088235 0.9361902 1.2392547 1.0737813 1.0340736 1.0242786
0.963964 1.0385442 1.217788 1.2606122 1.0758543 1.1447742 1.0227802 1.2520132 1.0775652 1.1988561 1.1816978 1.1063352 1.2383033 0.98460484 1.12025 1.2180116 1.04539 1.1227642 1.162353 0.9335279 1.2007352 1.1644151 0.9094793 1.2596569 1.1292958 1.0544674 1.0534188 1.1269816 1.2349443 1.0783725 0.9819752 1.1855936 0.9798031 1.2579293 1.0665014 0.9116328 1.2026384 0.9338912 1.2586541 1.0364592 1.0856929 1.0714401 1.2001481 1.2048013 1.2417345 1.0883088 0.9362921 1.2393512 1.0739335 1.0342252 1.0243956
0.964965 1.0386354 1.2179035 1.2607067 1.0760025 1.1448483 1.0228894 1.2520816 1.0777246 1.1989778 1.1817496 1.1063925 1.2384143 0.98466444 1.1203985 1.2181478 1.045489 1.1229228 1.1624141 0.9336331 1.2008748 1.1644821 0.90960205 1.2597433 1.1294 1.0546051 1.0535313 1.1270721 1.2350386 1.0784309 0.98203295 1.185715 0.97986066 1.2580252 1.0665882 0.9117553 1.2027807 0.93399215 1.2587434 1.0366361 1.0857564 1.0715885 1.2002813 1.2049304 1.2418325 1.0883833 0.93639445 1.2394476 1.0740857 1.0343759 1.024513
0.965966 1.038727 1.2180192 1.2608017 1.0761503 1.1449227 1.0229993 1.2521503 1.0778841 1.1990994 1.1818018 1.1064504 1.2385257 0.9847248 1.1205468 1.2182844 1.0455884 1.1230816 1.1624757 0.93373823 1.2010144 1.1645496 0.909725 1.2598301 1.1295044 1.0547426 1.0536444 1.1271626 1.2351335 1.0784897 0.98209137 1.1858364 0.97991896 1.2581213 1.0666753 0.91187775 1.2029237 0.9340939 1.2588323 1.0368129 1.0858206 1.0717368 1.2004149 1.2050599 1.2419312 1.088458 0.9364972 1.239544 1.0742372 1.0345267 1.0246308
0.966967 1.0388186 1.2181352 1.2608969 1.0762982 1.1449972 1.0231094 1.2522194 1.0780439 1.1992213 1.1818547 1.1065086 1.2386374 0.9847852 1.120695 1.2184212 1.045688 1.1232404 1.1625378 0.933844 1.2011542 1.1646173 0.90984833 1.2599174 1.1296093 1.0548793 1.0537577 1.1272535 1.2352288 1.0785487 0.98215014 1.185958 0.9799776 1.2582177 1.0667628 0.9120009 1.2030663 0.9341957 1.2589219 1.0369897 1.0858852 1.0718844 1.2005485 1.2051895 1.2420301 1.088533 0.9366 1.2396402 1.0743887 1.0346767 1.0247486
0.967968 1.0389109 1.2182516 1.2609924 1.0764464 1.1450722 1.0232198 1.2522887 1.0782038 1.1993433 1.1819079 1.1065674 1.2387493 0.9848461 1.1208434 1.2185585 1.0457884 1.1233991 1.1626002 0.93394995 1.2012943 1.1646856 0.9099717 1.2600048 1.1297148 1.0550158 1.0538713 1.1273446 1.2353245 1.0786084 0.9822093 1.1860799 0.9800366 1.2583144 1.0668504 0.9121239 1.2032099 0.9342979 1.2590115 1.0371664 1.0859501 1.0720319 1.2006822 1.2053194 1.2421291 1.0886086 0.93670344 1.2397367 1.0745395 1.0348265 1.0248669
0.968969 1.0390033 1.2183685 1.2610887 1.0765946 1.1451473 1.0233302 1.2523581 1.0783637 1.1994659 1.1819617 1.1066267 1.2388616 0.9849074 1.1209915 1.2186956 1.0458889 1.1235582 1.1626629 0.9340565 1.2014346 1.1647543 0.9100957 1.2600927 1.1298206 1.0551517 1.0539855 1.1274359 1.2354202 1.0786686 0.982269 1.1862018 0.980096 1.2584114 1.0669384 0.9122474 1.2033532 0.9344005 1.2591013 1.0373431 1.0860156 1.0721786 1.2008157 1.2054496 1.2422285 1.0886847 0.93680704 1.239833 1.0746901 1.0349758 1.0249858
0.96997 1.0390959 1.2184857 1.2611853 1.0767425 1.1452229 1.0234412 1.2524279 1.0785241 1.1995884 1.1820159 1.1066862 1.238974 0.9849693 1.1211393 1.2188332 1.0459898 1.1237167 1.162726 0.93416345 1.2015748 1.1648237 0.9102199 1.2601808 1.1299264 1.0552874 1.0540998 1.1275272 1.2355164 1.078729 0.982329 1.186324 0.9801558 1.2585081 1.0670265 0.91237104 1.2034967 0.93450344 1.2591913 1.0375199 1.0860816 1.0723251 1.2009497 1.2055798 1.2423282 1.0887609 0.9369109 1.2399296 1.0748405 1.0351245 1.0251045
0.970971 1.0391891 1.2186031 1.2612823 1.076891 1.1452985 1.0235525 1.2524978 1.0786847 1.1997111 1.1820706 1.1067464 1.2390869 0.98503155 1.1212872 1.2189713 1.0460911 1.123876 1.1627895 0.934271 1.2017156 1.1648932 0.9103441 1.2602694 1.1300329 1.0554227 1.0542146 1.127619 1.235613 1.0787901 0.9823897 1.1864465 0.98021615 1.2586056 1.0671153 0.91249514 1.2036408 0.93460685 1.2592813 1.0376967 1.086148 1.0724714 1.2010835 1.2057104 1.2424282 1.0888376 0.9370152 1.2400262 1.0749906 1.0352732 1.0252239
0.971972 1.0392826 1.2187209 1.26138 1.077039 1.1453743 1.0236641 1.2525681 1.0788451 1.199834 1.1821259 1.1068069 1.2391996 0.9850946 1.1214349 1.2191095 1.0461928 1.124035 1.1628536 0.9343787 1.2018564 1.1649631 0.9104687 1.2603588 1.13014 1.0555575 1.0543296 1.1277108 1.2357103 1.0788515 0.9824506 1.1865689 0.98027724 1.2587036 1.0672044 0.91261923 1.2037847 0.9347104 1.2593715 1.0378734 1.0862148 1.072617 1.2012173 1.2058412 1.2425287 1.0889149 0.93711996 1.2401227 1.0751402 1.0354213 1.0253434
0.972973 1.0393761 1.2188392 1.2614778 1.0771875 1.1454508 1.0237757 1.2526386 1.0790063 1.199957 1.1821818 1.106868 1.2393131 0.9851578 1.1215825 1.2192482 1.0462949 1.1241943 1.1629176 0.934487 1.2019975 1.1650339 0.9105937 1.260448 1.1302469 1.055692 1.0544455 1.127803 1.2358075 1.0789132 0.98251206 1.1866919 0.9803386 1.2588013 1.0672938 0.9127438 1.2039291 0.93481433 1.2594621 1.0380507 1.0862825 1.0727624 1.2013514 1.2059723 1.2426295 1.0889926 0.9372248 1.2402195 1.0752896 1.0355687 1.0254633
0.973974 1.0394703 1.2189577 1.2615763 1.077336 1.1455274 1.023888 1.2527094 1.0791674 1.2000806 1.1822381 1.1069293 1.2394271 0.98522156 1.1217301 1.2193872 1.0463973 1.1243534 1.1629825 0.9345956 1.2021387 1.165105 0.9107188 1.2605381 1.1303548 1.0558262 1.0545611 1.1278952 1.2359055 1.0789757 0.9825737 1.186815 0.9804004 1.2588998 1.0673832 0.9128684 1.2040737 0.93491864 1.2595526 1.0382276 1.0863504 1.0729072 1.2014854 1.2061033 1.2427304 1.0890706 0.93733 1.2403162 1.0754385 1.0357159 1.0255836
0.974975 1.0395647 1.2190769 1.2616752 1.0774846 1.1456043 1.0240003 1.2527807 1.0793289 1.2002043 1.182295 1.1069912 1.2395408 0.9852859 1.1218776 1.2195263 1.0465002 1.1245128 1.1630476 0.9347048 1.2022804 1.1651765 0.91084456 1.2606285 1.1304629 1.0559598 1.0546777 1.1279881 1.2360038 1.0790386 0.9826362 1.1869383 0.98046255 1.2589984 1.0674732 0.9129937 1.2042186 0.9350233 1.2596433 1.0384043 1.0864191 1.0730519 1.2016197 1.206235 1.242832 1.089149 0.9374358 1.240413 1.0755874 1.0358628 1.0257044
0.975976 1.0396594 1.2191962 1.2617748 1.0776336 1.1456813 1.024113 1.2528517 1.0794907 1.2003281 1.1823523 1.1070538 1.239655 0.98535055 1.122025 1.2196658 1.0466034 1.1246724 1.1631132 0.9348143 1.2024218 1.1652484 0.9109704 1.2607191 1.1305712 1.0560932 1.0547943 1.1280808 1.2361022 1.0791018 0.9826988 1.1870615 0.98052526 1.2590973 1.0675633 0.9131187 1.2043637 0.9351281 1.2597344 1.0385817 1.0864879 1.0731959 1.2017541 1.2063669 1.2429336 1.089228 0.9375417 1.2405096 1.0757359 1.0360093 1.0258255
0.976977 1.0397547 1.219316 1.2618749 1.0777823 1.1457587 1.0242264 1.2529235 1.0796525 1.2004523 1.1824105 1.1071168 1.2397697 0.9854159 1.1221722 1.2198057 1.0467072 1.1248319 1.1631793 0.9349242 1.2025641 1.1653212 0.91109633 1.2608103 1.1306802 1.0562266 1.0549116 1.1281738 1.2362015 1.0791657 0.982762 1.1871854 0.98058856 1.2591966 1.0676539 0.9132442 1.2045091 0.93523335 1.2598257 1.038759 1.0865574 1.0733402 1.2018887 1.2064991 1.2430357 1.0893073 0.93764806 1.2406065 1.0758842 1.0361557 1.0259467
0.977978 1.03985 1.2194364 1.2619755 1.0779316 1.1458366 1.0243397 1.2529955 1.0798151 1.200577 1.1824689 1.1071801 1.2398846 0.9854815 1.1223197 1.2199459 1.0468115 1.1249918 1.1632457 0.93503433 1.2027062 1.1653944 0.9112226 1.2609019 1.1307898 1.0563593 1.0550292 1.1282673 1.2363007 1.07923 0.9828257 1.187309 0.9806521 1.2592963 1.0677447 0.91337 1.204655 0.93533903 1.2599173 1.0389364 1.0866274 1.0734835 1.2020233 1.2066315 1.2431384 1.0893874 0.93775487 1.2407033 1.0760323 1.0363015 1.0260687
0.978979 1.039946 1.2195572 1.2620766 1.0780808 1.1459148 1.0244536 1.2530679 1.0799778 1.2007015 1.1825281 1.1072443 1.24 0.98554766 1.122467 1.2200863 1.0469161 1.1251515 1.1633129 0.93514514 1.2028491 1.1654679 0.911349 1.2609941 1.1308997 1.056492 1.0551472 1.1283609 1.2364011 1.0792948 0.98289 1.1874335 0.98071647 1.2593961 1.0678358 0.91349584 1.2048011 0.93544483 1.260009 1.0391138 1.0866983 1.0736269 1.2021581 1.2067641 1.2432413 1.0894676 0.9378619 1.2408009 1.0761797 1.0364468 1.026191
0.97998 1.040042 1.2196783 1.2621782 1.0782301 1.1459931 1.0245676 1.2531402 1.0801406 1.2008268 1.182588 1.1073086 1.2401154 0.98561424 1.122614 1.2202275 1.047021 1.1253115 1.1633799 0.9352566 1.2029917 1.165542 0.91147614 1.2610865 1.1310097 1.0566243 1.0552657 1.1284546 1.2365013 1.0793602 0.9829545 1.1875577 0.9807811 1.2594965 1.0679276 0.91362226 1.2049474 0.9355513 1.2601008 1.0392915 1.0867691 1.0737698 1.2022929 1.2068974 1.2433445 1.0895486 0.9379693 1.2408977 1.0763276 1.036592 1.0263135
0.980981 1.0401388 1.2197999 1.2622805 1.0783798 1.1460719 1.0246822 1.253213 1.0803039 1.2009518 1.1826482 1.1073736 1.2402316 0.98568153 1.1227611 1.2203689 1.0471265 1.1254715 1.1634479 0.9353681 1.2031351 1.165617 0.9116033 1.2611796 1.1311204 1.0567558 1.0553848 1.1285487 1.2366022 1.0794258 0.9830195 1.1876826 0.98084617 1.2595971 1.0680195 0.9137488 1.2050941 0.93565786 1.2601929 1.0394696 1.086841 1.0739124 1.2024281 1.2070308 1.2434483 1.0896297 0.93807703 1.2409952 1.0764748 1.0367368 1.0264363
0.981982 1.0402356 1.2199218 1.262383 1.0785296 1.146151 1.024797 1.2532864 1.0804677 1.2010776 1.1827092 1.1074392 1.240348 0.98574936 1.1229084 1.2205107 1.0472326 1.125632 1.1635163 0.93548006 1.2032785 1.1656922 0.9117307 1.2612729 1.1312317 1.0568877 1.055504 1.1286429 1.2367036 1.0794921 0.9830853 1.1878077 0.98091197 1.259698 1.0681118 0.91387564 1.2052412 0.93576497 1.2602854 1.0396473 1.0869133 1.0740547 1.2025632 1.2071643 1.2435524 1.0897117 0.93818516 1.2410927 1.0766218 1.0368814 1.0265598
0.982983 1.040333 1.2200444 1.2624863 1.0786798 1.1462303 1.0249119 1.2533599 1.0806319 1.2012036 1.1827707 1.1075048 1.2404644 0.98581755 1.1230556 1.2206528 1.047339 1.1257925 1.163585 0.93559265 1.2034221 1.1657679 0.9118584 1.2613667 1.1313434 1.0570191 1.0556241 1.1287379 1.2368054 1.0795591 0.98315114 1.1879327 0.98097795 1.2597996 1.0682045 0.9140026 1.2053884 0.93587244 1.2603779 1.0398259 1.086986 1.0741968 1.2026986 1.2072984 1.243657 1.0897939 0.93829393 1.24119 1.0767688 1.0370255 1.0266836
0.983984 1.0404307 1.2201673 1.2625903 1.0788302 1.1463102 1.0250275 1.2534337 1.0807961 1.2013297 1.182833 1.1075716 1.2405815 0.9858862 1.1232028 1.2207955 1.0474458 1.1259531 1.1636543 0.9357054 1.2035663 1.1658444 0.9119864 1.2614613 1.1314557 1.0571502 1.0557444 1.1288328 1.2369076 1.0796264 0.9832176 1.1880584 0.98104477 1.2599012 1.0682974 0.9141301 1.2055362 0.93597996 1.2604709 1.0400044 1.0870595 1.0743387 1.2028344 1.2074327 1.243762 1.0898765 0.9384024 1.2412878 1.0769155 1.0371698 1.0268079
0.984985 1.0405285 1.220291 1.2626947 1.0789809 1.1463903 1.0251434 1.253508 1.0809611 1.2014563 1.1828957 1.1076386 1.2406993 0.9859555 1.1233498 1.2209384 1.0475531 1.1261141 1.1637242 0.9358187 1.2037109 1.1659213 0.91211486 1.2615564 1.1315684 1.0572813 1.0558649 1.1289281 1.2370105 1.0796943 0.9832849 1.188184 0.9811119 1.2600032 1.0683906 0.914258 1.2056843 0.93608785 1.260564 1.040183 1.0871335 1.0744803 1.2029701 1.2075672 1.2438676 1.0899601 0.9385117 1.2413856 1.0770624 1.0373135 1.0269325
0.985986 1.0406272 1.220415 1.2627997 1.0791317 1.1464709 1.0252597 1.2535826 1.0811262 1.2015831 1.1829592 1.1077062 1.2408171 0.9860252 1.1234968 1.2210817 1.0476608 1.1262752 1.1637944 0.9359325 1.2038555 1.1659989 0.91224337 1.2616518 1.1316813 1.0574118 1.0559864 1.1290237 1.2371138 1.0797625 0.9833521 1.1883104 0.9811795 1.2601056 1.0684845 0.91438574 1.2058327 0.9361963 1.2606573 1.040362 1.087208 1.0746217 1.2031059 1.2077024 1.2439735 1.0900439 0.9386213 1.2414833 1.0772085 1.037457 1.0270576
0.986987 1.040726 1.2205393 1.2629054 1.0792829 1.1465517 1.0253763 1.2536576 1.081292 1.2017105 1.1830232 1.1077744 1.2409354 0.9860954 1.123644 1.2212257 1.0477691 1.1264365 1.1638653 0.9360467 1.2040005 1.1660771 0.9123721 1.2617476 1.1317954 1.0575424 1.0561082 1.1291195 1.2372175 1.0798315 0.9834201 1.1884369 0.9812477 1.2602087 1.0685786 0.9145141 1.2059815 0.9363053 1.2607512 1.0405415 1.0872831 1.0747626 1.2032423 1.207838 1.2440796 1.0901282 0.9387314 1.2415813 1.0773551 1.0376002 1.0271832
0.987988 1.0408252 1.2206644 1.2630116 1.0794348 1.1466328 1.0254934 1.2537328 1.0814579 1.2018379 1.1830881 1.1078429 1.2410542 0.98616606 1.123791 1.22137 1.047878 1.1265979 1.1639363 0.93616116 1.2041461 1.1661558 0.9125012 1.2618442 1.1319095 1.0576727 1.0562304 1.1292155 1.2373219 1.0799007 0.98348844 1.1885637 0.9813162 1.2603121 1.0686733 0.9146426 1.2061307 0.9364141 1.2608452 1.0407209 1.0873588 1.0749037 1.2033788 1.2079736 1.2441865 1.0902133 0.9388415 1.2416794 1.077501 1.0377432 1.0273093
0.988989 1.0409248 1.2207899 1.2631187 1.0795864 1.1467147 1.0256109 1.2538085 1.0816246 1.2019658 1.1831535 1.1079124 1.2411733 0.9862372 1.1239383 1.2215146 1.0479873 1.1267599 1.1640081 0.93627626 1.204292 1.1662354 0.91263086 1.2619413 1.1320243 1.057803 1.0563533 1.1293123 1.2374268 1.079971 0.9835577 1.1886909 0.9813854 1.2604157 1.068768 0.91477144 1.2062805 0.9365238 1.2609394 1.040901 1.0874352 1.0750444 1.2035153 1.2081101 1.2442939 1.0902987 0.9389523 1.2417777 1.0776471 1.0378861 1.0274357
0.98999 1.0410248 1.220916 1.263226 1.0797386 1.1467966 1.0257288 1.2538844 1.0817916 1.2020943 1.1832194 1.1079822 1.2412932 0.98630935 1.1240854 1.2216597 1.048097 1.1269218 1.1640806 0.9363917 1.2044382 1.1663154 0.91276044 1.2620391 1.1321397 1.0579329 1.0564765 1.1294091 1.2375323 1.0800416 0.9836271 1.1888185 0.9814552 1.2605199 1.068863 0.9149004 1.2064306 0.9366336 1.261034 1.041081 1.0875123 1.0751851 1.2036523 1.2082467 1.2444016 1.0903845 0.9390635 1.2418761 1.0777929 1.0380288 1.0275624
0.990991 1.0411254 1.2210428 1.2633343 1.0798913 1.1468792 1.0258468 1.253961 1.0819592 1.202223 1.183286 1.1080526 1.2414132 0.9863813 1.1242328 1.2218053 1.0482075 1.127084 1.1641535 0.9365077 1.2045848 1.1663959 0.9128905 1.262137 1.1322559 1.0580624 1.0566005 1.1295061 1.2376382 1.0801127 0.98369694 1.1889465 0.9815252 1.2606243 1.068959 0.9150299 1.2065809 0.93674386 1.2611289 1.0412617 1.08759 1.0753255 1.2037894 1.2083838 1.2445097 1.090471 0.9391749 1.241975 1.0779389 1.0381715 1.0276898
0.991992 1.0412261 1.2211698 1.2634429 1.0800442 1.146962 1.0259656 1.2540379 1.0821271 1.202352 1.1833534 1.1081237 1.2415338 0.9864544 1.1243801 1.2219515 1.0483184 1.1272465 1.164227 0.93662393 1.2047318 1.1664773 0.9130208 1.2622359 1.1323723 1.0581923 1.0567249 1.1296034 1.2377447 1.080184 0.98376757 1.1890745 0.981596 1.2607294 1.0690548 0.9151596 1.2067318 0.9368543 1.2612242 1.0414425 1.0876682 1.0754656 1.2039269 1.2085214 1.2446184 1.0905579 0.9392866 1.2420739 1.0780847 1.0383139 1.0278176
0.992993 1.0413275 1.2212976 1.2635524 1.0801977 1.1470451 1.0260845 1.2541149 1.0822958 1.2024814 1.1834219 1.1081952 1.2416546 0.9865277 1.1245275 1.2220984 1.0484298 1.1274091 1.1643012 0.9367404 1.2048792 1.166559 0.91315126 1.2623351 1.1324892 1.0583217 1.0568497 1.1297014 1.2378517 1.0802565 0.98383844 1.1892034 0.9816671 1.2608349 1.0691514 0.9152896 1.2068831 0.93696517 1.2613196 1.041624 1.0877472 1.0756056 1.2040644 1.2086592 1.2447277 1.0906456 0.9393988 1.2421727 1.0782304 1.0384562 1.0279462
0.993994 1.0414292 1.2214258 1.2636626 1.0803514 1.1471288 1.026204 1.2541926 1.0824652 1.2026114 1.1834905 1.1082674 1.2417759 0.98660177 1.124675 1.2222455 1.0485418 1.1275724 1.1643755 0.9368579 1.2050272 1.1666417 0.9132822 1.262435 1.1326073 1.0584514 1.0569754 1.1297995 1.2379594 1.0803291 0.98390996 1.1893322 0.981739 1.2609409 1.0692482 0.9154198 1.2070351 0.93707633 1.2614155 1.0418057 1.0878265 1.0757456 1.2042024 1.2087972 1.2448374 1.0907339 0.93951154 1.2422719 1.0783763 1.0385982 1.0280749
0.994995 1.0415312 1.221555 1.2637734 1.0805055 1.1472129 1.0263239 1.2542706 1.0826347 1.2027416 1.1835601 1.10834 1.2418981 0.9866764 1.1248226 1.2223928 1.0486542 1.1277359 1.1644506 0.93697536 1.2051752 1.166725 0.91341335 1.2625353 1.1327254 1.0585809 1.0571014 1.1298981 1.2380676 1.0804024 0.9839818 1.1894618 0.98181117 1.2610472 1.0693455 0.9155505 1.2071872 0.9371879 1.2615116 1.0419878 1.0879067 1.0758854 1.2043407 1.2089361 1.2449477 1.0908226 0.9396244 1.2423713 1.078522 1.0387402 1.0282042
0.995996 1.0416337 1.2216845 1.2638849 1.0806602 1.1472974 1.0264443 1.2543491 1.082805 1.2028725 1.1836306 1.1084135 1.2420204 0.9867513 1.1249702 1.2225413 1.0487671 1.1278995 1.1645262 0.9370933 1.2053242 1.1668091 0.91354454 1.2626364 1.1328442 1.05871 1.0572281 1.129997 1.2381765 1.0804763 0.9840543 1.1895914 0.9818839 1.2611543 1.069443 0.915681 1.20734 0.9373001 1.2616081 1.0421704 1.0879877 1.0760252 1.204479 1.2090752 1.2450585 1.090912 0.93973804 1.2424709 1.0786678 1.038882 1.0283339
0.996997 1.0417367 1.2218146 1.2639971 1.0808156 1.1473823 1.0265651 1.2544279 1.0829757 1.2030036 1.1837015 1.1084876 1.2421434 0.986827 1.125118 1.2226899 1.0488808 1.1280636 1.1646026 0.9372119 1.2054731 1.1668936 0.9136765 1.2627382 1.1329638 1.0588392 1.0573552 1.1300963 1.2382858 1.0805507 0.98412716 1.1897218 0.9819572 1.2612616 1.0695412 0.9158124 1.2074931 0.93741226 1.261705 1.0423535 1.0880691 1.0761648 1.2046177 1.2092153 1.24517 1.0910017 0.9398518 1.2425706 1.0788133 1.0390239 1.0284646
0.997998 1.04184 1.2219453 1.26411 1.0809712 1.1474676 1.0266862 1.2545073 1.0831472 1.2031354 1.1837732 1.108562 1.2422669 0.98690295 1.125266 1.2228389 1.0489948 1.128228 1.1646794 0.93733054 1.2056227 1.1669791 0.9138083 1.2628403 1.1330842 1.0589684 1.0574832 1.1301959 1.2383959 1.0806258 0.98420066 1.1898526 0.9820308 1.2613697 1.0696396 0.9159438 1.2076467 0.93752486 1.2618022 1.0425371 1.0881513 1.0763047 1.2047569 1.2093554 1.245282 1.0910927 0.9399657 1.2426707 1.0789593 1.0391656 1.0285952
0.998999 1.0419439 1.2220767 1.2642238 1.0811275 1.1475536 1.0268079 1.2545869 1.0833194 1.2032673 1.1838458 1.1086372 1.2423909 0.9869796 1.1254139 1.222989 1.0491099 1.1283928 1.164757 0.93744993 1.2057726 1.1670651 0.9139403 1.2629433 1.133205 1.0590979 1.0576116 1.1302959 1.2385064 1.0807014 0.9842746 1.1899836 0.9821051 1.261478 1.0697386 0.9160756 1.2078011 0.9376381 1.2619 1.042721 1.0882342 1.0764441 1.2048962 1.2094959 1.2453947 1.0911837 0.9400806 1.2427707 1.0791051 1.0393075 1.0287267
1.0 1.0420483 1.2222089 1.2643381 1.081284 1.14764 1.0269301 1.2546673 1.0834922 1.2034 1.183919 1.1087133 1.2425153 0.987057 1.1255622 1.223139 1.0492252 1.1285578 1.1648351 0.93756956 1.2059233 1.167152 0.91407305 1.263047 1.1333265 1.0592269 1.0577407 1.1303965 1.2386181 1.0807778 0.98434937 1.1901155 0.98218024 1.2615868 1.0698377 0.9162076 1.207956 0.93775153 1.2619977 1.0429057 1.088318 1.0765837 1.2050359 1.2096372 1.2455074 1.0912755 0.94019586 1.2428712 1.0792514 1.0394492 1.0288584


==> Plots/samples/SM_AVR_GOV_KAN_pred_samples_P_m.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.7031419 0.7062357 0.7080854 0.7025896 0.692032 0.70602465 0.6980746 0.70213604 0.7038944 0.7010726 0.70492893 0.7087222 0.71604735 0.70660275 0.7121108 0.7102868 0.70393205 0.6961702 0.6978202 0.7141272 0.6997703 0.6987058 0.7049348 0.6982564 0.7064528 0.70472735 0.690709 0.70514053 0.70705235 0.71114886 0.69490165 0.70912045 0.70523655 0.6973519 0.7065315 0.71406174 0.7029439 0.703775 0.7079564 0.71365166 0.71106267 0.71332055 0.70829356 0.7056241 0.70519215 0.7099718 0.7055948 0.71039546 0.70997435 0.7086061
0.001001001 0.7030468 0.70643103 0.7081362 0.70220965 0.6920757 0.70628905 0.69793814 0.7018465 0.70389926 0.70122725 0.7048398 0.7084402 0.7158879 0.7063332 0.7123357 0.71091664 0.70399624 0.6962188 0.69751 0.714031 0.70000815 0.6984774 0.70476377 0.69879323 0.7059054 0.7052101 0.69079584 0.7051996 0.7068771 0.71089625 0.6947853 0.708839 0.7049033 0.69727296 0.70648354 0.7139351 0.7027092 0.703453 0.7079252 0.71406525 0.71062785 0.7130294 0.70836216 0.70548743 0.7052388 0.7099001 0.7053096 0.709985 0.70954937 0.7093377
0.002002002 0.70296204 0.7066349 0.70821035 0.7018357 0.692127 0.70655364 0.6978195 0.7015643 0.7039235 0.70139533 0.7047548 0.7081989 0.7157864 0.7060764 0.71257555 0.7115244 0.704065 0.69628155 0.6972337 0.71395516 0.700254 0.69828856 0.70462966 0.69931126 0.705364 0.7056781 0.6908878 0.70527864 0.7067069 0.7106981 0.6946952 0.7086095 0.70461285 0.697195 0.70647717 0.71383095 0.70251924 0.70316637 0.70786774 0.71446335 0.7101743 0.7127614 0.70844376 0.70538306 0.7052936 0.7098755 0.7050481 0.7095571 0.7091109 0.71003866
0.003003003 0.7028883 0.7068385 0.70829856 0.7014632 0.69218576 0.70681256 0.6977165 0.701282 0.70396006 0.70157164 0.7046784 0.70799243 0.71573395 0.70583105 0.71281713 0.7121038 0.70412946 0.69635665 0.6969923 0.71389234 0.70050097 0.6981389 0.70452553 0.6998048 0.7048279 0.7061259 0.69098485 0.705369 0.70654714 0.71055186 0.69463 0.7084321 0.7043592 0.6971214 0.70650303 0.7137419 0.70237184 0.7029104 0.70777607 0.71484447 0.7097044 0.71251285 0.70852983 0.7053041 0.7053584 0.7098875 0.704807 0.70911354 0.70866054 0.71070266
0.004004004 0.7028265 0.70703536 0.70839334 0.7010883 0.6922519 0.7070615 0.69762766 0.70099306 0.7040018 0.7017504 0.70461434 0.70781296 0.7157206 0.7055963 0.71305287 0.7126502 0.7041844 0.69644296 0.6967868 0.7138362 0.7007432 0.6980281 0.7044438 0.7002696 0.7042953 0.7065494 0.69108737 0.7054634 0.7064023 0.71045274 0.6945883 0.7083032 0.70413744 0.69705415 0.706553 0.7136613 0.7022656 0.70268136 0.7076471 0.7152076 0.70922077 0.71228087 0.7086139 0.705243 0.70543253 0.70992726 0.7045835 0.70865583 0.70819914 0.71132565
0.005005005 0.7027776 0.70722055 0.70848846 0.7007082 0.692326 0.70729744 0.69755197 0.7006941 0.70404345 0.70192695 0.7045642 0.7076535 0.7157378 0.7053719 0.71327746 0.71316063 0.7042277 0.69653916 0.6966185 0.7137816 0.7009768 0.69795626 0.7043781 0.7007029 0.7037647 0.7069461 0.691196 0.70555633 0.70627433 0.7103939 0.6945622 0.7082187 0.70394325 0.69699544 0.706621 0.7135843 0.7021986 0.70247597 0.70747995 0.7155511 0.70872426 0.7120621 0.70869076 0.70519364 0.7055146 0.70998806 0.70437574 0.7081839 0.70772624 0.71190524
0.006006006 0.70274234 0.7073901 0.7085792 0.70032066 0.69240856 0.7075182 0.6974886 0.70038295 0.7040806 0.7020979 0.7045282 0.70750844 0.71577907 0.70515364 0.7134865 0.7136335 0.7042577 0.69664174 0.69648826 0.7137245 0.7011987 0.6979201 0.704323 0.70110327 0.7032359 0.7073144 0.6913111 0.7056434 0.7061637 0.710369 0.69454366 0.70817226 0.70377195 0.69694734 0.70670223 0.71350646 0.70216566 0.70229167 0.70727557 0.71587265 0.7082149 0.71185434 0.70875674 0.7051511 0.7056011 0.7100644 0.7041821 0.7076975 0.7072421 0.7124402
0.007007007 0.7027211 0.7075413 0.7086619 0.69992614 0.6924994 0.70772266 0.69743705 0.70005894 0.7041103 0.70226073 0.70450675 0.707373 0.71583885 0.7049374 0.7136768 0.7140681 0.70427305 0.69674724 0.6963971 0.71366155 0.70140684 0.69791436 0.70427436 0.70146996 0.7027092 0.70765376 0.69143057 0.7057216 0.70607126 0.7103728 0.6945274 0.7081583 0.7036184 0.6969118 0.70679325 0.7134242 0.7021619 0.70212626 0.7070359 0.71617043 0.7076931 0.71165407 0.7088089 0.7051115 0.705689 0.7101525 0.70400095 0.7071973 0.70674765 0.7129305
0.008008008 0.7027115 0.7076724 0.7087338 0.6995251 0.69259566 0.7079103 0.6973971 0.6997226 0.7041303 0.7024137 0.70449847 0.70724344 0.71591294 0.7047195 0.713846 0.71446466 0.7042712 0.6968533 0.6963449 0.71358967 0.7016001 0.6979347 0.70422876 0.7018031 0.70218503 0.7079643 0.6915512 0.70578843 0.7059971 0.7104012 0.69450915 0.70817256 0.70347816 0.69689065 0.7068914 0.7133344 0.7021832 0.70197797 0.70676357 0.7164439 0.7071601 0.7114577 0.7088454 0.7050717 0.70577645 0.7102492 0.7038317 0.7066844 0.7062441 0.7133768
0.009009009 0.70271134 0.7077824 0.7087931 0.6991193 0.69269484 0.7080809 0.69736856 0.69937545 0.7041391 0.70255584 0.7045009 0.7071169 0.71599805 0.70449734 0.7139928 0.7148242 0.70425045 0.6969577 0.6963279 0.713507 0.70177764 0.69797766 0.70418394 0.7021032 0.7016643 0.7082468 0.691671 0.7058426 0.70593977 0.71045077 0.694486 0.70821166 0.7033477 0.6968852 0.7069949 0.71323514 0.7022266 0.7018439 0.7064614 0.7166929 0.70661724 0.71126246 0.70886505 0.70502967 0.70586175 0.7103525 0.7036735 0.70616037 0.7057332 0.7137806
0.01001001 0.702719 0.70787084 0.7088386 0.69870985 0.6927949 0.7082352 0.69735014 0.6990192 0.70413566 0.70268667 0.7045121 0.7069912 0.7160918 0.7042689 0.71411586 0.7151481 0.70420957 0.69705904 0.6963425 0.7134119 0.7019395 0.6980407 0.7041378 0.70237154 0.7011479 0.70850235 0.6917883 0.70588297 0.705897 0.7105193 0.6944555 0.70827293 0.7032244 0.6968945 0.70710266 0.71312493 0.7022898 0.7017211 0.706133 0.7169181 0.70606613 0.71106625 0.7088673 0.7049835 0.70594406 0.71046066 0.703526 0.70562696 0.70521647 0.71414346
0.011011011 0.70273316 0.7079381 0.7088697 0.6982982 0.6928945 0.7083739 0.69733894 0.6986555 0.70411956 0.702806 0.7045304 0.7068645 0.71619254 0.70403266 0.7142148 0.7154382 0.70414793 0.69715667 0.69638556 0.71330357 0.7020861 0.6981218 0.7040891 0.7026094 0.7006369 0.70873207 0.69190204 0.70590925 0.70586693 0.7106049 0.6944159 0.7083543 0.7031057 0.6969162 0.707214 0.7130027 0.70237064 0.7016064 0.7057813 0.71712065 0.7055086 0.71086735 0.70885205 0.7049324 0.70602286 0.7105728 0.70338726 0.7050861 0.70469546 0.714468
0.012012012 0.7027533 0.7079843 0.7088862 0.697886 0.6929926 0.7084981 0.6973328 0.69828606 0.70409113 0.7029143 0.7045548 0.70673543 0.71629894 0.7037879 0.71428895 0.7156968 0.7040653 0.6972499 0.6964547 0.7131819 0.7022178 0.6982195 0.704037 0.70281875 0.7001324 0.70893764 0.69201136 0.7059215 0.7058486 0.7107061 0.6943661 0.7084544 0.70299006 0.69694847 0.7073291 0.7128683 0.70246774 0.7014977 0.70540905 0.71730185 0.7049461 0.7106648 0.7088196 0.7048755 0.7060981 0.71068823 0.7032549 0.7045393 0.70417213 0.7147567
0.013013013 0.70277894 0.7080105 0.70888823 0.6974745 0.69308865 0.7086092 0.69733006 0.6979128 0.7040503 0.70301193 0.7045845 0.7066033 0.71641016 0.703534 0.7143383 0.7159264 0.70396215 0.6973385 0.6965486 0.7130465 0.7023357 0.6983332 0.7039807 0.70300144 0.6996357 0.7091209 0.69211614 0.7059199 0.7058407 0.7108219 0.69430506 0.7085719 0.7028761 0.6969902 0.70744795 0.7127214 0.7025798 0.70139325 0.7050192 0.71746343 0.70438063 0.71045774 0.7087705 0.7048126 0.7061697 0.71080697 0.70312726 0.70398855 0.70364815 0.71501243
0.014014014 0.7028097 0.7080178 0.7088763 0.69706535 0.69318223 0.7087085 0.69732934 0.6975373 0.7039978 0.70309967 0.70461905 0.7064675 0.7165259 0.70327044 0.7143633 0.7161294 0.7038388 0.69742244 0.69666636 0.712898 0.70244056 0.69846314 0.7039201 0.7031596 0.6991474 0.70928377 0.6922162 0.7059053 0.70584285 0.7109515 0.6942324 0.70870626 0.7027628 0.6970402 0.70757115 0.71256244 0.70270616 0.70129186 0.7046143 0.71760726 0.70381385 0.7102457 0.7087058 0.7047435 0.70623815 0.7109289 0.7030026 0.70343566 0.70312524 0.715238
0.015015015 0.70284575 0.70800745 0.7088511 0.6966599 0.6932733 0.7087977 0.69732964 0.6971612 0.70393455 0.7031783 0.7046581 0.70632786 0.71664596 0.7029976 0.7143644 0.71630836 0.7036963 0.697502 0.6968075 0.71273685 0.70253354 0.6986093 0.70385516 0.70329547 0.69866735 0.70942813 0.69231164 0.7058785 0.7058545 0.7110942 0.69414777 0.70885634 0.70264935 0.6970978 0.7076991 0.7123918 0.7028466 0.7011923 0.70419717 0.71773505 0.7032475 0.71002865 0.7086265 0.7046685 0.7063039 0.71105427 0.7028797 0.7028825 0.7026049 0.71543574
0.016016016 0.7028873 0.7079808 0.70881367 0.69625854 0.69336194 0.7088783 0.6973301 0.6967859 0.7038612 0.7032486 0.7047016 0.70618427 0.7167702 0.70271564 0.7143425 0.7164655 0.7035352 0.6975776 0.6969712 0.7125638 0.70261574 0.69877195 0.70378613 0.7034111 0.698195 0.7095559 0.69240284 0.7058401 0.7058754 0.7112496 0.694051 0.70902133 0.7025353 0.6971625 0.70783246 0.7122102 0.70300144 0.7010939 0.7037699 0.7178484 0.70268315 0.70980656 0.70853364 0.70458794 0.7063676 0.71118367 0.7027577 0.7023307 0.7020889 0.7156087
0.017017016 0.70293444 0.7079393 0.70876485 0.6958605 0.69344836 0.7089518 0.6973304 0.69641125 0.7037789 0.7033117 0.7047498 0.70603687 0.7168989 0.7024249 0.7142984 0.716603 0.7033571 0.6976496 0.6971573 0.71237993 0.7026886 0.6989515 0.7037133 0.7035088 0.69772977 0.7096693 0.69249046 0.7057916 0.70590544 0.7114172 0.6939423 0.7092004 0.7024205 0.6972341 0.70797235 0.7120185 0.70317113 0.70099574 0.70333487 0.71794915 0.7021225 0.70957977 0.7084288 0.7045024 0.70643 0.71131736 0.70263577 0.701782 0.70157766 0.71575916
0.018018018 0.7029878 0.70788467 0.7087053 0.69546545 0.6935331 0.70901984 0.6973301 0.69603676 0.7036888 0.70336854 0.7048025 0.705886 0.7170323 0.70212615 0.7142334 0.7167232 0.7031628 0.69771874 0.6973655 0.7121861 0.70275307 0.69914806 0.7036371 0.70359063 0.6972716 0.7097703 0.6925748 0.70573395 0.7059446 0.71159667 0.69382197 0.709393 0.70230454 0.6973123 0.70812 0.7118176 0.70335627 0.70089746 0.7028942 0.7180389 0.7015665 0.7093487 0.70831317 0.7044122 0.70649177 0.7114562 0.7025135 0.70123714 0.7010709 0.7158898
0.019019019 0.7030475 0.70781827 0.7086359 0.6950731 0.6936165 0.7090841 0.6973291 0.6956625 0.7035919 0.7034201 0.70486027 0.7057321 0.71717095 0.70182 0.7141484 0.7168281 0.7029539 0.69778556 0.6975957 0.71198344 0.70281065 0.69936216 0.70355797 0.7036586 0.6968206 0.7098606 0.69265664 0.7056684 0.705993 0.71178734 0.6936904 0.70959866 0.7021878 0.6973971 0.7082759 0.7116085 0.7035572 0.70079887 0.7024496 0.718119 0.7010153 0.70911366 0.7081881 0.7043183 0.7065538 0.7116008 0.70239055 0.70069635 0.7005692 0.7160028
0.02002002 0.7031143 0.7077415 0.7085574 0.69468313 0.693699 0.709146 0.6973275 0.69528806 0.7034893 0.7034675 0.7049232 0.7055755 0.71731496 0.70150733 0.7140448 0.71691984 0.7027315 0.6978508 0.6978475 0.71177304 0.7028623 0.6995941 0.7034764 0.70371485 0.6963765 0.70994234 0.6927366 0.705596 0.7060508 0.71198916 0.69354814 0.70981705 0.7020701 0.6974887 0.70844096 0.71139246 0.7037746 0.7006999 0.7020019 0.7181914 0.7004689 0.7088754 0.7080549 0.70422137 0.7066169 0.71175236 0.7022668 0.70015997 0.7000725 0.71610045
0.021021022 0.70318836 0.70765543 0.70847064 0.69429547 0.6937814 0.70920706 0.69732535 0.6949136 0.70338213 0.7035118 0.7049918 0.7054169 0.71746486 0.7011889 0.7139237 0.7170005 0.7024971 0.6979151 0.69812095 0.71155614 0.7029095 0.6998442 0.70339316 0.703761 0.69593924 0.71001697 0.69281554 0.7055181 0.7061183 0.7122019 0.6933955 0.7100481 0.70195186 0.69758713 0.70861554 0.71117014 0.70400846 0.7006004 0.7015513 0.7182571 0.6999278 0.7086343 0.7079146 0.7041218 0.70668185 0.7119119 0.7021422 0.69962823 0.69958115 0.71618485
0.022022022 0.70327044 0.70756114 0.7083763 0.69391 0.69386405 0.7092686 0.6973228 0.6945393 0.7032715 0.7035539 0.7050663 0.70525694 0.7176212 0.7008656 0.71378636 0.7170714 0.702252 0.6979791 0.69841594 0.7113335 0.70295334 0.70011276 0.70330864 0.7037989 0.69550824 0.71008646 0.69289404 0.70543575 0.7061954 0.71242565 0.6932333 0.71029186 0.70183325 0.6976926 0.70880026 0.71094304 0.70425886 0.70050037 0.70109826 0.71831775 0.6993922 0.70839125 0.70776796 0.7040206 0.7067494 0.71207976 0.70201683 0.69910157 0.6990949 0.716258
0.023023022 0.7033609 0.7074595 0.7082752 0.6935266 0.6939477 0.7093319 0.6973202 0.694165 0.7031586 0.70359486 0.7051472 0.7050959 0.7177843 0.7005384 0.713634 0.71713436 0.7019976 0.6980437 0.6987323 0.71110594 0.70299494 0.70040023 0.7032235 0.7038303 0.69508344 0.7101523 0.6929729 0.7053494 0.7062827 0.71266055 0.69306207 0.7105482 0.7017145 0.69780517 0.7089956 0.71071196 0.7045256 0.70040035 0.7006432 0.71837443 0.6988627 0.7081467 0.70761603 0.7039184 0.7068204 0.71225655 0.7018908 0.6985805 0.69861364 0.71632147
0.024024025 0.70346045 0.7073515 0.7081679 0.6931455 0.69403297 0.7093983 0.6973177 0.6937909 0.70304424 0.70363545 0.70523477 0.7049347 0.7179544 0.7002081 0.7134679 0.71719074 0.7017344 0.69810945 0.69907004 0.71087396 0.7030353 0.7007066 0.7031384 0.703856 0.6946647 0.7102161 0.6930528 0.70526 0.7063801 0.7129066 0.69288254 0.710817 0.7015959 0.6979252 0.7092017 0.7104777 0.7048084 0.70030034 0.7001864 0.71842813 0.6983397 0.7079015 0.70745933 0.70381576 0.7068956 0.71244276 0.7017647 0.69806534 0.69813734 0.71637696
0.025025025 0.7035696 0.70723796 0.70805526 0.6927666 0.6941204 0.70946884 0.6973161 0.69341725 0.7029294 0.7036767 0.70532936 0.70477366 0.71813226 0.69987583 0.713289 0.7172419 0.70146376 0.69817716 0.69942904 0.7106383 0.7030756 0.7010317 0.70305383 0.70387715 0.69425154 0.710279 0.69313455 0.70516783 0.7064881 0.71316385 0.69269514 0.7110982 0.7014779 0.698053 0.709419 0.71024096 0.7051071 0.70020044 0.6997282 0.71847975 0.6978235 0.7076561 0.7072986 0.7037134 0.70697564 0.7126384 0.70163846 0.6975566 0.6976659 0.7164258
0.026026025 0.70368886 0.7071198 0.70793784 0.6923899 0.6942105 0.7095442 0.6973153 0.6930442 0.7028149 0.7037194 0.7054314 0.7046135 0.7183177 0.6995424 0.7130985 0.717289 0.7011861 0.6982472 0.699809 0.71039915 0.70311654 0.70137495 0.70297015 0.7038947 0.69384396 0.7103417 0.6932187 0.7050734 0.7066067 0.713432 0.6925005 0.71139145 0.70136076 0.698189 0.70964754 0.71000206 0.7054213 0.7001013 0.6992692 0.71853024 0.6973145 0.7074113 0.7071343 0.70361197 0.7070612 0.7128438 0.70151263 0.69705427 0.6971994 0.71646935
0.027027028 0.7038188 0.70699745 0.7078162 0.69201547 0.69430405 0.709625 0.69731605 0.69267166 0.7027012 0.70376426 0.70554125 0.7044546 0.7185108 0.6992087 0.71289754 0.71733296 0.7009025 0.69832045 0.7002096 0.71015733 0.7031591 0.70173585 0.7028882 0.7039095 0.69344175 0.7104051 0.693306 0.7049773 0.70673627 0.7137111 0.69229937 0.7116966 0.70124507 0.6983335 0.7098874 0.70976156 0.7057507 0.70000297 0.6988094 0.7185805 0.6968124 0.70716786 0.70696723 0.703512 0.70715284 0.71305895 0.7013875 0.69655824 0.6967375 0.716509
0.028028028 0.7039597 0.7068718 0.7076909 0.6916431 0.6944014 0.70971173 0.6973186 0.6922999 0.70258856 0.7038119 0.7056591 0.70429695 0.71871173 0.69887555 0.712687 0.71737486 0.7006134 0.69839734 0.7006297 0.70991313 0.7032038 0.7021138 0.7028079 0.7039224 0.69304454 0.7104698 0.69339705 0.70487964 0.706877 0.7140009 0.6920923 0.7120133 0.701131 0.6984868 0.71013826 0.7095196 0.7060947 0.69990593 0.69834936 0.7186309 0.6963173 0.7069264 0.7067978 0.70341337 0.70725113 0.7132838 0.7012636 0.6960684 0.6962805 0.7165456
0.029029028 0.70411205 0.7067432 0.7075622 0.6912731 0.6945031 0.70980483 0.69732356 0.6919291 0.7024772 0.7038626 0.7057852 0.70414066 0.71892023 0.69854397 0.7124675 0.71741563 0.7003195 0.6984784 0.70106804 0.70966715 0.70325065 0.70250785 0.70272946 0.70393395 0.69265234 0.7105361 0.6934925 0.70478094 0.7070291 0.71430117 0.69187975 0.7123411 0.7010189 0.69864917 0.7104 0.70927656 0.70645297 0.69981045 0.6978893 0.7186823 0.69582886 0.70668745 0.70662636 0.7033163 0.7073566 0.7135181 0.70114124 0.69558483 0.69582784 0.71658015
0.03003003 0.704276 0.70661235 0.7074309 0.6909055 0.69460964 0.7099043 0.6973313 0.69155914 0.7023673 0.70391643 0.7059201 0.70398563 0.7191363 0.6982144 0.7122402 0.7174559 0.70002156 0.69856423 0.70152354 0.70941937 0.7033002 0.7029173 0.70265245 0.70394474 0.6922648 0.71060455 0.69359267 0.7046815 0.70719266 0.71461135 0.6916622 0.71267986 0.7009093 0.6988208 0.7106724 0.70903265 0.70682496 0.699717 0.69742954 0.7187351 0.6953471 0.70645165 0.7064535 0.7032206 0.70746964 0.7137617 0.70102084 0.6951073 0.6953798 0.71661353
0.031031031 0.7044519 0.70647967 0.707297 0.69054 0.69472146 0.7100105 0.6973421 0.6911903 0.7022589 0.7039735 0.7060636 0.7038315 0.7193598 0.6978872 0.71200573 0.71749645 0.6997201 0.698655 0.7019951 0.70917046 0.70335233 0.70334107 0.702577 0.7039554 0.69188184 0.71067554 0.69369817 0.7045816 0.70736814 0.7149312 0.69144034 0.71302885 0.70080215 0.69900215 0.7109551 0.70878816 0.7072101 0.69962585 0.6969701 0.71878976 0.6948718 0.70621896 0.7062794 0.7031263 0.7075906 0.71401453 0.7009028 0.69463575 0.6949359 0.71664655
0.03203203 0.70464 0.70634544 0.707161 0.6901767 0.6948389 0.71012336 0.6973563 0.69082254 0.7021522 0.7040337 0.7062163 0.7036785 0.7195905 0.69756234 0.7117648 0.71753764 0.69941545 0.6987513 0.7024816 0.7089203 0.70340717 0.7037785 0.702503 0.70396626 0.69150317 0.71074927 0.69380945 0.7044814 0.7075555 0.71526 0.6912143 0.7133876 0.7006973 0.69919324 0.7112477 0.70854324 0.7076077 0.69953734 0.69651127 0.71884656 0.6944028 0.70598924 0.7061043 0.70303345 0.7077192 0.71427613 0.7007875 0.69417006 0.69449615 0.7166798
0.033033032 0.70484006 0.70621 0.7070231 0.6898156 0.6949623 0.710243 0.6973743 0.69045585 0.7020473 0.7040971 0.706378 0.7035265 0.7198282 0.69724 0.711518 0.7175801 0.69910836 0.69885314 0.70298207 0.70866925 0.70346487 0.7042285 0.7024305 0.70397764 0.6911284 0.71082604 0.6939268 0.7043814 0.7077546 0.71559745 0.69098485 0.71375567 0.7005943 0.69939405 0.7115498 0.7082979 0.708017 0.6994519 0.69605315 0.71890587 0.6939399 0.70576257 0.70592874 0.7029418 0.70785534 0.7145463 0.7006755 0.6937101 0.69406044 0.7167141
0.034034032 0.705052 0.7060739 0.70688343 0.68945646 0.69509196 0.7103693 0.6973963 0.6900903 0.70194423 0.7041637 0.7065489 0.70337504 0.7200726 0.6969202 0.711266 0.71762425 0.69879895 0.6989608 0.70349514 0.7084175 0.70352525 0.7046901 0.702359 0.70398986 0.69075733 0.710906 0.69405055 0.7042813 0.7079649 0.7159431 0.69075215 0.7141322 0.70049286 0.699605 0.71186113 0.70805264 0.7084369 0.6993692 0.69559586 0.7189679 0.69348305 0.70553863 0.7057526 0.7028515 0.7079986 0.71482474 0.7005668 0.69325554 0.6936285 0.7167499
0.035035037 0.705275 0.70593715 0.7067424 0.6890993 0.695228 0.71050215 0.6974226 0.6897258 0.70184284 0.7042332 0.70672864 0.70322436 0.72032356 0.6966028 0.7110092 0.7176703 0.69848764 0.69907373 0.70401996 0.7081652 0.7035884 0.70516217 0.7022886 0.7040031 0.69038975 0.7109895 0.6941809 0.7041815 0.70818573 0.7162961 0.69051635 0.71451664 0.7003927 0.6998261 0.7121811 0.7078072 0.70886654 0.699289 0.6951394 0.7190329 0.6930318 0.7053174 0.7055763 0.7027622 0.7081487 0.71511096 0.700462 0.6928063 0.6931999 0.7167877
0.036036037 0.70550835 0.7058001 0.70659995 0.68874395 0.69537073 0.71064126 0.6974532 0.6893624 0.70174325 0.70430577 0.70691663 0.7030741 0.7205806 0.6962878 0.71074814 0.71771896 0.6981747 0.6991917 0.7045553 0.7079125 0.7036543 0.70564365 0.7022191 0.7040177 0.6900254 0.7110764 0.6943179 0.7040821 0.70841646 0.71665615 0.6902782 0.7149084 0.70029384 0.70005727 0.7125091 0.70756173 0.70930505 0.699211 0.6946838 0.71910083 0.692586 0.7050986 0.7053999 0.702674 0.7083055 0.7154046 0.7003605 0.69236225 0.6927747 0.71682787
0.037037037 0.7057516 0.70566285 0.7064564 0.6883904 0.69551945 0.7107867 0.6974876 0.6889999 0.70164543 0.70438105 0.70711243 0.7029243 0.7208435 0.6959753 0.71048325 0.7177702 0.6978605 0.69931436 0.70509994 0.7076595 0.7037226 0.7061335 0.7021506 0.7040335 0.6896637 0.71116686 0.694461 0.7039829 0.70865643 0.71702266 0.6900375 0.7153068 0.70019555 0.70029855 0.71284455 0.70731646 0.7097514 0.69913477 0.69422925 0.7191718 0.6921455 0.70488214 0.7052235 0.7025866 0.7084683 0.7157054 0.700262 0.69192296 0.6923524 0.7168706
0.038038038 0.70600367 0.70552576 0.7063117 0.6880383 0.695674 0.71093774 0.6975254 0.6886383 0.7015493 0.70445895 0.70731544 0.70277464 0.72111183 0.695665 0.71021485 0.7178242 0.69754505 0.6994413 0.7056527 0.7074061 0.7037934 0.70663077 0.7020825 0.7040508 0.68930465 0.7112607 0.6946097 0.7038842 0.70890474 0.71739495 0.68979466 0.71571124 0.7000981 0.7005497 0.7131866 0.70707124 0.71020484 0.69905996 0.6937755 0.7192458 0.6917099 0.7046678 0.70504713 0.7025 0.70863706 0.7160127 0.7001662 0.69148827 0.6919329 0.7169162
0.039039038 0.7062641 0.70538855 0.7061661 0.68768764 0.6958337 0.7110943 0.69756615 0.6882776 0.7014546 0.70453924 0.707525 0.70262504 0.7213853 0.6953569 0.70994335 0.7178812 0.6972288 0.6995722 0.7062125 0.7071526 0.7038665 0.70713425 0.7020149 0.70406955 0.6889478 0.71135783 0.69476384 0.70378584 0.709161 0.71777266 0.68955 0.71612114 0.700001 0.7008103 0.71353465 0.7068262 0.7106643 0.69898623 0.69332254 0.7193229 0.69127876 0.70445544 0.70487094 0.70241404 0.7088112 0.71632606 0.7000724 0.69105804 0.6915158 0.7169646
0.04004004 0.70653206 0.70525163 0.7060195 0.68733805 0.69599813 0.71125615 0.69760925 0.68791735 0.7013614 0.7046218 0.70774066 0.7024753 0.7216634 0.6950508 0.709669 0.71794116 0.6969117 0.6997067 0.70677805 0.7068987 0.70394164 0.7076431 0.70194757 0.7040897 0.6885927 0.7114581 0.69492275 0.70368785 0.70942426 0.7181551 0.6893034 0.7165358 0.6999037 0.70107937 0.7138879 0.7065812 0.7111289 0.6989132 0.69287044 0.71940315 0.6908519 0.70424485 0.704695 0.70232844 0.70899034 0.7166449 0.6999806 0.69063175 0.6911009 0.71701574
0.041041043 0.70680684 0.70511484 0.7058721 0.6869894 0.6961668 0.7114226 0.6976542 0.6875577 0.70126975 0.7047064 0.7079619 0.70232546 0.7219459 0.6947467 0.70939195 0.7180039 0.6965939 0.6998443 0.7073482 0.7066447 0.7040187 0.7081561 0.7018804 0.7041112 0.6882391 0.7115614 0.69508606 0.7035902 0.70969397 0.7185416 0.6890551 0.7169546 0.6998066 0.70135623 0.71424556 0.70633626 0.7115977 0.6988406 0.69241893 0.7194864 0.6904292 0.70403594 0.7045191 0.7022432 0.7091739 0.7169684 0.69989 0.69020927 0.69068784 0.7170699
0.042042043 0.70708764 0.70497835 0.70572376 0.6866416 0.69633925 0.71159357 0.69770026 0.6871984 0.70117915 0.70479274 0.70818806 0.7021751 0.7222322 0.69444436 0.7091125 0.71806943 0.69627553 0.69998467 0.7079221 0.7063905 0.70409745 0.7086725 0.7018132 0.704134 0.6878866 0.71166736 0.6952533 0.70349276 0.70996916 0.7189317 0.68880516 0.7173768 0.6997088 0.70163983 0.7146072 0.7060914 0.71206987 0.698768 0.6919681 0.7195724 0.69001013 0.7038284 0.7043435 0.7021581 0.70936155 0.71729624 0.69980025 0.6897903 0.6902764 0.71712685
0.043043043 0.70737374 0.7048421 0.70557475 0.6862944 0.69651496 0.7117685 0.697747 0.6868392 0.70108986 0.7048806 0.7084185 0.7020243 0.7225218 0.69414365 0.70883095 0.71813774 0.6959565 0.70012754 0.7084983 0.7061361 0.7041777 0.70919144 0.7017458 0.704158 0.6875351 0.711776 0.695424 0.7033956 0.71024936 0.7193246 0.6885538 0.71780163 0.6996105 0.70192945 0.7149718 0.7058466 0.71254444 0.6986947 0.6915178 0.71966124 0.6895944 0.7036222 0.7041681 0.70207286 0.7095529 0.7176274 0.69971097 0.6893745 0.68986607 0.71718657
0.044044044 0.7076645 0.70470625 0.7054249 0.6859474 0.69669354 0.7119471 0.69779384 0.6864802 0.7010014 0.7049698 0.70865273 0.7018727 0.7228143 0.6938447 0.7085474 0.71820855 0.69563705 0.70027244 0.70907617 0.7058815 0.70425904 0.7097118 0.70167774 0.7041831 0.6871841 0.7118868 0.69559777 0.7032985 0.71053386 0.7197197 0.68830097 0.71822834 0.69951075 0.7022245 0.71533895 0.7056018 0.71302086 0.6986204 0.6910677 0.71975255 0.6891818 0.70341706 0.70399284 0.70198727 0.70974714 0.71796143 0.69962126 0.6889616 0.68945676 0.717249
0.045045044 0.7079592 0.70457053 0.7052743 0.6856006 0.6968743 0.7121289 0.6978403 0.6861211 0.7009137 0.70506006 0.7088901 0.70172 0.72310925 0.693547 0.70826185 0.71828175 0.695317 0.70041883 0.70965433 0.7056266 0.70434153 0.710233 0.70160866 0.7042091 0.6868334 0.7119998 0.69577396 0.7032016 0.7108218 0.7201164 0.6880468 0.7186561 0.6994095 0.702524 0.71570796 0.705357 0.7134981 0.6985446 0.6906179 0.71984625 0.68877196 0.7032126 0.7038178 0.70190084 0.7099441 0.71829784 0.6995309 0.6885512 0.68904835 0.71731377
0.046046045 0.7082571 0.70443505 0.7051228 0.68525386 0.6970569 0.71231353 0.697886 0.68576187 0.70082635 0.7051511 0.70913017 0.70156586 0.7234061 0.69325054 0.7079747 0.7183573 0.69499665 0.7005665 0.7102321 0.70537156 0.7044247 0.710754 0.70153844 0.7042359 0.68648267 0.7121146 0.6959522 0.7031044 0.7111127 0.72051394 0.6877912 0.7190844 0.69930625 0.70282733 0.7160782 0.7051121 0.71397555 0.698467 0.69016814 0.71994203 0.68836457 0.7030085 0.7036427 0.70181334 0.7101434 0.7186358 0.6994394 0.6881433 0.68864036 0.71738106
0.04704705 0.7085578 0.7042997 0.70497054 0.68490684 0.69724065 0.7125008 0.69793046 0.68540204 0.700739 0.7052426 0.7093723 0.7014098 0.7237046 0.69295526 0.7076859 0.7184349 0.69467574 0.7007147 0.7108083 0.7051162 0.70450824 0.7112742 0.70146656 0.7042633 0.68613166 0.7122309 0.6961318 0.70300674 0.7114058 0.72091174 0.6875344 0.7195124 0.6992007 0.7031337 0.71644914 0.7048668 0.71445256 0.69838715 0.68971837 0.7200397 0.68795943 0.7028043 0.70346755 0.70172447 0.71034443 0.7189748 0.6993465 0.68773746 0.68823254 0.7174504
0.04804805 0.7088606 0.7041641 0.7048172 0.6845593 0.697425 0.7126901 0.69797343 0.68504155 0.70065135 0.7053343 0.70961577 0.7012519 0.7240041 0.69266105 0.70739555 0.71851444 0.69435436 0.70086306 0.7113821 0.7048603 0.7045921 0.71179295 0.70139295 0.70429134 0.6857801 0.7123486 0.69631237 0.7029084 0.71170044 0.72130907 0.6872763 0.71993935 0.69909275 0.70344234 0.71682024 0.704621 0.71492827 0.69830483 0.68926835 0.7201392 0.68755627 0.70259976 0.7032919 0.70163405 0.7105469 0.71931446 0.6992517 0.6873334 0.6878248 0.7175219
0.04904905 0.70916474 0.7040281 0.70466244 0.6842111 0.6976098 0.7128813 0.6980146 0.68468034 0.7005633 0.705426 0.70986027 0.70109165 0.7243043 0.6923677 0.7071038 0.7185957 0.6940325 0.7010113 0.7119527 0.7046038 0.704676 0.71230924 0.7013174 0.7043196 0.6854278 0.71246743 0.6964933 0.7028092 0.71199596 0.7217053 0.68701684 0.72036463 0.69898194 0.7037527 0.71719086 0.70437443 0.7154021 0.6982198 0.688818 0.7202401 0.68715465 0.70239455 0.7031157 0.7015418 0.71075034 0.7196541 0.699155 0.68693084 0.687417 0.7175953
0.05005005 0.7094697 0.70389163 0.7045063 0.683862 0.6977942 0.713074 0.6980538 0.6843182 0.7004746 0.7055173 0.710105 0.700929 0.72460485 0.6920749 0.7068107 0.7186786 0.6937102 0.701159 0.71251935 0.7043462 0.70475936 0.71282256 0.70123965 0.70434815 0.68507445 0.71258694 0.69667435 0.7027089 0.7122919 0.7220997 0.68675596 0.7207874 0.6988684 0.704064 0.71756047 0.7041267 0.71587336 0.6981317 0.688367 0.7203424 0.6867546 0.70218855 0.70293874 0.70144755 0.7109545 0.7199932 0.6990558 0.6865297 0.6870088 0.7176704
0.05105105 0.7097746 0.7037543 0.7043485 0.68351173 0.697978 0.71326804 0.6980906 0.68395495 0.7003851 0.70560783 0.7103496 0.7007639 0.724905 0.69178283 0.7065164 0.7187629 0.6933874 0.7013057 0.71308136 0.7040876 0.70484215 0.71333206 0.7011598 0.70437694 0.6847199 0.7127073 0.69685507 0.70260745 0.71258765 0.72249174 0.68649393 0.72120726 0.6987517 0.7043758 0.7179288 0.7038778 0.7163414 0.6980405 0.68791527 0.7204459 0.68635577 0.70198154 0.7027609 0.70135134 0.7111589 0.7203313 0.69895416 0.6861296 0.68660027 0.71774703
0.05205205 0.7100791 0.7036164 0.704189 0.6831603 0.698161 0.7134628 0.6981249 0.6835903 0.70029473 0.7056974 0.71059364 0.700596 0.72520447 0.6914912 0.70622057 0.71884835 0.6930641 0.7014513 0.71363825 0.70382774 0.7049239 0.7138374 0.70107746 0.70440555 0.684364 0.712828 0.697035 0.7025044 0.7128828 0.72288096 0.68623054 0.7216236 0.69863194 0.70468736 0.7182952 0.7036276 0.7168056 0.69794595 0.6874627 0.72055006 0.6859579 0.7017733 0.70258206 0.701253 0.71136296 0.7206681 0.69884974 0.6857306 0.686191 0.7178251
0.05305305 0.71038234 0.7034775 0.7040279 0.6828072 0.6983427 0.7136581 0.6981566 0.6832242 0.7002033 0.7057858 0.71083677 0.7004254 0.72550285 0.6912 0.7059232 0.7189349 0.6927402 0.7015954 0.71418923 0.70356655 0.7050046 0.71433765 0.7009928 0.70443404 0.68400645 0.7129489 0.6972139 0.70240015 0.71317685 0.72326654 0.68596584 0.72203577 0.6985089 0.7049983 0.7186595 0.70337594 0.71726525 0.69784814 0.6870093 0.720655 0.6855611 0.7015637 0.70240223 0.70115244 0.7115664 0.72100306 0.6987424 0.6853323 0.6857811 0.7179043
0.054054055 0.71068424 0.70333755 0.7038648 0.6824525 0.6985228 0.7138535 0.69818544 0.68285656 0.7001108 0.7058728 0.7110785 0.70025206 0.72579944 0.6909091 0.7056241 0.7190223 0.69241583 0.7017378 0.71473396 0.70330405 0.7050838 0.71483266 0.7009057 0.704462 0.68364733 0.7130698 0.69739145 0.70229435 0.7134694 0.72364825 0.6856997 0.72244346 0.6983826 0.7053079 0.71902096 0.703123 0.71772027 0.69774675 0.6865549 0.72076064 0.68516505 0.7013529 0.7022211 0.7010497 0.71176887 0.7213359 0.69863224 0.68493474 0.6853704 0.71798474
0.055055056 0.71098393 0.70319664 0.7037001 0.6820959 0.6987011 0.71404856 0.69821143 0.68248695 0.7000171 0.705958 0.71131873 0.700076 0.7260939 0.6906183 0.70532334 0.7191105 0.6920908 0.7018782 0.71527183 0.70304 0.70516145 0.7153219 0.7008161 0.70448923 0.6832863 0.7131906 0.6975674 0.70218694 0.71375996 0.7240257 0.6854322 0.72284627 0.69825304 0.7056158 0.7193794 0.70286834 0.71817005 0.69764185 0.6860994 0.72086656 0.6847696 0.7011406 0.702039 0.70094466 0.7119701 0.7216661 0.698519 0.68453765 0.68495876 0.71806604
0.056056056 0.7112812 0.7030548 0.7035334 0.68173707 0.6988774 0.71424305 0.69823444 0.6821153 0.6999222 0.7060415 0.71155685 0.69989717 0.72638583 0.6903277 0.7050209 0.71919924 0.6917653 0.7020167 0.7158026 0.7027746 0.7052374 0.7158048 0.700724 0.7045159 0.6829232 0.71331114 0.69774145 0.7020781 0.71404815 0.7243985 0.6851634 0.7232438 0.69812 0.70592153 0.71973443 0.7026123 0.71861404 0.69753337 0.68564296 0.72097266 0.68437445 0.7009268 0.7018557 0.7008374 0.71216965 0.7219933 0.6984026 0.6841408 0.6845459 0.7181481
0.057057057 0.7115756 0.70291203 0.7033651 0.6813756 0.6990515 0.7144364 0.69825447 0.6817412 0.69982624 0.7061231 0.7117928 0.69971573 0.7266748 0.69003695 0.7047168 0.7192885 0.69143933 0.70215267 0.7163259 0.70250785 0.70531154 0.7162813 0.7006293 0.70454156 0.6825578 0.7134311 0.69791365 0.7019677 0.71433353 0.72476625 0.68489325 0.72363573 0.69798374 0.7062248 0.72008544 0.702355 0.7190521 0.6974214 0.6851855 0.721079 0.68397987 0.7007116 0.7016715 0.7007279 0.71236753 0.722317 0.69828314 0.6837445 0.68413186 0.718231
0.058058057 0.71186686 0.7027682 0.703195 0.6810114 0.6992232 0.71462834 0.6982714 0.6813642 0.6997292 0.7062027 0.7120265 0.6995318 0.7269604 0.689746 0.70441103 0.71937823 0.6911128 0.70228636 0.71684116 0.70223975 0.70538366 0.71675086 0.70053214 0.7045662 0.6821899 0.7135504 0.6980835 0.7018558 0.71461606 0.7251289 0.6846217 0.7240218 0.6978444 0.70652497 0.7204323 0.7020962 0.71948385 0.6973059 0.6847267 0.7211851 0.68358535 0.7004951 0.7014861 0.7006163 0.7125634 0.72263706 0.69816065 0.6833482 0.6837164 0.7183144
0.059059057 0.71215475 0.70262355 0.7030233 0.6806442 0.6993924 0.71481854 0.6982853 0.6809844 0.699631 0.7062801 0.7122575 0.69934547 0.72724247 0.68945503 0.70410395 0.7194681 0.6907859 0.7024174 0.71734846 0.70197076 0.7054539 0.7172133 0.7004328 0.7045897 0.6818193 0.7136688 0.6982511 0.70174235 0.7148951 0.72548574 0.68434894 0.72440183 0.69770193 0.7068221 0.72077465 0.7018365 0.7199091 0.6971872 0.6842668 0.7212909 0.68319106 0.70027745 0.70129985 0.70050263 0.7127569 0.722953 0.6980351 0.6829521 0.6832994 0.7183983
0.06006006 0.7124388 0.70247805 0.7028502 0.68027407 0.699559 0.7150066 0.6982961 0.68060154 0.6995319 0.70635533 0.7124857 0.6991569 0.7275207 0.68916386 0.70379543 0.7195582 0.6904585 0.7025459 0.71784735 0.7017007 0.70552206 0.7176684 0.700331 0.7046122 0.68144596 0.71378624 0.69841623 0.7016277 0.7151706 0.7258371 0.6840745 0.72477555 0.6975565 0.70711553 0.7211122 0.70157564 0.7203275 0.6970651 0.68380564 0.72139627 0.68279696 0.7000587 0.70111287 0.70038706 0.7129481 0.72326475 0.69790673 0.68255603 0.6828805 0.71848255
0.061061062 0.71271896 0.702332 0.7026758 0.67990077 0.6997228 0.71519244 0.698304 0.68021566 0.699432 0.7064282 0.7127111 0.69896626 0.72779477 0.68887246 0.70348585 0.7196483 0.6901307 0.7026716 0.71833766 0.7014297 0.7055881 0.7181159 0.700227 0.7046335 0.68106985 0.71390253 0.69857883 0.70151186 0.7154423 0.7261825 0.6837987 0.7251428 0.69740814 0.7074053 0.72144485 0.70131403 0.7207389 0.6969398 0.68334305 0.721501 0.68240285 0.699839 0.70092523 0.7002697 0.7131369 0.72357196 0.6977755 0.68216 0.6824599 0.71856683
0.062062062 0.71299505 0.7021854 0.7025002 0.67952436 0.6998838 0.7153757 0.69830894 0.6798267 0.6993315 0.70649874 0.7129332 0.6987737 0.7280646 0.688581 0.7031753 0.71973825 0.6898026 0.7027947 0.7188194 0.7011581 0.705652 0.7185557 0.7001211 0.7046537 0.680691 0.7140174 0.69873875 0.701395 0.71571004 0.7265218 0.68352145 0.72550327 0.6972573 0.70769095 0.72177225 0.7010517 0.72114325 0.6968116 0.68287915 0.7216048 0.68200874 0.6996187 0.7007372 0.7001506 0.7133229 0.72387433 0.6976415 0.681764 0.6820375 0.7186512
0.06306306 0.71326673 0.7020384 0.70232373 0.67914474 0.700042 0.7155564 0.6983111 0.67943454 0.6992304 0.70656693 0.713152 0.6985792 0.72832984 0.6882894 0.7028639 0.7198278 0.6894741 0.702915 0.71929216 0.700886 0.7057138 0.7189877 0.7000133 0.7046725 0.68030936 0.71413076 0.698896 0.70127714 0.7159736 0.72685504 0.6832428 0.72585714 0.6971037 0.70797247 0.7220944 0.70078886 0.7215404 0.6966806 0.6824138 0.7217078 0.6816146 0.6993976 0.7005488 0.7000299 0.71350604 0.72417176 0.697505 0.68136775 0.6816132 0.7187351
0.06406406 0.713534 0.7018913 0.7021465 0.6787623 0.7001974 0.7157342 0.6983106 0.6790396 0.6991289 0.70663285 0.7133674 0.6983831 0.7285906 0.6879978 0.70255184 0.71991664 0.68914557 0.70303255 0.71975607 0.7006135 0.7057735 0.71941185 0.6999037 0.70469034 0.67992496 0.7142426 0.6990503 0.70115864 0.71623296 0.7271819 0.6829626 0.72620416 0.6969477 0.7082496 0.7224112 0.70052564 0.72193015 0.6965467 0.6819471 0.7218097 0.6812203 0.6991761 0.7003605 0.6999079 0.7136862 0.72446424 0.69736606 0.6809714 0.68118703 0.71881855
0.06506506 0.7137967 0.7017441 0.7019685 0.67837685 0.7003498 0.7159089 0.69830745 0.6786417 0.69902724 0.70669645 0.7135792 0.69818556 0.72884655 0.68770623 0.70223933 0.72000456 0.6888169 0.7031475 0.7202109 0.70034087 0.70583117 0.71982795 0.6997925 0.70470715 0.67953783 0.71435237 0.6992018 0.7010394 0.7164878 0.72750247 0.68268114 0.7265443 0.6967893 0.70852226 0.7227224 0.7002621 0.72231257 0.69641024 0.68147904 0.7219104 0.68082565 0.6989543 0.7001722 0.6997845 0.71386325 0.7247516 0.69722474 0.6805747 0.6807591 0.71890104
0.066066064 0.71405476 0.70159703 0.70179 0.6779885 0.7004994 0.71608055 0.6983019 0.678241 0.6989254 0.706758 0.7137875 0.69798654 0.72909784 0.68741494 0.7019266 0.72009146 0.68848825 0.7032597 0.7206569 0.70006824 0.70588684 0.72023594 0.69967985 0.704723 0.6791482 0.71446043 0.69935036 0.7009196 0.71673834 0.7278167 0.68239844 0.72687757 0.69662905 0.7087903 0.72302794 0.69999886 0.7226876 0.69627136 0.6810097 0.7220099 0.68043095 0.6987324 0.6999842 0.69966006 0.7140372 0.72503364 0.6970812 0.6801779 0.6803294 0.7189826
0.067067064 0.71430814 0.7014502 0.7016112 0.67759746 0.700646 0.71624917 0.6982939 0.67783767 0.6988236 0.7068174 0.7139921 0.69778645 0.7293441 0.6871238 0.70161384 0.7201771 0.68815976 0.70336956 0.72109365 0.69979596 0.70594054 0.720636 0.69956577 0.70473796 0.67875606 0.7145664 0.6994959 0.70079947 0.7169845 0.7281246 0.6821146 0.72720397 0.6964667 0.7090537 0.7233279 0.6997359 0.7230551 0.6961301 0.6805392 0.722108 0.68003607 0.6985105 0.6997967 0.69953454 0.714208 0.72531044 0.69693565 0.67978096 0.6798981 0.71906304
0.068068065 0.71455693 0.7013039 0.70143217 0.6772038 0.7007897 0.71641463 0.69828385 0.6774318 0.69872177 0.7068746 0.7141931 0.69758517 0.7295855 0.68683296 0.7013012 0.7202616 0.68783164 0.70347685 0.72152156 0.6995239 0.70599246 0.72102803 0.6994506 0.7047522 0.6783614 0.7146704 0.69963855 0.700679 0.7172264 0.72842604 0.6818297 0.7275233 0.69630253 0.7093123 0.72362214 0.69947326 0.7234151 0.69598675 0.6800676 0.7222048 0.67964095 0.6982887 0.6996098 0.69940823 0.7143757 0.725582 0.6967882 0.6793837 0.6794651 0.7191423
0.06906907 0.7148011 0.7011581 0.701253 0.6768078 0.7009305 0.71657693 0.69827163 0.67702353 0.69861996 0.70693004 0.71439064 0.69738305 0.72982204 0.68654263 0.7009889 0.7203447 0.68750393 0.7035818 0.7219404 0.69925267 0.70604265 0.72141194 0.6993344 0.70476556 0.67796457 0.7147724 0.699778 0.70055836 0.71746385 0.72872126 0.68154377 0.7278359 0.69613683 0.70956635 0.72391075 0.69921124 0.72376776 0.69584143 0.679595 0.7223001 0.6792459 0.6980672 0.6994238 0.6992813 0.7145401 0.7258481 0.69663906 0.6789864 0.6790306 0.7192203
0.07007007 0.7150407 0.70101315 0.7010739 0.67640936 0.70106816 0.71673626 0.6982575 0.676613 0.69851834 0.70698357 0.71458447 0.6971803 0.73005354 0.68625295 0.70067716 0.7204265 0.6871768 0.70368433 0.72235036 0.6989821 0.7060911 0.72178805 0.6992172 0.7047783 0.6775656 0.71487254 0.6999146 0.7004377 0.717697 0.7290101 0.6812571 0.72814167 0.69596964 0.7098156 0.72419363 0.69895005 0.724113 0.6956942 0.6791215 0.72239393 0.6788507 0.69784594 0.6992386 0.6991537 0.71470153 0.7261089 0.6964883 0.6785892 0.6785948 0.71929693
0.07107107 0.7152759 0.70086896 0.7008951 0.67600894 0.7012029 0.7168925 0.69824135 0.6762005 0.69841665 0.7070353 0.7147749 0.6969769 0.7302802 0.6859639 0.70036614 0.72050697 0.6868504 0.7037847 0.7227514 0.6987127 0.706138 0.7221562 0.6990993 0.7047904 0.6771647 0.7149705 0.700048 0.70031714 0.7179259 0.729293 0.6809697 0.72844076 0.69580114 0.7100603 0.72447103 0.69869 0.7244512 0.6955455 0.6786472 0.7224864 0.67845553 0.69762504 0.6990545 0.69902575 0.7148599 0.72636443 0.696336 0.67819184 0.67815775 0.7193724
0.072072074 0.71550643 0.70072573 0.7007164 0.67560637 0.7013348 0.71704566 0.69822335 0.67578614 0.6983152 0.70708525 0.7149617 0.6967732 0.73050207 0.68567586 0.700056 0.720586 0.686525 0.7038827 0.72314376 0.6984445 0.70618343 0.7225168 0.6989809 0.7048019 0.6767618 0.71506643 0.70017856 0.70019686 0.7181506 0.72956973 0.68068194 0.72873354 0.69563144 0.7103004 0.724743 0.698431 0.7247821 0.69539523 0.6781726 0.72257733 0.67806053 0.69740427 0.6988714 0.6988976 0.71501505 0.72661483 0.69618225 0.6777948 0.6777196 0.7194464
0.073073074 0.7157327 0.7005837 0.70053816 0.6752021 0.70146364 0.7171959 0.69820356 0.67537 0.698214 0.7071337 0.7151451 0.69656926 0.7307192 0.6853886 0.6997471 0.72066367 0.68620056 0.7039784 0.72352767 0.69817734 0.70622736 0.72286975 0.698862 0.70481277 0.6763572 0.7151605 0.7003061 0.70007694 0.7183713 0.72984076 0.6803936 0.7290199 0.695461 0.71053594 0.72500974 0.69817317 0.72510624 0.69524354 0.6776974 0.7226668 0.67766577 0.69718397 0.69868916 0.6987692 0.7151673 0.7268603 0.69602704 0.6773979 0.67728055 0.71951926
0.074074075 0.7159545 0.7004426 0.70036066 0.6747963 0.7015896 0.71734315 0.6981819 0.67495245 0.69811285 0.7071806 0.71532494 0.69636524 0.7309319 0.68510264 0.6994396 0.72074 0.6858773 0.70407176 0.72390324 0.69791156 0.70627004 0.7232155 0.6987429 0.7048229 0.6759512 0.7152525 0.7004307 0.6999575 0.7185879 0.7301062 0.6801051 0.7293 0.69528955 0.7107669 0.7252712 0.6979166 0.72542363 0.69509053 0.677222 0.7227548 0.67727137 0.69696397 0.698508 0.69864064 0.7153165 0.72710073 0.69587046 0.67700136 0.67684054 0.71959066
0.075075075 0.7161721 0.7003027 0.7001837 0.6743889 0.70171267 0.7174874 0.6981586 0.6745335 0.698012 0.70722616 0.7155014 0.69616115 0.7311401 0.6848179 0.6991335 0.72081494 0.6855554 0.70416296 0.72427076 0.697647 0.70631135 0.7235542 0.6986235 0.70483243 0.6755437 0.7153425 0.70055234 0.6998385 0.7188004 0.730366 0.67981654 0.72957414 0.6951175 0.7109935 0.7255277 0.6976612 0.7257345 0.6949363 0.6767465 0.72284126 0.6768774 0.69674444 0.698328 0.6985119 0.71546274 0.7273364 0.6957127 0.6766052 0.67639995 0.7196607
0.076076075 0.7163855 0.70016396 0.7000077 0.6739804 0.70183283 0.71762896 0.6981337 0.67411345 0.69791144 0.7072704 0.71567464 0.69595695 0.7313439 0.68453455 0.6988292 0.7208885 0.68523514 0.7042519 0.7246303 0.6973839 0.70635146 0.7238859 0.69850385 0.70484126 0.67513514 0.7154306 0.7006711 0.69972014 0.71900886 0.7306204 0.679528 0.7298424 0.6949446 0.7112156 0.7257793 0.69740725 0.7260389 0.69478095 0.676271 0.7229264 0.67648387 0.69652534 0.6981491 0.69838315 0.71560603 0.72756743 0.69555366 0.6762097 0.6759589 0.7197295
0.077077076 0.7165948 0.7000264 0.6998326 0.6735709 0.7019502 0.71776766 0.69810724 0.67369246 0.69781125 0.70731324 0.71584445 0.69575286 0.73154354 0.6842525 0.69852686 0.7209607 0.6849165 0.7043385 0.7249821 0.6971221 0.7063902 0.7242107 0.698384 0.70484936 0.6747254 0.7155168 0.70078707 0.69960225 0.71921366 0.73086953 0.67923963 0.73010504 0.6947713 0.71143335 0.72602606 0.69715446 0.7263371 0.6946244 0.6757958 0.72301 0.6760911 0.69630677 0.6979712 0.69825435 0.7157465 0.727794 0.6953934 0.67581487 0.67551744 0.7197969
0.078078076 0.71680003 0.69989 0.6996587 0.67316055 0.70206475 0.7179036 0.69807917 0.67327094 0.69771135 0.7073548 0.716011 0.69554883 0.73173904 0.6839719 0.6982265 0.72103155 0.68459964 0.70442307 0.7253263 0.6968617 0.7064277 0.72452885 0.69826406 0.70485675 0.67431504 0.7156011 0.7009001 0.6994851 0.71941453 0.7311136 0.67895174 0.730362 0.6945973 0.7116469 0.72626823 0.6969031 0.726629 0.6944668 0.67532104 0.7230922 0.67569906 0.6960887 0.6977946 0.69812554 0.7158841 0.728016 0.69523215 0.6754209 0.6750759 0.71986306
0.07907908 0.7170013 0.69975483 0.6994859 0.67274964 0.7021766 0.7180369 0.69804966 0.6728487 0.6976119 0.7073952 0.7161744 0.6953449 0.73193055 0.6836926 0.69792837 0.7211012 0.6842846 0.70450544 0.7256631 0.6966028 0.70646393 0.72484064 0.69814396 0.70486355 0.6739037 0.7156836 0.70101035 0.69936854 0.71961176 0.73135275 0.6786644 0.7306136 0.6944228 0.7118562 0.7265059 0.69665307 0.7269151 0.69430816 0.6748469 0.7231731 0.675308 0.6958713 0.6976193 0.69799685 0.716019 0.7282338 0.69506985 0.6750279 0.6746342 0.7199279
0.08008008 0.7171988 0.69962084 0.69931436 0.6723382 0.70228565 0.7181675 0.69801885 0.6724263 0.69751287 0.7074343 0.7163347 0.6951413 0.7321182 0.6834146 0.6976323 0.7211695 0.68397164 0.7045856 0.7259928 0.69634557 0.7064989 0.72514606 0.6980238 0.7048695 0.67349195 0.7157643 0.7011179 0.69925267 0.7198053 0.731587 0.6783777 0.73085976 0.69424784 0.71206135 0.7267391 0.6964045 0.7271955 0.6941487 0.67437357 0.7232525 0.674918 0.6956545 0.6974451 0.69786835 0.7161512 0.72844744 0.6949066 0.674636 0.6741928 0.71999145
0.08108108 0.7173925 0.6994882 0.69914395 0.6719265 0.7023921 0.7182956 0.6979868 0.6720036 0.6974144 0.70747215 0.7164918 0.69493794 0.73230207 0.6831378 0.69733846 0.72123647 0.6836605 0.70466375 0.7263155 0.6960898 0.70653266 0.72544545 0.69790393 0.70487493 0.67307985 0.71584314 0.7012228 0.69913745 0.7199953 0.73181653 0.6780919 0.7311009 0.69407254 0.7122624 0.72696805 0.69615746 0.72747016 0.6939883 0.6739011 0.72333074 0.67452914 0.69543844 0.6972723 0.6977401 0.71628064 0.72865707 0.69474256 0.6742453 0.67375183 0.7200539
0.082082085 0.7175824 0.69935685 0.69897467 0.67151487 0.70249593 0.7184213 0.69795346 0.67158127 0.6973164 0.7075088 0.7166461 0.6947349 0.7324823 0.68286246 0.697047 0.72130233 0.6833513 0.70473987 0.7266312 0.6958355 0.70656526 0.72573876 0.6977838 0.70487964 0.6726675 0.7159203 0.701325 0.69902307 0.7201818 0.7320415 0.677807 0.7313371 0.6938969 0.71245956 0.72719294 0.6959118 0.7277394 0.6938271 0.6734299 0.7234076 0.6741417 0.6952231 0.69710076 0.697612 0.7164076 0.72886264 0.6945777 0.6738559 0.6733113 0.7201151
0.083083086 0.71776885 0.69922686 0.6988067 0.67110324 0.7025972 0.7185445 0.697919 0.671159 0.6972191 0.7075443 0.71679735 0.6945323 0.732659 0.68258834 0.69675773 0.721367 0.6830439 0.70481396 0.7269405 0.6955829 0.70659673 0.7260264 0.69766396 0.7048836 0.6722551 0.7159958 0.7014246 0.69890946 0.7203649 0.732262 0.6775234 0.7315684 0.69372094 0.7126528 0.7274138 0.69566786 0.7280034 0.6936653 0.67295986 0.7234832 0.6737557 0.69500864 0.69693047 0.69748425 0.716532 0.7290645 0.69441223 0.67346805 0.6728713 0.72017527
0.084084086 0.7179518 0.6990981 0.6986401 0.67069185 0.70269585 0.7186653 0.6978834 0.6707373 0.69712245 0.7075787 0.7169458 0.69433 0.73283225 0.6823155 0.69647086 0.72143054 0.6827384 0.70488614 0.7272432 0.69533193 0.706627 0.72630835 0.6975444 0.70488703 0.67184293 0.71606976 0.70152175 0.69879663 0.72054476 0.7324784 0.677241 0.73179495 0.6935448 0.7128422 0.7276306 0.6954254 0.72826207 0.6935029 0.67249155 0.7235576 0.67337126 0.69479495 0.6967617 0.6973569 0.71665394 0.72926265 0.694246 0.673082 0.6724323 0.7202343
0.08508509 0.7181311 0.69897074 0.69847465 0.67028105 0.7027921 0.7187839 0.69784683 0.6703162 0.6970264 0.7076119 0.71709144 0.6941283 0.7330022 0.682044 0.6961863 0.721493 0.6824349 0.70495635 0.72753966 0.69508266 0.70665616 0.7265849 0.6974249 0.7048898 0.67143095 0.7161422 0.7016164 0.6986847 0.7207213 0.73269045 0.6769602 0.7320169 0.69336855 0.71302783 0.7278438 0.6951844 0.72851586 0.6933398 0.6720248 0.7236307 0.67298853 0.69458216 0.69659436 0.69722986 0.7167736 0.7294572 0.6940793 0.6726976 0.67199415 0.7202922
0.08608609 0.71830726 0.6988448 0.6983106 0.66987085 0.7028859 0.7189003 0.69780934 0.66989607 0.69693106 0.707644 0.7172345 0.6939271 0.73316884 0.6817738 0.69590425 0.7215544 0.6821331 0.7050248 0.72783005 0.69483507 0.70668423 0.7268561 0.6973057 0.70489186 0.67101955 0.716213 0.7017087 0.69857365 0.7208947 0.73289853 0.67668074 0.73223454 0.6931922 0.71320987 0.72805333 0.6949453 0.7287648 0.69317627 0.67155993 0.7237028 0.6726076 0.6943703 0.6964285 0.6971034 0.7168908 0.7296483 0.6939121 0.6723149 0.6715572 0.720349
0.08708709 0.71848017 0.6987203 0.69814783 0.6694614 0.7029774 0.7190146 0.69777095 0.6694768 0.6968365 0.7076751 0.71737474 0.6937266 0.7333325 0.68150485 0.6956245 0.7216147 0.68183327 0.7050913 0.7281144 0.6945893 0.70671135 0.7271222 0.6971868 0.70489347 0.67060876 0.7162823 0.70179844 0.6984635 0.72106504 0.7331027 0.67640287 0.73244786 0.69301593 0.7133883 0.7282593 0.6947077 0.7290089 0.6930124 0.67109716 0.7237737 0.6722283 0.69415945 0.6962641 0.6969773 0.7170059 0.729836 0.69374454 0.6719341 0.67112136 0.720405
0.08808809 0.71864986 0.6985973 0.6979864 0.6690531 0.70306665 0.71912676 0.6977318 0.6690588 0.6967428 0.70770514 0.7175124 0.6935267 0.73349315 0.6812372 0.69534713 0.721674 0.68153536 0.705156 0.7283931 0.6943453 0.7067373 0.72738326 0.69706833 0.7048945 0.6701986 0.7163502 0.70188594 0.69835436 0.7212324 0.73330307 0.6761265 0.7326569 0.6928396 0.7135633 0.7284619 0.69447196 0.7292485 0.6928482 0.6706365 0.7238437 0.6718506 0.6939497 0.6961013 0.6968519 0.71711874 0.7300205 0.6935765 0.67155516 0.6706866 0.72046
0.08908909 0.7188166 0.6984757 0.6978264 0.66864586 0.7031536 0.71923697 0.6976919 0.6686421 0.69664985 0.7077342 0.7176476 0.6933275 0.7336508 0.68097097 0.69507235 0.7217325 0.6812393 0.70521915 0.72866625 0.694103 0.70676243 0.72763944 0.6969503 0.704895 0.66978925 0.71641684 0.70197123 0.6982462 0.72139686 0.7334997 0.6758516 0.732862 0.69266355 0.7137349 0.7286612 0.69423795 0.7294838 0.6926837 0.67017806 0.7239125 0.6714748 0.693741 0.6959401 0.69672716 0.7172295 0.73020196 0.69340837 0.6711779 0.67025304 0.72051406
0.09009009 0.7189802 0.69835556 0.6976677 0.6682401 0.70323837 0.71934533 0.6976514 0.6682269 0.69655776 0.70776224 0.7177805 0.6931291 0.7338057 0.6807059 0.69479984 0.72178996 0.6809451 0.70528054 0.7289338 0.6938626 0.7067865 0.72789097 0.6968327 0.704895 0.6693806 0.71648204 0.7020543 0.698139 0.72155845 0.7336929 0.6755781 0.7330632 0.6924875 0.7139032 0.7288573 0.6940057 0.72971463 0.69251895 0.66972184 0.7239803 0.67110044 0.6935334 0.6957805 0.696603 0.7173382 0.73038024 0.69323987 0.6708025 0.6698207 0.72056735
0.09109109 0.71914107 0.69823694 0.6975106 0.6678356 0.7033209 0.7194517 0.69761014 0.6678134 0.69646657 0.7077893 0.71791077 0.6929315 0.7339578 0.6804422 0.69452995 0.72184664 0.6806528 0.7053403 0.72919625 0.69362426 0.7068097 0.72813785 0.69671565 0.70489466 0.66897273 0.71654606 0.70213526 0.69803286 0.7217175 0.73388255 0.67530626 0.7332605 0.6923119 0.7140683 0.7290503 0.6937753 0.7299413 0.69235414 0.669268 0.7240472 0.67072785 0.69332707 0.6956226 0.6964795 0.7174449 0.7305558 0.69307137 0.6704288 0.6693896 0.72061974
0.09209209 0.71929914 0.69811976 0.6973549 0.66743255 0.7034015 0.7195564 0.6975685 0.6674017 0.6963763 0.70781577 0.7180389 0.6927348 0.73410743 0.6801797 0.69426256 0.72190255 0.68036246 0.70539844 0.72945356 0.6933877 0.70683193 0.72838044 0.6965991 0.70489377 0.6685656 0.7166089 0.7022142 0.69792783 0.72187364 0.734069 0.6750359 0.7334542 0.6921365 0.71423024 0.72924036 0.6935468 0.73016405 0.6921893 0.6688163 0.7241132 0.67035675 0.693122 0.6954665 0.69635683 0.7175497 0.7307283 0.6929028 0.6700568 0.6689596 0.7206714
0.09309309 0.71945447 0.6980041 0.69720066 0.66703093 0.70348006 0.7196594 0.6975262 0.66699165 0.69628704 0.70784104 0.7181649 0.692539 0.7342545 0.67991877 0.69399774 0.7219577 0.680074 0.70545506 0.7297058 0.693153 0.70685345 0.72861874 0.69648325 0.7048925 0.66815937 0.7166705 0.702291 0.6978239 0.7220273 0.7342522 0.6747672 0.73364437 0.6919614 0.71438915 0.7294276 0.69332016 0.7303828 0.69202447 0.6683668 0.7241784 0.66998744 0.6929182 0.69531214 0.69623494 0.7176527 0.73089826 0.6927342 0.6696865 0.66853106 0.7207223
0.0940941 0.7196071 0.69788986 0.6970478 0.6666308 0.70355654 0.71976066 0.6974836 0.6665834 0.6961986 0.70786566 0.7182886 0.6923442 0.7343991 0.67965907 0.6937355 0.72201204 0.6797873 0.70551026 0.7299534 0.69292045 0.70687413 0.72885287 0.69636804 0.7048909 0.6677541 0.71673113 0.702366 0.6977209 0.72217846 0.7344323 0.67450005 0.73383105 0.6917869 0.7145452 0.729612 0.69309545 0.73059785 0.6918596 0.66791975 0.7242426 0.6696197 0.6927157 0.69515955 0.6961139 0.7177539 0.7310654 0.6925657 0.66931796 0.6681036 0.7207726
0.0950951 0.7197573 0.6977773 0.6968968 0.6662321 0.7036312 0.7198604 0.6974406 0.6661769 0.6961111 0.70788944 0.71841025 0.6921504 0.7345414 0.6794008 0.69347584 0.7220658 0.67950267 0.705564 0.73019624 0.69268996 0.7068941 0.72908306 0.6962534 0.70488894 0.6673497 0.7167906 0.70243907 0.6976191 0.7223271 0.7346094 0.67423445 0.7340145 0.6916127 0.7146983 0.72979367 0.6928727 0.73080915 0.69169486 0.66747487 0.7243062 0.66925347 0.69251454 0.69500875 0.6959937 0.7178533 0.7312302 0.69239736 0.66895115 0.66767764 0.7208223
0.0960961 0.7199051 0.69766605 0.6967472 0.66583496 0.70370406 0.7199586 0.6973972 0.66577214 0.69602466 0.70791256 0.71852994 0.6919576 0.73468155 0.6791438 0.6932187 0.7221189 0.67921984 0.70561635 0.73043466 0.6924615 0.70691323 0.7293093 0.69613975 0.70488673 0.6669463 0.7168492 0.70251036 0.69751835 0.72247356 0.7347836 0.67397034 0.73419464 0.69143915 0.71484864 0.72997284 0.6926519 0.73101705 0.6915304 0.66703236 0.724369 0.6688889 0.69231486 0.6948598 0.69587445 0.7179512 0.73139256 0.69222915 0.66858596 0.667253 0.7208713
0.0970971 0.7200504 0.6975564 0.6965992 0.66543937 0.70377505 0.72005534 0.6973535 0.66536915 0.69593906 0.70793486 0.7186476 0.6917659 0.73481953 0.6788882 0.6929643 0.7221714 0.678939 0.7056673 0.7306686 0.69223523 0.70693177 0.7295318 0.6960268 0.70488423 0.666544 0.7169068 0.70257986 0.6974187 0.7226177 0.734955 0.67370784 0.7343718 0.6912661 0.71499634 0.7301495 0.6924332 0.73122144 0.6913662 0.66659206 0.72443104 0.668526 0.6921165 0.6947128 0.69575626 0.71804744 0.73155254 0.6920613 0.6682225 0.6668299 0.72091985
0.0980981 0.7201934 0.69744825 0.69645286 0.66504526 0.7038444 0.72015077 0.69730943 0.664968 0.69585466 0.70795655 0.7187635 0.6915755 0.7349557 0.6786339 0.6927125 0.7222234 0.67866004 0.7057171 0.7308984 0.692011 0.7069496 0.7297507 0.69591457 0.7048814 0.6661428 0.7169635 0.70264775 0.6973201 0.72275954 0.73512375 0.6734471 0.73454577 0.6910937 0.7151415 0.73032385 0.69221663 0.73142254 0.6912022 0.6661541 0.72449255 0.66816455 0.69191974 0.6945677 0.695639 0.7181421 0.7317103 0.6918937 0.66786075 0.6664082 0.72096795
0.0990991 0.7203343 0.6973415 0.69630826 0.6646527 0.7039121 0.7202448 0.69726527 0.66456866 0.6957712 0.7079776 0.71887755 0.6913862 0.73509 0.678381 0.6924633 0.7222749 0.678383 0.70576555 0.7311241 0.6917889 0.70696676 0.72996616 0.6958033 0.70487845 0.66574275 0.71701956 0.70271397 0.69722277 0.72289944 0.73528993 0.6731878 0.734717 0.690922 0.715284 0.73049587 0.69200206 0.7316205 0.6910386 0.6657185 0.72455335 0.66780484 0.6917245 0.6944245 0.69552296 0.71823543 0.7318659 0.69172657 0.6675007 0.66598815 0.72101545
0.1001001 0.72047305 0.69723636 0.6961652 0.66426176 0.7039782 0.7203376 0.6972208 0.6641712 0.6956888 0.70799804 0.7189898 0.6911982 0.7352228 0.67812955 0.6922168 0.7223259 0.6781078 0.70581293 0.73134583 0.6915691 0.7069834 0.7301782 0.69569296 0.70487535 0.6653438 0.7170747 0.7027786 0.6971266 0.7230371 0.7354536 0.67293006 0.73488545 0.6907511 0.7154242 0.7306657 0.69178957 0.7318153 0.6908755 0.6652853 0.7246136 0.6674468 0.6915307 0.69428337 0.69540787 0.7183273 0.7320193 0.6915598 0.66714233 0.66556954 0.7210627
0.1011011 0.72060966 0.6971327 0.69602394 0.6638724 0.7040427 0.72042936 0.6971763 0.66377544 0.6956074 0.7080178 0.7191005 0.6910114 0.7353541 0.67787933 0.691973 0.72237647 0.67783463 0.70585907 0.73156375 0.6913514 0.7069995 0.7303869 0.6955836 0.7048721 0.6649462 0.7171291 0.70284176 0.6970315 0.723173 0.7356149 0.67267394 0.7350514 0.69058084 0.7155619 0.73083335 0.6915793 0.7320072 0.6907128 0.6648544 0.7246733 0.66709036 0.69133866 0.6941441 0.695294 0.7184178 0.73217094 0.6913935 0.66678584 0.66515255 0.7211095
0.1021021 0.7207444 0.6970304 0.69588435 0.6634847 0.7041058 0.7205199 0.6971315 0.6633817 0.6955272 0.70803726 0.71920943 0.69082594 0.735484 0.6776306 0.6917318 0.7224267 0.6775633 0.7059041 0.731778 0.691136 0.7070151 0.7305925 0.6954752 0.70486856 0.66454977 0.717183 0.7029035 0.6969377 0.72330683 0.73577404 0.6724194 0.7352149 0.69041145 0.71569747 0.7309991 0.6913711 0.73219615 0.6905507 0.6644259 0.7247325 0.6667356 0.69114816 0.694007 0.6951814 0.7185071 0.7323208 0.6912278 0.6664309 0.6647372 0.721156
0.1031031 0.7208773 0.6969297 0.69574666 0.6630986 0.7041674 0.7206093 0.6970867 0.6629898 0.6954479 0.7080561 0.7193169 0.69064194 0.73561263 0.67738324 0.6914933 0.7224766 0.677294 0.70594823 0.73198867 0.69092274 0.7070303 0.730795 0.6953678 0.7048651 0.6641547 0.71723616 0.7029638 0.69684494 0.723439 0.73593104 0.6721665 0.7353762 0.690243 0.7158307 0.7311628 0.6911651 0.7323824 0.6903891 0.6639998 0.7247913 0.66638255 0.6909592 0.69387174 0.6950699 0.71859515 0.73246896 0.6910627 0.66607785 0.66432357 0.72120214
0.1041041 0.7210082 0.6968306 0.6956106 0.6627142 0.70422775 0.72069776 0.6970418 0.6625997 0.6953698 0.70807445 0.7194228 0.69045925 0.7357403 0.67713726 0.69125724 0.7225263 0.67702675 0.70599127 0.73219585 0.69071174 0.7070449 0.7309947 0.6952616 0.7048615 0.6637609 0.71728885 0.70302284 0.69675344 0.7235693 0.7360862 0.6719152 0.73553544 0.6900754 0.71596193 0.7313248 0.69096124 0.7325661 0.6902281 0.6635761 0.7248497 0.66603136 0.69077206 0.69373864 0.69495976 0.71868205 0.7326157 0.690898 0.66572666 0.6639116 0.7212482
0.1051051 0.7211374 0.6967329 0.6954764 0.6623314 0.7042867 0.72078526 0.696997 0.6622115 0.6952928 0.70809245 0.71952736 0.6902778 0.73586684 0.6768926 0.69102407 0.7225756 0.67676127 0.7060334 0.73239976 0.6905029 0.70705926 0.73119146 0.69515646 0.7048579 0.6633686 0.71734095 0.70308053 0.69666314 0.7236979 0.7362396 0.67166543 0.7356928 0.68990874 0.7160911 0.731485 0.6907595 0.7327472 0.69006777 0.6631549 0.7249077 0.6656817 0.69058645 0.69360757 0.69485086 0.7187679 0.73276114 0.69073415 0.66537714 0.66350144 0.72129405
0.1061061 0.721265 0.6966368 0.6953439 0.66195035 0.7043444 0.7208718 0.6969521 0.6618252 0.6952168 0.70811003 0.7196305 0.6900979 0.73599243 0.6766494 0.6907934 0.7226248 0.67649776 0.7060747 0.73260045 0.6902963 0.70707333 0.7313856 0.6950525 0.7048543 0.6629777 0.7173927 0.70313704 0.69657403 0.72382474 0.7363914 0.6714173 0.7358483 0.68974304 0.71621835 0.7316439 0.6905599 0.732926 0.689908 0.66273606 0.72496533 0.66533387 0.69040257 0.6934785 0.69474334 0.71885264 0.7329053 0.69057095 0.6650295 0.663093 0.7213396
0.10710711 0.72139096 0.696542 0.6952134 0.661571 0.70440096 0.72095764 0.6969073 0.6614409 0.6951419 0.70812726 0.7197324 0.68991935 0.73611724 0.67640764 0.69056535 0.7226738 0.6762363 0.7061151 0.7327982 0.690092 0.70708704 0.73157716 0.6949497 0.70485073 0.66258824 0.7174439 0.70319235 0.69648623 0.72395027 0.7365417 0.6711707 0.7360021 0.68957824 0.7163436 0.7318015 0.69036245 0.73310274 0.6897491 0.66231966 0.7250226 0.66498786 0.69022036 0.6933516 0.6946371 0.7189363 0.73304844 0.69040835 0.6646837 0.6626863 0.7213851
0.10810811 0.7215153 0.6964489 0.6950847 0.66119343 0.70445627 0.7210425 0.69686264 0.6610584 0.6950681 0.7081442 0.7198329 0.68974227 0.73624146 0.67616713 0.69033986 0.72272253 0.67597663 0.7061547 0.73299325 0.6898899 0.7071004 0.73176646 0.6948481 0.7048472 0.6622002 0.71749485 0.70324653 0.69639945 0.7240741 0.73669064 0.6709257 0.7361544 0.6894145 0.71646714 0.7319577 0.6901672 0.73327744 0.6895908 0.66190565 0.72507966 0.66464365 0.6900399 0.6932267 0.6945324 0.7190193 0.7331904 0.6902466 0.66433984 0.6622815 0.72143054
0.10910911 0.7216382 0.69635713 0.69495773 0.66081774 0.70451057 0.7211268 0.6968181 0.66067815 0.69499564 0.7081608 0.7199324 0.6895666 0.7363651 0.67592824 0.69011694 0.72277135 0.675719 0.70619357 0.7331855 0.68968993 0.7071136 0.7319536 0.69474775 0.70484376 0.6618138 0.7175454 0.70329964 0.696314 0.7241966 0.7368382 0.6706823 0.7363053 0.6892518 0.71658885 0.7321129 0.6899741 0.7334503 0.68943346 0.66149414 0.7251366 0.66430116 0.68986106 0.6931039 0.69442886 0.7191012 0.7333316 0.69008553 0.66399765 0.6618786 0.72147596
0.11011011 0.7217597 0.69626695 0.6948327 0.6604438 0.7045638 0.7212105 0.6967738 0.6602999 0.6949241 0.7081772 0.72003067 0.6893924 0.73648816 0.67569065 0.68989664 0.72282004 0.6754633 0.7062317 0.73337555 0.6894923 0.7071266 0.7321387 0.6946487 0.7048404 0.66142887 0.7175957 0.70335174 0.6962298 0.72431767 0.73698485 0.67044044 0.73645484 0.6890901 0.71670884 0.732267 0.68978316 0.7336215 0.6892767 0.66108507 0.72519326 0.6639606 0.6896839 0.6929831 0.6943269 0.7191823 0.73347205 0.6899253 0.66365755 0.6614775 0.7215214
0.11111111 0.7218799 0.69617826 0.6947094 0.66007185 0.70461607 0.7212934 0.6967297 0.6599237 0.6948538 0.7081934 0.7201279 0.68921965 0.7366107 0.6754545 0.6896789 0.72286874 0.6752095 0.7062694 0.7335632 0.6892967 0.7071394 0.73232186 0.6945509 0.7048372 0.66104555 0.7176459 0.7034029 0.69614685 0.7244375 0.7371304 0.6702002 0.73660344 0.6889295 0.7168273 0.73242044 0.68959445 0.73379105 0.68912077 0.66067857 0.72524965 0.66362166 0.6895086 0.6928643 0.69422626 0.7192627 0.7336118 0.68976593 0.6633192 0.66107833 0.7215668
0.11211211 0.7219987 0.696091 0.69458807 0.6597018 0.70466727 0.72137576 0.6966858 0.6595496 0.6947847 0.7082095 0.720224 0.6890483 0.736733 0.67521983 0.6894637 0.7229173 0.6749577 0.7063062 0.7337489 0.68910336 0.7071521 0.7325035 0.6944542 0.7048341 0.6606637 0.7176958 0.70345306 0.69606507 0.7245561 0.7372749 0.6699615 0.73675084 0.6887699 0.71694416 0.73257303 0.6894077 0.7339593 0.6889657 0.6602746 0.7253059 0.6632847 0.689335 0.6927475 0.69412696 0.71934235 0.73375106 0.6896074 0.6629827 0.6606812 0.7216121
0.11311311 0.7221164 0.6960052 0.69446844 0.6593338 0.7047177 0.7214576 0.69664216 0.6591778 0.69471663 0.7082254 0.7203192 0.68887836 0.7368548 0.6749865 0.6892509 0.72296596 0.67470765 0.7063426 0.7339325 0.6889123 0.70716476 0.73268336 0.69435894 0.7048313 0.6602837 0.7177455 0.7035024 0.69598454 0.72467345 0.7374186 0.6697244 0.73689723 0.68861127 0.7170596 0.7327248 0.6892231 0.7341262 0.6888115 0.65987337 0.72536206 0.66294956 0.689163 0.6926327 0.69402903 0.7194213 0.7338897 0.68944967 0.6626481 0.6602859 0.7216576
0.11411411 0.7222328 0.69592094 0.6943506 0.65896785 0.7047672 0.7215388 0.6965987 0.6588081 0.6946497 0.7082412 0.72041345 0.68871 0.7369765 0.6747547 0.6890406 0.72301435 0.67445964 0.70637834 0.73411435 0.68872327 0.7071773 0.7328619 0.6942649 0.7048286 0.6599053 0.7177951 0.70355093 0.6959053 0.72478944 0.73756146 0.66948885 0.7370428 0.6884539 0.7171736 0.732876 0.68904066 0.73429203 0.68865806 0.6594747 0.7254179 0.66261625 0.68899274 0.69251966 0.69393253 0.7194996 0.73402786 0.68929285 0.6623155 0.6598927 0.72170305
0.11511511 0.7223481 0.6958381 0.6942345 0.65860397 0.7048159 0.7216195 0.6965556 0.6584406 0.6945839 0.70825696 0.72050667 0.688543 0.73709774 0.6745242 0.6888329 0.7230629 0.6742135 0.7064136 0.7342944 0.6885365 0.7071898 0.7330389 0.69417197 0.70482624 0.65952873 0.7178445 0.70359856 0.69582725 0.72490436 0.73770356 0.6692548 0.7371873 0.6882975 0.717286 0.7330267 0.68886036 0.7344564 0.6885055 0.65907866 0.72547364 0.6622849 0.68882424 0.6924086 0.69383734 0.7195772 0.73416567 0.68913686 0.6619848 0.65950143 0.7217485
0.116116114 0.7224622 0.69575655 0.69412005 0.6582421 0.70486385 0.7216997 0.6965128 0.6580754 0.69451916 0.7082726 0.720599 0.6883775 0.7372188 0.6742952 0.6886275 0.72311133 0.67396915 0.70644844 0.7344727 0.6883518 0.7072022 0.7332146 0.69408035 0.704824 0.65915394 0.7178937 0.7036455 0.6957504 0.725018 0.73784494 0.6690223 0.7373312 0.6881422 0.71739715 0.7331767 0.6886821 0.73461986 0.6883538 0.6586854 0.7255291 0.6619554 0.6886574 0.6922993 0.6937434 0.71965414 0.734303 0.6889817 0.66165596 0.6591125 0.721794
0.117117114 0.72257507 0.69567645 0.6940073 0.65788245 0.704911 0.7217793 0.6964702 0.6577125 0.69445544 0.7082882 0.7206904 0.68821347 0.7373396 0.6740676 0.6884246 0.72315973 0.67372674 0.70648277 0.7346495 0.68816924 0.7072146 0.733389 0.69398975 0.704822 0.6587812 0.7179428 0.7036917 0.6956747 0.72513056 0.7379856 0.6687913 0.73747426 0.687988 0.7175068 0.73332626 0.68850577 0.7347823 0.688203 0.6582948 0.7255844 0.6616277 0.6884923 0.6921919 0.6936508 0.7197304 0.73444 0.68882763 0.66132903 0.6587258 0.7218394
0.118118115 0.7226868 0.69559765 0.6938961 0.65752506 0.7049573 0.7218585 0.6964279 0.65735185 0.69439274 0.70830363 0.72078073 0.68805087 0.7374603 0.67384154 0.6882241 0.723208 0.6734861 0.7065167 0.7348247 0.6879889 0.7072269 0.73356223 0.69390047 0.70482016 0.6584103 0.7179917 0.70373714 0.69560015 0.72524196 0.7381257 0.66856194 0.73761666 0.687835 0.7176151 0.7334753 0.68833166 0.73494375 0.68805313 0.657907 0.72563934 0.661302 0.68832886 0.6920862 0.6935594 0.719806 0.7345767 0.68867433 0.6610042 0.6583412 0.72188497
0.11911912 0.7227974 0.69552016 0.6937866 0.6571697 0.70500296 0.72193706 0.6963858 0.6569936 0.69433105 0.70831895 0.72087026 0.6878897 0.7375809 0.6736168 0.688026 0.7232563 0.67324746 0.70655 0.73499846 0.6878104 0.7072391 0.73373437 0.69381225 0.70481855 0.6580415 0.71804047 0.7037818 0.69552666 0.72535217 0.73826516 0.66833395 0.7377583 0.687683 0.71772206 0.73362404 0.68815947 0.73510414 0.6879042 0.657522 0.72569424 0.6609781 0.68816715 0.6919822 0.6934692 0.71988094 0.7347132 0.68852204 0.6606811 0.657959 0.72193044
0.12012012 0.7229068 0.69544387 0.6936787 0.6568166 0.7050477 0.7220152 0.696344 0.65663767 0.6942704 0.7083343 0.7209588 0.68772995 0.7377012 0.6733935 0.6878303 0.7233046 0.6730104 0.7065829 0.73517084 0.6876341 0.70725125 0.73390543 0.6937251 0.7048172 0.65767455 0.7180891 0.7038257 0.69545424 0.72546124 0.7384041 0.6681075 0.73789936 0.68753207 0.7178277 0.73377234 0.68798935 0.73526376 0.68775606 0.65713984 0.72574884 0.66065615 0.688007 0.69187987 0.69338036 0.71995527 0.7348494 0.6883707 0.6603599 0.6575792 0.72197604
0.12112112 0.7230152 0.6953689 0.69357234 0.6564657 0.7050917 0.72209275 0.6963024 0.65628403 0.6942106 0.7083495 0.72104657 0.6875717 0.73782146 0.67317164 0.68763703 0.72335285 0.67277527 0.7066153 0.73534197 0.6874599 0.70726335 0.7340754 0.6936392 0.7048158 0.6573099 0.7181376 0.70386875 0.69538283 0.7255691 0.7385424 0.66788274 0.73803973 0.6873823 0.717932 0.7339203 0.68782115 0.73542255 0.6876089 0.65676045 0.72580343 0.660336 0.68784857 0.69177926 0.6932926 0.72002894 0.7349853 0.68822026 0.66004074 0.6572016 0.72202176
0.122122124 0.7231225 0.69529504 0.69346744 0.65611714 0.70513487 0.7221699 0.69626105 0.6559328 0.6941517 0.7083645 0.72113335 0.6874148 0.7379415 0.67295116 0.6874462 0.7234012 0.6725418 0.70664716 0.7355117 0.6872877 0.70727545 0.73424447 0.6935543 0.7048147 0.65694714 0.71818584 0.70391107 0.69531256 0.725676 0.73868024 0.66765946 0.73817956 0.6872336 0.7180349 0.73406786 0.687655 0.73558056 0.6874627 0.65638393 0.72585785 0.6600177 0.68769175 0.69168013 0.6932061 0.72010195 0.735121 0.6880707 0.6597235 0.6568265 0.7220676
0.123123124 0.72322863 0.6952223 0.693364 0.6557708 0.7051775 0.72224647 0.69622004 0.655584 0.69409376 0.7083796 0.7212194 0.68725926 0.73806155 0.672732 0.68725777 0.72344965 0.67231023 0.70667875 0.73568034 0.68711746 0.70728743 0.73441255 0.6934705 0.70481366 0.65658677 0.71823406 0.7039527 0.69524336 0.7257817 0.73881763 0.6674378 0.7383189 0.68708605 0.7181366 0.7342152 0.68749076 0.7357378 0.6873174 0.65601027 0.7259121 0.6597016 0.68753666 0.6915828 0.69312054 0.7201744 0.7352566 0.6879221 0.65940833 0.65645385 0.72211367
0.124124125 0.7233337 0.6951508 0.69326204 0.65542674 0.7052192 0.72232246 0.69617915 0.65523756 0.69403666 0.7083946 0.72130436 0.6871052 0.7381815 0.6725142 0.68707174 0.7234982 0.6720804 0.7067097 0.73584783 0.68694925 0.70729935 0.7345797 0.6933876 0.7048128 0.6562284 0.718282 0.7039937 0.69517505 0.72588634 0.7389546 0.66721773 0.7384578 0.6869395 0.71823704 0.73436224 0.68732834 0.7358943 0.6871729 0.6556395 0.72596645 0.65938735 0.6873831 0.69148684 0.6930362 0.7202462 0.7353921 0.68777466 0.65909517 0.6560837 0.72215986
0.12512513 0.72343767 0.6950804 0.6931615 0.65508485 0.7052603 0.7223982 0.69613844 0.65489346 0.69398034 0.70840937 0.7213886 0.6869525 0.7383014 0.67229784 0.68688804 0.7235469 0.67185247 0.7067403 0.7360142 0.6867831 0.70731115 0.7347461 0.6933058 0.70481205 0.6558724 0.71832985 0.70403373 0.6951076 0.7259898 0.73909104 0.6669994 0.7385961 0.6867941 0.71833616 0.734509 0.687168 0.73605025 0.6870294 0.6552716 0.7260207 0.65907514 0.68723106 0.69139266 0.692953 0.7203175 0.7355274 0.6876279 0.65878403 0.65571606 0.72220623
0.12612613 0.72354066 0.695011 0.69306237 0.6547454 0.70530057 0.7224735 0.696098 0.6545518 0.69392496 0.70842415 0.7214719 0.6868011 0.7384213 0.67208284 0.68670684 0.7235958 0.67162627 0.7067705 0.73617953 0.68661904 0.70732296 0.73491156 0.693225 0.7048114 0.65551865 0.7183775 0.7040731 0.6950412 0.7260923 0.73922724 0.66678256 0.73873407 0.68664974 0.7184341 0.7346555 0.6870095 0.73620534 0.6868869 0.6549065 0.7260749 0.6587651 0.68708074 0.6912999 0.69287074 0.72038805 0.7356625 0.6874822 0.65847486 0.655351 0.7222529
0.12712713 0.7236425 0.6949428 0.69296455 0.6544083 0.70534015 0.72254837 0.6960578 0.6542126 0.6938702 0.70843875 0.7215544 0.68665123 0.7385411 0.6718693 0.6865279 0.72364485 0.671402 0.70680016 0.73634386 0.6864569 0.70733464 0.7350764 0.69314516 0.70481086 0.6551671 0.71842504 0.7041117 0.6949757 0.7261936 0.73936296 0.66656744 0.73887146 0.68650645 0.7185308 0.7348019 0.68685293 0.73636 0.6867452 0.6545444 0.7261292 0.65845704 0.68693197 0.6912088 0.69278955 0.72045803 0.73579764 0.6873375 0.6581679 0.6549884 0.7222998
0.12812813 0.7237434 0.6948756 0.69286823 0.6540734 0.70537895 0.722623 0.69601774 0.65387577 0.6938163 0.7084533 0.721636 0.6865025 0.73866105 0.67165697 0.6863515 0.7236941 0.6711795 0.70682937 0.7365072 0.6862969 0.70734626 0.73524046 0.69306624 0.7048105 0.6548179 0.71847236 0.7041497 0.69491106 0.72629386 0.7394983 0.666354 0.73900855 0.6863643 0.71862614 0.7349479 0.6866982 0.73651415 0.6866045 0.6541852 0.7261834 0.6581512 0.68678474 0.6911192 0.69270945 0.7205274 0.7359327 0.68719375 0.65786314 0.6546285 0.722347
0.12912913 0.7238433 0.69480944 0.69277304 0.65374094 0.70541716 0.7226973 0.6959778 0.6535413 0.6937632 0.70846784 0.7217168 0.6863553 0.7387808 0.6714462 0.68617725 0.7237436 0.6709589 0.70685816 0.73666966 0.68613887 0.70735776 0.7354038 0.6929883 0.70481014 0.65447104 0.7185196 0.7041869 0.6948472 0.72639316 0.73963344 0.6661422 0.73914516 0.68622315 0.71872044 0.73509383 0.6865454 0.73666763 0.6864647 0.65382874 0.7262377 0.65784746 0.6866391 0.6910312 0.6926303 0.72059625 0.73606753 0.6870509 0.6575604 0.6542711 0.7223946
0.13013013 0.7239423 0.69474447 0.6926793 0.65341085 0.70545465 0.7227714 0.6959381 0.6532093 0.6937109 0.70848215 0.7217969 0.6862093 0.73890066 0.6712369 0.6860055 0.72379345 0.6707401 0.70688665 0.7368311 0.68598294 0.70736927 0.7355664 0.69291115 0.7048099 0.6541265 0.7185668 0.7042235 0.6947844 0.72649145 0.7397681 0.6659321 0.7392815 0.6860831 0.71881354 0.7352396 0.6863946 0.73682064 0.6863258 0.6534754 0.72629213 0.65754586 0.68649477 0.6909447 0.69255203 0.72066444 0.7362025 0.68690896 0.6572599 0.6539164 0.7224423
0.13113113 0.72404027 0.69468033 0.6925869 0.65308315 0.7054914 0.7228453 0.69589865 0.65287983 0.69365937 0.70849645 0.7218759 0.68606466 0.73902035 0.671029 0.685836 0.7238434 0.6705233 0.70691454 0.7369919 0.685829 0.7073806 0.7357284 0.692835 0.70480984 0.6537844 0.71861386 0.70425934 0.69472253 0.7265888 0.7399025 0.66572356 0.7394174 0.6859441 0.7189054 0.73538524 0.68624556 0.7369731 0.6861878 0.6531248 0.7263467 0.6572466 0.6863523 0.6908597 0.6924747 0.7207321 0.7363373 0.68676794 0.6569615 0.65356433 0.7224905
0.13213213 0.72413754 0.6946174 0.6924957 0.65275764 0.7055275 0.7229189 0.6958592 0.6525527 0.6936086 0.7085105 0.72195435 0.68592143 0.7391402 0.6708226 0.6856688 0.72389364 0.67030835 0.706942 0.73715186 0.6856771 0.70739186 0.73588973 0.69275963 0.7048099 0.6534446 0.71866095 0.70429444 0.6946614 0.7266853 0.74003655 0.6655168 0.7395531 0.68580604 0.71899605 0.7355306 0.6860986 0.73712504 0.6860508 0.6527771 0.7264012 0.65694934 0.68621135 0.6907761 0.6923984 0.7207992 0.73647195 0.68662786 0.65666544 0.6532149 0.72253895
0.13313313 0.72423404 0.6945555 0.69240594 0.65243447 0.70556295 0.7229924 0.6958199 0.6522279 0.6935587 0.7085246 0.7220319 0.6857796 0.7392601 0.6706177 0.6855039 0.7239443 0.6700953 0.70696914 0.7373109 0.6855273 0.70740306 0.7360505 0.69268507 0.70481026 0.65310717 0.718708 0.7043289 0.6946012 0.72678083 0.7401703 0.6653117 0.73968834 0.68566906 0.7190857 0.7356759 0.6859534 0.73727655 0.6859145 0.6524323 0.726456 0.6566544 0.686072 0.69069403 0.69232297 0.7208658 0.7366067 0.68648887 0.6563716 0.65286803 0.7225879
0.13413413 0.7243297 0.6944946 0.6923175 0.6521137 0.70559764 0.72306585 0.6957808 0.65190566 0.6935095 0.70853853 0.7221086 0.6856391 0.73937976 0.6704143 0.68534124 0.7239952 0.6698841 0.70699584 0.7374693 0.68537945 0.70741415 0.73621064 0.69261134 0.70481074 0.6527721 0.71875507 0.70436263 0.6945418 0.7268757 0.74030375 0.66510826 0.7398232 0.68553305 0.7191742 0.73582095 0.6858101 0.7374276 0.68577915 0.65209043 0.7265109 0.6563617 0.68593425 0.6906134 0.69224864 0.7209319 0.73674136 0.6863507 0.65608 0.6525239 0.7226371
0.13513513 0.7244247 0.6944347 0.69223034 0.6517953 0.70563173 0.7231391 0.6957418 0.65158576 0.6934611 0.7085524 0.72218466 0.68549997 0.7394996 0.6702125 0.68518096 0.72404635 0.66967475 0.7070222 0.73762697 0.6852336 0.7074251 0.7363703 0.69253856 0.70481145 0.6524396 0.7188022 0.7043958 0.69448334 0.7269697 0.74043703 0.6649065 0.7399579 0.6853982 0.7192617 0.73596597 0.6856687 0.7375782 0.6856448 0.6517515 0.72656584 0.6560713 0.685798 0.69053435 0.69217527 0.72099763 0.736876 0.68621355 0.65579057 0.6521824 0.72268677
0.13613613 0.724519 0.69437575 0.6921444 0.6514793 0.7056651 0.72321224 0.6957029 0.65126824 0.6934135 0.7085661 0.72226 0.6853622 0.7396195 0.67001224 0.6850227 0.7240981 0.66946733 0.70704806 0.7377838 0.6850897 0.7074361 0.73652935 0.6924666 0.70481247 0.6521094 0.7188495 0.70442826 0.6944257 0.72706306 0.74056995 0.66470635 0.7400923 0.68526447 0.7193482 0.7361108 0.68552935 0.7377284 0.6855114 0.65141535 0.7266211 0.6557831 0.68566346 0.69045657 0.6921027 0.72106296 0.7370106 0.6860775 0.6555036 0.65184367 0.72273684
0.13713713 0.7246127 0.69431794 0.69205976 0.65116566 0.7056979 0.7232853 0.6956641 0.6509533 0.69336665 0.7085798 0.72233474 0.68522596 0.7397393 0.66981345 0.6848668 0.72414994 0.6692618 0.70707345 0.73794013 0.68494797 0.70744705 0.7366879 0.69239557 0.7048137 0.6517817 0.71889675 0.70446 0.6943691 0.7271557 0.7407026 0.664508 0.74022627 0.6851318 0.7194338 0.7362555 0.68539166 0.7378782 0.6853789 0.65108204 0.7266765 0.6554973 0.68553054 0.6903802 0.69203115 0.72112787 0.73714525 0.6859425 0.65521866 0.6515075 0.72278726
0.13813815 0.7247058 0.694261 0.6919763 0.6508542 0.7057302 0.7233584 0.6956255 0.6506405 0.6933205 0.7085933 0.7224089 0.685091 0.7398591 0.66961634 0.6847131 0.7242023 0.66905814 0.7070986 0.73809576 0.68480814 0.707458 0.73684585 0.69232523 0.70481527 0.65145636 0.7189442 0.7044915 0.69431317 0.72724766 0.7408351 0.66431123 0.74036 0.6850002 0.71951854 0.7364 0.685256 0.73802763 0.6852474 0.6507516 0.72673213 0.65521365 0.68539923 0.6903052 0.6919605 0.7211925 0.7372797 0.6858085 0.65493613 0.65117407 0.72283816
0.13913915 0.7247983 0.69420505 0.6918942 0.6505451 0.7057619 0.72343147 0.69558704 0.6503302 0.6932752 0.7086067 0.7224824 0.6849575 0.73997897 0.6694207 0.68456155 0.7242549 0.6688564 0.7071233 0.7382507 0.68467027 0.70746887 0.7370033 0.69225585 0.70481706 0.6511335 0.71899176 0.7045224 0.69425815 0.727339 0.74096715 0.66411614 0.74049354 0.68486965 0.71960235 0.7365445 0.68512213 0.7381766 0.68511695 0.6504241 0.7267879 0.6549324 0.68526953 0.6902316 0.69189084 0.72125673 0.73741424 0.68567556 0.65465593 0.6508433 0.7228894
0.14014015 0.72489035 0.6941501 0.6918133 0.6502385 0.7057931 0.72350454 0.6955488 0.65002227 0.6932306 0.7086203 0.7225554 0.6848255 0.7400987 0.6692267 0.6844122 0.724308 0.66865647 0.7071478 0.73840505 0.6845343 0.70747983 0.7371604 0.6921873 0.7048192 0.65081304 0.71903944 0.70455265 0.694204 0.7274297 0.741099 0.6639227 0.7406268 0.6847403 0.71968544 0.73668873 0.6849901 0.73832524 0.68498755 0.65009934 0.72684395 0.6546533 0.68514144 0.6901594 0.69182205 0.72132075 0.73754877 0.6855438 0.65437794 0.6505153 0.72294116
0.14114115 0.7249818 0.69409615 0.69173354 0.64993405 0.7058238 0.7235775 0.6955106 0.6497167 0.6931868 0.70863384 0.7226278 0.68469477 0.7402186 0.66903424 0.68426484 0.7243613 0.66845834 0.7071719 0.73855877 0.6844003 0.7074909 0.7373169 0.69211954 0.70482165 0.65049505 0.71908736 0.70458263 0.6941507 0.7275198 0.7412307 0.663731 0.7407597 0.6846121 0.7197677 0.736833 0.68485993 0.7384734 0.68485904 0.6497774 0.72690016 0.6543766 0.68501496 0.6900885 0.6917543 0.7213846 0.7376832 0.68541306 0.6541022 0.6501898 0.72299343
0.14214215 0.72507274 0.69404304 0.69165516 0.649632 0.7058541 0.72365063 0.69547266 0.64941347 0.6931437 0.70864743 0.72269994 0.6845654 0.7403384 0.6688434 0.6841197 0.7244152 0.6682622 0.7071958 0.73871195 0.68426824 0.70750207 0.7374729 0.6920527 0.7048244 0.6501795 0.7191354 0.70461214 0.6940981 0.72760946 0.74136204 0.66354084 0.7408924 0.6844849 0.7198493 0.7369771 0.6847316 0.7386213 0.6847316 0.6494583 0.7269566 0.6541022 0.6848901 0.6900189 0.6916874 0.7214481 0.73781765 0.6852835 0.6538289 0.6498672 0.72304606
0.14314315 0.7251633 0.6939908 0.6915778 0.64933217 0.705884 0.72372365 0.6954349 0.6491126 0.6931013 0.70866096 0.72277147 0.6844375 0.74045813 0.6686541 0.68397653 0.7244694 0.6680678 0.7072195 0.7388645 0.68413806 0.7075133 0.73762846 0.6919867 0.70482755 0.64986646 0.7191837 0.7046413 0.6940466 0.7276985 0.7414932 0.6633524 0.74102485 0.68435895 0.71993023 0.73712087 0.68460506 0.73876894 0.68460536 0.6491419 0.72701335 0.6538301 0.6847668 0.6899506 0.6916214 0.7215115 0.737952 0.68515503 0.65355784 0.6495471 0.72309923
0.14414415 0.7252534 0.69393957 0.6915017 0.64903474 0.70591354 0.72379684 0.6953975 0.6488141 0.69305974 0.70867467 0.7228427 0.68431115 0.74057794 0.6684664 0.68383557 0.724524 0.6678753 0.70724297 0.73901653 0.6840099 0.70752466 0.7377837 0.69192153 0.70483106 0.6495557 0.7192322 0.7046701 0.6939957 0.7277871 0.7416241 0.66316557 0.74115705 0.68423414 0.72001046 0.7372647 0.6844803 0.7389161 0.6844801 0.6488284 0.72707033 0.6535603 0.6846452 0.68988353 0.69155633 0.7215748 0.73808634 0.6850277 0.6532891 0.64922965 0.72315276
0.14514515 0.7253431 0.69388926 0.6914267 0.6487396 0.70594275 0.72387016 0.6953602 0.6485178 0.6930188 0.7086885 0.7229134 0.6841861 0.74069774 0.6682801 0.68369657 0.724579 0.6676845 0.7072663 0.73916805 0.6838835 0.70753616 0.7379383 0.69185716 0.7048349 0.64924747 0.7192809 0.70469856 0.69394565 0.7278752 0.74175465 0.66298026 0.74128896 0.68411046 0.72009003 0.7374084 0.6843573 0.7390629 0.68435574 0.6485176 0.72712755 0.6532928 0.6845251 0.6898178 0.69149214 0.7216378 0.73822063 0.6849016 0.6530226 0.64891493 0.72320676
0.14614615 0.7254324 0.6938398 0.69135284 0.6484467 0.7059716 0.7239434 0.6953231 0.64822394 0.6929786 0.70870245 0.72298384 0.68406236 0.7408174 0.66809565 0.68355966 0.72463447 0.66749567 0.7072896 0.739319 0.683759 0.70754784 0.73809266 0.6917937 0.7048391 0.64894164 0.71932995 0.7047268 0.69389653 0.7279629 0.7418851 0.6627967 0.7414207 0.68398803 0.7201692 0.73755187 0.68423617 0.7392094 0.6842326 0.64820945 0.727185 0.65302765 0.6844065 0.6897532 0.6914289 0.7217008 0.738355 0.68477666 0.6527584 0.6486028 0.72326124
0.14714715 0.7255214 0.69379115 0.6912801 0.64815605 0.7060002 0.7240168 0.6952864 0.6479324 0.6929391 0.7087164 0.723054 0.68394005 0.7409371 0.66791266 0.68342465 0.7246903 0.66730857 0.7073126 0.7394695 0.6836363 0.7075597 0.7382465 0.6917309 0.7048439 0.6486383 0.71937925 0.70475477 0.69384813 0.7280501 0.74201524 0.66261464 0.741552 0.68386674 0.7202477 0.7376953 0.68411666 0.7393556 0.6841106 0.64790416 0.7272428 0.6527647 0.6842897 0.6896898 0.6913665 0.7217635 0.7384891 0.6846527 0.6524965 0.64829344 0.72331625
0.14814815 0.72561 0.6937434 0.69120854 0.64786756 0.7060286 0.7240904 0.6952498 0.64764297 0.69290024 0.70873064 0.7231238 0.68381923 0.7410568 0.66773117 0.6832916 0.7247467 0.6671232 0.70733565 0.7396195 0.6835154 0.7075717 0.73839986 0.6916691 0.7048489 0.6483374 0.7194288 0.7047825 0.69380045 0.7281369 0.74214506 0.6624343 0.74168324 0.68374646 0.7203257 0.7378384 0.68399906 0.7395014 0.6839896 0.6476015 0.72730076 0.6525042 0.68417424 0.68962765 0.691305 0.7218263 0.73862326 0.6845301 0.65223694 0.6479867 0.72337174
0.14914915 0.7256983 0.69369656 0.6911381 0.6475816 0.70605665 0.724164 0.6952136 0.64735603 0.69286215 0.70874494 0.7231933 0.68369967 0.74117637 0.6675513 0.6831605 0.7248033 0.6669396 0.7073586 0.7397688 0.68339646 0.707584 0.73855287 0.69160795 0.7048545 0.64803886 0.7194786 0.70481 0.69375366 0.72822344 0.74227476 0.6622554 0.7418142 0.6836275 0.7204033 0.73798156 0.683883 0.7396469 0.6838697 0.6473016 0.7273592 0.6522459 0.68406034 0.6895666 0.69124436 0.721889 0.7387574 0.6844086 0.6519796 0.6476826 0.7234276
0.15015015 0.7257863 0.69365054 0.69106865 0.6472976 0.7060846 0.7242378 0.6951777 0.64707124 0.6928247 0.7087595 0.72326255 0.6835816 0.74129605 0.66737294 0.68303144 0.72486055 0.66675776 0.7073815 0.7399178 0.68327916 0.70759654 0.73870546 0.69154775 0.70486045 0.64774275 0.7195288 0.7048374 0.6937077 0.72830945 0.7424041 0.6620782 0.7419448 0.68350965 0.7204804 0.7381244 0.68376875 0.73979217 0.68375087 0.6470044 0.7274177 0.65198994 0.6839481 0.68950677 0.6911845 0.72195166 0.7388914 0.68428826 0.6517246 0.6473811 0.72348404
0.15115115 0.72587407 0.6936053 0.69100034 0.64701605 0.7061124 0.7243117 0.6951419 0.6467887 0.6927879 0.7087742 0.7233316 0.68346477 0.7414155 0.6671963 0.6829041 0.72491807 0.6665777 0.70740443 0.7400663 0.68316364 0.7076093 0.73885757 0.6914884 0.7048669 0.647449 0.7195791 0.70486456 0.6936624 0.7283952 0.7425332 0.66190255 0.7420752 0.6833929 0.7205571 0.73826724 0.68365604 0.73993695 0.68363327 0.6467099 0.7274767 0.65173614 0.6838373 0.68944806 0.69112563 0.7220143 0.73902535 0.6841692 0.65147173 0.6470822 0.72354084
0.15215215 0.72596157 0.69356084 0.69093305 0.6467366 0.70614004 0.7243858 0.69510657 0.6465085 0.6927517 0.7087892 0.7234005 0.6833494 0.7415349 0.6670209 0.6827787 0.72497594 0.66639936 0.70742726 0.7402144 0.68305004 0.70762235 0.7390095 0.69142973 0.7048737 0.6471578 0.7196298 0.7048916 0.6936178 0.7284807 0.74266213 0.6617283 0.74220544 0.6832774 0.7206333 0.7384099 0.6835451 0.74008155 0.68351674 0.6464182 0.7275359 0.6514847 0.68372816 0.6893904 0.6910676 0.72207695 0.73915935 0.68405116 0.65122133 0.6467862 0.723598
0.15315315 0.7260489 0.6935172 0.69086695 0.64645946 0.7061675 0.7244598 0.69507134 0.64623046 0.69271624 0.7088044 0.7234691 0.68323547 0.7416543 0.6668472 0.6826552 0.72503436 0.6662227 0.70745015 0.740362 0.682938 0.70763564 0.7391609 0.69137186 0.7048811 0.64686894 0.7196808 0.7049186 0.6935741 0.72856593 0.7427907 0.6615558 0.74233544 0.68316305 0.7207093 0.7385523 0.68343586 0.7402258 0.6834012 0.646129 0.7275954 0.6512356 0.6836204 0.6893339 0.6910103 0.7221396 0.7392931 0.68393445 0.6509731 0.6464926 0.7236557
0.15415415 0.72613585 0.6934744 0.69080174 0.6461843 0.706195 0.72453403 0.69503653 0.6459546 0.6926813 0.70882 0.7235375 0.6831227 0.7417736 0.66667503 0.6825334 0.72509307 0.66604775 0.7074732 0.7405091 0.6828277 0.70764923 0.73931193 0.69131476 0.70488894 0.6465825 0.71973205 0.70494556 0.6935311 0.7286508 0.7429191 0.6613847 0.74246514 0.68304986 0.72078484 0.73869455 0.68332815 0.74036974 0.68328685 0.64584255 0.7276552 0.6509887 0.6835141 0.6892784 0.69095385 0.7222023 0.7394269 0.6838188 0.65072715 0.6462017 0.72371376
0.15515515 0.72622263 0.69343233 0.6907376 0.64591163 0.70622236 0.72460836 0.69500196 0.6456811 0.692647 0.7088357 0.7236059 0.6830113 0.7418929 0.66650426 0.68241346 0.72515213 0.6658745 0.7074963 0.7406558 0.6827191 0.7076633 0.7394625 0.69125843 0.7048973 0.64629847 0.71978354 0.7049724 0.69348884 0.7287353 0.7430471 0.6612152 0.7425946 0.6829378 0.7208601 0.73883677 0.6832221 0.7405133 0.68317354 0.64555883 0.72771525 0.6507441 0.68340933 0.689224 0.6908982 0.72226495 0.7395606 0.68370444 0.65048337 0.6459136 0.72377217
0.15615615 0.7263092 0.6933911 0.6906744 0.64564097 0.7062497 0.7246828 0.6949677 0.6454097 0.69261336 0.7088518 0.72367406 0.68290126 0.742012 0.66633517 0.6822953 0.7252116 0.6657028 0.7075194 0.7408021 0.6826122 0.7076775 0.7396128 0.6912029 0.7049061 0.64601696 0.71983534 0.7049992 0.6934473 0.7288196 0.7431749 0.6610472 0.7427237 0.6828269 0.720935 0.73897874 0.6831176 0.7406567 0.6830615 0.64527774 0.7277757 0.6505017 0.6833061 0.6891707 0.6908434 0.7223277 0.7396941 0.68359125 0.65024185 0.645628 0.7238311
0.15715715 0.7263956 0.69335043 0.6906124 0.6453725 0.706277 0.7247572 0.6949338 0.6451405 0.69258034 0.70886827 0.7237421 0.68279254 0.742131 0.6661673 0.682179 0.72527134 0.66553295 0.7075427 0.74094796 0.6825069 0.7076922 0.7397626 0.69114816 0.70491546 0.64573777 0.7198874 0.7050261 0.69340646 0.7289038 0.7433026 0.66088057 0.74285275 0.68271714 0.7210096 0.7391205 0.68301463 0.74079967 0.68295044 0.64499927 0.7278364 0.65026164 0.68320423 0.68911827 0.69078934 0.7223905 0.73982763 0.68347925 0.65000266 0.6453451 0.72389024
0.15815815 0.7264817 0.69331074 0.6905512 0.6451063 0.7063043 0.7248318 0.6949001 0.64487356 0.6925478 0.70888484 0.72380996 0.6826852 0.74224997 0.6660011 0.6820643 0.7253314 0.6653645 0.70756614 0.74109346 0.6824034 0.70770705 0.7399121 0.69109416 0.7049253 0.6454611 0.71993965 0.7050529 0.6933663 0.7289877 0.7434299 0.6607156 0.7429814 0.6826085 0.72108394 0.73926216 0.6829133 0.74094236 0.68284047 0.6447235 0.7278973 0.6500238 0.6831038 0.6890669 0.6907361 0.7224531 0.7399611 0.6833684 0.6497656 0.64506483 0.7239498
0.15915915 0.7265676 0.69327164 0.690491 0.64484227 0.70633173 0.7249064 0.69486684 0.64460874 0.69251597 0.7089018 0.72387785 0.6825791 0.7423689 0.66583633 0.6819513 0.72539186 0.6651978 0.7075897 0.7412385 0.6823013 0.7077224 0.7400612 0.69104093 0.70493567 0.6451867 0.71999216 0.7050798 0.69332683 0.7290714 0.7435569 0.66055197 0.7431099 0.6825011 0.72115797 0.7394036 0.6828134 0.7410848 0.6827317 0.6444503 0.72795844 0.6497882 0.6830048 0.6890165 0.69068366 0.7225158 0.7400944 0.6832587 0.64953077 0.64478725 0.72400963
0.16016015 0.7266532 0.69323325 0.6904317 0.6445804 0.706359 0.72498107 0.69483376 0.6443461 0.6924847 0.70891917 0.7239454 0.68247443 0.74248767 0.665673 0.6818401 0.72545254 0.6650326 0.70761335 0.74138314 0.68220085 0.70773816 0.74021006 0.69098836 0.7049465 0.64491487 0.720045 0.7051068 0.69328815 0.7291548 0.7436837 0.6603898 0.7432381 0.6823948 0.7212316 0.73954487 0.68271494 0.74122685 0.682624 0.6441798 0.7280199 0.6495548 0.68290716 0.68896717 0.690632 0.72257864 0.74022764 0.68315023 0.64929825 0.64451224 0.72406995
0.16116115 0.7267387 0.6931955 0.6903735 0.6443207 0.7063865 0.72505575 0.6948011 0.64408576 0.6924539 0.7089368 0.7240129 0.6823709 0.7426064 0.66551113 0.6817304 0.7255136 0.6648691 0.70763725 0.7415274 0.68210196 0.70775414 0.7403585 0.6909367 0.7049578 0.6446456 0.72009784 0.7051338 0.6932502 0.72923803 0.7438103 0.6602291 0.74336606 0.6822896 0.721305 0.7396859 0.682618 0.7413687 0.68251735 0.64391196 0.72808146 0.6493236 0.6828108 0.6889187 0.6905811 0.7226414 0.74036086 0.683043 0.6490678 0.6442399 0.72413045
0.16216215 0.7268239 0.6931586 0.69031614 0.64406323 0.706414 0.72513056 0.6947688 0.64382756 0.6924238 0.70895463 0.7240802 0.68226874 0.74272496 0.6653507 0.6816224 0.72557485 0.66470706 0.7076613 0.7416713 0.68200445 0.7077706 0.74050653 0.6908856 0.7049695 0.6443785 0.720151 0.7051608 0.69321275 0.72932094 0.7439365 0.6600698 0.7434938 0.68218565 0.7213781 0.7398268 0.6825224 0.7415103 0.68241185 0.64364666 0.7281432 0.64909464 0.6827158 0.6888712 0.6905309 0.7227042 0.7404938 0.68293685 0.64883965 0.64397013 0.72419125
0.16316317 0.7269088 0.6931223 0.69025975 0.64380795 0.70644146 0.7252053 0.69473684 0.64357156 0.69239414 0.7089729 0.7241475 0.68216777 0.7428435 0.6651916 0.681516 0.7256363 0.6645466 0.7076854 0.74181485 0.6819086 0.70778733 0.7406543 0.69083524 0.7049818 0.64411396 0.7202045 0.70518786 0.693176 0.7294036 0.74406254 0.65991205 0.74362123 0.6820828 0.72145087 0.7399676 0.68242824 0.74165154 0.6823074 0.6433841 0.7282053 0.6488678 0.6826222 0.68882453 0.6904814 0.72276694 0.7406267 0.6828319 0.6486136 0.6437031 0.72425234
0.16416417 0.7269935 0.69308674 0.69020426 0.64355475 0.70646906 0.7252801 0.6947051 0.6433177 0.69236505 0.7089914 0.7242147 0.682068 0.7429618 0.665034 0.6814112 0.7256981 0.6643876 0.7077097 0.741958 0.6818141 0.7078043 0.74080163 0.69078565 0.7049945 0.6438518 0.720258 0.70521504 0.6931401 0.7294861 0.7441882 0.65975565 0.7437485 0.68198097 0.7215235 0.7401081 0.6823355 0.74179256 0.6822042 0.64312416 0.7282675 0.6486432 0.68252975 0.68877876 0.6904328 0.7228297 0.74075955 0.68272805 0.6483897 0.64343864 0.72431374
0.16516517 0.7270779 0.6930517 0.69014955 0.6433039 0.7064967 0.7253549 0.6946739 0.64306617 0.69233656 0.7090102 0.7242816 0.6819695 0.74308014 0.66487783 0.6813079 0.7257601 0.6642302 0.70773417 0.74210083 0.6817211 0.70782167 0.74094874 0.69073683 0.7050076 0.6435922 0.72031176 0.70524216 0.6931046 0.7295683 0.7443137 0.6596006 0.7438756 0.68188024 0.72159564 0.7402483 0.68224406 0.7419333 0.68210196 0.64286673 0.72832984 0.6484208 0.68243855 0.688734 0.69038475 0.7228924 0.7408923 0.6826254 0.64816797 0.6431769 0.72437537
0.16616617 0.72716206 0.6930174 0.6900958 0.6430551 0.70652425 0.7254298 0.69464296 0.6428168 0.69230855 0.70902926 0.72434837 0.68187225 0.7431983 0.664723 0.68120617 0.72582227 0.6640743 0.7077588 0.7422433 0.6816294 0.7078394 0.7410955 0.6906886 0.70502126 0.643335 0.7203656 0.70526946 0.69306993 0.72965026 0.744439 0.65944695 0.7440024 0.68178076 0.7216676 0.7403884 0.682154 0.74207366 0.6820009 0.6426119 0.72839236 0.6482006 0.6823487 0.68868995 0.69033754 0.7229551 0.7410248 0.6825239 0.64794844 0.6429177 0.7244371
0.16716717 0.7272459 0.69298375 0.690043 0.6428085 0.70655197 0.7255044 0.6946123 0.64256954 0.69228107 0.7090486 0.724415 0.6817762 0.7433163 0.66456944 0.68110585 0.7258847 0.6639198 0.7077835 0.74238545 0.68153924 0.7078574 0.7412418 0.6906411 0.70503515 0.6430802 0.72041965 0.70529675 0.69303596 0.729732 0.74456394 0.6592946 0.74412894 0.6816824 0.7217392 0.74052817 0.6820651 0.74221385 0.68190074 0.6423598 0.728455 0.6479825 0.6822601 0.6886469 0.6902909 0.72301775 0.7411571 0.6824234 0.64773107 0.6426611 0.7244992
0.16816817 0.7273295 0.6929507 0.689991 0.6425642 0.7065796 0.72557914 0.6945822 0.6423246 0.69225407 0.7090682 0.7244815 0.6816813 0.7434343 0.6644174 0.681007 0.72594714 0.6637668 0.7078083 0.74252737 0.68145037 0.7078756 0.74138784 0.6905943 0.7050496 0.6428278 0.72047377 0.70532405 0.6930026 0.72981334 0.74468875 0.6591438 0.7442553 0.681585 0.7218106 0.7406676 0.6819775 0.7423537 0.6818018 0.6421102 0.7285177 0.6477666 0.68217266 0.6886046 0.69024503 0.72308034 0.74128944 0.6823242 0.64751583 0.64240724 0.72456145
0.16916917 0.7274128 0.6929183 0.6899398 0.64232206 0.7066074 0.7256538 0.6945523 0.64208186 0.69222754 0.7090881 0.7245478 0.6815876 0.74355215 0.6642665 0.6809097 0.7260099 0.6636153 0.70783335 0.7426688 0.68136287 0.7078942 0.7415334 0.69054824 0.70506436 0.64257795 0.72052807 0.7053515 0.6929698 0.7298945 0.7448132 0.65899426 0.7443814 0.6814887 0.7218816 0.74080694 0.6818913 0.7424932 0.6817039 0.6418633 0.72858065 0.64755285 0.68208635 0.68856317 0.6902 0.723143 0.7414214 0.68222606 0.64730275 0.6421559 0.72462386
0.17017017 0.7274958 0.6928866 0.6898895 0.6420821 0.7066352 0.7257284 0.694523 0.64184123 0.6922017 0.70910823 0.724614 0.681495 0.74366987 0.6641171 0.6808137 0.72607267 0.6634652 0.70785844 0.7428099 0.6812767 0.7079131 0.7416786 0.69050276 0.70507956 0.64233047 0.72058237 0.70537895 0.69293773 0.72997534 0.74493754 0.6588461 0.74450725 0.6813935 0.7219523 0.7409457 0.6818062 0.7426325 0.68160707 0.64161897 0.7286435 0.64734125 0.68200123 0.6885226 0.6901555 0.72320545 0.7415531 0.6821289 0.64709187 0.64190733 0.7246864
0.17117117 0.7275784 0.6928555 0.68983996 0.64184433 0.706663 0.72580296 0.69449395 0.641603 0.69217616 0.7091286 0.7246799 0.6814036 0.74378747 0.66396904 0.68071914 0.7261356 0.6633165 0.7078837 0.7429507 0.6811917 0.70793223 0.7418233 0.690458 0.70509505 0.64208555 0.72063696 0.7054063 0.6929063 0.73005587 0.7450615 0.65869915 0.7446331 0.6812993 0.72202265 0.74108434 0.68172246 0.7427713 0.6815113 0.6413771 0.7287066 0.64713186 0.68191725 0.68848276 0.6901116 0.7232679 0.74168473 0.6820329 0.646883 0.6416613 0.72474915
0.17217217 0.7276609 0.69282496 0.6897914 0.64160883 0.7066908 0.7258774 0.6944653 0.64136684 0.69215125 0.7091491 0.7247457 0.6813133 0.7439049 0.6638222 0.680626 0.72619873 0.6631692 0.70790905 0.74309105 0.68110806 0.70795166 0.7419678 0.69041395 0.705111 0.641843 0.72069144 0.70543385 0.6928756 0.73013604 0.74518526 0.65855366 0.7447585 0.6812062 0.72209287 0.7412226 0.68163973 0.7429099 0.6814165 0.64113796 0.7287697 0.6469247 0.6818344 0.68844366 0.6900685 0.72333026 0.74181604 0.681938 0.6466764 0.6414179 0.72481203
0.17317317 0.7277429 0.69279504 0.6897435 0.6413754 0.7067187 0.7259517 0.6944371 0.6411329 0.69212675 0.7091699 0.72481126 0.68122417 0.7440222 0.6636766 0.680534 0.7262619 0.66302323 0.7079345 0.7432311 0.68102574 0.7079713 0.7421117 0.69037056 0.70512724 0.641603 0.72074604 0.7054614 0.69284546 0.7302159 0.74530876 0.6584094 0.74488366 0.6811142 0.72216254 0.7413604 0.68155825 0.7430481 0.6813228 0.6409015 0.72883284 0.64671963 0.68175274 0.6884054 0.69002604 0.72339255 0.7419472 0.6818441 0.646472 0.6411772 0.7248749
0.17417417 0.7278247 0.6927658 0.68969655 0.6411444 0.7067466 0.7260259 0.6944092 0.6409012 0.69210273 0.70919096 0.7248766 0.681136 0.7441392 0.66353244 0.68044347 0.72632515 0.66287875 0.70796 0.7433708 0.68094444 0.7079911 0.74225515 0.69032776 0.70514387 0.6413653 0.72080076 0.7054889 0.6928159 0.73029554 0.74543196 0.6582664 0.7450086 0.6810231 0.7222321 0.741498 0.68147784 0.7431859 0.68123 0.6406675 0.7288959 0.6465167 0.6816721 0.68836784 0.6899842 0.7234546 0.7420779 0.6817512 0.6462697 0.64093894 0.7249379
0.17517518 0.72790605 0.69273716 0.6896503 0.6409155 0.7067745 0.72609997 0.69438165 0.6406718 0.6920792 0.7092122 0.72494185 0.681049 0.7442561 0.6633895 0.68035424 0.72638834 0.6627355 0.7079857 0.74350995 0.6808645 0.7080113 0.74239814 0.6902857 0.7051608 0.6411302 0.72085536 0.7055164 0.6927869 0.7303747 0.7455549 0.6581248 0.7451333 0.6809331 0.72230124 0.7416351 0.6813987 0.7433233 0.6811383 0.6404361 0.7289591 0.6463161 0.68159246 0.6883312 0.6899431 0.7235167 0.7422084 0.6816594 0.6460695 0.6407035 0.72500104
0.17617618 0.72798705 0.6927089 0.68960476 0.6406889 0.70680237 0.7261739 0.6943544 0.6404446 0.6920562 0.7092335 0.7250067 0.68096304 0.7443728 0.6632478 0.68026626 0.7264517 0.66259366 0.7080113 0.74364877 0.6807857 0.70803165 0.7425408 0.6902442 0.705178 0.6408976 0.72091013 0.705544 0.69275844 0.7304536 0.74567753 0.65798444 0.7452577 0.68084407 0.72237 0.74177194 0.68132055 0.7434603 0.68104756 0.6402074 0.7290222 0.64611757 0.68151397 0.6882951 0.68990266 0.7235786 0.7423385 0.6815686 0.6458716 0.64047074 0.7250643
0.17717718 0.72806776 0.6926813 0.68956006 0.64046454 0.70683026 0.7262476 0.69432753 0.6402196 0.69203347 0.70925516 0.72507143 0.6808781 0.74448913 0.6631074 0.68017954 0.72651505 0.6624532 0.70803726 0.74378717 0.68070817 0.7080523 0.7426828 0.6902033 0.70519555 0.6406675 0.7209648 0.7055716 0.6927306 0.73053217 0.7457999 0.6578454 0.74538165 0.680756 0.72243863 0.74190825 0.68124366 0.7435969 0.6809578 0.6399812 0.7290853 0.64592123 0.6814365 0.68825984 0.6898627 0.72364044 0.7424684 0.6814789 0.6456757 0.64024043 0.72512746
0.17817818 0.7281481 0.69265425 0.68951607 0.6402424 0.7068582 0.72632116 0.6943009 0.63999695 0.69201124 0.7092769 0.7251358 0.68079424 0.74460524 0.6629682 0.68009406 0.7265784 0.66231394 0.7080631 0.74392515 0.68063164 0.70807296 0.74282444 0.69016296 0.7052134 0.6404397 0.7210195 0.7055991 0.69270325 0.73061025 0.74592185 0.6577076 0.7455054 0.680669 0.7225067 0.7420442 0.6811677 0.74373317 0.6808691 0.63975763 0.72914827 0.64572704 0.6813602 0.68822515 0.6898234 0.7237021 0.74259794 0.6813901 0.6454821 0.64001286 0.7251907
0.17917918 0.728228 0.6926276 0.6894727 0.6400225 0.7068861 0.72639453 0.69427454 0.63977647 0.6919894 0.70929885 0.72520006 0.6807115 0.74472123 0.6628303 0.6800098 0.7266418 0.66217613 0.708089 0.74406266 0.68055636 0.708094 0.7429656 0.6901232 0.7052315 0.6402145 0.72107416 0.7056267 0.69267637 0.73068804 0.7460435 0.6575711 0.74562883 0.68058294 0.7225746 0.74217963 0.6810929 0.7438688 0.6807813 0.6395366 0.72921133 0.64553505 0.6812847 0.6881912 0.6897847 0.72376347 0.74272716 0.6813024 0.64529055 0.6397879 0.7252539
0.18018018 0.7283076 0.69260144 0.68943 0.6398049 0.7069141 0.7264678 0.6942485 0.63955826 0.69196796 0.7093209 0.725264 0.6806296 0.74483687 0.6626935 0.6799267 0.7267051 0.6620395 0.708115 0.74419975 0.68048215 0.7081151 0.74310625 0.69008404 0.70524985 0.6399918 0.72112894 0.7056543 0.69264996 0.7307654 0.74616474 0.6574358 0.7457519 0.68049777 0.72264206 0.7423147 0.681019 0.7440042 0.68069446 0.6393183 0.7292743 0.64534503 0.6812102 0.6881578 0.68974644 0.72382474 0.7428559 0.6812156 0.64510113 0.6395656 0.7253171
0.18118118 0.7283867 0.6925758 0.68938786 0.63958955 0.70694184 0.7265407 0.69422275 0.6393424 0.69194674 0.709343 0.72532773 0.6805488 0.74495226 0.66255814 0.67984486 0.7267684 0.6619043 0.708141 0.7443364 0.6804091 0.7081365 0.7432463 0.6900452 0.7052685 0.63977164 0.7211835 0.7056818 0.692624 0.7308424 0.7462857 0.6573017 0.7458746 0.6804137 0.7227091 0.7424493 0.6809463 0.744139 0.6806085 0.6391026 0.7293371 0.6451572 0.68113685 0.688125 0.68970877 0.7238859 0.7429844 0.68112975 0.6449138 0.63934594 0.7253803
0.18218218 0.72846544 0.6925505 0.68934643 0.6393765 0.7069698 0.72661346 0.69419724 0.6391288 0.691926 0.70936537 0.72539103 0.680469 0.7450673 0.6624238 0.6797641 0.7268316 0.6617703 0.7081671 0.7444726 0.6803371 0.7081579 0.7433859 0.6900069 0.70528734 0.6395539 0.721238 0.70570934 0.69259846 0.73091894 0.74640614 0.657169 0.74599695 0.6803304 0.72277594 0.7425834 0.68087447 0.7442733 0.68052363 0.63888943 0.7293999 0.6449715 0.6810645 0.68809277 0.6896716 0.7239468 0.74311244 0.68104494 0.64472854 0.639129 0.72544354
0.18318318 0.72854376 0.6925257 0.68930554 0.6391659 0.7069977 0.726686 0.6941719 0.6389175 0.6919055 0.7093878 0.72545415 0.6803901 0.74518204 0.6622907 0.6796846 0.72689474 0.66163754 0.7081932 0.7446083 0.6802661 0.7081795 0.74352497 0.6899692 0.70530635 0.63933873 0.7212925 0.7057369 0.6925733 0.7309951 0.74652636 0.6570374 0.7461189 0.680248 0.72284234 0.7427171 0.6808038 0.74440724 0.68043953 0.63867885 0.7294625 0.6447878 0.68099296 0.6880611 0.6896349 0.7240076 0.7432401 0.6809611 0.64454544 0.6389146 0.7255066
0.18418418 0.7286218 0.6925013 0.6892653 0.63895744 0.70702547 0.7267583 0.69414675 0.63870853 0.6918853 0.7094103 0.725517 0.68031216 0.7452964 0.6621588 0.6796061 0.72695786 0.66150594 0.70821935 0.7447435 0.68019617 0.7082013 0.74366355 0.68993175 0.7053256 0.63912606 0.72134686 0.70576435 0.69254863 0.7310709 0.746646 0.656907 0.7462404 0.6801667 0.7229084 0.7428503 0.6807339 0.7445406 0.6803564 0.6384709 0.729525 0.64460623 0.68092227 0.68802994 0.6895986 0.72406805 0.7433673 0.68087816 0.64436436 0.63870287 0.72556967
0.18518518 0.7286992 0.6924771 0.68922544 0.6387512 0.7070532 0.7268303 0.6941219 0.6385019 0.69186544 0.70943296 0.7255795 0.6802352 0.74541044 0.662028 0.6795288 0.72702074 0.66137564 0.70824546 0.74487823 0.6801272 0.7082232 0.7438015 0.68989486 0.70534515 0.63891584 0.7214012 0.70579183 0.6925243 0.73114616 0.74676526 0.65677786 0.7463615 0.680086 0.72297406 0.7429829 0.680665 0.7446736 0.68027407 0.63826567 0.72958744 0.6444267 0.6808527 0.6879992 0.68956286 0.7241283 0.74349415 0.68079597 0.6441853 0.6384936 0.72563255
0.18618618 0.72877634 0.6924534 0.6891862 0.63854736 0.7070809 0.726902 0.6940973 0.63829756 0.69184566 0.7094556 0.72564167 0.6801591 0.7455241 0.6618983 0.67945254 0.7270836 0.6612465 0.70827156 0.7450125 0.6800592 0.70824516 0.743939 0.68985826 0.7053648 0.6387082 0.72145534 0.7058192 0.6925003 0.73122096 0.7468841 0.6566497 0.74648225 0.6800062 0.7230394 0.74311507 0.68059707 0.74480593 0.6801925 0.6380629 0.72964954 0.6442492 0.6807838 0.68796897 0.68952745 0.72418845 0.7436205 0.6807148 0.6440083 0.63828707 0.7256955
0.18718718 0.7288529 0.69243 0.68914735 0.63834596 0.7071086 0.7269735 0.6940728 0.63809556 0.6918262 0.70947844 0.7257035 0.6800837 0.74563736 0.66176975 0.6793772 0.7271464 0.66111845 0.7082977 0.7451462 0.6799921 0.7082673 0.7440759 0.6898221 0.70538473 0.63850296 0.72150946 0.70584667 0.6924767 0.73129535 0.7470026 0.65652287 0.74660254 0.6799272 0.72310424 0.74324673 0.68052995 0.7449379 0.68011177 0.6378627 0.7297116 0.6440736 0.68071586 0.6879393 0.68949246 0.7242482 0.74374646 0.6806343 0.6438332 0.638083 0.7257582
0.1881882 0.72892916 0.69240695 0.689109 0.6381468 0.70713615 0.72704464 0.69404835 0.63789594 0.69180703 0.7095012 0.7257651 0.6800092 0.74575037 0.6616422 0.679303 0.72720903 0.66099155 0.70832384 0.74527943 0.67992586 0.7082894 0.74421215 0.6897862 0.70540476 0.63830006 0.7215634 0.70587385 0.6924534 0.7313693 0.7471205 0.656397 0.74672234 0.6798489 0.72316885 0.7433779 0.68046373 0.74506927 0.6800318 0.6376651 0.7297735 0.64390016 0.68064857 0.68790984 0.6894578 0.7243077 0.7438719 0.6805546 0.6436603 0.6378815 0.7258207
0.1891892 0.72900486 0.6923841 0.6890712 0.6379501 0.70716363 0.7271155 0.69402415 0.63769865 0.69178814 0.70952415 0.72582626 0.67993546 0.74586284 0.6615158 0.6792297 0.72727144 0.6608658 0.7083498 0.7454121 0.6798605 0.7083117 0.74434805 0.6897508 0.70542496 0.6380998 0.7216172 0.70590115 0.6924303 0.7314427 0.747238 0.65627235 0.74684167 0.6797714 0.72323287 0.7435085 0.6803982 0.7452001 0.6799525 0.63747 0.7298351 0.6437287 0.6805823 0.68788093 0.68942356 0.72436696 0.7439969 0.68047583 0.64348924 0.63768256 0.7258831
0.1901902 0.72908014 0.6923616 0.68903387 0.63775563 0.7071912 0.7271861 0.69400007 0.63750374 0.69176936 0.70954704 0.7258871 0.67986256 0.7459751 0.66139024 0.67915714 0.7273337 0.6607411 0.70837593 0.74554443 0.67979586 0.70833397 0.74448323 0.68971556 0.70544535 0.6379018 0.7216708 0.70592827 0.6924076 0.73151565 0.7473549 0.65614873 0.74696064 0.67969465 0.72329664 0.74363863 0.6803335 0.74533045 0.679874 0.63727736 0.7298964 0.64355916 0.6805165 0.6878524 0.6893896 0.724426 0.7441215 0.68039775 0.64332014 0.6374861 0.72594553
0.1911912 0.72915494 0.69233936 0.6889968 0.63756347 0.7072186 0.72725636 0.6939761 0.6373111 0.6917507 0.70956993 0.7259475 0.6797904 0.7460867 0.6612658 0.67908573 0.7273958 0.66061753 0.708402 0.7456761 0.67973214 0.7083564 0.7446178 0.68968076 0.70546585 0.63770634 0.7217244 0.7059554 0.69238514 0.7315881 0.7474715 0.6560262 0.747079 0.67961836 0.72336006 0.7437682 0.6802696 0.7454603 0.67979604 0.63708735 0.72995764 0.6433915 0.6804514 0.68782425 0.68935597 0.7244847 0.74424565 0.68032026 0.6431531 0.63729215 0.7260077
0.1921922 0.7292293 0.6923174 0.68896013 0.6373737 0.7072458 0.72732615 0.69395226 0.63712084 0.6917323 0.7095929 0.72600764 0.67971885 0.74619806 0.6611423 0.67901504 0.7274577 0.6604949 0.7084279 0.74580723 0.67966914 0.7083788 0.744752 0.68964607 0.7054864 0.6375132 0.7217777 0.7059824 0.6923629 0.7316601 0.7475875 0.6559046 0.74719703 0.67954284 0.72342294 0.7438973 0.6802063 0.74558955 0.6797189 0.6368997 0.7300186 0.6432259 0.6803871 0.6877964 0.68932265 0.7245431 0.74436915 0.6802436 0.64298785 0.6371007 0.72606975
0.1931932 0.7293031 0.69229573 0.6889238 0.63718605 0.7072731 0.7273958 0.6939284 0.63693297 0.691714 0.7096159 0.7260673 0.6796479 0.74630886 0.6610198 0.6789453 0.72751945 0.6603734 0.7084539 0.7459378 0.6796068 0.7084013 0.74488544 0.6896118 0.7055072 0.6373226 0.72183084 0.70600945 0.69234097 0.73173153 0.747703 0.65578413 0.74731445 0.6794681 0.7234855 0.74402565 0.6801438 0.74571824 0.6796423 0.63671464 0.7300794 0.64306223 0.6803234 0.687769 0.68928957 0.7246012 0.7444923 0.6801675 0.64282465 0.6369117 0.7261315
0.1941942 0.72937655 0.69227415 0.6888879 0.63700086 0.70730025 0.7274651 0.6939048 0.63674736 0.6916959 0.7096389 0.7261267 0.67957777 0.7464193 0.66089827 0.6788763 0.7275809 0.66025275 0.7084798 0.74606794 0.6795453 0.7084239 0.7450185 0.6895777 0.705528 0.6371342 0.7218838 0.70603627 0.6923193 0.73180246 0.74781793 0.65566456 0.7474314 0.6793938 0.72354764 0.7441536 0.6800819 0.74584645 0.6795663 0.63653207 0.7301398 0.64290047 0.6802603 0.6877417 0.6892568 0.724659 0.74461496 0.6800921 0.6426634 0.6367252 0.7261932
0.1951952 0.7294494 0.6922528 0.6888523 0.6368178 0.70732725 0.72753394 0.6938812 0.6365641 0.6916778 0.7096617 0.7261857 0.67950815 0.74652916 0.6607777 0.678808 0.7276422 0.66013324 0.7085056 0.7461976 0.6794844 0.7084464 0.7451508 0.6895438 0.70554906 0.63694817 0.7219366 0.70606303 0.69229776 0.7318729 0.74793243 0.655546 0.7475478 0.6793201 0.7236093 0.74428105 0.68002063 0.7459741 0.6794909 0.6363519 0.73019993 0.6427406 0.68019783 0.6877148 0.6892243 0.72471654 0.744737 0.68001735 0.64250404 0.6365411 0.7262546
0.1961962 0.7295219 0.69223166 0.688817 0.6366371 0.7073542 0.7276025 0.6938576 0.63638306 0.6916599 0.7096846 0.72624415 0.6794392 0.7466387 0.66065794 0.6787405 0.7277032 0.6600146 0.70853126 0.74632657 0.67942405 0.70846903 0.74528253 0.68951017 0.7055701 0.63676465 0.72198915 0.70608974 0.69227636 0.73194283 0.7480463 0.6554284 0.74766374 0.67924696 0.7236706 0.7444079 0.6799599 0.7461012 0.6794161 0.63617414 0.7302598 0.64258254 0.68013597 0.6876882 0.68919206 0.72477365 0.7448587 0.6799431 0.6423465 0.6363594 0.72631586
0.1971972 0.72959375 0.69221073 0.68878204 0.6364587 0.70738107 0.72767067 0.6938342 0.6362044 0.69164217 0.7097075 0.7263024 0.67937076 0.7467476 0.6605391 0.6786738 0.727764 0.6598969 0.70855695 0.7464551 0.67936444 0.70849156 0.7454138 0.6894766 0.70559114 0.6365833 0.7220414 0.70611644 0.69225514 0.73201215 0.7481599 0.6553118 0.747779 0.6791743 0.7237315 0.74453425 0.6798999 0.74622774 0.6793418 0.6359989 0.7303195 0.6424265 0.68007445 0.6876618 0.68916 0.7248305 0.7449798 0.6798695 0.64219093 0.63618016 0.7263769
0.1981982 0.7296653 0.69219 0.6887473 0.63628244 0.70740783 0.7277385 0.69381064 0.63602793 0.6916244 0.7097304 0.7263601 0.6793029 0.7468562 0.660421 0.6786077 0.7278246 0.65978014 0.7085824 0.746583 0.67930543 0.70851415 0.74554443 0.68944335 0.7056124 0.6364044 0.7220936 0.7061429 0.69223416 0.732081 0.74827266 0.65519613 0.7478939 0.6791023 0.7237919 0.7446599 0.6798402 0.7463536 0.67926806 0.63582605 0.7303787 0.64227223 0.68001366 0.6876357 0.6891281 0.724887 0.7451005 0.6797964 0.64203715 0.6360033 0.7264376
0.1991992 0.7297361 0.6921693 0.6887128 0.6361085 0.7074345 0.727806 0.6937872 0.6358539 0.6916069 0.7097532 0.7264174 0.6792354 0.7469642 0.66030395 0.67854226 0.727885 0.6596644 0.7086079 0.7467104 0.6792469 0.7085366 0.7456746 0.68941027 0.70563376 0.6362278 0.7221455 0.70616925 0.69221336 0.7321493 0.74838495 0.6550813 0.74800825 0.67903066 0.72385204 0.74478513 0.6797812 0.74647903 0.67919475 0.63565564 0.73043776 0.6421199 0.6799533 0.6876098 0.68909645 0.72494316 0.74522054 0.67972386 0.6418853 0.63582885 0.7264982
0.2002002 0.7298066 0.69214886 0.6886785 0.63593686 0.70746094 0.727873 0.6937638 0.63568205 0.69158936 0.7097759 0.7264742 0.6791686 0.74707174 0.6601877 0.6784775 0.7279451 0.65954936 0.7086333 0.7468374 0.67918885 0.7085592 0.745804 0.68937725 0.7056552 0.63605344 0.7221972 0.70619553 0.6921926 0.73221695 0.7484968 0.6549673 0.748122 0.67895955 0.72391164 0.74490976 0.6797226 0.7466039 0.679122 0.6354876 0.73049635 0.6419693 0.6798933 0.68758416 0.6890649 0.72499883 0.7453401 0.67965174 0.6417352 0.63565683 0.72655857
0.2012012 0.7298765 0.6921285 0.6886446 0.6357674 0.70748734 0.72793967 0.6937403 0.6355125 0.69157195 0.70979863 0.72653073 0.6791022 0.7471788 0.66007215 0.67841345 0.7280049 0.6594353 0.7086586 0.74696374 0.6791313 0.7085817 0.74593294 0.68934435 0.70567644 0.6358814 0.72224873 0.70622176 0.692172 0.7322842 0.748608 0.6548543 0.74823517 0.6788888 0.7239709 0.74503386 0.6796646 0.7467282 0.6790495 0.635322 0.7305547 0.64182067 0.6798338 0.6875587 0.6890336 0.72505426 0.7454592 0.67958015 0.6415871 0.63548714 0.72661877
0.2022022 0.7299459 0.6921083 0.6886107 0.63560015 0.70751363 0.72800595 0.693717 0.63534504 0.69155455 0.70982116 0.72658676 0.6790363 0.74728537 0.6599575 0.6783499 0.7280644 0.65932214 0.70868367 0.7470895 0.67907435 0.7086042 0.7460613 0.6893117 0.705698 0.63571167 0.7223 0.7062478 0.69215155 0.7323508 0.7487186 0.6547421 0.74834776 0.6788186 0.7240297 0.7451574 0.679607 0.74685204 0.67897767 0.6351588 0.7306127 0.6416738 0.6797747 0.6875334 0.6890024 0.72510934 0.7455778 0.67950904 0.64144063 0.63531977 0.7266786
0.2032032 0.7300148 0.692088 0.6885771 0.635435 0.70753974 0.7280718 0.6936935 0.63518 0.69153714 0.7098437 0.7266423 0.6789708 0.74739134 0.6598436 0.678287 0.72812366 0.6592097 0.70870864 0.74721473 0.67901784 0.7086266 0.746189 0.6892791 0.7057195 0.6355442 0.72235096 0.7062738 0.69213116 0.73241687 0.7488287 0.65463084 0.7484599 0.67874867 0.7240881 0.7452804 0.67954975 0.7469751 0.6789061 0.6349978 0.7306704 0.6415286 0.6797161 0.68750834 0.68897134 0.72516406 0.7456958 0.6794384 0.641296 0.63515466 0.72673833
0.2042042 0.7300832 0.69206804 0.6885438 0.63527215 0.7075658 0.72813743 0.69367015 0.63501704 0.69151986 0.70986617 0.7266974 0.67890584 0.7474968 0.65973055 0.6782246 0.7281827 0.6590982 0.7087337 0.7473395 0.67896175 0.708649 0.7463162 0.68924654 0.70574105 0.63537884 0.7224017 0.70629966 0.6921108 0.7324823 0.7489382 0.6545204 0.74857134 0.6786792 0.72414595 0.74540275 0.67949307 0.74709773 0.678835 0.6348391 0.7307277 0.6413853 0.6796578 0.6874834 0.6889404 0.72521836 0.7458133 0.6793682 0.6411531 0.6349918 0.7267976
0.2052052 0.73015106 0.69204813 0.68851054 0.6351112 0.70759165 0.72820246 0.69364667 0.63485616 0.6915025 0.70988846 0.72675204 0.6788413 0.7476017 0.6596181 0.6781628 0.7282412 0.65898734 0.7087584 0.7474636 0.6789061 0.70867133 0.7464427 0.68921405 0.7057626 0.6352156 0.72245216 0.7063254 0.69209063 0.7325472 0.74904704 0.65441066 0.7486823 0.6786101 0.7242034 0.7455245 0.67943656 0.7472196 0.6787642 0.63468266 0.73078454 0.6412436 0.6795999 0.68745863 0.68890965 0.7252723 0.74593014 0.6792984 0.64101195 0.63483113 0.72685665
0.2062062 0.7302183 0.6920283 0.6884775 0.6349524 0.70761734 0.72826713 0.6936232 0.63469744 0.6914853 0.70991075 0.72680634 0.6787771 0.74770606 0.65950644 0.67810154 0.7282995 0.6588773 0.7087831 0.7475871 0.67885077 0.7086935 0.74656856 0.6891818 0.70578414 0.6350545 0.72250223 0.706351 0.6920705 0.73261154 0.7491553 0.65430176 0.7487926 0.6785415 0.72426045 0.74564576 0.67938054 0.747341 0.678694 0.63452846 0.73084104 0.6411037 0.6795423 0.68743396 0.688879 0.7253258 0.74604654 0.6792291 0.6408724 0.63467276 0.72691536
0.2072072 0.730285 0.6920085 0.6884447 0.63479567 0.7076429 0.72833127 0.6935997 0.63454074 0.691468 0.7099328 0.72686005 0.6787132 0.74780977 0.65939534 0.6780407 0.7283575 0.65876806 0.7088075 0.74771005 0.67879605 0.70871586 0.74669385 0.6891496 0.7058058 0.6348955 0.7225521 0.70637643 0.69205046 0.73267525 0.7492629 0.65419364 0.74890214 0.67847323 0.72431695 0.7457662 0.6793249 0.7474617 0.67862415 0.6343763 0.7308971 0.64096534 0.6794851 0.6874094 0.6888484 0.7253789 0.74616224 0.67916006 0.64073455 0.6345165 0.72697383
0.2082082 0.7303512 0.6919887 0.68841195 0.63464093 0.7076683 0.728395 0.6935762 0.63438606 0.6914508 0.70995486 0.7269132 0.6786498 0.74791294 0.65928507 0.6779804 0.72841513 0.6586595 0.7088319 0.7478323 0.67874146 0.7087379 0.74681854 0.6891174 0.70582724 0.6347386 0.72260165 0.7064018 0.6920305 0.7327384 0.74937 0.65408623 0.7490111 0.6784052 0.7243731 0.7458861 0.6792697 0.7475817 0.6785545 0.6342263 0.73095286 0.6408286 0.6794281 0.68738496 0.68881786 0.72543156 0.74627733 0.67909145 0.6405983 0.6343621 0.7270319
0.2092092 0.73041683 0.691969 0.6883793 0.63448817 0.70769364 0.7284583 0.69355273 0.6342335 0.69143355 0.70997673 0.726966 0.6785867 0.7480155 0.65917534 0.6779206 0.7284724 0.6585516 0.7088561 0.747954 0.67868733 0.7087599 0.7469424 0.68908536 0.7058488 0.6345837 0.7226509 0.7064269 0.6920105 0.7328009 0.7494763 0.65397966 0.74911946 0.6783376 0.7244287 0.7460053 0.6792147 0.7477011 0.6784853 0.6340785 0.7310082 0.6406934 0.6793715 0.6873607 0.68878746 0.72548383 0.74639183 0.67902327 0.64046365 0.63420993 0.7270897
0.2102102 0.73048186 0.6919494 0.6883469 0.6343373 0.70771873 0.728521 0.69352907 0.63408285 0.69141626 0.7099985 0.72701824 0.678524 0.74811745 0.6590663 0.67786115 0.72852916 0.6584444 0.7088802 0.748075 0.6786335 0.70878184 0.7470656 0.6890533 0.70587033 0.6344307 0.7226997 0.7064519 0.6919906 0.7328628 0.7495821 0.6538737 0.7492272 0.67827034 0.72448385 0.7461239 0.67916 0.7478199 0.67841643 0.63393265 0.73106295 0.6405598 0.67931515 0.6873365 0.68875706 0.7255357 0.7465057 0.67895544 0.64033055 0.63405985 0.7271471
0.2112112 0.7305463 0.6919298 0.6883147 0.6341884 0.70774364 0.72858334 0.6935054 0.6339342 0.691399 0.7100201 0.7270701 0.6784617 0.7482187 0.65895784 0.6778022 0.7285857 0.65833783 0.708904 0.7481954 0.67858005 0.70880365 0.7471883 0.6890213 0.7058917 0.6342797 0.7227483 0.7064767 0.6919707 0.7329241 0.7496871 0.6537685 0.7493343 0.67820334 0.7245385 0.7462418 0.6791055 0.7479379 0.6783479 0.6337888 0.73111737 0.64042765 0.6792591 0.68731236 0.6887269 0.725587 0.74661887 0.67888796 0.64019895 0.63391167 0.7272041
0.2122122 0.7306102 0.69191027 0.6882825 0.6340414 0.70776844 0.7286451 0.6934818 0.63378745 0.69138163 0.71004164 0.72712135 0.6783996 0.7483195 0.65885 0.6777436 0.72864175 0.6582319 0.70892775 0.7483152 0.6785269 0.7088254 0.7473102 0.68898946 0.7059133 0.6341307 0.7227965 0.7065015 0.6919509 0.73298466 0.7497915 0.653664 0.7494407 0.67813677 0.7245927 0.74635905 0.6790515 0.74805534 0.6782797 0.63364697 0.73117137 0.6402972 0.6792033 0.6872883 0.68869674 0.7256379 0.7467315 0.6788208 0.640069 0.63376546 0.7272608
0.21321322 0.7306735 0.69189066 0.6882503 0.63389623 0.707793 0.72870636 0.69345814 0.63364255 0.6913643 0.710063 0.7271721 0.67833793 0.74841946 0.6587427 0.6776855 0.7286974 0.65812665 0.70895135 0.7484342 0.67847395 0.708847 0.7474314 0.6889575 0.70593464 0.6339835 0.7228443 0.7065259 0.6919312 0.7330447 0.74989516 0.65356016 0.74954635 0.6780704 0.7246464 0.74647564 0.6789977 0.748172 0.6782118 0.633507 0.7312248 0.640168 0.6791477 0.6872642 0.6886666 0.7256885 0.74684334 0.6787539 0.6399404 0.6336212 0.7273171
0.21421422 0.73073614 0.69187117 0.6882185 0.633753 0.70781744 0.72876716 0.6934345 0.63349956 0.6913469 0.7100842 0.7272225 0.67827654 0.74851894 0.65863603 0.67762774 0.72875273 0.658022 0.7089748 0.7485527 0.6784213 0.7088685 0.7475519 0.6889258 0.7059559 0.6338382 0.72289175 0.7065503 0.69191134 0.7331041 0.74999815 0.6534569 0.74965143 0.6780045 0.7246996 0.7465914 0.67894405 0.7482881 0.67814434 0.6333691 0.7312779 0.6400404 0.6790924 0.68724024 0.68863654 0.7257385 0.7469547 0.6786875 0.6398132 0.6334788 0.727373
0.21521522 0.7307982 0.6918516 0.6881866 0.63361144 0.7078416 0.72882736 0.69341063 0.63335836 0.6913295 0.71010524 0.72727215 0.6782154 0.7486177 0.6585298 0.67757034 0.72880745 0.65791774 0.70899796 0.74867034 0.6783689 0.70888984 0.7476717 0.688894 0.70597714 0.6336947 0.7229389 0.7065744 0.6918916 0.7331629 0.7501005 0.6533544 0.7497557 0.6779388 0.7247523 0.7467066 0.6788907 0.74840325 0.6780771 0.633233 0.7313304 0.6399141 0.6790372 0.6872163 0.6886065 0.72578806 0.7470652 0.6786213 0.6396875 0.6333382 0.7274284
0.21621622 0.7308596 0.691832 0.6881548 0.63347155 0.7078656 0.7288871 0.69338673 0.6332189 0.69131196 0.71012616 0.7273214 0.6781544 0.74871576 0.65842414 0.6775133 0.7288619 0.6578142 0.70902085 0.7487874 0.67831683 0.708911 0.7477907 0.6888622 0.7059983 0.633553 0.7229855 0.7065984 0.6918718 0.73322105 0.7502022 0.6532524 0.74985933 0.6778734 0.72480446 0.746821 0.6788375 0.7485178 0.6780101 0.63309866 0.7313825 0.6397892 0.67898226 0.6871925 0.6885766 0.7258371 0.7471751 0.6785554 0.6395631 0.6331996 0.7274834
0.21721722 0.7309205 0.6918125 0.68812317 0.6333335 0.70788944 0.7289463 0.6933629 0.6330813 0.6912944 0.7101469 0.72737014 0.678094 0.74881315 0.65831906 0.67745656 0.72891575 0.6577112 0.70904374 0.74890375 0.6782649 0.7089322 0.74790907 0.6888305 0.7060194 0.633413 0.7230319 0.7066222 0.6918521 0.7332785 0.75030303 0.65315115 0.7499622 0.67780817 0.72485614 0.74693465 0.6787846 0.7486317 0.6779435 0.6329663 0.73143417 0.6396658 0.67892754 0.68716854 0.68854666 0.7258858 0.7472843 0.67848986 0.6394402 0.63306266 0.72753805
0.21821822 0.73098075 0.69179296 0.6880915 0.6331973 0.7079131 0.7290049 0.69333893 0.6329454 0.6912767 0.7101675 0.7274183 0.6780337 0.74890983 0.6582144 0.67740023 0.7289692 0.65760875 0.7090664 0.7490194 0.6782133 0.7089531 0.7480266 0.6887989 0.70604026 0.6332749 0.7230777 0.7066457 0.6918323 0.73333526 0.75040317 0.6530504 0.7500644 0.67774326 0.72490734 0.74704754 0.6787319 0.7487447 0.6778772 0.6328356 0.7314851 0.6395436 0.678873 0.68714464 0.6885167 0.7259339 0.7473928 0.6784246 0.6393186 0.6329275 0.72759223
0.21921922 0.7310403 0.6917733 0.68806005 0.6330626 0.70793647 0.729063 0.6933149 0.6328113 0.6912591 0.71018785 0.727466 0.6779736 0.74900585 0.6581102 0.6773441 0.72902226 0.6575068 0.7090888 0.7491344 0.6781618 0.70897394 0.74814343 0.6887672 0.7060611 0.6331385 0.7231232 0.7066691 0.6918125 0.7333915 0.7505026 0.65295035 0.7501658 0.6776787 0.72495806 0.7471599 0.67867935 0.74885714 0.67781097 0.63270664 0.73153573 0.6394227 0.6788186 0.6871208 0.6884868 0.7259815 0.7475005 0.67835957 0.6391983 0.6327941 0.727646
0.22022022 0.73109925 0.69175375 0.6880287 0.63292974 0.70795965 0.7291205 0.6932908 0.6326789 0.6912414 0.71020806 0.72751313 0.67791384 0.74910116 0.65800655 0.67728835 0.7290748 0.65740526 0.7091111 0.7492486 0.67811054 0.7089946 0.74825954 0.6887356 0.7060819 0.6330037 0.72316825 0.70669234 0.69179267 0.733447 0.7506013 0.6528508 0.75026655 0.6776143 0.72500813 0.74727124 0.678627 0.7489688 0.67774516 0.63257945 0.73158574 0.6393032 0.6787642 0.68709695 0.688457 0.7260287 0.7476076 0.6782949 0.6390793 0.63266236 0.72769916
0.22122122 0.7311576 0.69173414 0.6879972 0.63279843 0.7079827 0.72917753 0.69326675 0.6325481 0.69122344 0.7102281 0.7275597 0.67785436 0.7491958 0.6579033 0.67723286 0.7291268 0.65730435 0.7091331 0.7493622 0.6780595 0.7090151 0.74837494 0.6887039 0.70610255 0.63287055 0.72321296 0.70671535 0.6917728 0.733502 0.75069934 0.6527518 0.75036645 0.67755026 0.72505784 0.7473819 0.6785748 0.7490796 0.67767966 0.63245404 0.73163533 0.6391849 0.6787102 0.68707305 0.6884271 0.7260753 0.7477138 0.67823046 0.63896155 0.63253236 0.727752
0.22222222 0.73121536 0.69171447 0.68796605 0.63266873 0.70800555 0.72923386 0.69324255 0.63241893 0.69120556 0.710248 0.72760576 0.67779505 0.74928963 0.65780056 0.67717767 0.72917837 0.65720385 0.70915496 0.7494749 0.6780086 0.7090354 0.7484895 0.6886723 0.7061231 0.63273907 0.72325724 0.7067381 0.69175303 0.73355615 0.7507964 0.6526532 0.7504655 0.6774864 0.7251069 0.74749196 0.67852265 0.74918973 0.67761433 0.6323302 0.73168427 0.6390679 0.67865634 0.6870492 0.6883973 0.7261215 0.74781936 0.67816615 0.6388451 0.63240397 0.72780436
0.22322322 0.7312724 0.69169474 0.6879347 0.6325406 0.7080281 0.7292897 0.69321823 0.6322914 0.69118756 0.71026766 0.7276513 0.6777359 0.74938273 0.65769815 0.6771227 0.7292294 0.65710384 0.70917654 0.749587 0.6779579 0.7090556 0.7486033 0.6886407 0.70614356 0.6326092 0.72330105 0.70676064 0.69173306 0.7336097 0.7508928 0.65255535 0.7505639 0.6774228 0.7251555 0.74760103 0.67847073 0.749299 0.6775493 0.63220793 0.73173285 0.6389521 0.67860246 0.6870253 0.6883675 0.7261671 0.7479242 0.67810225 0.6387298 0.6322772 0.7278562
0.22422422 0.73132885 0.69167495 0.6879035 0.63241404 0.7080505 0.72934496 0.6931939 0.6321655 0.6911694 0.7102871 0.72769636 0.6776771 0.74947524 0.65759635 0.6770681 0.72928 0.65700424 0.709198 0.7496983 0.6779072 0.70907557 0.7487163 0.68860906 0.70616376 0.6324809 0.72334445 0.7067831 0.6917132 0.7336626 0.75098836 0.6524579 0.7506615 0.67735934 0.7252035 0.7477096 0.678419 0.7494076 0.6774845 0.6320873 0.7317807 0.63883746 0.6785488 0.68700135 0.6883377 0.72621226 0.7480283 0.6780386 0.6386157 0.632152 0.72790754
0.22522523 0.7313846 0.6916552 0.6878724 0.632289 0.70807266 0.72939956 0.6931695 0.6320412 0.6911512 0.71030647 0.7277407 0.6776185 0.7495668 0.6574949 0.67701364 0.72933006 0.6569052 0.7092192 0.7498089 0.6778568 0.70909536 0.7488286 0.6885774 0.7061839 0.63235414 0.7233873 0.7068052 0.6916932 0.73371494 0.75108314 0.6523609 0.7507582 0.6772963 0.725251 0.7478171 0.6783674 0.74951535 0.6774199 0.6319684 0.7318281 0.63872397 0.67849517 0.6869774 0.68830776 0.7262567 0.74813163 0.6779751 0.63850284 0.6320284 0.72795844
0.22622623 0.7314398 0.6916354 0.6878413 0.63216555 0.7080946 0.7294537 0.69314504 0.6319184 0.6911329 0.71032554 0.72778463 0.6775601 0.7496577 0.6573939 0.6769595 0.72937965 0.6568064 0.7092401 0.7499187 0.6778065 0.709115 0.74894005 0.6885458 0.7062039 0.632229 0.72342986 0.70682716 0.6916732 0.73376644 0.7511771 0.6522645 0.75085413 0.67723334 0.725298 0.747924 0.6783159 0.7496224 0.67735565 0.63185084 0.73187506 0.63861173 0.6784417 0.6869533 0.68827796 0.7263009 0.74823415 0.6779119 0.6383912 0.63190633 0.72800887
0.22722723 0.7314942 0.6916155 0.68781024 0.6320436 0.7081164 0.7295072 0.69312054 0.6317971 0.6911145 0.71034443 0.7278279 0.67750186 0.74974775 0.6572932 0.67690563 0.7294287 0.6567081 0.7092609 0.75002784 0.67775625 0.70913446 0.7490508 0.6885142 0.70622367 0.63210535 0.7234719 0.7068489 0.6916532 0.73381746 0.7512702 0.6521685 0.75094914 0.6771707 0.7253445 0.74803 0.6782645 0.74972856 0.67729163 0.63173497 0.7319213 0.6385006 0.67838836 0.6869293 0.6882482 0.72634447 0.748336 0.6778489 0.63828063 0.63178575 0.7280588
0.22822823 0.73154813 0.69159555 0.6877793 0.6319231 0.70813787 0.72956 0.69309586 0.6316773 0.691096 0.7103631 0.72787076 0.67744386 0.74983704 0.65719306 0.6768519 0.7294772 0.65661037 0.7092814 0.75013614 0.67770624 0.7091538 0.74916065 0.6884826 0.7062434 0.63198304 0.7235135 0.7068703 0.6916331 0.73386765 0.75136256 0.65207314 0.75104344 0.6771081 0.7253904 0.7481353 0.6782131 0.74983406 0.67722774 0.6316205 0.73196703 0.63839054 0.6783352 0.68690526 0.6882183 0.7263875 0.74843705 0.6777862 0.63817114 0.6316667 0.72810817
0.22922923 0.73160124 0.6915755 0.6877483 0.631804 0.7081591 0.72961235 0.69307125 0.63155913 0.69107735 0.7103815 0.727913 0.6773859 0.7499255 0.6570932 0.67679834 0.7295253 0.656513 0.7093017 0.75024366 0.67765635 0.70917284 0.7492698 0.68845093 0.7062629 0.6318624 0.7235546 0.7068916 0.69161296 0.73391724 0.7514541 0.6519781 0.7511369 0.67704594 0.7254358 0.74823976 0.678162 0.7499386 0.6771641 0.63150764 0.73201233 0.6382816 0.6782819 0.68688107 0.6881885 0.72643006 0.7485372 0.6777236 0.63806283 0.6315491 0.72815704
0.23023023 0.7316538 0.6915554 0.6877174 0.63168633 0.70818007 0.729664 0.69304645 0.6314423 0.6910587 0.7103998 0.72795475 0.67732835 0.75001323 0.65699387 0.6767451 0.7295728 0.6564162 0.7093218 0.7503505 0.67760646 0.70919174 0.7493781 0.6884194 0.70628226 0.6317431 0.7235954 0.7069127 0.6915928 0.73396623 0.7515447 0.65188354 0.75122947 0.67698395 0.7254807 0.74834347 0.6781109 0.75004244 0.6771008 0.6313962 0.7320569 0.6381737 0.67822886 0.68685687 0.68815863 0.7264721 0.7486367 0.6776613 0.63795555 0.63143295 0.7282053
0.23123123 0.7317057 0.6915353 0.68768656 0.6315703 0.7082008 0.7297151 0.6930216 0.6313269 0.69103974 0.71041787 0.7279959 0.67727095 0.75010014 0.6568948 0.676692 0.7296197 0.6563195 0.70934165 0.75045645 0.67755675 0.7092105 0.7494857 0.6883877 0.7063014 0.6316253 0.72363555 0.7069334 0.69157255 0.7340145 0.75163436 0.6517895 0.7513211 0.676922 0.7255249 0.74844635 0.67805994 0.7501453 0.67703754 0.63128614 0.73210096 0.6380669 0.67817587 0.68683255 0.6881288 0.7265135 0.7487354 0.67759925 0.6378494 0.6313183 0.72825325
0.23223223 0.73175704 0.691515 0.6876557 0.6314554 0.7082215 0.7297656 0.69299674 0.63121307 0.69102085 0.7104356 0.7280365 0.6772137 0.75018615 0.65679634 0.67663914 0.7296661 0.6562234 0.7093612 0.7505616 0.6775071 0.70922893 0.7495923 0.68835604 0.7063204 0.6315088 0.72367543 0.706954 0.6915522 0.7340621 0.75172335 0.6516958 0.7514119 0.67686045 0.7255687 0.74854845 0.6780089 0.75024754 0.67697465 0.63117754 0.73214453 0.63796127 0.678123 0.6868082 0.6880989 0.7265545 0.7488333 0.67753726 0.6377443 0.6312049 0.72830045
0.23323323 0.7318076 0.6914947 0.6876249 0.63134205 0.70824176 0.7298155 0.6929717 0.63110054 0.6910018 0.7104533 0.7280765 0.6771566 0.7502714 0.65669805 0.6765865 0.729712 0.65612763 0.7093807 0.750666 0.6774576 0.7092473 0.7496983 0.68832433 0.7063393 0.6313937 0.72371477 0.7069744 0.6915319 0.73410904 0.7518114 0.65160257 0.7515019 0.676799 0.72561204 0.74864984 0.677958 0.75034887 0.67691195 0.6310703 0.73218757 0.63785654 0.67807007 0.68678385 0.688069 0.726595 0.74893034 0.6774757 0.63764024 0.631093 0.72834736
0.23423423 0.73185754 0.6914745 0.68759406 0.63123 0.7082619 0.7298647 0.6929467 0.6309894 0.69098264 0.7104708 0.72811604 0.67709965 0.7503558 0.65660024 0.676534 0.7297574 0.6560323 0.7093998 0.75076956 0.6774082 0.7092654 0.74980336 0.68829274 0.7063579 0.63128006 0.7237535 0.70699453 0.6915115 0.7341554 0.7518985 0.65150976 0.75159097 0.67673784 0.7256547 0.7487502 0.67790735 0.75044924 0.6768495 0.6309645 0.73222995 0.6377529 0.67801726 0.6867595 0.68803906 0.72663486 0.7490266 0.6774142 0.63753724 0.63098246 0.7283936
0.23523523 0.7319068 0.69145405 0.68756324 0.6311193 0.70828176 0.7299134 0.6929215 0.6308796 0.6909633 0.71048796 0.7281549 0.67704296 0.7504393 0.6565028 0.6764817 0.7298022 0.65593743 0.7094187 0.75087225 0.6773588 0.70928323 0.74990755 0.6882611 0.70637643 0.63116765 0.7237919 0.7070144 0.691491 0.7342011 0.7519848 0.65141743 0.75167906 0.67667675 0.72569686 0.74884987 0.6778567 0.7505488 0.67678714 0.6308601 0.7322718 0.6376502 0.6779646 0.68673486 0.68800914 0.72667426 0.7491219 0.6773529 0.6374352 0.6308732 0.72843933
0.23623623 0.7319555 0.69143355 0.6875324 0.6310099 0.70830137 0.7299614 0.6928964 0.63077116 0.69094396 0.710505 0.7281933 0.67698646 0.750522 0.6564057 0.6764295 0.7298464 0.65584284 0.7094375 0.75097406 0.6773095 0.709301 0.75001097 0.6882294 0.7063947 0.63105655 0.7238298 0.707034 0.6914705 0.734246 0.7520701 0.65132546 0.7517663 0.676616 0.7257385 0.7489487 0.677806 0.75064754 0.67672515 0.6307569 0.7323131 0.63754845 0.677912 0.68671024 0.68797916 0.72671306 0.74921656 0.6772918 0.6373341 0.6307652 0.7284845
0.23723723 0.73200357 0.69141304 0.6875018 0.6309019 0.7083208 0.73000884 0.6928711 0.63066417 0.6909244 0.7105217 0.7282312 0.67693007 0.7506039 0.656309 0.6763776 0.7298902 0.65574867 0.70945585 0.7510752 0.6772604 0.70931846 0.7501136 0.6881976 0.7064128 0.63094693 0.7238673 0.70705354 0.69144994 0.7342904 0.7521547 0.651234 0.7518527 0.6765554 0.72577965 0.7490466 0.6777555 0.7507454 0.6766633 0.63065505 0.7323538 0.6374478 0.6778594 0.68668556 0.6879492 0.72675145 0.74931026 0.677231 0.637234 0.6306586 0.7285292
0.23823825 0.7320509 0.69139236 0.68747103 0.6307951 0.7083399 0.7300557 0.6928458 0.63055843 0.69090474 0.71053827 0.72826844 0.67687386 0.75068486 0.6562127 0.6763258 0.72993344 0.65565497 0.7094741 0.7511754 0.67721117 0.7093357 0.7502152 0.6881659 0.70643073 0.63083845 0.72390425 0.70707256 0.69142926 0.73433405 0.7522382 0.65114284 0.75193816 0.676495 0.7258203 0.7491437 0.677705 0.75084245 0.67660165 0.6305545 0.732394 0.63734794 0.67780685 0.6866608 0.68791914 0.72678924 0.7494031 0.6771703 0.6371349 0.63055325 0.7285733
0.23923925 0.7320976 0.6913717 0.6874403 0.6306896 0.7083588 0.7301018 0.6928204 0.63045406 0.690885 0.7105546 0.7283052 0.6768178 0.75076497 0.6561167 0.67627424 0.7299762 0.6555615 0.7094921 0.75127476 0.6771621 0.70935273 0.750316 0.6881342 0.70644844 0.6307312 0.72394085 0.70709157 0.69140863 0.73437715 0.75232095 0.6510522 0.7520226 0.67643476 0.72586036 0.7492399 0.6776546 0.7509384 0.6765402 0.6304554 0.73243356 0.6372492 0.6777544 0.686636 0.68788916 0.72682667 0.74949515 0.67710984 0.63703674 0.63044924 0.7286171
0.24024025 0.7321437 0.6913509 0.68740976 0.63058543 0.7083776 0.7301475 0.6927949 0.6303509 0.69086516 0.7105707 0.7283414 0.676762 0.75084424 0.6560211 0.6762228 0.7300182 0.6554685 0.70950985 0.7513733 0.6771132 0.70936966 0.750416 0.6881024 0.70646596 0.63062537 0.7239769 0.7071102 0.69138783 0.73441947 0.7524027 0.6509619 0.75210625 0.67637485 0.72590005 0.7493353 0.6776043 0.75103366 0.676479 0.6303573 0.73247266 0.6371513 0.6777019 0.68661106 0.6878591 0.7268634 0.7495863 0.6770495 0.63693964 0.63034636 0.7286601
0.24124125 0.7321892 0.6913301 0.687379 0.6304823 0.7083961 0.73019254 0.6927693 0.63024896 0.69084513 0.7105865 0.72837716 0.67670625 0.75092256 0.655926 0.67617154 0.7300597 0.65537596 0.7095274 0.7514709 0.67706424 0.70938635 0.75051504 0.6880707 0.7064833 0.63052064 0.72401243 0.7071287 0.69136703 0.73446125 0.75248355 0.65087205 0.7521889 0.67631507 0.72593904 0.7494298 0.677554 0.751128 0.67641795 0.6302605 0.7325111 0.6370542 0.67764956 0.68658596 0.687829 0.7268996 0.7496766 0.67698956 0.6368432 0.63024473 0.72870266
0.24224225 0.732234 0.69130915 0.6873484 0.63038063 0.7084142 0.7302368 0.6927438 0.63014835 0.690825 0.71060216 0.7284122 0.6766507 0.7510001 0.6558311 0.67612034 0.7301008 0.65528363 0.70954466 0.7515677 0.6770154 0.7094027 0.7506133 0.68803895 0.7065004 0.63041735 0.72404754 0.707147 0.6913461 0.7345023 0.75256354 0.6507825 0.75227064 0.6762554 0.72597766 0.7495235 0.6775037 0.75122136 0.67635727 0.630165 0.732549 0.6369581 0.6775973 0.686561 0.687799 0.7269354 0.74976605 0.6769296 0.63674784 0.63014436 0.7287446
0.24324325 0.7322782 0.69128823 0.6873178 0.6302801 0.7084322 0.7302807 0.692718 0.63004905 0.6908047 0.71061766 0.72844684 0.67659533 0.7510767 0.6557367 0.6760694 0.7301413 0.6551917 0.7095617 0.7516637 0.67696667 0.70941895 0.7507106 0.6880072 0.70651734 0.6303151 0.72408223 0.707165 0.6913252 0.73454285 0.7526425 0.6506935 0.7523515 0.67619604 0.72601557 0.7496163 0.6774537 0.75131387 0.67629665 0.6300707 0.7325864 0.636863 0.677545 0.6865358 0.6877688 0.7269707 0.74985456 0.67687 0.6366534 0.63004524 0.7287861
0.24424425 0.7323218 0.69126713 0.6872872 0.6301807 0.70844996 0.73032385 0.6926924 0.6299509 0.69078445 0.7106328 0.72848094 0.67654014 0.75115246 0.6556425 0.6760186 0.7301813 0.6551002 0.7095785 0.75175875 0.67691797 0.709435 0.75080717 0.6879754 0.70653415 0.630214 0.72411644 0.70718277 0.69130427 0.73458266 0.75272065 0.6506047 0.7524314 0.67613685 0.72605324 0.7497081 0.67740357 0.7514056 0.67623633 0.6299776 0.7326232 0.6367687 0.67749286 0.6865106 0.6877388 0.7270054 0.7499423 0.6768105 0.6365598 0.6299472 0.7288271
0.24524525 0.73236465 0.69124603 0.6872567 0.6300826 0.7084675 0.73036647 0.6926667 0.629854 0.69076395 0.7106478 0.72851455 0.67648506 0.75122726 0.6555488 0.67596805 0.7302207 0.65500915 0.70959514 0.75185287 0.67686933 0.70945084 0.7509028 0.6879436 0.7065507 0.63011426 0.7241502 0.7072003 0.69128317 0.7346219 0.75279784 0.6505164 0.7525103 0.67607784 0.7260902 0.74979925 0.67735344 0.7514962 0.67617613 0.6298858 0.73265946 0.63667524 0.67744076 0.68648523 0.6877086 0.7270397 0.7500292 0.6767512 0.63646716 0.6298504 0.7288676
0.24624625 0.73240703 0.69122475 0.6872262 0.6299856 0.7084847 0.7304085 0.69264084 0.6297583 0.6907434 0.71066254 0.7285475 0.6764302 0.7513012 0.65545547 0.67591745 0.73025954 0.65491843 0.7096115 0.7519462 0.6768207 0.70946634 0.7509974 0.68791187 0.70656705 0.6300156 0.72418344 0.70721763 0.69126207 0.7346605 0.752874 0.65042865 0.7525883 0.6760191 0.72612673 0.7498894 0.67730355 0.751586 0.6761162 0.629795 0.7326951 0.63658273 0.6773886 0.68645984 0.68767846 0.7270733 0.75011504 0.6766922 0.6363753 0.6297548 0.72890747
0.24724725 0.73244876 0.6912035 0.6871957 0.6298898 0.7085018 0.7304499 0.692615 0.6296638 0.6907227 0.71067715 0.72858 0.67637557 0.75137424 0.6553624 0.67586714 0.7302979 0.6548281 0.7096276 0.7520387 0.6767722 0.7094817 0.75109124 0.68788004 0.7065831 0.6299181 0.7242162 0.7072346 0.6912409 0.7346985 0.75294936 0.6503411 0.75266534 0.6759604 0.7261628 0.74997866 0.67725366 0.7516749 0.67605656 0.6297054 0.73273027 0.63649106 0.67733663 0.6864344 0.6876483 0.7271066 0.75020015 0.67663324 0.63628435 0.6296602 0.7289468
0.24824825 0.7324898 0.6911822 0.6871652 0.6297952 0.70851856 0.7304907 0.69258904 0.62957054 0.6907019 0.7106915 0.72861207 0.67632115 0.7514464 0.65526986 0.675817 0.7303358 0.65473807 0.7096434 0.75213015 0.6767238 0.7094969 0.75118417 0.6878483 0.7065991 0.6298217 0.72424865 0.7072514 0.69121975 0.73473585 0.75302374 0.6502539 0.75274146 0.6759021 0.7261983 0.7500671 0.6772037 0.75176287 0.67599714 0.6296171 0.73276484 0.6364002 0.6772846 0.6864089 0.68761814 0.72713923 0.75028425 0.6765746 0.6361944 0.6295668 0.72898567
0.24924925 0.73253036 0.6911608 0.6871348 0.6297016 0.7085352 0.730531 0.6925631 0.62947834 0.69068104 0.7107055 0.72864354 0.67626673 0.7515177 0.6551776 0.67576706 0.73037314 0.6546485 0.7096591 0.7522208 0.6766754 0.7095119 0.7512762 0.6878166 0.70661485 0.6297265 0.7242806 0.7072681 0.69119847 0.73477256 0.7530973 0.65016735 0.7528167 0.67584395 0.72623336 0.7501546 0.67715394 0.75184995 0.6759379 0.6295298 0.73279893 0.6363102 0.67723274 0.68638325 0.687588 0.7271715 0.7503676 0.6765161 0.6361051 0.6294746 0.729024
0.25025025 0.73257023 0.6911393 0.68710434 0.6296092 0.7085515 0.73057055 0.69253707 0.6293874 0.69066006 0.71071947 0.7286745 0.67621255 0.7515881 0.65508574 0.6757172 0.73040986 0.6545593 0.7096746 0.75231063 0.67662704 0.70952666 0.75136733 0.6877848 0.70663035 0.6296325 0.72431207 0.7072845 0.69117725 0.73480874 0.7531698 0.650081 0.7528909 0.675786 0.72626793 0.7502412 0.67710423 0.75193614 0.67587876 0.62944365 0.7328325 0.6362211 0.677181 0.6863575 0.6875578 0.7272032 0.75044996 0.67645776 0.6360167 0.6293833 0.72906184
0.25125125 0.7326095 0.6911179 0.68707407 0.6295179 0.70856774 0.73060966 0.692511 0.6292975 0.69063896 0.7107332 0.72870505 0.67615855 0.7516576 0.6549943 0.67566746 0.7304461 0.6544705 0.70968986 0.75239944 0.67657876 0.7095412 0.7514576 0.6877531 0.7066457 0.6295395 0.72434306 0.70730066 0.69115585 0.73484427 0.75324136 0.6499951 0.75296414 0.6757283 0.7263021 0.750327 0.67705464 0.7520214 0.67582 0.62935853 0.73286545 0.6361327 0.67712915 0.68633175 0.6875276 0.7272345 0.7505315 0.6763998 0.63592917 0.6292933 0.72909915
0.25225225 0.7326484 0.6910962 0.6870438 0.6294276 0.7085836 0.73064816 0.6924849 0.6292088 0.6906178 0.7107467 0.728735 0.6761047 0.7517262 0.65490323 0.67561793 0.73048186 0.65438205 0.7097048 0.7524874 0.67653066 0.70955557 0.751547 0.6877213 0.70666087 0.6294476 0.7243737 0.7073166 0.69113445 0.7348793 0.75331205 0.64990956 0.75303644 0.6756708 0.72633576 0.75041187 0.6770052 0.7521056 0.67576146 0.6292746 0.73289794 0.6360452 0.6770775 0.68630594 0.68749744 0.72726524 0.7506121 0.67634195 0.63584244 0.6292044 0.729136
0.25325325 0.73268634 0.6910746 0.6870134 0.6293385 0.70859927 0.73068607 0.69245887 0.62912107 0.6905965 0.7107599 0.7287644 0.676051 0.751794 0.65481246 0.6755686 0.73051715 0.654294 0.7097196 0.7525746 0.6764826 0.70956963 0.75163543 0.6876895 0.7066759 0.6293568 0.7244038 0.70733225 0.691113 0.73491365 0.7533817 0.6498245 0.7531078 0.67561346 0.7263689 0.7504959 0.67695564 0.752189 0.67570305 0.62919176 0.7329298 0.63595855 0.6770259 0.68627995 0.6874672 0.7272955 0.7506919 0.67628413 0.63575655 0.6291165 0.7291722
0.25425425 0.73272395 0.69105303 0.6869831 0.62925035 0.70861477 0.7307235 0.69243276 0.6290345 0.6905751 0.71077293 0.7287935 0.6759976 0.7518607 0.6547222 0.67551935 0.73055184 0.6542064 0.70973414 0.7526609 0.6764345 0.70958364 0.75172305 0.6876578 0.70669055 0.62926704 0.7244336 0.70734775 0.69109154 0.7349474 0.7534505 0.64973974 0.7531781 0.67555636 0.7264016 0.7505789 0.6769061 0.7522716 0.67564493 0.62911 0.7329613 0.6358727 0.67697436 0.686254 0.68743706 0.7273253 0.7507707 0.6762268 0.63567156 0.62902963 0.72920805
0.25525525 0.7327609 0.6910313 0.6869529 0.6291633 0.70863 0.7307603 0.69240654 0.62894905 0.6905537 0.71078575 0.72882205 0.6759443 0.7519266 0.6546323 0.6754703 0.73058605 0.65411913 0.7097485 0.75274616 0.6763866 0.70959735 0.7518097 0.6876261 0.7067051 0.6291784 0.72446287 0.7073631 0.69107 0.7349806 0.7535184 0.6496554 0.7532476 0.67549956 0.7264338 0.75066113 0.67685676 0.7523531 0.67558706 0.6290293 0.7329922 0.63578755 0.6769228 0.68622804 0.6874069 0.7273547 0.75084865 0.6761695 0.6355873 0.6289438 0.72924334
0.25625625 0.73279727 0.69100946 0.6869227 0.6290773 0.7086451 0.7307965 0.6923803 0.6288646 0.69053215 0.71079844 0.72885007 0.6758913 0.75199157 0.65454274 0.6754214 0.7306198 0.6540324 0.7097625 0.7528306 0.67633873 0.7096109 0.75189555 0.68759453 0.70671946 0.6290908 0.7244917 0.7073781 0.69104844 0.73501325 0.75358534 0.64957166 0.7533161 0.67544293 0.72646564 0.7507424 0.6768075 0.7524338 0.6755294 0.62894964 0.73302245 0.6357033 0.6768714 0.6862019 0.6873767 0.72738355 0.75092566 0.67611253 0.6355038 0.62885916 0.7292781
0.25725725 0.73283315 0.6909877 0.6868926 0.6289923 0.70865995 0.7308322 0.6923542 0.6287812 0.69051045 0.7108108 0.72887766 0.6758384 0.75205576 0.65445364 0.6753728 0.730653 0.653946 0.70977646 0.75291413 0.676291 0.7096243 0.7519804 0.68756276 0.7067337 0.6290041 0.7245202 0.70739305 0.69102675 0.7350454 0.7536513 0.64948815 0.75338376 0.67538655 0.72649693 0.75082284 0.67675847 0.75251347 0.675472 0.6288711 0.73305225 0.6356198 0.6768201 0.68617576 0.6873465 0.727412 0.75100183 0.6760558 0.63542116 0.62877536 0.7293124
0.25825825 0.7328684 0.69096583 0.6868625 0.6289084 0.70867455 0.73086745 0.69232804 0.62869895 0.6904887 0.710823 0.72890484 0.6757858 0.75211895 0.65436494 0.6753242 0.7306857 0.65386 0.7097902 0.7529968 0.6762433 0.7096374 0.7520644 0.68753123 0.70674765 0.62891865 0.7245482 0.7074077 0.69100523 0.73507684 0.75371635 0.6494051 0.75345033 0.6753304 0.72652787 0.7509025 0.67670935 0.7525923 0.67541486 0.6287934 0.7330817 0.63553715 0.6767689 0.68614966 0.6873164 0.72743994 0.7510772 0.67599916 0.63533926 0.62869275 0.7293463
0.25925925 0.7329031 0.69094396 0.6868324 0.62882537 0.708689 0.730902 0.6923018 0.6286177 0.690467 0.71083504 0.7289314 0.6757332 0.7521813 0.6542766 0.6752758 0.7307179 0.6537743 0.70980364 0.7530787 0.6761957 0.70965034 0.75214756 0.6874996 0.7067615 0.628834 0.72457576 0.70742214 0.6909836 0.7351078 0.7537805 0.6493225 0.75351596 0.6752745 0.7265584 0.75098115 0.67666036 0.75267017 0.67535794 0.62871695 0.73311055 0.6354551 0.67671776 0.6861233 0.68728626 0.72746754 0.75115156 0.6759428 0.6352581 0.62861085 0.72937965
0.26026025 0.73293734 0.690922 0.68680245 0.6287434 0.70870316 0.7309361 0.6922755 0.6285375 0.6904452 0.7108469 0.7289576 0.67568094 0.7522427 0.65418875 0.67522764 0.73074967 0.6536892 0.70981693 0.7531596 0.67614824 0.7096631 0.7522298 0.687468 0.706775 0.62875044 0.72460306 0.7074363 0.69096196 0.7351383 0.7538438 0.6492404 0.7535807 0.6752188 0.7265884 0.75105894 0.67661154 0.7527472 0.67530125 0.62864137 0.7331389 0.63537383 0.67666674 0.6860971 0.6872561 0.7274946 0.7512251 0.67588663 0.6351777 0.62853026 0.7294125
0.26126125 0.73297095 0.69089997 0.6867726 0.6286624 0.70871717 0.7309697 0.69224936 0.62845826 0.69042325 0.7108585 0.7289834 0.6756289 0.75230324 0.65410125 0.67517966 0.73078096 0.65360445 0.70983005 0.7532396 0.67610085 0.70967567 0.7523112 0.6874366 0.7067885 0.62866795 0.7246298 0.7074504 0.69094026 0.7351681 0.7539061 0.64915854 0.75364447 0.6751634 0.72661805 0.75113595 0.6765628 0.75282323 0.67524487 0.62856686 0.73316675 0.63529336 0.6766157 0.6860707 0.687226 0.7275211 0.75129765 0.67583084 0.6350981 0.6284505 0.7294448
0.26226225 0.7330041 0.690878 0.6867428 0.62858236 0.708731 0.73100275 0.6922232 0.62838 0.6904012 0.7108699 0.7290087 0.675577 0.7523629 0.6540142 0.6751318 0.7308118 0.65352 0.7098429 0.75331867 0.6760536 0.70968807 0.75239176 0.68740505 0.70680165 0.6285863 0.7246562 0.7074642 0.69091856 0.73519737 0.7539674 0.6490772 0.7537073 0.6751082 0.72664726 0.751212 0.676514 0.75289845 0.6751888 0.62849325 0.7331941 0.6352136 0.67656493 0.68604434 0.687196 0.7275474 0.7513695 0.6757752 0.63501924 0.62837183 0.7294768
0.26326326 0.73303664 0.690856 0.68671286 0.6285034 0.70874465 0.7310353 0.69219697 0.62830275 0.6903792 0.7108811 0.7290336 0.6755253 0.7524216 0.65392756 0.67508423 0.7308421 0.65343624 0.7098557 0.753397 0.6760064 0.7097002 0.7524713 0.6873735 0.7068147 0.62850565 0.7246823 0.7074779 0.6908968 0.7352262 0.75402784 0.64899635 0.7537692 0.6750533 0.726676 0.7512872 0.6764655 0.7529727 0.6751329 0.6284207 0.73322105 0.6351346 0.6765142 0.68601793 0.687166 0.72757316 0.7514404 0.67571974 0.63494104 0.628294 0.7295082
0.26426426 0.7330688 0.6908339 0.68668324 0.62842536 0.70875806 0.7310674 0.69217086 0.6282266 0.6903571 0.7108922 0.729058 0.67547387 0.75247955 0.6538414 0.6750368 0.7308719 0.6533528 0.70986813 0.75347435 0.6759593 0.70971227 0.7525501 0.6873423 0.7068276 0.62842596 0.7247079 0.7074914 0.6908751 0.7352545 0.75408745 0.6489159 0.7538302 0.6749986 0.7267044 0.7513616 0.6764171 0.75304615 0.6750772 0.62834907 0.7332474 0.63505626 0.6764636 0.6859914 0.68713593 0.7275984 0.7515103 0.67566454 0.6348635 0.62821716 0.72953933
0.26526526 0.7331004 0.69081193 0.6866536 0.6283481 0.7087713 0.7310989 0.69214463 0.6281513 0.6903349 0.71090305 0.7290821 0.67542267 0.75253665 0.65375566 0.6749895 0.7309014 0.65326977 0.7098805 0.7535509 0.6759123 0.7097242 0.75262797 0.6873109 0.70684034 0.6283473 0.7247331 0.70750463 0.6908534 0.7352824 0.7541461 0.64883596 0.7538903 0.6749442 0.7267324 0.75143504 0.6763687 0.75311863 0.6750219 0.6282784 0.73327345 0.6349786 0.6764131 0.685965 0.687106 0.72762334 0.7515795 0.67560965 0.63478684 0.6281412 0.7295699
0.26626626 0.7331314 0.6907898 0.68662405 0.628272 0.70878434 0.73113 0.69211847 0.62807703 0.69031274 0.7109138 0.7291056 0.6753716 0.7525928 0.6536703 0.67494255 0.7309303 0.65318716 0.7098925 0.7536266 0.67586553 0.70973575 0.75270504 0.6872797 0.7068529 0.6282694 0.724758 0.70751774 0.6908316 0.7353096 0.75420386 0.64875644 0.7539494 0.6748901 0.72675997 0.7515077 0.67632055 0.7531902 0.6749669 0.62820876 0.73329896 0.6349016 0.67636275 0.68593854 0.68707615 0.727648 0.7516478 0.67555493 0.6347108 0.6280662 0.7296
0.26726726 0.733162 0.69076777 0.68659455 0.62819666 0.7087972 0.73116046 0.69209236 0.6280037 0.6902906 0.71092427 0.7291288 0.67532086 0.75264806 0.65358543 0.67489576 0.7309589 0.65310496 0.7099045 0.7537014 0.67581874 0.7097472 0.7527812 0.68724847 0.70686525 0.6281925 0.7247825 0.7075306 0.6908099 0.7353364 0.75426066 0.6486774 0.7540076 0.6748362 0.7267872 0.75157946 0.6762725 0.75326097 0.674912 0.62813985 0.73332393 0.63482535 0.67631257 0.685912 0.68704623 0.7276721 0.75171524 0.6755005 0.6346353 0.62799215 0.72962976
0.26826826 0.733192 0.69074565 0.68656516 0.6281222 0.7088098 0.73119056 0.6920663 0.62793124 0.69026816 0.7109346 0.72915155 0.6752703 0.7527025 0.6535009 0.674849 0.73098695 0.65302336 0.70991623 0.7537753 0.6757722 0.7097586 0.7528565 0.68721735 0.70687747 0.6281165 0.72480667 0.7075434 0.69078815 0.73536277 0.7543167 0.6485989 0.75406486 0.6747826 0.72681403 0.7516506 0.6762245 0.75333077 0.67485744 0.62807184 0.73334855 0.6347498 0.6762624 0.6858854 0.6870165 0.7276958 0.7517818 0.6754464 0.63456076 0.62791884 0.72965896
0.26926926 0.73322165 0.6907236 0.68653584 0.6280488 0.70882237 0.7312201 0.69204026 0.6278598 0.6902459 0.7109448 0.729174 0.6752201 0.752756 0.6534169 0.6748027 0.7310146 0.65294206 0.7099278 0.75384843 0.6757257 0.7097697 0.7529309 0.6871863 0.7068894 0.62804145 0.7248305 0.70755595 0.69076645 0.7353885 0.75437176 0.64852077 0.75412124 0.6747293 0.72684044 0.75172055 0.67617685 0.7533997 0.67480326 0.6280049 0.7333727 0.6346748 0.6762124 0.68585885 0.6869867 0.7277191 0.7518474 0.6753925 0.6344867 0.6278465 0.7296878
0.27027026 0.73325086 0.6907015 0.68650657 0.6279762 0.7088347 0.73124933 0.6920143 0.6277892 0.6902236 0.7109548 0.7291961 0.67517 0.7528088 0.65333325 0.6747564 0.7310419 0.6528612 0.70993924 0.7539207 0.6756793 0.7097807 0.7530045 0.6871553 0.7069014 0.6279672 0.72485393 0.7075683 0.69074476 0.73541385 0.7544258 0.6484431 0.75417674 0.6746763 0.7268666 0.7517898 0.6761292 0.7534678 0.6747493 0.6279387 0.7333964 0.6346005 0.6761626 0.68583226 0.686957 0.72774214 0.75191236 0.67533875 0.6344135 0.62777495 0.72971636
0.27127126 0.73327947 0.69067943 0.6864775 0.6279044 0.7088469 0.731278 0.6919883 0.62771964 0.6902013 0.71096456 0.72921765 0.67512023 0.75286067 0.6532502 0.6747104 0.73106873 0.6527809 0.7099505 0.7539921 0.6756332 0.7097915 0.7530773 0.6871245 0.70691305 0.6278938 0.72487706 0.70758057 0.69072306 0.7354387 0.75447917 0.648366 0.7542313 0.6746235 0.72689235 0.7518583 0.6760818 0.75353503 0.6746956 0.6278733 0.7334197 0.63452697 0.67611295 0.68580586 0.6869274 0.7277647 0.7519764 0.67528546 0.6343407 0.6277044 0.7297444
0.27227226 0.7333078 0.6906575 0.68644845 0.62783366 0.7088589 0.73130625 0.69196236 0.62765086 0.6901789 0.7109743 0.7292389 0.6750707 0.7529116 0.6531675 0.6746647 0.7310951 0.6527009 0.70996153 0.7540626 0.6755872 0.7098022 0.7531493 0.6870937 0.7069247 0.6278214 0.7248998 0.70759267 0.69070137 0.7354632 0.7545316 0.6482894 0.754285 0.6745711 0.7269177 0.7519259 0.67603433 0.75360143 0.6746424 0.62780905 0.73344254 0.634454 0.6760635 0.68577933 0.68689793 0.7277869 0.75203955 0.6752323 0.63426876 0.62763464 0.72977203
0.27327326 0.7333355 0.6906354 0.68641955 0.6277636 0.70887077 0.73133403 0.69193655 0.627583 0.69015646 0.71098375 0.7292597 0.67502135 0.7529619 0.65308523 0.6746191 0.73112106 0.6526214 0.7099725 0.7541323 0.6755414 0.70981276 0.7532203 0.6870629 0.70693606 0.6277498 0.7249223 0.7076045 0.6906797 0.73548716 0.7545831 0.64821315 0.7543377 0.67451894 0.7269428 0.7519927 0.67598724 0.7536668 0.67458934 0.62774545 0.733465 0.63438165 0.6760141 0.68575275 0.6868684 0.7278088 0.75210196 0.6751795 0.6341974 0.6275657 0.7297993
0.27427426 0.73336285 0.6906134 0.68639076 0.6276945 0.70888245 0.73136145 0.6919107 0.62751603 0.69013405 0.7109931 0.72928023 0.67497236 0.7530112 0.6530034 0.6745738 0.7311468 0.6525424 0.70998335 0.7542011 0.6754957 0.7098231 0.75329065 0.6870323 0.70694727 0.6276789 0.7249444 0.7076163 0.69065815 0.73551065 0.7546338 0.64813745 0.7543896 0.67446715 0.7269674 0.7520587 0.6759403 0.7537315 0.6745366 0.6276827 0.733487 0.63431007 0.6759649 0.6857262 0.686839 0.72783023 0.7521634 0.675127 0.63412666 0.62749755 0.7298261
0.2752753 0.73338974 0.6905914 0.686362 0.6276261 0.708894 0.7313884 0.691885 0.6274499 0.69011164 0.71100235 0.72930044 0.67492366 0.7530596 0.6529221 0.6745287 0.73117197 0.65246385 0.70999384 0.7542691 0.6754501 0.7098333 0.7533601 0.6870017 0.7069584 0.62760884 0.72496617 0.70762795 0.6906366 0.73553365 0.7546836 0.6480623 0.7544406 0.6744156 0.7269918 0.7521239 0.6758934 0.75379527 0.67448413 0.6276208 0.7335087 0.63423896 0.67591584 0.6856997 0.68680966 0.7278514 0.7522241 0.67507476 0.63405657 0.62743026 0.72985256
0.2762763 0.7334162 0.6905695 0.6863335 0.6275587 0.7089054 0.73141485 0.6918593 0.62738466 0.6900892 0.7110114 0.7293202 0.6748751 0.75310737 0.6528412 0.674484 0.7311968 0.65238565 0.71000427 0.75433636 0.6754047 0.7098434 0.7534287 0.6869713 0.70696944 0.62753975 0.7249877 0.70763934 0.69061506 0.73555636 0.7547325 0.6479876 0.7544908 0.6743644 0.72701573 0.7521882 0.6758468 0.75385827 0.67443216 0.6275597 0.7335299 0.63416857 0.67586696 0.68567324 0.68678045 0.7278722 0.752284 0.6750228 0.6339872 0.6273637 0.7298788
0.2772773 0.73344225 0.6905476 0.686305 0.627492 0.7089166 0.73144096 0.6918338 0.62732023 0.6900668 0.7110203 0.72933966 0.67482686 0.7531542 0.6527607 0.6744393 0.7312213 0.652308 0.7100146 0.75440264 0.6753596 0.7098533 0.7534965 0.686941 0.70698035 0.6274713 0.72500885 0.70765066 0.6905935 0.7355786 0.75478065 0.64791334 0.7545399 0.6743135 0.7270396 0.7522518 0.6758004 0.7539202 0.6743804 0.62749946 0.7335508 0.63409877 0.6758183 0.6856467 0.6867513 0.72789264 0.752343 0.67497116 0.63391834 0.627298 0.72990435
0.2782783 0.7334678 0.6905256 0.68627673 0.62742615 0.70892775 0.7314667 0.69180816 0.62725675 0.69004446 0.7110291 0.72935873 0.674779 0.75320023 0.65268064 0.67439497 0.7312454 0.65223074 0.7100248 0.7544682 0.6753146 0.7098632 0.75356346 0.68691087 0.706991 0.6274038 0.7250298 0.707662 0.6905721 0.7356005 0.75482786 0.6478396 0.75458837 0.6742629 0.72706294 0.75231457 0.67575413 0.7539815 0.6743289 0.62743986 0.7335713 0.63402957 0.6757698 0.68562037 0.6867223 0.7279128 0.75240123 0.6749198 0.63385016 0.6272331 0.72992986
0.2792793 0.73349315 0.6905038 0.6862485 0.6273611 0.7089387 0.73149204 0.6917828 0.6271939 0.690022 0.7110377 0.7293775 0.6747314 0.7532454 0.6526011 0.674351 0.7312691 0.65215397 0.7100348 0.7545328 0.6752697 0.7098729 0.75362974 0.68688077 0.70700157 0.6273371 0.72505033 0.70767295 0.6905507 0.7356218 0.7548743 0.64776635 0.7546357 0.6742127 0.727086 0.75237656 0.6757081 0.7540419 0.6742779 0.62738127 0.7335913 0.6339611 0.67572165 0.685594 0.6866934 0.7279326 0.75245863 0.6748688 0.63378274 0.62716883 0.7299548
0.2802803 0.733518 0.6904819 0.6862205 0.62729686 0.7089495 0.73151696 0.69175744 0.62713206 0.68999964 0.7110463 0.729396 0.67468405 0.7532898 0.652522 0.67430717 0.73129255 0.6520777 0.7100447 0.7545967 0.67522514 0.7098824 0.7536951 0.6868508 0.70701206 0.62727106 0.7250706 0.7076839 0.69052935 0.7356429 0.75491977 0.64769363 0.75468236 0.6741628 0.72710884 0.7524377 0.6756623 0.75410134 0.67422706 0.6273233 0.73361105 0.633893 0.6756735 0.6855676 0.68666446 0.727952 0.7525152 0.67481804 0.63371575 0.6271054 0.7299796
0.2812813 0.73354244 0.6904603 0.6861927 0.6272335 0.7089602 0.7315415 0.6917323 0.6270709 0.6899774 0.7110546 0.72941417 0.67463696 0.7533334 0.6524434 0.6742636 0.73131555 0.65200186 0.71005446 0.75465965 0.6751807 0.7098918 0.7537596 0.68682104 0.7070224 0.62720585 0.7250907 0.7076947 0.690508 0.7356635 0.7549644 0.6476214 0.75472796 0.6741132 0.72713137 0.7524981 0.6756166 0.75416005 0.6741767 0.6272662 0.7336304 0.63382566 0.6756257 0.68554133 0.6866358 0.7279712 0.7525711 0.6747676 0.63364935 0.6270427 0.73000395
0.2822823 0.7335665 0.6904385 0.6861649 0.6271708 0.7089708 0.73156565 0.69170713 0.62701076 0.68995506 0.71106285 0.729432 0.67459023 0.7533762 0.6523652 0.67422044 0.73133826 0.6519265 0.7100642 0.7547218 0.67513657 0.70990115 0.75382334 0.6867914 0.7070327 0.62714136 0.72511053 0.7077054 0.69048685 0.73568374 0.7550082 0.6475496 0.7547729 0.67406404 0.7271536 0.75255775 0.6755712 0.75421786 0.6741266 0.62720984 0.7336495 0.6337589 0.675578 0.68551517 0.68660724 0.72799015 0.75262606 0.67471755 0.6335838 0.6269809 0.730028
0.2832833 0.7335903 0.690417 0.6861373 0.6271088 0.7089813 0.7315895 0.6916821 0.6269512 0.6899328 0.7110711 0.7294496 0.67454374 0.753418 0.6522875 0.6741774 0.73136055 0.65185153 0.7100737 0.7547832 0.6750925 0.7099103 0.7538863 0.68676186 0.7070428 0.6270777 0.72512996 0.707716 0.69046575 0.7357037 0.75505114 0.64747846 0.7548169 0.67401516 0.72717553 0.7526166 0.67552596 0.7542749 0.6740769 0.6271543 0.73366815 0.63369274 0.6755306 0.68548894 0.6865787 0.72800875 0.7526802 0.6746678 0.63351864 0.6269197 0.7300517
0.2842843 0.73361367 0.6903955 0.6861099 0.62704766 0.70899165 0.731613 0.6916571 0.62689257 0.6899106 0.7110791 0.72946674 0.6744977 0.7534592 0.6522102 0.67413473 0.73138267 0.65177715 0.710083 0.7548437 0.6750486 0.7099195 0.75394845 0.68673253 0.7070528 0.6270147 0.7251493 0.7077264 0.6904447 0.73572326 0.75509334 0.6474077 0.75486 0.67396665 0.72719723 0.7526746 0.67548114 0.7543311 0.6740276 0.62709945 0.73368645 0.6336273 0.67548347 0.6854628 0.6865504 0.728027 0.7527336 0.6746184 0.63345414 0.62685937 0.7300751
0.2852853 0.7336366 0.69037396 0.6860827 0.62698734 0.7090018 0.73163605 0.69163233 0.6268347 0.6898884 0.71108705 0.7294837 0.67445195 0.7534994 0.6521334 0.67409223 0.7314044 0.65170324 0.7100924 0.7549035 0.6750051 0.7099284 0.7540097 0.68670326 0.7070628 0.6269525 0.7251682 0.70773673 0.6904237 0.7357422 0.7551346 0.6473375 0.7549022 0.6739186 0.72721875 0.75273174 0.67543626 0.7543864 0.6739786 0.62704533 0.73370445 0.63356215 0.6754364 0.6854367 0.6865221 0.728045 0.75278616 0.67456925 0.6333902 0.6267996 0.7300982
0.2862863 0.73365927 0.6903525 0.6860556 0.62692773 0.709012 0.7316588 0.6916078 0.6267776 0.6898663 0.71109486 0.7295005 0.6744064 0.75353897 0.6520572 0.67405015 0.73142576 0.65162975 0.71010154 0.7549623 0.6749617 0.70993733 0.7540703 0.68667424 0.7070725 0.626891 0.72518706 0.70774704 0.6904028 0.73576105 0.7551751 0.6472678 0.7549436 0.6738708 0.7272399 0.7527882 0.6753918 0.7544409 0.67393005 0.626992 0.73372215 0.63349783 0.67538965 0.6854108 0.686494 0.72806275 0.7528379 0.6745206 0.633327 0.6267407 0.73012096
0.2872873 0.73368156 0.69033116 0.6860287 0.6268687 0.70902205 0.7316812 0.69158316 0.62672114 0.6898442 0.7111026 0.72951686 0.6743612 0.7535777 0.65198123 0.67400825 0.73144686 0.6515566 0.71011066 0.7550204 0.67491853 0.7099461 0.75413 0.68664527 0.7070822 0.62683034 0.72520554 0.70775723 0.690382 0.7357794 0.7552147 0.6471987 0.7549841 0.67382336 0.72726077 0.752844 0.67534745 0.75449455 0.6738818 0.62693936 0.7337395 0.63343406 0.67534304 0.685385 0.68646604 0.72808015 0.75288886 0.67447215 0.63326424 0.6266824 0.7301435
0.2882883 0.73370343 0.69031 0.68600196 0.62681055 0.7090319 0.73170334 0.6915587 0.62666553 0.6898222 0.71111023 0.7295329 0.67431635 0.7536155 0.6519059 0.67396665 0.7314676 0.65148413 0.71011966 0.75507766 0.67487556 0.7099548 0.7541889 0.68661654 0.7070919 0.62677026 0.7252238 0.7077673 0.6903613 0.7357975 0.7552535 0.64713 0.7550237 0.67377627 0.72728133 0.7528988 0.6753034 0.7545475 0.67383397 0.6268875 0.7337565 0.6333708 0.6752967 0.6853591 0.6864383 0.7280973 0.752939 0.674424 0.63320225 0.6266248 0.7301656
0.2892893 0.733725 0.69028884 0.68597543 0.6267532 0.70904183 0.73172504 0.6915345 0.62661076 0.68980026 0.71111774 0.7295487 0.6742718 0.75365263 0.651831 0.6739253 0.73148805 0.651412 0.71012855 0.75513405 0.6748328 0.70996344 0.75424707 0.686588 0.70710146 0.626711 0.7252419 0.7077773 0.69034076 0.73581517 0.75529146 0.6470618 0.75506264 0.67372966 0.7273018 0.75295305 0.67525953 0.75459945 0.6737864 0.6268363 0.7337731 0.6333083 0.67525065 0.6853334 0.68641067 0.72811425 0.7529885 0.6743762 0.63314074 0.62656796 0.7301874
0.2902903 0.73374623 0.69026786 0.68594915 0.6266964 0.70905155 0.73174644 0.69151044 0.62655675 0.6897784 0.7111252 0.7295643 0.6742276 0.753689 0.6517565 0.6738843 0.7315082 0.6513405 0.71013737 0.75518966 0.6747904 0.7099719 0.7543044 0.6865597 0.70711094 0.6266524 0.72525966 0.7077871 0.69032025 0.73583245 0.75532866 0.6469943 0.7551006 0.6736834 0.7273219 0.75300634 0.6752159 0.7546507 0.6737393 0.6267859 0.7337895 0.6332463 0.6752047 0.68530774 0.68638325 0.72813094 0.7530371 0.6743288 0.6330798 0.6265119 0.7302091
0.2912913 0.7337671 0.6902469 0.685923 0.62664044 0.7090612 0.7317675 0.69148636 0.6265034 0.68975663 0.7111325 0.7295795 0.67418367 0.75372446 0.65168256 0.67384344 0.731528 0.6512694 0.7101461 0.7552445 0.67474794 0.7099804 0.75436103 0.6865314 0.7071203 0.6265945 0.72527725 0.70779705 0.69029987 0.7358495 0.755365 0.6469272 0.7551377 0.6736374 0.7273418 0.7530591 0.6751725 0.75470114 0.6736926 0.62673604 0.7338054 0.63318473 0.67515916 0.68528223 0.6863558 0.7281472 0.7530849 0.6742817 0.6330195 0.6264563 0.7302304
0.2922923 0.7337877 0.6902261 0.685897 0.6265852 0.7090708 0.7317882 0.6914626 0.6264508 0.68973494 0.7111398 0.72959447 0.6741401 0.7537592 0.6516091 0.673803 0.73154753 0.65119874 0.7101547 0.75529873 0.67470586 0.7099887 0.7544168 0.68650347 0.7071296 0.62653726 0.7252946 0.70780677 0.6902795 0.7358661 0.7554005 0.64686066 0.755174 0.67359185 0.7273614 0.75311095 0.67512935 0.7547508 0.67364633 0.62668693 0.73382115 0.6331239 0.67511374 0.68525684 0.68632865 0.7281633 0.7531319 0.6742349 0.6329597 0.62640154 0.73025143
0.2932933 0.7338079 0.69020534 0.68587124 0.62653065 0.7090802 0.73180866 0.6914389 0.626399 0.6897133 0.71114707 0.72960925 0.6740968 0.75379324 0.65153617 0.6737628 0.7315668 0.6511286 0.7101633 0.7553519 0.674664 0.709997 0.7544719 0.6864757 0.7071388 0.6264808 0.7253117 0.7078164 0.69025946 0.73588246 0.75543517 0.6467946 0.75520945 0.67354673 0.7273809 0.7531621 0.6750865 0.7547996 0.67360026 0.6266386 0.7338366 0.63306355 0.67506856 0.6852315 0.68630165 0.72817916 0.75317824 0.67418855 0.6329006 0.62634736 0.7302722
0.2942943 0.7338278 0.6901847 0.6858456 0.62647676 0.70908964 0.7318288 0.6914154 0.62634784 0.6896917 0.71115416 0.72962373 0.6740539 0.7538264 0.6514636 0.6737228 0.7315857 0.6510589 0.7101717 0.7554043 0.67462236 0.7100052 0.75452614 0.6864481 0.70714796 0.6264249 0.7253286 0.707826 0.69023937 0.7358985 0.7554691 0.64672923 0.75524414 0.6735019 0.72739995 0.75321245 0.67504376 0.75484765 0.6735546 0.62659085 0.7338518 0.63300383 0.6750236 0.6852063 0.68627477 0.7281947 0.75322384 0.6741425 0.63284206 0.62629396 0.7302926
0.2952953 0.7338474 0.6901642 0.68582034 0.6264236 0.7090989 0.7318486 0.6913922 0.6262975 0.68967026 0.71116114 0.729638 0.6740113 0.7538588 0.6513916 0.67368317 0.73160446 0.6509898 0.71018016 0.75545603 0.67458093 0.7100134 0.75457966 0.68642074 0.70715714 0.6263698 0.72534525 0.7078355 0.6902195 0.73591405 0.7555022 0.64666426 0.755278 0.6734575 0.7274189 0.7532621 0.6750014 0.7548949 0.67350936 0.6265439 0.73386645 0.6329447 0.674979 0.68518114 0.6862482 0.72821 0.75326854 0.6740968 0.63278407 0.6262411 0.7303127
0.2962963 0.7338667 0.69014376 0.6857952 0.626371 0.7091081 0.731868 0.69136894 0.62624776 0.6896489 0.7111681 0.7296518 0.673969 0.7538905 0.65132004 0.6736439 0.7316228 0.6509211 0.7101884 0.75550693 0.6745398 0.71002126 0.7546325 0.6863935 0.7071661 0.62631524 0.7253617 0.70784485 0.6901997 0.7359294 0.75553465 0.6465998 0.755311 0.67341346 0.72743756 0.75331104 0.6749592 0.75494134 0.6734646 0.62649745 0.73388094 0.632886 0.6749344 0.6851561 0.6862216 0.728225 0.7533126 0.6740514 0.6327266 0.6261889 0.7303327
0.2972973 0.73388565 0.6901235 0.68577015 0.6263192 0.7091173 0.7318872 0.69134593 0.6261987 0.6896276 0.711175 0.7296656 0.673927 0.7539214 0.651249 0.6736049 0.73164093 0.650853 0.71019655 0.75555706 0.6744989 0.71002924 0.75468445 0.6863665 0.707175 0.6262614 0.7253779 0.7078543 0.69018 0.7359444 0.7555661 0.646536 0.7553432 0.67336977 0.72745603 0.7533592 0.6749172 0.7549871 0.67342013 0.6264518 0.7338952 0.632828 0.67489016 0.68513113 0.6861952 0.7282399 0.75335574 0.67400634 0.6326698 0.6261374 0.73035234
0.2982983 0.7339043 0.69010323 0.6857455 0.62626815 0.70912635 0.7319062 0.69132316 0.6261505 0.68960637 0.71118176 0.729679 0.67388535 0.75395155 0.65117854 0.6735661 0.7316587 0.65078527 0.7102048 0.7556063 0.67445815 0.7100371 0.75473577 0.6863397 0.70718384 0.62620825 0.725394 0.70786345 0.69016045 0.73595905 0.755597 0.6464727 0.7553746 0.6733265 0.7274742 0.75340664 0.6748755 0.75503194 0.673376 0.6264067 0.733909 0.6327705 0.6748463 0.6851064 0.68616897 0.72825444 0.75339836 0.6739616 0.63261354 0.6260865 0.7303717
0.2992993 0.73392266 0.6900832 0.68572086 0.6262176 0.7091354 0.7319248 0.69130045 0.6261029 0.68958527 0.7111885 0.7296922 0.67384404 0.753981 0.6511084 0.6735276 0.7316763 0.6507181 0.71021277 0.75565493 0.6744177 0.7100449 0.75478625 0.68631303 0.7071926 0.6261557 0.7254098 0.70787275 0.69014096 0.7359735 0.755627 0.64641 0.7554053 0.6732835 0.72749233 0.7534535 0.6748341 0.75507617 0.67333233 0.62636226 0.73392266 0.6327137 0.67480254 0.68508154 0.6861429 0.72826874 0.75344014 0.67391723 0.6325579 0.6260362 0.73039085
0.3003003 0.7339407 0.6900631 0.6856966 0.6261679 0.70914423 0.7319431 0.6912779 0.626056 0.6895642 0.7111951 0.72970515 0.6738031 0.7540097 0.6510388 0.67348945 0.73169357 0.6506514 0.7102207 0.75570273 0.67437744 0.7100527 0.7548361 0.68628657 0.7072013 0.62610376 0.7254255 0.7078818 0.6901216 0.7359874 0.7556561 0.6463478 0.7554351 0.6732411 0.72751 0.7534995 0.6747929 0.7551195 0.67328906 0.6263186 0.733936 0.63265723 0.6747591 0.68505704 0.6861171 0.7282828 0.75348115 0.67387325 0.6325028 0.6259866 0.73040974
0.3013013 0.7339585 0.6900433 0.6856724 0.6261187 0.70915306 0.7319612 0.69125557 0.6260099 0.6895432 0.71120167 0.72971785 0.6737624 0.75403774 0.6509698 0.67345154 0.7317106 0.6505852 0.7102285 0.75574994 0.67433745 0.71006024 0.7548851 0.6862604 0.70720994 0.6260526 0.72544086 0.70789087 0.69010246 0.7360013 0.75568473 0.6462862 0.7554642 0.67319894 0.7275276 0.7535448 0.6747519 0.7551621 0.67324615 0.6262754 0.73394907 0.63260156 0.6747158 0.6850325 0.68609136 0.7282967 0.7535215 0.67382956 0.63244814 0.6259376 0.73042834
0.3023023 0.733976 0.69002354 0.6856485 0.6260702 0.7091618 0.7319789 0.69123346 0.62596434 0.6895224 0.7112081 0.72973037 0.6737221 0.754065 0.65090126 0.67341393 0.73172736 0.6505196 0.7102364 0.75579625 0.6742977 0.71006775 0.75493354 0.6862344 0.70721847 0.6260019 0.7254562 0.7078998 0.69008327 0.7360148 0.7557124 0.6462251 0.7554923 0.67315716 0.72754496 0.7535895 0.6747112 0.75520396 0.6732036 0.6262329 0.7339619 0.6325463 0.6746729 0.68500805 0.6860658 0.72831035 0.7535611 0.6737863 0.6323943 0.62588924 0.73044676
0.3033033 0.7339932 0.6900039 0.6856247 0.6260224 0.70917046 0.73199636 0.69121146 0.6259195 0.6895015 0.7112144 0.72974265 0.6736821 0.75409144 0.6508332 0.6733766 0.7317439 0.6504544 0.71024406 0.75584185 0.6742582 0.71007526 0.75498116 0.6862086 0.707227 0.62595195 0.72547126 0.70790875 0.6900644 0.736028 0.7557394 0.64616466 0.75552 0.67311585 0.7275621 0.75363344 0.6746708 0.75524503 0.6731615 0.6261912 0.73397434 0.63249165 0.67463017 0.6849836 0.68604046 0.7283237 0.75359994 0.67374325 0.6323409 0.62584144 0.73046494
0.3043043 0.7340101 0.68998426 0.68560123 0.6259752 0.70917904 0.7320136 0.69118965 0.6258754 0.68948084 0.71122074 0.7297547 0.67364246 0.75411725 0.6507657 0.6733396 0.73176014 0.6503898 0.7102517 0.7558867 0.6742189 0.7100827 0.75502807 0.6861829 0.70723534 0.62590253 0.7254861 0.7079176 0.6900456 0.7360409 0.7557657 0.6461047 0.7555468 0.67307484 0.7275791 0.75367665 0.67463064 0.75528556 0.6731198 0.62614983 0.7339866 0.6324375 0.67458767 0.68495953 0.6860153 0.7283369 0.7536381 0.6737006 0.632288 0.6257943 0.7304829
0.3053053 0.7340268 0.68996483 0.6855779 0.6259287 0.70918757 0.7320306 0.69116795 0.6258319 0.6894602 0.71122694 0.7297665 0.6736032 0.7541424 0.65069866 0.6733029 0.73177624 0.65032554 0.71025926 0.7559308 0.6741798 0.71009 0.75507426 0.6861575 0.70724374 0.6258539 0.72550076 0.7079264 0.6900268 0.7360535 0.7557912 0.6460453 0.7555727 0.6730343 0.7275958 0.7537193 0.6745906 0.7553252 0.6730785 0.6261093 0.73399866 0.63238406 0.6745454 0.68493533 0.68599033 0.7283498 0.7536755 0.67365843 0.63223577 0.62574774 0.7305006
0.3063063 0.73404324 0.6899455 0.6855548 0.62588274 0.7091961 0.73204726 0.69114655 0.6257891 0.68943965 0.71123314 0.72977805 0.6735642 0.7541667 0.65063214 0.6732665 0.73179203 0.650262 0.7102667 0.7559742 0.67414093 0.71009725 0.7551198 0.6861324 0.707252 0.6258058 0.72551525 0.70793504 0.69000816 0.73606586 0.75581604 0.64598644 0.75559795 0.67299414 0.7276124 0.7537612 0.67455095 0.7553641 0.67303747 0.6260693 0.7340104 0.6323309 0.67450345 0.6849114 0.6859654 0.72836256 0.7537123 0.6736164 0.6321841 0.6257016 0.730518
0.3073073 0.7340594 0.6899262 0.685532 0.6258375 0.70920444 0.7320637 0.6911253 0.6257469 0.68941915 0.7112392 0.7297895 0.6735256 0.75419056 0.65056604 0.6732303 0.7318075 0.6501988 0.7102741 0.75601685 0.6741023 0.7101044 0.7551646 0.6861074 0.7072602 0.6257582 0.7255297 0.7079437 0.68998975 0.736078 0.75584024 0.6459282 0.7556225 0.6729544 0.72762877 0.75380236 0.6745115 0.7554023 0.67299694 0.6260298 0.73402184 0.63227856 0.6744617 0.68488747 0.68594074 0.72837514 0.7537484 0.6735748 0.63213295 0.6256563 0.73053527
0.3083083 0.7340752 0.6899071 0.68550926 0.62579286 0.70921266 0.73208 0.69110405 0.6257054 0.6893987 0.7112453 0.72980064 0.6734873 0.75421363 0.65050066 0.67319435 0.73182285 0.65013623 0.7102814 0.75605875 0.67406404 0.7101115 0.75520873 0.6860826 0.7072683 0.62571126 0.72554374 0.7079522 0.68997145 0.7360898 0.7558636 0.6458707 0.75564635 0.672915 0.7276449 0.75384295 0.6744723 0.7554398 0.67295676 0.6259911 0.7340331 0.63222665 0.67442024 0.6848636 0.6859162 0.7283874 0.7537838 0.6735336 0.6320824 0.6256115 0.7305523
0.3093093 0.7340908 0.689888 0.6854868 0.6257489 0.7092209 0.73209596 0.69108313 0.6256646 0.68937844 0.71125126 0.72981167 0.6734492 0.7542359 0.6504356 0.6731589 0.7318379 0.6500742 0.71028864 0.75610006 0.6740259 0.71011853 0.75525224 0.68605804 0.7072764 0.62566495 0.7255578 0.70796067 0.6899532 0.7361014 0.7558863 0.6458136 0.7556694 0.672876 0.727661 0.7538828 0.67443335 0.75547665 0.6729169 0.62595296 0.7340441 0.6321753 0.67437893 0.68483984 0.68589187 0.7283996 0.75381845 0.67349267 0.63203233 0.62556726 0.7305691
0.3103103 0.7341061 0.68986917 0.6854646 0.62570554 0.709229 0.7321117 0.6910624 0.6256244 0.6893582 0.711257 0.72982234 0.6734116 0.7542577 0.6503711 0.6731236 0.73185277 0.6500126 0.7102958 0.7561406 0.673988 0.7101255 0.7552951 0.68603367 0.7072844 0.62561923 0.7255716 0.707969 0.6899351 0.73611265 0.7559083 0.645757 0.75569177 0.6728373 0.72767675 0.75392216 0.67439467 0.7555127 0.6728775 0.6259154 0.7340549 0.6321245 0.674338 0.6848162 0.68586767 0.72841156 0.7538525 0.6734521 0.631983 0.6255235 0.73058575
0.3113113 0.7341213 0.6898503 0.68544245 0.6256628 0.70923704 0.7321272 0.6910417 0.62558484 0.6893381 0.7112629 0.72983295 0.6733743 0.7542788 0.65030724 0.6730885 0.73186743 0.6499516 0.71030295 0.7561805 0.6739503 0.7101324 0.7553372 0.6860095 0.7072923 0.62557405 0.72558534 0.7079774 0.6899171 0.7361238 0.7559296 0.64570117 0.75571346 0.67279917 0.72769237 0.7539608 0.6743563 0.7555482 0.67283857 0.6258783 0.7340654 0.6320743 0.67429733 0.6847927 0.6858436 0.7284233 0.753886 0.67341185 0.63193405 0.6254805 0.7306022
0.3123123 0.7341362 0.6898315 0.6854205 0.62562066 0.70924497 0.73214245 0.6910213 0.625546 0.689318 0.71126866 0.7298434 0.6733372 0.75429916 0.65024376 0.67305374 0.7318819 0.649891 0.71030986 0.7562196 0.6739129 0.7101392 0.7553787 0.68598545 0.7073002 0.6255295 0.7255988 0.7079856 0.68989915 0.7361346 0.75595033 0.64564574 0.7557343 0.6727612 0.72770786 0.75399876 0.6743181 0.75558287 0.6727998 0.6258419 0.7340757 0.6320246 0.6742568 0.6847693 0.68581975 0.7284348 0.75391865 0.6733719 0.6318857 0.625438 0.7306183
0.3133133 0.7341509 0.68981284 0.68539894 0.6255791 0.7092529 0.7321575 0.69100094 0.6255077 0.68929803 0.71127427 0.7298536 0.6733005 0.75431883 0.65018094 0.6730193 0.73189616 0.64983106 0.71031684 0.75625813 0.6738758 0.710146 0.7554195 0.68596166 0.7073078 0.62548554 0.72561216 0.7079938 0.6898814 0.73614514 0.7559703 0.645591 0.7557546 0.67272377 0.7277232 0.75403607 0.67428017 0.7556169 0.67276156 0.62580603 0.7340859 0.6319754 0.6742165 0.6847459 0.68579596 0.72844625 0.7539508 0.67333233 0.63183796 0.62539595 0.73063445
0.3143143 0.7341654 0.68979424 0.6853774 0.62553823 0.7092607 0.7321723 0.69098073 0.62547004 0.6892781 0.7112799 0.7298636 0.6732641 0.754338 0.65011847 0.67298514 0.73191017 0.6497716 0.7103238 0.75629604 0.6738388 0.7101527 0.75545967 0.68593806 0.7073155 0.62544215 0.7256253 0.70800185 0.68986374 0.7361555 0.75598955 0.6455368 0.75577414 0.6726866 0.72773826 0.7540728 0.67424244 0.75565034 0.67272365 0.6257708 0.73409575 0.6319268 0.6741765 0.6847227 0.6857724 0.72845745 0.7539822 0.673293 0.63179064 0.6253545 0.7306502
0.3153153 0.7341796 0.6897758 0.685356 0.62549794 0.70926833 0.7321869 0.69096076 0.625433 0.6892582 0.7112855 0.7298734 0.673228 0.7543565 0.6500567 0.67295116 0.73192406 0.6497127 0.7103306 0.7563332 0.6738021 0.7101593 0.7554992 0.6859145 0.7073232 0.6253993 0.7256384 0.7080099 0.6898463 0.73616564 0.7560082 0.6454832 0.75579315 0.6726498 0.72775316 0.7541089 0.67420506 0.75568306 0.6726861 0.6257361 0.7341054 0.63187873 0.67413676 0.6846996 0.68574905 0.7284684 0.75401306 0.673254 0.63174397 0.62531376 0.7306658
0.3163163 0.73419356 0.68975747 0.6853349 0.62545824 0.70927596 0.73220134 0.69094086 0.6253966 0.6892384 0.71129096 0.7298831 0.67319226 0.7543744 0.6499953 0.6729176 0.7319375 0.64965427 0.7103373 0.75636965 0.67376566 0.71016574 0.755538 0.68589133 0.7073307 0.62535703 0.72565126 0.7080179 0.68982875 0.73617554 0.75602627 0.6454302 0.75581133 0.6726134 0.7277679 0.75414443 0.6741678 0.7557151 0.6726488 0.625702 0.7341149 0.6318313 0.67409736 0.6846765 0.6857257 0.72847927 0.75404316 0.6732155 0.6316979 0.62527347 0.73068124
0.3173173 0.7342074 0.68973905 0.68531394 0.62541914 0.7092835 0.7322155 0.6909212 0.62536085 0.68921876 0.7112963 0.72989255 0.67315674 0.7543917 0.64993453 0.6728842 0.73195094 0.64959633 0.71034384 0.7564055 0.6737294 0.7101722 0.7555764 0.68586826 0.7073383 0.6253153 0.7256639 0.7080257 0.68981135 0.73618513 0.7560437 0.6453777 0.755829 0.6725773 0.7277825 0.75417924 0.6741309 0.7557465 0.6726121 0.6256685 0.73412406 0.6317844 0.674058 0.6846535 0.6857025 0.7284899 0.7540727 0.6731771 0.6316524 0.6252337 0.73069644
0.3183183 0.73422086 0.68972087 0.6852932 0.6253807 0.7092909 0.73222953 0.69090164 0.6253257 0.68919915 0.7113016 0.72990185 0.67312163 0.7544083 0.64987427 0.6728511 0.73196423 0.649539 0.7103504 0.75644064 0.6736934 0.7101785 0.7556139 0.68584543 0.7073456 0.62527424 0.72567654 0.70803344 0.6897941 0.7361947 0.7560604 0.64532584 0.7558459 0.6725415 0.72779685 0.7542136 0.6740942 0.75577724 0.6725755 0.62563556 0.7341332 0.631738 0.6740191 0.68463075 0.6856796 0.7285004 0.75410163 0.67313904 0.6316075 0.62519467 0.7307116
0.3193193 0.73423415 0.6897027 0.6852726 0.6253427 0.70929825 0.7322431 0.6908822 0.6252912 0.68917966 0.7113068 0.729911 0.67308676 0.7544244 0.6498145 0.6728183 0.73197716 0.6494822 0.71035683 0.7564752 0.6736576 0.7101848 0.75565076 0.68582267 0.70735294 0.6252336 0.72568893 0.7080412 0.68977696 0.73620385 0.75607663 0.6452745 0.7558622 0.6725062 0.7278111 0.7542472 0.6740577 0.7558074 0.6725394 0.6256032 0.73414207 0.6316921 0.67398024 0.68460786 0.6856568 0.7285106 0.75413 0.6731014 0.631563 0.625156 0.73072654
0.3203203 0.7342473 0.68968475 0.68525213 0.62530553 0.7093056 0.7322567 0.6908629 0.62525725 0.68916017 0.7113119 0.72991997 0.6730523 0.75443983 0.64975536 0.6727858 0.73199 0.64942586 0.71036315 0.75650907 0.6736221 0.7101909 0.7556871 0.6858001 0.7073602 0.6251937 0.7257013 0.7080488 0.6897599 0.7362128 0.75609213 0.6452238 0.75587785 0.67247134 0.7278252 0.7542802 0.6740216 0.75583684 0.67250365 0.62557137 0.73415077 0.6316468 0.67394185 0.68458515 0.68563414 0.72852075 0.75415766 0.673064 0.6315192 0.62511796 0.73074114
0.3213213 0.7342602 0.68966675 0.68523186 0.6252688 0.7093127 0.73227006 0.6908437 0.625224 0.68914074 0.71131694 0.7299287 0.673018 0.75445473 0.6496966 0.67275345 0.7320027 0.6493702 0.71036947 0.75654215 0.6735868 0.71019703 0.75572276 0.6857777 0.70736736 0.62515426 0.7257134 0.7080564 0.6897429 0.7362216 0.7561071 0.6451736 0.7558929 0.6724366 0.7278391 0.75431263 0.6739856 0.7558657 0.6724682 0.62554014 0.73415923 0.63160217 0.6739035 0.6845627 0.6856115 0.7285307 0.75418466 0.67302704 0.63147587 0.62508047 0.7307557
0.3223223 0.73427284 0.68964875 0.6852118 0.6252327 0.7093198 0.7322832 0.6908247 0.6251914 0.6891215 0.7113219 0.72993726 0.67298406 0.75446904 0.6496385 0.6727214 0.732015 0.6493149 0.71037555 0.7565748 0.67355174 0.710203 0.75575787 0.68575555 0.70737445 0.6251154 0.7257254 0.70806384 0.68972605 0.73623013 0.7561214 0.6451241 0.75590736 0.6724023 0.7278527 0.75434446 0.67394996 0.7558938 0.67243314 0.62550944 0.73416746 0.63155794 0.67386556 0.68454015 0.6855892 0.7285404 0.7542112 0.6729902 0.6314332 0.6250436 0.73077
0.3233233 0.73428535 0.6896311 0.6851918 0.62519723 0.7093267 0.7322961 0.6908058 0.62515926 0.68910223 0.71132684 0.7299458 0.6729505 0.7544828 0.64958084 0.6726897 0.7320273 0.6492603 0.7103816 0.75660664 0.67351687 0.71020895 0.75579214 0.68573344 0.7073815 0.6250772 0.7257372 0.7080713 0.6897093 0.7362384 0.75613517 0.6450751 0.75592107 0.6723683 0.7278663 0.7543757 0.67391455 0.75592136 0.6723983 0.6254792 0.73417544 0.63151425 0.67382777 0.68451774 0.68556696 0.7285501 0.754237 0.6729538 0.631391 0.62500715 0.7307842
0.3243243 0.73429763 0.68961334 0.6851722 0.6251623 0.70933366 0.73230886 0.6907871 0.6251278 0.6890831 0.7113316 0.729954 0.67291707 0.7544961 0.6495237 0.67265815 0.73203933 0.6492061 0.7103876 0.75663793 0.6734823 0.71021473 0.755826 0.68571156 0.7073884 0.62503934 0.725749 0.7080786 0.6896926 0.73624647 0.75614834 0.6450266 0.75593436 0.6723347 0.72787976 0.75440633 0.6738794 0.7559483 0.67236394 0.6254497 0.7341833 0.6314713 0.67379034 0.68449545 0.6855448 0.7285594 0.75426227 0.67291766 0.63134927 0.6249713 0.7307981
0.32532534 0.7343097 0.68959576 0.68515253 0.6251279 0.70934045 0.7323214 0.69076836 0.6250969 0.68906397 0.7113363 0.7299621 0.672884 0.7545087 0.6494672 0.6726269 0.73205125 0.6491525 0.7103935 0.75666857 0.67344797 0.7102204 0.75585914 0.68568987 0.7073953 0.6250022 0.7257606 0.70808583 0.68967605 0.73625433 0.7561609 0.6449789 0.7559469 0.67230135 0.72789294 0.7544364 0.67384446 0.75597453 0.67232984 0.6254207 0.73419106 0.6314286 0.67375314 0.6844732 0.6855228 0.7285687 0.7542869 0.67288184 0.63130826 0.6249359 0.730812
0.32632634 0.7343214 0.6895782 0.6851331 0.6250942 0.7093471 0.7323336 0.6907499 0.62506664 0.68904495 0.7113409 0.72997 0.6728513 0.7545208 0.6494111 0.672596 0.7320629 0.64909947 0.7103992 0.75669855 0.67341375 0.71022606 0.7558917 0.68566823 0.70740217 0.62496555 0.72577196 0.708093 0.6896595 0.73626184 0.75617284 0.64493155 0.75595886 0.67226845 0.7279059 0.7544657 0.67380977 0.75600016 0.67229605 0.62539226 0.73419845 0.63138676 0.6737161 0.6844511 0.6855009 0.7285778 0.75431085 0.6728463 0.6312677 0.6249011 0.7308256
0.32732734 0.73433304 0.6895608 0.6851137 0.62506104 0.7093537 0.73234576 0.69073147 0.62503695 0.689026 0.7113454 0.7299777 0.6728188 0.75453216 0.6493556 0.6725653 0.7320743 0.6490469 0.7104049 0.7567278 0.6733799 0.71023154 0.75592357 0.68564683 0.70740885 0.6249294 0.72578335 0.7081 0.68964314 0.73626924 0.75618434 0.6448849 0.75597024 0.67223585 0.72791886 0.7544946 0.67377526 0.7560252 0.67226267 0.6253643 0.73420554 0.6313453 0.6736794 0.684429 0.68547916 0.7285867 0.7543343 0.67281103 0.63122773 0.6248669 0.7308391
0.32832834 0.7343445 0.68954337 0.6850947 0.6250285 0.70936024 0.7323577 0.6907133 0.62500787 0.68900716 0.7113498 0.7299853 0.67278665 0.75454307 0.6493006 0.6725348 0.73208565 0.64899486 0.7104105 0.7567566 0.6733462 0.7102371 0.75595486 0.68562555 0.7074156 0.62489384 0.72579443 0.70810705 0.6896269 0.7362764 0.7561951 0.64483875 0.755981 0.67220354 0.7279316 0.7545228 0.67374116 0.75604963 0.6722295 0.625337 0.73421264 0.6313044 0.67364293 0.6844071 0.6854576 0.7285953 0.7543571 0.6727761 0.63118833 0.6248332 0.73085237
0.32932934 0.7343556 0.689526 0.6850757 0.6249964 0.7093667 0.73236954 0.69069505 0.6249794 0.6889882 0.71135414 0.7299927 0.6727549 0.75455344 0.6492461 0.67250466 0.7320967 0.6489434 0.71041596 0.75678456 0.6733128 0.71024233 0.7559855 0.68560445 0.7074221 0.6248589 0.7258055 0.7081139 0.6896106 0.73628324 0.7562053 0.6447933 0.7559912 0.6721715 0.72794414 0.7545504 0.6737072 0.7560733 0.67219687 0.6253101 0.73421943 0.631264 0.67360675 0.68438524 0.6854361 0.72860384 0.7543793 0.6727415 0.63114953 0.6248 0.7308656
0.33033034 0.73436666 0.6895089 0.68505687 0.62496495 0.70937294 0.732381 0.690677 0.6249515 0.6889696 0.7113583 0.7299999 0.67272323 0.7545632 0.6491923 0.67247474 0.7321077 0.6488924 0.7104214 0.756812 0.6732795 0.7102476 0.7560155 0.6855835 0.7074286 0.6248244 0.7258165 0.7081208 0.6895944 0.7362898 0.75621504 0.6447483 0.7560008 0.67213976 0.7279566 0.75457746 0.6736735 0.7560964 0.6721643 0.6252838 0.734226 0.6312243 0.67357075 0.6843634 0.6854148 0.7286122 0.75440085 0.67270714 0.63111126 0.6247674 0.7308785
0.33133134 0.7343775 0.68949175 0.68503827 0.6249341 0.7093792 0.7323924 0.69065905 0.6249242 0.6889509 0.7113624 0.73000693 0.6726919 0.7545725 0.64913887 0.6724451 0.7321185 0.6488419 0.7104266 0.75683874 0.6732466 0.7102527 0.756045 0.6855627 0.707435 0.6247905 0.7258272 0.7081275 0.6895783 0.7362963 0.7562241 0.6447039 0.7560098 0.67210853 0.7279689 0.75460386 0.67364013 0.7561189 0.67213213 0.6252581 0.7342323 0.63118494 0.673535 0.68434167 0.68539363 0.7286205 0.75442183 0.67267305 0.63107353 0.62473536 0.73089135
0.33233234 0.734388 0.68947464 0.68501973 0.62490374 0.7093853 0.73240364 0.69064116 0.62489736 0.6889323 0.7113665 0.7300138 0.67266095 0.7545813 0.649086 0.67241573 0.73212904 0.6487921 0.7104318 0.7568649 0.6732139 0.7102577 0.7560737 0.6855421 0.70744133 0.62475705 0.7258379 0.7081342 0.6895624 0.7363025 0.7562326 0.6446601 0.7560182 0.67207754 0.727981 0.7546298 0.6736069 0.75614077 0.67210037 0.6252329 0.73423845 0.6311463 0.6734995 0.68432003 0.6853725 0.72862846 0.75444233 0.67263925 0.63103634 0.62470376 0.73090404
0.33333334 0.73439837 0.6894577 0.6850014 0.62487406 0.7093913 0.73241454 0.6906235 0.6248713 0.68891376 0.71137035 0.7300205 0.6726301 0.75458944 0.6490336 0.6723866 0.7321394 0.6487428 0.7104368 0.7568904 0.6731814 0.71026266 0.75610197 0.68552154 0.7074476 0.6247242 0.7258484 0.70814073 0.68954647 0.7363084 0.7562405 0.64461684 0.756026 0.67204684 0.7279929 0.75465506 0.673574 0.756162 0.6720688 0.62520814 0.7342444 0.63110805 0.6734643 0.68429863 0.68535167 0.7286364 0.7544621 0.67260575 0.6309997 0.62467253 0.73091656
0.33433434 0.7344086 0.6894408 0.6849831 0.6248448 0.7093972 0.73242545 0.6906059 0.6248456 0.68889534 0.71137416 0.7300271 0.67259973 0.754597 0.6489818 0.6723577 0.7321496 0.6486939 0.7104418 0.7569153 0.673149 0.7102675 0.75612944 0.68550116 0.70745385 0.6246919 0.7258589 0.7081472 0.6895307 0.7363142 0.75624794 0.64457417 0.7560332 0.6720164 0.7280047 0.7546798 0.67354125 0.7561827 0.6720376 0.6251839 0.73425007 0.63107044 0.67342937 0.68427706 0.68533075 0.728644 0.75448143 0.6725725 0.63096356 0.6246421 0.7309289
0.33533534 0.7344185 0.689424 0.6849651 0.62481624 0.709403 0.73243606 0.6905885 0.62482065 0.68887687 0.7113779 0.7300334 0.6725695 0.75460404 0.64893055 0.67232907 0.73215973 0.6486455 0.7104467 0.7569395 0.67311704 0.71027225 0.75615656 0.68548095 0.70745987 0.62466013 0.7258691 0.7081536 0.6895149 0.73631954 0.75625473 0.64453214 0.75603986 0.6719862 0.72801626 0.754704 0.6735089 0.75620276 0.67200667 0.6251603 0.7342556 0.63103336 0.67339456 0.6842557 0.6853101 0.72865164 0.75450015 0.67253965 0.63092804 0.62461203 0.7309411
0.33633634 0.7344282 0.6894071 0.6849471 0.62478805 0.70940864 0.73244655 0.69057107 0.6247962 0.6888585 0.71138155 0.73003966 0.67253965 0.7546106 0.64887977 0.6723007 0.73216957 0.6485977 0.7104514 0.75696313 0.6730852 0.71027696 0.7561829 0.6854608 0.7074659 0.62462884 0.7258793 0.7081599 0.68949926 0.7363248 0.756261 0.64449054 0.7560459 0.67195654 0.72802776 0.75472754 0.67347664 0.756222 0.6719762 0.6251372 0.73426086 0.63099676 0.6733601 0.68423456 0.68528956 0.72865903 0.7545182 0.67250705 0.6308932 0.6245824 0.7309532
0.33733734 0.7344378 0.6893905 0.68492925 0.62476057 0.7094143 0.7324568 0.6905537 0.6247723 0.68884027 0.711385 0.7300457 0.67250997 0.7546166 0.64882946 0.67227256 0.73217916 0.6485505 0.710456 0.75698614 0.6730536 0.71028143 0.7562086 0.6854409 0.70747185 0.6245981 0.7258894 0.7081662 0.68948364 0.7363297 0.75626665 0.6444496 0.7560514 0.6719271 0.728039 0.7547505 0.6734447 0.75624096 0.6719458 0.62511456 0.73426586 0.6309608 0.6733259 0.6842133 0.6852691 0.7286662 0.7545357 0.67247456 0.63085854 0.62455356 0.730965
0.33833835 0.73444706 0.6893739 0.6849116 0.6247336 0.7094197 0.73246694 0.69053656 0.62474895 0.68882215 0.7113884 0.7300515 0.67248064 0.75462216 0.64877975 0.6722447 0.7321887 0.64850384 0.71046066 0.75700843 0.6730223 0.71028584 0.7562337 0.6854211 0.70747775 0.62456787 0.7258993 0.70817226 0.6894682 0.73633444 0.75627184 0.6444092 0.7560563 0.6718979 0.72805023 0.75477296 0.6734129 0.75625914 0.6719158 0.6250925 0.7342708 0.63092524 0.6732919 0.6841922 0.6852488 0.72867334 0.7545526 0.67244256 0.6308246 0.62452507 0.7309768
0.33933935 0.7344563 0.68935734 0.684894 0.62470716 0.70942515 0.73247683 0.69051945 0.6247262 0.68880385 0.7113917 0.73005736 0.67245156 0.754627 0.6487305 0.67221713 0.7321981 0.6484575 0.71046495 0.75703025 0.67299116 0.7102901 0.7562583 0.68540144 0.70748353 0.62453806 0.7259091 0.7081783 0.68945265 0.73633885 0.7562765 0.64436936 0.7560607 0.6718689 0.7280612 0.7547948 0.67338145 0.7562767 0.6718861 0.6250709 0.7342754 0.6308903 0.6732581 0.6841711 0.68522865 0.7286802 0.754569 0.6724107 0.63079125 0.624497 0.7309884
0.34034035 0.7344651 0.68934095 0.6848766 0.62468123 0.70943046 0.7324866 0.6905024 0.62470394 0.6887858 0.71139485 0.7300628 0.67242277 0.75463146 0.6486818 0.6721897 0.7322072 0.64841175 0.7104693 0.75705135 0.67296016 0.71029437 0.7562823 0.6853819 0.70748925 0.62450886 0.72591877 0.7081843 0.68943727 0.7363431 0.75628054 0.64433014 0.75606453 0.6718404 0.728072 0.75481606 0.67335033 0.7562937 0.67185676 0.6250499 0.73427975 0.6308559 0.6732247 0.6841502 0.6852085 0.728687 0.75458485 0.67237926 0.6307584 0.6244696 0.7309998
0.34134135 0.7344739 0.6893246 0.68485934 0.62465584 0.7094356 0.73249614 0.6904856 0.62468225 0.6887678 0.71139795 0.73006815 0.67239416 0.75463533 0.64863366 0.67216265 0.73221606 0.6483666 0.7104735 0.7570718 0.6729295 0.7102984 0.75630563 0.68536246 0.707495 0.62448025 0.7259284 0.70819014 0.689422 0.73634714 0.756284 0.6442914 0.75606775 0.6718122 0.72808266 0.7548368 0.67331934 0.7563101 0.6718277 0.6250293 0.734284 0.63082194 0.6731914 0.6841293 0.6851886 0.7286936 0.75460005 0.672348 0.6307261 0.6244426 0.73101115
0.34234235 0.7344823 0.6893082 0.6848422 0.62463105 0.7094407 0.73250556 0.6904688 0.6246611 0.68874985 0.7114009 0.7300734 0.6723659 0.75463873 0.648586 0.6721357 0.7322249 0.6483219 0.7104776 0.75709176 0.6728991 0.7103024 0.75632846 0.6853432 0.7075005 0.624452 0.72593784 0.708196 0.6894068 0.7363509 0.75628704 0.64425325 0.7560703 0.67178416 0.72809327 0.75485706 0.6732886 0.75632596 0.6717989 0.6250093 0.7342879 0.6307886 0.67315847 0.6841086 0.6851687 0.72870004 0.7546147 0.67231697 0.6306944 0.62441593 0.73102236
0.34334335 0.7344905 0.68929195 0.6848252 0.62460667 0.7094456 0.7325149 0.69045204 0.6246405 0.6887319 0.7114037 0.73007846 0.6723379 0.75464153 0.6485387 0.6721091 0.7322335 0.64827764 0.7104815 0.757111 0.6728689 0.7103063 0.75635064 0.685324 0.70750594 0.6244242 0.7259472 0.7082016 0.6893917 0.73635435 0.7562894 0.6442157 0.7560725 0.67175645 0.72810364 0.7548766 0.67325807 0.7563411 0.67177033 0.62498957 0.73429173 0.6307558 0.6731257 0.6840879 0.68514895 0.72870624 0.7546288 0.67228615 0.6306632 0.62438995 0.73103327
0.34434435 0.7344986 0.6892758 0.6848083 0.624583 0.7094505 0.7325239 0.6904354 0.6246205 0.6887141 0.71140647 0.7300833 0.67231023 0.75464404 0.6484921 0.6720828 0.73224187 0.64823407 0.71048546 0.7571298 0.6728389 0.71031016 0.7563722 0.685305 0.70751137 0.62439704 0.72595656 0.70820725 0.6893766 0.7363576 0.7562914 0.6441787 0.7560741 0.6717291 0.7281139 0.7548957 0.67322785 0.7563557 0.6717422 0.62497056 0.73429525 0.6307235 0.67309326 0.6840673 0.6851293 0.72871244 0.7546423 0.6722558 0.6306324 0.6243645 0.7310441
0.34534535 0.7345065 0.68925977 0.68479156 0.6245596 0.70945525 0.73253274 0.6904189 0.624601 0.6886963 0.7114092 0.7300881 0.67228264 0.7546458 0.64844596 0.6720567 0.73225015 0.64819086 0.71048915 0.7571478 0.6728091 0.7103138 0.7563932 0.6852861 0.7075167 0.6243703 0.72596574 0.70821285 0.6893616 0.7363606 0.7562927 0.64414215 0.756075 0.6717019 0.72812396 0.75491416 0.67319775 0.7563698 0.6717142 0.62495196 0.7342986 0.63069177 0.6730609 0.68404675 0.68510985 0.7287184 0.75465536 0.6722256 0.63060224 0.6243394 0.7310549
0.34634635 0.734514 0.6892437 0.68477494 0.624537 0.7094599 0.7325414 0.6904024 0.624582 0.6886787 0.7114117 0.73009264 0.67225546 0.75464714 0.64840037 0.6720308 0.7322581 0.64814824 0.7104928 0.75716525 0.6727796 0.7103173 0.7564136 0.68526727 0.7075219 0.6243441 0.7259748 0.7082182 0.6893466 0.73636335 0.75629354 0.64410627 0.7560755 0.67167515 0.7281339 0.7549322 0.67316806 0.7563833 0.6716865 0.6249339 0.7343017 0.6306604 0.67302895 0.68402636 0.6850904 0.7287241 0.7546679 0.67219573 0.63057256 0.62431484 0.7310654
0.34734735 0.7345214 0.68922776 0.6847584 0.6245147 0.70946443 0.73254985 0.6903861 0.6245635 0.68866104 0.7114141 0.730097 0.6722285 0.754648 0.6483551 0.6720052 0.7322662 0.64810616 0.71049637 0.7571821 0.6727503 0.71032083 0.7564335 0.68524873 0.7075271 0.62431836 0.7259837 0.7082236 0.6893317 0.7363659 0.7562939 0.6440709 0.75607544 0.67164856 0.7281437 0.7549496 0.6731385 0.7563962 0.6716591 0.6249163 0.7343046 0.63062966 0.67299706 0.684006 0.6850712 0.72872984 0.7546797 0.672166 0.6305435 0.6242907 0.73107576
0.34834835 0.73452866 0.6892119 0.68474203 0.624493 0.70946884 0.7325582 0.6903698 0.6245456 0.68864346 0.7114165 0.7301011 0.6722018 0.7546482 0.64831054 0.6719798 0.73227376 0.6480645 0.7104997 0.7571984 0.67272115 0.71032417 0.75645274 0.68523014 0.70753217 0.6242931 0.7259925 0.7082288 0.689317 0.7363682 0.7562938 0.6440361 0.7560748 0.6716223 0.72815335 0.75496656 0.6731093 0.75640845 0.671632 0.62489915 0.73430717 0.6305994 0.67296565 0.6839857 0.685052 0.7287354 0.7546911 0.6721366 0.63051474 0.6242671 0.73108613
0.34934935 0.7345356 0.6891961 0.6847258 0.62447184 0.7094732 0.7325664 0.69035363 0.6245281 0.68862593 0.7114187 0.7301053 0.67217535 0.7546481 0.6482663 0.67195463 0.73228127 0.6480233 0.7105031 0.75721407 0.6726923 0.7103274 0.75647146 0.6852118 0.7075372 0.6242683 0.7260013 0.708234 0.6893022 0.73637027 0.756293 0.64400184 0.75607365 0.67159635 0.7281629 0.7549829 0.6730802 0.75642014 0.6716052 0.62488246 0.73430973 0.63056964 0.67293423 0.68396544 0.68503296 0.72874075 0.75470185 0.67210746 0.63048667 0.6242439 0.7310962
0.35035035 0.73454237 0.68918025 0.6847097 0.6244511 0.7094774 0.73257434 0.69033754 0.62451124 0.68860847 0.7114209 0.7301091 0.6721492 0.7546475 0.6482227 0.67192966 0.7322886 0.6479827 0.7105063 0.75722903 0.6726637 0.71033055 0.7564895 0.68519354 0.7075422 0.624244 0.7260099 0.708239 0.6892876 0.73637205 0.75629187 0.64396816 0.75607204 0.6715706 0.7281723 0.7549987 0.67305136 0.75643134 0.67157865 0.62486625 0.73431194 0.6305405 0.6729033 0.6839454 0.685014 0.728746 0.7547122 0.6720787 0.63045913 0.6242213 0.7311061
0.35135135 0.7345489 0.68916476 0.6846937 0.62443095 0.7094815 0.73258215 0.6903216 0.62449473 0.6885911 0.71142286 0.73011285 0.6721233 0.7546463 0.64817953 0.6719051 0.7322957 0.64794254 0.7105093 0.7572435 0.6726354 0.7103336 0.75650704 0.6851753 0.70754695 0.62422013 0.7260185 0.7082441 0.689273 0.7363736 0.7562901 0.64393497 0.75606984 0.67154515 0.72818154 0.75501394 0.67302275 0.75644195 0.6715524 0.62485063 0.73431396 0.6305117 0.6728724 0.68392545 0.6849952 0.72875106 0.7547219 0.67205 0.63043207 0.62419903 0.73111594
0.35235235 0.7345553 0.689149 0.6846778 0.6244112 0.70948553 0.7325898 0.6903056 0.6244789 0.68857384 0.7114247 0.73011637 0.67209756 0.75464475 0.64813685 0.67188066 0.73230267 0.6479029 0.7105123 0.75725746 0.6726072 0.71033645 0.7565241 0.6851573 0.70755184 0.6241969 0.7260269 0.7082489 0.68925846 0.736375 0.75628793 0.64390236 0.75606716 0.67152005 0.72819054 0.75502867 0.67299443 0.7564521 0.67152643 0.62483525 0.73431575 0.63048345 0.6728418 0.6839055 0.6849764 0.72875607 0.75473124 0.6720217 0.6304054 0.62417734 0.7311256
0.35335335 0.7345614 0.6891335 0.68466204 0.62439203 0.70948946 0.73259723 0.6902898 0.62446344 0.6885566 0.7114265 0.73011976 0.6720722 0.75464267 0.64809465 0.6718564 0.7323094 0.64786375 0.7105152 0.7572708 0.67257917 0.7103393 0.7565405 0.6851394 0.7075566 0.624174 0.7260353 0.70825374 0.68924403 0.73637605 0.75628513 0.64387035 0.75606394 0.67149514 0.72819954 0.7550429 0.67296636 0.7564615 0.6715007 0.6248205 0.7343174 0.6304558 0.6728114 0.6838857 0.68495786 0.72876084 0.7547399 0.67199355 0.6303793 0.624156 0.7311351
0.35435435 0.7345673 0.689118 0.68464637 0.6243733 0.7094932 0.73260444 0.690274 0.6244486 0.6885393 0.7114283 0.7301229 0.672047 0.75464004 0.64805293 0.67183244 0.7323161 0.64782506 0.7105179 0.7572835 0.67255145 0.7103421 0.75655633 0.6851216 0.7075612 0.6241516 0.7260435 0.70825857 0.6892296 0.7363769 0.756282 0.64383876 0.75606024 0.6714706 0.7282083 0.7550567 0.67293847 0.75647044 0.67147523 0.62480605 0.73431873 0.63042855 0.67278135 0.68386585 0.6849394 0.7287655 0.7547481 0.6719658 0.6303538 0.62413514 0.7311444
0.35535535 0.734573 0.68910265 0.6846309 0.6243552 0.709497 0.7326116 0.6902583 0.62443423 0.6885222 0.71142983 0.73012596 0.6720221 0.754637 0.6480117 0.6718087 0.7323225 0.6477868 0.7105205 0.75729567 0.672524 0.7103447 0.75657165 0.68510395 0.7075657 0.6241296 0.7260517 0.70826316 0.6892153 0.7363774 0.75627816 0.6438079 0.75605595 0.6714462 0.728217 0.7550698 0.67291087 0.7564788 0.67145 0.62479216 0.7343199 0.63040185 0.6727514 0.6838463 0.684921 0.7287699 0.7547558 0.6719382 0.6303288 0.62411475 0.7311536
0.35635635 0.7345786 0.68908745 0.68461543 0.62433743 0.70950055 0.7326185 0.69024277 0.6244203 0.6885052 0.7114314 0.7301289 0.67199737 0.7546336 0.6479709 0.6717853 0.7323287 0.6477491 0.710523 0.7573072 0.6724967 0.71034724 0.7565863 0.6850864 0.7075702 0.6241081 0.7260598 0.7082677 0.68920106 0.73637784 0.75627404 0.6437774 0.7560513 0.6714221 0.7282256 0.7550825 0.67288345 0.75648665 0.67142516 0.6247786 0.7343208 0.6303756 0.67272174 0.6838267 0.68490267 0.72877437 0.7547629 0.67191076 0.6303042 0.62409484 0.7311627
0.35735735 0.73458385 0.68907213 0.68460006 0.62432015 0.70950395 0.7326251 0.69022727 0.6244068 0.6884882 0.7114327 0.73013157 0.671973 0.75462973 0.64793074 0.671762 0.73233485 0.64771193 0.7105255 0.75731826 0.6724696 0.7103496 0.7566005 0.68506896 0.7075747 0.624087 0.7260678 0.7082722 0.68918693 0.73637795 0.75626934 0.64374745 0.7560461 0.67139834 0.728234 0.7550947 0.6728562 0.75649387 0.6714005 0.62476563 0.7343216 0.6303499 0.67269236 0.68380725 0.68488455 0.7287786 0.75476956 0.6718837 0.63028014 0.6240752 0.7311716
0.35835835 0.7345889 0.689057 0.6845849 0.6243033 0.70950735 0.7326318 0.6902118 0.6243939 0.6884713 0.711434 0.730134 0.6719488 0.7546252 0.6478909 0.67173904 0.7323408 0.64767504 0.7105278 0.75732875 0.67244285 0.71035194 0.7566142 0.6850516 0.707579 0.62406635 0.7260757 0.7082766 0.68917274 0.7363778 0.7562642 0.6437181 0.75604033 0.6713748 0.7282422 0.75510633 0.6728293 0.7565006 0.67137605 0.62475306 0.7343222 0.63032466 0.6726632 0.68378794 0.6848665 0.72878265 0.75477564 0.6718569 0.63025653 0.62405616 0.7311803
0.35935935 0.73459375 0.6890419 0.6845699 0.62428707 0.70951074 0.73263824 0.6901965 0.62438136 0.6884544 0.7114352 0.7301364 0.67192495 0.75462043 0.64785165 0.6717163 0.73234653 0.6476388 0.71053 0.7573386 0.67241627 0.7103541 0.75662726 0.68503445 0.7075833 0.6240463 0.7260835 0.7082809 0.6891587 0.7363775 0.7562586 0.6436893 0.75603414 0.67135155 0.7282503 0.7551175 0.6728027 0.7565069 0.67135197 0.6247409 0.73432255 0.6302999 0.6726343 0.6837685 0.6848486 0.7287866 0.75478137 0.6718303 0.63023347 0.6240375 0.73118895
0.36036035 0.73459846 0.68902683 0.68455493 0.6242713 0.7095138 0.73264444 0.6901812 0.6243695 0.6884377 0.7114363 0.7301386 0.6719012 0.7546152 0.6478127 0.6716937 0.73235214 0.647603 0.71053207 0.75734794 0.67238986 0.71035624 0.75663984 0.6850174 0.7075876 0.62402654 0.7260913 0.70828515 0.68914473 0.73637694 0.7562525 0.64366096 0.7560274 0.67132854 0.7282584 0.75512815 0.67277616 0.75651264 0.67132807 0.6247292 0.7343228 0.6302757 0.6726056 0.6837493 0.6848308 0.7287903 0.75478643 0.671804 0.6302109 0.62401927 0.7311975
0.36136135 0.734603 0.689012 0.68454015 0.62425584 0.70951694 0.7326505 0.690166 0.6243579 0.6884209 0.7114372 0.7301406 0.67187786 0.75460947 0.64777446 0.6716714 0.7323575 0.64756763 0.7105341 0.75735664 0.6723637 0.71035826 0.7566519 0.6850004 0.70759165 0.62400734 0.72609895 0.7082893 0.68913084 0.73637617 0.7562461 0.6436332 0.7560203 0.67130584 0.72826624 0.7551383 0.6727499 0.7565178 0.6713045 0.62471783 0.73432267 0.6302519 0.67257714 0.68373024 0.684813 0.728794 0.75479114 0.67177784 0.6301888 0.62400156 0.7312058
0.36236235 0.7346072 0.6889971 0.6845253 0.624241 0.7095199 0.7326564 0.690151 0.62434685 0.6884043 0.71143824 0.73014253 0.6718547 0.7546033 0.6477365 0.67164934 0.7323628 0.64753276 0.71053606 0.75736487 0.6723378 0.71036017 0.7566634 0.6849837 0.7075958 0.62398845 0.7261066 0.70829344 0.689117 0.73637515 0.756239 0.64360595 0.75601274 0.67128336 0.728274 0.75514805 0.6727239 0.7565224 0.6712812 0.62470704 0.7343224 0.6302286 0.6725489 0.68371123 0.6847955 0.72879744 0.75479525 0.671752 0.6301671 0.6239842 0.731214
0.36336336 0.7346113 0.6889823 0.68451077 0.62422657 0.7095229 0.7326622 0.6901359 0.6243361 0.68838775 0.711439 0.73014426 0.6718317 0.75459677 0.64769906 0.6716275 0.73236775 0.6474983 0.7105378 0.75737256 0.6723121 0.71036196 0.7566743 0.6849669 0.7075998 0.62397015 0.72611415 0.7082974 0.6891032 0.7363739 0.7562316 0.6435792 0.7560046 0.6712612 0.7282816 0.7551571 0.67269814 0.7565265 0.67125803 0.6246965 0.7343221 0.63020575 0.67252076 0.68369234 0.6847779 0.72880083 0.754799 0.67172647 0.63014597 0.62396723 0.73122203
0.36436436 0.7346152 0.6889675 0.6844963 0.6242125 0.70952564 0.7326677 0.69012094 0.62432605 0.68837124 0.7114398 0.7301458 0.671809 0.7545897 0.6476621 0.6716059 0.73237264 0.6474643 0.7105396 0.7573796 0.6722866 0.71036375 0.7566847 0.6849503 0.7076038 0.62395215 0.72612154 0.7083013 0.68908954 0.7363724 0.75622374 0.643553 0.75599617 0.67123914 0.72828907 0.7551659 0.6726726 0.75653017 0.6712352 0.6246864 0.73432136 0.63018334 0.672493 0.6836735 0.6847606 0.728804 0.7548022 0.67170113 0.6301253 0.6239506 0.7312299
0.36536536 0.7346189 0.6889529 0.68448186 0.62419903 0.7095283 0.73267317 0.69010615 0.62431633 0.6883548 0.7114404 0.73014724 0.67178655 0.7545823 0.64762545 0.6715846 0.7323774 0.64743084 0.7105411 0.7573862 0.6722613 0.71036536 0.7566947 0.6849338 0.70760775 0.62393457 0.72612894 0.7083052 0.689076 0.73637074 0.75621545 0.64352727 0.75598717 0.67121756 0.7282965 0.75517404 0.6726473 0.75653327 0.6712127 0.6246767 0.7343205 0.6301614 0.6724655 0.6836548 0.6847433 0.7288071 0.7548049 0.67167604 0.6301051 0.6239345 0.7312377
0.36636636 0.73462236 0.6889384 0.6844677 0.6241859 0.70953095 0.73267835 0.6900914 0.6243071 0.6883385 0.711441 0.73014843 0.6717644 0.7545744 0.6475894 0.6715634 0.73238194 0.6473978 0.7105426 0.7573923 0.67223626 0.7103669 0.75670403 0.68491745 0.70761156 0.6239174 0.72613627 0.70830894 0.68906236 0.73636883 0.75620675 0.6435021 0.75597775 0.67119604 0.7283036 0.7551818 0.6726223 0.7565359 0.6711904 0.6246675 0.73431945 0.63013995 0.6724382 0.6836361 0.6847261 0.72880995 0.7548072 0.6716512 0.63008535 0.62391883 0.73124534
0.36736736 0.73462564 0.6889239 0.68445355 0.6241733 0.7095335 0.7326835 0.6900767 0.62429833 0.68832225 0.7114414 0.73014957 0.6717424 0.75456625 0.6475537 0.6715425 0.7323864 0.6473652 0.710544 0.75739783 0.6722114 0.7103684 0.7567129 0.68490124 0.7076154 0.6239008 0.7261435 0.70831263 0.68904895 0.73636675 0.75619745 0.64347744 0.75596786 0.6711749 0.7283108 0.75518906 0.6725974 0.7565379 0.6711683 0.62465864 0.73431826 0.63011897 0.6724111 0.6836176 0.6847091 0.7288129 0.754809 0.67162657 0.63006604 0.6239034 0.73125285
0.36836836 0.73462874 0.6889095 0.68443954 0.6241611 0.70953596 0.7326885 0.69006205 0.62429 0.6883061 0.7114418 0.73015046 0.6717207 0.75455755 0.64751863 0.67152184 0.73239064 0.647333 0.7105453 0.7574027 0.67218685 0.7103698 0.75672126 0.6848851 0.707619 0.6238845 0.72615063 0.7083162 0.68903553 0.73636436 0.7561879 0.6434534 0.7559576 0.67115396 0.72831774 0.75519586 0.67257273 0.7565396 0.6711465 0.62465024 0.7343169 0.6300985 0.6723843 0.6835991 0.68469214 0.7288155 0.7548104 0.6716022 0.63004726 0.6238886 0.73126024
0.36936936 0.73463166 0.6888952 0.6844256 0.6241494 0.70953834 0.73269325 0.6900476 0.624282 0.68828994 0.71144205 0.7301513 0.6716992 0.75454855 0.6474839 0.6715013 0.73239475 0.64730126 0.7105466 0.7574072 0.67216253 0.7103711 0.75672925 0.68486917 0.7076227 0.6238686 0.7261578 0.70831984 0.6890222 0.7363618 0.75617784 0.64342976 0.7559469 0.6711333 0.7283246 0.75520223 0.67254823 0.7565407 0.67112505 0.62464213 0.7343153 0.6300785 0.6723577 0.6835808 0.68467534 0.72881806 0.7548113 0.67157805 0.6300289 0.623874 0.73126745
0.37037036 0.7346344 0.6888809 0.6844119 0.6241381 0.7095406 0.73269784 0.69003314 0.62427455 0.68827385 0.71144235 0.7301519 0.671678 0.75453913 0.64744955 0.67148113 0.7323987 0.64726996 0.7105477 0.7574111 0.6721384 0.71037227 0.7567365 0.68485326 0.7076262 0.6238532 0.7261648 0.70832324 0.6890091 0.7363591 0.7561675 0.6434066 0.75593567 0.6711129 0.7283313 0.7552081 0.6725242 0.7565414 0.6711038 0.6246344 0.7343135 0.6300589 0.6723312 0.6835627 0.6846587 0.72882044 0.7548118 0.6715542 0.6300109 0.6238599 0.7312745
0.37137136 0.7346369 0.6888668 0.6843982 0.62412715 0.70954275 0.7327023 0.6900188 0.62426746 0.68825793 0.7114425 0.7301523 0.67165697 0.7545293 0.64741564 0.6714611 0.73240244 0.64723915 0.7105488 0.7574146 0.67211443 0.71037346 0.7567434 0.6848376 0.7076299 0.623838 0.72617173 0.7083267 0.6889958 0.7363562 0.7561567 0.6433841 0.75592405 0.67109275 0.7283378 0.7552136 0.67250025 0.7565415 0.6710826 0.6246272 0.7343116 0.63003963 0.6723051 0.6835445 0.68464214 0.7288227 0.7548118 0.6715305 0.62999344 0.6238462 0.7312814
0.37237236 0.7346393 0.68885267 0.6843847 0.6241168 0.70954484 0.7327067 0.6900046 0.6242609 0.6882421 0.71144253 0.73015267 0.6716362 0.7545192 0.64738214 0.6714413 0.7324061 0.6472087 0.7105497 0.75741756 0.67209077 0.7103745 0.7567498 0.68482184 0.70763344 0.6238234 0.72617865 0.70833004 0.68898267 0.7363529 0.7561455 0.6433619 0.7559121 0.67107284 0.7283443 0.75521857 0.67247653 0.7565414 0.67106193 0.6246202 0.7343095 0.63002086 0.67227924 0.6835264 0.6846256 0.72882485 0.7548114 0.6715071 0.62997645 0.6238328 0.7312883
0.37337336 0.73464143 0.6888387 0.68437123 0.6241067 0.7095468 0.7327109 0.6899904 0.6242547 0.68822634 0.7114425 0.73015285 0.6716157 0.7545086 0.64734924 0.67142177 0.7324096 0.6471787 0.71055067 0.75741994 0.6720673 0.7103755 0.7567556 0.6848064 0.70763683 0.6238092 0.7261855 0.7083333 0.6889697 0.7363496 0.7561338 0.6433404 0.7558998 0.6710532 0.7283506 0.7552231 0.6724531 0.7565405 0.6710413 0.62461364 0.73430717 0.6300026 0.67225355 0.6835086 0.6846093 0.72882694 0.75481045 0.671484 0.6299598 0.6238199 0.731295
0.37437436 0.73464346 0.6888249 0.684358 0.6240972 0.7095488 0.7327149 0.68997633 0.6242489 0.6882106 0.71144235 0.73015285 0.67159534 0.7544977 0.6473166 0.67140245 0.732413 0.6471491 0.71055144 0.75742185 0.672044 0.71037644 0.7567611 0.684791 0.7076403 0.6237953 0.7261924 0.70833653 0.6889568 0.73634607 0.7561218 0.64331925 0.755887 0.67103374 0.7283568 0.7552272 0.67242986 0.7565392 0.6710211 0.62460744 0.73430467 0.6299847 0.67222804 0.68349075 0.68459314 0.72882885 0.75480926 0.671461 0.6299436 0.6238073 0.73130167
0.3753754 0.7346453 0.68881094 0.68434477 0.624088 0.7095506 0.7327189 0.6899624 0.62424356 0.688195 0.71144223 0.7301527 0.6715755 0.75448644 0.6472845 0.6713834 0.73241615 0.64712006 0.7105523 0.75742334 0.67202103 0.7103773 0.75676596 0.6847758 0.7076436 0.6237818 0.72619903 0.70833963 0.688944 0.7363423 0.7561095 0.64329875 0.75587374 0.67101467 0.7283629 0.75523084 0.6724068 0.7565376 0.67100114 0.6246016 0.73430204 0.62996733 0.6722028 0.683473 0.68457705 0.72883064 0.7548076 0.67143846 0.62992793 0.6237951 0.7313081
0.3763764 0.734647 0.68879724 0.6843318 0.62407935 0.7095524 0.7327227 0.6899485 0.6242386 0.6881795 0.71144205 0.7301526 0.67155564 0.7544748 0.64725274 0.6713644 0.73241913 0.64709127 0.7105529 0.7574242 0.67199814 0.71037817 0.7567704 0.68476063 0.70764697 0.6237687 0.7262057 0.7083428 0.6889312 0.7363384 0.7560967 0.6432786 0.7558603 0.67099583 0.7283689 0.7552341 0.672384 0.75653553 0.6709814 0.6245962 0.73429924 0.6299503 0.67217785 0.68345547 0.6845611 0.7288323 0.75480545 0.67141604 0.6299126 0.62378323 0.7313144
0.3773774 0.73464847 0.68878365 0.68431884 0.624071 0.7095541 0.7327264 0.68993473 0.624234 0.6881641 0.71144176 0.73015213 0.671536 0.75446284 0.64722145 0.67134583 0.7324222 0.647063 0.7105535 0.7574247 0.6719756 0.7103789 0.7567744 0.6847457 0.7076503 0.623756 0.72621244 0.70834583 0.6889186 0.73633426 0.7560836 0.6432589 0.75584626 0.67097723 0.7283747 0.755237 0.6723614 0.7565329 0.67096186 0.62459105 0.7342963 0.6299337 0.6721531 0.683438 0.6845452 0.7288339 0.75480294 0.67139375 0.6298977 0.6237717 0.73132074
0.3783784 0.7346498 0.68877006 0.6843061 0.6240631 0.7095558 0.7327299 0.689921 0.6242299 0.68814874 0.7114415 0.73015165 0.6715168 0.75445056 0.6471905 0.6713275 0.732425 0.64703506 0.71055406 0.7574247 0.6719532 0.71037954 0.756778 0.6847309 0.70765364 0.6237437 0.72621906 0.7083489 0.688906 0.73633 0.75607014 0.6432398 0.75583196 0.6709588 0.72838056 0.7552394 0.6723391 0.7565299 0.6709426 0.62458634 0.7342933 0.6299176 0.67212856 0.6834206 0.6845294 0.7288353 0.75480014 0.67137194 0.6298833 0.6237606 0.7313268
0.3793794 0.73465085 0.6887566 0.6842934 0.62405556 0.7095574 0.73273337 0.68990743 0.6242262 0.68813354 0.71144104 0.73015106 0.67149776 0.7544379 0.64715993 0.67130923 0.73242766 0.64700764 0.7105545 0.75742424 0.67193097 0.7103802 0.756781 0.68471617 0.7076569 0.62373173 0.7262255 0.70835185 0.68889356 0.7363254 0.7560563 0.64322126 0.7558173 0.67094076 0.72838604 0.7552414 0.6723169 0.75652647 0.67092353 0.6245819 0.73428994 0.62990177 0.67210424 0.68340325 0.68451387 0.72883654 0.75479686 0.6713502 0.62986934 0.6237499 0.7313329
0.3803804 0.73465204 0.68874323 0.6842809 0.6240485 0.7095589 0.7327366 0.68989396 0.6242228 0.68811834 0.7114406 0.73015034 0.67147887 0.754425 0.64712983 0.67129123 0.7324302 0.6469805 0.71055496 0.7574233 0.67190915 0.71038073 0.75678366 0.68470156 0.70766 0.62372017 0.72623193 0.7083548 0.68888116 0.73632073 0.7560422 0.64320314 0.7558024 0.6709228 0.7283916 0.75524294 0.672295 0.7565226 0.6709048 0.62457776 0.7342866 0.62988645 0.67208016 0.6833862 0.68449837 0.7288378 0.75479317 0.67132866 0.62985563 0.6237394 0.73133886
0.3813814 0.7346529 0.68872994 0.6842684 0.6240418 0.7095604 0.7327398 0.6898806 0.62421995 0.68810326 0.7114402 0.7301495 0.6714602 0.7544117 0.6471002 0.6712734 0.7324326 0.6469538 0.7105553 0.7574219 0.6718874 0.71038127 0.75678587 0.68468714 0.7076632 0.62370896 0.72623837 0.7083576 0.6888689 0.73631597 0.7560277 0.64318544 0.7557871 0.67090523 0.728397 0.7552443 0.6722734 0.7565184 0.6708863 0.624574 0.7342831 0.6298716 0.67205626 0.68336916 0.6844831 0.728839 0.7547891 0.67130756 0.6298424 0.6237294 0.7313446
0.3823824 0.7346536 0.6887168 0.68425614 0.6240355 0.7095617 0.7327428 0.68986726 0.62421745 0.6880884 0.7114395 0.73014843 0.6714419 0.7543981 0.6470709 0.67125595 0.732435 0.6469276 0.7105556 0.75741994 0.67186594 0.7103818 0.75678754 0.68467283 0.70766634 0.62369823 0.7262448 0.7083605 0.6888566 0.7363109 0.7560128 0.64316833 0.7557713 0.6708879 0.7284024 0.7552451 0.672252 0.75651366 0.67086804 0.62457067 0.7342793 0.6298572 0.6720326 0.68335223 0.68446785 0.72884 0.7547847 0.6712866 0.6298296 0.62371963 0.73135036
0.3833834 0.7346542 0.6887038 0.684244 0.6240296 0.7095632 0.73274577 0.689854 0.62421525 0.6880735 0.711439 0.73014736 0.6714237 0.75438416 0.64704204 0.67123866 0.73243713 0.64690167 0.7105559 0.75741774 0.6718447 0.7103822 0.7567889 0.68465865 0.7076695 0.6236877 0.7262512 0.7083632 0.68884456 0.7363057 0.7559977 0.6431516 0.75575525 0.6708708 0.72840756 0.75524557 0.67223066 0.7565086 0.67085004 0.62456757 0.73427546 0.62984294 0.6720092 0.68333554 0.6844528 0.72884095 0.75477993 0.6712659 0.62981725 0.6237103 0.731356
0.3843844 0.7346546 0.68869084 0.68423194 0.62402403 0.7095645 0.7327486 0.689841 0.6242135 0.6880588 0.7114384 0.73014605 0.6714058 0.75437 0.64701355 0.67122155 0.7324392 0.6468762 0.7105561 0.7574149 0.6718236 0.7103827 0.75678974 0.68464464 0.7076726 0.6236776 0.7262575 0.7083659 0.6888325 0.73630047 0.7559822 0.6431354 0.75573885 0.670854 0.7284126 0.75524557 0.67220974 0.75650316 0.67083234 0.6245648 0.7342715 0.6298292 0.6719861 0.68331885 0.6844379 0.7288418 0.75477475 0.67124546 0.62980527 0.6237013 0.7313615
0.3853854 0.7346549 0.688678 0.6842201 0.6240191 0.70956576 0.73275137 0.6898281 0.6242121 0.6880441 0.71143776 0.7301448 0.67138815 0.75435543 0.6469855 0.6712047 0.7324412 0.6468511 0.7105564 0.75741184 0.6718029 0.710383 0.7567903 0.68463075 0.7076757 0.62366784 0.7262638 0.7083687 0.6888207 0.736295 0.7559665 0.64311963 0.7557221 0.6708373 0.72841763 0.75524527 0.67218894 0.75649726 0.6708149 0.6245624 0.73426735 0.62981594 0.67196316 0.68330234 0.68442315 0.7288425 0.75476927 0.6712252 0.62979364 0.6236926 0.7313671
0.3863864 0.734655 0.6886652 0.6842084 0.62401426 0.70956707 0.73275405 0.6898153 0.62421113 0.68802965 0.71143705 0.7301433 0.6713708 0.75434077 0.64695776 0.6711881 0.7324431 0.64682645 0.7105565 0.7574082 0.67178226 0.7103833 0.7567903 0.68461704 0.70767885 0.62365854 0.72626996 0.70837134 0.68880886 0.7362893 0.7559504 0.6431044 0.75570524 0.67082095 0.72842264 0.7552446 0.6721684 0.75649095 0.6707976 0.62456036 0.73426324 0.62980306 0.67194045 0.6832859 0.6844085 0.72884315 0.7547634 0.6712053 0.6297823 0.6236842 0.7313724
0.3873874 0.734655 0.68865263 0.68419677 0.6240099 0.70956826 0.7327566 0.6898025 0.6242105 0.68801516 0.71143645 0.7301419 0.6713537 0.75432575 0.64693046 0.67117167 0.732445 0.64680207 0.7105566 0.75740415 0.67176193 0.71038365 0.7567899 0.68460345 0.7076819 0.6236494 0.7262763 0.708374 0.68879724 0.73628354 0.75593394 0.64308965 0.75568795 0.6708049 0.72842735 0.7552436 0.6721481 0.7564843 0.67078066 0.62455845 0.7342589 0.62979054 0.671918 0.6832696 0.684394 0.72884375 0.7547572 0.67118555 0.6297716 0.62367624 0.73137784
0.3883884 0.73465496 0.68864006 0.68418527 0.62400603 0.7095694 0.73275906 0.68979 0.6242102 0.6880009 0.7114357 0.7301402 0.6713367 0.75431037 0.6469035 0.67115533 0.7324467 0.64677817 0.71055675 0.7573997 0.67174184 0.710384 0.7567892 0.6845899 0.707685 0.6236408 0.72628254 0.7083767 0.6887856 0.7362775 0.7559173 0.64307535 0.75567037 0.6707891 0.7284322 0.7552422 0.6721281 0.7564774 0.67076397 0.6245569 0.7342545 0.62977844 0.67189586 0.6832535 0.6843795 0.72884417 0.7547507 0.67116594 0.62976116 0.62366855 0.731383
0.3893894 0.7346548 0.6886277 0.684174 0.62400246 0.7095706 0.7327615 0.6897775 0.6242103 0.68798673 0.7114349 0.7301384 0.67131996 0.75429493 0.6468769 0.6711394 0.73244834 0.64675456 0.7105568 0.7573949 0.6717219 0.7103843 0.7567881 0.6845767 0.70768803 0.62363243 0.7262887 0.70837927 0.6887742 0.7362715 0.7559004 0.6430614 0.75565237 0.6707735 0.7284369 0.7552405 0.6721082 0.75646996 0.6707475 0.6245557 0.73424983 0.6297667 0.67187375 0.68323755 0.68436533 0.7288447 0.75474393 0.6711468 0.629751 0.62366116 0.73138815
0.3903904 0.7346544 0.6886154 0.6841628 0.62399924 0.7095716 0.7327639 0.68976516 0.6242108 0.68797266 0.7114341 0.73013663 0.67130363 0.754279 0.6468507 0.6711236 0.7324499 0.6467313 0.71055686 0.75738966 0.67170215 0.7103846 0.7567865 0.6845635 0.7076912 0.62362444 0.7262949 0.7083819 0.68876284 0.7362653 0.7558832 0.643048 0.75563425 0.6707582 0.7284415 0.7552384 0.6720885 0.75646234 0.6707313 0.6245549 0.7342452 0.6297553 0.671852 0.68322164 0.68435127 0.7288451 0.7547367 0.6711278 0.6297414 0.6236541 0.7313933
0.3913914 0.73465407 0.6886032 0.68415177 0.6239964 0.70957273 0.73276603 0.6897529 0.62421155 0.6879587 0.7114334 0.7301347 0.67128736 0.7542629 0.64682484 0.6711082 0.7324514 0.6467085 0.7105568 0.75738406 0.6716827 0.7103848 0.75678456 0.6845506 0.7076943 0.6236168 0.7263011 0.70838445 0.6887517 0.736259 0.7558657 0.643035 0.75561583 0.6707431 0.7284459 0.75523597 0.6720692 0.7564542 0.67071533 0.6245542 0.73424053 0.62974423 0.6718304 0.6832059 0.6843374 0.7288454 0.7547292 0.6711091 0.629732 0.6236474 0.7313983
0.3923924 0.73465353 0.6885912 0.6841409 0.62399393 0.70957386 0.7327683 0.6897408 0.62421274 0.6879449 0.71143264 0.7301328 0.6712715 0.75424665 0.6467993 0.67109275 0.7324527 0.646686 0.71055686 0.7573781 0.67166346 0.710385 0.7567823 0.6845377 0.70769733 0.6236094 0.7263072 0.70838714 0.6887406 0.7362526 0.75584805 0.6430225 0.7555971 0.6707283 0.7284503 0.75523335 0.67205 0.7564459 0.6706997 0.6245539 0.73423564 0.6297336 0.6718092 0.68319035 0.68432355 0.7288456 0.7547215 0.67109054 0.6297231 0.6236409 0.7314033
0.3933934 0.7346529 0.68857926 0.6841302 0.62399185 0.7095749 0.73277044 0.6897288 0.62421423 0.68793124 0.71143186 0.73013073 0.67125577 0.75423014 0.6467743 0.6710777 0.73245406 0.64666384 0.71055686 0.75737166 0.6716444 0.7103853 0.7567797 0.6845251 0.70770043 0.6236024 0.7263134 0.70838976 0.6887296 0.73624605 0.75582993 0.64301044 0.75557816 0.6707139 0.72845477 0.75523037 0.67203104 0.7564371 0.6706843 0.624554 0.73423076 0.6297233 0.67178804 0.68317485 0.68431 0.72884583 0.7547135 0.67107236 0.6297145 0.6236349 0.73140824
0.3943944 0.73465216 0.6885675 0.6841196 0.6239901 0.709576 0.73277247 0.68971694 0.6242161 0.6879176 0.711431 0.73012865 0.67124027 0.75421333 0.64674956 0.67106295 0.7324553 0.6466421 0.71055686 0.7573649 0.6716256 0.71038556 0.75677663 0.68451256 0.70770365 0.6235958 0.7263195 0.7083924 0.6887188 0.7362394 0.7558117 0.64299893 0.7555589 0.67069954 0.72845906 0.75522697 0.6720122 0.75642806 0.6706692 0.6245543 0.73422575 0.6297134 0.67176723 0.6831596 0.68429655 0.728846 0.7547051 0.67105436 0.62970626 0.623629 0.73141307
0.3953954 0.7346514 0.68855584 0.6841092 0.62398875 0.70957714 0.73277444 0.68970525 0.6242183 0.68790424 0.7114303 0.7301265 0.67122513 0.7541964 0.64672524 0.6710482 0.73245656 0.64662063 0.71055686 0.7573577 0.6716071 0.7103858 0.75677323 0.6845002 0.7077068 0.62358946 0.72632575 0.708395 0.68870807 0.7362326 0.75579333 0.6429877 0.7555395 0.6706856 0.72846335 0.7552234 0.67199373 0.75641865 0.67065424 0.62455463 0.73422056 0.6297039 0.6717466 0.68314445 0.68428326 0.7288461 0.75469655 0.67103666 0.6296984 0.6236235 0.7314179
0.3963964 0.7346505 0.6885443 0.68409896 0.6239877 0.70957816 0.7327764 0.6896938 0.6242208 0.6878909 0.71142954 0.7301243 0.6712101 0.75417924 0.64670116 0.67103374 0.73245764 0.6465996 0.7105569 0.75735027 0.6715887 0.71038616 0.75676954 0.684488 0.70771 0.62358344 0.7263319 0.7083976 0.6886975 0.7362257 0.7557746 0.642977 0.7555198 0.67067176 0.7284676 0.7552194 0.6719755 0.75640893 0.6706397 0.62455547 0.7342155 0.6296947 0.6717262 0.6831294 0.6842701 0.7288462 0.75468755 0.6710192 0.6296909 0.62361825 0.73142266
0.3973974 0.7346495 0.6885329 0.6840888 0.623987 0.7095793 0.7327783 0.68968225 0.6242237 0.6878777 0.71142876 0.730122 0.6711953 0.7541619 0.64667755 0.67101955 0.7324588 0.6465789 0.7105569 0.75734246 0.6715706 0.7103864 0.75676554 0.6844761 0.70771325 0.6235778 0.7263381 0.70840025 0.688687 0.73621875 0.75575566 0.6429667 0.7554999 0.6706583 0.7284717 0.7552151 0.67195743 0.756399 0.6706252 0.62455654 0.73421025 0.6296859 0.6717061 0.6831144 0.68425715 0.7288461 0.7546785 0.67100203 0.62968373 0.6236134 0.73142743
0.3983984 0.7346484 0.6885216 0.6840788 0.62398666 0.70958036 0.73278016 0.689671 0.6242269 0.6878648 0.7114281 0.7301197 0.6711809 0.7541444 0.6466542 0.67100555 0.7324598 0.6465585 0.7105569 0.75733423 0.6715527 0.71038675 0.7567612 0.6844641 0.7077166 0.62357235 0.7263443 0.7084029 0.6886767 0.7362117 0.7557366 0.6429568 0.7554798 0.6706451 0.7284758 0.7552107 0.6719397 0.7563887 0.6706112 0.6245579 0.7342049 0.6296774 0.6716862 0.68309975 0.6842443 0.72884613 0.7546691 0.67098504 0.6296768 0.6236087 0.73143214
0.3993994 0.7346473 0.68851054 0.68406904 0.6239866 0.7095815 0.73278195 0.68965995 0.6242304 0.68785185 0.7114274 0.7301173 0.67116666 0.7541266 0.64663124 0.67099184 0.73246086 0.64653844 0.7105571 0.75732577 0.67153513 0.7103871 0.7567564 0.68445253 0.7077198 0.6235673 0.72635055 0.7084056 0.6886665 0.73620456 0.75571734 0.6429474 0.7554594 0.67063206 0.72847986 0.7552059 0.671922 0.7563782 0.6705974 0.62455946 0.7341996 0.6296692 0.6716665 0.68308526 0.6842317 0.7288461 0.7546595 0.6709683 0.6296704 0.6236044 0.73143685
0.4004004 0.7346462 0.68849957 0.6840594 0.623987 0.7095826 0.73278385 0.689649 0.6242342 0.68783915 0.71142673 0.7301149 0.6711527 0.75410867 0.6466086 0.67097837 0.7324618 0.64651877 0.7105571 0.75731695 0.6715176 0.7103875 0.75675154 0.6844411 0.7077232 0.6235626 0.7263568 0.7084084 0.68865657 0.73619735 0.7556978 0.64293844 0.7554389 0.67061937 0.7284838 0.755201 0.6719047 0.7563674 0.67058384 0.6245613 0.73419416 0.6296614 0.6716471 0.6830709 0.68421924 0.72884595 0.75464964 0.6709519 0.6296642 0.62360024 0.7314415
0.4014014 0.7346449 0.6884888 0.68404996 0.6239876 0.7095838 0.7327856 0.68963814 0.62423843 0.6878266 0.71142614 0.7301125 0.671139 0.7540906 0.64658636 0.67096496 0.73246276 0.6464994 0.71055734 0.7573078 0.67150056 0.71038795 0.75674623 0.68442976 0.7077267 0.62355816 0.72636294 0.70841116 0.6886467 0.7361901 0.75567806 0.64292985 0.7554183 0.67060703 0.72848785 0.7551957 0.6718875 0.75635624 0.6705705 0.6245634 0.7341887 0.62965393 0.67162794 0.68305665 0.6842069 0.728846 0.7546395 0.67093575 0.6296584 0.6235965 0.73144615
0.4024024 0.7346436 0.6884781 0.68404067 0.6239886 0.7095851 0.7327874 0.6896275 0.6242429 0.6878141 0.7114255 0.73011005 0.67112553 0.7540724 0.6465643 0.6709518 0.7324638 0.6464803 0.71055746 0.7572984 0.6714835 0.7103885 0.75674057 0.6844187 0.7077302 0.62355405 0.72636926 0.7084139 0.688637 0.7361828 0.75565827 0.6429217 0.7553973 0.67059475 0.7284918 0.75519013 0.67187065 0.756345 0.6705575 0.6245657 0.7341833 0.62964684 0.671609 0.6830425 0.6841949 0.7288459 0.7546292 0.67091984 0.629653 0.62359303 0.7314508
0.4034034 0.7346422 0.6884676 0.6840315 0.62399006 0.7095863 0.732789 0.68961704 0.6242476 0.6878019 0.71142495 0.7301075 0.6711123 0.75405395 0.6465428 0.6709389 0.7324647 0.64646155 0.7105577 0.75728863 0.6714667 0.710389 0.75673467 0.6844076 0.70773375 0.6235502 0.72637564 0.7084168 0.68862736 0.73617536 0.75563824 0.64291406 0.75537634 0.6705829 0.7284957 0.7551843 0.671854 0.75633335 0.67054474 0.62456834 0.7341777 0.62964 0.6715902 0.6830288 0.6841829 0.72884583 0.75461864 0.67090416 0.6296478 0.62358975 0.7314554
0.4044044 0.7346409 0.68845713 0.68402255 0.6239917 0.7095876 0.73279077 0.68960667 0.6242528 0.6877898 0.7114245 0.730105 0.6710993 0.75403535 0.64652157 0.6709262 0.73246545 0.6464431 0.71055794 0.75727856 0.67145026 0.7103895 0.7567284 0.684397 0.7077374 0.6235467 0.7263819 0.70841974 0.68861794 0.7361679 0.75561804 0.6429068 0.755355 0.6705713 0.72849965 0.75517833 0.67183745 0.75632143 0.67053217 0.6245712 0.73417217 0.62963355 0.67157173 0.683015 0.6841712 0.7288456 0.7546079 0.6708887 0.62964296 0.6235868 0.73146003
0.4054054 0.7346394 0.688447 0.6840137 0.6239937 0.7095889 0.73279244 0.6895965 0.6242581 0.68777776 0.7114241 0.7301024 0.6710865 0.7540167 0.6465006 0.6709138 0.7324662 0.6464252 0.7105582 0.7572682 0.6714339 0.7103901 0.756722 0.6843863 0.707741 0.62354356 0.72638834 0.70842266 0.68860865 0.7361603 0.7555976 0.6428998 0.7553335 0.67055976 0.7285035 0.755172 0.67182136 0.7563093 0.67051995 0.6245742 0.7341665 0.62962735 0.6715535 0.68300146 0.6841595 0.7288455 0.7545968 0.67087364 0.6296385 0.6235842 0.7314646
0.4064064 0.73463786 0.6884369 0.68400514 0.623996 0.7095903 0.73279405 0.6895865 0.6242639 0.6877661 0.71142364 0.73009986 0.6710741 0.75399774 0.64647996 0.67090154 0.7324671 0.6464075 0.71055853 0.75725746 0.67141795 0.71039087 0.7567151 0.6843759 0.7077447 0.6235407 0.7263948 0.70842564 0.6885995 0.7361527 0.75557697 0.6428933 0.7553119 0.67054874 0.72850734 0.7551656 0.67180526 0.7562969 0.670508 0.6245776 0.73416084 0.62962157 0.6715355 0.68298805 0.6841483 0.72884536 0.75458574 0.67085874 0.6296343 0.6235817 0.73146904
0.4074074 0.7346363 0.6884269 0.6839967 0.62399864 0.7095917 0.7327956 0.6895766 0.62426996 0.6877544 0.7114233 0.7300971 0.6710618 0.7539787 0.6464597 0.67088956 0.7324679 0.64639 0.7105589 0.75724655 0.67140204 0.71039146 0.756708 0.68436575 0.70774853 0.6235381 0.7264011 0.70842874 0.6885906 0.736145 0.7555562 0.64288723 0.75529003 0.6705378 0.7285111 0.7551588 0.6717895 0.7562843 0.6704962 0.6245812 0.73415506 0.62961614 0.6715177 0.6829749 0.68413705 0.7288452 0.7545743 0.6708441 0.62963045 0.6235797 0.7314737
0.4084084 0.73463464 0.6884172 0.68398833 0.6240016 0.7095932 0.73279727 0.689567 0.6242763 0.68774295 0.71142304 0.73009455 0.67104983 0.75395954 0.6464398 0.6708778 0.7324686 0.6463729 0.7105593 0.75723517 0.6713865 0.7103923 0.7567007 0.6843556 0.7077524 0.6235359 0.7264075 0.7084318 0.6885817 0.7361372 0.7555353 0.64288163 0.7552681 0.6705273 0.7285149 0.75515175 0.671774 0.7562714 0.6704849 0.62458503 0.73414934 0.62961096 0.6715002 0.6829619 0.684126 0.7288449 0.7545627 0.6708298 0.629627 0.6235778 0.7314782
0.4094094 0.73463297 0.6884076 0.6839802 0.62400496 0.7095946 0.7327988 0.6895574 0.62428296 0.6877316 0.7114227 0.7300918 0.67103815 0.75394017 0.64642024 0.67086613 0.7324693 0.6463563 0.7105597 0.75722367 0.6713711 0.7103931 0.756693 0.6843457 0.70775634 0.6235339 0.726414 0.7084349 0.6885731 0.7361294 0.7555142 0.6428764 0.7552458 0.67051685 0.7285186 0.75514454 0.6717588 0.75625825 0.6704736 0.6245892 0.73414356 0.62960625 0.671483 0.68294895 0.6841151 0.7288447 0.75455076 0.6708157 0.62962383 0.62357634 0.7314827
0.4104104 0.73463106 0.6883981 0.6839721 0.62400854 0.70959616 0.7328003 0.6895479 0.6242899 0.6877204 0.71142244 0.73008895 0.6710266 0.7539207 0.6464009 0.67085487 0.7324699 0.6463399 0.7105602 0.7572117 0.67135596 0.7103939 0.756685 0.68433607 0.70776033 0.6235323 0.7264204 0.7084381 0.68856454 0.7361215 0.75549287 0.64287156 0.7552235 0.6705068 0.7285223 0.7551371 0.67174363 0.75624484 0.6704626 0.62459344 0.73413765 0.62960166 0.6714659 0.68293625 0.68410444 0.7288445 0.7545386 0.6708019 0.62962097 0.623575 0.73148715
0.4114114 0.73462933 0.68838876 0.6839644 0.6240126 0.70959777 0.7328018 0.68953884 0.6242972 0.68770933 0.7114222 0.73008615 0.6710153 0.7539009 0.6463821 0.6708438 0.73247063 0.64632386 0.7105608 0.7571995 0.67134106 0.71039474 0.75667673 0.68432665 0.7077644 0.62353104 0.72642696 0.7084413 0.68855625 0.7361134 0.7554714 0.6428672 0.7552009 0.67049694 0.7285258 0.75512934 0.67172885 0.75623107 0.67045194 0.62459815 0.7341317 0.62959766 0.6714491 0.6829237 0.6840939 0.72884417 0.75452626 0.6707883 0.6296184 0.62357396 0.7314915
0.4124124 0.73462737 0.6883797 0.6839566 0.6240169 0.7095994 0.73280317 0.6895298 0.6243047 0.68769854 0.711422 0.73008335 0.67100435 0.7538811 0.6463635 0.6708329 0.7324712 0.64630806 0.71056134 0.757187 0.6713264 0.7103957 0.7566682 0.68431723 0.7077685 0.6235299 0.7264334 0.70844465 0.6885481 0.73610544 0.75544965 0.64286315 0.75517815 0.67048734 0.72852945 0.7551213 0.67171425 0.75621724 0.6704415 0.624603 0.73412573 0.62959385 0.6714326 0.68291134 0.6840837 0.7288439 0.7545138 0.67077506 0.62961626 0.6235733 0.73149586
0.4134134 0.73462546 0.6883707 0.6839491 0.6240214 0.7096011 0.73280466 0.68952084 0.62431264 0.6876879 0.71142197 0.7300805 0.67099357 0.75386107 0.6463453 0.67082214 0.73247176 0.6462927 0.71056193 0.75717425 0.671312 0.71039665 0.75665927 0.684308 0.70777273 0.62352926 0.7264399 0.70844793 0.68854 0.7360972 0.7554279 0.6428596 0.75515527 0.67047805 0.728533 0.755113 0.6716999 0.756203 0.6704313 0.6246081 0.73411965 0.62959033 0.6714162 0.6828992 0.6840735 0.7288436 0.7545011 0.670762 0.6296145 0.6235729 0.73150027
0.4144144 0.7346234 0.6883619 0.6839418 0.6240264 0.70960283 0.732806 0.689512 0.6243208 0.6876773 0.7114218 0.7300776 0.6709831 0.75384086 0.64632744 0.6708117 0.7324723 0.64627767 0.7105626 0.75716114 0.6712978 0.71039766 0.75665015 0.68429905 0.70777696 0.62352884 0.7264464 0.7084514 0.6885321 0.736089 0.75540584 0.64285636 0.7551322 0.670469 0.72853655 0.75510454 0.67168576 0.75618863 0.6704215 0.62461346 0.7341137 0.6295872 0.67140025 0.6828872 0.68406355 0.7288432 0.7544881 0.6707492 0.629613 0.6235727 0.7315046
0.4154154 0.7346213 0.68835324 0.6839347 0.6240316 0.7096045 0.7328074 0.68950355 0.6243293 0.687667 0.71142185 0.73007464 0.6709728 0.75382054 0.64630985 0.6708014 0.7324728 0.6462629 0.71056324 0.7571478 0.6712837 0.7103988 0.75664073 0.6842902 0.7077813 0.62352884 0.72645295 0.70845485 0.6885243 0.73608077 0.75538373 0.6428536 0.75510883 0.67046005 0.72854 0.75509584 0.6716719 0.75617397 0.6704118 0.6246191 0.7341075 0.62958443 0.6713843 0.6828753 0.6840538 0.7288429 0.7544749 0.6707367 0.6296116 0.6235728 0.7315089
0.4164164 0.73461914 0.6883447 0.68392766 0.62403727 0.7096063 0.73280865 0.6894951 0.62433815 0.6876569 0.71142185 0.7300717 0.6709628 0.75380003 0.64629275 0.6707914 0.73247313 0.64624846 0.710564 0.75713414 0.67127 0.71039987 0.756631 0.6842815 0.70778567 0.623529 0.7264595 0.7084583 0.68851674 0.73607236 0.7553612 0.6428512 0.7550854 0.67045146 0.7285435 0.7550869 0.6716582 0.75615907 0.6704024 0.62462497 0.7341013 0.6295819 0.6713687 0.68286365 0.6840442 0.7288425 0.7544615 0.6707244 0.6296109 0.6235733 0.73151314
0.4174174 0.7346169 0.6883363 0.68392074 0.62404317 0.7096082 0.7328099 0.68948686 0.6243472 0.68764675 0.71142185 0.7300686 0.67095304 0.7537794 0.6462759 0.6707815 0.7324736 0.64623445 0.7105648 0.75712013 0.67125654 0.7104011 0.75662106 0.6842731 0.7077902 0.62352955 0.72646606 0.70846176 0.68850935 0.7360639 0.7553387 0.6428491 0.75506175 0.6704432 0.72854686 0.7550777 0.6716448 0.7561439 0.6703932 0.62463105 0.7340951 0.6295798 0.67135334 0.6828522 0.6840347 0.7288421 0.75444794 0.67071235 0.62961024 0.62357396 0.7315174
0.4184184 0.7346146 0.6883281 0.683914 0.6240493 0.7096101 0.7328111 0.6894787 0.62435657 0.687637 0.7114219 0.7300656 0.6709435 0.75375867 0.64625937 0.6707719 0.73247397 0.6462206 0.7105656 0.7571059 0.67124325 0.7104023 0.75661075 0.6842648 0.7077948 0.6235304 0.7264726 0.7084654 0.6885021 0.7360553 0.755316 0.6428476 0.7550379 0.67043513 0.72855014 0.75506824 0.6716315 0.75612843 0.67038435 0.6246374 0.7340888 0.629578 0.6713382 0.68284094 0.6840255 0.72884166 0.7544342 0.6707006 0.62961006 0.623575 0.7315216
0.4194194 0.7346122 0.68832004 0.6839075 0.62405586 0.709612 0.7328123 0.6894708 0.62436634 0.68762726 0.7114221 0.7300625 0.6709342 0.75373775 0.6462431 0.67076254 0.7324742 0.6462072 0.7105665 0.7570913 0.6712303 0.71040356 0.7566002 0.6842566 0.7077994 0.6235315 0.7264792 0.70846915 0.68849486 0.73604673 0.75529313 0.6428463 0.755014 0.67042726 0.7285534 0.75505865 0.6716185 0.7561128 0.67037565 0.624644 0.7340824 0.62957644 0.6713233 0.68282986 0.68401647 0.7288412 0.75442016 0.6706891 0.6296101 0.62357616 0.7315258
0.4204204 0.7346098 0.6883121 0.6839011 0.6240627 0.7096141 0.7328135 0.68946296 0.62437624 0.68761766 0.71142226 0.7300593 0.6709252 0.7537166 0.64622724 0.6707533 0.73247445 0.64619404 0.7105675 0.7570765 0.6712174 0.7104049 0.7565894 0.6842487 0.7078041 0.6235329 0.7264858 0.70847285 0.68848795 0.7360381 0.7552701 0.6428455 0.7549898 0.67041963 0.7285567 0.7550487 0.6716057 0.7560969 0.67036724 0.62465084 0.73407596 0.6295753 0.67130876 0.6828188 0.68400764 0.72884065 0.754406 0.6706779 0.62961054 0.6235778 0.73152995
0.4214214 0.7346073 0.6883043 0.6838949 0.6240699 0.70961607 0.73281455 0.6894554 0.6243866 0.68760836 0.7114225 0.73005605 0.67091644 0.75369537 0.64621174 0.6707444 0.7324747 0.6461813 0.71056837 0.75706136 0.6712048 0.7104063 0.75657827 0.6842408 0.70780873 0.62353474 0.7264924 0.7084766 0.68848115 0.73602927 0.7552469 0.64284515 0.7549654 0.6704123 0.7285599 0.7550386 0.6715932 0.75608075 0.67035913 0.624658 0.73406947 0.6295745 0.67129433 0.6828081 0.68399894 0.7288401 0.75439155 0.67066693 0.62961125 0.62357956 0.73153394
0.4224224 0.7346047 0.6882968 0.68388873 0.6240774 0.70961815 0.7328155 0.6894479 0.62439716 0.6875992 0.7114227 0.7300528 0.67090786 0.7536739 0.64619654 0.67073566 0.7324748 0.6461689 0.7105694 0.75704604 0.6711924 0.71040773 0.75656694 0.6842333 0.7078137 0.6235368 0.72649884 0.7084805 0.6884744 0.7360204 0.7552235 0.64284503 0.754941 0.6704052 0.72856313 0.7550282 0.671581 0.75606436 0.6703512 0.6246654 0.734063 0.62957394 0.6712802 0.68279755 0.6839904 0.7288395 0.75437695 0.67065626 0.6296123 0.6235817 0.731538
0.4234234 0.7346019 0.68828934 0.6838829 0.6240852 0.7096203 0.73281646 0.6894406 0.6244081 0.6875902 0.711423 0.7300496 0.6708995 0.7536523 0.6461817 0.67072713 0.7324749 0.6461568 0.7105705 0.7570303 0.6711803 0.7104091 0.75655514 0.68422586 0.7078186 0.6235392 0.7265055 0.7084844 0.688468 0.7360115 0.7551999 0.64284533 0.75491625 0.6703985 0.7285662 0.7550175 0.67156893 0.7560477 0.6703436 0.624673 0.7340565 0.6295738 0.6712663 0.6827871 0.68398213 0.7288389 0.75436205 0.6706457 0.62961376 0.62358403 0.73154205
0.4244244 0.73459923 0.688282 0.68387717 0.6240933 0.70962256 0.73281753 0.6894334 0.6244193 0.68758136 0.71142334 0.73004615 0.6708915 0.7536307 0.6461673 0.6707188 0.73247504 0.646145 0.7105716 0.7570144 0.67116845 0.7104108 0.7565433 0.6842186 0.70782363 0.6235419 0.7265121 0.7084883 0.6884616 0.7360024 0.7551762 0.6428461 0.7548914 0.67039186 0.72856927 0.7550067 0.6715572 0.7560309 0.6703362 0.62468076 0.73404974 0.62957394 0.67125255 0.6827768 0.68397397 0.7288383 0.75434697 0.6706356 0.6296154 0.62358665 0.7315459
0.42542544 0.73459643 0.688275 0.6838715 0.6241017 0.7096248 0.73281837 0.6894264 0.6244308 0.6875726 0.7114237 0.7300427 0.67088366 0.7536087 0.64615315 0.6707107 0.732475 0.64613354 0.7105728 0.7569981 0.6711567 0.7104124 0.756531 0.6842115 0.70782864 0.6235449 0.72651863 0.70849234 0.68845546 0.7359934 0.7551522 0.6428473 0.75486636 0.67038536 0.72857225 0.75499564 0.6715455 0.75601375 0.6703291 0.624689 0.734043 0.6295744 0.6712392 0.6827668 0.6839659 0.7288376 0.75433165 0.6706256 0.62961745 0.6235896 0.73154986
0.42642644 0.7345936 0.688268 0.683866 0.6241104 0.70962715 0.7328192 0.6894195 0.6244425 0.68756413 0.71142405 0.7300393 0.67087615 0.7535867 0.64613926 0.6707028 0.732475 0.64612234 0.710574 0.7569817 0.6711453 0.710414 0.75651854 0.6842045 0.70783377 0.62354815 0.72652525 0.70849645 0.6884493 0.7359841 0.75512826 0.64284885 0.75484115 0.67037934 0.7285753 0.75498426 0.6715341 0.75599647 0.6703222 0.6246973 0.73403627 0.62957525 0.67122597 0.6827569 0.68395823 0.7288369 0.75431633 0.67061603 0.6296198 0.62359285 0.73155373
0.42742744 0.7345906 0.6882612 0.6838608 0.6241195 0.70962954 0.73282003 0.68941283 0.6244546 0.6875558 0.7114246 0.7300358 0.6708689 0.7535645 0.64612573 0.6706951 0.73247486 0.6461116 0.7105752 0.75696486 0.6711341 0.71041566 0.7565057 0.6841978 0.707839 0.6235518 0.7265318 0.7085006 0.68844354 0.7359749 0.755104 0.6428506 0.7548158 0.67037344 0.7285782 0.7549728 0.671523 0.75597894 0.6703155 0.624706 0.7340294 0.6295763 0.67121303 0.68274724 0.68395054 0.7288362 0.7543005 0.6706065 0.62962246 0.6235963 0.73155755
0.42842844 0.7345875 0.6882546 0.6838556 0.6241288 0.7096319 0.73282075 0.6894063 0.6244669 0.6875476 0.71142507 0.7300323 0.67086166 0.7535422 0.6461127 0.6706877 0.7324747 0.6461011 0.71057653 0.75694776 0.67112315 0.7104174 0.7564927 0.6841913 0.7078443 0.62355566 0.7265384 0.7085048 0.68843776 0.7359655 0.75507957 0.6428529 0.75479025 0.67036784 0.72858095 0.754961 0.671512 0.75596106 0.67030907 0.6247148 0.7340225 0.62957776 0.67120034 0.68273777 0.68394315 0.7288354 0.7542846 0.6705974 0.6296254 0.6236001 0.73156136
0.42942944 0.7345844 0.68824816 0.68385065 0.62413853 0.7096344 0.7328214 0.68939984 0.62447953 0.6875397 0.71142554 0.7300286 0.6708549 0.7535197 0.64609987 0.67068046 0.73247445 0.646091 0.71057796 0.75693035 0.6711124 0.7104192 0.7564794 0.6841849 0.7078496 0.6235599 0.726545 0.7085091 0.68843216 0.73595595 0.75505507 0.6428556 0.75476456 0.6703625 0.7285838 0.754949 0.6715014 0.75594306 0.670303 0.624724 0.73401546 0.62957954 0.67118776 0.68272847 0.683936 0.72883457 0.7542686 0.67058843 0.62962866 0.6236041 0.73156506
0.43043044 0.7345812 0.6882418 0.6838459 0.6241485 0.709637 0.73282206 0.6893937 0.62449247 0.68753177 0.711426 0.73002505 0.6708482 0.75349706 0.64608735 0.6706734 0.7324742 0.6460811 0.71057934 0.7569128 0.6711019 0.710421 0.75646573 0.6841786 0.70785505 0.62356436 0.7265515 0.70851344 0.68842673 0.7359464 0.7550303 0.64285856 0.7547386 0.67035735 0.72858644 0.7549368 0.67149097 0.75592476 0.670297 0.6247332 0.7340085 0.62958163 0.6711756 0.68271935 0.6839289 0.72883373 0.7542523 0.6705798 0.6296323 0.6236085 0.7315688
0.43143144 0.73457795 0.68823564 0.6838411 0.62415874 0.70963955 0.73282266 0.6893877 0.6245057 0.6875241 0.7114266 0.7300213 0.67084193 0.7534743 0.6460751 0.6706666 0.73247397 0.64607155 0.7105808 0.75689495 0.67109156 0.71042293 0.75645196 0.6841726 0.7078606 0.62356913 0.726558 0.70851785 0.68842155 0.7359368 0.75500536 0.6428619 0.7547126 0.6703524 0.7285892 0.75492424 0.6714807 0.7559062 0.67029136 0.62474287 0.7340015 0.629584 0.6711637 0.6827103 0.683922 0.7288328 0.7542358 0.6705714 0.6296363 0.6236131 0.73157233
0.43243244 0.73457456 0.6882297 0.6838366 0.6241694 0.7096421 0.73282313 0.6893817 0.6245193 0.6875166 0.7114273 0.73001754 0.67083573 0.75345135 0.6460633 0.67066 0.7324735 0.6460625 0.7105823 0.75687677 0.67108154 0.71042496 0.7564378 0.6841666 0.7078662 0.6235744 0.7265645 0.7085223 0.68841636 0.7359271 0.75498027 0.6428657 0.75468636 0.6703477 0.7285918 0.75491154 0.6714707 0.7558875 0.67028594 0.62475276 0.7339942 0.6295867 0.6711519 0.68270165 0.6839153 0.72883177 0.7542191 0.6705633 0.62964046 0.62361795 0.7315759
0.43343344 0.73457104 0.6882238 0.6838323 0.6241803 0.7096448 0.7328236 0.689376 0.62453306 0.6875093 0.7114279 0.7300137 0.6708299 0.7534282 0.6460518 0.6706537 0.732473 0.64605355 0.7105838 0.7568583 0.67107165 0.710427 0.7564234 0.68416095 0.70787185 0.62357974 0.72657096 0.70852685 0.6884114 0.7359173 0.7549551 0.64286983 0.75466 0.67034334 0.72859436 0.75489867 0.6714609 0.7558685 0.6702808 0.6247629 0.7339869 0.62958974 0.67114043 0.682693 0.6839088 0.7288308 0.75420225 0.6705553 0.62964505 0.62362313 0.7315794
0.43443444 0.73456746 0.68821806 0.6838281 0.62419146 0.70964766 0.73282397 0.6893704 0.6245472 0.68750215 0.7114286 0.7300098 0.6708242 0.75340503 0.6460407 0.67064744 0.73247254 0.64604497 0.7105855 0.75683963 0.6710621 0.710429 0.7564087 0.68415534 0.7078775 0.6235854 0.72657746 0.70853144 0.68840665 0.7359074 0.7549297 0.64287436 0.7546335 0.6703391 0.72859687 0.75488555 0.6714514 0.75584936 0.6702759 0.6247732 0.7339796 0.6295931 0.67112917 0.6826846 0.6839025 0.72882974 0.7541851 0.6705477 0.6296498 0.62362856 0.7315828
0.43543544 0.7345639 0.68821263 0.683824 0.6242029 0.7096504 0.73282427 0.6893649 0.62456155 0.68749523 0.71142924 0.7300058 0.67081887 0.7533816 0.64602983 0.67064154 0.73247194 0.6460368 0.710587 0.7568207 0.6710527 0.7104311 0.75639373 0.68415 0.70788336 0.62359136 0.72658396 0.7085361 0.68840194 0.7358973 0.75490415 0.64287925 0.7546067 0.6703352 0.7285993 0.7548721 0.67144215 0.75582993 0.6702712 0.6247838 0.7339722 0.6295967 0.67111814 0.6826764 0.68389636 0.7288287 0.75416785 0.67054033 0.629655 0.6236343 0.7315862
0.43643644 0.7345602 0.68820727 0.68382007 0.6242146 0.70965326 0.7328245 0.6893596 0.6245761 0.6874884 0.71142995 0.73000187 0.6708136 0.7533582 0.6460194 0.6706357 0.73247135 0.6460289 0.71058875 0.7568014 0.67104363 0.71043324 0.75637865 0.68414474 0.70788926 0.62359774 0.7265904 0.7085408 0.6883975 0.73588717 0.75487846 0.6428845 0.7545799 0.6703314 0.7286017 0.7548585 0.671433 0.75581026 0.6702668 0.62479466 0.7339647 0.62960076 0.6711073 0.6826683 0.68389034 0.72882754 0.75415033 0.6705332 0.6296604 0.62364024 0.73158956
0.43743744 0.7345563 0.68820196 0.6838163 0.62422675 0.70965624 0.73282474 0.6893545 0.62459105 0.6874817 0.7114307 0.72999775 0.6708087 0.75333446 0.64600927 0.67063016 0.73247063 0.6460213 0.7105905 0.75678194 0.6710347 0.7104354 0.75636315 0.68413967 0.7078952 0.6236043 0.7265968 0.7085456 0.6883931 0.73587716 0.7548525 0.6428901 0.75455284 0.670328 0.72860396 0.7548447 0.67142415 0.7557903 0.6702626 0.6248058 0.7339572 0.62960505 0.6710968 0.6826605 0.68388456 0.72882634 0.7541326 0.67052627 0.6296662 0.62364656 0.7315929
0.43843845 0.7345525 0.68819696 0.68381286 0.62423915 0.70965916 0.73282486 0.6893495 0.62460625 0.6874752 0.7114315 0.7299937 0.670804 0.7533107 0.64599943 0.6706249 0.73246986 0.6460141 0.7105922 0.75676215 0.67102605 0.71043766 0.7563474 0.68413484 0.7079012 0.6236112 0.72660327 0.70855033 0.68838894 0.7358668 0.7548265 0.6428961 0.75452566 0.6703248 0.7286062 0.7548306 0.67141557 0.7557702 0.67025864 0.62481713 0.7339496 0.62960964 0.67108655 0.68265283 0.68387896 0.7288251 0.75411475 0.6705196 0.6296722 0.6236531 0.73159605
0.43943945 0.73454845 0.68819207 0.68380934 0.6242519 0.7096622 0.7328249 0.68934464 0.6246218 0.687469 0.71143234 0.7299894 0.67079955 0.7532866 0.6459899 0.67061985 0.73246896 0.6460072 0.71059394 0.7567422 0.6710176 0.7104399 0.7563315 0.6841301 0.7079073 0.6236184 0.7266096 0.70855534 0.6883849 0.73585635 0.7548002 0.64290243 0.75449824 0.6703217 0.7286084 0.7548164 0.6714071 0.75574994 0.6702549 0.62482876 0.7339419 0.62961453 0.6710764 0.6826453 0.68387353 0.7288238 0.7540966 0.6705133 0.62967867 0.6236599 0.7315992
0.44044045 0.7345444 0.68818724 0.68380606 0.6242649 0.7096653 0.7328249 0.68934 0.6246376 0.6874628 0.7114332 0.72998524 0.67079526 0.7532625 0.6459807 0.67061496 0.732468 0.6460005 0.71059585 0.7567218 0.67100936 0.71044225 0.75631523 0.68412554 0.7079135 0.62362593 0.72661597 0.70856035 0.6883811 0.735846 0.75477386 0.64290917 0.75447077 0.67031896 0.7286105 0.75480187 0.67139894 0.7557293 0.67025137 0.6248406 0.73393416 0.6296197 0.6710665 0.68263805 0.6838682 0.7288225 0.7540783 0.6705072 0.6296854 0.623667 0.73160225
0.44144145 0.7345403 0.6881827 0.68380296 0.62427807 0.7096684 0.7328248 0.6893354 0.6246535 0.6874569 0.71143407 0.7299808 0.6707913 0.7532383 0.6459719 0.6706102 0.7324671 0.64599425 0.7105977 0.75670135 0.6710014 0.7104447 0.75629866 0.68412113 0.7079197 0.6236337 0.7266222 0.7085653 0.68837726 0.73583543 0.7547474 0.64291626 0.75444305 0.67031646 0.72861254 0.7547871 0.67139095 0.7557085 0.67024815 0.62485266 0.7339262 0.6296253 0.6710569 0.6826309 0.68386316 0.7288211 0.7540598 0.67050123 0.6296924 0.6236744 0.73160523
0.44244245 0.734536 0.6881783 0.6837999 0.6242917 0.7096716 0.7328247 0.68933105 0.62466997 0.6874511 0.7114349 0.7299765 0.6707876 0.7532139 0.64596343 0.67060584 0.732466 0.64598835 0.7105996 0.75668055 0.6709936 0.710447 0.756282 0.684117 0.707926 0.62364185 0.72662854 0.70857036 0.68837374 0.7358247 0.7547207 0.6429237 0.7544152 0.6703142 0.7286145 0.7547722 0.67138326 0.75568753 0.6702452 0.624865 0.7339183 0.6296311 0.6710476 0.6826239 0.6838582 0.7288196 0.75404114 0.6704956 0.6296997 0.623682 0.73160815
0.44344345 0.7345317 0.68817407 0.6837971 0.62430555 0.70967484 0.73282444 0.6893268 0.6246865 0.68744546 0.7114358 0.729972 0.67078406 0.75318927 0.6459553 0.67060155 0.7324649 0.6459826 0.71060145 0.7566595 0.6709861 0.71044946 0.756265 0.68411285 0.70793235 0.6236501 0.7266348 0.70857555 0.6883702 0.735814 0.7546939 0.64293134 0.7543872 0.67031205 0.7286164 0.7547569 0.67137575 0.7556663 0.6702423 0.62487763 0.73391026 0.62963724 0.6710385 0.6826172 0.6838535 0.7288182 0.7540223 0.6704902 0.6297073 0.62368995 0.7316111
0.44444445 0.73452723 0.68816996 0.6837944 0.6243197 0.7096781 0.7328241 0.6893227 0.6247034 0.68744004 0.71143675 0.7299675 0.6707807 0.7531645 0.6459474 0.67059755 0.7324637 0.6459774 0.7106035 0.75663817 0.6709787 0.71045184 0.7562477 0.684109 0.7079388 0.62365884 0.726641 0.7085808 0.688367 0.73580307 0.7546668 0.64293957 0.754359 0.67031026 0.7286183 0.75474155 0.6713684 0.75564486 0.6702398 0.62489045 0.7339022 0.6296438 0.6710296 0.68261063 0.6838489 0.72881657 0.75400317 0.670485 0.62971526 0.62369806 0.7316138
0.44544545 0.7345227 0.688166 0.6837918 0.62433416 0.7096814 0.7328238 0.6893188 0.6247205 0.68743473 0.7114377 0.7299629 0.6707777 0.75313973 0.6459399 0.6705937 0.7324624 0.64597225 0.7106054 0.7566166 0.6709717 0.7104544 0.7562301 0.6841053 0.70794535 0.6236678 0.7266472 0.70858604 0.68836385 0.73579216 0.7546396 0.6429481 0.75433064 0.6703086 0.72862005 0.75472593 0.67136145 0.75562316 0.67023754 0.62490344 0.733894 0.6296505 0.671021 0.68260425 0.68384457 0.7288149 0.7539839 0.67048013 0.6297234 0.6237066 0.7316165
0.44644645 0.73451805 0.68816215 0.6837895 0.62434894 0.7096847 0.7328234 0.68931496 0.62473804 0.68742955 0.7114386 0.72995824 0.6707748 0.75311476 0.64593273 0.6705899 0.73246104 0.6459676 0.71060747 0.7565947 0.67096484 0.71045697 0.75621235 0.68410176 0.70795196 0.623677 0.72665334 0.70859134 0.6883609 0.735781 0.7546123 0.64295685 0.75430214 0.6703072 0.72862166 0.7547101 0.6713546 0.7556012 0.67023546 0.6249168 0.7338857 0.62965757 0.6710126 0.68259805 0.6838403 0.7288132 0.75396436 0.6704755 0.6297319 0.6237152 0.73161906
0.44744745 0.7345133 0.6881585 0.6837872 0.6243639 0.7096882 0.7328227 0.6893114 0.6247557 0.68742466 0.7114396 0.7299534 0.6707722 0.75308955 0.64592594 0.6705866 0.73245955 0.6459633 0.71060944 0.7565726 0.6709581 0.71045953 0.75619435 0.6840983 0.7079586 0.62368655 0.7266595 0.7085967 0.68835807 0.7357698 0.7545849 0.64296603 0.7542735 0.67030615 0.7286233 0.754694 0.671348 0.7555791 0.6702337 0.6249304 0.7338774 0.6296649 0.6710044 0.682592 0.68383634 0.7288115 0.7539447 0.6704712 0.6297407 0.62372434 0.73162174
0.44844845 0.7345084 0.68815494 0.6837852 0.6243793 0.7096916 0.73282206 0.68930787 0.6247737 0.6874199 0.7114407 0.72994864 0.6707698 0.7530643 0.6459194 0.67058337 0.732458 0.64595926 0.7106116 0.7565503 0.6709518 0.7104621 0.7561761 0.684095 0.70796525 0.6236964 0.7266655 0.70860213 0.68835545 0.7357586 0.75455713 0.6429756 0.7542446 0.6703052 0.7286248 0.7546777 0.67134166 0.75555676 0.67023206 0.6249442 0.733869 0.6296726 0.67099655 0.68258613 0.6838324 0.7288097 0.75392485 0.670467 0.6297498 0.6237335 0.7316241
0.44944945 0.73450345 0.68815166 0.6837832 0.62439483 0.7096951 0.73282146 0.6893046 0.62479186 0.68741524 0.71144164 0.72994375 0.6707676 0.7530389 0.64591324 0.67058027 0.73245645 0.64595544 0.7106137 0.7565278 0.6709456 0.7104648 0.7561576 0.684092 0.70797205 0.6237064 0.7266715 0.7086077 0.6883529 0.7357472 0.7545294 0.64298546 0.7542157 0.6703045 0.7286263 0.75466126 0.67133546 0.75553423 0.6702308 0.6249582 0.7338605 0.6296805 0.6709888 0.6825805 0.6838287 0.72880775 0.75390476 0.6704631 0.6297592 0.6237431 0.7316266
0.45045045 0.7344985 0.6881485 0.6837814 0.62441075 0.70969856 0.73282063 0.6893013 0.6248104 0.68741083 0.7114427 0.7299388 0.67076576 0.75301325 0.64590734 0.6705775 0.73245484 0.645952 0.7106159 0.75650495 0.6709397 0.7104674 0.7561388 0.68408906 0.70797884 0.6237169 0.7266775 0.7086132 0.68835044 0.7357358 0.75450146 0.6429957 0.7541866 0.67030394 0.7286276 0.7546446 0.67132956 0.75551146 0.6702296 0.62497246 0.73385185 0.6296888 0.67098135 0.682575 0.68382514 0.7288059 0.75388455 0.67045933 0.62976885 0.6237529 0.7316289
0.45145145 0.7344934 0.6881454 0.6837797 0.62442684 0.7097022 0.73281974 0.6892983 0.6248292 0.68740654 0.71144366 0.72993374 0.67076397 0.75298756 0.6459018 0.67057496 0.732453 0.6459489 0.71061796 0.7564818 0.67093396 0.7104701 0.7561197 0.6840864 0.70798576 0.6237275 0.7266835 0.70861876 0.6883483 0.73572415 0.7544733 0.6430063 0.7541573 0.6703038 0.728629 0.7546276 0.6713238 0.7554884 0.6702287 0.62498695 0.7338432 0.6296973 0.6709742 0.6825696 0.68382186 0.7288039 0.753864 0.67045593 0.62977886 0.62376297 0.7316311
0.45245245 0.73448807 0.68814254 0.6837783 0.62444335 0.7097057 0.7328188 0.6892954 0.6248482 0.6874025 0.71144474 0.7299286 0.67076254 0.75296175 0.64589655 0.6705725 0.732451 0.6459461 0.71062016 0.7564585 0.6709284 0.7104728 0.7561004 0.68408376 0.7079928 0.6237384 0.7266894 0.7086245 0.68834615 0.7357124 0.75444514 0.64301723 0.75412786 0.6703039 0.7286302 0.7546105 0.6713184 0.75546527 0.6702281 0.6250017 0.7338344 0.62970626 0.67096716 0.6825646 0.6838187 0.7288018 0.75384337 0.6704528 0.6297891 0.62377334 0.7316332
0.45345345 0.7344827 0.6881398 0.68377686 0.6244601 0.70970947 0.7328177 0.68929267 0.6248675 0.6873985 0.7114458 0.7299234 0.6707612 0.75293565 0.64589167 0.6705704 0.7324491 0.64594364 0.7106224 0.7564349 0.6709231 0.71047556 0.756081 0.6840812 0.7079997 0.6237496 0.7266951 0.7086302 0.6883441 0.7357007 0.7544167 0.6430285 0.75409824 0.67030394 0.7286313 0.7545931 0.67131305 0.7554419 0.67022765 0.62501675 0.73382545 0.6297153 0.6709604 0.68255955 0.6838157 0.7287997 0.75382257 0.67044973 0.62979966 0.62378395 0.73163533
0.45445445 0.7344772 0.6881372 0.6837757 0.624477 0.7097131 0.73281664 0.68929005 0.62488705 0.68739474 0.7114469 0.7299181 0.6707603 0.75290954 0.64588714 0.67056847 0.732447 0.6459415 0.71062464 0.7564112 0.6709181 0.7104783 0.7560612 0.68407905 0.70800686 0.6237612 0.72670096 0.7086359 0.68834245 0.73568875 0.7543882 0.6430401 0.7540685 0.6703045 0.72863233 0.7545755 0.67130804 0.75541824 0.6702274 0.625032 0.73381656 0.6297249 0.6709539 0.68255484 0.6838128 0.72879744 0.75380147 0.67044705 0.6298106 0.62379473 0.73163724
0.45545545 0.7344717 0.6881348 0.6837746 0.6244944 0.7097168 0.7328154 0.68928754 0.62490684 0.68739116 0.71144795 0.7299129 0.67075944 0.7528832 0.6458828 0.6705667 0.732445 0.6459396 0.7106268 0.7563871 0.6709132 0.71048105 0.75604117 0.6840769 0.7080139 0.623773 0.72670674 0.70864165 0.6883407 0.73567677 0.7543594 0.643052 0.7540386 0.6703051 0.7286333 0.7545577 0.67130315 0.75539434 0.6702275 0.62504745 0.7338074 0.62973464 0.6709477 0.6825502 0.6838101 0.7287952 0.7537803 0.6704446 0.62982166 0.62380594 0.73163915
0.45645645 0.734466 0.6881325 0.68377364 0.62451196 0.7097205 0.732814 0.68928534 0.6249269 0.6873877 0.711449 0.72990745 0.6707589 0.75285673 0.6458789 0.6705651 0.73244274 0.64593804 0.7106291 0.7563628 0.6709086 0.7104839 0.7560209 0.6840749 0.70802116 0.6237851 0.72671235 0.7086475 0.6883392 0.7356646 0.7543306 0.6430643 0.75400853 0.67030597 0.7286341 0.7545397 0.67129856 0.7553704 0.67022765 0.62506306 0.7337982 0.6297447 0.6709416 0.6825458 0.68380773 0.7287928 0.7537589 0.67044234 0.629833 0.6238173 0.73164093
0.45745745 0.7344602 0.6881304 0.6837728 0.62452984 0.7097243 0.73281264 0.6892831 0.6249473 0.6873845 0.7114501 0.7299019 0.6707585 0.75283027 0.6458753 0.6705637 0.7324404 0.64593685 0.7106314 0.7563383 0.6709043 0.7104867 0.7560004 0.6840731 0.7080283 0.62379736 0.72671795 0.70865345 0.6883378 0.7356523 0.75430155 0.6430769 0.75397825 0.67030704 0.72863495 0.7545215 0.6712942 0.7553461 0.67022824 0.62507915 0.733789 0.629755 0.67093575 0.68254155 0.6838052 0.72879034 0.7537373 0.6704404 0.6298447 0.62382907 0.7316426
0.45845845 0.7344543 0.6881284 0.6837722 0.62454796 0.709728 0.7328111 0.689281 0.62496793 0.68738127 0.71145123 0.72989637 0.6707584 0.75280356 0.64587206 0.6705626 0.73243797 0.64593595 0.71063364 0.7563135 0.6709001 0.7104895 0.7559797 0.68407154 0.7080355 0.62381005 0.72672355 0.70865935 0.6883366 0.73564005 0.75427234 0.6430898 0.7539479 0.6703085 0.7286356 0.754503 0.67129004 0.75532156 0.67022896 0.6250953 0.73377967 0.62976557 0.67093027 0.68253756 0.6838031 0.72878784 0.7537155 0.67043865 0.6298568 0.6238409 0.7316443
0.45945945 0.7344484 0.68812656 0.68377167 0.62456626 0.70973194 0.7328094 0.6892792 0.6249887 0.68737835 0.71145225 0.72989064 0.6707584 0.7527766 0.64586914 0.6705617 0.73243546 0.64593536 0.710636 0.7562884 0.6708961 0.7104924 0.75595874 0.68406993 0.70804286 0.6238229 0.72672904 0.70866525 0.6883354 0.73562753 0.754243 0.6431031 0.7539174 0.67030996 0.7286362 0.75448436 0.6712861 0.7552969 0.67022985 0.62511176 0.7337703 0.6297765 0.6709249 0.6825337 0.68380105 0.72878534 0.75369346 0.67043716 0.629869 0.62385315 0.73164576
0.46046045 0.73444223 0.68812484 0.6837713 0.6245849 0.7097357 0.73280776 0.6892774 0.6250099 0.68737555 0.71145344 0.72988486 0.6707588 0.7527496 0.6458664 0.67056096 0.7324329 0.64593506 0.7106383 0.7562632 0.6708924 0.7104953 0.75593746 0.6840687 0.70805025 0.62383616 0.7267345 0.7086713 0.6883345 0.735615 0.7542136 0.6431167 0.75388676 0.6703117 0.7286367 0.7544655 0.67128235 0.75527203 0.67023104 0.62512845 0.7337607 0.6297877 0.6709198 0.6825299 0.68379927 0.72878265 0.75367135 0.6704358 0.6298816 0.6238656 0.73164713
0.46146145 0.734436 0.68812335 0.683771 0.62460387 0.70973957 0.73280597 0.6892758 0.62503135 0.6873729 0.7114545 0.729879 0.67075926 0.7527225 0.64586407 0.67056036 0.7324302 0.64593506 0.7106407 0.75623775 0.6708889 0.7104982 0.755916 0.6840675 0.7080576 0.6238496 0.7267399 0.7086773 0.68833363 0.7356023 0.75418395 0.6431306 0.75385594 0.67031366 0.7286372 0.75444645 0.67127883 0.75524694 0.6702325 0.6251453 0.73375106 0.6297992 0.6709149 0.68252647 0.68379754 0.72877985 0.753649 0.6704348 0.62989444 0.6238783 0.7316485
0.46246246 0.7344296 0.6881219 0.683771 0.62462306 0.70974344 0.73280406 0.6892743 0.6250528 0.6873704 0.71145564 0.72987306 0.67076004 0.7526952 0.6458622 0.67056 0.7324273 0.6459354 0.71064293 0.756212 0.6708856 0.7105011 0.75589436 0.68406653 0.70806515 0.6238634 0.7267451 0.7086834 0.68833303 0.7355895 0.7541541 0.64314485 0.75382495 0.670316 0.7286376 0.75442713 0.67127556 0.7552216 0.670234 0.6251625 0.73374134 0.6298109 0.67091024 0.68252313 0.6837961 0.7287771 0.75362647 0.67043394 0.62990755 0.62389123 0.7316497
0.46346346 0.73442316 0.6881206 0.683771 0.6246426 0.7097473 0.7328021 0.6892729 0.6250748 0.6873681 0.7114568 0.7298671 0.67076087 0.75266784 0.64586043 0.67055994 0.7324244 0.645936 0.7106453 0.75618607 0.6708826 0.71050394 0.75587237 0.68406564 0.70807254 0.6238774 0.72675043 0.7086894 0.68833244 0.7355766 0.7541243 0.64315945 0.75379384 0.67031825 0.7286377 0.7544076 0.6712725 0.7551961 0.6702358 0.62517977 0.7337315 0.6298231 0.6709058 0.6825199 0.6837947 0.72877413 0.75360376 0.6704333 0.62992096 0.62390447 0.73165077
0.46446446 0.7344166 0.68811953 0.68377125 0.6246623 0.7097512 0.7328 0.68927175 0.6250969 0.68736595 0.7114578 0.729861 0.67076206 0.75264025 0.6458591 0.67055994 0.7324214 0.6459369 0.7106477 0.7561599 0.6708798 0.71050686 0.7558502 0.6840649 0.70808005 0.62389165 0.7267556 0.70869553 0.6883321 0.7355637 0.7540942 0.64317435 0.75376254 0.6703209 0.7286378 0.754388 0.67126966 0.7551704 0.6702379 0.6251974 0.7337215 0.62983537 0.6709016 0.6825168 0.68379354 0.7287712 0.75358087 0.670433 0.62993467 0.62391794 0.73165184
0.46546546 0.73440987 0.6881186 0.68377155 0.6246823 0.7097552 0.73279774 0.68927073 0.62511927 0.6873639 0.7114589 0.7298548 0.6707635 0.75261253 0.64585805 0.67056024 0.7324183 0.64593816 0.71065 0.75613344 0.67087716 0.71050984 0.7558278 0.6840643 0.70808756 0.6239062 0.72676075 0.7087017 0.6883318 0.7355505 0.75406396 0.6431895 0.75373113 0.6703238 0.72863793 0.75436795 0.67126703 0.7551445 0.67024016 0.6252152 0.73371154 0.62984794 0.6708976 0.68251395 0.6837925 0.72876805 0.75355774 0.6704328 0.6299485 0.62393177 0.73165274
0.46646646 0.73440313 0.6881178 0.683772 0.6247026 0.7097591 0.7327954 0.6892698 0.6251419 0.68736213 0.71146 0.72984844 0.67076504 0.75258464 0.64585733 0.67056066 0.7324151 0.6459397 0.71065235 0.75610685 0.6708747 0.71051276 0.75580513 0.6840639 0.70809525 0.6239209 0.72676575 0.70870787 0.6883316 0.73553735 0.75403357 0.64320505 0.75369954 0.6703268 0.7286378 0.75434786 0.67126465 0.75511837 0.67024267 0.62523323 0.7337014 0.6298608 0.6708939 0.6825113 0.6837916 0.728765 0.75353444 0.6704329 0.62996274 0.62394565 0.7316536
0.46746746 0.7343962 0.6881171 0.6837726 0.62472314 0.70976305 0.7327931 0.68926907 0.62516475 0.6873605 0.71146107 0.7298421 0.67076695 0.7525567 0.64585686 0.6705613 0.7324118 0.64594156 0.7106548 0.7560799 0.67087257 0.71051574 0.7557823 0.6840636 0.7081028 0.62393606 0.72677076 0.70871407 0.6883316 0.735524 0.75400305 0.6432209 0.75366795 0.67033005 0.7286377 0.7543276 0.6712624 0.7550921 0.6702454 0.6252515 0.7336911 0.62987405 0.67089045 0.6825088 0.6837909 0.7287617 0.75351095 0.6704333 0.6299772 0.6239599 0.73165417
0.46846846 0.7343892 0.68811655 0.6837734 0.6247439 0.7097671 0.7327905 0.68926835 0.62518793 0.6873589 0.71146226 0.7298357 0.6707689 0.7525286 0.6458568 0.67056215 0.7324083 0.64594364 0.7106572 0.75605285 0.67087054 0.71051866 0.7557593 0.68406355 0.70811045 0.6239514 0.72677565 0.70872027 0.6883317 0.73551047 0.7539725 0.6432371 0.75363606 0.6703336 0.7286374 0.75430703 0.67126036 0.7550655 0.67024827 0.62527 0.7336807 0.62988746 0.6708872 0.6825065 0.6837903 0.7287584 0.7534872 0.67043376 0.629992 0.6239743 0.73165476
0.46946946 0.7343819 0.6881162 0.6837743 0.624765 0.7097711 0.7327878 0.6892679 0.62521124 0.68735766 0.7114632 0.7298291 0.6707712 0.7525004 0.645857 0.6705632 0.73240477 0.64594615 0.7106595 0.75602555 0.6708688 0.7105216 0.7557359 0.68406355 0.7081181 0.623967 0.72678035 0.70872647 0.6883319 0.7354969 0.75394166 0.64325356 0.75360405 0.67033726 0.7286371 0.7542862 0.6712586 0.75503874 0.6702514 0.6252887 0.7336703 0.6299012 0.6708841 0.68250436 0.68378997 0.728755 0.7534635 0.67043465 0.63000697 0.62398916 0.73165524
0.47047046 0.73437476 0.68811584 0.6837752 0.6247863 0.7097751 0.73278505 0.68926746 0.6252349 0.68735623 0.7114643 0.72982246 0.6707736 0.7524719 0.6458575 0.6705644 0.73240113 0.6459488 0.7106619 0.755998 0.67086726 0.71052456 0.7557124 0.6840637 0.70812577 0.6239829 0.7267852 0.70873284 0.6883324 0.73548317 0.7539106 0.64327025 0.7535719 0.6703412 0.7286366 0.7542653 0.6712571 0.75501186 0.67025477 0.6253077 0.73365974 0.62991524 0.67088133 0.6825024 0.6837896 0.72875154 0.7534394 0.67043567 0.6300222 0.6240041 0.73165566
0.47147146 0.73436725 0.68811584 0.6837764 0.62480783 0.709779 0.73278224 0.68926716 0.6252587 0.68735534 0.7114653 0.7298157 0.67077625 0.75244343 0.64585835 0.6705659 0.7323973 0.645952 0.71066433 0.75597024 0.67086595 0.7105275 0.7556886 0.684064 0.70813346 0.623999 0.72678983 0.70873904 0.6883329 0.7354694 0.7538796 0.6432875 0.75353956 0.6703453 0.7286361 0.75424415 0.6712557 0.75498474 0.67025834 0.6253268 0.7336491 0.6299295 0.67087865 0.6825007 0.68378955 0.72874796 0.7534153 0.67043686 0.6300379 0.6240194 0.73165596
0.47247246 0.73435974 0.68811584 0.6837777 0.6248297 0.7097831 0.7327792 0.6892671 0.6252828 0.68735445 0.7114664 0.7298088 0.67077917 0.75241476 0.64585954 0.6705675 0.7323935 0.64595526 0.71066666 0.7559423 0.6708649 0.7105304 0.7556646 0.6840645 0.7081412 0.62401545 0.72679436 0.7087455 0.68833345 0.7354554 0.7538484 0.6433048 0.75350714 0.67034966 0.72863543 0.7542228 0.6712546 0.75495744 0.6702621 0.6253463 0.73363835 0.629944 0.67087626 0.68249893 0.6837896 0.72874427 0.7533909 0.6704383 0.6300538 0.6240349 0.7316561
0.47347346 0.7343522 0.688116 0.683779 0.62485176 0.7097871 0.73277617 0.6892671 0.6253072 0.6873536 0.7114674 0.7298019 0.6707822 0.752386 0.645861 0.6705693 0.7323895 0.645959 0.7106691 0.7559141 0.670864 0.7105334 0.75564045 0.6840651 0.7081491 0.6240321 0.7267988 0.7087517 0.6883343 0.7354414 0.75381696 0.6433226 0.7534746 0.67035425 0.7286346 0.7542013 0.6712536 0.75492996 0.67026615 0.6253659 0.73362744 0.62995887 0.67087424 0.68249756 0.68378985 0.72874045 0.7533663 0.67044 0.63006985 0.6240506 0.73165613
0.47447446 0.7343443 0.68811625 0.68378055 0.6248741 0.7097911 0.73277295 0.6892673 0.6253317 0.6873531 0.7114684 0.72979486 0.6707854 0.752357 0.6458627 0.6705713 0.7323854 0.6459629 0.71067137 0.75588566 0.6708632 0.7105363 0.755616 0.6840659 0.7081568 0.624049 0.72680324 0.7087581 0.6883352 0.7354272 0.7537855 0.6433406 0.7534419 0.6703589 0.72863376 0.7541795 0.67125297 0.75490224 0.6702703 0.62538564 0.7336165 0.62997395 0.6708722 0.68249625 0.68379027 0.72873664 0.7533416 0.67044187 0.6300861 0.62406665 0.73165596
0.4754755 0.73433644 0.68811667 0.68378216 0.62489665 0.7097951 0.7327696 0.6892675 0.6253565 0.68735254 0.71146935 0.72978765 0.670789 0.7523279 0.64586484 0.67057353 0.7323813 0.6459672 0.7106738 0.755857 0.6708628 0.7105392 0.75559133 0.6840668 0.7081646 0.62406623 0.7268076 0.7087644 0.68833625 0.7354129 0.75375384 0.64335895 0.753409 0.6703639 0.72863275 0.75415754 0.67125237 0.75487435 0.67027473 0.6254059 0.7336053 0.62998927 0.67087054 0.68249506 0.68379074 0.7287327 0.75331664 0.6704441 0.63010275 0.6240829 0.7316557
0.4764765 0.73432845 0.68811727 0.683784 0.62491953 0.7097992 0.73276615 0.6892679 0.62538165 0.68735224 0.71147037 0.7297805 0.6707927 0.75229883 0.64586717 0.67057586 0.7323769 0.6459717 0.71067613 0.7558282 0.6708625 0.71054214 0.7555665 0.6840678 0.70817244 0.6240837 0.7268118 0.70877075 0.68833745 0.73539853 0.7537221 0.64337754 0.75337607 0.67036897 0.72863173 0.7541353 0.6712521 0.75484633 0.67027944 0.6254261 0.7335941 0.6300049 0.67086905 0.6824941 0.6837914 0.72872865 0.7532916 0.6704464 0.6301197 0.6240993 0.7316555
0.4774775 0.7343203 0.688118 0.68378586 0.62494266 0.70980316 0.7327627 0.6892684 0.6254069 0.6873522 0.7114713 0.7297731 0.6707966 0.7522695 0.64586985 0.6705785 0.7323725 0.64597654 0.71067846 0.7557991 0.67086256 0.7105451 0.75554127 0.68406904 0.7081803 0.6241014 0.726816 0.7087771 0.68833864 0.73538387 0.75369006 0.6433965 0.753343 0.67037433 0.72863054 0.75411296 0.671252 0.7548181 0.6702843 0.6254467 0.73358285 0.63002074 0.6708678 0.68249327 0.6837923 0.7287245 0.75326633 0.670449 0.63013685 0.6241161 0.73165506
0.4784785 0.734312 0.6881188 0.6837879 0.6249659 0.7098073 0.732759 0.68926895 0.6254324 0.6873521 0.7114723 0.72976565 0.67080075 0.75224006 0.64587283 0.6705812 0.732368 0.6459817 0.7106807 0.7557699 0.6708627 0.71054804 0.75551605 0.6840703 0.70818806 0.6241192 0.7268201 0.7087835 0.68834007 0.7353693 0.75365806 0.6434157 0.7533096 0.6703799 0.72862923 0.7540904 0.67125213 0.7547896 0.6702893 0.6254674 0.7335714 0.6300369 0.6708668 0.6824926 0.68379325 0.7287203 0.7532408 0.6704519 0.63015425 0.624133 0.73165447
0.4794795 0.7343036 0.68811977 0.6837901 0.62498957 0.7098112 0.7327552 0.68926984 0.6254581 0.68735224 0.71147317 0.7297582 0.670805 0.7522104 0.6458763 0.6705843 0.7323633 0.64598715 0.7106831 0.7557404 0.6708631 0.7105509 0.7554904 0.6840718 0.7081959 0.6241375 0.726824 0.7087898 0.68834156 0.7353545 0.75362587 0.64343524 0.7532762 0.6703856 0.7286278 0.75406766 0.6712525 0.7547609 0.6702945 0.62548834 0.73355985 0.6300533 0.67086595 0.6824922 0.6837944 0.728716 0.7532153 0.6704548 0.6301719 0.6241503 0.73165375
0.4804805 0.73429507 0.68812084 0.6837924 0.6250134 0.70981526 0.7327513 0.68927073 0.62548417 0.68735254 0.71147406 0.7297505 0.6708095 0.7521807 0.64587975 0.6705874 0.73235846 0.6459929 0.71068543 0.7557107 0.6708636 0.7105539 0.7554647 0.6840734 0.7082038 0.62415594 0.7268279 0.70879626 0.6883433 0.7353396 0.75359344 0.6434551 0.7532427 0.6703916 0.72862625 0.7540447 0.67125297 0.7547321 0.6703 0.62550944 0.7335482 0.63007 0.6708653 0.6824918 0.68379563 0.72871155 0.75318944 0.670458 0.6301898 0.6241677 0.731653
0.4814815 0.73428637 0.68812203 0.6837948 0.6250375 0.70981926 0.73274726 0.6892718 0.62551033 0.687353 0.71147496 0.72974277 0.67081416 0.75215083 0.6458837 0.6705907 0.73235357 0.64599895 0.7106877 0.75568086 0.67086446 0.7105567 0.7554387 0.6840751 0.7082116 0.62417465 0.72683173 0.7088026 0.68834496 0.73532456 0.753561 0.6434752 0.753209 0.67039764 0.7286246 0.75402164 0.6712537 0.75470304 0.6703056 0.62553084 0.7335364 0.6300869 0.67086506 0.68249166 0.683797 0.728707 0.7531636 0.6704614 0.63020796 0.6241854 0.7316521
0.4824825 0.7342776 0.6881234 0.6837973 0.62506175 0.70982325 0.7327431 0.6892729 0.62553674 0.6873535 0.71147573 0.72973496 0.6708191 0.7521208 0.645888 0.6705943 0.73234844 0.6460053 0.71068996 0.7556507 0.6708654 0.7105595 0.7554126 0.6840771 0.70821947 0.62419367 0.7268353 0.708809 0.68834686 0.7353094 0.75352836 0.64349556 0.7531752 0.6704041 0.7286229 0.7539982 0.67125463 0.75467384 0.67031145 0.62555254 0.7335245 0.6301042 0.6708648 0.68249166 0.6837986 0.7287024 0.75313735 0.67046505 0.63022643 0.6242033 0.73165107
0.4834835 0.73426867 0.68812495 0.68380004 0.62508637 0.7098273 0.73273885 0.6892742 0.62556344 0.6873542 0.7114766 0.72972697 0.67082417 0.7520907 0.6458924 0.6705979 0.7323434 0.6460118 0.7106922 0.7556204 0.6708666 0.71056235 0.75538623 0.6840791 0.7082273 0.6242128 0.72683895 0.70881534 0.6883489 0.73529416 0.7534956 0.6435163 0.7531413 0.6704105 0.72862095 0.7539747 0.6712558 0.75464445 0.6703176 0.6255744 0.7335125 0.6301216 0.6708649 0.6824918 0.6838003 0.72869766 0.753111 0.670469 0.6302451 0.6242215 0.7316499
0.4844845 0.73425967 0.6881265 0.68380284 0.62511116 0.7098313 0.7327344 0.6892756 0.6255904 0.6873551 0.71147746 0.7297189 0.67082953 0.75206053 0.64589727 0.67060184 0.7323381 0.6460188 0.71069455 0.7555899 0.67086804 0.7105652 0.7553596 0.6840812 0.7082352 0.6242323 0.72684246 0.7088218 0.688351 0.7352788 0.7534628 0.6435373 0.75310713 0.6704173 0.728619 0.753951 0.67125714 0.75461483 0.67032385 0.62559634 0.7335003 0.63013923 0.6708651 0.68249214 0.6838021 0.7286929 0.75308454 0.67047304 0.6302639 0.6242399 0.73164856
0.4854855 0.7342504 0.68812823 0.6838057 0.6251362 0.70983523 0.7327299 0.6892772 0.6256175 0.6873561 0.7114781 0.72971076 0.670835 0.75203013 0.6459024 0.6706059 0.73233265 0.64602596 0.7106967 0.75555927 0.6708697 0.710568 0.7553328 0.6840835 0.70824295 0.6242521 0.72684586 0.7088281 0.6883533 0.7352632 0.7534298 0.6435585 0.753073 0.6704242 0.7286169 0.753927 0.6712587 0.754585 0.6703303 0.6256187 0.73348814 0.63015723 0.67086554 0.6824926 0.68380415 0.7286879 0.75305784 0.6704773 0.6302832 0.6242585 0.731647
0.4864865 0.7342411 0.68813014 0.6838087 0.6251615 0.70983917 0.73272526 0.68927884 0.6256448 0.6873573 0.711479 0.7297026 0.6708406 0.7519996 0.6459077 0.67061013 0.73232716 0.64603347 0.71069884 0.7555283 0.67087144 0.7105709 0.7553057 0.6840859 0.7082509 0.62427187 0.72684914 0.70883447 0.68835557 0.73524755 0.7533966 0.6435801 0.7530386 0.6704314 0.7286147 0.75390285 0.6712604 0.75455517 0.67033696 0.62564105 0.73347574 0.6301754 0.67086625 0.6824932 0.6838063 0.7286829 0.753031 0.6704819 0.6303025 0.62427735 0.7316456
0.4874875 0.7342317 0.68813205 0.6838119 0.625187 0.70984316 0.73272043 0.6892806 0.6256723 0.6873586 0.7114798 0.7296942 0.6708465 0.751969 0.6459135 0.6706145 0.73232156 0.64604115 0.71070105 0.7554973 0.6708735 0.7105736 0.75527847 0.68408847 0.70825875 0.62429214 0.7268523 0.70884085 0.68835807 0.7352319 0.7533634 0.6436019 0.75300413 0.6704387 0.72861236 0.7538786 0.6712624 0.75452507 0.67034376 0.6256637 0.7334633 0.63019395 0.67086715 0.68249404 0.6838085 0.72867775 0.753004 0.6704865 0.63032216 0.6242965 0.73164386
0.4884885 0.7342221 0.6881342 0.68381506 0.62521267 0.70984703 0.7327155 0.6892826 0.6257002 0.68736 0.7114804 0.7296858 0.67085266 0.7519382 0.64591944 0.67061913 0.7323157 0.64604926 0.7107032 0.7554659 0.67087567 0.7105763 0.75525105 0.68409115 0.7082666 0.6243126 0.7268554 0.7088472 0.68836063 0.735216 0.7533298 0.64362407 0.7529695 0.6704462 0.72860986 0.7538541 0.6712645 0.7544947 0.6703509 0.6256866 0.7334507 0.63021255 0.6708683 0.68249506 0.68381095 0.72867244 0.75297683 0.67049146 0.6303421 0.6243158 0.731642
0.4894895 0.7342124 0.6881364 0.68381846 0.6252387 0.709851 0.7327105 0.6892846 0.62572813 0.6873615 0.71148115 0.72967714 0.670859 0.75190735 0.64592576 0.6706239 0.7323099 0.6460576 0.7107054 0.7554344 0.6708782 0.71057904 0.7552235 0.684094 0.70827436 0.62433326 0.7268584 0.70885354 0.6883633 0.7351999 0.7532964 0.6436465 0.75293475 0.67045385 0.72860736 0.75382936 0.6712669 0.75446427 0.67035806 0.6257097 0.733438 0.6302316 0.6708696 0.68249613 0.6838135 0.7286671 0.7529495 0.67049664 0.6303623 0.62433535 0.7316401
0.4904905 0.7342025 0.6881387 0.68382204 0.62526494 0.7098549 0.7327053 0.6892868 0.6257564 0.6873632 0.71148175 0.72966844 0.67086536 0.75187635 0.6459323 0.6706289 0.7323038 0.6460662 0.71070755 0.7554027 0.6708808 0.7105817 0.75519574 0.68409693 0.7082822 0.6243541 0.72686124 0.7088598 0.6883661 0.73518384 0.7532627 0.6436691 0.75289994 0.6704618 0.7286047 0.75380456 0.6712694 0.75443363 0.6703655 0.625733 0.73342526 0.63025075 0.67087126 0.6824974 0.6838162 0.72866154 0.752922 0.6705019 0.63038266 0.6243552 0.73163795
0.4914915 0.73419255 0.6881412 0.6838256 0.6252914 0.7098588 0.7327 0.6892891 0.6257849 0.687365 0.7114824 0.7296596 0.67087203 0.7518452 0.6459393 0.67063403 0.7322976 0.64607507 0.7107096 0.75537086 0.67088354 0.7105844 0.7551676 0.6841001 0.70829 0.62437534 0.72686404 0.7088662 0.6883691 0.7351675 0.7532289 0.64369214 0.75286496 0.6704698 0.7286018 0.7537794 0.67127216 0.7544028 0.6703732 0.62575656 0.73341227 0.6302701 0.6708729 0.6824988 0.683819 0.72865605 0.7528944 0.67050743 0.6304033 0.6243752 0.73163575
0.4924925 0.7341825 0.68814385 0.6838294 0.62531805 0.70986265 0.73269457 0.6892916 0.6258135 0.6873669 0.71148306 0.7296507 0.6708789 0.75181395 0.6459464 0.6706393 0.73229134 0.64608437 0.71071166 0.7553388 0.6708866 0.7105871 0.75513947 0.68410337 0.7082978 0.6243967 0.72686666 0.70887244 0.68837214 0.7351512 0.7531949 0.6437154 0.75282985 0.67047805 0.72859895 0.75375414 0.6712751 0.7543718 0.67038107 0.6257803 0.7333992 0.6302899 0.6708749 0.68250024 0.683822 0.7286504 0.7528665 0.6705131 0.6304242 0.62439543 0.7316335
0.4934935 0.7341722 0.68814653 0.6838333 0.62534493 0.7098665 0.732689 0.68929416 0.6258424 0.68736905 0.7114836 0.7296417 0.6708859 0.7517826 0.6459539 0.6706448 0.7322849 0.64609385 0.7107137 0.7553066 0.67088985 0.71058977 0.755111 0.6841067 0.7083056 0.62441826 0.7268693 0.7088787 0.68837523 0.7351346 0.75316095 0.6437389 0.7527946 0.6704865 0.7285959 0.75372875 0.67127824 0.7543406 0.6703891 0.6258042 0.73338604 0.6303098 0.670877 0.682502 0.683825 0.7286446 0.7528386 0.67051905 0.6304453 0.624416 0.7316309
0.4944945 0.73416185 0.68814933 0.68383735 0.6253723 0.7098703 0.73268324 0.6892969 0.6258715 0.68737125 0.71148413 0.7296326 0.67089313 0.751751 0.64596164 0.6706505 0.73227835 0.6461035 0.71071583 0.7552742 0.6708932 0.7105923 0.75508237 0.6841103 0.70831335 0.62444013 0.72687167 0.70888495 0.6883786 0.73511803 0.7531267 0.64376277 0.7527593 0.67049515 0.72859275 0.7537031 0.67128146 0.75430924 0.67039734 0.62582827 0.7333728 0.63032997 0.6708794 0.6825038 0.68382835 0.7286387 0.75281036 0.67052525 0.63046664 0.6244366 0.7316283
0.4954955 0.7341513 0.6881522 0.68384135 0.6253996 0.7098742 0.73267746 0.6892997 0.62590075 0.68737364 0.7114847 0.7296234 0.6709005 0.7517195 0.64596975 0.67065626 0.73227173 0.6461136 0.7107178 0.7552415 0.67089677 0.7105949 0.7550535 0.68411386 0.7083211 0.6244623 0.72687405 0.7088913 0.68838197 0.7351012 0.7530924 0.6437869 0.7527237 0.67050403 0.7285894 0.75367737 0.67128503 0.75427777 0.67040575 0.6258526 0.73335934 0.6303505 0.670882 0.6825058 0.6838317 0.7286327 0.752782 0.67053163 0.6304882 0.6244575 0.73162556
0.4964965 0.7341407 0.6881552 0.68384564 0.6254272 0.70987797 0.7326715 0.6893027 0.6259303 0.687376 0.71148527 0.729614 0.6709081 0.75168765 0.6459781 0.67066234 0.7322648 0.6461238 0.7107198 0.7552087 0.67090064 0.7105974 0.7550246 0.6841176 0.7083288 0.6244846 0.72687626 0.7088975 0.6883855 0.7350845 0.7530581 0.6438112 0.75268817 0.67051303 0.728586 0.7536514 0.6712887 0.7542461 0.67041445 0.6258772 0.7333458 0.6303711 0.6708847 0.682508 0.6838352 0.7286265 0.75275356 0.6705381 0.6305101 0.62447876 0.7316227
0.4974975 0.7341299 0.6881584 0.68385005 0.625455 0.7098817 0.73266536 0.6893058 0.62596 0.6873787 0.71148574 0.7296046 0.67091584 0.7516558 0.6459868 0.6706685 0.73225784 0.6461345 0.7107218 0.7551757 0.67090464 0.71059996 0.75499535 0.68412155 0.70833653 0.6245071 0.7268783 0.70890373 0.68838906 0.7350675 0.7530235 0.643836 0.7526524 0.6705223 0.72858244 0.7536253 0.6712926 0.7542142 0.67042327 0.6259019 0.73333216 0.630392 0.67088765 0.68251026 0.68383884 0.7286203 0.7527249 0.67054486 0.63053215 0.6245001 0.7316196
0.4984985 0.73411894 0.68816173 0.6838546 0.62548316 0.7098855 0.7326591 0.68930894 0.62599 0.6873814 0.7114862 0.7295951 0.6709238 0.75162387 0.6459956 0.6706748 0.73225087 0.64614534 0.71072376 0.7551425 0.67090875 0.71060246 0.7549659 0.6841256 0.70834416 0.62453 0.7268803 0.7089098 0.6883928 0.7350503 0.7529889 0.6438609 0.75261664 0.67053163 0.72857875 0.7535988 0.6712967 0.7541822 0.67043227 0.62592685 0.73331845 0.6304131 0.67089087 0.6825127 0.68384254 0.728614 0.7526961 0.6705518 0.6305544 0.62452173 0.73161644
0.4994995 0.73410785 0.6881652 0.6838592 0.6255114 0.7098893 0.7326528 0.6893122 0.62602013 0.6873842 0.7114867 0.72958547 0.67093205 0.7515918 0.6460049 0.67068136 0.73224354 0.64615643 0.71072567 0.7551092 0.6709132 0.7106049 0.75493634 0.68412983 0.70835173 0.62455297 0.7268822 0.70891607 0.6883967 0.73503315 0.7529541 0.6438861 0.75258064 0.6705412 0.72857505 0.75357234 0.671301 0.75415003 0.6704415 0.62595195 0.7333045 0.6304345 0.6708942 0.68251514 0.68384653 0.72860754 0.7526672 0.67055905 0.63057685 0.62454355 0.7316131
0.5005005 0.7340967 0.68816864 0.6838639 0.6255401 0.709893 0.73264635 0.6893158 0.6260506 0.6873871 0.71148705 0.7295758 0.67094034 0.7515596 0.64601433 0.67068803 0.73223627 0.6461679 0.7107276 0.75507563 0.67091775 0.7106074 0.75490654 0.6841341 0.7083594 0.62457633 0.726884 0.70892215 0.6884007 0.73501587 0.75291926 0.64391154 0.7525447 0.67055106 0.72857106 0.75354576 0.6713054 0.7541177 0.6704509 0.62597734 0.73329055 0.6304562 0.67089784 0.6825179 0.68385065 0.7286009 0.752638 0.6705664 0.6305996 0.6245655 0.7316096
0.5015015 0.73408544 0.68817216 0.6838687 0.62556887 0.7098967 0.7326396 0.6893193 0.6260813 0.6873903 0.7114874 0.7295658 0.67094886 0.75152737 0.64602405 0.67069495 0.73222876 0.6461795 0.7107295 0.755042 0.6709225 0.7106098 0.7548766 0.68413866 0.708367 0.62459993 0.7268855 0.7089283 0.68840474 0.7349984 0.75288427 0.64393735 0.7525086 0.670561 0.7285671 0.7535188 0.6713102 0.7540853 0.6704605 0.62600285 0.73327637 0.630478 0.6709016 0.6825208 0.6838548 0.72859436 0.7526087 0.67057383 0.6306226 0.6245878 0.731606
0.5025025 0.7340738 0.6881759 0.6838737 0.62559795 0.7099004 0.7326329 0.68932307 0.626112 0.6873935 0.71148777 0.72955596 0.67095745 0.7514949 0.6460342 0.670702 0.7322211 0.6461916 0.7107314 0.7550081 0.6709275 0.7106123 0.7548465 0.6841432 0.7083745 0.6246236 0.7268871 0.7089344 0.688409 0.73498094 0.7528492 0.6439634 0.75247234 0.67057115 0.728563 0.75349176 0.671315 0.7540525 0.67047036 0.6260286 0.7332623 0.6305001 0.67090565 0.68252385 0.6838591 0.72858757 0.7525793 0.6705817 0.6306458 0.6246103 0.7316023
0.5035035 0.73406225 0.6881798 0.6838788 0.62562716 0.7099041 0.7326259 0.6893269 0.62614316 0.6873969 0.7114881 0.72954595 0.6709664 0.7514625 0.6460445 0.67070913 0.7322134 0.64620376 0.71073323 0.7549741 0.6709326 0.7106147 0.75481606 0.6841479 0.70838207 0.62464774 0.7268885 0.7089405 0.6884132 0.73496324 0.75281394 0.6439897 0.75243604 0.6705815 0.72855866 0.75346446 0.67132 0.75401974 0.6704804 0.6260545 0.73324794 0.63052243 0.67090976 0.68252695 0.68386364 0.7285806 0.75254977 0.6705897 0.6306693 0.62463295 0.7315984
0.5045045 0.73405045 0.6881838 0.683884 0.62565666 0.7099077 0.7326188 0.6893308 0.6261744 0.68740034 0.7114885 0.7295358 0.67097545 0.7514298 0.6460552 0.67071646 0.73220545 0.6462163 0.710735 0.7549399 0.670938 0.710617 0.75478566 0.6841527 0.7083896 0.62467194 0.72688967 0.7089466 0.6884177 0.7349454 0.7527787 0.64401627 0.75239956 0.67059207 0.72855425 0.7534371 0.6713252 0.7539867 0.6704905 0.62608063 0.7332336 0.6305451 0.6709142 0.6825302 0.68386817 0.7285736 0.75251997 0.67059785 0.630693 0.62465596 0.7315943
0.5055055 0.7340387 0.6881879 0.6838893 0.62568647 0.70991147 0.73261166 0.6893349 0.62620586 0.6874039 0.7114887 0.72952557 0.6709847 0.7513972 0.64606607 0.67072403 0.7321974 0.64622915 0.7107369 0.7549056 0.6709435 0.71061933 0.75475496 0.6841578 0.70839715 0.6246964 0.7268908 0.70895267 0.6884221 0.7349276 0.75274324 0.6440432 0.75236297 0.67060274 0.7285498 0.7534095 0.6713306 0.7539536 0.6705009 0.62610704 0.733219 0.63056785 0.6709187 0.6825337 0.68387294 0.7285665 0.7524901 0.67060626 0.63071686 0.6246791 0.73159015
0.5065065 0.7340267 0.688192 0.6838949 0.62571645 0.70991504 0.73260427 0.68933904 0.6262376 0.6874077 0.71148896 0.7295152 0.6709941 0.75136435 0.6460773 0.67073166 0.7321892 0.6462421 0.71073866 0.75487095 0.67094916 0.7106217 0.75472414 0.6841629 0.7084045 0.6247211 0.72689193 0.70895875 0.68842685 0.73490965 0.7527078 0.64407027 0.75232625 0.6706136 0.7285451 0.7533818 0.6713362 0.7539204 0.6705114 0.62613344 0.73320436 0.63059086 0.6709235 0.6825372 0.6838778 0.72855926 0.75246006 0.6706148 0.63074094 0.62470245 0.73158586
0.5075075 0.7340145 0.6881964 0.6839004 0.62574667 0.7099186 0.7325968 0.68934345 0.6262695 0.68741155 0.71148926 0.7295048 0.67100376 0.75133145 0.6460888 0.6707396 0.7321809 0.6462555 0.7107404 0.7548363 0.67095506 0.71062386 0.7546931 0.6841681 0.70841193 0.6247461 0.72689277 0.7089647 0.6884316 0.73489153 0.7526721 0.6440977 0.75228965 0.6706246 0.7285404 0.75335383 0.67134196 0.7538868 0.6705223 0.6261603 0.73318964 0.6306142 0.6709284 0.6825409 0.68388283 0.728552 0.75242984 0.67062366 0.6307654 0.6247261 0.73158133
0.5085085 0.73400223 0.68820083 0.6839061 0.62577707 0.70992225 0.7325891 0.6893479 0.62630165 0.6874155 0.7114895 0.7294942 0.6710136 0.7512984 0.64610046 0.67074764 0.7321725 0.646269 0.7107422 0.7548016 0.67096114 0.7106261 0.7546619 0.6841735 0.70841944 0.62477124 0.7268935 0.70897067 0.68843657 0.7348734 0.75263643 0.64412534 0.7522528 0.670636 0.7285356 0.75332576 0.671348 0.75385344 0.6705332 0.62618726 0.7331748 0.6306377 0.6709336 0.6825449 0.683888 0.72854453 0.75239956 0.67063254 0.63078994 0.62474996 0.73157674
0.5095095 0.73398983 0.68820524 0.6839119 0.62580776 0.7099259 0.7325814 0.68935245 0.6263341 0.68741965 0.7114896 0.7294837 0.6710236 0.7512653 0.64611256 0.67075574 0.7321639 0.646283 0.7107438 0.7547666 0.67096746 0.7106284 0.75463045 0.68417907 0.7084267 0.62479675 0.7268942 0.7089766 0.6884415 0.73485506 0.7526006 0.6441533 0.75221586 0.67064744 0.72853065 0.75329757 0.67135406 0.75381964 0.6705443 0.6262144 0.73315984 0.63066155 0.6709389 0.68254876 0.68389326 0.728537 0.75236905 0.6706417 0.63081485 0.62477404 0.7315719
0.5105105 0.7339773 0.68821 0.68391776 0.62583876 0.70992935 0.7325735 0.68935716 0.6263666 0.6874238 0.71148974 0.72947294 0.6710337 0.7512321 0.64612484 0.6707642 0.7321552 0.64629704 0.7107455 0.75473154 0.67097384 0.71063054 0.754599 0.68418473 0.708434 0.6248224 0.7268947 0.7089826 0.68844664 0.73483664 0.75256467 0.64418143 0.7521788 0.67065907 0.7285256 0.7532691 0.6713603 0.75378585 0.67055565 0.6262417 0.7331447 0.63068557 0.67094445 0.68255293 0.6838987 0.7285294 0.75233847 0.6706511 0.6308399 0.62479824 0.7315671
0.5115115 0.7339646 0.6882148 0.68392384 0.62586987 0.7099329 0.73256546 0.6893619 0.6263994 0.6874282 0.7114899 0.7294621 0.6710441 0.75119877 0.6461375 0.67077273 0.7321464 0.6463116 0.71074724 0.7546963 0.6709805 0.71063274 0.75456727 0.68419045 0.70844126 0.62484825 0.72689503 0.7089885 0.68845177 0.7348181 0.75252867 0.6442099 0.75214165 0.67067087 0.7285204 0.7532405 0.6713668 0.7537518 0.67056715 0.6262693 0.7331295 0.6307097 0.67095023 0.68255717 0.6839043 0.7285216 0.7523078 0.6706606 0.63086516 0.62482274 0.731562
0.5125125 0.73395187 0.68821967 0.68393 0.62590116 0.7099363 0.7325572 0.6893668 0.6264324 0.6874327 0.71149004 0.7294512 0.6710546 0.7511654 0.64615035 0.67078155 0.73213744 0.6463262 0.7107489 0.75466084 0.67098737 0.7106349 0.7545354 0.68419635 0.70844865 0.6248745 0.72689533 0.7089944 0.68845713 0.7347995 0.75249267 0.6442386 0.7521045 0.6706827 0.7285151 0.75321174 0.6713735 0.75371766 0.67057884 0.626297 0.7331143 0.6307342 0.67095613 0.68256164 0.6839099 0.7285138 0.7522769 0.67067045 0.63089067 0.6248474 0.7315568
0.5135135 0.733939 0.68822455 0.68393624 0.6259329 0.70993984 0.73254895 0.6893718 0.6264657 0.68743724 0.7114901 0.72944015 0.67106533 0.7511319 0.6461636 0.6707904 0.7321284 0.6463412 0.71075046 0.7546253 0.6709944 0.710637 0.75450325 0.6842024 0.7084558 0.62490094 0.7268956 0.70900035 0.68846256 0.7347808 0.7524564 0.64426756 0.7520672 0.67069495 0.7285096 0.7531829 0.6713804 0.7536835 0.67059076 0.62632495 0.7330989 0.63075894 0.6709623 0.68256617 0.68391573 0.72850585 0.7522459 0.67068034 0.6309164 0.6248724 0.7315515
0.5145145 0.733926 0.6882297 0.6839426 0.62596464 0.7099433 0.7325404 0.68937695 0.6264991 0.68744206 0.71149015 0.72942895 0.6710762 0.7510984 0.64617705 0.6707994 0.7321191 0.64635646 0.710752 0.7545897 0.67100155 0.7106391 0.75447106 0.6842085 0.708463 0.6249275 0.72689545 0.70900613 0.688468 0.73476195 0.7524202 0.6442967 0.75202984 0.6707072 0.7285041 0.7531538 0.67138743 0.7536491 0.6706027 0.62635314 0.7330834 0.63078386 0.6709685 0.68257093 0.6839217 0.7284978 0.75221467 0.6706905 0.63094246 0.62489754 0.7315459
0.5155155 0.73391277 0.6882349 0.6839491 0.6259967 0.70994675 0.73253185 0.6893823 0.6265328 0.68744683 0.7114902 0.72941774 0.67108727 0.7510647 0.6461908 0.6708086 0.7321097 0.64637196 0.71075356 0.75455374 0.67100894 0.71064115 0.75443876 0.6842148 0.7084702 0.6249544 0.72689545 0.7090119 0.6884737 0.7347431 0.7523839 0.6443262 0.7519924 0.67071974 0.72849846 0.7531246 0.6713946 0.75361454 0.67061496 0.6263815 0.7330678 0.6308091 0.6709751 0.6825757 0.6839277 0.7284896 0.7521834 0.6707008 0.6309687 0.624923 0.73154026
0.5165165 0.73389953 0.6882403 0.6839558 0.62602895 0.70995015 0.73252314 0.68938756 0.6265666 0.68745184 0.71149015 0.7294065 0.6710985 0.7510309 0.64620477 0.67081803 0.73210025 0.64638776 0.71075517 0.7545179 0.6710166 0.7106431 0.7544063 0.68422115 0.7084773 0.6249814 0.7268951 0.70901775 0.6884794 0.73472404 0.75234735 0.644356 0.75195485 0.6707325 0.72849274 0.75309527 0.671402 0.75357985 0.6706274 0.62641007 0.73305213 0.6308345 0.6709818 0.6825807 0.6839339 0.7284814 0.752152 0.6707113 0.6309951 0.62494856 0.73153454
0.5175175 0.7338861 0.6882456 0.6839624 0.62606156 0.70995355 0.73251426 0.68939304 0.62660074 0.6874569 0.71149004 0.72939503 0.67111003 0.7509971 0.64621913 0.67082757 0.73209065 0.6464038 0.71075666 0.7544818 0.67102426 0.7106451 0.7543736 0.68422765 0.7084844 0.62500876 0.72689474 0.7090235 0.68848526 0.7347049 0.7523109 0.64438593 0.7519171 0.6707454 0.72848684 0.75306576 0.6714096 0.7535451 0.67064 0.62643886 0.73303634 0.63086015 0.6709887 0.68258584 0.6839402 0.72847295 0.7521205 0.67072207 0.63102174 0.62497437 0.73152864
0.5185185 0.73387253 0.68825114 0.68396926 0.6260942 0.7099569 0.73250526 0.68939865 0.6266351 0.68746215 0.71149 0.72938365 0.6711215 0.7509631 0.64623374 0.6708373 0.73208094 0.6464202 0.71075815 0.7544456 0.6710322 0.7106471 0.7543408 0.68423426 0.70849144 0.6250363 0.72689426 0.7090292 0.6884912 0.73468566 0.7522743 0.6444162 0.7518795 0.67075837 0.72848094 0.75303614 0.67141736 0.7535102 0.67065275 0.62646776 0.7330204 0.630886 0.67099583 0.6825911 0.6839467 0.7284645 0.7520888 0.6707329 0.6310486 0.6250004 0.73152256
0.5195195 0.73385906 0.68825686 0.68397623 0.6261271 0.70996016 0.73249614 0.68940425 0.6266695 0.68746746 0.7114898 0.729372 0.6711333 0.7509292 0.6462486 0.6708472 0.73207104 0.64643675 0.7107595 0.7544093 0.67104036 0.710649 0.75430787 0.6842412 0.7084985 0.6250641 0.72689366 0.7090349 0.6884973 0.7346664 0.75223756 0.6444467 0.7518417 0.67077154 0.72847474 0.75300634 0.67142534 0.7534752 0.6706657 0.6264971 0.73300445 0.6309121 0.6710031 0.68259645 0.6839533 0.7284559 0.75205696 0.67074406 0.6310758 0.62502676 0.73151636
0.5205205 0.73384523 0.6882625 0.68398327 0.6261604 0.70996356 0.73248696 0.6894101 0.6267042 0.6874729 0.7114897 0.7293603 0.6711452 0.750895 0.6462638 0.6708572 0.732061 0.6464536 0.71076095 0.75437284 0.6710487 0.71065086 0.75427485 0.684248 0.7085055 0.6250921 0.72689295 0.70904064 0.68850344 0.73464704 0.7522008 0.64447737 0.7518039 0.6707849 0.72846866 0.75297636 0.67143345 0.75344014 0.67067885 0.62652636 0.7329883 0.63093853 0.67101055 0.682602 0.68395996 0.7284472 0.7520251 0.67075527 0.6311031 0.6250532 0.73151
0.5215215 0.7338314 0.68826836 0.6839904 0.6261937 0.7099668 0.73247755 0.689416 0.62673914 0.6874785 0.7114895 0.72934854 0.67115736 0.7508609 0.6462792 0.67086744 0.7320509 0.64647084 0.7107624 0.75433624 0.67105705 0.7106527 0.7542415 0.6842549 0.7085124 0.6251203 0.72689205 0.70904624 0.6885097 0.73462754 0.7521639 0.64450836 0.75176597 0.6707985 0.7284622 0.75294626 0.67144173 0.75340486 0.6706922 0.6265559 0.7329721 0.6309651 0.67101824 0.68260765 0.6839668 0.72843844 0.7519932 0.6707667 0.6311307 0.62508 0.7315035
0.5225225 0.73381734 0.6882743 0.68399775 0.6262274 0.70997006 0.732468 0.689422 0.6267743 0.68748415 0.71148926 0.7293367 0.67116964 0.75082666 0.64629483 0.6708778 0.73204064 0.6464882 0.71076375 0.7542996 0.6710658 0.71065456 0.7542082 0.68426204 0.70851934 0.6251488 0.72689104 0.7090519 0.688516 0.73460793 0.752127 0.6445396 0.75172794 0.6708122 0.7284558 0.75291604 0.6714502 0.7533695 0.6707056 0.6265857 0.7329558 0.6309919 0.67102605 0.6826134 0.6839737 0.72842956 0.75196105 0.67077833 0.6311585 0.62510693 0.7314969
0.5235235 0.73380315 0.68828046 0.684005 0.62626123 0.7099732 0.73245835 0.6894281 0.62680966 0.68749 0.71148896 0.7293246 0.67118204 0.75079226 0.6463109 0.67088836 0.7320303 0.64650583 0.71076506 0.7542628 0.6710746 0.7106563 0.7541747 0.6842692 0.70852625 0.6251775 0.72688997 0.70905745 0.68852246 0.73458815 0.75209 0.64457107 0.7516899 0.670826 0.72844934 0.7528857 0.67145884 0.7533339 0.6707192 0.6266157 0.7329393 0.6310189 0.6710341 0.68261933 0.6839808 0.72842056 0.75192875 0.67079014 0.6311865 0.62513405 0.7314901
0.5245245 0.73378897 0.6882865 0.68401253 0.6262953 0.70997643 0.7324486 0.68943435 0.6268451 0.6874959 0.7114887 0.7293126 0.6711947 0.7507578 0.6463271 0.67089903 0.7320197 0.64652383 0.7107663 0.75422585 0.6710836 0.7106581 0.75414103 0.6842766 0.70853305 0.6252064 0.7268887 0.70906305 0.6885291 0.73456836 0.75205296 0.64460284 0.75165176 0.67084014 0.72844267 0.7528552 0.6714677 0.75329834 0.670733 0.62664586 0.73292285 0.6310461 0.67104244 0.6826254 0.68398803 0.7284115 0.75189644 0.6708022 0.6312147 0.6251614 0.7314832
0.5255255 0.7337746 0.68829286 0.6840201 0.6263296 0.70997953 0.7324387 0.6894406 0.6268809 0.6875019 0.71148837 0.72930044 0.67120755 0.75072336 0.6463436 0.6709099 0.73200905 0.64654195 0.71076757 0.7541888 0.67109287 0.71065974 0.75410724 0.68428403 0.70853984 0.6252355 0.7268874 0.70906854 0.6885357 0.73454857 0.75201577 0.6446348 0.7516135 0.6708542 0.7284359 0.7528245 0.6714767 0.75326264 0.67074704 0.6266763 0.7329062 0.6310737 0.6710508 0.6826316 0.68399537 0.7284023 0.75186396 0.6708143 0.6312432 0.62518907 0.7314762
0.5265265 0.7337601 0.6882991 0.6840278 0.62636405 0.70998263 0.73242867 0.689447 0.6269169 0.68750817 0.711488 0.7292881 0.67122036 0.75068885 0.6463604 0.67092097 0.7319984 0.64656043 0.7107689 0.75415164 0.6711023 0.7106614 0.7540734 0.6842916 0.70854664 0.6252649 0.7268859 0.7090741 0.68854237 0.73452854 0.7519785 0.64466685 0.75157523 0.67086864 0.728429 0.75279367 0.67148596 0.75322694 0.6707612 0.62670684 0.73288953 0.6311013 0.67105937 0.68263793 0.68400276 0.7283931 0.75183135 0.6708267 0.6312719 0.62521684 0.73146904
0.5275275 0.7337456 0.68830556 0.6840356 0.6263988 0.70998573 0.7324185 0.6894535 0.62695307 0.6875143 0.71148753 0.7292758 0.67123353 0.7506542 0.64637756 0.6709321 0.7319875 0.64657915 0.71077 0.7541144 0.67111194 0.710663 0.7540394 0.6842993 0.70855325 0.62529445 0.72688437 0.7090795 0.6885493 0.7345085 0.7519412 0.64469934 0.7515369 0.6708831 0.72842205 0.75276285 0.6714953 0.75319093 0.6707754 0.62673765 0.7328727 0.6311293 0.6710682 0.6826444 0.6840103 0.7283836 0.7517986 0.6708392 0.6313008 0.62524486 0.73146176
0.5285285 0.73373085 0.6883122 0.68404347 0.62643373 0.70998883 0.7324082 0.68946 0.6269895 0.6875207 0.71148705 0.7292634 0.6712468 0.7506194 0.64639485 0.6709434 0.73197645 0.6465982 0.7107712 0.754077 0.6711216 0.71066463 0.75400525 0.68430704 0.70856 0.6253243 0.7268826 0.709085 0.68855625 0.73448837 0.75190383 0.644732 0.75149846 0.67089784 0.728415 0.7527318 0.67150486 0.75315493 0.67078996 0.62676865 0.7328558 0.63115746 0.6710772 0.682651 0.68401796 0.7283741 0.7517658 0.67085195 0.63133 0.6252731 0.73145425
0.5295295 0.7337161 0.6883188 0.6840515 0.6264689 0.7099919 0.7323977 0.6894667 0.627026 0.68752724 0.7114866 0.7292508 0.6712603 0.7505846 0.6464125 0.67095494 0.73196536 0.6466175 0.71077234 0.7540396 0.67113155 0.7106662 0.753971 0.6843149 0.7085666 0.62535435 0.72688067 0.70909035 0.6885632 0.7344681 0.75186646 0.6447649 0.7514601 0.6709127 0.7284078 0.7527006 0.6715146 0.75311875 0.6708045 0.62679976 0.7328388 0.6311858 0.6710864 0.6826577 0.6840257 0.7283645 0.7517329 0.67086476 0.6313592 0.62530154 0.73144656
0.5305305 0.7337011 0.6883256 0.6840595 0.62650424 0.70999485 0.7323873 0.6894735 0.6270628 0.68753374 0.7114861 0.7292382 0.6712738 0.75054973 0.6464304 0.6709666 0.73195404 0.646637 0.71077335 0.7540019 0.6711417 0.71066767 0.7539366 0.68432295 0.7085731 0.62538457 0.72687876 0.7090957 0.6885703 0.7344478 0.7518289 0.64479804 0.75142145 0.6709277 0.72840047 0.75266945 0.6715244 0.7530825 0.67081934 0.6268311 0.7328217 0.6312145 0.67109567 0.6826645 0.68403363 0.7283548 0.7516999 0.6708778 0.6313888 0.6253302 0.7314389
0.5315315 0.7336861 0.6883323 0.68406767 0.6265398 0.7099979 0.73237646 0.6894804 0.6270998 0.6875405 0.7114855 0.72922546 0.67128766 0.7505148 0.6464485 0.6709784 0.7319427 0.64665675 0.7107744 0.7539643 0.67115194 0.71066916 0.7539021 0.68433106 0.70857966 0.6254151 0.7268767 0.70910096 0.68857753 0.73442733 0.75179136 0.6448314 0.7513828 0.6709429 0.7283931 0.752638 0.6715345 0.75304615 0.67083436 0.6268627 0.73280454 0.63124335 0.67110515 0.6826715 0.6840416 0.728345 0.7516668 0.67089117 0.6314186 0.6253592 0.731431
0.5325325 0.7336709 0.68833923 0.684076 0.6265757 0.71000075 0.73236567 0.68948734 0.627137 0.68754727 0.71148485 0.7292127 0.67130154 0.7504798 0.646467 0.6709904 0.7319311 0.6466768 0.7107754 0.7539266 0.6711625 0.7106706 0.75386745 0.6843393 0.7085861 0.6254457 0.7268744 0.7091062 0.68858486 0.7344068 0.7517537 0.64486504 0.7513442 0.6709582 0.72838557 0.7526065 0.6715447 0.75300986 0.67084944 0.62689453 0.73278725 0.63127244 0.6711149 0.6826786 0.6840497 0.72833514 0.75163347 0.67090446 0.6314486 0.6253882 0.73142296
0.5335335 0.73365563 0.68834627 0.6840843 0.62661165 0.7100036 0.73235476 0.6894944 0.6271744 0.68755424 0.71148413 0.7291998 0.67131567 0.75044477 0.64648557 0.67100257 0.7319195 0.64669716 0.7107763 0.7538887 0.671173 0.71067196 0.7538327 0.6843476 0.70859253 0.6254766 0.7268721 0.7091115 0.6885922 0.7343862 0.7517161 0.64489883 0.7513055 0.67097366 0.72837794 0.7525748 0.6715551 0.7529733 0.6708647 0.6269264 0.73276985 0.6313017 0.6711248 0.68268585 0.684058 0.7283251 0.75160015 0.6709179 0.6314789 0.6254175 0.73141485
0.5345345 0.73364025 0.6883534 0.68409276 0.62664795 0.7100065 0.7323438 0.6895015 0.627212 0.68756115 0.7114835 0.7291869 0.6713299 0.7504096 0.6465046 0.6710148 0.7319077 0.64671767 0.7107773 0.7538508 0.6711838 0.7106732 0.7537979 0.6843561 0.708599 0.6255078 0.72686964 0.7091167 0.6885997 0.73436546 0.75167835 0.644933 0.7512667 0.6709893 0.7283703 0.75254303 0.67156565 0.7529367 0.67088014 0.62695867 0.7327523 0.6313312 0.67113495 0.6826932 0.6840663 0.728315 0.7515667 0.67093176 0.6315092 0.625447 0.73140657
0.5355355 0.7336248 0.6883607 0.68410134 0.6266844 0.7100093 0.7323325 0.68950874 0.6272498 0.68756837 0.7114827 0.7291737 0.67134434 0.7503744 0.6465238 0.67102724 0.731896 0.64673847 0.71077824 0.7538128 0.67119485 0.7106745 0.7537629 0.68436456 0.70860523 0.6255392 0.7268671 0.7091219 0.6886073 0.7343447 0.75164044 0.64496714 0.7512279 0.671005 0.7283624 0.752511 0.67157644 0.7529 0.6708957 0.62699103 0.73273474 0.631361 0.67114514 0.68270063 0.68407476 0.72830486 0.75153315 0.6709456 0.63153994 0.6254767 0.7313982
0.5365365 0.73360914 0.68836784 0.68411005 0.626721 0.71001196 0.7323212 0.689516 0.62728786 0.6875756 0.7114819 0.7291605 0.6713589 0.75033915 0.64654326 0.6710398 0.73188394 0.6467595 0.710779 0.75377464 0.671206 0.7106757 0.7537278 0.68437314 0.7086116 0.6255707 0.72686434 0.70912695 0.6886149 0.73432386 0.75160265 0.64500165 0.751189 0.671021 0.7283545 0.7524791 0.67158735 0.7528632 0.6709114 0.6270236 0.7327171 0.6313909 0.6711556 0.6827082 0.68408334 0.7282945 0.7514995 0.6709596 0.63157076 0.6255066 0.73138964
0.5375375 0.7335934 0.68837535 0.6841187 0.6267579 0.71001476 0.7323098 0.68952334 0.62732595 0.68758285 0.7114811 0.7291473 0.6713736 0.75030375 0.646563 0.6710526 0.7318717 0.6467809 0.71077985 0.7537364 0.67121726 0.710677 0.7536926 0.68438184 0.7086178 0.6256025 0.7268615 0.709132 0.6886226 0.7343029 0.7515647 0.6450365 0.75115013 0.67103696 0.72834647 0.752447 0.6715983 0.75282633 0.6709272 0.6270564 0.73269933 0.6314211 0.6711661 0.68271583 0.6840919 0.7282841 0.7514658 0.67097384 0.63160187 0.6255368 0.73138094
0.5385385 0.7335776 0.68838274 0.68412757 0.626795 0.7100173 0.73229825 0.68953085 0.6273644 0.6875903 0.7114802 0.72913396 0.67138845 0.75026834 0.64658296 0.67106545 0.73185956 0.64680254 0.7107806 0.7536981 0.67122877 0.71067816 0.75365734 0.6843907 0.7086239 0.62563443 0.72685856 0.7091371 0.68863034 0.7342819 0.7515267 0.6450714 0.7511111 0.6710533 0.72833824 0.75241476 0.67160964 0.75278944 0.6709434 0.6270894 0.7326814 0.6314515 0.67117685 0.68272376 0.68410075 0.72827363 0.751432 0.6709882 0.6316332 0.6255672 0.7313721
0.5395395 0.73356175 0.6883904 0.68413645 0.62683225 0.71002007 0.7322865 0.68953836 0.62740296 0.6875978 0.71147925 0.7291205 0.6714034 0.7502329 0.6466033 0.67107844 0.73184717 0.64682424 0.71078134 0.7536597 0.6712403 0.71067923 0.75362194 0.6843996 0.70862997 0.62566674 0.7268554 0.709142 0.6886383 0.73426086 0.7514887 0.64510655 0.75107205 0.67106956 0.72833 0.7523825 0.6716211 0.7527524 0.67095953 0.62712246 0.7326635 0.63148206 0.6711878 0.6827316 0.68410957 0.7282629 0.7513981 0.67100275 0.6316647 0.6255978 0.7313632
0.5405405 0.73354566 0.688398 0.68414545 0.6268698 0.7100227 0.7322748 0.689546 0.62744176 0.6876054 0.71147823 0.72910696 0.6714186 0.7501974 0.6466238 0.6710917 0.7318347 0.64684635 0.71078193 0.7536212 0.67125225 0.7106803 0.75358653 0.68440866 0.70863605 0.62569904 0.72685224 0.709147 0.6886462 0.7342396 0.75145054 0.64514196 0.75103295 0.6710861 0.72832155 0.75235003 0.67163265 0.7527153 0.67097586 0.6271558 0.7326454 0.631513 0.67119896 0.68273973 0.68411857 0.72825223 0.7513641 0.67101735 0.63169646 0.6256285 0.73135406
0.5415415 0.73352945 0.6884057 0.6841545 0.62690747 0.71002525 0.7322628 0.6895537 0.6274807 0.6876131 0.71147716 0.7290933 0.6714339 0.75016177 0.64664453 0.671105 0.73182213 0.64686877 0.7107826 0.75358266 0.6712642 0.71068126 0.7535509 0.6844177 0.7086421 0.6257317 0.72684896 0.7091518 0.6886543 0.73421824 0.7514124 0.6451776 0.7509938 0.6711028 0.7283132 0.7523174 0.67164433 0.7526781 0.6709922 0.6271894 0.73262733 0.63154393 0.6712103 0.68274784 0.68412757 0.72824144 0.75132996 0.67103225 0.63172835 0.62565947 0.7313448
0.5425425 0.7335132 0.6884135 0.6841637 0.6269454 0.7100277 0.7322507 0.6895615 0.62751997 0.6876209 0.71147615 0.7290796 0.6714494 0.7501261 0.6466656 0.6711185 0.7318093 0.64689136 0.7107831 0.7535441 0.67127633 0.7106822 0.75351524 0.68442684 0.70864797 0.6257645 0.7268454 0.70915663 0.6886623 0.73419696 0.7513741 0.6452134 0.7509546 0.6711195 0.72830456 0.75228477 0.67165625 0.75264066 0.6710088 0.6272231 0.73260903 0.6315752 0.6712217 0.6827561 0.68413675 0.72823054 0.75129575 0.6710472 0.6317606 0.6256906 0.73133546
0.5435435 0.7334968 0.68842137 0.684173 0.6269836 0.7100302 0.7322386 0.6895693 0.6275593 0.68762887 0.7114749 0.7290658 0.67146504 0.7500905 0.6466869 0.67113215 0.7317964 0.6469141 0.7107837 0.75350535 0.67128867 0.71068317 0.7534794 0.68443614 0.70865387 0.6257976 0.7268418 0.7091615 0.6886706 0.7341755 0.751336 0.6452495 0.7509154 0.67113644 0.72829586 0.752252 0.6716683 0.7526034 0.6710256 0.627257 0.73259073 0.63160676 0.6712334 0.6827645 0.68414605 0.7282195 0.7512615 0.67106235 0.6317929 0.6257221 0.731326
0.5445445 0.73348033 0.68842936 0.6841823 0.6270219 0.7100326 0.7322263 0.6895772 0.6275989 0.6876368 0.71147376 0.7290518 0.6714808 0.75005454 0.6467085 0.67114586 0.7317835 0.6469373 0.7107842 0.7534666 0.6713011 0.710684 0.7534436 0.6844455 0.7086597 0.6258309 0.7268381 0.70916617 0.68867874 0.734154 0.7512977 0.6452858 0.75087607 0.6711535 0.7282871 0.75221914 0.67168045 0.7525659 0.6710425 0.6272911 0.73257226 0.6316384 0.6712452 0.68277293 0.68415534 0.7282084 0.75122714 0.6710776 0.63182545 0.6257536 0.7313164
0.5455455 0.73346376 0.6884374 0.6841917 0.6270604 0.71003497 0.73221385 0.68958515 0.6276387 0.68764496 0.7114726 0.7290378 0.6714966 0.7500188 0.6467303 0.6711598 0.7317704 0.6469606 0.7107847 0.75342774 0.67131376 0.7106848 0.7534076 0.684455 0.7086655 0.6258643 0.7268343 0.7091709 0.68868715 0.7341324 0.7512593 0.6453222 0.7508368 0.6711707 0.7282782 0.75218624 0.67169285 0.7525285 0.67105955 0.62732553 0.7325537 0.6316703 0.67125714 0.6827816 0.68416476 0.7281972 0.75119275 0.6710931 0.6318582 0.6257854 0.7313066
0.5465465 0.7334471 0.68844545 0.6842012 0.62709904 0.7100373 0.73220134 0.6895932 0.6276787 0.68765306 0.7114712 0.7290238 0.6715127 0.74998283 0.64675236 0.6711739 0.73175716 0.6469842 0.71078503 0.75338876 0.67132646 0.7106855 0.7533716 0.6844645 0.70867115 0.625898 0.7268303 0.7091755 0.68869555 0.7341107 0.75122094 0.6453589 0.75079745 0.671188 0.7282693 0.75215316 0.6717054 0.7524908 0.67107666 0.62736005 0.7325351 0.6317024 0.6712693 0.6827903 0.68417436 0.7281859 0.7511582 0.6711086 0.63189113 0.6258174 0.73129666
0.5475475 0.73343027 0.6884536 0.6842107 0.627138 0.7100395 0.7321887 0.68960136 0.6277188 0.68766135 0.7114699 0.7290097 0.67152894 0.7499471 0.6467746 0.67118806 0.7317439 0.64700806 0.7107854 0.7533499 0.67133945 0.7106863 0.7533355 0.6844741 0.7086768 0.62593186 0.72682625 0.7091801 0.6887041 0.734089 0.75118256 0.6453959 0.75075805 0.6712055 0.72826016 0.75211996 0.67171806 0.7524532 0.67109394 0.6273947 0.73251647 0.6317347 0.67128146 0.68279916 0.68418396 0.72817445 0.75112355 0.67112434 0.6319244 0.6258496 0.7312867
0.5485485 0.73341334 0.68846196 0.68422043 0.6271771 0.7100418 0.7321759 0.6896094 0.62775916 0.6876697 0.71146846 0.72899544 0.67154515 0.74991107 0.64679724 0.6712024 0.73173046 0.64703214 0.7107856 0.7533108 0.6713526 0.71068674 0.75329924 0.68448377 0.7086825 0.62596595 0.7268221 0.70918465 0.6887126 0.7340672 0.751144 0.64543295 0.7507187 0.6712231 0.7282509 0.7520867 0.6717309 0.7524155 0.67111146 0.6274296 0.7324977 0.6317673 0.671294 0.6828081 0.6841937 0.728163 0.7510889 0.67114025 0.63195777 0.62588197 0.7312765
0.5495495 0.7333964 0.68847024 0.6842301 0.6272164 0.7100439 0.73216295 0.68961775 0.62779975 0.68767816 0.711467 0.72898114 0.6715617 0.74987507 0.64682 0.6712169 0.7317168 0.64705646 0.71078587 0.7532717 0.67136586 0.7106874 0.753263 0.6844936 0.7086879 0.6260003 0.72681767 0.7091892 0.6887211 0.73404527 0.75110555 0.6454703 0.75067914 0.6712408 0.7282417 0.75205344 0.671744 0.7523776 0.671129 0.62746465 0.73247886 0.63180006 0.6713066 0.68281704 0.68420357 0.7281514 0.75105417 0.6711562 0.6319914 0.6259146 0.73126614
0.5505506 0.73337924 0.68847865 0.6842399 0.62725604 0.71004605 0.73214996 0.689626 0.62784046 0.6876867 0.7114654 0.72896665 0.6715782 0.74983895 0.6468431 0.6712315 0.73170316 0.647081 0.710786 0.75323254 0.6713792 0.71068794 0.7532266 0.68450344 0.7086934 0.62603474 0.72681326 0.70919347 0.6887298 0.7340233 0.7510669 0.6455078 0.7506396 0.6712587 0.72823215 0.75202 0.67175704 0.75233984 0.67114663 0.62749994 0.73245984 0.63183296 0.67131937 0.6828263 0.68421346 0.7281397 0.75101924 0.6711724 0.6320251 0.62594736 0.7312558
0.5515516 0.733362 0.6884872 0.68424976 0.62729573 0.7100481 0.73213685 0.6896343 0.6278814 0.68769526 0.7114639 0.72895217 0.671595 0.7498028 0.6468664 0.6712462 0.73168933 0.64710593 0.71078616 0.7531933 0.6713928 0.7106884 0.7531901 0.68451345 0.7086988 0.6260694 0.7268087 0.7091979 0.6887386 0.7340012 0.7510284 0.64554554 0.75060016 0.6712766 0.72822267 0.75198644 0.6717704 0.7523018 0.6711644 0.6275354 0.7324408 0.6318661 0.67133236 0.6828355 0.6842234 0.7281279 0.7509843 0.6711887 0.63205916 0.6259804 0.7312453
0.5525526 0.73334473 0.68849564 0.68425965 0.62733555 0.71005017 0.7321236 0.68964267 0.6279225 0.6877039 0.71146226 0.7289376 0.67161185 0.7497667 0.64689 0.6712612 0.7316754 0.64713097 0.7107862 0.75315404 0.6714065 0.7106888 0.75315356 0.6845234 0.7087041 0.62610435 0.726804 0.7092022 0.68874735 0.7339791 0.75098974 0.64558345 0.7505605 0.67129475 0.7282131 0.75195277 0.6717838 0.7522639 0.6711824 0.6275711 0.7324217 0.6318995 0.6713454 0.68284476 0.6842334 0.7281159 0.7509494 0.6712051 0.6320933 0.6260136 0.73123467
0.5535536 0.73332727 0.68850434 0.6842696 0.6273757 0.7100521 0.7321102 0.68965113 0.6279638 0.6877127 0.71146053 0.72892296 0.67162883 0.74973047 0.6469137 0.6712762 0.73166144 0.64715624 0.7107863 0.7531146 0.67142045 0.7106892 0.753117 0.6845335 0.70870936 0.6261394 0.72679913 0.70920646 0.68875617 0.7339569 0.7509511 0.64562166 0.75052094 0.671313 0.7282034 0.75191915 0.6717974 0.7522258 0.67120045 0.62760687 0.73240256 0.631933 0.67135864 0.6828543 0.68424356 0.728104 0.75091434 0.6712217 0.63212776 0.62604696 0.7312237
0.5545546 0.73330986 0.6885129 0.6842798 0.627416 0.71005404 0.7320967 0.68965966 0.62800527 0.6877215 0.71145874 0.7289082 0.67164594 0.74969417 0.6469378 0.6712914 0.73164725 0.64718187 0.7107862 0.75307524 0.6714344 0.7106894 0.75308025 0.68454367 0.7087145 0.62617475 0.72679424 0.70921063 0.68876505 0.73393464 0.75091237 0.64566004 0.75048137 0.67133135 0.7281935 0.7518854 0.67181104 0.7521877 0.67121863 0.627643 0.73238325 0.63196677 0.67137206 0.6828637 0.6842538 0.72809184 0.75087917 0.67123836 0.6321624 0.6260806 0.7312128
0.5555556 0.7332922 0.68852174 0.6842898 0.62745655 0.7100558 0.7320831 0.6896681 0.62804693 0.68773043 0.711457 0.72889334 0.6716632 0.7496579 0.646962 0.6713066 0.731633 0.6472076 0.7107862 0.75303584 0.67144865 0.7106896 0.7530435 0.6845539 0.7087196 0.62621015 0.7267891 0.70921475 0.6887741 0.73391235 0.7508736 0.64569855 0.7504417 0.6713498 0.7281837 0.75185144 0.671825 0.7521496 0.6712369 0.6276791 0.7323639 0.63200074 0.6713856 0.68287337 0.6842642 0.7280797 0.7508439 0.67125523 0.63219714 0.62611437 0.73120177
0.5565566 0.7332745 0.68853056 0.6843001 0.62749726 0.7100575 0.7320693 0.68967676 0.62808883 0.6877394 0.7114551 0.72887844 0.67168057 0.7496215 0.6469866 0.67132205 0.73161864 0.64723366 0.71078604 0.75299627 0.67146295 0.71068984 0.7530067 0.68456423 0.7087247 0.62624586 0.72678393 0.70921886 0.688783 0.73389 0.7508349 0.6457373 0.7504019 0.6713684 0.7281736 0.75181746 0.67183906 0.75211143 0.67125535 0.6277155 0.73234445 0.6320349 0.6713993 0.6828831 0.68427455 0.72806746 0.7508087 0.67127216 0.6322321 0.6261482 0.7311906
0.5575576 0.7332568 0.6885393 0.6843104 0.62753814 0.7100593 0.7320555 0.6896853 0.6281308 0.68774843 0.7114532 0.7288635 0.67169815 0.7495852 0.6470114 0.67133766 0.73160416 0.6472599 0.7107858 0.7529566 0.6714774 0.7106899 0.7529698 0.6845746 0.7087296 0.62628174 0.72677857 0.70922285 0.6887921 0.7338674 0.7507961 0.6457762 0.7503623 0.67138714 0.7281635 0.7517835 0.67185324 0.7520731 0.67127395 0.6277521 0.732325 0.63206935 0.67141306 0.682893 0.684285 0.72805506 0.7507733 0.6712892 0.6322673 0.62618244 0.73117924
0.5585586 0.7332388 0.6885483 0.6843207 0.6275792 0.71006095 0.73204154 0.68969405 0.62817305 0.6877575 0.71145123 0.72884834 0.67171574 0.74954873 0.6470363 0.6713533 0.73158956 0.64728636 0.71078557 0.7529171 0.671492 0.71068996 0.7529328 0.6845851 0.70873463 0.62631786 0.72677326 0.7092267 0.6888012 0.73384494 0.7507573 0.6458153 0.75032246 0.67140603 0.7281532 0.75174934 0.6718676 0.7520348 0.67129254 0.6277888 0.73230535 0.6321039 0.67142713 0.6829028 0.68429554 0.7280426 0.7507379 0.6713064 0.63230276 0.62621677 0.73116785
0.5595596 0.7332209 0.68855727 0.6843311 0.62762046 0.71006256 0.7320275 0.6897027 0.6282155 0.6877668 0.71144915 0.7288332 0.67173344 0.7495123 0.6470616 0.67136914 0.73157483 0.6473131 0.7107853 0.7528775 0.67150676 0.71068996 0.7528957 0.6845955 0.70873934 0.6263541 0.72676766 0.70923066 0.6888104 0.7338224 0.75071836 0.6458547 0.75028276 0.671425 0.728143 0.7517152 0.671882 0.7519964 0.6713114 0.62782586 0.7322856 0.63213867 0.6714413 0.6829128 0.68430614 0.7280301 0.7507025 0.6713238 0.6323384 0.62625134 0.7311563
0.5605606 0.7332029 0.6885663 0.6843415 0.627662 0.7100641 0.7320133 0.6897115 0.628258 0.68777597 0.71144706 0.72881794 0.6717514 0.7494758 0.6470871 0.67138505 0.73156005 0.64734 0.71078485 0.75283784 0.67152166 0.71068984 0.75285864 0.6846061 0.7087441 0.6263906 0.7267619 0.7092345 0.68881965 0.7337997 0.75067955 0.64589417 0.750243 0.671444 0.7281326 0.75168085 0.6718966 0.751958 0.6713302 0.627863 0.73226583 0.63217366 0.67145556 0.68292284 0.6843169 0.7280174 0.7506669 0.67134124 0.63237405 0.6262861 0.73114455
0.5615616 0.73318464 0.6885754 0.68435204 0.62770367 0.7100656 0.731999 0.6897202 0.6283008 0.6877853 0.711445 0.7288026 0.67176944 0.74943924 0.64711285 0.67140114 0.7315451 0.64736724 0.7107845 0.7527981 0.6715367 0.7106898 0.7528215 0.68461674 0.70874876 0.6264271 0.72675604 0.70923823 0.68882895 0.733777 0.7506407 0.64593387 0.75020313 0.6714632 0.72812206 0.75164646 0.67191136 0.75191945 0.67134917 0.62790036 0.7322459 0.6322089 0.67147 0.6829331 0.68432754 0.7280046 0.75063133 0.6713588 0.6324101 0.62632096 0.7311327
0.5625626 0.7331664 0.68858445 0.68436265 0.62774545 0.71006703 0.7319846 0.6897291 0.6283437 0.68779474 0.71144265 0.72878724 0.6717876 0.7494027 0.6471388 0.6714173 0.73153013 0.6473947 0.71078396 0.7527584 0.67155194 0.7106895 0.7527844 0.6846274 0.7087534 0.626464 0.72675014 0.709242 0.68883836 0.73375416 0.75060177 0.6459738 0.75016344 0.67148256 0.72811145 0.7516121 0.67192626 0.75188094 0.67136836 0.6279379 0.732226 0.63224417 0.6714846 0.6829433 0.6843384 0.72799176 0.7505957 0.67137647 0.63244617 0.6263561 0.7311207
0.5635636 0.7331481 0.6885936 0.6843732 0.6277875 0.71006835 0.73197 0.689738 0.62838686 0.68780416 0.71144044 0.7287718 0.6718058 0.74936604 0.64716506 0.67143375 0.7315148 0.6474224 0.7107835 0.75271857 0.6715672 0.71068925 0.75274706 0.68463826 0.7087579 0.626501 0.72674406 0.70924556 0.6888477 0.7337313 0.7505627 0.64601386 0.75012356 0.67150193 0.72810066 0.7515776 0.6719413 0.7518424 0.6713876 0.6279755 0.73220605 0.63227975 0.6714993 0.6829537 0.6843493 0.7279788 0.7505599 0.6713943 0.6324826 0.6263914 0.73110867
0.5645646 0.7331296 0.6886029 0.684384 0.6278297 0.71006966 0.7319554 0.6897468 0.62843025 0.6878137 0.711438 0.7287561 0.67182416 0.74932945 0.6471914 0.67145 0.7314997 0.64745027 0.71078277 0.7526787 0.67158264 0.7106888 0.75270987 0.68464905 0.7087624 0.6265383 0.72673786 0.7092491 0.6888571 0.73370844 0.7505238 0.646054 0.75008374 0.6715215 0.7280899 0.75154305 0.6719564 0.7518039 0.671407 0.62801343 0.7321859 0.63231546 0.67151415 0.682964 0.68436027 0.72796583 0.75052416 0.67141235 0.6325191 0.626427 0.7310965
0.5655656 0.73311114 0.6886122 0.68439466 0.6278721 0.7100709 0.7319406 0.68975574 0.6284737 0.6878233 0.7114357 0.72874045 0.6718427 0.74929273 0.6472181 0.6714667 0.73148435 0.6474784 0.71078205 0.7526388 0.6715983 0.7106885 0.7526725 0.68465996 0.7087667 0.62657565 0.7267316 0.70925254 0.6888665 0.73368543 0.7504848 0.64609456 0.75004387 0.6715411 0.728079 0.75150836 0.6719717 0.75176513 0.67142636 0.62805146 0.7321658 0.6323514 0.6715292 0.6829746 0.68437123 0.7279527 0.75048834 0.6714303 0.63255584 0.62646264 0.73108417
0.5665666 0.73309255 0.6886216 0.68440557 0.6279147 0.7100721 0.7319258 0.68976474 0.6285173 0.6878329 0.71143323 0.7287247 0.6718613 0.74925613 0.64724505 0.6714834 0.73146886 0.6475067 0.71078134 0.752599 0.67161405 0.710688 0.752635 0.6846709 0.708771 0.6266132 0.7267252 0.70925593 0.6888759 0.7336624 0.7504458 0.64613503 0.750004 0.6715608 0.728068 0.7514737 0.67198706 0.75172645 0.67144597 0.6280897 0.73214555 0.63238746 0.6715443 0.6829852 0.6843823 0.7279395 0.7504525 0.67144847 0.6325927 0.62649846 0.73107165
0.5675676 0.7330738 0.688631 0.6844164 0.62795746 0.71007323 0.73191077 0.6897737 0.62856114 0.68784255 0.71143067 0.72870904 0.67188 0.74921936 0.64727205 0.6715002 0.73145324 0.6475353 0.7107806 0.75255895 0.67162985 0.71068746 0.75259745 0.6846819 0.70877516 0.626651 0.72671866 0.70925933 0.6888855 0.73363936 0.75040674 0.6461758 0.74996406 0.6715807 0.7280569 0.7514389 0.6720026 0.75168777 0.6714657 0.62812805 0.73212516 0.6324238 0.6715595 0.68299586 0.68439347 0.72792625 0.75041664 0.6714668 0.6326298 0.6265345 0.731059
0.5685686 0.73305494 0.6886404 0.68442726 0.6280004 0.71007425 0.73189574 0.6897826 0.6286052 0.6878523 0.71142805 0.7286931 0.67189884 0.74918264 0.6472994 0.6715172 0.73143756 0.64756405 0.7107798 0.752519 0.6716459 0.71068686 0.75256 0.684693 0.7087792 0.6266889 0.726712 0.70926255 0.688895 0.7336162 0.75036776 0.6462167 0.7499242 0.67160064 0.72804564 0.7514041 0.67201835 0.751649 0.67148536 0.6281667 0.73210484 0.63246024 0.6715749 0.6830065 0.68440473 0.7279127 0.7503806 0.6714852 0.63266706 0.6265707 0.7310464
0.5695696 0.7330361 0.6886498 0.68443835 0.62804353 0.71007514 0.73188055 0.6897917 0.6286494 0.68786216 0.7114254 0.72867715 0.6719178 0.7491458 0.64732695 0.67153424 0.7314218 0.6475931 0.71077883 0.75247914 0.67166203 0.71068615 0.7525224 0.68470407 0.70878327 0.6267271 0.7267052 0.70926577 0.6889047 0.733593 0.75032866 0.6462578 0.74988425 0.6716207 0.72803444 0.75136924 0.6720341 0.7516102 0.6715052 0.6282055 0.73208433 0.63249683 0.67159045 0.6830174 0.684416 0.7278993 0.7503445 0.6715037 0.63270444 0.6266072 0.7310335
0.5705706 0.73301715 0.68865937 0.6844493 0.6280868 0.7100761 0.7318652 0.68980074 0.62869376 0.6878719 0.7114226 0.7286611 0.67193687 0.749109 0.64735466 0.6715514 0.73140585 0.64762235 0.7107778 0.75243914 0.6716783 0.7106855 0.75248486 0.6847153 0.70878726 0.6267653 0.7266983 0.70926887 0.6889143 0.73356974 0.75028956 0.646299 0.7498444 0.6716408 0.728023 0.75133425 0.6720501 0.7515714 0.67152524 0.6282444 0.7320638 0.6325337 0.6716062 0.6830282 0.68442726 0.7278857 0.7503084 0.6715224 0.632742 0.62664366 0.7310206
0.5715716 0.732998 0.68866897 0.68446034 0.6281304 0.7100769 0.7318498 0.6898098 0.6287382 0.6878819 0.7114198 0.72864497 0.67195606 0.74907225 0.64738274 0.6715688 0.7313899 0.6476518 0.7107768 0.7523991 0.67169476 0.71068466 0.7524472 0.6847265 0.70879114 0.6268039 0.7266912 0.7092719 0.688924 0.7335464 0.75025046 0.64634037 0.7498044 0.67166114 0.7280115 0.75129926 0.67206615 0.75153255 0.6715453 0.6282835 0.73204315 0.63257074 0.671622 0.6830392 0.68443877 0.7278721 0.75027233 0.67154104 0.6327798 0.6266805 0.7310076
0.5725726 0.732979 0.68867856 0.6844715 0.628174 0.71007764 0.73183435 0.6898189 0.62878305 0.6878918 0.71141696 0.7286288 0.67197543 0.7490353 0.6474109 0.67158616 0.7313738 0.6476815 0.71077573 0.75235915 0.67171127 0.71068376 0.75240946 0.6847378 0.7087949 0.6268425 0.726684 0.7092749 0.68893373 0.7335231 0.75021136 0.64638174 0.7497645 0.67168146 0.728 0.7512643 0.67208236 0.7514937 0.6715655 0.62832284 0.7320226 0.63260776 0.6716379 0.6830502 0.68445015 0.7278583 0.75023615 0.6715599 0.63281775 0.6267173 0.7309944
0.5735736 0.7329598 0.68868816 0.6844827 0.6282178 0.71007836 0.7318187 0.6898279 0.62882787 0.6879018 0.71141404 0.72861254 0.6719948 0.74899846 0.64743924 0.6716037 0.7313575 0.6477114 0.7107745 0.7523191 0.671728 0.71068275 0.7523718 0.6847491 0.70879865 0.62688136 0.7266767 0.7092778 0.6889434 0.7334995 0.7501724 0.64642346 0.7497246 0.6717019 0.7279883 0.75122917 0.6720987 0.7514547 0.6715858 0.6283623 0.7320018 0.632645 0.671654 0.68306124 0.6844618 0.7278445 0.7501999 0.6715788 0.6328558 0.6267545 0.73098105
0.5745746 0.73294044 0.6886979 0.6844939 0.62826186 0.7100791 0.731803 0.6898371 0.62887293 0.6879118 0.71141106 0.72859627 0.67201436 0.74896157 0.64746785 0.6716214 0.73134124 0.6477414 0.7107733 0.7522789 0.67174476 0.71068174 0.752334 0.68476045 0.7088022 0.6269204 0.7266694 0.7092806 0.68895316 0.7334761 0.7501331 0.64646536 0.74968463 0.6717225 0.7279765 0.75119394 0.6721152 0.75141585 0.6716061 0.6284019 0.7319809 0.63268256 0.67167014 0.68307245 0.68447334 0.7278305 0.7501636 0.6715979 0.632894 0.6267917 0.73096764
0.5755756 0.73292106 0.68870753 0.6845051 0.6283061 0.7100796 0.7317872 0.6898463 0.6289182 0.6879219 0.71140796 0.72857994 0.672034 0.7489247 0.64749664 0.67163914 0.7313248 0.6477717 0.7107719 0.7522389 0.67176163 0.7106807 0.75229627 0.6847719 0.7088058 0.6269596 0.7266618 0.70928335 0.688963 0.73345256 0.75009406 0.6465072 0.7496447 0.6717431 0.72796476 0.75115865 0.6721318 0.75137687 0.67162657 0.62844175 0.73195994 0.6327202 0.6716865 0.6830838 0.6844849 0.7278165 0.7501274 0.67161715 0.6329324 0.6268292 0.73095405
0.5765766 0.73290163 0.68871725 0.68451643 0.6283505 0.71008 0.7317713 0.6898554 0.62896353 0.687932 0.7114048 0.7285634 0.6720537 0.74888766 0.64752567 0.6716571 0.73130834 0.6478021 0.7107706 0.7521988 0.6717788 0.71067953 0.7522584 0.68478334 0.70880914 0.62699896 0.72665423 0.70928603 0.6889728 0.733429 0.75005496 0.6465492 0.7496047 0.6717639 0.7279528 0.7511234 0.67214847 0.7513378 0.67164713 0.62848175 0.7319391 0.63275796 0.6717029 0.68309504 0.6844966 0.7278024 0.7500911 0.6716362 0.6329709 0.62686694 0.73094046
0.5775776 0.73288214 0.688727 0.6845278 0.628395 0.7100805 0.73175526 0.6898646 0.6290091 0.68794215 0.71140164 0.72854686 0.67207354 0.7488507 0.647555 0.6716751 0.73129165 0.64783275 0.7107692 0.75215876 0.67179596 0.71067834 0.7522205 0.6847948 0.7088125 0.6270385 0.7266465 0.7092886 0.6889826 0.7334053 0.7500158 0.6465914 0.74956477 0.67178476 0.72794074 0.7510881 0.67216533 0.7512989 0.6716678 0.6285219 0.731918 0.63279593 0.6717195 0.68310636 0.68450826 0.72778827 0.7500546 0.6716556 0.6330097 0.6269047 0.7309267
0.5785786 0.7328625 0.68873686 0.6845391 0.6284398 0.71008086 0.7317392 0.6898737 0.6290548 0.6879524 0.71139836 0.7285302 0.67209345 0.74881375 0.64758426 0.67169315 0.731275 0.6478636 0.7107677 0.75211865 0.6718132 0.7106769 0.7521827 0.68480635 0.70881575 0.6270783 0.72663856 0.70929116 0.6889924 0.7333817 0.74997663 0.64663386 0.7495249 0.6718057 0.72792864 0.75105274 0.6721822 0.75125986 0.67168856 0.6285622 0.7318969 0.6328341 0.6717362 0.68311775 0.68452 0.727774 0.75001824 0.6716751 0.6330485 0.6269427 0.7309128
0.5795796 0.7328428 0.6887467 0.6845505 0.6284846 0.7100811 0.73172295 0.6898829 0.62910074 0.68796265 0.711395 0.7285135 0.6721135 0.7487768 0.6476138 0.6717114 0.7312583 0.6478947 0.7107661 0.75207853 0.67183065 0.7106756 0.7521448 0.6848179 0.708819 0.6271182 0.72663057 0.70929366 0.6890023 0.73335797 0.7499375 0.6466763 0.74948496 0.6718267 0.72791636 0.7510173 0.6721993 0.7512209 0.6717093 0.62860274 0.7318757 0.6328722 0.67175305 0.6831293 0.6845319 0.72775954 0.7499818 0.6716946 0.6330874 0.6269809 0.73089886
0.5805806 0.732823 0.6887565 0.6845621 0.6285297 0.71008134 0.7317067 0.6898921 0.62914675 0.6879729 0.71139157 0.7284968 0.6721336 0.74873984 0.6476436 0.6717298 0.7312412 0.6479259 0.7107644 0.7520385 0.67184824 0.71067417 0.7521068 0.68482953 0.7088221 0.6271582 0.7266224 0.7092959 0.6890122 0.7333341 0.74989825 0.646719 0.749445 0.6718479 0.72790414 0.7509818 0.6722164 0.75118184 0.6717302 0.62864333 0.73185444 0.6329106 0.67177 0.6831409 0.6845438 0.7277451 0.7499453 0.67171425 0.63312656 0.6270192 0.7308847
0.5815816 0.73280317 0.6887664 0.68457353 0.628575 0.71008146 0.7316902 0.68990123 0.629193 0.6879833 0.7113882 0.7284799 0.6721539 0.74870276 0.6476736 0.67174816 0.7312243 0.6479573 0.71076274 0.7519983 0.6718659 0.7106726 0.75206894 0.6848413 0.70882505 0.6271984 0.72661424 0.70929825 0.6890222 0.7333102 0.7498592 0.64676166 0.749405 0.67186904 0.7278918 0.75094634 0.6722338 0.7511427 0.6717512 0.6286842 0.7318332 0.63294923 0.671787 0.68315244 0.68455565 0.72773063 0.74990875 0.671734 0.63316584 0.6270577 0.7308705
0.5825826 0.7327833 0.68877625 0.68458503 0.6286204 0.7100816 0.7316737 0.6899104 0.62923944 0.6879936 0.7113846 0.728463 0.6721742 0.74866575 0.64770377 0.67176676 0.73120713 0.6479889 0.71076095 0.75195813 0.67188364 0.71067095 0.75203097 0.6848529 0.708828 0.6272388 0.7266059 0.70930046 0.689032 0.7332863 0.74982 0.64680445 0.7493652 0.6718904 0.7278792 0.75091076 0.6722512 0.75110364 0.67177224 0.6287253 0.73181176 0.6329879 0.67180413 0.6831641 0.68456763 0.72771597 0.74987215 0.67175376 0.63320535 0.6270964 0.7308562
0.5835836 0.73276335 0.68878615 0.6845966 0.62866586 0.71008146 0.73165715 0.68991965 0.62928605 0.688004 0.71138096 0.728446 0.6721947 0.7486287 0.6477341 0.67178535 0.73118997 0.64802074 0.71075904 0.75191814 0.6719016 0.71066934 0.75199294 0.68486464 0.7088307 0.6272794 0.7265973 0.7093025 0.689042 0.73326236 0.7497809 0.6468475 0.7493252 0.6719117 0.72786665 0.75087523 0.67226875 0.75106454 0.67179346 0.6287664 0.7317904 0.63302666 0.6718214 0.68317586 0.6845796 0.72770125 0.7498356 0.6717736 0.6332449 0.62713516 0.7308417
0.5845846 0.7327432 0.68879616 0.6846082 0.6287117 0.7100814 0.7316404 0.68992877 0.6293327 0.68801445 0.7113772 0.72842896 0.6722151 0.74859166 0.6477646 0.67180413 0.7311726 0.64805275 0.7107572 0.75187796 0.6719196 0.7106675 0.7519549 0.6848763 0.70883346 0.6273202 0.7265888 0.7093046 0.689052 0.7332386 0.74974173 0.6468905 0.74928534 0.6719332 0.727854 0.7508396 0.6722864 0.75102544 0.6718146 0.6288078 0.7317689 0.63306564 0.6718388 0.68318766 0.6845916 0.7276865 0.749799 0.6717937 0.6332846 0.62717426 0.73082715
0.5855856 0.73272306 0.6888061 0.68461984 0.6287576 0.7100812 0.7316236 0.689938 0.62937963 0.6880248 0.7113735 0.72841185 0.6722358 0.7485546 0.64779526 0.671823 0.7311552 0.648085 0.71075517 0.75183785 0.6719377 0.71066576 0.751917 0.6848881 0.7088361 0.62736106 0.72658 0.7093066 0.68906194 0.73321444 0.7497025 0.6469337 0.7492454 0.67195475 0.7278413 0.7508038 0.6723042 0.7509864 0.6718359 0.6288493 0.73174727 0.6331047 0.6718563 0.68319947 0.68460375 0.72767156 0.74976236 0.67181367 0.6333244 0.6272134 0.73081243
0.5865866 0.7327029 0.6888161 0.68463147 0.6288037 0.710081 0.7316067 0.68994725 0.6294266 0.68803525 0.71136963 0.7283946 0.6722565 0.7485175 0.64782614 0.671842 0.73113775 0.6481172 0.7107531 0.7517978 0.671956 0.7106638 0.75187886 0.6849 0.7088386 0.6274021 0.7265712 0.7093084 0.6890719 0.7331904 0.74966335 0.64697707 0.74920547 0.6719763 0.7278285 0.7507682 0.67232203 0.75094724 0.67185736 0.628891 0.7317256 0.63314396 0.67187387 0.6832114 0.6846159 0.7276566 0.7497257 0.67183393 0.6333643 0.62725276 0.73079765
0.5875876 0.7326826 0.6888261 0.6846432 0.62884986 0.7100807 0.7315897 0.6899564 0.62947387 0.68804574 0.7113657 0.72837734 0.67227733 0.74848044 0.6478572 0.6718611 0.73112017 0.64814967 0.71075094 0.7517577 0.6719743 0.7106619 0.75184083 0.6849117 0.7088411 0.6274433 0.7265623 0.7093102 0.68908197 0.7331662 0.74962425 0.6470204 0.74916565 0.6719981 0.72781557 0.7507324 0.67234004 0.75090814 0.6718788 0.62893283 0.7317039 0.6331834 0.6718916 0.68322337 0.684628 0.7276415 0.74968904 0.6718541 0.6334045 0.6272922 0.73078275
0.5885886 0.7326623 0.68883616 0.68465495 0.62889624 0.71008027 0.73157257 0.6899656 0.62952125 0.68805635 0.71136177 0.72836 0.67229825 0.7484433 0.6478883 0.67188025 0.73110247 0.64818245 0.7107487 0.75171757 0.6719928 0.71065974 0.7518027 0.6849237 0.70884335 0.62748474 0.72655326 0.70931184 0.6890919 0.73314214 0.74958515 0.647064 0.7491257 0.67201984 0.7278026 0.7506967 0.67235816 0.750869 0.6719004 0.62897485 0.7316821 0.6332228 0.6719095 0.6832353 0.68464017 0.72762644 0.74965227 0.6718744 0.6334447 0.62733185 0.7307676
0.5895896 0.7326418 0.68884623 0.68466663 0.6289428 0.7100798 0.73155534 0.6899747 0.6295687 0.68806684 0.7113577 0.7283426 0.67231923 0.74840623 0.6479197 0.67189956 0.7310847 0.64821523 0.71074647 0.7516775 0.6720114 0.7106576 0.75176466 0.6849355 0.7088457 0.62752634 0.726544 0.7093135 0.68910193 0.73311794 0.74954605 0.6471076 0.7490859 0.67204165 0.7277894 0.75066096 0.6723763 0.7508299 0.671922 0.629017 0.7316603 0.63326246 0.67192745 0.6832474 0.68465245 0.7276112 0.74961555 0.6718948 0.63348514 0.6273717 0.73075265
0.5905906 0.7326214 0.6888562 0.6846784 0.62898946 0.7100792 0.7315381 0.6899839 0.6296164 0.68807745 0.7113535 0.7283252 0.6723404 0.74836904 0.6479512 0.6719189 0.7310668 0.6482482 0.710744 0.75163746 0.6720302 0.71065533 0.7517266 0.6849474 0.70884776 0.627568 0.7265347 0.70931506 0.68911195 0.7330936 0.749507 0.6471513 0.74904597 0.6720636 0.7277762 0.75062513 0.6723946 0.7507908 0.6719436 0.62905943 0.73163843 0.6333022 0.67194545 0.6832595 0.6846647 0.727596 0.7495788 0.6719153 0.6335255 0.6274117 0.73073745
0.5915916 0.7326008 0.68886626 0.6846901 0.6290363 0.7100786 0.7315207 0.689993 0.6296642 0.68808806 0.7113493 0.7283075 0.6723615 0.74833196 0.6479829 0.6719385 0.7310488 0.6482814 0.71074164 0.75159734 0.6720489 0.71065307 0.75168854 0.6849593 0.7088498 0.62760985 0.7265253 0.7093165 0.68912196 0.7330693 0.74946785 0.64719516 0.74900615 0.6720856 0.72776306 0.75058913 0.67241305 0.7507516 0.67196536 0.6291019 0.73161644 0.6333421 0.6719637 0.68327165 0.684677 0.7275805 0.74954194 0.6719358 0.63356614 0.62745184 0.73072207
0.5925926 0.7325801 0.6888763 0.684702 0.6290832 0.7100778 0.73150325 0.6900022 0.6297121 0.6880986 0.71134496 0.7282899 0.6723828 0.74829483 0.64801484 0.6719581 0.7310308 0.6483147 0.710739 0.75155735 0.6720679 0.71065056 0.75165045 0.6849712 0.70885175 0.62765193 0.7265158 0.7093178 0.689132 0.73304504 0.74942875 0.647239 0.7489664 0.6721077 0.7277497 0.7505533 0.6724316 0.75071245 0.6719872 0.6291446 0.7315944 0.633382 0.67198193 0.6832838 0.6846892 0.72756505 0.74950516 0.67195654 0.63360685 0.6274922 0.7307066
0.5935936 0.7325595 0.68888634 0.6847137 0.62913036 0.71007705 0.7314857 0.6900113 0.6297602 0.6881092 0.71134067 0.72827226 0.67240417 0.7482577 0.64804673 0.67197776 0.7310126 0.6483483 0.71073645 0.75151736 0.67208695 0.7106482 0.75161225 0.6849832 0.70885354 0.627694 0.7265062 0.7093191 0.6891419 0.73302066 0.74938965 0.647283 0.7489265 0.6721298 0.72773623 0.75051737 0.6724502 0.7506733 0.6720091 0.6291874 0.73157233 0.63342214 0.6720003 0.68329597 0.68470156 0.72754955 0.7494683 0.6719772 0.6336477 0.6275326 0.730691
0.5945946 0.7325387 0.6888964 0.6847256 0.6291777 0.7100762 0.7314681 0.6900204 0.6298084 0.6881199 0.71133614 0.7282545 0.67242557 0.7482206 0.64807904 0.6719975 0.73099446 0.64838195 0.71073383 0.75147736 0.67210615 0.7106456 0.75157416 0.6849952 0.7088554 0.6277364 0.72649646 0.70932025 0.689152 0.7329962 0.7493506 0.6473271 0.74888676 0.6721521 0.72772264 0.7504815 0.6724689 0.75063425 0.6720311 0.62923026 0.73155016 0.63346237 0.6720187 0.68330824 0.68471396 0.7275338 0.7494315 0.67199796 0.63368857 0.62757313 0.7306754
0.5955956 0.7325178 0.6889065 0.68473744 0.629225 0.7100752 0.7314503 0.6900295 0.6298568 0.6881305 0.71133167 0.7282367 0.67244697 0.7481835 0.64811134 0.67201746 0.7309761 0.64841574 0.7107311 0.7514373 0.67212534 0.710643 0.75153613 0.6850072 0.70885706 0.62777877 0.7264865 0.70932126 0.6891621 0.7329717 0.7493115 0.6473714 0.74884707 0.6721744 0.7277091 0.7504455 0.6724878 0.7505951 0.67205304 0.6292734 0.7315279 0.6335027 0.6720373 0.6833206 0.68472636 0.7275181 0.74939466 0.6720188 0.6337297 0.62761396 0.7306597
0.5965966 0.732497 0.68891656 0.68474925 0.62927264 0.7100741 0.73143256 0.69003856 0.62990534 0.6881411 0.711327 0.7282188 0.6724686 0.7481463 0.64814377 0.67203736 0.7309577 0.6484497 0.7107282 0.75139743 0.67214465 0.71064025 0.75149804 0.68501925 0.7088585 0.62782145 0.7264766 0.70932233 0.6891721 0.73294735 0.74927247 0.6474157 0.7488073 0.67219675 0.72769547 0.7504095 0.6725067 0.75055593 0.6720751 0.6293167 0.73150563 0.6335432 0.6720561 0.6833329 0.6847387 0.72750235 0.74935776 0.67203975 0.63377094 0.6276548 0.7306437
0.5975976 0.73247606 0.6889266 0.68476117 0.62932026 0.71007305 0.73141456 0.69004756 0.6299539 0.6881517 0.7113223 0.7282009 0.6724903 0.74810916 0.6481764 0.6720575 0.73093915 0.64848375 0.7107253 0.7513574 0.67216414 0.71063745 0.7514599 0.6850312 0.70886004 0.6278642 0.7264664 0.7093232 0.68918204 0.73292273 0.74923337 0.6474601 0.7487676 0.67221916 0.72768176 0.7503735 0.6725257 0.75051683 0.6720972 0.6293601 0.73148334 0.6335838 0.6720748 0.6833454 0.6847511 0.72748643 0.74932086 0.6720607 0.6338122 0.62769586 0.7306278
0.5985986 0.732455 0.68893677 0.684773 0.62936807 0.71007186 0.7313966 0.6900567 0.63000274 0.68816245 0.71131754 0.7281828 0.67251205 0.748072 0.6482091 0.6720777 0.73092055 0.6485181 0.7107224 0.75131756 0.6721837 0.7106345 0.7514218 0.6850432 0.70886135 0.6279071 0.7264563 0.7093241 0.6891921 0.73289824 0.7491944 0.64750445 0.7487279 0.6722417 0.7276678 0.7503375 0.67254496 0.7504778 0.6721195 0.62940365 0.731461 0.63362443 0.6720937 0.68335783 0.6847636 0.7274704 0.749284 0.6720818 0.63385355 0.62773705 0.73061174
0.5995996 0.73243386 0.68894684 0.68478495 0.629416 0.71007055 0.7313785 0.69006574 0.6300516 0.68817306 0.7113127 0.7281647 0.6725339 0.74803495 0.648242 0.6720979 0.73090184 0.6485524 0.71071917 0.7512776 0.6722034 0.7106316 0.7513837 0.6850553 0.70886254 0.6279501 0.7264459 0.7093248 0.6892021 0.7328736 0.7491554 0.6475491 0.74868816 0.6722642 0.7276539 0.7503014 0.672564 0.7504387 0.6721417 0.62944734 0.7314386 0.63366526 0.6721126 0.6833702 0.68477607 0.7274544 0.7492471 0.67210287 0.6338951 0.6277783 0.7305955
0.6006006 0.73241276 0.688957 0.6847969 0.6294641 0.7100691 0.7313603 0.6900747 0.63010067 0.6881838 0.71130776 0.7281466 0.6725558 0.74799776 0.6482751 0.67211825 0.73088306 0.64858705 0.7107161 0.75123787 0.67222315 0.7106285 0.7513457 0.68506736 0.70886374 0.6279933 0.7264354 0.7093254 0.6892121 0.732849 0.7491164 0.64759374 0.7486485 0.67228687 0.7276399 0.75026536 0.6725834 0.7503996 0.67216396 0.6294912 0.7314161 0.63370615 0.67213166 0.6833828 0.68478847 0.7274384 0.7492101 0.672124 0.6339367 0.62781984 0.73057926
0.6016016 0.7323916 0.688967 0.68480885 0.62951225 0.71006763 0.7313421 0.69008356 0.63014984 0.6881944 0.71130276 0.7281283 0.6725778 0.7479607 0.6483083 0.67213875 0.73086417 0.6486218 0.71071285 0.751198 0.67224294 0.71062535 0.75130767 0.6850794 0.70886475 0.62803644 0.7264248 0.709326 0.6892221 0.7328243 0.74907744 0.6476383 0.7486088 0.6723096 0.7276258 0.7502293 0.67260283 0.7503605 0.6721864 0.6295352 0.73139346 0.63374716 0.67215085 0.6833953 0.684801 0.7274221 0.7491732 0.6721453 0.63397837 0.6278614 0.7305629
0.6026026 0.7323702 0.68897706 0.6848208 0.6295606 0.7100661 0.7313237 0.69009256 0.6301992 0.68820506 0.7112977 0.7281101 0.6725998 0.7479235 0.64834154 0.67215925 0.7308452 0.64865655 0.71070963 0.7511582 0.6722629 0.71062213 0.7512696 0.6850915 0.70886564 0.6280799 0.7264142 0.7093264 0.689232 0.73279965 0.74903846 0.64768314 0.74856925 0.6723323 0.72761166 0.7501931 0.6726223 0.7503215 0.6722088 0.6295793 0.7313708 0.63378835 0.67217004 0.68340784 0.6848135 0.7274058 0.7491363 0.6721666 0.6340202 0.62790304 0.7305464
0.6036036 0.732349 0.6889871 0.6848327 0.629609 0.7100645 0.73130524 0.69010144 0.63024855 0.68821573 0.71129256 0.7280917 0.6726219 0.7478865 0.64837503 0.6721799 0.73082626 0.64869153 0.7107062 0.7511184 0.67228293 0.7106188 0.7512315 0.6851035 0.7088665 0.62812346 0.72640336 0.7093268 0.689242 0.73277473 0.7489996 0.64772797 0.74852973 0.6723552 0.72759736 0.75015706 0.672642 0.7502824 0.6722313 0.62962353 0.7313483 0.63382953 0.67218935 0.68342054 0.684826 0.72738945 0.74909925 0.6721879 0.6340621 0.627945 0.7305299
0.6046046 0.7323276 0.68899715 0.68484473 0.6296575 0.7100628 0.73128676 0.69011045 0.6302981 0.68822646 0.7112874 0.7280733 0.67264414 0.74784935 0.6484086 0.67220056 0.73080707 0.64872664 0.7107027 0.7510787 0.672303 0.71061534 0.75119346 0.6851156 0.7088672 0.6281671 0.7263925 0.7093271 0.689252 0.73275006 0.7489606 0.647773 0.7484901 0.67237794 0.72758305 0.750121 0.6726616 0.7502434 0.67225385 0.6296679 0.73132545 0.6338707 0.6722088 0.68343306 0.68483853 0.727373 0.7490624 0.6722094 0.63410413 0.6279869 0.7305131
0.6056056 0.7323061 0.6890072 0.68485665 0.62970626 0.71006095 0.73126817 0.69011915 0.6303477 0.6882371 0.711282 0.7280549 0.67266643 0.7478122 0.6484424 0.67222136 0.7307879 0.6487618 0.7106992 0.7510391 0.67232335 0.7106119 0.7511555 0.6851277 0.7088679 0.6282109 0.7263814 0.7093272 0.6892619 0.73272526 0.74892175 0.64781797 0.74845064 0.6724009 0.7275686 0.7500848 0.67268145 0.7502044 0.6722763 0.62971246 0.7313026 0.6339122 0.67222834 0.68344575 0.68485105 0.7273565 0.74902534 0.6722309 0.63414615 0.628029 0.7304964
0.6066066 0.7322846 0.6890173 0.68486863 0.629755 0.7100591 0.73124945 0.6901281 0.6303975 0.6882478 0.71127653 0.7280363 0.6726887 0.7477752 0.6484762 0.6722424 0.7307687 0.6487973 0.7106955 0.75099945 0.6723438 0.71060836 0.7511175 0.6851397 0.7088683 0.6282548 0.72637033 0.70932734 0.68927187 0.7327004 0.7488829 0.64786303 0.7484111 0.6724239 0.7275542 0.7500487 0.6727013 0.7501654 0.67229897 0.6297571 0.73127985 0.63395363 0.6722479 0.68345857 0.6848637 0.72734 0.74898845 0.6722523 0.6341884 0.62807125 0.7304795
0.6076076 0.732263 0.6890273 0.68488055 0.62980384 0.71005714 0.73123074 0.6901368 0.63044727 0.68825847 0.71127105 0.72801775 0.67271113 0.7477381 0.6485101 0.67226326 0.7307493 0.64883274 0.7106918 0.75095975 0.6723641 0.71060455 0.7510795 0.6851518 0.7088688 0.62829876 0.7263591 0.70932734 0.68928176 0.73267555 0.748844 0.6479081 0.7483717 0.6724469 0.72753966 0.7500125 0.6727213 0.7501265 0.6723216 0.62980187 0.73125696 0.63399523 0.67226756 0.6834712 0.6848762 0.7273233 0.7489515 0.67227393 0.6342307 0.62811357 0.73046255
0.6086086 0.73224145 0.6890373 0.68489254 0.6298529 0.7100551 0.7312119 0.6901456 0.6304973 0.68826914 0.71126556 0.7279991 0.67273366 0.747701 0.6485442 0.6722843 0.7307299 0.6488683 0.710688 0.75092006 0.6723846 0.710601 0.75104153 0.68516386 0.7088691 0.6283429 0.7263478 0.70932734 0.68929166 0.7326506 0.74880517 0.6479533 0.74833214 0.67247 0.727525 0.74997634 0.6727413 0.7500875 0.6723443 0.6298467 0.731234 0.6340369 0.6722873 0.68348396 0.6848887 0.72730654 0.7489145 0.6722956 0.63427305 0.628156 0.7304455
0.6096096 0.7322198 0.6890474 0.6849045 0.62990195 0.71005297 0.731193 0.6901543 0.6305473 0.6882798 0.7112599 0.7279803 0.6727562 0.7476639 0.6485784 0.67230546 0.7307103 0.648904 0.71068424 0.75088054 0.6724052 0.71059704 0.7510035 0.6851759 0.70886946 0.62838715 0.72633636 0.7093271 0.68930155 0.7326257 0.74876636 0.64799845 0.74829274 0.6724932 0.7275103 0.7499403 0.67276144 0.7500485 0.67236716 0.62989175 0.731211 0.63407874 0.67230713 0.6834967 0.68490136 0.72728974 0.7488775 0.67231727 0.6343155 0.62819856 0.73042834
0.6106106 0.7321981 0.68905735 0.68491644 0.6299511 0.7100509 0.731174 0.690163 0.6305975 0.6882904 0.7112542 0.7279616 0.6727788 0.7476269 0.6486127 0.6723267 0.7306907 0.64893997 0.71068025 0.750841 0.6724259 0.7105931 0.75096565 0.685188 0.7088696 0.62843144 0.72632486 0.70932686 0.6893114 0.7326007 0.7487276 0.64804375 0.74825335 0.6725163 0.7274955 0.74990404 0.67278177 0.7500097 0.67239 0.6299368 0.73118794 0.6341205 0.672327 0.6835096 0.6849139 0.72727287 0.7488406 0.67233896 0.634358 0.6282412 0.7304112
0.6116116 0.7321763 0.68906736 0.68492854 0.63000035 0.7100485 0.7311549 0.6901718 0.6306477 0.68830115 0.7112484 0.72794276 0.6728015 0.7475899 0.6486471 0.67234796 0.73067105 0.6489759 0.7106763 0.75080156 0.67244667 0.7105892 0.7509277 0.6852001 0.7088696 0.62847596 0.7263132 0.7093264 0.6893213 0.7325757 0.7486889 0.64808905 0.748214 0.6725396 0.72748065 0.7498679 0.672802 0.7499708 0.67241275 0.629982 0.7311648 0.63416255 0.672347 0.6835224 0.6849265 0.7272558 0.7488037 0.6723608 0.6344006 0.628284 0.73039377
0.6126126 0.73215455 0.6890774 0.68494046 0.63004977 0.7100462 0.7311358 0.6901804 0.6306981 0.6883118 0.7112425 0.7279239 0.6728242 0.7475528 0.64868164 0.67236936 0.7306514 0.64901197 0.71067226 0.7507621 0.6724675 0.7105851 0.7508898 0.68521214 0.7088695 0.6285205 0.72630143 0.70932597 0.6893312 0.7325508 0.74865013 0.64813447 0.7481747 0.6725628 0.7274658 0.7498317 0.6728224 0.74993193 0.67243576 0.6300273 0.7311418 0.6342045 0.6723671 0.6835353 0.68493915 0.7272389 0.74876666 0.67238265 0.6344433 0.6283269 0.73037636
0.6136136 0.7321327 0.68908733 0.6849524 0.63009924 0.7100438 0.73111665 0.690189 0.6307485 0.6883224 0.7112366 0.7279049 0.672847 0.74751586 0.6487163 0.6723908 0.7306316 0.64904815 0.71066797 0.75072265 0.67248845 0.71058095 0.7508519 0.6852242 0.7088694 0.62856513 0.72628963 0.7093255 0.68934095 0.7325257 0.7486115 0.6481799 0.74813545 0.6725862 0.7274508 0.7497956 0.67284274 0.7498932 0.67245865 0.6300727 0.7311186 0.63424647 0.6723872 0.6835482 0.68495166 0.72722185 0.7487298 0.67240447 0.63448596 0.6283699 0.7303589
0.6146146 0.73211074 0.6890973 0.6849644 0.6301488 0.71004117 0.7310973 0.69019765 0.630799 0.68833303 0.71123064 0.727886 0.6728698 0.74747884 0.64875096 0.67241234 0.7306117 0.64908445 0.71066374 0.7506833 0.67250955 0.7105768 0.7508141 0.68523633 0.7088691 0.6286098 0.7262777 0.7093249 0.6893508 0.7325007 0.7485729 0.64822525 0.74809617 0.67260957 0.72743577 0.7497593 0.67286336 0.7498543 0.6724817 0.6301182 0.7310954 0.63428867 0.6724075 0.6835611 0.6849643 0.7272047 0.74869275 0.67242646 0.6345288 0.62841296 0.7303413
0.6156156 0.7320888 0.6891073 0.6849764 0.6301984 0.71003866 0.73107797 0.69020617 0.6308496 0.68834376 0.71122456 0.72786695 0.67289275 0.7474419 0.6487858 0.672434 0.73059165 0.64912087 0.7106595 0.75064397 0.67253065 0.7105725 0.7507762 0.6852484 0.7088688 0.62865466 0.72626567 0.70932424 0.68936056 0.7324756 0.74853414 0.64827085 0.748057 0.67263293 0.72742057 0.74972314 0.672884 0.7498155 0.67250466 0.6301639 0.73107207 0.6343308 0.67242783 0.683574 0.6849769 0.7271874 0.7486559 0.6724484 0.63457173 0.62845623 0.7303237
0.6166166 0.73206687 0.68911725 0.6849884 0.6302481 0.71003604 0.73105866 0.69021475 0.6309004 0.6883543 0.7112184 0.7278478 0.67291576 0.7474049 0.64882076 0.6724556 0.73057175 0.64915735 0.71065515 0.7506046 0.6725518 0.71056813 0.7507384 0.6852604 0.7088684 0.62869954 0.72625357 0.7093234 0.6893705 0.7324504 0.7484956 0.6483163 0.7480178 0.6726564 0.7274054 0.749687 0.6729048 0.74977684 0.6725278 0.6302097 0.7310488 0.63437307 0.67244816 0.68358696 0.6849896 0.72717017 0.74861896 0.67247045 0.6346147 0.62849945 0.7303059
0.6176176 0.73204476 0.68912715 0.6850004 0.6302979 0.71003324 0.73103917 0.6902232 0.63095117 0.688365 0.7112123 0.72782874 0.67293876 0.747368 0.6488558 0.6724774 0.73055166 0.6491939 0.7106507 0.7505654 0.67257303 0.7105637 0.7507006 0.68527246 0.70886785 0.6287446 0.7262413 0.7093226 0.68938017 0.73242533 0.7484571 0.6483619 0.7479787 0.67268 0.7273902 0.74965084 0.6729255 0.7497381 0.6725508 0.6302555 0.7310255 0.6344154 0.6724686 0.6835999 0.6850021 0.7271528 0.7485819 0.6724925 0.6346576 0.6285428 0.73028815
0.6186186 0.7320227 0.68913716 0.68501234 0.63034785 0.71003044 0.7310197 0.6902316 0.63100195 0.6883756 0.71120596 0.72780955 0.6729619 0.747331 0.648891 0.6724992 0.7305315 0.6492306 0.71064615 0.7505262 0.6725944 0.7105592 0.7506628 0.6852845 0.70886725 0.6287897 0.72622895 0.7093217 0.68938994 0.7324001 0.74841845 0.6484074 0.7479396 0.6727035 0.72737485 0.74961466 0.67294633 0.7496993 0.67257404 0.63030136 0.7310021 0.6344578 0.6724891 0.68361294 0.6850147 0.72713536 0.74854505 0.67251456 0.6347007 0.62858635 0.73027027
0.6196196 0.7320005 0.68914706 0.6850244 0.6303978 0.7100276 0.73100007 0.6902401 0.63105285 0.6883862 0.71119964 0.7277903 0.672985 0.7472941 0.6489261 0.6725211 0.73051125 0.64926726 0.71064156 0.75048697 0.6726158 0.71055466 0.7506251 0.6852966 0.7088666 0.62883484 0.72621655 0.7093207 0.6893997 0.7323749 0.74837995 0.6484531 0.74790055 0.6727271 0.72735953 0.7495785 0.6729673 0.7496606 0.67259717 0.6303474 0.7309787 0.6345002 0.67250973 0.68362606 0.68502724 0.7271179 0.7485081 0.67253673 0.63474375 0.6286298 0.73025227
0.6206206 0.73197836 0.68915695 0.6850363 0.6304478 0.7100246 0.7309804 0.69024855 0.6311039 0.68839675 0.7111932 0.727771 0.6730081 0.7472573 0.6489614 0.67254305 0.73049104 0.64930415 0.710637 0.7504479 0.6726374 0.71054995 0.7505874 0.6853085 0.70886576 0.62888014 0.72620404 0.7093196 0.6894094 0.73234975 0.7483415 0.6484987 0.7478615 0.6727508 0.7273441 0.7495423 0.67298824 0.7496219 0.67262036 0.6303935 0.7309553 0.6345427 0.6725303 0.68363905 0.68503994 0.7271004 0.74847126 0.6725589 0.63478696 0.6286735 0.7302342
0.6216216 0.7319561 0.6891668 0.6850482 0.63049793 0.71002156 0.73096067 0.6902569 0.6311549 0.6884074 0.7111867 0.7277517 0.67303133 0.74722034 0.6489968 0.6725651 0.73047066 0.64934117 0.7106322 0.75040877 0.6726589 0.71054524 0.75054973 0.6853206 0.7088649 0.62892556 0.72619146 0.70931846 0.6894191 0.7323246 0.74830306 0.64854443 0.74782246 0.67277443 0.72732854 0.74950624 0.67300934 0.7495834 0.67264366 0.63043964 0.73093176 0.6345854 0.67255116 0.68365216 0.6850526 0.7270827 0.7484344 0.6725812 0.63483024 0.62871724 0.73021615
0.6226226 0.73193383 0.6891766 0.68506026 0.6305481 0.71001846 0.7309409 0.69026524 0.63120604 0.68841803 0.7111802 0.7277323 0.67305475 0.7471835 0.6490323 0.6725872 0.7304503 0.6493782 0.71062744 0.7503698 0.6726806 0.7105405 0.750512 0.68533266 0.708864 0.6289709 0.72617877 0.70931727 0.68942875 0.7322993 0.74826473 0.6485901 0.74778354 0.67279816 0.727313 0.7494701 0.67303044 0.74954474 0.67266685 0.6304859 0.7309083 0.63462794 0.6725719 0.6836652 0.68506515 0.72706515 0.74839747 0.6726034 0.6348735 0.628761 0.7301979
0.6236236 0.7319116 0.6891865 0.6850722 0.6305982 0.7100154 0.73092103 0.6902735 0.6312572 0.6884285 0.71117353 0.7277129 0.67307806 0.74714667 0.6490678 0.67260945 0.7304299 0.6494153 0.7106226 0.7503308 0.67270225 0.7105356 0.75047445 0.68534464 0.708863 0.62901646 0.726166 0.70931596 0.6894384 0.7322742 0.7482263 0.64863575 0.7477446 0.6728219 0.7272973 0.7494339 0.6730516 0.74950624 0.67269015 0.6305323 0.7308847 0.6346706 0.67259276 0.68367827 0.68507785 0.72704744 0.7483605 0.6726258 0.6349168 0.62880486 0.73017967
0.6246246 0.7318893 0.68919635 0.6850841 0.6306485 0.71001214 0.73090124 0.69028175 0.63130844 0.6884391 0.71116686 0.7276933 0.6731014 0.74710995 0.6491034 0.6726316 0.7304094 0.64945245 0.71061766 0.7502919 0.67272407 0.71053064 0.75043684 0.68535656 0.7088618 0.62906194 0.72615325 0.70931447 0.68944806 0.73224884 0.748188 0.6486815 0.74770576 0.67284566 0.7272817 0.7493978 0.67307293 0.7494677 0.67271346 0.6305787 0.73086107 0.6347133 0.6726137 0.6836914 0.6850904 0.7270297 0.74832374 0.6726481 0.63496023 0.62884885 0.7301613
0.6256256 0.7318669 0.68920624 0.685096 0.6306988 0.7100088 0.7308812 0.69029003 0.6313598 0.6884496 0.7111602 0.7276739 0.6731249 0.7470731 0.6491391 0.6726539 0.7303888 0.64948976 0.7106128 0.75025296 0.6727459 0.71052563 0.7503993 0.68536866 0.70886064 0.62910765 0.7261404 0.70931304 0.68945765 0.7322236 0.74814963 0.6487273 0.74766695 0.67286944 0.72726595 0.74936163 0.67309415 0.7494293 0.6727369 0.6306251 0.73083746 0.6347561 0.6726346 0.68370456 0.68510306 0.7270118 0.74828696 0.6726704 0.6350036 0.62889284 0.73014283
0.6266266 0.7318445 0.689216 0.68510807 0.6307492 0.7100055 0.7308612 0.6902982 0.6314111 0.6884601 0.7111534 0.72765434 0.67314833 0.7470364 0.64917487 0.67267627 0.7303682 0.6495271 0.71060765 0.7502141 0.6727679 0.71052057 0.7503617 0.6853806 0.7088593 0.6291534 0.72612727 0.70931154 0.6894673 0.73219824 0.7481115 0.648773 0.7476281 0.6728934 0.7272502 0.7493256 0.6731156 0.74939084 0.67276025 0.6306717 0.73081386 0.63479894 0.67265576 0.68371767 0.6851156 0.726994 0.7482501 0.6726929 0.6350471 0.62893707 0.7301244
0.6276276 0.73182213 0.6892258 0.68512 0.63079965 0.71000195 0.73084116 0.6903063 0.63146245 0.68847066 0.7111465 0.72763467 0.6731719 0.74699974 0.6492107 0.6726987 0.7303475 0.64956445 0.71060264 0.75017524 0.6727898 0.7105154 0.7503242 0.6853925 0.708858 0.629199 0.72611415 0.70930994 0.6894769 0.732173 0.7480732 0.64881873 0.7475894 0.67291725 0.72723424 0.7492894 0.6731371 0.7493524 0.67278373 0.63071835 0.7307901 0.6348417 0.6726768 0.68373084 0.6851282 0.72697604 0.7482133 0.6727153 0.6350906 0.62898123 0.7301059
0.6286286 0.7317996 0.68923557 0.6851319 0.63085014 0.70999855 0.730821 0.69031453 0.631514 0.6884811 0.71113956 0.72761506 0.6731955 0.74696296 0.6492466 0.67272115 0.7303268 0.64960206 0.7105975 0.75013644 0.6728118 0.7105102 0.75028664 0.6854045 0.7088565 0.6292449 0.72610104 0.70930815 0.68948644 0.7321476 0.748035 0.6488645 0.7475507 0.6729412 0.7272184 0.7492534 0.67315865 0.74931395 0.6728071 0.630765 0.7307664 0.63488454 0.672698 0.68374395 0.68514085 0.72695804 0.7481765 0.67273784 0.6351341 0.62902546 0.7300873
0.6296296 0.7317771 0.6892454 0.6851438 0.63090074 0.70999503 0.73080087 0.69032264 0.63156545 0.6884916 0.7111326 0.72759545 0.6732191 0.7469263 0.6492827 0.67274374 0.730306 0.6496395 0.71059215 0.7500978 0.672834 0.7105049 0.75024927 0.68541646 0.70885503 0.6292908 0.7260878 0.70930636 0.6894959 0.7321223 0.7479969 0.6489103 0.7475121 0.6729651 0.72720236 0.7492173 0.6731802 0.7492756 0.67283064 0.63081175 0.73074263 0.6349275 0.67271924 0.6837572 0.68515337 0.72694004 0.74813974 0.67276037 0.63517773 0.62906975 0.7300687
0.6306306 0.73175454 0.6892551 0.6851557 0.6309513 0.70999134 0.7307806 0.6903306 0.63161695 0.68850213 0.7111255 0.7275757 0.6732427 0.7468897 0.6493186 0.67276627 0.73028517 0.64967716 0.7105869 0.7500591 0.67285615 0.7104995 0.75021183 0.6854284 0.7088534 0.62933683 0.72607446 0.7093046 0.68950546 0.73209697 0.7479588 0.648956 0.74747336 0.672989 0.72718644 0.74918133 0.67320186 0.74923736 0.6728541 0.6308586 0.7307189 0.6349704 0.67274046 0.6837703 0.68516594 0.726922 0.748103 0.6727829 0.63522124 0.6291141 0.7300499
0.6316316 0.731732 0.6892649 0.68516755 0.6310019 0.7099875 0.73076034 0.6903387 0.63166857 0.6885126 0.71111846 0.727556 0.67326653 0.7468531 0.64935476 0.67278904 0.7302643 0.6497148 0.71058154 0.75002056 0.6728784 0.71049416 0.7501745 0.6854403 0.7088517 0.6293827 0.726061 0.7093028 0.689515 0.73207164 0.7479207 0.6490018 0.74743485 0.6730131 0.7271704 0.74914527 0.6732236 0.74919903 0.67287767 0.6309054 0.73069507 0.6350134 0.6727618 0.68378353 0.6851785 0.7269038 0.7480663 0.6728054 0.6352649 0.62915856 0.73003113
0.6326326 0.7317094 0.68927455 0.6851795 0.6310525 0.70998394 0.7307401 0.6903466 0.63172024 0.68852305 0.7111113 0.72753614 0.6732902 0.7468165 0.6493908 0.6728117 0.7302434 0.64975256 0.71057606 0.74998194 0.6729007 0.7104887 0.7501372 0.68545216 0.70885 0.62942886 0.7260475 0.7093007 0.6895244 0.73204625 0.74788266 0.64904755 0.74739635 0.6730371 0.72715414 0.7491092 0.6732454 0.7491608 0.67290115 0.63095236 0.7306713 0.63505644 0.6727832 0.68379676 0.6851911 0.7268856 0.7480296 0.672828 0.6353085 0.629203 0.7300123
0.6336336 0.7316867 0.6892843 0.6851914 0.63110334 0.70998 0.73071975 0.6903546 0.63177186 0.6885335 0.71110404 0.7275163 0.67331403 0.7467799 0.64942706 0.6728345 0.7302224 0.6497903 0.7105707 0.7499434 0.6729231 0.71048313 0.75009984 0.68546414 0.7088481 0.62947494 0.726034 0.70929873 0.6895339 0.73202085 0.7478447 0.64909333 0.7473579 0.67306113 0.72713804 0.74907315 0.6732672 0.7491226 0.67292476 0.6309994 0.73064744 0.6350995 0.6728048 0.68381006 0.68520355 0.7268674 0.747993 0.67285067 0.6353523 0.62924755 0.72999346
0.6346346 0.73166406 0.6892939 0.68520325 0.631154 0.70997614 0.7306993 0.69036245 0.63182354 0.6885439 0.71109676 0.7274964 0.6733378 0.74674344 0.6494634 0.6728573 0.7302015 0.64982826 0.7105651 0.749905 0.6729456 0.71047753 0.7500626 0.685476 0.7088462 0.6295211 0.7260203 0.7092966 0.6895433 0.73199546 0.7478068 0.64913905 0.74731946 0.6730853 0.7271218 0.74903727 0.67328906 0.7490845 0.67294836 0.6310464 0.73062354 0.63514256 0.6728263 0.6838232 0.6852161 0.7268491 0.7479563 0.6728734 0.63539594 0.62929213 0.7299745
0.6356356 0.73164153 0.6893036 0.685215 0.6312048 0.7099722 0.7306788 0.6903704 0.6318753 0.6885543 0.7110895 0.7274766 0.6733617 0.74670684 0.64949965 0.67288023 0.7301803 0.6498661 0.71055955 0.74986655 0.67296803 0.71047187 0.7500254 0.68548775 0.70884424 0.62956727 0.7260066 0.7092944 0.68955266 0.73197013 0.7477688 0.6491847 0.7472811 0.6731093 0.7271055 0.7490012 0.673311 0.7490463 0.672972 0.6310935 0.7305997 0.6351857 0.6728478 0.6838365 0.6852287 0.7268308 0.7479196 0.672896 0.63543975 0.62933683 0.72995543
0.6366366 0.7316187 0.68931323 0.6852269 0.63125557 0.7099682 0.7306584 0.6903782 0.631927 0.68856466 0.71108204 0.72745657 0.6733856 0.7466704 0.64953613 0.67290306 0.73015916 0.6499041 0.7105539 0.7498282 0.67299056 0.71046615 0.74998814 0.6854996 0.70884216 0.6296135 0.7259928 0.7092921 0.6895621 0.7319447 0.74773103 0.6492305 0.7472428 0.67313355 0.7270892 0.7489653 0.67333305 0.74900824 0.6729956 0.6311407 0.7305757 0.63522875 0.6728694 0.68384975 0.6852412 0.72681236 0.74788296 0.6729188 0.6354835 0.6293815 0.72993636
0.6376376 0.7315959 0.6893229 0.6852387 0.6313064 0.70996404 0.7306378 0.69038606 0.63197875 0.68857515 0.71107465 0.7274366 0.67340946 0.74663407 0.6495725 0.67292607 0.73013806 0.64994204 0.71054816 0.74978983 0.6730132 0.71046036 0.749951 0.6855115 0.70884 0.62965983 0.725979 0.7092898 0.68957144 0.7319193 0.7476932 0.6492762 0.7472045 0.6731577 0.72707283 0.7489294 0.6733551 0.7489702 0.6730193 0.63118786 0.73055184 0.6352719 0.672891 0.683863 0.6852537 0.726794 0.7478464 0.67294157 0.63552725 0.62942624 0.7299173
0.6386386 0.73157316 0.6893324 0.6852505 0.6313572 0.70996 0.73061717 0.69039387 0.63203055 0.6885854 0.7110671 0.72741663 0.6734335 0.74659765 0.64960897 0.67294914 0.7301169 0.6499802 0.71054244 0.74975157 0.67303586 0.71045446 0.74991393 0.68552333 0.70883787 0.6297061 0.72596514 0.7092874 0.68958074 0.7318939 0.74765545 0.64932185 0.74716616 0.67318183 0.7270564 0.7488936 0.6733772 0.74893224 0.6730429 0.63123506 0.7305279 0.63531506 0.6729128 0.6838763 0.68526626 0.72677547 0.7478099 0.6729642 0.635571 0.62947106 0.7298981
0.6396396 0.7315504 0.689342 0.6852624 0.6314081 0.70995575 0.73059666 0.6904015 0.6320824 0.6885958 0.7110595 0.72739655 0.6734575 0.7465613 0.6496455 0.6729722 0.7300956 0.6500183 0.71053654 0.7497133 0.6730585 0.7104486 0.74987686 0.68553513 0.70883554 0.6297525 0.7259511 0.7092849 0.6895901 0.7318684 0.7476177 0.6493676 0.747128 0.6732061 0.72703993 0.7488576 0.6733993 0.7488943 0.6730666 0.63128227 0.73050386 0.6353583 0.67293453 0.6838895 0.6852788 0.726757 0.7477734 0.67298704 0.6356149 0.62951595 0.7298788
0.6406406 0.7315276 0.68935156 0.6852741 0.631459 0.7099514 0.7305759 0.6904092 0.63213426 0.68860614 0.71105194 0.7273765 0.6734816 0.74652505 0.64968204 0.6729953 0.7300744 0.6500564 0.71053064 0.7496753 0.67308134 0.71044266 0.7498398 0.68554693 0.7088332 0.62979895 0.725937 0.7092824 0.68959934 0.731843 0.74758 0.6494132 0.74708986 0.67323035 0.72702336 0.74882185 0.6734215 0.7488563 0.67309034 0.6313297 0.73047984 0.6354014 0.67295635 0.68390286 0.6852912 0.72673845 0.74773693 0.6730099 0.6356587 0.62956077 0.7298595
0.6416416 0.73150474 0.6893611 0.6852859 0.6315099 0.7099471 0.7305552 0.69041693 0.6321862 0.68861645 0.7110442 0.7273563 0.67350566 0.74648875 0.64971864 0.6730186 0.73005307 0.65009457 0.7105247 0.7496371 0.67310417 0.7104367 0.7498027 0.6855586 0.7088308 0.6298454 0.72592294 0.7092799 0.6896086 0.7318176 0.74754244 0.6494589 0.74705184 0.6732545 0.7270069 0.748786 0.6734438 0.7488184 0.67311406 0.6313769 0.7304558 0.63544464 0.6729782 0.6839161 0.6853037 0.72671986 0.7477004 0.67303264 0.63570243 0.62960565 0.7298402
0.6426426 0.7314819 0.6893706 0.6852976 0.63156074 0.7099428 0.73053443 0.6904245 0.6322379 0.68862677 0.71103644 0.72733617 0.67352974 0.74645245 0.6497553 0.6730418 0.7300317 0.65013283 0.7105187 0.749599 0.673127 0.71043056 0.7497659 0.68557036 0.7088283 0.6298919 0.7259087 0.70927715 0.6896178 0.7317921 0.7475048 0.64950454 0.7470137 0.6732788 0.72699034 0.74875015 0.6734661 0.7487806 0.6731378 0.6314243 0.7304318 0.63548785 0.67300016 0.6839293 0.6853162 0.7267012 0.747664 0.6730555 0.63574636 0.62965065 0.72982085
0.6436436 0.7314591 0.6893801 0.6853094 0.6316117 0.7099384 0.7305137 0.6904321 0.6322899 0.688637 0.7110288 0.727316 0.6735538 0.74641633 0.64979196 0.67306507 0.7300104 0.65017104 0.71051276 0.7495611 0.6731499 0.7104244 0.7497289 0.68558216 0.70882577 0.62993836 0.72589445 0.7092744 0.68962705 0.73176664 0.74746734 0.64955014 0.7469757 0.6733031 0.7269737 0.7487144 0.67348844 0.74874294 0.67316157 0.6314718 0.7304078 0.6355311 0.67302203 0.6839427 0.6853285 0.72668254 0.7476275 0.6730784 0.6357901 0.62969565 0.72980136
0.6446446 0.73143613 0.6893896 0.68532115 0.63166267 0.7099339 0.73049283 0.69043964 0.63234174 0.6886473 0.7110208 0.7272958 0.6735781 0.7463801 0.6498287 0.6730884 0.72998893 0.6502094 0.71050656 0.7495231 0.6731729 0.7104182 0.749692 0.6855938 0.7088231 0.6299848 0.72588015 0.70927167 0.68963623 0.73174113 0.74742985 0.64959574 0.74693775 0.67332745 0.72695696 0.7486786 0.6735109 0.74870515 0.6731853 0.6315192 0.73038363 0.63557434 0.67304415 0.68395597 0.685341 0.7266638 0.74759126 0.67310137 0.63583404 0.62974066 0.72978187
0.6456456 0.73141325 0.6893991 0.6853328 0.6317137 0.70992935 0.73047197 0.6904471 0.63239366 0.68865746 0.711013 0.7272756 0.6736022 0.746344 0.6498655 0.6731118 0.72996736 0.6502477 0.7105005 0.7494852 0.6731959 0.710412 0.7496552 0.68560547 0.70882034 0.63003147 0.7258658 0.7092689 0.68964535 0.7317158 0.74739236 0.6496412 0.74689996 0.67335165 0.7269402 0.7486429 0.67353326 0.7486674 0.67320913 0.63156664 0.73035955 0.6356176 0.67306614 0.68396926 0.6853535 0.7266451 0.74755484 0.67312425 0.63587785 0.6297857 0.72976243
0.6466466 0.73139024 0.6894084 0.6853445 0.6317647 0.7099247 0.73045105 0.69045466 0.6324455 0.68866765 0.7110051 0.72725534 0.6736264 0.7463079 0.64990216 0.67313516 0.729946 0.6502861 0.71049416 0.74944735 0.67321897 0.7104057 0.7496185 0.6856172 0.7088176 0.6300781 0.7258513 0.70926595 0.68965447 0.73169035 0.747355 0.6496868 0.74686205 0.6733761 0.7269235 0.7486072 0.6735558 0.7486298 0.67323285 0.6316142 0.7303355 0.63566077 0.6730882 0.68398255 0.68536586 0.7266263 0.74751854 0.67314714 0.6359217 0.6298308 0.7297428
0.6476476 0.73136723 0.6894179 0.6853562 0.63181555 0.7099201 0.7304301 0.69046205 0.63249755 0.6886778 0.7109971 0.7272351 0.6736506 0.7462718 0.64993894 0.67315865 0.72992444 0.6503244 0.710488 0.74940956 0.6732421 0.71039927 0.7495817 0.6856288 0.70881486 0.6301246 0.7258369 0.709263 0.6896635 0.7316648 0.7473176 0.64973223 0.74682426 0.6734004 0.7269067 0.7485715 0.67357826 0.74859226 0.67325664 0.6316617 0.7303114 0.63570404 0.6731103 0.6839959 0.6853782 0.7266075 0.74748224 0.67317015 0.6359655 0.6298759 0.7297232
0.6486486 0.73134434 0.68942726 0.6853678 0.6318666 0.70991534 0.7304092 0.69046944 0.63254935 0.68868804 0.71098906 0.72721475 0.67367494 0.7462357 0.64997584 0.67318213 0.729903 0.65036285 0.7104817 0.7493718 0.6732653 0.71039295 0.74954504 0.68564045 0.7088119 0.6301713 0.72582227 0.70926 0.68967265 0.7316394 0.74728036 0.64977777 0.74678653 0.6734247 0.7268899 0.748536 0.6736009 0.74855465 0.6732804 0.6317092 0.7302873 0.63574725 0.67313254 0.6840092 0.68539053 0.72658855 0.74744594 0.6731931 0.6360094 0.62992096 0.7297036
0.6496496 0.73132133 0.6894367 0.6853795 0.63191766 0.7099106 0.7303882 0.69047683 0.6326012 0.6886982 0.710981 0.7271944 0.6736992 0.7461998 0.65001273 0.6732057 0.7298813 0.65040135 0.7104753 0.7493342 0.67328846 0.7103865 0.7495084 0.685652 0.70880896 0.63021797 0.72580767 0.70925695 0.68968165 0.73161393 0.74724305 0.6498231 0.74674886 0.67344916 0.726873 0.7485003 0.6736235 0.74851716 0.6733043 0.6317568 0.7302631 0.6357905 0.6731547 0.6840225 0.685403 0.7265697 0.7474097 0.67321604 0.63605326 0.6299662 0.7296839
0.6506507 0.7312983 0.689446 0.6853912 0.6319686 0.70990574 0.7303672 0.69048417 0.63265324 0.6887083 0.7109729 0.72717404 0.6737236 0.74616385 0.65004957 0.6732293 0.7298597 0.6504398 0.7104689 0.74929655 0.6733117 0.71037996 0.7494718 0.6856636 0.708806 0.63026464 0.725793 0.7092537 0.68969077 0.7315885 0.74720585 0.6498685 0.74671125 0.67347354 0.72685605 0.74846476 0.6736462 0.7484797 0.67332804 0.63180435 0.730239 0.6358338 0.673177 0.6840357 0.6854153 0.72655076 0.7473736 0.6732391 0.6360971 0.6300114 0.72966415
0.6516517 0.7312752 0.6894553 0.68540275 0.6320195 0.70990086 0.7303462 0.69049144 0.6327051 0.68871844 0.7109647 0.72715366 0.6737479 0.74612796 0.65008646 0.67325294 0.7298381 0.65047824 0.71046245 0.7492591 0.673335 0.71037334 0.7494352 0.68567514 0.70880294 0.6303113 0.7257783 0.70925057 0.6896997 0.731563 0.7471688 0.64991385 0.7466737 0.6734979 0.726839 0.74842924 0.67366886 0.7484423 0.67335194 0.63185203 0.73021483 0.635877 0.6731993 0.684049 0.68542767 0.7265318 0.7473374 0.6732621 0.6361409 0.6300566 0.7296444
0.6526527 0.73125225 0.6894646 0.6854144 0.63207054 0.70989597 0.7303251 0.6904986 0.63275695 0.6887286 0.7109565 0.7271332 0.6737723 0.7460921 0.6501235 0.6732765 0.72981644 0.65051675 0.710456 0.74922156 0.6733583 0.71036685 0.7493987 0.6856867 0.7087997 0.630358 0.7257635 0.70924735 0.6897087 0.7315376 0.7471316 0.64995915 0.74663615 0.67352223 0.726822 0.7483938 0.67369163 0.7484049 0.67337584 0.63189954 0.73019063 0.6359203 0.6732216 0.68406236 0.68543994 0.7265127 0.74730134 0.6732852 0.6361847 0.63010174 0.72962457
0.6536537 0.7312292 0.68947387 0.6854259 0.63212156 0.70989096 0.730304 0.6905058 0.63280886 0.6887386 0.7109482 0.72711277 0.67379665 0.74605626 0.65016043 0.67330015 0.7297947 0.65055525 0.71044946 0.74918413 0.67338175 0.71036017 0.74936223 0.6856983 0.7087966 0.6304047 0.72574866 0.70924413 0.6897176 0.7315121 0.7470945 0.6500044 0.7465987 0.67354673 0.726805 0.7483583 0.6737144 0.74836767 0.67339957 0.6319472 0.7301665 0.6359635 0.673244 0.6840756 0.6854522 0.7264937 0.7472652 0.67330825 0.6362286 0.6301471 0.72960484
0.6546547 0.7312062 0.68948317 0.68543744 0.63217247 0.70988595 0.73028284 0.690513 0.6328607 0.68874866 0.71093994 0.7270923 0.6738211 0.7460205 0.65019727 0.6733239 0.72977304 0.6505938 0.71044284 0.74914676 0.67340505 0.71035343 0.7493258 0.6857097 0.7087933 0.63045144 0.72573376 0.70924073 0.6897266 0.7314866 0.74705756 0.6500496 0.7465613 0.6735711 0.7267879 0.7483229 0.6737372 0.7483304 0.67342347 0.63199484 0.7301423 0.6360066 0.67326635 0.68408895 0.6854645 0.72647464 0.7472292 0.6733313 0.63627243 0.6301923 0.72958493
0.6556557 0.73118305 0.68949234 0.685449 0.63222337 0.7098808 0.7302617 0.69052017 0.63291264 0.6887587 0.71093154 0.7270719 0.6738454 0.74598473 0.65023434 0.67334765 0.7297512 0.65063244 0.71043617 0.7491095 0.67342854 0.7103467 0.74928945 0.6857213 0.70878994 0.6304982 0.7257188 0.7092372 0.6897354 0.7314612 0.7470206 0.65009475 0.7465239 0.67359555 0.7267709 0.74828744 0.67376 0.74829316 0.6734473 0.6320425 0.7301181 0.6360498 0.67328876 0.6841022 0.6854767 0.72645557 0.74719316 0.6733543 0.6363161 0.6302376 0.729565
0.6566567 0.73116 0.6895015 0.68546045 0.6322744 0.70987576 0.73024046 0.6905273 0.6329645 0.68876874 0.7109232 0.7270514 0.67386997 0.7459491 0.65027136 0.67337143 0.7297295 0.650671 0.71042955 0.7490722 0.6734521 0.71033984 0.7492531 0.6857326 0.7087866 0.63054484 0.72570384 0.70923376 0.6897443 0.73143584 0.74698377 0.65014 0.7464866 0.67362 0.7267537 0.74825203 0.67378294 0.74825597 0.67347115 0.63209015 0.7300939 0.636093 0.67331123 0.6841155 0.68548906 0.72643644 0.7471572 0.6733774 0.63635993 0.6302829 0.72954506
0.6576577 0.73113686 0.68951076 0.68547195 0.6323253 0.7098706 0.73021924 0.69053423 0.63301635 0.68877864 0.71091473 0.7270309 0.67389446 0.74591345 0.6503084 0.67339534 0.72970766 0.6507096 0.71042275 0.749035 0.67347556 0.710333 0.7492169 0.68574405 0.7087831 0.6305916 0.7256888 0.7092303 0.6897532 0.73141026 0.7469469 0.6501851 0.74644935 0.6736444 0.72673655 0.74821675 0.67380583 0.7482189 0.67349505 0.6321378 0.73006976 0.63613623 0.67333376 0.68412876 0.6855012 0.7264173 0.7471213 0.6734006 0.6364037 0.63032824 0.7295251
0.6586587 0.7311137 0.6895198 0.6854835 0.6323762 0.70986533 0.730198 0.69054127 0.63306814 0.68878865 0.71090627 0.72701025 0.67391884 0.74587786 0.6503453 0.6734192 0.7296859 0.65074813 0.71041596 0.7489978 0.6734991 0.7103261 0.7491807 0.68575543 0.7087797 0.6306383 0.72567374 0.7092267 0.68976194 0.7313849 0.7469101 0.65023005 0.7464122 0.67366886 0.7267194 0.74818146 0.67382884 0.7481819 0.6735189 0.63218546 0.7300455 0.6361794 0.6733562 0.68414205 0.6855134 0.7263981 0.74708545 0.6734237 0.63644737 0.6303735 0.7295051
0.6596597 0.7310906 0.68952906 0.6854949 0.63242704 0.7098601 0.73017675 0.6905483 0.63311994 0.68879867 0.71089774 0.7269897 0.67394346 0.7458423 0.6503824 0.6734431 0.729664 0.65078676 0.71040916 0.7489608 0.6735227 0.7103191 0.7491445 0.6857668 0.7087761 0.6306852 0.7256586 0.7092231 0.6897707 0.7313595 0.7468734 0.65027505 0.746375 0.6736933 0.7267021 0.7481462 0.67385185 0.74814487 0.67354274 0.632233 0.7300213 0.6362225 0.6733788 0.68415534 0.6855256 0.72637886 0.7470496 0.6734468 0.6364911 0.63041866 0.72948503
0.6606607 0.7310675 0.6895381 0.6855063 0.63247794 0.7098548 0.7301555 0.69055516 0.6331717 0.68880856 0.7108891 0.72696906 0.67396796 0.74580675 0.65041935 0.6734669 0.72964215 0.6508254 0.7104023 0.74892366 0.6735464 0.71031207 0.7491083 0.6857782 0.70877254 0.6307319 0.7256434 0.7092194 0.68977946 0.7313341 0.74683666 0.65031993 0.746338 0.67371774 0.72668487 0.74811095 0.67387486 0.7481079 0.6735666 0.6322807 0.7299971 0.63626564 0.67340136 0.6841686 0.6855378 0.7263596 0.7470138 0.6734699 0.6365348 0.6304641 0.729465
0.6616617 0.7310443 0.68954724 0.6855177 0.6325287 0.70984936 0.73013425 0.6905621 0.6332234 0.68881845 0.7108805 0.7269485 0.67399246 0.7457713 0.65045655 0.6734909 0.7296203 0.65086395 0.7103954 0.74888676 0.6735701 0.7103051 0.74907225 0.68578947 0.70876884 0.63077855 0.72562814 0.70921564 0.68978816 0.7313086 0.74680007 0.6503649 0.746301 0.6737422 0.7266676 0.7480758 0.67389786 0.7480711 0.6735904 0.63232833 0.72997284 0.6363087 0.673424 0.6841818 0.68554986 0.7263403 0.74697804 0.673493 0.63657856 0.6305094 0.72944486
0.6626627 0.7310212 0.68955624 0.68552905 0.63257957 0.709844 0.7301129 0.690569 0.63327515 0.6888283 0.7108719 0.7269279 0.67401695 0.7457359 0.6504935 0.67351496 0.7295984 0.6509025 0.71038836 0.74884987 0.67359376 0.710298 0.7490363 0.6858008 0.70876515 0.63082534 0.7256128 0.70921195 0.6897968 0.73128325 0.7467635 0.65040964 0.746264 0.6737666 0.72665024 0.7480407 0.673921 0.7480342 0.6736143 0.632376 0.72994864 0.6363518 0.67344666 0.6841951 0.6855621 0.7263211 0.7469424 0.6735162 0.6366222 0.63055474 0.7294248
0.6636637 0.73099804 0.6895652 0.68554044 0.63263035 0.70983857 0.7300916 0.6905758 0.6333268 0.6888382 0.7108632 0.72690725 0.6740415 0.74570054 0.6505306 0.673539 0.72957647 0.6509412 0.7103814 0.74881315 0.67361754 0.7102909 0.74900025 0.6858121 0.70876145 0.6308721 0.72559756 0.7092081 0.6898055 0.73125774 0.7467269 0.65045446 0.746227 0.67379105 0.7266329 0.7480055 0.6739441 0.7479974 0.6736382 0.63242364 0.72992444 0.6363949 0.67346936 0.6842084 0.6855741 0.7263017 0.74690664 0.6735393 0.6366658 0.6306 0.7294046
0.6646647 0.7309749 0.68957424 0.68555176 0.63268113 0.709833 0.7300701 0.69058263 0.63337857 0.688848 0.7108545 0.7268865 0.67406607 0.7456652 0.65056765 0.67356294 0.7295544 0.65097976 0.71037436 0.74877626 0.67364126 0.71028376 0.7489644 0.6858233 0.70875764 0.63091886 0.7255821 0.70920414 0.6898141 0.7312324 0.7466904 0.6504991 0.74619025 0.6738154 0.7266155 0.74797046 0.67396724 0.7479606 0.67366195 0.6324712 0.7299001 0.6364379 0.6734921 0.6842216 0.6855862 0.72628236 0.74687105 0.6735625 0.63670933 0.63064533 0.72938454
0.6656657 0.73095167 0.68958324 0.6855631 0.6327319 0.7098274 0.7300488 0.6905893 0.6334301 0.6888578 0.7108457 0.72686595 0.6740907 0.7456299 0.6506047 0.67358696 0.7295326 0.65101844 0.7103673 0.7487395 0.67366505 0.7102765 0.74892855 0.6858345 0.7087537 0.63096553 0.72556674 0.70920026 0.6898228 0.731207 0.74665403 0.6505438 0.7461535 0.67384 0.72659814 0.7479354 0.67399037 0.74792403 0.67368585 0.6325188 0.7298759 0.6364809 0.6735148 0.68423486 0.68559825 0.72626305 0.74683553 0.6735856 0.63675296 0.63069063 0.7293643
0.6666667 0.7309285 0.6895922 0.6855744 0.6327825 0.70982194 0.7300274 0.690596 0.6334817 0.6888676 0.7108368 0.72684526 0.67411524 0.74559474 0.65064174 0.67361104 0.72951066 0.651057 0.7103602 0.74870294 0.6736888 0.7102693 0.7488927 0.6858457 0.70874983 0.6310123 0.7255513 0.7091963 0.6898313 0.7311816 0.7466177 0.6505884 0.74611664 0.67386436 0.7265806 0.7479005 0.67401356 0.7478874 0.67370975 0.6325664 0.7298517 0.63652384 0.6735375 0.6842481 0.68561035 0.7262436 0.7467999 0.67360884 0.6367964 0.6307359 0.72934407
0.6676677 0.7309054 0.6896011 0.6855857 0.6328332 0.7098162 0.730006 0.69060266 0.63353324 0.68887734 0.710828 0.7268245 0.67413986 0.7455596 0.65067893 0.6736352 0.7294886 0.6510956 0.7103531 0.74866635 0.6737127 0.710262 0.74885696 0.68585694 0.70874596 0.63105893 0.72553575 0.7091923 0.68983984 0.73115623 0.7465814 0.6506328 0.7460801 0.6738888 0.7265633 0.74786556 0.67403674 0.7478508 0.6737335 0.632614 0.7298275 0.63656676 0.6735603 0.6842613 0.68562233 0.72622424 0.7467644 0.673632 0.63684 0.6307812 0.72932386
0.6686687 0.73088217 0.68961006 0.6855969 0.6328839 0.7098106 0.7299846 0.6906093 0.6335848 0.68888706 0.7108191 0.7268039 0.6741644 0.74552435 0.6507158 0.6736593 0.72946656 0.6511342 0.7103458 0.7486298 0.6737366 0.7102547 0.74882126 0.685868 0.7087419 0.6311056 0.72552025 0.70918816 0.68984836 0.73113084 0.74654514 0.6506774 0.7460434 0.67391324 0.7265457 0.7478307 0.67406 0.7478143 0.6737574 0.6326615 0.7298033 0.63660973 0.67358315 0.68427444 0.6856343 0.7262048 0.746729 0.67365515 0.63688344 0.6308265 0.72930354
0.6696697 0.730859 0.6896188 0.6856081 0.6329345 0.7098048 0.7299632 0.6906159 0.6336362 0.6888968 0.71081024 0.72678304 0.67418903 0.74548936 0.6507529 0.6736834 0.7294447 0.6511728 0.7103386 0.74859333 0.67376053 0.7102473 0.74878556 0.6858791 0.7087378 0.63115233 0.72550464 0.70918405 0.6898569 0.73110545 0.74650896 0.6507217 0.7460069 0.6739377 0.7265282 0.7477958 0.67408323 0.7477778 0.6737813 0.63270915 0.72977906 0.6366525 0.673606 0.68428767 0.6856463 0.7261853 0.74669355 0.67367834 0.6369269 0.6308717 0.7292832
0.6706707 0.7308358 0.68962777 0.6856193 0.632985 0.7097991 0.72994167 0.69062245 0.6336877 0.68890643 0.71080124 0.72676235 0.6742137 0.74545425 0.6507899 0.67370766 0.7294226 0.6512114 0.7103313 0.74855685 0.67378443 0.7102399 0.7487501 0.6858902 0.7087338 0.63119894 0.72548914 0.7091799 0.6898652 0.7310802 0.74647284 0.650766 0.74597037 0.6739621 0.7265107 0.747761 0.6741066 0.74774134 0.6738051 0.6327566 0.72975475 0.6366954 0.6736288 0.6843009 0.6856582 0.7261659 0.74665815 0.6737015 0.6369703 0.630917 0.72926295
0.6716717 0.7308126 0.6896365 0.68563044 0.6330356 0.70979327 0.7299201 0.6906289 0.6337391 0.6889161 0.7107923 0.72674155 0.67423826 0.7454193 0.65082693 0.67373186 0.7294006 0.6512499 0.7103239 0.7485205 0.67380834 0.71023244 0.74871445 0.68590117 0.7087295 0.6312456 0.7254734 0.7091757 0.6898737 0.73105484 0.7464367 0.65081036 0.74593395 0.67398643 0.7264931 0.74772614 0.67412996 0.74770504 0.67382884 0.63280404 0.72973055 0.63673824 0.67365164 0.6843141 0.68567014 0.72614634 0.7466228 0.6737247 0.6370136 0.63096225 0.7292427
0.6726727 0.73078936 0.6896453 0.68564165 0.63308597 0.7097874 0.7298986 0.6906355 0.63379043 0.68892586 0.7107833 0.7267208 0.6742629 0.74538434 0.650864 0.673756 0.7293786 0.65128845 0.71031666 0.74848425 0.6738323 0.7102249 0.74867904 0.6859124 0.70872533 0.6312922 0.7254577 0.7091714 0.6898821 0.7310295 0.7464008 0.6508545 0.74589765 0.67401093 0.7264756 0.74769145 0.6741532 0.7476688 0.6738527 0.6328516 0.7297064 0.636781 0.6736745 0.68432724 0.68568206 0.72612685 0.7465876 0.67374784 0.63705695 0.6310075 0.7292223
0.6736737 0.7307662 0.6896541 0.68565273 0.6331365 0.7097816 0.7298772 0.6906419 0.6338418 0.6889354 0.7107742 0.72670007 0.67428756 0.7453494 0.65090096 0.6737803 0.7293565 0.651327 0.71030927 0.748448 0.67385626 0.71021736 0.74864364 0.6859233 0.70872116 0.6313389 0.72544205 0.7091671 0.6898905 0.73100424 0.7463648 0.65089864 0.7458613 0.6740353 0.72645795 0.7476568 0.6741766 0.7476325 0.67387646 0.63289905 0.72968215 0.6368238 0.6736975 0.6843404 0.6856939 0.72610736 0.74655235 0.6737711 0.63710016 0.63105273 0.729202
0.6746747 0.730743 0.6896629 0.68566394 0.6331868 0.7097757 0.72985566 0.69064826 0.633893 0.68894494 0.7107651 0.7266792 0.6743121 0.7453146 0.65093803 0.6738046 0.7293345 0.6513655 0.7103018 0.7484119 0.67388034 0.7102097 0.7486083 0.6859342 0.7087168 0.63138545 0.7254263 0.70916283 0.6898987 0.73097885 0.74632895 0.6509427 0.74582505 0.67405975 0.7264403 0.7476222 0.67419994 0.7475964 0.67390025 0.6329465 0.72965795 0.63686645 0.67372036 0.68435353 0.6857058 0.72608775 0.74651724 0.67379427 0.63714343 0.631098 0.7291815
0.6756757 0.73071975 0.68967164 0.6856749 0.6332371 0.7097696 0.72983414 0.69065464 0.63394415 0.6889546 0.71075594 0.7266584 0.67433673 0.7452799 0.650975 0.6738288 0.7293124 0.651404 0.71029437 0.7483757 0.67390436 0.7102021 0.7485729 0.6859452 0.7087125 0.631432 0.72541046 0.7091584 0.6899071 0.7309537 0.74629307 0.6509867 0.7457888 0.67408407 0.72642267 0.7475876 0.6742233 0.74756026 0.673924 0.6329938 0.7296337 0.6369091 0.6737433 0.6843667 0.68571764 0.72606814 0.7464821 0.6738174 0.6371866 0.6311431 0.7291612
0.6766767 0.7306966 0.6896802 0.68568593 0.6332875 0.7097636 0.7298126 0.6906609 0.6339953 0.68896407 0.7107468 0.7266376 0.67436135 0.7452451 0.651012 0.67385316 0.7292903 0.6514425 0.71028686 0.7483398 0.6739284 0.7101945 0.74853766 0.6859561 0.7087081 0.63147855 0.72539467 0.70915407 0.6899153 0.73092836 0.74625725 0.65103054 0.7457527 0.6741085 0.726405 0.74755305 0.6742467 0.74752414 0.6739478 0.6330412 0.7296095 0.6369517 0.67376626 0.68437976 0.6857294 0.7260486 0.74644697 0.6738406 0.6372298 0.6311883 0.7291408
0.6776777 0.7306734 0.6896889 0.68569696 0.6333377 0.7097577 0.72979116 0.69066715 0.63404644 0.68897367 0.7107376 0.72661674 0.6743861 0.7452104 0.6510489 0.6738774 0.72926825 0.651481 0.71027935 0.7483037 0.6739526 0.7101869 0.7485025 0.6859669 0.70870364 0.63152504 0.7253789 0.70914954 0.6899235 0.7309031 0.74622154 0.6510744 0.7457167 0.6741328 0.7263874 0.74751854 0.67427015 0.74748814 0.6739716 0.6330886 0.72958535 0.6369943 0.67378926 0.6843929 0.6857412 0.726029 0.746412 0.6738637 0.6372729 0.63123345 0.7291204
0.6786787 0.7306502 0.68969756 0.6857079 0.6333879 0.7097515 0.7297696 0.6906735 0.63409746 0.68898314 0.7107283 0.726596 0.6744107 0.74517584 0.6510858 0.67390174 0.72924614 0.65151936 0.7102718 0.7482679 0.6739766 0.7101792 0.74846727 0.6859778 0.7086992 0.63157153 0.725363 0.70914507 0.6899318 0.73087776 0.7461859 0.6511182 0.7456807 0.6741572 0.7263696 0.7474842 0.6742936 0.7474523 0.67399526 0.63313586 0.7295612 0.63703674 0.67381215 0.68440604 0.685753 0.7260094 0.74637693 0.6738869 0.63731587 0.6312785 0.7291
0.6796797 0.730627 0.6897062 0.6857189 0.6334381 0.70974547 0.729748 0.69067967 0.6341485 0.68899256 0.7107191 0.726575 0.67443526 0.74514127 0.65112275 0.67392606 0.7292241 0.6515578 0.7102642 0.74823207 0.6740008 0.7101714 0.74843216 0.68598866 0.7086948 0.63161796 0.72534704 0.70914054 0.68994 0.73085254 0.7461503 0.6511619 0.7456447 0.6741816 0.7263519 0.74744976 0.674317 0.7474163 0.67401904 0.6331831 0.729537 0.6370792 0.67383516 0.68441916 0.6857647 0.7259897 0.7463421 0.6739101 0.6373589 0.6313237 0.72907954
0.6806807 0.73060375 0.68971467 0.6857298 0.6334881 0.7097393 0.7297265 0.6906858 0.6341994 0.68900204 0.7107098 0.7265543 0.67445993 0.74510676 0.6511597 0.67395043 0.729202 0.6515962 0.7102566 0.74819624 0.67402494 0.7101636 0.74839723 0.68599945 0.70869035 0.6316644 0.72533107 0.70913595 0.68994814 0.73082733 0.74611473 0.6512054 0.7456088 0.6742059 0.72633415 0.74741536 0.6743405 0.7473806 0.67404276 0.6332303 0.7295129 0.63712174 0.6738583 0.68443227 0.6857764 0.7259701 0.74630725 0.67393327 0.6374018 0.6313687 0.72905904
0.6816817 0.73058057 0.68972325 0.68574065 0.6335382 0.7097332 0.7297049 0.69069195 0.63425016 0.6890114 0.7107005 0.72653335 0.6744846 0.74507225 0.65119654 0.67397475 0.72917986 0.6516345 0.71024895 0.74816054 0.67404896 0.71015584 0.74836224 0.6860102 0.7086857 0.63171077 0.72531515 0.70913136 0.6899562 0.7308021 0.74607915 0.65124893 0.7455729 0.6742303 0.72631633 0.7473811 0.674364 0.74734473 0.6740665 0.63327754 0.72948873 0.637164 0.67388135 0.68444526 0.68578815 0.7259504 0.7462724 0.6739564 0.6374447 0.63141376 0.7290386
0.6826827 0.7305574 0.68973184 0.6857516 0.63358814 0.7097268 0.7296833 0.690698 0.63430107 0.6890209 0.7106911 0.7265125 0.67450917 0.7450378 0.6512333 0.67399913 0.72915775 0.65167284 0.7102412 0.74812484 0.6740731 0.710148 0.74832726 0.68602085 0.7086811 0.63175714 0.7252991 0.7091267 0.6899644 0.7307769 0.7460438 0.6512924 0.7455372 0.6742545 0.7262986 0.7473468 0.67438745 0.747309 0.6740902 0.6333248 0.72946453 0.63720644 0.6739043 0.68445826 0.6857997 0.7259307 0.74623764 0.6739795 0.6374876 0.6314589 0.7290181
0.6836837 0.7305342 0.6897403 0.6857624 0.6336381 0.7097206 0.72966176 0.6907041 0.6343518 0.6890302 0.7106817 0.72649163 0.6745338 0.74500346 0.65127015 0.6740235 0.72913563 0.6517112 0.71023345 0.7480893 0.6740973 0.7101401 0.7482924 0.68603164 0.70867646 0.63180345 0.7252831 0.709122 0.6899724 0.73075175 0.74600834 0.6513357 0.74550146 0.67427886 0.7262808 0.7473126 0.67441094 0.74727345 0.67411387 0.6333719 0.72944045 0.6372487 0.6739275 0.68447137 0.68581134 0.725911 0.7462028 0.6740027 0.6375303 0.63150376 0.7289976
0.6846847 0.730511 0.6897488 0.68577325 0.6336879 0.70971435 0.7296402 0.6907101 0.6344024 0.6890396 0.7106724 0.7264707 0.6745584 0.7449691 0.651307 0.67404795 0.7291135 0.6517495 0.7102257 0.7480538 0.6741215 0.7101322 0.74825764 0.68604225 0.7086718 0.6318498 0.72526705 0.70911735 0.68998045 0.7307266 0.7459731 0.651379 0.7454659 0.67430305 0.726263 0.7472785 0.6744345 0.74723774 0.6741376 0.6334189 0.7294163 0.63729095 0.67395043 0.6844844 0.68582284 0.72589135 0.74616826 0.6740258 0.6375732 0.6315487 0.7289772
0.6856857 0.7304878 0.6897573 0.6857841 0.6337377 0.709708 0.72961855 0.69071615 0.634453 0.68904877 0.7106629 0.72644985 0.674583 0.7449349 0.6513438 0.6740723 0.7290915 0.65178776 0.7102179 0.74801826 0.6741457 0.71012425 0.7482228 0.68605286 0.70866704 0.631896 0.7252511 0.7091125 0.6899883 0.7307014 0.7459379 0.65142226 0.7454303 0.6743274 0.72624516 0.74724436 0.674458 0.7472022 0.67416114 0.633466 0.7293922 0.63733315 0.67397356 0.6844974 0.68583447 0.7258717 0.7461336 0.674049 0.63761574 0.6315937 0.72895664
0.6866867 0.73046464 0.6897657 0.6857947 0.63378745 0.70970166 0.729597 0.69072205 0.63450354 0.6890582 0.7106534 0.726429 0.6746076 0.7449007 0.65138054 0.6740967 0.72906935 0.6518259 0.7102101 0.7479829 0.6741699 0.71011627 0.7481882 0.68606347 0.7086622 0.6319423 0.72523487 0.7091077 0.68999636 0.73067623 0.74590266 0.6514653 0.7453947 0.67435163 0.7262273 0.7472104 0.6744815 0.74716675 0.67418486 0.633513 0.7293681 0.6373752 0.6739967 0.68451047 0.685846 0.725852 0.74609905 0.674072 0.6376584 0.6316385 0.7289362
0.6876877 0.7304415 0.68977404 0.68580556 0.6338371 0.7096952 0.72957534 0.6907279 0.6345541 0.68906736 0.7106439 0.72640806 0.6746322 0.7448665 0.6514173 0.67412114 0.72904724 0.65186405 0.7102022 0.7479476 0.6741942 0.7101082 0.7481535 0.6860741 0.70865744 0.63198847 0.7252188 0.70910287 0.6900042 0.73065114 0.74586743 0.6515084 0.74535924 0.6743759 0.7262094 0.7471763 0.674505 0.74713135 0.67420846 0.6335599 0.729344 0.63741726 0.6740198 0.68452334 0.6858574 0.72583216 0.74606454 0.6740952 0.637701 0.6316834 0.7289157
0.6886887 0.7304183 0.6897824 0.68581617 0.6338867 0.70968884 0.72955394 0.6907338 0.63460445 0.68907666 0.7106344 0.7263872 0.6746568 0.7448324 0.651454 0.6741456 0.7290251 0.65190226 0.71019435 0.7479123 0.67421836 0.71010023 0.748119 0.68608457 0.7086527 0.6320346 0.7252026 0.70909804 0.69001216 0.730626 0.7458324 0.65155125 0.74532384 0.6744001 0.7261916 0.74714243 0.6745286 0.7470961 0.67423207 0.63360673 0.7293199 0.6374592 0.6740429 0.68453634 0.685869 0.72581244 0.7460301 0.6741183 0.6377435 0.6317282 0.7288951
0.6896897 0.73039514 0.6897907 0.6858269 0.6339363 0.70968246 0.7295322 0.69073963 0.63465476 0.68908584 0.71062493 0.7263663 0.67468137 0.7447984 0.6514907 0.67417 0.729003 0.65194035 0.7101865 0.7478772 0.6742427 0.7100922 0.7480845 0.68609506 0.7086478 0.6320807 0.72518647 0.7090931 0.6900201 0.73060095 0.7457974 0.6515941 0.7452885 0.67442423 0.7261737 0.7471085 0.6745522 0.7470607 0.67425567 0.63365364 0.7292958 0.63750124 0.67406607 0.68454933 0.68588036 0.7257927 0.7459957 0.6741414 0.6377859 0.63177294 0.7288746
0.6906907 0.730372 0.689799 0.6858375 0.6339857 0.7096759 0.7295106 0.6907454 0.63470507 0.689095 0.7106153 0.72634536 0.67470586 0.7447644 0.65152717 0.6741944 0.7289809 0.65197843 0.71017855 0.74784195 0.67426693 0.71008414 0.74805003 0.6861055 0.70864284 0.6321268 0.7251702 0.70908827 0.69002783 0.73057586 0.74576247 0.65163696 0.7452532 0.6744485 0.72615576 0.74707466 0.6745758 0.7470256 0.6742792 0.6337003 0.72927177 0.63754314 0.6740892 0.68456215 0.6858919 0.725773 0.7459613 0.6741646 0.63782835 0.6318177 0.72885406
0.6916917 0.7303489 0.68980736 0.6858481 0.634035 0.7096694 0.7294891 0.69075114 0.63475525 0.68910414 0.7106057 0.72632444 0.67473054 0.7447305 0.6515638 0.67421895 0.72895885 0.65201646 0.71017057 0.7478069 0.67429113 0.710076 0.74801564 0.686116 0.708638 0.6321728 0.72515404 0.7090833 0.6900357 0.7305508 0.74572754 0.6516796 0.7452181 0.6744726 0.7261379 0.74704087 0.67459935 0.74699044 0.6743028 0.6337471 0.7292477 0.637585 0.67411226 0.6845751 0.68590325 0.7257532 0.74592704 0.67418766 0.63787055 0.6318624 0.72883356
0.6926927 0.73032576 0.6898155 0.6858588 0.63408434 0.70966285 0.7294675 0.6907568 0.6348054 0.68911326 0.710596 0.7263036 0.67475504 0.7446966 0.6516004 0.6742433 0.7289367 0.6520544 0.7101625 0.7477719 0.6743154 0.7100678 0.7479813 0.6861264 0.70863307 0.6322188 0.7251378 0.7090782 0.69004345 0.73052573 0.74569273 0.6517222 0.74518293 0.67449677 0.72611994 0.7470072 0.6746229 0.7469553 0.67432636 0.6337938 0.72922367 0.6376267 0.6741353 0.68458796 0.68591464 0.72573346 0.7458928 0.67421067 0.63791287 0.63190705 0.72881305
0.6936937 0.7303027 0.68982375 0.6858692 0.6341337 0.7096563 0.7294459 0.6907625 0.6348554 0.68912244 0.7105863 0.72628266 0.67477953 0.7446628 0.65163696 0.6742677 0.7289147 0.6520923 0.71015453 0.74773693 0.6743397 0.71005964 0.74794704 0.6861368 0.70862806 0.6322646 0.7251216 0.7090732 0.6900512 0.73050076 0.7456579 0.65176463 0.7451478 0.6745209 0.726102 0.74697345 0.67464644 0.74692017 0.6743498 0.63384044 0.72919965 0.63766843 0.6741585 0.68460083 0.6859261 0.7257137 0.7458586 0.67423373 0.63795507 0.63195163 0.7287925
0.6946947 0.73027945 0.6898319 0.6858798 0.6341828 0.7096497 0.72942424 0.6907681 0.6349053 0.6891314 0.7105768 0.72626173 0.67480403 0.744629 0.6516733 0.6742922 0.72889256 0.6521303 0.71014655 0.74770206 0.674364 0.7100515 0.7479128 0.6861471 0.70862305 0.6323105 0.7251053 0.7090682 0.69005895 0.7304758 0.7456232 0.65180707 0.74511284 0.674545 0.726084 0.7469399 0.6746701 0.7468853 0.6743733 0.63388693 0.72917557 0.6377101 0.67418164 0.6846137 0.6859373 0.7256938 0.74582446 0.6742568 0.6379972 0.6319962 0.728772
0.6956957 0.7302564 0.68984014 0.6858903 0.634232 0.70964307 0.72940266 0.6907737 0.63495517 0.68914044 0.71056706 0.7262409 0.6748286 0.74459535 0.6517099 0.67431664 0.7288705 0.6521681 0.71013844 0.7476672 0.67438823 0.71004325 0.7478786 0.6861574 0.70861804 0.6323563 0.725089 0.7090632 0.6900666 0.7304508 0.7455885 0.6518494 0.74507785 0.67456913 0.726066 0.74690634 0.67469364 0.7468503 0.67439675 0.6339335 0.7291516 0.63775164 0.67420477 0.6846266 0.68594855 0.72567403 0.7457905 0.67427987 0.63803923 0.6320407 0.7287514
0.6966967 0.7302333 0.6898482 0.6859007 0.6342809 0.7096364 0.7293811 0.6907792 0.63500494 0.68914944 0.7105572 0.72621983 0.6748531 0.7445616 0.6517463 0.67434114 0.72884846 0.6522059 0.71013033 0.7476325 0.6744125 0.71003497 0.74784464 0.6861677 0.70861286 0.6324022 0.7250726 0.7090579 0.69007427 0.73042566 0.7455539 0.6518916 0.7450429 0.67459315 0.7260481 0.7468728 0.6747172 0.74681544 0.6744203 0.6339799 0.72912765 0.6377931 0.67422795 0.68463933 0.68595976 0.72565424 0.7457564 0.6743029 0.6380812 0.63208526 0.7287309
0.6976977 0.7302102 0.68985635 0.6859111 0.63432986 0.7096298 0.72935957 0.6907848 0.6350546 0.6891585 0.71054757 0.72619903 0.6748775 0.74452806 0.65178263 0.6743655 0.72882634 0.6522437 0.7101222 0.7475978 0.6744367 0.71002674 0.7478106 0.6861779 0.7086078 0.63244784 0.72505635 0.7090528 0.6900819 0.7304008 0.7455194 0.6519337 0.7450082 0.6746172 0.7260301 0.7468393 0.67474073 0.74678063 0.6744437 0.63402617 0.7291037 0.6378346 0.6742511 0.6846521 0.685971 0.7256345 0.7457224 0.6743259 0.6381231 0.63212955 0.7287104
0.6986987 0.7301872 0.6898644 0.68592155 0.6343787 0.70962304 0.729338 0.6907903 0.63510424 0.6891674 0.7105378 0.7261781 0.674902 0.7444945 0.651819 0.67438996 0.72880435 0.6522814 0.7101141 0.7475632 0.674461 0.7100184 0.7477766 0.6861881 0.70860267 0.63249356 0.72503996 0.7090476 0.69008946 0.73037577 0.74548495 0.6519757 0.74497336 0.6746412 0.7260122 0.7468059 0.67476434 0.746746 0.6744672 0.6340726 0.7290798 0.637876 0.6742743 0.6846649 0.6859822 0.7256146 0.7456886 0.6743489 0.638165 0.6321741 0.7286899
0.6996997 0.7301641 0.6898725 0.68593186 0.63442755 0.7096163 0.7293165 0.6907957 0.6351538 0.6891764 0.710528 0.7261573 0.6749264 0.74446106 0.65185523 0.6744144 0.7287823 0.6523191 0.7101059 0.7475287 0.6744854 0.7100101 0.7477427 0.68619823 0.7085975 0.63253915 0.7250236 0.70904243 0.690097 0.730351 0.74545056 0.6520177 0.7449386 0.67466515 0.72599417 0.7467725 0.67478794 0.7467114 0.6744905 0.63411885 0.7290559 0.6379173 0.6742974 0.6846777 0.6859934 0.7255948 0.7456547 0.67437184 0.6382067 0.6322183 0.7286694
0.7007007 0.730141 0.6898805 0.6859422 0.63447624 0.70960957 0.7292949 0.6908011 0.63520324 0.68918526 0.7105182 0.7261363 0.67495096 0.74442756 0.6518916 0.67443883 0.7287602 0.6523567 0.7100977 0.7474942 0.67450964 0.71000177 0.7477089 0.68620837 0.70859236 0.6325847 0.7250073 0.7090372 0.69010454 0.73032606 0.74541616 0.6520595 0.74490404 0.6746891 0.7259761 0.7467392 0.6748115 0.7466767 0.6745138 0.63416505 0.72903186 0.6379586 0.6743206 0.6846904 0.6860045 0.7255751 0.74562097 0.67439485 0.6382484 0.6322626 0.7286488
0.7017017 0.73011804 0.6898885 0.68595254 0.6345249 0.7096028 0.7292733 0.69080645 0.63525254 0.6891941 0.71050835 0.72611535 0.6749753 0.7443943 0.6519277 0.6744633 0.7287382 0.6523942 0.71008945 0.74745977 0.67453396 0.70999336 0.74767506 0.6862185 0.70858705 0.6326302 0.7249909 0.70903194 0.69011194 0.73030114 0.74538195 0.65210116 0.7448695 0.674713 0.7259582 0.746706 0.6748351 0.74664223 0.6745372 0.6342112 0.7290081 0.63799965 0.6743437 0.6847031 0.68601555 0.72555524 0.74558717 0.67441785 0.63829 0.6323069 0.72862834
0.7027027 0.73009485 0.68989635 0.68596274 0.63457334 0.709596 0.72925174 0.6908118 0.6353018 0.689203 0.7104984 0.7260945 0.6749997 0.7443609 0.6519639 0.67448765 0.7287162 0.6524317 0.7100812 0.7474254 0.6745582 0.70998496 0.7476413 0.6862285 0.7085819 0.6326756 0.72497445 0.7090267 0.6901194 0.73027635 0.7453477 0.6521428 0.74483496 0.6747369 0.7259401 0.7466728 0.6748586 0.74660766 0.67456055 0.6342572 0.72898424 0.63804084 0.6743669 0.68471587 0.6860266 0.7255354 0.7455535 0.67444074 0.63833153 0.6323509 0.72860783
0.7037037 0.7300719 0.68990433 0.685973 0.6346218 0.7095892 0.7292303 0.690817 0.635351 0.6892118 0.7104885 0.7260736 0.67502403 0.74432766 0.65199995 0.674512 0.72869414 0.65246916 0.71007293 0.74739105 0.6745825 0.70997655 0.74760765 0.6862385 0.70857656 0.63272107 0.7249581 0.70902133 0.6901267 0.73025155 0.7453135 0.6521844 0.74480045 0.6747609 0.7259221 0.74663967 0.67488223 0.7465732 0.6745838 0.6343032 0.7289603 0.63808185 0.67438996 0.6847285 0.68603766 0.7255156 0.7455199 0.67446375 0.638373 0.63239515 0.7285874
0.7047047 0.7300489 0.6899123 0.6859831 0.63467014 0.7095822 0.7292087 0.69082236 0.63540006 0.6892206 0.71047866 0.72605276 0.67504835 0.7442944 0.6520361 0.67453647 0.72867215 0.65250665 0.71006477 0.7473569 0.67460674 0.7099681 0.7475741 0.68624854 0.7085713 0.63276637 0.7249416 0.709016 0.6901342 0.73022664 0.74527943 0.6522258 0.744766 0.67478466 0.725904 0.74660665 0.6749058 0.7465389 0.67460716 0.63434917 0.7289365 0.6381228 0.6744131 0.68474114 0.6860487 0.7254958 0.7454864 0.67448664 0.6384144 0.63243914 0.7285668
0.7057057 0.7300259 0.68992007 0.6859934 0.6347184 0.70957536 0.72918713 0.6908276 0.635449 0.6892293 0.71046877 0.72603184 0.6750728 0.7442614 0.6520721 0.6745609 0.72865015 0.65254396 0.71005636 0.7473227 0.67463106 0.7099596 0.74754053 0.6862585 0.708566 0.63281167 0.7249253 0.70901066 0.69014156 0.73020184 0.74524534 0.6522671 0.7447317 0.67480856 0.725886 0.7465736 0.6749294 0.7465046 0.6746304 0.634395 0.72891265 0.6381636 0.6744362 0.68475384 0.6860596 0.72547597 0.7454528 0.67450947 0.63845575 0.63248324 0.7285463
0.7067067 0.7300029 0.6899279 0.68600345 0.63476664 0.7095685 0.7291657 0.69083273 0.6354979 0.6892381 0.7104588 0.7260109 0.67509705 0.7442281 0.65210795 0.67458534 0.72862816 0.65258116 0.7100481 0.7472886 0.67465526 0.7099512 0.74750704 0.6862683 0.7085606 0.63285685 0.7249088 0.7090053 0.6901489 0.73017704 0.74521136 0.65230834 0.74469745 0.67483234 0.725868 0.7465407 0.67495286 0.74647045 0.6746536 0.63444084 0.7288888 0.63820446 0.6744594 0.6847664 0.68607056 0.7254561 0.74541944 0.67453235 0.638497 0.6325272 0.7285259
0.7077077 0.72998 0.68993574 0.6860135 0.63481474 0.70956147 0.7291442 0.6908379 0.63554674 0.6892468 0.71044886 0.7259901 0.6751213 0.7441952 0.6521439 0.67460966 0.7286062 0.6526185 0.71003973 0.7472546 0.67467946 0.7099427 0.7474736 0.6862782 0.7085553 0.632902 0.7248924 0.7089998 0.69015616 0.7301523 0.7451775 0.6523495 0.7446633 0.6748562 0.72585 0.74650776 0.6749763 0.7464362 0.6746768 0.6344865 0.728865 0.6382452 0.67448246 0.684779 0.6860814 0.72543633 0.74538606 0.6745552 0.6385382 0.632571 0.7285054
0.7087087 0.72995704 0.68994355 0.68602353 0.6348626 0.70955455 0.72912264 0.69084305 0.63559544 0.6892555 0.71043897 0.72596925 0.67514557 0.74416226 0.65217984 0.6746341 0.72858423 0.6526556 0.7100313 0.7472206 0.6747038 0.7099341 0.7474403 0.6862882 0.7085499 0.6329471 0.7248759 0.7089944 0.6901635 0.7301277 0.7451436 0.6523905 0.74462914 0.6748799 0.72583187 0.746475 0.67499995 0.7464021 0.67469996 0.63453215 0.7288413 0.6382859 0.67450553 0.6847916 0.6860923 0.72541654 0.7453527 0.6745781 0.63857913 0.6326149 0.728485
0.7097097 0.7299341 0.68995124 0.6860336 0.6349106 0.70954764 0.7291012 0.6908481 0.6356441 0.68926406 0.7104289 0.7259483 0.6751699 0.74412936 0.65221566 0.67465836 0.7285623 0.65269274 0.710023 0.74718666 0.6747279 0.70992565 0.747407 0.6862979 0.7085445 0.6329921 0.7248595 0.7089889 0.69017065 0.7301029 0.7451098 0.6524315 0.74459505 0.6749036 0.7258138 0.74644214 0.6750234 0.74636805 0.674723 0.6345777 0.7288176 0.63832647 0.67452866 0.68480414 0.68610317 0.72539675 0.7453195 0.67460096 0.63862026 0.6326586 0.7284645
0.7107107 0.7299112 0.68995893 0.6860435 0.6349584 0.7095406 0.7290797 0.6908531 0.63569254 0.68927276 0.7104188 0.7259275 0.675194 0.7440966 0.65225136 0.67468274 0.72854036 0.6527298 0.7100146 0.74715286 0.67475224 0.7099171 0.7473738 0.6863076 0.70853907 0.6330371 0.7248429 0.7089834 0.6901778 0.7300782 0.7450761 0.6524723 0.7445611 0.67492735 0.7257956 0.7464095 0.6750469 0.74633414 0.6747462 0.6346231 0.72879386 0.63836694 0.6745518 0.6848166 0.68611395 0.72537696 0.7452862 0.6746237 0.63866115 0.63270235 0.72844404
0.7117117 0.7298883 0.6899667 0.68605345 0.63500607 0.7095336 0.72905827 0.6908581 0.63574094 0.68928134 0.7104088 0.72590655 0.67521834 0.7440637 0.65228707 0.67470706 0.7285185 0.65276676 0.7100061 0.74711907 0.67477643 0.7099085 0.7473406 0.68631744 0.70853364 0.6330819 0.7248265 0.70897794 0.69018495 0.7300535 0.74504244 0.652513 0.7445271 0.67495096 0.7257776 0.74637675 0.6750704 0.74630016 0.6747693 0.6346686 0.7287702 0.63840735 0.67457485 0.6848291 0.6861247 0.72535706 0.7452531 0.6746465 0.63870203 0.63274604 0.7284236
0.7127127 0.7298654 0.68997425 0.6860634 0.63505375 0.70952654 0.7290368 0.6908631 0.6357892 0.6892899 0.71039873 0.7258857 0.6752424 0.74403095 0.6523227 0.67473143 0.72849655 0.65280366 0.70999765 0.7470854 0.6748006 0.70989996 0.74730754 0.68632704 0.7085282 0.63312674 0.72481 0.70897245 0.690192 0.7300288 0.7450088 0.6525536 0.74449325 0.6749745 0.7257596 0.74634415 0.6750939 0.7462664 0.6747923 0.6347138 0.72874653 0.63844764 0.6745979 0.68484163 0.6861354 0.7253373 0.74522007 0.67466927 0.6387427 0.6327896 0.7284032
0.7137137 0.7298424 0.68998194 0.6860733 0.63510126 0.70951945 0.7290154 0.690868 0.6358374 0.6892984 0.71038866 0.7258649 0.6752665 0.7439983 0.6523583 0.67475575 0.72847474 0.6528405 0.7099892 0.74705166 0.67482483 0.70989126 0.7472745 0.6863367 0.70852274 0.6331715 0.7247935 0.7089669 0.69019914 0.7300042 0.7449752 0.65259415 0.7444594 0.67499816 0.72574157 0.74631166 0.6751174 0.74623257 0.67481536 0.6347591 0.7287228 0.63848794 0.674621 0.684854 0.68614614 0.72531754 0.74518704 0.67469203 0.63878334 0.6328331 0.7283827
0.7147147 0.72981966 0.6899895 0.68608314 0.63514864 0.70951235 0.728994 0.69087285 0.6358855 0.68930686 0.71037865 0.725844 0.6752907 0.74396574 0.6523938 0.67477995 0.72845286 0.65287733 0.70998067 0.7470182 0.67484903 0.7098827 0.7472415 0.6863463 0.70851725 0.63321614 0.724777 0.7089613 0.69020617 0.72997963 0.7449418 0.65263456 0.74442565 0.67502177 0.7257235 0.7462792 0.6751408 0.74619883 0.6748383 0.63480425 0.7286992 0.6385281 0.67464405 0.6848664 0.6861568 0.7252977 0.7451541 0.6747147 0.6388239 0.63287663 0.7283623
0.7157157 0.72979677 0.6899971 0.686093 0.6351959 0.7095052 0.72897255 0.6908777 0.6359334 0.68931544 0.7103685 0.72582316 0.67531466 0.74393314 0.65242934 0.6748043 0.72843105 0.6529141 0.70997214 0.7469846 0.67487323 0.709874 0.7472086 0.6863558 0.7085117 0.63326085 0.72476053 0.70895576 0.6902132 0.7299551 0.74490833 0.6526748 0.7443919 0.6750452 0.72570544 0.7462468 0.6751642 0.74616516 0.6748614 0.6348493 0.7286756 0.63856816 0.674667 0.6848789 0.68616736 0.72527796 0.7451211 0.67473745 0.6388644 0.63292 0.728342
0.7167167 0.729774 0.6900046 0.68610275 0.6352432 0.70949817 0.7289512 0.69088256 0.6359813 0.68932384 0.7103584 0.7258024 0.67533875 0.7439007 0.65246475 0.67482847 0.7284092 0.6529507 0.7099637 0.7469512 0.6748973 0.70986533 0.74717575 0.68636537 0.70850617 0.63330525 0.72474396 0.70895004 0.69022024 0.7299305 0.74487495 0.65271497 0.74435836 0.67506874 0.7256874 0.74621433 0.6751876 0.7461316 0.6748843 0.63489425 0.728652 0.6386081 0.6746901 0.6848913 0.686178 0.7252581 0.7450883 0.6747602 0.6389048 0.6329633 0.7283217
0.7177177 0.72975117 0.6900121 0.6861124 0.6352902 0.709491 0.7289298 0.69088733 0.636029 0.68933225 0.7103483 0.72578156 0.6753628 0.7438683 0.65250015 0.6748528 0.72838736 0.6529873 0.7099551 0.7469177 0.6749214 0.7098566 0.747143 0.6863749 0.7085006 0.6333498 0.72472745 0.70894444 0.6902271 0.72990596 0.7448417 0.652755 0.7443247 0.6750922 0.72566926 0.74618214 0.67521095 0.7460981 0.67490715 0.6349392 0.7286285 0.63864803 0.6747131 0.6849036 0.6861886 0.72523826 0.74505556 0.6747828 0.6389451 0.6330066 0.7283012
0.7187187 0.72972834 0.6900196 0.68612206 0.6353372 0.70948386 0.7289084 0.69089204 0.6360767 0.68934065 0.7103381 0.72576076 0.67538685 0.7438359 0.65253544 0.67487705 0.7283656 0.65302384 0.7099466 0.74688447 0.6749456 0.7098479 0.74711025 0.68638426 0.708495 0.6333942 0.724711 0.70893884 0.69023407 0.7298814 0.74480844 0.6527951 0.74429125 0.6751156 0.72565126 0.7461499 0.6752344 0.7460646 0.67493004 0.63498396 0.728605 0.6386879 0.674736 0.6849159 0.68619907 0.7252186 0.74502283 0.67480546 0.63898534 0.63304967 0.7282809
0.7197197 0.7297056 0.690027 0.68613183 0.6353842 0.70947665 0.7288871 0.69089675 0.63612425 0.68934906 0.7103279 0.72573996 0.67541087 0.7438036 0.65257066 0.6749012 0.7283438 0.6530604 0.70993805 0.7468512 0.6749697 0.7098392 0.7470776 0.68639374 0.70848936 0.63343847 0.72469455 0.70893323 0.69024086 0.72985697 0.7447753 0.65283495 0.7442578 0.67513907 0.72563314 0.7461176 0.6752577 0.74603117 0.67495286 0.6350287 0.7285814 0.63872766 0.67475903 0.68492824 0.6862095 0.7251988 0.7449901 0.6748281 0.6390254 0.6330928 0.7282605
0.7207207 0.7296828 0.69003433 0.6861414 0.63543093 0.7094695 0.72886574 0.6909014 0.6361717 0.6893573 0.71031773 0.7257191 0.67543477 0.7437713 0.65260583 0.6749254 0.728322 0.6530967 0.70992935 0.74681807 0.67499375 0.7098305 0.7470449 0.6864031 0.7084838 0.6334827 0.72467804 0.70892745 0.6902478 0.7298324 0.74474216 0.6528747 0.7442244 0.6751623 0.725615 0.7460855 0.67528105 0.7459979 0.6749757 0.6350733 0.7285579 0.6387673 0.67478204 0.6849405 0.68621993 0.725179 0.7449575 0.67485064 0.63906556 0.63313586 0.72824013
0.7217217 0.72966003 0.6900418 0.686151 0.63547766 0.7094623 0.7288444 0.69090605 0.63621897 0.6893656 0.71030754 0.72569823 0.6754586 0.74373907 0.65264094 0.6749496 0.7283003 0.653133 0.70992076 0.7467848 0.67501783 0.7098218 0.7470124 0.68641245 0.7084782 0.63352686 0.72466147 0.70892173 0.69025457 0.72980803 0.74470913 0.6529144 0.7441911 0.6751856 0.7255969 0.7460536 0.6753043 0.7459646 0.67499846 0.6351178 0.72853446 0.6388069 0.6748049 0.68495274 0.68623036 0.7251593 0.744925 0.67487323 0.63910544 0.63317883 0.72822
0.7227227 0.72963727 0.6900491 0.68616056 0.6355242 0.70945513 0.72882307 0.69091064 0.6362661 0.68937385 0.71029735 0.72567755 0.6754825 0.74370694 0.65267605 0.6749736 0.7282785 0.65316916 0.7099122 0.7467518 0.67504185 0.70981306 0.74697995 0.68642175 0.70847255 0.6335709 0.724645 0.708916 0.69026136 0.7297836 0.7446761 0.6529538 0.7441579 0.675209 0.7255789 0.7460215 0.6753277 0.7459314 0.6750213 0.6351623 0.7285109 0.6388464 0.6748279 0.68496495 0.68624073 0.7251395 0.74489254 0.6748958 0.6391452 0.6332216 0.7281996
0.7237237 0.72961456 0.6900565 0.68617004 0.6355707 0.70944786 0.7288017 0.69091517 0.6363133 0.68938214 0.71028715 0.72565675 0.67550635 0.74367493 0.6527109 0.6749978 0.7282569 0.6532054 0.7099035 0.74671876 0.675066 0.7098042 0.7469475 0.686431 0.7084669 0.63361496 0.72462845 0.7089103 0.69026804 0.7297592 0.7446433 0.65299326 0.74412477 0.67523223 0.7255609 0.74598956 0.67535096 0.74589825 0.67504406 0.6352067 0.7284876 0.63888574 0.67485076 0.6849772 0.6862511 0.72511977 0.7448602 0.67491835 0.639185 0.63326454 0.7281794
0.7247247 0.72959185 0.6900637 0.6861795 0.6356171 0.7094405 0.7287805 0.69091976 0.63636017 0.68939036 0.71027696 0.725636 0.6755302 0.7436428 0.65274584 0.6750219 0.72823524 0.6532414 0.7098949 0.74668586 0.67508996 0.70979536 0.7469153 0.68644017 0.7084613 0.6336589 0.724612 0.70890456 0.6902748 0.72973484 0.7446103 0.6530326 0.7440915 0.6752555 0.7255427 0.7459576 0.6753742 0.74586517 0.6750667 0.635251 0.72846425 0.63892496 0.67487365 0.68498933 0.68626136 0.7251001 0.7448278 0.6749409 0.6392247 0.6333073 0.7281592
0.7257257 0.7295692 0.690071 0.6861888 0.63566333 0.7094332 0.7287593 0.6909242 0.636407 0.6893985 0.7102667 0.7256152 0.6755539 0.743611 0.6527808 0.67504597 0.7282136 0.65327746 0.7098862 0.74665296 0.6751139 0.70978665 0.7468829 0.6864494 0.70845556 0.63370275 0.7245954 0.7088987 0.6902815 0.72971046 0.7445776 0.65307176 0.74405855 0.67527854 0.72552466 0.7459259 0.67539746 0.7458322 0.6750893 0.63529503 0.7284409 0.6389642 0.67489654 0.6850015 0.68627167 0.7250804 0.7447955 0.67496336 0.6392642 0.63335 0.7281389
0.7267267 0.72954655 0.6900782 0.6861983 0.6357095 0.7094259 0.72873807 0.6909287 0.6364538 0.6894067 0.71025646 0.72559446 0.67557776 0.74357903 0.65281546 0.6750699 0.728192 0.6533134 0.7098775 0.7466201 0.6751379 0.70977783 0.74685067 0.6864585 0.70844984 0.6337465 0.7245789 0.708893 0.6902881 0.7296861 0.74454486 0.65311086 0.7440255 0.67530173 0.7255066 0.7458941 0.67542064 0.74579924 0.67511195 0.63533914 0.72841746 0.63900334 0.67491937 0.68501353 0.68628186 0.7250606 0.7447633 0.67498577 0.6393037 0.6333925 0.7281187
0.7277277 0.7295239 0.69008535 0.6862076 0.6357555 0.70941865 0.7287169 0.6909331 0.63650036 0.6894148 0.71024615 0.7255738 0.67560136 0.7435472 0.65285033 0.675094 0.7281703 0.6533493 0.7098688 0.7465874 0.67516184 0.70976907 0.7468185 0.68646765 0.70844424 0.63379014 0.72456235 0.7088871 0.69029474 0.72966176 0.74451214 0.6531498 0.74399257 0.6753248 0.72548854 0.74586236 0.6754438 0.7457663 0.6751345 0.6353831 0.72839415 0.6390424 0.6749422 0.68502563 0.68629205 0.7250409 0.74473107 0.6750081 0.639343 0.633435 0.7280985
0.7287287 0.72950137 0.69009256 0.68621695 0.6358015 0.7094113 0.72869563 0.69093746 0.63654685 0.6894229 0.71023595 0.72555304 0.67562515 0.7435154 0.65288484 0.67511797 0.72814876 0.65338504 0.7098601 0.74655473 0.6751858 0.7097602 0.7467865 0.68647665 0.7084385 0.63383377 0.7245459 0.7088813 0.69030124 0.72963744 0.74447954 0.65318865 0.7439597 0.6753479 0.7254706 0.7458308 0.675467 0.74573356 0.67515707 0.635427 0.7283709 0.6390813 0.674965 0.6850376 0.6863022 0.7250211 0.744699 0.6750306 0.63938236 0.63347757 0.72807837
0.7297297 0.7294787 0.69009966 0.6862262 0.6358473 0.709404 0.72867453 0.69094175 0.6365932 0.68943083 0.7102256 0.7255323 0.67564875 0.74348366 0.65291953 0.67514205 0.7281272 0.6534207 0.7098514 0.74652207 0.6752097 0.70975137 0.7467544 0.68648565 0.7084328 0.6338772 0.72452945 0.70887554 0.69030786 0.7296132 0.744447 0.6532274 0.74392694 0.675371 0.7254525 0.74579924 0.67549014 0.7457007 0.67517954 0.63547075 0.72834754 0.6391201 0.6749878 0.6850498 0.6863123 0.7250016 0.744667 0.67505294 0.63942146 0.63351977 0.72805816
0.7307307 0.72945607 0.69010675 0.6862354 0.6358929 0.70939666 0.7286533 0.6909461 0.6366395 0.68943894 0.7102153 0.7255116 0.6756723 0.74345195 0.65295404 0.6751659 0.72810555 0.6534564 0.7098427 0.7464896 0.6752335 0.70974255 0.74672246 0.6864946 0.7084271 0.6339207 0.7245128 0.70886964 0.69031435 0.729589 0.74441445 0.6532661 0.74389416 0.67539394 0.7254344 0.7457677 0.67551315 0.74566805 0.67520213 0.63551456 0.7283244 0.63915884 0.6750105 0.6850617 0.6863224 0.7249818 0.744635 0.6750753 0.63946056 0.6335621 0.72803813
0.7317317 0.72943354 0.69011384 0.6862446 0.63593847 0.7093893 0.7286322 0.69095033 0.63668567 0.689447 0.71020496 0.7254909 0.6756959 0.7434204 0.6529884 0.67518973 0.7280841 0.6534919 0.70983386 0.74645704 0.6752574 0.7097336 0.7466905 0.6865035 0.70842135 0.63396406 0.7244965 0.70886374 0.69032073 0.7295647 0.7443821 0.6533046 0.7438615 0.6754168 0.72541636 0.7457363 0.6755363 0.7456354 0.67522454 0.63555807 0.72830117 0.63919747 0.67503333 0.6850737 0.68633246 0.72496206 0.74460304 0.6750977 0.6394995 0.6336042 0.728018
0.7327327 0.729411 0.6901209 0.6862538 0.63598394 0.70938194 0.72861105 0.69095457 0.6367316 0.6894549 0.7101946 0.7254702 0.6757194 0.7433889 0.6530228 0.67521363 0.7280627 0.6535273 0.70982516 0.74642456 0.67528117 0.7097247 0.7466587 0.68651235 0.70841557 0.6340073 0.7244799 0.7088579 0.69032717 0.7295406 0.74434966 0.6533429 0.7438289 0.6754397 0.72539836 0.7457049 0.67555934 0.74560285 0.6752469 0.6356016 0.728278 0.63923603 0.675056 0.6850856 0.68634236 0.72494245 0.7445712 0.67511994 0.6395384 0.6336464 0.7279979
0.7337337 0.7293886 0.69012785 0.68626285 0.6360293 0.70937455 0.7285899 0.69095874 0.63677746 0.6894629 0.71018434 0.72544956 0.6757429 0.7433574 0.6530571 0.6752375 0.72804123 0.65356266 0.7098164 0.7463922 0.675305 0.7097158 0.74662685 0.68652123 0.7084099 0.6340504 0.7244634 0.70885205 0.6903336 0.7295164 0.7443174 0.6533812 0.7437962 0.67546254 0.7253803 0.74567354 0.6755823 0.7455703 0.67526925 0.6356449 0.7282548 0.6392744 0.67507863 0.6850975 0.6863524 0.7249228 0.74453944 0.6751422 0.63957727 0.6336884 0.7279779
0.7347347 0.729366 0.6901348 0.6862719 0.63607454 0.70936716 0.7285689 0.690963 0.63682324 0.68947077 0.71017396 0.7254289 0.67576635 0.74332595 0.6530913 0.6752613 0.7280198 0.653598 0.70980763 0.7463599 0.67532873 0.7097069 0.7465952 0.68653005 0.70840406 0.6340936 0.72444695 0.7088461 0.69034004 0.7294923 0.7442851 0.65341926 0.74376374 0.6754854 0.72536224 0.74564236 0.67560524 0.7455379 0.67529154 0.6356882 0.7282317 0.6393128 0.67510134 0.6851093 0.68636227 0.7249031 0.74450773 0.67516446 0.63961583 0.63373035 0.72795784
0.7357357 0.72934353 0.6901418 0.68628097 0.6361196 0.70935977 0.7285479 0.6909671 0.63686883 0.6894785 0.71016353 0.7254082 0.6757897 0.74329466 0.6531255 0.6752851 0.7279983 0.6536332 0.7097988 0.7463277 0.67535245 0.709698 0.7465635 0.68653876 0.7083983 0.63413656 0.72443056 0.70884013 0.6903463 0.7294681 0.74425286 0.65345734 0.7437314 0.675508 0.72534424 0.7456112 0.6756282 0.74550563 0.6753139 0.63573134 0.72820866 0.639351 0.67512393 0.68512124 0.68637216 0.72488356 0.7444761 0.67518663 0.6396544 0.6337722 0.7279378
0.7367367 0.7293211 0.69014865 0.68628997 0.6361646 0.7093523 0.7285268 0.69097114 0.6369144 0.6894865 0.7101533 0.72538763 0.6758131 0.74326324 0.65315956 0.6753088 0.72797686 0.6536683 0.70979 0.74629545 0.6753761 0.7096891 0.7465318 0.6865475 0.70839244 0.6341795 0.7244141 0.7088343 0.69035256 0.72944397 0.7442208 0.65349525 0.74369895 0.6755308 0.72532624 0.74558 0.67565113 0.74547327 0.6753361 0.6357744 0.72818553 0.6393891 0.6751466 0.685133 0.686382 0.7248639 0.7444445 0.6752088 0.63969284 0.633814 0.72791773
0.7377377 0.7292986 0.6901555 0.68629897 0.6362094 0.7093449 0.72850573 0.6909753 0.6369597 0.68949425 0.7101429 0.7253669 0.67583644 0.74323213 0.6531936 0.67533255 0.72795546 0.65370333 0.7097813 0.7462634 0.6753998 0.7096802 0.7465004 0.68655616 0.70838666 0.6342223 0.72439766 0.70882833 0.6903589 0.72941995 0.7441888 0.6535331 0.74366665 0.67555344 0.72530824 0.74554896 0.675674 0.745441 0.67535836 0.63581735 0.7281624 0.6394272 0.6751691 0.6851448 0.6863918 0.7248443 0.744413 0.675231 0.63973117 0.6338557 0.7278978
0.7387387 0.72927624 0.69016236 0.6863078 0.63625425 0.7093375 0.72848475 0.69097924 0.6370049 0.689502 0.7101325 0.72534627 0.6758597 0.74320084 0.6532275 0.67535627 0.72793424 0.6537383 0.7097724 0.7462313 0.6754235 0.70967126 0.74646884 0.6865647 0.7083809 0.634265 0.7243812 0.70882237 0.6903651 0.72939587 0.7441568 0.6535708 0.74363434 0.6755761 0.72529024 0.7455179 0.6756969 0.7454088 0.6753805 0.6358602 0.72813946 0.6394651 0.67519164 0.6851566 0.68640155 0.7248247 0.7443815 0.67525315 0.63976943 0.6338973 0.72787786
0.7397397 0.7292539 0.69016916 0.6863166 0.6362988 0.70933 0.72846377 0.6909832 0.63705 0.68950975 0.7101221 0.7253257 0.67588294 0.74316967 0.6532614 0.6753799 0.7279129 0.6537732 0.70976347 0.74619925 0.675447 0.7096623 0.7464375 0.6865733 0.7083751 0.6343076 0.7243647 0.7088164 0.69037116 0.7293719 0.7441248 0.6536083 0.7436022 0.6755986 0.7252722 0.745487 0.6757196 0.74537665 0.6754026 0.63590294 0.7281165 0.6395029 0.6752142 0.6851682 0.68641126 0.7248051 0.7443501 0.6752752 0.6398076 0.6339387 0.72785795
0.7407407 0.72923154 0.69017595 0.68632543 0.6363433 0.7093225 0.72844285 0.6909871 0.6370951 0.6895175 0.71011174 0.7253051 0.6759061 0.7431387 0.6532951 0.6754035 0.72789156 0.65380794 0.7097547 0.7461674 0.6754706 0.7096534 0.74640614 0.6865819 0.70836926 0.6343502 0.72434837 0.70881045 0.6903773 0.7293478 0.7440929 0.65364575 0.7435701 0.6756213 0.7252542 0.74545616 0.6757424 0.74534464 0.6754248 0.63594556 0.7280935 0.6395407 0.67523664 0.68517995 0.6864209 0.72478557 0.7443187 0.67529726 0.63984567 0.6339803 0.7278381
0.7417417 0.7292091 0.69018257 0.68633425 0.63638765 0.70931506 0.7284219 0.6909911 0.6371399 0.6895251 0.71010137 0.7252846 0.6759292 0.7431077 0.65332884 0.6754271 0.72787035 0.6538426 0.7097458 0.7461355 0.67549413 0.7096443 0.74637485 0.6865904 0.7083635 0.6343926 0.724332 0.7088044 0.69038343 0.72932386 0.7440611 0.65368307 0.74353796 0.6756437 0.7252362 0.74542534 0.6757652 0.74531263 0.67544675 0.6359881 0.72807056 0.63957834 0.6752591 0.68519163 0.68643045 0.724766 0.7442875 0.67531925 0.6398835 0.6340216 0.7278182
0.7427427 0.7291868 0.69018936 0.68634295 0.6364319 0.7093076 0.728401 0.690995 0.63718456 0.6895328 0.7100909 0.72526395 0.6759524 0.7430768 0.65336245 0.67545056 0.7278491 0.65387726 0.70973694 0.74610364 0.6755177 0.70963544 0.7463436 0.6865988 0.70835763 0.63443506 0.7243155 0.7087985 0.6903895 0.7292999 0.74402934 0.65372026 0.743506 0.67566615 0.7252182 0.7453946 0.6757879 0.74528074 0.67546886 0.63603044 0.72804767 0.6396159 0.6752815 0.68520325 0.6864401 0.72474647 0.74425626 0.67534125 0.63992137 0.6340628 0.72779834
0.7437437 0.72916454 0.69019604 0.68635166 0.6364759 0.70930004 0.7283802 0.6909988 0.6372291 0.68954045 0.71008044 0.7252434 0.67597544 0.7430459 0.653396 0.67547417 0.7278279 0.6539117 0.70972806 0.74607193 0.67554116 0.70962644 0.74631256 0.68660724 0.70835185 0.6344772 0.7242991 0.7087925 0.69039553 0.729276 0.7439977 0.65375733 0.74347407 0.67568856 0.7252002 0.74536395 0.6758106 0.7452488 0.67549074 0.63607275 0.72802484 0.6396533 0.6753038 0.6852148 0.6864497 0.724727 0.7442251 0.6753632 0.63995904 0.63410395 0.72777855
0.7447447 0.7291422 0.6902026 0.6863603 0.63651997 0.7092926 0.7283593 0.6910026 0.63727355 0.689548 0.71007 0.7252228 0.6759984 0.74301505 0.6534294 0.67549753 0.72780675 0.65394604 0.70971924 0.7460402 0.6755645 0.70961744 0.7462814 0.6866156 0.708346 0.63451934 0.7242828 0.7087865 0.69040155 0.7292521 0.74396604 0.6537943 0.74344224 0.6757109 0.72518224 0.7453333 0.67583317 0.7452171 0.6755127 0.63611495 0.72800195 0.63969064 0.6753263 0.6852264 0.6864592 0.7247075 0.74419403 0.6753851 0.6399967 0.6341451 0.72775877
0.7457457 0.72912 0.69020927 0.6863688 0.6365638 0.7092851 0.7283385 0.6910064 0.63731784 0.68955564 0.7100595 0.7252023 0.67602134 0.7429843 0.6534627 0.675521 0.7277856 0.6539804 0.7097103 0.7460086 0.67558795 0.7096085 0.7462503 0.6866238 0.70834017 0.6345615 0.7242664 0.7087804 0.6904075 0.72922826 0.74393445 0.6538311 0.7434104 0.6757332 0.7251643 0.7453028 0.67585576 0.7451853 0.6755346 0.63615704 0.72797906 0.63972783 0.67534864 0.68523794 0.68646866 0.72468805 0.744163 0.67540705 0.64003414 0.6341859 0.727739
0.7467467 0.7290978 0.6902158 0.6863774 0.63660747 0.7092775 0.7283177 0.6910102 0.637362 0.6895631 0.7100491 0.7251817 0.67604434 0.74295366 0.6534961 0.6755444 0.7277645 0.65401465 0.7097014 0.745977 0.67561126 0.7095995 0.7462194 0.68663216 0.7083343 0.6346035 0.7242501 0.7087743 0.6904134 0.7292043 0.7439029 0.6538678 0.74337864 0.6757554 0.72514635 0.7452722 0.6758783 0.7451536 0.6755565 0.636199 0.7279563 0.6397649 0.6753708 0.6852493 0.68647814 0.7246685 0.744132 0.6754289 0.6400715 0.6342269 0.72771925
0.7477477 0.7290756 0.6902224 0.6863859 0.63665104 0.70927 0.7282968 0.6910138 0.63740605 0.68957067 0.7100387 0.72516125 0.6760671 0.7429229 0.6535293 0.6755677 0.7277434 0.65404874 0.7096925 0.7459456 0.67563456 0.70959044 0.7461886 0.6866404 0.70832855 0.63464534 0.72423375 0.7087684 0.6904193 0.7291805 0.7438715 0.65390444 0.7433469 0.6757777 0.7251284 0.7452419 0.6759008 0.74512196 0.67557824 0.63624084 0.72793365 0.6398019 0.6753931 0.6852608 0.68648744 0.724649 0.74410117 0.6754508 0.6401088 0.6342676 0.7276996
0.7487487 0.7290534 0.69022894 0.68639445 0.63669455 0.7092625 0.72827613 0.6910175 0.63745 0.6895781 0.7100282 0.7251408 0.67608994 0.74289244 0.6535624 0.675591 0.7277223 0.6540828 0.7096836 0.74591404 0.6756578 0.7095815 0.74615765 0.68664855 0.7083227 0.6346871 0.7242174 0.70876235 0.6904252 0.72915673 0.74384004 0.6539409 0.7433153 0.6757998 0.7251104 0.74521136 0.6759233 0.7450904 0.67560005 0.6362825 0.7279108 0.63983876 0.67541534 0.6852722 0.6864968 0.7246296 0.7440703 0.6754726 0.640146 0.63430834 0.72767985
0.7497497 0.7290312 0.6902354 0.68640286 0.6367378 0.7092549 0.7282554 0.6910211 0.6374936 0.68958545 0.7100177 0.72512025 0.67611265 0.7428618 0.6535955 0.67561424 0.7277013 0.6541167 0.7096747 0.74588263 0.67568105 0.70957255 0.7461269 0.6866567 0.70831686 0.6347287 0.7242011 0.7087563 0.690431 0.7291329 0.74380875 0.65397716 0.74328375 0.6758219 0.72509253 0.74518114 0.67594576 0.74505895 0.67562175 0.63632417 0.72788817 0.63987553 0.67543745 0.6852836 0.6865061 0.72461015 0.74403954 0.6754943 0.6401829 0.634349 0.7276602
0.7507508 0.72900903 0.6902418 0.68641126 0.63678104 0.70924735 0.72823465 0.6910247 0.63753724 0.6895929 0.71000725 0.7250998 0.6761354 0.74283135 0.65362847 0.6756375 0.72768027 0.65415055 0.7096657 0.7458513 0.6757041 0.7095635 0.74609613 0.6866647 0.70831096 0.6347703 0.72418475 0.7087503 0.6904367 0.72910917 0.7437774 0.6540135 0.74325216 0.67584395 0.7250747 0.7451509 0.6759681 0.74502754 0.6756434 0.6363656 0.72786546 0.6399121 0.6754596 0.685295 0.68651533 0.7245907 0.74400884 0.6755161 0.6402199 0.6343895 0.72764057
0.7517518 0.728987 0.6902482 0.68641955 0.6368241 0.7092398 0.72821397 0.6910283 0.6375807 0.6896002 0.7099967 0.7250794 0.6761581 0.742801 0.6536614 0.67566067 0.72765934 0.6541843 0.7096567 0.74582005 0.67572737 0.70955443 0.74606544 0.6866727 0.7083051 0.63481176 0.7241685 0.70874417 0.69044256 0.7290854 0.7437462 0.6540495 0.74322075 0.67586595 0.72505665 0.7451208 0.67599046 0.7449962 0.675665 0.63640696 0.7278428 0.63994884 0.67548174 0.68530625 0.6865245 0.7245714 0.7439782 0.6755378 0.6402567 0.63442993 0.727621
0.7527528 0.72896487 0.69025457 0.68642783 0.63686705 0.7092322 0.7281934 0.6910318 0.637624 0.68960756 0.7099862 0.72505885 0.6761807 0.7427707 0.6536941 0.67568374 0.72763836 0.6542179 0.70964783 0.74578875 0.6757505 0.7095454 0.74603486 0.6866808 0.70829934 0.63485324 0.72415227 0.70873815 0.69044816 0.7290617 0.7437151 0.6540854 0.74318933 0.6758879 0.72503877 0.74509066 0.67601264 0.74496484 0.67568666 0.6364482 0.7278201 0.6399852 0.67550385 0.6853175 0.6865337 0.7245519 0.7439476 0.67555946 0.64029336 0.6344702 0.7276015
0.7537538 0.72894275 0.6902609 0.68643606 0.6369098 0.70922464 0.7281728 0.6910354 0.63766724 0.6896149 0.70997584 0.7250384 0.67620325 0.7427404 0.6537268 0.6757068 0.72761744 0.6542515 0.70963883 0.7457577 0.6757735 0.7095363 0.74600434 0.6866888 0.70829344 0.63489443 0.72413594 0.7087321 0.6904538 0.72903794 0.743684 0.6541213 0.743158 0.6759097 0.72502095 0.7450606 0.6760349 0.74493366 0.6757082 0.6364893 0.7277976 0.64002156 0.67552584 0.6853288 0.6865428 0.7245326 0.7439171 0.6755811 0.64032996 0.63451046 0.72758186
0.7547548 0.72892076 0.6902672 0.6864442 0.63695246 0.70921713 0.7281522 0.6910388 0.6377103 0.6896221 0.70996535 0.7250181 0.6762258 0.74271023 0.6537594 0.6757299 0.7275965 0.6542849 0.7096299 0.7457266 0.6757965 0.7095274 0.7459739 0.6866965 0.70828766 0.6349356 0.7241198 0.708726 0.69045955 0.7290144 0.743653 0.654157 0.74312675 0.6759316 0.725003 0.74503064 0.6760571 0.74490243 0.6757297 0.6365302 0.72777504 0.6400578 0.6755478 0.68534 0.6865519 0.7245133 0.7438867 0.6756027 0.6403664 0.63455045 0.7275624
0.7557558 0.7288987 0.69027346 0.6864524 0.636995 0.70920944 0.72813153 0.6910422 0.6377531 0.6896293 0.70995474 0.7249976 0.6762482 0.74268 0.65379196 0.6757529 0.7275758 0.6543182 0.70962095 0.7456955 0.67581946 0.7095182 0.7459435 0.6867044 0.70828176 0.6349767 0.72410357 0.7087199 0.6904651 0.72899073 0.74362206 0.6541926 0.7430955 0.6759534 0.7249852 0.7450007 0.6760793 0.7448714 0.67575115 0.63657117 0.7277525 0.6400938 0.6755698 0.68535113 0.686561 0.72449386 0.7438563 0.67562425 0.64040273 0.63459057 0.727543
0.7567568 0.72887677 0.69027966 0.6864605 0.6370374 0.7092019 0.728111 0.6910456 0.63779587 0.6896365 0.70994425 0.7249772 0.6762706 0.7426499 0.65382445 0.6757757 0.7275549 0.6543515 0.709612 0.7456646 0.6758424 0.7095092 0.74591315 0.68671227 0.708276 0.63501763 0.7240873 0.70871377 0.6904707 0.72896713 0.743591 0.65422803 0.7430643 0.6759751 0.72496736 0.74497086 0.67610145 0.74484026 0.67577255 0.636612 0.7277301 0.64012986 0.6755917 0.6853622 0.6865699 0.72447455 0.7438259 0.6756457 0.640439 0.6346305 0.7275235
0.7577578 0.7288548 0.69028586 0.68646854 0.6370796 0.7091943 0.7280905 0.69104904 0.6378385 0.68964374 0.7099337 0.72495687 0.6762929 0.74261975 0.65385675 0.67579865 0.7275342 0.6543847 0.709603 0.74563354 0.67586523 0.7095002 0.7458828 0.68672 0.70827013 0.63505846 0.7240711 0.70870775 0.69047624 0.7289435 0.7435602 0.6542634 0.7430333 0.6759968 0.7249495 0.74494106 0.6761234 0.7448093 0.6757939 0.6366526 0.7277076 0.64016575 0.6756135 0.6853733 0.68657887 0.72445524 0.7437957 0.6756673 0.6404751 0.63467026 0.7275041
0.7587588 0.7288328 0.690292 0.6864765 0.63712174 0.7091867 0.72807 0.6910523 0.6378809 0.68965083 0.7099232 0.7249365 0.6763153 0.7425899 0.65388894 0.6758214 0.72751343 0.65441775 0.709594 0.7456027 0.67588806 0.70949113 0.74585253 0.68672764 0.70826423 0.63509923 0.72405493 0.7087016 0.69048166 0.72892 0.74352944 0.65429866 0.74300224 0.6760184 0.72493154 0.7449113 0.67614543 0.7447784 0.6758152 0.636693 0.7276852 0.64020145 0.67563534 0.6853844 0.68658775 0.7244359 0.7437655 0.67568874 0.6405111 0.63470995 0.7274847
0.7597598 0.72881085 0.6902981 0.6864845 0.6371637 0.70917904 0.7280496 0.69105554 0.63792324 0.689658 0.7099127 0.7249161 0.67633754 0.74255997 0.6539212 0.67584425 0.72749263 0.65445065 0.70958495 0.745572 0.67591083 0.7094821 0.7458224 0.68673533 0.7082584 0.63513994 0.7240388 0.70869553 0.690487 0.72889644 0.7434986 0.6543336 0.7429713 0.67604 0.7249137 0.74488175 0.6761673 0.7447475 0.6758365 0.6367334 0.7276627 0.6402372 0.6756571 0.6853955 0.6865965 0.72441673 0.74373543 0.6757102 0.6405469 0.63474953 0.7274654
0.7607608 0.728789 0.6903043 0.68649244 0.6372055 0.7091714 0.7280292 0.6910588 0.6379654 0.689665 0.7099022 0.72489583 0.67635965 0.74253 0.65395325 0.67586696 0.727472 0.65448344 0.709576 0.7455412 0.67593354 0.709473 0.74579227 0.6867429 0.70825255 0.6351805 0.7240226 0.7086894 0.6904925 0.7288729 0.743468 0.6543685 0.74294037 0.67606145 0.72489595 0.74485207 0.67618924 0.7447167 0.67585766 0.63677365 0.7276404 0.64027274 0.67567885 0.68540645 0.6866054 0.72439736 0.7437054 0.67573154 0.6405826 0.6347891 0.7274461
0.7617618 0.72876716 0.69031024 0.68650025 0.63724715 0.70916384 0.72800875 0.69106203 0.6380074 0.68967205 0.7098917 0.7248755 0.6763817 0.7425003 0.6539852 0.6758896 0.7274514 0.6545161 0.70956707 0.7455106 0.67595637 0.7094639 0.7457622 0.68675053 0.7082468 0.6352209 0.7240066 0.70868325 0.6904978 0.7288494 0.74343735 0.6544033 0.7429095 0.67608297 0.7248782 0.7448226 0.676211 0.744686 0.6758789 0.6368137 0.72761804 0.64030814 0.67570055 0.6854173 0.68661416 0.7243783 0.74367535 0.6757528 0.6406182 0.6348285 0.72742677
0.7627628 0.7287452 0.6903163 0.6865081 0.6372887 0.7091563 0.7279884 0.6910653 0.6380492 0.689679 0.70988107 0.7248552 0.6764038 0.7424705 0.65401715 0.67591226 0.72743076 0.65454876 0.70955795 0.7454799 0.67597884 0.70945495 0.7457323 0.686758 0.70824087 0.63526124 0.72399044 0.70867723 0.6905032 0.72882587 0.7434068 0.654438 0.7428786 0.67610437 0.7248603 0.7447931 0.67623293 0.74465525 0.6759 0.63685375 0.7275957 0.6403435 0.6757221 0.6854282 0.6866229 0.7243591 0.74364537 0.6757742 0.6406537 0.63486785 0.7274076
0.7637638 0.7287234 0.6903223 0.68651587 0.63733006 0.7091487 0.727968 0.6910684 0.63809085 0.68968606 0.7098706 0.7248348 0.67642593 0.7424408 0.6540489 0.6759348 0.7274102 0.65458125 0.70954895 0.7454493 0.6760014 0.70944583 0.74570227 0.6867655 0.7082351 0.63530135 0.72397435 0.70867115 0.6905085 0.7288025 0.7433764 0.6544727 0.742848 0.67612565 0.7248426 0.74476373 0.67625463 0.7446246 0.6759211 0.63689363 0.72757345 0.6403786 0.6757437 0.6854391 0.68663156 0.7243398 0.7436155 0.6757954 0.64068913 0.634907 0.72738826
0.7647648 0.72870153 0.69032824 0.68652356 0.6373715 0.709141 0.7279477 0.69107157 0.63813245 0.6896929 0.70986015 0.7248146 0.67644787 0.7424112 0.65408075 0.6759574 0.72738963 0.6546137 0.70954 0.7454188 0.67602396 0.7094368 0.7456724 0.68677294 0.7082293 0.6353416 0.72395825 0.7086649 0.69051373 0.728779 0.74334586 0.65450704 0.7428172 0.676147 0.7248248 0.7447344 0.67627627 0.7445941 0.6759421 0.6369333 0.7275512 0.64041364 0.67576534 0.68544996 0.68664014 0.7243207 0.7435857 0.67581666 0.6407244 0.63494605 0.7273691
0.7657658 0.7286798 0.69033414 0.68653125 0.6374125 0.7091334 0.72792745 0.6910746 0.63817394 0.6896998 0.7098495 0.7247943 0.6764697 0.7423817 0.65411234 0.67597985 0.72736907 0.654646 0.70953095 0.7453884 0.6760464 0.70942765 0.74564266 0.6867802 0.70822346 0.6353815 0.7239423 0.70865893 0.690519 0.7287556 0.7433155 0.6545413 0.74278665 0.6761682 0.724807 0.7447051 0.67629796 0.74456364 0.67596304 0.63697284 0.72752905 0.6404487 0.6757868 0.6854607 0.6866487 0.7243015 0.743556 0.6758379 0.6407595 0.6349851 0.72735006
0.7667668 0.7286581 0.69034004 0.68653893 0.63745344 0.70912576 0.7279072 0.6910776 0.6382152 0.6897067 0.70983905 0.724774 0.6764915 0.7423522 0.6541438 0.6760022 0.72734857 0.6546782 0.70952195 0.74535793 0.6760688 0.70941865 0.7456129 0.68678755 0.7082176 0.63542145 0.7239262 0.70865273 0.69052416 0.7287322 0.7432852 0.65457547 0.7427561 0.6761893 0.72478926 0.74467593 0.6763195 0.7445332 0.67598397 0.63701236 0.72750676 0.64048344 0.67580825 0.6854714 0.6866573 0.7242823 0.74352634 0.675859 0.6407945 0.6350239 0.727331
0.7677678 0.7286364 0.6903459 0.68654644 0.6374943 0.7091181 0.7278869 0.6910807 0.6382562 0.6897135 0.7098284 0.7247538 0.6765134 0.7423227 0.6541753 0.67602456 0.7273282 0.6547102 0.7095129 0.7453276 0.67609113 0.7094096 0.7455832 0.6867948 0.70821184 0.6354612 0.7239102 0.70864666 0.6905292 0.7287089 0.7432548 0.65460956 0.74272555 0.6762105 0.7247716 0.74464685 0.67634106 0.7445028 0.6760049 0.63705164 0.7274847 0.64051807 0.67582965 0.68548214 0.6866657 0.72426313 0.7434967 0.67588013 0.6408294 0.6350627 0.72731185
0.7687688 0.7286146 0.6903517 0.686554 0.637535 0.7091105 0.72786677 0.6910837 0.63829714 0.68972033 0.7098179 0.7247336 0.676535 0.7422933 0.65420663 0.67604685 0.72730774 0.65474224 0.7095039 0.7452973 0.6761135 0.7094005 0.7455535 0.6868021 0.7082061 0.6355009 0.7238942 0.70864046 0.6905344 0.7286855 0.7432246 0.65464336 0.7426951 0.6762315 0.72475386 0.74461776 0.67636245 0.74447244 0.67602575 0.6370908 0.7274625 0.64055276 0.675851 0.6854928 0.6866742 0.7242441 0.74346715 0.67590123 0.64086413 0.63510144 0.7272928
0.7697698 0.72859293 0.69035745 0.6865615 0.6375755 0.70910287 0.7278466 0.6910866 0.63833797 0.68972707 0.7098074 0.7247134 0.6765567 0.74226403 0.6542378 0.6760691 0.72728735 0.6547741 0.7094949 0.74526703 0.6761358 0.7093915 0.745524 0.68680924 0.7082002 0.6355404 0.7238782 0.7086344 0.69053936 0.72866225 0.7431945 0.6546771 0.7426647 0.6762525 0.7247361 0.74458873 0.67638385 0.7444422 0.6760465 0.63713 0.7274405 0.6405872 0.6758723 0.6855035 0.6866826 0.72422504 0.74343765 0.6759223 0.6408987 0.63513994 0.7272738
0.7707708 0.7285713 0.6903632 0.6865689 0.6376159 0.7090951 0.7278265 0.69108963 0.6383785 0.68973374 0.7097968 0.7246932 0.6765782 0.7422347 0.65426904 0.6760913 0.727267 0.65480596 0.7094859 0.7452369 0.6761579 0.70938236 0.7454945 0.68681633 0.7081945 0.6355799 0.7238624 0.70862824 0.6905444 0.728639 0.7431644 0.6547107 0.74263436 0.6762734 0.72471845 0.74455976 0.6764052 0.744412 0.67606723 0.63716877 0.7274184 0.6406215 0.6758936 0.6855141 0.68669087 0.724206 0.74340826 0.6759432 0.6409333 0.6351784 0.727255
0.7717718 0.72854966 0.6903689 0.6865763 0.6376562 0.7090875 0.72780645 0.6910925 0.63841903 0.68974054 0.7097862 0.724673 0.67659974 0.7422055 0.65430003 0.6761133 0.72724676 0.65483755 0.70947677 0.7452068 0.67618 0.7093733 0.745465 0.6868234 0.70818865 0.63561916 0.7238464 0.7086221 0.69054943 0.72861564 0.7431344 0.6547442 0.74260414 0.67629427 0.72470075 0.7445309 0.67642653 0.7443819 0.676088 0.63720757 0.72739625 0.6406558 0.6759148 0.6855245 0.68669915 0.7241869 0.7433789 0.6759641 0.64096767 0.6352167 0.727236
0.7727728 0.7285281 0.69037455 0.68658364 0.63769627 0.7090799 0.7277863 0.69109535 0.63845927 0.6897471 0.70977575 0.7246529 0.67662126 0.74217635 0.65433097 0.6761354 0.7272265 0.654869 0.70946777 0.74517673 0.67620206 0.7093643 0.74543566 0.6868304 0.7081829 0.63565844 0.7238306 0.708616 0.6905543 0.72859246 0.7431044 0.65477765 0.7425739 0.6763152 0.72468305 0.74450207 0.6764477 0.7443518 0.6761086 0.6372462 0.7273743 0.64068985 0.675936 0.6855351 0.68670744 0.7241679 0.7433496 0.67598504 0.64100194 0.635255 0.7272171
0.7737738 0.7285065 0.6903802 0.6865909 0.63773614 0.70907223 0.7277662 0.69109815 0.63849944 0.6897537 0.70976514 0.7246327 0.6766426 0.7421472 0.65436184 0.6761575 0.7272063 0.65490043 0.7094587 0.74514675 0.67622405 0.7093551 0.74540627 0.68683743 0.7081772 0.6356976 0.7238146 0.7086099 0.69055927 0.72856927 0.7430744 0.6548108 0.74254376 0.6763358 0.7246654 0.74447334 0.6764689 0.7443218 0.67612916 0.6372847 0.7273524 0.6407238 0.6759571 0.6855456 0.6867156 0.72414887 0.74332047 0.67600596 0.64103603 0.63529307 0.7271981
0.7747748 0.72848487 0.6903858 0.6865981 0.6377759 0.7090646 0.7277462 0.69110096 0.63853955 0.68976045 0.7097546 0.7246125 0.676664 0.74211824 0.6543927 0.6761793 0.727186 0.6549317 0.70944965 0.7451167 0.67624605 0.70934606 0.74537694 0.68684435 0.70817137 0.6357366 0.72379875 0.7086038 0.6905641 0.7285461 0.7430445 0.6548439 0.7425136 0.67635655 0.72464776 0.74444467 0.67648995 0.74429184 0.67614967 0.63732314 0.72733045 0.6407577 0.6759781 0.68555593 0.68672377 0.7241298 0.74329126 0.67602676 0.64107 0.6353311 0.72717935
0.7757758 0.7284634 0.6903913 0.68660533 0.63781565 0.7090569 0.7277262 0.6911036 0.6385793 0.689767 0.709744 0.7245923 0.67668515 0.7420892 0.6544233 0.6762013 0.7271658 0.654963 0.7094406 0.7450868 0.676268 0.709337 0.7453478 0.6868512 0.70816565 0.63577545 0.723783 0.70859766 0.6905689 0.7285229 0.74301475 0.6548769 0.74248356 0.67637706 0.7246301 0.74441594 0.676511 0.7442619 0.6761702 0.6373614 0.72730845 0.6407914 0.67599916 0.6855663 0.6867319 0.72411084 0.7432621 0.67604756 0.64110386 0.63536906 0.7271606
0.7767768 0.72844183 0.69039685 0.6866124 0.63785505 0.70904934 0.7277063 0.6911063 0.63861907 0.68977344 0.7097335 0.72457224 0.6767063 0.7420603 0.6544539 0.67622304 0.7271457 0.654994 0.7094316 0.7450569 0.6762898 0.70932794 0.74531865 0.686858 0.7081598 0.6358142 0.72376716 0.7085916 0.6905738 0.72849965 0.742985 0.6549097 0.7424536 0.6763977 0.72461253 0.7443874 0.67653203 0.7442322 0.67619056 0.63739944 0.7272867 0.6408251 0.67602015 0.68557674 0.6867399 0.7240919 0.7432331 0.6760683 0.6411376 0.6354068 0.7271418
0.7777778 0.7284204 0.6904024 0.6866195 0.6378945 0.7090417 0.72768635 0.69110906 0.6386585 0.68977994 0.7097229 0.72455215 0.67672753 0.7420315 0.6544843 0.67624485 0.72712564 0.655025 0.7094225 0.7450272 0.67631155 0.70931894 0.74528956 0.68686473 0.7081541 0.63585293 0.7237514 0.7085854 0.69057846 0.72847664 0.7429553 0.6549424 0.74242365 0.6764181 0.7245949 0.74435896 0.6765529 0.7442024 0.6762109 0.63743746 0.7272647 0.64085853 0.67604107 0.6855869 0.6867479 0.72407293 0.7432042 0.6760889 0.6411712 0.63544446 0.72712314
0.7787788 0.7283989 0.6904077 0.6866265 0.6379336 0.709034 0.72766644 0.69111174 0.6386979 0.6897864 0.7097123 0.72453207 0.6767485 0.74200267 0.6545147 0.6762665 0.72710556 0.6550559 0.7094134 0.7449974 0.6763333 0.7093099 0.7452605 0.68687147 0.7081484 0.63589144 0.72373563 0.7085793 0.69058317 0.72845346 0.7429257 0.6549749 0.74239373 0.67643857 0.7245773 0.7443305 0.6765738 0.7441727 0.67623127 0.63747513 0.7272429 0.64089185 0.67606187 0.68559724 0.6867558 0.72405404 0.7431752 0.6761097 0.64120466 0.635482 0.72710437
0.7797798 0.7283775 0.69041324 0.6866336 0.63797265 0.7090264 0.7276466 0.69111437 0.6387371 0.6897929 0.7097018 0.72451204 0.6767695 0.7419739 0.65454495 0.67628807 0.72708553 0.65508664 0.70940447 0.7449677 0.676355 0.70930076 0.7452315 0.6868781 0.70814264 0.6359298 0.72371995 0.7085732 0.69058776 0.72843045 0.7428961 0.6550073 0.7423639 0.6764589 0.72455966 0.74430215 0.67659456 0.744143 0.67625153 0.6375128 0.72722113 0.6409251 0.6760827 0.6856075 0.68676376 0.72403514 0.7431464 0.6761303 0.64123803 0.6355194 0.72708577
0.7807808 0.7283561 0.6904186 0.6866404 0.6380116 0.70901865 0.7276268 0.6911169 0.6387761 0.68979925 0.70969117 0.7244919 0.67679036 0.74194527 0.65457517 0.67630965 0.72706556 0.6551173 0.7093954 0.7449381 0.6763766 0.7092917 0.74520254 0.6868847 0.708137 0.6359682 0.7237041 0.7085671 0.6905924 0.7284073 0.7428666 0.65503955 0.7423342 0.67647916 0.72454214 0.74427384 0.6766153 0.7441134 0.6762717 0.6375504 0.7271993 0.6409583 0.67610335 0.6856176 0.68677163 0.72401637 0.74311763 0.6761508 0.64127123 0.6355569 0.72706723
0.7817818 0.7283348 0.6904239 0.6866473 0.63805026 0.709011 0.72760695 0.6911195 0.638815 0.6898055 0.7096806 0.72447187 0.6768112 0.74191666 0.65460515 0.67633116 0.72704566 0.6551478 0.7093863 0.74490845 0.67639804 0.70928264 0.74517363 0.68689126 0.7081313 0.63600636 0.7236885 0.70856094 0.69059694 0.72838426 0.7428371 0.65507174 0.74230444 0.67649937 0.7245246 0.74424565 0.676636 0.7440839 0.6762918 0.6375877 0.7271776 0.6409912 0.6761241 0.6856277 0.6867793 0.7239974 0.7430889 0.6761713 0.6413044 0.63559407 0.72704864
0.7827828 0.7283134 0.6904292 0.6866541 0.6380889 0.7090033 0.7275872 0.69112206 0.63885367 0.6898118 0.70967007 0.72445184 0.67683196 0.74188805 0.6546352 0.6763526 0.72702575 0.6551781 0.70937717 0.7448789 0.6764195 0.7092736 0.74514484 0.6868978 0.7081256 0.6360445 0.72367287 0.70855486 0.6906015 0.72836125 0.7428076 0.6551037 0.74227476 0.6765195 0.7245071 0.7442175 0.6766566 0.7440543 0.67631197 0.637625 0.727156 0.64102405 0.6761447 0.6856379 0.6867871 0.7239785 0.7430602 0.67619175 0.6413372 0.6356311 0.7270301
0.7837838 0.7282921 0.69043446 0.6866609 0.6381273 0.7089957 0.7275675 0.69112456 0.63889223 0.68981814 0.7096595 0.7244318 0.67685264 0.7418595 0.65466493 0.676374 0.72700584 0.65520835 0.70936817 0.74484944 0.67644095 0.7092646 0.74511606 0.68690413 0.7081199 0.6360824 0.72365713 0.7085488 0.69060606 0.72833824 0.7427783 0.65513563 0.74224526 0.67653954 0.72448957 0.7441893 0.67667717 0.74402493 0.67633194 0.6376622 0.7271343 0.64105684 0.67616534 0.68564785 0.68679476 0.7239597 0.7430316 0.67621213 0.6413701 0.6356681 0.7270117
0.7847848 0.7282707 0.6904397 0.6866676 0.6381656 0.7089881 0.72754776 0.69112706 0.6389307 0.68982434 0.70964897 0.7244118 0.6768732 0.74183095 0.65469474 0.6763953 0.72698605 0.6552385 0.70935917 0.74482 0.6764623 0.7092555 0.7450874 0.68691057 0.70811427 0.63612026 0.7236415 0.70854264 0.6906105 0.7283153 0.742749 0.6551673 0.7422156 0.67655957 0.724472 0.74416125 0.6766976 0.74399555 0.6763519 0.63769907 0.72711265 0.6410894 0.67618585 0.68565786 0.6868024 0.72394097 0.7430031 0.6762326 0.6414028 0.63570493 0.7269932
0.7857858 0.7282495 0.6904448 0.68667424 0.63820374 0.7089805 0.7275281 0.69112945 0.6389689 0.68983054 0.70963836 0.7243918 0.67689383 0.7418027 0.6547245 0.6764164 0.7269662 0.65526855 0.70935 0.7447907 0.67648363 0.7092465 0.7450588 0.6869169 0.7081086 0.636158 0.723626 0.7085366 0.69061494 0.72829235 0.74271965 0.65519893 0.74218607 0.6765795 0.7244545 0.74413323 0.676718 0.7439663 0.6763718 0.6377359 0.727091 0.64112186 0.67620635 0.6856678 0.68681 0.72392213 0.74297464 0.67625296 0.6414354 0.6357417 0.7269748
0.7867868 0.7282282 0.69045 0.6866808 0.63824165 0.7089728 0.7275085 0.6911318 0.6390069 0.6898368 0.70962787 0.72437185 0.6769142 0.7417743 0.654754 0.6764376 0.7269465 0.6552985 0.70934105 0.74476135 0.67650473 0.70923746 0.74503016 0.6869232 0.70810294 0.63619554 0.7236104 0.7085305 0.6906193 0.7282694 0.7426905 0.6552303 0.7421567 0.6765994 0.72443706 0.74410546 0.6767384 0.743937 0.67639166 0.63777256 0.72706944 0.6411542 0.67622674 0.68567777 0.6868176 0.7239034 0.7429463 0.6762732 0.64146775 0.6357784 0.7269565
0.7877878 0.72820693 0.69045514 0.6866874 0.63827944 0.7089651 0.7274889 0.69113415 0.63904476 0.6898429 0.70961726 0.7243519 0.6769346 0.741746 0.65478337 0.67645866 0.72692674 0.6553283 0.709332 0.744732 0.67652595 0.70922834 0.7450017 0.68692946 0.70809734 0.6362331 0.7235949 0.70852435 0.69062364 0.7282465 0.74266136 0.65526164 0.7421274 0.6766192 0.72441965 0.74407756 0.6767587 0.74390787 0.6764114 0.63780904 0.7270479 0.6411864 0.67624706 0.68568766 0.68682504 0.72388464 0.74291795 0.67629343 0.6415 0.63581496 0.7269381
0.7887888 0.72818583 0.69046015 0.6866939 0.6383171 0.70895755 0.7274694 0.6911365 0.63908255 0.689849 0.70960665 0.724332 0.676955 0.7417178 0.6548128 0.6764797 0.7269071 0.655358 0.70932287 0.7447028 0.67654705 0.7092194 0.7449731 0.68693566 0.70809174 0.63627046 0.7235794 0.7085183 0.69062793 0.72822356 0.74263227 0.65529275 0.742098 0.6766388 0.7244022 0.74404985 0.6767788 0.7438787 0.6764312 0.6378454 0.72702634 0.6412185 0.6762674 0.68569744 0.6868325 0.7238659 0.74288964 0.67631364 0.6415322 0.6358513 0.7269199
0.7897898 0.72816455 0.6904652 0.6867004 0.63835466 0.70894986 0.7274498 0.6911388 0.63912004 0.6898551 0.70959616 0.72431207 0.67697513 0.7416896 0.6548421 0.6765007 0.72688746 0.6553875 0.70931375 0.74467367 0.67656803 0.7092103 0.7449447 0.68694174 0.708086 0.63630766 0.7235639 0.7085122 0.6906322 0.7282008 0.7426032 0.6553238 0.7420687 0.6766585 0.7243848 0.744022 0.67679894 0.7438497 0.6764508 0.63788164 0.7270049 0.6412505 0.67628765 0.6857072 0.6868398 0.72384715 0.7428614 0.6763338 0.64156413 0.6358876 0.7269016
0.7907908 0.7281434 0.6904702 0.6867068 0.638392 0.70894223 0.72743034 0.69114107 0.63915753 0.68986106 0.7095856 0.7242921 0.6769953 0.7416616 0.6548712 0.6765215 0.72686785 0.65541697 0.7093047 0.7446445 0.6765889 0.7092013 0.7449163 0.6869478 0.7080804 0.63634473 0.7235484 0.7085061 0.69063646 0.72817785 0.7425742 0.6553546 0.74203944 0.67667806 0.72436726 0.74399436 0.67681897 0.74382055 0.6764704 0.6379177 0.7269835 0.6412823 0.6763078 0.685717 0.6868472 0.7238285 0.74283326 0.6763539 0.6415961 0.6359238 0.7268834
0.7917918 0.7281223 0.6904752 0.68671316 0.63842916 0.70893466 0.72741085 0.6911434 0.63919467 0.68986726 0.70957506 0.7242722 0.6770153 0.7416334 0.6549003 0.67654234 0.7268483 0.6554463 0.70929575 0.74461544 0.67660975 0.7091923 0.74488807 0.6869539 0.7080749 0.63638175 0.72353303 0.7085 0.6906406 0.728155 0.7425453 0.6553854 0.74201024 0.67669755 0.72434986 0.74396676 0.676839 0.7437916 0.67648995 0.63795364 0.7269621 0.64131397 0.67632794 0.6857267 0.6868545 0.72380984 0.74280524 0.67637384 0.64162785 0.63595986 0.72686523
0.7927928 0.7281012 0.6904801 0.6867194 0.6384661 0.708927 0.72739136 0.6911456 0.63923174 0.6898731 0.7095645 0.7242523 0.67703533 0.74160546 0.65492916 0.676563 0.72682875 0.65547544 0.70928663 0.7445864 0.6766306 0.7091833 0.7448598 0.68695986 0.7080694 0.6364187 0.72351766 0.70849395 0.69064474 0.72813225 0.74251646 0.655416 0.74198127 0.6767169 0.7243325 0.7439393 0.67685896 0.7437628 0.6765094 0.6379894 0.72694063 0.64134556 0.676348 0.6857363 0.68686163 0.72379124 0.7427772 0.67639387 0.6416594 0.6359958 0.7268472
0.7937938 0.72808015 0.690485 0.68672556 0.638503 0.7089193 0.72737205 0.6911477 0.6392686 0.68987906 0.7095539 0.72423244 0.67705524 0.74157757 0.65495795 0.67658365 0.72680926 0.6555045 0.7092775 0.74455744 0.6766513 0.7091742 0.74483156 0.68696576 0.7080638 0.63645536 0.7235022 0.7084879 0.69064885 0.72810936 0.74248767 0.6554465 0.7419521 0.67673624 0.72431517 0.74391174 0.6768788 0.7437339 0.6765288 0.6380251 0.7269193 0.64137703 0.67636806 0.68574584 0.6868688 0.72377264 0.7427493 0.6764138 0.64169097 0.6360315 0.726829
0.7947948 0.7280592 0.6904898 0.68673176 0.6385397 0.7089117 0.7273526 0.69114983 0.63930535 0.68988496 0.7095434 0.72421265 0.677075 0.7415497 0.65498674 0.6766043 0.72678983 0.6555335 0.70926857 0.7445286 0.676672 0.7091652 0.7448034 0.6869716 0.70805824 0.636492 0.7234869 0.7084818 0.69065297 0.72808665 0.7424589 0.6554768 0.74192315 0.6767555 0.72429776 0.7438843 0.67689854 0.74370515 0.67654806 0.6380605 0.72689795 0.6414083 0.6763879 0.68575543 0.686876 0.723754 0.7427214 0.6764337 0.64172214 0.6360673 0.726811
0.7957958 0.7280381 0.6904947 0.68673784 0.63857627 0.7089041 0.7273333 0.691152 0.63934183 0.68989074 0.7095329 0.7241927 0.67709476 0.74152184 0.65501523 0.6766247 0.7267704 0.6555622 0.7092595 0.7444996 0.67669255 0.7091562 0.7447753 0.6869773 0.7080527 0.63652855 0.72347164 0.7084758 0.6906569 0.7280639 0.74243015 0.65550697 0.74189425 0.6767747 0.7242804 0.743857 0.67691827 0.74367636 0.6765675 0.6380958 0.72687674 0.6414395 0.6764078 0.6857649 0.6868831 0.7237354 0.7426935 0.67645353 0.64175344 0.6361029 0.72679305
0.7967968 0.72801703 0.6904994 0.686744 0.6386126 0.7088965 0.727314 0.69115406 0.63937825 0.6898967 0.7095223 0.7241729 0.67711437 0.741494 0.65504396 0.6766451 0.726751 0.655591 0.70925045 0.74447083 0.67671305 0.7091472 0.74474734 0.6869831 0.70804715 0.63656497 0.72345626 0.7084698 0.69066083 0.7280412 0.74240154 0.65553695 0.7418653 0.67679375 0.7242631 0.7438297 0.67693794 0.7436477 0.6765867 0.63813096 0.7268554 0.64147055 0.67642766 0.68577445 0.68689007 0.7237168 0.7426657 0.67647326 0.6417845 0.6361384 0.726775
0.7977978 0.72799605 0.6905042 0.68674994 0.63864887 0.7088889 0.72729474 0.6911561 0.63941437 0.6899025 0.70951176 0.72415304 0.6771339 0.7414664 0.65507233 0.6766655 0.7267317 0.6556196 0.70924133 0.74444205 0.67673343 0.7091382 0.74471927 0.68698883 0.70804167 0.6366012 0.723441 0.7084638 0.69066477 0.7280184 0.742373 0.6555669 0.7418364 0.67681277 0.72424585 0.7438024 0.6769575 0.743619 0.6766058 0.63816607 0.7268341 0.64150155 0.6764474 0.6857838 0.68689704 0.72369826 0.742638 0.67649305 0.6418154 0.63617367 0.7267571
0.7987988 0.72797513 0.6905089 0.68675596 0.638685 0.70888126 0.7272755 0.6911582 0.6394505 0.68990815 0.70950127 0.72413325 0.6771534 0.7414387 0.6551006 0.6766857 0.72671247 0.6556481 0.70923233 0.74441326 0.6767538 0.7091292 0.74469143 0.68699443 0.7080362 0.63663745 0.7234258 0.7084577 0.6906687 0.72799575 0.7423443 0.6555966 0.7418076 0.6768317 0.72422856 0.7437753 0.676977 0.7435905 0.6766249 0.6382009 0.7268129 0.6415322 0.67646706 0.6857933 0.68690395 0.7236798 0.74261034 0.6765127 0.6418462 0.6362089 0.72673935
0.7997998 0.7279542 0.6905135 0.68676174 0.63872087 0.7088736 0.7272563 0.69116014 0.63948643 0.6899139 0.7094906 0.72411346 0.6771728 0.7414111 0.65512884 0.67670596 0.72669315 0.6556764 0.7092233 0.74438465 0.676774 0.70912015 0.7446635 0.687 0.70803076 0.63667345 0.72341067 0.70845175 0.6906725 0.72797304 0.7423159 0.6556263 0.74177897 0.6768506 0.7242113 0.74374825 0.6769963 0.743562 0.67664385 0.6382356 0.7267917 0.64156294 0.6764867 0.68580246 0.6869108 0.72366124 0.7425828 0.6765324 0.6418768 0.63624394 0.72672147
0.8008008 0.72793335 0.69051814 0.68676764 0.6387565 0.7088661 0.7272371 0.691162 0.639522 0.6899196 0.70948017 0.7240937 0.67719215 0.74138355 0.6551568 0.6767261 0.72667396 0.65570456 0.7092142 0.74435604 0.6767943 0.7091112 0.74463576 0.6870055 0.70802534 0.6367094 0.72339547 0.7084457 0.6906764 0.72795045 0.74228746 0.6556557 0.74175024 0.6768694 0.72419393 0.74372125 0.67701566 0.7435335 0.6766628 0.63827014 0.7267706 0.64159334 0.6765062 0.6858119 0.68691766 0.7236427 0.7425554 0.6765519 0.64190733 0.6362789 0.72670364
0.8018018 0.7279124 0.69052273 0.6867734 0.6387921 0.7088585 0.727218 0.691164 0.6395576 0.68992525 0.70946956 0.7240739 0.6772114 0.7413561 0.6551849 0.676746 0.72665477 0.6557327 0.70920515 0.7443274 0.67681444 0.7091023 0.74460787 0.68701106 0.7080198 0.63674515 0.7233803 0.70843965 0.6906802 0.7279277 0.742259 0.65568495 0.74172163 0.676888 0.7241767 0.7436942 0.677035 0.7435051 0.6766817 0.63830453 0.7267494 0.64162374 0.6765258 0.6858211 0.68692434 0.72362435 0.74252784 0.6765715 0.6419377 0.6363138 0.72668594
0.8028028 0.72789156 0.69052726 0.68677914 0.63882756 0.7088508 0.72719896 0.6911659 0.6395929 0.68993086 0.70945907 0.7240541 0.6772305 0.7413286 0.6552128 0.67676604 0.7266357 0.65576065 0.70919615 0.7442989 0.67683446 0.70909333 0.74458027 0.6870165 0.70801437 0.6367808 0.7233652 0.7084336 0.6906839 0.7279053 0.7422308 0.65571415 0.741693 0.6769067 0.7241595 0.7436673 0.67705417 0.74347675 0.6767006 0.63833886 0.7267283 0.641654 0.6765452 0.6858303 0.6869311 0.7236059 0.7425004 0.6765909 0.6419679 0.63634855 0.72666824
0.8038038 0.7278707 0.6905318 0.6867848 0.63886285 0.7088433 0.7271799 0.69116783 0.6396281 0.68993646 0.7094486 0.72403437 0.67724955 0.7413013 0.6552406 0.6767859 0.72661656 0.6557884 0.7091871 0.74427044 0.67685443 0.70908433 0.7445525 0.6870218 0.708009 0.63681644 0.7233501 0.7084276 0.6906876 0.72788256 0.7422023 0.65574324 0.74166447 0.6769252 0.7241423 0.7436405 0.6770732 0.7434485 0.6767193 0.638373 0.7267073 0.6416842 0.67656463 0.6858394 0.6869377 0.72358745 0.7424731 0.6766104 0.64199805 0.6363832 0.7266506
0.8048048 0.7278499 0.6905364 0.68679047 0.638898 0.7088357 0.7271608 0.6911696 0.63966316 0.689942 0.70943797 0.72401464 0.67726856 0.74127394 0.6552683 0.6768057 0.72659755 0.65581626 0.7091781 0.74424195 0.6768743 0.70907545 0.74452496 0.6870272 0.7080036 0.6368518 0.72333515 0.70842165 0.69069123 0.72786003 0.74217415 0.6557721 0.7416361 0.6769437 0.7241251 0.7436137 0.67709225 0.74342024 0.676738 0.63840693 0.72668624 0.6417141 0.6765839 0.68584853 0.6869443 0.72356904 0.7424459 0.6766298 0.6420281 0.6364176 0.72663295
0.8058058 0.72782916 0.6905408 0.68679607 0.63893294 0.70882815 0.7271418 0.6911714 0.639698 0.6899475 0.70942754 0.723995 0.67728746 0.74124676 0.65529585 0.6768254 0.72657853 0.65584385 0.70916903 0.7442135 0.67689407 0.7090664 0.7444975 0.6870324 0.7079983 0.63688713 0.72332007 0.70841575 0.6906948 0.7278373 0.7421459 0.6558008 0.7416076 0.6769621 0.7241079 0.74358696 0.6771112 0.743392 0.6767566 0.63844085 0.72666526 0.6417441 0.67660314 0.68585765 0.68695086 0.7235507 0.74241865 0.6766491 0.6420579 0.63645214 0.7266154
0.8068068 0.7278085 0.69054514 0.68680155 0.6389678 0.7088206 0.7271229 0.6911733 0.6397328 0.68995297 0.709417 0.72397524 0.67730623 0.7412194 0.6553234 0.6768451 0.7265595 0.6558714 0.7091601 0.7441852 0.67691386 0.70905745 0.7444699 0.68703765 0.70799285 0.63692236 0.72330505 0.7084098 0.69069844 0.7278149 0.7421179 0.6558294 0.7415792 0.6769803 0.7240907 0.7435603 0.6771301 0.74336386 0.6767752 0.6384745 0.7266443 0.64177376 0.6766224 0.68586665 0.6869573 0.72353226 0.7423915 0.6766683 0.6420877 0.6364863 0.7265978
0.8078078 0.72778773 0.6905495 0.6868071 0.63900244 0.70881295 0.72710395 0.691175 0.63976735 0.68995845 0.7094065 0.7239555 0.6773249 0.74119234 0.6553507 0.67686456 0.7265406 0.6558987 0.70915097 0.744157 0.67693347 0.7090485 0.74444246 0.6870428 0.7079875 0.6369574 0.7232902 0.70840377 0.6907019 0.7277924 0.74208987 0.6558579 0.7415509 0.67699856 0.7240736 0.74353373 0.6771489 0.7433358 0.67679375 0.638508 0.7266233 0.64180344 0.67664146 0.6858756 0.6869638 0.72351396 0.74236435 0.67668754 0.6421172 0.6365205 0.72658026
0.8088088 0.72776705 0.6905539 0.6868124 0.639037 0.70880556 0.72708505 0.6911768 0.6398017 0.68996394 0.70939595 0.7239359 0.6773435 0.7411652 0.655378 0.67688406 0.7265217 0.655926 0.70914197 0.74412864 0.6769531 0.7090396 0.7444151 0.68704784 0.70798224 0.63699245 0.7232752 0.70839787 0.6907054 0.72776985 0.74206173 0.6558863 0.74152267 0.67701674 0.7240564 0.74350715 0.6771676 0.7433077 0.6768122 0.6385415 0.7266023 0.641833 0.6766605 0.68588454 0.68697023 0.7234956 0.7423374 0.6767067 0.64214665 0.6365546 0.726563
0.8098098 0.72774637 0.6905582 0.6868178 0.63907146 0.70879793 0.72706616 0.69117844 0.6398361 0.6899693 0.70938545 0.7239162 0.6773621 0.7411382 0.65540516 0.6769036 0.7265029 0.6559531 0.70913297 0.7441005 0.6769727 0.70903075 0.74438775 0.68705297 0.7079769 0.63702726 0.7232603 0.7083918 0.69070894 0.7277474 0.7420338 0.6559144 0.74149454 0.6770348 0.72403944 0.7434807 0.6771863 0.74327993 0.67683053 0.63857484 0.7265815 0.6418624 0.6766795 0.68589336 0.68697655 0.72347736 0.7423104 0.6767258 0.64217603 0.6365885 0.72654545
0.8108108 0.72772574 0.6905624 0.6868231 0.6391056 0.7087905 0.7270474 0.6911801 0.6398702 0.68997467 0.709375 0.7238966 0.6773807 0.7411112 0.6554322 0.6769228 0.72648406 0.65598017 0.70912397 0.7440724 0.67699206 0.7090219 0.7443605 0.687058 0.7079716 0.6370621 0.7232454 0.70838594 0.69071233 0.7277249 0.74200594 0.6559425 0.74146634 0.6770528 0.7240223 0.7434542 0.6772049 0.7432519 0.6768488 0.63860804 0.7265606 0.64189166 0.67669845 0.68590236 0.68698287 0.723459 0.7422835 0.67674494 0.64220524 0.6366224 0.7265281
0.8118118 0.7277051 0.6905668 0.68682843 0.63913983 0.7087829 0.7270286 0.69118184 0.63990414 0.6899801 0.7093645 0.7238769 0.67739904 0.74108434 0.6554593 0.6769421 0.7264652 0.6560072 0.70911497 0.74404424 0.6770115 0.7090129 0.74433327 0.687063 0.7079663 0.63709676 0.7232306 0.70838004 0.6907158 0.7277025 0.74197793 0.65597045 0.74143827 0.6770707 0.7240052 0.7434279 0.67722344 0.7432241 0.67686707 0.6386411 0.7265398 0.64192086 0.67671734 0.6859112 0.6869891 0.72344077 0.74225664 0.6767639 0.6422343 0.63665617 0.72651076
0.8128128 0.7276845 0.69057095 0.6868337 0.6391738 0.70877534 0.72700983 0.69118345 0.6399381 0.68998533 0.70935404 0.72385734 0.6774174 0.7410574 0.6554861 0.67696136 0.7264465 0.656034 0.70910597 0.7440162 0.67703086 0.70900404 0.7443061 0.68706787 0.7079611 0.6371313 0.7232157 0.70837414 0.6907191 0.7276801 0.7419503 0.65599835 0.7414102 0.6770885 0.7239882 0.74340165 0.6772419 0.74319625 0.6768852 0.638674 0.726519 0.64194983 0.6767362 0.68591994 0.6869954 0.7234225 0.74222994 0.67678285 0.6422634 0.63668984 0.7264935
0.8138138 0.72766393 0.6905751 0.68683887 0.6392078 0.70876783 0.7269911 0.69118506 0.63997185 0.68999064 0.70934355 0.72383773 0.6774357 0.7410306 0.6555129 0.6769805 0.72642785 0.6560607 0.70909697 0.74398816 0.67705005 0.7089952 0.7442789 0.6870727 0.70795584 0.6371658 0.7232009 0.7083682 0.69072247 0.7276577 0.74192244 0.656026 0.7413822 0.6771063 0.7239712 0.7433753 0.6772603 0.7431685 0.67690337 0.63870686 0.72649825 0.6419788 0.67675495 0.68592864 0.6870016 0.72340435 0.74220306 0.67680174 0.64229226 0.6367234 0.7264762
0.8148148 0.72764343 0.6905793 0.68684393 0.6392415 0.70876044 0.72697234 0.69118667 0.64000547 0.68999594 0.70933306 0.7238181 0.6774538 0.7410039 0.65553963 0.6769996 0.72640914 0.6560873 0.70908797 0.7439603 0.6770693 0.70898634 0.74425185 0.6870775 0.70795053 0.6372001 0.7231862 0.7083623 0.6907258 0.7276353 0.74189484 0.65605366 0.7413543 0.677124 0.72395414 0.74334925 0.67727864 0.7431408 0.67692137 0.6387395 0.7264774 0.6420076 0.67677367 0.6859374 0.68700767 0.7233861 0.7421765 0.6768205 0.642321 0.6367568 0.726459
0.8158158 0.72762287 0.6905834 0.6868491 0.6392752 0.70875293 0.7269538 0.6911882 0.640039 0.69000113 0.7093226 0.7237986 0.677472 0.74097717 0.6555663 0.67701864 0.7263905 0.6561139 0.709079 0.74393237 0.6770884 0.70897746 0.74422485 0.6870823 0.70794535 0.63723433 0.7231715 0.7083565 0.69072896 0.727613 0.7418672 0.6560811 0.74132645 0.67714167 0.7239372 0.7433231 0.67729694 0.7431132 0.67693937 0.6387722 0.7264567 0.6420364 0.67679226 0.6859461 0.6870138 0.7233679 0.74214995 0.67683935 0.6423496 0.63679016 0.7264418
0.8168168 0.7276024 0.6905876 0.6868541 0.63930875 0.70874536 0.72693515 0.69118977 0.6400724 0.6900064 0.70931214 0.7237791 0.67749 0.7409506 0.6555928 0.6770376 0.7263719 0.65614027 0.7090701 0.7439046 0.67710745 0.7089686 0.7441979 0.687087 0.7079401 0.6372685 0.7231567 0.70835054 0.69073224 0.7275906 0.7418395 0.65610844 0.74129856 0.6771592 0.7239203 0.743297 0.6773151 0.7430856 0.67695725 0.63880473 0.726436 0.6420649 0.676811 0.6859547 0.6870198 0.7233498 0.74212337 0.67685807 0.6423782 0.6368235 0.72642463
0.8178178 0.72758204 0.69059163 0.68685913 0.6393421 0.70873785 0.72691655 0.69119126 0.64010566 0.6900115 0.7093017 0.72375953 0.67750794 0.740924 0.65561926 0.6770565 0.7263533 0.65616655 0.709061 0.74387676 0.6771264 0.7089597 0.7441709 0.68709177 0.7079349 0.63730264 0.7231421 0.70834464 0.69073546 0.7275683 0.74181205 0.6561357 0.7412708 0.67717665 0.7239033 0.74327093 0.67733324 0.7430581 0.6769751 0.63883704 0.72641534 0.64209354 0.67682946 0.6859633 0.6870259 0.7233317 0.7420968 0.6768768 0.6424067 0.6368567 0.7264075
0.8188188 0.7275616 0.6905957 0.6868641 0.63937545 0.70873046 0.726898 0.6911927 0.64013886 0.6900167 0.7092913 0.72374004 0.6775259 0.7408974 0.6556455 0.67707527 0.7263348 0.6561929 0.7090522 0.743849 0.67714524 0.7089509 0.7441441 0.6870964 0.70792973 0.6373367 0.7231275 0.70833886 0.6907387 0.72754604 0.74178463 0.6561628 0.74124306 0.677194 0.7238864 0.743245 0.67735136 0.7430306 0.6769929 0.63886935 0.7263947 0.642122 0.67684793 0.68597186 0.68703187 0.72331357 0.74207044 0.6768954 0.64243495 0.6368897 0.7263905
0.8198198 0.7275411 0.6905997 0.686869 0.6394087 0.70872307 0.7268795 0.6911942 0.6401719 0.6900219 0.70928085 0.72372055 0.6775437 0.74087095 0.6556718 0.677094 0.72631633 0.656219 0.7090432 0.7438213 0.67716426 0.70894206 0.74411726 0.687101 0.7079246 0.63737047 0.7231129 0.708333 0.6907418 0.7275238 0.74175715 0.6561898 0.74121547 0.6772114 0.72386944 0.74321914 0.6773694 0.74300325 0.67701054 0.6389016 0.72637415 0.6421503 0.67686635 0.68598044 0.6870377 0.72329545 0.74204403 0.67691404 0.64246327 0.6369227 0.72637343
0.8208208 0.7275208 0.6906037 0.6868739 0.6394417 0.70871556 0.72686094 0.6911956 0.6402048 0.69002694 0.70927036 0.72370106 0.67756134 0.7408445 0.6556979 0.6771128 0.7262979 0.6562449 0.7090343 0.7437937 0.677183 0.70893323 0.7440905 0.68710566 0.70791954 0.63740426 0.7230982 0.7083273 0.69074494 0.7275016 0.74172974 0.6562166 0.7411878 0.6772287 0.72385263 0.74319327 0.67738736 0.7429759 0.6770283 0.63893366 0.7263535 0.6421785 0.6768848 0.6859889 0.6870437 0.72327745 0.7420176 0.6769326 0.64249134 0.6369556 0.72635645
0.8218218 0.7275005 0.69060767 0.6868787 0.6394748 0.70870817 0.7268425 0.691197 0.6402376 0.690032 0.7092599 0.72368157 0.67757905 0.7408181 0.65572405 0.6771314 0.72627944 0.6562709 0.7090253 0.74376607 0.67720175 0.7089244 0.74406385 0.6871102 0.7079145 0.637438 0.7230837 0.70832145 0.69074804 0.72747934 0.74170244 0.6562433 0.7411603 0.67724586 0.7238357 0.7431675 0.67740524 0.7429486 0.6770459 0.63896567 0.72633296 0.64220667 0.676903 0.6859975 0.6870495 0.72325945 0.74199146 0.676951 0.64251935 0.6369885 0.7263395
0.8228228 0.72748023 0.6906116 0.6868835 0.6395078 0.7087007 0.7268241 0.6911984 0.6402705 0.69003713 0.7092496 0.72366214 0.6775966 0.7407918 0.65575004 0.67715 0.726261 0.6562968 0.70901644 0.7437385 0.6772204 0.70891565 0.7440371 0.68711466 0.70790935 0.6374716 0.7230692 0.70831555 0.6907511 0.72745705 0.7416752 0.65627 0.74113286 0.6772629 0.7238189 0.7431418 0.67742306 0.74292123 0.6770634 0.6389976 0.72631246 0.6422347 0.6769213 0.6860059 0.6870553 0.7232413 0.7419652 0.67696935 0.64254737 0.63702124 0.72632253
0.8238238 0.72745997 0.69061565 0.68688834 0.6395406 0.7086934 0.7268057 0.6911998 0.640303 0.69004214 0.7092391 0.72364277 0.67761415 0.7407656 0.65577585 0.6771685 0.72624266 0.6563225 0.70900756 0.74371105 0.67723906 0.7089068 0.74401057 0.6871191 0.7079042 0.6375052 0.7230545 0.70830977 0.69075406 0.727435 0.74164796 0.65629655 0.7411054 0.67727995 0.7238021 0.7431161 0.6774409 0.74289405 0.67708087 0.63902944 0.7262919 0.6422626 0.6769395 0.6860143 0.6870611 0.7232233 0.74193907 0.67698777 0.64257526 0.6370539 0.7263056
0.8248248 0.72743964 0.6906195 0.68689305 0.6395732 0.708686 0.7267873 0.69120115 0.6403356 0.69004714 0.7092288 0.7236233 0.6776317 0.7407394 0.6558016 0.67718697 0.7262244 0.6563481 0.7089987 0.74368364 0.67725766 0.7088981 0.74398404 0.6871234 0.7078991 0.6375386 0.7230402 0.708304 0.69075716 0.7274128 0.74162084 0.65632296 0.7410779 0.67729694 0.7237854 0.7430905 0.67745864 0.742867 0.6770983 0.6390612 0.72627145 0.6422904 0.6769577 0.68602264 0.6870669 0.7232054 0.741913 0.6770062 0.6426029 0.6370865 0.7262888
0.8258258 0.7274195 0.6906234 0.68689775 0.639606 0.7086786 0.726769 0.6912024 0.6403681 0.6900522 0.7092184 0.72360396 0.6776491 0.74071324 0.65582734 0.6772053 0.7262061 0.65637374 0.70898974 0.7436562 0.67727613 0.70888937 0.7439575 0.68712795 0.7078941 0.63757193 0.7230257 0.70829827 0.69076014 0.7273907 0.7415938 0.6563493 0.74105066 0.6773138 0.7237686 0.74306494 0.67747635 0.7428399 0.67711556 0.6390929 0.726251 0.64231825 0.6769757 0.6860311 0.6870725 0.72318745 0.741887 0.6770243 0.6426307 0.637119 0.72627205
0.8268268 0.72739923 0.6906272 0.6869024 0.6396384 0.7086713 0.7267507 0.6912037 0.64040047 0.6900572 0.709208 0.7235846 0.6776663 0.7406872 0.655853 0.6772237 0.72618794 0.65639925 0.7089809 0.7436289 0.67729473 0.70888054 0.74393106 0.68713224 0.7078891 0.63760525 0.72301126 0.7082926 0.6907631 0.7273686 0.7415667 0.6563755 0.7410234 0.6773306 0.72375184 0.7430394 0.67749393 0.7428128 0.67713284 0.63912445 0.7262306 0.64234585 0.67699385 0.68603945 0.68707824 0.72316957 0.7418609 0.6770426 0.64265823 0.6371514 0.7262552
0.8278278 0.72737914 0.69063115 0.686907 0.63967085 0.70866394 0.7267324 0.69120514 0.64043283 0.69006217 0.70919776 0.7235653 0.6776836 0.74066114 0.65587854 0.67724204 0.7261696 0.65642464 0.70897204 0.7436017 0.6773131 0.7088719 0.7439047 0.6871365 0.707884 0.63763845 0.7229969 0.7082869 0.69076604 0.7273466 0.7415397 0.65640163 0.7409962 0.6773474 0.72373515 0.74301404 0.6775116 0.7427859 0.67715013 0.639156 0.72621024 0.64237356 0.67701185 0.6860478 0.6870839 0.7231517 0.741835 0.6770607 0.6426858 0.6371837 0.7262385
0.8288288 0.72735894 0.69063497 0.68691164 0.63970333 0.7086566 0.7267142 0.6912064 0.640465 0.6900671 0.7091873 0.7235459 0.67770076 0.7406352 0.65590405 0.6772603 0.7261515 0.6564499 0.7089633 0.7435744 0.6773314 0.70886314 0.74387836 0.68714076 0.707879 0.63767165 0.7229825 0.70828116 0.6907689 0.7273245 0.7415128 0.65642756 0.74096906 0.6773641 0.72371846 0.7429886 0.67752904 0.7427589 0.67716724 0.63918746 0.72618985 0.642401 0.6770297 0.686056 0.68708944 0.7231338 0.74180925 0.67707884 0.64271307 0.6372161 0.7262218
0.8298298 0.7273389 0.6906388 0.68691623 0.6397356 0.7086493 0.726696 0.6912076 0.64049715 0.69007206 0.709177 0.7235266 0.67771786 0.74060917 0.6559293 0.6772785 0.72613335 0.6564751 0.70895433 0.7435472 0.67734975 0.7088545 0.7438521 0.68714505 0.7078741 0.6377047 0.72296816 0.70827544 0.6907718 0.7273025 0.74148595 0.6564535 0.740942 0.6773808 0.72370183 0.74296325 0.6775465 0.7427321 0.67718434 0.6392189 0.72616947 0.64242846 0.6770477 0.68606436 0.68709505 0.723116 0.74178344 0.67709684 0.6427405 0.6372483 0.72620505
0.8308308 0.7273188 0.6906426 0.6869207 0.6397678 0.7086419 0.7266778 0.69120884 0.6405292 0.69007695 0.70916665 0.72350734 0.67773503 0.7405834 0.65595466 0.67729676 0.7261153 0.65650034 0.7089455 0.74352 0.6773679 0.7088458 0.74382585 0.68714917 0.70786905 0.63773775 0.72295386 0.70826983 0.69077474 0.7272805 0.74145913 0.6564793 0.7409149 0.6773974 0.7236852 0.742938 0.6775639 0.7427053 0.6772014 0.6392502 0.7261492 0.6424558 0.6770655 0.6860726 0.68710065 0.72309804 0.7417577 0.67711484 0.6427677 0.63728046 0.7261884
0.8318318 0.7272988 0.69064635 0.68692523 0.63979995 0.7086347 0.72665966 0.6912101 0.64056134 0.69008195 0.70915633 0.7234881 0.67775196 0.7405576 0.65597993 0.67731476 0.72609717 0.65652543 0.70893675 0.743493 0.67738616 0.70883715 0.7437997 0.6871534 0.70786405 0.6377707 0.7229396 0.7082642 0.69077754 0.72725856 0.7414324 0.656505 0.7408879 0.6774138 0.7236685 0.7429127 0.67758125 0.7426785 0.6772183 0.6392814 0.72612894 0.6424831 0.6770834 0.68608075 0.6871061 0.7230804 0.741732 0.6771327 0.6427949 0.63731253 0.7261718
0.8328328 0.72727877 0.6906501 0.68692964 0.6398321 0.7086274 0.7266416 0.6912112 0.64059323 0.6900868 0.709146 0.72346884 0.6777689 0.7405318 0.65600514 0.6773329 0.72607917 0.6565504 0.708928 0.743466 0.6774043 0.70882845 0.7437735 0.6871575 0.7078592 0.63780355 0.7229253 0.7082585 0.6907804 0.7272365 0.7414057 0.6565306 0.740861 0.6774303 0.723652 0.74288756 0.6775986 0.7426518 0.67723525 0.6393126 0.7261086 0.6425103 0.67710114 0.68608904 0.6871116 0.7230625 0.7417064 0.67715067 0.642822 0.63734454 0.7261552
0.8338338 0.72725886 0.69065386 0.6869341 0.63986415 0.70862013 0.7266235 0.6912124 0.6406251 0.6900917 0.7091358 0.7234497 0.67778575 0.7405062 0.65603006 0.6773509 0.7260612 0.6565754 0.70891917 0.7434391 0.6774224 0.7088198 0.74374753 0.6871616 0.7078544 0.63783634 0.7229111 0.7082529 0.69078326 0.7272146 0.741379 0.6565562 0.7408341 0.6774466 0.72363544 0.74286246 0.6776159 0.74262524 0.6772521 0.6393438 0.7260884 0.6425374 0.6771188 0.6860972 0.6871171 0.7230449 0.7416808 0.6771685 0.6428491 0.6373765 0.72613865
0.8348348 0.7272389 0.6906576 0.6869385 0.6398961 0.7086129 0.7266054 0.6912135 0.64065695 0.6900965 0.7091254 0.7234304 0.6778027 0.74048054 0.6560551 0.6773689 0.7260432 0.65660024 0.70891035 0.7434122 0.67744046 0.70881116 0.7437215 0.6871657 0.7078495 0.637869 0.7228969 0.70824724 0.690786 0.7271928 0.74135244 0.6565816 0.7408073 0.6774629 0.72361887 0.7428374 0.67763305 0.74259865 0.6772688 0.63937485 0.7260682 0.6425645 0.6771364 0.6861054 0.6871225 0.7230271 0.7416553 0.6771863 0.642876 0.63740844 0.72612214
0.8358358 0.727219 0.69066143 0.68694293 0.639928 0.70860565 0.7265874 0.6912147 0.6406888 0.69010144 0.70911527 0.7234112 0.6778193 0.7404549 0.65608 0.67738676 0.7260253 0.6566249 0.7089016 0.7433853 0.67745847 0.7088026 0.7436955 0.6871697 0.70784456 0.63790166 0.72288275 0.7082417 0.69078875 0.7271708 0.7413259 0.65660685 0.7407806 0.677479 0.7236024 0.7428124 0.6776502 0.74257207 0.67728555 0.6394059 0.7260481 0.6425914 0.67715406 0.68611354 0.6871278 0.7230094 0.74162984 0.677204 0.642903 0.63744026 0.7261057
0.8368368 0.7271991 0.690665 0.6869473 0.6399598 0.7085985 0.7265695 0.6912158 0.6407205 0.6901062 0.70910496 0.723392 0.67783606 0.7404294 0.6561048 0.67740464 0.72600746 0.6566497 0.70889294 0.7433585 0.6774764 0.708794 0.74366957 0.6871738 0.7078398 0.6379343 0.72286856 0.7082361 0.69079155 0.72714907 0.7412994 0.65663207 0.7407539 0.6774953 0.72358584 0.7427875 0.67766744 0.74254555 0.6773022 0.639437 0.7260279 0.6426183 0.67717165 0.68612164 0.6871332 0.7229918 0.7416044 0.67722166 0.6429298 0.63747215 0.72608924
0.8378378 0.7271793 0.6906687 0.6869516 0.6399916 0.7085913 0.72655153 0.69121695 0.6407521 0.69011104 0.7090947 0.72337294 0.67785263 0.740404 0.6561296 0.6774225 0.7259896 0.65667427 0.7088841 0.74333173 0.6774943 0.7087854 0.74364376 0.6871778 0.70783496 0.6379669 0.7228544 0.70823056 0.6907942 0.7271273 0.74127305 0.6566573 0.7407273 0.67751145 0.7235695 0.74276257 0.6776845 0.7425192 0.67731875 0.6394679 0.7260078 0.6426452 0.6771892 0.68612987 0.6871386 0.7229741 0.74157906 0.6772392 0.64295644 0.6375038 0.7260728
0.8388388 0.72715944 0.69067246 0.6869559 0.64002335 0.70858413 0.7265336 0.691218 0.6407838 0.69011587 0.7090845 0.72335386 0.6778692 0.7403785 0.6561542 0.6774403 0.7259717 0.6566989 0.70887554 0.7433051 0.67751217 0.70877683 0.74361795 0.6871817 0.7078301 0.6379993 0.7228403 0.70822495 0.69079703 0.72710544 0.7412466 0.6566823 0.7407007 0.6775274 0.723553 0.7427376 0.67770153 0.74249285 0.6773353 0.6394989 0.7259878 0.64267206 0.6772066 0.6861379 0.6871439 0.72295654 0.7415537 0.6772568 0.6429832 0.63753545 0.7260564
0.8398398 0.72713965 0.6906761 0.6869602 0.640055 0.708577 0.72651565 0.691219 0.64081544 0.6901207 0.70907426 0.7233348 0.6778858 0.7403532 0.65617883 0.67745805 0.72595394 0.6567233 0.7088668 0.7432785 0.67753 0.7087683 0.74359214 0.6871856 0.7078253 0.6380317 0.72282624 0.70821947 0.6907997 0.7270837 0.7412204 0.65670735 0.7406742 0.6775434 0.7235366 0.742713 0.6777185 0.74246645 0.67735183 0.6395297 0.7259677 0.6426987 0.6772241 0.686146 0.68714917 0.7229389 0.7415285 0.67727435 0.64300984 0.63756704 0.72604
0.8408408 0.7271199 0.6906798 0.68696445 0.6400867 0.70856977 0.7264979 0.69122005 0.64084697 0.69012547 0.70906407 0.7233157 0.6779022 0.74032795 0.6562034 0.6774758 0.7259362 0.65674776 0.70885813 0.74325186 0.67754775 0.7087597 0.7435665 0.6871895 0.7078206 0.63806415 0.7228123 0.70821404 0.69080245 0.727062 0.7411941 0.65673226 0.7406477 0.6775593 0.72352016 0.7426881 0.67773545 0.7424402 0.67736816 0.6395607 0.7259477 0.6427254 0.67724144 0.686154 0.68715453 0.72292125 0.74150336 0.6772917 0.6430365 0.63759875 0.7260237
0.8418418 0.7271002 0.6906834 0.6869686 0.64011836 0.7085627 0.72648 0.6912212 0.64087844 0.6901303 0.7090539 0.72329664 0.6779187 0.7403027 0.6562278 0.67749345 0.7259184 0.65677214 0.70884943 0.7432254 0.6775656 0.7087512 0.74354094 0.6871934 0.7078158 0.6380964 0.72279817 0.70820844 0.6908051 0.72704035 0.74116796 0.656757 0.7406214 0.67757523 0.7235038 0.7426635 0.6777525 0.74241406 0.6773845 0.6395915 0.72592765 0.642752 0.67725873 0.6861621 0.6871598 0.72290385 0.7414782 0.67730916 0.64306295 0.63763016 0.72600734
0.8428428 0.7270806 0.69068706 0.68697286 0.6401499 0.7085557 0.7264622 0.6912222 0.64091 0.690135 0.70904374 0.7232776 0.677935 0.7402775 0.65625226 0.6775111 0.72590065 0.65679646 0.7088407 0.7431989 0.6775832 0.7087426 0.7435153 0.6871972 0.7078111 0.63812864 0.7227842 0.7082031 0.6908078 0.7270186 0.7411418 0.6567818 0.740595 0.67759097 0.72348756 0.7426388 0.6777693 0.7423879 0.6774007 0.6396222 0.7259077 0.6427785 0.6772761 0.6861701 0.6871649 0.7228863 0.7414531 0.6773265 0.6430895 0.63766176 0.7259912
0.8438438 0.7270609 0.69069076 0.68697715 0.6401814 0.7085485 0.7264445 0.69122314 0.64094144 0.6901399 0.7090336 0.7232586 0.67795134 0.7402524 0.6562766 0.67752886 0.72588307 0.65682065 0.7088322 0.7431724 0.67760086 0.7087342 0.74348974 0.6872011 0.70780635 0.6381608 0.7227702 0.7081976 0.69081044 0.7269969 0.74111575 0.65680647 0.74056876 0.6776068 0.7234712 0.7426143 0.6777862 0.7423618 0.67741704 0.63965297 0.7258877 0.6428051 0.6772934 0.6861781 0.68717015 0.7228688 0.74142814 0.6773437 0.6431159 0.6376932 0.7259749
0.8448448 0.72704124 0.69069433 0.6869813 0.6402129 0.7085415 0.72642666 0.6912241 0.64097285 0.6901446 0.7090235 0.72323966 0.6779674 0.7402274 0.6563008 0.67754644 0.7258655 0.65684485 0.70882356 0.7431462 0.67761844 0.7087257 0.74346435 0.68720484 0.70780176 0.6381931 0.7227563 0.70819217 0.69081306 0.7269753 0.7410898 0.65683115 0.74054253 0.67762244 0.72345495 0.7425897 0.67780304 0.7423358 0.6774332 0.6396837 0.72586787 0.64283156 0.6773105 0.6861862 0.68717533 0.7228514 0.74140316 0.677361 0.6431423 0.63772464 0.7259587
0.8458458 0.72702163 0.690698 0.68698543 0.64024436 0.7085344 0.7264091 0.6912252 0.6410043 0.69014937 0.70901334 0.7232207 0.67798376 0.7402023 0.656325 0.6775639 0.72584784 0.656869 0.70881504 0.74311984 0.677636 0.7087173 0.74343884 0.6872086 0.70779705 0.63822514 0.7227424 0.7081868 0.6908157 0.7269538 0.74106383 0.6568556 0.74051636 0.67763805 0.7234387 0.7425653 0.6778198 0.74230987 0.6774492 0.6397145 0.72584784 0.64285785 0.67732775 0.6861941 0.6871805 0.722834 0.7413783 0.6773782 0.6431685 0.637756 0.7259425
0.8468468 0.72700214 0.69070166 0.68698955 0.6402759 0.70852745 0.72639143 0.6912261 0.64103574 0.69015414 0.7090032 0.7232018 0.67799985 0.74017733 0.65634906 0.6775814 0.7258303 0.6568931 0.70880646 0.7430936 0.6776536 0.7087089 0.74341345 0.68721235 0.7077924 0.6382572 0.7227285 0.70818144 0.6908183 0.7269322 0.74103785 0.65688014 0.74049026 0.67765355 0.7234225 0.7425409 0.67783654 0.7422839 0.6774653 0.6397453 0.72582805 0.6428844 0.67734486 0.68620217 0.68718565 0.7228166 0.7413534 0.6773952 0.64319485 0.63778734 0.72592634
0.8478478 0.7269826 0.6907053 0.68699366 0.6403072 0.7085204 0.72637373 0.6912271 0.64106715 0.69015884 0.7089932 0.7231829 0.6780159 0.7401525 0.6563731 0.67759895 0.7258128 0.65691704 0.70879793 0.74306744 0.677671 0.7087004 0.7433882 0.6872161 0.70778775 0.63828915 0.7227146 0.7081761 0.6908209 0.72691077 0.7410121 0.65690446 0.7404642 0.6776691 0.7234063 0.7425164 0.6778533 0.7422581 0.67748123 0.639776 0.72580826 0.6429106 0.67736197 0.6862101 0.6871908 0.7227991 0.7413287 0.67741233 0.643221 0.6378186 0.72591025
0.8488488 0.72696316 0.69070894 0.6869977 0.6403387 0.7085135 0.72635615 0.6912279 0.64109856 0.69016355 0.70898306 0.7231641 0.6780319 0.7401277 0.6563971 0.6776165 0.72579527 0.65694106 0.70878935 0.7430413 0.6776886 0.7086921 0.74336284 0.6872199 0.7077832 0.6383212 0.72270083 0.7081707 0.69082355 0.7268893 0.74098635 0.65692884 0.7404382 0.67768455 0.72339016 0.7424921 0.6778699 0.7422323 0.67749715 0.6398066 0.7257884 0.6429369 0.6773791 0.68621814 0.6871959 0.7227819 0.7413039 0.67742926 0.64324725 0.63784987 0.72589415
0.8498498 0.72694373 0.6907125 0.68700194 0.64037 0.7085065 0.7263386 0.69122887 0.6411299 0.6901684 0.708973 0.72314525 0.6780479 0.74010295 0.65642107 0.67763394 0.72577775 0.656965 0.7087808 0.74301517 0.67770606 0.7086836 0.7433377 0.6872235 0.7077786 0.63835317 0.722687 0.7081654 0.6908261 0.7268678 0.7409605 0.656953 0.74041235 0.6776999 0.72337407 0.7424678 0.6778866 0.7422066 0.67751306 0.63983744 0.7257687 0.64296305 0.67739606 0.6862261 0.687201 0.7227646 0.74127924 0.67744625 0.6432735 0.63788116 0.7258781
0.8508509 0.7269243 0.690716 0.6870059 0.64040136 0.7084996 0.726321 0.6912298 0.6411613 0.6901731 0.708963 0.7231264 0.67806387 0.74007815 0.6564449 0.6776513 0.72576034 0.6569888 0.70877236 0.7429893 0.67772347 0.70867527 0.7433125 0.68722713 0.70777416 0.63838506 0.7226732 0.70816016 0.69082874 0.72684646 0.7409349 0.6569773 0.7403865 0.67771524 0.723358 0.74244356 0.6779032 0.7421808 0.67752886 0.6398681 0.7257489 0.6429892 0.67741305 0.68623406 0.6872061 0.7227473 0.7412546 0.67746305 0.6432996 0.63791233 0.725862
0.8518519 0.72690487 0.6907197 0.68701 0.6404327 0.7084927 0.72630346 0.69123065 0.6411927 0.6901778 0.7089529 0.7231077 0.6780798 0.74005353 0.65646863 0.6776688 0.725743 0.6570126 0.70876384 0.74296325 0.6777408 0.708667 0.74328744 0.6872308 0.70776963 0.63841707 0.72265947 0.7081549 0.6908313 0.726825 0.7409093 0.6570014 0.7403607 0.67773044 0.7233419 0.7424194 0.67791975 0.74215525 0.6775446 0.63989884 0.7257292 0.64301544 0.67743003 0.686242 0.68721104 0.72273004 0.7412301 0.67748 0.6433256 0.6379435 0.72584605
0.8528529 0.72688556 0.6907234 0.6870141 0.64046407 0.7084857 0.726286 0.69123155 0.64122415 0.69018257 0.7089429 0.7230889 0.6780957 0.740029 0.65649235 0.6776861 0.72572553 0.6570364 0.7087555 0.74293745 0.67775816 0.7086587 0.74326235 0.6872344 0.707765 0.63844883 0.72264576 0.7081497 0.6908338 0.7268036 0.7408837 0.65702546 0.740335 0.67774564 0.72332585 0.74239534 0.6779363 0.7421296 0.67756027 0.6399295 0.72570944 0.64304155 0.6774469 0.68625 0.68721616 0.7227129 0.7412055 0.67749673 0.6433517 0.6379747 0.7258301
0.8538539 0.72686625 0.690727 0.6870181 0.6404955 0.7084789 0.72626853 0.6912324 0.64125556 0.69018734 0.70893294 0.7230702 0.6781114 0.7400044 0.656516 0.6777035 0.7257082 0.65706015 0.708747 0.74291164 0.67777544 0.70865035 0.7432374 0.6872381 0.7077605 0.63848066 0.72263205 0.7081444 0.6908364 0.7267823 0.74085826 0.6570494 0.74030936 0.67776084 0.7233099 0.7423713 0.6779529 0.74210405 0.67757595 0.6399603 0.7256899 0.6430676 0.67746377 0.68625784 0.68722117 0.72269565 0.74118114 0.6775135 0.6433778 0.6380058 0.7258141
0.8548549 0.726847 0.6907306 0.68702203 0.6405268 0.7084721 0.7262511 0.6912333 0.64128685 0.690192 0.708923 0.72305155 0.67812717 0.73998 0.65653956 0.6777208 0.7256909 0.65708375 0.7087386 0.7428858 0.6777928 0.708642 0.7432124 0.6872417 0.70775604 0.6385125 0.7226184 0.70813924 0.690839 0.72676104 0.74083287 0.6570734 0.7402837 0.677776 0.7232939 0.7423471 0.67796946 0.7420787 0.6775914 0.63999104 0.7256702 0.6430936 0.6774805 0.6862658 0.6872262 0.7226784 0.7411567 0.6775301 0.6434037 0.63803697 0.72579825
0.8558559 0.72682774 0.69073415 0.6870261 0.6405581 0.7084652 0.7262338 0.6912342 0.64131826 0.69019675 0.708913 0.72303283 0.67814285 0.73995554 0.65656316 0.6777381 0.7256737 0.6571075 0.7087302 0.7428601 0.67781 0.70863384 0.7431875 0.6872453 0.70775163 0.6385443 0.72260475 0.70813406 0.69084156 0.7267397 0.74080753 0.65709734 0.74025816 0.677791 0.7232779 0.7423232 0.6779859 0.7420533 0.6776069 0.6400218 0.7256506 0.64311963 0.6774974 0.6862739 0.68723124 0.7226614 0.7411324 0.6775466 0.6434297 0.63806796 0.7257823
0.8568569 0.72680855 0.6907378 0.6870301 0.6405894 0.70845854 0.7262163 0.69123507 0.6413497 0.69020146 0.70890313 0.72301424 0.6781585 0.73993117 0.65658665 0.67775536 0.7256564 0.657131 0.7087219 0.74283445 0.67782724 0.70862556 0.74316263 0.6872488 0.70774716 0.6385759 0.72259116 0.708129 0.6908441 0.72671854 0.74078226 0.6571212 0.74023277 0.677806 0.72326195 0.74229926 0.67800236 0.742028 0.6776224 0.64005256 0.72563106 0.64314556 0.6775142 0.6862818 0.6872362 0.7226442 0.74110806 0.6775633 0.64345574 0.6380991 0.7257664
0.8578579 0.72678936 0.6907414 0.68703413 0.6406208 0.70845175 0.726199 0.69123584 0.64138114 0.6902062 0.7088932 0.7229956 0.67817414 0.7399069 0.65661 0.67777264 0.7256392 0.6571545 0.70871353 0.7428089 0.6778445 0.7086173 0.74313784 0.6872524 0.70774275 0.6386077 0.72257745 0.7081238 0.69084674 0.7266973 0.7407571 0.6571449 0.7402073 0.6778209 0.7232461 0.7422754 0.6780188 0.7420027 0.6776377 0.6400833 0.7256115 0.64317167 0.6775309 0.68628967 0.6872412 0.7226271 0.74108374 0.67757976 0.6434817 0.6381302 0.7257506
0.8588589 0.7267702 0.69074506 0.6870382 0.6406521 0.708445 0.7261818 0.6912367 0.6414126 0.69021094 0.7088833 0.722977 0.67818975 0.73988265 0.6566334 0.6777899 0.725622 0.6571781 0.7087052 0.74278337 0.67786163 0.70860916 0.7431131 0.687256 0.7077384 0.6386394 0.722564 0.70811874 0.6908492 0.7266762 0.7407319 0.6571687 0.740182 0.67783576 0.72323024 0.74225163 0.67803526 0.7419776 0.6776531 0.6401141 0.725592 0.64319754 0.6775476 0.68629766 0.6872461 0.7226101 0.74105954 0.6775962 0.64350754 0.6381613 0.7257347
0.8598599 0.7267511 0.69074863 0.6870421 0.64068353 0.70843834 0.72616446 0.6912374 0.6414441 0.69021577 0.7088734 0.7229585 0.67820525 0.7398585 0.65665674 0.6778072 0.72560483 0.6572014 0.70869684 0.7427579 0.67787886 0.708601 0.7430885 0.6872595 0.70773405 0.6386711 0.7225504 0.70811355 0.69085187 0.726655 0.7407068 0.65719247 0.74015677 0.6778507 0.7232144 0.74222785 0.6780516 0.7419523 0.6776683 0.64014506 0.7255725 0.6432234 0.67756426 0.68630564 0.6872511 0.72259307 0.7410355 0.6776126 0.64353347 0.6381923 0.725719
0.8608609 0.7267321 0.69075227 0.68704605 0.6407149 0.7084317 0.7261473 0.6912383 0.6414757 0.6902204 0.7088636 0.7229399 0.67822075 0.73983437 0.65668 0.67782444 0.7255877 0.6572249 0.7086886 0.7427325 0.677896 0.70859283 0.7430638 0.687263 0.7077297 0.63870275 0.7225369 0.70810854 0.6908543 0.7266339 0.74068165 0.65721613 0.74013144 0.67786545 0.72319865 0.742204 0.678068 0.74192727 0.6776835 0.6401758 0.7255531 0.64324933 0.67758095 0.6863135 0.6872561 0.7225761 0.74101144 0.67762893 0.6435593 0.63822335 0.72570324
0.8618619 0.72671306 0.69075596 0.68705004 0.6407463 0.708425 0.72613007 0.691239 0.64150727 0.69022524 0.7088537 0.72292143 0.67823625 0.7398102 0.6567031 0.67784166 0.7255707 0.6572483 0.7086804 0.74270713 0.6779131 0.7085847 0.74303925 0.68726647 0.70772547 0.6387344 0.72252333 0.70810354 0.6908569 0.7266129 0.74065673 0.65723974 0.74010634 0.6778802 0.72318286 0.7421804 0.6780844 0.7419021 0.6776986 0.64020675 0.72553366 0.64327526 0.6775975 0.6863215 0.687261 0.7225591 0.74098736 0.6776452 0.6435852 0.63825434 0.7256875
0.8628629 0.7266941 0.69075954 0.68705404 0.6407777 0.70841837 0.72611284 0.69123983 0.64153886 0.69023 0.70884395 0.72290295 0.6782516 0.73978627 0.65672624 0.6778589 0.7255537 0.6572717 0.70867217 0.74268186 0.67793024 0.7085767 0.74301463 0.68727005 0.7077211 0.638766 0.72251 0.70809853 0.69085944 0.7265919 0.7406318 0.65726334 0.7400813 0.67789483 0.7231672 0.7421568 0.6781007 0.74187714 0.6777137 0.6402378 0.7255143 0.64330107 0.6776141 0.6863295 0.687266 0.7225422 0.7409634 0.67766136 0.6436111 0.63828534 0.72567177
0.8638639 0.72667515 0.69076324 0.687058 0.6408092 0.70841175 0.7260958 0.6912406 0.64157057 0.6902348 0.7088342 0.72288454 0.67826706 0.7397623 0.65674937 0.6778761 0.7255366 0.65729505 0.708664 0.7426566 0.6779473 0.7085686 0.7429902 0.6872735 0.70771694 0.63879764 0.7224965 0.7080936 0.69086194 0.72657084 0.74060696 0.6572869 0.7400563 0.6779095 0.72315145 0.74213326 0.678117 0.7418522 0.6777287 0.6402687 0.725495 0.64332694 0.67763054 0.6863374 0.6872709 0.7225253 0.7409395 0.6776776 0.6436369 0.63831645 0.7256561
0.8648649 0.7266562 0.69076693 0.68706197 0.64084065 0.70840526 0.7260786 0.6912413 0.64160234 0.6902394 0.7088244 0.7228662 0.6782824 0.7397385 0.65677243 0.6778933 0.72551954 0.65731835 0.7086558 0.74263144 0.6779644 0.7085606 0.7429657 0.68727696 0.7077127 0.63882923 0.7224831 0.70808876 0.69086456 0.7265499 0.7405822 0.6573105 0.7400313 0.67792404 0.7231358 0.74210966 0.67813337 0.74182737 0.6777437 0.64029974 0.7254756 0.6433528 0.6776471 0.68634534 0.6872758 0.7225084 0.74091566 0.6776936 0.6436627 0.6383474 0.7256405
0.8658659 0.7266373 0.6907706 0.68706596 0.6408722 0.70839864 0.7260616 0.6912421 0.64163405 0.6902443 0.7088146 0.7228477 0.67829764 0.7397146 0.65679526 0.6779105 0.72550267 0.6573416 0.70864767 0.7426064 0.6779813 0.7085525 0.7429414 0.6872804 0.7077085 0.6388609 0.7224698 0.70808375 0.6908671 0.726529 0.7405575 0.65733385 0.74000645 0.6779386 0.7231201 0.7420862 0.6781497 0.7418025 0.6777586 0.64033085 0.72545636 0.6433786 0.67766356 0.6863534 0.6872807 0.7224916 0.7408919 0.67770976 0.6436887 0.63837844 0.7256248
0.8668669 0.72661847 0.69077426 0.6870699 0.6409037 0.70839214 0.7260445 0.6912428 0.6416659 0.6902491 0.70880497 0.7228294 0.678313 0.73969084 0.65681833 0.67792773 0.7254857 0.6573649 0.7086395 0.7425813 0.6779984 0.7085445 0.74291706 0.6872839 0.7077042 0.6388924 0.72245634 0.7080789 0.6908697 0.72650814 0.74053276 0.65735734 0.73998165 0.6779531 0.7231046 0.7420627 0.6781659 0.74177784 0.6777734 0.64036196 0.72543705 0.64340436 0.67768 0.6863614 0.68728566 0.7224748 0.74086815 0.6777257 0.6437144 0.6384095 0.7256092
0.8678679 0.72659963 0.6907779 0.6870738 0.6409353 0.70838565 0.7260275 0.6912436 0.64169776 0.6902539 0.70879525 0.7228111 0.6783283 0.73966724 0.65684116 0.67794496 0.7254688 0.65738815 0.7086314 0.74255633 0.6780154 0.7085365 0.7428928 0.6872873 0.7077001 0.638924 0.7224431 0.7080741 0.6908723 0.7264874 0.74050826 0.6573807 0.73995686 0.6779675 0.723089 0.7420393 0.67818224 0.74175316 0.67778826 0.6403932 0.7254178 0.6434303 0.6776964 0.68636936 0.68729055 0.7224581 0.7408444 0.6777416 0.6437403 0.63844043 0.72559375
0.8688689 0.72658086 0.69078165 0.68707776 0.640967 0.70837915 0.7260105 0.6912443 0.6417296 0.69025874 0.70878553 0.72279286 0.6783434 0.7396436 0.656864 0.6779621 0.7254519 0.65741134 0.70862335 0.7425314 0.67803246 0.7085286 0.7428686 0.6872907 0.707696 0.6389556 0.7224298 0.7080692 0.6908748 0.72646654 0.7404837 0.6574041 0.7399322 0.67798185 0.7230735 0.74201596 0.67819846 0.74172854 0.6778029 0.64042443 0.72539866 0.643456 0.67771286 0.6863774 0.6872955 0.7224413 0.7408208 0.6777574 0.64376616 0.6384715 0.72557807
0.8698699 0.7265622 0.6907854 0.6870817 0.64099866 0.7083728 0.7259935 0.69124496 0.6417617 0.6902635 0.70877594 0.7227746 0.67835855 0.73962 0.65688676 0.67797923 0.7254351 0.65743446 0.7086153 0.7425065 0.67804945 0.70852065 0.74284446 0.6872942 0.7076919 0.63898724 0.7224165 0.70806444 0.69087744 0.7264458 0.7404592 0.65742743 0.7399075 0.6779963 0.723058 0.7419926 0.67821467 0.7417039 0.67781764 0.6404557 0.72537947 0.64348185 0.6777292 0.6863854 0.6873004 0.7224246 0.7407972 0.6777733 0.643792 0.6385026 0.7255626
0.8708709 0.7265434 0.6907891 0.6870857 0.6410304 0.7083664 0.72597665 0.6912457 0.6417937 0.6902683 0.70876634 0.7227564 0.6783737 0.7395965 0.65690947 0.6779965 0.72541827 0.6574577 0.7086074 0.7424817 0.6780664 0.7085127 0.7428204 0.6872977 0.70768785 0.6390189 0.7224033 0.70805967 0.69088 0.72642505 0.74043477 0.6574508 0.739883 0.67801046 0.72304255 0.74196935 0.678231 0.7416794 0.67783225 0.6404872 0.7253603 0.6435076 0.6777456 0.68639344 0.6873053 0.7224079 0.74077374 0.677789 0.6438179 0.6385336 0.725547
0.8718719 0.72652483 0.6907929 0.68708974 0.64106214 0.70835996 0.7259598 0.69124645 0.6418259 0.6902731 0.7087567 0.7227382 0.67838883 0.73957306 0.6569321 0.67801374 0.72540146 0.65748084 0.70859927 0.742457 0.6780835 0.7085048 0.74279624 0.68730104 0.7076838 0.6390505 0.72239 0.7080549 0.6908826 0.7264043 0.74041045 0.65747404 0.7398585 0.67802477 0.7230271 0.7419462 0.6782472 0.74165493 0.6778468 0.6405186 0.7253412 0.64353347 0.6777619 0.68640137 0.6873102 0.7223913 0.74075013 0.67780465 0.64384365 0.6385647 0.7255316
0.8728729 0.7265062 0.6907966 0.6870937 0.64109397 0.7083537 0.7259429 0.6912471 0.64185816 0.690278 0.70874715 0.7227201 0.6784039 0.73954964 0.6569548 0.6780309 0.7253848 0.65750396 0.7085914 0.7424323 0.6781004 0.70849705 0.7427723 0.6873045 0.7076798 0.639082 0.72237694 0.70805025 0.6908853 0.7263837 0.74038625 0.65749735 0.7398341 0.67803895 0.72301185 0.7419231 0.6782634 0.74163055 0.67786133 0.64055014 0.72532207 0.64355934 0.6777782 0.6864095 0.6873151 0.7223746 0.74072677 0.6778203 0.64386964 0.6385958 0.7255162
0.8738739 0.72648764 0.6908004 0.68709767 0.6411258 0.7083473 0.72592604 0.6912478 0.6418905 0.6902828 0.7087376 0.72270197 0.678419 0.7395264 0.6569774 0.67804813 0.725368 0.6575271 0.7085835 0.74240774 0.6781173 0.7084891 0.7427484 0.68730795 0.70767576 0.63911366 0.7223637 0.7080456 0.6908879 0.72636306 0.74036205 0.65752065 0.73980975 0.67805314 0.72299635 0.74189985 0.67827964 0.7416063 0.67787576 0.64058167 0.72530305 0.6435851 0.67779446 0.68641746 0.68732 0.7223581 0.7407034 0.6778358 0.6438955 0.6386268 0.72550076
0.8748749 0.72646904 0.6908043 0.6871017 0.64115775 0.70834106 0.72590923 0.6912485 0.64192283 0.6902877 0.7087281 0.7226839 0.67843395 0.73950315 0.6569999 0.67806536 0.7253514 0.65755016 0.70857555 0.74238324 0.67813426 0.7084813 0.7427245 0.68731135 0.7076718 0.63914526 0.7223506 0.708041 0.6908905 0.7263425 0.7403379 0.6575439 0.73978543 0.6780672 0.7229811 0.74187696 0.6782959 0.7415819 0.6778902 0.6406133 0.7252841 0.6436109 0.6778108 0.6864255 0.68732494 0.72234154 0.74068016 0.67785144 0.64392143 0.638658 0.7254853
0.8758759 0.72645056 0.69080806 0.68710566 0.64118975 0.70833486 0.72589254 0.69124913 0.64195526 0.6902927 0.70871854 0.7226659 0.6784489 0.7394799 0.6570225 0.6780826 0.72533464 0.6575733 0.7085676 0.7423587 0.67815125 0.7084736 0.7427006 0.6873148 0.70766795 0.6391769 0.7223375 0.70803636 0.6908931 0.72632194 0.74031377 0.6575671 0.7397613 0.67808133 0.72296584 0.74185383 0.6783122 0.7415577 0.6779044 0.64064515 0.72526515 0.6436367 0.67782694 0.6864337 0.6873298 0.7223251 0.74065685 0.6778668 0.6439473 0.63868916 0.72547007
0.8768769 0.7264321 0.6908119 0.68710977 0.6412219 0.7083286 0.72587574 0.69124985 0.6419879 0.69029754 0.7087091 0.7226478 0.67846394 0.73945683 0.65704495 0.6780999 0.7253181 0.6575964 0.7085599 0.74233425 0.6781682 0.7084659 0.7426768 0.6873182 0.70766395 0.63920856 0.7223244 0.7080318 0.6908958 0.72630143 0.7402898 0.6575904 0.73973703 0.67809534 0.7229505 0.7418308 0.67832834 0.7415336 0.6779187 0.6406769 0.72524613 0.6436626 0.6778431 0.6864418 0.68733484 0.7223086 0.7406336 0.6778822 0.64397335 0.63872033 0.7254547
0.8778779 0.72641367 0.69081575 0.68711376 0.641254 0.70832247 0.72585905 0.69125056 0.64202064 0.6903025 0.7086997 0.7226299 0.6784789 0.7394337 0.65706736 0.67811716 0.7253014 0.6576195 0.708552 0.74231 0.6781851 0.7084582 0.7426532 0.68732166 0.7076601 0.63924026 0.72231126 0.70802724 0.6908985 0.72628105 0.74026585 0.65761364 0.739713 0.6781093 0.7229354 0.74180794 0.67834455 0.7415095 0.6779329 0.6407088 0.72522724 0.64368844 0.6778593 0.6864499 0.68733966 0.7222921 0.74061054 0.6778976 0.6439993 0.63875157 0.7254393
0.8788789 0.7263953 0.6908196 0.6871178 0.64128625 0.7083164 0.72584236 0.69125116 0.64205337 0.6903074 0.7086903 0.7226119 0.6784938 0.73941076 0.6570897 0.6781343 0.7252849 0.65764254 0.70854425 0.7422856 0.67820203 0.70845044 0.7426295 0.68732506 0.7076562 0.6392719 0.7222983 0.7080227 0.69090116 0.7262606 0.740242 0.6576367 0.73968905 0.67812324 0.7229202 0.741785 0.6783608 0.7414855 0.6779471 0.6407409 0.72520834 0.6437143 0.67787546 0.68645805 0.68734455 0.72227573 0.7405874 0.67791283 0.64402527 0.63878274 0.7254241
0.8798799 0.726377 0.69082355 0.6871218 0.64131856 0.70831025 0.7258258 0.6912519 0.64208627 0.69031227 0.70868087 0.722594 0.67850864 0.73938775 0.6571121 0.67815167 0.72526836 0.65766555 0.70853645 0.7422614 0.67821896 0.7084428 0.7426058 0.6873285 0.7076524 0.63930374 0.7222853 0.7080182 0.69090384 0.7262402 0.74021816 0.65765995 0.7396651 0.6781372 0.72290504 0.74176216 0.67837703 0.7414614 0.6779612 0.64077294 0.7251895 0.6437402 0.6778917 0.6864662 0.68734956 0.72225934 0.74056435 0.6779281 0.6440513 0.638814 0.7254088
0.8808809 0.72635865 0.6908275 0.68712586 0.6413509 0.7083041 0.7258092 0.69125247 0.64211917 0.69031733 0.7086715 0.72257614 0.67852354 0.739365 0.6571344 0.67816895 0.7252519 0.6576886 0.70852876 0.7422372 0.6782359 0.7084352 0.7425822 0.6873319 0.7076486 0.6393354 0.7222723 0.7080139 0.6909065 0.7262199 0.74019444 0.65768313 0.7396412 0.678151 0.72289 0.7417394 0.67839324 0.74143755 0.6779752 0.6408051 0.7251706 0.6437661 0.67790776 0.6864744 0.6873545 0.7222431 0.74054134 0.6779432 0.6440774 0.6388452 0.7253936
0.8818819 0.7263404 0.6908314 0.6871299 0.64138347 0.7082981 0.7257926 0.6912531 0.6421523 0.69032234 0.70866215 0.7225583 0.6785384 0.73934203 0.6571567 0.6781862 0.7252354 0.65771174 0.7085211 0.74221313 0.6782528 0.70842767 0.74255866 0.6873354 0.7076448 0.6393672 0.72225934 0.7080095 0.69090927 0.7261996 0.7401708 0.6577064 0.73961735 0.67816484 0.72287494 0.7417166 0.67840946 0.74141365 0.6779892 0.64083743 0.72515184 0.64379215 0.6779238 0.6864826 0.68735945 0.72222674 0.7405184 0.67795825 0.6441035 0.63887656 0.72537833
0.8828829 0.7263221 0.69083536 0.687134 0.64141595 0.708292 0.725776 0.6912538 0.64218545 0.69032735 0.70865285 0.72254056 0.6785532 0.7393193 0.65717894 0.6782036 0.72521895 0.6577349 0.7085135 0.7421891 0.6782698 0.70842004 0.74253523 0.6873388 0.7076411 0.639399 0.7222464 0.7080051 0.690912 0.7261793 0.7401472 0.65772957 0.7395936 0.67817855 0.72286 0.741694 0.6784258 0.7413899 0.67800313 0.6408699 0.7251332 0.643818 0.67793995 0.68649083 0.6873644 0.72221047 0.7404955 0.67797333 0.64412963 0.6389079 0.72536314
0.8838839 0.72630405 0.6908394 0.6871381 0.6414486 0.70828605 0.7257596 0.6912545 0.6422188 0.69033235 0.7086436 0.7225228 0.6785679 0.7392967 0.6572012 0.6782209 0.72520256 0.65775794 0.7085058 0.74216515 0.67828673 0.70841247 0.74251175 0.6873423 0.7076374 0.63943076 0.7222336 0.70800066 0.69091475 0.72615916 0.7401236 0.65775275 0.73957 0.6781924 0.72284496 0.7416712 0.67844194 0.74136615 0.678017 0.6409024 0.7251144 0.64384407 0.67795604 0.6864991 0.68736935 0.7221943 0.74047273 0.6779883 0.64415586 0.6389394 0.725348
0.8848849 0.7262858 0.69084346 0.68714225 0.64148146 0.70828015 0.7257431 0.69125503 0.6422523 0.6903374 0.70863426 0.7225051 0.6785828 0.739274 0.6572233 0.67823833 0.72518605 0.657781 0.70849824 0.74214125 0.6783036 0.708405 0.7424885 0.6873456 0.70763373 0.63946253 0.7222207 0.70799637 0.6909175 0.72613895 0.7401002 0.657776 0.7395464 0.678206 0.72283 0.7416487 0.6784582 0.7413424 0.67803085 0.64093506 0.7250957 0.64387006 0.6779721 0.68650734 0.68737435 0.7221781 0.7404499 0.6780032 0.644182 0.63897073 0.72533286
0.8858859 0.72626776 0.69084734 0.6871464 0.6415143 0.70827425 0.7257266 0.6912557 0.6422858 0.6903424 0.7086251 0.7224874 0.6785975 0.73925143 0.6572454 0.67825574 0.7251698 0.65780413 0.7084907 0.74211735 0.67832065 0.7083975 0.7424652 0.6873491 0.70763004 0.6394944 0.7222079 0.70799214 0.6909203 0.72611886 0.7400768 0.6577992 0.739523 0.6782197 0.72281516 0.7416261 0.67847455 0.7413188 0.67804456 0.6409678 0.72507703 0.6438962 0.6779881 0.6865157 0.68737936 0.7221619 0.7404272 0.6780181 0.64420825 0.63900226 0.7253177
0.8868869 0.72624964 0.69085145 0.6871506 0.64154726 0.7082684 0.7257103 0.6912564 0.64231956 0.69034755 0.7086158 0.7224697 0.67861223 0.73922896 0.6572676 0.6782731 0.72515345 0.6578272 0.70848316 0.7420936 0.6783376 0.7083901 0.74244195 0.68735266 0.7076266 0.6395264 0.72219515 0.7079879 0.6909231 0.7260987 0.7400535 0.6578224 0.7394995 0.6782333 0.72280025 0.7416036 0.67849076 0.7412953 0.67805827 0.6410006 0.72505844 0.64392215 0.67800415 0.686524 0.68738437 0.7221458 0.74040455 0.6780329 0.64423454 0.63903373 0.72530264
0.8878879 0.7262316 0.69085556 0.68715477 0.6415803 0.7082626 0.7256939 0.691257 0.6423534 0.6903527 0.7086067 0.7224521 0.678627 0.73920655 0.6572896 0.6782906 0.7251372 0.65785027 0.7084757 0.7420699 0.6783546 0.7083826 0.74241877 0.6873561 0.7076229 0.6395584 0.72218233 0.70798373 0.69092596 0.72607875 0.7400302 0.6578455 0.73947614 0.6782469 0.72278535 0.74158114 0.6785071 0.7412718 0.6780719 0.6410336 0.72503984 0.6439484 0.6780201 0.6865324 0.6873893 0.7221298 0.74038196 0.67804754 0.6442609 0.63906527 0.7252877
0.8888889 0.7262137 0.6908597 0.68715894 0.6416135 0.7082568 0.7256775 0.69125766 0.6423874 0.6903578 0.7085977 0.7224345 0.6786417 0.73918414 0.6573117 0.6783081 0.7251209 0.6578734 0.70846826 0.74204624 0.67837155 0.70837533 0.7423956 0.68735945 0.7076193 0.6395904 0.7221695 0.70797944 0.6909288 0.7260588 0.740007 0.65786886 0.73945284 0.67826045 0.72277063 0.7415587 0.6785234 0.74124825 0.6780855 0.6410667 0.72502124 0.64397454 0.67803615 0.68654066 0.6873944 0.7221136 0.7403593 0.67806226 0.64428735 0.639097 0.72527254
0.8898899 0.72619575 0.6908639 0.6871632 0.64164674 0.70825106 0.7256612 0.6912582 0.6424215 0.69036305 0.70858854 0.722417 0.67865646 0.73916185 0.65733373 0.67832565 0.7251047 0.6578965 0.7084609 0.74202263 0.6783886 0.708368 0.7423725 0.687363 0.7076158 0.63962245 0.7221569 0.7079753 0.6909317 0.7260388 0.7399839 0.6578921 0.73942965 0.6782739 0.72275585 0.74153626 0.67853963 0.741225 0.67809904 0.6411 0.7250027 0.6440007 0.6780522 0.68654907 0.6873994 0.72209764 0.74033684 0.67807686 0.6443138 0.6391287 0.7252576
0.8908909 0.7261778 0.690868 0.6871674 0.6416802 0.7082453 0.7256449 0.69125885 0.6424558 0.69036824 0.70857954 0.7223996 0.6786711 0.7391396 0.6573558 0.6783432 0.7250885 0.6579197 0.7084535 0.74199915 0.6784055 0.7083607 0.7423495 0.6873664 0.70761234 0.63965446 0.72214425 0.70797133 0.69093466 0.72601885 0.73996085 0.65791535 0.73940647 0.67828745 0.72274125 0.7415139 0.67855597 0.74120164 0.67811257 0.6411334 0.72498417 0.644027 0.67806816 0.68655753 0.68740445 0.7220817 0.74031436 0.67809147 0.64434034 0.6391603 0.7252425
0.8918919 0.72616 0.6908723 0.6871717 0.6417137 0.7082397 0.72562873 0.69125944 0.6424902 0.6903735 0.70857036 0.72238207 0.6786858 0.73911744 0.6573777 0.67836076 0.7250724 0.65794283 0.70844615 0.7419757 0.6784225 0.7083534 0.7423265 0.68736994 0.7076088 0.6396866 0.72213155 0.7079673 0.6909376 0.72599906 0.73993784 0.6579387 0.73938346 0.678301 0.7227266 0.7414916 0.6785723 0.7411784 0.678126 0.6411669 0.72496575 0.64405334 0.67808414 0.686566 0.6874095 0.7220658 0.74029195 0.67810595 0.64436686 0.6391921 0.72522753
0.8928929 0.72614217 0.6908766 0.687176 0.64174736 0.708234 0.7256125 0.69126 0.64252484 0.69037867 0.7085614 0.72236466 0.67870045 0.73909533 0.6573996 0.67837834 0.7250562 0.657966 0.7084389 0.7419523 0.67843956 0.7083462 0.7423036 0.6873734 0.70760536 0.63971883 0.72211885 0.7079633 0.69094044 0.72597915 0.73991495 0.65796196 0.73936045 0.67831427 0.7227119 0.74146944 0.67858875 0.74115515 0.6781393 0.64120054 0.72494733 0.6440796 0.67810005 0.68657446 0.68741465 0.72204983 0.74026966 0.6781204 0.64439356 0.63922393 0.7252126
0.8938939 0.7261244 0.69088084 0.6871803 0.6417811 0.70822847 0.72559637 0.6912607 0.6425594 0.6903839 0.7085525 0.7223474 0.6787151 0.7390733 0.6574216 0.678396 0.72503996 0.65798926 0.7084316 0.741929 0.67845654 0.70833904 0.7422807 0.68737704 0.7076021 0.639751 0.72210634 0.7079593 0.69094336 0.7259594 0.7398921 0.65798527 0.73933744 0.6783277 0.7226974 0.7414472 0.6786051 0.741132 0.6781527 0.6412343 0.724929 0.64410603 0.67811596 0.68658304 0.6874197 0.7220341 0.74024737 0.6781347 0.6444201 0.6392559 0.72519773
0.8948949 0.72610664 0.6908852 0.68718463 0.641815 0.70822287 0.7255802 0.6912613 0.64259434 0.6903893 0.70854354 0.7223299 0.6787297 0.7390514 0.65744346 0.6784137 0.72502387 0.65801257 0.7084243 0.7419057 0.6784737 0.7083317 0.7422579 0.68738055 0.7075987 0.6397834 0.7220937 0.70795536 0.69094646 0.72593963 0.7398693 0.65800875 0.7393146 0.67834103 0.7226828 0.74142504 0.67862153 0.741109 0.6781659 0.64126825 0.72491056 0.64413244 0.6781318 0.6865915 0.6874248 0.7220182 0.7402251 0.678149 0.64444697 0.6392878 0.72518283
0.8958959 0.72608894 0.69088954 0.687189 0.64184904 0.7082173 0.72556406 0.6912619 0.6426295 0.69039464 0.70853466 0.7223127 0.67874444 0.7390294 0.65746534 0.67843145 0.7250079 0.65803576 0.7084172 0.74188256 0.67849076 0.7083247 0.7422352 0.6873841 0.70759535 0.6398157 0.7220812 0.7079514 0.69094944 0.72591996 0.7398467 0.6580321 0.7392918 0.67835426 0.72266835 0.7414029 0.678638 0.74108595 0.67817914 0.6413024 0.7248923 0.644159 0.6781478 0.6866002 0.68743 0.7220024 0.7402029 0.6781633 0.6444738 0.6393199 0.72516793
0.8968969 0.72607124 0.69089395 0.6871934 0.6418832 0.7082119 0.725548 0.6912625 0.64266473 0.69039994 0.7085258 0.72229546 0.678759 0.7390076 0.6574872 0.67844915 0.72499186 0.658059 0.70841 0.74185944 0.6785078 0.7083176 0.7422124 0.6873877 0.7075921 0.6398481 0.72206867 0.7079477 0.6909525 0.72590035 0.73982394 0.6580555 0.7392691 0.6783676 0.72265387 0.7413808 0.67865443 0.741063 0.6781923 0.64133656 0.72487396 0.64418554 0.67816377 0.6866088 0.68743515 0.7219868 0.74018073 0.6781775 0.6445007 0.639352 0.7251531
0.8978979 0.7260537 0.6908983 0.68719786 0.6419175 0.7082064 0.725532 0.69126314 0.6427002 0.6904053 0.7085169 0.72227824 0.6787737 0.7389858 0.6575091 0.67846704 0.7249758 0.6580823 0.70840293 0.74183637 0.67852503 0.7083105 0.74218976 0.6873913 0.7075888 0.63988054 0.72205615 0.7079438 0.6909556 0.72588074 0.7398014 0.65807897 0.7392465 0.6783809 0.72263956 0.7413589 0.67867094 0.7410401 0.6782054 0.641371 0.7248558 0.6442121 0.67817956 0.6866175 0.6874404 0.72197104 0.7401587 0.67819166 0.6445277 0.6393841 0.7251382
0.8988989 0.7260362 0.6909028 0.68720233 0.64195204 0.70820105 0.725516 0.6912637 0.6427357 0.69041085 0.708508 0.7222612 0.67878824 0.738964 0.6575309 0.6784849 0.7249599 0.65810573 0.7083958 0.74181336 0.6785422 0.70830345 0.74216723 0.6873948 0.7075856 0.639913 0.72204363 0.70794004 0.6909586 0.7258612 0.73977894 0.65810245 0.73922384 0.678394 0.72262514 0.7413368 0.67868745 0.7410173 0.6782185 0.6414056 0.7248375 0.6442388 0.67819554 0.68662626 0.6874455 0.72195536 0.7401366 0.67820567 0.6445546 0.63941634 0.72512347
0.8998999 0.72601867 0.6909073 0.6872068 0.6419866 0.7081957 0.7254999 0.6912644 0.64277154 0.6904163 0.7084993 0.72224396 0.67880285 0.7389424 0.6575528 0.6785028 0.72494394 0.6581291 0.7083888 0.7417905 0.6785593 0.7082964 0.7421447 0.68739843 0.7075825 0.6399457 0.7220313 0.7079363 0.69096184 0.7258417 0.73975646 0.6581261 0.7392014 0.6784073 0.72261083 0.7413149 0.67870396 0.7409946 0.67823136 0.6414403 0.7248193 0.6442656 0.67821133 0.686635 0.68745077 0.72193974 0.7401146 0.67821974 0.64458174 0.6394487 0.7251087
0.9009009 0.72600114 0.6909119 0.68721133 0.6420214 0.70819044 0.7254841 0.69126487 0.6428075 0.69042176 0.7084906 0.72222686 0.6788174 0.73892075 0.65757453 0.6785208 0.724928 0.65815246 0.7083818 0.74176764 0.6785766 0.70828944 0.74212223 0.687402 0.70757926 0.6399784 0.72201884 0.7079326 0.690965 0.7258222 0.73973405 0.6581496 0.73917896 0.67842036 0.7225965 0.741293 0.67872053 0.7409718 0.6782444 0.6414752 0.7248011 0.6442924 0.6782273 0.6866438 0.687456 0.7219242 0.7400927 0.6782337 0.6446089 0.63948107 0.7250939
0.9019019 0.72598374 0.6909164 0.6872159 0.64205635 0.70818514 0.72546816 0.69126546 0.6428436 0.6904273 0.7084819 0.7222098 0.67883205 0.73889935 0.6575963 0.6785387 0.7249121 0.65817595 0.70837486 0.74174494 0.6785937 0.7082826 0.74209976 0.6874057 0.70757616 0.6400111 0.72200644 0.707929 0.69096816 0.72580284 0.7397118 0.65817326 0.7391566 0.6784336 0.7225823 0.7412711 0.6787371 0.74094915 0.6782573 0.6415103 0.72478306 0.64431936 0.6782432 0.68665254 0.68746126 0.7219086 0.74007094 0.6782475 0.6446362 0.6395136 0.7250792
0.9029029 0.72596633 0.6909212 0.6872205 0.6420914 0.7081799 0.7254523 0.6912661 0.64287996 0.6904328 0.70847327 0.7221929 0.6788466 0.7388779 0.6576181 0.6785568 0.7248963 0.6581995 0.708368 0.7417221 0.67861104 0.70827574 0.7420774 0.68740934 0.70757306 0.64004385 0.72199416 0.7079253 0.69097143 0.72578347 0.7396896 0.65819687 0.73913443 0.67844665 0.72256815 0.74124926 0.6787538 0.7409266 0.6782701 0.64154565 0.72476494 0.64434624 0.678259 0.6866614 0.6874665 0.7218932 0.74004906 0.67826134 0.6446636 0.6395461 0.72506446
0.9039039 0.72594905 0.69092584 0.6872251 0.64212674 0.7081747 0.72543645 0.6912667 0.64291656 0.69043845 0.7084646 0.7221759 0.67886126 0.73885643 0.6576399 0.6785749 0.7248805 0.658223 0.708361 0.7416995 0.6786283 0.7082688 0.742055 0.68741304 0.7075701 0.6400768 0.7219818 0.70792186 0.69097465 0.72576416 0.73966753 0.65822065 0.73911214 0.6784598 0.722554 0.7412275 0.6787704 0.7409041 0.67828286 0.64158106 0.72474694 0.6443733 0.678275 0.68667036 0.68747187 0.72187775 0.7400273 0.6782751 0.6446911 0.6395788 0.7250498
0.9049049 0.72593176 0.6909306 0.6872298 0.64216214 0.70816964 0.72542065 0.6912674 0.6429533 0.6904441 0.70845604 0.722159 0.6788758 0.7388351 0.6576617 0.67859316 0.72486466 0.65824664 0.7083543 0.7416769 0.6786457 0.708262 0.7420329 0.68741673 0.707567 0.6401097 0.7219696 0.7079182 0.690978 0.72574484 0.7396455 0.65824443 0.73908997 0.67847276 0.7225399 0.7412058 0.6787872 0.74088156 0.6782956 0.6416167 0.7247288 0.6444005 0.6782908 0.6866793 0.68747723 0.7218623 0.7400056 0.6782888 0.64471865 0.63961154 0.7250352
0.9059059 0.7259145 0.6909353 0.68723446 0.6421977 0.70816445 0.72540486 0.691268 0.64299035 0.6904498 0.7084474 0.7221421 0.67889047 0.7388138 0.65768343 0.6786114 0.72484887 0.65827024 0.70834744 0.74165446 0.678663 0.70825523 0.7420106 0.6874205 0.707564 0.6401428 0.72195727 0.7079147 0.6909814 0.72572565 0.7396234 0.6582682 0.73906803 0.6784858 0.72252584 0.7411842 0.67880386 0.7408592 0.6783083 0.64165246 0.72471094 0.64442766 0.6783068 0.6866883 0.6874826 0.7218469 0.7399839 0.6783025 0.6447463 0.6396444 0.72502047
0.9069069 0.7258974 0.6909401 0.6872392 0.6422335 0.70815945 0.72538924 0.6912686 0.6430274 0.69045544 0.708439 0.7221254 0.67890507 0.7387926 0.6577051 0.67862976 0.72483325 0.65829396 0.7083407 0.741632 0.6786804 0.7082486 0.7419885 0.6874242 0.707561 0.64017594 0.72194505 0.7079114 0.6909847 0.7257066 0.73960155 0.65829206 0.739046 0.67849886 0.72251195 0.74116254 0.67882067 0.740837 0.67832094 0.6416885 0.72469294 0.64445496 0.6783227 0.68669736 0.68748796 0.7218316 0.7399623 0.678316 0.64477414 0.6396772 0.7250059
0.9079079 0.7258801 0.6909449 0.68724406 0.6422695 0.70815444 0.7253735 0.6912692 0.64306486 0.6904613 0.7084304 0.7221086 0.67891973 0.73877144 0.65772694 0.678648 0.7248175 0.65831757 0.70833397 0.74160963 0.6786978 0.7082419 0.74196637 0.687428 0.70755816 0.6402091 0.7219329 0.707908 0.69098806 0.7256874 0.73957974 0.6583161 0.7390241 0.67851186 0.72249794 0.7411409 0.6788374 0.7408146 0.6783336 0.64172477 0.72467506 0.6444823 0.6783385 0.6867064 0.6874934 0.7218163 0.7399407 0.6783296 0.6448019 0.63971037 0.7249913
0.9089089 0.725863 0.6909499 0.68724895 0.6423057 0.70814955 0.7253579 0.6912698 0.6431026 0.690467 0.708422 0.7220919 0.6789343 0.73875034 0.6577487 0.6786665 0.7248019 0.6583414 0.7083273 0.7415873 0.67871535 0.70823526 0.7419442 0.6874318 0.7075553 0.64024246 0.7219207 0.70790464 0.69099164 0.7256683 0.73955786 0.6583401 0.7390023 0.67852485 0.72248405 0.7411194 0.67885435 0.7407924 0.67834604 0.6417612 0.7246573 0.64450973 0.6783544 0.6867156 0.6874989 0.7218011 0.7399193 0.678343 0.64482987 0.63974345 0.7249769
0.9099099 0.72584593 0.6909548 0.6872537 0.642342 0.7081446 0.7253423 0.6912704 0.6431404 0.6904728 0.7084136 0.7220752 0.678949 0.73872936 0.6577704 0.67868495 0.7247862 0.6583653 0.70832074 0.7415651 0.6787328 0.70822865 0.7419224 0.6874356 0.70755255 0.6402759 0.72190857 0.70790136 0.6909951 0.7256493 0.73953617 0.65836406 0.7389805 0.6785377 0.7224701 0.74109787 0.67887115 0.7407703 0.67835855 0.6417978 0.7246394 0.6445373 0.67837036 0.6867248 0.6875044 0.7217859 0.73989785 0.6783565 0.64485794 0.6397767 0.72496235
0.9109109 0.72582895 0.6909598 0.6872586 0.6423785 0.7081398 0.72532666 0.691271 0.6431786 0.6904787 0.70840526 0.72205853 0.67896354 0.7387085 0.65779215 0.6787034 0.7247706 0.6583892 0.70831424 0.74154294 0.67875034 0.70822203 0.7419003 0.68743944 0.7075497 0.64030933 0.7218964 0.707898 0.6909987 0.7256304 0.7395145 0.65838826 0.73895884 0.6785507 0.72245634 0.74107635 0.6788882 0.74074817 0.67837095 0.6418346 0.72462165 0.6445649 0.67838615 0.6867341 0.68750995 0.72177076 0.7398764 0.6783698 0.64488614 0.63980997 0.7249478
0.9119119 0.72581196 0.6909649 0.6872636 0.6424153 0.70813495 0.72531116 0.6912717 0.6432168 0.6904846 0.7083969 0.72204196 0.6789782 0.7386876 0.6578139 0.6787221 0.724755 0.65841305 0.7083076 0.7415209 0.6787679 0.70821553 0.7418785 0.6874433 0.70754695 0.64034295 0.72188437 0.7078949 0.69100213 0.72561145 0.739493 0.6584125 0.73893726 0.6785636 0.7224426 0.74105495 0.6789052 0.74072623 0.6783834 0.6418717 0.72460383 0.64459276 0.6784022 0.6867434 0.6875155 0.72175574 0.73985505 0.6783831 0.6449144 0.6398434 0.72493327
0.9129129 0.7257951 0.69096994 0.6872686 0.6424522 0.7081301 0.72529566 0.69127226 0.64325535 0.69049054 0.7083887 0.72202545 0.67899287 0.7386668 0.6578357 0.67874074 0.7247395 0.65843713 0.70830107 0.74149877 0.67878556 0.70820904 0.7418567 0.6874472 0.70754427 0.6403767 0.7218723 0.7078917 0.69100577 0.7255925 0.7394715 0.6584368 0.7389157 0.67857647 0.7224289 0.74103355 0.6789223 0.74070424 0.67839575 0.64190894 0.7245861 0.64462054 0.67841804 0.6867527 0.6875211 0.7217406 0.7398337 0.6783963 0.6449428 0.63987696 0.7249188
0.9139139 0.7257781 0.6909752 0.6872737 0.6424893 0.7081254 0.7252801 0.69127285 0.6432943 0.69049656 0.70838034 0.722009 0.67900753 0.73864603 0.6578574 0.6787596 0.724724 0.65846133 0.7082947 0.7414769 0.67880327 0.7082026 0.74183494 0.6874511 0.7075416 0.6404105 0.7218604 0.7078886 0.69100946 0.7255737 0.73945004 0.6584611 0.7388943 0.67858934 0.72241527 0.74101233 0.67893934 0.74068236 0.67840797 0.64194655 0.7245685 0.64464855 0.67843395 0.6867621 0.68752676 0.72172564 0.7398125 0.67840946 0.6449714 0.6399107 0.7249044
0.9149149 0.72576135 0.6909804 0.68727875 0.6425266 0.7081208 0.72526467 0.69127357 0.6433334 0.69050264 0.7083722 0.7219926 0.6790222 0.7386254 0.6578792 0.6787783 0.7247085 0.6584855 0.7082883 0.741455 0.6788211 0.70819616 0.7418133 0.68745506 0.7075389 0.6404444 0.7218483 0.7078855 0.69101316 0.725555 0.7394287 0.65848553 0.73887295 0.6786022 0.7224017 0.7409909 0.67895657 0.7406605 0.67842025 0.6419842 0.72455084 0.64467657 0.67845 0.6867716 0.6875324 0.7217106 0.73979133 0.6784226 0.64500004 0.63994443 0.72489
0.9159159 0.7257446 0.6909857 0.6872839 0.6425643 0.7081162 0.7252493 0.6912742 0.6433726 0.69050866 0.708364 0.72197616 0.6790369 0.7386048 0.657901 0.67879736 0.724693 0.6585097 0.708282 0.74143314 0.67883873 0.70818985 0.74179155 0.6874591 0.7075364 0.6404784 0.72183645 0.70788246 0.6910169 0.7255363 0.7394074 0.65851 0.7388516 0.6786151 0.722388 0.74096966 0.6789737 0.74063873 0.6784324 0.6420222 0.7245332 0.6447047 0.6784659 0.68678117 0.68753815 0.72169566 0.7397702 0.67843556 0.6450287 0.6399783 0.7248756
0.9169169 0.72572786 0.690991 0.6872891 0.64260197 0.7081115 0.725234 0.6912749 0.64341223 0.6905148 0.70835584 0.72195977 0.67905164 0.73858416 0.65792274 0.6788164 0.72467756 0.658534 0.7082757 0.7414114 0.6788566 0.7081835 0.74176997 0.6874631 0.70753384 0.6405125 0.72182447 0.70787954 0.69102067 0.72551763 0.7393862 0.65853465 0.7388304 0.6786279 0.72237444 0.7409485 0.67899096 0.74061704 0.6784446 0.6420604 0.7245156 0.64473295 0.6784818 0.68679065 0.6875438 0.7216808 0.7397491 0.6784487 0.6450577 0.6400124 0.7248612
0.9179179 0.72571117 0.6909964 0.68729436 0.64264005 0.708107 0.72521865 0.69127554 0.64345217 0.69052106 0.7083478 0.7219435 0.6790663 0.7385638 0.6579445 0.6788355 0.7246622 0.65855837 0.70826936 0.74138975 0.6788745 0.7081772 0.7417485 0.68746716 0.7075313 0.64054686 0.7218126 0.70787656 0.6910244 0.7254991 0.7393651 0.65855926 0.73880935 0.6786407 0.7223611 0.74092734 0.67900825 0.7405954 0.6784566 0.6420988 0.72449815 0.6447614 0.6784978 0.68680024 0.6875496 0.721666 0.7397281 0.6784615 0.6450867 0.64004654 0.72484696
0.9189189 0.72569454 0.6910018 0.6872997 0.64267826 0.7081026 0.72520334 0.6912762 0.64349234 0.69052726 0.70833975 0.7219273 0.6790811 0.7385434 0.6579664 0.6788546 0.7246468 0.6585828 0.7082633 0.7413681 0.6788925 0.708171 0.741727 0.68747115 0.7075288 0.6405812 0.72180074 0.7078738 0.69102836 0.7254805 0.73934406 0.6585841 0.73878825 0.67865354 0.7223477 0.7409062 0.67902565 0.7405738 0.67846876 0.6421375 0.7244807 0.6447899 0.67851377 0.68681 0.68755543 0.72165114 0.7397071 0.67847437 0.6451159 0.64008075 0.72483253
0.9199199 0.72567797 0.6910073 0.6873051 0.64271677 0.7080982 0.72518814 0.69127685 0.6435327 0.6905336 0.7083317 0.72191113 0.67909586 0.738523 0.65798813 0.6788739 0.72463155 0.6586073 0.7082571 0.7413466 0.67891043 0.7081649 0.74170554 0.6874754 0.7075264 0.6406157 0.7217889 0.7078709 0.6910323 0.725462 0.7393231 0.65860903 0.73876727 0.6786663 0.72233427 0.74088514 0.67904305 0.7405523 0.67848074 0.6421765 0.7244632 0.6448184 0.6785298 0.6868198 0.6875613 0.7216365 0.7396861 0.6784872 0.64514524 0.64011526 0.7248183
0.9209209 0.7256614 0.69101286 0.68731046 0.64275557 0.70809376 0.7251729 0.69127744 0.6435734 0.69053984 0.7083238 0.72189486 0.67911065 0.7385027 0.65801 0.67889315 0.72461617 0.658632 0.708251 0.74132514 0.6789284 0.70815873 0.7416842 0.6874795 0.70752406 0.6406503 0.7217771 0.70786816 0.6910362 0.7254436 0.73930216 0.65863395 0.73874635 0.6786791 0.72232103 0.74086404 0.6790606 0.7405308 0.67849267 0.64221567 0.7244458 0.64484733 0.6785458 0.68682957 0.6875671 0.72162175 0.7396653 0.6784999 0.6451746 0.64014983 0.72480404
0.9219219 0.72564495 0.69101846 0.6873159 0.6427945 0.7080895 0.7251578 0.69127816 0.6436144 0.6905463 0.7083158 0.7218789 0.6791255 0.7384825 0.65803194 0.6789126 0.7246009 0.6586567 0.7082449 0.7413037 0.6789466 0.7081526 0.7416628 0.68748367 0.7075217 0.640685 0.7217654 0.7078655 0.6910403 0.7254252 0.7392813 0.658659 0.7387255 0.6786918 0.7223077 0.740843 0.67907816 0.7405095 0.6785046 0.64225507 0.7244284 0.6448762 0.67856175 0.68683946 0.6875731 0.7216071 0.7396444 0.67851263 0.64520425 0.6401845 0.7247898
0.9229229 0.7256285 0.6910242 0.6873214 0.6428337 0.7080852 0.7251426 0.6912788 0.6436556 0.6905527 0.708308 0.72186285 0.67914027 0.7384624 0.65805376 0.6789321 0.7245857 0.6586815 0.70823884 0.74128246 0.67896473 0.7081466 0.7416416 0.68748784 0.7075194 0.64071995 0.72175366 0.7078628 0.69104433 0.7254068 0.73926055 0.6586842 0.7387048 0.6787045 0.72229445 0.74082214 0.67909575 0.7404881 0.67851645 0.6422949 0.7244111 0.6449052 0.6785779 0.68684936 0.6875791 0.72159255 0.73962367 0.67852527 0.64523405 0.64021933 0.72477555
0.9239239 0.7256121 0.6910299 0.687327 0.64287317 0.708081 0.72512746 0.69127953 0.64369726 0.69055927 0.7083001 0.7218468 0.6791551 0.7384423 0.6580757 0.67895174 0.7245705 0.6587064 0.708233 0.7412611 0.678983 0.7081406 0.7416203 0.68749213 0.7075171 0.640755 0.7217419 0.7078601 0.69104844 0.7253886 0.7392398 0.65870947 0.73868406 0.6787173 0.72228134 0.7408012 0.6791135 0.74046683 0.6785283 0.6423349 0.7243938 0.64493436 0.6785939 0.68685937 0.6875851 0.721578 0.739603 0.67853785 0.64526397 0.6402543 0.72476137
0.9249249 0.7255958 0.69103575 0.68733263 0.6429128 0.7080768 0.7251125 0.69128025 0.6437391 0.6905658 0.70829237 0.72183096 0.67917013 0.7384222 0.65809774 0.67897147 0.72455525 0.65873146 0.70822704 0.74124 0.67900133 0.70813465 0.7415993 0.6874964 0.7075149 0.6407901 0.7217303 0.70785755 0.6910527 0.7253703 0.73921925 0.6587348 0.73866343 0.6787301 0.7222683 0.74078023 0.67913115 0.7404457 0.67854005 0.6423752 0.72437656 0.6449637 0.6786101 0.6868695 0.6875912 0.72156346 0.7395823 0.6785503 0.64529413 0.64028955 0.7247472
0.9259259 0.72557956 0.6910416 0.68733835 0.6429528 0.70807266 0.7250974 0.6912809 0.64378124 0.69057244 0.7082846 0.7218151 0.679185 0.73840237 0.6581197 0.67899126 0.7245401 0.65875655 0.70822126 0.74121886 0.67901963 0.7081287 0.74157816 0.6875008 0.70751274 0.6408254 0.72171867 0.707855 0.69105685 0.7253523 0.7391987 0.6587603 0.73864293 0.6787428 0.7222551 0.7407595 0.67914903 0.7404245 0.67855173 0.64241576 0.7243594 0.64499307 0.6786261 0.6868796 0.6875973 0.72154903 0.7395617 0.6785629 0.64532423 0.64032483 0.72473305
0.9269269 0.7255633 0.6910476 0.6873442 0.6429931 0.7080686 0.7250824 0.69128156 0.64382374 0.69057906 0.7082769 0.72179925 0.67919993 0.73838246 0.6581416 0.67901117 0.724525 0.6587817 0.7082154 0.7411979 0.67903805 0.70812285 0.74155706 0.6875051 0.7075106 0.64086086 0.72170705 0.70785254 0.69106114 0.72533405 0.7391782 0.65878594 0.7386225 0.67875546 0.7222422 0.74073875 0.679167 0.7404035 0.6785635 0.64245653 0.7243422 0.6450227 0.67864233 0.6868898 0.6876035 0.7215346 0.7395412 0.6785752 0.6453546 0.64036024 0.724719
0.9279279 0.7255471 0.6910536 0.6873499 0.6430337 0.7080646 0.7250675 0.6912823 0.64386666 0.69058573 0.7082693 0.7217834 0.6792149 0.73836267 0.65816367 0.6790312 0.7245099 0.65880704 0.70820963 0.74117696 0.6790565 0.70811707 0.7415362 0.68750954 0.7075085 0.6408965 0.7216955 0.7078501 0.69106543 0.725316 0.7391578 0.6588116 0.7386021 0.6787683 0.72222924 0.740718 0.6791849 0.74038255 0.67857516 0.64249766 0.72432506 0.64505243 0.6786585 0.68690014 0.68760973 0.72152025 0.7395206 0.67858756 0.64538527 0.6403959 0.72470486
0.9289289 0.7255309 0.6910597 0.6873559 0.6430744 0.7080606 0.72505254 0.691283 0.6439097 0.6905925 0.7082616 0.7217677 0.6792299 0.7383429 0.6581857 0.6790513 0.7244948 0.65883243 0.7082039 0.7411561 0.6790751 0.7081113 0.7415153 0.68751395 0.7075064 0.64093226 0.721684 0.7078478 0.69106984 0.72529805 0.73913753 0.65883756 0.73858184 0.678781 0.72221637 0.7406972 0.67920303 0.7403615 0.6785868 0.6425391 0.72430795 0.64508235 0.67867464 0.6869105 0.687616 0.721506 0.73950016 0.67859983 0.645416 0.6404317 0.72469074
0.9299299 0.7255149 0.69106585 0.68736184 0.6431155 0.7080567 0.7250378 0.69128376 0.64395326 0.6905993 0.7082541 0.72175205 0.67924494 0.7383232 0.65820783 0.6790715 0.7244798 0.65885794 0.7081983 0.74113524 0.67909384 0.70810556 0.7414943 0.6875185 0.70750445 0.64096814 0.7216724 0.70784545 0.69107425 0.7252801 0.73911726 0.65886354 0.73856163 0.67879367 0.7222035 0.7406766 0.6792211 0.7403407 0.6785983 0.64258087 0.72429085 0.6451124 0.6786908 0.6869209 0.6876223 0.7214917 0.7394797 0.67861205 0.6454469 0.6404676 0.7246767
0.9309309 0.72549886 0.6910721 0.68736786 0.6431569 0.70805293 0.7250229 0.6912845 0.6439971 0.6906063 0.7082466 0.7217365 0.6792601 0.73830366 0.65822995 0.67909193 0.7244648 0.6588836 0.70819265 0.7411145 0.67911255 0.70809984 0.7414735 0.687523 0.7075025 0.6410042 0.721661 0.70784324 0.69107884 0.7252622 0.7390971 0.65888965 0.73854154 0.6788064 0.7221907 0.7406559 0.67923933 0.7403198 0.67860985 0.6426229 0.72427386 0.6451426 0.6787071 0.6869314 0.6876287 0.72147757 0.73945934 0.6786242 0.64547795 0.64050376 0.7246627
0.9319319 0.7254828 0.6910784 0.687374 0.6431986 0.7080491 0.72500813 0.6912853 0.64404124 0.69061327 0.7082391 0.72172093 0.6792752 0.73828405 0.6582521 0.6791123 0.7244499 0.6589094 0.70818716 0.7410938 0.67913127 0.70809424 0.7414528 0.6875276 0.7075007 0.6410405 0.7216495 0.70784104 0.6910835 0.72524446 0.739077 0.6589159 0.73852146 0.6788191 0.722178 0.74063534 0.67925763 0.74029905 0.67862135 0.6426652 0.7242569 0.64517283 0.67872334 0.686942 0.6876351 0.72146344 0.7394391 0.67863643 0.64550924 0.64054 0.7246487
0.9329329 0.72546697 0.69108474 0.68738014 0.6432406 0.70804536 0.7249933 0.69128597 0.64408565 0.6906203 0.70823157 0.72170544 0.6792903 0.73826456 0.6582744 0.67913294 0.72443485 0.65893525 0.7081817 0.74107325 0.6791503 0.7080887 0.7414321 0.68753225 0.7074988 0.6410769 0.72163814 0.7078389 0.691088 0.72522676 0.739057 0.6589422 0.73850155 0.6788319 0.72216535 0.7406147 0.67927605 0.74027836 0.67863286 0.64270794 0.72423995 0.6452034 0.6787398 0.6869527 0.68764156 0.72144926 0.73941875 0.6786484 0.6455407 0.6405765 0.7246347
0.9339339 0.7254511 0.6910912 0.68738633 0.6432828 0.7080417 0.7249786 0.69128674 0.64413065 0.69062734 0.7082243 0.72168994 0.67930555 0.73824507 0.6582967 0.6791536 0.72442 0.6589612 0.7081762 0.7410527 0.6791693 0.70808315 0.7414114 0.6875369 0.70749694 0.6411135 0.72162676 0.70783675 0.6910928 0.725209 0.73903704 0.65896875 0.73848164 0.67884463 0.72215265 0.7405942 0.6792945 0.7402577 0.67864424 0.64275086 0.72422314 0.6452341 0.6787561 0.68696344 0.68764806 0.7214352 0.73939854 0.6786605 0.64557236 0.6406131 0.72462076
0.9349349 0.7254353 0.6910977 0.6873927 0.64332545 0.7080381 0.7249639 0.6912876 0.6441759 0.6906345 0.70821697 0.7216745 0.6793208 0.7382258 0.65831906 0.6791743 0.7244051 0.65898734 0.7081709 0.74103224 0.67918825 0.7080777 0.7413908 0.6875417 0.70749515 0.6411503 0.72161543 0.70783466 0.6910975 0.72519135 0.73901725 0.6589954 0.73846173 0.6788573 0.7221402 0.74057376 0.6793131 0.7402372 0.6786557 0.6427942 0.72420627 0.64526504 0.67877245 0.6869743 0.68765473 0.72142124 0.73937845 0.6786725 0.64560425 0.64065003 0.7246068
0.9359359 0.7254195 0.6911043 0.6873991 0.64336836 0.7080346 0.7249493 0.69128835 0.6442215 0.69064176 0.7082096 0.72165924 0.6793361 0.7382065 0.6583414 0.67919534 0.7243903 0.6590136 0.70816547 0.7410119 0.67920744 0.7080723 0.74137026 0.6875465 0.7074935 0.6411872 0.72160405 0.70783275 0.6911023 0.7251737 0.7389974 0.6590222 0.73844206 0.6788701 0.7221277 0.74055326 0.6793318 0.74021673 0.67866707 0.6428379 0.7241895 0.64529604 0.6787889 0.6869852 0.6876613 0.72140723 0.73935837 0.67868435 0.6456363 0.6406871 0.7245929
0.9369369 0.7254038 0.691111 0.68740547 0.6434115 0.7080311 0.7249347 0.6912891 0.64426744 0.69064903 0.70820236 0.7216439 0.6793514 0.7381873 0.6583638 0.6792164 0.7243755 0.65904 0.70816016 0.74099153 0.67922676 0.7080669 0.7413498 0.6875514 0.7074917 0.64122444 0.7215929 0.7078308 0.6911073 0.7251563 0.7389777 0.65904915 0.7384224 0.67888284 0.7221153 0.7405329 0.6793505 0.7401963 0.6786784 0.6428819 0.7241727 0.64532745 0.67880535 0.68699616 0.687668 0.72139335 0.7393382 0.6786963 0.64566857 0.64072436 0.7245791
0.9379379 0.72538805 0.69111776 0.687412 0.64345515 0.7080276 0.72492015 0.69128996 0.64431375 0.6906564 0.7081952 0.7216287 0.6793668 0.7381682 0.6583863 0.6792376 0.72436076 0.6590665 0.708155 0.74097127 0.67924607 0.7080616 0.74132943 0.68755615 0.7074902 0.6412617 0.72158164 0.70782894 0.6911122 0.7251388 0.738958 0.6590762 0.73840284 0.6788956 0.7221028 0.74051255 0.6793694 0.74017584 0.67868966 0.6429262 0.7241559 0.64535886 0.6788219 0.6870073 0.68767476 0.7213796 0.73931825 0.67870814 0.64570105 0.64076185 0.72456515
0.9389389 0.7253725 0.6911247 0.6874187 0.64349896 0.7080242 0.7249056 0.69129074 0.6443605 0.6906639 0.70818806 0.7216136 0.67938226 0.73814917 0.6584089 0.67925894 0.72434604 0.6590931 0.7081499 0.7409512 0.6792655 0.70805633 0.74130905 0.68756104 0.7074886 0.6412992 0.72157043 0.7078271 0.69111717 0.7251215 0.7389385 0.6591036 0.7383833 0.6789084 0.7220905 0.7404922 0.6793884 0.74015564 0.67870086 0.64297104 0.7241392 0.6453904 0.6788385 0.68701845 0.6876817 0.72136575 0.7392983 0.6787199 0.6457337 0.64079946 0.7245513
0.9399399 0.725357 0.69113165 0.6874254 0.6435432 0.7080208 0.7248911 0.6912916 0.6444076 0.6906713 0.70818096 0.7215985 0.6793978 0.7381301 0.6584314 0.6792804 0.72433114 0.6591199 0.7081448 0.74093103 0.679285 0.7080511 0.7412888 0.68756604 0.70748705 0.64133704 0.7215592 0.70782536 0.6911223 0.72510403 0.7389189 0.659131 0.73836386 0.67892116 0.7220783 0.7404719 0.67940736 0.7401354 0.67871225 0.64301604 0.7241226 0.64542234 0.678855 0.6870297 0.6876886 0.721352 0.7392783 0.67873156 0.6457667 0.6408373 0.7245375
0.9409409 0.72534144 0.69113857 0.6874321 0.6435878 0.7080177 0.72487664 0.69129246 0.6444552 0.69067895 0.70817393 0.7215834 0.6794133 0.7381111 0.6584541 0.67930186 0.7243165 0.6591469 0.70813966 0.7409111 0.67930466 0.70804596 0.7412686 0.6875711 0.70748556 0.64137495 0.72154814 0.70782363 0.6911275 0.72508687 0.7388995 0.6591585 0.73834455 0.678934 0.72206604 0.7404517 0.6794266 0.74011517 0.67872334 0.6430614 0.72410595 0.6454544 0.67887175 0.687041 0.6876955 0.72133833 0.73925847 0.67874324 0.6457999 0.6408754 0.72452366
0.9419419 0.725326 0.69114566 0.68743896 0.64363265 0.70801437 0.7248623 0.6912933 0.64450306 0.6906866 0.70816696 0.7215685 0.67942894 0.7380922 0.65847695 0.6793237 0.7243019 0.65917397 0.7081348 0.7408911 0.6793244 0.70804083 0.74124837 0.6875762 0.7074841 0.641413 0.72153705 0.70782197 0.69113266 0.7250696 0.73888016 0.6591863 0.7383253 0.6789468 0.7220539 0.7404315 0.67944586 0.74009514 0.67873454 0.64310724 0.7240895 0.64548665 0.67888844 0.6870525 0.68770254 0.7213247 0.7392386 0.6787548 0.64583313 0.6409137 0.72450995
0.9429429 0.7253107 0.69115293 0.6874459 0.64367795 0.7080112 0.72484785 0.69129425 0.6445514 0.6906943 0.70816 0.72155356 0.6794447 0.73807347 0.65849966 0.67934555 0.7242873 0.65920126 0.7081299 0.7408713 0.67934424 0.7080358 0.74122816 0.6875813 0.7074827 0.64145136 0.7215259 0.7078205 0.69113797 0.7250525 0.7388609 0.65921426 0.73830616 0.67895967 0.72204185 0.7404112 0.6794652 0.740075 0.6787456 0.6431535 0.724073 0.64551914 0.6789051 0.687064 0.68770975 0.72131115 0.73921883 0.6787665 0.6458669 0.6409522 0.72449625
0.9439439 0.7252953 0.6911602 0.68745303 0.64372367 0.7080082 0.7248336 0.6912951 0.6446002 0.6907021 0.7081531 0.7215387 0.6794603 0.7380546 0.65852255 0.6793676 0.7242727 0.6592287 0.7081249 0.7408515 0.67936414 0.70803076 0.7412082 0.6875866 0.7074814 0.6414899 0.72151494 0.707819 0.6911433 0.72503537 0.73884165 0.65924233 0.73828703 0.6789725 0.7220297 0.74039114 0.6794846 0.7400551 0.6787568 0.64320004 0.72405654 0.6455518 0.6789219 0.6870756 0.6877168 0.7212976 0.73919916 0.67877793 0.6459006 0.6409911 0.7244825
0.9449449 0.72528005 0.69116753 0.68746006 0.6437696 0.70800513 0.7248193 0.69129604 0.6446493 0.69070995 0.7081463 0.7215239 0.67947614 0.7380359 0.6585456 0.6793897 0.72425807 0.6592562 0.7081201 0.74083173 0.6793842 0.70802575 0.7411881 0.68759185 0.70748013 0.6415287 0.7215039 0.70781744 0.69114876 0.7250184 0.7388226 0.6592707 0.738268 0.6789854 0.72201777 0.7403711 0.6795043 0.74003506 0.6787679 0.64324695 0.7240401 0.6455847 0.67893875 0.6870874 0.68772405 0.7212842 0.73917943 0.6787894 0.64593476 0.6410301 0.7244688
0.9459459 0.72526485 0.691175 0.68746734 0.64381605 0.70800227 0.72480506 0.69129694 0.644699 0.69071794 0.7081394 0.7215091 0.679492 0.7380173 0.65856856 0.679412 0.7242435 0.659284 0.70811534 0.74081206 0.6794044 0.7080209 0.74116814 0.68759716 0.7074788 0.64156777 0.72149295 0.7078161 0.6911543 0.7250015 0.7388035 0.6592992 0.73824894 0.6789983 0.72200584 0.740351 0.67952394 0.74001515 0.6787789 0.6432942 0.7240237 0.6456178 0.6789556 0.6870992 0.6877314 0.72127086 0.7391599 0.67880094 0.6459691 0.6410693 0.7244551
0.9469469 0.72524965 0.6911825 0.6874746 0.64386284 0.70799935 0.7247909 0.69129795 0.64474905 0.690726 0.7081327 0.7214945 0.67950785 0.7379987 0.6585917 0.6794345 0.7242291 0.659312 0.7081107 0.7407925 0.67942464 0.70801604 0.74114823 0.6876025 0.7074777 0.6416069 0.72148204 0.7078147 0.69115996 0.7249846 0.73878455 0.65932786 0.73823017 0.6790112 0.72199404 0.74033093 0.67954373 0.73999536 0.67879 0.643342 0.72400737 0.64565116 0.6789726 0.68711114 0.6877387 0.7212574 0.7391403 0.67881227 0.6460036 0.64110875 0.7244414
0.9479479 0.7252345 0.6911902 0.68748194 0.64390993 0.7079965 0.7247767 0.69129884 0.6447996 0.690734 0.70812595 0.7214798 0.6795239 0.73798025 0.658615 0.6794572 0.72421455 0.65934 0.70810604 0.740773 0.679445 0.70801127 0.74112844 0.687608 0.70747656 0.6416465 0.7214712 0.7078135 0.69116557 0.7249677 0.73876566 0.6593568 0.7382114 0.6790241 0.7219822 0.740311 0.67956376 0.73997563 0.67880106 0.6433902 0.72399104 0.6456848 0.6789896 0.6871231 0.6877461 0.72124416 0.7391207 0.67882365 0.64603853 0.64114857 0.72442776
0.9489489 0.7252195 0.6911979 0.6874894 0.6439575 0.7079937 0.7247626 0.69129986 0.6448505 0.6907423 0.7081194 0.72146523 0.6795399 0.7379619 0.6586382 0.6794799 0.7242002 0.6593683 0.7081015 0.7407536 0.6794656 0.7080066 0.74110854 0.6876135 0.7074755 0.64168626 0.7214602 0.70781225 0.6911714 0.724951 0.73874676 0.6593858 0.7381927 0.6790371 0.72197056 0.740291 0.6795838 0.73995596 0.678812 0.64343876 0.7239748 0.6457185 0.67900664 0.6871353 0.6877537 0.72123086 0.7391012 0.678835 0.6460737 0.6411885 0.7244142
0.9499499 0.7252046 0.69120574 0.6874969 0.64400554 0.70799106 0.7247485 0.6913008 0.6449019 0.6907506 0.70811284 0.72145075 0.6795561 0.7379434 0.65866154 0.6795028 0.72418576 0.65939677 0.708097 0.7407343 0.6794862 0.70800185 0.7410888 0.6876191 0.7074744 0.64172626 0.72144943 0.7078111 0.69117725 0.72493434 0.7387281 0.659415 0.7381741 0.67905015 0.7219589 0.7402711 0.6796041 0.73993635 0.67882305 0.64348775 0.7239586 0.6457526 0.67902386 0.68714756 0.6877613 0.72121775 0.73908174 0.67884624 0.64610904 0.6412288 0.72440064
0.950951 0.72518957 0.6912136 0.68750465 0.6440538 0.7079883 0.7247345 0.6913019 0.6449538 0.6907589 0.7081062 0.7214363 0.67957234 0.7379251 0.6586851 0.679526 0.7241714 0.6594254 0.7080925 0.740715 0.67950696 0.70799726 0.7410691 0.6876248 0.7074734 0.6417664 0.7214387 0.70781004 0.69118315 0.7249177 0.7387094 0.65944445 0.7381555 0.67906314 0.7219472 0.7402512 0.67962444 0.7399168 0.67883396 0.64353716 0.72394246 0.645787 0.679041 0.6871599 0.687769 0.7212045 0.7390625 0.67885756 0.64614475 0.6412693 0.724387
0.951952 0.7251747 0.6912217 0.6875124 0.64410263 0.70798576 0.72472054 0.6913029 0.645006 0.6907674 0.7080997 0.721422 0.6795886 0.73790693 0.6587087 0.6795492 0.72415704 0.6594542 0.70808816 0.7406957 0.6795278 0.7079928 0.7410494 0.68763053 0.70747256 0.64180696 0.721428 0.707809 0.69118917 0.72490114 0.73869085 0.65947425 0.73813707 0.6790763 0.72193575 0.7402314 0.6796449 0.7398974 0.6788449 0.6435871 0.7239263 0.6458216 0.6790583 0.68717235 0.6877767 0.7211915 0.739043 0.6788687 0.6461807 0.6413101 0.72437346
0.952953 0.72515994 0.6912298 0.68752027 0.64415187 0.7079832 0.7247065 0.69130397 0.64505893 0.69077593 0.70809335 0.72140765 0.67960495 0.73788875 0.6587324 0.67957264 0.72414273 0.65948325 0.7080838 0.74067664 0.67954886 0.70798826 0.74102986 0.6876364 0.70747167 0.64184767 0.7214173 0.70780814 0.69119513 0.7248846 0.73867226 0.6595042 0.7381187 0.67908937 0.72192425 0.7402115 0.6796655 0.7398779 0.67885584 0.6436374 0.7239102 0.6458565 0.67907566 0.68718493 0.6877846 0.7211786 0.73902375 0.67887986 0.64621687 0.6413512 0.72436
0.953954 0.7251452 0.69123805 0.68752825 0.64420146 0.7079808 0.72469264 0.69130504 0.6451123 0.6907846 0.70808697 0.7213934 0.6796214 0.7378706 0.6587561 0.6795963 0.7241284 0.6595125 0.7080796 0.74065757 0.67957 0.7079838 0.74101037 0.6876421 0.70747095 0.64188874 0.72140664 0.7078071 0.69120145 0.7248682 0.7386539 0.65953434 0.7381004 0.6791025 0.72191286 0.74019176 0.6796863 0.73985857 0.6788668 0.6436881 0.72389424 0.64589155 0.679093 0.68719757 0.68779254 0.72116554 0.7390045 0.678891 0.64625347 0.6413925 0.7243464
0.954955 0.72513056 0.6912464 0.6875363 0.64425164 0.7079784 0.7246787 0.69130623 0.64516604 0.6907933 0.70808065 0.7213792 0.67963797 0.7378526 0.65878004 0.6796201 0.7241142 0.65954185 0.7080753 0.74063855 0.67959136 0.7079794 0.7409909 0.68764806 0.70747006 0.6419301 0.72139597 0.7078063 0.69120765 0.72485185 0.7386355 0.6595647 0.7380822 0.6791158 0.7219015 0.7401719 0.67970717 0.73983926 0.6788778 0.6437394 0.72387815 0.64592695 0.6791105 0.68721044 0.6878005 0.72115266 0.7389853 0.6789021 0.64629024 0.6414342 0.724333
0.955956 0.72511584 0.6912548 0.68754447 0.6443021 0.70797616 0.72466487 0.6913073 0.6452204 0.69080204 0.70807433 0.7213652 0.67965466 0.73783463 0.658804 0.6796441 0.7241 0.6595716 0.70807123 0.74061966 0.6796128 0.70797503 0.74097145 0.68765414 0.70746934 0.64197177 0.72138536 0.7078056 0.691214 0.72483563 0.7386172 0.65959525 0.738064 0.6791289 0.7218903 0.74015224 0.6797282 0.73981994 0.6788887 0.6437911 0.72386223 0.6459626 0.6791282 0.6872233 0.6878086 0.7211399 0.7389661 0.6789132 0.6463274 0.6414761 0.7243195
0.956957 0.7251013 0.6912633 0.68755275 0.6443531 0.7079739 0.7246511 0.69130844 0.64527524 0.690811 0.70806813 0.721351 0.6796714 0.73781663 0.65882826 0.67966825 0.7240858 0.65960145 0.7080672 0.7406008 0.67963433 0.70797074 0.7409521 0.6876602 0.70746875 0.64201343 0.72137475 0.7078049 0.6912205 0.7248193 0.73859894 0.6596261 0.738046 0.6791422 0.721879 0.7401326 0.67974937 0.7398008 0.6788995 0.6438433 0.7238463 0.6459985 0.6791459 0.6872363 0.68781686 0.7211271 0.7389469 0.67892426 0.64636487 0.64151835 0.7243061
0.957958 0.72508675 0.691272 0.6875611 0.64440453 0.7079717 0.7246374 0.6913096 0.64533055 0.69082 0.70806205 0.7213371 0.6796882 0.73779875 0.6588524 0.6796926 0.7240716 0.65963155 0.7080631 0.74058205 0.67965615 0.70796645 0.74093276 0.6876664 0.70746815 0.6420557 0.72136426 0.70780426 0.6912269 0.7248032 0.73858076 0.6596572 0.73802793 0.6791555 0.72186786 0.7401129 0.6797707 0.7397817 0.67891043 0.64389586 0.7238305 0.64603484 0.6791636 0.6872495 0.6878251 0.7211144 0.73892796 0.6789352 0.64640266 0.6415609 0.72429276
0.958959 0.72507226 0.6912807 0.6875696 0.64445645 0.7079696 0.7246237 0.6913109 0.6453865 0.6908291 0.7080559 0.72132313 0.67970514 0.73778105 0.6588769 0.6797172 0.7240575 0.65966177 0.70805925 0.74056345 0.679678 0.70796245 0.74091357 0.6876726 0.7074676 0.6420982 0.7213537 0.7078037 0.69123363 0.7247872 0.7385627 0.6596885 0.73801005 0.6791688 0.7218568 0.74009323 0.6797923 0.73976266 0.67892134 0.643949 0.7238147 0.64607143 0.67918146 0.6872628 0.6878334 0.7211017 0.7389088 0.6789462 0.6464407 0.6416038 0.7242793
0.95996 0.7250579 0.69128966 0.68757814 0.6445088 0.7079676 0.72461 0.691312 0.64544284 0.6908382 0.7080499 0.7213093 0.67972213 0.7377632 0.6589014 0.6797419 0.72404337 0.65969235 0.7080554 0.7405447 0.6797 0.70795834 0.7408943 0.687679 0.7074671 0.642141 0.72134334 0.70780325 0.6912403 0.72477114 0.7385447 0.65972006 0.7379922 0.6791823 0.72184575 0.74007374 0.67981386 0.7397436 0.6789323 0.6440026 0.7237989 0.6461082 0.67919934 0.68727624 0.6878419 0.72108924 0.7388898 0.67895716 0.6464791 0.64164704 0.72426593
0.960961 0.7250436 0.69129866 0.6875869 0.64456165 0.7079657 0.7245964 0.69131327 0.6454998 0.6908476 0.7080439 0.7212956 0.6797393 0.7377455 0.658926 0.67976683 0.7240293 0.6597231 0.7080517 0.7405262 0.67972225 0.70795435 0.7408752 0.6876854 0.70746666 0.6421841 0.72133285 0.7078028 0.69124717 0.7247552 0.7385268 0.6597519 0.73797446 0.6791957 0.72183484 0.740054 0.6798357 0.7397247 0.67894304 0.6440568 0.7237832 0.64614534 0.67921734 0.68728966 0.6878505 0.7210766 0.7388709 0.6789681 0.64651793 0.6416905 0.7242525
0.961962 0.7250293 0.6913077 0.6875958 0.644615 0.7079637 0.72458273 0.6913146 0.6455573 0.690857 0.7080379 0.72128177 0.67975646 0.737728 0.65895075 0.679792 0.7240153 0.6597541 0.7080478 0.7405078 0.6797446 0.70795035 0.74085605 0.6876919 0.7074663 0.64222753 0.72132254 0.7078024 0.69125414 0.7247393 0.73850894 0.65978396 0.73795676 0.6792093 0.72182393 0.7400346 0.6798577 0.73970586 0.678954 0.6441115 0.7237675 0.64618284 0.67923546 0.6873033 0.68785906 0.7210641 0.73885196 0.67897904 0.646557 0.64173436 0.72423923
0.962963 0.72501516 0.691317 0.6876047 0.6446689 0.70796186 0.7245692 0.69131595 0.64561546 0.6908665 0.708032 0.7212681 0.6797739 0.7377104 0.6589756 0.67981744 0.7240013 0.65978533 0.7080441 0.74048936 0.67976713 0.70794636 0.74083704 0.6876985 0.707466 0.6422714 0.72131217 0.7078022 0.69126105 0.7247235 0.7384911 0.6598164 0.7379391 0.67922294 0.72181314 0.74001503 0.6798799 0.739687 0.67896485 0.64416665 0.7237519 0.6462207 0.67925364 0.68731713 0.6878679 0.72105175 0.73883307 0.6789899 0.64659643 0.6417786 0.7242259
0.963964 0.725001 0.6913264 0.6876138 0.6447232 0.70796 0.72455573 0.6913172 0.64567405 0.6908761 0.70802623 0.72125447 0.6797913 0.7376929 0.65900075 0.67984295 0.72398734 0.6598169 0.70804054 0.740471 0.6797897 0.7079425 0.7408181 0.68770516 0.7074657 0.64231545 0.72130185 0.707802 0.6912682 0.7247078 0.7384734 0.659849 0.73792166 0.67923653 0.7218024 0.7399956 0.6799022 0.7396683 0.67897576 0.6442223 0.72373617 0.6462587 0.67927194 0.6873311 0.6878767 0.7210394 0.7388143 0.67900085 0.64663625 0.64182305 0.72421265
0.964965 0.7249869 0.69133586 0.687623 0.64477813 0.70795846 0.72454226 0.69131863 0.6457332 0.6908858 0.70802045 0.72124094 0.67980886 0.7376754 0.65902597 0.67986876 0.72397333 0.6598487 0.708037 0.74045277 0.67981255 0.7079388 0.7407992 0.6877119 0.7074654 0.64235973 0.72129154 0.7078018 0.6912754 0.7246921 0.73845583 0.65988195 0.73790425 0.67925024 0.72179174 0.73997617 0.67992467 0.73964953 0.67898667 0.6442786 0.72372067 0.6462973 0.6792904 0.68734515 0.68788564 0.72102714 0.7387955 0.6790116 0.64667636 0.641868 0.7241993
0.965966 0.7249729 0.6913454 0.6876322 0.6448335 0.7079568 0.7245289 0.69131994 0.64579296 0.6908956 0.7080148 0.7212276 0.6798265 0.73765814 0.65905136 0.6798948 0.7239595 0.65988064 0.7080335 0.74043465 0.6798357 0.70793504 0.74078023 0.68771875 0.7074653 0.64240456 0.7212813 0.7078017 0.6912827 0.7246766 0.73843825 0.6599151 0.73788685 0.67926395 0.72178113 0.73995674 0.6799474 0.73963094 0.6789975 0.6443354 0.7237053 0.6463361 0.67930883 0.68735933 0.6878947 0.72101486 0.73877674 0.6790225 0.646717 0.6419133 0.7241861
0.966967 0.72495896 0.6913551 0.6876416 0.6448895 0.70795524 0.72451544 0.69132143 0.6458534 0.69090563 0.70800906 0.7212142 0.6798444 0.73764074 0.65907687 0.67992103 0.72394556 0.6599129 0.7080302 0.7404165 0.6798589 0.70793134 0.74076146 0.6877257 0.7074653 0.6424497 0.72127116 0.70780176 0.69129014 0.72466105 0.7384208 0.6599486 0.7378697 0.6792778 0.7217706 0.7399373 0.67997015 0.7396124 0.6790085 0.6443927 0.7236898 0.6463752 0.6793275 0.6873736 0.6879039 0.72100276 0.73875797 0.6790333 0.64675784 0.64195895 0.7241729
0.967968 0.724945 0.691365 0.68765116 0.6449459 0.7079538 0.7245021 0.6913229 0.64591444 0.6909157 0.70800346 0.72120076 0.67986226 0.73762345 0.65910256 0.6799475 0.72393167 0.6599455 0.7080268 0.74039847 0.6798823 0.70792776 0.74074256 0.6877327 0.70746523 0.64249516 0.72126096 0.70780176 0.69129765 0.7246457 0.7384033 0.6599824 0.7378524 0.6792918 0.72176015 0.739918 0.6799933 0.73959386 0.6790195 0.6444507 0.72367436 0.64641476 0.67934626 0.6873881 0.6879131 0.7209906 0.7387394 0.67904407 0.6467992 0.6420049 0.72415966
0.968969 0.7249312 0.691375 0.687661 0.64500296 0.70795244 0.72448885 0.6913244 0.645976 0.69092584 0.707998 0.7211876 0.67988026 0.73760635 0.6591284 0.67997414 0.7239178 0.6599783 0.7080236 0.7403806 0.67990583 0.70792425 0.74072385 0.68773985 0.70746523 0.64254105 0.7212509 0.70780194 0.6913053 0.72463024 0.738386 0.6600164 0.7378353 0.6793058 0.72174966 0.7398987 0.68001646 0.73957545 0.6790304 0.6445091 0.72365904 0.6464546 0.6793651 0.6874027 0.68792254 0.72097856 0.7387207 0.679055 0.6468409 0.6420512 0.7241464
0.96997 0.72491735 0.69138503 0.68767077 0.64506054 0.70795107 0.7244756 0.69132596 0.6460382 0.690936 0.70799243 0.7211744 0.6798985 0.73758924 0.6591545 0.680001 0.7239041 0.6600114 0.7080203 0.74036264 0.6799296 0.70792073 0.7407052 0.6877471 0.7074652 0.6425873 0.72124076 0.7078022 0.691313 0.724615 0.73836875 0.66005087 0.7378183 0.67931986 0.7217394 0.73987937 0.68003994 0.739557 0.6790414 0.64456826 0.7236436 0.6464948 0.6793841 0.6874175 0.687932 0.72096664 0.7387021 0.6790657 0.64688283 0.64209807 0.7241334
0.970971 0.7249037 0.6913953 0.6876807 0.6451186 0.7079499 0.72446245 0.6913276 0.646101 0.69094646 0.7079871 0.72116137 0.6799168 0.7375721 0.65918076 0.6800282 0.7238903 0.66004485 0.70801735 0.7403449 0.6799536 0.7079173 0.74068654 0.6877544 0.7074654 0.6426339 0.7212306 0.7078024 0.69132096 0.72459984 0.7383515 0.66008556 0.7378013 0.679334 0.72172916 0.73986 0.6800635 0.73953867 0.67905235 0.6446279 0.7236284 0.64653546 0.6794031 0.68743247 0.6879417 0.72095466 0.7386835 0.6790765 0.64692545 0.6421453 0.72412014
0.971972 0.7248901 0.69140565 0.6876908 0.6451774 0.70794874 0.7244493 0.6913292 0.6461645 0.69095695 0.7079817 0.7211483 0.67993534 0.7375551 0.6592071 0.6800556 0.7238766 0.6600785 0.70801437 0.74032706 0.67997766 0.70791394 0.740668 0.6877618 0.70746565 0.64268094 0.7212206 0.7078029 0.6913289 0.7245847 0.73833436 0.6601205 0.73778445 0.67934823 0.72171897 0.73984075 0.6800873 0.7395204 0.6790633 0.64468825 0.7236131 0.6465765 0.67942226 0.6874475 0.6879513 0.72094285 0.738665 0.6790873 0.6469683 0.6421928 0.724107
0.972973 0.72487646 0.69141614 0.687701 0.64523673 0.70794755 0.72443604 0.6913308 0.64622855 0.6909676 0.70797646 0.7211353 0.6799539 0.73753816 0.6592337 0.68008316 0.7238629 0.6601125 0.7080113 0.7403094 0.6800021 0.70791066 0.74064946 0.68776935 0.7074659 0.6427283 0.7212107 0.70780325 0.6913369 0.72456956 0.7383174 0.6601559 0.73776764 0.6793626 0.7217089 0.73982155 0.68011147 0.7395022 0.6790744 0.6447491 0.72359794 0.6466178 0.6794417 0.6874627 0.6879612 0.72093105 0.7386465 0.6790981 0.64701164 0.6422409 0.7240939
0.973974 0.724863 0.69142675 0.68771136 0.6452966 0.70794654 0.72442317 0.69133246 0.6462934 0.69097835 0.70797116 0.7211225 0.6799725 0.73752123 0.6592606 0.68011117 0.7238492 0.66014683 0.7080084 0.74029183 0.68002653 0.70790744 0.740631 0.68777704 0.70746624 0.64277613 0.7212007 0.7078037 0.6913452 0.7245546 0.7383003 0.6601916 0.7377509 0.67937696 0.7216989 0.7398023 0.68013567 0.73948395 0.6790855 0.64481056 0.72358274 0.6466596 0.6794611 0.687478 0.6879711 0.7209194 0.73862803 0.6791089 0.64705545 0.6422893 0.72408086
0.974975 0.72484946 0.6914375 0.68772185 0.64535713 0.70794564 0.72441 0.69133425 0.6463587 0.69098926 0.7079661 0.7211097 0.6799915 0.73750436 0.6592876 0.6801393 0.72383547 0.66018146 0.70800555 0.7402743 0.6800512 0.7079043 0.74061257 0.68778473 0.7074666 0.64282435 0.7211908 0.7078044 0.6913535 0.7245397 0.73828346 0.6602276 0.7377342 0.6793914 0.72168887 0.7397831 0.68016016 0.73946583 0.6790966 0.6448727 0.7235677 0.6467018 0.6794808 0.6874937 0.6879811 0.7209077 0.7386097 0.67911977 0.6470997 0.64233816 0.72406775
0.975976 0.7248362 0.69144845 0.68773246 0.6454184 0.70794487 0.72439706 0.69133604 0.6464249 0.6910003 0.7079609 0.72109693 0.68001056 0.73748755 0.65931475 0.68016756 0.7238219 0.66021645 0.7080028 0.7402569 0.68007624 0.70790124 0.7405942 0.68779266 0.7074671 0.64287305 0.721181 0.70780504 0.6913619 0.72452486 0.7382666 0.66026396 0.7377177 0.67940605 0.721679 0.7397639 0.6801848 0.73944783 0.6791077 0.6449355 0.72355264 0.6467445 0.67950046 0.6875094 0.68799144 0.72089607 0.73859125 0.6791305 0.64714426 0.6423874 0.7240548
0.976977 0.7248229 0.6914594 0.68774325 0.6454801 0.70794404 0.724384 0.6913378 0.6464917 0.6910114 0.7079558 0.72108424 0.68002975 0.73747087 0.65934217 0.68019634 0.72380835 0.6602516 0.7080002 0.7402395 0.6801015 0.7078982 0.7405759 0.6878006 0.70746756 0.64292216 0.72117114 0.7078058 0.6913704 0.72451013 0.73824984 0.6603006 0.7377012 0.6794207 0.72166914 0.7397448 0.6802097 0.73942983 0.6791188 0.6449989 0.72353756 0.6467875 0.67952037 0.6875252 0.6880017 0.72088456 0.73857296 0.6791413 0.6471893 0.64243716 0.7240417
0.977978 0.7248096 0.6914707 0.6877543 0.6455425 0.7079433 0.7243711 0.6913397 0.64655924 0.6910227 0.70795083 0.72107166 0.680049 0.7374542 0.6593697 0.6802252 0.72379476 0.66028726 0.7079976 0.7402222 0.68012685 0.7078953 0.7405576 0.6878087 0.70746815 0.6429717 0.72116137 0.70780665 0.69137913 0.7244954 0.73823315 0.6603376 0.7376847 0.6794355 0.7216595 0.7397257 0.6802348 0.7394119 0.6791301 0.64506304 0.7235227 0.64683104 0.6795404 0.6875412 0.6880122 0.7208731 0.7385546 0.67915213 0.6472349 0.64248735 0.72402865
0.978979 0.7247964 0.69148207 0.6877653 0.6456055 0.70794266 0.72435826 0.69134164 0.6466273 0.6910341 0.70794594 0.7210591 0.6800686 0.73743755 0.65939754 0.68025446 0.7237813 0.66032314 0.70799506 0.74020493 0.68015254 0.70789236 0.7405393 0.68781686 0.7074688 0.6430217 0.7211516 0.70780754 0.6913879 0.7244808 0.73821646 0.6603751 0.73766834 0.6794504 0.72164977 0.7397065 0.6802602 0.739394 0.6791413 0.64512783 0.72350776 0.6468749 0.67956054 0.6875574 0.68802273 0.7208617 0.73853624 0.67916304 0.647281 0.642538 0.7240157
0.97998 0.72478324 0.6914935 0.68777657 0.64566916 0.7079421 0.7243455 0.69134355 0.6466963 0.6910457 0.70794106 0.7210466 0.6800882 0.737421 0.6594257 0.6802839 0.72376764 0.66035944 0.7079927 0.7401878 0.6801784 0.70788956 0.7405212 0.68782526 0.70746946 0.6430722 0.7211419 0.70780855 0.69139695 0.72446626 0.73819983 0.6604129 0.7376521 0.6794654 0.7216401 0.73968744 0.68028575 0.7393762 0.67915267 0.64519334 0.7234928 0.6469193 0.6795809 0.6875738 0.6880335 0.7208504 0.73851806 0.6791739 0.64732754 0.64258915 0.7240026
0.980981 0.7247702 0.69150513 0.6877879 0.6457336 0.7079417 0.7243327 0.69134563 0.6467659 0.6910573 0.7079361 0.72103417 0.680108 0.7374044 0.659454 0.6803136 0.7237542 0.6603961 0.7079903 0.7401707 0.68020445 0.70788676 0.7405031 0.68783367 0.70747024 0.64312303 0.72113216 0.70780957 0.6914059 0.72445184 0.7381834 0.66045105 0.73763597 0.67948055 0.72163063 0.73966837 0.68031156 0.7393584 0.679164 0.6452595 0.7234781 0.6469642 0.6796014 0.6875903 0.68804437 0.72083914 0.7384998 0.6791848 0.6473746 0.6426407 0.7239897
0.981982 0.72475725 0.691517 0.68779945 0.6457987 0.7079413 0.72432005 0.6913477 0.64683634 0.6910691 0.70793146 0.72102195 0.6801281 0.73738796 0.6594825 0.68034375 0.7237408 0.6604331 0.7079879 0.7401537 0.6802308 0.7078842 0.74048495 0.6878422 0.7074711 0.64317447 0.7211225 0.70781076 0.6914152 0.7244375 0.73816705 0.6604897 0.73761976 0.67949575 0.72162116 0.73964924 0.68033767 0.73934066 0.6791754 0.6453264 0.7234632 0.64700943 0.6796221 0.68760705 0.6880554 0.7208279 0.73848164 0.67919564 0.6474222 0.6426929 0.7239768
0.982983 0.7247443 0.69152886 0.68781114 0.64586437 0.70794106 0.7243073 0.69134974 0.6469074 0.6910811 0.70792675 0.7210097 0.6801483 0.73737156 0.6595113 0.6803741 0.72372735 0.6604705 0.70798576 0.7401367 0.68025744 0.7078815 0.7404669 0.68785083 0.7074719 0.6432263 0.72111285 0.70781195 0.6914245 0.7244231 0.73815066 0.6605286 0.7376038 0.67951113 0.72161174 0.7396302 0.68036395 0.7393231 0.67918676 0.6453939 0.7234484 0.64705527 0.6796429 0.687624 0.6880665 0.72081685 0.73846346 0.6792066 0.6474701 0.6427455 0.72396386
0.983984 0.7247315 0.691541 0.68782306 0.6459308 0.7079408 0.72429466 0.6913519 0.6469792 0.6910932 0.70792216 0.72099745 0.6801687 0.7373552 0.6595404 0.6804047 0.72371405 0.66050833 0.7079836 0.7401199 0.68028426 0.70787895 0.7404489 0.6878598 0.70747286 0.6432788 0.7211033 0.70781326 0.691434 0.7244089 0.7381343 0.66056794 0.7375878 0.67952657 0.72160256 0.73961127 0.6803906 0.73930544 0.6791983 0.6454622 0.72343373 0.6471015 0.6796639 0.6876411 0.6880778 0.72080576 0.73844534 0.6792176 0.64751863 0.6427986 0.7239509
0.984985 0.72471875 0.6915533 0.687835 0.64599794 0.7079407 0.724282 0.69135416 0.6470518 0.6911055 0.7079176 0.7209855 0.6801892 0.7373389 0.6595696 0.68043566 0.7237006 0.66054636 0.7079816 0.7401031 0.6803113 0.70787644 0.740431 0.6878686 0.70747393 0.64333165 0.72109383 0.70781463 0.69144356 0.7243948 0.7381181 0.6606077 0.7375719 0.6795422 0.7215933 0.73959225 0.6804174 0.73928785 0.6792099 0.64553124 0.7234191 0.6471483 0.67968506 0.6876583 0.68808913 0.72079474 0.7384272 0.67922866 0.64756775 0.6428523 0.723938
0.985986 0.724706 0.6915657 0.6878472 0.6460657 0.7079406 0.72426945 0.6913564 0.64712524 0.6911179 0.70791304 0.7209734 0.68021 0.73732257 0.65959924 0.6804669 0.7236873 0.66058487 0.7079796 0.7400863 0.6803386 0.707874 0.740413 0.6878778 0.707475 0.64338505 0.7210843 0.70781624 0.6914533 0.72438073 0.7381019 0.66064787 0.73755604 0.6795579 0.72158426 0.7395732 0.68044454 0.7392703 0.67922145 0.64560103 0.7234044 0.6471956 0.67970645 0.68767583 0.68810076 0.7207838 0.7384091 0.67923963 0.64761734 0.6429064 0.7239251
0.986987 0.72469336 0.6915783 0.68785954 0.64613444 0.7079407 0.724257 0.6913588 0.6471994 0.6911304 0.70790863 0.72096145 0.680231 0.73730636 0.6596291 0.6804984 0.7236739 0.66062385 0.70797765 0.7400697 0.6803662 0.7078717 0.7403952 0.68788695 0.70747614 0.643439 0.7210748 0.70781773 0.69146323 0.7243668 0.73808587 0.6606885 0.7375403 0.6795738 0.7215751 0.73955417 0.6804719 0.739253 0.6792332 0.6456716 0.7233899 0.64724344 0.6797279 0.6876935 0.6881125 0.720773 0.73839104 0.6792507 0.6476675 0.64296126 0.72391224
0.987988 0.7246808 0.691591 0.68787205 0.64620376 0.70794076 0.7242445 0.6913612 0.64727426 0.69114316 0.7079042 0.72094965 0.6802522 0.73729014 0.65965927 0.6805303 0.72366065 0.6606631 0.70797586 0.74005306 0.6803941 0.7078694 0.74037737 0.68789625 0.70747733 0.6434935 0.7210654 0.7078194 0.69147325 0.72435296 0.7380698 0.6607295 0.7375246 0.6795898 0.72156614 0.7395352 0.68049955 0.7392355 0.679245 0.6457429 0.7233754 0.6472917 0.67974967 0.6877113 0.6881244 0.7207622 0.73837304 0.67926186 0.6477182 0.6430165 0.72389936
0.988989 0.72466826 0.69160396 0.6878848 0.6462738 0.70794094 0.724232 0.6913636 0.6473501 0.6911559 0.7078999 0.72093785 0.6802734 0.737274 0.65968966 0.68056256 0.7236474 0.6607028 0.70797414 0.7400366 0.6804223 0.70786726 0.7403596 0.6879058 0.7074786 0.6435485 0.721056 0.70782113 0.6914834 0.7243391 0.73805386 0.6607709 0.737509 0.6796059 0.72155726 0.73951626 0.68052745 0.73921824 0.6792568 0.645815 0.7233609 0.6473406 0.6797716 0.68772936 0.6881364 0.7207514 0.73835504 0.679273 0.6477695 0.6430723 0.72388655
0.98999 0.7246558 0.691617 0.6878977 0.6463447 0.7079413 0.72421956 0.6913662 0.6474267 0.69116896 0.7078957 0.72092617 0.680295 0.73725796 0.65972036 0.68059504 0.7236341 0.660743 0.7079725 0.74002004 0.6804507 0.70786506 0.74034184 0.6879154 0.70747995 0.64360416 0.7210466 0.7078229 0.6914937 0.7243254 0.73803794 0.66081285 0.7374935 0.6796222 0.72154844 0.7394973 0.6805557 0.73920083 0.6792687 0.64588803 0.7233465 0.64739 0.6797937 0.6877477 0.68814874 0.7207408 0.73833704 0.6792842 0.6478214 0.6431289 0.7238737
0.990991 0.72464347 0.69163036 0.6879107 0.64641625 0.70794165 0.7242073 0.69136876 0.6475041 0.6911822 0.70789146 0.72091454 0.6803168 0.737242 0.65975136 0.6806279 0.7236209 0.66078365 0.7079709 0.7400037 0.6804794 0.707863 0.7403242 0.6879252 0.7074814 0.64366025 0.7210373 0.7078249 0.6915041 0.72431165 0.73802215 0.6608552 0.7374781 0.6796386 0.72153974 0.73947835 0.68058413 0.73918366 0.6792808 0.6459617 0.72333205 0.64744 0.679816 0.6877661 0.688161 0.7207302 0.73831916 0.67929554 0.6478739 0.64318585 0.72386086
0.991992 0.72463113 0.6916438 0.6879239 0.6464887 0.70794225 0.7241949 0.6913713 0.64758223 0.69119555 0.70788723 0.7209029 0.6803388 0.73722595 0.6597827 0.68066096 0.7236077 0.66082466 0.7079695 0.7399874 0.6805084 0.70786107 0.7403065 0.6879351 0.7074828 0.64371693 0.7210281 0.70782685 0.69151473 0.7242981 0.7380063 0.66089803 0.7374627 0.67965525 0.72153103 0.73945946 0.6806129 0.73916644 0.67929286 0.64603627 0.7233176 0.6474905 0.67983854 0.68778473 0.68817365 0.7207197 0.73830116 0.6793069 0.6479269 0.6432433 0.7238481
0.992993 0.7246189 0.69165736 0.6879373 0.6465619 0.7079427 0.7241827 0.6913741 0.64766145 0.691209 0.7078833 0.7208914 0.6803611 0.73721 0.6598143 0.68069446 0.7235946 0.6608661 0.707968 0.73997104 0.6805377 0.70785916 0.7402889 0.6879452 0.70748436 0.6437743 0.7210188 0.7078289 0.6915256 0.72428465 0.7379906 0.66094136 0.7374474 0.67967194 0.72152245 0.7394405 0.68064207 0.7391493 0.679305 0.64611167 0.7233033 0.64754164 0.6798613 0.6878036 0.6881863 0.72070915 0.7382833 0.67931825 0.64798063 0.6433017 0.72383523
0.993994 0.72460675 0.6916712 0.6879509 0.646636 0.70794344 0.72417045 0.69137686 0.6477413 0.6912227 0.7078793 0.72088015 0.6803835 0.7371941 0.6598463 0.6807284 0.72358155 0.660908 0.7079666 0.73995495 0.68056726 0.70785725 0.74027133 0.6879554 0.70748603 0.6438322 0.7210096 0.707831 0.6915364 0.7242713 0.73797506 0.66098505 0.7374321 0.67968893 0.721514 0.73942155 0.68067145 0.73913217 0.67931736 0.64618796 0.7232891 0.64759326 0.6798842 0.68782276 0.6881991 0.72069883 0.73826534 0.6793297 0.64803493 0.64336056 0.72382253
0.994995 0.72459465 0.6916852 0.68796474 0.6467108 0.70794415 0.7241583 0.6913798 0.6478222 0.6912365 0.7078753 0.7208687 0.6804062 0.73717827 0.65987855 0.68076265 0.7235684 0.6609504 0.7079655 0.7399388 0.68059707 0.70785546 0.7402538 0.6879658 0.70748764 0.6438908 0.7210005 0.7078333 0.6915475 0.7242579 0.7379595 0.6610293 0.7374169 0.679706 0.72150546 0.73940265 0.6807012 0.7391151 0.67932975 0.646265 0.7232748 0.6476455 0.67990744 0.687842 0.68821216 0.7206885 0.73824745 0.67934126 0.6480898 0.64342 0.72380984
0.995996 0.7245827 0.6916994 0.68797874 0.6467865 0.70794505 0.72414607 0.6913827 0.64790386 0.69125056 0.70787144 0.72085756 0.6804291 0.7371625 0.65991116 0.68079716 0.72355527 0.6609932 0.70796424 0.73992276 0.68062735 0.70785373 0.7402363 0.68797636 0.7074894 0.6439499 0.7209913 0.70783573 0.6915588 0.7242447 0.7379439 0.6610741 0.73740184 0.6797233 0.72149724 0.7393837 0.68073124 0.7390981 0.6793422 0.6463429 0.72326064 0.6476984 0.6799308 0.6878616 0.6882254 0.72067827 0.7382296 0.6793529 0.6481454 0.64348006 0.72379696
0.996997 0.72457075 0.6917137 0.6879929 0.6468631 0.70794594 0.724134 0.69138575 0.64798653 0.6912648 0.7078676 0.7208464 0.68045235 0.7371466 0.6599442 0.68083215 0.72354215 0.6610366 0.7079632 0.7399067 0.68065786 0.7078521 0.7402189 0.687987 0.7074912 0.6440097 0.7209822 0.7078381 0.6915702 0.7242316 0.7379284 0.6611193 0.7373868 0.6797407 0.72148895 0.73936474 0.6807615 0.73908114 0.6793547 0.64642173 0.72324646 0.6477519 0.6799544 0.6878814 0.68823874 0.7206681 0.73821175 0.67936456 0.6482017 0.6435409 0.7237843
0.997998 0.72455883 0.69172823 0.68800724 0.6469404 0.7079469 0.72412205 0.69138885 0.64807 0.6912792 0.7078639 0.7208352 0.68047565 0.7371309 0.65997756 0.68086743 0.7235291 0.6610804 0.70796216 0.7398909 0.6806888 0.7078506 0.7402015 0.6879979 0.7074931 0.64407015 0.72097313 0.7078407 0.6915818 0.7242184 0.737913 0.661165 0.7373718 0.6797583 0.72148085 0.7393459 0.68079233 0.7390642 0.67936754 0.64650154 0.7232323 0.6478061 0.6799784 0.6879014 0.6882524 0.720658 0.73819387 0.6793763 0.6482585 0.6436024 0.7237716
0.998999 0.724547 0.69174296 0.68802184 0.6470187 0.70794797 0.7241099 0.69139206 0.6481543 0.6912937 0.70786023 0.72082424 0.6804993 0.7371152 0.6600112 0.68090314 0.7235161 0.6611247 0.7079613 0.73987496 0.6807199 0.7078491 0.74018407 0.6880089 0.70749503 0.6441313 0.7209641 0.7078432 0.69159347 0.7242055 0.7378977 0.66121125 0.7373569 0.6797762 0.7214727 0.73932695 0.68082327 0.73904735 0.67938036 0.64658207 0.7232183 0.6478609 0.6800025 0.68792146 0.68826616 0.7206479 0.73817605 0.67938817 0.64831614 0.6436645 0.7237588
1.0 0.7245352 0.6917579 0.68803656 0.64709777 0.70794916 0.72409797 0.6913953 0.6482397 0.6913085 0.70785666 0.72081333 0.6805233 0.7370995 0.66004527 0.68093926 0.7235031 0.66116965 0.7079604 0.7398591 0.68075144 0.7078477 0.74016666 0.6880201 0.7074971 0.64419305 0.72095513 0.70784605 0.69160545 0.7241926 0.7378824 0.66125804 0.7373421 0.6797942 0.72146463 0.739308 0.68085456 0.7390306 0.67939323 0.64666355 0.72320426 0.6479164 0.6800269 0.687942 0.6882801 0.7206379 0.7381583 0.6794001 0.6483744 0.6437273 0.72374606


==> Plots/samples/SM_AVR_GOV_KAN_pred_samples_P_sv.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.7029135 0.70766646 0.707217 0.70371675 0.7000612 0.70731205 0.7023917 0.70311165 0.70680726 0.7031642 0.7017884 0.7070145 0.7077533 0.70597553 0.7087697 0.7090623 0.70534146 0.70135814 0.7035507 0.7097151 0.70374554 0.70545477 0.7059251 0.7050792 0.7065261 0.70686024 0.70066446 0.70699596 0.7032505 0.7071429 0.70194507 0.70650804 0.70467407 0.69752526 0.7085932 0.70970047 0.70659375 0.7026733 0.7056402 0.70920223 0.7073062 0.70823395 0.7072228 0.70647895 0.7039935 0.70865357 0.70263 0.7070694 0.7077474 0.7089956
0.001001001 0.70310956 0.707674 0.7071091 0.703318 0.70017207 0.7074926 0.7024712 0.7027527 0.7067852 0.7032169 0.70200455 0.70691955 0.7077417 0.7061026 0.7088697 0.70947266 0.70555496 0.70141745 0.7036156 0.7097006 0.70381373 0.70538926 0.705788 0.70524657 0.7061197 0.7070969 0.7007591 0.7069186 0.70345867 0.7070521 0.7020427 0.7064189 0.7045873 0.69788396 0.70851153 0.70968425 0.7065058 0.7026849 0.70538676 0.70952696 0.70715356 0.70822275 0.70723176 0.7063807 0.70416784 0.708605 0.7027545 0.7069173 0.7073905 0.709428
0.002002002 0.7032634 0.7076888 0.7070223 0.70297706 0.700263 0.70764303 0.70253605 0.70244753 0.7067683 0.70327616 0.70219827 0.7068485 0.7077067 0.70624375 0.7089901 0.70983815 0.7057873 0.70146996 0.7036108 0.70970404 0.7038821 0.7052764 0.7056713 0.7054024 0.7057599 0.70730567 0.7008347 0.70685625 0.70363617 0.70693403 0.70213634 0.70630133 0.7045212 0.69818795 0.70839965 0.7096856 0.70637673 0.7027048 0.7051769 0.70982844 0.7070273 0.7082187 0.70724803 0.70629835 0.7043202 0.7085258 0.702873 0.7067934 0.70707285 0.7098129
0.003003003 0.7033824 0.7077085 0.706953 0.7026864 0.7003392 0.7077656 0.70259 0.702193 0.70675564 0.70333743 0.7023695 0.70679903 0.7076465 0.7063962 0.7091251 0.71016073 0.7060319 0.70151854 0.7035492 0.7097211 0.7039492 0.7051266 0.7055737 0.70554626 0.705442 0.7074882 0.7008959 0.7068062 0.70378375 0.7067925 0.7022401 0.7061581 0.7044745 0.69844544 0.708261 0.70970047 0.7062159 0.7027335 0.7050028 0.71010154 0.7069241 0.70822144 0.7072687 0.70623046 0.7044515 0.70841897 0.70298725 0.70669425 0.7067909 0.7101523
0.004004004 0.7034731 0.7077311 0.7068981 0.70243895 0.7004047 0.70786226 0.7026364 0.7019812 0.70674586 0.7033992 0.702519 0.7067678 0.7075634 0.70655745 0.7092693 0.71044254 0.7062832 0.70156586 0.7034421 0.7097479 0.70401424 0.70494896 0.7054923 0.70567775 0.7051605 0.7076458 0.7009474 0.70676553 0.70390296 0.70663345 0.7023644 0.7059953 0.70444626 0.6986648 0.7080989 0.70972514 0.7060313 0.70277107 0.7048578 0.71034247 0.70684123 0.70823085 0.70729184 0.7061746 0.70456594 0.7082878 0.703099 0.7066164 0.7065402 0.71044886
0.005005005 0.7035416 0.7077551 0.7068551 0.7022286 0.70046365 0.7079352 0.7026781 0.7018056 0.7067374 0.70346045 0.7026495 0.70675194 0.70746005 0.7067256 0.70941806 0.71068615 0.7065372 0.7016136 0.70329964 0.7097816 0.70407635 0.70475173 0.7054248 0.70579684 0.7049097 0.7077801 0.70099294 0.70673245 0.7039974 0.70646 0.7025082 0.7058179 0.70443535 0.6988532 0.7079165 0.7097568 0.7058298 0.7028178 0.7047368 0.71055067 0.70677537 0.7082472 0.70731574 0.7061288 0.7046664 0.70813525 0.7032096 0.70655566 0.70631623 0.710705
0.006006006 0.7035929 0.70777905 0.70682174 0.70205 0.700519 0.7079867 0.70271707 0.7016609 0.70672953 0.7035203 0.70276517 0.7067486 0.7073388 0.70689714 0.70956767 0.710894 0.7067902 0.7016617 0.7031304 0.7098196 0.704135 0.7045399 0.705369 0.7059038 0.7046853 0.70789295 0.70103574 0.70670545 0.70407224 0.7062746 0.70266587 0.70562863 0.70444006 0.69901705 0.7077167 0.709793 0.70561457 0.7028736 0.7046354 0.71072805 0.70672303 0.7082702 0.707339 0.70609117 0.7047541 0.7079643 0.70331997 0.7065083 0.70611477 0.71092343
0.007007007 0.70363116 0.70780206 0.70679605 0.7018987 0.7005732 0.7080184 0.7027556 0.7015425 0.7067213 0.7035785 0.7028696 0.7067555 0.7072021 0.7070693 0.70971525 0.71106875 0.7070393 0.70170957 0.70294255 0.7098597 0.7041899 0.70431584 0.7053232 0.70599896 0.70448357 0.7079859 0.7010765 0.70668286 0.70413196 0.7060795 0.70283294 0.70542973 0.7044577 0.6991619 0.7075024 0.70983213 0.7053884 0.70293844 0.7045499 0.7108768 0.7066808 0.7082987 0.70736045 0.7060602 0.70482993 0.7077776 0.7034312 0.706471 0.7059325 0.7111069
0.008008008 0.70365804 0.7078235 0.7067764 0.70177054 0.70062625 0.70803267 0.70279527 0.7014464 0.7067121 0.7036344 0.70296496 0.70677066 0.70705223 0.70723903 0.70985836 0.7112129 0.7072818 0.7017569 0.70274174 0.7099002 0.7042408 0.70408195 0.7052856 0.7060828 0.7043017 0.7080606 0.70111513 0.7066636 0.70418024 0.70587695 0.7030052 0.70522344 0.70448613 0.6992926 0.7072764 0.70987236 0.7051537 0.7030121 0.7044772 0.71099937 0.70664614 0.7083311 0.70737946 0.7060346 0.704895 0.707578 0.70354396 0.70644116 0.7057662 0.7112582
0.009009009 0.7036748 0.70784265 0.7067616 0.7016621 0.700678 0.70803106 0.7028376 0.701369 0.70670176 0.7036876 0.70305187 0.7067924 0.70689154 0.7074045 0.70999527 0.71132904 0.70751584 0.7018033 0.7025311 0.7099395 0.7042879 0.7038403 0.705255 0.70615584 0.70413697 0.70811886 0.7011516 0.70664686 0.7042191 0.70566905 0.7031798 0.7050119 0.7045234 0.6994131 0.7070411 0.7099123 0.7049127 0.70309347 0.7044146 0.71109784 0.7066168 0.7083662 0.7073953 0.7060133 0.7049502 0.7073679 0.703659 0.70641655 0.7056137 0.7113799
0.01001001 0.70368266 0.7078593 0.7067504 0.70157045 0.7007282 0.70801556 0.70288277 0.70130724 0.7066897 0.7037384 0.70313126 0.70681924 0.706722 0.7075641 0.7101245 0.7114197 0.7077396 0.70184886 0.7023128 0.7099767 0.7043309 0.70359296 0.70523006 0.7062187 0.7039874 0.7081621 0.701186 0.7066318 0.70424974 0.7054577 0.70335394 0.7047969 0.7045678 0.6995253 0.706799 0.70995075 0.7046676 0.70318115 0.7043601 0.71117437 0.706591 0.7084029 0.7074078 0.7059955 0.7049965 0.70714974 0.7037767 0.7063954 0.7054727 0.71147466
0.011011011 0.7036829 0.70787317 0.70674205 0.7014933 0.70077693 0.7079877 0.70293 0.7012588 0.70667577 0.70378643 0.7032037 0.7068497 0.70654577 0.7077167 0.7102454 0.7114874 0.7079519 0.7018932 0.70208895 0.7100106 0.70437014 0.70334184 0.7052101 0.70627207 0.70385075 0.7081919 0.70121837 0.7066179 0.7042731 0.70524466 0.70352566 0.7045805 0.7046179 0.69963 0.7065524 0.70998675 0.7044201 0.70327324 0.70431215 0.71123147 0.7065673 0.70843995 0.70741665 0.70598036 0.70503485 0.70692575 0.70389664 0.7063764 0.7053416 0.7115452
0.012012012 0.7036766 0.7078841 0.70673585 0.7014285 0.70082414 0.70794946 0.7029787 0.7012214 0.7066601 0.703832 0.7032701 0.7068825 0.70636463 0.70786124 0.71035695 0.71153456 0.70815206 0.70193666 0.7018614 0.7100407 0.70440596 0.7030888 0.7051941 0.7063167 0.7037257 0.70820975 0.7012488 0.7066046 0.70429015 0.7050317 0.7036932 0.7043642 0.7046725 0.6997278 0.7063034 0.7100196 0.7041718 0.70336866 0.70426905 0.7112711 0.7065444 0.7084762 0.7074219 0.7059673 0.7050661 0.7066979 0.70401746 0.706358 0.70521885 0.711594
0.013013013 0.7036648 0.70789206 0.7067312 0.70137435 0.70087 0.70790213 0.70302814 0.70119345 0.7066425 0.703875 0.7033308 0.70691645 0.70618045 0.7079971 0.7104593 0.7115634 0.70833933 0.7019789 0.701633 0.7100666 0.70443827 0.7028365 0.70518154 0.70635325 0.7036109 0.70821697 0.70127755 0.7065917 0.704302 0.70482033 0.7038554 0.7041496 0.7047302 0.69981956 0.7060538 0.7100487 0.70392406 0.7034665 0.7042298 0.7112954 0.7065214 0.7085112 0.7074235 0.70595586 0.7050913 0.7064682 0.70413834 0.70633954 0.7051034 0.7116235
0.014014014 0.7036485 0.7078971 0.70672756 0.7013296 0.7009144 0.70784724 0.7030779 0.70117354 0.70662296 0.70391566 0.7033869 0.7069508 0.7059949 0.7081236 0.710552 0.7115762 0.7085137 0.70202005 0.70140624 0.7100879 0.70446765 0.7025877 0.7051717 0.7063825 0.70350516 0.708215 0.7013046 0.70657897 0.70430946 0.7046119 0.7040111 0.7039381 0.70479 0.69990563 0.7058055 0.7100736 0.7036784 0.7035656 0.70419323 0.7113062 0.70649755 0.70854396 0.7074217 0.7059457 0.705111 0.7062382 0.70425844 0.70632017 0.7049941 0.7116359
0.015015015 0.7036287 0.7078996 0.7067248 0.70129293 0.70095754 0.70778614 0.7031278 0.70116055 0.7066019 0.7039543 0.70343864 0.70698476 0.7058096 0.7082405 0.7106348 0.7115751 0.7086749 0.70206016 0.7011839 0.7101043 0.70449436 0.70234454 0.7051642 0.7064052 0.7034073 0.7082051 0.7013303 0.70656633 0.7043134 0.70440763 0.7041595 0.70373106 0.70485085 0.69998705 0.70555997 0.7100942 0.70343643 0.703665 0.7041589 0.7113054 0.70647234 0.70857406 0.7074168 0.70593643 0.70512635 0.7060098 0.70437706 0.70629936 0.70489013 0.71163344
0.016016016 0.70360625 0.7078994 0.7067227 0.70126355 0.7009994 0.7077203 0.70317715 0.7011535 0.7065792 0.70399106 0.7034869 0.70701784 0.7056258 0.70834774 0.7107079 0.7115617 0.7088231 0.70209956 0.7009676 0.71011585 0.70451874 0.7021092 0.7051586 0.7064221 0.7033161 0.70818835 0.70135486 0.70655346 0.7043146 0.70420873 0.7043001 0.7035291 0.7049118 0.70006406 0.7053189 0.7101103 0.70320016 0.7037639 0.7041259 0.7112945 0.7064452 0.70860106 0.7074088 0.70592797 0.70513785 0.7057842 0.7044933 0.7062767 0.70479107 0.71161807
0.017017016 0.7035819 0.70789695 0.7067209 0.7012401 0.70104045 0.70765054 0.70322585 0.70115143 0.7065552 0.7040261 0.70353216 0.7070495 0.70544493 0.7084451 0.71077126 0.71153784 0.7089585 0.7021382 0.7007593 0.71012247 0.70454115 0.7018833 0.7051548 0.706434 0.703231 0.708166 0.7013784 0.7065407 0.7043139 0.70401603 0.70443255 0.7033332 0.7049725 0.7001374 0.7050843 0.71012187 0.7029717 0.7038615 0.70409405 0.711275 0.70641613 0.7086248 0.70739806 0.70592004 0.70514643 0.7055628 0.70460665 0.706252 0.70469594 0.71159136
0.018018018 0.70355654 0.7078923 0.70671904 0.70122194 0.7010805 0.7075782 0.7032738 0.70115346 0.70653003 0.70405984 0.70357496 0.7070794 0.705268 0.7085326 0.7108252 0.7115051 0.7090813 0.7021762 0.7005602 0.71012425 0.7045618 0.70166814 0.7051523 0.7064416 0.70315105 0.7081392 0.7014011 0.7065278 0.70431185 0.7038301 0.7045565 0.7031439 0.70503205 0.7002075 0.7048583 0.7101289 0.7027525 0.703957 0.7040628 0.7112484 0.70638454 0.7086448 0.70738477 0.7059126 0.70515263 0.7053467 0.7047162 0.70622474 0.7046044 0.7115552
0.019019019 0.7035307 0.70788586 0.70671695 0.7012081 0.70111984 0.7075043 0.70332074 0.70115876 0.706504 0.7040925 0.7036158 0.7071073 0.7050963 0.70861053 0.71087 0.71146494 0.7091919 0.70221364 0.700372 0.7101212 0.70458126 0.70146513 0.7051511 0.70644546 0.70307577 0.70810866 0.70142335 0.7065149 0.70430917 0.70365155 0.70467216 0.70296174 0.7050902 0.70027494 0.7046422 0.7101314 0.702544 0.70405006 0.70403206 0.7112158 0.7063503 0.7086612 0.7073691 0.7059057 0.70515716 0.7051375 0.70482177 0.7061949 0.70451564 0.71151114
0.02002002 0.7035052 0.7078776 0.7067143 0.7011982 0.70115864 0.70742977 0.70336664 0.7011669 0.70647734 0.70412433 0.70365524 0.707133 0.7049306 0.70867896 0.7109058 0.7114186 0.7092907 0.7022509 0.7001952 0.71011376 0.7045996 0.70127517 0.705151 0.7064463 0.7030046 0.7080754 0.7014452 0.7065021 0.70430636 0.70348096 0.7047792 0.7027876 0.70514655 0.7003403 0.7044374 0.7101296 0.7023474 0.70414007 0.7040014 0.71117854 0.70631325 0.70867366 0.70735127 0.70589924 0.70516044 0.7049369 0.70492274 0.7061621 0.7044295 0.7114604
0.021021022 0.7034804 0.70786786 0.70671105 0.7011915 0.70119715 0.7073554 0.70341146 0.70117724 0.7064503 0.7041555 0.70369375 0.70715636 0.7047718 0.7087382 0.7109332 0.7113675 0.70937824 0.70228803 0.70003086 0.710102 0.7046174 0.7010989 0.7051519 0.70644486 0.70293707 0.70804054 0.7014669 0.70648944 0.704304 0.7033189 0.7048779 0.7026224 0.7052007 0.7004039 0.70424455 0.7101237 0.70216346 0.7042268 0.7039707 0.71113753 0.7062731 0.7086824 0.7073313 0.7058933 0.70516324 0.7047463 0.705019 0.70612615 0.7043455 0.7114044
0.022022022 0.7034571 0.7078563 0.70670706 0.7011876 0.7012354 0.70728207 0.7034552 0.7011895 0.7064231 0.7041863 0.70373166 0.7071773 0.7046207 0.70878875 0.7109523 0.7113123 0.709455 0.70232505 0.6998797 0.7100861 0.7046348 0.70093715 0.705154 0.70644146 0.70287275 0.7080045 0.70148885 0.706477 0.7043028 0.70316637 0.70496845 0.7024672 0.70525247 0.7004663 0.7040647 0.7101139 0.7019929 0.7043098 0.7039393 0.7110939 0.70622987 0.7086873 0.7073091 0.70588756 0.705166 0.70456666 0.7051102 0.70608723 0.70426345 0.71134377
0.023023022 0.70343566 0.7078432 0.706702 0.7011862 0.7012737 0.7072104 0.7034978 0.7012033 0.7063959 0.7042171 0.70376956 0.7071959 0.7044779 0.7088306 0.7109636 0.7112539 0.7095215 0.7023624 0.69974226 0.71006626 0.70465213 0.70079046 0.7051568 0.70643675 0.70281136 0.7079681 0.70151097 0.70646447 0.7043029 0.7030242 0.70505095 0.7023226 0.70530164 0.7005278 0.7038985 0.7101003 0.7018363 0.7043891 0.7039073 0.71104836 0.7061837 0.70868844 0.70728517 0.7058824 0.7051692 0.704399 0.7051964 0.70604515 0.7041829 0.7112793
0.024024025 0.7034169 0.7078285 0.7066961 0.701187 0.70131207 0.70714116 0.7035394 0.7012184 0.7063689 0.70424795 0.7038076 0.707212 0.7043441 0.70886445 0.7109674 0.71119267 0.70957804 0.70239997 0.69961905 0.7100424 0.7046697 0.70065916 0.70516026 0.7064307 0.70275253 0.70793223 0.7015335 0.70645195 0.704305 0.70289296 0.7051258 0.7021892 0.7053481 0.7005887 0.7037461 0.7100831 0.7016938 0.70446444 0.70387447 0.7110013 0.70613444 0.70868576 0.7072593 0.70587724 0.7051732 0.7042437 0.70527744 0.7060001 0.70410365 0.7112117
0.025025025 0.70340145 0.7078122 0.70668924 0.7011899 0.7013509 0.7070748 0.7035799 0.7012346 0.7063421 0.7042792 0.7038462 0.7072256 0.70422006 0.70889056 0.7109644 0.7111294 0.7096253 0.7024381 0.69951034 0.710015 0.7046877 0.7005432 0.7051642 0.7064235 0.70269597 0.70789707 0.70155686 0.70643926 0.7043093 0.70277315 0.70519316 0.7020675 0.70539176 0.7006497 0.70360816 0.7100627 0.70156574 0.70453566 0.70384085 0.7109531 0.7060824 0.7086797 0.70723164 0.70587236 0.7051786 0.7041013 0.70535326 0.7059522 0.70402545 0.71114147
0.026026025 0.7033899 0.70779455 0.7066814 0.70119447 0.70139015 0.70701194 0.70361966 0.70125175 0.7063154 0.70431095 0.7038859 0.7072369 0.704106 0.7089093 0.71095467 0.71106446 0.7096634 0.70247686 0.6994163 0.70998394 0.70470643 0.7004429 0.7051687 0.7064153 0.7026414 0.70786285 0.7015812 0.70642626 0.70431626 0.7026651 0.70525336 0.7019578 0.7054328 0.7007112 0.7034846 0.71003866 0.70145214 0.7046029 0.7038063 0.71090436 0.7060276 0.70867014 0.7072024 0.7058677 0.70518565 0.70397204 0.70542395 0.7059014 0.7039483 0.7110692
0.027027028 0.7033829 0.70777553 0.70667255 0.7012007 0.7014301 0.70695305 0.7036586 0.70126987 0.70628893 0.70434344 0.70392674 0.7072459 0.70400184 0.7089211 0.71093875 0.7109982 0.70969296 0.70251656 0.69933707 0.7099495 0.70472574 0.700358 0.7051736 0.706406 0.7025889 0.70782965 0.7016065 0.7064131 0.70432615 0.7025691 0.7053069 0.70186037 0.705471 0.7007737 0.70337534 0.7100116 0.7013531 0.70466614 0.70377094 0.71085536 0.70597017 0.70865726 0.70717156 0.7058632 0.70519465 0.70385563 0.7054896 0.7058478 0.70387197 0.71099544
0.028028028 0.70338064 0.7077553 0.70666265 0.7012085 0.7014709 0.70689833 0.7036968 0.7012886 0.7062627 0.70437646 0.7039691 0.7072524 0.7039078 0.70892644 0.710917 0.7109312 0.7097144 0.70255715 0.6992725 0.70991176 0.70474577 0.7002884 0.70517874 0.706396 0.70253813 0.70779747 0.7016331 0.70639944 0.70433927 0.7024854 0.7053538 0.7017754 0.70550656 0.70083773 0.70327973 0.7099813 0.70126855 0.70472544 0.7037346 0.71080637 0.70590985 0.70864135 0.70713925 0.7058587 0.7052059 0.7037517 0.7055503 0.70579135 0.70379645 0.7109205
0.029029028 0.7033837 0.70773375 0.70665175 0.7012177 0.7015126 0.7068477 0.70373446 0.70130813 0.70623636 0.70440996 0.70401335 0.7072565 0.7038236 0.7089257 0.71088994 0.7108638 0.70972806 0.70259887 0.6992226 0.7098708 0.7047663 0.7002339 0.7051839 0.7063851 0.7024889 0.7077663 0.70166117 0.70638543 0.70435613 0.7024139 0.70539457 0.7017027 0.7055396 0.7009036 0.70319736 0.70994794 0.70119834 0.70478094 0.7036974 0.71075773 0.7058469 0.7086226 0.7071055 0.70585394 0.70521986 0.70365995 0.7056061 0.7057321 0.7037214 0.71084493
0.03003003 0.70339227 0.7077111 0.70664 0.7012282 0.7015556 0.70680153 0.7037717 0.70132834 0.70621 0.70444393 0.7040595 0.70725816 0.7037493 0.7089193 0.7108578 0.71079624 0.7097343 0.7026417 0.69918704 0.70982695 0.70478714 0.70019424 0.7051891 0.7063734 0.7024412 0.70773625 0.70169073 0.70637095 0.70437706 0.7023543 0.70542943 0.7016425 0.7055701 0.70097166 0.7031276 0.7099116 0.70114243 0.70483285 0.7036593 0.7107097 0.70578146 0.708601 0.7070707 0.7058491 0.70523655 0.70358 0.7056573 0.7056702 0.7036472 0.71076906
0.031031031 0.7034065 0.7076873 0.7066272 0.70124006 0.7015997 0.7067597 0.7038085 0.7013491 0.7061837 0.70447797 0.7041079 0.70725733 0.7036847 0.7089073 0.71082103 0.71072906 0.7097336 0.7026859 0.6991656 0.7097801 0.70480824 0.7001693 0.705194 0.7063612 0.70239496 0.7077072 0.7017221 0.7063559 0.70440245 0.7023062 0.7054586 0.7015946 0.70559806 0.7010423 0.70307004 0.7098723 0.70110047 0.7048812 0.70362025 0.7106624 0.70571333 0.7085768 0.70703465 0.7058438 0.7052561 0.7035115 0.705704 0.7056056 0.70357335 0.7106931
0.03203203 0.7034267 0.7076626 0.7066134 0.7012531 0.7016454 0.706722 0.7038447 0.7013705 0.7061573 0.70451224 0.7041587 0.7072541 0.70362955 0.7088902 0.7107801 0.71066225 0.7097263 0.702731 0.6991579 0.7097304 0.7048296 0.7001587 0.70519847 0.7063483 0.7023499 0.7076794 0.7017552 0.7063406 0.7044326 0.702269 0.70548254 0.7015583 0.70562357 0.7011156 0.70302397 0.70983016 0.70107186 0.70492613 0.7035806 0.71061623 0.7056427 0.70854974 0.7069974 0.7058381 0.70527804 0.70345396 0.7057464 0.70553863 0.7035001 0.7106177
0.033033032 0.70345294 0.7076369 0.70659864 0.70126724 0.70169234 0.7066886 0.70388055 0.7013924 0.70613086 0.7045465 0.7042121 0.7072484 0.7035837 0.70886797 0.7107352 0.71059614 0.7097126 0.70277715 0.69916373 0.709678 0.70485103 0.70016193 0.7052026 0.7063348 0.7023062 0.70765275 0.70179 0.7063247 0.70446754 0.7022424 0.70550144 0.7015334 0.7056464 0.7011919 0.7029889 0.7097852 0.701056 0.704968 0.70354015 0.7105713 0.70556986 0.7085203 0.70695925 0.7058318 0.70530236 0.703407 0.7057848 0.70546913 0.70342726 0.7105433
0.034034032 0.70348495 0.70761025 0.70658314 0.7012824 0.70174056 0.7066593 0.7039158 0.7014148 0.70610416 0.70458066 0.704268 0.7072402 0.703547 0.70884097 0.71068656 0.7105312 0.709693 0.702824 0.6991828 0.70962286 0.7048724 0.70017785 0.7052061 0.7063209 0.7022636 0.7076275 0.7018262 0.7063083 0.7045073 0.70222574 0.7055154 0.7015191 0.70566666 0.7012713 0.70296437 0.70973766 0.70105207 0.70500654 0.70349896 0.7105277 0.70549476 0.708488 0.7069199 0.705825 0.7053289 0.70337015 0.7058194 0.70539737 0.70335495 0.7104702
0.035035037 0.7035222 0.7075829 0.7065667 0.7012986 0.70179 0.70663416 0.70395064 0.7014377 0.70607734 0.70461464 0.70432603 0.7072296 0.7035191 0.708809 0.7106346 0.7104676 0.7096676 0.70287156 0.6992146 0.7095653 0.7048938 0.700206 0.7052089 0.70630646 0.7022221 0.70760375 0.7018639 0.7062913 0.70455146 0.7022188 0.7055249 0.7015151 0.7056842 0.70135415 0.7029497 0.7096876 0.70105934 0.705042 0.70345724 0.7104856 0.7054173 0.70845306 0.70687973 0.70581746 0.70535743 0.7033431 0.7058505 0.70532316 0.7032829 0.71039885
0.036036037 0.7035643 0.7075546 0.7065493 0.70131576 0.7018403 0.7066128 0.7039849 0.7014612 0.7060503 0.70464844 0.7043863 0.7072167 0.70349973 0.70877266 0.7105795 0.7104056 0.70963687 0.70291936 0.6992588 0.7095052 0.704915 0.70024526 0.70521104 0.7062916 0.70218164 0.7075815 0.70190275 0.70627385 0.70459974 0.7022209 0.7055301 0.7015206 0.70569897 0.7014401 0.70294464 0.7096348 0.7010772 0.7050742 0.70341474 0.71044505 0.70533764 0.7084156 0.7068387 0.70580924 0.7053881 0.7033253 0.7058779 0.7052468 0.7032113 0.7103294
0.037037037 0.70361096 0.70752555 0.7065311 0.70133376 0.7018914 0.7065952 0.7040187 0.70148486 0.7060229 0.704682 0.70444834 0.70720136 0.70348865 0.708732 0.7105215 0.7103455 0.709601 0.70296746 0.6993143 0.7094428 0.704936 0.700295 0.7052125 0.7062763 0.70214206 0.7075609 0.7019427 0.7062558 0.7046517 0.70223176 0.70553136 0.70153534 0.7057111 0.70152926 0.70294833 0.70957947 0.7011051 0.7051033 0.70337176 0.7104063 0.705256 0.70837563 0.70679694 0.7058003 0.7054207 0.70331633 0.70590186 0.70516825 0.7031401 0.7102621
0.038038038 0.7036616 0.7074958 0.706512 0.70135254 0.70194316 0.7065812 0.7040517 0.70150894 0.7059953 0.7047151 0.7045122 0.7071836 0.70348555 0.7086868 0.710461 0.7102875 0.70956016 0.7030156 0.6993804 0.70937806 0.7049568 0.7003542 0.705213 0.70626056 0.70210326 0.7075418 0.70198333 0.7062373 0.70470726 0.70225084 0.7055285 0.7015587 0.7057206 0.7016213 0.7029603 0.70952165 0.7011422 0.7051291 0.70332825 0.71036917 0.70517224 0.70833296 0.7067543 0.7057905 0.70545495 0.70331585 0.7059225 0.70508754 0.7030691 0.71019703
0.039039038 0.7037159 0.7074654 0.70649207 0.7013721 0.70199513 0.70657045 0.70408374 0.70153344 0.7059674 0.70474774 0.7045775 0.7071636 0.70349014 0.7086376 0.71039796 0.7102318 0.7095146 0.7030636 0.69945633 0.7093111 0.7049773 0.70042217 0.7052126 0.70624447 0.70206535 0.707524 0.7020246 0.70621824 0.70476604 0.7022778 0.705522 0.7015903 0.70572734 0.7017158 0.7029799 0.7094615 0.7011879 0.7051518 0.70328414 0.71033394 0.7050865 0.7082876 0.70671093 0.7057799 0.7054908 0.7033232 0.70593965 0.7050049 0.70299834 0.71013415
0.04004004 0.7037734 0.7074344 0.7064713 0.7013923 0.70204735 0.70656276 0.7041148 0.701558 0.7059392 0.70477986 0.7046442 0.7071412 0.7035022 0.7085841 0.7103326 0.7101781 0.70946455 0.70311147 0.6995411 0.709242 0.7049973 0.7004979 0.7052113 0.70622796 0.70202804 0.70750755 0.7020663 0.7061985 0.70482755 0.70231205 0.705512 0.70162964 0.7057314 0.7018124 0.7030067 0.709399 0.70124143 0.7051712 0.70323956 0.7103007 0.70499885 0.7082397 0.7066668 0.70576847 0.7055281 0.7033379 0.7059533 0.7049201 0.7029279 0.71007353
0.041041043 0.7038335 0.7074026 0.70644987 0.701413 0.70209944 0.7065577 0.7041444 0.7015828 0.7059104 0.70481145 0.7047119 0.7071166 0.70352113 0.70852673 0.71026504 0.7101265 0.7094102 0.7031588 0.6996337 0.7091709 0.70501685 0.7005808 0.70520914 0.70621073 0.7019913 0.7074923 0.70210826 0.70617825 0.70489156 0.70235324 0.7054986 0.70167613 0.7057328 0.7019106 0.7030398 0.709334 0.7013023 0.7051877 0.70319426 0.7102695 0.7049092 0.7081891 0.70662194 0.70575607 0.70556647 0.7033593 0.7059636 0.7048334 0.70285755 0.71001506
0.042042043 0.7038959 0.7073701 0.7064275 0.70143414 0.70215136 0.7065552 0.7041725 0.7016078 0.70588124 0.70484257 0.7047806 0.70708954 0.70354676 0.70846546 0.7101954 0.7100771 0.70935154 0.7032056 0.69973356 0.7090977 0.705036 0.70067 0.7052058 0.7061931 0.7019551 0.7074781 0.7021502 0.7061574 0.7049577 0.7024007 0.7054819 0.7017295 0.7057316 0.70200986 0.7030789 0.7092669 0.7013695 0.70520073 0.7031486 0.7102403 0.70481765 0.7081359 0.7065762 0.7057427 0.7056059 0.70338714 0.7059704 0.70474476 0.7027874 0.7099588
0.043043043 0.7039601 0.70733684 0.7064043 0.7014557 0.7022027 0.70655483 0.7041986 0.70163274 0.70585144 0.7048729 0.70484984 0.70706016 0.7035785 0.7084003 0.71012366 0.71002984 0.7092889 0.7032517 0.6998398 0.70902246 0.7050543 0.7007648 0.70520145 0.7061748 0.7019194 0.7074648 0.70219207 0.70613587 0.70502555 0.7024539 0.70546204 0.7017889 0.7057275 0.70210975 0.70312345 0.70919746 0.7014426 0.7052104 0.70310247 0.7102132 0.70472425 0.7080801 0.70652986 0.7057283 0.70564604 0.70342064 0.70597345 0.7046541 0.7027172 0.70990455
0.044044044 0.70402575 0.7073029 0.7063803 0.70147765 0.7022534 0.7065565 0.7042226 0.70165765 0.70582086 0.70490247 0.7049194 0.7070285 0.70361584 0.70833135 0.71005017 0.7099844 0.7092224 0.703297 0.6999516 0.7089454 0.70507205 0.70086455 0.7051957 0.7061558 0.701884 0.7074523 0.70223355 0.7061137 0.7050949 0.7025124 0.7054392 0.70185393 0.70572007 0.70221007 0.7031728 0.7091258 0.70152104 0.7052162 0.7030556 0.7101879 0.70462894 0.7080218 0.7064826 0.70571244 0.7056867 0.7034595 0.70597243 0.7045616 0.7026471 0.70985246
0.045045044 0.7040924 0.7072681 0.70635545 0.70149976 0.7023033 0.70655996 0.7042443 0.70168257 0.70578945 0.70493126 0.70498914 0.7069941 0.70365846 0.70825875 0.7099749 0.7099409 0.709152 0.70334125 0.70006824 0.70886636 0.7050888 0.7009686 0.7051883 0.7061361 0.70184886 0.7074405 0.7022744 0.7060907 0.70516515 0.7025757 0.70541346 0.7019241 0.7057096 0.7023102 0.70322657 0.7090521 0.7016041 0.7052182 0.7030083 0.7101644 0.70453185 0.7079607 0.7064345 0.70569503 0.70572764 0.7035034 0.70596737 0.7044671 0.702577 0.70980215
0.046046045 0.7041597 0.7072326 0.7063297 0.7015221 0.702352 0.70656484 0.70426357 0.70170736 0.70575696 0.70495903 0.70505875 0.70695686 0.7037059 0.7081826 0.70989776 0.7098992 0.70907784 0.70338416 0.700189 0.7087855 0.7051047 0.7010765 0.705179 0.7061155 0.70181394 0.7074292 0.7023145 0.70606685 0.7052361 0.7026433 0.70538485 0.7019989 0.7056955 0.70241 0.70328426 0.7089762 0.7016913 0.70521617 0.7029604 0.71014273 0.70443285 0.7078968 0.7063856 0.7056757 0.70576876 0.70355153 0.7059581 0.7043708 0.70250684 0.7097537
0.04704705 0.70422745 0.7071961 0.706303 0.70154434 0.7023993 0.70657104 0.70428026 0.70173186 0.7057231 0.7049858 0.70512795 0.7069167 0.70375776 0.7081028 0.7098189 0.70985925 0.70900005 0.70342565 0.70031303 0.7087028 0.7051196 0.7011876 0.70516765 0.70609415 0.7017791 0.7074184 0.70235336 0.7060418 0.70530736 0.7027148 0.70535344 0.70207787 0.70567787 0.70250905 0.7033455 0.70889807 0.7017822 0.7052102 0.7029118 0.7101227 0.7043321 0.7078299 0.70633566 0.70565444 0.70580983 0.7036037 0.70594466 0.7042727 0.70243657 0.7097069
0.04804805 0.70429516 0.7071585 0.706275 0.7015667 0.7024449 0.7065783 0.7042942 0.701756 0.70568764 0.7050115 0.70519644 0.7068733 0.7038137 0.70801973 0.70973855 0.70982087 0.70891875 0.70346534 0.7004398 0.70861816 0.7051333 0.7013013 0.7051542 0.7060719 0.7017444 0.7074079 0.7023909 0.70601547 0.7053785 0.7027897 0.7053194 0.7021605 0.7056565 0.70260686 0.7034098 0.70881766 0.7018763 0.70519996 0.70286274 0.71010435 0.7042296 0.70775974 0.7062844 0.7056311 0.70585066 0.70365953 0.7059268 0.7041726 0.7023663 0.70966196
0.04904905 0.70436263 0.7071195 0.70624566 0.70158887 0.70248884 0.7065865 0.7043054 0.70177984 0.7056507 0.7050358 0.705264 0.7068267 0.70387316 0.7079332 0.7096566 0.709784 0.70883405 0.70350313 0.7005688 0.7085316 0.70514596 0.7014171 0.7051385 0.70604885 0.70170975 0.70739746 0.7024268 0.70598763 0.7054492 0.7028676 0.7052827 0.70224607 0.70563143 0.7027032 0.70347685 0.7087345 0.70197296 0.70518565 0.70281297 0.7100873 0.70412517 0.7076864 0.70623165 0.7056055 0.70589113 0.70371854 0.70590484 0.7040707 0.7022961 0.70961833
0.05005005 0.7044295 0.7070792 0.70621485 0.7016108 0.70253074 0.70659554 0.70431376 0.7018034 0.7056118 0.7050588 0.70533025 0.70677686 0.70393604 0.70784336 0.70957315 0.70974857 0.7087459 0.7035389 0.70069927 0.7084426 0.7051572 0.7015345 0.7051206 0.7060248 0.70167494 0.7073872 0.702461 0.7059583 0.70551926 0.70294785 0.70524335 0.70233417 0.70560277 0.7027977 0.70354617 0.7086488 0.70207167 0.7051671 0.7027626 0.7100717 0.70401907 0.70760983 0.7061775 0.7055777 0.705931 0.7037806 0.7058785 0.7039671 0.7022258 0.70957613
0.05105105 0.70449555 0.7070372 0.7061823 0.7016325 0.7025706 0.70660496 0.70431936 0.7018263 0.7055712 0.7050802 0.70539504 0.7067239 0.7040019 0.70775044 0.70948803 0.7097144 0.70865446 0.7035726 0.7008309 0.7083514 0.7051668 0.7016529 0.7051003 0.706 0.70164007 0.70737696 0.7024933 0.70592725 0.70558834 0.7030301 0.7052016 0.70242447 0.70557046 0.70289016 0.7036176 0.7085604 0.7021721 0.7051445 0.70271146 0.71005744 0.7039113 0.70753 0.7061216 0.7055475 0.70597017 0.7038451 0.7058481 0.70386153 0.7021558 0.7095354
0.05205205 0.70456046 0.7069936 0.706148 0.7016539 0.7026083 0.70661473 0.70432216 0.7018485 0.70552874 0.70509994 0.7054583 0.70666754 0.70407045 0.7076542 0.7094013 0.7096816 0.7085598 0.703604 0.70096326 0.7082578 0.7051749 0.701772 0.70507777 0.70597416 0.7016051 0.7073665 0.7025236 0.7058943 0.7056562 0.7031139 0.7051573 0.70251644 0.7055344 0.7029804 0.7036906 0.70846915 0.7022737 0.70511794 0.70265967 0.7100444 0.703802 0.70744693 0.70606405 0.705515 0.7060083 0.7039118 0.7058134 0.7037544 0.702086 0.7094958
0.05305305 0.70462406 0.7069483 0.7061121 0.7016747 0.70264363 0.70662475 0.7043221 0.7018702 0.70548433 0.70511794 0.70551974 0.70660806 0.70414126 0.70755494 0.7093127 0.7096497 0.708462 0.7036332 0.7010959 0.7081617 0.7051812 0.7018912 0.7050528 0.7059474 0.70156986 0.707356 0.70255184 0.70585966 0.70572263 0.70319885 0.70511067 0.7026098 0.70549476 0.70306826 0.70376503 0.7083751 0.7023761 0.7050873 0.7026074 0.7100323 0.70369136 0.7073606 0.7060047 0.70548034 0.70604527 0.7039805 0.7057748 0.70364577 0.7020164 0.7094573
0.054054055 0.7046861 0.7069011 0.7060741 0.7016951 0.70267665 0.7066348 0.70431936 0.70189095 0.705438 0.7051341 0.7055792 0.7065453 0.7042141 0.70745265 0.70922214 0.7096189 0.70836115 0.70366013 0.7012284 0.7080632 0.7051858 0.70201033 0.7050257 0.7059196 0.7015346 0.7073451 0.7025779 0.70582324 0.70578754 0.7032847 0.70506155 0.7027041 0.7054516 0.7031535 0.7038405 0.7082783 0.7024789 0.70505273 0.70255446 0.71002126 0.7035793 0.7072711 0.70594364 0.70544326 0.7060808 0.7040507 0.7057323 0.7035357 0.7019472 0.7094199
0.055055056 0.7047466 0.70685226 0.7060344 0.70171463 0.7027074 0.7066447 0.7043139 0.7019109 0.7053898 0.70514834 0.7056367 0.7064795 0.7042884 0.70734745 0.70912945 0.70958906 0.7082572 0.7036846 0.7013606 0.7079622 0.70518833 0.7021291 0.7049961 0.70589066 0.7014993 0.7073338 0.7026017 0.705785 0.70585084 0.70337105 0.70501006 0.70279914 0.705405 0.7032361 0.7039167 0.7081788 0.7025819 0.7050144 0.7025012 0.7100111 0.70346606 0.7071786 0.7058807 0.70540404 0.7061149 0.70412236 0.70568585 0.7034241 0.7018782 0.70938337
0.056056056 0.70480525 0.70680165 0.7059929 0.70173335 0.7027357 0.7066543 0.70430577 0.7019297 0.7053399 0.70516074 0.70569205 0.7064107 0.70436406 0.70723945 0.7090348 0.70956004 0.70815027 0.70370686 0.7014921 0.70785886 0.70518917 0.7022471 0.7049645 0.7058605 0.70146376 0.7073221 0.7026232 0.705745 0.70591235 0.70345765 0.70495623 0.70289457 0.70535517 0.703316 0.7039934 0.70807654 0.70268464 0.7049725 0.7024474 0.71000177 0.7033515 0.7070831 0.7058161 0.7053627 0.7061473 0.70419496 0.7056357 0.70331144 0.7018095 0.7093476
0.057057057 0.704862 0.7067493 0.7059496 0.70175064 0.70276165 0.7066635 0.70429516 0.7019471 0.70528805 0.7051712 0.7057452 0.70633936 0.70444065 0.70712864 0.70893806 0.7095317 0.7080406 0.7037268 0.7016227 0.70775336 0.7051881 0.7023642 0.7049306 0.7058292 0.7014278 0.7073099 0.7026424 0.70570326 0.705972 0.7035444 0.70489997 0.7029901 0.7053021 0.7033931 0.70407015 0.70797193 0.70278704 0.7049272 0.7023934 0.7099932 0.703236 0.70698494 0.70574975 0.7053192 0.70617807 0.7042682 0.7055821 0.7031975 0.70174116 0.7093127
0.058058057 0.70491683 0.7066954 0.7059045 0.7017665 0.7027852 0.7066721 0.70428205 0.7019627 0.70523477 0.7051798 0.7057961 0.7062655 0.70451784 0.70701504 0.7088394 0.70950407 0.7079281 0.7037443 0.7017523 0.7076458 0.7051852 0.7024801 0.70489466 0.7057967 0.70139146 0.7072971 0.70265937 0.70566 0.7060298 0.70363086 0.7048414 0.7030858 0.7052463 0.70346725 0.7041468 0.70786506 0.70288885 0.70487857 0.70233905 0.7099852 0.7031194 0.7068843 0.7056818 0.70527387 0.706207 0.7043419 0.7055252 0.7030823 0.70167315 0.70927835
0.059059057 0.70496964 0.7066398 0.70585793 0.7017808 0.70280635 0.70667994 0.70426655 0.70197654 0.7051797 0.7051865 0.7058447 0.70618933 0.7045955 0.7068989 0.7087388 0.70947707 0.707813 0.7037597 0.70188046 0.70753634 0.7051805 0.7025945 0.7048569 0.705763 0.70135444 0.7072834 0.70267415 0.705615 0.7060855 0.70371693 0.7047804 0.703181 0.70518774 0.70353866 0.70422316 0.7077561 0.7029898 0.7048271 0.70228434 0.7099777 0.70300186 0.7067814 0.70561236 0.7052267 0.70623404 0.70441574 0.70546544 0.7029663 0.7016051 0.70924467
0.06006006 0.7050203 0.7065828 0.7058098 0.7017932 0.7028252 0.70668685 0.7042488 0.7019884 0.7051233 0.70519125 0.705891 0.706111 0.7046734 0.70678043 0.70863646 0.7094506 0.70769525 0.7037727 0.7020073 0.70742524 0.70517415 0.7027075 0.70481735 0.70572805 0.70131695 0.70726883 0.70268655 0.7055686 0.70613927 0.7038025 0.7047169 0.70327604 0.7051269 0.70360714 0.70429885 0.7076452 0.7030898 0.70477283 0.7022291 0.7099704 0.7028835 0.7066766 0.7055416 0.705178 0.7062592 0.70448947 0.70540285 0.70284927 0.70153713 0.7092116
0.061061062 0.70506895 0.7065245 0.7057604 0.70180374 0.7028418 0.70669305 0.704229 0.7019981 0.7050657 0.7051942 0.705935 0.7060309 0.70475125 0.70665956 0.7085326 0.70942444 0.707575 0.7037835 0.70213246 0.7073127 0.70516604 0.7028189 0.7047763 0.70569205 0.70127875 0.70725334 0.7026969 0.70552105 0.70619106 0.7038874 0.70465106 0.70337045 0.7050637 0.7036728 0.7043738 0.7075328 0.70318866 0.7047162 0.7021733 0.7099633 0.7027643 0.7065701 0.70546985 0.70512784 0.70628244 0.704563 0.70533764 0.70273125 0.70146906 0.7091789
0.062062062 0.70511544 0.706465 0.7057099 0.70181227 0.7028562 0.7066982 0.70420724 0.7020056 0.7050072 0.7051952 0.7059767 0.7059492 0.704829 0.70653653 0.7084272 0.7093986 0.7074525 0.70379233 0.70225596 0.70719886 0.7051563 0.7029285 0.70473385 0.7056549 0.70123994 0.7072369 0.7027049 0.70547235 0.7062409 0.7039716 0.7045828 0.70346427 0.7049986 0.7037355 0.7044479 0.7074189 0.7032863 0.7046572 0.70211685 0.7099562 0.7026444 0.70646226 0.705397 0.70507646 0.7063038 0.7046361 0.7052703 0.7026124 0.7014009 0.7091467
0.06306306 0.7051599 0.7064046 0.70565844 0.70181876 0.70286834 0.7067023 0.7041838 0.7020109 0.7049479 0.7051945 0.70601624 0.705866 0.70490646 0.7064114 0.7083205 0.7093731 0.7073277 0.703799 0.7023777 0.7070838 0.70514494 0.7030362 0.7046902 0.7056167 0.7012005 0.70721924 0.702711 0.7054227 0.7062886 0.7040548 0.70451206 0.70355725 0.7049315 0.70379543 0.70452106 0.70730364 0.70338243 0.70459634 0.7020598 0.709949 0.7025237 0.7063532 0.70532346 0.70502394 0.70632315 0.7047087 0.7052009 0.7024926 0.7013327 0.70911473
0.06406406 0.7052021 0.7063434 0.70560604 0.7018234 0.7028784 0.7067054 0.7041589 0.7020141 0.704888 0.70519215 0.7060535 0.70578134 0.7049834 0.7062844 0.70821273 0.70934755 0.70720077 0.7038038 0.7024975 0.7069677 0.7051322 0.70314205 0.7046455 0.70557773 0.7011604 0.7072007 0.702715 0.7053724 0.7063343 0.7041369 0.704439 0.70364934 0.70486283 0.7038526 0.70459306 0.7071874 0.7034773 0.70453346 0.70200205 0.7099417 0.7024021 0.7062433 0.7052493 0.7049705 0.7063408 0.70478046 0.7051296 0.702372 0.7012644 0.709083
0.06506506 0.7052423 0.70628166 0.705553 0.701826 0.70288664 0.70670736 0.70413256 0.70201504 0.70482767 0.70518845 0.7060885 0.7056956 0.70505977 0.7061558 0.7081038 0.709322 0.7070719 0.703807 0.7026153 0.70685107 0.70511824 0.70324594 0.7045998 0.7055379 0.70111954 0.707181 0.7027172 0.7053214 0.7063781 0.70421803 0.7043637 0.7037405 0.70479274 0.70390695 0.70466393 0.70707035 0.7035706 0.70446897 0.7019436 0.70993406 0.70227987 0.70613265 0.7051749 0.7049163 0.7063564 0.7048516 0.70505685 0.70225036 0.70119596 0.70905143
0.066066064 0.7052804 0.7062193 0.7054995 0.7018267 0.7028931 0.7067083 0.70410514 0.7020138 0.70476717 0.7051835 0.7061217 0.7056091 0.7051356 0.7060255 0.70799416 0.70929635 0.7069411 0.70380855 0.70273125 0.7067339 0.70510304 0.70334774 0.7045533 0.70549756 0.7010782 0.70716035 0.7027178 0.7052698 0.70642006 0.70429796 0.7042863 0.7038306 0.70472133 0.70395875 0.7047335 0.70695287 0.7036624 0.70440316 0.7018844 0.7099261 0.70215684 0.7060214 0.7051003 0.7048613 0.7063706 0.7049217 0.70498264 0.70212793 0.70112735 0.7090198
0.067067064 0.70531666 0.70615673 0.70544547 0.7018255 0.7028979 0.70670843 0.70407665 0.7020106 0.7047065 0.7051772 0.70615304 0.7055216 0.7052106 0.70589364 0.7078837 0.7092706 0.7068087 0.70380867 0.70284516 0.70661646 0.7050868 0.70344746 0.7045062 0.7054567 0.7010362 0.70713884 0.70271695 0.70521796 0.70646036 0.70437676 0.70420676 0.7039197 0.7046489 0.70400786 0.70480174 0.7068349 0.7037525 0.70433605 0.7018245 0.7099178 0.7020331 0.7059099 0.7050257 0.70480585 0.7063832 0.704991 0.70490724 0.7020048 0.7010586 0.70898813
0.068068065 0.7053512 0.70609397 0.705391 0.70182246 0.7029015 0.7067076 0.7040474 0.7020052 0.70464593 0.7051698 0.7061827 0.70543355 0.70528483 0.70576054 0.70777273 0.7092448 0.70667464 0.7038076 0.70295703 0.7064988 0.7050698 0.7035452 0.7044586 0.7054156 0.7009938 0.7071166 0.70271486 0.70516574 0.70649916 0.70445424 0.7041252 0.7040076 0.7045754 0.7040546 0.7048687 0.7067169 0.7038411 0.70426774 0.70176387 0.7099093 0.70190877 0.7057984 0.70495117 0.70475006 0.7063945 0.7050592 0.70483077 0.7018808 0.70098984 0.7089566
0.06906907 0.70538414 0.7060312 0.70533633 0.70181763 0.7029038 0.70670617 0.70401734 0.7019979 0.70458555 0.7051616 0.70621085 0.705345 0.70535827 0.70562637 0.7076614 0.709219 0.70653915 0.7038053 0.7030668 0.7063812 0.7050519 0.7036408 0.7044105 0.7053741 0.7009506 0.7070937 0.7027116 0.7051135 0.7065366 0.70453054 0.70404184 0.7040945 0.7045012 0.7040992 0.7049341 0.7065988 0.703928 0.7041986 0.7017026 0.7099008 0.7017837 0.7056869 0.704877 0.70469403 0.70640457 0.7051263 0.7047535 0.70175606 0.70092094 0.708925
0.07007007 0.7054156 0.7059685 0.7052815 0.7018111 0.70290506 0.70670414 0.70398676 0.7019887 0.7045256 0.7051525 0.7062377 0.7052561 0.70543075 0.705491 0.70754975 0.70919335 0.7064024 0.7038021 0.7031747 0.7062639 0.70503336 0.70373446 0.70436215 0.70533264 0.70090705 0.7070703 0.7027074 0.7050611 0.7065729 0.7046058 0.7039566 0.70418036 0.70442635 0.7041416 0.70499825 0.7064809 0.70401335 0.70412874 0.7016405 0.70989215 0.70165825 0.70557576 0.70480335 0.7046379 0.7064137 0.70519227 0.7046757 0.7016307 0.7008519 0.7088937
0.07107107 0.70544577 0.7059059 0.7052266 0.70180285 0.7029054 0.70670164 0.70395577 0.7019776 0.7044661 0.7051426 0.7062632 0.7051669 0.7055024 0.70535487 0.70743793 0.7091678 0.70626444 0.70379806 0.70328045 0.70614696 0.70501435 0.7038262 0.70431364 0.7052909 0.700863 0.7070465 0.70270246 0.7050086 0.70660794 0.70467997 0.70386964 0.70426536 0.70435095 0.70418215 0.70506114 0.7063635 0.7040972 0.70405823 0.7015779 0.7098836 0.7015321 0.705465 0.7047304 0.7045816 0.70642173 0.70525736 0.70459735 0.7015047 0.7007829 0.7088626
0.072072074 0.70547473 0.70584375 0.70517164 0.701793 0.70290506 0.70669866 0.7039245 0.70196474 0.7044073 0.7051321 0.7062876 0.70507765 0.70557326 0.70521796 0.70732623 0.70914245 0.70612544 0.7037933 0.70338446 0.7060307 0.70499486 0.7039162 0.70426506 0.70524937 0.70081854 0.7070223 0.7026968 0.7049565 0.70664215 0.7047533 0.70378125 0.70434946 0.70427525 0.704221 0.70512295 0.7062466 0.7041797 0.70398724 0.70151466 0.7098751 0.7014056 0.7053549 0.70465827 0.70452553 0.706429 0.70532155 0.70451874 0.7013782 0.7007139 0.7088318
0.073073074 0.7055026 0.70578206 0.70511687 0.70178163 0.702904 0.70669544 0.70389307 0.7019501 0.7043494 0.7051211 0.70631105 0.7049885 0.7056434 0.7050804 0.7072147 0.7091174 0.7059855 0.70378786 0.7034868 0.7059153 0.7049749 0.70400447 0.7042165 0.70520794 0.70077354 0.706998 0.70269066 0.7049045 0.70667547 0.7048259 0.70369124 0.70443296 0.70419925 0.70425814 0.7051837 0.7061305 0.70426106 0.70391613 0.70145077 0.7098668 0.7012787 0.7052457 0.704587 0.7044697 0.7064355 0.70538497 0.7044402 0.70125115 0.70064473 0.70880127
0.074074075 0.70552963 0.7057208 0.70506227 0.70176876 0.70290244 0.7066921 0.70386153 0.70193386 0.7042922 0.7051097 0.7063336 0.7048994 0.70571315 0.7049423 0.7071034 0.7090928 0.7058449 0.70378196 0.7035875 0.7058007 0.70495474 0.70409137 0.7041681 0.7051667 0.7007283 0.7069734 0.70268404 0.70485276 0.7067081 0.7048978 0.7035999 0.7045159 0.70412314 0.7042939 0.7052435 0.70601535 0.70434135 0.70384455 0.70138633 0.7098588 0.7011514 0.70513743 0.7045169 0.7044141 0.70644146 0.7054476 0.70436156 0.7011237 0.7005757 0.70877117
0.075075075 0.7055558 0.7056602 0.7050078 0.70175433 0.7029004 0.70668846 0.7038302 0.7019159 0.70423615 0.7050978 0.70635533 0.7048107 0.7057824 0.7048038 0.7069924 0.70906854 0.70570374 0.70377564 0.7036867 0.70568734 0.70493436 0.7041769 0.7041199 0.7051258 0.70068264 0.70694876 0.70267725 0.70480156 0.70674 0.70496917 0.7035073 0.7045983 0.70404714 0.7043282 0.7053026 0.7059012 0.7044207 0.70377314 0.70132136 0.709851 0.7010237 0.7050302 0.70444787 0.7043592 0.7064468 0.70550966 0.70428336 0.7009958 0.7005065 0.7087414
0.076076075 0.70558137 0.7056005 0.7049538 0.7017386 0.70289814 0.70668495 0.703799 0.7018965 0.70418113 0.70508564 0.70637643 0.7047223 0.7058514 0.70466506 0.706882 0.70904464 0.7055621 0.703769 0.70378476 0.7055752 0.70491385 0.7042611 0.70407206 0.7050854 0.7006366 0.7069242 0.7026701 0.7047508 0.7067715 0.70504016 0.7034136 0.70468044 0.7039711 0.7043613 0.705361 0.7057884 0.7044991 0.70370173 0.70125586 0.70984364 0.70089597 0.7049243 0.70438015 0.7043047 0.7064518 0.70557135 0.7042054 0.70086753 0.70043755 0.70871234
0.077077076 0.7056063 0.70554155 0.7049 0.7017216 0.7028957 0.70668143 0.70376813 0.70187557 0.70412743 0.70507324 0.7063968 0.7046346 0.70592004 0.7045262 0.7067724 0.7090214 0.7054201 0.7037623 0.7038816 0.7054646 0.7048934 0.70434433 0.7040247 0.7050454 0.70059025 0.70689964 0.702663 0.7047007 0.70680255 0.7051108 0.70331883 0.70476234 0.7038954 0.70439327 0.7054188 0.7056768 0.70457697 0.70363057 0.70119 0.70983684 0.70076793 0.7048198 0.7043139 0.70425093 0.7064565 0.7056327 0.70412797 0.7007392 0.70036864 0.7086838
0.078078076 0.70563066 0.7054836 0.70484686 0.70170325 0.702893 0.7066781 0.7037376 0.7018533 0.70407504 0.7050607 0.7064167 0.7045476 0.7059886 0.7043874 0.7066634 0.7089987 0.705278 0.7037554 0.7039774 0.7053555 0.70487297 0.7044266 0.7039777 0.705006 0.70054364 0.7068753 0.7026558 0.70465136 0.70683324 0.70518124 0.70322317 0.704844 0.7038201 0.70442426 0.70547616 0.70556676 0.70465404 0.70355976 0.70112365 0.70983034 0.7006397 0.70471674 0.7042491 0.704198 0.7064609 0.7056937 0.7040513 0.7006105 0.70029974 0.70865583
0.07907908 0.70565456 0.70542675 0.70479405 0.70168364 0.70289046 0.70667493 0.7037076 0.70182943 0.704024 0.70504814 0.7064363 0.7044614 0.70605695 0.70424885 0.70655555 0.7089766 0.7051358 0.70374846 0.70407224 0.7052481 0.7048527 0.70450795 0.70393145 0.70496726 0.7004967 0.7068512 0.7026488 0.70460284 0.70686364 0.70525146 0.70312667 0.70492566 0.7037453 0.70445436 0.70553315 0.7054582 0.70473075 0.7034893 0.70105684 0.7098245 0.70051146 0.7046154 0.70418584 0.7041459 0.7064651 0.7057544 0.7039753 0.70048165 0.70023096 0.70862854
0.08008008 0.7056782 0.705371 0.70474195 0.7016629 0.7028879 0.70667195 0.70367813 0.7018045 0.7039745 0.70503557 0.70645547 0.7043761 0.70612544 0.7041106 0.7064487 0.7089553 0.70499396 0.70374155 0.70416623 0.70514226 0.70483255 0.70458853 0.70388585 0.7049292 0.70044947 0.70682734 0.70264196 0.7045551 0.7068939 0.70532167 0.70302945 0.70500726 0.703671 0.7044836 0.7055899 0.7053515 0.7048069 0.70341945 0.70098984 0.7098192 0.7003833 0.7045156 0.70412415 0.70409477 0.7064693 0.7058152 0.70390016 0.7003528 0.7001623 0.70860195
0.08108108 0.70570165 0.7053165 0.70469046 0.701641 0.7028854 0.7066694 0.7036493 0.7017784 0.7039264 0.70502305 0.7064744 0.70429194 0.7061939 0.70397294 0.7063432 0.70893455 0.7048522 0.7037348 0.7042595 0.7050384 0.7048128 0.70466846 0.703841 0.7048919 0.700402 0.7068038 0.7026353 0.7045084 0.706924 0.70539194 0.70293164 0.705089 0.7035974 0.7045121 0.7056464 0.70524627 0.70488286 0.7033502 0.7009223 0.70981455 0.7002549 0.7044177 0.70406413 0.7040448 0.7064734 0.7058759 0.70382607 0.7002238 0.7000938 0.7085761
0.082082085 0.70572495 0.7052632 0.70463973 0.70161813 0.7028831 0.7066672 0.70362115 0.701751 0.70388 0.7050107 0.7064931 0.7042089 0.7062626 0.70383584 0.706239 0.70891464 0.70471096 0.7037282 0.7043522 0.70493644 0.70479333 0.70474786 0.703797 0.70485544 0.7003543 0.7067807 0.7026289 0.70446277 0.7069541 0.7054623 0.7028333 0.70517087 0.70352453 0.70453995 0.7057029 0.7051431 0.70495844 0.70328164 0.70085466 0.7098106 0.70012677 0.7043216 0.7040061 0.7039959 0.7064775 0.7059366 0.70375293 0.7000949 0.7000253 0.708551
0.083083086 0.7057481 0.7052112 0.7045898 0.7015941 0.70288104 0.7066654 0.70359373 0.70172244 0.70383525 0.7049985 0.7065116 0.70412695 0.7063315 0.70369965 0.7061363 0.70889556 0.7045703 0.7037218 0.70444435 0.70483655 0.7047743 0.7048268 0.7037537 0.7048198 0.7003062 0.706758 0.7026228 0.7044182 0.7069842 0.7055328 0.70273453 0.7052529 0.7034525 0.7045673 0.7057592 0.70504177 0.70503396 0.70321393 0.7007866 0.7098074 0.69999874 0.7042275 0.7039497 0.70394814 0.70648175 0.70599747 0.7036809 0.69996583 0.6999571 0.70852673
0.084084086 0.70577115 0.7051606 0.7045407 0.7015691 0.70287925 0.7066641 0.703567 0.7016928 0.7037921 0.7049866 0.7065301 0.7040464 0.70640063 0.7035642 0.70603514 0.7088773 0.7044304 0.70371574 0.70453596 0.7047386 0.70475566 0.70490533 0.7037115 0.70478505 0.70025796 0.7067359 0.7026173 0.70437473 0.7070144 0.7056036 0.70263547 0.70533526 0.7033813 0.704594 0.7058156 0.70494246 0.7051094 0.70314705 0.7007184 0.7098049 0.6998708 0.7041354 0.7038952 0.70390165 0.70648617 0.70605844 0.7036102 0.699837 0.69988894 0.7085034
0.08508509 0.7057942 0.7051115 0.70449245 0.7015431 0.70287776 0.7066633 0.70354116 0.70166206 0.7037506 0.7049748 0.7065486 0.70396715 0.70647013 0.70342994 0.7059357 0.7088599 0.7042913 0.70370984 0.7046273 0.70464283 0.7047374 0.7049836 0.7036701 0.70475125 0.7002095 0.7067142 0.70261204 0.7043325 0.70704466 0.70567465 0.70253617 0.7054179 0.70331115 0.7046205 0.7058721 0.70484525 0.7051849 0.703081 0.70065 0.70980316 0.6997431 0.7040453 0.7038425 0.70385635 0.70649076 0.7061197 0.70354056 0.69970834 0.6998209 0.70848095
0.08608609 0.7058174 0.70506376 0.70444524 0.70151603 0.7028767 0.706663 0.7035162 0.70163035 0.7037109 0.70496345 0.70656705 0.70388937 0.70654005 0.70329666 0.7058381 0.70884335 0.7041532 0.7037045 0.70471835 0.7045493 0.7047198 0.7050616 0.70362973 0.7047184 0.7001607 0.7066932 0.7026074 0.70429146 0.7070751 0.7057461 0.7024369 0.705501 0.703242 0.70464647 0.7059288 0.7047502 0.7052604 0.7030161 0.7005813 0.70980227 0.6996155 0.7039573 0.7037919 0.7038124 0.7064955 0.7061814 0.7034723 0.69957966 0.69975305 0.7084594
0.08708709 0.7058407 0.70501745 0.70439893 0.70148796 0.7028759 0.7066634 0.70349216 0.70159745 0.70367295 0.70495236 0.7065855 0.703813 0.70661044 0.7031647 0.7057421 0.70882773 0.7040161 0.7036993 0.70480925 0.704458 0.7047027 0.7051395 0.70359045 0.7046865 0.70011175 0.7066726 0.70260316 0.70425165 0.70710576 0.705818 0.7023376 0.7055846 0.70317394 0.70467216 0.7059858 0.70465714 0.705336 0.7029522 0.7005124 0.70980227 0.6994882 0.70387155 0.7037432 0.7037698 0.70650065 0.70624334 0.70340544 0.6994512 0.6996852 0.70843875
0.08808809 0.7058641 0.7049728 0.7043537 0.70145875 0.7028756 0.7066644 0.7034689 0.7015635 0.70363677 0.7049417 0.7066041 0.7037382 0.7066813 0.70303404 0.70564806 0.70881313 0.7038802 0.70369464 0.7049 0.70436895 0.70468605 0.70521736 0.70355225 0.70465565 0.7000625 0.70665276 0.7025996 0.7042132 0.7071366 0.7058904 0.7022385 0.7056687 0.70310694 0.7046976 0.70604295 0.70456636 0.70541185 0.70288944 0.7004434 0.709803 0.6993612 0.7037879 0.7036965 0.70372856 0.70650613 0.70630574 0.7033399 0.699323 0.6996176 0.7084191
0.08908909 0.7058878 0.70492953 0.7043094 0.70142865 0.70287585 0.706666 0.7034467 0.7015286 0.7036024 0.7049314 0.7066229 0.7036649 0.7067528 0.7029048 0.7055559 0.70879936 0.70374554 0.7036903 0.7049906 0.7042821 0.7046701 0.70529515 0.70351505 0.7046257 0.70001316 0.70663345 0.70259655 0.70417595 0.7071678 0.70596325 0.7021397 0.7057533 0.7030412 0.70472276 0.7061006 0.7044779 0.70548797 0.70282775 0.70037436 0.70980465 0.6992346 0.7037066 0.7036517 0.7036888 0.7065119 0.7063687 0.7032758 0.69919515 0.6995503 0.7084004
0.09009009 0.70591164 0.7048879 0.7042662 0.7013975 0.70287645 0.70666826 0.70342535 0.7014924 0.70356965 0.7049215 0.7066418 0.70359325 0.7068249 0.7027769 0.7054657 0.7087866 0.7036122 0.70368654 0.70508134 0.70419765 0.7046546 0.7053731 0.70347905 0.7045968 0.6999636 0.7066149 0.70259404 0.7041401 0.70719934 0.7060368 0.70204127 0.7058385 0.7029766 0.70474786 0.7061586 0.7043916 0.7055644 0.70276725 0.7003051 0.70980716 0.6991085 0.70362747 0.7036089 0.70365036 0.7065181 0.70643216 0.7032131 0.6990676 0.69948304 0.7083827
0.09109109 0.70593584 0.7048478 0.7042241 0.70136523 0.7028775 0.7066713 0.703405 0.7014553 0.7035388 0.7049119 0.7066608 0.7035231 0.7068976 0.70265067 0.7053774 0.7087749 0.70348036 0.70368314 0.7051721 0.7041156 0.70463973 0.70545113 0.7034441 0.70456886 0.69991404 0.70659703 0.7025922 0.7041056 0.7072311 0.70611084 0.7019434 0.7059243 0.70291334 0.70477283 0.70621705 0.7043077 0.7056411 0.7027079 0.70023584 0.7098106 0.69898295 0.7035505 0.7035679 0.70361334 0.70652467 0.7064962 0.703152 0.6989406 0.69941616 0.70836604
0.09209209 0.7059603 0.70480925 0.704183 0.70133215 0.7028792 0.70667505 0.70338553 0.7014171 0.70350957 0.7049028 0.7066802 0.7034547 0.70697093 0.702526 0.7052911 0.70876414 0.70335007 0.7036802 0.70526296 0.7040359 0.7046255 0.70552933 0.7034104 0.704542 0.69986415 0.7065799 0.70259094 0.70407236 0.70726323 0.70618564 0.70184606 0.70601076 0.7028513 0.7047977 0.706276 0.7042259 0.70571834 0.70264983 0.7001664 0.70981497 0.6988579 0.7034759 0.70352894 0.70357776 0.70653164 0.7065608 0.70309234 0.6988141 0.69934946 0.7083503
0.09309309 0.70598507 0.7047721 0.7041431 0.70129794 0.70288134 0.7066795 0.703367 0.70137787 0.70348215 0.7048942 0.7066997 0.70338786 0.707045 0.70240307 0.7052069 0.7087544 0.7032213 0.7036778 0.70535403 0.7039586 0.7046119 0.7056078 0.7033777 0.704516 0.6998143 0.7065635 0.7025903 0.7040405 0.70729584 0.70626104 0.7017493 0.706098 0.70279044 0.7048225 0.7063356 0.7041466 0.705796 0.7025929 0.7000969 0.7098203 0.6987336 0.7034036 0.7034919 0.7035436 0.70653915 0.7066261 0.70303416 0.6986882 0.699283 0.7083357
0.0940941 0.70601016 0.70473653 0.7041043 0.70126295 0.7028839 0.7066847 0.70334953 0.7013377 0.7034563 0.70488596 0.7067195 0.70332277 0.70711994 0.7022818 0.7051245 0.7087457 0.7030942 0.70367587 0.7054453 0.7038836 0.7045989 0.7056865 0.70334625 0.704491 0.6997644 0.70654774 0.7025902 0.7040099 0.7073288 0.7063373 0.70165324 0.70618594 0.702731 0.70484734 0.70639575 0.7040696 0.7058742 0.7025373 0.7000272 0.70982635 0.69860995 0.70333356 0.70345676 0.7035108 0.706547 0.7066921 0.70297754 0.6985631 0.6992167 0.70832205
0.0950951 0.70603573 0.7047025 0.7040665 0.70122695 0.70288706 0.70669067 0.7033329 0.70129657 0.70343214 0.7048782 0.70673954 0.70325935 0.70719564 0.7021623 0.70504427 0.70873797 0.70296884 0.7036743 0.70553684 0.703811 0.7045865 0.7057655 0.7033158 0.70446706 0.6997142 0.7065327 0.70259076 0.7039806 0.70736206 0.7064142 0.701558 0.7062745 0.70267266 0.70487213 0.7064564 0.70399487 0.7059528 0.7024829 0.6999576 0.70983344 0.69848716 0.7032658 0.7034234 0.7034794 0.7065554 0.70675886 0.70292234 0.6984386 0.6991507 0.7083095
0.0960961 0.7060616 0.7046698 0.7040298 0.7011901 0.7028907 0.70669734 0.70331717 0.7012545 0.7034097 0.70487094 0.7067599 0.70319754 0.70727205 0.7020446 0.70496595 0.70873123 0.70284516 0.70367324 0.70562875 0.7037406 0.7045747 0.705845 0.70328665 0.704444 0.69966376 0.70651853 0.70259184 0.70395255 0.7073959 0.7064919 0.7014634 0.70636404 0.70261586 0.70489705 0.7065179 0.7039225 0.70603216 0.7024297 0.6998879 0.7098415 0.6983652 0.70320034 0.7033919 0.7034494 0.7065643 0.7068263 0.70286864 0.6983149 0.6990849 0.7082979
0.0970971 0.70608795 0.70463866 0.7039943 0.70115244 0.7028948 0.70670485 0.70330244 0.70121145 0.7033887 0.70486397 0.70678055 0.70313746 0.7073491 0.70192885 0.7048897 0.7087255 0.7027233 0.7036727 0.705721 0.70367265 0.7045636 0.7059248 0.7032584 0.7044219 0.6996133 0.70650506 0.7025935 0.70392585 0.70743006 0.7065705 0.70136964 0.7064543 0.7025602 0.70492196 0.70658004 0.7038523 0.706112 0.70237786 0.699818 0.7098503 0.6982441 0.703137 0.70336235 0.70342076 0.7065736 0.7068946 0.7028166 0.69819206 0.69901925 0.70828736
0.0980981 0.70611465 0.7046089 0.7039597 0.7011138 0.70289946 0.7067131 0.70328856 0.70116764 0.7033693 0.7048575 0.7068015 0.7030789 0.7074269 0.7018149 0.7048154 0.70872086 0.7026033 0.7036726 0.70581365 0.70360696 0.70455307 0.7060051 0.70323133 0.70440066 0.69956255 0.7064924 0.7025957 0.7039003 0.70746464 0.7066499 0.7012768 0.70654535 0.7025058 0.70494694 0.7066429 0.70378447 0.70619255 0.7023271 0.69974804 0.70986027 0.698124 0.70307595 0.70333445 0.70339334 0.7065835 0.7069637 0.70276594 0.69807005 0.6989536 0.7082778
0.0990991 0.70614177 0.70458055 0.7039263 0.7010745 0.70290446 0.70672214 0.7032755 0.7011229 0.7033514 0.70485145 0.7068227 0.7030221 0.7075053 0.7017029 0.70474315 0.7087172 0.7024852 0.7036729 0.70590675 0.7035435 0.7045431 0.7060859 0.7032053 0.7043804 0.6995117 0.7064804 0.70259845 0.70387596 0.7074996 0.7067301 0.70118475 0.70663726 0.7024528 0.704972 0.70670664 0.7037188 0.7062738 0.70227754 0.69967806 0.70987093 0.6980047 0.7030171 0.70330834 0.70336723 0.7065938 0.70703363 0.7027168 0.69794905 0.6988883 0.7082694
0.1001001 0.70616937 0.70455354 0.7038938 0.7010343 0.70290995 0.7067319 0.7032634 0.70107734 0.7033351 0.7048458 0.7068442 0.7029668 0.70758426 0.7015927 0.7046728 0.70871454 0.7023689 0.70367366 0.7060003 0.7034823 0.70453364 0.7061672 0.7031804 0.7043611 0.6994606 0.70646924 0.7026018 0.7038528 0.70753515 0.70681125 0.7010937 0.70672995 0.7024009 0.70499724 0.70677114 0.70365524 0.7063557 0.7022293 0.6996079 0.70988256 0.6978864 0.7029604 0.703284 0.7033424 0.7066046 0.7071045 0.702669 0.69782877 0.6988231 0.70826197
0.1011011 0.7061974 0.704528 0.7038624 0.7009933 0.70291585 0.7067425 0.703252 0.7010309 0.70332015 0.70484054 0.7068661 0.70291317 0.7076637 0.70148444 0.70460457 0.7087129 0.7022546 0.7036749 0.7060944 0.7034232 0.70452476 0.70624906 0.70315635 0.7043425 0.69940937 0.70645875 0.7026055 0.7038307 0.707571 0.7068932 0.70100355 0.70682335 0.7023504 0.7050226 0.70683634 0.70359397 0.7064383 0.70218223 0.69953775 0.70989513 0.69776905 0.7029058 0.70326126 0.7033187 0.706616 0.7071761 0.7026228 0.69770956 0.6987579 0.7082555
0.1021021 0.7062259 0.70450354 0.7038319 0.7009516 0.7029222 0.70675385 0.7032414 0.70098376 0.7033066 0.7048358 0.7068883 0.702861 0.7077436 0.7013783 0.70453817 0.7087121 0.70214224 0.70367646 0.70618904 0.7033664 0.70451653 0.7063314 0.7031332 0.70432484 0.69935775 0.7064491 0.70260966 0.7038099 0.7076073 0.7069759 0.7009144 0.7069174 0.70230097 0.7050481 0.7069024 0.70353484 0.70652175 0.7021363 0.6994674 0.70990855 0.6976527 0.7028532 0.7032402 0.7032963 0.70662785 0.70724833 0.70257795 0.6975912 0.6986928 0.70825005
0.1031031 0.7062547 0.7044806 0.7038025 0.700909 0.70292896 0.7067659 0.7032316 0.7009359 0.7032945 0.70483124 0.7069107 0.7028103 0.7078239 0.7012739 0.7044738 0.70871246 0.7020317 0.7036784 0.7062841 0.7033116 0.70450866 0.7064143 0.7031112 0.7043079 0.699306 0.7064401 0.7026143 0.70379007 0.70764416 0.70705926 0.70082617 0.70701206 0.70225275 0.7050736 0.70696926 0.70347774 0.70660585 0.70209146 0.6993971 0.7099228 0.6975372 0.7028028 0.7032208 0.70327485 0.7066401 0.7073213 0.70253444 0.69747365 0.6986277 0.7082457
0.1041041 0.70628405 0.7044587 0.703774 0.70086575 0.702936 0.7067787 0.7032224 0.7008871 0.7032836 0.7048271 0.7069335 0.7027612 0.7079046 0.7011715 0.70441127 0.70871377 0.70192313 0.70368075 0.70637983 0.703259 0.7045013 0.7064978 0.70308983 0.7042919 0.69925404 0.7064318 0.70261943 0.70377123 0.7076813 0.7071433 0.7007389 0.7071072 0.7022058 0.70509934 0.7070369 0.7034227 0.70669067 0.7020479 0.69932663 0.709938 0.69742274 0.70275426 0.70320284 0.7032546 0.70665294 0.7073948 0.70249224 0.6973572 0.6985628 0.7082422
0.1051051 0.7063139 0.7044381 0.7037463 0.70082176 0.70294344 0.70679235 0.70321393 0.7008375 0.703274 0.7048234 0.70695657 0.70271343 0.7079856 0.701071 0.70435077 0.7087159 0.70181656 0.7036834 0.70647615 0.70320845 0.7044944 0.70658183 0.7030694 0.70427656 0.6992017 0.7064243 0.7026249 0.7037534 0.70771897 0.70722795 0.7006527 0.7072028 0.7021599 0.7051252 0.70710516 0.7033698 0.70677626 0.7020052 0.69925606 0.7099539 0.6973093 0.7027077 0.70318645 0.7032354 0.7066662 0.70746887 0.7024514 0.69724166 0.69849783 0.70823973
0.1061061 0.7063441 0.7044186 0.70371956 0.700777 0.7029512 0.70680666 0.70320606 0.7007872 0.70326555 0.70481986 0.70698 0.7026672 0.7080668 0.70097244 0.70429206 0.7087191 0.7017119 0.70368636 0.7065729 0.7031599 0.70448804 0.7066665 0.7030498 0.704262 0.69914913 0.70641744 0.7026308 0.7037366 0.707757 0.70731306 0.7005676 0.70729876 0.7021151 0.7051513 0.70717406 0.7033188 0.7068624 0.7019638 0.6991854 0.7099707 0.6971967 0.70266306 0.70317155 0.70321715 0.70667994 0.7075435 0.70241183 0.69712687 0.69843286 0.7082382
0.10710711 0.70637476 0.7044002 0.7036936 0.70073134 0.7029592 0.7068217 0.7031988 0.70073617 0.7032584 0.7048167 0.7070036 0.7026222 0.70814836 0.7008757 0.7042352 0.70872307 0.701609 0.7036897 0.70667017 0.70311344 0.704482 0.7067516 0.70303094 0.70424813 0.6990962 0.70641136 0.7026371 0.70372075 0.7077954 0.70739865 0.70048344 0.707395 0.70207137 0.70517755 0.7072434 0.7032698 0.706949 0.70192313 0.69911456 0.7099883 0.69708514 0.70262027 0.703158 0.7032 0.706694 0.7076186 0.7023735 0.6970132 0.69836795 0.7082376
0.10810811 0.7064059 0.70438296 0.70366853 0.7006849 0.70296746 0.7068374 0.70319206 0.7006842 0.7032523 0.7048138 0.70702755 0.70257866 0.70823014 0.70078087 0.7041802 0.7087282 0.70150805 0.70369315 0.7067677 0.70306885 0.70447636 0.706837 0.70301276 0.70423496 0.69904304 0.7064058 0.70264375 0.70370567 0.70783424 0.70748466 0.7004003 0.70749164 0.70202863 0.7052039 0.7073132 0.70322263 0.707036 0.70188355 0.69904363 0.7100067 0.6969745 0.7025794 0.70314586 0.70318353 0.70670867 0.707694 0.7023363 0.6969005 0.69830287 0.7082379
0.10910911 0.7064374 0.7043666 0.7036441 0.7006378 0.702976 0.70685387 0.70318574 0.7006315 0.7032473 0.7048111 0.70705175 0.70253646 0.70831203 0.70068777 0.70412683 0.70873404 0.701409 0.7036969 0.70686555 0.7030262 0.70447105 0.7069229 0.7029954 0.70422244 0.69898957 0.706401 0.7026506 0.7036915 0.70787346 0.707571 0.7003183 0.70758843 0.7019869 0.70523036 0.70738333 0.70317733 0.7071234 0.70184493 0.6989726 0.7100259 0.6968648 0.7025403 0.703135 0.7031681 0.7067237 0.70776975 0.70230037 0.6967885 0.6982379 0.70823914
0.11011011 0.7064694 0.7043513 0.7036205 0.70058966 0.7029848 0.70687103 0.70317996 0.7005779 0.70324326 0.70480865 0.70707625 0.7024955 0.708394 0.7005966 0.7040756 0.70874083 0.7013118 0.7037009 0.70696354 0.70298535 0.7044661 0.70700884 0.7029785 0.7042105 0.6989357 0.7063968 0.7026578 0.703678 0.7079131 0.7076577 0.70023715 0.7076855 0.7019462 0.70525706 0.7074538 0.70313394 0.707211 0.70180726 0.6989013 0.7100459 0.6967561 0.70250285 0.70312554 0.70315343 0.7067392 0.7078458 0.7022655 0.69667757 0.69817275 0.7082412
0.11111111 0.7065018 0.70433694 0.70359755 0.7005407 0.70299375 0.7068888 0.7031746 0.7005234 0.70324016 0.70480645 0.70710087 0.7024557 0.7084761 0.70050716 0.70402575 0.70874846 0.7012164 0.7037051 0.7070617 0.70294636 0.7044614 0.707095 0.7029623 0.7041993 0.6988815 0.7063933 0.7026653 0.7036655 0.7079531 0.7077446 0.7001571 0.70778257 0.70190644 0.7052839 0.70752454 0.70309234 0.707299 0.70177054 0.69882977 0.71006656 0.69664824 0.702467 0.70311713 0.7031396 0.70675504 0.70792204 0.70223176 0.69656754 0.6981076 0.7082443
0.11211211 0.70653456 0.7043235 0.7035753 0.7004907 0.7030028 0.7069073 0.70316947 0.7004678 0.7032381 0.7048044 0.70712596 0.7024172 0.7085583 0.7004194 0.7039777 0.708757 0.70112276 0.7037094 0.7071598 0.7029091 0.70445704 0.70718133 0.70294666 0.70418847 0.69882685 0.7063903 0.70267296 0.70365345 0.7079934 0.70783174 0.70007807 0.7078798 0.7018675 0.7053108 0.7075955 0.70305234 0.7073869 0.70173454 0.698758 0.710088 0.69654137 0.702433 0.70311 0.70312643 0.7067714 0.70799845 0.702199 0.6964584 0.6980422 0.70824814
0.11311311 0.7065677 0.7043109 0.7035537 0.7004397 0.7030122 0.70692635 0.7031648 0.7004113 0.70323694 0.70480263 0.70715106 0.7023798 0.70864046 0.7003334 0.70393133 0.70876634 0.70103085 0.7037139 0.707258 0.7028737 0.704453 0.7072676 0.7029315 0.7041783 0.69877183 0.70638806 0.70268095 0.70364225 0.7080341 0.70791906 0.70000017 0.70797706 0.70182943 0.70533794 0.7076667 0.70301414 0.70747507 0.7016994 0.6986858 0.71011025 0.69643533 0.70240045 0.703104 0.70311403 0.70678806 0.70807505 0.7021672 0.6963501 0.69797677 0.708253
0.11411411 0.7066014 0.704299 0.70353264 0.70038766 0.70302165 0.70694613 0.7031603 0.70035386 0.70323646 0.7048008 0.70717657 0.7023436 0.7087227 0.7002491 0.7038865 0.70877653 0.70094085 0.70371854 0.70735604 0.70283985 0.7044491 0.7073539 0.702917 0.70416856 0.6987163 0.7063863 0.70268905 0.7036316 0.70807517 0.7080066 0.69992316 0.7080743 0.7017923 0.70536524 0.7077379 0.7029776 0.70756316 0.7016649 0.6986133 0.7101332 0.6963302 0.70236945 0.7030991 0.70310223 0.7068051 0.7081517 0.7021365 0.69624263 0.697911 0.7082586
0.11511511 0.70663536 0.7042879 0.7035123 0.70033467 0.7030312 0.7069665 0.70315623 0.7002953 0.7032369 0.7047992 0.7072023 0.7023085 0.708805 0.70016646 0.7038433 0.7087876 0.70085245 0.70372325 0.7074541 0.70280766 0.70444554 0.70744014 0.7029028 0.70415944 0.6986601 0.7063852 0.70269734 0.7036216 0.70811653 0.70809424 0.69984716 0.70817155 0.7017559 0.7053927 0.7078092 0.70294255 0.7076514 0.70163125 0.6985402 0.7101569 0.69622594 0.70233995 0.7030952 0.70309114 0.7068226 0.7082284 0.70210665 0.6961361 0.697845 0.7082651
0.116116114 0.7066698 0.70427763 0.7034924 0.7002804 0.70304084 0.7069876 0.7031523 0.7002357 0.703238 0.70479774 0.7072283 0.7022743 0.7088873 0.7000853 0.70380163 0.7087996 0.7007658 0.7037281 0.70755184 0.7027771 0.704442 0.7075263 0.7028891 0.7041506 0.6986034 0.7063847 0.70270574 0.7036121 0.7081584 0.708182 0.6997721 0.7082688 0.70172024 0.7054204 0.7078806 0.7029091 0.7077395 0.70159835 0.69846666 0.71018136 0.6961225 0.7023119 0.70309234 0.7030806 0.7068405 0.7083051 0.7020777 0.69603026 0.6977785 0.70827246
0.117117114 0.70670474 0.704268 0.7034731 0.7002251 0.70305055 0.70700943 0.70314854 0.7001749 0.7032398 0.7047964 0.7072545 0.7022413 0.7089696 0.7000059 0.7037614 0.7088125 0.70068073 0.70373297 0.70764947 0.70274806 0.7044389 0.70761234 0.70287573 0.70414233 0.69854593 0.7063848 0.70271444 0.70360327 0.7082006 0.7082697 0.6996981 0.70836604 0.70168525 0.70544827 0.7079521 0.70287704 0.70782757 0.7015661 0.6983925 0.7102065 0.69602 0.70228523 0.7030905 0.7030707 0.70685875 0.7083819 0.7020496 0.6959253 0.6977117 0.70828074
0.118118115 0.7067401 0.704259 0.70345426 0.7001686 0.7030604 0.7070318 0.703145 0.700113 0.70324224 0.7047951 0.7072811 0.7022091 0.70905185 0.69992787 0.70372266 0.70882607 0.7005973 0.703738 0.7077469 0.7027205 0.7044358 0.70769817 0.70286286 0.70413446 0.69848764 0.7063855 0.70272315 0.7035948 0.70824313 0.7083575 0.699625 0.7084631 0.70165104 0.7054763 0.7080234 0.7028466 0.7079155 0.7015344 0.6983179 0.7102324 0.6959182 0.70225984 0.7030895 0.7030612 0.70687747 0.70845866 0.7020222 0.69582117 0.6976444 0.70828986
0.11911912 0.7067759 0.70425063 0.7034359 0.7001109 0.70307034 0.70705485 0.70314157 0.70004994 0.7032454 0.70479405 0.70730793 0.7021778 0.70913404 0.6998514 0.7036853 0.7088406 0.7005155 0.7037431 0.7078441 0.7026943 0.704433 0.7077838 0.7028503 0.704127 0.6984286 0.70638686 0.7027321 0.7035868 0.7082861 0.7084453 0.6995529 0.70856 0.7016175 0.70550466 0.70809484 0.7028174 0.7080033 0.7015034 0.6982424 0.71025896 0.69581723 0.7022358 0.7030895 0.70305234 0.7068966 0.7085353 0.70199573 0.6957178 0.6975764 0.7082997
0.12012012 0.70681214 0.7042429 0.70341796 0.700052 0.70308024 0.7070785 0.7031383 0.6999857 0.7032491 0.7047931 0.707335 0.7021475 0.7092161 0.6997764 0.70364904 0.7088558 0.7004353 0.7037482 0.707941 0.70266956 0.7044304 0.7078693 0.702838 0.7041199 0.69836867 0.7063887 0.702741 0.7035793 0.70832944 0.70853305 0.69948155 0.70865667 0.7015845 0.7055331 0.7081661 0.7027896 0.70809096 0.70147294 0.6981664 0.71028626 0.6957171 0.702213 0.7030902 0.7030439 0.7069161 0.70861197 0.70196986 0.6956152 0.6975079 0.70831037
0.12112112 0.70684886 0.7042357 0.7034005 0.69999194 0.7030903 0.7071029 0.70313513 0.6999202 0.7032534 0.70479214 0.70736235 0.702118 0.70929825 0.6997029 0.70361406 0.7088718 0.7003566 0.70375353 0.70803756 0.70264614 0.70442796 0.70795447 0.702826 0.70411336 0.6983078 0.70639133 0.70275015 0.70357215 0.7083732 0.70862067 0.69941103 0.7087532 0.7015521 0.7055619 0.7082374 0.7027631 0.7081784 0.70144296 0.6980896 0.71031415 0.6956177 0.70219135 0.7030918 0.70303583 0.7069361 0.7086885 0.7019447 0.69551337 0.69743866 0.7083218
0.122122124 0.70688605 0.704229 0.7033833 0.6999305 0.70310044 0.707128 0.70313203 0.6998534 0.70325816 0.7047913 0.70739007 0.7020893 0.70938027 0.6996308 0.7035802 0.7088884 0.70027924 0.70375884 0.7081338 0.702624 0.7044257 0.7080394 0.7028142 0.70410717 0.698246 0.70639443 0.70275944 0.7035655 0.7084173 0.7087083 0.69934136 0.7088495 0.70152026 0.7055909 0.7083085 0.7027378 0.7082658 0.7014135 0.6980119 0.7103427 0.69551885 0.70217085 0.70309407 0.7030282 0.7069564 0.70876485 0.7019202 0.69541216 0.6973687 0.7083338
0.123123124 0.70692366 0.7042229 0.7033666 0.6998677 0.7031107 0.7071537 0.70312893 0.6997854 0.7032634 0.70479065 0.7074181 0.70206136 0.70946205 0.69956005 0.70354736 0.7089057 0.7002035 0.7037642 0.70822966 0.7026031 0.7044236 0.708124 0.70280266 0.70410126 0.6981832 0.70639825 0.7027688 0.70355904 0.7084619 0.70879567 0.6992723 0.7089456 0.701489 0.70562017 0.70837945 0.7027137 0.7083527 0.70138454 0.69793344 0.71037173 0.69542074 0.7021515 0.7030971 0.7030209 0.70697725 0.70884115 0.7018963 0.6953116 0.69729793 0.70834637
0.124124125 0.70696187 0.70421714 0.7033501 0.69980365 0.70312095 0.70718 0.70312595 0.69971603 0.70326906 0.70479006 0.70744634 0.7020341 0.70954376 0.69949067 0.7035155 0.70892364 0.70012903 0.7037697 0.70832515 0.7025834 0.7044217 0.7082083 0.70279145 0.7040957 0.6981192 0.70640254 0.7027783 0.703553 0.7085068 0.708883 0.69920385 0.70904136 0.70145804 0.70564973 0.7084503 0.7026908 0.7084394 0.70135593 0.69785416 0.7104013 0.6953231 0.70213306 0.7031007 0.70301396 0.70699847 0.7089172 0.70187306 0.69521165 0.6972262 0.7083597
0.12512513 0.7070005 0.70421183 0.703334 0.6997382 0.7031313 0.7072069 0.703123 0.69964546 0.7032752 0.70478964 0.70747495 0.70200765 0.70962536 0.6994225 0.70348465 0.7089421 0.70005584 0.70377535 0.7084202 0.70256466 0.70442003 0.70829225 0.7027803 0.7040905 0.6980542 0.70640755 0.7027879 0.7035473 0.70855224 0.70897007 0.699136 0.70913684 0.70142764 0.70567954 0.70852095 0.70266896 0.7085259 0.7013278 0.69777393 0.71043134 0.6952261 0.7021157 0.70310485 0.70300734 0.70702004 0.7089931 0.7018503 0.6951122 0.6971538 0.7083735
0.12612613 0.7070397 0.70420694 0.7033181 0.6996714 0.70314175 0.7072344 0.70311993 0.69957346 0.7032817 0.70478916 0.7075039 0.70198166 0.70970666 0.69935554 0.7034547 0.70896107 0.69998384 0.7037809 0.7085149 0.70254695 0.70441836 0.7083758 0.7027693 0.7040857 0.697988 0.70641315 0.70279753 0.70354176 0.708598 0.709057 0.6990687 0.70923185 0.7013976 0.7057097 0.7085914 0.7026481 0.7086121 0.7013 0.69769275 0.71046174 0.6951295 0.7020993 0.7031094 0.70300096 0.70704216 0.7090688 0.701828 0.69501305 0.6970803 0.70838773
0.12712713 0.7070794 0.7042023 0.7033025 0.6996031 0.7031523 0.70726234 0.7031168 0.6995 0.7032885 0.7047889 0.7075332 0.7019564 0.7097878 0.69928986 0.70342535 0.70898056 0.6999129 0.70378673 0.7086091 0.70253 0.704417 0.70845914 0.7027585 0.70408124 0.6979207 0.70641935 0.70280737 0.7035365 0.70864433 0.70914364 0.6990019 0.7093266 0.70136803 0.70574015 0.7086617 0.70262825 0.7086979 0.7012726 0.6976106 0.71049255 0.6950333 0.7020838 0.7031144 0.7029948 0.7070646 0.70914423 0.7018063 0.69491446 0.69700587 0.7084025
0.12812813 0.7071195 0.704198 0.7032871 0.6995334 0.7031627 0.7072907 0.7031137 0.6994252 0.7032955 0.70478874 0.7075627 0.7019318 0.7098687 0.6992252 0.7033968 0.70900047 0.69984305 0.70379245 0.70870286 0.70251405 0.7044157 0.7085419 0.70274776 0.70407706 0.697852 0.70642614 0.7028172 0.7035315 0.708691 0.7092302 0.6989355 0.7094211 0.70133877 0.7057709 0.7087317 0.70260924 0.7087834 0.7012454 0.6975274 0.7105237 0.69493735 0.70206916 0.70311964 0.702989 0.70708764 0.7092195 0.70178497 0.6948161 0.69693047 0.7084178
0.12912913 0.7071601 0.70419383 0.70327187 0.6994622 0.7031734 0.7073196 0.70311046 0.6993489 0.7033028 0.7047887 0.70759267 0.70190763 0.70994943 0.6991616 0.7033688 0.7090208 0.69977415 0.70379835 0.70879614 0.7024986 0.7044146 0.70862436 0.7027371 0.70407325 0.69778204 0.70643353 0.7028272 0.7035266 0.708738 0.7093164 0.69886947 0.7095152 0.7013099 0.705802 0.7088015 0.702591 0.7088686 0.7012185 0.6974432 0.7105552 0.6948417 0.7020553 0.70312524 0.7029832 0.707111 0.7092945 0.70176405 0.694718 0.696854 0.7084334
0.13013013 0.70720124 0.70418984 0.7032566 0.6993896 0.7031842 0.7073488 0.70310724 0.6992713 0.70331025 0.7047887 0.70762295 0.70188385 0.7100299 0.6990989 0.70334136 0.7090415 0.6997061 0.7038043 0.7088889 0.702484 0.7044137 0.7087064 0.7027265 0.7040697 0.6977109 0.7064414 0.70283735 0.70352185 0.7087855 0.7094024 0.6988038 0.7096088 0.70128125 0.7058335 0.70887107 0.7025734 0.7089534 0.7011919 0.6973579 0.7105869 0.69474626 0.70204204 0.70313096 0.70297766 0.7071349 0.70936924 0.7017435 0.69462025 0.69677633 0.7084494
0.13113113 0.7072426 0.7041859 0.70324147 0.6993155 0.7031949 0.7073784 0.7031039 0.6991922 0.7033177 0.70478886 0.7076535 0.7018606 0.7101101 0.699037 0.70331454 0.7090626 0.6996389 0.70381033 0.70898116 0.70246994 0.704413 0.708788 0.7027159 0.7040664 0.69763845 0.70644987 0.7028476 0.70351714 0.7088331 0.7094879 0.69873834 0.7097021 0.7012528 0.70586526 0.7089403 0.7025565 0.7090378 0.7011655 0.6972714 0.71061903 0.6946509 0.7020296 0.7031368 0.7029722 0.70715916 0.7094437 0.7017232 0.69452244 0.6966976 0.7084658
0.13213213 0.7072844 0.70418215 0.7032263 0.69923985 0.70320576 0.70740837 0.70310044 0.69911164 0.7033253 0.7047891 0.70768464 0.7018377 0.71019006 0.69897586 0.7032881 0.7090839 0.69957244 0.70381653 0.70907295 0.70245636 0.7044124 0.7088691 0.7027054 0.7040633 0.69756454 0.7064587 0.7028579 0.70351243 0.70888114 0.7095733 0.6986731 0.7097949 0.70122474 0.70589745 0.7090094 0.70254016 0.7091218 0.70113933 0.6971839 0.7106513 0.69455564 0.7020175 0.70314276 0.7029668 0.70718396 0.70951784 0.7017033 0.69442487 0.69661766 0.7084825
0.13313313 0.7073265 0.70417815 0.70321107 0.69916266 0.70321673 0.7074386 0.70309675 0.69902956 0.70333266 0.7047895 0.7077161 0.701815 0.7102697 0.6989154 0.7032621 0.7091056 0.6995067 0.70382273 0.70916414 0.70244324 0.704412 0.7089499 0.7026948 0.7040603 0.69748926 0.706468 0.70286834 0.7035077 0.7089295 0.7096585 0.6986081 0.7098874 0.7011968 0.70593 0.70907813 0.7025243 0.70920545 0.7011132 0.6970952 0.7106837 0.69446045 0.702006 0.7031488 0.7029614 0.707209 0.7095918 0.70168364 0.6943273 0.6965364 0.7084995
0.13413413 0.70736885 0.7041743 0.7031958 0.69908404 0.7032278 0.7074691 0.703093 0.69894606 0.7033402 0.70479006 0.7077478 0.7017926 0.710349 0.69885564 0.70323634 0.7091277 0.6994415 0.7038291 0.709255 0.7024306 0.70441186 0.70903015 0.70268416 0.7040575 0.6974125 0.7064777 0.70287883 0.70350283 0.70897794 0.7097432 0.69854325 0.7099793 0.701169 0.7059628 0.7091466 0.7025088 0.7092886 0.7010873 0.6970052 0.7107164 0.69436514 0.7019948 0.7031547 0.70295596 0.70723456 0.70966536 0.7016642 0.6942297 0.69645405 0.7085168
0.13513513 0.7074114 0.7041702 0.70318043 0.6990037 0.70323896 0.70749986 0.7030891 0.69886094 0.70334744 0.7047908 0.70777977 0.70177037 0.7104282 0.6987965 0.70321095 0.70914996 0.69937694 0.7038356 0.7093452 0.70241815 0.70441175 0.70910996 0.70267344 0.70405483 0.6973343 0.7064878 0.70288956 0.7034979 0.7090267 0.7098276 0.69847846 0.71007085 0.70114136 0.70599604 0.7092148 0.7024938 0.7093714 0.7010615 0.6969141 0.7107492 0.69426996 0.7019839 0.70316046 0.70295036 0.7072604 0.70973873 0.7016448 0.6941322 0.69637036 0.70853436
0.13613613 0.70745426 0.70416605 0.7031648 0.6989218 0.70325017 0.707531 0.703085 0.69877434 0.7033545 0.70479155 0.70781213 0.7017482 0.71050704 0.6987376 0.70318574 0.7091725 0.69931275 0.70384216 0.70943487 0.7024059 0.70441186 0.70918924 0.70266247 0.7040523 0.69725466 0.70649827 0.7029003 0.7034928 0.7090755 0.7099117 0.6984138 0.71016204 0.7011137 0.7060294 0.70928264 0.70247895 0.7094538 0.70103574 0.6968217 0.71078223 0.6941745 0.7019734 0.70316625 0.70294476 0.70728636 0.7098116 0.7016255 0.69403446 0.69628537 0.7085521
0.13713713 0.70749724 0.70416164 0.703149 0.69883853 0.7032615 0.7075621 0.7030808 0.69868624 0.7033613 0.70479256 0.7078447 0.7017261 0.7105855 0.6986793 0.70316076 0.7091953 0.6992491 0.70384884 0.70952404 0.702394 0.7044121 0.70926815 0.7026515 0.70404965 0.6971736 0.706509 0.702911 0.70348746 0.70912445 0.7099955 0.698349 0.71025264 0.70108604 0.70606315 0.7093501 0.7024643 0.7095357 0.7010098 0.69672805 0.7108154 0.69407904 0.70196295 0.70317173 0.70293885 0.7073128 0.7098844 0.70160615 0.6939366 0.6961992 0.70857024
0.13813815 0.70754045 0.7041571 0.703133 0.69875354 0.7032729 0.70759356 0.70307636 0.6985966 0.7033679 0.7047936 0.7078775 0.701704 0.7106636 0.69862133 0.70313585 0.70921826 0.6991857 0.70385563 0.70961267 0.7023821 0.7044124 0.70934653 0.7026402 0.7040471 0.6970908 0.7065202 0.70292175 0.7034819 0.70917356 0.71007895 0.69828427 0.7103428 0.7010583 0.706097 0.70941746 0.7024498 0.7096173 0.7009839 0.6966331 0.7108486 0.6939833 0.7019527 0.703177 0.7029327 0.70733947 0.7099567 0.70158684 0.69383854 0.69611144 0.7085885
0.13913915 0.70758384 0.7041522 0.70311666 0.69866693 0.70328414 0.70762515 0.70307153 0.69850534 0.70337415 0.70479465 0.70791054 0.7016818 0.7107415 0.69856364 0.70311105 0.7092415 0.69912267 0.7038624 0.7097007 0.70237035 0.7044127 0.7094245 0.7026286 0.70404464 0.69700664 0.7065315 0.7029325 0.70347613 0.7092228 0.71016204 0.6982194 0.7104325 0.7010305 0.70613104 0.7094844 0.70243543 0.70969844 0.7009578 0.69653684 0.71088195 0.69388735 0.70194256 0.7031819 0.70292634 0.7073662 0.71002877 0.7015674 0.69374037 0.6960225 0.7086071
0.14014015 0.7076274 0.7041471 0.7031001 0.69857883 0.70329547 0.707657 0.7030666 0.69841266 0.7033799 0.7047959 0.70794374 0.70165956 0.71081907 0.6985061 0.70308626 0.7092649 0.69905996 0.7038694 0.7097883 0.7023586 0.7044132 0.709502 0.7026167 0.7040421 0.69692093 0.70654327 0.70294327 0.70347 0.7092721 0.7102448 0.69815445 0.7105218 0.7010025 0.7061653 0.709551 0.7024211 0.709779 0.70093155 0.6964392 0.7109153 0.69379115 0.7019323 0.70318663 0.70291966 0.7073933 0.7101005 0.70154774 0.69364184 0.69593215 0.7086257
0.14114115 0.70767105 0.7041416 0.7030832 0.69848907 0.703307 0.7076889 0.7030612 0.69831824 0.7033855 0.70479715 0.7079772 0.70163715 0.7108963 0.6984489 0.7030614 0.70928836 0.69899726 0.70387644 0.70987535 0.7023468 0.70441365 0.70957905 0.70260453 0.7040396 0.6968336 0.7065553 0.70295393 0.7034635 0.7093215 0.71032715 0.6980894 0.7106106 0.70097435 0.70619965 0.7096174 0.7024069 0.7098594 0.7009051 0.6963403 0.7109488 0.69369465 0.7019221 0.70319104 0.7029126 0.7074206 0.71017194 0.7015279 0.69354296 0.6958403 0.7086445
0.14214215 0.7077148 0.7041358 0.703066 0.6983977 0.70331824 0.707721 0.7030555 0.6982224 0.70339054 0.70479846 0.70801073 0.70161456 0.71097326 0.6983917 0.70303655 0.7093121 0.698935 0.70388335 0.7099618 0.70233494 0.7044142 0.70965564 0.70259196 0.7040371 0.6967448 0.7065675 0.7029644 0.70345664 0.70937085 0.71040916 0.69802403 0.71069896 0.70094585 0.7062342 0.7096834 0.7023926 0.7099392 0.70087826 0.69624007 0.71098244 0.69359773 0.7019118 0.70319486 0.7029053 0.707448 0.710243 0.7015078 0.6934439 0.6957471 0.7086635
0.14314315 0.7077588 0.7041296 0.7030483 0.6983047 0.70332944 0.7077533 0.70304936 0.698125 0.7033952 0.7047999 0.7080444 0.70159173 0.7110499 0.6983346 0.7030115 0.7093359 0.6988726 0.7038904 0.7100478 0.70232296 0.70441467 0.7097317 0.702579 0.7040343 0.69665426 0.7065799 0.7029749 0.7034495 0.7094203 0.7104908 0.6979586 0.7107868 0.7009171 0.7062688 0.7097492 0.70237803 0.71001863 0.70085126 0.6961384 0.71101606 0.6935005 0.70190126 0.70319843 0.7028975 0.70747566 0.7103138 0.7014874 0.69334435 0.69565237 0.7086828
0.14414415 0.7078028 0.704123 0.7030303 0.6982102 0.70334065 0.7077856 0.7030429 0.69802594 0.70339924 0.7048012 0.70807827 0.7015686 0.71112627 0.6982774 0.70298636 0.70936 0.69881034 0.70389736 0.71013325 0.7023108 0.7044152 0.7098074 0.70256567 0.7040317 0.6965623 0.70659274 0.7029852 0.70344186 0.70946985 0.7105722 0.69789284 0.71087426 0.70088816 0.7063036 0.7098146 0.70236343 0.7100977 0.7008239 0.6960355 0.7110497 0.69340277 0.70189065 0.7032015 0.70288926 0.70750344 0.7103843 0.7014667 0.6932445 0.6955564 0.7087022
0.14514515 0.7078469 0.7041159 0.7030118 0.6981139 0.70335174 0.70781827 0.70303595 0.6979253 0.70340276 0.7048027 0.70811224 0.70154524 0.71120226 0.69822025 0.70296097 0.7093842 0.69874805 0.7039043 0.7102182 0.70229834 0.7044157 0.7098827 0.70255196 0.70402896 0.6964687 0.70660573 0.7029954 0.7034339 0.7095194 0.71065325 0.69782674 0.7109612 0.70085883 0.7063384 0.70987976 0.7023486 0.71017617 0.7007961 0.6959311 0.7110834 0.69330466 0.7018797 0.70320404 0.7028806 0.70753133 0.7104545 0.7014456 0.69314414 0.69545877 0.70872176
0.14614615 0.7078911 0.70410836 0.7029929 0.69801617 0.70336264 0.7078509 0.70302856 0.69782317 0.703406 0.7048041 0.70814633 0.7015215 0.711278 0.698163 0.70293546 0.7094086 0.6986857 0.7039113 0.7103027 0.7022857 0.7044163 0.7099575 0.7025377 0.7040261 0.69637346 0.7066189 0.7030055 0.70342535 0.709569 0.7107339 0.69776046 0.71104777 0.7008291 0.7063734 0.7099446 0.70233345 0.7102544 0.70076793 0.6958254 0.71111727 0.6932061 0.7018684 0.703206 0.7028715 0.70755947 0.7105243 0.7014241 0.69304335 0.6953597 0.7087414
0.14714715 0.70793545 0.70410043 0.7029736 0.6979168 0.70337355 0.7078837 0.7030208 0.6977194 0.7034084 0.7048055 0.7081806 0.7014973 0.7113534 0.6981056 0.70290965 0.709433 0.6986233 0.70391816 0.7103867 0.7022728 0.70441675 0.71003187 0.702523 0.7040232 0.69627666 0.70663244 0.70301545 0.70341635 0.70961857 0.7108142 0.6976938 0.71113396 0.7007989 0.7064085 0.7100092 0.70231813 0.71033216 0.7007394 0.6957183 0.71115106 0.69310695 0.70185685 0.7032075 0.7028618 0.70758766 0.71059394 0.7014022 0.692942 0.6952593 0.70876133
0.14814815 0.7079798 0.7040919 0.7029538 0.6978157 0.70338434 0.7079166 0.70301247 0.6976141 0.7034103 0.7048069 0.7082149 0.7014728 0.7114286 0.69804806 0.70288354 0.7094577 0.6985607 0.703925 0.7104702 0.70225954 0.70441717 0.7101058 0.7025078 0.70402014 0.6961783 0.70664614 0.7030252 0.70340705 0.70966816 0.7108942 0.6976267 0.7112196 0.70076835 0.70644355 0.7100735 0.70230246 0.71040964 0.7007103 0.6956097 0.711185 0.6930074 0.70184493 0.70320845 0.70285165 0.707616 0.7106633 0.7013798 0.69284034 0.6951573 0.70878136
0.14914915 0.70802426 0.70408285 0.7029335 0.6977132 0.703395 0.70794976 0.70300364 0.69750714 0.70341164 0.70480835 0.70824933 0.70144784 0.7115035 0.69799024 0.7028571 0.7094825 0.698498 0.7039319 0.7105532 0.7022459 0.70441765 0.7101793 0.7024921 0.70401704 0.6960783 0.70666003 0.70303476 0.7033971 0.7097178 0.7109739 0.69755924 0.7113048 0.7007374 0.7064788 0.71013755 0.7022864 0.71048665 0.7006808 0.6954998 0.71121895 0.6929072 0.70183265 0.7032088 0.70284104 0.7076446 0.71073234 0.7013568 0.692738 0.69505394 0.7088016
0.15015015 0.70806885 0.70407337 0.7029127 0.6976089 0.7034055 0.7079829 0.7029944 0.69739866 0.7034123 0.7048098 0.7082839 0.70142245 0.71157813 0.6979322 0.70283026 0.70950747 0.69843507 0.70393866 0.71063584 0.70223176 0.70441806 0.7102525 0.7024759 0.7040138 0.6959767 0.7066742 0.7030442 0.7033867 0.70976746 0.7110534 0.69749147 0.71138966 0.7007059 0.706514 0.7102013 0.7022701 0.7105633 0.7006507 0.69538856 0.7112529 0.69280654 0.7018199 0.70320845 0.7028297 0.7076732 0.7108011 0.7013334 0.69263506 0.69494915 0.7088219
0.15115115 0.70811355 0.7040633 0.70289147 0.6975031 0.7034159 0.70801616 0.7029847 0.6972887 0.70341235 0.7048112 0.7083186 0.7013966 0.7116525 0.69787383 0.7028031 0.7095325 0.69837195 0.7039454 0.7107179 0.7022172 0.7044185 0.71032536 0.7024592 0.7040105 0.6958736 0.7066886 0.7030534 0.7033758 0.7098172 0.71113247 0.6974231 0.7114742 0.70067394 0.70654947 0.71026486 0.7022532 0.7106396 0.7006201 0.6952759 0.711287 0.6927051 0.70180655 0.7032075 0.702818 0.7077019 0.71086967 0.70130944 0.69253165 0.6948429 0.7088424
0.15215215 0.7081583 0.7040527 0.70286965 0.69739556 0.7034261 0.70804965 0.7029744 0.69717705 0.70341176 0.70481277 0.70835334 0.70137006 0.71172655 0.6978152 0.7027755 0.70955765 0.69830847 0.7039521 0.7107997 0.70220226 0.7044189 0.7103977 0.70244193 0.7040071 0.6957689 0.7067031 0.7030624 0.7033644 0.7098669 0.7112112 0.6973543 0.7115582 0.7006414 0.70658493 0.7103282 0.70223594 0.71071553 0.70058894 0.69516194 0.7113211 0.69260323 0.70179284 0.70320594 0.70280564 0.7077309 0.7109379 0.70128477 0.69242764 0.69473517 0.708863
0.15315315 0.7082032 0.7040415 0.70284736 0.6972866 0.70343626 0.70808315 0.7029635 0.69706404 0.7034105 0.7048142 0.70838827 0.7013431 0.71180046 0.6977562 0.70274734 0.70958304 0.6982447 0.70395875 0.710881 0.7021868 0.70441926 0.71046984 0.70242417 0.7040036 0.6956626 0.7067179 0.70307136 0.70335245 0.7099167 0.7112897 0.6972852 0.7116419 0.7006083 0.7066204 0.7103913 0.70221806 0.71079123 0.70055735 0.6950466 0.7113553 0.6925006 0.7017785 0.7032037 0.70279264 0.70776 0.711006 0.70125973 0.69232285 0.69462615 0.7088837
0.15415415 0.70824814 0.7040298 0.70282453 0.697176 0.70344627 0.70811677 0.70295215 0.69694936 0.7034086 0.70481575 0.70842326 0.70131564 0.7118741 0.69769675 0.7027189 0.70960844 0.6981806 0.70396537 0.7109619 0.7021708 0.7044197 0.71054155 0.7024058 0.70400006 0.6955548 0.70673287 0.7030801 0.70333993 0.7099664 0.71136796 0.69721544 0.71172523 0.70057476 0.7066561 0.71045417 0.7021998 0.7108666 0.700525 0.69492984 0.71138966 0.69239736 0.70176363 0.7032007 0.7027791 0.70778924 0.7110739 0.7012339 0.69221765 0.6945155 0.70890456
0.15515515 0.7082932 0.7040175 0.7028012 0.6970639 0.70345616 0.7081505 0.7029404 0.6968332 0.703406 0.7048172 0.7084584 0.70128757 0.71194756 0.69763684 0.7026899 0.70963395 0.69811606 0.70397204 0.7110424 0.7021543 0.7044201 0.71061295 0.702387 0.7039964 0.6954455 0.706748 0.70308864 0.70332694 0.71001625 0.711446 0.6971452 0.71180826 0.7005406 0.70669186 0.71051687 0.702181 0.7109416 0.70049214 0.69481194 0.711424 0.6922936 0.7017482 0.7031971 0.7027649 0.70781857 0.7111415 0.7012075 0.69211173 0.6944037 0.7089255
0.15615615 0.7083384 0.70400465 0.70277727 0.6969502 0.70346594 0.70818424 0.70292807 0.6967155 0.7034027 0.70481884 0.7084937 0.7012589 0.7120208 0.69757664 0.70266044 0.7096596 0.6980512 0.7039786 0.7111225 0.7021372 0.70442045 0.71068406 0.7023676 0.70399266 0.69533455 0.70676327 0.7030971 0.7033134 0.7100662 0.7115238 0.6970744 0.71189094 0.70050585 0.7067276 0.7105794 0.70216155 0.71101636 0.70045865 0.69469273 0.7114585 0.6921891 0.70173216 0.70319283 0.70275015 0.7078481 0.71120894 0.70118046 0.69200516 0.6942905 0.7089466
0.15715715 0.70838356 0.7039911 0.70275295 0.6968349 0.70347565 0.70821816 0.70291513 0.69659626 0.7033987 0.70482045 0.7085292 0.7012297 0.71209395 0.6975157 0.7026304 0.7096853 0.69798595 0.70398515 0.7112024 0.70211947 0.70442086 0.71075493 0.7023475 0.7039889 0.6952224 0.70677876 0.70310533 0.70329934 0.71011627 0.71160126 0.6970031 0.71197325 0.70047045 0.7067635 0.71064174 0.7021416 0.7110908 0.70042455 0.6945722 0.7114929 0.69208384 0.70171535 0.70318776 0.7027348 0.70787776 0.71127623 0.70115274 0.691898 0.6941759 0.7089678
0.15815815 0.7084289 0.7039771 0.70272803 0.69671834 0.70348537 0.7082522 0.7029018 0.6964756 0.70339406 0.7048222 0.70856464 0.7011999 0.7121668 0.69745433 0.70259994 0.7097112 0.6979202 0.7039917 0.7112819 0.7021012 0.7044213 0.71082544 0.70232713 0.703985 0.6951086 0.70679444 0.70311344 0.7032848 0.7101663 0.7116786 0.69693136 0.71205527 0.7004345 0.7067994 0.710704 0.702121 0.7111651 0.70038986 0.6944504 0.7115276 0.69197804 0.70169806 0.703182 0.70271885 0.7079074 0.71134335 0.7011243 0.69179016 0.6940599 0.708989
0.15915915 0.7084743 0.70396245 0.70270264 0.6966 0.70349485 0.7082862 0.7028879 0.69635355 0.7033887 0.70482385 0.7086004 0.7011694 0.7122395 0.6973926 0.70256877 0.7097371 0.69785404 0.7039983 0.71136105 0.7020823 0.70442176 0.71089566 0.702306 0.7039811 0.6949934 0.70681024 0.7031215 0.7032697 0.7102164 0.71175575 0.6968589 0.71213704 0.700398 0.70683545 0.7107661 0.7020999 0.7112391 0.70035446 0.69432735 0.71156216 0.6918715 0.70168006 0.7031756 0.7027023 0.70793724 0.7114104 0.7010953 0.6916816 0.69394267 0.70901036
0.16016015 0.7085198 0.7039473 0.70267665 0.6964804 0.7035043 0.7083204 0.7028735 0.69623005 0.7033827 0.70482564 0.7086361 0.7011383 0.7123122 0.6973302 0.7025372 0.70976317 0.6977873 0.70400494 0.7114399 0.7020627 0.70442224 0.7109658 0.7022844 0.7039771 0.6948768 0.70682615 0.70312935 0.7032541 0.7102667 0.71183264 0.6967859 0.7122185 0.7003609 0.7068715 0.71082807 0.7020781 0.71131283 0.70031846 0.6942031 0.71159685 0.69176424 0.70166147 0.70316845 0.7026851 0.7079672 0.7114773 0.70106554 0.6915724 0.6938242 0.70903194
0.16116115 0.7085653 0.70393157 0.7026502 0.6963593 0.7035136 0.70835465 0.7028587 0.69610524 0.703376 0.70482755 0.7086719 0.70110655 0.7123847 0.69726723 0.702505 0.70978934 0.6977201 0.70401156 0.7115186 0.70204246 0.7044227 0.7110356 0.7022623 0.70397294 0.6947589 0.70684224 0.70313716 0.703238 0.71031696 0.7119095 0.6967124 0.7122998 0.70032316 0.70690763 0.71088994 0.70205563 0.71138644 0.70028186 0.6940777 0.7116316 0.69165635 0.70164216 0.7031605 0.70266736 0.7079972 0.71154416 0.70103514 0.69146264 0.6937045 0.7090536
0.16216215 0.7086109 0.70391536 0.70262325 0.69623685 0.7035229 0.7083889 0.7028434 0.69597894 0.7033686 0.7048294 0.7087079 0.70107424 0.71245706 0.69720364 0.7024722 0.70981556 0.69765246 0.704018 0.71159697 0.7020216 0.7044232 0.7111053 0.7022397 0.7039687 0.6946395 0.7068585 0.70314467 0.70322144 0.7103674 0.7119862 0.69663817 0.7123808 0.70028484 0.70694375 0.7109518 0.70203257 0.71145993 0.70024467 0.6939511 0.71166635 0.6915478 0.701622 0.70315194 0.70264906 0.7080274 0.7116108 0.701004 0.6913522 0.6935835 0.7090753
0.16316317 0.70865655 0.7038985 0.7025959 0.696113 0.7035321 0.70842326 0.7028277 0.6958514 0.70336056 0.70483136 0.70874405 0.7010413 0.7125294 0.6971395 0.70243883 0.70984185 0.69758415 0.7040246 0.71167505 0.7020001 0.7044238 0.71117485 0.7022165 0.7039645 0.6945189 0.70687497 0.7031521 0.70320433 0.71041775 0.7120627 0.6965635 0.7124617 0.70024586 0.70698 0.71101356 0.70200884 0.7115332 0.70020676 0.69382334 0.7117013 0.69143856 0.70160127 0.70314264 0.70263004 0.7080577 0.71167743 0.7009722 0.6912409 0.69346124 0.7090971
0.16416417 0.7087024 0.70388114 0.70256793 0.69598776 0.7035412 0.70845777 0.7028115 0.6957226 0.70335186 0.70483327 0.70878017 0.7010077 0.7126018 0.6970748 0.70240486 0.7098683 0.69751537 0.70403117 0.711753 0.7019779 0.7044243 0.71124417 0.7021929 0.70396006 0.69439703 0.70689154 0.70315945 0.70318675 0.7104683 0.71213907 0.69648814 0.7125424 0.70020634 0.7070162 0.7110752 0.7019844 0.7116064 0.70016825 0.69369465 0.7117362 0.69132864 0.70157975 0.7031326 0.7026106 0.70808804 0.71174407 0.7009398 0.6911291 0.69333786 0.709119
0.16516517 0.7087482 0.7038632 0.70253956 0.69586134 0.7035502 0.70849234 0.70279485 0.69559246 0.7033425 0.7048353 0.7088164 0.7009734 0.712674 0.69700944 0.7023703 0.7098949 0.697446 0.70403767 0.71183085 0.70195496 0.7044248 0.71131337 0.70216876 0.70395553 0.6942739 0.70690817 0.7031666 0.70316875 0.7105189 0.7122155 0.69641215 0.7126229 0.7001661 0.7070526 0.7111368 0.7019593 0.7116794 0.70012915 0.69356465 0.7117712 0.69121814 0.7015575 0.7031219 0.70259047 0.7081185 0.71181065 0.7009066 0.6910166 0.69321334 0.7091411
0.16616617 0.7087941 0.7038448 0.7025108 0.69573355 0.7035591 0.70852697 0.70277774 0.69546115 0.70333254 0.7048373 0.70885277 0.7009385 0.71274626 0.6969434 0.7023352 0.7099215 0.6973761 0.7040442 0.71190846 0.7019315 0.70442533 0.71138245 0.7021441 0.703951 0.6941495 0.70692503 0.7031736 0.70315033 0.71056944 0.7122917 0.6963357 0.7127032 0.70012534 0.7070889 0.71119833 0.70193356 0.7117523 0.70008934 0.6934337 0.7118063 0.6911068 0.7015346 0.70311046 0.70256984 0.7081491 0.7118771 0.7008727 0.6909035 0.69308776 0.7091632
0.16716717 0.7088401 0.7038259 0.7024815 0.69560456 0.70356786 0.70856166 0.70276034 0.6953286 0.70332193 0.70483947 0.70888925 0.70090294 0.7128185 0.69687676 0.70229936 0.7099482 0.69730544 0.7040507 0.711986 0.70190716 0.70442593 0.7114514 0.70211905 0.7039463 0.69402397 0.70694196 0.7031804 0.7031315 0.71062016 0.7123681 0.6962585 0.71278346 0.700084 0.70712525 0.71125984 0.70190704 0.7118252 0.7000489 0.6933018 0.7118414 0.6909949 0.70151097 0.7030984 0.7025487 0.7081797 0.71194357 0.70083815 0.6907897 0.692961 0.7091855
0.16816817 0.70888615 0.7038065 0.7024518 0.6954745 0.7035765 0.70859647 0.7027426 0.69519496 0.7033107 0.7048416 0.70892584 0.7008668 0.71289086 0.6968095 0.70226294 0.709975 0.6972344 0.70405716 0.71206343 0.7018823 0.7044265 0.71152025 0.70209354 0.70394146 0.69389725 0.7069591 0.703187 0.7031121 0.71067095 0.7124443 0.69618076 0.7128637 0.700042 0.70716166 0.71132135 0.70188 0.71189797 0.7000079 0.6931689 0.71187663 0.6908823 0.7014866 0.70308554 0.70252705 0.7082104 0.7120101 0.70080286 0.6906754 0.6928333 0.70920783
0.16916917 0.70893216 0.7037866 0.7024218 0.69534314 0.70358515 0.7086314 0.70272434 0.6950602 0.70329887 0.70484376 0.70896244 0.7008301 0.7129631 0.6967415 0.70222604 0.710002 0.69716275 0.70406365 0.7121406 0.7018567 0.704427 0.711589 0.7020676 0.7039367 0.6937695 0.7069764 0.70319355 0.7030925 0.71072185 0.7125206 0.69610256 0.71294373 0.6999995 0.7071982 0.71138287 0.7018522 0.7119706 0.6999663 0.693035 0.711912 0.6907692 0.7014615 0.7030722 0.7025049 0.7082413 0.7120764 0.700767 0.6905604 0.69270456 0.7092304
0.17017017 0.7089784 0.70376635 0.70239127 0.69521075 0.7035936 0.7086663 0.7027059 0.69492435 0.7032865 0.70484596 0.70899916 0.70079273 0.7130355 0.6966729 0.7021885 0.71002907 0.6970905 0.70407015 0.7122178 0.7018304 0.7044276 0.7116575 0.70204127 0.7039317 0.6936406 0.7069938 0.7032 0.7030725 0.71077275 0.71259683 0.6960237 0.7130238 0.6999564 0.70723474 0.71144414 0.7018238 0.71204334 0.6999242 0.69290024 0.7119473 0.69065547 0.7014357 0.70305806 0.70248216 0.7082722 0.7121428 0.70073044 0.69044495 0.69257486 0.70925295
0.17117117 0.70902467 0.70374554 0.70236045 0.6950772 0.70360196 0.7087014 0.702687 0.6947875 0.70327353 0.70484823 0.709036 0.70075476 0.713108 0.69660366 0.70215034 0.7100562 0.69701755 0.70407665 0.71229494 0.70180345 0.7044282 0.71172607 0.7020145 0.7039266 0.69351065 0.70701146 0.70320606 0.7030521 0.7108238 0.7126732 0.6959442 0.7131039 0.6999128 0.70727134 0.71150553 0.7017946 0.7121159 0.6998813 0.6927646 0.7119828 0.69054115 0.7014092 0.70304334 0.702459 0.7083032 0.7122092 0.7006932 0.69032884 0.69244426 0.7092758
0.17217217 0.70907104 0.7037245 0.7023292 0.69494283 0.7036103 0.70873666 0.7026679 0.6946496 0.7032601 0.70485055 0.70907295 0.7007162 0.71318054 0.6965337 0.70211166 0.71008354 0.6969442 0.7040831 0.7123719 0.7017758 0.7044289 0.7117945 0.70198745 0.70392144 0.6933799 0.7070291 0.7032122 0.70303136 0.71087486 0.71274954 0.69586414 0.71318394 0.6998686 0.70730793 0.71156687 0.7017648 0.71218836 0.6998381 0.6926281 0.71201825 0.69042635 0.701382 0.703028 0.7024354 0.70833445 0.7122756 0.7006554 0.69021225 0.6923127 0.70929873
0.17317317 0.7091175 0.7037029 0.7022977 0.6948072 0.70361847 0.70877194 0.7026485 0.6945108 0.7032461 0.704853 0.70911 0.7006771 0.71325314 0.6964632 0.7020723 0.7101109 0.6968701 0.70408946 0.7124488 0.7017475 0.7044295 0.71186274 0.70195997 0.7039163 0.69324803 0.707047 0.7032182 0.7030103 0.71092606 0.712826 0.6957836 0.7132639 0.6998239 0.70734465 0.7116282 0.7017344 0.7122609 0.6997943 0.6924908 0.7120539 0.6903111 0.701354 0.7030121 0.7024114 0.7083657 0.712342 0.70061696 0.6900952 0.6921804 0.70932174
0.17417417 0.70916414 0.703681 0.7022658 0.6946708 0.7036266 0.70880735 0.70262873 0.69437104 0.7032316 0.70485544 0.7091472 0.70063734 0.71332586 0.69639194 0.7020325 0.71013844 0.69679546 0.70409596 0.7125256 0.70171857 0.70443016 0.711931 0.7019322 0.703911 0.6931153 0.7070651 0.70322394 0.70298886 0.7109773 0.7129026 0.69570243 0.7133439 0.6997787 0.70738137 0.7116895 0.70170325 0.7123333 0.6997499 0.6923528 0.7120896 0.6901952 0.70132554 0.70299566 0.702387 0.70839715 0.7124084 0.70057786 0.68997777 0.69204724 0.7093449
0.17517518 0.70921075 0.70365864 0.7022337 0.69453347 0.7036346 0.7088429 0.7026087 0.69423056 0.7032167 0.70485795 0.7091845 0.7005971 0.7133987 0.6963202 0.7019921 0.7101662 0.6967201 0.7041024 0.7126023 0.70168895 0.7044308 0.7119992 0.70190406 0.7039056 0.6929818 0.7070832 0.70322955 0.70296717 0.7110287 0.7129792 0.6956208 0.7134239 0.699733 0.70741814 0.7117508 0.7016715 0.7124057 0.699705 0.69221413 0.7121254 0.69007903 0.7012962 0.70297855 0.7023621 0.7084286 0.7124747 0.7005382 0.68985975 0.69191337 0.70936835
0.17617618 0.7092575 0.7036359 0.7022012 0.69439536 0.7036426 0.7088785 0.70258844 0.6940893 0.7032011 0.7048605 0.70922184 0.7005563 0.71347153 0.69624764 0.70195115 0.710194 0.6966444 0.7041088 0.712679 0.7016587 0.7044316 0.71206737 0.70187557 0.7039001 0.6928474 0.7071016 0.70323515 0.70294505 0.7110801 0.7130559 0.69553864 0.71350384 0.6996868 0.70745504 0.71181214 0.7016391 0.71247804 0.6996596 0.6920747 0.7121613 0.68996227 0.70126617 0.7029609 0.7023369 0.7084602 0.71254116 0.70049804 0.6897414 0.69177866 0.70939183
0.17717718 0.70930433 0.7036128 0.70216835 0.6942564 0.7036505 0.7089143 0.7025677 0.6939471 0.7031851 0.7048631 0.70925933 0.700515 0.71354455 0.6961746 0.70190966 0.710222 0.696568 0.7041153 0.7127556 0.70162785 0.7044324 0.7121354 0.7018468 0.7038946 0.69271225 0.70712006 0.7032405 0.7029226 0.7111317 0.71313274 0.6954559 0.71358395 0.69964015 0.7074919 0.7118734 0.70160615 0.7125503 0.69961375 0.69193476 0.71219736 0.68984526 0.7012356 0.7029427 0.7023112 0.7084919 0.7126076 0.7004572 0.68962264 0.69164336 0.70941556
0.17817818 0.7093513 0.7035893 0.7021353 0.69411665 0.7036582 0.70895016 0.7025467 0.69380426 0.70316863 0.7048659 0.7092969 0.7004732 0.7136177 0.69610083 0.70186776 0.7102501 0.69649106 0.7041217 0.7128321 0.7015965 0.7044332 0.7122034 0.70181763 0.703889 0.69257635 0.7071387 0.70324576 0.70289993 0.7111833 0.7132096 0.69537276 0.713664 0.6995932 0.7075289 0.7119348 0.7015726 0.71262264 0.69956744 0.6917943 0.7122334 0.6897279 0.70120436 0.702924 0.7022852 0.7085238 0.7126741 0.70041597 0.68950355 0.69150746 0.70943934
0.17917918 0.7093984 0.7035655 0.7021018 0.6939763 0.703666 0.7089862 0.70252556 0.69366074 0.70315164 0.7048686 0.7093347 0.700431 0.7136909 0.6960266 0.7018252 0.7102784 0.69641364 0.7041282 0.7129086 0.70156443 0.70443404 0.7122714 0.70178825 0.7038834 0.6924398 0.7071575 0.70325094 0.7028768 0.71123505 0.71328664 0.6952891 0.71374404 0.69954574 0.7075659 0.7119962 0.7015383 0.7126949 0.69952077 0.69165313 0.71226966 0.68961006 0.7011725 0.7029047 0.70225877 0.7085558 0.71274054 0.70037425 0.6893842 0.69137096 0.70946336
0.18018018 0.7094456 0.7035412 0.7020682 0.6938352 0.7036737 0.7090224 0.70250404 0.69351655 0.7031342 0.70487154 0.7093725 0.7003882 0.71376425 0.69595164 0.70178235 0.7103069 0.6963357 0.7041347 0.71298516 0.7015318 0.704435 0.71233934 0.7017585 0.70387775 0.69230276 0.7071765 0.70325595 0.70285344 0.7112869 0.71336377 0.695205 0.7138241 0.6994978 0.707603 0.71205765 0.70150363 0.71276724 0.6994736 0.69151163 0.7123061 0.68949187 0.70114005 0.7028849 0.702232 0.70858794 0.71280706 0.70033187 0.6892645 0.6912339 0.7094876
0.18118118 0.70949286 0.70351666 0.7020342 0.69369364 0.7036813 0.70905876 0.7024823 0.693372 0.70311624 0.7048745 0.70941055 0.70034504 0.71383774 0.69587624 0.7017389 0.7103355 0.6962572 0.70414126 0.7130616 0.70149875 0.70443594 0.71240735 0.70172834 0.703872 0.6921651 0.7071957 0.7032609 0.7028297 0.71133894 0.713441 0.69512045 0.7139042 0.69944954 0.70764023 0.7121191 0.70146835 0.7128395 0.69942605 0.69136965 0.71234256 0.6893734 0.701107 0.7028645 0.7022048 0.70862025 0.7128737 0.70028913 0.6891445 0.6910964 0.70951205
0.18218218 0.70954037 0.70349175 0.7019999 0.6935514 0.70368886 0.7090952 0.7024602 0.69322675 0.70309776 0.7048775 0.70944864 0.7003014 0.71391135 0.6958002 0.7016951 0.7103644 0.6961781 0.7041478 0.713138 0.701465 0.704437 0.7124753 0.7016979 0.7038663 0.69202685 0.707215 0.7032658 0.7028057 0.711391 0.7135183 0.69503546 0.7139844 0.699401 0.7076775 0.71218073 0.7014325 0.71291184 0.69937813 0.6912273 0.7123792 0.68925464 0.7010733 0.70284367 0.7021773 0.70865273 0.71294034 0.70024586 0.68902415 0.69095844 0.7095367
0.18318318 0.70958793 0.7034664 0.70196533 0.6934087 0.7036965 0.7091318 0.7024379 0.69308114 0.7030789 0.7048807 0.7094869 0.7002575 0.7139851 0.69572353 0.70165074 0.7103934 0.69609857 0.70415443 0.71321434 0.7014308 0.7044381 0.7125432 0.7016672 0.7038605 0.6918882 0.7072346 0.7032705 0.7027814 0.7114433 0.7135958 0.6949501 0.7140646 0.699352 0.7077149 0.71224236 0.70139617 0.7129842 0.69932985 0.6910847 0.71241593 0.68913555 0.7010392 0.70282227 0.7021494 0.7086853 0.7130071 0.7002022 0.6889036 0.6908201 0.7095616
0.18418418 0.7096356 0.7034408 0.7019304 0.6932656 0.703704 0.70916855 0.70241535 0.69293505 0.7030596 0.70488393 0.70952535 0.700213 0.714059 0.69564646 0.7016061 0.71042264 0.6960186 0.70416117 0.71329075 0.7013961 0.7044393 0.71261114 0.7016361 0.7038548 0.6917493 0.7072543 0.70327526 0.7027568 0.71149576 0.7136734 0.6948643 0.7141449 0.6993028 0.70775235 0.7123041 0.7013593 0.71305656 0.6992812 0.69094175 0.7124528 0.6890162 0.7010045 0.70280033 0.7021212 0.70871806 0.71307385 0.7001582 0.6887828 0.69068146 0.7095866
0.18518518 0.7096834 0.7034148 0.70189524 0.693122 0.7037115 0.7092055 0.7023925 0.6927887 0.7030398 0.7048874 0.7095639 0.70016825 0.714133 0.69556874 0.701561 0.71045214 0.695938 0.7041678 0.71336716 0.7013608 0.7044406 0.71267915 0.7016047 0.703849 0.6916098 0.7072742 0.70327985 0.7027319 0.71154815 0.7137512 0.69477814 0.7142252 0.6992531 0.7077899 0.7123659 0.701322 0.71312904 0.69923216 0.6907985 0.7124899 0.6888968 0.7009692 0.70277786 0.7020925 0.708751 0.7131407 0.7001138 0.6886619 0.69054234 0.70961195
0.18618618 0.7097314 0.70338845 0.70185983 0.69297826 0.703719 0.7092426 0.7023694 0.69264203 0.70301956 0.7048908 0.70960265 0.7001231 0.7142072 0.6954904 0.7015155 0.7104818 0.69585705 0.70417464 0.7134435 0.701325 0.7044419 0.7127471 0.7015732 0.70384324 0.6914699 0.70729434 0.7032844 0.7027067 0.7116009 0.7138291 0.69469154 0.7143055 0.69920313 0.70782757 0.71242785 0.7012841 0.7132015 0.6991828 0.69065505 0.71252716 0.6887769 0.70093346 0.7027549 0.7020636 0.70878416 0.7132077 0.70006883 0.6885407 0.690403 0.7096375
0.18718718 0.7097795 0.70336187 0.7018242 0.69283426 0.70372653 0.70927984 0.7023461 0.69249517 0.7029989 0.7048944 0.7096415 0.7000775 0.7142816 0.6954116 0.7014696 0.7105116 0.6957755 0.70418143 0.71352 0.7012887 0.70444345 0.7128151 0.7015412 0.70383745 0.6913299 0.7073147 0.703289 0.7026813 0.7116537 0.7139072 0.6946046 0.714386 0.69915277 0.7078653 0.71248984 0.7012457 0.713274 0.6991331 0.69051147 0.7125646 0.688657 0.7008971 0.70273143 0.70203424 0.7088175 0.71327484 0.7000234 0.68841934 0.6902634 0.7096634
0.1881882 0.7098278 0.7033349 0.7017882 0.69268996 0.70373404 0.7093172 0.70232254 0.692348 0.70297784 0.7048981 0.70968056 0.70003146 0.7143562 0.69533235 0.7014233 0.7105418 0.69569355 0.7041884 0.71359646 0.701252 0.704445 0.7128832 0.7015091 0.70383173 0.6911896 0.70733523 0.70329344 0.7026555 0.71170664 0.7139854 0.69451725 0.7144666 0.6991021 0.7079032 0.71255195 0.7012068 0.7133466 0.6990831 0.6903677 0.71260214 0.6885369 0.70086026 0.7027075 0.7020046 0.708851 0.7133421 0.6999777 0.6882979 0.6901235 0.7096894
0.1891892 0.7098762 0.7033076 0.70175195 0.6925455 0.7037415 0.7093549 0.70229876 0.69220084 0.7029564 0.70490205 0.7097199 0.69998515 0.7144308 0.6952525 0.70137656 0.7105721 0.695611 0.7041954 0.7136729 0.7012146 0.70444673 0.7129513 0.70147663 0.703826 0.691049 0.70735604 0.703298 0.7026295 0.71175987 0.71406376 0.6944295 0.71454716 0.69905114 0.7079412 0.71261424 0.7011675 0.7134192 0.69903266 0.6902238 0.71263987 0.6884166 0.70082283 0.70268315 0.7019747 0.70888466 0.7134094 0.69993156 0.68817633 0.68998337 0.7097157
0.1901902 0.7099247 0.7032801 0.7017156 0.6924009 0.70374906 0.70939267 0.70227486 0.69205356 0.7029345 0.70490605 0.70975935 0.6999384 0.7145058 0.6951721 0.70132947 0.7106029 0.69552803 0.7042025 0.71374935 0.70117676 0.70444846 0.7130194 0.7014439 0.7038204 0.6909082 0.7073771 0.7033024 0.7026033 0.7118131 0.7141423 0.6943414 0.714628 0.6989999 0.7079794 0.7126766 0.70112765 0.7134919 0.698982 0.6900798 0.71267784 0.68829626 0.7007849 0.7026583 0.7019444 0.7089186 0.71347684 0.69988495 0.6880546 0.6898432 0.70974237
0.1911912 0.70997345 0.7032522 0.7016789 0.6922561 0.70375663 0.70943063 0.7022506 0.6919062 0.7029122 0.70491016 0.70979893 0.69989127 0.7145809 0.69509107 0.701282 0.71063375 0.6954447 0.7042097 0.7138259 0.70113844 0.7044505 0.71308756 0.7014109 0.7038148 0.6907672 0.70739836 0.7033068 0.7025768 0.7118666 0.71422106 0.694253 0.7147088 0.69894814 0.7080177 0.7127391 0.70108736 0.71356475 0.69893086 0.6899358 0.7127159 0.6881758 0.70074654 0.7026329 0.7019139 0.7089528 0.7135445 0.69983804 0.68793297 0.68970275 0.7097692
0.1921922 0.71002245 0.7032241 0.701642 0.6921114 0.70376426 0.70946884 0.7022263 0.6917588 0.70288956 0.7049145 0.70983875 0.6998438 0.7146562 0.6950097 0.7012341 0.710665 0.6953608 0.704217 0.7139024 0.70109963 0.7044525 0.71315587 0.70137775 0.7038093 0.6906262 0.7074199 0.7033112 0.7025501 0.7119203 0.7143 0.6941642 0.71478975 0.6988962 0.7080561 0.7128018 0.7010466 0.7136377 0.6988795 0.68979174 0.71275437 0.6880553 0.7007076 0.70260715 0.701883 0.7089871 0.7136122 0.6997907 0.68781114 0.6895623 0.7097964
0.1931932 0.7100715 0.7031958 0.70160484 0.69196653 0.70377195 0.7095072 0.7022017 0.6916115 0.7028665 0.70491904 0.70987874 0.699796 0.71473163 0.6949278 0.70118594 0.71069646 0.6952765 0.70422447 0.7139791 0.7010603 0.70445484 0.7132242 0.70134425 0.7038039 0.690485 0.7074416 0.7033157 0.70252323 0.7119742 0.7143791 0.69407517 0.71487075 0.6988441 0.70809466 0.7128646 0.70100534 0.7137108 0.69882786 0.68964773 0.71279293 0.68793476 0.7006682 0.7025809 0.7018518 0.70902175 0.7136801 0.69974303 0.6876894 0.6894218 0.70982385
0.1941942 0.7101208 0.70316714 0.70156753 0.6918216 0.7037797 0.70954585 0.7021769 0.6914643 0.7028432 0.70492375 0.709919 0.69974786 0.71480733 0.69484544 0.70113736 0.7107283 0.6951918 0.704232 0.7140558 0.70102054 0.7044573 0.71329254 0.7013105 0.70379853 0.6903438 0.7074637 0.7033202 0.70249605 0.7120283 0.71445835 0.6939858 0.71495193 0.69879156 0.70813346 0.7129276 0.7009636 0.71378386 0.6987759 0.6895038 0.7128316 0.68781424 0.7006283 0.7025542 0.7018204 0.70905656 0.7137482 0.69969505 0.6875677 0.6892812 0.7098517
0.1951952 0.7101702 0.7031383 0.70153 0.69167686 0.70378757 0.7095847 0.702152 0.69131696 0.70281947 0.7049286 0.7099595 0.69969934 0.71488327 0.6947626 0.7010884 0.7107604 0.6951066 0.7042396 0.71413255 0.7009803 0.70445985 0.713361 0.70127654 0.70379335 0.69020253 0.70748603 0.7033248 0.7024687 0.71208256 0.71453786 0.6938962 0.71503323 0.6987387 0.7081724 0.7129907 0.70092154 0.71385705 0.6987236 0.68936 0.71287066 0.6876937 0.70058787 0.7025272 0.70178866 0.70909166 0.7138164 0.6996467 0.68744606 0.6891407 0.7098798
0.1961962 0.71021986 0.7031092 0.70149225 0.69153214 0.70379543 0.7096239 0.702127 0.69117 0.70279545 0.70493364 0.71000016 0.6996505 0.71495944 0.69467926 0.7010392 0.7107929 0.69502115 0.70424753 0.71420944 0.7009396 0.7044626 0.7134297 0.7012425 0.7037883 0.69006133 0.70750856 0.70332944 0.70244116 0.7121371 0.7146175 0.6938062 0.7151147 0.69868565 0.7082115 0.71305406 0.70087886 0.71393037 0.6986711 0.68921626 0.7129099 0.6875733 0.70054704 0.70249975 0.70175666 0.70912707 0.7138849 0.69959795 0.68732446 0.6890002 0.70990825
0.1971972 0.71026975 0.70307994 0.70145434 0.6913876 0.70380354 0.7096632 0.70210177 0.6910231 0.70277107 0.7049388 0.71004117 0.6996014 0.7150358 0.6945956 0.7009896 0.7108257 0.6949353 0.7042556 0.71428627 0.7008984 0.7044656 0.71349835 0.7012081 0.7037833 0.68992025 0.70753145 0.7033341 0.7024135 0.7121918 0.71469736 0.69371593 0.71519625 0.69863236 0.70825076 0.7131175 0.7008358 0.71400386 0.6986183 0.6890727 0.7129494 0.68745285 0.70050573 0.702472 0.7017244 0.70916265 0.7139535 0.6995489 0.68720305 0.68885976 0.709937
0.1981982 0.7103199 0.7030503 0.70141625 0.6912432 0.7038116 0.70970285 0.70207644 0.69087636 0.70274645 0.7049443 0.71008235 0.699552 0.71511245 0.6945114 0.70093966 0.71085894 0.694849 0.70426375 0.71436334 0.7008569 0.7044687 0.71356714 0.70117354 0.7037785 0.68977916 0.7075547 0.70333886 0.7023856 0.7122467 0.71477747 0.6936255 0.71527797 0.6985787 0.7082902 0.7131812 0.70079243 0.7140775 0.69856524 0.6889294 0.7129891 0.68733263 0.700464 0.70244384 0.70169204 0.7091986 0.7140223 0.6994996 0.68708175 0.6887195 0.70996606
0.1991992 0.7103702 0.7030207 0.701378 0.6910989 0.70381993 0.70974267 0.70205086 0.69073 0.7027216 0.7049499 0.7101238 0.6995022 0.71518934 0.69442695 0.70088947 0.7108924 0.6947624 0.70427203 0.71444035 0.7008149 0.70447206 0.71363604 0.701139 0.70377386 0.6896383 0.7075783 0.7033437 0.70235753 0.7123019 0.7148578 0.6935348 0.71535987 0.69852495 0.7083299 0.7132451 0.70074856 0.7141512 0.6985119 0.6887864 0.71302915 0.6872126 0.7004218 0.7024152 0.7016593 0.7092347 0.7140914 0.69944996 0.68696064 0.6885795 0.7099955
0.2002002 0.71042067 0.7029909 0.7013396 0.69095486 0.70382833 0.7097827 0.70202535 0.6905839 0.7026964 0.7049558 0.7101654 0.6994523 0.7152664 0.69434196 0.7008389 0.7109263 0.6946754 0.70428056 0.7145176 0.70077246 0.70447564 0.71370506 0.70110404 0.7037694 0.6894976 0.70760214 0.7033487 0.7023294 0.7123574 0.7149382 0.6934439 0.7154418 0.6984709 0.70836985 0.7133093 0.7007044 0.7142251 0.6984584 0.68864363 0.71306944 0.6870927 0.7003792 0.7023864 0.7016264 0.7092712 0.7141606 0.6994 0.6868396 0.6884396 0.7100253
0.2012012 0.71047145 0.70296085 0.7013011 0.69081116 0.70383686 0.7098232 0.70199955 0.69043803 0.70267093 0.7049619 0.71020734 0.69940203 0.7153438 0.69425666 0.70078814 0.7109605 0.6945882 0.7042893 0.71459496 0.7007297 0.70447946 0.7137742 0.70106906 0.7037651 0.6893571 0.7076264 0.7033538 0.7023011 0.7124131 0.715019 0.6933527 0.71552396 0.6984166 0.70841 0.71337354 0.7006599 0.7142992 0.6984045 0.6885012 0.71310997 0.686973 0.7003362 0.7023572 0.7015934 0.70930797 0.7142301 0.6993498 0.686719 0.68829995 0.7100556
0.2022022 0.71052253 0.7029307 0.70126235 0.69066787 0.70384556 0.70986396 0.7019738 0.6902926 0.7026454 0.7049683 0.71024954 0.69935143 0.71542144 0.6941711 0.70073706 0.7109952 0.6945006 0.70429814 0.7146723 0.7006866 0.7044835 0.71384346 0.7010338 0.70376104 0.68921685 0.7076509 0.703359 0.7022727 0.712469 0.71509993 0.6932614 0.7156063 0.6983621 0.7084504 0.7134381 0.7006148 0.71437335 0.6983505 0.6883591 0.71315086 0.6868536 0.7002928 0.7023276 0.70156014 0.709345 0.7142998 0.6992992 0.68659854 0.68816066 0.7100861
0.2032032 0.7105737 0.7029003 0.7012235 0.6905246 0.7038544 0.70990485 0.70194787 0.6901476 0.7026194 0.7049748 0.7102921 0.69930065 0.7154992 0.694085 0.70068574 0.7110302 0.6944127 0.70430726 0.71474993 0.70064294 0.70448774 0.71391296 0.7009984 0.7037571 0.68907684 0.7076757 0.7033644 0.7022441 0.7125251 0.7151811 0.6931699 0.7156888 0.69830734 0.70849097 0.7135029 0.70056945 0.71444774 0.6982962 0.6882173 0.713192 0.6867343 0.7002491 0.70229775 0.70152664 0.70938236 0.7143698 0.69924855 0.6864784 0.6880214 0.7101171
0.2042042 0.7106252 0.7028699 0.7011845 0.69038177 0.7038634 0.70994616 0.7019219 0.69000274 0.70259327 0.7049816 0.71033484 0.69924957 0.71557736 0.6939987 0.70063406 0.7110656 0.6943245 0.7043166 0.71482754 0.700599 0.7044922 0.7139826 0.7009629 0.70375335 0.68893695 0.70770097 0.7033699 0.70221543 0.7125815 0.71526253 0.69307816 0.71577144 0.6982523 0.70853174 0.7135679 0.70052373 0.71452224 0.6982417 0.6880758 0.71323335 0.6866152 0.70020485 0.7022676 0.701493 0.70941997 0.71443987 0.6991974 0.6863584 0.6878826 0.71014833
0.2052052 0.71067685 0.70283926 0.70114547 0.6902392 0.70387256 0.7099877 0.7018958 0.6898583 0.70256686 0.7049886 0.7103778 0.6991982 0.7156558 0.6939119 0.7005822 0.71110135 0.6942359 0.70432603 0.71490526 0.7005546 0.7044969 0.71405226 0.7009272 0.70374995 0.68879735 0.7077266 0.7033755 0.7021866 0.71263826 0.7153441 0.69298625 0.7158543 0.6981972 0.70857275 0.7136332 0.7004776 0.714597 0.698187 0.68793464 0.7132751 0.6864964 0.7001602 0.7022371 0.70145905 0.7094579 0.7145103 0.69914615 0.68623865 0.6877439 0.71018004
0.2062062 0.7107287 0.7028084 0.7011062 0.69009686 0.70388186 0.71002954 0.7018695 0.6897142 0.7025402 0.70499575 0.71042114 0.6991465 0.7157344 0.69382477 0.70052993 0.7111374 0.694147 0.7043357 0.7149831 0.70050985 0.70450187 0.7141221 0.7008914 0.70374656 0.68865794 0.7077524 0.70338124 0.70215774 0.7126952 0.71542597 0.69289416 0.7159373 0.6981417 0.70861405 0.7136986 0.70043105 0.71467185 0.6981321 0.6877939 0.71331704 0.68637776 0.70011514 0.70220625 0.7014251 0.709496 0.71458095 0.6990944 0.6861191 0.68760544 0.7102121
0.2072072 0.7107809 0.7027775 0.70106685 0.6899548 0.7038913 0.7100716 0.70184314 0.6895704 0.7025133 0.7050032 0.71046466 0.69909465 0.7158133 0.69373727 0.7004775 0.71117395 0.6940579 0.7043456 0.7150612 0.70046467 0.704507 0.71419215 0.7008554 0.7037435 0.6885188 0.70777863 0.7033871 0.7021286 0.71275234 0.71550804 0.69280183 0.71602046 0.69808614 0.7086555 0.71376437 0.7003842 0.71474683 0.6980769 0.68765336 0.71335936 0.6862594 0.7000697 0.70217514 0.70139074 0.7095345 0.7146518 0.69904256 0.6859998 0.6874672 0.7102446
0.2082082 0.7108333 0.70274633 0.7010273 0.6898131 0.7039009 0.71011406 0.7018167 0.689427 0.70248616 0.7050109 0.71050847 0.69904244 0.71589243 0.6936493 0.7004247 0.71121085 0.69396836 0.7043556 0.71513927 0.70041907 0.7045124 0.7142623 0.7008192 0.70374054 0.6883799 0.7078052 0.7033931 0.7020994 0.7128098 0.71559036 0.6927093 0.7161038 0.6980303 0.7086972 0.71383023 0.70033693 0.71482205 0.69802153 0.6875132 0.713402 0.686141 0.70002383 0.70214367 0.7013563 0.70957327 0.71472293 0.69899035 0.6858808 0.6873293 0.7102773
0.2092092 0.71088594 0.70271504 0.7009877 0.68967164 0.7039106 0.7101567 0.7017901 0.6892839 0.70245874 0.70501876 0.7105526 0.69898987 0.7159719 0.69356096 0.7003716 0.71124816 0.6938784 0.7043658 0.71521753 0.7003731 0.704518 0.71433264 0.70078295 0.7037378 0.6882411 0.7078321 0.7033992 0.70207006 0.7128674 0.71567285 0.6926167 0.7161873 0.6979742 0.70873904 0.7138965 0.70028925 0.7148974 0.69796586 0.6873733 0.7134449 0.686023 0.6999775 0.7021119 0.7013216 0.70961225 0.7147943 0.69893795 0.68576187 0.68719155 0.7103105
0.2102102 0.71093875 0.7026836 0.700948 0.6895305 0.7039205 0.7101996 0.7017635 0.68914115 0.7024311 0.70502687 0.71059686 0.69893724 0.7160516 0.69347227 0.70031834 0.71128577 0.6937882 0.7043762 0.71529603 0.7003267 0.7045238 0.7144031 0.7007465 0.70373523 0.68810266 0.7078593 0.7034054 0.7020406 0.71292526 0.7157556 0.6925238 0.71627104 0.69791794 0.7087812 0.7139628 0.70024115 0.714973 0.69790995 0.6872338 0.7134881 0.68590516 0.6999308 0.70207983 0.7012868 0.7096516 0.7148659 0.6988852 0.68564326 0.6870541 0.7103441
0.2112112 0.7109918 0.70265204 0.70090806 0.6893897 0.7039304 0.71024275 0.7017368 0.6889988 0.7024032 0.7050352 0.71064144 0.69888425 0.7161315 0.6933831 0.7002647 0.7113238 0.69369763 0.70438683 0.7153746 0.7002799 0.7045299 0.7144738 0.7007099 0.7037329 0.6879644 0.7078869 0.7034118 0.70201105 0.7129834 0.7158387 0.6924307 0.71635485 0.6978614 0.70882356 0.71402955 0.7001927 0.7150487 0.6978539 0.6870945 0.7135316 0.68578744 0.69988364 0.70204735 0.70125175 0.7096912 0.7149378 0.69883215 0.6855248 0.6869168 0.71037805
0.2122122 0.7110451 0.70262027 0.7008681 0.6892491 0.7039406 0.7102863 0.7017099 0.6888568 0.70237505 0.7050439 0.71068627 0.69883096 0.7162118 0.6932937 0.70021075 0.71136206 0.69360673 0.70439756 0.7154532 0.70023274 0.70453614 0.7145446 0.70067316 0.70373076 0.6878263 0.7079147 0.70341825 0.70198137 0.7130417 0.7159218 0.6923374 0.71643895 0.6978047 0.70886606 0.7140964 0.7001438 0.7151246 0.6977976 0.68695563 0.7135754 0.68566996 0.6998361 0.7020147 0.7012166 0.7097311 0.7150098 0.6987788 0.68540657 0.68677986 0.7104123
0.21321322 0.7110987 0.70258844 0.7008279 0.68910885 0.7039509 0.71033007 0.701683 0.68871504 0.70234674 0.7050526 0.7107314 0.69877744 0.7162922 0.6932038 0.70015657 0.71140087 0.6935154 0.7044085 0.71553206 0.70018506 0.70454264 0.7146156 0.70063627 0.70372874 0.68768847 0.7079429 0.7034248 0.7019516 0.7131003 0.71600527 0.692244 0.7165232 0.69774777 0.7089089 0.7141636 0.7000946 0.71520066 0.6977411 0.686817 0.7136196 0.68555266 0.69978815 0.70198154 0.7011811 0.7097713 0.71508217 0.69872534 0.68528855 0.686643 0.710447
0.21421422 0.7111524 0.7025564 0.7007877 0.68896896 0.70396125 0.7103741 0.701656 0.6885737 0.7023181 0.70506155 0.71077675 0.69872355 0.71637297 0.6931135 0.7001021 0.71144 0.69342387 0.7044197 0.71561104 0.700137 0.7045493 0.71468675 0.70059913 0.703727 0.6875509 0.70797145 0.7034315 0.7019217 0.7131592 0.71608895 0.69215035 0.71660763 0.6976906 0.70895183 0.714231 0.70004493 0.71527696 0.69768435 0.6866788 0.7136642 0.6854355 0.69973975 0.70194817 0.7011455 0.7098117 0.71515477 0.69867146 0.68517077 0.6865065 0.7104821
0.21521522 0.7112064 0.7025242 0.7007474 0.6888293 0.70397186 0.71041846 0.7016289 0.68843275 0.7022892 0.7050708 0.7108223 0.69866955 0.716454 0.6930228 0.7000474 0.71147954 0.69333196 0.70443106 0.7156902 0.7000886 0.7045562 0.71475804 0.700562 0.7037254 0.6874136 0.70800036 0.70343834 0.70189166 0.7132182 0.71617293 0.6920566 0.7166922 0.69763327 0.70899504 0.7142986 0.699995 0.71535337 0.6976274 0.6865408 0.71370894 0.6853185 0.6996909 0.70191455 0.70110965 0.70985246 0.7152276 0.69861734 0.6850531 0.6863701 0.7105175
0.21621622 0.71126056 0.7024919 0.7007069 0.6886898 0.70398253 0.71046305 0.70160174 0.68829215 0.70226014 0.7050803 0.7108682 0.6986152 0.71653533 0.6929318 0.6999924 0.7115194 0.6932396 0.7044425 0.71576947 0.70003974 0.7045634 0.71482956 0.7005247 0.703724 0.68727636 0.7080295 0.7034453 0.7018615 0.71327746 0.7162571 0.6919626 0.7167771 0.69757575 0.70903856 0.7143665 0.6999445 0.7154301 0.6975702 0.68640316 0.71375406 0.68520176 0.6996417 0.70188046 0.70107377 0.70989347 0.71530074 0.698563 0.68493575 0.686234 0.7105533
0.21721722 0.7113149 0.70245934 0.7006663 0.68855083 0.70399344 0.710508 0.70157444 0.6881518 0.7022308 0.7050899 0.71091425 0.6985606 0.71661687 0.6928402 0.6999371 0.71155965 0.693147 0.7044542 0.7158489 0.6999905 0.7045708 0.7149012 0.70048726 0.70372283 0.6871394 0.7080591 0.70345235 0.70183134 0.71333694 0.7163414 0.6918684 0.71686196 0.6975179 0.7090821 0.7144346 0.6998937 0.7155069 0.69751287 0.6862658 0.7137995 0.6850851 0.69959205 0.70184624 0.70103765 0.7099347 0.7153742 0.69850826 0.6848185 0.6860981 0.7105895
0.21821822 0.71136963 0.7024267 0.7006257 0.68841213 0.7040044 0.71055317 0.7015471 0.6880119 0.70220125 0.7050998 0.7109606 0.69850576 0.71669877 0.6927484 0.6998817 0.7116003 0.6930541 0.70446604 0.71592855 0.699941 0.7045784 0.7149731 0.70044965 0.70372176 0.6870028 0.7080888 0.70345956 0.701801 0.71339667 0.716426 0.691774 0.7169472 0.69745994 0.709126 0.7145031 0.6998425 0.7155839 0.69745535 0.68612874 0.7138453 0.6849687 0.6995419 0.70181155 0.7010013 0.7099762 0.7154477 0.6984534 0.6847015 0.68596256 0.71062607
0.21921922 0.71142447 0.70239395 0.7005849 0.68827367 0.70401543 0.7105986 0.70151967 0.6878723 0.70217144 0.7051099 0.71100724 0.6984506 0.7167809 0.6926561 0.69982576 0.71164125 0.69296074 0.704478 0.7160083 0.699891 0.70458615 0.71504515 0.700412 0.703721 0.6868663 0.70811903 0.70346683 0.70177054 0.71345663 0.7165109 0.69167954 0.7170325 0.69740176 0.70917004 0.71457183 0.69979095 0.71566117 0.69739753 0.685992 0.7138915 0.6848525 0.69949144 0.7017767 0.7009648 0.71001804 0.71552163 0.6983982 0.68458474 0.68582714 0.71066296
0.22022022 0.71147954 0.702361 0.7005441 0.6881355 0.7040267 0.7106443 0.70149213 0.6877332 0.7021414 0.7051202 0.711054 0.69839525 0.7168633 0.69256353 0.69976974 0.7116826 0.6928671 0.70449024 0.7160883 0.69984055 0.70459414 0.7151174 0.7003742 0.7037204 0.68673 0.7081495 0.7034743 0.70173997 0.71351683 0.716596 0.6915848 0.71711814 0.69734335 0.7092143 0.71464074 0.69973904 0.7157386 0.6973395 0.68585557 0.7139379 0.6847364 0.6994406 0.70174146 0.7009281 0.7100601 0.71559584 0.6983428 0.6844681 0.68569195 0.7107003
0.22122122 0.71153486 0.702328 0.7005031 0.6879977 0.70403814 0.7106904 0.7014645 0.68759423 0.7021111 0.70513076 0.71110106 0.6983396 0.716946 0.6924705 0.69971335 0.7117243 0.69277316 0.7045026 0.7161684 0.69978976 0.70460236 0.7151898 0.70033616 0.70372 0.686594 0.70818037 0.7034818 0.70170933 0.7135772 0.71668136 0.69148993 0.7172039 0.6972848 0.7092589 0.7147099 0.69968665 0.71581626 0.6972813 0.6857195 0.7139847 0.6846205 0.6993892 0.70170593 0.7008913 0.71010244 0.7156702 0.698287 0.6843517 0.685557 0.71073794
0.22222222 0.7115904 0.7022949 0.7004621 0.6878602 0.70404965 0.7107366 0.7014369 0.6874558 0.7020806 0.7051414 0.7111484 0.6982838 0.71702886 0.6923771 0.6996567 0.71176636 0.69267887 0.7045152 0.71624863 0.6997385 0.7046108 0.7152624 0.7002982 0.70371974 0.6864583 0.70821154 0.70348954 0.70167863 0.7136378 0.71676695 0.6913948 0.71728987 0.6972261 0.7093036 0.7147793 0.69963396 0.7158941 0.69722295 0.6855838 0.7140319 0.6845047 0.6993375 0.7016701 0.70085424 0.71014506 0.71574485 0.6982311 0.6842355 0.6854223 0.71077603
0.22322322 0.71164614 0.7022616 0.700421 0.6877229 0.7040613 0.7107831 0.7014091 0.6873176 0.70205 0.7051524 0.71119595 0.69822764 0.7171121 0.6922834 0.69959986 0.7118089 0.6925843 0.7045279 0.7163291 0.699687 0.7046195 0.71533525 0.7002599 0.7037198 0.6863228 0.708243 0.70349735 0.70164776 0.7136986 0.7168528 0.6912996 0.717376 0.69716716 0.70934856 0.71484905 0.6995809 0.71597207 0.6971643 0.6854483 0.7140793 0.6843891 0.6992854 0.701634 0.7008171 0.710188 0.71581984 0.69817483 0.6841195 0.68528783 0.7108145
0.22422422 0.7117021 0.7022281 0.7003797 0.68758607 0.7040732 0.71083 0.70138127 0.6871798 0.702019 0.70516354 0.71124375 0.6981714 0.71719563 0.6921893 0.69954276 0.7118517 0.6924894 0.70454085 0.7164097 0.699635 0.7046284 0.7154082 0.70022154 0.70372 0.6861875 0.70827484 0.7035053 0.7016169 0.7137596 0.7169389 0.69120425 0.7174624 0.6971081 0.7093936 0.71491903 0.6995274 0.71605027 0.6971055 0.6853131 0.7141271 0.6842737 0.69923294 0.70159763 0.7007797 0.7102311 0.71589506 0.69811845 0.6840036 0.6851536 0.7108532
0.22522523 0.71175826 0.7021946 0.7003384 0.68744946 0.7040851 0.71087706 0.70135343 0.6870425 0.7019878 0.705175 0.7112918 0.69811475 0.7172795 0.6920948 0.6994855 0.71189487 0.69239414 0.70455396 0.7164905 0.69958264 0.70463747 0.7154815 0.7001831 0.70372033 0.68605244 0.7083069 0.70351326 0.7015859 0.71382093 0.7170253 0.6911087 0.717549 0.6970487 0.7094389 0.71498924 0.6994736 0.7161287 0.69704664 0.6851783 0.71417534 0.68415856 0.69918 0.70156085 0.70074224 0.7102745 0.7159705 0.69806165 0.68388814 0.6850196 0.7108924
0.22622623 0.7118147 0.70216095 0.700297 0.6873131 0.70409715 0.71092445 0.7013255 0.6869054 0.7019565 0.70518655 0.71134 0.69805795 0.7173635 0.69200003 0.69942784 0.7119385 0.69229865 0.7045672 0.7165715 0.69953 0.7046468 0.71555495 0.7001445 0.7037209 0.6859176 0.7083394 0.7035215 0.7015548 0.7138824 0.7171118 0.69101286 0.7176358 0.6969893 0.7094846 0.71505976 0.6994194 0.7162074 0.69698745 0.6850438 0.7142238 0.6840436 0.6991267 0.70152396 0.7007046 0.7103182 0.7160463 0.6980047 0.6837727 0.68488586 0.7109319
0.22722723 0.7118713 0.7021271 0.70025563 0.68717724 0.70410943 0.7109721 0.70129746 0.6867688 0.7019249 0.70519835 0.71138847 0.69800085 0.71744794 0.6919049 0.69937 0.71198237 0.6922027 0.7045806 0.71665263 0.69947684 0.7046563 0.7156286 0.7001059 0.70372164 0.685783 0.7083721 0.7035297 0.70152354 0.7139441 0.7171986 0.69091696 0.7177228 0.6969296 0.70953035 0.71513057 0.6993648 0.71628624 0.69692814 0.68490946 0.7142726 0.6839287 0.69907296 0.70148665 0.7006668 0.7103622 0.7161222 0.69794756 0.6836575 0.68475235 0.71097183
0.22822823 0.7119281 0.70209324 0.70021415 0.6870416 0.70412177 0.7110201 0.7012694 0.6866324 0.7018931 0.7052103 0.7114372 0.6979437 0.71753263 0.69180954 0.69931203 0.71202666 0.6921067 0.70459425 0.716734 0.69942343 0.704666 0.7157024 0.70006716 0.7037226 0.6856487 0.70840526 0.7035382 0.70149237 0.71400595 0.71728575 0.69082093 0.7178101 0.69686985 0.70957637 0.7152016 0.69930995 0.71636534 0.69686866 0.68477565 0.7143218 0.68381405 0.6990189 0.70144916 0.70062876 0.7104064 0.7161985 0.69789016 0.6835425 0.68461907 0.7110121
0.22922923 0.71198523 0.70205915 0.70017254 0.6869063 0.7041342 0.7110683 0.70124125 0.6864965 0.7018611 0.70522255 0.71148616 0.6978861 0.7176176 0.69171375 0.6992537 0.71207136 0.6920104 0.704608 0.71681553 0.69936967 0.7046759 0.71577644 0.70002836 0.7037238 0.6855146 0.7084386 0.7035467 0.701461 0.71406794 0.7173731 0.6907247 0.71789753 0.69680977 0.7096226 0.71527296 0.6992546 0.7164446 0.69680893 0.684642 0.71437126 0.6836996 0.6989644 0.70141137 0.7005907 0.7104508 0.7162751 0.69783247 0.68342763 0.68448603 0.7110528
0.23023023 0.7120425 0.70202506 0.7001308 0.68677115 0.7041468 0.7111168 0.70121306 0.68636084 0.7018289 0.705235 0.7115353 0.6978284 0.71770275 0.6916177 0.69919515 0.71211636 0.69191384 0.704622 0.7168972 0.6993155 0.70468616 0.7158507 0.6999893 0.70372516 0.6853807 0.7084724 0.70355535 0.7014296 0.7141302 0.71746063 0.6906283 0.7179852 0.6967497 0.709669 0.7153446 0.69919896 0.71652406 0.69674915 0.6845088 0.71442103 0.6835853 0.6989096 0.7013733 0.70055246 0.7104956 0.7163519 0.69777465 0.6833131 0.68435323 0.71109384
0.23123123 0.71209997 0.70199084 0.7000891 0.6866366 0.70415956 0.71116555 0.70118487 0.6862256 0.70179653 0.7052475 0.7115847 0.6977705 0.71778834 0.6915213 0.6991364 0.7121617 0.6918169 0.70463604 0.71697915 0.6992609 0.7046964 0.71592516 0.69995034 0.7037267 0.6852472 0.70850646 0.7035641 0.70139813 0.7141926 0.7175485 0.69053173 0.71807307 0.6966893 0.7097156 0.71541643 0.69914305 0.71660376 0.6966891 0.6843759 0.7144712 0.68347114 0.6988543 0.70133495 0.7005141 0.7105406 0.71642894 0.6977165 0.6831987 0.6842207 0.71113515
0.23223223 0.7121577 0.7019564 0.7000474 0.68650216 0.70417255 0.71121466 0.70115656 0.6860908 0.70176387 0.7052604 0.7116343 0.6977123 0.71787417 0.6914247 0.6990775 0.71220744 0.6917198 0.7046503 0.7170612 0.6992061 0.70470697 0.71599984 0.6999111 0.70372856 0.6851138 0.7085408 0.7035731 0.70136654 0.71425533 0.7176366 0.690435 0.71816117 0.69662887 0.70976245 0.71548855 0.6990867 0.7166837 0.696629 0.6842432 0.71452165 0.68335724 0.6987988 0.7012963 0.7004756 0.7105858 0.71650636 0.6976582 0.68308455 0.68408835 0.71117693
0.23323323 0.71221554 0.701922 0.7000056 0.6863681 0.70418555 0.711264 0.7011282 0.68595636 0.70173115 0.7052734 0.71168417 0.697654 0.71796024 0.6913278 0.6990183 0.7122536 0.6916225 0.7046647 0.71714354 0.69915086 0.7047177 0.71607476 0.699872 0.70373046 0.68498063 0.7085754 0.7035821 0.70133495 0.71431816 0.7177249 0.69033825 0.7182495 0.69656825 0.70980954 0.71556103 0.6990301 0.71676385 0.6965686 0.68411094 0.7145725 0.68324345 0.6987428 0.7012576 0.70043683 0.7106313 0.71658397 0.6975997 0.6829705 0.6839563 0.71121913
0.23423423 0.7122737 0.7018874 0.6999637 0.6862344 0.7041987 0.71131355 0.7010998 0.68582225 0.7016981 0.7052866 0.71173424 0.6975954 0.71804667 0.69123054 0.6989589 0.7123 0.69152486 0.70467937 0.717226 0.6990953 0.70472866 0.7161499 0.69983256 0.7037326 0.6848479 0.7086105 0.7035913 0.70130324 0.71438134 0.7178135 0.6902412 0.718338 0.69650745 0.7098568 0.7156337 0.69897306 0.7168442 0.69650817 0.6839789 0.7146236 0.68312985 0.6986865 0.7012185 0.7003981 0.710677 0.71666193 0.697541 0.68285674 0.6838245 0.71126163
0.23523523 0.71233207 0.7018528 0.6999217 0.6861011 0.704212 0.71136343 0.7010714 0.6856885 0.7016649 0.70530003 0.7117845 0.6975367 0.71813333 0.69113314 0.6988993 0.7123468 0.69142705 0.70469415 0.71730876 0.6990394 0.7047398 0.7162252 0.6997932 0.703735 0.6847153 0.7086458 0.7036005 0.7012716 0.71444446 0.7179024 0.6901441 0.71842676 0.6964466 0.7099043 0.7157067 0.69891584 0.7169247 0.6964476 0.6838473 0.71467495 0.68301654 0.6986298 0.7011791 0.7003592 0.71072304 0.71674013 0.697482 0.6827433 0.68369293 0.7113045
0.23623623 0.71239066 0.7018181 0.6998797 0.685968 0.7042254 0.71141356 0.7010429 0.68555516 0.7016316 0.7053137 0.7118349 0.69747776 0.71822035 0.6910354 0.69883955 0.7123939 0.6913291 0.70470905 0.7173916 0.6989832 0.7047512 0.71630085 0.6997537 0.70373756 0.6845829 0.7086814 0.70360994 0.70123976 0.71450794 0.7179915 0.69004697 0.7185157 0.69638556 0.709952 0.71577996 0.6988582 0.7170056 0.6963869 0.68371594 0.7147267 0.68290335 0.69857275 0.70113957 0.7003201 0.7107693 0.7168186 0.69742286 0.68262994 0.6835616 0.71134776
0.23723723 0.71244943 0.7017832 0.69983774 0.68583524 0.704239 0.7114639 0.7010144 0.68542224 0.7015981 0.7053275 0.7118857 0.6974186 0.7183076 0.6909374 0.69877946 0.71244144 0.69123083 0.7047241 0.7174747 0.69892657 0.7047628 0.7163766 0.6997142 0.70374036 0.68445086 0.7087174 0.7036195 0.7012079 0.7145715 0.7180809 0.6899495 0.7186049 0.69632435 0.7099999 0.71585345 0.6988002 0.71708655 0.69632596 0.683585 0.71477866 0.6827904 0.6985154 0.70109963 0.70028096 0.7108158 0.71689737 0.6973635 0.68251675 0.68343055 0.7113913
0.23823825 0.71250844 0.7017483 0.69979566 0.68570286 0.70425266 0.7115147 0.70098585 0.6852896 0.70156443 0.7053415 0.7119366 0.6973593 0.7183951 0.6908392 0.6987194 0.7124893 0.6911324 0.7047394 0.717558 0.6988697 0.7047745 0.7164526 0.69967455 0.70374334 0.684319 0.70875365 0.70362914 0.70117605 0.7146353 0.7181704 0.68985206 0.7186943 0.6962631 0.710048 0.71592724 0.69874203 0.71716785 0.69626486 0.6834543 0.71483105 0.6826776 0.6984577 0.70105964 0.70024174 0.7108625 0.7169764 0.697304 0.6824039 0.6832998 0.7114353
0.23923925 0.71256757 0.70171326 0.69975364 0.68557084 0.70426655 0.7115657 0.7009573 0.6851574 0.7015305 0.70535564 0.7119876 0.69729984 0.718483 0.69074076 0.698659 0.7125375 0.6910337 0.7047548 0.71764153 0.69881254 0.70478654 0.7165289 0.69963485 0.70374644 0.6841875 0.70879024 0.703639 0.7011441 0.71469927 0.7182602 0.6897545 0.7187839 0.6962017 0.7100963 0.7160014 0.69868344 0.7172494 0.69620377 0.68332404 0.7148837 0.682565 0.6983997 0.7010193 0.70020235 0.7109095 0.71705574 0.6972443 0.68229115 0.6831692 0.7114797
0.24024025 0.71262693 0.70167816 0.6997115 0.6854391 0.7042805 0.7116169 0.7009286 0.6850255 0.7014965 0.70537007 0.712039 0.6972402 0.71857107 0.690642 0.6985985 0.71258605 0.690935 0.70477045 0.71772516 0.6987551 0.7047987 0.7166053 0.6995951 0.7037499 0.68405616 0.70882714 0.70364887 0.70111203 0.7147634 0.71835035 0.6896568 0.71887374 0.69614017 0.7101448 0.7160758 0.6986246 0.71733105 0.69614244 0.68319404 0.71493655 0.6824527 0.6983413 0.70097876 0.7001628 0.7109567 0.71713537 0.6971844 0.6821788 0.683039 0.71152437
0.24124125 0.71268666 0.70164305 0.69966936 0.6853076 0.70429456 0.7116684 0.7009001 0.68489414 0.70146227 0.7053846 0.7120905 0.6971804 0.7186595 0.69054323 0.69853777 0.712635 0.6908361 0.7047862 0.71780914 0.69869727 0.70481104 0.7166821 0.6995553 0.7037535 0.68392515 0.70886433 0.70365894 0.7010801 0.7148277 0.7184408 0.689559 0.7189638 0.69607854 0.7101936 0.7161504 0.69856554 0.717413 0.69608104 0.68306434 0.7149898 0.6823404 0.69828266 0.700938 0.70012325 0.71100426 0.7172152 0.69712424 0.68206656 0.68290895 0.71156937
0.24224225 0.71274644 0.7016078 0.69962716 0.6851766 0.70430887 0.7117202 0.70087135 0.6847631 0.70142794 0.7053994 0.71214217 0.6971203 0.7187482 0.6904441 0.69847685 0.71268415 0.6907369 0.70480204 0.71789324 0.69863915 0.7048237 0.71675897 0.6995154 0.70375717 0.6837944 0.7089019 0.7036691 0.701048 0.71489215 0.71853125 0.68946105 0.7190541 0.69601667 0.7102425 0.7162254 0.69850606 0.7174951 0.69601953 0.682935 0.7150433 0.68222845 0.69822365 0.7008971 0.70008355 0.7110519 0.71729535 0.69706404 0.6819545 0.6827792 0.71161485
0.24324325 0.71280646 0.70157254 0.69958496 0.68504584 0.70432323 0.71177226 0.7008426 0.6846325 0.70139337 0.70541435 0.712194 0.6970602 0.71883714 0.69034475 0.69841576 0.71273375 0.6906376 0.704818 0.7179776 0.6985808 0.70483637 0.7168361 0.6994754 0.7037611 0.6836639 0.7089397 0.7036794 0.7010159 0.7149569 0.71862215 0.68936306 0.7191446 0.6959548 0.7102916 0.7163006 0.69844633 0.7175775 0.6959579 0.68280596 0.7150972 0.6821167 0.6981643 0.70085585 0.7000438 0.7110998 0.71737576 0.69700366 0.68184274 0.68264973 0.7116606
0.24424425 0.71286666 0.70153713 0.69954276 0.6849154 0.70433766 0.71182454 0.70081395 0.68450207 0.7013587 0.70542943 0.7122462 0.6969999 0.71892637 0.6902453 0.6983546 0.7127837 0.69053817 0.70483434 0.71806204 0.69852215 0.7048493 0.7169136 0.6994354 0.70376533 0.6835336 0.7089779 0.70368975 0.70098376 0.71502167 0.71871316 0.68926495 0.7192352 0.69589293 0.710341 0.71637607 0.69838643 0.7176601 0.69589615 0.68267727 0.7151512 0.68200517 0.69810474 0.7008145 0.70000386 0.711148 0.71745646 0.69694304 0.68173116 0.6825205 0.71170676
0.24524525 0.7129271 0.7015017 0.6995005 0.68478537 0.70435226 0.7118771 0.70078516 0.6843722 0.70132387 0.70544475 0.71229845 0.69693947 0.71901596 0.6901456 0.6982932 0.7128339 0.69043857 0.70485055 0.7181468 0.6984632 0.7048625 0.7169912 0.69939536 0.7037697 0.68340373 0.7090163 0.7037004 0.7009516 0.7150867 0.7188045 0.6891668 0.7193261 0.6958308 0.71039045 0.7164518 0.6983261 0.7177429 0.6958343 0.68254894 0.7152056 0.6818939 0.6980448 0.7007729 0.69996387 0.7111964 0.71753746 0.6968823 0.6816199 0.6823916 0.71175325
0.24624625 0.71298766 0.7014662 0.69945824 0.68465567 0.70436704 0.71193004 0.70075643 0.68424267 0.7012889 0.70546025 0.71235096 0.6968789 0.71910566 0.6900458 0.6982317 0.71288455 0.69033885 0.7048671 0.71823174 0.69840395 0.7048758 0.71706903 0.6993553 0.7037742 0.68327403 0.70905507 0.70371103 0.7009194 0.7151518 0.718896 0.68906856 0.7194172 0.6957687 0.7104402 0.71652794 0.6982656 0.717826 0.69577235 0.68242085 0.7152602 0.6817828 0.6979846 0.7007311 0.69992375 0.71124506 0.7176187 0.6968214 0.6815089 0.682263 0.71180004
0.24724725 0.71304846 0.7014307 0.699416 0.6845263 0.7043818 0.71198314 0.7007276 0.68411356 0.7012537 0.7054759 0.7124036 0.6968182 0.71919566 0.68994576 0.69817007 0.7129354 0.6902391 0.70488375 0.7183169 0.69834447 0.7048893 0.7171471 0.69931513 0.7037789 0.6831446 0.70909405 0.7037219 0.70088714 0.7152171 0.7189877 0.6889702 0.7195085 0.6957064 0.71049017 0.71660423 0.6982048 0.7179092 0.6957103 0.68229324 0.7153152 0.6816719 0.6979241 0.7006891 0.69988364 0.71129394 0.71770024 0.6967604 0.6813981 0.6821345 0.71184725
0.24824825 0.7131095 0.70139503 0.6993737 0.6843973 0.7043969 0.7120365 0.70069885 0.6839849 0.7012185 0.7054918 0.7124564 0.69675726 0.71928596 0.6898456 0.69810826 0.71298665 0.69013906 0.70490056 0.7184022 0.69828475 0.704903 0.71722543 0.69927496 0.703784 0.6830156 0.7091335 0.7037327 0.7008549 0.7152825 0.7190798 0.68887174 0.7196 0.69564414 0.7105403 0.7166809 0.6981437 0.7179927 0.6956482 0.682166 0.7153703 0.68156135 0.6978633 0.7006469 0.6998434 0.711343 0.7177821 0.69669926 0.6812875 0.6820064 0.71189475
0.24924925 0.7131707 0.7013594 0.6993316 0.6842686 0.704412 0.71209013 0.70067 0.6838565 0.7011831 0.70550776 0.7125094 0.6966963 0.7193766 0.6897453 0.6980464 0.7130382 0.69003904 0.70491755 0.7184878 0.6982248 0.70491695 0.717304 0.6992348 0.7037891 0.68288666 0.7091732 0.7037438 0.7008226 0.7153481 0.719172 0.68877333 0.71969175 0.69558173 0.7105906 0.7167578 0.6980825 0.7180764 0.69558597 0.682039 0.7154258 0.6814509 0.69780225 0.7006045 0.6998032 0.7113923 0.7178641 0.69663787 0.6811772 0.68187857 0.7119427
0.25025025 0.7132321 0.7013237 0.69928926 0.6841402 0.70442724 0.7121441 0.70064116 0.6837284 0.7011476 0.70552397 0.7125626 0.6966351 0.7194674 0.68964493 0.69798434 0.7130902 0.6899389 0.7049346 0.7185736 0.69816446 0.70493096 0.7173828 0.6991945 0.7037945 0.6827582 0.70921314 0.703755 0.70079035 0.71541387 0.7192645 0.6886748 0.7197836 0.69551927 0.71064115 0.7168349 0.698021 0.7181604 0.69552374 0.6819124 0.7154815 0.68134075 0.697741 0.700562 0.69976276 0.7114418 0.71794647 0.6965765 0.6810673 0.681751 0.71199095
0.25125125 0.7132937 0.701288 0.699247 0.6840121 0.7044426 0.71219814 0.70061225 0.68360084 0.7011119 0.70554024 0.712616 0.696574 0.71955854 0.6895443 0.6979221 0.71314234 0.6898385 0.7049518 0.7186595 0.6981039 0.7049452 0.7174618 0.69915426 0.7038001 0.68262994 0.70925343 0.70376635 0.7007581 0.7154798 0.71935713 0.68857634 0.7198757 0.69545674 0.71069187 0.7169124 0.6979592 0.71824455 0.6954613 0.6817862 0.7155374 0.68123084 0.69767934 0.7005192 0.6997223 0.7114915 0.7180291 0.69651496 0.68095744 0.6816238 0.7120396
0.25225225 0.7133555 0.70125216 0.69920474 0.6838843 0.7044581 0.7122526 0.70058334 0.6834735 0.7010762 0.70555675 0.7126695 0.69651264 0.71964985 0.6894436 0.6978598 0.71319485 0.6897383 0.70496917 0.71874565 0.6980433 0.70495963 0.7175411 0.69911385 0.7038058 0.6825019 0.70929396 0.70377773 0.7007258 0.71554583 0.71945006 0.6884777 0.7199681 0.69539416 0.7107428 0.7169901 0.6978973 0.7183289 0.69539887 0.6816603 0.7155937 0.68112123 0.69761753 0.70047635 0.69968176 0.7115415 0.71811193 0.6964532 0.680848 0.6814968 0.71208847
0.25325325 0.7134174 0.70121634 0.6991625 0.683757 0.70447373 0.7123073 0.7005545 0.68334657 0.70104027 0.70557344 0.7127232 0.6964512 0.71974146 0.6893428 0.6977974 0.71324766 0.68963784 0.7049867 0.718832 0.6979823 0.7049742 0.71762055 0.6990736 0.70381176 0.68237424 0.70933485 0.7037893 0.7006934 0.715612 0.71954316 0.68837905 0.7200605 0.69533145 0.7107939 0.7170681 0.697835 0.71841353 0.69533646 0.68153477 0.71565014 0.6810118 0.6975554 0.70043325 0.69964117 0.71159166 0.7181951 0.69639134 0.6807387 0.68137014 0.71213776
0.25425425 0.7134795 0.70118046 0.6991203 0.68362975 0.70448947 0.7123622 0.70052564 0.68322 0.70100427 0.70559025 0.712777 0.6963896 0.7198333 0.689242 0.69773495 0.7133008 0.6895374 0.70500433 0.71891856 0.69792104 0.70498896 0.71770024 0.6990332 0.7038179 0.68224674 0.7093759 0.7038009 0.70066106 0.71567833 0.71963644 0.68828034 0.7201532 0.69526875 0.7108452 0.71714634 0.6977727 0.71849835 0.6952739 0.68140954 0.7157068 0.6809026 0.6974932 0.70039 0.6996006 0.711642 0.7182785 0.6963295 0.6806298 0.6812437 0.71218735
0.25525525 0.713542 0.7011446 0.699078 0.68350303 0.7045053 0.7124174 0.70049673 0.68309385 0.70096815 0.7056072 0.71283114 0.6963279 0.7199254 0.6891409 0.69767237 0.71335423 0.68943685 0.70502216 0.71900535 0.69785964 0.7050039 0.71778023 0.69899285 0.7038242 0.6821196 0.70941734 0.7038128 0.70062876 0.71574473 0.71973 0.6881817 0.7202461 0.6952059 0.7108966 0.71722484 0.69771 0.71858335 0.69521123 0.6812847 0.7157638 0.6807937 0.69743055 0.7003466 0.69955987 0.71169263 0.7183621 0.6962675 0.6805211 0.68111753 0.71223736
0.25625625 0.71360445 0.7011087 0.6990358 0.68337655 0.7045213 0.7124728 0.70046777 0.68296796 0.70093197 0.70562434 0.71288526 0.69626623 0.7200177 0.6890398 0.69760966 0.713408 0.6893363 0.70504 0.71909225 0.6977981 0.70501906 0.71786034 0.69895244 0.7038307 0.68199277 0.7094591 0.70382464 0.7005964 0.71581125 0.7198237 0.68808293 0.7203391 0.6951431 0.7109482 0.71730363 0.6976472 0.7186685 0.6951485 0.6811602 0.715821 0.68068504 0.6973678 0.7003031 0.69951904 0.71174335 0.718446 0.6962053 0.68041265 0.68099177 0.71228755
0.25725725 0.71366715 0.7010727 0.6989936 0.6832503 0.7045374 0.71252847 0.70043886 0.6828425 0.7008956 0.7056416 0.71293956 0.6962044 0.7201102 0.6889387 0.6975469 0.71346205 0.6892358 0.70505804 0.7191794 0.69773626 0.7050343 0.71794075 0.698912 0.70383745 0.68186617 0.70950115 0.7038367 0.700564 0.71587795 0.7199178 0.6879842 0.7204324 0.6950803 0.7110001 0.7173828 0.6975843 0.71875393 0.6950858 0.681036 0.7158784 0.6805767 0.6973048 0.7002593 0.69947827 0.71179426 0.7185302 0.69614303 0.6803044 0.6808663 0.7123382
0.25825825 0.71373 0.70103675 0.69895154 0.6831245 0.7045535 0.71258444 0.70040995 0.6827173 0.7008592 0.70565903 0.71299404 0.69614244 0.72020304 0.6888375 0.6974841 0.71351635 0.6891351 0.7050762 0.7192668 0.6976743 0.70504975 0.7180214 0.69887155 0.70384437 0.6817398 0.70954347 0.70384884 0.7005317 0.7159447 0.7200119 0.6878855 0.72052574 0.69501746 0.7110521 0.7174622 0.697521 0.7188396 0.69502306 0.6809123 0.71593606 0.6804685 0.69724154 0.7002156 0.6994374 0.7118455 0.7186145 0.6960808 0.6801965 0.6807411 0.7123891
0.25925925 0.71379304 0.7010007 0.69890934 0.6829989 0.7045699 0.7126406 0.70038104 0.6825925 0.7008226 0.7056767 0.7130487 0.69608045 0.720296 0.68873626 0.6974211 0.7135711 0.68903446 0.70509446 0.7193543 0.69761205 0.70506537 0.7181023 0.6988311 0.7038514 0.68161374 0.709586 0.7038611 0.7004993 0.71601164 0.72010624 0.6877868 0.7206193 0.6949544 0.7111043 0.7175417 0.69745755 0.7189255 0.6949602 0.6807888 0.71599394 0.6803606 0.6971781 0.70017153 0.6993965 0.7118969 0.7186992 0.69601834 0.6800889 0.6806161 0.7124404
0.26026025 0.7138563 0.7009646 0.6988672 0.6828736 0.70458627 0.71269697 0.70035195 0.6824681 0.70078605 0.7056943 0.7131034 0.69601846 0.72038925 0.6886349 0.6973581 0.713626 0.68893385 0.7051129 0.71944195 0.69754964 0.70508105 0.71818334 0.69879055 0.70385873 0.68148786 0.70962894 0.7038735 0.700467 0.71607864 0.7202008 0.68768805 0.720713 0.69489145 0.7111566 0.7176215 0.697394 0.7190115 0.69489735 0.68066573 0.71605206 0.68025285 0.69711447 0.70012736 0.6993555 0.7119484 0.7187841 0.6959558 0.6799816 0.6804913 0.712492
0.26126125 0.71391964 0.7009286 0.6988251 0.68274856 0.7046028 0.71275365 0.700323 0.682344 0.7007492 0.70571214 0.71315825 0.6959563 0.7204827 0.6885335 0.697295 0.7136812 0.6888331 0.7051314 0.71952987 0.69748706 0.705097 0.71826464 0.6987501 0.7038661 0.68136233 0.70967203 0.703886 0.7004346 0.7161459 0.7202955 0.68758935 0.7208069 0.6948285 0.7112092 0.7177017 0.6973303 0.71909773 0.6948345 0.68054295 0.71611035 0.6801455 0.6970506 0.70008314 0.6993146 0.71200013 0.7188692 0.6958932 0.67987436 0.680367 0.71254385
0.26226225 0.7139832 0.70089257 0.69878304 0.68262386 0.7046194 0.7128105 0.70029414 0.68222016 0.70071244 0.70573014 0.7132133 0.69589406 0.72057635 0.6884321 0.6972318 0.71373665 0.6887324 0.70515 0.71961796 0.6974243 0.70511305 0.7183461 0.6987096 0.7038738 0.6812371 0.7097155 0.7038986 0.7004023 0.716213 0.72039044 0.6874907 0.720901 0.6947655 0.71126187 0.71778196 0.6972664 0.71918416 0.6947715 0.6804205 0.7161688 0.6800383 0.6969866 0.70003873 0.6992735 0.712052 0.71895456 0.6958305 0.6797675 0.6802429 0.71259606
0.26326326 0.71404684 0.70085645 0.6987411 0.68249947 0.7046361 0.71286756 0.7002651 0.6820968 0.7006755 0.7057482 0.71326846 0.6958318 0.7206702 0.68833065 0.6971686 0.7137925 0.6886319 0.70516884 0.7197062 0.69736135 0.7051293 0.7184278 0.69866914 0.7038817 0.681112 0.7097591 0.7039113 0.70037 0.71628034 0.72048545 0.6873921 0.72099525 0.6947025 0.7113147 0.7178626 0.69720227 0.7192708 0.6947085 0.68029845 0.71622753 0.6799313 0.6969224 0.6999942 0.69923246 0.7121041 0.7190402 0.6957678 0.6796608 0.680119 0.7126486
0.26426426 0.7141106 0.7008204 0.69869906 0.6823753 0.7046529 0.71292496 0.70023614 0.68197364 0.70063853 0.70576644 0.7133237 0.6957695 0.7207643 0.68822926 0.69710535 0.7138485 0.68853116 0.7051877 0.7197947 0.6972982 0.7051456 0.71850973 0.69862866 0.70388967 0.68098724 0.7098031 0.7039242 0.70033765 0.7163478 0.7205808 0.6872934 0.72108954 0.69463944 0.71136785 0.71794343 0.6971381 0.7193576 0.69464564 0.6801766 0.7162865 0.6798245 0.6968579 0.6999495 0.69919133 0.71215636 0.71912605 0.695705 0.6795544 0.6799955 0.71270144
0.26526526 0.7141746 0.7007843 0.69865704 0.68225145 0.7046699 0.7129824 0.7002071 0.6818508 0.70060146 0.7057848 0.7133791 0.6957071 0.7208586 0.68812776 0.69704205 0.7139048 0.68843055 0.70520663 0.71988326 0.697235 0.70516217 0.7185919 0.69858813 0.70389783 0.68086267 0.7098473 0.7039371 0.70030534 0.7164153 0.7206762 0.68719494 0.721184 0.6945764 0.71142095 0.71802455 0.6970737 0.7194446 0.69458264 0.680055 0.71634555 0.679718 0.6967934 0.6999048 0.6991502 0.71220875 0.71921206 0.6956421 0.6794482 0.67987216 0.71275455
0.26626626 0.7142388 0.7007482 0.6986151 0.68212795 0.7046869 0.71304023 0.70017815 0.68172836 0.7005643 0.7058033 0.7134346 0.6956447 0.720953 0.68802625 0.6969786 0.7139614 0.68832994 0.70522565 0.719972 0.69717157 0.7051788 0.7186742 0.69854766 0.70390624 0.68073833 0.7098918 0.70395017 0.70027304 0.7164829 0.7207718 0.6870965 0.7212788 0.6945133 0.71147436 0.71810585 0.69700915 0.7195318 0.69451964 0.6799339 0.7164048 0.6796117 0.6967286 0.69985986 0.6991091 0.7122614 0.7192983 0.69557923 0.6793422 0.6797489 0.712808
0.26726726 0.71430314 0.700712 0.69857323 0.6820046 0.7047039 0.7130983 0.7001491 0.6816061 0.70052713 0.7058219 0.7134901 0.6955822 0.72104764 0.68792474 0.69691527 0.7140182 0.6882293 0.70524484 0.720061 0.6971079 0.70519555 0.7187568 0.6985072 0.70391476 0.68061423 0.7099366 0.70396334 0.70024073 0.7165505 0.7208675 0.68699795 0.7213735 0.69445026 0.7115278 0.71818745 0.6969445 0.71961915 0.6944566 0.679813 0.7164643 0.6795056 0.69666374 0.69981486 0.6990679 0.7123141 0.71938485 0.6955162 0.6792365 0.6796261 0.71286166
0.26826826 0.71436757 0.7006759 0.6985313 0.68188155 0.7047211 0.71315646 0.7001201 0.6814842 0.70048976 0.7058406 0.71354586 0.6955197 0.72114253 0.68782324 0.69685185 0.71407527 0.68812877 0.7052641 0.7201501 0.69704425 0.7052124 0.7188395 0.6984667 0.70392346 0.6804904 0.70998156 0.70397663 0.7002084 0.7166183 0.72096336 0.6868996 0.72146845 0.6943872 0.71158147 0.7182692 0.6968797 0.71970665 0.69439363 0.6796924 0.71652395 0.6793997 0.6965986 0.69976974 0.6990266 0.712367 0.7194715 0.69545317 0.67913103 0.6795035 0.7129158
0.26926926 0.7144321 0.7006397 0.69848955 0.68175876 0.7047384 0.71321493 0.700091 0.6813626 0.7004524 0.7058594 0.7136017 0.6954572 0.7212374 0.6877217 0.69678843 0.71413267 0.6880282 0.70528346 0.72023934 0.6969804 0.7052295 0.71892244 0.69842625 0.7039323 0.68036675 0.7100268 0.70399 0.70017624 0.716686 0.72105944 0.6868013 0.7215635 0.6943242 0.71163523 0.71835136 0.6968148 0.71979433 0.6943306 0.6795721 0.7165837 0.679294 0.6965334 0.69972456 0.69898534 0.7124201 0.7195585 0.6953901 0.67902577 0.67938113 0.71297
0.27027026 0.71449685 0.7006036 0.6984477 0.68163615 0.7047557 0.7132735 0.70006204 0.6812413 0.70041496 0.70587826 0.7136576 0.69539464 0.72133255 0.6876203 0.6967249 0.71419024 0.6879277 0.7053029 0.72032875 0.69691646 0.7052467 0.7190056 0.69838583 0.70394135 0.6802433 0.7100723 0.70400345 0.70014393 0.716754 0.72115564 0.6867031 0.72165865 0.6942611 0.7116891 0.71843356 0.69674975 0.7198822 0.69426763 0.679452 0.7166437 0.67918855 0.69646794 0.6996792 0.6989441 0.7124733 0.7196455 0.6953269 0.67892075 0.679259 0.7130246
0.27127126 0.7145617 0.70056754 0.698406 0.6815138 0.7047732 0.7133324 0.70003295 0.6811203 0.70037746 0.70589733 0.71371365 0.69533193 0.72142786 0.6875187 0.69666135 0.71424806 0.68782717 0.70532244 0.72041833 0.69685227 0.70526385 0.7190889 0.6983453 0.7039505 0.6801201 0.71011806 0.704017 0.7001117 0.7168219 0.72125196 0.6866049 0.72175395 0.694198 0.71174324 0.718516 0.6966845 0.7199702 0.6942045 0.67933226 0.71670383 0.6790833 0.69640243 0.69963384 0.69890285 0.7125266 0.7197329 0.6952638 0.67881584 0.679137 0.7130795
0.27227226 0.71462667 0.7005313 0.6983643 0.6813917 0.7047908 0.7133914 0.70000386 0.68099946 0.70033985 0.7059164 0.7137697 0.6952694 0.7215234 0.68741715 0.69659775 0.7143061 0.68772674 0.70534205 0.72050804 0.696788 0.7052813 0.7191724 0.6983049 0.70395994 0.6799971 0.71016395 0.70403063 0.70007944 0.71689 0.7213484 0.6865068 0.7218493 0.69413495 0.7117974 0.7185987 0.6966192 0.7200584 0.6941414 0.6792128 0.7167641 0.67897826 0.69633675 0.6995882 0.69886154 0.7125801 0.71982026 0.69520056 0.6787113 0.6790154 0.71313465
0.27327326 0.71469176 0.7004952 0.6983227 0.6812699 0.7048083 0.7134507 0.69997483 0.680879 0.7003022 0.7059356 0.7138258 0.6952067 0.721619 0.6873156 0.69653416 0.71436435 0.68762636 0.7053617 0.72059786 0.6967237 0.7052989 0.7192561 0.69826436 0.7039694 0.6798742 0.7102102 0.70404434 0.70004725 0.71695805 0.7214451 0.68640876 0.7219448 0.69407195 0.7118517 0.71868163 0.6965539 0.7201467 0.6940784 0.67909354 0.7168245 0.6788733 0.69627094 0.6995426 0.69882023 0.7126337 0.719908 0.69513726 0.67860687 0.6788938 0.7131901
0.27427426 0.714757 0.70045906 0.69828117 0.68114823 0.70482594 0.7135101 0.6999457 0.6807587 0.7002645 0.70595485 0.71388215 0.69514406 0.72171474 0.68721414 0.6964706 0.7144228 0.687526 0.7053815 0.7206879 0.6966592 0.7053164 0.71933997 0.69822407 0.7039791 0.67975163 0.7102567 0.70405823 0.700015 0.7170261 0.7215417 0.6863108 0.7220404 0.69400895 0.7119062 0.7187648 0.6964884 0.7202352 0.6940154 0.67897457 0.7168851 0.67876863 0.696205 0.69949687 0.69877887 0.7126875 0.71999586 0.69507396 0.67850256 0.6787725 0.71324575
0.2752753 0.7148223 0.7004229 0.69823956 0.6810268 0.70484376 0.71356964 0.6999166 0.6806387 0.70022666 0.7059742 0.7139385 0.6950814 0.7218106 0.6871126 0.69640696 0.7144816 0.6874257 0.7054014 0.720778 0.6965946 0.7053342 0.719424 0.69818354 0.7039889 0.6796291 0.71030337 0.7040721 0.6999829 0.71709424 0.72163856 0.686213 0.7221361 0.693946 0.7119608 0.718848 0.69642276 0.72032386 0.69395244 0.67885584 0.71694577 0.6786642 0.696139 0.6994511 0.69873744 0.7127414 0.72008383 0.69501066 0.6783986 0.67865145 0.71330166
0.2762763 0.71488774 0.70038676 0.69819814 0.6809055 0.7048615 0.7136295 0.6998875 0.68051887 0.7001889 0.70599365 0.71399486 0.6950187 0.7219066 0.6870111 0.6963434 0.7145405 0.68732536 0.7054213 0.72086823 0.69653 0.70535207 0.7195082 0.6981432 0.7039989 0.67950684 0.7103503 0.70408607 0.6999507 0.71716243 0.7217354 0.68611526 0.7222318 0.69388306 0.7120155 0.71893156 0.6963571 0.72041255 0.69388944 0.67873734 0.71700656 0.67855984 0.6960728 0.6994052 0.69869614 0.7127954 0.72017205 0.6949473 0.6782948 0.6785305 0.71335787
0.2772773 0.7149533 0.70035064 0.6981567 0.68078446 0.70487934 0.71368945 0.6998584 0.6803993 0.70015097 0.7060132 0.71405125 0.69495606 0.7220027 0.6869097 0.6962798 0.7145996 0.6872252 0.7054413 0.72095853 0.69646513 0.70536995 0.71959245 0.6981028 0.70400906 0.67938465 0.7103974 0.70410025 0.69991857 0.7172307 0.72183245 0.6860175 0.72232765 0.6938201 0.7120703 0.71901524 0.69629127 0.7205014 0.6938265 0.6786191 0.7170675 0.6784557 0.69600654 0.6993592 0.6986548 0.7128495 0.7202604 0.694884 0.6781912 0.6784098 0.7134143
0.2782783 0.7150189 0.7003145 0.69811535 0.6806636 0.7048973 0.7137496 0.6998293 0.6802801 0.700113 0.7060328 0.71410775 0.69489324 0.72209895 0.6868082 0.6962162 0.714659 0.687125 0.7054614 0.72104895 0.6964002 0.70538807 0.719677 0.6980624 0.7040193 0.67926276 0.71044475 0.7041144 0.69988644 0.71729887 0.7219295 0.6859198 0.72242355 0.69375724 0.7121252 0.7190991 0.6962254 0.7205904 0.6937635 0.67850107 0.7171286 0.67835176 0.69594 0.69931304 0.6986134 0.7129037 0.7203489 0.6948205 0.6780877 0.67828935 0.71347094
0.2792793 0.7150847 0.7002784 0.6980741 0.6805429 0.7049153 0.7138099 0.6998001 0.68016094 0.70007503 0.7060524 0.7141644 0.69483054 0.72219527 0.6867068 0.69615257 0.7147185 0.6870249 0.70548147 0.72113943 0.69633526 0.7054061 0.7197616 0.6980221 0.70402974 0.679141 0.71049225 0.7041286 0.69985425 0.7173672 0.72202665 0.68582225 0.7225194 0.6936945 0.71218026 0.7191831 0.6961595 0.7206794 0.69370055 0.6783833 0.7171898 0.67824805 0.69587356 0.6992669 0.698572 0.712958 0.7204375 0.6947571 0.6779845 0.67816895 0.7135279
0.2802803 0.71515054 0.7002422 0.69803274 0.68042237 0.7049332 0.7138704 0.6997709 0.680042 0.7000369 0.70607215 0.714221 0.6947679 0.7222916 0.6866054 0.696089 0.7147782 0.6869248 0.7055017 0.72123003 0.6962701 0.7054243 0.71984625 0.69798183 0.7040402 0.6790194 0.71054 0.7041429 0.69982207 0.7174355 0.7221238 0.68572485 0.7226154 0.6936316 0.71223533 0.71926725 0.6960935 0.7207686 0.69363767 0.6782657 0.71725106 0.67814445 0.695807 0.69922066 0.69853055 0.71301246 0.7205262 0.6946938 0.6778815 0.6780488 0.7135851
0.2812813 0.7152164 0.7002061 0.6979916 0.680302 0.7049513 0.713931 0.6997417 0.6799233 0.69999886 0.706092 0.71427757 0.6947051 0.722388 0.686504 0.6960254 0.71483815 0.6868248 0.7055218 0.7213206 0.69620496 0.70544267 0.7199312 0.6979416 0.7040509 0.678898 0.71058804 0.70415723 0.69979 0.7175037 0.722221 0.68562746 0.7227114 0.6935688 0.7122905 0.7193516 0.69602734 0.72085786 0.69357485 0.6781483 0.71731246 0.678041 0.6957402 0.6991744 0.6984892 0.713067 0.72061515 0.69463027 0.67777854 0.67792875 0.71364236
0.2822823 0.71528244 0.70017004 0.6979505 0.6801818 0.7049694 0.7139919 0.6997125 0.6798048 0.6999606 0.7061118 0.7143343 0.6946425 0.72248447 0.6864027 0.69596183 0.7148983 0.68672484 0.705542 0.72141135 0.6961397 0.70546097 0.7200161 0.6979013 0.7040617 0.6787766 0.71063614 0.7041717 0.6997578 0.71757203 0.7223183 0.68553007 0.72280735 0.6935061 0.71234584 0.71943605 0.6959612 0.72094715 0.69351196 0.6780313 0.71737385 0.67793775 0.69567335 0.69912803 0.6984477 0.7131216 0.7207041 0.69456685 0.67767584 0.677809 0.71370006
0.2832833 0.71534854 0.7001339 0.6979095 0.6800618 0.7049875 0.7140528 0.6996833 0.6796864 0.69992244 0.7061316 0.71439105 0.6945797 0.722581 0.68630135 0.69589823 0.7149585 0.686625 0.70556235 0.7215021 0.6960744 0.7054794 0.7201011 0.6978611 0.7040726 0.6786554 0.7106845 0.70418614 0.6997258 0.71764034 0.72241557 0.6854329 0.7229034 0.6934434 0.7124013 0.7195206 0.69589496 0.7210365 0.6934492 0.6779144 0.7174355 0.67783463 0.69560647 0.69908154 0.6984063 0.71317625 0.7207931 0.69450337 0.6775733 0.6776892 0.7137578
0.2842843 0.71541464 0.7000978 0.69786835 0.6799419 0.7050057 0.7141139 0.6996541 0.6795683 0.6998842 0.7061516 0.71444786 0.69451714 0.7226776 0.6862 0.69583464 0.71501887 0.68652505 0.7055826 0.72159284 0.6960089 0.7054979 0.7201863 0.6978209 0.7040837 0.6785344 0.710733 0.70420074 0.6996937 0.7177086 0.72251284 0.6853358 0.72299933 0.6933808 0.7124567 0.7196053 0.69582856 0.72112584 0.69338644 0.6777976 0.717497 0.67773175 0.6955395 0.6990349 0.6983648 0.7132311 0.72088224 0.69443995 0.67747104 0.67756975 0.71381587
0.2852853 0.7154808 0.7000617 0.69782746 0.67982215 0.7050239 0.7141751 0.69962484 0.67945045 0.6998458 0.7061715 0.71450454 0.69445443 0.72277415 0.6860988 0.69577104 0.7150794 0.6864253 0.705603 0.7216837 0.6959434 0.7055165 0.72027147 0.6977807 0.7040948 0.6784135 0.7107817 0.7042153 0.6996616 0.7177768 0.7226101 0.68523866 0.7230953 0.6933182 0.71251225 0.7196901 0.6957622 0.72121537 0.6933237 0.6776811 0.71755874 0.6776289 0.69547236 0.6989884 0.69832337 0.7132859 0.72097147 0.69437647 0.6773689 0.6774504 0.7138741
0.2862863 0.7155471 0.70002556 0.69778657 0.6797026 0.7050421 0.71423644 0.6995956 0.6793326 0.6998074 0.70619154 0.7145613 0.6943917 0.72287077 0.6859976 0.69570756 0.71514016 0.68632567 0.7056234 0.72177446 0.6958778 0.70553505 0.7203567 0.69774055 0.7041061 0.67829275 0.71083057 0.70422995 0.6996295 0.717845 0.7227074 0.6851418 0.72319114 0.69325566 0.7125679 0.71977496 0.6956957 0.7213048 0.693261 0.6775648 0.7176204 0.67752624 0.6954052 0.69894165 0.6982819 0.7133409 0.72106075 0.69431293 0.6772668 0.6773312 0.7139325
0.2872873 0.7156133 0.69998944 0.6977458 0.6795831 0.70506036 0.7142979 0.6995663 0.679215 0.69976896 0.70621157 0.7146181 0.694329 0.7229674 0.68589646 0.6956439 0.71520096 0.68622607 0.70564383 0.7218653 0.6958121 0.7055538 0.72044206 0.69770044 0.7041174 0.67817205 0.7108796 0.7042447 0.6995975 0.71791315 0.72280467 0.6850449 0.7232871 0.69319314 0.71262354 0.71986 0.6956291 0.7213943 0.6931984 0.67744863 0.7176822 0.6774237 0.69533783 0.698895 0.69824046 0.71339583 0.7211501 0.69424945 0.6771649 0.6772121 0.71399105
0.2882883 0.7156795 0.6999533 0.69770503 0.6794636 0.7050786 0.7143594 0.699537 0.67909753 0.6997305 0.7062316 0.7146748 0.6942664 0.7230639 0.68579525 0.69558036 0.71526194 0.6861264 0.70566416 0.7219561 0.6957463 0.7055725 0.7205274 0.6976603 0.7041289 0.67805153 0.7109288 0.7042594 0.6995653 0.7179812 0.7229019 0.6849481 0.723383 0.69313073 0.7126792 0.7199451 0.6955625 0.72148377 0.69313574 0.67733264 0.71774393 0.6773214 0.6952704 0.69884807 0.6981989 0.7134508 0.7212394 0.6941859 0.6770632 0.67709315 0.7140498
0.2892893 0.7157459 0.6999172 0.6976644 0.6793444 0.7050969 0.71442103 0.69950765 0.67898023 0.69969195 0.7062517 0.71473145 0.6942037 0.72316045 0.6856941 0.69551677 0.7153229 0.6860269 0.70568466 0.72204685 0.6956805 0.70559126 0.7206129 0.6976203 0.7041405 0.67793113 0.71097815 0.7042741 0.6995332 0.7180493 0.72299904 0.68485135 0.72347873 0.6930684 0.71273494 0.7200302 0.6954958 0.72157335 0.69307315 0.6772169 0.7178058 0.6772193 0.6952029 0.69880116 0.6981575 0.71350574 0.72132874 0.6941224 0.6769617 0.6769744 0.7141087
0.2902903 0.7158122 0.69988114 0.69762367 0.6792253 0.7051152 0.7144827 0.69947827 0.67886305 0.6996534 0.70627177 0.7147882 0.6941409 0.72325695 0.68559307 0.6954531 0.7153841 0.6859274 0.7057051 0.72213763 0.69561446 0.7056101 0.72069824 0.6975803 0.7041521 0.6778108 0.71102756 0.7042889 0.69950116 0.71811724 0.72309613 0.6847547 0.7235744 0.6930059 0.7127907 0.7201153 0.695429 0.7216628 0.6930106 0.6771013 0.71786755 0.6771171 0.6951353 0.6987542 0.698116 0.7135608 0.72141814 0.69405884 0.6768603 0.6768557 0.7141677
0.2912913 0.7158785 0.6998451 0.69758314 0.67910624 0.7051335 0.7145445 0.6994488 0.67874604 0.6996147 0.7062918 0.7148448 0.6940782 0.72335345 0.68549204 0.6953895 0.7154453 0.685828 0.70572555 0.72222847 0.6955484 0.70562893 0.7207837 0.6975402 0.7041639 0.6776905 0.7110771 0.7043038 0.6994691 0.71818507 0.72319317 0.68465817 0.72367 0.69294363 0.71284646 0.72020054 0.6953621 0.7217523 0.6929481 0.67698574 0.71792936 0.67701507 0.69506764 0.69870716 0.69807446 0.71361583 0.7215076 0.69399524 0.676759 0.6767372 0.71422696
0.2922923 0.71594477 0.69980896 0.6975426 0.67898726 0.7051518 0.7146064 0.69941944 0.67862904 0.699576 0.70631194 0.7149013 0.6940155 0.72344977 0.685391 0.695326 0.7155066 0.68572867 0.70574594 0.7223191 0.69548225 0.7056478 0.7208692 0.6975002 0.7041757 0.67757034 0.7111268 0.7043186 0.6994369 0.7182529 0.7232902 0.68456167 0.7237656 0.6928813 0.7129022 0.7202857 0.69529516 0.7218417 0.6928856 0.6768704 0.71799123 0.6769134 0.6949998 0.69866 0.698033 0.71367085 0.72159696 0.6939316 0.67665786 0.6766187 0.7142862
0.2932933 0.71601105 0.6997728 0.69750214 0.6788684 0.70517004 0.7146683 0.69939005 0.67851233 0.6995372 0.70633197 0.7149579 0.69395274 0.7235461 0.68529004 0.6952623 0.71556807 0.68562937 0.70576644 0.7224098 0.695416 0.7056667 0.72095454 0.6974603 0.70418763 0.6774503 0.7111765 0.7043334 0.69940484 0.71832055 0.723387 0.6844652 0.723861 0.6928191 0.712958 0.720371 0.6952281 0.7219311 0.69282305 0.67675525 0.718053 0.67681164 0.69493186 0.69861287 0.6979914 0.7137259 0.7216864 0.6938679 0.6765568 0.6765003 0.7143456
0.2942943 0.71607727 0.6997367 0.6974617 0.6787497 0.7051883 0.71473014 0.69936055 0.6783956 0.6994985 0.706352 0.71501434 0.69389004 0.72364235 0.6851891 0.6951986 0.71562946 0.6855302 0.7057868 0.7225003 0.6953496 0.7056856 0.72103995 0.69742024 0.7041996 0.6773303 0.71122646 0.7043483 0.69937265 0.7183881 0.7234838 0.68436897 0.7239563 0.69275683 0.71301377 0.7204563 0.6951609 0.72202045 0.69276065 0.6766403 0.7181147 0.67671 0.6948638 0.69856554 0.6979499 0.71378094 0.72177565 0.6938043 0.676456 0.6763822 0.7144051
0.2952953 0.7161435 0.6997006 0.6974213 0.67863095 0.7052065 0.7147922 0.69933105 0.6782791 0.69945943 0.7063721 0.7150707 0.6938273 0.72373843 0.6850882 0.695135 0.7156909 0.685431 0.70580715 0.72259086 0.6952831 0.7057045 0.72112536 0.6973803 0.7042116 0.67721045 0.7112764 0.70436317 0.6993405 0.71845555 0.7235805 0.68427265 0.7240515 0.6926946 0.71306944 0.72054154 0.6950937 0.7221097 0.69269824 0.67652535 0.7181764 0.67660856 0.6947956 0.69851816 0.6979083 0.7138359 0.721865 0.69374055 0.6763552 0.67626405 0.7144648
0.2962963 0.7162096 0.6996643 0.697381 0.67851233 0.70522463 0.7148542 0.6993015 0.6781626 0.6994206 0.706392 0.715127 0.6937644 0.72383446 0.6849873 0.6950713 0.7157524 0.68533194 0.7058275 0.7226813 0.6952166 0.70572335 0.7212107 0.69734037 0.70422363 0.6770906 0.7113265 0.704378 0.6993083 0.71852285 0.7236769 0.68417645 0.7241465 0.69263256 0.7131251 0.7206268 0.69502646 0.7221989 0.69263583 0.6764107 0.7182381 0.67650723 0.69472736 0.6984707 0.6978666 0.7138908 0.7219543 0.6936768 0.6762546 0.676146 0.7145245
0.2972973 0.7162757 0.6996281 0.6973407 0.6783937 0.70524275 0.71491617 0.69927186 0.6780462 0.6993815 0.70641196 0.71518314 0.6937016 0.7239304 0.6848866 0.6950076 0.715814 0.6852329 0.70584774 0.7227715 0.6951499 0.70574224 0.7212961 0.69730043 0.7042358 0.6769708 0.71137655 0.7043928 0.69927603 0.71859 0.7237734 0.6840804 0.7242414 0.6925704 0.7131808 0.72071207 0.69495904 0.722288 0.6925734 0.67629606 0.7182996 0.6764059 0.694659 0.6984231 0.69782495 0.71394575 0.72204345 0.693613 0.676154 0.67602813 0.71458423
0.2982983 0.71634173 0.6995919 0.69730043 0.6782752 0.7052608 0.7149782 0.6992421 0.67793 0.6993423 0.70643187 0.71523917 0.6936387 0.72402614 0.6847857 0.6949438 0.71587557 0.6851339 0.70586795 0.72286177 0.6950831 0.7057611 0.7213813 0.6972604 0.7042479 0.6768511 0.71142673 0.7044076 0.6992438 0.718657 0.7238696 0.6839844 0.7243361 0.6925082 0.7132364 0.72079724 0.69489145 0.722377 0.692511 0.6761815 0.71836114 0.6763048 0.69459057 0.69837546 0.69778323 0.71400064 0.7221326 0.69354916 0.6760536 0.67591023 0.7146441
0.2992993 0.71640766 0.6995555 0.69726014 0.67815673 0.70527875 0.7150402 0.69921243 0.67781377 0.69930315 0.70645165 0.7152952 0.69357586 0.72412175 0.68468493 0.69488007 0.715937 0.68503493 0.7058881 0.72295177 0.69501626 0.70577985 0.72146654 0.69722044 0.70426005 0.67673135 0.7114769 0.70442235 0.6992114 0.7187239 0.7239657 0.6838884 0.7244307 0.6924461 0.71329194 0.72088236 0.694824 0.7224659 0.6924486 0.6760671 0.7184226 0.6762036 0.694522 0.6983277 0.6977415 0.7140554 0.7222216 0.6934853 0.67595327 0.6757924 0.7147039
0.3003003 0.71647346 0.6995192 0.6972199 0.67803836 0.70529675 0.7151022 0.6991827 0.6776976 0.6992639 0.7064714 0.715351 0.6935129 0.7242173 0.68458414 0.69481623 0.71599865 0.68493605 0.7059082 0.72304183 0.69494927 0.7057986 0.72155166 0.6971804 0.7042722 0.6766118 0.7115271 0.704437 0.69917905 0.71879053 0.72406167 0.68379253 0.724525 0.69238406 0.7133474 0.7209675 0.69475627 0.7225548 0.69238627 0.6759529 0.71848387 0.67610264 0.69445324 0.69828 0.69769967 0.71411014 0.72231066 0.69342136 0.675853 0.6756747 0.7147639
0.3013013 0.7165392 0.69948274 0.6971797 0.67792 0.70531464 0.7151642 0.69915277 0.67758155 0.69922453 0.7064911 0.71540666 0.69345 0.72431254 0.68448347 0.6947524 0.71606016 0.6848372 0.7059281 0.7231316 0.6948823 0.7058173 0.72163665 0.6971404 0.7042844 0.67649215 0.7115774 0.7044517 0.6991466 0.71885705 0.72415745 0.6836967 0.72461915 0.692322 0.71340275 0.7210525 0.69468856 0.7226434 0.6923239 0.67583865 0.7185451 0.6760018 0.6943846 0.69823205 0.6976578 0.71416473 0.7223995 0.6933574 0.6757529 0.675557 0.71482384
0.3023023 0.7166048 0.6994464 0.69713944 0.6778016 0.7053324 0.71522605 0.69912285 0.6774656 0.69918513 0.7065107 0.7154622 0.693387 0.72440773 0.6843828 0.69468856 0.7161217 0.68473846 0.705948 0.7232213 0.6948151 0.7058359 0.72172165 0.69710034 0.7042966 0.67637265 0.7116277 0.7044662 0.6991141 0.71892333 0.72425294 0.6836009 0.7247132 0.69225997 0.71345806 0.72113746 0.69462085 0.72273195 0.6922616 0.67572457 0.71860623 0.675901 0.69431573 0.69818413 0.6976159 0.7142192 0.7224882 0.69329333 0.6756529 0.6754395 0.7148838
0.3033033 0.7166704 0.6994099 0.69709915 0.67768323 0.70535004 0.71528804 0.69909275 0.67734957 0.6991456 0.7065301 0.7155176 0.69332397 0.72450256 0.6842822 0.6946247 0.7161832 0.68463975 0.7059678 0.7233108 0.69474804 0.7058544 0.7218064 0.6970602 0.7043087 0.6762532 0.71167797 0.7044807 0.69908154 0.71898943 0.7243483 0.68350524 0.72480696 0.6921979 0.71351326 0.72122234 0.694553 0.7228204 0.6921992 0.67561066 0.7186672 0.6758002 0.6942468 0.6981361 0.6975739 0.7142737 0.72257674 0.69322926 0.67555296 0.675322 0.71494377
0.3043043 0.71673584 0.69937336 0.6970589 0.6775649 0.70536757 0.7153498 0.6990627 0.67723376 0.69910616 0.7065495 0.71557283 0.6932609 0.72459733 0.6841816 0.6945609 0.7162446 0.6845411 0.70598745 0.7234002 0.69468075 0.7058729 0.7218911 0.6970202 0.7043208 0.67613363 0.7117282 0.70449513 0.6990488 0.7190554 0.72444355 0.6834096 0.7249005 0.69213593 0.71356845 0.7213071 0.69448507 0.7229085 0.6921368 0.67549664 0.7187281 0.6756995 0.6941778 0.69808805 0.6975319 0.71432805 0.7226652 0.6931652 0.67545295 0.6752045 0.7150038
0.3053053 0.71680105 0.6993368 0.69701874 0.6774467 0.70538497 0.7154116 0.6990325 0.6771179 0.6990666 0.7065688 0.71562785 0.69319785 0.72469187 0.68408096 0.694497 0.716306 0.68444246 0.706007 0.72348934 0.69461334 0.70589125 0.7219757 0.69698 0.70433295 0.6760141 0.7117785 0.70450956 0.69901615 0.7191211 0.72453845 0.68331397 0.7249938 0.6920739 0.71362334 0.7213918 0.6944171 0.7229966 0.6920744 0.67538285 0.71878886 0.67559886 0.69410884 0.69803977 0.69748986 0.7143822 0.7227535 0.693101 0.67535317 0.67508703 0.71506375
0.3063063 0.71686625 0.6993002 0.69697845 0.67732835 0.7054023 0.7154733 0.69900215 0.677002 0.69902694 0.7065879 0.71568274 0.6931347 0.72478616 0.6839804 0.69443315 0.71636724 0.68434393 0.7060265 0.72357833 0.694546 0.7059095 0.72206014 0.69693977 0.704345 0.6758947 0.7118288 0.7045239 0.6989833 0.71918654 0.72463316 0.6832185 0.72508687 0.6920119 0.7136782 0.7214763 0.69434917 0.72308445 0.6920121 0.6752691 0.7188494 0.67549825 0.6940397 0.6979916 0.69744766 0.71443623 0.7228417 0.6930368 0.6752534 0.6749696 0.7151238
0.3073073 0.71693116 0.6992636 0.6969383 0.67721 0.7054195 0.7155349 0.6989718 0.6768862 0.69898736 0.706607 0.71573746 0.69307166 0.7248803 0.68387985 0.6943692 0.71642846 0.68424547 0.70604575 0.7236671 0.6944786 0.70592767 0.7221445 0.6968996 0.70435715 0.6757752 0.711879 0.7045381 0.6989505 0.7192518 0.7247276 0.68312293 0.7251796 0.69194984 0.71373296 0.7215607 0.6942812 0.72317207 0.6919497 0.6751554 0.71890974 0.67539775 0.69397056 0.69794333 0.6974055 0.7144902 0.7229297 0.69297254 0.67515373 0.6748523 0.7151837
0.3083083 0.71699595 0.69922686 0.696898 0.6770917 0.7054366 0.71559644 0.69894135 0.67677045 0.69894755 0.70662594 0.71579194 0.6930084 0.7249741 0.68377954 0.69430524 0.71648955 0.684147 0.70606494 0.72375566 0.6944111 0.7059458 0.7222286 0.69685936 0.7043692 0.6756557 0.7119292 0.7045523 0.6989176 0.71931684 0.72482187 0.68302745 0.7252722 0.69188786 0.71378756 0.721645 0.69421315 0.72325957 0.6918873 0.6750418 0.71896994 0.67529726 0.6939013 0.697895 0.69736326 0.71454394 0.72301745 0.69290817 0.675054 0.67473495 0.7152436
0.3093093 0.71706057 0.69919026 0.6968577 0.67697334 0.7054536 0.7156579 0.6989107 0.67665464 0.69890785 0.70664465 0.7158462 0.69294524 0.72506773 0.6836791 0.6942414 0.7165506 0.6840488 0.7060839 0.723844 0.69434357 0.70596373 0.72231257 0.696819 0.70438135 0.6755362 0.7119794 0.70456636 0.6988847 0.71938163 0.72491586 0.682932 0.72536445 0.6918259 0.71384203 0.7217291 0.6941451 0.7233469 0.691825 0.6749282 0.71903 0.6751968 0.69383204 0.69784665 0.69732106 0.7145976 0.7231051 0.6928439 0.6749545 0.67461765 0.7153034
0.3103103 0.71712506 0.6991535 0.6968175 0.676855 0.7054704 0.7157191 0.69888014 0.67653894 0.69886804 0.70666325 0.7159003 0.6928821 0.725161 0.68357885 0.6941775 0.7166115 0.6839504 0.7061028 0.72393215 0.694276 0.7059816 0.7223963 0.6967786 0.7043934 0.6754168 0.71202946 0.70458037 0.6988517 0.71944606 0.7250095 0.6828368 0.7254565 0.69176394 0.7138963 0.721813 0.69407696 0.7234339 0.6917626 0.67481464 0.7190899 0.6750964 0.6937628 0.69779825 0.6972786 0.714651 0.72319245 0.69277954 0.67485493 0.67450035 0.7153632
0.3113113 0.7171893 0.6991167 0.6967772 0.67673665 0.70548713 0.7157804 0.6988493 0.6764231 0.6988283 0.70668167 0.7159541 0.69281894 0.72525406 0.6834786 0.69411355 0.71667236 0.6838523 0.7061215 0.72402 0.6942084 0.70599926 0.7224799 0.6967383 0.7044054 0.6752973 0.7120795 0.7045944 0.6988187 0.7195104 0.7251029 0.6827414 0.72554815 0.69170207 0.7139504 0.72189677 0.6940088 0.72352076 0.6917003 0.6747012 0.71914953 0.674996 0.69369346 0.6977498 0.6972363 0.7147043 0.72327965 0.69271517 0.6747554 0.6743831 0.7154229
0.3123123 0.7172533 0.69907993 0.69673693 0.6766182 0.7055037 0.7158415 0.69881856 0.6763073 0.6987884 0.7066999 0.7160078 0.6927557 0.7253468 0.6833784 0.6940497 0.716733 0.68375415 0.7061401 0.7241076 0.6941408 0.70601684 0.72256327 0.6966979 0.70441747 0.67517775 0.71212965 0.70460826 0.69878554 0.71957433 0.725196 0.68264616 0.72563946 0.6916401 0.7140044 0.72198045 0.69394064 0.7236073 0.691638 0.67458767 0.7192091 0.67489564 0.693624 0.69770133 0.6971939 0.71475744 0.7233666 0.6926508 0.6746559 0.67426586 0.7154826
0.3133133 0.7173173 0.69904315 0.69669676 0.67649984 0.7055203 0.71590245 0.69878757 0.6761916 0.69874847 0.70671797 0.7160612 0.69269246 0.7254392 0.6832782 0.6939858 0.71679354 0.6836562 0.7061585 0.72419494 0.6940731 0.7060343 0.7226465 0.6966574 0.7044295 0.6750581 0.71217966 0.7046221 0.69875246 0.719638 0.72528875 0.6825509 0.72573054 0.69157827 0.7140583 0.7220638 0.69387245 0.7236936 0.69157565 0.6744743 0.71926826 0.6747954 0.69355464 0.6976528 0.6971515 0.7148104 0.72345334 0.6925864 0.6745565 0.6741487 0.7155423
0.3143143 0.71738094 0.6990063 0.69665647 0.67638135 0.7055366 0.71596336 0.69875664 0.6760758 0.6987086 0.70673597 0.7161143 0.6926293 0.7255314 0.68317825 0.6939219 0.71685404 0.6835582 0.7061768 0.7242821 0.69400537 0.7060517 0.7227294 0.696617 0.7044415 0.6749386 0.7122296 0.70463586 0.6987192 0.7197015 0.72538126 0.68245566 0.7258214 0.69151634 0.7141119 0.722147 0.69380426 0.7237797 0.6915133 0.67436093 0.7193273 0.67469513 0.6934852 0.6976043 0.6971091 0.71486306 0.7235398 0.6925219 0.6744572 0.6740314 0.7156018
0.3153153 0.7174444 0.6989695 0.69661623 0.6762628 0.7055529 0.7160241 0.6987256 0.67595994 0.69866866 0.7067538 0.7161673 0.69256604 0.72562325 0.6830783 0.693858 0.7169143 0.6834605 0.70619494 0.7243688 0.6939376 0.7060689 0.7228121 0.69657654 0.7044535 0.674819 0.71227956 0.70464957 0.698686 0.7197646 0.7254734 0.6823606 0.72591174 0.69145447 0.71416545 0.72222996 0.6937361 0.72386545 0.691451 0.6742477 0.71938604 0.6745949 0.69341576 0.69755566 0.6970665 0.71491563 0.723626 0.69245744 0.6743578 0.67391425 0.71566135
0.3163163 0.7175077 0.6989326 0.696576 0.67614424 0.705569 0.7160848 0.6986944 0.6758441 0.6986287 0.70677143 0.71621984 0.69250286 0.72571474 0.68297845 0.6937942 0.7169745 0.68336284 0.706213 0.72445536 0.6938698 0.70608604 0.72289467 0.69653594 0.70446557 0.67469937 0.71232945 0.7046633 0.6986527 0.7198274 0.72556525 0.68226546 0.7260018 0.69139266 0.7142188 0.7223128 0.6936678 0.7239509 0.6913887 0.67413455 0.7194446 0.67449474 0.6933463 0.6975071 0.697024 0.714968 0.72371197 0.69239306 0.6742586 0.67379713 0.7157208
0.3173173 0.7175708 0.6988957 0.6965357 0.6760256 0.70558506 0.7161453 0.6986632 0.6757282 0.6985887 0.7067889 0.71627223 0.6924397 0.72580594 0.6828786 0.69373035 0.7170345 0.6832652 0.7062309 0.72454154 0.693802 0.70610297 0.722977 0.6964955 0.7044775 0.6745798 0.7123793 0.70467687 0.6986193 0.7198899 0.7256566 0.68217045 0.7260915 0.69133085 0.714272 0.7223954 0.69359964 0.7240362 0.69132644 0.67402136 0.7195029 0.67439455 0.69327676 0.6974584 0.69698143 0.7150202 0.72379756 0.6923286 0.6741594 0.67368 0.71578026
0.3183183 0.71763366 0.6988588 0.69649553 0.675907 0.705601 0.7162057 0.69863194 0.67561233 0.69854873 0.7068062 0.7163244 0.6923765 0.7258968 0.6827789 0.6936665 0.7170944 0.6831677 0.7062485 0.7246275 0.6937342 0.7061199 0.72305906 0.696455 0.70448947 0.6744602 0.71242917 0.70469034 0.698586 0.7199521 0.7257478 0.68207544 0.7261808 0.6912691 0.7143251 0.7224779 0.69353145 0.7241211 0.69126415 0.6739083 0.7195609 0.6742945 0.6932074 0.69740975 0.6969388 0.7150721 0.72388303 0.6922641 0.6740602 0.67356306 0.7158395
0.3193193 0.7176963 0.69882184 0.69645524 0.6757883 0.7056168 0.71626604 0.69860053 0.6754964 0.69850874 0.7068233 0.71637625 0.69231325 0.7259872 0.6826793 0.6936027 0.7171542 0.6830702 0.7062661 0.72471315 0.6936664 0.70613664 0.72314095 0.69641435 0.7045014 0.6743405 0.7124789 0.7047038 0.6985525 0.72001386 0.72583854 0.6819805 0.7262698 0.6912073 0.714378 0.72256005 0.69346327 0.7242057 0.6912019 0.67379534 0.7196187 0.6741946 0.69313776 0.6973611 0.6968962 0.71512383 0.72396815 0.6921996 0.67396116 0.67344606 0.7158989
0.3203203 0.7177588 0.6987849 0.696415 0.67566955 0.70563245 0.71632624 0.69856906 0.67538047 0.6984686 0.7068402 0.71642786 0.6922501 0.72607726 0.68257976 0.69353896 0.71721387 0.68297285 0.7062835 0.7247985 0.69359857 0.7061533 0.7232226 0.69637376 0.7045134 0.6742209 0.71252865 0.70471716 0.6985191 0.72007555 0.7259289 0.6818856 0.7263584 0.69114566 0.7144307 0.72264206 0.693395 0.7242901 0.6911397 0.67368233 0.71967626 0.67409456 0.69306827 0.69731236 0.6968536 0.71517545 0.7240531 0.6921351 0.6738621 0.6733291 0.715958
0.3213213 0.71782106 0.69874793 0.6963748 0.6755508 0.705648 0.7163863 0.6985376 0.6752646 0.69842863 0.70685714 0.7164792 0.69218683 0.72616696 0.68248034 0.6934751 0.7172734 0.68287563 0.70630074 0.72488356 0.69353074 0.7061698 0.7233041 0.69633317 0.70452523 0.6741013 0.7125783 0.7047305 0.6984855 0.7201367 0.72601897 0.6817908 0.7264466 0.6910839 0.71448326 0.72272384 0.69332683 0.7243742 0.69107753 0.6735695 0.7197335 0.67399454 0.69299877 0.6972637 0.6968109 0.7152269 0.7241378 0.6920706 0.67376316 0.6732123 0.7160171
0.3223223 0.7178831 0.69871086 0.6963346 0.675432 0.7056635 0.7164462 0.69850594 0.6751486 0.6983886 0.7068737 0.7165303 0.6921238 0.7262564 0.682381 0.69341135 0.7173328 0.68277854 0.7063179 0.7249683 0.6934629 0.7061861 0.7233854 0.6962925 0.7045371 0.67398167 0.7126279 0.70474374 0.698452 0.7201977 0.72610855 0.68169606 0.72653437 0.6910223 0.7145357 0.7228055 0.69325864 0.724458 0.6910153 0.6734568 0.7197905 0.67389476 0.6929293 0.69721496 0.6967682 0.7152781 0.72422206 0.6920061 0.6736643 0.6730955 0.7160762
0.3233233 0.717945 0.6986739 0.6962943 0.67531323 0.7056788 0.7165061 0.6984743 0.67503273 0.6983484 0.7068902 0.7165812 0.6920606 0.72634536 0.6822818 0.6933477 0.71739197 0.6826815 0.7063349 0.7250528 0.6933951 0.70620245 0.7234665 0.69625175 0.70454895 0.67386216 0.7126775 0.704757 0.6984185 0.7202583 0.7261978 0.6816012 0.72662175 0.69096065 0.7145879 0.722887 0.6931905 0.7245416 0.6909532 0.6733441 0.7198473 0.673795 0.6928599 0.69716626 0.6967255 0.7153291 0.7243061 0.6919416 0.6735654 0.67297876 0.71613514
0.3243243 0.7180066 0.69863683 0.69625413 0.67519444 0.7056941 0.7165658 0.6984425 0.67491674 0.69830835 0.70690656 0.7166319 0.69199747 0.7264339 0.68218267 0.6932839 0.71745104 0.68258464 0.70635164 0.725137 0.69332725 0.70621854 0.7235473 0.6962111 0.7045609 0.67374253 0.71272695 0.7047701 0.6983848 0.7203186 0.72628665 0.68150663 0.72670877 0.690899 0.71464 0.72296816 0.6931224 0.7246248 0.690891 0.6732315 0.7199038 0.6736952 0.6927904 0.6971175 0.69668275 0.71537995 0.72439 0.6918771 0.67346656 0.6728621 0.7161941
0.32532534 0.718068 0.6985998 0.69621396 0.6750756 0.70570916 0.71662533 0.69841075 0.67480075 0.6982683 0.70692277 0.7166822 0.6919343 0.726522 0.68208355 0.69322026 0.71751 0.68248785 0.7063683 0.72522086 0.6932594 0.7062346 0.72362787 0.69617045 0.7045727 0.673623 0.7127764 0.7047832 0.69835114 0.7203786 0.7263751 0.6814121 0.7267954 0.6908375 0.71469194 0.7230492 0.6930543 0.7247078 0.6908289 0.67311895 0.7199601 0.6735955 0.692721 0.6970688 0.69664 0.71543056 0.7244735 0.69181263 0.6733678 0.67274547 0.7162529
0.32632634 0.7181293 0.69856286 0.6961737 0.6749567 0.7057241 0.7166848 0.69837886 0.6746848 0.6982282 0.70693874 0.71673226 0.69187117 0.7266099 0.68198466 0.69315666 0.71756876 0.6823911 0.70638484 0.7253045 0.6931916 0.7062504 0.7237083 0.6961296 0.7045846 0.6735035 0.7128259 0.7047962 0.6983174 0.72043824 0.7264631 0.68131745 0.7268816 0.690776 0.7147437 0.72313005 0.69298625 0.72479045 0.6907669 0.6730065 0.72001606 0.6734958 0.69265157 0.6970201 0.6965972 0.715481 0.72455674 0.69174814 0.6732691 0.67262894 0.7163117
0.32732734 0.7181903 0.6985258 0.69613355 0.6748377 0.70573896 0.71674407 0.698347 0.6745689 0.69818807 0.70695454 0.7167821 0.6918081 0.7266973 0.68188584 0.69309306 0.7176274 0.6822946 0.7064012 0.7253878 0.69312376 0.70626616 0.7237885 0.6960889 0.70459634 0.67338395 0.7128752 0.70480907 0.69828373 0.7204976 0.7265508 0.681223 0.72696733 0.6907145 0.71479523 0.7232107 0.6929181 0.7248729 0.6907048 0.6728941 0.72007185 0.6733962 0.69258213 0.6969713 0.6965544 0.71553123 0.7246398 0.69168365 0.67317045 0.6725125 0.7163703
0.32832834 0.7182511 0.6984887 0.6960934 0.67471886 0.7057537 0.7168032 0.6983149 0.67445296 0.6981479 0.7069702 0.7168317 0.6917451 0.72678435 0.681787 0.69302946 0.7176859 0.68219805 0.7064175 0.72547084 0.6930559 0.70628184 0.7238685 0.69604814 0.7046081 0.6732645 0.7129245 0.70482194 0.69824994 0.7205567 0.7266381 0.68112856 0.72705275 0.690653 0.71484673 0.72329104 0.69285005 0.72495496 0.6906428 0.67278194 0.7201273 0.6732967 0.69251275 0.69692266 0.6965116 0.7155812 0.7247225 0.6916192 0.67307186 0.67239624 0.7164289
0.32932934 0.71831155 0.69845164 0.69605327 0.6746 0.70576835 0.7168623 0.69828284 0.674337 0.6981077 0.7069857 0.7168809 0.6916821 0.726871 0.6816883 0.69296587 0.7177442 0.6821018 0.70643353 0.7255535 0.69298816 0.70629734 0.72394824 0.6960074 0.70461977 0.6731451 0.7129736 0.7048347 0.6982162 0.7206154 0.726725 0.6810342 0.7271377 0.69059163 0.7148979 0.7233714 0.6927821 0.72503686 0.6905808 0.6726697 0.7201825 0.67319715 0.6924434 0.6968739 0.69646883 0.71563107 0.72480494 0.6915548 0.67297345 0.67227983 0.71648735
0.33033034 0.718372 0.6984147 0.69601303 0.674481 0.7057828 0.71692115 0.6982508 0.67422104 0.69806767 0.70700103 0.71693003 0.6916191 0.72695726 0.6815898 0.6929024 0.7178023 0.6820055 0.70644945 0.725636 0.6929203 0.70631266 0.7240278 0.6959666 0.70463145 0.6730256 0.7130228 0.70484746 0.69818234 0.7206738 0.72681147 0.68093985 0.7272224 0.69053024 0.71494895 0.7234514 0.69271415 0.7251184 0.69051886 0.6725576 0.72023743 0.6730977 0.6923741 0.6968251 0.6964259 0.7156806 0.72488713 0.6914903 0.6728749 0.6721637 0.7165457
0.33133134 0.71843207 0.69837755 0.69597286 0.67436206 0.7057972 0.71697986 0.69821846 0.6741051 0.6980275 0.7070162 0.71697885 0.6915561 0.72704315 0.6814914 0.6928389 0.7178603 0.6819093 0.7064653 0.72571814 0.6928526 0.7063279 0.72410715 0.69592583 0.7046432 0.6729063 0.71307194 0.7048602 0.6981485 0.7207319 0.7268976 0.6808456 0.7273066 0.6904689 0.7149999 0.7235312 0.69264615 0.72519964 0.69045687 0.6724458 0.72029215 0.6729983 0.6923049 0.6967764 0.69638306 0.71573 0.724969 0.6914259 0.6727765 0.67204756 0.716604
0.33233234 0.71849203 0.6983405 0.6959327 0.6742431 0.70581144 0.7170385 0.6981863 0.6739892 0.6979874 0.7070312 0.71702737 0.69149315 0.7271287 0.681393 0.6927755 0.7179181 0.68181336 0.7064809 0.72580004 0.69278485 0.70634305 0.7241863 0.69588494 0.7046548 0.67278695 0.7131209 0.7048727 0.69811463 0.7207897 0.7269833 0.68075144 0.7273904 0.69040763 0.71505064 0.72361076 0.6925783 0.7252806 0.690395 0.6723339 0.72034657 0.672899 0.6922356 0.69672763 0.6963403 0.7157793 0.7250506 0.69136155 0.67267823 0.6719316 0.71666217
0.33333334 0.71855175 0.6983034 0.6958926 0.6741242 0.70582557 0.7170969 0.6981539 0.67387336 0.69794726 0.70704603 0.7170756 0.6914302 0.72721374 0.68129486 0.69271207 0.7179758 0.68171746 0.70649636 0.7258816 0.6927172 0.70635796 0.72426516 0.6958441 0.70466644 0.67266774 0.7131698 0.7048853 0.6980807 0.72084713 0.7270686 0.68065727 0.72747374 0.69034636 0.7151011 0.72369015 0.6925105 0.72536135 0.6903331 0.67222214 0.7204007 0.67279965 0.69216645 0.69667894 0.6962974 0.71582824 0.725132 0.69129723 0.6725799 0.67181563 0.7167202
0.33433434 0.7186112 0.6982663 0.69585246 0.67400527 0.7058395 0.7171552 0.69812155 0.6737574 0.6979071 0.70706064 0.7171236 0.6913674 0.72729844 0.68119675 0.69264877 0.7180332 0.6816217 0.70651174 0.7259628 0.69264936 0.70637286 0.72434384 0.69580334 0.70467794 0.6725484 0.7132186 0.7048977 0.69804674 0.7209043 0.72715354 0.6805632 0.72755677 0.69028515 0.7151515 0.7237693 0.69244266 0.7254417 0.69027126 0.6721104 0.7204546 0.67270046 0.6920973 0.6966302 0.6962545 0.71587706 0.72521305 0.69123286 0.67248166 0.6716998 0.71677816
0.33533534 0.7186705 0.69822925 0.6958123 0.67388624 0.7058534 0.7172133 0.6980891 0.67364156 0.697867 0.7070751 0.7171714 0.6913045 0.7273827 0.6810987 0.6925854 0.71809053 0.6815259 0.7065269 0.7260438 0.6925818 0.7063875 0.72442234 0.6957624 0.7046895 0.67242926 0.7132673 0.70491004 0.69801277 0.7209611 0.7272381 0.68046916 0.7276393 0.690224 0.7152017 0.72384834 0.69237494 0.7255218 0.6902095 0.67199886 0.7205082 0.6726013 0.69202816 0.6965815 0.6962116 0.71592563 0.7252938 0.69116855 0.6723834 0.6715841 0.71683604
0.33633634 0.7187295 0.69819224 0.6957722 0.67376727 0.7058671 0.7172713 0.6980567 0.6735257 0.6978268 0.7070895 0.7172188 0.69124174 0.72746664 0.68100077 0.69252217 0.71814764 0.6814304 0.7065419 0.72612447 0.6925141 0.7064022 0.7245005 0.6957215 0.70470107 0.6723101 0.713316 0.7049223 0.69797873 0.7210176 0.7273222 0.6803752 0.7277215 0.6901629 0.7152517 0.7239271 0.69230723 0.7256016 0.6901477 0.67188746 0.7205616 0.6725021 0.691959 0.69653285 0.6961688 0.715974 0.72537434 0.6911043 0.6722853 0.67146844 0.7168937
0.33733734 0.71878815 0.69815516 0.6957321 0.67364824 0.70588076 0.7173291 0.69802415 0.6734098 0.6977867 0.7071036 0.7172661 0.6911789 0.7275502 0.68090296 0.692459 0.7182046 0.6813349 0.7065567 0.72620475 0.6924465 0.70641655 0.72457844 0.6956806 0.7047125 0.672191 0.71336466 0.70493454 0.69794476 0.72107375 0.72740597 0.68028134 0.72780335 0.6901018 0.7153015 0.7240057 0.69223964 0.7256811 0.69008607 0.67177606 0.7206147 0.672403 0.69189006 0.6964841 0.69612586 0.71602213 0.7254545 0.69104004 0.6721872 0.671353 0.7169513
0.33833835 0.71884674 0.6981181 0.69569194 0.6735293 0.70589423 0.7173867 0.6979915 0.67329395 0.69774663 0.70711756 0.717313 0.69111615 0.72763324 0.6808053 0.6923958 0.71826136 0.6812396 0.7065714 0.72628486 0.6923789 0.70643085 0.7246562 0.6956398 0.70472395 0.67207205 0.7134131 0.70494664 0.69791067 0.72112966 0.72748935 0.68018746 0.72788477 0.69004077 0.7153511 0.7240839 0.69217205 0.72576034 0.6900243 0.67166483 0.7206675 0.6723039 0.69182116 0.69643545 0.69608295 0.71607006 0.72553444 0.6909758 0.6720892 0.67123747 0.71700877
0.33933935 0.7189051 0.698081 0.6956519 0.67341036 0.70590764 0.7174443 0.6979588 0.6731782 0.69770646 0.7071314 0.71735966 0.6910535 0.7277161 0.6807077 0.69233274 0.7183179 0.68114424 0.70658594 0.7263646 0.6923114 0.70644504 0.7247337 0.69559884 0.70473534 0.67195296 0.7134615 0.7049587 0.69787663 0.7211852 0.7275723 0.6800937 0.7279657 0.68997973 0.7154006 0.724162 0.69210446 0.72583926 0.6899627 0.67155373 0.72071993 0.672205 0.6917522 0.6963868 0.69604003 0.7161178 0.7256141 0.69091153 0.6719911 0.6711222 0.7170661
0.34034035 0.71896315 0.698044 0.6956117 0.67329144 0.70592093 0.7175015 0.69792604 0.6730624 0.69766635 0.707145 0.71740603 0.6909909 0.72779834 0.68061024 0.6922697 0.7183743 0.6810491 0.7066003 0.726444 0.6922439 0.706459 0.7248111 0.69555795 0.7047467 0.67183405 0.7135098 0.7049707 0.6978425 0.7212404 0.7276548 0.67999995 0.72804624 0.6899188 0.71544975 0.72423995 0.692037 0.7259179 0.68990105 0.67144275 0.72077227 0.6721059 0.6916834 0.6963382 0.6959972 0.7161653 0.7256934 0.69084746 0.67189324 0.671007 0.7171234
0.34134135 0.7190209 0.698007 0.69557166 0.6731725 0.7059339 0.7175587 0.6978934 0.6729466 0.6976262 0.7071585 0.71745217 0.6909283 0.7278803 0.68051285 0.6922067 0.7184305 0.68095416 0.70661455 0.72652316 0.69217634 0.70647293 0.7248881 0.69551706 0.7047579 0.67171514 0.71355796 0.70498264 0.6978084 0.7212953 0.72773695 0.67990637 0.72812647 0.68985796 0.7154988 0.72431755 0.69196963 0.7259962 0.68983954 0.67133176 0.7208242 0.67200696 0.6916146 0.69628954 0.69595426 0.7162126 0.7257725 0.69078326 0.6717953 0.6708919 0.7171804
0.34234235 0.7190784 0.69797 0.6955316 0.6730535 0.7059469 0.71761566 0.69786054 0.6728309 0.69758606 0.7071718 0.71749806 0.69086576 0.7279618 0.68041563 0.69214374 0.71848655 0.6808592 0.7066286 0.726602 0.692109 0.70648664 0.724965 0.6954761 0.7047692 0.6715964 0.713606 0.70499444 0.6977743 0.72134984 0.7278187 0.67981267 0.72820616 0.6897971 0.71554756 0.7243949 0.6919023 0.72607434 0.68977803 0.671221 0.72087586 0.6719081 0.69154584 0.696241 0.6959114 0.7162596 0.7258511 0.6907192 0.6716975 0.67077684 0.71723735
0.34334335 0.7191358 0.6979329 0.69549155 0.6729346 0.70595974 0.7176724 0.69782764 0.6727151 0.697546 0.7071849 0.71754366 0.69080323 0.72804296 0.68031836 0.69208074 0.71854234 0.6807644 0.7066425 0.7266806 0.69204164 0.7065003 0.72504157 0.6954351 0.7047804 0.67147756 0.71365404 0.7050061 0.69774014 0.7214041 0.7279001 0.67971915 0.72828555 0.68973637 0.7155963 0.72447217 0.6918349 0.726152 0.6897166 0.6711103 0.7209273 0.6718092 0.6914772 0.69619244 0.6958685 0.71630645 0.7259296 0.6906551 0.67159975 0.6706619 0.71729416
0.34434435 0.71919286 0.6978959 0.6954515 0.6728157 0.7059725 0.71772903 0.6977947 0.67259943 0.69750595 0.7071979 0.71758896 0.6907407 0.72812366 0.6802214 0.69201803 0.7185979 0.68066967 0.7066563 0.7267588 0.6919743 0.70651376 0.7251179 0.69539416 0.70479155 0.6713589 0.71370196 0.7050178 0.697706 0.72145796 0.727981 0.67962563 0.72836447 0.68967557 0.7156447 0.7245491 0.6917677 0.7262294 0.6896551 0.67099977 0.7209784 0.67171043 0.6914086 0.6961439 0.6958255 0.716353 0.72600776 0.6905911 0.6715019 0.6705471 0.7173508
0.34534535 0.7192497 0.6978589 0.6954115 0.67269677 0.70598507 0.7177855 0.6977618 0.67248374 0.69746584 0.70721066 0.71763396 0.69067836 0.72820395 0.6801244 0.6919552 0.7186532 0.680575 0.70666987 0.7268367 0.691907 0.70652705 0.7251941 0.69535327 0.70480263 0.6712403 0.7137497 0.70502937 0.6976718 0.72151154 0.72806156 0.6795323 0.72844297 0.6896149 0.715693 0.7246258 0.6917005 0.7263065 0.68959373 0.6708894 0.7210293 0.67161167 0.6913401 0.6960954 0.69578266 0.71639943 0.72608554 0.69052714 0.67140424 0.67043245 0.7174073
0.34634635 0.7193063 0.697822 0.69537145 0.67257786 0.7059976 0.7178417 0.69772875 0.67236805 0.69742584 0.7072233 0.7176788 0.690616 0.7282838 0.68002754 0.6918925 0.7187084 0.6804806 0.70668334 0.7269142 0.69183975 0.7065402 0.7252699 0.6953123 0.7048136 0.6711217 0.71379733 0.7050408 0.69763756 0.7215648 0.72814167 0.6794388 0.7285211 0.6895543 0.71574104 0.72470236 0.69163346 0.7263834 0.6895324 0.670779 0.7210798 0.67151296 0.6912716 0.69604695 0.6957398 0.71644557 0.72616315 0.6904632 0.6713065 0.6703179 0.7174636
0.34734735 0.7193626 0.697785 0.69533145 0.672459 0.70600986 0.7178977 0.69769573 0.6722525 0.6973858 0.7072358 0.71772325 0.69055367 0.7283633 0.6799308 0.6918298 0.71876335 0.6803862 0.7066966 0.72699153 0.6917726 0.7065533 0.72534555 0.6952714 0.70482457 0.67100316 0.71384484 0.7050522 0.69760334 0.72161776 0.7282214 0.67934555 0.7285987 0.6894938 0.71578884 0.72477853 0.69156635 0.72645986 0.6894712 0.6706688 0.7211301 0.67141426 0.69120324 0.6959985 0.6956969 0.71649146 0.72624034 0.6903993 0.67120886 0.6702035 0.7175198
0.34834835 0.71941876 0.69774806 0.69529146 0.67234015 0.706022 0.71795356 0.6976626 0.6721368 0.69734573 0.7072481 0.71776754 0.69049144 0.7284424 0.67983425 0.69176733 0.7188181 0.68029183 0.70670974 0.72706854 0.69170547 0.7065662 0.72542095 0.6952304 0.70483553 0.6708847 0.71389234 0.7050636 0.6975691 0.7216704 0.7283007 0.6792524 0.728676 0.6894332 0.7158365 0.7248546 0.6914995 0.7265361 0.6894099 0.6705587 0.7211801 0.67131555 0.6911349 0.6959501 0.69565403 0.7165372 0.7263173 0.6903355 0.6711112 0.6700891 0.7175758
0.34934935 0.71947455 0.6977111 0.6952515 0.67222124 0.70603406 0.71800923 0.69762945 0.6720213 0.6973058 0.70726025 0.71781135 0.6904292 0.728521 0.6797376 0.69170475 0.7188726 0.6801977 0.7067227 0.7271451 0.6916384 0.7065789 0.72549605 0.6951895 0.7048464 0.67076635 0.71393955 0.7050748 0.6975348 0.72172266 0.7283796 0.67915916 0.72875285 0.68937284 0.715884 0.7249304 0.69143265 0.72661185 0.68934876 0.6704487 0.72122973 0.67121696 0.6910667 0.69590163 0.6956111 0.71658254 0.7263938 0.69027174 0.6710137 0.6699749 0.71763164
0.35035035 0.71953 0.69767416 0.6952116 0.6721024 0.706046 0.71806455 0.69759625 0.67190576 0.69726574 0.70727223 0.7178551 0.6903671 0.7285992 0.6796412 0.6916423 0.7189269 0.68010354 0.7067355 0.7272214 0.6915714 0.70659155 0.7255709 0.6951485 0.70485723 0.67064804 0.71398664 0.7050859 0.6975005 0.7217745 0.72845805 0.67906606 0.7288292 0.68931246 0.7159312 0.72500587 0.6913658 0.72668743 0.68928766 0.67033887 0.7212791 0.6711184 0.6909985 0.69585335 0.69556826 0.71662784 0.7264701 0.690208 0.6709161 0.66986084 0.7176873
0.35135135 0.71958536 0.69763726 0.69517165 0.6719836 0.7060578 0.71811986 0.69756305 0.6717902 0.6972258 0.70728403 0.7178985 0.69030505 0.72867703 0.6795449 0.69157994 0.718981 0.6800096 0.7067482 0.7272973 0.6915045 0.70660394 0.72564554 0.6951076 0.7048679 0.67052984 0.7140337 0.70509696 0.69746625 0.72182614 0.7285361 0.67897296 0.72890526 0.6892521 0.71597815 0.72508115 0.6912991 0.7267628 0.6892266 0.6702291 0.72132826 0.6710198 0.6909304 0.69580495 0.6955254 0.7166728 0.7265461 0.69014436 0.67081857 0.66974676 0.71774286
0.35235235 0.7196404 0.6976004 0.69513166 0.6718648 0.7060694 0.71817493 0.6975298 0.6716747 0.6971858 0.70729566 0.7179416 0.690243 0.72875446 0.6794487 0.6915176 0.7190349 0.6799157 0.70676064 0.727373 0.6914376 0.7066163 0.7257199 0.6950667 0.70487857 0.6704117 0.7140806 0.7051079 0.6974319 0.72187746 0.72861373 0.6788799 0.7289809 0.6891918 0.71602494 0.7251562 0.6912324 0.7268377 0.6891656 0.6701194 0.721377 0.6709212 0.69086236 0.69575673 0.6954826 0.7167175 0.72662175 0.69008064 0.6707211 0.6696329 0.7177982
0.35335335 0.71969515 0.6975635 0.6950918 0.671746 0.7060809 0.71822965 0.69749653 0.6715593 0.69714594 0.7073072 0.71798444 0.6901811 0.7288314 0.6793525 0.69145536 0.7190885 0.67982197 0.706773 0.72744834 0.6913708 0.70662844 0.725794 0.69502574 0.70488924 0.6702936 0.7141273 0.7051188 0.6973977 0.7219285 0.72869104 0.678787 0.729056 0.6891316 0.7160715 0.72523093 0.6911659 0.7269123 0.6891046 0.67001 0.72142565 0.67082274 0.69079447 0.6957085 0.6954398 0.716762 0.7266971 0.69001716 0.6706237 0.6695192 0.71785325
0.35435435 0.71974957 0.6975267 0.69505185 0.6716273 0.70609236 0.7182843 0.69746315 0.6714438 0.6971061 0.70731854 0.718027 0.69011915 0.72890794 0.67925656 0.69139314 0.7191419 0.6797282 0.7067851 0.7275233 0.6913041 0.7066405 0.7258678 0.6949848 0.7048998 0.6701756 0.7141739 0.7051295 0.6973633 0.721979 0.7287679 0.6786941 0.72913074 0.68907154 0.71611774 0.72530544 0.6910994 0.7269865 0.68904376 0.6699005 0.72147375 0.6707243 0.6907266 0.69566035 0.695397 0.71680623 0.7267722 0.6899537 0.67052627 0.6694055 0.71790826
0.35535535 0.7198038 0.69748986 0.695012 0.6715086 0.70610356 0.7183387 0.69742984 0.6713284 0.69706625 0.7073297 0.7180692 0.69005734 0.7289841 0.6791606 0.691331 0.71919507 0.6796346 0.7067972 0.7275981 0.6912375 0.7066524 0.7259414 0.6949439 0.7049103 0.67005765 0.7142204 0.70514023 0.69732904 0.72202927 0.7288443 0.67860126 0.729205 0.68901145 0.7161639 0.7253797 0.691033 0.72706056 0.68898296 0.6697912 0.72152174 0.6706258 0.6906589 0.6956122 0.6953542 0.7168503 0.7268467 0.68989027 0.6704289 0.6692921 0.7179631
0.35635635 0.7198577 0.69745314 0.69497216 0.67138994 0.70611465 0.71839285 0.6973965 0.67121303 0.6970264 0.70734066 0.7181112 0.68999565 0.72905976 0.6790648 0.69126904 0.71924794 0.6795412 0.7068089 0.72767234 0.69117093 0.7066641 0.72601473 0.69490296 0.70492065 0.66993976 0.7142667 0.70515084 0.6972947 0.7220793 0.7289202 0.6785085 0.7292789 0.6889515 0.7162099 0.7254537 0.6909668 0.7271341 0.6889222 0.669682 0.7215693 0.6705274 0.6905913 0.6955641 0.6953115 0.716894 0.7269212 0.6898269 0.67033154 0.6691787 0.7180177
0.35735735 0.71991146 0.6974163 0.69493234 0.6712712 0.7061256 0.71844673 0.697363 0.67109776 0.69698656 0.7073515 0.71815294 0.689934 0.7291351 0.67896914 0.6912071 0.7193006 0.67944777 0.7068207 0.72774637 0.6911044 0.70667577 0.72608775 0.69486207 0.7049311 0.66982204 0.71431285 0.70516133 0.6972604 0.7221288 0.7289958 0.6784159 0.72935236 0.6888916 0.71625555 0.7255274 0.69090056 0.7272075 0.6888616 0.66957295 0.7216166 0.670429 0.6905237 0.695516 0.69526875 0.71693754 0.7269951 0.68976355 0.6702342 0.6690655 0.718072
0.35835835 0.7199648 0.6973796 0.6948925 0.6711526 0.70613647 0.7185005 0.69732964 0.6709825 0.69694686 0.70736223 0.7181944 0.6898724 0.72920996 0.67887354 0.69114524 0.7193531 0.6793544 0.70683223 0.72782 0.691038 0.7066872 0.7261605 0.69482124 0.70494133 0.6697044 0.71435887 0.7051717 0.697226 0.7221781 0.729071 0.67832327 0.7294255 0.6888318 0.71630096 0.72560084 0.6908344 0.72728044 0.68880093 0.66946405 0.72166365 0.6703306 0.6904562 0.69546807 0.6952261 0.71698076 0.72706884 0.68970037 0.6701368 0.6689522 0.71812624
0.35935935 0.7200179 0.6973428 0.69485277 0.67103404 0.7061472 0.71855396 0.69729614 0.67086726 0.6969071 0.7073728 0.7182356 0.6898109 0.72928435 0.67877805 0.69108343 0.71940523 0.6792612 0.7068436 0.72789335 0.69097173 0.7066985 0.726233 0.69478035 0.7049515 0.6695868 0.7144047 0.7051821 0.6971917 0.7222271 0.7291457 0.67823064 0.729498 0.6887721 0.71634614 0.72567403 0.69076836 0.7273531 0.68874043 0.66935515 0.7217104 0.67023224 0.6903889 0.6954201 0.6951834 0.71702385 0.7271422 0.68963724 0.6700396 0.6688393 0.7181802
0.36036035 0.7200707 0.69730616 0.694813 0.6709155 0.70615774 0.71860725 0.69726264 0.67075205 0.69686747 0.70738316 0.7182764 0.6897494 0.7293583 0.67868257 0.69102174 0.71945715 0.67916816 0.7068548 0.7279663 0.69090545 0.7067097 0.72630525 0.69473946 0.70496166 0.6694693 0.71445036 0.7051922 0.6971574 0.7222757 0.72922003 0.67813814 0.72957027 0.68871236 0.7163912 0.72574687 0.69070256 0.7274254 0.68867993 0.6692465 0.7217569 0.67013395 0.69032156 0.6953722 0.6951407 0.7170666 0.7272152 0.6895741 0.6699424 0.6687264 0.71823394
0.36136135 0.7201233 0.69726944 0.6947733 0.6707969 0.7061682 0.71866035 0.69722915 0.6706369 0.69682777 0.7073934 0.71831703 0.6896881 0.72943187 0.6785873 0.69096017 0.71950895 0.6790751 0.7068659 0.72803897 0.6908393 0.7067207 0.7263772 0.6946987 0.70497173 0.6693518 0.71449596 0.70520234 0.69712305 0.72232395 0.72929394 0.67804575 0.729642 0.68865275 0.7164359 0.7258195 0.69063675 0.7274974 0.6886196 0.66913795 0.72180295 0.67003566 0.69025445 0.6953244 0.69509804 0.7171091 0.7272879 0.6895111 0.6698452 0.6686137 0.71828747
0.36236235 0.72017556 0.6972329 0.6947337 0.6706784 0.7061785 0.71871305 0.69719565 0.6705218 0.6967882 0.7074034 0.7183574 0.6896268 0.72950494 0.6784922 0.6908986 0.7195603 0.67898226 0.7068768 0.72811127 0.6907733 0.70673156 0.72644883 0.69465786 0.7049817 0.6692345 0.71454126 0.7052124 0.6970888 0.7223718 0.72936726 0.6779534 0.7297133 0.6885933 0.71648043 0.7258919 0.69057107 0.72756904 0.6885593 0.6690296 0.7218487 0.6699374 0.69018734 0.6952767 0.6950555 0.71715146 0.72736025 0.68944824 0.669748 0.668501 0.7183408
0.36336336 0.7202275 0.69719636 0.694694 0.67055994 0.7061886 0.7187656 0.6971621 0.67040676 0.6967487 0.70741343 0.7183974 0.68956566 0.72957766 0.6783971 0.69083714 0.7196114 0.67888945 0.70688754 0.72818327 0.6907073 0.70674235 0.7265202 0.69461703 0.7049917 0.6691173 0.7145865 0.70522237 0.69705445 0.7224195 0.72944033 0.6778611 0.72978425 0.6885339 0.7165247 0.72596395 0.69050545 0.7276403 0.6884991 0.66892123 0.72189426 0.6698392 0.69012034 0.69522893 0.6950129 0.7171934 0.72743225 0.6893854 0.6696508 0.6683885 0.71839404
0.36436436 0.7202792 0.69715977 0.69465435 0.6704416 0.7061987 0.71881795 0.6971286 0.67029166 0.6967091 0.70742315 0.7184372 0.68950456 0.7296499 0.67830217 0.6907759 0.7196623 0.6787966 0.7068982 0.7282548 0.6906415 0.70675296 0.7265912 0.69457626 0.7050015 0.6690001 0.71463144 0.70523214 0.6970202 0.72246677 0.72951293 0.67776895 0.7298547 0.68847454 0.7165688 0.7260357 0.69044006 0.72771126 0.688439 0.668813 0.7219394 0.66974103 0.6900536 0.6951813 0.69497037 0.7172352 0.72750384 0.6893227 0.66955376 0.66827613 0.7184469
0.36536536 0.7203306 0.69712317 0.69461477 0.67032325 0.7062086 0.71887 0.6970951 0.6701767 0.6966696 0.7074328 0.71847665 0.6894436 0.72972167 0.6782073 0.6907146 0.719713 0.6787041 0.7069086 0.7283262 0.6905757 0.7067634 0.72666204 0.6945356 0.70501125 0.668883 0.7146764 0.70524186 0.69698584 0.7225137 0.7295851 0.6776768 0.7299247 0.68841535 0.7166126 0.7261072 0.69037473 0.72778183 0.68837893 0.66870487 0.7219844 0.6696428 0.6899869 0.69513375 0.6949279 0.7172767 0.72757524 0.68926 0.6694566 0.66816396 0.71849954
0.36636636 0.72038174 0.6970868 0.69457525 0.67020494 0.70621836 0.71892184 0.69706154 0.6700618 0.69663024 0.7074422 0.7185158 0.6893827 0.7297931 0.67811245 0.69065344 0.7197634 0.6786115 0.70691895 0.728397 0.6905101 0.7067738 0.7267326 0.6944949 0.7050209 0.668766 0.71472096 0.7052516 0.69695157 0.7225603 0.7296568 0.6775847 0.7299943 0.68835616 0.71665615 0.7261784 0.69030946 0.72785217 0.688319 0.66859686 0.7220289 0.6695446 0.68992025 0.6950862 0.69488543 0.71731794 0.7276461 0.6891975 0.66935956 0.66805184 0.7185521
0.36736736 0.7204325 0.69705033 0.69453573 0.6700867 0.706228 0.7189734 0.69702804 0.66994697 0.6965909 0.7074516 0.7185547 0.6893219 0.729864 0.67801785 0.6905924 0.7198135 0.6785191 0.7069291 0.7284676 0.6904446 0.706784 0.7268028 0.6944542 0.70503056 0.66864926 0.71476555 0.7052612 0.6969173 0.7226066 0.72972816 0.67749274 0.73006344 0.68829715 0.7166995 0.7262493 0.6902443 0.7279221 0.6882592 0.6684891 0.7220732 0.6694465 0.6898538 0.69503874 0.69484305 0.71735895 0.7277167 0.689135 0.6692625 0.6679398 0.71860427
0.36836836 0.72048306 0.6970139 0.6944963 0.66996855 0.70623755 0.7190247 0.6969944 0.66983217 0.6965515 0.7074608 0.7185933 0.6892612 0.72993445 0.67792326 0.6905315 0.71986336 0.67842674 0.70693916 0.7285377 0.69037914 0.706794 0.7268727 0.69441366 0.70504 0.6685325 0.7148099 0.7052706 0.6968831 0.72265244 0.72979903 0.6774008 0.7301322 0.68823826 0.71674263 0.7263199 0.6901794 0.72799164 0.68819946 0.6683814 0.7221172 0.6693485 0.6897875 0.6949914 0.6948007 0.7173997 0.7277869 0.68907267 0.66916555 0.66782796 0.71865624
0.36936936 0.72053325 0.6969776 0.6944568 0.66985035 0.706247 0.7190758 0.6969609 0.6697174 0.69651234 0.7074698 0.71863174 0.6892005 0.73000455 0.6778289 0.69047064 0.719913 0.67833453 0.70694906 0.72860765 0.69031376 0.70680404 0.7269423 0.694373 0.7050496 0.6684158 0.714854 0.70528 0.69684887 0.72269803 0.7298694 0.67730904 0.7302004 0.68817943 0.7167855 0.72639024 0.6901145 0.72806084 0.6881398 0.6682737 0.7221609 0.6692505 0.6897213 0.6949441 0.69475836 0.71744025 0.72785676 0.6890105 0.6690686 0.66771626 0.71870804
0.37037036 0.72058326 0.6969413 0.6944175 0.6697324 0.7062562 0.7191266 0.6969274 0.66960275 0.6964731 0.70747876 0.7186698 0.6891401 0.7300741 0.6777345 0.6904099 0.71996224 0.67824244 0.7069587 0.7286771 0.6902486 0.70681393 0.7270116 0.69433254 0.70505893 0.6682993 0.71489793 0.70528924 0.6968147 0.7227433 0.72993934 0.67721725 0.7302683 0.6881207 0.7168281 0.7264602 0.69004977 0.72812974 0.6880803 0.6681663 0.7222042 0.6691525 0.6896552 0.6948969 0.69471616 0.71748054 0.7279264 0.6889483 0.6689718 0.6676047 0.71875954
0.37137136 0.7206329 0.6969051 0.69437814 0.6696144 0.7062653 0.7191771 0.6968938 0.6694881 0.696434 0.7074876 0.71870756 0.6890797 0.73014325 0.6776403 0.69034934 0.7200113 0.67815036 0.7069684 0.7287462 0.6901835 0.7068236 0.72708064 0.694292 0.70506823 0.6681828 0.71494174 0.7052985 0.6967805 0.7227882 0.73000896 0.6771256 0.7303356 0.68806213 0.7168705 0.7265299 0.68998516 0.72819823 0.68802094 0.668059 0.72224724 0.66905457 0.68958926 0.6948497 0.6946739 0.7175205 0.7279954 0.6888863 0.6688748 0.66749334 0.7188108
0.37237236 0.7206822 0.6968689 0.6943389 0.6694965 0.70627433 0.71922743 0.6968604 0.6693735 0.6963949 0.7074962 0.7187451 0.68901944 0.730212 0.67754614 0.6902888 0.72006005 0.6780584 0.70697784 0.72881496 0.6901186 0.7068331 0.72714937 0.69425154 0.7050774 0.66806656 0.7149853 0.7053076 0.6967464 0.72283286 0.7300781 0.67703396 0.73040265 0.68800366 0.7169126 0.7265993 0.68992066 0.7282665 0.6879616 0.6679517 0.72229004 0.6689567 0.6895235 0.69480276 0.6946318 0.71756023 0.72806424 0.6888243 0.6687781 0.667382 0.7188619
0.37337336 0.72073126 0.6968328 0.6942997 0.66937864 0.70628315 0.7192775 0.6968268 0.6692591 0.69635594 0.7075047 0.7187824 0.68895936 0.7302802 0.67745227 0.6902284 0.7201085 0.6779666 0.70698714 0.7288834 0.6900538 0.70684254 0.72721773 0.69421124 0.7050866 0.66795033 0.71502876 0.7053166 0.6967124 0.722877 0.73014677 0.6769426 0.7304692 0.6879453 0.71695447 0.72666836 0.6898564 0.7283342 0.68790245 0.66784465 0.7223324 0.6688588 0.6894578 0.6947558 0.69458973 0.71759975 0.7281326 0.68876255 0.66868126 0.6672709 0.71891266
0.37437436 0.72078 0.69679666 0.6942606 0.66926086 0.706292 0.7193273 0.6967934 0.66914475 0.6963171 0.7075131 0.71881926 0.6888993 0.730348 0.6773583 0.69016814 0.7201568 0.6778748 0.7069963 0.72895145 0.68998915 0.7068519 0.72728586 0.6941709 0.7050957 0.66783416 0.7150719 0.7053255 0.6966783 0.722921 0.73021495 0.67685115 0.73053527 0.68788713 0.7169961 0.72673714 0.68979216 0.72840166 0.6878434 0.6677377 0.72237456 0.668761 0.6893923 0.6947088 0.6945477 0.71763897 0.72820073 0.68870085 0.6685846 0.6671599 0.71896327
0.3753754 0.7208284 0.69676065 0.6942215 0.6691432 0.7063006 0.7193768 0.69675994 0.6690304 0.6962782 0.7075214 0.7188561 0.68883944 0.73041546 0.6772645 0.69010794 0.7202047 0.67778325 0.70700544 0.72901905 0.6899246 0.7068611 0.7273536 0.69413054 0.7051047 0.66771823 0.71511495 0.7053343 0.6966443 0.72296464 0.7302828 0.67675984 0.73060095 0.68782896 0.7170375 0.7268057 0.68972814 0.7284688 0.68778443 0.6676308 0.7224164 0.6686633 0.689327 0.6946621 0.69450575 0.71767783 0.7282684 0.6886394 0.6684879 0.66704905 0.7190135
0.3763764 0.7208766 0.6967247 0.6941824 0.6690256 0.7063092 0.719426 0.6967265 0.6689162 0.6962395 0.70752954 0.71889246 0.6887797 0.7304823 0.677171 0.690048 0.7202523 0.6776917 0.70701444 0.7290864 0.68986017 0.7068702 0.72742105 0.6940903 0.70511365 0.6676023 0.71515775 0.7053431 0.6966102 0.7230079 0.7303502 0.67666864 0.73066616 0.687771 0.7170787 0.7268739 0.6896643 0.7285355 0.68772566 0.6675242 0.7224579 0.6685655 0.6892617 0.69461536 0.69446385 0.7177167 0.72833574 0.68857795 0.6683912 0.6669383 0.7190636
0.3773774 0.7209244 0.69668883 0.69414353 0.6689082 0.70631754 0.71947503 0.6966931 0.668802 0.6962007 0.70753753 0.71892864 0.6887201 0.73054886 0.6770774 0.689988 0.72029966 0.67760026 0.70702326 0.7291534 0.6897959 0.70687914 0.7274882 0.6940502 0.70512253 0.6674866 0.71520036 0.70535177 0.6965763 0.72305083 0.73041713 0.67657757 0.730731 0.68771315 0.71711963 0.7269416 0.68960047 0.72860193 0.68766695 0.66741765 0.72249913 0.668468 0.6891967 0.6945689 0.69442207 0.7177551 0.7284026 0.6885166 0.6682948 0.6668278 0.71911335
0.3783784 0.72097194 0.696653 0.69410455 0.66879076 0.7063259 0.7195237 0.6966598 0.66868806 0.6961621 0.70754546 0.7189646 0.6886606 0.73061484 0.6769841 0.6899283 0.7203467 0.67750895 0.7070319 0.72921985 0.6897318 0.7068881 0.72755504 0.69401014 0.7051313 0.66737103 0.71524274 0.7053603 0.6965424 0.7230934 0.7304836 0.67648655 0.73079526 0.68765545 0.7171602 0.72700906 0.6895369 0.72866786 0.6876084 0.6673112 0.72254 0.6683704 0.68913174 0.6945224 0.69438034 0.71779335 0.72846925 0.6884555 0.6681982 0.6667174 0.7191629
0.3793794 0.7210192 0.69661725 0.6940658 0.6686735 0.70633405 0.7195722 0.6966265 0.66857415 0.69612366 0.70755327 0.7190002 0.68860126 0.73068047 0.6768908 0.6898687 0.7203935 0.67741776 0.7070404 0.72928613 0.6896677 0.7068968 0.72762156 0.69397014 0.70514 0.6672555 0.71528494 0.7053688 0.6965086 0.72313565 0.7305497 0.6763957 0.73085916 0.6875979 0.71720064 0.7270763 0.6894735 0.72873354 0.68755007 0.6672049 0.72258055 0.66827285 0.689067 0.6944759 0.6943387 0.71783125 0.72853535 0.68839455 0.6681018 0.6666072 0.7192122
0.3803804 0.72106624 0.6965816 0.69402707 0.66855633 0.7063422 0.7196203 0.6965932 0.66846025 0.6960852 0.7075609 0.71903545 0.688542 0.73074555 0.6767978 0.68980914 0.72044003 0.6773267 0.707049 0.72935194 0.689604 0.7069055 0.7276878 0.6939302 0.7051486 0.6671402 0.715327 0.7053772 0.6964748 0.72317773 0.7306153 0.6763049 0.7309227 0.6875405 0.7172408 0.7271431 0.6894102 0.72879875 0.6874918 0.66709876 0.7226209 0.6681754 0.6890025 0.69442976 0.6942971 0.7178689 0.7286012 0.6883337 0.66800547 0.666497 0.7192612
0.3813814 0.72111285 0.6965461 0.69398844 0.6684394 0.70635015 0.7196682 0.69656 0.6683465 0.6960468 0.7075685 0.7190706 0.688483 0.7308102 0.67670476 0.68974984 0.7204862 0.67723566 0.7070573 0.7294173 0.6895403 0.70691395 0.72775364 0.6938904 0.70515716 0.66702497 0.71536887 0.70538557 0.69644105 0.7232193 0.7306804 0.6762143 0.73098576 0.68748325 0.71728075 0.7272097 0.68934715 0.7288636 0.6874337 0.6669928 0.7226609 0.668078 0.68893814 0.69438356 0.6942556 0.71790636 0.72866666 0.6882731 0.66790915 0.6663872 0.7193099
0.3823824 0.7211592 0.69651055 0.6939498 0.66832244 0.70635796 0.71971583 0.6965268 0.6682329 0.6960086 0.7075759 0.71910536 0.6884241 0.7308745 0.6766119 0.6896906 0.7205322 0.6771449 0.7070655 0.7294825 0.68947685 0.7069224 0.7278191 0.6938506 0.7051657 0.66690993 0.7154105 0.7053939 0.69640744 0.7232606 0.73074514 0.6761238 0.7310483 0.68742615 0.71732044 0.72727585 0.6892842 0.72892815 0.6873758 0.6668869 0.7227006 0.6679808 0.6888739 0.6943375 0.6942142 0.71794355 0.7287317 0.6882125 0.66781294 0.6662774 0.71935844
0.3833834 0.72120523 0.6964751 0.6939113 0.6682057 0.7063658 0.71976316 0.69649374 0.66811943 0.6959705 0.70758325 0.71914 0.6883654 0.73093826 0.6765193 0.6896316 0.72057784 0.67705417 0.7070737 0.72954714 0.6894135 0.70693076 0.7278844 0.69381094 0.7051741 0.6667951 0.71545184 0.705402 0.6963738 0.72330153 0.73080945 0.6760333 0.7311104 0.6873692 0.71735984 0.7273417 0.6892214 0.7289923 0.687318 0.6667812 0.72274 0.6678835 0.6888099 0.6942916 0.694173 0.7179805 0.72879636 0.68815213 0.66771674 0.66616786 0.7194066
0.3843844 0.721251 0.69643974 0.6938729 0.6680889 0.7063735 0.71981025 0.6964607 0.66800606 0.6959325 0.7075905 0.71917427 0.6883068 0.7310016 0.67642677 0.68957263 0.7206232 0.67696357 0.7070817 0.7296115 0.6893503 0.706939 0.72794926 0.69377136 0.70518243 0.66668034 0.7154931 0.7054101 0.6963403 0.7233422 0.7308733 0.675943 0.73117214 0.6873125 0.7173991 0.7274072 0.68915886 0.7290561 0.6872604 0.6666756 0.7227789 0.6677864 0.688746 0.6942458 0.6941318 0.71801716 0.7288607 0.688092 0.6676207 0.66605836 0.7194546
0.3853854 0.72129637 0.69640446 0.69383466 0.66797245 0.7063811 0.719857 0.6964277 0.6678928 0.69589454 0.70759773 0.7192083 0.68824846 0.73106444 0.6763344 0.68951386 0.7206682 0.6768731 0.7070896 0.7296754 0.6892873 0.70694715 0.72801375 0.6937319 0.7051908 0.6665657 0.7155341 0.7054182 0.6963069 0.72338253 0.73093677 0.6758529 0.7312335 0.68725586 0.717438 0.7274725 0.68909645 0.72911954 0.68720293 0.6665703 0.7228177 0.66768926 0.68868244 0.69420016 0.6940907 0.71805364 0.72892463 0.68803203 0.6675247 0.66594917 0.71950233
0.3863864 0.72134155 0.6963694 0.6937965 0.6678561 0.7063886 0.7199036 0.6963948 0.66777974 0.6958567 0.70760477 0.71924204 0.6881903 0.7311269 0.67624223 0.6894553 0.72071296 0.6767827 0.7070975 0.729739 0.6892245 0.7069552 0.7280779 0.6936925 0.705199 0.66645133 0.7155748 0.7054261 0.6962735 0.72342265 0.7309997 0.6757629 0.7312943 0.68719935 0.7174767 0.7275373 0.6890343 0.7291825 0.6871457 0.666465 0.7228562 0.6675924 0.68861896 0.6941546 0.6940497 0.7180898 0.72898805 0.6879722 0.6674288 0.6658401 0.7195497
0.3873874 0.7213864 0.6963343 0.69375837 0.66773987 0.7063959 0.71994984 0.69636196 0.6676667 0.695819 0.70761174 0.7192756 0.6881323 0.7311888 0.6761501 0.689397 0.7207575 0.6766926 0.70710516 0.72980213 0.6891619 0.7069632 0.72814184 0.6936532 0.70520717 0.666337 0.71561545 0.705434 0.6962402 0.7234623 0.7310622 0.67567307 0.7313547 0.6871432 0.7175152 0.72760177 0.68897223 0.7292452 0.6870886 0.6663599 0.72289443 0.6674955 0.6885556 0.6941092 0.69400895 0.7181258 0.7290511 0.68791246 0.667333 0.6657312 0.71959686
0.3883884 0.7214309 0.69629943 0.69372046 0.66762376 0.70640326 0.71999586 0.69632936 0.6675539 0.69578147 0.7076186 0.71930885 0.6880744 0.7312504 0.67605823 0.6893387 0.7208017 0.67660254 0.70711285 0.7298651 0.68909943 0.70697105 0.7282053 0.69361407 0.7052152 0.66622293 0.7156558 0.70544195 0.696207 0.7235017 0.7311242 0.67558336 0.7314147 0.68708724 0.7175534 0.7276659 0.68891037 0.7293075 0.68703175 0.6662549 0.7229322 0.6673987 0.68849266 0.69406396 0.6939681 0.71816146 0.7291138 0.6878531 0.6672373 0.6656225 0.71964383
0.3893894 0.7214752 0.69626456 0.6936826 0.66750777 0.7064105 0.7200415 0.6962966 0.66744125 0.69574404 0.7076254 0.7193419 0.6880168 0.73131144 0.6759665 0.6892806 0.72084564 0.6765126 0.7071204 0.7299274 0.6890372 0.70697886 0.7282686 0.693575 0.7052234 0.66610897 0.715696 0.7054497 0.6961739 0.7235407 0.7311859 0.6754938 0.73147416 0.6870313 0.7175914 0.7277298 0.68884885 0.7293694 0.68697506 0.66615015 0.7229699 0.6673021 0.6884298 0.69401884 0.6939275 0.718197 0.7291762 0.68779385 0.6671416 0.66551393 0.7196904
0.3903904 0.7215191 0.6962299 0.6936449 0.6673921 0.7064177 0.72008693 0.6962641 0.6673287 0.69570667 0.7076322 0.71937466 0.6879593 0.7313721 0.67587495 0.6892227 0.7208893 0.67642283 0.7071279 0.7299895 0.68897516 0.7069866 0.72833145 0.69353616 0.7052313 0.6659953 0.715736 0.70545745 0.6961409 0.72357947 0.7312471 0.6754043 0.7315333 0.6869757 0.71762913 0.7277932 0.6887874 0.7294309 0.68691856 0.66604555 0.72300714 0.66720545 0.68836725 0.69397384 0.693887 0.71823215 0.7292382 0.68773484 0.66704607 0.6654057 0.7197367
0.3913914 0.72156274 0.69619524 0.69360733 0.6672764 0.7064248 0.7201321 0.69623154 0.6672162 0.6956695 0.70763886 0.71940714 0.68790203 0.73143226 0.6757836 0.689165 0.7209326 0.6763332 0.7071353 0.73005116 0.6889132 0.70699424 0.728394 0.69349736 0.7052393 0.66588163 0.7157757 0.7054651 0.696108 0.7236179 0.7313078 0.675315 0.731592 0.68692017 0.7176666 0.7278564 0.6887262 0.729492 0.6868622 0.6659411 0.72304416 0.66710895 0.6883048 0.693929 0.6938467 0.7182672 0.72929966 0.68767595 0.6669507 0.66529745 0.7197827
0.3923924 0.72160614 0.6961608 0.69356984 0.667161 0.7064318 0.720177 0.69619924 0.66710407 0.6956324 0.7076454 0.7194395 0.687845 0.731492 0.6756923 0.6891074 0.7209756 0.6762438 0.7071426 0.73011243 0.6888516 0.7070018 0.72845614 0.69345874 0.70524716 0.66576827 0.71581525 0.70547277 0.69607514 0.72365606 0.7313682 0.675226 0.7316501 0.686865 0.7177039 0.7279191 0.68866515 0.7295528 0.6868061 0.66583675 0.7230809 0.6670126 0.68824255 0.6938844 0.69380647 0.7183019 0.7293609 0.6876173 0.66685534 0.6651895 0.71982855
0.3933934 0.72164917 0.69612634 0.69353247 0.66704583 0.70643866 0.72022164 0.696167 0.66699207 0.6955955 0.707652 0.7194715 0.6877882 0.7315512 0.67560136 0.6890502 0.7210184 0.67615455 0.70714986 0.7301733 0.6887903 0.7070093 0.72851795 0.6934202 0.7052551 0.6656552 0.71585464 0.7054803 0.69604254 0.72369397 0.731428 0.67513704 0.73170793 0.68680996 0.7177409 0.72798157 0.68860435 0.7296132 0.6867502 0.66573274 0.72311723 0.6669164 0.68818057 0.6938399 0.69376636 0.7183364 0.7294216 0.687559 0.6667602 0.66508186 0.7198741
0.3943944 0.72169197 0.6960922 0.6934953 0.6669308 0.7064456 0.7202659 0.6961348 0.66688013 0.69555867 0.7076584 0.7195033 0.6877316 0.73161 0.6755106 0.688993 0.7210608 0.67606544 0.7071571 0.73023385 0.68872905 0.7070168 0.7285795 0.6933818 0.7052629 0.6655422 0.71589375 0.70548785 0.69601 0.7237314 0.7314875 0.67504835 0.7317653 0.6867552 0.7177777 0.72804356 0.6885439 0.72967315 0.68669456 0.6656288 0.72315335 0.66682017 0.68811893 0.69379556 0.6937265 0.7183706 0.72948194 0.6875007 0.6666651 0.6649742 0.7199193
0.3953954 0.7217344 0.69605803 0.6934582 0.6668159 0.7064524 0.72031 0.6961028 0.66676855 0.695522 0.70766485 0.7195349 0.68767524 0.7316685 0.67542005 0.68893605 0.7211031 0.6759765 0.7071642 0.730294 0.6886681 0.7070242 0.72864056 0.69334364 0.7052707 0.6654294 0.7159326 0.7054953 0.6959775 0.7237687 0.7315465 0.6749598 0.7318222 0.6867005 0.7178143 0.72810525 0.6884836 0.7297328 0.6866391 0.6655251 0.7231891 0.6667242 0.68805736 0.6937514 0.6936867 0.71840477 0.729542 0.68744284 0.6665701 0.6648669 0.71996427
0.3963964 0.7217766 0.69602406 0.69342124 0.66670126 0.70645916 0.7203538 0.6960709 0.666657 0.6954856 0.70767117 0.7195662 0.6876191 0.73172635 0.67532957 0.6888794 0.72114486 0.6758878 0.7071713 0.7303537 0.68860734 0.7070316 0.72870135 0.6933055 0.7052784 0.6653169 0.71597135 0.70550275 0.69594514 0.72380555 0.73160505 0.67487144 0.73187876 0.6866462 0.7178507 0.72816664 0.6884235 0.729792 0.6865839 0.6654215 0.7232247 0.66662836 0.68799615 0.6937074 0.6936471 0.7184385 0.7296015 0.6873851 0.6664753 0.6647598 0.72000897
0.3973974 0.72181845 0.69599026 0.6933845 0.6665868 0.7064659 0.72039723 0.6960392 0.6665456 0.6954493 0.7076775 0.7195974 0.6875632 0.7317838 0.6752394 0.68882287 0.72118646 0.6757992 0.70717824 0.7304131 0.6885468 0.7070389 0.7287618 0.6932677 0.70528615 0.6652046 0.71601 0.70551014 0.695913 0.72384226 0.7316632 0.6747833 0.7319348 0.68659204 0.7178868 0.72822756 0.6883636 0.7298509 0.6865289 0.6653181 0.7232599 0.66653264 0.6879351 0.6936636 0.6936077 0.7184721 0.72966063 0.6873276 0.6663806 0.6646529 0.7200533
0.3983984 0.72186005 0.6959566 0.693348 0.66647255 0.7064726 0.7204405 0.69600755 0.6664346 0.69541305 0.7076838 0.7196282 0.6875075 0.73184085 0.67514944 0.68876666 0.72122777 0.67571086 0.70718527 0.7304721 0.6884865 0.70704615 0.7288219 0.6932299 0.70529383 0.66509247 0.71604824 0.70551753 0.69588095 0.7238787 0.7317209 0.6746953 0.7319904 0.6865382 0.7179226 0.7282882 0.68830407 0.72990936 0.6864742 0.665215 0.7232949 0.66643703 0.6878745 0.69361997 0.6935684 0.7185055 0.7297194 0.6872704 0.6662861 0.6645463 0.7200975
0.3993994 0.7219014 0.6959231 0.6933115 0.6663586 0.7064793 0.7204834 0.6959761 0.6663237 0.6953771 0.70769 0.71965885 0.6874521 0.73189735 0.6750597 0.6887106 0.7212689 0.6756227 0.7071923 0.7305306 0.6884265 0.7070534 0.7288817 0.69319236 0.7053014 0.6649806 0.7160863 0.70552486 0.69584906 0.72391474 0.7317782 0.6746076 0.73204565 0.6864846 0.71795833 0.7283485 0.6882447 0.7299674 0.6864197 0.665112 0.7233297 0.66634166 0.687814 0.6935766 0.69352937 0.7185385 0.72977775 0.6872134 0.6661917 0.6644398 0.7201414
0.4004004 0.7219424 0.6958898 0.6932753 0.6662448 0.70648587 0.72052616 0.6959448 0.66621304 0.69534135 0.7076962 0.71968937 0.6873969 0.7319535 0.67497015 0.6886548 0.7213096 0.6755347 0.70719916 0.73058885 0.6883668 0.7070606 0.7289411 0.69315493 0.70530903 0.664869 0.7161242 0.7055322 0.6958173 0.72395045 0.731835 0.67452 0.73210037 0.68643117 0.71799374 0.7284084 0.6881856 0.7300251 0.68636554 0.66500914 0.7233641 0.6662464 0.68775386 0.6935333 0.6934904 0.7185715 0.72983575 0.6871568 0.6660975 0.6643336 0.7201849
0.4014014 0.72198325 0.6958566 0.6932392 0.6661313 0.7064925 0.72056854 0.69591355 0.6661026 0.6953057 0.7077024 0.7197195 0.68734205 0.73200923 0.67488086 0.6885992 0.72135 0.675447 0.707206 0.73064667 0.6883072 0.7070678 0.7290001 0.69311786 0.7053167 0.66475767 0.7161619 0.7055395 0.69578564 0.7239859 0.73189133 0.67443275 0.7321547 0.6863781 0.7180289 0.72846794 0.6881268 0.73008245 0.68631166 0.6649066 0.7233982 0.6661513 0.68769383 0.6934904 0.6934517 0.7186042 0.7298934 0.6871003 0.6660034 0.6642276 0.7202283
0.4024024 0.7220236 0.69582355 0.69320333 0.666018 0.70649904 0.72061074 0.6958826 0.6659924 0.6952703 0.7077085 0.71974957 0.68728745 0.7320645 0.67479175 0.6885438 0.7213903 0.6753594 0.70721287 0.7307041 0.68824804 0.7070749 0.72905874 0.6930808 0.70532423 0.6646465 0.7161994 0.70554686 0.69575423 0.7240212 0.7319473 0.6743457 0.73220867 0.68632525 0.718064 0.7285271 0.6880683 0.7301394 0.68625796 0.66480434 0.7234322 0.66605633 0.6876342 0.6934475 0.6934131 0.7186367 0.7299504 0.68704414 0.6659094 0.6641219 0.72027135
0.4034034 0.72206384 0.6957907 0.6931677 0.6659049 0.70650566 0.7206525 0.69585174 0.66588235 0.69523495 0.7077147 0.7197794 0.6872331 0.73211926 0.67470294 0.6884887 0.7214302 0.67527205 0.70721966 0.7307612 0.688189 0.70708203 0.72911716 0.69304395 0.7053318 0.6645357 0.7162367 0.7055541 0.69572294 0.7240561 0.73200285 0.6742588 0.73226225 0.68627274 0.71809876 0.72858596 0.68801 0.730196 0.68620455 0.6647022 0.7234658 0.66596156 0.68757486 0.6934049 0.69337475 0.71866894 0.7300073 0.6869883 0.66581583 0.6640164 0.72031415
0.4044044 0.7221038 0.695758 0.6931322 0.6657922 0.7065121 0.7206942 0.69582105 0.66577256 0.69519997 0.70772076 0.719809 0.68717897 0.7321736 0.67461437 0.6884339 0.7214698 0.6751849 0.7072264 0.73081785 0.6881303 0.70708907 0.72917515 0.69300735 0.70533943 0.6644251 0.71627384 0.70556134 0.6956918 0.7240908 0.73205805 0.67417216 0.7323153 0.6862204 0.71813333 0.72864443 0.6879519 0.7302522 0.6861515 0.66460025 0.7234991 0.665867 0.6875158 0.6933625 0.6933366 0.71870095 0.7300637 0.6869327 0.66572213 0.6639112 0.72035664
0.4054054 0.7221435 0.6957255 0.6930968 0.66567975 0.7065186 0.72073555 0.6957905 0.6656631 0.69516504 0.70772684 0.7198384 0.6871251 0.73222756 0.6745261 0.6883792 0.7215092 0.67509806 0.70723325 0.7308743 0.68807185 0.7070962 0.7292329 0.69297093 0.70534694 0.66431475 0.71631074 0.7055687 0.6956609 0.72412515 0.73211277 0.67408574 0.73236805 0.6861684 0.7181678 0.7287026 0.6878942 0.73030806 0.6860986 0.66449845 0.72353226 0.6657725 0.68745697 0.6933203 0.69329864 0.71873283 0.73011965 0.6868773 0.6656287 0.66380626 0.72039896
0.4064064 0.7221828 0.69569314 0.6930617 0.6655674 0.7065251 0.7207767 0.69576013 0.66555387 0.69513035 0.7077329 0.7198675 0.68707156 0.7322812 0.674438 0.68832487 0.7215483 0.67501146 0.70724 0.73093027 0.6880137 0.70710325 0.7292901 0.69293475 0.7053545 0.6642047 0.7163475 0.7055759 0.69563013 0.7241593 0.7321671 0.67399955 0.73242044 0.68611664 0.718202 0.72876036 0.6878367 0.7303635 0.686046 0.66439706 0.7235651 0.6656784 0.68739843 0.6932783 0.6932609 0.7187645 0.7301754 0.68682224 0.66553545 0.6637014 0.7204409
0.4074074 0.722222 0.69566095 0.69302684 0.66545534 0.7065316 0.7208175 0.69573 0.6654448 0.6950959 0.707739 0.71989655 0.68701833 0.7323344 0.67435014 0.6882708 0.7215872 0.67492497 0.70724666 0.7309859 0.68795574 0.7071102 0.7293473 0.6928987 0.7053621 0.6640949 0.716384 0.7055831 0.69559944 0.72419316 0.73222095 0.6739137 0.7324723 0.6860652 0.7182359 0.7288178 0.68777955 0.73041874 0.68599373 0.66429585 0.72359765 0.66558427 0.6873402 0.69323653 0.69322336 0.7187959 0.7302307 0.68676746 0.6654424 0.6635971 0.7204827
0.4084084 0.72226083 0.695629 0.6929921 0.6653436 0.7065381 0.72085816 0.69569993 0.665336 0.69506156 0.707745 0.7199253 0.68696535 0.7323871 0.6742625 0.6882169 0.7216258 0.6748388 0.7072534 0.73104113 0.68789816 0.7071173 0.729404 0.69286287 0.7053696 0.6639854 0.7164204 0.7055904 0.695569 0.72422683 0.73227453 0.673828 0.7325239 0.686014 0.71826965 0.728875 0.6877227 0.7304735 0.6859417 0.6641949 0.7236301 0.6654904 0.6872823 0.693195 0.6931859 0.7188272 0.7302855 0.686713 0.66534954 0.6634928 0.7205242
0.4094094 0.7222994 0.6955972 0.6929576 0.6652321 0.70654446 0.7208985 0.6956701 0.6652274 0.6950274 0.70775104 0.7199539 0.68691266 0.7324394 0.6741752 0.6881633 0.7216641 0.67475283 0.7072601 0.7310961 0.6878408 0.7071243 0.72946036 0.6928272 0.7053771 0.6638762 0.7164566 0.70559764 0.69553876 0.7242601 0.73232764 0.67374253 0.73257506 0.68596303 0.7183032 0.72893184 0.68766594 0.730528 0.68589 0.6640941 0.723662 0.6653968 0.6872246 0.6931537 0.69314885 0.7188582 0.7303401 0.68665874 0.66525686 0.6633889 0.7205654
0.4104104 0.7223378 0.6955656 0.6929232 0.6651209 0.70655096 0.7209386 0.69564044 0.6651192 0.6949935 0.70775706 0.7199823 0.6868601 0.7324914 0.6740882 0.68810993 0.7217022 0.674667 0.7072668 0.73115075 0.6877837 0.70713127 0.7295165 0.6927918 0.70538473 0.6637672 0.7164926 0.7056049 0.69550854 0.7242932 0.73238045 0.67365736 0.7326259 0.68591243 0.7183366 0.7289883 0.6876097 0.7305821 0.6858385 0.66399354 0.72369397 0.66530323 0.6871672 0.69311255 0.69311184 0.718889 0.7303943 0.68660486 0.66516435 0.66328514 0.7206064
0.4114114 0.72237587 0.6955341 0.6928891 0.66501 0.7065574 0.72097844 0.6956109 0.6650111 0.6949598 0.7077631 0.7200105 0.68680793 0.732543 0.67400134 0.6880569 0.72174 0.6745816 0.7072734 0.731205 0.687727 0.70713824 0.7295723 0.69275665 0.7053923 0.66365856 0.71652836 0.7056122 0.6954787 0.724326 0.7324329 0.67357236 0.73267627 0.68586206 0.7183698 0.72904456 0.6875535 0.7306359 0.6857874 0.6638932 0.7237255 0.66520995 0.6871102 0.69307166 0.69307506 0.7189197 0.73044825 0.6865512 0.6650721 0.66318166 0.7206471
0.4124124 0.72241366 0.6955029 0.6928551 0.66489923 0.70656383 0.7210181 0.6955816 0.6649034 0.6949264 0.70776904 0.7200386 0.6867561 0.73259425 0.6739148 0.6880041 0.7217775 0.6744963 0.70728016 0.7312589 0.68767047 0.7071452 0.72962785 0.6927216 0.7053999 0.6635501 0.71656406 0.70561945 0.6954489 0.7243587 0.7324849 0.67348766 0.7327264 0.685812 0.71840274 0.72910047 0.6874978 0.7306894 0.68573654 0.66379315 0.7237569 0.6651169 0.68705344 0.69303095 0.6930386 0.7189502 0.7305018 0.6864978 0.66498 0.6630786 0.7206876
0.4134134 0.72245127 0.69547176 0.6928214 0.66478884 0.7065703 0.7210575 0.69555247 0.6647958 0.69489306 0.707775 0.7200664 0.6867044 0.73264503 0.67382854 0.68795145 0.7218149 0.6744113 0.7072868 0.7313125 0.68761426 0.7071522 0.72968304 0.6926868 0.7054074 0.66344196 0.71659946 0.7056267 0.69541925 0.724391 0.7325366 0.6734032 0.73277617 0.6857622 0.7184355 0.72915596 0.68744236 0.7307425 0.68568593 0.6636933 0.723788 0.665024 0.68699694 0.69299054 0.6930022 0.71898055 0.73055494 0.68644476 0.66488814 0.66297567 0.7207278
0.4144144 0.7224886 0.69544095 0.69278795 0.66467875 0.7065767 0.72109663 0.6955235 0.6646886 0.69486 0.707781 0.7200941 0.6866531 0.7326956 0.6737426 0.6878991 0.72185194 0.67432654 0.7072934 0.73136586 0.6875583 0.70715916 0.72973794 0.6926522 0.705415 0.66333413 0.71663475 0.70563406 0.6953898 0.724423 0.7325879 0.673319 0.7328255 0.6857127 0.7184681 0.72921133 0.68738717 0.7307954 0.6856356 0.66359365 0.7238189 0.6649313 0.68694085 0.6929504 0.6929661 0.7190106 0.73060787 0.68639195 0.6647964 0.662873 0.72076786
0.4154154 0.7225257 0.69541025 0.6927546 0.6645689 0.7065831 0.7211355 0.6954948 0.66458166 0.69482714 0.70778704 0.7201215 0.68660206 0.73274565 0.6736568 0.68784714 0.7218889 0.6742421 0.70730007 0.73141885 0.6875027 0.7071662 0.7297926 0.6926179 0.7054227 0.6632266 0.71666986 0.7056413 0.69536054 0.7244549 0.7326389 0.67323506 0.7328746 0.6856635 0.71850055 0.7292663 0.6873322 0.7308479 0.6855856 0.66349435 0.72384965 0.6648389 0.686885 0.69291043 0.6929302 0.7190405 0.73066044 0.6863395 0.66470486 0.66277075 0.7208077
0.4164164 0.72256255 0.6953798 0.6927215 0.66445935 0.7065897 0.7211742 0.6954661 0.6644749 0.6947945 0.707793 0.7201489 0.68655133 0.73279536 0.67357135 0.68779534 0.7219255 0.67415786 0.7073067 0.73147154 0.68744737 0.70717317 0.72984695 0.6925838 0.70543027 0.66311944 0.71670485 0.7056486 0.6953316 0.7244865 0.7326896 0.6731514 0.73292327 0.6856146 0.7185328 0.729321 0.6872777 0.73090017 0.6855359 0.6633952 0.72388005 0.66474664 0.68682945 0.6928707 0.6928945 0.7190702 0.73071265 0.6862873 0.6646136 0.6626686 0.72084713
0.4174174 0.72259915 0.69534945 0.69268864 0.6643501 0.70659614 0.7212127 0.6954378 0.6643684 0.69476205 0.707799 0.7201759 0.6865008 0.7328448 0.6734862 0.6877439 0.7219618 0.6740738 0.70731336 0.7315239 0.68739235 0.7071801 0.729901 0.6925498 0.7054379 0.6630125 0.7167396 0.705656 0.6953027 0.72451794 0.7327399 0.6730679 0.73297167 0.68556595 0.71856487 0.7293755 0.68722326 0.730952 0.68548644 0.66329634 0.72391033 0.6646546 0.6867742 0.6928313 0.69285893 0.7190998 0.73076457 0.6862353 0.6645225 0.66256684 0.7208865
0.4184184 0.72263557 0.6953194 0.6926559 0.6642411 0.7066026 0.7212509 0.6954095 0.66426235 0.6947298 0.707805 0.72020286 0.68645066 0.73289394 0.6734013 0.68769264 0.7219979 0.67399 0.70732003 0.73157597 0.6873376 0.70718706 0.7299548 0.69251615 0.70544565 0.6629059 0.7167742 0.70566344 0.695274 0.724549 0.73278975 0.67298484 0.7330197 0.68551755 0.71859676 0.7294296 0.6871694 0.73100364 0.6854373 0.66319776 0.72394025 0.6645628 0.6867193 0.692792 0.69282377 0.7191292 0.7308162 0.6861837 0.6644317 0.66246545 0.72092557
0.4194194 0.72267175 0.6952895 0.6926235 0.6641325 0.70660913 0.72128886 0.69538146 0.66415644 0.69469786 0.707811 0.7202297 0.6864007 0.7329427 0.6733167 0.68764174 0.72203386 0.6739067 0.7073267 0.73162776 0.6872831 0.7071941 0.73000836 0.6924827 0.7054533 0.6627995 0.7168086 0.70567083 0.6952455 0.72457993 0.73283947 0.67290187 0.7330675 0.6854695 0.7186284 0.7294835 0.68711567 0.7310551 0.6853885 0.6630994 0.72397006 0.66447115 0.68666464 0.69275296 0.6927887 0.7191584 0.7308675 0.6861324 0.6643411 0.6623641 0.72096443
0.4204204 0.7227076 0.6952598 0.69259125 0.664024 0.70661557 0.72132665 0.6953536 0.6640508 0.694666 0.707817 0.7202563 0.68635106 0.7329911 0.67323244 0.687591 0.7220695 0.6738234 0.7073333 0.7316793 0.68722904 0.70720106 0.73006153 0.69244945 0.705461 0.6626935 0.71684295 0.7056782 0.69521725 0.7246107 0.73288876 0.6728192 0.7331149 0.68542165 0.71866 0.729537 0.68706226 0.7311061 0.6853399 0.6630013 0.7239997 0.66437984 0.68661046 0.6927142 0.6927539 0.7191874 0.7309184 0.6860814 0.66425055 0.6622632 0.7210031
0.4214214 0.7227433 0.69523036 0.69255924 0.6639159 0.7066221 0.72136426 0.6953261 0.66394556 0.6946345 0.70782304 0.72028273 0.68630177 0.7330392 0.67314833 0.68754065 0.7221049 0.67374057 0.70734 0.73173046 0.68717515 0.70720804 0.7301147 0.6924163 0.7054687 0.66258776 0.7168771 0.7056856 0.6951891 0.7246411 0.7329378 0.6727368 0.73316205 0.68537426 0.7186913 0.7295904 0.68700916 0.7311568 0.68529165 0.66290355 0.72402906 0.66428864 0.68655646 0.69267565 0.69271934 0.7192163 0.73096913 0.6860306 0.66416043 0.6621625 0.7210415
0.4224224 0.72277874 0.69520104 0.6925274 0.66380817 0.7066287 0.7214015 0.69529855 0.6638404 0.69460315 0.70782906 0.720309 0.6862527 0.73308694 0.6730646 0.6874906 0.7221402 0.6736579 0.70734674 0.73178136 0.6871216 0.7072151 0.7301673 0.6923835 0.7054766 0.6624823 0.71691096 0.70569307 0.6951612 0.7246713 0.7329865 0.67265475 0.73320884 0.6853271 0.71872246 0.72964346 0.68695635 0.7312073 0.6852437 0.6628059 0.72405815 0.6641978 0.6865028 0.6926374 0.6926849 0.719245 0.7310196 0.6859802 0.6640704 0.66206217 0.7210796
0.4234234 0.72281396 0.69517195 0.6924958 0.6637007 0.70663524 0.72143865 0.6952713 0.6637357 0.6945721 0.7078352 0.72033525 0.68620396 0.7331344 0.67298114 0.68744075 0.72217524 0.6735755 0.7073535 0.731832 0.68706834 0.7072221 0.73021984 0.692351 0.7054844 0.6623773 0.71694475 0.70570064 0.69513357 0.7247014 0.7330349 0.67257285 0.7332553 0.6852802 0.71875346 0.72969615 0.6869039 0.73125756 0.6851961 0.66270864 0.7240871 0.6641071 0.6864494 0.6925993 0.69265074 0.71927357 0.7310697 0.68593 0.6639807 0.66196215 0.7211176
0.4244244 0.722849 0.6951431 0.69246435 0.66359353 0.7066418 0.72147554 0.6952443 0.6636312 0.69454116 0.7078412 0.7203611 0.68615556 0.7331816 0.67289805 0.6873912 0.72220993 0.6734934 0.70736015 0.73188233 0.6870155 0.70722914 0.73027205 0.69231856 0.7054922 0.66227245 0.7169785 0.7057081 0.69510597 0.72473115 0.733083 0.6724913 0.7333015 0.6852336 0.71878433 0.7297487 0.68685174 0.73130745 0.6851488 0.6626116 0.7241158 0.66401666 0.6863964 0.6925615 0.69261676 0.71930194 0.73111963 0.6858803 0.6638913 0.66186225 0.7211553
0.42542544 0.7228838 0.69511443 0.6924333 0.6634867 0.7066484 0.7215122 0.69521743 0.66352713 0.6945106 0.7078473 0.720387 0.68610734 0.7332285 0.6728152 0.6873419 0.72224444 0.6734116 0.7073669 0.7319324 0.68696284 0.7072363 0.73032403 0.6922865 0.70550007 0.662168 0.71701187 0.70571566 0.6950786 0.7247608 0.73313075 0.67241 0.7333474 0.68518734 0.71881497 0.729801 0.6867998 0.73135716 0.6851017 0.66251487 0.72414434 0.6639265 0.68634367 0.69252396 0.6925831 0.7193302 0.73116916 0.6858307 0.66380197 0.6617627 0.72119284
0.42642644 0.7229184 0.695086 0.69240236 0.66338015 0.706655 0.7215488 0.6951908 0.66342324 0.6944801 0.70785344 0.7204126 0.6860595 0.73327494 0.67273265 0.68729293 0.7222789 0.67333007 0.7073736 0.73198223 0.6869105 0.70724326 0.73037577 0.69225454 0.705508 0.66206396 0.7170453 0.7057233 0.69505143 0.7247901 0.73317826 0.672329 0.73339313 0.6851413 0.7188455 0.72985303 0.6867483 0.7314065 0.68505496 0.6624183 0.72417265 0.6638365 0.68629134 0.69248676 0.6925496 0.7193582 0.7312186 0.6857815 0.66371286 0.6616636 0.72123015
0.42742744 0.7229527 0.69505775 0.69237155 0.6632738 0.70666164 0.72158504 0.6951643 0.6633196 0.6944499 0.70785946 0.7204381 0.68601197 0.7333212 0.6726504 0.68724424 0.72231305 0.6732488 0.7073803 0.7320318 0.68685853 0.70725036 0.7304273 0.6922229 0.70551586 0.66196 0.71707845 0.7057309 0.6950246 0.7248193 0.7332254 0.6722483 0.7334385 0.68509567 0.7188758 0.72990483 0.68669707 0.7314557 0.6850085 0.6623221 0.7242008 0.6637467 0.68623924 0.6924497 0.6925163 0.7193861 0.7312676 0.68573254 0.6636241 0.66156465 0.7212673
0.42842844 0.7229868 0.6950296 0.6923411 0.663168 0.7066683 0.72162104 0.69513804 0.66321635 0.6944199 0.7078656 0.72046345 0.6859647 0.7333672 0.6725684 0.6871959 0.7223469 0.6731678 0.70738715 0.7320811 0.68680686 0.7072575 0.7304785 0.6921915 0.70552385 0.66185653 0.71711147 0.70573854 0.69499785 0.7248483 0.7332724 0.6721678 0.73348355 0.6850503 0.7189059 0.7299564 0.6866462 0.73150456 0.6849624 0.66222614 0.72422874 0.6636573 0.6861875 0.69241285 0.69248325 0.7194138 0.7313163 0.68568385 0.6635355 0.6614661 0.7213041
0.42942944 0.7230207 0.69500184 0.69231087 0.66306233 0.70667505 0.7216569 0.695112 0.6631135 0.6943902 0.7078717 0.7204886 0.68591774 0.73341286 0.6724868 0.68714774 0.7223806 0.6730871 0.7073939 0.7321301 0.6867555 0.70726466 0.73052967 0.69216025 0.70553184 0.6617533 0.71714437 0.70574623 0.69497126 0.72487706 0.73331904 0.6720877 0.7335284 0.6850052 0.71893597 0.7300077 0.68659556 0.7315532 0.68491656 0.66213036 0.72425646 0.663568 0.6861361 0.6923763 0.6924505 0.7194414 0.73136485 0.6856357 0.6634472 0.6613678 0.72134084
0.43043044 0.72305447 0.6949742 0.6922809 0.66295713 0.7066818 0.72169256 0.6950862 0.6630107 0.69436073 0.7078778 0.72051364 0.6858711 0.7334583 0.6724054 0.68709993 0.7224141 0.6730068 0.7074007 0.7321789 0.6867045 0.70727175 0.73058033 0.69212925 0.70554 0.6616504 0.71717703 0.705754 0.6949449 0.72490555 0.7333654 0.6720078 0.7335729 0.6849605 0.7189658 0.7300587 0.6865453 0.7316016 0.6848711 0.6620351 0.72428405 0.66347903 0.6860851 0.69234 0.6924179 0.71946883 0.731413 0.68558764 0.6633592 0.6612698 0.7213773
0.43143144 0.72308797 0.6949468 0.692251 0.6628521 0.7066886 0.72172797 0.69506055 0.66290843 0.6943314 0.7078841 0.72053856 0.6858247 0.7335034 0.67232436 0.6870523 0.7224474 0.6729266 0.7074075 0.73222744 0.68665373 0.7072789 0.730631 0.6920985 0.705548 0.6615479 0.7172097 0.7057618 0.6949188 0.7249339 0.73341143 0.67192817 0.73361707 0.68491596 0.7189956 0.7301096 0.68649536 0.7316497 0.68482584 0.66194 0.72431135 0.6633903 0.6860343 0.69230396 0.69238555 0.71949613 0.73146105 0.6855399 0.6632713 0.6611721 0.7214136
0.43243244 0.7231213 0.69491965 0.69222146 0.6627475 0.7066953 0.72176325 0.69503516 0.6628064 0.6943023 0.7078902 0.7205633 0.6857786 0.7335482 0.6722437 0.6870051 0.7224805 0.67284685 0.7074144 0.7322757 0.6866033 0.7072861 0.73068124 0.692068 0.70555615 0.6614458 0.7172421 0.70576954 0.6948929 0.72496206 0.7334573 0.6718489 0.7336611 0.6848718 0.71902514 0.7301601 0.6864457 0.7316976 0.68478096 0.6618451 0.72433853 0.6633018 0.6859839 0.69226825 0.6923535 0.7195232 0.73150885 0.6854925 0.6631837 0.6610747 0.7214496
0.43343344 0.7231543 0.6948927 0.6921921 0.66264325 0.7067021 0.7217983 0.69500995 0.66270465 0.6942736 0.7078965 0.72058785 0.6857329 0.73359287 0.6721632 0.68695813 0.72251344 0.6727674 0.70742124 0.73232377 0.68655324 0.70729333 0.73073137 0.69203776 0.7055643 0.66134393 0.7172744 0.70577747 0.69486713 0.72498995 0.73350286 0.67176986 0.7337049 0.6848279 0.7190544 0.73021054 0.68639636 0.73174524 0.6847364 0.66175056 0.7243655 0.6632136 0.6859338 0.6922326 0.69232166 0.71955025 0.7315563 0.6854455 0.6630964 0.66097766 0.7214855
0.43443444 0.7231872 0.69486594 0.692163 0.6625392 0.706709 0.7218331 0.694985 0.6626032 0.69424504 0.70790267 0.7206123 0.6856874 0.7336371 0.67208326 0.6869115 0.7225461 0.6726881 0.7074281 0.7323716 0.68650347 0.7073006 0.7307813 0.6920077 0.70557255 0.66124237 0.71730655 0.70578533 0.69484156 0.7250177 0.7335481 0.6716911 0.73374844 0.68478435 0.7190838 0.73026067 0.6863474 0.7317927 0.6846921 0.6616563 0.7243923 0.66312563 0.685884 0.69219744 0.69228995 0.71957695 0.7316035 0.6853987 0.6630093 0.6608809 0.72152114
0.43543544 0.7232198 0.69483936 0.6921341 0.66243553 0.70671594 0.72186774 0.6949602 0.66250205 0.6942167 0.70790887 0.72063667 0.6856423 0.7336812 0.6720034 0.68686515 0.7225786 0.6726092 0.707435 0.73241913 0.6864541 0.70730776 0.73083097 0.6919779 0.7055808 0.66114116 0.7173386 0.7057933 0.69481623 0.72504526 0.73359317 0.67161274 0.73379165 0.6847411 0.7191128 0.7303106 0.6862987 0.7318399 0.68464804 0.66156226 0.72441894 0.6630379 0.68583465 0.6921624 0.6922586 0.7196038 0.73165053 0.68535227 0.6629226 0.6607845 0.72155666
0.43643644 0.72325236 0.6948131 0.6921054 0.6623322 0.7067228 0.72190225 0.69493556 0.6624013 0.6941886 0.7079152 0.7206608 0.6855974 0.733725 0.67192394 0.6868191 0.72261083 0.6725306 0.707442 0.73246646 0.68640506 0.7073151 0.73088044 0.69194835 0.70558906 0.6610402 0.7173705 0.7058013 0.6947911 0.7250727 0.733638 0.6715346 0.7338346 0.68469816 0.7191417 0.73036027 0.6862503 0.7318868 0.6846044 0.6614686 0.72444534 0.6629505 0.68578553 0.6921277 0.69222736 0.71963024 0.7316973 0.6853062 0.66283596 0.6606883 0.7215919
0.43743744 0.7232846 0.69478697 0.692077 0.66222924 0.70672965 0.7219365 0.6949112 0.6623008 0.6941607 0.7079215 0.72068477 0.68555295 0.73376846 0.6718447 0.68677324 0.7226429 0.6724522 0.70744884 0.73251355 0.6863561 0.7073225 0.7309297 0.6919191 0.7055974 0.6609397 0.7174021 0.70580935 0.6947662 0.7250998 0.7336825 0.6714567 0.7338774 0.68465555 0.71917045 0.73040974 0.68620235 0.7319336 0.684561 0.66137516 0.7244716 0.6628633 0.68573684 0.69209325 0.6921965 0.7196567 0.73174393 0.6852603 0.6627497 0.6605925 0.721627
0.43843845 0.7233167 0.69476116 0.6920488 0.6621266 0.7067367 0.7219706 0.69488704 0.6622007 0.69413316 0.7079279 0.7207088 0.6855087 0.73381186 0.6717659 0.6867278 0.72267485 0.6723743 0.7074559 0.7325604 0.68630767 0.70732975 0.7309787 0.69188994 0.70560586 0.66083944 0.71743375 0.70581746 0.6947415 0.72512686 0.73372686 0.6713792 0.73392 0.68461317 0.71919906 0.7304591 0.6861547 0.7319801 0.684518 0.6612822 0.7244977 0.66277647 0.6856884 0.692059 0.69216585 0.71968293 0.7317902 0.6852148 0.6626637 0.660497 0.72166175
0.43943945 0.7233486 0.6947355 0.6920208 0.66202426 0.7067437 0.7220044 0.6948631 0.6621009 0.69410574 0.70793426 0.72073257 0.6854648 0.7338549 0.6716874 0.6866826 0.72270656 0.67229664 0.7074629 0.7326071 0.68625957 0.7073371 0.73102754 0.69186115 0.70561427 0.66073966 0.7174653 0.70582557 0.694717 0.7251537 0.73377097 0.67130196 0.7339622 0.68457115 0.7192276 0.73050815 0.68610734 0.7320264 0.68447524 0.6611893 0.7245236 0.66268975 0.6856404 0.692025 0.69213533 0.7197091 0.7318363 0.68516964 0.66257787 0.66040176 0.7216965
0.44044045 0.72338027 0.69471 0.6919931 0.6619222 0.70675087 0.72203815 0.69483936 0.6620014 0.6940786 0.7079407 0.7207562 0.68542117 0.7338977 0.6716093 0.68663776 0.722738 0.67221916 0.70746994 0.73265344 0.6862117 0.7073445 0.73107624 0.69183254 0.70562273 0.66064006 0.7174966 0.70583373 0.69469273 0.72518027 0.7338148 0.6712251 0.73400426 0.6845294 0.7192559 0.73055696 0.6860603 0.7320725 0.6844328 0.6610968 0.7245494 0.6626033 0.68559253 0.6919913 0.6921052 0.719735 0.7318821 0.68512475 0.6624924 0.6603069 0.72173095
0.44144145 0.7234118 0.69468474 0.6919656 0.66182065 0.70675796 0.7220717 0.6948158 0.6619022 0.69405174 0.707947 0.72077966 0.6853779 0.7339402 0.67153144 0.68659306 0.7227694 0.67214215 0.707477 0.7326997 0.68616426 0.707352 0.73112464 0.6918042 0.70563126 0.6605409 0.71752775 0.7058419 0.6946687 0.7252067 0.73385835 0.6711484 0.73404616 0.68448806 0.7192841 0.73060566 0.6860136 0.73211837 0.6843908 0.66100454 0.7245748 0.66251725 0.6855451 0.69195783 0.6920752 0.7197608 0.73192775 0.68508023 0.6624071 0.66021246 0.7217653
0.44244245 0.72344303 0.69465977 0.6919383 0.6617193 0.70676506 0.722105 0.69479245 0.66180325 0.6940251 0.70795345 0.72080314 0.6853349 0.73398256 0.6714539 0.6865487 0.7228005 0.6720654 0.7074841 0.73274577 0.6861171 0.70735943 0.7311729 0.69177604 0.7056399 0.6604421 0.7175588 0.7058501 0.69464487 0.7252329 0.73390174 0.67107207 0.73408777 0.68444693 0.71931225 0.7306541 0.6859672 0.73216397 0.68434894 0.6609127 0.72460026 0.66243136 0.68549806 0.69192463 0.69204545 0.7197866 0.73197323 0.68503594 0.66232216 0.66011816 0.7217994
0.44344345 0.72347426 0.69463503 0.6919113 0.66161835 0.70677227 0.72213817 0.6947694 0.6617047 0.69399863 0.70795995 0.7208264 0.68529224 0.7340247 0.6713767 0.6865047 0.72283155 0.67198896 0.7074913 0.7327914 0.6860702 0.7073668 0.7312209 0.69174814 0.7056485 0.6603436 0.7175896 0.7058584 0.69462115 0.725259 0.7339449 0.67099595 0.7341291 0.6844061 0.7193401 0.7307023 0.68592113 0.73220944 0.68430746 0.6608211 0.7246255 0.6623458 0.6854514 0.69189173 0.692016 0.71981215 0.7320185 0.6849921 0.6622374 0.6600243 0.72183335
0.44444445 0.72350514 0.6946104 0.6918844 0.66151774 0.7067794 0.72217107 0.69474655 0.66160655 0.69397247 0.70796645 0.72084945 0.6852498 0.73406655 0.67129993 0.6864611 0.72286224 0.6719128 0.7074983 0.7328371 0.6860237 0.70737433 0.73126876 0.6917205 0.7056571 0.6602454 0.7176205 0.7058668 0.6945977 0.72528493 0.7339878 0.6709204 0.7341703 0.68436563 0.71936786 0.73075044 0.6858754 0.7322547 0.6842663 0.66072977 0.72465056 0.66226053 0.68540496 0.691859 0.6919867 0.71983755 0.73206353 0.68494844 0.662153 0.65993065 0.7218671
0.44544545 0.72353584 0.69458616 0.6918579 0.6614175 0.7067867 0.72220385 0.69472384 0.6615087 0.69394654 0.707973 0.7208725 0.6852078 0.7341082 0.67122334 0.6864177 0.7228929 0.671837 0.70750546 0.7328824 0.6859776 0.7073819 0.73131645 0.6916931 0.7056659 0.66014755 0.7176512 0.7058752 0.6945745 0.7253106 0.73403054 0.6708449 0.7342113 0.6843255 0.7193955 0.73079836 0.68583006 0.73229975 0.6842254 0.6606387 0.72467554 0.6621755 0.6853588 0.69182664 0.6919577 0.71986294 0.7321083 0.6849052 0.66206884 0.6598375 0.72190064
0.44644645 0.7235665 0.69456196 0.6918315 0.6613175 0.70679396 0.7222365 0.69470143 0.66141117 0.69392085 0.7079795 0.72089535 0.685166 0.7341497 0.6711471 0.6863745 0.72292334 0.6717615 0.70751274 0.7329275 0.6859317 0.7073895 0.7313639 0.691666 0.70567465 0.66005003 0.71768165 0.7058836 0.69455147 0.7253362 0.734073 0.6707698 0.73425204 0.68428564 0.71942294 0.7308459 0.68578494 0.7323446 0.6841849 0.660548 0.7247002 0.6620907 0.6853131 0.6917945 0.691929 0.7198881 0.7321528 0.68486214 0.6619849 0.65974456 0.721934
0.44744745 0.7235968 0.69453806 0.6918054 0.6612179 0.7068013 0.7222688 0.69467914 0.66131395 0.69389546 0.7079861 0.72091806 0.6851246 0.7341908 0.6710713 0.6863316 0.72295356 0.6716862 0.70751995 0.7329725 0.6858862 0.7073971 0.7314111 0.69163907 0.7056835 0.6599529 0.71771204 0.70589215 0.6945286 0.7253615 0.7341153 0.67069507 0.7342926 0.68424606 0.7194503 0.73089343 0.68574023 0.7323892 0.6841446 0.6604575 0.7247248 0.66200626 0.68526775 0.6917626 0.6919004 0.7199131 0.7321973 0.6848195 0.6619013 0.6596519 0.7219672
0.44844845 0.7236271 0.6945144 0.6917796 0.66111875 0.7068087 0.7223011 0.6946571 0.66121703 0.6938702 0.70799273 0.72094065 0.6850834 0.7342318 0.6709958 0.6862892 0.7229836 0.6716114 0.7075273 0.73301727 0.68584096 0.7074047 0.73145825 0.69161236 0.7056924 0.6598562 0.7177423 0.7059007 0.69450605 0.7253868 0.7341573 0.67062056 0.73433304 0.68420684 0.71947753 0.73094076 0.6856959 0.7324337 0.6841047 0.6603674 0.7247492 0.66192216 0.68522274 0.69173104 0.6918722 0.719938 0.7322415 0.68477726 0.661818 0.6595596 0.7220002
0.44944945 0.7236571 0.69449097 0.691754 0.66101986 0.7068161 0.72233325 0.6946353 0.66112053 0.6938452 0.70799935 0.72096324 0.6850426 0.73427266 0.67092055 0.686247 0.72301346 0.6715368 0.7075346 0.7330618 0.6857961 0.7074124 0.73150516 0.69158596 0.7057013 0.6597597 0.7177725 0.7059093 0.69448364 0.7254118 0.73419917 0.6705464 0.7343731 0.6841679 0.7195046 0.73098785 0.6856518 0.7324779 0.6840651 0.6602777 0.72477347 0.66183823 0.6851779 0.6916997 0.69184417 0.71996284 0.73228544 0.68473524 0.66173494 0.6594676 0.722033
0.45045045 0.7236869 0.6944678 0.69172853 0.66092134 0.70682347 0.722365 0.6946137 0.66102433 0.6938205 0.7080061 0.7209856 0.68500215 0.7343133 0.6708456 0.6862051 0.7230432 0.67146254 0.7075419 0.7331061 0.68575156 0.7074201 0.7315518 0.69155985 0.70571035 0.6596637 0.7178024 0.70591795 0.69446146 0.7254366 0.7342408 0.6704726 0.7344131 0.6841293 0.71953154 0.73103476 0.685608 0.732522 0.6840259 0.6601881 0.7247976 0.6617546 0.6851336 0.6916686 0.69181633 0.7199875 0.7323293 0.6846935 0.6616521 0.6593761 0.7220657
0.45145145 0.72371656 0.6944447 0.69170344 0.6608231 0.706831 0.7223968 0.6945924 0.6609285 0.693796 0.7080128 0.7210078 0.684962 0.73435366 0.6707711 0.6861634 0.72307277 0.67138875 0.7075492 0.73315036 0.68570733 0.7074278 0.7315984 0.69153386 0.70571935 0.6595679 0.7178323 0.70592666 0.69443953 0.72546136 0.73428226 0.6703991 0.7344528 0.684091 0.71955836 0.7310816 0.6855646 0.73256594 0.6839869 0.6600989 0.72482157 0.6616713 0.68508947 0.69163775 0.6917888 0.72001195 0.73237294 0.6846521 0.66156965 0.6592848 0.7220982
0.45245245 0.72374606 0.694422 0.6916784 0.66072536 0.7068385 0.7224283 0.6945712 0.6608329 0.6937717 0.7080195 0.72102994 0.6849221 0.73439384 0.67069685 0.68612206 0.72310215 0.6713151 0.70755666 0.73319435 0.68566346 0.7074356 0.7316448 0.6915082 0.7057284 0.65947247 0.71786207 0.7059354 0.6944177 0.7254859 0.73432356 0.670326 0.7344924 0.684053 0.71958506 0.7311281 0.6855215 0.7326096 0.68394816 0.66001016 0.7248454 0.6615882 0.68504584 0.69160724 0.6917615 0.72003645 0.7324163 0.6846111 0.6614874 0.65919375 0.7221304
0.45345345 0.72377527 0.6943995 0.6916538 0.66062784 0.70684606 0.7224597 0.6945503 0.66073775 0.69374776 0.7080263 0.72105193 0.6848825 0.73443377 0.6706231 0.68608105 0.7231314 0.6712418 0.70756406 0.7332381 0.6856199 0.7074434 0.731691 0.6914827 0.7057376 0.65937746 0.71789175 0.7059443 0.69439626 0.72551036 0.73436457 0.6702531 0.73453176 0.68401533 0.7196115 0.73117447 0.6854788 0.73265314 0.6839099 0.6599215 0.724869 0.6615054 0.68500245 0.6915769 0.6917345 0.7200607 0.73245955 0.6845703 0.66140544 0.65910304 0.7221627
0.45445445 0.7238045 0.6943771 0.6916293 0.6605307 0.70685375 0.72249097 0.69452953 0.66064286 0.693724 0.7080331 0.72107387 0.68484324 0.7344736 0.6705496 0.68604034 0.7231604 0.6711689 0.70757157 0.73328173 0.6855767 0.7074512 0.731737 0.6914575 0.7057467 0.6592828 0.71792126 0.7059531 0.6943749 0.7255345 0.7344055 0.6701806 0.734571 0.68397796 0.719638 0.7312207 0.68543637 0.7326965 0.68387187 0.6598333 0.72489256 0.66142297 0.6849594 0.69154686 0.6917076 0.7200849 0.7325027 0.6845299 0.6613238 0.6590128 0.72219455
0.45545545 0.72383344 0.694355 0.6916051 0.660434 0.7068613 0.7225219 0.6945091 0.6605483 0.69370043 0.7080399 0.72109574 0.6848043 0.7345132 0.6704763 0.68599993 0.72318923 0.6710963 0.70757896 0.7333251 0.68553376 0.70745903 0.7317829 0.6914325 0.70575595 0.6591885 0.71795064 0.705962 0.6943538 0.7255585 0.73444617 0.6701084 0.73460996 0.6839409 0.7196642 0.7312668 0.6853943 0.7327396 0.68383414 0.65974534 0.72491586 0.6613407 0.68491673 0.6915171 0.691681 0.7201089 0.7325456 0.68448985 0.6612424 0.65892285 0.7222265
0.45645645 0.7238622 0.6943331 0.6915812 0.66033745 0.70686895 0.7225528 0.69448876 0.6604542 0.69367725 0.70804685 0.7211174 0.6847657 0.7345526 0.6704035 0.6859598 0.7232179 0.671024 0.7075865 0.73336834 0.6854912 0.70746696 0.7318286 0.6914078 0.7057653 0.6590945 0.7179799 0.7059709 0.69433296 0.7255825 0.7344867 0.67003655 0.73464876 0.6839042 0.71969044 0.7313127 0.68535244 0.73278266 0.68379664 0.65965766 0.7249391 0.6612588 0.6848744 0.6914876 0.6916548 0.7201328 0.73258823 0.68445003 0.66116136 0.65883315 0.7222581
0.45745745 0.72389084 0.69431144 0.6915574 0.6602415 0.70687675 0.72258353 0.6944687 0.6603604 0.6936542 0.70805377 0.72113895 0.6847274 0.7345919 0.67033106 0.68592 0.7232465 0.67095214 0.7075941 0.73341143 0.68544894 0.70747495 0.73187405 0.69138324 0.7057746 0.6590009 0.718009 0.70597994 0.69431233 0.7256062 0.734527 0.66996497 0.7346874 0.6838677 0.7197164 0.7313584 0.685311 0.73282546 0.6837597 0.65957034 0.7249622 0.6611773 0.68483233 0.6914584 0.6916287 0.72015667 0.7326308 0.6844106 0.6610806 0.65874386 0.7222895
0.45845845 0.7239192 0.69429004 0.69153386 0.6601458 0.7068845 0.72261405 0.6944489 0.66026694 0.6936314 0.7080607 0.7211604 0.6846894 0.7346308 0.6702589 0.68588054 0.7232748 0.67088044 0.70760167 0.73345435 0.68540704 0.7074828 0.7319194 0.69135904 0.70578396 0.65890765 0.7180381 0.705989 0.69429183 0.7256298 0.7345671 0.66989374 0.73472595 0.6838316 0.7197423 0.7314039 0.68526983 0.7328681 0.68372285 0.6594834 0.7249851 0.661096 0.6847907 0.6914294 0.6916028 0.7201804 0.73267317 0.68437153 0.66100013 0.6586549 0.7223208
0.45945945 0.7239476 0.6942688 0.69151056 0.66005045 0.7068923 0.72264445 0.6944292 0.6601737 0.69360876 0.70806766 0.72118163 0.6846516 0.73466974 0.6701871 0.6858413 0.723303 0.67080927 0.7076093 0.73349696 0.68536544 0.7074908 0.7319646 0.691335 0.70579344 0.65881467 0.71806693 0.70599806 0.6942716 0.72565323 0.7346071 0.66982293 0.7347642 0.6837957 0.7197681 0.73144925 0.6852291 0.73291063 0.6836864 0.6593967 0.7250079 0.6610149 0.68474936 0.69140065 0.69157726 0.720204 0.73271525 0.6843326 0.66091985 0.6585663 0.7223519
0.46046045 0.7239756 0.6942478 0.6914875 0.6599555 0.7069001 0.7226746 0.6944098 0.660081 0.69358647 0.7080747 0.72120297 0.6846143 0.7347085 0.6701157 0.68580234 0.7233311 0.67073834 0.707617 0.7335395 0.68532413 0.7074989 0.7320096 0.69131124 0.7058029 0.65872216 0.7180958 0.70600724 0.6942516 0.72567654 0.7346468 0.6697523 0.73480237 0.6837603 0.7197937 0.7314944 0.68518865 0.73295283 0.68365026 0.65931034 0.72503054 0.66093415 0.68470824 0.69137216 0.6915519 0.72022736 0.73275733 0.6842941 0.6608399 0.65847796 0.72238284
0.46146145 0.72400355 0.69422704 0.69146466 0.6598609 0.706908 0.72270465 0.69439054 0.6599886 0.6935643 0.7080817 0.72122407 0.6845773 0.734747 0.6700445 0.6857637 0.7233589 0.67066765 0.7076247 0.7335819 0.6852832 0.70750695 0.7320545 0.6912877 0.70581245 0.65863 0.7181244 0.7060164 0.6942318 0.72569966 0.73468643 0.669682 0.7348403 0.683725 0.7198193 0.7315396 0.6851485 0.73299503 0.6836145 0.6592242 0.725053 0.6608538 0.6846676 0.69134396 0.69152683 0.7202507 0.7327992 0.68425596 0.6607603 0.6583899 0.72241366
0.46246246 0.7240313 0.6942065 0.69144213 0.6597667 0.706916 0.7227346 0.6943716 0.6598965 0.6935425 0.70808876 0.72124505 0.6845405 0.73478526 0.6699738 0.68572545 0.7233867 0.67059743 0.70763236 0.73362416 0.68524253 0.70751506 0.7320992 0.69126445 0.7058221 0.6585381 0.71815294 0.70602554 0.6942122 0.7257227 0.73472583 0.66961217 0.7348781 0.68369013 0.7198446 0.73158437 0.6851087 0.733037 0.68357897 0.65913856 0.7250754 0.66077363 0.6846272 0.691316 0.691502 0.720274 0.7328409 0.6842181 0.660681 0.6583023 0.7224443
0.46346346 0.724059 0.69418615 0.6914197 0.65967274 0.70692396 0.72276425 0.69435275 0.6598047 0.69352096 0.7080958 0.72126603 0.68450403 0.7348236 0.66990334 0.6856874 0.72341424 0.67052746 0.70764005 0.7336662 0.68520236 0.7075231 0.73214364 0.6912414 0.70583177 0.65844667 0.7181813 0.7060349 0.6941928 0.72574544 0.7347651 0.66954255 0.73491573 0.6836555 0.71986985 0.73162913 0.6850692 0.73307884 0.68354374 0.6590531 0.72509766 0.6606939 0.6845872 0.69128835 0.6914774 0.7202971 0.7328824 0.68418056 0.66060185 0.658215 0.7224747
0.46446446 0.7240865 0.69416606 0.69139767 0.6595792 0.7069318 0.7227938 0.69433427 0.6597133 0.6934995 0.708103 0.72128683 0.6844679 0.7348615 0.6698333 0.68564975 0.7234417 0.67045784 0.7076479 0.733708 0.68516237 0.70753133 0.73218805 0.6912186 0.7058414 0.6583555 0.7182097 0.70604426 0.6941737 0.7257682 0.73480415 0.6694734 0.73495317 0.6836212 0.719895 0.7316737 0.6850302 0.73312044 0.6835088 0.65896803 0.7251197 0.6606142 0.6845474 0.69126093 0.691453 0.72032005 0.7329237 0.6841433 0.6605232 0.658128 0.722505
0.46546546 0.72411376 0.6941461 0.69137585 0.6594861 0.70693994 0.7228232 0.6943159 0.6596223 0.6934784 0.7081101 0.7213075 0.68443215 0.7348993 0.6697635 0.6856123 0.7234689 0.6703886 0.7076557 0.73374975 0.68512267 0.70753956 0.73223233 0.6911961 0.70585114 0.6582647 0.7182379 0.7060536 0.6941547 0.7257907 0.73484313 0.6694045 0.7349906 0.6835873 0.71992004 0.73171806 0.6849913 0.73316205 0.68347424 0.6588832 0.7251417 0.660535 0.6845081 0.69123375 0.6914289 0.72034293 0.732965 0.6841064 0.6604447 0.6580414 0.7225352
0.46646646 0.7241409 0.6941265 0.69135416 0.6593933 0.70694804 0.72285247 0.69429773 0.6595316 0.69345754 0.70811737 0.72132814 0.68439656 0.7349371 0.6696942 0.68557525 0.723496 0.6703197 0.70766354 0.7337913 0.68508345 0.7075478 0.7322763 0.6911737 0.70586085 0.6581743 0.7182659 0.70606303 0.694136 0.72581315 0.73488194 0.66933596 0.7350277 0.6835536 0.7199449 0.7317624 0.68495274 0.7332034 0.68343997 0.6587987 0.7251635 0.66045606 0.68446904 0.69120693 0.69140494 0.72036576 0.733006 0.68406975 0.66036654 0.6579551 0.7225651
0.46746746 0.72416794 0.69410706 0.6913327 0.65930086 0.70695615 0.72288144 0.6942798 0.65944123 0.69343686 0.70812464 0.7213486 0.6843614 0.7349745 0.66962504 0.6855384 0.723523 0.67025113 0.7076715 0.73383266 0.6850444 0.70755607 0.7323203 0.6911516 0.70587075 0.6580843 0.71829385 0.7060725 0.6941174 0.7258353 0.73492056 0.6692678 0.7350646 0.6835203 0.71996975 0.7318066 0.68491465 0.73324466 0.683406 0.65871465 0.7251852 0.66037744 0.68443036 0.69118017 0.69138134 0.7203884 0.7330469 0.6840335 0.6602887 0.6578691 0.7225949
0.46846846 0.72419465 0.6940878 0.69131154 0.6592087 0.70696425 0.7229104 0.69426215 0.6593512 0.6934164 0.7081319 0.72136897 0.68432647 0.7350119 0.6695564 0.6855019 0.72354984 0.6701828 0.70767945 0.73387384 0.6850057 0.70756435 0.73236406 0.6911297 0.70588064 0.65799457 0.71832174 0.706082 0.6940992 0.72585744 0.73495895 0.6691998 0.73510146 0.6834873 0.7199944 0.7318505 0.6848768 0.73328567 0.6833723 0.6586307 0.7252068 0.660299 0.684392 0.69115376 0.6913579 0.720411 0.73308754 0.6839975 0.6602111 0.6577835 0.7226247
0.46946946 0.72422135 0.6940688 0.69129056 0.65911704 0.70697254 0.72293925 0.6942446 0.65926164 0.69339633 0.7081391 0.7213893 0.6842919 0.7350491 0.6694881 0.68546563 0.7235764 0.670115 0.7076873 0.733915 0.6849674 0.7075727 0.7324077 0.6911081 0.70589054 0.65790516 0.7183494 0.7060916 0.69408107 0.72587943 0.7349973 0.6691323 0.73513824 0.6834545 0.7200189 0.7318944 0.68483925 0.73332655 0.68333906 0.6585472 0.7252282 0.660221 0.68435395 0.6911277 0.69133484 0.7204334 0.7331282 0.68396187 0.66013384 0.65769815 0.72265416
0.47047046 0.7242479 0.69405 0.6912699 0.65902567 0.70698076 0.7229678 0.69422734 0.65917236 0.6933763 0.7081465 0.72140944 0.6842576 0.7350861 0.6694201 0.68542975 0.7236029 0.67004734 0.7076953 0.73395586 0.68492943 0.70758104 0.7324512 0.69108677 0.70590055 0.6578162 0.718377 0.7061012 0.6940632 0.72590125 0.7350354 0.6690651 0.7351748 0.683422 0.72004336 0.73193806 0.68480206 0.73336726 0.683306 0.658464 0.72524947 0.6601432 0.6843162 0.69110185 0.6913119 0.7204557 0.7331686 0.6839265 0.6600568 0.65761316 0.72268355
0.47147146 0.7242742 0.6940315 0.6912494 0.6589347 0.70698905 0.7229963 0.6942103 0.65908337 0.69335663 0.7081539 0.7214295 0.68422365 0.73512304 0.66935235 0.6853941 0.7236293 0.66998005 0.70770323 0.7339966 0.6848917 0.7075894 0.7324945 0.69106567 0.70591056 0.6577276 0.71840453 0.70611084 0.6940456 0.72592294 0.7350734 0.6689983 0.73521113 0.68338996 0.7200676 0.73198164 0.6847651 0.733408 0.6832732 0.6583812 0.7252707 0.6600659 0.68427885 0.69107616 0.6912892 0.72047794 0.7332089 0.68389153 0.6599802 0.6575285 0.7227127
0.47247246 0.7243004 0.6940131 0.6912291 0.6588441 0.7069973 0.7230246 0.6941934 0.6589948 0.69333714 0.7081613 0.7214495 0.6841901 0.73515975 0.6692851 0.68535876 0.7236555 0.6699132 0.70771134 0.73403716 0.6848543 0.70759785 0.7325376 0.6910447 0.7059207 0.6576394 0.7184319 0.70612055 0.6940281 0.72594446 0.73511124 0.6689318 0.7352475 0.68335813 0.7200918 0.73202497 0.6847286 0.7334484 0.68324083 0.65829855 0.7252917 0.6599887 0.6842417 0.69105095 0.6912668 0.72050005 0.73324895 0.68385684 0.65990376 0.65744424 0.7227418
0.47347346 0.7243265 0.69399494 0.6912091 0.6587539 0.70700574 0.72305274 0.6941768 0.6589067 0.6933178 0.70816875 0.72146934 0.68415666 0.73519635 0.6692182 0.6853238 0.7236815 0.66984665 0.7077194 0.7340777 0.6848172 0.7076063 0.7325807 0.69102407 0.70593077 0.6575514 0.7184591 0.70613027 0.69401085 0.72596586 0.73514897 0.6688656 0.7352835 0.6833266 0.7201159 0.7320682 0.6846924 0.7334887 0.68320876 0.65821636 0.7253127 0.6599119 0.684205 0.69102573 0.6912446 0.7205221 0.733289 0.68382245 0.6598277 0.6573604 0.7227707
0.47447446 0.7243523 0.693977 0.6911892 0.658664 0.7070141 0.7230808 0.69416034 0.6588187 0.6932989 0.7081762 0.72148913 0.6841236 0.7352328 0.66915154 0.685289 0.72370744 0.6697804 0.70772743 0.73411804 0.6847805 0.7076149 0.7326236 0.6910037 0.7059409 0.6574639 0.7184863 0.7061401 0.69399387 0.7259872 0.73518646 0.66879976 0.73531955 0.68329537 0.72013986 0.73211133 0.68465644 0.733529 0.68317693 0.65813446 0.72533345 0.6598353 0.6841686 0.6910009 0.69122267 0.720544 0.7333288 0.6837883 0.6597519 0.6572767 0.7227994
0.4754755 0.72437805 0.69395924 0.6911697 0.65857446 0.70702255 0.72310865 0.6941441 0.6587312 0.69328 0.70818377 0.72150886 0.68409085 0.7352691 0.6690854 0.68525463 0.7237332 0.6697145 0.70773566 0.73415816 0.68474406 0.70762336 0.7326664 0.6909834 0.7059511 0.65737665 0.71851337 0.7061499 0.69397706 0.7260083 0.7352239 0.6687343 0.73535544 0.68326443 0.7201637 0.73215425 0.68462086 0.7335689 0.68314546 0.6580528 0.7253542 0.6597591 0.68413246 0.6909762 0.69120085 0.7205658 0.7333686 0.6837545 0.65967643 0.6571934 0.722828
0.4764765 0.7244037 0.69394183 0.6911503 0.65848535 0.7070309 0.7231363 0.69412804 0.6586441 0.6932614 0.7081913 0.7215284 0.6840584 0.7353053 0.66901946 0.6852205 0.7237589 0.66964895 0.70774376 0.73419815 0.68470794 0.70763195 0.73270893 0.69096345 0.70596135 0.65728986 0.71854025 0.7061597 0.6939604 0.7260293 0.7352612 0.6686691 0.73539114 0.68323386 0.7201873 0.73219705 0.6845856 0.73360884 0.68311423 0.6579716 0.7253747 0.65968317 0.6840967 0.6909519 0.6911794 0.7205875 0.7334081 0.68372107 0.6596012 0.65711045 0.7228564
0.4774775 0.724429 0.69392455 0.6911312 0.65839654 0.7070394 0.72316384 0.6941123 0.6585572 0.69324315 0.70819885 0.72154784 0.68402624 0.73534125 0.66895396 0.6851865 0.7237843 0.6695838 0.707752 0.7342381 0.6846721 0.7076405 0.73275137 0.6909437 0.7059716 0.6572035 0.7185672 0.7061696 0.693944 0.7260502 0.7352983 0.6686044 0.73542666 0.6832035 0.72021097 0.73223984 0.6845505 0.73364866 0.68308336 0.65789056 0.7253952 0.6596075 0.68406117 0.69092774 0.6911582 0.72060907 0.73344755 0.6836879 0.65952635 0.65702784 0.7228847
0.4784785 0.7244544 0.69390744 0.6911123 0.658308 0.70704794 0.72319126 0.6940966 0.6584708 0.69322497 0.7082064 0.7215673 0.6839945 0.7353772 0.6688887 0.68515307 0.7238096 0.66951895 0.70776016 0.7342777 0.6846367 0.70764905 0.73279375 0.69092417 0.70598197 0.6571173 0.71859384 0.70617956 0.69392776 0.72607094 0.73533523 0.66853994 0.73546207 0.6831735 0.72023445 0.7322824 0.6845159 0.7336882 0.6830528 0.65781 0.7254155 0.6595321 0.68402606 0.6909039 0.69113714 0.7206305 0.73348683 0.6836551 0.6594517 0.6569455 0.7229129
0.4794795 0.72447944 0.6938906 0.69109356 0.6582201 0.7070565 0.72321856 0.6940813 0.6583847 0.6932071 0.70821404 0.7215865 0.68396294 0.73541296 0.6688239 0.6851198 0.7238349 0.6694544 0.70776844 0.73431736 0.6846015 0.7076577 0.73283595 0.6909049 0.7059923 0.65703166 0.7186204 0.7061895 0.6939118 0.7260915 0.73537207 0.66847587 0.7354974 0.68314373 0.7202579 0.7323248 0.6844816 0.73372763 0.68302244 0.65772974 0.7254357 0.6594572 0.6839912 0.6908803 0.6911164 0.720652 0.733526 0.6836225 0.65937746 0.6568637 0.7229409
0.4804805 0.7245045 0.693874 0.6910751 0.65813243 0.7070652 0.7232456 0.69406605 0.6582989 0.6931894 0.7082217 0.72160584 0.6839317 0.7354486 0.66875935 0.68508685 0.7238599 0.6693902 0.70777667 0.7343568 0.6845667 0.7076664 0.732878 0.6908859 0.7060027 0.6569462 0.7186469 0.7061995 0.69389606 0.726112 0.7354088 0.668412 0.73553264 0.6831144 0.72028106 0.73236704 0.6844475 0.73376703 0.68299246 0.6576497 0.7254558 0.65938246 0.68395674 0.69085705 0.6910958 0.72067326 0.733565 0.6835903 0.65930355 0.65678203 0.7229687
0.4814815 0.7245293 0.69385755 0.69105697 0.6580451 0.7070738 0.72327256 0.6940511 0.65821356 0.6931719 0.7082293 0.7216249 0.6839008 0.73548406 0.6686952 0.6850542 0.7238847 0.6693264 0.707785 0.7343961 0.68453217 0.70767516 0.73291993 0.6908671 0.7060132 0.6568612 0.7186732 0.70620954 0.69388044 0.72613233 0.7354454 0.6683486 0.73556757 0.6830852 0.72030425 0.73240924 0.68441385 0.7338062 0.6829628 0.65757 0.7254758 0.6593081 0.6839226 0.6908338 0.69107556 0.72069436 0.73360384 0.68355834 0.6592299 0.6567008 0.72299635
0.4824825 0.724554 0.69384134 0.69103885 0.65795815 0.7070824 0.72329944 0.6940364 0.6581285 0.6931547 0.70823705 0.72164387 0.6838702 0.7355194 0.6686315 0.6850219 0.7239095 0.6692629 0.70779335 0.73443526 0.68449795 0.70768386 0.7329618 0.6908485 0.7060237 0.65677655 0.7186995 0.7062197 0.6938651 0.7261526 0.7354818 0.6682856 0.7356025 0.6830564 0.72032726 0.7324513 0.6843804 0.73384535 0.68293345 0.65749073 0.7254956 0.6592339 0.6838887 0.69081104 0.6910555 0.7207155 0.7336426 0.68352675 0.65915656 0.65661985 0.7230239
0.4834835 0.7245786 0.69382524 0.6910211 0.6578716 0.7070911 0.7233262 0.69402176 0.65804386 0.6931377 0.7082448 0.7216628 0.6838398 0.7355546 0.66856796 0.6849898 0.7239342 0.66919976 0.7078017 0.7344743 0.6844641 0.7076926 0.73300344 0.6908301 0.7060342 0.65669215 0.71872574 0.7062298 0.6938499 0.7261727 0.73551816 0.6682229 0.7356373 0.68302786 0.72035015 0.73249316 0.68434733 0.7338843 0.68290436 0.6574117 0.7255153 0.6591602 0.6838551 0.6907883 0.6910357 0.72073644 0.7336812 0.6834954 0.6590835 0.6565393 0.7230513
0.4844845 0.72460294 0.69380945 0.6910035 0.6577853 0.7070998 0.72335255 0.6940075 0.6579596 0.6931209 0.70825255 0.72168165 0.6838098 0.7355897 0.66850495 0.68495804 0.7239586 0.669137 0.7078101 0.7345132 0.6844304 0.7077014 0.7330449 0.690812 0.70604485 0.6566083 0.7187518 0.70624006 0.693835 0.72619265 0.7355543 0.66816056 0.735672 0.6829997 0.7203729 0.7325349 0.68431455 0.7339231 0.68287563 0.657333 0.7255349 0.6590867 0.6838219 0.690766 0.69101596 0.72075737 0.7337197 0.6834644 0.65901065 0.656459 0.7230786
0.4854855 0.7246272 0.6937938 0.69098616 0.6576995 0.7071086 0.7233791 0.6939934 0.6578756 0.6931044 0.70826036 0.7217004 0.6837801 0.7356246 0.66844213 0.68492657 0.723983 0.6690745 0.70781845 0.73455197 0.6843972 0.70771027 0.73308635 0.6907941 0.70605534 0.65652466 0.7187777 0.7062502 0.69382024 0.7262125 0.73559034 0.6680985 0.73570645 0.6829717 0.7203956 0.73257655 0.68428206 0.7339618 0.6828471 0.6572547 0.72555447 0.6590135 0.68378896 0.6907438 0.69099665 0.72077805 0.7337581 0.68343365 0.65893817 0.65637904 0.72310567
0.4864865 0.72465134 0.69377846 0.69096905 0.65761405 0.7071173 0.7234053 0.6939795 0.657792 0.69308805 0.70826817 0.721719 0.6837507 0.7356595 0.6683797 0.6848953 0.72400725 0.66901237 0.707827 0.73459053 0.6843642 0.7077191 0.7331276 0.69077647 0.706066 0.65644145 0.7188035 0.7062604 0.6938057 0.7262322 0.73562634 0.6680368 0.7357409 0.68294406 0.7204182 0.732618 0.68424994 0.7340003 0.6828189 0.65717655 0.72557384 0.6589406 0.68375635 0.690722 0.6909775 0.72079885 0.7337963 0.68340325 0.65886605 0.65629953 0.7231327
0.4874875 0.7246753 0.69376326 0.6909521 0.6575289 0.7071262 0.72343135 0.6939658 0.6577087 0.6930719 0.70827603 0.7217376 0.6837214 0.7356942 0.6683177 0.6848644 0.7240313 0.66895056 0.7078354 0.73462903 0.6843315 0.7077279 0.73316866 0.690759 0.70607674 0.6563585 0.7188292 0.7062707 0.6937913 0.7262518 0.7356621 0.6679755 0.7357752 0.68291676 0.7204406 0.73265934 0.68421805 0.7340388 0.682791 0.6570989 0.7255931 0.6588681 0.68372405 0.6907002 0.69095856 0.72081935 0.7338343 0.6833731 0.6587942 0.65622026 0.7231595
0.4884885 0.72469914 0.6937482 0.6909355 0.65744424 0.7071351 0.72345734 0.6939523 0.65762585 0.693056 0.708284 0.7217561 0.68369263 0.7357288 0.668256 0.68483377 0.7240553 0.66888916 0.70784384 0.7346674 0.6842991 0.70773685 0.7332097 0.6907418 0.70608747 0.656276 0.71885484 0.70628095 0.69377714 0.7262713 0.7356978 0.66791457 0.73580945 0.6828897 0.72046304 0.73270065 0.6841866 0.7340771 0.68276334 0.65702146 0.72561234 0.65879583 0.68369204 0.6906789 0.6909399 0.72083986 0.7338723 0.68334335 0.65872264 0.65614134 0.72318625
0.4894895 0.7247228 0.69373345 0.690919 0.65735984 0.7071439 0.72348315 0.6939391 0.6575433 0.6930403 0.7082919 0.7217744 0.6836641 0.7357633 0.6681946 0.6848034 0.72407913 0.6688281 0.7078524 0.7347057 0.6842671 0.7077458 0.7332506 0.69072473 0.7060982 0.65619385 0.71888036 0.7062913 0.69376326 0.7262906 0.7357333 0.66785395 0.73584354 0.68286294 0.72048527 0.7327417 0.6841553 0.73411524 0.6827361 0.6569444 0.72563136 0.6587239 0.6836604 0.6906576 0.6909214 0.7208602 0.7339102 0.6833138 0.6586515 0.65606284 0.7232127
0.4904905 0.7247464 0.69371885 0.6909027 0.6572758 0.7071528 0.72350883 0.6939261 0.65746105 0.6930249 0.70829993 0.7217927 0.68363583 0.73579764 0.6681336 0.6847734 0.72410285 0.66876733 0.70786095 0.7347437 0.6842353 0.70775473 0.7332914 0.69070804 0.706109 0.656112 0.71890575 0.7063016 0.6937494 0.7263099 0.7357688 0.66779375 0.73587745 0.6828365 0.7205074 0.7327828 0.68412435 0.7341534 0.6827091 0.6568676 0.72565037 0.6586522 0.68362904 0.69063675 0.6909032 0.7208805 0.7339479 0.6832845 0.6585804 0.6559845 0.7232391
0.4914915 0.72476983 0.6937045 0.6908867 0.65719223 0.7071617 0.7235344 0.6939133 0.65737927 0.6930096 0.7083079 0.7218108 0.6836078 0.73583186 0.66807294 0.6847436 0.72412646 0.6687069 0.7078695 0.73478174 0.6842038 0.7077637 0.733332 0.6906915 0.7061198 0.65603054 0.718931 0.70631206 0.6937359 0.726329 0.73580414 0.6677339 0.73591125 0.68281025 0.7205294 0.7328236 0.6840937 0.7341913 0.6826824 0.6567912 0.72566915 0.65858084 0.6835979 0.690616 0.69088507 0.72090065 0.73398554 0.6832556 0.65850985 0.6559066 0.7232654
0.4924925 0.72479314 0.6936903 0.6908709 0.65710896 0.70717067 0.7235598 0.69390076 0.6572978 0.69299453 0.708316 0.72182894 0.6835801 0.735866 0.66801256 0.6847141 0.7241498 0.6686468 0.7078781 0.73481953 0.68417263 0.7077726 0.73337245 0.69067514 0.7061306 0.6559495 0.7189562 0.7063225 0.6937226 0.72634804 0.73583937 0.66767436 0.73594505 0.6827843 0.7205513 0.7328644 0.68406326 0.73422915 0.68265605 0.65671504 0.72568786 0.65850985 0.6835671 0.6905955 0.6908674 0.72092074 0.73402303 0.68322694 0.65843946 0.6558291 0.7232915
0.4934935 0.72481626 0.69367623 0.6908554 0.65702605 0.70717967 0.7235851 0.6938883 0.65721667 0.69297963 0.708324 0.721847 0.68355274 0.7358999 0.66795266 0.6846849 0.7241731 0.6685871 0.70788676 0.7348573 0.6841418 0.7077817 0.73341274 0.69065917 0.7061415 0.6558687 0.71898127 0.7063329 0.69370955 0.7263669 0.7358744 0.6676153 0.7359786 0.6827588 0.7205731 0.73290503 0.6840333 0.7342668 0.68262994 0.65663934 0.72570646 0.6584391 0.68353665 0.69057536 0.6908498 0.72094077 0.7340604 0.68319863 0.6583695 0.6557518 0.7233175
0.4944945 0.72483927 0.6936625 0.69084 0.6569436 0.7071887 0.72361016 0.69387627 0.65713596 0.6929651 0.70833224 0.7218649 0.6835257 0.7359339 0.667893 0.684656 0.7241963 0.66852766 0.70789546 0.7348949 0.68411124 0.7077908 0.7334531 0.69064325 0.7061524 0.6557884 0.7190063 0.7063434 0.6936965 0.72638565 0.7359094 0.6675564 0.7360121 0.6827335 0.7205948 0.7329455 0.68400353 0.7343043 0.68260413 0.6565639 0.72572505 0.6583687 0.6835065 0.6905553 0.6908325 0.7209606 0.7340976 0.6831706 0.6582998 0.65567493 0.7233434
0.4954955 0.72486216 0.6936489 0.69082487 0.6568615 0.7071978 0.7236352 0.69386435 0.6570556 0.6929506 0.7083403 0.7218828 0.6834988 0.73596764 0.6678338 0.6846274 0.7242193 0.6684687 0.7079041 0.7349323 0.684081 0.7077999 0.7334932 0.6906277 0.7061633 0.6557084 0.7190311 0.70635384 0.6936839 0.7264043 0.7359443 0.66749805 0.73604554 0.68270844 0.72061646 0.732986 0.683974 0.73434186 0.6825786 0.65648866 0.7257434 0.6582986 0.6834766 0.6905355 0.6908153 0.72098047 0.73413485 0.6831429 0.65823036 0.65559834 0.723369
0.4964965 0.72488487 0.6936355 0.69081 0.65677977 0.70720685 0.72366 0.69385266 0.6569755 0.6929364 0.70834863 0.7219005 0.6834723 0.7360014 0.6677748 0.68459904 0.7242422 0.66840994 0.70791286 0.7349696 0.684051 0.707809 0.73353314 0.6906123 0.7061744 0.6556287 0.71905583 0.70636433 0.69367135 0.7264229 0.7359791 0.66744006 0.7360788 0.6826837 0.7206379 0.73302615 0.6839449 0.73437923 0.6825535 0.65641385 0.72576183 0.6582289 0.683447 0.690516 0.6907985 0.7210002 0.7341718 0.68311554 0.6581613 0.6555221 0.72339463
0.4974975 0.7249075 0.69362223 0.69079536 0.65669847 0.707216 0.72368467 0.6938412 0.65689594 0.69292235 0.70835686 0.7219182 0.683446 0.73603487 0.66771626 0.6845709 0.724265 0.6683516 0.7079217 0.7350068 0.68402135 0.70781815 0.733573 0.6905972 0.7061854 0.65554947 0.7190805 0.706375 0.69365907 0.72644126 0.73601365 0.6673824 0.736112 0.6826593 0.72065926 0.7330663 0.6839161 0.7344164 0.68252856 0.6563394 0.72578 0.6581593 0.6834178 0.6904967 0.6907819 0.72101974 0.7342087 0.6830883 0.6580925 0.6554462 0.7234201
0.4984985 0.72492987 0.6936093 0.6907809 0.65661746 0.7072252 0.72370934 0.6938299 0.6568166 0.6929085 0.7083651 0.7219359 0.6834201 0.73606837 0.667658 0.6845432 0.7242876 0.6682936 0.7079305 0.73504394 0.68399185 0.7078274 0.7336128 0.69058233 0.7061963 0.65547055 0.719105 0.70638555 0.69364697 0.7264596 0.73604816 0.66732514 0.7361451 0.6826351 0.7206805 0.73310626 0.6838874 0.7344535 0.682504 0.65626514 0.72579813 0.6580901 0.6833887 0.6904775 0.69076544 0.7210393 0.7342455 0.6830615 0.65802395 0.6553706 0.7234454
0.4994995 0.7249522 0.6935965 0.6907667 0.65653694 0.70723444 0.7237338 0.69381887 0.6567377 0.69289494 0.7083734 0.7219534 0.68339443 0.73610175 0.66760015 0.6845156 0.72431016 0.6682358 0.7079393 0.73508096 0.68396276 0.7078366 0.73365235 0.6905676 0.7062074 0.65539193 0.7191295 0.70639616 0.6936351 0.7264778 0.7360826 0.6672683 0.7361781 0.6826114 0.72070175 0.73314625 0.6838591 0.7344905 0.68247974 0.65619135 0.7258162 0.6580213 0.6833601 0.69045866 0.69074917 0.7210587 0.73428214 0.68303496 0.6579558 0.6552954 0.72347057
0.5005005 0.72497445 0.69358385 0.6907528 0.6564567 0.7072436 0.72375804 0.69380796 0.6566591 0.69288146 0.7083818 0.72197086 0.68336904 0.736135 0.6675426 0.68448836 0.7243326 0.66817856 0.7079482 0.7351178 0.68393403 0.7078458 0.73369193 0.6905532 0.7062185 0.65531385 0.7191538 0.70640683 0.69362336 0.726496 0.7361169 0.6672117 0.736211 0.68258786 0.72072273 0.7331861 0.6838312 0.7345274 0.6824557 0.6561178 0.72583413 0.6579527 0.6833316 0.69043994 0.69073325 0.72107804 0.73431873 0.68300873 0.65788794 0.6552204 0.72349566
0.5015015 0.72499657 0.69357145 0.69073904 0.65637696 0.707253 0.7237823 0.69379747 0.656581 0.6928683 0.70839024 0.7219883 0.68334395 0.73616815 0.66748536 0.6844614 0.72435486 0.6681215 0.70795715 0.7351545 0.6839055 0.7078552 0.7337313 0.69053906 0.70622957 0.65523607 0.71917796 0.7064175 0.693612 0.726514 0.73615116 0.6671556 0.7362438 0.6825646 0.7207437 0.73322576 0.6838035 0.7345642 0.6824321 0.65604454 0.7258519 0.6578845 0.6833036 0.6904216 0.6907175 0.72109723 0.7343551 0.6829828 0.65782034 0.6551459 0.7235205
0.5025025 0.72501844 0.6935593 0.69072545 0.65629756 0.7072623 0.72380626 0.69378716 0.6565032 0.69285536 0.7083987 0.7220056 0.6833192 0.7362013 0.66742843 0.6844347 0.72437704 0.6680649 0.7079661 0.7351911 0.68387717 0.7078645 0.7337706 0.6905251 0.7062408 0.65515864 0.71920216 0.70642823 0.69360065 0.72653186 0.7361853 0.66709983 0.7362765 0.68254167 0.7207646 0.7332653 0.683776 0.73460084 0.6824087 0.6559717 0.7258698 0.6578166 0.68327564 0.69040334 0.6907021 0.7211164 0.7343914 0.6829572 0.6577531 0.6550717 0.72354525
0.5035035 0.72504026 0.69354725 0.69071215 0.65621865 0.70727164 0.72383016 0.6937769 0.6564257 0.6928425 0.7084072 0.7220229 0.68329465 0.7362342 0.6673719 0.68440825 0.72439903 0.66800857 0.7079751 0.7352276 0.68384933 0.70787394 0.7338097 0.69051135 0.7062519 0.6550815 0.7192261 0.7064389 0.6935897 0.7265497 0.7362193 0.66704446 0.7363091 0.6825191 0.7207854 0.7333047 0.6837489 0.7346374 0.6823856 0.65589905 0.7258874 0.65774894 0.68324816 0.69038546 0.6906867 0.7211355 0.7344277 0.68293184 0.6576861 0.65499777 0.7235699
0.5045045 0.7250619 0.69353545 0.69069916 0.65613997 0.70728105 0.72385395 0.6937669 0.6563487 0.69282985 0.70841575 0.72204 0.68327045 0.7362671 0.66731584 0.6843822 0.72442085 0.66795254 0.70798415 0.73526394 0.6838216 0.70788336 0.73384875 0.6904978 0.70626307 0.6550049 0.71925 0.70644975 0.69357884 0.7265674 0.73625314 0.66698945 0.7363416 0.68249667 0.720806 0.733344 0.6837221 0.73467386 0.6823629 0.65582687 0.72590494 0.6576817 0.6832209 0.6903676 0.6906718 0.72115445 0.7344638 0.6829068 0.65761954 0.65492415 0.72359437
0.5055055 0.7250835 0.6935239 0.6906862 0.6560617 0.7072904 0.7238776 0.69375724 0.65627205 0.69281745 0.7084244 0.7220571 0.6832465 0.7362999 0.66726005 0.6843562 0.7244427 0.66789687 0.7079932 0.7353003 0.68379426 0.7078928 0.7338877 0.6904845 0.7062743 0.65492857 0.7192738 0.7064606 0.6935682 0.7265851 0.736287 0.66693497 0.736374 0.6824746 0.7208266 0.7333833 0.68369544 0.7347101 0.68234044 0.655755 0.72592247 0.65761477 0.6831939 0.6903501 0.690657 0.72117347 0.7344998 0.6828821 0.65755326 0.65485096 0.72361875
0.5065065 0.72510487 0.6935125 0.69067365 0.6559839 0.70729995 0.7239011 0.6937477 0.6561958 0.6928053 0.70843303 0.72207415 0.6832228 0.7363325 0.66720456 0.6843307 0.72446436 0.66784155 0.7080023 0.7353364 0.68376714 0.70790225 0.7339264 0.69047153 0.7062856 0.65485275 0.7192975 0.70647144 0.6935578 0.72660255 0.7363207 0.6668806 0.7364062 0.6824529 0.720847 0.7334223 0.68366915 0.73474634 0.6823182 0.65568334 0.72593987 0.65754807 0.6831673 0.6903328 0.69064236 0.7211922 0.73453563 0.68285775 0.6574873 0.6547781 0.72364295
0.5075075 0.7251262 0.69350135 0.6906612 0.65590656 0.7073095 0.7239245 0.69373846 0.65611994 0.6927933 0.70844173 0.7220912 0.6831995 0.7363651 0.6671495 0.6843054 0.72448593 0.6677867 0.70801145 0.7353724 0.6837404 0.70791173 0.73396516 0.6904587 0.70629686 0.6547772 0.71932113 0.7064823 0.6935476 0.7266201 0.73635435 0.66682684 0.73643863 0.68243134 0.72086746 0.7334613 0.68364316 0.73478246 0.6822964 0.6556121 0.72595716 0.65748185 0.6831409 0.6903157 0.690628 0.721211 0.73457146 0.6828337 0.6574216 0.6547057 0.7236671
0.5085085 0.72514737 0.69349027 0.69064903 0.65582955 0.70731896 0.72394776 0.6937294 0.6560445 0.69278157 0.70845044 0.722108 0.6831765 0.7363976 0.6670947 0.6842804 0.7245074 0.66773206 0.7080206 0.7354084 0.68371385 0.70792127 0.73400366 0.69044614 0.7063082 0.65470195 0.7193445 0.70649326 0.6935376 0.72663724 0.73638785 0.66677344 0.7364707 0.6824103 0.7208878 0.7335002 0.6836174 0.73481834 0.6822748 0.6555412 0.7259745 0.65741587 0.6831147 0.6902989 0.690614 0.7212297 0.7346071 0.68280977 0.6573564 0.6546335 0.723691
0.5095095 0.7251684 0.6934795 0.6906371 0.65575296 0.7073286 0.7239708 0.69372046 0.6559693 0.69277 0.70845914 0.7221248 0.6831536 0.73643005 0.66704035 0.68425566 0.7245287 0.66767776 0.70802987 0.7354442 0.6836876 0.70793086 0.73404205 0.69043386 0.70631945 0.65462726 0.719368 0.70650417 0.69352776 0.72665465 0.7364213 0.66672033 0.73650277 0.6823894 0.7209079 0.733539 0.68359196 0.7348542 0.68225354 0.6554706 0.7259916 0.65735024 0.6830889 0.6902822 0.69060004 0.7212482 0.7346427 0.6827863 0.6572913 0.65456176 0.7237148
0.5105105 0.72518945 0.6934689 0.6906254 0.6556768 0.7073382 0.72399384 0.6937119 0.65589464 0.6927586 0.70846796 0.7221416 0.6831312 0.73646235 0.6669863 0.68423116 0.7245499 0.6676238 0.70803916 0.73547995 0.6836617 0.70794046 0.7340804 0.6904217 0.7063309 0.6545528 0.71939117 0.7065152 0.6935183 0.72667176 0.73645467 0.6666677 0.7365347 0.6823688 0.7209281 0.73357755 0.6835667 0.73489004 0.6822326 0.65540034 0.7260087 0.6572849 0.6830633 0.6902659 0.69058645 0.7212667 0.73467815 0.68276304 0.6572266 0.6544903 0.7237386
0.5115115 0.72521025 0.6934585 0.6906139 0.65560097 0.70734787 0.7240167 0.6937034 0.6558203 0.6927475 0.70847684 0.7221583 0.68310905 0.73649454 0.6669326 0.684207 0.724571 0.66757035 0.7080484 0.73551553 0.683636 0.7079502 0.73411864 0.69040984 0.7063423 0.65447885 0.71941435 0.70652616 0.6935088 0.72668886 0.73648787 0.66661537 0.7365666 0.68234855 0.72094804 0.7336161 0.6835419 0.73492575 0.68221194 0.6553305 0.72602564 0.65721995 0.68303806 0.6902497 0.690573 0.7212851 0.73471355 0.6827402 0.65716225 0.6544192 0.72376215
0.5125125 0.72523093 0.6934483 0.69060266 0.65552557 0.7073576 0.7240394 0.6936952 0.65574634 0.6927365 0.7084857 0.722175 0.6830871 0.7365267 0.6668793 0.6841831 0.724592 0.6675172 0.7080578 0.7355511 0.6836106 0.7079599 0.7341567 0.6903982 0.7063538 0.65440524 0.7194374 0.7065371 0.6934996 0.72670585 0.73652107 0.66656345 0.73659843 0.6823285 0.720968 0.7336545 0.6835173 0.7349612 0.6821915 0.6552609 0.7260426 0.6571553 0.6830131 0.6902337 0.69055974 0.72130346 0.73474884 0.68271756 0.6570983 0.6543485 0.72378564
0.5135135 0.72525156 0.69343835 0.6905915 0.6554506 0.7073673 0.7240621 0.6936872 0.6556728 0.6927257 0.70849466 0.7221915 0.68306553 0.7365588 0.6668263 0.6841595 0.72461283 0.6674644 0.7080671 0.7355865 0.6835855 0.70796955 0.73419476 0.6903868 0.70636517 0.6543321 0.71946037 0.70654833 0.69349074 0.7267227 0.7365541 0.66651195 0.7366301 0.6823088 0.7209879 0.7336928 0.6834929 0.7349968 0.68217146 0.65519166 0.7260595 0.657091 0.6829884 0.69021803 0.69054675 0.7213217 0.734784 0.68269527 0.6570345 0.65427804 0.72380894
0.5145145 0.72527206 0.69342846 0.6905807 0.655376 0.7073771 0.72408456 0.69367945 0.65559965 0.69271517 0.70850366 0.722208 0.6830442 0.73659086 0.6667737 0.6841362 0.7246336 0.6674118 0.70807654 0.73562175 0.6835607 0.7079793 0.73423254 0.69037557 0.7063767 0.6542592 0.71948326 0.70655936 0.69348186 0.7267395 0.7365871 0.6664609 0.73666173 0.6822894 0.7210075 0.733731 0.6834689 0.7350322 0.6821517 0.6551228 0.72607625 0.657027 0.68296397 0.6902025 0.69053406 0.72133994 0.73481905 0.6826732 0.6569712 0.654208 0.7238322
0.5155155 0.7252924 0.6934189 0.6905701 0.65530187 0.70738685 0.72410697 0.6936718 0.6555269 0.6927048 0.70851266 0.7222245 0.6830231 0.73662263 0.6667215 0.68411314 0.72465426 0.6673597 0.70808595 0.7356569 0.6835362 0.7079891 0.73427033 0.69036454 0.7063881 0.6541867 0.719506 0.7065705 0.69347334 0.7267563 0.73662007 0.6664101 0.73669326 0.68227035 0.72102726 0.73376906 0.6834451 0.7350675 0.68213224 0.6550542 0.72609293 0.65696335 0.6829398 0.6901872 0.6905215 0.72135806 0.73485404 0.6826514 0.65690815 0.65413827 0.72385526
0.5165165 0.72531265 0.69340956 0.69055974 0.6552281 0.7073967 0.72412926 0.69366443 0.65545446 0.69269466 0.7085217 0.72224087 0.68300235 0.7366544 0.6666696 0.6840904 0.72467476 0.66730785 0.70809543 0.73569214 0.683512 0.707999 0.73430806 0.6903538 0.70639974 0.6541147 0.7195287 0.7065817 0.693465 0.7267729 0.7366528 0.6663597 0.7367248 0.68225145 0.72104686 0.7338071 0.6834216 0.73510265 0.68211305 0.6549861 0.72610956 0.6569001 0.6829159 0.6901722 0.6905092 0.72137606 0.7348889 0.68263006 0.6568454 0.65406907 0.72387826
0.5175175 0.72533286 0.6934004 0.69054955 0.6551547 0.70740664 0.7241514 0.6936572 0.6553825 0.6926847 0.7085308 0.7222572 0.68298185 0.7366862 0.66661805 0.68406785 0.72469527 0.6672565 0.70810497 0.7357271 0.683488 0.70800877 0.7343455 0.6903433 0.7064113 0.65404296 0.7195513 0.7065929 0.6934569 0.7267894 0.7366855 0.6663098 0.73675615 0.68223286 0.72106636 0.73384494 0.68339825 0.7351377 0.6820941 0.65491813 0.7261261 0.6568371 0.6828923 0.6901574 0.69049704 0.72139406 0.7349237 0.68260884 0.6567831 0.65400004 0.72390115
0.5185185 0.7253529 0.6933913 0.6905396 0.6550818 0.70741653 0.72417337 0.6936503 0.65531087 0.692675 0.70853996 0.7222734 0.6829617 0.7367178 0.6665669 0.6840456 0.7247156 0.66720545 0.70811445 0.73576194 0.68346435 0.7080188 0.734383 0.690333 0.7064229 0.65397173 0.7195738 0.70660406 0.6934489 0.72680587 0.73671824 0.6662603 0.7367874 0.6822146 0.72108567 0.7338827 0.68337536 0.7351726 0.68207544 0.6548507 0.7261426 0.6567745 0.68286914 0.6901427 0.69048524 0.721412 0.7349584 0.682588 0.65672106 0.6539314 0.72392386
0.5195195 0.72537273 0.6933825 0.6905299 0.6550092 0.7074265 0.7241953 0.69364345 0.6552397 0.69266546 0.70854914 0.7222896 0.68294185 0.7367494 0.66651607 0.6840236 0.7247358 0.66715467 0.7081241 0.73579675 0.68344104 0.7080287 0.7344203 0.6903229 0.7064346 0.6539008 0.7195962 0.70661545 0.69344115 0.72682226 0.7367507 0.666211 0.7368187 0.6821966 0.7211051 0.73392045 0.6833527 0.73520756 0.68205714 0.65478355 0.726159 0.6567122 0.68284607 0.6901283 0.6904736 0.7214297 0.734993 0.6825675 0.6566594 0.6538632 0.7239465
0.5205205 0.7253927 0.69337386 0.6905204 0.654937 0.7074365 0.72421706 0.6936369 0.65516883 0.69265604 0.7085583 0.72230583 0.6829222 0.7367809 0.6664657 0.68400204 0.72475594 0.66710436 0.70813364 0.7358314 0.68341786 0.70803857 0.73445755 0.690313 0.70644623 0.65383023 0.71961844 0.70662665 0.6934336 0.7268386 0.73678327 0.66616225 0.73684984 0.682179 0.7211243 0.73395795 0.6833303 0.73524237 0.68203914 0.6547167 0.7261752 0.6566503 0.6828233 0.69011414 0.69046223 0.7214476 0.73502743 0.6825472 0.65659803 0.65379524 0.723969
0.5215215 0.72541237 0.6933654 0.69051105 0.65486526 0.70744646 0.72423875 0.6936306 0.65509844 0.69264686 0.7085676 0.72232187 0.68290293 0.7368123 0.6664156 0.68398064 0.72477597 0.6670543 0.70814335 0.735866 0.683395 0.70804864 0.7344947 0.6903034 0.7064579 0.6537601 0.7196407 0.706638 0.6934262 0.72685486 0.7368156 0.66611385 0.73688096 0.68216145 0.7211435 0.73399544 0.6833081 0.73527706 0.6820213 0.6546503 0.7261915 0.6565887 0.6828009 0.69010025 0.69045097 0.7214653 0.7350619 0.6825272 0.65653694 0.6537277 0.7239913
0.5225225 0.72543204 0.6933572 0.6905019 0.654794 0.7074566 0.7242604 0.6936244 0.65502834 0.6926379 0.7085769 0.7223379 0.68288386 0.73684365 0.6663658 0.6839595 0.72479594 0.66700464 0.708153 0.7359005 0.68337256 0.7080587 0.7345317 0.69029397 0.70646966 0.6536904 0.7196628 0.70664936 0.6934191 0.72687095 0.7368479 0.6660658 0.7369119 0.68214434 0.72116256 0.73403275 0.6832863 0.73531175 0.68200386 0.65458405 0.7262077 0.6565274 0.6827787 0.6900864 0.69044 0.7214828 0.73509616 0.6825075 0.65647626 0.65366054 0.7240136
0.5235235 0.7254515 0.6933492 0.69049305 0.65472305 0.7074666 0.72428185 0.6936184 0.6549588 0.6926291 0.7085862 0.7223538 0.682865 0.7368748 0.6663165 0.6839386 0.72481585 0.66695535 0.7081627 0.73593485 0.68335027 0.7080687 0.7345686 0.6902848 0.7064814 0.65362096 0.7196847 0.7066607 0.693412 0.72688705 0.7368801 0.6660181 0.7369429 0.6821275 0.7211816 0.73407006 0.68326473 0.73534614 0.6819867 0.65451825 0.7262238 0.6564665 0.6827568 0.6900729 0.6904292 0.72150034 0.7351304 0.682488 0.65641594 0.6535937 0.72403574
0.5245245 0.7254709 0.69334126 0.69048434 0.65465254 0.70747674 0.7243031 0.69361264 0.6548895 0.6926206 0.70859563 0.7223698 0.68284655 0.736906 0.6662675 0.68391806 0.7248355 0.6669064 0.70817244 0.7359691 0.6833283 0.70807886 0.7346054 0.6902757 0.70649326 0.65355206 0.71970665 0.70667213 0.6934053 0.7269031 0.7369123 0.6659709 0.73697364 0.6821109 0.72120047 0.7341072 0.6832434 0.7353806 0.6819697 0.65445286 0.72623986 0.65640587 0.68273515 0.69005966 0.6904187 0.7215178 0.7351645 0.6824689 0.656356 0.6535272 0.72405785
0.5255255 0.7254902 0.69333375 0.6904759 0.6545824 0.7074869 0.72432435 0.6936071 0.6548207 0.6926122 0.70860505 0.7223856 0.6828283 0.7369371 0.6662189 0.6838978 0.7248551 0.66685784 0.7081823 0.73600334 0.6833066 0.70808905 0.7346421 0.69026697 0.70650506 0.6534834 0.7197285 0.7066836 0.6933987 0.726919 0.7369443 0.6659241 0.73700446 0.68209463 0.72121936 0.7341442 0.6832224 0.7354149 0.68195313 0.6543878 0.7262558 0.6563457 0.68271375 0.6900466 0.6904084 0.7215352 0.7351986 0.68245006 0.65629625 0.65346116 0.7240797
0.5265265 0.72550946 0.6933262 0.69046766 0.65451264 0.70749706 0.7243455 0.69360167 0.6547522 0.69260395 0.70861447 0.7224014 0.6828103 0.7369682 0.66617054 0.68387777 0.7248746 0.6668096 0.70819205 0.7360375 0.6832852 0.7080991 0.7346786 0.6902584 0.70651686 0.65341526 0.7197503 0.70669514 0.6933923 0.7269348 0.7369764 0.6658776 0.7370351 0.68207854 0.7212381 0.73418117 0.6832017 0.73544914 0.68193674 0.654323 0.72627175 0.65628564 0.68269265 0.6900337 0.6903982 0.7215525 0.7352326 0.6824315 0.65623695 0.6533954 0.7241016
0.5275275 0.7255285 0.69331896 0.6904596 0.6544433 0.7075073 0.72436655 0.6935965 0.6546841 0.69259596 0.708624 0.7224171 0.68279266 0.7369991 0.6661226 0.683858 0.72489417 0.66676176 0.7082019 0.73607147 0.6832641 0.7081094 0.7347151 0.69025004 0.7065287 0.6533474 0.7197719 0.7067066 0.6933861 0.7269505 0.73700833 0.66583145 0.7370658 0.68206286 0.72125673 0.73421806 0.68318117 0.7354833 0.68192077 0.65425867 0.72628754 0.65622616 0.68267184 0.6900211 0.6903884 0.7215698 0.7352664 0.6824132 0.6561779 0.65332997 0.72412336
0.5285285 0.7255475 0.69331187 0.69045174 0.6543744 0.70751756 0.7243874 0.6935915 0.6546165 0.6925882 0.70863354 0.72243285 0.6827752 0.73702997 0.66607505 0.68383855 0.7249135 0.6667142 0.7082118 0.73610544 0.68324316 0.7081196 0.7347516 0.6902419 0.7065406 0.65328 0.71979344 0.7067181 0.6933801 0.72696626 0.73704016 0.66578573 0.7370963 0.6820473 0.7212753 0.73425484 0.6831609 0.7355174 0.6819049 0.6541946 0.72630346 0.6561669 0.68265134 0.69000864 0.69037867 0.72158706 0.7353001 0.6823952 0.65611917 0.653265 0.7241449
0.5295295 0.72556645 0.69330496 0.69044423 0.6543059 0.7075279 0.7244082 0.6935867 0.6545491 0.6925805 0.7086431 0.7224484 0.6827581 0.7370608 0.6660278 0.6838193 0.72493273 0.6666671 0.7082217 0.7361392 0.6832226 0.7081298 0.7347878 0.69023395 0.7065525 0.65321296 0.7198149 0.7067296 0.6933743 0.7269819 0.7370719 0.6657404 0.73712677 0.6820321 0.7212938 0.7342915 0.683141 0.73555124 0.6818893 0.65413094 0.726319 0.65610796 0.6826311 0.68999636 0.6903691 0.7216041 0.7353338 0.68237746 0.6560608 0.65320027 0.7241664
0.5305305 0.7255852 0.6932982 0.6904366 0.6542377 0.7075381 0.7244289 0.69358206 0.6544821 0.69257313 0.7086526 0.72246397 0.68274117 0.73709154 0.665981 0.68380034 0.72495186 0.66662025 0.7082316 0.73617285 0.68320227 0.7081401 0.73482406 0.6902262 0.7065645 0.65314615 0.71983635 0.7067412 0.6933686 0.7269974 0.73710346 0.6656954 0.7371571 0.6820171 0.72131234 0.734328 0.68312126 0.7355851 0.68187404 0.6540675 0.72633475 0.6560494 0.6826111 0.68998444 0.69035983 0.7216213 0.7353674 0.68236005 0.65600276 0.65313596 0.72418785
0.5315315 0.725604 0.69329166 0.6904294 0.6541699 0.7075485 0.72444946 0.69357765 0.65441567 0.6925658 0.7086623 0.72247946 0.6827246 0.7371222 0.6659345 0.6837816 0.724971 0.6665738 0.7082415 0.73620653 0.6831822 0.70815045 0.7348602 0.6902187 0.7065764 0.65307987 0.7198576 0.7067528 0.69336313 0.7270129 0.7371351 0.6656507 0.7371875 0.6820024 0.7213306 0.7343645 0.6831018 0.7356188 0.68185914 0.65400445 0.72635037 0.6559911 0.6825913 0.68997264 0.6903508 0.72163826 0.7354009 0.6823428 0.65594506 0.65307194 0.72420913
0.5325325 0.72562253 0.69328535 0.6904224 0.65410256 0.7075588 0.72446996 0.6935735 0.65434945 0.6925587 0.708672 0.72249496 0.68270826 0.73715276 0.6658883 0.68376327 0.72498995 0.66652775 0.70825154 0.73624 0.6831624 0.7081608 0.73489606 0.6902113 0.70658845 0.65301394 0.7198788 0.70676434 0.6933579 0.72702825 0.73716664 0.6656065 0.7372178 0.681988 0.72134894 0.7344008 0.6830827 0.73565257 0.68184435 0.6539419 0.72636586 0.65593314 0.6825718 0.6899611 0.69034183 0.72165525 0.7354343 0.6823259 0.6558876 0.65300834 0.72423023
0.5335335 0.7256411 0.6932792 0.69041556 0.6540357 0.70756924 0.72449034 0.6935693 0.65428364 0.6925519 0.70868164 0.72251034 0.6826922 0.73718333 0.6658425 0.683745 0.72500885 0.6664819 0.7082616 0.7362735 0.6831429 0.7081711 0.734932 0.69020426 0.70660037 0.6529484 0.71989995 0.7067759 0.69335276 0.7270436 0.7371981 0.6655626 0.73724794 0.6819739 0.7213671 0.7344371 0.6830638 0.7356861 0.6818299 0.6538796 0.7263813 0.65587556 0.6825527 0.68994963 0.69033325 0.72167206 0.7354677 0.68230927 0.6558306 0.65294504 0.7242514
0.5345345 0.7256595 0.6932732 0.6904089 0.653969 0.7075796 0.7245106 0.6935655 0.6542182 0.6925452 0.70869136 0.7225257 0.6826763 0.7372138 0.6657971 0.68372715 0.72502756 0.66643655 0.7082716 0.7363068 0.6831236 0.7081815 0.73496777 0.6901972 0.7066124 0.6528832 0.719921 0.7067877 0.69334793 0.7270588 0.73722947 0.6655191 0.7372781 0.6819599 0.72138524 0.7344732 0.6830451 0.7357196 0.68181574 0.65381753 0.7263967 0.6558182 0.6825337 0.6899384 0.6903247 0.72168887 0.73550093 0.6822928 0.6557738 0.6528821 0.7242724
0.5355355 0.7256778 0.69326735 0.6904024 0.65390277 0.70759004 0.7245308 0.69356173 0.65415317 0.6925386 0.70870113 0.722541 0.6826608 0.7372441 0.665752 0.6837095 0.7250464 0.6663915 0.7082817 0.7363401 0.6831047 0.7081919 0.7350035 0.6901905 0.7066245 0.65281844 0.719942 0.70679927 0.6933431 0.7270741 0.73726076 0.66547585 0.7373081 0.6819463 0.72140336 0.73450935 0.6830268 0.735753 0.6818018 0.6537559 0.72641206 0.65576124 0.682515 0.68992746 0.6903165 0.7217056 0.7355341 0.6822768 0.6557174 0.6528195 0.72429323
0.5365365 0.725696 0.6932617 0.6903962 0.6538369 0.7076005 0.72455084 0.6935582 0.6540885 0.6925323 0.70871085 0.72255623 0.6826455 0.7372744 0.66570723 0.6836921 0.72506493 0.6663468 0.70829177 0.7363733 0.683086 0.70820236 0.735039 0.690184 0.70663655 0.65275395 0.71996284 0.706811 0.6933386 0.7270892 0.737292 0.66543305 0.7373382 0.68193287 0.7214213 0.73454535 0.6830087 0.7357864 0.6817881 0.6536945 0.7264273 0.6557046 0.68249655 0.68991673 0.69030845 0.72172225 0.7355672 0.6822609 0.6556612 0.6527572 0.724314
0.5375375 0.7257141 0.69325626 0.6903901 0.6537714 0.707611 0.7245709 0.6935549 0.6540242 0.6925261 0.70872074 0.72257143 0.6826305 0.7373047 0.66566277 0.683675 0.7250835 0.66630244 0.70830184 0.73640627 0.68306744 0.7082129 0.7350745 0.6901777 0.7066486 0.65268975 0.7199836 0.70682275 0.6933342 0.72710425 0.73732316 0.6653907 0.737368 0.6819198 0.72143924 0.7345811 0.6829908 0.7358196 0.68177474 0.6536336 0.7264426 0.6556483 0.68247837 0.6899061 0.6903006 0.7217388 0.7356001 0.68224525 0.65560544 0.65269536 0.7243347
0.5385385 0.7257321 0.6932509 0.69038427 0.6537063 0.70762146 0.7245907 0.6935517 0.6539602 0.69252014 0.7087306 0.7225865 0.68261576 0.73733485 0.6656187 0.6836581 0.72510195 0.66625845 0.70831203 0.73643935 0.6830493 0.7082233 0.73510987 0.6901715 0.7066606 0.65262604 0.7200043 0.70683444 0.69333 0.7271193 0.73735416 0.66534853 0.7373978 0.68190694 0.721457 0.73461694 0.68297315 0.7358527 0.6817616 0.6535729 0.7264577 0.6555923 0.6824605 0.68989575 0.6902929 0.7217554 0.735633 0.68223006 0.65554994 0.6526338 0.7243553
0.5395395 0.7257501 0.6932458 0.6903786 0.6536416 0.707632 0.7246105 0.6935487 0.6538966 0.6925143 0.7087405 0.7226016 0.68260115 0.73736495 0.665575 0.68364155 0.72512025 0.66621476 0.70832217 0.7364722 0.6830314 0.7082338 0.7351451 0.6901655 0.70667285 0.6525626 0.7200248 0.7068462 0.693326 0.7271341 0.7373853 0.6653068 0.7374276 0.6818943 0.7214747 0.73465264 0.6829558 0.73588574 0.6817487 0.6535126 0.72647274 0.65553653 0.68244284 0.6898856 0.6902853 0.72177184 0.73566586 0.6822149 0.65549475 0.6525726 0.72437567
0.5405405 0.7257679 0.6932408 0.69037306 0.65357727 0.7076425 0.7246301 0.6935458 0.6538333 0.6925086 0.70875037 0.7226167 0.6825869 0.737395 0.6655317 0.6836252 0.7251385 0.6661714 0.7083323 0.7365049 0.68301374 0.7082444 0.7351804 0.69015974 0.706685 0.65249956 0.7200453 0.7068579 0.6933221 0.727149 0.73741615 0.6652653 0.7374573 0.6818819 0.7214924 0.73468816 0.6829387 0.73591876 0.681736 0.65345263 0.7264878 0.6554811 0.6824254 0.6898756 0.69027805 0.7217883 0.73569864 0.6822001 0.65543985 0.6525116 0.724396
0.5415415 0.7257857 0.6932361 0.69036776 0.65351325 0.7076531 0.72464967 0.6935432 0.65377045 0.6925031 0.70876026 0.72263163 0.68257296 0.73742497 0.66548866 0.68360907 0.7251567 0.66612846 0.70834255 0.7365377 0.68299633 0.7082548 0.73521537 0.6901542 0.7066971 0.6524369 0.72006583 0.7068698 0.6933185 0.7271638 0.737447 0.6652243 0.7374869 0.68186975 0.72151 0.7347237 0.6829219 0.7359516 0.6817236 0.6533929 0.72650284 0.655426 0.68240833 0.6898658 0.6902709 0.7218046 0.73573124 0.68218565 0.6553853 0.65245104 0.7244164
0.5425425 0.7258033 0.6932314 0.6903627 0.6534496 0.70766366 0.7246691 0.6935407 0.6537079 0.69249773 0.7087703 0.72264653 0.68255913 0.7374549 0.6654459 0.6835933 0.7251748 0.6660858 0.70835274 0.7365703 0.68297917 0.7082654 0.73525035 0.69014883 0.70670927 0.6523745 0.7200862 0.7068815 0.6933149 0.7271785 0.7374778 0.66518354 0.73751646 0.68185794 0.7215276 0.7347591 0.68290526 0.7359844 0.68171155 0.65333354 0.7265178 0.6553713 0.68239135 0.6898563 0.69026405 0.72182095 0.7357638 0.6821712 0.65533113 0.65239084 0.7244365
0.5435435 0.7258209 0.69322693 0.6903577 0.65338635 0.70767426 0.72468853 0.6935383 0.65364575 0.6924926 0.7087803 0.7226614 0.6825456 0.73748475 0.6654036 0.68357766 0.7251928 0.6660434 0.708363 0.73660284 0.6829622 0.708276 0.7352853 0.6901436 0.7067214 0.6523125 0.7201064 0.7068933 0.6933116 0.7271931 0.73750854 0.6651431 0.73754597 0.68184626 0.7215449 0.7347944 0.6828889 0.7360171 0.6816996 0.6532745 0.7265326 0.65531677 0.68237466 0.6898468 0.6902573 0.7218371 0.7357963 0.68215716 0.65527713 0.6523309 0.7244566
0.5445445 0.7258383 0.6932227 0.6903529 0.6533234 0.7076849 0.7247078 0.6935362 0.653584 0.6924876 0.7087903 0.72267616 0.6825323 0.7375144 0.6653615 0.6835623 0.7252106 0.6660014 0.70837325 0.73663527 0.6829456 0.70828664 0.7353201 0.6901386 0.7067337 0.6522508 0.7201266 0.7069051 0.6933084 0.7272077 0.7375392 0.66510296 0.7375754 0.6818348 0.7215624 0.73482955 0.6828728 0.73604965 0.68168795 0.65321577 0.72654736 0.65526265 0.68235826 0.6898377 0.69025075 0.72185326 0.7358287 0.6821434 0.65522337 0.6522712 0.7244765
0.5455455 0.72585565 0.6932186 0.6903484 0.6532608 0.70769554 0.7247269 0.6935342 0.6535225 0.6924828 0.70880026 0.7226909 0.6825193 0.7375442 0.66531974 0.68354714 0.7252285 0.6659597 0.70838356 0.73666763 0.68292916 0.7082972 0.7353548 0.6901336 0.70674586 0.65218955 0.7201467 0.70691687 0.6933054 0.7272222 0.73756975 0.66506326 0.73760474 0.68182373 0.72157955 0.7348647 0.6828569 0.7360822 0.6816765 0.6531575 0.72656214 0.6552087 0.68234205 0.68982863 0.69024444 0.72186935 0.73586106 0.68212986 0.6551701 0.652212 0.72449636
0.5465465 0.725873 0.6932146 0.690344 0.65319866 0.7077061 0.724746 0.6935323 0.65346134 0.6924781 0.7088104 0.7227056 0.6825065 0.7375738 0.6652783 0.68353224 0.7252462 0.66591835 0.7083938 0.7366998 0.68291295 0.70830786 0.7353894 0.6901289 0.706758 0.6521286 0.72016674 0.70692885 0.6933025 0.7272365 0.73760027 0.6650238 0.73763406 0.68181276 0.72159684 0.7348997 0.6828413 0.73611474 0.68166524 0.65309936 0.7265767 0.6551552 0.6823262 0.68981975 0.69023824 0.72188544 0.7358932 0.68211645 0.65511703 0.65215313 0.7245162
0.5475475 0.72589016 0.6932108 0.69033974 0.65313673 0.7077168 0.72476506 0.6935307 0.65340054 0.69247365 0.7088204 0.72272027 0.68249404 0.7376034 0.66523725 0.6835177 0.72526395 0.66587734 0.70840406 0.736732 0.6828971 0.70831853 0.7354238 0.6901245 0.7067703 0.65206796 0.7201867 0.70694065 0.6932997 0.72725093 0.7376307 0.66498476 0.73766315 0.68180215 0.721614 0.7349346 0.682826 0.73614705 0.68165445 0.6530416 0.7265913 0.6551019 0.68231046 0.6898112 0.6902322 0.7219014 0.7359253 0.6821034 0.6550642 0.65209436 0.7245358
0.5485485 0.7259073 0.69320714 0.6903357 0.6530752 0.7077275 0.72478384 0.6935291 0.6533401 0.6924693 0.7088305 0.7227347 0.68248165 0.7376329 0.66519654 0.68350327 0.7252815 0.6658366 0.70841444 0.7367641 0.6828814 0.7083292 0.7354582 0.69012016 0.7067826 0.65200764 0.7202065 0.70695245 0.6932972 0.7272652 0.73766094 0.66494596 0.73769236 0.6817916 0.7216311 0.7349694 0.6828108 0.7361793 0.68164366 0.652984 0.7266059 0.6550489 0.6822951 0.68980265 0.6902264 0.7219173 0.7359575 0.68209064 0.6550117 0.65203613 0.72455543
0.5495495 0.7259243 0.69320357 0.69033176 0.65301406 0.70773816 0.7248026 0.69352776 0.65328 0.69246507 0.7088406 0.7227493 0.68246955 0.7376623 0.665156 0.68348914 0.725299 0.66579616 0.7084248 0.736796 0.682866 0.7083398 0.73549247 0.69011605 0.7067948 0.65194774 0.7202263 0.7069643 0.69329476 0.7272794 0.7376912 0.6649076 0.7377214 0.6817814 0.7216481 0.7350042 0.6827959 0.73621154 0.68163323 0.652927 0.7266203 0.6549963 0.6822798 0.6897944 0.6902208 0.7219331 0.73598945 0.6820779 0.6549596 0.6519781 0.72457486
0.5505506 0.7259413 0.69320023 0.69032806 0.65295327 0.70774883 0.7248213 0.6935265 0.65322024 0.692461 0.70885074 0.72276366 0.6824577 0.7376917 0.66511583 0.68347526 0.7253164 0.66575605 0.70843506 0.73682797 0.68285084 0.7083505 0.7355267 0.69011205 0.706807 0.6518881 0.72024596 0.7069761 0.6932925 0.72729343 0.73772144 0.66486937 0.7377503 0.6817714 0.721665 0.7350388 0.6827812 0.7362436 0.681623 0.6528702 0.72663474 0.6549439 0.68226486 0.6897863 0.69021523 0.72194886 0.73602134 0.68206555 0.65490764 0.65192044 0.7245943
0.5515516 0.7259581 0.69319713 0.69032454 0.65289277 0.7077595 0.7248399 0.6935254 0.6531608 0.69245714 0.70886093 0.72277796 0.6824461 0.7377209 0.66507614 0.68346155 0.7253337 0.6657163 0.7084454 0.7368598 0.6828358 0.70836127 0.7355607 0.69010824 0.7068193 0.6518287 0.7202656 0.706988 0.6932905 0.7273075 0.73775154 0.6648315 0.73777926 0.6817616 0.7216819 0.7350733 0.6827668 0.7362756 0.6816129 0.6528137 0.726649 0.6548917 0.6822501 0.6897783 0.6902099 0.72196454 0.73605317 0.68205345 0.654856 0.6518631 0.7246136
0.5525526 0.72597486 0.69319403 0.690321 0.6528326 0.7077703 0.7248584 0.6935245 0.6531017 0.6924534 0.7088711 0.72279227 0.6824347 0.7377502 0.66503656 0.68344814 0.7253509 0.66567683 0.7084558 0.7368915 0.68282115 0.70837194 0.7355947 0.6901046 0.7068315 0.6517697 0.72028506 0.7069999 0.69328845 0.7273215 0.7377815 0.664794 0.73780805 0.6817521 0.7216987 0.7351078 0.68275255 0.7363075 0.6816031 0.65275747 0.72666323 0.65483993 0.6822355 0.68977064 0.6902048 0.72198015 0.7360848 0.6820415 0.65480477 0.6518059 0.7246328
0.5535536 0.7259915 0.69319105 0.69031787 0.6527728 0.70778096 0.7248769 0.69352365 0.65304285 0.6924498 0.70888126 0.7228065 0.6824236 0.7377792 0.66499734 0.6834349 0.72536814 0.66563773 0.7084661 0.7369231 0.6828067 0.7083826 0.73562866 0.69010115 0.7068438 0.65171105 0.7203045 0.7070117 0.6932867 0.7273353 0.73781145 0.66475683 0.7378368 0.68174267 0.72171533 0.73514205 0.68273854 0.73633933 0.68159354 0.6527015 0.7266773 0.65478843 0.6822213 0.68976307 0.69019985 0.72199565 0.7361165 0.68202984 0.65475374 0.6517492 0.72465193
0.5545546 0.72600806 0.6931883 0.69031477 0.6527133 0.7077917 0.7248951 0.693523 0.65298444 0.6924463 0.7088914 0.7228206 0.6824125 0.7378082 0.6649585 0.68342197 0.7253852 0.66559887 0.7084766 0.7369546 0.6827924 0.70839334 0.73566246 0.6900978 0.706856 0.6516527 0.72032386 0.7070236 0.69328505 0.727349 0.7378413 0.66471994 0.7378654 0.6817336 0.721732 0.7351763 0.68272483 0.73637116 0.6815841 0.65264595 0.7266915 0.6547372 0.68220717 0.6897556 0.69019496 0.72201115 0.7361481 0.6820184 0.654703 0.65169275 0.7246708
0.5555556 0.7260245 0.6931857 0.6903118 0.6526542 0.7078024 0.72491336 0.6935225 0.6529263 0.692443 0.7089016 0.72283465 0.68240184 0.73783726 0.66491985 0.68340915 0.72540224 0.66556025 0.708487 0.7369861 0.6827784 0.70840406 0.7356962 0.69009465 0.7068683 0.6515947 0.7203431 0.7070355 0.69328356 0.72736275 0.7378711 0.6646834 0.73789394 0.68172455 0.72174853 0.73521054 0.68271136 0.73640275 0.68157494 0.65259063 0.72670555 0.6546862 0.68219334 0.6897484 0.6901903 0.7220266 0.73617953 0.6820071 0.65465254 0.6516366 0.7246898
0.5565566 0.72604096 0.69318324 0.6903091 0.65259534 0.7078131 0.7249314 0.69352216 0.6528685 0.6924398 0.70891184 0.72284865 0.6823913 0.7378661 0.6648815 0.6833967 0.72541904 0.66552204 0.7084973 0.7370174 0.68276465 0.7084148 0.7357298 0.69009167 0.70688057 0.651537 0.7203623 0.70704734 0.6932821 0.72737634 0.73790073 0.66464704 0.73792255 0.68171585 0.721765 0.7352446 0.682698 0.7364343 0.681566 0.6525357 0.7267194 0.6546356 0.6821797 0.6897413 0.6901859 0.72204185 0.736211 0.6819961 0.6546024 0.6515807 0.7247087
0.5575576 0.7260572 0.6931809 0.69030654 0.6525369 0.7078239 0.72494936 0.693522 0.65281105 0.69243675 0.70892197 0.72286254 0.6823809 0.7378949 0.66484356 0.6833843 0.7254358 0.6654841 0.7085076 0.7370486 0.682751 0.7084255 0.7357633 0.69008887 0.70689285 0.6514796 0.7203814 0.7070592 0.69328094 0.7273898 0.7379303 0.664611 0.73795086 0.6817073 0.7217814 0.7352785 0.6826849 0.73646575 0.68155724 0.6524809 0.7267333 0.6545852 0.68216634 0.68973446 0.6901815 0.72205704 0.7362423 0.68198526 0.65455246 0.6515251 0.7247274
0.5585586 0.7260734 0.6931787 0.69030404 0.6524787 0.7078346 0.72496736 0.69352186 0.65275395 0.69243395 0.70893216 0.7228763 0.68237084 0.7379236 0.66480577 0.68337226 0.72545254 0.66544634 0.7085181 0.73707974 0.6827377 0.7084362 0.7357966 0.6900861 0.7069051 0.65142256 0.72040045 0.707071 0.6932798 0.7274033 0.73795986 0.6645754 0.73797923 0.68169904 0.72179765 0.73531234 0.682672 0.73649716 0.6815486 0.6524264 0.7267471 0.65453506 0.6821531 0.68972766 0.6901774 0.72207224 0.7362735 0.68197465 0.6545028 0.6514698 0.724746
0.5595596 0.7260895 0.6931766 0.6903017 0.6524209 0.70784533 0.7249851 0.6935218 0.6526971 0.6924312 0.7089423 0.72289014 0.6823609 0.73795223 0.66476834 0.68336034 0.72546923 0.66540897 0.7085284 0.73711085 0.68272454 0.708447 0.73582995 0.6900835 0.7069174 0.65136576 0.7204193 0.70708287 0.69327885 0.7274166 0.73798925 0.66453993 0.7380074 0.6816908 0.7218139 0.7353462 0.6826594 0.7365284 0.68154025 0.65237236 0.72676075 0.6544852 0.6821402 0.68972105 0.6901734 0.72208726 0.7363047 0.6819642 0.65445346 0.6514149 0.7247646
0.5605606 0.7261054 0.6931747 0.6902995 0.65236336 0.7078561 0.7250028 0.693522 0.6526405 0.6924285 0.7089524 0.7229038 0.6823512 0.7379808 0.66473126 0.68334866 0.7254857 0.6653719 0.7085388 0.7371417 0.6827117 0.7084576 0.7358631 0.69008106 0.7069296 0.6513093 0.7204381 0.7070948 0.6932781 0.72742987 0.7380186 0.66450477 0.7380356 0.6816829 0.72183007 0.7353798 0.68264693 0.7365596 0.681532 0.65231854 0.7267744 0.65443563 0.68212736 0.6897147 0.69016945 0.7221022 0.7363357 0.681954 0.65440434 0.6513603 0.72478294
0.5615616 0.7261213 0.69317293 0.6902974 0.6523062 0.7078668 0.72502047 0.6935222 0.6525843 0.69242597 0.7089626 0.7229173 0.6823417 0.73800933 0.6646943 0.6833373 0.7255022 0.6653351 0.70854914 0.73717254 0.682699 0.7084684 0.7358962 0.6900788 0.70694184 0.65125304 0.7204569 0.7071066 0.69327736 0.72744304 0.73804784 0.66446996 0.73806363 0.6816751 0.7218461 0.73541343 0.68263465 0.7365906 0.68152404 0.652265 0.7267879 0.6543864 0.68211484 0.6897085 0.6901657 0.7221171 0.7363666 0.681944 0.6543556 0.6513059 0.7248013
0.5625626 0.72613704 0.69317126 0.6902956 0.6522493 0.7078775 0.72503793 0.69352263 0.6525284 0.6924237 0.7089727 0.7229308 0.6823323 0.7380377 0.66465765 0.6833259 0.7255185 0.6652986 0.7085595 0.7372033 0.6826866 0.70847905 0.7359292 0.6900766 0.7069541 0.65119725 0.7204757 0.70711845 0.69327676 0.7274561 0.73807704 0.6644354 0.7380916 0.68166745 0.721862 0.7354469 0.68262273 0.73662174 0.6815162 0.6522117 0.7268014 0.6543373 0.68210244 0.68970233 0.6901621 0.72213197 0.7363975 0.6819341 0.65430695 0.6512518 0.72481954
0.5635636 0.7261528 0.6931697 0.6902937 0.6521927 0.70788825 0.72505546 0.6935231 0.6524728 0.69242144 0.7089828 0.7229443 0.6823231 0.738066 0.6646214 0.6833149 0.7255348 0.66526234 0.70856977 0.737234 0.68267435 0.7084897 0.73596215 0.6900746 0.7069663 0.65114164 0.72049415 0.7071302 0.6932763 0.7274691 0.73810613 0.6644011 0.7381195 0.68166 0.72187793 0.7354803 0.68261087 0.7366526 0.68150854 0.65215874 0.72681475 0.6542886 0.6820904 0.68969643 0.6901587 0.7221467 0.73642826 0.6819246 0.65425867 0.65119785 0.72483766
0.5645646 0.72616833 0.6931684 0.6902921 0.65213645 0.7078989 0.72507256 0.6935237 0.65241754 0.69241935 0.70899296 0.72295755 0.68231416 0.7380942 0.6645855 0.6833041 0.72555095 0.66522634 0.70858014 0.7372645 0.68266225 0.7085004 0.7359949 0.6900727 0.70697856 0.6510864 0.7205126 0.707142 0.6932759 0.72748196 0.738135 0.6643671 0.73814726 0.6816528 0.7218937 0.73551357 0.6825993 0.7366834 0.6815011 0.65210605 0.726828 0.6542401 0.6820785 0.6896906 0.6901554 0.7221613 0.7364589 0.6819151 0.6542107 0.6511444 0.7248557
0.5655656 0.72618383 0.6931671 0.6902905 0.6520805 0.70790964 0.72508985 0.6935244 0.6523626 0.6924174 0.709003 0.7229708 0.6823054 0.73812234 0.6645496 0.68329334 0.72556686 0.6651908 0.7085903 0.7372949 0.6826503 0.708511 0.7360275 0.6900709 0.70699084 0.6510315 0.720531 0.7071538 0.6932757 0.7274948 0.7381639 0.6643333 0.7381749 0.68164575 0.7219094 0.7355467 0.68258786 0.73671407 0.68149376 0.6520537 0.7268412 0.65419185 0.6820667 0.689685 0.6901522 0.72217584 0.73648953 0.6819058 0.6541629 0.65109116 0.7248736
0.5665666 0.72619915 0.69316584 0.690289 0.65202487 0.7079203 0.7251069 0.69352525 0.65230787 0.69241554 0.709013 0.72298396 0.68229675 0.7381504 0.6645142 0.6832829 0.7255829 0.6651553 0.70860064 0.73732525 0.6826387 0.70852154 0.73606014 0.69006926 0.707003 0.6509768 0.7205493 0.7071656 0.6932756 0.72750753 0.7381927 0.6642998 0.7382026 0.6816387 0.72192496 0.73557985 0.6825766 0.73674464 0.68148667 0.65200156 0.7268543 0.6541438 0.6820551 0.68967944 0.69014925 0.7221904 0.73651993 0.68189675 0.65411544 0.65103817 0.7248914
0.5675676 0.72621447 0.6931648 0.6902878 0.65196943 0.7079309 0.7251239 0.69352615 0.6522535 0.69241375 0.70902306 0.722997 0.68228835 0.7381784 0.6644789 0.6832726 0.7255988 0.6651202 0.7086108 0.7373555 0.6826272 0.7085321 0.7360926 0.6900677 0.70701516 0.6509224 0.7205675 0.70717734 0.6932755 0.7275201 0.7382213 0.6642666 0.7382301 0.681632 0.7219405 0.73561275 0.68256557 0.7367751 0.68147963 0.65194964 0.7268673 0.6540961 0.6820437 0.68967414 0.6901463 0.7222047 0.73655033 0.68188787 0.6540681 0.6509854 0.7249092
0.5685686 0.72622967 0.6931639 0.6902865 0.6519144 0.7079416 0.72514075 0.6935271 0.6521994 0.6924122 0.709033 0.72301 0.68228006 0.7382062 0.66444397 0.6832625 0.7256146 0.6650853 0.708621 0.7373856 0.682616 0.7085427 0.7361249 0.6900663 0.7070274 0.6508683 0.72058564 0.7071891 0.69327563 0.7275326 0.7382499 0.6642337 0.7382575 0.68162537 0.7219559 0.73564565 0.6825547 0.73680556 0.6814728 0.65189815 0.72688025 0.6540487 0.6820326 0.6896689 0.69014347 0.7222189 0.7365806 0.6818791 0.6540211 0.6509329 0.7249267
0.5695696 0.72624475 0.69316304 0.6902855 0.65185964 0.70795214 0.7251575 0.6935282 0.6521456 0.69241065 0.70904297 0.7230229 0.68227196 0.73823404 0.6644092 0.68325263 0.72563016 0.6650507 0.70863116 0.7374157 0.68260485 0.7085532 0.7361572 0.69006497 0.70703954 0.6508144 0.7206036 0.7072008 0.69327575 0.72754514 0.7382785 0.66420096 0.7382848 0.68161887 0.7219712 0.7356783 0.68254405 0.73683584 0.6814661 0.6518469 0.7268931 0.6540015 0.68202156 0.6896638 0.6901408 0.7222332 0.73661083 0.68187046 0.65397435 0.6508809 0.72494423
0.5705706 0.7262596 0.6931623 0.6902845 0.65180516 0.7079629 0.7251742 0.6935293 0.65209204 0.6924093 0.7090529 0.7230357 0.682264 0.73826176 0.66437477 0.6832429 0.7256458 0.6650164 0.7086413 0.73744553 0.682594 0.7085637 0.73618925 0.6900637 0.70705163 0.6507609 0.7206215 0.7072125 0.69327605 0.72755736 0.73830694 0.66416854 0.7383121 0.68161255 0.7219864 0.73571104 0.6825336 0.736866 0.68145967 0.65179586 0.7269059 0.65395457 0.6820108 0.68965894 0.6901382 0.7222472 0.7366409 0.68186206 0.6539279 0.65082896 0.72496164
0.5715716 0.72627443 0.6931617 0.69028354 0.65175104 0.7079733 0.72519064 0.69353056 0.6520388 0.6924079 0.7090628 0.7230484 0.6822562 0.7382894 0.6643406 0.6832334 0.7256613 0.6649823 0.7086514 0.73747534 0.6825832 0.7085742 0.73622125 0.69006264 0.7070638 0.6507076 0.72063935 0.7072242 0.6932764 0.72756964 0.73833513 0.6641363 0.73833925 0.6816065 0.7220015 0.73574346 0.6825233 0.73689604 0.6814532 0.6517451 0.7269185 0.65390784 0.68200016 0.6896542 0.69013584 0.7222612 0.73667085 0.6818538 0.6538816 0.65077734 0.724979
0.5725726 0.72628915 0.69316125 0.6902828 0.65169716 0.7079839 0.7252071 0.6935319 0.65198594 0.6924068 0.7090727 0.7230611 0.6822486 0.73831683 0.66430664 0.68322396 0.7256766 0.66494846 0.70866144 0.737505 0.6825727 0.7085845 0.73625314 0.69006157 0.70707583 0.6506547 0.72065693 0.7072358 0.6932769 0.72758174 0.7383634 0.6641044 0.7383663 0.68160033 0.7220165 0.73577595 0.68251324 0.736926 0.681447 0.65169466 0.7269311 0.6538613 0.68198967 0.68964946 0.69013345 0.7222751 0.73670083 0.68184566 0.65383565 0.650726 0.72499615
0.5735736 0.7263039 0.69316083 0.69028205 0.6516436 0.70799434 0.7252234 0.6935333 0.65193325 0.6924057 0.7090825 0.7230736 0.682241 0.7383443 0.6642729 0.68321466 0.7256919 0.6649149 0.70867145 0.73753464 0.6825623 0.7085949 0.736285 0.6900607 0.7070879 0.650602 0.7206746 0.70724744 0.6932775 0.7275938 0.7383915 0.66407275 0.7383933 0.68159455 0.7220315 0.7358084 0.6825032 0.7369558 0.68144095 0.65164447 0.7269436 0.65381515 0.6819794 0.68964493 0.6901312 0.72228885 0.7367306 0.6818377 0.6537899 0.65067494 0.72501326
0.5745746 0.72631836 0.6931604 0.69028145 0.6515902 0.7080047 0.72523963 0.6935348 0.65188086 0.6924047 0.70909226 0.7230859 0.6822337 0.7383716 0.6642395 0.6832056 0.7257072 0.6648816 0.70868146 0.737564 0.6825521 0.7086052 0.7363167 0.6900598 0.7071 0.65054953 0.72069204 0.70725906 0.6932781 0.7276058 0.73841953 0.6640413 0.7384201 0.6815888 0.7220463 0.73584056 0.68249345 0.7369857 0.681435 0.65159446 0.726956 0.65376914 0.6819693 0.68964046 0.69012916 0.7223025 0.73676026 0.6818299 0.65374434 0.65062404 0.72503024
0.5755756 0.7263327 0.6931602 0.6902809 0.65153724 0.7080153 0.7252557 0.6935363 0.65182877 0.6924038 0.70910203 0.7230982 0.68222654 0.7383989 0.6642063 0.68319666 0.7257221 0.6648485 0.7086914 0.7375934 0.6825421 0.70861554 0.7363481 0.6900591 0.70711195 0.6504974 0.72070944 0.7072706 0.69327873 0.7276176 0.7384474 0.66401 0.7384469 0.68158317 0.722061 0.7358727 0.6824838 0.7370153 0.68142915 0.65154475 0.7269683 0.6537234 0.6819593 0.68963623 0.6901271 0.72231615 0.7367899 0.68182224 0.65369904 0.65057343 0.72504705
0.5765766 0.72634697 0.69316006 0.69028044 0.6514846 0.7080256 0.7252717 0.69353807 0.651777 0.6924031 0.7091117 0.7231105 0.68221945 0.7384261 0.66417325 0.68318796 0.72573704 0.66481566 0.7087014 0.7376227 0.6825322 0.7086258 0.7363796 0.6900584 0.7071238 0.6504454 0.7207268 0.70728207 0.6932795 0.7276294 0.73847526 0.66397905 0.73847353 0.68157774 0.7220756 0.73590463 0.6824744 0.7370448 0.68142354 0.65149534 0.72698057 0.6536778 0.6819495 0.68963206 0.6901251 0.7223296 0.7368193 0.6818147 0.653654 0.65052307 0.7250638
0.5775776 0.72636116 0.69316006 0.6902802 0.6514321 0.70803595 0.7252875 0.6935397 0.6517255 0.69240236 0.70912135 0.7231226 0.68221253 0.73845303 0.66414064 0.6831794 0.7257519 0.664783 0.70871115 0.73765177 0.6825225 0.708636 0.73641086 0.6900579 0.7071358 0.6503938 0.7207439 0.70729357 0.6932804 0.72764105 0.7385029 0.6639483 0.7385001 0.68157244 0.72209007 0.7359365 0.6824651 0.73707426 0.68141794 0.6514461 0.7269926 0.6536327 0.6819399 0.689628 0.6901232 0.72234297 0.7368487 0.68180734 0.6536092 0.650473 0.72508055
0.5785786 0.72637534 0.69316006 0.69027984 0.6513798 0.7080463 0.7253033 0.6935414 0.65167415 0.6924017 0.709131 0.72313464 0.6822058 0.73848003 0.66410804 0.683171 0.72576666 0.6647507 0.7087209 0.73768085 0.68251294 0.7086462 0.7364421 0.6900573 0.70714766 0.65034246 0.720761 0.70730495 0.6932813 0.7276526 0.7385306 0.66391784 0.7385266 0.68156713 0.72210455 0.7359683 0.68245596 0.7371035 0.6814125 0.6513972 0.72700465 0.65358764 0.68193036 0.6896241 0.6901215 0.7223563 0.7368779 0.6818 0.6535646 0.65042335 0.725097
0.5795796 0.7263893 0.6931602 0.69027966 0.65132797 0.7080565 0.7253189 0.6935432 0.6516232 0.6924013 0.7091404 0.7231465 0.68219906 0.7385069 0.66407585 0.6831627 0.72578126 0.66471857 0.70873064 0.73770976 0.6825035 0.7086562 0.7364731 0.69005686 0.70715946 0.6502912 0.720778 0.7073164 0.69328225 0.7276641 0.7385582 0.66388756 0.738553 0.681562 0.7221188 0.7359998 0.68244696 0.7371328 0.6814072 0.6513486 0.72701657 0.65354276 0.68192106 0.68962026 0.6901198 0.7223695 0.7369071 0.6817929 0.65352017 0.6503737 0.7251134
0.5805806 0.7264031 0.6931604 0.69027954 0.6512764 0.7080667 0.7253344 0.69354504 0.65157247 0.69240075 0.70914996 0.7231585 0.68219256 0.7385336 0.6640438 0.6831546 0.7257958 0.66468674 0.70874035 0.73773855 0.6824943 0.70866627 0.73650414 0.69005656 0.70717126 0.6502404 0.7207948 0.7073276 0.6932834 0.7276753 0.7385856 0.6638575 0.7385792 0.68155706 0.72213304 0.7360314 0.682438 0.7371618 0.681402 0.6513002 0.7270284 0.65349823 0.6819118 0.6896165 0.6901182 0.72238255 0.7369362 0.68178594 0.6534761 0.65032434 0.7251297
0.5815816 0.7264168 0.6931606 0.6902795 0.65122503 0.70807683 0.7253499 0.69354695 0.65152204 0.69240046 0.70915943 0.7231701 0.6821861 0.7385604 0.66401196 0.6831466 0.7258102 0.6646551 0.70875 0.7377672 0.68248516 0.7086762 0.73653495 0.6900562 0.707183 0.6501898 0.7208115 0.7073389 0.69328445 0.72768664 0.7386129 0.6638276 0.73860544 0.6815522 0.7221471 0.7360629 0.6824294 0.73719084 0.68139684 0.65125203 0.7270402 0.6534538 0.68190277 0.68961287 0.6901167 0.72239554 0.7369651 0.68177915 0.65343213 0.6502753 0.7251459
0.5825826 0.72643054 0.69316095 0.6902794 0.6511739 0.7080869 0.72536516 0.6935489 0.65147185 0.69240016 0.7091688 0.7231817 0.6821799 0.7385869 0.6639803 0.6831387 0.72582453 0.6646236 0.70875967 0.73779577 0.6824762 0.7086862 0.73656565 0.69005597 0.7071947 0.65013945 0.7208282 0.70735013 0.6932856 0.72769785 0.73864007 0.663798 0.7386315 0.6815474 0.7221611 0.7360941 0.6824208 0.7372197 0.6813919 0.6512041 0.7270518 0.6534097 0.6818938 0.6896093 0.6901153 0.7224084 0.7369939 0.68177235 0.65338844 0.6502265 0.725162
0.5835836 0.726444 0.69316125 0.69027954 0.65112305 0.708097 0.72538036 0.69355094 0.6514219 0.6924 0.7091781 0.7231933 0.68217367 0.73861337 0.66394895 0.683131 0.7258388 0.6645925 0.7087691 0.7378242 0.6824674 0.708696 0.7365962 0.6900558 0.7072064 0.6500894 0.7208446 0.7073614 0.69328684 0.7277088 0.73866713 0.66376865 0.7386574 0.68154275 0.722175 0.7361253 0.68241227 0.73724836 0.681387 0.6511564 0.7270634 0.6533658 0.681885 0.68960595 0.6901139 0.72242117 0.73702264 0.6817657 0.65334505 0.6501779 0.72517794
0.5845846 0.72645736 0.6931617 0.6902797 0.6510725 0.708107 0.7253954 0.693553 0.65137225 0.69239974 0.7091874 0.72320473 0.68216765 0.7386398 0.6639178 0.68312347 0.7258529 0.6645615 0.7087786 0.7378525 0.68245876 0.70870584 0.73662674 0.69005585 0.70721793 0.65003955 0.7208611 0.7073725 0.6932881 0.72771984 0.7386942 0.66373944 0.7386833 0.6815381 0.7221888 0.73615634 0.68240404 0.73727703 0.6813823 0.6511091 0.72707486 0.6533221 0.6818764 0.6896026 0.6901126 0.7224338 0.7370513 0.6817592 0.6533017 0.65012956 0.72519374
0.5855856 0.7264707 0.6931622 0.69027984 0.65102214 0.7081169 0.7254103 0.693555 0.6513229 0.69239974 0.70919657 0.723216 0.6821617 0.7386662 0.66388685 0.68311596 0.7258669 0.66453075 0.70878804 0.7378808 0.6824502 0.7087157 0.7366571 0.6900557 0.7072295 0.64998996 0.7208774 0.7073835 0.69328934 0.72773063 0.7387211 0.6637105 0.7387091 0.6815337 0.72220236 0.73618734 0.68239594 0.7373056 0.68137753 0.6510618 0.7270862 0.65327865 0.68186784 0.68959934 0.69011134 0.7224464 0.73707974 0.6817527 0.6532587 0.65008146 0.7252096
0.5865866 0.72648394 0.6931628 0.69028014 0.65097207 0.7081268 0.72542506 0.69355714 0.65127367 0.6923996 0.70920575 0.72322726 0.6821559 0.73869234 0.6638561 0.6831086 0.72588074 0.66450024 0.70879734 0.7379089 0.6824417 0.70872533 0.73668724 0.69005567 0.7072409 0.6499406 0.7208935 0.7073946 0.6932907 0.7277414 0.7387479 0.66368175 0.7387347 0.6815293 0.722216 0.73621815 0.6823878 0.737334 0.68137294 0.651015 0.72709745 0.65323544 0.68185943 0.6895961 0.6901102 0.7224587 0.73710823 0.6817464 0.6532159 0.6500336 0.7252251
0.5875876 0.7264969 0.69316345 0.6902804 0.6509224 0.7081366 0.7254398 0.69355935 0.6512248 0.69239974 0.7092148 0.7232383 0.6821501 0.7387184 0.6638256 0.6831015 0.7258945 0.66446996 0.70880663 0.73793685 0.6824335 0.70873487 0.73671734 0.69005567 0.7072524 0.6498914 0.7209095 0.70740545 0.69329214 0.7277521 0.7387746 0.66365314 0.7387603 0.681525 0.7222294 0.73624885 0.68238 0.73736227 0.6813686 0.6509682 0.72710866 0.65319234 0.68185115 0.68959314 0.69010913 0.7224711 0.7371365 0.68174016 0.65317327 0.6499859 0.7252406
0.5885886 0.7265099 0.69316405 0.6902808 0.6508728 0.70814633 0.72545433 0.6935615 0.65117615 0.69239986 0.70922387 0.7232494 0.6821445 0.73874444 0.6637952 0.68309426 0.72590816 0.6644398 0.70881575 0.7379647 0.6824253 0.7087445 0.73674726 0.69005585 0.70726365 0.6498426 0.72092545 0.7074163 0.6932936 0.7277627 0.7388011 0.66362476 0.73878586 0.68152094 0.7222426 0.73627937 0.6823722 0.7373904 0.6813641 0.6509218 0.7271196 0.65314937 0.68184304 0.68959004 0.69010806 0.7224833 0.7371646 0.68173397 0.6531308 0.64993846 0.72525597
0.5895896 0.7265227 0.6931648 0.69028115 0.6508235 0.708156 0.72546875 0.69356364 0.65112776 0.6924 0.7092328 0.7232602 0.68213904 0.73877037 0.6637651 0.68308747 0.7259217 0.6644099 0.708825 0.7379924 0.68241733 0.70875394 0.7367771 0.690056 0.70727503 0.6497939 0.72094125 0.70742726 0.693295 0.7277731 0.7388277 0.66359663 0.73881114 0.68151677 0.7222558 0.7363098 0.6823646 0.7374185 0.6813598 0.65087557 0.7271306 0.6531068 0.68183494 0.6895872 0.6901071 0.72249544 0.73719275 0.68172807 0.6530886 0.6498914 0.7252712
0.5905906 0.7265353 0.69316554 0.6902816 0.6507744 0.70816565 0.7254832 0.69356585 0.65107954 0.69240016 0.7092416 0.723271 0.68213356 0.7387961 0.6637351 0.68308055 0.7259352 0.6643801 0.70883405 0.73802006 0.6824094 0.70876336 0.73680687 0.6900562 0.70728624 0.6497455 0.720957 0.707438 0.69329655 0.72778344 0.73885405 0.6635686 0.7388364 0.6815127 0.722269 0.73634017 0.68235695 0.7374464 0.6813556 0.6508296 0.7271415 0.65306437 0.68182695 0.68958426 0.6901061 0.7225075 0.7372207 0.6817221 0.6530466 0.64984435 0.7252864
0.5915916 0.72654796 0.6931664 0.69028205 0.65072566 0.7081752 0.72549736 0.6935681 0.6510317 0.69240046 0.70925045 0.7232817 0.68212825 0.73882186 0.66370535 0.6830739 0.72594845 0.6643506 0.70884305 0.7380475 0.68240154 0.7087728 0.73683643 0.6900564 0.7072974 0.6496973 0.72097254 0.7074486 0.6932981 0.7277937 0.7388803 0.66354084 0.73886156 0.6815088 0.722282 0.7363703 0.68234956 0.7374742 0.6813515 0.65078384 0.7271522 0.65302217 0.6818192 0.6895815 0.6901052 0.7225193 0.7372485 0.6817162 0.6530049 0.6497976 0.72530144
0.5925926 0.7265604 0.6931672 0.6902826 0.6506771 0.7081846 0.72551143 0.6935704 0.650984 0.69240063 0.70925915 0.7232923 0.68212295 0.7388475 0.66367584 0.68306726 0.7259617 0.66432136 0.70885193 0.7380749 0.68239385 0.708782 0.73686594 0.6900566 0.70730853 0.6496494 0.720988 0.7074592 0.69329965 0.7278038 0.7389065 0.6635133 0.73888665 0.681505 0.7222948 0.7364005 0.68234223 0.73750186 0.68134737 0.65073836 0.7271629 0.6529801 0.68181145 0.6895789 0.69010437 0.7225311 0.7372762 0.6817105 0.6529633 0.64975107 0.72531635
0.5935936 0.7265729 0.69316804 0.6902832 0.65062875 0.708194 0.7255254 0.6935727 0.6509366 0.692401 0.70926785 0.72330284 0.6821178 0.73887295 0.66364646 0.6830607 0.7259748 0.66429234 0.7088609 0.7381022 0.6823863 0.7087912 0.7368952 0.690057 0.7073195 0.6496017 0.72100335 0.70746976 0.6933012 0.72781384 0.7389325 0.6634859 0.73891157 0.68150115 0.72230756 0.7364304 0.6823349 0.7375294 0.6813433 0.65069306 0.72717357 0.6529383 0.68180376 0.6895762 0.6901036 0.72254276 0.73730385 0.6817049 0.6529219 0.6497048 0.72533107
0.5945946 0.7265851 0.693169 0.6902837 0.65058064 0.7082033 0.7255393 0.69357497 0.6508894 0.6924014 0.70927644 0.7233131 0.6821127 0.7388983 0.66361725 0.6830543 0.7259878 0.66426337 0.7088696 0.73812926 0.68237877 0.70880026 0.7369244 0.6900573 0.70733047 0.64955413 0.72101855 0.7074802 0.69330287 0.72782373 0.73895854 0.66345865 0.7389364 0.68149745 0.72232026 0.73646027 0.6823278 0.73755693 0.6813395 0.65064794 0.72718394 0.65289664 0.6817963 0.6895735 0.6901028 0.72255427 0.7373313 0.6816992 0.6528806 0.64965874 0.72534573
0.5955956 0.7265972 0.69316983 0.6902843 0.6505328 0.7082126 0.725553 0.69357735 0.6508423 0.69240177 0.7092849 0.72332335 0.6821077 0.73892367 0.6635883 0.683048 0.72600067 0.66423464 0.7088782 0.7381563 0.6823714 0.7088093 0.7369535 0.69005764 0.70734125 0.6495069 0.7210336 0.70749056 0.6933045 0.72783357 0.73898435 0.66343164 0.7389612 0.6814938 0.7223327 0.73649 0.68232083 0.73758423 0.68133557 0.6506031 0.7271943 0.65285516 0.6817889 0.689571 0.69010204 0.72256565 0.7373586 0.68169373 0.65283966 0.64961296 0.7253604
0.5965966 0.7266092 0.6931708 0.69028497 0.65048516 0.70822173 0.7255666 0.69357955 0.65079564 0.6924022 0.70929337 0.7233335 0.6821027 0.7389488 0.66355944 0.6830418 0.7260134 0.6642061 0.70888686 0.73818314 0.6823641 0.7088183 0.73698235 0.69005805 0.7073521 0.64945984 0.7210486 0.7075009 0.6933061 0.72784334 0.73901 0.6634047 0.7389858 0.6814902 0.7223452 0.73651946 0.68231386 0.7376115 0.6813318 0.65055853 0.72720456 0.652814 0.68178153 0.6895686 0.6901014 0.722577 0.73738587 0.68168825 0.6527988 0.64956725 0.7253747
0.5975976 0.72662115 0.6931718 0.69028556 0.6504378 0.70823085 0.7255801 0.6935818 0.6507491 0.69240266 0.70930165 0.7233435 0.6820979 0.738974 0.66353077 0.6830356 0.7260261 0.6641778 0.7088954 0.73820984 0.6823569 0.70882714 0.7370112 0.69005847 0.70736283 0.649413 0.7210635 0.70751107 0.6933078 0.72785294 0.7390357 0.66337806 0.7390103 0.6814867 0.72235745 0.736549 0.682307 0.7376386 0.68132806 0.6505141 0.72721475 0.6527729 0.6817743 0.68956614 0.69010067 0.7225882 0.7374131 0.68168294 0.65275824 0.6495218 0.725389
0.5985986 0.72663295 0.69317275 0.6902863 0.6503906 0.70823985 0.72559345 0.69358414 0.6507029 0.6924031 0.70930994 0.7233534 0.68209314 0.73899895 0.66350234 0.68302965 0.7260386 0.66414964 0.70890385 0.73823655 0.6823498 0.70883596 0.7370399 0.6900589 0.7073735 0.6493664 0.7210781 0.7075212 0.6933095 0.7278625 0.7390612 0.66335154 0.7390347 0.68148327 0.72236955 0.7365782 0.68230027 0.73766553 0.6813244 0.6504699 0.7272249 0.65273196 0.6817672 0.6895638 0.6901001 0.72259927 0.7374401 0.6816776 0.6527177 0.6494766 0.72540325
0.5995996 0.7266446 0.69317377 0.690287 0.65034366 0.70824873 0.7256067 0.69358647 0.6506568 0.69240355 0.7093181 0.7233632 0.6820884 0.7390239 0.6634741 0.6830237 0.7260511 0.6641216 0.70891213 0.7382631 0.6823429 0.70884466 0.73706836 0.6900593 0.707384 0.64932 0.72109264 0.7075313 0.6933111 0.7278719 0.7390866 0.6633252 0.7390591 0.6814798 0.72238165 0.73660743 0.68229365 0.73769236 0.6813208 0.650426 0.72723484 0.6526913 0.6817601 0.68956137 0.6900995 0.72261024 0.73746705 0.6816723 0.65267754 0.64943165 0.7254173
0.6006006 0.7266561 0.69317484 0.6902877 0.650297 0.7082576 0.7256198 0.6935888 0.6506109 0.69240415 0.70932627 0.72337294 0.6820837 0.73904866 0.6634459 0.68301785 0.7260633 0.66409385 0.7089205 0.7382895 0.6823359 0.70885324 0.7370968 0.6900598 0.7073944 0.6492737 0.7211071 0.7075412 0.6933128 0.7278812 0.73911184 0.6632991 0.7390832 0.6814765 0.7223936 0.7366366 0.6822871 0.73771906 0.6813172 0.65038216 0.7272447 0.6526508 0.68175304 0.6895591 0.6900988 0.7226211 0.73749375 0.6816671 0.65263736 0.64938676 0.7254312
0.6016016 0.7266675 0.6931759 0.6902884 0.65025043 0.7082664 0.72563267 0.6935911 0.6505654 0.6924046 0.7093342 0.7233825 0.6820791 0.7390734 0.66341794 0.68301207 0.7260756 0.66406626 0.7089286 0.7383157 0.6823292 0.70886177 0.73712504 0.69006026 0.70740485 0.64922774 0.72112155 0.7075511 0.6933145 0.72789043 0.7391371 0.6632731 0.7391074 0.6814732 0.7224054 0.7366654 0.68228054 0.7377457 0.68131363 0.65033865 0.7272545 0.6526104 0.6817461 0.6895569 0.6900983 0.7226318 0.7375205 0.68166196 0.6525975 0.6493421 0.72544503
0.6026026 0.7266788 0.6931769 0.69028926 0.6502042 0.70827496 0.7256456 0.6935934 0.65051997 0.69240516 0.7093421 0.72339195 0.68207455 0.73909795 0.6633901 0.6830064 0.7260876 0.6640388 0.70893675 0.7383418 0.6823224 0.7088703 0.7371532 0.6900607 0.7074151 0.6491819 0.7211357 0.7075609 0.6933162 0.7278995 0.73916215 0.6632472 0.7391313 0.6814699 0.7224171 0.7366942 0.6822742 0.7377721 0.68131024 0.6502953 0.7272641 0.6525703 0.6817392 0.6895547 0.6900977 0.7226424 0.737547 0.6816569 0.65255773 0.6492978 0.72545874
0.6036036 0.72668993 0.69317806 0.69029 0.65015817 0.70828366 0.7256583 0.6935957 0.6504748 0.69240576 0.70935 0.72340125 0.68207 0.7391224 0.66336244 0.6830008 0.7260996 0.6640115 0.7089447 0.73836786 0.6823157 0.70887864 0.7371812 0.6900612 0.70742536 0.6491363 0.72114974 0.7075706 0.6933179 0.7279085 0.7391871 0.6632216 0.7391552 0.6814667 0.7224286 0.736723 0.6822678 0.73779845 0.6813068 0.65025216 0.7272737 0.6525303 0.68173254 0.68955255 0.6900971 0.722653 0.7375734 0.68165183 0.6525183 0.6492535 0.7254724
0.6046046 0.72670114 0.6931791 0.6902907 0.6501123 0.7082921 0.72567093 0.6935979 0.6504298 0.69240636 0.70935774 0.72341055 0.6820656 0.7391468 0.66333497 0.6829953 0.7261115 0.6639844 0.70895267 0.7383937 0.6823091 0.7088869 0.73720896 0.6900617 0.7074355 0.649091 0.72116375 0.7075802 0.69331956 0.7279174 0.73921204 0.6631961 0.739179 0.6814636 0.7224401 0.73675144 0.68226147 0.7378247 0.6813035 0.65020925 0.7272831 0.65249056 0.68172586 0.6895504 0.6900966 0.72266334 0.73759973 0.6816469 0.6524788 0.6492095 0.7254858
0.6056056 0.72671205 0.6931802 0.6902915 0.6500666 0.70830053 0.72568345 0.6936002 0.6503851 0.69240695 0.7093654 0.7234198 0.68206125 0.73917115 0.66330767 0.6829899 0.72612315 0.6639575 0.7089605 0.7384195 0.6823026 0.7088951 0.7372368 0.69006217 0.7074455 0.6490458 0.7211776 0.70758975 0.6933213 0.72792625 0.7392367 0.6631707 0.7392026 0.68146044 0.72245145 0.7367799 0.6822554 0.7378508 0.68130004 0.6501666 0.7272924 0.652451 0.6817192 0.6895483 0.69009614 0.72267365 0.73762596 0.68164194 0.65243965 0.64916563 0.72549915
0.6066066 0.7267229 0.6931813 0.69029236 0.6500212 0.7083088 0.72569585 0.69360244 0.65034044 0.6924075 0.709373 0.7234287 0.68205696 0.7391953 0.6632805 0.6829845 0.7261349 0.66393065 0.70896816 0.73844516 0.68229616 0.70890313 0.7372644 0.6900626 0.70745546 0.64900076 0.7211913 0.70759916 0.6933229 0.72793496 0.7392614 0.66314554 0.7392261 0.6814574 0.72246265 0.7368081 0.6822492 0.7378768 0.68129677 0.6501241 0.72730184 0.6524115 0.68171257 0.6895462 0.69009566 0.7226838 0.73765194 0.68163705 0.6524007 0.64912206 0.7255124
0.6076076 0.7267336 0.69318235 0.690293 0.6499759 0.70831704 0.725708 0.69360465 0.6502961 0.6924081 0.70938045 0.72343767 0.6820526 0.7392193 0.6632534 0.6829792 0.7261464 0.6639041 0.70897585 0.7384706 0.68228984 0.7089111 0.7372919 0.69006324 0.7074653 0.64895594 0.7212049 0.7076085 0.6933246 0.7279435 0.73928595 0.6631205 0.7392496 0.68145436 0.7224738 0.7368363 0.68224317 0.73790264 0.6812935 0.65008175 0.72731084 0.65237224 0.6817061 0.6895442 0.6900951 0.7226938 0.73767793 0.6816322 0.6523618 0.64907855 0.7255255
0.6086086 0.72674423 0.6931834 0.69029385 0.64993095 0.7083252 0.72572017 0.6936069 0.650252 0.69240874 0.70938784 0.7234465 0.68204844 0.73924327 0.6632266 0.682974 0.7261578 0.6638776 0.7089834 0.73849607 0.6822835 0.7089191 0.73731923 0.69006366 0.70747507 0.6489113 0.72121835 0.7076179 0.69332623 0.7279519 0.7393103 0.6630956 0.73927295 0.6814513 0.72248477 0.7368644 0.68223715 0.7379283 0.6812903 0.65003955 0.72731996 0.652333 0.6816997 0.6895422 0.6900947 0.7227037 0.7377038 0.6816275 0.65232307 0.6490352 0.7255384
0.6096096 0.7267547 0.6931845 0.69029474 0.6498861 0.70833325 0.7257322 0.6936091 0.650208 0.69240934 0.7093952 0.72345513 0.6820442 0.73926723 0.6631999 0.6829688 0.72616905 0.66385126 0.70899093 0.7385213 0.6822773 0.7089268 0.7373464 0.6900642 0.7074847 0.64886695 0.72123176 0.70762694 0.69332796 0.72796047 0.73933464 0.6630709 0.7392962 0.68144834 0.7224957 0.7368923 0.68223125 0.7379539 0.68128705 0.6499976 0.72732896 0.65229416 0.68169326 0.6895402 0.6900941 0.72271353 0.73772955 0.68162274 0.65228456 0.6489922 0.72555125
0.6106106 0.7267651 0.69318575 0.69029546 0.6498415 0.70834124 0.725744 0.6936114 0.65016437 0.69241 0.70940244 0.7234637 0.6820401 0.7392911 0.6631733 0.68296367 0.7261803 0.66382515 0.7089983 0.73854643 0.6822711 0.70893455 0.7373735 0.6900646 0.7074944 0.6488227 0.7212449 0.707636 0.6933296 0.72796863 0.7393588 0.6630463 0.7393193 0.6814454 0.72250634 0.73692006 0.68222547 0.7379794 0.68128407 0.6499559 0.72733784 0.65225536 0.68168694 0.68953824 0.69009376 0.72272325 0.7377552 0.68161803 0.65224624 0.6489493 0.72556406
0.6116116 0.7267754 0.69318676 0.6902964 0.649797 0.70834917 0.7257558 0.6936134 0.65012074 0.6924105 0.7094096 0.72347224 0.68203616 0.7393146 0.66314685 0.6829586 0.72619134 0.66379917 0.7090057 0.7385715 0.68226504 0.7089423 0.7374004 0.6900652 0.70750386 0.6487787 0.7212579 0.70764506 0.6933313 0.72797686 0.739383 0.6630218 0.7393424 0.6814426 0.722517 0.73694766 0.6822197 0.7380048 0.68128085 0.6499143 0.7273466 0.6522168 0.68168074 0.68953633 0.69009334 0.7227328 0.7377807 0.68161345 0.65220803 0.6489066 0.72557664
0.6126126 0.72678554 0.69318795 0.6902971 0.64975286 0.7083569 0.72576743 0.6936157 0.6500774 0.69241124 0.7094166 0.72348064 0.682032 0.7393383 0.6631206 0.6829537 0.72620225 0.6637733 0.70901287 0.73859644 0.6822591 0.7089498 0.7374273 0.6900657 0.70751333 0.6487348 0.7212709 0.707654 0.69333297 0.727985 0.73940694 0.6629975 0.7393653 0.68143976 0.72252756 0.73697525 0.682214 0.73803 0.6812778 0.6498729 0.7273553 0.6521783 0.68167454 0.6895344 0.6900929 0.72274226 0.7378061 0.6816088 0.65217 0.64886403 0.7255892
0.6136136 0.7267956 0.693189 0.69029796 0.6497088 0.70836467 0.72577906 0.6936177 0.6500343 0.6924118 0.7094236 0.7234888 0.68202806 0.7393617 0.66309446 0.6829488 0.72621316 0.6637476 0.70902 0.7386212 0.6822532 0.7089572 0.73745394 0.6900662 0.70752263 0.6486911 0.7212838 0.70766276 0.6933345 0.72799295 0.7394308 0.66297334 0.7393881 0.68143684 0.722538 0.7370026 0.6822083 0.73805517 0.6812748 0.6498318 0.7273638 0.65214 0.68166834 0.6895326 0.6900924 0.7227516 0.73783135 0.68160415 0.6521322 0.6488217 0.7256016
0.6146146 0.72680557 0.6931901 0.69029874 0.649665 0.70837224 0.72579044 0.69361985 0.64999133 0.69241244 0.7094306 0.72349703 0.6820241 0.7393851 0.6630685 0.682944 0.72622395 0.66372216 0.70902705 0.73864585 0.6822473 0.7089647 0.7374805 0.6900667 0.70753187 0.64864755 0.7212965 0.7076715 0.6933362 0.72800094 0.7394546 0.6629493 0.7394109 0.68143415 0.72254825 0.7370299 0.6822027 0.7380802 0.6812717 0.64979076 0.7273723 0.6521019 0.6816623 0.68953073 0.69009185 0.7227609 0.7378565 0.6815997 0.65209436 0.6487795 0.72561383
0.6156156 0.72681534 0.6931912 0.6902995 0.6496213 0.70837975 0.72580177 0.693622 0.6499485 0.6924131 0.7094373 0.72350514 0.6820202 0.7394084 0.6630426 0.6829393 0.72623456 0.66369677 0.70903397 0.7386704 0.68224144 0.7089719 0.737507 0.6900672 0.70754105 0.6486043 0.72130907 0.7076801 0.69333774 0.72800875 0.73947835 0.6629255 0.7394334 0.6814314 0.72255844 0.73705703 0.6821971 0.73810506 0.6812687 0.64975005 0.72738063 0.65206397 0.6816563 0.68952894 0.69009155 0.72277004 0.73788154 0.68159515 0.6520569 0.6487375 0.725626
0.6166166 0.7268251 0.6931922 0.69030035 0.6495779 0.70838726 0.725813 0.69362396 0.6499059 0.6924137 0.70944405 0.723513 0.6820164 0.7394315 0.66301686 0.6829345 0.72624505 0.6636715 0.7090409 0.7386949 0.68223566 0.7089792 0.7375333 0.69006765 0.70755005 0.6485611 0.7213216 0.7076886 0.69333935 0.7280164 0.73950183 0.6629017 0.739456 0.6814287 0.7225686 0.73708403 0.6821917 0.73812985 0.68126583 0.64970934 0.727389 0.6520261 0.68165034 0.6895271 0.6900911 0.722779 0.73790646 0.6815907 0.6520195 0.6486957 0.72563815
0.6176176 0.7268347 0.6931933 0.6903012 0.6495346 0.70839465 0.725824 0.693626 0.64986354 0.6924142 0.70945066 0.7235208 0.6820125 0.7394546 0.66299134 0.6829298 0.72625554 0.66364646 0.7090477 0.73871917 0.68223 0.7089863 0.73755944 0.6900681 0.70755905 0.6485182 0.721334 0.70769715 0.6933409 0.728024 0.7395253 0.6628781 0.73947835 0.681426 0.72257847 0.737111 0.68218625 0.7381545 0.68126285 0.64966893 0.7273972 0.6519885 0.6816444 0.6895253 0.6900906 0.722788 0.73793125 0.6815862 0.6519822 0.64865404 0.72565
0.6186186 0.7268443 0.6931944 0.6903019 0.64949155 0.7084019 0.72583497 0.6936281 0.64982134 0.6924149 0.70945716 0.7235286 0.6820087 0.7394776 0.6629659 0.68292534 0.7262658 0.6636215 0.70905435 0.7387434 0.68222433 0.7089934 0.7375855 0.6900687 0.70756793 0.6484754 0.72134614 0.70770556 0.69334245 0.7280315 0.7395487 0.6628546 0.73950064 0.6814233 0.72258836 0.7371377 0.68218094 0.738179 0.68126 0.6496287 0.7274052 0.65195096 0.6816385 0.6895235 0.6900902 0.72279674 0.73795587 0.68158185 0.6519452 0.64861256 0.7256618
0.6196196 0.7268536 0.6931955 0.69030267 0.64944863 0.7084091 0.7258458 0.6936301 0.64977926 0.6924155 0.7094636 0.72353625 0.6820049 0.7395004 0.66294056 0.6829207 0.72627604 0.66359663 0.7090609 0.7387674 0.68221873 0.70900023 0.7376114 0.6900691 0.70757675 0.64843273 0.7213583 0.7077138 0.693344 0.7280389 0.739572 0.6628313 0.73952293 0.6814207 0.7225981 0.7371644 0.68217564 0.7382034 0.68125707 0.64958847 0.7274132 0.6519136 0.68163276 0.6895218 0.69008976 0.7228055 0.7379804 0.6815774 0.65190816 0.64857113 0.72567356
0.6206206 0.726863 0.69319654 0.6903035 0.6494059 0.7084161 0.72585654 0.69363207 0.64973736 0.692416 0.70947 0.72354376 0.6820012 0.7395233 0.66291535 0.6829162 0.7262861 0.66357195 0.70906746 0.73879135 0.6822132 0.70900714 0.7376372 0.69006956 0.7075855 0.6483903 0.72137034 0.707722 0.69334555 0.7280463 0.7395951 0.66280806 0.73954505 0.68141806 0.7226078 0.73719084 0.6821703 0.7382278 0.68125415 0.64954865 0.72742116 0.65187633 0.6816269 0.68952006 0.69008934 0.72281396 0.7380049 0.68157303 0.6518714 0.64853 0.7256851
0.6216216 0.7268721 0.6931976 0.6903043 0.64936334 0.70842314 0.7258671 0.693634 0.6496957 0.6924166 0.7094763 0.7235512 0.6819975 0.73954594 0.66289026 0.68291175 0.72629607 0.6635474 0.7090739 0.7388153 0.6822077 0.70901394 0.7376629 0.69007003 0.7075941 0.64834803 0.72138226 0.70773005 0.6933471 0.7280535 0.7396182 0.662785 0.73956704 0.6814155 0.72261727 0.73721725 0.6821651 0.7382519 0.68125135 0.6495089 0.727429 0.65183926 0.68162125 0.68951833 0.69008887 0.72282255 0.73802936 0.6815688 0.65183467 0.64848906 0.7256967
0.6226226 0.72688115 0.6931987 0.690305 0.64932096 0.70843005 0.7258777 0.6936359 0.6496542 0.69241726 0.70948255 0.72355855 0.68199384 0.73956853 0.66286534 0.68290734 0.7263061 0.66352296 0.7090803 0.73883903 0.6822022 0.70902056 0.7376884 0.6900704 0.7076026 0.6483059 0.72139394 0.7077381 0.6933486 0.7280606 0.73964113 0.662762 0.739589 0.68141294 0.7226267 0.73724353 0.68215996 0.738276 0.68124855 0.6494692 0.72743666 0.6518024 0.6816156 0.68951654 0.6900884 0.72283083 0.73805356 0.68156445 0.6517982 0.6484482 0.725708
0.6236236 0.72689015 0.69319963 0.69030577 0.64927876 0.70843697 0.725888 0.6936378 0.6496129 0.6924178 0.70948863 0.7235658 0.68199027 0.739591 0.66284055 0.68290305 0.72631586 0.6634988 0.70908654 0.73886263 0.68219686 0.7090271 0.73771393 0.69007087 0.7076111 0.648264 0.7214056 0.707746 0.69334996 0.72806776 0.7396639 0.66273916 0.7396107 0.6814103 0.72263604 0.73726964 0.68215483 0.73829997 0.68124574 0.6494299 0.7274443 0.6517656 0.68160987 0.6895149 0.6900879 0.7228391 0.73807764 0.6815602 0.6517619 0.6484076 0.7257193
0.6246246 0.72689897 0.69320065 0.69030654 0.64923674 0.70844364 0.7258983 0.69363964 0.6495717 0.69241834 0.7094946 0.72357285 0.6819867 0.7396134 0.6628158 0.6828987 0.7263255 0.6634746 0.70909274 0.7388861 0.6821915 0.7090336 0.7377392 0.6900713 0.7076194 0.6482222 0.7214172 0.70775384 0.6933515 0.72807467 0.73968667 0.6627165 0.73963237 0.6814078 0.72264516 0.73729575 0.68214977 0.73832375 0.68124294 0.64939064 0.7274518 0.651729 0.68160427 0.68951327 0.6900875 0.7228473 0.7381017 0.681556 0.6517257 0.64836705 0.7257304
0.6256256 0.72690785 0.69320166 0.6903072 0.64919496 0.7084503 0.7259085 0.6936414 0.64953077 0.692419 0.7095006 0.7235799 0.681983 0.7396357 0.66279125 0.68289447 0.7263351 0.66345066 0.70909876 0.7389095 0.68218625 0.70904 0.7377644 0.6900717 0.70762765 0.64818054 0.72142863 0.70776165 0.6933528 0.7280815 0.7397093 0.66269386 0.739654 0.6814053 0.7226542 0.7373216 0.6821447 0.73834753 0.6812402 0.6493516 0.7274593 0.65169245 0.6815988 0.6895114 0.6900871 0.72285527 0.7381256 0.68155175 0.6516896 0.64832675 0.72574145
0.6266266 0.72691643 0.6932026 0.6903079 0.6491532 0.7084569 0.7259186 0.69364333 0.64948994 0.6924194 0.7095064 0.7235868 0.6819795 0.7396579 0.66276693 0.6828903 0.7263446 0.6634267 0.7091047 0.7389327 0.682181 0.7090463 0.7377894 0.69007206 0.7076359 0.6481391 0.72143996 0.7077693 0.69335425 0.72808826 0.7397319 0.6626714 0.73967546 0.6814028 0.7226633 0.73734736 0.68213975 0.73837113 0.6812375 0.6493126 0.7274666 0.65165615 0.6815933 0.68950975 0.6900865 0.72286326 0.73814934 0.6815476 0.6516536 0.6482865 0.7257524
0.6276276 0.726925 0.6932036 0.6903086 0.6491117 0.7084633 0.7259285 0.69364506 0.6494493 0.69242 0.7095122 0.7235937 0.68197596 0.73967993 0.66274256 0.6828861 0.7263539 0.663403 0.70911074 0.738956 0.6821759 0.70905256 0.7378144 0.6900723 0.707644 0.6480978 0.7214511 0.7077769 0.69335556 0.728095 0.7397542 0.66264904 0.73969686 0.68140036 0.7226722 0.73737305 0.6821348 0.73839456 0.6812348 0.6492739 0.72747386 0.65161985 0.6815877 0.6895081 0.69008607 0.72287107 0.738173 0.68154347 0.6516179 0.6482465 0.72576326
0.6286286 0.7269335 0.6932045 0.6903093 0.6490703 0.7084697 0.7259383 0.6936468 0.64940876 0.6924205 0.70951784 0.7236003 0.6819724 0.739702 0.6627184 0.68288195 0.7263633 0.66337943 0.7091165 0.738979 0.6821706 0.70905876 0.7378392 0.69007266 0.707652 0.6480567 0.7214622 0.70778435 0.69335693 0.7281015 0.73977655 0.66262674 0.7397182 0.68139786 0.722681 0.7373986 0.6821299 0.738418 0.681232 0.6492353 0.727481 0.6515838 0.68158233 0.6895065 0.69008553 0.7228789 0.73819655 0.6815393 0.6515822 0.6482066 0.72577393
0.6296296 0.7269418 0.6932055 0.69030994 0.6490292 0.7084761 0.7259481 0.6936486 0.6493684 0.69242096 0.7095235 0.72360694 0.681969 0.7397238 0.66269433 0.6828779 0.72637236 0.6633558 0.70912224 0.7390019 0.6821655 0.7090647 0.7378639 0.690073 0.7076597 0.6480157 0.7214731 0.70779175 0.6933583 0.72810805 0.7397988 0.66260463 0.7397394 0.6813954 0.7226897 0.737424 0.68212503 0.73844117 0.68122935 0.6491968 0.72748804 0.6515479 0.6815769 0.68950474 0.690085 0.7228865 0.73822 0.6815351 0.6515466 0.6481669 0.72578454
0.6306306 0.72695005 0.69320637 0.6903106 0.6489882 0.70848227 0.72595775 0.6936502 0.6493283 0.6924214 0.7095289 0.7236135 0.6819655 0.7397457 0.6626704 0.6828737 0.7263814 0.6633325 0.70912784 0.73902476 0.6821605 0.70907074 0.73788846 0.6900734 0.70766765 0.6479749 0.72148395 0.7077991 0.69335955 0.72811455 0.7398209 0.66258264 0.7397605 0.68139297 0.7226983 0.73744935 0.6821202 0.73846436 0.68122673 0.6491585 0.727495 0.651512 0.68157154 0.6895031 0.6900845 0.72289395 0.73824334 0.6815311 0.65151125 0.64812726 0.72579503
0.6316316 0.7269583 0.69320726 0.6903112 0.64894724 0.70848846 0.7259673 0.69365185 0.64928824 0.69242185 0.70953447 0.7236199 0.68196213 0.7397673 0.6626465 0.68286985 0.7263904 0.66330916 0.70913345 0.7390475 0.68215543 0.7090766 0.7379129 0.6900736 0.7076754 0.64793414 0.7214947 0.7078062 0.6933608 0.7281208 0.739843 0.6625607 0.7397815 0.6813905 0.7227067 0.7374745 0.6821153 0.7384875 0.681224 0.64912033 0.72750187 0.6514764 0.6815662 0.6895014 0.6900839 0.72290146 0.7382666 0.681527 0.65147597 0.64808786 0.7258054
0.6326326 0.7269663 0.6932081 0.69031185 0.6489065 0.7084945 0.72597665 0.69365346 0.64924836 0.6924224 0.7095398 0.72362626 0.68195856 0.73978895 0.66262263 0.68286586 0.7263993 0.6632861 0.7091389 0.73907006 0.6821505 0.7090824 0.7379373 0.69007385 0.70768297 0.6478936 0.7215053 0.7078134 0.69336206 0.728127 0.7398648 0.66253895 0.7398024 0.68138814 0.722715 0.73749954 0.6821106 0.7385104 0.68122137 0.6490824 0.72750866 0.6514408 0.6815609 0.6894998 0.6900834 0.72290874 0.7382897 0.6815229 0.65144086 0.64804864 0.7258157
0.6336336 0.7269743 0.693209 0.69031245 0.648866 0.70850044 0.725986 0.693655 0.64920866 0.69242275 0.709545 0.72363234 0.6819553 0.73981047 0.6625991 0.6828619 0.726408 0.663263 0.7091443 0.7390926 0.6821455 0.709088 0.7379615 0.69007415 0.7076906 0.6478532 0.72151583 0.7078204 0.6933633 0.7281332 0.73988664 0.6625172 0.7398232 0.6813857 0.72272325 0.7375245 0.6821059 0.73853314 0.6812187 0.6490445 0.72751546 0.6514054 0.6815556 0.6894981 0.6900828 0.72291595 0.7383127 0.68151885 0.6514058 0.64800936 0.7258259
0.6346346 0.7269821 0.6932098 0.69031304 0.6488256 0.7085062 0.7259952 0.69365656 0.6491691 0.69242316 0.70955014 0.72363865 0.6819519 0.7398319 0.6625755 0.682858 0.7264167 0.66324013 0.7091496 0.73911494 0.6821405 0.7090937 0.7379856 0.6900744 0.707698 0.64781296 0.7215262 0.7078273 0.69336444 0.7281392 0.73990846 0.66249573 0.7398439 0.6813834 0.7227315 0.7375493 0.6821012 0.7385558 0.681216 0.64900684 0.727522 0.6513701 0.6815504 0.68949646 0.69008225 0.722923 0.7383356 0.68151486 0.6513709 0.64797044 0.72583604
0.6356356 0.7269899 0.6932106 0.69031346 0.64878535 0.70851207 0.7260043 0.693658 0.6491297 0.6924236 0.70955515 0.7236446 0.68194854 0.73985314 0.6625522 0.6828542 0.72642523 0.66321737 0.70915484 0.73913723 0.6821357 0.70909923 0.7380096 0.69007456 0.7077054 0.6477729 0.7215365 0.70783424 0.6933656 0.7281451 0.73993 0.6624742 0.7398645 0.681381 0.7227396 0.737574 0.68209654 0.73857844 0.6812134 0.6489693 0.7275286 0.651335 0.68154514 0.6894948 0.6900816 0.72292995 0.7383584 0.6815108 0.6513362 0.6479316 0.72584593
0.6366366 0.7269975 0.6932113 0.69031405 0.6487453 0.7085178 0.72601324 0.6936595 0.64909047 0.6924239 0.7095602 0.72365046 0.6819452 0.73987436 0.6625288 0.6828503 0.72643375 0.66319454 0.70915985 0.73915935 0.6821308 0.70910466 0.7380334 0.69007474 0.70771265 0.64773285 0.72154677 0.707841 0.6933667 0.7281511 0.7399515 0.6624528 0.739885 0.6813786 0.72274745 0.73759854 0.68209195 0.73860097 0.68121076 0.648932 0.727535 0.65129995 0.68154 0.6894931 0.690081 0.722937 0.7383811 0.68150675 0.65130156 0.64789283 0.7258558
0.6376376 0.7270051 0.69321215 0.6903146 0.6487053 0.7085235 0.7260221 0.693661 0.64905137 0.6924243 0.7095651 0.72365636 0.68194187 0.73989546 0.6625056 0.6828465 0.7264421 0.663172 0.70916504 0.7391814 0.682126 0.70911 0.73805714 0.69007486 0.7077198 0.64769304 0.72155666 0.70784765 0.69336784 0.7281569 0.7399729 0.6624316 0.7399055 0.6813762 0.7227553 0.73762304 0.6820873 0.7386233 0.6812082 0.64889467 0.7275414 0.6512651 0.6815349 0.6894914 0.69008034 0.7229437 0.7384037 0.6815028 0.651267 0.6478542 0.7258656
0.6386386 0.72701263 0.69321287 0.690315 0.64866555 0.708529 0.72603095 0.6936624 0.6490124 0.69242465 0.70956993 0.723662 0.6819385 0.73991656 0.6624825 0.6828427 0.7264504 0.6631496 0.70917 0.73920333 0.6821212 0.7091152 0.73808074 0.69007504 0.7077269 0.64765346 0.7215667 0.7078543 0.6933688 0.7281626 0.7399943 0.6624105 0.73992574 0.6813739 0.7227631 0.7376474 0.6820827 0.73864555 0.6812055 0.6488576 0.72754765 0.6512302 0.6815297 0.6894897 0.6900797 0.7229504 0.7384262 0.6814988 0.6512326 0.6478158 0.7258752
0.6396396 0.72702 0.6932136 0.6903155 0.6486259 0.7085345 0.72603965 0.69366366 0.6489736 0.6924249 0.7095747 0.72366774 0.6819352 0.73993754 0.6624595 0.6828389 0.72645855 0.6631272 0.7091749 0.73922515 0.6821164 0.7091205 0.73810434 0.69007516 0.70773387 0.6476139 0.7215765 0.7078608 0.6933699 0.72816825 0.7400155 0.6623894 0.73994595 0.68137145 0.7227707 0.7376716 0.68207824 0.73866767 0.6812029 0.64882064 0.72755384 0.6511956 0.68152463 0.68948805 0.690079 0.722957 0.7384485 0.68149483 0.6511983 0.6477775 0.72588474
0.6406406 0.7270273 0.6932143 0.6903159 0.6485864 0.7085398 0.72604823 0.693665 0.64893496 0.6924252 0.7095794 0.72367334 0.681932 0.73995835 0.66243666 0.6828352 0.72646666 0.66310495 0.70917964 0.73924696 0.68211174 0.7091255 0.7381277 0.6900753 0.7077408 0.6475745 0.72158617 0.7078672 0.6933709 0.7281738 0.7400366 0.66236836 0.73996615 0.6813691 0.7227783 0.73769575 0.68207365 0.7386897 0.6812003 0.64878374 0.7275599 0.651161 0.68151957 0.68948644 0.6900783 0.7229636 0.73847073 0.6814909 0.65116423 0.6477393 0.7258942
0.6416416 0.7270344 0.693215 0.6903163 0.64854705 0.7085451 0.7260567 0.69366634 0.6488964 0.6924254 0.7095839 0.72367865 0.68192863 0.73997915 0.6624138 0.68283147 0.7264746 0.66308284 0.7091843 0.73926854 0.682107 0.7091305 0.7381509 0.6900753 0.70774764 0.6475352 0.7215959 0.7078735 0.69337183 0.72817916 0.74005765 0.6623475 0.7399862 0.68136686 0.7227857 0.7377198 0.6820691 0.73871166 0.6811977 0.6487471 0.72756594 0.65112656 0.68151444 0.68948466 0.69007754 0.7229699 0.7384929 0.6814869 0.65113026 0.6477013 0.7259035
0.6426426 0.7270415 0.6932156 0.6903168 0.6485078 0.7085502 0.7260651 0.6936676 0.6488581 0.6924256 0.70958847 0.7236841 0.6819254 0.7399998 0.6623911 0.6828278 0.7264825 0.6630607 0.70918894 0.7392901 0.6821023 0.70913553 0.7381741 0.6900753 0.7077544 0.6474961 0.7216053 0.70787984 0.6933727 0.72818446 0.74007857 0.66232675 0.7400061 0.6813644 0.7227931 0.7377436 0.68206465 0.7387335 0.68119514 0.64871055 0.72757185 0.6510923 0.68150944 0.6894829 0.6900769 0.72297627 0.7385149 0.6814829 0.6510963 0.6476634 0.7259128
0.6436436 0.7270486 0.6932162 0.69031715 0.64846873 0.7085554 0.72607327 0.6936688 0.6488197 0.69242585 0.7095929 0.7236893 0.6819221 0.7400204 0.6623684 0.68282413 0.72649026 0.6630388 0.7091935 0.73931146 0.6820976 0.7091403 0.73819715 0.6900753 0.707761 0.6474571 0.72161484 0.7078859 0.6933737 0.7281898 0.7400994 0.6623061 0.7400259 0.6813621 0.7228004 0.73776746 0.68206024 0.73875517 0.6811925 0.6486741 0.7275777 0.6510581 0.6815045 0.68948126 0.690076 0.7229825 0.73853683 0.681479 0.6510625 0.64762557 0.7259219
0.6446446 0.72705543 0.69321674 0.6903175 0.6484299 0.70856047 0.7260815 0.69367 0.64878166 0.69242597 0.7095971 0.7236945 0.68191886 0.7400408 0.662346 0.68282056 0.726498 0.663017 0.7091979 0.7393328 0.68209314 0.709145 0.7382201 0.69007534 0.7077676 0.64741814 0.7216241 0.70789206 0.69337445 0.728195 0.7401201 0.6622855 0.74004567 0.6813598 0.7228075 0.73779106 0.68205583 0.7387768 0.68118995 0.6486378 0.72758335 0.651024 0.6814994 0.6894796 0.6900753 0.72298855 0.7385587 0.68147504 0.6510288 0.6475881 0.725931
0.6456456 0.7270623 0.6932173 0.69031775 0.648391 0.7085654 0.7260896 0.6936711 0.64874375 0.6924262 0.70960134 0.7236995 0.68191564 0.74006116 0.66232353 0.6828169 0.7265055 0.6629952 0.70920235 0.739354 0.68208843 0.7091497 0.73824286 0.6900753 0.70777404 0.64737946 0.7216333 0.707898 0.69337523 0.7282002 0.7401408 0.66226506 0.7400653 0.6813574 0.7228147 0.73781455 0.6820514 0.7387984 0.68118733 0.64860165 0.727589 0.65099 0.6814945 0.6894778 0.69007444 0.72299457 0.7385804 0.6814712 0.6509952 0.6475505 0.72594
0.6466466 0.7270689 0.6932178 0.69031805 0.6483523 0.70857024 0.7260976 0.6936722 0.64870584 0.6924263 0.7096055 0.7237045 0.6819123 0.7400814 0.6623012 0.6828133 0.72651315 0.6629735 0.7092066 0.7393751 0.68208385 0.70915425 0.73826563 0.69007516 0.7077804 0.6473409 0.7216424 0.707904 0.69337606 0.7282052 0.74016124 0.6622446 0.7400849 0.68135506 0.7228216 0.737838 0.68204695 0.7388197 0.6811847 0.64856565 0.7275947 0.65095615 0.6814895 0.68947613 0.6900736 0.7230005 0.73860204 0.68146724 0.6509618 0.64751303 0.7259488
0.6476476 0.72707564 0.6932183 0.6903182 0.64831376 0.708575 0.72610545 0.6936732 0.6486681 0.6924263 0.7096096 0.72370946 0.68190914 0.74010164 0.662279 0.6828097 0.72652054 0.66295207 0.7092108 0.73939615 0.68207926 0.7091588 0.73828816 0.69007504 0.7077867 0.6473024 0.7216514 0.7079097 0.69337684 0.72821015 0.7401817 0.66222435 0.7401043 0.68135273 0.7228285 0.73786134 0.6820426 0.73884106 0.6811822 0.6485297 0.7276001 0.6509224 0.6814845 0.6894743 0.6900728 0.72300637 0.7386235 0.68146324 0.6509284 0.6474758 0.7259575
0.6486486 0.72708213 0.6932187 0.6903186 0.6482754 0.70857966 0.7261133 0.6936742 0.64863056 0.69242644 0.70961356 0.72371423 0.68190587 0.7401217 0.66225684 0.68280625 0.7265278 0.6629305 0.7092149 0.73941696 0.6820747 0.7091632 0.7383107 0.690075 0.7077929 0.6472641 0.72166026 0.7079154 0.6933775 0.728215 0.74020207 0.66220415 0.74012375 0.68135047 0.7228353 0.7378845 0.6820382 0.7388622 0.6811796 0.6484939 0.7276056 0.65088874 0.6814796 0.68947256 0.6900719 0.72301203 0.73864496 0.6814593 0.6508951 0.64743865 0.7259662
0.6496496 0.7270886 0.6932191 0.69031876 0.6482371 0.7085843 0.72612095 0.6936752 0.64859307 0.69242656 0.7096175 0.723719 0.68190265 0.74014175 0.6622348 0.6828027 0.7265351 0.66290915 0.7092189 0.7394378 0.68207026 0.70916754 0.738333 0.6900748 0.707799 0.6472258 0.721669 0.70792115 0.6933782 0.7282198 0.74022233 0.662184 0.74014306 0.681348 0.722842 0.7379076 0.6820339 0.73888326 0.6811769 0.64845824 0.7276108 0.65085524 0.6814747 0.68947065 0.69007105 0.7230177 0.7386662 0.6814555 0.65086204 0.64740163 0.72597474
0.6506507 0.72709495 0.69321954 0.6903188 0.648199 0.70858884 0.7261286 0.6936761 0.64855576 0.6924265 0.7096213 0.72372353 0.6818994 0.7401617 0.66221285 0.6827991 0.72654223 0.66288793 0.7092229 0.73945844 0.68206567 0.7091718 0.7383553 0.69007456 0.70780504 0.6471877 0.7216777 0.70792663 0.6933788 0.7282245 0.7402424 0.662164 0.74016213 0.68134564 0.7228486 0.7379306 0.6820296 0.73890424 0.68117434 0.6484227 0.7276161 0.6508218 0.6814698 0.68946886 0.69007003 0.7230232 0.73868746 0.68145156 0.65082896 0.64736474 0.72598314
0.6516517 0.7271012 0.69321984 0.69031906 0.64816093 0.70859337 0.7261361 0.693677 0.6485186 0.69242644 0.70962507 0.72372806 0.68189627 0.74018157 0.66219103 0.68279564 0.7265492 0.6628668 0.70922685 0.73947906 0.6820612 0.70917594 0.73837745 0.6900743 0.707811 0.6471497 0.72168624 0.70793205 0.6933794 0.72822917 0.7402625 0.662144 0.74018127 0.6813433 0.722855 0.7379534 0.6820253 0.7389251 0.6811718 0.6483873 0.72762126 0.65078855 0.68146497 0.6894671 0.69006914 0.72302866 0.7387085 0.6814476 0.65079606 0.64732796 0.7259916
0.6526527 0.7271074 0.69322026 0.6903191 0.64812315 0.70859766 0.7261435 0.69367784 0.6484815 0.6924264 0.70962876 0.72373253 0.681893 0.74020123 0.6621692 0.6827921 0.7265562 0.6628456 0.70923066 0.73949957 0.6820567 0.70918 0.7383995 0.6900741 0.7078169 0.64711183 0.7216947 0.70793754 0.69338 0.7282337 0.74028254 0.66212416 0.7402003 0.681341 0.72286147 0.7379762 0.68202096 0.73894596 0.68116915 0.648352 0.7276263 0.6507553 0.6814601 0.6894653 0.6900682 0.72303396 0.7387295 0.68144375 0.6507632 0.6472912 0.7259998
0.6536537 0.7271135 0.6932205 0.6903192 0.64808536 0.70860195 0.72615075 0.6936786 0.64844453 0.6924263 0.7096323 0.7237369 0.6818898 0.7402209 0.6621475 0.68278867 0.7265631 0.6628247 0.70923436 0.7395199 0.68205225 0.709184 0.73842144 0.69007385 0.7078226 0.64707416 0.72170305 0.7079428 0.6933805 0.7282382 0.74030244 0.6621044 0.74021924 0.6813386 0.7228677 0.7379988 0.68201673 0.7389666 0.6811665 0.64831686 0.72763133 0.6507222 0.68145525 0.6894634 0.69006705 0.7230392 0.73875046 0.6814399 0.65073055 0.6472547 0.72600794
0.6546547 0.72711945 0.69322073 0.6903193 0.6480477 0.7086061 0.72615796 0.6936794 0.64840776 0.6924262 0.70963585 0.7237412 0.6818866 0.74024045 0.6621258 0.6827852 0.7265698 0.66280377 0.70923793 0.7395402 0.68204784 0.70918787 0.73844326 0.6900735 0.7078283 0.64703655 0.7217113 0.70794797 0.693381 0.7282426 0.7403222 0.66208464 0.74023795 0.6813362 0.7228739 0.7380214 0.68201244 0.73898715 0.6811639 0.64828175 0.72763616 0.65068924 0.68145037 0.6894615 0.6900661 0.7230444 0.73877114 0.681436 0.6506979 0.64721835 0.726016
0.6556557 0.7271254 0.693221 0.69031924 0.6480102 0.7086103 0.72616506 0.6936801 0.64837104 0.6924261 0.7096392 0.72374535 0.68188334 0.7402599 0.66210437 0.6827817 0.72657645 0.6627829 0.7092415 0.7395604 0.68204343 0.7091917 0.738465 0.6900732 0.7078339 0.646999 0.7217195 0.7079531 0.69338137 0.72824687 0.7403418 0.662065 0.7402567 0.6813339 0.7228801 0.7380437 0.6820082 0.7390076 0.6811613 0.6482469 0.7276411 0.6506562 0.6814455 0.6894597 0.6900651 0.7230495 0.7387918 0.6814321 0.6506654 0.647182 0.726024
0.6566567 0.72713125 0.6932212 0.69031924 0.64797276 0.7086143 0.7261721 0.69368076 0.6483345 0.69242585 0.7096426 0.72374946 0.6818801 0.74027926 0.66208285 0.68277824 0.7265831 0.66276217 0.70924497 0.7395805 0.68203896 0.7091955 0.7384865 0.6900728 0.70783937 0.6469616 0.72172755 0.7079582 0.6933818 0.7282511 0.7403614 0.6620455 0.7402754 0.6813315 0.7228862 0.7380661 0.682004 0.739028 0.6811586 0.6482121 0.7276458 0.65062344 0.6814407 0.6894578 0.6900639 0.72305447 0.73881245 0.6814282 0.650633 0.6471457 0.7260319
0.6576577 0.727137 0.69322133 0.6903192 0.6479355 0.7086183 0.72617906 0.6936814 0.64829797 0.6924257 0.70964587 0.7237534 0.681877 0.74029857 0.66206145 0.6827749 0.7265896 0.66274154 0.7092483 0.7396005 0.6820346 0.70919913 0.7385081 0.6900724 0.70784473 0.6469244 0.7217355 0.7079632 0.69338214 0.7282553 0.74038094 0.66202605 0.7402939 0.68132913 0.72289217 0.73808825 0.68199974 0.73904824 0.681156 0.6481774 0.7276505 0.6505908 0.68143594 0.6894558 0.6900628 0.7230593 0.73883295 0.68142426 0.6506007 0.6471096 0.72603965
0.6586587 0.7271427 0.69322145 0.6903192 0.6478984 0.70862216 0.72618586 0.693682 0.64826167 0.69242543 0.709649 0.7237573 0.6818737 0.7403177 0.66204023 0.68277144 0.726596 0.662721 0.70925164 0.7396203 0.6820302 0.70920265 0.73852944 0.69007194 0.7078501 0.6468872 0.72174335 0.7079681 0.69338244 0.7282594 0.7404003 0.66200674 0.7403124 0.6813267 0.722898 0.7381103 0.6819955 0.7390684 0.68115336 0.6481427 0.72765505 0.6505582 0.6814312 0.68945384 0.6900617 0.7230641 0.73885334 0.68142045 0.6505684 0.6470736 0.72604734
0.6596597 0.72714823 0.69322157 0.69031906 0.64786136 0.708626 0.7261926 0.69368255 0.6482254 0.6924252 0.7096522 0.7237611 0.6818705 0.7403368 0.662019 0.6827681 0.7266023 0.6627005 0.70925486 0.7396402 0.6820258 0.7092062 0.7385507 0.6900714 0.7078552 0.6468501 0.7217511 0.7079729 0.6933827 0.72826344 0.7404196 0.66198736 0.74033076 0.6813243 0.72290385 0.7381323 0.6819912 0.7390884 0.68115073 0.64810824 0.7276596 0.6505257 0.6814263 0.689452 0.6900605 0.72306883 0.7388736 0.6814164 0.6505363 0.64703774 0.7260549
0.6606607 0.7271538 0.69322157 0.69031894 0.6478244 0.70862967 0.72619927 0.693683 0.6481893 0.69242483 0.70965517 0.7237649 0.68186736 0.7403558 0.66199785 0.68276465 0.72660863 0.6626801 0.7092581 0.7396598 0.6820214 0.7092097 0.7385719 0.6900709 0.70786047 0.64681315 0.7217588 0.70797765 0.693383 0.7282673 0.7404388 0.6619681 0.740349 0.68132186 0.72290945 0.7381542 0.68198705 0.7391084 0.681148 0.6480738 0.727664 0.6504932 0.68142146 0.6894499 0.69005924 0.7230735 0.73889375 0.6814126 0.65050423 0.647002 0.7260625
0.6616617 0.72715914 0.69322157 0.69031876 0.6477876 0.7086333 0.7262059 0.6936835 0.64815325 0.69242454 0.709658 0.7237685 0.681864 0.74037474 0.66197675 0.6827612 0.7266147 0.66265976 0.70926106 0.7396794 0.6820171 0.70921296 0.738593 0.6900704 0.70786554 0.6467763 0.7217663 0.70798224 0.6933831 0.7282711 0.74045795 0.66194904 0.74036723 0.6813194 0.7229151 0.73817587 0.68198276 0.73912823 0.68114537 0.6480396 0.7276684 0.65046096 0.68141675 0.68944794 0.690058 0.72307795 0.73891383 0.6814086 0.6504723 0.64696634 0.72606987
0.6626627 0.7271645 0.6932215 0.69031847 0.6477509 0.7086369 0.72621226 0.69368386 0.64811736 0.69242406 0.70966095 0.72377205 0.6818608 0.7403936 0.6619558 0.68275785 0.7266208 0.6626395 0.70926416 0.73969895 0.6820128 0.70921624 0.73861396 0.6900698 0.7078705 0.6467396 0.72177374 0.70798683 0.6933833 0.72827494 0.740477 0.6619299 0.74038535 0.681317 0.7229206 0.73819757 0.6819786 0.73914796 0.6811427 0.6480054 0.72767264 0.65042865 0.68141186 0.6894459 0.6900568 0.7230824 0.7389338 0.6814047 0.65044045 0.64693075 0.7260772
0.6636637 0.72716975 0.69322145 0.6903183 0.6477143 0.70864034 0.72621876 0.6936842 0.64808154 0.6924237 0.7096638 0.7237756 0.6818577 0.74041235 0.6619349 0.68275446 0.72662675 0.66261923 0.70926696 0.7397183 0.6820084 0.70921946 0.7386347 0.6900692 0.70787543 0.646703 0.7217811 0.70799124 0.69338334 0.72827864 0.740496 0.66191095 0.74040335 0.6813146 0.7229261 0.73821914 0.6819744 0.7391677 0.68114 0.6479713 0.7276768 0.6503966 0.68140715 0.6894438 0.6900555 0.7230868 0.73895365 0.6814008 0.65040874 0.6468952 0.72608435
0.6646647 0.72717494 0.6932214 0.690318 0.6476778 0.7086438 0.726225 0.6936846 0.6480459 0.6924233 0.7096665 0.72377896 0.68185437 0.74043095 0.66191405 0.68275106 0.72663265 0.66259915 0.7092699 0.73973763 0.68200403 0.70922244 0.73865557 0.6900686 0.7078802 0.64666647 0.7217884 0.70799565 0.69338346 0.7282822 0.7405148 0.66189206 0.7404213 0.6813122 0.7229314 0.7382406 0.6819702 0.7391872 0.6811374 0.6479373 0.7276809 0.6503645 0.6814023 0.6894418 0.6900541 0.723091 0.73897344 0.6813969 0.65037704 0.64685994 0.7260915
0.6656657 0.72717994 0.6932212 0.69031763 0.6476414 0.70864713 0.7262312 0.69368494 0.64801025 0.6924228 0.7096691 0.7237823 0.6818511 0.74044967 0.66189337 0.68274766 0.72663856 0.6625792 0.7092726 0.7397568 0.6819997 0.70922554 0.7386762 0.6900679 0.7078849 0.64663 0.72179556 0.70799994 0.69338346 0.7282858 0.7405336 0.66187316 0.7404391 0.6813097 0.72293663 0.7382619 0.681966 0.73920673 0.68113464 0.64790344 0.72768486 0.6503325 0.6813976 0.6894397 0.69005275 0.7230952 0.73899317 0.6813929 0.65034544 0.64682466 0.72609854
0.6666667 0.727185 0.693221 0.6903173 0.6476052 0.70865035 0.72623736 0.69368505 0.64797485 0.6924223 0.70967174 0.7237855 0.68184793 0.74046814 0.6618726 0.6827443 0.7266442 0.6625593 0.7092753 0.73977596 0.6819953 0.7092284 0.7386967 0.6900672 0.70788956 0.6465937 0.7218027 0.7080042 0.69338346 0.72828925 0.74055225 0.6618544 0.7404568 0.6813072 0.7229419 0.73828316 0.6819619 0.73922604 0.68113196 0.6478697 0.7276889 0.6503007 0.6813928 0.6894376 0.69005144 0.72309935 0.7390127 0.68138903 0.6503139 0.64678955 0.7261055
0.6676677 0.72718996 0.6932208 0.6903169 0.64756906 0.70865357 0.7262434 0.6936853 0.6479394 0.6924217 0.7096741 0.7237886 0.68184465 0.74048644 0.661852 0.6827409 0.7266499 0.6625393 0.70927787 0.73979497 0.681991 0.70923126 0.7387172 0.6900664 0.7078941 0.64655757 0.7218096 0.7080083 0.69338334 0.72829264 0.74057084 0.6618356 0.7404746 0.6813047 0.7229469 0.7383042 0.68195766 0.7392453 0.6811291 0.647836 0.72769284 0.6502689 0.681388 0.6894354 0.6900499 0.7231033 0.7390322 0.68138504 0.6502825 0.6467544 0.7261124
0.6686687 0.7271948 0.6932205 0.6903165 0.647533 0.70865667 0.72624934 0.6936854 0.64790416 0.6924212 0.7096765 0.72379166 0.6818413 0.7405048 0.66183144 0.68273747 0.72665536 0.6625195 0.70928043 0.7398138 0.6819867 0.70923406 0.7387376 0.6900656 0.7078986 0.64652133 0.7218165 0.70801246 0.69338334 0.72829604 0.7405894 0.661817 0.7404921 0.6813022 0.7229519 0.7383253 0.68195355 0.7392645 0.68112636 0.6478025 0.72769666 0.6502372 0.6813833 0.6894332 0.6900485 0.7231072 0.7390516 0.6813811 0.65025127 0.64671946 0.7261191
0.6696697 0.72719955 0.69322026 0.690316 0.64749706 0.70865965 0.7262552 0.69368553 0.64786893 0.6924205 0.7096789 0.7237947 0.68183804 0.740523 0.661811 0.68273413 0.72666085 0.6624998 0.7092828 0.73983264 0.68198234 0.70923674 0.7387577 0.6900648 0.7079029 0.6464853 0.7218233 0.7080164 0.6933831 0.72829926 0.7406078 0.6617984 0.7405096 0.6812997 0.7229568 0.73834616 0.68194926 0.73928356 0.6811236 0.647769 0.72770035 0.6502056 0.6813785 0.6894311 0.690047 0.72311103 0.7390709 0.6813771 0.65022 0.6466846 0.72612584
0.6706707 0.7272042 0.6932199 0.69031554 0.6474612 0.7086626 0.72626096 0.69368565 0.6478338 0.6924199 0.70968115 0.7237976 0.6818348 0.7405411 0.6617905 0.6827308 0.7266663 0.6624802 0.70928526 0.7398514 0.6819781 0.7092394 0.7387779 0.69006395 0.70790726 0.64644945 0.72182995 0.7080203 0.6933829 0.7283025 0.7406261 0.6617799 0.74052703 0.6812972 0.72296166 0.73836696 0.6819451 0.7393025 0.6811209 0.6477356 0.7277039 0.65017414 0.6813738 0.6894288 0.6900455 0.7231147 0.7390901 0.6813732 0.6501888 0.64664984 0.72613245
0.6716717 0.72720885 0.69321954 0.690315 0.6474255 0.7086655 0.7262666 0.6936856 0.6477989 0.6924192 0.7096833 0.72380036 0.6818316 0.7405592 0.6617702 0.68272746 0.7266716 0.66246057 0.7092875 0.7398701 0.68197376 0.70924187 0.7387979 0.69006306 0.7079115 0.6464136 0.72183657 0.7080241 0.6933826 0.7283056 0.74064434 0.66176146 0.7405444 0.68129456 0.7229663 0.7383876 0.6819409 0.7393214 0.68111813 0.6477022 0.7277075 0.65014267 0.68136895 0.68942654 0.6900439 0.72311836 0.73910916 0.6813692 0.6501578 0.64661515 0.72613907
0.6726727 0.7272133 0.693219 0.69031453 0.64738977 0.70866823 0.7262723 0.69368565 0.6477641 0.69241834 0.7096854 0.72380316 0.6818282 0.7405771 0.66174996 0.682724 0.72667676 0.6624411 0.7092898 0.73988855 0.6819694 0.7092444 0.73881793 0.6900621 0.70791566 0.6463779 0.721843 0.70802784 0.6933824 0.7283086 0.7406625 0.66174304 0.7405616 0.68129206 0.7229711 0.73840827 0.68193674 0.7393402 0.6811153 0.6476691 0.727711 0.65011126 0.6813641 0.68942434 0.69004226 0.723122 0.7391282 0.6813652 0.6501267 0.64658064 0.7261454
0.6736737 0.7272178 0.6932186 0.6903138 0.64735425 0.70867103 0.72627777 0.69368553 0.6477292 0.6924177 0.7096875 0.72380584 0.68182486 0.740595 0.6617298 0.68272066 0.7266818 0.6624216 0.70929193 0.7399071 0.681965 0.70924675 0.7388377 0.6900611 0.7079196 0.6463423 0.7218495 0.70803154 0.6933821 0.7283116 0.74068046 0.6617248 0.74057865 0.6812895 0.7229756 0.7384288 0.68193257 0.73935884 0.6811125 0.64763594 0.7277144 0.65007997 0.6813594 0.689422 0.6900407 0.72312546 0.739147 0.6813612 0.65009594 0.6465461 0.7261517
0.6746747 0.7272222 0.6932181 0.6903132 0.6473188 0.7086736 0.72628325 0.6936855 0.6476945 0.6924168 0.7096894 0.72380835 0.6818216 0.74061286 0.66170955 0.68271726 0.726687 0.66240215 0.70929396 0.7399255 0.6819607 0.709249 0.73885745 0.69006014 0.70792365 0.64630675 0.72185576 0.7080352 0.69338167 0.7283145 0.7406985 0.66170657 0.74059576 0.68128693 0.72298014 0.7384492 0.6819283 0.7393775 0.6811097 0.6476029 0.7277178 0.6500488 0.68135464 0.6894196 0.69003904 0.7231288 0.7391659 0.68135726 0.650065 0.6465117 0.72615796
0.6756757 0.7272265 0.6932175 0.6903126 0.64728343 0.7086762 0.7262886 0.6936853 0.6476599 0.69241595 0.7096913 0.723811 0.68181825 0.7406305 0.66168946 0.68271387 0.72669196 0.6623828 0.709296 0.73994374 0.6819564 0.7092513 0.73887706 0.6900592 0.7079275 0.6462713 0.721862 0.7080386 0.69338125 0.7283174 0.74071634 0.6616883 0.74061275 0.68128437 0.72298455 0.7384695 0.6819241 0.73939604 0.68110687 0.64757 0.72772104 0.65001774 0.6813499 0.68941736 0.69003737 0.7231322 0.7391846 0.6813532 0.6500342 0.6464774 0.72616416
0.6766767 0.72723067 0.69321704 0.6903118 0.64724815 0.7086787 0.7262939 0.69368505 0.6476254 0.69241506 0.7096931 0.7238133 0.6818149 0.7406481 0.6616695 0.68271047 0.72669685 0.6623636 0.7092979 0.7399619 0.6819521 0.70925343 0.73889667 0.690058 0.7079313 0.64623594 0.72186816 0.70804214 0.69338083 0.7283201 0.74073416 0.6616702 0.7406297 0.6812817 0.7229889 0.7384897 0.68191993 0.73941445 0.68110406 0.6475371 0.72772425 0.6499866 0.6813451 0.68941486 0.69003564 0.7231354 0.7392032 0.68134916 0.65000355 0.6464431 0.72617024
0.6776777 0.72723484 0.6932164 0.690311 0.647213 0.7086811 0.72629905 0.69368476 0.647591 0.69241416 0.7096948 0.7238157 0.6818116 0.7406657 0.6616496 0.68270713 0.7267017 0.6623444 0.7092998 0.73998004 0.6819478 0.7092555 0.73891616 0.6900569 0.70793504 0.64620066 0.72187424 0.7080454 0.69338036 0.72832274 0.74075186 0.66165215 0.7406465 0.68127906 0.7229932 0.7385097 0.68191576 0.7394327 0.6811012 0.6475044 0.7277274 0.64995575 0.6813403 0.68941253 0.69003385 0.7231386 0.7392217 0.6813452 0.649973 0.646409 0.7261762
0.6786787 0.7272389 0.69321567 0.69031024 0.647178 0.7086835 0.7263042 0.69368446 0.64755666 0.6924132 0.7096964 0.72381794 0.6818081 0.7406831 0.6616297 0.68270373 0.7267063 0.66232526 0.7093016 0.7399981 0.6819434 0.70925754 0.7389355 0.69005585 0.7079387 0.6461655 0.7218802 0.7080488 0.6933797 0.72832537 0.74076957 0.6616341 0.74066323 0.6812764 0.72299737 0.73852974 0.68191147 0.739451 0.6810982 0.64747167 0.72773045 0.64992476 0.6813355 0.6894101 0.6900321 0.7231417 0.73924017 0.6813411 0.6499424 0.64637494 0.72618216
0.6796797 0.7272429 0.6932149 0.6903094 0.64714295 0.70868576 0.7263092 0.69368416 0.64752245 0.69241214 0.709698 0.7238201 0.6818048 0.7407005 0.66160977 0.6827003 0.7267111 0.6623062 0.70930314 0.740016 0.6819391 0.70925945 0.7389547 0.69005454 0.70794225 0.6461304 0.72188604 0.7080519 0.69337916 0.728328 0.74078697 0.6616162 0.74067986 0.6812737 0.7230015 0.7385496 0.6819073 0.73946905 0.68109536 0.64743906 0.72773343 0.64989394 0.6813307 0.68940765 0.6900302 0.72314465 0.7392585 0.6813371 0.649912 0.646341 0.72618794
0.6806807 0.72724676 0.6932142 0.6903086 0.647108 0.708688 0.72631407 0.69368374 0.6474883 0.6924111 0.7096996 0.7238221 0.68180144 0.74071777 0.66159 0.6826968 0.7267156 0.6622871 0.70930487 0.74003386 0.6819348 0.7092613 0.73897386 0.69005334 0.7079457 0.64609534 0.7218918 0.7080551 0.69337845 0.7283305 0.74080443 0.6615983 0.74069643 0.6812711 0.7230054 0.7385694 0.68190306 0.7394872 0.6810925 0.64740664 0.72773635 0.64986324 0.6813259 0.6894052 0.69002837 0.7231475 0.73927677 0.68133307 0.6498816 0.6463071 0.72619367
0.6816817 0.7272507 0.69321334 0.6903076 0.64707327 0.70869017 0.72631896 0.69368327 0.6474542 0.69241 0.70970094 0.7238242 0.681798 0.74073493 0.6615703 0.68269336 0.7267201 0.66226816 0.7093065 0.7400516 0.6819304 0.70926315 0.7389929 0.6900521 0.70794904 0.64606047 0.7218975 0.7080582 0.6933778 0.7283329 0.74082184 0.6615805 0.7407129 0.68126845 0.72300935 0.7385891 0.6818988 0.7395051 0.6810896 0.6473741 0.7277392 0.64983255 0.68132114 0.6894026 0.6900265 0.7231504 0.7392949 0.6813289 0.6498513 0.6462733 0.7261994
0.6826827 0.7272544 0.69321245 0.6903068 0.6470386 0.7086922 0.72632384 0.69368285 0.6474203 0.6924089 0.7097024 0.72382617 0.6817945 0.7407521 0.66155064 0.68269 0.7267245 0.66224927 0.7093079 0.74006927 0.6819261 0.7092648 0.7390119 0.6900507 0.7079524 0.64602566 0.721903 0.7080611 0.69337714 0.72833526 0.7408391 0.66156274 0.7407293 0.6812657 0.7230132 0.7386086 0.6818946 0.73952293 0.68108666 0.64734185 0.72774184 0.64980197 0.6813163 0.6894 0.69002455 0.7231531 0.739313 0.68132484 0.649821 0.64623964 0.72620493
0.6836837 0.7272581 0.69321156 0.6903057 0.64700395 0.7086941 0.7263285 0.6936824 0.64738643 0.69240767 0.7097036 0.723828 0.6817912 0.74076915 0.66153103 0.68268657 0.7267289 0.66223055 0.7093093 0.7400868 0.6819217 0.70926636 0.73903084 0.69004947 0.70795566 0.6459909 0.7219086 0.7080641 0.6933763 0.7283375 0.74085635 0.66154504 0.7407456 0.68126297 0.7230171 0.73862815 0.68189037 0.7395407 0.6810837 0.64730954 0.7277446 0.64977145 0.6813115 0.68939745 0.6900226 0.7231558 0.73933095 0.6813208 0.6497909 0.646206 0.7262105
0.6846847 0.7272618 0.6932106 0.6903047 0.6469693 0.708696 0.72633314 0.69368184 0.6473526 0.6924065 0.7097049 0.72382987 0.68178767 0.7407861 0.66151154 0.6826831 0.7267331 0.6622118 0.7093107 0.7401043 0.6819174 0.709268 0.73904955 0.6900481 0.7079588 0.6459562 0.721914 0.7080669 0.69337547 0.7283398 0.74087346 0.6615274 0.7407618 0.6812602 0.72302073 0.7386475 0.6818861 0.73955846 0.6810808 0.64727736 0.72774726 0.649741 0.6813067 0.68939483 0.69002056 0.72315836 0.7393488 0.6813166 0.64976084 0.6461724 0.72621584
0.6856857 0.7272653 0.6932097 0.6903036 0.6469349 0.708698 0.7263377 0.6936811 0.6473187 0.6924053 0.709706 0.72383153 0.68178415 0.7408029 0.66149205 0.6826797 0.7267373 0.662193 0.70931196 0.74012166 0.6819131 0.7092695 0.7390682 0.6900466 0.7079619 0.6459216 0.7219195 0.7080696 0.6933746 0.7283419 0.7408905 0.6615098 0.74077797 0.6812574 0.7230244 0.7386669 0.6818818 0.73957604 0.6810777 0.64724517 0.72774976 0.64971066 0.68130183 0.68939227 0.6900185 0.72316086 0.73936653 0.68131256 0.64973074 0.6461389 0.7262212
0.6866867 0.7272688 0.69320863 0.69030255 0.64690053 0.7086997 0.7263422 0.6936805 0.6472852 0.69240403 0.70970714 0.7238332 0.6817807 0.7408197 0.6614726 0.6826762 0.72674143 0.66217434 0.70931315 0.740139 0.6819086 0.7092709 0.73908687 0.69004524 0.7079649 0.64588714 0.72192466 0.7080723 0.69337374 0.72834396 0.74090743 0.6614923 0.740794 0.6812547 0.723028 0.73868597 0.6818775 0.7395935 0.6810748 0.6472131 0.72775227 0.6496804 0.68129706 0.6893896 0.69001645 0.72316337 0.7393843 0.6813084 0.64970076 0.6461055 0.72622657
0.6876877 0.7272722 0.69320756 0.6903014 0.6468662 0.7087015 0.7263465 0.6936798 0.6472516 0.6924026 0.7097081 0.72383475 0.68177724 0.7408364 0.6614533 0.68267274 0.7267455 0.66215575 0.7093143 0.74015623 0.6819043 0.70927227 0.73910534 0.69004375 0.70796776 0.6458527 0.7219298 0.70807487 0.6933727 0.728346 0.74092424 0.66147476 0.74081004 0.6812519 0.7230315 0.7387051 0.6818732 0.7396109 0.68107176 0.6471812 0.72775465 0.6496501 0.6812922 0.6893867 0.69001436 0.7231657 0.73940194 0.6813042 0.64967084 0.64607215 0.72623163
0.6886887 0.7272755 0.69320655 0.6903002 0.646832 0.70870304 0.7263509 0.6936791 0.6472181 0.6924013 0.70970905 0.7238363 0.6817738 0.7408531 0.661434 0.6826692 0.7267494 0.66213727 0.7093154 0.74017346 0.68189985 0.7092735 0.7391237 0.6900422 0.7079707 0.64581835 0.7219349 0.70807743 0.6933718 0.728348 0.74094105 0.6614574 0.740826 0.6812491 0.7230349 0.7387241 0.6818689 0.73962826 0.6810687 0.64714926 0.727757 0.64961994 0.6812873 0.689384 0.6900122 0.7231679 0.7394194 0.68130004 0.64964104 0.64603895 0.72623676
0.6896897 0.7272788 0.69320536 0.69029903 0.6467979 0.70870465 0.7263551 0.6936783 0.6471847 0.69239986 0.70970994 0.72383773 0.68177015 0.7408696 0.66141474 0.6826657 0.7267533 0.6621187 0.7093164 0.7401905 0.68189543 0.7092747 0.73914206 0.6900407 0.70797336 0.6457841 0.7219399 0.70807993 0.6933707 0.7283498 0.74095774 0.66144 0.74084175 0.6812463 0.72303826 0.738743 0.6818646 0.7396455 0.6810657 0.6471174 0.72775924 0.6495898 0.68128246 0.68938124 0.69000995 0.7231701 0.73943686 0.6812959 0.6496113 0.6460058 0.72624177
0.6906907 0.72728205 0.69320416 0.6902977 0.64676386 0.70870614 0.7263592 0.69367754 0.64715135 0.6923984 0.7097108 0.72383904 0.6817666 0.7408861 0.66139555 0.6826622 0.72675705 0.66210026 0.7093173 0.74020743 0.681891 0.70927584 0.7391603 0.69003904 0.7079761 0.6457499 0.7219448 0.70808226 0.69336957 0.72835165 0.74097437 0.66142267 0.7408575 0.68124336 0.72304153 0.7387618 0.6818603 0.73966265 0.6810626 0.64708567 0.7277615 0.64955974 0.6812775 0.6893784 0.6900078 0.72317225 0.7394542 0.6812917 0.6495816 0.6459726 0.7262467
0.6916917 0.72728515 0.69320285 0.6902965 0.6467298 0.7087076 0.72636336 0.6936766 0.6471181 0.692397 0.70971143 0.72384036 0.68176305 0.7409024 0.66137636 0.6826587 0.72676086 0.66208196 0.7093182 0.74022436 0.68188655 0.70927685 0.7391784 0.69003737 0.7079787 0.6457158 0.7219496 0.7080846 0.69336843 0.7283534 0.7409909 0.6614054 0.7408732 0.6812405 0.72304475 0.73878056 0.6818559 0.7396797 0.6810595 0.64705396 0.7277636 0.6495298 0.68127275 0.6893756 0.6900055 0.72317433 0.7394714 0.6812875 0.6495519 0.6459397 0.7262515
0.6926927 0.72728825 0.69320166 0.69029516 0.646696 0.70870894 0.7263674 0.6936757 0.64708495 0.6923953 0.7097122 0.72384155 0.6817595 0.74091876 0.6613572 0.68265516 0.72676444 0.66206354 0.70931894 0.74024117 0.68188214 0.70927787 0.7391964 0.6900358 0.7079812 0.64568174 0.72195435 0.70808685 0.69336724 0.72835517 0.7410074 0.6613882 0.7408888 0.6812376 0.72304785 0.7387991 0.6818516 0.73969674 0.68105644 0.6470223 0.7277657 0.6494999 0.68126774 0.6893728 0.6900032 0.72317636 0.7394886 0.68128335 0.6495223 0.64590675 0.7262563
0.6936937 0.7272912 0.6932003 0.69029367 0.6466622 0.70871025 0.7263713 0.6936748 0.64705175 0.69239384 0.70971274 0.7238427 0.68175584 0.74093497 0.66133815 0.6826515 0.726768 0.66204524 0.7093197 0.74025786 0.68187773 0.7092788 0.7392143 0.6900341 0.7079837 0.64564776 0.7219591 0.708089 0.693366 0.7283568 0.7410237 0.6613711 0.74090433 0.68123466 0.72305083 0.7388177 0.6818473 0.73971355 0.68105334 0.6469908 0.7277676 0.64947 0.6812629 0.6893698 0.69000095 0.72317815 0.7395056 0.6812792 0.6494928 0.6458738 0.726261
0.6946947 0.72729415 0.6931989 0.69029236 0.6466284 0.7087115 0.7263751 0.6936738 0.6470187 0.6923922 0.70971334 0.7238437 0.6817523 0.74095106 0.6613192 0.682648 0.7267716 0.662027 0.7093204 0.74027455 0.6818733 0.70927966 0.7392323 0.69003236 0.707986 0.6456139 0.72196364 0.70809114 0.69336486 0.72835827 0.74104 0.66135395 0.7409197 0.68123174 0.7230539 0.73883617 0.68184286 0.73973036 0.6810501 0.64695925 0.7277696 0.6494403 0.68125784 0.6893669 0.6899985 0.72318 0.7395226 0.68127495 0.64946336 0.64584094 0.72626567
0.6956957 0.72729707 0.6931975 0.690291 0.64659476 0.70871264 0.7263789 0.6936728 0.6469857 0.69239056 0.7097138 0.72384477 0.6817486 0.74096715 0.6613003 0.6826445 0.726775 0.6620088 0.709321 0.7402912 0.6818688 0.7092804 0.73925006 0.6900306 0.7079883 0.64558005 0.7219682 0.70809317 0.6933634 0.7283598 0.7410562 0.66133684 0.7409351 0.6812288 0.72305673 0.7388544 0.6818385 0.73974705 0.6810471 0.64692783 0.7277714 0.6494105 0.681253 0.68936396 0.6899962 0.7231818 0.7395395 0.68127066 0.649434 0.6458082 0.72627026
0.6966967 0.7272998 0.69319594 0.6902894 0.64656115 0.70871377 0.72638273 0.69367164 0.6469528 0.6923889 0.7097142 0.7238456 0.681745 0.74098307 0.66128135 0.68264085 0.7267783 0.66199076 0.70932156 0.74030757 0.6818644 0.7092811 0.7392677 0.69002867 0.7079905 0.6455463 0.7219725 0.7080951 0.693362 0.72836125 0.74107236 0.6613198 0.7409504 0.6812258 0.7230596 0.73887265 0.6818341 0.73976374 0.6810439 0.64689636 0.7277732 0.64938086 0.68124807 0.6893609 0.68999374 0.7231834 0.7395563 0.68126637 0.6494046 0.64577556 0.72627467
0.6976977 0.72730255 0.6931945 0.6902879 0.6465276 0.7087147 0.7263863 0.6936705 0.64691997 0.6923871 0.7097145 0.72384644 0.68174136 0.740999 0.6612625 0.6826372 0.7267816 0.6619726 0.7093219 0.740324 0.6818598 0.7092818 0.7392853 0.6900269 0.7079927 0.64551264 0.7219769 0.7080971 0.6933607 0.7283626 0.7410884 0.6613029 0.7409656 0.6812229 0.7230624 0.7388909 0.68182975 0.7397803 0.68104076 0.64686507 0.7277749 0.64935124 0.68124306 0.6893578 0.68999124 0.723185 0.739573 0.6812621 0.6493754 0.64574295 0.726279
0.6986987 0.72730523 0.69319296 0.6902863 0.64649415 0.7087158 0.7263899 0.6936694 0.6468872 0.6923853 0.7097148 0.72384727 0.6817376 0.7410147 0.6612438 0.6826335 0.7267848 0.66195464 0.70932233 0.74034035 0.6818553 0.7092824 0.7393028 0.690025 0.70799476 0.645479 0.72198117 0.7080989 0.6933592 0.7283639 0.74110436 0.661286 0.7409807 0.68121994 0.72306514 0.7389089 0.6818252 0.73979676 0.68103755 0.6468339 0.7277766 0.6493217 0.6812382 0.6893548 0.68998873 0.7231865 0.7395897 0.6812578 0.6493461 0.6457104 0.72628343
0.6996997 0.7273078 0.6931914 0.6902847 0.6464608 0.70871663 0.7263934 0.6936681 0.6468545 0.69238347 0.70971507 0.723848 0.68173397 0.7410306 0.6612251 0.6826299 0.72678804 0.66193664 0.7093227 0.74035656 0.6818509 0.7092828 0.7393202 0.69002306 0.7079967 0.6454455 0.7219853 0.70810056 0.69335765 0.7283652 0.7411202 0.6612691 0.74099576 0.6812168 0.72306764 0.7389269 0.68182087 0.73981315 0.6810344 0.6468026 0.72777814 0.6492922 0.6812331 0.6893517 0.6899862 0.723188 0.73960614 0.68125355 0.6493169 0.6456779 0.7262876
0.7007007 0.72731036 0.69318974 0.690283 0.64642745 0.7087175 0.7263968 0.6936669 0.64682186 0.69238156 0.7097152 0.72384864 0.6817303 0.7410462 0.6612063 0.6826261 0.726791 0.66191864 0.7093229 0.74037284 0.68184626 0.70928335 0.73933756 0.69002104 0.7079987 0.645412 0.7219894 0.70810235 0.69335616 0.7283664 0.7411361 0.6612523 0.7410107 0.6812138 0.72307014 0.73894477 0.68181634 0.7398294 0.68103105 0.64677143 0.7277796 0.6492627 0.6812282 0.6893485 0.68998355 0.7231893 0.7396227 0.6812492 0.6492878 0.6456455 0.7262918
0.7017017 0.7273128 0.693188 0.6902813 0.64639425 0.7087183 0.7264002 0.69366556 0.6467893 0.6923797 0.7097151 0.7238493 0.68172646 0.74106187 0.66118765 0.6826225 0.7267941 0.6619007 0.70932317 0.7403889 0.6818418 0.7092836 0.73935485 0.69001913 0.70800054 0.64537865 0.7219934 0.7081039 0.6933546 0.72836757 0.7411518 0.6612356 0.7410257 0.6812107 0.7230727 0.7389625 0.6818118 0.7398457 0.6810279 0.6467404 0.7277811 0.64923334 0.68122315 0.6893453 0.68998086 0.72319067 0.739639 0.68124485 0.64925885 0.64561313 0.7262958
0.7027027 0.7273152 0.6931863 0.69027954 0.64636105 0.70871896 0.7264034 0.6936642 0.64675677 0.69237775 0.7097152 0.72384965 0.68172264 0.7410773 0.66116905 0.68261886 0.726797 0.6618829 0.70932335 0.74040496 0.68183714 0.709284 0.739372 0.690017 0.7080023 0.6453452 0.7219973 0.7081055 0.69335294 0.7283686 0.7411674 0.6612189 0.74104047 0.68120766 0.72307515 0.7389802 0.6818074 0.73986185 0.68102455 0.6467094 0.7277825 0.649204 0.68121815 0.68934214 0.68997836 0.7231919 0.7396553 0.68124056 0.64922976 0.6455808 0.7263
0.7037037 0.7273175 0.69318455 0.6902778 0.64632785 0.7087196 0.72640663 0.6936629 0.64672434 0.6923758 0.7097152 0.72385013 0.6817188 0.7410928 0.6611505 0.6826151 0.72679985 0.6618651 0.70932335 0.7404208 0.68183255 0.7092842 0.73938906 0.69001496 0.708004 0.645312 0.72200114 0.708107 0.6933512 0.72836965 0.74118304 0.6612022 0.7410552 0.68120456 0.7230775 0.73899776 0.68180287 0.7398778 0.68102133 0.6466783 0.7277838 0.6491747 0.6812131 0.68933886 0.6899756 0.7231931 0.73967147 0.68123615 0.6492008 0.64554864 0.7263039
0.7047047 0.72731984 0.6931827 0.690276 0.6462949 0.7087202 0.7264098 0.6936614 0.6466919 0.69237375 0.70971507 0.72385055 0.681715 0.7411081 0.6611321 0.6826114 0.72680265 0.6618475 0.70932335 0.7404367 0.681828 0.7092844 0.7394061 0.6900128 0.70800567 0.6452788 0.72200495 0.7081083 0.6933495 0.7283705 0.7411985 0.6611856 0.7410699 0.6812014 0.7230798 0.73901534 0.68179834 0.73989385 0.68101805 0.64664745 0.727785 0.6491456 0.681208 0.6893355 0.68997294 0.7231941 0.7396876 0.68123186 0.6491719 0.64551646 0.72630775
0.7057057 0.7273221 0.69318086 0.69027424 0.6462618 0.7087208 0.72641283 0.69366 0.6466596 0.6923716 0.70971495 0.72385085 0.68171126 0.74112344 0.6611136 0.68260765 0.7268053 0.6618297 0.7093233 0.7404524 0.6818234 0.7092845 0.739423 0.6900106 0.7080072 0.64524573 0.72200865 0.70810974 0.6933477 0.72837144 0.741214 0.66116905 0.74108446 0.6811983 0.723082 0.73903275 0.68179375 0.73990977 0.6810148 0.64661664 0.72778624 0.6491163 0.681203 0.68933225 0.68997014 0.72319514 0.73970366 0.6812274 0.6491431 0.6454843 0.72631156
0.7067067 0.72732425 0.6931789 0.69027233 0.64622897 0.7087213 0.7264159 0.6936585 0.6466273 0.69236946 0.7097146 0.7238511 0.6817074 0.7411385 0.66109526 0.68260384 0.7268081 0.66181195 0.7093232 0.74046814 0.6818188 0.7092846 0.7394397 0.6900084 0.7080087 0.64521265 0.7220123 0.70811105 0.6933459 0.7283723 0.7412293 0.6611525 0.741099 0.68119514 0.72308415 0.73905015 0.6817893 0.73992556 0.68101144 0.64658576 0.7277873 0.64908725 0.6811979 0.6893289 0.68996733 0.72319615 0.7397196 0.68122303 0.64911425 0.6454523 0.72631526
0.7077077 0.7273263 0.693177 0.6902703 0.6461961 0.7087215 0.72641885 0.6936569 0.6465951 0.6923673 0.70971435 0.7238512 0.6817035 0.7411537 0.66107684 0.6826001 0.7268106 0.66179436 0.709323 0.7404838 0.6818141 0.70928454 0.73945653 0.69000626 0.70801014 0.6451796 0.7220158 0.70811224 0.69334406 0.72837305 0.74124455 0.66113603 0.7411134 0.6811919 0.7230862 0.7390673 0.6817847 0.7399413 0.6810081 0.646555 0.72778845 0.64905816 0.6811928 0.6893256 0.6899644 0.72319704 0.73973554 0.6812186 0.6490855 0.6454203 0.72631896
0.7087087 0.7273283 0.69317496 0.69026834 0.64616334 0.708722 0.72642165 0.6936554 0.646563 0.69236517 0.709714 0.7238514 0.68169963 0.7411688 0.66105855 0.6825962 0.7268131 0.6617768 0.7093228 0.7404993 0.6818095 0.7092844 0.7394732 0.69000393 0.7080115 0.64514667 0.7220193 0.70811343 0.69334215 0.72837377 0.74125975 0.6611196 0.74112785 0.6811887 0.72308815 0.7390845 0.68178 0.7399569 0.6810047 0.6465243 0.7277894 0.64902914 0.6811877 0.68932205 0.6899617 0.7231978 0.7397513 0.68121415 0.64905673 0.6453883 0.72632253
0.7097097 0.72733027 0.69317293 0.6902664 0.64613056 0.70872223 0.72642446 0.69365376 0.64653087 0.6923629 0.7097135 0.72385144 0.68169576 0.7411837 0.6610403 0.6825924 0.72681546 0.66175926 0.7093225 0.7405149 0.6818048 0.70928437 0.7394898 0.6900016 0.7080128 0.64511377 0.7220227 0.7081145 0.6933401 0.7283744 0.74127483 0.6611032 0.74114203 0.68118554 0.7230902 0.7391015 0.68177533 0.7399725 0.6810013 0.6464936 0.72779036 0.64900017 0.6811825 0.6893186 0.6899587 0.72319853 0.73976696 0.68120974 0.6490281 0.6453565 0.72632605
0.7107107 0.72733223 0.69317085 0.6902643 0.64609796 0.7087225 0.7264272 0.69365215 0.64649886 0.69236064 0.709713 0.7238513 0.68169177 0.7411986 0.66102207 0.68258846 0.7268179 0.66174173 0.7093221 0.74053025 0.6818001 0.70928407 0.73950624 0.6899992 0.708014 0.6450809 0.722026 0.70811546 0.69333816 0.728375 0.7412899 0.6610869 0.74115634 0.68118227 0.723092 0.7391186 0.6817707 0.7399881 0.68099797 0.64646304 0.7277912 0.6489713 0.6811774 0.6893151 0.6899558 0.72319925 0.7397826 0.68120533 0.6489996 0.6453247 0.72632945
0.7117117 0.727334 0.6931687 0.6902622 0.6460653 0.7087226 0.72642994 0.69365036 0.64646685 0.6923583 0.7097125 0.7238513 0.68168783 0.74121344 0.6610038 0.68258464 0.72682023 0.66172427 0.70932174 0.74054563 0.68179536 0.7092838 0.73952276 0.68999684 0.7080151 0.6450482 0.72202927 0.7081166 0.69333607 0.72837555 0.7413049 0.6610706 0.74117047 0.681179 0.72309387 0.73913544 0.68176603 0.7400034 0.6809946 0.6464324 0.727792 0.6489424 0.6811722 0.68931156 0.6899528 0.72319984 0.7397982 0.68120086 0.64897096 0.64529294 0.7263328
0.7127127 0.7273359 0.6931666 0.6902601 0.6460328 0.7087228 0.7264325 0.6936487 0.64643496 0.69235593 0.7097119 0.7238511 0.6816839 0.74122816 0.6609857 0.6825807 0.72682244 0.66170686 0.70932126 0.7405609 0.6817906 0.7092835 0.739539 0.6899945 0.70801616 0.6450155 0.7220324 0.70811737 0.693334 0.728376 0.7413198 0.6610544 0.7411846 0.6811757 0.72309566 0.7391522 0.6817614 0.7400187 0.6809911 0.6464019 0.72779274 0.64891356 0.68116707 0.68930805 0.6899498 0.7232004 0.73981357 0.68119645 0.6489424 0.64526117 0.7263361
0.7137137 0.72733754 0.6931643 0.69025785 0.64600027 0.7087228 0.72643507 0.6936469 0.6464031 0.69235355 0.70971125 0.72385085 0.6816799 0.74124277 0.66096765 0.6825768 0.7268246 0.6616895 0.70932066 0.740576 0.6817858 0.7092831 0.73955524 0.689992 0.7080172 0.6449829 0.7220355 0.7081183 0.69333184 0.7283764 0.74133456 0.6610382 0.74119854 0.6811724 0.7230973 0.73916894 0.6817567 0.74003404 0.6809877 0.6463714 0.72779334 0.64888483 0.6811618 0.68930435 0.6899468 0.7232009 0.73982894 0.6811919 0.648914 0.6452295 0.7263393
0.7147147 0.7273392 0.693162 0.6902557 0.64596784 0.70872283 0.7264375 0.69364506 0.6463712 0.69235104 0.7097105 0.7238506 0.6816759 0.7412574 0.66094965 0.6825728 0.7268268 0.6616721 0.7093201 0.74059117 0.68178105 0.70928264 0.73957145 0.6899895 0.7080181 0.6449503 0.7220385 0.70811903 0.6933297 0.7283768 0.7413493 0.66102207 0.7412125 0.68116903 0.72309893 0.7391855 0.6817519 0.74004924 0.68098426 0.646341 0.727794 0.6488561 0.68115664 0.6893008 0.6899437 0.7232013 0.7398442 0.6811874 0.64888555 0.64519787 0.72634256
0.7157157 0.7273408 0.69315976 0.6902534 0.6459355 0.7087227 0.72643995 0.69364315 0.6463394 0.6923486 0.70970976 0.72385025 0.68167186 0.74127185 0.6609316 0.6825688 0.72682875 0.66165483 0.7093195 0.7406062 0.6817763 0.70928204 0.73958755 0.68998694 0.70801896 0.6449177 0.7220415 0.70811975 0.6933275 0.7283771 0.74136394 0.6610059 0.7412263 0.6811657 0.72310054 0.73920214 0.6817471 0.7400643 0.68098074 0.64631057 0.7277945 0.6488274 0.6811514 0.6892971 0.6899406 0.72320163 0.73985946 0.6811828 0.6488571 0.64516634 0.7263456
0.7167167 0.7273423 0.6931574 0.6902511 0.6459031 0.70872253 0.7264422 0.6936413 0.6463077 0.692346 0.7097088 0.72384983 0.68166775 0.7412864 0.6609136 0.6825648 0.7268307 0.66163754 0.70931876 0.74062115 0.6817715 0.70928144 0.7396036 0.6899844 0.7080198 0.64488524 0.7220443 0.70812035 0.69332516 0.72837734 0.74137855 0.6609899 0.74124014 0.68116236 0.723102 0.7392186 0.6817423 0.7400794 0.6809773 0.6462802 0.727795 0.6487988 0.68114614 0.6892934 0.68993735 0.7232019 0.7398746 0.68117833 0.6488288 0.6451348 0.7263486
0.7177177 0.7273438 0.69315493 0.6902488 0.64587086 0.70872235 0.7264445 0.6936394 0.646276 0.6923435 0.709708 0.72384936 0.6816637 0.74130076 0.6608957 0.6825608 0.7268326 0.6616203 0.7093179 0.740636 0.6817666 0.7092809 0.73961943 0.68998176 0.7080205 0.6448528 0.7220471 0.70812106 0.6933229 0.7283775 0.7413931 0.6609739 0.74125385 0.681159 0.7231034 0.7392349 0.68173754 0.7400943 0.68097377 0.6462499 0.7277954 0.6487702 0.68114096 0.6892897 0.68993413 0.723202 0.7398897 0.68117374 0.6488005 0.64510334 0.72635156
0.7187187 0.7273452 0.69315255 0.6902464 0.6458387 0.7087221 0.7264467 0.69363743 0.6462444 0.69234085 0.709707 0.7238488 0.6816596 0.741315 0.6608778 0.68255675 0.72683454 0.66160315 0.70931715 0.7406509 0.6817618 0.70928013 0.7396353 0.6899791 0.70802116 0.64482045 0.72204983 0.70812154 0.6933205 0.7283776 0.74140745 0.66095793 0.74126756 0.6811556 0.72310483 0.73925126 0.6817328 0.7401092 0.6809702 0.6462196 0.72779584 0.6487416 0.6811356 0.6892859 0.689931 0.7232022 0.73990464 0.6811692 0.64877224 0.6450719 0.7263545
0.7197197 0.72734654 0.69315004 0.69024396 0.6458065 0.7087219 0.72644883 0.69363546 0.6462128 0.6923382 0.709706 0.7238482 0.68165547 0.7413293 0.66086006 0.68255264 0.72683626 0.66158605 0.7093162 0.7406656 0.6817569 0.7092794 0.73965114 0.68997645 0.70802176 0.6447881 0.72205245 0.708122 0.69331807 0.72837776 0.7414219 0.660942 0.74128103 0.68115216 0.72310615 0.73926747 0.6817279 0.740124 0.6809666 0.6461894 0.7277961 0.6487132 0.6811303 0.68928206 0.6899277 0.7232022 0.73991954 0.6811646 0.648744 0.6450405 0.7263573
0.7207207 0.7273479 0.6931474 0.6902415 0.64577436 0.70872146 0.726451 0.6936333 0.6461813 0.6923354 0.709705 0.7238476 0.68165135 0.7413434 0.66084224 0.6825485 0.726838 0.66156894 0.7093153 0.74068034 0.6817521 0.7092786 0.7396668 0.68997383 0.70802224 0.64475584 0.7220551 0.7081225 0.69331574 0.7283777 0.7414361 0.6609261 0.7412946 0.68114877 0.72310746 0.73928356 0.6817231 0.74013877 0.68096316 0.64615923 0.7277963 0.6486847 0.68112504 0.68927824 0.6899244 0.7232023 0.7399343 0.68116003 0.64871585 0.6450092 0.72635996
0.7217217 0.72734916 0.6931449 0.69023895 0.6457423 0.70872104 0.72645295 0.6936312 0.6461498 0.69233274 0.7097038 0.7238469 0.6816472 0.7413575 0.6608245 0.68254447 0.7268396 0.6615518 0.7093142 0.7406949 0.6817471 0.70927775 0.73968244 0.689971 0.7080227 0.64472365 0.72205746 0.7081228 0.69331324 0.72837776 0.7414504 0.66091025 0.7413081 0.68114525 0.7231086 0.73929965 0.6817181 0.7401534 0.6809595 0.646129 0.72779655 0.64865625 0.6811197 0.6892743 0.689921 0.7232022 0.73994905 0.68115544 0.6486877 0.6449779 0.7263627
0.7227227 0.7273503 0.6931423 0.6902365 0.6457103 0.70872056 0.726455 0.6936292 0.6461184 0.69232994 0.7097026 0.723846 0.681643 0.7413715 0.66080666 0.6825403 0.7268412 0.6615348 0.7093133 0.7407094 0.68174213 0.7092768 0.73969793 0.6899682 0.70802313 0.64469147 0.72205997 0.70812315 0.6933107 0.72837764 0.74146456 0.6608945 0.7413215 0.6811418 0.7231097 0.73931557 0.6817133 0.74016804 0.680956 0.64609885 0.72779655 0.64862794 0.6811143 0.6892704 0.68991774 0.72320217 0.73996377 0.68115085 0.6486596 0.6449467 0.72636527
0.7237237 0.7273515 0.6931397 0.6902339 0.6456784 0.7087201 0.72645676 0.693627 0.64608705 0.692327 0.7097014 0.72384524 0.6816388 0.74138546 0.660789 0.6825361 0.72684264 0.66151786 0.7093121 0.7407239 0.68173724 0.70927584 0.7397135 0.68996537 0.70802355 0.64465946 0.72206235 0.7081234 0.6933081 0.7283775 0.7414787 0.6608787 0.7413348 0.6811383 0.7231108 0.7393315 0.68170834 0.74018246 0.6809524 0.6460688 0.7277967 0.6485995 0.68110895 0.6892664 0.68991435 0.723202 0.7399784 0.68114626 0.6486315 0.6449156 0.72636783
0.7247247 0.7273526 0.69313693 0.6902313 0.64564645 0.7087195 0.72645855 0.69362485 0.64605564 0.6923242 0.7097001 0.72384435 0.68163455 0.7413993 0.6607715 0.6825319 0.7268442 0.6615009 0.709311 0.7407384 0.68173224 0.7092747 0.73972887 0.6899626 0.7080238 0.64462733 0.7220646 0.70812356 0.6933055 0.72837734 0.74149257 0.66086304 0.74134797 0.6811348 0.72311187 0.7393472 0.6817033 0.74019694 0.6809488 0.6460387 0.7277967 0.64857125 0.6811035 0.6892624 0.6899109 0.72320163 0.7399928 0.6811416 0.64860356 0.6448844 0.72637033
0.7257257 0.7273536 0.6931341 0.6902286 0.6456145 0.7087189 0.72646034 0.69362265 0.6460244 0.69232136 0.7096987 0.72384334 0.6816303 0.7414131 0.6607539 0.68252766 0.72684556 0.6614839 0.7093097 0.74075276 0.6817272 0.70927364 0.73974425 0.6899597 0.708024 0.6445954 0.7220669 0.7081237 0.69330287 0.7283771 0.7415066 0.6608474 0.74136114 0.68113124 0.72311276 0.739363 0.6816984 0.74021125 0.6809451 0.64600873 0.72779655 0.648543 0.68109816 0.6892584 0.68990743 0.72320133 0.7400073 0.68113697 0.64857554 0.64485335 0.7263727
0.7267267 0.7273545 0.6931313 0.69022596 0.64558274 0.7087182 0.7264621 0.6936204 0.6459931 0.69231844 0.7096973 0.7238424 0.6816261 0.74142677 0.6607362 0.68252337 0.72684693 0.66146696 0.70930845 0.740767 0.68172216 0.7092725 0.73975945 0.6899567 0.70802414 0.64456344 0.722069 0.70812374 0.6933001 0.72837675 0.74152046 0.6608318 0.7413743 0.68112767 0.72311366 0.73937863 0.68169343 0.74022555 0.6809415 0.6459787 0.72779644 0.64851475 0.6810926 0.6892543 0.68990386 0.72320104 0.74002165 0.6811323 0.6485476 0.6448223 0.72637516
0.7277277 0.7273555 0.6931285 0.6902232 0.645551 0.70871747 0.7264638 0.69361806 0.6459619 0.69231546 0.7096958 0.7238413 0.68162173 0.7414404 0.6607188 0.68251914 0.7268481 0.66145015 0.70930713 0.7407811 0.68171716 0.7092712 0.7397746 0.6899538 0.70802414 0.6445315 0.7220712 0.70812374 0.6932974 0.7283764 0.74153423 0.6608162 0.74138725 0.68112415 0.72311455 0.7393942 0.68168837 0.74023974 0.6809379 0.64594877 0.72779626 0.6484866 0.68108726 0.68925023 0.6899004 0.72320056 0.7400359 0.6811276 0.64851964 0.6447913 0.72637737
0.7287287 0.7273563 0.6931256 0.6902205 0.64551926 0.70871663 0.72646534 0.6936158 0.64593077 0.6923124 0.70969427 0.7238401 0.6816175 0.741454 0.6607013 0.68251485 0.7268493 0.66143334 0.70930576 0.7407954 0.68171203 0.70927 0.7397898 0.6899508 0.70802426 0.6444997 0.7220732 0.7081238 0.69329464 0.7283759 0.741548 0.66080064 0.74140024 0.6811205 0.7231153 0.7394097 0.6816833 0.7402539 0.6809342 0.6459188 0.727796 0.6484585 0.6810818 0.689246 0.6898968 0.7232001 0.7400501 0.6811229 0.64849186 0.64476025 0.7263796
0.7297297 0.72735715 0.69312274 0.6902176 0.64548767 0.7087158 0.72646683 0.69361347 0.6458996 0.6923094 0.70969284 0.72383904 0.6816131 0.7414675 0.6606839 0.6825105 0.7268505 0.66141653 0.7093043 0.7408094 0.6817069 0.70926857 0.7398048 0.6899477 0.70802414 0.64446795 0.72207505 0.70812356 0.6932918 0.72837555 0.7415616 0.6607852 0.7414131 0.681117 0.72311604 0.73942506 0.68167824 0.740268 0.6809305 0.64588886 0.7277957 0.64843035 0.68107635 0.68924195 0.6898932 0.72319955 0.74006426 0.68111825 0.64846396 0.6447294 0.7263818
0.7307307 0.72735786 0.69311976 0.69021475 0.64545596 0.7087149 0.7264683 0.69361097 0.6458685 0.6923063 0.70969117 0.72383773 0.68160874 0.74148095 0.66066647 0.6825062 0.7268516 0.6613998 0.7093028 0.74082345 0.6817019 0.70926726 0.7398197 0.68994474 0.7080241 0.6444361 0.722077 0.70812345 0.69328886 0.72837496 0.74157524 0.6607697 0.741426 0.68111324 0.72311676 0.7394403 0.6816731 0.740282 0.6809268 0.645859 0.7277954 0.6484022 0.6810708 0.68923765 0.68988955 0.7231989 0.74007833 0.68111354 0.6484362 0.6446985 0.72638386
0.7317317 0.7273586 0.69311666 0.6902119 0.64542437 0.708714 0.72646976 0.6936085 0.6458374 0.69230306 0.7096895 0.7238365 0.6816044 0.74149436 0.6606492 0.68250173 0.72685266 0.66138303 0.70930135 0.74083734 0.6816967 0.7092658 0.7398346 0.68994164 0.7080239 0.6444044 0.7220788 0.7081233 0.69328606 0.72837436 0.7415887 0.6607543 0.74143875 0.68110967 0.72311735 0.7394556 0.68166804 0.7402959 0.68092316 0.64582914 0.72779495 0.6483742 0.6810653 0.6892334 0.68988585 0.7231982 0.7400923 0.68110883 0.64840835 0.6446676 0.72638583
0.7327327 0.72735924 0.6931137 0.690209 0.64539284 0.70871305 0.72647107 0.69360614 0.64580643 0.69229984 0.7096878 0.7238351 0.6816 0.74150765 0.6606319 0.6824973 0.7268536 0.66136634 0.7092998 0.7408512 0.6816916 0.70926434 0.73984945 0.6899384 0.70802367 0.6443727 0.7220805 0.708123 0.6932831 0.7283739 0.7416022 0.66073895 0.74145144 0.681106 0.7231178 0.7394707 0.68166286 0.74030983 0.68091935 0.6457993 0.7277944 0.6483462 0.6810597 0.68922913 0.68988216 0.72319746 0.7401061 0.68110406 0.64838064 0.64463687 0.72638786
0.7337337 0.72735983 0.6931106 0.690206 0.64536136 0.7087119 0.72647226 0.69360363 0.6457755 0.6922967 0.709686 0.7238337 0.68159556 0.7415208 0.6606146 0.68249285 0.72685444 0.6613497 0.70929813 0.740865 0.68168634 0.7092627 0.73986423 0.6899353 0.7080234 0.6443411 0.7220822 0.70812273 0.6932801 0.72837305 0.74161553 0.6607237 0.741464 0.6811023 0.7231183 0.73948586 0.6816576 0.74032354 0.6809157 0.64576954 0.72779393 0.64831823 0.6810542 0.6892248 0.68987846 0.72319674 0.74012 0.6810993 0.648353 0.6446061 0.7263897
0.7347347 0.72736037 0.6931075 0.6902031 0.64532983 0.7087109 0.7264736 0.69360113 0.6457445 0.6922934 0.7096842 0.72383225 0.68159115 0.741534 0.6605974 0.68248844 0.7268553 0.6613331 0.70929646 0.7408787 0.68168116 0.7092612 0.7398789 0.6899321 0.7080231 0.6443096 0.7220839 0.7081224 0.69327706 0.7283724 0.7416289 0.6607083 0.74147666 0.6810986 0.7231189 0.7395009 0.6816524 0.7403373 0.6809119 0.6457398 0.72779334 0.64829034 0.6810486 0.6892204 0.6898747 0.72319585 0.74013364 0.6810946 0.6483252 0.64457536 0.7263916
0.7357357 0.72736084 0.69310427 0.6902 0.6452985 0.70870966 0.7264747 0.6935985 0.64571357 0.69229007 0.7096823 0.7238307 0.6815867 0.7415471 0.6605803 0.682484 0.7268561 0.6613164 0.7092947 0.74089247 0.6816759 0.70925945 0.73989344 0.6899289 0.70802265 0.64427805 0.7220854 0.70812196 0.69327396 0.7283716 0.7416421 0.66069317 0.7414891 0.6810949 0.7231192 0.7395158 0.6816472 0.74035096 0.6809082 0.64571 0.7277927 0.64826244 0.681043 0.68921614 0.6898709 0.72319484 0.7401475 0.6810899 0.64829755 0.6445446 0.7263934
0.7367367 0.7273612 0.693101 0.6901969 0.6452671 0.7087085 0.72647583 0.69359595 0.64568275 0.69228685 0.7096803 0.72382915 0.6815822 0.7415601 0.660563 0.6824794 0.72685677 0.66129994 0.7092929 0.74090606 0.68167067 0.7092578 0.739908 0.6899257 0.7080222 0.6442466 0.72208685 0.7081215 0.6932708 0.7283708 0.74165535 0.6606779 0.74150157 0.6810911 0.7231195 0.7395307 0.68164206 0.74036455 0.6809044 0.6456803 0.7277919 0.64823455 0.6810374 0.68921167 0.689867 0.72319394 0.74016106 0.681085 0.64827 0.6445139 0.72639513
0.7377377 0.7273617 0.6930977 0.6901938 0.6452358 0.7087072 0.7264769 0.6935934 0.6456519 0.6922834 0.7096784 0.7238275 0.6815777 0.74157304 0.6605459 0.68247485 0.7268574 0.6612834 0.709291 0.7409196 0.6816653 0.70925593 0.7399224 0.68992233 0.70802164 0.6442152 0.72208834 0.70812094 0.6932677 0.7283699 0.7416684 0.6606628 0.74151397 0.6810874 0.72311985 0.7395454 0.68163675 0.74037814 0.68090063 0.6456506 0.7277912 0.6482067 0.6810317 0.6892072 0.68986315 0.7231928 0.7401746 0.68108034 0.64824235 0.6444833 0.7263967
0.7387387 0.727362 0.6930945 0.69019055 0.6452045 0.70870596 0.72647786 0.6935907 0.64562106 0.69228 0.70967627 0.7238258 0.68157315 0.74158597 0.6605288 0.6824702 0.726858 0.66126686 0.7092892 0.7409331 0.68166006 0.7092542 0.7399368 0.689919 0.70802104 0.64418375 0.72208965 0.7081204 0.6932645 0.72836894 0.74168146 0.66064763 0.74152625 0.6810837 0.7231201 0.7395601 0.68163145 0.7403916 0.6808969 0.64562094 0.72779036 0.64817894 0.68102604 0.68920267 0.6898592 0.7231918 0.740188 0.6810756 0.64821476 0.6444527 0.7263983
0.7397397 0.7273623 0.6930911 0.69018745 0.6451733 0.7087046 0.72647876 0.693588 0.6455903 0.69227654 0.70967424 0.723824 0.68156856 0.7415987 0.66051185 0.6824656 0.72685856 0.6612505 0.7092873 0.7409466 0.6816548 0.7092523 0.73995113 0.6899156 0.70802045 0.6441524 0.72209096 0.70811975 0.69326127 0.728368 0.74169433 0.66063255 0.74153847 0.6810798 0.7231203 0.7395747 0.6816261 0.74040496 0.68089294 0.64559126 0.7277895 0.64815116 0.6810204 0.68919814 0.68985534 0.7231906 0.7402014 0.6810707 0.6481873 0.6444222 0.72639984
0.7407407 0.7273625 0.6930877 0.6901842 0.6451421 0.7087032 0.72647977 0.6935853 0.6455596 0.692273 0.7096721 0.72382224 0.681564 0.7416115 0.6604948 0.6824609 0.72685903 0.66123396 0.7092852 0.74096 0.6816493 0.70925045 0.73996544 0.68991226 0.70801973 0.6441211 0.72209215 0.70811915 0.693258 0.7283669 0.7417073 0.6606176 0.7415507 0.68107605 0.72312033 0.7395892 0.6816207 0.74041826 0.6808892 0.6455616 0.72778857 0.6481234 0.68101466 0.6891936 0.68985134 0.7231894 0.74021477 0.6810659 0.64815986 0.6443917 0.7264013
0.7417417 0.7273627 0.69308424 0.69018096 0.64511085 0.70870185 0.7264805 0.69358253 0.6455289 0.6922695 0.70967 0.7238204 0.68155944 0.7416242 0.6604779 0.6824564 0.72685945 0.6612176 0.70928323 0.7409732 0.681644 0.7092484 0.7399796 0.68990886 0.708019 0.64408994 0.72209334 0.70811844 0.6932547 0.72836584 0.7417202 0.66060257 0.7415627 0.68107224 0.72312045 0.73960376 0.68161535 0.74043155 0.6808854 0.6455319 0.7277875 0.64809567 0.68100893 0.689189 0.6898473 0.72318816 0.740228 0.68106115 0.6481323 0.6443612 0.7264027
0.7427427 0.72736275 0.6930808 0.6901776 0.6450797 0.7087003 0.72648126 0.6935798 0.6454983 0.69226587 0.70966774 0.72381854 0.68155473 0.7416368 0.66046095 0.6824516 0.7268598 0.66120124 0.7092811 0.74098647 0.6816386 0.7092464 0.73999375 0.6899053 0.7080181 0.64405864 0.7220944 0.7081176 0.6932514 0.72836477 0.74173295 0.66058755 0.7415748 0.68106836 0.72312045 0.7396181 0.6816099 0.7404448 0.6808816 0.6455024 0.7277865 0.648068 0.6810032 0.68918437 0.6898433 0.72318685 0.74024117 0.68105626 0.64810485 0.6443307 0.7264041
0.7437437 0.72736293 0.6930772 0.69017434 0.64504856 0.70869887 0.7264819 0.69357705 0.64546764 0.6922623 0.7096654 0.7238166 0.68155015 0.7416494 0.6604441 0.68244684 0.72686017 0.6611848 0.70927906 0.7409997 0.68163323 0.70924425 0.7400079 0.6899019 0.7080173 0.6440275 0.7220955 0.70811677 0.6932479 0.7283635 0.7417457 0.66057265 0.7415868 0.68106455 0.72312045 0.7396325 0.6816045 0.7404578 0.6808778 0.64547276 0.72778535 0.64804035 0.6809975 0.68917966 0.68983924 0.7231855 0.7402543 0.6810515 0.6480775 0.64430034 0.7264053
0.7447447 0.7273629 0.69307375 0.69017094 0.64501756 0.7086973 0.7264827 0.6935742 0.645437 0.6922587 0.70966315 0.72381455 0.6815455 0.74166185 0.6604272 0.6824421 0.72686034 0.6611685 0.70927685 0.7410128 0.68162775 0.7092422 0.74002177 0.6898983 0.70801634 0.64399636 0.7220965 0.70811594 0.6932446 0.7283623 0.74175835 0.66055775 0.7415987 0.6810606 0.7231203 0.7396467 0.681599 0.74047095 0.6808739 0.6454432 0.72778416 0.64801276 0.6809917 0.68917495 0.68983513 0.72318405 0.74026734 0.6810466 0.6480501 0.6442699 0.7264066
0.7457457 0.7273629 0.69307005 0.6901674 0.64498645 0.70869565 0.7264832 0.6935713 0.64540637 0.692255 0.70966077 0.7238125 0.68154085 0.74167424 0.6604104 0.68243736 0.7268605 0.6611522 0.70927465 0.7410259 0.68162227 0.7092401 0.7400357 0.68989474 0.7080153 0.64396524 0.72209734 0.70811516 0.693241 0.728361 0.7417709 0.66054296 0.7416106 0.68105674 0.7231202 0.73966086 0.68159354 0.7404839 0.68087 0.64541376 0.72778296 0.6479852 0.68098587 0.68917024 0.689831 0.72318256 0.7402803 0.6810418 0.6480227 0.64423954 0.72640777
0.7467467 0.7273628 0.6930665 0.690164 0.6449555 0.708694 0.7264838 0.69356847 0.6453759 0.6922513 0.7096584 0.7238104 0.6815361 0.7416866 0.6603937 0.68243253 0.7268607 0.66113603 0.7092724 0.7410389 0.6816167 0.7092379 0.7400496 0.6898912 0.70801437 0.6439342 0.72209823 0.708114 0.69323754 0.72835964 0.7417835 0.6605282 0.74162245 0.6810528 0.72312 0.73967505 0.68158805 0.7404969 0.6808661 0.6453842 0.7277818 0.6479576 0.68098 0.6891655 0.68982685 0.723181 0.74029315 0.68103695 0.64799535 0.64420915 0.72640884
0.7477477 0.72736263 0.6930628 0.69016063 0.6449246 0.7086923 0.72648424 0.6935655 0.64534533 0.69224757 0.7096559 0.7238083 0.6815314 0.7416989 0.6603769 0.68242764 0.72686076 0.66111976 0.7092701 0.7410519 0.6816112 0.70923555 0.74006337 0.6898876 0.7080132 0.6439032 0.72209895 0.7081132 0.6932341 0.72835827 0.7417959 0.6605134 0.7416341 0.681049 0.72311974 0.739689 0.68158245 0.74050975 0.6808622 0.6453547 0.72778034 0.6479301 0.68097425 0.68916065 0.6898227 0.72317934 0.740306 0.68103206 0.6479681 0.64417887 0.7264099
0.7487487 0.7273625 0.693059 0.69015706 0.64489365 0.7086906 0.7264847 0.6935626 0.6453149 0.69224375 0.70965344 0.723806 0.6815267 0.74171114 0.6603602 0.68242276 0.72686076 0.6611036 0.70926774 0.7410648 0.6816057 0.7092333 0.7400771 0.68988395 0.7080121 0.6438722 0.7220998 0.70811206 0.6932304 0.72835684 0.74180824 0.6604987 0.7416459 0.68104506 0.7231194 0.739703 0.68157697 0.7405225 0.6808584 0.6453252 0.72777903 0.6479026 0.6809684 0.6891557 0.6898185 0.72317773 0.7403188 0.6810271 0.6479409 0.6441486 0.7264109
0.7497497 0.7273623 0.6930553 0.6901535 0.6448627 0.70868874 0.7264851 0.69355965 0.64528435 0.69223994 0.7096508 0.72380376 0.6815219 0.74172324 0.6603435 0.68241787 0.72686076 0.66108745 0.70926535 0.74107754 0.6816001 0.7092309 0.7400907 0.6898803 0.7080109 0.64384127 0.7221004 0.708111 0.6932268 0.72835535 0.7418206 0.66048396 0.74165744 0.68104106 0.7231191 0.7397168 0.68157136 0.74053514 0.68085444 0.64529574 0.7277776 0.64787513 0.68096244 0.68915087 0.6898142 0.72317606 0.7403315 0.68102235 0.6479136 0.64411837 0.7264118
0.7507508 0.72736204 0.69305146 0.69014984 0.6448319 0.70868695 0.72648543 0.69355667 0.6452539 0.69223607 0.7096483 0.7238015 0.6815172 0.74173534 0.66032696 0.6824129 0.72686064 0.6610713 0.70926285 0.74109036 0.68159443 0.7092285 0.7401043 0.6898766 0.70800966 0.6438104 0.72210103 0.70810974 0.6932232 0.7283538 0.74183285 0.6604693 0.741669 0.68103707 0.72311866 0.7397307 0.6815657 0.7405479 0.6808505 0.6452662 0.72777605 0.64784765 0.6809566 0.689146 0.68981 0.7231742 0.74034405 0.6810175 0.64788634 0.6440882 0.7264127
0.7517518 0.72736174 0.6930477 0.6901462 0.644801 0.70868504 0.7264857 0.6935537 0.6452235 0.69223213 0.7096456 0.7237991 0.68151224 0.7417474 0.6603104 0.6824079 0.72686046 0.6610552 0.70926046 0.7411031 0.6815888 0.7092261 0.7401179 0.68987286 0.7080083 0.6437795 0.72210157 0.70810854 0.6932194 0.72835225 0.741845 0.66045475 0.7416805 0.68103313 0.72311825 0.7397444 0.68156004 0.7405605 0.6808466 0.64523673 0.72777456 0.6478203 0.6809507 0.68914104 0.6898056 0.7231724 0.7403567 0.6810126 0.64785916 0.644058 0.7264136
0.7527528 0.7273614 0.69304377 0.6901425 0.64477026 0.70868313 0.7264859 0.6935506 0.6451931 0.6922282 0.709643 0.7237967 0.6815076 0.7417593 0.6602938 0.6824029 0.7268603 0.6610391 0.70925796 0.74111575 0.68158317 0.7092236 0.74013144 0.6898691 0.708007 0.6437487 0.72210205 0.7081074 0.6932157 0.7283506 0.7418572 0.6604402 0.74169195 0.68102914 0.72311777 0.73975813 0.6815544 0.74057305 0.6808427 0.64520735 0.7277729 0.6477929 0.6809448 0.6891361 0.68980134 0.7231705 0.7403692 0.6810077 0.6478319 0.6440278 0.7264143
0.7537538 0.7273609 0.6930399 0.69013894 0.6447395 0.70868117 0.7264861 0.69354755 0.6451628 0.69222426 0.70964026 0.7237943 0.6815027 0.7417712 0.66027737 0.68239784 0.72686 0.6610231 0.70925534 0.7411284 0.68157744 0.709221 0.74014485 0.68986535 0.7080056 0.6437179 0.7221024 0.70810616 0.6932119 0.7283489 0.74186933 0.66042566 0.7417033 0.68102515 0.7231171 0.7397717 0.6815486 0.74058557 0.6808387 0.64517796 0.7277713 0.6477655 0.6809388 0.689131 0.68979686 0.7231686 0.7403816 0.6810028 0.64780474 0.64399767 0.72641504
0.7547548 0.7273605 0.69303584 0.6901351 0.64470875 0.7086792 0.72648627 0.6935445 0.6451324 0.6922203 0.7096374 0.7237917 0.6814978 0.7417831 0.6602608 0.6823929 0.7268598 0.66100705 0.7092527 0.74114096 0.6815718 0.7092185 0.74015826 0.6898615 0.7080041 0.6436872 0.7221028 0.70810485 0.6932082 0.7283472 0.7418814 0.66041124 0.74171466 0.6810211 0.72311664 0.7397852 0.68154293 0.740598 0.6808348 0.6451485 0.7277696 0.64773816 0.6809328 0.689126 0.6897926 0.7231666 0.7403939 0.68099785 0.6477777 0.64396757 0.72641563
0.7557558 0.72735995 0.6930319 0.69013137 0.64467806 0.7086772 0.72648627 0.6935413 0.64510214 0.6922162 0.7096346 0.7237892 0.681493 0.7417949 0.66024446 0.6823877 0.7268593 0.6609911 0.7092501 0.7411535 0.68156594 0.7092158 0.74017155 0.6898576 0.70800257 0.6436565 0.7221031 0.7081034 0.6932044 0.72834545 0.7418933 0.6603968 0.74172586 0.68101704 0.723116 0.7397987 0.6815372 0.74061036 0.68083084 0.64511913 0.72776777 0.6477108 0.68092686 0.6891209 0.6897881 0.72316456 0.7404062 0.68099296 0.64775056 0.64393747 0.72641623
0.7567568 0.7273595 0.69302785 0.6901275 0.64464736 0.708675 0.7264863 0.6935382 0.64507186 0.6922121 0.7096318 0.7237866 0.68148804 0.7418066 0.66022813 0.68238264 0.7268589 0.6609751 0.7092474 0.74116594 0.6815603 0.70921314 0.74018466 0.6898538 0.7080011 0.6436258 0.7221035 0.708102 0.69320047 0.7283436 0.74190515 0.6603823 0.7417371 0.68101305 0.7231153 0.73981214 0.6815314 0.74062276 0.68082696 0.64508975 0.727766 0.6476836 0.68092084 0.6891158 0.6897837 0.7231624 0.7404185 0.6809881 0.6477235 0.6439074 0.72641677
0.7577578 0.7273588 0.69302374 0.69012374 0.6446167 0.708673 0.72648627 0.69353503 0.64504164 0.692208 0.7096289 0.72378397 0.68148315 0.7418182 0.66021174 0.68237746 0.72685844 0.6609592 0.70924467 0.7411783 0.6815545 0.7092104 0.7401979 0.68984985 0.70799947 0.6435951 0.7221036 0.7081006 0.6931966 0.7283417 0.741917 0.66036797 0.74174833 0.68100893 0.72311455 0.7398255 0.6815256 0.74063504 0.68082297 0.6450603 0.7277641 0.6476563 0.6809149 0.68911064 0.68977916 0.7231603 0.74043065 0.6809832 0.6476965 0.6438774 0.7264173
0.7587588 0.7273582 0.69301975 0.6901198 0.64458615 0.70867085 0.7264862 0.6935319 0.6450113 0.6922039 0.709626 0.7237812 0.68147814 0.7418299 0.6601954 0.6823722 0.7268579 0.66094327 0.70924187 0.7411907 0.68154866 0.70920765 0.740211 0.6898459 0.7079978 0.6435646 0.7221037 0.7080991 0.6931926 0.7283398 0.7419288 0.66035366 0.74175936 0.68100494 0.7231138 0.7398386 0.6815198 0.7406472 0.68081903 0.645031 0.7277622 0.6476291 0.6809088 0.6891055 0.68977463 0.7231581 0.74044275 0.68097824 0.64766943 0.64384747 0.72641766
0.7597598 0.7273575 0.6930155 0.6901159 0.64455557 0.70866865 0.7264861 0.6935287 0.64498115 0.6921997 0.7096231 0.7237784 0.68147326 0.7418413 0.66017914 0.682367 0.7268573 0.66092736 0.70923907 0.74120295 0.6815429 0.70920485 0.7402241 0.68984187 0.70799613 0.64353395 0.72210383 0.7080976 0.69318867 0.7283379 0.7419405 0.66033936 0.7417704 0.6810008 0.72311294 0.73985195 0.6815139 0.7406593 0.680815 0.64500165 0.72776026 0.6476019 0.68090266 0.68910027 0.6897701 0.7231559 0.7404548 0.6809733 0.6476424 0.6438175 0.726418
0.7607608 0.72735673 0.6930114 0.69011194 0.64452505 0.7086665 0.72648585 0.69352543 0.6449509 0.69219553 0.7096199 0.72377574 0.68146825 0.7418528 0.660163 0.68236184 0.7268567 0.6609116 0.7092363 0.7412151 0.6815369 0.70920205 0.7402371 0.68983793 0.7079944 0.6435034 0.72210383 0.70809597 0.6931846 0.7283359 0.7419521 0.6603251 0.74178135 0.6809967 0.7231121 0.73986506 0.681508 0.7406714 0.68081105 0.64497226 0.7277582 0.64757466 0.68089664 0.689095 0.6897655 0.7231536 0.7404668 0.6809684 0.6476154 0.6437875 0.7264184
0.7617618 0.72735596 0.6930071 0.690108 0.6444945 0.7086642 0.7264856 0.6935223 0.6449208 0.6921913 0.7096169 0.7237729 0.68146324 0.74186426 0.6601468 0.6823565 0.726856 0.66089576 0.7092334 0.7412274 0.6815311 0.7091991 0.74025005 0.68983394 0.70799255 0.64347297 0.7221037 0.7080944 0.69318056 0.72833383 0.74196374 0.6603109 0.7417923 0.6809926 0.72311115 0.7398781 0.68150204 0.74068344 0.68080705 0.6449429 0.72775614 0.64754754 0.68089056 0.6890897 0.6897609 0.7231512 0.74047863 0.6809635 0.64758843 0.6437575 0.7264187
0.7627628 0.72735524 0.69300294 0.69010395 0.6444639 0.7086619 0.7264854 0.69351894 0.64489067 0.692187 0.70961374 0.72376996 0.6814582 0.7418756 0.6601307 0.68235123 0.7268552 0.66088 0.7092304 0.7412394 0.6815251 0.7091962 0.7402629 0.6898299 0.7079907 0.6434425 0.7221037 0.7080928 0.6931765 0.7283318 0.7419753 0.66029674 0.7418031 0.6809885 0.7231102 0.7398911 0.68149614 0.7406954 0.68080306 0.64491355 0.72775406 0.6475204 0.6808844 0.6890844 0.68975633 0.72314894 0.7404905 0.6809585 0.64756143 0.64372766 0.72641885
0.7637638 0.7273543 0.6929985 0.69009995 0.6444335 0.7086595 0.726485 0.6935157 0.6448605 0.69218266 0.7096107 0.72376704 0.6814532 0.74188685 0.6601145 0.68234587 0.72685444 0.66086423 0.7092275 0.7412515 0.6815192 0.7091931 0.74027574 0.6898259 0.7079888 0.64341205 0.7221036 0.70809114 0.6931724 0.72832966 0.74198675 0.6602826 0.741814 0.6809843 0.7231091 0.7399041 0.6814902 0.7407073 0.6807991 0.6448842 0.72775185 0.6474933 0.6808783 0.6890791 0.6897517 0.72314644 0.74050224 0.6809536 0.64753455 0.6436978 0.726419
0.7647648 0.72735345 0.6929943 0.69009584 0.6444031 0.7086572 0.72648466 0.6935124 0.64483035 0.6921785 0.70960754 0.7237641 0.68144816 0.74189806 0.66009855 0.6823405 0.72685355 0.6608485 0.70922446 0.74126357 0.68151325 0.7091902 0.7402885 0.6898217 0.7079869 0.64338166 0.72210336 0.70808935 0.6931683 0.7283274 0.7419983 0.66026855 0.7418246 0.6809802 0.7231081 0.739917 0.68148416 0.7407191 0.68079513 0.6448549 0.7277497 0.64746624 0.6808721 0.6890737 0.689747 0.7231439 0.74051404 0.6809486 0.64750767 0.64366794 0.7264191
0.7657658 0.7273525 0.6929899 0.6900917 0.6443727 0.70865476 0.72648424 0.69350904 0.6448003 0.6921741 0.7096043 0.72376114 0.6814431 0.7419093 0.66008246 0.6823351 0.72685266 0.6608329 0.70922136 0.7412755 0.68150723 0.70918715 0.7403012 0.6898176 0.7079849 0.6433513 0.7221031 0.7080876 0.6931641 0.7283252 0.7420096 0.6602545 0.74183536 0.6809761 0.72310704 0.73992974 0.68147814 0.74073094 0.68079114 0.6448256 0.72774744 0.6474392 0.680866 0.6890683 0.6897423 0.7231413 0.7405257 0.6809437 0.6474808 0.6436381 0.72641915
0.7667668 0.72735155 0.69298553 0.69008756 0.6443423 0.7086523 0.7264837 0.69350576 0.64477026 0.6921696 0.70960104 0.72375804 0.68143797 0.74192035 0.6600665 0.68232954 0.7268517 0.66081727 0.7092184 0.74128747 0.68150127 0.7091841 0.7403138 0.6898135 0.7079829 0.6433209 0.72210276 0.7080858 0.69315994 0.7283229 0.7420209 0.66024053 0.7418461 0.68097186 0.7231059 0.7399425 0.6814721 0.7407427 0.6807871 0.64479625 0.72774506 0.6474121 0.68085974 0.6890629 0.68973756 0.7231388 0.74053735 0.68093884 0.6474539 0.6436083 0.7264191
0.7677678 0.7273505 0.6929811 0.6900834 0.6443119 0.7086498 0.7264832 0.6935023 0.64474016 0.6921652 0.7095977 0.72375494 0.6814329 0.74193144 0.6600505 0.6823242 0.7268507 0.66080153 0.7092153 0.74129933 0.68149525 0.70918095 0.7403265 0.68980926 0.7079808 0.6432907 0.7221024 0.708084 0.6931556 0.72832066 0.7420322 0.66022646 0.74185663 0.68096775 0.7231047 0.7399552 0.6814661 0.74075437 0.68078315 0.644767 0.7277427 0.64738506 0.6808536 0.6890574 0.6897328 0.7231361 0.74054885 0.68093395 0.647427 0.6435785 0.7264191
0.7687688 0.7273494 0.6929766 0.69007915 0.64428157 0.7086474 0.7264826 0.69349897 0.6447101 0.6921608 0.7095945 0.7237518 0.6814277 0.7419424 0.66003466 0.6823187 0.7268497 0.6607859 0.7092122 0.74131113 0.6814891 0.70917785 0.74033904 0.68980515 0.7079787 0.6432604 0.722102 0.70808214 0.69315135 0.7283183 0.7420433 0.66021264 0.7418672 0.6809635 0.72310346 0.7399678 0.68145984 0.7407659 0.6807791 0.6447377 0.7277403 0.6473581 0.68084735 0.6890519 0.6897281 0.7231334 0.7405604 0.68092895 0.64740026 0.6435487 0.726419
0.7697698 0.7273482 0.69297206 0.6900749 0.6442513 0.70864487 0.726482 0.6934956 0.64468014 0.69215626 0.70959115 0.72374856 0.6814226 0.7419534 0.66001874 0.6823131 0.7268486 0.6607704 0.70920897 0.741323 0.6814831 0.70917463 0.74035156 0.6898009 0.70797646 0.6432302 0.72210157 0.70808023 0.69314706 0.72831583 0.7420545 0.66019875 0.7418777 0.68095934 0.7231021 0.73998034 0.6814538 0.74077755 0.68077517 0.6447084 0.7277379 0.64733124 0.6808412 0.6890465 0.68972325 0.7231307 0.74057174 0.68092406 0.64737344 0.6435189 0.72641885
0.7707708 0.72734714 0.6929676 0.6900706 0.64422095 0.70864224 0.7264813 0.6934921 0.6446501 0.6921517 0.7095877 0.72374535 0.68141747 0.7419643 0.66000295 0.6823075 0.72684735 0.66075486 0.70920575 0.7413347 0.68147695 0.7091714 0.7403639 0.6897967 0.7079743 0.64320004 0.72210103 0.70807827 0.6931427 0.72831345 0.74206555 0.6601849 0.74188805 0.6809552 0.72310084 0.7399929 0.6814477 0.7407891 0.6807712 0.64467907 0.72773534 0.64730424 0.6808349 0.6890409 0.6897185 0.72312796 0.74058306 0.6809192 0.6473467 0.6434893 0.7264186
0.7717718 0.7273459 0.692963 0.69006634 0.6441907 0.7086396 0.72648054 0.6934887 0.6446201 0.69214725 0.70958424 0.72374207 0.6814123 0.74197507 0.6599872 0.682302 0.7268462 0.6607393 0.7092024 0.74134636 0.68147075 0.7091681 0.74037635 0.6897924 0.707972 0.6431698 0.7221004 0.7080763 0.69313836 0.72831094 0.74207664 0.6601711 0.7418985 0.68095094 0.72309947 0.7400053 0.6814414 0.74080056 0.6807671 0.6446498 0.7277328 0.64727736 0.68082863 0.6890353 0.6897135 0.7231251 0.7405944 0.6809142 0.64732 0.64345956 0.7264183
0.7727728 0.72734463 0.69295835 0.6900619 0.6441605 0.708637 0.7264798 0.69348526 0.6445902 0.6921426 0.7095808 0.7237388 0.68140715 0.74198586 0.6599715 0.6822963 0.7268449 0.6607239 0.7091992 0.741358 0.6814646 0.70916474 0.74038863 0.68978816 0.70796967 0.6431397 0.7220998 0.7080742 0.69313395 0.72830844 0.7420875 0.6601574 0.7419088 0.6809467 0.7230981 0.74001765 0.6814352 0.74081194 0.6807631 0.6446205 0.72773015 0.6472504 0.6808224 0.6890297 0.68970865 0.72312224 0.7406057 0.68090934 0.64729315 0.6434299 0.726418
0.7737738 0.7273433 0.6929538 0.69005764 0.64413023 0.70863426 0.726479 0.6934818 0.6445602 0.692138 0.7095773 0.72373545 0.68140185 0.7419965 0.6599558 0.6822907 0.72684366 0.6607084 0.70919585 0.7413696 0.6814584 0.7091614 0.74040097 0.6897838 0.7079674 0.6431097 0.72209907 0.7080723 0.6931295 0.7283058 0.7420985 0.6601436 0.74191904 0.68094254 0.7230966 0.74003 0.68142897 0.7408233 0.6807592 0.6445912 0.72772753 0.64722353 0.680816 0.6890241 0.6897037 0.7231194 0.74061686 0.6809043 0.64726645 0.6434002 0.7264176
0.7747748 0.727342 0.69294906 0.69005316 0.64410007 0.70863163 0.72647816 0.6934784 0.6445303 0.6921334 0.70957375 0.723732 0.6813966 0.74200726 0.6599401 0.68228495 0.7268422 0.66069305 0.7091925 0.74138117 0.6814523 0.70915794 0.7404132 0.6897794 0.707965 0.64307964 0.72209835 0.70807016 0.69312507 0.7283032 0.74210936 0.6601299 0.7419293 0.68093824 0.7230951 0.7400422 0.68142277 0.74083465 0.68075514 0.64456195 0.7277248 0.6471967 0.68080974 0.68901837 0.6896988 0.72311634 0.740628 0.68089944 0.6472398 0.6433706 0.7264172
0.7757758 0.72734064 0.6929443 0.69004875 0.6440699 0.70862883 0.7264772 0.6934749 0.6445004 0.69212866 0.70957017 0.72372854 0.6813915 0.7420178 0.6599245 0.6822792 0.7268408 0.6606777 0.7091891 0.7413926 0.68144596 0.70915455 0.7404254 0.6897751 0.7079625 0.6430495 0.7220976 0.7080681 0.69312054 0.7283006 0.74212015 0.6601163 0.7419395 0.68093395 0.72309357 0.74005437 0.6814164 0.7408459 0.68075114 0.6445327 0.72772205 0.6471698 0.6808034 0.6890127 0.6896939 0.7231133 0.74063903 0.68089455 0.6472131 0.643341 0.7264167
0.7767768 0.72733927 0.6929396 0.6900443 0.64403975 0.7086261 0.7264763 0.6934714 0.6444705 0.692124 0.7095666 0.7237251 0.6813862 0.74202824 0.65990895 0.68227345 0.72683936 0.66066223 0.7091857 0.74140406 0.68143976 0.7091511 0.7404375 0.6897707 0.70796007 0.64301956 0.7220967 0.7080659 0.69311607 0.7282978 0.74213094 0.66010267 0.74194956 0.6809298 0.723092 0.7400665 0.6814102 0.7408571 0.68074715 0.64450336 0.72771925 0.6471431 0.68079704 0.68900704 0.6896889 0.7231103 0.74065006 0.68088967 0.6471864 0.6433114 0.7264163
0.7777778 0.7273378 0.6929348 0.6900398 0.64400965 0.7086233 0.72647524 0.69346786 0.6444406 0.6921193 0.70956296 0.7237216 0.68138087 0.74203885 0.6598934 0.68226767 0.7268379 0.6606469 0.7091823 0.7414155 0.6814334 0.7091476 0.74044955 0.6897663 0.70795757 0.64298964 0.72209585 0.7080637 0.69311154 0.72829515 0.74214166 0.66008914 0.7419597 0.6809255 0.7230904 0.7400786 0.6814038 0.74086833 0.6807431 0.6444741 0.7277164 0.6471163 0.68079066 0.6890012 0.68968385 0.72310716 0.740661 0.6808847 0.64715976 0.6432818 0.72641563
0.7787788 0.7273363 0.69293 0.6900352 0.6439795 0.7086205 0.7264743 0.6934643 0.6444108 0.6921146 0.7095592 0.72371805 0.6813756 0.74204934 0.6598779 0.6822619 0.7268364 0.6606316 0.7091788 0.74142694 0.6814271 0.70914406 0.74046165 0.6897619 0.70795506 0.64295965 0.7220949 0.70806146 0.6931069 0.72829235 0.74215233 0.66007566 0.7419697 0.6809212 0.72308874 0.7400906 0.68139756 0.7408794 0.68073916 0.6444448 0.72771347 0.6470895 0.6807843 0.6889955 0.68967885 0.723104 0.7406719 0.68087983 0.6471331 0.64325225 0.72641504
0.7797798 0.72733486 0.6929252 0.6900308 0.64394945 0.7086176 0.72647315 0.6934608 0.6443809 0.6921098 0.7095555 0.7237144 0.68137026 0.74205965 0.6598625 0.682256 0.7268348 0.6606164 0.70917535 0.74143815 0.6814208 0.7091405 0.7404736 0.68975747 0.70795256 0.6429298 0.72209394 0.7080593 0.6931023 0.7282895 0.7421628 0.66006213 0.74197966 0.6809169 0.72308713 0.7401025 0.6813911 0.7408904 0.6807352 0.64441556 0.7277106 0.6470628 0.6807779 0.68898964 0.6896739 0.7231008 0.7406827 0.68087494 0.64710665 0.64322275 0.7264143
0.7807808 0.7273332 0.6929204 0.6900261 0.64391935 0.7086148 0.726472 0.69345725 0.644351 0.692105 0.7095518 0.72371083 0.68136495 0.74206996 0.65984714 0.6822501 0.72683316 0.66060114 0.7091718 0.7414495 0.6814144 0.70913684 0.7404855 0.68975294 0.7079499 0.6428999 0.72209287 0.70805705 0.6930976 0.7282866 0.74217343 0.6600487 0.7419896 0.68091273 0.72308534 0.7401145 0.6813848 0.74090147 0.6807312 0.6443863 0.7277076 0.6470361 0.6807716 0.68898386 0.6896689 0.7230976 0.74069345 0.68087006 0.64707994 0.64319324 0.7264136
0.7817818 0.7273316 0.6929155 0.6900215 0.6438894 0.70861185 0.7264708 0.69345367 0.64432126 0.6921002 0.7095481 0.7237071 0.68135965 0.7420802 0.6598318 0.6822443 0.7268313 0.6605859 0.70916826 0.74146074 0.68140805 0.70913327 0.74049735 0.6897485 0.7079472 0.64287 0.7220918 0.7080547 0.693093 0.72828364 0.742184 0.6600354 0.7419994 0.6809084 0.7230836 0.74012625 0.6813783 0.74091244 0.6807272 0.64435697 0.7277046 0.6470094 0.68076515 0.688978 0.68966365 0.72309434 0.7407043 0.68086517 0.6470534 0.6431638 0.72641295
0.7827828 0.7273299 0.6929105 0.6900169 0.6438593 0.708609 0.72646964 0.6934501 0.6442914 0.6920954 0.70954424 0.7237034 0.6813543 0.74209046 0.65981644 0.6822382 0.72682965 0.66057074 0.7091646 0.7414719 0.6814016 0.70912963 0.7405093 0.68974394 0.7079445 0.6428402 0.7220906 0.7080524 0.6930883 0.7282808 0.7421944 0.660022 0.7420093 0.68090403 0.72308177 0.7401382 0.68137187 0.7409234 0.6807233 0.64432776 0.72770154 0.6469827 0.6807587 0.68897206 0.68965864 0.723091 0.7407149 0.6808603 0.64702684 0.64313424 0.7264122
0.7837838 0.7273282 0.69290555 0.6900122 0.6438294 0.708606 0.7264683 0.6934465 0.6442616 0.6920905 0.7095405 0.7236997 0.68134886 0.7421006 0.6598012 0.6822323 0.72682786 0.6605556 0.70916104 0.74148303 0.6813953 0.70912594 0.740521 0.68973947 0.7079418 0.64281046 0.7220894 0.70805 0.69308364 0.7282778 0.74220484 0.6600087 0.74201906 0.68089974 0.72308 0.7401498 0.68136543 0.7409342 0.68071926 0.64429843 0.72769845 0.6469561 0.68075234 0.68896616 0.6896534 0.7230876 0.7407256 0.6808554 0.6470003 0.6431048 0.7264112
0.7847848 0.72732645 0.69290054 0.69000745 0.6437994 0.708603 0.72646713 0.69344294 0.6442318 0.6920856 0.70953655 0.72369576 0.68134356 0.74211067 0.65978587 0.6822263 0.726826 0.66054046 0.70915735 0.7414942 0.6813888 0.7091222 0.74053276 0.6897349 0.707939 0.6427808 0.7220882 0.70804775 0.6930789 0.7282748 0.74221516 0.65999544 0.7420288 0.68089545 0.7230781 0.7401615 0.68135893 0.740945 0.6807153 0.6442692 0.7276953 0.6469295 0.68074584 0.6889603 0.68964833 0.7230842 0.7407361 0.68085057 0.64697385 0.6430754 0.72641027
0.7857858 0.7273247 0.69289553 0.6900027 0.6437695 0.70860004 0.7264657 0.6934393 0.6442021 0.6920806 0.70953274 0.72369194 0.68133813 0.74212074 0.65977085 0.6822202 0.72682416 0.6605253 0.70915365 0.7415052 0.6813823 0.7091184 0.7405444 0.6897304 0.70793617 0.642751 0.7220869 0.7080453 0.6930741 0.7282717 0.74222547 0.65998226 0.74203837 0.68089116 0.7230761 0.7401731 0.6813524 0.74095577 0.6807113 0.6442399 0.72769207 0.6469028 0.6807394 0.68895423 0.6896431 0.7230808 0.7407466 0.6808457 0.6469473 0.643046 0.7264093
0.7867868 0.72732294 0.69289047 0.68999803 0.6437395 0.708597 0.72646433 0.69343567 0.6441723 0.6920757 0.7095288 0.7236881 0.6813327 0.7421307 0.6597557 0.6822142 0.7268222 0.66051024 0.70914996 0.7415163 0.68137586 0.7091147 0.7405561 0.68972576 0.7079333 0.6427213 0.7220856 0.70804286 0.6930693 0.7282686 0.7422357 0.6599691 0.742048 0.68088686 0.7230741 0.74018466 0.6813458 0.7409665 0.6807074 0.6442106 0.7276888 0.6468762 0.68073285 0.6889483 0.68963796 0.7230773 0.7407571 0.68084085 0.64692086 0.6430166 0.72640836
0.7877878 0.72732115 0.6928854 0.68999326 0.64370966 0.7085939 0.7264629 0.6934321 0.64414257 0.69207084 0.7095248 0.7236842 0.68132734 0.74214065 0.65974057 0.6822081 0.72682023 0.6604953 0.70914626 0.7415272 0.68136936 0.70911074 0.74056774 0.6897211 0.7079305 0.64269173 0.7220843 0.70804036 0.69306445 0.7282655 0.7422459 0.659956 0.74205774 0.6808825 0.7230722 0.7401962 0.6813392 0.74097717 0.68070346 0.6441814 0.7276856 0.6468497 0.6807264 0.6889423 0.6896328 0.7230738 0.7407675 0.6808361 0.6468944 0.6429872 0.7264073
0.7887888 0.72731924 0.6928803 0.6899884 0.64367974 0.70859087 0.7264614 0.6934284 0.6441129 0.69206583 0.7095209 0.7236803 0.68132186 0.74215066 0.65972555 0.682202 0.7268182 0.66048026 0.70914245 0.74153817 0.68136287 0.7091069 0.7405793 0.6897165 0.7079276 0.64266205 0.72208273 0.70803785 0.69305956 0.7282623 0.74225605 0.6599428 0.7420672 0.68087816 0.72307014 0.7402077 0.6813327 0.7409879 0.68069947 0.64415205 0.72768223 0.64682317 0.68071985 0.68893623 0.68962747 0.7230702 0.7407779 0.6808312 0.646868 0.6429578 0.7264062
0.7897898 0.7273172 0.6928752 0.68998355 0.6436499 0.70858777 0.7264599 0.6934248 0.64408314 0.6920609 0.7095169 0.7236763 0.6813164 0.7421605 0.6597106 0.68219584 0.7268161 0.6604653 0.70913875 0.741549 0.6813562 0.7091031 0.7405908 0.68971175 0.70792454 0.6426325 0.7220813 0.70803535 0.6930547 0.72825915 0.7422662 0.6599299 0.7420767 0.6808739 0.72306806 0.74021906 0.68132603 0.74099845 0.68069553 0.6441228 0.7276789 0.6467966 0.6807135 0.6889302 0.6896222 0.72306657 0.7407882 0.6808264 0.6468415 0.6429285 0.7264051
0.7907908 0.72731537 0.69286996 0.6899787 0.6436201 0.70858467 0.7264584 0.6934211 0.6440534 0.6920557 0.7095128 0.7236724 0.681311 0.7421702 0.6596956 0.6821896 0.72681403 0.6604504 0.7091349 0.7415599 0.68134964 0.7090992 0.74060214 0.68970716 0.7079216 0.6426029 0.72207975 0.70803285 0.69304985 0.72825587 0.7422762 0.6599169 0.7420862 0.68086946 0.723066 0.7402304 0.6813194 0.74100894 0.6806916 0.64409345 0.72767544 0.6467702 0.6807069 0.6889241 0.689617 0.7230629 0.7407984 0.68082154 0.6468152 0.6428992 0.72640383
0.7917918 0.7273134 0.69286484 0.6899738 0.6435903 0.70858157 0.72645676 0.69341755 0.6440237 0.6920507 0.7095088 0.72366834 0.6813054 0.74218 0.6596807 0.68218344 0.7268118 0.66043556 0.7091311 0.7415708 0.6813431 0.70909524 0.7406136 0.6897025 0.70791864 0.6425734 0.72207814 0.7080303 0.6930449 0.72825265 0.74228626 0.6599039 0.7420956 0.68086517 0.7230638 0.7402417 0.68131274 0.7410194 0.6806876 0.6440642 0.727672 0.6467437 0.6807004 0.688918 0.6896117 0.7230592 0.7408086 0.68081677 0.6467889 0.6428699 0.72640264
0.7927928 0.7273114 0.69285953 0.68996876 0.64356047 0.70857835 0.7264551 0.6934139 0.6439941 0.6920457 0.7095047 0.72366416 0.6812999 0.74218976 0.6596659 0.6821772 0.7268096 0.66042066 0.7091272 0.74158156 0.6813364 0.7090913 0.740625 0.68969774 0.7079156 0.6425439 0.7220766 0.7080277 0.69303995 0.72824925 0.7422962 0.659891 0.7421049 0.6808609 0.7230617 0.74025285 0.6813061 0.7410299 0.6806838 0.64403486 0.72766846 0.6467173 0.68069386 0.6889119 0.6896064 0.7230555 0.74081874 0.680812 0.64676243 0.6428406 0.7264014
0.7937938 0.72730935 0.69285434 0.6899638 0.6435307 0.70857507 0.72645336 0.6934103 0.6439644 0.6920405 0.7095006 0.7236601 0.68129444 0.7421994 0.6596511 0.68217087 0.72680736 0.6604059 0.7091233 0.7415923 0.6813297 0.7090873 0.74063635 0.6896931 0.70791256 0.64251447 0.7220749 0.7080251 0.693035 0.7282459 0.7423061 0.6598782 0.74211425 0.6808565 0.7230594 0.7402641 0.6812994 0.7410403 0.6806798 0.64400566 0.72766495 0.64669085 0.68068737 0.6889058 0.68960106 0.7230518 0.74082893 0.68080723 0.6467362 0.6428113 0.7264
0.7947948 0.7273072 0.6928491 0.6899588 0.6435009 0.7085719 0.7264517 0.6934066 0.6439348 0.69203544 0.7094965 0.72365594 0.6812889 0.742209 0.6596363 0.68216467 0.7268051 0.660391 0.70911944 0.741603 0.6813232 0.7090832 0.7406477 0.68968844 0.70790935 0.64248496 0.72207326 0.7080225 0.69302994 0.7282425 0.742316 0.6598654 0.7421236 0.6808521 0.72305715 0.74027526 0.6812927 0.7410507 0.680676 0.64397633 0.7276614 0.64666444 0.68068075 0.6888995 0.6895957 0.723048 0.740839 0.68080246 0.64670986 0.6427821 0.7263986
0.7957958 0.72730505 0.69284374 0.6899538 0.6434712 0.70856863 0.72644997 0.6934029 0.6439051 0.6920303 0.7094923 0.72365177 0.6812834 0.74221855 0.6596216 0.68215823 0.72680277 0.66037625 0.70911556 0.74161375 0.68131644 0.7090792 0.74065894 0.68968356 0.70790625 0.6424556 0.7220714 0.70801985 0.69302493 0.7282392 0.74232584 0.6598526 0.74213284 0.6808478 0.7230549 0.74028635 0.6812859 0.74106103 0.68067205 0.643947 0.7276578 0.64663804 0.68067425 0.6888934 0.68959033 0.72304416 0.74084896 0.6807977 0.6466836 0.6427529 0.7263973
0.7967968 0.7273029 0.69283843 0.6899488 0.6434415 0.7085654 0.7264481 0.6933993 0.6438755 0.6920251 0.70948815 0.72364753 0.6812779 0.74222815 0.65960705 0.6821519 0.7268004 0.6603615 0.7091116 0.74162436 0.68130976 0.70907515 0.7406701 0.68967885 0.707903 0.64242625 0.7220697 0.7080171 0.69302 0.72823566 0.74233556 0.65983987 0.74214196 0.6808435 0.72305256 0.7402974 0.6812792 0.7410713 0.6806681 0.6439177 0.7276541 0.6466117 0.68066764 0.6888871 0.68958503 0.7230402 0.7408589 0.680793 0.64665735 0.64272374 0.7263957
0.7977978 0.72730076 0.69283307 0.68994373 0.64341176 0.70856214 0.7264464 0.69339556 0.64384586 0.69202006 0.70948386 0.7236433 0.68127227 0.74223757 0.65959245 0.68214554 0.7267979 0.66034687 0.7091076 0.74163496 0.681303 0.70907104 0.7406813 0.6896741 0.70789987 0.6423969 0.72206783 0.7080144 0.6930148 0.72823215 0.74234533 0.65982723 0.74215114 0.6808391 0.7230503 0.74030834 0.6812724 0.7410816 0.6806643 0.6438884 0.7276504 0.6465854 0.6806611 0.6888809 0.68957967 0.72303635 0.74086887 0.6807883 0.64663106 0.6426946 0.7263943
0.7987988 0.7272985 0.6928277 0.68993866 0.64338213 0.7085589 0.7264444 0.69339186 0.64381623 0.6920148 0.7094797 0.723639 0.6812668 0.742247 0.65957785 0.68213904 0.72679543 0.66033214 0.7091036 0.7416456 0.6812963 0.70906687 0.7406924 0.6896693 0.70789665 0.64236766 0.7220659 0.7080117 0.6930098 0.72822857 0.74235505 0.6598146 0.74216026 0.6808348 0.72304785 0.7403194 0.6812656 0.74109185 0.68066037 0.6438591 0.7276467 0.6465591 0.6806545 0.6888746 0.68957424 0.72303236 0.7408787 0.6807835 0.6466049 0.6426654 0.72639275
0.7997998 0.72729623 0.69282246 0.6899335 0.6433525 0.7085556 0.72644246 0.6933882 0.64378667 0.69200957 0.7094754 0.72363466 0.6812612 0.74225634 0.65956336 0.6821327 0.72679293 0.6603176 0.7090996 0.74165606 0.6812895 0.70906276 0.7407035 0.6896645 0.70789325 0.64233834 0.7220641 0.708009 0.69300467 0.72822505 0.7423647 0.65980196 0.7421693 0.6808304 0.7230455 0.7403302 0.68125874 0.7411019 0.68065655 0.6438298 0.7276429 0.64653283 0.6806479 0.6888684 0.6895688 0.7230285 0.7408886 0.680779 0.64657867 0.6426362 0.7263912
0.8008008 0.7272939 0.692817 0.68992835 0.6433228 0.7085523 0.7264405 0.6933845 0.6437571 0.6920043 0.70947117 0.72363025 0.68125564 0.7422657 0.6595489 0.6821263 0.72679037 0.660303 0.70909554 0.74166656 0.6812827 0.70905864 0.74071455 0.6896596 0.70789003 0.6423091 0.7220621 0.7080062 0.69299954 0.7282214 0.7423743 0.65978944 0.7421783 0.6808261 0.723043 0.74034107 0.681252 0.741112 0.6806527 0.6438004 0.72763896 0.64650655 0.68064135 0.688862 0.6895634 0.72302437 0.7408984 0.6807742 0.64655244 0.6426071 0.7263895
0.8018018 0.7272916 0.69281155 0.6899232 0.6432932 0.7085489 0.7264385 0.69338083 0.64372754 0.6919992 0.7094668 0.72362596 0.6812501 0.74227494 0.6595345 0.68211967 0.7267878 0.66028845 0.7090915 0.74167705 0.68127596 0.7090544 0.7407255 0.6896548 0.7078867 0.64228 0.7220601 0.70800346 0.6929944 0.72821784 0.7423839 0.6597769 0.7421873 0.6808218 0.7230405 0.7403519 0.6812451 0.7411222 0.6806489 0.64377105 0.7276352 0.6464804 0.6806348 0.68885577 0.6895579 0.7230203 0.740908 0.6807695 0.6465262 0.642578 0.72638786
0.8028028 0.7272892 0.692806 0.68991804 0.6432637 0.7085455 0.7264365 0.6933772 0.643698 0.6919939 0.7094625 0.72362155 0.68124443 0.7422842 0.65952015 0.6821132 0.7267852 0.660274 0.7090875 0.7416875 0.68126917 0.7090502 0.74073654 0.68965 0.70788336 0.6422508 0.72205794 0.70800066 0.69298923 0.72821414 0.7423934 0.6597645 0.74219626 0.6808174 0.7230381 0.74036264 0.68123823 0.7411322 0.68064505 0.6437418 0.72763133 0.6464542 0.6806281 0.6888495 0.6895524 0.7230162 0.7409178 0.6807649 0.6465001 0.6425489 0.7263862
0.8038038 0.72728676 0.6928005 0.68991286 0.643234 0.7085422 0.72643435 0.69337356 0.6436684 0.6919886 0.7094581 0.7236172 0.6812388 0.7422934 0.65950584 0.68210655 0.7267825 0.6602595 0.7090833 0.7416979 0.68126225 0.70904595 0.7407475 0.6896452 0.70788 0.6422216 0.722056 0.70799786 0.6929841 0.72821045 0.74240285 0.65975213 0.7422052 0.680813 0.72303545 0.7403734 0.6812314 0.7411422 0.6806413 0.6437125 0.7276274 0.64642805 0.68062156 0.68884313 0.689547 0.7230121 0.74092734 0.6807603 0.64647406 0.64251983 0.72638434
0.8048048 0.7272844 0.6927951 0.68990755 0.6432045 0.7085388 0.7264323 0.69336987 0.64363885 0.69198334 0.7094537 0.72361267 0.68123317 0.74230254 0.65949166 0.68210006 0.72677976 0.66024506 0.70907927 0.7417083 0.6812554 0.7090417 0.7407584 0.6896403 0.70787656 0.6421925 0.72205377 0.70799506 0.69297886 0.7282067 0.7424123 0.65973985 0.742214 0.6808087 0.7230329 0.740384 0.6812245 0.74115217 0.68063754 0.6436832 0.72762346 0.6464018 0.68061495 0.6888367 0.6895416 0.72300804 0.740937 0.68075573 0.64644796 0.6424908 0.7263826
0.8058058 0.7272818 0.6927895 0.6899023 0.643175 0.70853543 0.7264302 0.69336617 0.6436094 0.69197804 0.7094494 0.7236081 0.68122756 0.7423117 0.6594775 0.68209344 0.726777 0.66023064 0.7090751 0.7417186 0.68124855 0.7090374 0.74076927 0.6896354 0.70787317 0.6421635 0.7220516 0.7079922 0.6929737 0.72820294 0.7424216 0.6597276 0.7422229 0.6808044 0.7230303 0.7403946 0.68121755 0.74116206 0.6806337 0.64365387 0.72761935 0.6463757 0.6806083 0.6888303 0.689536 0.72300375 0.7409465 0.68075114 0.6464219 0.64246184 0.7263807
0.8068068 0.72727937 0.69278395 0.68989706 0.64314556 0.708532 0.72642803 0.6933625 0.6435799 0.69197273 0.709445 0.7236036 0.68122196 0.7423208 0.6594634 0.6820868 0.7267742 0.6602164 0.7090709 0.7417289 0.6812417 0.709033 0.74078006 0.6896304 0.7078697 0.6421345 0.72204936 0.70798934 0.6929684 0.7281991 0.7424311 0.6597154 0.74223167 0.68079996 0.72302765 0.7404052 0.6812106 0.74117196 0.68062997 0.64362454 0.72761536 0.64634967 0.6806017 0.68882406 0.68953055 0.72299945 0.74095595 0.68074656 0.64639586 0.6424328 0.72637886
0.8078078 0.7272769 0.6927784 0.6898917 0.6431161 0.7085285 0.72642577 0.6933588 0.6435505 0.69196737 0.7094406 0.72359896 0.68121624 0.74232984 0.65944934 0.68208015 0.72677135 0.660202 0.70906687 0.7417392 0.6812348 0.7090287 0.74079084 0.6896255 0.7078662 0.6421056 0.7220471 0.7079865 0.69296306 0.7281953 0.74244034 0.6597032 0.7422405 0.68079567 0.7230251 0.7404157 0.6812036 0.74118185 0.68062615 0.6435953 0.7276112 0.6463236 0.6805951 0.6888175 0.689525 0.7229953 0.7409655 0.680742 0.6463698 0.6424039 0.7263769
0.8088088 0.72727424 0.6927728 0.6898865 0.6430867 0.70852506 0.7264235 0.6933551 0.6435211 0.69196206 0.7094361 0.7235944 0.68121064 0.7423388 0.6594353 0.6820735 0.7267685 0.66018784 0.70906264 0.7417494 0.6812278 0.7090244 0.74080163 0.6896206 0.70786273 0.6420766 0.7220448 0.70798355 0.6929579 0.7281914 0.7424497 0.6596911 0.74224913 0.6807913 0.7230222 0.7404262 0.6811967 0.7411916 0.68062246 0.643566 0.72760713 0.6462976 0.6805884 0.68881106 0.68951946 0.72299093 0.7409749 0.6807375 0.6463438 0.642375 0.72637486
0.8098098 0.7272717 0.6927672 0.68988115 0.64305735 0.7085216 0.7264212 0.6933514 0.6434917 0.69195664 0.70943165 0.7235898 0.681205 0.7423476 0.6594214 0.6820668 0.7267655 0.66017354 0.70905846 0.74175966 0.68122095 0.70902 0.7408123 0.68961567 0.7078592 0.64204764 0.7220425 0.70798063 0.6929525 0.72818744 0.74245894 0.65967906 0.74225783 0.680787 0.7230196 0.7404366 0.68118966 0.74120146 0.6806187 0.64353675 0.7276029 0.64627165 0.6805818 0.6888046 0.6895139 0.7229866 0.7409843 0.6807329 0.6463179 0.642346 0.7263729
0.8108108 0.727269 0.6927616 0.6898757 0.64302796 0.70851815 0.72641885 0.6933478 0.64346236 0.69195133 0.70942706 0.7235851 0.6811993 0.74235654 0.65940744 0.68206006 0.7267626 0.6601594 0.70905423 0.7417698 0.68121403 0.7090156 0.74082303 0.6896107 0.70785564 0.64201885 0.7220401 0.7079777 0.6929472 0.7281835 0.74246806 0.65966713 0.7422665 0.6807827 0.7230168 0.7404469 0.68118274 0.7412112 0.68061495 0.6435075 0.7275987 0.6462457 0.68057513 0.6887982 0.6895084 0.72298217 0.74099356 0.6807285 0.64629203 0.6423172 0.72637093
0.8118118 0.7272663 0.69275594 0.68987036 0.64299864 0.7085146 0.72641647 0.693344 0.643433 0.6919459 0.70942265 0.7235805 0.68119365 0.7423654 0.65939367 0.6820533 0.72675955 0.6601453 0.70904994 0.74177986 0.681207 0.7090112 0.74083364 0.6896058 0.7078521 0.64199007 0.7220377 0.7079748 0.6929419 0.7281796 0.74247724 0.65965515 0.74227506 0.68077826 0.723014 0.7404573 0.6811757 0.7412208 0.6806113 0.6434782 0.7275945 0.64621973 0.6805686 0.68879175 0.68950284 0.7229778 0.7410028 0.6807239 0.6462661 0.6422883 0.7263688
0.8128128 0.72726357 0.6927502 0.68986493 0.6429694 0.70851105 0.7264141 0.6933403 0.6434037 0.69194055 0.709418 0.7235757 0.681188 0.7423742 0.6593799 0.68204665 0.7267566 0.6601312 0.7090457 0.74178994 0.6812001 0.7090068 0.7408442 0.6896007 0.7078484 0.6419613 0.72203517 0.7079718 0.69293654 0.7281755 0.74248636 0.6596433 0.7422836 0.680774 0.72301114 0.74046755 0.6811686 0.7412305 0.68060756 0.64344895 0.7275902 0.64619386 0.68056196 0.68878525 0.6894971 0.72297335 0.7410121 0.68071944 0.64624035 0.64225954 0.7263666
0.8138138 0.7272608 0.69274455 0.6898595 0.6429402 0.7085075 0.7264116 0.6933366 0.64337444 0.6919352 0.7094135 0.723571 0.6811824 0.7423829 0.6593662 0.68203986 0.7267534 0.66011727 0.7090415 0.7418 0.6811931 0.70900226 0.7408547 0.68959576 0.70784485 0.6419326 0.72203267 0.7079687 0.6929311 0.72817147 0.74249536 0.6596315 0.74229217 0.68076956 0.7230083 0.74047774 0.68116164 0.7412401 0.6806038 0.64341974 0.7275859 0.646168 0.6805553 0.68877876 0.68949157 0.72296894 0.7410213 0.6807149 0.6462145 0.64223075 0.72636443
0.8148148 0.7272581 0.6927389 0.689854 0.6429111 0.708504 0.7264091 0.6933329 0.64334524 0.69192976 0.70940894 0.7235662 0.6811766 0.7423917 0.6593525 0.68203306 0.7267503 0.6601032 0.70903707 0.74181 0.6811861 0.7089978 0.74086523 0.68959075 0.70784116 0.6419039 0.7220301 0.70796573 0.6929258 0.7281674 0.7425044 0.65961975 0.7423006 0.6807653 0.7230054 0.740488 0.68115467 0.7412497 0.68060017 0.64339054 0.7275815 0.64614224 0.6805486 0.68877226 0.68948597 0.72296435 0.74103045 0.68071055 0.64618874 0.642202 0.7263621
0.8158158 0.7272552 0.69273317 0.68984854 0.6428819 0.7085004 0.7264066 0.6933292 0.64331603 0.6919243 0.70940423 0.7235614 0.6811709 0.74240035 0.6593389 0.6820263 0.7267471 0.6600894 0.7090328 0.7418201 0.68117917 0.70899326 0.7408757 0.6895857 0.70783746 0.64187527 0.72202754 0.7079627 0.6929204 0.72816324 0.7425134 0.6596081 0.7423091 0.6807609 0.72300243 0.7404981 0.6811475 0.7412592 0.68059653 0.6433614 0.72757715 0.64611644 0.680542 0.6887657 0.6894803 0.7229599 0.7410395 0.6807061 0.646163 0.6421733 0.7263599
0.8168168 0.7272524 0.69272745 0.68984306 0.6428528 0.7084968 0.72640395 0.6933255 0.64328694 0.69191885 0.70939964 0.7235565 0.6811653 0.742409 0.6593254 0.6820195 0.7267439 0.6600754 0.7090285 0.74183 0.68117213 0.70898867 0.74088615 0.6895807 0.7078337 0.6418467 0.7220249 0.70795965 0.69291496 0.72815907 0.74252236 0.65959644 0.74231744 0.68075657 0.72299945 0.7405083 0.68114054 0.74126863 0.68059283 0.64333224 0.72757274 0.64609075 0.6805353 0.6887592 0.6894747 0.7229552 0.74104863 0.6807016 0.64613724 0.6421447 0.72635764
0.8178178 0.7272495 0.69272166 0.6898376 0.64282376 0.70849323 0.7264013 0.6933217 0.64325786 0.69191337 0.709395 0.7235515 0.6811595 0.7424176 0.65931195 0.6820127 0.7267406 0.6600616 0.7090241 0.74183995 0.68116516 0.70898414 0.74089646 0.68957573 0.70783 0.64181817 0.7220222 0.70795655 0.69290954 0.7281549 0.7425313 0.65958494 0.74232584 0.68075216 0.7229965 0.74051833 0.6811335 0.7412782 0.6805891 0.64330304 0.72756827 0.64606506 0.68052876 0.68875265 0.689469 0.7229506 0.7410576 0.68069726 0.6461116 0.64211607 0.72635525
0.8188188 0.7272465 0.692716 0.689832 0.64279485 0.7084896 0.7263987 0.69331795 0.64322877 0.6919078 0.7093904 0.7235466 0.68115383 0.7424261 0.65929854 0.68200576 0.7267373 0.6600478 0.70901966 0.7418498 0.68115807 0.7089796 0.74090683 0.6895706 0.70782626 0.6417898 0.72201943 0.70795345 0.69290406 0.72815067 0.7425402 0.6595734 0.7423341 0.6807479 0.72299343 0.7405283 0.68112636 0.7412876 0.68058544 0.64327395 0.72756374 0.6460395 0.6805221 0.6887461 0.6894634 0.722946 0.74106663 0.68069285 0.64608604 0.64208746 0.7263528
0.8198198 0.72724354 0.6927101 0.6898265 0.642766 0.70848596 0.72639596 0.69331425 0.6431998 0.6919024 0.70938563 0.7235418 0.6811482 0.7424347 0.6592851 0.68199897 0.7267339 0.6600342 0.70901525 0.7418597 0.68115115 0.70897496 0.7409171 0.68956554 0.70782244 0.6417613 0.7220168 0.70795035 0.6928986 0.72814643 0.742549 0.659562 0.74234253 0.6807436 0.7229903 0.7405383 0.6811193 0.74129695 0.68058187 0.643245 0.7275592 0.64601386 0.6805154 0.68873954 0.6894578 0.7229412 0.7410755 0.6806884 0.6460604 0.6420589 0.72635037
0.8208208 0.72724056 0.6927043 0.6898209 0.64273703 0.70848227 0.7263932 0.6933105 0.64317083 0.6918969 0.7093809 0.72353685 0.6811424 0.7424431 0.65927184 0.6819922 0.7267306 0.66002053 0.7090109 0.74186945 0.6811441 0.7089703 0.74092734 0.6895604 0.70781857 0.641733 0.72201383 0.7079472 0.6928931 0.72814214 0.7425577 0.65955067 0.74235076 0.6807392 0.7229872 0.7405482 0.6811123 0.7413063 0.68057823 0.6432159 0.7275547 0.6459883 0.6805088 0.6887329 0.68945205 0.7229366 0.74108446 0.680684 0.64603496 0.64203036 0.7263479
0.8218218 0.72723746 0.69269854 0.6898154 0.64270824 0.70847857 0.7263905 0.69330674 0.6431419 0.6918913 0.70937616 0.72353184 0.6811367 0.74245155 0.65925866 0.6819852 0.7267271 0.6600069 0.7090064 0.7418792 0.68113697 0.7089658 0.7409376 0.6895554 0.7078148 0.6417047 0.7220111 0.70794404 0.6928876 0.7281378 0.74256647 0.65953946 0.74235904 0.6807349 0.7229841 0.7405581 0.68110514 0.7413156 0.68057454 0.6431869 0.72755 0.64596283 0.6805021 0.68872637 0.68944645 0.7229318 0.7410932 0.68067974 0.64600945 0.6420019 0.7263454
0.8228228 0.7272344 0.69269276 0.68980974 0.6426795 0.7084749 0.7263876 0.693303 0.64311314 0.6918858 0.70937145 0.72352666 0.681131 0.74245995 0.6592455 0.6819784 0.7267237 0.6599934 0.7090019 0.74188894 0.68113 0.708961 0.7409477 0.6895503 0.70781094 0.6416764 0.72200817 0.7079408 0.6928822 0.72813344 0.7425753 0.65952826 0.7423672 0.6807305 0.722981 0.7405679 0.68109804 0.74132484 0.6805709 0.6431579 0.72754526 0.6459373 0.6804955 0.68871975 0.68944067 0.7229271 0.7411021 0.68067527 0.64598393 0.6419735 0.7263428
0.8238238 0.7272313 0.6926869 0.68980414 0.64265084 0.7084712 0.72638476 0.69329923 0.6430844 0.69188035 0.7093667 0.7235216 0.6811253 0.74246836 0.6592324 0.6819715 0.72672015 0.65997994 0.7089974 0.7418986 0.6811229 0.70895636 0.740958 0.68954515 0.707807 0.64164823 0.72200525 0.7079377 0.6928766 0.728129 0.74258393 0.6595171 0.7423753 0.68072623 0.72297764 0.7405777 0.68109095 0.7413341 0.68056726 0.643129 0.7275407 0.645912 0.6804888 0.68871313 0.6894349 0.7229222 0.7411108 0.6806709 0.6459586 0.6419451 0.7263402
0.8248248 0.7272281 0.6926811 0.6897985 0.6426222 0.70846736 0.7263819 0.6932955 0.6430557 0.69187474 0.7093618 0.7235166 0.68111956 0.74247664 0.6592194 0.68196464 0.72671664 0.65996647 0.708993 0.7419083 0.68111587 0.70895165 0.740968 0.68954 0.707803 0.6416201 0.7220023 0.70793444 0.6928711 0.7281247 0.7425926 0.6595061 0.7423834 0.6807218 0.7229744 0.7405874 0.6810838 0.7413433 0.6805636 0.6431001 0.7275359 0.6458866 0.68048215 0.6887066 0.6894293 0.7229173 0.74111956 0.6806666 0.6459332 0.6419168 0.72633755
0.8258258 0.72722495 0.6926752 0.6897929 0.6425936 0.7084637 0.7263789 0.69329166 0.643027 0.69186926 0.709357 0.72351146 0.68111384 0.7424849 0.6592065 0.6819578 0.72671306 0.65995324 0.7089884 0.74191797 0.68110883 0.70894694 0.74097806 0.6895349 0.70779914 0.641592 0.7219993 0.70793116 0.6928655 0.7281202 0.74260116 0.65949506 0.7423915 0.6807176 0.7229712 0.7405971 0.68107677 0.7413524 0.68056 0.6430712 0.72753114 0.6458613 0.6804756 0.68869996 0.6894235 0.7229124 0.7411282 0.6806623 0.645908 0.6418885 0.72633487
0.8268268 0.7272217 0.6926693 0.68978727 0.64256513 0.7084599 0.726376 0.69328785 0.6429984 0.69186366 0.70935214 0.7235062 0.6811081 0.74249315 0.6591936 0.6819508 0.7267095 0.6599399 0.7089839 0.7419275 0.6811018 0.7089422 0.7409881 0.6895297 0.70779526 0.641564 0.7219962 0.70792794 0.69285995 0.7281157 0.7426097 0.6594842 0.7423995 0.68071324 0.7229678 0.7406067 0.6810696 0.7413615 0.6805565 0.6430424 0.7275263 0.64583606 0.6804689 0.6886933 0.68941784 0.7229074 0.7411369 0.680658 0.6458827 0.64186025 0.72633207
0.8278278 0.7272185 0.69266343 0.68978155 0.64253664 0.7084561 0.7263729 0.69328403 0.64296985 0.6918582 0.70934737 0.723501 0.6811023 0.7425014 0.65918064 0.68194395 0.72670573 0.65992665 0.7089793 0.7419371 0.6810947 0.7089374 0.740998 0.6895246 0.70779127 0.6415361 0.7219931 0.70792466 0.6928543 0.72811115 0.7426182 0.6594733 0.74240756 0.6807088 0.72296447 0.7406163 0.68106246 0.7413706 0.68055284 0.64301366 0.7275216 0.6458109 0.68046224 0.68868667 0.689412 0.7229024 0.74114543 0.68065363 0.64585763 0.64183205 0.7263293
0.8288288 0.7272151 0.69265753 0.6897758 0.6425083 0.7084523 0.7263699 0.6932803 0.6429414 0.69185245 0.70934236 0.7234958 0.68109655 0.7425095 0.659168 0.6819371 0.72670203 0.6599135 0.70897484 0.7419466 0.6810877 0.70893264 0.7410079 0.6895194 0.7077872 0.6415082 0.7219899 0.70792145 0.6928488 0.7281065 0.7426267 0.65946263 0.74241555 0.68070453 0.72296107 0.74062586 0.6810554 0.74137956 0.68054926 0.64298487 0.72751665 0.64578575 0.6804557 0.68868005 0.68940634 0.7228975 0.741154 0.68064934 0.6458324 0.64180386 0.7263266
0.8298298 0.72721183 0.6926516 0.68977016 0.64248 0.70844847 0.7263668 0.6932764 0.642913 0.691847 0.70933753 0.72349054 0.68109095 0.7425176 0.65915525 0.6819302 0.7266983 0.6599004 0.7089702 0.74195606 0.6810806 0.70892775 0.7410178 0.68951416 0.7077832 0.6414803 0.7219868 0.70791805 0.69284314 0.7281019 0.7426352 0.65945196 0.7424235 0.6807001 0.7229577 0.74063545 0.6810483 0.7413886 0.6805456 0.6429562 0.7275118 0.64576066 0.680449 0.6886735 0.68940055 0.7228925 0.74116254 0.680645 0.6458074 0.64177585 0.7263237
0.8308308 0.72720844 0.6926457 0.6897644 0.64245176 0.70844465 0.72636366 0.6932727 0.6428847 0.69184136 0.7093326 0.7234853 0.68108517 0.74252576 0.6591426 0.6819234 0.72669446 0.6598874 0.70896554 0.74196553 0.68107355 0.708923 0.7410277 0.6895089 0.7077793 0.6414526 0.7219836 0.7079147 0.6928375 0.7280973 0.7426436 0.65944135 0.7424314 0.6806958 0.7229542 0.7406449 0.6810411 0.74139756 0.680542 0.6429276 0.7275069 0.6457357 0.68044233 0.6886667 0.6893948 0.72288746 0.741171 0.68064076 0.64578235 0.64174783 0.72632074
0.8318318 0.72720504 0.6926398 0.68975866 0.6424236 0.7084408 0.7263605 0.6932688 0.6428564 0.6918358 0.7093276 0.72348005 0.6810794 0.7425338 0.6591301 0.68191636 0.7266907 0.6598745 0.70896095 0.74197495 0.6810665 0.7089181 0.7410375 0.6895038 0.7077752 0.6414249 0.72198033 0.7079114 0.6928319 0.7280927 0.7426519 0.65943086 0.74243927 0.6806915 0.7229507 0.7406543 0.6810341 0.7414065 0.6805384 0.642899 0.72750187 0.64571065 0.6804358 0.68866014 0.689389 0.72288233 0.74117947 0.6806365 0.64575744 0.6417198 0.7263179
0.8328328 0.7272015 0.69263387 0.68975294 0.6423956 0.70843697 0.7263572 0.69326496 0.6428283 0.69183016 0.7093227 0.7234746 0.6810737 0.7425418 0.6591176 0.68190956 0.72668684 0.6598615 0.7089563 0.74198425 0.6810595 0.70891327 0.7410472 0.6894985 0.70777106 0.6413973 0.72197706 0.70790803 0.6928263 0.72808796 0.7426603 0.65942043 0.74244714 0.6806871 0.7229472 0.7406637 0.68102694 0.7414154 0.6805349 0.6428704 0.72749686 0.6456858 0.68042904 0.68865347 0.6893832 0.72287726 0.7411878 0.6806321 0.6457325 0.6416918 0.72631484
0.8338338 0.727198 0.6926279 0.68974715 0.6423676 0.70843303 0.726354 0.69326115 0.64280015 0.69182456 0.7093177 0.7234692 0.68106794 0.74254984 0.6591051 0.6819026 0.7266829 0.6598487 0.70895153 0.7419936 0.6810524 0.7089083 0.741057 0.6894933 0.70776695 0.6413697 0.72197366 0.70790464 0.69282055 0.7280832 0.7426686 0.6594101 0.7424549 0.6806828 0.72294366 0.740673 0.6810198 0.7414242 0.6805314 0.64284194 0.72749174 0.6456609 0.68042254 0.68864685 0.6893774 0.722872 0.7411962 0.68062794 0.6457076 0.64166397 0.7263118
0.8348348 0.72719455 0.69262195 0.6897414 0.6423397 0.7084291 0.72635067 0.69325733 0.6427722 0.69181895 0.7093127 0.72346383 0.6810622 0.74255776 0.6590929 0.68189573 0.7266789 0.659836 0.7089468 0.7420029 0.6810453 0.7089034 0.74106663 0.68948805 0.7077629 0.6413422 0.72197026 0.70790124 0.6928149 0.7280785 0.74267685 0.65939987 0.74246275 0.6806785 0.72294 0.74068236 0.68101275 0.741433 0.6805277 0.64281344 0.7274867 0.6456361 0.6804158 0.6886401 0.6893716 0.7228668 0.7412045 0.68062365 0.6456829 0.6416362 0.72630876
0.8358358 0.72719085 0.692616 0.68973565 0.64231193 0.70842516 0.7263473 0.6932534 0.64274424 0.6918133 0.7093077 0.72345835 0.6810565 0.74256563 0.65908056 0.6818888 0.7266749 0.6598233 0.70894223 0.74201214 0.6810384 0.7088985 0.74107623 0.6894828 0.7077587 0.64131474 0.72196686 0.7078978 0.69280916 0.7280737 0.7426852 0.65938973 0.74247044 0.68067414 0.7229364 0.74069154 0.68100566 0.7414417 0.6805242 0.64278513 0.7274816 0.6456114 0.6804093 0.6886335 0.68936574 0.7228615 0.7412128 0.68061936 0.6456582 0.64160836 0.7263057
0.8368368 0.7271873 0.69261 0.68972975 0.64228415 0.70842123 0.726344 0.6932495 0.6427164 0.69180775 0.7093026 0.7234529 0.6810508 0.7425735 0.65906835 0.6818819 0.726671 0.65981066 0.70893747 0.7420214 0.6810313 0.7088936 0.7410859 0.6894775 0.70775455 0.64128745 0.72196335 0.7078943 0.69280356 0.72806877 0.7426933 0.65937954 0.74247813 0.6806698 0.7229327 0.7407007 0.6809985 0.7414504 0.6805206 0.6427568 0.7274765 0.64558667 0.68040264 0.6886268 0.6893599 0.7228563 0.7412211 0.6806151 0.64563346 0.6415807 0.7263025
0.8378378 0.72718364 0.69260406 0.68972397 0.6422565 0.7084173 0.72634053 0.69324553 0.64268863 0.691802 0.70929754 0.7234474 0.681045 0.74258125 0.6590562 0.6818751 0.7266669 0.65979815 0.70893264 0.7420305 0.6810242 0.7088886 0.74109536 0.6894722 0.7077504 0.64126015 0.7219598 0.70789087 0.6927978 0.72806394 0.7427014 0.65936965 0.74248576 0.6806655 0.722929 0.7407099 0.68099153 0.74145913 0.6805171 0.64272857 0.72747135 0.6455622 0.6803961 0.6886202 0.6893541 0.722851 0.7412292 0.6806109 0.6456089 0.64155304 0.72629935
0.8388388 0.72718 0.6925981 0.6897182 0.64222896 0.70841324 0.7263371 0.69324166 0.642661 0.6917963 0.7092925 0.72344196 0.68103933 0.7425891 0.6590442 0.68186826 0.72666276 0.6597856 0.708928 0.7420397 0.6810173 0.70888364 0.74110496 0.68946695 0.70774615 0.64123297 0.7219563 0.70788735 0.6927921 0.72805905 0.74270964 0.6593597 0.7424935 0.6806611 0.7229253 0.740719 0.6809843 0.74146783 0.6805135 0.6427004 0.7274661 0.64553756 0.6803894 0.68861353 0.6893483 0.72284573 0.7412374 0.6806066 0.6455844 0.6415255 0.72629607
0.8398398 0.7271762 0.6925921 0.68971235 0.64220136 0.7084093 0.7263336 0.69323766 0.64263344 0.6917907 0.70928735 0.72343624 0.68103355 0.74259686 0.6590322 0.68186134 0.7266586 0.6597733 0.7089231 0.7420488 0.6810102 0.7088785 0.7411144 0.6894616 0.7077419 0.64120585 0.7219528 0.70788383 0.69278634 0.72805405 0.74271774 0.6593498 0.742501 0.6806568 0.72292143 0.74072814 0.6809773 0.7414764 0.6805098 0.6426722 0.72746086 0.64551306 0.6803828 0.68860686 0.68934244 0.7228403 0.7412455 0.68060243 0.6455599 0.6414979 0.72629285
0.8408408 0.7271725 0.6925861 0.68970656 0.642174 0.7084053 0.72633004 0.6932338 0.6426059 0.6917851 0.7092823 0.7234307 0.6810278 0.7426046 0.65902025 0.68185455 0.72665447 0.65976095 0.7089184 0.74205786 0.6810032 0.7088735 0.7411238 0.6894562 0.70773774 0.6411788 0.7219491 0.7078804 0.6927806 0.7280491 0.74272573 0.6593402 0.74250865 0.6806525 0.7229177 0.74073714 0.6809701 0.7414849 0.6805063 0.64264417 0.72745556 0.64548874 0.68037623 0.6886002 0.6893366 0.7228349 0.7412536 0.68059814 0.6455355 0.6414705 0.7262895
0.8418418 0.7271687 0.6925801 0.6897006 0.64214677 0.7084012 0.72632647 0.69322985 0.6425785 0.6917794 0.7092771 0.7234251 0.6810221 0.74261236 0.65900844 0.68184775 0.7266501 0.65974873 0.70891356 0.74206686 0.6809962 0.7088685 0.7411332 0.6894509 0.70773345 0.64115185 0.7219454 0.7078768 0.69277495 0.72804415 0.7427338 0.6593305 0.74251616 0.6806481 0.7229138 0.74074614 0.68096316 0.74149346 0.6805027 0.6426162 0.7274503 0.6454643 0.6803697 0.6885935 0.6893307 0.72282946 0.74126166 0.6805939 0.64551115 0.6414431 0.7262861
0.8428428 0.7271648 0.6925741 0.68969476 0.6421195 0.7083972 0.7263229 0.69322586 0.64255124 0.6917737 0.7092719 0.7234195 0.6810164 0.74262 0.6589967 0.68184084 0.72664595 0.6597366 0.7089087 0.742076 0.68098915 0.70886344 0.7411426 0.6894456 0.7077292 0.6411249 0.72194177 0.7078732 0.69276905 0.728039 0.7427419 0.65932095 0.7425237 0.68064374 0.7229099 0.7407551 0.68095607 0.7415019 0.6804991 0.64258826 0.7274449 0.6454401 0.68036306 0.68858683 0.68932486 0.72282404 0.74126965 0.68058974 0.64548695 0.6414157 0.7262827
0.8438438 0.72716093 0.69256806 0.6896889 0.6420924 0.7083931 0.7263192 0.6932218 0.642524 0.69176805 0.7092667 0.7234137 0.68101066 0.7426276 0.65898496 0.6818341 0.72664165 0.6597245 0.7089038 0.74208486 0.6809822 0.7088583 0.74115187 0.6894402 0.7077248 0.6410981 0.721938 0.70786965 0.6927634 0.728034 0.7427498 0.65931153 0.7425312 0.68063945 0.722906 0.740764 0.6809491 0.74151045 0.68049556 0.64256036 0.7274395 0.6454159 0.68035656 0.68858016 0.689319 0.7228185 0.7412776 0.6805855 0.64546275 0.6413885 0.7262794
0.8448448 0.72715706 0.6925621 0.68968296 0.6420654 0.7083889 0.7263155 0.6932179 0.6424968 0.6917623 0.70926154 0.72340804 0.6810049 0.74263525 0.6589734 0.6818273 0.7266373 0.65971255 0.708899 0.7420938 0.6809752 0.70885324 0.7411611 0.6894348 0.70772064 0.6410713 0.7219342 0.707866 0.69275755 0.72802895 0.7427578 0.65930223 0.7425386 0.6806351 0.72290206 0.74077284 0.68094194 0.74151886 0.680492 0.6425327 0.72743416 0.6453918 0.6803499 0.68857354 0.68931305 0.722813 0.74128556 0.6805813 0.64543873 0.64136124 0.7262758
0.8458458 0.72715306 0.69255614 0.6896771 0.64203846 0.70838493 0.72631174 0.6932138 0.6424699 0.6917566 0.70925623 0.7234023 0.68099916 0.74264276 0.65896183 0.6818205 0.72663295 0.65970063 0.7088941 0.74210274 0.68096817 0.7088481 0.7411703 0.6894294 0.7077162 0.64104474 0.7219304 0.7078624 0.69275177 0.72802377 0.74276567 0.65929294 0.742546 0.6806307 0.72289807 0.7407817 0.680935 0.7415272 0.6804884 0.64250493 0.7274287 0.64536774 0.68034333 0.68856686 0.68930715 0.72280747 0.7412935 0.68057704 0.6454146 0.6413341 0.7262722
0.8468468 0.727149 0.69255006 0.68967116 0.64201164 0.7083808 0.7263079 0.6932099 0.642443 0.691751 0.7092509 0.7233965 0.68099356 0.74265033 0.6589503 0.6818137 0.72662854 0.6596888 0.7088891 0.7421115 0.68096125 0.70884305 0.74117947 0.68942404 0.70771194 0.64101803 0.72192645 0.7078587 0.6927459 0.7280185 0.74277353 0.65928376 0.7425535 0.6806263 0.722894 0.7407905 0.68092793 0.74153554 0.68048483 0.6424773 0.72742313 0.6453438 0.68033683 0.68856025 0.68930125 0.7228018 0.7413013 0.6805728 0.6453907 0.64130706 0.7262687
0.8478478 0.72714496 0.69254404 0.6896652 0.64198494 0.7083766 0.7263041 0.6932057 0.6424161 0.6917453 0.7092458 0.7233907 0.68098783 0.74265784 0.6589389 0.6818069 0.726624 0.659677 0.7088842 0.7421204 0.6809542 0.70883787 0.74118865 0.68941855 0.7077075 0.64099157 0.7219225 0.70785505 0.6927402 0.7280134 0.7427814 0.6592747 0.7425608 0.680622 0.72289 0.7407992 0.6809209 0.7415439 0.6804812 0.64244974 0.7274177 0.6453198 0.6803303 0.6885536 0.6892954 0.7227962 0.74130917 0.6805687 0.6453667 0.64128006 0.7262651
0.8488488 0.7271409 0.692538 0.68965936 0.64195836 0.7083724 0.72630024 0.69320166 0.6423895 0.69173956 0.70924056 0.72338486 0.68098205 0.74266535 0.6589277 0.68180025 0.7266195 0.65966535 0.70887923 0.7421291 0.68094736 0.7088326 0.7411977 0.6894132 0.7077032 0.64096516 0.7219186 0.7078513 0.6927344 0.7280082 0.74278915 0.65926576 0.74256814 0.68061763 0.7228859 0.7408079 0.6809139 0.74155223 0.6804776 0.6424222 0.72741216 0.645296 0.6803237 0.6885469 0.6892895 0.7227906 0.741317 0.6805644 0.6453429 0.6412531 0.7262615
0.8498498 0.7271368 0.69253194 0.6896534 0.6419319 0.7083683 0.72629637 0.6931976 0.6423629 0.69173384 0.7092352 0.723379 0.6809764 0.7426728 0.6589165 0.68179345 0.72661495 0.6596538 0.7088743 0.7421378 0.68094045 0.70882744 0.74120677 0.6894077 0.7076987 0.6409388 0.7219146 0.7078476 0.6927285 0.7280029 0.7427969 0.6592568 0.74257535 0.6806133 0.7228818 0.74081653 0.68090695 0.74156046 0.68047404 0.64239484 0.7274066 0.64527225 0.68031716 0.6885403 0.68928355 0.72278494 0.7413247 0.6805602 0.6453192 0.6412263 0.7262578
0.8508509 0.7271327 0.692526 0.68964756 0.6419055 0.708364 0.7262924 0.69319355 0.6423364 0.6917281 0.7092298 0.7233732 0.68097067 0.7426802 0.65890527 0.6817868 0.7266104 0.6596422 0.70886934 0.74214655 0.68093354 0.70882225 0.74121577 0.68940234 0.70769435 0.6409126 0.7219105 0.7078439 0.6927227 0.7279976 0.7428047 0.6592481 0.7425827 0.68060887 0.7228776 0.7408252 0.6809 0.7415687 0.68047047 0.64236754 0.72740096 0.6452486 0.6803107 0.68853366 0.68927765 0.7227792 0.7413324 0.68055594 0.64529556 0.64119947 0.72625405
0.8518519 0.72712845 0.69251984 0.6896416 0.6418792 0.70835984 0.7262884 0.6931894 0.64231 0.6917224 0.7092245 0.7233672 0.68096507 0.7426876 0.6588942 0.6817801 0.7266059 0.65963084 0.7088643 0.7421552 0.68092656 0.70881706 0.74122477 0.68939686 0.7076899 0.6408864 0.72190654 0.7078402 0.69271684 0.7279923 0.7428124 0.6592394 0.74259 0.6806046 0.7228734 0.74083376 0.68089294 0.7415768 0.6804669 0.6423403 0.7273953 0.64522505 0.68030417 0.6885271 0.6892717 0.72277343 0.74134016 0.6805517 0.64527196 0.64117277 0.7262503
0.8528529 0.72712415 0.6925138 0.6896356 0.64185303 0.7083556 0.7262843 0.69318527 0.6422838 0.6917167 0.7092192 0.7233613 0.6809593 0.7426949 0.6588832 0.6817734 0.7266012 0.6596195 0.70885926 0.7421639 0.6809197 0.70881176 0.7412337 0.6893914 0.70768535 0.6408603 0.7219024 0.7078364 0.692711 0.7279868 0.7428201 0.6592309 0.7425971 0.68060017 0.7228691 0.74084234 0.6808861 0.7415849 0.68046325 0.6423132 0.7273896 0.64520156 0.6802976 0.6885204 0.6892657 0.72276765 0.7413478 0.68054754 0.64524853 0.6411462 0.7262465
0.8538539 0.7271199 0.6925078 0.6896297 0.641827 0.7083513 0.7262803 0.69318104 0.6422577 0.69171095 0.70921373 0.7233553 0.6809536 0.7427022 0.6588723 0.68176675 0.7265965 0.6596083 0.7088542 0.7421725 0.68091285 0.70880646 0.7412425 0.6893859 0.70768094 0.64083433 0.7218982 0.70783263 0.69270515 0.72798145 0.7428277 0.6592225 0.7426044 0.6805958 0.72286487 0.7408508 0.6808791 0.7415929 0.6804596 0.64228606 0.727384 0.6451781 0.6802912 0.68851376 0.6892598 0.72276187 0.74135536 0.68054324 0.6452251 0.64111954 0.7262426
0.8548549 0.7271155 0.6925018 0.6896237 0.64180106 0.7083471 0.7262761 0.69317687 0.6422317 0.6917053 0.70920837 0.72334933 0.68094796 0.7427095 0.6588614 0.6817602 0.72659177 0.65959716 0.70884913 0.74218094 0.68090594 0.7088012 0.7412513 0.6893804 0.7076765 0.64080846 0.72189397 0.7078288 0.6926993 0.727976 0.74283534 0.6592141 0.7426115 0.68059146 0.7228606 0.7408592 0.6808722 0.74160105 0.680456 0.6422591 0.7273782 0.64515465 0.6802846 0.68850714 0.68925387 0.72275597 0.74136287 0.6805391 0.64520174 0.64109313 0.7262387
0.8558559 0.7271112 0.6924957 0.6896178 0.64177525 0.7083428 0.726272 0.6931727 0.64220583 0.69169956 0.70920295 0.72334325 0.6809422 0.7427168 0.65885067 0.6817536 0.726587 0.6595861 0.7088441 0.7421895 0.6808991 0.7087959 0.7412602 0.68937486 0.707672 0.6407827 0.7218898 0.7078249 0.69269335 0.72797054 0.7428429 0.65920585 0.7426186 0.68058705 0.72285616 0.7408676 0.6808653 0.7416091 0.68045247 0.6422323 0.72737247 0.6451314 0.6802782 0.6885005 0.6892479 0.72275007 0.7413705 0.6805348 0.64517856 0.64106673 0.7262348
0.8568569 0.7271068 0.6924896 0.68961173 0.6417495 0.70833856 0.7262678 0.6931685 0.64218 0.69169384 0.7091975 0.72333723 0.6809366 0.742724 0.6588399 0.681747 0.72658217 0.6595751 0.70883894 0.74219793 0.6808922 0.70879066 0.7412689 0.6893693 0.70766747 0.64075696 0.7218855 0.7078211 0.69268745 0.7279651 0.74285054 0.6591977 0.7426257 0.68058264 0.7228518 0.74087596 0.68085843 0.7416171 0.68044865 0.6422055 0.7273666 0.6451082 0.6802716 0.68849397 0.68924195 0.7227441 0.74137795 0.68053055 0.64515543 0.6410403 0.72623086
0.8578579 0.7271024 0.69248366 0.68960583 0.6417239 0.70833415 0.7262635 0.6931642 0.6421544 0.69168806 0.70919204 0.7233311 0.68093085 0.7427312 0.65882933 0.6817405 0.72657734 0.65956426 0.7088338 0.7422064 0.6808855 0.70878524 0.74127764 0.68936384 0.7076629 0.64073133 0.72188115 0.70781726 0.6926816 0.7279595 0.74285805 0.6591897 0.74263287 0.68057823 0.72284734 0.7408843 0.68085164 0.741625 0.6804451 0.6421788 0.72736084 0.64508516 0.68026525 0.68848735 0.6892359 0.7227382 0.74138546 0.6805264 0.64513236 0.64101416 0.7262268
0.8588589 0.72709787 0.6924776 0.68959975 0.6416984 0.70832986 0.72625935 0.69315994 0.6421289 0.69168234 0.7091867 0.723325 0.6809252 0.74273837 0.65881884 0.6817339 0.7265724 0.6595535 0.7088286 0.7422148 0.6808787 0.70877993 0.7412863 0.6893583 0.70765835 0.6407058 0.72187686 0.7078134 0.6926757 0.72795403 0.74286556 0.6591818 0.7426399 0.68057394 0.72284293 0.7408926 0.6808447 0.74163294 0.68044144 0.6421522 0.72735494 0.6450621 0.68025875 0.68848073 0.68922997 0.7227322 0.74139285 0.6805221 0.6451093 0.64098805 0.7262228
0.8598599 0.7270933 0.6924715 0.6895938 0.6416731 0.7083254 0.72625494 0.6931557 0.64210355 0.6916766 0.7091811 0.72331876 0.6809196 0.7427455 0.6588084 0.68172747 0.7265675 0.6595428 0.7088235 0.74222314 0.6808719 0.70877457 0.741295 0.6893527 0.70765376 0.6406804 0.72187245 0.7078093 0.6926698 0.72794837 0.742873 0.65917397 0.7426468 0.6805695 0.7228384 0.7409009 0.6808379 0.7416408 0.6804377 0.6421258 0.7273491 0.64503914 0.6802523 0.6884741 0.689224 0.7227263 0.74140024 0.6805178 0.6450865 0.640962 0.7262187
0.8608609 0.72708875 0.69246554 0.6895877 0.64164793 0.7083211 0.7262505 0.69315135 0.6420783 0.6916709 0.7091756 0.7233126 0.6809139 0.7427527 0.6587981 0.681721 0.7265625 0.6595322 0.7088183 0.7422315 0.68086517 0.70876914 0.74130344 0.68934715 0.70764923 0.640655 0.721868 0.7078055 0.6926638 0.72794276 0.74288046 0.6591663 0.7426539 0.68056506 0.72283393 0.7409091 0.6808311 0.7416486 0.680434 0.6420994 0.7273433 0.64501643 0.6802458 0.68846756 0.6892179 0.7227202 0.74140763 0.68051356 0.64506364 0.64093596 0.72621465
0.8618619 0.72708416 0.69245946 0.68958175 0.64162284 0.7083167 0.7262461 0.69314694 0.64205325 0.6916652 0.7091701 0.7233064 0.6809082 0.7427597 0.6587878 0.68171453 0.7265576 0.6595217 0.7088132 0.74223983 0.6808584 0.7087637 0.741312 0.68934155 0.70764464 0.64062977 0.7218635 0.70780146 0.69265795 0.7279371 0.7428879 0.65915865 0.74266076 0.6805606 0.72282934 0.7409172 0.6808244 0.7416564 0.6804304 0.64207315 0.72733724 0.6449936 0.68023944 0.68846095 0.68921196 0.72271407 0.741415 0.6805092 0.645041 0.64091 0.72621036
0.8628629 0.7270795 0.6924535 0.6895758 0.6415978 0.7083122 0.72624177 0.69314265 0.6420282 0.69165945 0.7091645 0.7233002 0.6809026 0.7427668 0.6587776 0.68170816 0.7265526 0.6595113 0.7088079 0.742248 0.6808517 0.70875835 0.7413205 0.6893359 0.70764005 0.6406046 0.72185904 0.7077975 0.692652 0.7279314 0.74289525 0.6591512 0.7426678 0.6805563 0.7228248 0.7409254 0.68081754 0.7416642 0.6804267 0.6420469 0.7273313 0.6449709 0.680233 0.68845445 0.68920594 0.722708 0.7414223 0.6805049 0.6450184 0.6408843 0.7262062
0.8638639 0.72707486 0.6924475 0.6895698 0.641573 0.7083078 0.7262373 0.69313824 0.64200336 0.6916537 0.7091589 0.72329396 0.68089694 0.74277383 0.6587674 0.6817018 0.7265475 0.65950096 0.7088027 0.7422562 0.680845 0.7087529 0.74132895 0.6893303 0.7076354 0.6405796 0.72185445 0.70779353 0.6926461 0.72792566 0.7429027 0.6591438 0.7426747 0.6805519 0.72282004 0.7409334 0.6808108 0.741672 0.680423 0.6420208 0.72732526 0.64494836 0.68022656 0.68844783 0.6892 0.72270185 0.7414295 0.6805007 0.64499587 0.64085853 0.7262019
0.8648649 0.7270701 0.69244146 0.68956375 0.6415484 0.70830333 0.72623277 0.69313383 0.6419787 0.69164795 0.70915335 0.72328764 0.68089134 0.7427808 0.6587574 0.6816955 0.72654235 0.6594908 0.70879745 0.74226445 0.68083835 0.70874745 0.7413373 0.6893246 0.70763075 0.6405546 0.7218498 0.7077896 0.6926402 0.72792 0.74291 0.6591366 0.7426816 0.6805475 0.7228154 0.7409415 0.68080413 0.74167955 0.6804193 0.64199495 0.72731924 0.6449259 0.6802202 0.6884414 0.68919396 0.7226957 0.7414368 0.68049634 0.6449734 0.6408329 0.7261976
0.8658659 0.7270653 0.6924354 0.68955773 0.6415237 0.7082988 0.7262281 0.6931294 0.6419542 0.6916422 0.7091477 0.72328126 0.6808857 0.74278784 0.65874743 0.68168914 0.72653717 0.65948063 0.7087921 0.7422726 0.6808317 0.70874196 0.74134564 0.689319 0.7076261 0.6405298 0.7218452 0.7077855 0.69263417 0.7279141 0.7429173 0.6591294 0.7426884 0.68054295 0.7228107 0.74094945 0.6807974 0.7416873 0.6804155 0.6419691 0.72731316 0.6449035 0.6802138 0.68843484 0.6891879 0.7226895 0.74144405 0.68049216 0.64495105 0.6408073 0.7261933
0.8668669 0.72706044 0.69242936 0.6895517 0.6414993 0.7082943 0.7262236 0.6931249 0.64192975 0.69163644 0.70914215 0.72327495 0.68088007 0.7427948 0.65873754 0.6816828 0.726532 0.6594707 0.70878685 0.7422806 0.680825 0.7087365 0.74135405 0.6893134 0.7076214 0.640505 0.7218405 0.7077815 0.69262826 0.7279084 0.7429246 0.6591224 0.74269533 0.68053865 0.7228059 0.74095744 0.6807907 0.741695 0.6804118 0.6419433 0.7273071 0.6448812 0.68020743 0.68842834 0.68918186 0.7226833 0.7414512 0.6804877 0.6449289 0.6407819 0.7261889
0.8678679 0.72705567 0.6924233 0.6895457 0.641475 0.70828986 0.72621894 0.6931205 0.6419054 0.6916308 0.70913655 0.7232685 0.68087447 0.7428017 0.6587278 0.68167657 0.72652686 0.6594608 0.7087816 0.7422887 0.68081844 0.70873094 0.74136233 0.6893077 0.70761675 0.6404804 0.7218359 0.7077774 0.6926223 0.7279024 0.7429319 0.6591155 0.74270207 0.6805342 0.72280115 0.74096537 0.68078405 0.7417025 0.680408 0.6419177 0.72730094 0.6448591 0.68020105 0.68842185 0.68917584 0.722677 0.7414583 0.6804834 0.64490676 0.6407565 0.7261846
0.8688689 0.7270508 0.6924174 0.68953955 0.6414509 0.7082852 0.7262143 0.69311595 0.6418813 0.69162506 0.7091309 0.7232622 0.68086886 0.7428086 0.6587181 0.68167037 0.7265215 0.659451 0.7087762 0.7422967 0.6808118 0.70872533 0.74137056 0.689302 0.707612 0.64045584 0.7218311 0.7077732 0.6926163 0.72789663 0.7429391 0.65910876 0.7427089 0.6805297 0.7227963 0.74097323 0.6807774 0.7417101 0.68040425 0.6418922 0.7272948 0.64483684 0.6801947 0.6884154 0.6891698 0.7226707 0.7414654 0.6804791 0.6448847 0.6407311 0.7261801
0.8698699 0.7270458 0.69241136 0.68953353 0.64142686 0.70828074 0.72620946 0.69311136 0.6418574 0.6916193 0.70912516 0.72325563 0.68086326 0.7428155 0.65870845 0.6816643 0.72651625 0.65944123 0.7087708 0.7423047 0.6808052 0.70871985 0.7413788 0.68929625 0.7076074 0.64043146 0.7218263 0.7077691 0.6926103 0.72789073 0.74294627 0.659102 0.74271566 0.6805253 0.72279143 0.7409811 0.6807708 0.74171764 0.68040043 0.64186674 0.7272886 0.6448149 0.68018836 0.6884088 0.68916374 0.7226644 0.7414725 0.68047476 0.6448628 0.64070594 0.72617555
0.8708709 0.7270409 0.69240534 0.6895275 0.641403 0.7082761 0.7262047 0.6931068 0.6418335 0.69161355 0.7091195 0.72324926 0.6808576 0.7428224 0.6586989 0.681658 0.7265109 0.6594317 0.7087655 0.74231267 0.6807987 0.7087143 0.7413869 0.6892905 0.7076026 0.6404071 0.7218215 0.70776504 0.6926043 0.72788477 0.7429534 0.6590955 0.7427224 0.6805208 0.72278655 0.7409889 0.6807642 0.7417251 0.6803967 0.64184153 0.7272824 0.644793 0.680182 0.6884024 0.6891577 0.72265804 0.7414795 0.6804703 0.64484096 0.64068085 0.72617096
0.8718719 0.7270359 0.6923994 0.6895215 0.64137924 0.7082715 0.7261999 0.69310224 0.6418099 0.69160783 0.7091138 0.72324276 0.68085206 0.7428292 0.65868944 0.681652 0.7265055 0.65942216 0.70876 0.74232054 0.6807922 0.7087087 0.741395 0.6892848 0.70759785 0.6403828 0.7218166 0.7077608 0.69259834 0.7278788 0.74296063 0.6590891 0.7427292 0.68051636 0.72278166 0.7409967 0.68075764 0.74173254 0.6803928 0.6418164 0.72727615 0.64477116 0.68017566 0.6883959 0.68915164 0.72265166 0.74148655 0.68046606 0.6448192 0.6406559 0.7261665
0.8728729 0.7270308 0.6923934 0.6895155 0.6413557 0.70826685 0.72619504 0.6930976 0.64178634 0.69160205 0.7091081 0.7232362 0.6808465 0.742836 0.65868014 0.68164593 0.72650015 0.6594128 0.70875466 0.7423284 0.6807858 0.70870316 0.7414031 0.6892791 0.7075932 0.6403587 0.7218118 0.70775664 0.6925924 0.7278727 0.74296784 0.6590828 0.74273586 0.68051183 0.72277665 0.7410044 0.6807511 0.74174 0.68038905 0.64179134 0.7272699 0.6447494 0.6801693 0.6883895 0.68914557 0.7226452 0.7414935 0.6804616 0.6447976 0.64063096 0.7261619
0.8738739 0.7270257 0.69238734 0.6895094 0.64133227 0.7082622 0.7261901 0.6930929 0.641763 0.6915963 0.70910233 0.72322965 0.6808409 0.7428428 0.65867084 0.6816399 0.72649467 0.65940344 0.7087492 0.7423362 0.6807793 0.70869744 0.74141115 0.68927336 0.7075883 0.64033467 0.72180676 0.70775235 0.6925864 0.7278667 0.7429749 0.6590766 0.74274254 0.6805074 0.72277164 0.7410121 0.68074465 0.7417473 0.6803852 0.6417664 0.72726357 0.6447278 0.6801631 0.6883831 0.6891394 0.7226388 0.7415005 0.6804571 0.6447761 0.64060616 0.7261572
0.8748749 0.7270205 0.69238144 0.6895033 0.64130896 0.7082576 0.7261852 0.69308823 0.6417398 0.69159055 0.70909655 0.7232231 0.6808353 0.7428495 0.6586616 0.68163383 0.72648925 0.65939426 0.70874375 0.7423441 0.68077284 0.7086919 0.7414191 0.6892675 0.70758355 0.64031076 0.72180176 0.7077482 0.69258034 0.72786057 0.742982 0.6590705 0.74274915 0.6805029 0.72276664 0.7410198 0.68073815 0.7417547 0.6803813 0.64174163 0.7272573 0.64470637 0.6801567 0.68837667 0.6891334 0.7226324 0.74150735 0.68045276 0.64475465 0.6405814 0.7261525
0.8758759 0.7270153 0.69237536 0.68949723 0.64128584 0.7082529 0.7261803 0.6930834 0.6417168 0.6915848 0.7090907 0.72321653 0.68082976 0.74285626 0.6586525 0.681628 0.7264837 0.65938526 0.7087382 0.7423518 0.6807664 0.70868623 0.74142706 0.6892618 0.70757884 0.640287 0.72179675 0.70774394 0.6925744 0.7278546 0.742989 0.6590646 0.74275583 0.6804984 0.7227615 0.74102736 0.68073165 0.74176204 0.68037736 0.641717 0.72725093 0.6446849 0.68015045 0.6883703 0.6891273 0.72262585 0.7415142 0.68044823 0.64473337 0.6405568 0.72614783
0.8768769 0.72701013 0.69236934 0.6894913 0.6412628 0.70824814 0.7261752 0.6930787 0.6416939 0.6915791 0.70908487 0.72320974 0.68082416 0.74286294 0.6586435 0.68162215 0.7264782 0.65937626 0.70873284 0.7423595 0.68076 0.7086806 0.74143493 0.689256 0.707574 0.6402633 0.7217917 0.70773965 0.69256836 0.7278484 0.74299604 0.6590588 0.7427624 0.68049395 0.7227563 0.7410349 0.68072534 0.7417693 0.68037343 0.64169246 0.7272446 0.6446636 0.6801442 0.6883638 0.68912125 0.7226193 0.7415211 0.68044376 0.6447122 0.64053226 0.726143
0.8778779 0.7270048 0.6923634 0.6894853 0.64124 0.7082435 0.72617006 0.69307387 0.64167124 0.6915734 0.7090792 0.7232032 0.6808187 0.7428696 0.65863454 0.68161625 0.7264726 0.65936744 0.70872724 0.74236727 0.6807537 0.7086749 0.7414428 0.6892501 0.70756924 0.64023966 0.7217866 0.7077353 0.69256234 0.7278422 0.74300313 0.6590531 0.742769 0.6804894 0.72275126 0.7410424 0.6807188 0.7417766 0.6803695 0.6416681 0.7272382 0.6446424 0.68013793 0.6883575 0.6891151 0.72261274 0.7415279 0.68043935 0.6446911 0.64050794 0.72613823
0.8788789 0.7269995 0.69235754 0.68947923 0.64121735 0.7082387 0.72616506 0.6930691 0.64164865 0.6915676 0.7090733 0.7231965 0.6808132 0.7428763 0.6586257 0.6816104 0.72646695 0.65935874 0.70872176 0.7423749 0.68074745 0.7086692 0.7414506 0.6892443 0.7075644 0.64021623 0.7217815 0.70773107 0.6925563 0.72783613 0.74301004 0.65904754 0.74277556 0.68048495 0.722746 0.74104995 0.68071246 0.7417838 0.68036556 0.6416439 0.7272317 0.6446214 0.6801317 0.68835115 0.68910897 0.72260606 0.7415347 0.68043476 0.6446701 0.6404836 0.7261334
0.8798799 0.7269942 0.6923516 0.68947315 0.6411948 0.70823395 0.72615993 0.6930642 0.6416263 0.69156194 0.70906746 0.7231898 0.6808076 0.74288297 0.65861696 0.68160474 0.7264613 0.65935004 0.70871615 0.74238247 0.6807411 0.7086636 0.7414584 0.68923837 0.7075596 0.64019287 0.7217763 0.7077267 0.69255024 0.7278299 0.7430171 0.6590421 0.7427821 0.68048036 0.7227408 0.7410574 0.68070614 0.7417909 0.6803615 0.6416197 0.7272253 0.64460033 0.6801255 0.6883448 0.6891029 0.7225995 0.7415414 0.6804303 0.64464927 0.6404594 0.7261286
0.8808809 0.72698885 0.6923456 0.68946713 0.6411724 0.7082292 0.7261547 0.6930594 0.64160407 0.6915562 0.70906156 0.723183 0.68080205 0.7428896 0.6586083 0.6815989 0.7264556 0.6593415 0.7087107 0.74239004 0.6807348 0.70865786 0.7414661 0.6892325 0.7075547 0.6401696 0.7217712 0.7077223 0.6925442 0.7278236 0.74302393 0.6590369 0.7427886 0.6804757 0.7227355 0.7410648 0.6806999 0.74179804 0.6803576 0.6415957 0.72721887 0.64457947 0.6801193 0.68833846 0.6890968 0.72259283 0.7415482 0.68042576 0.64462847 0.6404352 0.7261236
0.8818819 0.72698337 0.69233966 0.6894611 0.64115024 0.70822436 0.7261495 0.6930544 0.6415821 0.6915505 0.70905566 0.72317624 0.6807966 0.74289614 0.6585997 0.6815933 0.72644985 0.6593331 0.70870507 0.74239755 0.68072855 0.7086521 0.7414738 0.6892267 0.7075498 0.6401465 0.7217659 0.70771796 0.6925382 0.7278173 0.7430309 0.6590316 0.7427951 0.6804713 0.72273016 0.7410722 0.68069357 0.7418052 0.6803535 0.6415719 0.72721225 0.6445587 0.680113 0.6883321 0.6890906 0.72258615 0.74155486 0.6804212 0.6446079 0.6404113 0.72611856
0.8828829 0.7269778 0.69233376 0.68945503 0.64112824 0.7082196 0.7261442 0.69304943 0.6415602 0.6915448 0.70904976 0.7231693 0.6807911 0.74290276 0.6585912 0.6815877 0.7264442 0.6593249 0.7086994 0.74240506 0.6807224 0.70864636 0.7414814 0.6892208 0.70754504 0.64012355 0.72176063 0.7077135 0.6925322 0.7278109 0.7430378 0.6590267 0.7428016 0.6804667 0.7227249 0.74107957 0.6806873 0.7418122 0.6803496 0.64154816 0.72720575 0.64453804 0.6801069 0.6883258 0.68908453 0.7225794 0.7415616 0.68041664 0.6445874 0.64038736 0.72611356
0.8838839 0.72697234 0.69232786 0.68944895 0.64110637 0.7082147 0.72613895 0.6930444 0.6415386 0.691539 0.7090438 0.7231626 0.68078554 0.7429093 0.6585828 0.6815821 0.7264383 0.6593166 0.70869386 0.7424125 0.6807162 0.7086405 0.74148893 0.6892148 0.7075401 0.64010066 0.72175527 0.7077091 0.6925261 0.7278046 0.7430447 0.65902174 0.74280804 0.6804621 0.72271955 0.74108684 0.6806811 0.7418194 0.6803454 0.64152455 0.72719914 0.6445175 0.6801007 0.68831956 0.68907833 0.7225727 0.74156815 0.680412 0.6445669 0.6403636 0.72610855
0.8848849 0.7269669 0.69232196 0.68944293 0.6410847 0.7082098 0.7261336 0.69303936 0.64151704 0.6915332 0.7090379 0.72315574 0.68078005 0.74291587 0.65857446 0.6815766 0.72643244 0.65930855 0.7086882 0.74241996 0.68071014 0.70863473 0.74149656 0.68920887 0.70753527 0.6400778 0.7217499 0.70770466 0.69252014 0.7277982 0.7430515 0.65901697 0.7428145 0.6804575 0.722714 0.7410941 0.6806749 0.7418263 0.68034136 0.6415012 0.7271925 0.64449704 0.6800945 0.68831325 0.68907225 0.7225659 0.74157476 0.6804073 0.6445467 0.6403399 0.7261034
0.8858859 0.72696126 0.6923161 0.68943685 0.6410631 0.708205 0.7261282 0.69303423 0.6414957 0.6915276 0.70903194 0.72314876 0.68077457 0.74292237 0.6585662 0.6815711 0.7264266 0.65930057 0.70868254 0.74242735 0.680704 0.7086289 0.7415041 0.689203 0.70753026 0.6400552 0.72174454 0.70770013 0.692514 0.7277917 0.7430584 0.6590123 0.7428209 0.68045294 0.7227086 0.7411014 0.6806688 0.74183327 0.6803372 0.6414778 0.72718596 0.6444767 0.68008834 0.68830705 0.68906605 0.7225591 0.74158144 0.6804027 0.6445265 0.64031637 0.72609836
0.8868869 0.7269556 0.6923102 0.6894309 0.64104176 0.70820004 0.7261228 0.69302917 0.6414746 0.6915218 0.709026 0.72314185 0.68076915 0.7429289 0.658558 0.68156576 0.72642064 0.65929276 0.7086768 0.74243474 0.680698 0.7086231 0.7415116 0.68919706 0.7075254 0.64003265 0.72173905 0.70769566 0.692508 0.72778535 0.7430651 0.6590078 0.7428273 0.68044835 0.7227031 0.74110854 0.68066263 0.7418402 0.680333 0.6414547 0.7271793 0.6444565 0.6800822 0.68830085 0.68906 0.72255224 0.74158794 0.680398 0.6445064 0.6402929 0.7260932
0.8878879 0.72694993 0.6923044 0.68942475 0.64102054 0.7081951 0.72611725 0.693024 0.6414536 0.69151616 0.7090199 0.72313493 0.6807637 0.7429353 0.65854996 0.68156034 0.7264148 0.659285 0.7086711 0.742442 0.68069196 0.7086173 0.741519 0.68919104 0.7075205 0.64001024 0.7217337 0.7076912 0.6925019 0.7277788 0.7430719 0.6590035 0.74283373 0.6804437 0.72269756 0.7411158 0.6806566 0.74184716 0.68032897 0.6414317 0.7271726 0.64443636 0.6800761 0.68829465 0.6890537 0.7225454 0.74159443 0.6803933 0.6444864 0.6402695 0.726088
0.8888889 0.7269442 0.69229853 0.68941873 0.6409995 0.7081901 0.72611177 0.6930188 0.6414329 0.69151044 0.70901394 0.72312796 0.68075824 0.74294174 0.65854204 0.68155503 0.72640884 0.6592774 0.70866543 0.7424492 0.68068594 0.7086115 0.74152637 0.689185 0.7075155 0.6399879 0.7217281 0.70768654 0.6924958 0.72777236 0.7430787 0.6589992 0.74284005 0.680439 0.72269195 0.74112284 0.6806506 0.7418541 0.6803247 0.6414089 0.7271659 0.6444164 0.6800699 0.68828845 0.6890476 0.7225385 0.74160093 0.68038857 0.6444667 0.6402463 0.7260827
0.8898899 0.7269385 0.69229263 0.6894127 0.6409787 0.70818514 0.7261062 0.69301355 0.6414123 0.69150466 0.70900786 0.7231209 0.68075275 0.74294823 0.65853417 0.6815498 0.7264028 0.65927 0.70865965 0.74245644 0.68068004 0.70860565 0.7415337 0.68917906 0.7075106 0.6399658 0.7217226 0.707682 0.69248974 0.7277658 0.7430855 0.65899515 0.74284637 0.68043447 0.72268635 0.74112993 0.6806445 0.74186087 0.6803205 0.6413863 0.72715914 0.6443966 0.68006384 0.6882824 0.6890413 0.72253156 0.74160737 0.68038386 0.644447 0.6402232 0.72607744
0.8908909 0.72693264 0.69228685 0.6894067 0.64095795 0.7081802 0.7261006 0.69300824 0.64139193 0.691499 0.7090019 0.7231139 0.68074733 0.7429546 0.65852636 0.68154466 0.7263967 0.65926266 0.70865387 0.7424637 0.6806741 0.7085997 0.74154097 0.689173 0.7075057 0.6399437 0.72171706 0.7076775 0.6924838 0.7277592 0.7430921 0.6589912 0.7428527 0.6804298 0.7226807 0.741137 0.6806387 0.74186766 0.6803162 0.6413637 0.72715235 0.6443767 0.68005776 0.6882762 0.6890352 0.7225246 0.7416138 0.68037915 0.6444275 0.64020014 0.7260721
0.8918919 0.72692686 0.69228095 0.6894007 0.64093745 0.70817506 0.72609496 0.69300294 0.6413717 0.6914933 0.7089958 0.72310686 0.6807419 0.74296105 0.6585187 0.6815394 0.72639066 0.6592554 0.70864815 0.74247074 0.6806682 0.70859385 0.74154824 0.689167 0.7075007 0.6399218 0.7217114 0.70767283 0.69247764 0.7277526 0.7430989 0.6589874 0.742859 0.68042517 0.722675 0.74114394 0.68063265 0.74187446 0.6803119 0.6413414 0.7271457 0.6443572 0.6800516 0.6882701 0.68902904 0.7225176 0.7416202 0.6803742 0.644408 0.64017725 0.7260668
0.8928929 0.72692096 0.69227517 0.6893946 0.6409171 0.70817006 0.72608936 0.69299746 0.64135176 0.69148767 0.70898974 0.72309977 0.6807365 0.74296737 0.658511 0.68153435 0.7263845 0.6592483 0.70864224 0.74247795 0.68066233 0.70858794 0.74155545 0.6891608 0.7074957 0.63989997 0.7217058 0.70766824 0.69247156 0.72774595 0.74310565 0.6589837 0.7428652 0.6804204 0.72266924 0.741151 0.68062675 0.7418812 0.6803075 0.64131904 0.72713876 0.6443376 0.68004555 0.6882639 0.68902284 0.7225106 0.74162656 0.6803694 0.6443887 0.6401544 0.72606134
0.8938939 0.726915 0.6922694 0.68938863 0.64089704 0.708165 0.7260836 0.6929921 0.6413319 0.6914819 0.70898366 0.7230927 0.68073106 0.7429737 0.6585036 0.6815294 0.7263784 0.6592413 0.70863646 0.74248505 0.68065655 0.70858204 0.7415626 0.68915486 0.7074907 0.6398783 0.7217001 0.70766354 0.6924655 0.72773933 0.74311227 0.65898013 0.7428715 0.68041575 0.7226635 0.7411579 0.6806209 0.7418879 0.6803032 0.64129704 0.727132 0.6443182 0.6800395 0.6882578 0.6890167 0.72250354 0.74163294 0.6803645 0.6443695 0.64013183 0.726056
0.8948949 0.72690904 0.6922636 0.6893826 0.640877 0.7081599 0.7260778 0.6929866 0.64131236 0.6914762 0.70897746 0.72308546 0.68072563 0.7429801 0.65849614 0.6815244 0.72637224 0.6592344 0.70863056 0.7424921 0.68065083 0.7085761 0.74156976 0.68914866 0.7074858 0.6398567 0.72169435 0.70765895 0.69245934 0.7277326 0.7431189 0.6589768 0.74287784 0.68041104 0.7226576 0.7411648 0.6806152 0.74189466 0.68029886 0.6412751 0.7271251 0.6442989 0.68003356 0.6882518 0.68901044 0.72249645 0.74163926 0.6803596 0.6443504 0.64010924 0.7260505
0.8958959 0.7269031 0.69225776 0.6893766 0.6408573 0.7081548 0.7260721 0.6929811 0.6412929 0.6914706 0.7089713 0.72307825 0.68072027 0.74298644 0.65848875 0.68151945 0.72636604 0.65922767 0.7086247 0.7424991 0.680645 0.7085701 0.74157685 0.6891426 0.7074807 0.6398353 0.72168857 0.70765424 0.6924534 0.7277259 0.74312556 0.6589735 0.742884 0.6804063 0.7226518 0.74117166 0.6806094 0.7419012 0.68029445 0.6412535 0.72711825 0.64427984 0.6800275 0.6882458 0.68900424 0.7224893 0.7416456 0.68035465 0.64433146 0.6400868 0.726045
0.8968969 0.726897 0.69225204 0.6893706 0.6408377 0.7081497 0.72606623 0.6929755 0.6412738 0.6914649 0.7089652 0.7230711 0.6807149 0.7429927 0.6584815 0.6815147 0.7263598 0.659221 0.7086188 0.7425061 0.6806394 0.70856416 0.7415838 0.6891364 0.7074758 0.639814 0.7216828 0.7076495 0.6924472 0.7277191 0.7431322 0.6589704 0.74289024 0.68040156 0.72264594 0.74117863 0.6806036 0.74190784 0.6802899 0.64123183 0.72711134 0.6442607 0.68002146 0.68823975 0.688998 0.7224822 0.7416518 0.6803497 0.6443127 0.6400645 0.7260394
0.8978979 0.7268909 0.69224626 0.68936455 0.64081824 0.70814455 0.72606033 0.6929699 0.6412548 0.6914592 0.708959 0.7230638 0.68070954 0.74299896 0.6584744 0.68150985 0.72635347 0.65921456 0.7086129 0.74251294 0.68063366 0.70855814 0.74159086 0.68913025 0.7074707 0.6397929 0.721677 0.7076447 0.69244117 0.72771233 0.74313873 0.65896744 0.74289644 0.68039685 0.72264004 0.7411853 0.6805979 0.7419145 0.68028545 0.6412105 0.7271044 0.6442418 0.6800155 0.68823373 0.6889917 0.7224751 0.741658 0.6803447 0.644294 0.6400423 0.72603375
0.8988989 0.72688484 0.6922406 0.6893586 0.64079905 0.7081393 0.7260544 0.6929643 0.64123595 0.6914536 0.7089529 0.7230566 0.6807042 0.7430052 0.6584673 0.6815052 0.7263471 0.6592082 0.70860696 0.74251986 0.68062806 0.7085521 0.74159783 0.6891241 0.7074657 0.63977176 0.72167116 0.70763993 0.692435 0.72770554 0.74314535 0.65896463 0.74290264 0.680392 0.7226341 0.741192 0.6805923 0.74192095 0.6802809 0.6411893 0.7270974 0.64422303 0.68000954 0.68822783 0.6889856 0.7224679 0.74166423 0.6803396 0.6442755 0.6400202 0.72602814
0.8998999 0.72687864 0.6922348 0.68935263 0.64078 0.7081342 0.72604835 0.6929586 0.6412174 0.69144785 0.7089466 0.72304934 0.6806988 0.7430114 0.6584603 0.68150055 0.7263408 0.659202 0.708601 0.74252677 0.6806225 0.70854616 0.7416048 0.68911785 0.70746064 0.63975084 0.72166526 0.70763516 0.69242895 0.7276987 0.74315184 0.658962 0.7429088 0.68038726 0.7226281 0.74119884 0.6805867 0.74192756 0.6802764 0.64116824 0.72709036 0.6442044 0.6800035 0.6882218 0.68897927 0.7224606 0.74167037 0.6803345 0.64425707 0.6399983 0.7260225
0.9009009 0.72687244 0.6922291 0.68934655 0.64076126 0.70812887 0.7260424 0.6929529 0.64119905 0.69144213 0.70894045 0.723042 0.6806934 0.7430177 0.65845346 0.6814959 0.72633433 0.65919584 0.70859504 0.74253356 0.68061703 0.7085401 0.7416117 0.68911165 0.7074555 0.6397301 0.72165936 0.70763034 0.692423 0.72769177 0.7431584 0.6589594 0.7429149 0.6803824 0.722622 0.7412055 0.6805812 0.74193394 0.68027186 0.6411473 0.72708344 0.64418584 0.67999756 0.6882159 0.68897307 0.7224534 0.74167657 0.68032944 0.6442388 0.6399765 0.72601676
0.9019019 0.7268661 0.6922234 0.6893406 0.64074254 0.70812356 0.72603637 0.69294703 0.6411809 0.6914365 0.7089342 0.7230346 0.68068814 0.7430239 0.65844667 0.68149143 0.72632796 0.65918994 0.708589 0.7425403 0.6806115 0.708534 0.7416185 0.6891054 0.7074505 0.6397095 0.7216533 0.70762545 0.6924168 0.72768486 0.7431649 0.6589571 0.742921 0.6803776 0.72261596 0.7412121 0.6805756 0.74194044 0.68026716 0.64112663 0.7270764 0.6441674 0.67999166 0.68821 0.6889669 0.7224461 0.7416827 0.68032426 0.64422065 0.6399548 0.72601104
0.9029029 0.72685987 0.6922177 0.68933463 0.6407242 0.7081183 0.72603023 0.6929412 0.641163 0.6914308 0.70892787 0.7230273 0.68068284 0.7430301 0.65844 0.68148696 0.7263215 0.659184 0.70858306 0.74254704 0.680606 0.708528 0.74162525 0.68909925 0.7074455 0.6396889 0.72164726 0.7076206 0.69241065 0.72767794 0.74317145 0.65895486 0.7429272 0.68037283 0.72260976 0.7412188 0.6805701 0.7419468 0.68026257 0.6411061 0.7270693 0.6441492 0.67998576 0.6882041 0.68896055 0.7224388 0.7416888 0.6803192 0.64420265 0.6399332 0.7260052
0.9039039 0.7268535 0.6922121 0.6893287 0.6407059 0.708113 0.72602415 0.6929353 0.6411453 0.6914252 0.7089217 0.7230199 0.68067753 0.74303627 0.65843344 0.6814826 0.726315 0.6591783 0.708577 0.7425537 0.68060064 0.70852196 0.741632 0.68909293 0.7074404 0.6396686 0.72164124 0.70761573 0.69240457 0.72767097 0.7431779 0.65895283 0.7429332 0.68036795 0.7226037 0.7412253 0.6805647 0.74195325 0.6802578 0.64108574 0.7270622 0.644131 0.6799798 0.68819827 0.68895423 0.7224314 0.7416948 0.68031394 0.6441848 0.6399118 0.72599936
0.9049049 0.7268472 0.6922065 0.6893227 0.6406879 0.7081077 0.72601795 0.6929294 0.6411278 0.6914196 0.7089153 0.72301245 0.6806722 0.7430424 0.65842694 0.6814783 0.7263085 0.65917265 0.70857096 0.7425604 0.68059534 0.70851576 0.7416387 0.6890866 0.70743537 0.6396483 0.72163516 0.70761085 0.6923985 0.727664 0.7431843 0.6589509 0.74293935 0.6803631 0.7225974 0.74123186 0.68055934 0.74195963 0.6802531 0.64106566 0.7270551 0.64411306 0.67997396 0.6881925 0.688948 0.72242415 0.7417008 0.68030864 0.64416707 0.6398905 0.7259935
0.9059059 0.72684073 0.69220084 0.6893167 0.64067006 0.70810235 0.7260117 0.6929234 0.64111054 0.691414 0.70890903 0.723005 0.6806669 0.74304855 0.65842044 0.68147403 0.7263019 0.6591673 0.70856476 0.74256706 0.68059003 0.70850974 0.74164534 0.6890803 0.70743024 0.6396282 0.721629 0.70760584 0.6923924 0.72765696 0.74319077 0.65894914 0.74294543 0.6803582 0.72259116 0.74123836 0.68055403 0.741966 0.68024826 0.64104563 0.727048 0.64409506 0.6799681 0.6881867 0.6889417 0.72241664 0.74170697 0.6803034 0.6441495 0.6398693 0.72598755
0.9069069 0.7268343 0.69219524 0.6893108 0.6406524 0.70809704 0.72600555 0.69291735 0.6410935 0.69140834 0.70890266 0.72299755 0.6806617 0.7430547 0.65841424 0.6814699 0.72629535 0.6591619 0.70855874 0.7425736 0.6805848 0.7085036 0.74165195 0.68907404 0.7074251 0.6396082 0.72162294 0.7076009 0.6923862 0.72764987 0.7431972 0.6589475 0.74295145 0.68035334 0.72258496 0.74124485 0.68054867 0.7419722 0.6802435 0.64102584 0.7270408 0.6440773 0.6799623 0.6881809 0.6889354 0.7224092 0.7417129 0.6802981 0.64413214 0.63984823 0.7259817
0.9079079 0.7268278 0.6921897 0.6893048 0.640635 0.70809156 0.72599924 0.69291127 0.6410767 0.6914027 0.70889634 0.72299 0.6806564 0.74306077 0.6584079 0.68146586 0.7262888 0.65915674 0.70855254 0.7425802 0.68057954 0.70849746 0.74165857 0.68906766 0.70742 0.63958836 0.72161674 0.7075959 0.6923802 0.7276427 0.74320364 0.6589461 0.7429574 0.6803484 0.72257864 0.74125123 0.6805434 0.74197847 0.68023866 0.6410062 0.7270336 0.6440597 0.6799564 0.6881751 0.68892914 0.72240174 0.7417189 0.6802926 0.6441148 0.63982725 0.72597575
0.9089089 0.7268213 0.6921841 0.689299 0.6406178 0.7080862 0.7259929 0.69290507 0.64106005 0.6913971 0.70889 0.7229825 0.68065107 0.74306685 0.6584019 0.6814618 0.7262821 0.65915173 0.7085464 0.74258673 0.6805745 0.7084913 0.741665 0.6890613 0.7074149 0.6395687 0.72161055 0.7075909 0.6923741 0.7276357 0.74320996 0.6589448 0.74296343 0.68034345 0.72257227 0.74125767 0.68053824 0.7419847 0.6802337 0.6409868 0.7270264 0.64404225 0.6799506 0.6881695 0.6889229 0.7223942 0.74172485 0.6802872 0.6440976 0.63980645 0.72596973
0.9099099 0.72681457 0.6921785 0.68929297 0.64060074 0.7080807 0.7259865 0.69289887 0.64104366 0.69139147 0.7088836 0.7229749 0.68064594 0.743073 0.6583959 0.6814579 0.7262754 0.6591469 0.7085403 0.74259317 0.6805694 0.7084851 0.74167156 0.68905485 0.7074098 0.63954914 0.72160435 0.7075858 0.692368 0.72762847 0.74321634 0.65894365 0.7429694 0.68033856 0.72256577 0.741264 0.6805331 0.7419909 0.6802287 0.6409675 0.7270191 0.6440249 0.67994475 0.68816376 0.6889165 0.7223867 0.7417307 0.6802817 0.6440806 0.6397858 0.72596365
0.9109109 0.7268081 0.69217306 0.68928707 0.640584 0.7080753 0.72598004 0.69289255 0.6410276 0.6913858 0.70887715 0.7229673 0.68064064 0.74307895 0.6583899 0.681454 0.7262687 0.6591421 0.70853406 0.7425996 0.6805643 0.7084789 0.741678 0.6890484 0.70740473 0.63952976 0.721598 0.7075808 0.69236183 0.7276213 0.7432227 0.6589427 0.7429755 0.6803335 0.72255933 0.7412704 0.68052804 0.74199706 0.6802237 0.64094853 0.72701186 0.6440077 0.6799389 0.68815815 0.6889103 0.72237915 0.74173653 0.6802763 0.6440638 0.6397653 0.72595763
0.9119119 0.72680134 0.69216746 0.6892811 0.6405674 0.70806974 0.72597367 0.69288623 0.6410117 0.69138014 0.7088708 0.7229597 0.6806355 0.743085 0.6583841 0.6814502 0.72626185 0.6591374 0.7085279 0.74260604 0.6805592 0.70847285 0.7416844 0.689042 0.7073996 0.6395105 0.7215918 0.7075757 0.69235563 0.7276141 0.74322903 0.65894186 0.74298143 0.68032855 0.7225529 0.7412767 0.680523 0.7420032 0.68021876 0.64092964 0.7270046 0.64399064 0.6799332 0.68815243 0.68890387 0.7223716 0.74174243 0.68027073 0.6440471 0.63974494 0.72595143
0.9129129 0.72679466 0.692162 0.68927526 0.640551 0.7080642 0.72596717 0.69287986 0.64099604 0.69137466 0.70886433 0.722952 0.68063027 0.7430911 0.65837824 0.6814465 0.7262551 0.6591329 0.7085216 0.74261236 0.6805544 0.70846653 0.7416908 0.68903565 0.7073944 0.63949144 0.72158533 0.7075706 0.6923497 0.7276067 0.74323535 0.65894127 0.74298745 0.68032354 0.72254634 0.74128294 0.680518 0.7420093 0.6802137 0.640911 0.72699726 0.6439737 0.6799274 0.6881469 0.6888976 0.722364 0.74174833 0.68026507 0.64403045 0.6397246 0.72594523
0.9139139 0.72678787 0.6921565 0.6892694 0.6405349 0.7080587 0.7259606 0.6928734 0.64098066 0.69136906 0.7088579 0.7229443 0.6806251 0.743097 0.65837276 0.6814429 0.7262484 0.6591286 0.7085153 0.7426187 0.6805494 0.70846033 0.7416971 0.6890292 0.70738924 0.6394725 0.72157896 0.7075654 0.6923436 0.72759944 0.74324167 0.6589407 0.7429933 0.6803186 0.7225398 0.7412892 0.680513 0.74201536 0.68020856 0.64089257 0.72699 0.6439569 0.6799218 0.6881413 0.6888912 0.7223564 0.741754 0.68025947 0.644014 0.6397045 0.7259391
0.9149149 0.7267811 0.69215107 0.68926346 0.6405189 0.7080531 0.725954 0.6928669 0.64096546 0.69136345 0.70885146 0.7229366 0.68061984 0.7431031 0.65836716 0.68143934 0.72624147 0.6591244 0.708509 0.742625 0.6805446 0.7084541 0.74170333 0.68902266 0.70738417 0.63945353 0.7215725 0.7075602 0.69233733 0.72759223 0.743248 0.6589404 0.7429993 0.6803135 0.7225332 0.74129534 0.68050814 0.74202144 0.6802033 0.64087427 0.72698253 0.6439402 0.679916 0.68813574 0.68888485 0.7223487 0.74175984 0.6802537 0.6439978 0.6396846 0.7259328
0.9159159 0.7267743 0.6921456 0.6892576 0.6405033 0.70804745 0.72594744 0.6928603 0.64095056 0.6913579 0.7088449 0.7229288 0.6806147 0.743109 0.6583617 0.6814359 0.72623456 0.6591204 0.70850277 0.74263126 0.6805397 0.7084478 0.74170965 0.6890162 0.7073789 0.6394349 0.7215661 0.70755506 0.6923313 0.72758484 0.7432543 0.6589402 0.7430052 0.6803084 0.72252655 0.74130154 0.68050325 0.7420274 0.6801981 0.64085627 0.7269751 0.6439237 0.6799103 0.68813026 0.6888786 0.72234094 0.7417656 0.6802479 0.64398164 0.63966477 0.72592646
0.9169169 0.7267674 0.6921402 0.6892518 0.6404877 0.70804185 0.7259407 0.69285375 0.64093584 0.6913523 0.7088384 0.72292113 0.68060964 0.74311495 0.65835637 0.68143255 0.72622764 0.6591165 0.70849645 0.7426375 0.680535 0.7084415 0.7417158 0.68900967 0.70737386 0.63941634 0.72155964 0.7075498 0.69232523 0.72757745 0.74326044 0.6589402 0.7430111 0.68030334 0.7225198 0.7413077 0.6804986 0.7420334 0.6801928 0.6408384 0.7269677 0.6439073 0.6799046 0.6881248 0.6888722 0.7223333 0.74177134 0.68024224 0.6439657 0.63964504 0.7259202
0.9179179 0.72676045 0.6921348 0.68924594 0.6404725 0.7080362 0.72593397 0.692847 0.6409215 0.69134676 0.70883185 0.72291327 0.68060446 0.7431209 0.6583512 0.68142927 0.72622067 0.65911263 0.7084901 0.7426436 0.6805303 0.7084353 0.741722 0.6890031 0.7073686 0.6393979 0.7215531 0.70754457 0.69231904 0.72757 0.7432667 0.6589404 0.74301696 0.6802983 0.7225131 0.74131376 0.68049383 0.7420394 0.6801876 0.64082074 0.7269603 0.6438911 0.679899 0.6881192 0.6888659 0.7223255 0.741777 0.68023646 0.64394987 0.6396255 0.7259138
0.9189189 0.72675353 0.6921295 0.6892401 0.6404574 0.70803046 0.72592735 0.69284034 0.6409072 0.6913412 0.70882535 0.72290546 0.6805994 0.74312687 0.65834606 0.68142605 0.7262137 0.6591091 0.7084836 0.74264973 0.68052566 0.708429 0.741728 0.68899655 0.7073635 0.6393796 0.72154653 0.7075393 0.69231296 0.72756255 0.74327296 0.65894073 0.7430228 0.6802932 0.72250634 0.74131984 0.68048924 0.7420453 0.6801822 0.64080334 0.7269528 0.643875 0.6798934 0.6881138 0.68885946 0.7223177 0.7417827 0.6802305 0.6439343 0.639606 0.7259074
0.9199199 0.7267465 0.6921241 0.6892343 0.6404426 0.70802474 0.72592056 0.6928334 0.64089334 0.6913357 0.7088188 0.7228976 0.6805943 0.7431328 0.65834093 0.68142295 0.72620666 0.6591056 0.70847726 0.7426559 0.68052113 0.7084227 0.74173415 0.68899 0.70735824 0.63936156 0.7215399 0.70753396 0.692307 0.7275551 0.74327916 0.6589412 0.74302864 0.680288 0.72249955 0.74132586 0.6804846 0.7420512 0.68017685 0.6407862 0.7269453 0.643859 0.6798878 0.6881085 0.68885314 0.7223099 0.7417883 0.6802246 0.64391875 0.63958687 0.725901
0.9209209 0.7267394 0.69211876 0.6892285 0.64042807 0.708019 0.72591376 0.6928266 0.6408797 0.6913302 0.7088122 0.72288966 0.6805892 0.7431387 0.6583359 0.68141997 0.7261996 0.6591023 0.7084708 0.74266195 0.6805166 0.70841634 0.7417401 0.6889833 0.7073531 0.6393436 0.7215333 0.7075286 0.6923008 0.72754765 0.7432853 0.6589419 0.7430345 0.68028283 0.72249264 0.74133176 0.68048 0.74205697 0.6801714 0.6407691 0.72693783 0.6438433 0.6798821 0.6881031 0.6888467 0.7223021 0.741794 0.6802186 0.64390343 0.63956773 0.7258945
0.9219219 0.7267323 0.6921134 0.6892227 0.6404137 0.7080133 0.72590685 0.69281965 0.6408663 0.6913247 0.7088056 0.72288185 0.6805841 0.7431445 0.6583311 0.681417 0.72619253 0.6590991 0.70846444 0.7426679 0.68051213 0.70841 0.74174607 0.6889767 0.7073479 0.63932586 0.7215266 0.7075233 0.6922947 0.7275401 0.74329156 0.6589427 0.7430404 0.6802777 0.7224858 0.7413378 0.6804756 0.7420628 0.6801659 0.6407523 0.7269303 0.6438277 0.67987645 0.68809783 0.6888404 0.7222942 0.74179953 0.68021256 0.64388824 0.63954866 0.72588795
0.9229229 0.72672516 0.69210815 0.6892169 0.64039963 0.70800745 0.7258998 0.6928127 0.64085317 0.6913191 0.708799 0.7228738 0.68057907 0.74315035 0.6583264 0.6814142 0.7261854 0.6590961 0.7084579 0.7426739 0.6805078 0.70840365 0.741752 0.6889701 0.7073427 0.6393082 0.72152 0.707518 0.69228864 0.7275325 0.7432977 0.6589438 0.74304616 0.6802726 0.72247875 0.7413436 0.6804711 0.74206865 0.68016034 0.64073575 0.72692275 0.6438122 0.6798709 0.68809247 0.68883395 0.72228634 0.74180514 0.6802065 0.6438733 0.63952994 0.7258814
0.9239239 0.72671807 0.6921029 0.68921113 0.64038575 0.7080017 0.725893 0.6928055 0.6408403 0.6913136 0.7087923 0.7228659 0.68057406 0.7431563 0.65832174 0.6814115 0.7261782 0.6590933 0.7084515 0.74267995 0.68050337 0.7083973 0.7417579 0.6889635 0.70733744 0.63929075 0.7215132 0.7075125 0.69228244 0.72752494 0.7433038 0.6589449 0.743052 0.6802673 0.7224718 0.7413496 0.6804668 0.74207443 0.6801547 0.6407194 0.72691506 0.6437968 0.6798654 0.68808734 0.68882763 0.72227836 0.7418107 0.68020034 0.64385843 0.6395112 0.7258748
0.9249249 0.72671086 0.6920977 0.6892054 0.64037216 0.7079958 0.725886 0.6927985 0.64082766 0.69130814 0.70878565 0.72285783 0.680569 0.74316204 0.6583172 0.68140876 0.7261711 0.6590905 0.7084449 0.7426858 0.6804992 0.70839095 0.7417637 0.6889568 0.70733225 0.6392734 0.7215065 0.7075071 0.6922765 0.7275171 0.74331 0.6589463 0.7430578 0.6802621 0.7224648 0.7413554 0.6804624 0.7420801 0.6801491 0.6407033 0.7269075 0.64378166 0.6798599 0.688082 0.68882126 0.72227037 0.74181616 0.68019414 0.64384377 0.63949263 0.72586817
0.9259259 0.7267035 0.6920925 0.6891996 0.6403587 0.70798993 0.72587895 0.6927913 0.6408154 0.69130266 0.708779 0.72284985 0.68056405 0.743168 0.6583128 0.68140626 0.72616386 0.659088 0.7084384 0.7426917 0.6804949 0.7083845 0.74176955 0.68895006 0.70732707 0.63925624 0.7214996 0.7075016 0.6922704 0.7275096 0.7433162 0.65894794 0.7430635 0.68025684 0.72245777 0.74136114 0.6804582 0.7420858 0.68014336 0.6406874 0.72689986 0.64376664 0.6798544 0.68807685 0.6888149 0.72226244 0.7418217 0.6801879 0.6438292 0.6394744 0.7258615
0.9269269 0.72669625 0.6920873 0.68919396 0.6403456 0.707984 0.7258718 0.69278395 0.6408032 0.6912972 0.70877236 0.72284174 0.68055904 0.7431737 0.65830845 0.6814038 0.7261566 0.65908563 0.70843184 0.7426975 0.68049085 0.7083781 0.74177533 0.68894327 0.7073219 0.63923925 0.7214929 0.70749617 0.6922643 0.72750187 0.7433222 0.6589496 0.7430694 0.68025154 0.7224506 0.741367 0.680454 0.74209154 0.68013763 0.64067173 0.72689223 0.64375174 0.6798489 0.6880717 0.68880844 0.7222544 0.74182713 0.6801816 0.64381486 0.6394561 0.72585475
0.9279279 0.7266889 0.6920822 0.6891881 0.6403327 0.7079781 0.7258647 0.6927767 0.6407915 0.6912917 0.7087656 0.72283363 0.68055415 0.74317956 0.6583042 0.68140143 0.72614926 0.65908337 0.7084252 0.74270326 0.6804868 0.7083717 0.74178106 0.68893665 0.70731664 0.6392224 0.721486 0.70749056 0.6922581 0.7274941 0.7433282 0.6589515 0.743075 0.68024623 0.72244346 0.7413727 0.68044984 0.74209714 0.6801318 0.64065623 0.7268845 0.643737 0.6798434 0.68806666 0.68880206 0.7222463 0.7418327 0.68017524 0.6438007 0.63943803 0.7258481
0.9289289 0.72668153 0.69207704 0.6891825 0.64032006 0.7079721 0.7258576 0.6927693 0.64077985 0.69128627 0.70875883 0.72282547 0.68054914 0.7431852 0.6583001 0.6813992 0.7261419 0.65908134 0.7084186 0.742709 0.6804827 0.7083652 0.7417867 0.6889298 0.7073114 0.6392057 0.72147906 0.7074851 0.69225204 0.7274864 0.74333435 0.65895355 0.7430808 0.680241 0.72243625 0.7413784 0.6804459 0.74210274 0.68012595 0.64064103 0.7268768 0.6437225 0.67983794 0.6880616 0.6887956 0.7222382 0.741838 0.6801689 0.6437867 0.63942015 0.7258413
0.9299299 0.7266741 0.69207203 0.689177 0.64030766 0.70796615 0.72585046 0.6927618 0.6407687 0.69128084 0.70875216 0.7228174 0.68054414 0.743191 0.6582961 0.6813971 0.72613466 0.65907943 0.70841205 0.74271476 0.68047875 0.70835876 0.7417923 0.688923 0.7073062 0.6391891 0.72147214 0.7074795 0.692246 0.7274786 0.74334043 0.65895593 0.7430866 0.6802356 0.7224289 0.741384 0.6804419 0.74210835 0.68012 0.6406261 0.7268691 0.6437081 0.67983264 0.6880566 0.6887892 0.7222302 0.74184346 0.6801624 0.64377284 0.6394024 0.7258345
0.9309309 0.72666657 0.69206685 0.6891712 0.6402955 0.7079601 0.7258432 0.69275427 0.6407578 0.6912755 0.70874536 0.72280914 0.68053937 0.7431968 0.6582922 0.681395 0.7261272 0.65907764 0.7084053 0.7427204 0.6804748 0.70835227 0.7417979 0.6889162 0.70730096 0.63917285 0.7214652 0.7074739 0.69224 0.72747076 0.74334645 0.65895844 0.7430923 0.68023026 0.7224217 0.7413897 0.680438 0.7421138 0.68011403 0.6406114 0.7268613 0.6436938 0.6798272 0.6880516 0.68878275 0.722222 0.7418487 0.68015593 0.6437592 0.63938487 0.7258275
0.9319319 0.7266591 0.6920619 0.6891656 0.6402836 0.707954 0.7258359 0.69274664 0.6407471 0.69127 0.7087386 0.7228009 0.6805345 0.7432025 0.6582883 0.68139315 0.72611976 0.6590761 0.70839864 0.7427261 0.68047106 0.7083458 0.7418035 0.6889094 0.70729566 0.63915664 0.7214582 0.7074683 0.6922339 0.7274629 0.7433525 0.65896106 0.74309796 0.6802249 0.7224143 0.74139535 0.6804341 0.74211943 0.6801081 0.64059687 0.72685355 0.64367974 0.67982185 0.6880466 0.6887764 0.72221386 0.7418541 0.6801493 0.6437457 0.63936734 0.72582066
0.9329329 0.72665155 0.69205683 0.68916 0.640272 0.70794797 0.7258285 0.69273895 0.6407367 0.69126457 0.7087318 0.7227926 0.6805296 0.7432082 0.6582846 0.68139124 0.72611237 0.65907466 0.70839196 0.74273163 0.68046737 0.7083393 0.741809 0.6889025 0.7072905 0.6391406 0.72145116 0.70746255 0.6922278 0.72745496 0.7433585 0.65896386 0.7431036 0.68021953 0.722407 0.74140096 0.68043035 0.7421249 0.68010193 0.6405826 0.72684574 0.64366585 0.6798165 0.6880416 0.68876994 0.7222056 0.74185944 0.68014264 0.64373237 0.6393501 0.72581375
0.9339339 0.7266439 0.6920519 0.6891544 0.64026064 0.70794183 0.7258212 0.69273114 0.6407266 0.69125915 0.70872504 0.7227844 0.6805247 0.7432139 0.658281 0.6813895 0.72610486 0.65907335 0.7083852 0.7427373 0.6804637 0.7083328 0.74181443 0.6888957 0.7072852 0.63912475 0.721444 0.7074569 0.69222176 0.72744703 0.74336445 0.6589669 0.7431093 0.68021417 0.72239953 0.74140644 0.68042666 0.74213034 0.6800958 0.6405687 0.7268378 0.64365214 0.6798112 0.6880368 0.68876356 0.72219735 0.7418647 0.68013597 0.64371926 0.639333 0.7258067
0.9349349 0.7266363 0.69204694 0.6891488 0.6402495 0.70793575 0.72581387 0.6927234 0.6407168 0.6912538 0.7087182 0.72277606 0.6805199 0.7432196 0.6582775 0.68138784 0.72609735 0.65907234 0.70837843 0.7427428 0.68046004 0.7083262 0.7418199 0.6888888 0.70728004 0.639109 0.721437 0.70745116 0.6922157 0.72743905 0.7433705 0.6589701 0.74311495 0.6802087 0.7223921 0.7414119 0.6804231 0.7421357 0.6800896 0.6405548 0.72683 0.6436385 0.67980593 0.688032 0.68875706 0.72218907 0.74187 0.6801292 0.6437063 0.639316 0.7257997
0.9359359 0.72662854 0.692042 0.6891433 0.6402387 0.7079296 0.72580636 0.6927155 0.6407074 0.6912484 0.7087113 0.7227677 0.68051517 0.7432253 0.6582742 0.6813864 0.72608984 0.65907145 0.70837164 0.74274826 0.6804565 0.7083197 0.7418252 0.6888819 0.70727473 0.6390936 0.7214298 0.7074454 0.69220966 0.72743106 0.7433764 0.6589736 0.7431206 0.68020326 0.7223846 0.7414174 0.68041956 0.74214125 0.6800834 0.6405413 0.72682214 0.6436251 0.6798006 0.68802714 0.6887506 0.72218084 0.7418753 0.6801224 0.64369357 0.6392993 0.72579265
0.9369369 0.72662085 0.69203717 0.68913776 0.64022803 0.7079234 0.72579896 0.6927075 0.64069813 0.6912431 0.7087045 0.7227593 0.6805104 0.74323094 0.6582709 0.68138504 0.7260822 0.65907073 0.70836484 0.7427536 0.6804531 0.70831317 0.74183065 0.688875 0.7072695 0.63907814 0.7214227 0.7074396 0.69220364 0.7274231 0.74338233 0.65897715 0.7431263 0.68019783 0.722377 0.7414228 0.680416 0.7421465 0.6800771 0.6405281 0.72681427 0.6436119 0.67979544 0.68802243 0.6887442 0.7221725 0.7418805 0.6801155 0.64368093 0.6392827 0.7257855
0.9379379 0.7266131 0.69203234 0.6891322 0.64021784 0.70791703 0.72579134 0.6926995 0.64068913 0.69123775 0.7086976 0.7227509 0.6805056 0.74323666 0.65826774 0.6813838 0.7260746 0.65907013 0.70835793 0.74275905 0.6804497 0.70830655 0.7418359 0.68886805 0.7072643 0.63906294 0.7214155 0.70743376 0.6921977 0.72741497 0.7433883 0.65898097 0.74313194 0.68019235 0.7223694 0.74142826 0.68041253 0.74215186 0.68007076 0.6405151 0.7268062 0.6435988 0.67979026 0.6880178 0.68873775 0.72216415 0.7418856 0.6801086 0.6436686 0.63926625 0.72577834
0.9389389 0.72660524 0.69202745 0.68912673 0.64020777 0.7079108 0.7257838 0.6926913 0.64068055 0.6912325 0.70869064 0.7227425 0.68050086 0.7432422 0.65826464 0.68138266 0.72606695 0.6590697 0.7083511 0.7427645 0.6804464 0.70830005 0.74184114 0.688861 0.70725894 0.63904804 0.72140825 0.707428 0.69219166 0.72740686 0.74339426 0.658985 0.74313754 0.68018687 0.7223618 0.7414336 0.6804093 0.7421571 0.6800644 0.64050233 0.7267983 0.6435859 0.6797851 0.68801314 0.6887313 0.72215575 0.7418908 0.68010163 0.6436563 0.63925 0.7257712
0.9399399 0.7265974 0.6920227 0.68912125 0.640198 0.7079046 0.7257763 0.69268316 0.6406723 0.6912271 0.7086837 0.7227341 0.6804962 0.74324787 0.6582617 0.6813816 0.7260593 0.65906954 0.7083442 0.74276984 0.6804432 0.7082934 0.7418463 0.6888541 0.70725363 0.63903314 0.7214009 0.70742214 0.69218564 0.72739863 0.7434002 0.6589892 0.7431431 0.68018126 0.72235405 0.741439 0.6804061 0.74216247 0.68005794 0.6404898 0.7267903 0.64357316 0.67977995 0.68800855 0.6887249 0.72214735 0.7418959 0.6800946 0.64364433 0.6392339 0.72576404
0.9409409 0.7265895 0.6920179 0.6891158 0.6401886 0.70789814 0.72576857 0.6926749 0.6406644 0.69122183 0.7086768 0.7227256 0.68049157 0.74325335 0.6582589 0.6813806 0.72605157 0.6590695 0.7083373 0.7427751 0.6804401 0.70828676 0.74185145 0.68884706 0.70724833 0.6390185 0.7213937 0.7074162 0.6921797 0.72739065 0.743406 0.65899354 0.7431487 0.6801758 0.7223463 0.7414443 0.6804029 0.7421677 0.6800513 0.6404776 0.7267823 0.64356065 0.6797748 0.68800396 0.68871844 0.72213894 0.741901 0.6800875 0.64363253 0.639218 0.72575676
0.9419419 0.7265816 0.6920132 0.6891104 0.6401793 0.7078919 0.72576094 0.69266653 0.6406567 0.6912166 0.7086699 0.72271705 0.68048686 0.74325895 0.6582562 0.6813799 0.7260437 0.65906966 0.7083304 0.7427803 0.6804371 0.7082801 0.7418566 0.68884015 0.7072431 0.639004 0.7213864 0.7074103 0.6921736 0.7273824 0.743412 0.6589982 0.7431543 0.6801702 0.7223385 0.7414495 0.6803999 0.74217284 0.6800448 0.6404656 0.7267742 0.64354825 0.67976975 0.6879995 0.68871206 0.7221304 0.7419061 0.6800803 0.6436208 0.6392022 0.7257495
0.9429429 0.7265736 0.69200844 0.68910503 0.64017045 0.70788544 0.7257532 0.6926581 0.6406494 0.6912113 0.70866287 0.72270846 0.68048227 0.74326456 0.6582536 0.6813792 0.72603595 0.6590699 0.7083234 0.7427856 0.680434 0.70827353 0.7418617 0.68883306 0.70723784 0.6389897 0.721379 0.7074043 0.6921677 0.7273742 0.74341774 0.659003 0.7431598 0.6801647 0.7223307 0.7414547 0.6803968 0.742178 0.6800381 0.64045393 0.72676617 0.64353603 0.6797646 0.68799496 0.68870556 0.72212195 0.7419112 0.6800731 0.64360934 0.6391866 0.7257422
0.9439439 0.72656554 0.69200385 0.6890997 0.6401618 0.70787907 0.72574544 0.6926496 0.64064234 0.6912061 0.70865583 0.7226999 0.6804777 0.74327004 0.65825105 0.6813786 0.72602814 0.6590704 0.70831645 0.7427907 0.6804311 0.70826685 0.7418667 0.68882596 0.70723253 0.63897556 0.72137165 0.7073983 0.6921617 0.72736585 0.74342364 0.659008 0.7431653 0.680159 0.7223228 0.74145997 0.680394 0.7421831 0.68003154 0.6404425 0.7267581 0.64352405 0.6797597 0.68799055 0.6886991 0.7221134 0.74191624 0.68006575 0.6435981 0.63917124 0.7257347
0.9449449 0.72655743 0.6919993 0.6890943 0.6401535 0.70787257 0.72573763 0.692641 0.64063567 0.69120085 0.7086488 0.7226913 0.6804731 0.7432755 0.6582488 0.6813783 0.7260203 0.65907115 0.7083094 0.7427958 0.68042827 0.7082602 0.7418717 0.68881893 0.7072273 0.6389617 0.72136414 0.7073923 0.6921557 0.7273576 0.7434295 0.65901333 0.7431709 0.6801535 0.72231483 0.7414651 0.6803911 0.7421883 0.6800248 0.6404314 0.72674996 0.64351225 0.6797546 0.68798625 0.6886927 0.72210485 0.7419212 0.6800584 0.6435871 0.6391561 0.7257273
0.9459459 0.72654927 0.69199467 0.68908906 0.6401454 0.7078661 0.72572976 0.69263244 0.6406293 0.6911956 0.7086419 0.7226826 0.68046856 0.74328107 0.6582465 0.681378 0.72601235 0.6590719 0.7083024 0.742801 0.6804256 0.7082535 0.7418766 0.68881184 0.707222 0.63894796 0.72135663 0.7073864 0.69214976 0.7273493 0.74343526 0.65901875 0.74317646 0.6801479 0.72230685 0.74147016 0.68038833 0.7421934 0.68001795 0.6404205 0.7267418 0.64350057 0.6797497 0.68798184 0.68868625 0.7220962 0.7419262 0.68005097 0.6435762 0.639141 0.7257199
0.9469469 0.72654116 0.69199014 0.68908376 0.64013773 0.70785964 0.72572196 0.6926237 0.6406232 0.6911904 0.7086348 0.7226739 0.680464 0.74328655 0.6582444 0.68137777 0.7260045 0.6590731 0.7082953 0.74280596 0.68042296 0.70824677 0.7418815 0.68880475 0.70721674 0.6389344 0.72134924 0.7073802 0.6921438 0.72734094 0.7434411 0.65902436 0.743182 0.6801422 0.72229886 0.74147534 0.68038577 0.7421984 0.68001103 0.6404098 0.7267336 0.6434891 0.6797447 0.6879776 0.6886798 0.72208756 0.7419312 0.6800435 0.64356554 0.6391262 0.7257124
0.9479479 0.7265329 0.6919856 0.68907857 0.6401302 0.70785314 0.72571397 0.6926149 0.64061755 0.69118524 0.7086278 0.72266513 0.6804597 0.743292 0.65824234 0.68137777 0.7259965 0.65907437 0.7082882 0.74281096 0.68042046 0.7082401 0.7418864 0.68879765 0.7072115 0.638921 0.7213417 0.70737404 0.6921379 0.7273325 0.7434468 0.6590303 0.7431874 0.6801366 0.7222908 0.74148035 0.68038315 0.7422035 0.6800042 0.6403996 0.7267254 0.64347786 0.6797399 0.68797344 0.68867344 0.722079 0.7419361 0.68003595 0.64355505 0.6391115 0.7257049
0.9489489 0.7265246 0.69198126 0.6890734 0.6401231 0.7078465 0.72570604 0.692606 0.6406122 0.69118017 0.70862067 0.7226564 0.6804552 0.74329746 0.65824056 0.681378 0.7259885 0.6590758 0.7082811 0.742816 0.680418 0.70823336 0.7418912 0.68879056 0.70720613 0.63890785 0.7213341 0.707368 0.692132 0.72732407 0.74345255 0.6590364 0.7431929 0.68013096 0.7222827 0.74148536 0.6803807 0.7422085 0.6799972 0.64038956 0.7267171 0.64346683 0.67973506 0.6879693 0.68866694 0.7220702 0.741941 0.6800284 0.64354485 0.6390971 0.72569734
0.9499499 0.72651625 0.69197685 0.68906814 0.6401163 0.70783985 0.72569793 0.692597 0.6406071 0.691175 0.7086136 0.72264767 0.6804508 0.7433029 0.6582387 0.6813781 0.72598046 0.6590774 0.70827395 0.74282086 0.68041563 0.7082266 0.7418959 0.68878335 0.70720094 0.6388949 0.7213266 0.7073618 0.69212615 0.7273156 0.74345833 0.6590427 0.7431984 0.6801253 0.72227454 0.74149036 0.6803783 0.74221337 0.6799901 0.64037985 0.726709 0.6434559 0.67973024 0.6879653 0.6886606 0.7220615 0.74194586 0.6800207 0.64353484 0.63908285 0.72568977
0.950951 0.72650796 0.69197243 0.68906295 0.6401097 0.7078332 0.7256899 0.692588 0.64060247 0.69116986 0.70860636 0.7226388 0.6804464 0.7433083 0.6582371 0.68137854 0.7259724 0.6590792 0.70826674 0.74282575 0.68041337 0.7082199 0.74190056 0.68877625 0.70719564 0.63888204 0.7213189 0.70735556 0.6921202 0.7273071 0.7434641 0.6590492 0.7432039 0.6801196 0.7222663 0.7414953 0.680376 0.7422183 0.679983 0.64037037 0.72670066 0.64344525 0.6797254 0.6879611 0.6886542 0.7220527 0.7419507 0.68001294 0.643525 0.6390687 0.72568214
0.951952 0.72649956 0.6919681 0.6890579 0.64010346 0.70782655 0.7256818 0.6925788 0.6405982 0.6911648 0.7085993 0.72263 0.68044215 0.7433138 0.65823555 0.6813791 0.72596437 0.6590812 0.7082595 0.74283063 0.6804112 0.7082131 0.74190533 0.6887691 0.7071904 0.63886946 0.7213113 0.70734936 0.69211435 0.7272985 0.74346983 0.65905607 0.74320936 0.6801139 0.7222581 0.7415002 0.68037385 0.74222314 0.6799759 0.6403613 0.7266923 0.6434348 0.6797207 0.68795717 0.68864775 0.72204393 0.74195546 0.6800052 0.6435154 0.63905483 0.72567445
0.952953 0.7264911 0.6919638 0.68905276 0.6400975 0.7078198 0.7256737 0.69256955 0.6405942 0.6911597 0.70859206 0.722621 0.6804379 0.7433191 0.6582342 0.6813798 0.7259562 0.6590835 0.7082523 0.7428354 0.6804092 0.70820636 0.74191 0.68876183 0.7071851 0.63885707 0.72130364 0.7073431 0.6921085 0.7272899 0.7434755 0.65906304 0.7432148 0.6801082 0.72224975 0.741505 0.68037176 0.74222803 0.6799687 0.64035237 0.726684 0.64342445 0.67971605 0.68795323 0.6886413 0.72203517 0.7419603 0.67999727 0.64350605 0.6390412 0.7256667
0.953954 0.7264826 0.6919596 0.6890478 0.64009196 0.70781314 0.7256655 0.69256026 0.64059055 0.6911547 0.70858496 0.7226121 0.68043363 0.74332446 0.6582329 0.68138057 0.72594804 0.659086 0.70824504 0.74284023 0.68040717 0.7081995 0.7419146 0.6887546 0.7071798 0.63884485 0.72129583 0.7073368 0.6921027 0.72728133 0.7434813 0.65907025 0.74322015 0.68010247 0.7222414 0.74151003 0.68036973 0.74223286 0.67996144 0.6403439 0.7266756 0.6434144 0.6797113 0.68794936 0.6886349 0.72202635 0.74196506 0.6799894 0.6434969 0.63902766 0.7256589
0.954955 0.7264741 0.6919554 0.6890428 0.64008677 0.70780635 0.72565734 0.6925509 0.64058733 0.6911497 0.70857775 0.72260314 0.68042946 0.7433298 0.6582318 0.6813816 0.72593987 0.6590886 0.70823777 0.74284494 0.6804054 0.7081927 0.74191916 0.68874747 0.70717454 0.6388329 0.721288 0.70733047 0.6920969 0.7272726 0.7434869 0.6590777 0.7432256 0.68009675 0.722233 0.7415147 0.6803679 0.7422377 0.6799542 0.6403356 0.7266672 0.6434045 0.6797067 0.68794554 0.6886285 0.7220174 0.74196976 0.6799814 0.64348793 0.63901436 0.7256512
0.955956 0.7264655 0.6919513 0.6890378 0.64008176 0.70779955 0.72564906 0.6925415 0.64058447 0.69114476 0.7085705 0.72259426 0.6804253 0.7433352 0.6582308 0.68138266 0.7259316 0.6590915 0.7082305 0.74284965 0.6804036 0.7081859 0.7419236 0.68874025 0.70716923 0.6388212 0.7212803 0.70732415 0.69209105 0.7272639 0.7434925 0.6590854 0.74323094 0.680091 0.72222453 0.7415195 0.68036604 0.74224246 0.6799468 0.6403277 0.7266588 0.6433948 0.67970216 0.6879418 0.6886221 0.7220085 0.7419745 0.67997336 0.6434791 0.63900137 0.72564334
0.956957 0.7264568 0.69194716 0.6890329 0.6400772 0.70779264 0.7256408 0.69253194 0.64058185 0.6911397 0.7085633 0.7225851 0.6804212 0.7433405 0.6582299 0.68138397 0.7259233 0.6590946 0.70822316 0.7428542 0.6804019 0.7081791 0.7419281 0.688733 0.70716393 0.63880956 0.72127247 0.7073177 0.69208527 0.7272553 0.74349815 0.6590934 0.74323636 0.6800852 0.722216 0.7415242 0.68036443 0.74224716 0.6799393 0.6403201 0.72665036 0.64338535 0.67969763 0.6879381 0.6886157 0.7219995 0.7419791 0.6799652 0.64347064 0.63898844 0.7256355
0.957958 0.7264482 0.69194317 0.68902797 0.6400728 0.7077857 0.7256324 0.6925223 0.64057964 0.6911348 0.70855606 0.722576 0.6804171 0.74334574 0.65822923 0.68138534 0.7259151 0.6590978 0.7082157 0.7428589 0.6804004 0.7081722 0.74193245 0.6887257 0.70715874 0.63879824 0.7212646 0.7073114 0.6920795 0.7272465 0.74350375 0.6591015 0.7432417 0.6800795 0.7222075 0.74152887 0.68036294 0.7422518 0.6799319 0.6403128 0.7266419 0.6433761 0.6796932 0.6879345 0.68860936 0.7219906 0.74198383 0.67995703 0.64346236 0.6389757 0.72562754
0.958959 0.7264395 0.6919391 0.68902314 0.6400689 0.7077789 0.725624 0.6925126 0.6405779 0.6911299 0.7085489 0.72256696 0.68041307 0.74335104 0.6582285 0.68138695 0.7259067 0.65910125 0.70820844 0.7428634 0.6803989 0.7081654 0.7419368 0.6887185 0.70715344 0.63878703 0.7212567 0.70730484 0.69207376 0.7272377 0.74350935 0.65910995 0.7432471 0.68007374 0.7221989 0.7415336 0.6803614 0.74225646 0.67992437 0.64030576 0.7266333 0.64336705 0.6796887 0.68793094 0.688603 0.7219815 0.7419884 0.67994875 0.6434543 0.6389633 0.72561955
0.95996 0.7264307 0.6919352 0.6890183 0.6400653 0.70777196 0.7256156 0.69250274 0.64057654 0.69112504 0.7085415 0.72255784 0.6804091 0.7433563 0.65822816 0.68138874 0.72589827 0.65910494 0.70820105 0.74286795 0.6803976 0.7081585 0.7419411 0.6887112 0.7071481 0.6387761 0.72124875 0.7072984 0.69206804 0.7272288 0.743515 0.6591186 0.74325234 0.680068 0.72219014 0.7415382 0.68036014 0.7422611 0.67991674 0.64029914 0.7266248 0.64335823 0.6796844 0.6879275 0.6885966 0.7219726 0.74199307 0.6799405 0.6434465 0.63895106 0.72561157
0.960961 0.7264219 0.6919313 0.6890136 0.640062 0.707765 0.7256071 0.69249296 0.64057547 0.69112015 0.7085342 0.72254866 0.68040514 0.74336153 0.6582278 0.68139064 0.72588986 0.6591089 0.70819354 0.7428725 0.6803963 0.7081516 0.7419454 0.688704 0.70714283 0.6387654 0.7212409 0.70729184 0.69206226 0.72721994 0.74352056 0.6591275 0.7432577 0.6800622 0.7221815 0.7415428 0.68035877 0.7422657 0.6799091 0.64029276 0.72661626 0.6433496 0.67968005 0.68792415 0.6885902 0.7219635 0.74199754 0.6799321 0.64343894 0.63893896 0.7256036
0.961962 0.726413 0.69192743 0.68900883 0.640059 0.70775795 0.7255986 0.692483 0.6405748 0.6911154 0.70852685 0.7225395 0.6804013 0.7433667 0.65822756 0.6813927 0.72588146 0.65911305 0.7081861 0.7428769 0.68039525 0.7081447 0.7419496 0.68869674 0.7071376 0.6387549 0.72123283 0.70728534 0.6920566 0.727211 0.74352616 0.6591367 0.743263 0.6800564 0.72217274 0.74154735 0.6803577 0.74227023 0.6799014 0.6402868 0.7266076 0.64334124 0.6796758 0.6879207 0.68858397 0.72195435 0.7420021 0.67992365 0.6434316 0.63892716 0.72559553
0.962963 0.7264041 0.6919237 0.6890042 0.6400565 0.7077508 0.72559005 0.6924729 0.6405746 0.6911106 0.7085196 0.72253025 0.6803975 0.74337184 0.65822756 0.681395 0.725873 0.6591174 0.7081785 0.7428812 0.6803943 0.70813775 0.7419538 0.68868935 0.70713234 0.63874465 0.72122484 0.7072787 0.692051 0.7272021 0.7435316 0.6591461 0.7432684 0.6800507 0.7221639 0.7415519 0.68035674 0.74227476 0.67989373 0.6402812 0.72659904 0.6433331 0.6796716 0.6879175 0.6885776 0.7219452 0.74200654 0.67991525 0.6434245 0.63891566 0.72558737
0.963964 0.7263952 0.6919199 0.68899953 0.6400542 0.70774376 0.7255814 0.69246286 0.6405747 0.69110584 0.7085122 0.722521 0.6803937 0.74337703 0.6582277 0.68139744 0.72586435 0.65912205 0.70817107 0.7428856 0.68039346 0.70813084 0.74195796 0.688682 0.7071271 0.6387346 0.7212168 0.7072721 0.69204545 0.72719306 0.7435371 0.6591558 0.74327356 0.6800449 0.7221551 0.7415563 0.6803558 0.7422793 0.67988586 0.64027584 0.7265904 0.6433251 0.6796674 0.68791425 0.6885713 0.7219361 0.7420111 0.67990667 0.6434176 0.6389042 0.7255792
0.964965 0.7263862 0.6919162 0.68899494 0.6400524 0.7077367 0.7255728 0.69245255 0.6405753 0.6911011 0.7085048 0.7225116 0.68039 0.74338216 0.65822786 0.68139994 0.7258558 0.6591269 0.70816344 0.7428899 0.6803926 0.7081239 0.7419621 0.6886747 0.70712173 0.6387247 0.7212087 0.7072655 0.6920397 0.72718406 0.7435427 0.65916574 0.74327886 0.68003905 0.72214615 0.74156076 0.6803551 0.7422837 0.679878 0.6402708 0.7265817 0.6433174 0.6796633 0.6879111 0.688565 0.7219268 0.7420155 0.6798981 0.64341104 0.6388931 0.72557104
0.965966 0.7263771 0.69191265 0.68899035 0.6400508 0.7077296 0.7255642 0.69244224 0.6405762 0.69109637 0.70849746 0.72250223 0.6803863 0.7433872 0.6582283 0.6814028 0.72584724 0.6591319 0.7081559 0.7428942 0.680392 0.708117 0.74196607 0.6886675 0.70711654 0.63871515 0.7212005 0.7072588 0.6920341 0.727175 0.74354815 0.6591759 0.74328405 0.6800333 0.7221373 0.7415652 0.6803544 0.7422882 0.67987007 0.64026624 0.726573 0.6433099 0.67965925 0.68790805 0.68855876 0.72191757 0.7420199 0.6798894 0.64340466 0.6388822 0.72556275
0.966967 0.72636795 0.6919091 0.68898594 0.6400497 0.7077223 0.7255554 0.6924319 0.64057755 0.6910917 0.70849 0.72249293 0.6803827 0.7433924 0.65822875 0.6814058 0.72583866 0.6591371 0.7081483 0.74289834 0.6803916 0.70811 0.74197006 0.68866014 0.7071113 0.63870573 0.7211924 0.7072521 0.69202864 0.7271659 0.7435535 0.65918636 0.7432893 0.68002754 0.7221282 0.7415695 0.6803539 0.7422926 0.6798622 0.64026195 0.7265642 0.6433027 0.67965525 0.687905 0.6885525 0.7219083 0.7420243 0.6798807 0.6433986 0.63887155 0.72555447
0.967968 0.72635883 0.69190556 0.68898153 0.64004886 0.70771503 0.7255467 0.6924214 0.6405792 0.6910871 0.7084826 0.72248346 0.68037915 0.7433974 0.6582295 0.6814089 0.7258299 0.65914273 0.7081407 0.7429026 0.6803912 0.708103 0.741974 0.6886528 0.707106 0.6386966 0.7211842 0.7072454 0.69202304 0.7271567 0.743559 0.6591971 0.7432946 0.68002176 0.7221191 0.7415738 0.6803535 0.74229693 0.67985415 0.6402581 0.7265554 0.64329565 0.6796513 0.6879022 0.6885463 0.72189903 0.74202865 0.67987186 0.64339274 0.63886106 0.7255462
0.968969 0.7263496 0.6919021 0.6889772 0.6400485 0.7077079 0.72553784 0.6924109 0.6405815 0.69108254 0.7084751 0.7224741 0.68037575 0.74340254 0.6582303 0.6814122 0.7258212 0.6591485 0.708133 0.7429067 0.680391 0.708096 0.74197793 0.6886455 0.70710075 0.63868773 0.72117597 0.7072386 0.69201756 0.7271476 0.74356437 0.6592082 0.7432997 0.68001604 0.72211 0.7415781 0.6803533 0.7423012 0.67984605 0.6402545 0.7265466 0.64328897 0.6796475 0.68789935 0.68854004 0.72188973 0.742033 0.6798631 0.6433872 0.63885087 0.72553784
0.96997 0.72634035 0.6918987 0.68897283 0.6400485 0.70770055 0.72552896 0.6924003 0.6405841 0.69107795 0.7084676 0.7224645 0.68037236 0.7434075 0.65823126 0.6814157 0.7258125 0.6591546 0.70812535 0.74291074 0.68039083 0.7080891 0.74198174 0.68863815 0.7070955 0.63867915 0.7211678 0.7072318 0.6920121 0.7271384 0.7435698 0.65921944 0.74330485 0.6800102 0.72210085 0.7415824 0.68035316 0.7423056 0.679838 0.6402513 0.72653776 0.6432824 0.67964375 0.6878966 0.6885338 0.7218803 0.74203724 0.67985415 0.64338183 0.63884085 0.7255294
0.970971 0.72633106 0.6918955 0.6889686 0.64004886 0.7076932 0.72552013 0.69238955 0.6405871 0.6910734 0.7084602 0.722455 0.680369 0.7434125 0.6582324 0.6814194 0.7258037 0.65916085 0.7081176 0.74291486 0.68039095 0.708082 0.74198556 0.6886308 0.7070903 0.6386707 0.7211595 0.70722497 0.6920067 0.7271291 0.74357516 0.65923095 0.7433101 0.6800045 0.72209156 0.74158657 0.68035316 0.74230975 0.67982984 0.64024854 0.7265289 0.6432761 0.67963994 0.6878939 0.68852764 0.7218709 0.74204147 0.6798452 0.6433768 0.63883114 0.725521
0.971972 0.72632176 0.69189227 0.6889644 0.6400495 0.7076858 0.7255112 0.69237876 0.64059055 0.6910689 0.7084526 0.7224454 0.68036574 0.7434175 0.65823376 0.68142325 0.7257949 0.6591673 0.7081099 0.7429188 0.6803911 0.708075 0.7419894 0.68862355 0.7070851 0.6386626 0.7211512 0.70721817 0.6920012 0.7271198 0.7435805 0.65924287 0.74331516 0.6799987 0.72208226 0.7415908 0.68035334 0.742314 0.67982167 0.64024603 0.72651994 0.6432701 0.6796362 0.68789136 0.68852144 0.7218614 0.7420457 0.6798362 0.64337206 0.6388217 0.7255125
0.972973 0.7263124 0.6918889 0.68896025 0.6400507 0.70767844 0.72550225 0.6923679 0.6405944 0.6910645 0.7084452 0.72243583 0.6803625 0.74342245 0.6582352 0.6814273 0.725786 0.65917414 0.708102 0.7429227 0.6803914 0.70806795 0.74199295 0.6886162 0.7070798 0.6386546 0.7211429 0.70721114 0.69199586 0.72711045 0.7435858 0.65925497 0.74332035 0.679993 0.72207296 0.7415949 0.6803536 0.74231815 0.6798134 0.6402439 0.72651106 0.6432643 0.67963266 0.68788886 0.6885153 0.72185194 0.74204993 0.6798271 0.6433675 0.6388125 0.72550404
0.973974 0.726303 0.6918859 0.6889561 0.64005226 0.707671 0.72549325 0.6923569 0.6405988 0.6910602 0.70843756 0.7224262 0.68035936 0.7434273 0.65823686 0.68143165 0.72577715 0.6591811 0.7080943 0.74292666 0.68039185 0.708061 0.74199665 0.68860894 0.70707464 0.63864696 0.7211345 0.70720434 0.6919905 0.7271011 0.7435912 0.6592674 0.7433255 0.67998725 0.72206354 0.74159896 0.6803541 0.7423223 0.67980516 0.6402422 0.72650206 0.64325875 0.6796291 0.6878864 0.6885092 0.72184247 0.7420541 0.67981803 0.64336324 0.6388034 0.72549546
0.974975 0.72629344 0.69188285 0.68895215 0.6400541 0.70766354 0.725484 0.69234586 0.6406035 0.6910558 0.70843005 0.7224165 0.68035626 0.74343216 0.65823865 0.6814361 0.7257681 0.6591884 0.7080865 0.74293053 0.6803925 0.7080539 0.74200034 0.6886017 0.7070694 0.63863957 0.7211261 0.7071973 0.69198525 0.7270916 0.74359643 0.6592802 0.7433306 0.6799816 0.72205424 0.741603 0.68035465 0.7423264 0.6797969 0.6402409 0.7264931 0.6432535 0.67962563 0.68788415 0.68850315 0.72183293 0.7420581 0.6798088 0.6433593 0.6387948 0.7254869
0.975976 0.7262839 0.6918799 0.68894815 0.6400565 0.707656 0.72547495 0.6923348 0.6406087 0.6910515 0.7084225 0.7224068 0.6803533 0.7434371 0.65824056 0.6814407 0.72575915 0.65919596 0.7080786 0.74293435 0.6803932 0.7080468 0.7420039 0.6885943 0.7070643 0.6386325 0.72111756 0.7071903 0.69198 0.7270822 0.7436017 0.6592933 0.7433356 0.67997587 0.7220447 0.741607 0.6803554 0.74233043 0.67978853 0.6402401 0.72648394 0.6432485 0.6796223 0.6878819 0.68849707 0.72182333 0.7420622 0.6797996 0.6433556 0.6387863 0.72547823
0.976977 0.7262743 0.69187695 0.68894434 0.6400592 0.7076485 0.7254659 0.6923235 0.6406144 0.6910472 0.7084149 0.72239697 0.6803504 0.7434418 0.6582427 0.6814457 0.7257502 0.65920377 0.70807076 0.7429381 0.68039405 0.70803976 0.74200743 0.68858695 0.70705897 0.63862556 0.7211091 0.7071833 0.69197476 0.7270727 0.7436069 0.6593065 0.7433406 0.67997015 0.7220351 0.741611 0.68035626 0.7423345 0.67978007 0.6402395 0.7264749 0.6432438 0.67961895 0.6878798 0.68849105 0.72181374 0.7420663 0.6797904 0.6433522 0.6387781 0.72546947
0.977978 0.7262647 0.69187427 0.6889405 0.64006245 0.7076409 0.7254567 0.6923122 0.6406205 0.691043 0.7084073 0.7223873 0.68034756 0.7434467 0.658245 0.68145084 0.72574115 0.6592119 0.7080628 0.74294186 0.6803951 0.70803267 0.7420109 0.6885797 0.7070539 0.63861895 0.72110057 0.70717627 0.6919695 0.7270632 0.74361223 0.65932024 0.7433458 0.6799646 0.7220255 0.74161494 0.6803573 0.7423385 0.67977166 0.6402394 0.7264658 0.6432393 0.67961574 0.6878778 0.688485 0.7218041 0.7420703 0.67978096 0.6433492 0.6387701 0.72546077
0.978979 0.72625494 0.6918714 0.6889367 0.64006597 0.70763326 0.7254475 0.6923008 0.6406271 0.69103885 0.7083997 0.7223774 0.6803448 0.7434514 0.6582476 0.6814561 0.72573197 0.6592202 0.708055 0.7429455 0.68039644 0.7080256 0.7420142 0.68857235 0.7070487 0.6386126 0.72109205 0.70716906 0.6919644 0.7270535 0.7436174 0.6593341 0.7433506 0.67995894 0.72201586 0.7416189 0.6803585 0.7423424 0.67976314 0.6402397 0.72645664 0.64323515 0.67961264 0.68787587 0.688479 0.7217944 0.74207425 0.67977166 0.6433464 0.6387625 0.72545195
0.97998 0.7262453 0.6918688 0.6889331 0.64006996 0.70762557 0.7254382 0.69228935 0.6406342 0.6910347 0.708392 0.7223676 0.6803422 0.7434561 0.6582501 0.68146163 0.7257229 0.6592289 0.708047 0.7429491 0.68039775 0.70801854 0.7420176 0.68856514 0.7070434 0.63860655 0.7210835 0.707162 0.6919593 0.7270439 0.7436225 0.65934837 0.74335563 0.67995334 0.72200614 0.7416226 0.68035984 0.7423464 0.6797546 0.64024043 0.7264474 0.6432313 0.67960954 0.687874 0.6884731 0.72178465 0.7420782 0.67976224 0.643344 0.63875514 0.7254431
0.980981 0.7262355 0.69186616 0.68892944 0.64007443 0.7076179 0.7254288 0.6922778 0.6406417 0.6910306 0.70838434 0.72235763 0.68033963 0.74346083 0.6582531 0.6814675 0.72571373 0.6592378 0.7080389 0.7429527 0.6803993 0.7080114 0.74202096 0.68855786 0.7070383 0.63860077 0.7210748 0.70715487 0.69195426 0.7270342 0.74362767 0.65936303 0.74336064 0.67994773 0.7219963 0.74162656 0.68036145 0.7423503 0.6797461 0.6402415 0.72643816 0.6432277 0.67960656 0.68787223 0.68846726 0.72177494 0.7420821 0.6797527 0.6433418 0.63874805 0.7254343
0.981982 0.7262257 0.6918636 0.6889259 0.64007926 0.70761025 0.7254194 0.6922661 0.6406497 0.6910267 0.7083767 0.7223476 0.6803372 0.74346554 0.65825605 0.68147343 0.72570443 0.65924704 0.70803094 0.7429563 0.68040097 0.7080041 0.74202424 0.6885506 0.70703316 0.6385952 0.72106624 0.7071477 0.6919492 0.72702456 0.7436328 0.65937793 0.74336565 0.67994225 0.72198653 0.74163026 0.68036306 0.7423541 0.67973757 0.6402431 0.72642887 0.64322436 0.67960376 0.6878706 0.68846136 0.7217651 0.742086 0.6797432 0.64333993 0.63874114 0.7254254
0.982983 0.7262157 0.6918612 0.68892246 0.6400846 0.7076025 0.72541 0.6922545 0.64065826 0.69102263 0.708369 0.72233766 0.6803348 0.74347013 0.6582593 0.6814797 0.72569513 0.6592565 0.70802295 0.7429598 0.6804029 0.7079971 0.7420274 0.6885434 0.707028 0.63859 0.72105753 0.70714045 0.6919442 0.7270148 0.74363786 0.6593931 0.7433705 0.67993677 0.72197664 0.74163395 0.6803649 0.7423579 0.6797288 0.640245 0.7264197 0.6432213 0.67960095 0.68786913 0.6884555 0.72175527 0.74208987 0.67973363 0.6433383 0.6387346 0.7254164
0.983984 0.72620577 0.6918589 0.68891907 0.64009035 0.70759463 0.72540057 0.6922427 0.64066726 0.6910188 0.70836127 0.7223276 0.68033254 0.7434747 0.6582627 0.6814861 0.72568595 0.65926635 0.70801485 0.74296325 0.6804049 0.70798993 0.7420306 0.68853617 0.70702285 0.638585 0.72104883 0.70713323 0.6919393 0.72700495 0.7436429 0.65940875 0.7433754 0.67993116 0.72196674 0.74163765 0.68036693 0.74236166 0.6797202 0.6402474 0.72641027 0.6432186 0.6795982 0.68786764 0.6884497 0.7217455 0.7420937 0.679724 0.64333713 0.6387284 0.72540754
0.984985 0.7261958 0.6918566 0.68891585 0.64009655 0.7075869 0.7253911 0.6922308 0.6406766 0.691015 0.7083536 0.7223175 0.6803302 0.7434794 0.6582663 0.68149287 0.7256766 0.6592764 0.70800674 0.7429666 0.6804071 0.7079828 0.7420337 0.688529 0.7070177 0.63858044 0.7210401 0.7071259 0.6919344 0.7269951 0.74364793 0.6594246 0.7433803 0.6799257 0.7219567 0.7416413 0.68036914 0.74236536 0.67971164 0.6402503 0.726401 0.64321613 0.67959565 0.68786633 0.688444 0.7217356 0.7420974 0.6797144 0.6433362 0.6387224 0.7253985
0.985986 0.7261858 0.6918544 0.68891263 0.6401032 0.7075789 0.72538155 0.6922188 0.6406867 0.6910112 0.7083458 0.7223074 0.6803282 0.7434838 0.6582702 0.6814997 0.72566724 0.65928686 0.7079986 0.74296993 0.6804095 0.7079756 0.7420367 0.6885218 0.70701265 0.63857603 0.72103137 0.70711863 0.69192964 0.7269853 0.7436529 0.6594409 0.7433852 0.67992026 0.7219467 0.74164486 0.6803715 0.74236906 0.6797028 0.64025354 0.7263915 0.643214 0.6795932 0.6878652 0.6884383 0.72172564 0.7421011 0.67970467 0.64333564 0.63871676 0.7253894
0.986987 0.72617567 0.69185233 0.68890953 0.6401104 0.7075711 0.7253719 0.6922068 0.6406971 0.6910074 0.7083381 0.72229725 0.6803262 0.7434883 0.6582742 0.6815069 0.72565776 0.6592975 0.7079904 0.7429733 0.6804121 0.7079684 0.7420398 0.6885146 0.7070075 0.63857204 0.7210225 0.70711124 0.6919248 0.72697526 0.7436579 0.6594575 0.74338996 0.67991483 0.7219365 0.7416483 0.6803741 0.74237275 0.6796942 0.64025736 0.726382 0.64321214 0.67959076 0.68786407 0.68843263 0.72171557 0.74210465 0.67969495 0.64333534 0.63871145 0.7253803
0.987988 0.72616553 0.69185036 0.6889065 0.640118 0.70756316 0.7253623 0.6921947 0.6407081 0.6910038 0.7083304 0.72228706 0.6803243 0.74349284 0.65827835 0.6815144 0.7256483 0.65930855 0.7079822 0.74297655 0.6804149 0.70796114 0.7420428 0.6885075 0.7070024 0.6385683 0.72101367 0.7071039 0.69192016 0.7269653 0.74366283 0.6594745 0.74339473 0.67990947 0.7219264 0.7416518 0.6803769 0.74237627 0.67968535 0.6402615 0.7263726 0.6432106 0.67958844 0.6878631 0.688427 0.72170556 0.7421084 0.6796852 0.64333546 0.6387064 0.7253712
0.988989 0.72615534 0.69184846 0.6889035 0.64012605 0.7075552 0.72535264 0.6921825 0.64071965 0.69100016 0.7083225 0.7222768 0.6803225 0.74349713 0.65828276 0.6815221 0.72563875 0.65931994 0.7079741 0.7429797 0.68041784 0.70795405 0.74204564 0.6885003 0.70699733 0.6385648 0.7210047 0.70709646 0.6919155 0.72695524 0.7436678 0.6594918 0.74339956 0.6799042 0.7219162 0.74165535 0.68037975 0.7423799 0.67967665 0.64026606 0.72636306 0.64320946 0.67958623 0.6878623 0.68842137 0.72169554 0.742112 0.6796754 0.6433358 0.6387017 0.72536194
0.98999 0.726145 0.6918466 0.6889007 0.64013463 0.7075471 0.72534287 0.6921702 0.6407317 0.69099665 0.70831466 0.72226655 0.6803209 0.7435014 0.6582874 0.68153 0.72562927 0.6593316 0.7079658 0.74298286 0.680421 0.70794684 0.7420485 0.68849325 0.70699227 0.6385618 0.7209959 0.70708907 0.69191086 0.7269453 0.7436726 0.6595094 0.74340427 0.679899 0.7219059 0.74165875 0.68038285 0.74238336 0.67966795 0.6402713 0.7263534 0.6432085 0.67958426 0.68786156 0.68841594 0.72168547 0.74211556 0.67966557 0.64333665 0.63869727 0.72535264
0.990991 0.7261348 0.69184494 0.68889797 0.64014363 0.70753914 0.7253332 0.69215786 0.64074427 0.6909932 0.7083069 0.7222562 0.68031937 0.74350584 0.65829223 0.6815381 0.72561955 0.6593436 0.70795757 0.74298596 0.68042433 0.7079396 0.7420513 0.6884862 0.70698726 0.638559 0.72098696 0.70708156 0.69190633 0.726935 0.74367744 0.6595274 0.74340904 0.67989385 0.7218955 0.741662 0.6803862 0.7423868 0.6796591 0.6402769 0.72634387 0.643208 0.6795823 0.6878609 0.6884104 0.72167534 0.74211895 0.67965573 0.6433377 0.6386931 0.72534335
0.991992 0.72612435 0.69184333 0.6888952 0.6401532 0.7075311 0.7253233 0.69214547 0.6407573 0.6909898 0.7082991 0.7222458 0.68031794 0.74351007 0.6582973 0.6815467 0.7256099 0.65935594 0.7079493 0.74298894 0.6804279 0.70793235 0.7420541 0.6884792 0.70698214 0.6385565 0.720978 0.7070741 0.6919018 0.7269249 0.7436823 0.65954584 0.7434137 0.6798886 0.72188514 0.74166536 0.68038976 0.7423903 0.6796503 0.640283 0.7263341 0.6432078 0.67958045 0.68786037 0.6884049 0.72166514 0.7421225 0.6796459 0.6433393 0.6386893 0.72533405
0.992993 0.72611403 0.6918417 0.68889266 0.64016324 0.7075229 0.7253135 0.69213295 0.64077103 0.69098645 0.70829123 0.7222354 0.6803167 0.74351436 0.65830255 0.68155533 0.72560024 0.6593686 0.707941 0.742992 0.68043166 0.7079251 0.7420567 0.68847215 0.7069772 0.63855433 0.72096896 0.7070666 0.6918974 0.7269147 0.74368703 0.6595646 0.74341834 0.67988354 0.7218747 0.7416687 0.6803935 0.7423937 0.67964154 0.64028955 0.7263244 0.6432079 0.6795787 0.68786 0.6883997 0.721655 0.7421259 0.67963594 0.64334106 0.63868594 0.72532463
0.993994 0.72610354 0.69184047 0.6888902 0.64017385 0.70751476 0.7253036 0.6921204 0.6407852 0.6909832 0.7082833 0.7222249 0.6803156 0.74351853 0.658308 0.68156433 0.7255905 0.6593815 0.7079327 0.74299496 0.68043554 0.70791787 0.74205935 0.68846524 0.7069721 0.6385526 0.72095996 0.707059 0.691893 0.7269045 0.74369186 0.6595838 0.743423 0.6798785 0.7218642 0.74167186 0.6803974 0.742397 0.67963266 0.6402966 0.72631466 0.6432083 0.6795772 0.6878598 0.6883944 0.72164476 0.74212927 0.679626 0.64334327 0.63868284 0.7253152
0.994995 0.726093 0.6918391 0.68888783 0.64018494 0.70750666 0.7252936 0.6921077 0.6408 0.69098 0.7082754 0.7222144 0.6803145 0.74352264 0.65831375 0.6815737 0.7255808 0.65939486 0.70792425 0.74299777 0.6804398 0.7079107 0.74206203 0.68845826 0.7069671 0.6385512 0.72095084 0.70705146 0.6918887 0.7268942 0.7436966 0.65960336 0.74342763 0.67987347 0.72185355 0.741675 0.68040156 0.74240035 0.67962384 0.64030415 0.72630495 0.6432091 0.6795757 0.6878597 0.6883892 0.7216345 0.7421326 0.6796161 0.6433459 0.6386801 0.7253058
0.995996 0.72608244 0.6918379 0.68888557 0.6401965 0.70749843 0.7252836 0.69209504 0.6408153 0.690977 0.7082675 0.7222039 0.6803135 0.7435268 0.65831983 0.6815832 0.725571 0.65940857 0.70791596 0.7430006 0.68044424 0.7079034 0.7420645 0.6884514 0.70696217 0.63855004 0.7209418 0.7070439 0.6918846 0.7268839 0.7437012 0.6596234 0.74343216 0.6798686 0.721843 0.7416782 0.680406 0.7424035 0.679615 0.64031225 0.726295 0.6432103 0.6795743 0.6878598 0.68838394 0.7216242 0.7421359 0.6796061 0.6433489 0.63867766 0.72529626
0.996997 0.72607183 0.6918368 0.68888354 0.6402086 0.70749015 0.7252735 0.6920822 0.64083123 0.690974 0.70825964 0.72219324 0.6803129 0.7435308 0.65832597 0.68159306 0.725561 0.6594226 0.70790744 0.7430034 0.6804488 0.7078962 0.74206704 0.6884445 0.70695716 0.6385493 0.72093266 0.70703614 0.69188035 0.7268734 0.74370575 0.6596437 0.7434367 0.6798638 0.7218323 0.7416812 0.6804105 0.7424067 0.6796062 0.64032084 0.7262852 0.6432119 0.6795732 0.68785995 0.6883788 0.7216138 0.74213916 0.67959607 0.64335215 0.6386756 0.7252866
0.997998 0.7260611 0.6918358 0.6888814 0.6402212 0.70748186 0.7252635 0.6920693 0.6408476 0.69097096 0.7082517 0.72218275 0.68031216 0.7435348 0.65833247 0.6816032 0.7255511 0.659437 0.7078991 0.7430061 0.68045366 0.7078889 0.74206936 0.6884378 0.7069522 0.63854885 0.7209234 0.7070285 0.6918763 0.726863 0.7437104 0.65966445 0.7434412 0.679859 0.7218215 0.7416842 0.68041533 0.74240994 0.6795974 0.6403299 0.7262752 0.64321375 0.6795721 0.68786025 0.6883738 0.7216034 0.7421423 0.6795861 0.64335597 0.6386739 0.72527707
0.998999 0.7260504 0.6918349 0.6888795 0.6402344 0.7074736 0.72525334 0.6920564 0.64086473 0.69096804 0.7082437 0.72217196 0.6803117 0.74353874 0.6583392 0.68161356 0.7255412 0.6594517 0.7078906 0.7430088 0.68045866 0.7078816 0.7420718 0.688431 0.7069473 0.6385488 0.72091424 0.70702076 0.69187224 0.7268525 0.7437149 0.6596856 0.7434457 0.6798542 0.72181064 0.7416872 0.6804203 0.74241304 0.67958856 0.6403395 0.7262653 0.643216 0.6795713 0.6878607 0.68836886 0.7215929 0.7421454 0.67957604 0.6433601 0.6386726 0.72526735
1.0 0.7260395 0.6918342 0.6888777 0.6402481 0.7074652 0.72524315 0.6920435 0.6408823 0.6909653 0.7082358 0.7221613 0.6803113 0.7435427 0.6583462 0.68162435 0.7255311 0.6594669 0.70788217 0.7430114 0.680464 0.70787436 0.7420741 0.6884242 0.7069424 0.63854915 0.720905 0.707013 0.6918683 0.726842 0.74371946 0.6597072 0.74345005 0.6798496 0.72179985 0.74169004 0.68042564 0.74241614 0.67957973 0.6403496 0.7262553 0.6432187 0.67957044 0.6878614 0.6883639 0.72158253 0.74214864 0.679566 0.6433646 0.63867164 0.72525764


==> Plots/samples/SM_AVR_GOV_KAN_pred_samples_R_F.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.9964375 1.0052387 0.99994814 0.9969281 1.0040076 0.99583584 1.000326 0.99818563 1.0071056 0.99702585 0.9987632 1.0032479 1.0031942 1.0025454 1.0071223 0.99569833 1.0013348 1.0008864 0.99166346 1.0067942 0.9998937 0.9897399 1.0004964 1.0048647 0.99957216 0.99945205 1.0063318 1.0012418 0.9984573 1.0028648 0.99822867 1.0018643 1.0009773 0.9977566 0.99179244 1.0076151 0.99399203 1.0004091 1.0012761 0.997494 0.99528086 1.0061828 1.0064776 1.002938 0.9990944 0.99541515 1.0016993 0.99511606 1.0015584 0.9948989
0.001001001 0.9940467 1.002647 0.9975372 0.99441123 1.0013433 0.99354184 0.9975344 0.99569285 1.0042429 0.9948925 0.9965339 1.000306 1.0007687 0.99987483 1.0044694 0.9937998 0.9989637 0.99841696 0.9896213 1.0038157 0.99766326 0.9875232 0.9978308 1.0025735 0.9968593 0.997262 1.0035762 0.9986987 0.99619985 1.0004072 0.9961182 0.9994545 0.99806076 0.9953939 0.9893925 1.0046003 0.99164635 0.9974289 0.99879503 0.99567544 0.9928335 1.0029861 1.003687 1.0001867 0.9968276 0.99298275 0.9986019 0.99269736 0.99887097 0.99294233
0.002002002 0.9916483 1.0000969 0.9951526 0.9920012 0.99870276 0.99125826 0.9947924 0.99330044 1.0014616 0.9927715 0.99429643 0.9974637 0.99836075 0.99729794 1.0018426 0.9918777 0.9966712 0.9959688 0.9875378 1.0009192 0.9954454 0.98530614 0.9952331 1.0002856 0.9942766 0.99507165 1.0008556 0.99620044 0.9939275 0.9979558 0.9940245 0.99704564 0.995242 0.9930118 0.98702383 1.0016785 0.98930293 0.9945453 0.9964343 0.9938407 0.99050415 0.9999015 1.0009651 0.9975096 0.99456155 0.99057543 0.99560463 0.9903968 0.99631524 0.99096954
0.003003003 0.9892521 0.9975823 0.9927902 0.989674 0.9960931 0.9889811 0.9921033 0.9909893 0.9987541 0.9906566 0.99205405 0.99471694 0.9959607 0.99480045 0.999233 0.9899258 0.99444014 0.99354714 0.98542786 0.99809825 0.9932368 0.9830988 0.99269956 0.997998 0.9918023 0.9928781 0.9981758 0.9937408 0.99164444 0.99551296 0.99194455 0.9946395 0.9925158 0.99062216 0.9846796 0.9988419 0.9869702 0.9917543 0.9941685 0.99198097 0.9882748 0.9969258 0.99830246 0.99490196 0.9922988 0.988187 0.9927036 0.98819613 0.99387056 0.98897123
0.004004004 0.98686594 0.9950978 0.9904461 0.9874063 0.99352026 0.9867073 0.9894686 0.9887378 0.9961111 0.98854476 0.98980963 0.99205613 0.9935644 0.99237 0.9966388 0.987944 0.99225354 0.9911563 0.9833044 0.9953469 0.9910346 0.98091006 0.9902228 0.9957087 0.9894149 0.9906788 0.995542 0.9913138 0.98935413 0.9930832 0.9898753 0.9922421 0.98987746 0.9882357 0.9823544 0.9960834 0.98465586 0.98905194 0.9919736 0.9900897 0.9861283 0.9940531 0.9956913 0.9923554 0.9900449 0.9858121 0.98989487 0.98607725 0.99151605 0.98694557
0.005005005 0.9844973 0.9926394 0.98811746 0.98517776 0.9909892 0.9844351 0.9868902 0.98652595 0.9935255 0.98643446 0.98756856 0.98947144 0.99116874 0.9900028 0.9940599 0.9859321 0.9900961 0.9887983 0.98117864 0.9926598 0.9888371 0.9787477 0.9877962 0.99341667 0.98709786 0.98847246 0.992959 0.9889154 0.9870626 0.99066466 0.98780906 0.98985636 0.9873222 0.9858621 0.9800443 0.9933965 0.98236513 0.9864343 0.98982674 0.98816437 0.9840466 0.99127793 0.9931251 0.98986304 0.9878032 0.98344743 0.9871749 0.9840195 0.98923004 0.9848925
0.006006006 0.98215216 0.99020314 0.9858016 0.98297167 0.98850405 0.98216325 0.98436844 0.9843353 0.99099034 0.9843242 0.98533666 0.9869543 0.9887719 0.9876919 0.9914968 0.98389053 0.9879545 0.9864705 0.97906053 0.9900313 0.98664254 0.976612 0.98541373 0.9911209 0.98484194 0.98625815 0.9904296 0.9865417 0.9847768 0.98825455 0.9857347 0.98747957 0.9848436 0.98350894 0.97774595 0.99077463 0.98009515 0.98389757 0.9877095 0.98620564 0.9820106 0.9885939 0.99059796 0.9874186 0.9855717 0.9810897 0.98453975 0.98200417 0.98699707 0.9828122
0.007007007 0.9798339 0.9877869 0.98349714 0.9807838 0.9860666 0.97989154 0.9819041 0.9821567 0.9885002 0.98221314 0.9831194 0.984497 0.9863727 0.9854301 0.98894954 0.9818208 0.9858244 0.98416924 0.97695816 0.98745584 0.9844501 0.9744982 0.9830707 0.98882174 0.9826394 0.98403585 0.9879508 0.9841896 0.9825028 0.9858512 0.98364973 0.98511016 0.9824329 0.98118305 0.97545743 0.9882102 0.97784305 0.9814379 0.9856071 0.98421544 0.98000675 0.9859929 0.98810554 0.9850167 0.983349 0.97873735 0.9819857 0.9800173 0.9848096 0.98070604
0.008008008 0.97754025 0.98538804 0.9812025 0.97861254 0.98367256 0.97761965 0.9794968 0.97998816 0.9860501 0.9801012 0.98091835 0.98209274 0.98397064 0.98321027 0.986418 0.97972447 0.9837029 0.9818919 0.97487664 0.9849268 0.98225933 0.97240245 0.98076224 0.986519 0.9804826 0.9818053 0.9855174 0.9818571 0.9802453 0.9834534 0.9815547 0.9827464 0.98008245 0.9788898 0.9731771 0.9856966 0.975606 0.9790515 0.9835111 0.982195 0.9780285 0.98346543 0.98564404 0.98265254 0.9811337 0.97638917 0.9795089 0.9780532 0.9826608 0.97857535
0.009009009 0.9752689 0.9830051 0.9789169 0.97645634 0.981318 0.9753474 0.97714615 0.9778289 0.983636 0.9779879 0.9787314 0.97973585 0.98156583 0.9810261 0.9839021 0.9776032 0.9815879 0.97963595 0.9728136 0.98243904 0.9800696 0.97032183 0.9784851 0.9842132 0.9783654 0.97956747 0.98312527 0.97954196 0.97800434 0.98106015 0.9794502 0.9803874 0.9777856 0.97663295 0.97090423 0.983228 0.97338223 0.97673213 0.98141956 0.9801469 0.97607106 0.9810034 0.98320997 0.98032236 0.9789247 0.9740445 0.977106 0.97610706 0.9805451 0.97642154
0.01001001 0.97301733 0.980637 0.9766395 0.97431463 0.9789987 0.9730755 0.9748493 0.97567916 0.98125416 0.9758733 0.9765569 0.97742105 0.979159 0.9788717 0.9814017 0.9754589 0.979477 0.9773996 0.970766 0.97998756 0.97788095 0.96825373 0.97623575 0.981905 0.97628254 0.97732294 0.9807701 0.97724247 0.9757782 0.9786713 0.97733676 0.9780327 0.9755362 0.9744115 0.96863824 0.980799 0.9711704 0.9744723 0.9793311 0.9780731 0.97413015 0.9785994 0.98080087 0.9780226 0.97672135 0.97170335 0.9747731 0.97417504 0.9784577 0.97424686
0.011011011 0.9707838 0.97828245 0.9743703 0.97218585 0.9767114 0.97080433 0.9726007 0.97353846 0.97890115 0.9737574 0.9743934 0.9751435 0.97675043 0.976742 0.97891587 0.97329384 0.97736853 0.97518116 0.9687312 0.9775684 0.97569335 0.9661964 0.9740113 0.9795949 0.97422874 0.9750728 0.9784486 0.9749578 0.9735656 0.97628677 0.97521484 0.97568226 0.9733291 0.9722209 0.96637917 0.97840536 0.96896887 0.9722651 0.9772441 0.97597575 0.9722023 0.9762469 0.97841454 0.97574997 0.9745231 0.969366 0.97250396 0.97225374 0.97639376 0.9720532
0.012012012 0.96856683 0.97594094 0.97210884 0.9700694 0.9744531 0.9685346 0.9703955 0.97140646 0.97657484 0.97164047 0.97224 0.9728992 0.9743417 0.97463256 0.97644395 0.9711102 0.9752608 0.97297925 0.9667069 0.97517836 0.97350687 0.96414834 0.97180927 0.97728395 0.97220004 0.9728185 0.9761576 0.9726865 0.9713652 0.973907 0.9730848 0.9733362 0.97115946 0.97005814 0.9641274 0.97604316 0.9667766 0.9701044 0.9751582 0.9738573 0.97028416 0.97394 0.97604895 0.9735018 0.97233 0.96703327 0.9702913 0.9703405 0.97434986 0.96984243
0.013013013 0.9663651 0.9736118 0.96985525 0.9679646 0.97222114 0.9662669 0.9682287 0.9692831 0.9742725 0.9695227 0.97009563 0.9706843 0.9719338 0.9725394 0.9739847 0.96891004 0.9731523 0.9707924 0.96469074 0.9728142 0.9713219 0.9621078 0.9696273 0.97497296 0.97019297 0.97056097 0.9738944 0.97042817 0.969176 0.97153246 0.97094744 0.97099495 0.96902275 0.96791977 0.9618833 0.9737089 0.96459293 0.96798444 0.97307247 0.97172 0.96837324 0.97167325 0.9737028 0.97127616 0.97014153 0.9647057 0.9681281 0.96843255 0.9723226 0.9676169
0.014014014 0.9641774 0.9712946 0.9676095 0.9658706 0.97001314 0.9640021 0.9660966 0.9671682 0.9719919 0.96740484 0.96795964 0.96849525 0.9695279 0.97045916 0.9715378 0.9666954 0.97104174 0.9686198 0.9626809 0.97047347 0.969139 0.96007323 0.9674637 0.9726627 0.9682034 0.9683014 0.9716565 0.9681816 0.9669975 0.969164 0.9688032 0.96865886 0.96691495 0.9658032 0.9596473 0.9714 0.9624169 0.9659003 0.97098655 0.9695658 0.9664669 0.9694419 0.97137487 0.9690702 0.967958 0.9623845 0.96600866 0.966528 0.9703092 0.9653787
0.015015015 0.9620032 0.96898925 0.9653716 0.96378684 0.9678271 0.9617411 0.96399516 0.9650617 0.96973133 0.9652877 0.9658314 0.9663294 0.9671258 0.9683888 0.9691031 0.96446896 0.96892816 0.96646035 0.9606757 0.9681541 0.96695864 0.9580438 0.9653164 0.97035384 0.96622884 0.96604097 0.96944183 0.96594656 0.9648287 0.96680254 0.9666527 0.96632904 0.9648323 0.96370614 0.95742047 0.9691139 0.96024835 0.9638475 0.9689004 0.9673972 0.9645638 0.9672422 0.9690639 0.9668827 0.96577924 0.9600706 0.96392846 0.96462536 0.96830726 0.9631303
0.016016016 0.95984143 0.96669525 0.96314186 0.9617121 0.9656609 0.9594846 0.9619212 0.96296334 0.967489 0.9631717 0.96371055 0.9641842 0.96472883 0.96632594 0.96668 0.962233 0.966811 0.9643132 0.95867395 0.9658541 0.9647817 0.95601845 0.96318394 0.96804744 0.9642659 0.96378106 0.9672484 0.9637227 0.9626694 0.96444905 0.9644967 0.9640056 0.96277195 0.96162623 0.9552036 0.96684825 0.9580864 0.9618217 0.96681404 0.9652167 0.9626619 0.9650698 0.96676886 0.96471155 0.9636054 0.95776534 0.9618827 0.96272284 0.96631444 0.9608739
0.017017016 0.95769143 0.9644126 0.9609199 0.9596457 0.96351296 0.95723337 0.95987153 0.9608724 0.9652636 0.96105766 0.9615964 0.9620573 0.96233875 0.96426857 0.96426904 0.95998967 0.9646895 0.96217763 0.95667493 0.96357214 0.9626086 0.953997 0.96106505 0.9657445 0.9623119 0.96152246 0.9650744 0.96150947 0.9605187 0.96210426 0.9623359 0.9616892 0.9607308 0.9595619 0.9529971 0.9646013 0.9559306 0.95981973 0.9647275 0.9630266 0.96076006 0.96292174 0.9644894 0.9625555 0.9614366 0.9554697 0.959867 0.9608196 0.9643289 0.9586117
0.018018018 0.95555294 0.9621414 0.9587066 0.9575865 0.9613817 0.9549882 0.957844 0.95878816 0.9630542 0.9589461 0.95948887 0.95994675 0.9599569 0.96221495 0.9618701 0.9577411 0.96256363 0.9600531 0.95467806 0.96130645 0.96043986 0.9519789 0.9589582 0.9634461 0.96036446 0.9592665 0.9629184 0.9593065 0.95837694 0.9597688 0.96017104 0.9593805 0.958706 0.9575113 0.950801 0.96237135 0.9537804 0.9578384 0.9626412 0.960829 0.95885706 0.96079516 0.9622241 0.9604132 0.9592731 0.95318496 0.95787793 0.9589144 0.96234834 0.9563459
0.019019019 0.95342517 0.959881 0.9565017 0.95553374 0.95926577 0.95274985 0.95583576 0.95671034 0.96085966 0.9568374 0.95738757 0.95785034 0.95758486 0.96016335 0.9594834 0.95548946 0.9604333 0.95793873 0.95268285 0.95905614 0.9582761 0.9499642 0.9568625 0.96115273 0.9584223 0.9570139 0.96077895 0.9571135 0.9562433 0.9574431 0.95800304 0.95708 0.9566957 0.9554732 0.9486158 0.9601571 0.9516359 0.9558754 0.9605555 0.9586258 0.95695156 0.9586873 0.95997274 0.9582834 0.95711505 0.95091224 0.9559119 0.9570061 0.96037143 0.9540785
0.02002002 0.9513079 0.95763165 0.9543053 0.9534873 0.9571639 0.9505187 0.95384485 0.9546386 0.9586797 0.9547323 0.9552923 0.9557669 0.95522404 0.95811284 0.9571094 0.9532366 0.95829815 0.95583427 0.9506893 0.95682025 0.9561176 0.9479532 0.9547776 0.9588658 0.9564832 0.9547656 0.9586547 0.9549302 0.95411754 0.9551279 0.95583224 0.9547883 0.9546978 0.95344603 0.94644105 0.95795715 0.9494972 0.95392823 0.95847034 0.9564192 0.95504236 0.9565965 0.9577339 0.956166 0.95496243 0.948652 0.953966 0.95509374 0.9583965 0.95181125
0.021021022 0.94920087 0.95539343 0.95211774 0.9514466 0.955075 0.9482957 0.9518693 0.9525726 0.95651364 0.95263094 0.9532029 0.9536947 0.95287585 0.956062 0.95474833 0.95098436 0.95615846 0.95373905 0.94869745 0.95459723 0.95396465 0.9459457 0.95270234 0.95658576 0.9545465 0.9525226 0.9565444 0.95275617 0.9519998 0.95282376 0.95365965 0.9525057 0.9527108 0.95142895 0.94427747 0.9557705 0.94736445 0.9519949 0.9563858 0.9542108 0.9531288 0.9545209 0.9555076 0.95405984 0.95281553 0.9464049 0.9520374 0.95317644 0.95642257 0.949546
0.022022022 0.9471035 0.9531661 0.94993913 0.9494113 0.9529981 0.94608146 0.9499075 0.9505126 0.95436084 0.950534 0.9511193 0.9516325 0.9505416 0.9540102 0.9524006 0.94873416 0.9540144 0.95165265 0.9467073 0.952387 0.9518178 0.9439422 0.95063686 0.95431364 0.9526112 0.95028555 0.95444727 0.9505911 0.9498896 0.9505305 0.9514861 0.95023286 0.95073354 0.9494209 0.9421251 0.95359594 0.9452382 0.9500735 0.95430225 0.9520023 0.95121 0.95245904 0.9532933 0.95196456 0.95067453 0.9441715 0.950124 0.9512538 0.9544492 0.947284
0.023023022 0.9450159 0.9509495 0.94776964 0.9473815 0.95093215 0.94387627 0.9479576 0.9484583 0.95222086 0.9484416 0.9490411 0.9495793 0.9482227 0.9519567 0.9500663 0.94648695 0.95186627 0.94957453 0.944719 0.9501892 0.9496772 0.94194305 0.94858 0.95204985 0.95067686 0.9480554 0.95236224 0.94843477 0.947787 0.948249 0.94931185 0.94797015 0.9487649 0.947421 0.9399848 0.9514327 0.94311917 0.94816196 0.95221955 0.9497952 0.9492858 0.95040995 0.95109063 0.9498793 0.94853973 0.94195163 0.9482235 0.94932544 0.9524757 0.94502634
0.024024025 0.94293725 0.9487436 0.9456094 0.9453571 0.9488764 0.9416808 0.94601846 0.9464098 0.95009303 0.9463541 0.9469685 0.94753414 0.9459201 0.94990104 0.94774616 0.9442439 0.94971466 0.9475044 0.94273305 0.94800293 0.9475431 0.93994856 0.9465314 0.94979477 0.94874275 0.9458326 0.9502882 0.94628733 0.94569176 0.9459796 0.9471379 0.94571793 0.9468039 0.9454285 0.93785673 0.94928 0.94100785 0.9462597 0.95013857 0.94759023 0.94735575 0.948372 0.94889945 0.94780356 0.9464111 0.9397463 0.946334 0.9473908 0.9505019 0.9427738
0.025025025 0.9408673 0.94654816 0.94345856 0.943338 0.94682986 0.9394953 0.94408846 0.9443673 0.9479766 0.94427145 0.94490105 0.9454967 0.94363403 0.94784296 0.9454402 0.9420061 0.94755995 0.94544184 0.9407494 0.9458282 0.9454157 0.9379593 0.94449043 0.94754905 0.9468087 0.94361734 0.9482244 0.9441487 0.94360363 0.9437225 0.94496465 0.94347703 0.9448496 0.94344246 0.93574154 0.94713736 0.9389048 0.9443643 0.94805884 0.94538856 0.94541925 0.9463445 0.9467199 0.94573677 0.94428885 0.937555 0.94445366 0.9454501 0.9485274 0.94052774
0.026026025 0.938806 0.94436383 0.9413169 0.94132453 0.9447919 0.93732035 0.94216704 0.94233096 0.9458713 0.9421941 0.942839 0.94346607 0.9413645 0.945782 0.94314873 0.9397746 0.9454029 0.9433867 0.93876857 0.9436645 0.94329494 0.9359763 0.94245684 0.94531286 0.9448741 0.94141036 0.9461705 0.94201934 0.94152284 0.9414785 0.94279295 0.9412479 0.9429014 0.9414624 0.9336395 0.9450045 0.9368111 0.9424755 0.94598174 0.94319123 0.943477 0.9443264 0.9445522 0.94367814 0.94217277 0.9353789 0.9425813 0.94350344 0.94655246 0.9382889
0.027027028 0.9367528 0.94219077 0.93918484 0.9393166 0.94276214 0.9351564 0.9402529 0.9403008 0.9437767 0.94012195 0.9407822 0.94144225 0.93911135 0.9437183 0.9408721 0.9375502 0.94324446 0.9413383 0.93679106 0.9415116 0.9411811 0.93400025 0.94043 0.9430865 0.9429397 0.93921196 0.94412553 0.9398995 0.93944925 0.9392479 0.9406235 0.93903124 0.9409585 0.9394875 0.9315512 0.94288146 0.93472695 0.9405918 0.94390714 0.94099903 0.9415288 0.9423172 0.9423964 0.941628 0.94006354 0.9332174 0.94071555 0.9415512 0.9445771 0.9360583
0.028028028 0.9347075 0.94002897 0.9370623 0.93731415 0.9407397 0.9330032 0.93834543 0.9382774 0.94169265 0.93805504 0.9387305 0.9394248 0.9368742 0.9416518 0.9386108 0.93533343 0.9410847 0.9392965 0.9348167 0.93936944 0.9390737 0.9320314 0.93840975 0.9408704 0.94100463 0.9370221 0.9420889 0.93778896 0.9373827 0.9370313 0.93845713 0.93682754 0.93902045 0.9375175 0.9294765 0.940768 0.93265355 0.93871266 0.94183576 0.93881285 0.93957525 0.94031596 0.9402528 0.93958557 0.9379608 0.9310707 0.938855 0.9395937 0.9426012 0.9338366
0.029029028 0.93267024 0.937879 0.93494916 0.93531775 0.93872416 0.9308608 0.9364437 0.9362606 0.9396192 0.9359933 0.9366839 0.9374138 0.9346535 0.93958247 0.93636465 0.93312544 0.9389248 0.9372609 0.9328456 0.9372381 0.936973 0.9300697 0.9363962 0.9386648 0.9390694 0.9348415 0.94006014 0.9356882 0.93532306 0.9348293 0.93629426 0.93463767 0.93708646 0.93555176 0.9274154 0.9386645 0.93059134 0.93683726 0.93976796 0.93663335 0.9376167 0.93832225 0.9381212 0.93755084 0.9358648 0.9289389 0.93699896 0.93763137 0.94062513 0.93162465
0.03003003 0.93064046 0.93574077 0.9328457 0.93332744 0.936715 0.92872936 0.93454695 0.9342505 0.937556 0.9339369 0.9346423 0.9354093 0.9324489 0.9375103 0.9341341 0.93092656 0.9367651 0.93523145 0.9308777 0.9351175 0.9348791 0.9281151 0.934389 0.9364698 0.9371341 0.9326701 0.9380386 0.93359727 0.9332703 0.9326417 0.9341356 0.9324618 0.93515646 0.9335898 0.92536783 0.9365707 0.928541 0.9349646 0.9377043 0.93446124 0.9356534 0.9363353 0.93600196 0.9355239 0.93377554 0.92682195 0.9351463 0.93566453 0.9386492 0.929423
0.031031031 0.9286185 0.93361473 0.93075216 0.93134344 0.93471193 0.9266089 0.9326545 0.93224776 0.9355031 0.9318859 0.9326059 0.9334111 0.9302603 0.9354359 0.9319194 0.92873776 0.93460655 0.93320763 0.9289135 0.9330081 0.9327924 0.92616796 0.9323883 0.9342857 0.935199 0.9305084 0.93602407 0.93151623 0.931224 0.9304687 0.9319818 0.9303008 0.9332298 0.93163145 0.9233344 0.9344872 0.9265035 0.9330945 0.9356452 0.93229717 0.93368614 0.93435544 0.93389535 0.9335048 0.93169284 0.92472005 0.93329626 0.93369395 0.93667334 0.9272324
0.03203203 0.92660385 0.9315007 0.9286687 0.92936593 0.93271434 0.9244994 0.93076545 0.93025243 0.93346035 0.92984045 0.9305744 0.9314197 0.9280881 0.93335956 0.9297204 0.92655945 0.9324497 0.9311887 0.92695266 0.93090975 0.93071246 0.9242276 0.93039393 0.9321125 0.9332641 0.92835647 0.93401575 0.9294455 0.92918444 0.9283105 0.9298334 0.92815447 0.93130696 0.92967665 0.92131484 0.9324137 0.92447877 0.9312263 0.93359125 0.9301416 0.93171525 0.932382 0.931801 0.93149334 0.9296166 0.9226333 0.93144834 0.93171984 0.9346982 0.9250531
0.033033032 0.9245967 0.929399 0.9265955 0.92739516 0.9307219 0.9224011 0.9288795 0.9282645 0.9314278 0.92780066 0.92854816 0.92943484 0.9259321 0.9312819 0.92753744 0.92439234 0.9302953 0.92917454 0.9249959 0.9288228 0.92863953 0.9222945 0.9284063 0.92995054 0.93132997 0.92621446 0.93201315 0.9273852 0.9271517 0.9261672 0.927691 0.92602324 0.9293876 0.92772484 0.9193097 0.9303503 0.9224666 0.92935956 0.9315427 0.9279954 0.9297412 0.93041545 0.9297193 0.92948943 0.92754686 0.920562 0.92960197 0.92974323 0.93272406 0.9228855
0.034034032 0.92259705 0.92730963 0.92453283 0.9254315 0.92873377 0.9203141 0.92699564 0.9262847 0.9294054 0.92576677 0.9265264 0.9274566 0.9237927 0.9292035 0.92537045 0.92223656 0.928144 0.9271649 0.92304325 0.9267474 0.9265738 0.9203678 0.9264249 0.92779994 0.92939645 0.92408264 0.9300158 0.92533493 0.92512566 0.9240389 0.9255549 0.9239073 0.92747194 0.92577624 0.91731876 0.9282976 0.9204666 0.92749417 0.9295001 0.92585886 0.9277647 0.9284556 0.92765045 0.9274932 0.9254837 0.91850615 0.92775655 0.927764 0.9307512 0.9207301
0.035035037 0.92060447 0.92523265 0.9224809 0.92347485 0.9267497 0.9182384 0.9251137 0.9243128 0.92739296 0.9237386 0.9245093 0.9254852 0.9216697 0.92712486 0.9232193 0.92009246 0.9259962 0.9251594 0.92109513 0.9246836 0.92451525 0.9184474 0.92445 0.9256605 0.9274641 0.92196083 0.928023 0.9232953 0.9231065 0.92192554 0.92342556 0.92180645 0.92555964 0.92383045 0.91534233 0.926255 0.918478 0.9256301 0.92746377 0.9237323 0.92578614 0.9265022 0.92559433 0.92550474 0.92342716 0.91646594 0.9259119 0.92578316 0.9287799 0.9185872
0.036036037 0.91861933 0.9231683 0.9204396 0.9215258 0.9247693 0.9161744 0.92323333 0.9223492 0.9253908 0.9217165 0.9224968 0.92352045 0.91956353 0.9250469 0.9210842 0.91796076 0.9238527 0.9231585 0.91915154 0.92263156 0.922464 0.9165328 0.92248166 0.9235327 0.9255334 0.91984975 0.9260347 0.9212661 0.9210944 0.9198277 0.92130375 0.91972125 0.92365116 0.92188764 0.9133802 0.9242232 0.9165005 0.92376745 0.9254342 0.9216163 0.92380613 0.92455614 0.92355096 0.9235239 0.9213773 0.91444176 0.92406803 0.9238011 0.92681056 0.9164572
0.037037037 0.91664183 0.92111677 0.91840905 0.9195843 0.92279243 0.91412234 0.92135465 0.9203941 0.9233987 0.9197005 0.92048913 0.9215632 0.91747403 0.9229708 0.918965 0.91584134 0.9217142 0.9211622 0.91721267 0.9205916 0.9204203 0.91462415 0.92052007 0.9214166 0.92360455 0.91774905 0.9240506 0.91924757 0.9190892 0.91774523 0.9191897 0.91765165 0.92174673 0.91994727 0.911432 0.9222021 0.91453385 0.92190635 0.92341185 0.91951156 0.92182547 0.92261684 0.92152053 0.9215511 0.9193342 0.9124336 0.92222524 0.9218185 0.9248437 0.9143405
0.038038038 0.9146718 0.9190778 0.9163896 0.9176507 0.92081916 0.912082 0.9194776 0.91844773 0.92141676 0.9176909 0.91848636 0.91961277 0.9154014 0.92089665 0.9168615 0.91373485 0.91958106 0.9191704 0.9152779 0.9185636 0.91838396 0.912721 0.9185649 0.9193119 0.92167765 0.9156592 0.922071 0.9172397 0.9170912 0.9156783 0.91708344 0.9155979 0.91984636 0.91800904 0.9094976 0.9201917 0.9125775 0.9200469 0.921397 0.917418 0.9198443 0.9206847 0.9195031 0.9195859 0.9172981 0.91044176 0.9203834 0.9198357 0.9228799 0.9122372
0.039039038 0.9127096 0.9170515 0.9143811 0.91572493 0.9188496 0.91005427 0.91760236 0.91651 0.91944486 0.91568744 0.91648865 0.91766953 0.913346 0.91882575 0.9147736 0.91164136 0.9174538 0.91718316 0.91334766 0.91654813 0.9163555 0.9108239 0.9166165 0.91721916 0.9197533 0.9135804 0.9200955 0.91524243 0.91510063 0.9136275 0.9149857 0.91356015 0.91795003 0.9160729 0.9075767 0.9181924 0.9106313 0.9181895 0.91938984 0.91533613 0.9178633 0.91875994 0.9174985 0.9176285 0.91526914 0.9084667 0.918543 0.9178533 0.9209189 0.9101482
0.04004004 0.9107554 0.91503805 0.91238356 0.91380733 0.9168837 0.90803933 0.9157286 0.91458106 0.91748327 0.9136907 0.9144963 0.91573393 0.91130763 0.9167583 0.9127013 0.9095615 0.91533303 0.9152006 0.9114218 0.9145448 0.9143343 0.9089328 0.9146751 0.91513824 0.9178318 0.91151285 0.9181245 0.9132558 0.9131174 0.91159236 0.91289663 0.91153866 0.91605794 0.9141393 0.9056691 0.9162042 0.9086955 0.91633415 0.9173909 0.9132663 0.915883 0.91684246 0.9155071 0.91567904 0.91324747 0.9065084 0.91670406 0.91587186 0.91896147 0.9080733
0.041041043 0.90880966 0.9130372 0.910397 0.9118979 0.9149215 0.9060372 0.913856 0.91266125 0.91553205 0.9117005 0.9125094 0.9138054 0.9092865 0.91469526 0.9106443 0.9074954 0.913219 0.913223 0.90950084 0.91255426 0.9123211 0.90704805 0.91274047 0.9130691 0.91591305 0.9094569 0.91615796 0.9112799 0.9111419 0.90957355 0.91081655 0.9095337 0.9141703 0.9122082 0.90377474 0.91422737 0.9067698 0.91448116 0.9154 0.91120857 0.9139036 0.91493255 0.91352844 0.91373765 0.9112335 0.90456676 0.9148668 0.91389155 0.9170078 0.9060132
0.042042043 0.9068725 0.911049 0.9084213 0.9099966 0.9129635 0.9040483 0.91198367 0.9107503 0.91359097 0.90971684 0.91052824 0.9118848 0.90728307 0.91263705 0.9086025 0.9054436 0.91111183 0.9112503 0.90758497 0.91057616 0.9103157 0.90516996 0.9108127 0.91101193 0.9139976 0.90741265 0.91419584 0.9093145 0.909174 0.9075713 0.9087453 0.90754503 0.91228724 0.9102803 0.90189373 0.91226166 0.90485466 0.91262984 0.9134175 0.9091634 0.9119257 0.9130305 0.911563 0.9118041 0.9092275 0.90264165 0.9130305 0.9119129 0.9150581 0.9039682
0.043043043 0.90494454 0.9090735 0.9064568 0.9081038 0.9110098 0.90207326 0.91011155 0.9088483 0.91166043 0.90774035 0.90855336 0.90997165 0.9052975 0.9105847 0.9065764 0.90340644 0.9090125 0.90928286 0.9056746 0.9086109 0.90831846 0.9032986 0.9088919 0.9089668 0.9120856 0.9053806 0.91223884 0.9073601 0.90721476 0.9055861 0.90668344 0.9055728 0.9104083 0.90835595 0.9000261 0.9103077 0.90295005 0.91077995 0.9114437 0.9071314 0.9099499 0.9111365 0.9096106 0.90987855 0.90722966 0.90073264 0.9111953 0.9099365 0.91311294 0.9019387
0.044044044 0.9030259 0.90711045 0.90450346 0.9062191 0.9090605 0.90011233 0.908239 0.906955 0.9097402 0.9057707 0.9065851 0.9080663 0.9033302 0.90853846 0.9045658 0.901384 0.9069214 0.90732074 0.9037701 0.9066585 0.90632904 0.90143466 0.9069772 0.90693367 0.9101778 0.9033609 0.9102868 0.90541613 0.9052641 0.903618 0.90463084 0.90361667 0.9085327 0.9064356 0.8981715 0.90836525 0.90105593 0.90893066 0.90947855 0.9051124 0.9079767 0.9092506 0.9076714 0.9079599 0.90524054 0.8988399 0.9093598 0.90796256 0.9111725 0.899925
0.045045044 0.9011171 0.90516007 0.90256083 0.9043426 0.90711516 0.8981657 0.90636605 0.9050708 0.90782976 0.90380836 0.9046236 0.9061675 0.90138113 0.9064988 0.9025704 0.89937687 0.904839 0.9053642 0.90187126 0.9047189 0.9043481 0.8995779 0.90506786 0.90491253 0.9082742 0.90135384 0.9083396 0.9034828 0.9033223 0.90166664 0.90258765 0.9016766 0.9066598 0.9045195 0.8963301 0.90643466 0.89917254 0.9070817 0.9075224 0.9031069 0.9060065 0.90737265 0.9057451 0.9060479 0.9032603 0.896963 0.9075247 0.90599173 0.9092377 0.8979273
0.046046045 0.89921856 0.90322226 0.9006294 0.90247446 0.90517396 0.8962338 0.90449286 0.9031952 0.9059285 0.9018533 0.90266955 0.9042749 0.8994509 0.9044666 0.9005905 0.89738536 0.90276587 0.90341306 0.8999783 0.9027924 0.9023755 0.89772916 0.9031637 0.90290356 0.90637535 0.8993595 0.90639734 0.9015597 0.90139 0.899732 0.900554 0.89975244 0.9047892 0.90260863 0.8945019 0.9045158 0.8973001 0.90523297 0.90557486 0.90111554 0.90404016 0.9055017 0.90383166 0.9041418 0.90128946 0.895102 0.90568924 0.90402454 0.9073085 0.8959462
0.04704705 0.89733076 0.9012964 0.8987082 0.90061426 0.90323675 0.89431715 0.902619 0.9013285 0.9040356 0.8999058 0.900723 0.9023876 0.8975396 0.9024421 0.89862573 0.8954096 0.9007023 0.90146714 0.89809096 0.9008788 0.9004114 0.8958883 0.9012641 0.9009069 0.90448165 0.89737856 0.9044596 0.89964586 0.89946705 0.8978138 0.89852977 0.897844 0.90292066 0.9007026 0.8926871 0.90260834 0.8954389 0.90338427 0.9036367 0.8991381 0.9020778 0.9036375 0.90193045 0.902241 0.89932835 0.8932568 0.9038535 0.9020616 0.90538526 0.8939817
0.04804805 0.895454 0.8993817 0.8967971 0.8987622 0.9013033 0.8924158 0.90074503 0.89947 0.9021508 0.8979657 0.898784 0.90050554 0.8956474 0.90042603 0.8966763 0.89345 0.8986491 0.89952606 0.8962097 0.8989779 0.89845604 0.8940561 0.8993689 0.89892244 0.90259326 0.895411 0.90252674 0.89774084 0.89755356 0.8959117 0.89651495 0.89595056 0.90105426 0.898802 0.8908855 0.90071136 0.89358866 0.9015356 0.90170723 0.89717513 0.9001202 0.9017794 0.90004075 0.9003456 0.89737713 0.8914272 0.90201765 0.90010333 0.90346855 0.8920344
0.04904905 0.89358824 0.8974776 0.8948951 0.89691806 0.8993739 0.89053035 0.8988712 0.8976201 0.900274 0.8960332 0.8968526 0.8986283 0.8937744 0.8984187 0.8947418 0.8915069 0.89660627 0.8975902 0.89433455 0.8970884 0.8965093 0.8922319 0.89747787 0.89695024 0.9007105 0.8934572 0.9005985 0.8958441 0.8956497 0.8940252 0.8945098 0.8940715 0.89918953 0.8969069 0.8890971 0.8988242 0.8917496 0.8996868 0.8997868 0.89522684 0.8981676 0.89992756 0.89816177 0.8984553 0.89543647 0.8896132 0.90018195 0.8981498 0.9015585 0.8901043
0.05005005 0.8917329 0.8955835 0.89300126 0.8950816 0.8974483 0.88866127 0.8969976 0.8957783 0.89840484 0.8941079 0.89492893 0.89675564 0.89192045 0.89642054 0.89282227 0.8895804 0.89457417 0.89565915 0.8924655 0.89521027 0.89457035 0.8904158 0.8955911 0.8949905 0.89883375 0.8915173 0.89867485 0.89395535 0.89375556 0.89215344 0.89251405 0.8922067 0.89732677 0.89501786 0.8873221 0.89694667 0.88992137 0.8978384 0.89787537 0.89329356 0.8962207 0.89808166 0.89629316 0.89656997 0.8935064 0.8878145 0.8983463 0.896202 0.8996551 0.88819164
0.05105105 0.8898878 0.8936989 0.89111567 0.89325297 0.8955271 0.8868086 0.89512455 0.8939449 0.89654326 0.89218944 0.89301324 0.8948877 0.8900851 0.8944323 0.8909174 0.8876709 0.8925535 0.8937335 0.89060324 0.8933426 0.89263976 0.8886082 0.8937087 0.8930431 0.8969635 0.8895918 0.8967564 0.8920742 0.89187163 0.8902962 0.8905277 0.8903557 0.895466 0.8931353 0.8855606 0.89507794 0.88810384 0.8959905 0.8959731 0.89137554 0.8942796 0.8962418 0.8944347 0.89468974 0.89158726 0.8860314 0.8965113 0.8942598 0.8977591 0.88629717
0.05205205 0.888053 0.8918237 0.8892377 0.89143187 0.89361054 0.88497275 0.89325285 0.8921194 0.89468914 0.8902781 0.89110583 0.8930242 0.88826823 0.8924539 0.88902605 0.88577867 0.8905444 0.8918129 0.88874793 0.89148533 0.890717 0.8868087 0.89183056 0.8911082 0.8950994 0.8876809 0.8948433 0.8902003 0.889998 0.8884529 0.8885508 0.88851804 0.8936075 0.89125943 0.8838124 0.89321816 0.88629687 0.89414334 0.8940796 0.8894731 0.8923446 0.8944078 0.8925859 0.8928145 0.88967866 0.8842636 0.8946771 0.89232403 0.8958703 0.88442075
0.05305305 0.88622814 0.8899574 0.8873672 0.88961804 0.8916988 0.88315386 0.89138263 0.8903016 0.89284277 0.8883737 0.8892071 0.8911654 0.8864691 0.89048606 0.8871474 0.8839038 0.88854706 0.8898982 0.88689995 0.88963777 0.88880223 0.8850178 0.88995683 0.889185 0.893242 0.88578475 0.89293563 0.88833404 0.8881352 0.88662326 0.8865832 0.88669354 0.8917513 0.88939023 0.8820776 0.8913669 0.8845002 0.89229727 0.89219517 0.88758624 0.890416 0.89258 0.8907466 0.89094454 0.8877812 0.882511 0.8928443 0.8903944 0.89398885 0.8825626
0.054054055 0.88441324 0.88810015 0.8855039 0.88781184 0.88979244 0.8813518 0.88951445 0.8884916 0.89100415 0.8864763 0.88731724 0.88931155 0.8846875 0.8885292 0.885281 0.8820468 0.8865619 0.88798916 0.8850597 0.88780016 0.8868954 0.8832356 0.8880878 0.8872738 0.8913914 0.88390374 0.89103407 0.88647497 0.8862832 0.8848072 0.8846255 0.8848822 0.889898 0.887528 0.8803564 0.8895244 0.88271445 0.89045274 0.89031976 0.8857155 0.88849425 0.8907587 0.888917 0.8890802 0.8858949 0.8807736 0.89101344 0.88847154 0.8921153 0.8807232
0.055055056 0.8826083 0.88625145 0.8836478 0.8860125 0.88789165 0.8795662 0.88764894 0.88668895 0.88917357 0.8845861 0.88543683 0.88746274 0.8829226 0.8865833 0.8834264 0.8802077 0.8845892 0.886086 0.88322765 0.8859723 0.8849966 0.88146234 0.88622385 0.885374 0.88954777 0.88203835 0.8891388 0.8846233 0.8844419 0.88300425 0.8826776 0.88308376 0.8880477 0.8856729 0.8786483 0.8876905 0.8809391 0.88861024 0.8884535 0.88386095 0.88657963 0.8889441 0.8870969 0.8872217 0.88401985 0.8790512 0.8891847 0.8865557 0.8902495 0.8789026
0.056056056 0.88081336 0.8844118 0.88179874 0.8842193 0.88599706 0.8777966 0.8857864 0.88489294 0.88735116 0.88270307 0.88356626 0.88561946 0.8811736 0.8846488 0.8815828 0.8783868 0.8826292 0.8841896 0.8814041 0.88415396 0.883106 0.879698 0.8843651 0.8834857 0.8877105 0.8801885 0.8872506 0.88277936 0.88261145 0.88121444 0.8807395 0.8812982 0.8862007 0.88382506 0.876953 0.8858652 0.8791745 0.88677025 0.88659596 0.8820228 0.8846723 0.8871364 0.8852862 0.8853692 0.8821565 0.8773432 0.8873591 0.8846467 0.8883916 0.8771013
0.057057057 0.87902856 0.8825811 0.8799568 0.8824317 0.88410926 0.8760427 0.8839276 0.88310236 0.88553727 0.8808278 0.8817058 0.883782 0.87944025 0.8827253 0.8797501 0.8765845 0.8806822 0.8822997 0.87958956 0.88234556 0.8812236 0.8779433 0.88251173 0.88160884 0.88587916 0.87835443 0.88536966 0.8809428 0.8807918 0.8794375 0.8788114 0.87952554 0.8843578 0.8819849 0.8752705 0.8840488 0.87742066 0.8849331 0.884748 0.88020146 0.8827724 0.88533616 0.8834853 0.883523 0.8803051 0.87564945 0.8855367 0.88274544 0.8865419 0.87531924
0.058058057 0.877254 0.88075924 0.8781221 0.8806491 0.88222855 0.87430406 0.88207316 0.88131696 0.8837324 0.8789605 0.87985635 0.88195074 0.87772226 0.88081264 0.87792826 0.8748009 0.8787483 0.8804172 0.8777846 0.8805472 0.8793501 0.8761982 0.8806643 0.8797435 0.8840536 0.87653625 0.8834965 0.87911415 0.8789832 0.87767375 0.8768933 0.87776595 0.8825193 0.88015246 0.87360054 0.8822418 0.87567806 0.88309973 0.88290894 0.8783968 0.8808801 0.8835439 0.88169444 0.8816837 0.8784659 0.8739696 0.88371843 0.8808517 0.8846999 0.87355685
0.059059057 0.8754898 0.8789468 0.8762951 0.8788717 0.8803555 0.8725804 0.8802236 0.8795364 0.88193643 0.87710077 0.87801814 0.8801263 0.87601894 0.878911 0.87611735 0.8730361 0.8768275 0.87854236 0.8759895 0.87875915 0.8774853 0.8744631 0.8788232 0.87788963 0.8822336 0.8747339 0.8816318 0.87729377 0.87718576 0.8759229 0.87498486 0.876019 0.88068587 0.8783285 0.87194294 0.88044405 0.8739464 0.88127077 0.88107884 0.8766087 0.8789962 0.8817597 0.8799135 0.87985164 0.87663954 0.8723035 0.88190484 0.8789659 0.8828651 0.87181425
0.06006006 0.873736 0.87714374 0.87447566 0.8770989 0.8784908 0.8708714 0.87837946 0.8777602 0.8801501 0.8752496 0.8761916 0.8783089 0.8743302 0.8770201 0.87431693 0.8712904 0.8749193 0.8766755 0.87420464 0.8769815 0.8756296 0.8727382 0.87698877 0.87604743 0.880419 0.87294745 0.879776 0.87548184 0.8753997 0.8741847 0.8730858 0.8742851 0.8788577 0.87651277 0.8702976 0.8786562 0.8722262 0.8794465 0.879257 0.8748374 0.8771204 0.8799843 0.8781431 0.87802726 0.8748261 0.8706507 0.88009673 0.8770882 0.88103765 0.87009144
0.061061062 0.87199306 0.87535024 0.8726643 0.8753307 0.8766347 0.8691768 0.8765413 0.8759887 0.8783737 0.873407 0.87437683 0.87649935 0.87265575 0.87514025 0.87252766 0.869564 0.87302375 0.87481713 0.8724304 0.87521476 0.87378347 0.8710237 0.8751613 0.87421703 0.8786098 0.87117743 0.8779297 0.8736785 0.8736249 0.87245953 0.8711962 0.8725642 0.87703556 0.8747059 0.8686644 0.8768787 0.8705175 0.8776276 0.8774433 0.87308276 0.87525296 0.878218 0.8763833 0.8762108 0.873026 0.8690113 0.87829447 0.8752187 0.87921715 0.86838794
0.062062062 0.87026095 0.8735671 0.87086135 0.8735676 0.87478817 0.8674966 0.87470996 0.8742218 0.8766077 0.8715733 0.8725743 0.8746978 0.8709955 0.87327176 0.8707494 0.8678565 0.87114114 0.872968 0.87066764 0.87345916 0.87194693 0.86932033 0.87334174 0.87239885 0.8768063 0.8694234 0.8760934 0.87188447 0.87186205 0.8707473 0.86931616 0.8708564 0.8752202 0.87290835 0.8670436 0.8751116 0.86882055 0.87581486 0.87563777 0.8713448 0.87339383 0.8764616 0.8746345 0.87440294 0.8712392 0.86738497 0.8764988 0.87335724 0.877404 0.86670345
0.06306306 0.8685398 0.87179416 0.8690671 0.87180895 0.8729514 0.8658304 0.87288576 0.8724592 0.8748523 0.8697487 0.87078375 0.87290514 0.869349 0.8714147 0.8689824 0.86616725 0.86927104 0.871128 0.86891633 0.8717152 0.87012035 0.867628 0.8715299 0.87059265 0.8750084 0.8676853 0.87426734 0.8700998 0.87011075 0.8690482 0.8674457 0.86916184 0.87341166 0.8711201 0.8654345 0.8733555 0.8671352 0.8740086 0.87384 0.86962354 0.8715429 0.8747152 0.87289715 0.8726039 0.8694657 0.8657717 0.8747103 0.8715037 0.8755979 0.86503756
0.06406406 0.8668301 0.8700321 0.867282 0.8700555 0.871125 0.8641783 0.8710693 0.87070143 0.87310815 0.86793345 0.86900556 0.87112135 0.8677164 0.8695696 0.86722696 0.86449593 0.86741376 0.86929804 0.8671771 0.86998284 0.8683038 0.86594725 0.86972654 0.8687992 0.8732166 0.8659631 0.8724517 0.8683252 0.86837167 0.867362 0.865585 0.86748064 0.871611 0.8693417 0.86383796 0.87161076 0.86546236 0.87220985 0.8720502 0.8679191 0.86970013 0.8729794 0.87117183 0.8708142 0.8677053 0.8641715 0.8729297 0.86965823 0.87379915 0.8633896
0.06506506 0.8651317 0.8682809 0.865506 0.86830723 0.8693093 0.8625399 0.86926115 0.8689484 0.87137526 0.86612785 0.86723936 0.86934716 0.8660971 0.86773634 0.8654833 0.86284184 0.86556935 0.8674783 0.86545 0.86826295 0.8664978 0.86427796 0.867932 0.86701816 0.8714308 0.86425567 0.8706466 0.8665604 0.86664456 0.8656888 0.86373395 0.86581254 0.8698182 0.86757344 0.8622533 0.8698776 0.86380154 0.8704188 0.8702681 0.8662313 0.8678657 0.87125474 0.8694582 0.8690343 0.865958 0.8625841 0.8711574 0.86782074 0.87200797 0.86175907
0.066066064 0.863445 0.8665413 0.86374015 0.86656445 0.8675047 0.86091524 0.867462 0.8672006 0.86965466 0.86433226 0.86548567 0.86758316 0.8644916 0.86591554 0.86375177 0.8612049 0.8637381 0.865669 0.8637359 0.86655563 0.8647025 0.86262065 0.86614704 0.8652503 0.86965173 0.8625635 0.868852 0.8648063 0.8649296 0.86402893 0.8618934 0.86415815 0.8680345 0.86581564 0.86068076 0.8681569 0.8621533 0.86863595 0.8684942 0.86456037 0.86604 0.86954194 0.8677573 0.8672646 0.86422384 0.8610096 0.8693942 0.8659918 0.8702246 0.86014557
0.067067064 0.8617697 0.86481345 0.86198425 0.8648274 0.86571085 0.85930383 0.86567205 0.86545825 0.86794585 0.86254686 0.86374384 0.8658298 0.8628993 0.86410755 0.86203253 0.85958445 0.8619202 0.863871 0.8620347 0.8648614 0.8629182 0.86097574 0.8643718 0.8634955 0.86787945 0.86088574 0.867068 0.86306334 0.86322653 0.86238223 0.86006325 0.8625172 0.86625993 0.8640685 0.85912025 0.8664486 0.8605176 0.8668623 0.8667284 0.8629057 0.86422294 0.86784106 0.8660692 0.86550564 0.86250246 0.8594481 0.86764073 0.86417115 0.86844903 0.85854864
0.068068065 0.8601061 0.8630978 0.8602388 0.86309654 0.86392796 0.8577056 0.8638921 0.86372155 0.8662492 0.8607719 0.86201406 0.8640873 0.8613205 0.86231256 0.8603261 0.85798 0.86011595 0.86208415 0.86034685 0.8631805 0.8611452 0.8593432 0.86260676 0.8617542 0.86611456 0.85922223 0.8652945 0.8613312 0.8615355 0.8607489 0.85824406 0.86088985 0.8644952 0.862332 0.8575721 0.86475337 0.85889494 0.86509824 0.8649712 0.8612666 0.8624147 0.8661528 0.8643943 0.8637577 0.86079365 0.85789907 0.86589724 0.86235934 0.8666821 0.85696775
0.06906907 0.85845375 0.8613946 0.85850406 0.8613723 0.862156 0.8561201 0.8621225 0.8619911 0.8645644 0.8590077 0.86029625 0.86235636 0.8597547 0.860531 0.85863274 0.85639095 0.85832566 0.86030924 0.85867256 0.8615133 0.8593838 0.8577231 0.86085224 0.86002636 0.8643573 0.85757256 0.8635317 0.8596108 0.8598558 0.8591287 0.85643595 0.8592762 0.86274076 0.8606062 0.8560358 0.8630715 0.8572849 0.863344 0.86322254 0.85964245 0.86061597 0.8644771 0.8627327 0.8620213 0.85909736 0.8563628 0.8641647 0.86055654 0.86492383 0.85540235
0.07007007 0.8568129 0.8597043 0.8567804 0.8596549 0.86039495 0.85454714 0.86036366 0.86026704 0.8628915 0.85725486 0.8585903 0.86063755 0.8582021 0.85876364 0.85695267 0.85481715 0.85654956 0.85854626 0.8570123 0.85986054 0.85763425 0.8561162 0.8591089 0.8583125 0.86260825 0.85593665 0.8617798 0.85790217 0.858188 0.8575218 0.8546396 0.857676 0.8609972 0.8588915 0.85451174 0.8614037 0.8556882 0.8616006 0.86148304 0.85803306 0.85882694 0.86281395 0.8610848 0.86029685 0.85741353 0.85483956 0.8624432 0.85876334 0.86317474 0.85385203
0.07107107 0.8551834 0.8580271 0.8550682 0.8579452 0.8586451 0.85298663 0.8586154 0.8585503 0.86123025 0.85551333 0.8568963 0.8589309 0.8566627 0.85701054 0.8552867 0.8532579 0.8547882 0.8567955 0.8553661 0.8582224 0.85589707 0.85452175 0.8573772 0.8566126 0.86086786 0.85431397 0.86003864 0.8562058 0.8565315 0.85592777 0.85285515 0.85608935 0.85926473 0.8571876 0.85299957 0.8597503 0.8541043 0.85986835 0.859753 0.856438 0.8570477 0.86116314 0.85945004 0.85858476 0.85574186 0.8533284 0.86073285 0.85697985 0.8614351 0.8523162
0.072072074 0.8535654 0.85636336 0.85336775 0.8562432 0.85690635 0.8514384 0.85687786 0.8568411 0.8595806 0.85378337 0.855214 0.8572374 0.8551358 0.8552723 0.85363454 0.8517129 0.8530419 0.8550566 0.85373396 0.8565988 0.8541722 0.85294026 0.8556571 0.85492676 0.85913664 0.8527045 0.8583083 0.8545221 0.8548866 0.8543467 0.8510834 0.8545158 0.8575443 0.85549486 0.85149914 0.85811085 0.85253316 0.8581476 0.85803306 0.8548567 0.85527885 0.8595244 0.8578283 0.8568852 0.8540825 0.85182995 0.8590338 0.85520667 0.85970575 0.8507947
0.073073074 0.8519584 0.85471296 0.8516793 0.85454977 0.85517865 0.8499018 0.85515124 0.8551398 0.85794216 0.85206544 0.8535434 0.8555571 0.8536215 0.8535493 0.85199714 0.8501817 0.85131073 0.85332966 0.852116 0.8549898 0.85246 0.8513713 0.8539494 0.8532546 0.85741496 0.8511077 0.8565889 0.8528512 0.85325295 0.8527783 0.8493244 0.8529555 0.85583615 0.8538133 0.8500103 0.85648566 0.8509747 0.8564389 0.856323 0.8532888 0.85352093 0.8578979 0.85621935 0.85519826 0.8524351 0.85034317 0.85734606 0.85344386 0.8579868 0.8492869
0.074074075 0.8503626 0.85307604 0.8500032 0.85286534 0.85346234 0.84837735 0.8534354 0.8534472 0.85631543 0.8503599 0.8518846 0.85389024 0.8521195 0.8518419 0.8503747 0.8486642 0.84959567 0.85161483 0.8505121 0.8533951 0.8507612 0.849815 0.85225433 0.8515961 0.8557035 0.849524 0.8548805 0.85119355 0.8516307 0.85122263 0.8475788 0.85140824 0.8541404 0.8521428 0.8485327 0.8548743 0.84942895 0.85474193 0.8546238 0.8517342 0.8517741 0.85628325 0.85462296 0.8535235 0.8507999 0.84886837 0.85566944 0.85169226 0.8562786 0.8477926
0.075075075 0.848778 0.85145223 0.8483399 0.8511904 0.85175705 0.84686434 0.85173047 0.8517636 0.85469973 0.8486667 0.85023737 0.8522367 0.85062957 0.85015064 0.8487675 0.8471596 0.8478968 0.84991187 0.8489222 0.8518142 0.84907514 0.8482713 0.8505715 0.849951 0.85400254 0.8479526 0.85318315 0.8495488 0.8500196 0.84967905 0.845847 0.84987366 0.8524573 0.85048354 0.8470663 0.8532766 0.8478956 0.8530568 0.8529357 0.8501922 0.8500389 0.8546804 0.8530389 0.8518611 0.84917647 0.8474053 0.85400414 0.84995204 0.8545819 0.8463114
0.076076075 0.8472045 0.8498414 0.84668964 0.84952545 0.8500632 0.8453629 0.85003644 0.8500898 0.8530954 0.84698635 0.8486019 0.8505962 0.8491516 0.84847605 0.8471761 0.845668 0.8462146 0.8482207 0.8473462 0.8502473 0.8474019 0.84674025 0.84890103 0.848319 0.8523129 0.8463934 0.8514969 0.8479169 0.84841955 0.8481482 0.8441294 0.84835196 0.8507868 0.8488356 0.8456111 0.85169244 0.8463751 0.8513835 0.8512592 0.8486628 0.8483158 0.8530896 0.8514672 0.8502109 0.8475648 0.8459537 0.8523499 0.8482236 0.85289717 0.84484327
0.077077076 0.8456419 0.8482432 0.84505266 0.84787107 0.84838057 0.8438727 0.84835315 0.84842604 0.85150194 0.84531873 0.84697795 0.8489686 0.8476854 0.8468176 0.84560055 0.8441888 0.84454954 0.8465414 0.84578437 0.84869397 0.8457415 0.84522176 0.84724283 0.8467 0.85063493 0.8448464 0.8498219 0.84629804 0.8468307 0.84662956 0.8424266 0.84684306 0.8491286 0.84719926 0.8441669 0.8501213 0.8448667 0.8497219 0.8495948 0.8471456 0.8466052 0.8515103 0.84990746 0.8485726 0.8459651 0.84451354 0.85070693 0.8465077 0.85122484 0.84338754
0.078078076 0.84409046 0.84665775 0.8434294 0.8462278 0.8467094 0.8423937 0.8466811 0.8467731 0.84991974 0.8436638 0.84536564 0.84735405 0.8462309 0.8451755 0.844041 0.84272194 0.84290206 0.844874 0.8442367 0.84715384 0.8440937 0.8437158 0.8455968 0.845094 0.84896904 0.8433116 0.8481581 0.8446916 0.8452528 0.84512305 0.84073895 0.8453468 0.8474828 0.84557426 0.8427336 0.8485634 0.84337085 0.8480721 0.84794295 0.8456402 0.8449076 0.84994256 0.8483596 0.84694636 0.8443769 0.8430847 0.84907526 0.8448047 0.8495655 0.84194416
0.07907908 0.84255004 0.8450845 0.84181964 0.84459627 0.8450496 0.8409259 0.8450199 0.8451316 0.84834856 0.84202135 0.8437647 0.84575224 0.8447881 0.843549 0.8424972 0.8412671 0.8412723 0.8432185 0.84270287 0.8456272 0.8424584 0.8422226 0.8439628 0.84350073 0.8473159 0.84178877 0.8465055 0.84309745 0.84368604 0.8436288 0.83906704 0.84386325 0.8458493 0.8439608 0.84131134 0.8470184 0.8418876 0.846434 0.84630436 0.84414685 0.84322345 0.8483866 0.8468236 0.84533197 0.8428007 0.84166706 0.84745485 0.843115 0.84791946 0.84051275
0.08008008 0.8410202 0.84352356 0.8402233 0.84297717 0.8434013 0.8394687 0.84336966 0.84350187 0.8467883 0.84039134 0.8421755 0.8441628 0.84335655 0.84193826 0.84096885 0.839824 0.83966017 0.84157467 0.8411832 0.84411347 0.8408355 0.84074175 0.8423405 0.84192 0.84567595 0.8402776 0.84486425 0.84151554 0.84213006 0.8421468 0.83741117 0.8423921 0.8442278 0.842359 0.8398999 0.8454861 0.84041655 0.84480757 0.8446792 0.84266484 0.84155333 0.84684193 0.8452992 0.8437293 0.841236 0.8402605 0.8458456 0.841439 0.84628737 0.83909315
0.08108108 0.8395016 0.84197474 0.8386401 0.8413707 0.8417645 0.8380226 0.8417304 0.84188455 0.8452389 0.8387734 0.8405975 0.842586 0.8419366 0.84034324 0.8394558 0.83839244 0.8380654 0.8399427 0.8396776 0.8426124 0.83922493 0.83927345 0.8407304 0.8403518 0.8440497 0.83877814 0.8432345 0.8399459 0.840585 0.8406767 0.8357716 0.8409334 0.8426186 0.8407687 0.83849907 0.84396636 0.8389578 0.8431928 0.84306806 0.84119415 0.8398976 0.8453088 0.8437863 0.8421384 0.8396828 0.8388651 0.8442477 0.83977735 0.8446697 0.83768517
0.082082085 0.8379938 0.84043777 0.8370698 0.83977747 0.8401392 0.83658695 0.84010214 0.8402804 0.8437003 0.83716786 0.83903074 0.8410215 0.8405279 0.8387632 0.8379574 0.83697224 0.8364874 0.83832246 0.838186 0.84112406 0.8376266 0.83781785 0.83913195 0.83879584 0.84243745 0.83729017 0.84161603 0.8383882 0.83905077 0.8392188 0.8341491 0.8394873 0.8410213 0.83919024 0.8371092 0.8424591 0.83751154 0.84158957 0.84147173 0.83973455 0.83825654 0.843787 0.8422849 0.8405591 0.8381412 0.83748066 0.8426609 0.8381303 0.8430669 0.8362885
0.083083086 0.8364967 0.83891267 0.8355124 0.8381983 0.8385254 0.8351619 0.83848506 0.83868974 0.84217256 0.83557427 0.8374753 0.8394693 0.8391303 0.83719826 0.83647376 0.83556306 0.834926 0.83671397 0.8367085 0.83964825 0.8360404 0.83637476 0.8375451 0.8372522 0.84084 0.8358138 0.8400091 0.8368424 0.8375274 0.8377727 0.83254397 0.8380536 0.839436 0.8376234 0.83572996 0.8409641 0.8360775 0.839998 0.83989024 0.8382859 0.83663094 0.8422766 0.84079456 0.8389913 0.8366111 0.8361071 0.84108543 0.8364984 0.8414793 0.8349028
0.084084086 0.8350105 0.8373993 0.8339677 0.8366332 0.83692336 0.8337476 0.836879 0.83711326 0.84065574 0.83399284 0.83593124 0.8379295 0.83774424 0.83564824 0.8350047 0.8341651 0.83338124 0.83511734 0.83524513 0.83818495 0.8344663 0.83494437 0.83597004 0.8357209 0.83925766 0.834349 0.8384139 0.8353085 0.83601487 0.83633894 0.83095694 0.8366324 0.8378627 0.8360685 0.8343617 0.83948153 0.834656 0.83841807 0.8383247 0.83684814 0.8350212 0.84077764 0.83931565 0.83743507 0.83509225 0.83474475 0.83952135 0.8348824 0.83990765 0.8335283
0.08508509 0.8335351 0.8358975 0.83243537 0.835083 0.8353329 0.8323435 0.835284 0.83555126 0.8391495 0.8324233 0.8343982 0.8364016 0.8363691 0.8341132 0.8335498 0.83277774 0.8318525 0.8335322 0.8337958 0.83673376 0.8329041 0.8335266 0.8344064 0.83420146 0.837691 0.83289546 0.83683 0.8337861 0.83451295 0.83491695 0.8293875 0.8352235 0.83630127 0.83452547 0.83300394 0.8380109 0.8332469 0.8368497 0.836775 0.835421 0.8334274 0.8392898 0.83784777 0.8358902 0.8335849 0.8333932 0.8379686 0.83328235 0.8383522 0.8321645
0.08608609 0.8320705 0.8344072 0.83091545 0.8335481 0.8337541 0.8309498 0.8337002 0.83400446 0.837654 0.8308655 0.8328764 0.83488584 0.8350051 0.8325926 0.83210886 0.8314012 0.83033955 0.831959 0.8323606 0.83529466 0.83135396 0.83212155 0.8328543 0.8326941 0.83614033 0.83145314 0.83525777 0.8322754 0.83302176 0.83350694 0.8278358 0.8338271 0.83475155 0.8329943 0.8316571 0.83655226 0.83185005 0.8352928 0.835242 0.8340043 0.8318499 0.8378131 0.836391 0.8343567 0.8320887 0.83205247 0.836427 0.83169854 0.8368132 0.8308115
0.08708709 0.8306167 0.8329283 0.8294078 0.8320292 0.8321869 0.8295663 0.8321272 0.83247334 0.83616906 0.82931954 0.8313655 0.833382 0.83365226 0.8310866 0.8306817 0.8300351 0.82884264 0.8303973 0.8309396 0.8338675 0.82981557 0.83072925 0.83131367 0.8311988 0.83460605 0.8300221 0.83369726 0.83077615 0.83154154 0.832109 0.82630163 0.8324429 0.8332136 0.83147496 0.83032095 0.8351054 0.8304655 0.8337474 0.8337257 0.832598 0.83028805 0.8363476 0.8349452 0.8328345 0.8306036 0.8307227 0.8348966 0.830131 0.8352907 0.82946897
0.08808809 0.8291736 0.83146065 0.8279121 0.83052665 0.83063155 0.82819307 0.83056533 0.83095837 0.83469474 0.8277854 0.82986575 0.8318899 0.8323106 0.8295948 0.829268 0.8286794 0.8273611 0.82884735 0.82953274 0.83245224 0.82828903 0.8293495 0.82978433 0.82971525 0.8330883 0.8286021 0.8321484 0.8292881 0.8300717 0.8307229 0.82478464 0.83107114 0.83168745 0.8299675 0.82899547 0.8336704 0.8290935 0.8322135 0.832227 0.83120203 0.8287421 0.8348933 0.8335104 0.8313234 0.8291298 0.8294039 0.8333777 0.8285792 0.8337843 0.8281367
0.08908909 0.82774144 0.8300043 0.8264284 0.82904106 0.8290879 0.82683015 0.8290148 0.8294602 0.83323115 0.82626283 0.8283771 0.8304098 0.8309801 0.8281174 0.8278676 0.8273341 0.82589483 0.8273092 0.82813996 0.8310489 0.82677436 0.8279828 0.82826626 0.8282438 0.83158666 0.8271935 0.8306114 0.8278115 0.8286126 0.82934904 0.8232845 0.8297119 0.83017296 0.828472 0.8276811 0.83224714 0.82773405 0.8306912 0.8307457 0.82981616 0.8272115 0.8334503 0.83208644 0.8298236 0.8276671 0.82809603 0.83187014 0.82704294 0.832294 0.8268149
0.09009009 0.82631993 0.8285589 0.82495654 0.8275727 0.827556 0.8254771 0.8274751 0.8279791 0.831778 0.8247519 0.8268993 0.8289413 0.82966053 0.8266538 0.82648027 0.8259989 0.8244436 0.82578266 0.8267612 0.82965684 0.82527125 0.8266286 0.82675934 0.8267839 0.83010083 0.82579577 0.82908595 0.8263459 0.8271642 0.8279871 0.82180095 0.82836497 0.8286699 0.8269882 0.8263774 0.83083546 0.82638687 0.8291801 0.82928115 0.8284403 0.8256961 0.83201814 0.8306734 0.8283348 0.82621527 0.8267989 0.8303735 0.8255223 0.83081913 0.825503
0.09109109 0.8249092 0.8271246 0.82349646 0.8261219 0.82603586 0.82413447 0.8259465 0.8265158 0.8303357 0.82325226 0.8254324 0.82748455 0.8283522 0.8252044 0.82510614 0.8246739 0.82300746 0.82426775 0.8253969 0.8282766 0.8237798 0.82528746 0.82526374 0.825336 0.82863086 0.8244089 0.82757235 0.82489175 0.8257264 0.82663715 0.8203339 0.82703024 0.8271785 0.8255166 0.8250847 0.8294353 0.8250522 0.8276806 0.82783365 0.8270746 0.824196 0.83059716 0.8292713 0.8268572 0.82477456 0.82551295 0.8288886 0.8240169 0.82936007 0.82420146
0.09209209 0.823509 0.8257015 0.82204795 0.8246879 0.82452756 0.8228017 0.82442904 0.8250697 0.8289039 0.8217643 0.8239765 0.8260393 0.827055 0.8237688 0.82374483 0.82335895 0.821586 0.82276446 0.8240466 0.8269079 0.8223001 0.8239591 0.8237791 0.8238998 0.82717645 0.8230331 0.82607067 0.8234484 0.8242991 0.82529914 0.81888294 0.82570803 0.8256985 0.8240565 0.82380295 0.8280467 0.82373005 0.8261924 0.8264026 0.82571864 0.8227106 0.8291873 0.82788 0.8253906 0.82334477 0.82423794 0.8274148 0.8225266 0.8279162 0.8229098
0.09309309 0.82211983 0.8242894 0.8206109 0.8232709 0.8230312 0.82147896 0.8229227 0.82364106 0.827483 0.8202878 0.8225315 0.8246058 0.82576907 0.8223469 0.82239616 0.8220541 0.8201791 0.8212728 0.8227107 0.82555056 0.82083184 0.82264376 0.8223058 0.82247525 0.8257377 0.82166815 0.8245809 0.8220162 0.8228825 0.82397336 0.8174481 0.82439846 0.82422996 0.82260853 0.8225321 0.82666945 0.8224207 0.8247156 0.824988 0.82437277 0.82124007 0.8277885 0.8264997 0.823935 0.82192594 0.822974 0.8259523 0.82105124 0.82648766 0.8216282
0.0940941 0.8207414 0.82288826 0.8191853 0.8218707 0.8215467 0.82016635 0.82142746 0.8222296 0.8260727 0.81882274 0.8210974 0.82318366 0.82449436 0.8209387 0.8210602 0.82075894 0.8187867 0.819793 0.8213891 0.8242045 0.8193753 0.8213415 0.8208432 0.8210626 0.8243143 0.8203139 0.8231032 0.8205949 0.82147646 0.8226598 0.81602913 0.82310116 0.8227731 0.8211724 0.82127243 0.82530344 0.8211238 0.8232501 0.8235896 0.8230366 0.81978416 0.8264005 0.82513 0.82249016 0.8205179 0.82172114 0.8245011 0.8195907 0.8250743 0.8203565
0.0950951 0.8193736 0.821498 0.8177711 0.82048666 0.82007396 0.8188637 0.81994325 0.8208349 0.824673 0.817369 0.819674 0.82177293 0.82323074 0.819544 0.8197366 0.8194736 0.81740856 0.8183247 0.8200816 0.82287 0.81793016 0.82005215 0.8193916 0.8196615 0.8229061 0.8189703 0.82163733 0.81918466 0.82008094 0.8213583 0.8146256 0.8218162 0.82132745 0.819748 0.8200238 0.8239488 0.81983936 0.82179606 0.8222072 0.8217101 0.81834275 0.8250238 0.8237711 0.82105637 0.81912076 0.8204795 0.8230613 0.8181448 0.823676 0.8190945
0.0960961 0.81801677 0.82011867 0.8163681 0.81911904 0.81861323 0.817571 0.81847024 0.8194566 0.82328415 0.8159266 0.81826156 0.82037365 0.82197845 0.8181627 0.8184254 0.8181983 0.81604445 0.81686795 0.8187884 0.8215466 0.81649625 0.818776 0.8179511 0.8182721 0.82151306 0.8176376 0.82018375 0.8177854 0.81869614 0.8200691 0.81323755 0.820544 0.81989324 0.81833565 0.8187864 0.8226055 0.8185678 0.82035327 0.8208406 0.8203933 0.81691575 0.8236578 0.82242304 0.8196336 0.81773454 0.8192489 0.8216326 0.8167135 0.8222924 0.8178424
0.0970971 0.8166705 0.81875014 0.8149764 0.8177676 0.8171643 0.8162882 0.81700814 0.818095 0.821906 0.81449544 0.81685996 0.8189856 0.8207369 0.81679463 0.8171266 0.8169327 0.8146943 0.81542295 0.81750965 0.8202347 0.81507427 0.8175128 0.8165213 0.8168943 0.82013524 0.8163155 0.81874233 0.81639683 0.81732184 0.8187919 0.8118645 0.8192843 0.8184702 0.81693506 0.8175602 0.8212732 0.817309 0.81892186 0.81948954 0.81908613 0.8155029 0.8223029 0.82108563 0.8182217 0.81635904 0.81802964 0.82021546 0.8152965 0.8209236 0.8165999
0.0980981 0.81533515 0.8173925 0.8135959 0.81643206 0.8157275 0.81501544 0.8155571 0.8167494 0.82053864 0.8130756 0.81546897 0.81760895 0.8195063 0.8154399 0.81583977 0.8156767 0.8133581 0.81398964 0.8162452 0.81893396 0.8136633 0.81626284 0.81510246 0.81552815 0.8187723 0.8150038 0.81731296 0.8150192 0.81595814 0.8175271 0.81050664 0.81803703 0.81705844 0.8155464 0.81634533 0.81995237 0.81606305 0.81750154 0.818154 0.8177887 0.8141041 0.8209589 0.819759 0.81682056 0.8149944 0.8168216 0.8188094 0.8138938 0.8195695 0.8153671
0.0990991 0.8140105 0.8160457 0.8122265 0.81511235 0.8143027 0.8137527 0.8141174 0.81542015 0.81918186 0.81166697 0.81408894 0.8162436 0.81828636 0.81409824 0.81456506 0.81443053 0.81203556 0.8125679 0.81499517 0.81764436 0.8122639 0.8150263 0.81369436 0.8141736 0.8174243 0.8137029 0.8158958 0.81365246 0.814605 0.81627476 0.80916345 0.8168024 0.8156581 0.8141696 0.815142 0.81864256 0.8148298 0.8160927 0.8168338 0.8165008 0.81271946 0.81962585 0.81844306 0.81543046 0.8136406 0.81562495 0.81741476 0.8125053 0.81823033 0.8141441
0.1001001 0.81269675 0.81470954 0.810868 0.81380796 0.81288993 0.8124999 0.8126885 0.8141065 0.8178359 0.81026965 0.8127197 0.8148896 0.8170769 0.8127695 0.81330216 0.8131939 0.8107266 0.8111578 0.81375945 0.81636596 0.810876 0.81380284 0.81229734 0.81283057 0.81609106 0.8124125 0.8144909 0.8122965 0.8132624 0.8150346 0.807835 0.81558025 0.8142688 0.81280476 0.81395006 0.81734383 0.8136095 0.814695 0.8155287 0.8152224 0.8113489 0.8183038 0.8171377 0.81405133 0.8122974 0.8144398 0.81603134 0.811131 0.81690544 0.8129306
0.1011011 0.81139386 0.81338423 0.80952066 0.8125191 0.8114892 0.811257 0.8112709 0.81280845 0.8165008 0.8088834 0.8113612 0.81354666 0.81587803 0.8114536 0.8120509 0.8119671 0.80943096 0.8097594 0.81253827 0.8150986 0.80949926 0.8125927 0.81091106 0.8114991 0.81477237 0.81113267 0.81309825 0.8109513 0.81193054 0.81380665 0.8065209 0.8143702 0.8128909 0.8114518 0.81276965 0.81605625 0.81240225 0.8133086 0.81423855 0.81395364 0.8099924 0.81699276 0.81584305 0.81268287 0.810965 0.8132657 0.8146591 0.80977076 0.8155949 0.8117268
0.1021021 0.8101017 0.81206954 0.808184 0.81124556 0.8101007 0.81002426 0.80986416 0.8115262 0.81517637 0.80750847 0.81001365 0.8122152 0.81468934 0.8101506 0.8108112 0.8107499 0.80814874 0.8083726 0.81133157 0.8138422 0.8081341 0.81139576 0.8095355 0.8101793 0.8134683 0.80986345 0.811718 0.8096169 0.810609 0.81259084 0.8052211 0.81317246 0.8115241 0.8101107 0.8116009 0.81477964 0.8112079 0.8119335 0.81296325 0.8126945 0.80864966 0.81569254 0.814559 0.81132555 0.8096436 0.8121026 0.8132982 0.8084244 0.81429887 0.81053257
0.1031031 0.80882055 0.8107655 0.80685854 0.8099868 0.8087243 0.8088015 0.8084686 0.81025904 0.8138626 0.8061447 0.8086768 0.8108949 0.8135109 0.8088603 0.8095832 0.8095423 0.80687976 0.8069976 0.81013924 0.8125967 0.8067803 0.81021225 0.80817103 0.808871 0.81217873 0.8086046 0.81035006 0.8082932 0.8092984 0.8113869 0.80393535 0.81198657 0.81016845 0.8087815 0.81044376 0.8135139 0.8100268 0.8105694 0.81170255 0.81144476 0.8073208 0.8144032 0.81328547 0.80997896 0.80833274 0.81095064 0.81194866 0.8070923 0.81301695 0.8093481
0.1041041 0.8075502 0.8094724 0.80554384 0.80874324 0.8073601 0.8075887 0.8070842 0.8090071 0.8125597 0.80479217 0.8073508 0.80958563 0.8123425 0.80758274 0.8083664 0.80834454 0.80562407 0.8056343 0.8089615 0.81136197 0.80543804 0.8090423 0.8068173 0.80757415 0.81090367 0.80735636 0.8089945 0.8069802 0.80799836 0.81019485 0.8026637 0.8108125 0.80882406 0.80746424 0.80929816 0.812259 0.8088585 0.8092167 0.8104565 0.81020486 0.8060058 0.81312466 0.81202275 0.80864334 0.8070328 0.80980945 0.81061 0.805774 0.8117493 0.8081732
0.1051051 0.80629075 0.8081897 0.80424 0.80751455 0.8060082 0.8063862 0.80571085 0.80777013 0.8112675 0.8034507 0.80603564 0.8082873 0.81118435 0.8063176 0.8071606 0.80715626 0.8043813 0.8042828 0.8077981 0.81013787 0.8041072 0.80788565 0.8054744 0.80628896 0.8096426 0.80611867 0.8076512 0.80567795 0.80670893 0.8090142 0.8014058 0.80964994 0.8074906 0.806159 0.8081635 0.81101465 0.807703 0.8078748 0.80922467 0.80897427 0.8047044 0.81185675 0.8107704 0.80731857 0.8057435 0.8086789 0.8092826 0.80446935 0.81049544 0.80700797
0.1061061 0.8050424 0.8069177 0.8029467 0.80630016 0.8046684 0.80519354 0.8043487 0.806548 0.8099861 0.80212057 0.80473113 0.80700004 0.8100361 0.805065 0.8059659 0.8059777 0.80315155 0.8029429 0.80664915 0.8089244 0.8027876 0.8067424 0.8041422 0.8050152 0.8083958 0.80489147 0.80632055 0.80438644 0.8054302 0.8078453 0.80016136 0.808499 0.806168 0.8048655 0.8070401 0.8097811 0.80656016 0.8065441 0.8080071 0.8077533 0.80341667 0.81059957 0.80952865 0.8060045 0.80446506 0.80755913 0.80796623 0.8031785 0.80925554 0.8058523
0.10710711 0.8038049 0.8056561 0.80166435 0.8051003 0.803341 0.80401105 0.8029977 0.8053405 0.8087154 0.80080146 0.8034377 0.8057234 0.80889773 0.8038249 0.8047821 0.80480886 0.8019348 0.80161494 0.80551416 0.80772144 0.8014796 0.80561227 0.8028208 0.8037532 0.8071632 0.8036748 0.80500215 0.8031055 0.8041622 0.8066877 0.7989305 0.80735934 0.8048566 0.80358404 0.80592775 0.8085581 0.8054298 0.80522424 0.80680364 0.8065419 0.80214256 0.809353 0.80829734 0.8047013 0.8031975 0.8064499 0.8066608 0.8019012 0.80802965 0.80470645
0.10810811 0.8025784 0.80440533 0.8003926 0.8039146 0.80202574 0.8028388 0.8016579 0.8041471 0.8074556 0.7994937 0.80215496 0.8044577 0.80776936 0.8025969 0.80360913 0.8036498 0.8007307 0.8002987 0.80439305 0.80652905 0.800183 0.8044951 0.80151033 0.8025025 0.8059443 0.8024689 0.80369633 0.8018353 0.8029049 0.8055415 0.79771304 0.80623114 0.80355585 0.80231464 0.80482626 0.80734575 0.80431175 0.80391544 0.80561423 0.8053401 0.8008819 0.80811703 0.80707675 0.8034091 0.8019407 0.8053512 0.8053664 0.8006378 0.8068174 0.80357015
0.10910911 0.801363 0.80316514 0.7991316 0.8027427 0.80072284 0.80167663 0.8003294 0.802968 0.8062065 0.79819703 0.80088323 0.80320275 0.80665076 0.80138147 0.8024468 0.80250037 0.7995393 0.7989944 0.80328566 0.80534697 0.798898 0.80339086 0.80021065 0.8012635 0.8047395 0.8012734 0.80240303 0.8005757 0.80165845 0.8044067 0.79650867 0.80511415 0.802266 0.80105704 0.8037357 0.8061437 0.8032057 0.80261755 0.8044385 0.8041481 0.79963475 0.8068916 0.8058665 0.8021277 0.8006947 0.8042628 0.8040828 0.7993878 0.80561876 0.8024436
0.11011011 0.8001587 0.80193555 0.7978811 0.80158436 0.79943246 0.80052483 0.79901206 0.8018025 0.8049683 0.7969119 0.7996224 0.8019584 0.8055421 0.8001783 0.8012951 0.8013609 0.79836047 0.79770195 0.80219173 0.8041752 0.7976244 0.802299 0.7989218 0.80003595 0.80354834 0.8000887 0.8011221 0.7993267 0.8004229 0.80328286 0.7953173 0.8040083 0.8009868 0.7998116 0.80265576 0.80495197 0.8021118 0.80133027 0.80327654 0.80296576 0.79840124 0.80567676 0.80466676 0.80085707 0.79945964 0.8031848 0.80281025 0.7981513 0.8044338 0.801327
0.11111111 0.7989655 0.80071634 0.79664135 0.8004394 0.7981543 0.7993833 0.797706 0.80065054 0.8037407 0.7956376 0.7983725 0.8007246 0.804443 0.79898727 0.8001536 0.800231 0.79719424 0.79642147 0.80111074 0.80301344 0.79636234 0.80121976 0.79764354 0.79882 0.80237085 0.7989145 0.79985386 0.79808843 0.799198 0.8021702 0.79413885 0.8029134 0.79971826 0.7985782 0.80158657 0.8037705 0.8010297 0.8000539 0.8021277 0.80179286 0.79718065 0.8044722 0.80347764 0.7995973 0.7982354 0.802117 0.8015484 0.79692805 0.803262 0.80022
0.11211211 0.7977834 0.7995079 0.79541206 0.7993074 0.7968886 0.79825217 0.7964111 0.7995116 0.8025241 0.79437494 0.79713356 0.7995013 0.80335367 0.79780847 0.7990227 0.7991109 0.79604024 0.7951527 0.80004305 0.8018622 0.7951118 0.80015284 0.79637617 0.79761577 0.8012069 0.79775107 0.79859823 0.7968608 0.7979841 0.80106866 0.7929732 0.8018296 0.7984603 0.7973568 0.8005279 0.8025994 0.7999594 0.79878813 0.80099195 0.80062956 0.7959735 0.80327797 0.8022988 0.7983484 0.79702216 0.80105925 0.8002974 0.79571813 0.8021039 0.79912263
0.11311311 0.7966125 0.7983098 0.79419327 0.7981884 0.79563534 0.7971312 0.7951276 0.7983861 0.80131817 0.79312336 0.7959056 0.79828835 0.8022735 0.7966417 0.79790175 0.7980003 0.7948985 0.7938961 0.7989879 0.8007206 0.79387283 0.799098 0.7951197 0.796423 0.80005616 0.7965982 0.7973551 0.7956437 0.7967808 0.79997784 0.7918201 0.8007566 0.79721284 0.79614735 0.79947954 0.8014382 0.7989005 0.797533 0.79986924 0.7994757 0.7947794 0.80209404 0.8011302 0.7971102 0.7958197 0.80001163 0.799057 0.79452145 0.8009587 0.7980349
0.11411411 0.79545265 0.79712224 0.7929848 0.7970819 0.79439443 0.7960205 0.7938552 0.79727316 0.8001231 0.7918833 0.79468834 0.79708564 0.8012028 0.7954869 0.796791 0.7968993 0.7937689 0.79265136 0.7979455 0.7995891 0.79264545 0.7980551 0.79387367 0.79524183 0.79891855 0.7954559 0.7961247 0.7944373 0.7955884 0.7988976 0.79067963 0.7996942 0.7959758 0.7949499 0.79844135 0.8002871 0.7978531 0.7962884 0.79875886 0.7983314 0.7935984 0.8009204 0.79997194 0.7958826 0.794628 0.7989737 0.7978273 0.7933378 0.7998265 0.7969567
0.11511511 0.7943039 0.79594505 0.7917866 0.7959878 0.79316616 0.7949199 0.79259413 0.7961727 0.7989385 0.79065424 0.793482 0.79589325 0.8001413 0.79434407 0.79569 0.7958077 0.79265153 0.7914187 0.796915 0.7984674 0.7914296 0.7970239 0.79263824 0.79407233 0.79779375 0.7943239 0.79490674 0.7932412 0.79440653 0.79782784 0.78955126 0.7986423 0.79474914 0.79376423 0.7974131 0.79914606 0.7968168 0.7950543 0.797661 0.79719627 0.79243034 0.7997568 0.79882365 0.7946656 0.793447 0.7979453 0.7966081 0.7921674 0.79870695 0.79588795
0.116116114 0.793166 0.7947781 0.7905986 0.79490584 0.7919502 0.79382956 0.7913439 0.7950846 0.79776466 0.78943646 0.7922863 0.7947111 0.7990887 0.7932131 0.79459906 0.79472566 0.79154587 0.79019785 0.7958964 0.79735565 0.79022515 0.7960041 0.7914133 0.7929143 0.79668164 0.7932024 0.7937015 0.79205555 0.79323524 0.7967683 0.78843534 0.7976004 0.7935327 0.7925902 0.7963948 0.7980149 0.79579127 0.7938305 0.79657525 0.7960705 0.7912754 0.7986034 0.79768544 0.79345894 0.79227674 0.7969262 0.7953993 0.7910099 0.79760003 0.7948287
0.117117114 0.7920389 0.7936214 0.7894207 0.7938359 0.79074657 0.79274905 0.7901048 0.7940085 0.7966011 0.7882296 0.7911011 0.7935389 0.79804516 0.79209393 0.7935178 0.7936529 0.7904523 0.7889888 0.79488945 0.79625344 0.7890321 0.7949953 0.7901988 0.7917676 0.79558194 0.7920911 0.79250884 0.7908802 0.79207456 0.7957187 0.78733134 0.7965687 0.79232657 0.79142785 0.7953861 0.79689336 0.7947763 0.79261714 0.7955014 0.794954 0.7901331 0.7974599 0.7965573 0.7922628 0.7911169 0.7959165 0.7942011 0.78986514 0.79650533 0.7937786
0.118118115 0.7909225 0.79247487 0.7882528 0.7927776 0.78955513 0.7916786 0.7888768 0.7929443 0.7954481 0.78703374 0.78992647 0.7923769 0.79701036 0.79098654 0.7924462 0.7925894 0.78937036 0.7877914 0.7938937 0.7951609 0.7878503 0.79399747 0.7889946 0.79063237 0.7944944 0.79099005 0.7913285 0.7897152 0.79092413 0.7946793 0.7862393 0.79554665 0.7911306 0.79027694 0.79438686 0.7957816 0.7937717 0.79141414 0.7944394 0.79384655 0.78900373 0.7963264 0.79543906 0.791077 0.78996754 0.7949159 0.7930132 0.7887335 0.79542255 0.792738
0.11911912 0.78981686 0.79133826 0.78709483 0.7917309 0.788376 0.790618 0.7876594 0.791892 0.79430544 0.78584856 0.7887623 0.7912246 0.7959844 0.78989065 0.7913838 0.79153514 0.7883003 0.7866056 0.7929089 0.79407793 0.7866796 0.7930101 0.78780067 0.7895083 0.7934188 0.78989905 0.79016036 0.78856015 0.789784 0.79364914 0.7851591 0.7945342 0.78994477 0.7891375 0.79339683 0.7946795 0.7927773 0.79022115 0.7933887 0.79274845 0.787887 0.79520273 0.7943305 0.7899014 0.78882855 0.79392403 0.79183567 0.78761435 0.7943517 0.79170656
0.12012012 0.7887217 0.7902117 0.7859466 0.79069537 0.7872087 0.78956723 0.7864528 0.7908508 0.79317296 0.78467417 0.78760844 0.7900822 0.7949668 0.78880626 0.7903306 0.79048985 0.78724164 0.785431 0.79193485 0.79300433 0.78551984 0.7920332 0.7866169 0.7883954 0.792355 0.7888181 0.7890045 0.78741527 0.7886542 0.79262865 0.7840904 0.7935314 0.7887689 0.7880093 0.7924159 0.79358697 0.7917928 0.7890384 0.7923495 0.7916591 0.78678274 0.7940891 0.7932317 0.78873587 0.7876997 0.792941 0.7906683 0.78650796 0.7932924 0.790684
0.12112112 0.78763705 0.78909487 0.7848082 0.78967094 0.7860534 0.7885263 0.785257 0.78982115 0.7920507 0.7835104 0.7864648 0.78894967 0.79395795 0.78773344 0.7892865 0.7894535 0.78619444 0.7842679 0.7909712 0.79194015 0.78437114 0.7910665 0.7854433 0.7872936 0.79130286 0.78774726 0.7878607 0.7862804 0.7875346 0.7916176 0.7830331 0.79253775 0.78760284 0.78689235 0.79144406 0.79250395 0.7908182 0.78786576 0.7913214 0.7905787 0.78569114 0.79298496 0.7921426 0.7875806 0.7865812 0.7919667 0.78951114 0.78541404 0.7922447 0.7896701
0.122122124 0.7865628 0.78798795 0.78367937 0.78865755 0.7849098 0.78749514 0.7840716 0.78880227 0.7909385 0.7823571 0.7853315 0.78782684 0.7929572 0.7866721 0.78825116 0.78842586 0.7851586 0.7831161 0.79001796 0.7908854 0.78323317 0.7901095 0.78427964 0.7862028 0.7902619 0.78668636 0.78672886 0.78515524 0.786425 0.79061556 0.78198683 0.79155314 0.78644663 0.7857865 0.79048085 0.7914303 0.7898532 0.7867031 0.7903041 0.7895069 0.78461176 0.7918905 0.7910629 0.7864352 0.7854729 0.7910009 0.788364 0.7843326 0.791208 0.78866494
0.123123124 0.7854991 0.7868908 0.78256035 0.7876549 0.78377795 0.78647363 0.78289706 0.7877946 0.7898364 0.78121436 0.7842083 0.7867136 0.7919649 0.785622 0.78722465 0.78740674 0.78413403 0.78197527 0.78907466 0.7898397 0.782106 0.7891625 0.7831261 0.785123 0.78923243 0.78563535 0.7856091 0.7840402 0.7853254 0.78962266 0.78095156 0.79057765 0.7853005 0.7846918 0.7895266 0.7903662 0.7888975 0.7855505 0.7892978 0.7884438 0.7835447 0.7908059 0.7899928 0.7852998 0.7843748 0.7900435 0.7872271 0.7832633 0.79018265 0.7876684
0.124124125 0.78444564 0.78580326 0.7814507 0.7866626 0.78265774 0.7854616 0.78173286 0.7867974 0.7887442 0.78008175 0.7830952 0.78560996 0.7909806 0.7845833 0.78620636 0.7863961 0.78312045 0.7808455 0.78814113 0.78880304 0.7809895 0.78822494 0.7819823 0.78405404 0.78821385 0.7845942 0.78450096 0.7829348 0.78423595 0.78863853 0.77992696 0.7896109 0.78416395 0.78360796 0.7885808 0.7893112 0.78795093 0.7844077 0.78830194 0.7873888 0.78248954 0.78973055 0.7889319 0.7841744 0.78328663 0.7890943 0.7861 0.78220606 0.78916806 0.78668016
0.12512513 0.7834023 0.7847254 0.78035074 0.78568083 0.7815491 0.78445905 0.7805792 0.7858108 0.78766197 0.7789598 0.7819922 0.78451586 0.79000455 0.7835556 0.78519666 0.7853937 0.7821178 0.77972674 0.7872172 0.7877755 0.77988356 0.7872969 0.78084844 0.7829958 0.7872061 0.7835628 0.78340477 0.78183913 0.7831565 0.78766334 0.77891296 0.788653 0.7830371 0.7825352 0.78764343 0.78826547 0.78701365 0.7832748 0.7873166 0.7863425 0.7814463 0.788665 0.7878801 0.78305864 0.7822085 0.78815335 0.7849828 0.7811608 0.7881644 0.78570014
0.12612613 0.7823693 0.78365684 0.77926 0.78470933 0.78045166 0.78346574 0.7794358 0.7848345 0.7865896 0.777848 0.7808993 0.7834312 0.7890364 0.782539 0.784195 0.7843995 0.7811255 0.7786188 0.7863027 0.7867564 0.77878815 0.786378 0.7797245 0.78194827 0.786209 0.78254116 0.78232 0.78075314 0.78208673 0.7866967 0.7779091 0.7877034 0.7819199 0.7814731 0.78671443 0.78722876 0.7860853 0.7821516 0.78634155 0.7853041 0.78041446 0.78760874 0.7868371 0.78195274 0.7811403 0.7872205 0.78387547 0.7801271 0.787171 0.7847283
0.12712713 0.7813465 0.78259784 0.7781787 0.7837478 0.77936554 0.78248155 0.77830285 0.78386843 0.78552693 0.77674615 0.77981627 0.78235596 0.7880761 0.7815334 0.78320146 0.7834134 0.7801436 0.7775216 0.78539735 0.7857458 0.7777029 0.7854681 0.7786101 0.7809114 0.78522253 0.7815292 0.7812467 0.77967685 0.781027 0.7857385 0.7769155 0.78676236 0.78081214 0.7804219 0.7857936 0.786201 0.7851656 0.78103805 0.78537637 0.78427386 0.7793939 0.7865617 0.785803 0.7808565 0.7800822 0.7862955 0.78277797 0.7791048 0.78618795 0.78376436
0.12812813 0.7803335 0.7815479 0.77710646 0.7827961 0.7782906 0.7815062 0.7771801 0.7829123 0.78447384 0.77565473 0.7787431 0.7812899 0.78712356 0.78053856 0.7822158 0.7824352 0.77917206 0.77643514 0.7845011 0.7847438 0.7766282 0.7845671 0.7775054 0.77988505 0.7842463 0.78052694 0.7801849 0.77861005 0.77997696 0.78478885 0.77593184 0.7858297 0.779714 0.7793813 0.78488094 0.785182 0.7842545 0.7799342 0.7844213 0.7832516 0.77838475 0.78552413 0.78477764 0.7797699 0.77903384 0.7853785 0.7816901 0.77809393 0.7852154 0.7828084
0.12912913 0.7793307 0.7805071 0.7760433 0.7818541 0.7772268 0.78053963 0.7760675 0.781966 0.7834302 0.7745732 0.7776799 0.7802331 0.7861789 0.7795541 0.78123796 0.781465 0.7782104 0.7753592 0.7836137 0.78374994 0.7755638 0.7836747 0.77641046 0.77886903 0.7832803 0.77953416 0.7791344 0.77755237 0.7789367 0.7838475 0.7749579 0.78490525 0.7786253 0.7783514 0.78397626 0.7841716 0.783352 0.77884 0.783476 0.78223705 0.77738667 0.78449565 0.7837606 0.7786929 0.7779952 0.7844692 0.780612 0.7770941 0.7842529 0.7818603
0.13013013 0.77833724 0.77947533 0.77498907 0.7809217 0.776174 0.77958184 0.77496505 0.7810294 0.78239584 0.7735017 0.7766265 0.7791854 0.78524166 0.7785801 0.7802677 0.7805023 0.7772587 0.774294 0.782735 0.7827641 0.7745095 0.782791 0.77532506 0.77786314 0.78232443 0.7785505 0.77809507 0.7765043 0.77790564 0.7829143 0.77399355 0.7839888 0.7775459 0.77733207 0.78307945 0.7831696 0.78245795 0.7777553 0.7825403 0.7812302 0.7763993 0.7834762 0.782752 0.7776253 0.7769666 0.78356767 0.7795435 0.7761053 0.7833 0.78091973
0.13113113 0.7773534 0.7784523 0.77394384 0.7799989 0.77513206 0.77863246 0.77387273 0.7801024 0.78137076 0.7724401 0.7755829 0.77814686 0.7843122 0.77761614 0.77930504 0.7795476 0.7763165 0.77323914 0.78186476 0.7817863 0.7734653 0.7819158 0.7742491 0.77686745 0.78137845 0.7775763 0.77706677 0.77546537 0.7768841 0.7819892 0.77303874 0.7830804 0.77647597 0.7763232 0.78219056 0.78217596 0.781572 0.77668005 0.781614 0.7802312 0.77542293 0.7824657 0.78175163 0.7765672 0.7759476 0.7826738 0.7784846 0.77512705 0.7823571 0.7799868
0.13213213 0.77637905 0.777438 0.77290714 0.7790851 0.774101 0.7776916 0.77279055 0.7791848 0.7803546 0.7713884 0.7745491 0.77711695 0.78339016 0.77666223 0.7783497 0.77860034 0.775384 0.77219474 0.781003 0.7808165 0.7724312 0.78104883 0.7731827 0.7758816 0.7804421 0.77661103 0.7760496 0.7744353 0.7758717 0.7810721 0.77209324 0.78217995 0.77541536 0.7753248 0.7813094 0.78119045 0.78069425 0.7756144 0.7806971 0.7792397 0.77445686 0.78146374 0.7807595 0.7755184 0.7749382 0.7817874 0.77743495 0.7741597 0.78142387 0.77906144
0.13313313 0.7754139 0.7764322 0.7718791 0.7781806 0.77308065 0.776759 0.7717182 0.7782764 0.7793475 0.7703466 0.7735251 0.77609587 0.78247565 0.7757179 0.77740157 0.7776605 0.77446055 0.7711607 0.7801495 0.77985424 0.77140725 0.7801901 0.7721256 0.77490544 0.7795154 0.7756548 0.77504313 0.77341425 0.77486837 0.78016293 0.7711567 0.7812872 0.77436376 0.77433676 0.7804359 0.78021306 0.7798247 0.77455795 0.77978957 0.7782556 0.77350134 0.7804704 0.7797753 0.7744787 0.7739384 0.78090847 0.7763948 0.77320266 0.7805001 0.7781435
0.13413413 0.77445775 0.775435 0.7708594 0.77728516 0.77207106 0.7758348 0.77065593 0.7773772 0.77834904 0.76931465 0.7725105 0.7750833 0.78156847 0.7747833 0.77646077 0.7767282 0.77354646 0.7701371 0.77930415 0.7788997 0.77039313 0.77933943 0.7710778 0.77393895 0.7785983 0.7747072 0.7740477 0.77240187 0.7738738 0.77926165 0.77022934 0.78040224 0.7733213 0.7733589 0.7795701 0.77924347 0.77896285 0.7735107 0.7788911 0.77727914 0.77255607 0.77948546 0.77879906 0.77344793 0.77294785 0.7800371 0.7753639 0.772256 0.77958566 0.77723306
0.13513513 0.77351063 0.7744463 0.7698482 0.7763984 0.77107227 0.77491856 0.76960355 0.77648693 0.7773593 0.7682924 0.77150553 0.7740792 0.78066874 0.7738582 0.7755269 0.7758032 0.7726413 0.7691237 0.7784668 0.77795255 0.76938903 0.77849674 0.7700392 0.772982 0.77769053 0.77376854 0.77306294 0.77139825 0.7728882 0.7783681 0.7693107 0.779525 0.77228796 0.772391 0.7787119 0.77828187 0.7781089 0.77247274 0.77800155 0.77630985 0.77162087 0.7785088 0.77783066 0.77242607 0.77196664 0.7791731 0.77434194 0.7713196 0.77868056 0.77632976
0.13613613 0.7725724 0.77346563 0.7688454 0.7755205 0.77008367 0.7740104 0.76856095 0.77560544 0.77637804 0.76728 0.77050984 0.7730833 0.77977616 0.7729422 0.7746 0.7748858 0.77174485 0.76812035 0.77763736 0.7770129 0.7683946 0.77766204 0.7690096 0.7720343 0.776792 0.7728384 0.77208877 0.77040315 0.77191114 0.77748233 0.76840085 0.77865535 0.77126336 0.771433 0.777861 0.77732795 0.77726287 0.77144384 0.77712077 0.775348 0.77069575 0.7775403 0.77686995 0.77141297 0.77099437 0.77831626 0.7733289 0.77039325 0.7777846 0.7754338
0.13713713 0.7716427 0.77249336 0.7678507 0.7746514 0.76910573 0.7731102 0.7675281 0.77473295 0.77540535 0.76627725 0.7695234 0.7720959 0.7788911 0.7720354 0.77368003 0.7739754 0.7708572 0.76712734 0.77681583 0.77608037 0.76741004 0.7768351 0.76798904 0.771096 0.7759025 0.77191687 0.77112496 0.76941675 0.77094275 0.7766041 0.7674995 0.77779317 0.7702475 0.7704848 0.77701765 0.7763815 0.77642447 0.77042365 0.77624893 0.77439344 0.76978046 0.77658 0.77591693 0.77040875 0.7700312 0.777467 0.7723248 0.7694767 0.77689767 0.77454495
0.13813815 0.7707219 0.7715291 0.7668642 0.7737906 0.76813793 0.7722179 0.766505 0.7738688 0.77444094 0.76528394 0.7685459 0.77111644 0.77801317 0.7711377 0.7727668 0.7730721 0.7699782 0.7661442 0.7760018 0.7751551 0.7664348 0.7760159 0.76697713 0.77016664 0.7750222 0.7710037 0.7701714 0.76843864 0.76998264 0.7757336 0.7666066 0.77693844 0.76924014 0.7695461 0.7761817 0.77544254 0.7755936 0.7694124 0.7753855 0.773446 0.76887465 0.7756273 0.7749713 0.7694129 0.7690769 0.7766248 0.7713291 0.7685699 0.7760195 0.7736633
0.13913915 0.76980937 0.7705729 0.76588565 0.7729384 0.76718026 0.77133346 0.7654914 0.7730134 0.77348477 0.7643001 0.7675775 0.77014494 0.7771424 0.77024865 0.7718603 0.7721762 0.7691076 0.76517093 0.77519536 0.7742369 0.76546884 0.7752042 0.76597404 0.7692463 0.7741506 0.770099 0.7692279 0.76746887 0.76903105 0.7748705 0.765722 0.7760912 0.7682414 0.7686167 0.775353 0.774511 0.7747704 0.7684097 0.7745308 0.7725058 0.7679788 0.7746826 0.77403325 0.76842546 0.7681314 0.7757899 0.7703421 0.7676729 0.7751502 0.77278876
0.14014015 0.76890534 0.76962465 0.7649151 0.7720945 0.7662325 0.7704568 0.76448727 0.7721664 0.77253675 0.76332563 0.76661813 0.76918143 0.7762789 0.7693684 0.77096045 0.77128744 0.76824534 0.7642075 0.7743966 0.7733259 0.7645125 0.7744001 0.76497966 0.768335 0.7732879 0.7692027 0.76829433 0.7665074 0.76808774 0.77401495 0.7648457 0.7752514 0.7672509 0.76769674 0.77453166 0.77358675 0.77395475 0.76741564 0.77368444 0.77157277 0.7670922 0.77374566 0.7731025 0.76744664 0.7671946 0.774962 0.7693634 0.76678526 0.77428967 0.7719213
0.14114115 0.76800966 0.7686842 0.76395243 0.77125883 0.7652947 0.7695878 0.7634924 0.7713276 0.7715969 0.76236045 0.76566744 0.7682256 0.7754226 0.76849675 0.77006704 0.77040577 0.76739115 0.76325387 0.7736053 0.77242154 0.7635652 0.7736036 0.76399386 0.76743233 0.7724338 0.76831454 0.7673706 0.7655541 0.76715255 0.77316695 0.76397735 0.77441883 0.7662688 0.7667859 0.77371764 0.7726697 0.7731464 0.7664299 0.7728464 0.7706468 0.7662151 0.77281624 0.77217925 0.7664759 0.7662665 0.77414143 0.76839316 0.7659071 0.7734377 0.7710608
0.14214215 0.76712227 0.7677517 0.7629977 0.7704313 0.7643665 0.76872647 0.7625067 0.7704971 0.77066505 0.76140445 0.7647255 0.76727754 0.7745733 0.7676333 0.7691802 0.769531 0.76654494 0.76230955 0.7728212 0.7715242 0.762627 0.77281433 0.7630164 0.76653844 0.7715883 0.7674346 0.7664564 0.76460886 0.7662256 0.77232623 0.763117 0.77359366 0.7652948 0.7658843 0.77291083 0.77175975 0.7723454 0.7654525 0.7720167 0.76972795 0.7653471 0.7718942 0.77126306 0.7655134 0.7653469 0.77332795 0.76743096 0.76503825 0.77259415 0.7702073
0.14314315 0.76624304 0.7668268 0.7620506 0.76961166 0.7634479 0.76787275 0.76153016 0.76967454 0.76974106 0.7604576 0.7637923 0.76633716 0.77373123 0.76677835 0.7682996 0.7686633 0.76570684 0.7613747 0.7720445 0.7706336 0.761698 0.7720326 0.76204747 0.76565313 0.7707512 0.7665628 0.7655519 0.76367176 0.7653067 0.77149296 0.76226455 0.77277553 0.7643288 0.7649914 0.7721112 0.7708568 0.77155185 0.76448345 0.7711952 0.76881623 0.76448834 0.77097976 0.77035415 0.7645592 0.7644359 0.7725216 0.7664769 0.76417875 0.7717591 0.7693609
0.14414415 0.76537204 0.7659097 0.7611115 0.7688001 0.7625387 0.76702654 0.76056266 0.7688603 0.768825 0.75951964 0.76286757 0.7654042 0.77289623 0.7659316 0.7674254 0.76780266 0.7648765 0.7604493 0.77127504 0.76974964 0.7607779 0.77125823 0.76108694 0.7647766 0.76992244 0.765699 0.76465684 0.7627425 0.76439583 0.77066696 0.7614199 0.7719647 0.7633711 0.7641076 0.77131873 0.7699608 0.77076554 0.7635225 0.7703817 0.7679115 0.7636386 0.77007264 0.7694522 0.76361305 0.7635332 0.7717223 0.76553077 0.76332814 0.77093244 0.7685213
0.14514515 0.7645091 0.7650001 0.76017994 0.7679963 0.761639 0.766188 0.7596041 0.76805365 0.7679166 0.7585907 0.7619514 0.7644789 0.77206844 0.76509273 0.7665575 0.766949 0.7640539 0.75953317 0.77051276 0.7688723 0.7598667 0.7704912 0.76013464 0.7639084 0.76910216 0.7648433 0.76377094 0.76182127 0.7634928 0.76984835 0.7605828 0.7711611 0.7624212 0.7632326 0.7705335 0.76907176 0.7699865 0.76256955 0.7695761 0.76701367 0.7627978 0.76917255 0.76855755 0.7626748 0.7626389 0.7709302 0.76459265 0.76248646 0.77011395 0.76768875
0.14614615 0.76365405 0.7640982 0.75925595 0.76720035 0.7607484 0.7653569 0.75865436 0.76725507 0.76701605 0.75767064 0.7610438 0.7635609 0.7712477 0.764262 0.76569587 0.76610243 0.7632389 0.7586262 0.7697576 0.7680016 0.7589642 0.7697312 0.7591906 0.76304865 0.76829 0.7639955 0.76289433 0.7609079 0.76259786 0.769037 0.75975335 0.7703647 0.7614791 0.7623661 0.76975536 0.76818955 0.76921475 0.76162463 0.7687784 0.76612294 0.76196575 0.76827985 0.7676698 0.7617445 0.7617529 0.77014494 0.76366216 0.76165366 0.76930356 0.76686305
0.14714715 0.76280713 0.7632038 0.7583396 0.76641196 0.75986713 0.7645333 0.75771356 0.76646405 0.76612324 0.7567594 0.76014453 0.7626502 0.770434 0.76343906 0.7648404 0.76526284 0.7624313 0.7577283 0.7690096 0.7671374 0.7580706 0.7689786 0.75825465 0.76219726 0.767486 0.7631558 0.7620269 0.7600023 0.76171076 0.76823294 0.75893134 0.7695755 0.76054496 0.76150846 0.76898444 0.7673141 0.7684501 0.7606876 0.7679887 0.76523936 0.7611425 0.76739424 0.7667891 0.7608222 0.7608751 0.76936686 0.7627395 0.76082987 0.76850146 0.7660443
0.14814815 0.76196796 0.7623169 0.75743073 0.7656312 0.7589948 0.76371706 0.75678134 0.76568085 0.76523787 0.7558569 0.7592536 0.761747 0.76962745 0.7626238 0.763991 0.76443005 0.7616312 0.75683945 0.7682686 0.7662796 0.75718564 0.76823306 0.7573269 0.7613541 0.7666899 0.76232386 0.7611685 0.75910467 0.76083136 0.76743615 0.7581167 0.7687932 0.7596183 0.7606593 0.76822054 0.7664452 0.7676927 0.7597583 0.7672066 0.76436263 0.7603279 0.76651555 0.7659152 0.7599076 0.7600057 0.7685958 0.7618245 0.7600146 0.7677072 0.7652323
0.14914915 0.7611368 0.7614375 0.75652945 0.76485807 0.7581316 0.76290834 0.75585794 0.7649053 0.7643602 0.75496316 0.75837106 0.7608508 0.768828 0.76181614 0.7631476 0.76360446 0.7608384 0.75595945 0.7675346 0.7654283 0.7563093 0.76749456 0.75640714 0.7605192 0.7659019 0.7614999 0.760319 0.7582146 0.7599599 0.7666466 0.7573094 0.7680181 0.7586994 0.7598187 0.76746374 0.76558304 0.7669424 0.75883687 0.7664323 0.76349294 0.75952184 0.76564384 0.7650483 0.7590009 0.7591444 0.76783186 0.7609172 0.7592081 0.76692086 0.7644273
0.15015015 0.76031345 0.76056534 0.7556357 0.76409227 0.75727725 0.762107 0.7549431 0.7641372 0.76348996 0.75407803 0.7574968 0.7599617 0.76803565 0.7610162 0.76231027 0.76278555 0.76005286 0.75508845 0.7668076 0.76458335 0.7554416 0.7667633 0.75549537 0.7596925 0.76512176 0.7606838 0.75947833 0.7573322 0.75909615 0.7658644 0.75650936 0.76725036 0.7577882 0.75898635 0.7667143 0.7647276 0.76619935 0.7579231 0.7656657 0.7626304 0.75872433 0.76477903 0.7641883 0.75810194 0.75829124 0.76707494 0.7600173 0.75840986 0.76614255 0.76362896
0.15115115 0.7594979 0.7597008 0.75474936 0.763334 0.7564319 0.76131296 0.7540367 0.76337653 0.76262736 0.7532017 0.75663066 0.75907993 0.76725036 0.7602237 0.761479 0.7619737 0.7592744 0.7542262 0.7660876 0.7637447 0.7545824 0.76603925 0.7545917 0.75887406 0.76434934 0.7598752 0.75864637 0.7564577 0.7582402 0.76508933 0.75571644 0.7664895 0.75688446 0.7581625 0.7659718 0.7638786 0.76546335 0.757017 0.7649065 0.7617748 0.7579352 0.763921 0.76333505 0.7572107 0.7574463 0.76632506 0.7591249 0.7576202 0.765372 0.7628374
0.15215215 0.75869024 0.7588435 0.7538704 0.7625829 0.7555952 0.7605262 0.753139 0.76262325 0.7617721 0.7523339 0.75577295 0.75820506 0.76647234 0.7594385 0.76065373 0.76116854 0.75850314 0.75337285 0.7653745 0.7629124 0.7537318 0.76532227 0.75369585 0.75806355 0.76358485 0.75907445 0.7578233 0.7555907 0.7573919 0.76432157 0.75493056 0.765736 0.75598836 0.7573471 0.7652365 0.763036 0.76473427 0.7561184 0.764155 0.76092625 0.7571544 0.76307 0.7624886 0.756327 0.7566093 0.7655824 0.7582398 0.7568389 0.7646093 0.7620526
0.15315315 0.7578902 0.7579934 0.75299895 0.7618393 0.7547673 0.7597465 0.75224954 0.76187736 0.76092416 0.7514746 0.75492334 0.75733733 0.7657014 0.7586605 0.7598343 0.76037025 0.75773877 0.75252813 0.76466835 0.76208633 0.75288963 0.76461226 0.752808 0.7572613 0.762828 0.7582813 0.75700885 0.7547313 0.7565514 0.763561 0.7541518 0.76498944 0.75509953 0.7565398 0.76450825 0.7622001 0.7640127 0.75522757 0.7634107 0.76008475 0.7563819 0.7622256 0.761649 0.75545096 0.75578046 0.7648467 0.7573621 0.7560659 0.763854 0.7612742
0.15415415 0.75709796 0.7571508 0.7521348 0.7611027 0.7539481 0.7589741 0.75136864 0.76113874 0.7600838 0.750624 0.75408185 0.7564765 0.7649376 0.7578898 0.7590208 0.7595788 0.75698143 0.7516921 0.7639692 0.76126635 0.75205594 0.76390934 0.751928 0.756467 0.7620787 0.7574957 0.756203 0.7538795 0.7557186 0.76280767 0.7533798 0.7642499 0.75421804 0.7557409 0.7637872 0.76137036 0.763298 0.754344 0.76267385 0.7592503 0.7556175 0.7613879 0.76081616 0.75458246 0.7549596 0.76411813 0.75649166 0.7553011 0.7631065 0.7605026
0.15515515 0.75631344 0.7563154 0.75127804 0.7603735 0.75313747 0.75820875 0.75049615 0.7604074 0.7592508 0.74978185 0.7532485 0.7556226 0.7641811 0.7571262 0.75821334 0.758794 0.75623083 0.75086486 0.7632768 0.76045275 0.7512307 0.76321346 0.75105584 0.7556807 0.76133704 0.75671744 0.7554056 0.7530354 0.7548934 0.7620617 0.75261503 0.76351774 0.75334406 0.75495005 0.7630733 0.7605472 0.76259035 0.75346786 0.7619444 0.75842285 0.75486124 0.7605569 0.75999 0.7537217 0.7541466 0.76339674 0.7556284 0.7545443 0.76236665 0.7597377
0.15615615 0.75553644 0.75548726 0.7504287 0.75965106 0.75233537 0.7574504 0.74963194 0.7596831 0.758425 0.7489483 0.7524233 0.75477564 0.76343167 0.7563697 0.7574117 0.7580159 0.755487 0.7500461 0.76259136 0.7596453 0.7504138 0.7625247 0.75019157 0.75490236 0.76060283 0.75594664 0.75461686 0.7521987 0.75407606 0.761323 0.7518569 0.7627925 0.7524774 0.7541672 0.7623667 0.7597304 0.76189005 0.75259924 0.76122224 0.7576024 0.7541131 0.7597325 0.75917065 0.7528684 0.75334144 0.76268244 0.7547725 0.75379574 0.76163423 0.7589792
0.15715715 0.754767 0.75466645 0.74958664 0.7589359 0.7515418 0.7566991 0.74877596 0.75896597 0.7576066 0.7481231 0.7516062 0.75393564 0.7626896 0.7556202 0.7566159 0.75724447 0.75475 0.74923605 0.76191294 0.7588439 0.7496052 0.7618432 0.74933493 0.75413203 0.7598761 0.7551832 0.7538364 0.7513696 0.7532664 0.7605915 0.75110555 0.7620746 0.7516181 0.75339234 0.76166725 0.7589199 0.7611968 0.7517379 0.7605072 0.75678897 0.7533728 0.7589147 0.75835794 0.75202274 0.75254416 0.76197535 0.75392365 0.75305516 0.7609093 0.7582273
0.15815815 0.75400496 0.75385296 0.7487519 0.7582277 0.750757 0.75595474 0.74792826 0.7582557 0.7567956 0.74730635 0.750797 0.7531025 0.7619547 0.7548777 0.75582594 0.7564797 0.7540195 0.7484344 0.7612413 0.7580488 0.748805 0.76116854 0.7484863 0.75336957 0.75915694 0.75442713 0.7530645 0.7505482 0.7524644 0.75986737 0.75036097 0.76136386 0.7507658 0.7526254 0.760975 0.75811577 0.7605106 0.75088394 0.7597994 0.75598234 0.7526404 0.7581035 0.757552 0.75118434 0.75175464 0.7612754 0.75308204 0.7523225 0.7601919 0.75748175
0.15915915 0.75325024 0.75304663 0.74792457 0.7575266 0.7499804 0.7552172 0.74708897 0.7575526 0.75599176 0.746498 0.74999565 0.7522762 0.76122713 0.7541419 0.7550418 0.75572145 0.75329584 0.7476413 0.76057667 0.75725967 0.748013 0.7605012 0.7476453 0.75261486 0.75844485 0.7536782 0.75230086 0.7497341 0.75166994 0.75915045 0.74962294 0.7606602 0.749921 0.75186634 0.76029015 0.7573179 0.75983167 0.7500374 0.75909877 0.75518274 0.75191605 0.75729895 0.7567528 0.7503535 0.7509726 0.76058275 0.7522474 0.75159776 0.75948185 0.7567427
0.16016015 0.7525029 0.7522476 0.7471044 0.7568322 0.7492122 0.75448656 0.7462578 0.75685644 0.75519526 0.745698 0.7492021 0.7514566 0.760507 0.75341296 0.75426364 0.7549698 0.7525785 0.74685663 0.7599188 0.7564767 0.7472293 0.75984085 0.7468121 0.7518678 0.7577402 0.7529365 0.7515455 0.7489277 0.75088304 0.7584411 0.7488917 0.7599639 0.74908334 0.75111485 0.7596123 0.7565264 0.7591599 0.7491979 0.7584051 0.7543898 0.75119936 0.7565008 0.7559602 0.7495304 0.75019825 0.75989735 0.7514199 0.7508807 0.758779 0.75601006
0.16116115 0.751763 0.7514557 0.74629176 0.7561448 0.74845237 0.7537627 0.74543464 0.7561673 0.75440603 0.74490607 0.74841636 0.75064385 0.7597941 0.7526908 0.75349116 0.75422466 0.75186795 0.7460804 0.75926816 0.75569993 0.74645364 0.75918776 0.74598664 0.7511284 0.7570429 0.7522018 0.75079846 0.7481288 0.75010365 0.75773895 0.74816704 0.7592747 0.748253 0.7503709 0.75894195 0.7557411 0.7584954 0.7483657 0.7577186 0.7536039 0.7504904 0.7557092 0.75517446 0.74871457 0.7494314 0.75921905 0.7505994 0.7501716 0.7580835 0.75528383
0.16216215 0.7510302 0.75067115 0.7454864 0.7554642 0.7477006 0.75304556 0.7446198 0.7554849 0.7536241 0.7441223 0.74763834 0.749838 0.7590886 0.7519754 0.7527245 0.75348604 0.75116366 0.7453122 0.7586243 0.7549292 0.74568594 0.7585416 0.74516904 0.7503965 0.7563526 0.75147414 0.7500593 0.74733734 0.74933183 0.7570443 0.7474488 0.758593 0.7474296 0.7496347 0.7582788 0.75496215 0.75783813 0.7475408 0.7570391 0.75282484 0.74978936 0.754924 0.75439537 0.7479061 0.74867207 0.7585483 0.7497859 0.74947023 0.75739527 0.7545638
0.16316317 0.75030446 0.74989367 0.74468833 0.7547905 0.74695694 0.7523353 0.743813 0.75480944 0.75284934 0.7433468 0.74686784 0.7490388 0.7583906 0.7512665 0.75196373 0.7527537 0.75046575 0.74455225 0.7579874 0.7541646 0.74492633 0.75790274 0.74435896 0.74967206 0.7556697 0.7507536 0.74932814 0.7465535 0.7485672 0.75635695 0.7467372 0.7579185 0.7466135 0.7489058 0.75762296 0.75418943 0.75718796 0.74672306 0.75636655 0.7520523 0.7490958 0.7541454 0.753623 0.7471052 0.74792004 0.75788486 0.74897945 0.7487763 0.75671434 0.7538502
0.16416417 0.74958587 0.7491237 0.74389756 0.7541235 0.74622136 0.75163144 0.7430141 0.7541408 0.752082 0.7425791 0.7461049 0.74824643 0.7576999 0.75056434 0.7512087 0.7520279 0.7497744 0.7438004 0.7573574 0.75340605 0.7441744 0.75727105 0.74355674 0.74895513 0.7549939 0.7500399 0.7486049 0.7457771 0.74781007 0.7556771 0.74603206 0.75725126 0.74580455 0.74818444 0.7569744 0.75342286 0.7565451 0.74591255 0.7557009 0.75128675 0.7484099 0.7533732 0.7528573 0.7463118 0.74717534 0.7572286 0.74817985 0.74809027 0.7560406 0.7531427
0.16516517 0.74887437 0.74836093 0.74311423 0.75346345 0.74549365 0.75093436 0.7422234 0.7534789 0.7513218 0.74181944 0.7453495 0.7474607 0.7570169 0.74986875 0.75045973 0.7513085 0.74908936 0.7430564 0.75673467 0.7526536 0.7434304 0.7566466 0.74276227 0.7482455 0.7543253 0.7493331 0.7478895 0.74500823 0.74706024 0.7550049 0.7453335 0.7565915 0.7450026 0.74747026 0.7563331 0.7526627 0.7559096 0.74510914 0.7550422 0.75052786 0.7477316 0.75260746 0.7520985 0.7455257 0.74643797 0.7565797 0.7473874 0.7474118 0.7553739 0.75244176
0.16616617 0.74816984 0.74760526 0.7423383 0.75281 0.7447737 0.75024366 0.74144053 0.7528237 0.75056887 0.7410675 0.7446015 0.7466818 0.75634134 0.7491796 0.74971646 0.7505955 0.7484107 0.7423204 0.7561189 0.7519073 0.74269414 0.7560291 0.74197555 0.74754316 0.7536638 0.74863315 0.7471818 0.74424684 0.7463176 0.75434005 0.7446412 0.75593907 0.744208 0.74676347 0.7556989 0.7519088 0.75528145 0.744313 0.7543904 0.74977565 0.7470609 0.7518482 0.75134623 0.7447473 0.74570787 0.7559381 0.7466017 0.7467409 0.75471437 0.75174665
0.16716717 0.74747217 0.74685705 0.74156964 0.75216323 0.7440615 0.74955964 0.7406659 0.7521753 0.74982333 0.74032354 0.74386096 0.7459098 0.7556734 0.7484971 0.74897903 0.7498888 0.7477382 0.7415923 0.7555102 0.75116706 0.7419655 0.7554189 0.7411967 0.746848 0.75300926 0.7479399 0.7464816 0.74349284 0.7455823 0.75368285 0.74395543 0.7552941 0.7434205 0.74606377 0.75507206 0.75116104 0.7546604 0.74352396 0.75374556 0.7490301 0.7463976 0.7510954 0.7506009 0.7439762 0.74498475 0.7553038 0.7458231 0.7460775 0.754062 0.7510579
0.16816817 0.7467814 0.7461159 0.7408084 0.7515232 0.74335694 0.74888206 0.73989904 0.7515336 0.749085 0.73958725 0.7431277 0.7451444 0.7550131 0.7478209 0.74824756 0.74918836 0.74707186 0.74087185 0.75490844 0.75043297 0.74124444 0.7548157 0.74042535 0.7461598 0.75236183 0.7472534 0.745789 0.74274635 0.744854 0.75303316 0.743276 0.7546567 0.7426399 0.7453711 0.7544522 0.7504196 0.75404674 0.742742 0.7531074 0.74829125 0.7457419 0.7503491 0.7498623 0.7432126 0.7442689 0.75467676 0.7450513 0.7454215 0.7534166 0.7503752
0.16916917 0.74609745 0.74538225 0.7400546 0.75088984 0.7426599 0.74821085 0.73914015 0.7508987 0.74835396 0.7388586 0.7424017 0.74438584 0.75436044 0.7471513 0.747522 0.74849415 0.746412 0.74015903 0.75431377 0.74970496 0.74053085 0.7542194 0.7396619 0.74547887 0.7517215 0.74657345 0.7451037 0.74200743 0.7441328 0.7523911 0.7426028 0.7540267 0.7418666 0.74468565 0.7538396 0.74968445 0.75344026 0.7419673 0.7524762 0.74755895 0.74509364 0.7496091 0.7491305 0.74245656 0.74356 0.7540567 0.74428666 0.7447731 0.7527782 0.7496988
0.17017017 0.7454202 0.7446557 0.73930824 0.7502631 0.7419703 0.74754614 0.73838925 0.7502703 0.7476303 0.73813754 0.741683 0.743634 0.7537154 0.746488 0.7468023 0.7478062 0.74575824 0.7394539 0.7537261 0.7489833 0.7398248 0.75363016 0.738906 0.74480474 0.751088 0.7459002 0.74442595 0.7412759 0.7434187 0.75175685 0.7419362 0.7534043 0.7411003 0.7440069 0.7532339 0.7489556 0.752841 0.7411998 0.75185186 0.74683326 0.74445283 0.74887574 0.7484056 0.7417079 0.7428582 0.753444 0.7435288 0.7441321 0.752147 0.7490282
0.17117117 0.7447497 0.74393654 0.7385691 0.749643 0.7412882 0.7468876 0.7376462 0.7496486 0.7469139 0.73742396 0.74097127 0.74288905 0.7530781 0.7458311 0.74608856 0.74712443 0.74511063 0.7387562 0.75314534 0.7482676 0.73912597 0.7530479 0.7381578 0.74413764 0.7504617 0.7452334 0.7437552 0.74055177 0.74271166 0.75113016 0.74127567 0.7527895 0.7403412 0.7433352 0.75263536 0.748233 0.7522487 0.7404393 0.7512341 0.74611413 0.74381936 0.74814856 0.74768734 0.74096674 0.74216306 0.7528384 0.7427778 0.7434985 0.7515228 0.74836373
0.17217217 0.7440859 0.7432246 0.73783743 0.7490295 0.74061334 0.7462355 0.7369112 0.74903363 0.7462047 0.7367178 0.74026674 0.7421507 0.75244844 0.74518055 0.7453807 0.74644876 0.7444693 0.73806596 0.7525716 0.7475582 0.7384347 0.7524725 0.7374174 0.7434773 0.74984217 0.7445731 0.7430918 0.7398351 0.7420114 0.75051117 0.74062157 0.7521821 0.7395893 0.74267024 0.75204384 0.74751663 0.7516637 0.7396861 0.7506232 0.7454013 0.74319327 0.74742806 0.74697614 0.7402331 0.741475 0.7522399 0.7420338 0.74287224 0.7509055 0.7477052
0.17317317 0.7434287 0.7425199 0.7371131 0.7484226 0.7399456 0.7455895 0.73618376 0.7484251 0.74550295 0.73601913 0.7395692 0.7414193 0.7518263 0.7445363 0.74467885 0.7457793 0.743834 0.7373831 0.75200456 0.74685484 0.7377505 0.7519039 0.7366847 0.7428237 0.7492297 0.74391913 0.7424355 0.73912567 0.7413182 0.74989986 0.73997366 0.75158226 0.7388444 0.74201196 0.7514592 0.7468066 0.75108564 0.7389399 0.7500192 0.7446953 0.7425746 0.74671406 0.7462717 0.73950696 0.7407936 0.7516485 0.7412967 0.7422534 0.7502953 0.7470528
0.17417417 0.74277806 0.7418225 0.7363962 0.74782246 0.7392852 0.7449499 0.7354641 0.74782324 0.7448083 0.7353277 0.7388786 0.7406946 0.75121164 0.7438983 0.743983 0.7451159 0.74320483 0.73670757 0.7514444 0.7461579 0.73707336 0.75134224 0.73595953 0.74217683 0.7486241 0.7432716 0.7417862 0.73842365 0.74063194 0.7492963 0.73933214 0.75099003 0.7381066 0.7413604 0.7508817 0.74610305 0.7505146 0.7382009 0.7494218 0.7439956 0.74196315 0.7460065 0.74557424 0.73878837 0.740119 0.75106424 0.7405666 0.74164194 0.7496919 0.74640614
0.17517518 0.7421338 0.74113196 0.73568654 0.74722874 0.7386316 0.7443163 0.73475206 0.7472281 0.7441209 0.73464346 0.7381948 0.7399768 0.7506046 0.74326676 0.74329317 0.7444583 0.7425818 0.73603904 0.750891 0.745467 0.73640335 0.7507874 0.7352419 0.7415365 0.7480256 0.74263036 0.7411437 0.7377288 0.73995245 0.74870026 0.738697 0.7504051 0.73737603 0.7407155 0.7503109 0.7454057 0.7499505 0.7374691 0.7488313 0.7433022 0.7413591 0.7453053 0.7448837 0.73807716 0.7394511 0.7504869 0.7398435 0.74103767 0.74909574 0.7457654
0.17617618 0.741496 0.7404486 0.73498416 0.74664176 0.73798513 0.7436889 0.73404765 0.7466395 0.7434406 0.73396647 0.7375181 0.7392658 0.75000507 0.7426414 0.7426094 0.743807 0.74196494 0.7353778 0.7503443 0.7447824 0.73574054 0.75023913 0.7345318 0.7409028 0.7474339 0.74199533 0.7405082 0.7370409 0.7392796 0.7481117 0.73806787 0.74982744 0.73665273 0.740077 0.74974716 0.74471486 0.74939334 0.7367445 0.7482473 0.74261534 0.7407622 0.7446108 0.7442001 0.73737335 0.7387898 0.7499166 0.73912716 0.7404407 0.7485063 0.74513054
0.17717718 0.74086463 0.73977226 0.7342889 0.7460614 0.7373456 0.7430675 0.7333506 0.74605745 0.7427672 0.73329663 0.736848 0.7385617 0.749413 0.7420222 0.7419317 0.7431617 0.7413541 0.73472345 0.7498043 0.74410415 0.73508453 0.7496977 0.73382914 0.7402755 0.7468492 0.7413664 0.73987925 0.73636025 0.7386136 0.74753076 0.7374452 0.7492573 0.73593646 0.7394451 0.7491903 0.7440303 0.7488432 0.736027 0.74767023 0.7419348 0.7401727 0.74392277 0.74352336 0.73667675 0.7381351 0.7493533 0.73841786 0.7398511 0.7479239 0.7445015
0.17817818 0.7402397 0.73910266 0.73360056 0.74548745 0.73671263 0.7424521 0.7326609 0.7454821 0.74210083 0.7326339 0.73618466 0.7378643 0.74882853 0.74140936 0.7412602 0.7425221 0.74074936 0.7340762 0.74927104 0.74343216 0.7344354 0.7491629 0.73313373 0.7396548 0.7462713 0.74074364 0.7392572 0.7356865 0.73795426 0.7469573 0.7368287 0.7486946 0.7352274 0.7388195 0.7486402 0.74335206 0.7483001 0.73531675 0.7471 0.7412606 0.73959017 0.7432413 0.7428534 0.7359875 0.73748696 0.74879694 0.7377156 0.7392686 0.7473484 0.7438782
0.17917918 0.7396209 0.73844004 0.73291934 0.7449202 0.7360865 0.7418425 0.73197854 0.7449132 0.74144125 0.73197806 0.73552805 0.7371739 0.7482514 0.74080276 0.7405947 0.74188864 0.74015075 0.73343587 0.74874437 0.7427666 0.73379314 0.7486347 0.73244554 0.73904026 0.7457003 0.7401269 0.73864156 0.73501956 0.73730147 0.7463914 0.7362184 0.748139 0.7345255 0.7382002 0.74809694 0.7426804 0.7477636 0.7346138 0.74653625 0.74059266 0.7390146 0.7425663 0.74219036 0.7353053 0.73684514 0.74824744 0.7370204 0.7386931 0.74677986 0.7432607
0.18018018 0.73900837 0.737784 0.73224497 0.74435943 0.7354672 0.7412389 0.7313033 0.7443508 0.74078834 0.7313291 0.734878 0.7364904 0.74768174 0.74020237 0.7399354 0.74126077 0.7395583 0.7328023 0.74822426 0.7421072 0.7331576 0.7481131 0.7317646 0.73843205 0.74513626 0.73951614 0.73803246 0.7343596 0.73665535 0.74583286 0.7356145 0.7475908 0.73383087 0.73758703 0.74756026 0.74201506 0.74723387 0.73391795 0.74597937 0.7399308 0.7384461 0.74189794 0.7415338 0.7346302 0.73620987 0.7477046 0.73633206 0.73812455 0.7462182 0.7426487
0.18118118 0.738402 0.7371348 0.73157763 0.7438054 0.73485434 0.7406413 0.7306353 0.7437952 0.74014235 0.73068696 0.7342346 0.73581386 0.74711937 0.7396083 0.73928237 0.74063903 0.73897177 0.73217547 0.7477108 0.74145436 0.7325288 0.7475982 0.7310908 0.7378301 0.74457914 0.7389114 0.73742986 0.73370636 0.7360157 0.7452818 0.7350167 0.7470497 0.7331433 0.73698014 0.7470305 0.74135625 0.7467111 0.7332293 0.7454293 0.73927546 0.7378844 0.7412362 0.74088395 0.7339621 0.7355809 0.7471689 0.73565084 0.73756313 0.74566364 0.74204254
0.18218218 0.7378017 0.7364923 0.7309169 0.74325776 0.734248 0.74004936 0.72997427 0.7432461 0.7395029 0.73005164 0.7335976 0.7351442 0.7465644 0.7390202 0.7386354 0.7400229 0.7383914 0.73155534 0.74720377 0.7408078 0.7319065 0.74708956 0.7304238 0.7372343 0.74402887 0.7383125 0.73683345 0.7330598 0.73538256 0.7447381 0.73442525 0.7465158 0.7324631 0.73637944 0.7465073 0.74070394 0.74619496 0.7325478 0.74488586 0.7386261 0.73732954 0.7405809 0.7402407 0.7333009 0.7349583 0.7466399 0.7349766 0.7370083 0.74511576 0.74144197
0.18318318 0.7372074 0.7358562 0.73026305 0.7427169 0.73364806 0.73946315 0.72932035 0.7427035 0.73887 0.72942305 0.7329671 0.73448133 0.7460166 0.7384384 0.7379948 0.73941255 0.737817 0.7309419 0.74670315 0.74016774 0.7312908 0.74658746 0.729764 0.73664445 0.74348557 0.7377194 0.7362435 0.7324199 0.7347559 0.74420166 0.7338398 0.7459891 0.7317898 0.7357847 0.7459907 0.7400582 0.7456854 0.73187345 0.7443492 0.7379829 0.7367813 0.7399324 0.73960394 0.7326465 0.7343418 0.7461176 0.7343093 0.7364603 0.74457484 0.7408471
0.18418418 0.7366191 0.73522663 0.7296158 0.7421827 0.7330544 0.73888266 0.7286733 0.7421676 0.73824364 0.728801 0.73234296 0.73382545 0.7454761 0.7378627 0.73736036 0.73880786 0.73724854 0.7303349 0.746209 0.73953396 0.7306816 0.7460917 0.72911084 0.73606074 0.742949 0.7371321 0.7356597 0.7317866 0.73413557 0.7436725 0.7332607 0.74546957 0.7311238 0.73519593 0.7454807 0.73941875 0.7451827 0.7312062 0.74381924 0.7373458 0.73623985 0.7392904 0.7389736 0.731999 0.7337316 0.7456021 0.7336489 0.73591894 0.7440406 0.74025756
0.18518518 0.7360368 0.7346035 0.7289752 0.7416548 0.73246706 0.7383078 0.728033 0.7416383 0.73762363 0.72818565 0.7317252 0.7331763 0.744943 0.73729295 0.7367322 0.7382089 0.7366859 0.72973436 0.7457212 0.7389064 0.7300787 0.74560237 0.7284646 0.7354829 0.74241936 0.73655045 0.73508203 0.7311598 0.7335216 0.7431507 0.73268753 0.7449571 0.73046464 0.7346132 0.74497724 0.7387859 0.7446865 0.73054594 0.7432958 0.73671496 0.7357049 0.738655 0.7383497 0.7313582 0.73312736 0.7450932 0.73299545 0.7353842 0.743513 0.7396736
0.18618618 0.7354604 0.73398674 0.7283411 0.7411337 0.73188597 0.7377385 0.7273996 0.74111545 0.7370099 0.72757673 0.7311136 0.7325337 0.74441683 0.7367291 0.73611003 0.7376156 0.73612916 0.7291403 0.74523973 0.73828506 0.7294821 0.74511933 0.72782505 0.73491085 0.7418963 0.73597443 0.7345103 0.7305394 0.73291385 0.742636 0.73212034 0.7444515 0.7298124 0.7340361 0.74448025 0.7381593 0.7441968 0.72989243 0.74277896 0.7360899 0.73517627 0.7380259 0.737732 0.73072386 0.7325294 0.74459094 0.7323486 0.734856 0.7429919 0.7390952
0.18718718 0.7348896 0.73337626 0.72771347 0.74061924 0.7313109 0.7371747 0.7267728 0.74059933 0.7364025 0.72697425 0.7305083 0.73189795 0.743898 0.7361711 0.73549414 0.7370279 0.73557806 0.7285524 0.7447647 0.73766994 0.7288918 0.7446425 0.72719216 0.7343447 0.7413798 0.73540395 0.7339446 0.72992533 0.73231244 0.7421286 0.7315593 0.743953 0.729167 0.7334649 0.74398965 0.737539 0.7437135 0.729246 0.7422686 0.73547095 0.73465407 0.7374032 0.7371205 0.7300961 0.7319373 0.7440953 0.73170865 0.73433405 0.7424775 0.7385221
0.1881882 0.7343247 0.7327719 0.7270922 0.74011135 0.730742 0.7366163 0.72615266 0.7400897 0.7358013 0.7263782 0.7299093 0.7312686 0.7433862 0.7356188 0.73488426 0.7364457 0.73503256 0.7279708 0.74429566 0.7370611 0.7283079 0.7441718 0.72656584 0.7337843 0.7408699 0.73483896 0.73338485 0.7293176 0.7317172 0.7416282 0.73100394 0.7434613 0.72852826 0.73289955 0.74350554 0.736925 0.7432368 0.7286062 0.7417646 0.7348579 0.73413825 0.73678696 0.73651516 0.729475 0.73135126 0.7436062 0.7310752 0.73381865 0.74196935 0.73795444
0.1891892 0.73376536 0.7321738 0.7264774 0.7396099 0.73017895 0.7360634 0.72553897 0.73958665 0.73520625 0.7257884 0.72931623 0.7306459 0.7428815 0.7350724 0.7342803 0.73586905 0.7344928 0.7273955 0.7438329 0.7364581 0.7277299 0.7437073 0.7259462 0.7332295 0.74036646 0.7342795 0.73283076 0.72871614 0.7311281 0.741135 0.7304544 0.74297667 0.72789633 0.73233956 0.74302757 0.73631716 0.7427664 0.7279731 0.7412668 0.7342508 0.73362863 0.7361769 0.7359159 0.7288602 0.73077106 0.7431236 0.7304484 0.73330927 0.7414676 0.73739207
0.1901902 0.7332118 0.7315817 0.7258688 0.73911494 0.72962177 0.73551583 0.72493184 0.7390902 0.7346172 0.72520494 0.72872925 0.73002964 0.7423837 0.7345315 0.7336824 0.7352979 0.73395866 0.7268261 0.74337626 0.73586124 0.72715807 0.7432488 0.72533274 0.7326804 0.7398695 0.7337254 0.7322826 0.7281207 0.73054516 0.74064875 0.7299107 0.7424989 0.7272711 0.73178536 0.74255604 0.7357155 0.7423024 0.7273467 0.7407754 0.73364955 0.733125 0.73557305 0.7353227 0.72825176 0.7301967 0.74264747 0.7298281 0.7328062 0.74097216 0.7368349
0.1911912 0.73266375 0.7309956 0.72526646 0.7386262 0.7290704 0.7349735 0.7243311 0.73860013 0.7340341 0.7246276 0.7281483 0.72941977 0.7418931 0.73399633 0.7330904 0.73473215 0.73343 0.7262628 0.7429257 0.7352703 0.72659224 0.74279654 0.72472584 0.7321367 0.73937863 0.7331767 0.73173994 0.72753143 0.7299682 0.7401695 0.7293726 0.7420279 0.7266522 0.73123664 0.7420907 0.73511994 0.7418446 0.7267268 0.74029005 0.7330542 0.7326276 0.73497534 0.7347354 0.7276496 0.72962815 0.7421777 0.7292144 0.73230916 0.74048287 0.736283
0.1921922 0.7321211 0.7304156 0.7246702 0.7381439 0.72852486 0.7344365 0.7237366 0.73811626 0.73345697 0.7240563 0.72757316 0.7288163 0.7414094 0.7334666 0.7325041 0.7341718 0.73290664 0.72570544 0.74248123 0.7346853 0.72603226 0.74235004 0.72412515 0.7315986 0.7388943 0.7326333 0.73120296 0.72694826 0.7293973 0.7396973 0.72884023 0.74156356 0.7260398 0.7306933 0.7416315 0.73453045 0.7413931 0.7261133 0.7398109 0.73246455 0.732136 0.73438376 0.7341541 0.72705364 0.72906536 0.74171436 0.72860694 0.73181796 0.7399996 0.7357363
0.1931932 0.7315841 0.7298413 0.72408 0.7376676 0.7279851 0.7339046 0.72314835 0.7376388 0.7328857 0.723491 0.72700405 0.728219 0.7409325 0.7329424 0.7319238 0.73361677 0.73238873 0.72515404 0.7420428 0.7341061 0.7254782 0.74190956 0.72353065 0.7310658 0.7384158 0.7320951 0.7306714 0.72637105 0.7288323 0.7392319 0.7283133 0.74110603 0.72543395 0.7301554 0.74117845 0.7339469 0.7409477 0.7255062 0.7393377 0.7318808 0.73165035 0.73379827 0.7335785 0.72646385 0.72850823 0.7412572 0.7280058 0.7313329 0.7395225 0.7351947
0.1941942 0.7310524 0.72927284 0.7234959 0.7371976 0.7274507 0.733378 0.72256637 0.7371675 0.73232013 0.72293186 0.7264408 0.7276278 0.74046254 0.73242366 0.73134923 0.7330671 0.73187613 0.7246084 0.74161005 0.7335328 0.7249299 0.74147487 0.7229425 0.7305384 0.7379435 0.731562 0.73014534 0.7257997 0.7282733 0.73877335 0.727792 0.7406552 0.7248343 0.72962284 0.7407315 0.7333693 0.7405086 0.7249055 0.73887044 0.7313026 0.7311704 0.73321867 0.73300874 0.72588015 0.7279568 0.74080634 0.727411 0.7308535 0.73905134 0.73465824
0.1951952 0.730526 0.7287103 0.7229177 0.73673344 0.72692204 0.73285633 0.72199047 0.7367021 0.7317603 0.7223785 0.72588325 0.72704285 0.7399994 0.7319101 0.73078036 0.7325226 0.7313689 0.72406846 0.7411833 0.73296535 0.7243873 0.7410461 0.72236013 0.73001623 0.73747706 0.73103404 0.7296246 0.7252342 0.72772 0.73832166 0.72727615 0.7402109 0.72424096 0.7290955 0.7402905 0.7327975 0.74007535 0.724311 0.738409 0.73073006 0.7306962 0.7326449 0.73244464 0.7253024 0.7274108 0.74036175 0.7268223 0.73037994 0.73858595 0.7341267
0.1961962 0.7300049 0.7281533 0.72234535 0.7362754 0.7263987 0.73233974 0.7214207 0.7362429 0.73120624 0.72183096 0.7253314 0.7264639 0.73954296 0.73140186 0.7302173 0.73198354 0.7308667 0.72353435 0.7407625 0.7324034 0.72385037 0.74062306 0.7217841 0.72949934 0.7370166 0.730511 0.7291093 0.7246744 0.72717255 0.73787653 0.7267657 0.7397733 0.72365373 0.72857344 0.73985547 0.73223156 0.7396483 0.7237226 0.7379534 0.73016334 0.7302277 0.7320772 0.7318861 0.72473055 0.72687036 0.73992324 0.72623956 0.72991204 0.73812646 0.73360014
0.1971972 0.7294891 0.727602 0.7217789 0.7358233 0.7258808 0.7318281 0.7208568 0.73578954 0.73065764 0.7212893 0.7247853 0.725891 0.7390933 0.73089874 0.72965974 0.7314495 0.7303696 0.7230057 0.74034715 0.7318471 0.72331923 0.7402055 0.72121394 0.7289875 0.73656195 0.7299931 0.72859913 0.72412044 0.72663087 0.7374382 0.7262605 0.739342 0.7230727 0.72805643 0.73942626 0.7316714 0.73922706 0.7231404 0.7375034 0.7296021 0.7297646 0.73151505 0.73133314 0.7241646 0.72633535 0.7394908 0.72566295 0.72944957 0.7376725 0.7330786
0.1981982 0.72897846 0.72705615 0.7212182 0.7353767 0.7253682 0.73132145 0.72029877 0.7353421 0.73011446 0.7207533 0.7242447 0.725324 0.73865026 0.73040086 0.72910774 0.7309207 0.7298776 0.7224827 0.73993766 0.73129654 0.72279334 0.73979384 0.72064954 0.72848076 0.73611295 0.72948015 0.72809404 0.723572 0.72609484 0.7370064 0.7257606 0.73891735 0.7224976 0.72754455 0.73900294 0.7311169 0.73881185 0.72256416 0.73705906 0.72904634 0.729307 0.7309588 0.7307857 0.72360456 0.72580576 0.73906446 0.72509223 0.7289927 0.7372243 0.7325619
0.1991992 0.72847277 0.7265158 0.7206632 0.734936 0.72486085 0.73081946 0.7197466 0.7349004 0.7295769 0.7202229 0.7237097 0.72476274 0.7382138 0.72990805 0.72856134 0.730397 0.7293906 0.7219651 0.73953384 0.7307514 0.72227293 0.73938763 0.72009104 0.727979 0.7356697 0.7289719 0.72759414 0.72302926 0.7255646 0.7365812 0.72526586 0.7384989 0.7219284 0.7270376 0.73858535 0.73056805 0.7384023 0.7219939 0.7366202 0.72849613 0.7288547 0.73040825 0.7302437 0.7230501 0.7252814 0.73864406 0.72452736 0.7285411 0.73678154 0.73204994
0.2002002 0.72797215 0.72598106 0.7201139 0.734501 0.7243587 0.73032236 0.71920025 0.7344644 0.72904456 0.7196981 0.72318006 0.7242073 0.7377839 0.7294202 0.72802037 0.7298782 0.72890854 0.72145283 0.73913556 0.73021173 0.72175807 0.73898697 0.7195382 0.7274822 0.7352319 0.7284686 0.72709924 0.722492 0.72503984 0.73616266 0.72477627 0.73808694 0.7213652 0.7265356 0.7381736 0.7300247 0.73799866 0.7214295 0.73618686 0.7279514 0.72840774 0.72986317 0.729707 0.72250134 0.7247623 0.7382295 0.7239684 0.7280948 0.73634434 0.7315429
0.2012012 0.7274766 0.7254516 0.71957016 0.7340715 0.7238616 0.7298301 0.71865946 0.73403394 0.72851765 0.7191788 0.72265613 0.7236575 0.73736054 0.72893727 0.72748476 0.7293644 0.7284314 0.7209461 0.73874295 0.72967756 0.7212484 0.73859173 0.71899116 0.7269902 0.7347996 0.7279699 0.72660923 0.72196007 0.7245207 0.73575056 0.7242918 0.73768127 0.7208078 0.7260386 0.73776746 0.7294868 0.7376008 0.720871 0.7357589 0.72741205 0.72796595 0.7293237 0.7291758 0.7219582 0.72424847 0.7378209 0.7234151 0.72765386 0.7359124 0.7310405
0.2022022 0.7269859 0.72492737 0.7190318 0.73364747 0.7233696 0.72934246 0.7181244 0.7336091 0.72799593 0.718665 0.72213733 0.72311324 0.7369437 0.72845924 0.7269544 0.72885567 0.72795904 0.7204444 0.73835564 0.7291486 0.72074413 0.7382019 0.7184498 0.72650313 0.73437274 0.72747594 0.72612417 0.7214337 0.724007 0.73534465 0.7238123 0.7372817 0.72025603 0.72554636 0.7373669 0.72895443 0.7372084 0.7203181 0.73533624 0.7268781 0.72752917 0.72878957 0.72864956 0.72142065 0.72373974 0.7374181 0.7228673 0.7272179 0.73548573 0.73054266
0.2032032 0.72650015 0.7244085 0.7184989 0.7332289 0.7228825 0.7288594 0.7175948 0.7331899 0.7274793 0.7181564 0.72162384 0.7225746 0.73653305 0.7279859 0.72642946 0.72835165 0.7274913 0.71994793 0.7379738 0.72862506 0.72024494 0.73781735 0.7179138 0.7260208 0.7339512 0.72698665 0.7256439 0.72091246 0.7234987 0.7349451 0.72333765 0.7368884 0.7197101 0.72505885 0.73697186 0.7284274 0.7368218 0.7197709 0.73491883 0.7263494 0.7270975 0.7282609 0.72812855 0.7208885 0.7232361 0.737021 0.7223252 0.72678703 0.7350643 0.7300495
0.2042042 0.7260191 0.7238946 0.71797144 0.73281556 0.7224003 0.7283809 0.7170707 0.7327758 0.7269679 0.71765316 0.7211157 0.72204137 0.7361289 0.72751737 0.7259095 0.7278526 0.72702837 0.7194566 0.73759735 0.7281065 0.7197508 0.73743814 0.71738327 0.72554314 0.7335349 0.7265019 0.7251682 0.7203966 0.72299576 0.7345519 0.7228679 0.7365012 0.7191696 0.724576 0.7365823 0.72790563 0.7364406 0.7192293 0.7345065 0.7258261 0.72667086 0.7277374 0.7276126 0.72036165 0.7227373 0.73662966 0.72178847 0.7263612 0.734648 0.729561
0.2052052 0.7255429 0.7233859 0.71744907 0.73240757 0.7219229 0.72790706 0.7165519 0.7323671 0.7264614 0.7171551 0.7206127 0.72151357 0.7357309 0.72705346 0.72539467 0.7273582 0.7265699 0.7189703 0.7372261 0.72759306 0.7192617 0.73706406 0.7168581 0.72507006 0.73312366 0.7260216 0.7246973 0.7198857 0.7224982 0.7341649 0.7224029 0.73612005 0.7186345 0.72409785 0.7361982 0.7273889 0.73606503 0.718693 0.73409927 0.72530776 0.726249 0.7272192 0.7271018 0.71984005 0.7222436 0.73624384 0.7212572 0.7259402 0.7342368 0.72907686
0.2062062 0.7250713 0.72288215 0.71693194 0.7320046 0.7214503 0.72743756 0.7160384 0.7319635 0.7259599 0.7166623 0.7201147 0.7209909 0.7353391 0.72659403 0.72488487 0.7268685 0.726116 0.71848893 0.7368602 0.7270847 0.71877766 0.7366953 0.7163382 0.72460145 0.7327175 0.72554576 0.724231 0.71938 0.72200567 0.73378396 0.7219426 0.7357447 0.71810484 0.7236242 0.7358196 0.72687745 0.7356947 0.7181622 0.73369706 0.7247947 0.72583187 0.72670615 0.7265959 0.71932375 0.72175467 0.7358638 0.72073114 0.72552407 0.73383063 0.72859734
0.2072072 0.72460437 0.7223833 0.71642005 0.7316068 0.7209824 0.7269727 0.7155302 0.73156524 0.7254633 0.71617436 0.7196218 0.7204735 0.7349535 0.72613925 0.72438 0.72638345 0.72566664 0.71801245 0.73649955 0.7265813 0.71829855 0.7363317 0.7158236 0.72413754 0.7323165 0.7250744 0.72376925 0.7188792 0.7215184 0.7334091 0.7214868 0.7353754 0.71758056 0.72315514 0.7354462 0.72637105 0.7353299 0.7176367 0.73329985 0.7242867 0.72541946 0.7261982 0.7260948 0.7188126 0.72127056 0.73548925 0.72021043 0.7251127 0.73342943 0.7281221
0.2082082 0.7241419 0.72188944 0.71591306 0.731214 0.72051907 0.72651196 0.7150271 0.73117197 0.72497153 0.71569157 0.7191338 0.7199613 0.7345739 0.7256889 0.72388 0.72590315 0.72522146 0.71754086 0.73614395 0.7260828 0.7178242 0.73597294 0.71531403 0.72367793 0.73192036 0.7246072 0.7233119 0.71838355 0.72103626 0.73304015 0.7210356 0.7350118 0.71706146 0.7226905 0.735078 0.72586954 0.7349705 0.7171165 0.7329075 0.7237836 0.7250118 0.72569525 0.7255986 0.7183064 0.7207912 0.7351201 0.71969473 0.7247058 0.73303294 0.72765124
0.2092092 0.7236841 0.7214003 0.7154111 0.73082614 0.7200604 0.72605556 0.71452904 0.7307836 0.72448444 0.7152137 0.7186508 0.71945405 0.7342004 0.72524285 0.72338486 0.7254274 0.7247808 0.71707404 0.73579353 0.7255891 0.7173546 0.7356194 0.71480966 0.72322273 0.7315292 0.72414446 0.722859 0.7178926 0.720559 0.7326773 0.72058886 0.73465425 0.7165475 0.72223026 0.7347152 0.7253729 0.73461634 0.7166013 0.73252 0.72328573 0.72460866 0.7251971 0.7251071 0.7178054 0.7203165 0.73475635 0.7191843 0.72430366 0.7326413 0.72718483
0.2102102 0.72323066 0.720916 0.7149141 0.7304431 0.7196061 0.72560346 0.714036 0.7304002 0.7240021 0.7147405 0.71817243 0.7189518 0.73383284 0.7248011 0.72289443 0.72495604 0.72434425 0.7166118 0.73544806 0.72510016 0.71688974 0.73527074 0.7143101 0.72277176 0.7311427 0.7236859 0.7224104 0.7174065 0.72008675 0.73232013 0.7201465 0.73430216 0.7160386 0.7217743 0.7343574 0.7248812 0.7342673 0.71609133 0.732137 0.7227926 0.72421 0.7247038 0.72462034 0.7173092 0.7198465 0.73439807 0.7186787 0.72390604 0.73225445 0.7267226
0.2112112 0.72278166 0.72043633 0.71442175 0.730065 0.7191563 0.7251556 0.7135478 0.7300217 0.72352433 0.71427226 0.71769905 0.7184545 0.73347116 0.7243637 0.7224086 0.7244892 0.72391206 0.71615434 0.7351078 0.72461593 0.71642953 0.73492694 0.7138156 0.7223251 0.73076105 0.72323155 0.72196615 0.71692514 0.71961945 0.7319689 0.7197083 0.7339558 0.7155348 0.7213227 0.73400486 0.7243942 0.73392355 0.71558625 0.73175895 0.7223045 0.7238157 0.72421545 0.72413814 0.71681786 0.7193809 0.7340451 0.71817815 0.7235128 0.73187214 0.72626466
0.2122122 0.722337 0.7199613 0.7139344 0.7296915 0.7187109 0.72471195 0.71306455 0.72964793 0.7230512 0.7138088 0.7172302 0.717962 0.73311526 0.7239304 0.7219276 0.7240268 0.7234838 0.71570134 0.73477226 0.72413635 0.71597385 0.7345882 0.713326 0.7218827 0.730384 0.72278124 0.7215261 0.7164484 0.719157 0.73162323 0.7192746 0.73361504 0.7150359 0.72087526 0.73365736 0.723912 0.73358476 0.71508616 0.7313853 0.7218211 0.72342587 0.72373164 0.7236605 0.7163313 0.7189199 0.7336974 0.71768236 0.723124 0.73149455 0.72581077
0.21321322 0.7218965 0.7194909 0.7134516 0.7293227 0.7182696 0.7242722 0.7125861 0.72927874 0.7225827 0.7133498 0.7167661 0.7174744 0.7327651 0.7235013 0.72145087 0.7235688 0.7230598 0.71525276 0.73444164 0.72366124 0.71552265 0.7342541 0.7128411 0.72144437 0.73001164 0.722335 0.72109014 0.71597636 0.7186992 0.7312834 0.7188449 0.7332797 0.71454185 0.7204319 0.7333148 0.72343427 0.73325115 0.7145909 0.7310163 0.72134256 0.7230403 0.7232526 0.7231874 0.7158495 0.7184633 0.7333548 0.71719146 0.72273946 0.73112136 0.7253611
0.21421422 0.72146046 0.7190248 0.71297354 0.72895837 0.71783274 0.7238368 0.7121125 0.7289144 0.7221185 0.7128955 0.71630657 0.7169913 0.7324207 0.7230764 0.7209788 0.72311497 0.7226398 0.7148087 0.73411584 0.7231906 0.7150759 0.7339248 0.7123609 0.7210101 0.7296437 0.72189295 0.72065836 0.7155089 0.7182462 0.7309491 0.7184193 0.7329499 0.71405256 0.7199927 0.7329773 0.7229611 0.73292255 0.7141004 0.73065174 0.7208687 0.7226588 0.7227782 0.7227187 0.7153724 0.71801114 0.73301744 0.7167052 0.7223592 0.73075265 0.72491544
0.21521522 0.72102857 0.71856326 0.7125 0.7285987 0.7174 0.7234052 0.71164346 0.7285545 0.72165865 0.71244574 0.7158514 0.71651304 0.7320819 0.7226553 0.720511 0.72266555 0.7222237 0.71436906 0.7337949 0.7227245 0.7146336 0.73360026 0.7118855 0.72058 0.72928023 0.72145474 0.72023064 0.7150458 0.71779776 0.7306203 0.7179977 0.7326256 0.7135681 0.71955764 0.73264474 0.7224927 0.7325989 0.71361476 0.73029155 0.72039974 0.72228163 0.7223082 0.7222544 0.71489984 0.7175633 0.7326852 0.71622366 0.721983 0.73038834 0.72447395
0.21621622 0.7206007 0.71810615 0.712031 0.72824335 0.71697134 0.7229776 0.7111789 0.7281989 0.7212032 0.7120004 0.71540076 0.7160391 0.73174876 0.7222383 0.72004765 0.72222024 0.7218116 0.7139336 0.7334786 0.72226274 0.7141955 0.7332803 0.71141446 0.72015375 0.7289212 0.72102046 0.71980685 0.7145872 0.717354 0.73029697 0.71758014 0.7323065 0.71308815 0.71912634 0.7323169 0.72202855 0.7322801 0.7131337 0.72993577 0.7199351 0.72190845 0.72184265 0.7217946 0.7144319 0.7171196 0.7323581 0.7157467 0.72161096 0.73002845 0.7240364
0.21721722 0.72017694 0.7176534 0.71156645 0.72789234 0.7165469 0.72255397 0.7107189 0.72784793 0.7207521 0.7115594 0.7149546 0.71556985 0.73142105 0.72182506 0.71958864 0.72177917 0.72140336 0.71350247 0.7331671 0.72180533 0.71376175 0.73296505 0.71094817 0.71973145 0.72856635 0.72059 0.71938705 0.71413296 0.71691465 0.72997916 0.7171664 0.7319927 0.7126129 0.71869934 0.73199403 0.7215689 0.7319661 0.7126572 0.72958416 0.71947527 0.72153926 0.7213817 0.72133887 0.7139684 0.71668017 0.7320359 0.7152743 0.721243 0.72967273 0.7236028
0.21821822 0.7197574 0.7172048 0.7111063 0.7275458 0.7161264 0.72213423 0.7102635 0.72750133 0.7203052 0.7111229 0.71451277 0.715105 0.7310989 0.7214158 0.719134 0.72134227 0.7209989 0.71307546 0.7328602 0.7213522 0.7133323 0.7326542 0.7104863 0.71931314 0.72821593 0.72016346 0.71897113 0.713683 0.71647984 0.7296666 0.7167566 0.7316842 0.7121421 0.71827596 0.73167586 0.72111344 0.731657 0.71218526 0.72923696 0.7190199 0.7211741 0.720925 0.7208874 0.71350926 0.71624494 0.7317187 0.7148064 0.72087896 0.7293213 0.7231731
0.21921922 0.7193416 0.7167605 0.7106505 0.7272034 0.71570987 0.72171825 0.7098124 0.72715884 0.71986246 0.71069056 0.7140752 0.71464455 0.73078203 0.7210103 0.7186833 0.72090936 0.7205981 0.71265256 0.73255783 0.7209033 0.7129069 0.732348 0.71002877 0.71889853 0.7278697 0.7197407 0.718559 0.7132373 0.7160495 0.72935927 0.7163504 0.73138064 0.7116759 0.7178566 0.7313624 0.7206624 0.73135257 0.7117178 0.7288937 0.71856904 0.72081274 0.7204725 0.72044027 0.71305466 0.71581376 0.73140633 0.7143428 0.72051877 0.7289739 0.7227473
0.22022022 0.7189298 0.7163204 0.710199 0.7268653 0.71529716 0.7213061 0.7093657 0.72682077 0.7194239 0.7102625 0.71364176 0.71418834 0.73047054 0.7206085 0.7182368 0.72048044 0.72020096 0.7122338 0.73226 0.72045845 0.7124855 0.73204625 0.7095757 0.7184877 0.7275276 0.7193216 0.7181507 0.7127958 0.7156235 0.72905713 0.71594787 0.73108226 0.71121395 0.71744084 0.73105353 0.72021544 0.73105294 0.7112546 0.7285546 0.71812254 0.7204553 0.7200243 0.71999705 0.71260417 0.7153866 0.7310989 0.7138835 0.72016245 0.7286307 0.7223253
0.22122122 0.71852195 0.71588457 0.70975167 0.726531 0.71488845 0.72089756 0.7089232 0.7264867 0.7189893 0.7098386 0.71321255 0.7137365 0.7301642 0.7202104 0.7177945 0.72005564 0.7198076 0.71181905 0.7319666 0.7200178 0.7120682 0.7317488 0.70912683 0.7180807 0.72718954 0.7189062 0.7177461 0.7123585 0.71520174 0.7287601 0.71554893 0.7307888 0.7107564 0.71702904 0.73074937 0.71977276 0.7307578 0.7107959 0.7282196 0.7176806 0.7201015 0.7195804 0.719558 0.71215796 0.7149635 0.73079616 0.7134287 0.71980983 0.72829145 0.721907
0.22222222 0.71811783 0.71545255 0.7093085 0.72620094 0.71448344 0.7204929 0.708485 0.72615665 0.7185588 0.70941865 0.7127874 0.7132888 0.729863 0.71981597 0.7173562 0.71963465 0.71941775 0.71140826 0.73167765 0.7195811 0.71165496 0.731456 0.7086822 0.71767735 0.7268554 0.71849453 0.71734524 0.7119252 0.7147842 0.7284682 0.71515363 0.7305002 0.71030307 0.7166208 0.7304498 0.7193342 0.7304673 0.71034145 0.7278886 0.7172429 0.7197514 0.71914047 0.71912295 0.71171594 0.71454424 0.7304982 0.712978 0.719461 0.72795624 0.7214925
0.22322322 0.7177176 0.7150247 0.70886946 0.7258749 0.71408236 0.7200918 0.708051 0.7258308 0.71813226 0.709003 0.7123664 0.71284527 0.72956705 0.7194251 0.7169218 0.71921766 0.7190314 0.7110013 0.73139316 0.7191486 0.71124554 0.7311673 0.70824176 0.7172775 0.72652537 0.7180864 0.7169479 0.7114961 0.7143709 0.7281811 0.71476173 0.7302165 0.70985407 0.71621627 0.7301547 0.7188997 0.73018146 0.7098911 0.7275614 0.71680963 0.71940506 0.7187047 0.71869195 0.71127814 0.7141289 0.73020506 0.71253145 0.71911585 0.7276249 0.72108173
0.22422422 0.717321 0.7146007 0.70843446 0.7255526 0.7136848 0.7196944 0.7076211 0.7255087 0.71770966 0.7085911 0.7119492 0.7124059 0.729276 0.7190377 0.7164914 0.71880454 0.7186486 0.71059823 0.73111296 0.71871984 0.71084005 0.7308829 0.7078055 0.7168813 0.72619903 0.7176819 0.7165543 0.7110708 0.7139617 0.72789896 0.71437335 0.7299376 0.7094091 0.7158153 0.7298641 0.7184691 0.7299 0.70944494 0.72723806 0.71638036 0.71906203 0.718273 0.71826476 0.7108444 0.7137174 0.72991645 0.712089 0.71877414 0.7272973 0.72067463
0.22522523 0.7169282 0.7141807 0.7080035 0.72523427 0.7132909 0.7193004 0.70719516 0.7251906 0.7172909 0.7081832 0.71153617 0.7119703 0.72898984 0.7186538 0.7160648 0.7183951 0.7182692 0.7101989 0.73083705 0.71829504 0.71043825 0.73060286 0.70737314 0.7164888 0.7258766 0.71728075 0.716164 0.7106494 0.7135566 0.7276216 0.7139883 0.7296633 0.7089684 0.71541786 0.7295779 0.7180425 0.72962284 0.709003 0.7269186 0.7159555 0.71872276 0.7178451 0.7178415 0.71041465 0.71330965 0.7296325 0.71165067 0.71843606 0.7269736 0.72027105
0.22622623 0.716539 0.7137646 0.7075765 0.7249197 0.71290064 0.71891004 0.70677334 0.7248763 0.7168759 0.7077793 0.71112686 0.7115389 0.7287086 0.7182733 0.7156421 0.71798944 0.71789324 0.70980346 0.7305653 0.717874 0.7100404 0.7303268 0.7069449 0.7160996 0.725558 0.7168832 0.7157773 0.7102319 0.71315557 0.7273489 0.7136064 0.7293936 0.7085317 0.7150239 0.729296 0.7176199 0.7293503 0.70856506 0.7266028 0.7155348 0.71838677 0.7174212 0.717422 0.70998883 0.71290565 0.72935295 0.7112163 0.7181014 0.7266535 0.71987116
0.22722723 0.71615344 0.7133524 0.7071534 0.7246088 0.7125139 0.7185231 0.70635545 0.72456574 0.71646476 0.7073791 0.71072143 0.7111115 0.72843224 0.7178963 0.7152232 0.71758765 0.71752053 0.70941156 0.7302978 0.71745694 0.70964617 0.730055 0.7065206 0.715714 0.72524303 0.71648896 0.71539414 0.70981824 0.71275836 0.72708094 0.71322787 0.7291285 0.70809877 0.71463346 0.7290185 0.71720105 0.72908205 0.70813113 0.7262907 0.7151182 0.71805423 0.7170012 0.7170063 0.70956707 0.71250534 0.729078 0.71078587 0.71777016 0.7263371 0.71947473
0.22822823 0.71577144 0.71294385 0.7067341 0.7243017 0.7121307 0.71813965 0.7059415 0.7242589 0.7160574 0.7069827 0.7103197 0.7106878 0.72816044 0.71752256 0.714808 0.71718943 0.7171512 0.70902324 0.7300343 0.7170435 0.7092555 0.72978723 0.7061002 0.71533173 0.72493166 0.71609825 0.7150142 0.70940846 0.7123652 0.72681755 0.71285254 0.7288678 0.7076701 0.71424633 0.72874534 0.716786 0.72881794 0.7077011 0.72598225 0.7147055 0.71772504 0.7165849 0.7165944 0.70914906 0.7121086 0.72880745 0.7103594 0.71744215 0.7260244 0.7190819
0.22922923 0.7153928 0.712539 0.7063186 0.72399807 0.711751 0.71775955 0.70553124 0.7239557 0.71565366 0.70658994 0.7099217 0.710268 0.7278933 0.71715194 0.71439636 0.71679485 0.71678495 0.7086386 0.72977495 0.71663374 0.70886856 0.7295236 0.70568365 0.7149528 0.724624 0.71571076 0.71463764 0.7090024 0.7119758 0.72655874 0.7124803 0.7286116 0.7072451 0.71386266 0.7284764 0.71637475 0.72855806 0.707275 0.72567725 0.71429706 0.71739906 0.71617234 0.7161862 0.7087349 0.7117155 0.7285413 0.7099367 0.7171176 0.72571516 0.71869236
0.23023023 0.7150177 0.71213794 0.70590687 0.72369796 0.71137464 0.71738285 0.7051249 0.723656 0.7152536 0.70620084 0.70952755 0.709852 0.72763085 0.71678466 0.71398854 0.71640384 0.71642196 0.70825756 0.7295195 0.71622765 0.7084852 0.72926396 0.70527095 0.71457726 0.72431976 0.71532667 0.7142645 0.7085999 0.71159035 0.7263043 0.71211123 0.7283597 0.706824 0.7134822 0.72821164 0.7159673 0.72830224 0.7068526 0.72537595 0.7138924 0.7170763 0.7157638 0.7157816 0.7083246 0.71132594 0.7282794 0.7095178 0.71679616 0.7254095 0.71830636
0.23123123 0.71464604 0.7117405 0.70549893 0.7234014 0.71100163 0.7170094 0.7047222 0.7233599 0.7148571 0.70581543 0.7091369 0.70943964 0.7273729 0.7164204 0.7135842 0.7160163 0.71606195 0.7078799 0.72926795 0.7158252 0.7081053 0.7290082 0.7048619 0.7142049 0.72401893 0.7149458 0.7138944 0.70820105 0.7112085 0.7260543 0.711745 0.7281119 0.70640665 0.713105 0.7279509 0.71556336 0.72805053 0.7064341 0.72507787 0.7134916 0.7167568 0.7153587 0.71538055 0.7079179 0.71093976 0.7280217 0.7091027 0.7164779 0.7251071 0.71792376
0.23223223 0.71427774 0.7113466 0.70509446 0.7231083 0.71063197 0.7166393 0.7043233 0.7230672 0.7144642 0.70543355 0.70874983 0.709031 0.7271194 0.71605945 0.7131834 0.7156323 0.71570516 0.70750564 0.7290203 0.7154263 0.7077288 0.7287563 0.7044567 0.71383595 0.72372156 0.71456814 0.7135278 0.7078059 0.71083045 0.7258087 0.71138185 0.72786856 0.70599306 0.71273124 0.7276944 0.715163 0.72780293 0.70601934 0.72478324 0.7130948 0.7164403 0.71495724 0.7149831 0.70751494 0.7105571 0.7277683 0.70869124 0.7161628 0.72480816 0.71754444
0.23323323 0.7139128 0.7109563 0.7046938 0.7228184 0.7102655 0.7162725 0.703928 0.7227779 0.71407473 0.7050551 0.7083662 0.708626 0.7268701 0.7157014 0.71278614 0.71525186 0.7153512 0.7071347 0.7287765 0.71503085 0.70735574 0.72850835 0.704055 0.71347016 0.72342753 0.7141936 0.71316415 0.70741415 0.710456 0.72556716 0.71102166 0.72762924 0.7055831 0.7123605 0.72744185 0.7147662 0.7275592 0.7056081 0.724492 0.7127017 0.71612686 0.7145593 0.71458924 0.70711553 0.71017784 0.7275189 0.7082835 0.71585065 0.7245126 0.71716857
0.23423423 0.71355104 0.7105695 0.7042966 0.7225319 0.7099023 0.7159087 0.7035363 0.722492 0.71368885 0.70468026 0.70798624 0.7082246 0.7266253 0.71534616 0.7123924 0.7148747 0.7150004 0.7067672 0.7285365 0.71463895 0.70698607 0.7282641 0.7036569 0.71310735 0.7231369 0.7138223 0.71280366 0.70702595 0.7100852 0.7253299 0.71066433 0.72739387 0.7051768 0.71199286 0.72719324 0.71437293 0.7273193 0.7052007 0.72420406 0.71231234 0.7158164 0.714165 0.71419877 0.7067197 0.70980185 0.72727364 0.70787925 0.7155416 0.7242203 0.7167958
0.23523523 0.7131925 0.71018606 0.7039029 0.7222487 0.70954233 0.7155483 0.7031481 0.72220933 0.7133064 0.70430875 0.7076095 0.7078266 0.7263847 0.7149942 0.7120019 0.714501 0.7146524 0.706403 0.72830003 0.7142505 0.70661974 0.72802365 0.7032625 0.7127478 0.7228493 0.713454 0.7124464 0.7066413 0.709718 0.7250967 0.7103098 0.7271627 0.704774 0.71162844 0.72694874 0.7139833 0.7270834 0.7047968 0.7239193 0.7119267 0.715509 0.7137741 0.7138117 0.70632756 0.70942926 0.7270324 0.7074787 0.7152355 0.72393113 0.7164263
0.23623623 0.71283734 0.7098062 0.7035126 0.7219686 0.70918536 0.7151908 0.7027634 0.7219298 0.7129272 0.70394063 0.7072362 0.7074322 0.72614825 0.714645 0.71161497 0.71413064 0.7143073 0.70604193 0.7280673 0.71386534 0.7062567 0.72778684 0.70287156 0.7123913 0.7225651 0.71308887 0.7120919 0.70625997 0.7093542 0.7248676 0.7099581 0.7269353 0.70437485 0.71126693 0.726708 0.71359694 0.7268511 0.7043964 0.72363776 0.7115448 0.7152043 0.71338665 0.71342814 0.7059388 0.7090597 0.7267949 0.70708144 0.7149322 0.7236452 0.71606016
0.23723723 0.71248513 0.7094297 0.70312583 0.7216917 0.70883155 0.7148365 0.7023822 0.7216536 0.7125515 0.7035757 0.70686626 0.70704114 0.7259159 0.71429867 0.71123123 0.7137636 0.713965 0.7056842 0.72783804 0.7134835 0.70589685 0.72755355 0.7024841 0.7120378 0.72228384 0.71272683 0.71174073 0.70588195 0.7089939 0.7246425 0.70960903 0.72671187 0.70397913 0.71090853 0.72647107 0.71321404 0.7266225 0.7039995 0.7233593 0.7111664 0.7149025 0.71300256 0.71304774 0.7055534 0.7086935 0.72656155 0.7066878 0.7146318 0.7233623 0.71569693
0.23823825 0.71213615 0.70905644 0.7027424 0.72141784 0.70848083 0.7144852 0.7020043 0.72138035 0.71217906 0.7032141 0.7064995 0.70665354 0.72568756 0.71395516 0.71085083 0.7133997 0.71362543 0.70532954 0.7276124 0.71310496 0.7055402 0.72732395 0.7021 0.7116873 0.72200567 0.71236765 0.7113923 0.70550734 0.70863706 0.7244212 0.70926285 0.7264922 0.7035868 0.71055305 0.7262379 0.7128344 0.72639763 0.7036061 0.72308385 0.7107916 0.7146035 0.71262187 0.71267086 0.70517147 0.7083304 0.72633183 0.7062975 0.7143342 0.7230826 0.715337
0.23923925 0.71179014 0.7086865 0.7023623 0.72114694 0.708133 0.71413696 0.7016299 0.7211102 0.7118098 0.70285577 0.7061361 0.7062692 0.7254633 0.71361434 0.71047366 0.71303904 0.7132886 0.70497787 0.72739005 0.71272975 0.7051866 0.72709787 0.7017193 0.71133983 0.7217306 0.71201146 0.71104693 0.705136 0.7082834 0.7242038 0.70891905 0.72627646 0.70319796 0.71020055 0.72600836 0.7124581 0.7261763 0.703216 0.72281146 0.7104203 0.7143072 0.7122445 0.71229714 0.70479286 0.7079705 0.7261059 0.70591056 0.7140392 0.72280574 0.71498
0.24024025 0.7114472 0.70831984 0.70198554 0.72087914 0.7077882 0.7137917 0.7012588 0.7208431 0.7114438 0.7025005 0.70577586 0.7058883 0.72524285 0.7132762 0.71009976 0.7126816 0.7129546 0.7046294 0.7271713 0.71235776 0.70483613 0.72687507 0.7013418 0.7109952 0.72145844 0.71165824 0.7107044 0.7047679 0.7079332 0.72399026 0.708578 0.7260642 0.70281243 0.70985085 0.7257825 0.71208507 0.7259585 0.70282924 0.7225421 0.71005255 0.7140136 0.7118704 0.7119267 0.7044177 0.7076136 0.7258837 0.7055269 0.7137471 0.7225319 0.7146262
0.24124125 0.71110725 0.7079563 0.70161194 0.72061414 0.7074463 0.7134493 0.7008908 0.7205789 0.7110811 0.70214844 0.70541865 0.70551056 0.72502625 0.7129408 0.7097289 0.71232724 0.712623 0.70428395 0.7269559 0.7119889 0.7044887 0.72665584 0.7009678 0.7106536 0.72118926 0.7113078 0.7103647 0.7044029 0.70758635 0.7237804 0.70823956 0.72585565 0.7024301 0.709504 0.7255602 0.7117153 0.7257443 0.70244586 0.72227556 0.7096881 0.71372265 0.71149945 0.71155936 0.70404565 0.7072597 0.7256651 0.7051467 0.71345747 0.72226095 0.71427536
0.24224225 0.7107702 0.70759606 0.7012416 0.72035205 0.7071072 0.7131098 0.7005261 0.72031754 0.7107215 0.70179945 0.70506465 0.705136 0.72481346 0.7126081 0.70936126 0.71197593 0.71229416 0.70394135 0.7267437 0.71162313 0.70414424 0.7264399 0.70059687 0.71031475 0.7209228 0.71096027 0.7100278 0.7040411 0.7072426 0.72357416 0.70790356 0.7256506 0.70205116 0.70916003 0.72534144 0.71134865 0.7255333 0.7020657 0.72201186 0.70932704 0.7134342 0.71113175 0.71119523 0.7036768 0.7069088 0.72545004 0.70476943 0.71317047 0.7219928 0.71392745
0.24324325 0.71043617 0.7072389 0.70087445 0.7200927 0.706771 0.7127732 0.7001647 0.7200591 0.71036494 0.70145345 0.7047136 0.70476466 0.72460455 0.7122779 0.70899665 0.71162784 0.7119678 0.7036017 0.72653466 0.7112605 0.70380276 0.72622734 0.70022917 0.7099787 0.72065914 0.71061546 0.70969373 0.7036824 0.706902 0.72337157 0.70756996 0.7254491 0.70167536 0.70881873 0.72512627 0.7109852 0.72532594 0.70168877 0.721751 0.7089694 0.7131484 0.71076715 0.7108343 0.70331126 0.70656085 0.7252386 0.7043957 0.71288604 0.7217275 0.7135825
0.24424425 0.7101049 0.7068848 0.7005104 0.71983624 0.70643765 0.7124394 0.69980633 0.7198035 0.71001166 0.7011105 0.7043657 0.7043964 0.7243991 0.71195024 0.7086352 0.7112827 0.71164405 0.703265 0.72632897 0.7109009 0.7034642 0.7260179 0.6998646 0.7096455 0.7203983 0.71027344 0.70936245 0.7033269 0.7065646 0.7231724 0.70723903 0.7252509 0.7013028 0.70848024 0.7249144 0.7106247 0.72512174 0.7013151 0.7214929 0.70861495 0.7128651 0.7104057 0.7104764 0.70294887 0.70621586 0.72503054 0.7040249 0.71260417 0.7214649 0.7132405
0.24524525 0.7097765 0.7065338 0.7001494 0.7195824 0.70610696 0.7121084 0.699451 0.7195505 0.7096612 0.70077044 0.7040206 0.7040313 0.7241973 0.71162516 0.7082766 0.7109405 0.7113226 0.70293105 0.7261263 0.71054435 0.7031285 0.7258118 0.6995033 0.70931506 0.7201402 0.70993423 0.7090338 0.7029743 0.7062303 0.7229769 0.7069104 0.7250563 0.70093334 0.7081444 0.7247059 0.7102673 0.72492075 0.70094436 0.7212374 0.7082639 0.71258426 0.7100473 0.7101215 0.7025895 0.70587367 0.724826 0.7036573 0.71232474 0.7212049 0.71290135
0.24624625 0.70945084 0.7061858 0.69979155 0.71933115 0.705779 0.71178013 0.6990988 0.7193002 0.7093138 0.70043325 0.7036785 0.7036693 0.723999 0.71130246 0.707921 0.7106011 0.7110038 0.70260006 0.72592676 0.7101908 0.70279574 0.7256087 0.6991449 0.7089872 0.71988475 0.70959777 0.7087077 0.7026248 0.705899 0.7227847 0.7065841 0.7248649 0.7005668 0.7078113 0.7245007 0.70991313 0.724723 0.70057684 0.72098476 0.7079159 0.7123057 0.7096918 0.70976967 0.70223325 0.7055343 0.72462475 0.7032927 0.71204764 0.7209477 0.712565
0.24724725 0.70912796 0.70584095 0.69943666 0.7190826 0.7054538 0.71145463 0.69874966 0.7190525 0.70896935 0.700099 0.7033392 0.70331025 0.72380424 0.71098214 0.7075685 0.7102648 0.7106872 0.7022717 0.7257301 0.7098401 0.7024656 0.7254086 0.69878966 0.7086621 0.71963185 0.7092638 0.7083844 0.70227814 0.70557076 0.72259575 0.7062601 0.7246768 0.70020366 0.70748067 0.72429883 0.7095617 0.7245283 0.7002124 0.7207346 0.7075711 0.71202964 0.7093395 0.7094208 0.70188004 0.70519775 0.7244268 0.7029312 0.71177304 0.7206931 0.7122314
0.24824825 0.70880777 0.7054988 0.6990847 0.71883655 0.7051312 0.71113163 0.6984035 0.71880734 0.7086279 0.6997675 0.7030028 0.70295423 0.72361296 0.7106644 0.7072188 0.7099314 0.7103731 0.701946 0.7255367 0.7094923 0.7021383 0.7252117 0.69843733 0.70833963 0.71938163 0.7089326 0.7080635 0.70193446 0.70524544 0.72241044 0.7059384 0.7244919 0.6998433 0.70715266 0.7241002 0.7092133 0.72433686 0.699851 0.720487 0.7072295 0.7117558 0.70899004 0.7090749 0.70152974 0.70486385 0.7242322 0.7025727 0.7115005 0.72044086 0.7119007
0.24924925 0.70849025 0.7051598 0.6987357 0.7185928 0.70481116 0.71081144 0.69806015 0.71856475 0.7082893 0.69943863 0.7026692 0.70260113 0.7234249 0.71034884 0.70687205 0.70960057 0.71006125 0.7016231 0.7253461 0.7091475 0.7018138 0.7250177 0.6980881 0.70801973 0.71913373 0.70860386 0.7077453 0.70159376 0.70492303 0.72222805 0.70561916 0.72431016 0.69948596 0.7068273 0.7239045 0.7088678 0.72414833 0.6994926 0.72024196 0.7068908 0.7114844 0.70864344 0.7087319 0.7011824 0.7045327 0.7240405 0.7022172 0.7112305 0.7201913 0.7115726
0.25025025 0.70817536 0.70482343 0.6983896 0.71835154 0.70449364 0.7104938 0.69771975 0.7183246 0.7079536 0.6991127 0.7023383 0.7022507 0.72324026 0.71003574 0.706528 0.70927274 0.7097518 0.7013027 0.7251584 0.70880544 0.7014919 0.7248267 0.6977416 0.7077024 0.7188884 0.7082778 0.7074296 0.7012558 0.7046033 0.722049 0.7053018 0.72413146 0.6991315 0.70650434 0.7237121 0.7085252 0.7239629 0.699137 0.7199994 0.70655525 0.711215 0.7082998 0.70839167 0.700838 0.7042042 0.72385234 0.7018644 0.71096265 0.7199441 0.7112472
0.25125125 0.7078631 0.70449007 0.6980463 0.71811277 0.70417863 0.7101786 0.69738233 0.71808684 0.7076206 0.69878954 0.7020103 0.70190346 0.7230588 0.7097248 0.7061869 0.70894766 0.7094445 0.7009851 0.7249735 0.7084662 0.7011726 0.72463846 0.6973981 0.70738757 0.71864545 0.70795417 0.70711637 0.7009207 0.7042867 0.72187304 0.7049869 0.7239558 0.69877994 0.7061839 0.7235227 0.7081855 0.72378045 0.69878435 0.7197592 0.70622265 0.71094805 0.707959 0.7080543 0.7004965 0.7038783 0.723667 0.7015147 0.71069705 0.71969944 0.7109245
0.25225225 0.7075534 0.7041594 0.697706 0.7178761 0.70386636 0.7098661 0.69704765 0.7178513 0.7072905 0.69846886 0.7016847 0.7015589 0.7228805 0.7094162 0.70584846 0.70862514 0.7091394 0.7006698 0.72479135 0.70812976 0.70085585 0.7244532 0.69705737 0.70707524 0.7184048 0.707633 0.7068055 0.7005883 0.7039727 0.7217001 0.70467407 0.72378314 0.69843143 0.7058659 0.72333634 0.7078485 0.72360086 0.6984346 0.71952134 0.70589304 0.7106831 0.707621 0.7077197 0.7001578 0.703555 0.72348475 0.7011679 0.71043354 0.71945703 0.7106044
0.25325325 0.7072462 0.70383155 0.6973683 0.71764183 0.7035563 0.7095561 0.6967158 0.7176181 0.7069631 0.6981508 0.70136184 0.70121706 0.7227053 0.7091097 0.70551276 0.7083055 0.70883656 0.7003572 0.7246119 0.7077959 0.70054173 0.7242706 0.6967195 0.7067654 0.7181665 0.7073144 0.7064971 0.70025873 0.7036615 0.7215302 0.70436335 0.72361344 0.69808555 0.7055502 0.7231529 0.7075143 0.723424 0.69808763 0.71928585 0.7055663 0.71042025 0.70728576 0.7073879 0.69982195 0.7032343 0.72330546 0.70082366 0.7101722 0.71921694 0.710287
0.25425425 0.7069414 0.7035064 0.69703346 0.71740955 0.70324874 0.7092485 0.6963866 0.717387 0.70663846 0.6978353 0.7010416 0.70087814 0.7225332 0.7088054 0.7051798 0.7079883 0.7085358 0.7000471 0.72443515 0.7074649 0.7002301 0.7240907 0.6963844 0.7064581 0.71793044 0.7069981 0.706191 0.6999317 0.70335305 0.7213633 0.7040546 0.72344655 0.6977424 0.705237 0.7229723 0.70718277 0.7232499 0.6977435 0.7190527 0.7052423 0.71015954 0.70695317 0.70705885 0.6994887 0.702916 0.72312915 0.70048237 0.7099129 0.71897906 0.70997196
0.25525525 0.7066393 0.703184 0.6967012 0.71717954 0.70294344 0.70894337 0.6960601 0.7171581 0.7063165 0.69752246 0.7007239 0.70054173 0.7223642 0.70850325 0.7048495 0.7076738 0.7082371 0.69973934 0.7242611 0.7071365 0.699921 0.72391355 0.69605196 0.7061529 0.71769655 0.7066843 0.7058874 0.6996075 0.70304704 0.7211993 0.70374805 0.72328246 0.69740206 0.7049261 0.7227945 0.7068539 0.7230786 0.6974021 0.71882164 0.70492125 0.7099008 0.7066234 0.7067326 0.69915843 0.70260024 0.7229557 0.7001437 0.7096555 0.71874356 0.7096596
0.25625625 0.7063395 0.7028643 0.6963718 0.71695167 0.7026406 0.7086406 0.6957363 0.71693146 0.7059971 0.69721204 0.7004087 0.7002082 0.722198 0.70820326 0.70452183 0.70736194 0.7079406 0.6994339 0.7240897 0.7068107 0.69961435 0.7237392 0.69572234 0.70585024 0.7174648 0.70637274 0.7055859 0.69928586 0.70274395 0.7210381 0.7034435 0.72312117 0.69706446 0.7046175 0.7226196 0.7065279 0.72291005 0.6970633 0.7185929 0.70460296 0.7096441 0.70629627 0.7064088 0.6988307 0.70228696 0.72278506 0.69980794 0.7094002 0.71851015 0.7093496
0.25725725 0.706042 0.70254713 0.6960449 0.7167257 0.7023401 0.70834017 0.6954152 0.7167067 0.7056804 0.69690406 0.70009595 0.69987714 0.72203475 0.70790523 0.7041968 0.7070526 0.7076461 0.699131 0.72392064 0.7064876 0.69931006 0.7235673 0.69539523 0.70554996 0.7172351 0.7060636 0.70528686 0.69896686 0.70244324 0.72087973 0.703141 0.7229626 0.6967296 0.704311 0.7224475 0.7062044 0.72274405 0.69672734 0.71836627 0.7042874 0.70938927 0.7059717 0.7060877 0.69850564 0.70197594 0.72261727 0.6994747 0.7091468 0.71827877 0.7090421
0.25825825 0.7057469 0.7022327 0.6957207 0.7165017 0.7020418 0.70804214 0.6950966 0.716484 0.7053663 0.69659853 0.69978565 0.6995489 0.7218745 0.7076094 0.7038742 0.7067458 0.7073536 0.6988304 0.7237541 0.706167 0.69900817 0.7233979 0.69507086 0.70525205 0.7170074 0.7057568 0.70499 0.6986504 0.7021452 0.72072405 0.7028403 0.7228067 0.69639736 0.7040069 0.72227806 0.7058835 0.7225807 0.6963941 0.7181417 0.7039746 0.7091364 0.7056498 0.7057692 0.6981832 0.7016675 0.72245204 0.69914407 0.7088953 0.7180495 0.70873713
0.25925925 0.7054542 0.7019207 0.695399 0.71627975 0.7017458 0.7077464 0.6947806 0.7162633 0.70505464 0.6962954 0.69947785 0.69922304 0.7217169 0.70731544 0.7035543 0.7064414 0.70706314 0.6985321 0.72359014 0.70584893 0.6987086 0.7232311 0.6947491 0.7049562 0.7167818 0.7054521 0.70469534 0.6983366 0.7018496 0.7205711 0.7025417 0.7226533 0.69606763 0.70370495 0.7221112 0.7055651 0.72241986 0.6960633 0.7179191 0.7036644 0.7088854 0.7053305 0.70545334 0.69786334 0.7013613 0.7222897 0.6988161 0.7086456 0.71782243 0.70843446
0.26026025 0.7051636 0.7016113 0.6950799 0.7160595 0.701452 0.7074529 0.6944671 0.71604437 0.7047456 0.6959945 0.69917226 0.69889987 0.72156215 0.7070236 0.7032368 0.70613945 0.70677465 0.69823617 0.7234285 0.70553344 0.69841135 0.7230668 0.69442976 0.7046627 0.716558 0.70514977 0.7044029 0.6980251 0.70155644 0.7204208 0.70224494 0.72250247 0.6957406 0.70340526 0.7219471 0.7052494 0.72226137 0.69573516 0.7176986 0.70335686 0.70863605 0.70501363 0.70513994 0.697546 0.7010573 0.7221298 0.69849074 0.70839775 0.71759707 0.70813406
0.26126125 0.7048754 0.7013044 0.69476324 0.7158413 0.7011604 0.7071616 0.69415617 0.71582747 0.704439 0.695696 0.6988691 0.69857925 0.7214099 0.70673364 0.7029219 0.7058399 0.7064881 0.6979423 0.7232692 0.70522034 0.69811636 0.7229047 0.69411296 0.70437133 0.7163362 0.7048496 0.7041125 0.6977162 0.7012658 0.72027296 0.70195 0.72235423 0.695416 0.7031076 0.72178537 0.7049361 0.7221055 0.6954095 0.7174799 0.70305204 0.70838857 0.70469934 0.70482904 0.6972313 0.7007556 0.7219726 0.6981678 0.70815164 0.7173738 0.7078361
0.26226225 0.70458937 0.701 0.6944492 0.71562463 0.70087093 0.7068726 0.69384766 0.7156123 0.70413494 0.6953998 0.6985682 0.698261 0.7212604 0.7064456 0.7026094 0.70554274 0.70620334 0.6976507 0.7231122 0.7049096 0.6978237 0.72274506 0.6937987 0.70408225 0.71611613 0.7045516 0.7038244 0.69740975 0.70097744 0.72012776 0.701657 0.72220844 0.695094 0.7028121 0.72162616 0.70462537 0.721952 0.6950864 0.7172631 0.70274955 0.70814276 0.7043876 0.7045206 0.6969191 0.70045614 0.72181785 0.6978475 0.70790726 0.7171525 0.7075404
0.26326326 0.7043055 0.70069796 0.6941376 0.7154099 0.7005835 0.70658576 0.6935416 0.7153989 0.7038332 0.6951058 0.69826955 0.69794524 0.7211134 0.70615935 0.70229936 0.70524794 0.7059206 0.6973613 0.7229574 0.70460135 0.69753313 0.72258776 0.6934869 0.70379525 0.7158979 0.7042556 0.7035383 0.69710565 0.70069146 0.719985 0.7013658 0.722065 0.69477445 0.7025186 0.7214695 0.704317 0.7218009 0.6947658 0.7170483 0.70244956 0.70789874 0.7040781 0.7042146 0.6966093 0.70015895 0.7216656 0.69752955 0.7076646 0.7169327 0.70724714
0.26426426 0.70402384 0.70039845 0.69382834 0.7151968 0.70029837 0.706301 0.6932379 0.71518713 0.703534 0.6948141 0.69797313 0.6976319 0.720969 0.7058751 0.70199156 0.7049554 0.7056396 0.69707406 0.7228049 0.7042956 0.6972448 0.7224328 0.69317764 0.7035103 0.7156814 0.7039619 0.70325416 0.6968039 0.70040786 0.7198447 0.7010763 0.72192395 0.6944573 0.7022271 0.72131526 0.7040111 0.7216519 0.69444764 0.7168351 0.7021522 0.70765626 0.7037711 0.703911 0.69630194 0.69986385 0.7215158 0.6972141 0.70742345 0.7167149 0.70695585
0.26526526 0.7037442 0.70010126 0.69352144 0.71498525 0.7000152 0.7060183 0.69293654 0.7149771 0.703237 0.6945245 0.69767904 0.697321 0.7208271 0.7055927 0.7016863 0.70466524 0.70536035 0.69678885 0.7226546 0.70399207 0.69695866 0.7222799 0.6928706 0.7032275 0.71546656 0.7036702 0.7029722 0.69650453 0.7001265 0.71970665 0.70078886 0.72178507 0.6941426 0.7019378 0.7211635 0.70370746 0.7215054 0.6941319 0.7166237 0.7018572 0.7074155 0.70346653 0.70360994 0.6959969 0.6995709 0.7213683 0.6969012 0.707184 0.71649885 0.706667
0.26626626 0.7034668 0.69980645 0.69321704 0.7147753 0.6997339 0.70573795 0.69263756 0.71476865 0.7029425 0.69423705 0.697387 0.6970124 0.7206876 0.7053121 0.7013833 0.7043772 0.7050831 0.69650567 0.7225064 0.7036909 0.69667447 0.7221293 0.69256616 0.7029469 0.7152535 0.7033807 0.70269215 0.6962075 0.69984746 0.7195711 0.7005029 0.7216485 0.6938303 0.7016504 0.7210139 0.7034063 0.7213609 0.6938186 0.71641403 0.70156467 0.7071762 0.7031643 0.7033111 0.6956943 0.6992801 0.7212233 0.6965904 0.7069461 0.7162844 0.7063803
0.26726726 0.7031914 0.6995139 0.69291484 0.7145671 0.6994548 0.70545936 0.69234085 0.7145618 0.70265025 0.6939517 0.69709694 0.6967062 0.72055036 0.70503324 0.7010826 0.7040915 0.70480746 0.6962246 0.72236025 0.703392 0.69639254 0.72198087 0.6922637 0.7026682 0.7150419 0.703093 0.70241404 0.69591284 0.69957066 0.71943784 0.70021874 0.72151417 0.69352037 0.70136505 0.72086656 0.7031075 0.7212187 0.6935077 0.71620595 0.7012745 0.7069385 0.70286435 0.7030146 0.69539416 0.6989913 0.7210805 0.69628215 0.70670974 0.71607167 0.70609564
0.26826826 0.70291805 0.6992237 0.6926149 0.71436024 0.6991775 0.70518297 0.69204646 0.7143565 0.7023603 0.6936685 0.6968092 0.6964024 0.72041565 0.70475614 0.7007842 0.7038079 0.7045336 0.69594556 0.7222161 0.7030953 0.6961125 0.72183454 0.6919639 0.7023914 0.7148318 0.70280737 0.702138 0.6956203 0.6992959 0.7193067 0.6999363 0.721382 0.69321275 0.7010815 0.7207216 0.7028108 0.72107875 0.693199 0.71599954 0.7009866 0.70670235 0.70256674 0.70272046 0.69509614 0.6987046 0.72093993 0.69597626 0.7064749 0.71586037 0.7058132
0.26926926 0.7026466 0.69893575 0.69231737 0.71415496 0.69890225 0.7049085 0.6917542 0.71415275 0.7020725 0.69338727 0.6965233 0.69610065 0.72028303 0.70448077 0.7004881 0.7035265 0.7042614 0.69566846 0.72207403 0.702801 0.6958346 0.72169024 0.69166625 0.70211667 0.7146234 0.7025238 0.70186377 0.69533 0.6990233 0.7191778 0.6996554 0.72125196 0.6929074 0.7007998 0.7205788 0.70251644 0.7209406 0.6928926 0.7157947 0.70070106 0.7064675 0.70227146 0.70242846 0.6948005 0.69841987 0.7208016 0.6956726 0.7062415 0.7156508 0.70553267
0.27027026 0.70237726 0.69865006 0.692022 0.71395093 0.69862884 0.70463604 0.6914642 0.71395034 0.701787 0.69310796 0.6962396 0.6958013 0.7201527 0.70420706 0.7001942 0.7032472 0.70399094 0.6953933 0.72193396 0.7025088 0.6955586 0.72154796 0.69137084 0.7018439 0.7144163 0.70224214 0.70159143 0.695042 0.6987529 0.719051 0.69937634 0.7211238 0.69260436 0.70052016 0.7204381 0.7022244 0.72080463 0.69258857 0.7155913 0.7004178 0.7062342 0.7019783 0.70213884 0.694507 0.69813716 0.72066545 0.69537115 0.70600957 0.71544266 0.7052545
0.27127126 0.7021097 0.6983665 0.69172883 0.71374846 0.69835734 0.70436555 0.6911764 0.71374935 0.70150363 0.6928308 0.6959578 0.69550407 0.7200246 0.70393515 0.6999024 0.70297 0.7037222 0.69512004 0.7217958 0.70221883 0.6952846 0.72140765 0.6910776 0.7015731 0.71421075 0.7019623 0.701321 0.6947561 0.69848454 0.71892625 0.6990988 0.7209978 0.69230354 0.7002422 0.7202995 0.7019346 0.72067064 0.69228673 0.71538943 0.7001367 0.70600235 0.7016874 0.7018513 0.69421583 0.69785625 0.7205314 0.69507205 0.705779 0.71523607 0.70497817
0.27227226 0.7018442 0.69808525 0.69143784 0.71354735 0.69808775 0.70409703 0.6908908 0.71354985 0.7012226 0.69255555 0.6956781 0.69520915 0.7198985 0.70366484 0.699613 0.7026949 0.70345503 0.69484866 0.7216594 0.70193106 0.69501245 0.72126937 0.6907865 0.7013041 0.71400666 0.7016845 0.7010524 0.69447243 0.6982182 0.7188035 0.69882286 0.72087383 0.692005 0.6999662 0.720163 0.7016469 0.7205386 0.69198716 0.7151891 0.69985795 0.70577186 0.70139873 0.701566 0.6939268 0.69757736 0.7203995 0.69477504 0.7055499 0.7150309 0.7047039
0.27327326 0.7015806 0.69780606 0.69114906 0.71334743 0.69781995 0.70383024 0.6906072 0.7133516 0.7009435 0.6922822 0.6954002 0.69491637 0.7197746 0.7033961 0.69932556 0.7024218 0.70318943 0.6945792 0.72152483 0.7016453 0.69474226 0.7211328 0.69049764 0.70103705 0.7138038 0.7014084 0.7007856 0.69419074 0.6979539 0.7186828 0.69854844 0.72075164 0.69170856 0.6996919 0.7200285 0.7013614 0.72040844 0.6916897 0.71499 0.69958115 0.7055427 0.70111215 0.70128286 0.69364 0.69730043 0.72026944 0.69448024 0.70532197 0.71482706 0.7044316
0.27427426 0.70131874 0.6975291 0.69086236 0.71314883 0.69755393 0.7035654 0.69032574 0.7131547 0.70066667 0.6920107 0.69512427 0.6946257 0.71965265 0.70312905 0.69904035 0.70215076 0.7029255 0.69431144 0.7213923 0.7013617 0.694474 0.72099817 0.6902108 0.7007718 0.71360236 0.7011343 0.7005206 0.6939112 0.6976917 0.71856415 0.6982757 0.72063136 0.69141424 0.6994193 0.7198961 0.7010781 0.7202803 0.69139445 0.7147923 0.6993066 0.70531476 0.7008278 0.70100194 0.69335526 0.69702536 0.7201415 0.69418764 0.7050954 0.71462464 0.7041612
0.2752753 0.7010588 0.6972542 0.69057775 0.7129515 0.6972897 0.7033024 0.69004625 0.71295905 0.70039177 0.6917411 0.69485015 0.6943371 0.71953267 0.7028636 0.6987571 0.70188165 0.7026631 0.69404566 0.72126126 0.7010802 0.69420743 0.72086555 0.68992615 0.70050836 0.7134022 0.70086193 0.7002573 0.6936337 0.69743127 0.7184472 0.6980045 0.7205129 0.6911221 0.6991486 0.7197655 0.7007968 0.7201538 0.6911014 0.7145961 0.6990342 0.70508814 0.70054543 0.70072293 0.6930727 0.696752 0.7200154 0.6938972 0.70487005 0.7144235 0.7038929
0.2762763 0.7008006 0.69698125 0.6902952 0.71275544 0.69702715 0.70304114 0.6897689 0.7127645 0.7001191 0.6914733 0.6945779 0.69405055 0.7194146 0.7025997 0.69847614 0.7016145 0.7024023 0.6937815 0.7211319 0.7008007 0.6939427 0.7207344 0.6896436 0.7002467 0.7132032 0.7005914 0.69999576 0.69335824 0.6971728 0.71833223 0.6977348 0.72039616 0.690832 0.69887954 0.71963686 0.70051765 0.7200291 0.6908104 0.71440107 0.6987638 0.7048628 0.7002653 0.70044607 0.6927922 0.6964805 0.7198913 0.6936088 0.70464605 0.7142236 0.7036264
0.2772773 0.7005442 0.6967105 0.69001466 0.7125604 0.69676644 0.7027817 0.68949354 0.71257126 0.6998484 0.69120735 0.69430757 0.69376624 0.7192986 0.70233727 0.698197 0.7013494 0.70214295 0.6935192 0.7210045 0.7005233 0.6936798 0.7206051 0.689363 0.69998693 0.7130055 0.70032245 0.6997359 0.6930847 0.69691634 0.71821904 0.6974665 0.7202814 0.69054407 0.69861215 0.7195101 0.70024043 0.7199063 0.6905214 0.7142073 0.6984954 0.70463866 0.69998705 0.7001714 0.6925137 0.69621086 0.71976894 0.6933224 0.7044233 0.71402514 0.70336175
0.2782783 0.70028955 0.6964417 0.68973625 0.7123665 0.69650733 0.70252407 0.6892201 0.71237916 0.6995797 0.6909431 0.6940389 0.6934838 0.7191843 0.7020764 0.69792 0.7010861 0.7018851 0.69325864 0.7208785 0.70024794 0.69341874 0.7204776 0.6890845 0.69972867 0.7128089 0.7000555 0.6994777 0.6928133 0.6966616 0.7181076 0.6971997 0.72016823 0.69025815 0.69834644 0.719385 0.6999654 0.7197851 0.69023454 0.7140147 0.6982291 0.7044157 0.69971085 0.69989866 0.6922373 0.6959429 0.7196485 0.69303834 0.7042016 0.7138277 0.703099
0.2792793 0.70003664 0.69617504 0.68945974 0.71217376 0.69624984 0.70226806 0.6889485 0.7121881 0.69931304 0.69068074 0.6937721 0.69320345 0.71907187 0.701817 0.697645 0.7008246 0.7016287 0.6929996 0.72075415 0.6999745 0.6931593 0.72035164 0.68880796 0.69947237 0.7126135 0.6997901 0.6992212 0.69254375 0.69640875 0.71799785 0.69693434 0.72005665 0.68997425 0.69808245 0.7192618 0.6996923 0.7196656 0.6899497 0.7138234 0.6979648 0.70419395 0.6994368 0.6996279 0.69196284 0.6956767 0.71952975 0.69275606 0.7039811 0.71363163 0.70283806
0.2802803 0.6997854 0.69591016 0.68918514 0.71198195 0.695994 0.70201385 0.68867904 0.71199816 0.6990483 0.69042 0.69350696 0.692925 0.7189611 0.7015591 0.697372 0.70056504 0.7013738 0.69274235 0.7206314 0.699703 0.69290155 0.72022736 0.6885333 0.6992176 0.7124193 0.6995264 0.69896626 0.6922762 0.69615763 0.71788985 0.6966704 0.7199466 0.6896924 0.69782 0.71914035 0.6994212 0.7195476 0.6896668 0.7136331 0.69770235 0.7039733 0.6991645 0.6993591 0.6916904 0.6954122 0.7194127 0.6924759 0.7037618 0.7134366 0.7025789
0.2812813 0.6995359 0.6956474 0.68891263 0.71179134 0.6957399 0.70176136 0.6884113 0.7118092 0.6987854 0.69016093 0.6932435 0.69264865 0.71885216 0.70130265 0.6971009 0.70030725 0.7011204 0.69248676 0.7205102 0.69943345 0.69264555 0.7201047 0.6882607 0.69896454 0.71222603 0.69926447 0.6987131 0.69201046 0.6959083 0.71778345 0.69640803 0.7198382 0.6894125 0.6975591 0.7190206 0.6991521 0.7194314 0.689386 0.7134441 0.6974419 0.7037538 0.6988944 0.6990924 0.6914199 0.6951494 0.7192974 0.6921976 0.7035435 0.7132427 0.7023215
0.2822823 0.6992879 0.6953864 0.6886419 0.7116016 0.69548726 0.7015104 0.6881455 0.7116214 0.6985245 0.68990356 0.6929817 0.69237417 0.7187448 0.7010476 0.69683176 0.7000513 0.70086837 0.6922327 0.72039044 0.69916576 0.69239116 0.7199836 0.6879899 0.6987132 0.7120339 0.6990042 0.69846135 0.69174653 0.6956607 0.7176786 0.6961469 0.7197314 0.6891345 0.6972999 0.7189025 0.69888484 0.7193166 0.689107 0.71325606 0.6971832 0.7035354 0.69862604 0.6988275 0.6911513 0.6948882 0.7191838 0.69192135 0.70332634 0.7130499 0.70206594
0.2832833 0.69904166 0.69512737 0.6883731 0.71141285 0.69523627 0.7012612 0.6878814 0.7114345 0.6982655 0.6896478 0.69272166 0.69210154 0.718639 0.700794 0.6965645 0.69979703 0.70061773 0.69198024 0.720272 0.69890004 0.69213843 0.71986395 0.6877211 0.6984633 0.7118428 0.6987454 0.6982113 0.6914846 0.6954149 0.7175753 0.6958872 0.71962595 0.68885833 0.69704205 0.71878606 0.6986196 0.7192033 0.68883 0.7130692 0.6969264 0.7033179 0.6983597 0.6985645 0.6908846 0.6946286 0.7190717 0.691647 0.70311034 0.712858 0.7018121
0.2842843 0.6987969 0.6948701 0.68810606 0.71122503 0.69498694 0.7010136 0.6876192 0.7112485 0.6980083 0.68939364 0.69246316 0.6918309 0.7185349 0.70054185 0.69629914 0.69954467 0.70036846 0.6917294 0.7201551 0.6986362 0.69188726 0.7197458 0.68745404 0.6982151 0.71165264 0.6984883 0.69796264 0.69122446 0.69517064 0.7174735 0.6956289 0.719522 0.68858415 0.6967859 0.71867114 0.69835615 0.71909153 0.6885549 0.7128833 0.6966715 0.70310175 0.69809526 0.69830346 0.69061977 0.6943706 0.71896124 0.6913746 0.7028953 0.71266735 0.7015599
0.2852853 0.69855386 0.6946149 0.687841 0.7110382 0.6947389 0.7007675 0.68735886 0.7110635 0.69775295 0.68914115 0.6922063 0.69156206 0.7184323 0.70029104 0.6960357 0.699294 0.70012057 0.6914801 0.72003967 0.69837415 0.69163775 0.71962905 0.6871888 0.6979685 0.71146345 0.69823265 0.6977156 0.69096607 0.6949283 0.71737325 0.69537187 0.71941954 0.6883119 0.6965312 0.7185577 0.6980946 0.7189812 0.68828166 0.7126984 0.6964184 0.70288634 0.6978326 0.6980442 0.69035673 0.69411415 0.7188523 0.69110394 0.7026812 0.71247756 0.70130944
0.2862863 0.69831234 0.69436145 0.6875777 0.71085215 0.69449246 0.700523 0.6871001 0.7108794 0.6974995 0.6888901 0.691951 0.691295 0.7183311 0.7000415 0.6957741 0.6990449 0.69987404 0.69123226 0.71992546 0.6981138 0.6913897 0.7195137 0.6869255 0.6977235 0.71127516 0.69797873 0.69746995 0.6907095 0.69468737 0.71727437 0.69511616 0.71931833 0.6880414 0.696278 0.7184459 0.69783497 0.71887225 0.68801033 0.7125145 0.696167 0.702672 0.6975719 0.69778675 0.6900957 0.69385934 0.71874475 0.69083524 0.70246816 0.7122888 0.70106053
0.2872873 0.69807225 0.6941097 0.6873162 0.71066695 0.6942475 0.7002801 0.68684316 0.7106962 0.69724774 0.68864065 0.6916973 0.6910298 0.7182315 0.69979334 0.6955142 0.6987975 0.69962883 0.6909859 0.7198125 0.6978555 0.6911432 0.7193998 0.6866638 0.69747996 0.7110878 0.69772625 0.6972259 0.6904546 0.694448 0.7171768 0.69486177 0.7192185 0.68777275 0.6960262 0.7183355 0.697577 0.7187646 0.6877407 0.7123314 0.69591737 0.70245856 0.69731283 0.6975311 0.6898364 0.6936061 0.71863884 0.6905684 0.702256 0.712101 0.70081335
0.2882883 0.6978338 0.69385976 0.6870564 0.7104826 0.694004 0.70003873 0.6865879 0.7105137 0.6969978 0.68839276 0.6914451 0.69076645 0.7181332 0.6995465 0.6952561 0.6985518 0.69938475 0.69074106 0.71970093 0.6975988 0.6908982 0.71928716 0.6864039 0.6972379 0.7109014 0.6974753 0.6969832 0.69020146 0.6942104 0.7170807 0.6946087 0.71911985 0.68750596 0.6957759 0.7182266 0.69732094 0.7186584 0.687473 0.7121494 0.69566953 0.7022461 0.6970557 0.69727737 0.6895788 0.6933542 0.7185342 0.6903033 0.70204484 0.711914 0.70056784
0.2892893 0.69759667 0.6936116 0.68679833 0.710299 0.6937619 0.6997988 0.68633425 0.71033216 0.6967495 0.68814623 0.69119436 0.69050485 0.71803635 0.69930094 0.6949999 0.6983077 0.6991421 0.69049764 0.71959054 0.6973439 0.6906547 0.7191759 0.6861457 0.6969974 0.7107157 0.6972258 0.69674194 0.6899501 0.69397426 0.7169858 0.69435686 0.71902245 0.6872408 0.6955271 0.718119 0.6970666 0.7185534 0.687207 0.7119681 0.69542325 0.7020346 0.6968002 0.6970253 0.68932295 0.6931039 0.71843094 0.69004 0.7018347 0.7117279 0.70032376
0.2902903 0.6973611 0.6933652 0.68654203 0.7101162 0.69352126 0.6995604 0.6860823 0.7101513 0.69650304 0.68790126 0.6909451 0.69024503 0.7179408 0.6990567 0.6947453 0.6980651 0.69890076 0.69025564 0.71948135 0.6970906 0.69041264 0.7190658 0.68588936 0.6967583 0.7105309 0.69697785 0.6965021 0.6897003 0.69373965 0.7168922 0.6941062 0.7189264 0.6869775 0.69527954 0.7180128 0.69681406 0.7184497 0.6869427 0.7117878 0.6951787 0.701824 0.69654655 0.696775 0.6890688 0.69285506 0.7183291 0.6897784 0.7016253 0.7115427 0.70008135
0.2912913 0.6971269 0.6931205 0.6862874 0.7099341 0.6932819 0.6993234 0.685832 0.7099713 0.6962583 0.6876576 0.6906972 0.6899869 0.71784645 0.6988137 0.6944925 0.6978242 0.69866055 0.690015 0.71937335 0.6968391 0.690172 0.718957 0.6856345 0.6965207 0.7103468 0.6967313 0.69626373 0.6894522 0.6935064 0.7167998 0.6938569 0.7188314 0.6867158 0.6950334 0.7179079 0.69656324 0.7183472 0.6866802 0.7116083 0.6949358 0.70161426 0.69629467 0.6965264 0.6888165 0.6926076 0.71822846 0.68951863 0.70141685 0.7113584 0.6998404
0.2922923 0.69689417 0.69287753 0.6860344 0.7097527 0.69304395 0.69908786 0.68558323 0.70979196 0.6960151 0.68741554 0.6904509 0.6897305 0.7177535 0.698572 0.69424146 0.69758487 0.6984217 0.6897759 0.7192664 0.6965894 0.6899328 0.7188494 0.6853814 0.69628453 0.7101636 0.69648623 0.6960266 0.68920565 0.69327486 0.71670854 0.69360876 0.7187376 0.6864559 0.6947886 0.7178044 0.6963141 0.7182458 0.68641937 0.7114296 0.69469446 0.70140547 0.6960444 0.6962795 0.6885658 0.6923616 0.71812916 0.6892606 0.7012093 0.71117485 0.6996011
0.2932933 0.6966628 0.69263613 0.685783 0.7095721 0.69280744 0.6988537 0.6853361 0.7096134 0.6957737 0.6871747 0.69020593 0.68947566 0.7176616 0.69833136 0.6939921 0.69734687 0.69818395 0.6895379 0.7191606 0.69634116 0.6896949 0.7187429 0.6851299 0.69604975 0.709981 0.69624245 0.69579077 0.68896073 0.69304454 0.7166184 0.6933619 0.71864474 0.6861977 0.69454515 0.71770215 0.6960666 0.71814555 0.68616027 0.71125156 0.69445455 0.70119745 0.6957957 0.6960344 0.68831676 0.6921169 0.718031 0.6890042 0.7010025 0.710992 0.69936323
0.2942943 0.6964328 0.69239634 0.6855332 0.70939213 0.69257206 0.69862103 0.6850904 0.70943534 0.6955339 0.68693525 0.6899623 0.68922263 0.7175709 0.6980921 0.6937443 0.6971106 0.6979475 0.6893014 0.7190559 0.69609463 0.6894585 0.7186376 0.68487996 0.6958164 0.7097993 0.6960001 0.6955564 0.6887174 0.69281584 0.7165295 0.69311607 0.71855307 0.6859411 0.69430304 0.717601 0.6958209 0.71804655 0.6859028 0.7110744 0.69421643 0.70099026 0.6955489 0.69579077 0.68806934 0.6918736 0.71793413 0.6887495 0.7007966 0.71080995 0.6991269
0.2952953 0.6962042 0.6921582 0.68528515 0.7092128 0.69233817 0.69838965 0.68484634 0.70925814 0.69529563 0.68669724 0.68972015 0.68897116 0.7174813 0.69785404 0.69349825 0.6968757 0.69771206 0.6890662 0.7189522 0.69584984 0.6892234 0.71853334 0.68463176 0.6955843 0.7096182 0.6957592 0.69532335 0.6884758 0.6925884 0.71644163 0.6928715 0.71846235 0.6856861 0.6940622 0.71750104 0.69557667 0.7179485 0.68564695 0.71089804 0.6939798 0.7007839 0.6953036 0.6955489 0.68782365 0.69163173 0.7178383 0.68849653 0.7005914 0.7106286 0.6988919
0.2962963 0.69597685 0.69192183 0.68503857 0.70903397 0.6921054 0.6981596 0.6846037 0.7090815 0.695059 0.6864605 0.6894793 0.6887213 0.7173928 0.69761705 0.6932539 0.6966422 0.697478 0.68883216 0.7188495 0.6956065 0.6889895 0.7184302 0.6843848 0.69535357 0.7094378 0.69551957 0.6950915 0.6882355 0.6923624 0.7163546 0.6926281 0.7183725 0.6854328 0.6938226 0.7174022 0.69533414 0.71785146 0.68539274 0.7107223 0.69374466 0.7005782 0.6950601 0.69530857 0.68757945 0.6913911 0.71774364 0.68824506 0.7003871 0.710448 0.69865847
0.2972973 0.6957507 0.6916868 0.6847934 0.7088558 0.69187397 0.69793093 0.6843626 0.70890546 0.69482386 0.68622494 0.6892397 0.68847317 0.7173054 0.69738126 0.693011 0.69641024 0.6972449 0.6885995 0.7187477 0.69536483 0.68875706 0.71832806 0.6841396 0.69512427 0.7092579 0.6952814 0.69486094 0.68799675 0.69213766 0.7162688 0.6923858 0.7182838 0.685181 0.6935843 0.71730465 0.6950933 0.71775556 0.68514013 0.7105472 0.693511 0.7003734 0.69481796 0.6950698 0.68733686 0.69115186 0.7176501 0.68799525 0.7001835 0.7102681 0.69842637
0.2982983 0.6955261 0.69145346 0.6845499 0.70867825 0.69164383 0.6977036 0.6841229 0.7087299 0.69459033 0.68599087 0.6890013 0.6882264 0.717219 0.69714653 0.6927696 0.6961797 0.697013 0.6883681 0.7186469 0.69512457 0.68852586 0.7182269 0.6838958 0.69489616 0.7090789 0.6950444 0.69463164 0.6877596 0.6919143 0.71618384 0.6921447 0.71819586 0.6849309 0.69334716 0.7172081 0.6948539 0.71766055 0.6848891 0.7103728 0.6932787 0.7001693 0.69457746 0.6948326 0.6870958 0.6909139 0.71755755 0.68774694 0.69998056 0.71008885 0.69819576
0.2992993 0.69530267 0.6912216 0.68430793 0.7085012 0.69141483 0.6974775 0.68388456 0.7085551 0.69435835 0.6857579 0.68876433 0.6879813 0.7171335 0.6969131 0.69253 0.6959505 0.6967823 0.6881378 0.71854687 0.69488597 0.68829584 0.7181268 0.68365365 0.69466937 0.70890033 0.69480866 0.6944035 0.6875239 0.69169223 0.71609986 0.6919046 0.71810883 0.68468213 0.69311136 0.71711254 0.69461596 0.71756643 0.6846395 0.71019906 0.6930479 0.699966 0.6943384 0.6945969 0.6868563 0.69067717 0.7174661 0.68750036 0.6997785 0.7099102 0.69796646
0.3003003 0.6950804 0.6909912 0.6840673 0.7083247 0.69118714 0.69725275 0.68364775 0.70838076 0.6941277 0.68552613 0.6885286 0.6877377 0.717049 0.69668067 0.69229174 0.6957227 0.6965526 0.68790877 0.7184479 0.6946486 0.68806714 0.7180276 0.68341273 0.69444394 0.7087224 0.69457436 0.69417655 0.68728954 0.69147146 0.7160167 0.6916656 0.7180227 0.68443495 0.6928766 0.71701807 0.6943796 0.71747345 0.6843915 0.7100259 0.69281846 0.69976336 0.69410086 0.6943627 0.68661815 0.6904417 0.7173756 0.6872552 0.6995771 0.7097322 0.69773847
0.3013013 0.6948594 0.69076234 0.6838282 0.7081487 0.6909605 0.6970292 0.6834122 0.70820695 0.6938985 0.68529564 0.68829405 0.6874957 0.71696544 0.69644934 0.69205505 0.69549626 0.696324 0.687681 0.7183497 0.6944128 0.6878396 0.71792936 0.6831735 0.6942196 0.70854497 0.6943412 0.6939509 0.6870566 0.691252 0.7159344 0.69142777 0.71793723 0.68418944 0.6926433 0.7169246 0.6941447 0.7173811 0.6841451 0.7098535 0.6925904 0.6995614 0.6938647 0.69412977 0.68638164 0.69020736 0.717286 0.68701166 0.6993763 0.70955485 0.6975119
0.3023023 0.6946396 0.6905349 0.6835904 0.70797324 0.6907351 0.69680685 0.68317807 0.7080337 0.6936706 0.68506634 0.68806064 0.68725514 0.7168827 0.6962191 0.69181967 0.69527113 0.6960964 0.6874543 0.7182524 0.69417834 0.68761337 0.71783197 0.6829355 0.69399655 0.7083681 0.6941093 0.69372636 0.68682516 0.69103366 0.7158529 0.69119096 0.7178526 0.6839453 0.6924108 0.71683204 0.693911 0.7172898 0.68390006 0.70968145 0.69236386 0.6993602 0.69362986 0.69389844 0.6861465 0.68997437 0.71719736 0.6867696 0.6991764 0.709378 0.6972866
0.3033033 0.69442105 0.6903088 0.6833542 0.7077981 0.69051075 0.69658583 0.68294525 0.7078609 0.693444 0.6848382 0.6878285 0.68701595 0.7168007 0.69598985 0.69158566 0.6950474 0.6958699 0.6872288 0.71815574 0.6939452 0.6873882 0.71773535 0.68269897 0.6937747 0.7081919 0.69387865 0.69350296 0.686595 0.6908165 0.71577215 0.69095516 0.7177687 0.6837026 0.69217974 0.7167404 0.6936789 0.7171992 0.6836565 0.70951015 0.6921385 0.6991595 0.6933965 0.6936681 0.6859128 0.68974257 0.71710956 0.68652886 0.698977 0.7092018 0.6970627
0.3043043 0.6942036 0.69008404 0.6831193 0.7076236 0.69028765 0.69636595 0.68271375 0.70768857 0.6932188 0.6846112 0.6875975 0.68677825 0.7167196 0.69576174 0.6913531 0.6948249 0.69564444 0.6870044 0.7180599 0.6937133 0.6871642 0.71763957 0.68246365 0.6935541 0.70801604 0.69364923 0.69328076 0.68636626 0.6906007 0.71569216 0.69072044 0.71768546 0.68346125 0.6919497 0.71664965 0.69344795 0.7171094 0.6834144 0.7093393 0.69191456 0.6989597 0.69316435 0.69343936 0.6856805 0.6895119 0.7170226 0.6862897 0.6987782 0.7090261 0.6968399
0.3053053 0.69398737 0.68986064 0.68288565 0.7074494 0.6900656 0.6961472 0.6824836 0.7075166 0.6929949 0.6843853 0.6873677 0.6865419 0.71663916 0.6955344 0.6911219 0.69460356 0.6954198 0.686781 0.71796477 0.69348264 0.68694127 0.7175446 0.6822298 0.6933346 0.7078408 0.6934209 0.69305956 0.6861387 0.690386 0.7156129 0.69048667 0.71760285 0.68322146 0.6917207 0.71655977 0.69321823 0.7170204 0.68317366 0.7091689 0.69169176 0.69876033 0.69293344 0.6932118 0.6854495 0.6892822 0.7169365 0.6860519 0.6985802 0.70885086 0.69661856
0.3063063 0.69377226 0.68963844 0.68265337 0.70727575 0.68984467 0.69592977 0.6822547 0.70734525 0.69277215 0.68416053 0.68713903 0.68630683 0.7165595 0.69530815 0.690892 0.6943836 0.6951963 0.68655884 0.71787024 0.6932532 0.68671954 0.71745044 0.6819973 0.6931161 0.70766586 0.69319385 0.6928394 0.6859125 0.6901724 0.7155344 0.69025403 0.71752083 0.6829829 0.6914929 0.71647066 0.69298977 0.7169321 0.68293434 0.7089991 0.6914703 0.6985616 0.6927038 0.6929854 0.6852198 0.6890539 0.71685123 0.68581533 0.69838274 0.7086763 0.69639844
0.3073073 0.6935581 0.6894175 0.68242246 0.70710236 0.68962467 0.6957134 0.68202686 0.7071742 0.6925504 0.6839369 0.6869114 0.68607306 0.71648055 0.6950828 0.6906631 0.6941649 0.6949735 0.6863377 0.71777654 0.69302493 0.686499 0.7173569 0.681766 0.69289875 0.7074915 0.69296795 0.6926203 0.6856874 0.6899599 0.7154564 0.69002223 0.71743953 0.68274575 0.69126624 0.7163824 0.6927625 0.71684444 0.6826963 0.70882976 0.6912501 0.69836354 0.69247526 0.6927602 0.6849913 0.68882656 0.71676666 0.68558013 0.69818586 0.708502 0.69617945
0.3083083 0.69334525 0.68919766 0.6821927 0.7069294 0.6894058 0.6954981 0.6818002 0.7070035 0.6923299 0.6837142 0.6866849 0.6858406 0.7164022 0.6948583 0.6904356 0.6939473 0.69475174 0.6861175 0.7176834 0.6927979 0.6862793 0.7172642 0.68153584 0.69268245 0.7073176 0.69274306 0.69240206 0.68546355 0.6897486 0.715379 0.6897915 0.7173587 0.68250984 0.6910406 0.71629506 0.69253635 0.71675754 0.68245953 0.7086609 0.69103104 0.6981662 0.69224787 0.6925361 0.6847641 0.6886004 0.7166829 0.6853461 0.69798964 0.70832837 0.6959617
0.3093093 0.6931335 0.688979 0.68196404 0.7067569 0.6891879 0.695284 0.6815748 0.70683324 0.6921104 0.68349266 0.6864594 0.68560934 0.7163244 0.69463456 0.6902092 0.69373095 0.6945308 0.68589836 0.7175908 0.69257176 0.68606085 0.7171721 0.6813069 0.6924671 0.707144 0.6925194 0.69218475 0.6852408 0.68953836 0.71530217 0.6895617 0.7172785 0.68227524 0.6908159 0.7162083 0.69231135 0.7166712 0.68222415 0.7084925 0.69081324 0.69796926 0.6920216 0.69231313 0.6845381 0.6883753 0.71659964 0.68511343 0.697794 0.70815516 0.69574517
0.3103103 0.69292265 0.6887614 0.6817367 0.70658463 0.68897086 0.6950711 0.6813504 0.70666337 0.69189215 0.68327206 0.6862351 0.68537927 0.7162472 0.6944117 0.68998396 0.6935159 0.6943105 0.6856803 0.71749884 0.6923468 0.68584335 0.7170808 0.6810792 0.69225276 0.70697093 0.6922967 0.69196844 0.6850192 0.68932915 0.715226 0.6893329 0.71719867 0.68204176 0.69059235 0.7161221 0.6920874 0.71658546 0.6819898 0.7083246 0.6905967 0.697773 0.6917964 0.6920913 0.68431306 0.68815124 0.7165171 0.68488187 0.6975989 0.70798224 0.69552976
0.3113113 0.69271296 0.688545 0.6815103 0.70641285 0.6887548 0.69485897 0.68112713 0.7064938 0.6916749 0.6830524 0.6860117 0.6851502 0.71617067 0.69418967 0.6897597 0.6933018 0.6940911 0.6854631 0.71740746 0.6921228 0.68562686 0.71698993 0.68085253 0.6920393 0.70679826 0.69207513 0.6917531 0.68479866 0.68912107 0.7151502 0.6891049 0.71711934 0.68180954 0.6903697 0.7160368 0.6918645 0.71650034 0.68175673 0.708157 0.69038117 0.6975771 0.6915723 0.6918704 0.68408924 0.6879282 0.7164353 0.6846515 0.69740427 0.70780987 0.6953155
0.3123123 0.6925043 0.6883296 0.6812851 0.7062414 0.6885396 0.694648 0.6809048 0.7063247 0.6914584 0.68283385 0.68578935 0.6849223 0.7160946 0.6939682 0.6895365 0.693089 0.69387233 0.6852468 0.71731657 0.6918999 0.6854112 0.71689975 0.68062687 0.69182676 0.7066259 0.6918544 0.69153845 0.68457913 0.6889139 0.71507496 0.6888778 0.71704054 0.68157834 0.69014806 0.7159521 0.6916427 0.71641576 0.68152475 0.70798975 0.69016695 0.69738185 0.69134915 0.6916505 0.6838665 0.6877062 0.716354 0.6844222 0.6972102 0.7076378 0.69510233
0.3133133 0.6922965 0.6881151 0.68106085 0.7060702 0.68832517 0.6944381 0.68068355 0.70615584 0.69124305 0.68261623 0.685568 0.6846955 0.7160189 0.6937476 0.68931437 0.69287723 0.69365436 0.6850315 0.71722615 0.6916778 0.68519664 0.7168101 0.6804023 0.6916151 0.7064539 0.6916348 0.6913246 0.68436044 0.6887078 0.7150001 0.6886517 0.716962 0.6813483 0.68992734 0.715868 0.6914217 0.7163317 0.6812938 0.7078229 0.6899537 0.697187 0.69112694 0.6914316 0.6836447 0.68748534 0.71627325 0.68419385 0.6970166 0.7074662 0.6948902
0.3143143 0.6920898 0.6879016 0.68083763 0.70589936 0.68811166 0.6942291 0.68046314 0.7059873 0.69102854 0.6823995 0.68534756 0.68446964 0.7159437 0.6935275 0.68909323 0.6926665 0.6934369 0.6848169 0.7171362 0.69145674 0.68498284 0.71672094 0.68017864 0.69140416 0.7062823 0.6914161 0.69111156 0.6841429 0.6885026 0.71492565 0.6884262 0.71688396 0.6811193 0.68970746 0.71578455 0.69120175 0.7162481 0.68106395 0.70765644 0.6897416 0.69699264 0.69090563 0.69121367 0.68342394 0.6872653 0.7161931 0.68396664 0.6968235 0.70729476 0.69467914
0.3153153 0.691884 0.68768907 0.68061537 0.7057288 0.68789876 0.6940211 0.6802437 0.7058191 0.690815 0.6821836 0.68512833 0.6842449 0.7158689 0.69330823 0.688873 0.69245684 0.69322026 0.6846033 0.7170467 0.69123644 0.68476987 0.71663225 0.67995596 0.6911942 0.706111 0.6911982 0.6908994 0.68392617 0.68829846 0.71485174 0.68820167 0.7168062 0.68089134 0.68948865 0.7157016 0.69098264 0.71616495 0.68083507 0.70749015 0.6895305 0.69679856 0.6906852 0.6909965 0.6832042 0.68704623 0.71611345 0.68374044 0.69663066 0.70712364 0.6944691
0.3163163 0.6916791 0.6874774 0.68039405 0.7055586 0.6876868 0.6938139 0.68002504 0.70565116 0.6906021 0.68196857 0.6849097 0.684021 0.71579456 0.6930894 0.68865365 0.69224817 0.69300413 0.6843904 0.7169575 0.6910171 0.68455774 0.7165443 0.6797343 0.6909848 0.7059399 0.6909813 0.6906878 0.68371034 0.6880952 0.7147779 0.68797773 0.7167286 0.6806643 0.6892705 0.71561915 0.6907644 0.7160823 0.68060726 0.70732415 0.68932056 0.696605 0.6904657 0.6907803 0.6829853 0.686828 0.7160343 0.6835152 0.69643825 0.70695275 0.69425994
0.3173173 0.69147503 0.68726665 0.6801736 0.70538855 0.68747544 0.6936077 0.6798073 0.70548356 0.6903902 0.68175435 0.6846921 0.683798 0.71572053 0.6928712 0.68843526 0.69204056 0.69278866 0.68417823 0.7168689 0.6907985 0.68434644 0.71645653 0.67951345 0.6907763 0.70576906 0.69076526 0.6904769 0.6834953 0.6878928 0.71470445 0.68775463 0.71665156 0.68043816 0.6890532 0.7155372 0.690547 0.7160001 0.6803804 0.70715827 0.68911165 0.69641185 0.69024706 0.6905648 0.6827672 0.68661076 0.71595556 0.68329084 0.69624627 0.70678216 0.69405174
0.3183183 0.69127184 0.68705666 0.67995405 0.70521885 0.6872648 0.69340235 0.67959034 0.7053161 0.69017905 0.68154085 0.6844754 0.6835759 0.7156468 0.6926536 0.6882176 0.69183385 0.6925736 0.68396676 0.7167804 0.6905808 0.6841359 0.7163693 0.67929345 0.6905685 0.7055985 0.6905501 0.6902666 0.6832812 0.68769133 0.7146314 0.6875321 0.71657467 0.6802131 0.6888367 0.7154558 0.6903305 0.7159181 0.6801544 0.7069927 0.6889037 0.69621885 0.6900291 0.6903502 0.68255013 0.6863944 0.7158772 0.68306744 0.6960545 0.70661163 0.6938445
0.3193193 0.6910696 0.68684745 0.67973536 0.70504916 0.6870548 0.69319785 0.6793741 0.7051489 0.6899686 0.6813281 0.68425953 0.6833547 0.7155734 0.6924366 0.6880008 0.69162804 0.6923592 0.6837561 0.71669245 0.6903637 0.6839261 0.71628237 0.67907417 0.6903613 0.7054281 0.69033563 0.6900571 0.68306774 0.6874908 0.7145586 0.68731034 0.7164979 0.67998874 0.68862104 0.71537477 0.6901146 0.7158366 0.67992926 0.70682716 0.68869674 0.69602627 0.68981194 0.6901363 0.6823337 0.68617874 0.71579933 0.68284476 0.69586307 0.7064414 0.6936382
0.3203203 0.690868 0.6866391 0.67951727 0.70487994 0.6868455 0.692994 0.6791586 0.7049819 0.6897589 0.68111616 0.6840445 0.6831342 0.71550024 0.69222 0.6877848 0.6914231 0.6921453 0.68354595 0.7166047 0.6901474 0.683717 0.7161958 0.67885584 0.6901548 0.7052579 0.690122 0.689848 0.682855 0.687291 0.71448594 0.6870892 0.7164213 0.67976534 0.688406 0.7152941 0.68989956 0.71575534 0.679705 0.7066619 0.6884906 0.6958339 0.6895956 0.6899232 0.6821182 0.68596405 0.71572167 0.68262297 0.695672 0.70627123 0.69343257
0.3213213 0.69066715 0.6864314 0.67930007 0.7047106 0.6866366 0.69279104 0.6789438 0.70481515 0.6895499 0.68090487 0.6838302 0.6829146 0.7154273 0.69200385 0.6875696 0.6912191 0.6919317 0.6833366 0.71651727 0.68993187 0.6835085 0.71610963 0.67863816 0.6899489 0.7050878 0.68990904 0.6896396 0.6826431 0.68709195 0.7144135 0.68686867 0.7163451 0.6795428 0.6881917 0.71521384 0.6896852 0.7156744 0.6794815 0.7064966 0.6882855 0.6956418 0.6893798 0.6897108 0.68190324 0.68575 0.7156445 0.68240196 0.6954811 0.70610124 0.6932279
0.3223223 0.6904671 0.68622434 0.6790836 0.70454156 0.6864285 0.6925888 0.6787297 0.7046483 0.68934155 0.6806941 0.68361676 0.6826958 0.71535456 0.69178814 0.6873551 0.6910158 0.6917187 0.68312776 0.7164299 0.6897168 0.68330055 0.7160238 0.6784212 0.6897436 0.70491785 0.68969685 0.68943167 0.6824319 0.68689364 0.7143413 0.6866487 0.7162688 0.6793208 0.68797815 0.71513385 0.6894715 0.71559364 0.67925876 0.7063315 0.68808126 0.69544995 0.68916476 0.689499 0.68168914 0.68553674 0.71556747 0.6821818 0.6952904 0.7059313 0.69302404
0.3233233 0.69026774 0.68601793 0.6788677 0.70437264 0.68622077 0.6923872 0.67851627 0.7044818 0.6891338 0.6804842 0.68340397 0.6824776 0.71528196 0.69157296 0.6871412 0.6908135 0.691506 0.6829195 0.71634275 0.68950254 0.6830934 0.71593803 0.6782049 0.68953896 0.7047479 0.6894854 0.68922436 0.68222123 0.6866962 0.71426916 0.68642926 0.7161927 0.6790997 0.6877651 0.7150542 0.6892586 0.7155132 0.67903686 0.7061664 0.6878777 0.69525814 0.68895036 0.6892879 0.68147576 0.6853242 0.7154907 0.6819622 0.6950999 0.7057614 0.692821
0.3243243 0.69006914 0.6858123 0.6786527 0.7042037 0.68601376 0.6921865 0.67830336 0.70431525 0.68892664 0.6802746 0.6831919 0.68226016 0.7152094 0.6913582 0.68692803 0.6906118 0.69129384 0.6827118 0.7162559 0.68928885 0.68288666 0.71585274 0.67798924 0.6893347 0.70457816 0.68927455 0.6890175 0.68201125 0.6864991 0.7141971 0.68621033 0.71611655 0.6788793 0.6875528 0.7149749 0.6890461 0.7154329 0.6788156 0.7060012 0.687675 0.6950666 0.68873656 0.68907744 0.6812629 0.68511236 0.71541417 0.6817434 0.6949096 0.70559156 0.6926186
0.32532534 0.6898712 0.6856072 0.6784381 0.7040348 0.68580705 0.69198626 0.67809105 0.7041488 0.6887201 0.6800658 0.6829804 0.6820433 0.715137 0.69114363 0.6867154 0.690411 0.69108194 0.68250453 0.7161691 0.6890757 0.6826806 0.7157675 0.67777425 0.6891311 0.70440847 0.6890644 0.68881106 0.68180186 0.68630296 0.7141251 0.6859919 0.71604055 0.6786597 0.6873412 0.7148958 0.6888343 0.71535265 0.67859507 0.7058362 0.6874732 0.6948753 0.6885234 0.6888675 0.6810507 0.6849012 0.7153378 0.6815252 0.69471943 0.70542175 0.69241697
0.32632634 0.6896738 0.6854027 0.6782242 0.70386606 0.6856009 0.69178677 0.6778793 0.70398235 0.688514 0.6798574 0.68276966 0.68182707 0.7150647 0.6909296 0.6865035 0.6902108 0.6908704 0.68229795 0.7160826 0.6888631 0.682475 0.7156825 0.67755973 0.6889279 0.7042387 0.6888548 0.6886052 0.6815929 0.68610734 0.7140532 0.68577385 0.7159645 0.6784406 0.68713 0.71481687 0.6886231 0.71527267 0.6783751 0.7056711 0.68727195 0.694684 0.68831074 0.6886582 0.6808392 0.6846906 0.71526164 0.6813077 0.6945295 0.7052519 0.69221604
0.32732734 0.6894771 0.68519866 0.6780109 0.7036973 0.6853951 0.6915879 0.677668 0.703816 0.68830854 0.67964953 0.68255955 0.6816115 0.71499234 0.6907158 0.6862921 0.6900113 0.6906593 0.6820917 0.715996 0.68865114 0.6822699 0.7155977 0.6773459 0.6887252 0.70406896 0.68864596 0.68839955 0.6813845 0.68591225 0.7139812 0.68555635 0.7158885 0.67822206 0.6869195 0.71473813 0.6884123 0.7151928 0.6781558 0.70550597 0.68707144 0.6944928 0.6880987 0.6884494 0.6806282 0.6844808 0.71518564 0.6810907 0.6943395 0.70508206 0.6920159
0.32832834 0.6892809 0.6849952 0.677798 0.70352846 0.6851897 0.6913896 0.6774572 0.7036496 0.6881035 0.67944217 0.6823499 0.6813965 0.71492 0.6905022 0.68608123 0.6898126 0.69044834 0.68188596 0.71590954 0.68843955 0.68206525 0.715513 0.6771325 0.6885228 0.70389926 0.68843746 0.6881944 0.6811767 0.6857178 0.7139093 0.6853392 0.7158124 0.6780042 0.6867095 0.7146596 0.68820214 0.7151129 0.6779371 0.70534074 0.6868716 0.6943018 0.6878871 0.688241 0.68041766 0.68427134 0.71510965 0.68087435 0.69414955 0.7049123 0.6918163
0.32932934 0.68908525 0.6847922 0.6775857 0.7033597 0.6849848 0.691192 0.67724687 0.70348316 0.6878989 0.67923534 0.682141 0.68118197 0.7148476 0.6902891 0.68587095 0.6896144 0.6902377 0.68168056 0.7158232 0.6882285 0.68186104 0.7154284 0.67691964 0.68832093 0.7037295 0.68822956 0.6879896 0.6809693 0.68552387 0.71383727 0.68512243 0.7157362 0.6777869 0.6864999 0.7145812 0.6879925 0.7150332 0.677719 0.70517546 0.68667245 0.6941107 0.6876759 0.6880331 0.6802076 0.6840626 0.7150338 0.6806585 0.69395983 0.7047424 0.6916173
0.33033034 0.6888903 0.68458974 0.6773739 0.70319074 0.68478024 0.6909948 0.6770369 0.7033167 0.6876947 0.67902887 0.68193257 0.6809679 0.7147751 0.6900761 0.6856611 0.6894169 0.69002736 0.6814756 0.7157366 0.68801785 0.6816573 0.71534395 0.6767072 0.68811953 0.7035597 0.6880224 0.68778515 0.68076247 0.68533045 0.71376514 0.684906 0.71565986 0.6775701 0.6862909 0.71450293 0.68778324 0.7149534 0.6775013 0.7050101 0.68647385 0.69391984 0.6874653 0.68782574 0.67999804 0.68385434 0.7149579 0.6804432 0.6937701 0.7045724 0.6914189
0.33133134 0.6886956 0.6843876 0.6771625 0.7030219 0.6845759 0.69079816 0.6768273 0.70315015 0.687491 0.67882276 0.68172467 0.6807545 0.7147026 0.6898634 0.6854516 0.68921995 0.6898172 0.6812709 0.71565026 0.6878076 0.6814539 0.71525955 0.6764952 0.6879183 0.7033898 0.6878156 0.68758106 0.6805558 0.68513745 0.7136929 0.68469006 0.7155833 0.6773538 0.6860824 0.71442467 0.6875743 0.7148736 0.6772842 0.7048447 0.6862758 0.6937288 0.687255 0.68761873 0.679789 0.6836466 0.7148821 0.6802285 0.6935804 0.70440227 0.69122106
0.33233234 0.68850154 0.6841859 0.67695147 0.7028527 0.68437195 0.69060206 0.6766181 0.7029835 0.6872877 0.678617 0.68151724 0.6805415 0.71462977 0.68965083 0.6852427 0.6890236 0.68960726 0.6810667 0.7155638 0.6875978 0.6812508 0.71517515 0.6762837 0.68771756 0.7032199 0.6876093 0.68737715 0.68034965 0.68494487 0.7136204 0.6844743 0.7155067 0.67713803 0.6858742 0.7143466 0.687366 0.7147938 0.6770676 0.70467925 0.68607837 0.69353795 0.68704516 0.68741214 0.67958033 0.6834395 0.71480626 0.6800141 0.69339067 0.70423204 0.691024
0.33333334 0.688308 0.68398464 0.6767409 0.7026837 0.68416834 0.6904064 0.6764093 0.7028168 0.6870847 0.67841166 0.6813103 0.6803288 0.71455693 0.68943846 0.68503416 0.6888279 0.68939745 0.6808628 0.7154773 0.6873884 0.6810481 0.7150908 0.67607254 0.6875171 0.7030499 0.6874035 0.6871736 0.68014383 0.6847528 0.7135478 0.6842588 0.7154298 0.6769226 0.6856666 0.7142685 0.6871579 0.714714 0.67685133 0.7045135 0.6858815 0.69334704 0.6868357 0.687206 0.6793721 0.68323267 0.7147303 0.67980015 0.69320095 0.7040618 0.69082713
0.33433434 0.68811476 0.6837836 0.6765308 0.7025145 0.68396497 0.69021124 0.6762007 0.7026499 0.68688196 0.6782067 0.6811038 0.68011665 0.71448386 0.6892264 0.684826 0.6886326 0.6891879 0.68065906 0.7153906 0.68717927 0.6808458 0.7150064 0.6758616 0.6873169 0.7028796 0.68719804 0.6869703 0.6799384 0.684561 0.7134751 0.68404365 0.71535265 0.67670774 0.6854593 0.71419036 0.6869503 0.71463394 0.6766355 0.70434755 0.685685 0.69315594 0.6866266 0.68700004 0.67916423 0.68302643 0.71465445 0.67958665 0.69301116 0.70389146 0.690631
0.33533534 0.68792206 0.683583 0.67632085 0.702345 0.6837618 0.69001645 0.6759925 0.702483 0.68667966 0.678002 0.6808978 0.6799049 0.7144105 0.6890143 0.68461823 0.6884378 0.68897843 0.6804557 0.7153039 0.68697053 0.6806437 0.71492195 0.6756512 0.68711704 0.70270944 0.68699306 0.6867672 0.6797333 0.6843697 0.713402 0.6838287 0.7152753 0.6764932 0.6852524 0.7141122 0.686743 0.71455395 0.67642015 0.70418155 0.68548894 0.692965 0.6864178 0.6867946 0.67895657 0.68282056 0.7145783 0.6793735 0.6928214 0.70372075 0.69043523
0.33633634 0.6877296 0.6833827 0.6761112 0.70217544 0.6835588 0.68982214 0.67578447 0.7023158 0.68647754 0.67779756 0.6806922 0.6796934 0.7143369 0.6888025 0.6844107 0.6882435 0.6887692 0.68025255 0.7152171 0.68676203 0.6804419 0.71483755 0.67544097 0.6869173 0.7025389 0.68678856 0.6865643 0.6795285 0.6841786 0.7133287 0.68361396 0.7151977 0.67627907 0.68504596 0.71403414 0.6865361 0.7144737 0.67620516 0.7040154 0.68529344 0.69277394 0.6862094 0.6865894 0.67874926 0.68261504 0.7145022 0.67916083 0.6926316 0.70355 0.6902401
0.33733734 0.6875375 0.6831826 0.675902 0.70200574 0.68335617 0.68962824 0.6755767 0.70214856 0.6862757 0.67759335 0.6804869 0.6794823 0.7142629 0.68859076 0.6842037 0.6880496 0.68856007 0.68004966 0.71513 0.68655384 0.6802403 0.714753 0.675231 0.68671787 0.70236826 0.68658435 0.6863616 0.67932373 0.6839879 0.7132551 0.6833994 0.7151196 0.6760652 0.6848398 0.7139559 0.6863293 0.7143935 0.67599046 0.70384896 0.68509823 0.69258267 0.6860012 0.68638444 0.6785424 0.6824101 0.7144259 0.6789483 0.6924416 0.7033791 0.6900452
0.33833835 0.6873457 0.6829828 0.67569304 0.70183575 0.6831536 0.6894347 0.67536914 0.70198107 0.6860742 0.6773893 0.68028194 0.6792714 0.7141888 0.68837905 0.6839968 0.6878563 0.688351 0.6798469 0.7150428 0.68634605 0.680039 0.7146683 0.6750214 0.68651867 0.70219755 0.6863805 0.68615913 0.67911935 0.6837975 0.71318114 0.683185 0.71504116 0.6758517 0.68463385 0.71387756 0.68612295 0.7143129 0.67577606 0.70368224 0.6849035 0.6923914 0.6857934 0.6861799 0.67833567 0.68220544 0.7143494 0.6787362 0.6922515 0.70320797 0.6898509
0.33933935 0.6871543 0.68278325 0.6754842 0.7016657 0.68295133 0.6892415 0.6751617 0.70181346 0.6858729 0.6771856 0.68007743 0.67906094 0.71411425 0.6881675 0.6837902 0.6876632 0.6881419 0.6796444 0.7149554 0.68613833 0.6798378 0.7145835 0.674812 0.68631965 0.7020265 0.686177 0.6859567 0.67891514 0.6836073 0.7131069 0.68297076 0.7149625 0.67563844 0.68442845 0.71379906 0.6859168 0.71423227 0.67556196 0.70351547 0.6847091 0.69219995 0.68558574 0.6859754 0.67812926 0.682001 0.7142727 0.67852443 0.6920613 0.70303667 0.68965685
0.34034035 0.6869632 0.68258387 0.6752757 0.70149535 0.68274903 0.68904865 0.6749545 0.70164543 0.68567175 0.676982 0.6798732 0.67885065 0.7140393 0.687956 0.68358386 0.68747056 0.68793297 0.679442 0.7148678 0.6859308 0.67963684 0.71449864 0.67460275 0.68612075 0.7018553 0.685974 0.68575454 0.6787111 0.68341744 0.7130322 0.68275666 0.7148834 0.6754255 0.6842232 0.71372056 0.6857108 0.7141513 0.67534816 0.70334834 0.68451506 0.6920085 0.6853784 0.6857712 0.6779229 0.681797 0.7141959 0.6783129 0.6918711 0.70286506 0.6894634
0.34134135 0.6867724 0.6823847 0.67506725 0.7013247 0.68254685 0.688856 0.67474735 0.70147735 0.68547076 0.6767786 0.67966926 0.6786407 0.71396405 0.6877446 0.6833777 0.68727815 0.6877241 0.67923975 0.71478 0.68572354 0.6794361 0.7144136 0.6743937 0.685922 0.70168394 0.6857711 0.6855524 0.6785074 0.68322766 0.71295714 0.6825427 0.71480376 0.67521274 0.6840182 0.7136419 0.6855052 0.7140702 0.67513454 0.703181 0.6843213 0.6918168 0.6851712 0.68556714 0.67771685 0.6815933 0.7141187 0.67810154 0.69168067 0.70269334 0.68927014
0.34234235 0.68658173 0.68218577 0.6748591 0.70115393 0.6823449 0.6886638 0.6745404 0.701309 0.68526995 0.6765753 0.67946565 0.67843086 0.71388817 0.6875331 0.6831718 0.6870862 0.68751514 0.6790376 0.71469176 0.6855166 0.67923546 0.71432835 0.67418474 0.6857235 0.7015122 0.68556863 0.68535036 0.6783036 0.6830382 0.7128817 0.68232876 0.71472377 0.67500025 0.6838135 0.7135629 0.68529963 0.7139888 0.6749214 0.70301354 0.6841278 0.69162506 0.68496424 0.68536335 0.677511 0.68139 0.71404135 0.6778904 0.69149005 0.7025213 0.6890772
0.34334335 0.68639135 0.68198687 0.674651 0.7009828 0.682143 0.6884718 0.67433345 0.7011404 0.6850693 0.6763722 0.6792623 0.6782211 0.713812 0.68732166 0.68296605 0.68689454 0.6873063 0.6788355 0.71460336 0.6853096 0.6790348 0.714243 0.67397594 0.68552494 0.7013404 0.68536633 0.6851484 0.67810005 0.6828488 0.71280575 0.68211484 0.7146433 0.674788 0.68360907 0.7134838 0.6850943 0.71390706 0.6747082 0.7028456 0.6839346 0.6914331 0.68475735 0.6851597 0.6773052 0.68118674 0.7139637 0.67767954 0.6912994 0.70234907 0.6888847
0.34434435 0.6862012 0.68178815 0.6744431 0.70081145 0.68194115 0.6882801 0.6741266 0.7009715 0.68486875 0.6761691 0.679059 0.6780117 0.7137352 0.68711025 0.6827604 0.6867031 0.6870974 0.6786336 0.71451473 0.6851029 0.6788345 0.7141572 0.6737673 0.6853267 0.7011682 0.68516445 0.68494654 0.6778965 0.68265975 0.7127292 0.68190116 0.71456224 0.674576 0.68340474 0.71340454 0.6848892 0.713825 0.6744952 0.7026774 0.6837417 0.6912409 0.68455076 0.6849562 0.67709965 0.6809839 0.71388566 0.6774688 0.6911084 0.70217645 0.68869245
0.34534535 0.68601125 0.6815895 0.6742353 0.7006398 0.68173933 0.6880885 0.6739198 0.7008023 0.6846683 0.67596614 0.6788561 0.67780244 0.713658 0.68689895 0.682555 0.68651205 0.6868885 0.6784317 0.7144256 0.6848963 0.67863405 0.71407133 0.67355883 0.6851284 0.70099586 0.6849626 0.6847447 0.6776931 0.6824706 0.7126523 0.68168736 0.7144808 0.674364 0.6832007 0.7133249 0.6846841 0.7137427 0.6742824 0.70250905 0.683549 0.6910486 0.68434423 0.68475276 0.6768942 0.68078125 0.7138073 0.6772582 0.6909173 0.70200384 0.68850046
0.34634635 0.6858215 0.68139094 0.6740274 0.7004678 0.68153757 0.6878972 0.6737131 0.7006328 0.6844679 0.6757632 0.6786533 0.67759323 0.71358025 0.6866874 0.6823497 0.6863212 0.6866796 0.67822975 0.71433616 0.68468976 0.6784338 0.71398515 0.67335033 0.68493015 0.7008232 0.6847611 0.68454283 0.67748964 0.6822816 0.71257484 0.6814738 0.71439874 0.67415226 0.68299687 0.71324515 0.6844793 0.71365994 0.6740697 0.7023403 0.68335634 0.69085604 0.68413776 0.68454957 0.6766887 0.6805788 0.7137286 0.67704785 0.6907259 0.7018307 0.6883087
0.34734735 0.68563175 0.6811924 0.67381966 0.70029557 0.6813358 0.68770605 0.67350626 0.70046306 0.6842677 0.6755603 0.6784507 0.67738426 0.71350205 0.68647593 0.6821445 0.68613046 0.6864706 0.678028 0.71424645 0.68448323 0.67823356 0.7138987 0.6731419 0.6847319 0.7006502 0.6845598 0.6843411 0.67728645 0.6820928 0.71249676 0.68125993 0.714316 0.67394066 0.68279326 0.71316504 0.6842745 0.713577 0.67385715 0.70217127 0.68316406 0.6906632 0.6839316 0.68434626 0.6764834 0.6803766 0.7136495 0.6768375 0.6905346 0.7016574 0.68811727
0.34834835 0.6854422 0.680994 0.6736121 0.7001231 0.681134 0.687515 0.6732995 0.70029294 0.68406737 0.67535746 0.6782483 0.67717534 0.7134231 0.6862644 0.6819394 0.68594 0.6862616 0.67782617 0.71415627 0.68427694 0.6780333 0.71381193 0.67293346 0.6845338 0.70047694 0.6843587 0.68413925 0.677083 0.681904 0.71241826 0.68104625 0.71423274 0.67372894 0.6825897 0.7130847 0.6840698 0.71349347 0.6736447 0.702002 0.6829718 0.6904703 0.68372536 0.6841431 0.6762781 0.68017447 0.7135701 0.6766273 0.69034266 0.70148367 0.687926
0.34934935 0.6852528 0.68079555 0.67340446 0.6999502 0.68093216 0.68732435 0.6730926 0.70012265 0.6838672 0.67515457 0.678046 0.6769665 0.7133436 0.6860528 0.6817343 0.68574977 0.68605244 0.67762434 0.71406585 0.68407065 0.67783314 0.71372503 0.672725 0.68433565 0.7003033 0.6841578 0.6839375 0.6768798 0.68171537 0.71233904 0.6808324 0.71414894 0.6735176 0.6823863 0.713004 0.68386513 0.7134096 0.67343235 0.70183235 0.6827798 0.6902771 0.6835192 0.68393993 0.67607284 0.67997265 0.71349025 0.6764172 0.6901508 0.70130974 0.6877349
0.35035035 0.6850635 0.6805972 0.6731968 0.6997769 0.68073046 0.68713355 0.6728858 0.69995177 0.68366694 0.67495173 0.6778437 0.6767577 0.7132636 0.68584114 0.6815294 0.6855597 0.6858433 0.67742246 0.71397483 0.68386436 0.6776328 0.7136376 0.67251664 0.6841376 0.7001295 0.6839571 0.6837356 0.6766764 0.68152666 0.7122593 0.6806186 0.7140645 0.67330605 0.68218315 0.71292293 0.68366057 0.7133253 0.67322004 0.7016623 0.68258786 0.6900837 0.6833132 0.683737 0.6758676 0.67977095 0.71340996 0.6762071 0.6899586 0.7011355 0.68754405
0.35135135 0.68487424 0.68039864 0.672989 0.6996033 0.6805285 0.6869431 0.67267877 0.6997807 0.6834668 0.6747487 0.67764163 0.67654896 0.71318275 0.68562937 0.6813244 0.68536973 0.68563396 0.6772205 0.7138834 0.6836582 0.67743254 0.71354985 0.67230815 0.6839393 0.6999553 0.6837565 0.6835337 0.6764731 0.681338 0.7121788 0.6804046 0.7139793 0.6730946 0.68198 0.7128415 0.68345606 0.7132405 0.6730077 0.7014921 0.682396 0.6898899 0.6831072 0.6835339 0.6756623 0.67956936 0.71332914 0.6759971 0.689766 0.7009609 0.68735325
0.35235235 0.68468505 0.6802002 0.67278135 0.69942933 0.6803267 0.6867527 0.67247164 0.69960934 0.6832665 0.67454576 0.6774396 0.6763402 0.7131013 0.6854174 0.6811194 0.6851799 0.68542457 0.6770185 0.7137916 0.683452 0.67723227 0.7134619 0.6720997 0.68374115 0.69978076 0.6835559 0.6833317 0.6762696 0.6811493 0.71209776 0.6801907 0.7138935 0.6728833 0.681777 0.71275973 0.68325156 0.71315545 0.6727955 0.7013214 0.68220425 0.68969595 0.6829012 0.68333083 0.6754571 0.6793679 0.713248 0.67578715 0.68957335 0.700786 0.68716276
0.35335335 0.68449605 0.6800017 0.67257357 0.699255 0.6801246 0.68656236 0.6722646 0.6994375 0.68306637 0.6743427 0.67723763 0.67613155 0.71301925 0.6852054 0.6809146 0.6849902 0.68521506 0.6768165 0.71369934 0.6832457 0.6770319 0.71337336 0.67189115 0.6835429 0.69960594 0.6833557 0.6831297 0.6760661 0.6809606 0.7120159 0.6799766 0.713807 0.6726719 0.6815741 0.71267766 0.68304706 0.7130698 0.67258316 0.70115036 0.68201256 0.68950176 0.68269527 0.68312776 0.67525166 0.6791665 0.71316624 0.67557716 0.6893803 0.70061076 0.6869723
0.35435435 0.6843069 0.67980313 0.67236567 0.69908035 0.6799225 0.68637204 0.67205733 0.69926536 0.682866 0.6741396 0.67703575 0.6759228 0.7129364 0.6849934 0.6807096 0.6848006 0.6850054 0.6766144 0.7136066 0.6830395 0.6768315 0.71328455 0.6716825 0.68334454 0.6994307 0.68315554 0.6829276 0.67586243 0.68077195 0.7119335 0.6797623 0.7137198 0.67246044 0.68137133 0.712595 0.6828426 0.71298367 0.672371 0.70097905 0.68182087 0.6893072 0.6824893 0.6829246 0.6750463 0.6789652 0.713084 0.67536724 0.689187 0.7004353 0.686782
0.35535535 0.68411785 0.6796046 0.6721577 0.6989052 0.6797204 0.68618196 0.67184985 0.69909275 0.6826656 0.67393637 0.67683387 0.67571414 0.71285284 0.684781 0.6805046 0.68461114 0.68479556 0.6764122 0.71351326 0.6828333 0.6766309 0.71319526 0.6714738 0.68314624 0.6992552 0.6829555 0.6827254 0.6756587 0.6805832 0.7118503 0.679548 0.7136318 0.6722491 0.68116856 0.712512 0.6826381 0.71289694 0.67215866 0.70080733 0.6816292 0.6891125 0.68228334 0.6827215 0.6748408 0.678764 0.71300125 0.6751572 0.6889935 0.7002593 0.68659174
0.35635635 0.68392885 0.67940575 0.6719496 0.69872975 0.6795181 0.68599176 0.6716422 0.6989198 0.68246514 0.673733 0.6766319 0.67550534 0.7127685 0.68456864 0.68029964 0.6844217 0.6845857 0.67620975 0.7134195 0.6826269 0.67643034 0.7131056 0.6712649 0.6829478 0.69907933 0.68275553 0.68252313 0.6754549 0.68039435 0.71176636 0.6793335 0.71354306 0.6720376 0.6809659 0.71242857 0.6824336 0.7128097 0.6719463 0.7006353 0.6814376 0.6889175 0.6820774 0.6825182 0.6746353 0.6785629 0.7129179 0.67494726 0.6887997 0.70008314 0.68640167
0.35735735 0.6837398 0.67920697 0.6717415 0.6985538 0.67931557 0.68580174 0.67143446 0.6987465 0.6822646 0.6735295 0.67643005 0.67529655 0.7126835 0.68435615 0.68009454 0.68423235 0.6843756 0.6760073 0.71332514 0.6824206 0.6762296 0.71301556 0.67105585 0.68274915 0.6989031 0.68255556 0.6823207 0.6752508 0.68020546 0.7116816 0.6791189 0.71345353 0.6718261 0.6807633 0.71234477 0.68222904 0.71272194 0.6717339 0.70046294 0.68124604 0.6887221 0.68187135 0.682315 0.6744297 0.6783618 0.712834 0.67473716 0.6886055 0.69990665 0.6862116
0.35835835 0.68355083 0.679008 0.6715331 0.6983777 0.6791131 0.68561167 0.6712265 0.6985727 0.68206394 0.6733259 0.6762282 0.67508763 0.7125975 0.6841434 0.67988944 0.68404305 0.68416536 0.6758047 0.7132303 0.68221414 0.6760287 0.71292496 0.67084676 0.68255055 0.69872653 0.68235576 0.6821181 0.67504674 0.6800164 0.7115962 0.67890406 0.7133633 0.6716145 0.6805607 0.71226037 0.6820244 0.7126337 0.6715214 0.7002901 0.68105435 0.68852645 0.6816653 0.6821116 0.67422396 0.67816067 0.7127496 0.67452705 0.68841106 0.6997297 0.6860217
0.35935935 0.68336165 0.6788089 0.6713246 0.69820094 0.6789104 0.68542165 0.6710183 0.69839865 0.6818633 0.67312205 0.67602617 0.6748787 0.7125108 0.6839305 0.6796842 0.6838538 0.68395483 0.6756019 0.713135 0.6820077 0.6758276 0.71283394 0.6706375 0.6823517 0.69854957 0.6821561 0.68191546 0.6748425 0.67982745 0.7115099 0.67868906 0.7132722 0.67140293 0.6803581 0.7121755 0.6818198 0.712545 0.6713089 0.70011693 0.68086267 0.68833053 0.6814592 0.68190813 0.6740181 0.6779596 0.71266454 0.6743169 0.6882163 0.6995525 0.68583184
0.36036035 0.6831726 0.6786097 0.67111605 0.6980239 0.6787075 0.68523157 0.67081 0.6982241 0.6816623 0.67291814 0.6758243 0.6746697 0.7124233 0.6837174 0.6794789 0.6836645 0.6837443 0.67539895 0.7130389 0.68180114 0.6756265 0.7127425 0.67042804 0.68215287 0.69837224 0.6819564 0.68171257 0.674638 0.6796381 0.71142286 0.6784737 0.71318024 0.6711911 0.6801556 0.71209025 0.6816151 0.71245545 0.6710962 0.69994336 0.680671 0.68813425 0.6812531 0.6817046 0.673812 0.6777585 0.7125789 0.6741066 0.6880213 0.69937485 0.6856419
0.36136135 0.6829834 0.6784103 0.6709071 0.69784635 0.67850435 0.68504167 0.67060125 0.6980492 0.68146133 0.672714 0.6756222 0.67446053 0.712335 0.68350434 0.6792735 0.68347526 0.68353355 0.67519575 0.71294236 0.68159443 0.6754251 0.7126505 0.6702184 0.68195385 0.69819456 0.6817566 0.6815096 0.6744332 0.67944884 0.71133494 0.6782584 0.71308756 0.67097926 0.67995304 0.71200436 0.6814102 0.7123654 0.67088354 0.69976944 0.68047917 0.6879376 0.6810468 0.6815009 0.67360574 0.6775575 0.7124926 0.6738962 0.687826 0.69919693 0.6854521
0.36236235 0.68279415 0.6782108 0.6706981 0.69766843 0.67830116 0.6848515 0.6703924 0.69787383 0.6812602 0.6725096 0.67542005 0.67425126 0.71224576 0.6832909 0.67906797 0.68328595 0.6833225 0.67499244 0.71284527 0.68138766 0.6752237 0.7125581 0.67000854 0.68175465 0.6980164 0.68155706 0.68130636 0.6742283 0.6792593 0.7112462 0.67804277 0.712994 0.6707672 0.67975044 0.711918 0.68120533 0.71227473 0.67067057 0.6995952 0.6802873 0.68774086 0.68084043 0.6812971 0.6733994 0.67735636 0.71240574 0.6736858 0.68763036 0.6990186 0.6852622
0.36336336 0.6826049 0.67801106 0.67048883 0.69749016 0.6780977 0.68466145 0.67018336 0.69769806 0.6810588 0.67230505 0.67521787 0.6740419 0.71215564 0.68307734 0.6788623 0.68309665 0.68311125 0.67478895 0.7127475 0.6811808 0.6750219 0.71246517 0.6697984 0.6815553 0.6978381 0.6813575 0.6811031 0.6740231 0.67906964 0.71115667 0.67782694 0.71289945 0.6705551 0.67954785 0.7118311 0.6810003 0.7121835 0.67045754 0.6994206 0.68009543 0.6875437 0.680634 0.6810932 0.67319286 0.67715526 0.7123181 0.67347515 0.6874343 0.69883996 0.6850724
0.36436436 0.68241554 0.677811 0.6702793 0.69731134 0.6778941 0.68447137 0.66997385 0.6975218 0.6808574 0.6721002 0.67501557 0.67383236 0.71206474 0.6828636 0.6786566 0.6829073 0.68289983 0.6745852 0.71264917 0.6809737 0.6748199 0.71237165 0.6695881 0.6813558 0.69765925 0.68115795 0.6808995 0.6738178 0.67887986 0.71106607 0.67761093 0.7128041 0.6703428 0.67934525 0.71174365 0.6807952 0.71209157 0.67024434 0.6992456 0.6799033 0.6873462 0.68042743 0.680889 0.6729861 0.676954 0.71222997 0.67326444 0.6872381 0.69866097 0.6848826
0.36536536 0.6822262 0.6776109 0.67006963 0.69713205 0.67769027 0.68428123 0.6697642 0.6973452 0.6806557 0.6718952 0.6748133 0.6736228 0.7119729 0.6826495 0.6784506 0.6827179 0.68268824 0.67438114 0.7125502 0.6807666 0.6746178 0.71227765 0.6693776 0.6811561 0.69747996 0.68095845 0.68069583 0.6736122 0.67868984 0.71097475 0.67739457 0.7127079 0.6701304 0.67914253 0.7116556 0.68059003 0.71199894 0.67003095 0.69907016 0.6797113 0.68714833 0.68022084 0.68068486 0.67277914 0.6767527 0.7121411 0.6730536 0.6870416 0.69848156 0.68469274
0.36636636 0.6820366 0.67741054 0.6698596 0.69695246 0.6774862 0.684091 0.66955423 0.69716805 0.6804539 0.6716898 0.67461073 0.67341286 0.7118801 0.6824353 0.6782445 0.68252856 0.6824764 0.67417693 0.7124505 0.6805593 0.6744154 0.71218306 0.6691668 0.6809561 0.69730043 0.68075883 0.68049186 0.67340636 0.6784997 0.71088254 0.6771779 0.7126107 0.6699177 0.6789399 0.71156704 0.68038464 0.71190584 0.66981745 0.6988943 0.679519 0.6869503 0.680014 0.6804804 0.672572 0.67655146 0.71205145 0.6728426 0.6868446 0.69830185 0.68450296
0.36736736 0.6818469 0.67721 0.6696493 0.69677234 0.6772819 0.6839007 0.66934395 0.6969906 0.68025184 0.67148435 0.6744081 0.67320293 0.7117863 0.6822209 0.6780382 0.68233913 0.6822643 0.67397237 0.71235037 0.68035185 0.6742128 0.712088 0.6689558 0.6807561 0.69712055 0.6805594 0.6802877 0.67320025 0.6783093 0.7107893 0.67696106 0.7125126 0.6697049 0.67873716 0.71147794 0.68017906 0.7118119 0.6696038 0.69871813 0.67932665 0.6867519 0.67980707 0.6802758 0.6723646 0.67634994 0.7119612 0.67263144 0.68664736 0.6981217 0.6843132
0.36836836 0.68165714 0.67700917 0.66943884 0.69659173 0.67707735 0.68371034 0.66913337 0.69681257 0.68004954 0.6712785 0.6742053 0.6729927 0.7116916 0.68200624 0.6778318 0.6821496 0.68205196 0.6737678 0.7122494 0.6801443 0.6740099 0.71199226 0.66874444 0.6805557 0.6969402 0.68035984 0.6800834 0.67299384 0.67811877 0.7106953 0.67674387 0.71241355 0.6694919 0.6785344 0.7113882 0.6799735 0.71171737 0.6693899 0.69854164 0.67913413 0.6865532 0.67960024 0.680071 0.672157 0.67614853 0.7118702 0.67242014 0.68644994 0.6979413 0.68412316
0.36936936 0.6814673 0.6768082 0.669228 0.6964108 0.67687273 0.68352 0.6689225 0.69663435 0.6798472 0.67107236 0.6740024 0.6727824 0.711596 0.68179137 0.6776252 0.6819601 0.6818394 0.6735629 0.7121477 0.6799366 0.67380685 0.71189606 0.66853285 0.6803553 0.6967594 0.6801602 0.67987883 0.6727872 0.677928 0.71060026 0.6765264 0.71231365 0.66927874 0.67833155 0.71129775 0.67976767 0.7116222 0.66917574 0.69836473 0.67894137 0.68635416 0.67939305 0.6798661 0.671949 0.67594695 0.7117784 0.6722086 0.68625206 0.69776046 0.6839332
0.37037036 0.6812773 0.67660683 0.66901696 0.69622934 0.6766677 0.6833296 0.6687111 0.6964555 0.67964447 0.670866 0.6737993 0.67257196 0.7114995 0.68157625 0.67741835 0.6817704 0.6816266 0.6733576 0.71204555 0.6797287 0.6736034 0.7117992 0.6683209 0.68015456 0.6965783 0.6799607 0.679674 0.67258024 0.67773694 0.7105043 0.67630863 0.71221274 0.66906524 0.6781286 0.7112068 0.67956173 0.71152616 0.66896147 0.6981875 0.6787485 0.68615484 0.67918575 0.6796609 0.671741 0.67574525 0.7116861 0.6719969 0.68605393 0.6975794 0.68374324
0.37137136 0.6810872 0.6764053 0.6688055 0.6960474 0.6764624 0.68313897 0.6684996 0.6962762 0.6794416 0.6706593 0.67359614 0.6723612 0.7114019 0.681361 0.67721146 0.68158054 0.6814136 0.673152 0.71194255 0.6795205 0.6733998 0.7117018 0.66810876 0.67995375 0.69639695 0.67976105 0.67946905 0.6723729 0.6775458 0.7104074 0.67609066 0.7121109 0.6688516 0.6779256 0.7111153 0.6793557 0.7114296 0.66874695 0.69800985 0.67855555 0.68595517 0.67897826 0.6794555 0.6715326 0.6755434 0.7115928 0.67178506 0.6858555 0.6973979 0.6835531
0.37237236 0.6808969 0.6762034 0.6685938 0.6958651 0.6762569 0.68294835 0.66828763 0.6960965 0.6792385 0.6704523 0.6733928 0.6721503 0.71130335 0.6811454 0.67700416 0.68139076 0.6812004 0.6729463 0.7118389 0.6793122 0.67319584 0.7116039 0.6678963 0.6797526 0.69621503 0.6795614 0.6792638 0.6721652 0.6773542 0.7103095 0.6758723 0.71200794 0.6686378 0.67772245 0.711023 0.6791494 0.7113322 0.66853213 0.69783175 0.67836225 0.6857553 0.6787707 0.67925 0.6713239 0.6753416 0.71149886 0.6715729 0.6856568 0.697216 0.68336296
0.37337336 0.6807065 0.6760013 0.6683818 0.6956823 0.67605114 0.68275774 0.6680753 0.69591624 0.6790352 0.67024505 0.67318916 0.6719391 0.7112038 0.68092966 0.6767968 0.68120074 0.6809869 0.6727401 0.71173465 0.67910385 0.6729917 0.71150523 0.66768336 0.6795511 0.6960329 0.6793617 0.67905825 0.67195743 0.67716265 0.71021056 0.6756537 0.71190417 0.66842365 0.6775192 0.71093005 0.67894304 0.7112341 0.6683172 0.6976533 0.6781689 0.6855551 0.67856294 0.6790441 0.67111504 0.67513955 0.7114041 0.6713606 0.68545777 0.6970338 0.6831729
0.37437436 0.680516 0.67579895 0.6681695 0.69549906 0.67584515 0.68256694 0.66786265 0.69573563 0.6788315 0.6700374 0.6729854 0.6717277 0.7111033 0.6807137 0.6765892 0.6810108 0.68077314 0.67253375 0.7116296 0.6788951 0.6727872 0.7114061 0.6674703 0.67934954 0.69585025 0.67916197 0.6788526 0.6717491 0.6769707 0.71011066 0.67543465 0.7117994 0.6682093 0.67731595 0.71083665 0.6787364 0.71113527 0.66810197 0.6974746 0.6779753 0.6853546 0.67835516 0.67883825 0.67090577 0.67493737 0.7113087 0.6711482 0.6852584 0.6968513 0.68298256
0.3753754 0.68032527 0.67559624 0.66795677 0.6953152 0.6756388 0.6823761 0.6676497 0.6955546 0.6786277 0.6698294 0.67278147 0.67151624 0.7110017 0.6804974 0.67638135 0.6808206 0.68055916 0.6723271 0.7115239 0.6786863 0.6725824 0.71130633 0.6672568 0.6791478 0.6956672 0.6789622 0.67864656 0.6715406 0.6767785 0.7100098 0.6752154 0.7116935 0.66799474 0.67711246 0.7107425 0.6785296 0.7110357 0.6678865 0.69729555 0.67778164 0.6851537 0.67814696 0.67863196 0.67069626 0.67473507 0.7112125 0.6709355 0.6850587 0.69666845 0.6827924
0.3763764 0.6801344 0.67539334 0.6677438 0.6951311 0.6754323 0.68218523 0.6674363 0.6953731 0.67842364 0.66962117 0.6725774 0.67130435 0.7108991 0.6802809 0.6761732 0.6806303 0.6803449 0.6721201 0.71141744 0.6784773 0.6723773 0.71120584 0.667043 0.6789456 0.69548386 0.6787623 0.67844045 0.6713317 0.676586 0.7099079 0.6749958 0.7115867 0.6677799 0.67690897 0.7106476 0.6783227 0.7109354 0.6676708 0.6971161 0.6775877 0.6849526 0.6779387 0.67842555 0.67048645 0.67453265 0.71111536 0.67072254 0.6848588 0.6964853 0.6826021
0.3773774 0.6799434 0.6751901 0.6675304 0.69494647 0.6752254 0.68199426 0.6672226 0.6951911 0.67821926 0.6694125 0.67237306 0.6710923 0.71079546 0.6800643 0.67596495 0.68043995 0.6801304 0.6719128 0.71131027 0.6782681 0.6721719 0.7111048 0.66682893 0.6787433 0.69530016 0.67856246 0.6782339 0.67112243 0.6763932 0.7098051 0.67477584 0.7114788 0.6675648 0.67670536 0.71055216 0.67811555 0.71083444 0.66745484 0.69693625 0.67739344 0.68475115 0.6777304 0.6782188 0.6702764 0.67433006 0.7110176 0.6705094 0.68465865 0.6963017 0.6824118
0.3783784 0.67975235 0.67498654 0.66731673 0.6947614 0.67501825 0.6818032 0.66700834 0.6950087 0.6780147 0.6692035 0.6721684 0.6708801 0.7106908 0.6798474 0.67575645 0.68024945 0.67991567 0.6717051 0.7112024 0.6780586 0.6719662 0.7110032 0.66661435 0.6785407 0.69511604 0.6783627 0.6780272 0.67091286 0.6762004 0.70970106 0.6745555 0.71137 0.66734946 0.6765017 0.710456 0.67790824 0.7107326 0.6672386 0.69675606 0.677199 0.68454957 0.67752177 0.67801195 0.670066 0.67412734 0.71091896 0.6702961 0.6844582 0.6961179 0.6822214
0.3793794 0.679561 0.67478263 0.6671026 0.6945759 0.6748108 0.68161225 0.6667938 0.69482577 0.67780983 0.6689942 0.67196375 0.6706675 0.7105851 0.6796302 0.6755477 0.68005884 0.67970073 0.6714972 0.7110938 0.677849 0.6717601 0.71090084 0.6663995 0.6783379 0.6949316 0.67816275 0.67782027 0.6707029 0.6760071 0.7095962 0.6743348 0.7112601 0.66713387 0.67629784 0.7103591 0.67770076 0.71063 0.667022 0.6965755 0.67700446 0.68434757 0.677313 0.6778047 0.66985524 0.67392445 0.7108196 0.6700825 0.6842574 0.69593376 0.68203104
0.3803804 0.67936957 0.6745784 0.6668881 0.6943898 0.67460316 0.68142116 0.6665789 0.6946425 0.6776048 0.6687845 0.67175883 0.67045474 0.7104783 0.6794129 0.6753387 0.6798683 0.6794855 0.67128885 0.71098447 0.6776391 0.67155385 0.7107979 0.6661843 0.6781348 0.69474685 0.6779629 0.67761314 0.6704926 0.6758136 0.7094902 0.67411387 0.7111491 0.666918 0.67609394 0.71026164 0.67749304 0.7105267 0.66680527 0.6963947 0.6768097 0.6841454 0.6771042 0.6775973 0.66964424 0.6737215 0.7107192 0.6698687 0.68405634 0.6957493 0.68184066
0.3813814 0.6791781 0.674374 0.66667336 0.6942034 0.6743951 0.68123007 0.66636354 0.6944588 0.67739934 0.6685746 0.67155385 0.67024183 0.7103705 0.6791953 0.6751295 0.6796776 0.6792699 0.67108035 0.7108743 0.6774292 0.671347 0.7106943 0.66596884 0.6779314 0.6945617 0.6777629 0.6774056 0.670282 0.6756198 0.70938325 0.67389256 0.7110373 0.66670185 0.67589 0.71016335 0.6772852 0.7104226 0.66658825 0.69621354 0.67661476 0.6839429 0.676895 0.67738974 0.6694329 0.6735183 0.71061826 0.66965467 0.683855 0.6955645 0.68165016
0.3823824 0.6789865 0.67416924 0.66645813 0.6940165 0.6741868 0.68103886 0.6661477 0.6942746 0.67719376 0.66836417 0.67134833 0.6700285 0.7102616 0.67897755 0.67492 0.67948675 0.67905426 0.67087144 0.7107636 0.677219 0.6711401 0.7105901 0.6657528 0.6777278 0.6943761 0.677563 0.67719793 0.67007095 0.67542577 0.7092752 0.6736708 0.71092415 0.66648537 0.6756859 0.71006453 0.6770771 0.7103177 0.6663709 0.69603205 0.6764194 0.6837401 0.6766858 0.6771817 0.6692212 0.67331505 0.71051645 0.6694404 0.6836535 0.6953794 0.68145967
0.3833834 0.67879474 0.67396414 0.6662426 0.69382924 0.67397827 0.6808475 0.66593164 0.69409 0.6769879 0.6681534 0.67114294 0.669815 0.7101517 0.6787596 0.6747103 0.67929596 0.6788384 0.6706622 0.710652 0.67700857 0.67093277 0.7104852 0.6655365 0.677524 0.6941904 0.6773631 0.67699 0.66985947 0.67523146 0.70916605 0.6734488 0.7108101 0.6662686 0.6754818 0.7099649 0.67686886 0.7102121 0.6661533 0.69585013 0.67622393 0.68353724 0.67647636 0.6769737 0.6690093 0.6731115 0.7104137 0.6692258 0.68345165 0.69519407 0.68126917
0.3843844 0.6786028 0.6737586 0.6660266 0.6936415 0.6737695 0.6806563 0.6657151 0.693905 0.6767817 0.6679422 0.67093706 0.66960126 0.7100406 0.6785414 0.6745002 0.6791049 0.6786222 0.6704526 0.71053964 0.67679787 0.67072505 0.7103797 0.66531986 0.6773199 0.6940041 0.6771631 0.6767818 0.6696477 0.67503685 0.7090559 0.67322636 0.710695 0.6660516 0.6752776 0.7098645 0.67666036 0.71010554 0.6659355 0.6956681 0.6760283 0.68333393 0.67626673 0.67676526 0.668797 0.672908 0.7103102 0.6690111 0.68324953 0.6950083 0.6810786
0.3853854 0.6784108 0.67355293 0.6658103 0.6934533 0.6735603 0.680465 0.6654982 0.69371945 0.6765753 0.66773087 0.6707311 0.6693872 0.7099285 0.67832303 0.67429006 0.67891383 0.6784057 0.6702427 0.7104267 0.67658705 0.6705171 0.7102736 0.6651029 0.6771155 0.6938176 0.6769632 0.6765732 0.6694356 0.6748421 0.7089447 0.6730036 0.7105789 0.6658343 0.67507327 0.7097636 0.6764518 0.70999837 0.6657173 0.6954856 0.6758323 0.68313044 0.676057 0.6765567 0.66858447 0.6727042 0.71020585 0.6687961 0.6830471 0.69482243 0.68088806
0.3863864 0.6782188 0.6733469 0.66559356 0.6932647 0.6733509 0.68027365 0.6652808 0.6935336 0.67636853 0.6675189 0.67052484 0.669173 0.7098153 0.6781043 0.67407966 0.6787228 0.67818916 0.67003244 0.71031284 0.67637604 0.6703087 0.7101668 0.6648855 0.6769109 0.6936308 0.6767631 0.6763646 0.6692232 0.674647 0.7088325 0.67278045 0.71046174 0.6656168 0.67486894 0.7096619 0.67624295 0.70989037 0.66549885 0.69530284 0.6756362 0.6829268 0.67584705 0.6763478 0.66837144 0.6725004 0.71010077 0.6685809 0.68284464 0.6946362 0.68069756
0.3873874 0.6780265 0.6731405 0.66537654 0.6930756 0.6731412 0.68008226 0.6650631 0.69334733 0.67616165 0.66730666 0.6703185 0.6689585 0.7097012 0.67788553 0.6738689 0.6785316 0.6779723 0.6698219 0.7101983 0.6761648 0.67010003 0.7100594 0.6646677 0.676706 0.6934437 0.67656314 0.67615557 0.6690102 0.67445153 0.7087192 0.672557 0.7103436 0.6653989 0.67466444 0.7095595 0.6760339 0.70978177 0.66528016 0.69511986 0.67543983 0.68272287 0.6756369 0.6761388 0.6681582 0.6722964 0.70999473 0.6683654 0.6826418 0.6944497 0.680507
0.3883884 0.6778343 0.6729338 0.66515905 0.6928862 0.6729312 0.67989093 0.66484493 0.6931606 0.67595434 0.6670942 0.6701119 0.6687437 0.70958585 0.67766666 0.673658 0.6783403 0.6777552 0.6696111 0.71008307 0.6759534 0.6698911 0.7099513 0.6644495 0.6765009 0.69325614 0.6763632 0.6759464 0.668797 0.6742559 0.7086049 0.6723332 0.71022433 0.66518086 0.67446 0.7094563 0.67582476 0.7096721 0.6650612 0.6949365 0.67524326 0.6825187 0.6754267 0.67592937 0.66794467 0.67209244 0.7098879 0.6681497 0.6824388 0.69426304 0.6803165
0.3893894 0.6776419 0.67272675 0.6649412 0.69269633 0.672721 0.67969966 0.66462636 0.6929734 0.675747 0.6668812 0.6699051 0.6685287 0.70946944 0.6774474 0.6734467 0.6781491 0.677538 0.6693998 0.7099671 0.67574173 0.66968185 0.7098425 0.66423106 0.67629564 0.6930684 0.6761633 0.675737 0.66858345 0.67406 0.7084895 0.672109 0.710104 0.66496235 0.6742555 0.70935255 0.6756154 0.7095617 0.6648419 0.69475293 0.67504656 0.68231434 0.67521626 0.6757199 0.6677307 0.67188823 0.7097803 0.6679338 0.68223566 0.694076 0.68012595
0.3903904 0.6774496 0.6725194 0.664723 0.692506 0.6725105 0.67950827 0.6644075 0.6927859 0.6755392 0.6666679 0.6696982 0.66831356 0.70935196 0.67722803 0.6732354 0.6779578 0.6773205 0.66918826 0.7098504 0.6755299 0.6694722 0.7097331 0.66401225 0.67609006 0.6928804 0.6759634 0.67552745 0.6683694 0.67386395 0.70837307 0.6718845 0.7099827 0.6647437 0.67405087 0.70924807 0.67540586 0.70945066 0.6646223 0.6945691 0.6748495 0.68210983 0.6750057 0.67551 0.66751647 0.67168397 0.70967174 0.6677177 0.6820322 0.6938888 0.67993534
0.3913914 0.67725706 0.6723117 0.66450435 0.69231534 0.6722997 0.67931676 0.66418815 0.69259804 0.67533123 0.6664542 0.6694911 0.66809803 0.70923346 0.6770085 0.67302364 0.6777663 0.6771028 0.6689763 0.7097329 0.67531794 0.6692622 0.7096231 0.6637929 0.67588425 0.69269204 0.6757635 0.6753175 0.6681551 0.67366755 0.7082555 0.6716596 0.70986027 0.6645246 0.67384636 0.7091429 0.6751961 0.7093388 0.6644025 0.69438493 0.67465246 0.68190515 0.674795 0.67529994 0.6673019 0.6714796 0.7095625 0.66750133 0.6818285 0.6937013 0.67974484
0.3923924 0.6770645 0.6721038 0.66428536 0.6921243 0.6720886 0.67912555 0.66396844 0.6924097 0.675123 0.6662401 0.66928375 0.66788226 0.7091139 0.6767888 0.6728118 0.677575 0.67688495 0.6687642 0.70961463 0.67510575 0.6690518 0.7095125 0.6635734 0.67567825 0.69250333 0.6755637 0.6751076 0.66794044 0.67347085 0.70813704 0.6714343 0.7097368 0.66430545 0.6736417 0.709037 0.6749863 0.7092262 0.66418236 0.6942006 0.6744551 0.68170017 0.6745841 0.6750897 0.66708714 0.67127514 0.7094524 0.6672847 0.6816249 0.69351363 0.6795543
0.3933934 0.6768719 0.6718955 0.66406596 0.69193274 0.6718773 0.67893416 0.66374826 0.692221 0.6749146 0.66602564 0.6690763 0.6676663 0.70899314 0.6765689 0.6725998 0.6773835 0.67666686 0.6685516 0.7094957 0.6748934 0.6688411 0.70940113 0.6633533 0.675472 0.6923145 0.6753638 0.6748973 0.6677253 0.6732741 0.7080174 0.6712087 0.70961237 0.6640859 0.6734371 0.7089305 0.6747762 0.7091127 0.663962 0.694016 0.67425764 0.68149513 0.6743731 0.6748792 0.6668719 0.67107046 0.7093414 0.66706806 0.6814208 0.69332576 0.6793638
0.3943944 0.6766792 0.67168695 0.66384614 0.691741 0.6716658 0.6787428 0.66352767 0.6920319 0.674706 0.66581094 0.6688687 0.6674501 0.7088715 0.676349 0.67238736 0.6771919 0.67644864 0.6683389 0.7093761 0.6746809 0.6686303 0.7092893 0.663133 0.67526555 0.6921254 0.6751639 0.6746869 0.66751 0.673077 0.70789677 0.6709828 0.70948684 0.66386616 0.67323244 0.7088233 0.6745661 0.70899844 0.6637414 0.69383115 0.67406 0.68128985 0.6741619 0.6746685 0.66665643 0.6708658 0.7092296 0.666851 0.6812167 0.6931377 0.6791734
0.3953954 0.6764865 0.6714781 0.6636261 0.6915487 0.6714541 0.6785515 0.6633069 0.69184256 0.67449695 0.6655958 0.668661 0.6672337 0.70874864 0.6761288 0.67217493 0.6770005 0.67623025 0.66812575 0.70925564 0.67446816 0.668419 0.7091768 0.66291237 0.67505896 0.69193596 0.67496425 0.6744764 0.66729414 0.67287976 0.7077751 0.6707565 0.7093603 0.66364604 0.6730278 0.7087154 0.6743557 0.70888346 0.6635205 0.693646 0.67386216 0.6810845 0.67395073 0.67445755 0.6664406 0.6706611 0.7091172 0.6666337 0.68101245 0.6929494 0.678983
0.3963964 0.6762938 0.6712688 0.66340554 0.69135624 0.67124206 0.6783602 0.6630856 0.69165266 0.6742878 0.6653803 0.6684531 0.6670171 0.70862484 0.6759085 0.67196196 0.676809 0.6760117 0.6679124 0.70913464 0.6742554 0.6682074 0.7090637 0.66269135 0.6748522 0.6917464 0.6747645 0.6742656 0.667078 0.67268234 0.70765245 0.67052996 0.70923275 0.6634257 0.6728232 0.70860696 0.67414516 0.7087679 0.6632993 0.6934608 0.6736642 0.680879 0.6737392 0.67424643 0.6662246 0.6704564 0.7090038 0.66641635 0.6808082 0.69276094 0.6787926
0.3973974 0.6761011 0.67105937 0.66318476 0.69116324 0.6710299 0.678169 0.66286397 0.6914626 0.67407835 0.6651646 0.6682451 0.6668001 0.7084999 0.6756881 0.67174906 0.67661756 0.67579305 0.66769874 0.70901275 0.6740424 0.66799563 0.70895004 0.66247 0.6746452 0.6915565 0.6745649 0.67405474 0.66686153 0.67248476 0.70752877 0.670303 0.7091042 0.663205 0.6726186 0.70849776 0.6739346 0.7086513 0.66307795 0.69327533 0.67346615 0.68067336 0.6735278 0.6740351 0.66600823 0.6702516 0.7088897 0.66619873 0.68060356 0.6925723 0.6786023
0.3983984 0.6759083 0.6708496 0.6629635 0.69096994 0.67081755 0.6779778 0.66264194 0.691272 0.67386883 0.6649485 0.668037 0.6665831 0.708374 0.6754677 0.6715358 0.67642605 0.6755742 0.66748476 0.7088903 0.67382926 0.6677836 0.7088357 0.66224825 0.674438 0.6913665 0.6743653 0.6738437 0.66664475 0.672287 0.707404 0.67007565 0.7089746 0.6629843 0.67241406 0.708388 0.6737238 0.7085342 0.6628562 0.6930897 0.67326796 0.6804676 0.6733162 0.6738235 0.66579163 0.6700467 0.70877486 0.66598094 0.6803988 0.6923835 0.67841196
0.3993994 0.67571545 0.6706397 0.6627419 0.69077635 0.67060494 0.67778677 0.6624197 0.69108135 0.67365897 0.664732 0.6678287 0.6663658 0.708247 0.6752471 0.67132246 0.67623454 0.67535526 0.66727066 0.7087672 0.673616 0.66757125 0.70872086 0.66202617 0.67423075 0.6911761 0.67416584 0.6736324 0.66642755 0.67208904 0.70727825 0.66984814 0.70884395 0.66276324 0.6722095 0.70827746 0.6735129 0.70841634 0.6626345 0.69290394 0.6730696 0.6802618 0.67310447 0.67361176 0.6655746 0.6698419 0.7086591 0.6657629 0.68019414 0.69219464 0.6782218
0.4004004 0.6755228 0.6704293 0.66252 0.6905824 0.6703923 0.67759573 0.662197 0.69089013 0.6734489 0.66451526 0.66762024 0.6661483 0.70811903 0.6750263 0.6711089 0.67604303 0.6751361 0.6670562 0.7086433 0.67340255 0.6673585 0.7086053 0.66180384 0.6740233 0.6909855 0.67396635 0.673421 0.66621006 0.671891 0.7071515 0.6696203 0.70871246 0.6625418 0.67200494 0.7081664 0.67330194 0.70829767 0.66241235 0.6927179 0.6728711 0.68005586 0.6728926 0.6733998 0.6653574 0.66963685 0.7085427 0.66554475 0.6799893 0.69200563 0.6780317
0.4014014 0.6753301 0.6702187 0.6622978 0.69038814 0.67017925 0.6774047 0.66197395 0.6906987 0.67323864 0.66429824 0.6674119 0.6659307 0.70798993 0.6748056 0.6708951 0.6758515 0.67491686 0.66684145 0.7085188 0.67318904 0.6671456 0.7084894 0.66158116 0.67381567 0.69079494 0.6737671 0.67320967 0.66599226 0.6716927 0.70702374 0.66939205 0.70857984 0.6623203 0.6718005 0.7080548 0.6730908 0.70817834 0.6621901 0.69253176 0.67267245 0.6798498 0.67268074 0.67318773 0.66513985 0.66943187 0.7084256 0.6653265 0.67978436 0.69181645 0.67784166
0.4024024 0.6751373 0.67000777 0.6620752 0.69019353 0.6699661 0.6772138 0.66175056 0.690507 0.67302823 0.66408074 0.6672033 0.6657128 0.7078599 0.6745846 0.67068106 0.67566013 0.6746975 0.6666265 0.7083936 0.67297536 0.6669325 0.7083729 0.66135806 0.67360777 0.69060403 0.6735677 0.6729981 0.66577417 0.67149425 0.70689493 0.6691635 0.70844615 0.66209847 0.6715961 0.7079425 0.6728795 0.7080583 0.66196746 0.69234556 0.6724738 0.67964375 0.67246866 0.67297536 0.66492206 0.66922694 0.7083077 0.6651079 0.6795792 0.6916271 0.67765176
0.4034034 0.67494446 0.6697966 0.66185206 0.6899986 0.66975284 0.6770228 0.66152674 0.6903148 0.6728175 0.6638631 0.6669947 0.66549456 0.70772874 0.6743636 0.6704669 0.6754687 0.67447793 0.6664113 0.7082676 0.67276156 0.666719 0.70825577 0.66113466 0.67339975 0.6904129 0.6733685 0.67278636 0.66555554 0.67129564 0.7067652 0.66893464 0.7083116 0.6618764 0.6713917 0.70782954 0.6726681 0.70793754 0.6617446 0.69215906 0.67227495 0.6794375 0.6722566 0.6727629 0.66470397 0.66902184 0.7081889 0.6648892 0.6793741 0.69143766 0.6774618
0.4044044 0.67475164 0.66958505 0.6616287 0.6898033 0.6695392 0.67683196 0.6613026 0.6901223 0.6726066 0.663645 0.66678584 0.6652763 0.7075965 0.6741425 0.67025244 0.6752771 0.67425835 0.66619575 0.7081411 0.67254746 0.6665053 0.7081381 0.6609109 0.67319167 0.6902214 0.67316926 0.6725744 0.66533667 0.67109686 0.70663434 0.66870534 0.708176 0.66165406 0.67118734 0.7077159 0.6724565 0.7078161 0.66152155 0.6919724 0.67207587 0.6792311 0.67204434 0.6725501 0.6644856 0.66881657 0.70806944 0.6646703 0.6791688 0.69124806 0.67727184
0.4054054 0.67455876 0.6693732 0.661405 0.6896076 0.6693255 0.676641 0.661078 0.6899295 0.6723954 0.6634266 0.6665768 0.66505754 0.70746326 0.67392117 0.6700377 0.67508566 0.67403847 0.66597986 0.7080139 0.6723333 0.6662912 0.70801985 0.6606868 0.67298335 0.6900299 0.6729702 0.6723623 0.6651174 0.67089796 0.70650244 0.6684758 0.7080394 0.66143143 0.6709829 0.70760167 0.6722448 0.7076938 0.66129816 0.69178545 0.67187667 0.6790247 0.6718319 0.67233706 0.6642668 0.6686114 0.70794916 0.66445106 0.6789634 0.6910582 0.67708194
0.4064064 0.6743658 0.6691611 0.6611808 0.6894115 0.66911143 0.67645013 0.660853 0.6897362 0.6721839 0.6632077 0.66636765 0.6648387 0.7073289 0.6736997 0.6698228 0.674894 0.67381835 0.66576374 0.70788586 0.67211896 0.66607666 0.7079008 0.6604622 0.6727746 0.68983793 0.6727709 0.6721501 0.6648977 0.6706987 0.7063695 0.66824573 0.7079016 0.66120833 0.67077833 0.70748687 0.67203283 0.70757085 0.6610745 0.69159836 0.67167735 0.67881805 0.6716193 0.67212385 0.66404766 0.668406 0.70782816 0.66423166 0.6787578 0.69086826 0.67689204
0.4074074 0.67417276 0.6689484 0.6609562 0.68921506 0.6688971 0.67625916 0.6606277 0.68954253 0.67197216 0.6629886 0.6661582 0.66461945 0.7071935 0.673478 0.6696076 0.6747023 0.67359823 0.66554725 0.7077573 0.67190427 0.66586196 0.7077813 0.66023725 0.6725658 0.68964577 0.6725717 0.67193764 0.6646776 0.67049927 0.7062355 0.6680155 0.7077629 0.66098505 0.6705738 0.70737135 0.67182076 0.7074471 0.66085047 0.69141096 0.6714776 0.6786112 0.6714066 0.67191035 0.6638282 0.6682005 0.70770633 0.66401196 0.678552 0.69067794 0.676702
0.4084084 0.6739796 0.6687355 0.660731 0.6890181 0.6686825 0.6760682 0.6604018 0.6893484 0.67176014 0.66276884 0.66594857 0.6644 0.707057 0.67325616 0.669392 0.6745104 0.67337763 0.66533035 0.70762783 0.67168945 0.6656468 0.7076613 0.6600119 0.6723567 0.68945324 0.6723724 0.6717249 0.6644571 0.6702996 0.70610046 0.6677846 0.7076232 0.6607614 0.6703692 0.7072551 0.67160845 0.70732266 0.6606262 0.69122344 0.6712778 0.6784043 0.6711937 0.67169654 0.6636084 0.66799486 0.70758367 0.663792 0.67834604 0.69048756 0.676512
0.4094094 0.6737863 0.6685222 0.66050553 0.68882084 0.66846764 0.6758771 0.6601755 0.68915397 0.6715478 0.6625488 0.6657387 0.6641801 0.7069195 0.6730342 0.6691762 0.67431855 0.6731569 0.66511315 0.7074977 0.6714744 0.66543126 0.70754045 0.659786 0.6721474 0.68926054 0.67217314 0.671512 0.6642361 0.6700995 0.7059643 0.6675533 0.7074822 0.66053754 0.6701645 0.7071381 0.6713959 0.7071974 0.6604014 0.6910355 0.6710778 0.67819715 0.6709807 0.67148244 0.6633881 0.667789 0.7074602 0.6635717 0.67813987 0.6902969 0.676322
0.4104104 0.67359287 0.6683085 0.66027945 0.6886231 0.66825247 0.675686 0.6599487 0.688959 0.6713351 0.6623283 0.66552866 0.6639599 0.70678085 0.67281187 0.6689601 0.6741265 0.6729361 0.6648956 0.7073669 0.67125916 0.6652154 0.7074191 0.6595597 0.6719378 0.6890674 0.67197376 0.67129886 0.66401476 0.6698992 0.7058272 0.6673216 0.70734036 0.6603131 0.6699597 0.70702064 0.6711831 0.7070714 0.66017646 0.6908474 0.67087734 0.67798966 0.67076737 0.6712681 0.6631675 0.66758305 0.70733607 0.6633512 0.67793345 0.69010603 0.67613184
0.4114114 0.6733993 0.6680944 0.660053 0.6884247 0.66803706 0.67549473 0.6597215 0.6887637 0.67112213 0.6621074 0.66531837 0.66373956 0.706641 0.6725894 0.66874367 0.67393434 0.6727149 0.66467756 0.7072353 0.6710435 0.66499907 0.707297 0.65933305 0.6717279 0.68887407 0.6717744 0.6710855 0.66379285 0.6696986 0.70568883 0.6670895 0.70719737 0.66008836 0.6697548 0.7069024 0.67097 0.7069446 0.659951 0.69065905 0.67067677 0.6777822 0.6705538 0.6710534 0.66294646 0.6673768 0.7072109 0.6631303 0.677727 0.6899148 0.67594165
0.4124124 0.6732056 0.6678799 0.65982604 0.68822604 0.6678212 0.6753034 0.6594937 0.68856776 0.6709088 0.661886 0.6651078 0.66351867 0.70650023 0.67236674 0.6685269 0.67374194 0.6724934 0.6644592 0.707103 0.6708278 0.66478235 0.7071745 0.65910584 0.67151767 0.6886803 0.6715748 0.6708718 0.6635704 0.66949785 0.7055496 0.6668569 0.7070534 0.6598631 0.6695498 0.70678335 0.6707568 0.7068169 0.65972525 0.69047034 0.6704759 0.67757434 0.67034006 0.67083853 0.662725 0.66717046 0.7070849 0.66290915 0.6775201 0.6897235 0.67575127
0.4134134 0.67301166 0.6676649 0.6595985 0.6880267 0.6676051 0.67511183 0.6592655 0.68837136 0.6706951 0.6616641 0.6648969 0.6632974 0.7063583 0.67214376 0.6683098 0.6735494 0.6722716 0.6642405 0.70697004 0.6706117 0.6645652 0.70705116 0.65887815 0.6713071 0.68848616 0.67137504 0.6706579 0.66334766 0.66929656 0.70540905 0.66662383 0.70690835 0.6596377 0.66934466 0.7066636 0.67054325 0.70668864 0.65949905 0.6902813 0.6702746 0.67736626 0.6701261 0.6706231 0.66250306 0.6669638 0.70695823 0.66268766 0.677313 0.68953186 0.6755609
0.4144144 0.6728176 0.6674495 0.65937054 0.68782705 0.66738856 0.6749203 0.6590367 0.6881746 0.6704811 0.6614417 0.6646856 0.66307586 0.7062152 0.67192054 0.66809225 0.6733568 0.67204964 0.6640212 0.7068361 0.67039526 0.6643476 0.7069272 0.65865 0.6710964 0.6882916 0.67117536 0.6704437 0.6631242 0.66909504 0.7052674 0.6663902 0.7067622 0.6594117 0.66913927 0.7065432 0.6703294 0.70655954 0.6592725 0.69009197 0.6700732 0.6771579 0.66991186 0.6704075 0.6622807 0.666757 0.7068306 0.6624658 0.6771057 0.6893399 0.67537034
0.4154154 0.6726233 0.6672337 0.65914196 0.6876269 0.6671718 0.6747285 0.6588075 0.6879773 0.6702667 0.66121876 0.6644741 0.66285396 0.706071 0.67169714 0.6678744 0.67316383 0.6718274 0.6638016 0.7067015 0.6701786 0.6641296 0.7068026 0.6584212 0.6708852 0.68809676 0.67097545 0.6702292 0.66290045 0.6688931 0.70512486 0.6661561 0.706615 0.6591854 0.66893375 0.70642215 0.6701153 0.70642954 0.6590455 0.6899023 0.66987133 0.6769493 0.6696974 0.67019135 0.6620579 0.66654986 0.7067022 0.6622435 0.6768981 0.6891476 0.6751796
0.4164164 0.6724287 0.66701734 0.65891296 0.6874261 0.6669546 0.6745366 0.65857756 0.68777937 0.6700519 0.66099536 0.6642622 0.6626315 0.7059258 0.67147344 0.6676562 0.6729708 0.67160475 0.6635815 0.7065661 0.66996163 0.66391116 0.70667726 0.6581921 0.6706737 0.6879015 0.6707753 0.6700143 0.6626761 0.6686908 0.7049811 0.6659215 0.7064666 0.65895855 0.6687281 0.70630044 0.6699009 0.70629877 0.65881807 0.68971235 0.66966903 0.6767406 0.66948265 0.66997504 0.66183466 0.6663425 0.70657295 0.662021 0.6766903 0.68895495 0.6749887
0.4174174 0.672234 0.66680056 0.65868324 0.68722486 0.666737 0.6743444 0.65834725 0.68758106 0.66983676 0.66077137 0.66405004 0.6624088 0.7057794 0.67124933 0.6674377 0.67277735 0.67138183 0.66336095 0.7064301 0.6697444 0.6636921 0.7065514 0.6579623 0.6704619 0.6877058 0.6705751 0.6697992 0.66245115 0.66848814 0.70483637 0.6656864 0.7063172 0.6587313 0.66852224 0.7061779 0.6696863 0.7061672 0.6585902 0.6895221 0.6694665 0.67653143 0.6692676 0.6697583 0.6616109 0.66613483 0.70644283 0.66179794 0.6764821 0.6887621 0.6747977
0.4184184 0.6720389 0.6665833 0.65845305 0.6870231 0.66651905 0.6741522 0.65811634 0.6873822 0.6696211 0.66054696 0.6638375 0.6621856 0.7056319 0.6710251 0.6672187 0.6725837 0.6711585 0.6631399 0.7062932 0.6695267 0.6634727 0.7064247 0.657732 0.67024976 0.6875098 0.67037475 0.66958374 0.6622258 0.6682851 0.70469034 0.66545075 0.7061666 0.65850353 0.6683161 0.70605457 0.66947126 0.7060348 0.6583619 0.6893314 0.66926366 0.676322 0.6690523 0.6695412 0.66138667 0.6659269 0.7063118 0.66157454 0.67627364 0.6885689 0.67460644
0.4194194 0.67184377 0.6663656 0.6582223 0.68682075 0.66630065 0.6739596 0.65788484 0.6871828 0.66940516 0.6603219 0.6636246 0.6619619 0.7054833 0.6708003 0.6669992 0.67238986 0.670935 0.6629184 0.7061554 0.6693088 0.66325283 0.7062974 0.6575012 0.6700371 0.68731326 0.67017406 0.669368 0.66199964 0.6680816 0.70454335 0.66521454 0.7060151 0.65827537 0.6681098 0.7059306 0.669256 0.70590156 0.6581332 0.6891403 0.66906023 0.6761123 0.6688367 0.6693236 0.6611619 0.6657187 0.70618004 0.66135085 0.6760649 0.68837535 0.67441505
0.4204204 0.67164826 0.6661474 0.65799105 0.68661785 0.6660819 0.67376685 0.65765274 0.6869828 0.66918886 0.6600963 0.66341126 0.66173786 0.7053335 0.6705755 0.66677946 0.6721958 0.6707111 0.6626965 0.706017 0.6690905 0.6630324 0.7061694 0.6572699 0.6698242 0.6871164 0.66997325 0.6691519 0.6617732 0.66787773 0.7043951 0.6649778 0.70586246 0.65804666 0.66790324 0.7058058 0.66904026 0.7057675 0.65790397 0.68894887 0.66885656 0.67590225 0.6686208 0.6691057 0.6609366 0.6655101 0.7060473 0.6611266 0.6758558 0.68818146 0.67422336
0.4214214 0.6714523 0.6659286 0.65775913 0.6864144 0.66586274 0.67357385 0.65742016 0.68678224 0.668972 0.65987015 0.6631975 0.6615134 0.7051826 0.67035025 0.6665592 0.67200136 0.6704868 0.6624739 0.7058778 0.6688719 0.66281146 0.7060407 0.6570379 0.6696108 0.686919 0.66977227 0.6689353 0.66154605 0.6676734 0.70424587 0.66474044 0.7057086 0.65781754 0.6676965 0.7056804 0.6688243 0.7056327 0.65767425 0.68875706 0.66865236 0.67569196 0.66840464 0.6688874 0.6607109 0.6653012 0.7059136 0.660902 0.67564636 0.6879871 0.6740316
0.4224224 0.6712563 0.66570944 0.65752655 0.6862104 0.6656431 0.6733807 0.657187 0.6865811 0.66875476 0.6596435 0.6629834 0.66128844 0.70503056 0.67012465 0.66633856 0.6718067 0.67026216 0.662251 0.7057377 0.6686529 0.66259 0.7059114 0.6568054 0.6693971 0.6867212 0.66957104 0.66871846 0.6613183 0.66746867 0.7040955 0.6645026 0.7055537 0.6575879 0.6674894 0.7055541 0.66860795 0.7054969 0.657444 0.6885649 0.668448 0.6754813 0.66818804 0.6686687 0.6604846 0.665092 0.7057793 0.66067696 0.67543674 0.68779254 0.67383945
0.4234234 0.67105985 0.6654896 0.6572934 0.6860057 0.6654229 0.67318714 0.65695316 0.6863794 0.668537 0.659416 0.6627689 0.66106296 0.7048775 0.6698987 0.6661175 0.6716117 0.6700372 0.6620275 0.70559686 0.6684335 0.662368 0.7057812 0.65657234 0.66918296 0.6865229 0.66936946 0.66850126 0.6610901 0.6672635 0.703944 0.66426414 0.7053977 0.6573577 0.66728204 0.70542705 0.6683913 0.7053604 0.65721333 0.6883722 0.66824293 0.67527026 0.6679712 0.66844946 0.6602578 0.66488236 0.70564383 0.6604514 0.6752267 0.6875976 0.6736471
0.4244244 0.6708631 0.6652693 0.65705967 0.68580055 0.66520256 0.6729934 0.65671873 0.68617713 0.6683189 0.6591881 0.66255385 0.66083705 0.70472324 0.6696724 0.6658959 0.6714164 0.66981184 0.6618034 0.70545524 0.6682137 0.66214544 0.70565045 0.6563386 0.6689683 0.6863242 0.66916776 0.6682835 0.66086125 0.6670578 0.7037914 0.66402507 0.70524055 0.657127 0.6670744 0.70529926 0.6681742 0.7052229 0.6569821 0.6881793 0.6680375 0.6750589 0.66775405 0.6682298 0.6600304 0.66467243 0.70550764 0.6602255 0.6750162 0.68740207 0.6734545
0.42542544 0.6706661 0.6650484 0.6568253 0.68559474 0.6649815 0.6727994 0.65648365 0.68597424 0.66810036 0.65895945 0.66233844 0.6606107 0.70456773 0.6694458 0.665674 0.6712208 0.6695862 0.6615788 0.7053127 0.66799355 0.66192234 0.70551884 0.65610427 0.66875327 0.6861249 0.6689657 0.6680655 0.6606317 0.6668517 0.70363766 0.66378534 0.7050824 0.6568958 0.6668665 0.70517075 0.6679567 0.7050847 0.65675044 0.6879859 0.66783166 0.6748471 0.6675365 0.6680099 0.6598024 0.6644621 0.70537055 0.65999913 0.6748054 0.6872064 0.6732616
0.42642644 0.6704687 0.6648271 0.6565902 0.6853883 0.66476 0.67260516 0.656248 0.68577075 0.66788125 0.6587303 0.66212255 0.66038376 0.70441115 0.66921884 0.6654515 0.6710248 0.6693599 0.66135365 0.7051694 0.6677731 0.66169864 0.7053867 0.65586936 0.6685379 0.68592525 0.6687634 0.6678471 0.6604016 0.6666451 0.7034828 0.663545 0.7049231 0.65666413 0.6666583 0.70504135 0.667739 0.7049456 0.6565182 0.68779194 0.6676254 0.67463505 0.6673186 0.6677894 0.65957403 0.6642513 0.70523256 0.6597724 0.6745942 0.6870101 0.6730685
0.42742744 0.6702709 0.66460514 0.65635467 0.68518126 0.6645381 0.6724105 0.6560117 0.6855666 0.6676617 0.65850043 0.66190624 0.66015637 0.70425355 0.66899145 0.6652286 0.6708284 0.6691335 0.6611281 0.7050253 0.66755223 0.66147447 0.7052537 0.6556339 0.66832197 0.685725 0.66856074 0.66762835 0.6601709 0.666438 0.7033268 0.6633042 0.70476264 0.6564318 0.6664498 0.7049113 0.66752076 0.7048056 0.65628546 0.6875977 0.6674184 0.67442256 0.6671003 0.66756845 0.659345 0.66404015 0.7050936 0.65954494 0.6743826 0.6868136 0.67287505
0.42842844 0.6700728 0.6643826 0.65611833 0.68497354 0.6643157 0.6722156 0.6557747 0.6853619 0.66744167 0.65826994 0.6616894 0.65992856 0.70409465 0.66876364 0.6650052 0.67063177 0.66890645 0.6609017 0.70488036 0.66733086 0.6612495 0.70511997 0.6553976 0.66810554 0.6855243 0.66835785 0.66740894 0.6599396 0.66623044 0.7031697 0.66306263 0.70460117 0.6561989 0.6662408 0.70478046 0.6673022 0.7046648 0.6560521 0.6874029 0.6672112 0.67420983 0.6668818 0.6673471 0.6591153 0.6638287 0.7049539 0.6593172 0.67417073 0.6866165 0.6726813
0.42942944 0.66987425 0.66415954 0.6558814 0.6847653 0.66409284 0.6720204 0.6555372 0.6851565 0.66722125 0.65803874 0.6614721 0.65970004 0.70393467 0.66853553 0.66478133 0.67043465 0.6686791 0.6606749 0.7047346 0.66710913 0.6610242 0.7049856 0.65516084 0.66788876 0.68532306 0.6681547 0.6671893 0.65970755 0.66602224 0.7030114 0.6628205 0.70443845 0.6559656 0.66603166 0.7046488 0.6670832 0.7045231 0.6558183 0.6872077 0.66700333 0.67399657 0.66666275 0.6671252 0.6588851 0.66361666 0.70481306 0.6590889 0.67395836 0.68641907 0.6724872
0.43043044 0.66967535 0.663936 0.6556439 0.6845563 0.66386944 0.67182475 0.6552989 0.68495053 0.6670003 0.6578069 0.6612543 0.6594711 0.70377356 0.668307 0.664557 0.6702372 0.6684514 0.6604475 0.70458806 0.66688704 0.66079825 0.7048503 0.65492344 0.66767156 0.6851213 0.6679512 0.6669692 0.65947497 0.6658136 0.702852 0.66257775 0.70427465 0.6557317 0.6658221 0.7045163 0.66686386 0.7043806 0.65558386 0.6870121 0.666795 0.6737829 0.6664435 0.6669029 0.65865433 0.6634042 0.7046715 0.65886 0.67374563 0.6862211 0.6722928
0.43143144 0.66947615 0.66371167 0.6554055 0.68434674 0.6636455 0.67162883 0.65506005 0.6847439 0.66677886 0.65757436 0.66103595 0.65924156 0.70361125 0.6680781 0.6643321 0.6700394 0.66822314 0.6602195 0.7044406 0.6666645 0.6605716 0.7047144 0.6546854 0.66745365 0.684919 0.66774726 0.66674864 0.65924174 0.6656045 0.70269156 0.6623343 0.7041097 0.655497 0.6656121 0.7043831 0.66664404 0.704237 0.65534884 0.686816 0.6665863 0.67356884 0.66622376 0.66668016 0.65842295 0.66319144 0.7045289 0.6586309 0.6735324 0.6860229 0.672098
0.43243244 0.6692765 0.66348684 0.65516657 0.6841365 0.66342103 0.6714325 0.65482044 0.6845366 0.6665569 0.6573412 0.66081715 0.6590116 0.7034478 0.66784877 0.66410667 0.6698412 0.6679945 0.65999085 0.7042923 0.66644144 0.66034436 0.7045777 0.65444654 0.6672354 0.6847162 0.6675432 0.66652757 0.6590077 0.66539466 0.7025299 0.6620902 0.7039437 0.65526193 0.6654019 0.704249 0.6664238 0.70409274 0.6551133 0.68661934 0.6663768 0.6733544 0.6660036 0.6664568 0.65819097 0.6629781 0.7043855 0.658401 0.67331886 0.6858241 0.6719029
0.43343344 0.66907644 0.66326153 0.65492684 0.68392557 0.6631961 0.67123586 0.65458024 0.6843287 0.66633445 0.6571073 0.6605978 0.65878105 0.7032832 0.667619 0.66388077 0.66964245 0.6677654 0.6597616 0.7041432 0.6662181 0.6601165 0.70444024 0.65420717 0.66701674 0.68451285 0.6673386 0.66630614 0.6587731 0.66518444 0.70236707 0.66184545 0.7037765 0.65502626 0.6651912 0.70411414 0.6662032 0.70394754 0.6548772 0.6864222 0.66616696 0.67313945 0.66578317 0.66623306 0.6579584 0.6627643 0.7042412 0.65817076 0.6731049 0.68562484 0.6717077
0.43443444 0.66887593 0.66303545 0.6546865 0.683714 0.6629706 0.671039 0.6543393 0.68412 0.6661114 0.65687263 0.66037786 0.6585499 0.7031174 0.66738886 0.6636543 0.6694434 0.66753596 0.6595317 0.7039934 0.66599417 0.659888 0.7043022 0.653967 0.66679746 0.68430895 0.6671337 0.6660842 0.6585379 0.6649736 0.7022032 0.6616 0.7036083 0.65478987 0.6649801 0.7039786 0.6659822 0.7038014 0.6546405 0.68622464 0.66595644 0.67292416 0.66556215 0.66600883 0.65772516 0.6625501 0.7040959 0.6579399 0.6728903 0.68542504 0.67151177
0.43543544 0.66867507 0.6628089 0.6544455 0.6835017 0.6627445 0.67084146 0.6540977 0.6839107 0.6658879 0.6566374 0.66015744 0.65831816 0.7029506 0.66715825 0.6634274 0.66924393 0.667306 0.65930134 0.7038425 0.66576993 0.6596588 0.70416313 0.6537263 0.66657764 0.6841045 0.6669284 0.66586167 0.658302 0.66476214 0.70203817 0.6613539 0.7034389 0.654553 0.6647686 0.70384204 0.66576076 0.7036545 0.6544031 0.6860266 0.6657455 0.6727084 0.66534084 0.665784 0.6574913 0.66233534 0.7039497 0.6577085 0.6726754 0.6852249 0.67131567
0.43643644 0.6684736 0.6625817 0.6542037 0.68328875 0.6625179 0.6706437 0.65385544 0.6837008 0.6656639 0.6564014 0.65993637 0.658086 0.70278263 0.6669272 0.6631999 0.669044 0.6670756 0.6590702 0.7036908 0.6655451 0.659429 0.7040235 0.6534848 0.6663574 0.68389946 0.6667229 0.66563874 0.6580653 0.6645501 0.7018719 0.6611071 0.7032683 0.6543155 0.6645568 0.70370483 0.6655387 0.70350665 0.65416527 0.6858279 0.66553384 0.67249227 0.6651191 0.6655588 0.6572568 0.66212016 0.7038026 0.65747666 0.67246 0.68502426 0.6711191
0.43743744 0.66827184 0.6623538 0.65396124 0.6830751 0.6622908 0.67044544 0.65361243 0.6834901 0.6654393 0.65616465 0.6597148 0.6578532 0.70261335 0.6666957 0.662972 0.6688436 0.6668446 0.65883833 0.7035384 0.66532 0.65919864 0.70388293 0.6532427 0.66613656 0.6836938 0.6665168 0.66541535 0.65782803 0.66433764 0.7017046 0.66085964 0.7030966 0.6540773 0.66434443 0.7035667 0.6653164 0.70335793 0.6539267 0.6856288 0.6653217 0.6722756 0.66489697 0.6653329 0.6570217 0.6619044 0.7036545 0.6572442 0.67224425 0.68482304 0.6709221
0.43843845 0.6680696 0.6621254 0.6537181 0.6828608 0.6620632 0.67024684 0.65336865 0.6832788 0.6652142 0.65592706 0.6594927 0.6576198 0.70244294 0.6664638 0.6627434 0.6686427 0.66661334 0.6586059 0.703385 0.6650942 0.65896744 0.70374167 0.6529999 0.66591513 0.6834876 0.6663103 0.6651914 0.65759 0.6641245 0.7015361 0.6606115 0.7029238 0.6538386 0.66413176 0.7034278 0.6650936 0.7032082 0.6536876 0.6854292 0.66510904 0.67205834 0.6646744 0.6651067 0.656786 0.6616882 0.7035056 0.6570113 0.672028 0.68462133 0.67072487
0.43943945 0.6678668 0.66189635 0.6534741 0.68264574 0.6618347 0.6700479 0.6531243 0.6830667 0.66498864 0.6556888 0.6592699 0.6573858 0.7022714 0.6662314 0.6625144 0.6684414 0.66638154 0.65837276 0.70323074 0.6648681 0.65873563 0.70359975 0.65275645 0.6656933 0.68328077 0.6661035 0.664967 0.6573514 0.66391075 0.70136654 0.66036266 0.7027497 0.65359914 0.66391855 0.7032881 0.6648703 0.7030577 0.6534478 0.685229 0.6648957 0.67184085 0.66445136 0.66487974 0.6565495 0.66147137 0.7033558 0.6567778 0.6718113 0.6844191 0.6705271
0.44044045 0.6676637 0.6616665 0.6532295 0.6824299 0.66160595 0.66984844 0.6528792 0.68285394 0.6647624 0.65544987 0.65904665 0.6571513 0.7020987 0.66599864 0.6622846 0.6682395 0.6661492 0.658139 0.7030757 0.6646415 0.6585032 0.7034569 0.65251213 0.66547084 0.6830734 0.6658963 0.6647421 0.65711194 0.6636964 0.7011957 0.6601131 0.70257473 0.6533592 0.663705 0.70314753 0.6646465 0.70290625 0.6532075 0.6850283 0.6646818 0.6716228 0.66422796 0.66465247 0.6563125 0.66125405 0.7032048 0.65654373 0.6715939 0.68421656 0.670329
0.44144145 0.66746 0.6614362 0.65298414 0.68221354 0.6613765 0.6696485 0.6526334 0.68264055 0.66453576 0.6552101 0.6588227 0.65691614 0.701925 0.66576535 0.66205454 0.6680373 0.66591644 0.65790445 0.7029198 0.66441435 0.65827 0.7033134 0.65226716 0.66524786 0.6828654 0.6656886 0.6645166 0.65687186 0.66348135 0.7010239 0.6598629 0.7023985 0.65311843 0.66349095 0.70300615 0.6644223 0.702754 0.6529665 0.6848271 0.6644673 0.67140424 0.664004 0.6644245 0.65607476 0.6610363 0.7030531 0.65630907 0.6713762 0.68401325 0.6701303
0.44244245 0.6672559 0.66120523 0.65273803 0.6819963 0.6611464 0.6694482 0.6523867 0.6824263 0.6643084 0.6549696 0.6585982 0.65668035 0.7017499 0.6655315 0.6618237 0.6678346 0.66568315 0.6576693 0.7027629 0.6641868 0.6580361 0.703169 0.65202147 0.6650243 0.6826568 0.66548055 0.6642906 0.656631 0.6632658 0.70085084 0.6596118 0.7022212 0.6528771 0.66327643 0.70286393 0.6641976 0.70260066 0.65272486 0.68462527 0.66425216 0.67118514 0.66377974 0.664196 0.65583646 0.6608179 0.7029004 0.6560738 0.671158 0.6838095 0.6699313
0.44344345 0.66705114 0.6609736 0.65249115 0.68177843 0.66091573 0.6692475 0.6521394 0.6822115 0.6640805 0.6547283 0.658373 0.656444 0.70157385 0.6652974 0.66159236 0.66763127 0.6654494 0.65743357 0.70260525 0.6639587 0.65780157 0.7030239 0.651775 0.66480017 0.6824477 0.66527194 0.6640641 0.6563895 0.6630496 0.7006767 0.6593601 0.7020426 0.6526352 0.6630615 0.7027209 0.6639725 0.7024466 0.65248245 0.6844229 0.6640364 0.6709657 0.66355497 0.66396713 0.65559745 0.660599 0.70274675 0.65583795 0.67093927 0.6836053 0.66973186
0.44444445 0.66684604 0.66074127 0.65224355 0.6815598 0.66068447 0.66904616 0.65189135 0.6819958 0.6638521 0.6544862 0.6581473 0.6562071 0.70139647 0.66506267 0.66136044 0.66742754 0.665215 0.65719706 0.7024467 0.66373014 0.6575662 0.70287794 0.6515279 0.66457534 0.68223774 0.66506296 0.6638371 0.6561472 0.66283274 0.7005013 0.6591078 0.70186305 0.65239257 0.66284597 0.70257694 0.66374683 0.70229155 0.6522396 0.68422014 0.6638199 0.6707456 0.6633297 0.66373765 0.6553577 0.6603795 0.70259225 0.6556016 0.67072004 0.68340045 0.66953194
0.44544545 0.66664046 0.6605084 0.65199524 0.68134046 0.6604526 0.66884464 0.6516426 0.6817795 0.6636231 0.6542433 0.6579209 0.6559695 0.7012181 0.66482747 0.661128 0.6672233 0.6649804 0.6569599 0.7022873 0.66350114 0.6573303 0.7027312 0.65128005 0.66435015 0.6820273 0.6648535 0.6636095 0.65590405 0.6626152 0.700325 0.6588546 0.7016823 0.65214926 0.66263014 0.70243233 0.66352075 0.70213556 0.651996 0.6840166 0.66360295 0.6705252 0.66310406 0.6635074 0.6551174 0.6601595 0.7024367 0.65536463 0.67050034 0.6831952 0.66933167
0.44644645 0.6664342 0.6602747 0.65174603 0.68112034 0.66022 0.66864246 0.6513931 0.6815624 0.6633936 0.6539996 0.6576939 0.65573126 0.70103854 0.6645919 0.6608949 0.6670185 0.6647451 0.6567219 0.70212704 0.6632716 0.6570935 0.7025837 0.65103155 0.66412425 0.6818162 0.66464365 0.66338134 0.6556605 0.662397 0.7001473 0.6586007 0.7015004 0.6519053 0.6624136 0.7022868 0.66329414 0.7019788 0.6517519 0.6838125 0.6633854 0.67030406 0.66287786 0.6632768 0.65487635 0.65993893 0.7022803 0.65512705 0.67028004 0.6829893 0.6691308
0.44744745 0.6662276 0.6600403 0.6514962 0.6808994 0.65998685 0.6684398 0.65114284 0.68134457 0.6631634 0.6537551 0.65746623 0.65549254 0.70085776 0.66435575 0.6606612 0.66681314 0.6645093 0.6564833 0.7019658 0.6630414 0.65685606 0.7024353 0.6507821 0.6638979 0.68160444 0.66443336 0.6631527 0.65541595 0.66217834 0.6999686 0.6583461 0.7013174 0.6516606 0.66219676 0.70214033 0.6630671 0.70182097 0.6515069 0.68360794 0.66316706 0.6700825 0.6626512 0.66304564 0.65463465 0.6597177 0.7021228 0.6548889 0.6700593 0.68278277 0.66892946
0.44844845 0.6660203 0.6598055 0.6512455 0.68067783 0.6597532 0.6682367 0.6508917 0.681126 0.66293275 0.6535099 0.6572379 0.6552531 0.70067585 0.66411906 0.660427 0.66660726 0.664273 0.65624386 0.70180386 0.66281086 0.6566178 0.7022863 0.650532 0.66367084 0.6813921 0.66422254 0.66292346 0.6551708 0.6619588 0.69978875 0.65809083 0.7011333 0.65141535 0.6619793 0.7019932 0.6628394 0.7016623 0.6512613 0.6834028 0.662948 0.6698604 0.66242415 0.6628139 0.6543921 0.65949583 0.70196456 0.6546503 0.669838 0.68257576 0.66872776
0.44944945 0.6658126 0.65956986 0.6509941 0.6804554 0.6595188 0.6680331 0.6506401 0.6809067 0.6627014 0.6532639 0.6570089 0.6550129 0.7004928 0.66388196 0.6601922 0.66640085 0.6640363 0.6560037 0.70164096 0.66257983 0.6563789 0.7021364 0.6502812 0.66344315 0.68117905 0.66401124 0.6626936 0.65492487 0.66173863 0.69960773 0.6578347 0.700948 0.65116936 0.6617614 0.70184517 0.66261137 0.70150274 0.6510151 0.68319696 0.6627284 0.6696379 0.6621965 0.66258144 0.6541492 0.6592735 0.7018053 0.6544109 0.6696162 0.6823682 0.6685256
0.45045045 0.6656043 0.6593336 0.6507418 0.6802322 0.6592837 0.66782904 0.6503874 0.68068665 0.6624695 0.65301704 0.65677935 0.65477234 0.70030856 0.66364425 0.6599568 0.66619396 0.6637988 0.6557629 0.70147717 0.6623482 0.6561393 0.7019856 0.6500296 0.6632149 0.6809653 0.6637994 0.66246325 0.6546782 0.66151786 0.6994257 0.6575779 0.7007616 0.65092266 0.661543 0.7016963 0.6623827 0.7013422 0.6507682 0.6829907 0.6625082 0.6694147 0.6619686 0.6623486 0.65390533 0.65905046 0.7016451 0.654171 0.6693938 0.68216 0.6683228
0.45145145 0.66539544 0.65909654 0.65048885 0.68000835 0.65904796 0.66762435 0.6501342 0.6804658 0.66223705 0.6527692 0.656549 0.65453094 0.7001232 0.66340613 0.6597207 0.6659864 0.66356105 0.6555213 0.7013124 0.66211605 0.65589887 0.7018341 0.6497773 0.662986 0.6807509 0.6635872 0.6622322 0.6544307 0.66129637 0.6992424 0.6573203 0.700574 0.6506753 0.661324 0.70154655 0.6621536 0.7011807 0.65052056 0.6827836 0.6622872 0.669191 0.66174 0.66211516 0.6536609 0.65882695 0.7014839 0.6539303 0.669171 0.68195134 0.66811955
0.45245245 0.6651861 0.6588589 0.6502351 0.6797837 0.6588116 0.66741925 0.64988005 0.6802442 0.66200393 0.6525208 0.6563181 0.65428895 0.6999366 0.6631675 0.659484 0.6657784 0.66332257 0.6552789 0.70114696 0.6618834 0.65565765 0.70168185 0.64952415 0.66275656 0.6805359 0.6633743 0.6620007 0.65418243 0.6610743 0.69905794 0.65706193 0.7003854 0.6504272 0.6611046 0.7013958 0.661924 0.7010185 0.6502722 0.6825761 0.6620655 0.6689669 0.6615109 0.661881 0.6534156 0.6586028 0.70132184 0.6536892 0.6689474 0.6817421 0.6679158
0.45345345 0.6649761 0.6586206 0.64998055 0.6795583 0.65857464 0.6672137 0.6496253 0.6800218 0.66177034 0.6522714 0.6560864 0.6540463 0.69974905 0.66292834 0.6592468 0.6655699 0.6630837 0.6550359 0.70098054 0.6616502 0.65541583 0.70152867 0.6492703 0.6625265 0.68032026 0.6631612 0.6617686 0.6539336 0.6608514 0.69887245 0.65680295 0.70019555 0.65017843 0.6608846 0.7012445 0.66169393 0.70085526 0.6500233 0.6823679 0.6618432 0.6687422 0.66128147 0.66164637 0.6531698 0.6583779 0.70115876 0.6534474 0.66872346 0.68153214 0.6677117
0.45445445 0.66476566 0.6583816 0.6497252 0.67933196 0.65833694 0.6670075 0.6493696 0.6797988 0.6615361 0.65202117 0.6558541 0.653803 0.6995602 0.66268873 0.659009 0.6653606 0.6628442 0.6547921 0.70081323 0.6614165 0.655173 0.70137477 0.6490156 0.6622957 0.68010384 0.66294736 0.66153574 0.65368384 0.66062796 0.69868577 0.65654314 0.7000046 0.6499289 0.6606639 0.7010921 0.6614632 0.70069104 0.6497737 0.6821592 0.66162026 0.66851676 0.6610514 0.66141117 0.6529231 0.6581525 0.70099473 0.65320504 0.6684989 0.6813216 0.66750693
0.45545545 0.66455454 0.65814185 0.649469 0.67910504 0.6580986 0.666801 0.64911324 0.6795748 0.6613012 0.6517701 0.6556212 0.65355915 0.69937027 0.66244847 0.6587705 0.6651509 0.66260415 0.65454745 0.700645 0.6611822 0.6549295 0.70122 0.6487602 0.66206443 0.6798869 0.6627331 0.66130245 0.6534333 0.6604037 0.698498 0.65628254 0.6998126 0.64967877 0.6604429 0.700939 0.661232 0.70052594 0.6495234 0.68194973 0.6613965 0.66829085 0.6608209 0.6611753 0.6526758 0.6579265 0.70082974 0.6529621 0.6682737 0.6811105 0.6673017
0.45645645 0.66434294 0.65790147 0.64921206 0.67887723 0.6578595 0.6665937 0.6488561 0.67935014 0.66106576 0.6515183 0.6553875 0.65331453 0.6991791 0.6622078 0.6585314 0.6649406 0.6623637 0.65430206 0.700476 0.6609474 0.6546854 0.7010644 0.648504 0.6618324 0.6796692 0.6625183 0.6610685 0.65318215 0.6601788 0.69830906 0.65602124 0.6996194 0.64942795 0.6602212 0.700785 0.6610003 0.70036 0.64927226 0.68173975 0.66117215 0.6680645 0.6605899 0.6609389 0.6524278 0.65769976 0.7006639 0.6527183 0.668048 0.68089885 0.66709596
0.45745745 0.6641308 0.65766037 0.6489544 0.6786487 0.6576199 0.666386 0.6485982 0.6791247 0.66082966 0.6512655 0.65515304 0.6530694 0.6989869 0.66196644 0.65829176 0.6647297 0.6621226 0.654056 0.70030606 0.66071206 0.6544403 0.700908 0.648247 0.66159976 0.67945063 0.662303 0.66083395 0.6529301 0.65995324 0.6981189 0.6557591 0.6994251 0.6491763 0.6599991 0.7006302 0.66076803 0.7001931 0.64902043 0.68152916 0.6609471 0.6678375 0.6603584 0.660702 0.6521791 0.6574725 0.70049703 0.65247405 0.66782176 0.6806866 0.6668897
0.45845845 0.66391796 0.6574186 0.6486958 0.6784194 0.65737945 0.66617775 0.64833945 0.67889845 0.660593 0.651012 0.65491796 0.6528234 0.6987935 0.6617247 0.6580514 0.66451824 0.6618809 0.6538091 0.70013523 0.6604762 0.6541945 0.70075095 0.6479893 0.66136646 0.67923164 0.6620871 0.6605988 0.6526774 0.6597269 0.6979279 0.6554962 0.6992297 0.648924 0.65977633 0.7004745 0.66053534 0.70002526 0.64876807 0.68131787 0.6607212 0.66761 0.6601263 0.6604644 0.6519295 0.65724444 0.70032924 0.6522292 0.66759497 0.6804736 0.66668284
0.45945945 0.66370463 0.6571761 0.6484364 0.67818916 0.65713835 0.665969 0.6480799 0.6786715 0.66035575 0.65075755 0.65468216 0.6525768 0.698599 0.6614824 0.65781045 0.66430616 0.6616388 0.6535615 0.6999635 0.6602398 0.65394783 0.7005929 0.6477307 0.6611326 0.6790118 0.6618707 0.660363 0.65242386 0.65949994 0.69773555 0.65523255 0.69903314 0.6486709 0.65955293 0.70031786 0.66030204 0.6998565 0.6485149 0.681106 0.6604948 0.6673818 0.6598939 0.6602262 0.6516793 0.6570159 0.7001605 0.65198356 0.6673675 0.6802602 0.6664755
0.46046045 0.66349065 0.6569329 0.64817625 0.6779583 0.65689653 0.6657596 0.64781964 0.67844355 0.66011786 0.6505022 0.6544456 0.6523295 0.6984035 0.6612395 0.6575689 0.6640935 0.6613959 0.65331304 0.69979084 0.66000277 0.65370053 0.7004341 0.6474714 0.660898 0.67879134 0.66165376 0.6601266 0.65216947 0.6592722 0.6975422 0.654968 0.6988355 0.64841723 0.65932906 0.7001604 0.66006815 0.6996868 0.64826095 0.6808934 0.6602676 0.66715306 0.6596608 0.6599874 0.65142834 0.65678656 0.69999087 0.65173733 0.66713953 0.680046 0.66626763
0.46146145 0.6632761 0.656689 0.64791536 0.6777265 0.6566541 0.6655497 0.64755833 0.67821497 0.65987927 0.65024614 0.65420836 0.6520816 0.6982066 0.66099614 0.6573267 0.66388017 0.6611528 0.6530638 0.6996174 0.65976524 0.6534523 0.70027447 0.6472112 0.6606627 0.67857015 0.6614364 0.65988964 0.65191436 0.65904367 0.6973477 0.65470284 0.6986367 0.6481627 0.65910465 0.70000225 0.6598338 0.6995163 0.64800644 0.6806803 0.66003966 0.6669239 0.65942717 0.65974796 0.6511767 0.6565567 0.69982034 0.6514905 0.66691095 0.67983127 0.66605926
0.46246246 0.6630609 0.6564444 0.6476536 0.67749405 0.6564109 0.66533935 0.6472965 0.67798567 0.65964013 0.6499892 0.6539705 0.6518331 0.69800866 0.66075236 0.65708387 0.6636663 0.6609089 0.65281385 0.699443 0.6595271 0.65320337 0.700114 0.64695036 0.66042686 0.67834824 0.6612183 0.659652 0.65165854 0.6588145 0.697152 0.65443695 0.6984368 0.64790756 0.6588795 0.6998431 0.65959895 0.6993449 0.64775103 0.6804664 0.65981096 0.6666939 0.6591931 0.659508 0.6509244 0.65632606 0.6996488 0.65124303 0.6666818 0.6796159 0.6658503
0.46346346 0.6628452 0.65619904 0.6473909 0.67726064 0.65616703 0.66512835 0.6470338 0.6777555 0.6594004 0.6497313 0.6537318 0.65158373 0.6978097 0.6605078 0.6568404 0.6634519 0.6606645 0.652563 0.69926775 0.6592886 0.65295357 0.6999528 0.6466887 0.6601903 0.6781256 0.6609998 0.65941364 0.6514018 0.65858454 0.69695526 0.6541702 0.69823575 0.64765155 0.658654 0.69968325 0.65936345 0.6991724 0.647495 0.68025196 0.6595817 0.66646343 0.65895855 0.6592674 0.6506712 0.65609485 0.69947624 0.6509948 0.666452 0.67939985 0.66564083
0.46446446 0.6626289 0.655953 0.6471275 0.6770265 0.6559224 0.66491675 0.6467704 0.67752445 0.65916 0.6494725 0.65349245 0.65133387 0.6976094 0.6602628 0.6565963 0.66323686 0.66041946 0.6523114 0.6990917 0.65904933 0.65270305 0.6997907 0.6464262 0.65995306 0.6779023 0.66078067 0.6591748 0.65114444 0.658354 0.6967573 0.65390265 0.69803375 0.64739496 0.6584277 0.6995225 0.6591275 0.69899917 0.64723825 0.6800369 0.65935147 0.66623247 0.65872335 0.6590261 0.6504174 0.6558629 0.69930285 0.6507461 0.6662217 0.67918324 0.66543067
0.46546546 0.6624119 0.6557063 0.64686334 0.67679155 0.65567714 0.6647046 0.64650613 0.6772926 0.658919 0.6492129 0.65325236 0.6510833 0.6974082 0.66001725 0.6563516 0.6630212 0.6601741 0.652059 0.69891465 0.65880954 0.65245163 0.69962776 0.64616287 0.6597152 0.6776783 0.66056097 0.6589352 0.6508862 0.65812266 0.6965585 0.6536343 0.69783044 0.6471375 0.6582009 0.6993607 0.6588909 0.6988249 0.64698076 0.6798211 0.6591207 0.6660007 0.6584877 0.6587843 0.6501628 0.65563035 0.69912845 0.6504966 0.6659907 0.678966 0.66522014
0.46646646 0.6621944 0.6554588 0.6465983 0.67655575 0.65543115 0.6644919 0.64624107 0.67706 0.6586774 0.6489524 0.65301156 0.65083194 0.6972057 0.65977126 0.6561061 0.66280484 0.65992785 0.6518059 0.69873667 0.65856934 0.6521995 0.69946414 0.6458988 0.6594766 0.6774535 0.66034067 0.658695 0.65062726 0.6578905 0.6963583 0.6533653 0.6976262 0.6468793 0.6579735 0.69919825 0.6586538 0.69864976 0.64672256 0.6796047 0.6588891 0.6657685 0.6582515 0.65854186 0.64990747 0.65539706 0.69895315 0.6502465 0.66575915 0.67874795 0.6650089
0.46746746 0.6619762 0.6552107 0.64633244 0.6763192 0.6551844 0.6642786 0.6459751 0.67682654 0.6584351 0.64869106 0.6527699 0.65058 0.6970023 0.65952444 0.6558601 0.66258794 0.6596812 0.6515519 0.698558 0.6583284 0.6519465 0.6992996 0.6456339 0.6592374 0.67722803 0.66011995 0.6584541 0.6503674 0.65765774 0.6961572 0.65309536 0.6974208 0.6466204 0.6577456 0.6990349 0.65841615 0.6984738 0.6464636 0.67938757 0.6586569 0.6655357 0.65801483 0.65829885 0.6496514 0.65516317 0.6987769 0.64999586 0.66552687 0.6785294 0.6647972
0.46846846 0.6617574 0.6549618 0.6460657 0.6760818 0.65493697 0.66406476 0.6457084 0.6765924 0.6581923 0.6484288 0.6525275 0.65032727 0.6967976 0.6592773 0.6556134 0.6623703 0.659434 0.65129715 0.69837826 0.6580869 0.6516926 0.69913423 0.64536816 0.6589975 0.67700183 0.6598986 0.65821266 0.65010685 0.65742415 0.6959549 0.65282476 0.69721425 0.6463608 0.657517 0.6988707 0.6581779 0.6982967 0.64620394 0.6791699 0.65842384 0.6653021 0.6577776 0.65805507 0.64939463 0.65492857 0.69859976 0.64974433 0.6652941 0.67831016 0.66458493
0.46946946 0.66153795 0.6547122 0.6457982 0.6758434 0.65468884 0.66385037 0.64544094 0.6763573 0.65794873 0.6481657 0.65228456 0.6500739 0.6965919 0.65902954 0.6553662 0.6621521 0.6591862 0.6510415 0.6981978 0.6578449 0.65143806 0.69896805 0.64510167 0.65875685 0.67677486 0.6596767 0.65797055 0.6498455 0.65718985 0.69575155 0.6525534 0.69700664 0.6461004 0.65728784 0.6987057 0.65793914 0.69811887 0.64594346 0.67895144 0.6581901 0.66506803 0.6575399 0.6578108 0.64913696 0.6546933 0.69842166 0.6494923 0.6650607 0.6780903 0.664372
0.47047046 0.661318 0.65446186 0.6455298 0.6756045 0.6544399 0.6636354 0.64517266 0.67612153 0.6577046 0.64790165 0.6520408 0.6498198 0.69638497 0.65878123 0.6551182 0.6619334 0.6589378 0.6507852 0.69801635 0.6576023 0.65118265 0.69880104 0.6448344 0.6585156 0.67654735 0.65945417 0.6577277 0.64958334 0.65695477 0.69554716 0.65228117 0.6967979 0.6458393 0.657058 0.69853985 0.65769976 0.6979401 0.64568233 0.6787324 0.6579556 0.6648334 0.65730155 0.657566 0.64887875 0.65445733 0.6982426 0.64923954 0.66482675 0.67786974 0.66415864
0.47147146 0.66109735 0.65421087 0.64526075 0.6753645 0.6541903 0.66341984 0.6449035 0.6758849 0.65745986 0.64763683 0.6517962 0.6495651 0.696177 0.6585323 0.6548697 0.66171396 0.65868884 0.65052795 0.697834 0.6573592 0.65092635 0.6986333 0.64456624 0.6582737 0.6763189 0.6592312 0.6574843 0.6493204 0.6567191 0.69534147 0.6520081 0.69658816 0.6455775 0.6568276 0.6983731 0.65746 0.6977604 0.6454205 0.67851263 0.6577203 0.66459817 0.65706265 0.6573204 0.64861965 0.65422064 0.69806266 0.6489861 0.664592 0.67764854 0.6639446
0.47247246 0.6608761 0.65395904 0.6449907 0.67512393 0.65393996 0.66320366 0.64463353 0.67564744 0.6572144 0.647371 0.6515509 0.64930975 0.69596803 0.65828294 0.6546204 0.66149396 0.65843934 0.6502699 0.69765085 0.6571154 0.6506693 0.69846475 0.64429724 0.65803105 0.67608976 0.6590073 0.6572401 0.6490567 0.65648246 0.6951349 0.65173435 0.6963774 0.6453148 0.65659666 0.69820535 0.6572194 0.69757986 0.6451578 0.6782923 0.65748435 0.6643622 0.6568233 0.6570742 0.64835995 0.65398324 0.6978817 0.6487321 0.6643568 0.67742676 0.66373
0.47347346 0.6606543 0.6537066 0.6447199 0.6748824 0.6536889 0.6629869 0.6443628 0.6754091 0.65696836 0.6471043 0.65130484 0.6490536 0.69575787 0.658033 0.6543705 0.66127324 0.6581892 0.6500111 0.69746685 0.6568711 0.6504114 0.6982953 0.6440276 0.6577877 0.67586 0.65878314 0.6569954 0.6487922 0.65624523 0.6949272 0.6514597 0.6961653 0.64505154 0.656365 0.698037 0.65697837 0.6973983 0.64489436 0.6780711 0.6572476 0.6641257 0.6565834 0.6568274 0.6480993 0.65374523 0.6976998 0.6484774 0.6641209 0.67720425 0.6635149
0.47447446 0.6604316 0.65345347 0.6444482 0.67464006 0.65343714 0.6627697 0.6440913 0.67517 0.6567217 0.64683676 0.6510581 0.64879674 0.6955466 0.65778244 0.65411997 0.66105187 0.65793854 0.6497514 0.69728196 0.65662616 0.65015274 0.69812506 0.643757 0.65754366 0.6756294 0.65855837 0.65674996 0.6485268 0.6560073 0.6947184 0.65118444 0.6959523 0.6447874 0.6561327 0.69786775 0.65673685 0.697216 0.6446303 0.6778493 0.65701 0.66388845 0.65634286 0.65658003 0.64783806 0.65350646 0.6975171 0.6482219 0.66388434 0.6769811 0.6632991
0.4754755 0.6602084 0.65319943 0.6441757 0.6743969 0.65318453 0.66255164 0.6438189 0.6749301 0.6564744 0.6465683 0.6508106 0.6485392 0.6953342 0.65753126 0.65386885 0.66082996 0.65768725 0.6494911 0.6970961 0.6563807 0.6498931 0.697954 0.64348555 0.6572989 0.675398 0.6583329 0.6565038 0.6482608 0.6557684 0.69450855 0.6509083 0.69573814 0.6445224 0.6558998 0.69769764 0.65649474 0.69703263 0.64436543 0.6776268 0.6567719 0.6636507 0.6561019 0.656332 0.647576 0.65326697 0.6973334 0.6479657 0.6636473 0.67675716 0.6630828
0.4764765 0.65998465 0.65294486 0.6439024 0.6741529 0.6529312 0.66233313 0.64354575 0.6746893 0.6562264 0.646299 0.6505622 0.64828104 0.69512075 0.6572796 0.6536169 0.66060734 0.65743536 0.64922976 0.6969094 0.65613467 0.64963275 0.69778216 0.64321345 0.65705353 0.675166 0.658107 0.65625703 0.6479939 0.65552896 0.69429755 0.6506313 0.6955229 0.6442568 0.6556664 0.6975266 0.656252 0.6968485 0.64409983 0.67740375 0.6565329 0.6634123 0.65586036 0.65608335 0.6473132 0.6530268 0.6971488 0.647709 0.6634094 0.6765327 0.6628658
0.4774775 0.6597602 0.65268946 0.64362824 0.673908 0.6526772 0.66211396 0.6432717 0.6744478 0.6559779 0.64602876 0.6503132 0.648022 0.69490623 0.65702736 0.6533644 0.66038406 0.65718305 0.6489676 0.696722 0.6558881 0.6493715 0.6976095 0.6429404 0.6568074 0.67493325 0.6578803 0.65600955 0.6477263 0.65528876 0.6940856 0.6503536 0.6953067 0.64399046 0.65543234 0.6973549 0.6560087 0.6966634 0.64383346 0.6771799 0.65629303 0.66317326 0.6556182 0.655834 0.64704967 0.652786 0.69696325 0.64745164 0.66317105 0.67630744 0.6626483
0.4784785 0.65953517 0.65243334 0.6433532 0.67366236 0.6524225 0.66189426 0.6429968 0.6742053 0.6557286 0.6457576 0.65006346 0.6477624 0.6946907 0.6567746 0.65311134 0.6601602 0.65692997 0.6487047 0.6965335 0.65564084 0.6491095 0.697436 0.64266664 0.65656066 0.67469966 0.65765315 0.6557615 0.64745766 0.6550477 0.69387245 0.6500751 0.6950894 0.6437232 0.65519756 0.69718224 0.6557649 0.6964774 0.6435664 0.6769554 0.6560526 0.66293365 0.6553756 0.6555841 0.6467853 0.65254444 0.69677675 0.64719343 0.66293204 0.6760816 0.6624302
0.4794795 0.65930945 0.6521765 0.6430775 0.6734159 0.65216696 0.6616739 0.6427212 0.6739621 0.65547866 0.6454855 0.6498128 0.6475021 0.694474 0.65652126 0.65285754 0.6599357 0.6566764 0.6484411 0.6963442 0.655393 0.6488466 0.69726175 0.642392 0.6563131 0.6744654 0.6574254 0.6555127 0.64718837 0.6548059 0.69365835 0.6497958 0.694871 0.6434554 0.65496224 0.6970086 0.65552044 0.6962905 0.6432985 0.67673016 0.6558113 0.6626933 0.6551323 0.6553336 0.64652026 0.6523022 0.69658935 0.6469346 0.66269225 0.67585504 0.66221154
0.4804805 0.6590831 0.651919 0.64280087 0.6731686 0.6519108 0.66145307 0.6424448 0.67371815 0.65522814 0.64521265 0.6495615 0.64724106 0.6942563 0.6562672 0.6526031 0.6597104 0.65642226 0.6481765 0.6961541 0.6551447 0.648583 0.6970867 0.6421166 0.6560649 0.67423034 0.65719706 0.6552633 0.64691836 0.6545634 0.6934432 0.6495157 0.69465154 0.64318675 0.6547262 0.6968345 0.65527546 0.69610274 0.64302987 0.67650425 0.65556926 0.6624523 0.65488863 0.6550824 0.6462544 0.6520593 0.6964011 0.6466751 0.662452 0.6756278 0.6619923
0.4814815 0.65885615 0.65166074 0.64252335 0.6729204 0.6516539 0.6612315 0.6421675 0.6734733 0.6549771 0.6449388 0.64930934 0.64697933 0.6940375 0.6560128 0.65234804 0.6594846 0.6561675 0.64791113 0.695963 0.6548957 0.64831847 0.69691074 0.6418403 0.6558161 0.67399454 0.656968 0.6550131 0.6466475 0.6543201 0.6932268 0.6492347 0.6944311 0.64291734 0.6544896 0.6966592 0.65502995 0.69591403 0.64276046 0.67627764 0.6553265 0.66221076 0.65464425 0.6548306 0.64598787 0.65181553 0.69621193 0.646415 0.66221094 0.67539984 0.6617724
0.4824825 0.6586286 0.6514017 0.64224494 0.6726714 0.65139604 0.66100943 0.6418894 0.6732276 0.65472525 0.64466417 0.64905655 0.64671695 0.6938175 0.6557576 0.6520922 0.6592582 0.65591216 0.647645 0.69577116 0.65464616 0.64805317 0.69673413 0.6415633 0.65556645 0.673758 0.65673846 0.65476227 0.6463758 0.6540761 0.6930096 0.64895314 0.6942096 0.6426471 0.6542523 0.6964834 0.6547837 0.6957246 0.6424903 0.67605036 0.655083 0.66196847 0.6543994 0.6545782 0.64572054 0.6515712 0.69602185 0.6461542 0.6619694 0.6751713 0.661552
0.4834835 0.6584003 0.651142 0.64196587 0.6724215 0.65113753 0.6607866 0.64161056 0.6729811 0.65447277 0.6443885 0.6488029 0.64645374 0.6935966 0.655502 0.65183586 0.65903115 0.6556562 0.6473779 0.69557846 0.65439606 0.647787 0.6965567 0.6412853 0.6553162 0.6735207 0.65650827 0.65451074 0.6461033 0.6538313 0.6927912 0.6486707 0.6939869 0.64237607 0.65401447 0.69630647 0.6545371 0.6955341 0.6422195 0.6758224 0.6548387 0.6617257 0.65415406 0.6543251 0.64545244 0.6513262 0.6958308 0.6458927 0.6617271 0.6749421 0.66133094
0.4844845 0.65817136 0.6508815 0.64168596 0.6721709 0.65087837 0.66056323 0.64133096 0.6727338 0.6542196 0.64411205 0.64854854 0.6461899 0.69337475 0.6552458 0.6515788 0.6588033 0.65539974 0.6471101 0.6953849 0.65414536 0.64751995 0.69637835 0.64100665 0.6550652 0.6732827 0.65627754 0.6542586 0.64583004 0.6535858 0.6925719 0.6483874 0.69376326 0.64210445 0.65377593 0.69612885 0.6542898 0.69534284 0.6419479 0.67559373 0.65459365 0.66148216 0.6539081 0.65407145 0.6451836 0.65108037 0.6956389 0.6456305 0.6614842 0.674712 0.66110927
0.4854855 0.65794176 0.65062034 0.6414051 0.6719194 0.6506184 0.66033936 0.6410504 0.6724856 0.6539659 0.6438346 0.6482933 0.6459254 0.69315165 0.654989 0.6513211 0.6585748 0.65514266 0.64684147 0.6951904 0.65389407 0.6472521 0.6961992 0.6407271 0.65481347 0.67304385 0.6560462 0.65400577 0.645556 0.6533394 0.69235146 0.64810336 0.69353867 0.6418319 0.6535368 0.6959504 0.654042 0.6951507 0.6416755 0.6753644 0.6543479 0.66123796 0.65366155 0.653817 0.644914 0.6508338 0.69544613 0.6453676 0.6612406 0.6744813 0.66088694
0.4864865 0.6577115 0.6503585 0.6411234 0.6716671 0.6503578 0.66011477 0.6407692 0.6722367 0.65371156 0.64355636 0.64803743 0.64566016 0.6929276 0.6547315 0.65106267 0.6583457 0.654885 0.64657193 0.6949952 0.6536422 0.6469834 0.69601935 0.64044684 0.65456116 0.67280436 0.6558142 0.6537523 0.64528114 0.65309244 0.6921301 0.64781857 0.6933128 0.64155877 0.65329707 0.6957712 0.6537936 0.6949575 0.6414023 0.67513424 0.65410143 0.66099316 0.6534145 0.6535621 0.64464366 0.6505866 0.6952525 0.64510405 0.6609964 0.67425007 0.66066414
0.4874875 0.6574808 0.6500958 0.640841 0.67141396 0.65009624 0.65988964 0.6404871 0.67198676 0.6534565 0.6432772 0.64778084 0.6453941 0.69270253 0.65447366 0.6508037 0.65811604 0.6546267 0.6463016 0.69479907 0.65338975 0.64671385 0.6958386 0.6401657 0.6543081 0.672564 0.6555816 0.6534981 0.6450054 0.65284467 0.69190764 0.647533 0.6930862 0.6412847 0.6530566 0.69559115 0.65354455 0.69476366 0.64112836 0.67490345 0.6538541 0.6607477 0.65316683 0.6533065 0.64437246 0.65033865 0.6950578 0.64483976 0.6607515 0.6740181 0.66044074
0.4884885 0.6572492 0.6498324 0.6405577 0.6711599 0.6498341 0.6596639 0.64020425 0.6717361 0.6532008 0.6429972 0.64752334 0.64512753 0.6924763 0.6542151 0.65054405 0.6578857 0.6543679 0.64603055 0.694602 0.65313655 0.6464436 0.69565713 0.63988376 0.6540542 0.67232287 0.6553484 0.6532432 0.6447291 0.6525961 0.69168395 0.6472466 0.69285846 0.64100987 0.6528154 0.69541013 0.65329504 0.6945688 0.6408538 0.67467207 0.65360594 0.66050166 0.6529187 0.65305036 0.64410067 0.65009 0.69486237 0.6445749 0.6605061 0.6737853 0.6602167
0.4894895 0.65701705 0.6495684 0.6402736 0.670905 0.64957106 0.6594375 0.6399206 0.6714847 0.65294445 0.6427162 0.6472651 0.64486015 0.69224906 0.65395606 0.6502837 0.65765464 0.6541086 0.6457585 0.6944042 0.65288305 0.6461725 0.69547474 0.639601 0.6537998 0.6720812 0.6551147 0.6529876 0.64445186 0.65234673 0.6914594 0.6469595 0.6926296 0.6407344 0.6525737 0.6952285 0.6530449 0.6943731 0.6405784 0.6744399 0.6533571 0.66025484 0.65267 0.65279347 0.64382803 0.64984065 0.694666 0.6443092 0.66025984 0.67355186 0.65999204
0.4904905 0.6567842 0.64930356 0.63998866 0.67064935 0.64930737 0.65921056 0.6396362 0.6712323 0.65268755 0.64243454 0.6470061 0.6445921 0.69202095 0.6536963 0.65002275 0.6574229 0.6538484 0.6454859 0.6942055 0.65262884 0.6459004 0.69529176 0.63931745 0.6535445 0.67183864 0.65488017 0.6527313 0.64417374 0.6520966 0.691234 0.64667153 0.69239986 0.64045805 0.6523314 0.69504595 0.6527942 0.6941765 0.6403022 0.67420703 0.6531075 0.6600075 0.65242064 0.652536 0.64355457 0.64959055 0.69446874 0.64404285 0.66001314 0.6733178 0.6597668
0.4914915 0.65655094 0.64903796 0.6397028 0.6703929 0.64904296 0.658983 0.63935107 0.67097926 0.6524299 0.64215195 0.64674634 0.6443232 0.69179165 0.65343606 0.6497611 0.65719056 0.6535879 0.6452123 0.694006 0.65237397 0.6456276 0.6951078 0.63903314 0.6532886 0.6715952 0.6546452 0.6524745 0.643895 0.6518458 0.69100744 0.6463828 0.6921691 0.640181 0.6520884 0.6948626 0.6525429 0.6939791 0.6400254 0.67397344 0.6528572 0.65975946 0.65217084 0.6522778 0.6432805 0.64933974 0.6942706 0.6437759 0.6597656 0.67308295 0.65954095
0.4924925 0.65631676 0.6487717 0.63941634 0.6701356 0.64877784 0.6587547 0.6390651 0.6707253 0.6521716 0.64186835 0.64648587 0.6440537 0.6915615 0.65317523 0.64949876 0.6569575 0.6533267 0.6449379 0.6938056 0.6521185 0.645354 0.6949232 0.63874805 0.653032 0.6713512 0.6544095 0.6522168 0.6436154 0.6515943 0.6907799 0.6460935 0.69193727 0.6399032 0.65184474 0.6946784 0.65229094 0.69378084 0.63974774 0.6737392 0.65260595 0.65951085 0.65192044 0.65201914 0.64300567 0.64908826 0.69407153 0.6435082 0.6595174 0.6728475 0.6593145
0.4934935 0.65608203 0.6485047 0.639129 0.6698773 0.6485119 0.65852594 0.6387783 0.6704705 0.65191275 0.64158404 0.6462246 0.64378345 0.6913302 0.6529139 0.6492359 0.6567239 0.6530649 0.64466274 0.6936044 0.6518626 0.6450795 0.69473773 0.6384621 0.6527746 0.6711063 0.6541734 0.65195847 0.64333504 0.651342 0.69055134 0.6458033 0.69170445 0.6396246 0.6516004 0.6944934 0.6520385 0.6935816 0.6394693 0.6735043 0.6523541 0.65926147 0.6516694 0.65175974 0.64273 0.648836 0.6938717 0.64323986 0.6592686 0.6726113 0.6590875
0.4944945 0.6558466 0.64823705 0.6388408 0.66961837 0.6482452 0.6582965 0.6384908 0.6702149 0.6516532 0.6412987 0.6459626 0.64351267 0.6910979 0.6526519 0.6489724 0.6564896 0.65280265 0.64438677 0.6934024 0.65160596 0.6448043 0.6945516 0.63817537 0.6525167 0.6708607 0.65393656 0.65169954 0.64305395 0.651089 0.6903218 0.6455123 0.6914706 0.63934535 0.65135556 0.6943077 0.6517855 0.69338167 0.63919026 0.67326856 0.6521016 0.6590115 0.651418 0.65149975 0.6424536 0.64858305 0.6936709 0.6429708 0.6590193 0.6723745 0.65885985
0.4954955 0.65561056 0.64796853 0.63855183 0.6693586 0.6479779 0.6580665 0.6382024 0.6699586 0.65139306 0.64101267 0.6456998 0.643241 0.6908647 0.6523894 0.6487081 0.6562547 0.65253973 0.64410996 0.6931996 0.6513489 0.6445282 0.69436455 0.6378879 0.65225786 0.67061436 0.6536991 0.6514398 0.6427721 0.65083516 0.6900913 0.64522064 0.6912359 0.6390653 0.65110993 0.6941211 0.65153193 0.69318086 0.6389103 0.67303216 0.65184814 0.65876085 0.6511658 0.65123904 0.64217657 0.64832944 0.6934693 0.64270115 0.6587691 0.6721369 0.6586315
0.4964965 0.65537393 0.64769936 0.6382621 0.669098 0.6477098 0.6578358 0.63791347 0.66970134 0.6511321 0.6407258 0.6454363 0.6429687 0.6906305 0.6521263 0.6484432 0.6560191 0.6522761 0.6438325 0.6929957 0.65109104 0.6442513 0.69417673 0.6375996 0.6519984 0.67036724 0.65346104 0.6511795 0.6424894 0.65058064 0.68985987 0.6449282 0.6910002 0.6387845 0.65086365 0.6939337 0.6512777 0.6929791 0.6386299 0.6727951 0.65159404 0.6585096 0.6509131 0.65097785 0.6418987 0.6480751 0.69326675 0.6424307 0.6585185 0.67189866 0.6584027
0.4974975 0.6551366 0.6474295 0.6379715 0.66883653 0.64744097 0.6576046 0.6376236 0.66944313 0.6508706 0.64043796 0.6451721 0.64269567 0.6903955 0.6518626 0.6481777 0.6557828 0.65201205 0.64355415 0.6927912 0.6508328 0.6439736 0.6939882 0.63731056 0.65173835 0.6701194 0.65322244 0.6509185 0.6422061 0.6503254 0.6896274 0.644635 0.69076365 0.63850296 0.6506169 0.69374555 0.651023 0.6927766 0.6383486 0.67255735 0.65133923 0.6582576 0.6506599 0.65071595 0.64162004 0.64782006 0.6930634 0.6421597 0.658267 0.67165977 0.6581733
0.4984985 0.65489864 0.64715886 0.6376802 0.6685742 0.64717144 0.6573727 0.63733304 0.6691844 0.6506085 0.6401494 0.64490724 0.64242196 0.69015926 0.65159845 0.6479115 0.6555459 0.6517474 0.64327496 0.69258595 0.65057385 0.6436952 0.6937989 0.6370208 0.6514775 0.66987073 0.6529831 0.6506568 0.64192176 0.6500695 0.68939406 0.6443411 0.69052595 0.63822067 0.6503693 0.69355655 0.6507677 0.6925732 0.63806653 0.67231894 0.65108365 0.65800506 0.6504062 0.65045345 0.64134073 0.6475642 0.69285905 0.641888 0.65801495 0.6714201 0.6579432
0.4994995 0.6546599 0.64688754 0.63738805 0.6683112 0.64690113 0.65714025 0.6370417 0.6689247 0.65034574 0.6398599 0.64464146 0.64214766 0.6899222 0.6513336 0.64764464 0.65530837 0.65148205 0.6429951 0.6923797 0.65031433 0.64341587 0.6936087 0.63673013 0.651216 0.6696214 0.65274334 0.65039444 0.64163685 0.6498127 0.68915975 0.6440463 0.69028753 0.63793766 0.65012115 0.6933668 0.65051174 0.692369 0.63778377 0.6720798 0.6508274 0.6577518 0.65015185 0.6501903 0.6410607 0.64730775 0.69265413 0.6416156 0.6577623 0.6711797 0.6577126
0.5005005 0.65442073 0.64661556 0.6370952 0.6680473 0.64663017 0.6569071 0.6367496 0.66866416 0.65008235 0.6395698 0.644375 0.6418726 0.6896842 0.6510681 0.6473772 0.65507007 0.65121627 0.6427145 0.69217277 0.6500543 0.64313585 0.6934179 0.6364389 0.65095377 0.6693713 0.6525028 0.65013146 0.64135116 0.6495554 0.68892455 0.6437509 0.6900481 0.63765395 0.64987236 0.6931764 0.6502553 0.6921639 0.6375003 0.67183983 0.6505703 0.65749794 0.649897 0.64992654 0.6407799 0.6470505 0.69244814 0.6413425 0.65750897 0.6709387 0.6574814
0.5015015 0.6541809 0.64634293 0.63680154 0.6677826 0.64635855 0.65667343 0.6364568 0.6684029 0.6498182 0.6392787 0.6441079 0.6415968 0.6894454 0.6508022 0.64710915 0.65483123 0.6509499 0.642433 0.691965 0.6497936 0.64285505 0.69322616 0.6361467 0.65069085 0.66912055 0.65226173 0.64986765 0.64106476 0.6492973 0.6886883 0.6434548 0.6898078 0.6373695 0.64962304 0.69298506 0.64999825 0.69195795 0.63721615 0.67159927 0.65031254 0.6572434 0.64964163 0.6496621 0.6404985 0.6467926 0.6922413 0.6410688 0.65725493 0.670697 0.65724945
0.5025025 0.6539402 0.6460695 0.63650703 0.6675171 0.6460862 0.6564392 0.63616335 0.6681409 0.64955366 0.63898677 0.64383996 0.64132035 0.6892055 0.6505357 0.64684033 0.6545918 0.6506829 0.6421508 0.6917564 0.6495323 0.64257336 0.6930339 0.6358539 0.6504272 0.66886896 0.6520201 0.64960337 0.6407776 0.64903843 0.6884512 0.64315796 0.68956655 0.6370843 0.64937294 0.69279295 0.64974064 0.69175136 0.63693124 0.67135805 0.6500541 0.6569882 0.6493856 0.6493971 0.64021623 0.6465341 0.69203365 0.64079446 0.6570003 0.67045456 0.65701705
0.5035035 0.65369916 0.64579546 0.6362119 0.6672508 0.6458131 0.6562042 0.63586897 0.667878 0.6492883 0.63869405 0.6435714 0.6410432 0.6889648 0.6502686 0.64657104 0.6543516 0.65041536 0.6418679 0.69154716 0.6492705 0.64229107 0.6928407 0.6355603 0.6501629 0.6686166 0.65177786 0.6493384 0.6404897 0.648779 0.6882131 0.6428604 0.6893244 0.63679826 0.6491223 0.6926002 0.6494825 0.69154376 0.63664573 0.67111605 0.649795 0.6567323 0.64912903 0.6491314 0.63993335 0.64627486 0.6918254 0.6405195 0.656745 0.67021143 0.65678406
0.5045045 0.6534573 0.6455206 0.6359159 0.6669838 0.6455393 0.65596867 0.63557386 0.66761434 0.64902234 0.63840055 0.6433022 0.64076537 0.6887231 0.65000105 0.6463009 0.6541108 0.65014714 0.64158404 0.69133687 0.64900804 0.6420079 0.6926467 0.63526595 0.6498979 0.66836363 0.65153486 0.6490727 0.64020103 0.6485187 0.6879743 0.6425621 0.6890813 0.63651174 0.64887094 0.6924064 0.6492236 0.6913353 0.6363594 0.6708734 0.6495351 0.6564759 0.64887184 0.64886516 0.63964975 0.64601487 0.69161594 0.6402438 0.656489 0.66996765 0.65655035
0.5055055 0.65321493 0.64524513 0.6356191 0.666716 0.64526474 0.65573263 0.6352781 0.66734993 0.64875585 0.63810617 0.6430321 0.64048684 0.68848056 0.6497328 0.64603025 0.6538693 0.64987844 0.6412996 0.691126 0.64874506 0.6417238 0.692452 0.6349707 0.6496323 0.66810983 0.6512913 0.6488064 0.63991165 0.64825785 0.6877345 0.6422632 0.6888374 0.6362244 0.64861906 0.69221205 0.6489643 0.6911263 0.63607234 0.67063004 0.6492745 0.6562189 0.64861417 0.6485983 0.63936543 0.6457543 0.6914059 0.63996744 0.6562324 0.6697231 0.65631616
0.5065065 0.65297186 0.6449689 0.6353216 0.66644734 0.6449896 0.65549594 0.6349817 0.6670847 0.64848864 0.6378111 0.6427614 0.6402077 0.6882371 0.6494641 0.645759 0.6536273 0.64960915 0.6410144 0.6909143 0.6484814 0.6414393 0.6922566 0.6346749 0.64936596 0.6678554 0.6510472 0.6485394 0.6396215 0.64799625 0.6874938 0.64196336 0.6885927 0.6359364 0.6483666 0.6920168 0.6487044 0.6909163 0.6357846 0.6703861 0.64901316 0.65596116 0.648356 0.64833075 0.6390804 0.64549303 0.69119495 0.6396906 0.6559752 0.669478 0.6560814
0.5075075 0.6527282 0.6446921 0.63502336 0.66617787 0.6447138 0.65525866 0.6346844 0.6668186 0.64822084 0.63751525 0.64249 0.639928 0.68799275 0.64919484 0.6454871 0.6533847 0.64933944 0.64072835 0.69070184 0.6482174 0.6411538 0.6920604 0.6343783 0.649099 0.6676001 0.6508026 0.6482719 0.6393308 0.6477339 0.6872523 0.641663 0.68834704 0.63564754 0.6481135 0.69182086 0.64844406 0.69070554 0.6354963 0.6701413 0.6487513 0.65570277 0.6480973 0.64806265 0.6387946 0.645231 0.6909833 0.63941306 0.65571743 0.66923213 0.655846
0.5085085 0.65248394 0.64441466 0.6347244 0.6659077 0.6444373 0.6550207 0.63438654 0.66655195 0.64795244 0.6372186 0.642218 0.6396474 0.68774766 0.6489248 0.64521456 0.6531413 0.6490691 0.6404416 0.6904886 0.6479527 0.6408676 0.69186354 0.634081 0.6488312 0.66734415 0.65055716 0.64800364 0.63903916 0.64747113 0.68700993 0.64136195 0.68810046 0.63535815 0.64785975 0.6916241 0.648183 0.690494 0.6352072 0.6698958 0.64848876 0.65544385 0.6478379 0.647794 0.6385082 0.64496833 0.6907707 0.63913476 0.65545887 0.66898566 0.65560997
0.5095095 0.652239 0.6441364 0.6344247 0.6656368 0.64416003 0.6547822 0.6340878 0.6662843 0.64768344 0.63692105 0.64194524 0.63936627 0.68750155 0.6486546 0.6449415 0.65289736 0.6487981 0.64015424 0.6902747 0.64768744 0.6405806 0.6916658 0.63378304 0.6485629 0.66708744 0.65031123 0.64773476 0.6387469 0.6472075 0.6867667 0.6410601 0.68785316 0.63506794 0.64760554 0.69142663 0.6479213 0.6902818 0.63491744 0.6696497 0.64822537 0.65518427 0.647578 0.6475248 0.63822114 0.6447051 0.6905575 0.6388558 0.6551997 0.6687385 0.65537333
0.5105105 0.6519936 0.6438577 0.6341242 0.6653649 0.64388216 0.6545431 0.6337885 0.666016 0.6474138 0.63662285 0.6416718 0.6390846 0.68725485 0.64838356 0.64466774 0.65265286 0.64852655 0.63986605 0.69006 0.6474215 0.640293 0.6914674 0.6334843 0.648294 0.66683006 0.6500648 0.6474653 0.63845396 0.6469433 0.6865226 0.6407577 0.6876049 0.6347772 0.64735055 0.6912285 0.64765924 0.6900687 0.634627 0.66940296 0.6479613 0.65492404 0.64731765 0.6472549 0.6379333 0.6444411 0.6903434 0.63857645 0.65494 0.66849065 0.6551361
0.5115115 0.6517476 0.6435781 0.63382304 0.6650925 0.64360356 0.65430343 0.6334884 0.665747 0.6471436 0.63632387 0.64139766 0.638802 0.687007 0.6481121 0.6443933 0.65240777 0.6482546 0.63957715 0.68984467 0.6471551 0.6400045 0.6912683 0.63318473 0.6480243 0.66657203 0.64981765 0.6471951 0.6381603 0.6466782 0.6862776 0.6404545 0.68735594 0.6344856 0.64709496 0.69102955 0.6473965 0.6898549 0.6343359 0.6691554 0.64769673 0.6546632 0.64705676 0.64698434 0.6376448 0.6441765 0.69012845 0.6382962 0.6546797 0.66824216 0.6548983
0.5125125 0.65150076 0.643298 0.63352114 0.66481924 0.6433244 0.6540632 0.6331877 0.6654771 0.6468728 0.636024 0.6411228 0.638519 0.6867585 0.6478402 0.64411837 0.65216196 0.6479821 0.63928753 0.68962854 0.6468881 0.63971543 0.6910686 0.63288444 0.647754 0.6663132 0.64957 0.64692426 0.637866 0.64641273 0.6860319 0.6401507 0.68710613 0.6341934 0.6468389 0.69082975 0.64713323 0.68964034 0.63404405 0.66890734 0.6474313 0.6544017 0.6467953 0.64671326 0.6373556 0.6439113 0.6899128 0.63801545 0.65441865 0.66799295 0.65466005
0.5135135 0.6512536 0.64301723 0.6332185 0.6645451 0.64304453 0.6538224 0.6328862 0.66520655 0.6466014 0.63572353 0.6408473 0.6382353 0.68650913 0.64756763 0.6438429 0.6519156 0.64770895 0.6389972 0.68941164 0.6466206 0.6394256 0.690868 0.63258374 0.64748305 0.6660537 0.64932173 0.646653 0.6375709 0.6461464 0.68578535 0.6398462 0.6868555 0.63390046 0.64658225 0.69062936 0.64686936 0.689425 0.6337516 0.6686586 0.6471653 0.65413964 0.6465333 0.64644164 0.63706595 0.6436453 0.6896965 0.6377341 0.6541571 0.6677432 0.6544211
0.5145145 0.65100574 0.64273566 0.63291514 0.6642704 0.642764 0.653581 0.6325841 0.6649352 0.64632934 0.6354222 0.64057124 0.6379508 0.6862589 0.64729464 0.6435667 0.65166867 0.64743525 0.6387062 0.6891941 0.6463526 0.63913494 0.6906668 0.6322821 0.6472115 0.6657935 0.6490729 0.64638096 0.63727516 0.64587957 0.68553793 0.639541 0.686604 0.63360685 0.6463249 0.69042814 0.6466051 0.689209 0.63345844 0.6684091 0.64689875 0.6538769 0.64627075 0.6461694 0.6367753 0.64337885 0.6894794 0.6374521 0.6538949 0.66749257 0.6541817
0.5155155 0.6507573 0.6424536 0.63261104 0.6639949 0.64248264 0.6533391 0.6322812 0.6646632 0.6460568 0.6351202 0.6402945 0.6376658 0.686008 0.64702106 0.64329004 0.6514211 0.647161 0.6384144 0.6889758 0.6460839 0.6388436 0.69046485 0.63197976 0.6469393 0.6655325 0.6488234 0.6461083 0.63697875 0.64561206 0.6852898 0.63923514 0.6863519 0.6333127 0.6460671 0.6902263 0.64634013 0.6889922 0.63316464 0.668159 0.64663136 0.6536136 0.64600766 0.6458966 0.6364842 0.6431117 0.6892615 0.6371694 0.65363204 0.66724145 0.65394163
0.5165165 0.65050834 0.6421708 0.6323064 0.6637186 0.6422009 0.65309656 0.6319776 0.6643902 0.64578354 0.6348174 0.64001703 0.6373801 0.6857563 0.6467469 0.6430127 0.651173 0.64688635 0.638122 0.6887568 0.6458148 0.6385516 0.6902623 0.63167673 0.64666635 0.6652709 0.64857346 0.6458351 0.6366817 0.6453439 0.6850407 0.6389286 0.6860989 0.6330178 0.6458087 0.6900237 0.64607465 0.6887747 0.6328702 0.6679082 0.6463634 0.65334976 0.64574397 0.64562327 0.63619244 0.64284384 0.6890429 0.63688624 0.65336853 0.6669897 0.6537012
0.5175175 0.6502588 0.6418874 0.63200086 0.66344154 0.6419184 0.6528535 0.6316734 0.6641167 0.6455097 0.6345138 0.63973904 0.63709384 0.6855037 0.64647233 0.64273477 0.6509243 0.6466111 0.6378288 0.68853706 0.64554507 0.6382588 0.6900589 0.631373 0.64639294 0.66500866 0.6483229 0.64556134 0.63638383 0.64507514 0.68479097 0.63862157 0.6858451 0.6327222 0.64554965 0.6898204 0.6458087 0.6885565 0.6325751 0.6676568 0.6460948 0.6530853 0.6454799 0.64534926 0.6359 0.64257544 0.68882346 0.63660246 0.6531044 0.6667372 0.65345997
0.5185185 0.6500087 0.6416034 0.6316948 0.6631639 0.6416353 0.6526098 0.6313685 0.6638424 0.6452354 0.6342097 0.6394603 0.6368069 0.6852504 0.6461973 0.6424563 0.65067494 0.6463353 0.63753504 0.6883167 0.6452749 0.63796544 0.689855 0.63106865 0.6461188 0.6647457 0.64807177 0.6452868 0.6360854 0.64480567 0.6845405 0.6383138 0.68559057 0.6324259 0.64529 0.68961656 0.6455422 0.68833756 0.63227934 0.6674047 0.6458256 0.65282017 0.6452152 0.6450748 0.6356069 0.6423063 0.6886033 0.636318 0.6528398 0.6664841 0.65321827
0.5195195 0.64975804 0.6413188 0.6313879 0.6628854 0.64135146 0.6523657 0.6310629 0.66356736 0.6449605 0.6339047 0.63918096 0.63651943 0.6849964 0.6459216 0.64217716 0.6504252 0.64605904 0.6372404 0.6880957 0.6450042 0.63767135 0.6896503 0.63076353 0.645844 0.66448206 0.64782006 0.64501184 0.63578624 0.64453566 0.6842892 0.6380053 0.6853353 0.63212895 0.64502996 0.6894119 0.6452752 0.6881179 0.6319828 0.6671519 0.64555573 0.65255445 0.64495015 0.64479965 0.6353131 0.6420367 0.6883825 0.6360329 0.6525746 0.66623044 0.652976
0.5205205 0.6495067 0.6410334 0.6310804 0.6626062 0.64106715 0.65212095 0.63075674 0.6632917 0.6446849 0.63359904 0.6389009 0.63623124 0.68474156 0.6456454 0.64189756 0.6501746 0.6457823 0.6369453 0.68787396 0.64473283 0.63737655 0.689445 0.6304579 0.6455687 0.66421765 0.64756775 0.6447363 0.6354865 0.644265 0.68403727 0.6376962 0.68507916 0.6318315 0.6447692 0.6892065 0.64500755 0.6878975 0.63168585 0.6668985 0.64528525 0.65228814 0.6446845 0.644524 0.6350186 0.64176637 0.68816113 0.6357473 0.65230864 0.6659759 0.6527332
0.5215215 0.649255 0.6407476 0.63077205 0.6623262 0.64078206 0.65187573 0.6304498 0.6630151 0.64440894 0.6332926 0.63862026 0.63594246 0.684486 0.6453687 0.64161736 0.64992374 0.64550495 0.63664937 0.6876515 0.64446104 0.637081 0.689239 0.63015145 0.64529264 0.6639525 0.64731497 0.6444601 0.635186 0.64399374 0.68378437 0.6373865 0.68482244 0.6315332 0.644508 0.6890005 0.64473945 0.68767655 0.63138807 0.66664445 0.64501417 0.65202135 0.64441824 0.6442478 0.63472354 0.6414956 0.68793887 0.635461 0.6520422 0.6657209 0.6524899
0.5225225 0.6490026 0.6404611 0.63046324 0.6620456 0.6404964 0.6516299 0.6301423 0.66273785 0.6441322 0.63298553 0.63833904 0.63565314 0.6842296 0.64509165 0.64133656 0.64967215 0.6452272 0.6363529 0.6874285 0.64418876 0.63678485 0.6890324 0.6298443 0.6450162 0.66368693 0.64706165 0.6441832 0.634885 0.64372194 0.6835309 0.63707626 0.68456495 0.6312344 0.6442462 0.6887937 0.6444709 0.6874548 0.63108975 0.6663898 0.6447425 0.6517538 0.64415157 0.643971 0.6344279 0.641224 0.687716 0.6351742 0.65177524 0.66546524 0.6522461
0.5235235 0.64874965 0.640174 0.63015366 0.6617642 0.6402102 0.65138364 0.62983406 0.6624599 0.643855 0.6326776 0.6380572 0.6353631 0.68397254 0.644814 0.6410553 0.64942 0.6449488 0.6360557 0.6872048 0.6439159 0.63648796 0.6888252 0.6295366 0.64473903 0.6634205 0.6468078 0.6439059 0.6345831 0.64344937 0.68327665 0.63676524 0.68430674 0.63093483 0.64398384 0.68858635 0.6442017 0.6872325 0.63079077 0.6661345 0.6444702 0.6514858 0.6438844 0.64369375 0.6341315 0.640952 0.6874925 0.63488674 0.6515076 0.66520894 0.65200174
0.5245245 0.6484962 0.63988626 0.62984353 0.6614822 0.6399234 0.65113676 0.6295252 0.66218144 0.6435773 0.63236916 0.63777465 0.6350726 0.68371487 0.6445359 0.64077336 0.64916736 0.64467007 0.6357578 0.68698037 0.64364254 0.63619053 0.6886172 0.62922823 0.6444612 0.6631535 0.6465534 0.64362794 0.6342808 0.6431763 0.6830218 0.6364537 0.6840478 0.6306347 0.643721 0.68837833 0.6439321 0.68700945 0.63049114 0.66587853 0.6441972 0.6512172 0.6436167 0.6434158 0.6338346 0.6406793 0.6872682 0.63459873 0.65123945 0.664952 0.6517569
0.5255255 0.64824224 0.6395979 0.62953264 0.6611994 0.639636 0.6508894 0.6292157 0.66190207 0.643299 0.63206005 0.63749164 0.6347814 0.6834563 0.6442572 0.640491 0.64891416 0.64439076 0.6354593 0.6867553 0.64336866 0.6358924 0.68840855 0.62891924 0.6441829 0.6628858 0.6462984 0.6433494 0.6339777 0.6429026 0.682766 0.63614154 0.68378806 0.630334 0.64345753 0.6881697 0.643662 0.6867858 0.63019097 0.665622 0.64392364 0.6509481 0.6433485 0.6431375 0.633537 0.64040613 0.6870433 0.6343101 0.6509707 0.66469455 0.6515114
0.5265265 0.6479878 0.63930905 0.6292211 0.66091603 0.6393478 0.6506415 0.6289054 0.66162205 0.64302015 0.6317502 0.6372079 0.6344896 0.683197 0.6439782 0.64020795 0.6486604 0.644111 0.63516015 0.6865297 0.6430943 0.6355935 0.6881994 0.6286095 0.6439039 0.6626174 0.6460428 0.64307034 0.63367414 0.6426285 0.6825096 0.6358288 0.68352777 0.63003266 0.6431936 0.6879603 0.64339125 0.6865612 0.62989014 0.6653648 0.64364946 0.65067846 0.6430799 0.6428586 0.6332389 0.6401322 0.6868177 0.6340211 0.6507014 0.66443634 0.65126556
0.5275275 0.64773273 0.6390195 0.6289088 0.6606319 0.6390591 0.65039325 0.6285947 0.66134155 0.64274067 0.6314397 0.63692373 0.6341973 0.6829372 0.6436986 0.6399244 0.6484061 0.64383066 0.6348604 0.68630344 0.64281946 0.635294 0.68798965 0.6282991 0.64362437 0.66234833 0.64578694 0.64279073 0.6333699 0.64235365 0.6822525 0.63551545 0.6832667 0.62973064 0.6429291 0.68775046 0.6431201 0.68633634 0.6295887 0.665107 0.64337486 0.6504083 0.64281064 0.6425791 0.63294005 0.6398577 0.6865913 0.6337312 0.65043163 0.6641776 0.651019
0.5285285 0.6474772 0.63872945 0.62859607 0.6603472 0.6387699 0.6501443 0.62828326 0.66106015 0.64246076 0.63112843 0.6366389 0.6339044 0.68267655 0.6434185 0.63964045 0.64815134 0.64355 0.63456 0.6860766 0.64254403 0.6349939 0.68777925 0.6279882 0.6433443 0.6620788 0.64553034 0.6425104 0.6330649 0.6420782 0.6819948 0.63520163 0.68300503 0.6294281 0.642664 0.6875399 0.6428485 0.68611073 0.62928665 0.66484857 0.6430995 0.65013766 0.64254093 0.6422991 0.6326407 0.63958275 0.6863645 0.6334409 0.6501615 0.66391826 0.65077215
0.5295295 0.6472212 0.6384388 0.62828255 0.66006196 0.63848007 0.6498949 0.62797123 0.6607783 0.64218026 0.6308166 0.6363533 0.6336108 0.68241537 0.64313793 0.6393558 0.6478961 0.64326864 0.63425887 0.6858491 0.64226824 0.6346931 0.6875682 0.62767655 0.64306366 0.6618085 0.64527327 0.6422297 0.63275945 0.6418022 0.68173635 0.6348871 0.68274266 0.6291249 0.6423985 0.6873287 0.64257634 0.68588436 0.628984 0.6645895 0.6428237 0.6498665 0.64227086 0.6420186 0.63234067 0.6393072 0.68613696 0.6331501 0.6498906 0.6636582 0.6505247
0.5305305 0.6469646 0.63814753 0.62796843 0.65977603 0.6381897 0.649645 0.6276586 0.66049576 0.6418993 0.6305041 0.63606733 0.6333168 0.6821535 0.642857 0.63907075 0.64764017 0.642987 0.6339572 0.68562084 0.64199185 0.6343917 0.6873566 0.6273643 0.64278245 0.66153765 0.6450157 0.6419484 0.6324533 0.64152575 0.68147725 0.6345721 0.6824796 0.6288211 0.6421324 0.6871169 0.6423037 0.6856575 0.6286807 0.66433 0.64254725 0.6495948 0.64200026 0.64173764 0.63204014 0.63903105 0.68590873 0.6328587 0.6496194 0.66339767 0.65027684
0.5315315 0.64670753 0.6378557 0.62765384 0.65948945 0.6378987 0.6493946 0.62734526 0.6602125 0.6416177 0.63019085 0.63578075 0.6330221 0.68189085 0.6425756 0.638785 0.6473838 0.64270484 0.6336549 0.68539214 0.64171505 0.63408977 0.6871444 0.6270515 0.64250064 0.6612662 0.6447577 0.64166653 0.6321466 0.6412486 0.6812173 0.63425666 0.6822159 0.62851655 0.64186585 0.68690443 0.64203054 0.68542993 0.62837684 0.6640698 0.6422703 0.6493226 0.6417292 0.64145607 0.6317389 0.63875437 0.6856799 0.6325667 0.6493476 0.66313654 0.6500282
0.5325325 0.6464499 0.63756335 0.6273384 0.65920234 0.637607 0.64914364 0.6270313 0.6599289 0.64133555 0.62987715 0.6354935 0.6327268 0.6816276 0.64229363 0.6384989 0.647127 0.64242214 0.633352 0.6851628 0.6414377 0.6337871 0.6869316 0.626738 0.6422182 0.66099423 0.644499 0.64138424 0.6318393 0.640971 0.680957 0.6339407 0.6819515 0.6282115 0.6415987 0.6866914 0.64175695 0.68520176 0.6280724 0.66380906 0.6419927 0.6490501 0.64145756 0.6411741 0.63143724 0.6384772 0.6854505 0.6322741 0.6490754 0.6628749 0.64977944
0.5335335 0.64619184 0.63727045 0.62702245 0.6589148 0.637315 0.6488924 0.6267168 0.6596446 0.641053 0.62956256 0.63520586 0.63243103 0.6813637 0.64201117 0.6382122 0.6468696 0.64213896 0.6330485 0.68493295 0.6411599 0.6334838 0.6867182 0.6264239 0.64193535 0.6607216 0.64424 0.6411013 0.63153124 0.6406928 0.6806959 0.6336243 0.6816866 0.62790585 0.64133114 0.68647784 0.64148283 0.68497306 0.6277674 0.6635478 0.6417146 0.64877707 0.6411855 0.64089143 0.6311348 0.6381994 0.6852205 0.63198096 0.64880276 0.6626127 0.6495301
0.5345345 0.6459332 0.63697684 0.6267059 0.65862656 0.6370222 0.6486405 0.6264017 0.65935975 0.64076984 0.6292474 0.63491756 0.6321347 0.6810991 0.64172846 0.6379251 0.64661175 0.64185554 0.6327444 0.6847023 0.6408816 0.63317996 0.68650407 0.62610924 0.6416518 0.66044855 0.6439805 0.6408179 0.63122284 0.6404141 0.6804342 0.63330734 0.68142104 0.62759966 0.64106303 0.68626356 0.6412083 0.68474376 0.6274618 0.663286 0.64143586 0.64850366 0.640913 0.6406083 0.63083184 0.6379211 0.6849898 0.6316873 0.64852965 0.6623499 0.64928025
0.5355355 0.6456741 0.63668287 0.62638867 0.6583379 0.636729 0.64838815 0.626086 0.6590744 0.64048624 0.6289317 0.63462865 0.6318378 0.68083394 0.64144516 0.6376373 0.64635336 0.6415715 0.6324396 0.6844713 0.6406028 0.63287556 0.68628955 0.62579393 0.6413678 0.6601749 0.6437204 0.6405338 0.6309137 0.6401348 0.6801718 0.63299 0.6811547 0.6272928 0.64079446 0.68604875 0.6409333 0.6845137 0.6271554 0.6630238 0.64115673 0.6482297 0.6406401 0.6403249 0.6305283 0.63764215 0.68475854 0.63139313 0.6482562 0.66208667 0.64902985
0.5365365 0.64541465 0.63638836 0.6260709 0.65804857 0.63643515 0.6481354 0.6257697 0.6587885 0.6402021 0.62861544 0.63433933 0.63154036 0.6805681 0.64116144 0.6373492 0.64609444 0.64128715 0.6321343 0.6842395 0.6403237 0.6325704 0.68607444 0.6254781 0.6410833 0.65990067 0.6434599 0.6402494 0.6306039 0.63985497 0.6799089 0.63267225 0.6808878 0.6269855 0.6405253 0.68583345 0.6406578 0.68428314 0.6268487 0.6627609 0.6408769 0.64795554 0.6403666 0.64004076 0.63022435 0.6373628 0.6845268 0.63109845 0.6479823 0.66182286 0.64877903
0.5375375 0.6451547 0.6360932 0.62575257 0.6577589 0.6361407 0.64788216 0.6254528 0.6585021 0.63991743 0.62829846 0.6340493 0.6312424 0.6803017 0.6408774 0.6370605 0.64583504 0.6410023 0.6318284 0.6840073 0.640044 0.6322648 0.6858587 0.62516165 0.6407983 0.65962595 0.64319885 0.63996434 0.63029367 0.6395746 0.67964536 0.632354 0.68062043 0.6266776 0.64025575 0.6856174 0.6403819 0.68405205 0.6265414 0.6624977 0.6405966 0.6476808 0.64009285 0.63975626 0.6299197 0.6370829 0.6842942 0.63080317 0.64770794 0.6615586 0.64852774
0.5385385 0.644894 0.6357975 0.6254336 0.6574686 0.6358459 0.6476285 0.62513524 0.65821517 0.63963234 0.62798095 0.63375884 0.63094383 0.6800347 0.64059293 0.6367714 0.6455753 0.64071715 0.63152194 0.6837745 0.6397639 0.63195854 0.6856425 0.62484455 0.6405126 0.6593507 0.6429373 0.6396788 0.62998295 0.6392938 0.6793812 0.6320355 0.68035233 0.626369 0.6399857 0.68540096 0.6401055 0.68382037 0.6262335 0.66223395 0.6403159 0.64740574 0.6398184 0.63947123 0.6296145 0.6368023 0.6840613 0.63050735 0.64743316 0.66129386 0.6482761
0.5395395 0.6446332 0.6355014 0.6251141 0.6571779 0.6355504 0.6473743 0.62481713 0.65792775 0.6393467 0.6276627 0.63346785 0.63064486 0.6797671 0.640308 0.6364817 0.645315 0.6404315 0.63121486 0.6835411 0.6394833 0.63165176 0.68542564 0.62452686 0.6402265 0.659075 0.6426754 0.6393927 0.62967145 0.63901246 0.67911637 0.6317165 0.68008375 0.62605995 0.6397151 0.6851838 0.63982856 0.6835881 0.62592494 0.6619696 0.64003444 0.6471303 0.6395436 0.6391857 0.62930876 0.6365214 0.6838276 0.630211 0.64715815 0.6610287 0.6480239
0.5405405 0.64437175 0.6352046 0.6247939 0.6568867 0.63525444 0.64711976 0.62449855 0.6576398 0.6390605 0.627344 0.6331762 0.6303452 0.67949885 0.6400228 0.6361916 0.6450542 0.6401456 0.6309072 0.6833072 0.63920224 0.6313443 0.6852083 0.6242086 0.63993984 0.65879893 0.64241284 0.6391061 0.62935954 0.6387306 0.67885095 0.6313971 0.6798145 0.6257503 0.63944405 0.6849662 0.6395512 0.6833552 0.6256159 0.661705 0.6397525 0.6468546 0.6392684 0.6388998 0.62900245 0.6362399 0.6835934 0.62991416 0.6468826 0.6607631 0.64777124
0.5415415 0.64410985 0.6349073 0.62447333 0.6565951 0.63495797 0.64686465 0.6241793 0.6573515 0.6387739 0.62702465 0.6328842 0.6300451 0.6792301 0.63973725 0.635901 0.64479303 0.6398593 0.63059914 0.68307275 0.63892084 0.6310364 0.6849904 0.62388986 0.6396527 0.6585223 0.64215 0.6388191 0.62904716 0.63844824 0.67858505 0.6310774 0.6795447 0.6254402 0.63917255 0.684748 0.6392735 0.6831218 0.62530637 0.6614398 0.6394701 0.6465784 0.6389928 0.63861334 0.6286957 0.63595796 0.6833587 0.62961686 0.6466069 0.660497 0.6475182
0.5425425 0.64384747 0.6346095 0.6241521 0.65630305 0.6346609 0.64660907 0.6238595 0.65706277 0.63848686 0.62670475 0.6325916 0.62974447 0.67896086 0.63945127 0.63560987 0.64453125 0.6395726 0.63029027 0.68283767 0.6386389 0.63072777 0.6847719 0.62357056 0.6393651 0.6582453 0.6418866 0.6385316 0.628734 0.63816535 0.67831856 0.63075733 0.67927444 0.6251294 0.63890064 0.68452924 0.63899535 0.68288803 0.6249963 0.66117424 0.63918734 0.646302 0.6387167 0.63832647 0.6283883 0.63567543 0.6831234 0.62931895 0.6463308 0.66023046 0.64726484
0.5435435 0.6435846 0.6343113 0.6238302 0.6560106 0.63436335 0.64635324 0.6235391 0.65677357 0.63819927 0.62638426 0.6322985 0.6294432 0.6786908 0.639165 0.6353184 0.64426905 0.6392856 0.62998104 0.68260217 0.63835657 0.6304187 0.6845529 0.6232506 0.6390769 0.6579678 0.6416228 0.6382436 0.6284205 0.6378821 0.6780515 0.630437 0.67900336 0.62481815 0.6386282 0.68431 0.6387166 0.6826535 0.62468565 0.6609083 0.63890404 0.64602506 0.63844013 0.638039 0.62808037 0.6353924 0.6828876 0.6290205 0.6460543 0.6599635 0.6470107
0.5445445 0.6433214 0.6340125 0.62350786 0.65571773 0.6340653 0.6460968 0.6232183 0.6564838 0.6379112 0.6260632 0.632005 0.6291416 0.6784205 0.63887835 0.63502634 0.6440065 0.6389984 0.62967116 0.6823661 0.63807386 0.6301091 0.6843335 0.6229301 0.6387882 0.6576899 0.6413586 0.63795507 0.6281063 0.6375983 0.67778385 0.6301162 0.67873204 0.62450624 0.63835526 0.6840902 0.6384376 0.68241847 0.62437445 0.66064185 0.63862014 0.645748 0.6381632 0.63775116 0.627772 0.6351088 0.68265134 0.6287216 0.64577746 0.6596961 0.6467564
0.5455455 0.6430577 0.6337133 0.623185 0.65542436 0.63376665 0.64584005 0.6228968 0.6561938 0.63762265 0.6257416 0.631711 0.6288395 0.67814946 0.63859147 0.6347339 0.64374346 0.6387108 0.62936074 0.68212944 0.6377906 0.6297989 0.6841134 0.6226092 0.63849914 0.65741163 0.6410938 0.63766605 0.6277917 0.63731414 0.6775157 0.6297952 0.6784602 0.62419385 0.6380819 0.68386984 0.6381581 0.6821829 0.6240627 0.6603751 0.638336 0.64547056 0.6378858 0.6374629 0.62746304 0.634825 0.6824144 0.6284223 0.64550036 0.65942836 0.64650154
0.5465465 0.64279354 0.63341355 0.6228616 0.65513074 0.6334676 0.6455828 0.62257475 0.65590346 0.63733375 0.6254194 0.63141644 0.62853676 0.67787796 0.6383042 0.63444096 0.64347994 0.6384228 0.62904984 0.6818924 0.63750696 0.6294881 0.68389297 0.62228763 0.6382095 0.65713286 0.6408287 0.6373766 0.6274765 0.63702947 0.6772471 0.6294739 0.6781878 0.623881 0.6378081 0.68364906 0.63787824 0.6819469 0.6237504 0.6601079 0.63805133 0.64519286 0.637608 0.6371741 0.6271535 0.6345405 0.68217695 0.6281223 0.64522284 0.65916014 0.6462464
0.5475475 0.642529 0.63311327 0.6225376 0.65483665 0.63316804 0.6453251 0.6222522 0.6556126 0.63704437 0.6250966 0.6311215 0.6282336 0.6776059 0.63801676 0.63414764 0.6432161 0.63813466 0.62873834 0.68165475 0.63722295 0.6291769 0.68367195 0.6219655 0.6379195 0.6568538 0.64056313 0.63708675 0.62716067 0.6367446 0.676978 0.62915236 0.67791486 0.6235675 0.6375337 0.6834278 0.6375979 0.68171024 0.62343764 0.65984035 0.6377662 0.64491487 0.63732994 0.63688505 0.62684363 0.6342556 0.681939 0.62782204 0.6449452 0.65889174 0.6459907
0.5485485 0.64226395 0.63281256 0.62221307 0.6545422 0.632868 0.6450671 0.6219291 0.6553214 0.63675445 0.6247733 0.63082623 0.62793005 0.67733353 0.6377289 0.6338538 0.6429516 0.6378461 0.6284264 0.68141663 0.63693845 0.628865 0.68345034 0.6216429 0.6376289 0.65657425 0.64029706 0.63679624 0.6268445 0.63645923 0.67670834 0.6288305 0.67764163 0.6232537 0.6372591 0.6832059 0.6373172 0.6814732 0.62312436 0.6595724 0.6374807 0.6446365 0.6370512 0.6365955 0.6265331 0.63397014 0.6817005 0.6275211 0.6446672 0.6586227 0.6457346
0.5495495 0.64199847 0.63251144 0.62188804 0.6542475 0.63256747 0.6448087 0.6216055 0.65502983 0.63646406 0.62444955 0.63053054 0.6276258 0.67706054 0.6374409 0.6335596 0.64268684 0.6375574 0.6281139 0.6811781 0.63665366 0.6285528 0.68322825 0.6213197 0.63733786 0.6562944 0.6400307 0.63650537 0.6265278 0.6361735 0.6764382 0.6285084 0.67736775 0.6229392 0.63698393 0.6829835 0.63703597 0.6812355 0.6228105 0.65930414 0.6371949 0.644358 0.63677216 0.63630545 0.62622213 0.63368434 0.6814617 0.6272198 0.64438903 0.65835357 0.64547825
0.5505506 0.6417328 0.63220966 0.6215625 0.6539524 0.6322664 0.64454985 0.62128145 0.6547379 0.6361733 0.6241253 0.6302344 0.62732124 0.67678726 0.6371525 0.63326484 0.64242166 0.63726836 0.6278008 0.6809389 0.6363684 0.62824 0.68300587 0.620996 0.6370464 0.65601426 0.63976383 0.636214 0.6262106 0.63588727 0.6761677 0.62818605 0.67709357 0.6226244 0.63670826 0.6827607 0.6367544 0.6809975 0.6224962 0.65903544 0.63690853 0.6440792 0.6364928 0.6360149 0.62591064 0.6333981 0.6812221 0.62691796 0.64411044 0.6580839 0.64522135
0.5515516 0.6414665 0.6319075 0.62123644 0.6536571 0.63196486 0.64429057 0.62095666 0.65444577 0.635882 0.6238004 0.62993795 0.6270162 0.6765134 0.63686407 0.6329698 0.642156 0.63697916 0.62748736 0.68069935 0.6360827 0.62792665 0.68278277 0.62067175 0.6367544 0.65573376 0.6394965 0.6359222 0.6258928 0.63560086 0.6758967 0.62786347 0.67681885 0.6223089 0.6364323 0.68253744 0.6364724 0.6807588 0.6221814 0.6587665 0.63662195 0.6438002 0.63621294 0.63572395 0.62559867 0.6331116 0.6809822 0.62661564 0.6438316 0.657814 0.64496416
0.5525526 0.6411999 0.63160485 0.62090987 0.6533613 0.6316629 0.64403087 0.62063146 0.65415317 0.6355904 0.6234752 0.62964106 0.62671065 0.67623913 0.6365752 0.6326742 0.64189005 0.6366898 0.62717336 0.6804592 0.63579667 0.6276127 0.6825593 0.6203471 0.6364619 0.65545285 0.6392288 0.63563 0.62557465 0.635314 0.6756253 0.6275407 0.6765438 0.62199306 0.63615596 0.6823136 0.63619006 0.6805198 0.6218662 0.6584972 0.636335 0.64352083 0.63593274 0.63543266 0.6252862 0.6328244 0.6807418 0.6263128 0.6435528 0.6575437 0.64470655
0.5535536 0.6409329 0.6313018 0.62058276 0.6530653 0.6313604 0.6437708 0.6203058 0.65386033 0.6352983 0.6231494 0.62934375 0.62640464 0.6759645 0.63628614 0.63237834 0.64162356 0.6364 0.62685883 0.6802187 0.63551027 0.62729836 0.68233526 0.6200219 0.63616914 0.6551717 0.63896066 0.6353373 0.62525594 0.6350269 0.6753535 0.62721777 0.67626846 0.6216768 0.63587904 0.6820892 0.6359073 0.68028015 0.62155056 0.6582278 0.63604766 0.64324135 0.63565207 0.63514096 0.6249733 0.63253707 0.68050075 0.6260095 0.6432734 0.65727323 0.64444846
0.5545546 0.64066553 0.6309983 0.6202553 0.65276915 0.63105756 0.64351034 0.61997956 0.6535672 0.63500583 0.6228232 0.62904626 0.6260983 0.67568946 0.63599694 0.6320821 0.64135677 0.6361102 0.6265439 0.6799778 0.6352234 0.6269837 0.682111 0.61969614 0.6358759 0.65489024 0.6386922 0.6350443 0.6249368 0.6347394 0.6750814 0.6268946 0.6759926 0.6213601 0.63560176 0.68186456 0.6356242 0.68004024 0.62123436 0.65795785 0.63576007 0.64296156 0.6353711 0.6348488 0.6246599 0.63224924 0.68025947 0.6257059 0.642994 0.6570024 0.6441901
0.5555556 0.6403978 0.6306943 0.6199272 0.65247244 0.6307542 0.6432496 0.61965287 0.65327364 0.6347128 0.6224966 0.62874836 0.6257914 0.675414 0.63570744 0.6317852 0.6410896 0.63582003 0.62622833 0.67973626 0.6349363 0.6266682 0.6818861 0.61937004 0.6355821 0.6546084 0.6384233 0.6347507 0.62461704 0.6344516 0.6748088 0.6265713 0.6757164 0.62104297 0.6353242 0.68163943 0.6353407 0.6797998 0.6209179 0.65768754 0.63547224 0.6426817 0.6350897 0.6345563 0.62434596 0.63196117 0.6800176 0.62540174 0.6427144 0.6567312 0.64393127
0.5565566 0.6401297 0.63038987 0.61959887 0.65217566 0.6304504 0.6429885 0.61932576 0.6529801 0.63441956 0.6221695 0.6284502 0.6254841 0.67513824 0.6354179 0.6314882 0.6408222 0.6355298 0.6259123 0.6794945 0.6346486 0.62635255 0.6816606 0.61904335 0.63528794 0.6543264 0.63815403 0.63445675 0.6242969 0.6341636 0.6745358 0.6262478 0.67543983 0.6207254 0.63504624 0.6814137 0.63505673 0.6795589 0.62060094 0.65741724 0.63518393 0.64240164 0.63480794 0.63426334 0.6240316 0.63167256 0.67977536 0.62509716 0.6424346 0.65645975 0.64367217
0.5575576 0.63986135 0.6300851 0.61926985 0.65187865 0.630146 0.64272696 0.61899793 0.6526861 0.63412577 0.6218421 0.62815166 0.6251764 0.6748621 0.6351281 0.6311907 0.64055425 0.63523936 0.62559605 0.6792522 0.6343607 0.62603635 0.68143487 0.6187163 0.6349934 0.65404403 0.6378843 0.6341624 0.62397635 0.63387525 0.67426246 0.62592417 0.67516285 0.62040764 0.6347677 0.6811876 0.6347725 0.67931765 0.62028366 0.65714645 0.63489544 0.6421213 0.6345257 0.6339699 0.6237168 0.6313838 0.67953265 0.6247921 0.6421546 0.6561881 0.64341265
0.5585586 0.63959265 0.62977976 0.61894065 0.6515812 0.6298413 0.6424652 0.6186698 0.65239185 0.6338315 0.6215143 0.62785286 0.6248685 0.6745856 0.6348381 0.6308928 0.6402861 0.6349488 0.62527937 0.6790097 0.63407236 0.6257197 0.6812086 0.6183888 0.6346984 0.65376145 0.63761425 0.6338676 0.6236553 0.63358676 0.6739889 0.62560034 0.67488563 0.6200893 0.634489 0.680961 0.63448787 0.6790759 0.619966 0.65687555 0.63460666 0.6418409 0.63424337 0.6336763 0.6234015 0.6310947 0.6792896 0.6244868 0.6418743 0.65591615 0.64315283
0.5595596 0.6393236 0.62947404 0.618611 0.6512837 0.62953615 0.64220285 0.6183412 0.6520974 0.633537 0.621186 0.6275537 0.6245601 0.6743088 0.63454795 0.63059455 0.64001757 0.63465804 0.62496215 0.6787666 0.6337837 0.6254027 0.68098193 0.61806077 0.63440293 0.65347856 0.6373439 0.63357234 0.6233338 0.6332978 0.67371476 0.6252765 0.6746081 0.61977077 0.63420993 0.680734 0.6342028 0.6788338 0.61964786 0.6566043 0.63431764 0.64156026 0.6339604 0.6333821 0.62308586 0.6308052 0.6790461 0.624181 0.6415939 0.6556439 0.6428926
0.5605606 0.6390542 0.629168 0.6182809 0.650986 0.62923056 0.6419405 0.61801225 0.6518028 0.633242 0.6208575 0.6272544 0.6242515 0.6740316 0.6342577 0.630296 0.6397488 0.6343672 0.6246445 0.6785232 0.6334947 0.6250854 0.6807549 0.61773247 0.6341071 0.6531955 0.6370731 0.63327676 0.62301195 0.6330087 0.6734406 0.62495244 0.6743302 0.61945164 0.6339306 0.6805066 0.6339175 0.6785914 0.6193295 0.6563329 0.6340283 0.64127946 0.63367724 0.6330877 0.6227698 0.6305155 0.67880225 0.6238747 0.6413134 0.6553713 0.6426321
0.5615616 0.63878477 0.6288614 0.6179504 0.650688 0.6289246 0.64167774 0.6176829 0.65150785 0.63294667 0.62052864 0.6269548 0.6239424 0.67375416 0.6339673 0.62999713 0.63947976 0.6340762 0.6243265 0.6782794 0.63320524 0.62476754 0.68052745 0.6174038 0.6338109 0.6529122 0.63680196 0.63298076 0.62268966 0.6327194 0.67316586 0.6246284 0.6740521 0.6191325 0.6336509 0.6802788 0.6336317 0.67834854 0.6190107 0.6560612 0.6337387 0.64099854 0.6333936 0.63279283 0.62245315 0.6302254 0.678558 0.62356824 0.6410327 0.6550988 0.64237136
0.5625626 0.63851476 0.6285545 0.6176196 0.65038985 0.6286182 0.6414147 0.61735296 0.65121275 0.632651 0.6201994 0.626655 0.62363297 0.6734764 0.63367665 0.6296978 0.6392103 0.63378495 0.6240083 0.67803526 0.63291556 0.6244493 0.6802996 0.6170746 0.6335142 0.65262854 0.63653064 0.6326843 0.62236696 0.6324298 0.67289096 0.6243042 0.6737736 0.61881274 0.6333708 0.6800506 0.63334566 0.6781052 0.6186915 0.6557893 0.633449 0.64071727 0.63310957 0.63249755 0.6221362 0.62993515 0.6783134 0.6232614 0.64075184 0.6548258 0.6421102
0.5635636 0.6382446 0.62824714 0.6172883 0.6500915 0.6283114 0.6411513 0.6170227 0.6509175 0.63235486 0.61986977 0.6263549 0.6233232 0.6731984 0.63338596 0.6293983 0.63894075 0.63349366 0.62368953 0.67779076 0.6326256 0.62413085 0.68007123 0.6167452 0.6332173 0.6523449 0.63625884 0.6323875 0.62204385 0.6321399 0.67261577 0.6239799 0.67349494 0.6184928 0.6330905 0.67982197 0.63305926 0.6778616 0.61837214 0.65551716 0.63315904 0.6404362 0.6328253 0.63220197 0.6218188 0.6296445 0.67806846 0.62295413 0.6404709 0.65455264 0.6418489
0.5645646 0.6379743 0.62793934 0.6169569 0.64979297 0.62800425 0.64088774 0.616692 0.650622 0.6320582 0.61954 0.6260545 0.62301326 0.67292005 0.6330952 0.62909853 0.6386708 0.6332023 0.6233705 0.677546 0.63233525 0.62381196 0.6798426 0.6164154 0.63291985 0.6520609 0.6359866 0.6320902 0.62172043 0.63185006 0.67234015 0.6236555 0.673216 0.6181726 0.63280994 0.679593 0.63277256 0.67761767 0.6180524 0.6552449 0.63286877 0.64015484 0.6325407 0.6319059 0.62150115 0.62935376 0.67782307 0.62264663 0.64018977 0.6542793 0.64158726
0.5655656 0.63770366 0.62763125 0.61662513 0.6494943 0.62769663 0.64062387 0.61636114 0.65032625 0.63176143 0.61920977 0.62575406 0.62270284 0.6726415 0.6328043 0.6287984 0.6384006 0.63291097 0.62305117 0.6773008 0.63204455 0.62349284 0.6796136 0.6160852 0.632622 0.6517767 0.6357145 0.6317927 0.6213966 0.6315598 0.67206454 0.62333107 0.67293674 0.61785203 0.632529 0.67936367 0.63248557 0.6773735 0.6177324 0.6549724 0.6325784 0.6398734 0.63225585 0.6316097 0.6211831 0.6290626 0.6775775 0.62233865 0.6399086 0.65400577 0.6413253
0.5665666 0.6374328 0.62732273 0.61629295 0.64919555 0.6273888 0.6403599 0.61602974 0.65003055 0.63146424 0.6188793 0.6254533 0.6223924 0.6723628 0.63251334 0.6284981 0.63813025 0.63261926 0.6227315 0.67705536 0.63175374 0.6231733 0.6793842 0.6157547 0.632324 0.65149236 0.6354417 0.6314947 0.6210725 0.6312694 0.67178845 0.6230066 0.6726573 0.6175312 0.6322478 0.679134 0.6321981 0.6771289 0.6174121 0.6546997 0.63228774 0.6395918 0.63197047 0.6313129 0.6208646 0.6287713 0.67733157 0.62203044 0.63962734 0.6537321 0.64106303
0.5675676 0.6371617 0.62701386 0.61596054 0.64889646 0.62708056 0.64009553 0.61569804 0.64973456 0.6311666 0.61854863 0.6251524 0.6220816 0.67208374 0.6322222 0.62819755 0.6378597 0.63232774 0.6224116 0.6768096 0.6314626 0.6228535 0.67915446 0.615424 0.6320255 0.65120786 0.6351689 0.6311963 0.620748 0.63097894 0.67151225 0.62268203 0.6723777 0.61721015 0.63196653 0.67890394 0.63191056 0.676884 0.6170915 0.65442693 0.63199705 0.6393102 0.631685 0.63101596 0.62054586 0.62847984 0.6770853 0.621722 0.63934594 0.6534583 0.6408007
0.5685686 0.6368903 0.6267047 0.6156279 0.64859736 0.62677205 0.63983095 0.6153661 0.64943856 0.6308687 0.6182178 0.6248512 0.62177044 0.6718044 0.6319311 0.62789667 0.6375888 0.63203603 0.6220914 0.6765635 0.6311711 0.6225335 0.6789244 0.6150928 0.6317266 0.65092313 0.63489574 0.63089764 0.6204232 0.6306882 0.67123586 0.62235755 0.6720978 0.6168889 0.6316848 0.6786737 0.63162273 0.67663884 0.6167707 0.6541539 0.6317061 0.63902855 0.63139904 0.6307186 0.62022674 0.62818813 0.6768387 0.6214133 0.6390645 0.6531842 0.64053804
0.5695696 0.6366188 0.6263951 0.61529505 0.64829814 0.6264631 0.6395662 0.6150337 0.6491422 0.63057035 0.6178866 0.62455 0.621459 0.6715251 0.63163984 0.62759554 0.63731784 0.63174427 0.6217708 0.67631716 0.6308795 0.6222131 0.6786942 0.6147615 0.63142735 0.6506384 0.63462234 0.6305986 0.6200982 0.6303973 0.6709591 0.6220329 0.67181766 0.6165673 0.63140297 0.6784429 0.63133454 0.67639345 0.61644953 0.65388066 0.631415 0.6387467 0.63111293 0.63042086 0.6199074 0.62789625 0.6765919 0.6211042 0.63878286 0.65291 0.64027524
0.5705706 0.6363472 0.6260852 0.61496174 0.6479989 0.62615395 0.6393012 0.6147011 0.6488458 0.6302717 0.61755526 0.6242486 0.6211475 0.6712454 0.63134855 0.62729424 0.63704664 0.6314525 0.62145007 0.6760706 0.63058764 0.6218925 0.67846346 0.6144298 0.63112783 0.65035343 0.63434863 0.63029927 0.6197728 0.63010633 0.67068225 0.62170833 0.6715374 0.6162456 0.6311208 0.6782119 0.6310462 0.6761476 0.61612827 0.65360737 0.6311238 0.63846487 0.6308266 0.63012284 0.61958766 0.62760407 0.6763447 0.62079483 0.63850117 0.6526357 0.64001215
0.5715716 0.63607514 0.6257749 0.6146283 0.6476993 0.6258445 0.639036 0.6143682 0.64854926 0.6299726 0.6172237 0.6239469 0.6208357 0.67096555 0.6310572 0.62699276 0.63677514 0.63116074 0.62112904 0.67582357 0.63029546 0.62157166 0.6782323 0.61409795 0.630828 0.6500682 0.63407475 0.6299995 0.61944705 0.6298151 0.67040515 0.6213838 0.671257 0.6159235 0.6308384 0.6779806 0.63075745 0.6759016 0.61580664 0.653334 0.63083243 0.6381829 0.63053995 0.6298245 0.6192677 0.6273118 0.6760973 0.62048537 0.6382195 0.6523611 0.6397487
0.5725726 0.635803 0.6254644 0.61429465 0.6474 0.6255346 0.6387707 0.61403495 0.6482527 0.62967324 0.61689186 0.6236452 0.6205237 0.6706855 0.63076586 0.626691 0.6365036 0.6308689 0.62080765 0.6755764 0.63000315 0.6212505 0.67800105 0.61376584 0.630528 0.649783 0.63380057 0.6296995 0.6191212 0.62952375 0.67012787 0.6210591 0.6709763 0.6156013 0.63055587 0.6777489 0.6304686 0.67565536 0.61548495 0.65306044 0.6305409 0.6379009 0.630253 0.6295258 0.61894745 0.62701935 0.67584974 0.6201754 0.6379377 0.6520865 0.63948536
0.5735736 0.6355308 0.62515354 0.6139608 0.6471003 0.62522465 0.6385051 0.61370146 0.6479561 0.6293736 0.61655986 0.6233432 0.6202115 0.67040527 0.6304744 0.6263891 0.6362319 0.6305769 0.62048614 0.6753289 0.6297106 0.6209292 0.67776954 0.61343324 0.63022745 0.64949775 0.63352627 0.62939924 0.6187951 0.6292324 0.6698504 0.6207346 0.6706954 0.6152789 0.63027316 0.6775172 0.63017946 0.6754087 0.6151629 0.65278685 0.6302493 0.6376188 0.6299658 0.6292269 0.61862695 0.62672675 0.67560184 0.61986536 0.6376559 0.6518117 0.6392216
0.5745746 0.6352583 0.6248425 0.6136267 0.64680064 0.62491435 0.6382394 0.61336774 0.64765936 0.62907356 0.6162276 0.62304133 0.61989903 0.670125 0.630183 0.626087 0.63595986 0.630285 0.62016445 0.67508125 0.62941784 0.6206076 0.67753756 0.61310077 0.6299269 0.64921224 0.63325167 0.6290987 0.61846864 0.62894094 0.6695728 0.6204101 0.67041445 0.61495626 0.6299902 0.67728496 0.6298902 0.6751619 0.61484075 0.652513 0.62995756 0.63733673 0.6296785 0.62892777 0.6183063 0.626434 0.6753537 0.6195552 0.637374 0.6515369 0.6389578
0.5755756 0.6349857 0.62453103 0.6132925 0.64650095 0.6246038 0.6379734 0.61303365 0.6473626 0.62877333 0.6158954 0.6227391 0.6195865 0.6698444 0.6298915 0.62578475 0.63568777 0.6299932 0.61984247 0.6748334 0.629125 0.6202858 0.67730546 0.61276805 0.62962604 0.6489266 0.632977 0.6287979 0.6181421 0.62864923 0.66929495 0.6200855 0.67013335 0.61463356 0.6297071 0.67705256 0.6296007 0.6749149 0.61451834 0.65223914 0.6296658 0.6370546 0.62939084 0.62862813 0.6179851 0.62614113 0.6751053 0.6192446 0.6370921 0.6512619 0.63869375
0.5765766 0.63471293 0.6242195 0.61295795 0.646201 0.62429297 0.63770753 0.6126995 0.6470657 0.6284728 0.6155629 0.62243694 0.6192738 0.6695638 0.62960005 0.6254825 0.63541543 0.62970126 0.61952037 0.6745853 0.62883174 0.61996394 0.67707306 0.612435 0.62932485 0.64864093 0.6327022 0.6284968 0.61781526 0.62835747 0.6690171 0.6197611 0.6698522 0.6143108 0.62942374 0.6768199 0.629311 0.6746677 0.61419594 0.65196514 0.6293738 0.6367724 0.62910306 0.6283285 0.61766386 0.62584805 0.67485684 0.618934 0.6368102 0.65098685 0.63842964
0.5775776 0.63444006 0.6239077 0.61262333 0.64590126 0.623982 0.63744134 0.61236507 0.6467687 0.628172 0.6152302 0.62213457 0.6189609 0.669283 0.6293087 0.6251799 0.63514316 0.62940943 0.6191981 0.67433685 0.62853855 0.61964184 0.67684036 0.6121018 0.62902343 0.64835525 0.63242716 0.6281954 0.61748827 0.6280656 0.66873896 0.6194366 0.6695708 0.6139876 0.62914026 0.676587 0.6290211 0.67442024 0.61387324 0.6516912 0.62908185 0.63649035 0.62881505 0.62802863 0.61734235 0.6255549 0.674608 0.618623 0.63652825 0.6507117 0.6381653
0.5785786 0.6341671 0.62359554 0.61228865 0.64560145 0.6236708 0.637175 0.6120304 0.6464717 0.6278709 0.6148975 0.6218322 0.6186479 0.66900206 0.62901723 0.62487715 0.63487077 0.62911755 0.61887556 0.67408836 0.6282452 0.61931956 0.6766075 0.6117685 0.62872183 0.6480694 0.6321519 0.62789387 0.61716115 0.62777376 0.66846085 0.6191124 0.66928923 0.61366445 0.62885654 0.6763539 0.62873113 0.6741725 0.6135504 0.651417 0.6287898 0.6362081 0.628527 0.62772834 0.6170208 0.6252616 0.6743591 0.6183119 0.63624626 0.65043646 0.63790077
0.5795796 0.63389397 0.62328327 0.6119538 0.6453016 0.6233594 0.63690865 0.6116955 0.6461748 0.6275696 0.61456466 0.62152964 0.6183347 0.6687211 0.6287258 0.6245744 0.6345981 0.6288258 0.6185529 0.67383957 0.6279516 0.61899704 0.67637426 0.6114349 0.62842 0.6477836 0.6318766 0.6275921 0.61683375 0.6274817 0.66818255 0.61878806 0.6690077 0.6133412 0.6285729 0.67612046 0.62844086 0.6739247 0.61322737 0.6511429 0.62849766 0.6359259 0.6282387 0.62742794 0.616699 0.6249682 0.67410994 0.61800075 0.6359643 0.65016115 0.6376362
0.5805806 0.63362074 0.6229707 0.6116188 0.64500165 0.62304777 0.63664204 0.61136055 0.64587766 0.6272679 0.6142317 0.621227 0.6180215 0.66844004 0.6284344 0.62427145 0.6343254 0.6285339 0.6182301 0.67359054 0.62765795 0.61867446 0.676141 0.61110127 0.62811804 0.6474976 0.6316009 0.62729 0.6165062 0.62718964 0.6679041 0.6184639 0.6687261 0.6130177 0.6282889 0.67588687 0.6281505 0.6736766 0.61290425 0.65086865 0.6282054 0.63564384 0.6279501 0.6271273 0.6163769 0.62467474 0.6738606 0.61768925 0.63568234 0.6498858 0.63737154
0.5815816 0.63334745 0.62265795 0.6112837 0.64470184 0.6227361 0.6363754 0.6110252 0.64558065 0.6269661 0.6138985 0.62092435 0.61770815 0.66815877 0.6281431 0.62396854 0.6340526 0.6282422 0.61790717 0.67334133 0.62736404 0.61835176 0.6759073 0.61076736 0.6278158 0.6472117 0.63132536 0.6269878 0.6161785 0.6268976 0.66762555 0.61813986 0.6684443 0.6126941 0.6280048 0.67565316 0.62785995 0.67342836 0.6125811 0.65059435 0.62791324 0.6353616 0.62766135 0.6268265 0.61605465 0.6243812 0.67361104 0.6173777 0.63540035 0.6496104 0.6371068
0.5825826 0.633074 0.6223451 0.6109484 0.64440185 0.62242407 0.63610876 0.6106899 0.6452835 0.62666404 0.6135653 0.6206217 0.6173947 0.66787744 0.6278517 0.62366545 0.6337797 0.6279505 0.6175841 0.673092 0.62707025 0.61802894 0.67567366 0.61043346 0.6275133 0.6469257 0.6310496 0.62668544 0.6158507 0.6266055 0.6673469 0.61781585 0.6681625 0.61237055 0.6277206 0.6754191 0.62756944 0.67318004 0.6122578 0.6503201 0.62762105 0.63507956 0.6273725 0.6265254 0.6157323 0.62408745 0.6733614 0.6170659 0.63511837 0.6493349 0.63684183
0.5835836 0.6328004 0.62203187 0.61061317 0.644102 0.62211186 0.63584185 0.6103544 0.64498657 0.6263619 0.61323214 0.6203189 0.617081 0.6675961 0.62756044 0.6233623 0.6335067 0.62765884 0.6172608 0.67284244 0.6267763 0.61770594 0.6754395 0.6100994 0.62721074 0.64663965 0.63077366 0.62638265 0.6155228 0.62631315 0.66706824 0.61749196 0.66788054 0.61204684 0.62743634 0.67518485 0.62727857 0.67293143 0.61193436 0.65004575 0.62732863 0.6347974 0.62708354 0.6262242 0.6154098 0.6237937 0.6731116 0.6167542 0.63483655 0.6490595 0.6365768
0.5845846 0.6325268 0.62171876 0.6102777 0.6438021 0.62179965 0.6355748 0.6100186 0.6446894 0.6260594 0.61289877 0.6200161 0.61676735 0.66731465 0.6272692 0.6230591 0.63323367 0.6273674 0.61693746 0.6725928 0.6264822 0.6173829 0.67520535 0.60976523 0.62690806 0.6463536 0.63049763 0.6260799 0.6151947 0.6260209 0.66678953 0.61716825 0.66759855 0.6117232 0.6271519 0.67495054 0.6269878 0.6726827 0.6116108 0.6497714 0.62703633 0.6345154 0.62679446 0.6259228 0.6150871 0.62349993 0.6728616 0.61644214 0.6345546 0.6487839 0.63631165
0.5855856 0.63225305 0.6214053 0.6099422 0.64350224 0.62148714 0.6353079 0.6096827 0.6443925 0.6257568 0.61256546 0.61971325 0.6164536 0.6670332 0.62697804 0.6227558 0.63296056 0.6270758 0.61661404 0.67234296 0.6261879 0.6170597 0.674971 0.6094309 0.6266053 0.6460675 0.63022155 0.62577695 0.6148665 0.6257287 0.66651064 0.61684453 0.6673165 0.6113992 0.6268673 0.67471594 0.6266969 0.67243385 0.6112871 0.64949703 0.6267438 0.63423324 0.62650526 0.6256213 0.61476433 0.62320614 0.6726115 0.61613 0.6342728 0.6485083 0.6360464
0.5865866 0.63197935 0.62109184 0.60960674 0.6432024 0.6211746 0.63504076 0.60934687 0.64409536 0.62545395 0.612232 0.6194103 0.6161398 0.6667517 0.62668693 0.6224525 0.63268733 0.6267845 0.6162905 0.6720929 0.6258937 0.6167365 0.67473626 0.6090965 0.6263022 0.64578134 0.62994534 0.62547374 0.61453825 0.6254363 0.6662317 0.61652106 0.6670344 0.61107534 0.6265827 0.67448115 0.62640584 0.6721848 0.61096346 0.6492227 0.6264515 0.63395137 0.6262158 0.62531966 0.6144415 0.6229122 0.6723614 0.6158179 0.633991 0.6482327 0.63578117
0.5875876 0.6317055 0.6207782 0.60927117 0.64290273 0.6208618 0.6347737 0.60901076 0.64379835 0.62515086 0.6118986 0.61910737 0.6158259 0.6664703 0.626396 0.6221491 0.6324141 0.62649316 0.6159669 0.6718428 0.6255994 0.6164132 0.67450154 0.6087621 0.6259992 0.6454953 0.6296691 0.6251705 0.6142099 0.62514395 0.6659527 0.6161976 0.6667524 0.6107514 0.6262979 0.67424643 0.62611467 0.6719356 0.61063975 0.6489482 0.6261591 0.6336694 0.62592643 0.62501776 0.61411846 0.6226181 0.6721109 0.6155055 0.6337093 0.64795715 0.6355158
0.5885886 0.6314316 0.62046444 0.6089355 0.64260304 0.620549 0.63450646 0.6086745 0.64350146 0.62484777 0.61156505 0.6188045 0.615512 0.6661886 0.6261049 0.6218457 0.6321409 0.6262019 0.61564326 0.6715925 0.62530506 0.6160898 0.6742667 0.6084277 0.6256958 0.64520925 0.6293927 0.6248671 0.61388147 0.6248516 0.6656738 0.61587435 0.66647017 0.6104273 0.62601316 0.6740113 0.62582344 0.67168635 0.61031586 0.6486739 0.62586665 0.6333875 0.6256369 0.6247158 0.6137954 0.6223242 0.67186046 0.61519307 0.6334276 0.64768153 0.6352505
0.5895896 0.6311575 0.62015045 0.60859996 0.64230317 0.6202361 0.6342392 0.60833824 0.6432045 0.62454456 0.6112316 0.6185015 0.6151982 0.6659071 0.6258141 0.6215423 0.6318675 0.6259109 0.6153195 0.67134213 0.6250105 0.61576635 0.6740315 0.60809314 0.6253925 0.64492315 0.6291163 0.62456346 0.61355305 0.6245593 0.6653948 0.61555135 0.666188 0.6101033 0.62572813 0.6737761 0.62553227 0.671437 0.60999215 0.64839953 0.6255743 0.63310575 0.62534726 0.6244138 0.6134722 0.6220302 0.67161 0.61488056 0.6331459 0.647406 0.63498497
0.5905906 0.6308836 0.61983645 0.6082642 0.6420037 0.619923 0.6339719 0.60800177 0.6429078 0.62424105 0.610898 0.61819863 0.61488426 0.66562533 0.6255234 0.6212388 0.6315942 0.6256198 0.6149957 0.67109156 0.6247162 0.6154429 0.67379624 0.6077586 0.62508893 0.64463717 0.62883973 0.6242598 0.6132244 0.6242669 0.6651157 0.6152285 0.6659058 0.60977924 0.62544316 0.67354083 0.625241 0.6711875 0.60966814 0.64812523 0.62528193 0.632824 0.6250576 0.62411165 0.613149 0.6217362 0.6713593 0.6145681 0.6328643 0.6471304 0.6347195
0.5915916 0.6306096 0.61952245 0.6079285 0.6417042 0.61960983 0.63370454 0.6076653 0.642611 0.6239375 0.61056453 0.6178956 0.6145702 0.66534376 0.62523276 0.62093544 0.6313207 0.625329 0.6146719 0.6708409 0.62442166 0.61511934 0.673561 0.6074239 0.6247854 0.64435107 0.6285632 0.623956 0.61289585 0.6239745 0.66483665 0.6149057 0.66562355 0.60945517 0.62515813 0.6733054 0.6249495 0.67093784 0.6093442 0.647851 0.62498957 0.6325424 0.6247678 0.62380946 0.61282563 0.62144214 0.6711085 0.6142554 0.63258296 0.64685494 0.63445395
0.5925926 0.63033545 0.61920834 0.6075929 0.6414048 0.6192966 0.6334372 0.6073289 0.6423142 0.62363386 0.61023104 0.6175927 0.6142563 0.6650621 0.6249422 0.6206321 0.6310474 0.62503827 0.6143479 0.67059016 0.62412715 0.6147958 0.6733254 0.6070893 0.6244818 0.6440652 0.6282866 0.62365216 0.6125673 0.6236822 0.66455764 0.61458325 0.6653414 0.6091311 0.62487304 0.6730698 0.62465817 0.6706882 0.60902035 0.64757663 0.62469727 0.6322607 0.624478 0.6235071 0.6125022 0.6211481 0.6708578 0.6139428 0.6323016 0.6465793 0.63418835
0.5935936 0.6300614 0.61889416 0.60725737 0.6411055 0.6189834 0.63316983 0.6069922 0.6420176 0.6233302 0.6098976 0.61728966 0.6139424 0.66478056 0.6246518 0.62032866 0.630774 0.6247477 0.614024 0.6703393 0.6238327 0.6144722 0.67308974 0.60675466 0.6241782 0.6437793 0.62801 0.6233481 0.61223865 0.6233899 0.6642785 0.61426085 0.6650592 0.608807 0.6245879 0.67283416 0.6243667 0.67043835 0.6086963 0.64730257 0.62440497 0.6319792 0.6241881 0.62320465 0.6121789 0.620854 0.6706068 0.61363006 0.63202035 0.64630395 0.6339228
0.5945946 0.62978727 0.61858 0.60692173 0.6408062 0.61867005 0.63290244 0.6066555 0.64172107 0.6230263 0.60956407 0.6169868 0.6136284 0.664499 0.6243616 0.6200254 0.6305006 0.6244572 0.6137001 0.6700883 0.6235382 0.61414874 0.67285395 0.60642 0.6238744 0.6434934 0.62773335 0.6230441 0.61191005 0.62309754 0.66399944 0.6139387 0.66477704 0.6084831 0.6243026 0.67259836 0.6240754 0.67018855 0.6083724 0.6470283 0.6241126 0.63169795 0.62389815 0.62290215 0.6118554 0.62055993 0.6703558 0.61331725 0.6317391 0.6460285 0.63365716
0.5955956 0.6295132 0.6182656 0.6065861 0.640507 0.6183566 0.63263506 0.60631883 0.6414247 0.62272227 0.60923064 0.61668396 0.61331445 0.66421735 0.6240713 0.61972207 0.63022727 0.62416697 0.6133761 0.6698373 0.62324375 0.6138251 0.67261803 0.6060852 0.6235706 0.6432076 0.62745667 0.62273985 0.61158144 0.6228053 0.66372037 0.61361676 0.6644949 0.6081591 0.6240174 0.6723625 0.6237839 0.66993845 0.60804844 0.64675426 0.6238204 0.63141674 0.6236083 0.6225996 0.611532 0.6202659 0.67010486 0.6130045 0.6314579 0.64575315 0.6333916
0.5965966 0.6292389 0.6179513 0.6062506 0.64020795 0.6180431 0.6323676 0.605982 0.64112836 0.6224183 0.6088972 0.61638105 0.6130005 0.6639358 0.6237814 0.6194188 0.62995386 0.62387675 0.6130521 0.66958606 0.62294936 0.61350155 0.67238206 0.6057506 0.62326676 0.6429219 0.62717986 0.6224356 0.6112528 0.62251306 0.66344136 0.61329496 0.6642128 0.60783505 0.6237322 0.6721264 0.62349236 0.66968846 0.60772455 0.64648026 0.6235282 0.6311355 0.6233182 0.6222971 0.61120844 0.6199719 0.66985375 0.6126917 0.631177 0.64547765 0.6331259
0.5975976 0.6289649 0.61763704 0.6059152 0.639909 0.61772966 0.6321002 0.60564524 0.64083207 0.6221141 0.6085639 0.6160783 0.61268675 0.6636543 0.62349147 0.61911565 0.6296804 0.6235868 0.61272824 0.6693349 0.6226548 0.6131779 0.67214584 0.60541606 0.62296283 0.64263606 0.6269032 0.6221313 0.6109242 0.62222075 0.66316223 0.6129735 0.6639307 0.60751116 0.62344676 0.6718904 0.623201 0.6694384 0.6074006 0.64620614 0.6232362 0.63085455 0.6230282 0.62199444 0.6108849 0.6196778 0.66960275 0.61237884 0.63089615 0.64520246 0.6328603
0.5985986 0.62869066 0.6173226 0.60557973 0.6396103 0.617416 0.63183284 0.6053084 0.64053595 0.62180996 0.60823053 0.6157755 0.6123729 0.66337293 0.62320185 0.6188125 0.6294069 0.62329704 0.6124042 0.6690836 0.6223604 0.6128544 0.6719097 0.6050815 0.622659 0.6423505 0.62662643 0.62182695 0.61059564 0.62192845 0.6628832 0.61265224 0.6636486 0.6071874 0.6231614 0.6716543 0.62290967 0.66918826 0.6070767 0.6459324 0.622944 0.6305736 0.6227381 0.62169176 0.6105614 0.61938393 0.6693515 0.6120659 0.6306154 0.64492714 0.63259465
0.5995996 0.62841654 0.61700827 0.6052444 0.6393117 0.6171025 0.63156545 0.60497165 0.6402399 0.6215058 0.6078974 0.61547273 0.6120592 0.6630914 0.6229123 0.6185094 0.6291337 0.6230074 0.6120803 0.6688322 0.6220662 0.61253095 0.67167336 0.60474694 0.6223551 0.64206517 0.6263498 0.62152255 0.6102671 0.6216365 0.6626043 0.6123312 0.6633667 0.6068635 0.6228761 0.6714181 0.6226182 0.6689381 0.606753 0.6456586 0.62265205 0.6302929 0.62244827 0.62138915 0.61023796 0.61908996 0.6691004 0.6117531 0.63033485 0.6446521 0.63232905
0.6006006 0.6281423 0.6166939 0.6049093 0.63901305 0.6167889 0.6312981 0.6046348 0.6399441 0.6212017 0.6075643 0.61517024 0.61174554 0.6628102 0.62262297 0.6182065 0.62886035 0.62271804 0.6117565 0.6685809 0.6217718 0.61220753 0.6714369 0.60441256 0.6220512 0.6417798 0.62607306 0.6212182 0.6099387 0.6213444 0.6623253 0.6120105 0.66308475 0.6065398 0.6225906 0.6711819 0.62232685 0.66868794 0.6064292 0.64538485 0.6223602 0.63001215 0.6221582 0.6210864 0.60991454 0.61879605 0.66884923 0.6114403 0.6300544 0.64437705 0.63206345
0.6016016 0.6278681 0.6163795 0.6045742 0.63871473 0.61647534 0.6310308 0.60429794 0.6396484 0.6208973 0.60723114 0.61486757 0.61143196 0.6625289 0.62233377 0.61790365 0.6285871 0.6224288 0.61143255 0.66832936 0.6214776 0.61188406 0.67120034 0.6040782 0.6217472 0.64149445 0.62579644 0.6209136 0.60961014 0.6210523 0.6620465 0.6116898 0.6628028 0.60621613 0.6223053 0.6709455 0.6220355 0.6684376 0.6061055 0.64511126 0.6220683 0.6297318 0.62186825 0.6207838 0.60959107 0.61850214 0.66859794 0.61112744 0.6297741 0.64410204 0.6317979
0.6026026 0.62759405 0.61606514 0.6042391 0.6384165 0.6161618 0.6307635 0.60396117 0.63935286 0.62059325 0.6068981 0.614565 0.61111844 0.66224766 0.6220447 0.6176009 0.62831384 0.6221397 0.6111088 0.6680778 0.6211835 0.6115608 0.6709639 0.6037438 0.6214434 0.6412092 0.62551975 0.62060916 0.60928184 0.6207603 0.6617678 0.6113696 0.6625211 0.60589254 0.6220198 0.67070913 0.62174433 0.6681874 0.6057818 0.64483786 0.6217766 0.6294514 0.6215784 0.62048113 0.6092678 0.61820835 0.66834676 0.6108147 0.6294939 0.6438272 0.6315324
0.6036036 0.62732005 0.6157509 0.6039042 0.6381185 0.6158482 0.6304962 0.6036245 0.6390574 0.6202889 0.60656536 0.61426246 0.61080503 0.66196656 0.62175596 0.6172983 0.6280407 0.6218509 0.61078495 0.6678263 0.62088937 0.6112376 0.67072713 0.6034096 0.6211394 0.64092416 0.62524307 0.6203045 0.60895354 0.62046844 0.6614889 0.61104965 0.6622393 0.6055692 0.6217344 0.6704727 0.6214531 0.66793704 0.60545826 0.64456445 0.621485 0.6291712 0.6212884 0.62017846 0.60894436 0.6179146 0.6680956 0.6105019 0.6292139 0.6435524 0.6312669
0.6046046 0.627046 0.6154366 0.6035694 0.6378205 0.61553454 0.630229 0.60328776 0.638762 0.6199845 0.6062325 0.6139602 0.61049163 0.6616856 0.6214673 0.6169958 0.6277676 0.62156224 0.61046124 0.66757464 0.6205954 0.6109143 0.67049044 0.6030754 0.62083566 0.6406391 0.6249665 0.62000006 0.60862535 0.6201766 0.66121036 0.6107299 0.6619577 0.60524577 0.62144893 0.67023635 0.6211619 0.66768676 0.6051347 0.64429116 0.62119347 0.6288912 0.62099856 0.6198759 0.60862106 0.61762094 0.66784436 0.61018926 0.6289341 0.64327776 0.63100135
0.6056056 0.62677187 0.61512244 0.60323477 0.6375228 0.61522096 0.6299618 0.60295105 0.63846695 0.61968017 0.6058998 0.61365783 0.6101785 0.6614046 0.62117887 0.6166933 0.6274945 0.6212738 0.6101375 0.66732293 0.62030137 0.61059105 0.6702537 0.6027413 0.6205318 0.6403543 0.6246898 0.61969537 0.6082972 0.6198847 0.6609318 0.61041033 0.6616761 0.6049224 0.62116355 0.6699998 0.6208708 0.6674363 0.60481125 0.64401805 0.6209018 0.6286113 0.6207086 0.61957324 0.6082979 0.61732733 0.66759306 0.6098765 0.62865436 0.6430032 0.630736
0.6066066 0.62649786 0.61480826 0.6029002 0.6372252 0.6149074 0.6296946 0.6026143 0.6381719 0.6193759 0.60556734 0.61335564 0.6098653 0.66112375 0.62089056 0.616391 0.6272216 0.6209855 0.60981405 0.6670714 0.62000763 0.6102681 0.67001694 0.6024072 0.62022805 0.64006954 0.6244133 0.61939096 0.6079692 0.61959314 0.66065323 0.610091 0.66139466 0.6045993 0.62087816 0.6697633 0.62057996 0.667186 0.604488 0.643745 0.62061054 0.62833166 0.6204188 0.61927056 0.60797465 0.6170337 0.66734195 0.60956377 0.6283748 0.6427288 0.63047063
0.6076076 0.626224 0.61449414 0.60256577 0.63692784 0.61459386 0.62942755 0.6022777 0.6378771 0.6190716 0.60523486 0.61305356 0.6095523 0.66084313 0.6206025 0.61608875 0.6269486 0.62069756 0.6094904 0.66681963 0.6197139 0.6099451 0.6697801 0.6020734 0.61992425 0.6397849 0.62413687 0.6190864 0.6076413 0.61930156 0.6603749 0.60977215 0.66111326 0.6042763 0.6205929 0.6695267 0.62028897 0.66693574 0.6041647 0.6434721 0.62031937 0.62805223 0.62012905 0.61896807 0.6076516 0.61674035 0.6670908 0.60925126 0.62809545 0.64245445 0.63020545
0.6086086 0.6259501 0.6141801 0.6022316 0.6366307 0.6142804 0.6291606 0.6019411 0.6375826 0.6187673 0.6049026 0.6127515 0.60923946 0.6605624 0.6203146 0.61578673 0.6266758 0.6204098 0.6091671 0.666568 0.6194203 0.60962236 0.6695432 0.60173965 0.6196207 0.6395005 0.62386054 0.61878186 0.6073136 0.6190101 0.66009647 0.6094535 0.66083205 0.6039534 0.62030756 0.6692902 0.6199981 0.6666854 0.60384166 0.64319944 0.6200282 0.62777287 0.6198394 0.6186656 0.60732853 0.616447 0.6668397 0.60893875 0.6278163 0.6421802 0.6299401
0.6096096 0.6256763 0.6138661 0.6018975 0.63633364 0.613967 0.6288936 0.6016047 0.6372881 0.61846316 0.6045705 0.6124495 0.60892665 0.6602819 0.620027 0.61548483 0.626403 0.62012225 0.6088437 0.6663163 0.6191267 0.6092996 0.6693063 0.601406 0.6193169 0.6392162 0.62358415 0.61847734 0.60698575 0.61871874 0.6598182 0.6091351 0.66055095 0.6036306 0.62002224 0.6690537 0.6197074 0.666435 0.6035185 0.64292675 0.61973715 0.6274937 0.61954963 0.61836314 0.60700566 0.6161537 0.66658854 0.6086262 0.62753737 0.6419061 0.6296749
0.6106106 0.6254026 0.61355215 0.6015636 0.6360369 0.6136536 0.62862676 0.60126835 0.6369938 0.6181589 0.6042384 0.6121478 0.6086141 0.6600016 0.6197395 0.6151832 0.62613034 0.61983484 0.6085204 0.6660646 0.6188333 0.60897684 0.6690693 0.6010725 0.61901337 0.638932 0.6233078 0.6181729 0.60665816 0.6184275 0.6595402 0.608817 0.6602699 0.6033079 0.619737 0.66881704 0.61941665 0.6661848 0.60319567 0.64265436 0.6194463 0.6272148 0.6192601 0.6180608 0.6066829 0.6158606 0.66633743 0.6083138 0.6272585 0.64163214 0.62940997
0.6116116 0.625129 0.6132384 0.6012297 0.63574016 0.6133403 0.62836 0.600932 0.6366997 0.6178547 0.6039066 0.6118461 0.6083015 0.6597213 0.6194523 0.6148816 0.62585783 0.61954784 0.60819733 0.66581285 0.61854 0.6086544 0.6688323 0.600739 0.61870986 0.63864803 0.6230316 0.6178685 0.60633063 0.6181362 0.6592622 0.60849917 0.659989 0.6029855 0.619452 0.66858053 0.6191261 0.66593444 0.6028728 0.642382 0.61915565 0.62693596 0.6189705 0.6177586 0.6063601 0.6155675 0.66608644 0.60800165 0.6269799 0.6413584 0.62914485
0.6126126 0.62485534 0.61292464 0.6008962 0.6354437 0.613027 0.62809336 0.6005957 0.6364059 0.6175507 0.6035748 0.6115445 0.60798913 0.6594412 0.6191653 0.6145801 0.6255853 0.61926097 0.6078743 0.6655611 0.6182469 0.6083319 0.66859543 0.6004058 0.61840653 0.63836414 0.6227555 0.617564 0.60600334 0.6178452 0.6589843 0.6081816 0.65970814 0.60266304 0.61916673 0.66834396 0.6188356 0.6656843 0.6025501 0.6421097 0.618865 0.62665737 0.6186812 0.6174562 0.6060375 0.6152745 0.66583544 0.6076894 0.6267015 0.6410847 0.62887996
0.6136136 0.6245818 0.61261094 0.6005627 0.6351476 0.61271375 0.6278267 0.6002594 0.6361122 0.6172465 0.60324323 0.61124307 0.6076769 0.65916127 0.6188785 0.61427885 0.62531286 0.61897427 0.60755134 0.6653094 0.6179538 0.60800976 0.6683583 0.60007274 0.61810297 0.6380804 0.62247944 0.61725974 0.6056762 0.6175543 0.65870655 0.60786426 0.6594275 0.6023408 0.6188817 0.6681075 0.61854523 0.665434 0.60222757 0.6418377 0.6185745 0.6263791 0.61839175 0.61715406 0.605715 0.6149817 0.66558456 0.6073772 0.62642324 0.6408112 0.6286152
0.6146146 0.62430847 0.6122975 0.60022944 0.6348516 0.6124006 0.6275602 0.5999235 0.63581866 0.6169425 0.60291195 0.6109419 0.60736483 0.6588814 0.61859196 0.61397773 0.62504065 0.61868787 0.6072285 0.66505784 0.6176609 0.6076875 0.6681212 0.5997398 0.61779964 0.6377969 0.62220347 0.6169554 0.60534906 0.61726356 0.6584289 0.60754746 0.659147 0.6020187 0.61859673 0.6678709 0.618255 0.6651837 0.6019052 0.64156586 0.6182843 0.6261008 0.61810243 0.61685205 0.6053926 0.61468893 0.6653337 0.60706526 0.62614524 0.6405378 0.6283505
0.6156156 0.6240351 0.611984 0.59989643 0.6345557 0.6120876 0.6272938 0.59958756 0.63552547 0.6166386 0.6025807 0.61064065 0.607053 0.6586017 0.6183056 0.6136767 0.6247684 0.61840177 0.6069058 0.6648063 0.61736816 0.6073656 0.6678844 0.599407 0.6174966 0.6375135 0.6219276 0.6166512 0.60502225 0.61697286 0.6581514 0.6072308 0.6588667 0.60169685 0.61831164 0.6676344 0.6179649 0.6649337 0.60158294 0.6412943 0.6179941 0.6258229 0.61781335 0.61654997 0.60507023 0.61439633 0.6650828 0.60675335 0.62586737 0.6402645 0.62808585
0.6166166 0.6237619 0.6116706 0.5995636 0.6342602 0.6117746 0.6270275 0.59925175 0.6352322 0.6163346 0.6022496 0.6103397 0.60674125 0.65832216 0.6180195 0.6133759 0.62449634 0.6181158 0.6065833 0.6645546 0.6170755 0.6070436 0.66764736 0.5990743 0.6171934 0.63723034 0.62165177 0.61634696 0.60469544 0.6166823 0.657874 0.6069145 0.65858644 0.6013751 0.618027 0.667398 0.6176748 0.6646836 0.6012608 0.6410228 0.61770415 0.62554514 0.6175243 0.61624813 0.60474813 0.6141039 0.6648322 0.6064414 0.62558967 0.6399916 0.6278214
0.6176176 0.62348866 0.61135745 0.59923077 0.6339648 0.61146176 0.6267613 0.5989159 0.6349395 0.61603075 0.6019188 0.61003876 0.60642964 0.65804267 0.6177337 0.6130753 0.6242244 0.6178301 0.60626096 0.66430306 0.616783 0.606722 0.66741043 0.5987418 0.6168905 0.6369474 0.6213761 0.61604285 0.6043688 0.6163919 0.65759677 0.60659844 0.65830636 0.60105354 0.6177421 0.6671615 0.61738497 0.66443354 0.60093886 0.64075136 0.61741424 0.62526757 0.6172353 0.6159462 0.604426 0.61381155 0.66458154 0.60612965 0.62531227 0.63971865 0.6275569
0.6186186 0.6232156 0.6110443 0.59889835 0.6336696 0.6111491 0.6264952 0.59858024 0.6346468 0.61572707 0.60158813 0.609738 0.60611826 0.6577634 0.617448 0.61277497 0.6239526 0.6175448 0.6059386 0.66405165 0.6164906 0.6064005 0.6671734 0.5984095 0.6165876 0.6366645 0.6211006 0.6157389 0.6040424 0.6161016 0.65731966 0.6062828 0.6580264 0.60073215 0.61745745 0.66692513 0.61709523 0.6641836 0.6006171 0.6404803 0.61712456 0.62499017 0.6169464 0.61564445 0.6041042 0.6135193 0.66433096 0.6058183 0.62503505 0.63944596 0.6272925
0.6196196 0.6229427 0.6107313 0.598566 0.63337475 0.61083627 0.6262291 0.5982448 0.6343544 0.6154233 0.6012576 0.6094375 0.60580695 0.6574844 0.6171626 0.6124748 0.623681 0.61725956 0.60561645 0.6638001 0.6161985 0.606079 0.6669364 0.59807736 0.6162848 0.63638186 0.6208251 0.61543494 0.60371614 0.6158115 0.6570427 0.6059674 0.6577467 0.600411 0.61717296 0.6666888 0.6168057 0.66393363 0.6002954 0.6402093 0.6168351 0.62471306 0.6166576 0.6153429 0.6037825 0.6132273 0.66408044 0.60550666 0.6247582 0.6391734 0.6270283
0.6206206 0.62266994 0.6104185 0.598234 0.63308007 0.61052376 0.6259634 0.59790945 0.6340622 0.6151198 0.60092735 0.6091371 0.6054959 0.65720546 0.6168775 0.61217463 0.62340945 0.6169748 0.60529447 0.6635487 0.61590636 0.60575783 0.6666994 0.5977454 0.6159821 0.63609934 0.6205497 0.6151311 0.6033901 0.61552167 0.6567659 0.6056524 0.6574671 0.60008997 0.6168883 0.6664524 0.616516 0.6636838 0.5999739 0.63993835 0.6165458 0.6244361 0.616369 0.6150414 0.60346085 0.61293536 0.66383 0.6051953 0.6244814 0.63890094 0.62676424
0.6216216 0.6223972 0.6101058 0.59790206 0.63278556 0.6102113 0.6256976 0.59757423 0.63377005 0.6148163 0.6005973 0.60883677 0.605185 0.6569268 0.61659247 0.6118748 0.62313795 0.61669016 0.60497266 0.66329736 0.6156145 0.6054368 0.66646266 0.59741366 0.6156796 0.6358171 0.62027454 0.6148273 0.6030642 0.6152318 0.65648925 0.6053376 0.65718764 0.5997691 0.6166038 0.66621614 0.6162268 0.663434 0.5996527 0.6396678 0.61625654 0.62415946 0.6160805 0.6147399 0.6031394 0.6126435 0.66357976 0.604884 0.6242048 0.6386287 0.62650025
0.6226226 0.62212455 0.60979325 0.59757054 0.6324914 0.6098989 0.625432 0.59723926 0.6334782 0.6145129 0.6002674 0.6085367 0.6048743 0.6566482 0.6163078 0.6115751 0.6228667 0.61640584 0.60465103 0.66304606 0.6153227 0.6051159 0.6662257 0.597082 0.61537707 0.635535 0.6199993 0.61452365 0.6027384 0.6149422 0.65621275 0.60502315 0.6569084 0.5994485 0.61631954 0.66597986 0.6159375 0.6631844 0.59933156 0.6393973 0.61596763 0.62388295 0.615792 0.61443865 0.6028181 0.612352 0.6633294 0.60457295 0.62392855 0.63835675 0.62623644
0.6236236 0.62185216 0.60948086 0.597239 0.6321974 0.6095868 0.6251665 0.5969043 0.6331867 0.61420965 0.59993774 0.6082368 0.60456383 0.65636986 0.61602336 0.6112757 0.62259555 0.6161216 0.6043296 0.66279477 0.6150311 0.60479516 0.6659889 0.5967507 0.6150748 0.63525313 0.6197244 0.61421996 0.6024129 0.61465263 0.6559365 0.60470915 0.6566292 0.599128 0.61603534 0.6657438 0.6156485 0.6629347 0.5990105 0.63912714 0.6156788 0.6236068 0.6155037 0.6141375 0.602497 0.6120605 0.6630793 0.60426193 0.6236526 0.63808477 0.62597275
0.6246246 0.62157977 0.60916847 0.5969079 0.63190377 0.6092746 0.6249011 0.59656954 0.63289547 0.61390644 0.5996083 0.6079371 0.60425353 0.6560916 0.6157393 0.61097646 0.6223247 0.61583775 0.60400814 0.6625436 0.61473984 0.60447466 0.66575205 0.5964195 0.6147727 0.63497144 0.6194496 0.61391646 0.6020875 0.61436343 0.65566033 0.6043953 0.6563502 0.5988079 0.6157512 0.66550756 0.61535966 0.66268516 0.5986898 0.63885707 0.61539024 0.62333095 0.61521566 0.61383647 0.6021761 0.6117692 0.6628293 0.60395116 0.62337655 0.6378131 0.6257092
0.6256256 0.62130755 0.6088563 0.5965769 0.6316103 0.60896266 0.62463593 0.5962349 0.6326043 0.61360335 0.599279 0.6076376 0.60394335 0.65581346 0.61545527 0.61067736 0.62205374 0.6155542 0.603687 0.66229254 0.61444855 0.6041542 0.6655153 0.5960885 0.6144706 0.63469 0.6191747 0.61361307 0.6017623 0.61407423 0.6553843 0.6040819 0.65607154 0.59848773 0.61546725 0.66527146 0.6150708 0.66243565 0.59836924 0.6385872 0.6151018 0.6230551 0.6149275 0.61353546 0.6018553 0.6114781 0.66257936 0.60364056 0.623101 0.6375417 0.62544566
0.6266266 0.62103546 0.6085444 0.5962462 0.63131696 0.60865086 0.6243709 0.5959005 0.63231343 0.6133004 0.5989501 0.6073382 0.6036335 0.6555357 0.6151717 0.61037856 0.6217831 0.6152709 0.60336614 0.6620415 0.61415744 0.60383415 0.66527855 0.59575784 0.6141687 0.6344087 0.6189002 0.61331 0.60143733 0.61378527 0.65510845 0.6037687 0.65579295 0.59816796 0.6151835 0.6650355 0.6147823 0.6621864 0.59804887 0.6383175 0.6148136 0.6227796 0.61463964 0.61323476 0.6015347 0.61118716 0.6623295 0.6033301 0.6228256 0.63727045 0.62518233
0.6276276 0.6207636 0.6082326 0.5959157 0.63102406 0.6083392 0.6241058 0.5955662 0.632023 0.6129974 0.5986213 0.607039 0.6033237 0.6552582 0.61488825 0.61008 0.6215126 0.61498773 0.60304534 0.6617905 0.6138666 0.60351413 0.66504186 0.59542716 0.61386704 0.63412774 0.61862564 0.61300665 0.6011126 0.61349654 0.6548329 0.60345596 0.6555146 0.59784836 0.6148997 0.6647997 0.6144938 0.66193706 0.5977286 0.638048 0.6145256 0.6225043 0.6143518 0.61293405 0.60121423 0.61089635 0.6620797 0.6030198 0.6225504 0.63699937 0.6249192
0.6286286 0.62049174 0.6079209 0.59558535 0.6307313 0.6080276 0.6238411 0.5952321 0.6317325 0.61269474 0.5982927 0.60674 0.6030141 0.65498066 0.61460507 0.6097815 0.6212422 0.6147051 0.6027247 0.6615396 0.613576 0.60319436 0.6648053 0.5950968 0.6135654 0.6338469 0.6183514 0.61270356 0.600788 0.6132078 0.6545575 0.6031434 0.65523636 0.5975289 0.61461604 0.66456383 0.6142056 0.66168785 0.5974086 0.6377789 0.6142378 0.6222292 0.61406416 0.6126336 0.6008939 0.6106057 0.6618301 0.60270953 0.62227565 0.63672847 0.6246562
0.6296296 0.62022 0.60760945 0.59525543 0.6304388 0.6077163 0.62357646 0.5948982 0.6314424 0.6123922 0.59796435 0.60644126 0.6027049 0.6547034 0.6143222 0.6094833 0.62097204 0.61442256 0.6024043 0.66128886 0.6132854 0.60287493 0.66456866 0.5947667 0.61326396 0.63356626 0.61807716 0.61240077 0.60046387 0.6129194 0.65428215 0.60283136 0.6549585 0.5972098 0.61433256 0.6643281 0.61391747 0.66143894 0.5970889 0.63750976 0.6139501 0.6219545 0.6137767 0.6123332 0.60057396 0.6103152 0.6615806 0.6023996 0.6220009 0.63645786 0.62439334
0.6306306 0.6199485 0.607298 0.59492576 0.6301466 0.607405 0.623312 0.5945645 0.63115245 0.61208975 0.5976363 0.6061426 0.6023958 0.65442634 0.61403954 0.60918534 0.6207019 0.6141404 0.60208404 0.66103816 0.612995 0.6025555 0.6643322 0.59443676 0.61296266 0.6332859 0.6178031 0.6120979 0.6001396 0.6126312 0.6540071 0.60251963 0.6546806 0.5968908 0.6140492 0.66409236 0.6136295 0.66118985 0.59676933 0.63724095 0.6136627 0.6216799 0.6134894 0.61203295 0.60025406 0.6100249 0.6613313 0.60208964 0.62172645 0.6361874 0.6241306
0.6316316 0.6196772 0.60698694 0.5945963 0.6298546 0.60709393 0.62304765 0.59423083 0.6308629 0.6117873 0.59730846 0.60584414 0.6020869 0.65414965 0.61375713 0.6088876 0.620432 0.6138584 0.6017641 0.6607876 0.612705 0.60223633 0.66409576 0.59410715 0.6126615 0.6330057 0.6175292 0.6117953 0.5998156 0.6123432 0.6537322 0.6022082 0.6544031 0.59657204 0.61376595 0.6638567 0.6133418 0.660941 0.5964499 0.6369723 0.61337554 0.6214056 0.6132022 0.61173296 0.5999344 0.6097349 0.66108215 0.60178006 0.6214524 0.6359171 0.623868
0.6326326 0.619406 0.60667604 0.594267 0.6295629 0.606783 0.6227834 0.5938976 0.63057345 0.6114852 0.5969808 0.605546 0.60177827 0.65387285 0.6134751 0.60859 0.62016225 0.61357665 0.6014441 0.66053706 0.6124151 0.6019174 0.6638593 0.5937777 0.6123605 0.63272566 0.61725545 0.61149275 0.5994921 0.6120552 0.6534574 0.60189706 0.65412563 0.59625363 0.6134827 0.6636212 0.6130542 0.6606923 0.5961307 0.63670385 0.6130886 0.62113154 0.6129152 0.61143315 0.59961486 0.609445 0.660833 0.60147053 0.6211784 0.63564706 0.62360555
0.6336336 0.61913484 0.60636526 0.593938 0.6292715 0.60647225 0.6225194 0.5935644 0.6302844 0.6111831 0.5966535 0.60524803 0.6014699 0.65359646 0.6131932 0.60829276 0.61989284 0.6132953 0.6011245 0.66028666 0.6121253 0.60159874 0.66362315 0.59344846 0.6120598 0.63244593 0.61698186 0.6111903 0.5991686 0.61176765 0.653183 0.6015862 0.6538485 0.59593534 0.61319995 0.66338587 0.6127669 0.66044354 0.5958118 0.63643575 0.6128018 0.62085783 0.61262834 0.61113334 0.5992956 0.6091553 0.66058403 0.6011612 0.62090474 0.63537717 0.62334335
0.6346346 0.61886394 0.6060546 0.59360933 0.6289804 0.60616153 0.62225556 0.59323144 0.6299955 0.61088115 0.59632635 0.60495025 0.60116166 0.6533203 0.61291164 0.60799575 0.6196235 0.6130142 0.60080516 0.6600363 0.6118359 0.6012802 0.66338694 0.5931195 0.61175907 0.6321664 0.6167085 0.6108881 0.59884536 0.6114801 0.6529087 0.6012758 0.6535715 0.59561735 0.612917 0.66315055 0.6124797 0.6601951 0.5954931 0.6361677 0.6125152 0.62058425 0.61234164 0.61083376 0.5989765 0.60886574 0.6603351 0.60085195 0.62063134 0.6351075 0.6230812
0.6356356 0.6185932 0.6057442 0.5932809 0.62868935 0.6058511 0.6219919 0.59289867 0.62970686 0.61057925 0.5959995 0.60465264 0.6008536 0.6530442 0.6126304 0.6076988 0.61935437 0.61273336 0.600486 0.6597861 0.6115465 0.6009619 0.66315085 0.5927907 0.6114585 0.6318872 0.6164352 0.61058605 0.5985223 0.6111928 0.65263456 0.60096574 0.65329474 0.5952995 0.6126344 0.6629152 0.61219263 0.6599466 0.59517455 0.63589996 0.6122289 0.620311 0.6120551 0.6105343 0.5986576 0.6085764 0.66008633 0.600543 0.62035817 0.6348381 0.6228193
0.6366366 0.6183227 0.60543394 0.5929526 0.6283989 0.6055409 0.62172824 0.5925661 0.6294186 0.6102776 0.5956729 0.60435516 0.6005459 0.6527685 0.6123493 0.6074022 0.6190853 0.61245275 0.6001669 0.659536 0.61125743 0.6006438 0.66291475 0.59246224 0.6111582 0.6316081 0.6161621 0.61028403 0.5981996 0.6109057 0.6523607 0.6006559 0.65301824 0.594982 0.6123519 0.66268015 0.6119058 0.6596983 0.5948563 0.6356324 0.6119428 0.62003803 0.61176866 0.61023504 0.59833896 0.60828733 0.6598378 0.60023427 0.62008524 0.63456887 0.6225575
0.6376376 0.6180523 0.6051239 0.59262466 0.6281085 0.6052307 0.6214648 0.5922337 0.6291306 0.6099762 0.59534657 0.60405797 0.6002384 0.65249294 0.61206853 0.60710585 0.61881644 0.6121726 0.59984815 0.65928596 0.6109685 0.600326 0.66267866 0.592134 0.61085814 0.6313293 0.6158892 0.6099822 0.59787714 0.6106188 0.65208685 0.60034657 0.65274185 0.59466463 0.6120695 0.662445 0.61161906 0.6594502 0.5945382 0.6353651 0.6116569 0.6197653 0.6114825 0.6099359 0.59802055 0.6079984 0.65958935 0.59992564 0.61981255 0.63429993 0.62229586
0.6386386 0.6177819 0.60481405 0.592297 0.6278184 0.60492086 0.62120175 0.5919015 0.6288427 0.609675 0.5950205 0.6037611 0.5999311 0.6522175 0.61178803 0.6068097 0.6185479 0.6118925 0.5995297 0.6590361 0.6106796 0.60000837 0.6624429 0.59180605 0.6105581 0.6310506 0.61561644 0.6096806 0.5975548 0.6103322 0.6518134 0.60003746 0.6524657 0.59434754 0.6117872 0.66221005 0.6113326 0.6592022 0.59422046 0.635098 0.6113712 0.6194926 0.6111964 0.609637 0.59770226 0.60770965 0.65934104 0.5996172 0.6195402 0.6340312 0.62203455
0.6396396 0.6175118 0.6045045 0.5919697 0.62752855 0.60461116 0.62093866 0.59156966 0.6285551 0.6093738 0.59469473 0.60346437 0.5996239 0.65194243 0.61150795 0.60651386 0.61827934 0.6116128 0.59921134 0.65878636 0.61039114 0.59969103 0.6622071 0.5914784 0.6102584 0.63077235 0.6153437 0.6093791 0.59723276 0.6100457 0.65154016 0.5997288 0.65218973 0.5940308 0.61150515 0.66197526 0.6110463 0.6589542 0.5939029 0.6348311 0.6110858 0.6192205 0.6109106 0.6093383 0.5973843 0.6074211 0.6590929 0.59930897 0.61926806 0.63376254 0.6217732
0.6406406 0.617242 0.604195 0.5916426 0.6272391 0.6043015 0.6206758 0.5912379 0.6282679 0.6090727 0.59436923 0.6031679 0.59931725 0.6516675 0.611228 0.60621816 0.6180112 0.6113335 0.59889317 0.6585367 0.6101029 0.59937394 0.66197133 0.5911508 0.60995877 0.63049424 0.6150713 0.6090777 0.59691095 0.60975957 0.65126705 0.59942037 0.651914 0.59371424 0.6112232 0.6617405 0.61076033 0.6587064 0.59358555 0.6345645 0.6108004 0.6189485 0.61062485 0.6090398 0.5970664 0.6071328 0.6588448 0.59900093 0.6189962 0.63349426 0.6215122
0.6416416 0.6169721 0.6038858 0.5913158 0.6269498 0.60399216 0.6204131 0.5909065 0.6279808 0.60877186 0.59404385 0.60287154 0.59901065 0.6513928 0.6109483 0.60592276 0.61774296 0.6110543 0.59857523 0.65828705 0.60981476 0.59905696 0.66173565 0.5908236 0.6096593 0.6302163 0.614799 0.60877657 0.59658927 0.6094734 0.65099424 0.5991124 0.6516385 0.59339786 0.61094147 0.66150594 0.61047435 0.6584588 0.5932684 0.6342981 0.61051553 0.6186767 0.61033934 0.6087414 0.596749 0.60684466 0.658597 0.5986932 0.61872464 0.63322616 0.62125117
0.6426426 0.61670256 0.6035768 0.59098923 0.6266609 0.603683 0.62015057 0.59057516 0.6276941 0.6084713 0.593719 0.60257554 0.59870434 0.6511184 0.6106689 0.60562766 0.6174752 0.6107755 0.5982576 0.6580378 0.6095268 0.5987403 0.66150016 0.59049666 0.6093601 0.6299387 0.6145269 0.6084756 0.5962681 0.60918766 0.6507216 0.5988047 0.6513634 0.5930819 0.6106601 0.66127133 0.61018866 0.6582113 0.5929516 0.6340319 0.6102307 0.6184054 0.61005396 0.6084432 0.5964316 0.6065568 0.6583493 0.5983856 0.6184533 0.6329582 0.62099046
0.6436436 0.61643314 0.60326797 0.590663 0.62637216 0.60337406 0.6198883 0.59024423 0.6274076 0.60817075 0.59339404 0.6022797 0.5983982 0.6508441 0.6103898 0.6053327 0.6172075 0.6104969 0.5979402 0.6577885 0.6092392 0.5984239 0.6612647 0.59016985 0.6090611 0.6296614 0.6142551 0.6081748 0.595947 0.6089021 0.65044904 0.5984974 0.65108824 0.59276617 0.6103785 0.66103697 0.6099033 0.6579639 0.5926349 0.63376594 0.60994625 0.6181341 0.60976887 0.6081452 0.59611446 0.60626906 0.65810174 0.5980782 0.6181822 0.6326906 0.62072986
0.6446446 0.61616397 0.6029593 0.59033704 0.6260837 0.60306513 0.61962605 0.58991337 0.62712127 0.6078704 0.5930697 0.601984 0.5980923 0.6505702 0.610111 0.60503805 0.61693996 0.61021864 0.597623 0.65753925 0.6089518 0.59810764 0.6610294 0.58984345 0.60876226 0.6293842 0.6139833 0.60787404 0.5956262 0.60861665 0.65017694 0.59819037 0.6508136 0.5924505 0.61009735 0.6608027 0.6096178 0.6577166 0.5923185 0.63350016 0.60966194 0.61786324 0.6094839 0.6078473 0.5957976 0.6059815 0.6578542 0.5977709 0.6179114 0.6324232 0.6204695
0.6456456 0.61589485 0.6026509 0.5900114 0.6257956 0.6027566 0.61936414 0.58958286 0.62683535 0.6075703 0.5927455 0.6016887 0.59778684 0.65029645 0.6098324 0.60474366 0.61667264 0.6099407 0.597306 0.65729034 0.6086646 0.5977918 0.6607941 0.58951724 0.6084636 0.6291074 0.6137117 0.60757357 0.59530556 0.6083315 0.64990497 0.5978838 0.65053886 0.5921353 0.6098162 0.6605685 0.6093328 0.65746963 0.59200245 0.6332347 0.60937804 0.61759263 0.60919905 0.60754967 0.595481 0.6056943 0.6576071 0.5974641 0.61764073 0.632156 0.6202092
0.6466466 0.6156259 0.60234267 0.589686 0.62550765 0.6024482 0.6191023 0.58925253 0.6265497 0.6072703 0.5924216 0.6013936 0.5974814 0.65002286 0.6095542 0.6044495 0.61640555 0.6096629 0.5969893 0.6570414 0.6083776 0.59747607 0.66055894 0.5891914 0.6081651 0.62883073 0.6134403 0.60727334 0.59498537 0.6080465 0.6496331 0.5975775 0.6502645 0.5918203 0.60953534 0.6603345 0.60904795 0.6572226 0.5916866 0.63296944 0.6090942 0.6173222 0.6089145 0.60725224 0.5951644 0.60540724 0.65735996 0.5971573 0.6173706 0.63188905 0.6199493
0.6476476 0.6153573 0.6020348 0.58936083 0.6252201 0.60214 0.6188407 0.5889223 0.6262643 0.6069704 0.59209794 0.60109854 0.59717643 0.6497497 0.60927624 0.6041555 0.61613864 0.6093855 0.5966729 0.6567926 0.60809064 0.5971607 0.6603239 0.5888657 0.6078668 0.62855434 0.61316913 0.6069731 0.5946653 0.6077618 0.6493615 0.5972715 0.64999044 0.5915055 0.60925454 0.6601005 0.6087632 0.65697575 0.59137094 0.6327043 0.6088105 0.6170521 0.6086299 0.60695493 0.5948482 0.6051204 0.65711296 0.5968507 0.61710036 0.63162225 0.61968946
0.6486486 0.6150888 0.6017269 0.5890361 0.6249329 0.60183203 0.61857927 0.5885925 0.6259792 0.6066708 0.5917746 0.6008039 0.59687144 0.64947665 0.6089985 0.60386187 0.6158719 0.6091083 0.59635663 0.65654385 0.60780424 0.5968454 0.660089 0.5885403 0.6075688 0.6282782 0.6128981 0.6066731 0.59434557 0.6074771 0.6490902 0.5969659 0.6497166 0.59119105 0.608974 0.6598668 0.6084789 0.656729 0.59105563 0.6324395 0.60852724 0.61678225 0.60834575 0.6066579 0.5945324 0.6048337 0.65686625 0.5965444 0.61683077 0.63135576 0.6194298
0.6496496 0.6148205 0.6014194 0.5887117 0.6246458 0.6015243 0.6183181 0.5882629 0.6256943 0.60637134 0.5914515 0.6005096 0.596567 0.64920384 0.608721 0.6035685 0.6156055 0.60883164 0.5960406 0.6562955 0.60751784 0.59653056 0.6598542 0.5882153 0.60727096 0.6280023 0.6126273 0.60637337 0.594026 0.607193 0.6488191 0.59666073 0.64944303 0.5908768 0.6086937 0.65963304 0.6081946 0.6564826 0.59074044 0.6321751 0.6082442 0.6165127 0.6080618 0.6063611 0.5942167 0.6045474 0.65661967 0.5962383 0.6165614 0.63108957 0.6191702
0.6506507 0.61455226 0.6011121 0.58838737 0.6243591 0.6012167 0.61805695 0.58793354 0.62540966 0.60607207 0.5911287 0.6002153 0.5962625 0.64893126 0.6084438 0.6032753 0.61533916 0.6085551 0.5957248 0.65604705 0.6072317 0.5962158 0.65961945 0.5878904 0.60697323 0.6277267 0.61235666 0.60607374 0.59370667 0.6069089 0.6485481 0.5963558 0.64916945 0.5905629 0.6084134 0.6593995 0.60791045 0.6562361 0.59042555 0.6319108 0.6079613 0.61624336 0.60777783 0.6060643 0.59390116 0.60426116 0.656373 0.5959323 0.61629194 0.63082355 0.618911
0.6516517 0.6142843 0.60080504 0.5880634 0.6240727 0.6009093 0.6177961 0.58760446 0.6251253 0.605773 0.5908062 0.5999214 0.5959585 0.6486589 0.60816693 0.6029824 0.6150729 0.6082787 0.59540933 0.65579885 0.60694575 0.5959014 0.6593849 0.5875658 0.6066758 0.6274511 0.6120863 0.6057743 0.59338766 0.60662514 0.6482775 0.5960513 0.64889634 0.5902492 0.6081334 0.659166 0.60762674 0.6559898 0.590111 0.63164663 0.6076786 0.61597437 0.6074943 0.6057679 0.5935859 0.6039752 0.6561268 0.5956268 0.6160231 0.6305578 0.6186519
0.6526527 0.6140166 0.6004982 0.58773994 0.62378645 0.60060215 0.6175355 0.58727556 0.6248412 0.605474 0.5904841 0.59962755 0.5956547 0.64838684 0.60789037 0.60268974 0.61480707 0.60800284 0.5950941 0.6555508 0.60666007 0.59558725 0.6591505 0.58724153 0.6063786 0.62717605 0.6118159 0.605475 0.59306896 0.6063414 0.64800704 0.59574705 0.64862335 0.58993584 0.60785353 0.65893275 0.60734296 0.65574384 0.58979684 0.6313828 0.60739625 0.6157056 0.60721076 0.6054717 0.59327096 0.6036894 0.6558807 0.59532124 0.6157545 0.6302922 0.61839294
0.6536537 0.61374897 0.60019153 0.58741647 0.6235006 0.60029525 0.6172749 0.58694696 0.6245575 0.6051754 0.59016204 0.5993341 0.59535116 0.648115 0.60761404 0.6023974 0.6145415 0.6077271 0.59477913 0.6553028 0.6063747 0.5952734 0.658916 0.5869176 0.6060815 0.62690127 0.61154586 0.6051761 0.59275055 0.606058 0.64773685 0.59544325 0.6483507 0.5896227 0.6075739 0.6586995 0.6070596 0.6554979 0.58948267 0.63111925 0.60711414 0.6154371 0.60692745 0.6051755 0.5929563 0.6034039 0.6556347 0.59501606 0.6154861 0.6300269 0.6181342
0.6546547 0.6134815 0.59988505 0.5870935 0.62321496 0.5999884 0.6170146 0.5866186 0.624274 0.6048768 0.58984053 0.59904087 0.5950478 0.64784336 0.60733783 0.60210526 0.6142759 0.6074517 0.59446436 0.6550551 0.6060895 0.5949596 0.65868175 0.58659375 0.60578465 0.62662655 0.6112759 0.6048771 0.5924324 0.60577494 0.64746684 0.5951396 0.6480782 0.5893098 0.6072944 0.65846646 0.6067764 0.6552522 0.5891689 0.6308558 0.60683227 0.6151688 0.6066444 0.6048796 0.5926417 0.60311866 0.6553889 0.59471107 0.6152179 0.6297618 0.6178757
0.6556557 0.6132144 0.59957886 0.5867708 0.6229297 0.5996819 0.61675453 0.5862905 0.6239908 0.60457855 0.5895191 0.59874785 0.5947448 0.64757186 0.6070622 0.6018133 0.61401063 0.60717654 0.5941498 0.65480745 0.60580444 0.5946462 0.6584476 0.58627045 0.605488 0.6263523 0.61100626 0.6045785 0.5921144 0.605492 0.6471971 0.5948365 0.647806 0.5889973 0.60701513 0.6582335 0.60649335 0.65500647 0.5888554 0.63059264 0.6065507 0.61490095 0.60636157 0.60458404 0.5923276 0.6028335 0.65514326 0.59440637 0.61495006 0.62949693 0.61761737
0.6566567 0.61294734 0.5992729 0.5864483 0.6226446 0.5993756 0.6164946 0.5859626 0.62370783 0.60428035 0.58919805 0.5984551 0.594442 0.64730084 0.60678667 0.60152173 0.61374557 0.60690176 0.59383565 0.6545599 0.6055198 0.59433305 0.6582136 0.5859472 0.60519165 0.62607795 0.6107368 0.60427994 0.5917968 0.6052093 0.6469275 0.5945336 0.6475339 0.5886849 0.6067362 0.65800077 0.60621065 0.6547611 0.588542 0.6303298 0.6062693 0.6146333 0.6060788 0.6042885 0.59201354 0.6025487 0.6548978 0.5941018 0.6146825 0.62923235 0.61735934
0.6576577 0.6126806 0.59896713 0.58612627 0.62236 0.5990695 0.6162349 0.58563507 0.6234251 0.6039825 0.5888773 0.59816253 0.59413946 0.6470299 0.6065116 0.60123044 0.6134807 0.6066272 0.59352165 0.65431255 0.60523516 0.59402025 0.65797967 0.58562446 0.6048955 0.62580425 0.61046743 0.6039817 0.5914795 0.60492676 0.6466583 0.59423125 0.6472622 0.588373 0.60645723 0.65776813 0.6059282 0.65451574 0.58822906 0.6300671 0.6059882 0.61436594 0.6057964 0.6039933 0.59169984 0.60226405 0.65465254 0.59379745 0.6144151 0.62896806 0.6171013
0.6586587 0.6124139 0.59866154 0.5858044 0.62207556 0.59876364 0.6159753 0.5853077 0.6231428 0.60368466 0.58855677 0.59787035 0.59383714 0.6467594 0.60623664 0.6009393 0.613216 0.6063529 0.59320784 0.65406525 0.6049509 0.59370756 0.65774584 0.5853018 0.6045993 0.6255306 0.61019826 0.60368353 0.5911623 0.6046447 0.64638925 0.5939292 0.6469908 0.58806115 0.60617864 0.65753555 0.6056457 0.6542706 0.5879164 0.6298047 0.6057073 0.61409885 0.6055141 0.6036982 0.5913864 0.6019797 0.6544074 0.5934934 0.61414814 0.6287039 0.6168436
0.6596597 0.61214757 0.5983565 0.5854829 0.62179136 0.59845805 0.61571604 0.5849807 0.6228606 0.6033872 0.5882367 0.5975783 0.59353524 0.646489 0.605962 0.60064846 0.6129515 0.6060791 0.59289443 0.65381837 0.6046668 0.59339523 0.65751225 0.58497953 0.6043036 0.6252571 0.6099293 0.6033858 0.59084547 0.6043626 0.6461204 0.5936274 0.64671934 0.58774984 0.60589993 0.6573032 0.6053636 0.6540257 0.5876039 0.6295426 0.6054268 0.61383194 0.60523206 0.60340345 0.59107316 0.6016956 0.65416247 0.5931896 0.6138814 0.62844 0.61658597
0.6606607 0.61188126 0.5980513 0.5851617 0.62150747 0.5981526 0.61545694 0.5846539 0.6225788 0.6030897 0.5879168 0.59728646 0.59323347 0.64621884 0.60568756 0.6003579 0.61268735 0.60580534 0.59258115 0.65357125 0.604383 0.59308314 0.65727866 0.58465755 0.60400796 0.6249841 0.6096606 0.60308796 0.59052896 0.6040809 0.6458518 0.59332585 0.6464484 0.58743864 0.6056217 0.6570709 0.6050818 0.65378076 0.5872918 0.62928057 0.6051464 0.6135653 0.60495013 0.60310876 0.5907601 0.6014116 0.6539177 0.592886 0.61361486 0.62817633 0.61632866
0.6616617 0.6116153 0.59774643 0.58484083 0.621224 0.5978474 0.615198 0.5843275 0.62229717 0.6027926 0.58759725 0.59699494 0.592932 0.645949 0.60541356 0.6000675 0.6124233 0.60553193 0.5922682 0.65332466 0.60409945 0.59277135 0.65704525 0.58433586 0.6037127 0.6247112 0.60939205 0.6027905 0.59021264 0.60379934 0.6455835 0.59302485 0.64617765 0.5871278 0.6053436 0.6568387 0.60480005 0.653536 0.58697987 0.6290189 0.60486627 0.61329913 0.60466844 0.6028143 0.59044755 0.60112786 0.653673 0.59258264 0.6133486 0.627913 0.6160715
0.6626627 0.6113494 0.59744185 0.5845201 0.6209406 0.59754235 0.6149392 0.58400106 0.62201583 0.60249555 0.5872779 0.59670377 0.5926308 0.6456793 0.6051396 0.59977746 0.6121595 0.60525876 0.5919555 0.65307784 0.60381603 0.59245974 0.656812 0.5840144 0.6034174 0.62443864 0.6091237 0.6024932 0.58989656 0.6035181 0.6453153 0.59272397 0.64590704 0.58681715 0.60506564 0.6566068 0.6045185 0.6532915 0.58666825 0.6287575 0.60458636 0.6130331 0.604387 0.60252017 0.59013504 0.6008444 0.6534286 0.59227955 0.6130827 0.62764984 0.6158145
0.6636637 0.61108375 0.5971376 0.58419985 0.62065756 0.5972377 0.61468065 0.58367515 0.6217349 0.60219884 0.5869589 0.5964126 0.59232986 0.6454099 0.60486615 0.5994876 0.6118958 0.604986 0.5916431 0.65283155 0.60353285 0.5921485 0.6565788 0.58369327 0.6031225 0.6241663 0.6088555 0.60219616 0.5895809 0.603237 0.6450473 0.5924237 0.6456367 0.58650684 0.6047878 0.65637493 0.6042372 0.65304714 0.58635694 0.62849617 0.6043067 0.6127673 0.6041058 0.6022261 0.58982277 0.60056114 0.65318435 0.59197664 0.61281693 0.6273868 0.6155578
0.6646647 0.6108183 0.5968334 0.5838799 0.6203748 0.5969331 0.6144223 0.58334947 0.6214542 0.6019023 0.5866402 0.5961219 0.5920292 0.6451408 0.60459286 0.5991982 0.6116324 0.60471344 0.59133095 0.65258527 0.60325 0.59183747 0.6563458 0.5833725 0.6028278 0.6238943 0.6085877 0.6018991 0.58926547 0.6029563 0.6447797 0.5921235 0.6453667 0.5861968 0.6045103 0.65614325 0.6039562 0.652803 0.58604586 0.6282353 0.6040274 0.6125018 0.6038246 0.60193235 0.5895108 0.6002782 0.6529403 0.591674 0.61255157 0.62712425 0.6153012
0.6656657 0.6105531 0.59652954 0.5835602 0.6200924 0.59662884 0.6141641 0.58302397 0.62117356 0.60160595 0.5863218 0.5958313 0.5917288 0.64487195 0.60431993 0.5989088 0.61136925 0.6044412 0.5910189 0.6523391 0.60296726 0.5915267 0.6561128 0.58305186 0.6025332 0.6236224 0.6083198 0.60160244 0.5889503 0.6026757 0.64451224 0.5918238 0.6450969 0.5858871 0.6042329 0.65591156 0.60367537 0.6525589 0.58573496 0.62797445 0.6037482 0.61223656 0.60354376 0.60163873 0.5891992 0.59999543 0.6526964 0.59137154 0.6122864 0.6268618 0.6150448
0.6666667 0.610288 0.59622586 0.58324087 0.61981016 0.59632474 0.61390615 0.5826988 0.62089336 0.6013098 0.5860037 0.595541 0.59142864 0.64460325 0.6040471 0.5986199 0.6111062 0.60416913 0.5907073 0.6520932 0.6026848 0.5912162 0.65588 0.58273154 0.60223895 0.62335074 0.60805225 0.6013059 0.5886353 0.6023953 0.64424515 0.5915245 0.64482725 0.5855776 0.60395586 0.65568006 0.6033948 0.65231514 0.5854245 0.627714 0.60346943 0.61197174 0.603263 0.60134536 0.58888775 0.59971285 0.6524526 0.59106946 0.6120215 0.62659967 0.6147886
0.6676677 0.61002314 0.5959224 0.5829217 0.61952835 0.5960208 0.61364836 0.58237386 0.62061346 0.6010138 0.5856859 0.59525096 0.59112877 0.64433473 0.6037747 0.598331 0.6108435 0.60389733 0.59039587 0.6518472 0.6024026 0.5909059 0.6556473 0.5824115 0.60194486 0.62307954 0.6077849 0.60100955 0.58832073 0.6021152 0.6439781 0.5912253 0.64455795 0.5852684 0.6036789 0.6554488 0.60311437 0.6520713 0.5851142 0.6274537 0.6031908 0.61170703 0.6029827 0.6010522 0.5885765 0.5994305 0.6522089 0.5907675 0.6117569 0.62633765 0.6145326
0.6686687 0.6097585 0.5956193 0.58260286 0.6192467 0.59571725 0.6133908 0.5820493 0.6203338 0.600718 0.5853684 0.59496117 0.59082913 0.6440666 0.6035025 0.5980425 0.61058104 0.603626 0.5900848 0.65160155 0.60212064 0.590596 0.6554147 0.5820918 0.60165095 0.62280834 0.6075177 0.60071355 0.5880064 0.6018353 0.6437113 0.5909265 0.6442888 0.5849595 0.603402 0.65521765 0.6028343 0.65182775 0.5848043 0.6271936 0.6029124 0.61144257 0.60270244 0.6007592 0.58826566 0.5991483 0.6519655 0.5904659 0.6114926 0.6260759 0.61427677
0.6696697 0.6094941 0.59531635 0.5822844 0.6189654 0.5954138 0.61313343 0.58172494 0.62005436 0.60042244 0.5850511 0.5946716 0.5905297 0.6437986 0.60323066 0.59775424 0.6103186 0.6033549 0.5897739 0.65135604 0.6018388 0.59028625 0.65518236 0.5817723 0.6013573 0.62253755 0.60725075 0.6004177 0.58769226 0.6015556 0.6434448 0.59062815 0.64401996 0.5846509 0.6031255 0.6549866 0.6025542 0.6515844 0.5844946 0.62693375 0.6026343 0.6111785 0.6024223 0.6004665 0.587955 0.59886646 0.6517223 0.5901645 0.61122847 0.62581444 0.61402124
0.6706707 0.6092298 0.5950136 0.58196616 0.61868435 0.5951107 0.6128761 0.5814009 0.61977524 0.60012704 0.5847342 0.5943822 0.59023076 0.64353096 0.602959 0.5974661 0.6100565 0.60308397 0.5894632 0.65111065 0.6015573 0.5899768 0.65494996 0.5814533 0.60106385 0.622267 0.60698396 0.600122 0.58737844 0.60127634 0.6431786 0.59033006 0.6437514 0.58434254 0.6028491 0.6547557 0.6022744 0.65134114 0.5841852 0.62667423 0.60235643 0.6109146 0.6021425 0.600174 0.58764446 0.5985849 0.65147924 0.58986324 0.61096454 0.6255532 0.6137657
0.6716717 0.60896564 0.5947112 0.58164835 0.6184035 0.59480774 0.61261916 0.58107704 0.6194963 0.59983194 0.5844176 0.5940933 0.5899318 0.6432636 0.60268766 0.5971785 0.6097945 0.60281336 0.5891529 0.6508655 0.601276 0.5896677 0.65471786 0.5811344 0.60077065 0.62199664 0.60671735 0.5998265 0.5870649 0.60099715 0.6429124 0.59003234 0.6434829 0.58403444 0.6025729 0.6545249 0.601995 0.65109813 0.583876 0.6264148 0.60207874 0.61065096 0.6018629 0.59988153 0.58733433 0.59830356 0.6512364 0.5895623 0.6107011 0.62529206 0.6135105
0.6726727 0.60870194 0.59440887 0.5813309 0.61812294 0.5945051 0.61236244 0.58075345 0.6192177 0.599537 0.5841012 0.5938046 0.58963335 0.64299643 0.60241663 0.596891 0.60953283 0.60254294 0.58884275 0.65062034 0.60099494 0.5893588 0.6544857 0.580816 0.6004776 0.62172663 0.606451 0.59953105 0.5867517 0.60071826 0.6426467 0.5897349 0.6432148 0.5837267 0.60229707 0.65429425 0.6017156 0.6508552 0.58356714 0.62615573 0.60180134 0.6103877 0.60158336 0.59958947 0.58702457 0.59802234 0.65099365 0.58926165 0.6104378 0.62503135 0.6132555
0.6736737 0.6084382 0.5941068 0.58101356 0.6178428 0.59420264 0.61210585 0.58043015 0.61893934 0.5992422 0.5837852 0.59351593 0.58933496 0.6427294 0.60214573 0.59660375 0.6092713 0.60227287 0.588533 0.6503755 0.6007141 0.58905023 0.65425396 0.5804976 0.6001848 0.62145674 0.6061847 0.599236 0.58643866 0.6004395 0.642381 0.5894378 0.64294696 0.58341926 0.6020212 0.6540638 0.6014365 0.6506124 0.58325857 0.6258968 0.60152423 0.6101245 0.6013042 0.5992976 0.58671486 0.59774137 0.6507511 0.58896124 0.6101747 0.6247709 0.61300075
0.6746747 0.6081748 0.593805 0.5806965 0.61756283 0.59390026 0.61184937 0.5801073 0.6186612 0.59894764 0.5834694 0.59322757 0.58903694 0.6424627 0.6018752 0.59631664 0.60901004 0.6020031 0.58822334 0.6501307 0.6004334 0.5887417 0.6540221 0.5801797 0.59989214 0.6211872 0.60591877 0.5989412 0.58612597 0.6001609 0.6421157 0.589141 0.64267915 0.583112 0.6017456 0.65383345 0.6011576 0.65036976 0.58295023 0.6256381 0.60124743 0.60986173 0.60102516 0.5990058 0.58640546 0.5974606 0.65050876 0.58866096 0.6099119 0.6245105 0.6127462
0.6756757 0.6079115 0.59350353 0.58037984 0.6172831 0.59359837 0.6115931 0.5797845 0.6183834 0.5986532 0.58315396 0.5929396 0.5887392 0.64219624 0.601605 0.5960299 0.608749 0.60173357 0.58791405 0.64988613 0.60015297 0.5884336 0.6537904 0.57986206 0.59959984 0.6209179 0.6056529 0.5986466 0.5858135 0.5998827 0.6418506 0.58884454 0.64241177 0.58280516 0.6014703 0.6536033 0.60087895 0.6501274 0.58264226 0.6253796 0.60097075 0.6095993 0.6007464 0.5987144 0.5860964 0.59718025 0.65026665 0.588361 0.6096493 0.6242504 0.61249155
0.6766767 0.6076484 0.5932022 0.58006346 0.61700374 0.5932965 0.6113372 0.57946205 0.61810577 0.5983591 0.5828388 0.59265167 0.58844167 0.64193 0.6013348 0.5957435 0.6084881 0.6014643 0.587605 0.64964175 0.5998727 0.5881258 0.6535589 0.57954454 0.59930754 0.6206487 0.6053873 0.59835213 0.5855013 0.59960485 0.6415857 0.5885485 0.64214456 0.58249843 0.60119504 0.6533732 0.6006004 0.64988506 0.5823346 0.62512153 0.60069436 0.60933685 0.6004677 0.5984231 0.5857875 0.5968999 0.65002453 0.5880613 0.6093871 0.62399054 0.61223745
0.6776777 0.60738546 0.59290105 0.5797474 0.6167246 0.59299505 0.61108136 0.57913977 0.61782855 0.59806514 0.58252394 0.5923642 0.5881443 0.64166397 0.60106516 0.59545726 0.6082273 0.6011952 0.5872962 0.6493974 0.5995929 0.58781815 0.6533276 0.5792275 0.59901565 0.6203799 0.60512185 0.59805787 0.58518946 0.59932715 0.64132094 0.58825266 0.6418776 0.5821921 0.6009202 0.65314317 0.60032225 0.64964294 0.5820271 0.6248635 0.6004183 0.6090749 0.60018927 0.5981321 0.58547884 0.59662 0.6497827 0.58776176 0.6091252 0.62373096 0.6119833
0.6786787 0.60712284 0.5926003 0.5794316 0.6164458 0.5926937 0.6108257 0.578818 0.61755157 0.5977714 0.5822093 0.59207684 0.58784735 0.6413983 0.6007956 0.59517115 0.6079669 0.60092664 0.5869878 0.64915335 0.59931314 0.5875109 0.65309626 0.57891065 0.59872395 0.6201114 0.6048566 0.5977638 0.58487785 0.59904957 0.64105654 0.58795714 0.64161086 0.581886 0.6006453 0.65291345 0.6000442 0.6494011 0.5817199 0.62460566 0.6001424 0.60881305 0.599911 0.59784114 0.5851706 0.5963401 0.649541 0.5874626 0.6088634 0.6234716 0.6117295
0.6796797 0.6068603 0.59229964 0.57911605 0.6161671 0.59239256 0.6105702 0.57849646 0.61727476 0.59747785 0.5818951 0.5917897 0.5875506 0.6411327 0.60052633 0.5948854 0.60770655 0.600658 0.5866794 0.64890933 0.5990337 0.5872038 0.65286505 0.5785941 0.59843236 0.619843 0.60459155 0.59746987 0.5845665 0.5987722 0.64079225 0.587662 0.6413444 0.5815802 0.60037076 0.65268373 0.5997664 0.6491593 0.5814129 0.62434816 0.59986687 0.60855156 0.59963304 0.59755045 0.58486253 0.5960606 0.6492996 0.5871636 0.6086019 0.6232125 0.6114757
0.6806807 0.606598 0.5919992 0.578801 0.6158887 0.5920917 0.6103151 0.578175 0.6169982 0.5971845 0.58158106 0.59150296 0.5872542 0.6408675 0.60025734 0.59459996 0.60744655 0.6003898 0.5863715 0.64866555 0.59875435 0.5868971 0.65263414 0.57827795 0.598141 0.61957484 0.6043267 0.5971763 0.58425546 0.5984952 0.6405283 0.5873672 0.64107805 0.5812746 0.60009646 0.65245426 0.59948874 0.6489176 0.58110636 0.62409085 0.59959126 0.60829026 0.5993552 0.5972601 0.58455455 0.59578127 0.64905816 0.58686495 0.60834074 0.6229536 0.6112223
0.6816817 0.60633594 0.591699 0.578486 0.6156107 0.59179103 0.61005986 0.57785404 0.61672187 0.59689134 0.5812674 0.5912163 0.58695793 0.6406024 0.5999886 0.5943146 0.6071867 0.6001218 0.58606374 0.6484219 0.5984753 0.58659047 0.6524032 0.57796186 0.5978499 0.619307 0.604062 0.5968829 0.5839446 0.59821826 0.6402646 0.58707255 0.6408121 0.58096945 0.59982216 0.65222484 0.5992113 0.64867616 0.5808 0.6238337 0.59931624 0.60802937 0.5990776 0.59696984 0.5842471 0.59550214 0.648817 0.5865664 0.6080796 0.6226949 0.61096907
0.6826827 0.606074 0.591399 0.5781715 0.61533284 0.5914906 0.609805 0.5775331 0.6164459 0.5965984 0.58095396 0.59093 0.58666205 0.6403376 0.5997202 0.59402966 0.6069269 0.59985423 0.5857561 0.6481784 0.5981964 0.5862842 0.6521723 0.5776462 0.597559 0.61903936 0.6037975 0.59658957 0.583634 0.5979418 0.640001 0.5867784 0.64054626 0.5806644 0.59954816 0.6519954 0.59893405 0.6484349 0.5804938 0.6235769 0.5990412 0.6077685 0.5988001 0.59667975 0.5839397 0.5952232 0.64857596 0.5862681 0.60781896 0.62243646 0.61071587
0.6836837 0.6058123 0.59109926 0.5778572 0.6150553 0.5911905 0.60955024 0.5772128 0.6161701 0.59630567 0.5806408 0.5906439 0.58636636 0.6400731 0.59945196 0.5937449 0.6066676 0.59958667 0.5854489 0.647935 0.59791785 0.58597815 0.6519418 0.5773308 0.5972682 0.6187721 0.60353327 0.59629655 0.5833238 0.59766537 0.6397378 0.58648443 0.6402807 0.5803598 0.5992744 0.6517664 0.5986571 0.6481938 0.580188 0.6233203 0.59876657 0.6075081 0.59852296 0.59638995 0.5836326 0.59494454 0.6483351 0.58597016 0.6075584 0.62217814 0.61046296
0.6846847 0.6055507 0.59079975 0.57754314 0.614778 0.5908906 0.6092958 0.57689244 0.6158946 0.59601295 0.58032787 0.590358 0.58607084 0.6398088 0.5991839 0.5934603 0.60640824 0.5993195 0.58514196 0.6476918 0.59763944 0.58567244 0.6517112 0.5770157 0.59697783 0.6185049 0.6032691 0.59600383 0.5830138 0.5973893 0.6394746 0.58619076 0.64001536 0.58005536 0.59900093 0.65153736 0.5983802 0.64795256 0.57988256 0.6230637 0.59849215 0.6072478 0.59824586 0.59610033 0.5833258 0.5946661 0.6480945 0.5856725 0.60729825 0.62192005 0.6102103
0.6856857 0.6052894 0.59050053 0.5772294 0.61450094 0.5905908 0.6090414 0.5765725 0.6156193 0.59572065 0.5800154 0.5900724 0.5857757 0.63954467 0.5989162 0.593176 0.60614926 0.5990525 0.58483523 0.64744866 0.5973612 0.5853669 0.6514808 0.5767009 0.5966876 0.618238 0.6030053 0.5957111 0.58270407 0.5971134 0.63921165 0.58589745 0.6397502 0.57975125 0.5987276 0.6513086 0.59810376 0.6477119 0.5795772 0.62280756 0.59821796 0.60698783 0.59796906 0.5958109 0.58301914 0.5943878 0.647854 0.5853749 0.6070382 0.62166226 0.60995775
0.6866867 0.60502815 0.5902015 0.5769159 0.61422414 0.5902913 0.6087874 0.57625294 0.6153443 0.5954285 0.57970315 0.5897871 0.58548075 0.63928086 0.5986487 0.592892 0.60589033 0.59878594 0.5845287 0.64720595 0.59708333 0.5850618 0.6512505 0.5763863 0.5963974 0.6179714 0.6027415 0.59541875 0.58239454 0.5968377 0.6389489 0.5856045 0.6394854 0.57944745 0.5984543 0.6510798 0.5978272 0.6474712 0.5792723 0.62255156 0.597944 0.606728 0.59769243 0.5955216 0.5827129 0.5941099 0.6476135 0.5850776 0.6067785 0.6214048 0.6097053
0.6876877 0.6047673 0.5899027 0.5766028 0.6139477 0.589992 0.6085333 0.5759335 0.6150695 0.5951365 0.5793911 0.58950186 0.585186 0.6390172 0.59838164 0.59260815 0.60563177 0.5985193 0.58422256 0.6469632 0.5968055 0.5847567 0.65102035 0.57607204 0.59610754 0.6177049 0.6024779 0.59512645 0.5820854 0.5965622 0.6386865 0.5853117 0.63922065 0.5791439 0.59818125 0.65085113 0.597551 0.6472306 0.5789675 0.6222957 0.5976703 0.60646856 0.5974159 0.59523255 0.5824068 0.59383214 0.6473734 0.5847807 0.60651904 0.62114745 0.6094532
0.6886887 0.6045065 0.5896041 0.57628995 0.6136714 0.589693 0.6082796 0.57561433 0.6147949 0.5948448 0.57907945 0.589217 0.5848917 0.6387537 0.5981145 0.5923245 0.6053733 0.59825313 0.58391666 0.6467206 0.59652793 0.58445203 0.65079033 0.575758 0.5958179 0.61743873 0.6022147 0.59483445 0.58177644 0.596287 0.6384243 0.58501935 0.63895625 0.5788405 0.5979085 0.6506228 0.59727514 0.6469902 0.5786632 0.62204015 0.59739685 0.6062094 0.5971398 0.5949438 0.58210087 0.59355456 0.6471334 0.58448386 0.60625976 0.6208903 0.6092013
0.6896897 0.60424584 0.5893057 0.57597727 0.61339533 0.58939415 0.60802597 0.57529545 0.61452067 0.5945532 0.578768 0.58893234 0.5845973 0.63849056 0.59784776 0.5920412 0.605115 0.5979872 0.58361095 0.6464782 0.59625053 0.5841476 0.6505603 0.5754442 0.5955285 0.6171728 0.6019514 0.59454256 0.5814677 0.59601194 0.63816226 0.5847272 0.63869196 0.5785375 0.597636 0.6503943 0.5969993 0.64675 0.5783589 0.6217848 0.59712356 0.60595024 0.5968636 0.5946552 0.5817952 0.5932772 0.6468934 0.5841872 0.6060008 0.62063336 0.6089495
0.6906907 0.6039856 0.58900744 0.57566506 0.61311966 0.5890955 0.6077726 0.574977 0.6142466 0.59426177 0.5784569 0.5886479 0.5843035 0.63822764 0.59758127 0.591758 0.60485697 0.5977215 0.5833054 0.6462358 0.59597343 0.58384323 0.65033066 0.5751308 0.59523904 0.616907 0.6016884 0.59425104 0.5811593 0.5957373 0.63790035 0.58443546 0.63842803 0.57823473 0.59736353 0.65016603 0.5967237 0.6465098 0.578055 0.62152964 0.5968505 0.60569143 0.59658784 0.5943668 0.58149 0.5930002 0.6466538 0.5838909 0.605742 0.62037665 0.6086979
0.6916917 0.60372525 0.5887095 0.5753529 0.612844 0.5887972 0.6075194 0.57465863 0.6139727 0.5939705 0.57814604 0.58836365 0.5840097 0.637965 0.59731495 0.59147507 0.6045991 0.5974559 0.58300024 0.64599365 0.59569645 0.58353925 0.6501009 0.57481766 0.5949501 0.6166414 0.6014256 0.59395957 0.5808511 0.5954627 0.6376388 0.5841438 0.63816416 0.5779322 0.59709126 0.649938 0.5964483 0.64626986 0.57775146 0.62127453 0.59657776 0.6054331 0.5963121 0.59407854 0.5811848 0.5927232 0.6464143 0.58359486 0.60548335 0.62012005 0.60844636
0.6926927 0.6034652 0.5884117 0.57504123 0.6125688 0.588499 0.60726625 0.5743405 0.6136991 0.5936794 0.5778355 0.5880798 0.5837163 0.63770235 0.59704894 0.5911925 0.6043414 0.5971906 0.58269525 0.6457517 0.59541976 0.5832355 0.64987135 0.5745048 0.59466124 0.6163762 0.60116285 0.5936683 0.5805431 0.59518826 0.6373775 0.5838526 0.63790065 0.5776299 0.59681934 0.64970994 0.59617305 0.64603007 0.577448 0.62101984 0.5963053 0.60517466 0.59603655 0.5937905 0.5808799 0.5924465 0.6461748 0.58329904 0.6052251 0.619864 0.60819507
0.6936937 0.60320544 0.5881142 0.5747297 0.6122938 0.5882011 0.60701346 0.5740229 0.6134256 0.5933887 0.57752514 0.5877961 0.58342314 0.63744015 0.59678316 0.59090996 0.60408396 0.59692574 0.5823906 0.6455099 0.59514326 0.582932 0.6496419 0.57419205 0.5943725 0.61611116 0.60090053 0.5933773 0.5802354 0.5949142 0.63711625 0.58356166 0.6376374 0.57732797 0.5965474 0.6494821 0.59589803 0.64579046 0.5771448 0.6207652 0.596033 0.60491663 0.5957613 0.5935025 0.58057535 0.5921701 0.6459356 0.58300364 0.604967 0.61960775 0.607944
0.6946947 0.6029458 0.58781683 0.5744186 0.61201894 0.5879034 0.6067607 0.5737053 0.6131526 0.593098 0.577215 0.5875126 0.58313006 0.63717806 0.5965177 0.5906277 0.60382664 0.59666085 0.58208615 0.6452682 0.59486693 0.5826287 0.6494126 0.5738797 0.5940839 0.61584634 0.60063815 0.5930864 0.57992804 0.59464025 0.63685524 0.58327097 0.63737416 0.57702625 0.5962758 0.6492544 0.59562314 0.64555097 0.576842 0.6205109 0.59576076 0.6046588 0.59548616 0.593215 0.580271 0.5918938 0.6456964 0.5827082 0.60470915 0.61935204 0.6076932
0.6956957 0.6026863 0.58751976 0.57410765 0.61174434 0.5876059 0.60650814 0.5733882 0.61287963 0.59280753 0.57690537 0.5872293 0.58283734 0.6369162 0.5962523 0.5903457 0.60356957 0.59639627 0.5817819 0.64502656 0.5945908 0.58232576 0.6491834 0.5735676 0.5937958 0.6155817 0.600376 0.5927958 0.5796209 0.5943666 0.63659453 0.5829805 0.6371113 0.5767249 0.5960044 0.64902675 0.5953486 0.6453115 0.5765396 0.62025666 0.59548897 0.60440123 0.5952113 0.5929275 0.5799668 0.59161776 0.6454575 0.582413 0.6044514 0.61909634 0.6074424
0.6966967 0.602427 0.5872229 0.57379687 0.6114701 0.5873087 0.60625577 0.5730712 0.612607 0.59251726 0.5765959 0.58694625 0.5825448 0.63665456 0.5959872 0.59006387 0.6033126 0.5961319 0.581478 0.6447851 0.5943148 0.58202296 0.64895433 0.5732558 0.5935075 0.6153173 0.60011405 0.59250534 0.57931393 0.59409314 0.6363339 0.58269036 0.63684857 0.5764235 0.59573317 0.64879924 0.5950741 0.64507234 0.57623714 0.6200026 0.5952174 0.6041437 0.59493655 0.59264016 0.5796628 0.591342 0.64521873 0.5821182 0.60419405 0.6188409 0.6071918
0.6976977 0.60216796 0.58692616 0.57348657 0.611196 0.58701164 0.60600364 0.57275456 0.61233455 0.59222716 0.57628655 0.5866635 0.5822527 0.63639313 0.5957223 0.5897823 0.60305583 0.5958679 0.58117425 0.64454406 0.59403914 0.5817206 0.6487253 0.5729443 0.59321964 0.61505306 0.5998522 0.5922152 0.5790072 0.59381986 0.6360736 0.5824006 0.63658607 0.57612264 0.59546214 0.64857185 0.59479976 0.64483327 0.5759351 0.61974895 0.5949459 0.6038867 0.59466195 0.5923531 0.57935923 0.59106636 0.64498013 0.5818236 0.6039369 0.6185856 0.60694134
0.6986987 0.60190904 0.5866297 0.57317644 0.6109221 0.58671474 0.6057516 0.5724381 0.6120623 0.59193724 0.5759777 0.58638084 0.58196056 0.636132 0.5954576 0.5895009 0.6027994 0.59560394 0.5808707 0.6443028 0.5937636 0.5814183 0.6484964 0.57263285 0.592932 0.6147891 0.59959066 0.591925 0.5787009 0.5935468 0.6358134 0.582111 0.6363238 0.57582206 0.59519124 0.64834464 0.5945257 0.64459443 0.5756333 0.6194953 0.5946748 0.6036297 0.5943876 0.59206617 0.5790558 0.5907909 0.6447416 0.58152914 0.6036799 0.61833066 0.60669124
0.6996997 0.6016503 0.5863334 0.5728666 0.61064845 0.58641815 0.6054998 0.572122 0.61179024 0.5916475 0.575669 0.58609855 0.58166873 0.63587105 0.59519327 0.58921975 0.602543 0.59534025 0.58056754 0.64406186 0.5934882 0.58111626 0.64826775 0.5723219 0.59264445 0.6145253 0.59932923 0.5916351 0.57839465 0.5932741 0.63555336 0.5818217 0.63606167 0.57552165 0.5949206 0.6481175 0.59425175 0.64435554 0.5753318 0.61924195 0.5944038 0.6033731 0.59411335 0.59177953 0.5787525 0.59051573 0.6445033 0.5812349 0.60342324 0.6180758 0.6064412
0.7007007 0.60139155 0.58603734 0.5725569 0.6103751 0.5861218 0.6052481 0.5718061 0.6115184 0.59135795 0.57536054 0.5858165 0.5813772 0.63561016 0.594929 0.58893883 0.6022868 0.5950769 0.58026457 0.64382106 0.593213 0.5808144 0.6480391 0.5720111 0.59235704 0.6142618 0.5990679 0.59134555 0.57808864 0.5930015 0.63529366 0.5815326 0.63579977 0.5752214 0.5946501 0.6478904 0.59397805 0.6441169 0.57503045 0.61898863 0.594133 0.6031166 0.5938393 0.59149295 0.57844955 0.5902406 0.6442652 0.5809411 0.60316676 0.6178211 0.6061913
0.7017017 0.6011333 0.58574146 0.5722475 0.6101019 0.58582556 0.60499656 0.5714905 0.6112469 0.59106857 0.5750524 0.5855346 0.5810858 0.6353497 0.594665 0.58865803 0.6020308 0.5948136 0.5799618 0.6435803 0.59293807 0.5805129 0.6478105 0.57170045 0.59207 0.61399853 0.59880686 0.591056 0.577783 0.5927291 0.635034 0.58124375 0.63553816 0.5749215 0.5943798 0.6476635 0.5937045 0.64387846 0.57472944 0.61873543 0.59386253 0.6028603 0.59356546 0.59120643 0.5781468 0.5899658 0.644027 0.5806473 0.6029104 0.6175667 0.6059416
0.7027027 0.600875 0.5854458 0.5719386 0.6098288 0.5855297 0.6047452 0.5711751 0.61097544 0.59077936 0.5747445 0.58525294 0.58079475 0.6350893 0.59440136 0.58837754 0.60177505 0.5945507 0.5796592 0.64333975 0.5926633 0.5802116 0.6475822 0.5713902 0.5917829 0.6137353 0.5985459 0.59076667 0.57747746 0.5924568 0.6347747 0.5809554 0.6352767 0.5746218 0.59410965 0.6474367 0.5934311 0.64364 0.57442874 0.6184827 0.59359217 0.60260427 0.59329176 0.59092027 0.57784426 0.5896912 0.6437891 0.5803539 0.6026544 0.6173124 0.6056921
0.7037037 0.600617 0.58515036 0.5716297 0.60955614 0.5852338 0.6044941 0.5708601 0.61070424 0.59049034 0.5744369 0.5849715 0.5805038 0.63482916 0.5941377 0.5880972 0.60151947 0.5942879 0.5793569 0.64309937 0.59238875 0.57991046 0.64735377 0.57108015 0.59149617 0.6134724 0.5982852 0.5904776 0.57717234 0.5921848 0.6345155 0.58066714 0.63501537 0.5743225 0.5938397 0.64721 0.593158 0.64340174 0.57412827 0.61823004 0.5933221 0.6023483 0.59301823 0.5906343 0.577542 0.5894169 0.64355135 0.5800606 0.60239846 0.61705834 0.60544276
0.7047047 0.6003591 0.584855 0.5713211 0.6092837 0.5849383 0.604243 0.57054526 0.6104333 0.5902015 0.5741296 0.58469033 0.5802132 0.63456917 0.59387434 0.5878172 0.60126394 0.5940252 0.57905495 0.6428591 0.5921143 0.5796097 0.64712554 0.5707705 0.5912096 0.6132097 0.5980246 0.59018856 0.5768673 0.5919132 0.6342565 0.58037925 0.6347543 0.57402325 0.59357 0.6469834 0.5928849 0.6431636 0.5738279 0.61797756 0.59305227 0.6020928 0.5927448 0.5903486 0.57723993 0.58914274 0.6433137 0.5797676 0.6021427 0.6168044 0.6051935
0.7057057 0.6001013 0.5845599 0.57101285 0.6090113 0.5846429 0.6039921 0.57023066 0.61016244 0.5899128 0.5738224 0.58440924 0.5799227 0.6343094 0.59361124 0.5875372 0.60100865 0.5937629 0.57875305 0.6426188 0.5918401 0.579309 0.64689744 0.5704609 0.59092313 0.6129472 0.5977641 0.5898999 0.5765625 0.59164155 0.6339977 0.5800914 0.63449335 0.5737244 0.59330046 0.6467569 0.5926121 0.64292556 0.5735279 0.61772513 0.5927825 0.60183734 0.5924717 0.59006286 0.576938 0.58886874 0.6430762 0.5794748 0.6018873 0.6165508 0.60494447
0.7067067 0.59984374 0.5842651 0.5707047 0.60873926 0.5843477 0.6037414 0.56991625 0.6098919 0.5896243 0.57351553 0.58412844 0.5796324 0.6340497 0.5933482 0.5872575 0.60075355 0.5935006 0.57845145 0.64237875 0.5915659 0.5790085 0.6466694 0.57015157 0.59063685 0.6126849 0.5975039 0.5896113 0.576258 0.59137017 0.633739 0.57980394 0.6342325 0.57342565 0.59303105 0.64653057 0.5923394 0.64268774 0.5732281 0.6174729 0.5925131 0.6015821 0.59219867 0.5897773 0.5766363 0.588595 0.6428389 0.57918215 0.601632 0.6162972 0.60469556
0.7077077 0.5995864 0.5839704 0.57039696 0.6084674 0.58405286 0.6034907 0.5696023 0.6096215 0.58933586 0.5732089 0.58384776 0.5793424 0.6337905 0.5930856 0.58697796 0.6004986 0.5932387 0.57815003 0.64213896 0.59129214 0.57870835 0.6464415 0.5698426 0.59035075 0.6124228 0.5972437 0.5893229 0.57595366 0.5910991 0.63348055 0.57951665 0.63397217 0.57312715 0.5927618 0.6463042 0.59206676 0.64245 0.5729286 0.61722094 0.5922438 0.6013272 0.5919258 0.58949196 0.57633483 0.5883215 0.64260167 0.57888967 0.60137695 0.616044 0.6044467
0.7087087 0.5993291 0.5836758 0.57008934 0.60819554 0.5837581 0.6032405 0.5692885 0.6093512 0.58904773 0.5729025 0.5835675 0.5790527 0.6335313 0.59282297 0.5866986 0.60024387 0.59297687 0.577849 0.64189917 0.5910184 0.5784085 0.64621365 0.5695339 0.5900648 0.6121608 0.5969837 0.5890348 0.5756496 0.59082806 0.6332223 0.5792297 0.6337118 0.5728291 0.5924928 0.6460779 0.59179443 0.6422124 0.57262945 0.61696917 0.59197485 0.6010724 0.59165317 0.5892068 0.57603365 0.588048 0.6423646 0.5785976 0.60112214 0.6157907 0.6041982
0.7097097 0.5990721 0.5833814 0.569782 0.60792416 0.58346355 0.60299027 0.5689751 0.60908127 0.5887598 0.5725964 0.58328736 0.57876307 0.63327223 0.5925606 0.58641946 0.59998924 0.59271526 0.5775481 0.6416595 0.5907449 0.57810867 0.64598584 0.5692253 0.58977914 0.611899 0.5967239 0.5887467 0.57534575 0.59055734 0.6329641 0.578943 0.6334517 0.5725311 0.59222394 0.64585185 0.5915222 0.64197487 0.57233036 0.61671746 0.591706 0.6008177 0.59138066 0.58892184 0.57573277 0.5877747 0.6421276 0.57830566 0.60086745 0.6155378 0.6039496
0.7107107 0.59881514 0.5830873 0.56947494 0.6076529 0.58316916 0.60274005 0.56866175 0.60881144 0.58847183 0.57229054 0.5830074 0.57847375 0.63301337 0.5922985 0.5861405 0.5997348 0.59245384 0.5772474 0.6414199 0.5904714 0.5778092 0.6457583 0.568917 0.5894935 0.6116375 0.5964643 0.58845884 0.5750422 0.59028673 0.6327061 0.57865655 0.63319165 0.5722333 0.5919552 0.64562595 0.59125024 0.6417376 0.57203156 0.616466 0.59143734 0.60056335 0.5911083 0.588637 0.5754319 0.5875017 0.6418908 0.578014 0.60061294 0.61528504 0.6037015
0.7117117 0.5985584 0.58279335 0.56916803 0.60738176 0.58287513 0.6024902 0.5683487 0.6085419 0.5881841 0.5719849 0.5827277 0.57818455 0.63275486 0.5920366 0.5858617 0.5994805 0.5921927 0.57694685 0.6411806 0.5901982 0.57750976 0.6455307 0.5686088 0.5892082 0.61137617 0.59620476 0.5881711 0.5747387 0.59001637 0.63244843 0.57837033 0.63293195 0.57193595 0.59168684 0.6454 0.59097826 0.64150023 0.571733 0.61621463 0.5911688 0.6003091 0.5908361 0.5883522 0.5751313 0.5872289 0.641654 0.57772255 0.6003587 0.6150324 0.6034533
0.7127127 0.5983018 0.5824995 0.56886137 0.6071108 0.58258116 0.60224026 0.5680358 0.6082725 0.58789647 0.57167953 0.5824481 0.5778955 0.63249636 0.5917748 0.58558303 0.59922636 0.5919315 0.57664657 0.6409413 0.58992517 0.57721066 0.6453033 0.5683011 0.58892286 0.611115 0.59594536 0.58788365 0.5744355 0.5897461 0.63219094 0.57808435 0.63267225 0.5716385 0.5914186 0.64517426 0.59070647 0.641263 0.5714346 0.6159634 0.59090066 0.6000551 0.590564 0.58806777 0.5748309 0.58695626 0.6414174 0.5774313 0.60010463 0.6147799 0.60320544
0.7137137 0.5980454 0.5822059 0.56855506 0.60684025 0.5822874 0.6019906 0.56772333 0.60800314 0.5876092 0.5713744 0.5821688 0.5776067 0.6322381 0.5915132 0.5853047 0.5989723 0.5916707 0.5763465 0.64070207 0.5896524 0.5769118 0.6450759 0.56799346 0.5886378 0.610854 0.5956861 0.5875963 0.57413244 0.5894762 0.63193345 0.5777986 0.6324129 0.5713415 0.59115046 0.6449485 0.59043497 0.64102596 0.5711366 0.61571246 0.5906326 0.5998013 0.5902921 0.58778346 0.5745307 0.5866838 0.641181 0.5771403 0.59985065 0.6145277 0.6029575
0.7147147 0.59778917 0.58191246 0.56824887 0.6065697 0.58199394 0.6017412 0.567411 0.6077341 0.5873219 0.5710694 0.58188975 0.57731825 0.63198 0.5912519 0.58502644 0.59871864 0.59141004 0.5760468 0.6404631 0.5893796 0.5766132 0.6448487 0.5676861 0.58835286 0.61059326 0.59542704 0.58730924 0.5738297 0.58920634 0.6316762 0.5775131 0.63215363 0.5710447 0.59088254 0.6447228 0.59016347 0.64078903 0.5708387 0.6154615 0.5903647 0.5995477 0.5900204 0.5874992 0.5742308 0.58641154 0.6409447 0.57684946 0.5995969 0.6142755 0.6027099
0.7157157 0.59753305 0.58161914 0.567943 0.6062994 0.58170056 0.6014918 0.567099 0.60746527 0.5870348 0.57076484 0.5816108 0.5770298 0.6317222 0.59099066 0.5847484 0.59846497 0.5911496 0.57574725 0.6402242 0.58910704 0.5763147 0.6446215 0.56737894 0.5880681 0.61033255 0.595168 0.58702224 0.5735271 0.58893675 0.6314191 0.5772278 0.63189447 0.5707481 0.5906147 0.6444974 0.58989227 0.64055234 0.570541 0.6152107 0.59009707 0.5992942 0.58974886 0.5872152 0.5739311 0.58613944 0.6407083 0.57655877 0.5993434 0.6140237 0.60246223
0.7167167 0.5972769 0.5813259 0.5676372 0.6060292 0.58140737 0.6012425 0.5667872 0.6071965 0.5867478 0.57046026 0.581332 0.57674164 0.6314644 0.5907296 0.58447045 0.59821147 0.5908892 0.57544774 0.6399854 0.5888347 0.57601655 0.64439434 0.5670719 0.5877835 0.61007214 0.59490925 0.5867354 0.5732247 0.58866733 0.6311622 0.5769427 0.63163567 0.57045174 0.59034705 0.64427185 0.58962107 0.64031565 0.5702437 0.61496013 0.58982956 0.5990409 0.58947736 0.5869312 0.5736314 0.5858675 0.6404723 0.5762683 0.5990901 0.6137718 0.6022148
0.7177177 0.59702116 0.58103305 0.56733173 0.60575926 0.5811144 0.60099345 0.5664755 0.6069279 0.58646095 0.5701561 0.58105356 0.5764537 0.6312069 0.5904688 0.58419275 0.5979581 0.5906291 0.57514864 0.63974667 0.58856237 0.57571846 0.6441674 0.56676525 0.58749914 0.6098118 0.5946506 0.5864488 0.5729226 0.58839804 0.6309055 0.5766577 0.63137686 0.5701555 0.5900796 0.64404655 0.58935004 0.640079 0.5699465 0.6147097 0.58956236 0.5987879 0.58920604 0.58664745 0.57333195 0.5855958 0.64023626 0.5759781 0.5988369 0.61352015 0.6019676
0.7187187 0.59676546 0.5807402 0.5670264 0.60548943 0.5808217 0.60074437 0.56616426 0.6066596 0.5861744 0.5698522 0.58077514 0.5761659 0.63094956 0.59020805 0.5839151 0.5977049 0.59036905 0.57484967 0.6395081 0.58829033 0.5754206 0.64394045 0.56645864 0.58721477 0.6095517 0.5943921 0.58616227 0.57262063 0.588129 0.63064873 0.5763731 0.63111824 0.5698596 0.5898123 0.6438213 0.5890792 0.6398425 0.5696495 0.61445934 0.5892952 0.5985349 0.58893484 0.58636373 0.5730328 0.5853242 0.64000034 0.5756881 0.5985839 0.61326873 0.6017205
0.7197197 0.59651005 0.58044755 0.5667214 0.6052198 0.5805291 0.60049564 0.56585324 0.60639125 0.58588785 0.56954837 0.580497 0.5758783 0.6306923 0.5899477 0.58363765 0.5974519 0.59010935 0.57455087 0.63926965 0.5880183 0.57512295 0.64371365 0.5661524 0.5869306 0.6092916 0.5941337 0.58587587 0.5723188 0.5878601 0.6303924 0.5760888 0.63085985 0.5695638 0.5895452 0.643596 0.5888084 0.6396061 0.5693528 0.6142091 0.5890283 0.59828216 0.5886638 0.5860803 0.5727339 0.5850528 0.63976455 0.5753983 0.598331 0.6130173 0.60147345
0.7207207 0.5962545 0.58015513 0.5664165 0.6049505 0.58023655 0.6002469 0.5655424 0.60612327 0.58560145 0.56924486 0.58021915 0.57559085 0.63043535 0.58968735 0.58336043 0.59719896 0.5898496 0.57425225 0.6390313 0.5877465 0.5748254 0.64348674 0.5658464 0.5866467 0.609032 0.5938754 0.58558965 0.57201725 0.5875914 0.63013613 0.5758045 0.63060164 0.56926835 0.58927816 0.643371 0.58853793 0.6393697 0.5690563 0.61395913 0.58876157 0.5980296 0.588393 0.58579695 0.572435 0.5847815 0.6395288 0.5751086 0.59807825 0.61276615 0.6012266
0.7217217 0.59599936 0.5798627 0.56611186 0.60468113 0.5799444 0.59999824 0.5652318 0.6058552 0.58531517 0.5689416 0.5799414 0.5753036 0.6301784 0.5894272 0.58308333 0.5969463 0.5895901 0.5739539 0.638793 0.5874748 0.5745281 0.6432601 0.5655405 0.58636284 0.60877234 0.5936173 0.58530366 0.57171595 0.58732283 0.62987995 0.5755205 0.63034344 0.56897306 0.5890114 0.64314586 0.5882674 0.6391336 0.56876 0.6137091 0.5884951 0.5977772 0.58812225 0.5855137 0.57213634 0.5845105 0.63929325 0.57481927 0.59782577 0.6125151 0.6009798
0.7227227 0.59574425 0.5795706 0.5658074 0.604412 0.57965237 0.5997498 0.56492144 0.6055876 0.58502907 0.5686385 0.5796638 0.5750165 0.6299217 0.5891671 0.5828064 0.59669363 0.5893308 0.5736558 0.6385549 0.58720326 0.5742311 0.6430334 0.5652349 0.58607906 0.6085128 0.59335935 0.5850178 0.57141477 0.5870545 0.6296239 0.5752368 0.6300855 0.5686779 0.58874476 0.6429209 0.5879971 0.6388974 0.56846386 0.6134594 0.5882287 0.59752494 0.5878516 0.58523065 0.57183796 0.58423966 0.63905776 0.57453 0.59757346 0.6122643 0.6007332
0.7237237 0.59548926 0.5792786 0.5655031 0.60414314 0.5793605 0.5995015 0.56461126 0.60532 0.5847432 0.5683356 0.57938653 0.5747296 0.62966514 0.58890736 0.58252966 0.59644127 0.5890716 0.5733577 0.63831675 0.5869319 0.5739342 0.6428068 0.5649295 0.5857955 0.60825354 0.5931015 0.5847321 0.5711137 0.5867863 0.62936807 0.5749532 0.6298278 0.568383 0.5884783 0.6426959 0.5877269 0.6386615 0.5681681 0.61320966 0.5879625 0.5972729 0.5875811 0.5849477 0.5715396 0.58396894 0.6388224 0.5742409 0.59732115 0.61201346 0.60048676
0.7247247 0.5952344 0.5789867 0.56519914 0.60387444 0.5790688 0.5992533 0.5643015 0.60505265 0.58445734 0.568033 0.57910925 0.5744429 0.62940866 0.5886477 0.5822529 0.5961889 0.58881253 0.5730601 0.63807875 0.58666056 0.5736376 0.6425804 0.5646242 0.58551216 0.60799444 0.5928437 0.58444655 0.570813 0.5865183 0.62911236 0.5746697 0.6295701 0.5680883 0.588212 0.6424712 0.5874568 0.6384256 0.5678724 0.61296016 0.58769655 0.59702086 0.5873108 0.5846649 0.5712415 0.58369833 0.63858706 0.5739521 0.59706914 0.6117629 0.60024047
0.7257257 0.59497964 0.57869494 0.5648953 0.60360575 0.5787772 0.5990052 0.56399167 0.6047851 0.5841716 0.56773055 0.57883227 0.5741564 0.62915254 0.5883882 0.5819765 0.5959367 0.5885536 0.5727624 0.637841 0.58638936 0.573341 0.64235395 0.56431925 0.58522874 0.6077354 0.59258616 0.5841612 0.5705123 0.58625054 0.6288568 0.5743866 0.62931263 0.5677937 0.58794594 0.64224637 0.5871868 0.6381898 0.56757694 0.61271083 0.5874306 0.59676915 0.58704054 0.5843822 0.5709437 0.5834279 0.63835186 0.5736635 0.59681714 0.6115124 0.5999941
0.7267267 0.59472513 0.5784034 0.5645916 0.6033373 0.5784859 0.59875727 0.5636822 0.60451806 0.583886 0.5674283 0.57855546 0.57387 0.6288963 0.58812875 0.58170015 0.59568465 0.5882949 0.57246506 0.63760316 0.5861184 0.5730448 0.6421276 0.56401443 0.58494556 0.60747653 0.59232867 0.583876 0.5702119 0.5859828 0.6286013 0.57410353 0.62905514 0.56749946 0.58767986 0.64202154 0.586917 0.637954 0.56728184 0.61246145 0.58716494 0.59651744 0.5867704 0.58409965 0.57064587 0.5831578 0.6381168 0.57337505 0.5965655 0.6112621 0.5997481
0.7277277 0.59447074 0.57811195 0.5642881 0.60306895 0.57819474 0.5985093 0.5633731 0.604251 0.5836006 0.5671263 0.57827884 0.5735837 0.62864035 0.5878695 0.5814238 0.59543276 0.5880363 0.5721678 0.6373655 0.5858475 0.57274854 0.6419013 0.5637097 0.58466256 0.6072177 0.59207124 0.5835908 0.5699116 0.5857152 0.628346 0.5738207 0.6287979 0.56720537 0.587414 0.641797 0.5866473 0.6377184 0.5669867 0.61221224 0.5868995 0.5962661 0.5865004 0.5838171 0.5703483 0.5828876 0.63788176 0.57308674 0.5963139 0.61101186 0.5995021
0.7287287 0.5942163 0.57782066 0.5639849 0.6028008 0.57790375 0.5982617 0.5630639 0.60398406 0.5833152 0.56682444 0.57800233 0.5732978 0.6283846 0.58761054 0.58114773 0.59518087 0.5877778 0.5718709 0.637128 0.58557665 0.57245266 0.6416751 0.5634053 0.5843796 0.60695916 0.5918139 0.58330584 0.56961155 0.5854479 0.6280908 0.57353806 0.6285408 0.5669114 0.58714825 0.6415725 0.5863777 0.63748276 0.5666919 0.6119631 0.58663404 0.59601474 0.58623046 0.58353484 0.5700509 0.58261764 0.63764685 0.57279855 0.59606236 0.6107617 0.5992561
0.7297297 0.5939622 0.57752943 0.56368184 0.6025327 0.57761294 0.598014 0.5627553 0.6037173 0.58303005 0.5665229 0.57772607 0.57301193 0.6281289 0.5873516 0.5808718 0.59492934 0.5875195 0.57157403 0.6368905 0.58530605 0.5721568 0.6414489 0.56310105 0.5840968 0.6067008 0.5915569 0.58302104 0.5693115 0.5851807 0.6278359 0.57325566 0.628284 0.5666177 0.58688277 0.6413479 0.5861081 0.6372473 0.56639725 0.61171424 0.5863689 0.5957637 0.58596087 0.5832526 0.5697537 0.5823479 0.637412 0.5725107 0.5958111 0.6105119 0.59901035
0.7307307 0.5937081 0.5772383 0.56337893 0.60226476 0.57732224 0.59776646 0.5624466 0.60345066 0.58274484 0.5662215 0.57745004 0.57272613 0.6278733 0.58709276 0.580596 0.59467775 0.58726126 0.5712774 0.63665307 0.58503556 0.5718612 0.6412228 0.56279707 0.5838142 0.60644245 0.59129983 0.5827364 0.56901187 0.5849136 0.6275807 0.5729734 0.6280271 0.5663241 0.5866173 0.6411234 0.5858388 0.6370119 0.56610274 0.6114653 0.586104 0.59551257 0.58569115 0.5829705 0.5694564 0.58207834 0.6371773 0.57222295 0.5955599 0.610262 0.59876484
0.7317317 0.5934542 0.57694745 0.5630762 0.601997 0.57703173 0.59751916 0.5621382 0.6031841 0.5824598 0.5659202 0.5771741 0.57244045 0.62761796 0.5868341 0.5803203 0.5944264 0.58700323 0.57098097 0.6364157 0.5847651 0.57156575 0.64099675 0.56249315 0.5835316 0.6061843 0.59104276 0.5824518 0.5687122 0.5846468 0.627326 0.57269126 0.62777036 0.56603074 0.5863521 0.64089894 0.5855694 0.63677645 0.56580853 0.61121655 0.58583915 0.5952616 0.58542156 0.58268845 0.5691596 0.5818088 0.6369425 0.5719355 0.5953089 0.6100123 0.5985192
0.7327327 0.59320027 0.5766567 0.56277364 0.6017294 0.5767414 0.5972717 0.5618301 0.60291773 0.58217496 0.5656193 0.57689834 0.5721551 0.6273627 0.58657557 0.5800447 0.59417504 0.58674526 0.5706846 0.63617843 0.58449477 0.57127047 0.6407708 0.5621895 0.5832492 0.60592616 0.590786 0.58216745 0.56841284 0.5843801 0.62707126 0.5724094 0.6275137 0.56573755 0.58608687 0.6406746 0.5853002 0.6365413 0.56551456 0.61096776 0.5855744 0.5950108 0.58515227 0.5824066 0.5688628 0.5815394 0.6367079 0.571648 0.59505796 0.6097626 0.5982737
0.7337337 0.59294665 0.57636595 0.5624712 0.601462 0.5764512 0.5970245 0.56152225 0.6026515 0.58189017 0.56531835 0.57662266 0.5718699 0.6271075 0.58631724 0.5797692 0.5939238 0.5864874 0.5703885 0.63594127 0.58422446 0.57097536 0.64054465 0.56188583 0.5829669 0.60566837 0.5905293 0.58188313 0.56811345 0.5841135 0.6268167 0.57212764 0.62725735 0.56544447 0.585822 0.64045024 0.5850311 0.636306 0.5652206 0.6107192 0.58530986 0.59476024 0.584883 0.5821247 0.56856626 0.5812702 0.63647336 0.57136077 0.59480715 0.60951316 0.5980284
0.7347347 0.59269303 0.57607543 0.562169 0.60119456 0.5761612 0.59677744 0.56121457 0.6023854 0.58160555 0.56501776 0.57634723 0.5715847 0.6268524 0.586059 0.5794938 0.59367275 0.5862298 0.57009256 0.6357042 0.5839544 0.5706805 0.64031875 0.56158257 0.58268476 0.6054106 0.59027267 0.58159906 0.56781447 0.58384705 0.62656224 0.571846 0.62700105 0.5651517 0.5855572 0.64022607 0.5847621 0.63607097 0.564927 0.61047065 0.58504546 0.5945097 0.5846137 0.5818431 0.56826967 0.58100116 0.63623893 0.5710738 0.5945565 0.60926384 0.59778327
0.7357357 0.59243953 0.57578504 0.561867 0.6009273 0.57587135 0.59653044 0.56090695 0.60211927 0.58132094 0.56471723 0.5760721 0.5712997 0.62659764 0.5858008 0.5792186 0.5934218 0.58597213 0.5697968 0.63546723 0.5836843 0.57038563 0.64009297 0.5612794 0.5824027 0.60515285 0.5900161 0.58131504 0.5675155 0.58358085 0.62630785 0.5715646 0.62674475 0.56485903 0.5852924 0.64000165 0.5844931 0.6358359 0.56463355 0.6102223 0.5847813 0.5942594 0.5843446 0.58156145 0.5679733 0.5807323 0.63600457 0.5707869 0.5943059 0.6090146 0.5975381
0.7367367 0.59218615 0.5754946 0.56156516 0.6006601 0.57558155 0.59628344 0.56059957 0.6018534 0.5810363 0.564417 0.57579684 0.57101476 0.62634283 0.58554274 0.5789436 0.5931709 0.5857146 0.56950116 0.63523024 0.5834145 0.5700909 0.63986707 0.5609764 0.58212066 0.6048954 0.5897597 0.5810311 0.5672166 0.5833147 0.62605375 0.5712834 0.62648875 0.5645663 0.585028 0.6397774 0.5842244 0.6356008 0.5643401 0.60997397 0.5845171 0.5940091 0.5840755 0.58128 0.5676772 0.58046347 0.6357702 0.57050014 0.59405553 0.6087653 0.5972929
0.7377377 0.5919329 0.5752044 0.5612634 0.6003932 0.57529193 0.5960366 0.5602925 0.60158753 0.58075196 0.56411695 0.5755219 0.57073 0.6260882 0.58528495 0.5786685 0.5929203 0.58545715 0.56920576 0.6349935 0.5831446 0.5697965 0.6396413 0.5606736 0.5818388 0.6046379 0.5895034 0.58074737 0.56691784 0.5830487 0.62579966 0.57100224 0.6262327 0.5642741 0.58476365 0.6395533 0.5839555 0.6353658 0.56404704 0.6097257 0.5842532 0.593759 0.5838066 0.5809986 0.56738114 0.5801949 0.6355359 0.5702136 0.5938052 0.6085162 0.59704804
0.7387387 0.59167975 0.57491434 0.56096184 0.60012615 0.5750025 0.59578997 0.5599857 0.60132176 0.58046776 0.563817 0.5752471 0.5704454 0.6258337 0.5850271 0.5783935 0.59266955 0.58519995 0.56891054 0.6347567 0.5828749 0.56950223 0.63941544 0.56037086 0.581557 0.60438055 0.58924717 0.58046377 0.56661946 0.5827828 0.62554556 0.57072127 0.6259768 0.5639819 0.58449924 0.63932914 0.583687 0.63513094 0.5637541 0.6094775 0.5839894 0.5935089 0.5835378 0.58071715 0.56708515 0.5799264 0.6353017 0.5699272 0.593555 0.6082672 0.5968032
0.7397397 0.59142673 0.5746243 0.5606604 0.5998594 0.5747133 0.59554327 0.55967903 0.6010562 0.5801835 0.5635173 0.5749725 0.57016104 0.6255791 0.5847695 0.57811874 0.59241915 0.5849429 0.5686153 0.63452 0.5826052 0.569208 0.6391898 0.5600685 0.58127534 0.6041234 0.58899105 0.5801802 0.566321 0.5825171 0.6252916 0.57044053 0.6257211 0.5636898 0.5842352 0.6391051 0.58341837 0.63489616 0.56346124 0.60922945 0.5837257 0.5932591 0.583269 0.580436 0.56678945 0.5796579 0.6350675 0.5696411 0.59330493 0.6080184 0.5965586
0.7407407 0.59117377 0.5743344 0.5603592 0.5995927 0.5744241 0.59529674 0.5593724 0.6007906 0.57989943 0.56321776 0.57469803 0.5698767 0.62532485 0.5845119 0.57784396 0.5921687 0.5846858 0.5683205 0.63428324 0.58233565 0.56891406 0.63896406 0.55976605 0.58099383 0.6038662 0.58873504 0.5798969 0.56602275 0.5822515 0.6250377 0.57015985 0.6254653 0.563398 0.58397114 0.638881 0.58314985 0.6346613 0.5631686 0.60898143 0.58346206 0.59300923 0.5830004 0.5801548 0.56649375 0.5793896 0.6348334 0.569355 0.593055 0.6077697 0.59631383
0.7417417 0.5909209 0.5740445 0.560058 0.5993261 0.5741351 0.5950502 0.5590661 0.60052514 0.57961535 0.5629183 0.5744237 0.5695924 0.6250707 0.5842545 0.5775693 0.5919184 0.5844288 0.56802565 0.6340467 0.5820661 0.56862015 0.63873833 0.55946386 0.5807123 0.6036093 0.588479 0.57961357 0.5657247 0.58198607 0.62478393 0.56987935 0.6252097 0.56310624 0.58370715 0.63865703 0.5828814 0.6344266 0.56287616 0.6087334 0.58319867 0.5927596 0.5827318 0.5798737 0.5661983 0.5791215 0.6345994 0.569069 0.59280515 0.60752094 0.59606916
0.7427427 0.59066826 0.57375485 0.559757 0.59905964 0.5738462 0.5948039 0.55876 0.60025984 0.5793314 0.5626191 0.5741496 0.56930834 0.6248166 0.58399713 0.5772947 0.5916681 0.5841719 0.567731 0.63381016 0.58179677 0.56832635 0.6385128 0.5591619 0.58043087 0.60335237 0.58822316 0.5793305 0.56542677 0.5817208 0.6245303 0.5695989 0.62495434 0.56281465 0.5834434 0.63843286 0.58261305 0.6341919 0.5625839 0.6084855 0.58293545 0.5925099 0.5824634 0.5795927 0.5659028 0.5788534 0.6343653 0.5687833 0.59255534 0.6072724 0.5958247
0.7437437 0.5904156 0.5734652 0.5594562 0.59879327 0.5735575 0.5945575 0.55845416 0.59999454 0.57904756 0.5623201 0.5738755 0.5690244 0.62456256 0.5837398 0.5770203 0.59141815 0.5839151 0.5674366 0.63357365 0.5815274 0.56803274 0.6382872 0.55885994 0.5801496 0.60309553 0.5879673 0.57904744 0.56512886 0.5814556 0.6242767 0.56931865 0.624699 0.56252325 0.5831799 0.63820887 0.5823448 0.6339572 0.56229174 0.60823774 0.58267236 0.5922605 0.5821948 0.5793117 0.5656076 0.5785856 0.63413143 0.5684978 0.5923056 0.60702384 0.5955802
0.7447447 0.590163 0.57317567 0.5591555 0.59852695 0.5732689 0.59431136 0.5581483 0.5997293 0.5787638 0.5620213 0.5736016 0.5687405 0.6243086 0.58348274 0.5767459 0.59116805 0.58365834 0.56714225 0.6333372 0.5812581 0.56773925 0.63806164 0.5585582 0.57986844 0.6028389 0.5877116 0.57876456 0.56483114 0.5811906 0.6240232 0.5690385 0.6244436 0.56223184 0.5829164 0.6379849 0.58207643 0.63372254 0.5619998 0.60798997 0.5824093 0.5920112 0.58192664 0.5790309 0.5653124 0.5783178 0.63389754 0.5682122 0.59205604 0.6067754 0.59533596
0.7457457 0.5899106 0.5728862 0.55885494 0.59826076 0.5729805 0.59406507 0.55784285 0.5994643 0.57848006 0.56172246 0.57332784 0.56845677 0.6240548 0.5832257 0.5764716 0.59091806 0.58340174 0.5668479 0.63310075 0.58098894 0.5674459 0.6378359 0.5582566 0.5795872 0.6025823 0.587456 0.5784817 0.5645336 0.5809257 0.6237699 0.5687586 0.62418836 0.56194067 0.5826529 0.6377609 0.58180827 0.633488 0.56170803 0.60774225 0.58214647 0.5917619 0.58165836 0.5787502 0.56501746 0.5780502 0.6336636 0.56792694 0.59180653 0.606527 0.59509176
0.7467467 0.5896582 0.5725967 0.5585546 0.5979946 0.5726921 0.593819 0.5575374 0.5991992 0.5781964 0.5614239 0.57305425 0.568173 0.623801 0.5829687 0.57619745 0.5906682 0.5831452 0.56655383 0.63286453 0.5807198 0.5671526 0.63761044 0.55795515 0.57930624 0.60232574 0.5872003 0.5781989 0.564236 0.58066094 0.62351644 0.5684786 0.6239333 0.5616496 0.58238983 0.637537 0.5815401 0.6332534 0.56141627 0.60749453 0.58188367 0.59151274 0.58139 0.5784694 0.56472254 0.57778263 0.63342977 0.5676417 0.59155726 0.6062788 0.5948475
0.7477477 0.58940583 0.57230747 0.5582541 0.59772867 0.57240385 0.593573 0.55723226 0.5989342 0.5779128 0.56112546 0.5727807 0.5678895 0.6235474 0.5827118 0.5759231 0.59041846 0.5828887 0.56626 0.6326282 0.5804507 0.5668595 0.63738495 0.5576538 0.57902527 0.6020693 0.5869448 0.5779164 0.56393874 0.58039623 0.6232632 0.5681988 0.62367815 0.5613588 0.58212656 0.637313 0.5812721 0.6330189 0.5611248 0.60724694 0.581621 0.59126353 0.581122 0.57818866 0.5644276 0.5775151 0.633196 0.56735665 0.59130776 0.6060304 0.59460336
0.7487487 0.58915377 0.5720184 0.557954 0.59746253 0.57211584 0.59332705 0.5569272 0.5986693 0.57762927 0.56082726 0.5725074 0.567606 0.6232939 0.5824551 0.575649 0.5901687 0.58263236 0.5659662 0.632392 0.58018166 0.5665667 0.6371594 0.55735266 0.5787444 0.6018129 0.58668935 0.57763386 0.5636415 0.58013153 0.62301004 0.5679192 0.6234232 0.56106806 0.5818635 0.6370891 0.581004 0.6327845 0.56083345 0.6069993 0.5813585 0.5910146 0.5808539 0.5779081 0.56413305 0.57724786 0.6329623 0.56707174 0.59105855 0.6057823 0.5943594
0.7497497 0.58890164 0.5717292 0.5576539 0.59719676 0.5718278 0.5930811 0.5566224 0.5984045 0.57734585 0.5605291 0.5722342 0.5673227 0.6230404 0.5821984 0.5753751 0.5899191 0.582376 0.5656726 0.6321558 0.57991284 0.5662738 0.6369339 0.5570516 0.5784636 0.60155666 0.58643407 0.5773514 0.5633443 0.57986724 0.62275696 0.5676397 0.6231683 0.56077737 0.58160067 0.6368652 0.5807361 0.6325499 0.5605423 0.6067518 0.5810962 0.5907657 0.58058584 0.5776274 0.56383836 0.5769807 0.6327286 0.56678694 0.5908093 0.60553426 0.5941154
0.7507508 0.5886496 0.57144 0.557354 0.59693086 0.57154 0.5928352 0.5563177 0.59813964 0.57706237 0.56023115 0.57196116 0.56703925 0.62278694 0.5819416 0.57510114 0.58966947 0.5821197 0.56537896 0.6319196 0.5796438 0.565981 0.6367083 0.55675066 0.5781829 0.6013004 0.5861787 0.5770691 0.5630472 0.57960284 0.6225039 0.56736034 0.62291354 0.5604868 0.5813379 0.63664114 0.5804681 0.63231546 0.5602511 0.60650426 0.58083385 0.59051675 0.58031785 0.57734704 0.56354386 0.57671356 0.63249475 0.56650233 0.59056026 0.60528624 0.5938714
0.7517518 0.58839756 0.571151 0.5570541 0.5966652 0.57125235 0.5925894 0.5560132 0.5978749 0.5767791 0.5599333 0.5716882 0.56675625 0.6225336 0.58168507 0.57482713 0.58942014 0.58186346 0.5650857 0.63168347 0.57937497 0.56568855 0.6364828 0.55644983 0.5779021 0.6010442 0.5859235 0.5767869 0.56275034 0.5793386 0.6222508 0.567081 0.62265867 0.56019646 0.5810752 0.6364172 0.5802003 0.6320811 0.5599602 0.6062569 0.5805716 0.59026796 0.58005005 0.5770665 0.56324947 0.5764465 0.6322611 0.5662179 0.5903113 0.60503817 0.59362763
0.7527528 0.5881458 0.5708621 0.55675435 0.5963994 0.5709647 0.5923437 0.5557089 0.59761024 0.57649577 0.5596356 0.5714153 0.56647307 0.62228036 0.5814286 0.57455325 0.5891707 0.5816073 0.56479234 0.6314474 0.5791061 0.565396 0.63625723 0.5561491 0.5776214 0.6007881 0.5856683 0.57650465 0.5624534 0.5790745 0.6219979 0.56680167 0.6224041 0.55990624 0.58081263 0.63619316 0.5799324 0.63184655 0.5596694 0.6060094 0.58030957 0.59001935 0.57978225 0.57678616 0.5629552 0.57617956 0.6320274 0.5659334 0.59006226 0.60479033 0.5933838
0.7537538 0.5878939 0.57057315 0.5564548 0.59613377 0.5706772 0.592098 0.5554047 0.5973456 0.5762125 0.5593381 0.5711427 0.5661901 0.6220273 0.5811722 0.5742795 0.5889214 0.5813513 0.5644993 0.63121134 0.5788373 0.56510365 0.63603175 0.5558486 0.57734084 0.6005321 0.5854131 0.57622266 0.5621567 0.57881045 0.62174505 0.56652266 0.62214947 0.559616 0.58055013 0.6359693 0.57966447 0.6316123 0.5593788 0.60576195 0.5800476 0.5897707 0.5795143 0.5765057 0.562661 0.5759127 0.6317937 0.56564915 0.58981335 0.6045424 0.59314
0.7547548 0.58764213 0.5702844 0.5561552 0.59586823 0.57038987 0.5918524 0.5551008 0.59708095 0.57592934 0.5590407 0.5708701 0.56590724 0.6217742 0.5809158 0.5740057 0.58867216 0.5810951 0.5642063 0.6309753 0.5785686 0.56481135 0.6358063 0.5555482 0.57706034 0.60027623 0.5851582 0.5759407 0.5618601 0.57854646 0.6214922 0.5662436 0.62189484 0.5593259 0.58028775 0.63574535 0.5793968 0.63137794 0.55908823 0.60551465 0.57978576 0.5895221 0.57924664 0.57622534 0.56236684 0.575646 0.6315601 0.56536496 0.58956456 0.60429454 0.59289634
0.7557558 0.5873904 0.5699955 0.5558558 0.5956027 0.5701026 0.59160686 0.55479693 0.5968164 0.57564616 0.55874336 0.57059765 0.56562424 0.621521 0.5806594 0.573732 0.588423 0.5808391 0.5639134 0.6307393 0.57829994 0.5645192 0.6355808 0.5552478 0.57677996 0.6000203 0.58490306 0.57565886 0.5615636 0.5782828 0.6212394 0.56596464 0.6216403 0.559036 0.58002555 0.6355214 0.57912904 0.63114357 0.55879784 0.6052672 0.5795239 0.5892736 0.5789789 0.5759451 0.5620727 0.5753794 0.63132656 0.5650809 0.58931583 0.60404676 0.5926526
0.7567568 0.5871389 0.56970686 0.5555564 0.5953373 0.56981546 0.5913614 0.5544933 0.5965519 0.57536304 0.5584463 0.5703253 0.56534153 0.62126815 0.5804032 0.5734582 0.5881739 0.5805832 0.5636207 0.6305033 0.57803124 0.56422716 0.63535523 0.5549476 0.5764996 0.59976447 0.58464813 0.5753771 0.56126714 0.578019 0.6209867 0.56568575 0.6213858 0.5587463 0.5797635 0.6352974 0.57886124 0.63090914 0.5585077 0.60501987 0.5792623 0.58902514 0.5787111 0.5756648 0.5617789 0.57511276 0.6310929 0.56479704 0.5890671 0.60379905 0.59240913
0.7577578 0.5868874 0.569418 0.5552572 0.5950718 0.5695284 0.5911159 0.55418974 0.5962875 0.57508004 0.55814934 0.5700531 0.5650588 0.62101513 0.5801471 0.5731846 0.58792484 0.5803273 0.56332797 0.6302673 0.5777625 0.56393516 0.63512963 0.55464745 0.57621914 0.5995087 0.5843932 0.5750953 0.56097066 0.5777555 0.620734 0.56540686 0.6211314 0.5584564 0.5795014 0.63507324 0.5785935 0.6306748 0.5582173 0.6047725 0.5790007 0.58877677 0.5784435 0.5753845 0.5614849 0.5748463 0.63085926 0.56451315 0.58881843 0.6035513 0.5921656
0.7587588 0.58663595 0.5691294 0.5549581 0.59480643 0.5692414 0.59087044 0.5538864 0.5960231 0.574797 0.5578524 0.5697811 0.5647761 0.6207622 0.57989097 0.572911 0.5876759 0.58007133 0.5630354 0.6300314 0.57749397 0.56364334 0.634904 0.5543475 0.57593894 0.59925294 0.58413845 0.5748138 0.56067437 0.57749206 0.6204813 0.5651282 0.620877 0.55816686 0.5792395 0.6348492 0.57832587 0.63044035 0.5579273 0.6045253 0.5787393 0.5885285 0.5781759 0.5751044 0.5611912 0.57458 0.6306256 0.56422967 0.58856994 0.6033037 0.5919221
0.7597598 0.5863844 0.56884086 0.55465895 0.59454095 0.5689546 0.59062505 0.55358326 0.59575856 0.57451403 0.55755574 0.569509 0.5644936 0.6205095 0.57963485 0.5726374 0.5874268 0.57981557 0.56274307 0.62979555 0.5772254 0.56335163 0.6346786 0.5540475 0.5756587 0.5989973 0.5838835 0.5745322 0.5603783 0.5772286 0.6202286 0.5648496 0.62062263 0.55787724 0.5789775 0.63462526 0.5780581 0.6302061 0.55763745 0.6042779 0.57847786 0.5882801 0.5779084 0.5748241 0.5608975 0.57431364 0.630392 0.56394595 0.5883213 0.603056 0.59167856
0.7607608 0.586133 0.5685522 0.55436 0.5942757 0.56866777 0.59037954 0.5532801 0.59549415 0.57423097 0.557259 0.5692372 0.564211 0.62025654 0.5793788 0.57236385 0.587178 0.5795597 0.56245077 0.62955964 0.57695675 0.56306005 0.63445294 0.55374765 0.5753784 0.59874165 0.58362865 0.5742508 0.56008196 0.5769653 0.61997604 0.564571 0.62036836 0.55758774 0.5787158 0.6344011 0.57779044 0.6299716 0.55734766 0.60403067 0.5782166 0.5880319 0.57764083 0.574544 0.56060386 0.5740474 0.6301585 0.5636625 0.58807266 0.6028084 0.59143513
0.7617618 0.5858818 0.56826377 0.5540612 0.59401035 0.56838125 0.5901343 0.55297726 0.59522974 0.57394797 0.5569625 0.56896544 0.5639286 0.62000394 0.5791228 0.57209027 0.5869292 0.579304 0.5621586 0.6293237 0.57668823 0.56276846 0.6342274 0.5534481 0.5750983 0.59848595 0.5833739 0.57396936 0.55978596 0.5767021 0.61972356 0.56429255 0.62011415 0.5572985 0.57845414 0.63417697 0.57752275 0.6297372 0.557058 0.6037833 0.57795537 0.58778363 0.57737327 0.5742638 0.56031024 0.5737814 0.6299248 0.56337917 0.5878243 0.6025608 0.5911919
0.7627628 0.58563054 0.5679752 0.55376226 0.5937452 0.5680946 0.58988893 0.5526746 0.59496546 0.57366514 0.55666614 0.56869376 0.56364614 0.61975116 0.5788669 0.5718167 0.5866804 0.5790481 0.56186646 0.6290878 0.57641953 0.5624769 0.6340016 0.55314827 0.57481825 0.5982304 0.58311915 0.57368815 0.55949 0.576439 0.6194711 0.56401414 0.61986 0.5570092 0.57819253 0.63395286 0.5772551 0.6295029 0.5567685 0.60353595 0.5776943 0.58753556 0.57710576 0.5739838 0.56001675 0.5735153 0.62969124 0.56309587 0.58757573 0.6023132 0.5909486
0.7637638 0.5853795 0.5676868 0.5534634 0.59347993 0.56780815 0.5896438 0.552372 0.59470105 0.5733822 0.55636984 0.56842226 0.5633638 0.61949855 0.57861084 0.5715431 0.58643174 0.57879233 0.56157446 0.6288519 0.576151 0.56218547 0.63377607 0.55284876 0.5745381 0.5979749 0.5828645 0.5734068 0.5591941 0.5761759 0.61921847 0.5637357 0.6196058 0.55671996 0.5779311 0.6337286 0.5769875 0.6292685 0.55647886 0.60328865 0.5774332 0.5872874 0.5768382 0.5737035 0.55972326 0.5732492 0.6294576 0.5628127 0.58732736 0.6020658 0.5907052
0.7647648 0.58512825 0.5673983 0.5531648 0.59321475 0.5675218 0.58939844 0.55206954 0.59443676 0.57309926 0.55607355 0.56815064 0.56308144 0.6192459 0.578355 0.5712697 0.586183 0.5785366 0.5612826 0.628616 0.5758825 0.5618941 0.6335503 0.55254924 0.5742581 0.5977194 0.5826099 0.5731256 0.5588982 0.57591295 0.61896604 0.56345737 0.6193515 0.55643094 0.5776697 0.6335044 0.5767198 0.62903404 0.5561895 0.6030414 0.57717234 0.58703935 0.57657075 0.5734234 0.5594298 0.5729834 0.6292238 0.5625296 0.58707905 0.6018182 0.59046197
0.7657658 0.58487713 0.5671098 0.55286604 0.5929495 0.5672355 0.5891533 0.5517671 0.5941723 0.57281643 0.55577755 0.56787944 0.5627992 0.6189933 0.5780992 0.57099617 0.58593434 0.5782809 0.56099075 0.6283801 0.57561386 0.5616029 0.63332456 0.5522499 0.57397795 0.59746397 0.5823552 0.5728445 0.5586024 0.57565016 0.6187135 0.56317914 0.6190974 0.55614185 0.57740843 0.6332801 0.576452 0.62879956 0.55590034 0.60279405 0.57691145 0.5867913 0.57630324 0.5731433 0.5591365 0.57271755 0.6289902 0.5622467 0.58683056 0.6015707 0.5902187
0.7667668 0.5846261 0.5668214 0.5525675 0.59268427 0.5669491 0.58890796 0.551465 0.59390795 0.57253367 0.5554815 0.5676081 0.5625169 0.6187406 0.57784337 0.5707225 0.58568573 0.57802516 0.56069905 0.62814426 0.57534534 0.5613118 0.6330988 0.5519506 0.573698 0.5972084 0.58210063 0.57256335 0.5583066 0.57538724 0.6184611 0.5629008 0.61884326 0.55585295 0.57714725 0.6330558 0.57618433 0.628565 0.5556112 0.60254663 0.5766505 0.58654326 0.5760358 0.5728631 0.55884314 0.5724517 0.62875646 0.56196374 0.5865823 0.6013231 0.5899755
0.7677678 0.5843751 0.56653297 0.552269 0.59241915 0.56666315 0.5886628 0.5511629 0.59364367 0.5722507 0.5551857 0.567337 0.5622347 0.61848825 0.5775875 0.5704491 0.5854371 0.57776946 0.5604074 0.62790835 0.5750767 0.5610207 0.63287294 0.55165136 0.57341796 0.5969529 0.581846 0.5722823 0.55801094 0.57512456 0.61820865 0.5626227 0.61858916 0.555564 0.5768861 0.63283145 0.5759165 0.6283306 0.555322 0.60229933 0.5763899 0.58629525 0.5757683 0.572583 0.5585499 0.572186 0.6285227 0.5616809 0.58633405 0.6010757 0.5897323
0.7687688 0.5841241 0.56624466 0.55197054 0.59215385 0.5663771 0.58841777 0.550861 0.59337914 0.57196796 0.5548899 0.5670659 0.5619525 0.6182356 0.57733166 0.5701755 0.5851885 0.5775137 0.5601159 0.62767243 0.57480806 0.5607296 0.6326471 0.5513522 0.573138 0.5966974 0.5815915 0.57200134 0.5577153 0.5748618 0.61795604 0.56234455 0.61833507 0.5552752 0.576625 0.632607 0.57564896 0.628096 0.555033 0.6020518 0.5761292 0.58604723 0.57550085 0.5723028 0.5582566 0.5719203 0.628289 0.5613982 0.5860856 0.6008282 0.5894892
0.7697698 0.58387315 0.5659563 0.55167204 0.59188867 0.5660912 0.58817244 0.5505592 0.59311485 0.5716851 0.5545943 0.56679493 0.5616704 0.61798316 0.5770759 0.56990194 0.58493996 0.577258 0.55982447 0.62743646 0.5745395 0.56043875 0.63242126 0.5510531 0.57285815 0.59644204 0.5813369 0.57172054 0.55741966 0.57459927 0.6177037 0.56206644 0.61808085 0.5549865 0.5763639 0.6323826 0.5753812 0.6278615 0.55474424 0.60180444 0.5758686 0.5857993 0.57523346 0.5720227 0.5579635 0.5716547 0.6280552 0.5611155 0.5858373 0.6005806 0.5892459
0.7707708 0.5836223 0.56566787 0.5513737 0.5916234 0.5658052 0.58792734 0.55025756 0.59285045 0.5714022 0.55429864 0.566524 0.5613883 0.6177306 0.57682014 0.5696284 0.58469164 0.5770023 0.5595331 0.6272006 0.5742708 0.5601478 0.63219523 0.550754 0.5725781 0.5961865 0.5810824 0.5714396 0.5571241 0.57433677 0.6174513 0.5617883 0.61782676 0.55469775 0.5761031 0.632158 0.57511336 0.62762696 0.5544554 0.6015569 0.57560813 0.5855513 0.57496595 0.5717425 0.5576705 0.5713892 0.6278214 0.56083304 0.58558905 0.6003331 0.58900285
0.7717718 0.5833714 0.5653795 0.5510754 0.5913583 0.56551945 0.58768225 0.54995596 0.59258604 0.57111937 0.55400324 0.5662532 0.5611061 0.6174782 0.5765644 0.5693549 0.5844431 0.5767466 0.5592418 0.62696445 0.5740021 0.55985695 0.6319692 0.550455 0.57229817 0.5959312 0.5808279 0.57115877 0.5568285 0.57407427 0.6171988 0.56151026 0.6175728 0.5544091 0.57584214 0.6319335 0.57484555 0.6273923 0.5541667 0.6013094 0.57534766 0.58530337 0.5746984 0.5714622 0.5573772 0.5711237 0.6275875 0.5605505 0.58534074 0.6000855 0.5887596
0.7727728 0.5831205 0.5650911 0.55077696 0.59109294 0.56523365 0.58743703 0.5496546 0.59232163 0.5708364 0.55370784 0.56598246 0.56082404 0.61722565 0.5763086 0.56908125 0.5841946 0.57649076 0.55895066 0.6267286 0.5737335 0.5595662 0.63174313 0.55015606 0.57201827 0.5956757 0.5805733 0.570878 0.556533 0.5738119 0.61694634 0.5612323 0.6173186 0.55412054 0.57558143 0.63170874 0.5745776 0.62715757 0.55387807 0.6010619 0.5750872 0.5850554 0.57443094 0.571182 0.5570842 0.57085824 0.62735355 0.5602681 0.5850924 0.599838 0.5885166
0.7737738 0.58286977 0.56480265 0.55047876 0.5908279 0.56494796 0.587192 0.5493533 0.5920571 0.57055354 0.5534125 0.56571186 0.560542 0.6169731 0.5760529 0.56880766 0.5839461 0.57623506 0.55865943 0.6264926 0.57346475 0.5592755 0.6315171 0.5498574 0.5717383 0.59542024 0.5803188 0.5705973 0.55623746 0.5735496 0.61669385 0.5609543 0.6170646 0.55383205 0.57532066 0.6314841 0.5743097 0.6269229 0.5535895 0.6008142 0.57482684 0.5848075 0.57416344 0.5709018 0.5567911 0.5705929 0.62711966 0.55998576 0.5848441 0.59959054 0.5882734
0.7747748 0.582619 0.5645143 0.55018055 0.59056264 0.56466234 0.5869467 0.54905206 0.59179264 0.57027066 0.5531173 0.56544137 0.56025994 0.6167207 0.5757971 0.568534 0.5836978 0.57597923 0.5583684 0.6262566 0.57319605 0.5589848 0.6312909 0.54955846 0.57145834 0.5951649 0.58006436 0.57031655 0.55594206 0.57328737 0.61644137 0.5606763 0.61681044 0.5535435 0.5750602 0.6312592 0.5740418 0.62668806 0.553301 0.60056674 0.5745667 0.58455956 0.5738958 0.57062155 0.55649817 0.5703275 0.6268856 0.55970347 0.5845959 0.599343 0.58803034
0.7757758 0.5823682 0.56422573 0.5498824 0.5902973 0.56437683 0.5867017 0.5487511 0.5915282 0.5699877 0.552822 0.56517076 0.5599779 0.6164682 0.5755414 0.5682604 0.58344936 0.5757235 0.5580775 0.62602055 0.57292724 0.55869436 0.63106465 0.5492596 0.5711785 0.5949095 0.5798098 0.57003593 0.5556466 0.57302517 0.61618894 0.5603983 0.6165563 0.5532551 0.57479954 0.6310343 0.57377374 0.62645316 0.5530126 0.600319 0.57430637 0.5843117 0.57362825 0.5703411 0.5562052 0.5700623 0.62665164 0.5594214 0.5843476 0.59909534 0.58778715
0.7767768 0.5821175 0.56393737 0.54958415 0.590032 0.5640914 0.58645654 0.5484501 0.59126365 0.5697047 0.552527 0.56490034 0.55969584 0.6162157 0.5752855 0.5679866 0.58320105 0.5754675 0.55778664 0.62578446 0.57265836 0.55840373 0.63083833 0.5489609 0.5708985 0.5946541 0.5795553 0.5697553 0.55535126 0.572763 0.6159364 0.5601203 0.61630213 0.5529666 0.5745392 0.63080937 0.57350576 0.6262183 0.5527242 0.6000712 0.57404625 0.58406365 0.5733607 0.57006085 0.5559122 0.56979704 0.6264175 0.55913913 0.5840992 0.5988477 0.5875441
0.7777778 0.58186674 0.56364894 0.54928595 0.5897667 0.56380594 0.58621144 0.5481494 0.59099895 0.5694218 0.55223197 0.5646301 0.5594138 0.6159633 0.5750298 0.5677128 0.58295256 0.57521176 0.5574957 0.62554836 0.5723895 0.5581132 0.630612 0.5486622 0.5706187 0.59439856 0.5793008 0.56947476 0.55505586 0.57250094 0.6156838 0.5598423 0.61604804 0.5526783 0.5742785 0.63058436 0.5732378 0.6259834 0.5524359 0.5998234 0.5737861 0.5838157 0.57309306 0.5697804 0.55561924 0.56953174 0.6261833 0.558857 0.5838509 0.59860003 0.5873009
0.7787788 0.5816161 0.56336033 0.5489878 0.58950144 0.5635205 0.5859662 0.54784864 0.59073436 0.56913877 0.5519371 0.5643599 0.5591317 0.6157107 0.574774 0.56743896 0.5827043 0.57495576 0.55720496 0.62531215 0.57212055 0.55782276 0.63038546 0.5483636 0.5703386 0.59414303 0.57904625 0.5691942 0.5547605 0.5722389 0.6154312 0.5595643 0.61579394 0.5523899 0.5740182 0.63035923 0.5729696 0.6257484 0.5521477 0.5995756 0.5735261 0.58356774 0.5728253 0.5695 0.5553263 0.56926656 0.625949 0.55857503 0.58360255 0.5983524 0.5870578
0.7797798 0.58136547 0.56307185 0.5486897 0.589236 0.5632352 0.585721 0.54754806 0.5904696 0.56885576 0.55164224 0.56408966 0.5588497 0.6154582 0.5745182 0.56716514 0.58245593 0.5746999 0.5569142 0.62507594 0.57185155 0.55753225 0.630159 0.548065 0.5700587 0.59388757 0.5787918 0.56891364 0.55446506 0.5719769 0.61517864 0.55928636 0.6155397 0.5521016 0.57375795 0.63013405 0.5727014 0.6255134 0.55185944 0.5993277 0.57326597 0.5833198 0.5725576 0.56921947 0.5550335 0.5690015 0.6257147 0.558293 0.58335423 0.5981048 0.58681464
0.7807808 0.58111477 0.56278336 0.5483915 0.5889705 0.5629499 0.58547586 0.5472475 0.5902049 0.56857264 0.5513474 0.56381947 0.55856764 0.6152057 0.5742624 0.5668912 0.5822077 0.57444394 0.5566235 0.6248398 0.5715825 0.5572419 0.6299323 0.5477664 0.5697788 0.5936321 0.5785372 0.56863326 0.5541698 0.571715 0.61492604 0.5590084 0.61528546 0.5518134 0.57349765 0.62990886 0.572433 0.6252782 0.5515714 0.5990797 0.5730059 0.5830717 0.57229006 0.568939 0.5547404 0.5687364 0.6254804 0.55801105 0.58310574 0.59785694 0.5865715
0.7817818 0.58086413 0.56249475 0.5480934 0.58870506 0.5626647 0.5852307 0.5469471 0.5899401 0.56828964 0.5510527 0.5635495 0.55828553 0.614953 0.57400644 0.5666172 0.5819593 0.5741879 0.556333 0.62460345 0.5713134 0.55695164 0.6297058 0.5474679 0.5694988 0.59337646 0.57828265 0.5683529 0.5538744 0.5714531 0.6146734 0.5587304 0.61503124 0.55152524 0.5732374 0.6296834 0.5721647 0.6250431 0.55128336 0.59883153 0.57274604 0.58282375 0.57202214 0.56865835 0.5544474 0.5684713 0.62524605 0.5577292 0.5828573 0.59760916 0.5863283
0.7827828 0.5806135 0.56220615 0.5477953 0.5884396 0.5623796 0.58498544 0.54664683 0.5896752 0.56800646 0.5507582 0.56327945 0.55800337 0.61470044 0.57375056 0.5663432 0.581711 0.5739319 0.5560425 0.6243672 0.57104427 0.55666137 0.62947893 0.5471694 0.56921875 0.5931208 0.5780282 0.5680724 0.5535792 0.5711912 0.6144206 0.55845237 0.61477697 0.5512369 0.5729773 0.629458 0.57189643 0.62480783 0.5509953 0.59858346 0.5724861 0.5825756 0.57175434 0.5683777 0.5541546 0.5682063 0.62501156 0.55744743 0.58260894 0.59736127 0.5860852
0.7837838 0.5803628 0.5619176 0.54749715 0.5881739 0.56209457 0.5847402 0.5463467 0.5894101 0.56772333 0.55046344 0.56300956 0.5577213 0.61444783 0.5734947 0.5660691 0.5814626 0.57367575 0.555752 0.6241308 0.5707749 0.55637103 0.62925225 0.54687077 0.56893885 0.5928652 0.57777363 0.567792 0.55328375 0.5709294 0.61416787 0.55817443 0.6145226 0.55094874 0.57271725 0.6292325 0.5716279 0.62457246 0.55070746 0.59833527 0.57222617 0.5823276 0.5714865 0.56809694 0.5538617 0.5679413 0.624777 0.55716556 0.58236045 0.59711343 0.5858421
0.7847848 0.5801122 0.56162876 0.5471991 0.5879083 0.5618093 0.58449495 0.5460466 0.58914524 0.56744 0.550169 0.5627397 0.55743915 0.6141952 0.57323873 0.5657949 0.5812143 0.57341945 0.5554616 0.62389433 0.5705057 0.5560807 0.6290251 0.5465723 0.5686586 0.5926095 0.577519 0.56751156 0.5529884 0.57066774 0.6139151 0.55789644 0.6142683 0.5506605 0.5724572 0.62900674 0.5713593 0.62433696 0.55041945 0.59808695 0.57196635 0.58207947 0.57121855 0.56781614 0.5535688 0.5676763 0.6245423 0.5568839 0.5821118 0.5968655 0.5855988
0.7857858 0.57986146 0.5613401 0.5469009 0.5876426 0.5615244 0.58424973 0.54574645 0.5888801 0.56715673 0.54987454 0.56246996 0.557157 0.6139424 0.5729828 0.5655207 0.580966 0.5731633 0.5551712 0.6236578 0.57023627 0.55579054 0.6287982 0.54627395 0.56837857 0.5923538 0.5772644 0.5672312 0.5526931 0.570406 0.6136622 0.55761826 0.6140138 0.55037236 0.5721972 0.628781 0.5710907 0.6241015 0.5501317 0.5978386 0.57170653 0.5818313 0.57095057 0.5675353 0.5532757 0.5674113 0.6243076 0.55660224 0.5818632 0.5966175 0.58535564
0.7867868 0.57961094 0.5610513 0.54660285 0.5873769 0.5612394 0.5840045 0.5454466 0.58861494 0.5668734 0.5495801 0.56220007 0.55687475 0.6136898 0.5727267 0.5652463 0.5807177 0.57290703 0.55488086 0.6234214 0.56996673 0.5555004 0.62857103 0.54597545 0.56809855 0.5920981 0.57700974 0.5669509 0.5523978 0.5701443 0.6134092 0.5573402 0.6137593 0.5500841 0.57193714 0.6285552 0.57082194 0.6238659 0.54984385 0.59759 0.5714467 0.58158314 0.57068247 0.56725436 0.5529828 0.5671465 0.6240728 0.5563205 0.5816147 0.59636956 0.58511245
0.7877878 0.57936037 0.5607624 0.5463047 0.587111 0.56095445 0.58375907 0.5451468 0.5883498 0.56658995 0.54928565 0.5619304 0.5565925 0.61343706 0.5724707 0.5649719 0.58046913 0.57265055 0.5545905 0.6231846 0.56969726 0.5552102 0.6283439 0.54567695 0.56781834 0.5918423 0.5767551 0.5666705 0.5521024 0.56988275 0.6131563 0.5570621 0.6135049 0.549796 0.5716774 0.62832916 0.57055306 0.62363017 0.549556 0.5973416 0.571187 0.5813348 0.5704144 0.5669734 0.55268985 0.5668816 0.6238378 0.55603886 0.5813659 0.5961214 0.584869
0.7887888 0.57910967 0.5604735 0.5460065 0.58684516 0.5606695 0.5835136 0.5448469 0.58808446 0.5663065 0.5489913 0.56166077 0.55631024 0.6131843 0.5722144 0.56469744 0.58022076 0.57239413 0.5543002 0.62294805 0.56942755 0.5549201 0.62811655 0.5453786 0.56753826 0.5915864 0.5765004 0.5663903 0.5518069 0.5696211 0.6129033 0.5567838 0.61325026 0.54950786 0.57141745 0.6281031 0.57028425 0.6233944 0.54926825 0.5970928 0.5709273 0.5810866 0.57014614 0.56669223 0.5523968 0.56661654 0.62360287 0.5557571 0.5811173 0.59587324 0.5846257
0.7897898 0.5788591 0.5601846 0.5457083 0.5865791 0.5603847 0.58326834 0.54454744 0.587819 0.56602293 0.54869705 0.5613912 0.55602795 0.6129313 0.5719584 0.5644228 0.5799724 0.5721377 0.55401015 0.6227113 0.5691577 0.55462986 0.6278891 0.5450801 0.56725806 0.5913304 0.57624567 0.56610984 0.5515116 0.5693595 0.61265016 0.5565058 0.6129956 0.5492197 0.57115763 0.6278768 0.5700152 0.6231585 0.5489806 0.59684414 0.5706676 0.58083826 0.56987786 0.5664111 0.55210376 0.5663517 0.6233677 0.55547565 0.5808684 0.5956249 0.5843824
0.7907908 0.5786085 0.55989546 0.5454101 0.5863131 0.5600999 0.58302283 0.54424775 0.5875535 0.56573933 0.5484027 0.5611217 0.55574554 0.6126785 0.5717022 0.5641481 0.579724 0.5718811 0.5537199 0.62247455 0.56888795 0.55433977 0.6276616 0.5447817 0.56697774 0.5910745 0.575991 0.5658295 0.55121624 0.569098 0.61239713 0.5562275 0.6127412 0.5489315 0.5708978 0.6276505 0.5697461 0.62292254 0.5486928 0.5965952 0.57040787 0.58058995 0.5696095 0.56612974 0.5518108 0.5660869 0.6231325 0.5551941 0.5806196 0.59537673 0.58413905
0.7917918 0.5783578 0.55960643 0.5451119 0.586047 0.559815 0.5827774 0.54394835 0.58728796 0.5654556 0.54810864 0.56085217 0.5554631 0.6124255 0.57144594 0.5638733 0.5794755 0.5716244 0.5534298 0.6222376 0.56861794 0.55404955 0.6274339 0.54448336 0.56669736 0.5908185 0.57573617 0.5655492 0.5509208 0.5688365 0.6121439 0.5559492 0.61248624 0.5486433 0.5706382 0.62742406 0.5694768 0.6226865 0.5484052 0.59634626 0.57014817 0.5803415 0.5693411 0.56584847 0.5515178 0.56582206 0.6228973 0.5549125 0.5803706 0.5951283 0.5838957
0.7927928 0.5781071 0.5593171 0.54481363 0.58578074 0.5595302 0.5825318 0.5436489 0.5870222 0.56517184 0.5478144 0.5605828 0.5551806 0.61217237 0.5711895 0.5635985 0.579227 0.5713676 0.55313957 0.62200063 0.56834793 0.55375946 0.62720615 0.5441849 0.56641704 0.59056234 0.57548136 0.5652688 0.55062526 0.568575 0.61189055 0.55567086 0.6122314 0.54835516 0.5703784 0.62719744 0.5692074 0.62245023 0.5481175 0.5960972 0.56988865 0.58009297 0.5690726 0.565567 0.55122465 0.5655571 0.6226618 0.55463094 0.58012164 0.59487975 0.58365226
0.7937938 0.5778565 0.5590279 0.54451525 0.5855145 0.5592455 0.58228624 0.5433496 0.5867564 0.564888 0.54752034 0.5603133 0.55489814 0.6119193 0.57093316 0.56332344 0.5789786 0.57111084 0.55284965 0.6217636 0.5680777 0.5534694 0.6269783 0.5438865 0.56613666 0.59030616 0.5752264 0.5649886 0.55032974 0.56831354 0.6116371 0.55539256 0.6119765 0.548067 0.57011884 0.62697065 0.568938 0.6222141 0.54783 0.595848 0.56962895 0.5798445 0.5688041 0.56528544 0.5509315 0.56529236 0.6224264 0.55434954 0.5798726 0.59463125 0.5834087
0.7947948 0.57760584 0.5587386 0.544217 0.5852481 0.5589608 0.5820406 0.5430503 0.58649063 0.56460404 0.5472262 0.560044 0.5546155 0.61166626 0.5706767 0.5630483 0.57873 0.57085395 0.55255955 0.62152654 0.56780744 0.5531793 0.6267504 0.543588 0.56585616 0.59005 0.57497156 0.5647083 0.5500343 0.5680522 0.6113837 0.555114 0.61172163 0.5477787 0.56985915 0.6267439 0.5686685 0.6219777 0.54754233 0.5955986 0.56936926 0.5795958 0.5685354 0.56500375 0.5506384 0.5650276 0.62219083 0.55406797 0.5796235 0.59438264 0.58316517
0.7957958 0.5773551 0.55844903 0.5439186 0.58498156 0.55867606 0.58179486 0.5427512 0.58622456 0.5643201 0.5469322 0.55977476 0.55433273 0.6114129 0.5704201 0.56277317 0.57848144 0.57059693 0.5522696 0.62128925 0.56753707 0.5528892 0.6265222 0.54328954 0.56557566 0.58979356 0.5747166 0.56442785 0.5497386 0.56779075 0.61113006 0.55483556 0.6114666 0.5474904 0.5695996 0.62651694 0.5683987 0.6217412 0.5472546 0.5953492 0.5691097 0.579347 0.5682666 0.564722 0.55034506 0.5647627 0.621955 0.5537866 0.5793744 0.59413385 0.5829215
0.7967968 0.57710433 0.5581596 0.5436202 0.58471495 0.55839145 0.5815493 0.5424521 0.5859584 0.56403595 0.54663813 0.55950546 0.5540501 0.6111597 0.5701636 0.5624978 0.5782329 0.5703398 0.5519795 0.621052 0.5672666 0.55259913 0.626294 0.5429911 0.5652951 0.5895372 0.5744615 0.5641476 0.54944295 0.5675293 0.61087656 0.554557 0.6112114 0.54720217 0.56934005 0.6262898 0.56812894 0.6215046 0.54696715 0.5950997 0.56885016 0.57909834 0.5679977 0.5644402 0.5500519 0.5644979 0.6217191 0.55350506 0.57912517 0.5938851 0.58267796
0.7977978 0.57685363 0.55787003 0.5433218 0.5844482 0.5581067 0.58130354 0.5421531 0.58569217 0.5637518 0.5463441 0.5592362 0.5537674 0.61090636 0.56990683 0.56222224 0.57798415 0.57008255 0.5516896 0.62081474 0.56699586 0.55230904 0.6260657 0.54269266 0.5650144 0.5892806 0.5742065 0.5638673 0.5491473 0.56726795 0.61062276 0.55427825 0.6109562 0.546914 0.5690805 0.6260625 0.56785893 0.62126786 0.54667956 0.59484994 0.5685905 0.57884943 0.5677288 0.5641582 0.5497586 0.56423306 0.62148327 0.5532236 0.5788758 0.5936362 0.5824343
0.7987988 0.5766029 0.5575803 0.5430232 0.5841815 0.5578221 0.5810576 0.5418542 0.58542585 0.5634675 0.5460502 0.558967 0.5534845 0.61065286 0.56965005 0.56194675 0.57773554 0.5698252 0.5513997 0.6205772 0.56672513 0.5520189 0.6258372 0.54239416 0.5647337 0.5890241 0.5739515 0.56358695 0.5488516 0.5670067 0.61036897 0.5539997 0.61070096 0.5466256 0.56882113 0.6258352 0.567589 0.6210309 0.5463921 0.59460026 0.56833094 0.57860065 0.5674597 0.5638761 0.5494653 0.56396824 0.62124705 0.55294216 0.5786264 0.5933872 0.58219063
0.7997998 0.57635206 0.55729055 0.54272455 0.58391446 0.5575374 0.5808117 0.54155517 0.5851593 0.56318307 0.54575616 0.5586978 0.55320144 0.6103993 0.5693932 0.561671 0.5774868 0.56956774 0.55110973 0.62033963 0.56645423 0.55172867 0.6256087 0.54209554 0.56445307 0.58876747 0.5736962 0.56330657 0.54855573 0.5667453 0.61011505 0.5537208 0.61044556 0.54633725 0.56856155 0.62560767 0.5673187 0.62079394 0.54610443 0.5943502 0.56807137 0.5783516 0.56719047 0.56359386 0.54917175 0.5637034 0.6210109 0.55266076 0.57837677 0.5931381 0.5819468
0.8008008 0.5761013 0.55700064 0.542426 0.58364743 0.5572528 0.5805658 0.5412564 0.58489275 0.5628987 0.54546225 0.5584287 0.5529186 0.6101457 0.56913626 0.56139517 0.5772381 0.5693101 0.5508198 0.62010205 0.5661832 0.5514387 0.62537986 0.541797 0.56417215 0.5885107 0.5734409 0.56302613 0.54826 0.5664839 0.609861 0.55344194 0.6101901 0.5460489 0.5683021 0.62537986 0.56704843 0.6205568 0.5458169 0.59410006 0.5678117 0.5781024 0.56692135 0.5633115 0.5488784 0.5634386 0.62077457 0.55237925 0.5781272 0.5928889 0.581703
0.8018018 0.5758505 0.5567107 0.5421273 0.58338034 0.55696833 0.5803199 0.5409577 0.58462596 0.5626142 0.5451683 0.5581596 0.5526353 0.609892 0.5688792 0.5611192 0.5769893 0.5690526 0.5505299 0.6198643 0.565912 0.5511486 0.625151 0.5414984 0.56389135 0.58825374 0.5731857 0.5627459 0.54796404 0.56622267 0.609607 0.553163 0.60993445 0.5457606 0.5680427 0.6251521 0.5667778 0.62031966 0.54552937 0.5938499 0.5675522 0.57785326 0.5666519 0.56302905 0.5485848 0.5631737 0.6205381 0.5520978 0.5778776 0.5926396 0.5814591
0.8028028 0.5755997 0.55642056 0.54182863 0.5831131 0.5566837 0.5800737 0.54065907 0.58435917 0.5623294 0.54487455 0.55789053 0.5523522 0.6096383 0.56862205 0.56084305 0.57674056 0.5687948 0.55024016 0.61962646 0.56564087 0.5508584 0.624922 0.5411998 0.5636103 0.58799696 0.57293034 0.5624654 0.5476683 0.56596136 0.60935277 0.552884 0.6096789 0.5454721 0.5677833 0.6249241 0.5665073 0.62008226 0.5452417 0.59359944 0.56729275 0.5776041 0.5663824 0.56274647 0.5482913 0.5629089 0.6203014 0.55181634 0.5776277 0.5923902 0.58121514
0.8038038 0.5753486 0.5561304 0.54152983 0.5828457 0.55639917 0.57982767 0.5403604 0.58409214 0.5620446 0.54458064 0.55762154 0.55206895 0.6093844 0.5683648 0.5605668 0.5764916 0.5685369 0.54995024 0.6193885 0.56536937 0.5505682 0.6246929 0.5409012 0.56332934 0.58773977 0.5726751 0.56218505 0.5473723 0.56570005 0.60909843 0.55260485 0.6094231 0.5451836 0.56752384 0.6246959 0.5662366 0.6198448 0.54495424 0.593349 0.56703305 0.57735467 0.56611276 0.5624638 0.54799753 0.56264406 0.6200647 0.55153483 0.57737786 0.5921407 0.580971
0.8048048 0.57509774 0.55584013 0.541231 0.58257824 0.55611455 0.5795815 0.5400618 0.58382505 0.5617598 0.5442869 0.5573525 0.5517856 0.60913044 0.5681076 0.5602904 0.57624274 0.5682789 0.5496604 0.6191504 0.56509775 0.5502782 0.6244635 0.5406025 0.56304836 0.5874828 0.57241964 0.56190455 0.54707617 0.56543887 0.60884404 0.5523257 0.6091673 0.5448952 0.56726456 0.6244676 0.5659656 0.6196072 0.54466665 0.5930983 0.5667735 0.5771053 0.5658431 0.562181 0.5477039 0.56237924 0.61982787 0.5512534 0.5771279 0.59189105 0.5807271
0.8058058 0.57484686 0.5555498 0.5409321 0.5823107 0.55583024 0.5793353 0.53976345 0.58355784 0.561475 0.54399323 0.5570837 0.55150217 0.60887647 0.5678502 0.5600139 0.5759938 0.5680208 0.54937077 0.61891234 0.5648261 0.5499881 0.62423414 0.54030395 0.56276715 0.5872256 0.5721642 0.5616243 0.5467802 0.5651777 0.6085895 0.5520466 0.6089113 0.5446066 0.5670053 0.6242392 0.5656947 0.6193695 0.54437923 0.59284765 0.5665139 0.57685584 0.56557333 0.56189805 0.54741025 0.5621145 0.6195909 0.550972 0.57687795 0.5916414 0.5804829
0.8068068 0.5745959 0.5552594 0.54063326 0.58204305 0.5555456 0.579089 0.53946507 0.5832906 0.56118983 0.5436994 0.55681473 0.55121875 0.6086222 0.5675928 0.5597373 0.57574487 0.5677626 0.5490809 0.61867404 0.56455433 0.549698 0.62400454 0.54000515 0.5624859 0.58696836 0.5719086 0.5613437 0.5464841 0.5649164 0.60833484 0.5517673 0.6086552 0.5443181 0.5667461 0.62401056 0.5654235 0.6191315 0.5440916 0.59259677 0.56625444 0.5766063 0.5653034 0.5616151 0.5471165 0.5618496 0.61935365 0.55069053 0.57662773 0.5913916 0.5802388
0.8078078 0.5743451 0.55496895 0.54033434 0.5817753 0.5552612 0.5788427 0.53916675 0.58302313 0.5609048 0.5434058 0.5565459 0.55093527 0.6083681 0.5673354 0.5594606 0.57549596 0.5675044 0.5487913 0.61843574 0.5642824 0.54940784 0.623775 0.5397066 0.5622047 0.58671105 0.57165307 0.56106335 0.54618806 0.56465536 0.6080802 0.551488 0.60839915 0.54402953 0.5664869 0.6237818 0.5651523 0.61889356 0.5438041 0.5923458 0.56599486 0.57635677 0.5650334 0.5613319 0.54682267 0.56158495 0.6191164 0.55040914 0.57637763 0.59114176 0.5799947
0.8088088 0.574094 0.5546784 0.54003537 0.58150744 0.5549768 0.57859623 0.5388685 0.5827556 0.56061965 0.54311216 0.5562772 0.5506516 0.60811377 0.5670777 0.5591837 0.57524693 0.567246 0.54850173 0.6181973 0.5640103 0.549118 0.62354517 0.53940797 0.5619235 0.58645356 0.5713975 0.56078297 0.5458919 0.5643941 0.6078255 0.5512087 0.6081429 0.5437409 0.5662277 0.623553 0.56488085 0.6186554 0.5435167 0.59209466 0.56573546 0.57610697 0.56476337 0.5610488 0.54652894 0.56132007 0.6188791 0.55012774 0.57612735 0.5908917 0.5797504
0.8098098 0.57384306 0.5543877 0.53973645 0.5812396 0.5546924 0.5783498 0.53857034 0.5824881 0.5603343 0.5428186 0.55600846 0.550368 0.60785943 0.56682 0.5589069 0.5749979 0.5669876 0.548212 0.6179588 0.5637382 0.54882777 0.6233151 0.5391093 0.5616421 0.5861961 0.5711419 0.5605025 0.54559565 0.5641331 0.6075705 0.5509292 0.60788655 0.5434524 0.56596863 0.6233238 0.5646094 0.61841714 0.5432293 0.5918435 0.565476 0.5758574 0.56449324 0.5607654 0.5462351 0.5610553 0.6186416 0.5498463 0.575877 0.5906418 0.57950616
0.8108108 0.57359207 0.55409706 0.53943753 0.5809716 0.5544081 0.5781034 0.5382724 0.58222044 0.56004906 0.54252505 0.55573994 0.55008435 0.607605 0.5665624 0.5586299 0.57474875 0.56672907 0.54792243 0.6177201 0.5634661 0.54853773 0.623085 0.5388107 0.5613608 0.5859385 0.57088625 0.5602221 0.5452996 0.5638721 0.60731554 0.55064994 0.60763025 0.5431639 0.5657095 0.6230947 0.56433785 0.6181787 0.54294187 0.5915923 0.56521654 0.57560754 0.56422305 0.56048214 0.54594123 0.5607907 0.6184039 0.54956484 0.57562673 0.59039164 0.5792618
0.8118118 0.5733411 0.55380636 0.53913856 0.5807035 0.5541239 0.577857 0.5379744 0.5819526 0.5597636 0.5422316 0.5554713 0.54980063 0.60735035 0.5663046 0.55835277 0.5744996 0.56647056 0.547633 0.61748147 0.5631937 0.5482478 0.6228548 0.538512 0.5610794 0.5856809 0.57063055 0.55994177 0.54500335 0.56361103 0.6070604 0.55037034 0.6073737 0.5428753 0.5654504 0.6228653 0.5640662 0.61794037 0.5426544 0.5913408 0.56495714 0.5753577 0.56395257 0.56019866 0.5456472 0.5605259 0.6181662 0.5492835 0.5753762 0.5901414 0.5790175
0.8128128 0.57309 0.5535155 0.53883946 0.5804354 0.5538395 0.57761043 0.53767645 0.58168477 0.55947816 0.54193825 0.5552027 0.5495168 0.6070958 0.56604683 0.5580755 0.5742505 0.5662118 0.5473435 0.61724246 0.5629213 0.54795784 0.62262446 0.5382134 0.560798 0.58542323 0.57037485 0.5596614 0.5447071 0.5633501 0.60680526 0.55009085 0.6071171 0.5425867 0.5651914 0.62263584 0.56379426 0.6177016 0.54236704 0.59108925 0.56469774 0.5751078 0.5636822 0.559915 0.5453533 0.56026113 0.6179282 0.5490022 0.5751257 0.5898912 0.578773
0.8138138 0.5728391 0.55322456 0.53854066 0.5801672 0.5535553 0.5773639 0.5373787 0.58141685 0.55919266 0.54164493 0.5549344 0.549233 0.6068411 0.565789 0.55779827 0.57400143 0.565953 0.5470542 0.6170037 0.56264883 0.547668 0.6223939 0.53791475 0.5605165 0.5851657 0.5701191 0.5593809 0.54441094 0.56308913 0.60655004 0.5498114 0.6068606 0.5422981 0.56493264 0.6224061 0.56352246 0.61746293 0.5420797 0.5908378 0.5644384 0.5748579 0.5634117 0.5596315 0.5450595 0.5599966 0.6176902 0.54872084 0.5748753 0.589641 0.57852864
0.8148148 0.57258815 0.5529337 0.5382415 0.5798989 0.5532711 0.57711726 0.5370811 0.58114886 0.55890703 0.5413517 0.5546659 0.5489491 0.60658634 0.56553096 0.5575208 0.5737524 0.5656942 0.5467648 0.6167646 0.5623762 0.54737806 0.62216336 0.5376162 0.560235 0.58490777 0.5698633 0.5591005 0.54411477 0.5628282 0.60629463 0.54953176 0.60660374 0.54200953 0.5646736 0.6221764 0.5632504 0.617224 0.54179233 0.59058607 0.5641792 0.57460785 0.5631412 0.55934775 0.5447654 0.55973184 0.617452 0.5484396 0.5746246 0.5893905 0.57828426
0.8158158 0.57233715 0.5526426 0.5379425 0.5796306 0.5529871 0.5768707 0.53678346 0.58088076 0.5586214 0.54105866 0.5543976 0.5486653 0.60633147 0.56527317 0.55724335 0.57350326 0.56543547 0.54647547 0.61652553 0.5621035 0.5470883 0.6219325 0.5373176 0.5599535 0.58465004 0.5696075 0.5588203 0.5438184 0.5625674 0.6060391 0.5492522 0.6063469 0.541721 0.56441474 0.62194633 0.5629783 0.61698496 0.54150504 0.5903342 0.5639199 0.57435787 0.5628706 0.55906403 0.5444715 0.5594673 0.6172138 0.54815817 0.574374 0.58914006 0.57803977
0.8168168 0.5720861 0.5523517 0.5376436 0.57936215 0.552703 0.5766241 0.53648585 0.58061266 0.5583358 0.5407656 0.5541295 0.54838145 0.6060765 0.56501514 0.5569659 0.5732541 0.5651765 0.5461863 0.6162863 0.5618307 0.5467986 0.6217017 0.53701913 0.559672 0.5843922 0.5693517 0.55854 0.5435222 0.5623066 0.60578364 0.5489727 0.60609 0.5414324 0.56415606 0.62171626 0.5627062 0.6167457 0.5412178 0.5900824 0.5636606 0.57410794 0.5625999 0.5587801 0.54417765 0.5592028 0.6169753 0.54787695 0.5741233 0.5888896 0.57779527
0.8178178 0.5718352 0.55206066 0.5373445 0.5790939 0.552419 0.57637733 0.53618854 0.58034456 0.55805016 0.5404726 0.5538612 0.5480974 0.6058215 0.56475717 0.5566882 0.57300496 0.56491745 0.54589725 0.6160469 0.56155795 0.5465088 0.6214705 0.5367205 0.55939054 0.5841343 0.569096 0.55825967 0.54322606 0.5620459 0.60552806 0.5486931 0.605833 0.5411438 0.56389725 0.6214861 0.56243396 0.6165066 0.5409305 0.5898304 0.56340146 0.57385784 0.5623292 0.5584962 0.54388356 0.55893826 0.6167368 0.5475957 0.57387257 0.58863896 0.57755077
0.8188188 0.57158417 0.5517696 0.53704566 0.57882535 0.55213505 0.57613057 0.53589123 0.5800763 0.5577643 0.54017967 0.5535931 0.5478134 0.60556644 0.56449896 0.55641055 0.5727558 0.5646584 0.5456082 0.6158074 0.56128496 0.5462191 0.6212394 0.5364221 0.5591089 0.5838764 0.56884015 0.55797935 0.5429299 0.5617852 0.6052723 0.5484135 0.6055759 0.5408552 0.5636385 0.6212557 0.5621616 0.6162672 0.5406433 0.58957845 0.56314224 0.5736077 0.56205827 0.5582123 0.54358965 0.558674 0.6164981 0.54731435 0.57362187 0.5883885 0.5773062
0.8198198 0.57133317 0.5514785 0.53674674 0.57855695 0.5518513 0.5758839 0.53559405 0.579808 0.5574785 0.53988695 0.55332524 0.54752946 0.6053113 0.5642409 0.5561328 0.57250655 0.5643994 0.54531926 0.615568 0.56101197 0.5459296 0.62100804 0.53612363 0.5588274 0.58361834 0.5685843 0.55769914 0.54263353 0.5615246 0.6050164 0.54813397 0.60531867 0.54056674 0.56338 0.6210251 0.5618892 0.61602765 0.54035616 0.58932644 0.5628832 0.57335746 0.5617875 0.5579282 0.54329574 0.55840945 0.61625934 0.5470333 0.5733712 0.5881378 0.5770616
0.8208208 0.57108223 0.5511874 0.53644776 0.5782883 0.5515674 0.57563716 0.53529704 0.57953966 0.5571926 0.5395943 0.5530573 0.54724544 0.6050559 0.5639827 0.55585504 0.5722574 0.56414026 0.5450303 0.6153283 0.56073886 0.54564 0.6207766 0.53582525 0.5585458 0.58336025 0.5683284 0.55741894 0.5423374 0.5612639 0.6047604 0.54785436 0.6050614 0.54027826 0.56312126 0.6207944 0.5616167 0.615788 0.5400691 0.58907425 0.56262404 0.5731072 0.5615165 0.55764407 0.5430018 0.55814505 0.6160203 0.54675204 0.5731203 0.58788705 0.576817
0.8218218 0.5708313 0.55089617 0.5361488 0.5780198 0.55128366 0.57539046 0.535 0.5792713 0.5569067 0.5393017 0.5527896 0.5469614 0.6048006 0.5637245 0.55557716 0.5720082 0.56388104 0.54474163 0.6150886 0.5604657 0.54535055 0.62054497 0.53552693 0.55826426 0.5831022 0.56807256 0.5571388 0.54204136 0.56100345 0.6045044 0.5475749 0.6048041 0.53998977 0.5628628 0.62056357 0.56134415 0.61554825 0.539782 0.5888221 0.56236506 0.572857 0.56124556 0.55736005 0.54270786 0.5578808 0.6157813 0.5464709 0.5728694 0.5876363 0.57657236
0.8228228 0.57058036 0.55060506 0.53585005 0.57775116 0.551 0.5751436 0.53470314 0.5790029 0.55662084 0.5390093 0.55252177 0.54667735 0.6045451 0.56346637 0.55529916 0.571759 0.5636219 0.5444529 0.61484873 0.5601925 0.54506123 0.6203133 0.5352286 0.55798286 0.5828442 0.56781673 0.5568586 0.5417453 0.5607431 0.6042484 0.54729533 0.60454667 0.5397013 0.5626044 0.62033266 0.5610715 0.6153084 0.53949493 0.58856976 0.562106 0.57260686 0.5609744 0.55707574 0.5424139 0.5576165 0.6155421 0.54618967 0.5726185 0.58738554 0.5763277
0.8238238 0.5703294 0.55031383 0.53555125 0.5774825 0.5507164 0.5748968 0.5344064 0.5787344 0.5563349 0.5387169 0.55225426 0.5463933 0.60428965 0.5632081 0.5550213 0.5715099 0.5633626 0.54416424 0.6146089 0.55991924 0.5447719 0.6200813 0.53493035 0.55770123 0.5825861 0.5675609 0.5565785 0.5414491 0.5604827 0.6039921 0.54701585 0.6042891 0.5394129 0.562346 0.62010145 0.5607988 0.61506844 0.53920805 0.5883174 0.5618473 0.57235664 0.56070346 0.55679166 0.54212004 0.5573523 0.6153027 0.5459087 0.57236767 0.58713466 0.57608306
0.8248248 0.5700786 0.5500227 0.5352525 0.5772139 0.5504328 0.57465005 0.5341097 0.5784659 0.55604887 0.5384247 0.55198675 0.54610926 0.60403407 0.56294984 0.55474323 0.5712608 0.56310314 0.5438758 0.61436874 0.5596459 0.5444826 0.61984944 0.5346322 0.5574198 0.582328 0.567305 0.5562984 0.54115313 0.5602224 0.60373586 0.5467363 0.6040315 0.5391244 0.5620877 0.6198702 0.560526 0.6148281 0.5389211 0.588065 0.5615884 0.57210636 0.56043214 0.5565073 0.5418261 0.5570881 0.6150633 0.5456277 0.5721167 0.5868838 0.5758385
0.8258258 0.5698276 0.5497314 0.5349538 0.57694525 0.5501494 0.57440317 0.53381324 0.5781975 0.5557628 0.53813255 0.5517193 0.54582524 0.6037784 0.56269157 0.5544652 0.5710116 0.5628438 0.5435873 0.6141286 0.55937254 0.5441935 0.61961734 0.534334 0.55713814 0.5820698 0.5670492 0.55601835 0.540857 0.5599621 0.60347944 0.54645675 0.6037738 0.53883606 0.5618295 0.61963874 0.56025326 0.6145878 0.53863424 0.58781254 0.5613297 0.5718561 0.560161 0.5562231 0.54153234 0.5568241 0.6148237 0.5453466 0.5718657 0.58663285 0.5755938
0.8268268 0.56957674 0.54944026 0.5346551 0.5766766 0.549866 0.5741564 0.5335168 0.5779289 0.555477 0.53784066 0.55145204 0.5455411 0.60352266 0.56243324 0.55418706 0.5707624 0.5625846 0.5432991 0.61388844 0.55909914 0.54390454 0.619385 0.5340359 0.5568567 0.58181155 0.56679344 0.55573845 0.54056114 0.55970204 0.6032231 0.54617745 0.6035161 0.53854775 0.56157124 0.61940724 0.5599804 0.6143476 0.5383474 0.5875602 0.5610709 0.5716057 0.5598898 0.55593866 0.5412385 0.5565601 0.6145841 0.5450657 0.5716148 0.586382 0.57534903
0.8278278 0.56932586 0.54914904 0.5343564 0.57640785 0.5495826 0.5739095 0.5332205 0.5776604 0.55519086 0.5375487 0.55118483 0.5452572 0.60326684 0.562175 0.55390894 0.5705133 0.56232506 0.54301083 0.613648 0.5588257 0.54361534 0.61915267 0.53373796 0.55657524 0.58155346 0.5665375 0.5554585 0.5402652 0.55944186 0.6029664 0.54589796 0.60325825 0.5382595 0.5613132 0.61917543 0.5597074 0.61410695 0.5380606 0.58730763 0.5608124 0.57135546 0.55961853 0.55565435 0.5409447 0.5562961 0.61434424 0.5447847 0.5713638 0.5861309 0.5751044
0.8288288 0.56907505 0.5488578 0.534058 0.5761392 0.54929936 0.57366264 0.5329243 0.57739186 0.55490476 0.53725696 0.55091774 0.544973 0.60301095 0.5619167 0.55363095 0.5702642 0.56206566 0.5427227 0.61340755 0.55855215 0.5433266 0.61892 0.53344005 0.5562937 0.5812953 0.5662818 0.5551786 0.53996927 0.5591819 0.60270983 0.54561865 0.6030003 0.5379713 0.5610553 0.6189436 0.55943453 0.6138664 0.53777415 0.58705497 0.5605539 0.5711052 0.55934715 0.55537 0.5406509 0.5560323 0.6141043 0.54450387 0.57111293 0.58588004 0.5748597
0.8298298 0.5688244 0.54856664 0.5337594 0.5758705 0.54901636 0.5734159 0.53262824 0.57712334 0.5546187 0.53696537 0.5506508 0.54468906 0.6027549 0.5616582 0.5533526 0.5700151 0.5618063 0.5424347 0.61316705 0.5582786 0.5430378 0.6186874 0.5331421 0.5560123 0.58103704 0.5660259 0.55489886 0.53967345 0.55892193 0.6024531 0.54533935 0.60274225 0.53768307 0.5607972 0.6187116 0.5591615 0.61362565 0.5374874 0.5868025 0.56029534 0.5708549 0.5590759 0.5550856 0.5403572 0.55576843 0.61386424 0.54422307 0.57086194 0.585629 0.574615
0.8308308 0.56857365 0.5482755 0.53346103 0.5756017 0.5487333 0.57316905 0.5323325 0.5768547 0.55433273 0.536674 0.5503838 0.544405 0.6024988 0.56140006 0.5530744 0.569766 0.56154686 0.54214686 0.6129264 0.558005 0.5427491 0.6184546 0.5328443 0.5557309 0.58077884 0.5657702 0.55461895 0.5393776 0.5586622 0.6021963 0.5450601 0.6024843 0.53739494 0.56053936 0.61847943 0.55888844 0.6133848 0.5372007 0.5865498 0.56003684 0.57060456 0.55880445 0.55480105 0.54006356 0.55550474 0.613624 0.5439422 0.5706109 0.585378 0.57437027
0.8318318 0.5683229 0.5479844 0.5331625 0.57533306 0.5484503 0.57292205 0.5320366 0.57658607 0.55404675 0.5363826 0.5501171 0.5441209 0.6022427 0.56114155 0.5527962 0.569517 0.5612874 0.5418591 0.6126857 0.5577314 0.5424605 0.61822176 0.5325466 0.55544955 0.5805207 0.5655144 0.5543393 0.5390819 0.55840224 0.6019393 0.54478085 0.60222596 0.53710675 0.5602816 0.6182471 0.55861527 0.61314374 0.5369142 0.5862971 0.5597786 0.5703542 0.5585331 0.5545167 0.5397698 0.55524105 0.61338365 0.5436615 0.57035995 0.585127 0.5741256
0.8328328 0.5680722 0.54769325 0.53286433 0.5750645 0.5481675 0.57267535 0.53174096 0.57631755 0.55376065 0.53609145 0.54985046 0.5438371 0.6019865 0.56088334 0.552518 0.569268 0.56102806 0.5415715 0.6124449 0.5574577 0.5421721 0.6179886 0.532249 0.5551681 0.5802625 0.5652586 0.55405957 0.5387863 0.55814266 0.60168236 0.5445018 0.60196775 0.5368188 0.5600238 0.6180146 0.55834216 0.61290264 0.5366278 0.58604443 0.5595203 0.57010394 0.5582617 0.55423224 0.53947634 0.5549776 0.6131433 0.5433808 0.570109 0.5848759 0.57388085
0.8338338 0.5678215 0.54740214 0.5325661 0.57479584 0.54788464 0.57242846 0.5314454 0.576049 0.55347455 0.5358005 0.54958403 0.543553 0.6017302 0.56062496 0.5522397 0.5690189 0.5607686 0.54128397 0.6122039 0.5571841 0.5418837 0.6177554 0.5319514 0.55488694 0.5800042 0.5650029 0.55377996 0.5384907 0.55788314 0.6014253 0.5442227 0.6017095 0.53653085 0.5597661 0.6177821 0.558069 0.61266154 0.5363415 0.5857917 0.5592622 0.56985366 0.55799025 0.55394775 0.5391828 0.55471414 0.61290276 0.54310006 0.5698581 0.58462477 0.57363605
0.8348348 0.567571 0.54711103 0.532268 0.5745272 0.54760206 0.5721816 0.53115 0.57578033 0.55318856 0.5355095 0.54931766 0.54326916 0.6014738 0.56036663 0.55196154 0.56876993 0.56050915 0.5409965 0.61196285 0.55691034 0.54159546 0.61752206 0.531654 0.5546058 0.57974607 0.56474715 0.55350053 0.5381952 0.5576236 0.6011681 0.5439437 0.60145104 0.53624296 0.55950856 0.6175493 0.5577959 0.6124201 0.53605515 0.58553904 0.5590042 0.5696033 0.5577187 0.5536633 0.5388892 0.55445075 0.61266214 0.5428195 0.56960714 0.5843737 0.57339144
0.8358358 0.56732035 0.5468199 0.5319699 0.5742586 0.5473194 0.5719347 0.5308547 0.5755119 0.5529026 0.5352189 0.5490514 0.5429852 0.6012173 0.5601083 0.5516832 0.5685211 0.5602496 0.54070926 0.6117217 0.5566367 0.54130733 0.61728853 0.53135663 0.5543244 0.5794879 0.56449145 0.5532209 0.5378996 0.5573642 0.6009109 0.54366475 0.6011926 0.535955 0.55925107 0.61731637 0.55752265 0.61217856 0.5357689 0.5852863 0.55874616 0.56935316 0.5574473 0.5533788 0.53859586 0.55418754 0.6124212 0.54253894 0.5693561 0.58412254 0.5731468
0.8368368 0.56706977 0.5465289 0.53167194 0.57399 0.547037 0.57168806 0.53055966 0.5752434 0.55261654 0.5349284 0.54878527 0.54270136 0.60096085 0.55985 0.55140495 0.5682721 0.5599902 0.5404221 0.61148053 0.556363 0.5410194 0.61705506 0.53105927 0.5540433 0.5792297 0.5642359 0.55294156 0.53760433 0.5571049 0.60065365 0.5433858 0.60093415 0.5356673 0.5589938 0.61708343 0.5572494 0.61193705 0.53548276 0.5850336 0.55848825 0.5691029 0.55717576 0.5530943 0.53830254 0.5539243 0.6121803 0.54225856 0.56910527 0.5838716 0.5729021
0.8378378 0.5668193 0.54623795 0.53137404 0.5737215 0.54675454 0.5714412 0.5302645 0.574975 0.5523305 0.53463805 0.5485193 0.54241747 0.60070425 0.5595917 0.55112684 0.5680232 0.5597308 0.5401351 0.6112391 0.5560892 0.54073143 0.6168213 0.5307622 0.5537622 0.5789716 0.5639802 0.55266225 0.537309 0.55684566 0.6003963 0.54310703 0.6006754 0.5353795 0.55873656 0.61685026 0.55697614 0.6116954 0.53519666 0.58478093 0.5582304 0.56885266 0.55690426 0.55280995 0.5380092 0.5536612 0.6119392 0.5419781 0.5688543 0.5836205 0.57265735
0.8388388 0.5665689 0.5459471 0.5310764 0.5734529 0.5464724 0.57119447 0.5299697 0.57470655 0.5520446 0.53434783 0.5482535 0.5421338 0.6004475 0.55933344 0.5508485 0.56777436 0.55947137 0.53984827 0.6109978 0.55581546 0.5404438 0.6165874 0.5304651 0.55348104 0.5787134 0.5637247 0.552383 0.5370138 0.5565866 0.60013866 0.5428284 0.6004167 0.5350919 0.5584792 0.61661685 0.55670285 0.6114536 0.5349107 0.58452797 0.5579728 0.56860244 0.55663264 0.5525255 0.537716 0.5533982 0.6116981 0.5416977 0.5686034 0.5833694 0.5724127
0.8398398 0.56631845 0.5456561 0.53077877 0.5731844 0.54619014 0.57094765 0.529675 0.5744381 0.5517586 0.5340578 0.5479877 0.54185 0.6001908 0.5590752 0.55057037 0.56752557 0.5592121 0.5395615 0.6107562 0.5555417 0.5401561 0.61635345 0.5301681 0.5532002 0.57845527 0.5634692 0.5521037 0.5367186 0.5563275 0.5998812 0.5425497 0.600158 0.53480434 0.55822206 0.61638355 0.5564296 0.61121166 0.5346247 0.5842752 0.5577152 0.5683523 0.5563612 0.55224097 0.5374229 0.5531355 0.6114569 0.5414173 0.56835246 0.5831183 0.572168
0.8408408 0.5660681 0.5453653 0.5304812 0.572916 0.54590815 0.57070094 0.5293802 0.57416964 0.5514726 0.5337679 0.5477222 0.5415662 0.5999339 0.55881697 0.55029213 0.5672768 0.5589526 0.5392749 0.6105145 0.555268 0.53986865 0.61611927 0.52987134 0.5529193 0.5781973 0.5632137 0.5518246 0.53642374 0.55606866 0.5996235 0.54227114 0.5998991 0.53451675 0.55796516 0.6161499 0.55615634 0.61096954 0.5343389 0.5840224 0.55745757 0.5681022 0.55608964 0.55195665 0.53712976 0.5528725 0.6112154 0.5411371 0.56810164 0.5828672 0.5719235
0.8418418 0.56581783 0.5450745 0.53018373 0.57264763 0.54562616 0.5704541 0.5290858 0.5739013 0.5511868 0.53347826 0.54745686 0.54128253 0.59967697 0.55855876 0.55001396 0.56702816 0.5586933 0.53898835 0.6102728 0.5549942 0.5395812 0.61588514 0.5295746 0.5526385 0.5779392 0.56295824 0.5515456 0.5361287 0.55581 0.59936583 0.54199266 0.5996402 0.5342294 0.55770814 0.61591625 0.5558831 0.6107275 0.53405327 0.58376974 0.55720025 0.567852 0.55581814 0.5516722 0.53683686 0.55260986 0.610974 0.5408569 0.5678509 0.58261615 0.5716788
0.8428428 0.5655676 0.5447838 0.5298864 0.5723793 0.54534435 0.5702075 0.52879155 0.57363313 0.5509009 0.53318876 0.5471916 0.54099905 0.5994201 0.5583006 0.5497358 0.56677943 0.55843395 0.5387022 0.610031 0.5547205 0.53929406 0.6156508 0.52927786 0.5523576 0.5776811 0.5627028 0.55126673 0.53583395 0.5555513 0.59910804 0.54171443 0.5993813 0.533942 0.55745125 0.61568236 0.5556098 0.6104851 0.5337676 0.58351696 0.55694294 0.5676019 0.5555465 0.5513879 0.53654385 0.5523475 0.6107322 0.5405768 0.56760013 0.5823651 0.5714343
0.8438438 0.5653174 0.5444931 0.52958924 0.572111 0.54506254 0.5699607 0.5284975 0.57336485 0.5506151 0.5328995 0.5469264 0.5407155 0.59916306 0.55804247 0.5494577 0.5665307 0.5581748 0.53841597 0.60978913 0.55444676 0.53900707 0.61541617 0.5289813 0.5520768 0.5774232 0.5624474 0.5509877 0.5355392 0.55529255 0.5988502 0.54143614 0.5991222 0.5336548 0.5571945 0.61544836 0.55533653 0.61024284 0.53348196 0.5832643 0.5566858 0.56735194 0.555275 0.5511036 0.53625107 0.552085 0.6104904 0.5402967 0.5673494 0.5821141 0.5711895
0.8448448 0.56506723 0.54420245 0.5292921 0.5718428 0.54478115 0.56971407 0.52820337 0.57309663 0.5503292 0.5326105 0.5466615 0.540432 0.5989059 0.5577844 0.54917973 0.5662822 0.55791557 0.5381301 0.609547 0.55417305 0.53872013 0.6151815 0.5286849 0.5517964 0.5771653 0.5621922 0.55070895 0.5352446 0.55503434 0.5985923 0.541158 0.5988631 0.53336763 0.55693793 0.6152141 0.5550633 0.6100003 0.5331965 0.5830116 0.5564287 0.5671019 0.5550035 0.5508193 0.5359583 0.55182266 0.61024857 0.54001665 0.56709874 0.58186305 0.5709449
0.8458458 0.5648171 0.54391193 0.52899516 0.57157457 0.5444996 0.5694675 0.5279095 0.5728285 0.5500435 0.53232145 0.54639673 0.5401486 0.59864867 0.5575262 0.5489016 0.56603354 0.5576563 0.5378443 0.6093049 0.55389935 0.53843343 0.6149466 0.5283887 0.55151576 0.57690734 0.56193703 0.55043024 0.53495 0.5547759 0.5983342 0.54087996 0.5986039 0.5330806 0.5566812 0.61497986 0.55479014 0.60975766 0.5329111 0.5827589 0.55617166 0.566852 0.554732 0.5505349 0.53566563 0.55156034 0.61000663 0.5397366 0.56684804 0.58161205 0.57070035
0.8468468 0.5645671 0.54362154 0.5286984 0.5713065 0.5442183 0.5692209 0.5276158 0.5725604 0.54975784 0.5320328 0.546132 0.5398653 0.5983915 0.55726826 0.5486236 0.56578505 0.5573971 0.5375585 0.60906273 0.55362564 0.53814685 0.6147117 0.52809256 0.5512352 0.57664955 0.56168175 0.5501517 0.5346557 0.55451775 0.59807616 0.540602 0.5983447 0.5327935 0.55642474 0.6147455 0.5545168 0.60951495 0.5326258 0.5825062 0.5559148 0.566602 0.5544605 0.55025077 0.53537303 0.5512983 0.6097644 0.5394568 0.56659746 0.5813611 0.5704558
0.8478478 0.56431717 0.5433311 0.5284017 0.57103854 0.54393715 0.5689743 0.52732223 0.5722925 0.5494723 0.5317442 0.54586756 0.539582 0.59813416 0.5570103 0.5483458 0.5655367 0.557138 0.5372731 0.60882044 0.55335194 0.5378604 0.6144768 0.52779657 0.55095494 0.57639164 0.5614266 0.5498732 0.53436136 0.5542597 0.5978179 0.5403243 0.59808534 0.5325066 0.55616844 0.61451083 0.5542436 0.6092722 0.5323406 0.58225363 0.5556581 0.56635207 0.55418897 0.5499665 0.5350806 0.55103636 0.6095223 0.5391771 0.5663469 0.5811101 0.57021147
0.8488488 0.5640673 0.5430409 0.52810514 0.5707706 0.543656 0.56872773 0.5270288 0.5720246 0.5491866 0.531456 0.5456033 0.5392987 0.5978768 0.55675226 0.54806787 0.56528825 0.5568789 0.5369877 0.60857797 0.5530785 0.53757405 0.6142416 0.52750075 0.5506746 0.57613385 0.5611715 0.5495948 0.5340673 0.5540017 0.59755975 0.5400466 0.59782594 0.5322199 0.5559122 0.6142762 0.5539704 0.6090292 0.5320555 0.58200103 0.55540156 0.56610227 0.5539175 0.54968244 0.5347882 0.5507746 0.60927993 0.5388974 0.5660963 0.58085907 0.5699669
0.8498498 0.56381744 0.54275066 0.5278087 0.5705027 0.543375 0.5684813 0.5267356 0.5717566 0.5489011 0.5311678 0.54533905 0.53901565 0.5976193 0.5564944 0.54779 0.56504 0.5566199 0.5367025 0.6083354 0.5528048 0.53728783 0.61400634 0.52720505 0.5503945 0.57587606 0.5609164 0.5493165 0.5337732 0.55374384 0.59730136 0.5397691 0.59756655 0.53193307 0.555656 0.6140413 0.55369717 0.6087861 0.53177047 0.58174837 0.5551451 0.5658525 0.553646 0.5493983 0.534496 0.55051285 0.6090374 0.53861755 0.56584585 0.58060837 0.56972253
0.8508509 0.56356764 0.54246044 0.5275125 0.570235 0.54309416 0.56823474 0.5264425 0.57148886 0.5486156 0.5308799 0.5450751 0.5387326 0.5973617 0.55623657 0.5475121 0.5647917 0.55636096 0.5364176 0.6080928 0.55253124 0.5370019 0.61377084 0.5269095 0.5501144 0.5756184 0.56066155 0.54903823 0.5334792 0.5534861 0.5970429 0.5394917 0.59730697 0.5316466 0.55539984 0.61380637 0.55342406 0.6085429 0.53148556 0.58149576 0.5548886 0.5656028 0.5533746 0.5491143 0.5342038 0.55025125 0.6087948 0.53833807 0.5655953 0.5803574 0.56947803
0.8518519 0.5633179 0.54217046 0.5272164 0.56996727 0.5428136 0.56798834 0.5261496 0.5712211 0.54833007 0.5305922 0.5448113 0.53844965 0.597104 0.55597866 0.5472344 0.56454337 0.556102 0.5361328 0.6078502 0.5522577 0.5367163 0.61353534 0.526614 0.5498344 0.57536066 0.5604067 0.5487602 0.5331856 0.5532285 0.5967844 0.5392145 0.5970474 0.5313601 0.5551438 0.61357117 0.55315095 0.60829973 0.5312008 0.5812432 0.55463254 0.5653531 0.5531032 0.54883033 0.53391176 0.5499898 0.6085522 0.5380585 0.565345 0.58010656 0.56923366
0.8528529 0.5630684 0.5418806 0.5269205 0.56969965 0.54253304 0.567742 0.52585685 0.57095367 0.5480447 0.5303048 0.5445477 0.53816676 0.5968464 0.5557211 0.5469567 0.5642953 0.55584323 0.5358481 0.60760736 0.55198425 0.53643066 0.6132996 0.52631867 0.5495544 0.5751031 0.5601519 0.5484821 0.5328919 0.5529711 0.596526 0.5389373 0.5967879 0.53107375 0.5548881 0.61333597 0.5528779 0.60805637 0.530916 0.5809908 0.5543764 0.56510353 0.5528318 0.54854643 0.53361994 0.5497285 0.6083093 0.53777915 0.56509465 0.5798558 0.5689894
0.8538539 0.56281865 0.54159063 0.52662474 0.56943214 0.5422527 0.5674957 0.5255642 0.5706861 0.5477595 0.53001755 0.5442843 0.537884 0.5965886 0.55546343 0.54667914 0.5640472 0.5555845 0.53556365 0.60736454 0.5517108 0.53614527 0.6130639 0.5260236 0.5492747 0.5748456 0.5598972 0.54820424 0.5325985 0.5527138 0.59626734 0.53866035 0.59652805 0.53078747 0.5546323 0.6131006 0.5526049 0.60781276 0.5306316 0.5807383 0.5541205 0.564854 0.55256057 0.54826254 0.533328 0.54946744 0.60806656 0.5374997 0.5648445 0.57960504 0.568745
0.8548549 0.56256914 0.54130095 0.52632916 0.56916475 0.5419724 0.5672494 0.5252719 0.5704187 0.54747427 0.5297305 0.544021 0.5376013 0.5963309 0.5552057 0.5464017 0.5637992 0.5553258 0.5352793 0.60712147 0.55143744 0.53586 0.6128278 0.52572864 0.548995 0.57458824 0.55964243 0.54792637 0.53230506 0.5524567 0.59600866 0.5383835 0.5962684 0.53050137 0.5543767 0.6128649 0.55233186 0.60756916 0.5303471 0.580486 0.5538646 0.56460446 0.55228925 0.54797876 0.5330364 0.5492065 0.60782343 0.5372205 0.5645942 0.5793544 0.56850076
0.8558559 0.5623199 0.5410114 0.5260337 0.5688974 0.5416923 0.5670031 0.5249795 0.5701514 0.5471892 0.52944374 0.54375786 0.5373185 0.59607303 0.5549482 0.54612434 0.5635512 0.5550672 0.5349952 0.60687846 0.55116415 0.5355749 0.61259174 0.5254337 0.5487155 0.5743308 0.55938786 0.5476487 0.53201187 0.5521996 0.59575003 0.5381068 0.5960087 0.53021526 0.55412126 0.6126293 0.5520589 0.60732555 0.5300627 0.58023375 0.55360895 0.56435513 0.55201787 0.54769516 0.5327448 0.5489455 0.6075804 0.5369413 0.5643442 0.5791037 0.56825656
0.8568569 0.5620705 0.5407219 0.52573836 0.5686303 0.5414125 0.56675696 0.5246874 0.56988424 0.5469042 0.52915716 0.543495 0.5370361 0.5958151 0.5546909 0.54584706 0.5633035 0.5548088 0.5347114 0.6066354 0.5508908 0.53529024 0.6123556 0.5251391 0.5484361 0.57407343 0.5591335 0.54737115 0.5317189 0.55194265 0.5954912 0.53783035 0.5957488 0.5299294 0.5538658 0.6123936 0.551786 0.60708183 0.5297784 0.57998145 0.5533535 0.56410587 0.55174667 0.54741144 0.53245336 0.5486848 0.6073371 0.5366623 0.5640942 0.57885313 0.5680124
0.8578579 0.5618211 0.54043245 0.5254434 0.5683632 0.5411326 0.5665108 0.52439535 0.5696171 0.5466191 0.52887094 0.5432322 0.5367538 0.59555715 0.55443347 0.5455697 0.5630557 0.5545502 0.5344277 0.606392 0.55061764 0.5350055 0.6121193 0.52484465 0.5481568 0.57381624 0.5588789 0.54709375 0.531426 0.551686 0.59523237 0.537554 0.5954889 0.52964365 0.55361056 0.6121576 0.5515132 0.60683787 0.52949435 0.57972926 0.5530981 0.56385654 0.55147547 0.54712796 0.5321621 0.54842424 0.60709375 0.53638315 0.5638442 0.57860255 0.5677683
0.8588589 0.5615719 0.54014325 0.52514845 0.56809616 0.54085296 0.5662646 0.52410364 0.5693501 0.54633427 0.5285848 0.54296964 0.53647137 0.595299 0.5541761 0.5452925 0.56280786 0.55429196 0.53414416 0.6061487 0.55034447 0.534721 0.6118828 0.52455026 0.54787755 0.573559 0.55862474 0.5468164 0.5311333 0.55142933 0.5949734 0.53727776 0.5952289 0.529358 0.55335516 0.61192155 0.5512404 0.60659385 0.52921027 0.57947713 0.55284274 0.5636073 0.5512043 0.54684436 0.5318709 0.5481638 0.6068503 0.53610414 0.5635943 0.5783521 0.5675242
0.8598599 0.5613228 0.5398541 0.5248536 0.5678294 0.5405735 0.5660187 0.523812 0.56908315 0.5460495 0.528299 0.5427073 0.5361892 0.5950409 0.55391884 0.5450155 0.5625602 0.5540336 0.5338608 0.60590523 0.55007136 0.5344368 0.6116463 0.5242561 0.5475985 0.5733019 0.55837035 0.5465391 0.53084064 0.551173 0.5947144 0.5370017 0.59496886 0.5290723 0.5531002 0.61168534 0.5509677 0.6063497 0.5289264 0.57922506 0.5525878 0.5633582 0.5509333 0.546561 0.5315799 0.5479035 0.6066067 0.5358254 0.56334454 0.57810163 0.56728023
0.8608609 0.5610738 0.5395651 0.524559 0.56756264 0.5402941 0.56577265 0.5235207 0.5688164 0.5457648 0.5280134 0.54244506 0.5359072 0.59478277 0.5536617 0.54473853 0.56231266 0.5537754 0.5335776 0.60566163 0.54979837 0.5341527 0.61140954 0.52396214 0.5473196 0.57304484 0.5581162 0.54626215 0.5305483 0.5509166 0.59445536 0.5367259 0.5947088 0.5287869 0.55284524 0.61144894 0.55069494 0.60610545 0.5286427 0.5789731 0.5523329 0.5631092 0.5506622 0.54627776 0.53128904 0.5476434 0.60636306 0.5355466 0.56309474 0.57785124 0.5670363
0.8618619 0.5608249 0.5392762 0.5242648 0.56729597 0.540015 0.5655267 0.5232294 0.5685498 0.54548 0.5277281 0.5421832 0.5356252 0.5945245 0.55340457 0.54446167 0.5620652 0.5535173 0.53329474 0.60541797 0.54952544 0.5338688 0.6111727 0.5236684 0.54704076 0.5727878 0.55786216 0.5459851 0.53025603 0.5506605 0.59419626 0.53645027 0.5944487 0.52850175 0.55259037 0.6112123 0.5504224 0.6058612 0.52835906 0.57872117 0.5520782 0.56286025 0.5503912 0.5459946 0.53099835 0.5473834 0.6061192 0.5352679 0.5628451 0.57760096 0.5667923
0.8628629 0.5605759 0.5389875 0.52397066 0.5670296 0.53973603 0.5652809 0.52293843 0.5682834 0.54519564 0.52744293 0.54192144 0.5353434 0.5942662 0.5531477 0.5441849 0.56181777 0.5532594 0.53301215 0.6051744 0.54925257 0.53358537 0.61093575 0.52337474 0.5467622 0.57253104 0.55760825 0.5457083 0.529964 0.5504045 0.5939371 0.5361747 0.5941885 0.5282167 0.5523357 0.61097586 0.5501499 0.60561675 0.5280755 0.57846934 0.55182344 0.56261134 0.5501203 0.5457114 0.5307077 0.5471237 0.60587543 0.5349893 0.56259555 0.5773506 0.5665484
0.8638639 0.5603272 0.5386989 0.5236767 0.56676316 0.5394572 0.5650352 0.52264744 0.5680169 0.54491127 0.5271581 0.5416598 0.53506166 0.59400785 0.55289066 0.54390836 0.5615704 0.55300146 0.5327297 0.6049305 0.54897976 0.5333019 0.61069864 0.52308136 0.54648364 0.5722742 0.5573544 0.5454317 0.52967215 0.5501486 0.5936779 0.53589946 0.59392834 0.5279317 0.55208105 0.61073905 0.5498775 0.6053722 0.5277921 0.5782175 0.551569 0.56236255 0.54984933 0.54542845 0.5304172 0.54686403 0.60563135 0.53471076 0.56234616 0.5771006 0.56630456
0.8648649 0.56007844 0.5384105 0.523383 0.56649697 0.5391786 0.56478935 0.52235675 0.56775075 0.54462695 0.5268736 0.5413984 0.53477997 0.59374946 0.5526339 0.5436318 0.56132317 0.55274373 0.53244734 0.6046866 0.548707 0.53301877 0.6104614 0.52278805 0.5462053 0.5720176 0.55710065 0.54515517 0.52938044 0.54989296 0.59341854 0.5356244 0.593668 0.5276468 0.5518266 0.6105021 0.54960513 0.60512763 0.5275088 0.577966 0.55131465 0.5621139 0.5495784 0.5451455 0.53012705 0.54660463 0.60538715 0.5344324 0.5620968 0.57685035 0.5660608
0.8658659 0.55982983 0.53812206 0.52308947 0.5662309 0.5389 0.5645437 0.52206624 0.5674846 0.5443427 0.5265893 0.54113734 0.5344985 0.5934909 0.5523771 0.54335546 0.56107605 0.5524861 0.5321653 0.6044426 0.5484345 0.5327358 0.610224 0.52249503 0.54592717 0.5717609 0.55684704 0.5448786 0.529089 0.54963744 0.5931592 0.53534937 0.5934077 0.5273621 0.55157226 0.61026514 0.5493329 0.60488296 0.5272257 0.57771444 0.55106056 0.56186527 0.54930776 0.5448627 0.52983683 0.54634523 0.60514295 0.53415406 0.56184757 0.57660043 0.56581706
0.8668669 0.5595813 0.537834 0.52279615 0.56596506 0.5386216 0.56429815 0.52177584 0.56721866 0.5440586 0.5263052 0.54087627 0.5342171 0.5932324 0.5521205 0.54307914 0.560829 0.55222845 0.5318834 0.60419846 0.54816186 0.53245306 0.60998666 0.52220213 0.54564905 0.57150435 0.5565933 0.5446023 0.52879757 0.5493821 0.5928999 0.5350746 0.5931474 0.5270776 0.551318 0.6100279 0.5490606 0.60463804 0.52694255 0.5774629 0.55080664 0.56161684 0.54903704 0.54458 0.5295469 0.5460862 0.6048987 0.5338758 0.5615983 0.57635033 0.56557345
0.8678679 0.5593329 0.53754586 0.5225031 0.5656992 0.53834355 0.56405264 0.52148575 0.5669529 0.54377466 0.52602154 0.54061544 0.53393596 0.59297377 0.5518641 0.54280305 0.56058204 0.551971 0.5316018 0.60395426 0.5478896 0.53217053 0.609749 0.5219094 0.54537123 0.57124805 0.55634 0.54432607 0.52850646 0.549127 0.5926405 0.53480023 0.59288704 0.52679306 0.55106395 0.6097906 0.54878855 0.6043931 0.5266598 0.5772115 0.5505528 0.56136847 0.5487663 0.54429746 0.5292572 0.5458272 0.6046541 0.53359777 0.56134933 0.5761005 0.5653299
0.8688689 0.55908453 0.5372581 0.5222101 0.5654335 0.53806543 0.56380713 0.5211957 0.5666871 0.54349077 0.52573806 0.5403549 0.5336548 0.59271514 0.5516075 0.542527 0.56033516 0.5517137 0.5313204 0.6037099 0.5476172 0.53188825 0.6095113 0.52161705 0.5450935 0.57099175 0.55608666 0.5440501 0.5282155 0.54887176 0.59238094 0.5345259 0.5926265 0.5265088 0.55081 0.60955316 0.5485165 0.6041481 0.52637696 0.57696015 0.5502992 0.56112015 0.5484959 0.54401493 0.5289674 0.54556847 0.60440964 0.53331965 0.5611003 0.5758506 0.5650864
0.8698699 0.5588363 0.53697044 0.5219176 0.56516814 0.5377877 0.5635618 0.52090585 0.5664216 0.54320705 0.5254548 0.5400945 0.5333739 0.5924565 0.55135125 0.54225117 0.5600884 0.5514566 0.53103924 0.6034657 0.54734504 0.5316062 0.6092735 0.52132475 0.54481596 0.5707355 0.55583346 0.54377425 0.52792484 0.548617 0.5921215 0.5342517 0.592366 0.52622473 0.5505562 0.60931563 0.54824454 0.60390294 0.5260943 0.5767089 0.55004567 0.560872 0.5482254 0.5437327 0.5286779 0.54530984 0.60416484 0.5330417 0.5608514 0.57560086 0.56484294
0.8708709 0.55858815 0.5366828 0.52162516 0.5649028 0.53751004 0.56331646 0.52061635 0.5661564 0.5429234 0.5251718 0.5398344 0.53309315 0.59219766 0.5510951 0.5419754 0.55984175 0.55119944 0.5307582 0.60322106 0.54707295 0.5313244 0.6090354 0.52103263 0.54453844 0.5704794 0.5555804 0.5434985 0.52763426 0.5483623 0.5918617 0.5339778 0.59210545 0.52594084 0.55030245 0.6090779 0.54797274 0.60365766 0.5258119 0.576458 0.5497924 0.5606239 0.54795504 0.54345053 0.5283888 0.54505146 0.6039201 0.53276396 0.5606026 0.57535136 0.56459963
0.8718719 0.5583401 0.53639543 0.5213329 0.56463766 0.5372325 0.56307125 0.5203269 0.5658912 0.5426399 0.5248891 0.53957456 0.5328125 0.5919388 0.5508389 0.5416998 0.5595951 0.5509426 0.5304774 0.60297644 0.546801 0.5310429 0.6087973 0.52074087 0.5442612 0.5702234 0.5553274 0.54322284 0.52734387 0.54810774 0.591602 0.53370416 0.59184486 0.525657 0.5500489 0.60884017 0.547701 0.6034123 0.52552956 0.5762069 0.5495392 0.5603759 0.5476846 0.5431685 0.52809966 0.5447932 0.60367525 0.5324862 0.56035405 0.5751018 0.5643563
0.8728729 0.55809224 0.5361083 0.52104104 0.5643726 0.53695536 0.5628261 0.52003765 0.5656261 0.5423566 0.52460676 0.53931475 0.5325319 0.59167993 0.55058295 0.54142445 0.5593486 0.55068576 0.5301971 0.6027318 0.546529 0.5307615 0.60855913 0.5204492 0.5439842 0.56996745 0.5550745 0.54294753 0.5270538 0.54785347 0.59134233 0.53343064 0.5915842 0.52537334 0.5497953 0.60860217 0.5474293 0.60316694 0.5252474 0.5759561 0.5492863 0.5601281 0.54741436 0.5428865 0.5278106 0.54453516 0.6034303 0.53220856 0.56010556 0.5748522 0.56411314
0.8738739 0.5578444 0.5358213 0.52074915 0.5641078 0.53667825 0.562581 0.51974857 0.56536126 0.54207337 0.5243247 0.5390553 0.53225166 0.59142107 0.5503271 0.5411491 0.5591024 0.550429 0.52991676 0.60248697 0.54625714 0.53048044 0.6083208 0.5201577 0.5437073 0.56971174 0.5548217 0.5426721 0.5267639 0.5475992 0.5910826 0.53315747 0.5913236 0.52508986 0.5495421 0.6083641 0.54715776 0.6029213 0.52496535 0.5757054 0.54903364 0.5598804 0.5471443 0.5426047 0.52752197 0.54427737 0.6031852 0.53193104 0.5598572 0.57460296 0.5638701
0.8748749 0.5575967 0.5355345 0.52045774 0.56384325 0.5364014 0.5623361 0.5194598 0.5650966 0.54179025 0.52404296 0.53879607 0.53197145 0.5911621 0.5500713 0.540874 0.5588562 0.55017257 0.5296369 0.6022421 0.5459856 0.5301996 0.60808223 0.5198666 0.5434305 0.5694561 0.5545691 0.54239696 0.52647424 0.5473453 0.5908228 0.5328844 0.59106296 0.5248065 0.5492889 0.6081259 0.54688656 0.6026758 0.5246833 0.5754548 0.5487811 0.5596327 0.5468741 0.542323 0.52723336 0.5440197 0.60294 0.53165364 0.5596089 0.5743537 0.56362695
0.8758759 0.5573489 0.53524786 0.5201665 0.56357867 0.5361246 0.5620911 0.519171 0.5648321 0.54150724 0.5237614 0.5385369 0.5316914 0.590903 0.54981565 0.54059905 0.55860996 0.5499162 0.5293571 0.6019972 0.545714 0.5299191 0.6078437 0.5195756 0.54315406 0.5692005 0.55431664 0.54212207 0.5261847 0.5470914 0.5905628 0.5326116 0.59080213 0.5245234 0.54903585 0.60788757 0.54661524 0.60243 0.5244016 0.5752042 0.5485286 0.5593852 0.54660416 0.5420414 0.5269448 0.5437622 0.60269463 0.5313762 0.5593607 0.5741043 0.5633839
0.8768769 0.5571015 0.5349614 0.5198756 0.5633143 0.5358481 0.5618464 0.5188826 0.5645678 0.5412245 0.5234803 0.5382782 0.5314116 0.590644 0.54956025 0.5403243 0.55836403 0.54966 0.5290776 0.60175216 0.5454427 0.52963865 0.6076049 0.51928484 0.54287773 0.56894505 0.5540644 0.5418472 0.5258955 0.54683775 0.590303 0.53233916 0.59054136 0.5242405 0.54878294 0.6076491 0.5463442 0.6021842 0.5241201 0.5749539 0.54827654 0.5591378 0.5463342 0.54176015 0.52665675 0.54350483 0.60244924 0.531099 0.55911285 0.57385534 0.5631411
0.8778779 0.556854 0.5346752 0.5195849 0.5630504 0.5355718 0.56160164 0.51859426 0.56430376 0.54094183 0.5231993 0.5380196 0.5311318 0.59038484 0.54930484 0.54004973 0.558118 0.5494039 0.5287984 0.601507 0.5451714 0.5293587 0.60736614 0.5189942 0.54260164 0.56868976 0.55381215 0.5415725 0.52560645 0.54658425 0.590043 0.5320669 0.5902805 0.5239577 0.5485303 0.6074105 0.54607296 0.60193825 0.5238386 0.5747037 0.5480244 0.5588906 0.5460644 0.541479 0.5263688 0.5432479 0.6022038 0.5308219 0.5588648 0.5736064 0.5628983
0.8788789 0.5566067 0.534389 0.5192944 0.5627863 0.5352957 0.561357 0.51830614 0.5640397 0.5406593 0.5229187 0.5377612 0.5308522 0.59012556 0.54904956 0.53977525 0.55787224 0.549148 0.5285194 0.60126173 0.54490024 0.52907896 0.60712713 0.518704 0.5423257 0.56843454 0.5535601 0.54129815 0.5253177 0.5463309 0.5897831 0.5317948 0.5900196 0.5236751 0.5482775 0.60717165 0.5458022 0.6016922 0.52355725 0.5744536 0.5477726 0.55864346 0.5457947 0.54119784 0.526081 0.5429909 0.60195816 0.53054494 0.55861706 0.5733575 0.56265545
0.8798799 0.5563595 0.53410316 0.5190043 0.5625226 0.5350199 0.5611126 0.5180183 0.563776 0.54037696 0.52263844 0.537503 0.53057283 0.5898664 0.54879445 0.5395011 0.5576265 0.5488923 0.5282405 0.60101646 0.54462934 0.5287995 0.606888 0.5184139 0.5420499 0.5681796 0.5533082 0.54102355 0.52502906 0.5460779 0.58952296 0.5315231 0.58975875 0.5233926 0.54802513 0.6069328 0.5455315 0.6014461 0.5232761 0.5742036 0.547521 0.55839646 0.5455251 0.54091704 0.5257934 0.5427343 0.60171247 0.5302681 0.5583695 0.5731089 0.5624128
0.8808809 0.5561125 0.5338175 0.51871425 0.562259 0.5347441 0.560868 0.5177306 0.56351244 0.54009473 0.5223585 0.5372452 0.5302937 0.58960706 0.5485394 0.53922707 0.5573809 0.54863656 0.527962 0.60077107 0.5443584 0.5285202 0.6066488 0.5181241 0.5417744 0.56792456 0.5530563 0.5407495 0.5247408 0.5458249 0.58926284 0.5312516 0.5894978 0.5231103 0.54777277 0.60669374 0.5452608 0.6011999 0.52299494 0.5739538 0.5472696 0.5581496 0.54525554 0.5406361 0.525506 0.5424778 0.60146654 0.52999127 0.5581219 0.5728601 0.56217027
0.8818819 0.55586547 0.5335322 0.51842463 0.5619956 0.5344686 0.5606239 0.5174431 0.56324905 0.53981274 0.5220788 0.53698754 0.53001463 0.5893477 0.54828465 0.53895307 0.55713546 0.5483812 0.52768385 0.60052556 0.5440876 0.5282412 0.60640967 0.51783454 0.5414991 0.56766975 0.55280465 0.54047567 0.52445275 0.5455722 0.5890027 0.5309803 0.58923686 0.52282834 0.54752046 0.60645473 0.54499024 0.6009537 0.5227142 0.57370406 0.54701835 0.5579028 0.54498625 0.5403556 0.5252188 0.5422216 0.6012207 0.5297146 0.5578747 0.5726116 0.5619278
0.8828829 0.55561864 0.5332468 0.5181353 0.5617326 0.5341932 0.5603795 0.5171558 0.562986 0.5395308 0.52179956 0.5367301 0.52973586 0.5890884 0.5480299 0.5386794 0.55689025 0.54812604 0.52740586 0.6002799 0.5438171 0.5279626 0.60617006 0.51754516 0.5412239 0.5674151 0.55255324 0.54020166 0.5241649 0.5453197 0.5887426 0.5307093 0.58897597 0.5225464 0.54726857 0.6062154 0.54471993 0.6007073 0.5224335 0.5734546 0.54676735 0.5576563 0.54471695 0.5400752 0.5249319 0.5419656 0.6009747 0.52943814 0.55762744 0.5723632 0.5616855
0.8838839 0.55537194 0.53296185 0.51784617 0.5614697 0.53391814 0.5601355 0.5168687 0.562723 0.5392491 0.5215205 0.53647286 0.5294571 0.5888289 0.5477753 0.5384059 0.5566451 0.5478709 0.52712816 0.60003424 0.5435467 0.5276841 0.60593045 0.5172561 0.54094887 0.56716067 0.5523018 0.539928 0.52387726 0.5450673 0.5884824 0.5304386 0.5887149 0.5222647 0.5470166 0.6059761 0.5444497 0.6004607 0.52215296 0.5732051 0.5465165 0.55740976 0.54444766 0.539795 0.52464515 0.54170966 0.6007286 0.5291616 0.5573804 0.57211494 0.5614431
0.8848849 0.55512524 0.53267705 0.5175573 0.5612068 0.5336433 0.5598914 0.51658195 0.5624602 0.5389675 0.5212419 0.53621596 0.5291786 0.5885695 0.5475209 0.5381326 0.55639994 0.54761595 0.52685076 0.5997885 0.5432764 0.52740616 0.6056908 0.5169672 0.5406742 0.5669062 0.55205065 0.53965455 0.52359 0.5448152 0.58822215 0.5301681 0.5884539 0.52198315 0.54676473 0.60573655 0.5441797 0.6002142 0.5218725 0.57295597 0.5462658 0.5571635 0.54417866 0.5395148 0.5243586 0.5414541 0.60048234 0.5288852 0.5571335 0.5718667 0.561201
0.8858859 0.5548788 0.5323925 0.5172689 0.5609444 0.5333686 0.55964756 0.51629525 0.5621977 0.53868616 0.52096355 0.5359592 0.5289004 0.5883099 0.5472666 0.5378595 0.5561551 0.5473613 0.5265735 0.59954256 0.5430063 0.52712834 0.60545105 0.51667863 0.54039973 0.56665194 0.5517998 0.53938127 0.5233029 0.5445632 0.5879618 0.5298978 0.5881927 0.52170193 0.5465132 0.605497 0.5439098 0.59996754 0.5215923 0.5727069 0.5460155 0.5569173 0.5439097 0.53923506 0.5240723 0.5411987 0.60023606 0.5286091 0.5568867 0.5716186 0.5609589
0.8868869 0.5546324 0.5321082 0.51698065 0.56068206 0.5330941 0.5594038 0.51600873 0.5619355 0.53840494 0.5206853 0.5357027 0.52862227 0.58805037 0.5470125 0.5375866 0.5559102 0.54710674 0.5262966 0.59929657 0.54273635 0.52685076 0.605211 0.5163902 0.5401255 0.5663979 0.5515487 0.5391081 0.5230161 0.54431134 0.58770144 0.529628 0.58793163 0.5214207 0.54626167 0.6052572 0.54364 0.5997207 0.52131224 0.5724579 0.54576516 0.5566714 0.5436409 0.5389552 0.5237862 0.5409435 0.59998953 0.5283329 0.5566401 0.5713707 0.5607168
0.8878879 0.55438626 0.53182393 0.51669276 0.5604199 0.53281987 0.55916 0.51572245 0.5616734 0.53812385 0.52040774 0.53544647 0.5283444 0.5877907 0.5467586 0.53731406 0.5556656 0.54685235 0.52601993 0.5990505 0.5424666 0.52657354 0.604971 0.51610214 0.53985137 0.566144 0.5512981 0.53883505 0.5227295 0.5440598 0.5874411 0.52935827 0.58767056 0.5211398 0.5460105 0.60501736 0.5433705 0.59947395 0.5210324 0.57220924 0.5455151 0.5564255 0.5433723 0.5386758 0.5235003 0.5406886 0.599743 0.5280569 0.5563936 0.571123 0.560475
0.8888889 0.5541401 0.5315401 0.5164051 0.56015813 0.5325458 0.5589165 0.5154365 0.5614115 0.53784305 0.52013034 0.5351906 0.5280667 0.58753103 0.54650474 0.5370416 0.555421 0.5465982 0.5257436 0.59880435 0.54219705 0.5262965 0.6047307 0.5158143 0.5395775 0.5658902 0.5510474 0.5385623 0.52244323 0.5438084 0.5871807 0.52908903 0.5874094 0.5208591 0.54575926 0.60477734 0.54310095 0.5992269 0.5207527 0.5719607 0.54526544 0.55617976 0.5431035 0.5383964 0.52321464 0.5404339 0.5994964 0.5277811 0.5561474 0.5708752 0.56023324
0.8898899 0.55389416 0.53125644 0.51611775 0.5598965 0.53227186 0.558673 0.5151504 0.56114995 0.5375624 0.51985335 0.5349349 0.5277891 0.58727133 0.54625124 0.5367694 0.5551767 0.5463443 0.5254675 0.598558 0.5419276 0.52601993 0.6044905 0.5155269 0.539304 0.5656366 0.550797 0.5382897 0.5221572 0.54355717 0.58692026 0.5288199 0.58714813 0.5205786 0.54550815 0.60453725 0.5428317 0.59897983 0.520473 0.57171214 0.54501593 0.5559343 0.5428351 0.53811735 0.5229292 0.5401793 0.59924966 0.52750534 0.5559012 0.5706277 0.5599916
0.8908909 0.5536483 0.53097296 0.51583076 0.55963504 0.5319984 0.55842954 0.51486486 0.5608885 0.5372818 0.51957667 0.53467953 0.52751195 0.58701146 0.5459976 0.53649735 0.5549325 0.54609036 0.5251918 0.59831166 0.54165834 0.5257436 0.6042501 0.5152395 0.53903055 0.56538296 0.5505468 0.5380174 0.5218715 0.54330623 0.58665967 0.52855116 0.5868869 0.5202983 0.54525733 0.60429686 0.5425626 0.5987327 0.5201936 0.57146406 0.5447665 0.55568886 0.54256666 0.53783846 0.5226441 0.5399249 0.5990027 0.5272298 0.55565524 0.5703802 0.55974996
0.8918919 0.5534024 0.5306898 0.51554394 0.5593739 0.5317249 0.5581864 0.5145794 0.56062734 0.5370016 0.51930034 0.5344242 0.5272348 0.58675164 0.54574436 0.53622556 0.55468833 0.54583687 0.52491623 0.5980652 0.5413892 0.5254675 0.60400957 0.5149525 0.53875744 0.56512964 0.5502967 0.5377451 0.52158594 0.5430555 0.58639914 0.52828276 0.58662564 0.5200181 0.5450065 0.6040566 0.5422937 0.59848547 0.5199144 0.571216 0.54451734 0.5554436 0.5422985 0.5375596 0.52235913 0.53967094 0.5987559 0.5269542 0.5554095 0.570133 0.55950856
0.8928929 0.55315685 0.53040695 0.5152576 0.5591129 0.5314519 0.55794334 0.51429415 0.5603665 0.53672147 0.5190243 0.5341692 0.52695787 0.5864918 0.5454911 0.53595406 0.55444443 0.54558355 0.52464104 0.5978188 0.54112035 0.5251919 0.60376894 0.5146656 0.5384846 0.5648765 0.5500469 0.5374731 0.5213007 0.54280484 0.5861385 0.5280145 0.5863644 0.5197382 0.544756 0.60381615 0.54202497 0.5982382 0.5196353 0.57096803 0.5442683 0.55519843 0.5420305 0.53728104 0.52207446 0.5394171 0.5985088 0.52667874 0.5551638 0.56988585 0.55926716
0.8938939 0.5529115 0.5301243 0.5149715 0.5588523 0.53117895 0.55770034 0.5140093 0.56010586 0.53644145 0.5187488 0.53391445 0.5266812 0.58623195 0.5452382 0.5356827 0.55420065 0.5453304 0.52436614 0.5975721 0.5408517 0.52491647 0.60352814 0.5143792 0.53821194 0.5646235 0.5497971 0.5372013 0.5210159 0.5425544 0.585878 0.5277467 0.5861031 0.51945853 0.5445056 0.60357547 0.5417564 0.5979908 0.5193564 0.57072043 0.5440197 0.55495363 0.54176265 0.5370028 0.5217901 0.5391635 0.59826183 0.52640355 0.5549183 0.5696389 0.5590261
0.8948949 0.5526661 0.5298419 0.51468575 0.55859184 0.5309062 0.55745745 0.51372445 0.5598455 0.53616184 0.51847345 0.53366 0.5264048 0.58597195 0.5449854 0.53541166 0.55395687 0.54507744 0.5240915 0.5973254 0.540583 0.52464145 0.6032873 0.514093 0.53793955 0.56437063 0.54954773 0.53692967 0.5207312 0.5423043 0.5856172 0.5274792 0.5858417 0.5191791 0.54425526 0.6033348 0.54148805 0.5977433 0.5190778 0.57047296 0.54377115 0.5547088 0.54149485 0.5367246 0.52150583 0.53891003 0.59801453 0.52612835 0.55467314 0.56939197 0.55878484
0.8958959 0.55242085 0.52955973 0.5144003 0.5583316 0.5306337 0.55721474 0.51344 0.55958533 0.53588235 0.5181986 0.5334058 0.5261286 0.58571196 0.5447327 0.5351409 0.5537134 0.54482466 0.5238171 0.59707856 0.5403149 0.52436674 0.6030462 0.5138071 0.53766745 0.56411797 0.54929835 0.5366582 0.520447 0.5420543 0.58535665 0.5272119 0.58558047 0.51889986 0.5440053 0.6030939 0.54121995 0.5974958 0.5187992 0.57022566 0.543523 0.55446434 0.5412272 0.5364467 0.5212219 0.53865707 0.59776723 0.52585346 0.55442804 0.5691453 0.5585439
0.8968969 0.5521759 0.52927774 0.51411504 0.5580717 0.5303615 0.5569721 0.51315546 0.55932546 0.53560305 0.517924 0.53315187 0.52585256 0.5854519 0.5444803 0.5348703 0.5534701 0.5445722 0.52354306 0.5968316 0.54004675 0.5240922 0.602805 0.5135214 0.5373954 0.5638655 0.54904914 0.53638697 0.5201629 0.54180455 0.58509594 0.526945 0.5853189 0.51862085 0.54375535 0.6028528 0.54095185 0.5972481 0.5185209 0.56997854 0.5432749 0.55421984 0.54095966 0.5361691 0.52093816 0.5384042 0.5975198 0.5255785 0.5541831 0.56889886 0.55830306
0.8978979 0.551931 0.52899617 0.51383036 0.557812 0.53008944 0.55672956 0.5128713 0.5590658 0.53532386 0.5176499 0.53289825 0.5255768 0.58519185 0.5442281 0.5346 0.55322695 0.54431987 0.5232693 0.5965847 0.53977877 0.52381814 0.60256386 0.5132361 0.53712386 0.5636132 0.5488001 0.5361159 0.51987916 0.54155505 0.5848352 0.5266784 0.5850576 0.5183421 0.5435056 0.6026119 0.5406841 0.5970003 0.5182427 0.5697316 0.5430271 0.5539758 0.5406923 0.5358916 0.52065486 0.5381515 0.5972723 0.52530384 0.5539384 0.56865245 0.5580624
0.8988989 0.5516861 0.5287147 0.513546 0.55755246 0.5298177 0.5564872 0.5125874 0.5588063 0.535045 0.517376 0.53264487 0.5253012 0.5849316 0.54397595 0.5343299 0.55298364 0.54406786 0.5229958 0.59633756 0.5395111 0.5235443 0.60232246 0.512951 0.5368524 0.5633609 0.5485514 0.535845 0.5195956 0.54130566 0.58457434 0.5264122 0.58479613 0.5180634 0.543256 0.6023705 0.54041654 0.5967524 0.5179647 0.56948495 0.54277956 0.5537317 0.54042506 0.5356143 0.5203717 0.53789914 0.5970247 0.52502906 0.55369383 0.5684061 0.55782163
0.8998999 0.5514416 0.5284338 0.51326185 0.55729324 0.5295463 0.55624497 0.5123039 0.5585473 0.5347663 0.5171025 0.5323918 0.52502596 0.5846716 0.54372406 0.53406024 0.5527408 0.5438161 0.5227227 0.5960905 0.5392435 0.52327085 0.60208106 0.51266617 0.5365814 0.563109 0.5483029 0.5355745 0.51931256 0.54105663 0.5843136 0.5261463 0.58453465 0.5177852 0.54300636 0.60212934 0.5401491 0.59650457 0.5176869 0.5692385 0.5425322 0.55348784 0.5401581 0.5353374 0.52008873 0.537647 0.596777 0.5247545 0.5534495 0.5681601 0.5575812
0.9009009 0.55119705 0.52815294 0.51297814 0.5570343 0.5292749 0.5560028 0.51202023 0.55828846 0.53448784 0.5168295 0.5321389 0.52475077 0.58441126 0.5434723 0.5337906 0.5524981 0.5435643 0.5224499 0.5958431 0.5389763 0.5229977 0.6018394 0.5123818 0.53631043 0.56285715 0.5480542 0.53530395 0.5190296 0.54080766 0.5840527 0.5258807 0.5842732 0.51750696 0.54275703 0.6018877 0.5398818 0.59625655 0.5174093 0.56899214 0.5422852 0.5532441 0.5398912 0.5350605 0.51980597 0.5373952 0.59652925 0.5244802 0.55320525 0.5679142 0.55734074
0.9019019 0.55095273 0.5278724 0.5126948 0.5567757 0.5290039 0.555761 0.511737 0.55802995 0.53420967 0.51655686 0.5318863 0.52447593 0.584151 0.5432209 0.53352153 0.55225563 0.54331315 0.5221774 0.5955958 0.53870916 0.522725 0.6015978 0.51209754 0.53604 0.5626056 0.5478061 0.53503376 0.51874715 0.54055905 0.58379185 0.52561545 0.5840118 0.5172291 0.54250807 0.6016462 0.53961486 0.5960085 0.51713187 0.5687461 0.5420383 0.5530007 0.5396244 0.534784 0.5195236 0.5371436 0.5962814 0.524206 0.5529613 0.5676685 0.55710053
0.9029029 0.55070853 0.52759224 0.51241165 0.5565174 0.52873296 0.55551904 0.511454 0.5577717 0.53393155 0.5162845 0.531634 0.5242013 0.5838907 0.54296935 0.5332525 0.55201316 0.54306185 0.5219052 0.5953483 0.5384424 0.5224524 0.60135585 0.51181376 0.5357695 0.5623541 0.5475581 0.5347638 0.5184649 0.5403105 0.5835309 0.5253506 0.5837502 0.51695144 0.54225904 0.6014045 0.53934807 0.5957603 0.5168545 0.56850034 0.5417917 0.5527573 0.5393579 0.53450775 0.5192416 0.5368922 0.59603333 0.52393186 0.55271745 0.5674228 0.5568603
0.9039039 0.55046445 0.5273123 0.51212895 0.5562593 0.5284625 0.55527747 0.5111711 0.5575138 0.53365386 0.5160126 0.5313819 0.52392703 0.5836303 0.54271835 0.5329839 0.5517709 0.54281116 0.5216333 0.5951008 0.5381757 0.52218044 0.601114 0.5115301 0.5354997 0.5621029 0.5473103 0.53449404 0.5181831 0.5400623 0.58327 0.525086 0.5834887 0.51667404 0.5420101 0.60116273 0.5390816 0.59551203 0.5165775 0.56825465 0.5415453 0.5525143 0.53909135 0.5342316 0.5189597 0.536641 0.59578526 0.5236579 0.552474 0.5671774 0.5566205
0.9049049 0.5502206 0.5270326 0.5118467 0.5560014 0.5281921 0.55503595 0.5108886 0.55725604 0.5333762 0.515741 0.5311303 0.5236529 0.58337 0.5424675 0.53271544 0.5515289 0.5425604 0.52136165 0.59485316 0.5379094 0.52190864 0.6008719 0.5112469 0.53522986 0.5618518 0.5470627 0.5342244 0.5179015 0.53981423 0.58300894 0.52482176 0.58322716 0.5163969 0.5417615 0.6009209 0.53881526 0.5952637 0.51630074 0.5680092 0.5412993 0.5522715 0.5388252 0.5339559 0.5186781 0.5363902 0.5955371 0.5233841 0.5522306 0.56693214 0.55638057
0.9059059 0.5499768 0.52675325 0.5115647 0.5557438 0.52792215 0.55479455 0.5106061 0.5569986 0.53309894 0.5154699 0.53087866 0.52337897 0.58310956 0.54221666 0.5324473 0.5512869 0.5423101 0.5210905 0.59460545 0.5376433 0.52163726 0.60062987 0.5109639 0.5349605 0.5616009 0.54681534 0.533955 0.51762027 0.53956646 0.58274806 0.52455795 0.5829657 0.5161199 0.5415131 0.6006788 0.53854924 0.5950153 0.51602393 0.5677641 0.5410533 0.5520288 0.5385591 0.53368026 0.51839685 0.5361395 0.59528893 0.52311033 0.5519876 0.566687 0.5561409
0.9069069 0.5497333 0.5264741 0.51128316 0.5554866 0.52765226 0.5545533 0.510324 0.5567416 0.5328217 0.51519907 0.5306275 0.5231054 0.5828489 0.54196626 0.5321795 0.55104524 0.54205996 0.5208195 0.59435755 0.5373773 0.5213662 0.60038745 0.51068133 0.5346912 0.5613503 0.5465681 0.53368586 0.5173393 0.5393188 0.58248687 0.52429444 0.58270395 0.5158433 0.54126483 0.60043657 0.53828335 0.5947667 0.5157475 0.5675191 0.5408077 0.5517863 0.5382932 0.5334049 0.51811594 0.5358892 0.59504056 0.5228368 0.55174464 0.56644225 0.5559013
0.9079079 0.54948974 0.52619535 0.51100194 0.5552297 0.52738273 0.5543122 0.5100421 0.5564848 0.532545 0.51492864 0.5303766 0.522832 0.58258843 0.54171586 0.5319121 0.5508038 0.5418101 0.520549 0.5941097 0.5371116 0.5210956 0.60014516 0.510399 0.53442234 0.56109977 0.54632115 0.5334169 0.51705873 0.5390715 0.58222586 0.52403134 0.5824423 0.5155667 0.5410168 0.60019433 0.5380177 0.5945182 0.5154713 0.56727445 0.5405623 0.5515439 0.5380274 0.53312993 0.51783526 0.53563917 0.59479207 0.52256334 0.5515019 0.5661975 0.55566186
0.9089089 0.54924655 0.525917 0.510721 0.55497307 0.52711344 0.5540713 0.5097603 0.5562282 0.5322683 0.51465863 0.53012604 0.5225589 0.5823278 0.54146576 0.5316449 0.5505624 0.5415604 0.52027863 0.5938617 0.53684616 0.5208252 0.59990263 0.51011693 0.53415376 0.5608495 0.54607433 0.5331483 0.5167786 0.5388243 0.58196473 0.52376854 0.58218074 0.51529056 0.5407688 0.599952 0.5377523 0.59426945 0.51519513 0.5670299 0.5403172 0.5513018 0.5377619 0.53285503 0.51755476 0.53538936 0.59454364 0.52229017 0.5512594 0.5659529 0.5554228
0.9099099 0.5490034 0.5256389 0.5104405 0.5547166 0.5268443 0.5538305 0.50947887 0.5559721 0.53199196 0.51438916 0.52987564 0.5222862 0.58206725 0.5412159 0.531378 0.5503212 0.5413112 0.5200087 0.5936136 0.536581 0.52055526 0.59966 0.5098353 0.5338855 0.56059945 0.5458277 0.5328797 0.5164985 0.5385774 0.5817037 0.52350616 0.58191913 0.51501465 0.540521 0.5997094 0.5374871 0.59402066 0.5149193 0.5667857 0.5400723 0.55105996 0.53749645 0.5325805 0.51727474 0.5351398 0.5942949 0.522017 0.5510171 0.5657086 0.55518353
0.9109109 0.5487605 0.52536106 0.5101605 0.5544605 0.52657557 0.55358994 0.5091977 0.5557162 0.53171587 0.51412004 0.52962565 0.5220136 0.58180666 0.5409662 0.53111136 0.5500802 0.5410621 0.5197391 0.59336543 0.536316 0.5202856 0.5994173 0.509554 0.53361744 0.5603496 0.54558146 0.5326115 0.51621896 0.53833085 0.58144265 0.5232442 0.5816574 0.514739 0.54027337 0.5994668 0.5372222 0.59377193 0.5146436 0.5665418 0.5398277 0.55081826 0.5372313 0.5323063 0.5169949 0.5348905 0.5940461 0.521744 0.550775 0.5654644 0.5549446
0.9119119 0.5485176 0.52508354 0.50988084 0.5542048 0.52630705 0.55334944 0.5089167 0.55546075 0.53143996 0.5138511 0.52937573 0.5217413 0.58154595 0.54071677 0.53084517 0.5498393 0.54081327 0.51946974 0.5931171 0.5360513 0.52001655 0.5991744 0.5092728 0.53334975 0.5601 0.5453353 0.5323434 0.51593983 0.5380843 0.5811814 0.5229825 0.58139575 0.51446354 0.540026 0.5992241 0.5369575 0.593523 0.514368 0.5662981 0.53958315 0.55057687 0.53696626 0.5320323 0.5167154 0.5346415 0.59379745 0.5214711 0.55053324 0.5652205 0.55470574
0.9129129 0.54827493 0.5248064 0.5096014 0.5539494 0.52603865 0.5531092 0.5086359 0.55520546 0.53116435 0.51358277 0.5291263 0.5214692 0.5812851 0.5404675 0.5305792 0.5495987 0.5405648 0.51920074 0.5928687 0.53578687 0.5197476 0.5989315 0.5089922 0.5330823 0.5598506 0.5450895 0.5320757 0.5156608 0.5378381 0.58092016 0.5227214 0.581134 0.51418823 0.5397787 0.5989812 0.53669316 0.593274 0.51409274 0.5660545 0.5393392 0.55033565 0.5367015 0.53175855 0.51643604 0.53439283 0.59354854 0.5211984 0.5502916 0.56497663 0.55446696
0.9139139 0.54803246 0.5245296 0.5093225 0.5536943 0.52577084 0.5528691 0.50835526 0.55495054 0.5308891 0.51331484 0.528877 0.5211975 0.5810244 0.54021853 0.5303136 0.54935825 0.5403166 0.5189322 0.59262043 0.5355227 0.51947904 0.5986885 0.5087118 0.53281534 0.55960137 0.5448438 0.531808 0.5153824 0.5375921 0.58065903 0.52246046 0.58087236 0.5139134 0.5395315 0.5987383 0.5364289 0.593025 0.51381767 0.5658113 0.53909534 0.5500946 0.53643686 0.5314852 0.51615715 0.5341443 0.5932996 0.5209258 0.55005014 0.5647331 0.5542285
0.9149149 0.54779017 0.524253 0.50904405 0.5534394 0.5255031 0.552629 0.508075 0.55469596 0.5306139 0.5130473 0.5286282 0.52092594 0.58076364 0.53996974 0.5300483 0.5491179 0.5400685 0.5186639 0.5923718 0.53525877 0.51921105 0.59844524 0.5084318 0.53254855 0.55935234 0.54459834 0.53154063 0.5151041 0.53734636 0.5803977 0.52220005 0.5806107 0.51363873 0.5392847 0.5984951 0.536165 0.5927758 0.51354283 0.5655683 0.5388518 0.5498538 0.5361724 0.5312119 0.51587856 0.53389627 0.5930504 0.5206533 0.549809 0.56448966 0.55399
0.9159159 0.54754806 0.52397686 0.50876594 0.5531849 0.52523553 0.55238926 0.5077949 0.5544417 0.53033906 0.5127803 0.52837956 0.5206548 0.58050275 0.53972125 0.52978337 0.5488779 0.53982097 0.518396 0.59212315 0.5349952 0.51894337 0.598202 0.50815207 0.53228205 0.55910355 0.5443531 0.5312736 0.5148263 0.5371009 0.58013654 0.5219399 0.58034897 0.5133644 0.53903794 0.59825206 0.53590137 0.5925266 0.5132681 0.5653258 0.53860843 0.5496132 0.5359082 0.5309391 0.5156003 0.5336483 0.59280133 0.52038103 0.5495681 0.5642465 0.5537519
0.9169169 0.54730594 0.5237011 0.5084882 0.5529307 0.5249683 0.55214953 0.50751513 0.5541878 0.53006446 0.5125135 0.5281313 0.5203839 0.5802418 0.5394729 0.52951866 0.548638 0.5395735 0.5181284 0.59187436 0.53473186 0.51867604 0.5979587 0.50787276 0.53201604 0.5588549 0.5441081 0.53100675 0.5145489 0.5368556 0.5798752 0.52168036 0.5800871 0.5130903 0.5387913 0.59800875 0.53563803 0.5922774 0.5129937 0.56508327 0.5383654 0.54937285 0.53564423 0.5306666 0.5153222 0.5334007 0.5925522 0.5201088 0.5493274 0.5640035 0.5535137
0.9179179 0.5470642 0.5234256 0.5082109 0.552677 0.52470136 0.55190986 0.5072356 0.55393434 0.5297902 0.5122472 0.52788335 0.5201133 0.5799809 0.53922486 0.52925444 0.5483984 0.5393264 0.5178611 0.5916256 0.53446865 0.518409 0.59771514 0.5075937 0.5317501 0.55860656 0.5438634 0.5307401 0.5142716 0.5366106 0.5796138 0.52142096 0.57982534 0.5128164 0.5385449 0.5977653 0.5353749 0.5920279 0.51271945 0.56484103 0.53812265 0.5491327 0.53538036 0.53039426 0.51504457 0.53315336 0.59230274 0.51983684 0.5490868 0.56376064 0.5532759
0.9189189 0.54682255 0.5231503 0.507934 0.55242336 0.52443475 0.5516707 0.5069563 0.553681 0.5295162 0.5119814 0.52763546 0.519843 0.5797199 0.5389769 0.5289905 0.5481589 0.53907967 0.5175942 0.59137666 0.5342058 0.51814246 0.5974715 0.50731504 0.5314846 0.55835843 0.5436189 0.53047365 0.51399493 0.5363657 0.5793525 0.52116215 0.5795636 0.5125429 0.5382988 0.59752184 0.5351121 0.5917786 0.51244533 0.5645993 0.5378801 0.54889286 0.5351167 0.53012216 0.51476717 0.53290635 0.5920535 0.51956505 0.5488466 0.56351805 0.5530381
0.9199199 0.54658103 0.5228756 0.50765747 0.5521701 0.52416843 0.55143154 0.50667715 0.5534281 0.5292425 0.51171607 0.5273881 0.51957285 0.57945895 0.53872937 0.52872705 0.5479195 0.53883314 0.5173278 0.59112775 0.5339433 0.5178764 0.5972278 0.50703675 0.5312195 0.5581106 0.54337466 0.5302075 0.51371855 0.5361212 0.5790912 0.5209037 0.57930183 0.5122696 0.5380527 0.59727824 0.5348495 0.591529 0.5121715 0.56435764 0.53763795 0.5486532 0.5348532 0.5298505 0.51449025 0.5326596 0.59180385 0.5192933 0.5486067 0.5632757 0.55280054
0.9209209 0.5463397 0.5226011 0.5073815 0.5519173 0.52390224 0.5511925 0.5063982 0.55317545 0.52896893 0.511451 0.52714103 0.5193032 0.5791979 0.538482 0.5284637 0.5476805 0.53858703 0.51706153 0.5908786 0.53368104 0.5176106 0.59698397 0.5067588 0.53095466 0.5578629 0.5431306 0.52994156 0.5134426 0.5358768 0.5788299 0.5206458 0.57904005 0.51199657 0.53780687 0.59703445 0.53458726 0.59127927 0.5118979 0.5641163 0.5373959 0.5484138 0.53459 0.52957904 0.51421356 0.5324132 0.59155434 0.5190218 0.54836696 0.56303364 0.55256313
0.9219219 0.54609865 0.52232707 0.5071059 0.5516648 0.52363634 0.55095375 0.5061195 0.5529234 0.5286957 0.5111865 0.5268942 0.5190338 0.5789367 0.53823495 0.5282008 0.5474415 0.5383411 0.5167957 0.59062934 0.53341913 0.51734513 0.59674 0.5064813 0.53069013 0.5576154 0.54288685 0.52967596 0.5131669 0.53563285 0.57856834 0.5203881 0.5787781 0.5117239 0.5375611 0.59679055 0.53432524 0.59102964 0.5116245 0.5638753 0.5371542 0.54817456 0.5343271 0.5293081 0.5139371 0.5321671 0.59130454 0.5187504 0.5481275 0.5627916 0.55232584
0.9229229 0.54585767 0.5220533 0.50683063 0.5514127 0.52337086 0.550715 0.5058411 0.55267173 0.52842283 0.5109223 0.5266477 0.5187646 0.5786756 0.5379881 0.5279384 0.5472028 0.53809553 0.5165303 0.5903802 0.53315747 0.5170802 0.596496 0.50620395 0.5304261 0.5573683 0.5426433 0.5294105 0.51289177 0.535389 0.5783069 0.520131 0.57851636 0.5114514 0.5373157 0.59654677 0.5340636 0.5907799 0.5113513 0.56363463 0.53691274 0.54793566 0.5340643 0.52903736 0.5136612 0.53192127 0.59105474 0.5184791 0.54788834 0.56254995 0.5520888
0.9239239 0.54561687 0.5217799 0.5065559 0.5511608 0.52310556 0.5504767 0.50556296 0.55242014 0.5281502 0.5106586 0.5264016 0.51849586 0.57841444 0.5377415 0.5276762 0.54696435 0.5378503 0.51626503 0.59013075 0.53289616 0.5168157 0.5962517 0.5059271 0.5301621 0.5571213 0.54240006 0.5291453 0.51261693 0.5351454 0.5780455 0.5198743 0.57825446 0.5111793 0.5370704 0.5963026 0.5338021 0.59053004 0.5110784 0.5633941 0.53667164 0.54769707 0.5338018 0.5287668 0.5133854 0.5316757 0.59080493 0.518208 0.5476494 0.56230843 0.5518518
0.9249249 0.54537624 0.5215069 0.5062815 0.55090946 0.5228406 0.5502384 0.505285 0.55216914 0.5278779 0.5103954 0.5261556 0.5182274 0.57815325 0.53749514 0.52741456 0.546726 0.53760535 0.51600033 0.5898813 0.5326351 0.5165515 0.5960075 0.5056505 0.5298987 0.55687463 0.542157 0.5288805 0.5123424 0.534902 0.57778406 0.51961786 0.5779927 0.5109074 0.53682524 0.5960585 0.5335409 0.5902802 0.51080567 0.5631541 0.5364308 0.5474585 0.5335394 0.52849656 0.5131101 0.53143054 0.590555 0.5179371 0.5474106 0.56206703 0.5516151
0.9259259 0.54513574 0.52123433 0.50600773 0.5506582 0.5225759 0.55000025 0.5050073 0.5519184 0.5276059 0.5101326 0.52591014 0.5179592 0.57789195 0.537249 0.5271532 0.54648787 0.5373608 0.515736 0.5896318 0.53237426 0.5162878 0.5957632 0.50537443 0.52963567 0.5566281 0.5419142 0.5286159 0.5120684 0.53465897 0.5775226 0.5193621 0.5777308 0.510636 0.53658026 0.5958143 0.53328025 0.5900302 0.5105332 0.562914 0.5361902 0.5472204 0.5332773 0.52822685 0.51283497 0.5311856 0.5903051 0.5176663 0.54717225 0.561826 0.5513785
0.9269269 0.5448955 0.5209621 0.50573426 0.5504075 0.52231157 0.5497625 0.50472987 0.55166805 0.5273342 0.5098703 0.52566487 0.5176913 0.5776307 0.5370033 0.5268922 0.5462502 0.5371166 0.51547205 0.58938223 0.53211385 0.5160245 0.5955187 0.50509864 0.5293729 0.55638194 0.5416719 0.52835137 0.5117948 0.53441614 0.577261 0.5191067 0.57746893 0.51036453 0.5363356 0.5955699 0.5330198 0.5897802 0.5102608 0.5626747 0.53595006 0.54698247 0.53301543 0.5279574 0.5125605 0.53094083 0.590055 0.5173958 0.5469342 0.5615852 0.5511423
0.9279279 0.5446555 0.52069026 0.5054612 0.5501572 0.5220474 0.54952455 0.5044527 0.5514181 0.52706283 0.50960845 0.52542 0.51742375 0.5773694 0.53675765 0.52663165 0.5460126 0.53687257 0.51520836 0.5891325 0.5318538 0.5157616 0.59527415 0.5048233 0.52911043 0.556136 0.5414296 0.52808726 0.5115215 0.5341736 0.57699955 0.5188517 0.577207 0.51009357 0.536091 0.59532535 0.53275955 0.5895301 0.5099888 0.56243545 0.5357101 0.54674476 0.5327537 0.52768826 0.51228607 0.5306966 0.58980477 0.5171253 0.54669625 0.5613446 0.55090606
0.9289289 0.5444156 0.5204186 0.5051888 0.5499072 0.52178353 0.5492871 0.5041758 0.55116856 0.52679145 0.50934696 0.5251753 0.51715654 0.577108 0.5365124 0.5263713 0.5457751 0.5366289 0.5149451 0.58888257 0.53159404 0.515499 0.5950294 0.5045484 0.52884835 0.55589026 0.54118747 0.5278233 0.5112486 0.53393126 0.57673806 0.5185971 0.5769452 0.50982296 0.5358466 0.5950808 0.53249955 0.5892798 0.509717 0.56219643 0.53547025 0.5465074 0.5324923 0.52741945 0.51201206 0.5304526 0.5895545 0.51685494 0.5464585 0.56110424 0.55066997
0.9299299 0.544176 0.52014756 0.50491667 0.5496576 0.52152 0.54904985 0.5038991 0.55091935 0.5265207 0.50908595 0.52493095 0.5168897 0.5768466 0.5362674 0.5261116 0.5455378 0.53638566 0.51468205 0.58863264 0.53133446 0.515237 0.5947846 0.50427365 0.5285868 0.5556448 0.5409458 0.52755976 0.5109761 0.53368914 0.57647645 0.5183431 0.5766832 0.50955254 0.53560245 0.5948362 0.53224003 0.5890296 0.5094453 0.5619579 0.535231 0.5462703 0.53223115 0.5271509 0.5117384 0.5302089 0.5893042 0.5165849 0.54622126 0.56086415 0.5504341
0.9309309 0.54393643 0.51987696 0.504645 0.54940826 0.5212568 0.5488127 0.50362265 0.5506705 0.5262502 0.5088254 0.52468705 0.516623 0.57658505 0.5360226 0.5258522 0.54530084 0.5361428 0.51441973 0.5883827 0.53107524 0.5149754 0.5945398 0.50399935 0.52832544 0.5553996 0.54070437 0.5272965 0.510704 0.5334473 0.5762148 0.51808953 0.5764214 0.5092826 0.5353584 0.59459144 0.53198075 0.5887792 0.509174 0.5617196 0.5349918 0.5460333 0.53197014 0.5268827 0.5114652 0.52996534 0.5890538 0.516315 0.54598427 0.56062424 0.5501984
0.9319319 0.5436971 0.5196065 0.5043739 0.54915935 0.5209938 0.5485757 0.50334644 0.5504222 0.52598 0.5085655 0.5244434 0.5163569 0.5763236 0.5357781 0.52559316 0.54506403 0.5359002 0.51415753 0.5881326 0.5308165 0.5147142 0.5942947 0.50372547 0.52806437 0.55515474 0.5404632 0.5270332 0.51043236 0.53320575 0.5759531 0.51783645 0.5761595 0.5090128 0.53511465 0.5943464 0.5317219 0.58852875 0.50890297 0.56148165 0.53475296 0.54579663 0.53170955 0.52661484 0.5111923 0.52972233 0.58880323 0.5160452 0.5457474 0.5603847 0.54996294
0.9329329 0.5434579 0.51933664 0.5041032 0.548911 0.5207312 0.5483389 0.50307053 0.5501742 0.5257101 0.5083058 0.5242001 0.51609087 0.5760621 0.5355339 0.5253346 0.5448276 0.5356579 0.51389575 0.5878824 0.53055805 0.51445335 0.5940497 0.50345206 0.5278038 0.55491 0.5402222 0.52677053 0.51016116 0.5329645 0.57569164 0.5175837 0.5758976 0.50874335 0.5348711 0.5941014 0.53146327 0.58827835 0.50863206 0.56124413 0.5345144 0.5455603 0.53144896 0.52634746 0.5109198 0.52947956 0.5885527 0.5157755 0.545511 0.56014526 0.54972774
0.9339339 0.543219 0.51906717 0.50383294 0.54866284 0.5204688 0.5481024 0.50279486 0.54992664 0.5254405 0.50804675 0.52395713 0.5158254 0.57580054 0.53529 0.52507645 0.5445913 0.53541607 0.51363444 0.5876322 0.53029996 0.51419306 0.5938044 0.50317895 0.52754354 0.5546657 0.5399816 0.526508 0.5098904 0.5327234 0.5754299 0.5173316 0.5756357 0.5084742 0.5346277 0.59385633 0.53120506 0.5880277 0.5083614 0.5610067 0.53427625 0.5453243 0.5311888 0.52608037 0.51064765 0.5292371 0.5883019 0.5155061 0.54527485 0.5599061 0.5494926
0.9349349 0.54298025 0.51879805 0.50356317 0.54841506 0.5202068 0.547866 0.5025194 0.5496794 0.52517146 0.5077882 0.5237143 0.5155602 0.575539 0.53504634 0.52481866 0.54435515 0.53517467 0.5133735 0.58738196 0.5300421 0.51393324 0.59355915 0.5029062 0.5272838 0.55442154 0.5397413 0.5262457 0.50961995 0.5324826 0.57516825 0.51707983 0.5753738 0.5082055 0.53438425 0.5936112 0.5309472 0.58777714 0.5080911 0.56076974 0.5340383 0.5450886 0.530929 0.5258136 0.51037586 0.52899504 0.58805126 0.51523674 0.54503894 0.5596672 0.54925764
0.9359359 0.54274166 0.51852936 0.503294 0.5481677 0.519945 0.5476299 0.5022442 0.54943275 0.52490246 0.50752985 0.523472 0.5152954 0.5752773 0.53480303 0.52456135 0.54411936 0.53493357 0.51311284 0.58713144 0.52978456 0.5136737 0.59331375 0.502634 0.5270243 0.55417776 0.53950125 0.52598363 0.50934994 0.53224206 0.57490665 0.5168286 0.57511175 0.5079369 0.5341414 0.5933659 0.53068966 0.5875265 0.50782084 0.56053317 0.5338006 0.544853 0.5306692 0.52554715 0.5101045 0.5287532 0.5878004 0.5149677 0.5448033 0.55942863 0.549023
0.9369369 0.54250336 0.5182611 0.5030251 0.5479208 0.5196836 0.5473939 0.50196934 0.5491864 0.5246339 0.5072723 0.52322996 0.51503086 0.5750157 0.53456 0.5243044 0.5438837 0.5346927 0.51285267 0.5868808 0.52952754 0.5134147 0.59306836 0.502362 0.5267652 0.5539341 0.53926146 0.52572197 0.50908047 0.53200173 0.574645 0.51657784 0.5748499 0.50766885 0.5338986 0.59312046 0.53043234 0.58727574 0.50755095 0.56029683 0.53356326 0.5446179 0.53040975 0.52528113 0.50983334 0.52851164 0.58754957 0.51469874 0.54456794 0.5591902 0.5487885
0.9379379 0.5422652 0.5179932 0.50275683 0.54767424 0.51942253 0.54715824 0.5016946 0.54894036 0.5243657 0.50701505 0.5229882 0.51476675 0.57475394 0.5343173 0.52404803 0.5436483 0.53445226 0.512593 0.5866302 0.5292708 0.5131562 0.5928227 0.5020906 0.52650654 0.5536908 0.53902197 0.5254606 0.5088115 0.53176177 0.57438326 0.5163276 0.57458794 0.5074009 0.5336559 0.592875 0.53017545 0.587025 0.5072813 0.560061 0.5333262 0.5443829 0.53015065 0.5250155 0.50956273 0.5282704 0.5872985 0.51443005 0.544333 0.5589521 0.5485542
0.9389389 0.5420272 0.5177258 0.50248903 0.54742825 0.51916164 0.5469226 0.50142026 0.548695 0.5240978 0.50675833 0.5227469 0.51450294 0.5744923 0.53407484 0.523792 0.54341316 0.5342122 0.5123335 0.5863795 0.52901447 0.51289797 0.59257686 0.50181943 0.52624834 0.55344784 0.5387828 0.52519923 0.50854266 0.5315221 0.5741216 0.5160779 0.5743259 0.5071334 0.5334135 0.5926294 0.529919 0.5867741 0.50701183 0.55982554 0.5330895 0.5441483 0.5298917 0.52475035 0.5092925 0.5280298 0.58704746 0.5141614 0.5440984 0.5587144 0.54832006
0.9399399 0.5417895 0.5174588 0.5022217 0.5471825 0.51890117 0.54668736 0.5011462 0.54844993 0.5238302 0.50650215 0.52250594 0.51423967 0.5742304 0.53383267 0.5235364 0.5431782 0.53397256 0.5120745 0.58612865 0.5287585 0.5126403 0.5923312 0.5015489 0.5259903 0.55320513 0.5385438 0.52493834 0.5082745 0.53128266 0.5738599 0.5158286 0.574064 0.50686634 0.53317124 0.5923837 0.52966285 0.5865231 0.5067429 0.55959034 0.5328532 0.543914 0.5296332 0.52448535 0.50902253 0.5277893 0.5867964 0.51389307 0.5438639 0.55847675 0.54808617
0.9409409 0.54155177 0.51719224 0.5019549 0.5469372 0.518641 0.54645216 0.5008723 0.5482054 0.523563 0.5062463 0.52226514 0.51397645 0.57396865 0.5335909 0.52328134 0.5429435 0.5337333 0.5118159 0.5858779 0.5285029 0.51238316 0.5920852 0.5012786 0.5257329 0.55296266 0.5383052 0.52467775 0.50800675 0.53104347 0.57359815 0.51557994 0.5738021 0.50659955 0.5329292 0.5921378 0.5294071 0.5862721 0.5064737 0.55935544 0.532617 0.5436801 0.52937484 0.5242208 0.50875306 0.5275492 0.58654505 0.51362485 0.54362977 0.55823946 0.54785246
0.9419419 0.5413145 0.51692605 0.5016887 0.5466924 0.5183812 0.5462173 0.5005986 0.5479612 0.52329624 0.5059911 0.5220248 0.51371384 0.57370675 0.5333493 0.52302665 0.5427091 0.5334945 0.5115577 0.5856269 0.52824754 0.5121264 0.5918392 0.50100875 0.5254758 0.55272055 0.53806686 0.5244175 0.5077395 0.5308045 0.5733364 0.5153316 0.5735401 0.506333 0.5326874 0.59189206 0.5291516 0.5860211 0.5062052 0.559121 0.5323813 0.5434462 0.5291167 0.5239567 0.508484 0.52730936 0.5862938 0.5133568 0.54339606 0.55800235 0.547619
0.9429429 0.54107726 0.5166604 0.5014229 0.54644805 0.51812154 0.5459826 0.5003254 0.54771745 0.52302974 0.5057363 0.52178484 0.5134517 0.57344484 0.5331081 0.52277243 0.54247487 0.5332558 0.51129997 0.5853758 0.5279926 0.51187 0.59159315 0.5007394 0.525219 0.55247873 0.53782874 0.5241575 0.5074726 0.53056574 0.57307464 0.515084 0.5732782 0.5060669 0.53244567 0.591646 0.5288965 0.5857699 0.50593686 0.5588868 0.53214586 0.54321283 0.528859 0.52369285 0.50821525 0.52706987 0.5860425 0.51308894 0.5431626 0.55776566 0.54738563
0.9439439 0.54084027 0.5163951 0.5011575 0.546204 0.5178623 0.54574823 0.5000523 0.54747415 0.52276343 0.505482 0.52154505 0.5131896 0.5731829 0.5328671 0.5225187 0.54224074 0.5330177 0.51104254 0.5851247 0.52773815 0.51161426 0.59134686 0.5004704 0.5249628 0.55223703 0.5375911 0.5238977 0.507206 0.5303274 0.5728129 0.51483667 0.5730162 0.5058011 0.5322043 0.5913999 0.5286419 0.5855187 0.5056687 0.55865306 0.53191054 0.54297966 0.52860147 0.52342945 0.50794685 0.5268306 0.585791 0.51282114 0.5429295 0.5575292 0.5471524
0.9449449 0.54060364 0.51613027 0.5008928 0.54596037 0.51760334 0.545514 0.49977943 0.5472313 0.5224978 0.5052282 0.5213058 0.51292807 0.5729209 0.5326266 0.52226543 0.54200715 0.53278005 0.51078564 0.58487344 0.527484 0.5113588 0.5911005 0.5002018 0.52470684 0.5519959 0.5373537 0.5236383 0.5069402 0.53008926 0.5725511 0.51459 0.57275414 0.5055356 0.5319631 0.5911536 0.52838755 0.5852674 0.5054009 0.5584197 0.5316758 0.5427469 0.52834415 0.52316654 0.507679 0.52659196 0.5855396 0.51255375 0.5426967 0.55729306 0.54691964
0.9459459 0.5403671 0.515866 0.5006286 0.54571724 0.5173449 0.5452799 0.499507 0.546989 0.52223235 0.504975 0.5210668 0.51266706 0.57265896 0.53238636 0.5220126 0.5417737 0.53254277 0.51052904 0.5846221 0.5272303 0.511104 0.5908541 0.49993384 0.52445143 0.551755 0.53711665 0.52337915 0.50667465 0.5298515 0.5722893 0.51434386 0.57249224 0.50527066 0.53172207 0.59090745 0.52813363 0.5850162 0.5051333 0.5581867 0.5314414 0.5425143 0.5280874 0.52290404 0.50741154 0.52635354 0.585288 0.51228654 0.54246426 0.55705714 0.54668707
0.9469469 0.54013073 0.515602 0.5003649 0.5454746 0.5170865 0.5450461 0.49923462 0.5467471 0.5219673 0.5047222 0.5208281 0.5124061 0.5723968 0.5321464 0.5217603 0.5415404 0.53230584 0.510273 0.5843706 0.52697694 0.51084954 0.5906075 0.49966595 0.5241963 0.5515143 0.5368798 0.5231202 0.5064095 0.52961385 0.57202744 0.5140983 0.5722303 0.5050057 0.5314812 0.59066105 0.52788013 0.5847648 0.5048659 0.5579541 0.53120714 0.5422822 0.5278306 0.5226418 0.50714445 0.5261153 0.5850363 0.51201934 0.5422322 0.55682164 0.54645455
0.9479479 0.5398946 0.5153387 0.5001017 0.5452323 0.5168287 0.5448126 0.49896276 0.54650563 0.52170265 0.50447005 0.52058995 0.51214594 0.5721348 0.5319068 0.5215085 0.5413075 0.53206944 0.5100173 0.5841192 0.5267241 0.5105957 0.590361 0.49939886 0.5239418 0.551274 0.53664327 0.5228617 0.5061452 0.52937657 0.57176566 0.51385325 0.5719683 0.5047415 0.5312405 0.5904145 0.5276271 0.58451337 0.5045989 0.557722 0.5309733 0.54205036 0.52757436 0.5223801 0.5068777 0.5258776 0.5847846 0.5117525 0.5420003 0.55658627 0.5462222
0.9489489 0.53965867 0.5150757 0.49983907 0.5449906 0.51657104 0.5445792 0.498691 0.54626465 0.52143824 0.5042184 0.520352 0.511886 0.5718726 0.53166753 0.52125716 0.5410748 0.5318333 0.5097619 0.5838676 0.52647156 0.5103422 0.59011424 0.49913198 0.5236875 0.55103403 0.5364071 0.52260345 0.50588095 0.5291395 0.57150376 0.51360875 0.5717063 0.5044775 0.5310002 0.59016794 0.52737427 0.5842618 0.5043321 0.5574901 0.53073967 0.5418188 0.5273183 0.52211875 0.5066116 0.52564025 0.58453274 0.51148576 0.5417688 0.5563512 0.5459902
0.9499499 0.539423 0.5148131 0.49957696 0.5447492 0.5163138 0.5443461 0.49841952 0.5460242 0.5211743 0.503967 0.5201144 0.5116264 0.5716104 0.5314286 0.52100635 0.5408423 0.5315976 0.50950706 0.5836159 0.5262194 0.51008916 0.58986735 0.49886563 0.5234337 0.55079424 0.5361712 0.5223454 0.5056173 0.5289029 0.5712419 0.51336473 0.5714443 0.5042138 0.53076 0.5899213 0.5271221 0.58401024 0.50406563 0.5572587 0.5305065 0.5415876 0.52706265 0.52185774 0.50634575 0.52540314 0.58428085 0.5112193 0.5415378 0.5561165 0.5457585
0.950951 0.53918743 0.51455116 0.49931535 0.5445083 0.5160568 0.54411316 0.4981484 0.5457842 0.52091074 0.50371623 0.5198771 0.5113673 0.5713482 0.53118986 0.5207559 0.5406101 0.5313625 0.5092526 0.5833641 0.5259676 0.50983673 0.5896205 0.49859974 0.52318037 0.55055493 0.5359357 0.5220878 0.5053542 0.5286664 0.5709799 0.5131212 0.5711822 0.50395054 0.53051996 0.5896746 0.5268701 0.5837586 0.5037993 0.5570277 0.53027356 0.54135674 0.5268071 0.52159727 0.5060803 0.52516633 0.58402896 0.510953 0.541307 0.5558821 0.5455269
0.951952 0.5389521 0.5142895 0.4990543 0.5442679 0.5158002 0.54388046 0.49787742 0.54554456 0.5206475 0.5034661 0.51964015 0.5111085 0.57108605 0.5309516 0.5205062 0.54037815 0.5311276 0.5089986 0.58311224 0.52571636 0.50958467 0.58937347 0.49833417 0.52292734 0.5503159 0.5357004 0.52183056 0.50509167 0.52843016 0.57071817 0.5128783 0.57092035 0.5036876 0.53028023 0.58942777 0.52661854 0.5835068 0.50353336 0.5567971 0.53004104 0.54112613 0.5265521 0.5213371 0.50581527 0.52493006 0.58377695 0.51068693 0.5410766 0.55564797 0.5452956
0.952953 0.53871703 0.51402843 0.49879378 0.54402786 0.51554394 0.54364806 0.4976069 0.5453055 0.5203847 0.5032165 0.51940364 0.51085025 0.57082367 0.5307138 0.5202568 0.54014647 0.53089327 0.50874496 0.5828603 0.52546555 0.50933313 0.58912647 0.49806923 0.522675 0.5500772 0.5354654 0.5215735 0.50482947 0.5281943 0.5704564 0.51263595 0.5706583 0.5034252 0.53004074 0.5891808 0.5263675 0.58325523 0.5032678 0.5565669 0.5298088 0.54089594 0.5262973 0.5210774 0.50555074 0.5246941 0.58352476 0.510421 0.5408464 0.5554142 0.5450645
0.953954 0.5384822 0.51376784 0.4985339 0.54378843 0.5152881 0.5434159 0.4973365 0.545067 0.52012247 0.50296724 0.51916754 0.5105923 0.5705614 0.5304761 0.52000797 0.5399149 0.5306593 0.5084919 0.5826083 0.52521515 0.5090822 0.5888792 0.4978046 0.522423 0.54983884 0.535231 0.52131677 0.5045678 0.5279586 0.5701944 0.5123942 0.57039636 0.503163 0.52980137 0.5889338 0.5261169 0.5830034 0.5030024 0.5563371 0.5295768 0.5406661 0.5260428 0.5208182 0.5052867 0.5244586 0.5832726 0.5101553 0.54061687 0.5551808 0.54483354
0.954955 0.53824764 0.5135076 0.49827465 0.54354954 0.5150324 0.5431839 0.49706662 0.544829 0.5198604 0.5027187 0.51893175 0.5103349 0.5702991 0.530239 0.5197598 0.53968394 0.53042585 0.5082391 0.5823562 0.52496517 0.50883186 0.588632 0.4975406 0.5221714 0.5496009 0.5349967 0.52106035 0.5043067 0.5277234 0.5699326 0.51215315 0.57013434 0.50290126 0.52956223 0.58868665 0.5258666 0.5827515 0.5027374 0.5561079 0.52934533 0.5404367 0.5257888 0.52055955 0.50502306 0.5242233 0.5830203 0.5098898 0.5403875 0.55494773 0.54460293
0.955956 0.5380132 0.51324797 0.49801582 0.543311 0.5147772 0.5429523 0.49679685 0.5445915 0.5195988 0.5024707 0.51869637 0.5100779 0.57003665 0.5300021 0.51951206 0.53945297 0.53019273 0.50798684 0.58210397 0.52471566 0.5085817 0.5883846 0.49727702 0.52192014 0.54936314 0.53476274 0.5208043 0.504046 0.52748835 0.56967056 0.51191247 0.5698724 0.50264 0.52932334 0.5884394 0.5256169 0.5824996 0.50247264 0.55587894 0.5291141 0.54020745 0.525535 0.52030116 0.5047599 0.5239884 0.582768 0.5096246 0.5401586 0.5547149 0.54437256
0.956957 0.53777903 0.512989 0.49775758 0.5430728 0.51452243 0.5427208 0.49652737 0.54435444 0.51933765 0.5022231 0.51846117 0.50982124 0.56977415 0.52976567 0.51926476 0.53922236 0.5299603 0.50773513 0.58185166 0.52446645 0.50833225 0.58813715 0.49701384 0.5216695 0.54912573 0.5345292 0.5205485 0.5037859 0.52725357 0.56940866 0.51167244 0.56961036 0.5023789 0.5290847 0.58819216 0.5253675 0.5822477 0.5022081 0.55565035 0.5288831 0.5399787 0.52528155 0.52004313 0.50449723 0.5237538 0.5825157 0.50935954 0.53993 0.55448234 0.5441423
0.957958 0.53754514 0.51273036 0.4974999 0.54283535 0.5142678 0.5424895 0.49625826 0.54411805 0.5190768 0.5019762 0.5182266 0.5095652 0.56951165 0.5295294 0.51901805 0.53899205 0.52972806 0.5074837 0.5815993 0.52421784 0.5080832 0.58788955 0.4967512 0.52141917 0.54888874 0.5342959 0.52029306 0.5035262 0.5270192 0.56914663 0.511433 0.56934845 0.50211835 0.52884614 0.58794475 0.5251185 0.5819956 0.50194395 0.5554224 0.5286527 0.53975016 0.5250284 0.51978576 0.50423485 0.5235197 0.58226323 0.5090948 0.5397017 0.5542502 0.5439124
0.958959 0.5373113 0.5124723 0.4972428 0.54259825 0.5140136 0.5422586 0.4959892 0.54388195 0.5188165 0.5017297 0.51799214 0.50930935 0.56924915 0.52929366 0.5187719 0.538762 0.5294964 0.5072328 0.58134687 0.5239696 0.50783473 0.58764195 0.49648905 0.52116954 0.54865193 0.53406304 0.52003795 0.5032671 0.52678496 0.5688848 0.51119405 0.56908643 0.50185806 0.52860796 0.58769727 0.52487016 0.5817436 0.5016801 0.5551947 0.52842236 0.5395221 0.5247756 0.51952875 0.50397295 0.52328587 0.58201087 0.5088301 0.5394739 0.5540183 0.54368263
0.95996 0.5370778 0.51221466 0.49698645 0.54236174 0.5137598 0.54202795 0.49572077 0.5436465 0.51855654 0.5014838 0.51775825 0.50905406 0.5689866 0.5290583 0.5185263 0.53853214 0.52926517 0.5069823 0.58109426 0.5237219 0.5075867 0.5873941 0.49622726 0.52092016 0.54841584 0.5338306 0.51978314 0.5030085 0.5265511 0.5686228 0.5109558 0.5688244 0.5015985 0.5283699 0.5874496 0.5246222 0.5814913 0.5014165 0.5549675 0.5281926 0.5392944 0.5245232 0.51927227 0.5037115 0.52305263 0.58175814 0.5085657 0.53924644 0.55378693 0.54345316
0.960961 0.5368446 0.51195765 0.4967305 0.54212564 0.5135065 0.54179746 0.49545246 0.54341155 0.5182971 0.50123835 0.5175246 0.50879925 0.56872404 0.5288232 0.51828134 0.53830254 0.5290344 0.5067323 0.5808418 0.5234745 0.5073394 0.5871463 0.49596605 0.52067137 0.5481798 0.53359836 0.51952875 0.50275046 0.52631754 0.56836087 0.5107182 0.5685624 0.501339 0.528132 0.587202 0.5243746 0.5812393 0.5011532 0.55474085 0.52796304 0.53906703 0.5242711 0.5190162 0.50345063 0.52281946 0.58150554 0.50830156 0.5390194 0.5535557 0.54322386
0.961962 0.53661144 0.5117011 0.4964751 0.54189014 0.5132532 0.54156727 0.49518454 0.54317725 0.5180379 0.5009936 0.5172914 0.5085449 0.5684614 0.5285886 0.51803684 0.5380733 0.5288042 0.50648266 0.58058906 0.5232277 0.5070925 0.5868984 0.49570534 0.52042294 0.54794425 0.53336644 0.51927465 0.5024929 0.5260843 0.5680989 0.51048124 0.5683005 0.5010801 0.52789456 0.58695424 0.52412754 0.58098704 0.5008903 0.5545145 0.5277339 0.53884006 0.52401936 0.5187606 0.50319016 0.5225868 0.5812529 0.5080377 0.5387928 0.55332494 0.542995
0.962963 0.5363788 0.511445 0.4962204 0.5416551 0.5130006 0.5413374 0.49491683 0.5429433 0.51777935 0.5007493 0.5170585 0.508291 0.5681987 0.5283543 0.5177929 0.53784436 0.52857435 0.50623363 0.5803362 0.5229814 0.5068461 0.58665043 0.49544513 0.520175 0.54770917 0.533135 0.51902086 0.5022358 0.52585137 0.56783694 0.5102448 0.56803846 0.5008216 0.52765715 0.5867064 0.523881 0.5807347 0.50062776 0.55428874 0.5275051 0.53861344 0.52376807 0.5185055 0.50293016 0.5223546 0.5810001 0.507774 0.53856647 0.5530945 0.5427661
0.963964 0.5361462 0.51118946 0.4959663 0.54142064 0.5127481 0.54110754 0.49464947 0.54271007 0.517521 0.5005056 0.51682603 0.5080375 0.56793594 0.5281205 0.5175497 0.53761554 0.528345 0.5059849 0.5800834 0.5227356 0.50660014 0.5864023 0.4951853 0.51992756 0.5474744 0.53290385 0.5187673 0.50197923 0.52561855 0.567575 0.510009 0.5677765 0.5005634 0.52742016 0.5864585 0.5236348 0.5804825 0.5003653 0.5540635 0.52727646 0.5383873 0.52351695 0.51825094 0.50267076 0.52212286 0.5807471 0.5075105 0.5383407 0.55286443 0.5425376
0.964965 0.53591394 0.51093453 0.4957128 0.5411867 0.5124962 0.5408781 0.49438235 0.54247725 0.51726323 0.5002625 0.51659393 0.5077846 0.56767315 0.52788705 0.5173069 0.53738725 0.5281162 0.50573677 0.5798304 0.52249026 0.50635487 0.5861541 0.49492618 0.5196806 0.5472398 0.532673 0.51851416 0.5017233 0.5253862 0.5673131 0.50977385 0.56751454 0.50030583 0.52718323 0.5862106 0.5233891 0.5802301 0.50010335 0.5538386 0.52704847 0.53816146 0.5232663 0.5179967 0.50241184 0.52189136 0.5804943 0.5072473 0.53811526 0.5526348 0.54230946
0.965966 0.5356818 0.51068014 0.4954599 0.5409532 0.51224446 0.54064894 0.4941156 0.5422451 0.5170059 0.5000199 0.5163622 0.50753206 0.56741035 0.5276539 0.51706475 0.5371591 0.5278879 0.505489 0.5795773 0.52224535 0.50611 0.58590585 0.49466747 0.5194342 0.54700565 0.5324425 0.51826143 0.50146794 0.5251541 0.56705105 0.5095392 0.56725246 0.5000486 0.52694654 0.5859625 0.52314407 0.5799775 0.4998417 0.55361414 0.52682066 0.537936 0.52301615 0.51774305 0.5021532 0.5216602 0.5802413 0.50698435 0.5378902 0.5524053 0.5420814
0.966967 0.5354499 0.51042616 0.4952076 0.5407203 0.5119932 0.54042 0.49384922 0.5420135 0.516749 0.49977794 0.5161308 0.5072803 0.5671476 0.52742136 0.51682323 0.53693116 0.5276601 0.5052418 0.5793242 0.5220009 0.50586575 0.58565736 0.4944092 0.51918817 0.546772 0.5322125 0.51800895 0.501213 0.52492243 0.5667891 0.50930536 0.5669906 0.49979174 0.5267102 0.5857142 0.5228994 0.57972515 0.49958038 0.5533902 0.52659327 0.537711 0.52276635 0.5174899 0.5018952 0.5214295 0.5799882 0.5067217 0.5376654 0.5521765 0.5418536
0.967968 0.5352184 0.51017296 0.49495593 0.540488 0.51174223 0.54019135 0.49358302 0.54178244 0.51649255 0.4995365 0.5158999 0.5070287 0.56688464 0.5271891 0.51658225 0.5367037 0.52743274 0.50499505 0.579071 0.5217571 0.5056221 0.58540905 0.4941514 0.51894253 0.54653865 0.53198266 0.51775694 0.5009587 0.524691 0.5665271 0.509072 0.5667286 0.49953532 0.526474 0.5854659 0.5226552 0.5794726 0.49931937 0.55316687 0.52636623 0.53748643 0.5225168 0.51723725 0.5016377 0.5211992 0.5797351 0.5064591 0.5374413 0.5519477 0.5416263
0.968969 0.534987 0.5099201 0.494705 0.54025614 0.5114917 0.53996295 0.49331728 0.54155195 0.5162365 0.49929556 0.51566935 0.50677764 0.5666218 0.52695715 0.5163418 0.5364765 0.5272059 0.5047486 0.5788177 0.52151376 0.5053789 0.58516043 0.49389428 0.51869756 0.5463058 0.5317534 0.5175052 0.50070494 0.5244597 0.566265 0.50883937 0.5664665 0.49927938 0.5262379 0.58521765 0.5224115 0.57922 0.49905878 0.55294394 0.5261395 0.5372623 0.5222677 0.5169851 0.50138056 0.5209694 0.57948196 0.5061969 0.53721744 0.5517194 0.54139894
0.96997 0.5347558 0.50966793 0.49445456 0.5400248 0.5112416 0.5397348 0.49305177 0.54132205 0.5159809 0.49905542 0.5154393 0.50652707 0.5663588 0.52672565 0.51610214 0.53624946 0.5269796 0.5045029 0.5785644 0.52127075 0.5051362 0.5849118 0.49363756 0.51845306 0.5460732 0.53152436 0.5172538 0.5004517 0.52422893 0.56600296 0.50860745 0.56620467 0.4990239 0.5260023 0.58496916 0.5221683 0.57896733 0.49879837 0.5527215 0.5259132 0.53703827 0.52201897 0.5167334 0.5011241 0.52073985 0.5792287 0.50593495 0.53699416 0.55149156 0.54117197
0.970971 0.5345249 0.5094163 0.49420488 0.5397941 0.5109919 0.5395069 0.49278662 0.54109263 0.51572585 0.49881566 0.5152095 0.5062771 0.5660957 0.5264947 0.51586294 0.5360228 0.5267538 0.50425756 0.5783109 0.52102846 0.50489414 0.58466303 0.4933816 0.51820916 0.5458411 0.5312959 0.5170029 0.500199 0.5239985 0.565741 0.5083761 0.56594265 0.49876896 0.5257667 0.5847207 0.52192575 0.57871467 0.4985385 0.5524994 0.52568734 0.5368149 0.5217708 0.51648223 0.5008681 0.52051073 0.57897544 0.5056732 0.5367711 0.55126405 0.5409452
0.971972 0.53429437 0.50916517 0.4939558 0.539564 0.5107425 0.53927946 0.4925217 0.5408639 0.5154713 0.49857655 0.5149801 0.50602764 0.56583273 0.5262641 0.51562434 0.53579634 0.5265286 0.5040127 0.5780574 0.5207865 0.5046526 0.58441436 0.4931259 0.5179657 0.54560935 0.5310676 0.5167522 0.499947 0.5237681 0.56547904 0.5081456 0.56568074 0.4985143 0.52553153 0.58447206 0.5216835 0.578462 0.49827886 0.5522781 0.5254617 0.536592 0.52152276 0.5162316 0.5006126 0.52028203 0.578722 0.5054118 0.5365487 0.55103695 0.5407188
0.972973 0.53406405 0.5089147 0.49370718 0.5393343 0.51049346 0.53905225 0.4922573 0.5406357 0.5152171 0.49833795 0.51475114 0.5057786 0.56556964 0.5260339 0.5153866 0.5355703 0.5263039 0.50376827 0.57780385 0.52054524 0.5044117 0.5841655 0.49287087 0.51772267 0.54537797 0.5308397 0.516502 0.49969554 0.5235383 0.56521696 0.5079154 0.56541866 0.4982603 0.5252965 0.5842234 0.521442 0.5782092 0.49801964 0.552057 0.52523637 0.5363694 0.5212753 0.5159815 0.5003575 0.5200536 0.57846856 0.5051506 0.53632665 0.55081034 0.54049253
0.973974 0.53383386 0.5086647 0.49345937 0.53910536 0.51024485 0.53882515 0.49199307 0.54040813 0.5149634 0.49810004 0.5145226 0.50553024 0.56530654 0.52580416 0.51514924 0.53534454 0.5260797 0.5035245 0.57755005 0.52030456 0.50417125 0.5839165 0.49261633 0.5174801 0.54514706 0.53061235 0.51625204 0.49944466 0.52330863 0.5649549 0.5076862 0.5651567 0.49800664 0.5250618 0.58397466 0.52120095 0.5779564 0.4977607 0.5518366 0.52501154 0.5361473 0.5210282 0.51573193 0.5001031 0.5198259 0.578215 0.5048898 0.536105 0.55058396 0.54026663
0.974975 0.5336041 0.50841546 0.49321228 0.53887695 0.50999665 0.5385984 0.49172926 0.5401812 0.51471025 0.4978627 0.5142944 0.5052822 0.56504333 0.52557486 0.51491255 0.5351191 0.525856 0.50328106 0.5772963 0.52006435 0.50393146 0.58366746 0.4923624 0.51723826 0.5449166 0.53038514 0.5160024 0.4991943 0.5230794 0.5646929 0.50745755 0.5648948 0.49775347 0.52482724 0.58372587 0.52096045 0.5777036 0.49750224 0.55161667 0.5247872 0.53592557 0.5207816 0.5154829 0.4998492 0.51959836 0.57796156 0.50462914 0.53588384 0.5503581 0.5400411
0.975976 0.5333744 0.50816673 0.49296576 0.538649 0.50974894 0.53837204 0.4914657 0.5399549 0.51445764 0.49762598 0.5140666 0.5050348 0.5647801 0.525346 0.5146767 0.5348938 0.525633 0.5030382 0.57704264 0.51982456 0.5036922 0.58341837 0.49210897 0.5169968 0.5446866 0.5301586 0.5157533 0.49894455 0.5228505 0.5644309 0.50722957 0.5646329 0.49750075 0.52459294 0.5834769 0.5207204 0.5774507 0.497244 0.5513974 0.5245629 0.53570426 0.5205353 0.5152344 0.4995957 0.5193713 0.5777079 0.5043688 0.5356632 0.5501325 0.53981555
0.976977 0.53314507 0.50791854 0.4927199 0.53842175 0.5095015 0.5381458 0.4912026 0.5397292 0.5142054 0.49738973 0.51383924 0.504788 0.5645169 0.5251176 0.5144414 0.53466904 0.5254103 0.50279576 0.57678854 0.5195855 0.5034536 0.58316916 0.4918561 0.5167558 0.54445696 0.5299322 0.5155045 0.4986954 0.52262175 0.5641688 0.5070023 0.5643709 0.4972485 0.524359 0.58322793 0.520481 0.5771977 0.49698615 0.55117846 0.52433926 0.5354835 0.5202894 0.5149864 0.49934295 0.51914465 0.5774542 0.5041088 0.53544295 0.54990745 0.53959054
0.977978 0.53291595 0.507671 0.4924748 0.53819513 0.50925446 0.53791994 0.49093962 0.53950405 0.5139535 0.49715418 0.51361233 0.5045416 0.56425345 0.52488965 0.51420677 0.53444445 0.5251884 0.50255394 0.5765346 0.519347 0.50321543 0.5829199 0.49160388 0.51651543 0.5442277 0.52970624 0.515256 0.49844682 0.5223935 0.56390667 0.50677574 0.56410885 0.4969968 0.5241254 0.58297884 0.5202421 0.5769447 0.4967288 0.55096024 0.52411586 0.53526306 0.52004415 0.51473904 0.49909067 0.5189184 0.5772004 0.5038489 0.53522325 0.54968286 0.5393657
0.978979 0.5326872 0.50742394 0.49223033 0.537969 0.5090079 0.53769433 0.49067718 0.5392796 0.51370245 0.4969193 0.51338583 0.5042957 0.5639902 0.52466214 0.5139729 0.5342202 0.52496696 0.50231254 0.5762806 0.51910895 0.50297785 0.58267045 0.49135202 0.5162756 0.54399896 0.52948076 0.515008 0.4981988 0.5221654 0.5636446 0.50654995 0.56384706 0.4967456 0.5238918 0.5827297 0.5200038 0.57669175 0.4964717 0.5507425 0.5238929 0.53504324 0.5197991 0.51449215 0.49883893 0.5186926 0.5769466 0.5035894 0.53500396 0.54945856 0.53914106
0.97998 0.53245854 0.50717765 0.4919865 0.53774357 0.50876164 0.537469 0.4904152 0.5390558 0.51345176 0.4966849 0.51315963 0.50405055 0.5637268 0.5244351 0.5137394 0.5339962 0.52474606 0.5020717 0.57602644 0.51887155 0.50274086 0.58242106 0.49110088 0.5160362 0.5437707 0.52925575 0.51476026 0.49795145 0.5219379 0.56338257 0.50632477 0.5635851 0.49649498 0.5236585 0.58248055 0.5197661 0.57643867 0.4962151 0.5505253 0.5236702 0.5348237 0.5195548 0.5142459 0.49858755 0.51846725 0.57669276 0.50333023 0.53478503 0.54923475 0.5389168
0.980981 0.5322303 0.5069319 0.49174333 0.5375186 0.50851595 0.53724396 0.49015325 0.53883255 0.5132016 0.49645123 0.51293385 0.5038058 0.56346333 0.52420855 0.51350677 0.5337727 0.52452576 0.50183135 0.5757722 0.5186347 0.5025046 0.58217156 0.4908502 0.5157975 0.5435428 0.52903104 0.514513 0.4977048 0.5217105 0.56312054 0.5061003 0.563323 0.4962447 0.52342546 0.5822313 0.5195289 0.57618564 0.4959588 0.5503086 0.523448 0.5346048 0.51931083 0.5140001 0.498337 0.5182424 0.57643884 0.5030713 0.53456676 0.5490114 0.5386928
0.981982 0.53200233 0.50668675 0.491501 0.5372944 0.50827044 0.5370194 0.4898919 0.53861 0.51295185 0.4962181 0.5127086 0.50356174 0.5631997 0.5239823 0.51327485 0.53354925 0.52430606 0.50159144 0.57551783 0.51839846 0.5022688 0.58192205 0.4906003 0.5155592 0.5433154 0.52880675 0.5142661 0.4974587 0.5214835 0.56285846 0.50587666 0.5630611 0.49599504 0.5231927 0.5819819 0.5192924 0.5759324 0.4957029 0.5500926 0.5232261 0.5343862 0.51906717 0.51375496 0.4980868 0.5180178 0.57618475 0.5028127 0.53434896 0.5487884 0.53846896
0.982983 0.5317745 0.5064423 0.4912592 0.5370708 0.5080256 0.53679484 0.4896308 0.5383881 0.5127027 0.4959857 0.5124837 0.5033183 0.5629363 0.5237567 0.51304364 0.5333264 0.52408683 0.50135213 0.5752635 0.5181627 0.5020336 0.5816723 0.49035078 0.5153215 0.5430883 0.52858275 0.5140197 0.49721313 0.5212567 0.5625964 0.5056536 0.5627992 0.49574578 0.52296036 0.58173245 0.5190564 0.57567924 0.4954474 0.5498769 0.5230047 0.5341682 0.5188241 0.51351047 0.4978373 0.5177938 0.5759307 0.50255454 0.53413165 0.548566 0.5382456
0.983984 0.53154707 0.5061985 0.49101827 0.5368478 0.5077811 0.53657085 0.48937005 0.5381669 0.51245403 0.49575377 0.5122592 0.5030753 0.5626727 0.5235315 0.5128132 0.5331036 0.5238683 0.5011134 0.5750091 0.5179277 0.50179905 0.5814227 0.49010202 0.51508445 0.54286194 0.52835935 0.5137736 0.49696836 0.52103055 0.5623343 0.5054315 0.56253725 0.49549714 0.52272815 0.581483 0.51882094 0.5754261 0.4951924 0.54966193 0.5227835 0.5339505 0.5185814 0.5132664 0.49758828 0.51757014 0.57567674 0.50229645 0.5339148 0.5483438 0.5380224
0.984985 0.53131986 0.5059552 0.49077803 0.53662544 0.50753707 0.53634703 0.48910975 0.5379463 0.5122061 0.49552253 0.51203525 0.5028329 0.56240904 0.52330685 0.51258326 0.53288126 0.52365035 0.5008751 0.5747546 0.5176933 0.5015651 0.58117276 0.48985374 0.51484776 0.5426358 0.52813625 0.5135278 0.49672407 0.5208045 0.5620723 0.5052099 0.5622753 0.49524897 0.5224961 0.58123344 0.5185862 0.5751728 0.49493775 0.5494477 0.52256286 0.5337334 0.5183393 0.51302296 0.49733996 0.51734686 0.57542247 0.50203884 0.53369844 0.54812235 0.53779954
0.985986 0.531093 0.5057125 0.4905384 0.5364037 0.50729334 0.5361235 0.4888497 0.53772634 0.5119585 0.49529195 0.51181144 0.5025911 0.5621453 0.52308273 0.5123542 0.53265923 0.523433 0.5006374 0.57449996 0.5174594 0.5013317 0.5809229 0.48960608 0.51461184 0.54241025 0.5279136 0.5132826 0.49648052 0.52057886 0.5618102 0.50498915 0.5620134 0.49500135 0.5222646 0.5809837 0.518352 0.57491946 0.4946834 0.5492339 0.52234256 0.533517 0.5180975 0.5127802 0.49709222 0.5171241 0.57516825 0.50178146 0.5334826 0.5479011 0.53757703
0.986987 0.5308663 0.5054707 0.4902996 0.5361827 0.5070501 0.5359003 0.48859012 0.5375071 0.5117115 0.49506205 0.51158845 0.50234985 0.56188166 0.52285904 0.51212585 0.5324374 0.52321637 0.5004003 0.5742453 0.5172262 0.5010989 0.58067304 0.4893592 0.5143763 0.54218525 0.52769136 0.5130377 0.49623752 0.52035356 0.5615481 0.50476927 0.56175154 0.4947543 0.52203333 0.58073395 0.5181184 0.5746662 0.49442965 0.5490207 0.5221227 0.5333008 0.5178563 0.51253796 0.49684495 0.51690185 0.574914 0.50152457 0.5332674 0.5476804 0.5373547
0.987988 0.53063995 0.5052295 0.49006146 0.53596216 0.50680727 0.5356775 0.48833087 0.53728855 0.5114651 0.49483255 0.51136565 0.5021094 0.5616178 0.5226358 0.51189816 0.53221613 0.52300024 0.5001636 0.5739906 0.5169935 0.5008667 0.580423 0.48911268 0.5141414 0.54196054 0.5274696 0.51279324 0.49599528 0.5201285 0.561286 0.50455 0.56148964 0.4945078 0.52180207 0.58048415 0.51788557 0.5744129 0.49417627 0.54880804 0.52190316 0.5330852 0.5176156 0.5122964 0.4965983 0.51667994 0.5746597 0.5012679 0.5330526 0.54746026 0.53713274
0.988989 0.53041375 0.50498885 0.489824 0.5357425 0.50656486 0.53545487 0.48807204 0.5370707 0.5112191 0.49460393 0.5111434 0.5018693 0.5613539 0.52241313 0.5116713 0.53199506 0.5227847 0.49992737 0.5737357 0.51676166 0.5006353 0.580173 0.4888669 0.51390713 0.5417365 0.52724826 0.51254916 0.49575362 0.51990384 0.56102383 0.5043316 0.56122756 0.49426177 0.5215713 0.5802343 0.51765335 0.5741595 0.4939233 0.5485961 0.52168405 0.5328701 0.51737547 0.51205534 0.49635234 0.5164586 0.5744053 0.5010116 0.5328384 0.5472405 0.5369111
0.98999 0.53018796 0.5047489 0.48958746 0.5355234 0.50632304 0.53523254 0.48781377 0.5368535 0.5109738 0.494376 0.5109215 0.50163007 0.5610901 0.52219105 0.5114451 0.5317743 0.52257 0.49969184 0.5734809 0.5165303 0.50040436 0.5799228 0.48862168 0.51367337 0.54151285 0.5270273 0.5123056 0.49551266 0.5196796 0.5607618 0.504114 0.5609659 0.49401638 0.52134067 0.5799844 0.5174216 0.57390606 0.49367076 0.5483848 0.5214654 0.5326556 0.5171358 0.51181495 0.49610704 0.5162376 0.5741508 0.50075567 0.53262466 0.54702127 0.53668964
0.990991 0.52996254 0.5045097 0.48935157 0.535305 0.5060814 0.5350107 0.48755574 0.5366371 0.51072896 0.49414855 0.51070017 0.50139135 0.5608262 0.52196944 0.5112197 0.531554 0.5223557 0.49945688 0.5732259 0.5162996 0.5001741 0.5796727 0.48837727 0.5134402 0.54128975 0.52680665 0.5120624 0.49527228 0.5194557 0.56049985 0.5038971 0.5607039 0.4937716 0.52111036 0.5797343 0.5171905 0.57365257 0.49341878 0.5481739 0.521247 0.5324415 0.51689667 0.51157516 0.4958622 0.5160171 0.5738963 0.5005001 0.5324115 0.54680234 0.5364686
0.991992 0.5297374 0.50427103 0.4891164 0.53508735 0.5058404 0.534789 0.48729795 0.5364213 0.5104848 0.49392185 0.51047903 0.50115323 0.5605621 0.52174836 0.51099503 0.53133386 0.522142 0.49922246 0.5729709 0.5160696 0.49994448 0.5794223 0.4881333 0.5132075 0.5410672 0.52658665 0.5118195 0.49503273 0.51923203 0.56023765 0.503681 0.56044203 0.49352732 0.5208805 0.5794843 0.51696014 0.57339907 0.49316716 0.54796386 0.52102906 0.532228 0.51665795 0.5113361 0.4956181 0.5157971 0.57364166 0.50024474 0.53219897 0.5465841 0.53624773
0.992993 0.52951235 0.504033 0.48888204 0.53487027 0.50559986 0.53456765 0.4870407 0.5362063 0.5102411 0.4936958 0.51025856 0.50091577 0.5602981 0.52152765 0.5107712 0.5311141 0.52192914 0.49898848 0.5727159 0.5158403 0.4997155 0.579172 0.48789 0.5129756 0.54084516 0.52636707 0.5115771 0.4947937 0.5190088 0.55997556 0.5034657 0.5601801 0.49328378 0.5206507 0.5792342 0.51673055 0.5731456 0.49291593 0.5477543 0.52081156 0.532015 0.5164199 0.5110976 0.4953745 0.5155775 0.573387 0.49998984 0.53198695 0.54636645 0.53602713
0.993994 0.5292877 0.5037959 0.4886485 0.53465396 0.50535965 0.5343468 0.48678392 0.53599197 0.5099981 0.4934704 0.5100385 0.500679 0.56003404 0.5213076 0.51054806 0.5308948 0.5217168 0.49875513 0.5724607 0.5156115 0.4994871 0.5789216 0.4876474 0.5127442 0.54062355 0.5261479 0.51133525 0.4945554 0.51878595 0.5597135 0.5032512 0.5599183 0.49304056 0.5204214 0.578984 0.5165014 0.572892 0.4926652 0.54754543 0.52059454 0.53180254 0.5161823 0.5108599 0.4951316 0.5153584 0.57313234 0.49973536 0.53177536 0.54614913 0.5358071
0.994995 0.52906346 0.50355947 0.48841566 0.5344383 0.50512004 0.53412616 0.4865274 0.5357784 0.50975573 0.49324563 0.5098189 0.5004428 0.5597698 0.5210881 0.5103258 0.53067565 0.52150506 0.49852243 0.57220554 0.5153836 0.49925935 0.57867116 0.48740548 0.51251346 0.54040253 0.5259292 0.5110938 0.4943178 0.5185634 0.55945134 0.5030375 0.5596563 0.49279803 0.52019227 0.5787338 0.51627314 0.57263845 0.492415 0.54733706 0.52037776 0.53159064 0.5159453 0.5106226 0.49488935 0.51513976 0.5728776 0.49948117 0.5315644 0.5459324 0.5355871
0.995996 0.5288394 0.5033237 0.48818356 0.5342234 0.5048809 0.53390586 0.48627132 0.5355655 0.50951385 0.4930215 0.5095998 0.5002074 0.5595057 0.52086926 0.51010424 0.530457 0.52129424 0.4982902 0.5719502 0.51515615 0.49903235 0.57842064 0.48716414 0.51228315 0.540182 0.5257109 0.51085275 0.4940809 0.5183413 0.5591892 0.5028247 0.5593945 0.49255615 0.5199635 0.5784834 0.5160455 0.57238483 0.49216527 0.54712963 0.52016145 0.5313793 0.5157088 0.5103861 0.49464774 0.51492167 0.5726228 0.49922755 0.5313541 0.5457162 0.53536755
0.996997 0.5286157 0.5030885 0.4879524 0.53400916 0.5046421 0.533686 0.48601574 0.5353535 0.5092727 0.4927982 0.5093811 0.49997264 0.5592414 0.5206509 0.50988364 0.5302386 0.52108395 0.49805856 0.5716949 0.5149296 0.49880597 0.5781701 0.48692352 0.5120536 0.5399621 0.5254931 0.5106122 0.49384475 0.5181195 0.5589272 0.5026128 0.5591326 0.492315 0.519735 0.5782331 0.51581854 0.57213134 0.49191603 0.54692274 0.51994556 0.5311687 0.5154729 0.51015025 0.49440688 0.514704 0.57236797 0.49897408 0.53114444 0.54550046 0.5351484
0.997998 0.5283923 0.5028541 0.48772192 0.53379565 0.5044038 0.5334663 0.48576048 0.53514206 0.50903195 0.4925755 0.50916284 0.4997385 0.5589771 0.5204332 0.5096637 0.5300207 0.52087426 0.49782753 0.5714396 0.51470363 0.49858022 0.5779195 0.4866836 0.5118246 0.53974265 0.52527565 0.51037204 0.4936093 0.5178982 0.558665 0.5024016 0.55887073 0.49207413 0.5195067 0.5779826 0.5155923 0.5718777 0.4916672 0.54671645 0.5197301 0.5309584 0.5152375 0.5099151 0.49416658 0.51448673 0.57211316 0.49872115 0.5309352 0.5452853 0.5349295
0.998999 0.5281692 0.50262046 0.48749232 0.53358287 0.50416607 0.533247 0.48550588 0.5349315 0.50879186 0.49235356 0.508945 0.499505 0.5587128 0.5202159 0.50944453 0.529803 0.52066535 0.49759704 0.57118404 0.51447845 0.49835512 0.5776688 0.4864443 0.51159614 0.5395238 0.52505875 0.5101323 0.49337453 0.5176771 0.558403 0.50219125 0.5586089 0.49183416 0.5192788 0.5777321 0.5153667 0.5716239 0.49141905 0.5465108 0.51951516 0.5307487 0.5150027 0.5096805 0.4939269 0.51426995 0.5718581 0.4984685 0.5307266 0.54507065 0.53471076
1.0 0.5279464 0.5023875 0.48726347 0.53337085 0.5039287 0.5330279 0.4852516 0.5347217 0.50855243 0.4921322 0.5087278 0.49927232 0.5584483 0.51999927 0.5092263 0.52958566 0.5204572 0.49736714 0.57092845 0.51425385 0.49813056 0.57741797 0.48620564 0.5113685 0.53930557 0.52484226 0.5098932 0.4931404 0.5174564 0.5581408 0.5019818 0.5583471 0.4915948 0.5190512 0.5774815 0.5151417 0.5713702 0.49117124 0.5463059 0.5193005 0.53053975 0.5147686 0.5094469 0.493688 0.5140538 0.571603 0.49821636 0.5305188 0.54485655 0.53449243


==> Plots/samples/SM_AVR_GOV_KAN_pred_samples_V_r.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 1.1008681 1.1109431 1.0832388 1.1209453 1.1146809 1.0915513 1.1011877 1.117531 1.1170794 1.0867926 1.1033149 1.0915736 1.1324935 1.1144716 1.1010108 1.1059338 1.104069 1.1080296 1.1005919 1.1037519 1.1044736 1.0919652 1.0838103 1.1279047 1.1061087 1.0991726 1.1252365 1.0902015 1.1201339 1.1349077 1.1132057 1.1180298 1.0925628 1.1102414 1.1076193 1.1102438 1.0908886 1.0941523 1.1032214 1.1053306 1.1025769 1.1234887 1.1111151 1.0958502 1.0968375 1.1036645 1.1069014 1.1000365 1.1150184 1.1134758
0.001001001 1.188266 1.1961405 1.1656086 1.2152482 1.1982479 1.1801729 1.1828417 1.2121792 1.2030288 1.1692438 1.18792 1.1749051 1.2346225 1.2006595 1.185641 1.1951199 1.1905515 1.1909318 1.2000247 1.1893134 1.187817 1.1921369 1.1657443 1.2131526 1.2006481 1.186119 1.2097608 1.1737132 1.2065158 1.2355616 1.1961954 1.2186782 1.1745807 1.1953588 1.2084818 1.1960589 1.1911308 1.1761552 1.1991978 1.1939045 1.1923645 1.2089647 1.1973107 1.1791306 1.1824712 1.2048981 1.1900368 1.1899166 1.2101456 1.2029865
0.002002002 1.2749505 1.2804276 1.2471033 1.3088094 1.2811669 1.2678745 1.2639092 1.3060646 1.2882314 1.2508491 1.2718341 1.2575444 1.3351846 1.2862463 1.2695658 1.282921 1.2762995 1.2731172 1.2987375 1.2741892 1.270285 1.2915407 1.247027 1.2973847 1.2945584 1.2720679 1.2936467 1.2564199 1.2921913 1.3350122 1.2784778 1.3182111 1.2559323 1.2798724 1.3082228 1.2811722 1.2904668 1.2575185 1.2943356 1.2811799 1.2814531 1.2937331 1.2826493 1.2617272 1.267307 1.3048377 1.2725134 1.2790904 1.3045797 1.2911003
0.003003003 1.360965 1.3638719 1.327787 1.4016628 1.3634758 1.3547301 1.3444 1.3992175 1.3727286 1.3316486 1.3550589 1.3394852 1.434314 1.3712623 1.352813 1.3694981 1.3613362 1.354629 1.3967763 1.3583554 1.3519397 1.3902433 1.3276858 1.3806927 1.3878651 1.3571086 1.376928 1.3383734 1.3771633 1.4333653 1.3601028 1.4167058 1.3366395 1.3638024 1.4069521 1.365562 1.3889815 1.33826 1.3886559 1.3672467 1.3698705 1.3777814 1.3671861 1.343673 1.3513803 1.4036133 1.354348 1.3675854 1.3983486 1.3780031
0.004004004 1.4463395 1.4465278 1.4077164 1.4938505 1.4451894 1.4407969 1.4243194 1.4916718 1.4565428 1.4116862 1.4375992 1.4207435 1.5321456 1.4557276 1.4353755 1.4549665 1.445693 1.4354992 1.49417 1.4417965 1.4328303 1.4882873 1.4077368 1.4631467 1.4805928 1.4413092 1.4596221 1.4196099 1.4614332 1.5307238 1.4411266 1.5142512 1.4167204 1.4471631 1.5047545 1.4492098 1.4867349 1.4183832 1.4821966 1.4521835 1.4576464 1.4611212 1.4509637 1.4249833 1.4347339 1.5013312 1.4355443 1.455431 1.4914804 1.4638188
0.005005005 1.5310917 1.5284381 1.4869342 1.5854108 1.5263233 1.5261184 1.5036671 1.5834662 1.5396926 1.4910004 1.5194657 1.5013322 1.6287981 1.5396122 1.517236 1.5394285 1.529408 1.515749 1.5909421 1.5245023 1.5129956 1.5857073 1.4871892 1.5448108 1.5727395 1.52473 1.5417451 1.5001621 1.5450109 1.6271614 1.5215807 1.6109189 1.4961883 1.5299623 1.6017013 1.5321095 1.5837772 1.4978979 1.5749972 1.5360707 1.5448073 1.5437753 1.5340184 1.5056707 1.5173955 1.5980821 1.5161092 1.5426539 1.583993 1.5486467
0.006006006 1.6152372 1.6096417 1.5654784 1.6763756 1.6068863 1.6107273 1.582445 1.6746399 1.6221937 1.5696189 1.6006753 1.581268 1.7243719 1.6228777 1.5983849 1.6229689 1.6125143 1.595387 1.6871066 1.6064695 1.5924683 1.6825191 1.5660448 1.6257331 1.6642725 1.6074188 1.6233008 1.5800558 1.6279156 1.7227371 1.6014943 1.7067578 1.5750461 1.6122022 1.6978517 1.6142619 1.6801348 1.5768044 1.6671042 1.618989 1.6313797 1.6257598 1.6163789 1.5857433 1.5993841 1.6939437 1.5960461 1.6292794 1.6758915 1.6325715
0.007007007 1.6987778 1.6901617 1.6433764 1.766722 1.686873 1.6946467 1.6606443 1.7651896 1.7040524 1.6475656 1.6812396 1.6605542 1.8189483 1.7054892 1.6788182 1.7056582 1.6949958 1.6744096 1.7826694 1.6877065 1.6712663 1.7787151 1.6443082 1.7059525 1.7551589 1.6894095 1.7042812 1.6593068 1.71016 1.8174963 1.6808529 1.8018084 1.65329 1.6938796 1.7932496 1.6956887 1.7758211 1.6551055 1.7585511 1.7010083 1.7173669 1.7070806 1.6980633 1.6652033 1.6807058 1.7889755 1.6753525 1.7153175 1.7671416 1.7156637
0.008008008 1.7817054 1.7700212 1.7206466 1.8564261 1.7662725 1.7778931 1.7382603 1.8550925 1.7852739 1.724855 1.7611591 1.739197 1.9125963 1.7874151 1.7585363 1.7875504 1.7768201 1.7528145 1.8776288 1.7682323 1.74941 1.8742865 1.721976 1.7854987 1.8453736 1.7707301 1.7846721 1.7379256 1.791749 1.9114738 1.7596307 1.8960963 1.7309173 1.7749871 1.8879256 1.7764065 1.8708453 1.7327943 1.8493459 1.782187 1.8027427 1.7877378 1.7790871 1.7440532 1.761366 1.8832281 1.7540246 1.8007398 1.8577137 1.7979774
0.009009009 1.864013 1.8492366 1.7973075 1.9454703 1.845072 1.8604779 1.8152876 1.9443295 1.8658628 1.801497 1.8404269 1.8171984 2.005373 1.8686342 1.8375413 1.8686982 1.8579688 1.8305951 1.9719718 1.8480669 1.8269088 1.9692206 1.7990465 1.8643973 1.9348991 1.8514009 1.8644584 1.8159255 1.8726796 2.0047004 1.8378098 1.9896481 1.8079231 1.8555167 1.9819086 1.8564304 1.9652162 1.8098662 1.9394697 1.8625727 1.8874826 1.8677341 1.859464 1.82229 1.8413663 1.9767406 1.8320608 1.8855212 1.94759 1.8795633
0.01001001 1.9456866 1.9278184 1.8733723 2.033837 1.923256 1.9424124 1.8917098 2.0328808 1.9458175 1.8775027 1.9190387 1.8945627 2.0973263 1.9491255 1.9158413 1.9491376 1.9384232 1.9077458 2.0656798 1.9272226 1.9037721 2.0635085 1.8755169 1.9426634 2.0237164 1.9314334 1.9436293 1.8933104 1.9529451 2.0971994 1.9153765 2.0824819 1.8843036 1.9354521 2.0752165 1.9357699 2.0589318 1.8863126 2.0289063 1.9422077 1.9715668 1.9470694 1.9392045 1.8999144 1.9207048 2.069543 1.9094613 1.9696473 2.0367525 1.9604572
0.011011011 2.0267127 2.005778 1.9488497 2.1215153 2.000811 2.023697 1.9675103 2.1207364 2.0251367 1.9528733 1.9969846 1.971287 2.1884942 2.0288777 1.9934523 2.0289004 2.0181699 1.9842579 2.158738 2.0057087 1.9800074 2.1571374 1.951384 2.0203114 2.111818 2.0108352 2.022167 1.9700843 2.0325356 2.1889882 1.992318 2.1746092 1.9600527 2.014771 2.1678655 2.0144322 2.1519885 1.9621214 2.1176429 2.0211203 2.054979 2.0257378 2.0183134 1.976923 1.9993806 2.1616535 1.9862134 2.0531044 2.125192 2.040692
0.012012012 2.1070838 2.0831196 2.0237436 2.2084942 2.0777252 2.1043358 2.0426736 2.2078846 2.1038218 2.027616 2.0742579 2.0473723 2.2789075 2.1078832 2.070388 2.1080139 2.0972016 2.0601234 2.251127 2.0835376 2.0556166 2.2500927 2.0266414 2.0973516 2.1991963 2.0896113 2.1000605 2.0462513 2.1114476 2.2800798 2.0686293 2.2660418 2.0351648 2.0934525 2.2598636 2.0924282 2.2443798 2.0372887 2.2056675 2.0993426 2.137711 2.1037447 2.0967963 2.053312 2.0773897 2.25309 2.0623114 2.1358736 2.2128978 2.1202924
0.013013013 2.1867862 2.1598475 2.0980604 2.2947648 2.1539857 2.1843286 2.117184 2.294317 2.1818695 2.101732 2.1508512 2.122817 2.3685906 2.1861353 2.1466713 2.1864977 2.1755128 2.1353369 2.342819 2.1607141 2.1306 2.3423479 2.1012883 2.1737895 2.2858434 2.1677642 2.177299 2.121811 2.189671 2.3704834 2.1443048 2.3567863 2.1096385 2.1714826 2.3512192 2.1697605 2.336097 2.111807 2.2929707 2.1768951 2.219751 2.1810827 2.1746583 2.1290789 2.1547282 2.3438628 2.1377482 2.217956 2.2998638 2.1992784
0.014014014 2.2658153 2.2359667 2.1718032 2.3803236 2.2295818 2.2636747 2.1910334 2.3800306 2.259278 2.1752176 2.2267592 2.1976204 2.4575624 2.263634 2.2223108 2.264368 2.253102 2.2098892 2.4337826 2.2372458 2.204957 2.4338727 2.1753178 2.2496324 2.3717601 2.2452974 2.2538693 2.1967638 2.2671988 2.4602025 2.2193387 2.4468498 2.1834702 2.2488465 2.4419384 2.2464352 2.4271364 2.185669 2.379548 2.2537935 2.3010974 2.257752 2.251902 2.204222 2.2313929 2.4339762 2.2125113 2.2993412 2.386092 2.2776637
0.015015015 2.344158 2.3114767 2.2449725 2.4651613 2.304505 2.3423731 2.2642097 2.4650126 2.3360462 2.2480726 2.3019729 2.2717834 2.5458326 2.3403766 2.297313 2.3416333 2.3299696 2.283775 2.5239928 2.313138 2.2786856 2.5246406 2.2487276 2.3248816 2.4569376 2.3222091 2.3297637 2.2711086 2.3440273 2.5492375 2.2937272 2.5362282 2.2566543 2.3255267 2.5320191 2.3224564 2.5174835 2.2588708 2.4653916 2.3300495 2.3817463 2.333753 2.328528 2.2787366 2.3073797 2.5234342 2.2865956 2.3800268 2.471574 2.3554544
0.016016016 2.4218068 2.3863811 2.317569 2.5492725 2.3787475 2.4204211 2.336706 2.5492623 2.412172 2.3202937 2.37649 2.345304 2.6334105 2.41637 2.3716836 2.4182954 2.4061162 2.3569903 2.61343 2.3883915 2.3517828 2.6146362 2.321517 2.399538 2.5413709 2.3984954 2.4049735 2.3448455 2.4201505 2.637589 2.3674695 2.6249137 2.329188 2.4015143 2.6214561 2.3978264 2.6071167 2.3314114 2.5504951 2.4056678 2.4616919 2.4090867 2.4045377 2.352622 2.3826847 2.612241 2.3599918 2.460011 2.5563138 2.4326553
0.017017016 2.4987605 2.4606762 2.3895936 2.6326468 2.452303 2.4978185 2.408516 2.6327727 2.4876556 2.3918796 2.4503074 2.4181857 2.7203012 2.4916115 2.445429 2.4943576 2.481548 2.4295301 2.7020783 2.463015 2.4242458 2.70384 2.3936827 2.4736 2.6250598 2.474159 2.4794939 2.4179738 2.4955661 2.7252529 2.4405594 2.7129016 2.401075 2.476801 2.7102299 2.4725485 2.6960154 2.4032807 2.634859 2.4806507 2.5409384 2.4837513 2.4799328 2.425878 2.4573066 2.7003922 2.432696 2.5392962 2.6403105 2.5092654
0.018018018 2.5750108 2.534368 2.46104 2.7152772 2.5251682 2.5745606 2.4796352 2.7155323 2.5624917 2.4628263 2.5234206 2.4904268 2.8065104 2.5661118 2.518552 2.5698183 2.5562673 2.5013914 2.7899284 2.5370092 2.4960752 2.7922468 2.4652221 2.547068 2.7080026 2.5491974 2.553319 2.4904943 2.5702713 2.812224 2.512998 2.8001857 2.4723108 2.55138 2.7983234 2.5466285 2.784168 2.4744768 2.7184782 2.5550003 2.6194837 2.5577493 2.5547163 2.4985023 2.5312438 2.7878876 2.5047057 2.617878 2.7235618 2.585284
0.019019019 2.650558 2.607456 2.5319068 2.7971568 2.597337 2.6506498 2.5500631 2.797534 2.6366804 2.5331364 2.59583 2.5620298 2.8920398 2.6398783 2.591052 2.6446762 2.6302814 2.5725746 2.8769746 2.6103792 2.567267 2.879847 2.536136 2.6199386 2.7901993 2.6236072 2.6264458 2.562406 2.6442657 2.8984928 2.5847838 2.886755 2.5428984 2.6252472 2.885713 2.620067 2.871563 2.5449991 2.8013513 2.628717 2.6973276 2.6310828 2.628887 2.5704937 2.604495 2.8747191 2.5760176 2.6957579 2.8060684 2.6607113
0.02002002 2.7253983 2.679936 2.6021838 2.878278 2.6688128 2.7260823 2.6197968 2.878775 2.710219 2.602806 2.6675367 2.632996 2.9768884 2.712916 2.662929 2.7189288 2.7035966 2.6430767 2.9632118 2.6831284 2.6378217 2.9666371 2.6064215 2.6922112 2.8716516 2.6973898 2.6988723 2.63371 2.7175486 2.9840522 2.655918 2.9726028 2.6128364 2.6983986 2.9723785 2.6928706 2.9581938 2.614845 2.883472 2.7018013 2.774469 2.703751 2.702447 2.64185 2.6770594 2.9608684 2.646631 2.772935 2.8878317 2.7355397
0.021021022 2.7995336 2.7518024 2.6718693 2.9586368 2.7395916 2.8008604 2.6888378 2.9592466 2.7831068 2.6718378 2.7385383 2.7033286 3.0610561 2.7852325 2.734183 2.7925725 2.7762196 2.7128978 3.0486398 2.7552602 2.7077382 3.0526173 2.6760764 2.7638826 2.9523537 2.770544 2.7705998 2.7044063 2.7901242 3.0688937 2.7263987 3.057712 2.682126 2.7708325 3.0583034 2.7650423 3.0440516 2.6840131 2.964837 2.774249 2.8509088 2.775753 2.7753928 2.7125707 2.748938 3.0463214 2.7165477 2.8494074 2.968852 2.8097668
0.022022022 2.8729625 2.8230517 2.7409577 3.038229 2.8096733 2.8749828 2.7571876 3.0389457 2.8553429 2.7402296 2.8088403 2.773032 3.1445422 2.8568406 2.8048127 2.865601 2.848156 2.78204 3.1332629 2.8267732 2.777017 3.1377883 2.7451007 2.8349533 3.0323014 2.843069 2.8416264 2.774495 2.8619895 3.152996 2.796228 3.142068 2.7507644 2.8425508 3.1434746 2.8365843 3.12913 2.7525084 3.045439 2.846059 2.9266458 2.8470912 2.8477192 2.782655 2.8201332 3.1310587 2.785772 2.9251804 3.0491202 2.883387
0.023023022 2.945689 2.8936815 2.809443 3.1170478 2.8790646 2.9484506 2.824851 3.1178668 2.926928 2.8079848 2.8784444 2.8421066 3.227346 2.9277487 2.8748183 2.9380138 2.9194136 2.8505056 3.2170844 2.8976698 2.8456585 3.2221527 2.8134935 2.905418 3.111493 2.9149642 2.9119573 2.84397 2.9331539 3.23635 2.8654082 3.2256596 2.8187551 2.9135556 3.2278805 2.9075031 3.2134178 2.820332 3.12528 2.9172323 3.0016897 2.9177682 2.9194243 2.8521023 2.8906484 3.2150686 2.8543057 3.0002556 3.1286397 2.9563942
0.024024025 3.0177097 2.963687 2.877322 3.1950955 2.9477673 3.0212684 2.8918307 3.1960087 2.997864 2.875102 2.9473546 2.910558 3.309461 2.9979658 2.9441965 3.0098026 2.989995 2.9182975 3.300111 2.9679422 2.9136658 3.3057203 2.881258 2.9752717 3.1899266 2.9862313 2.9815958 2.9128296 3.0036185 3.3189437 2.9339378 3.3084764 2.8860998 2.9838483 3.3115122 2.977799 3.2969105 2.887487 3.2043476 2.987761 3.076039 2.9877853 2.9905014 2.9209135 2.9604836 3.2983358 2.922154 3.074635 3.207405 3.0287855
0.025025025 3.089026 3.033059 2.9445877 3.2723644 3.0157828 3.0934336 2.9581308 3.273369 3.0681515 2.9415863 3.0155773 2.9783826 3.3908744 3.0674977 3.0129442 3.0809646 3.0599022 2.985422 3.3823514 3.0375905 2.981039 3.3884845 2.9483924 3.044505 3.267597 3.0568686 3.050542 2.9810631 3.0733898 3.4007652 3.0018196 3.3905098 2.9528003 3.0534317 3.3943598 3.0474713 3.3796072 2.9539785 3.2826476 3.0576441 3.1496966 3.0571449 3.0609422 2.9890914 3.0296454 3.380847 2.9893231 3.1483204 3.28541 3.1005502
0.026026025 3.1596375 3.1017992 3.0112388 3.3488579 3.0831194 3.1649456 3.0237617 3.3499475 3.1377914 3.0074382 3.083114 3.0455856 3.471571 3.1363592 3.0810626 3.1514935 3.129136 3.051878 3.4638119 3.1066098 3.047783 3.4704504 3.0148983 3.1131163 3.3445032 3.1268735 3.1188064 3.048664 3.1424713 3.4818094 3.069053 3.4717555 3.0188615 3.1223092 3.4764209 3.1165159 3.461501 3.0198112 3.3601723 3.1268783 3.2226658 3.1258528 3.1307425 3.0566378 3.0981379 3.4625947 3.055819 3.2213113 3.3626575 3.1716883
0.027027028 3.2295504 3.1698985 3.0772722 3.4245768 3.149783 3.235799 3.0887313 3.425747 3.2067842 3.0726652 3.149976 3.1121676 3.5515394 3.2045593 3.1485484 3.2213867 3.1977012 3.1176775 3.5445018 3.1750038 3.1138968 3.5516167 3.0807848 3.181103 3.4206452 3.1962395 3.1863923 3.1156332 3.2108746 3.562071 3.1356385 3.5522077 3.084293 3.1904845 3.5576887 3.1849327 3.542596 3.0849934 3.436922 3.1954625 3.2949421 3.1939147 3.1998982 3.1235542 3.165966 3.543572 3.121648 3.2936032 3.4391437 3.242195
0.028028028 3.298768 3.237353 3.142684 3.4995213 3.2157803 3.305986 3.153042 3.500764 3.2751217 3.137265 3.2161696 3.1781254 3.6307654 3.2721052 3.2154016 3.2906394 3.2655995 3.182823 3.624421 3.2427669 3.179386 3.6319857 3.1460438 3.2484574 3.4960213 3.2649655 3.253307 3.1819599 3.2786026 3.641543 3.2015774 3.6318634 3.1490915 3.2579603 3.638158 3.252711 3.6228876 3.1495304 3.5128953 3.2633924 3.3665237 3.2613356 3.2684035 3.1898355 3.2331371 3.6237707 3.1868196 3.3651948 3.5148683 3.3120635
0.029029028 3.3672981 3.3041587 3.2074707 3.5736938 3.2811189 3.3755012 3.2167058 3.5750015 3.3428054 3.201241 3.2816997 3.2434585 3.7092383 3.339007 3.2816193 3.3592515 3.3328307 3.247322 3.703569 3.309898 3.244244 3.7115583 3.210674 3.3151784 3.5706313 3.3330493 3.3195586 3.2476459 3.345664 3.7202249 3.2668676 3.7107217 3.2132668 3.324745 3.717827 3.3198516 3.702379 3.2134304 3.5880919 3.330668 3.4374058 3.3281217 3.3362553 3.2554798 3.2996557 3.703185 3.25134 3.4360833 3.589829 3.3812892
0.03003003 3.4351459 3.3703127 3.2716308 3.6470938 3.3458042 3.4443355 3.2797318 3.6484652 3.4098315 3.26459 3.3465748 3.3081608 3.7869534 3.405274 3.3472018 3.4272165 3.3993988 3.311182 3.7819507 3.3763893 3.3084688 3.790341 3.274673 3.3812604 3.6444793 3.400484 3.3851538 3.3126845 3.4120607 3.7981122 3.331513 3.788781 3.2768273 3.3908465 3.796693 3.3863506 3.7810724 3.276699 3.6625075 3.397287 3.5075927 3.3942745 3.4034507 3.3204842 3.36553 3.7818108 3.3152192 3.5062685 3.6640267 3.449873
0.031031031 3.502318 3.4358132 3.3351586 3.7197216 3.4098477 3.512493 3.342125 3.7211516 3.476197 3.3273094 3.4108071 3.3722312 3.8639026 3.470905 3.412148 3.494533 3.4653077 3.3744097 3.8595674 3.4422426 3.3720622 3.8683338 3.3380394 3.4467053 3.7175627 3.4672737 3.450102 3.377077 3.4778008 3.875203 3.3955107 3.8660398 3.33977 3.4562714 3.8747582 3.4522047 3.8589692 3.3393486 3.7361438 3.4632473 3.5770812 3.459802 3.469984 3.3848448 3.4307656 3.8596475 3.3784661 3.5757565 3.7374582 3.5178082
0.03203203 3.5688274 3.500657 3.3980532 3.7915835 3.4732566 3.5799637 3.4038997 3.7930639 3.5418997 3.3894002 3.4744 3.4356685 3.94008 3.5359066 3.4764574 3.5611997 3.530555 3.4370108 3.9364245 3.5074503 3.4350188 3.9455442 3.4007683 3.511509 3.7898881 3.5334125 3.5144112 3.440819 3.5428934 3.9514966 3.4588618 3.9424982 3.4020977 3.521031 3.952019 3.5174098 3.93607 3.4013827 3.8090022 3.5285497 3.645873 3.5246916 3.5358567 3.4485633 3.4953647 3.9366899 3.441088 3.644541 3.8101282 3.5850904
0.033033032 3.6346765 3.5648422 3.460307 3.8626747 3.5360386 3.646751 3.465057 3.8642035 3.606943 3.450861 3.537365 3.4984705 4.0154815 3.600275 3.5401301 3.6272125 3.595145 3.4989927 4.012524 3.5720124 3.4973435 4.0219717 3.4628613 3.575669 3.8614526 3.5988984 3.5780897 3.503912 3.6073399 4.0269938 3.521566 4.01816 3.4638042 3.585131 4.0284777 3.5819664 4.0123787 3.4628124 3.8810835 3.5931907 3.713968 3.5889509 3.6010647 3.5116339 3.5593233 4.0129385 3.5030956 3.712627 3.882036 3.6517131
0.034034032 3.6998715 3.6283693 3.5219235 3.9330013 3.5982027 3.712852 3.5256138 3.9345732 3.67132 3.5116923 3.5997083 3.5606346 4.090105 3.6640127 3.6031632 3.6925716 3.6590796 3.56036 4.0878677 3.6359274 3.5590308 4.097622 3.5243156 3.639184 3.9322615 3.6637273 3.6411436 3.5663512 3.6711442 4.1016927 3.5836253 4.0930214 3.5248895 3.6485848 4.1041346 3.6458707 4.0878973 3.5236378 3.9523938 3.657173 3.7813697 3.652571 3.665608 3.5740612 3.6226428 4.088393 3.5644982 3.780014 3.9531877 3.7176704
0.035035037 3.7644129 3.6912367 3.5828981 4.002563 3.6597576 3.7782674 3.5855732 4.0041733 3.735036 3.5718927 3.6614318 3.622162 4.163948 3.7271194 3.6655605 3.757268 3.7223613 3.6211119 4.1624613 3.6991925 3.6200833 4.1724977 3.5851336 3.7020564 4.0023146 3.7278962 3.703586 3.628141 3.7343023 4.1755953 3.64504 4.1670837 3.5853562 3.7114031 4.1789904 3.7091236 4.1626267 3.58386 4.02293 3.7204936 3.8480759 3.715557 3.7294846 3.6358404 3.6853192 4.163053 3.6253037 3.8467047 4.0235796 3.7829618
0.036036037 3.8283014 3.7534447 3.643229 4.071363 3.7207108 3.8429973 3.6449418 4.0730095 3.79809 3.6314669 3.7225332 3.6830554 4.23701 3.7895913 3.7273216 3.8213046 3.7849894 3.68125 4.23631 3.7618074 3.680503 4.246605 3.6453128 3.7642837 4.071616 3.7914073 3.7654178 3.6892793 3.7968173 4.248707 3.705811 4.240355 3.6451983 3.773595 4.2530537 3.7717237 4.2365746 3.6434765 4.092699 3.7831569 3.9140925 3.7779076 3.7926967 3.6969726 3.7473538 4.2369227 3.6855116 3.9126983 4.093221 3.8475816
0.037037037 3.8915384 3.8149943 3.7029204 4.1394086 3.7810626 3.9070425 3.703719 4.1410813 3.8604822 3.6904118 3.7830122 3.7433112 4.30929 3.8514328 3.788446 3.8846755 3.846972 3.7407749 4.3094115 3.8237734 3.7402878 4.3199425 3.7048538 3.8258662 4.1401696 3.8542554 3.8266418 3.749766 3.8586898 4.321024 3.7659385 4.312833 3.704423 3.8351715 4.3263197 3.833673 4.3097425 3.7024884 4.161703 3.8451602 3.9794188 3.8396196 3.855244 3.7574608 3.8087468 4.310002 3.7451234 3.978001 4.162113 3.911529
0.038038038 3.9541237 3.8758857 3.7619686 4.206695 3.840814 3.9704032 3.7619047 4.2083926 3.9222145 3.7487285 3.8428698 3.8029282 4.38079 3.9126406 3.8489356 3.94738 3.9083045 3.799684 4.381773 3.885089 3.799441 4.3925157 3.7637587 3.8868067 4.207977 3.9164388 3.8872547 3.8096046 3.9199212 4.3925524 3.825426 4.384521 3.763025 3.8961413 4.398794 3.8949695 4.3821316 3.7608962 4.229946 3.9065068 4.044054 3.9006958 3.9171238 3.8173048 3.8694997 4.38229 3.8041372 4.042609 4.230255 3.974802
0.039039038 4.01606 3.936121 3.8203745 4.2732267 3.8999648 4.03308 3.8194962 4.2749476 3.9832873 3.8064203 3.9021068 3.8619113 4.4515076 3.973213 3.9087903 4.009416 3.968996 3.857983 4.453395 3.945754 3.857961 4.464327 3.8220298 3.9471016 4.2750406 3.9779575 3.9472597 3.8687925 3.9805102 4.4632955 3.8842735 4.4554234 3.8210082 3.956507 4.4704757 3.9556134 4.453748 3.8186982 4.2974305 3.9671972 4.108005 3.9611354 3.9783418 3.876505 3.9296079 4.4537926 3.8625512 4.1065273 4.2976537 4.0373983
0.04004004 4.077344 3.9957 3.8781402 4.339009 3.9585166 4.095072 3.8764956 4.3407445 4.043701 3.8634882 3.960721 3.9202604 4.5214467 4.0331516 3.9680135 4.0707817 4.0290465 3.915669 4.5242777 4.0057707 3.9158523 4.5353756 3.8796644 4.0067534 4.341362 4.0388093 4.006652 3.9273343 4.040458 4.533255 3.9424834 4.525543 3.8783712 4.0162683 4.5413675 4.015609 4.5245924 3.875895 4.364162 4.0272274 4.1712723 4.020939 4.0388975 3.9350605 3.9890754 4.524505 3.9203677 4.1697617 4.364313 4.0993137
0.041041043 4.1379786 4.054623 3.935264 4.404043 4.0164676 4.1563807 3.9328995 4.4057946 4.1034594 3.919935 4.018718 3.977976 4.5906067 4.0924582 4.0266047 4.131474 4.088462 3.9727483 4.5944242 4.06514 3.9731174 4.6056647 3.9366686 4.0657625 4.4069486 4.098995 4.0654335 3.9852307 4.0997663 4.602434 4.0000563 4.594882 3.9351168 4.0754232 4.611471 4.074953 4.5946665 3.9324894 4.4301453 4.0866 4.233859 4.0801105 4.0987873 3.992977 4.0478997 4.594434 3.9775846 4.232313 4.430236 4.1605496
0.042042043 4.1979613 4.1128917 3.9917488 4.468334 4.0738177 4.2170057 3.9887028 4.470097 4.1625605 3.9757602 4.07609 4.035057 4.658986 4.1511345 4.0845604 4.1914954 4.147243 4.029216 4.663831 4.1238604 4.029753 4.6751947 3.9930387 4.124124 4.471803 4.158513 4.123599 4.042481 4.158435 4.670828 4.056992 4.663444 3.9912422 4.1339703 4.680786 4.13365 4.663971 3.9884753 4.4953847 4.145314 4.2957706 4.1386437 4.1580157 4.050253 4.106085 4.663575 4.0341997 4.2941837 4.4954276 4.2211037
0.043043043 4.2572947 4.1705084 4.047596 4.531889 4.130567 4.276951 4.043907 4.5336566 4.221008 4.0309668 4.132843 4.091509 4.7265887 4.2091823 4.141885 4.2508426 4.205394 4.0850754 4.732503 4.181937 4.0857615 4.743969 4.0487823 4.1818447 4.53593 4.217366 4.181151 4.099088 4.216462 4.7384477 4.113299 4.731229 4.0467515 4.1919093 4.7493196 4.191702 4.7325087 4.043855 4.559887 4.2033677 4.357006 4.1965485 4.216584 4.10689 4.1636276 4.7319345 4.0902114 4.3553815 4.559891 4.2809772
0.044044044 4.3159785 4.2274733 4.1028085 4.5947094 4.186715 4.336218 4.0985103 4.5964813 4.278802 4.0855565 4.1889753 4.1473327 4.7934127 4.2666054 4.1985784 4.30952 4.2629156 4.1403275 4.800439 4.2393737 4.1411448 4.811991 4.1038933 4.238924 4.5993342 4.2755513 4.2380886 4.155057 4.273852 4.80529 4.1689777 4.7982407 4.101642 4.249241 4.817073 4.2491107 4.800283 4.0986247 4.6236563 4.260762 4.417575 4.2538233 4.274495 4.1628866 4.2205296 4.799513 4.1456184 4.415908 4.623634 4.340171
0.045045044 4.374014 4.283791 4.157383 4.656802 4.2422585 4.3948083 4.1525116 4.6585755 4.335945 4.139531 4.2444887 4.202525 4.8594637 4.3234024 4.2546415 4.367524 4.31981 4.194973 4.8676386 4.2961683 4.1959043 4.8792615 4.158374 4.2953625 4.662014 4.3330746 4.2944117 4.2103853 4.3306 4.8713603 4.22403 4.864482 4.1559105 4.3059616 4.884048 4.305879 4.8672953 4.1527843 4.686696 4.317498 4.4774737 4.3104672 4.3317485 4.2182417 4.276791 4.866314 4.2004194 4.4757624 4.686653 4.398686
0.046046045 4.4314003 4.33946 4.211326 4.718173 4.2971954 4.452721 4.20591 4.719945 4.3924336 4.1928883 4.2993817 4.2570877 4.924738 4.3795795 4.310074 4.424857 4.3760815 4.24901 4.9341025 4.3523254 4.250042 4.9457808 4.212222 4.351161 4.723976 4.3899336 4.350116 4.265073 4.3867097 4.936657 4.27846 4.929954 4.20956 4.3620715 4.950247 4.362008 4.933549 4.206335 4.749017 4.373575 4.536704 4.3664823 4.388349 4.2729564 4.3324165 4.9323378 4.254612 4.5349517 4.7489543 4.456522
0.04704705 4.488139 4.3944826 4.264639 4.778824 4.3515253 4.509964 4.258704 4.7805924 4.4482703 4.2456336 4.353653 4.3110166 4.9892397 4.435137 4.364879 4.4815207 4.431729 4.3024397 4.9998302 4.407846 4.3035583 5.011553 4.265438 4.4063225 4.785221 4.4461336 4.4052024 4.3191223 4.4421806 5.0011854 4.332272 4.994659 4.2625885 4.41757 5.0156746 4.4175014 4.9990463 4.259274 4.8106184 4.428996 4.5952697 4.4218664 4.4442954 4.327032 4.3874044 4.997589 4.3081985 4.593476 4.8105407 4.51368
0.04804805 4.544232 4.4488587 4.31732 4.838763 4.4052467 4.5665336 4.3108945 4.8405247 4.5034533 4.297766 4.407303 4.364319 5.05297 4.490079 4.4190574 4.5375166 4.486755 4.35526 5.06482 4.462731 4.3564544 5.076579 4.3180256 4.460847 4.8457575 4.501672 4.45967 4.372533 4.4970107 5.0649457 4.385469 5.0585966 4.3149996 4.472454 5.080333 4.472356 5.0637875 4.3116026 4.8715115 4.483762 4.653176 4.4766183 4.499588 4.3804674 4.4417553 5.0620685 4.3611774 4.651336 4.871416 4.5701647
0.04904905 4.599679 4.5025907 4.3693686 4.897998 4.458359 4.6224394 4.3624806 4.899748 4.5579863 4.349288 4.4603333 4.416991 5.115932 4.5444083 4.4726124 4.592847 4.541165 4.407473 5.1290736 4.516985 4.4087343 5.1408615 4.3699865 4.5147386 4.905587 4.5565557 4.5135193 4.4253044 4.5512047 5.12794 4.438055 5.121772 4.3667917 4.526727 5.144226 4.526574 5.127777 4.3633237 4.9316993 4.537873 4.710423 4.530744 4.554227 4.4332685 4.495475 5.1257815 4.4135528 4.708538 4.9315844 4.625977
0.05005005 4.654482 4.5556765 4.4207864 4.9565277 4.510863 4.6776786 4.413468 4.9582663 4.6118717 4.400202 4.512741 4.469038 5.1781273 4.5981226 4.5255456 4.6475163 4.594958 4.4590797 5.1925907 4.5706043 4.460395 5.2043977 4.4213204 4.567995 4.9647136 4.610783 4.5667477 4.477441 4.6047573 5.190172 4.490032 5.184182 4.41797 4.5803847 5.2073536 4.5801573 5.191015 4.4144354 4.9911866 4.5913334 4.7670145 4.584243 4.608216 4.485432 4.548561 5.18873 4.4653225 4.7650843 4.991044 4.681118
0.05105105 4.708642 4.608122 4.471577 5.0143647 4.5627575 4.732257 4.463853 5.0160856 4.6651125 4.4505043 4.564529 4.520462 5.2395616 4.6512346 4.577859 4.7015224 4.6481414 4.5100803 5.255374 4.623592 4.5114403 5.2671943 4.4720306 4.6206226 5.0231414 4.6643605 4.619358 4.528943 4.657674 5.2516403 4.541408 5.2458334 4.468537 4.633429 5.2697253 4.6331086 5.2535014 4.464944 5.0499816 4.644145 4.822953 4.6371164 4.6615553 4.536966 4.601016 5.2509174 4.5164905 4.8209777 5.049802 4.735593
0.05205205 4.7621593 4.659925 4.521743 5.071511 4.6140423 4.7861757 4.5136404 5.073214 4.7177076 4.500202 4.615699 4.5712624 5.3002353 4.703742 4.629552 4.7548723 4.700716 4.5604753 5.317423 4.6759515 4.56187 5.329248 4.5221224 4.6726193 5.080879 4.7172866 4.671351 4.579812 4.7099547 5.3123503 4.5921836 5.306726 4.5184956 4.68586 5.33134 4.6854277 5.315241 4.514849 5.1080856 4.696311 4.8782425 4.6893682 4.714249 4.5878706 4.6528406 5.3123465 4.567056 4.8762207 5.1078577 4.789402
0.05305305 4.815035 4.711093 4.571281 5.12797 4.664722 4.8394394 4.562831 5.1296554 4.7696643 4.5492926 4.666248 4.6214485 5.3601522 4.7556477 4.680629 4.807564 4.7526855 4.6102653 5.378739 4.7276826 4.6116877 5.390563 4.571595 4.7239885 5.1379204 4.7695694 4.722728 4.6300535 4.7616005 5.372301 4.6423616 5.366862 4.5678473 4.7376757 5.3922043 4.7371216 5.376233 4.5641537 5.1655025 4.7478304 4.9328804 4.741002 4.7662983 4.63815 4.704035 5.3730187 4.617025 4.9308147 5.1652155 4.8425503
0.054054055 4.867273 4.761628 4.6202 5.183755 4.714796 4.89205 4.6114273 5.1854157 4.8209863 4.5977817 4.716181 4.6710234 5.4193144 4.8069577 4.731087 4.859606 4.8040533 4.6594543 5.4393263 4.7787914 4.660896 5.4511423 4.6204557 4.77473 5.1942773 4.821208 4.77349 4.679672 4.8126144 5.4314995 4.6919465 5.4262443 4.616596 4.788882 5.4523196 4.78819 5.4364824 4.612861 5.222235 4.7987127 4.986875 4.7920218 4.817709 4.687808 4.7546024 5.4329433 4.6663995 4.984764 5.221881 4.8950405
0.055055056 4.9188757 4.811533 4.6685057 5.2388663 4.764266 4.94401 4.659432 5.240501 4.871676 4.64567 4.7655015 4.7199864 5.477723 4.8576746 4.7809305 4.911002 4.8548245 4.708041 5.4991837 4.8292828 4.709497 5.510987 4.6687093 4.824847 5.2499514 4.872207 4.823639 4.72867 4.863 5.4899464 4.74094 5.484878 4.6647444 4.8394775 5.5116897 4.83864 5.4959917 4.6609764 5.2782874 4.848959 5.040227 4.8424315 4.868484 4.73685 4.8045464 5.4921207 4.7151814 5.038067 5.2778573 4.9468794
0.056056056 4.969843 4.8608103 4.716193 5.293307 4.813133 4.995323 4.706848 5.2949157 4.9217386 4.692961 4.814206 4.7683415 5.5353813 4.907797 4.8301635 4.96175 4.9049993 4.7560306 5.5583143 4.8791537 4.757493 5.5700984 4.7163534 4.874342 5.30494 4.922571 4.8731766 4.777049 4.912758 5.5476446 4.7893443 5.5427666 4.712296 4.889463 5.570317 4.888471 5.554762 4.7085 5.33366 4.898569 5.0929375 4.8922315 4.918627 4.7852783 4.853864 5.5505524 4.763372 5.090733 5.333147 4.998065
0.057057057 5.020178 4.9094667 4.763275 5.347077 4.861399 5.0459895 4.753678 5.34866 4.971175 4.7396593 4.862302 4.8160915 5.5922933 4.9573274 4.878783 5.0118575 4.954581 4.8034225 5.61672 4.9284086 4.804888 5.62848 4.7633967 4.9232154 5.3592505 4.9723015 4.922104 4.8248143 4.961893 5.6046 4.837163 5.5999107 4.7592487 4.93884 5.6282043 4.937686 5.6127973 4.755434 5.3883595 4.9475517 5.145011 4.9414253 4.968144 4.833098 4.9025626 5.6082416 4.8109794 5.1427603 5.387755 5.0486026
0.058058057 5.069885 4.9575057 4.809751 5.400178 4.90907 5.096013 4.7999253 5.401738 5.0199947 4.7857656 4.9097896 4.863233 5.6484623 5.006257 4.926795 5.06133 5.003566 4.8502197 5.6744018 4.977046 4.8516827 5.6861362 4.80984 4.971471 5.412881 5.0214024 4.9704275 4.871972 5.0104055 5.660816 4.884388 5.656317 4.8056045 4.987612 5.6853547 4.986282 5.6701016 4.801778 5.4423842 4.995908 5.1964498 4.9900103 5.0170364 4.880314 4.950643 5.665193 4.857999 5.194154 5.4416847 5.0984993
0.059059057 5.1189656 5.0049324 4.8556223 5.452608 4.9561453 5.1454 4.8455925 5.4541454 5.0681996 4.8312845 4.9566736 4.9097733 5.7038913 5.054586 4.9741955 5.110167 5.0519524 4.896427 5.731366 5.0250707 4.897883 5.7430677 4.855687 5.0191145 5.4658337 5.0698757 5.018148 4.9185257 5.0583 5.716295 4.931021 5.7119884 4.8513637 5.0357804 5.7417736 5.0342646 5.7266755 4.8475337 5.4957294 5.043638 5.247255 5.0379887 5.065308 4.9269238 4.998105 5.721408 4.90443 5.2449107 5.494934 5.1477566
0.06006006 5.1674256 5.0517497 4.900895 5.504367 5.0026274 5.19415 4.890684 5.5058804 5.115789 4.8762217 5.0029564 4.9557066 5.758584 5.102311 5.0209885 5.1583767 5.099735 4.942047 5.787612 5.0724792 4.943491 5.79928 4.900935 5.066147 5.518105 5.1177273 5.065267 4.9644766 5.1055813 5.7710457 4.9770594 5.7669315 4.8965287 5.083346 5.7974625 5.0816317 5.782528 4.8927016 5.548398 5.090751 5.2974224 5.0853596 5.1129627 4.9729323 5.044958 5.7768936 4.9502773 5.2950296 5.5474987 5.1963787
0.061061062 5.215263 5.0979557 4.9455667 5.55545 5.048519 5.242266 4.9352007 5.556942 5.1627684 4.920575 5.0486364 5.0010405 5.812545 5.1494265 5.0671754 5.2059593 5.146907 4.9870806 5.843139 5.119276 4.9885106 5.8547707 4.9455867 5.1125717 5.569689 5.1649547 5.1117873 5.009827 5.1522517 5.8250656 5.022499 5.821146 4.941099 5.1303124 5.8524246 5.128387 5.8376555 4.937278 5.6003804 5.137245 5.346948 5.132122 5.159999 5.018339 5.091201 5.8316474 4.9955373 5.344508 5.5993752 5.2443695
0.062062062 5.2624865 5.14356 4.989644 5.605859 5.0938263 5.2897563 4.979144 5.6073294 5.209139 4.9643517 5.093725 5.0457773 5.865779 5.1959343 5.112757 5.25292 5.1934733 5.031534 5.8979588 5.1654606 5.0329466 5.909552 4.989648 5.1583953 5.6205873 5.211566 5.1577144 5.054582 5.1983147 5.878366 5.0673437 5.874641 4.98508 5.1766834 5.906669 5.174531 5.892069 4.9812727 5.651676 5.1831226 5.395831 5.178282 5.206422 5.0631475 5.1368384 5.885681 5.040211 5.3933406 5.6505675 5.2917347
0.06306306 5.309095 5.1885595 5.033127 5.655588 5.138549 5.3366194 5.022514 5.657039 5.2549 5.007552 5.13822 5.089914 5.9182878 5.2418294 5.157734 5.299261 5.239425 5.075406 5.952067 5.2110376 5.076796 5.963619 5.0331154 5.2036176 5.6707993 5.2575636 5.2030497 5.0987396 5.243774 5.9309454 5.1115913 5.927416 5.028468 5.2224574 5.9601927 5.2200656 5.945766 5.024681 5.702284 5.2283916 5.444068 5.223833 5.2522316 5.107359 5.1818743 5.9389935 5.084302 5.4415255 5.701069 5.3384767
0.06406406 5.355096 5.2329607 5.076025 5.704645 5.182693 5.382862 5.0653114 5.7060733 5.300055 5.0501766 5.1821284 5.133459 5.9700823 5.287115 5.202112 5.344987 5.28477 5.1187005 6.0054717 5.256009 5.1200633 6.016981 5.0759964 5.248244 5.7203283 5.302951 5.2477984 5.142307 5.2886333 5.982814 5.155241 5.9794817 5.0712705 5.267643 6.0130053 5.2649918 5.9987555 5.067507 5.7522044 5.2730513 5.4916587 5.2687855 5.297433 5.150979 5.226313 5.9915924 5.1278086 5.489064 5.750884 5.3846006
0.06506506 5.4004917 5.276762 5.118331 5.753021 5.2262535 5.428487 5.107538 5.7544317 5.3446064 5.0922294 5.225449 5.1764097 6.0211577 5.3317876 5.2458878 5.3900986 5.3294973 5.1614184 6.0581694 5.300377 5.1627493 6.0696373 5.1182904 5.2922745 5.769165 5.3477287 5.291958 5.1852846 5.332895 6.0339727 5.198294 6.0308366 5.1134863 5.312237 6.0651064 5.3093147 6.051037 5.10975 5.801431 5.3171053 5.5385976 5.3131323 5.3420258 5.194002 5.270155 6.0434785 5.1707344 5.535948 5.8000054 5.430104
0.066066064 5.445286 5.3199744 5.160056 5.8007226 5.2692385 5.473502 5.1491985 5.802111 5.388557 5.13371 5.268188 5.218771 6.07153 5.37585 5.289073 5.434604 5.3736143 5.20356 6.1101713 5.3441434 5.204857 6.1215935 5.1600037 5.335713 5.8173194 5.391905 5.3355336 5.227675 5.376566 6.0844293 5.2407556 6.081492 5.1551194 5.356248 6.1165056 5.353035 6.102618 5.1514173 5.8499694 5.3605623 5.58489 5.356884 5.3860145 5.2364397 5.3134055 6.094659 5.2130814 5.5821857 5.848441 5.4749956
0.067067064 5.489478 5.3625937 5.2012014 5.847746 5.3116436 5.5179043 5.190289 5.8491135 5.4319053 5.17462 5.3103437 5.2605457 6.1211944 5.419298 5.33166 5.4785013 5.417116 5.245127 6.1614723 5.3873096 5.2463856 6.172854 5.201133 5.378558 5.8647866 5.435476 5.3785243 5.26948 5.4196424 6.134186 5.2826214 6.131447 5.1961718 5.399672 6.167205 5.3961535 6.1535 5.192506 5.897818 5.4034195 5.6305313 5.4000363 5.4294014 5.2782907 5.356064 6.1451383 5.2548504 5.6277723 5.896187 5.5192776
0.068068065 5.5330744 5.404624 5.2417707 5.8940954 5.3534737 5.5616965 5.230816 5.895443 5.4746594 5.214963 5.3519197 5.301735 6.170163 5.46214 5.3736596 5.521797 5.460009 5.286124 6.2120833 5.4298797 5.287337 6.223424 5.2416863 5.4208164 5.911573 5.478446 5.4209323 5.310705 5.462131 6.1832514 5.3238945 6.180708 5.2366486 5.4425163 6.217209 5.4386764 6.2036896 5.2330194 5.9449787 5.4456825 5.6755257 5.4425926 5.472192 5.319558 5.3981323 6.1949186 5.2960424 5.6727085 5.943246 5.562954
0.06906907 5.5760736 5.446073 5.2817626 5.9397697 5.3947296 5.6048846 5.27078 5.941098 5.5168176 5.2547407 5.392918 5.342343 6.218437 5.5043707 5.4150715 5.564492 5.5022907 5.326549 6.2620044 5.471854 5.3277173 6.273302 5.281666 5.4624877 5.9576755 5.5208178 5.462758 5.3513494 5.504029 6.2316275 5.3645787 6.2292814 5.2765474 5.4847775 6.2665215 5.4806023 6.253192 5.2729635 5.991452 5.4873524 5.719869 5.484558 5.5143867 5.3602448 5.4396152 6.2440085 5.3366613 5.716995 5.9896183 5.606024
0.07007007 5.6184783 5.4869404 5.321184 5.984774 5.4354143 5.6474705 5.3101826 5.986083 5.5583878 5.293954 5.433342 5.382373 6.2660227 5.5459933 5.4559026 5.606589 5.5439634 5.3664055 6.31124 5.513239 5.367526 6.3224983 5.321074 5.503575 6.003099 5.5625973 5.5040064 5.3914204 5.5453434 6.279318 5.404673 6.277169 5.3158774 5.526458 6.31515 5.5219393 6.302009 5.312338 6.0372405 5.528432 5.7635674 5.5259333 5.5559864 5.4003544 5.4805136 6.2924123 5.376708 5.7606363 6.0353093 5.648492
0.07107107 5.6602964 5.5272274 5.3600388 6.0291114 5.4755263 5.6894555 5.3490257 6.030398 5.599368 5.3326073 5.473192 5.421827 6.312926 5.5870113 5.496152 5.6480923 5.5850277 5.4056964 6.3597937 5.554037 5.406766 6.371011 5.359915 5.5440784 6.0478487 5.6037836 5.5446763 5.430918 5.586074 6.3263288 5.4441843 6.324379 5.354636 5.5675616 6.3630943 5.562687 6.350145 5.3511453 6.082346 5.568926 5.8066235 5.5667205 5.597001 5.4398904 5.5208306 6.3401318 5.416186 5.803631 6.080322 5.6903605
0.072072074 5.701523 5.56694 5.3983283 6.072778 5.515072 5.7308464 5.387314 6.0740457 5.639762 5.3707 5.512472 5.4607096 6.359148 5.6274266 5.535825 5.6890016 5.625487 5.444423 6.407667 5.5942483 5.4454403 6.418846 5.3981895 5.5840025 6.09192 5.644377 5.5847707 5.4698467 5.6262236 6.3726616 5.4831114 6.3709083 5.392829 5.6080875 6.4103613 5.6028457 6.3975997 5.389389 6.1267743 5.6088357 5.8490343 5.6069226 5.6374326 5.478857 5.5605702 6.3871703 5.4550986 5.8459826 6.1246543 5.731633
0.073073074 5.7421627 5.6060777 5.436055 6.1157827 5.5540485 5.771641 5.4250474 6.117029 5.679576 5.408238 5.5511847 5.4990225 6.4046936 5.66724 5.574925 5.729323 5.665344 5.4825892 6.454863 5.633877 5.483549 6.466005 5.4359016 5.62335 6.1353245 5.6843853 5.6242924 5.5082073 5.665795 6.418322 5.521457 6.416765 5.43046 5.648038 6.456953 5.6424246 6.4443817 5.427071 6.1705217 5.6481633 5.8908033 5.646544 5.6772766 5.5172544 5.599733 6.4335346 5.4934454 5.8876934 6.168313 5.772311
0.074074075 5.78222 5.6446447 5.4732246 6.1581283 5.592463 5.811846 5.46223 6.1593533 5.718811 5.445223 5.589331 5.536769 6.4495697 5.706455 5.6134567 5.769057 5.7045994 5.520195 6.5013847 5.6729283 5.5210986 6.5124903 5.473056 5.662124 6.178058 5.7238097 5.6632423 5.5460067 5.70479 6.463315 5.5592265 6.461954 5.4675303 5.687416 6.5028715 5.681425 6.490492 5.464196 6.213597 5.686912 5.931935 5.6855874 5.716545 5.555088 5.638323 6.479226 5.531229 5.9287653 6.211299 5.812399
0.075075075 5.8216944 5.6826463 5.509836 6.1998143 5.630314 5.8514633 5.498863 6.2010183 5.75747 5.4816556 5.626917 5.573954 6.4937787 5.7450743 5.651422 5.808208 5.743259 5.557245 6.5472393 5.711405 5.5580897 6.5583086 5.509655 5.700326 6.220129 5.7626534 5.701625 5.583245 5.7432117 6.5076423 5.5964212 6.5064774 5.504043 5.7262225 6.548126 5.7198496 6.535934 5.5007668 6.255998 5.7250857 5.9724293 5.724056 5.7552366 5.592358 5.6763406 6.52425 5.5684543 5.9691987 6.2536154 5.851898
0.076076075 5.8605914 5.720084 5.5458984 6.240847 5.6676064 5.890498 5.5349536 6.242032 5.7955594 5.517543 5.663942 5.610577 6.537326 5.783101 5.6888256 5.84678 5.7813244 5.593743 6.592423 5.7493114 5.594526 6.6034636 5.545703 5.73796 6.2615395 5.8009195 5.7394414 5.619929 5.7810636 6.5513124 5.6330466 6.5503416 5.5400047 5.764459 6.592716 5.757704 6.5807133 5.536785 6.297736 5.762688 6.012295 5.7619524 5.793358 5.629073 5.713793 6.5686126 5.6051235 6.0090017 6.2952704 5.8908157
0.077077076 5.8989124 5.756961 5.5814095 6.28123 5.70434 5.9289513 5.5704956 6.2823896 5.8330755 5.552882 5.7004094 5.646646 6.5802126 5.8205376 5.725669 5.8847733 5.8187976 5.6296864 6.6369395 5.7866483 5.6304083 6.647949 5.5811996 5.7750263 6.302288 5.8386097 5.776693 5.6560564 5.818347 6.5943213 5.6691017 6.593544 5.5754137 5.8021293 6.6366444 5.794985 6.6248274 5.5722528 6.338808 5.799721 6.05153 5.7992783 5.830909 5.6652327 5.750681 6.6123104 5.641238 6.048174 6.3362613 5.9291496
0.078078076 5.9366603 5.793278 5.616378 6.320966 5.7405195 5.9668255 5.6054993 6.322106 5.870029 5.587679 5.7363234 5.68216 6.6224465 5.85739 5.7619553 5.9221945 5.8556833 5.665086 6.6807966 5.8234196 5.665742 6.6917815 5.616153 5.8115325 6.342388 5.8757277 5.813384 5.691636 5.855067 6.636679 5.7045913 6.6360936 5.6102786 5.839236 6.6799183 5.831703 6.6682878 5.6071763 6.3792205 5.8361874 6.0901365 5.836039 5.8678927 5.70084 5.7870073 6.6553545 5.676801 6.0867195 6.3765965 5.966909
0.07907908 5.973838 5.8290443 5.6508017 6.360059 5.776149 6.004128 5.639963 6.3611755 5.906421 5.6219387 5.7716894 5.717126 6.66403 5.8936596 5.797692 5.9590454 5.891985 5.699938 6.7239943 5.859634 5.700529 6.7349567 5.650565 5.847479 6.381837 5.912281 5.8495173 5.7266693 5.891224 6.678391 5.7395225 6.677998 5.644599 5.875782 6.72254 5.86786 6.711096 5.641557 6.4189787 5.872094 6.1281233 5.872238 5.904317 5.7359 5.8227777 6.697747 5.711818 6.124642 6.41628 6.004092
0.08008008 6.010448 5.864255 5.6846905 6.398514 5.8112254 6.040856 5.673891 6.3996077 5.9422517 5.6556597 5.806503 5.751541 6.7049694 5.9293504 5.832879 5.995328 5.927706 5.734246 6.766535 5.8952875 5.73477 6.777478 5.684435 5.882867 6.42064 5.948266 5.885092 5.7611547 5.9268217 6.719455 5.7738934 6.7192545 5.6783767 5.911767 6.7645116 5.903455 6.75325 5.675397 6.458084 5.907439 6.16549 5.907876 5.9401817 5.7704134 5.857993 6.739489 5.7462873 6.1619444 6.4553137 6.0407047
0.08108108 6.046493 5.898921 5.7180405 6.4363337 5.8457565 6.0770197 5.707286 6.4374046 5.977526 5.6888475 5.840774 5.7854176 6.745264 5.964466 5.86752 6.031045 5.962853 5.768015 6.808426 5.930388 5.7684755 6.819353 5.7177734 5.9177027 6.4588013 5.983691 5.9201155 5.795103 5.9618626 6.759879 5.80771 6.7598686 5.71162 5.9471965 6.8058443 5.938496 6.794759 5.708702 6.4965453 5.9422297 6.2022424 5.9429607 5.975491 5.8043876 5.8926563 6.780591 5.780217 6.1986356 6.4937034 6.0767508
0.082082085 6.0819755 5.933042 5.7508607 6.473521 5.8797426 6.112617 5.7401514 6.4745693 6.012249 5.721505 5.8745017 5.818752 6.784922 5.9990125 5.901618 6.066203 5.9974246 5.8012447 6.8496656 5.964935 5.8016386 6.8605795 5.750579 5.951989 6.496322 6.0185585 5.9545865 5.8285117 5.996351 6.799666 5.8409786 6.799845 5.7443275 5.9820704 6.8465314 5.9729843 6.8356237 5.741472 6.5343614 5.976468 6.238383 5.977491 6.010248 5.83782 5.9267707 6.8210497 5.8136053 6.234711 6.5314527 6.1122313
0.083083086 6.116899 5.9666185 5.78315 6.510086 5.913187 6.14765 5.7724876 6.511111 6.046424 5.7536354 5.907688 5.8515477 6.823948 6.0329933 5.935178 6.1008034 6.0314264 5.8339434 6.8902607 5.9989357 5.8342695 6.9011645 5.782851 5.9857264 6.5332117 6.05287 5.98851 5.861388 6.0302887 6.838822 5.873697 6.8391886 5.7765074 6.0163937 6.8865833 6.0069256 6.8758507 5.773711 6.571539 6.0101566 6.2739143 6.011472 6.0444565 5.870717 5.96034 6.8608723 5.8464575 6.270179 6.568564 6.147149
0.084084086 6.151268 5.9996614 5.814917 6.546026 5.946094 6.182129 5.804302 6.5470295 6.0800533 5.7852426 5.94034 5.883813 6.8623443 6.0664096 5.9682045 6.1348476 6.064869 5.8661113 6.930214 6.0323925 5.866371 6.9411135 5.8146033 6.018921 6.569472 6.0866337 6.0218897 5.893734 6.063677 6.8773503 5.9058733 6.8779025 5.808159 6.0501695 6.9260044 6.0403223 6.9154444 5.8054237 6.6080847 6.0432997 6.308845 6.044909 6.0781207 5.9030833 5.993369 6.900065 5.8787785 6.305048 6.6050444 6.1815104
0.08508509 6.1850805 6.032167 5.8461595 6.5813456 5.978462 6.21605 5.8355885 6.582327 6.1131372 5.8163247 5.9724565 5.915543 6.900115 6.099269 6.000697 6.1683416 6.0977483 5.8977475 6.9695253 6.0653067 5.897942 6.980424 5.845829 6.051574 6.605107 6.1198473 6.054726 5.9255476 6.0965214 6.915251 5.9375067 6.9159875 5.839283 6.0833993 6.964794 6.073175 6.954402 5.836611 6.644001 6.075898 6.343174 6.0778027 6.111242 5.934919 6.025857 6.938627 5.910565 6.339314 6.6408973 6.215317
0.08608609 6.2183456 6.0641403 5.8768854 6.6160536 6.0102987 6.2494206 5.8663607 6.617013 6.1456847 5.846892 6.0040407 5.9467497 6.9372673 6.1315746 6.032661 6.20129 6.1300726 5.9288616 7.0082026 6.0976853 5.9289885 7.0191045 5.876537 6.0836897 6.6401215 6.152517 6.087023 5.9568405 6.1288233 6.9525337 5.968605 6.953454 5.8698897 6.116087 7.00296 6.105492 6.992734 5.8672748 6.6792936 6.107959 6.376911 6.1101575 6.1438246 5.9662294 6.05781 6.976566 5.941827 6.372983 6.676128 6.248572
0.08708709 6.2510605 6.095585 5.9070954 6.650149 6.041605 6.282242 5.896613 6.6510878 6.1776934 5.8769407 6.035098 5.977428 6.9737988 6.163329 6.064098 6.2336893 6.161845 5.9594483 7.0462456 6.1295257 5.9595113 7.0571547 5.9067264 6.1152697 6.6745186 6.1846457 6.118782 5.9876075 6.160587 6.989194 5.9991684 6.990296 5.8999753 6.148233 7.0405045 6.1372695 7.0304356 5.897421 6.7139654 6.1394815 6.4100523 6.1419754 6.175872 5.997015 6.089228 7.0138826 5.972563 6.406064 6.710738 6.2812786
0.08808809 6.283231 6.126504 5.936792 6.683636 6.072382 6.314517 5.926351 6.684555 6.2091694 5.906477 6.065629 6.0075865 7.009718 6.194537 6.0950117 6.265548 6.1930695 5.989517 7.0836596 6.160836 5.989516 7.0945807 5.936403 6.146319 6.708305 6.216237 6.1500063 6.017856 6.1918125 7.0252438 6.0292025 7.026525 5.929546 6.17984 7.0774302 6.168516 7.06752 5.9270506 6.748025 6.170473 6.442609 6.17326 6.207385 6.027281 6.120117 7.0505824 6.002776 6.4385552 6.744733 6.31344
0.08908909 6.314862 6.1568995 5.9659786 6.716522 6.102634 6.3462505 5.9555807 6.7174225 6.240116 5.935506 6.0956354 6.0372267 7.0450287 6.2252054 6.125406 6.296872 6.223752 6.0190716 7.1204486 6.191621 6.019005 7.131384 5.9655685 6.176836 6.7414856 6.247294 6.1806993 6.047591 6.2225065 7.0606837 6.05871 7.0621443 5.958605 6.2109156 7.1137433 6.199238 7.1039867 5.9561667 6.7814713 6.2009354 6.474584 6.2040167 6.238369 6.057032 6.1504784 7.0866694 6.032472 6.4704657 6.7781234 6.3450594
0.09009009 6.345949 6.1867757 5.994659 6.748806 6.1323633 6.3774433 5.9842978 6.749688 6.2705345 5.964026 6.125123 6.0663514 7.079732 6.2553334 6.155279 6.3276563 6.2538924 6.048109 7.1566124 6.221877 6.0479784 7.167571 5.9942274 6.206828 6.774061 6.2778196 6.210865 6.076812 6.252669 7.095517 6.0876946 7.097152 5.987152 6.241455 7.1494436 6.22943 7.1398363 5.9847717 6.8143134 6.2308683 6.5059795 6.2342443 6.2688255 6.086266 6.1803126 7.1221457 6.061651 6.5017953 6.8109055 6.3761387
0.09109109 6.3765035 6.216134 6.0228367 6.780499 6.161573 6.4081 6.01251 6.78136 6.3004274 5.992041 6.154092 6.0949645 7.1138353 6.2849293 6.1846404 6.357911 6.283499 6.0766344 7.1921597 6.2516127 6.0764437 7.2031403 6.022378 6.2362986 6.8060446 6.3078165 6.240505 6.105521 6.282303 7.129746 6.1161604 7.131557 6.015193 6.2714677 7.1845384 6.2591 7.175075 6.012868 6.846555 6.260277 6.5368037 6.2639513 6.298759 6.1149898 6.209627 7.157017 6.0903187 6.5325537 6.8430905 6.406686
0.09209209 6.4065237 6.2449794 6.050514 6.811598 6.1902666 6.438225 6.0402184 6.8124413 6.3297987 6.0195565 6.182547 6.1230693 7.147338 6.3139954 6.2134886 6.3876357 6.312577 6.104651 7.227088 6.2808285 6.1044006 7.238099 6.050029 6.2652483 6.83743 6.337291 6.269621 6.133722 6.311413 7.163374 6.1441107 7.165359 6.04273 6.3009534 7.2190294 6.28825 7.209705 6.040463 6.878201 6.2891665 6.5670586 6.293138 6.3281727 6.1432056 6.238425 7.191287 6.118475 6.5627446 6.8746805 6.436698
0.09309309 6.436013 6.2733126 6.077693 6.8421135 6.218445 6.467819 6.0674257 6.842938 6.358654 6.046575 6.2104907 6.150666 7.1802464 6.3425355 6.2418275 6.416836 6.3411255 6.132162 7.2614036 6.3095293 6.1318517 7.2724485 6.0771794 6.2936797 6.8682294 6.366243 6.298217 6.161421 6.3399997 7.1964083 6.171549 7.1985655 6.069765 6.3299136 7.252921 6.3168874 7.2437325 6.0675526 6.9092546 6.31754 6.5967493 6.3218064 6.357068 6.170917 6.2667036 7.2249565 6.146124 6.5923715 6.905681 6.466181
0.0940941 6.464976 6.301138 6.1043777 6.8720493 6.246114 6.4968863 6.094136 6.872856 6.3869925 6.073098 6.2379236 6.17776 7.2125664 6.3705583 6.269661 6.4455137 6.369155 6.1591744 7.2951097 6.337721 6.1588044 7.3061957 6.1038337 6.321598 6.8984485 6.3946753 6.3262954 6.1886177 6.3680687 7.2288504 6.19848 7.231179 6.096304 6.3583527 7.2862167 6.3450117 7.277159 6.0941463 6.939722 6.345399 6.625884 6.349962 6.385449 6.1981254 6.294473 7.2580314 6.1732697 6.621439 6.936096 6.495142
0.0950951 6.4934134 6.3284583 6.1305695 6.901406 6.2732735 6.525429 6.12035 6.902193 6.414817 6.0991287 6.264852 6.204354 7.2442946 6.3980618 6.2969904 6.47367 6.3966656 6.185683 7.3282104 6.365398 6.1852584 7.3393383 6.1299934 6.349005 6.9280834 6.422593 6.353859 6.2153134 6.3956203 7.2607 6.224903 7.263197 6.1223474 6.3862715 7.3189197 6.372625 7.309985 6.120241 6.969604 6.3727436 6.654461 6.3776054 6.4133162 6.224832 6.3217287 7.2905164 6.199911 6.6499524 6.9659276 6.5235767
0.0960961 6.521329 6.3552732 6.156272 6.9301915 6.2999263 6.5534506 6.146071 6.9309587 6.442132 6.12467 6.291276 6.2304487 7.2754407 6.4250507 6.323818 6.5013123 6.423661 6.2116947 7.360706 6.3925695 6.211214 7.3718843 6.1556625 6.375903 6.9571466 6.449998 6.3809094 6.2415133 6.4226594 7.2919655 6.250826 7.2946315 6.1478977 6.413677 7.3510327 6.399731 7.34222 6.145843 6.9989095 6.3995824 6.682492 6.4047427 6.4406757 6.2510424 6.348479 7.3224096 6.226054 6.6779175 6.995185 6.551494
0.0970971 6.548723 6.381591 6.181486 6.958409 6.3260775 6.5809526 6.171301 6.959159 6.468938 6.1497254 6.3171988 6.256052 7.3060026 6.451531 6.350147 6.5284395 6.4501476 6.237212 7.392602 6.4192367 6.2366796 7.403834 6.1808443 6.402296 6.9856377 6.476894 6.4074507 6.267219 6.4491835 7.322647 6.2762494 7.3254795 6.1729555 6.440567 7.382561 6.4263325 7.3738604 6.1709538 7.027641 6.425914 6.7099752 6.4313745 6.4675274 6.276759 6.3747244 7.3537207 6.251702 6.705338 7.0238695 6.5788918
0.0980981 6.575602 6.407408 6.206214 6.9860606 6.3517265 6.607942 6.196045 6.986794 6.4952407 6.1742964 6.342623 6.281158 7.335987 6.4775085 6.375981 6.5550556 6.4761286 6.2622385 7.4239016 6.4454017 6.261654 7.435191 6.205538 6.428186 7.0135646 6.5032825 6.433485 6.2924337 6.475202 7.352749 6.301177 7.3557463 6.197527 6.4669466 7.413505 6.452433 7.404914 6.1955757 7.0558033 6.451744 6.7369204 6.4575043 6.4938755 6.3019824 6.400468 7.384449 6.276855 6.7322164 7.051986 6.605776
0.0990991 6.601968 6.4327316 6.230463 7.013156 6.3768783 6.6344185 6.2203035 7.013871 6.521039 6.1983867 6.36755 6.3057785 7.365394 6.502984 6.4013205 6.5811644 6.5016055 6.2867775 7.4546065 6.4710684 6.2861404 7.4659595 6.229747 6.4535756 7.04093 6.529166 6.4590144 6.3171597 6.5007143 7.3822756 6.325613 7.385434 6.2216153 6.492818 7.4438696 6.478036 7.435382 6.2197104 7.0834017 6.4770722 6.763329 6.4831305 6.519724 6.3267174 6.4257126 7.414597 6.301519 6.7585588 7.079541 6.632151
0.1001001 6.6278205 6.4575634 6.2542286 7.039695 6.401537 6.660385 6.2440786 7.0403943 6.5463405 6.2220006 6.3919854 6.3299108 7.394224 6.527962 6.4261727 6.606766 6.5265875 6.310829 7.48472 6.4962387 6.3101444 7.4961443 6.253478 6.4784694 7.067737 6.5545497 6.484043 6.341399 6.5257225 7.411226 6.3495603 7.4145455 6.245221 6.5181828 7.4736567 6.5031433 7.465268 6.243364 7.110439 6.5019035 6.7892046 6.508265 6.545074 6.350962 6.4504604 7.444172 6.325691 6.7843714 7.106535 6.658016
0.1011011 6.653166 6.481905 6.2775207 7.0656843 6.425702 6.6858435 6.267374 7.066367 6.5711446 6.245138 6.415932 6.3535576 7.4224863 6.5524464 6.450539 6.6318693 6.5510745 6.3343983 7.5142474 6.5209208 6.333667 7.525744 6.2767277 6.5028696 7.093994 6.5794344 6.508574 6.365155 6.550232 7.4396076 6.3730226 7.4430847 6.2683454 6.543047 7.502872 6.5277596 7.494576 6.266537 7.136922 6.526242 6.8145523 6.532906 6.569927 6.374725 6.474715 7.473173 6.3493805 6.8096566 7.1329775 6.683378
0.1021021 6.6780066 6.5057583 6.300335 7.0911303 6.4493766 6.710801 6.2901907 7.091793 6.595454 6.267804 6.439388 6.376725 7.4501743 6.5764422 6.4744205 6.656472 6.5750723 6.3574877 7.5431895 6.5451136 6.3567095 7.554763 6.299503 6.5267777 7.1197023 6.6038246 6.532609 6.3884306 6.5742435 7.467419 6.3960037 7.4710517 6.2909927 6.5674086 7.531516 6.5518875 7.523307 6.2892313 7.162855 6.55009 6.839379 6.55706 6.594289 6.3980045 6.49848 7.501603 6.37259 6.8344173 7.158869 6.7082367
0.1031031 6.702343 6.529127 6.3226786 7.1160316 6.472566 6.7352552 6.312532 7.1166806 6.619273 6.29 6.4623594 6.399414 7.4773006 6.5999517 6.4978237 6.68058 6.598583 6.3800974 7.571549 6.56882 6.379278 7.5832076 6.321804 6.5501986 7.144867 6.627721 6.5561504 6.411226 6.5977592 7.4946647 6.4185066 7.4984493 6.3131666 6.591274 7.5595922 6.575532 7.5514646 6.31145 7.188241 6.5734487 6.863686 6.580726 6.6181583 6.4208064 6.521756 7.529464 6.39532 6.8586597 7.1842175 6.7326
0.1041041 6.72618 6.552015 6.344552 7.140399 6.495271 6.7592125 6.3344016 7.1410313 6.642603 6.3117313 6.48485 6.421628 7.5038614 6.6229825 6.5207515 6.7041926 6.621614 6.402235 7.5993314 6.5920486 6.4013734 7.6110773 6.343634 6.573134 7.1694937 6.6511292 6.5792036 6.433544 6.620782 7.5213466 6.4405346 7.525281 6.3348694 6.614645 7.5871053 6.598694 7.5790534 6.3332005 7.2130876 6.596321 6.88748 6.603912 6.6415443 6.44313 6.544546 7.55676 6.417573 6.8823905 7.209025 6.756463
0.1051051 6.7495184 6.574424 6.365958 7.164234 6.5174937 6.7826743 6.355797 7.1648483 6.6654444 6.3329964 6.506859 6.44337 7.5298595 6.6455326 6.543205 6.727315 6.644164 6.4238997 7.6265373 6.614797 6.422998 7.638377 6.364995 6.5955873 7.1935887 6.6740494 6.6017666 6.455392 6.6433163 7.547466 6.4620924 7.551548 6.356105 6.63752 7.6140547 6.621379 7.606073 6.354479 7.2373953 6.618709 6.910763 6.626616 6.664443 6.46498 6.566856 7.583491 6.439356 6.9056077 7.2332964 6.7798347
0.1061061 6.7723637 6.5963545 6.386898 7.187539 6.53924 6.8056436 6.376728 7.1881385 6.687805 6.353803 6.5283904 6.464648 7.5553007 6.667609 6.5651913 6.7499514 6.666241 6.4450955 7.6531706 6.6370707 6.444156 7.6651077 6.385889 6.6175604 7.217148 6.6964855 6.623848 6.4767685 6.665363 7.5730276 6.483181 7.577253 6.3768787 6.6599107 7.640441 6.64359 7.6325283 6.3752947 7.261172 6.6406183 6.9335394 6.648848 6.6868615 6.4863586 6.588683 7.609663 6.4606705 6.928323 7.2570353 6.802716
0.10710711 6.794717 6.617811 6.407378 7.2103224 6.56051 6.828122 6.3971915 7.210905 6.7096834 6.374149 6.549447 6.4854574 7.580185 6.6892176 6.586709 6.7720976 6.687848 6.465825 7.6792316 6.6588745 6.4648485 7.691273 6.4063196 6.639058 7.2401876 6.718439 6.6454463 6.497674 6.686925 7.5980306 6.503805 7.602398 6.3971887 6.681811 7.666273 6.6653285 7.658417 6.395648 7.2844205 6.6620483 6.9558153 6.6706057 6.708799 6.507266 6.610035 7.635275 6.4815187 6.950533 7.28025 6.825108
0.10810811 6.816577 6.638795 6.427395 7.232585 6.5813065 6.850114 6.417194 7.2331514 6.731085 6.394041 6.570031 6.5058084 7.604515 6.7103553 6.6077642 6.7937665 6.708985 6.4860907 7.7047253 6.6802096 6.48508 7.7168736 6.42629 6.660081 7.2627034 6.739915 6.6665664 6.518117 6.708004 7.6224794 6.523968 7.6269855 6.417041 6.703227 7.6915464 6.6866016 7.6837473 6.4155445 7.307145 6.683004 6.977592 6.6918974 6.7302585 6.527706 6.63091 7.660331 6.5019045 6.9722495 7.3029413 6.8470144
0.10910911 6.8379517 6.6593113 6.4469557 7.2543325 6.6016335 6.871622 6.436735 7.2548847 6.7520094 6.4134817 6.590147 6.5257006 7.628295 6.7310314 6.62836 6.814952 6.729661 6.5058966 7.7296515 6.7010803 6.5048532 7.7419157 6.4458017 6.680633 7.2847037 6.7609143 6.6872106 6.5380907 6.7286043 7.6463785 6.543675 7.6510177 6.436441 6.7241616 7.7162676 6.707411 7.7085156 6.4349847 7.3293514 6.7034874 6.9988775 6.712722 6.7512455 6.5476837 6.651314 7.6848335 6.521833 6.993471 7.3251143 6.8684406
0.11011011 6.858843 6.679361 6.4660606 7.2755694 6.621494 6.8926487 6.4558167 7.2761054 6.772462 6.4324703 6.6097956 6.5451374 7.6515284 6.7512484 6.6485 6.835664 6.749875 6.5252423 7.754013 6.7214923 6.52417 7.7663956 6.4648533 6.700718 7.3061924 6.781441 6.7073812 6.5576077 6.7487288 7.6697254 6.562928 7.6745005 6.4553876 6.7446175 7.74044 6.7277575 7.7327304 6.4539747 7.351045 6.7235026 7.0196733 6.7330866 6.7717595 6.5671988 6.671249 7.708786 6.5413074 7.0142055 7.346777 6.889385
0.11111111 6.8792505 6.6989427 6.484711 7.296294 6.640889 6.9131937 6.4744415 7.296818 6.7924404 6.4510126 6.6289783 6.564124 7.674213 6.7710085 6.6681843 6.855897 6.7696333 6.544135 7.777812 6.7414436 6.5430326 7.7903185 6.4834533 6.720338 7.327172 6.8014936 6.7270827 6.576664 6.7683783 7.692527 6.581729 7.6974287 6.473887 6.764596 7.764059 6.7476473 7.756386 6.472515 7.3722253 6.743048 7.0399837 6.7529902 6.791807 6.586251 6.690716 7.732188 6.5603275 7.0344534 7.367925 6.909855
0.11211211 6.89918 6.7180653 6.502911 7.316516 6.659822 6.9332647 6.492612 7.3170233 6.811953 6.4691124 6.6476974 6.5826626 7.69636 6.7903132 6.6874185 6.875665 6.788939 6.5625744 7.80105 6.7609415 6.5614443 7.813688 6.5015984 6.7394924 7.3476486 6.8210783 6.746315 6.595264 6.7875547 7.7147827 6.6000814 7.7198114 6.4919405 6.7841015 7.787135 6.767082 7.7794924 6.49061 7.3928995 6.762132 7.0598145 6.772441 6.811384 6.6048484 6.709717 7.755045 6.5789003 7.054221 7.3885717 6.9298525
0.11311311 6.918633 6.7367253 6.520665 7.336241 6.678297 6.952861 6.510334 7.336734 6.8309994 6.4867682 6.6659603 6.6007557 7.7179694 6.8091726 6.7062087 6.8949656 6.807795 6.5805645 7.823733 6.7799892 6.5794096 7.8365026 6.5192976 6.758191 7.3676267 6.8402014 6.7650847 6.6134095 6.806265 7.7365 6.6179924 7.7416515 6.5095534 6.803136 7.8096676 6.7860684 7.8020487 6.5082636 7.41307 6.7807593 7.079169 6.7914395 6.8305035 6.6229925 6.728259 7.777361 6.597027 7.073515 7.4087186 6.949381
0.11411411 6.937614 6.754932 6.5379753 7.355468 6.696316 6.9719887 6.527606 7.3559446 6.849584 6.5039854 6.683766 6.61841 7.7390475 6.827585 6.724553 6.9138036 6.826205 6.5981054 7.8458643 6.798589 6.5969286 7.8587685 6.53655 6.776431 7.387108 6.8588634 6.7833905 6.6311045 6.8245096 7.7576795 6.635462 7.762952 6.526729 6.821703 7.8316636 6.804604 7.8240614 6.525479 7.432744 6.798932 7.098051 6.80999 6.849164 6.640686 6.746344 7.799142 6.614713 7.0923347 7.4283686 6.968446
0.11511511 6.9561257 6.772683 6.5548453 7.3742 6.71388 6.990655 6.544434 7.374666 6.8677115 6.520767 6.701122 6.6356215 7.7595987 6.8455544 6.7424555 6.932186 6.8441725 6.615206 7.8674455 6.8167424 6.6140065 7.880494 6.553361 6.794216 7.4060974 6.877067 6.801237 6.6483517 6.8422947 7.778329 6.6524935 7.783717 6.5434704 6.839809 7.8531256 6.8227005 7.845533 6.5422573 7.45192 6.816654 7.1164618 6.8280945 6.8673687 6.657933 6.763976 7.820388 6.631959 7.1106853 7.4475236 6.987052
0.116116114 6.9741764 6.789989 6.5712795 7.3924465 6.730998 7.0088615 6.560821 7.3928986 6.8853836 6.537118 6.718033 6.6524014 7.7796283 6.8630867 6.759922 6.950116 6.8617015 6.6318655 7.8884873 6.8344584 6.6306486 7.90168 6.5697355 6.811556 7.4245987 6.894822 6.8186326 6.6651573 6.859626 7.7984533 6.669092 7.803954 6.55978 6.857457 7.874059 6.8403535 7.866469 6.5586057 7.4706087 6.833932 7.1344123 6.8457594 6.8851233 6.674739 6.7811613 7.841109 6.6487713 7.128574 7.4661922 7.005205
0.117117114 6.99177 6.8068495 6.587281 7.4102087 6.74767 7.026611 6.576773 7.4106455 6.902605 6.5530386 6.7345004 6.668751 7.79914 6.880187 6.7769556 6.967597 6.8787966 6.6480913 7.9089894 6.851736 6.6468563 7.922331 6.5856733 6.82845 7.442618 6.9121294 6.835576 6.6815233 6.876509 7.818055 6.6852612 7.823664 6.5756617 6.874653 7.89447 6.8575687 7.8868723 6.574526 7.4888096 6.850768 7.1519012 6.8629847 6.9024305 6.6911054 6.7979035 7.8613048 6.6651516 7.1460023 7.4843764 7.0229053
0.118118115 7.0089073 6.823266 6.602852 7.427489 6.763904 7.0439095 6.5922914 7.4279137 6.9193788 6.5685363 6.750531 6.6846724 7.818137 6.8968515 6.7935596 6.9846315 6.8954597 6.663885 7.92896 6.868579 6.662637 7.942453 6.601183 6.8449035 7.4601545 6.928993 6.8520765 6.697452 6.8929415 7.8371406 6.701004 7.8428555 6.5911174 6.8914 7.9143596 6.874352 7.9067507 6.5900216 7.5065284 6.867165 7.1689343 6.879779 6.9192953 6.7070365 6.8142047 7.8809843 6.681103 7.1629767 7.502078 7.040159
0.11911912 7.025594 6.839245 6.617997 7.44429 6.7797017 7.0607615 6.6073785 7.4447036 6.935708 6.583611 6.766128 6.7001686 7.836624 6.9130898 6.8097305 7.001225 6.911694 6.6792526 7.948402 6.8849897 6.677991 7.9620495 6.616263 6.86092 7.477214 6.9454165 6.8681335 6.712949 6.9089317 7.855712 6.716323 7.861528 6.6061525 6.9077015 7.933733 6.8907027 7.9261045 6.6050935 7.5237656 6.8831263 7.1855154 6.896138 6.9357166 6.722533 6.8300695 7.9001474 6.696627 7.1794963 7.5193014 7.056967
0.12012012 7.041834 6.8547883 6.6327176 7.460621 6.795068 7.0771704 6.62204 7.4610195 6.951599 6.5982714 6.7812934 6.715241 7.8546066 6.928903 6.8254786 7.0173807 6.9275036 6.6941957 7.9673185 6.9009733 6.692923 7.9811263 6.6309175 6.8765054 7.4938 6.961403 6.8837547 6.728016 6.924485 7.8737726 6.731219 7.8796873 6.6207705 6.923562 7.952596 6.9066267 7.9449425 6.6197467 7.5405283 6.898658 7.2016454 6.9120703 6.951701 6.7376013 6.845503 7.9188 6.711732 7.1955676 7.536051 7.0733376
0.12112112 7.0576353 6.8699036 6.6470227 7.4764814 6.810009 7.0931416 6.636282 7.476869 6.967054 6.6125183 6.796037 6.729899 7.8720884 6.944297 6.840804 7.0331025 6.9428935 6.708721 7.9857187 6.916534 6.707439 7.999689 6.645157 6.891665 7.5099187 6.976963 6.8989444 6.742657 6.9396048 7.891332 6.7456994 7.897343 6.634974 6.938989 7.970954 6.9221277 7.9632688 6.633986 7.5568223 6.913763 7.217335 6.927579 6.967256 6.752248 6.8605103 7.936949 6.7264175 7.211199 7.5523334 7.0892706
0.122122124 7.072997 6.8845882 6.660906 7.491874 6.8245254 7.108676 6.6501026 7.492253 6.9820747 6.6263537 6.810355 6.7441387 7.889071 6.9592695 6.855709 7.048393 6.957863 6.722829 8.003601 6.931672 6.72154 8.017736 6.6589737 6.906399 7.5255704 6.9920926 6.913707 6.756876 6.9542923 7.908387 6.7597632 7.9144893 6.6487627 6.9539843 7.9888067 6.937206 7.9810843 6.6478105 7.5726447 6.928443 7.232579 6.9426637 6.9823766 6.7664685 6.8750916 7.9545927 6.7406864 7.2263846 7.568147 7.1047716
0.123123124 7.087928 6.898853 6.6743813 7.5068097 6.838624 7.123783 6.663512 7.5071754 6.99667 6.6397867 6.8242583 6.757969 7.905566 6.9738307 6.8702 7.0632596 6.9724207 6.7365255 8.020977 6.9463935 6.735231 8.035281 6.67238 6.920717 7.5407615 7.0068007 6.928047 6.770681 6.9685574 7.924952 6.773419 7.9311423 6.662147 6.9685507 8.006165 6.951869 7.998399 6.66123 7.5880094 6.9427032 7.2473907 6.9573345 6.9970746 6.7802744 6.8892565 7.9717445 6.7545476 7.2411375 7.583501 7.119846
0.124124125 7.102431 6.912697 6.687447 7.5212846 6.85231 7.13846 6.676509 7.5216417 7.010837 6.652814 6.8377457 6.7713933 7.921569 6.987983 6.8842764 7.0776997 6.986566 6.7498155 8.0378475 6.9607005 6.7485185 8.052323 6.685377 6.93462 7.555497 7.021089 6.941968 6.7840667 6.982399 7.941023 6.786664 7.947299 6.675124 6.9826937 8.023029 6.966117 8.015209 6.6742435 7.602912 6.9565473 7.261767 6.971588 7.0113487 6.793666 6.9030056 7.988403 6.767998 7.2554545 7.598396 7.1344914
0.12512513 7.1165075 6.9261246 6.7001066 7.535308 6.865585 7.1527185 6.6891003 7.535655 7.024586 6.6654453 6.8508263 6.7844114 7.937093 7.001727 6.897942 7.0917215 7.000304 6.762702 8.05422 6.974595 6.761404 8.06887 6.6979675 6.948113 7.5697775 7.0349646 6.9554768 6.7970457 6.995825 7.9566083 6.7995057 7.962968 6.6877003 6.9964204 8.039406 6.979956 8.031528 6.6868553 7.6173596 6.96998 7.275714 6.9854326 7.0252023 6.806646 6.9163437 8.004573 6.7810445 7.269345 7.6128383 7.148719
0.12612613 7.130164 6.939139 6.712365 7.548879 6.8784513 7.166556 6.701288 7.5492153 7.037919 6.6776843 6.8634996 6.797027 7.952136 7.0150676 6.9112015 7.1053286 7.0136375 6.775189 8.070096 6.9880834 6.773888 8.084925 6.710156 6.961198 7.5836086 7.048428 6.9685717 6.809615 7.008835 7.971711 6.8119435 7.9781494 6.6998796 7.0097322 8.055298 6.9933867 8.047359 6.699069 7.6313562 6.9830008 7.289233 6.9988685 7.038639 6.8192196 6.929274 8.02026 6.7936897 7.282808 7.626829 7.162527
0.12712713 7.143407 6.951745 6.724226 7.5620084 6.890917 7.1799774 6.7130756 7.562334 7.0508356 6.6895294 6.875773 6.809246 7.966706 7.0280094 6.924054 7.118521 7.0265675 6.787279 8.08548 7.0011625 6.7859793 8.100491 6.721945 6.9738827 7.5969925 7.0614862 6.981262 6.8217845 7.0214386 7.986336 6.823983 7.9928513 6.711664 7.022633 8.070711 7.006413 8.062703 6.710887 7.6449056 6.995616 7.3023305 7.0118995 7.0516624 6.8313904 6.941803 8.035469 6.805937 7.2958474 7.640373 7.1759214
0.12812813 7.1562347 6.9639444 6.7356906 7.574691 6.9029837 7.1929874 6.7244673 7.5750074 7.063342 6.7009897 6.887647 6.82107 7.9808054 7.0405507 6.9365077 7.1313043 7.039098 6.798977 8.100378 7.01384 6.7976794 8.115574 6.7333393 6.986167 7.609934 7.0741405 6.9935503 6.8335514 7.033635 8.000488 6.8356247 8.007078 6.7230577 7.0351276 8.085649 7.0190372 8.077565 6.722315 7.6580105 7.0078287 7.3150063 7.0245295 7.064275 6.8431616 6.9539304 8.050202 6.817788 7.3084693 7.653474 7.188905
0.12912913 7.1686563 6.9757423 6.746762 7.586935 6.9146566 7.2055893 6.7354684 7.5872445 7.0754433 6.7120657 6.8991284 6.8325014 7.994437 7.052699 6.94856 7.143683 7.0512333 6.810287 8.114798 7.0261173 6.8089924 8.130178 6.744341 6.9980574 7.6224356 7.0863953 7.0054426 6.8449216 7.045431 8.014171 6.846875 8.020832 6.734062 7.0472198 8.100117 7.0312634 8.091951 6.7333546 7.670676 7.019642 7.3272686 7.036764 7.0764832 6.854536 6.965663 8.064465 6.8292484 7.3206744 7.6661377 7.201481
0.13013013 7.1806717 6.9871407 6.757447 7.598745 6.9259405 7.217788 6.746083 7.599046 7.087143 6.7227626 6.910221 6.8435483 8.007608 7.064458 6.96022 7.155661 7.062976 6.8212147 8.128742 7.0379972 6.819925 8.144311 6.7549562 7.009555 7.6345043 7.0982537 7.0169396 6.855901 7.0568275 8.027391 6.857736 8.034118 6.744685 7.058915 8.114117 7.0430937 8.105866 6.7440085 7.6829042 7.031059 7.339116 7.048601 7.0882864 6.865517 6.9770045 8.078262 6.8403215 7.3324666 7.6783643 7.213654
0.13113113 7.192286 6.9981413 6.767743 7.6101246 6.936835 7.2295847 6.7563105 7.6104183 7.098441 6.733084 6.920929 6.8542085 8.020325 7.075824 6.971487 7.1672397 7.0743275 6.8317604 8.142214 7.0494857 6.830476 8.157973 6.7651863 7.0206666 7.6461415 7.109721 7.0280457 6.866491 7.0678296 8.04015 6.868209 8.046942 6.7549253 7.070217 8.127656 7.0545325 8.119314 6.754282 7.694701 7.0420847 7.3505545 7.0600495 7.0996904 6.8761096 6.987959 8.0916 6.8510103 7.343851 7.6901608 7.2254276
0.13213213 7.2035036 7.008753 6.7776604 7.621077 6.947349 7.240983 6.76616 7.621364 7.1093416 6.743032 6.9312534 6.8644867 8.032587 7.086808 6.982365 7.178425 7.0852947 6.8419266 8.155218 7.0605836 6.8406506 8.171174 6.7750363 7.031395 7.6573515 7.120799 7.038768 6.876693 7.078442 8.052455 6.8782997 8.059308 6.7647867 7.081127 8.140739 7.0655804 8.132299 6.764179 7.706071 7.052723 7.3615875 7.071107 7.1106973 6.8863173 6.9985294 8.104483 6.8613176 7.3548317 7.7015305 7.2368064
0.13313313 7.2143264 7.0189734 6.787197 7.631606 6.957481 7.2519903 6.775629 7.631885 7.119853 6.752615 6.941201 6.874384 8.0444 7.0974073 6.992854 7.1892176 7.0958743 6.8517227 8.167758 7.071294 6.850453 8.183911 6.7845078 7.0417395 7.6681376 7.1314917 7.049106 6.886515 7.088666 8.064306 6.888007 8.0712185 6.7742753 7.0916533 8.153366 7.076244 8.144826 6.7736993 7.7170153 7.062974 7.3722157 7.0817795 7.1213107 6.89614 7.008719 8.116909 6.8712454 7.36541 7.7124743 7.247792
0.13413413 7.22476 7.0288115 6.7963614 7.641716 6.9672413 7.2626066 6.784728 7.6419883 7.1299715 6.7618284 6.950773 6.8839073 8.055771 7.10763 7.002961 7.199624 7.106076 6.86115 8.179844 7.08162 6.859888 8.196196 6.7936068 7.051709 7.6785064 7.1418056 7.059066 6.895958 7.098507 8.075712 6.897341 8.082682 6.7833915 7.101796 8.165549 7.086523 8.1569 6.7828474 7.727541 7.0728445 7.382448 7.092068 7.1315336 6.9055877 7.018533 8.128888 6.880801 7.375586 7.723001 7.2583885
0.13513513 7.234806 7.038265 6.8051515 7.651409 6.976631 7.272835 6.7934594 7.6516767 7.139707 6.7706823 6.9599752 6.893057 8.066703 7.1174755 7.01269 7.209647 7.1159 6.87021 8.191479 7.091563 6.8689585 8.20803 6.8023357 7.0613046 7.6884565 7.151739 7.068654 6.9050226 7.1079683 8.086678 6.9062986 8.093701 6.79214 7.11156 8.177288 7.096422 8.168526 6.7916307 7.7376475 7.0823374 7.3922853 7.1019793 7.141372 6.9146547 7.027972 8.140426 6.889982 7.3853717 7.73311 7.268601
0.13613613 7.2444715 7.0473433 6.813573 7.6606894 6.9856515 7.2826843 6.8018236 7.660951 7.1490574 6.7791815 6.96881 6.9018364 8.077198 7.126946 7.0220404 7.21929 7.12535 6.878911 8.2026615 7.1011305 6.8776674 8.219419 6.8106966 7.070531 7.697996 7.1612997 7.077869 6.913718 7.1170526 8.097203 6.9148865 8.104278 6.8005247 7.1209507 8.188585 7.1059475 8.179706 6.800047 7.747343 7.0914555 7.401731 7.111512 7.1508255 6.9233537 7.0370417 8.151522 6.898797 7.394766 7.74281 7.278433
0.13713713 7.2537556 7.0560455 6.821631 7.669566 6.9943104 7.292154 6.809829 7.6698217 7.1580334 6.787326 6.9772825 6.9102535 8.087263 7.1360474 7.03102 7.228557 7.13443 6.887252 8.213406 7.110323 6.8860197 8.230369 6.818696 7.0793905 7.7071295 7.170489 7.0867186 6.9220448 7.125764 8.107298 6.923107 8.114421 6.80855 7.1299715 8.1994505 7.1150975 8.190449 6.8081036 7.756629 7.100203 7.4107866 7.1206746 7.1599026 6.9316816 7.045747 8.162188 6.907246 7.403774 7.752101 7.287887
0.13813815 7.262666 7.064377 6.829328 7.6780357 7.0026107 7.301248 6.8174753 7.678288 7.1666317 6.7951164 6.9853954 6.9183054 8.096902 7.1447845 7.039627 7.2374506 7.1431413 6.89524 8.223709 7.119142 6.894017 8.240879 6.8263326 7.087886 7.715856 7.179311 7.0952034 6.9300075 7.1341066 8.116962 6.9309626 8.12413 6.8162136 7.1386204 8.209883 7.1238756 8.200754 6.8158 7.7655115 7.1085835 7.4194593 7.129465 7.168601 6.9396453 7.0540886 8.1724205 6.915333 7.412394 7.7609854 7.2969656
0.13913915 7.271204 7.072339 6.836665 7.686104 7.010551 7.3099713 6.824766 7.6863503 7.1748595 6.8025618 6.993148 6.9259963 8.106119 7.1531544 7.047867 7.2459745 7.1514874 6.9028745 8.233578 7.127593 6.9016604 8.25096 6.8336134 7.0960226 7.7241817 7.18777 7.1033297 6.9376097 7.1420827 8.126204 6.938456 8.133414 6.823523 7.146908 8.219891 7.1322865 8.210629 6.8231416 7.7739897 7.1165986 7.4277496 7.137888 7.1769257 6.9472456 7.06207 8.182229 6.9230585 7.4206357 7.76947 7.3056755
0.14014015 7.279375 7.07994 6.843649 7.6937785 7.01814 7.318326 6.8317084 7.6940203 7.1827183 6.8096633 7.0005493 6.9333334 8.114919 7.1611657 7.055744 7.254133 7.159472 6.9101634 8.243019 7.135682 6.9089594 8.260613 6.840542 7.103804 7.732113 7.1958694 7.1111 6.9448514 7.1496987 8.135023 6.945594 8.142278 6.8304796 7.154834 8.229478 7.1403346 8.22008 6.8301315 7.782073 7.124256 7.4356647 7.1459513 7.184885 6.954491 7.0696983 8.191615 6.9304295 7.4285 7.77756 7.3140173
0.14114115 7.287182 7.087181 6.8502812 7.7010574 7.02538 7.3263187 6.8383017 7.7012973 7.190218 6.816425 7.0076003 6.9403133 8.123304 7.1688213 7.063259 7.2619314 7.1671 6.9171104 8.252037 7.1434064 6.915913 8.269844 6.8471212 7.111233 7.7396502 7.2036133 7.118517 6.9517407 7.156955 8.143429 6.9523773 8.150722 6.8370895 7.162406 8.238647 7.148022 8.229111 6.8367724 7.7897625 7.1315556 7.4432044 7.1536527 7.1924763 6.9613786 7.076972 8.200586 6.9374475 7.4359894 7.785254 7.3219976
0.14214215 7.294627 7.0940623 6.8565636 7.7079487 7.0322714 7.333948 6.8445506 7.708183 7.1973505 6.8228464 7.014303 6.946942 8.13128 7.176118 7.070416 7.26937 7.1743684 6.923711 8.26063 7.1507726 6.9225235 8.278655 6.853351 7.118311 7.7467976 7.211003 7.1255803 6.9582777 7.163856 8.151422 6.958807 8.158751 6.843349 7.1696196 8.247402 7.1553497 8.2377205 6.8430653 7.797061 7.1385007 7.450372 7.160992 7.1997037 6.967914 7.083898 8.209143 6.944115 7.4431086 7.7925606 7.3296165
0.14314315 7.301716 7.100592 6.862503 7.7144556 7.038823 7.3412223 6.850463 7.7146873 7.20413 6.8289366 7.020667 6.9532275 8.138853 7.183067 7.077221 7.2764554 7.1812887 6.9299774 8.268813 7.1577845 6.928799 8.287056 6.8592424 7.1250463 7.75356 7.2180433 7.132304 6.964471 7.1704073 8.159011 6.9648895 8.166373 6.849271 7.176488 8.255753 7.162324 8.24592 6.8490205 7.803975 7.1450977 7.4571743 7.167984 7.2065763 6.9741025 7.09048 8.217293 6.9504366 7.4498653 7.7994823 7.3368816
0.14414415 7.308453 7.1067734 6.868104 7.720579 7.0450335 7.348144 6.856038 7.720808 7.210556 6.834695 7.0266914 6.9591675 8.146027 7.1896687 7.0836735 7.283189 7.1878605 6.9359083 8.276587 7.1644425 6.934741 8.295047 6.8647933 7.131439 7.759941 7.22474 7.138684 6.970318 7.17661 8.166197 6.970629 8.173591 6.8548536 7.183008 8.263699 7.1689477 8.253714 6.8546352 7.8105063 7.15135 7.4636135 7.1746216 7.2130938 6.979947 7.0967183 8.22504 6.956416 7.4562564 7.806023 7.343795
0.14514515 7.314839 7.1126075 6.873366 7.7263255 7.050909 7.3547173 6.8612785 7.7265525 7.216632 6.840126 7.032377 6.9647675 8.152801 7.195922 7.089777 7.2895746 7.194083 6.941511 8.283951 7.170751 6.9403505 8.302635 6.8700075 7.137492 7.7659445 7.2310915 7.144722 6.9758277 7.182469 8.172983 6.976025 8.180407 6.8600993 7.1891894 8.271242 7.175222 8.261103 6.859912 7.8166585 7.157255 7.4696918 7.180911 7.219257 6.9854507 7.102619 8.232387 6.9620533 7.4622865 7.8121843 7.350357
0.14614615 7.32088 7.1181 6.878296 7.731701 7.0564513 7.360944 6.86619 7.731924 7.222363 6.8452344 7.037732 6.970029 8.159188 7.2018366 7.095538 7.295619 7.199966 6.9467854 8.2909155 7.176716 6.945634 8.309822 6.8748894 7.1432133 7.7715755 7.2371087 7.1504264 6.981002 7.187989 8.179377 6.981084 8.186829 6.865014 7.1950283 8.278394 7.181154 8.268092 6.864857 7.822439 7.1628265 7.475412 7.186858 7.225074 6.9906178 7.1081877 8.239338 6.967356 7.46796 7.8179736 7.356578
0.14714715 7.326579 7.1232557 6.8828945 7.736703 7.061667 7.3668303 6.870778 7.736925 7.2277517 6.8500237 7.04276 6.9749584 8.165187 7.2074122 7.100959 7.3013215 7.205512 6.951737 8.297485 7.182338 6.950594 8.316616 6.8794456 7.1486025 7.776834 7.2427897 7.1558027 6.9858427 7.1931725 8.185385 6.9858084 8.192861 6.8696003 7.200536 8.285155 7.1867433 8.27469 6.869476 7.8278465 7.1680617 7.480781 7.192465 7.230547 6.9954505 7.1134243 8.245902 6.972325 7.4732857 7.823392 7.3624573
0.14814815 7.3319397 7.1280746 6.887167 7.741341 7.0665545 7.3723745 6.875044 7.7415605 7.232801 6.854493 7.0474606 6.979558 8.170801 7.212652 7.106041 7.3066874 7.2107196 6.9563656 8.303661 7.1876197 6.9552307 8.323019 6.8836737 7.1536617 7.781728 7.2481394 7.1608477 6.990356 7.1980205 8.191005 6.9902005 8.1985035 6.8738585 7.2057095 8.29153 7.1919947 8.280896 6.873766 7.8328876 7.172963 7.485801 7.197732 7.235679 6.9999523 7.1183343 8.252079 6.976964 7.478259 7.8284435 7.367997
0.14914915 7.3369656 7.1325617 6.8911185 7.745616 7.071124 7.377587 6.8789916 7.7458344 7.237516 6.85865 7.0518403 6.9838305 8.17604 7.21756 7.110788 7.311722 7.2155957 6.9606786 8.309452 7.192568 6.959553 8.329036 6.8875837 7.1583986 7.7862587 7.253161 7.1655684 6.9945455 7.2025423 8.196245 6.994264 8.203767 6.877797 7.210555 8.297523 7.196912 8.286718 6.877734 7.8375664 7.177538 7.4904747 7.202666 7.240474 7.0041294 7.122919 8.257874 6.9812765 7.482889 7.833134 7.3732047
0.15015015 7.3416605 7.1367245 6.8947487 7.7495317 7.0753727 7.3824673 6.8826256 7.749749 7.2419004 6.862495 7.0559034 6.987777 8.180902 7.2221413 7.115205 7.3164263 7.220143 6.964677 8.314859 7.1971836 6.9635606 8.334671 6.891175 7.162815 7.79043 7.257859 7.1699686 6.9984107 7.206736 8.201111 6.998005 8.208651 6.881414 7.2150764 8.303141 7.201496 8.292159 6.881384 7.8418884 7.1817875 7.4948072 7.2072697 7.2449355 7.0079823 7.127186 8.263291 6.9852657 7.487176 7.8374667 7.378081
0.15115115 7.3460307 7.140562 6.898065 7.7530937 7.0793085 7.387022 6.885947 7.753311 7.2459574 6.8660355 7.0596514 6.9914064 8.185397 7.2263966 7.119294 7.3208065 7.224363 6.9683685 8.319889 7.2014694 6.9672604 8.3399315 6.894453 7.1669145 7.7942486 7.2622356 7.1740503 7.001963 7.21061 8.205606 7.0014234 8.213162 6.884719 7.2192817 8.308384 7.205755 8.297226 6.884719 7.845853 7.1857176 7.4988008 7.211545 7.249068 7.0115175 7.1311355 8.268338 6.988938 7.491123 7.8414454 7.382633
0.15215215 7.3500752 7.14408 6.9010687 7.7563043 7.082932 7.391252 6.8889637 7.756521 7.24969 6.8692713 7.0630884 6.9947157 8.189523 7.2303305 7.1230583 7.324863 7.228262 6.971751 8.324547 7.205431 6.970652 8.34482 6.897419 7.1707 7.797716 7.2662954 7.17782 7.005198 7.2141647 8.209734 7.004524 8.217306 6.8877115 7.2231665 8.313259 7.209689 8.30192 6.8877416 7.8494678 7.1893277 7.5024586 7.215497 7.252873 7.0147367 7.1347723 8.273016 6.992288 7.494739 7.8450737 7.386857
0.15315315 7.3538017 7.147281 6.9037657 7.75917 7.0862465 7.3951597 6.8916755 7.7593856 7.2531033 6.872206 7.0662174 6.997713 8.193291 7.2339454 7.1265006 7.3286023 7.231839 6.9748316 8.328835 7.2090716 6.973738 8.349339 6.9000807 7.1741753 7.800837 7.2700415 7.1812778 7.0081263 7.2174053 8.213497 7.00731 8.221085 6.890393 7.226738 8.317772 7.2132993 8.306248 6.8904543 7.8527346 7.1926274 7.5057836 7.2191267 7.2563553 7.0176425 7.1381006 8.277328 6.9953294 7.498022 7.8483553 7.3907623
0.15415415 7.35721 7.1501713 6.9061575 7.761689 7.0892606 7.398752 6.8940897 7.7619066 7.2562013 6.8748455 7.069042 7.0004015 8.196701 7.2372437 7.129628 7.332024 7.235103 6.9776125 8.332759 7.21239 6.9765267 8.353495 6.902438 7.177344 7.8036127 7.273477 7.184429 7.010746 7.220334 8.216904 7.009785 8.224503 6.892771 7.2299995 8.321923 7.2165923 8.310211 6.8928623 7.855658 7.195613 7.5087814 7.222441 7.259519 7.020241 7.14112 8.281283 6.9980593 7.500978 7.8512926 7.394351
0.15515515 7.3603086 7.1527524 6.908251 7.763872 7.0919695 7.402031 6.896208 7.7640886 7.2589855 6.8771915 7.0715685 7.0027814 8.19976 7.2402315 7.1324387 7.3351355 7.2380533 6.980097 8.336323 7.215396 6.9790187 8.357296 6.904497 7.18021 7.8060527 7.2766047 7.187277 7.013066 7.2229567 8.219959 7.011954 8.227568 6.8948483 7.2329574 8.325722 7.219575 8.31382 6.894968 7.858243 7.198294 7.511456 7.22544 7.2623687 7.022535 7.1438394 8.284883 7.0004845 7.5036097 7.8538947 7.397628
0.15615615 7.3630953 7.1550264 6.910043 7.765715 7.0943832 7.4049997 6.898033 7.765934 7.261462 6.879245 7.073797 7.004861 8.20247 7.242909 7.134942 7.3379383 7.240695 6.9822865 8.339533 7.2180877 6.9812174 8.360741 6.9062595 7.182775 7.808153 7.2794304 7.1898255 7.0150843 7.225274 8.222664 7.013816 8.230279 6.8966255 7.23561 8.329168 7.222241 8.317074 6.8967767 7.8604913 7.2006707 7.5138097 7.228129 7.264906 7.024527 7.1462574 8.288133 7.0026054 7.5059214 7.8561583 7.400594
0.15715715 7.3655767 7.157001 6.911543 7.7672296 7.096502 7.4076624 6.899571 7.7674484 7.2636333 6.8810143 7.0757313 7.0066376 8.204837 7.2452793 7.1371346 7.340435 7.243029 6.984188 8.342392 7.2204723 6.9831257 8.363835 6.9077296 7.1850443 7.8099227 7.281952 7.1920753 7.016808 7.22729 8.225021 7.015378 8.232643 6.8981094 7.2379646 8.332268 7.2246027 8.319979 6.8982897 7.8624077 7.2027464 7.515843 7.2305083 7.267134 7.026223 7.1483808 8.291034 7.004427 7.5079155 7.8580914 7.4032536
0.15815815 7.3677573 7.158676 6.912754 7.7684145 7.098329 7.4100194 6.9008236 7.768634 7.2655034 6.8825006 7.0773754 7.00812 8.206865 7.2473497 7.139025 7.342632 7.245062 6.985803 8.344905 7.222554 6.984747 8.366587 6.9089127 7.1870213 7.811367 7.28418 7.194035 7.018243 7.229013 8.227041 7.0166435 8.23467 6.899301 7.240021 8.33503 7.2266593 8.322538 6.899512 7.8639965 7.204529 7.517566 7.2325864 7.269059 7.027624 7.15021 8.293594 7.0059533 7.509598 7.8596992 7.4056125
0.15915915 7.3696384 7.1600595 6.9136777 7.7692757 7.0998716 7.4120784 6.9017963 7.769497 7.2670755 6.883705 7.0787344 7.00931 8.208558 7.2491226 7.1406164 7.344528 7.2467976 6.9871345 8.347077 7.224331 6.986087 8.368998 6.909811 7.1887074 7.8124857 7.2861133 7.1957054 7.019388 7.23044 8.228724 7.0176134 8.236354 6.900206 7.2417865 8.33745 7.228415 8.324758 6.900447 7.865262 7.206015 7.518978 7.2343645 7.2706842 7.028737 7.1517506 8.295818 7.007186 7.510971 7.8609824 7.4076705
0.16016015 7.3712225 7.1611505 6.914318 7.7698154 7.1011276 7.41384 6.902487 7.770039 7.2683554 6.8846326 7.0798054 7.0102077 8.209919 7.2505956 7.1419086 7.3461323 7.2482324 6.9881873 8.348911 7.225809 6.9871445 8.371071 6.910427 7.1901073 7.813283 7.287753 7.1970863 7.020252 7.2315764 8.230073 7.018293 8.237706 6.900825 7.2432632 8.339536 7.229874 8.326641 6.9010935 7.8662043 7.207209 7.520082 7.2358446 7.27201 7.029562 7.1530037 8.297708 7.008132 7.512034 7.861943 7.4094315
0.16116115 7.3725157 7.1619577 6.9146814 7.7700396 7.1021047 7.41531 6.9029074 7.7702675 7.2693443 6.8852863 7.080599 7.0108232 8.210955 7.2517815 7.142909 7.3474436 7.249378 6.988963 8.350416 7.2269945 6.987927 8.372814 6.9107666 7.1912246 7.8137674 7.2891073 7.1981874 7.020835 7.2324286 8.231096 7.0186863 8.238728 6.901167 7.2444525 8.341295 7.2310395 8.328194 6.9014635 7.866834 7.2081203 7.520884 7.2370315 7.2730436 7.030104 7.153975 8.299269 7.008791 7.5127983 7.862592 7.4109015
0.16216215 7.373524 7.1624837 6.914771 7.7699547 7.102805 7.416489 6.903056 7.7701826 7.270047 6.8856688 7.081114 7.011154 8.211668 7.2526765 7.143618 7.348468 7.250233 6.9894648 8.351591 7.2278905 6.988435 8.374229 6.910833 7.1920614 7.8139386 7.29018 7.199007 7.02114 7.232997 8.231798 7.0187964 8.2394285 6.9012294 7.2453594 8.342731 7.2319126 8.329423 6.901553 7.8671513 7.208747 7.521388 7.2379274 7.2737865 7.0303698 7.1546693 8.300505 7.0091677 7.513262 7.8629284 7.41208
0.16316317 7.3742423 7.1627254 6.914587 7.769557 7.1032286 7.4173837 6.902934 7.769788 7.270468 6.885784 7.0813556 7.011207 8.212062 7.2532825 7.144041 7.349206 7.250802 6.989697 8.352443 7.2284956 6.988673 8.375321 6.9106283 7.19262 7.8138 7.29097 7.1995506 7.021176 7.233284 8.232178 7.0186234 8.239807 6.901017 7.245987 8.343844 7.2325 8.330324 6.90137 7.8671556 7.209091 7.521593 7.238538 7.2742443 7.030356 7.1550837 8.30142 7.0092664 7.5134296 7.862956 7.412974
0.16416417 7.3746824 7.162697 6.914134 7.768855 7.103383 7.417992 6.9025483 7.7690897 7.270608 6.8856325 7.0813265 7.0109854 8.212143 7.2536116 7.1441817 7.349664 7.25109 6.989661 8.352976 7.228818 6.988644 8.376096 6.910159 7.192906 7.8133583 7.2914824 7.1998215 7.0209394 7.2332964 8.232246 7.0181756 8.239869 6.9005346 7.2463384 8.344643 7.2328033 8.330912 6.9009166 7.86686 7.2091613 7.5215077 7.238864 7.2744217 7.0300746 7.1552258 8.302022 7.009089 7.513306 7.8626795 7.4135838
0.16516517 7.374842 7.1623936 6.913419 7.767853 7.1032686 7.4183254 6.9019003 7.7680902 7.2704754 6.885222 7.081029 7.0104885 8.211918 7.25366 7.1440415 7.349843 7.2510977 6.9893627 8.353195 7.228859 6.988349 8.376557 6.909426 7.1929207 7.812613 7.2917194 7.1998215 7.0204372 7.2330346 8.232002 7.0174546 8.239619 6.899786 7.246417 8.345127 7.232826 8.3311825 6.900196 7.8662605 7.208957 7.521132 7.23891 7.274317 7.029522 7.1550975 8.302309 7.0086412 7.5128956 7.862102 7.4139175
0.16616617 7.3747263 7.1618247 6.912443 7.7665544 7.1028895 7.4183793 6.9009953 7.766797 7.2700696 6.8845515 7.0804677 7.0097265 8.211384 7.253433 7.143628 7.3497477 7.2508316 6.988802 8.353105 7.2286215 6.987793 8.376706 6.9084334 7.192669 7.811575 7.2916884 7.199554 7.0196724 7.232504 8.231454 7.0164633 8.239063 6.898773 7.2462263 8.3453045 7.2325735 8.331144 6.8992124 7.865365 7.2084823 7.5204735 7.2386813 7.273939 7.028707 7.154704 8.302291 7.007924 7.5122004 7.861229 7.413972
0.16716717 7.374342 7.1609907 6.9112105 7.764963 7.102248 7.4181604 6.8998346 7.765207 7.2693973 6.8836265 7.079644 7.0086966 8.210551 7.2529345 7.142938 7.34938 7.25029 6.9879837 8.352707 7.2281127 6.986978 8.376553 6.9071856 7.192153 7.8102417 7.2913876 7.1990223 7.018648 7.2317066 8.230602 7.0152063 8.238203 6.8975024 7.2457676 8.345179 7.232046 8.330803 6.897966 7.8641768 7.2077417 7.5195303 7.238178 7.273288 7.027631 7.154047 8.301964 7.006942 7.5112214 7.860063 7.413757
0.16816817 7.373686 7.159895 6.9097233 7.7630806 7.101347 7.4176717 6.8984222 7.7633305 7.2684608 6.8824472 7.0785637 7.007408 8.209419 7.2521644 7.1419806 7.3487444 7.249479 6.98691 8.352008 7.227331 6.985909 8.376095 6.905687 7.1913724 7.808619 7.290822 7.19823 7.017367 7.230644 8.229454 7.0136833 8.237045 6.8959713 7.2450457 8.344749 7.231249 8.330157 6.8964653 7.862696 7.2067347 7.5183086 7.237405 7.2723694 7.026296 7.1531267 8.301341 7.005698 7.5099664 7.8586073 7.4132686
0.16916917 7.3727665 7.1585445 6.9079885 7.760914 7.1001906 7.416917 6.8967576 7.7611694 7.2672653 6.881019 7.077227 7.0058584 8.207998 7.251134 7.1407566 7.347845 7.248405 6.985586 8.351013 7.2262807 6.984587 8.375341 6.9039373 7.190338 7.8067117 7.289995 7.19718 7.0158343 7.2293234 8.228011 7.0119047 8.235592 6.894192 7.2440653 8.344028 7.2301846 8.329218 6.8947096 7.8609324 7.2054687 7.516816 7.2363663 7.271187 7.0247107 7.1519523 8.300421 7.0041986 7.5084357 7.856866 7.4125185
0.17017017 7.371586 7.156939 6.906005 7.7584653 7.0987854 7.415901 6.8948545 7.758725 7.265812 6.8793454 7.0756407 7.004059 8.206287 7.249836 7.139273 7.346685 7.247069 6.9840136 8.349726 7.22497 6.9830184 8.374294 6.901944 7.189045 7.804522 7.288912 7.195876 7.0140524 7.227746 8.226283 7.009869 8.2338505 6.8921595 7.2428274 8.343013 7.2288604 8.327985 6.8927073 7.8588867 7.2039466 7.5150523 7.2350683 7.2697473 7.022874 7.1505227 8.299211 7.002445 7.5066376 7.854847 7.411502
0.17117117 7.3701434 7.155081 6.903778 7.7557383 7.0971236 7.4146214 6.8927 7.7560024 7.264103 6.877426 7.073802 7.0020046 8.20429 7.2482805 7.137527 7.345264 7.245469 6.982192 8.348145 7.2233963 6.9811983 8.372953 6.899705 7.1875014 7.8020554 7.287571 7.194316 7.012021 7.225912 8.224265 7.0075784 8.231819 6.889883 7.2413354 8.341707 7.227274 8.326461 6.890455 7.85656 7.2021656 7.5130177 7.2335052 7.268044 7.020788 7.148843 8.297709 7.0004377 7.504569 7.852546 7.4102254
0.17217217 7.368449 7.152977 6.9013124 7.7527375 7.095219 7.413088 6.890312 7.753007 7.262146 6.8752675 7.07172 6.9997025 8.202015 7.2464714 7.135528 7.343589 7.243618 6.9801292 8.346283 7.2215686 6.979138 8.371332 6.8972287 7.185709 7.7993126 7.2859783 7.1925116 7.0097475 7.22383 8.22197 7.00504 8.229509 6.887365 7.239592 8.34012 7.225433 8.324652 6.887963 7.853962 7.200137 7.5107217 7.2316895 7.2660913 7.0184617 7.1469135 8.295926 6.998184 7.5022397 7.849972 7.408695
0.17317317 7.366501 7.1506276 6.898606 7.749466 7.093072 7.4113007 6.887686 7.7497425 7.259941 6.872871 7.069395 6.997158 8.199461 7.2444086 7.133276 7.3416615 7.2415137 6.977827 8.34414 7.219485 6.976839 8.369427 6.894517 7.183669 7.7963014 7.284138 7.190462 7.0072327 7.2214994 8.219397 7.002257 8.226918 6.8846054 7.237603 8.338251 7.2233367 8.322563 6.8852296 7.85109 7.1978617 7.508166 7.2296214 7.2638884 7.015894 7.14474 8.293863 6.9956865 7.499652 7.847128 7.406911
0.17417417 7.364305 7.148035 6.895668 7.7459283 7.090683 7.4092655 6.8848267 7.746211 7.257495 6.87024 7.0668306 6.994373 8.196635 7.2420974 7.1307764 7.3394866 7.23916 6.9752884 8.341719 7.2171535 6.974301 8.367245 6.89157 7.181388 7.7930226 7.2820516 7.1881676 7.0044823 7.218926 8.216552 6.999231 8.224056 6.881613 7.2353697 8.336105 7.220995 8.320197 6.882262 7.8479548 7.195339 7.505352 7.2273054 7.2614403 7.0130925 7.1423244 8.291523 6.992949 7.496807 7.84402 7.4048767
0.17517518 7.361862 7.145205 6.8924985 7.7421284 7.088054 7.4069777 6.881736 7.742416 7.254804 6.8673754 7.06403 6.9913497 8.19354 7.2395425 7.1280317 7.3370643 7.2365594 6.972513 8.339025 7.2145734 6.9715266 8.36479 6.8883924 7.1788654 7.7894835 7.2797203 7.1856337 7.0014954 7.216111 8.213436 6.9959655 8.2209215 6.8783846 7.2328935 8.333689 7.2184033 8.317557 6.87906 7.844555 7.1925755 7.502287 7.2247405 7.258746 7.010056 7.1396723 8.288911 6.9899735 7.4937077 7.8406477 7.4025946
0.17617618 7.3591785 7.1421394 6.889101 7.7380705 7.0851927 7.4044495 6.878418 7.738365 7.2518773 6.8642855 7.060997 6.9880924 8.19018 7.2367444 7.125047 7.3344007 7.2337193 6.969508 8.3360615 7.2117505 6.9685245 8.362066 6.8849893 7.176107 7.785683 7.277151 7.182864 6.9982753 7.2130585 8.210056 6.992464 8.217522 6.8749323 7.230182 8.331003 7.215572 8.31465 6.8756304 7.8408947 7.1895742 7.49897 7.2219357 7.2558146 7.0067873 7.1367826 8.286032 6.9867635 7.490361 7.837016 7.4000683
0.17717718 7.3562536 7.138839 6.8854775 7.7337575 7.0820985 7.40168 6.874874 7.7340584 7.2487154 6.8609686 7.057733 6.984605 8.186561 7.2337055 7.121822 7.331499 7.2306385 6.966275 8.332832 7.2086897 6.9652915 8.359074 6.8813596 7.173112 7.781627 7.274345 7.1798606 6.9948277 7.209772 8.206415 6.9887304 8.213859 6.8712506 7.2272334 8.3280525 7.2124996 8.311475 6.8719754 7.836979 7.1863384 7.49541 7.218891 7.252647 7.0032907 7.1336617 8.282887 6.9833245 7.486771 7.8331294 7.3973055
0.17817818 7.353095 7.135312 6.881631 7.7291927 7.0787764 7.398673 6.871107 7.7295 7.2453203 6.8574257 7.05424 6.9808903 8.182681 7.2304344 7.1183643 7.328359 7.2273216 6.962817 8.329344 7.205393 6.9618344 8.355821 6.877507 7.1698895 7.7773204 7.2713075 7.1766257 6.9911547 7.206253 8.202517 6.9847693 8.209938 6.8673487 7.2240515 8.324841 7.2091923 8.30804 6.8680983 7.832814 7.1828704 7.491606 7.2156124 7.2492466 6.999571 7.130311 8.27948 6.97966 7.482936 7.828992 7.394303
0.17917918 7.349701 7.1315556 6.877563 7.724379 7.0752287 7.395432 6.8671207 7.7246943 7.241698 6.853666 7.050524 6.9769516 8.178551 7.2269287 7.114673 7.3249865 7.2237744 6.959136 8.325598 7.2018604 6.9581537 8.352311 6.8734374 7.1664357 7.7727656 7.2680364 7.1731634 6.987257 7.202505 8.198365 6.980581 8.205761 6.863229 7.220644 8.321372 7.205652 8.304348 6.864003 7.828398 7.1791716 7.4875627 7.2121005 7.245619 6.9956255 7.126732 8.275818 6.97577 7.4788637 7.824607 7.3910656
0.18018018 7.346077 7.1275744 6.8732805 7.719323 7.071456 7.391957 6.862919 7.7196465 7.2378454 6.849685 7.046586 6.972794 8.174167 7.2231956 7.110753 7.3213835 7.2199965 6.9552355 8.321596 7.1981 6.9542527 8.348544 6.8691483 7.162756 7.767967 7.264538 7.169474 6.983138 7.198533 8.193961 6.9761724 8.201333 6.858893 7.2170057 8.31765 7.201883 8.300398 6.8596897 7.8237386 7.1752477 7.4832826 7.208358 7.241759 6.991463 7.1229305 8.271901 6.97166 7.474556 7.8199763 7.387596
0.18118118 7.342227 7.123373 6.8687835 7.7140274 7.067464 7.388257 6.8585033 7.714358 7.2337713 6.845494 7.04243 6.968417 8.169539 7.2192364 7.106611 7.3175554 7.2159934 6.9511185 8.3173485 7.194114 6.950135 8.344529 6.864649 7.1588573 7.762928 7.2608156 7.165564 6.9788027 7.194338 8.189313 6.971545 8.196658 6.8543444 7.213148 8.313677 7.1978893 8.296203 6.8551664 7.8188376 7.1711006 7.4787703 7.2043934 7.2376814 6.987084 7.1189117 8.267736 6.967333 7.470016 7.8151064 7.3838997
0.18218218 7.338153 7.118952 6.864073 7.708493 7.063255 7.3843284 6.8538756 7.708833 7.2294745 6.8410873 7.0380583 6.9638305 8.164667 7.215053 7.102248 7.3135014 7.211767 6.946787 8.312851 7.1899023 6.9458036 8.340265 6.8599367 7.154733 7.7576513 7.2568693 7.1614356 6.974252 7.189922 8.184422 6.9667015 8.191739 6.8495874 7.2090697 8.309457 7.1936707 8.291759 6.8504333 7.8137007 7.166733 7.4740276 7.2002068 7.2333794 6.9824877 7.11467 8.263327 6.9627934 7.465246 7.8099995 7.379979
0.18318318 7.3338585 7.1143146 6.8591557 7.70273 7.058831 7.38018 6.849041 7.703077 7.22496 6.8364735 7.033473 6.9590306 8.159557 7.2106533 7.097666 7.3092265 7.2073226 6.942244 8.308114 7.1854715 6.9412613 8.335763 6.8550167 7.1503954 7.752143 7.2527056 7.1570888 6.9694877 7.1852922 8.179293 6.9616466 8.186581 6.8446274 7.204773 8.304997 7.1892347 8.287073 6.8454947 7.8083277 7.1621475 7.469058 7.195799 7.22886 6.977682 7.110215 8.258673 6.958043 7.460252 7.804658 7.375837
0.18418418 7.3293457 7.1094646 6.8540297 7.6967373 7.054196 7.3758125 6.843999 7.6970925 7.220232 6.831652 7.028679 6.954025 8.154214 7.2060366 7.0928698 7.3047357 7.2026625 6.937496 8.303139 7.1808248 6.936511 8.331017 6.8498907 7.145845 7.7464046 7.2483277 7.15253 6.9645157 7.1804485 8.173927 6.9563837 8.181187 6.839464 7.200264 8.300298 7.184582 8.282149 6.840354 7.8027277 7.1573496 7.463867 7.1911783 7.224128 6.972668 7.10555 8.253782 6.953087 7.4550333 7.799088 7.3714733
0.18518518 7.3246174 7.1044035 6.8487 7.6905146 7.0493493 7.3712277 6.8387523 7.690881 7.215289 6.8266273 7.0236754 6.9488134 8.148638 7.201205 7.087861 7.3000298 7.197786 6.9325385 8.297927 7.175964 6.93155 8.326038 6.84456 7.14108 7.7404385 7.2437334 7.1477575 6.9593368 7.1753893 8.16833 6.9509134 8.175558 6.8341 7.1955414 8.295362 7.179718 8.276991 6.8350105 7.7968965 7.152339 7.4584546 7.1863394 7.21918 6.9674473 7.100673 8.248655 6.947925 7.4495955 7.793289 7.366896
0.18618618 7.319678 7.099134 6.8431716 7.6840744 7.0442963 7.36643 6.833306 7.684448 7.2101355 6.8214006 7.018469 6.9434004 8.142831 7.196163 7.0826445 7.2951107 7.1927004 6.9273787 8.292482 7.170892 6.9263887 8.320826 6.8390303 7.1361074 7.73425 7.2389307 7.1427784 6.9539523 7.1701274 8.162505 6.945239 8.169701 6.8285394 7.190612 8.290195 7.174642 8.271597 6.829473 7.7908444 7.1471195 7.452826 7.1812944 7.2140217 6.962023 7.0955896 8.243298 6.94256 7.443942 7.7872677 7.3621054
0.18718718 7.3145275 7.0936594 6.8374424 7.6774154 7.0390415 7.3614197 6.8276634 7.6777983 7.2047744 6.815977 7.013061 6.937789 8.136802 7.190913 7.077222 7.2899814 7.1874056 6.922019 8.286813 7.1656103 6.921026 8.315386 6.8333035 7.1309285 7.7278423 7.2339206 7.1375923 6.9483685 7.1646595 8.156457 6.939367 8.163619 6.8227844 7.1854744 8.2848015 7.169357 8.265978 6.823739 7.784571 7.141696 7.446983 7.1760416 7.2086573 6.956398 7.0903063 8.237713 6.937 7.438073 7.7810245 7.3571014
0.1881882 7.309174 7.0879827 6.831519 7.67054 7.0335855 7.3562045 6.8218236 7.670934 7.1992097 6.810357 7.007455 6.931983 8.130551 7.185459 7.071597 7.2846475 7.1819077 6.9164624 8.28092 7.1601276 6.915467 8.30972 6.8273807 7.1255474 7.721219 7.228705 7.132205 6.942583 7.1589904 8.150187 6.933296 8.157316 6.816837 7.180136 8.279182 7.1638713 8.260135 6.8178163 7.7780824 7.1360703 7.4409304 7.170585 7.203087 6.950575 7.0848203 8.231905 6.931242 7.4319973 7.7745647 7.3518925
0.1891892 7.303615 7.0821056 6.825402 7.663456 7.0279274 7.350782 6.81579 7.6638584 7.1934404 6.8045444 7.0016513 6.9259825 8.1240835 7.179805 7.0657706 7.27911 7.176205 6.9107075 8.274804 7.154441 6.90971 8.303833 6.821266 7.1199646 7.7143793 7.223287 7.126617 6.9366016 7.153121 8.143699 6.927033 8.150793 6.8107014 7.174593 8.273342 7.158181 8.254068 6.8117013 7.7713766 7.1302433 7.4346685 7.164925 7.1973147 6.9445558 7.079135 8.225873 6.9252906 7.4257135 7.76789 7.3464785
0.1901902 7.2978573 7.0760307 6.819096 7.6561627 7.022079 7.345162 6.80957 7.656578 7.1874743 6.798542 6.9956565 6.9197946 8.117402 7.173951 7.0597506 7.273372 7.17031 6.9047637 8.268475 7.148555 6.9037633 8.29773 6.814962 7.1141853 7.707333 7.2176723 7.1208324 6.930428 7.1470566 8.136999 6.9205794 8.144058 6.8043833 7.1688585 8.267284 7.1522956 8.247788 6.805404 7.764464 7.124221 7.428203 7.15907 7.1913457 6.9383454 7.073257 8.219629 6.9191513 7.419226 7.761007 7.340864
0.1911912 7.2919016 7.069763 6.812602 7.648664 7.016033 7.3393373 6.8031597 7.6490884 7.1813087 6.792351 6.9894676 6.9134183 8.11051 7.1679015 7.0535336 7.267436 7.164215 6.898628 8.2619295 7.142473 6.897624 8.29141 6.8084693 7.1082087 7.700078 7.2118583 7.114851 6.9240646 7.140797 8.130088 6.9139366 8.13711 6.7978745 7.162926 8.261015 7.1462116 8.24129 6.798917 7.7573414 7.1180034 7.4215364 7.153017 7.185176 6.9319434 7.0671854 8.213167 6.9128265 7.412539 7.7539144 7.335051
0.1921922 7.2857504 7.0633016 6.8059225 7.6409664 7.0098004 7.3333197 6.7965665 7.6414013 7.1749506 6.7859745 6.983094 6.9068575 8.103411 7.1616592 7.047128 7.2613077 7.1579285 6.8923078 8.255177 7.1361976 6.8913 8.284883 6.8017926 7.102043 7.692621 7.205852 7.108679 6.9175105 7.1343493 8.122971 6.9071107 8.129953 6.7911873 7.1568036 8.254533 7.1399364 8.234587 6.7922516 7.7500153 7.111596 7.414672 7.1467724 7.178814 6.925355 7.0609236 8.2065 6.906316 7.405652 7.7466183 7.3290424
0.1931932 7.2794065 7.056649 6.799057 7.6330667 7.003378 7.3271084 6.7897873 7.6335154 7.1683984 6.7794156 6.9765334 6.9001145 8.0961075 7.1552258 7.040534 7.254984 7.15145 6.8857994 8.248216 7.12973 6.8847885 8.278145 6.794932 7.095684 7.6849613 7.1996555 7.102316 6.9107714 7.127712 8.115647 6.900101 8.122593 6.784322 7.150489 8.247845 7.1334696 8.227673 6.785406 7.742488 7.1049976 7.4076104 7.140338 7.172258 6.91858 7.054476 8.199622 6.8996215 7.398571 7.739121 7.322839
0.1941942 7.272876 7.049813 6.792015 7.6249747 6.99677 7.3207064 6.782832 7.625436 7.1616583 6.7726755 6.9697924 6.893194 8.088604 7.148607 7.033754 7.2484736 7.1447864 6.8791122 8.241053 7.1230764 6.8780975 8.271205 6.787893 7.0891385 7.677107 7.1932693 7.095765 6.9038486 7.1208897 8.108125 6.8929133 8.11503 6.77728 7.143991 8.240952 7.126817 8.220556 6.7783837 7.734763 7.098215 7.4003577 7.133717 7.165515 6.911621 7.047843 8.192541 6.89275 7.3912973 7.7314243 7.3164473
0.1951952 7.266156 7.0427895 6.7847934 7.616688 6.989979 7.314117 6.7756968 7.6171627 7.154728 6.7657585 6.962868 6.8860927 8.080902 7.141801 7.0267916 7.2417755 7.1379385 6.872244 8.233689 7.116238 6.8712254 8.264063 6.7806745 7.082407 7.6690555 7.186697 7.0890303 6.8967433 7.1138844 8.100404 6.885547 8.107269 6.7700624 7.1373057 8.233857 7.11998 8.213239 6.771185 7.726844 7.091248 7.3929143 7.126909 7.1585836 6.904483 7.041027 8.185262 6.8856997 7.3838367 7.7235327 7.309867
0.1961962 7.2592535 7.0355825 6.7773967 7.608212 6.983009 7.3073416 6.768387 7.6087027 7.147618 6.758668 6.9557705 6.8788185 8.073008 7.1348143 7.0196505 7.234894 7.130909 6.865198 8.226131 7.1092153 6.8641753 8.256725 6.7732844 7.0754933 7.6608152 7.179942 7.082116 6.88946 7.1066995 8.092492 6.8780093 8.099316 6.762675 7.1304426 8.226566 7.112962 8.205725 6.763819 7.71873 7.0841017 7.3852844 7.1199226 7.1514683 6.897167 7.0340333 8.177786 6.878474 7.376191 7.715449 7.3031006
0.1971972 7.2521706 7.028199 6.769828 7.5995545 6.9758596 7.300384 6.7609043 7.6000566 7.140323 6.7514033 6.9484944 6.8713717 8.064923 7.1276503 7.012332 7.227832 7.1236997 6.8579783 8.218379 7.1020136 6.85695 8.249192 6.765718 7.0684023 7.652386 7.173008 7.07502 6.882002 7.0993366 8.084389 6.8703003 8.091169 6.755116 7.123398 8.219085 7.1057634 8.198016 6.756278 7.710429 7.0767784 7.3774714 7.112755 7.1441703 6.889675 7.026863 8.170116 6.871077 7.3683596 7.707177 7.2961555
0.1981982 7.2449093 7.0206366 6.762087 7.59071 6.9685345 7.293247 6.7532516 7.5912285 7.1328487 6.743968 6.941046 6.8637543 8.05665 7.120309 7.004837 7.2205925 7.116314 6.8505864 8.210436 7.094637 6.8495536 8.241469 6.757983 7.0611324 7.643771 7.165896 7.0677466 6.87437 7.0918 8.076098 6.862424 8.082837 6.7473893 7.116177 8.211409 7.09839 8.190118 6.7485733 7.7019415 7.069278 7.369479 7.1054134 7.136694 6.882011 7.0195193 8.162256 6.86351 7.360348 7.6987176 7.289029
0.1991992 7.2374697 7.0128994 6.754177 7.5816865 6.9610386 7.2859335 6.745431 7.5822215 7.125198 6.736365 6.9334307 6.855969 8.048193 7.112793 6.9971743 7.2131763 7.108756 6.843025 8.202308 7.087084 6.8419867 8.233558 6.75008 7.0536866 7.634973 7.1586065 7.060299 6.8665667 7.08409 8.067624 6.8543816 8.074318 6.7395005 7.1087837 8.203545 7.0908422 8.182033 6.740702 7.6932707 7.061605 7.361305 7.097897 7.12904 6.874174 7.012002 8.154208 6.8557754 7.35216 7.690074 7.281726
0.2002002 7.2298603 7.00499 6.7461042 7.5724864 6.953371 7.2784433 6.737444 7.573036 7.11737 6.7285967 6.9256454 6.848017 8.039556 7.1051073 6.98934 7.2055864 7.1010256 6.8352957 8.193996 7.07936 6.834253 8.225463 6.742012 7.046069 7.6259995 7.1511464 7.052679 6.8585944 7.076214 8.058967 6.8461785 8.065618 6.7314463 7.1012206 8.195498 7.0831213 8.173763 6.7326684 7.684422 7.0537634 7.3529596 7.0902085 7.1212096 6.866171 7.0043163 8.145977 6.8478746 7.343797 7.681253 7.2742496
0.2012012 7.222079 6.9969096 6.7378654 7.5631123 6.9455357 7.270783 6.7292953 7.5636787 7.109371 6.7206645 6.917696 6.8399043 8.03074 7.097253 6.9813375 7.1978273 7.0931287 6.827402 8.185504 7.0714664 6.826353 8.217186 6.733781 7.0382814 7.616846 7.1435146 7.044889 6.850456 7.068168 8.050134 6.8378153 8.056739 6.7232323 7.093487 8.18727 7.0752316 8.165313 6.724472 7.675395 7.045754 7.3444386 7.0823503 7.1132083 6.8580008 6.9964643 8.137567 6.8398094 7.335263 7.6722507 7.266601
0.2022022 7.2141275 6.9886613 6.7294664 7.553568 6.9375334 7.262952 6.7209854 7.5541525 7.101204 6.712574 6.909585 6.831629 8.0217495 7.089233 6.9731727 7.1898985 7.085067 6.819346 8.176836 7.0634046 6.818291 8.208733 6.7253885 7.030326 7.607521 7.135714 7.036934 6.842152 7.0599585 8.041126 6.8292933 8.047684 6.7148614 7.0855885 8.1788645 7.067177 8.156687 6.7161217 7.666193 7.0375795 7.3357487 7.0743275 7.1050353 6.8496675 6.9884486 8.128979 6.8315825 7.326561 7.663076 7.2587843
0.2032032 7.2060156 6.9802504 6.720911 7.5438576 6.9293714 7.2549567 6.7125187 7.5444613 7.092868 6.704324 6.901314 6.8231974 8.012588 7.0810537 6.9648447 7.1818085 7.0768437 6.8111296 8.167995 7.0551825 6.810072 8.200104 6.7168393 7.022208 7.5980277 7.127754 7.028813 6.8336906 7.0515885 8.031947 6.82062 8.03846 6.706335 7.0775247 8.170284 7.058959 8.147884 6.707614 7.6568217 7.0292444 7.326895 7.0661435 7.0966997 6.841175 6.9802732 8.120215 6.823201 7.3176937 7.653732 7.250802
0.2042042 7.197742 6.9716783 6.7121997 7.5339813 6.92105 7.246799 6.7038956 7.534604 7.0843697 6.6959205 6.892888 6.814612 8.003258 7.072713 6.95636 7.173556 7.068462 6.8027587 8.158983 7.0467987 6.801694 8.191304 6.7081366 7.0139275 7.5883665 7.11963 7.0205317 6.82507 7.04306 8.022599 6.8117976 8.029065 6.6976576 7.069304 8.161534 7.050581 8.138912 6.698954 7.6472845 7.020751 7.3178797 7.057796 7.0881968 6.8325253 6.9719386 8.111283 6.8146644 7.3086643 7.6442194 7.2426577
0.2052052 7.189308 6.962948 6.7033362 7.5239487 6.9125705 7.2384815 6.695122 7.524587 7.075711 6.687365 6.8843055 6.805871 7.9937634 7.0642195 6.947717 7.165146 7.0599227 6.7942348 8.149803 7.038255 6.7931614 8.182336 6.6992784 7.005491 7.5785446 7.1113467 7.012091 6.8162947 7.034376 8.013085 6.8028264 8.019504 6.6888313 7.060927 8.152614 7.042046 8.129772 6.690145 7.6375833 7.0121 7.3087053 7.0492916 7.079534 6.823718 6.96345 8.1021805 6.8059764 7.2994757 7.634543 7.234354
0.2062062 7.180718 6.9540615 6.694324 7.5137544 6.903938 7.230007 6.6861978 7.514414 7.0668936 6.678661 6.8755755 6.796983 7.984107 7.0555706 6.938925 7.1565785 7.0512323 6.7855577 8.140461 7.0295568 6.78448 8.173204 6.690274 6.996896 7.5685606 7.102907 7.003498 6.8073673 7.0255413 8.003412 6.7937093 8.009781 6.679858 7.0523963 8.143529 7.0333557 8.120468 6.6811905 7.627722 7.003297 7.299372 7.0406322 7.0707145 6.814762 6.9548073 8.092916 6.7971373 7.2901335 7.624707 7.225896
0.2072072 7.171978 6.9450254 6.6851673 7.503412 6.8951583 7.221381 6.67713 7.504092 7.0579243 6.6698117 6.8666983 6.7879515 7.9742923 7.0467777 6.929983 7.1478605 7.0423975 6.776737 8.13096 7.02071 6.7756534 8.163914 6.681125 6.9881525 7.558426 7.094319 6.9947534 6.798292 7.016558 7.9935822 6.7844563 7.9999013 6.6707444 7.0437155 8.134285 7.024516 8.111006 6.672092 7.6177063 6.9943466 7.2898912 7.031824 7.0617414 6.805661 6.946019 8.083493 6.7881536 7.280642 7.6147146 7.2172823
0.2082082 7.163088 6.935838 6.675865 7.492919 6.886227 7.212601 6.667918 7.4936166 7.048802 6.660818 6.857674 6.7787733 7.9643235 7.037835 6.920892 7.138994 7.033412 6.76777 8.1213 7.011713 6.766679 8.154461 6.671831 6.9792585 7.5481367 7.08558 6.9858556 6.789072 7.007427 7.983594 6.7750626 7.9898653 6.661487 7.0348845 8.124882 7.0155263 8.101383 6.662853 7.6075363 6.9852476 7.280257 7.0228643 7.052616 6.7964106 6.937084 8.073909 6.779026 7.2709985 7.6045694 7.2085185
0.2092092 7.1540513 6.926504 6.666424 7.482277 6.8771524 7.2036743 6.658566 7.482996 7.0395308 6.6516848 6.848511 6.7694564 7.9542027 7.028749 6.9116573 7.1299806 7.0242844 6.7586627 8.111487 7.00257 6.7575626 8.1448555 6.6623983 6.9702163 7.537699 7.0766935 6.976816 6.7797074 6.998153 7.9734564 6.7655344 7.979678 6.652091 7.025909 8.115325 7.006389 8.091605 6.6534758 7.5972166 6.976006 7.27048 7.0137596 7.0433407 6.787018 6.9280057 8.064173 6.7697587 7.2612095 7.5942717 7.1996074
0.2102102 7.1448708 6.917029 6.656845 7.471494 6.8679376 7.194603 6.649076 7.4722333 7.0301147 6.642414 6.8392057 6.76 7.9439335 7.019525 6.9022837 7.120824 7.0150194 6.7494135 8.101525 6.993283 6.748309 8.1350975 6.652827 6.961034 7.5271153 7.067665 6.9676313 6.770203 6.9887385 7.9631696 6.7558746 7.969339 6.6425624 7.0167923 8.105616 6.9971123 8.081679 6.643962 7.5867515 6.9666214 7.26056 7.0045133 7.033922 6.7774863 6.9187875 8.054285 6.760353 7.2512803 7.58383 7.1905527
0.2112112 7.135548 6.9074097 6.6471305 7.4605684 6.8585835 7.18539 6.6394506 7.4613314 7.0205536 6.633007 6.8297677 6.750409 7.9335155 7.010163 6.89277 7.1115246 7.0056167 6.7400303 8.091415 6.983856 6.738918 8.125191 6.643122 6.951707 7.5163894 7.058494 6.958307 6.76056 6.979185 7.9527373 6.746084 7.9588547 6.6328998 7.007537 8.095757 6.9876924 8.071603 6.6343164 7.5761404 6.9571004 7.2504983 6.9951262 7.024359 6.7678146 6.9094286 8.04425 6.7508097 7.241212 7.573242 7.181356
0.2122122 7.126089 6.897653 6.637284 7.4495063 6.849092 7.176039 6.629694 7.4502926 7.010853 6.6234703 6.8201933 6.740687 7.9229574 7.000667 6.8831215 7.102088 6.9960794 6.7305107 8.08116 6.974291 6.729393 8.11514 6.633285 6.9422445 7.5055237 7.049186 6.9488435 6.750783 6.9694963 7.9421616 6.73617 7.9482274 6.6231074 6.9981422 8.0857525 6.978138 8.061381 6.6245403 7.5653906 6.9474425 7.240302 6.985603 7.014657 6.7580113 6.899937 8.034069 6.7411366 7.2310076 7.562515 7.17202
0.21321322 7.1164947 6.887762 6.627307 7.4383116 6.839467 7.1665497 6.619806 7.43912 7.0010176 6.6138024 6.8104887 6.7308345 7.9122577 6.99104 6.8733406 7.0925174 6.986412 6.7208633 8.070765 6.9645915 6.719736 8.104946 6.623316 6.932645 7.494522 7.0397415 6.939245 6.7408724 6.959676 7.9314466 6.7261305 7.9374595 6.6131873 6.988618 8.075605 6.9684477 8.05102 6.614637 7.5545044 6.9376516 7.2299705 6.975942 7.004814 6.7480755 6.8903136 8.0237465 6.731332 7.2206697 7.55165 7.162548
0.21421422 7.106768 6.877739 6.6172037 7.426986 6.82971 7.156927 6.6097918 7.427816 6.9910445 6.6040087 6.8006573 6.720853 7.9014244 6.981285 6.863428 7.082816 6.976617 6.7110853 8.06023 6.9547586 6.7099514 8.094614 6.613223 6.922914 7.483387 7.030165 6.929515 6.730835 6.949728 7.9205933 6.7159705 7.9265556 6.6031437 6.978959 8.06532 6.9586234 8.040519 6.6046076 7.5434837 6.9277334 7.2195106 6.96615 6.994839 6.7380104 6.8805594 8.013285 6.7213993 7.210201 7.5406504 7.152946
0.21521522 7.0969124 6.8675866 6.606978 7.415532 6.8198276 7.147175 6.599654 7.4163866 6.9809403 6.59409 6.790699 6.7107487 7.8904552 6.971407 6.8533897 7.0729833 6.966698 6.7011824 8.0495615 6.944798 6.7000427 8.084145 6.603006 6.9130554 7.4721236 7.020461 6.919656 6.7206697 6.9396505 7.9096107 6.705695 7.9155188 6.592977 6.969175 8.054898 6.948673 8.029881 6.5944576 7.532334 6.917685 7.208924 6.9562306 6.984733 6.7278194 6.870681 8.002688 6.711344 7.199608 7.5295215 7.1432104
0.21621622 7.08693 6.857308 6.596631 7.403956 6.80982 7.1372943 6.589394 7.404832 6.9707084 6.584051 6.7806177 6.700524 7.8793564 6.961405 6.8432264 7.0630245 6.9566555 6.6911583 8.03876 6.9347095 6.69001 8.073542 6.5926666 6.903069 7.460734 7.0106297 6.909669 6.7103825 6.929452 7.898493 6.6953034 7.9043493 6.582692 6.9592648 8.044342 6.9385953 8.019112 6.584186 7.5210567 6.9075146 7.1982126 6.9461813 6.974497 6.7175055 6.8606777 7.9919586 6.7011676 7.1888895 7.5182643 7.1333504
0.21721722 7.0768223 6.8469033 6.5861616 7.3922553 6.7996883 7.127289 6.579015 7.393157 6.960349 6.5738926 6.7704163 6.690178 7.868128 6.951282 6.83294 7.0529413 6.946495 6.6810117 8.027829 6.9244967 6.679856 8.06281 6.5822086 6.8929553 7.4492173 7.0006704 6.899558 6.6999707 6.9191294 7.887249 6.6847963 7.89305 6.5722895 6.9492316 8.033654 6.928392 8.008211 6.573799 7.5096536 6.8972206 7.1873765 6.9360094 6.964134 6.7070684 6.8505516 7.981098 6.6908674 7.1780515 7.50688 7.1233625
0.21821822 7.0665956 6.836379 6.5755787 7.380439 6.789439 7.1171613 6.5685196 7.381366 6.9498672 6.5636168 6.7601 6.679718 7.8567767 6.9410458 6.8225365 7.042741 6.9362187 6.6707497 8.016775 6.9141645 6.669587 8.051949 6.571636 6.882724 7.4375844 6.990593 6.8893275 6.689444 6.9086885 7.8758817 6.674182 7.8816295 6.561773 6.9390783 8.022842 6.91807 7.9971867 6.5632963 7.498131 6.8868103 7.1764274 6.9257183 6.95365 6.696517 6.840309 7.9701147 6.680455 7.1670957 7.495378 7.1132545
0.21921922 7.0562487 6.825735 6.564883 7.3685064 6.779072 7.1069155 6.5579114 7.3694572 6.9392653 6.5532293 6.7496667 6.669141 7.8453026 6.9306927 6.8120127 7.0324173 6.925827 6.660372 8.005596 6.9037123 6.6592007 8.040966 6.560949 6.872372 7.425832 6.9803963 6.8789773 6.6787987 6.8981323 7.864392 6.663458 7.870085 6.5511446 6.928809 8.011906 6.907629 7.9860387 6.552681 7.4864893 6.8762817 7.165359 6.9153075 6.943043 6.685848 6.8299503 7.9590054 6.6699257 7.156024 7.483756 7.103029
0.22022022 7.045788 6.8149757 6.5540743 7.35646 6.768588 7.096551 6.5471897 7.357437 6.928545 6.5427303 6.739121 6.658453 7.8337097 6.920231 6.8013763 7.021982 6.9153266 6.649882 7.994296 6.893145 6.6487026 8.0298605 6.550151 6.8619046 7.4139643 6.9700837 6.8685107 6.6680403 6.8874607 7.852783 6.652626 7.8584223 6.5404058 6.918422 8.000845 6.897072 7.9747667 6.541958 7.47473 6.865639 7.1541796 6.904779 6.932319 6.675065 6.819477 7.947774 6.659285 7.14484 7.472017 7.092683
0.22122122 7.0352125 6.804104 6.5431585 7.344304 6.7579947 7.086072 6.536359 7.345306 6.9177065 6.5321207 6.728464 6.6476555 7.822 6.9096603 6.790628 7.0114307 6.9047165 6.6392817 7.98288 6.8824654 6.6380935 8.018636 6.5392423 6.8513246 7.4019847 6.9596586 6.85793 6.6571736 6.8766794 7.8410563 6.641694 7.8466415 6.529561 6.9079256 7.9896665 6.8864007 7.963377 6.531125 7.4628615 6.854884 7.1428914 6.894138 6.921478 6.6641736 6.808893 7.936425 6.6485357 7.133547 7.4601655 7.0822253
0.22222222 7.0245256 6.793119 6.532135 7.3320413 6.7472906 7.0754824 6.525424 7.3330708 6.9067583 6.521407 6.717703 6.636754 7.8101764 6.898984 6.779772 7.000771 6.894003 6.628575 7.971348 6.8716717 6.6273785 8.007296 6.528231 6.8406315 7.3898973 6.94912 6.8472414 6.6461973 6.8657904 7.829221 6.630659 7.8347473 6.5186105 6.89732 7.978371 6.87562 7.951874 6.5201902 7.4508824 6.8440228 7.1314945 6.883387 6.910526 6.653172 6.798202 7.924961 6.6376796 7.1221485 7.4482055 7.071657
0.22322322 7.013736 6.78203 6.5210114 7.3196783 6.7364836 7.0647855 6.5143867 7.3207335 6.895699 6.5105906 6.7068377 6.6257496 7.7982454 6.8882065 6.7688103 6.990004 6.8831897 6.617765 7.9597087 6.8607745 6.6165614 7.995844 6.517117 6.829834 7.377706 6.9384794 6.836445 6.635117 6.854797 7.817274 6.619529 7.822747 6.5075617 6.8866076 7.966966 6.8647327 7.940259 6.5091524 7.4388003 6.8330564 7.1199975 6.872531 6.899465 6.642069 6.787408 7.9133873 6.626719 7.110649 7.4361396 7.0609803
0.22422422 7.0028367 6.770833 6.509784 7.3072114 6.725569 7.053981 6.5032444 7.3082933 6.884531 6.499672 6.695868 6.614641 7.786206 6.877328 6.7577434 6.9791327 6.8722715 6.606851 7.947955 6.8497667 6.6056385 7.984282 6.5058994 6.818928 7.365409 6.9277267 6.8255405 6.623933 6.843697 7.8052187 6.6082993 7.810635 6.4964104 6.8757915 7.9554462 6.853737 7.9285326 6.4980145 7.4266105 6.821984 7.1083965 6.861566 6.8882937 6.63086 6.776506 7.9017015 6.6156588 7.0990443 7.4239664 7.0501986
0.22522523 6.9918365 6.7595334 6.4984584 7.294647 6.714554 7.043072 6.4920044 7.295756 6.8732586 6.4886546 6.684799 6.6034327 7.77406 6.866352 6.7465754 6.968155 6.8612595 6.5958357 7.936099 6.838659 6.5946174 7.972612 6.494584 6.8079205 7.353012 6.916873 6.814535 6.612646 6.8324995 7.793059 6.5969753 7.79842 6.4851623 6.8648705 7.9438214 6.8426385 7.9166994 6.48678 7.414321 6.810811 7.0966964 6.8504963 6.8770185 6.6195507 6.765505 7.8899097 6.6044946 7.0873456 7.411694 7.039312
0.22622623 6.980736 6.7481337 6.4870386 7.281987 6.703439 7.0320654 6.4806705 7.283123 6.861885 6.477542 6.673633 6.592129 7.761812 6.855282 6.7353067 6.95708 6.850153 6.5847273 7.924137 6.82745 6.5834985 7.9608393 6.4831734 6.796813 7.340518 6.9059196 6.8034267 6.601262 6.8212023 7.780797 6.5855618 7.786103 6.473822 6.853856 7.9320908 6.831442 7.9047647 6.4754505 7.4019346 6.7995405 7.0849013 6.8393283 6.8656406 6.6081448 6.754408 7.8780127 6.593236 7.075549 7.3993244 7.028325
0.22722723 6.9695377 6.736636 6.4755235 7.2692347 6.6922293 7.020959 6.4692407 7.2704 6.850412 6.4663343 6.6623735 6.580731 7.749466 6.844121 6.7239423 6.9459085 6.838954 6.5735226 7.912076 6.816142 6.5722847 7.948964 6.4716697 6.7856073 7.3279305 6.8948708 6.7922235 6.5897865 6.8098087 7.7684383 6.5740585 7.773687 6.462387 6.842741 7.9202604 6.8201456 7.8927274 6.4640265 7.389453 6.7881737 7.073014 6.828061 6.854163 6.596643 6.7432137 7.8660145 6.5818844 7.06366 7.386858 7.0172415
0.22822823 6.9582453 6.7250443 6.4639206 7.2563944 6.680924 7.009754 6.4577184 7.2575846 6.8388386 6.4550366 6.651021 6.5692415 7.7370234 6.8328695 6.712485 6.934641 6.827666 6.5622253 7.8999166 6.804739 6.560979 7.936989 6.4600744 6.7743063 7.315251 6.883725 6.780925 6.5782146 6.798324 7.7559824 6.5624714 7.7611756 6.450862 6.8315325 7.908331 6.808753 7.8805923 6.4525146 7.3768797 6.7767143 7.061037 6.816699 6.842589 6.585051 6.731929 7.853917 6.570439 7.0516834 7.3743 7.0060616
0.22922923 6.9468575 6.713357 6.452225 7.243463 6.669527 6.998459 6.446109 7.2446837 6.8271723 6.4436502 6.639578 6.5576625 7.724486 6.8215294 6.7009344 6.923281 6.8162904 6.5508375 7.887664 6.7932425 6.549582 7.924918 6.448392 6.76291 7.3024817 6.8724866 6.7695327 6.5665507 6.7867465 7.743432 6.5507927 7.7485676 6.439252 6.820233 7.8963003 6.79727 7.86836 6.4409146 7.3642144 6.7651625 7.048971 6.805242 6.83092 6.573365 6.7205496 7.8417253 6.558903 7.0396175 7.3616505 6.9947886
0.23023023 6.9353848 6.7015815 6.440445 7.2304506 6.6580434 6.987072 6.434411 7.231699 6.8154144 6.4321756 6.628048 6.545997 7.711858 6.8101053 6.689297 6.911832 6.8048315 6.539362 7.8753185 6.7816567 6.5381002 7.9127536 6.43662 6.751426 7.289626 6.8611574 6.758051 6.554802 6.7750826 7.730792 6.5390368 7.7358713 6.427554 6.8088446 7.88418 6.785692 7.856035 6.4292297 7.3514647 6.753523 7.0368214 6.7936974 6.819159 6.5615916 6.7090845 7.8294415 6.5472817 7.0274696 7.348916 6.983425
0.23123123 6.9238186 6.689716 6.4285793 7.217354 6.6464696 6.9755964 6.4226284 7.218631 6.803566 6.4206166 6.616431 6.5342455 7.6991396 6.798596 6.6775694 6.9002924 6.7932878 6.5278025 7.8628817 6.769981 6.52653 7.9004984 6.424765 6.739852 7.2766867 6.8497396 6.74648 6.542964 6.7633295 7.7180624 6.5271983 7.723083 6.415773 6.797369 7.8719664 6.7740297 7.843621 6.4174595 7.3386283 6.741796 7.024587 6.7820606 6.8073072 6.5497317 6.6975317 7.8170643 6.535571 7.0152364 7.3360944 6.9719725
0.23223223 6.9121733 6.6777663 6.4166336 7.204179 6.634814 6.9640365 6.4107647 7.205485 6.7916303 6.4089766 6.6047325 6.5224123 7.6863375 6.7870092 6.6657596 6.8886724 6.781664 6.51616 7.8503566 6.7582207 6.5148783 7.888154 6.412829 6.728195 7.263666 6.8382387 6.734823 6.531045 6.751496 7.705247 6.5152836 7.7102113 6.4039125 6.7858076 7.859665 6.7622786 7.8311176 6.405609 7.3257113 6.729987 7.0122757 6.77034 6.7953672 6.5377913 6.685897 7.8046 6.5237823 7.002925 7.3231926 6.9604373
0.23323323 6.90044 6.6657305 6.404607 7.1909256 6.623074 6.9523916 6.398819 7.192261 6.7796073 6.3972554 6.5929546 6.5104985 7.6734495 6.775341 6.653866 6.8769655 6.7699614 6.504436 7.83775 6.746373 6.503145 7.875725 6.4008136 6.7164526 7.250565 6.8266525 6.723084 6.5190434 6.7395782 7.6923466 6.503291 7.6972547 6.3919735 6.774165 7.8472743 6.750445 7.81853 6.3936796 7.3127146 6.718093 6.9998846 6.758534 6.7833443 6.5257654 6.6741796 7.7920513 6.5119114 6.9905357 7.3102093 6.948817
0.23423423 6.8886285 6.653618 6.3925056 7.1776 6.6112566 6.9406657 6.386798 7.1789656 6.7675047 6.3854585 6.5810966 6.498508 7.6604815 6.763597 6.6418943 6.86518 6.758185 6.492633 7.8250604 6.7344456 6.491334 7.8632116 6.3887205 6.70463 7.237389 6.814986 6.7112646 6.5069637 6.727583 7.6793685 6.491226 7.6842184 6.3799586 6.762443 7.8348026 6.7385287 7.80586 6.3816733 7.299642 6.7061224 6.987419 6.7466483 6.7712393 6.513665 6.6623845 7.779419 6.499961 6.9780746 7.297151 6.937116
0.23523523 6.876738 6.641425 6.3803263 7.164203 6.5993605 6.928863 6.3747005 7.1655984 6.7553225 6.3735867 6.5691633 6.4864407 7.647434 6.7517815 6.6298447 6.8533177 6.746334 6.4807568 7.812291 6.7224402 6.4794483 7.8506184 6.376553 6.6927295 7.2241406 6.803244 6.699367 6.494809 6.7155104 7.66631 6.479089 7.6711035 6.367869 6.750644 7.8222504 6.726536 7.7931104 6.369593 7.286496 6.694074 6.974883 6.7346807 6.759051 6.5014877 6.650514 7.766706 6.487937 6.9655404 7.284017 6.925337
0.23623623 6.8647747 6.629157 6.3680778 7.150736 6.5873904 6.916983 6.3625307 7.1521606 6.743061 6.36164 6.557155 6.4743013 7.6343126 6.739894 6.6177187 6.841376 6.7344117 6.468806 7.7994447 6.7103586 6.467487 7.8379493 6.364313 6.6807547 7.2108226 6.7914248 6.687393 6.4825764 6.7033644 7.6531773 6.4668856 7.6579137 6.355706 6.7387695 7.809621 6.714463 7.780282 6.3574405 7.2732797 6.681951 6.962277 6.722639 6.746787 6.4892364 6.638569 7.753915 6.4758368 6.952936 7.2708135 6.9134827
0.23723723 6.8527346 6.616812 6.355756 7.1372013 6.5753455 6.9050274 6.3502893 7.138657 6.7307234 6.3496237 6.5450764 6.4620886 7.6211147 6.727933 6.60552 6.829363 6.7224207 6.4567823 7.7865252 6.6981997 6.4554543 7.8252025 6.3520026 6.6687026 7.197433 6.77953 6.6753464 6.470272 6.691144 7.639971 6.45461 7.644648 6.343476 6.726822 7.796913 6.7023187 7.7673798 6.3452196 7.259991 6.6697536 6.949601 6.7105203 6.734446 6.4769096 6.6265492 7.74105 6.4636645 6.9402657 7.257539 6.901552
0.23823825 6.840625 6.6043987 6.343367 7.1236033 6.563232 6.8930025 6.3379793 7.125089 6.718313 6.3375387 6.5329294 6.449809 7.6078477 6.715907 6.5932493 6.81728 6.7103615 6.4446907 7.773535 6.6859717 6.443354 7.8123837 6.3396244 6.656581 7.1839795 6.7675676 6.663227 6.457901 6.678855 7.626693 6.4422727 7.6313133 6.331176 6.714803 7.7841325 6.6900997 7.754404 6.3329296 7.2466383 6.657489 6.9368634 6.6983304 6.7220345 6.4645157 6.614463 7.7281117 6.451424 6.927532 7.244199 6.8895535
0.23923925 6.8284435 6.5919123 6.3309097 7.1099415 6.5510483 6.8809075 6.3256006 7.111458 6.7058325 6.325388 6.5207124 6.43746 7.59451 6.703815 6.5809107 6.8051267 6.698236 6.4325304 7.760472 6.673671 6.431185 7.799494 6.327177 6.644389 7.17046 6.755533 6.651038 6.4454603 6.6664963 7.613345 6.4298697 7.6179085 6.318812 6.702718 7.7712803 6.6778107 7.7413597 6.3205733 7.233219 6.645153 6.92406 6.6860695 6.70955 6.452054 6.6023054 7.715102 6.4391165 6.9147315 7.230792 6.8774834
0.24024025 6.816199 6.579361 6.3183928 7.096222 6.5388002 6.8687453 6.3131595 7.0977697 6.693281 6.3131695 6.508434 6.4250484 7.581105 6.6916595 6.5685067 6.7929063 6.68605 6.4203053 7.747342 6.661304 6.4189515 7.786535 6.314669 6.632131 7.1568813 6.743434 6.6387844 6.4329543 6.654073 7.5999317 6.417407 7.6044393 6.306384 6.690565 7.75836 6.665455 7.728246 6.308154 7.2197404 6.6327524 6.911198 6.673741 6.6969967 6.4395266 6.590085 7.702026 6.4267426 6.9018745 7.217325 6.8653464
0.24124125 6.8038893 6.566744 6.3058105 7.0824447 6.526487 6.856519 6.3006544 7.0840235 6.680667 6.3008924 6.4960885 6.4125733 7.5676374 6.6794424 6.5560374 6.780622 6.6738005 6.4080195 7.734149 6.6488705 6.406655 7.773514 6.3020973 6.619809 7.143244 6.73127 6.6264653 6.420385 6.6415877 7.5864544 6.4048867 7.5909038 6.293896 6.6783495 7.7453737 6.653034 7.715069 6.295673 7.206203 6.6202908 6.8982787 6.6613455 6.6843786 6.426936 6.5778003 7.688883 6.414306 6.8889585 7.203798 6.8531456
0.24224225 6.791516 6.554064 6.29317 7.068613 6.5141115 6.8442287 6.2880907 7.0702233 6.667987 6.288553 6.483683 6.400038 7.554108 6.667166 6.5435038 6.768275 6.6614943 6.395671 7.7208943 6.636373 6.3942976 7.7604246 6.289466 6.607423 7.129548 6.7190437 6.6140814 6.4077554 6.6290374 7.572915 6.3923078 7.5773067 6.281347 6.666071 7.732324 6.6405478 7.701825 6.2831316 7.192606 6.607764 6.885303 6.648888 6.6716957 6.4142847 6.565455 7.6756763 6.4018097 6.875988 7.190214 6.8408823
0.24324325 6.7790813 6.5413213 6.2804694 7.054727 6.501675 6.8318787 6.2754664 7.0563707 6.655244 6.2761564 6.471219 6.387441 7.540518 6.6548314 6.5309105 6.755869 6.6491275 6.383262 7.7075777 6.6238136 6.38188 7.7472777 6.276777 6.594978 7.115797 6.7067547 6.6016407 6.395066 6.6164303 7.559316 6.3796725 7.563651 6.2687416 6.6537313 7.7192135 6.6279993 7.688524 6.2705326 7.178954 6.5951767 6.8722715 6.636366 6.658949 6.401572 6.5530505 7.662408 6.389252 6.8629627 7.1765738 6.828559
0.24424425 6.76659 6.5285215 6.267717 7.0407934 6.4891844 6.8194685 6.2627873 7.042467 6.642441 6.263703 6.4587 6.3747907 7.52687 6.6424446 6.5182614 6.7434025 6.63671 6.3708 7.6942043 6.6111956 6.3694067 7.7340717 6.2640324 6.5824738 7.1019964 6.6944103 6.58914 6.3823185 6.6037655 7.5456605 6.366987 7.549938 6.2560806 6.641336 7.7060413 6.6153917 7.6751633 6.2578807 7.1652536 6.5825334 6.859192 6.623788 6.6461444 6.388806 6.540589 7.649084 6.3766384 6.8498898 7.162882 6.816176
0.24524525 6.7540417 6.515665 6.2549076 7.026809 6.4766345 6.807005 6.2500525 7.028514 6.629582 6.251197 6.446123 6.3620853 7.5131664 6.6300015 6.505555 6.730882 6.6242366 6.358282 7.6807737 6.5985184 6.3568783 7.7208076 6.251233 6.5699134 7.088145 6.6820087 6.576583 6.3695173 6.591044 7.531951 6.3542485 7.5361695 6.243367 6.6288853 7.692813 6.602729 7.6617465 6.2451706 7.151498 6.5698338 6.846062 6.61115 6.6332817 6.3759813 6.5280714 7.6357 6.36397 6.8367643 7.1491385 6.803738
0.24624625 6.741441 6.5027533 6.2420483 7.0127797 6.4640326 6.794486 6.237266 7.014517 6.6166663 6.238638 6.4334974 6.3493276 7.499408 6.6175084 6.4927936 6.7183046 6.6117134 6.345711 7.6672907 6.5857882 6.3442984 7.707493 6.2383842 6.5572996 7.0742464 6.6695557 6.5639725 6.356662 6.578271 7.5181866 6.34146 7.5223494 6.2306027 6.616381 7.6795316 6.590008 7.6482763 6.2324147 7.137698 6.557083 6.832885 6.5984583 6.620363 6.363106 6.515503 7.6222634 6.3512473 6.823595 7.1353483 6.791244
0.24724725 6.728788 6.4897904 6.2291393 6.998706 6.451379 6.7819133 6.22443 7.000475 6.6036963 6.2260284 6.4208193 6.3365183 7.4856024 6.604965 6.4799805 6.7056794 6.5991406 6.3330884 7.653757 6.5730057 6.3316674 7.6941233 6.2254844 6.544633 7.0603027 6.6570477 6.55131 6.3437567 6.565447 7.5043707 6.3286276 7.508478 6.2177877 6.6038256 7.6661987 6.5772357 7.634753 6.2196054 7.123852 6.544279 6.819665 6.585711 6.6073914 6.3501816 6.502883 7.6087747 6.338475 6.810381 7.1215124 6.778702
0.24824825 6.7160835 6.4767756 6.2161818 6.9845886 6.438676 6.7692933 6.2115455 6.986391 6.5906773 6.2133713 6.4080915 6.323662 7.471745 6.5923753 6.4671187 6.693002 6.586523 6.3204203 7.640174 6.5601707 6.3189883 7.6807046 6.2125387 6.5319166 7.046316 6.6444902 6.538597 6.3308015 6.552573 7.4905086 6.3157463 7.4945574 6.204928 6.591221 7.652811 6.5644116 7.6211815 6.20675 7.1099606 6.531426 6.8064013 6.572913 6.594369 6.3372054 6.4902134 7.595237 6.325654 6.7971234 7.10763 6.766106
0.24924925 6.7033334 6.463714 6.2031803 6.9704304 6.4259243 6.7566223 6.198613 6.9722652 6.5776043 6.200666 6.3953176 6.3107576 7.457842 6.5797386 6.454207 6.680277 6.5738564 6.3077025 7.6265426 6.5472856 6.306261 7.667237 6.199545 6.519152 7.0322857 6.6318865 6.525836 6.3178015 6.539651 7.476597 6.302823 7.4805913 6.1920195 6.5785666 7.639378 6.5515366 7.60756 6.1938486 7.0960274 6.518524 6.7930975 6.560065 6.581294 6.3241825 6.477496 7.581649 6.312786 6.783826 7.093708 6.753463
0.25025025 6.6905355 6.4506044 6.190133 6.956235 6.413128 6.743906 6.1856365 6.9581017 6.564488 6.1879168 6.3824973 6.2978077 7.4438915 6.5670605 6.441249 6.667505 6.561148 6.2949395 7.6128664 6.5343533 6.293489 7.653724 6.1865063 6.506342 7.018217 6.6192365 6.513028 6.304754 6.5266848 7.4626412 6.289856 7.4665785 6.179069 6.565868 7.6258965 6.538615 7.593894 6.1809015 7.0820565 6.5055785 6.779754 6.5471697 6.568174 6.3111153 6.4647346 7.568014 6.2998695 6.7704916 7.0797453 6.740775
0.25125125 6.677695 6.4374495 6.177045 6.9420013 6.4002895 6.731147 6.17262 6.943903 6.5513253 6.175128 6.3696375 6.284819 7.429902 6.5543394 6.4282494 6.654691 6.548399 6.282137 7.59915 6.5213757 6.280677 7.6401687 6.1734295 6.4934883 7.004114 6.6065407 6.5001793 6.291665 6.513674 7.4486465 6.2768526 7.452525 6.166079 6.5531282 7.6123724 6.5256505 7.580188 6.1679163 7.0680485 6.4925876 6.7663755 6.534231 6.555009 6.298005 6.451931 7.554339 6.2869134 6.75712 7.0657463 6.728042
0.25225225 6.66481 6.424253 6.163915 6.927733 6.387407 6.7183433 6.1595597 6.9296665 6.5381155 6.1622934 6.356734 6.2717876 7.415867 6.541577 6.415206 6.6418324 6.53561 6.26929 7.58539 6.5083547 6.26782 7.62657 6.160309 6.48059 6.989972 6.593805 6.4872856 6.278534 6.50062 7.4346056 6.26381 7.4384294 6.1530447 6.5403433 7.598806 6.512637 7.566436 6.1548867 7.0540032 6.479555 6.752963 6.5212464 6.541799 6.284852 6.439085 7.540621 6.2739153 6.7437143 7.051711 6.7152677
0.25325325 6.6518874 6.411015 6.150749 6.913431 6.374484 6.705502 6.1464615 6.915398 6.524868 6.149425 6.3437905 6.2587147 7.4017954 6.528777 6.402122 6.628935 6.522783 6.256407 7.5715923 6.4952917 6.2549257 7.6129336 6.147152 6.4676523 6.9757996 6.5810285 6.474352 6.2653627 6.487528 7.4205294 6.250729 7.4242964 6.139975 6.5275216 7.585199 6.4995875 7.5526466 6.141823 7.0399246 6.466482 6.7395153 6.5082197 6.5285463 6.2716637 6.4262 7.526862 6.260876 6.730277 7.037641 6.7024536
0.25425425 6.638924 6.3977375 6.137545 6.899097 6.3615236 6.69262 6.133326 6.9010963 6.5115786 6.136516 6.3308105 6.2456055 7.3876867 6.515941 6.388998 6.6159987 6.5099196 6.2434826 7.5577564 6.482191 6.241993 7.5992575 6.133958 6.454677 6.9615936 6.568212 6.46138 6.2521553 6.4743986 7.406415 6.237614 7.4101267 6.1268682 6.514658 7.5715537 6.4864945 7.5388174 6.1287193 7.0258174 6.4533725 6.72604 6.495154 6.515255 6.258434 6.413276 7.513066 6.2477994 6.7168083 7.0235415 6.689601
0.25525525 6.6259265 6.3844247 6.1243067 6.8847327 6.348527 6.679703 6.120155 6.8867664 6.498253 6.123574 6.317794 6.23246 7.3735414 6.5030704 6.3758388 6.603027 6.4970207 6.230526 7.5438867 6.4690485 6.229025 7.5855474 6.1207275 6.4416656 6.947357 6.5553617 6.448371 6.238911 6.461231 7.3922653 6.224467 7.3959203 6.113727 6.5017633 7.557873 6.4733663 7.5249567 6.1155815 7.0116773 6.4402237 6.712534 6.4820495 6.501925 6.2451687 6.400318 7.4992332 6.234688 6.703311 7.009412 6.6767097
0.25625625 6.612892 6.3710737 6.1110353 6.87034 6.335495 6.666751 6.106948 6.8724065 6.484889 6.110596 6.304745 6.2192817 7.3593636 6.4901657 6.362643 6.590019 6.4840913 6.2175326 7.5299826 6.455874 6.216023 7.571803 6.1074667 6.4286165 6.9330935 6.5424747 6.4353275 6.225633 6.448031 7.378083 6.2112885 7.3816824 6.100553 6.4888306 7.544157 6.4602003 7.511059 6.1024117 6.9975104 6.4270425 6.699 6.46891 6.488559 6.2318687 6.387323 7.485367 6.221541 6.689785 6.9952536 6.663786
0.25725725 6.599826 6.35769 6.097732 6.8559203 6.322431 6.653764 6.0937114 6.8580203 6.471491 6.0975866 6.291662 6.2060714 7.3451543 6.477231 6.3494153 6.5769796 6.4711304 6.204508 7.5160475 6.442664 6.2029877 7.558026 6.0941715 6.415537 6.9188023 6.5295553 6.4222517 6.212323 6.434797 7.3638697 6.1980805 7.3674135 6.087348 6.475866 7.53041 6.4469995 7.4971294 6.0892096 6.983319 6.413827 6.6854415 6.4557343 6.4751587 6.218537 6.374297 7.471468 6.2083616 6.6762342 6.9810677 6.65083
0.25825825 6.5867286 6.344278 6.084401 6.8414774 6.3093367 6.640748 6.0804434 6.8436117 6.458063 6.0845485 6.2785482 6.1928315 7.3309145 6.4642677 6.3361564 6.5639076 6.4581394 6.191455 7.5020843 6.429421 6.1899242 7.54422 6.0808487 6.4024267 6.9044867 6.516608 6.4091444 6.1989827 6.4215317 7.349627 6.184844 7.353115 6.0741143 6.462872 7.516632 6.4337673 7.483173 6.075979 6.969104 6.4005814 6.6718593 6.4425287 6.4617276 6.2051783 6.361245 7.4575396 6.195153 6.662659 6.9668612 6.6378403
0.25925925 6.5736036 6.330835 6.071044 6.827011 6.296212 6.627703 6.0671487 6.829178 6.4446015 6.0714817 6.2654085 6.179562 7.316648 6.451276 6.3228655 6.550808 6.4451222 6.1783705 7.488093 6.4161496 6.1768312 7.530386 6.0674996 6.389286 6.890148 6.5036297 6.3960075 6.1856146 6.4082413 7.335357 6.171585 7.3387904 6.0608525 6.449848 7.5028257 6.4205046 7.469187 6.0627203 6.9548645 6.387309 6.6582537 6.4292893 6.448264 6.191789 6.3481617 7.4435835 6.1819153 6.6490617 6.9526305 6.6248236
0.26026025 6.5604477 6.31736 6.0576563 6.8125196 6.283061 6.614629 6.0538254 6.8147216 6.431111 6.058387 6.25224 6.1662664 7.302356 6.4382567 6.309549 6.537679 6.4320803 6.1652613 7.4740744 6.402847 6.163711 7.5165253 6.054123 6.376116 6.875785 6.4906206 6.382843 6.1722183 6.3949184 7.32106 6.1582985 7.324438 6.047565 6.4367976 7.488989 6.4072113 7.4551725 6.049434 6.9406033 6.374004 6.6446247 6.4160213 6.4347715 6.1783695 6.335048 7.4295983 6.1686487 6.6354427 6.9383755 6.6117783
0.26126125 6.547268 6.3038626 6.044246 6.798014 6.269884 6.601529 6.0404778 6.800247 6.4175954 6.0452676 6.239044 6.152946 7.2880363 6.425217 6.2962055 6.524525 6.419013 6.152126 7.4600334 6.3895164 6.150565 7.50264 6.04072 6.3629236 6.8614054 6.4775896 6.369653 6.1587973 6.381572 7.30674 6.1449895 7.3100624 6.034252 6.4237204 7.475133 6.3938913 7.4411364 6.0361247 6.9263234 6.360675 6.630979 6.402727 6.421253 6.1649303 6.3219137 7.415591 6.155356 6.621804 6.9241047 6.598707
0.26226225 6.5340633 6.290338 6.030814 6.783485 6.2566833 6.588405 6.0271072 6.7857547 6.404052 6.032125 6.2258277 6.139602 7.273697 6.4121504 6.282839 6.511347 6.4059243 6.1389656 7.4459705 6.376161 6.137398 7.4887304 6.027297 6.349704 6.847005 6.4645333 6.3564386 6.145353 6.3682013 7.2923956 6.13166 7.2956643 6.020918 6.4106207 7.4612484 6.3805456 7.4270763 6.0227914 6.9120245 6.3473215 6.6173124 6.389407 6.407708 6.1514645 6.308753 7.401559 6.1420393 6.6081476 6.909815 6.5856123
0.26326326 6.520838 6.276792 6.0173607 6.768941 6.243458 6.575261 6.0137134 6.7712445 6.390488 6.018961 6.2125883 6.126236 7.259336 6.3990655 6.2694483 6.498146 6.3928123 6.1257863 7.4318857 6.3627834 6.1242065 7.4748015 6.0138526 6.3364644 6.8325896 6.451455 6.343202 6.1318855 6.354809 7.278034 6.1183124 7.2812486 6.007563 6.3974986 7.447346 6.367177 7.412996 6.009438 6.8977103 6.333947 6.603632 6.3760624 6.39414 6.137977 6.2955723 7.3875055 6.128703 6.594473 6.895507 6.5724955
0.26426426 6.5075874 6.2632227 6.0038877 6.75438 6.230213 6.562093 6.0003004 6.7567186 6.3768992 6.005776 6.1993275 6.112848 7.2449536 6.3859577 6.256034 6.4849224 6.3796825 6.112585 7.4177823 6.349383 6.1109943 7.4608526 6.000388 6.3231993 6.8181543 6.438355 6.3299427 6.1183977 6.3413935 7.263651 6.1049433 7.2668095 5.9941874 6.3843546 7.433421 6.3537855 7.3988953 5.996064 6.8833795 6.320549 6.5899334 6.3626947 6.3805494 6.124469 6.282368 7.3734326 6.115342 6.580785 6.881184 6.559357
0.26526526 6.494323 6.2496357 5.990397 6.739808 6.216949 6.548907 5.9868674 6.742178 6.363291 5.992572 6.1860476 6.0994425 7.2305565 6.372835 6.2426023 6.471681 6.366535 6.0993643 7.4036617 6.335961 6.097765 7.4468875 5.986903 6.3099194 6.803708 6.4252367 6.3166656 6.1048927 6.3279605 7.2492495 6.091562 7.2523565 5.9807935 6.3711925 7.41948 6.340373 7.384778 5.9826717 6.8690376 6.307132 6.5762224 6.349309 6.366938 6.110942 6.269147 7.3593416 6.101967 6.5670805 6.866849 6.5462008
0.26626626 6.481037 6.2360287 5.9768887 6.7252207 6.2036667 6.5357037 5.9734187 6.727626 6.3496637 5.97935 6.172752 6.0860214 7.2161407 6.3596926 6.229153 6.458421 6.353371 6.0861273 7.3895264 6.3225203 6.0845165 7.4329047 5.973406 6.2966194 6.7892494 6.412101 6.3033705 6.091369 6.3145084 7.2348347 6.078162 7.2378855 5.9673867 6.358013 7.405521 6.3269434 7.3706446 5.969264 6.8546796 6.293697 6.562498 6.3359003 6.3533087 6.097398 6.2559085 7.3452344 6.0885706 6.5533648 6.852499 6.5330234
0.26726726 6.4677367 6.2224064 5.9633665 6.7106247 6.1903696 6.522484 5.959953 6.713063 6.336019 5.966114 6.1594396 6.072584 7.2017126 6.346538 6.2156863 6.4451466 6.340191 6.072873 7.3753767 6.309064 6.0712543 7.418909 5.9598927 6.2833047 6.774778 6.398949 6.2900596 6.0778327 6.3010435 7.2204056 6.064752 7.223404 5.953963 6.344818 7.391548 6.3134937 7.3564963 5.9558406 6.840313 6.2802467 6.5487638 6.3224764 6.3396626 6.0838404 6.2426558 7.331113 6.07516 6.539637 6.8381395 6.519833
0.26826826 6.45442 6.2087674 5.9498305 6.6960144 6.177057 6.509249 5.946474 6.6984887 6.322358 5.9528637 6.146111 6.0591316 7.187268 6.3333664 6.2022057 6.431855 6.3269987 6.0596066 7.3612137 6.295589 6.0579762 7.4048996 5.9463654 6.2699733 6.760297 6.3857822 6.276734 6.0642796 6.2875576 7.2059627 6.051328 7.208906 5.940524 6.331609 7.3775597 6.3000298 7.3423357 5.942403 6.825934 6.26678 6.5350175 6.309037 6.3259997 6.070266 6.229386 7.3169775 6.0617323 6.525901 6.8237686 6.506626
0.26926926 6.441091 6.195115 5.936282 6.6813984 6.16373 6.4960012 5.9329815 6.683906 6.3086843 5.939598 6.1327715 6.0456667 7.172815 6.320183 6.18871 6.4185524 6.3137927 6.0463247 7.34704 6.2821016 6.0446854 7.3908777 5.932826 6.256629 6.7458067 6.3726015 6.2633944 6.0507135 6.274063 7.1915064 6.0378933 7.1943974 5.927074 6.318386 7.363561 6.2865505 7.3281612 5.9289527 6.811549 6.2532997 6.521264 6.2955804 6.312322 6.056679 6.2161026 7.3028307 6.0482936 6.512155 6.8093905 6.493409
0.27027026 6.4277515 6.1814528 5.9227247 6.6667757 6.1503935 6.4827414 5.9194784 6.6693172 6.294997 5.926324 6.119421 6.032193 7.158351 6.30699 6.175203 6.405237 6.300577 6.0330315 7.332858 6.2686014 6.031384 7.3768463 5.9192758 6.2432756 6.7313113 6.359412 6.2500443 6.037136 6.260556 7.1770444 6.024452 7.179882 5.9136143 6.305152 7.3495536 6.273057 7.3139796 5.915494 6.7971563 6.2398095 6.5075045 6.282114 6.298634 6.0430837 6.202811 7.2886724 6.0348434 6.4984035 6.795005 6.4801803
0.27127126 6.4143996 6.1677785 5.9091578 6.6521463 6.1370444 6.4694734 5.905963 6.654721 6.2812977 5.913038 6.106056 6.0187054 7.1438775 6.293786 6.161685 6.3919115 6.28735 6.0197306 7.3186665 6.2550898 6.0180707 7.362807 5.9057164 6.2299104 6.716808 6.3462105 6.236681 6.02355 6.2470374 7.162571 6.0110006 7.165356 5.9001455 6.291908 7.335535 6.2595534 7.2997894 5.902024 6.7827578 6.2263064 6.493737 6.2686334 6.284932 6.0294776 6.1895084 7.274506 6.0213814 6.4846425 6.780614 6.466939
0.27227226 6.401042 6.154093 5.895583 6.637513 6.123689 6.456197 5.892443 6.640123 6.2675915 5.899744 6.092687 6.0052133 7.1293974 6.2805734 6.148159 6.378578 6.2741165 6.00642 7.30447 6.2415695 6.004751 7.3487616 5.8921504 6.2165356 6.7023 6.333001 6.2233124 6.009956 6.233511 7.1480923 5.9975433 7.150825 5.886669 6.278657 7.3215084 6.2460423 7.285593 5.8885474 6.7683544 6.2127943 6.479965 6.255145 6.2712226 6.015862 6.176197 7.260334 6.0079126 6.4708805 6.766217 6.4536905
0.27327326 6.387674 6.140401 5.882 6.622874 6.110324 6.44291 5.8789124 6.625518 6.2538733 5.886442 6.0793095 5.9917126 7.114912 6.267351 6.1346235 6.3652353 6.2608747 5.993102 7.290266 6.2280374 5.9914227 7.334709 5.8785753 6.2031527 6.687787 6.319783 6.2099333 5.996354 6.2199755 7.1336064 5.9840784 7.1362877 5.873186 6.265396 7.307476 6.2325187 7.271388 5.875062 6.7539463 6.1992745 6.466189 6.241646 6.2575045 6.0022388 6.162877 7.246153 5.9944353 6.457112 6.751818 6.4404345
0.27427426 6.374301 6.126705 5.868414 6.6082354 6.0969553 6.429619 5.865378 6.6109133 6.240151 5.8731346 6.0659256 5.9782066 7.100422 6.2541275 6.121084 6.3518867 6.2476287 5.979777 7.2760606 6.2145023 5.9780884 7.320653 5.865 6.1897664 6.673275 6.3065624 6.1965523 5.982747 6.206437 7.1191187 5.9706116 7.121748 5.859697 6.2521305 7.293442 6.218991 7.257181 5.8615746 6.7395377 6.185749 6.4524117 6.228139 6.24378 5.988613 6.1495547 7.2319713 5.9809523 6.443345 6.737417 6.4271717
0.2752753 6.3609247 6.113003 5.854826 6.593595 6.08358 6.4163246 5.851838 6.5963054 6.2264223 5.859823 6.0525374 5.964698 7.085929 6.240896 6.107539 6.3385353 6.234378 5.9664497 7.261853 6.20096 5.9647512 7.3065953 5.851417 6.1763744 6.65876 6.2933354 6.183164 5.969136 6.1928897 7.1046276 5.9571433 7.1072044 5.8462067 6.238861 7.2794027 6.2054563 7.242971 5.848082 6.7251296 6.1722183 6.4386334 6.21463 6.23005 5.9749813 6.1362276 7.217786 5.9674654 6.429574 6.723014 6.4139066
0.2762763 6.3475447 6.099297 5.841234 6.5789566 6.070201 6.4030256 5.8382955 6.581698 6.21269 5.8465095 6.039146 5.9511843 7.071437 6.2276635 6.0939903 6.3251805 6.221122 5.9531198 7.2476425 6.1874156 5.9514093 7.2925367 5.8378325 6.16298 6.6442456 6.2801065 6.1697726 5.9555225 6.1793427 7.090133 5.9436717 7.0926614 5.8327136 6.2255898 7.2653627 6.1919193 7.228761 5.834587 6.7107205 6.158687 6.424856 6.2011166 6.216316 5.9613485 6.122896 7.2035966 5.9539757 6.415805 6.7086143 6.4006386
0.2772773 6.334163 6.08559 5.827642 6.564318 6.056824 6.3897285 5.824754 6.5670943 6.1989555 5.833194 6.025753 5.937673 7.0569425 6.214428 6.0804405 6.311824 6.2078676 5.9397874 7.2334347 6.173868 5.9380684 7.278478 5.8242493 6.149584 6.6297336 6.2668757 6.156382 5.941909 6.165792 7.0756426 5.9302015 7.0781174 5.8192205 6.2123156 7.2513223 6.1783786 7.21455 5.8210945 6.6963134 6.14515 6.4110794 6.1875973 6.2025805 5.947714 6.1095634 7.189409 5.940484 6.4020376 6.6942143 6.387368
0.2782783 6.3207808 6.0718803 5.814049 6.5496817 6.0434437 6.3764286 5.8112087 6.552493 6.1852217 5.819876 6.0123587 5.924159 7.042447 6.201192 6.0668893 6.298466 6.19461 5.9264545 7.219225 6.1603165 5.924725 7.264419 5.810664 6.136186 6.6152234 6.2536454 6.1429873 5.928294 6.1522403 7.06115 5.916729 7.0635734 5.8057275 6.199043 7.2372828 6.1648364 7.2003403 5.8075976 6.681909 6.1316123 6.3973055 6.1740785 6.188843 5.9340777 6.09623 7.1752214 5.9269924 6.38827 6.679817 6.374099
0.2792793 6.3073997 6.058172 5.8004575 6.5350504 6.0300646 6.36313 5.7976646 6.5378947 6.171487 5.8065615 5.998967 5.9106483 7.027956 6.187956 6.053339 6.28511 6.1813536 5.913123 7.205021 6.146768 5.9113836 7.2503643 5.7970824 6.122791 6.600716 6.2404146 6.1295967 5.9146824 6.1386895 7.0466614 5.9032617 7.0490336 5.7922363 6.1857696 7.2232466 6.1512947 7.1861343 5.794105 6.6675096 6.1180763 6.3835363 6.1605597 6.1751056 5.920446 6.082899 7.1610365 5.9135017 6.374509 6.6654253 6.3608294
0.2802803 6.2940197 6.044467 5.7868724 6.5204244 6.0166864 6.349835 5.784123 6.5233006 6.157752 5.7932453 5.9855747 5.8971386 7.013467 6.174721 6.0397916 6.2717533 6.1680994 5.8997927 7.190819 6.13322 5.8980436 7.236311 5.783502 6.109397 6.5862164 6.227188 6.116206 5.9010696 6.125142 7.032172 5.889798 7.0344973 5.7787476 6.172499 7.20921 6.1377535 7.1719294 5.780613 6.6531153 6.104541 6.369772 6.147042 6.1613703 5.906816 6.0695715 7.1468544 5.9000125 6.360752 6.651037 6.347562
0.2812813 6.2806435 6.030764 5.773288 6.505804 6.0033126 6.336542 5.770586 6.508713 6.1440215 5.779935 5.972188 5.8836336 6.9989824 6.1614885 6.026246 6.258403 6.154849 5.8864665 7.1766214 6.1196747 5.8847065 7.222265 5.769927 6.0960054 6.571721 6.2139635 6.102821 5.8874626 6.1115956 7.017691 5.8763375 7.019964 5.7652626 6.1592336 7.19518 6.124215 7.15773 5.767127 6.6387243 6.091009 6.3560133 6.133527 6.1476393 5.8931875 6.056244 7.132677 5.886526 6.347002 6.6366568 6.3343
0.2822823 6.2672734 6.017065 5.7597094 6.4911914 5.9899435 6.3232527 5.757052 6.4941325 6.130293 5.7666273 5.9588056 5.8701344 6.9845037 6.148261 6.0127068 6.2450547 6.141601 5.8731422 7.162431 6.1061335 5.871375 7.2082224 5.756357 6.08262 6.557232 6.2007446 6.0894394 5.873859 6.098054 7.0032153 5.8628826 7.005439 5.751784 6.1459694 7.181155 6.1106787 7.1435347 5.753645 6.624345 6.0774803 6.342263 6.120014 6.1339107 5.879567 6.042924 7.1185045 5.873045 6.3332577 6.6222835 6.32104
0.2832833 6.2539086 6.003373 5.7461386 6.476587 5.9765806 6.309973 5.7435246 6.479561 6.1165724 5.7533274 5.9454274 5.856641 6.97003 6.1350384 5.9991713 6.2317133 6.128361 5.8598275 7.1482463 6.092597 5.8580484 7.194187 5.742793 6.0692396 6.542753 6.1875315 6.076062 5.860264 6.084517 6.988745 5.849436 6.9909186 5.738313 6.132715 7.167138 6.0971513 7.129349 5.7401705 6.6099725 6.0639577 6.32852 6.1065073 6.120188 5.865951 6.0296082 7.10434 5.85957 6.319523 6.6079187 6.307787
0.2842843 6.240548 5.989688 5.7325745 6.4619913 5.9632235 6.2966967 5.7300024 6.4649987 6.1028566 5.7400317 5.932057 5.843155 6.9555655 6.121822 5.9856424 6.2183795 6.1151237 5.8465166 7.134071 6.0790663 5.8447294 7.180161 5.7292376 6.055866 6.5282845 6.1743264 6.0626955 5.846675 6.070987 6.974283 5.835995 6.976408 5.724848 6.119464 7.1531277 6.083626 7.1151705 5.7267036 6.5956097 6.050441 6.314786 6.093007 6.1064725 5.8523445 6.0163007 7.0901837 5.846102 6.305798 6.593564 6.2945433
0.2852853 6.2271976 5.9760103 5.71902 6.4474077 5.9498744 6.2834315 5.71649 6.450446 6.0891495 5.7267447 5.9186935 5.8296766 6.9411077 6.108612 5.972122 6.2050543 6.1018963 5.833215 7.1199026 6.0655437 5.831418 7.1661425 5.7156906 6.042503 6.5138254 6.1611304 6.049334 5.833096 6.0574646 6.9598303 5.822562 6.9619055 5.7113924 6.1062245 7.139126 6.07011 7.1010013 5.7132425 6.581257 6.0369315 6.3010626 6.079512 6.0927634 5.8387437 6.003 7.0760336 5.832643 6.292083 6.5792203 6.2813053
0.2862863 6.2138553 5.962342 5.705474 6.4328337 5.936534 6.2701745 5.702985 6.435906 6.0754514 5.7134686 5.905339 5.816209 6.9266615 6.0954113 5.9586115 6.191736 6.088678 5.8199244 7.1057467 6.052029 5.818115 7.152137 5.702153 6.029147 6.4993777 6.147942 6.035983 5.8195257 6.0439506 6.9453874 5.8091416 6.9474125 5.6979485 6.0929937 7.1251345 6.0566025 7.0868425 5.6997957 6.566917 6.02343 6.2873507 6.066027 6.079065 5.8251553 5.9897094 7.0618954 5.8191924 6.2783785 6.5648875 6.2680783
0.2872873 6.200525 5.948683 5.691941 6.4182744 5.923205 6.2569294 5.6894913 6.4213786 6.0617642 5.7002006 5.8919935 5.8027515 6.912226 6.08222 5.945109 6.1784296 6.0754676 5.806642 7.091602 6.038525 5.804824 7.1381407 5.6886253 6.0158033 6.4849424 6.134765 6.022643 5.8059654 6.0304446 6.930953 5.7957315 6.932931 5.6845145 6.079772 7.111154 6.043105 7.072695 5.686357 6.55259 6.0099387 6.273651 6.0525503 6.0653763 5.811578 5.97643 7.0477676 5.8057537 6.264687 6.5505676 6.254859
0.2882883 6.1872034 5.9350367 5.6784196 6.403728 5.9098854 6.2436914 5.6760073 6.4068637 6.048086 5.686943 5.8786597 5.789305 6.8978014 6.0690393 5.9316187 6.1651316 6.062268 5.79337 7.077468 6.025031 5.791542 7.124155 5.675111 6.00247 6.4705215 6.1216 6.009312 5.7924185 6.01695 6.916531 5.7823334 6.9184637 5.67109 6.0665617 7.097186 6.029615 7.0585566 5.6729293 6.5382752 5.996457 6.259967 6.039084 6.0516973 5.798011 5.9631596 7.0336514 5.7923245 6.2510085 6.536262 6.241653
0.2892893 6.173893 5.921404 5.6649103 6.3891964 5.896581 6.230469 5.6625366 6.392364 6.0344224 5.6736994 5.8653364 5.775873 6.8833904 6.055868 5.9181414 6.151848 6.0490804 5.780112 7.063349 6.011547 5.7782745 7.1101837 5.6616096 5.9891486 6.456115 6.108446 5.995996 5.778885 6.0034657 6.902125 5.7689476 6.9040065 5.657681 6.0533648 7.0832295 6.016139 7.0444345 5.659516 6.5239754 5.9829865 6.246295 6.0256286 6.0380325 5.7844577 5.949902 7.019548 5.7789083 6.2373457 6.5219707 6.2284594
0.2902903 6.1605973 5.9077826 5.6514153 6.3746796 5.8832893 6.217261 5.6490803 6.37788 6.020771 5.660468 5.85203 5.7624555 6.8689923 6.0427113 5.9046755 6.1385756 6.035906 5.766867 7.049243 5.998078 5.7650213 7.0962286 5.648124 5.975842 6.441725 6.0953064 5.982694 5.765364 5.989996 6.8877316 5.7555776 6.8895674 5.6442857 6.0401807 7.0692887 6.002674 7.030325 5.6461163 6.5096927 5.96953 6.2326403 6.012188 6.0243826 5.77092 5.936658 7.00546 5.765505 6.2236986 6.507696 6.215279
0.2912913 6.1473165 5.8941784 5.6379375 6.3601804 5.870011 6.2040644 5.635636 6.363411 6.0071354 5.647249 5.838732 5.749049 6.854609 6.0295687 5.891224 6.1253185 6.022744 5.753636 7.0351524 5.984621 5.7517796 7.082287 5.634651 5.962551 6.427351 6.082182 5.9694076 5.7518587 5.9765396 6.8733506 5.74222 6.8751397 5.6309023 6.027008 7.055362 5.9892235 7.0162315 5.6327305 6.495427 5.956085 6.219001 5.998758 6.0107446 5.757397 5.9234285 6.9913845 5.752117 6.210066 6.493439 6.2021136
0.2922923 6.134049 5.8805876 5.6244736 6.345698 5.8567505 6.1908846 5.622209 6.3489614 5.993514 5.6340485 5.82545 5.7356615 6.840241 6.0164394 5.877789 6.112076 6.009598 5.7404222 7.021079 5.97118 5.738556 7.0683613 5.621195 5.9492745 6.412995 6.0690722 5.9561357 5.7383685 5.9630947 6.8589883 5.7288804 6.8607283 5.6175385 6.013854 7.0414505 5.975788 7.002154 5.61936 6.481178 5.9426546 6.20538 5.9853454 5.9971256 5.7438903 5.910213 6.977328 5.738743 6.196453 6.4791985 6.188961
0.2932933 6.120797 5.8670154 5.6110272 6.331236 5.843505 6.177719 5.608798 6.33453 5.9799104 5.620863 5.8121853 5.722289 6.8258905 6.003326 5.8643684 6.0988503 5.9964676 5.7272243 7.007022 5.9577546 5.725347 7.054453 5.6077576 5.936016 6.398656 6.055979 5.942881 5.7248974 5.949668 6.8446417 5.715557 6.8463354 5.6041894 6.0007143 7.0275555 5.962366 6.988094 5.6060076 6.466948 5.92924 6.191776 5.971946 5.98352 5.7304 5.8970137 6.9632864 5.7253857 6.1828575 6.4649773 6.175827
0.2942943 6.107562 5.8534613 5.597601 6.316793 5.830277 6.164573 5.5954056 6.320118 5.966325 5.6076937 5.7989364 5.7089353 6.811557 5.9902296 5.850966 6.0856414 5.9833536 5.7140417 6.9929833 5.9443455 5.712156 7.0405636 5.594337 5.9227753 6.384339 6.0429034 5.929643 5.711446 5.936257 6.830313 5.7022524 6.831959 5.590859 5.9875927 7.0136805 5.9489627 6.97405 5.592671 6.4527373 5.9158435 6.178194 5.958564 5.9699335 5.71693 5.883832 6.9492636 5.7120476 6.1692815 6.450775 6.1627107
0.2952953 6.094345 5.8399234 5.584191 6.30237 5.8170676 6.1514425 5.5820293 6.305727 5.952754 5.5945406 5.7857046 5.695598 6.797242 5.97715 5.8375807 6.0724473 5.970259 5.700877 6.978964 5.9309535 5.6989827 7.02669 5.580934 5.909552 6.370041 6.029845 5.916424 5.6980076 5.922862 6.816002 5.688965 6.8176036 5.577544 5.974488 6.9998236 5.935574 6.9600253 5.5793533 6.438547 5.902461 6.16463 5.945199 5.9563656 5.703478 5.8706675 6.935258 5.698725 6.155725 6.436596 6.1496086
0.2962963 6.081148 5.8264074 5.570802 6.287968 5.803877 6.138334 5.568671 6.2913547 5.939207 5.5814095 5.772491 5.6822815 6.782946 5.964089 5.8242154 6.059273 5.957182 5.6877327 6.9649644 5.917581 5.685828 7.0128393 5.5675526 5.896349 6.3557644 6.016807 5.9032245 5.684593 5.909486 6.801711 5.675699 6.8032656 5.5642533 5.961403 6.9859858 5.9222074 6.9460225 5.566055 6.4243803 5.8890977 6.1510878 5.9318533 5.9428167 5.690046 5.8575215 6.921273 5.685422 6.1421924 6.4224367 6.136529
0.2972973 6.067968 5.8129096 5.557433 6.273588 5.7907047 6.125242 5.555333 6.277006 5.9256783 5.568295 5.7592945 5.668986 6.7686706 5.9510465 5.8108683 6.046119 5.944122 5.6746073 6.950983 5.904226 5.6726933 6.9990077 5.5541897 5.8831663 6.34151 6.0037866 5.890044 5.671198 5.8961267 6.7874384 5.6624537 6.788948 5.5509787 5.9483356 6.972165 5.908858 6.932038 5.5527773 6.4102345 5.8757524 6.1375675 5.918525 5.929287 5.6766315 5.8443937 6.9073076 5.67214 6.1286774 6.408299 6.1234694
0.2982983 6.05481 5.7994366 5.544085 6.259233 5.7775555 6.112173 5.542016 6.262681 5.91217 5.5552034 5.74612 5.655711 6.7544165 5.938026 5.7975426 6.0329857 5.931085 5.6615024 6.9370255 5.8908944 5.6595798 6.985198 5.5408497 5.8700047 6.327282 5.9907913 5.8768873 5.6578245 5.882791 6.7731895 5.649231 6.7746553 5.5377264 5.9352894 6.958371 5.895529 6.9180746 5.53952 6.396113 5.862429 6.1240716 5.905217 5.915779 5.6632423 5.8312893 6.8933635 5.658879 6.115188 6.3941865 6.110428
0.2992993 6.0416713 5.785982 5.530759 6.2449017 5.7644253 6.099125 5.528721 6.2483783 5.8986835 5.5421305 5.7329664 5.6424565 6.740183 5.925024 5.784239 6.0198736 5.918068 5.648418 6.9230886 5.8775806 5.6464863 6.9714117 5.5275307 5.8568635 6.313073 5.9778137 5.8637495 5.644472 5.869473 6.758961 5.6360273 6.7603827 5.5244956 5.9222655 6.9445972 5.8822193 6.904134 5.526283 6.3820133 5.8491254 6.1105967 5.8919296 5.902292 5.649874 5.8182044 6.879442 5.6456385 6.1017213 6.380097 6.0974092
0.3003003 6.0285554 5.7725515 5.5174565 6.2305927 5.75132 6.0860977 5.515447 6.2341003 5.8852196 5.529079 5.7198343 5.6292257 6.725971 5.912045 5.770956 6.0067816 5.9050727 5.635357 6.9091754 5.864288 5.633416 6.9576454 5.514234 5.8437467 6.298893 5.9648595 5.8506355 5.631143 5.8561745 6.7447553 5.622848 6.746131 5.511287 5.909262 6.9308443 5.868931 6.890217 5.513068 6.3679404 5.8358407 6.097148 5.878663 5.888826 5.636529 5.8051405 6.865542 5.6324205 6.0882792 6.366034 6.0844116
0.3013013 6.0154624 5.7591457 5.504177 6.2163115 5.738239 6.0730968 5.502199 6.2198505 5.8717804 5.516053 5.706726 5.616021 6.7117867 5.8990903 5.7576985 5.9937143 5.8921022 5.62232 6.895289 5.851018 5.6203704 6.9439077 5.500964 5.8306546 6.2847376 5.9519296 5.8375473 5.6178393 5.8429027 6.7305756 5.6096945 6.731906 5.498105 5.896285 6.917117 5.8556666 6.8763247 5.4998813 6.3538933 5.8225813 6.0837264 5.86542 5.8753867 5.623208 5.7921004 6.851669 5.619227 6.0748644 6.351996 6.07144
0.3023023 6.002393 5.7457623 5.490922 6.202057 5.7251787 6.060117 5.4889717 6.2056255 5.8583617 5.5030484 5.6936374 5.6028376 6.6976237 5.886158 5.7444625 5.9806695 5.8791537 5.6093044 6.881424 5.837769 5.6073456 6.930191 5.487715 5.817584 6.2706084 5.9390225 5.824482 5.604557 5.829651 6.7164173 5.5965643 6.717703 5.484945 5.8833294 6.903414 5.842422 6.8624554 5.4867144 6.3398724 5.8093424 6.0703287 5.8521967 5.8619666 5.609912 5.779084 6.8378167 5.6060557 6.061475 6.3379846 6.0584903
0.3033033 5.9893475 5.7324038 5.4776917 6.1878285 5.712146 6.047162 5.4757686 6.1914263 5.844968 5.490066 5.6805754 5.589681 6.6834846 5.873249 5.731249 5.96765 5.866231 5.5963144 6.8675857 5.824545 5.5943465 6.9165 5.4744916 5.8045406 6.2565074 5.9261417 5.8114395 5.591303 5.8164244 6.7022843 5.583461 6.7035275 5.4718103 5.8703976 6.889734 5.8292017 6.848613 5.473573 6.3258786 5.7961273 6.056959 5.838997 5.8485713 5.5966415 5.7660913 6.823992 5.592911 6.0481105 6.3240013 6.0455647
0.3043043 5.976327 5.719071 5.464489 6.1736293 5.6991353 6.034232 5.462591 6.1772566 5.8315954 5.477112 5.667536 5.576549 6.6693745 5.8603663 5.7180595 5.954655 5.853332 5.5833483 6.853772 5.811343 5.5813723 6.902836 5.4612937 5.7915225 6.2424326 5.9132853 5.798424 5.5780735 5.8032207 6.6881776 5.5703835 6.689378 5.4587 5.8574905 6.8760824 5.816002 6.834794 5.460458 6.3119144 5.78294 6.0436177 5.825818 5.8352 5.583397 5.753126 6.810192 5.5797915 6.034775 6.3100476 6.032666
0.3053053 5.963331 5.705761 5.451309 6.159458 5.686153 6.02133 5.449439 6.1631136 5.8182516 5.464181 5.654522 5.5634427 6.6552877 5.8475075 5.704896 5.9416857 5.840459 5.57041 6.839986 5.7981634 5.5684237 6.8891973 5.448123 5.7785306 6.2283883 5.900455 5.7854357 5.56487 5.790042 6.674097 5.557331 6.6752534 5.4456177 5.8446107 6.862455 5.802829 6.8210034 5.447368 6.297978 5.7697744 6.030302 5.8126664 5.821854 5.5701756 5.740183 6.796419 5.5666966 6.021468 6.29612 6.019793
0.3063063 5.9503646 5.6924796 5.438158 6.145317 5.6731973 6.0084543 5.436313 6.149003 5.8049326 5.451278 5.6415367 5.550363 6.641231 5.8346753 5.691757 5.9287434 5.8276114 5.557498 6.826228 5.785011 5.5555024 6.8755865 5.4349804 5.765564 6.214374 5.887653 5.772473 5.5516925 5.7768917 6.6600447 5.5443096 6.6611576 5.432561 5.831757 6.8488564 5.789678 6.8072405 5.4343057 6.284071 5.756637 6.017019 5.7995367 5.808532 5.5569835 5.7272677 6.7826734 5.5536284 6.0081916 6.282225 6.006947
0.3073073 5.937423 5.679224 5.4250355 6.1312084 5.660269 5.9956055 5.4232154 6.134922 5.7916403 5.4384 5.6285763 5.537311 6.6272 5.82187 5.6786427 5.9158278 5.8147917 5.544612 6.8124976 5.771882 5.542609 6.862006 5.4218645 5.7526264 6.20039 5.874877 5.7595367 5.538542 5.7637663 6.646021 5.5313153 6.64709 5.4195337 5.8189306 6.8352866 5.776553 6.793505 5.421271 6.270195 5.7435246 6.003764 5.786432 5.7952366 5.543818 5.71438 6.7689567 5.5405846 5.9949436 6.2683587 5.9941273
0.3083083 5.924511 5.6659956 5.41194 6.117129 5.6473675 5.9827843 5.410143 6.1208706 5.7783704 5.4255505 5.615643 5.524283 6.613199 5.8090906 5.665555 5.9029408 5.801998 5.5317535 6.7987967 5.7587795 5.5297413 6.8484507 5.408774 5.7397156 6.186438 5.862131 5.7466273 5.5254197 5.7506685 6.632024 5.518352 6.633053 5.4065313 5.806133 6.821746 5.7634525 6.779799 5.4082623 6.256352 5.730441 5.9905415 5.7733517 5.7819667 5.5306816 5.701521 6.755267 5.527569 5.981726 6.254526 5.9813366
0.3093093 5.911626 5.652794 5.398871 6.103079 5.634494 5.9699926 5.3970985 6.1068516 5.76513 5.4127307 5.6027384 5.511286 6.599229 5.7963376 5.6524954 5.8900833 5.7892313 5.518924 6.7851243 5.745701 5.516905 6.8349285 5.3957133 5.7268314 6.1725154 5.849413 5.7337494 5.5123253 5.7375994 6.618058 5.505418 6.619044 5.3935585 5.793363 6.8082323 5.750378 6.766122 5.395283 6.242539 5.7173853 5.9773483 5.7602983 5.768724 5.5175695 5.688688 6.7416077 5.5145807 5.968541 6.2407236 5.968577
0.3103103 5.898772 5.6396194 5.385831 6.0890656 5.6216497 5.9572325 5.3840837 6.092865 5.751918 5.3999376 5.5898633 5.4983153 6.585285 5.783613 5.6394615 5.8772545 5.7764926 5.5061255 6.7714844 5.7326503 5.504096 6.821436 5.382681 5.713977 6.1586285 5.836723 5.7208967 5.4992595 5.724558 6.6041226 5.4925156 6.605065 5.380614 5.780623 6.794751 5.7373304 6.7524767 5.382331 6.22876 5.704358 5.9641914 5.7472706 5.7555103 5.5044885 5.6758866 6.7279797 5.50162 5.955388 6.2269554 5.955844
0.3113113 5.8859453 5.6264753 5.372821 6.075083 5.608835 5.944501 5.3710957 6.078911 5.7387333 5.387175 5.577017 5.4853735 6.571374 5.770916 5.626456 5.864455 5.7637825 5.4933534 6.7578745 5.7196255 5.491317 6.8079734 5.3696775 5.701153 6.144774 5.824066 5.708073 5.4862204 5.711547 6.5902166 5.479644 6.5911183 5.3676987 5.767912 6.7812996 5.724309 6.7388616 5.369408 6.2150126 5.6913595 5.9510627 5.73427 5.742322 5.4914346 5.6631155 6.714381 5.4886885 5.9422684 6.2132196 5.943142
0.3123123 5.873153 5.613358 5.3598394 6.061138 5.5960493 5.9317994 5.358136 6.064992 5.725576 5.3744416 5.5642014 5.47246 6.557494 5.7582483 5.613476 5.8516865 5.7511005 5.4806113 6.744294 5.70663 5.478567 6.794543 5.3567038 5.6883574 6.130954 5.811437 5.6952806 5.4732113 5.6985683 6.576343 5.466804 6.577203 5.3548117 5.755233 6.7678814 5.711315 6.7252774 5.3565135 6.2013006 5.6783953 5.9379697 5.721295 5.729162 5.4784107 5.650374 6.7008147 5.475784 5.9291797 6.199519 5.9304705
0.3133133 5.8603888 5.6002703 5.3468866 6.0472245 5.583293 5.919128 5.3452044 6.051108 5.7124476 5.3617387 5.5514174 5.4595766 6.543646 5.745609 5.600526 5.838948 5.7384486 5.4679003 6.730749 5.6936603 5.465848 6.781144 5.343758 5.6755905 6.1171675 5.7988377 5.682515 5.46023 5.6856165 6.5625 5.4539957 6.5633197 5.3419538 5.7425823 6.754492 5.6983476 6.711725 5.34365 6.187623 5.665457 5.9249077 5.7083497 5.716031 5.465415 5.637663 6.68728 5.462908 5.916126 6.185851 5.9178286
0.3143143 5.8476577 5.5872126 5.333965 6.033348 5.570568 5.90649 5.332304 6.0372586 5.6993494 5.349067 5.538664 5.4467225 6.529831 5.7330008 5.5876055 5.8262424 5.7258244 5.4552207 6.7172356 5.6807203 5.4531603 6.767778 5.330844 5.662857 6.1034193 5.786271 5.6697826 5.447282 5.6727 6.5486917 5.441223 6.549471 5.3291264 5.7299633 6.7411385 5.6854095 6.698208 5.330815 6.1739807 5.6525545 5.9118824 5.6954317 5.702929 5.452451 5.6249857 6.6737785 5.4500637 5.9031067 6.17222 5.9052196
0.3153153 5.834957 5.574185 5.3210726 6.019507 5.557873 5.893882 5.319434 6.023446 5.686278 5.336426 5.5259438 5.433898 6.5160494 5.7204185 5.5747123 5.813569 5.713233 5.4425697 6.7037563 5.6678076 5.440502 6.754445 5.31796 5.6501503 6.0897036 5.7737346 5.65708 5.434361 5.659813 6.534916 5.428479 6.535654 5.3163285 5.7173753 6.727815 5.6724987 6.684722 5.3180103 6.16037 5.639681 5.898889 5.682542 5.689857 5.439516 5.612338 6.66031 5.4372463 5.8901196 6.1586213 5.8926406
0.3163163 5.822289 5.561187 5.3082104 6.005703 5.545208 5.8813066 5.3065925 6.0096684 5.6732407 5.3238173 5.513254 5.4211044 6.502302 5.7078695 5.5618496 5.800927 5.700671 5.4299526 6.69031 5.6549244 5.427875 6.7411475 5.3051047 5.637477 6.0760245 5.7612314 5.644409 5.4214735 5.646959 6.5211744 5.41577 6.5218725 5.303563 5.7048216 6.7145267 5.6596193 6.671272 5.305236 6.146798 5.6268406 5.8859305 5.6696815 5.6768155 5.4266124 5.599725 6.6468763 5.4244604 5.8771687 6.1450605 5.8800964
0.3173173 5.809655 5.5482216 5.29538 5.9919367 5.5325775 5.868764 5.293783 5.995929 5.660231 5.3112392 5.500598 5.4083414 6.4885883 5.695351 5.5490165 5.7883196 5.6881394 5.417366 6.676899 5.6420703 5.415281 6.727882 5.2922816 5.624835 6.0623827 5.74876 5.6317687 5.408614 5.634138 6.5074673 5.4030952 6.5081244 5.2908273 5.692298 6.7012734 5.6467686 6.6578565 5.2924914 6.1332607 5.6140356 5.873008 5.65685 5.663804 5.413739 5.5871434 6.633477 5.4117055 5.8642516 6.1315346 5.8675814
0.3183183 5.797053 5.5352845 5.282581 5.978208 5.5199766 5.8562555 5.2810035 5.9822264 5.6472545 5.2986937 5.4879766 5.3956094 6.4749107 5.6828628 5.536214 5.7757425 5.675638 5.4048104 6.6635227 5.629247 5.402719 6.714652 5.2794914 5.6122255 6.0487776 5.7363205 5.6191607 5.395787 5.6213536 6.4937954 5.3904533 6.4944124 5.278124 5.6798067 6.688052 5.633947 6.6444736 5.2797804 6.119758 5.601263 5.86012 5.6440473 5.6508226 5.400898 5.5745945 6.6201105 5.3989806 5.8513703 6.118046 5.855101
0.3193193 5.7844853 5.522382 5.2698135 5.9645166 5.5074096 5.8437805 5.2682543 5.968561 5.634309 5.2861814 5.4753885 5.3829093 6.4612694 5.670407 5.5234447 5.7632017 5.663171 5.39229 6.6501813 5.616455 5.3901896 6.701457 5.2667313 5.599647 6.0352125 5.723915 5.606585 5.3829927 5.6086025 6.4801598 5.377846 6.480738 5.2654505 5.667351 6.6748667 5.6211557 6.631128 5.2670994 6.1062965 5.588526 5.847269 5.631278 5.6378736 5.3880877 5.5620804 6.6067824 5.386288 5.838525 6.1045947 5.842655
0.3203203 5.7719517 5.509511 5.257078 5.9508643 5.494872 5.831337 5.2555375 5.954935 5.621393 5.2737007 5.4628334 5.3702393 6.4476643 5.657983 5.5107026 5.7506924 5.650734 5.3798 6.636874 5.6036925 5.3776913 6.688297 5.2540026 5.5871034 6.0216827 5.711543 5.594041 5.3702292 5.595887 6.4665585 5.365272 6.467099 5.252811 5.654925 6.6617184 5.6083937 6.617816 5.2544513 6.0928693 5.5758233 5.8344536 5.618537 5.624954 5.37531 5.5496 6.5934854 5.373625 5.825715 6.0911794 5.830241
0.3213213 5.75945 5.4966702 5.2443733 5.9372506 5.4823704 5.8189306 5.242852 5.9413476 5.608512 5.2612534 5.450313 5.357604 6.4340944 5.64559 5.4979954 5.738218 5.6383286 5.3673444 6.6236067 5.59096 5.3652287 6.6751714 5.241308 5.574592 6.0081906 5.6992035 5.581532 5.357498 5.5832043 6.4529963 5.3527346 6.453496 5.240203 5.642535 6.6486025 5.595666 6.6045437 5.241835 6.079479 5.563154 5.8216734 5.6058273 5.6120687 5.362564 5.5371532 6.580229 5.3609962 5.812943 6.0778027 5.8178616
0.3223223 5.746985 5.483864 5.2317033 5.9236746 5.469902 5.8065567 5.230201 5.9277983 5.595662 5.24884 5.437827 5.3449984 6.4205627 5.6332293 5.4853187 5.7257786 5.6259575 5.3549213 6.610373 5.578261 5.352798 6.6620846 5.2286453 5.5621133 5.9947376 5.686899 5.569053 5.3447995 5.570557 6.4394712 5.340232 6.4399323 5.227627 5.630178 6.635524 5.582968 6.591305 5.22925 6.0661287 5.5505204 5.808932 5.5931487 5.5992155 5.3498507 5.5247407 6.567007 5.348398 5.800205 6.0644646 5.8055162
0.3233233 5.7345543 5.4710913 5.2190647 5.91014 5.457465 5.7942176 5.217578 5.9142876 5.582844 5.2364593 5.425376 5.3324265 6.407069 5.6209035 5.4726734 5.7133737 5.613619 5.342531 6.5971766 5.5655932 5.340401 6.649031 5.216013 5.549669 5.9813232 5.67463 5.55661 5.332134 5.557948 6.425983 5.3277636 6.426406 5.215083 5.617855 6.6224833 5.570303 6.578104 5.2166986 6.0528164 5.5379243 5.7962265 5.580501 5.5863934 5.3371725 5.512364 6.553821 5.335833 5.7875056 6.0511627 5.793206
0.3243243 5.722159 5.458349 5.20646 5.8966455 5.445065 5.7819138 5.204991 5.900818 5.5700617 5.224114 5.4129615 5.319889 6.393614 5.608609 5.4600616 5.7010045 5.601314 5.3301773 6.5840187 5.5529575 5.3280387 6.636018 5.203417 5.537258 5.967948 5.6623945 5.544202 5.319501 5.545374 6.4125338 5.315332 6.412918 5.2025757 5.605569 6.6094794 5.557668 6.5649405 5.2041817 6.0395417 5.525363 5.783557 5.567888 5.5736074 5.324525 5.500022 6.5406733 5.3232994 5.774845 6.0379014 5.7809324
0.32532534 5.7098 5.4456425 5.1938896 5.88319 5.4326963 5.7696457 5.192437 5.8873873 5.557313 5.211802 5.400581 5.3073835 6.380197 5.5963507 5.447481 5.688671 5.5890427 5.3178563 6.570896 5.5403566 5.31571 6.6230392 5.1908526 5.5248837 5.9546146 5.650195 5.531827 5.306903 5.5328374 6.3991213 5.3029366 6.3994694 5.190099 5.5933166 6.5965114 5.5450687 6.551814 5.1916966 6.026306 5.5128393 5.7709274 5.5553064 5.5608525 5.3119125 5.487716 6.5275626 5.3108006 5.7622204 6.024678 5.768692
0.32632634 5.697477 5.43297 5.181351 5.8697743 5.4203634 5.7574143 5.1799145 5.8739967 5.5445957 5.199526 5.3882375 5.294912 6.366818 5.584124 5.4349365 5.6763725 5.5768046 5.3055687 6.5578127 5.5277863 5.3034163 6.6101007 5.1783233 5.5125427 5.9413185 5.638032 5.5194874 5.294338 5.520337 6.38575 5.290576 6.3860598 5.177656 5.581101 6.583582 5.5324993 6.538725 5.179247 6.013112 5.500352 5.758336 5.5427575 5.548134 5.2993336 5.475446 6.51449 5.2983356 5.7496347 6.0114965 5.756489
0.32732734 5.6851892 5.4203324 5.168848 5.8564014 5.408067 5.745219 5.167428 5.860648 5.531914 5.187284 5.3759303 5.282476 6.3534784 5.5719337 5.4224253 5.6641116 5.564604 5.2933187 6.544769 5.515252 5.2911587 6.5971985 5.1658297 5.5002384 5.928064 5.625904 5.507184 5.281809 5.5078745 6.3724184 5.2782536 6.3726907 5.1652493 5.568919 6.5706906 5.5199656 6.5256763 5.16683 5.999956 5.4879017 5.745784 5.530244 5.535448 5.2867894 5.4632125 6.5014563 5.285904 5.737088 5.9983544 5.7443213
0.32832834 5.67294 5.4077277 5.1563797 5.843069 5.395805 5.73306 5.154974 5.84734 5.519269 5.1750774 5.363659 5.2700734 6.3401794 5.5597763 5.4099464 5.6518874 5.552435 5.281103 6.5317626 5.5027504 5.2789364 6.5843353 5.1533675 5.487968 5.91485 5.6138115 5.4949136 5.2693124 5.4954486 6.359125 5.2659674 6.3593597 5.152875 5.5567746 6.5578375 5.507465 6.5126667 5.1544476 5.98684 5.4754887 5.7332683 5.517761 5.5227966 5.2742805 5.451015 6.488461 5.273506 5.7245793 5.985253 5.7321906
0.32932934 5.6607246 5.3951597 5.143944 5.8297777 5.3835793 5.720939 5.1425543 5.8340726 5.5066566 5.162907 5.351426 5.257706 6.326919 5.5476537 5.397504 5.639698 5.5403037 5.2689233 6.5187945 5.490282 5.2667494 6.571511 5.140942 5.475733 5.901677 5.601757 5.4826818 5.256851 5.48306 6.3458714 5.253718 6.3460684 5.1405373 5.5446663 6.545021 5.495 6.499693 5.1421003 5.9737644 5.463112 5.7207923 5.505315 5.510181 5.2618046 5.438853 6.4755054 5.261143 5.71211 5.972189 5.720096
0.33033034 5.648549 5.382627 5.131545 5.816529 5.3713894 5.7088556 5.1301703 5.820848 5.4940825 5.150772 5.33923 5.2453737 6.313698 5.5355678 5.3850956 5.627548 5.528208 5.2567797 6.505867 5.4778495 5.2545986 6.558726 5.128551 5.4635367 5.8885465 5.589739 5.4704847 5.2444243 5.4707117 6.3326583 5.2415066 6.3328185 5.1282344 5.532595 6.532246 5.4825687 6.4867616 5.129788 5.96073 5.450775 5.708356 5.4929047 5.497602 5.2493644 5.42673 6.462589 5.2488146 5.6996794 5.9591694 5.7080383
0.33133134 5.6364107 5.3701296 5.1191807 5.803322 5.3592353 5.6968083 5.1178174 5.807666 5.4815416 5.1386733 5.3270717 5.233078 6.3005195 5.523519 5.3727226 5.615436 5.5161467 5.2446713 6.492979 5.4654527 5.2424855 6.5459805 5.1161957 5.451376 5.875457 5.5777593 5.4583263 5.2320337 5.458401 6.3194857 5.2293334 6.31961 5.115966 5.5205607 6.519511 5.4701705 6.473869 5.117511 5.9477386 5.438478 5.6959596 5.480529 5.485059 5.2369604 5.4146442 6.449712 5.2365217 5.687291 5.9461913 5.6960206
0.33233234 5.6243105 5.357668 5.1068516 5.790158 5.347117 5.684799 5.105504 5.794524 5.4690385 5.1266117 5.314951 5.2208147 6.2873816 5.511504 5.360383 5.603362 5.504123 5.2326007 6.48013 5.4530907 5.2304063 6.533276 5.103875 5.439252 5.862409 5.5658145 5.4462013 5.2196803 5.44613 6.306352 5.217197 6.3064413 5.103734 5.5085645 6.506814 5.4578104 6.4610157 5.1052685 5.934787 5.4262185 5.683604 5.4681845 5.4725504 5.2245927 5.4025955 6.4368734 5.224265 5.674939 5.933254 5.684041
0.33333334 5.612249 5.3452444 5.0945597 5.7770376 5.3350363 5.672829 5.0932245 5.781426 5.456571 5.114585 5.3028655 5.2085886 6.2742825 5.4995265 5.3480816 5.591325 5.4921336 5.2205644 6.4673223 5.4407644 5.218365 6.520609 5.0915904 5.427166 5.849406 5.5539103 5.4341145 5.2073607 5.433897 6.293261 5.205101 6.293315 5.0915365 5.496605 6.494159 5.445485 6.4482045 5.093063 5.9218774 5.413997 5.6712894 5.4558787 5.4600782 5.212261 5.390585 6.4240766 5.212043 5.66263 5.920359 5.6720963
0.33433434 5.6002274 5.3328557 5.0823026 5.763961 5.3229933 5.6608973 5.0809813 5.768371 5.4441423 5.102596 5.290822 5.1964 6.2612267 5.487587 5.335815 5.5793276 5.480183 5.2085686 6.454556 5.428474 5.206362 6.507983 5.079342 5.4151177 5.836445 5.5420446 5.4220657 5.1950784 5.421705 6.2802124 5.193042 6.2802296 5.0793777 5.4846835 6.4815435 5.4331956 6.435433 5.0808926 5.9090123 5.4018173 5.6590137 5.4436083 5.4476433 5.199966 5.3786154 6.411321 5.1998568 5.6503606 5.907507 5.6601925
0.33533534 5.5882425 5.320503 5.070082 5.750926 5.310987 5.649004 5.0687733 5.75536 5.4317493 5.090645 5.278818 5.184247 6.248213 5.4756823 5.3235855 5.5673695 5.46827 5.1966085 6.4418297 5.41622 5.1943946 6.4954 5.0671306 5.403107 5.8235264 5.530216 5.410054 5.1828327 5.409553 6.267205 5.1810226 6.267187 5.067253 5.472801 6.468969 5.4209433 6.4227047 5.068761 5.896187 5.389678 5.646781 5.4313745 5.4352465 5.187707 5.366681 6.398606 5.1877084 5.638132 5.894697 5.648327
0.33633634 5.576298 5.3081903 5.057898 5.737936 5.299019 5.63715 5.0566015 5.7423916 5.4193926 5.0787315 5.266851 5.172131 6.23524 5.4638157 5.3113914 5.555449 5.4563923 5.1846857 6.429145 5.4040027 5.182467 6.482856 5.0549545 5.3911333 5.810651 5.5184274 5.398081 5.170623 5.397439 6.25424 5.1690416 6.2541857 5.055166 5.460957 6.456435 5.4087267 6.4100146 5.056663 5.8834066 5.3775764 5.6345887 5.4191775 5.422887 5.1754856 5.354788 6.385932 5.1755943 5.625945 5.881929 5.6365004
0.33733734 5.564392 5.295913 5.0457506 5.724989 5.2870903 5.6253357 5.044467 5.7294683 5.407078 5.0668564 5.254924 5.1600533 6.22231 5.4519873 5.2992353 5.543569 5.444555 5.1728034 6.4165015 5.391823 5.170576 6.470355 5.0428176 5.379198 5.7978196 5.506677 5.3861475 5.1584535 5.3853664 6.241317 5.1571007 6.241227 5.043117 5.449152 6.4439435 5.3965483 6.397368 5.0446057 5.8706684 5.3655157 5.6224356 5.4070168 5.4105644 5.1633005 5.342933 6.3733 5.163519 5.613801 5.8692055 5.624712
0.33833835 5.552528 5.2836742 5.033642 5.7120876 5.2751985 5.613562 5.0323687 5.716588 5.3947973 5.055018 5.2430367 5.148013 6.209422 5.440197 5.287117 5.5317297 5.432755 5.160956 6.403899 5.3796806 5.158725 6.4578943 5.030717 5.367303 5.785033 5.494968 5.3742514 5.146319 5.3733363 6.2284355 5.145199 6.2283115 5.031104 5.4373856 6.4314938 5.384406 6.384763 5.0325823 5.857975 5.3534966 5.6103277 5.3948956 5.398281 5.151154 5.3311186 6.360709 5.1514816 5.6016974 5.856528 5.6129656
0.33933935 5.540704 5.271475 5.02157 5.699231 5.2633467 5.601829 5.0203085 5.7037554 5.382558 5.043218 5.2311897 5.13601 6.196578 5.428445 5.275036 5.519931 5.420993 5.149151 6.391342 5.3675766 5.146911 6.4454775 5.018655 5.355448 5.7722907 5.4832964 5.362394 5.134223 5.3613462 6.2156005 5.133337 6.2154408 5.01913 5.4256606 6.419086 5.372303 6.372202 5.0205984 5.8453245 5.341518 5.59826 5.3828106 5.386036 5.139045 5.3193436 6.3481636 5.1394806 5.589635 5.8438926 5.601257
0.34034035 5.528919 5.2593117 5.0095353 5.686419 5.251533 5.5901356 5.0082855 5.6909647 5.3703556 5.031457 5.2193823 5.1240454 6.1837754 5.41673 5.262992 5.508171 5.40927 5.137382 6.378824 5.3555093 5.135137 6.4331017 5.0066285 5.34363 5.759591 5.471667 5.3505774 5.1221642 5.3493967 6.2028065 5.121516 6.2026124 5.0071936 5.413974 6.4067206 5.360236 6.3596807 5.0086527 5.832719 5.3295813 5.5862346 5.370764 5.373829 5.126973 5.3076086 6.335657 5.1275177 5.5776157 5.8313003 5.5895896
0.34134135 5.5171766 5.247189 4.997539 5.6736546 5.239759 5.578482 4.9962993 5.67822 5.3581934 5.019735 5.207615 5.112118 6.171018 5.405056 5.2509866 5.496453 5.3975873 5.125652 6.366351 5.343482 5.1234016 6.4207683 4.9946423 5.331852 5.746938 5.4600763 5.338799 5.1101437 5.3374906 6.190056 5.109734 6.1898274 4.995295 5.4023275 6.3943977 5.3482094 6.347204 4.996743 5.820157 5.3176856 5.574252 5.358755 5.361662 5.1149406 5.295915 6.3231955 5.115592 5.565641 5.818754 5.577964
0.34234235 5.505475 5.235106 4.9855824 5.660934 5.2280245 5.5668697 4.984352 5.6655207 5.3460703 5.008051 5.1958904 5.10023 6.158305 5.393421 5.2390194 5.4847755 5.385943 5.1139603 6.3539214 5.331493 5.1117067 6.4084787 4.982693 5.320116 5.7343326 5.4485283 5.32706 5.0981607 5.3256254 6.1773496 5.097994 6.177087 4.9834347 5.3907204 6.382119 5.33622 6.33477 4.9848742 5.807642 5.305832 5.562314 5.3467865 5.349534 5.10295 5.284261 6.3107767 5.103706 5.5537066 5.806254 5.566378
0.34334335 5.4938154 5.22306 4.973661 5.64826 5.216328 5.5553017 4.9724426 5.652868 5.333988 4.9964075 5.1842046 5.088381 6.1456356 5.3818254 5.2270913 5.4731407 5.374338 5.102311 6.341533 5.319542 5.10005 6.3962317 4.970782 5.308418 5.721772 5.437019 5.3153615 5.0862207 5.313802 6.164687 5.086293 6.164391 4.9716134 5.379155 6.3698816 5.324272 6.322381 4.973042 5.7951713 5.29402 5.5504193 5.3348556 5.337446 5.090993 5.2726474 6.2984 5.091859 5.541816 5.7938004 5.554835
0.34434435 5.482196 5.2110558 4.9617796 5.6356316 5.204675 5.5437727 4.9605694 5.64026 5.321945 4.984804 5.1725597 5.07657 6.133009 5.3702717 5.2152023 5.461547 5.3627744 5.0907006 6.3291903 5.3076324 5.0884347 6.38403 4.9589095 5.2967625 5.7092543 5.4255533 5.3037047 5.074317 5.302022 6.15207 5.0746355 6.151739 4.959831 5.3676295 6.35769 5.3123627 6.3100348 4.9612513 5.7827463 5.2822514 5.538566 5.322965 5.3253984 5.0790777 5.2610765 6.2860694 5.08005 5.529971 5.7813883 5.543332
0.34534535 5.470622 5.19909 4.94994 5.6230516 5.1930594 5.532287 4.9487376 5.6276994 5.309943 4.973239 5.1609583 5.064801 6.120431 5.358756 5.203353 5.449996 5.3512483 5.0791316 6.3168902 5.2957635 5.076858 6.3718705 4.947077 5.285147 5.6967874 5.4141264 5.2920866 5.062452 5.2902856 6.139497 5.0630198 6.1391335 4.9480877 5.356147 6.345541 5.300492 6.2977324 4.949496 5.7703667 5.270526 5.5267596 5.3111134 5.3133917 5.067202 5.249548 6.2737813 5.068281 5.5181656 5.769027 5.5318723
0.34634635 5.4590883 5.1871657 4.938137 5.6105175 5.181487 5.5208426 4.936945 5.6151867 5.2979813 4.961715 5.1493993 5.05307 6.107895 5.34728 5.1915426 5.438487 5.3397655 5.067601 6.304635 5.2839327 5.0653234 6.3597574 4.9352846 5.273572 5.6843657 5.4027433 5.2805114 5.0506287 5.2785907 6.1269703 5.051444 6.1265726 4.9363856 5.344707 6.333436 5.288662 6.2854757 4.9377847 5.758033 5.2588434 5.5149956 5.299302 5.301423 5.055366 5.23806 6.2615385 5.05655 5.50641 5.756709 5.5204554
0.34734735 5.4475965 5.1752815 4.926375 5.59803 5.169954 5.5094414 4.92519 5.60272 5.2860613 4.9502325 5.1378813 5.0413795 6.095405 5.3358455 5.1797733 5.4270205 5.328323 5.0561123 6.292425 5.2721415 5.05383 6.3476872 4.9235325 5.262038 5.6719885 5.391401 5.268977 5.0388446 5.26694 6.1144876 5.03991 6.1140566 4.9247236 5.3333054 6.3213763 5.2768736 6.2732615 4.9261107 5.7457466 5.247205 5.503275 5.287532 5.2894974 5.0435705 5.226614 6.249341 5.044861 5.494696 5.744437 5.509078
0.34834835 5.436149 5.1634364 4.9146523 5.5855923 5.1584616 5.4980836 4.913476 5.590301 5.2741823 4.9387894 5.1264086 5.029731 6.08296 5.3244534 5.168044 5.4155974 5.3169208 5.0446644 6.280258 5.2603936 5.0423765 6.335661 4.9118185 5.250548 5.6596613 5.380103 5.257484 5.0271006 5.2553334 6.10205 5.02842 6.101588 4.9130993 5.321948 6.309361 5.265124 6.261095 4.9144764 5.7335067 5.235608 5.491602 5.275802 5.277612 5.0318155 5.21521 6.237187 5.0332117 5.4830256 5.732215 5.4977455
0.34934935 5.4247456 5.1516347 4.9029713 5.5732007 5.1470127 5.4867687 4.901801 5.57793 5.2623444 4.927387 5.1149755 5.0181212 6.070562 5.3131037 5.1563563 5.4042172 5.305562 5.0332584 6.2681384 5.248685 5.030966 6.323681 4.9001455 5.2391 5.6473804 5.368847 5.2460337 5.0153975 5.2437725 6.0896597 5.0169735 6.089163 4.901518 5.310633 6.297391 5.253417 6.2489724 4.9028854 5.721317 5.2240586 5.4799724 5.2641134 5.26577 5.020102 5.2038517 6.2250786 5.0216045 5.471402 5.720039 5.4864573
0.35035035 5.413386 5.1398735 4.8913302 5.560858 5.1356053 5.4754972 4.8901663 5.565606 5.250548 4.916027 5.1035867 5.0065536 6.058209 5.301794 5.144708 5.392881 5.294243 5.0218925 6.2560625 5.237019 5.019595 6.3117447 4.8885126 5.227692 5.6351476 5.3576336 5.2346244 5.0037346 5.232254 6.0773153 5.0055676 6.076787 4.8899755 5.2993608 6.285467 5.2417502 6.2368946 4.8913326 5.7091722 5.2125525 5.4683876 5.2524652 5.253969 5.008427 5.192534 6.213016 5.0100355 5.4598236 5.7079086 5.4752107
0.35135135 5.402067 5.128153 4.8797283 5.5485635 5.1242385 5.4642706 4.878571 5.5533304 5.238794 4.9047065 5.0922413 4.995025 6.0459023 5.290526 5.133101 5.3815866 5.2829666 5.0105696 6.244033 5.2253923 5.0082674 6.299855 4.8769217 5.2163277 5.6229625 5.346464 5.223256 4.9921126 5.2207804 6.0650177 4.9942045 6.0644555 4.878474 5.2881293 6.273588 5.2301264 6.2248635 4.8798203 5.697074 5.201089 5.456848 5.240859 5.24221 4.996794 5.181259 6.2009983 4.998509 5.4482884 5.6958275 5.464007
0.35235235 5.3907957 5.1164775 4.8681684 5.536319 5.1129155 5.453087 4.8670187 5.5411043 5.2270837 4.8934307 5.0809393 4.9835405 6.033643 5.2793 5.1215353 5.3703384 5.2717333 4.9992895 6.23205 5.2138095 4.996982 6.2880125 4.865373 5.2050076 5.6108274 5.3353376 5.2119336 4.9805326 5.2093515 6.052766 4.9828844 6.052171 4.867015 5.276943 6.261756 5.218543 6.21288 4.868352 5.6850243 5.1896706 5.445355 5.2292967 5.2304916 4.9852037 5.1700296 6.1890297 4.9870214 5.436801 5.6837955 5.452849
0.35335335 5.379567 5.104842 4.85665 5.524121 5.1016355 5.441949 4.855507 5.528927 5.215416 4.8821964 5.0696826 4.972097 6.021431 5.268118 5.110015 5.359135 5.2605433 4.9880524 6.220113 5.202268 4.9857397 6.2762156 4.8538637 5.193729 5.5987406 5.3242555 5.2006536 4.968996 5.1979675 6.040563 4.971611 6.0399356 4.855598 5.265801 6.24997 5.2070055 6.200942 4.856923 5.673024 5.178299 5.4339085 5.2177753 5.2188187 4.9736547 5.1588426 6.177105 4.9755783 5.42536 5.671811 5.441734
0.35435435 5.3683834 5.0932493 4.845172 5.5119743 5.090397 5.430854 4.8440347 5.516798 5.2037897 4.871001 5.0584693 4.960695 6.0092673 5.256979 5.0985327 5.347976 5.2493954 4.9768553 6.208222 5.190771 4.9745383 6.264465 4.842395 5.182493 5.5867023 5.313217 5.1894145 4.957498 5.1866302 6.028407 4.9603786 6.027747 4.844221 5.2547007 6.2382307 5.1955056 6.1890497 4.845536 5.661072 5.166972 5.4225097 5.2062955 5.207187 4.9621477 5.147701 6.1652265 4.964177 5.4139643 5.6598754 5.430666
0.35535535 5.3572464 5.0817003 4.8337364 5.499877 5.079202 5.4198055 4.8326054 5.504719 5.192208 4.859851 5.0473022 4.9493365 5.9971504 5.245882 5.087095 5.336864 5.238291 4.965703 6.1963778 5.1793165 4.963381 6.2527604 4.830971 5.1713037 5.5747147 5.3022227 5.178222 4.946045 5.1753387 6.0162983 4.94919 6.0156083 4.8328876 5.2436466 6.226538 5.1840515 6.177206 4.8341923 5.649169 5.155691 5.4111567 5.1948595 5.1955986 4.950682 5.1366034 6.1533976 4.952816 5.4026165 5.64799 5.4196405
0.35635635 5.3461537 5.070194 4.8223457 5.48783 5.0680513 5.4088016 4.821218 5.492691 5.180669 4.8487425 5.036179 4.93802 5.985081 5.2348304 5.0756993 5.3257937 5.2272305 4.9545918 6.1845827 5.1679025 4.9522676 6.2411036 4.8195868 5.160157 5.5627756 5.291274 5.1670713 4.9346323 5.164093 6.0042367 4.938047 6.0035152 4.821596 5.2326355 6.2148933 5.17264 6.165408 4.8228917 5.6373153 5.144458 5.399849 5.1834683 5.1840553 4.939261 5.1255503 6.141616 4.9414988 5.391315 5.636153 5.408662
0.35735735 5.3351073 5.058729 4.810996 5.4758325 5.0569444 5.397844 4.809873 5.480712 5.1691756 4.837678 5.0251017 4.9267464 5.9730587 5.2238216 5.0643477 5.3147707 5.216214 4.9435263 6.1728325 5.156535 4.941197 6.229494 4.8082447 5.149053 5.550887 5.28037 5.155966 4.9232635 5.152895 5.9922256 4.9269495 5.991471 4.8103495 5.221669 6.2032943 5.1612725 6.1536593 4.811631 5.625513 5.1332703 5.388591 5.1721187 5.172556 4.927883 5.114543 6.12988 4.9302254 5.38006 5.6243663 5.3977275
0.35835835 5.324107 5.0473104 4.7996864 5.4638886 5.0458817 5.3869314 4.79857 5.468783 5.157726 4.8266587 5.0140705 4.915518 5.9610887 5.212856 5.0530386 5.303796 5.2052417 4.932504 6.161131 5.1452117 4.9301715 6.2179317 4.7969503 5.1379957 5.5390506 5.269512 5.1449046 4.9119396 5.1417418 5.9802623 4.9158964 5.9794755 4.7991433 5.210749 6.1917458 5.149949 6.141958 4.800416 5.613759 5.1221285 5.3773794 5.1608143 5.161099 4.916547 5.1035805 6.1181927 4.9189944 5.3688536 5.612631 5.3868403
0.35935935 5.3131523 5.0359354 4.788422 5.451992 5.034863 5.376066 4.7873096 5.456906 5.1463213 4.8156815 5.003083 4.9043317 5.9491653 5.2019362 5.0417733 5.292865 5.1943135 4.9215264 6.1494775 5.133931 4.9191895 6.206419 4.785693 5.126983 5.527261 5.2586985 5.1338887 4.9006567 5.130636 5.968347 4.9048877 5.9675293 4.787982 5.199873 6.180242 5.1386704 6.1303053 4.7892427 5.6020555 5.1110344 5.366216 5.1495523 5.1496873 4.905255 5.092665 6.1065536 4.9078054 5.357696 5.6009436 5.375998
0.36036035 5.302244 5.024604 4.7772017 5.4401484 5.0238886 5.365246 4.7760925 5.445079 5.1349607 4.8047466 4.9921446 4.8931894 5.937291 5.1910615 5.030553 5.281981 5.183431 4.9105926 6.1378727 5.1226945 4.908252 6.1949525 4.7744827 5.116015 5.5155244 5.2479315 5.122916 4.8894186 5.1195774 5.9564815 4.8939238 5.9556327 4.776864 5.1890426 6.16879 5.1274347 6.118701 4.7781143 5.590402 5.099987 5.355101 5.1383376 5.13832 4.8940067 5.081794 6.094963 4.896662 5.3465834 5.5893087 5.3652024
0.36136135 5.2913837 5.0133176 4.766023 5.4283547 5.01296 5.354474 4.7649193 5.433305 5.1236463 4.793859 4.9812517 4.8820925 5.925466 5.180233 5.0193768 5.271145 5.172594 4.899705 6.1263165 5.1115036 4.8973594 6.183537 4.7633157 5.1050935 5.5038385 5.2372103 5.111991 4.878225 5.108569 5.944667 4.883008 5.9437847 4.7657905 5.178258 6.157385 5.1162453 6.107146 4.7670307 5.578801 5.0889893 5.3440332 5.1271663 5.127 4.8828034 5.0709715 6.083421 4.885563 5.3355246 5.5777225 5.354455
0.36236235 5.2805696 5.002077 4.7548904 5.416615 5.002076 5.343749 4.753789 5.4215817 5.112376 4.783013 4.9704046 4.8710394 5.913692 5.169448 5.008246 5.260355 5.1618013 4.888861 6.1148105 5.100358 4.8865113 6.1721687 4.7521915 5.094217 5.4922056 5.226536 5.1011105 4.867075 5.0976057 5.9329014 4.8721366 5.9319887 4.7547617 5.1675196 6.1460295 5.1051006 6.095639 4.7559896 5.567251 5.078037 5.3330164 5.1160407 5.115724 4.871643 5.060195 6.071929 4.8745074 5.3245106 5.5661902 5.343753
0.36336336 5.2698045 4.9908795 4.743803 5.4049263 4.9912376 5.333071 4.742702 5.4099092 5.1011515 4.7722135 4.9596057 4.860031 5.901968 5.1587095 4.9971576 5.2496133 5.151055 4.8780613 6.1033516 5.089258 4.8757076 6.160849 4.7411113 5.0833855 5.4806247 5.215907 5.090275 4.8559694 5.0866942 5.9211845 4.861313 5.920242 4.743776 5.156829 6.1347218 5.094 6.084181 4.7449937 5.555753 5.0671353 5.322047 5.1049595 5.104495 4.86053 5.049464 6.0604854 4.863497 5.3135448 5.5547085 5.3330994
0.36436436 5.2590866 4.979731 4.7327585 5.393291 4.980447 5.3224425 4.73166 5.3982897 5.089975 4.761459 4.9488554 4.8490705 5.890294 5.148017 4.986119 5.2389207 5.140356 4.8673086 6.091942 5.0782046 4.8649526 6.1495795 4.7300787 5.0726023 5.4690943 5.205329 5.0794873 4.8449087 5.0758295 5.909519 4.850536 5.9085455 4.732836 5.146184 6.1234674 5.0829473 6.072774 4.7340436 5.5443053 5.056282 5.3111277 5.0939264 5.0933113 4.8494606 5.038782 6.049094 4.8525324 5.3026314 5.543279 5.3224926
0.36536536 5.2484183 4.9686265 4.72176 5.381707 4.969701 5.311861 4.720665 5.386724 5.078844 4.7507515 4.938152 4.8381524 5.8786716 5.137371 4.975123 5.2282734 5.129702 4.856603 6.080584 5.067197 4.854242 6.138361 4.7190895 5.0618653 5.4576178 5.1947956 5.0687456 4.8338957 5.065013 5.8979063 4.8398046 5.8969016 4.7219424 5.1355863 6.11226 5.071942 6.0614185 4.723139 5.5329113 5.045477 5.3002586 5.082939 5.082174 4.838436 5.0281477 6.0377502 4.8416123 5.2917676 5.531903 5.311935
0.36636636 5.237796 4.957569 4.710806 5.3701787 4.959001 5.3013277 4.709712 5.37521 5.067759 4.740087 4.927496 4.827281 5.867099 5.126772 4.964173 5.217676 5.119095 4.845941 6.0692754 5.0562353 4.8435764 6.1271896 4.708145 5.0511746 5.4461946 5.18431 5.058051 4.8229246 5.054247 5.886342 4.829123 5.885307 4.711093 5.1250362 6.1011024 5.06098 6.0501094 4.7122774 5.5215693 5.0347214 5.2894387 5.071996 5.0710835 4.827459 5.017561 6.0264583 4.830739 5.2809515 5.520578 5.301424
0.36736736 5.227226 4.946558 4.699896 5.3587027 4.94835 5.290843 4.6988053 5.363751 5.0567236 4.7294703 4.9168897 4.8164577 5.8555784 5.116219 4.9532704 5.2071295 5.1085362 4.8353267 6.0580173 5.0453215 4.8329597 6.1160717 4.6972475 5.0405326 5.4348235 5.1738725 5.0474033 4.8120027 5.0435295 5.87483 4.8184857 5.8737655 4.700291 5.1145353 6.0899954 5.0500665 6.038854 4.701465 5.5102797 5.024015 5.2786703 5.061101 5.0600405 4.816526 5.007021 6.0152173 4.81991 5.2701874 5.5093064 5.2909636
0.36836836 5.2167034 4.935592 4.6890345 5.3472795 4.937743 5.2804065 4.6879435 5.3523436 5.0457335 4.7189007 4.9063325 4.8056784 5.84411 5.105715 4.9424157 5.1966295 5.0980234 4.8247585 6.0468097 5.034453 4.8223877 6.1050014 4.6863937 5.029937 5.4235067 5.163482 5.0368032 4.801124 5.032863 5.86337 4.807898 5.862274 4.689533 5.1040816 6.0789404 5.0391994 6.0276494 4.6906962 5.4990444 5.01336 5.267953 5.050253 5.0490446 4.8056417 4.996533 6.0040255 4.8091297 5.259473 5.498088 5.280551
0.36936936 5.2062283 4.9246745 4.678219 5.335911 4.927187 5.270022 4.677129 5.3409915 5.0347924 4.708376 4.895824 4.7949467 5.832694 5.0952597 4.931607 5.1861806 5.0875597 4.8142405 6.035653 5.023634 4.811865 6.0939846 4.67559 5.0193906 5.4122453 5.153143 5.0262513 4.790296 5.022248 5.851962 4.7973595 5.850837 4.678824 5.0936756 6.067936 5.0283813 6.016497 4.6799755 5.4878635 5.002755 5.2572856 5.0394535 5.0380974 4.7948036 4.9860916 5.9928856 4.798395 5.248811 5.486924 5.270188
0.37037036 5.1958065 4.913806 4.667449 5.324598 4.9166765 5.259686 4.666362 5.3296933 5.023899 4.697901 4.885365 4.784264 5.8213296 5.08485 4.9208455 5.1757817 5.0771446 4.8037667 6.0245485 5.0128636 4.801389 6.0830183 4.6648283 5.008892 5.4010363 5.142853 5.015747 4.7795124 5.011679 5.8406076 4.786869 5.839452 4.6681614 5.08332 6.0569844 5.0176105 6.005395 4.669302 5.476735 4.9922 5.24667 5.0287023 5.0271964 4.784012 4.9757013 5.981799 4.7877073 5.2381997 5.4758143 5.2598743
0.37137136 5.1854334 4.9029856 4.656726 5.3133383 4.9062157 5.2494 4.6556396 5.318451 5.013055 4.687471 4.8749566 4.7736278 5.810018 5.0744905 4.9101324 5.165432 5.0667777 4.7933416 6.0134945 5.0021396 4.7909613 6.072104 4.654118 4.9984426 5.389882 5.1326118 5.005293 4.768777 5.001166 5.829305 4.776426 5.82812 4.657547 5.0730133 6.046083 5.00689 5.9943447 4.658677 5.465661 4.981695 5.236107 5.0179977 5.016346 4.7732677 4.9653597 5.970763 4.777068 5.2276406 5.4647584 5.249612
0.37237236 5.1751103 4.892212 4.646052 5.3021336 4.895802 5.2391634 4.644965 5.307262 5.0022593 4.6770897 4.864598 4.763039 5.7987595 5.0641785 4.8994665 5.1551337 5.056459 4.7829647 6.0024934 4.991465 4.7805805 6.061241 4.6434526 4.988041 5.378783 5.12242 4.994886 4.758088 4.990701 5.8180566 4.766032 5.8168406 4.6469784 5.0627546 6.0352335 4.996215 5.983347 4.648098 5.4546413 4.971243 5.2255945 5.007343 5.0055428 4.7625713 4.9550686 5.9597807 4.7664757 5.217133 5.453757 5.239398
0.37337336 5.164839 4.8814874 4.6354246 5.290985 4.8854384 5.228979 4.634337 5.296129 4.9915123 4.6667566 4.854291 4.7525 5.787556 5.053918 4.8888507 5.1448855 5.0461893 4.7726374 5.9915457 4.9808393 4.77025 6.0504303 4.632837 4.9776907 5.36774 5.112278 4.984529 4.747449 4.980291 5.8068624 4.7556906 5.805616 4.636461 5.0525475 6.0244384 4.985591 5.972402 4.6375685 5.443678 4.9608436 5.215136 4.996737 4.9947906 4.7519236 4.944828 5.9488497 4.755932 5.206678 5.44281 5.2292356
0.37437436 5.1546183 4.870812 4.6248446 5.2798924 4.875124 5.2188454 4.6237574 5.2850513 4.9808154 4.656472 4.8440332 4.74201 5.7764053 5.043705 4.8782845 5.1346893 5.035971 4.762358 5.980649 4.9702635 4.759968 6.0396724 4.622267 4.9673886 5.3567514 5.102187 4.9742208 4.7368565 4.969932 5.7957196 4.745397 5.794443 4.625989 5.0423903 6.0136952 4.975017 5.9615097 4.627085 5.4327693 4.950495 5.2047286 4.9861813 4.9840865 4.7413244 4.9346385 5.9379706 4.7454367 5.1962767 5.4319196 5.219125
0.3753754 5.1444483 4.860186 4.614314 5.2688527 4.864859 5.208763 4.613226 5.2740293 4.970168 4.6462364 4.833829 4.7315683 5.7653084 5.0335426 4.8677664 5.124543 5.025801 4.752129 5.9698067 4.959736 4.749735 6.028968 4.6117463 4.9571366 5.345818 5.0921483 4.9639635 4.7263155 4.9596243 5.784633 4.735154 5.7833247 4.6155663 5.0322824 6.003005 4.964492 5.9506717 4.6166525 5.4219165 4.9401994 5.194376 4.975675 4.9734325 4.7307734 4.9244995 5.927149 4.7349906 5.1859274 5.4210835 5.209062
0.3763764 5.1343336 4.84961 4.603833 5.2578745 4.854644 5.198732 4.602743 5.263064 4.9595704 4.636051 4.823676 4.721176 5.7542677 5.023429 4.857299 5.114451 5.015682 4.741947 5.9590178 4.9492617 4.7395506 6.0183153 4.6012754 4.9469366 5.334944 5.0821586 4.9537563 4.715822 4.9493704 5.7735987 4.7249618 5.7722645 4.605195 5.0222282 5.9923687 4.9540176 5.939887 4.606269 5.4111204 4.9299564 5.1840773 4.9652185 4.9628296 4.720273 4.9144125 5.9163785 4.724594 5.175632 5.410305 5.199055
0.3773774 5.1242676 4.839083 4.5933995 5.2469487 4.8444786 5.1887527 4.592309 5.2521544 4.949025 4.6259136 4.813575 4.710834 5.743279 5.0133686 4.84688 5.1044097 5.0056143 4.731818 5.9482813 4.938835 4.729418 6.0077176 4.590852 4.936786 5.3241234 5.0722213 4.9435987 4.7053776 4.9391694 5.762621 4.71482 5.7612553 4.5948706 5.0122232 5.981786 4.943592 5.9291573 4.595935 5.400379 4.919768 5.17383 4.954812 4.9522767 4.7098207 4.9043765 5.9056616 4.7142477 5.165391 5.399582 5.189096
0.3783784 5.114257 4.8286085 4.5830183 5.2360816 4.834364 5.178825 4.581926 5.2413025 4.93853 4.6158276 4.803527 4.700542 5.732349 5.003359 4.8365135 5.094422 4.9955974 4.7217374 5.9376 4.9284606 4.719334 5.9971747 4.58048 4.9266863 5.313362 5.062336 4.9334936 4.694984 4.929023 5.7516994 4.70473 5.7503033 4.5845995 5.0022707 5.971258 4.93322 5.918479 4.5856514 5.389697 4.9096317 5.1636386 4.944457 4.9417763 4.69942 4.8943944 5.8950005 4.703951 5.1552043 5.3889165 5.179193
0.3793794 5.1042976 4.818183 4.572686 5.225273 4.8243 5.16895 4.5715885 5.230508 4.9280853 4.60579 4.7935305 4.690301 5.7214723 4.9934006 4.8261957 5.084487 4.985631 4.711707 5.9269733 4.918138 4.7093024 5.986683 4.570156 4.916638 5.302659 5.052501 4.9234376 4.684639 4.9189305 5.7408314 4.694691 5.7394075 4.5743766 4.9923697 5.960783 4.9228964 5.9078574 4.5754156 5.3790703 4.8995504 5.153503 4.934153 4.931326 4.6890697 4.8844643 5.8843927 4.693705 5.1450696 5.378309 5.1693397
0.3803804 5.094392 4.80781 4.5624022 5.2145205 4.81429 5.1591296 4.561305 5.2197714 4.9176946 4.5958047 4.7835884 4.6801124 5.7106524 4.983494 4.815931 5.0746036 4.9757175 4.701728 5.916402 4.9078655 4.6993217 5.9762487 4.5598845 4.906643 5.292011 5.0427203 4.9134355 4.6743474 4.90889 5.7300205 4.6847053 5.728567 4.564204 4.9825206 5.950364 4.9126263 5.897291 4.565234 5.3685017 4.8895216 5.1434207 4.923902 4.920928 4.678769 4.874587 5.8738413 4.68351 5.1349936 5.3677573 5.159539
0.3813814 5.0845404 4.797488 4.5521717 5.203828 4.80433 5.1493616 4.551072 5.209093 4.9073553 4.58587 4.7737 4.6699743 5.6998906 4.973639 4.8057194 5.064778 4.9658556 4.691801 5.9058843 4.897649 4.689392 5.96587 4.5496635 4.896699 5.2814255 5.0329914 4.9034853 4.664105 4.8989058 5.719269 4.6747727 5.717787 4.554084 4.972727 5.940002 4.902409 5.8867817 4.5551033 5.3579893 4.87955 5.1333947 4.913702 4.9105816 4.6685214 4.8647633 5.863346 4.6733665 5.1249704 5.3572655 5.149794
0.3823824 5.0747433 4.7872205 4.5419908 5.193193 4.794422 5.1396475 4.540889 5.198473 4.897067 4.575988 4.763866 4.6598883 5.689184 4.963838 4.7955575 5.055003 4.956047 4.6819267 5.895424 4.8874807 4.679515 5.9555445 4.5394945 4.886808 5.2708926 5.0233164 4.8935876 4.653916 4.888979 5.7085705 4.6648917 5.7070575 4.5440164 4.962984 5.9296923 4.8922434 5.8763256 4.545024 5.3475385 4.8696337 5.1234236 4.903556 4.9002886 4.658324 4.8549933 5.8529058 4.6632752 5.115004 5.3468304 5.140101
0.3833834 5.0649996 4.777004 4.5318627 5.182618 4.784567 5.129987 4.530757 5.187912 4.886833 4.5661573 4.7540865 4.6498547 5.6785355 4.9540896 4.7854495 5.045284 4.946292 4.672104 5.885018 4.8773675 4.669689 5.9452763 4.529375 4.876971 5.2604237 5.0136952 4.8837423 4.643776 4.8791046 5.697931 4.6550636 5.6963897 4.534 4.953296 5.9194417 4.8821316 5.865927 4.534995 5.3371444 4.859771 5.1135106 4.8934617 4.890047 4.6481786 4.8452787 5.8425217 4.6532345 5.1050935 5.3364553 5.1304626
0.3843844 5.055311 4.76684 4.5217867 5.1721015 4.774766 5.1203794 4.5206757 5.17741 4.8766527 4.5563774 4.7443604 4.6398716 5.6679444 4.944394 4.775393 5.035618 4.9365892 4.662333 5.874668 4.8673077 4.659916 5.935064 4.5193086 4.8671856 5.2500114 5.0041265 4.8739495 4.63369 4.869288 5.687348 4.64529 5.6857786 4.524034 4.943661 5.9092455 4.8720727 5.855584 4.5250196 5.326811 4.8499656 5.1036525 4.88342 4.879862 4.6380873 4.8356185 5.832195 4.6432486 5.0952406 5.3261366 5.1208777
0.3853854 5.0456777 4.7567286 4.511763 5.161645 4.7650156 5.1108294 4.5106487 5.1669664 4.8665247 4.5466523 4.7346916 4.6299443 5.6574116 4.9347544 4.7653904 5.026008 4.92694 4.6526155 5.8643765 4.857301 4.650196 5.924907 4.509295 4.8574553 5.23966 4.994614 4.864212 4.6236563 4.8595276 5.6768246 4.63557 5.675225 4.514124 4.9340816 5.899107 4.8620677 5.845299 4.515098 5.3165355 4.8402166 5.093851 4.873433 4.869729 4.628046 4.8260126 5.8219247 4.6333146 5.085442 5.3158817 5.111347
0.3863864 5.0361004 4.746672 4.501791 5.151248 4.7553215 5.101332 4.5006742 5.156584 4.8564525 4.5369797 4.725078 4.6200695 5.6469355 4.925163 4.7554426 5.0164537 4.9173455 4.6429515 5.8541408 4.8473477 4.64053 5.9148083 4.4993334 4.8477774 5.229369 4.985154 4.8545265 4.613677 4.849822 5.666358 4.6259017 5.6647296 4.504265 4.9245543 5.889025 4.852115 5.8350716 4.5052276 5.3063188 4.830523 5.0841074 4.8634996 4.859649 4.6180587 4.8164597 5.8117123 4.623432 5.0757017 5.305684 5.101872
0.3873874 5.0265784 4.7366705 4.4918737 5.140912 4.745681 5.0918913 4.4907527 5.1462626 4.846435 4.527361 4.7155204 4.6102505 5.636521 4.9156322 4.745549 5.006954 4.907807 4.633341 5.843963 4.8374505 4.630918 5.904766 4.4894266 4.838157 5.2191377 4.975751 4.8448977 4.60375 4.8401766 5.6559505 4.616291 5.654294 4.4944615 4.915084 5.8790007 4.8422203 5.8249016 4.495413 5.2961645 4.8208876 5.0744214 4.853622 4.849625 4.608128 4.806965 5.801558 4.6136055 5.066021 5.2955475 5.092454
0.3883884 5.017112 4.7267227 4.48201 5.130637 4.7360954 5.082507 4.4808836 5.1360006 4.8364716 4.5177956 4.7060194 4.600485 5.626164 4.9061556 4.73571 4.997512 4.898322 4.623785 5.8338437 4.827609 4.6213603 5.8947816 4.4795713 4.8285904 5.208967 4.966403 4.835322 4.5938773 4.830588 5.645603 4.606736 5.6439176 4.484712 4.9056683 5.8690333 4.83238 5.8147902 4.4856515 5.286072 4.811311 5.0647936 4.8437986 4.8396573 4.5982494 4.7975264 5.791461 4.603836 5.056396 5.2854714 5.0830884
0.3893894 5.007704 4.7168307 4.472201 5.120422 4.7265644 5.0731792 4.471069 5.1258006 4.826565 4.5082865 4.6965766 4.5907745 5.615868 4.896734 4.725927 4.9881268 4.888894 4.6142836 5.823783 4.817822 4.611858 5.884856 4.469774 4.8190804 5.1988597 4.957112 4.825804 4.5840597 4.821058 5.6353154 4.5972357 5.6336 4.475016 4.896309 5.859127 4.8225927 5.8047366 4.475946 5.276038 4.801791 5.0552244 4.834031 4.8297443 4.5884256 4.7881446 5.7814236 4.594118 5.0468326 5.2754545 5.073782
0.3903904 4.998352 4.7069936 4.462446 5.1102715 4.71709 5.0639086 4.4613094 5.115663 4.8167124 4.4988317 4.6871905 4.5811205 5.6056304 4.887368 4.7161994 4.9787984 4.879522 4.6048384 5.81378 4.8080907 4.6024113 5.8749886 4.460029 4.8096256 5.188813 4.947876 4.816341 4.574298 4.8115845 5.625088 4.587793 5.6233454 4.4653773 4.8870053 5.849277 4.812865 5.7947426 4.466295 5.266068 4.79233 5.0457144 4.82432 4.819887 4.578658 4.7788196 5.7714453 4.5844555 5.0373263 5.2655025 5.064531
0.3913914 4.989058 4.697212 4.4527473 5.10018 4.7076693 5.054693 4.451605 5.1055875 4.806919 4.4894314 4.677861 4.5715194 5.5954533 4.878059 4.706526 4.9695272 4.870203 4.595448 5.803836 4.798416 4.5930185 5.8651805 4.450338 4.8002234 5.1788287 4.938696 4.806931 4.5645895 4.80217 5.6149206 4.5784044 5.6131487 4.4557924 4.87776 5.8394876 4.803191 5.7848077 4.456698 5.256159 4.7829285 5.0362635 4.814665 4.8100863 4.5689445 4.7695527 5.761526 4.5748487 5.027877 5.25561 5.055338
0.3923924 4.9798217 4.6874876 4.4431024 5.0901527 4.698306 5.045537 4.4419565 5.095574 4.79718 4.4800878 4.668591 4.5619764 5.5853395 4.8688054 4.696912 4.9603143 4.860944 4.586115 5.793952 4.7887983 4.5836825 5.855431 4.4407053 4.790882 5.1689067 4.929575 4.7975802 4.5549397 4.7928166 5.6048155 4.569072 5.603014 4.4462643 4.8685703 5.8297577 4.7935753 5.774934 4.44716 5.24631 4.773584 5.0268717 4.805066 4.8003416 4.559286 4.760342 5.7516675 4.5652976 5.018491 5.24578 5.0462017
0.3933934 4.9706454 4.67782 4.4335165 5.0801888 4.689 5.036438 4.4323626 5.085622 4.7874985 4.4708004 4.659381 4.5524917 5.5752864 4.859611 4.6873546 4.951161 4.851742 4.5768366 5.784128 4.7792387 4.5744047 5.8457394 4.4311275 4.781597 5.159048 4.9205103 4.7882867 4.5453453 4.7835236 5.5947695 4.5597982 5.592942 4.436792 4.859439 5.820087 4.7840157 5.7651196 4.4376764 5.2365274 4.7643023 5.017542 4.7955256 4.790655 4.5496864 4.75119 5.7418685 4.555805 5.009164 5.2360144 5.0371237
0.3943944 4.961526 4.6682096 4.423984 5.0702868 4.6797514 5.0273986 4.4228263 5.075735 4.7778783 4.4615703 4.6502275 4.543063 5.5652943 4.850474 4.6778526 4.9420643 4.842598 4.567618 5.7743645 4.769737 4.5651827 5.836111 4.421607 4.772369 5.1492524 4.911505 4.779049 4.5358076 4.774287 5.584789 4.5505843 5.58293 4.427379 4.8503647 5.8104763 4.7745175 5.7553663 4.4282503 5.2268066 4.7550783 5.008271 4.7860427 4.781027 4.5401435 4.742098 5.73213 4.5463686 4.999898 5.226311 5.0281043
0.3953954 4.952467 4.6586595 4.414511 5.06045 4.6705594 5.018418 4.4133472 5.0659113 4.7683134 4.4523973 4.641135 4.5336914 5.555366 4.8413954 4.6684117 4.9330287 4.833511 4.558453 5.7646627 4.7602925 4.556018 5.8265414 4.4121437 4.763199 5.139521 4.9025583 4.7698703 4.526326 4.765114 5.5748687 4.5414267 5.572982 4.4180217 4.8413496 5.800927 4.7650747 5.7456746 4.4188824 5.2171497 4.7459164 4.999063 4.776618 4.7714562 4.5306573 4.733064 5.722454 4.53699 4.9906917 5.216671 5.019143
0.3963964 4.943468 4.6491647 4.405096 5.0506787 4.661425 5.0094957 4.4039245 5.056153 4.758807 4.443282 4.632103 4.524379 5.5455 4.8323755 4.6590276 4.924054 4.8244843 4.5493484 5.75502 4.7509103 4.5469112 5.817034 4.4027367 4.7540884 5.129856 4.893669 4.76075 4.516905 4.7560043 5.565011 4.5323296 5.5630965 4.4087224 4.8323946 5.791438 4.7556915 5.736043 4.409572 5.2075567 4.736816 4.9899173 4.76725 4.761945 4.5212297 4.7240915 5.712839 4.5276704 4.9815483 5.207097 5.010243
0.3973974 4.934531 4.639731 4.39574 5.0409713 4.6523504 5.000634 4.394561 5.0464582 4.7493615 4.434224 4.6231327 4.5151243 5.535698 4.823414 4.649703 4.9151382 4.8155155 4.540302 5.7454405 4.741584 4.5378623 5.8075857 4.3933887 4.745034 5.1202536 4.88484 4.751688 4.5075407 4.746953 5.555217 4.523288 5.5532737 4.399482 4.8234987 5.78201 4.7463675 5.7264743 4.400321 5.1980295 4.7277765 4.98083 4.757944 4.7524924 4.5118613 4.7151775 5.703286 4.518408 4.972467 5.197585 5.0014014
0.3983984 4.9256525 4.630357 4.3864408 5.031328 4.6433363 4.9918346 4.3852563 5.036828 4.739975 4.4252286 4.614224 4.505932 5.525959 4.8145123 4.640438 4.906284 4.8066077 4.5313153 5.735924 4.7323184 4.5288754 5.7982016 4.384102 4.736043 5.110717 4.876073 4.742686 4.4982376 4.737965 5.5454884 4.514309 5.543516 4.3903017 4.814662 5.772646 4.737105 5.716969 4.3911285 5.1885657 4.7187996 4.9718075 4.748698 4.7431006 4.5025506 4.7063255 5.693796 4.5092063 4.9634485 5.1881404 4.992621
0.3993994 4.9168353 4.621042 4.3772016 5.0217514 4.6343803 4.983094 4.37601 5.0272665 4.730649 4.4162903 4.605375 4.4967966 5.5162854 4.8056707 4.631233 4.89749 4.79776 4.5223866 5.7264705 4.723113 4.5199466 5.7888784 4.374872 4.727109 5.101246 4.867365 4.7337437 4.488991 4.729039 5.5358224 4.505388 5.533822 4.381181 4.8058863 5.763343 4.727902 5.7075253 4.3819966 5.179169 4.7098856 4.9628487 4.739512 4.7337685 4.4933004 4.697534 5.684368 4.500062 4.9544926 5.1787605 4.9839005
0.4004004 4.9080815 4.6117873 4.368021 5.01224 4.6254835 4.9744143 4.3668213 5.017767 4.721383 4.40741 4.596587 4.4877224 5.5066757 4.7968903 4.6220884 4.888758 4.788971 4.5135183 5.7170763 4.7139697 4.511076 5.779617 4.365701 4.7182364 5.0918417 4.8587174 4.72486 4.479806 4.7201753 5.526221 4.496529 5.524194 4.3721185 4.797172 5.754102 4.7187576 5.698144 4.3729224 5.1698375 4.7010336 4.953952 4.730385 4.7244973 4.4841084 4.688802 5.6750035 4.4909787 4.9455996 5.169447 4.9752417
0.4014014 4.8993883 4.6025925 4.358902 5.002795 4.616647 4.9657984 4.3576937 5.008333 4.7121778 4.398591 4.587864 4.4787097 5.4971304 4.788171 4.6130056 4.880089 4.780245 4.5047083 5.707748 4.7048855 4.502267 5.770418 4.356592 4.7094245 5.0825014 4.850132 4.7160387 4.47068 4.711377 5.5166826 4.4877315 5.514627 4.3631167 4.788518 5.7449245 4.709676 5.6888266 4.3639116 5.160573 4.692246 4.9451194 4.721321 4.7152863 4.4749775 4.680134 5.6657023 4.4819574 4.936771 5.160198 4.9666433
0.4024024 4.8907566 4.5934587 4.349843 4.993417 4.60787 4.957241 4.3486266 4.9989696 4.7030334 4.389832 4.5792007 4.4697547 5.487651 4.7795105 4.603981 4.871479 4.771576 4.49596 5.6984797 4.6958632 4.4935155 5.761282 4.34754 4.7006702 5.0732293 4.8416047 4.707275 4.4616146 4.7026405 5.507211 4.4789925 5.505127 4.354175 4.779925 5.7358084 4.700655 5.679572 4.354957 5.1513734 4.6835203 4.936349 4.712315 4.706137 4.465908 4.671529 5.6564627 4.4729943 4.9280033 5.1510143 4.958107
0.4034034 4.882186 4.584384 4.3408413 4.984103 4.599153 4.9487453 4.3396177 4.989668 4.6939487 4.3811326 4.5706005 4.4608603 5.478234 4.770909 4.5950184 4.862932 4.7629676 4.4872713 5.6892767 4.686901 4.4848256 5.7522078 4.33855 4.6919765 5.064022 4.8331404 4.698572 4.452609 4.693965 5.4978046 4.4703135 5.4956913 4.3452935 4.771391 5.7267575 4.691694 5.6703815 4.3460646 5.1422377 4.674856 4.927642 4.7033706 4.6970463 4.456895 4.662982 5.6472864 4.464091 4.9193 5.1418967 4.949631
0.4044044 4.8736753 4.5753684 4.3319 4.9748545 4.590494 4.9403086 4.330667 4.980431 4.684924 4.3724904 4.5620594 4.452026 5.468879 4.7623687 4.5861135 4.8544445 4.754418 4.478638 5.680133 4.677997 4.4761934 5.7431936 4.3296146 4.6833434 5.0548773 4.8247337 4.6899276 4.4436607 4.6853533 5.4884577 4.4616947 5.4863176 4.33647 4.7629175 5.717765 4.682792 5.661251 4.337229 5.133168 4.6662536 4.918997 4.6944847 4.688017 4.4479427 4.6544957 5.638173 4.455248 4.910656 5.132843 4.9412146
0.4054054 4.865224 4.566411 4.323016 4.9656696 4.5818925 4.931931 4.321773 4.9712586 4.675957 4.3639064 4.5535774 4.443248 5.4595885 4.753886 4.5772667 4.8460164 4.7459283 4.470065 5.67105 4.669151 4.467618 5.7342405 4.3207407 4.6747656 5.0457973 4.816386 4.681341 4.4347706 4.6768017 5.479175 4.453133 5.477007 4.3277044 4.754502 5.7088327 4.6739492 5.6521807 4.328453 5.1241612 4.657714 4.9104104 4.6856575 4.679044 4.439048 4.6460695 5.629119 4.44646 4.9020762 5.1238523 4.9328556
0.4064064 4.8568316 4.557512 4.314187 4.956547 4.573349 4.9236116 4.312936 4.9621477 4.667047 4.355378 4.5451565 4.4345284 5.45036 4.74546 4.5684795 4.8376455 4.7374954 4.461547 5.662028 4.660365 4.4591007 5.7253456 4.311921 4.6662474 5.0367794 4.808097 4.6728115 4.4259367 4.6683073 5.4699545 4.4446306 5.467758 4.318996 4.7461443 5.6999607 4.6651635 5.643171 4.3197327 5.1152167 4.649232 4.901888 4.6768885 4.670129 4.4302087 4.6377015 5.620126 4.437731 4.8935556 5.114925 4.9245563
0.4074074 4.8484974 4.54867 4.305418 4.947487 4.5648623 4.915352 4.3041573 4.9531026 4.658196 4.3469095 4.5367947 4.425866 5.441191 4.737092 4.559748 4.829335 4.729121 4.4530864 5.653065 4.651635 4.45064 5.7165093 4.303161 4.6577854 5.0278244 4.7998657 4.66434 4.417161 4.6598754 5.4607964 4.436185 5.45857 4.3103447 4.7378445 5.6911488 4.656437 5.634221 4.311072 5.1063347 4.6408095 4.8934207 4.6681767 4.661271 4.4214277 4.6293917 5.6111927 4.429057 4.8850937 5.106059 4.916314
0.4084084 4.84022 4.539884 4.2967033 4.9384875 4.556431 4.907149 4.2954326 4.9441147 4.6493998 4.3384943 4.528489 4.4172616 5.432083 4.7287803 4.5510745 4.821081 4.7208023 4.444681 5.6441607 4.6429625 4.4422355 5.707733 4.294455 4.649379 5.018931 4.791691 4.655923 4.4084415 4.6515 5.4516973 4.427796 5.449442 4.30175 4.7296004 5.682394 4.647766 5.625331 4.302464 5.0975146 4.632447 4.8850155 4.659522 4.6524725 4.4127026 4.621139 5.602318 4.420441 4.876692 5.0972548 4.908128
0.4094094 4.8320017 4.5311556 4.288046 4.929553 4.548054 4.899001 4.2867646 4.935192 4.640664 4.3301353 4.5202427 4.4087114 5.423036 4.7205253 4.5424566 4.812885 4.7125387 4.4363337 5.635314 4.6343465 4.433887 5.6990156 4.285805 4.6410294 5.0100994 4.7835717 4.647563 4.3997784 4.643186 5.4426584 4.4194627 5.4403763 4.2932124 4.7214155 5.673697 4.6391525 5.6165 4.2939153 5.088755 4.6241426 4.876668 4.6509237 4.643728 4.4040346 4.612944 5.5935025 4.4118805 4.868348 5.0885115 4.9000006
0.4104104 4.8238397 4.522482 4.279442 4.9206777 4.539735 4.8909116 4.2781515 4.9263277 4.631981 4.3218317 4.512053 4.400218 5.414049 4.7123265 4.5338964 4.8047466 4.7043324 4.4280396 5.6265264 4.6257877 4.4255943 5.6903543 4.277212 4.6327353 5.001329 4.775509 4.6392584 4.3911715 4.634929 5.433679 4.411187 5.431369 4.28473 4.713285 5.665061 4.6305933 5.6077256 4.2854233 5.0800567 4.6158977 4.8683796 4.6423807 4.635041 4.395421 4.6048074 5.584747 4.4033785 4.8600626 5.079831 4.891929
0.4114114 4.815733 4.5138645 4.2708945 4.9118614 4.5314693 4.882877 4.2695937 4.9175253 4.623354 4.3135834 4.5039206 4.391779 5.405122 4.7041817 4.5253887 4.796664 4.6961794 4.4198008 5.617796 4.6172824 4.4173536 5.6817503 4.268672 4.6244946 4.9926186 4.7675037 4.631007 4.3826194 4.626731 5.424759 4.402968 5.4224205 4.2763023 4.7052107 5.656479 4.6220913 5.5990105 4.2769837 5.0714183 4.607709 4.8601484 4.6338944 4.626409 4.3868628 4.5967245 5.576046 4.394929 4.851835 5.071208 4.883913
0.4124124 4.8076835 4.5053015 4.262402 4.903107 4.5232573 4.874897 4.261089 4.908781 4.6147823 4.3053894 4.495844 4.383395 5.396253 4.6960936 4.5169377 4.788636 4.6880817 4.4116173 5.609122 4.608834 4.409171 5.6732016 4.260187 4.616309 4.9839683 4.759552 4.6228123 4.3741193 4.618589 5.4158993 4.3948016 5.413533 4.267928 4.697193 5.647956 4.6136427 5.5903506 4.2686005 5.0628414 4.59958 4.8519745 4.625462 4.617832 4.378359 4.5887 5.5674047 4.3865337 4.8436623 5.062646 4.8759537
0.4134134 4.7996893 4.496792 4.253962 4.8944116 4.5150995 4.866974 4.252639 4.9000974 4.606264 4.297249 4.487823 4.3750644 5.387442 4.688056 4.5085406 4.780665 4.6800385 4.4034853 5.6005044 4.6004395 4.4010386 5.66471 4.251756 4.608177 4.9753757 4.7516537 4.6146703 4.3656754 4.6105022 5.407097 4.38669 5.4047017 4.2596097 4.689227 5.6394863 4.6052504 5.5817494 4.2602696 5.0543213 4.591504 4.843857 4.6170845 4.609309 4.369909 4.5807285 5.558819 4.378192 4.8355494 5.0541434 4.8680468
0.4144144 4.791748 4.488337 4.2455773 4.8857737 4.506995 4.859103 4.2442417 4.891472 4.5978017 4.28916 4.4798565 4.366789 5.378687 4.6800756 4.500198 4.7727475 4.672049 4.395406 5.5919433 4.5920978 4.3929605 5.656273 4.2433796 4.6001005 4.9668427 4.7438116 4.6065817 4.3572845 4.6024733 5.3983502 4.3786335 5.3959274 4.2513433 4.6813154 5.631074 4.596911 5.5732026 4.251992 5.04586 4.5834856 4.8357944 4.6087594 4.6008406 4.3615127 4.5728135 5.5502896 4.3699055 4.8274903 5.045697 4.8601956
0.4154154 4.7838626 4.479934 4.2372437 4.877197 4.498942 4.851288 4.2358994 4.8829055 4.5893917 4.281127 4.4719462 4.3585663 5.3699913 4.6721473 4.4919086 4.764885 4.6641126 4.3873835 5.583436 4.5838113 4.3849354 5.6478915 4.235055 4.5920734 4.958367 4.73602 4.5985436 4.3489475 4.5944977 5.3896627 4.3706303 5.3872128 4.2431335 4.673457 5.622717 4.5886254 5.5647125 4.2437696 5.0374556 4.5755224 4.827789 4.6004896 4.5924253 4.353169 4.5649524 5.5418143 4.3616714 4.8194866 5.0373106 4.852398
0.4164164 4.776029 4.471586 4.2289653 4.8686748 4.4909434 4.843524 4.2276063 4.8743954 4.5810337 4.2731433 4.4640903 4.350397 5.361351 4.664271 4.483672 4.757075 4.6562285 4.379409 5.574985 4.575577 4.376963 5.6395626 4.2267838 4.5841007 4.9499493 4.728283 4.5905604 4.3406615 4.5865793 5.3810287 4.36268 5.3785524 4.2349734 4.6656528 5.6144123 4.5803924 5.5562754 4.2356 5.029111 4.567615 4.819836 4.5922723 4.5840626 4.344878 4.557143 5.533396 4.3534904 4.8115387 5.0289793 4.844652
0.4174174 4.7682514 4.4632883 4.2207375 4.8602114 4.482996 4.8358145 4.2193675 4.865944 4.57273 4.265214 4.4562864 4.34228 5.3527675 4.6564474 4.475489 4.74932 4.6483974 4.3714886 5.5665865 4.567397 4.369042 5.6312895 4.218564 4.5761786 4.941589 4.720598 4.5826283 4.33243 4.5787144 5.3724546 4.354783 5.369948 4.2268667 4.657902 5.606164 4.5722136 5.5478954 4.2274814 5.0208225 4.5597615 4.8119392 4.5841064 4.5757537 4.3366394 4.549388 5.52503 4.3453603 4.803644 5.020707 4.836961
0.4184184 4.7605247 4.455045 4.2125626 4.8518047 4.475099 4.828158 4.2111793 4.857549 4.564477 4.257334 4.448539 4.3342156 5.344239 4.648677 4.4673576 4.741616 4.6406174 4.363618 5.5582438 4.559268 4.3611727 5.623069 4.2103972 4.56831 4.933284 4.7129674 4.5747476 4.324249 4.5709057 5.3639345 4.346939 5.3613997 4.2188115 4.650202 5.597969 4.564088 5.539567 4.2194166 5.0125895 4.5519633 4.804096 4.5759945 4.567497 4.328454 4.541687 5.5167203 4.337283 4.795805 5.01249 4.8293204
0.4194194 4.7528515 4.4468517 4.204438 4.843455 4.467252 4.82055 4.203043 4.8492084 4.5562773 4.2495074 4.4408402 4.3261995 5.335766 4.640954 4.459276 4.733965 4.6328893 4.3557987 5.5499525 4.5511894 4.3533545 5.6149006 4.20228 4.56049 4.9250355 4.7053857 4.5669165 4.3161187 4.5631456 5.3554697 4.3391447 5.352906 4.2108083 4.6425524 5.589825 4.5560093 5.5312943 4.2114005 5.004412 4.5442157 4.7963057 4.567931 4.5592895 4.320318 4.534036 5.508463 4.3292575 4.7880177 5.004328 4.8217316
0.4204204 4.745228 4.438711 4.1963663 4.8351593 4.459458 4.812998 4.1949563 4.8409257 4.5481267 4.2417307 4.433197 4.318238 5.327347 4.6332855 4.4512486 4.7263646 4.625212 4.3480325 5.5417147 4.543163 4.3455877 5.606785 4.194216 4.552724 4.9168415 4.697856 4.559138 4.308041 4.555443 5.3470583 4.3314056 5.344467 4.202855 4.634957 5.5817366 4.547986 5.5230722 4.2034373 4.996291 4.536524 4.7885685 4.559921 4.551136 4.312234 4.5264397 5.5002604 4.3212814 4.7802835 4.996222 4.8141947
0.4214214 4.7376556 4.4306197 4.188343 4.8269205 4.451712 4.8054943 4.186922 4.8326974 4.5400286 4.234004 4.4256043 4.310326 5.318983 4.625667 4.4432707 4.718817 4.617585 4.3403134 5.5335298 4.5351877 4.3378696 5.5987225 4.1861997 4.545005 4.908704 4.690377 4.551409 4.300012 4.5477915 5.338703 4.323715 5.3360834 4.1949553 4.627411 5.573699 4.5400124 5.514906 4.1955247 4.988224 4.5288844 4.7808833 4.551962 4.5430307 4.304199 4.5188937 5.492108 4.3133564 4.772602 4.9881697 4.8067093
0.4224224 4.730137 4.4225793 4.1803713 4.818737 4.4440165 4.79804 4.178936 4.8245234 4.53198 4.226328 4.418064 4.302464 5.310671 4.618097 4.435343 4.711321 4.6100082 4.3326464 5.5253963 4.5272617 4.330202 5.5907106 4.178236 4.537336 4.9006214 4.682948 4.5437293 4.2920356 4.540193 5.3304 4.3160753 5.3277516 4.187104 4.6199136 5.565713 4.5320888 5.5067897 4.187662 4.980212 4.5212975 4.7732506 4.544052 4.534978 4.296217 4.511399 5.48401 4.3054814 4.764972 4.980174 4.7992725
0.4234234 4.7226686 4.4145875 4.1724486 4.810606 4.43637 4.790639 4.171001 4.8164034 4.523981 4.2187 4.410574 4.2946515 5.302413 4.6105776 4.4274654 4.7038755 4.602482 4.3250265 5.5173135 4.519388 4.322583 5.5827494 4.170322 4.5297174 4.8925924 4.6755686 4.536098 4.2841077 4.532646 5.3221493 4.308486 5.319474 4.1793003 4.6124673 5.5577774 4.5242147 5.498726 4.179849 4.972253 4.5137625 4.76567 4.536191 4.5269737 4.2882824 4.5039544 5.4759626 4.297656 4.7573953 4.97223 4.7918873
0.4244244 4.715249 4.406646 4.1645746 4.802531 4.428772 4.783284 4.163114 4.8083386 4.516032 4.2111225 4.4031353 4.286889 5.29421 4.6031075 4.4196367 4.696478 4.595002 4.3174553 5.5092826 4.5115623 4.315014 5.5748396 4.1624537 4.5221467 4.8846145 4.668239 4.528517 4.276228 4.52515 5.3139534 4.300946 5.3112493 4.17155 4.605071 5.549893 4.5163903 5.490711 4.1720867 4.964349 4.5062776 4.7581387 4.528382 4.51902 4.2803974 4.49656 5.4679666 4.2898803 4.749868 4.9643393 4.784552
0.42542544 4.707878 4.398753 4.1567516 4.7945085 4.4212227 4.775981 4.1552763 4.8003263 4.508131 4.203593 4.3957477 4.279175 5.286056 4.595685 4.411859 4.689132 4.587573 4.3099337 5.5013022 4.5037847 4.3074937 5.566978 4.1546397 4.5146255 4.876692 4.6609583 4.5209827 4.2683983 4.517705 5.305809 4.2934566 5.3030767 4.1638465 4.597724 5.5420585 4.508615 5.4827504 4.164372 4.9564962 4.498845 4.7506595 4.5206194 4.511115 4.272561 4.489215 5.460022 4.2821527 4.74239 4.956502 4.7772636
0.42642644 4.7005596 4.390909 4.1489787 4.7865405 4.413721 4.7687254 4.1474867 4.7923675 4.5002785 4.196113 4.3884077 4.2715096 5.2779555 4.588313 4.4041276 4.681836 4.580191 4.3024597 5.493371 4.496059 4.30002 5.559167 4.14687 4.5071497 4.868822 4.6537256 4.5134974 4.2606173 4.510312 5.297716 4.2860165 5.294956 4.1561923 4.590425 5.5342746 4.500888 5.4748373 4.156707 4.948696 4.491463 4.74323 4.512906 4.5032597 4.264775 4.481921 5.4521275 4.2744756 4.7349634 4.948718 4.770027
0.42742744 4.6932874 4.383115 4.1412516 4.778624 4.4062676 4.7615194 4.1397467 4.7844615 4.4924765 4.1886797 4.3811193 4.263893 5.269907 4.5809865 4.396446 4.674587 4.5728593 4.295035 5.48549 4.4883776 4.292595 5.5514064 4.1391506 4.4997244 4.8610034 4.646541 4.5060596 4.252886 4.502967 5.2896748 4.2786245 5.2868867 4.148587 4.5831738 5.5265408 4.49321 5.466976 4.1490903 4.9409485 4.484129 4.7358494 4.505241 4.495451 4.2570353 4.4746747 5.4442835 4.266844 4.7275863 4.940985 4.762836
0.42842844 4.6860647 4.375367 4.133572 4.7707605 4.39886 4.75436 4.1320524 4.7766066 4.48472 4.181295 4.373879 4.256325 5.2619076 4.5737085 4.3888116 4.667387 4.565572 4.287657 5.4776587 4.480746 4.285218 5.543693 4.1314793 4.4923453 4.8532386 4.6394043 4.4986677 4.2452 4.4956717 5.281684 4.2712803 5.2788677 4.1410284 4.5759706 5.518855 4.4855795 5.4591637 4.141521 4.933254 4.4768467 4.7285194 4.4976234 4.4876914 4.2493443 4.467478 5.436488 4.2592616 4.720258 4.9333034 4.7556944
0.42942944 4.6788893 4.3676667 4.1259418 4.762947 4.391501 4.747251 4.1244063 4.7688046 4.4770126 4.173956 4.3666883 4.248803 5.2539597 4.5664763 4.381226 4.660234 4.5583344 4.280326 5.4698763 4.4731636 4.2778883 5.536029 4.1238556 4.485014 4.845523 4.6323166 4.4913235 4.237563 4.488428 5.2737436 4.2639856 5.2709007 4.1335187 4.568815 5.511217 4.4779983 5.4514 4.133999 4.9256086 4.4696145 4.7212367 4.4900556 4.4799776 4.241699 4.4603276 5.4287424 4.2517257 4.7129807 4.9256735 4.748599
0.43043044 4.6717615 4.360015 4.1183596 4.7551875 4.3841887 4.7401867 4.11681 4.761054 4.469353 4.166666 4.359545 4.2413287 5.246062 4.5592933 4.373688 4.6531305 4.551143 4.2730412 5.462142 4.4656277 4.270605 5.5284123 4.1162786 4.477729 4.83786 4.6252737 4.484028 4.2299733 4.4812326 5.2658553 4.2567377 5.262982 4.1260567 4.561707 5.5036297 4.470463 5.4436865 4.126526 4.918015 4.46243 4.714003 4.4825315 4.472313 4.2341037 4.453227 5.4210453 4.244237 4.7057505 4.918093 4.7415524
0.43143144 4.6646824 4.3524075 4.110823 4.7474794 4.376921 4.733168 4.1092567 4.7533526 4.461738 4.159421 4.3524494 4.2339005 5.238215 4.5521555 4.3661942 4.6460743 4.543996 4.265802 5.454456 4.458138 4.2633667 5.5208445 4.1087484 4.470488 4.8302464 4.618276 4.4767747 4.2224293 4.4740863 5.2580156 4.2495384 5.2551146 4.118639 4.5546465 5.496088 4.462972 5.4360194 4.119098 4.910471 4.4552956 4.7068186 4.475054 4.4646935 4.226552 4.4461737 5.4133964 4.2367954 4.698567 4.9105644 4.7345514
0.43243244 4.657647 4.344848 4.1033316 4.7398186 4.3697 4.726198 4.101751 4.7457037 4.45417 4.1522236 4.345402 4.22652 5.2304173 4.545063 4.3587484 4.639063 4.536896 4.25861 5.4468164 4.4506936 4.256177 5.5133214 4.101265 4.463294 4.822683 4.611327 4.4695687 4.2149334 4.4669847 5.250223 4.2423835 5.2472973 4.111271 4.5476303 5.4885945 4.4555306 5.4284 4.1117163 4.902976 4.4482074 4.69968 4.467624 4.45712 4.219047 4.4391656 5.405795 4.229398 4.6914315 4.903084 4.727596
0.43343344 4.6506605 4.3373356 4.0958877 4.7322097 4.362524 4.719273 4.094292 4.738103 4.4466476 4.1450725 4.338402 4.219186 5.2226667 4.538016 4.351348 4.632098 4.529842 4.2514634 5.439225 4.443296 4.2490306 5.505848 4.093827 4.4561462 4.8151693 4.604423 4.462408 4.2074823 4.4599323 5.2424827 4.235276 5.2395267 4.1039457 4.5406585 5.481148 4.448133 5.4208293 4.104382 4.8955317 4.441169 4.6925893 4.46024 4.4495945 4.2115903 4.4322047 5.398243 4.2220483 4.6843443 4.895653 4.7206874
0.43443444 4.6437187 4.3298674 4.0884905 4.724652 4.3553934 4.712396 4.086877 4.730553 4.439171 4.1379642 4.331448 4.211896 5.214965 4.5310163 4.343995 4.6251817 4.522835 4.24436 5.4316797 4.4359446 4.2419314 5.4984174 4.0864363 4.4490423 4.807706 4.5975657 4.4552927 4.2000756 4.4529285 5.234789 4.2282157 5.231805 4.096668 4.5337353 5.4737487 4.4407816 5.413304 4.0970936 4.8881364 4.434175 4.685545 4.452902 4.4421134 4.204177 4.4252915 5.3907366 4.2147446 4.6773033 4.888271 4.713824
0.43543544 4.636825 4.322444 4.0811396 4.717143 4.348305 4.705561 4.079509 4.7230525 4.4317408 4.1309032 4.324541 4.2046514 5.207312 4.52406 4.336685 4.6183105 4.5158687 4.2373047 5.42418 4.428639 4.2348747 5.4910345 4.079091 4.4419837 4.80029 4.5907507 4.4482203 4.1927166 4.4459715 5.2271423 4.221201 5.224131 4.0894356 4.5268574 5.4663925 4.4334764 5.4058256 4.0898495 4.8807898 4.4272313 4.678548 4.445606 4.434678 4.1968102 4.418422 5.383276 4.207485 4.670307 4.8809385 4.707007
0.43643644 4.629975 4.315067 4.0738316 4.709683 4.3412633 4.6987724 4.0721855 4.715601 4.4243546 4.123887 4.3176785 4.1974516 5.1997066 4.5171475 4.3294225 4.6114836 4.5089507 4.230293 5.416729 4.421377 4.2278657 5.483698 4.0717883 4.43497 4.7929235 4.5839815 4.4411936 4.185402 4.4390583 5.219544 4.2142305 5.2165055 4.082248 4.5200233 5.4590845 4.4262156 5.3983955 4.0826507 4.8734903 4.420331 4.6715965 4.4383583 4.4272876 4.1894884 4.4116 5.3758636 4.2002707 4.6633596 4.8736534 4.7002335
0.43743744 4.623169 4.307734 4.0665684 4.7022705 4.3342657 4.692027 4.0649076 4.708197 4.417012 4.1169167 4.3108635 4.1902976 5.1921487 4.5102797 4.3222036 4.604701 4.5020747 4.2233257 5.409322 4.41416 4.2208996 5.476405 4.064533 4.427998 4.7856035 4.577256 4.4342103 4.178132 4.4321947 5.211993 4.2073073 5.208929 4.0751057 4.513232 5.451822 4.4189987 5.3910093 4.0754957 4.866237 4.4134808 4.6646905 4.4311523 4.41994 4.18221 4.404821 5.3684955 4.193099 4.656456 4.866414 4.6935024
0.43843845 4.6164093 4.300446 4.059352 4.6949086 4.3273125 4.6853285 4.057672 4.700842 4.4097147 4.1099887 4.3040934 4.1831884 5.1846366 4.503456 4.3150296 4.5979633 4.495244 4.216401 5.401961 4.4069867 4.2139773 5.4691577 4.0573215 4.421072 4.7783327 4.5705757 4.4272714 4.1709056 4.425376 5.2044897 4.200429 5.201396 4.0680075 4.506487 5.4446044 4.411826 5.3836684 4.068389 4.859035 4.4066744 4.6578293 4.423993 4.4126396 4.1749763 4.398089 5.3611746 4.1859736 4.649599 4.8592253 4.6868176
0.43943945 4.6096935 4.2932014 4.0521784 4.6875935 4.3204017 4.678673 4.0504827 4.6935344 4.402462 4.1031065 4.297369 4.176122 5.1771736 4.4966745 4.307899 4.5912724 4.4884567 4.2095222 5.3946443 4.399859 4.2071 5.461955 4.050155 4.4141884 4.7711086 4.563938 4.4203744 4.1637263 4.418604 5.1970315 4.1935945 5.1939116 4.0609536 4.4997854 5.4374304 4.4046984 5.376375 4.0613246 4.851878 4.3999147 4.6510134 4.4168754 4.40538 4.167787 4.3914003 5.3538995 4.178892 4.642786 4.852082 4.6801767
0.44044045 4.60302 4.2859993 4.04505 4.680326 4.313533 4.6720586 4.043337 4.6862755 4.3952518 4.0962667 4.2906876 4.1691 5.169755 4.489939 4.300812 4.5846233 4.4817114 4.2026863 5.387371 4.3927736 4.2002645 5.4547963 4.04303 4.4073467 4.763932 4.557344 4.413521 4.1565886 4.411875 5.189621 4.1868043 5.186474 4.0539446 4.493126 5.4303007 4.3976135 5.3691244 4.054302 4.844768 4.393198 4.6442423 4.4098005 4.3981667 4.1606417 4.3847566 5.346666 4.171854 4.6360154 4.8449864 4.6735797
0.44144145 4.5963917 4.278843 4.037965 4.6731057 4.306709 4.665489 4.036235 4.6790643 4.388085 4.0894723 4.2840524 4.16212 5.1623816 4.483244 4.293769 4.578017 4.47501 4.1958923 5.3801427 4.385731 4.1934733 5.44768 4.0359507 4.4005485 4.756801 4.5507927 4.40671 4.149495 4.405191 5.1822553 4.1800575 5.179079 4.046978 4.486511 5.4232144 4.390571 5.3619175 4.0473256 4.8377037 4.386528 4.637513 4.40277 4.390994 4.1535387 4.3781557 5.3394794 4.164858 4.629291 4.8379345 4.6670237
0.44244245 4.589805 4.271728 4.030923 4.6659327 4.299925 4.658961 4.029174 4.671896 4.3809605 4.0827174 4.2774596 4.155184 5.1550546 4.476591 4.286767 4.5714545 4.468349 4.1891403 5.3729577 4.3787327 4.1867228 5.4406085 4.0289145 4.3937926 4.7497168 4.544283 4.39994 4.1424437 4.3985524 5.1749344 4.1733556 5.171732 4.040054 4.479938 5.416173 4.3835716 5.3547544 4.040392 4.830685 4.379902 4.6308303 4.3957806 4.383866 4.146479 4.3715982 5.3323345 4.1579046 4.62261 4.8309293 4.6605115
0.44344345 4.5832624 4.264657 4.023925 4.658807 4.293185 4.652477 4.022159 4.6647778 4.3738794 4.076009 4.2709103 4.148291 5.1477737 4.469981 4.279809 4.5649357 4.4617333 4.182433 5.365817 4.3717766 4.1800184 5.4335804 4.02192 4.3870792 4.7426786 4.537817 4.3932133 4.135437 4.391958 5.1676593 4.1666956 5.1644306 4.0331745 4.473408 5.409175 4.3766165 5.347637 4.033498 4.8237114 4.3733196 4.6241913 4.3888364 4.3767796 4.1394625 4.3650846 5.3252354 4.1509943 4.6159735 4.8239713 4.6540422
0.44444445 4.576762 4.2576265 4.0169687 4.6517262 4.286485 4.6460333 4.0151844 4.6577044 4.3668394 4.069341 4.2644053 4.14144 5.1405363 4.463414 4.272893 4.5584598 4.455156 4.175767 5.358719 4.3648624 4.1733537 5.4265914 4.014969 4.3804064 4.7356853 4.5313907 4.386527 4.128471 4.385407 5.1604285 4.16008 5.1571727 4.0263376 4.466919 5.402218 4.369701 5.3405623 4.0266514 4.816785 4.3667827 4.6175923 4.381931 4.3697367 4.132489 4.3586135 5.3181787 4.1441274 4.609378 4.8170557 4.647614
0.44544545 4.5703053 4.2506404 4.0100555 4.6446924 4.279829 4.639635 4.008254 4.6506767 4.3598433 4.062717 4.257944 4.134631 5.1333437 4.456887 4.26602 4.552025 4.4486227 4.1691427 5.3516636 4.3579917 4.1667314 5.419649 4.0080614 4.373776 4.728738 4.5250087 4.379884 4.1215487 4.3788996 5.153243 4.1535063 5.1499605 4.0195417 4.460474 5.3953056 4.3628297 5.33353 4.0198436 4.809902 4.360288 4.611039 4.37507 4.362735 4.125558 4.3521857 5.311167 4.1373005 4.6028275 4.810187 4.6412277
0.44644645 4.5638876 4.243694 4.0031853 4.637703 4.2732124 4.6332746 4.001364 4.6436934 4.352886 4.056133 4.251526 4.1278644 5.126194 4.4504023 4.259187 4.5456324 4.44213 4.1625595 5.3446503 4.3511605 4.1601505 5.412746 4.001197 4.3671865 4.721835 4.5186653 4.3732796 4.114667 4.372436 5.1461 4.1469755 5.14279 4.0127873 4.454068 5.388433 4.355998 5.32654 4.0130796 4.8030634 4.3538384 4.604526 4.368248 4.355775 4.118666 4.3457985 5.3041954 4.1305156 4.596318 4.8033605 4.634882
0.44744745 4.5575123 4.236789 3.996355 4.6307597 4.2666364 4.626955 3.994516 4.636757 4.345971 4.049591 4.2451477 4.1211376 5.1190886 4.443956 4.252396 4.53928 4.435677 4.156018 5.337679 4.3443694 4.153611 5.4058843 3.9943712 4.3606367 4.7149763 4.512364 4.366718 4.1078277 4.366014 5.139001 4.140486 5.1356645 4.0060763 4.447703 5.3816032 4.349208 5.3195925 4.006357 4.796269 4.3474307 4.5980563 4.3614674 4.348856 4.1118174 4.3394547 5.297267 4.1237717 4.5898504 4.796579 4.628577
0.44844845 4.5511794 4.2299285 3.9895673 4.623859 4.260103 4.62068 3.987709 4.6298637 4.339099 4.043091 4.2388134 4.1144547 5.112027 4.437551 4.2456484 4.532971 4.4292674 4.1495185 5.3307505 4.3376217 4.147114 5.399066 3.9875875 4.3541293 4.7081604 4.5061035 4.360195 4.1010313 4.359635 5.1319447 4.134039 5.128582 3.9994059 4.441381 5.3748145 4.3424606 5.312687 3.999675 4.789519 4.3410654 4.591627 4.3547297 4.3419776 4.10501 4.3331504 5.2903824 4.1170697 4.583425 4.7898417 4.6223125
0.44944945 4.544887 4.2231064 3.9828227 4.617005 4.2536087 4.6144433 3.980945 4.6230164 4.332266 4.0366335 4.23252 4.1078115 5.105008 4.431187 4.238941 4.526702 4.4228973 4.1430593 5.323862 4.330914 4.1406565 5.3922863 3.9808464 4.34766 4.7013907 4.4998837 4.353713 4.0942755 4.353299 5.1249332 4.127634 5.121543 3.9927773 4.435098 5.3680677 4.335752 5.305824 3.9930344 4.7828107 4.334742 4.585241 4.3480306 4.335141 4.0982423 4.326888 5.2835374 4.1104083 4.5770416 4.7831464 4.6160913
0.45045045 4.5386353 4.2163267 3.976118 4.6101956 4.247155 4.6082463 3.9742224 4.616212 4.3254743 4.0302153 4.226269 4.101209 5.0980315 4.424863 4.232273 4.5204735 4.4165654 4.1366396 5.317016 4.3242474 4.13424 5.385548 3.9741468 4.3412313 4.694663 4.4937024 4.347271 4.0875597 4.347003 5.1179643 4.12127 5.114547 3.986189 4.428855 5.3613615 4.3290844 5.2990007 3.9864364 4.776146 4.328461 4.5788956 4.3413715 4.3283434 4.0915184 4.3206687 5.276734 4.103789 4.570697 4.7764955 4.609907
0.45145145 4.532422 4.2095847 3.969453 4.60343 4.240741 4.602088 3.9675384 4.6094513 4.318722 4.023837 4.2200575 4.0946465 5.091096 4.4185786 4.2256446 4.5142846 4.4102736 4.1302595 5.3102083 4.3176184 4.1278625 5.37885 3.967486 4.3348427 4.6879787 4.487563 4.340868 4.080884 4.3407497 5.1110334 4.114947 5.107591 3.9796424 4.422653 5.3546953 4.3224545 5.292218 3.979877 4.7695246 4.3222213 4.57259 4.334753 4.3215876 4.0848327 4.3144875 5.269971 4.097206 4.5643945 4.769885 4.6037636
0.45245245 4.526252 4.2028837 3.9628286 4.5967073 4.234366 4.59597 3.960896 4.6027336 4.312009 4.0175 4.213887 4.0881233 5.0842056 4.4123335 4.219057 4.5081387 4.404021 4.1239204 5.303443 4.3110323 4.121526 5.3721914 3.9608665 4.328493 4.6813374 4.4814596 4.3345037 4.0742493 4.3345375 5.10415 4.108664 5.1006794 3.9731343 4.4164906 5.348067 4.3158665 5.2854757 3.9733584 4.7629457 4.3160214 4.5663257 4.3281727 4.31487 4.078188 4.3083477 5.2632484 4.090667 4.5581326 4.7633195 4.5976605
0.45345345 4.52012 4.1962247 3.9562473 4.5900297 4.2280316 4.5898933 3.9542942 4.5960608 4.305337 4.0112047 4.207759 4.081643 5.077358 4.406128 4.21251 4.5020304 4.397809 4.1176224 5.2967167 4.3044863 4.11523 5.3655725 3.954288 4.3221827 4.674739 4.4753985 4.3281803 4.0676565 4.328367 5.0973043 4.102424 5.09381 3.966669 4.410367 5.341482 4.3093185 5.278776 3.966882 4.7564077 4.3098655 4.5601025 4.321634 4.308193 4.071583 4.302247 5.256569 4.0841656 4.5519114 4.756795 4.591596
0.45445445 4.5140257 4.189603 3.9497032 4.583392 4.2217345 4.5838537 3.9477315 4.589429 4.2987022 4.0049458 4.20167 4.075199 5.070547 4.399961 4.2060013 4.495961 4.391634 4.1113605 5.2900305 4.297976 4.108972 5.358992 3.9477482 4.3159103 4.6681814 4.4693727 4.3218923 4.061101 4.322236 5.0905023 4.0962224 5.0869803 3.9602406 4.404282 5.334934 4.3028083 5.2721148 3.9604416 4.7499127 4.30375 4.5539174 4.315132 4.301556 4.065017 4.2961874 5.249926 4.0777044 4.5457287 4.750312 4.585569
0.45545545 4.5079722 4.183021 3.943201 4.5767984 4.2154765 4.577853 3.9412088 4.5828404 4.292107 3.9987283 4.1956224 4.0687957 5.06378 4.393832 4.199531 4.489931 4.3854995 4.1051407 5.2833834 4.291507 4.1027527 5.352452 3.9412503 4.3096776 4.661667 4.4633875 4.315645 4.0545864 4.316147 5.0837393 4.0900617 5.0801907 3.9538527 4.398236 5.3284254 4.296336 5.265492 3.954043 4.7434583 4.2976747 4.547771 4.308669 4.294956 4.0584917 4.290167 5.243325 4.071281 4.5395856 4.7438703 4.5795817
0.45645645 4.501958 4.176479 3.936739 4.5702477 4.209257 4.5718904 3.9347248 4.576294 4.285552 3.9925506 4.189613 4.0624323 5.0570526 4.3877406 4.1931024 4.483939 4.379403 4.098958 5.2767763 4.285076 4.0965753 5.34595 3.9347906 4.303483 4.655194 4.457442 4.3094363 4.0481095 4.3100963 5.077017 4.08394 5.0734434 3.947504 4.392228 5.3219576 4.289905 5.25891 3.9476836 4.7370462 4.2916393 4.541665 4.302247 4.288397 4.052005 4.2841854 5.2367635 4.064896 4.533484 4.7374687 4.573632
0.45745745 4.495982 4.1699743 3.9303145 4.563739 4.203078 4.5659676 3.9282808 4.569788 4.279033 3.9864109 4.183644 4.0561075 5.0503654 4.3816886 4.1867113 4.4779887 4.373345 4.092815 5.2702074 4.2786837 4.090434 5.339486 3.9283695 4.2973256 4.648761 4.4515333 4.303265 4.041674 4.304086 5.070334 4.077858 5.066736 3.9411936 4.38626 5.315526 4.283511 5.252366 3.941362 4.730674 4.2856436 4.5355988 4.2958603 4.281876 4.0455565 4.2782426 5.23024 4.058552 4.5274196 4.7311087 4.5677204
0.45845845 4.490043 4.1635094 3.92393 4.557271 4.196933 4.560081 3.9218764 4.563327 4.272555 3.9803112 4.1777124 4.0498185 5.04372 4.375674 4.1803565 4.4720745 4.3673215 4.0867095 5.2636776 4.27233 4.0843315 5.3330607 3.9219885 4.2912054 4.6423707 4.4456596 4.29713 4.035278 4.2981167 5.063694 4.0718155 5.060069 3.9349253 4.380328 5.3091335 4.277155 5.245862 3.935081 4.724343 4.2796874 4.5295715 4.289512 4.2753916 4.0391464 4.272339 5.223754 4.052245 4.521393 4.724789 4.5618477
0.45945945 4.4841423 4.157081 3.9175832 4.5508447 4.190829 4.5542326 3.9155095 4.5569053 4.2661138 3.9742494 4.1718225 4.0435696 5.0371103 4.369696 4.1740427 4.466197 4.361338 4.0806446 5.257184 4.2660127 4.0782676 5.326672 3.9156446 4.2851243 4.6360197 4.439826 4.2910357 4.0289183 4.2921844 5.0570927 4.065811 5.053441 3.928691 4.3744335 5.302779 4.270838 5.239396 3.9288378 4.718049 4.2737703 4.5235806 4.2832026 4.268946 4.032775 4.2664733 5.217309 4.045975 4.515405 4.7185087 4.5560102
0.46046045 4.4782796 4.150692 3.9112744 4.5444603 4.184761 4.54842 3.9091825 4.5505247 4.2597103 3.9682262 4.1659684 4.0373583 5.030545 4.3637547 4.1677628 4.460358 4.3553905 4.0746145 5.2507305 4.259733 4.072241 5.3203225 3.9093409 4.2790794 4.6297083 4.434028 4.284975 4.022597 4.28629 5.0505304 4.059844 5.046855 3.9224977 4.368577 5.296462 4.2645564 5.2329674 3.9226313 4.711797 4.267892 4.5176277 4.2769275 4.262537 4.026441 4.260645 5.2109013 4.0397434 4.509455 4.712269 4.5502105
0.46146145 4.472456 4.1443405 3.905006 4.5381184 4.1787305 4.5426455 3.902892 4.5441837 4.253343 3.962242 4.1601543 4.031185 5.0240164 4.357852 4.1615233 4.454558 4.3494816 4.068623 5.2443132 4.253492 4.0662513 5.3140087 3.9030743 4.273071 4.623439 4.4282675 4.2789526 4.0163136 4.2804365 5.044007 4.0539174 5.040305 3.9163408 4.3627586 5.290182 4.2583127 5.226577 3.9164636 4.7055855 4.2620535 4.5117164 4.270691 4.256169 4.0201473 4.2548556 5.2045307 4.0335503 4.5035434 4.706069 4.54445
0.46246246 4.466666 4.138027 3.898776 4.5318155 4.172736 4.5369077 3.8966389 4.537885 4.2470145 3.956293 4.1543784 4.02505 5.0175257 4.3519845 4.155322 4.448793 4.343608 4.062669 5.2379336 4.247287 4.060302 5.3077316 3.8968463 4.2670994 4.6172085 4.4225445 4.2729664 4.01007 4.274621 5.0375214 4.04803 5.0337944 3.9102228 4.3569756 5.2839394 4.2521067 5.220224 3.9103355 4.699411 4.2562532 4.5058374 4.2644925 4.249834 4.013889 4.2491026 5.1981983 4.0273943 4.4976697 4.699907 4.538723
0.46346346 4.4609156 4.13175 3.892583 4.5255523 4.1667795 4.531206 3.8904257 4.5316257 4.240722 3.950384 4.14864 4.0189514 5.011076 4.3461537 4.1491547 4.4430656 4.3377714 4.056752 5.231591 4.2411194 4.054387 5.3014917 3.8906558 4.261165 4.611017 4.416857 4.267017 4.003863 4.2688427 5.031075 4.042179 5.0273237 3.9041414 4.3512287 5.277733 4.245936 5.2139072 3.904243 4.6932774 4.25049 4.4999995 4.2583294 4.243538 4.0076694 4.243387 5.191903 4.0212736 4.4918327 4.693784 4.533033
0.46446446 4.4552016 4.1255093 3.886426 4.5193305 4.160859 4.5255413 3.8842502 4.525407 4.234467 3.9445128 4.1429377 4.012889 5.0046644 4.34036 4.143027 4.437377 4.331971 4.0508723 5.225286 4.23499 4.0485106 5.2952876 3.8845024 4.255267 4.604866 4.4112043 4.261103 3.9976935 4.2631025 5.0246677 4.0363665 5.020892 3.8981 4.34552 5.271562 4.239804 5.20763 3.8981886 4.6871824 4.244766 4.494198 4.252203 4.237278 4.001486 4.237711 5.1856456 4.015193 4.4860325 4.687702 4.5273795
0.46546546 4.4495225 4.1193066 3.880309 4.5131493 4.154975 4.519912 3.8781114 4.5192275 4.2282476 3.938677 4.1372747 4.0068636 4.998289 4.3346004 4.1369348 4.431722 4.3262067 4.045028 5.219016 4.2288957 4.0426702 5.289119 3.878387 4.249403 4.5987544 4.4055886 4.255224 3.9915607 4.257402 5.018298 4.03059 5.0144963 3.8920927 4.339847 5.265428 4.2337055 5.2013855 3.89217 4.681124 4.2390795 4.488431 4.246111 4.2310543 3.9953396 4.2320685 5.1794233 4.0091457 4.4802704 4.681657 4.5217614
0.46646646 4.443882 4.113139 3.874229 4.507006 4.1491265 4.5143166 3.8720095 4.5130863 4.222063 3.93288 4.131649 4.0008764 4.991952 4.3288774 4.130878 4.4261055 4.3204775 4.039221 5.2127814 4.2228365 4.0368667 5.2829857 3.8723094 4.243577 4.5926805 4.4000072 4.249383 3.985465 4.2517366 5.0119653 4.024854 5.008139 3.8861222 4.3342094 5.2593307 4.2276444 5.1951795 3.8861895 4.675106 4.233431 4.4827013 4.240057 4.224869 3.9892304 4.226464 5.1732388 4.0031366 4.4745417 4.6756496 4.516179
0.46746746 4.438274 4.10701 3.868185 4.500901 4.1433144 4.5087585 3.865944 4.5069847 4.2159166 3.9271183 4.1260595 3.9949236 4.985655 4.3231897 4.1248593 4.420522 4.314784 4.0334516 5.2065854 4.216814 4.0311 5.27689 3.8662686 4.237786 4.586644 4.394462 4.243576 3.9794064 4.2461085 5.00567 4.0191526 5.00182 3.8801908 4.328606 5.2532682 4.221619 5.18901 3.8802447 4.6691246 4.2278194 4.477009 4.2340384 4.2187157 3.9831567 4.220894 5.16709 3.9971623 4.468851 4.6696787 4.5106316
0.46846846 4.4327035 4.100916 3.8621776 4.494838 4.1375375 4.503235 3.8599157 4.500924 4.2098055 3.9213936 4.120505 3.9890082 4.979391 4.3175373 4.118875 4.414976 4.3091264 4.0277166 5.200424 4.2108264 4.0253673 5.2708282 3.8602624 4.23203 4.580648 4.3889513 4.2378044 3.9733841 4.240517 4.9994125 4.0134873 4.995536 3.8742943 4.3230405 5.247241 4.2156286 5.1828756 3.8743372 4.6631813 4.2222433 4.471351 4.2280536 4.2126 3.9771209 4.215362 5.1609774 3.9912238 4.463196 4.6637487 4.5051203
0.46946946 4.427167 4.0948577 3.8562083 4.4888115 4.1317954 4.4977465 3.8539228 4.4948993 4.203728 3.9157038 4.1149893 3.983128 4.9731665 4.3119197 4.1129274 4.409464 4.303504 4.022019 5.194298 4.204874 4.0196724 5.2648 3.8542945 4.226309 4.574688 4.383476 4.232069 3.9673967 4.234964 4.993189 4.00786 4.9892898 3.8684325 4.317508 5.241248 4.2096734 5.176777 3.8684661 4.657275 4.2167053 4.4657307 4.2221055 4.206522 3.9711199 4.2098665 5.1549 3.985323 4.4575777 4.6578536 4.4996424
0.47047046 4.4216676 4.088834 3.8502734 4.4828258 4.126089 4.492292 3.847968 4.488914 4.197688 3.9100516 4.1095076 3.9772828 4.9669785 4.3063374 4.107013 4.4039884 4.297914 4.016356 5.188206 4.1989574 4.0140123 5.258808 3.848362 4.220622 4.5687656 4.3780346 4.2263665 3.9614475 4.2294455 4.987005 4.0022707 4.9830813 3.8626084 4.312011 5.235291 4.2037535 5.1707144 3.862629 4.6514063 4.2112036 4.460145 4.2161903 4.2004786 3.965156 4.204405 5.148857 3.979456 4.4519935 4.651995 4.4942
0.47147146 4.416201 4.0828476 3.8443756 4.4768753 4.120417 4.4868727 3.8420477 4.482968 4.1916823 3.904436 4.104064 3.9714744 4.9608254 4.300788 4.101137 4.398547 4.2923603 4.010729 5.18215 4.1930766 4.0083885 5.2528496 3.8424668 4.2149715 4.5628815 4.3726273 4.2207 3.9555347 4.2239637 4.980856 3.9967148 4.9769077 3.8568206 4.306547 5.2293673 4.1978693 5.1646867 3.8568296 4.645574 4.205737 4.4545927 4.210312 4.194467 3.9592257 4.1989775 5.142851 3.9736242 4.4464445 4.646174 4.4887905
0.47247246 4.4107695 4.076894 3.8385134 4.4709654 4.114781 4.4814863 3.8361635 4.4770584 4.1857114 3.8988547 4.0986533 3.9656992 4.954709 4.295275 4.095293 4.39314 4.2868404 4.0051346 5.176128 4.1872287 4.002798 5.2469254 3.836605 4.209353 4.5570354 4.367253 4.215066 3.9496543 4.2185163 4.9747434 3.991196 4.970772 3.8510666 4.3011184 5.2234783 4.192018 5.158692 3.8510642 4.6397786 4.2003074 4.449077 4.204466 4.1884923 3.953332 4.1935873 5.136877 3.9678283 4.440931 4.6403894 4.4834156
0.47347346 4.4053736 4.070977 3.8326864 4.465093 4.1091785 4.4761353 3.830315 4.471186 4.179775 3.8933098 4.09328 3.9599605 4.9486294 4.289795 4.089486 4.387768 4.281355 3.999577 5.1701403 4.181416 3.997244 5.2410355 3.8307805 4.2037706 4.5512247 4.3619137 4.209468 3.9438124 4.2131047 4.968666 3.9857113 4.96467 3.8453474 4.295726 5.2176237 4.1862016 5.152732 3.8453345 4.6340194 4.194912 4.443597 4.198654 4.1825514 3.947473 4.188231 5.13094 3.9620662 4.4354525 4.6346416 4.478076
0.47447446 4.400009 4.065095 3.8268964 4.459258 4.1036105 4.4708176 3.8245018 4.4653516 4.173872 3.8877983 4.08794 3.954257 4.942583 4.284347 4.083712 4.382428 4.2759037 3.994053 5.1641865 4.175638 3.991725 5.235177 3.8249917 4.1982207 4.5454507 4.3566093 4.2039037 3.9380026 4.2077293 4.962624 3.980265 4.958604 3.8396652 4.2903647 5.211803 4.180419 5.146806 3.8396406 4.6282954 4.1895537 4.438149 4.1928782 4.1766458 3.94165 4.18291 5.1250367 3.956339 4.430007 4.62893 4.472767
0.4754755 4.3946795 4.0592465 3.8211403 4.4534597 4.098076 4.4655323 3.8187237 4.459554 4.1680036 3.8823225 4.082636 3.9485855 4.936574 4.2789335 4.077973 4.3771243 4.2704854 3.988564 5.158266 4.1698923 3.986239 5.2293534 3.8192365 4.192705 4.5397124 4.3513355 4.19837 3.93223 4.202388 4.956618 3.9748516 4.9525733 3.8340163 4.285037 5.206014 4.17467 5.1409144 3.833981 4.6226063 4.18423 4.4327364 4.187134 4.1707735 3.935859 4.177621 5.1191664 3.9506447 4.424597 4.623252 4.4674916
0.4764765 4.3893843 4.053433 3.81542 4.4476986 4.0925756 4.4602795 3.8129811 4.453795 4.1621704 3.876882 4.077368 3.9429498 4.930599 4.2735543 4.0722675 4.3718534 4.2650995 3.983111 5.152382 4.164181 3.9807887 5.223564 3.813517 4.187223 4.5340123 4.346096 4.192872 3.926493 4.197083 4.9506454 3.9694738 4.9465785 3.8284023 4.279745 5.2002587 4.1689563 5.135058 3.8283563 4.6169558 4.1789403 4.4273577 4.1814237 4.164934 3.9301052 4.1723676 5.113332 3.9449859 4.4192204 4.617611 4.4622507
0.4774775 4.384122 4.0476527 3.809734 4.4419737 4.087108 4.45506 3.8072734 4.44807 4.156369 3.8714764 4.0721307 3.9373467 4.92466 4.2682085 4.0665946 4.3666153 4.2597475 3.9776888 5.1465273 4.158504 3.9753695 5.2178054 3.8078322 4.181772 4.5283475 4.340888 4.187406 3.9207878 4.191811 4.944709 3.9641316 4.9406185 3.822823 4.274485 5.194536 4.163274 5.1292334 3.8227642 4.611338 4.173686 4.422013 4.1757464 4.15913 3.9243846 4.1671476 5.1075277 3.9393616 4.4138756 4.612005 4.457043
0.4784785 4.3788924 4.041907 3.8040833 4.436286 4.081675 4.449875 3.8015995 4.442383 4.1506004 3.8661036 4.066931 3.931781 4.918754 4.2628946 4.060959 4.36141 4.254429 3.972302 5.140707 4.1528597 3.9699876 5.212079 3.8021817 4.1763577 4.5227175 4.3357143 4.1819744 3.9151182 4.1865745 4.9388056 3.9588232 4.9346905 3.817277 4.269257 5.1888485 4.157625 5.1234407 3.8172083 4.605755 4.1684656 4.4167023 4.170102 4.1533594 3.9186974 4.161962 5.1017594 3.9337702 4.4085665 4.606434 4.4518657
0.4794795 4.3736954 4.036194 3.7984662 4.4306345 4.0762734 4.4447203 3.7959607 4.4367304 4.1448665 3.8607664 4.061763 3.9262457 4.912883 4.257612 4.055352 4.3562384 4.2491426 3.9669495 5.134919 4.147249 3.9646368 5.206386 3.7965662 4.170973 4.5171227 4.330571 4.1765733 3.909483 4.18137 4.9329367 3.9535496 4.9287996 3.8117664 4.264062 5.1831894 4.152009 5.117683 3.8116846 4.6002083 4.1632795 4.411423 4.1644897 4.147621 3.9130454 4.156809 5.0960217 3.9282107 4.4032893 4.600898 4.446721
0.4804805 4.3685327 4.0305157 3.7928843 4.4250193 4.0709076 4.439598 3.790355 4.431115 4.139167 3.855462 4.05663 3.920745 4.9070463 4.2523637 4.0497823 4.3511 4.2438893 3.9616303 5.1291637 4.141671 3.9593225 5.200726 3.7909842 4.1656227 4.5115633 4.3254623 4.171208 3.903883 4.176202 4.9271 3.9483104 4.922942 3.8062885 4.2589006 5.1775646 4.146427 5.111957 3.8061957 4.594695 4.1581287 4.4061785 4.158912 4.141917 3.9074254 4.151689 5.090319 3.9226866 4.3980465 4.5953956 4.4416103
0.4814815 4.3634014 4.0248694 3.7873359 4.4194407 4.065572 4.434508 3.7847862 4.425535 4.1334987 3.8501928 4.051529 3.9152765 4.901243 4.2471466 4.0442433 4.345993 4.2386675 3.9563427 5.1234417 4.136125 3.954039 5.195095 3.7854362 4.160304 4.5060406 4.320383 4.1658726 3.898314 4.171066 4.921302 3.9431028 4.9171176 3.8008447 4.2537713 5.1719713 4.1408772 5.1062636 3.8007402 4.589217 4.153009 4.4009666 4.153364 4.136244 3.9018412 4.146603 5.084648 3.9171953 4.3928356 4.5899286 4.43653
0.4824825 4.3583016 4.019257 3.7818213 4.4138956 4.060271 4.429451 3.7792497 4.4199924 4.1278634 3.8449578 4.046463 3.9098434 4.8954716 4.2419615 4.0387383 4.340918 4.2334776 3.9510908 5.1177516 4.1306124 3.9487906 5.189498 3.779922 4.155018 4.5005503 4.315337 4.160571 3.8927822 4.165963 4.915533 3.9379334 4.9113264 3.795435 4.2486734 5.1664104 4.13536 5.1006036 3.7953196 4.5837717 4.147925 4.395786 4.147851 4.1306043 3.896289 4.141549 5.079009 3.9117365 4.3876586 4.584494 4.431481
0.4834835 4.3532343 4.0136766 3.776339 4.408388 4.0549994 4.424424 3.7737482 4.414481 4.1222596 3.839754 4.041429 3.90444 4.889735 4.2368093 4.033265 4.3358765 4.2283206 3.94587 5.1120925 4.1251326 3.9435725 5.1839304 3.7744417 4.149763 4.495096 4.310322 4.155299 3.88728 4.1608934 4.9097986 3.9327948 4.90557 3.7900567 4.2436075 5.160879 4.129873 5.0949736 3.7899299 4.5783615 4.142873 4.390639 4.1423683 4.124998 3.890771 4.136528 5.0734024 3.9063106 4.3825126 4.579095 4.4264646
0.4844845 4.3481984 4.00813 3.770894 4.4029155 4.0497622 4.419429 3.76828 4.409008 4.116688 3.8345847 4.0364285 3.8990707 4.8840322 4.2316885 4.027825 4.3308654 4.223194 3.9406826 5.1064663 4.1196833 3.9383888 5.178395 3.7689955 4.144541 4.4896755 4.305337 4.1500597 3.881814 4.155859 4.904096 3.9276915 4.899846 3.7847133 4.238573 5.1553807 4.1244197 5.0893764 3.784574 4.5729847 4.137856 4.385524 4.136917 4.1194243 3.885285 4.1315384 5.0678263 3.900917 4.377399 4.573728 4.421478
0.4854855 4.343194 4.002615 3.7654798 4.3974757 4.044557 4.414465 3.7628446 4.4035683 4.1111503 3.8294468 4.031461 3.8937345 4.87836 4.2265964 4.022417 4.3258862 4.218102 3.9355273 5.10087 4.114266 3.933237 5.1728888 3.7635815 4.13935 4.484288 4.3003845 4.144852 3.8763785 4.150855 4.898426 3.9226186 4.894153 3.7794003 4.23357 5.149912 4.1189976 5.0838103 3.7792501 4.56764 4.1328707 4.38044 4.1314983 4.1138787 3.879829 4.12658 5.0622835 3.8955536 4.3723183 4.5683937 4.416522
0.4864865 4.3382215 3.9971333 3.7600987 4.3920736 4.039383 4.4095325 3.7574444 4.3981633 4.105643 3.824345 4.0265255 3.8884292 4.8727226 4.2215376 4.01704 4.320937 4.2130375 3.9304037 5.095305 4.108881 3.928118 5.1674156 3.7582006 4.1341896 4.4789352 4.2954626 4.139677 3.870977 4.1458836 4.89279 3.9175806 4.8884926 3.7741232 4.2285986 5.144474 4.113607 5.0782757 3.773961 4.5623293 4.1279173 4.3753877 4.1261106 4.10837 3.8744102 4.1216555 5.056771 3.8902237 4.367268 4.5630956 4.411598
0.4874875 4.333278 3.9916825 3.7547503 4.386705 4.03424 4.4046288 3.7520761 4.3927927 4.1001678 3.819274 4.0216208 3.8831558 4.867116 4.21651 4.011696 4.316021 4.2080064 3.9253125 5.0897713 4.103527 3.9230306 5.161971 3.7528527 4.1290617 4.473617 4.290571 4.134531 3.8656077 4.140945 4.8871856 3.9125748 4.882867 3.7688763 4.2236567 5.1390676 4.1082463 5.0727715 3.7687025 4.5570517 4.1229963 4.3703675 4.1207523 4.102888 3.869021 4.116761 5.0512886 3.8849258 4.36225 4.5578284 4.406704
0.4884885 4.328369 3.9862642 3.7494354 4.38137 4.029129 4.399756 3.7467418 4.387457 4.0947227 3.8142345 4.0167503 3.8779159 4.861541 4.2115135 4.006383 4.3111343 4.2030044 3.9202535 5.0842676 4.0982046 3.9179747 5.156558 3.7475376 4.123965 4.46833 4.2857094 4.1294174 3.860272 4.1360383 4.881611 3.9076033 4.877271 3.7636614 4.218747 5.13369 4.102919 5.067298 3.7634778 4.5518064 4.118108 4.3653784 4.1154284 4.0974407 3.8636642 4.1118984 5.0458384 3.8796616 4.3572626 4.5525937 4.40184
0.4894895 4.323488 3.9808784 3.7441535 4.3760695 4.0240498 4.3949137 3.7414408 4.382153 4.0893097 3.8092294 4.011909 3.872706 4.855999 4.206547 4.0011005 4.306278 4.1980357 3.9152265 5.078795 4.0929127 3.9129508 5.151173 3.7422557 4.1188984 4.463078 4.280878 4.1243334 3.8549674 4.1311626 4.876069 3.9026637 4.871709 3.7584784 4.2138677 5.1283445 4.097621 5.0618563 3.758284 4.5465946 4.113251 4.360421 4.1101327 4.092024 3.8583398 4.107068 5.0404196 3.8744264 4.352307 4.5473914 4.397007
0.4904905 4.3186383 3.9755218 3.7389035 4.3708024 4.019 4.3901014 3.7361727 4.3768835 4.083928 3.8042567 4.007101 3.867529 4.850489 4.2016096 3.99585 4.3014545 4.193094 3.9102302 5.073352 4.0876513 3.9079587 5.145818 3.7370052 4.11386 4.457858 4.276075 4.11928 3.8496957 4.12632 4.8705597 3.897756 4.8661776 3.7533278 4.2090178 5.1230254 4.092353 5.0564427 3.7531226 4.541413 4.108427 4.3554945 4.1048665 4.0866375 3.8530457 4.1022673 5.0350285 3.8692222 4.3473806 4.542222 4.3922033
0.4914915 4.313819 3.9701972 3.7336857 4.3655696 4.0139823 4.385318 3.730938 4.371648 4.0785766 3.799315 4.0023246 3.8623815 4.8450093 4.196703 3.99063 4.2966585 4.188184 3.9052653 5.0679398 4.0824203 3.9029965 5.1404943 3.7317872 4.108854 4.4526706 4.2713037 4.114257 3.8444543 4.121507 4.8650813 3.8928814 4.8606777 3.748209 4.2041984 5.1177387 4.0871153 5.05106 3.7479916 4.536264 4.103634 4.3505983 4.099632 4.081282 3.8477855 4.0974975 5.02967 3.8640497 4.3424854 4.5370846 4.387429
0.4924925 4.3090286 3.9649038 3.7285013 4.3603716 4.008995 4.3805656 3.7257361 4.366445 4.0732555 3.7944067 3.9975777 3.8572648 4.8395605 4.1918273 3.9854398 4.2918954 4.1833043 3.9003325 5.062556 4.077222 3.8980677 5.1351976 3.7266035 4.1038785 4.4475174 4.266563 4.1092644 3.839248 4.1167264 4.8596334 3.8880382 4.855209 3.7431216 4.1994114 5.1124797 4.0819097 5.0457067 3.7428944 4.531148 4.09887 4.3457327 4.0944276 4.075958 3.8425546 4.092758 5.0243387 3.8589084 4.3376217 4.5319805 4.3826847
0.4934935 4.304269 3.9596417 3.72335 4.355206 4.0040374 4.375841 3.7205653 4.361275 4.067965 3.7895298 3.9928627 3.8521805 4.8341427 4.186982 3.9802828 4.28716 4.1784544 3.8954303 5.057202 4.072052 3.8931692 5.1299305 3.7214487 4.0989323 4.442394 4.261849 4.1043015 3.8340712 4.1119766 4.8542166 3.8832293 4.8497696 3.7380662 4.194651 5.1072507 4.076733 5.040383 3.7378283 4.5260644 4.09414 4.3408976 4.0892525 4.0706644 3.8373575 4.088051 5.019038 3.8537989 4.3327875 4.5269046 4.3779697
0.4944945 4.2995386 3.9544117 3.718229 4.350073 3.9991126 4.371146 3.7154274 4.35614 4.062706 3.7846837 3.98818 3.847127 4.8287554 4.182166 3.9751556 4.2824545 4.1736345 3.8905613 5.051879 4.0669117 3.8883018 5.124693 3.7163296 4.0940175 4.4373045 4.257165 4.099369 3.8289275 4.107259 4.8488293 3.8784509 4.8443627 3.733041 4.189922 5.10205 4.071586 5.0350904 3.7327936 4.52101 4.08944 4.336093 4.084109 4.065399 3.8321896 4.0833716 5.013768 3.8487186 4.327985 4.521862 4.3732834
0.4954955 4.294837 3.9492106 3.713141 4.344974 3.994217 4.366481 3.7103243 4.351037 4.057477 3.7798705 3.9835265 3.8421025 4.8234 4.1773787 3.9700575 4.2777777 4.168845 3.8857212 5.046583 4.061802 3.8834648 5.1194825 3.7112405 4.089131 4.432247 4.25251 4.0944653 3.8238153 4.1025705 4.8434734 3.8737035 4.8389874 3.7280488 4.1852202 5.0968776 4.06647 5.0298257 3.7277899 4.5159883 4.08477 4.3313174 4.078993 4.0601654 3.827055 4.078724 5.0085263 3.8436701 4.3232107 4.51685 4.3686247
0.4964965 4.290166 3.9440403 3.7080848 4.3399086 3.989351 4.3618436 3.7052512 4.3459654 4.0522766 3.7750893 3.9789033 3.8371096 4.818075 4.172622 3.9649894 4.2731323 4.1640835 3.8809128 5.0413165 4.0567217 3.878659 5.1143007 3.7061825 4.084274 4.427222 4.247882 4.08959 3.8187337 4.0979137 4.8381486 3.8689895 4.8336415 3.7230873 4.18055 5.091734 4.0613823 5.0245895 3.7228193 4.5109982 4.080133 4.3265724 4.0739064 4.054962 3.82195 4.0741043 5.0033135 3.8386526 4.3184667 4.5118694 4.3639956
0.4974975 4.285524 3.9389 3.7030597 4.334875 3.9845152 4.357235 3.700211 4.340925 4.047106 3.7703376 3.974312 3.8321462 4.81278 4.1678925 3.9599514 4.268514 4.159351 3.8761346 5.0360794 4.051672 3.873884 5.109148 3.7011566 4.0794454 4.4222274 4.2432847 4.084746 3.8136826 4.0932865 4.8328524 3.864306 4.828327 3.7181568 4.175908 5.0866184 4.0563245 5.0193834 3.7178764 4.5060363 4.0755258 4.321857 4.0688496 4.0497885 3.816876 4.069516 4.9981303 3.8336644 4.3137517 4.5069203 4.3593955
0.4984985 4.2809095 3.9337902 3.6980665 4.3298736 3.97971 4.3526545 3.6952024 4.3359194 4.0419655 3.7656186 3.969751 3.8272123 4.807515 4.1631923 3.9549432 4.263925 4.1546474 3.871388 5.0308704 4.04665 3.8691382 5.1040225 3.6961641 4.0746465 4.4172645 4.2387147 4.079931 3.8086634 4.0886893 4.8275867 3.8596537 4.823042 3.7132564 4.171294 5.0815306 4.0512953 5.014205 3.7129679 4.5011063 4.0709457 4.317169 4.06382 4.044643 3.811831 4.0649548 4.9929743 3.8287058 4.3090663 4.5020003 4.3548217
0.4994995 4.2763224 3.9287095 3.6931038 4.3249054 3.9749353 4.3481026 3.690225 4.330945 4.036854 3.7609305 3.9652188 3.8223104 4.80228 4.158521 3.949964 4.259364 4.149972 3.8666701 5.025689 4.0416574 3.8644247 5.0989237 3.6911998 4.069876 4.4123335 4.2341733 4.075144 3.803676 4.084122 4.8223505 3.8550322 4.8177853 3.708388 4.16671 5.076471 4.0462956 5.009054 3.7080884 4.496207 4.0663977 4.312512 4.0588226 4.039527 3.8068185 4.060425 4.9878473 3.8237782 4.30441 4.497112 4.3502774
0.5005005 4.2717657 3.9236617 3.6881735 4.319969 3.9701898 4.3435793 3.6852806 4.326004 4.031773 3.7562733 3.960717 3.8174372 4.7970734 4.153877 3.945016 4.2548313 4.145328 3.8619843 5.0205364 4.0366945 3.85974 5.093855 3.6862686 4.0651364 4.4074326 4.229661 4.070388 3.79872 4.079585 4.8171444 3.8504424 4.81256 3.7035484 4.162153 5.0714397 4.0413256 5.003933 3.7032394 4.4913373 4.06188 4.307884 4.053852 4.034442 3.801836 4.0559225 4.98275 3.8188791 4.2997828 4.492252 4.3457613
0.5015015 4.2672386 3.918641 3.683274 4.315065 3.9654741 4.3390822 3.680366 4.3210907 4.02672 3.7516472 3.9562464 3.8125954 4.7918987 4.149264 3.9400954 4.250328 4.140711 3.857327 5.015413 4.03176 3.8550863 5.088811 3.6813686 4.060423 4.402564 4.225174 4.065659 3.7937932 4.075079 4.8119664 3.8458843 4.8073645 3.6987386 4.1576257 5.066435 4.0363817 4.9988384 3.6984215 4.486497 4.057393 4.303284 4.04891 4.0293837 3.796884 4.0514503 4.9776793 3.8140118 4.295184 4.4874244 4.341272
0.5025025 4.2627363 3.9136515 3.6784046 4.3101935 3.9607868 4.3346133 3.6754851 4.3162136 4.021697 3.7470503 3.9518032 3.8077812 4.786752 4.1446776 3.9352045 4.245851 4.1361213 3.8526998 5.010314 4.026853 3.850462 5.0837946 3.6764991 4.055738 4.3977265 4.2207165 4.0609593 3.7888985 4.0706 4.806818 3.8413563 4.802197 3.693961 4.153126 5.0614557 4.0314674 4.9937716 3.6936326 4.4816885 4.0529346 4.2987137 4.043995 4.0243554 3.7919617 4.0470066 4.9726343 3.8091736 4.290616 4.482625 4.336809
0.5035035 4.258263 3.908691 3.6735666 4.305353 3.9561296 4.3301716 3.6706328 4.311366 4.0167027 3.7424853 3.9473915 3.802996 4.7816334 4.1401196 3.9303422 4.241402 4.1315618 3.8481045 5.005246 4.0219765 3.8458667 5.0788064 3.6716595 4.0510826 4.3929186 4.2162848 4.056288 3.784034 4.0661526 4.801698 3.836858 4.797059 3.689212 4.1486545 5.0565042 4.026582 4.9887333 3.6888764 4.476908 4.048506 4.294172 4.0391097 4.0193563 3.7870698 4.0425925 4.96762 3.804364 4.2860746 4.477856 4.3323746
0.5045045 4.253819 3.9037583 3.6687603 4.3005457 3.9515004 4.3257556 3.6658134 4.30655 4.0117354 3.7379491 3.943008 3.798241 4.7765455 4.1355896 3.9255087 4.2369823 4.127026 3.843535 5.000203 4.017126 3.841301 5.073843 3.6668513 4.0464525 4.3881426 4.2118797 4.051644 3.779198 4.061734 4.796607 3.8323913 4.791951 3.684494 4.144211 5.0515795 4.0217223 4.9837203 3.684148 4.4721575 4.044106 4.2896585 4.0342503 4.014385 3.7822075 4.0382056 4.9626303 3.7995837 4.2815604 4.4731174 4.3279667
0.5055055 4.249401 3.898857 3.6639833 4.2957683 3.9469004 4.321368 3.6610231 4.3017654 4.0067987 3.7334447 3.938652 3.7935147 4.7714853 4.1310883 3.9207044 4.2325892 4.1225214 3.8389978 4.9951887 4.012306 3.8367648 5.068907 3.662073 4.041855 4.383397 4.2075024 4.0470295 3.7743938 4.0573444 4.791546 3.8279543 4.786872 3.6798048 4.1397953 5.0466805 4.016894 4.978737 3.6794493 4.467437 4.0397363 4.2851744 4.02942 4.0094433 3.777375 4.0338473 4.95767 3.7948341 4.2770777 4.468408 4.323586
0.5065065 4.2450113 3.893984 3.6592367 4.2910233 3.94233 4.3170085 3.6562653 4.297011 4.00189 3.72897 3.9343276 3.7888184 4.7664547 4.1266136 3.915928 4.2282248 4.118045 3.8344903 4.990202 4.0075135 3.8322592 5.063998 3.657326 4.0372825 4.378682 4.2031527 4.042443 3.76962 4.0529833 4.7865124 3.8235471 4.7818203 3.6751475 4.1354084 5.0418105 4.012091 4.9737797 3.6747816 4.4627457 4.035393 4.2807174 4.024619 4.0045276 3.772573 4.029518 4.9527354 3.7901134 4.272622 4.463728 4.319232
0.5075075 4.2406483 3.889141 3.6545212 4.286308 3.9377894 4.312674 3.651537 4.2922873 3.9970102 3.7245245 3.9300313 3.7841516 4.761451 4.1221676 3.911181 4.2238855 4.113596 3.8300104 4.985242 4.0027466 3.8277812 5.0591145 3.652609 4.03274 4.373996 4.1988287 4.0378857 3.7648754 4.0486507 4.781507 3.8191705 4.7767982 3.6705165 4.131048 5.0369654 4.0073166 4.96885 3.6701436 4.4580812 4.031081 4.2762885 4.019843 3.9996424 3.767799 4.0252156 4.9478297 3.7854207 4.268194 4.459077 4.314904
0.5085085 4.2363143 3.884326 3.6498346 4.2816253 3.933275 4.3083653 3.646839 4.287595 3.9921584 3.7201095 3.9257622 3.779511 4.7564783 4.117748 3.9064598 4.2195735 4.109173 3.8255606 4.9803076 3.9980094 3.8233323 5.0542564 3.6479206 4.028222 4.3693404 4.1945295 4.033354 3.760161 4.0443473 4.7765303 3.814824 4.771805 3.6659184 4.126715 5.0321445 4.002569 4.9639463 3.665534 4.4534483 4.026798 4.2718887 4.0150943 3.9947846 3.7630553 4.0209417 4.9429483 3.7807572 4.263794 4.4544554 4.310603
0.5095095 4.232005 3.879539 3.645179 4.2769723 3.92879 4.304084 3.6421719 4.282933 3.987335 3.7157223 3.9215243 3.7749004 4.75153 4.1133556 3.9017694 4.215289 4.104778 3.8211393 4.975401 3.9933002 3.818914 5.0494256 3.6432648 4.023733 4.364714 4.190259 4.0288506 3.7554753 4.0400715 4.771581 3.8105078 4.7668376 3.661347 4.12241 5.0273514 3.997848 4.9590693 3.6609554 4.4488435 4.022541 4.2675147 4.010375 3.9899554 3.75834 4.016695 4.938095 3.7761223 4.25942 4.449862 4.306328
0.5105105 4.227724 3.874784 3.640552 4.27235 3.9243329 4.2998285 3.637537 4.278302 3.982539 3.7113674 3.9173126 3.770319 4.7466106 4.108991 3.8971064 4.211032 4.1004114 3.8167486 4.970521 3.988617 3.8145232 5.0446196 3.638637 4.019273 4.360118 4.1860147 4.024375 3.7508206 4.035824 4.7666597 3.8062196 4.7618995 3.6568067 4.11813 5.022585 3.9931564 4.95422 3.6564052 4.444267 4.0183134 4.2631702 4.005681 3.985154 3.753655 4.012477 4.9332685 3.7715158 4.2550755 4.4452977 4.302077
0.5115115 4.223469 3.8700547 3.6359544 4.2677593 3.9199038 4.2956 3.6329281 4.2737017 3.9777713 3.707039 3.9131298 3.7657647 4.7417216 4.1046534 3.89247 4.2068005 4.096071 3.8123825 4.965666 3.9839616 3.8101602 5.039838 3.634037 4.0148373 4.3555517 4.181795 4.0199265 3.746194 4.031604 4.7617655 3.8019614 4.7569895 3.652293 4.113879 5.0178413 3.98849 4.949394 3.6518831 4.4397187 4.014113 4.2588534 4.0010133 3.9803793 3.7489967 4.0082846 4.928466 3.7669365 4.250759 4.4407625 4.2978535
0.5125125 4.2192397 3.8653536 3.6313877 4.263198 3.915504 4.291395 3.6283517 4.2691298 3.9730315 3.7027397 3.9089732 3.7612386 4.7368574 4.1003428 3.8878617 4.2025948 4.0917573 3.8080468 4.9608393 3.979332 3.805825 5.0350842 3.629468 4.0104303 4.351014 4.177601 4.015506 3.7415967 4.027412 4.756898 3.797732 4.7521057 3.6478093 4.1096525 5.0131245 3.983851 4.944597 3.6473901 4.435199 4.009941 4.2545614 3.996374 3.9756331 3.7443695 4.00412 4.9236913 3.7623868 4.246468 4.4362555 4.2936544
0.5135135 4.2150393 3.8606825 3.626852 4.258666 3.911131 4.2872186 3.6238036 4.264587 3.968318 3.6984704 3.9048467 3.756742 4.732022 4.096059 3.8832822 4.198417 4.087471 3.8037395 4.956038 3.9747303 3.8015203 5.030353 3.624931 4.006049 4.3465056 4.1734333 4.011112 3.737029 4.0232487 4.752058 3.793532 4.747252 3.643354 4.1054544 5.0084314 3.9792376 4.939825 3.6429257 4.430708 4.005798 4.250299 3.9917612 3.9709148 3.739771 3.9999835 4.9189434 3.757866 4.2422056 4.431776 4.2894835
0.5145145 4.210864 3.8560367 3.622343 4.2541656 3.906784 4.2830663 3.6192865 4.2600765 3.9636345 3.6942291 3.900747 3.7522717 4.727212 4.0918016 3.8787298 4.194265 4.083211 3.799462 4.9512606 3.9701567 3.7972424 5.025648 3.6204205 4.0016956 4.3420277 4.169291 4.0067453 3.7324905 4.019113 4.7472453 3.7893615 4.742422 3.638925 4.101283 5.003763 3.9746528 4.9350777 3.6384907 4.426244 4.001682 4.2460623 3.9871743 3.9662232 3.7351987 3.995874 4.91422 3.753372 4.2379694 4.4273252 4.285335
0.5155155 4.2067127 3.8514214 3.6178622 4.2496953 3.9024663 4.2789392 3.6147976 4.2555943 3.9589756 3.6900177 3.8966737 3.7478292 4.7224307 4.08757 3.8742037 4.190138 4.0789757 3.7952094 4.9465103 3.9656086 3.7929926 5.0209675 3.6159384 3.9973683 4.3375764 4.1651735 4.002405 3.72798 4.015005 4.74246 3.7852187 4.7376223 3.634529 4.097137 4.9991198 3.9700937 4.9303565 3.6340842 4.4218073 3.9975913 4.2418528 3.982614 3.9615579 3.7306557 3.9917903 4.90952 3.7489052 4.233761 4.422902 4.281213
0.5165165 4.2025905 3.846831 3.6134114 4.245253 3.8981752 4.274837 3.6103384 4.2511406 3.9543445 3.6858325 3.8926284 3.7434144 4.7176743 4.0833654 3.8697047 4.1860366 4.074768 3.7909865 4.941784 3.9610894 3.7887692 5.0163116 3.6114855 3.9930665 4.3331556 4.1610794 3.9980905 3.7234983 4.0109215 4.7376995 3.7811038 4.732847 3.6301575 4.0930185 4.9945006 3.96556 4.925659 3.6297045 4.417401 3.9935293 4.237671 3.9780788 3.9569216 3.7261424 3.987733 4.9048476 3.744468 4.2295775 4.4185076 4.2771173
0.5175175 4.198492 3.842271 3.60899 4.240841 3.8939106 4.2707596 3.605906 4.246716 3.9497411 3.681676 3.8886104 3.7390268 4.7129455 4.0791874 3.8652325 4.181962 4.070587 3.7867904 4.937084 3.9565926 3.784573 5.0116796 3.6070623 3.988793 4.3287616 4.157013 3.993804 3.7190437 4.006867 4.7329664 3.7770195 4.728099 3.6258144 4.088924 4.989907 3.9610524 4.9209895 3.6253543 4.41302 3.9894953 4.2335157 3.9735703 3.952311 3.7216554 3.9837031 4.9002 3.740056 4.225421 4.4141397 4.2730446
0.5185185 4.19442 3.8377366 3.6045969 4.2364593 3.8896747 4.266708 3.6015058 4.242322 3.9451632 3.677549 3.8846207 3.7346683 4.7082443 4.075036 3.860788 4.1779127 4.0664325 3.7826216 4.932411 3.9521255 3.7804072 5.0070734 3.6026673 3.9845443 4.324398 4.152971 3.9895427 3.7146196 4.0028396 4.728259 3.7729635 4.723377 3.6214998 4.0848565 4.9853363 3.956572 4.916344 3.6210322 4.4086676 3.985487 4.229386 3.9690895 3.9477284 3.717197 3.9796996 4.895577 3.7356727 4.221292 4.4098005 4.268998
0.5195195 4.1903734 3.8332317 3.6002321 4.2321057 3.8854647 4.262682 3.5971336 4.237955 3.9406147 3.6734486 3.8806558 3.7303343 4.7035675 4.070908 3.8563697 4.1738887 4.0623035 3.7784805 4.9277606 3.9476848 3.7762668 5.002491 3.5982995 3.980322 4.3200617 4.1489534 3.9853096 3.7102225 3.998838 4.723578 3.7689323 4.7186823 3.6172123 4.080815 4.980791 3.9521184 4.911724 3.6167364 4.4043393 3.981505 4.2252827 3.9646335 3.9431698 3.7127643 3.9757195 4.89098 3.7313156 4.21719 4.405487 4.264976
0.5205205 4.186351 3.828752 3.5958958 4.22778 3.8812823 4.258679 3.5927896 4.2336187 3.936092 3.669376 3.876718 3.7260303 4.698918 4.0668077 3.8519785 4.1698885 4.058201 3.7743669 4.9231367 3.9432678 3.7721536 4.997934 3.5939608 3.9761271 4.315752 4.144961 3.9811015 3.705854 3.9948611 4.718923 3.7649324 4.714013 3.6129541 4.0767975 4.97627 3.947689 4.90713 3.6124692 4.400041 3.97755 4.2212048 3.9602036 3.9386396 3.7083614 3.971768 4.8864083 3.726987 4.213111 4.4012012 4.2609763
0.5215215 4.1823545 3.8243008 3.591586 4.2234845 3.877125 4.2547007 3.5884736 4.22931 3.9315953 3.665331 3.8728056 3.7217503 4.694293 4.0627317 3.8476138 4.1659145 4.0541224 3.77028 4.918535 3.9388776 3.7680666 4.9933987 3.5896502 3.9719558 4.3114715 4.140993 3.9769185 3.7015119 3.9909124 4.7142944 3.760958 4.70937 3.608722 4.072807 4.9717727 3.943285 4.9025574 3.6082282 4.3957686 3.9736204 4.217155 3.9557977 3.9341345 3.7039866 3.9678416 4.8818593 3.7226834 4.2090597 4.3969436 4.2570024
0.5225225 4.178384 3.819875 3.5873065 4.2192183 3.872995 4.2507477 3.584186 4.225029 3.9271245 3.661313 3.8689208 3.7174973 4.6896944 4.0586843 3.843274 4.1619663 4.050071 3.7662206 4.9139595 3.934515 3.7640078 4.988887 3.5853682 3.967811 4.307219 4.1370473 3.9727616 3.6971993 3.9869914 4.709691 3.7570136 4.704753 3.6045165 4.06884 4.9672976 3.9389076 4.8980107 3.6040158 4.391524 3.9697185 4.2131295 3.951418 3.929657 3.699638 3.9639406 4.8773346 3.7184086 4.205035 4.3927116 4.2530527
0.5235235 4.1744375 3.815476 3.5830529 4.2149787 3.86889 4.2468176 3.5799263 4.220776 3.9226806 3.6573238 3.8650627 3.713272 4.6851206 4.0546594 3.838962 4.1580415 4.046043 3.7621865 4.9094086 3.9301767 3.7599745 4.9844 3.581112 3.9636915 4.3029933 4.1331286 3.9686306 3.692914 3.9830925 4.7051115 3.753093 4.7001615 3.6003392 4.0648994 4.9628463 3.9345558 4.893488 3.5998306 4.387305 3.9658399 4.2091303 3.9470646 3.9252048 3.6953144 3.9600644 4.872835 3.7141566 4.201035 4.3885064 4.249126
0.5245245 4.170514 3.8111055 3.578828 4.2107677 3.8648129 4.242913 3.575694 4.216552 3.9182613 3.6533594 3.8612285 3.7090726 4.680572 4.05066 3.8346758 4.154139 4.0420427 3.7581785 4.9048815 3.9258623 3.7559686 4.979935 3.5768847 3.9595976 4.2987947 4.1292334 3.9645255 3.688654 3.9792209 4.7005577 3.7492025 4.695593 3.5961869 4.060982 4.9584193 3.9302278 4.888988 3.5956717 4.383113 3.9619887 4.2051554 3.9427354 3.9207785 3.6910205 3.9562159 4.8683596 3.7099352 4.1970606 4.3843274 4.2452245
0.5255255 4.166616 3.8067598 3.5746312 4.206585 3.8607602 4.239031 3.5714922 4.212356 3.9138703 3.6494243 3.8574207 3.7049 4.6760483 4.046686 3.8304143 4.150264 4.038066 3.754199 4.9003778 3.9215736 3.7519872 4.975495 3.5726852 3.9555275 4.2946243 4.1253595 3.9604447 3.684424 3.9753754 4.6960306 3.7453384 4.691052 3.592064 4.0570903 4.954015 3.9259257 4.884515 3.5915403 4.3789463 3.9581635 4.2012053 3.9384313 3.9163785 3.6867523 3.9523904 4.863907 3.7057385 4.1931105 4.380175 4.2413445
0.5265265 4.1627426 3.8024406 3.5704603 4.20243 3.856734 4.235172 3.5673158 4.208185 3.9095035 3.645514 3.8536384 3.7007532 4.6715508 4.042738 3.8261786 4.1464124 4.034114 3.750244 4.895898 3.9173126 3.748034 4.971077 3.568512 3.9514828 4.2904797 4.121511 3.956389 3.6802185 3.9715557 4.6915264 3.7415018 4.686536 3.5879662 4.0532236 4.9496326 3.9216478 4.880063 3.5874345 4.3748083 3.954364 4.197283 3.9341526 3.9120042 3.6825128 3.94859 4.859478 3.7015696 4.1891856 4.3760505 4.2374907
0.5275275 4.1588926 3.7981486 3.566317 4.1983013 3.8527331 4.231338 3.5631673 4.2040434 3.9051623 3.6416314 3.8498836 3.6966333 4.6670775 4.038812 3.8219695 4.142584 4.0301876 3.746315 4.8914423 3.913074 3.7441053 4.966683 3.5643659 3.9474633 4.286362 4.1176867 3.9523592 3.6760426 3.9677598 4.6870475 3.7376904 4.6820445 3.5838952 4.0493813 4.945274 3.9173956 4.8756366 3.5833564 4.370693 3.9505887 4.193383 3.9298978 3.907655 3.6782968 3.9448135 4.855074 3.6974237 4.1852846 4.37195 4.2336583
0.5285285 4.155068 3.7938821 3.5622017 4.1942015 3.8487577 4.227527 3.5590448 4.199929 3.9008474 3.6377728 3.8461518 3.6925378 4.662629 4.034913 3.8177853 4.1387806 4.026286 3.742414 4.8870096 3.9088616 3.7402036 4.962311 3.5602477 3.9434695 4.2822733 4.113884 3.948354 3.6718922 3.9639902 4.682593 3.7339058 4.6775775 3.5798502 4.045563 4.9409385 3.913169 4.8712325 3.5793047 4.3666058 3.9468389 4.1895084 3.9256682 3.9033322 3.67411 3.9410634 4.8506927 3.6933055 4.1814113 4.367876 4.22985
0.5295295 4.151268 3.7896414 3.5581117 4.1901293 3.8448086 4.223739 3.5549517 4.195841 3.8965573 3.6339433 3.8424454 3.6884673 4.658206 4.0310383 3.8136258 4.1350007 4.0224075 3.7385364 4.882601 3.9046748 3.7363276 4.957962 3.556156 3.9394994 4.2782097 4.110105 3.9443727 3.6677675 3.9602454 4.678163 3.730147 4.6731358 3.5758324 4.041769 4.9366245 3.9089656 4.866852 3.575278 4.362543 3.9431129 4.1856585 3.921463 3.899033 3.6699467 3.9373372 4.8463345 3.689212 4.177559 4.3638287 4.226066
0.5305305 4.1474895 3.7854257 3.5540476 4.186083 3.8408823 4.2199736 3.5508852 4.191779 3.892292 3.6301389 3.8387632 3.684423 4.653805 4.0271873 3.809491 4.131243 4.0185547 3.7346854 4.878214 3.9005117 3.732475 4.9536343 3.5520902 3.9355533 4.2741704 4.10635 3.940417 3.6636703 3.9565244 4.6737566 3.7264137 4.6687174 3.5718398 4.037998 4.9323335 3.9047863 4.8624935 3.5712779 4.358506 3.9394119 4.1818314 3.9172819 3.8947606 3.6658118 3.9336357 4.841998 3.6851444 4.1737304 4.359806 4.222303
0.5315315 4.143735 3.7812357 3.5500126 4.1820607 3.8369827 4.2162333 3.546845 4.1877413 3.888052 3.6263585 3.8351078 3.680405 4.6494284 4.023361 3.8053834 4.127509 4.0147257 3.730858 4.873852 3.8963737 3.72865 4.94933 3.5480528 3.9316325 4.270157 4.1026173 3.9364853 3.6595986 3.952829 4.6693745 3.7227087 4.664323 3.5678716 4.034252 4.9280663 3.9006312 4.858159 3.5673025 4.354492 3.9357376 4.178029 3.9131255 3.8905115 3.661701 3.9299574 4.837687 3.6811028 4.169927 4.355808 4.2185616
0.5325325 4.140003 3.777072 3.5460029 4.1780663 3.833106 4.212513 3.54283 4.183732 3.8838372 3.6226063 3.831475 3.67641 4.6450768 4.019557 3.801298 4.1237993 4.01092 3.7270577 4.8695107 3.8922591 3.7248468 4.9450474 3.5440388 3.9277341 4.266171 4.0989065 3.9325774 3.6555533 3.9491568 4.665016 3.7190266 4.6599536 3.5639312 4.030528 4.9238167 3.8965018 4.8538465 3.563354 4.350505 3.9320865 4.1742496 3.9089913 3.886288 3.6576178 3.9263039 4.833396 3.6770854 4.1661463 4.351835 4.2148447
0.5335335 4.1362963 3.7729342 3.542019 4.174098 3.8292556 4.2088156 3.538844 4.179748 3.8796477 3.6188793 3.8278675 3.672441 4.6407475 4.0157785 3.797239 4.1201134 4.0071387 3.7232833 4.8651924 3.8881688 3.7210712 4.940787 3.540052 3.92386 4.26221 4.09522 3.9286942 3.651534 3.9455087 4.660681 3.7153687 4.655607 3.560015 4.0268297 4.9195924 3.8923943 4.849558 3.559432 4.3465414 3.928457 4.170494 3.9048824 3.8820896 3.6535578 3.9226716 4.8291287 3.6730921 4.1623907 4.347887 4.2111506
0.5345345 4.132611 3.7688198 3.5380616 4.170155 3.825429 4.2051415 3.5348825 4.175791 3.8754811 3.6151764 3.8242838 3.6684976 4.636441 4.0120225 3.7932043 4.116448 4.003382 3.7195306 4.8608975 3.8841028 3.71732 4.9365478 3.5360918 3.9200106 4.2582736 4.0915556 3.9248345 3.6475415 3.9418857 4.656369 3.7117367 4.651284 3.5561242 4.0231533 4.915389 3.8883128 4.845289 3.5555344 4.3426023 3.924853 4.166761 3.9007978 3.877913 3.6495237 3.9190655 4.8248835 3.6691248 4.158657 4.3439627 4.2074776
0.5355355 4.1289477 3.76473 3.53413 4.166238 3.8216274 4.201489 3.5309486 4.1718564 3.8713405 3.611498 3.820723 3.6645784 4.632159 4.008291 3.7891922 4.1128063 3.9996467 3.715804 4.8566236 3.88006 3.713592 4.9323306 3.5321577 3.9161828 4.2543616 4.0879116 3.9209967 3.6435733 3.9382863 4.6520815 3.7081308 4.646984 3.552258 4.0195 4.9112062 3.8842525 4.8410444 3.5516617 4.338688 3.9212751 4.1630507 3.8967357 3.873764 3.645516 3.915483 4.82066 3.6651835 4.154946 4.3400626 4.203827
0.5365365 4.125309 3.7606664 3.5302238 4.162345 3.8178492 4.1978602 3.52704 4.1679482 3.8672235 3.6078463 3.8171897 3.6606846 4.6279006 4.0045815 3.7852068 4.1091866 3.9959369 3.7121024 4.852373 3.876042 3.7098913 4.928134 3.5282497 3.9123795 4.2504745 4.0842924 3.917186 3.6396306 3.9347105 4.6478157 3.704547 4.642708 3.548418 4.015869 4.907046 3.8802176 4.836821 3.5478148 4.334797 3.9177184 4.1593647 3.8926985 3.8696384 3.6415334 3.9119225 4.8164597 3.6612663 4.1512585 4.336187 4.200198
0.5375375 4.1216927 3.7566266 3.5263433 4.1584787 3.8140955 4.194251 3.5231583 4.1640654 3.863131 3.6042194 3.813675 3.6568134 4.623665 4.000898 3.7812424 4.105591 3.9922485 3.708425 4.848145 3.8720484 3.706213 4.9239607 3.5243654 3.9086003 4.246612 4.0806937 3.9133968 3.635714 3.9311566 4.643573 3.7009883 4.6384563 3.5446029 4.012263 4.9029064 3.8762047 4.832621 3.543992 4.33093 3.9141855 4.1557 3.8886838 3.8655376 3.6375766 3.9083862 4.8122797 3.657373 4.147592 4.332336 4.1965923
0.5385385 4.1180964 3.7526126 3.5224886 4.1546354 3.8103652 4.190666 3.519301 4.1602077 3.8590631 3.6006167 3.8101873 3.6529682 4.6194506 3.9972339 3.7773046 4.1020155 3.988584 3.704773 4.843938 3.8680766 3.702559 4.9198074 3.5205078 3.9048438 4.2427726 4.077116 3.9096317 3.6318226 3.927628 4.6393538 3.697454 4.6342254 3.5408125 4.0086765 4.898788 3.8722162 4.828442 3.5401955 4.327086 3.9106755 4.1520576 3.8846912 3.8614583 3.633642 3.9048715 4.8081236 3.6535037 4.1439486 4.328506 4.1930065
0.5395395 4.1145253 3.748622 3.5186582 4.150817 3.8066587 4.1871 3.5154686 4.156371 3.8550165 3.5970378 3.8067222 3.649147 4.615261 3.9935935 3.7733896 4.098463 3.9849415 3.701142 4.8397527 3.8641276 3.6989288 4.915675 3.5166736 3.9011102 4.2389574 4.073561 3.905889 3.6279545 3.9241214 4.6351547 3.693942 4.630018 3.537045 4.0051146 4.8946905 3.868249 4.8242826 3.5364215 4.3232656 3.9071908 4.148438 3.8807225 3.8574047 3.629734 3.9013793 4.8039865 3.6496582 4.1403275 4.3247013 4.1894426
0.5405405 4.1109753 3.744655 3.514853 4.147023 3.8029752 4.1835566 3.5116632 4.152561 3.8509955 3.593484 3.8032794 3.6453476 4.6110926 3.9899764 3.7694983 4.094932 3.9813213 3.6975367 4.8355875 3.8602042 3.6953225 4.911564 3.5128667 3.8973985 4.235168 4.0700264 3.9021695 3.6241138 3.920637 4.630982 3.6904526 4.6258345 3.5333047 4.0015755 4.8906126 3.864308 4.8201475 3.532672 4.3194685 3.9037259 4.14484 3.876777 3.8533738 3.6258497 3.897911 4.7998714 3.645837 4.1367283 4.32092 4.1858993
0.5415415 4.1074467 3.7407134 3.511074 4.1432533 3.7993157 4.1800356 3.507882 4.1487746 3.8469987 3.589953 3.7998605 3.641574 4.6069465 3.9863818 3.765631 4.091423 3.9777246 3.6939561 4.8314466 3.8563015 3.6917405 4.9074745 3.5090842 3.8937106 4.2313995 4.066515 3.8984723 3.6202984 3.9171774 4.626829 3.6869895 4.6216717 3.5295868 3.998057 4.8865576 3.8603873 4.8160324 3.5289493 4.3156934 3.9002857 4.1412625 3.8728538 3.8493671 3.62199 3.8944645 4.7957773 3.642041 4.133149 4.31716 4.182379
0.5425425 4.10394 3.7367933 3.5073192 4.1395063 3.795678 4.1765337 3.5041265 4.14501 3.8430238 3.5864477 3.796464 3.6378226 4.6028233 3.982808 3.761785 4.0879354 3.9741473 3.6903968 4.8273244 3.8524222 3.6881795 4.903402 3.5053263 3.8900435 4.2276545 4.0630226 3.8947978 3.616503 3.9137387 4.6226974 3.6835475 4.617531 3.5258923 3.9945614 4.88252 3.85649 4.811939 3.525249 4.311941 3.8968668 4.1377077 3.8689525 3.8453827 3.6181538 3.8910413 4.7917047 3.638266 4.129593 4.313424 4.178879
0.5435435 4.100454 3.7328997 3.503587 4.135785 3.7920647 4.1730537 3.500395 4.1412716 3.8390727 3.5829644 3.7930903 3.6340952 4.5987196 3.979255 3.7579637 4.084469 3.9705935 3.6868615 4.823225 3.8485656 3.6846445 4.8993535 3.501592 3.8864014 4.223933 4.0595527 3.8911467 3.6127353 3.9103215 4.6185884 3.6801267 4.613413 3.5222235 3.991088 4.8785048 3.852614 4.807865 3.5215726 4.308211 3.8934705 4.1341734 3.8650746 3.8414214 3.614343 3.8876376 4.7876534 3.6345153 4.1260595 4.3097095 4.175398
0.5445445 4.0969906 3.7290275 3.4998808 4.1320853 3.7884743 4.169595 3.4966888 4.137554 3.8351452 3.5795064 3.7897367 3.6303914 4.594639 3.9757247 3.7541647 4.081024 3.967061 3.6833503 4.8191447 3.8447332 3.681131 4.895324 3.4978814 3.8827784 4.220236 4.056103 3.887517 3.608991 3.9069266 4.614501 3.6767297 4.609316 3.518577 3.9876347 4.8745084 3.848762 4.803813 3.5179186 4.304503 3.8900955 4.130662 3.861218 3.8374827 3.6105542 3.8842578 4.783622 3.6307883 4.1225443 4.3060184 4.17194
0.5455455 4.093548 3.7251806 3.4961987 4.1284075 3.7849054 4.1661563 3.4930062 4.1338596 3.8312402 3.5760713 3.786408 3.626711 4.59058 3.9722166 3.7503884 4.0775995 3.9635506 3.6798606 4.815087 3.8409214 3.6776404 4.8913145 3.4941974 3.8791783 4.21656 4.0526743 3.8839092 3.6052709 3.9035535 4.610434 3.6733556 4.6052403 3.5149543 3.9842038 4.870533 3.8449316 4.7997804 3.5142908 4.300818 3.8867435 4.1271696 3.857384 3.8335688 3.6067915 3.8809004 4.77961 3.6270857 4.1190505 4.302349 4.1685004
0.5465465 4.090126 3.721356 3.4925423 4.124755 3.78136 4.162739 3.489349 4.1301894 3.827359 3.572659 3.7831006 3.6230533 4.586541 3.9687276 3.7466354 4.0741963 3.9600606 3.6763954 4.8110485 3.8371322 3.6741738 4.887325 3.4905348 3.8756008 4.212906 4.0492673 3.8803253 3.6015754 3.9002008 4.606389 3.6700025 4.6011844 3.5113554 3.9807963 4.8665776 3.8411236 4.7957697 3.5106852 4.2971535 3.883412 4.123699 3.8535738 3.8296752 3.6030507 3.8775635 4.7756205 3.623404 4.115578 4.2987 4.165082
0.5475475 4.086725 3.7175558 3.4889076 4.1211233 3.7778375 4.159342 3.4857154 4.12654 3.8234992 3.5692701 3.7798133 3.6194186 4.5825253 3.965262 3.7429056 4.0708146 3.9565916 3.6729512 4.8070335 3.8333662 3.6707306 4.883355 3.4868984 3.872046 4.2092752 4.0458794 3.8767614 3.5979013 3.8968716 4.6023645 3.6666725 4.5971527 3.5077791 3.977407 4.8626404 3.8373377 4.7917786 3.507103 4.2935114 3.8801012 4.120248 3.849784 3.825807 3.5993338 3.8742478 4.7716503 3.6197472 4.1121264 4.2950735 4.1616845
0.5485485 4.083345 3.713776 3.4852962 4.1175137 3.774336 4.155963 3.4821076 4.122914 3.819663 3.565905 3.7765462 3.6158063 4.5785284 3.9618149 3.7391965 4.067452 3.9531424 3.6695318 4.8030357 3.8296194 3.667307 4.8794055 3.4832845 3.8685102 4.2056646 4.04251 3.8732193 3.594253 3.8935614 4.598362 3.663363 4.5931396 3.504226 3.97404 4.858723 3.8335729 4.7878075 3.5035434 4.2898893 3.876811 4.1168165 3.846015 3.821959 3.595639 3.8709526 4.7676992 3.6161125 4.108692 4.291467 4.158306
0.5495495 4.0799856 3.7100208 3.4817102 4.1139283 3.7708576 4.1526065 3.4785218 4.119309 3.8158472 3.562561 3.7733014 3.612217 4.5745525 3.9583893 3.7355099 4.0641108 3.949716 3.6661327 4.799059 3.8258975 3.6639075 4.875474 3.4796944 3.8649976 4.2020774 4.039164 3.8696997 3.5906265 3.890273 4.5943775 3.6600738 4.5891485 3.5006952 3.970693 4.8548255 3.8298278 4.783857 3.5000072 4.286289 3.8735435 4.1134076 3.8422685 3.8181348 3.591969 3.8676796 4.7637696 3.6124992 4.1052823 4.2878857 4.1549487
0.5505506 4.076646 3.706286 3.4781466 4.110361 3.7673984 4.149268 3.4749608 4.115726 3.812055 3.5592394 3.7700775 3.6086493 4.5705957 3.9549835 3.7318454 4.060789 3.9463074 3.6627562 4.7951007 3.8221955 3.6605291 4.871563 3.4761271 3.861505 4.19851 4.0358353 3.8662 3.5870247 3.887004 4.590415 3.6568058 4.585176 3.4971888 3.9673676 4.8509474 3.8261073 4.779926 3.4964933 4.282709 3.8702939 4.110016 3.838543 3.8143318 3.5883203 3.8644242 4.759859 3.6089084 4.101889 4.2843227 4.151609
0.5515516 4.073328 3.7025774 3.4746065 4.10682 3.7639635 4.1459513 3.471422 4.112165 3.8082843 3.5559397 3.7668746 3.6051033 4.566659 3.9515996 3.7282043 4.0574884 3.94292 3.6594012 4.791163 3.818516 3.6571722 4.86767 3.4725845 3.8580346 4.194966 4.032528 3.8627234 3.583445 3.883755 4.5864716 3.6535602 4.581223 3.4937024 3.9640627 4.847088 3.8224058 4.776014 3.493002 4.279151 3.8670664 4.1066456 3.8348389 3.8105502 3.5846956 3.8611927 4.755967 3.6053414 4.0985165 4.28078 4.148291
0.5525526 4.0700293 3.6988883 3.471089 4.103298 3.7605486 4.1426506 3.467907 4.108625 3.8045354 3.5526636 3.7636905 3.6015801 4.5627446 3.9482338 3.7245827 4.0542073 3.9395533 3.6560688 4.787245 3.814857 3.653838 4.863798 3.4690633 3.8545837 4.1914415 4.0292387 3.8592649 3.5798879 3.880526 4.5825477 3.6503334 4.5772924 3.4902394 3.9607797 4.8432446 3.818727 4.7721214 3.4895334 4.2756133 3.8638573 4.1032944 3.8311546 3.8067908 3.5810926 3.85798 4.752095 3.6017952 4.0951633 4.277259 4.144992
0.5535536 4.0667486 3.6952214 3.4675946 4.0997972 3.7571557 4.139373 3.4644156 4.1051054 3.8008091 3.5494068 3.7605255 3.5980787 4.558847 3.9448893 3.720984 4.050945 3.936206 3.6527576 4.783347 3.8112216 3.650525 4.8599434 3.4655657 3.8511548 4.187938 4.02597 3.8558288 3.5763545 3.8773162 4.578644 3.64713 4.5733795 3.4867983 3.9575143 4.839424 3.8150682 4.7682486 3.4860854 4.2720966 3.8606682 4.099963 3.8274937 3.803054 3.5775132 3.8547885 4.7482414 3.5982718 4.091829 4.273757 4.141712
0.5545546 4.063489 3.6915774 3.4641237 4.0963182 3.753784 4.136113 3.4609466 4.101608 3.7971046 3.5461721 3.7573836 3.5945995 4.5549703 3.9415624 3.7174065 4.047702 3.9328785 3.649469 4.779469 3.807604 3.6472335 4.8561087 3.462091 3.8477454 4.184455 4.0227194 3.8524153 3.572844 3.874128 4.5747595 3.6439455 4.5694876 3.4833784 3.9542687 4.835621 3.811432 4.7643967 3.4826598 4.268598 3.8574996 4.096649 3.8238518 3.7993383 3.5739546 3.851614 4.7444105 3.594769 4.0885134 4.270276 4.1384497
0.5555556 4.060248 3.687954 3.4606733 4.0928597 3.7504325 4.132871 3.4575014 4.098129 3.7934194 3.5429592 3.7542598 3.5911398 4.5511117 3.9382558 3.7138495 4.0444784 3.9295688 3.6461992 4.775608 3.8040085 3.6439624 4.852291 3.458637 3.844355 4.1809926 4.0194883 3.84902 3.5693536 3.8709588 4.5708923 3.6407807 4.565613 3.47998 3.951045 4.831835 3.8078141 4.76056 3.4792564 4.2651196 3.8543503 4.093355 3.8202312 3.7956438 3.5704186 3.8484604 4.7405934 3.5912886 4.0852165 4.266814 4.1352086
0.5565566 4.057026 3.6843534 3.4572463 4.089421 3.7471037 4.1296487 3.4540794 4.0946727 3.7897582 3.5397668 3.7511544 3.5877016 4.5472736 3.9349694 3.7103143 4.041274 3.926279 3.642952 4.7717676 3.8004346 3.6407127 4.848493 3.4552069 3.8409877 4.1775513 4.0162764 3.8456473 3.565888 3.8678055 4.5670466 3.6376348 4.561759 3.476602 3.9478395 4.828067 3.8042185 4.7567453 3.4758728 4.261662 3.8512177 4.0900803 3.8166308 3.7919703 3.5669048 3.8453255 4.736798 3.587829 4.08194 4.263374 4.1319838
0.5575576 4.0538225 3.6807742 3.45384 4.086004 3.7437952 4.126446 3.4506788 4.091237 3.7861166 3.5365949 3.7480688 3.5842848 4.5434523 3.9317002 3.706801 4.038087 3.9230075 3.6397252 4.7679443 3.7968793 3.6374836 4.8447137 3.451799 3.8376393 4.1741285 4.0130844 3.8422925 3.5624433 3.8646727 4.563219 3.6345093 4.5579243 3.473247 3.9446523 4.82432 3.8006434 4.752947 3.4725122 4.2582216 3.8481064 4.0868225 3.8130517 3.7883165 3.5634122 3.8422098 4.73302 3.58439 4.078681 4.2599516 4.1287775
0.5585586 4.050638 3.6772165 3.450457 4.0826054 3.7405062 4.1232615 3.447299 4.087819 3.782495 3.5334437 3.7450018 3.5808887 4.5396495 3.928451 3.7033057 4.0349197 3.919757 3.636519 4.76414 3.7933471 3.634274 4.84095 3.4484115 3.8343098 4.1707263 4.0099087 3.8389583 3.55902 3.86156 4.55941 3.6314025 4.5541058 3.4699104 3.9414864 4.820588 3.7970881 4.7491674 3.46917 4.2548027 3.8450122 4.0835843 3.8094926 3.7846866 3.559943 3.8391132 4.7292585 3.5809722 4.0754395 4.2565494 4.1255918
0.5595596 4.047473 3.6736798 3.447095 4.0792274 3.7372372 4.1200933 3.4439423 4.084422 3.778896 3.5303113 3.7419538 3.5775113 4.5358667 3.92522 3.6998327 4.0317698 3.916523 3.6333318 4.760353 3.789833 3.6310852 4.837206 3.4450455 3.8310008 4.1673427 4.006753 3.8356454 3.5556183 3.8584652 4.5556164 3.6283154 4.550307 3.4665956 3.938338 4.816873 3.7935526 4.745405 3.4658499 4.251403 3.8419373 4.0803638 3.805952 3.7810748 3.5564933 3.8360343 4.7255173 3.5775752 4.072217 4.2531652 4.122423
0.5605606 4.0443234 3.6701639 3.4437542 4.0758705 3.7339892 4.116944 3.4406085 4.081046 3.7753177 3.5272002 3.738925 3.5741572 4.5321007 3.922007 3.6963801 4.028638 3.913309 3.6301646 4.756585 3.7863398 3.6279173 4.833481 3.4417021 3.8277133 4.16398 4.0036154 3.8323517 3.5522394 3.8553877 4.5518456 3.625246 4.546524 3.463301 3.935209 4.813178 3.7900372 4.7416625 3.4625516 4.248021 3.838879 4.077161 3.8024335 3.7774844 3.5530658 3.8329737 4.721794 3.5741982 4.069012 4.2498007 4.1192713
0.5615616 4.041194 3.6666684 3.440433 4.0725327 3.730761 4.113812 3.437294 4.0776887 3.7717583 3.5241075 3.7359138 3.5708208 4.5283537 3.918812 3.6929462 4.0255246 3.910111 3.6270185 4.7528353 3.7828672 3.6247678 4.82977 3.4383786 3.8244414 4.1606364 4.0004945 3.8290777 3.5488799 3.852328 4.548089 3.6221955 4.542763 3.4600258 3.932098 4.8094997 3.786542 4.737937 3.4592712 4.2446566 3.8358388 4.0739775 3.7989326 3.7739143 3.5496573 3.829931 4.7180862 3.5708408 4.0658245 4.2464557 4.1161385
0.5625626 4.038081 3.6631951 3.4371336 4.069213 3.727553 4.1106977 3.4340024 4.07435 3.7682204 3.5210352 3.7329202 3.5675044 4.5246224 3.9156342 3.6895323 4.0224276 3.9069328 3.6238909 4.7491026 3.7794123 3.6216373 4.8260803 3.4350762 3.8211899 4.157309 3.9973934 3.8258216 3.5455422 3.8492854 4.544352 3.6191654 4.5390177 3.4567704 3.9290037 4.805839 3.7830653 4.734227 3.4560103 4.241313 3.8328176 4.0708075 3.7954535 3.7703645 3.5462718 3.8269074 4.714397 3.567504 4.062655 4.243128 4.113022
0.5635636 4.0349884 3.6597414 3.4338543 4.065913 3.7243636 4.1076 3.4307306 4.0710297 3.764703 3.5179815 3.7299438 3.564207 4.520911 3.9124765 3.6861386 4.019349 3.9037724 3.6207829 4.745388 3.77598 3.6185262 4.8224044 3.4317942 3.8179588 4.154004 3.9943082 3.8225868 3.5422251 3.8462613 4.5406313 3.6161523 4.5352917 3.4535336 3.9259298 4.8021936 3.7796092 4.730537 3.4527698 4.237987 3.829812 4.0676594 3.7919922 3.7668343 3.5429049 3.8238995 4.710725 3.564187 4.0595026 4.23982 4.109923
0.5645646 4.031909 3.656307 3.4305964 4.0626326 3.7211938 4.10452 3.4274797 4.0677285 3.7612038 3.5149465 3.726985 3.5609293 4.5172157 3.909336 3.682764 4.016287 3.9006276 3.6176934 4.7416906 3.7725637 3.6154332 4.818748 3.4285321 3.814746 4.1507163 3.991239 3.819369 3.5389276 3.8432553 4.536928 3.6131575 4.531582 3.4503183 3.9228718 4.7985663 3.7761712 4.726863 3.449549 4.234679 3.826825 4.0645266 3.7885506 3.7633252 3.5395596 3.8209114 4.7070694 3.560891 4.056366 4.236529 4.1068416
0.5655656 4.0288477 3.652895 3.4273572 4.05937 3.7180426 4.1014566 3.4242496 4.0644474 3.7577262 3.5119312 3.7240443 3.5576715 4.5135384 3.906211 3.6794095 4.013241 3.897503 3.6146238 4.73801 3.769168 3.612361 4.8151073 3.4252915 3.8115518 4.1474457 3.988189 3.8161716 3.535651 3.8402653 4.533245 3.610179 4.5278893 3.4471216 3.9198315 4.7949557 3.7727537 4.723206 3.4463477 4.231388 3.8238535 4.0614095 3.7851279 3.7598355 3.5362349 3.8179383 4.703432 3.5576115 4.05325 4.2332554 4.1037755
0.5665666 4.0258036 3.6495013 3.4241374 4.056125 3.7149107 4.09841 3.4210386 4.061183 3.7542682 3.5089319 3.72112 3.5544324 4.509876 3.9031043 3.676072 4.010212 3.8943925 3.611571 4.7343464 3.7657914 3.6093056 4.8114834 3.4220698 3.8083768 4.1441936 3.9851556 3.8129928 3.5323954 3.8372924 4.5295734 3.6072192 4.524212 3.443942 3.9168093 4.7913604 3.7693532 4.719566 3.443166 4.228116 3.8209 4.05831 3.7817247 3.7563653 3.5329282 3.8149836 4.69981 3.5543518 4.050148 4.2300005 4.100726
0.5675676 4.0227766 3.646128 3.4209375 4.0528994 3.711797 4.0953803 3.417848 4.057937 3.750828 3.5059524 3.7182128 3.5512104 4.5062323 3.9000144 3.6727538 4.0072 3.8913014 3.608538 4.7306986 3.7624333 3.6062684 4.8078756 3.418867 3.805219 4.140961 3.982138 3.809832 3.5291579 3.834335 4.525921 3.6042774 4.5205555 3.4407835 3.9138038 4.787782 3.765972 4.7159414 3.4400015 4.2248607 3.817963 4.0552278 3.7783396 3.7529142 3.5296423 3.8120446 4.696204 3.5511107 4.047063 4.2267637 4.097694
0.5685686 4.019766 3.642775 3.4177573 4.0496917 3.7087028 4.092366 3.414679 4.05471 3.7474098 3.502992 3.7153225 3.5480082 4.5026045 3.8969421 3.6694548 4.0042048 3.8882265 3.6055226 4.7270694 3.7590928 3.6032498 4.804284 3.4156837 3.802079 4.137745 3.979137 3.80669 3.5259404 3.831396 4.5222874 3.6013522 4.516913 3.4376438 3.9108152 4.7842193 3.76261 4.712334 3.4368558 4.221623 3.8150408 4.0521626 3.774972 3.7494829 3.5263753 3.809122 4.692615 3.5478902 4.0439944 4.2235427 4.094678
0.5695696 4.016772 3.639441 3.4145968 4.046502 3.7056253 4.089367 3.4115279 4.0514994 3.7440095 3.5000477 3.7124481 3.544824 4.498994 3.8938856 3.666173 4.001225 3.8851686 3.6025248 4.7234554 3.7557716 3.600248 4.8007097 3.41252 3.7989569 4.134547 3.9761524 3.8035665 3.522743 3.8284702 4.518667 3.598445 4.5132866 3.4345188 3.9078429 4.780674 3.7592647 4.708742 3.4337277 4.218402 3.8121367 4.049113 3.7716243 3.7460709 3.523128 3.806217 4.689042 3.5446866 4.040942 4.22034 4.091678
0.5705706 4.013795 3.6361256 3.4114532 4.04333 3.7025661 4.0863843 3.4083977 4.0483065 3.7406275 3.4971218 3.7095907 3.5416574 4.4954 3.8908463 3.6629102 3.9982622 3.8821263 3.5995445 4.719858 3.752468 3.5972643 4.7971497 3.4093752 3.7958534 4.131366 3.973183 3.8004594 3.5195627 3.825564 4.515065 3.5955524 4.50968 3.4314146 3.9048886 4.7771425 3.755937 4.705168 3.4306202 4.215199 3.8092465 4.0460796 3.7682931 3.7426763 3.519899 3.803327 4.685485 3.5415022 4.0379057 4.2171555 4.0886927
0.5715716 4.0108314 3.6328297 3.4083292 4.040174 3.6995254 4.083418 3.4052846 4.0451307 3.7372649 3.494213 3.706748 3.5385091 4.4918213 3.8878217 3.6596653 3.9953117 3.879101 3.5965817 4.716277 3.7491827 3.5942988 4.7936063 3.406249 3.7927659 4.1282015 3.97023 3.7973704 3.5164025 3.8226712 4.5114784 3.5926783 4.5060873 3.4283285 3.901948 4.7736263 3.7526295 4.7016087 3.427528 4.2120123 3.8063731 4.0430613 3.7649813 3.7393024 3.5166898 3.8004525 4.681944 3.5383353 4.0348845 4.213985 4.085722
0.5725726 4.007885 3.6295514 3.4052243 4.0370398 3.6965003 4.0804663 3.402192 4.041974 3.7339218 3.4913213 3.7039227 3.5353785 4.488256 3.8848152 3.656437 3.99238 3.8760915 3.5936346 4.7127123 3.745915 3.5913482 4.790078 3.4031415 3.7896976 4.125056 3.9672918 3.7942996 3.5132608 3.8197947 4.5079064 3.5898194 4.5025086 3.4252589 3.8990264 4.7701263 3.7493382 4.6980658 3.4244561 4.2088413 3.803515 4.04006 3.7616858 3.7359455 3.5134978 3.7975955 4.678417 3.5351849 4.03188 4.2108345 4.0827694
0.5735736 4.0049524 3.6262927 3.4021373 4.03392 3.693493 4.077529 3.399117 4.0388336 3.7305965 3.4884443 3.7011113 3.5322642 4.48471 3.881825 3.6532269 3.989462 3.873098 3.5907059 4.709162 3.7426634 3.5884159 4.786566 3.4000506 3.7866454 4.1219263 3.9643695 3.791246 3.5101361 3.816935 4.5043526 3.586978 4.498948 3.422207 3.8961196 4.766642 3.7460637 4.6945367 3.4214005 4.2056885 3.800673 4.037073 3.7584069 3.7326088 3.510325 3.7947533 4.6749077 3.5320537 4.0288906 4.2076974 4.079831
0.5745746 4.0020375 3.6230514 3.3990672 4.030814 3.6905031 4.074608 3.3960605 4.0357084 3.7272894 3.485586 3.698318 3.5291681 4.481178 3.8788486 3.6500344 3.986559 3.8701196 3.587794 4.705628 3.7394314 3.5854988 4.7830687 3.39698 3.7836075 4.118812 3.9614627 3.7882085 3.5070314 3.8140888 4.5008125 3.5841517 4.4954023 3.4191718 3.8932276 4.763171 3.7428067 4.691023 3.4183617 4.2025514 3.7978451 4.034102 3.7551475 3.7292895 3.5071697 3.7919254 4.671411 3.5289407 4.0259166 4.2045784 4.076906
0.5755756 3.9991362 3.6198287 3.3960161 4.027729 3.68753 4.0717006 3.3930213 4.0326014 3.7240005 3.4827447 3.695537 3.5260878 4.47766 3.8758876 3.6468585 3.9836707 3.8671572 3.5848985 4.702109 3.7362146 3.5825992 4.779585 3.3939261 3.7805893 4.115716 3.9585712 3.785188 3.5039434 3.8112571 4.4972878 3.5813398 4.491871 3.4161556 3.8903527 4.7597156 3.739568 4.6875257 3.415341 4.1994286 3.795031 4.0311446 3.751904 3.7259858 3.5040321 3.789113 4.66793 3.5258412 4.0229573 4.2014737 4.0739975
0.5765766 3.9962502 3.616625 3.392982 4.024658 3.6845741 4.06881 3.3900018 4.0295105 3.7207308 3.479919 3.6927724 3.5230265 4.474158 3.872943 3.6437004 3.9807959 3.864211 3.5820203 4.6986074 3.7330136 3.5797176 4.776118 3.3908906 3.7775874 4.1126347 3.9556937 3.7821846 3.500874 3.8084419 4.493778 3.5785458 4.488356 3.413155 3.8874907 4.756275 3.7363448 4.684044 3.412338 4.196324 3.7922328 4.0282035 3.7486777 3.7227032 3.5009136 3.7863157 4.664465 3.5227623 4.0200143 4.198387 4.071102
0.5775776 3.993377 3.6134374 3.3899655 4.021604 3.6816347 4.065932 3.386998 4.0264344 3.7174764 3.477108 3.6900232 3.51998 4.4706717 3.8700147 3.6405587 3.9779367 3.8612785 3.5791564 4.6951184 3.7298307 3.5768497 4.7726655 3.3878717 3.7745996 4.109571 3.9528327 3.7791975 3.4978213 3.80564 4.490282 3.5757658 4.484856 3.41017 3.8846452 4.7528496 3.7331376 4.6805744 3.4093502 4.193234 3.7894497 4.0252786 3.7454684 3.7194383 3.4978108 3.7835338 4.6610146 3.519699 4.017085 4.195316 4.068222
0.5785786 3.9905202 3.6102667 3.3869643 4.018566 3.67871 4.0630693 3.3840137 4.0233765 3.714242 3.474312 3.6872866 3.5169513 4.4671984 3.8671 3.6374316 3.9750931 3.8583617 3.5763102 4.6916456 3.7266653 3.573998 4.7692275 3.3848703 3.7716289 4.1065216 3.9499831 3.776227 3.4947882 3.8028533 4.486804 3.5730019 4.481372 3.4072022 3.881815 4.749438 3.7299495 4.677123 3.4063797 4.190159 3.786679 4.0223656 3.7422752 3.716188 3.494725 3.780765 4.6575766 3.516653 4.0141706 4.1922593 4.065354
0.5795796 3.9876778 3.6071143 3.3839827 4.015544 3.6758027 4.060219 3.3810463 4.0203333 3.7110243 3.4715345 3.6845655 3.513938 4.4637423 3.8641992 3.6343226 3.9722612 3.8554595 3.5734787 4.6881876 3.7235155 3.571162 4.7658057 3.3818855 3.7686732 4.1034894 3.9471486 3.7732718 3.491769 3.800081 4.4833393 3.570252 4.4779024 3.404251 3.879 4.746041 3.7267747 4.673686 3.4034243 4.1871 3.7839234 4.019469 3.739097 3.7129555 3.4916568 3.7780108 4.654156 3.5136228 4.0112696 4.189218 4.062502
0.5805806 3.984849 3.6039782 3.3810163 4.012539 3.6729097 4.0573826 3.3780966 4.0173063 3.7078216 3.468771 3.681859 3.5109406 4.4602995 3.861314 3.6312294 3.969444 3.8525722 3.570662 4.684744 3.7203808 3.568341 4.7623954 3.3789177 3.7657323 4.1004715 3.944328 3.7703319 3.488768 3.797323 4.479888 3.5675166 4.474447 3.401316 3.8761983 4.742656 3.7236168 4.6702604 3.400487 4.1840563 3.7811813 4.0165854 3.7359354 3.7097404 3.4886055 3.775271 4.6507473 3.5106091 4.0083838 4.186193 4.0596623
0.5815816 3.9820342 3.6008592 3.3780665 4.009549 3.6700337 4.0545607 3.3751621 4.0142956 3.7046356 3.4660206 3.6791668 3.5079584 4.4568706 3.8584433 3.6281526 3.9666405 3.8496995 3.567861 4.6813145 3.7172625 3.565535 4.7589984 3.3759656 3.7628076 4.09747 3.9415226 3.767408 3.4857821 3.7945766 4.476451 3.564797 4.471005 3.3983955 3.873412 4.739286 3.7204733 4.6668496 3.3975637 4.1810274 3.7784529 4.0137177 3.7327912 3.706543 3.485571 3.7725449 4.647353 3.5076103 4.005512 4.1831822 4.0568376
0.5825826 3.9792337 3.5977569 3.375132 4.0065727 3.6671717 4.0517526 3.372245 4.0112977 3.7014704 3.4632874 3.6764874 3.504993 4.453456 3.855586 3.62509 3.9638505 3.8468413 3.565076 4.6778994 3.7141604 3.5627441 4.7556195 3.3730311 3.7598977 4.0944834 3.9387283 3.764499 3.4828157 3.7918475 4.473028 3.5620909 4.467578 3.3954906 3.8706384 4.7359285 3.7173479 4.6634545 3.394657 4.1780133 3.7757385 4.0108624 3.7296607 3.7033606 3.482552 3.769832 4.6439724 3.5046287 4.0026546 4.1801863 4.0540257
0.5835836 3.9764457 3.5946703 3.3722167 4.0036144 3.6643248 4.048956 3.3693454 4.008317 3.698319 3.4605677 3.6738224 3.5020413 4.450056 3.852745 3.6220438 3.961073 3.8439965 3.5623035 4.6744995 3.711073 3.559967 4.7522516 3.3701124 3.7570024 4.0915117 3.935949 3.7616053 3.479863 3.7891297 4.4696217 3.5593991 4.464166 3.3926024 3.86788 4.732587 3.714237 4.6600714 3.3917663 4.175014 3.7730367 4.0080223 3.726546 3.7001956 3.4795513 3.7671342 4.640606 3.5016623 3.9998097 4.1772065 4.0512276
0.5845846 3.9736712 3.5916 3.3693132 4.0006695 3.6614938 4.046173 3.3664608 4.00535 3.6951852 3.4578633 3.6711702 3.4991064 4.446668 3.849916 3.6190133 3.9583092 3.8411655 3.5595467 4.671112 3.7080016 3.5572054 4.748897 3.3672087 3.7541218 4.0885553 3.9331822 3.7587268 3.4769268 3.786425 4.4662266 3.5567222 4.460767 3.3897305 3.8651361 4.7292566 3.711141 4.656704 3.3888898 4.172029 3.770347 4.0051956 3.7234483 3.697045 3.476565 3.7644484 4.637253 3.4987113 3.99698 4.174241 4.0484414
0.5855856 3.9709105 3.5885458 3.366427 3.9977384 3.6586773 4.043404 3.3635917 4.0024 3.6920652 3.455171 3.6685305 3.4961855 4.4432945 3.8471012 3.6159964 3.9555585 3.838348 3.5568051 4.66774 3.7049446 3.554457 4.7455573 3.3643212 3.751257 4.0856123 3.9304287 3.7558632 3.4740067 3.7837343 4.4628444 3.5540588 4.457381 3.38687 3.8624039 4.7259398 3.7080607 4.653349 3.3860288 4.1690574 3.7676704 4.00238 3.7203646 3.6939116 3.4735937 3.761776 4.633911 3.4957752 3.9941616 4.171287 4.0456667
0.5865866 3.9681633 3.5855072 3.3635573 3.9948242 3.6558747 4.0406466 3.3607404 3.9994617 3.6889615 3.4524956 3.665905 3.4932806 4.4399347 3.844301 3.612996 3.95282 3.8355455 3.5540776 4.664381 3.7019033 3.5517242 4.74223 3.3614488 3.7484038 4.0826836 3.9276888 3.7530136 3.4711018 3.7810566 4.459478 3.5514085 4.45401 3.3840284 3.859687 4.7226357 3.7049952 4.6500072 3.3831818 4.166102 3.7650094 3.9995797 3.7172947 3.6907945 3.4706392 3.7591171 4.6305857 3.4928555 3.9913597 4.1683497 4.0429068
0.5875876 3.9654276 3.582485 3.360702 3.9919224 3.6530876 4.0379033 3.3579035 3.9965386 3.685873 3.449832 3.6632924 3.4903893 4.43659 3.8415127 3.6100097 3.950094 3.8327558 3.551363 4.6610365 3.6988766 3.549005 4.738916 3.3585925 3.7455668 4.07977 3.924961 3.7501788 3.4682121 3.7783918 4.4561234 3.548772 4.450652 3.3811998 3.856981 4.719345 3.7019439 4.646678 3.380352 4.1631584 3.7623577 3.9967918 3.7142425 3.6876903 3.4677005 3.7564688 4.6272717 3.4899492 3.9885683 4.1654253 4.0401583
0.5885886 3.9627056 3.5794764 3.3578596 3.9890358 3.6503139 4.0351715 3.3550825 3.9936297 3.682802 3.4471831 3.6606922 3.4875126 4.4332557 3.8387365 3.6070375 3.947381 3.8299773 3.5486636 4.6577044 3.6958652 3.5462978 4.7356157 3.3557506 3.7427416 4.0768714 3.922244 3.747357 3.4653378 3.7757373 4.4527836 3.5461483 4.447308 3.3783836 3.8542898 4.7160673 3.6989074 4.643364 3.377534 4.1602287 3.759718 3.9940186 3.7112021 3.6846037 3.4647756 3.7538347 4.623971 3.4870589 3.9857893 4.162516 4.037423
0.5895896 3.9599948 3.5764842 3.355034 3.9861624 3.6475534 4.032451 3.3522751 3.990736 3.679746 3.4445467 3.6581042 3.4846497 4.4299355 3.8359761 3.6040807 3.9446778 3.827215 3.5459766 4.6543865 3.6928663 3.5436058 4.732329 3.352924 3.739931 4.0739856 3.9195411 3.7445512 3.4624794 3.7730985 4.4494557 3.543538 4.4439774 3.3755841 3.8516104 4.7128024 3.6958866 4.6400623 3.3747325 4.1573143 3.7570915 3.9912558 3.7081776 3.6815314 3.4618654 3.751214 4.6206827 3.4841805 3.9830246 4.15962 4.0346975
0.5905906 3.9572978 3.573506 3.352223 3.983305 3.6448076 4.029743 3.3494847 3.9878557 3.676704 3.4419236 3.6555297 3.481802 4.426628 3.8332295 3.6011367 3.9419885 3.8244638 3.543304 4.651081 3.689883 3.540926 4.7290545 3.350113 3.737134 4.0711145 3.9168508 3.7417579 3.4596338 3.77047 4.446142 3.5409417 4.4406586 3.372798 3.8489447 4.7095494 3.692878 4.6367726 3.3719435 4.154413 3.754478 3.9885082 3.7051673 3.6784751 3.4589722 3.7486048 4.6174064 3.4813204 3.9802716 4.1567373 4.0319858
0.5915916 3.9546125 3.5705433 3.3494248 3.9804592 3.6420746 4.027046 3.3467093 3.9849882 3.673676 3.439314 3.652965 3.4789677 4.423334 3.830493 3.598208 3.9393096 3.8217258 3.540644 4.647789 3.686914 3.5382586 4.725792 3.3473141 3.7343497 4.0682545 3.9141703 3.7389774 3.4568036 3.7678523 4.4428396 3.5383565 4.437353 3.3700242 3.8462906 4.7063093 3.6898835 4.6334953 3.3691702 4.151525 3.7518759 3.9857702 3.7021706 3.6754336 3.4560916 3.746006 4.614143 3.478472 3.977532 4.153868 4.029286
0.5925926 3.9519377 3.5675952 3.346642 3.977628 3.6393542 4.024362 3.343948 3.9821343 3.6706638 3.4367166 3.6504138 3.4761472 4.4200506 3.8277698 3.5952935 3.9366431 3.8190002 3.5379963 4.6445107 3.6839561 3.5356057 4.722542 3.3445296 3.7315788 4.0654116 3.9115028 3.7362108 3.4539886 3.765249 4.4395494 3.535784 4.43406 3.3672678 3.843649 4.7030783 3.686903 4.630232 3.3664103 4.1486497 3.749284 3.9830456 3.699188 3.6724045 3.4532237 3.7434192 4.6108923 3.475638 3.9748046 4.151011 4.026596
0.5935936 3.949276 3.564661 3.343874 3.9748104 3.636649 4.021688 3.3412 3.9792948 3.6676655 3.4341314 3.6478739 3.4733396 4.4167814 3.825059 3.5923905 3.933988 3.8162878 3.5353618 4.641244 3.6810145 3.5329642 4.719305 3.3417597 3.7288196 4.062579 3.9088454 3.7334576 3.4511862 3.7626562 4.4362726 3.5332239 4.4307795 3.364521 3.8410215 4.6998625 3.683936 4.6269794 3.3636625 4.1457877 3.746704 3.9803343 3.6962187 3.6693916 3.450374 3.7408462 4.6076527 3.472816 3.9720893 4.1481686 4.0239186
0.5945946 3.9466267 3.561741 3.341118 3.9720058 3.6339555 4.0190263 3.3384657 3.9764676 3.6646829 3.43156 3.6453464 3.4705453 4.4135237 3.8223596 3.5895028 3.9313447 3.8135862 3.532741 4.637989 3.678086 3.5303364 4.7160783 3.3390055 3.726074 4.059761 3.9062014 3.7307172 3.448399 3.7600756 4.4330072 3.5306768 4.4275117 3.3617887 3.8384042 4.696658 3.6809833 4.6237397 3.36093 4.142937 3.744135 3.9776344 3.6932628 3.6663914 3.4475353 3.738282 4.604426 3.4700096 3.9693856 4.145339 4.0212517
0.5955956 3.9439878 3.558834 3.3383749 3.9692125 3.6312742 4.0163755 3.3357472 3.9736526 3.6617117 3.4289994 3.642829 3.467764 4.4102783 3.8196726 3.5866265 3.9287128 3.8108974 3.5301301 4.6347485 3.67517 3.5277188 4.712865 3.3362615 3.7233412 4.056956 3.9035668 3.7279894 3.4456234 3.7575045 4.429754 3.5281413 4.4242554 3.3590703 3.8357978 4.6934633 3.6780415 4.620511 3.3582098 4.1401005 3.7415776 3.974946 3.69032 3.663406 3.444712 3.7357297 4.6012106 3.4672165 3.966693 4.142522 4.018596
0.5965966 3.941359 3.555942 3.335647 3.9664342 3.6286068 4.0137353 3.3330417 3.9708517 3.6587567 3.4264512 3.6403239 3.4649959 4.407044 3.816999 3.5837655 3.9260893 3.8082197 3.527534 4.631519 3.6722684 3.5251145 4.709664 3.333534 3.7206197 4.054162 3.9009445 3.725275 3.4428637 3.7549477 4.4265137 3.5256183 4.421013 3.3563643 3.8332062 4.690282 3.6751158 4.617296 3.355503 4.1372766 3.7390294 3.97227 3.6873913 3.6604352 3.4419012 3.73319 4.5980062 3.4644363 3.964013 4.139716 4.01595
0.5975976 3.9387426 3.553063 3.3329313 3.963667 3.6259513 4.011106 3.33035 3.9680626 3.6558142 3.4239144 3.6378298 3.4622412 4.403822 3.8143344 3.5809157 3.9234776 3.8055546 3.524948 4.6283016 3.669378 3.522521 4.706474 3.3308182 3.7179103 4.051382 3.8983319 3.722571 3.4401152 3.752399 4.423284 3.5231051 4.417781 3.3536708 3.8306231 4.6871104 3.6722007 4.614092 3.3528085 4.1344633 3.7364938 3.9696045 3.684474 3.6574752 3.4391038 3.7306592 4.5948143 3.4616685 3.9613438 4.136923 4.013315
0.5985986 3.936136 3.5501971 3.330229 3.9609132 3.623307 4.008487 3.3276706 3.9652865 3.652886 3.4213898 3.635346 3.4594984 4.400611 3.8116846 3.5780787 3.920876 3.8029008 3.5223742 4.625098 3.6665003 3.5199404 4.7032967 3.328116 3.7152123 4.0486145 3.8957305 3.719881 3.4373803 3.7498622 4.420066 3.5206048 4.41456 3.3509898 3.828052 4.6839514 3.6693 4.610901 3.3501267 4.1316633 3.733967 3.9669504 3.6815712 3.654531 3.4363194 3.728141 4.5916333 3.458914 3.9586864 4.1341414 4.0106916
0.5995996 3.9335427 3.5473442 3.3275385 3.9581728 3.6206756 4.0058784 3.325006 3.9625216 3.6499698 3.4188762 3.6328726 3.4567676 4.397413 3.809045 3.575254 3.918286 3.8002589 3.5198128 4.6219053 3.6636367 3.5173702 4.7001295 3.325426 3.7125266 4.0458603 3.8931394 3.7172022 3.434659 3.747337 4.4168615 3.5181162 4.411353 3.348322 3.8254938 4.6808023 3.6664095 4.6077185 3.3474576 4.1288767 3.7314515 3.9643087 3.6786802 3.6516001 3.433549 3.7256327 4.5884633 3.456173 3.9560409 4.1313744 4.0080776
0.6006006 3.930957 3.5445042 3.324862 3.955443 3.618056 4.0032806 3.3223534 3.9597692 3.6470685 3.4163728 3.6304111 3.4540498 4.394225 3.8064146 3.5724435 3.9157057 3.7976277 3.5172627 4.6187243 3.6607842 3.5148122 4.6969743 3.3227496 3.709852 4.0431156 3.8905578 3.7145355 3.431951 3.744821 4.413666 3.5156384 4.4081564 3.3456657 3.8229423 4.6776657 3.6635332 4.60455 3.3448007 4.126098 3.728946 3.961676 3.675802 3.6486797 3.43079 3.723135 4.585305 3.4534435 3.9534044 4.1286163 4.005473
0.6016016 3.9283829 3.541676 3.3221982 3.952725 3.6154487 4.000693 3.3197136 3.9570298 3.6441784 3.4138813 3.6279588 3.4513443 4.3910494 3.803798 3.5696435 3.9131346 3.7950072 3.5147247 4.6155567 3.6579452 3.5122652 4.6938295 3.320086 3.7071881 4.040384 3.887986 3.7118804 3.4292538 3.7423167 4.4104843 3.5131712 4.404972 3.343021 3.8204055 4.674539 3.6606684 4.601392 3.3421574 4.123334 3.7264507 3.9590561 3.6729355 3.6457753 3.4280438 3.7206473 4.5821586 3.450728 3.9507804 4.1258717 4.0028796
0.6026026 3.925818 3.5388622 3.3195443 3.9500203 3.6128516 3.9981134 3.3170862 3.9543018 3.6413023 3.4114008 3.6255164 3.4486496 4.3878837 3.8011918 3.566856 3.910574 3.7923985 3.5121965 4.612399 3.6551175 3.5097284 4.6906977 3.3174338 3.704538 4.037665 3.8854258 3.7092366 3.4265707 3.739822 4.4073124 3.510714 4.401799 3.340389 3.8178787 4.671423 3.657817 4.5982456 3.3395247 4.120581 3.7239656 3.9564466 3.6700811 3.6428819 3.4253106 3.7181687 4.5790215 3.4480228 3.9481664 4.1231384 4.0002947
0.6036036 3.923265 3.5360594 3.3169036 3.9473262 3.6102657 3.9955456 3.3144727 3.9515839 3.6384377 3.4089317 3.623085 3.4459672 4.3847303 3.798595 3.5640807 3.9080215 3.7898004 3.5096788 4.609252 3.6523018 3.5072029 4.687575 3.314793 3.701895 4.034956 3.8828743 3.706604 3.4238973 3.7373364 4.404151 3.5082688 4.398636 3.3377697 3.8153605 4.668317 3.654975 4.59511 3.3369045 4.117839 3.7214885 3.953846 3.6672392 3.6400013 3.4225907 3.7157009 4.5758963 3.4453287 3.9455647 4.1204157 3.997721
0.6046046 3.9207225 3.5332687 3.3142745 3.9446435 3.607692 3.9929867 3.311871 3.9488788 3.6355865 3.4064717 3.6206634 3.4432979 4.381587 3.7960095 3.5613165 3.9054804 3.7872121 3.5071726 4.6061177 3.6494987 3.5046878 4.6844635 3.3121653 3.6992636 4.032259 3.8803344 3.7039838 3.421238 3.7348619 4.4010015 3.505835 4.395486 3.3351612 3.8128545 4.665222 3.6521468 4.5919847 3.3342955 4.1151094 3.7190223 3.9512596 3.6644104 3.637133 3.4198809 3.713243 4.5727806 3.4426486 3.9429731 4.117707 3.995156
0.6056056 3.918188 3.5304909 3.311658 3.9419737 3.6051276 3.990437 3.3092797 3.946185 3.632745 3.4040232 3.6182523 3.4406366 4.378454 3.7934358 3.5585642 3.9029489 3.7846336 3.5046766 4.602994 3.6467056 3.5021827 4.6813645 3.3095493 3.6966453 4.029574 3.8778002 3.7013726 3.4185896 3.7323961 4.3978634 3.5034087 4.3923454 3.332563 3.8103592 4.662137 3.6493297 4.588871 3.331698 4.1123896 3.7165663 3.9486809 3.6615896 3.6342769 3.4171848 3.7107954 4.5696745 3.43998 3.94039 4.1150064 3.9926
0.6066066 3.9156656 3.527726 3.3090525 3.9393137 3.6025755 3.9878967 3.306703 3.943503 3.629919 3.401585 3.61585 3.4379883 4.375333 3.7908711 3.5558214 3.9004264 3.7820685 3.5021925 4.5998826 3.6439245 3.499689 4.6782765 3.3069448 3.6940358 4.026901 3.8752787 3.6987736 3.4159527 3.7299423 4.3947353 3.5009952 4.3892174 3.329977 3.8078723 4.659063 3.6465244 4.5857677 3.329111 4.10968 3.714119 3.9461129 3.6587827 3.631432 3.4144998 3.7083564 4.566581 3.4373226 3.9378176 4.112318 3.9900546
0.6076076 3.9131508 3.5249715 3.3064585 3.936665 3.6000342 3.9853663 3.3041372 3.9408321 3.627103 3.3991566 3.6134577 3.4353523 4.372223 3.7883174 3.553092 3.8979127 3.7795117 3.4997177 4.5967817 3.6411555 3.4972057 4.6751976 3.3043509 3.6914358 4.0242367 3.872767 3.696185 3.4133291 3.727497 4.391617 3.498591 4.386098 3.3274016 3.8053975 4.655998 3.6437297 4.582674 3.3265371 4.106983 3.7116804 3.9435568 3.655988 3.6286006 3.4118257 3.7059274 4.563497 3.4346755 3.935255 4.109641 3.9875183
0.6086086 3.9106462 3.52223 3.3038754 3.9340286 3.5975046 3.9828455 3.3015828 3.9381704 3.6242998 3.3967392 3.6110744 3.432726 4.3691206 3.7857733 3.550374 3.895409 3.7769651 3.4972541 4.593692 3.6383967 3.494731 4.6721296 3.3017704 3.6888492 4.0215855 3.8702626 3.6936088 3.4107165 3.72506 4.3885098 3.4961963 4.38299 3.3248382 3.8029323 4.652944 3.640946 4.579592 3.3239737 4.104297 3.709251 3.9410076 3.653203 3.6257806 3.409164 3.703507 4.560424 3.4320421 3.9327054 4.1069736 3.98499
0.6096096 3.9081519 3.5194979 3.3013046 3.9314032 3.5949826 3.9803333 3.2990403 3.9355218 3.621509 3.3943303 3.6087 3.430111 4.3660316 3.7832398 3.547667 3.8929136 3.7744293 3.4947991 4.590612 3.63565 3.492268 4.6690707 3.2992005 3.6862712 4.0189447 3.8677688 3.6910412 3.4081144 3.722634 4.385414 3.4938123 4.3798923 3.3222854 3.8004763 4.6499 3.6381745 4.576521 3.3214214 4.101621 3.706831 3.9384701 3.6504302 3.6229725 3.4065144 3.7010972 4.5573587 3.429418 3.9301634 4.1043177 3.9824715
0.6106106 3.905667 3.5167794 3.2987447 3.9287868 3.592474 3.977831 3.2965105 3.9328837 3.6187277 3.3919315 3.6063375 3.427508 4.3629513 3.7807164 3.54497 3.8904283 3.771902 3.4923558 4.587544 3.632915 3.4898143 4.6660233 3.2966413 3.683702 4.0163145 3.8652835 3.6884842 3.4055233 3.7202172 4.382329 3.4914382 4.3768063 3.3197432 3.7980309 4.646866 3.6354127 4.5734587 3.3188803 4.098957 3.7044215 3.935943 3.6476686 3.6201754 3.403875 3.6986969 4.554305 3.426807 3.927631 4.101673 3.9799626
0.6116116 3.9031906 3.514071 3.2961934 3.9261827 3.5899749 3.9753366 3.2939906 3.930255 3.6159601 3.3895428 3.6039815 3.4249144 4.359883 3.7782013 3.5422847 3.8879514 3.769386 3.4899232 4.584487 3.6301892 3.4873705 4.662987 3.294093 3.6811438 4.0136943 3.8628066 3.6859386 3.4029436 3.7178087 4.379252 3.489073 4.373731 3.3172114 3.7955945 4.6438427 3.6326628 4.570408 3.3163488 4.0963006 3.702019 3.9334254 3.6449175 3.6173902 3.401247 3.6963038 4.5512614 3.4242072 3.9251084 4.099038 3.9774618
0.6126126 3.900724 3.511374 3.2936554 3.9235876 3.5874848 3.9728525 3.291482 3.927638 3.613204 3.3871646 3.601636 3.4223316 4.356823 3.7756977 3.5396094 3.8854847 3.7668784 3.4874997 4.5814404 3.6274757 3.4849367 4.6599607 3.2915568 3.6785955 4.0110865 3.8603387 3.6834033 3.4003754 3.7154107 4.3761864 3.4867177 4.3706656 3.3146899 3.793168 4.6408277 3.6299238 4.5673676 3.3138275 4.0936556 3.6996264 3.9309168 3.6421773 3.6146152 3.3986297 3.6939204 4.548228 3.4216156 3.922596 4.096414 3.9749696
0.6136136 3.8982675 3.508689 3.2911284 3.9210057 3.5850077 3.970377 3.2889833 3.9250307 3.6104574 3.3847947 3.5993006 3.4197593 4.353775 3.7732031 3.5369463 3.8830247 3.7643821 3.4850855 4.5784035 3.624772 3.4825108 4.6569457 3.2890306 3.6760566 4.0084877 3.857881 3.6808782 3.3978167 3.7130218 4.3731318 3.4843721 4.36761 3.3121789 3.7907515 4.637824 3.6271932 4.564336 3.3113184 4.0910215 3.6972418 3.9284194 3.6394477 3.6118531 3.3960257 3.6915476 4.545205 3.419036 3.9200935 4.0937996 3.9724889
0.6146146 3.8958187 3.5060132 3.2886107 3.9184322 3.5825367 3.967909 3.2864976 3.9224348 3.6077228 3.3824348 3.596973 3.417197 4.3507347 3.7707186 3.5342922 3.8805742 3.7618933 3.4826803 4.5753775 3.6220787 3.4800963 4.653938 3.2865157 3.6735287 4.0058985 3.855431 3.6783617 3.395269 3.7106423 4.3700857 3.482036 4.364565 3.309679 3.7883434 4.634828 3.624475 4.561316 3.3088188 4.088397 3.6948662 3.9259286 3.6367278 3.609102 3.3934295 3.6891823 4.542189 3.416466 3.9175994 4.091196 3.9700136
0.6156156 3.893379 3.5033488 3.2861028 3.9158678 3.5800786 3.9654512 3.2840223 3.9198465 3.604999 3.3800845 3.594653 3.4146457 4.3477063 3.768242 3.531647 3.878131 3.7594151 3.480287 4.5723624 3.6193962 3.477691 4.650941 3.2840095 3.6710086 4.0033207 3.8529897 3.675856 3.3927326 3.70827 4.3670516 3.4797077 4.3615313 3.307188 3.785943 4.6318426 3.621767 4.558305 3.3063293 4.0857835 3.692499 3.9234486 3.6340199 3.606361 3.3908453 3.6868243 4.5391855 3.4139066 3.9151144 4.0886016 3.967547
0.6166166 3.8909483 3.5006948 3.283607 3.9133162 3.577628 3.9630003 3.281558 3.9172716 3.602285 3.3777423 3.592343 3.412104 4.344686 3.7657747 3.5290132 3.8756986 3.7569451 3.4779015 4.569356 3.6167245 3.4752944 4.6479535 3.2815146 3.668498 4.0007524 3.8505573 3.6733594 3.3902073 3.7059073 4.364025 3.4773898 4.3585052 3.304708 3.7835555 4.6288643 3.6190693 4.5553026 3.3038507 4.083179 3.6901393 3.9209785 3.631322 3.603631 3.3882718 3.6844773 4.5361896 3.4113588 3.9126391 4.0860186 3.9650905
0.6176176 3.888528 3.498053 3.2811193 3.910773 3.575189 3.9605598 3.2791028 3.9147043 3.599584 3.37541 3.5900407 3.4095712 4.341676 3.7633188 3.52639 3.8732731 3.7544847 3.4755247 4.566361 3.6140625 3.4729068 4.6449757 3.2790308 3.6659994 3.9981956 3.8481326 3.670874 3.38769 3.7035527 4.3610096 3.4750798 4.3554907 3.3022373 3.7811744 4.6258984 3.6163821 4.552313 3.3013816 4.0805836 3.6877892 3.9185176 3.628633 3.6009116 3.3857064 3.682137 4.533205 3.4088192 3.9101732 4.0834436 3.9626417
0.6186186 3.886113 3.4954185 3.2786427 3.9082396 3.572759 3.958127 3.276658 3.9121492 3.5968924 3.3730855 3.587748 3.4070492 4.338675 3.760869 3.5237775 3.8708546 3.7520337 3.4731584 4.5633764 3.6114097 3.4705293 4.642009 3.2765563 3.6635065 3.9956465 3.845716 3.6683977 3.3851848 3.7012067 4.3580027 3.4727786 4.352484 3.2997768 3.7788033 4.6229396 3.6137044 4.5493293 3.2989228 4.077999 3.6854463 3.9160647 3.6259565 3.5982013 3.3831542 3.6798067 4.5302286 3.406293 3.9077158 4.0808787 3.9601994
0.6196196 3.883709 3.492797 3.276176 3.905716 3.5703354 3.9557 3.2742248 3.9096012 3.5942097 3.370771 3.5854633 3.404536 4.335685 3.7584286 3.5211735 3.8684456 3.7495902 3.4707985 4.560399 3.6087656 3.4681578 4.63905 3.2740922 3.6610236 3.9931078 3.8433082 3.6659293 3.3826876 3.6988697 4.3550057 3.4704869 4.349488 3.2973242 3.7764416 4.6199913 3.6110353 4.546356 3.2964735 4.0754237 3.6831126 3.9136205 3.623286 3.5955038 3.3806114 3.6774838 4.527261 3.4037724 3.9052675 4.078324 3.9577675
0.6206206 3.8813124 3.490184 3.2737179 3.9032025 3.567925 3.9532843 3.2718005 3.907063 3.5915399 3.368464 3.5831864 3.4020326 4.3327017 3.7559981 3.5185788 3.8660455 3.7471566 3.4684486 4.557434 3.6061344 3.4657984 4.6361 3.2716367 3.6585503 3.9905777 3.8409076 3.6634717 3.3802001 3.6965406 4.3520184 3.468202 4.3465023 3.2948842 3.774086 4.61705 3.6083767 4.5433936 3.294033 4.072857 3.6807852 3.911184 3.620629 3.592815 3.378077 3.6751685 4.524302 3.4012647 3.9028273 4.075778 3.9553409
0.6216216 3.8789234 3.4875827 3.2712703 3.9006975 3.5655222 3.9508748 3.2693863 3.9045346 3.588879 3.3661675 3.5809174 3.3995397 4.32973 3.7535741 3.5159948 3.863653 3.7447314 3.4661105 4.5544786 3.6035106 3.4634466 4.6331615 3.2691922 3.6560855 3.988059 3.8385172 3.6610217 3.3777251 3.6942208 4.349042 3.4659271 4.3435254 3.2924514 3.7717402 4.61412 3.6057286 4.5404415 3.2916026 4.0703 3.678468 3.9087577 3.61798 3.5901372 3.3755546 3.6728616 4.521354 3.398765 3.9003959 4.073242 3.9529254
0.6226226 3.8765438 3.4849904 3.2688324 3.8982024 3.5631282 3.9484744 3.266983 3.9020152 3.5862284 3.3638785 3.5786583 3.3970551 4.326767 3.7511606 3.5134196 3.8612676 3.7423158 3.4637785 4.551532 3.6008976 3.4611034 4.630231 3.2667568 3.6536293 3.9855475 3.8361325 3.6585822 3.375258 3.691907 4.346073 3.4636607 4.3405585 3.2900286 3.769404 4.611198 3.6030893 4.5374966 3.2891812 4.067752 3.676157 3.90634 3.6153412 3.587469 3.3730402 3.6705642 4.518414 3.3962755 3.897974 4.0707154 3.9505157
0.6236236 3.8741732 3.482408 3.2664037 3.895717 3.5607438 3.9460802 3.2645888 3.8995051 3.5835872 3.361598 3.5764048 3.3945801 4.323813 3.7487557 3.5108542 3.8588905 3.7399068 3.4614558 4.5485954 3.598293 3.4587674 4.62731 3.2643304 3.6511836 3.9830465 3.8337576 3.656152 3.3728008 3.6896033 4.343113 3.4614017 4.3375998 3.287613 3.7670748 4.608284 3.6004605 4.534562 3.2867692 4.065214 3.6738544 3.9039302 3.6127107 3.5848105 3.370536 3.6682715 4.515483 3.3937945 3.8955598 4.068197 3.9481149
0.6246246 3.87181 3.479835 3.2639847 3.8932405 3.5583665 3.9436944 3.2622046 3.8970063 3.5809574 3.359325 3.57416 3.3921134 4.3208685 3.7463586 3.5082974 3.8565211 3.7375064 3.4591413 4.545668 3.5956976 3.4564395 4.6243978 3.2619138 3.6487446 3.9805548 3.831389 3.653729 3.3703523 3.6873064 4.340163 3.4591513 4.334651 3.2852087 3.7647552 4.60538 3.5978384 4.5316353 3.2843666 4.0626845 3.6715581 3.901529 3.6100912 3.5821626 3.368042 3.6659904 4.51256 3.391324 3.893153 4.065687 3.9457214
0.6256256 3.8694541 3.4772706 3.2615738 3.8907733 3.5559998 3.9413183 3.2598286 3.894515 3.5783353 3.3570595 3.5719242 3.3896563 4.3179307 3.7439685 3.5057507 3.8541594 3.735115 3.4568346 4.542751 3.593113 3.4541216 4.6214943 3.2595072 3.6463132 3.9780717 3.8290277 3.651316 3.3679128 3.6850166 4.337221 3.4569077 4.33171 3.2828124 3.7624447 4.602483 3.5952275 4.528717 3.2819715 4.060163 3.6692712 3.8991363 3.6074796 3.5795236 3.3655562 3.6637142 4.509647 3.3888626 3.890756 4.0631876 3.943336
0.6266266 3.867107 3.474718 3.2591727 3.888315 3.5536418 3.9389486 3.2574623 3.8920326 3.5757232 3.3548036 3.5696955 3.3872085 4.315004 3.741588 3.5032134 3.8518052 3.7327318 3.4545376 4.539842 3.5905352 3.4518125 4.618602 3.2571087 3.6438923 3.9755979 3.8266754 3.6489124 3.365483 3.6827364 4.3342896 3.4546738 4.328779 3.2804246 3.7601411 4.599596 3.592625 4.5258093 3.2795873 4.057652 3.666991 3.8967514 3.604879 3.5768952 3.363081 3.6614482 4.506742 3.3864112 3.8883665 4.0606976 3.9409575
0.6276276 3.8647673 3.4721737 3.2567792 3.8858666 3.5512917 3.936584 3.2551055 3.8895593 3.5731215 3.3525553 3.5674732 3.3847675 4.312087 3.7392163 3.5006824 3.8494577 3.7303548 3.452248 4.5369434 3.5879688 3.4495087 4.615716 3.2547183 3.6414785 3.973133 3.8243294 3.6465147 3.3630624 3.6804628 4.3313646 3.4524455 4.325857 3.2780457 3.7578454 4.5967164 3.5900316 4.5229106 3.2772107 4.055148 3.6647177 3.8943744 3.6022844 3.5742736 3.3606136 3.6591873 4.503846 3.383966 3.885984 4.0582147 3.938588
0.6286286 3.8624353 3.4696374 3.254396 3.8834248 3.5489492 3.9342296 3.2527578 3.8870938 3.5705285 3.3503156 3.5652585 3.3823352 4.309176 3.736849 3.498163 3.847119 3.7279868 3.4499664 4.534053 3.5854096 3.4472146 4.6128397 3.252338 3.639073 3.9706762 3.8219917 3.6441274 3.36065 3.678197 4.32845 3.450225 4.322946 3.2756746 3.7555578 4.593847 3.5874472 4.52002 3.2748423 4.0526533 3.6624522 3.8920054 3.599699 3.5716646 3.3581564 3.6569343 4.5009584 3.3815312 3.8836107 4.0557394 3.9362235
0.6296296 3.86011 3.467112 3.252021 3.8809917 3.5466166 3.9318821 3.2504191 3.8846366 3.5679467 3.3480816 3.5630536 3.3799133 4.306276 3.7344916 3.4956498 3.8447876 3.7256262 3.4476933 4.5311728 3.58286 3.4449282 4.609972 3.2499683 3.6366758 3.9682283 3.8196611 3.6417475 3.358249 3.675939 4.325545 3.448014 4.3200417 3.2733135 3.753278 4.5909843 3.5848718 4.517139 3.2724838 4.050167 3.6601963 3.8896437 3.5971243 3.569063 3.355707 3.6546888 4.4980793 3.379107 3.8812432 4.053275 3.9338672
0.6306306 3.8577929 3.4645927 3.2496552 3.8785686 3.5442908 3.929542 3.2480903 3.8821888 3.5653718 3.3458564 3.560854 3.3774986 4.303384 3.7321405 3.4931474 3.8424616 3.7232738 3.4454265 4.5283012 3.5803177 3.442649 4.6071124 3.247604 3.634285 3.965789 3.8173363 3.6393766 3.3558526 3.6736884 4.322646 3.445809 4.3171463 3.2709606 3.7510054 4.588129 3.5823035 4.514265 3.2701335 4.047689 3.6579432 3.8872893 3.594558 3.5664701 3.3532677 3.6524506 4.495208 3.376688 3.8788862 4.050817 3.9315186
0.6316316 3.8554833 3.4620845 3.2472978 3.8761528 3.5419726 3.927209 3.2457678 3.8797498 3.5628057 3.343639 3.558662 3.3750927 4.3005 3.729799 3.490652 3.8401427 3.7209287 3.4431703 4.525438 3.5777848 3.4403782 4.604263 3.2452493 3.6319032 3.9633572 3.8150203 3.6370137 3.3534665 3.671445 4.3197575 3.4436119 4.3142595 3.2686145 3.7487411 4.585283 3.5797448 4.5113993 3.2677903 4.0452194 3.6556993 3.884944 3.592 3.5638871 3.3508363 3.6502204 4.492346 3.374279 3.8765354 4.048369 3.9291751
0.6326326 3.8531816 3.4595838 3.2449474 3.873746 3.5396638 3.9248822 3.2434568 3.877318 3.5602498 3.3414278 3.5564785 3.3726947 4.2976227 3.727464 3.4881656 3.8378325 3.7185907 3.4409187 4.522582 3.5752604 3.4381144 4.601418 3.2429035 3.6295285 3.9609342 3.8127105 3.6346583 3.35109 3.6692095 4.316878 3.4414206 4.311382 3.2662773 3.7464838 4.582445 3.5771937 4.508544 3.2654562 4.042757 3.6534615 3.8826056 3.5894508 3.5613136 3.348412 3.647996 4.4894905 3.3718772 3.874191 4.045928 3.9268403
0.6336336 3.8508866 3.4570942 3.2426052 3.871347 3.537362 3.9225621 3.241151 3.8748944 3.557701 3.3392262 3.5542996 3.3703046 4.294757 3.7251358 3.4856873 3.835529 3.7162604 3.4386768 4.5197372 3.5727432 3.4358582 4.598585 3.2405648 3.627164 3.9585185 3.810408 3.6323104 3.348721 3.6669803 4.3140044 3.4392376 4.3085117 3.263947 3.744234 4.5796146 3.5746527 4.5056944 3.2631295 4.0403037 3.6512313 3.8802743 3.5869083 3.5587475 3.3459976 3.64578 4.486643 3.369486 3.8718548 4.0434947 3.9245126
0.6346346 3.8485985 3.4546108 3.240272 3.8689547 3.5350676 3.9202502 3.238857 3.8724785 3.5551634 3.33703 3.5521297 3.367923 4.291897 3.7228143 3.4832153 3.8332312 3.7139368 3.4364417 4.516899 3.5702357 3.433608 4.5957594 3.2382355 3.6248043 3.956111 3.8081117 3.629972 3.3463602 3.6647582 4.311141 3.4370615 4.3056498 3.2616255 3.741991 4.576793 3.572118 4.5028543 3.2608113 4.0378575 3.6490092 3.8779511 3.5843754 3.556191 3.343591 3.6435685 4.4838047 3.3670998 3.869526 4.0410705 3.9221902
0.6356356 3.8463194 3.4521365 3.2379465 3.8665724 3.532782 3.917945 3.2365694 3.8700724 3.5526307 3.3348413 3.5499654 3.3655488 4.289047 3.7205021 3.4807546 3.8309417 3.7116213 3.4342127 4.5140715 3.5677361 3.4313674 4.592942 3.2359138 3.622452 3.9537134 3.805824 3.6276405 3.3440063 3.6625435 4.3082843 3.4348927 4.302797 3.2593112 3.7397587 4.5739775 3.5695913 4.5000224 3.2585006 4.0354204 3.646793 3.875635 3.581851 3.5536425 3.341194 3.641367 4.480974 3.3647254 3.8672051 4.0386534 3.9198775
0.6366366 3.8440454 3.449671 3.2356281 3.8641977 3.5305033 3.9156463 3.2342916 3.867673 3.5501106 3.3326612 3.5478075 3.3631823 4.2862034 3.7181945 3.4782999 3.8286586 3.7093117 3.4319935 4.51125 3.5652447 3.4291313 4.5901327 3.2335992 3.620109 3.9513223 3.8035412 3.6253161 3.3416617 3.660334 4.3054376 3.43273 4.2999525 3.2570047 3.7375302 4.571172 3.5670729 4.497198 3.2561972 4.0329895 3.6445832 3.8733265 3.5793316 3.551103 3.3388038 3.6391692 4.478152 3.3623555 3.864891 4.036245 3.9175694
0.6376376 3.8417792 3.447211 3.2333174 3.8618295 3.5282314 3.913353 3.2320204 3.8652806 3.5475965 3.3304863 3.5456567 3.3608227 4.283369 3.7158945 3.475852 3.8263812 3.7070093 3.4297795 4.508439 3.5627604 3.4269044 4.58733 3.2312922 3.617772 3.9489384 3.8012662 3.6229992 3.3393247 3.6581328 4.302597 3.4305737 4.297116 3.254706 3.7353096 4.5683713 3.5645633 4.494383 3.2539015 4.0305676 3.6423795 3.8710237 3.5768237 3.5485706 3.3364217 3.6369793 4.475335 3.3599954 3.8625827 4.0338435 3.915269
0.6386386 3.8395183 3.4447632 3.2310174 3.8594704 3.5259686 3.9110692 3.229755 3.8628974 3.545092 3.3283184 3.5435143 3.3584716 4.2805414 3.7136023 3.4734144 3.8241124 3.7047155 3.427574 4.5056357 3.5602834 3.424685 4.5845375 3.2289965 3.6154428 3.9465628 3.7989974 3.6206908 3.3369963 3.65594 4.299765 3.4284246 4.2942877 3.2524147 3.7330964 4.5655804 3.5620608 4.491577 3.2516146 4.0281534 3.640182 3.8687277 3.5743227 3.5460472 3.3340478 3.6347964 4.472529 3.3576422 3.8602834 4.031448 3.912974
0.6396396 3.8372657 3.4423206 3.228722 3.8571177 3.5237126 3.90879 3.2275007 3.8605206 3.542595 3.3261576 3.5413775 3.3561273 4.2777224 3.7113175 3.470983 3.8218474 3.702425 3.4253745 4.502841 3.557815 3.4224708 4.581752 3.226706 3.6131198 3.9441948 3.7967348 3.6183882 3.3346744 3.6537526 4.296941 3.4262817 4.2914677 3.2501311 3.7308888 4.5627966 3.5595665 4.488776 3.2493343 4.025746 3.6379907 3.866439 3.5718293 3.5435317 3.3316808 3.6326194 4.4697294 3.3552966 3.8579888 4.0290627 3.9106853
0.6406406 3.8350205 3.4398863 3.2264352 3.854774 3.5214632 3.9065185 3.2252536 3.8581524 3.5401058 3.3240047 3.539247 3.353791 4.2749124 3.7090387 3.4685593 3.819591 3.7001433 3.4231825 4.5000534 3.5553546 3.4202633 4.578974 3.2244217 3.610805 3.941835 3.794479 3.616095 3.3323603 3.651572 4.294126 3.4241447 4.2886553 3.2478542 3.7286904 4.5600204 3.5570793 4.485985 3.2470603 4.023345 3.6358073 3.8641586 3.5693426 3.5410242 3.3293214 3.6304493 4.466937 3.3529582 3.8557024 4.026683 3.9084046
0.6416416 3.8327804 3.4374604 3.224156 3.8524363 3.5192213 3.9042525 3.2230134 3.8557901 3.5376244 3.321857 3.537122 3.3514614 4.272108 3.7067647 3.466143 3.8173392 3.6978683 3.4209957 4.4972744 3.5528998 3.4180644 4.576203 3.222147 3.6084943 3.9394808 3.792229 3.613807 3.330053 3.6493974 4.2913165 3.4220142 4.2858505 3.2455864 3.7264972 4.557249 3.554598 4.4832 3.2447946 4.020953 3.6336296 3.861882 3.5668645 3.5385256 3.3269725 3.6282861 4.464153 3.350628 3.8534222 4.024311 3.9061294
0.6426426 3.8305473 3.4350424 3.2218833 3.850107 3.5169854 3.9019916 3.2207808 3.853437 3.53515 3.3197165 3.5350037 3.3491385 4.269311 3.7044988 3.4637346 3.815094 3.695599 3.4188175 4.4945025 3.550454 3.4158707 4.5734406 3.2198782 3.6061933 3.9371347 3.7899852 3.611526 3.3277555 3.6472282 4.288517 3.4198902 4.2830534 3.2433224 3.7243133 4.554489 3.552126 4.480422 3.2425356 4.0185685 3.631456 3.859615 3.5643919 3.536034 3.3246288 3.6261282 4.461375 3.3483057 3.8511488 4.021947 3.9038599
0.6436436 3.8283215 3.432632 3.2196186 3.8477845 3.5147576 3.8997393 3.2185562 3.8510888 3.5326853 3.3175812 3.5328932 3.3468232 4.266523 3.7022374 3.4613328 3.8128564 3.6933365 3.416646 4.49174 3.548014 3.4136837 4.570687 3.217617 3.6038985 3.934796 3.7877483 3.609253 3.3254623 3.6450663 4.285724 3.4177728 4.2802634 3.2410672 3.7221322 4.551735 3.5496616 4.4776535 3.2402844 4.0161886 3.6292913 3.8573532 3.5619287 3.5335503 3.3222914 3.6239767 4.458606 3.3459888 3.8488812 4.0195894 3.9015975
0.6446446 3.8261008 3.4302273 3.2173593 3.8454685 3.5125356 3.897493 3.2163377 3.8487496 3.5302277 3.315453 3.5307868 3.3445146 4.263742 3.6999836 3.4589381 3.8106236 3.69108 3.4144797 4.4889836 3.5455835 3.4115033 4.567939 3.2153635 3.601609 3.9324636 3.7855172 3.6069868 3.3231776 3.6429112 4.2829394 3.4156601 4.277482 3.2388172 3.71996 4.5489874 3.5472033 4.4748917 3.2380395 4.013818 3.6271322 3.8550975 3.5594716 3.531074 3.319963 3.621832 4.455842 3.3436809 3.8466215 4.0172386 3.8993404
0.6456456 3.823886 3.4278316 3.2151084 3.8431602 3.510322 3.8952518 3.2141275 3.8464165 3.527778 3.3133314 3.5286872 3.3422136 4.260969 3.6977367 3.4565504 3.8083973 3.68883 3.4123216 4.4862385 3.543159 3.4093292 4.5651984 3.2131176 3.5993285 3.9301395 3.7832928 3.6047282 3.320899 3.6407607 4.28016 3.413555 4.2747083 3.236577 3.7177932 4.5462465 3.544752 4.4721394 3.2358015 4.011453 3.624978 3.8528488 3.557023 3.5286052 3.3176422 3.6196933 4.4530888 3.3413777 3.844366 4.0148954 3.8970892
0.6466466 3.8216782 3.4254422 3.212864 3.8408575 3.5081134 3.8930163 3.2119246 3.8440893 3.5253334 3.311216 3.5265937 3.3399181 4.2582026 3.695494 3.4541688 3.8061767 3.686586 3.4101675 4.483497 3.5407405 3.4071612 4.5624657 3.210877 3.5970516 3.9278212 3.7810721 3.6024752 3.3186283 3.638618 4.2773895 3.4114547 4.271941 3.2343395 3.7156327 4.5435123 3.542307 4.4693913 3.233569 4.009095 3.62283 3.8506055 3.5545802 3.526144 3.3153267 3.6175585 4.45034 3.3390832 3.8421183 4.0125585 3.8948455
0.6476476 3.8194785 3.4230614 3.2106261 3.838563 3.5059114 3.8907871 3.2097273 3.8417706 3.5228977 3.3091073 3.5245068 3.3376307 4.2554436 3.6932592 3.4517958 3.8039632 3.6843476 3.4080229 4.4807644 3.5383298 3.405 4.55974 3.208644 3.5947833 3.9255114 3.7788596 3.6002278 3.3163652 3.6364808 4.2746267 3.4093597 4.2691827 3.2321103 3.7134795 4.540787 3.5398703 4.466652 3.2313452 4.0067444 3.620688 3.8483691 3.5521438 3.5236893 3.3130193 3.6154318 4.4475975 3.3367949 3.8398752 4.0102286 3.8926072
0.6486486 3.8172822 3.4206853 3.2083945 3.8362753 3.5037167 3.8885636 3.2075381 3.8394587 3.5204701 3.3070028 3.5224237 3.3353477 4.252691 3.6910295 3.4494276 3.8017538 3.682115 3.4058824 4.4780397 3.535926 3.4028432 4.557022 3.2064168 3.592521 3.9232073 3.7766523 3.5979881 3.3141074 3.6343486 4.27187 3.4072704 4.26643 3.2298877 3.7113318 4.5380673 3.5374398 4.4639177 3.2291262 4.0043993 3.6185517 3.8461382 3.549715 3.5212412 3.3107188 3.6133094 4.4448633 3.334513 3.8376403 4.0079055 3.8903747
0.6496496 3.8150926 3.4183185 3.206172 3.8339937 3.5015287 3.8863478 3.2053542 3.8371515 3.5180483 3.3049045 3.5203483 3.3330727 4.2499466 3.6888044 3.4470682 3.7995517 3.6798887 3.4037478 4.4753227 3.533529 3.4006946 4.5543118 3.2041984 3.5902636 3.920907 3.77445 3.5957544 3.311857 3.6322246 4.2691207 3.4051886 4.263685 3.2276707 3.7091913 4.5353537 3.535016 4.461193 3.2269144 4.0020633 3.6164222 3.8439133 3.5472932 3.5188031 3.3084245 3.6111937 4.4421363 3.3322399 3.8354099 4.0055876 3.8881474
0.6506507 3.81291 3.415958 3.2039533 3.831719 3.4993458 3.8841348 3.203178 3.8348532 3.515634 3.302814 3.5182781 3.330803 4.2472086 3.6865861 3.4447134 3.7973545 3.6776679 3.4016185 4.4726114 3.531137 3.39855 4.551607 3.201984 3.5880141 3.9186168 3.7722542 3.593527 3.3096123 3.6301053 4.2663784 3.403109 4.260947 3.2254603 3.7070546 4.532649 3.5325973 4.458474 3.2247076 3.999731 3.6142952 3.841694 3.544877 3.5163698 3.3061376 3.609083 4.439415 3.329969 3.8331842 4.003278 3.8859258
0.6516517 3.810732 3.4136043 3.2017426 3.8294497 3.497169 3.8819294 3.2010088 3.832559 3.5132275 3.3007278 3.5162127 3.3285406 4.244478 3.6843724 3.442366 3.7951622 3.6754522 3.3994987 4.4699097 3.5287533 3.396413 4.5489116 3.199779 3.5857694 3.91633 3.7700639 3.5913067 3.3073754 3.6279912 4.2636437 3.401037 4.2582183 3.2232566 3.7049243 4.529949 3.5301886 4.4557633 3.222507 3.997406 3.612177 3.8394814 3.5424685 3.5139432 3.3038564 3.606978 4.4367027 3.3277073 3.830966 4.0009727 3.8837097
0.6526527 3.8085601 3.4112568 3.1995366 3.8271878 3.495 3.8797283 3.198844 3.8302717 3.5108259 3.2986484 3.5141535 3.326283 4.2417545 3.6821654 3.4400249 3.792976 3.6732435 3.3973808 4.467214 3.526375 3.3942811 4.5462193 3.1975765 3.5835314 3.9140515 3.7678795 3.5890918 3.3051443 3.6258817 4.260915 3.3989697 4.255493 3.221059 3.702801 4.527257 3.5277836 4.453059 3.220315 3.9950876 3.6100621 3.8372726 3.5400655 3.5115232 3.3015826 3.604879 4.4339952 3.3254507 3.828754 3.9986744 3.881499
0.6536537 3.8063927 3.4089162 3.197338 3.8249316 3.4928355 3.8775332 3.1966877 3.827993 3.5084329 3.2965727 3.5121 3.3240328 4.2390385 3.679964 3.4376903 3.7907963 3.671039 3.3952708 4.4645257 3.524004 3.3921542 4.543537 3.1953833 3.5812993 3.9117806 3.7656999 3.586884 3.3029203 3.6237795 4.2581935 3.3969088 4.252777 3.2188673 3.7006829 4.524571 3.5253854 4.450362 3.2181282 3.992775 3.607955 3.8350718 3.53767 3.5091116 3.2993155 3.6027856 4.4312944 3.3232017 3.8265467 3.9963834 3.8792949
0.6546547 3.804233 3.4065826 3.1951451 3.822682 3.4906778 3.8753438 3.1945384 3.8257174 3.5060458 3.2945037 3.5100513 3.3217874 4.2363286 3.6777673 3.4353623 3.7886212 3.66884 3.3931656 4.461845 3.5216386 3.3900337 4.5408616 3.1931956 3.579073 3.9095137 3.7635264 3.5846813 3.300701 3.6216817 4.2554803 3.3948503 4.2500687 3.2166805 3.6985712 4.5218925 3.522994 4.4476714 3.2159457 3.990469 3.6058507 3.8328762 3.5352802 3.5067072 3.2970533 3.600697 4.4286017 3.3209581 3.8243442 3.9940982 3.8770964
0.6556557 3.8020792 3.4042535 3.1929598 3.8204389 3.4885254 3.873161 3.1923938 3.8234496 3.5036662 3.2924395 3.5080087 3.3195498 4.2336235 3.6755762 3.43304 3.786452 3.6666465 3.3910668 4.4591703 3.5192795 3.387919 4.538191 3.1910138 3.5768528 3.9072547 3.7613568 3.5824854 3.2984881 3.6195912 4.2527723 3.3927984 4.2473655 3.2145 3.6964657 4.5192175 3.520608 4.4449883 3.21377 3.988169 3.603754 3.8306854 3.5328965 3.5043077 3.2947984 3.5986137 4.4259143 3.318721 3.822148 3.991819 3.8749013
0.6566567 3.7999296 3.4019327 3.1907783 3.8182 3.4863791 3.8709826 3.1902556 3.8211875 3.5012918 3.2903812 3.5059712 3.3173156 4.2309275 3.6733894 3.4307225 3.7842894 3.6644588 3.3889742 4.4565034 3.516927 3.385809 4.535528 3.1888375 3.5746365 3.9049995 3.7591934 3.5802937 3.296283 3.617505 4.2500706 3.3907528 4.244669 3.2123241 3.6943657 4.516551 3.5182297 4.4423103 3.2115993 3.9858742 3.601661 3.8284993 3.530518 3.501914 3.2925491 3.5965369 4.4232335 3.3164907 3.8199573 3.9895453 3.872714
0.6576577 3.7977862 3.399618 3.188603 3.81597 3.4842389 3.8688097 3.1881247 3.8189313 3.498925 3.2883286 3.5039394 3.3150887 4.2282357 3.6712084 3.428413 3.782129 3.6622746 3.3868856 4.453842 3.5145802 3.3837047 4.532871 3.1866674 3.572428 3.9027526 3.7570357 3.5781097 3.294083 3.6154234 4.2473764 3.3887095 4.2419796 3.210157 3.6922703 4.513891 3.5158567 4.439639 3.209436 3.9835863 3.5995731 3.8263197 3.5281477 3.4995284 3.290307 3.5944629 4.42056 3.3142638 3.8177724 3.9872775 3.87053
0.6586587 3.7956486 3.397309 3.1864338 3.8137434 3.4821036 3.8666415 3.185998 3.8166814 3.496564 3.286281 3.501911 3.3128667 4.2255535 3.669034 3.4261084 3.7799752 3.660097 3.3848028 4.451188 3.51224 3.3816056 4.530222 3.1845036 3.5702233 3.9005089 3.754883 3.575929 3.2918875 3.613349 4.244689 3.3866723 4.2392993 3.207992 3.6901813 4.5112357 3.5134878 4.4369755 3.2072773 3.9813037 3.5974913 3.824147 3.5257812 3.4971485 3.2880697 3.5923967 4.4178915 3.3120432 3.8155918 3.9850163 3.8683538
0.6596597 3.7935138 3.395006 3.1842704 3.8115242 3.4799743 3.8644776 3.1838765 3.8144364 3.4942083 3.2842393 3.499889 3.3106515 4.222876 3.6668615 3.4238098 3.777826 3.6579242 3.3827252 4.4485416 3.509902 3.3795128 4.527577 3.182345 3.5680249 3.8982718 3.7527347 3.5737562 3.289699 3.6112776 4.2420063 3.3846397 4.236621 3.205834 3.6880956 4.508589 3.5111256 4.4343176 3.2051244 3.9790275 3.5954132 3.821976 3.5234213 3.4947762 3.285839 3.5903335 4.41523 3.3098297 3.813418 3.98276 3.866179
0.6606607 3.7913866 3.3927085 3.1821141 3.8093095 3.477851 3.8623211 3.1817632 3.8121982 3.491861 3.2822015 3.4978712 3.3084397 4.2202053 3.664695 3.4215155 3.7756834 3.655755 3.3806543 4.445902 3.5075743 3.3774247 4.5249414 3.1801925 3.5658317 3.896041 3.7505918 3.5715878 3.2875156 3.6092129 4.2393336 3.3826125 4.233953 3.20368 3.686018 4.505946 3.5087705 4.4316664 3.2029748 3.9767556 3.5933423 3.819812 3.5210667 3.4924073 3.2836132 3.5882754 4.4125752 3.3076224 3.8112469 3.9805088 3.8640127
0.6616617 3.7892644 3.390417 3.179962 3.8071022 3.4757307 3.860168 3.1796544 3.809966 3.4895172 3.2801695 3.4958587 3.3062348 4.2175407 3.6625333 3.4192286 3.7735445 3.6535926 3.3785872 4.443269 3.5052514 3.3753414 4.5223103 3.1780467 3.5636444 3.893816 3.7484536 3.5694256 3.2853386 3.6071525 4.236665 3.380589 4.2312903 3.2015328 3.6839442 4.50331 3.506419 4.429021 3.2008326 3.9744902 3.5912743 3.8176534 3.5187182 3.4900463 3.2813938 3.586223 4.409926 3.305419 3.8090825 3.9782648 3.8618493
0.6626627 3.7871478 3.3881319 3.1778154 3.8048985 3.4736176 3.8580203 3.1775494 3.8077374 3.4871807 3.2781413 3.4938517 3.3040347 4.2148814 3.660377 3.416947 3.77141 3.6514335 3.3765244 4.4406395 3.5029316 3.3732626 4.519686 3.1759038 3.561461 3.891596 3.7463202 3.5672677 3.283165 3.6050968 4.234001 3.3785698 4.2286325 3.19939 3.6818748 4.500681 3.5040731 4.426382 3.1986938 3.97223 3.5892115 3.8154988 3.516375 3.487691 3.2791808 3.584175 4.4072814 3.30322 3.8069224 3.9760246 3.8596916
0.6636637 3.7850347 3.3858516 3.175673 3.8027012 3.47151 3.8558786 3.1754513 3.8055158 3.4848495 3.2761185 3.491849 3.30184 4.2122293 3.6582246 3.41467 3.7692819 3.649279 3.3744693 4.4380198 3.500619 3.37119 4.5170665 3.173767 3.5592842 3.8893812 3.744192 3.5651162 3.2810001 3.603047 4.231344 3.376556 4.2259817 3.1972532 3.679812 4.498054 3.5017338 4.4237485 3.1965637 3.969975 3.5871518 3.8133485 3.5140378 3.4853406 3.2769709 3.5821319 4.404645 3.3010287 3.8047667 3.9737895 3.857538
0.6646647 3.782926 3.3835785 3.1735382 3.8005075 3.4694076 3.8537407 3.1733596 3.8032985 3.4825258 3.2741022 3.4898498 3.2996497 4.209584 3.6560767 3.4123993 3.767158 3.6471298 3.3724174 4.4354057 3.498311 3.3691204 4.5144553 3.1716366 3.5571117 3.8871717 3.7420683 3.5629697 3.2788393 3.6010008 4.228695 3.3745446 4.2233377 3.1951203 3.6777523 4.4954376 3.4994004 4.4211235 3.194436 3.9677253 3.5850995 3.811204 3.5117056 3.4829965 3.2747674 3.5800939 4.402014 3.2988403 3.8026147 3.971561 3.8553905
0.6656657 3.7808232 3.3813102 3.1714067 3.7983208 3.4673104 3.8516061 3.1712737 3.8010879 3.480207 3.2720885 3.4878569 3.2974648 4.2069445 3.6539338 3.4101324 3.7650387 3.6449847 3.3703709 4.432798 3.4960098 3.3670578 4.5118494 3.1695108 3.554945 3.8849678 3.7399502 3.5608277 3.2766833 3.59896 4.2260513 3.3725386 4.2207003 3.1929927 3.6756997 4.4928255 3.4970715 4.4185038 3.192313 3.965481 3.5830512 3.8090632 3.509379 3.480658 3.2725701 3.5780597 4.399389 3.2966576 3.8004694 3.969337 3.8532455
0.6666667 3.778726 3.3790474 3.1692815 3.7961404 3.465217 3.849477 3.1691906 3.798881 3.477892 3.2700796 3.4858682 3.2952857 4.20431 3.6517951 3.407874 3.7629247 3.6428432 3.3683274 4.430195 3.493713 3.3649993 4.5092483 3.1673903 3.5527833 3.8827696 3.737836 3.5586903 3.274531 3.5969243 4.2234135 3.3705378 4.2180676 3.1908693 3.6736526 4.4902186 3.4947476 4.4158883 3.190196 3.9632435 3.5810077 3.8069296 3.5070581 3.4783258 3.2703786 3.5760314 4.3967686 3.2944822 3.7983303 3.9671192 3.8511086
0.6676677 3.7766333 3.3767905 3.1671617 3.7939637 3.463129 3.8473547 3.1671138 3.7966805 3.4755847 3.2680764 3.4838824 3.2931106 4.201682 3.6496615 3.4056177 3.7608151 3.6407075 3.36629 4.4276 3.4914215 3.3629444 4.5066547 3.1652737 3.550626 3.8805761 3.7357268 3.55656 3.2723856 3.5948932 4.220782 3.3685405 4.2154427 3.1887527 3.6716075 4.487619 3.4924285 4.4132795 3.1880832 3.9610093 3.578968 3.8047986 3.5047426 3.4759989 3.2681913 3.5740068 4.3941555 3.2923093 3.796192 3.9649053 3.8489752
0.6686687 3.7745469 3.3745387 3.1650457 3.7917917 3.4610474 3.8452368 3.1650434 3.794484 3.4732826 3.2660768 3.481903 3.290941 4.1990585 3.6475296 3.4033663 3.7587106 3.6385753 3.3642583 4.4250097 3.4891353 3.3608954 4.504066 3.1631641 3.5484724 3.8783867 3.7336216 3.5544333 3.2702467 3.5928664 4.2181563 3.3665462 4.212823 3.1866393 3.6695695 4.4850225 3.4901161 4.4106774 3.1859746 3.95878 3.576933 3.8026724 3.502429 3.4736772 3.2660105 3.571986 4.391548 3.2901425 3.7940602 3.962697 3.8468447
0.6696697 3.7724626 3.372292 3.1629336 3.7896261 3.4589686 3.843122 3.1629772 3.7922926 3.4709854 3.2640839 3.4799268 3.288775 4.1964436 3.6454043 3.4011214 3.7566092 3.636448 3.3622308 4.422427 3.4868531 3.35885 4.501483 3.1610577 3.546326 3.876203 3.731521 3.5523112 3.2681105 3.5908437 4.215536 3.3645568 4.2102094 3.1845298 3.667534 4.4824333 3.4878073 4.408081 3.1838725 3.9565563 3.5749028 3.8005514 3.5001233 3.4713604 3.2638335 3.5699713 4.3889446 3.28798 3.791933 3.9604938 3.8447201
0.6706707 3.7703824 3.3700495 3.1608286 3.7874637 3.4568949 3.8410108 3.160914 3.7901068 3.468693 3.2620916 3.4779558 3.2866154 4.1938324 3.643282 3.39888 3.7545133 3.6343238 3.360207 4.4198484 3.4845767 3.3568113 4.4989066 3.1589575 3.5441823 3.8740244 3.7294252 3.5501943 3.2659802 3.5888264 4.212921 3.3625712 4.207601 3.182426 3.6655045 4.479848 3.4855037 4.405488 3.181773 3.9543376 3.572876 3.7984328 3.4978237 3.469049 3.261661 3.56796 4.3863463 3.285823 3.7898088 3.958294 3.842599
0.6716717 3.7683086 3.367814 3.158729 3.785307 3.4548278 3.838906 3.1588576 3.7879255 3.4664087 3.2601075 3.4759893 3.2844582 4.1912284 3.6411638 3.3966453 3.752421 3.6322045 3.3581886 4.4172773 3.4823043 3.3547745 4.496335 3.156861 3.5420446 3.8718495 3.7273335 3.5480835 3.2638552 3.5868132 4.210312 3.360588 4.204999 3.1803257 3.6634784 4.477269 3.4832056 4.402904 3.1796799 3.9521232 3.5708537 3.7963185 3.4955263 3.466743 3.2594948 3.5659523 4.3837566 3.2836692 3.787691 3.9561 3.8404837
0.6726727 3.7662392 3.3655825 3.156632 3.7831554 3.4527636 3.8368044 3.1568046 3.7857494 3.464127 3.2581244 3.4740272 3.2823067 4.188629 3.6390507 3.394415 3.7503333 3.630089 3.3561733 4.414711 3.4800372 3.352743 4.4937696 3.1547713 3.539911 3.8696804 3.725246 3.5459747 3.2617333 3.5848045 4.20771 3.35861 4.202403 3.1782308 3.6614594 4.474695 3.4809113 4.400325 3.177589 3.9499142 3.5688367 3.794211 3.493234 3.4644427 3.2573333 3.5639498 4.381171 3.2815223 3.785575 3.9539115 3.8383725
0.6736737 3.7641745 3.3633566 3.1545403 3.7810078 3.4507048 3.8347092 3.154757 3.7835765 3.4618518 3.2561486 3.4720678 3.2801604 4.186035 3.63694 3.3921878 3.7482507 3.6279771 3.3541646 4.412152 3.4777756 3.3507166 4.491211 3.1526847 3.5377817 3.8675153 3.7231631 3.5438735 3.259618 3.5827994 4.2051125 3.3566356 4.1998124 3.1761398 3.6594431 4.472128 3.4786224 4.39775 3.1755037 3.947709 3.566824 3.792106 3.490948 3.4621487 3.255175 3.5619502 4.3785915 3.2793794 3.783465 3.9517264 3.8362663
0.6746747 3.762113 3.3611338 3.1524525 3.7788663 3.448649 3.832615 3.1527147 3.7814102 3.45958 3.2541745 3.4701133 3.278017 4.1834474 3.6348326 3.3899662 3.746172 3.6258693 3.3521576 4.4095974 3.4755187 3.3486924 4.488656 3.1506016 3.5356565 3.865356 3.7210836 3.5417747 3.2575054 3.580799 4.202521 3.3546646 4.1972275 3.1740522 3.6574306 4.4695654 3.476337 4.395182 3.1734228 3.945508 3.564815 3.7900054 3.4886649 3.4598575 3.2530231 3.5599556 4.3760176 3.2772384 3.7813573 3.949547 3.8341632
0.6756757 3.7600567 3.3589177 3.1503701 3.7767284 3.4465985 3.8305273 3.150676 3.7792475 3.4573133 3.2522054 3.4681635 3.2758799 4.180865 3.6327305 3.3877487 3.7440972 3.6237643 3.3501568 4.4070497 3.473266 3.3466744 4.4861054 3.1485243 3.5335355 3.8632011 3.719009 3.5396793 3.2553988 3.578803 4.1999335 3.352697 4.1946483 3.1719701 3.6554236 4.467006 3.4740577 4.392618 3.1713457 3.9433136 3.5628097 3.7879088 3.4863877 3.4575725 3.2508752 3.5579667 4.3734474 3.275105 3.7792554 3.9473712 3.8320644
0.6766767 3.7580035 3.356706 3.1482918 3.7745934 3.4445515 3.828443 3.148641 3.7770894 3.455053 3.2502408 3.4662173 3.2737439 4.178286 3.6306307 3.3855371 3.7420266 3.6216636 3.3481588 4.404506 3.471016 3.3446603 4.483562 3.146451 3.5314198 3.8610482 3.7169385 3.537591 3.2532961 3.5768113 4.1973515 3.3507333 4.192073 3.1698918 3.6534207 4.4644547 3.4717827 4.3900614 3.1692727 3.9411216 3.560808 3.7858145 3.4841137 3.4552913 3.2487311 3.5559793 4.370882 3.2729728 3.777156 3.9451995 3.829969
0.6776777 3.7559562 3.354498 3.1462185 3.7724648 3.4425106 3.826363 3.1466117 3.774936 3.4527957 3.2482796 3.4642744 3.2716136 4.1757154 3.6285367 3.3833294 3.739961 3.6195683 3.3461661 4.401968 3.4687724 3.3426495 4.4810247 3.1443822 3.5293078 3.8589022 3.7148714 3.5355058 3.2511969 3.5748243 4.194777 3.3487737 4.189504 3.1678162 3.6514215 4.461907 3.4695106 4.3875074 3.1672034 3.9389353 3.5588117 3.7837267 3.4818444 3.4530158 3.246593 3.5539968 4.3683233 3.2708473 3.7750616 3.9430325 3.8278792
0.6786787 3.7539117 3.3522959 3.144149 3.7703414 3.440473 3.8242874 3.144587 3.772788 3.4505444 3.2463226 3.4623356 3.2694864 4.17315 3.6264436 3.3811245 3.737898 3.6174746 3.3441765 4.3994365 3.4665337 3.3406434 4.4784913 3.1423178 3.5272007 3.8567605 3.7128086 3.5334249 3.249104 3.5728393 4.1922083 3.3468142 4.1869416 3.1657462 3.6494262 4.4593654 3.4672446 4.384962 3.1651397 3.9367518 3.556818 3.7816405 3.47958 3.4507442 3.2444594 3.552018 4.3657694 3.268724 3.7729707 3.9408712 3.8257928
0.6796797 3.7518723 3.3500984 3.142083 3.7682204 3.43844 3.8222158 3.1425662 3.7706428 3.4482975 3.2443697 3.4604006 3.2673645 4.170588 3.6243553 3.3789253 3.7358413 3.6153855 3.3421912 4.3969107 3.4642985 3.3386407 4.4759636 3.1402578 3.5250974 3.854622 3.7107506 3.531348 3.2470136 3.5708587 4.189643 3.3448606 4.1843834 3.163679 3.6474357 4.4568286 3.4649825 4.3824196 3.1630776 3.9345741 3.5548296 3.77956 3.4773207 3.4484768 3.2423291 3.5500438 4.363222 3.2666066 3.7708836 3.9387124 3.8237107
0.6806807 3.7498357 3.3479025 3.1400232 3.7661028 3.436411 3.8201485 3.1405475 3.7685006 3.4460547 3.2424202 3.45847 3.2652473 4.1680317 3.6222696 3.3767307 3.733785 3.613299 3.3402114 4.3943896 3.4620667 3.3366427 4.4734416 3.1382015 3.522997 3.8524866 3.708694 3.5292764 3.2449286 3.5688841 4.1870832 3.342911 4.1818314 3.1616154 3.645449 4.454296 3.4627228 4.379882 3.161021 3.9324005 3.5528436 3.7774816 3.4750645 3.4462168 3.2402022 3.5480723 4.3606787 3.264492 3.7687998 3.9365578 3.821632
0.6816817 3.7478046 3.3457134 3.137965 3.7639918 3.4343843 3.8180842 3.138535 3.766365 3.4438162 3.2404742 3.4565425 3.263132 4.1654816 3.6201873 3.374539 3.7317364 3.6112154 3.3382337 4.391872 3.4598403 3.3346481 4.4709234 3.13615 3.5209022 3.8503566 3.706644 3.5272079 3.242848 3.5669112 4.184528 3.3409624 4.179283 3.1595569 3.643465 4.451768 3.4604695 4.3773513 3.158968 3.9302301 3.5508626 3.7754087 3.4728112 3.4439573 3.238081 3.5461047 4.358138 3.262381 3.7667184 3.9344082 3.8195581
0.6826827 3.7457747 3.343528 3.135913 3.7618842 3.4323635 3.8160233 3.1365247 3.7642324 3.4415832 3.2385304 3.454618 3.2610216 4.1629343 3.6181102 3.372351 3.729689 3.6091363 3.3362584 4.389363 3.457616 3.3326566 4.4684114 3.134101 3.5188103 3.8482304 3.704595 3.5251431 3.2407694 3.5649421 4.181979 3.339018 4.1767416 3.1574998 3.641486 4.4492455 3.4582186 4.3748236 3.156918 3.9280636 3.548884 3.773337 3.4705641 3.441705 3.235962 3.544142 4.3556056 3.2602744 3.7646422 3.932261 3.8174865
0.6836837 3.7437513 3.3413467 3.1338634 3.7597795 3.4303453 3.8139663 3.1345215 3.762104 3.439354 3.2365923 3.4526973 3.2589152 4.1603947 3.6160338 3.3701682 3.727646 3.607059 3.334288 4.386856 3.4553974 3.330668 4.4659033 3.1320567 3.5167227 3.8461094 3.7025528 3.5230815 3.2386968 3.5629783 4.179435 3.3370757 4.1742043 3.1554484 3.6395109 4.4467278 3.4559736 4.372304 3.154871 3.9259028 3.5469103 3.771271 3.4683213 3.4394567 3.2338495 3.542182 4.353075 3.258172 3.762568 3.930119 3.8154197
0.6846847 3.7417314 3.3391702 3.1318178 3.7576804 3.428333 3.811915 3.1325183 3.7599802 3.4371285 3.2346585 3.4507813 3.2568107 4.157859 3.6139612 3.3679893 3.7256055 3.6049871 3.332323 4.3843555 3.4531827 3.3286855 4.4634013 3.1300163 3.5146399 3.8439908 3.7005124 3.5210261 3.2366266 3.561016 4.1768947 3.3351383 4.171672 3.1534 3.637539 4.4442153 3.45373 4.3697853 3.152829 3.9237442 3.5449388 3.7692056 3.4660807 3.437211 3.23174 3.5402246 4.3505526 3.256072 3.7604995 3.92798 3.813357
0.6856857 3.7397144 3.3369985 3.1297755 3.7555833 3.426323 3.809866 3.1305194 3.757859 3.4349089 3.232726 3.4488678 3.2547119 4.155328 3.6118922 3.365814 3.7235727 3.6029158 3.330359 4.3818607 3.450972 3.3267055 4.4609036 3.1279795 3.5125608 3.841876 3.6984768 3.5189734 3.2345612 3.5590599 4.1743593 3.3332016 4.1691437 3.1513548 3.6355727 4.4417067 3.4514928 4.367275 3.1507893 3.921589 3.5429718 3.7671459 3.4638448 3.4349713 3.2296333 3.5382721 4.348033 3.253977 3.7584324 3.9258454 3.811299
0.6866867 3.7377017 3.3348289 3.1277378 3.753491 3.4243164 3.8078208 3.1285286 3.7557423 3.432693 3.230799 3.446957 3.2526152 4.1528025 3.609826 3.3636427 3.721539 3.60085 3.3284001 4.3793707 3.4487634 3.324729 4.4584107 3.1259465 3.5104837 3.8397655 3.6964428 3.516924 3.2324986 3.5571055 4.1718316 3.3312697 4.1666236 3.1493144 3.633607 4.4392037 3.4492562 4.364769 3.1487534 3.9194386 3.541008 3.7650895 3.4616117 3.432736 3.2275329 3.5363233 4.3455186 3.251884 3.7563696 3.9237146 3.8092432
0.6876877 3.7356925 3.332665 3.1257043 3.7514033 3.4223127 3.8057787 3.1265376 3.75363 3.4304805 3.2288754 3.4450507 3.250522 4.150281 3.6077628 3.361474 3.7195117 3.5987854 3.3264453 4.376885 3.4465601 3.3227558 4.455922 3.1239176 3.5084114 3.8376586 3.6944132 3.5148783 3.2304416 3.5551548 4.1693053 3.3293386 4.1641054 3.147275 3.6316457 4.4367037 3.4470263 4.3622665 3.1467204 3.9172926 3.539049 3.7630363 3.4593818 3.430503 3.225435 3.5343757 4.3430095 3.2497969 3.7543097 3.9215875 3.80719
0.6886887 3.7336872 3.3305054 3.123674 3.7493181 3.4203148 3.803742 3.1245503 3.7515192 3.428272 3.226953 3.4431486 3.2484345 4.147764 3.6057022 3.3593109 3.7174873 3.596725 3.324492 4.374404 3.4443598 3.3207865 4.4534397 3.1218925 3.5063438 3.8355546 3.692389 3.5128376 3.2283874 3.5532084 4.1667857 3.327412 4.161593 3.1452396 3.6296892 4.434211 3.4447997 4.35977 3.144692 3.91515 3.5370927 3.760985 3.4571586 3.428276 3.22334 3.5324342 4.3405037 3.2477117 3.7522535 3.9194636 3.8051429
0.6896897 3.7316837 3.3283482 3.1216471 3.7472365 3.418319 3.8017068 3.1225677 3.749414 3.4260674 3.2250376 3.4412482 3.246346 4.1452527 3.6036444 3.3571496 3.7154658 3.594667 3.3225443 4.3719277 3.442163 3.3188205 4.4509597 3.1198702 3.5042777 3.8334544 3.690365 3.5107987 3.2263365 3.5512652 4.1642704 3.3254871 4.1590853 3.143209 3.6277366 4.43172 3.4425764 4.357276 3.1426654 3.9130096 3.5351381 3.7589374 3.4549356 3.4260516 3.221249 3.5304942 4.338003 3.2456288 3.7501993 3.9173424 3.8030975
0.6906907 3.7296867 3.3261943 3.119624 3.7451606 3.416327 3.799675 3.1205893 3.7473128 3.4238675 3.2231214 3.4393516 3.2442658 4.142746 3.6015906 3.3549917 3.713448 3.592611 3.3205981 4.3694572 3.4399707 3.3168573 4.448486 3.1178513 3.5022159 3.8313587 3.688346 3.5087643 3.2242885 3.549325 4.1617603 3.323565 4.156583 3.1411788 3.6257856 4.429235 3.4403553 4.3547883 3.1406424 3.9108748 3.5331893 3.7568932 3.4527183 3.423833 3.219164 3.5285587 4.335507 3.2435503 3.7481492 3.9152272 3.8010564
0.6916917 3.7276905 3.3240466 3.1176033 3.743085 3.4143386 3.7976477 3.1186116 3.7452145 3.4216702 3.221211 3.437458 3.2421844 4.1402445 3.5995374 3.352839 3.7114341 3.590559 3.3186567 4.366991 3.4377809 3.3148978 4.4460163 3.1158361 3.5001583 3.829265 3.6863317 3.5067334 3.2222455 3.547389 4.159252 3.3216453 4.154084 3.139154 3.623838 4.426753 3.4381394 4.352305 3.1386237 3.908742 3.5312428 3.7548523 3.4505043 3.4216163 3.2170792 3.526626 4.3330154 3.2414749 3.7461028 3.9131126 3.799018
0.6926927 3.7256997 3.3219008 3.1155875 3.741014 3.4123526 3.7956247 3.1166387 3.7431192 3.4194763 3.2193027 3.4355683 3.2401085 4.137746 3.5974872 3.3506896 3.7094235 3.5885081 3.3167162 4.3645296 3.4355955 3.3129416 4.443552 3.1138253 3.4981036 3.827176 3.6843185 3.5047052 3.2202053 3.545455 4.156752 3.3197289 4.1515913 3.1371317 3.6218963 4.4242764 3.435926 4.3498254 3.1366057 3.9066133 3.529301 3.7528148 3.4482927 3.419404 3.2149997 3.5246966 4.3305287 3.2394032 3.744057 3.911004 3.7969828
0.6936937 3.7237108 3.3197584 3.1135724 3.7389479 3.4103718 3.793603 3.1146703 3.7410276 3.4172885 3.2173977 3.4336812 3.2380362 4.1352534 3.5954404 3.348542 3.7074163 3.5864618 3.3147812 4.3620715 3.4334135 3.3109887 4.4410906 3.111816 3.4960513 3.82509 3.68231 3.502681 3.2181678 3.5435247 4.154255 3.3178144 4.149103 3.1351128 3.619956 4.421804 3.4337168 4.347351 3.1345932 3.9044874 3.5273614 3.7507782 3.4460852 3.4171946 3.2129226 3.5227695 4.3280454 3.2373357 3.7420156 3.9088953 3.7949533
0.6946947 3.721726 3.3176196 3.1115642 3.7368832 3.4083924 3.791585 3.1127028 3.7389398 3.4151025 3.2154949 3.4317956 3.2359653 4.1327643 3.5933962 3.3463974 3.7054117 3.5844164 3.3128483 4.359619 3.4312344 3.3090377 4.438634 3.1098108 3.4940033 3.8230083 3.680303 3.5006595 3.2161343 3.5415976 4.151763 3.3159032 4.1466184 3.1330934 3.6180177 4.4193354 3.431509 4.3448815 3.1325808 3.9023657 3.525422 3.748746 3.443881 3.4149904 3.2108502 3.5208461 4.325567 3.235269 3.739976 3.9067938 3.792924
0.6956957 3.7197442 3.3154855 3.1095567 3.7348235 3.4064174 3.7895722 3.1107411 3.7368546 3.4129202 3.213597 3.4299161 3.2338982 4.1302795 3.591355 3.3442578 3.7034116 3.5823736 3.3109195 4.3571715 3.4290593 3.3070908 4.436182 3.10781 3.4919596 3.8209271 3.6783004 3.4986417 3.2141047 3.5396738 4.149275 3.3139935 4.1441383 3.1310813 3.6160843 4.416872 3.4293065 4.3424153 3.1305742 3.9002466 3.5234895 3.7467165 3.44168 3.4127884 3.2087803 3.5189261 4.3230934 3.2332067 3.7379394 3.904693 3.7908995
0.6966967 3.717766 3.3133535 3.1075518 3.7327657 3.4044447 3.787559 3.10878 3.7347727 3.4107432 3.211701 3.4280367 3.2318335 4.127799 3.5893147 3.3421204 3.7014134 3.580334 3.3089929 4.354727 3.4268866 3.3051476 4.4337344 3.10581 3.4899173 3.8188515 3.6763003 3.4966273 3.2120767 3.5377517 4.1467896 3.3120844 4.1416626 3.1290684 3.614154 4.4144106 3.427106 4.3399544 3.1285672 3.8981292 3.521559 3.744688 3.4394822 3.4105902 3.2067132 3.5170078 4.3206224 3.2311459 3.7359056 3.9025955 3.7888784
0.6976977 3.7157898 3.3112242 3.1055522 3.730712 3.4024763 3.785552 3.106821 3.732695 3.408568 3.2098064 3.4261618 3.2297711 4.1253233 3.5872772 3.339988 3.6994185 3.5782967 3.3070698 4.3522882 3.4247177 3.303208 4.4312916 3.1038146 3.4878783 3.8167782 3.6743047 3.4946165 3.2100525 3.5358336 4.144311 3.3101802 4.1391907 3.1270595 3.6122265 4.4119554 3.4249086 4.3374968 3.126566 3.896017 3.519631 3.7426639 3.4372869 3.408396 3.2046502 3.5150943 4.3181577 3.2290897 3.7338753 3.9005027 3.7868595
0.6986987 3.7138186 3.309101 3.1035557 3.7286613 3.4005098 3.783546 3.104868 3.7306209 3.4063964 3.2079172 3.4242883 3.227713 4.1228533 3.5852418 3.3378563 3.6974285 3.5762627 3.3051488 4.349854 3.42255 3.3012695 4.428851 3.10182 3.4858441 3.8147073 3.6723094 3.4926076 3.208032 3.5339196 4.141835 3.3082771 4.136724 3.1250544 3.610301 4.409502 3.422714 4.3350444 3.1245651 3.8939075 3.5177062 3.7406418 3.4350939 3.4062042 3.2025914 3.513183 4.315696 3.2270339 3.7318473 3.8984108 3.7848449
0.6996997 3.7118492 3.3069797 3.10156 3.7266135 3.398546 3.7815459 3.102916 3.728547 3.404227 3.2060297 3.422419 3.2256556 4.120385 3.5832095 3.3357284 3.695439 3.5742292 3.3032305 4.3474226 3.4203863 3.2993336 4.4264164 3.0998302 3.4838123 3.8126397 3.67032 3.4906018 3.2060137 3.5320077 4.1393642 3.306376 4.1342626 3.1230512 3.6083782 4.407056 3.4205236 4.3325953 3.1225681 3.8918014 3.5157845 3.7386231 3.432905 3.404018 3.2005334 3.5112739 4.313237 3.2249818 3.7298214 3.8963234 3.7828321
0.7007007 3.7098813 3.30486 3.0995686 3.7245684 3.3965855 3.7795467 3.1009662 3.7264776 3.402063 3.2041442 3.4205523 3.2236025 4.1179223 3.5811775 3.3336039 3.6934538 3.5721989 3.3013148 4.3449965 3.4182253 3.297402 4.4239845 3.097844 3.4817832 3.8105745 3.6683314 3.4885993 3.2039983 3.5300982 4.1368976 3.3044767 4.1318035 3.1210504 3.6064608 4.404611 3.418335 4.33015 3.120574 3.8896961 3.5138655 3.7366056 3.4307182 3.4018316 3.1984777 3.509366 4.3107843 3.2229335 3.7277987 3.894237 3.7808232
0.7017017 3.7079196 3.3027463 3.0975795 3.7225263 3.394628 3.7775505 3.099022 3.7244122 3.3999019 3.2022624 3.4186876 3.2215514 4.1154633 3.5791502 3.3314812 3.6914718 3.5701714 3.2994027 4.3425736 3.4160676 3.2954726 4.4215574 3.0958598 3.479757 3.8085136 3.6663465 3.4865994 3.201986 3.5281916 4.1344357 3.30258 4.1293488 3.119053 3.604544 4.402172 3.4161506 4.3277106 3.118582 3.8875942 3.511951 3.7345905 3.4285338 3.3996506 3.1964273 3.5074642 4.3083353 3.2208872 3.7257771 3.892155 3.7788177
0.7027027 3.705957 3.300634 3.095595 3.7204864 3.3926735 3.775558 3.097077 3.7223485 3.3977427 3.2003832 3.4168267 3.219504 4.1130075 3.577123 3.3293629 3.6894917 3.5681455 3.297494 4.3401556 3.4139135 3.293547 4.419136 3.0938787 3.4777327 3.8064535 3.6643643 3.4846034 3.1999776 3.5262892 4.131976 3.3006856 4.126899 3.1170568 3.6026316 4.3997345 3.4139683 4.325273 3.1165924 3.8854978 3.510038 3.7325792 3.4263544 3.3974733 3.1943784 3.5055637 4.30589 3.218844 3.72376 3.8900757 3.776814
0.7037037 3.704 3.2985249 3.0936108 3.7184505 3.3907225 3.7735677 3.0951371 3.7202868 3.3955884 3.1985073 3.4149659 3.2174573 4.1105566 3.5750976 3.3272452 3.6875145 3.566121 3.2955866 4.3377404 3.4117603 3.2916217 4.416716 3.0918987 3.4757128 3.804397 3.6623852 3.4826088 3.1979713 3.524387 4.129522 3.298793 4.124452 3.115063 3.6007197 4.3973036 3.411788 4.3228407 3.114604 3.8834019 3.5081263 3.7305691 3.4241753 3.395297 3.1923337 3.503666 4.3034477 3.2168007 3.7217426 3.8879979 3.774813
0.7047047 3.7020454 3.2964182 3.091631 3.7164178 3.388772 3.77158 3.0931983 3.7182307 3.393435 3.196633 3.4131105 3.2154136 4.10811 3.573076 3.3251336 3.6855407 3.5640988 3.2936828 4.33533 3.4096117 3.289701 4.4143 3.0899243 3.4736953 3.8023446 3.6604092 3.480618 3.1959682 3.5224905 4.127071 3.2969027 4.12201 3.1130724 3.5988126 4.3948746 3.4096112 4.320412 3.1126187 3.8813095 3.5062196 3.7285624 3.4220006 3.393127 3.190291 3.5017705 4.301009 3.2147632 3.7197297 3.8859236 3.7728167
0.7057057 3.7000942 3.2943158 3.089653 3.7143867 3.3868263 3.7695951 3.0912628 3.7161763 3.391287 3.1947613 3.4112563 3.2133725 4.105668 3.5710573 3.323022 3.6835709 3.5620794 3.291781 4.332924 3.407465 3.2877822 4.411889 3.0879498 3.4716806 3.800293 3.6584356 3.47863 3.193966 3.520595 4.1246233 3.2950144 4.1195726 3.111085 3.5969071 4.3924494 3.4074364 4.3179874 3.1106362 3.87922 3.504314 3.7265565 3.4198275 3.3909583 3.1882505 3.499878 4.2985754 3.2127256 3.7177174 3.883851 3.7708216
0.7067067 3.6981444 3.2922158 3.0876772 3.712358 3.3848825 3.7676144 3.0893295 3.7141223 3.3891401 3.1928935 3.409403 3.2113347 4.103228 3.5690374 3.3209128 3.6816027 3.5600615 3.2898824 4.330521 3.4053202 3.2858663 4.4094815 3.0859785 3.4696698 3.7982447 3.6564631 3.4766445 3.1919682 3.5187006 4.122181 3.2931266 4.117137 3.1090975 3.595004 4.3900285 3.4052653 4.315567 3.1086552 3.877132 3.5024107 3.724553 3.4176579 3.3887916 3.1862125 3.4979877 4.296146 3.2106903 3.7157087 3.881782 3.76883
0.7077077 3.6961973 3.2901187 3.0857048 3.7103338 3.3829403 3.7656345 3.0873995 3.7120745 3.3869963 3.1910267 3.4075546 3.2092977 4.1007934 3.56702 3.3188076 3.6796367 3.5580459 3.2879853 4.3281236 3.4031792 3.2839527 4.407078 3.0840094 3.4676592 3.7961998 3.654496 3.4746606 3.1899724 3.5168123 4.119742 3.2912421 4.114708 3.1071138 3.5931046 4.3876114 3.403096 4.3131495 3.1066775 3.8750482 3.5005112 3.7225528 3.4154906 3.3866284 3.184179 3.496101 4.2937193 3.2086587 3.7137005 3.8797164 3.766841
0.7087087 3.6942544 3.288024 3.0837352 3.7083097 3.381003 3.7636592 3.0854714 3.7100263 3.3848562 3.1891623 3.4057088 3.207264 4.0983615 3.5650048 3.3167048 3.6776736 3.5560322 3.2860904 4.3257275 3.4010394 3.282042 4.4046755 3.082044 3.4656532 3.7941546 3.6525297 3.472681 3.1879787 3.5149236 4.1173067 3.289358 4.1122813 3.1051316 3.5912066 4.385196 3.4009285 4.310736 3.1047006 3.8729658 3.4986148 3.7205539 3.413325 3.384469 3.1821475 3.4942164 4.2912965 3.2066288 3.7116961 3.877651 3.764854
0.7097097 3.6923122 3.2859313 3.0817673 3.7062902 3.379066 3.7616858 3.083546 3.707982 3.382719 3.1872993 3.4038644 3.2052329 4.095933 3.5629916 3.3146036 3.675714 3.554019 3.2841985 4.3233366 3.398903 3.280133 4.40228 3.080081 3.4636497 3.792114 3.6505656 3.4707024 3.1859882 3.5130382 4.114875 3.2874756 4.109858 3.1031516 3.589311 4.382786 3.3987644 4.3083267 3.1027274 3.8708858 3.4967208 3.7185557 3.4111617 3.3823109 3.1801171 3.4923334 4.288877 3.2046018 3.709692 3.8755894 3.7628696
0.7107107 3.6903741 3.2838435 3.0798035 3.7042723 3.3771324 3.7597146 3.081623 3.7059402 3.3805842 3.1854405 3.4020228 3.2032042 4.0935106 3.5609794 3.3125052 3.6737564 3.5520086 3.2823102 4.3209496 3.3967693 3.2782278 4.399888 3.0781202 3.461648 3.7900753 3.6486058 3.4687276 3.1840014 3.5111558 4.112447 3.2855976 4.10744 3.1011739 3.587418 4.38038 3.3966033 4.3059206 3.1007562 3.8688097 3.4948301 3.7165625 3.4090023 3.3801577 3.1780913 3.490453 4.286463 3.2025757 3.7076914 3.8735304 3.7608902
0.7117117 3.6884372 3.2817574 3.0778394 3.7022567 3.3752012 3.757746 3.0797005 3.7039008 3.378451 3.1835847 3.4001815 3.2011757 4.0910897 3.55897 3.310409 3.6718006 3.5499997 3.2804222 4.3185654 3.3946362 3.2763238 4.3974977 3.0761595 3.459649 3.7880385 3.646648 3.466754 3.1820154 3.5092745 4.1100225 3.2837183 4.105025 3.0991974 3.5855265 4.3779764 3.3944428 4.3035173 3.098785 3.8667333 3.4929388 3.7145681 3.4068432 3.3780046 3.1760669 3.4885747 4.2840495 3.2005525 3.7056906 3.871472 3.7589114
0.7127127 3.6865044 3.2796721 3.0758784 3.7002437 3.3732715 3.7557797 3.0777807 3.7018638 3.3763213 3.1817293 3.398344 3.1991494 4.0886726 3.5569615 3.3083153 3.669849 3.5479918 3.2785375 4.3161855 3.3925083 3.2744215 4.395112 3.0742047 3.4576516 3.7860062 3.6446908 3.4647825 3.1800318 3.5073962 4.107602 3.2818427 4.1026134 3.0972226 3.5836396 4.375576 3.3922853 4.301118 3.096815 3.8646612 3.4910526 3.712578 3.4046867 3.3758562 3.1740448 3.4866993 4.281641 3.1985312 3.703694 3.8694181 3.7569363
0.7137137 3.6845717 3.2775903 3.0739207 3.6982324 3.3713436 3.753816 3.075863 3.6998286 3.3741941 3.1798759 3.3965082 3.1971257 4.086259 3.554954 3.306224 3.6678984 3.5459862 3.2766547 4.313807 3.3903794 3.272522 4.392729 3.07225 3.4556575 3.7839737 3.6427374 3.4628139 3.1780496 3.5055208 4.1051846 3.279967 4.1002045 3.0952487 3.5817535 4.3731794 3.3901296 4.2987213 3.0948486 3.8625917 3.489167 3.7105885 3.4025326 3.3737097 3.172024 3.4848256 4.279236 3.1965108 3.7016988 3.8673644 3.7549622
0.7147147 3.6826437 3.275512 3.0719652 3.696225 3.3694205 3.7518559 3.073948 3.6977963 3.372069 3.1780248 3.3946748 3.195105 4.0838494 3.5529485 3.3041334 3.6659508 3.5439827 3.274774 4.3114343 3.3882551 3.2706246 4.3903494 3.070297 3.4536667 3.7819428 3.6407866 3.4608493 3.1760714 3.5036473 4.102771 3.2780943 4.0978 3.0932796 3.5798702 4.3707857 3.3879766 4.2963285 3.092884 3.8605223 3.4872847 3.708601 3.4003816 3.3715663 3.1700068 3.482955 4.276834 3.1944928 3.6997042 3.8653135 3.752991
0.7157157 3.6807156 3.2734344 3.0700116 3.6942186 3.3674965 3.7498958 3.0720341 3.695766 3.3699467 3.176177 3.3928437 3.1930842 4.081443 3.5509443 3.3020473 3.664007 3.5419788 3.2728946 4.309063 3.3861332 3.2687306 4.3879714 3.0683475 3.4516778 3.7799156 3.6388376 3.4588842 3.1740942 3.5017762 4.100361 3.276221 4.0953984 3.0913105 3.5779896 4.368396 3.3858266 4.2939405 3.0909204 3.8584561 3.4854047 3.7066154 3.398231 3.3694246 3.1679926 3.4810853 4.2744346 3.1924772 3.697713 3.8632655 3.7510223
0.7167167 3.6787913 3.2713604 3.0680597 3.6922135 3.3655767 3.747941 3.0701244 3.6937377 3.3678274 3.1743302 3.3910136 3.1910675 4.0790415 3.5489407 3.299962 3.6620646 3.5399785 3.27102 4.306698 3.384012 3.2668383 4.3856 3.0663986 3.4496908 3.7778897 3.6368902 3.456923 3.17212 3.4999065 4.097954 3.274351 4.0930014 3.0893435 3.576109 4.3660083 3.3836768 4.2915554 3.0889602 3.8563924 3.4835272 3.704631 3.3960845 3.3672853 3.1659784 3.4792182 4.2720428 3.190463 3.6957211 3.8612175 3.7490559
0.7177177 3.6768692 3.2692895 3.0661097 3.6902122 3.363659 3.7459865 3.0682135 3.6917129 3.365709 3.172486 3.3891876 3.1890512 4.076642 3.5469394 3.2978797 3.660123 3.5379791 3.2691455 4.3043337 3.3818927 3.264947 4.383231 3.0644526 3.447707 3.7758665 3.6349459 3.4549637 3.1701474 3.4980392 4.0955505 3.2724812 4.090607 3.087378 3.574232 4.3636255 3.38153 4.289172 3.0870008 3.854331 3.4816515 3.702649 3.3939385 3.3651478 3.1639676 3.4773543 4.2696495 3.1884513 3.6937332 3.8591728 3.7470927
0.7187187 3.6749487 3.26722 3.064162 3.688212 3.3617415 3.744034 3.066307 3.6896887 3.363595 3.170644 3.3873608 3.1870363 4.0742455 3.5449388 3.2957978 3.658186 3.53598 3.2672725 4.3019733 3.379775 3.2630591 4.380865 3.0625079 3.4457254 3.7738447 3.6330044 3.4530056 3.1681776 3.4961724 4.0931506 3.2706127 4.0882163 3.085415 3.572356 4.3612456 3.3793855 4.2867947 3.085042 3.8522706 3.4797778 3.7006671 3.3917942 3.3630135 3.1619594 3.4754913 4.2672606 3.18644 3.6917458 3.85713 3.7451324
0.7197197 3.6730325 3.2651525 3.0622163 3.6862142 3.359828 3.7420855 3.0644002 3.6876676 3.3614821 3.1688025 3.385539 3.1850243 4.0718527 3.5429406 3.2937198 3.656249 3.5339837 3.2654028 4.299617 3.377661 3.2611732 4.378503 3.060566 3.4437444 3.7718246 3.6310658 3.4510503 3.166209 3.4943104 4.0907526 3.268747 4.085828 3.0834527 3.5704837 4.3588676 3.377243 4.284417 3.0830863 3.850213 3.4779058 3.6986892 3.389654 3.3608825 3.1599524 3.473631 4.2648754 3.184432 3.6897602 3.8550901 3.7431724
0.7207207 3.6711164 3.2630868 3.0602736 3.6842194 3.3579154 3.7401385 3.0624971 3.6856475 3.3593717 3.1669655 3.3837163 3.183013 4.0694623 3.5409431 3.2916412 3.6543162 3.5319881 3.263534 4.2972627 3.3755484 3.2592878 4.376142 3.0586271 3.4417675 3.7698078 3.629127 3.4490962 3.1642437 3.49245 4.08836 3.2668824 4.0834436 3.0814927 3.5686116 4.356493 3.3751035 4.2820454 3.0811305 3.848157 3.476037 3.6967113 3.3875139 3.3587523 3.1579475 3.4717722 4.262492 3.1824236 3.6877751 3.85305 3.741216
0.7217217 3.6692019 3.261024 3.0583315 3.6822255 3.3560042 3.7381933 3.0605955 3.6836298 3.357263 3.1651278 3.3818965 3.1810033 4.067076 3.5389462 3.2895665 3.6523855 3.5299926 3.2616663 4.2949114 3.3734362 3.2574048 4.3737845 3.0566876 3.4397917 3.7677917 3.6271904 3.4471445 3.1622796 3.4905906 4.085969 3.2650173 4.0810633 3.0795324 3.5667405 4.354122 3.372962 4.2796755 3.079176 3.8461022 3.4741707 3.6947336 3.3853736 3.3566253 3.1559436 3.4699147 4.2601137 3.1804175 3.6857915 3.8510127 3.7392607
0.7227227 3.6672907 3.258963 3.0563912 3.6802328 3.3540964 3.7362502 3.0586934 3.681614 3.3551555 3.1632938 3.3800788 3.1789951 4.0646935 3.5369506 3.2874937 3.6504548 3.5279987 3.2598028 4.2925634 3.371328 3.255525 4.3714314 3.0547514 3.4378176 3.7657766 3.625259 3.4451952 3.160317 3.4887333 4.0835814 3.263155 4.0786858 3.0775762 3.5648751 4.351754 3.3708253 4.2773094 3.0772243 3.8440502 3.4723048 3.692759 3.3832374 3.3544989 3.1539445 3.468061 4.257737 3.178413 3.6838121 3.8489778 3.7373085
0.7237237 3.6653814 3.2569048 3.054454 3.678244 3.3521903 3.7343087 3.0567944 3.6796012 3.3530521 3.1614616 3.378263 3.1769896 4.062314 3.534957 3.2854223 3.648528 3.5260077 3.2579398 4.290219 3.3692193 3.253646 4.3690796 3.0528154 3.4358463 3.7637649 3.6233253 3.4432468 3.1583571 3.4868786 4.0811977 3.2612934 4.076311 3.0756211 3.5630088 4.349388 3.368689 4.2749453 3.0752738 3.8419995 3.4704423 3.690786 3.3811018 3.3523755 3.151946 3.4662082 4.255364 3.1764097 3.6818316 3.8469431 3.7353585
0.7247247 3.6634731 3.254848 3.0525165 3.6762567 3.3502846 3.7323697 3.0548968 3.6775894 3.3509502 3.159631 3.3764477 3.1749845 4.059937 3.5329623 3.2833512 3.646603 3.5240164 3.2560797 4.287877 3.3671136 3.251769 4.366732 3.0508816 3.433877 3.761753 3.621397 3.441302 3.1563973 3.4850245 4.0788155 3.259432 4.073939 3.0736656 3.561143 4.3470263 3.3665552 4.272585 3.0733244 3.8399503 3.468581 3.6888132 3.3789682 3.3502536 3.149948 3.464357 4.252993 3.1744075 3.679852 3.8449109 3.7334094
0.7257257 3.6615677 3.2527933 3.0505834 3.6742687 3.348381 3.7304335 3.0530005 3.6755779 3.3488503 3.1577997 3.3746357 3.1729813 4.057564 3.5309713 3.2812843 3.6446807 3.522026 3.254218 4.285539 3.3650103 3.249894 4.3643875 3.0489519 3.431909 3.7597437 3.6194687 3.4393568 3.1544404 3.4831738 4.076439 3.257574 4.0715714 3.071712 3.5592818 4.3446655 3.3644233 4.2702284 3.0713758 3.8379047 3.4667227 3.6868434 3.3768363 3.3481357 3.147952 3.4625072 4.250627 3.172408 3.6778746 3.8428793 3.731464
0.7267267 3.6596642 3.25074 3.0486503 3.672284 3.3464801 3.7284985 3.0511055 3.6735704 3.346752 3.1559734 3.3728251 3.1709785 4.055191 3.5289798 3.2792182 3.6427598 3.5200367 3.2523608 4.283202 3.362906 3.2480206 4.362043 3.0470214 3.4299421 3.7577362 3.617544 3.4374144 3.1524854 3.4813235 4.0740623 3.2557151 4.069204 3.069759 3.5574214 4.342308 3.3622913 4.2678723 3.0694292 3.8358583 3.4648645 3.6848722 3.374705 3.3460174 3.1459599 3.4606605 4.2482624 3.1704087 3.6758986 3.8408504 3.7295194
0.7277277 3.657762 3.2486906 3.0467193 3.6703012 3.3445814 3.7265654 3.0492144 3.6715643 3.344656 3.1541474 3.3710146 3.1689794 4.052824 3.526988 3.2771535 3.640841 3.5180497 3.2505054 4.2808695 3.3608062 3.24615 4.359706 3.0450926 3.4279792 3.7557306 3.6156204 3.4354746 3.1505332 3.4794743 4.071691 3.253858 4.066842 3.067809 3.5555618 4.3399553 3.3601632 4.265522 3.067484 3.8338141 3.4630108 3.6829047 3.3725777 3.343902 3.143968 3.4588132 4.245902 3.1684117 3.673923 3.838823 3.7275767
0.7287287 3.6558616 3.2466402 3.04479 3.66832 3.342682 3.7246351 3.0473213 3.669557 3.3425617 3.1523235 3.3692079 3.166979 4.05046 3.5249977 3.2750893 3.638924 3.5160623 3.248651 4.2785397 3.358705 3.2442799 4.3573685 3.0431666 3.4260166 3.7537246 3.6136975 3.433535 3.1485815 3.4776285 4.0693207 3.252001 4.0644817 3.0658593 3.5537043 4.337603 3.358036 4.263172 3.0655398 3.831771 3.4611554 3.6809363 3.3704495 3.3417883 3.1419768 3.45697 4.2435427 3.1664135 3.671949 3.836796 3.7256365
0.7297297 3.6539636 3.2445922 3.0428624 3.6663413 3.3407857 3.7227051 3.0454307 3.6675546 3.340468 3.1505003 3.367402 3.1649823 4.0480967 3.523009 3.2730274 3.6370091 3.5140758 3.2467976 4.2762103 3.3566084 3.2424114 4.3550334 3.0412405 3.4240565 3.7517216 3.6117768 3.4315972 3.1466305 3.4757843 4.0669546 3.2501462 4.0621257 3.0639107 3.5518486 4.3352547 3.3559084 4.2608256 3.0635953 3.8297315 3.4593048 3.6789703 3.3683248 3.3396773 3.1399891 3.4551277 4.2411866 3.1644182 3.6699758 3.8347716 3.7236993
0.7307307 3.6520677 3.2425473 3.0409365 3.664362 3.3388915 3.7207804 3.0435412 3.6655524 3.3383784 3.1486793 3.3655975 3.1629848 4.045737 3.521021 3.2709675 3.6350973 3.5120912 3.2449465 4.2738876 3.3545117 3.2405453 4.3527036 3.0393174 3.4220989 3.7497206 3.6098585 3.4296618 3.1446834 3.4739413 4.0645914 3.2482922 4.0597706 3.0619636 3.5499942 4.3329096 3.3537846 4.258483 3.0616536 3.827691 3.4574547 3.6770048 3.3662 3.3375678 3.138001 3.4532876 4.238834 3.1624253 3.6680048 3.8327484 3.7217634
0.7317317 3.6501722 3.240504 3.0390127 3.6623855 3.3369973 3.7188544 3.0416532 3.6635528 3.336289 3.1468604 3.3637948 3.1609893 4.043381 3.519033 3.2689092 3.6331854 3.5101063 3.2430973 4.2715645 3.3524165 3.2386801 4.3503747 3.037396 3.4201417 3.7477202 3.6079435 3.4277272 3.142736 3.4721005 4.06223 3.24644 4.0574217 3.0600166 3.548142 4.330566 3.3516607 4.2561426 3.059712 3.8256545 3.4556081 3.6750412 3.3640761 3.335461 3.1360168 3.4514475 4.2364836 3.1604319 3.666035 3.830726 3.7198286
0.7327327 3.6482792 3.238462 3.037089 3.6604102 3.335106 3.716931 3.0397666 3.6615534 3.3342013 3.1450415 3.3619916 3.1589952 4.0410285 3.517047 3.266851 3.6312752 3.5081236 3.241248 4.2692437 3.3503225 3.2368178 4.348048 3.035474 3.4181874 3.7457206 3.606028 3.4257953 3.1407895 3.4702601 4.0598707 3.2445865 4.0550714 3.058073 3.5462885 4.328224 3.349538 4.253804 3.057772 3.823617 3.4537604 3.6730776 3.3619547 3.333353 3.134032 3.4496102 4.2341356 3.1584387 3.6640654 3.8287046 3.7178955
0.7337337 3.6463866 3.2364206 3.0351672 3.658437 3.3332145 3.7150083 3.0378819 3.6595566 3.3321152 3.1432247 3.3601913 3.1570024 4.0386767 3.5150604 3.2647943 3.629368 3.50614 3.2394004 4.266927 3.3482306 3.2349546 4.3457246 3.0335536 3.4162335 3.7437234 3.6041152 3.423864 3.138846 3.4684212 4.057515 3.2427359 4.0527263 3.056127 3.5444384 4.325886 3.3474174 4.251468 3.055832 3.8215818 3.4519162 3.6711159 3.3598344 3.3312485 3.1320496 3.4477742 4.2317905 3.1564481 3.6620948 3.8266845 3.7159657
0.7347347 3.6444964 3.234383 3.0332465 3.6564648 3.331326 3.7130885 3.035996 3.6575613 3.3300323 3.1414106 3.358393 3.1550093 4.036328 3.513075 3.2627406 3.6274629 3.5041585 3.2375555 4.264612 3.3461385 3.2330952 4.3434033 3.0316362 3.414283 3.741727 3.6022046 3.4219344 3.1369045 3.4665847 4.0551615 3.2408838 4.050383 3.0541863 3.5425916 4.3235517 3.3452983 4.249136 3.0538955 3.8195484 3.450073 3.6691537 3.3577142 3.3291469 3.1300678 3.445939 4.2294483 3.1544588 3.6601276 3.8246667 3.7140374
0.7357357 3.642609 3.232345 3.0313272 3.654494 3.3294382 3.7111712 3.034113 3.6555676 3.3279495 3.1395974 3.3565958 3.1530175 4.033983 3.5110912 3.2606862 3.6255586 3.5021777 3.2357116 4.2623005 3.3440473 3.2312365 4.341085 3.0297189 3.4123335 3.7397308 3.6002939 3.4200053 3.1349618 3.4647493 4.0528116 3.2390337 4.0480433 3.0522442 3.540742 4.3212175 3.3431783 4.246806 3.0519576 3.817515 3.4482315 3.667193 3.3555946 3.3270452 3.1280885 3.4441056 4.227109 3.1524687 3.6581595 3.8226485 3.7121089
0.7367367 3.6407213 3.230309 3.0294101 3.6525245 3.3275518 3.709254 3.0322297 3.653573 3.3258667 3.137784 3.3547993 3.1510277 4.0316386 3.5091057 3.2586348 3.6236558 3.500196 3.2338672 4.2599907 3.3419604 3.2293782 4.338768 3.027804 3.4103842 3.7377372 3.598385 3.4180772 3.1330218 3.4629152 4.0504646 3.2371845 4.045705 3.0503018 3.5388973 4.3188863 3.3410616 4.2444763 3.0500193 3.8154833 3.446391 3.6652339 3.3534775 3.3249445 3.1261106 3.4422746 4.224771 3.1504796 3.6561942 3.8206325 3.7101831
0.7377377 3.6388369 3.2282753 3.0274935 3.6505563 3.3256657 3.7073388 3.0303483 3.6515822 3.3237875 3.1359735 3.3530054 3.1490388 4.0292993 3.5071213 3.2565832 3.621754 3.4982152 3.232027 4.257683 3.3398728 3.227523 4.3364534 3.025888 3.4084375 3.7357435 3.596479 3.4161515 3.131084 3.461082 4.0481186 3.2353373 4.0433693 3.0483613 3.537053 4.3165574 3.3389459 4.242151 3.0480852 3.8134542 3.4445539 3.6632748 3.3513613 3.322847 3.1241345 3.4404445 4.2224364 3.1484933 3.6542292 3.8186173 3.7082596
0.7387387 3.636952 3.2262425 3.025578 3.6485894 3.3237824 3.7054248 3.0284672 3.6495914 3.32171 3.134163 3.3512106 3.1470504 4.0269604 3.505138 3.2545323 3.619854 3.4962368 3.2301865 4.255377 3.3377852 3.2256687 4.334142 3.0239742 3.4064927 3.7337523 3.594574 3.414228 3.1291468 3.4592502 4.0457754 3.2334871 4.0410347 3.0464215 3.5352068 4.314232 3.336831 4.2398276 3.0461488 3.8114233 3.442716 3.661316 3.349245 3.3207493 3.1221578 3.4386153 4.2201023 3.1465044 3.6522632 3.8166022 3.7063367
0.7397397 3.6350687 3.2242112 3.023664 3.6466231 3.3218994 3.7035131 3.0265877 3.6476023 3.3196335 3.1323552 3.349418 3.1450632 4.0246253 3.5031548 3.2524831 3.6179576 3.4942577 3.2283478 4.2530737 3.3357005 3.223816 4.3318324 3.0220625 3.4045486 3.7317615 3.59267 3.4123042 3.127212 3.4574184 4.0434356 3.2316403 4.038707 3.0444832 3.5333655 4.3119082 3.3347163 4.237509 3.0442142 3.809396 3.4408808 3.6593585 3.3471313 3.3186538 3.1201835 3.4367871 4.2177734 3.1445193 3.6502998 3.8145897 3.7044163
0.7407407 3.6331868 3.2221818 3.0217516 3.644659 3.3200178 3.7016025 3.0247102 3.6456146 3.3175588 3.130548 3.3476262 3.1430774 4.022292 3.501173 3.2504354 3.6160617 3.4922793 3.2265105 4.250774 3.3336153 3.221964 4.3295264 3.0201504 3.402607 3.7297711 3.5907686 3.4103832 3.1252768 3.4555902 4.0410976 3.2297943 4.036379 3.042545 3.5315235 4.3095856 3.332603 4.2351885 3.0422812 3.807369 3.4390469 3.657402 3.345017 3.31656 3.1182103 3.4349608 4.2154455 3.1425352 3.648337 3.812577 3.7024975
0.7417417 3.6313074 3.220153 3.0198395 3.6426952 3.3181374 3.6996932 3.0228317 3.6436272 3.315484 3.1287422 3.3458362 3.1410909 4.0199623 3.4991913 3.2483892 3.6141665 3.4903014 3.2246728 4.248474 3.331532 3.220113 4.327221 3.0182412 3.400667 3.7277822 3.5888674 3.408461 3.123342 3.4537635 4.038762 3.2279482 4.034053 3.040608 3.5296826 4.3072667 3.3304915 4.2328725 3.0403488 3.8053422 3.4372144 3.655445 3.342905 3.3144672 3.116238 3.4331362 4.21312 3.1405492 3.6463742 3.8105652 3.7005787
0.7427427 3.6294289 3.2181244 3.0179288 3.6407328 3.3162572 3.6977863 3.0209541 3.6416411 3.3134115 3.1269374 3.3440475 3.1391068 4.0176334 3.4972095 3.2463431 3.6122742 3.4883227 3.2228372 4.246178 3.3294492 3.2182634 4.3249173 3.0163321 3.398727 3.7257938 3.586968 3.406541 3.1214094 3.451937 4.0364275 3.2261026 4.0317297 3.03867 3.527843 4.304949 3.32838 4.230559 3.0384154 3.8033168 3.4353838 3.6534905 3.3407931 3.312376 3.114265 3.4313114 4.210797 3.138566 3.6444106 3.8085546 3.6986625
0.7437437 3.6275513 3.2160993 3.0160208 3.638772 3.3143792 3.695881 3.0190783 3.6396575 3.3113394 3.125134 3.3422594 3.1371226 4.0153074 3.4952273 3.2443 3.6103835 3.4863462 3.221002 4.243883 3.3273668 3.2164154 4.3226166 3.0144238 3.3967888 3.7238076 3.5850716 3.404622 3.1194792 3.4501112 4.034097 3.2242575 4.029409 3.0367346 3.5260062 4.3026333 3.3262706 4.2282467 3.0364845 3.8012938 3.4335542 3.651534 3.3386807 3.310287 3.112296 3.4294894 4.2084756 3.1365829 3.6424503 3.8065457 3.696749
0.7447447 3.6256757 3.2140744 3.0141134 3.6368117 3.312501 3.6939769 3.0172036 3.6376739 3.3092694 3.123332 3.3404727 3.1351404 4.012983 3.493246 3.2422562 3.6084936 3.4843695 3.2191706 4.2415915 3.3252873 3.2145686 4.320318 3.0125175 3.3948517 3.7218208 3.5831745 3.4027052 3.117549 3.448287 4.0317693 3.222414 4.027091 3.0347998 3.524169 4.3003225 3.3241613 4.225938 3.0345533 3.7992702 3.4317265 3.6495807 3.3365712 3.3081987 3.1103272 3.427668 4.2061577 3.1346006 3.6404889 3.8045368 3.6948364
0.7457457 3.6238005 3.2120504 3.0122051 3.634853 3.3106246 3.6920726 3.0153277 3.6356921 3.3072 3.1215305 3.3386855 3.1331573 4.010662 3.4912658 3.2402117 3.6066039 3.4823918 3.2173352 4.2393003 3.323207 3.212722 4.3180213 3.0106096 3.3929162 3.7198353 3.581278 3.4007876 3.1156192 3.446464 4.029442 3.22057 4.024774 3.0328646 3.5223322 4.298012 3.322051 4.2236285 3.0326214 3.797248 3.4298987 3.6476278 3.3344622 3.3061118 3.1083589 3.4258485 4.2038403 3.132617 3.6385279 3.8025284 3.6929247
0.7467467 3.6219265 3.210029 3.0102992 3.6328952 3.3087497 3.6901698 3.0134516 3.6337106 3.3051326 3.11973 3.336902 3.1311731 4.0083427 3.4892843 3.2381718 3.604716 3.4804163 3.2155037 4.237011 3.3211286 3.2108774 4.3157277 3.0087047 3.3909817 3.7178502 3.579385 3.3988724 3.113691 3.444642 4.027117 3.2187257 4.02246 3.0309305 3.5204968 4.2957006 3.319944 4.221323 3.0306907 3.7952275 3.4280734 3.6456738 3.3323536 3.3040247 3.106392 3.4240284 4.2015257 3.1306357 3.6365695 3.8005211 3.6910143
0.7477477 3.6200528 3.2080069 3.008394 3.6309383 3.3068745 3.68827 3.01158 3.63173 3.3030665 3.1179318 3.3351176 3.1291924 4.006025 3.4873044 3.2361288 3.6028302 3.4784412 3.213675 4.2347255 3.3190491 3.2090342 4.313435 3.0068 3.3890502 3.715867 3.5774913 3.3969584 3.111764 3.4428205 4.0247946 3.2168822 4.0201473 3.028997 3.5186605 4.293395 3.3178372 4.2190213 3.0287619 3.7932048 3.426248 3.643719 3.3302438 3.3019392 3.104426 3.42221 4.199214 3.128654 3.634608 3.7985137 3.689104
0.7487487 3.6181812 3.205987 3.0064902 3.6289806 3.3050013 3.686371 3.0097053 3.6297503 3.3009992 3.1161337 3.3333347 3.127211 4.0037107 3.4853227 3.234089 3.6009455 3.476465 3.2118444 4.23244 3.3169718 3.207192 4.311143 3.0048962 3.387117 3.7138827 3.575601 3.3950434 3.109838 3.441001 4.0224733 3.2150393 4.0178375 3.0270638 3.5168269 4.2910895 3.3157303 4.216718 3.0268326 3.7911854 3.4244254 3.641767 3.328136 3.2998552 3.1024606 3.420393 4.196903 3.126672 3.6326497 3.7965074 3.6871974
0.7497497 3.6163108 3.203967 3.0045862 3.627027 3.3031287 3.684473 3.0078325 3.6277719 3.2989337 3.114336 3.3315513 3.1252303 4.001397 3.4833426 3.232049 3.5990624 3.4744897 3.2100158 4.230156 3.314896 3.2053506 4.308854 3.0029936 3.3851867 3.711901 3.5737119 3.3931305 3.1079125 3.439182 4.020156 3.2131968 4.015529 3.0251307 3.5149937 4.288787 3.3136249 4.2144184 3.0249033 3.789167 3.4226031 3.6398153 3.3260303 3.297773 3.1004963 3.4185781 4.194594 3.1246915 3.6306903 3.7945032 3.6852927
0.7507508 3.6144412 3.2019491 3.0026839 3.625072 3.3012557 3.6825752 3.0059605 3.6257935 3.2968698 3.1125402 3.329771 3.12325 3.999086 3.4813619 3.23001 3.5971806 3.4725142 3.208187 4.2278748 3.3128197 3.2035098 4.306566 3.0010915 3.3832574 3.7099185 3.5718203 3.3912177 3.1059875 3.437364 4.0178404 3.2113552 4.0132236 3.0231981 3.5131629 4.286485 3.3115196 4.21212 3.0229735 3.787149 3.420782 3.6378622 3.323923 3.29569 3.0985336 3.4167633 4.1922874 3.1227112 3.6287313 3.7924976 3.6833856
0.7517518 3.612573 3.1999316 3.000782 3.6231184 3.2993848 3.6806798 3.0040886 3.6238172 3.2948086 3.1107445 3.3279915 3.1212718 3.9967778 3.4793816 3.227972 3.5952997 3.470539 3.206361 4.225596 3.3107443 3.2016711 4.304281 2.9991906 3.38133 3.7079382 3.5699344 3.3893075 3.104065 3.4355457 4.015526 3.2095146 4.01092 3.0212672 3.5113308 4.2841873 3.3094158 4.209826 3.0210464 3.7851298 3.418963 3.635911 3.3218174 3.2936096 3.0965703 3.414949 4.1899843 3.1207325 3.6267738 3.790493 3.6814828
0.7527528 3.6107059 3.1979165 2.9988806 3.6211646 3.297515 3.678785 3.0022175 3.6218405 3.292746 3.1089509 3.3262093 3.1192932 3.9944706 3.4774015 3.2259338 3.5934196 3.468564 3.2045343 4.223318 3.3086672 3.1998322 4.3019967 2.9972875 3.3794017 3.7059562 3.5680473 3.3873968 3.1021414 3.4337292 4.013213 3.207672 4.0086174 3.0193338 3.5094984 4.281889 3.3073106 4.207531 3.0191174 3.7831125 3.4171438 3.6339595 3.3197114 3.2915306 3.094609 3.4131353 4.1876807 3.1187508 3.624815 3.7884889 3.6795797
0.7537538 3.6088383 3.195901 2.9969816 3.6192124 3.2956452 3.6768913 3.0003467 3.6198654 3.2906852 3.1071568 3.3244328 3.117315 3.9921656 3.4754212 3.223898 3.5915403 3.46659 3.2027085 4.2210417 3.3065934 3.1979952 4.299715 2.995388 3.3774757 3.7039757 3.566161 3.3854866 3.100219 3.431913 4.0109024 3.2058313 4.0063167 3.0174026 3.5076687 4.2795935 3.3052068 4.205239 3.0171897 3.7810965 3.4153266 3.6320086 3.317607 3.2894516 3.0926476 3.4113235 4.18538 3.1167722 3.6228576 3.7864852 3.677678
0.7547548 3.606972 3.1938863 2.995081 3.617261 3.2937758 3.6749988 2.9984756 3.61789 3.2886252 3.1053643 3.3226547 3.115337 3.9898634 3.4734395 3.2218614 3.5896628 3.464614 3.2008843 4.218767 3.3045201 3.196158 4.2974358 2.9934893 3.3755515 3.7019958 3.5642776 3.3835773 3.0982985 3.430098 4.0085936 3.203991 4.004019 3.015471 3.505838 4.2773 3.3031058 4.202948 3.0152621 3.77908 3.4135108 3.6300569 3.3155017 3.2873726 3.0906863 3.409511 4.1830816 3.114791 3.6209006 3.7844815 3.6757782
0.7557558 3.6051078 3.1918745 2.9931836 3.6153102 3.2919073 3.6731083 2.9966068 3.6159163 3.2865658 3.1035728 3.3208756 3.1133585 3.9875617 3.47146 3.2198253 3.587788 3.4626398 3.199061 4.2164946 3.3024464 3.1943216 4.295158 2.9915905 3.3736265 3.7000167 3.5623934 3.3816688 3.096379 3.4282844 4.006288 3.2021494 4.0017223 3.0135407 3.5040092 4.2750087 3.301003 4.2006598 3.0133348 3.7770638 3.4116955 3.628107 3.3133974 3.285296 3.0887272 3.407701 4.180784 3.1128123 3.6189418 3.7824788 3.6738796
0.7567568 3.6032436 3.1898603 2.9912846 3.6133595 3.2900388 3.671217 2.9947352 3.613943 3.2845068 3.1017818 3.3190994 3.11138 3.985262 3.4694786 3.2177896 3.5859132 3.4606643 3.197237 4.214221 3.300374 3.1924875 4.2928786 2.9896913 3.371704 3.6980386 3.560511 3.37976 3.094458 3.4264705 4.003982 3.2003088 3.9994283 3.01161 3.5021806 4.2727165 3.2989008 4.198372 3.0114074 3.7750478 3.4098792 3.626155 3.311292 3.2832184 3.0867682 3.4058905 4.178488 3.1108341 3.6169848 3.7804766 3.6719809
0.7577578 3.6013803 3.1878495 2.9893882 3.6114097 3.2881715 3.669329 2.992866 3.6119714 3.2824497 3.0999928 3.3173237 3.109404 3.982965 3.4674978 3.2157552 3.5840392 3.4586887 3.1954145 4.211951 3.2983027 3.1906538 4.290604 2.987794 3.3697817 3.69606 3.5586295 3.3778534 3.0925395 3.4246593 4.001679 3.1984684 3.9971366 3.0096803 3.5003533 4.270429 3.2967997 4.196087 3.009479 3.7730339 3.408067 3.6242046 3.3091893 3.2811432 3.084809 3.4040833 4.1761947 3.1088548 3.615027 3.7784748 3.6700857
0.7587588 3.5995164 3.1858375 2.9874911 3.6094604 3.286305 3.6674404 2.9909942 3.6099987 3.2803926 3.0982027 3.3155484 3.1074255 3.9806685 3.4655168 3.2137198 3.5821655 3.4567142 3.1935925 4.209682 3.2962298 3.18882 4.2883296 2.985897 3.3678608 3.694082 3.5567489 3.3759463 3.0906212 3.4228458 3.9993773 3.1966286 3.9948447 3.007749 3.4985251 4.268141 3.2946968 4.1938033 3.0075507 3.77102 3.4062548 3.6222537 3.3070848 3.2790694 3.082852 3.4022741 4.173902 3.1068754 3.6130705 3.7764728 3.6681888
0.7597598 3.5976548 3.1838274 2.9855952 3.607513 3.284439 3.6655526 2.9891264 3.6080265 3.2783356 3.096414 3.3137722 3.1054497 3.9783742 3.4635358 3.2116866 3.5802922 3.454739 3.1917706 4.2074146 3.294157 3.186987 4.286057 2.9839997 3.365941 3.692103 3.5548697 3.3740408 3.0887036 3.4210334 3.9970775 3.1947875 3.9925551 3.00582 3.496697 4.2658567 3.292596 4.1915216 3.0056252 3.7690043 3.404441 3.6203017 3.3049817 3.2769947 3.0808935 3.4004662 4.1716137 3.104896 3.6111124 3.7744706 3.666293
0.7607608 3.5957937 3.181818 2.9837005 3.6055655 3.282574 3.6636667 2.9872565 3.6060567 3.2762806 3.0946252 3.3119988 3.1034732 3.9760828 3.4615545 3.2096539 3.578422 3.4527647 3.189951 4.205149 3.292086 3.1851563 4.2837863 2.9821038 3.3640208 3.6901264 3.5529897 3.3721356 3.0867863 3.4192245 3.9947796 3.1929488 3.9902675 3.0038905 3.4948707 4.263572 3.2904956 4.1892405 3.0036983 3.7669926 3.4026315 3.618353 3.3028798 3.274922 3.078937 3.3986595 4.169325 3.102918 3.6091561 3.77247 3.6643996
0.7617618 3.5939345 3.1798093 2.9818068 3.6036167 3.2807083 3.6617818 2.9853868 3.6040862 3.2742243 3.0928388 3.3102248 3.101497 3.9737918 3.4595726 3.2076201 3.5765524 3.4507897 3.1881313 4.202884 3.2900145 3.1833258 4.281517 2.9802084 3.3621016 3.688148 3.5511127 3.37023 3.0848691 3.4174137 3.9924822 3.1911085 3.9879818 3.0019588 3.4930444 4.261289 3.2883942 4.18696 3.0017705 3.7649784 3.4008212 3.6164012 3.3007755 3.272849 3.0769813 3.3968537 4.1670375 3.1009398 3.6071985 3.7704687 3.6625066
0.7627628 3.5920734 3.1778004 2.9799123 3.6016703 3.278842 3.659895 2.9835186 3.602116 3.27217 3.091053 3.3084507 3.0995202 3.9715023 3.45759 3.2055864 3.574683 3.4488132 3.18631 4.2006197 3.2879426 3.181495 4.2792463 2.9783118 3.3601832 3.6861715 3.5492358 3.3683248 3.0829535 3.4156046 3.9901872 3.1892676 3.985696 3.0000308 3.4912176 4.2590075 3.2862952 4.184682 2.999844 3.7629662 3.399012 3.6144502 3.2986743 3.2707775 3.075025 3.3950481 4.164751 3.098959 3.6052403 3.768467 3.6606147
0.7637638 3.5902143 3.1757932 2.978018 3.5997243 3.2769783 3.6580129 2.9816504 3.6001477 3.2701168 3.0892673 3.3066792 3.0975447 3.9692154 3.4556074 3.2035542 3.5728157 3.4468377 3.1844916 4.1983566 3.2858744 3.1796658 4.2769794 2.9764178 3.3582673 3.684195 3.547361 3.366421 3.0810385 3.4137948 3.9878938 3.187428 3.9834137 2.9981003 3.4893923 4.2567277 3.284196 4.1824055 2.9979167 3.7609532 3.3972044 3.6125004 3.2965703 3.2687058 3.07307 3.3932428 4.1624675 3.09698 3.6032844 3.7664669 3.658724
0.7647648 3.588356 3.1737862 2.9761252 3.5977776 3.275114 3.6561298 2.9797802 3.5981784 3.2680635 3.0874815 3.3049054 3.0955687 3.9669285 3.4536257 3.2015214 3.5709486 3.4448621 3.1826725 4.1960955 3.2838035 3.1778352 4.2747145 2.974522 3.356352 3.6822186 3.545483 3.3645175 3.0791237 3.4119868 3.9856005 3.1855893 3.9811316 2.996171 3.4875653 4.25445 3.282096 4.180131 2.9959893 3.7589407 3.3953967 3.6105485 3.2944674 3.2666361 3.071114 3.391439 4.160185 3.095 3.6013255 3.7644658 3.656833
0.7657658 3.5864973 3.171781 2.9742317 3.595832 3.2732515 3.6542475 2.9779105 3.596209 3.2660103 3.0856972 3.3031352 3.093593 3.9646454 3.4516435 3.19949 3.5690818 3.4428866 3.1808546 4.193837 3.2817326 3.176008 4.2724495 2.9726276 3.354436 3.680242 3.5436096 3.362614 3.077208 3.4101775 3.9833107 3.183749 3.9788527 2.9942412 3.4857402 4.2521725 3.279996 4.1778574 2.9940627 3.7569287 3.39359 3.6085982 3.2923656 3.2645652 3.0691597 3.3896353 4.157903 3.0930223 3.599368 3.7624645 3.6549442
0.7667668 3.5846403 3.1697755 2.9723394 3.5938864 3.271387 3.6523657 2.9760418 3.5942416 3.2639575 3.0839133 3.3013616 3.0916162 3.9623623 3.4496593 3.1974587 3.5672154 3.4409108 3.1790361 4.1915774 3.279663 3.1741793 4.270186 2.9707332 3.3525212 3.6782641 3.5417366 3.3607101 3.0752935 3.40837 3.9810207 3.1819086 3.976574 2.9923122 3.4839153 4.2498965 3.277897 4.175585 2.992134 3.7549162 3.3917837 3.6066456 3.2902617 3.262496 3.0672061 3.3878324 4.1556234 3.091041 3.5974112 3.7604637 3.653056
0.7677678 3.5827816 3.1677685 2.9704475 3.5919428 3.2695227 3.6504846 2.9741716 3.5922742 3.2619057 3.082129 3.2995915 3.0896401 3.9600792 3.4476755 3.1954274 3.5653505 3.438932 3.177218 4.1893177 3.2775922 3.172353 4.2679224 2.9688401 3.350607 3.6762886 3.5398629 3.358807 3.07338 3.406562 3.978733 3.1800687 3.9742954 2.9903822 3.48209 4.2476225 3.2757976 4.173313 2.9902072 3.7529035 3.3899784 3.604694 3.288159 3.260426 3.065251 3.3860297 4.153345 3.0890608 3.5954523 3.7584634 3.6511674
0.7687688 3.5809255 3.1657653 2.968557 3.5899956 3.267661 3.6486053 2.9723036 3.5903053 3.2598548 3.0803466 3.2978206 3.0876653 3.957799 3.4456897 3.1933954 3.5634875 3.4369562 3.1754022 4.187062 3.2755232 3.1705267 4.2656617 2.966947 3.3486938 3.6743128 3.5379915 3.356905 3.0714676 3.4047556 3.9764466 3.1782281 3.9720197 2.9884524 3.4802642 4.245351 3.273699 4.171044 2.988278 3.7508907 3.3881748 3.6027427 3.2860565 3.2583585 3.0632975 3.3842268 4.1510677 3.0870821 3.5934944 3.756462 3.649282
0.7697698 3.5790687 3.1637611 2.9666653 3.5880516 3.2657983 3.646726 2.9704332 3.588338 3.2578032 3.0785646 3.2960486 3.0856888 3.955522 3.4437056 3.1913638 3.5616229 3.434979 3.1735852 4.1848063 3.2734523 3.1686997 4.263403 2.9650526 3.3467815 3.6723354 3.536119 3.3550022 3.069554 3.402948 3.9741607 3.1763878 3.9697452 2.9865236 3.478438 4.243078 3.2715986 4.1687746 2.986351 3.74888 3.3863695 3.6007895 3.2839546 3.2562895 3.0613453 3.3824253 4.1487927 3.0851002 3.591535 3.7544599 3.6473947
0.7707708 3.5772133 3.1617577 2.964775 3.5861077 3.2639363 3.6448479 2.968564 3.5863717 3.2557526 3.0767813 3.2942796 3.083714 3.9532447 3.44172 3.1893332 3.5597606 3.433001 3.171769 4.182551 3.2713833 3.1668756 4.2611437 2.9631605 3.3448699 3.67036 3.534249 3.3531008 3.0676436 3.401142 3.9718761 3.174548 3.967472 2.9845934 3.476615 4.240808 3.2695007 4.1665077 2.9844232 3.7468686 3.3845682 3.5988379 3.2818527 3.2542229 3.0593915 3.3806248 4.146519 3.0831215 3.589576 3.7524605 3.6455107
0.7717718 3.5753572 3.1597543 2.9628835 3.5841641 3.262073 3.642969 2.9666939 3.5844045 3.2537022 3.0750008 3.2925105 3.081737 3.9509678 3.439735 3.1873016 3.5578985 3.4310231 3.1699524 4.180296 3.2693129 3.16505 4.2588844 2.9612665 3.342958 3.6683831 3.5323768 3.3511982 3.0657296 3.399335 3.9695945 3.1727068 3.9651997 2.9826632 3.4747896 4.238538 3.2674007 4.1642404 2.9824944 3.7448564 3.3827639 3.5968843 3.279748 3.2521544 3.0574377 3.3788242 4.144244 3.0811388 3.5876174 3.7504597 3.6436236
0.7727728 3.573503 3.157752 2.9609947 3.5822196 3.2602108 3.6410918 2.9648247 3.582438 3.2516522 3.0732193 3.2907403 3.0797617 3.9486938 3.437748 3.1852713 3.5560381 3.4290442 3.1681366 4.1780434 3.2672439 3.163226 4.256628 2.959374 3.3410473 3.666407 3.530508 3.349296 3.0638175 3.3975294 3.967312 3.1708674 3.9629288 2.9807324 3.4729662 4.236269 3.2653017 4.1619763 2.9805655 3.7428448 3.380962 3.594933 3.2776453 3.2500892 3.0554867 3.3770235 4.141973 3.0791578 3.5856578 3.7484584 3.6417418
0.7737738 3.571647 3.1557474 2.9591029 3.5802763 3.25835 3.6392143 2.9629538 3.580472 3.2496016 3.0714376 3.2889698 3.0777843 3.9464185 3.4357615 3.1832395 3.5541763 3.427065 3.1663196 4.1757894 3.265174 3.1614017 4.25437 2.957481 3.339135 3.6644306 3.528638 3.3473935 3.0619047 3.3957238 3.965032 3.1690257 3.9606586 2.9788027 3.471139 4.234001 3.263202 4.15971 2.9786372 3.7408319 3.3791604 3.592979 3.2755423 3.248022 3.0535336 3.3752234 4.1397023 3.0771747 3.5836978 3.7464564 3.639857
0.7747748 3.5697927 3.153746 2.9572144 3.578333 3.256486 3.6373377 2.9610815 3.5785058 3.2475514 3.0696583 3.2872005 3.0758066 3.944147 3.4337745 3.1812086 3.5523152 3.4250863 3.164504 4.173537 3.2631044 3.1595774 4.2521157 2.9555879 3.337225 3.6624532 3.5267692 3.345492 3.0599933 3.393918 3.9627528 3.1671848 3.9583907 2.97687 3.4693136 4.231735 3.2611017 4.157447 2.976706 3.7388206 3.3773594 3.5910254 3.2734385 3.2459564 3.0515814 3.3734236 4.1374316 3.0751922 3.5817375 3.7444553 3.6379738
0.7757758 3.5679371 3.1517434 2.9553251 3.5763888 3.2546253 3.6354623 2.9592118 3.5765405 3.2455025 3.0678763 3.2854307 3.073831 3.9418752 3.4317856 3.1791787 3.5504556 3.423106 3.1626892 4.171286 3.2610347 3.157754 4.2498617 2.953694 3.3353167 3.6604774 3.5249019 3.3435917 3.0580816 3.3921127 3.960474 3.1653428 3.9561222 2.9749398 3.4674902 4.22947 3.2590034 4.155184 2.9747767 3.7368093 3.3755584 3.5890708 3.2713358 3.2438908 3.0496283 3.3716252 4.1351633 3.0732098 3.579777 3.7424536 3.6360912
0.7767768 3.5660834 3.1497424 2.9534352 3.574447 3.2527633 3.6335874 2.9573398 3.574575 3.243453 3.0660987 3.2836628 3.071854 3.9396067 3.4297967 3.177146 3.5485969 3.4211247 3.1608748 4.169035 3.258966 3.155932 4.247608 2.9518032 3.3334084 3.6585014 3.5230336 3.34169 3.0561714 3.390308 3.9581969 3.1635022 3.9538555 2.9730089 3.465664 4.227206 3.2569036 4.1529217 2.9728475 3.7347963 3.3737593 3.587115 3.2692323 3.241825 3.0476773 3.3698254 4.132896 3.0712276 3.5778155 3.7404501 3.63421
0.7777778 3.564229 3.147741 2.9515457 3.572503 3.2509003 3.6317117 2.9554691 3.5726082 3.2414045 3.0643191 3.2818937 3.0698762 3.9373374 3.4278064 3.1751153 3.5467377 3.4191437 3.1590595 4.1667843 3.256895 3.1541088 4.2453547 2.94991 3.3314998 3.6565235 3.5211663 3.3397875 3.0542605 3.3885026 3.9559212 3.1616592 3.9515913 2.9710774 3.4638383 4.2249427 3.254805 4.150662 2.9709172 3.7327828 3.37196 3.5851603 3.2671275 3.2397594 3.0457234 3.3680263 4.1306295 3.0692425 3.5758538 3.7384481 3.6323283
0.7787788 3.5623755 3.1457396 2.9496577 3.57056 3.2490382 3.6298366 2.9535964 3.5706432 3.2393565 3.0625398 3.2801256 3.0678988 3.9350696 3.425817 3.173084 3.5448809 3.4171622 3.1572452 4.1645355 3.2548249 3.1522856 4.243102 2.9480183 3.3295913 3.6545467 3.5192993 3.3378854 3.052349 3.3866966 3.9536474 3.1598172 3.9493277 2.9691443 3.4620123 4.22268 3.2527037 4.1484017 2.9689848 3.7307715 3.3701603 3.583205 3.265022 3.237696 3.0437722 3.3662283 4.1283627 3.0672584 3.5738916 3.736446 3.6304488
0.7797798 3.5605211 3.1437383 2.9477692 3.5686173 3.2471762 3.6279626 2.9517245 3.5686767 3.237308 3.060761 3.2783554 3.06592 3.9328027 3.423826 3.171053 3.543023 3.41518 3.1554291 4.162286 3.2527552 3.1504636 4.2408495 2.946125 3.3276834 3.6525693 3.5174327 3.3359835 3.0504377 3.3848927 3.9513726 3.157974 3.9470649 2.9672132 3.4601865 4.220418 3.2506046 4.146143 2.9670534 3.7287588 3.368362 3.5812483 3.262918 3.235631 3.0418205 3.3644304 4.1260986 3.0652728 3.5719287 3.7344427 3.6285675
0.7807808 3.5586677 3.141737 2.9458802 3.566673 3.2453132 3.6260881 2.9498515 3.566712 3.2352586 3.0589824 3.2765863 3.0639439 3.930535 3.4218335 3.1690202 3.541166 3.413196 3.1536133 4.160037 3.2506833 3.1486416 4.2386 2.9442317 3.3257751 3.6505904 3.5155654 3.3340807 3.0485268 3.3830876 3.9490972 3.1561313 3.9448001 2.96528 3.4583597 4.218157 3.2485032 4.1438837 2.9651217 3.726745 3.3665633 3.5792918 3.2608137 3.2335668 3.0398684 3.3626313 4.1238337 3.0632868 3.5699646 3.732438 3.6266878
0.7817818 3.5568144 3.1397362 2.943991 3.5647304 3.243451 3.6242156 2.9479783 3.5647457 3.233212 3.0572038 3.2748168 3.0619643 3.9282699 3.4198413 3.1669884 3.5393093 3.4112134 3.1517992 4.157789 3.248613 3.1468208 4.236348 2.94234 3.3238692 3.6486123 3.5137005 3.3321805 3.0466163 3.3812826 3.9468265 3.1542878 3.9425392 2.9633474 3.4565322 4.2158976 3.246404 4.1416283 2.9631886 3.7247305 3.3647656 3.5773335 3.2587073 3.231503 3.0379152 3.3608336 4.121572 3.0613003 3.5680017 3.7304344 3.6248085
0.7827828 3.5549595 3.1377378 2.9421022 3.5627873 3.2415895 3.622342 2.9461036 3.5627806 3.231164 3.0554261 3.273048 3.0599852 3.9260058 3.4178486 3.1649575 3.5374537 3.4092298 3.1499853 4.155542 3.2465434 3.145 4.2340994 2.9404469 3.3219628 3.6466336 3.5118365 3.3302772 3.0447068 3.3794765 3.944555 3.1524444 3.9402776 2.9614136 3.4547064 4.2136393 3.2443037 4.139371 2.9612556 3.7227187 3.3629675 3.575375 3.2566023 3.2294388 3.035964 3.3590357 4.1193104 3.0593147 3.5660377 3.7284293 3.6229303
0.7837838 3.5531049 3.1357367 2.9402137 3.5608435 3.2397256 3.6204693 2.9442286 3.5608137 3.229114 3.053648 3.2712774 3.0580053 3.9237425 3.415853 3.162925 3.5355973 3.4072442 3.1481702 4.1532936 3.2444715 3.143179 4.2318497 2.9385524 3.3200564 3.6446548 3.5099707 3.3283753 3.0427961 3.3776712 3.9422836 3.1505985 3.9380176 2.95948 3.452878 4.2113805 3.2422023 4.1371136 2.9593217 3.7207043 3.3611684 3.5734172 3.2544966 3.227375 3.0340114 3.3572378 4.1170473 3.0573263 3.5640721 3.7264252 3.621052
0.7847848 3.551253 3.1337368 2.938326 3.5589008 3.237863 3.618597 2.9423547 3.558849 3.2270665 3.0518699 3.2695088 3.0560272 3.921481 3.4138594 3.160893 3.5337422 3.4052587 3.1463559 4.1510468 3.2424011 3.1413577 4.229602 2.9366603 3.31815 3.6426773 3.5081058 3.3264725 3.0408864 3.375867 3.9400148 3.148756 3.9357586 2.9575453 3.4510503 4.2091227 3.240101 4.134858 2.9573867 3.7186904 3.3593745 3.5714586 3.2523904 3.2253127 3.032059 3.3554409 4.114787 3.055338 3.5621061 3.7244208 3.6191726
0.7857858 3.5493991 3.1317372 2.9364367 3.5569568 3.2360005 3.6167254 2.940479 3.5568829 3.2250195 3.0500941 3.2677407 3.0540464 3.9192195 3.4118636 3.15886 3.5318875 3.4032722 3.1445413 4.1488 3.2403295 3.1395378 4.227353 2.934767 3.3162444 3.6406965 3.5062413 3.3245711 3.038975 3.3740616 3.937745 3.146911 3.9335003 2.9556103 3.4492235 4.2068653 3.2379997 4.1326046 2.955452 3.716675 3.3575764 3.5694966 3.2502823 3.2232485 3.0301058 3.3536415 4.112529 3.0533495 3.5601392 3.7224135 3.6172957
0.7867868 3.5475447 3.1297364 2.9345481 3.5550134 3.2341363 3.6148531 2.9386022 3.5549173 3.2229724 3.0483155 3.2659712 3.052065 3.9169583 3.409867 3.1568274 3.5300326 3.4012852 3.1427255 4.146555 3.2382584 3.1377172 4.2251053 2.932873 3.3143396 3.6387174 3.5043766 3.3226676 3.0370638 3.3722553 3.935476 3.1450653 3.931243 2.9536753 3.4473944 4.20461 3.235899 4.13035 2.953517 3.71466 3.3557794 3.5675364 3.2481754 3.2211843 3.028153 3.3518443 4.1102686 3.0513597 3.5581717 3.720408 3.615417
0.7877878 3.5456915 3.1277366 2.9326606 3.5530696 3.2322738 3.6129813 2.9367256 3.5529518 3.2209234 3.046539 3.264201 3.050084 3.9146986 3.4078708 3.1547942 3.5281777 3.3992977 3.140911 4.1443076 3.2361858 3.1358972 4.2228575 2.9309804 3.3124337 3.6367364 3.5025132 3.3207648 3.0351539 3.3704495 3.933209 3.143219 3.9289858 2.9517384 3.4455652 4.2023535 3.2337961 4.1280956 2.9515805 3.712645 3.3539834 3.5655751 3.246068 3.219122 3.0262012 3.350047 4.1080112 3.0493689 3.5562034 3.7184005 3.6135406
0.7887888 3.543837 3.1257362 2.9307709 3.551125 3.2304087 3.6111097 2.9348469 3.5509841 3.218876 3.0447617 3.2624314 3.0481014 3.9124405 3.4058707 3.1527615 3.526323 3.3973086 3.1390963 4.142061 3.2341132 3.1340756 4.2206106 2.9290864 3.3105292 3.6347554 3.5006487 3.318861 3.0332434 3.3686442 3.9309416 3.141373 3.9267292 2.9498029 3.4437346 4.200099 3.231693 4.125842 2.9496436 3.7106285 3.3521867 3.5636125 3.2439594 3.217059 3.0242476 3.3482487 4.105755 3.0473766 3.5542345 3.7163925 3.6116629
0.7897898 3.5419827 3.1237369 2.9288826 3.549181 3.2285452 3.6092381 2.932969 3.5490184 3.2168274 3.0429838 3.260662 3.0461206 3.91018 3.4038715 3.1507277 3.5244699 3.395319 3.137281 4.1398153 3.232041 3.1322565 4.218364 2.9271913 3.3086228 3.6327739 3.498786 3.3169568 3.0313323 3.3668375 3.928673 3.1395264 3.9244723 2.9478664 3.4419043 4.197843 3.2295918 4.1235895 2.9477062 3.7086124 3.3503911 3.5616488 3.2418506 3.214995 3.0222936 3.3464508 4.1034966 3.0453858 3.5522661 3.7143846 3.6097867
0.7907908 3.540128 3.121737 2.9269934 3.5472376 3.2266798 3.6073673 2.9310894 3.5470521 3.2147791 3.0412064 3.258892 3.044137 3.9079223 3.4018717 3.1486945 3.5226164 3.3933294 3.135465 4.137569 3.2299685 3.1304367 4.216117 2.9252975 3.3067183 3.6307924 3.4969225 3.3150527 3.029421 3.365031 3.926409 3.137679 3.9222188 2.945928 3.440074 4.1955895 3.227487 4.121336 2.9457686 3.706596 3.3485956 3.5596864 3.2397413 3.2129326 3.0203395 3.3446543 4.101239 3.0433917 3.5502958 3.7123766 3.6079097
0.7917918 3.5382736 3.1197376 2.9251046 3.5452926 3.2248142 3.6054964 2.9292102 3.5450854 3.2127302 3.03943 3.2571216 3.0421538 3.9056659 3.3998706 3.1466599 3.520762 3.3913379 3.1336498 4.1353226 3.2278936 3.1286166 4.21387 2.9234028 3.3048143 3.628809 3.4950588 3.3131475 3.0275106 3.3632245 3.9241438 3.1358309 3.919963 2.9439902 3.4382434 4.1933355 3.2253835 4.119084 2.943829 3.704579 3.3468006 3.557722 3.2376313 3.2108712 3.0183868 3.342857 4.0989847 3.0413976 3.5483246 3.7103667 3.6060336
0.7927928 3.536419 3.1177373 2.9232168 3.5433478 3.222949 3.6036253 2.9273303 3.5431185 3.2106826 3.0376544 3.255352 3.04017 3.9034095 3.3978686 3.1446257 3.518909 3.3893461 3.131835 4.1330767 3.2258208 3.1267962 4.211625 2.9215088 3.3029094 3.6268268 3.493196 3.3112433 3.0255988 3.361419 3.9218783 3.1339831 3.9177103 2.942052 3.4364114 4.191082 3.2232795 4.116833 2.9418898 3.7025611 3.3450053 3.5557563 3.2355206 3.2088077 3.0164337 3.3410587 4.0967293 3.0394034 3.5463533 3.7083564 3.6041574
0.7937938 3.534563 3.1157384 2.921327 3.5414023 3.2210827 3.601753 2.9254484 3.541151 3.2086332 3.0358758 3.253579 3.0381866 3.9011521 3.395865 3.1425903 3.5170553 3.3873537 3.1300173 4.13083 3.2237456 3.1249764 4.2093787 2.9196126 3.3010056 3.6248426 3.491334 3.3093386 3.023687 3.3596115 3.9196134 3.1321337 3.9154556 2.9401128 3.4345767 4.1888304 3.2211752 4.11458 2.939949 3.700543 3.3432102 3.5537906 3.2334094 3.2067454 3.0144796 3.3392615 4.094475 3.037407 3.5443811 3.7063458 3.602282
0.7947948 3.5327072 3.1137383 2.9194374 3.539457 3.2192163 3.599882 2.9235659 3.539184 3.206586 3.0340986 3.2518072 3.0361993 3.8988972 3.3938606 3.1405547 3.515201 3.3853602 3.1282005 4.128584 3.2216706 3.1231565 4.2071333 2.9177165 3.2991018 3.6228585 3.48947 3.3074317 3.0217752 3.357803 3.9173498 3.1302829 3.9132016 2.9381714 3.432743 4.186578 3.2190695 4.1123295 2.9380078 3.698523 3.341413 3.5518222 3.2312956 3.2046795 3.0125241 3.3374636 4.09222 3.0354095 3.5424066 3.7043338 3.6004047
0.7957958 3.530851 3.1117377 2.9175487 3.5375113 3.217349 3.5980105 2.9216828 3.5372152 3.204536 3.0323215 3.2500367 3.0342133 3.8966413 3.3918562 3.13852 3.5133483 3.3833656 3.126384 4.126338 3.219596 3.1213367 4.204887 2.9158216 3.2971969 3.620873 3.487607 3.3055255 3.0198627 3.3559952 3.9150858 3.1284335 3.910949 2.93623 3.43091 4.184325 3.2169633 4.110079 2.9360652 3.6965046 3.3396187 3.5498533 3.2291846 3.2026176 3.01057 3.3356647 4.089966 3.033412 3.5404327 3.7023208 3.5985293
0.7967968 3.5289943 3.109737 2.915659 3.535564 3.2154815 3.5961392 2.9197984 3.5352468 3.2024875 3.0305443 3.2482638 3.032228 3.894387 3.389848 3.1364841 3.511495 3.3813686 3.1245682 4.124091 3.2175198 3.1195168 4.202641 2.9139252 3.2952917 3.618888 3.485744 3.3036175 3.0179515 3.3541865 3.912823 3.1265826 3.9086967 2.9342885 3.4290748 4.182074 3.2148576 4.107828 2.934122 3.6944838 3.3378232 3.5478847 3.227071 3.2005544 3.008614 3.3338656 4.087712 3.031413 3.5384567 3.7003083 3.5966532
0.7977978 3.5271373 3.1077375 2.9137692 3.533619 3.213614 3.5942698 2.9179146 3.5332787 3.2004397 3.0287673 3.2464924 3.0302405 3.8921313 3.3878412 3.1344476 3.509642 3.3793728 3.1227508 4.1218452 3.2154434 3.1176975 4.2003956 2.9120283 3.293387 3.6169016 3.483881 3.3017106 3.0160391 3.3523774 3.9105597 3.12473 3.906444 2.9323473 3.427238 4.1798215 3.2127512 4.1055784 2.9321785 3.6924624 3.3360283 3.5459137 3.2249584 3.198492 3.0066586 3.332067 4.085459 3.0294142 3.5364811 3.698295 3.594777
0.7987988 3.5252805 3.1057382 2.911879 3.531673 3.2117453 3.5923963 2.916029 3.5313098 3.198389 3.0269904 3.244719 3.0282521 3.8898778 3.3858328 3.1324105 3.5077891 3.377375 3.1209319 4.1195974 3.2133667 3.1158762 4.19815 2.9101307 3.291484 3.614914 3.482018 3.2998033 3.014126 3.3505673 3.908297 3.1228786 3.9041917 2.9304042 3.4254026 4.1775713 3.2106438 4.103327 2.9302335 3.6904411 3.3342328 3.5439434 3.2228425 3.1964288 3.0047035 3.3302689 4.083206 3.0274136 3.534503 3.696279 3.5929017
0.7997998 3.5234237 3.1037376 2.909988 3.529726 3.209876 3.5905263 2.9141421 3.5293417 3.1963396 3.0252137 3.2429457 3.0262632 3.8876243 3.3838239 3.1303732 3.5059361 3.3753777 3.119115 4.1173515 3.2112894 3.1140563 4.1959047 2.9082327 3.2895799 3.6129265 3.480156 3.297895 3.0122142 3.3487592 3.9060342 3.121025 3.9019408 2.9284608 3.423565 4.1753197 3.2085373 4.101077 2.9282882 3.6884189 3.3324366 3.5419717 3.220728 3.1943662 3.002747 3.3284698 4.0809546 3.0254116 3.532526 3.6942644 3.5910265
0.8008008 3.521565 3.1017375 2.9080973 3.5277772 3.2080064 3.588654 2.9122546 3.5273712 3.1942906 3.023436 3.2411704 3.0242753 3.8853717 3.3818133 3.1283336 3.5040832 3.373378 3.1172967 4.1151037 3.2092113 3.112236 4.193659 2.9063334 3.2876759 3.6109376 3.478291 3.295986 3.0103004 3.3469474 3.9037728 3.119172 3.8996892 2.9265156 3.4217243 4.173068 3.2064288 4.0988274 2.9263415 3.6863954 3.3306408 3.539998 3.2186124 3.1923008 3.0007896 3.3266695 4.078703 3.0234094 3.5305445 3.6922474 3.5891495
0.8018018 3.5197053 3.0997348 2.906206 3.5258288 3.2061353 3.5867841 2.9103656 3.5253997 3.19224 3.0216565 3.2393959 3.022285 3.8831177 3.3798003 3.126296 3.5022287 3.3713775 3.1154776 4.112855 3.2071328 3.1104155 4.191412 2.9044354 3.2857704 3.6089482 3.476428 3.294076 3.0083869 3.3451357 3.9015102 3.117317 3.8974378 2.92457 3.419885 4.1708174 3.2043204 4.096577 2.924393 3.684372 3.328845 3.5380228 3.2164955 3.190237 2.9988322 3.3248687 4.0764494 3.0214045 3.528564 3.6902304 3.5872731
0.8028028 3.5178475 3.0977345 2.9043145 3.5238805 3.2042642 3.5849116 2.9084764 3.5234303 3.1901894 3.0198798 3.2376218 3.0202942 3.880866 3.377787 3.124257 3.5003767 3.3693762 3.1136584 4.1106076 3.2050557 3.1085947 4.189167 2.9025369 3.283866 3.6069598 3.474565 3.2921655 3.0064738 3.3433247 3.89925 3.1154623 3.8951879 2.922624 3.418045 4.1685677 3.2022107 4.094327 2.9224443 3.6823468 3.3270502 3.5360482 3.2143784 3.1881726 2.9968753 3.3230686 4.0741982 3.0194016 3.5265827 3.6882124 3.585398
0.8038038 3.5159874 3.0957346 2.9024239 3.5219307 3.2023926 3.58304 2.9065855 3.5214586 3.1881385 3.0181026 3.2358463 3.0183039 3.878614 3.3757744 3.1222172 3.4985228 3.3673751 3.1118398 4.108359 3.2029757 3.1067748 4.1869216 2.9006376 3.2819629 3.6049676 3.4727032 3.2902548 3.0045605 3.3415124 3.8969886 3.1136067 3.8929374 2.9206777 3.4162037 4.166319 3.2001014 4.0920763 2.9204955 3.6803231 3.325254 3.5340722 3.2122602 3.18611 2.994917 3.3212695 4.071947 3.0173945 3.5246015 3.6861923 3.5835223
0.8048048 3.514128 3.0937338 2.9005318 3.5199826 3.2005208 3.5811672 2.9046934 3.5194893 3.1860878 3.016324 3.2340696 3.0163107 3.8763618 3.3737607 3.1201768 3.4966712 3.3653724 3.1100197 4.10611 3.2008953 3.1049528 4.184675 2.8987365 3.2800598 3.602978 3.4708388 3.288344 3.0026464 3.3397007 3.8947282 3.1117506 3.8906868 2.9187307 3.4143615 4.164068 3.1979904 4.0898266 2.9185452 3.678296 3.3234587 3.532096 3.210142 3.1840456 2.992959 3.3194695 4.0696964 3.0153875 3.5226176 3.6841726 3.5816464
0.8058058 3.5122662 3.0917325 2.8986397 3.518032 3.198649 3.5792952 2.9028015 3.5175173 3.1840377 3.0145464 3.2322936 3.014319 3.8741102 3.371745 3.118136 3.4948173 3.3633678 3.1082 4.1038613 3.1988153 3.1031337 4.1824293 2.8968368 3.2781553 3.600985 3.468975 3.2864318 3.000732 3.3378878 3.8924665 3.1098943 3.8884368 2.9167829 3.4125185 4.1618185 3.1958797 4.087577 2.9165945 3.6762695 3.3216624 3.5301175 3.2080238 3.1819808 2.9910004 3.3176687 4.0674453 3.0133803 3.5206332 3.6821518 3.57977
0.8068068 3.5104074 3.0897326 2.8967469 3.516083 3.1967764 3.5774238 2.90091 3.5155458 3.1819859 3.0127687 3.230517 3.0123258 3.8718596 3.3697283 3.1160965 3.4929636 3.361364 3.1063793 4.1016126 3.196735 3.1013117 4.1801834 2.8949356 3.2762513 3.5989923 3.4671123 3.2845204 2.9988172 3.3360734 3.8902073 3.108038 3.886187 2.9148345 3.4106748 4.159569 3.1937678 4.085327 2.9146423 3.6742435 3.3198676 3.5281398 3.2059035 3.1799185 2.9890425 3.3158665 4.065195 3.011373 3.5186481 3.6801305 3.5778944
0.8078078 3.5085456 3.0877302 2.8948545 3.514133 3.1949015 3.575552 2.8990145 3.5135741 3.179935 3.0109901 3.2287397 3.0103316 3.869608 3.367712 3.1140554 3.4911106 3.3593588 3.104559 4.0993633 3.194655 3.0994902 4.1779366 2.8930345 3.2743473 3.5970006 3.465249 3.2826076 2.9969027 3.33426 3.8879468 3.1061788 3.8839388 2.9128847 3.4088316 4.15732 3.1916575 4.0830774 2.9126892 3.672216 3.3180695 3.5261593 3.2037838 3.1778536 2.987082 3.3140666 4.062944 3.0093627 3.5166626 3.6781092 3.5760171
0.8088088 3.5066824 3.0857286 2.8929632 3.5121822 3.1930275 3.5736787 2.897121 3.5116012 3.1778846 3.0092118 3.226963 3.0083377 3.8673584 3.3656926 3.1120133 3.4892583 3.3573532 3.102738 4.097113 3.1925726 3.0976698 4.1756916 2.8911343 3.2724433 3.595006 3.4633846 3.280694 2.9949884 3.332445 3.8856864 3.1043215 3.881689 2.910935 3.4069853 4.1550703 3.1895452 4.0808287 2.9107375 3.6701877 3.3162742 3.524178 3.201662 3.1757889 2.9851236 3.312263 4.060695 3.0073543 3.5146766 3.6760864 3.5741417
0.8098098 3.5048227 3.0837278 2.89107 3.5102315 3.191153 3.571807 2.895225 3.5096288 3.1758318 3.007434 3.2251835 3.0063436 3.8651087 3.3636742 3.109972 3.4874053 3.3553472 3.1009154 4.094863 3.190491 3.095849 4.173445 2.8892329 3.2705393 3.5930126 3.4615214 3.278781 2.993073 3.3306303 3.883427 3.1024625 3.879441 2.9089847 3.4051392 4.1528225 3.1874323 4.078579 2.9087825 3.6681595 3.3144789 3.5221987 3.1995416 3.1737263 2.9831657 3.3104615 4.058445 3.0053427 3.5126886 3.6740632 3.5722675
0.8108108 3.502959 3.0817273 2.8891792 3.5082812 3.1892772 3.569934 2.8933291 3.507656 3.173781 3.0056543 3.2234063 3.0043478 3.8628592 3.3616555 3.1079297 3.4855514 3.3533397 3.0990946 4.0926127 3.188408 3.094027 4.171198 2.8873312 3.2686343 3.5910177 3.4596567 3.2768667 2.9911575 3.3288155 3.8811684 3.100604 3.877192 2.907033 3.4032922 4.150573 3.1853185 4.0763297 2.9068284 3.6661308 3.3126822 3.5202155 3.1974192 3.1716614 2.9812055 3.308661 4.056196 3.0033307 3.5107002 3.672038 3.5703902
0.8118118 3.5010958 3.0797248 2.887285 3.506329 3.187402 3.5680628 2.8914332 3.5056825 3.17173 3.003876 3.2216277 3.002353 3.860609 3.3596344 3.1058874 3.4836988 3.3513324 3.0972729 4.0903625 3.1863256 3.092207 4.168953 2.8854284 3.2667313 3.589022 3.4577937 3.2749534 2.9892433 3.3270006 3.8789096 3.098744 3.8749447 2.9050803 3.401445 4.148325 3.1832066 4.074082 2.9048734 3.6641004 3.3108864 3.5182328 3.1952975 3.1695983 2.9792447 3.3068569 4.0539474 3.0013192 3.508712 3.6700137 3.5685139
0.8128128 3.4992325 3.077724 2.8853915 3.504379 3.1855268 3.5661898 2.889536 3.5037103 3.169678 3.0020978 3.2198484 3.000358 3.858361 3.3576145 3.1038446 3.4818447 3.3493242 3.0954509 4.088113 3.1842415 3.0903845 4.166708 2.8835256 3.2648273 3.5870266 3.4559298 3.2730389 2.9873273 3.3251843 3.8766513 3.0968847 3.8726969 2.9031286 3.399596 4.146078 3.1810913 4.071833 2.9029171 3.6620698 3.3090892 3.5162497 3.1931753 3.167534 2.977284 3.3050551 4.051699 2.9993062 3.506722 3.6679888 3.5666373
0.8138138 3.4973695 3.0757227 2.8834996 3.5024276 3.1836495 3.564317 2.8876379 3.5017376 3.1676261 3.0003192 3.2180696 2.9983602 3.8561118 3.3555918 3.1018019 3.4799914 3.3473153 3.0936284 4.085861 3.18216 3.088564 4.164461 2.8816252 3.262923 3.585032 3.4540656 3.2711217 2.9854121 3.3233678 3.8743944 3.0950236 3.8704498 2.901176 3.3977494 4.14383 3.1789775 4.069584 2.900961 3.6600397 3.3072944 3.5142655 3.1910515 3.1654704 2.9753253 3.3032522 4.049451 2.9972928 3.5047317 3.6659641 3.564762
0.8148148 3.4955058 3.073722 2.8816059 3.5004754 3.181774 3.5624452 2.8857405 3.4997644 3.165576 2.9985404 3.2162895 2.996364 3.8538656 3.3535693 3.0997586 3.4781396 3.3453052 3.0918064 4.0836124 3.180076 3.0867426 4.162215 2.8797214 3.2610197 3.583036 3.4522023 3.269208 2.9834971 3.3215513 3.8721375 3.0931625 3.868204 2.8992226 3.3958988 4.1415834 3.1768634 4.0673366 2.8990035 3.6580088 3.3054986 3.51228 3.188928 3.1634066 2.9733639 3.3014493 4.047205 2.9952796 3.5027404 3.6639366 3.562887
0.8158158 3.4936419 3.0717194 2.8797128 3.4985247 3.1798975 3.5605726 2.8838406 3.4977908 3.1635227 2.9967618 3.21451 2.9943678 3.8516176 3.3515477 3.097715 3.4762864 3.3432975 3.0899823 4.081361 3.1779914 3.0849214 4.1599693 2.8778186 3.2591157 3.581038 3.450339 3.2672932 2.9815805 3.319734 3.8698797 3.0913022 3.8659563 2.89727 3.3940487 4.1393356 3.174749 4.065088 2.897046 3.6559775 3.3037019 3.5102954 3.1868038 3.161343 2.971404 3.2996478 4.0449567 2.9932637 3.500749 3.66191 3.561011
0.8168168 3.491778 3.0697181 2.877819 3.496571 3.1780198 3.5587015 2.8819401 3.4958167 3.1614711 2.9949832 3.2127295 2.9923701 3.8493714 3.349524 3.0956702 3.474433 3.341286 3.088161 4.07911 3.1759079 3.0830994 4.157725 2.875916 3.2572122 3.5790417 3.448474 3.2653766 2.9796653 3.3179173 3.8676229 3.0894406 3.8637118 2.8953152 3.3921986 4.1370883 3.172634 4.0628395 2.8950884 3.6539445 3.3019056 3.5083094 3.1846802 3.1592789 2.9694428 3.2978435 4.0427103 2.9912496 3.4987562 3.6598825 3.5591354
0.8178178 3.4899135 3.067717 2.8759255 3.4946203 3.1761417 3.556827 2.8800402 3.4938438 3.1594195 2.9932036 3.2109485 2.990371 3.847125 3.3475018 3.093626 3.47258 3.339275 3.0863361 4.076859 3.1738243 3.0812778 4.1554775 2.8740115 3.2553089 3.5770445 3.4466105 3.2634594 2.9777493 3.3160987 3.8653662 3.0875783 3.8614664 2.8933606 3.3903465 4.134842 3.170519 4.0605927 2.8931298 3.651912 3.3001068 3.5063214 3.1825552 3.1572146 2.9674811 3.29604 4.0404625 2.9892335 3.496763 3.657854 3.557259
0.8188188 3.488049 3.0657167 2.874032 3.4926686 3.1742637 3.5549548 2.8781393 3.4918709 3.1573682 2.9914255 3.2091672 2.9883738 3.8448796 3.3454773 3.0915823 3.4707274 3.3372643 3.0845137 4.0746083 3.1717405 3.0794559 4.1532326 2.8721082 3.2534056 3.575047 3.4447477 3.2615442 2.975835 3.3142824 3.8631124 3.0857158 3.8592227 2.8914068 3.388496 4.132598 3.1684046 4.058346 2.8911705 3.6498795 3.2983124 3.504335 3.1804304 3.155152 2.965521 3.294238 4.0382175 2.9872177 3.4947703 3.655828 3.5553842
0.8198198 3.4861827 3.0637164 2.8721395 3.4907174 3.1723864 3.5530834 2.8762383 3.489896 3.1553173 2.989647 3.207386 2.9863746 3.8426347 3.343453 3.0895376 3.468874 3.3352542 3.08269 4.072358 3.1696544 3.0776362 4.1509876 2.8702054 3.2515035 3.573049 3.442883 3.2596273 2.973918 3.3124628 3.8608565 3.0838547 3.856977 2.889451 3.3866434 4.130351 3.166288 4.056098 2.8892121 3.6478467 3.2965164 3.5023465 3.1783044 3.153089 2.9635627 3.2924342 4.035973 2.985201 3.4927762 3.6537971 3.5535076
0.8208208 3.4843175 3.0617151 2.8702455 3.488765 3.1705074 3.5512104 2.8743374 3.4879231 3.1532657 2.9878666 3.205605 2.9843762 3.8403897 3.3414278 3.087493 3.467022 3.333243 3.080865 4.070107 3.1675692 3.0758138 4.1487412 2.8683014 3.2496 3.5710506 3.44102 3.2577114 2.9720035 3.3106437 3.8586016 3.0819917 3.8547335 2.8874974 3.384789 4.128106 3.1641731 4.053853 2.8872523 3.6458137 3.2947202 3.5003572 3.17618 3.1510255 2.9616003 3.2906299 4.0337276 2.9831834 3.4907818 3.6517682 3.551633
0.8218218 3.4824533 3.0597143 2.868353 3.4868133 3.1686301 3.5493383 2.872436 3.4859495 3.1512144 2.9860878 3.203823 2.9823775 3.8381457 3.339403 3.0854478 3.4651694 3.3312302 3.079042 4.0678554 3.1654856 3.0739923 4.1464972 2.8663983 3.2476978 3.5690517 3.439156 3.2557945 2.970087 3.3088255 3.8563488 3.0801291 3.8524895 2.8855405 3.3829355 4.1258626 3.1620562 4.0516057 2.885292 3.6437788 3.2929232 3.4983692 3.1740546 3.148963 2.95964 3.2888262 4.031483 2.981166 3.4887862 3.6497397 3.549756
0.8228228 3.4805856 3.0577128 2.8664577 3.484861 3.1667504 3.5474644 2.8705325 3.483976 3.1491628 2.984309 3.2020397 2.980378 3.8359025 3.337378 3.0834017 3.4633164 3.3292162 3.0772176 4.065604 3.1634011 3.0721707 4.144252 2.8644936 3.2457957 3.5670538 3.4372935 3.2538762 2.9681716 3.3070056 3.8540943 3.078266 3.8502474 2.883584 3.3810816 4.1236176 3.1599412 4.049359 2.8833308 3.6417437 3.2911263 3.4963796 3.1719286 3.1468992 2.9576771 3.287023 4.0292387 2.9791481 3.4867902 3.6477098 3.547881
0.8238238 3.478721 3.0557127 2.8645654 3.4829097 3.1648726 3.5455933 2.868631 3.4820018 3.1471124 2.9825306 3.2002587 2.9783788 3.8336601 3.335352 3.0813575 3.461465 3.3272052 3.0753942 4.0633535 3.1613147 3.0703502 4.142008 2.8625898 3.2438924 3.5650542 3.4354286 3.2519603 2.9662557 3.3051867 3.8518407 3.0764034 3.848005 2.8816285 3.379227 4.121374 3.1578245 4.0471134 2.8813698 3.639711 3.289331 3.4943902 3.1698022 3.1448379 2.955718 3.2852178 4.0269957 2.9771297 3.484795 3.645679 3.5460067
0.8248248 3.476854 3.0537128 2.8626719 3.480957 3.1629925 3.5437207 2.8667276 3.4800286 3.1450615 2.9807518 3.1984758 2.9763787 3.8314166 3.3333268 3.0793114 3.4596117 3.325192 3.0735705 4.061103 3.1592293 3.068529 4.139763 2.8606863 3.241991 3.563056 3.4335663 3.2500424 2.9643412 3.3033667 3.8495889 3.0745392 3.8457632 2.879671 3.3773723 4.11913 3.1557083 4.0448675 2.8794084 3.6376758 3.2875342 3.4923997 3.1676757 3.1427765 2.9537559 3.2834125 4.024751 2.9751115 3.482798 3.6436493 3.5441308
0.8258258 3.474988 3.0517135 2.8607783 3.4790065 3.1611137 3.5418477 2.8648257 3.4780555 3.1430101 2.9789724 3.1966915 2.9743795 3.829176 3.3313003 3.0772667 3.457759 3.323179 3.0717463 4.0588512 3.157144 3.0667062 4.137519 2.8587818 3.2400882 3.5610561 3.4317017 3.2481246 2.9624257 3.3015466 3.8473358 3.072677 3.843521 2.8777144 3.3755167 4.116887 3.1535912 4.042623 2.8774471 3.6356416 3.2857385 3.490409 3.1655498 3.1407146 2.951797 3.2816095 4.02251 2.9730933 3.4808002 3.6416175 3.5422564
0.8268268 3.4731202 3.0497131 2.8588848 3.4770548 3.1592345 3.5399756 2.8629215 3.476081 3.1409597 2.977193 3.1949093 2.9723787 3.8269353 3.3292737 3.0752206 3.4559062 3.321167 3.069921 4.0566 3.155058 3.0648851 4.135275 2.8568778 3.2381878 3.5590558 3.4298391 3.2462084 2.9605098 3.2997274 3.8450851 3.0708125 3.841282 2.8757586 3.373661 4.114646 3.1514745 4.040378 2.8754869 3.633605 3.2839415 3.4884171 3.1634226 3.1386523 2.9498353 3.2798047 4.0202684 2.9710736 3.4788032 3.6395864 3.5403802
0.8278278 3.4712534 3.0477118 2.8569908 3.4751031 3.1573544 3.5381026 2.8610177 3.4741087 3.1389089 2.9754148 3.193127 2.9703798 3.824693 3.3272476 3.0731745 3.454055 3.3191528 3.0680964 4.054349 3.1529732 3.0630631 4.133031 2.8549743 3.236284 3.5570579 3.4279757 3.2442894 2.9585943 3.2979076 3.842832 3.068949 3.8390405 2.8738012 3.3718033 4.1124024 3.1493583 4.0381336 2.8735242 3.6315703 3.282146 3.4864254 3.1612964 3.1365912 2.9478745 3.2779992 4.018026 2.9690545 3.4768047 3.6375551 3.5385058
0.8288288 3.4693875 3.045714 2.8550987 3.4731526 3.1554756 3.536231 2.8591142 3.472136 3.1368594 2.9736366 3.1913433 2.9683776 3.822454 3.3252223 3.0711298 3.4522028 3.317141 3.0662727 4.052099 3.1508877 3.0612426 4.130788 2.8530707 3.234384 3.555059 3.4261131 3.2423732 2.9566789 3.2960868 3.840583 3.0670867 3.8368006 2.8718443 3.3699484 4.110161 3.1472416 4.0358896 2.871563 3.6295354 3.2803497 3.4844344 3.1591694 3.134529 2.9459147 3.2761965 4.0157866 2.9670355 3.4748087 3.6355245 3.5366313
0.8298298 3.4675202 3.043714 2.8532057 3.4712014 3.1535976 3.5343604 2.8572094 3.4701622 3.1348097 2.971857 3.189559 2.9663782 3.8202147 3.3231945 3.0690837 3.4503503 3.3151283 3.064449 4.049848 3.1488018 3.0594223 4.128545 2.851167 3.2324824 3.5530596 3.4242492 3.2404556 2.9547653 3.294265 3.8383327 3.0652218 3.8345613 2.869886 3.368091 4.1079197 3.1451247 4.033645 2.8696 3.6274981 3.2785535 3.4824424 3.157042 3.1324692 2.9439535 3.2743912 4.013546 2.965016 3.4728093 3.6334925 3.5347564
0.8308308 3.4656534 3.041715 2.8513122 3.4692492 3.1517172 3.5324879 2.8553064 3.4681902 3.1327605 2.9700782 3.1877754 2.9643776 3.8179762 3.3211694 3.0670369 3.448498 3.3131144 3.0626235 4.047598 3.1467166 3.0576015 4.126302 2.8492627 3.2305822 3.5510597 3.4223871 3.2385378 2.9528491 3.292444 3.836084 3.0633588 3.8323233 2.867929 3.366234 4.10568 3.1430087 4.0314035 2.8676376 3.6254625 3.2767558 3.4804506 3.1549158 3.1304078 2.9419923 3.2725854 4.0113063 2.9629953 3.4708104 3.6314611 3.5328822
0.8318318 3.463786 3.0397162 2.8494196 3.467299 3.1498368 3.5306158 2.8534021 3.4662168 3.130711 2.9682999 3.1859913 2.962377 3.8157382 3.3191416 3.0649924 3.4466467 3.311102 3.0607994 4.045348 3.1446314 3.055781 4.1240587 2.8473587 3.2286816 3.54906 3.4205246 3.2366202 2.9509346 3.2906232 3.8338342 3.0614948 3.8300858 2.8659723 3.3643756 4.1034393 3.140892 4.02916 2.8656752 3.6234264 3.274962 3.4784582 3.1527896 3.1283493 2.9400334 3.2707815 4.0090666 2.9609761 3.4688127 3.6294298 3.5310092
0.8328328 3.4619179 3.037718 2.8475273 3.4653492 3.1479588 3.5287433 2.8514981 3.4642458 3.1286616 2.9665208 3.1842072 2.9603767 3.8135006 3.317116 3.0629473 3.444794 3.30909 3.058975 4.0430975 3.1425443 3.0539603 4.121815 2.8454556 3.2267804 3.547061 3.4186616 3.2347026 2.9490197 3.2888007 3.8315861 3.0596318 3.8278475 2.8640144 3.362518 4.1011987 3.1387749 4.0269175 2.863713 3.6213908 3.2731643 3.4764643 3.1506624 3.1262884 2.9380736 3.268978 4.0068293 2.9589553 3.466815 3.6273966 3.5291338
0.8338338 3.4600506 3.0357194 2.8456345 3.463399 3.1460776 3.5268726 2.849593 3.4622731 3.1266127 2.9647417 3.1824226 2.9583774 3.8112645 3.3150887 3.0608997 3.4429433 3.3070772 3.05715 4.040848 3.140459 3.0521383 4.1195745 2.843552 3.2248807 3.5450606 3.4167995 3.2327847 2.9471054 3.286981 3.829339 3.0577693 3.825612 2.862057 3.3606586 4.098961 3.1366577 4.0246754 2.8617492 3.6193542 3.2713695 3.4744718 3.148535 3.1242306 2.9361134 3.2671719 4.0045896 2.956935 3.4648151 3.6253648 3.5272608
0.8348348 3.4581823 3.0337214 2.8437414 3.4614496 3.1441991 3.525001 2.847689 3.4603014 3.124565 2.9629626 3.1806378 2.956376 3.8090277 3.313064 3.058854 3.4410913 3.3050647 3.0553257 4.038598 3.1383748 3.0503187 4.1173315 2.841649 3.222981 3.5430617 3.4149375 3.2308688 2.945192 3.2851584 3.8270917 3.0559049 3.8233762 2.8600998 3.3588 4.0967216 3.1345415 4.0224357 2.859788 3.617318 3.2695727 3.472478 3.1464095 3.1221707 2.9341547 3.265367 4.0023527 2.9549146 3.462816 3.6233327 3.5253854
0.8358358 3.4563165 3.0317235 2.8418493 3.4595006 3.1423192 3.5231302 2.8457851 3.458331 3.1225169 2.9611845 3.1788545 2.9543765 3.8067923 3.3110373 3.0568085 3.439241 3.303051 3.0535018 4.036349 3.1362896 3.0484982 4.1150894 2.8397462 3.2210813 3.541063 3.4130743 3.228951 2.943277 3.283337 3.8248463 3.054043 3.821141 2.8581433 3.3569422 4.094483 3.1324258 4.0201936 2.8578253 3.6152806 3.2677777 3.470486 3.1442833 3.1201124 2.9321952 3.2635622 4.000115 2.9528959 3.4608147 3.6213002 3.5235138
0.8368368 3.4544473 3.029726 2.8399568 3.4575503 3.1404405 3.521259 2.8438807 3.4563587 3.1204696 2.9594069 3.1770685 2.9523757 3.804559 3.309012 3.0547633 3.4373903 3.3010387 3.0516772 4.0340996 3.134203 3.0466785 4.112849 2.8378425 3.2191832 3.5390635 3.4112124 3.2270336 2.9413633 3.2815151 3.8226008 3.0521793 3.8189063 2.8561852 3.3550837 4.092246 3.1303084 4.017953 2.8558626 3.6132443 3.2659822 3.4684923 3.1421554 3.1180532 2.930236 3.2617579 3.99788 2.9508758 3.4588165 3.6192677 3.5216403
0.8378378 3.452581 3.0277286 2.8380656 3.4556022 3.1385608 3.519389 2.8419757 3.4543881 3.118422 2.9576278 3.175284 2.9503756 3.8023243 3.3069859 3.0527184 3.4355397 3.2990272 3.0498528 4.031851 3.1321192 3.0448575 4.110608 2.83594 3.2172823 3.537066 3.4093502 3.2251177 2.9394498 3.2796936 3.820355 3.050316 3.8166723 2.8542266 3.3532262 4.0900097 3.1281931 4.0157127 2.8538988 3.611209 3.2641866 3.4665005 3.140029 3.1159973 2.9282775 3.2599525 3.9956448 2.9488564 3.4568176 3.617237 3.5197673
0.8388388 3.4507127 3.0257332 2.8361733 3.453653 3.1366818 3.5175183 2.8400714 3.452417 3.116375 2.9558492 3.1734998 2.9483762 3.8000915 3.3049595 3.0506725 3.4336882 3.2970145 3.04803 4.0296016 3.130033 3.0430388 4.1083665 2.8340364 3.2153828 3.535065 3.4074879 3.2232008 2.9375365 3.2778707 3.8181098 3.0484543 3.8144386 2.8522694 3.3513653 4.087772 3.1260757 4.013473 2.8519375 3.6091723 3.2623913 3.4645066 3.1379037 3.1139393 2.9263182 3.258147 3.9934096 2.946835 3.4548173 3.6152039 3.5178938
0.8398398 3.4488444 3.023735 2.834282 3.451705 3.1348033 3.515647 2.8381667 3.450447 3.1143289 2.9540715 3.1717129 2.9463754 3.7978594 3.3029346 3.0486274 3.4318376 3.2950032 3.046204 4.0273533 3.1279492 3.0412188 4.106127 2.8321342 3.213485 3.5330665 3.405627 3.221283 2.935623 3.2760482 3.8158681 3.0465908 3.8122065 2.8503122 3.3495073 4.0855365 3.1239598 4.0112333 2.8499742 3.607135 3.2605953 3.4625132 3.1357775 3.1118817 2.9243605 3.256343 3.9911754 2.9448156 3.4528177 3.6131725 3.5160215
0.8408408 3.4469774 3.0217395 2.8323913 3.4497564 3.1329253 3.5137782 2.8362637 3.4484758 3.1122832 2.9522936 3.16993 2.9443758 3.7956278 3.3009095 3.0465817 3.4299893 3.2929926 3.0443819 4.0251045 3.1258655 3.0393982 4.1038876 2.8302333 3.211588 3.5310698 3.4037657 3.2193687 2.9337115 3.2742276 3.813624 3.0447297 3.809974 2.8483539 3.347648 4.083302 3.121845 4.008995 2.848012 3.605099 3.2588005 3.46052 3.1336513 3.1098256 2.922403 3.254537 3.988943 2.9427967 3.450818 3.6111405 3.5141509
0.8418418 3.4451098 3.0197444 2.8305004 3.447809 3.1310468 3.5119066 2.8343587 3.446508 3.1102371 2.950516 3.1681437 2.9423754 3.7933965 3.2988858 3.044536 3.428139 3.2909813 3.0425568 4.0228567 3.1237807 3.037579 4.1016483 2.8283315 3.20969 3.529072 3.4019036 3.2174518 2.9317994 3.2724059 3.8113823 3.0428686 3.8077438 2.8463974 3.3457868 4.081067 3.1197286 4.0067577 2.8460503 3.603063 3.2570052 3.4585266 3.131525 3.1077704 2.9204454 3.2527328 3.9867096 2.940776 3.4488192 3.609108 3.5122786
0.8428428 3.4432418 3.0177488 2.8286085 3.4458618 3.1291685 3.510038 2.8324547 3.4445386 3.1081913 2.9487376 3.166359 2.9403763 3.7911649 3.2968614 3.0424905 3.4262872 3.2889707 3.0407338 4.020609 3.121696 3.0357604 4.0994086 2.826428 3.2077918 3.5270727 3.4000435 3.2155359 2.9298856 3.2705822 3.8091388 3.0410066 3.8055122 2.84444 3.3439283 4.0788317 3.1176133 4.004519 2.8440874 3.6010265 3.2552094 3.4565327 3.1294003 3.1057153 2.9184864 3.250928 3.9844766 2.9387577 3.4468186 3.6070766 3.510407
0.8438438 3.4413738 3.0157518 2.8267174 3.4439154 3.1272888 3.508167 2.8305516 3.4425693 3.1061459 2.9469593 3.1645722 2.938376 3.7889366 3.2948382 3.040446 3.4244378 3.2869601 3.03891 4.018361 3.1196117 3.0339413 4.0971684 2.8245263 3.205894 3.525075 3.398182 3.2136188 2.9279742 3.268759 3.8068984 3.0391445 3.8032825 2.8424838 3.3420677 4.0765977 3.1154978 4.002281 2.8421254 3.5989902 3.253414 3.4545393 3.1272745 3.1036594 2.9165306 3.2491226 3.982246 2.9367375 3.4448197 3.6050458 3.508534
0.8448448 3.4395065 3.0137577 2.8248272 3.441969 3.125411 3.5062973 2.828648 3.4406004 3.1041012 2.9451814 3.162786 2.9363768 3.786709 3.2928157 3.0384026 3.4225883 3.2849514 3.0370872 4.016114 3.1175277 3.0321217 4.094931 2.8226254 3.2039976 3.5230787 3.3963213 3.2117038 2.9260619 3.2669377 3.8046587 3.0372834 3.8010538 2.8405266 3.3402095 4.074365 3.113382 4.0000443 2.8401632 3.5969555 3.2516189 3.4525476 3.1251483 3.1016054 2.9145734 3.2473185 3.980014 2.934719 3.4428213 3.6030142 3.5066636
0.8458458 3.4376383 3.0117648 2.822937 3.4400227 3.1235332 3.5044298 2.8267453 3.4386315 3.1020582 2.9434042 3.1610017 2.9343781 3.7844808 3.2907925 3.036356 3.4207387 3.282942 3.035264 4.0138683 3.1154447 3.030304 4.0926943 2.8207254 3.2021017 3.5210814 3.3944612 3.2097898 2.9241514 3.2651153 3.8024192 3.035424 3.7988257 2.838572 3.3383474 4.072134 3.1112685 3.9978094 2.8382025 3.5949192 3.2498245 3.4505544 3.123025 3.0995512 2.9126167 3.245513 3.9777849 2.9327006 3.4408212 3.600984 3.504792
0.8468468 3.43577 3.0097704 2.8210464 3.438077 3.121656 3.5025606 2.824842 3.436664 3.1000147 2.941628 3.1592162 2.9323783 3.7822528 3.2887702 3.0343122 3.418889 3.280933 3.033441 4.0116215 3.1133616 3.0284853 4.090455 2.8188238 3.200205 3.5190842 3.392601 3.2078745 2.9222393 3.2632933 3.8001804 3.033564 3.7965982 2.8366146 3.3364875 4.0699015 3.1091528 3.995573 2.8362398 3.592883 3.2480288 3.4485607 3.1208997 3.0974975 2.9106607 3.2437086 3.975555 2.9306812 3.4388216 3.5989516 3.5029206
0.8478478 3.4339044 3.007777 2.8191571 3.4361322 3.1197805 3.500692 2.8229396 3.434697 3.0979729 2.9398499 3.1574302 2.9303808 3.780027 3.2867486 3.032268 3.4170423 3.278924 3.0316184 4.0093756 3.111279 3.0266678 4.08822 2.8169246 3.1983094 3.5170884 3.3907402 3.2059605 2.920329 3.2614706 3.797942 3.0317059 3.7943714 2.8346567 3.3346295 4.067672 3.107038 3.9933386 2.8342798 3.5908482 3.2462356 3.4465685 3.1187766 3.0954452 2.9087052 3.2419033 3.9733262 2.9286647 3.436823 3.596922 3.501052
0.8488488 3.4320383 3.0057836 2.8172674 3.4341884 3.1179028 3.4988244 2.8210368 3.43273 3.0959299 2.938074 3.1556454 2.9283834 3.7778025 3.284728 3.0302238 3.4151936 3.2769165 3.0297976 4.0071297 3.1091967 3.0248501 4.0859833 2.815024 3.1964133 3.5150936 3.3888798 3.2040453 2.918419 3.2596483 3.795705 3.0298462 3.7921467 2.8327022 3.3327708 4.065439 3.1049254 3.9911036 2.8323188 3.588814 3.24444 3.4445767 3.116652 3.0933924 2.9067502 3.240099 3.9710982 2.9266472 3.4348235 3.5948913 3.4991794
0.8498498 3.4301696 3.003789 2.815379 3.4322443 3.1160254 3.4969556 2.8191352 3.4307637 3.0938878 2.9362962 3.15386 2.9263842 3.7755768 3.2827063 3.0281801 3.4133444 3.2749085 3.0279746 4.0048857 3.1071143 3.0230322 4.0837464 2.8131256 3.1945188 3.5130982 3.387021 3.2021322 2.9165082 3.2578256 3.793468 3.027988 3.7899208 2.8307455 3.3309107 4.06321 3.1028113 3.9888697 2.8303578 3.586778 3.2426457 3.442585 3.1145287 3.091341 2.9047947 3.2382948 3.9688706 2.9246292 3.4328258 3.5928626 3.497311
0.8508509 3.428304 3.001798 2.8134894 3.4303017 3.1141496 3.4950876 2.817234 3.4287982 3.0918467 2.9345195 3.1520743 2.924387 3.7733543 3.2806869 3.0261369 3.4114969 3.2729027 3.0261521 4.00264 3.1050324 3.021214 4.0815115 2.811226 3.1926246 3.5111032 3.3851614 3.200219 2.914598 3.2560034 3.7912323 3.0261297 3.7876952 2.8287916 3.329051 4.060981 3.1006985 3.986637 2.8283978 3.5847442 3.240851 3.4405935 3.1124058 3.0892897 2.9028406 3.2364907 3.9666433 2.922612 3.4308276 3.5908327 3.495441
0.8518519 3.4264379 2.9998071 2.8116014 3.428358 3.1122751 3.4932222 2.8153343 3.4268322 3.0898054 2.932743 3.1502895 2.92239 3.771131 3.2786672 3.0240932 3.409649 3.2708974 3.0243318 4.0003967 3.1029508 3.0193987 4.0792766 2.8093278 3.19073 3.5091085 3.3833032 3.1983058 2.9126906 3.2541823 3.7889974 3.024273 3.7854724 2.8268366 3.327191 4.058752 3.0985851 3.9844048 2.826438 3.5827103 3.2390575 3.4386032 3.1102831 3.0872407 2.9008865 3.2346864 3.9644194 2.920595 3.42883 3.5888042 3.4935727
0.8528529 3.4245706 2.997814 2.809712 3.426416 3.1103985 3.4913542 2.8134327 3.4248679 3.0877655 2.9309669 3.1485028 2.9203928 3.7689097 3.27665 3.0220509 3.4078016 3.2688909 3.0225103 3.9981525 3.1008697 3.0175812 4.0770407 2.807427 3.1888351 3.5071158 3.3814435 3.196394 2.910781 3.252359 3.7867632 3.0224156 3.7832508 2.8248816 3.325333 4.0565243 3.0964723 3.982172 2.8244777 3.5806758 3.2372625 3.436611 3.1081614 3.0851903 2.898933 3.2328825 3.9621925 2.9185796 3.4268312 3.5867765 3.4917035
0.8538539 3.4227047 2.9958248 2.8078249 3.4244742 3.1085238 3.4894886 2.8115323 3.4229035 3.0857267 2.9291904 3.1467175 2.9183955 3.7666876 3.2746315 3.0200071 3.4059544 3.266886 3.0206902 3.9959095 3.0987878 3.0157633 4.074807 2.8055298 3.1869414 3.5051222 3.3795848 3.1944818 2.9088726 3.2505357 3.7845297 3.0205593 3.7810278 2.8229275 3.3234725 4.0542974 3.0943604 3.9799414 2.8225186 3.578641 3.2354672 3.4346206 3.106039 3.0831404 2.8969793 3.2310789 3.9599695 2.9165635 3.424834 3.5847468 3.4898343
0.8548549 3.4208379 2.993834 2.8059378 3.4225333 3.1066499 3.4876204 2.8096335 3.4209406 3.0836873 2.9274144 3.1449318 2.9163988 3.764468 3.2726145 3.0179644 3.4041076 3.2648826 3.018867 3.993667 3.0967088 3.013948 4.0725746 2.803632 3.1850476 3.503129 3.377726 3.1925697 2.9069648 3.2487144 3.7822971 3.0187035 3.7788072 2.8209734 3.3216147 4.0520706 3.0922475 3.9777105 2.8205605 3.5766082 3.2336743 3.4326293 3.1039186 3.081092 2.895028 3.2292764 3.9577456 2.9145484 3.4228363 3.5827196 3.487967
0.8558559 3.4189727 2.9918437 2.804051 3.420593 3.104776 3.4857547 2.8077335 3.4189773 3.0816488 2.9256394 3.1431477 2.914403 3.7622488 3.270598 3.0159247 3.4022608 3.2628794 3.0170474 3.991424 3.0946288 3.0121317 4.0703406 2.8017344 3.1831555 3.5011375 3.3758683 3.1906586 2.9050565 3.2468932 3.7800653 3.0168486 3.7765868 2.8190196 3.3197577 4.0498457 3.0901365 3.9754803 2.8186035 3.5745769 3.2318802 3.4306417 3.1017976 3.0790453 2.893076 3.2274718 3.955523 2.9125345 3.4208417 3.5806937 3.486099
0.8568569 3.4171057 2.9898543 2.8021636 3.4186537 3.102902 3.4838905 2.8058343 3.4170146 3.0796118 2.923863 3.1413612 2.912407 3.760028 3.2685819 3.0138824 3.4004145 3.2608771 3.0152278 3.9891818 3.092548 3.0103164 4.0681076 2.7998385 3.181263 3.4991455 3.3740108 3.188748 2.9031508 3.2450705 3.7778335 3.0149934 3.7743669 2.8170657 3.3178988 4.0476203 3.0880249 3.973251 2.8166444 3.5725431 3.2300863 3.4286513 3.0996766 3.0769968 2.8911242 3.2256675 3.953302 2.9105196 3.4188457 3.5786655 3.4842315
0.8578579 3.4152403 2.987865 2.8002777 3.4167142 3.101028 3.482024 2.803936 3.415053 3.0775738 2.9220889 3.1395762 2.910411 3.757811 3.2665682 3.0118408 3.3985684 3.258875 3.0134082 3.9869404 3.0904696 3.0085 4.065876 2.7979422 3.1793709 3.497155 3.3721528 3.186837 2.9012432 3.2432485 3.7756033 3.0131402 3.7721481 2.815114 3.3160408 4.0453954 3.0859146 3.9710226 2.8146873 3.5705109 3.228293 3.4266617 3.0975566 3.0749512 2.889174 3.2238646 3.9510798 2.9085064 3.4168506 3.5766392 3.4823642
0.8588589 3.4133759 2.9858768 2.7983909 3.4147754 3.0991564 3.4801595 2.8020387 3.4130905 3.0755386 2.920313 3.1377907 2.9084163 3.7555933 3.264554 3.009799 3.3967223 3.2568736 3.011589 3.9847002 3.0883908 3.0066855 4.0636454 2.7960467 3.1774797 3.4951644 3.370296 3.184928 2.8993385 3.2414255 3.7733743 3.0112863 3.7699313 2.813161 3.3141818 4.0431733 3.0838046 3.968794 2.8127291 3.5684786 3.226499 3.424674 3.095438 3.072904 2.887222 3.2220626 3.9488597 2.9064932 3.414854 3.5746136 3.4804971
0.8598599 3.411512 2.9838903 2.7965052 3.4128385 3.097284 3.4782948 2.8001413 3.4111304 3.0735025 2.918538 3.1360066 2.9064233 3.7533789 3.2625408 3.0077581 3.394879 3.2548742 3.0097709 3.9824607 3.0863123 3.0048714 4.0614157 2.7941504 3.1755884 3.493176 3.3684394 3.1830192 2.8974314 3.2396047 3.771146 3.0094354 3.7677147 2.8112092 3.3123255 4.040951 3.081695 3.9665673 2.8107743 3.5664485 3.2247064 3.422686 3.0933192 3.07086 2.8852725 3.2202592 3.9466412 2.9044821 3.4128604 3.5725899 3.4786325
0.8608609 3.4096475 2.9819021 2.7946184 3.4109013 3.0954127 3.476431 2.798246 3.4091706 3.0714679 2.9167643 3.1342216 2.90443 3.751165 3.2605295 3.0057178 3.3930333 3.2528744 3.0079527 3.9802215 3.0842352 3.0030565 4.059185 2.7922559 3.1736977 3.491187 3.3665812 3.1811109 2.8955266 3.2377837 3.768918 3.0075834 3.7654996 2.809258 3.3104672 4.038728 3.0795856 3.964341 2.8088171 3.5644171 3.222915 3.4206986 3.0912008 3.068816 2.8833241 3.2184558 3.9444218 2.90247 3.4108658 3.570565 3.4767666
0.8618619 3.4077835 2.979915 2.7927337 3.408966 3.0935411 3.474567 2.796351 3.4072115 3.0694332 2.9149897 3.1324377 2.9024363 3.7489502 3.2585182 3.0036778 3.3911886 3.2508755 3.0061336 3.9779818 3.082158 3.0012426 4.0569553 2.7903614 3.171807 3.4891994 3.364725 3.179203 2.893621 3.2359622 3.7666907 3.005733 3.7632842 2.8073072 3.3086114 4.0365067 3.077476 3.962115 2.8068624 3.5623865 3.2211206 3.418711 3.0890832 3.0667717 2.8813758 3.2166533 3.942204 2.9004576 3.4088717 3.568541 3.4749002
0.8628629 3.4059184 2.9779282 2.7908483 3.4070296 3.091671 3.4727044 2.7944543 3.4052517 3.0674005 2.9132154 3.1306524 2.900443 3.7467365 3.2565088 3.0016387 3.389344 3.2488785 3.004316 3.9757442 3.080081 2.999428 4.054727 2.7884672 3.1699183 3.487212 3.3628702 3.1772954 2.8917167 3.2341394 3.7644641 3.003883 3.7610693 2.805356 3.306753 4.0342865 3.075369 3.95989 2.804907 3.5603566 3.2193267 3.4167252 3.086966 3.0647273 2.879426 3.214851 3.9399877 2.8984485 3.4068782 3.5665178 3.4730346
0.8638639 3.404055 2.9759436 2.7889652 3.4050941 3.0898018 3.4708424 2.792561 3.4032943 3.0653667 2.911442 3.1288686 2.8984509 3.7445245 3.254499 2.9995992 3.3875003 3.2468817 3.0024993 3.9735062 3.0780048 2.9976149 4.0524993 2.786574 3.1680284 3.4852247 3.3610144 3.175388 2.8898134 3.2323196 3.7622402 3.0020342 3.7588573 2.8034072 3.3048973 4.0320683 3.0732603 3.957665 2.8029537 3.558327 3.217535 3.414739 3.08485 3.0626864 2.8774796 3.2130492 3.937772 2.896439 3.4048867 3.5644946 3.471171
0.8648649 3.4021914 2.9739585 2.7870817 3.4031615 3.087932 3.468979 2.7906666 3.401338 3.0633357 2.9096682 3.127084 2.8964586 3.7423148 3.2524915 2.9975605 3.3856568 3.244888 3.0006824 3.9712706 3.0759292 2.9958026 4.050271 2.7846818 3.16614 3.4832397 3.359158 3.173483 2.8879104 3.2304983 3.760015 3.000186 3.7566447 2.801458 3.3030424 4.0298495 3.0711532 3.955443 2.8009996 3.5562997 3.215742 3.412754 3.082734 3.060645 2.8755333 3.2112474 3.935557 2.8944294 3.4028955 3.5624728 3.4693072
0.8658659 3.4003289 2.971974 2.7851977 3.401228 3.0860646 3.4671164 2.7887745 3.3993814 3.0613036 2.9078953 3.1252985 2.8944666 3.7401032 3.2504833 2.995522 3.3838131 3.242893 2.9988663 3.9690337 3.0738535 2.9939892 4.048045 2.7827888 3.1642518 3.4812536 3.3573031 3.1715772 2.8860073 3.2286766 3.7577925 2.9983382 3.7544336 2.799508 3.3011866 4.0276313 3.0690458 3.9532194 2.7990456 3.5542696 3.2139492 3.410769 3.0806189 3.0586023 2.8735876 3.2094455 3.933344 2.8924203 3.4009027 3.560451 3.4674425
0.8668669 3.3984659 2.9699888 2.7833147 3.399296 3.0841959 3.4652553 2.7868814 3.3974261 3.059274 2.906123 3.1235154 2.892476 3.7378936 3.2484784 2.9934845 3.381971 3.2408996 2.9970496 3.9667978 3.071779 2.9921765 4.0458183 2.7808976 3.162363 3.4792705 3.3554492 3.1696727 2.8841052 3.2268574 3.7555704 2.9964914 3.7522237 2.7975607 3.2993307 4.025415 3.0669394 3.9509969 2.7970943 3.5522423 3.212157 3.4087853 3.0785046 3.056563 2.871641 3.2076445 3.9311297 2.8904138 3.3989124 3.5584311 3.4655795
0.8678679 3.3966045 2.9680057 2.7814326 3.3973649 3.0823276 3.4633927 2.7849913 3.3954716 3.0572433 2.9043498 3.1217325 2.8904867 3.7356868 3.2464726 2.9914477 3.3801284 3.2389057 2.995234 3.9645638 3.0697052 2.9903643 4.0435944 2.7790074 3.160475 3.477287 3.3535943 3.1677685 2.8822036 3.2250373 3.7533493 2.994647 3.7500148 2.7956114 3.2974796 4.023198 3.0648344 3.948776 2.7951427 3.5502155 3.2103667 3.406803 3.0763893 3.0545254 2.8696973 3.2058449 3.9289181 2.888407 3.396923 3.556412 3.4637175
0.8688689 3.3947425 2.9660234 2.77955 3.395434 3.080462 3.461533 2.7831013 3.3935173 3.0552154 2.902578 3.1199484 2.8884962 3.7334802 3.2444694 2.9894109 3.3782873 3.2369149 2.9934194 3.9623303 3.0676317 2.988553 4.0413694 2.777116 3.1585884 3.4753046 3.3517394 3.1658642 2.880303 3.223216 3.7511294 2.9928017 3.7478065 2.7936654 3.295625 4.020983 3.062729 3.9465566 2.793192 3.548189 3.208575 3.40482 3.0742786 3.0524855 2.867753 3.2040431 3.9267075 2.8864021 3.3949337 3.5543928 3.461855
0.8698699 3.3928826 2.9640408 2.7776687 3.3935046 3.0785956 3.459674 2.7812102 3.391564 3.0531876 2.9008055 3.118165 2.8865077 3.7312725 3.2424674 2.9873743 3.376445 3.2349238 2.9916058 3.9600968 3.0655594 2.986741 4.0391455 2.7752268 3.1567035 3.473324 3.349886 3.1639638 2.8784027 3.2213974 3.7489078 2.990958 3.745599 2.7917187 3.2937706 4.0187683 3.0606256 3.9443364 2.7912416 3.5461624 3.206783 3.4028392 3.0721664 3.050449 2.865809 3.2022424 3.9244962 2.8843963 3.392944 3.5523744 3.4599924
0.8708709 3.3910217 2.96206 2.7757878 3.3915763 3.0767303 3.4578133 2.7793226 3.3896122 3.0511603 2.8990335 3.1163826 2.8845193 3.7290683 3.2404666 2.9853382 3.3746037 3.2329345 2.989791 3.9578633 3.0634859 2.9849298 4.0369215 2.7733371 3.1548166 3.471344 3.3480325 3.1620607 2.8765016 3.2195764 3.74669 2.9891157 3.743392 2.7897727 3.2919178 4.0165563 3.0585198 3.9421175 2.789293 3.5441375 3.2049913 3.4008589 3.070055 3.0484123 2.8638673 3.2004437 3.922288 2.8823926 3.390956 3.5503573 3.4581323
0.8718719 3.3891606 2.9600792 2.773908 3.389649 3.0748658 3.4559531 2.7774343 3.3876607 3.0491338 2.897263 3.1146004 2.8825321 3.7268634 3.2384655 2.9833019 3.3727627 3.2309465 2.987977 3.955632 3.0614152 2.9831197 4.0347 2.7714486 3.1529305 3.469364 3.3461792 3.1601598 2.8746028 3.2177572 3.7444715 2.9872742 3.7411861 2.787827 3.2900658 4.0143433 3.0564167 3.9399004 2.7873435 3.5421128 3.2032013 3.3988783 3.067943 3.0463762 2.8619256 3.1986437 3.9200802 2.8803892 3.3889687 3.5483413 3.4562702
0.8728729 3.3873007 2.9580994 2.772027 3.387722 3.0730028 3.454096 2.775548 3.3857107 3.047109 2.8954923 3.1128168 2.8805447 3.7246594 3.2364678 2.9812672 3.3709226 3.2289608 2.9861653 3.9534016 3.0593457 2.981311 4.0324793 2.7695606 3.151046 3.4673858 3.3443282 3.15826 2.8727045 3.2159395 3.7422552 2.9854326 3.738982 2.7858834 3.2882137 4.0121307 3.0543156 3.9376836 2.785396 3.5400896 3.2014103 3.3968992 3.065834 3.044341 2.8599834 3.1968427 3.9178722 2.878387 3.3869839 3.5463257 3.4544103
0.8738739 3.385442 2.956119 2.7701464 3.3857958 3.071139 3.4522371 2.7736614 3.3837612 3.045083 2.893721 3.111036 2.8785577 3.7224584 3.2344694 2.9792333 3.3690834 3.2269738 2.9843512 3.9511704 3.0572739 2.9794998 4.030257 2.7676725 3.1491609 3.4654083 3.3424747 3.15636 2.8708053 3.2141194 3.740038 2.9835932 3.7367783 2.783939 3.2863636 4.0099196 3.052213 3.9354668 2.7834485 3.5380669 3.1996198 3.3949203 3.0637245 3.042308 2.8580432 3.1950443 3.9156654 2.8763857 3.384997 3.5443115 3.452551
0.8748749 3.3835835 2.9541397 2.7682667 3.3838716 3.0692763 3.4503791 2.7717767 3.3818123 3.0430593 2.8919501 3.1092534 2.8765717 3.7202568 3.2324739 2.977199 3.3672442 3.2249885 2.9825397 3.9489424 3.055205 2.9776902 4.028037 2.7657855 3.1472778 3.4634326 3.340621 3.1544614 2.8689077 3.2123013 3.7378244 2.9817538 3.7345767 2.7819958 3.2845125 4.0077105 3.0501118 3.9332519 2.7815006 3.536043 3.197829 3.392942 3.0616162 3.0402727 2.8561025 3.1932454 3.9134593 2.8743854 3.3830113 3.542297 3.4506903
0.8758759 3.3817255 2.9521623 2.766389 3.3819466 3.0674167 3.4485226 2.7698922 3.3798637 3.041037 2.8901808 3.1074739 2.8745866 3.7180576 3.2304783 2.9751673 3.365405 3.223007 2.9807296 3.9467142 3.0531368 2.9758825 4.0258193 2.7639003 3.1453953 3.4614563 3.3387713 3.1525645 2.8670113 3.2104828 3.7356095 2.9799182 3.7323754 2.7800539 3.2826624 4.0055027 3.0480118 3.9310384 2.7795565 3.5340223 3.1960387 3.3909655 3.0595098 3.0382414 2.8541646 3.1914473 3.9112563 2.8723865 3.3810287 3.5402832 3.448833
0.8768769 3.379867 2.9501834 2.7645102 3.3800244 3.0655546 3.4466653 2.7680087 3.3779173 3.0390139 2.8884099 3.1056914 2.8726015 3.7158575 3.2284858 2.9731336 3.363567 3.221025 2.978918 3.9444864 3.0510676 2.9740732 4.023599 2.7620149 3.1435108 3.4594822 3.3369207 3.150666 2.8651133 3.208665 3.7333956 2.9780817 3.7301738 2.7781105 3.2808127 4.003292 3.0459123 3.928824 2.7776124 3.532001 3.1942487 3.38899 3.0574014 3.0362086 2.8522255 3.1896482 3.9090526 2.8703876 3.3790462 3.5382714 3.4469738
0.8778779 3.3780086 2.9482064 2.7626324 3.3781037 3.0636954 3.4448085 2.7661266 3.3759716 3.0369933 2.8866413 3.103911 2.870617 3.7136595 3.226493 2.9711022 3.3617291 3.2190433 2.977108 3.9422603 3.0490003 2.9722645 4.021382 2.7601295 3.1416292 3.4575095 3.3350687 3.148771 2.8632185 3.2068481 3.7311854 2.9762459 3.7279754 2.7761688 3.2789664 4.001087 3.0438118 3.9266114 2.7756667 3.5299811 3.1924589 3.3870153 3.0552955 3.0341792 2.8502898 3.1878514 3.9068508 2.86839 3.3770635 3.5362613 3.4451168
0.8788789 3.376153 2.9462314 2.760755 3.3761816 3.0618377 3.4429536 2.7642462 3.374026 3.0349736 2.884872 3.1021297 2.8686342 3.7114627 3.2245023 2.9690704 3.3598924 3.2170644 2.9752994 3.9400349 3.0469334 2.9704576 4.019166 2.7582462 3.1397476 3.455537 3.3332193 3.146876 2.8613238 3.2050307 3.7289724 2.974412 3.7257767 2.774229 3.2771165 3.99888 3.0417132 3.9244022 2.7737253 3.5279603 3.1906705 3.385041 3.0531912 3.0321486 2.8483522 3.1860533 3.904651 2.866394 3.375082 3.5342503 3.443259
0.8798799 3.3742962 2.9442544 2.7588778 3.3742623 3.0599787 3.4410982 2.7623649 3.3720827 3.0329537 2.883103 3.100349 2.866651 3.7092671 3.2225132 2.967039 3.3580546 3.215086 2.9734893 3.93781 3.0448675 2.9686499 4.01695 2.756363 3.137866 3.4535651 3.3313694 3.1449804 2.859429 3.2032135 3.7267637 2.9725785 3.72358 2.7722883 3.2752705 3.9966753 3.0396156 3.922191 2.7717829 3.5259414 3.1888814 3.3830683 3.0510855 3.030119 2.8464165 3.1842563 3.9024503 2.8643987 3.3731005 3.532241 3.441403
0.8808809 3.3724403 2.9422781 2.7570014 3.3723428 3.0581205 3.4392433 2.760486 3.3701384 3.0309348 2.8813338 3.0985699 2.8646696 3.7070732 3.2205238 2.9650104 3.3562186 3.2131073 2.9716816 3.9355855 3.0428023 2.9668434 4.014734 2.7544808 3.1359854 3.4515953 3.3295183 3.143087 2.857536 3.2013974 3.7245538 2.9707475 3.721384 2.770349 3.273425 3.9944701 3.0375178 3.919981 2.7698421 3.5239232 3.1870933 3.381096 3.0489826 3.0280914 2.8444805 3.1824594 3.9002504 2.8624046 3.371122 3.5302331 3.4395466
0.8818819 3.370585 2.9403048 2.755125 3.370426 3.0562649 3.43739 2.7586088 3.3681974 3.0289178 2.8795652 3.0967903 2.862689 3.7048788 3.2185385 2.9629788 3.354383 3.2111323 2.9698741 3.933364 3.040738 2.965038 4.0125217 2.7525983 3.1341047 3.449627 3.3276687 3.1411958 2.8556428 3.199582 3.7223465 2.968917 3.7191887 2.768412 3.2715774 3.9922676 3.0354223 3.9177728 2.767901 3.521906 3.1853042 3.3791242 3.046881 3.026063 2.8425465 3.1806626 3.898053 2.8604107 3.369143 3.5282264 3.4376903
0.8828829 3.3687313 2.9383311 2.753251 3.3685098 3.05441 3.4355357 2.7567322 3.3662567 3.0269012 2.8777976 3.0950108 2.8607087 3.7026868 3.2165537 2.9609509 3.352547 3.2091596 2.9680667 3.9311414 3.0386739 2.9632308 4.010307 2.7507176 3.1322248 3.447659 3.325821 3.1393034 2.8537498 3.1977654 3.720139 2.9670863 3.7169948 2.7664742 3.2697341 3.9900644 3.0333261 3.915564 2.7659612 3.51989 3.1835165 3.3771536 3.0447788 3.024038 2.8406138 3.1788683 3.895856 2.8584185 3.3671656 3.5262198 3.4358358
0.8838839 3.3668764 2.9363575 2.7513754 3.366594 3.0525544 3.4336827 2.7548556 3.3643165 3.0248847 2.87603 3.0932326 2.8587291 3.700495 3.2145693 2.9589221 3.3507116 3.2071853 2.9662597 3.9289212 3.0366116 2.9614253 4.0080953 2.7488365 3.130346 3.4456937 3.3239727 3.1374125 2.8518577 3.1959512 3.7179325 2.9652593 3.714802 2.7645383 3.2678895 3.9878638 3.0312314 3.9133584 2.764023 3.5178738 3.181728 3.3751848 3.0426784 3.022013 2.8386803 3.1770716 3.8936605 2.8564281 3.3651886 3.5242147 3.4339814
0.8848849 3.3650236 2.9343865 2.7495005 3.364679 3.0507016 3.4318314 2.7529824 3.3623772 3.022871 2.874264 3.091454 2.8567502 3.698305 3.2125876 2.9568944 3.348878 3.2052143 2.9644537 3.9267008 3.034549 2.95962 4.0058846 2.7469563 3.1284676 3.443727 3.3221245 3.1355233 2.8499665 3.194137 3.7157278 2.9634328 3.7126098 2.7626014 3.2660449 3.9856634 3.0291378 3.9111528 2.7620852 3.5158591 3.1799412 3.3732164 3.0405793 3.019988 2.8367476 3.1752768 3.8914666 2.8544374 3.363213 3.5222106 3.4321265
0.8858859 3.363171 2.9324148 2.7476263 3.3627658 3.0488498 3.42998 2.7511096 3.360438 3.0208576 2.8724976 3.089676 2.8547726 3.6961157 3.2106068 2.9548657 3.3470445 3.2032452 2.9626498 3.9244823 3.032486 2.9578156 4.003674 2.745078 3.1265888 3.4417634 3.3202777 3.1336346 2.8480756 3.1923213 3.7135243 2.961607 3.7104192 2.7606661 3.2642035 3.9834654 3.0270438 3.908948 2.7601485 3.513845 3.178154 3.3712492 3.038481 3.0179644 2.8348174 3.173481 3.8892727 2.85245 3.3612375 3.520207 3.4302745
0.8868869 3.3613186 2.9304438 2.7457542 3.3608549 3.046998 3.4281292 2.749237 3.3585033 3.0188458 2.8707302 3.0878997 2.8527956 3.6939287 3.2086277 2.9528403 3.34521 3.2012765 2.960846 3.9222643 3.0304265 2.956012 4.0014644 2.7431998 3.1247127 3.4398007 3.318431 3.1317472 2.846187 3.1905088 3.711321 2.9597821 3.708229 2.7587326 3.262362 3.9812675 3.0249522 3.9067445 2.758214 3.5118318 3.1763668 3.3692837 3.0363834 3.0159419 2.8328876 3.171688 3.887081 2.850462 3.3592644 3.5182061 3.4284213
0.8878879 3.359467 2.928474 2.7438807 3.358944 3.0451474 3.4262779 2.747367 3.356567 3.0168338 2.8689647 3.0861216 2.8508184 3.691742 3.2066526 2.950816 3.343378 3.1993093 2.959041 3.9200478 3.0283654 2.9542074 3.9992557 2.7413223 3.1228359 3.4378397 3.3165846 3.1298606 2.844298 3.1886945 3.7091198 2.9579601 3.706041 2.7567985 3.260522 3.9790702 3.0228605 3.9045432 2.7562785 3.5098195 3.1745796 3.367319 3.034287 3.0139213 2.8309584 3.1698945 3.8848906 2.8484764 3.3572922 3.5162053 3.426569
0.8888889 3.3576164 2.9265041 2.7420087 3.3570335 3.0432973 3.424428 2.7454972 3.3546317 3.0148225 2.8671997 3.0843453 2.8488426 3.689556 3.2046762 2.9487896 3.3415449 3.1973445 2.9572375 3.917832 3.0263076 2.952405 3.9970474 2.7394462 3.1209579 3.4358778 3.3147388 3.1279733 2.8424082 3.1868808 3.7069178 2.9561386 3.7038543 2.7548656 3.2586818 3.9768734 3.0207682 3.9023397 2.754346 3.5078084 3.172793 3.365355 3.0321908 3.0118995 2.8290303 3.1681008 3.8827 2.8464913 3.3553205 3.514205 3.4247174
0.8898899 3.3557673 2.9245346 2.7401361 3.355125 3.0414488 3.4225788 2.7436275 3.3526978 3.0128126 2.8654337 3.0825696 2.846868 3.6873713 3.202702 2.946765 3.3397145 3.19538 2.9554362 3.9156168 3.0242493 2.950602 3.9948406 2.7375712 3.1190822 3.4339204 3.312892 3.1260896 2.840521 3.1850696 3.7047186 2.954318 3.7016673 2.752934 3.256843 3.9746795 3.0186782 3.9001398 2.7524126 3.5057974 3.1710083 3.3633924 3.030096 3.0098808 2.8271027 3.1663072 3.8805108 2.8445077 3.3533504 3.512208 3.4228663
0.8908909 3.3539176 2.9225674 2.738266 3.3532183 3.0396004 3.4207299 2.7417612 3.3507652 3.0108044 2.863669 3.0807939 2.844895 3.6851883 3.2007303 2.9447417 3.3378825 3.193418 2.9536345 3.9134042 3.022191 2.9487996 3.9926362 2.7356954 3.1172075 3.4319618 3.3110464 3.124206 2.8386335 3.1832569 3.70252 2.9524994 3.6994834 2.7510035 3.2550054 3.972485 3.016589 3.8979404 2.750482 3.5037885 3.1692219 3.3614311 3.0280032 3.0078635 2.8251765 3.1645153 3.8783226 2.8425255 3.3513818 3.5102103 3.4210157
0.8918919 3.3520694 2.920599 2.736396 3.3513124 3.037754 3.4188824 2.7398958 3.348834 3.0087962 2.8619041 3.0790188 2.8429215 3.6830065 3.1987586 2.942718 3.3360522 3.1914568 2.9518337 3.911191 3.0201344 2.9469974 3.9904304 2.7338214 3.1153321 3.430005 3.3092031 3.122324 2.8367472 3.1814458 3.7003214 2.9506817 3.6972985 2.7490733 3.2531676 3.9702911 3.014501 3.8957415 2.7485514 3.50178 3.1674366 3.3594694 3.02591 3.0058458 2.8232503 3.1627226 3.8761363 2.8405437 3.349413 3.508214 3.4191666
0.8928929 3.35022 2.9186335 2.7345247 3.3494058 3.0359097 3.417035 2.7380304 3.346904 3.0067906 2.8601398 3.0772429 2.8409495 3.6808248 3.1967902 2.9406943 3.3342223 3.1894994 2.9500334 3.9089808 3.0180786 2.9451966 3.9882278 2.731948 3.1134584 3.42805 3.3073583 3.1204436 2.8348615 3.179634 3.6981258 2.9488654 3.6951165 2.747143 3.2513313 3.9681015 3.012412 3.893545 2.7466207 3.499772 3.165651 3.3575106 3.0238192 3.003828 2.821326 3.1609302 3.8739514 2.8385634 3.3474457 3.5062191 3.4173188
0.8938939 3.3483748 2.9166672 2.732656 3.3475041 3.0340655 3.4151888 2.7361693 3.344975 3.004784 2.858377 3.0754695 2.8389783 3.678646 3.1948233 2.9386735 3.3323932 3.18754 2.9482343 3.9067707 3.016025 2.943396 3.9860244 2.7300754 3.1115844 3.4260974 3.3055148 3.1185625 2.8329775 3.1778245 3.6959317 2.9470508 3.6929352 2.7452154 3.2494974 3.9659107 3.0103264 3.8913496 2.7446928 3.4977655 3.1638675 3.3555522 3.0217292 3.0018132 2.8194022 3.1591399 3.8717687 2.836585 3.3454797 3.5042257 3.4154706
0.8948949 3.3465266 2.9147031 2.7307873 3.3456006 3.0322223 3.413342 2.734308 3.3430467 3.0027804 2.8566132 3.0736957 2.8370073 3.676468 3.1928582 2.9366524 3.330563 3.1855857 2.946436 3.904562 3.0139694 2.9415958 3.983823 2.7282033 3.109713 3.4241436 3.303671 3.1166844 2.8310926 3.176015 3.693736 2.9452372 3.6907554 2.743288 3.2476625 3.9637208 3.0082397 3.8891554 2.7427669 3.4957597 3.1620822 3.3535943 3.0196395 2.9997973 2.8174791 3.157349 3.8695846 2.8346066 3.3435156 3.502232 3.413621
0.8958959 3.3446813 2.9127388 2.7289171 3.3436985 3.0303793 3.4114966 2.7324476 3.3411195 3.0007765 2.85485 3.0719218 2.835037 3.6742902 3.1908937 2.9346313 3.3287349 3.18363 2.944637 3.9023535 3.0119162 2.939795 3.9816232 2.726331 3.1078396 3.4221916 3.301828 3.1148052 2.829209 3.1742039 3.6915443 2.9434254 3.6885757 2.7413616 3.2458296 3.9615326 3.006154 3.8869605 2.7408395 3.4937544 3.1602988 3.3516397 3.0175514 2.9977832 2.8155568 3.155558 3.867404 2.832632 3.3415504 3.5002408 3.4117746
0.8968969 3.3428376 2.9107747 2.7270498 3.3418002 3.0285382 3.4096513 2.730588 3.3391948 2.998774 2.8530881 3.0701487 2.8330684 3.6721148 3.1889336 2.9326122 3.326907 3.1816769 2.9428406 3.9001484 3.0098643 2.937995 3.9794235 2.7244606 3.1059685 3.420244 3.2999847 3.1129289 2.8273263 3.172397 3.689352 2.9416153 3.6863978 2.7394373 3.2439978 3.9593446 3.0040703 3.884768 2.738914 3.4917507 3.1585143 3.349685 3.015465 2.9957714 2.813636 3.153769 3.8652232 2.830657 3.339589 3.4982502 3.4099286
0.8978979 3.3409932 2.9088116 2.725183 3.3399012 3.0266993 3.4078078 2.7287312 3.3372693 2.9967737 2.8513265 3.0683775 2.8311005 3.6699405 3.1869736 2.9305944 3.3250813 3.1797273 2.9410448 3.8979425 3.0078127 2.9361978 3.9772258 2.722593 3.1040967 3.4182959 3.2981436 3.111054 2.8254447 3.1705892 3.6871614 2.9398077 3.6842217 2.7375114 3.2421684 3.9571586 3.001988 3.8825765 2.736991 3.4897475 3.1567311 3.347732 3.0133784 2.9937596 2.8117166 3.1519804 3.8630447 2.8286853 3.337628 3.496263 3.408083
0.8988989 3.339149 2.9068491 2.7233152 3.3380027 3.0248594 3.405964 2.7268734 3.3353465 2.994772 2.8495631 3.0666053 2.8291337 3.667767 3.1850142 2.9285746 3.3232536 3.1777778 2.9392467 3.8957381 3.005762 2.9343977 3.9750285 2.7207236 3.1022263 3.416348 3.296302 3.1091783 2.8235626 3.1687803 3.6849713 2.9379997 3.6820457 2.735588 3.2403376 3.9549735 2.9999046 3.8803847 2.735068 3.4877467 3.1549487 3.3457801 3.0112936 2.991749 2.809797 3.1501908 3.8608663 2.8267121 3.3356676 3.4942746 3.4062376
0.8998999 3.337306 2.9048889 2.7214499 3.336107 3.0230222 3.4041216 2.725021 3.333424 2.9927745 2.8478017 3.064834 2.8271668 3.6655946 3.1830583 2.926559 3.3214276 3.1758301 2.9374528 3.8935356 3.0037122 2.932601 3.9728317 2.7188559 3.100357 3.4144022 3.2944615 3.1073055 2.821683 3.166974 3.6827831 2.936193 3.6798706 2.733666 3.2385085 3.9527898 2.9978237 3.8781967 2.7331471 3.485746 3.1531656 3.3438282 3.0092096 2.9897387 2.8078785 3.1484027 3.8586907 2.8247414 3.3337095 3.4922886 3.4043932
0.9009009 3.3354654 2.9029284 2.7195854 3.3342128 3.021186 3.4022799 2.7231684 3.3315039 2.9907756 2.8460417 3.063064 2.825203 3.663425 3.1811037 2.9245408 3.319603 3.1738844 2.9356601 3.8913348 3.0016646 2.9308033 3.9706368 2.7169905 3.098487 3.412459 3.2926202 3.105433 2.8198028 3.1651683 3.6805964 2.9343896 3.6777 2.7317452 3.2366798 3.9506078 2.9957428 3.876009 2.731227 3.483746 3.1513848 3.3418794 3.007127 2.9877315 2.8059628 3.1466157 3.856514 2.8227727 3.3317518 3.4903042 3.4025493
0.9019019 3.333624 2.9009671 2.7177186 3.3323188 3.0193503 3.4004388 2.7213163 3.3295841 2.9887793 2.8442807 3.0612946 2.8232374 3.6612558 3.179152 2.9225264 3.317778 3.1719403 2.933866 3.8891342 2.9996166 2.9290068 3.9684427 2.7151241 3.0966187 3.4105158 3.29078 3.1035624 2.8179245 3.163362 3.6784108 2.9325871 3.6755278 2.729823 3.2348561 3.9484258 2.9936633 3.873822 2.7293081 3.4817467 3.149602 3.3399324 3.005046 2.9857235 2.8040454 3.144828 3.854341 2.8208053 3.329795 3.4883208 3.400708
0.9029029 3.331784 2.8990083 2.7158551 3.3304257 3.0175161 3.3985977 2.7194662 3.327665 2.9867823 2.8425195 3.0595245 2.8212752 3.659086 3.1772 2.9205103 3.315954 3.1699975 2.932073 3.8869345 2.9975677 2.9272084 3.9662495 2.7132592 3.0947485 3.4085743 3.2889404 3.101693 2.8160446 3.1615565 3.6762254 2.9307854 3.6733575 2.7279038 3.2330284 3.9462466 2.9915826 3.8716354 2.7273893 3.4797492 3.1478214 3.3379843 3.0029655 2.9837177 2.8021307 3.1430411 3.8521676 2.8188386 3.327839 3.4863377 3.3988647
0.9039039 3.3299446 2.8970513 2.7139897 3.3285356 3.0156844 3.396759 2.717617 3.3257475 2.984788 2.8407607 3.0577545 2.8193107 3.65692 3.1752515 2.9184966 3.3141296 3.1680574 2.930282 3.884737 2.995523 2.9254131 3.9640582 2.7113943 3.092882 3.4066348 3.2871027 3.099824 2.814169 3.1597521 3.6740422 2.9289858 3.6711884 2.725985 3.231204 3.9440677 2.9895062 3.869451 2.725473 3.4777527 3.1460388 3.3360386 3.0008862 2.9817111 2.800216 3.1412547 3.8499966 2.8168736 3.3258867 3.4843576 3.3970222
0.9049049 3.328106 2.895092 2.7121258 3.3266463 3.0138521 3.394919 2.7157712 3.323832 2.9827952 2.8390002 3.055988 2.8173501 3.6547532 3.1733053 2.9164827 3.3123074 3.1661177 2.928491 3.88254 2.9934776 2.9236174 3.9618661 2.7095318 3.0910144 3.4046977 3.285263 3.097957 2.8122907 3.1579483 3.6718595 2.9271884 3.6690202 2.7240674 3.2293816 3.9418893 2.987429 3.8672676 2.723558 3.4757564 3.1442587 3.3340952 2.9988081 2.9797072 2.7983031 3.13947 3.8478265 2.814911 3.3239346 3.482377 3.3951812
0.9059059 3.3262684 2.893136 2.7102637 3.324757 3.0120215 3.3930793 2.7139258 3.321916 2.9808016 2.8372426 3.0542195 2.8153896 3.6525903 3.1713598 2.9144697 3.3104854 3.1641808 2.9267018 3.8803456 2.9914346 2.9218235 3.9596782 2.7076683 3.0891485 3.402759 3.2834253 3.0960913 2.810416 3.1561456 3.6696784 2.9253914 3.666854 2.722149 3.227561 3.9397128 2.9853535 3.8650854 2.721643 3.473761 3.142479 3.3321507 2.9967308 2.9777036 2.7963896 3.1376843 3.8456569 2.8129494 3.321983 3.480399 3.3933415
0.9069069 3.3244333 2.89118 2.7084017 3.3228703 3.0101933 3.3912425 2.7120821 3.320004 2.9788108 2.8354838 3.052453 2.8134298 3.6504261 3.1694179 2.9124575 3.3086643 3.1622477 2.9249122 3.8781517 2.989391 2.9200277 3.9574895 2.7058077 3.0872822 3.4008248 3.2815866 3.0942268 2.8085394 3.1543431 3.667498 2.9235973 3.664689 2.720234 3.2257402 3.9375367 2.9832783 3.8629045 2.7197306 3.4717684 3.1406984 3.3302102 2.994656 2.9757006 2.7944796 3.1359007 3.843491 2.810989 3.320033 3.478422 3.391502
0.9079079 3.322596 2.889224 2.7065392 3.320985 3.008364 3.3894045 2.710239 3.3180912 2.9768205 2.833724 3.0506845 2.8114696 3.6482644 3.1674757 2.910446 3.306843 3.1603131 2.923123 3.875959 2.9873476 2.9182334 3.9553018 2.703946 3.0854158 3.3988903 3.2797496 3.0923634 2.806665 3.1525402 3.665319 2.921804 3.6625242 2.7183175 3.2239218 3.9353633 2.9812016 3.8607244 2.7178185 3.4697757 3.1389196 3.3282695 2.992581 2.973699 2.7925682 3.134116 3.8413243 2.8090284 3.3180838 3.4764457 3.389663
0.9089089 3.3207622 2.8872707 2.704678 3.3191004 3.0065386 3.387569 2.708398 3.316179 2.9748323 2.8319683 3.0489202 2.8095136 3.6461048 3.1655374 2.9084353 3.3050241 3.1583824 2.9213364 3.8737688 2.9853077 2.916441 3.9531164 2.7020864 3.0835514 3.3969574 3.277913 3.0905018 2.8047924 3.1507397 3.663142 2.9200144 3.6603632 2.716403 3.222103 3.9331908 2.9791293 3.8585465 2.7159076 3.467784 3.1371405 3.3263307 2.9905083 2.9716992 2.7906587 3.1323311 3.8391597 2.8070736 3.3161366 3.474472 3.3878262
0.9099099 3.3189282 2.885315 2.702818 3.317217 3.004712 3.385734 2.7065594 3.3142695 2.9728432 2.8302093 3.0471554 2.8075564 3.643946 3.1636002 2.906427 3.303204 3.1564522 2.9195495 3.8715787 2.9832668 2.9146466 3.950932 2.7002277 3.081687 3.3950276 3.2760782 3.088641 2.802919 3.1489394 3.6609657 2.9182236 3.6582012 2.7144918 3.2202868 3.9310188 2.9770572 3.8563688 2.7139993 3.4657943 3.1353621 3.3243937 2.9884357 2.9697006 2.7887502 3.1305494 3.8369956 2.805117 3.314191 3.4724994 3.385988
0.9109109 3.3170955 2.8833632 2.7009573 3.3153348 3.0028887 3.3839002 2.7047234 3.3123608 2.9708567 2.8284516 3.0453916 2.8056002 3.641789 3.1616662 2.9044173 3.3013856 3.1545258 2.9177637 3.8693905 2.9812279 2.9128551 3.9487486 2.6983705 3.079823 3.3930984 3.2742429 3.0867815 2.8010464 3.1471403 3.658791 2.9164362 3.656042 2.7125807 3.218471 3.9288483 2.974987 3.854193 2.7120903 3.463805 3.1335843 3.3224585 2.9863667 2.9677024 2.786843 3.128767 3.834834 2.8031626 3.3122468 3.4705281 3.3841517
0.9119119 3.3152626 2.8814108 2.6990974 3.3134556 3.0010662 3.382065 2.7028875 3.3104544 2.9688702 2.826696 3.0436265 2.8036454 3.639633 3.1597333 2.9024107 3.2995663 3.1525993 2.9159784 3.867205 2.9791899 2.9110627 3.9465666 2.6965117 3.077961 3.3911715 3.272408 3.0849242 2.7991753 3.1453404 3.6566172 2.9146495 3.6538832 2.7106698 3.216658 3.9266796 2.9729147 3.8520193 2.710184 3.4618173 3.131805 3.3205237 2.984296 2.9657059 2.7849374 3.126986 3.8326735 2.8012104 3.3103046 3.4685583 3.3823159
0.9129129 3.3134327 2.8794584 2.6972394 3.311576 2.9992442 3.3802323 2.7010527 3.3085475 2.9668863 2.8249402 3.0418627 2.8016906 3.6374779 3.1578016 2.9004025 3.2977495 3.1506755 2.9141948 3.8650188 2.9771514 2.90927 3.944385 2.694656 3.076099 3.3892455 3.2705731 3.0830674 2.7973037 3.1435423 3.6544456 2.9128647 3.6517262 2.708759 3.2148452 3.924512 2.9708474 3.8498464 2.7082782 3.4598293 3.1300285 3.3185904 2.9822268 2.9637084 2.7830324 3.1252043 3.830514 2.799259 3.3083625 3.4665892 3.3804798
0.9139139 3.3116012 2.8775077 2.6953797 3.3096995 2.997425 3.3783998 2.6992197 3.3066435 2.9649034 2.823183 3.0401006 2.7997386 3.6353245 3.1558738 2.8983974 3.2959332 3.148754 2.912411 3.862836 2.9751153 2.9074793 3.9422052 2.6928008 3.0742376 3.3873205 3.2687392 3.0812123 2.795435 3.1417444 3.6522737 2.9110823 3.6495707 2.706851 3.2130332 3.9223456 2.9687777 3.8476748 2.706375 3.4578428 3.1282506 3.316658 2.9801612 2.9617138 2.781127 3.1234236 3.8283567 2.7973108 3.3064213 3.4646225 3.378646
0.9149149 3.309772 2.8755586 2.693521 3.3078227 2.9956055 3.376566 2.6973896 3.3047395 2.9629207 2.8214276 3.0383377 2.7977848 3.6331735 3.153948 2.8963904 3.294117 3.1468334 2.9106278 3.860652 2.973079 2.905688 3.9400268 2.690946 3.0723753 3.3853967 3.2669034 3.0793571 2.7935648 3.1399477 3.650103 2.9093008 3.647416 2.7049432 3.2112236 3.920179 2.9667091 3.8455026 2.704471 3.4558573 3.1264758 3.3147278 2.9780936 2.9597201 2.7792232 3.1216438 3.8262 2.7953625 3.3044827 3.4626558 3.3768125
0.9159159 3.3079433 2.873608 2.6916628 3.3059485 2.9937882 3.3747368 2.6955595 3.302837 2.9609394 2.819673 3.0365763 2.795834 3.631023 3.1520228 2.894386 3.2923014 3.1449156 2.9088469 3.8584712 2.9710457 2.903899 3.9378495 2.6890924 3.0705147 3.3834755 3.2650723 3.0775044 2.7916968 3.1381521 3.6479344 2.9075212 3.6452632 2.7030365 3.2094154 3.9180162 2.9646435 3.8433332 2.7025692 3.4538746 3.1246982 3.3127985 2.9760296 2.957727 2.7773213 3.1198642 3.8240447 2.7934167 3.3025448 3.460691 3.3749795
0.9169169 3.3061175 2.8716612 2.689807 3.3040748 2.9919724 3.372906 2.6937332 3.3009357 2.9589605 2.8179176 3.0348158 2.7938848 3.6288733 3.1501012 2.8923812 3.2904863 3.1430001 2.9070673 3.8562922 2.9690104 2.9021096 3.9356742 2.6872394 3.0686557 3.3815556 3.2632391 3.0756545 2.7898293 3.1363564 3.6457667 2.9057436 3.6431108 2.7011313 3.2076063 3.9158525 2.9625769 3.8411667 2.7006693 3.4518914 3.122923 3.3108711 2.9739673 2.9557343 2.7754197 3.1180854 3.821892 2.7914715 3.300608 3.4587283 3.3731465
0.9179179 3.3042917 2.8697138 2.6879506 3.302204 2.9901571 3.3710763 2.6919096 3.2990367 2.9569817 2.8161635 3.0330563 2.791935 3.626726 3.1481805 2.8903782 3.288673 3.1410856 2.9052863 3.8541145 2.9669776 2.90032 3.9334989 2.6853876 3.0667949 3.3796365 3.2614064 3.073804 2.7879605 3.134561 3.6436017 2.9039679 3.640961 2.6992264 3.205801 3.9136913 2.9605122 3.8389993 2.698771 3.4499092 3.1211479 3.3089452 2.9719045 2.9537444 2.7735195 3.1163082 3.8197393 2.7895288 3.2986736 3.4567664 3.371316
0.9189189 3.3024664 2.867766 2.686095 3.3003323 2.9883456 3.369248 2.690086 3.2971387 2.9550037 2.814409 3.031296 2.789987 3.6245804 3.1462631 2.8883758 3.28686 3.1391747 2.9035082 3.8519378 2.9649463 2.8985305 3.9313254 2.6835365 3.0649376 3.3777204 3.2595763 3.0719564 2.7860956 3.132767 3.6414382 2.9021938 3.6388123 2.697323 3.2039979 3.9115324 2.9584484 3.8368332 2.6968732 3.447928 3.1193738 3.3070207 2.9698443 2.9517546 2.7716193 3.1145298 3.8175895 2.7875876 3.296739 3.4548066 3.3694863
0.9199199 3.3006415 2.865821 2.6842391 3.2984636 2.9865334 3.36742 2.6882644 3.2952414 2.9530268 2.812656 3.0295367 2.7880402 3.6224356 3.1443467 2.8863745 3.285047 3.1372647 2.9017296 3.8497622 2.9629154 2.8967433 3.9291544 2.6816869 3.0630789 3.3758054 3.257745 3.0701098 2.7842298 3.130974 3.6392744 2.9004216 3.6366649 2.6954203 3.2021952 3.909375 2.956386 3.8346686 2.6949768 3.4459496 3.1175992 3.305097 2.967785 2.9497662 2.7697222 3.112752 3.8154395 2.7856472 3.2948084 3.4528484 3.3676572
0.9209209 3.2988176 2.8638747 2.6823845 3.2965956 2.9847224 3.3655925 2.6864433 3.2933445 2.9510517 2.8109028 3.0277796 2.7860937 3.6202924 3.1424317 2.8843737 3.283235 3.1353564 2.899952 3.8475895 2.9608855 2.8949554 3.9269824 2.6798377 3.0612197 3.3738918 3.2559144 3.0682628 2.7823648 3.1291823 3.6371121 2.8986514 3.6345186 2.693519 3.2003937 3.907215 2.9543247 3.832506 2.6930823 3.4439716 3.1158242 3.3031752 2.9657269 2.9477768 2.7678242 3.1109765 3.8132923 2.7837095 3.2928774 3.4508905 3.3658283
0.9219219 3.2969968 2.8619294 2.6805305 3.294729 2.9829128 3.3637667 2.6846242 3.2914505 2.9490776 2.8091497 3.026023 2.7841492 3.6181502 3.140521 2.8823733 3.2814233 3.1334507 2.8981767 3.8454175 2.958857 2.8931675 3.9248133 2.67799 3.059363 3.3719792 3.2540846 3.06642 2.7805014 3.127392 3.6349504 2.896883 3.6323748 2.691619 3.1985931 3.9050593 2.9522636 3.8303454 2.691188 3.4419937 3.1140523 3.3012552 2.9636698 2.9457927 2.7659285 3.1091995 3.8111448 2.781773 3.2909486 3.448935 3.3639994
0.9229229 3.2951744 2.8599849 2.678675 3.2928643 2.9811044 3.3619404 2.6828074 3.289558 2.947105 2.8073971 3.0242648 2.7822042 3.6160102 3.1386127 2.8803754 3.2796137 3.1315465 2.896401 3.8432465 2.95683 2.891381 3.9226444 2.6761413 3.0575063 3.3700697 3.2522547 3.064576 2.7786374 3.1256013 3.6327915 2.8951156 3.630231 2.6897194 3.1967945 3.9029036 2.9502032 3.828185 2.6892958 3.4400182 3.112277 3.2993364 2.961613 2.9438062 2.764033 3.1074252 3.808999 2.7798388 3.2890208 3.446981 3.362171
0.9239239 3.2933552 2.8580418 2.6768222 3.290999 2.979299 3.3601165 2.680993 3.2876647 2.945133 2.8056455 3.02251 2.780262 3.613871 3.1367054 2.878376 3.277803 3.1296449 2.8946276 3.8410778 2.9548025 2.8895953 3.9204779 2.6742964 3.0556507 3.3681605 3.2504258 3.062735 2.7767754 3.1238105 3.6306334 2.8933516 3.6280894 2.6878204 3.1949968 3.9007516 2.9481435 3.8260255 2.6874046 3.438043 3.1105053 3.29742 2.959559 2.941822 2.7621388 3.1056502 3.8068564 2.7779052 3.287094 3.4450278 3.360345
0.9249249 3.2915356 2.8560994 2.6749697 3.2891388 2.9774938 3.3582926 2.679181 3.2857747 2.9431622 2.8038936 3.0207546 2.7783194 3.6117334 3.134801 2.87638 3.2759953 3.1277456 2.8928533 3.8389113 2.9527774 2.8878086 3.9183116 2.6724494 3.0537944 3.366253 3.2485976 3.0608964 2.7749135 3.1220212 3.6284766 2.8915877 3.625948 2.6859245 3.193202 3.8985991 2.9460862 3.823869 2.6855164 3.43607 3.1087332 3.2955031 2.9575057 2.939838 2.7602458 3.103876 3.8047135 2.7759743 3.2851691 3.443076 3.3585193
0.9259259 3.2897177 2.8541574 2.673118 3.2872782 2.975691 3.35647 2.6773696 3.2838855 2.941193 2.8021417 3.0190012 2.776379 3.6095977 3.1328979 2.8743834 3.2741866 3.1258473 2.8910816 3.8367462 2.9507523 2.886024 3.9161487 2.6706057 3.0519402 3.364347 3.2467694 3.0590584 2.7730544 3.1202338 3.6263208 2.8898273 3.6238105 2.684029 3.1914082 3.896449 2.9440298 3.821713 2.6836283 3.4340959 3.106961 3.2935896 2.9554543 2.9378557 2.7583547 3.1021023 3.8025732 2.7740445 3.2832463 3.4411259 3.3566942
0.9269269 3.2878997 2.8522162 2.6712651 3.2854168 2.9738882 3.3546467 2.6755583 3.2819972 2.9392233 2.8003902 3.0172462 2.7744365 3.6074634 3.1309972 2.872387 3.272379 3.1239529 2.8893092 3.8345811 2.948728 2.8842378 3.9139857 2.6687603 3.0500853 3.362443 3.2449422 3.0572205 2.7711926 3.1184459 3.6241655 2.8880687 3.6216724 2.682132 3.1896152 3.894298 2.9419737 3.8195584 2.681741 3.432125 3.1051903 3.2916756 2.9534035 2.9358735 2.7564626 3.1003292 3.8004336 2.7721167 3.2813249 3.439177 3.3548708
0.9279279 3.2860847 2.850276 2.669413 3.2835608 2.9720888 3.3528256 2.6737514 3.2801096 2.9372587 2.7986383 3.0154939 2.772498 3.60533 3.1290991 2.8703904 3.2705722 3.12206 2.887539 3.8324194 2.9467053 2.8824534 3.911824 2.6669176 3.048232 3.3605404 3.243115 3.0553858 2.7693324 3.1166592 3.6220148 2.8863103 3.6195369 2.680238 3.1878252 3.8921523 2.939918 3.8174064 2.6798556 3.4301534 3.1034195 3.289765 2.9513535 2.9338927 2.7545717 3.0985572 3.7982981 2.77019 3.2794027 3.4372296 3.3530474
0.9289289 3.284271 2.8483357 2.667563 3.281703 2.9702888 3.3510058 2.671947 3.278225 2.9352908 2.7968893 3.0137415 2.7705595 3.6031985 3.127203 2.8683965 3.2687654 3.120168 2.8857682 3.8302584 2.944683 2.880669 3.9096637 2.6650753 3.0463772 3.3586397 3.2412891 3.0535512 2.7674737 3.1148734 3.619863 2.8845549 3.6174016 2.6783466 3.1860352 3.8900046 2.9378638 3.8152533 2.6779714 3.4281843 3.1016483 3.287855 2.9493065 2.9319143 2.7526834 3.0967855 3.7961602 2.7682652 3.2774844 3.435285 3.3512244
0.9299299 3.2824574 2.8463957 2.665711 3.2798467 2.968491 3.349186 2.670143 3.27634 2.933327 2.7951393 3.0119896 2.7686217 3.60107 3.12531 2.866404 3.2669616 3.1182792 2.8840008 3.8281002 2.9426622 2.8788857 3.9075046 2.6632338 3.0445247 3.356741 3.2394629 3.0517192 2.7656152 3.113088 3.6177144 2.882801 3.6152704 2.676453 3.1842487 3.88786 2.9358103 3.8131034 2.6760888 3.4262166 3.0998783 3.2859473 2.9472606 2.9299364 2.7507951 3.0950143 3.7940264 2.7663424 3.2755666 3.4333405 3.3494024
0.9309309 3.2806444 2.844458 2.6638613 3.2779942 2.9666955 3.3473675 2.6683412 3.2744575 2.931363 2.7933884 3.010239 2.766685 3.5989401 3.1234183 2.8644118 3.265156 3.1163924 2.8822317 3.8259423 2.9406419 2.877102 3.905347 2.6613946 3.042672 3.3548422 3.2376385 3.0498886 2.7637577 3.1113048 3.6155648 2.88105 3.613137 2.6745636 3.1824603 3.885716 2.9337583 3.8109536 2.6742072 3.4242487 3.0981078 3.2840395 2.9452145 2.9279594 2.7489054 3.0932431 3.7918928 2.764422 3.2736511 3.4313974 3.3475814
0.9319319 3.278833 2.8425198 2.6620119 3.2761407 2.9648995 3.3455477 2.666541 3.2725756 2.929399 2.7916389 3.0084882 2.7647498 3.5968137 3.1215286 2.8624196 3.2633522 3.1145067 2.8804617 3.8237863 2.9386225 2.8753185 3.903192 2.659554 3.0408201 3.3529463 3.2358122 3.0480587 2.7618995 3.109521 3.6134176 2.8793 3.6110072 2.6726737 3.1806765 3.8835742 2.931706 3.8088057 2.6723273 3.4222825 3.0963392 3.282135 2.94317 2.9259834 2.7470202 3.091475 3.7897608 2.7625022 3.2717347 3.429457 3.3457623
0.9329329 3.2770228 2.8405828 2.6601615 3.2742896 2.963107 3.3437302 2.664742 3.2706952 2.9274373 2.7898903 3.0067387 2.762814 3.594688 3.119642 2.8604286 3.2615485 3.112625 2.8786967 3.821632 2.9366045 2.8735352 3.9010358 2.6577156 3.0389676 3.3510513 3.2339869 3.0462294 2.7600424 3.1077385 3.6112716 2.877552 3.608879 2.6707835 3.178894 3.8814328 2.9296556 3.8066595 2.6704488 3.4203167 3.0945697 3.2802298 2.9411254 2.924006 2.7451358 3.0897036 3.787632 2.7605836 3.2698216 3.427516 3.3439417
0.9339339 3.2752132 2.838646 2.6583133 3.27244 2.9613147 3.3419144 2.6629462 3.268815 2.9254775 2.7881415 3.004991 2.7608817 3.5925653 3.1177583 2.8584385 3.2597466 3.110744 2.8769321 3.8194792 2.9345887 2.8717542 3.8988829 2.655878 3.0371172 3.3491585 3.232164 3.044404 2.7581882 3.1059573 3.609128 2.8758075 3.6067526 2.6688962 3.1771128 3.879294 2.9276075 3.8045154 2.668572 3.418353 3.0928025 3.278329 2.9390855 2.9220338 2.7432513 3.0879354 3.785503 2.7586682 3.26791 3.425578 3.3421235
0.9349349 3.2734036 2.83671 2.6564646 3.2705908 2.959525 3.3400984 2.661151 3.2669377 2.9235182 2.7863925 3.0032425 2.7589488 3.5904427 3.1158752 2.8564487 3.2579443 3.1088657 2.8751674 3.8173292 2.932572 2.8699727 3.8967316 2.6540399 3.0352669 3.3472662 3.2303412 3.0425792 2.7563334 3.104177 3.6069844 2.8740618 3.604626 2.6670098 3.1753316 3.8771548 2.925559 3.8023725 2.6666958 3.41639 3.0910332 3.2764268 2.9370446 2.9200583 2.7413673 3.0861664 3.783376 2.756753 3.2660005 3.4236403 3.3403056
0.9359359 3.271597 2.834776 2.6546168 3.2687445 2.9577365 3.3382843 2.6593585 3.2650604 2.9215612 2.784644 3.0014944 2.7570167 3.5883212 3.1139965 2.8544607 3.2561445 3.1069903 2.8734045 3.8151805 2.9305563 2.8681917 3.8945813 2.6522045 3.0334187 3.3453777 3.2285185 3.0407562 2.7544796 3.1023965 3.6048436 2.8723204 3.6025014 2.6651237 3.173555 3.875019 2.923511 3.800231 2.6648214 3.4144287 3.0892668 3.274528 2.9350061 2.9180868 2.7394857 3.0844004 3.7812517 2.7548413 3.2640922 3.4217057 3.3384902
0.9369369 3.2697911 2.8328414 2.652769 3.2668986 2.9559495 3.3364706 2.6575694 3.2631855 2.919604 2.7828965 2.9997485 2.755086 3.5862021 3.1121187 2.8524728 3.2543445 3.105116 2.8716402 3.813032 2.928542 2.8664105 3.8924317 2.6503685 3.0315685 3.3434887 3.2266955 3.0389342 2.752626 3.1006174 3.6027024 2.8705807 3.6003792 2.6632395 3.1717787 3.8728828 2.9214644 3.7980893 2.6629488 3.4124677 3.0875006 3.2726295 2.932968 2.9161158 2.7376032 3.0826325 3.7791276 2.752931 3.2621837 3.4197714 3.3366742
0.9379379 3.2679863 2.8309069 2.650921 3.2650533 2.954163 3.3346572 2.655779 3.2613091 2.9176478 2.7811475 2.9980035 2.7531567 3.5840843 3.1102428 2.8504863 3.2525454 3.103244 2.869879 3.8108876 2.926529 2.8646297 3.890285 2.6485348 3.0297182 3.341603 3.2248738 3.0371137 2.750774 3.0988402 3.600563 2.8688421 3.5982578 2.6613548 3.1700034 3.8707495 2.919419 3.795952 2.6610765 3.4105082 3.085734 3.2707338 2.9309323 2.914146 2.7357225 3.0808659 3.7770042 2.7510211 3.2602768 3.4178383 3.3348591
0.9389389 3.2661834 2.8289738 2.649073 3.2632108 2.9523783 3.3328438 2.6539931 3.2594373 2.9156928 2.7794006 2.9962568 2.7512271 3.5819688 3.1083708 2.8484998 3.250747 3.1013737 2.8681173 3.8087435 2.924516 2.8628497 3.8881395 2.6467 3.0278702 3.3397174 3.2230518 3.035295 2.7489212 3.0970616 3.5984251 2.8671062 3.5961387 2.659473 3.168231 3.8686182 2.9173737 3.7938142 2.659206 3.4085495 3.0839667 3.2688391 2.928896 2.912176 2.7338438 3.0791006 3.7748837 2.7491133 3.2583728 3.415907 3.3330445
0.9399399 3.2643807 2.8270414 2.6472273 3.2613692 2.9505963 3.3310323 2.6522079 3.257565 2.9137392 2.7776527 2.9945135 2.7492995 3.5798538 3.1064987 2.8465137 3.248948 3.0995061 2.8663568 3.806601 2.9225047 2.8610687 3.885995 2.6448672 3.0260215 3.3378336 3.22123 3.0334773 2.747068 3.0952864 3.59629 2.8653722 3.5940204 2.657591 3.1664584 3.866487 2.91533 3.7916775 2.6573374 3.406592 3.0822022 3.266945 2.9268627 2.9102087 2.7319646 3.0773354 3.772764 2.7472086 3.2564688 3.413977 3.3312318
0.9409409 3.2625794 2.8251088 2.645381 3.2595286 2.948814 3.3292227 2.6504252 3.2556956 2.9117863 2.7759051 2.9927697 2.7473722 3.577742 3.1046317 2.8445296 3.2471514 3.0976422 2.8645997 3.8044608 2.9204957 2.8592906 3.8838522 2.643035 3.0241747 3.3359516 3.2194095 3.0316615 2.7452197 3.0935113 3.5941563 2.8636408 3.591904 2.655711 3.164689 3.8643582 2.9132872 3.7895432 2.655469 3.404635 3.0804365 3.2650542 2.9248297 2.9082413 2.7300878 3.0755703 3.7706468 2.7453046 3.2545671 3.4120483 3.3294191
0.9419419 3.260779 2.8231773 2.6435356 3.25769 2.947034 3.3274121 2.6486442 3.2538264 2.9098353 2.7741587 2.991027 2.7454457 3.5756297 3.1027653 2.842546 3.245355 3.095779 2.8628395 3.802322 2.918485 2.857511 3.88171 2.6412044 3.0223277 3.3340719 3.2175894 3.0298479 2.7433686 3.0917363 3.5920224 2.8619092 3.589789 2.6538315 3.162922 3.8622296 2.9112463 3.7874112 2.6536043 3.4026797 3.0786712 3.2631621 2.9227982 2.9062731 2.7282097 3.0738075 3.7685323 2.743402 3.2526674 3.410121 3.3276076
0.9429429 3.2589788 2.8212452 2.6416888 3.2558522 2.9452548 3.3256023 2.6468654 3.251958 2.9078841 2.7724104 2.9892848 2.7435212 3.5735192 3.1009016 2.8405607 3.243558 3.0939171 2.8610806 3.8001835 2.9164753 2.8557308 3.8795695 2.639372 3.0204792 3.3321915 3.2157698 3.0280333 2.741517 3.089962 3.5898898 2.8601818 3.5876744 2.651952 3.1611538 3.8601027 2.909203 3.7852778 2.6517382 3.4007244 3.0769074 3.2612734 2.9207687 2.9043078 2.7263334 3.072043 3.7664163 2.741501 3.2507672 3.4081955 3.325796
0.9439439 3.2571812 2.819316 2.6398444 3.2540152 2.9434786 3.3237958 2.6450882 3.2500901 2.9059355 2.7706664 2.9875426 2.7415953 3.571412 3.0990403 2.838579 3.2417629 3.0920596 2.8593254 3.7980504 2.9144673 2.8539526 3.8774304 2.6375427 3.0186343 3.330313 3.213951 3.0262237 2.7396686 3.08819 3.58776 2.8584552 3.5855627 2.650075 3.159389 3.8579783 2.9071631 3.7831492 2.6498744 3.3987713 3.0751426 3.259386 2.9187384 2.902342 2.7244587 3.0702806 3.7643042 2.7396014 3.24887 3.40627 3.3239849
0.9449449 3.2553859 2.8173847 2.6379986 3.2521806 2.9417028 3.3219883 2.6433125 3.2482252 2.903987 2.768919 2.9858022 2.7396724 3.5693054 3.0971823 2.8365984 3.2399697 3.0902028 2.857569 3.795917 2.9124613 2.8521748 3.8752928 2.6357136 3.0167866 3.3284388 3.212133 3.0244122 2.7378201 3.0864182 3.5856304 2.8567314 3.5834527 2.6481986 3.157627 3.8558526 2.9051247 3.7810197 2.6480134 3.3968194 3.07338 3.2575006 2.9167113 2.9003787 2.7225845 3.0685182 3.7621922 2.7377052 3.2469754 3.4043484 3.322177
0.9459459 3.2535896 2.815456 2.6361542 3.2503467 2.9399288 3.3201804 2.6415396 3.2463608 2.9020398 2.7671723 2.9840627 2.7377505 3.5671997 3.0953255 2.834616 3.2381775 3.0883474 2.8558137 3.7937856 2.9104545 2.8503964 3.8731568 2.6338859 3.0149412 3.3265643 3.2103133 3.0226042 2.7359707 3.0846467 3.5835028 2.8550093 3.5813425 2.6463232 3.1558652 3.853732 2.9030855 3.778893 2.6461523 3.3948674 3.0716166 3.2556155 2.9146857 2.8984175 2.7207112 3.0667565 3.7600837 2.7358103 3.245079 3.4024265 3.3203678
0.9469469 3.2517948 2.8135276 2.6343095 3.2485142 2.9381564 3.3183756 2.639767 3.2444973 2.900094 2.7654262 2.9823236 2.7358274 3.5650964 3.093472 2.8326366 3.2363834 3.0864964 2.8540587 3.7916546 2.9084501 2.8486178 3.871023 2.6320567 3.013096 3.3246918 3.2084963 3.020798 2.7341237 3.0828755 3.5813775 2.8532896 3.5792356 2.6444483 3.1541061 3.8516116 2.9010487 3.7767673 2.6442924 3.3929167 3.0698543 3.2537336 2.91266 2.8964543 2.7188392 3.064995 3.7579749 2.733916 3.243187 3.400507 3.3185601
0.9479479 3.2500012 2.8115985 2.6324663 3.2466826 2.9363863 3.3165722 2.6379988 3.2426343 2.8981495 2.7636805 2.9805858 2.7339077 3.5629945 3.09162 2.8306584 3.2345927 3.0846467 2.8523073 3.7895281 2.906447 2.8468425 3.8688908 2.6302314 3.011252 3.3228202 3.2066789 3.018993 2.7322783 3.0811076 3.5792532 2.8515723 3.577131 2.6425748 3.1523485 3.8494937 2.899012 3.7746441 2.6424346 3.3909667 3.0680914 3.251851 2.910637 2.894493 2.7169669 3.063235 3.7558684 2.732025 3.2412944 3.3985877 3.3167534
0.9489489 3.2482095 2.8096719 2.6306224 3.244853 2.934616 3.314767 2.6362317 3.2407742 2.8962047 2.7619352 2.9788473 2.731988 3.560896 3.0897713 2.8286796 3.2328017 3.0827994 2.8505535 3.7874012 2.904443 2.8450642 3.8667579 2.6284044 3.009407 3.3209507 3.2048612 3.0171897 2.730431 3.0793395 3.5771291 2.8498566 3.575026 2.640704 3.1505923 3.847375 2.896976 3.7725213 2.6405783 3.3890195 3.06633 3.2499704 2.9086146 2.8925328 2.7150974 3.0614758 3.7537632 2.7301342 3.2394037 3.3966703 3.3149486
0.9499499 3.2464187 2.8077443 2.628778 3.2430243 2.9328475 3.3129637 2.6344657 3.238914 2.8942614 2.760189 2.9771101 2.7300696 3.5587964 3.0879245 2.8267012 3.231011 3.080954 2.8488011 3.7852764 2.9024403 2.8432875 3.864629 2.6265788 3.0075636 3.3190815 3.2030444 3.015388 2.7285848 3.0775719 3.5750077 2.8481417 3.5729237 2.6388311 3.1488385 3.8452592 2.894941 3.7704003 2.6387224 3.3870711 3.0645695 3.2480922 2.906592 2.8905733 2.7132277 3.0597165 3.7516618 2.728246 3.2375147 3.394754 3.3131442
0.950951 3.244628 2.8058178 2.6269336 3.2411962 2.9310813 3.3111613 2.6327019 3.2370543 2.8923197 2.7584429 2.9753742 2.7281501 3.5566993 3.0860786 2.8247237 3.2292209 3.079111 2.8470507 3.7831545 2.9004378 2.8415103 3.862501 2.624754 3.0057192 3.3172143 3.2012286 3.0135865 2.726739 3.0758042 3.5728872 2.84643 3.5708208 2.636959 3.1470857 3.8431454 2.8929057 3.7682807 2.636867 3.3851242 3.0628068 3.2462144 2.904571 2.8886147 2.7113576 3.0579555 3.7495594 2.726358 3.2356272 3.392839 3.3113387
0.951952 3.2428398 2.8038907 2.6250906 3.2393687 2.929316 3.30936 2.6309407 3.235196 2.8903787 2.7566981 2.9736383 2.726232 3.5546045 3.0842366 2.8227472 3.2274323 3.07727 2.8453012 3.7810354 2.8984375 2.839734 3.8603742 2.62293 3.0038767 3.3153496 3.1994123 3.0117874 2.724895 3.074038 3.5707684 2.8447204 3.5687234 2.6350899 3.1453352 3.841032 2.890873 3.766163 2.6350136 3.3831782 3.0610476 3.244338 2.9025526 2.8866568 2.7094884 3.0561972 3.74746 2.7244744 3.2337408 3.390925 3.3095355
0.952953 3.241051 2.8019633 2.6232474 3.2375445 2.9275522 3.3075597 2.6291804 3.2333398 2.8884382 2.7549522 2.9719024 2.7243161 3.5525107 3.0823965 2.8207707 3.225644 3.075432 2.8435519 3.778915 2.8964367 2.8379574 3.8582478 2.6211057 3.0020325 3.313484 3.197596 3.0099907 2.7230506 3.0722742 3.5686502 2.8430114 3.5666249 2.6332214 3.1435857 3.83892 2.8888402 3.7640471 2.6331625 3.3812337 3.059288 3.242463 2.9005342 2.8847003 2.7076201 3.0544395 3.745361 2.7225904 3.2318554 3.3890123 3.3077335
0.953954 3.239266 2.8000402 2.6214042 3.2357204 2.9257903 3.30576 2.6274223 3.231484 2.886499 2.7532072 2.9701688 2.7224002 3.5504181 3.0805593 2.8187964 3.223857 3.0735962 2.8418026 3.776799 2.8944373 2.8361824 3.8561254 2.6192827 3.0001898 3.3116212 3.1957822 3.008194 2.7212067 3.0705094 3.566534 2.8413067 3.564526 2.6313524 3.1418386 3.836811 2.8868082 3.7619324 2.6313128 3.3792894 3.057527 3.2405915 2.8985171 2.8827443 2.7057545 3.0526834 3.7432652 2.7207093 3.229972 3.3871026 3.3059318
0.954955 3.2374816 2.7981143 2.6195612 3.2338977 2.9240294 3.3039603 2.6256673 3.2296298 2.8845608 2.7514625 2.9684346 2.720485 3.5483289 3.0787249 2.816822 3.2220702 3.0717616 2.8400552 3.774684 2.89244 2.834406 3.8540027 2.6174612 2.9983473 3.3097603 3.1939669 3.0063996 2.7193632 3.0687466 3.5644205 2.8396032 3.5624342 2.6294858 3.1400924 3.8347023 2.884777 3.759818 2.6294622 3.377347 3.055769 3.2387195 2.896503 2.8807888 2.703889 3.0509257 3.74117 2.7188292 3.2280889 3.385192 3.304132
0.955956 3.2356968 2.7961888 2.6177187 3.2320757 2.9222693 3.3021615 2.6239128 3.2277756 2.8826237 2.7497168 2.9667022 2.7185707 3.5462384 3.0768914 2.8148475 3.2202842 3.0699296 2.838307 3.7725697 2.890441 2.83263 3.8518815 2.6156392 2.9965043 3.3079004 3.192151 3.004606 2.7175188 3.066985 3.5623074 2.837902 3.5603395 2.6276188 3.138349 3.8325946 2.8827467 3.7577057 2.6276155 3.375404 3.0540092 3.2368484 2.894487 2.8788338 2.7020233 3.049169 3.7390761 2.7169504 3.2262065 3.3832836 3.302331
0.956957 3.233913 2.7942646 2.6158755 3.2302551 2.9205132 3.3003654 2.6221585 3.2259228 2.8806877 2.7479715 2.9649692 2.7166572 3.5441513 3.0750608 2.8128748 3.2184997 3.0681014 2.8365612 3.7704587 2.888445 2.8308544 3.849763 2.6138182 2.9946618 3.3060415 3.1903386 3.0028148 2.7156773 3.0652235 3.5601954 2.836202 3.5582476 2.6257536 3.136607 3.8304896 2.8807178 3.7555962 2.6257687 3.3734632 3.0522504 3.2349794 2.8924751 2.8768802 2.7001588 3.0474129 3.7369852 2.715074 3.2243283 3.3813767 3.3005323
0.957958 3.232131 2.7923403 2.6140335 3.228437 2.9187548 3.2985682 2.6204107 3.2240725 2.878751 2.7462268 2.9632387 2.714744 3.5420654 3.0732322 2.8109019 3.2167149 3.0662718 2.8348145 3.7683477 2.8864493 2.8290784 3.8476443 2.6119983 2.99282 3.304184 3.1885247 3.0010228 2.7138336 3.0634632 3.5580854 2.8345044 3.556157 2.6238892 3.1348672 3.8283854 2.8786886 3.7534864 2.6239243 3.3715224 3.0504909 3.2331119 2.8904617 2.874928 2.6982946 3.0456576 3.7348943 2.7131991 3.222449 3.3794694 3.2987332
0.958959 3.230351 2.7904184 2.6121907 3.2266183 2.9170015 3.2967725 2.6186604 3.2222219 2.8768177 2.7444816 2.961507 2.7128315 3.5399823 3.0714073 2.8089304 3.214932 3.0644488 2.8330703 3.7662418 2.8844528 2.8273036 3.8455281 2.6101775 2.9909792 3.302328 3.1867113 2.9992352 2.7119918 3.0617037 3.5559754 2.8328085 3.5540676 2.6220253 3.133129 3.8262827 2.8766603 3.751381 2.6220794 3.3695836 3.0487337 3.231244 2.8884501 2.872974 2.6964316 3.0439024 3.732808 2.7113256 3.220573 3.3775644 3.2969368
0.95996 3.2285721 2.7884936 2.6103482 3.2248018 2.9152465 3.2949777 2.6169152 3.220373 2.8748837 2.7427363 2.9597774 2.7109203 3.537899 3.0695844 2.8069584 3.2131488 3.0626256 2.831326 3.7641366 2.8824587 2.8255272 3.843415 2.608358 2.989138 3.3004737 3.184898 2.9974475 2.7101493 3.059945 3.5538697 2.8311157 3.5519805 2.620163 3.1313915 3.8241825 2.8746333 3.7492733 2.6202364 3.3676434 3.046977 3.2293797 2.8864403 2.8710232 2.694569 3.0421488 3.7307212 2.709453 3.2186956 3.375661 3.2951396
0.960961 3.2267942 2.786571 2.6085057 3.2229838 2.913496 3.2931833 2.6151695 3.2185245 2.872951 2.7409909 2.958047 2.709009 3.53582 3.0677636 2.8049874 3.2113652 3.0608053 2.8295825 3.762032 2.8804653 2.8237526 3.8413024 2.6065388 2.9872966 3.2986202 3.1830864 2.9956627 2.7083094 3.0581863 3.551763 2.829424 3.5498948 2.6183014 3.1296577 3.822083 2.8726068 3.7471702 2.6183944 3.3657055 3.0452194 3.227516 2.8844328 2.869072 2.6927075 3.0403938 3.7286363 2.7075825 3.2168217 3.3737588 3.293344
0.961962 3.2250156 2.7846475 2.606663 3.2211695 2.911744 3.2913897 2.6134276 3.2166762 2.871018 2.739245 2.956318 2.7071002 3.5337415 3.0659442 2.8030186 3.2095852 3.0589867 2.827839 3.7599301 2.878471 2.821977 3.8391895 2.60472 2.9854546 3.2967672 3.1812725 2.993878 2.7064667 3.0564299 3.5496588 2.827735 3.5478115 2.6164386 3.1279247 3.8199856 2.87058 3.7450671 2.6165543 3.3637676 3.043463 3.2256527 2.8824234 2.8671217 2.6908457 3.0386403 3.726553 2.7057152 3.2149482 3.3718567 3.2915502
0.962963 3.2232406 2.7827258 2.6048205 3.219356 2.9099956 3.2895958 2.6116858 3.2148287 2.8690877 2.7375002 2.954589 2.7051904 3.531663 3.0641274 2.8010478 3.2078028 3.0571709 2.826096 3.7578297 2.8764784 2.8202016 3.8370795 2.602902 2.9836135 3.294917 3.1794605 2.9920945 2.704626 3.0546741 3.5475545 2.8260489 3.545728 2.6145775 3.126191 3.817889 2.8685553 3.742966 2.6147141 3.3618317 3.0417054 3.2237918 2.8804169 2.8651714 2.688985 3.036887 3.7244706 2.7038484 3.2130747 3.3699565 3.2897553
0.963964 3.2214656 2.7808027 2.6029778 3.2175431 2.9082472 3.2878046 2.6099467 3.212984 2.8671567 2.735754 2.9528604 2.7032804 3.5295877 3.0623145 2.7990794 3.2060235 3.055357 2.8243542 3.755731 2.8744884 2.8184264 3.83497 2.6010845 2.9817724 3.2930682 3.1776493 2.990312 2.702785 3.052918 3.545454 2.8243616 3.5436473 2.6127186 3.124463 3.8157945 2.86653 3.7408674 2.6128764 3.3598962 3.0399485 3.221932 2.8784103 2.8632224 2.6871262 3.0351355 3.7223911 2.7019823 3.211205 3.368057 3.287962
0.964965 3.2196918 2.778881 2.6011357 3.2157319 2.9065003 3.286015 2.60821 3.2111394 2.8652275 2.7340083 2.9511342 2.701373 3.5275142 3.060503 2.797112 3.2042441 3.0535462 2.8226142 3.7536354 2.872497 2.8166516 3.8328638 2.5992682 2.9799323 3.2912207 3.1758366 2.9885325 2.7009463 3.0511644 3.543355 2.8226795 3.5415688 2.6108592 3.1227362 3.8137026 2.8645067 3.7387698 2.6110396 3.3579607 3.0381942 3.2200737 2.8764057 2.8612747 2.685267 3.0333827 3.7203135 2.700119 3.2093358 3.3661604 3.286171
0.965966 3.2179189 2.7769585 2.5992928 3.2139206 2.904756 3.2842245 2.6064744 3.2092955 2.8632994 2.7322633 2.9494076 2.699465 3.5254407 3.0586944 2.7951436 3.2024655 3.0517368 2.820874 3.7515407 2.8705056 2.8148756 3.8307586 2.5974512 2.9780922 3.289373 3.174025 2.986754 2.6991067 3.0494099 3.541255 2.8209987 3.5394888 2.6090016 3.121008 3.8116107 2.8624833 3.7366729 2.6092036 3.3560266 3.036439 3.218216 2.8744025 2.8593264 2.6834073 3.0316296 3.718237 2.6982567 3.2074673 3.364262 3.2843783
0.966967 3.2161477 2.7750368 2.5974503 3.212111 2.903012 3.282434 2.604741 3.2074525 2.8613715 2.730516 2.947681 2.6975594 3.5233698 3.056888 2.7931767 3.2006874 3.0499296 2.819133 3.7494483 2.8685157 2.8131008 3.8286548 2.5956354 2.976252 3.287527 3.172214 2.984977 2.697266 3.0476575 3.5391588 2.8193195 3.5374146 2.6071444 3.1192842 3.8095212 2.8604605 3.7345786 2.6073694 3.3540921 3.0346847 3.2163606 2.8723998 2.85738 2.6815493 3.029879 3.7161627 2.6963959 3.205598 3.362367 3.282588
0.967968 3.2143776 2.7731152 2.5956073 3.2103016 2.9012685 3.280645 2.6030073 3.2056105 2.8594437 2.7287703 2.9459553 2.6956525 3.5212998 3.0550828 2.7912083 3.19891 3.0481248 2.8173938 3.747357 2.8665261 2.8113248 3.826552 2.5938182 2.9744098 3.2856817 3.170404 2.983201 2.6954255 3.0459046 3.5370615 2.8176432 3.5353384 2.6052861 3.1175609 3.8074317 2.8584366 3.7324848 2.6055346 3.35216 3.0329282 3.214505 2.870397 2.8554325 2.679692 3.0281272 3.714089 2.6945367 3.203733 3.3604717 3.2807977
0.968969 3.2126088 2.7711937 2.593764 3.2084935 2.8995285 3.2788582 2.6012788 3.2037692 2.8575177 2.727025 2.9442306 2.6937475 3.519235 3.0532804 2.7892432 3.197134 3.0463228 2.815656 3.7452686 2.8645387 2.8095503 3.8244514 2.5920033 2.97257 3.2838387 3.1685927 2.9814258 2.6935873 3.0441535 3.5349681 2.8159688 3.533266 2.6034307 3.1158397 3.8053458 2.8564167 3.730393 2.6037028 3.3502283 3.0311744 3.2126517 2.8683977 2.8534865 2.677835 3.0263767 3.7120175 2.69268 3.2018673 3.3585782 3.2790093
0.96997 3.2108407 2.769273 2.5919218 3.206687 2.897788 3.2770705 2.5995498 3.20193 2.8555903 2.725277 2.9425063 2.6918426 3.517169 3.0514808 2.7872782 3.1953583 3.0445228 2.813917 3.7431827 2.8625515 2.8077748 3.822352 2.590189 2.9707303 3.2819965 3.1667824 2.9796534 2.6917481 3.0424037 3.5328753 2.8142958 3.5311942 2.6015759 3.1141222 3.8032598 2.8543959 3.7283034 2.601872 3.3482962 3.0294204 3.2107987 2.8663979 2.8515415 2.6759787 3.0246267 3.7099485 2.6908236 3.200005 3.3566847 3.2772212
0.970971 3.2090735 2.7673514 2.590078 3.2048802 2.8960495 3.2752836 2.5978231 3.2000895 2.8536658 2.7235308 2.9407825 2.6899378 3.5151038 3.0496824 2.785311 3.193583 3.0427241 2.81218 3.7410963 2.8605628 2.8059978 3.8202538 2.5883744 2.9688892 3.2801542 3.1649714 2.9778795 2.689908 3.0406537 3.5307827 2.8126254 3.529125 2.5997202 3.1124027 3.8011756 2.8523743 3.726213 2.600041 3.3463647 3.0276666 3.208946 2.8643985 2.8495955 2.6741223 3.022876 3.7078798 2.6889684 3.1981397 3.3547916 3.2754335
0.971972 3.2073069 2.7654302 2.588235 3.203076 2.8943117 3.2734973 2.596097 3.1982503 2.8517408 2.721783 2.9390597 2.6880343 3.513042 3.047888 2.7833476 3.1918082 3.0409272 2.810442 3.739014 2.8585763 2.8042223 3.818158 2.5865598 2.9670491 3.278314 3.1631622 2.97611 2.6880698 3.0389051 3.5286922 2.8109586 3.5270557 2.5978665 3.1106882 3.7990937 2.8503542 3.7241266 2.5982122 3.3444343 3.0259137 3.2070968 2.862402 2.8476508 2.6722665 3.0211263 3.7058134 2.687116 3.1962786 3.3529007 3.2736468
0.972973 3.2055426 2.7635083 2.586391 3.2012706 2.8925748 3.2717128 2.5943747 3.1964111 2.8498166 2.720035 2.9373355 2.6861308 3.5109801 3.046094 2.781382 3.1900344 3.0391345 2.808706 3.7369332 2.8565893 2.8024464 3.8160634 2.584746 2.965208 3.2764745 3.1613517 2.9743404 2.6862311 3.037157 3.526604 2.8092904 3.5249887 2.5960135 3.1089725 3.7970128 2.8483348 3.7220418 2.596383 3.3425026 3.02416 3.2052464 2.860404 2.8457055 2.6704104 3.0193756 3.703749 2.6852632 3.1944175 3.3510103 3.27186
0.973974 3.2037792 2.7615876 2.584547 3.1994677 2.89084 3.2699294 2.5926533 3.1945744 2.8478932 2.7182875 2.9356143 2.6842275 3.5089226 3.0443037 2.7794187 3.188261 3.0373435 2.8069685 3.7348537 2.854604 2.8006697 3.813971 2.5829313 2.9633672 3.2746363 3.1595435 2.9725723 2.6843908 3.0354102 3.5245168 2.8076258 3.5229228 2.59416 3.1072612 3.7949343 2.8463168 3.7199569 2.5945566 3.3405743 3.022407 3.2033987 2.858408 2.8437624 2.6685562 3.0176272 3.7016864 2.6834133 3.1925578 3.3491206 3.2700758
0.974975 3.2020164 2.7596655 2.5827022 3.1976647 2.8891063 3.2681444 2.5909333 3.192738 2.845971 2.7165399 2.9338927 2.6823244 3.5068653 3.0425162 2.7774549 3.186489 3.035554 2.8052335 3.7327754 2.852619 2.7988942 3.811879 2.5811176 2.961526 3.2728 3.157733 2.9708052 2.6825523 3.0336628 3.5224311 2.805964 3.5208597 2.5923076 3.1055503 3.7928557 2.844297 3.717874 2.59273 3.3386455 3.0206537 3.2015514 2.856413 2.8418193 2.6667013 3.0158782 3.6996255 2.6815648 3.1906996 3.3472328 3.268292
0.975976 3.200255 2.7577448 2.5808587 3.1958623 2.887375 3.2663624 2.5892162 3.1909015 2.8440495 2.7147908 2.9321704 2.6804225 3.5048108 3.0407295 2.7754922 3.1847172 3.033767 2.8034992 3.7307014 2.8506346 2.7971187 3.809789 2.5793047 2.9596863 3.2709627 3.1559234 2.96904 2.6807146 3.0319178 3.5203474 2.8043046 3.5187976 2.5904553 3.1038423 3.7907815 2.84228 3.7157938 2.5909047 3.3367164 3.0189009 3.1997058 2.8544185 2.8398757 2.6648462 3.0141296 3.697566 2.679718 3.188841 3.345346 3.2665083
0.976977 3.1984935 2.7558236 2.5790129 3.1940606 2.8856435 3.2645788 2.5874996 3.1890662 2.842127 2.713042 2.9304478 2.67852 3.502756 3.0389447 2.7735295 3.182946 3.0319822 2.8017635 3.7286277 2.848649 2.7953403 3.8077002 2.5774906 2.9578452 3.2691271 3.154113 2.9672751 2.6788745 3.0301733 3.5182636 2.8026454 3.516737 2.5886035 3.1021338 3.7887063 2.8402612 3.7137156 2.5890794 3.334787 3.017149 3.197859 2.8524232 2.8379328 2.6629925 3.0123801 3.695509 2.6778715 3.1869843 3.343457 3.264726
0.977978 3.1967354 2.753902 2.577168 3.1922598 2.883913 3.2627988 2.585784 3.1872306 2.8402047 2.7112932 2.9287286 2.67662 3.5007043 3.0371637 2.7715673 3.1811757 3.0302 2.800029 3.7265563 2.846666 2.793563 3.8056138 2.5756779 2.9560032 3.2672925 3.1523046 2.9655118 2.6770353 3.028429 3.516182 2.8009906 3.5146785 2.586753 3.1004295 3.7866337 2.8382444 3.7116365 2.5872564 3.3328605 3.015398 3.1960156 2.8504312 2.8359904 2.6611385 3.010632 3.6934526 2.6760273 3.1851285 3.341572 3.2629442
0.978979 3.1949759 2.7519796 2.5753212 3.1904602 2.8821833 3.2610164 2.5840697 3.1853964 2.838284 2.7095423 2.9270077 2.6747172 3.4986537 3.0353844 2.769606 3.1794052 3.0284188 2.798293 3.7244852 2.8446817 2.7917848 3.8035274 2.573863 2.9541616 3.2654579 3.1504946 2.9637504 2.675196 3.026684 3.5141006 2.7993352 3.5126195 2.5849023 3.0987258 3.784562 2.836227 3.709559 2.585434 3.3309336 3.013645 3.1941733 2.8484392 2.8340483 2.659285 3.008884 3.6913986 2.674183 3.183274 3.3396864 3.2611635
0.97998 3.1932197 2.7500582 2.5734758 3.188661 2.880456 3.259237 2.5823584 3.1835628 2.8363638 2.707792 2.9252887 2.6728172 3.496605 3.0336077 2.7676437 3.1776366 3.0266407 2.7965605 3.7224185 2.842699 2.790007 3.8014443 2.5720506 2.952321 3.2636254 3.1486852 2.9619894 2.6733575 3.024941 3.5120234 2.7976844 3.510563 2.5830536 3.0970223 3.7824938 2.83421 3.707486 2.5836115 3.3290064 3.0118935 3.1923306 2.8464482 2.8321056 2.6574323 3.0071363 3.6893456 2.672342 3.1814191 3.3378012 3.2593822
0.980981 3.1914635 2.7481368 2.5716286 3.1868627 2.8787289 3.2574568 2.580649 3.1817298 2.834444 2.7060409 2.9235678 2.6709173 3.4945574 3.0318336 2.7656822 3.175868 3.024865 2.794826 3.7203524 2.840716 2.7882285 3.799362 2.5702367 2.9504795 3.2617946 3.1468763 2.9602294 2.6715183 3.0231988 3.5099459 2.7960334 3.5085087 2.5812035 3.0953212 3.780424 2.8321934 3.7054124 2.5817914 3.3270788 3.0101418 3.1904898 2.8444571 2.830164 2.6555796 3.0053887 3.687295 2.6705008 3.1795661 3.335917 3.2576022
0.981982 3.1897068 2.7462142 2.5697818 3.1850646 2.8770037 3.2556782 2.5789394 3.179896 2.8325238 2.70429 2.9218488 2.669017 3.4925125 3.0300598 2.7637205 3.1740992 3.0230908 2.7930918 3.7182887 2.8387332 2.7864494 3.7972808 2.5684242 2.948638 3.2599618 3.1450677 2.9584718 2.6696787 3.0214577 3.5078692 2.7943854 3.506455 2.5793538 3.0936222 3.7783601 2.8301778 3.7033405 2.5799713 3.3251538 3.00839 3.1886492 2.8424675 2.8282237 2.6537259 3.0036402 3.6852465 2.6686606 3.1777143 3.334034 3.255824
0.982983 3.187954 2.7442913 2.5679336 3.1832666 2.8752794 3.2539012 2.5772326 3.1780648 2.8306055 2.7025387 2.9201303 2.667118 3.4904685 3.0282884 2.7617602 3.1723328 3.0213194 2.79136 3.716226 2.8367515 2.7846713 3.7952025 2.5666113 2.946795 3.258132 3.1432576 2.9567137 2.6678386 3.0197167 3.5057955 2.7927403 3.504404 2.5775046 3.0919242 3.776295 2.828162 3.7012708 2.578151 3.323226 3.00664 3.1868095 2.840478 2.8262825 2.651873 3.001892 3.6831982 2.666824 3.1758623 3.3321514 3.254047
0.983984 3.1862001 2.7423687 2.5660858 3.1814704 2.8735557 3.2521224 2.5755265 3.1762328 2.8286862 2.7007837 2.918412 2.6652188 3.4884262 3.0265203 2.759799 3.1705663 3.0195506 2.7896261 3.7141662 2.8347692 2.7828913 3.7931252 2.5647984 2.9449527 3.2563019 3.141448 2.9549577 2.6659985 3.017976 3.5037217 2.7910972 3.5023527 2.5756564 3.0902286 3.7742324 2.8261452 3.699202 2.5763326 3.3213003 3.0048885 3.1849709 2.838489 2.8243399 2.6500196 3.000145 3.6811528 2.664986 3.1740117 3.3302684 3.252268
0.984985 3.1844478 2.7404447 2.564237 3.1796741 2.8718328 3.2503443 2.5738225 3.1744022 2.826767 2.6990304 2.9166942 2.663318 3.4863853 3.0247543 2.7578392 3.1687992 3.0177822 2.7878923 3.7121072 2.8327875 2.7811096 3.7910483 2.5629852 2.9431095 3.2544725 3.139639 2.9532015 2.6641574 3.0162358 3.5016503 2.7894557 3.5003052 2.5738087 3.088534 3.7721708 2.8241305 3.697135 2.5745153 3.3193746 3.003138 3.1831326 2.8365011 2.8223984 2.648168 2.9983976 3.6791096 2.6631494 3.172161 3.3283863 3.2504919
0.985986 3.1826959 2.7385209 2.5623865 3.1778777 2.8701117 3.248568 2.5721185 3.1725707 2.8248482 2.6972766 2.9149742 2.661419 3.484346 3.0229902 2.7558799 3.1670341 3.0160167 2.786161 3.7100506 2.8308063 2.7793293 3.7889714 2.5611713 2.941266 3.2526436 3.1378288 2.951448 2.6623168 3.0144987 3.499579 2.787815 3.4982576 2.571961 3.086841 3.770109 2.8221161 3.6950693 2.5726972 3.3174496 3.0013866 3.1812963 2.8345137 2.8204584 2.6463141 2.9966495 3.6770668 2.6613164 3.1703134 3.3265057 3.2487156
0.986987 3.180946 2.736597 2.560537 3.1760821 2.8683908 3.2467928 2.570417 3.1707392 2.8229308 2.6955214 2.9132571 2.6595194 3.4823086 3.0212283 2.7539196 3.1652694 3.0142539 2.7844272 3.7079966 2.828826 2.7775483 3.7869003 2.5593584 2.9394217 3.2508163 3.1360192 2.9496937 2.660475 3.0127592 3.4975107 2.786178 3.4962118 2.5701113 3.0851507 3.7680516 2.8200996 3.693005 2.5708807 3.3155236 2.9996362 3.1794598 2.8325262 2.818517 2.6444614 2.9949017 3.6750264 2.6594822 3.1684632 3.3246243 3.2469401
0.987988 3.1791956 2.7346728 2.5586858 3.1742861 2.8666706 3.245017 2.568716 3.1689098 2.821013 2.693766 2.91154 2.6576211 3.4802732 3.019468 2.7519593 3.1635032 3.0124931 2.7826958 3.7059438 2.8268437 2.7757666 3.7848277 2.5575445 2.9375768 3.248988 3.1342106 2.9479408 2.658635 3.011021 3.4954424 2.7845416 3.494168 2.5682642 3.083459 3.7659938 2.8180847 3.690943 2.5690646 3.313598 2.9978857 3.1776237 2.8305392 2.816576 2.6426091 2.9931533 3.672988 2.6576495 3.166617 3.322743 3.2451656
0.988989 3.1774468 2.732748 2.5568337 3.1724925 2.8649523 3.2432423 2.567017 3.1670794 2.8190951 2.6920094 2.9098215 2.655721 3.47824 3.0177107 2.7499998 3.161741 3.0107338 2.7809627 3.7038941 2.824863 2.773983 3.782758 2.55573 2.9357336 3.247161 3.1323996 2.9461899 2.6567922 3.009283 3.493376 2.7829084 3.4921255 2.5664163 3.081771 3.7639399 2.8160698 3.6888824 2.567249 3.3116724 2.9961348 3.1757884 2.8285537 2.8146343 2.640756 2.9914062 3.670951 2.6558185 3.164769 3.3208647 3.2433934
0.98999 3.1756978 2.7308228 2.5549812 3.1706986 2.863234 3.2414677 2.565321 3.1652493 2.8171768 2.6902528 2.9081042 2.6538224 3.4762073 3.015956 2.748041 3.159977 3.0089772 2.7792287 3.7018428 2.8228836 2.7721992 3.7806885 2.5539153 2.9338875 3.245335 3.1305914 2.9444394 2.6549494 3.007545 3.4913108 2.781278 3.4900837 2.564571 3.0800853 3.761886 2.8140552 3.6868212 2.565435 3.3097477 2.9943845 3.173955 2.8265686 2.812693 2.6389036 2.9896579 3.6689162 2.653988 3.1629233 3.3189845 3.2416205
0.990991 3.1739511 2.7288961 2.5531278 3.1689043 2.8615165 3.2396936 2.5636234 3.1634197 2.8152585 2.6884942 2.9063864 2.6519232 3.474177 3.0142016 2.7460806 3.1582131 3.007222 2.7774966 3.6997952 2.8209023 2.7704144 3.7786212 2.5521002 2.9320416 3.2435093 3.1287804 2.9426894 2.653107 3.0058088 3.489247 2.7796464 3.4880445 2.562724 3.0783975 3.759832 2.8120394 3.6847634 2.5636213 3.3078222 2.992634 3.1721208 2.8245826 2.810751 2.6370504 2.9879093 3.6668818 2.6521583 3.1610765 3.3171039 3.2398477
0.991992 3.1722057 2.7269692 2.5512753 3.1671112 2.8597999 3.2379212 2.5619278 3.1615913 2.8133404 2.6867352 2.9046695 2.6500244 3.4721475 3.01245 2.744122 3.1564505 3.0054696 2.775764 3.6977506 2.8189223 2.7686307 3.7765553 2.5502853 2.9301944 3.2416837 3.1269703 2.94094 2.6512632 3.0040736 3.4871845 2.7780201 3.4860053 2.560877 3.0767155 3.7577827 2.8100257 3.6827068 2.5618079 3.3058977 2.9908836 3.1702876 2.8225985 2.8088107 2.6351962 2.9861643 3.664851 2.65033 3.1592326 3.315225 3.2380757
0.992993 3.1704593 2.725042 2.5494194 3.1653163 2.8580847 3.2361479 2.5602343 3.1597614 2.8114233 2.6849747 2.9029508 2.6481256 3.47012 3.010701 2.7421622 3.1546881 3.0037193 2.7740314 3.6957066 2.8169413 2.7668443 3.7744908 2.5484703 2.928349 3.2398586 3.1251593 2.9391928 2.64942 3.0023365 3.4851236 2.776394 3.4839683 2.55903 3.0750308 3.7557337 2.8080106 3.6806507 2.5599942 3.303971 2.9891334 3.1684556 2.8206134 2.806868 2.6333432 2.984415 3.66282 2.6485023 3.1573868 3.3133454 3.2363033
0.993994 3.1687157 2.723114 2.5475645 3.1635242 2.8563695 3.2343757 2.5585427 3.1579323 2.8095055 2.6832142 2.9012341 2.6462266 3.4680958 3.008953 2.740203 3.1529279 3.0019698 2.7722988 3.693665 2.81496 2.765057 3.7724285 2.5466542 2.9265008 3.2380338 3.1233478 2.9374454 2.6475754 3.0006025 3.483065 2.7747705 3.4819338 2.5571828 3.0733502 3.7536874 2.8059952 3.678598 2.5581813 3.3020463 2.9873834 3.166624 2.8186302 2.8049278 2.631489 2.982667 3.6607924 2.6466765 3.1555424 3.3114676 3.2345343
0.994995 3.166972 2.7211857 2.5457077 3.1617322 2.8546555 3.2326038 2.5568507 3.1561036 2.8075886 2.6814528 2.8995175 2.644327 3.4660704 3.0072079 2.7382443 3.151167 3.0002232 2.7705655 3.6916242 2.8129807 2.763271 3.7703667 2.5448394 2.924653 3.236209 3.1215377 2.9356992 2.6457305 2.998868 3.481006 2.7731485 3.4798994 2.5553365 3.0716693 3.7516408 2.8039804 3.6765456 2.5563698 3.3001208 2.9856324 3.164793 2.8166463 2.8029847 2.6296349 2.980919 3.6587653 2.6448505 3.1536992 3.3095891 3.2327628
0.995996 3.1652288 2.7192574 2.543851 3.159938 2.852942 3.2308326 2.5551584 3.1542737 2.8056688 2.6796894 2.897801 2.6424298 3.46405 3.005465 2.736285 3.1494062 2.998479 2.768833 3.6895866 2.810999 2.7614822 3.7683067 2.543022 2.9228044 3.2343845 3.119726 2.9339528 2.6438842 2.997134 3.4789484 2.7715302 3.4778671 2.5534885 3.0699923 3.7495966 2.8019652 3.674494 2.5545583 3.2981954 2.983883 3.162962 2.814663 2.8010435 2.6277807 2.9791708 3.656741 2.6430278 3.1518555 3.3077111 3.2309947
0.996997 3.163486 2.717327 2.5419912 3.1581469 2.8512292 3.2290611 2.5534697 3.1524458 2.8037517 2.677925 2.8960834 2.6405296 3.462027 3.0037236 2.7343266 3.1476464 2.9967358 2.767098 3.6875496 2.8090186 2.7596927 3.7662485 2.5412045 2.920954 3.2325616 3.1179142 2.9322066 2.6420383 2.9954 3.476892 2.7699118 3.4758353 2.5516436 3.068314 3.7475529 2.7999496 3.6724458 2.5527475 3.2962692 2.9821324 3.1611323 2.8126798 2.7990997 2.625926 2.9774222 3.654718 2.6412024 3.150013 3.305832 3.2292254
0.997998 3.161744 2.7153955 2.540131 3.1563535 2.8495164 3.227291 2.5517797 3.1506162 2.8018327 2.6761599 2.8943667 2.638629 3.4600086 3.0019836 2.7323666 3.1458862 2.9949958 2.7653642 3.6855145 2.8070383 2.757903 3.7641912 2.5393867 2.9191027 3.2307372 3.1161017 2.930462 2.6401906 2.9936657 3.4748378 2.7682962 3.473806 2.5497942 3.0666378 3.745512 2.7979355 3.6703975 2.5509362 3.2943428 2.9803817 3.1593022 2.8106966 2.7971578 2.6240702 2.975671 3.6526964 2.6393805 3.14817 3.3039536 3.227458
0.998999 3.1600041 2.7134645 2.5382705 3.1545613 2.847805 3.2255206 2.5500937 3.1487875 2.799914 2.6743941 2.8926482 2.6367297 3.4579911 3.0002465 2.7304063 3.1441274 2.993257 2.7636306 3.6834812 2.8050573 2.7561111 3.762136 2.5375679 2.917252 3.2289135 3.1142888 2.928718 2.6383424 2.9919343 3.472785 2.7666826 3.4717784 2.547948 3.064961 3.743473 2.7959187 3.6683502 2.5491242 3.2924163 2.9786317 3.1574736 2.8087134 2.7952142 2.6222134 2.973922 3.6506765 2.637557 3.1463277 3.3020759 3.2256908
1.0 3.1582627 2.7115307 2.5364077 3.1527696 2.8460922 3.2237499 2.5484066 3.146958 2.797995 2.672626 2.8909304 2.6348295 3.4559758 2.9985118 2.7284477 3.142368 2.99152 2.7618945 3.6814494 2.8030758 2.7543175 3.760081 2.5357485 2.9153988 3.22709 3.112476 2.926974 2.6364925 2.9902008 3.470733 2.7650707 3.4697506 2.5461016 3.0632899 3.7414348 2.7939014 3.666305 2.5473151 3.2904902 2.9768798 3.1556435 2.8067312 2.793271 2.6203585 2.9721732 3.648658 2.6357355 3.1444855 3.3001976 3.2239242


==> Plots/samples/SM_AVR_GOV_KAN_pred_samples_omega.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.40769833 -0.4459927 -0.6388162 -0.27849925 0.6756947 -0.29828948 0.8872041 -0.41060078 0.057926178 -0.18701565 0.3473916 0.06619954 -0.9740965 0.36973953 -0.9839649 -0.97136897 -0.15610564 0.3404197 0.65890396 -0.31563127 -0.19356412 0.3335719 0.07289398 -0.4393075 0.3978374 -0.43885994 0.669332 -0.31547022 0.35058665 -0.436077 -0.67472756 -0.27367717 0.33889616 0.8820591 -0.4409266 -0.16886652 0.07998192 0.648998 -0.1837616 -0.99580765 0.39655113 0.35229933 -0.3179145 0.06898105 0.05504322 -0.64209646 0.8523163 0.34558928 0.3871312 -0.94839907
0.001001001 0.33121967 -0.40170693 -0.57873714 -0.13896501 0.62504834 -0.33049434 0.853693 -0.2632593 0.07117772 -0.19147146 0.2794482 0.10069406 -1.0031655 0.42573977 -0.8881314 -0.96823746 -0.068234086 0.30630434 0.54136944 -0.26017308 -0.1953103 0.23751962 0.08986735 -0.41939557 0.48910153 -0.45119625 0.6209457 -0.2802279 0.27234662 -0.49690425 -0.5487602 -0.34381163 0.35850263 0.79057825 -0.48947263 -0.12164652 -0.004465699 0.6510347 -0.0604347 -0.99928904 0.47271967 0.36824632 -0.27758265 0.085995555 0.004968345 -0.6827935 0.84271705 0.42549074 0.47428453 -0.94192123
0.002002002 0.2584777 -0.36001074 -0.5221298 -0.0075274706 0.5764142 -0.3603964 0.8205809 -0.12438488 0.08374143 -0.19548035 0.21431398 0.13312244 -1.0301254 0.47821283 -0.79763114 -0.96480894 0.014775991 0.2738132 0.42939746 -0.20788908 -0.19672018 0.14669883 0.105917454 -0.40054554 0.57509017 -0.46249092 0.5745871 -0.24694341 0.19734919 -0.5543183 -0.42892516 -0.41022086 0.37651336 0.7028618 -0.5346313 -0.07713044 -0.08423746 0.6519265 0.05583179 -1.0023919 0.544343 0.38255274 -0.23961413 0.10208309 -0.042495072 -0.7205657 0.8321345 0.50073206 0.556342 -0.9353589
0.003003003 0.18956864 -0.320776 -0.46881354 0.116131544 0.529987 -0.38821602 0.78816557 0.0062681437 0.09570253 -0.19904709 0.1522466 0.16374075 -1.0550814 0.52742434 -0.7122904 -0.96118677 0.09308076 0.2430976 0.3231116 -0.15862358 -0.19786215 0.06116104 0.12121165 -0.3827384 0.65615714 -0.47287768 0.53045714 -0.21552718 0.12585008 -0.60821086 -0.31544042 -0.4727211 0.3932271 0.6191107 -0.5766987 -0.03519416 -0.15928555 0.6519971 0.1653384 -1.0050638 0.6117958 0.39552808 -0.20387244 0.11739683 -0.08717823 -0.75567645 0.8209324 0.5716647 0.6337035 -0.9288341
0.004004004 0.12453663 -0.283872 -0.4186105 0.23235369 0.48593342 -0.41413867 0.7566891 0.12907398 0.10706091 -0.2022391 0.09343547 0.19267249 -1.0782181 0.57362556 -0.6318717 -0.9574448 0.16683197 0.2142669 0.22257805 -0.11222768 -0.19879335 -0.01908505 0.13577175 -0.36594772 0.7324965 -0.4824685 0.48872226 -0.18589234 0.05802983 -0.6586086 -0.20841587 -0.5312905 0.4089024 0.53944975 -0.6159337 0.0042877197 -0.22960019 0.65151966 0.26837742 -1.0072671 0.6754128 0.407452 -0.17023265 0.13195372 -0.1290164 -0.78836054 0.8094156 0.6385964 0.7066519 -0.9224069
0.005005005 0.06340039 -0.24916565 -0.3713504 0.34146953 0.44438404 -0.4383192 0.7263523 0.24438334 0.11782408 -0.20511436 0.037960768 0.22000456 -1.0997083 0.617084 -0.5561433 -0.9536412 0.23617804 0.18736458 0.12780797 -0.06854856 -0.19956112 -0.09408164 0.14960742 -0.35014713 0.8042823 -0.4913609 0.44950974 -0.15795195 -0.006044507 -0.70571893 -0.10771251 -0.5860407 0.42375517 0.46395272 -0.6525793 0.04143989 -0.29526854 0.6507304 0.36523342 -1.0090208 0.7354164 0.41857207 -0.13857532 0.14576936 -0.16805339 -0.8188301 0.79784656 0.7016847 0.7753483 -0.91612107
0.006006006 0.0061405897 -0.21653438 -0.32686186 0.44383097 0.40542555 -0.46089345 0.6973129 0.35254633 0.128003 -0.20772767 -0.014167786 0.24581957 -1.1197028 0.65797186 -0.48487234 -0.9498279 0.30128515 0.16226637 0.03876996 -0.027440786 -0.20021045 -0.16408277 0.1627295 -0.33530098 0.87175417 -0.49963844 0.4128917 -0.13162363 -0.06638372 -0.74979234 -0.0130598545 -0.63724506 0.43790114 0.39265865 -0.6868471 0.07639146 -0.35659766 0.6498265 0.45619392 -1.010399 0.7919222 0.42909276 -0.10878682 0.15885651 -0.2044847 -0.84727275 0.786443 0.76105785 0.8399837 -0.91000795
0.007007007 -0.04733181 -0.18585968 -0.2849847 0.5398195 0.36906695 -0.4819799 0.669703 0.45394814 0.13760984 -0.21012521 -0.06297243 0.27019572 -1.1383343 0.6964059 -0.4178313 -0.9460414 0.36236715 0.13882065 -0.044598103 0.011228681 -0.20077288 -0.22946942 0.1751535 -0.3213727 0.9351498 -0.50736743 0.37874937 -0.10682905 -0.123024106 -0.7910559 0.075856686 -0.68517196 0.45136154 0.32557148 -0.71891904 0.10927415 -0.41392255 0.6489737 0.54154086 -1.0114645 0.8450701 0.4390942 -0.080762625 0.17123675 -0.23850739 -0.8738593 0.7753922 0.8168657 0.90077317 -0.904093
0.008008008 -0.09727347 -0.15703034 -0.2455709 0.6298083 0.3351395 -0.50169176 0.64362264 0.5489938 0.14666021 -0.2123437 -0.10858858 0.29320753 -1.1557229 0.7325058 -0.35480177 -0.9423109 0.41964757 0.116901994 -0.12245107 0.04759395 -0.2012763 -0.2905897 0.18689609 -0.30831802 0.99470055 -0.51460195 0.3468902 -0.08349025 -0.17603433 -0.82971686 0.15935755 -0.7300653 0.4641565 0.2626673 -0.74896073 0.14020205 -0.4675511 0.64830565 0.6215836 -1.012274 0.8950318 0.448596 -0.05439818 0.18292928 -0.2702995 -0.89873815 0.76484704 0.869297 0.95792854 -0.8983913
0.009009009 -0.14394915 -0.1299398 -0.20847571 0.7141559 0.30345654 -0.52012646 0.61915255 0.6380645 0.15517116 -0.21441638 -0.1512425 0.31492543 -1.1719735 0.76639235 -0.2955681 -0.93866193 0.47334898 0.09639478 -0.19516122 0.08177912 -0.20174408 -0.3477651 0.19797778 -0.29609215 1.050624 -0.5213803 0.3171401 -0.061532974 -0.22561407 -0.8659653 0.23775375 -0.7721497 0.47631025 0.20388436 -0.7771204 0.16927731 -0.5177655 0.6478622 0.69664717 -1.0128715 0.9419805 0.45761907 -0.029600501 0.19395685 -0.3000251 -0.9220392 0.7549331 0.91853714 1.0116506 -0.89291215
0.01001001 -0.18760216 -0.10448837 -0.17356622 0.7931936 0.27384853 -0.5373781 0.5962733 0.72151744 0.16316295 -0.21636939 -0.19115138 0.33541846 -1.1871784 0.79818845 -0.23992085 -0.9351052 0.52367747 0.07719302 -0.2631185 0.113904834 -0.20219481 -0.40128684 0.20841885 -0.28464997 1.1031234 -0.5277329 0.28933835 -0.04088497 -0.27201247 -0.89997524 0.31134534 -0.8116298 0.487841 0.14900148 -0.8035345 0.19659805 -0.5648161 0.64760625 0.7670382 -1.0132952 0.98607314 0.46618283 -0.0062783957 0.2043438 -0.32783365 -0.94387627 0.74575424 0.964762 1.0621315 -0.8876594
0.011011011 -0.22844994 -0.08058131 -0.14071596 0.8672466 0.24616063 -0.5535245 0.5748732 0.7996985 0.17065597 -0.2182244 -0.2285111 0.35473478 -1.2014203 0.8280108 -0.18765402 -0.9316536 0.57083035 0.059202313 -0.32667804 0.14408445 -0.20264101 -0.45142043 0.21824455 -0.27394712 1.1523937 -0.5336853 0.26334095 -0.02148056 -0.31545615 -0.931902 0.3804146 -0.8486893 0.49877405 0.0977273 -0.8283244 0.22225702 -0.60892975 0.6475072 0.8330406 -1.0135733 1.0274658 0.47429645 0.015652657 0.21411347 -0.3538592 -0.9643507 0.7373049 1.008137 1.1095486 -0.88263196
0.012012012 -0.2666955 -0.05812812 -0.10980713 0.93661165 0.2202537 -0.5686419 0.5548451 0.87292504 0.17767036 -0.21999836 -0.26350212 0.37292695 -1.2147708 0.85596776 -0.13856721 -0.92830896 0.6150007 0.042334795 -0.38616717 0.17242742 -0.20309162 -0.4984082 0.22747684 -0.26394045 1.1986194 -0.5392589 0.23901415 -0.0032497644 -0.35615504 -0.9618911 0.44523275 -0.88350034 0.50913167 0.049797297 -0.8516001 0.2463448 -0.6503078 0.6475395 0.8949263 -1.0137296 1.0663042 0.4819666 0.036274195 0.22329295 -0.37822855 -0.9835537 0.72952557 1.048818 1.1540751 -0.87782323
0.013013013 -0.30252457 -0.037043214 -0.08072567 1.0015744 0.19599736 -0.58279574 0.53608847 0.9415028 0.1842289 -0.22170377 -0.29628897 0.39004183 -1.2272916 0.88216424 -0.0924629 -0.92507374 0.6563685 0.026511192 -0.44188523 0.19903302 -0.20355284 -0.5424762 0.23614073 -0.25458717 1.2419716 -0.5444754 0.21623683 0.013869643 -0.39429867 -0.9900737 0.506053 -0.9162159 0.51892686 0.004965067 -0.8734637 0.26894557 -0.68913543 0.64768004 0.95294404 -1.0137813 1.1027254 0.48919916 0.055661082 0.23190796 -0.40105498 -1.0015706 0.7223604 1.0869559 1.195869 -0.87322444
0.014014014 -0.33610332 -0.01724577 -0.05336654 1.062405 0.17327428 -0.59604686 0.5185151 1.0057222 0.19035518 -0.2233448 -0.32702374 0.40612805 -1.2390375 0.90669954 -0.049161673 -0.9219403 0.6951089 0.011660814 -0.49410677 0.22400212 -0.2040205 -0.5838289 0.2442615 -0.2458471 1.2826176 -0.5493508 0.19489908 0.029939413 -0.43006194 -1.0165684 0.5631156 -0.9469812 0.52817094 -0.03699398 -0.894006 0.29014027 -0.7255837 0.64790845 1.0073339 -1.0137379 1.1368623 0.49600434 0.07388723 0.23998559 -0.4224391 -1.0184746 0.71576643 1.122691 1.2350851 -0.86882114
0.015015015 -0.36758554 0.0013412237 -0.02763009 1.119359 0.15197742 -0.60845107 0.50204027 1.065846 0.19607186 -0.22492278 -0.35584164 0.42123294 -1.250053 0.9296658 -0.008493066 -0.9189 0.7313795 -0.002282858 -0.54308283 0.24742365 -0.2044928 -0.62265325 0.2518654 -0.23767889 1.3207096 -0.553902 0.17489934 0.045018315 -0.46360725 -1.0414853 0.6166452 -0.9759197 0.5368793 -0.076281786 -0.91330874 0.31000662 -0.7598089 0.64820254 1.0583134 -1.0136008 1.1688368 0.50239325 0.09102106 0.24755275 -0.44247746 -1.0343353 0.7097026 1.156153 1.271866 -0.86459506
0.016016016 -0.39711213 0.01879096 -0.0034204721 1.1726791 0.13200855 -0.6200553 0.48658848 1.1221334 0.20140207 -0.22643888 -0.38287187 0.4354036 -1.2603797 0.9511514 0.029702783 -0.9159373 0.76533234 -0.015379906 -0.5890416 0.26938546 -0.20496404 -0.65912247 0.2589785 -0.2300446 1.3563997 -0.5581393 0.15614772 0.059161782 -0.4950781 -1.0649233 0.66686034 -1.0031435 0.54506576 -0.11308682 -0.93144655 0.3286183 -0.79195654 0.6485392 1.1060913 -1.0133681 1.1987681 0.50837934 0.10712838 0.25463414 -0.46125662 -1.0492167 0.7041255 1.1874723 1.3063502 -0.86052537
0.017017016 -0.4248116 0.035171747 0.019346595 1.2225971 0.113277435 -0.6309079 0.4720899 1.1748322 0.20637035 -0.22789192 -0.40823185 0.44868588 -1.2700548 0.97124004 0.065575 -0.91303676 0.79710984 -0.027683496 -0.6321908 0.28997087 -0.20542979 -0.69338906 0.2656269 -0.22290301 1.3898256 -0.5620767 0.13855755 0.07242656 -0.5246136 -1.0869706 0.71395564 -1.0287522 0.55275047 -0.14757967 -0.94849247 0.34604454 -0.8221593 0.6489029 1.1508635 -1.0130376 1.2267674 0.513975 0.12227118 0.26125932 -0.47885525 -1.0631729 0.69898856 1.2167661 1.3386652 -0.8565916
0.018018018 -0.45080113 0.05055034 0.040747643 1.2693266 0.095701456 -0.64104676 0.4584818 1.2241664 0.21100187 -0.22928178 -0.4320253 0.46112335 -1.2791135 0.9900093 0.099265695 -0.9101852 0.82684135 -0.03924477 -0.67271936 0.30925846 -0.20588505 -0.7255974 0.27183652 -0.21621454 1.4211215 -0.56572306 0.12205374 0.08486247 -0.55233514 -1.1077024 0.7581215 -1.0528402 0.55994844 -0.17991662 -0.9645102 0.36235273 -0.8505398 0.6492796 1.192811 -1.0126088 1.2529433 0.5191958 0.13650382 0.26745403 -0.49534482 -1.0762552 0.6942488 1.2441486 1.3689387 -0.852774
0.019019019 -0.4751892 0.06498873 0.060856104 1.313066 0.07920694 -0.65051067 0.4457041 1.2703487 0.21532536 -0.23060787 -0.45435274 0.47275805 -1.2875881 1.0075343 0.1309042 -0.9073679 0.85465264 -0.050108314 -0.7108021 0.32732224 -0.20632505 -0.75587463 0.27763546 -0.20994103 1.45041 -0.5690863 0.106565475 0.09651995 -0.5783576 -1.1271864 0.79953504 -1.0754904 0.56668043 -0.21024239 -0.97955066 0.3776058 -0.8772086 0.6496594 1.2321049 -1.0120785 1.277397 0.52405715 0.14987314 0.27324688 -0.51079273 -1.0885154 0.68987024 1.2697278 1.3972849 -0.84905267
0.02002002 -0.49807405 0.078540444 0.079740524 1.3540051 0.063723564 -0.6593323 0.43370402 1.3135811 0.21936536 -0.23186696 -0.47530198 0.48363268 -1.2955046 1.0238874 0.16061616 -0.90457267 0.88065886 -0.060316443 -0.7465956 0.3442322 -0.20674407 -0.78433967 0.28305316 -0.20404899 1.4778092 -0.57217604 0.09202838 0.10744834 -0.60278434 -1.1454887 0.8383635 -1.096782 0.57296944 -0.23868752 -0.99365807 0.39186478 -0.902269 0.6500335 1.2689078 -1.0114439 1.3002273 0.5285795 0.16242313 0.27866983 -0.5252604 -1.0999947 0.68581843 1.293608 1.4238162 -0.8454069
0.021021022 -0.51954687 0.09125376 0.09746897 1.3923172 0.049187183 -0.667543 0.42243254 1.3540478 0.22314763 -0.2330581 -0.49495828 0.49378872 -1.3028893 1.0391328 0.1885159 -0.9017875 0.9049705 -0.06990576 -0.78024423 0.36005592 -0.20713592 -0.81109905 0.2881179 -0.19850397 1.5034304 -0.57499725 0.07838464 0.11768973 -0.6257136 -1.1626687 0.87476397 -1.1167905 0.57883716 -0.2653725 -1.0068743 0.40518606 -0.9258112 0.65039194 1.3033708 -1.0107021 1.3215232 0.53278196 0.17419791 0.28374743 -0.53880167 -1.110735 0.68206286 1.3158845 1.448637 -0.84182787
0.022022022 -0.5396911 0.103173494 0.114105105 1.4281669 0.035542727 -0.67516994 0.4118427 1.3919226 0.22669423 -0.2341795 -0.5133966 0.5032644 -1.3097676 1.0533371 0.21471345 -0.89901084 0.92768884 -0.07891166 -0.81188035 0.37485743 -0.20749807 -0.836252 0.292853 -0.19327569 1.5273775 -0.57755685 0.065579414 0.12728107 -0.6472312 -1.1787814 0.90888226 -1.1355839 0.5843059 -0.29041052 -1.0192382 0.4176252 -0.9479209 0.65073156 1.3356373 -1.0098509 1.3413744 0.536682 0.18523979 0.28850174 -0.55146885 -1.1207675 0.67857456 1.336653 1.4718459 -0.8383164
0.023023022 -0.55858195 0.114343524 0.12971127 1.4617068 0.022734523 -0.68223953 0.40189385 1.427368 0.23002172 -0.23522878 -0.5306877 0.5120976 -1.3161606 1.0665579 0.23931122 -0.89625144 0.94890666 -0.087365866 -0.8416259 0.3886963 -0.20782328 -0.8598881 0.29727554 -0.18833947 1.5497526 -0.5798574 0.053563118 0.1362567 -0.6674224 -1.1938818 0.94085956 -1.1532271 0.58939767 -0.3139 -1.0307839 0.4292338 -0.96867585 0.6510451 1.3658417 -1.0088973 1.3598626 0.5402975 0.19559073 0.29294777 -0.56330836 -1.1301179 0.67532897 1.3559961 1.4935389 -0.83487487
0.024024025 -0.57629323 0.124806404 0.14434505 1.4930824 0.0107136965 -0.6887766 0.39254677 1.4605358 0.23314118 -0.23620224 -0.5468966 0.520329 -1.3220876 1.0788515 0.26240504 -0.8935152 0.96871805 -0.09529805 -0.86959064 0.40163004 -0.20810676 -0.8820901 0.30140042 -0.18367851 1.570646 -0.58190584 0.04229045 0.14465165 -0.6863606 -1.2080178 0.9708235 -1.1697757 0.59413266 -0.33593678 -1.0415444 0.44006085 -0.9881462 0.65132844 1.3941077 -1.007853 1.3770639 0.5436435 0.20528972 0.2971015 -0.5743647 -1.1388113 0.6723038 1.3739984 1.5138024 -0.8315081
0.025025025 -0.5928891 0.13460279 0.15806162 1.5224264 -0.0005631447 -0.69479954 0.38376713 1.4915694 0.2360611 -0.2370987 -0.562083 0.5279931 -1.3275689 1.0902715 0.28408384 -0.8908075 0.9872068 -0.10273421 -0.8958764 0.4137149 -0.20834446 -0.90293276 0.30524397 -0.1792804 1.5901484 -0.58371264 0.031719923 0.15250134 -0.7041151 -1.2212331 0.99889874 -1.1852853 0.598529 -0.35660636 -1.0515478 0.45015454 -1.0063984 0.65157914 1.4205562 -1.006732 1.3930535 0.5467373 0.21437824 0.30097783 -0.5846764 -1.1468682 0.66947746 1.3907347 1.5327212 -0.8282162
0.026026025 -0.6084307 0.14377332 0.17091513 1.5498646 -0.011138558 -0.7003304 0.37552118 1.5205994 0.23879158 -0.23791575 -0.5763007 0.5351262 -1.3326362 1.100867 0.3044349 -0.8881331 1.0044522 -0.109699726 -0.92057586 0.42500067 -0.20853376 -0.922485 0.30881953 -0.17513275 1.6083424 -0.58529854 0.021813154 0.15983796 -0.72075164 -1.233571 1.0251968 -1.199806 0.6026069 -0.37598932 -1.060824 0.45955956 -1.0234915 0.65179276 1.4452919 -1.0055454 1.4079016 0.54959285 0.2228936 0.3045907 -0.5942807 -1.154321 0.666832 1.4062824 1.5503736 -0.8250002
0.027027028 -0.622975 0.15235746 0.1829567 1.5755157 -0.021051168 -0.7053917 0.3677802 1.5477529 0.24134135 -0.23865855 -0.5896034 0.54175925 -1.3373208 1.110686 0.32353592 -0.88549316 1.0205296 -0.116215706 -0.94377387 0.43553758 -0.20868325 -0.94080997 0.31214213 -0.17122328 1.6253054 -0.5866835 0.012534499 0.16669226 -0.7363296 -1.2450691 1.0498245 -1.2133825 0.60638213 -0.3941598 -1.0694189 0.46832085 -1.0394822 0.6519685 1.4684234 -1.0043004 1.4216751 0.5522245 0.2308724 0.30795527 -0.6032127 -1.1612133 0.66434884 1.4207091 1.5668352 -0.8218598
0.028028028 -0.63657284 0.16039157 0.19423366 1.5994889 -0.030335903 -0.7100208 0.36051583 1.5731413 0.24372113 -0.2393359 -0.6020386 0.54792464 -1.3416501 1.1197729 0.3414631 -0.8828906 1.0355102 -0.1223048 -0.9655497 0.445372 -0.20879924 -0.9579643 0.31522536 -0.16753888 1.6411126 -0.5878854 0.0038517714 0.17309344 -0.75090456 -1.2557627 1.0728838 -1.2260586 0.6098714 -0.41118646 -1.0773835 0.47648025 -1.054421 0.6521034 1.4900451 -1.0030056 1.4344352 0.5546442 0.23834717 0.3110851 -0.611503 -1.1675884 0.662014 1.4340825 1.5821769 -0.81879354
0.029029028 -0.64927185 0.16790915 0.20479393 1.6218882 -0.039025307 -0.71425205 0.3537023 1.5968783 0.24594045 -0.23995566 -0.6136478 0.55365026 -1.3456495 1.1281694 0.3582859 -0.88032556 1.0494581 -0.12798643 -0.9859699 0.45454848 -0.20888615 -0.97400093 0.31808305 -0.16406977 1.6558323 -0.58892006 -0.0042666197 0.17907 -0.7645284 -1.26569 1.0944679 -1.237874 0.61309147 -0.4271301 -1.0847638 0.48407638 -1.0683557 0.6521971 1.5102499 -1.0016677 1.446243 0.5568656 0.24535024 0.31399417 -0.61918175 -1.1734834 0.6598141 1.4464653 1.5964634 -0.8157996
0.03003003 -0.66111743 0.17494512 0.21467984 1.6428101 -0.04714966 -0.718114 0.34731257 1.619065 0.24800706 -0.24052286 -0.62447447 0.55896544 -1.3493431 1.1359165 0.37407064 -0.87779784 1.0624363 -0.13328004 -1.005101 0.46310997 -0.20895016 -0.988968 0.3207307 -0.160802 1.6695305 -0.5898009 -0.011847496 0.18464923 -0.7772496 -1.2749007 1.1146644 -1.2488668 0.61605763 -0.44205153 -1.0916038 0.4911468 -1.0813301 0.6522497 1.5291224 -1.0002915 1.457156 0.5589011 0.25191164 0.3166958 -0.6262791 -1.178934 0.6577363 1.4579144 1.6097581 -0.8128749
0.031031031 -0.6721479 0.18152738 0.22393656 1.6623436 -0.054736614 -0.72163665 0.34131527 1.6397939 0.24993205 -0.24104357 -0.634555 0.5638952 -1.3527497 1.1430528 0.38887954 -0.8753083 1.0745023 -0.13821399 -1.0230035 0.47109604 -0.20899415 -1.002909 0.32317877 -0.15772474 1.6822691 -0.5905402 -0.018916368 0.18985558 -0.7891125 -1.2834448 1.1335561 -1.2590747 0.61878514 -0.4560026 -1.0979406 0.497725 -1.0933872 0.65225923 1.5467433 -0.99888074 1.4672252 0.56076074 0.25805855 0.31920326 -0.6328359 -1.183972 0.65576863 1.4684873 1.6221225 -0.8100189
0.03203203 -0.6824044 0.18768597 0.2326014 1.6805737 -0.06181395 -0.7248432 0.33568287 1.6591537 0.2517228 -0.24152088 -0.6439259 0.56846523 -1.3558887 1.149615 0.40277135 -0.8728548 1.0857129 -0.142815 -1.0397319 0.47854435 -0.20902014 -1.0158666 0.32544172 -0.15482724 1.6941046 -0.5911478 -0.025505066 0.19471407 -0.8001605 -1.2913681 1.1512219 -1.2685512 0.62128854 -0.46903372 -1.1038108 0.503844 -1.1045775 0.6522279 1.5631863 -0.99743855 1.4765027 0.56245923 0.2638185 0.32152736 -0.63889027 -1.1886244 0.65390027 1.478234 1.63361 -0.8072269
0.033033032 -0.6919241 0.19344902 0.24071121 1.6975791 -0.06841552 -0.72775877 0.33038747 1.6772308 0.2533878 -0.24195969 -0.65262544 0.5726967 -1.3587769 1.1556373 0.41580164 -0.87043655 1.0961177 -0.14710796 -1.0553386 0.4854895 -0.20903015 -1.0278919 0.3275305 -0.1520989 1.7050928 -0.5916364 -0.03164971 0.19924676 -0.8104308 -1.2987114 1.167731 -1.2773446 0.62358165 -0.48118997 -1.1092465 0.5095346 -1.1149623 0.6521547 1.5785242 -0.9959682 1.4850343 0.5640037 0.26921535 0.3236817 -0.6444779 -1.1929181 0.65212274 1.4872075 1.6442748 -0.8044981
0.034034032 -0.70075595 0.1988411 0.24830449 1.7134335 -0.07457757 -0.7304019 0.3254043 1.6940999 0.25493598 -0.2423619 -0.6606991 0.5766133 -1.3614296 1.1611537 0.42802095 -0.86805236 1.1057646 -0.15111458 -1.0698712 0.49196303 -0.20902586 -1.0390482 0.32945704 -0.14952934 1.7152855 -0.59201264 -0.037384033 0.2034756 -0.8199675 -1.3055155 1.1831558 -1.2855005 0.6256777 -0.49251592 -1.1142755 0.5148243 -1.1245952 0.65204084 1.5928221 -0.9944724 1.4928668 0.5654074 0.27427268 0.32567573 -0.64963055 -1.1968775 0.6504271 1.4954525 1.6541649 -0.8018282
0.035035037 -0.7089479 0.20388758 0.2554114 1.7282085 -0.08033192 -0.7327924 0.32071126 1.7098348 0.25637412 -0.24273014 -0.6681887 0.5802338 -1.3638601 1.1661948 0.4394803 -0.8657 1.1147013 -0.1548562 -1.0833752 0.49799836 -0.20900929 -1.0493944 0.33123183 -0.14710772 1.7247299 -0.59228575 -0.042738557 0.20741975 -0.82881856 -1.3118129 1.1975584 -1.2930617 0.62759006 -0.50305045 -1.1189253 0.5197402 -1.1335269 0.6518898 1.6061428 -0.99295115 1.5000405 0.5666789 0.27901244 0.32752073 -0.6543772 -1.2005221 0.6488061 1.5030124 1.6633298 -0.79921496
0.036036037 -0.7165433 0.20861077 0.26206422 1.7419648 -0.08570957 -0.7349471 0.31628907 1.724503 0.25770962 -0.24306583 -0.6751342 0.5835793 -1.3660809 1.1707904 0.4502238 -0.8633784 1.1229697 -0.15834963 -1.095901 0.5036223 -0.20898056 -1.0589843 0.3328656 -0.14482474 1.7334726 -0.5924631 -0.047741294 0.21109891 -0.837031 -1.317638 1.210999 -1.3000659 0.62932944 -0.51283896 -1.1232195 0.52430737 -1.1418037 0.6517012 1.6185453 -0.9914067 1.5065982 0.5678276 0.28345478 0.32922745 -0.65874684 -1.2038732 0.64725184 1.5099306 1.6718106 -0.7966552
0.037037037 -0.72358286 0.21303236 0.26829207 1.7547679 -0.09073377 -0.7368808 0.3121183 1.7381697 0.25894976 -0.24337089 -0.6815717 0.58666813 -1.368103 1.1749691 0.46029615 -0.8610854 1.1306101 -0.16161251 -1.107512 0.5088613 -0.20893943 -1.0678673 0.3343687 -0.14267242 1.7415559 -0.59255 -0.052416086 0.2145313 -0.84464526 -1.32302 1.2235357 -1.3065493 0.6309097 -0.5219319 -1.1271791 0.528548 -1.1494672 0.65147877 1.6300824 -0.98983943 1.5125749 0.56886244 0.28761983 0.33080518 -0.6627633 -1.2069488 0.64576113 1.5162462 1.67965 -0.7941454
0.038038038 -0.73010284 0.21717227 0.27412188 1.7666717 -0.095431566 -0.7386086 0.30818367 1.7508931 0.26010108 -0.24364471 -0.6875334 0.5895152 -1.3699368 1.1787565 0.4697392 -0.85881937 1.1376611 -0.16465795 -1.1182693 0.51374197 -0.20888674 -1.0760914 0.33574986 -0.1406393 1.7490205 -0.5925534 -0.05678761 0.21773279 -0.8517021 -1.3279859 1.2352209 -1.3125448 0.6323397 -0.5303785 -1.1308255 0.5324867 -1.1565564 0.6512244 1.6408088 -0.9882497 1.5180087 0.5697911 0.29152465 0.33226216 -0.6664495 -1.2097642 0.6443286 1.5219952 1.6868868 -0.7916832
0.039039038 -0.7361374 0.22104871 0.27958047 1.777729 -0.09982395 -0.7401452 0.304469 1.7627292 0.26117086 -0.2438904 -0.69305056 0.5921385 -1.3715918 1.1821762 0.47858942 -0.8565792 1.1441594 -0.16750145 -1.1282303 0.5182885 -0.20882237 -1.0836996 0.33701777 -0.13871968 1.7559044 -0.59247845 -0.060875177 0.22071958 -0.8582339 -1.3325613 1.246104 -1.3180821 0.6336303 -0.53822225 -1.1341774 0.53614295 -1.1631076 0.6509404 1.6507707 -0.9866383 1.522932 0.570624 0.29518795 0.33360755 -0.66982675 -1.2123361 0.6429496 1.5272145 1.6935595 -0.789266
0.04004004 -0.74171805 0.22468114 0.28469062 1.7879934 -0.10393119 -0.74150205 0.3009627 1.7737324 0.2621653 -0.24410725 -0.69815075 0.5945525 -1.3730757 1.1852541 0.48688745 -0.85436404 1.1501396 -0.17015505 -1.1374462 0.5225234 -0.20874465 -1.0907316 0.3381815 -0.136904 1.762243 -0.59233105 -0.064698815 0.22350669 -0.86427474 -1.336771 1.2562332 -1.3231888 0.6347902 -0.5455027 -1.1372514 0.5395397 -1.1691556 0.6506274 1.6600164 -0.98500526 1.5273795 0.5713687 0.29862547 0.33485007 -0.672914 -1.2146783 0.64162016 1.5319368 1.6997023 -0.78689146
0.041041043 -0.74687284 0.22808528 0.28947723 1.7975101 -0.10777223 -0.7426913 0.2976519 1.7839521 0.26309085 -0.24429488 -0.70285994 0.5967728 -1.374397 1.1880119 0.49466825 -0.85217154 1.1556373 -0.17263079 -1.1459657 0.5264703 -0.20865405 -1.0972257 0.339249 -0.13518548 1.7680722 -0.592115 -0.06827712 0.22610664 -0.869854 -1.3406345 1.2656534 -1.3278906 0.6358291 -0.55225706 -1.1400658 0.54269445 -1.1747322 0.65028906 1.6685905 -0.98335195 1.5313816 0.5720334 0.30185413 0.33599615 -0.6757302 -1.2168052 0.64033806 1.5361972 1.7053496 -0.7845579
0.042042043 -0.75162995 0.23127854 0.29395938 1.8063241 -0.11136353 -0.7437247 0.2945242 1.7934356 0.26395488 -0.2444539 -0.7072036 0.5988147 -1.375564 1.1904713 0.5019647 -0.850001 1.1606807 -0.1749382 -1.1538349 0.5301471 -0.20854986 -1.1032155 0.34022713 -0.13355553 1.7734251 -0.5918355 -0.071623564 0.22853494 -0.87500006 -1.3441734 1.2744055 -1.3322117 0.6367564 -0.5585208 -1.1426343 0.54562306 -1.1798663 0.64992714 1.6765347 -0.98167855 1.5349672 0.572626 0.30488896 0.3370558 -0.6782924 -1.2187272 0.6391008 1.5400238 1.7105336 -0.78226185
0.043043043 -0.7560133 0.2342763 0.29815948 1.8144807 -0.11472213 -0.7446118 0.29157138 1.8022287 0.26476228 -0.24458516 -0.7112035 0.6006906 -1.3765852 1.1926521 0.50880814 -0.8478516 1.165302 -0.17708707 -1.1610963 0.53357327 -0.20843172 -1.1087363 0.341125 -0.13200808 1.7783297 -0.59149647 -0.074756265 0.23080361 -0.8797392 -1.3474097 1.2825316 -1.3361759 0.63758206 -0.56432533 -1.1449738 0.54834366 -1.1845865 0.64954615 1.6838863 -0.979987 1.5381659 0.57315135 0.3077433 0.33803535 -0.6806164 -1.2204558 0.6379063 1.5434464 1.7152836 -0.7800047
0.044044044 -0.76004696 0.2370913 0.30209684 1.8220184 -0.117861986 -0.74536294 0.2887826 1.8103719 0.26551604 -0.24468791 -0.7148819 0.60241354 -1.3774669 1.1945735 0.5152284 -0.84572315 1.1695273 -0.17908657 -1.1677895 0.53676856 -0.20829868 -1.1138153 0.3419491 -0.13053763 1.782817 -0.5911021 -0.077687144 0.23292542 -0.88409656 -1.3503594 1.2900681 -1.3398025 0.6383145 -0.5697005 -1.1470965 0.55087113 -1.1889191 0.6491463 1.6906826 -0.9782779 1.5410025 0.5736171 0.3104297 0.33894324 -0.6827173 -1.2220035 0.6367544 1.5464935 1.7196276 -0.7777809
0.045045044 -0.7637528 0.23973727 0.3057902 1.828975 -0.1207962 -0.7459869 0.28615153 1.8179061 0.26622415 -0.24476135 -0.7182559 0.6039964 -1.3782165 1.1962521 0.52125204 -0.8436136 1.1733817 -0.18094528 -1.1739496 0.5397463 -0.20815027 -1.1184838 0.3427074 -0.12913907 1.7869122 -0.5906562 -0.08043051 0.2349093 -0.88809395 -1.353039 1.2970535 -1.3431106 0.6389612 -0.5746739 -1.1490161 0.5532198 -1.1928874 0.64873385 1.6969591 -0.97655165 1.5435028 0.5740274 0.31296015 0.33978558 -0.6846076 -1.2233782 0.63564336 1.5491911 1.7235914 -0.77559274
0.046046045 -0.7671511 0.24222517 0.30925488 1.8353864 -0.12353921 -0.7464926 0.28366756 1.8248687 0.26688993 -0.24480772 -0.72134715 0.60544956 -1.3788414 1.1977067 0.5269036 -0.84152305 1.17689 -0.18267095 -1.1796125 0.5425235 -0.20798647 -1.1227663 0.34340584 -0.12780654 1.7906408 -0.5901621 -0.08299732 0.23676836 -0.8917542 -1.3554647 1.3035198 -1.3461185 0.6395308 -0.5792729 -1.150744 0.55540144 -1.196514 0.6483104 1.702747 -0.97481036 1.545689 0.57439065 0.31534588 0.3405683 -0.68630314 -1.22459 0.63457143 1.5515598 1.7272003 -0.77343655
0.04704705 -0.77026093 0.24456859 0.31250966 1.841287 -0.12610078 -0.74689066 0.28132534 1.8312933 0.26751626 -0.2448256 -0.72416914 0.60678315 -1.379348 1.1989514 0.5322083 -0.8394515 1.1800754 -0.18427074 -1.1848099 0.5451131 -0.20780641 -1.1266884 0.34405112 -0.1265341 1.7940273 -0.589624 -0.08539939 0.23851049 -0.8950971 -1.35765 1.3095013 -1.348844 0.64002943 -0.58351976 -1.1522925 0.55742943 -1.1998206 0.6478785 1.7080777 -0.9730548 1.5475831 0.5747074 0.3175962 0.34129775 -0.68781316 -1.2256484 0.6335385 1.5536244 1.730477 -0.771312
0.04804805 -0.773101 0.24677551 0.31556654 1.8467083 -0.12849283 -0.74718446 0.27911818 1.8372142 0.2681079 -0.24481535 -0.72673845 0.6080053 -1.3797414 1.2000012 0.5371876 -0.83739793 1.1829591 -0.1857518 -1.1895708 0.5475298 -0.20761025 -1.1302736 0.3446474 -0.1253196 1.7970922 -0.5890437 -0.08764672 0.2401458 -0.89814067 -1.3596084 1.3150264 -1.3513024 0.640465 -0.5874375 -1.1536708 0.5593158 -1.2028273 0.64744186 1.71298 -0.971285 1.5492048 0.5749855 0.31972218 0.34197783 -0.6891517 -1.2265608 0.6325426 1.5554055 1.7334414 -0.7692181
0.04904905 -0.7756866 0.24885619 0.31844068 1.8516783 -0.13072503 -0.7473843 0.27703846 1.8426607 0.26866722 -0.24477726 -0.72906995 0.6091281 -1.3800285 1.20087 0.54186296 -0.83536273 1.1855608 -0.18711984 -1.1939242 0.549785 -0.20739758 -1.1335424 0.34520054 -0.124158144 1.7998573 -0.5884259 -0.089749575 0.24168134 -0.90090424 -1.3613526 1.3201244 -1.3535085 0.64084125 -0.59104866 -1.1548917 0.5610703 -1.2055517 0.6470026 1.7174811 -0.9695031 1.5505738 0.57522845 0.3217312 0.34261525 -0.69032913 -1.2273368 0.6315843 1.556923 1.7361155 -0.76715374
0.05005005 -0.7780324 0.25081897 0.3211441 1.8562269 -0.13280654 -0.74749696 0.2750808 1.8476619 0.26919734 -0.244712 -0.7311769 0.6101581 -1.3802125 1.2015707 0.54625356 -0.833345 1.1878992 -0.18838215 -1.1978946 0.55189085 -0.20716882 -1.1365155 0.34571457 -0.123046935 1.8023404 -0.5877741 -0.091717005 0.24312663 -0.9034027 -1.3628953 1.3248222 -1.3554773 0.6411655 -0.5943716 -1.1559623 0.56270266 -1.2080132 0.64656305 1.721606 -0.96771055 1.5517077 0.5754396 0.3236307 0.34321213 -0.69135404 -1.2279823 0.6306627 1.5581944 1.7385151 -0.7651204
0.05105105 -0.780154 0.2526729 0.3236885 1.8603787 -0.13474655 -0.74752945 0.2732389 1.8522444 0.2696998 -0.24461967 -0.73307335 0.61110246 -1.3803 1.2021149 0.5503762 -0.8313456 1.1899917 -0.18954468 -1.201508 0.55385697 -0.20692444 -1.1392133 0.346192 -0.121982396 1.8045611 -0.58709043 -0.093556166 0.2444861 -0.905654 -1.3642478 1.3291446 -1.3572226 0.64144135 -0.5974257 -1.156894 0.5642221 -1.2102268 0.64612436 1.7253786 -0.9659071 1.552624 0.5756221 0.32542813 0.34377325 -0.6922375 -1.2285067 0.6297766 1.5592383 1.7406602 -0.7631156
0.05205205 -0.78206336 0.25442398 0.3260845 1.8641598 -0.13655257 -0.7474878 0.2715075 1.8564358 0.27017748 -0.24450123 -0.73477054 0.6119672 -1.3802938 1.2025151 0.55424875 -0.8293651 1.191855 -0.19061196 -1.2047876 0.5556946 -0.20666337 -1.1416525 0.34663916 -0.12096262 1.8065354 -0.5863781 -0.09527564 0.24576676 -0.907671 -1.3654193 1.3331158 -1.3587561 0.6416745 -0.6002272 -1.1576953 0.56563663 -1.2122074 0.64569116 1.7288222 -0.9640951 1.5533365 0.5757787 0.3271315 0.34430158 -0.6929865 -1.2289164 0.6289259 1.560071 1.7425649 -0.76114064
0.05305305 -0.7837736 0.25607932 0.3283422 1.8675932 -0.13823318 -0.7473749 0.26988065 1.8602585 0.27063107 -0.244358 -0.7362803 0.61276007 -1.3801987 1.2027814 0.55788696 -0.8274034 1.1935045 -0.19159019 -1.2077534 0.5574117 -0.20638788 -1.1438501 0.3470571 -0.11998463 1.8082778 -0.5856401 -0.0968827 0.24697387 -0.90946937 -1.3664216 1.3367567 -1.360091 0.64186907 -0.60279155 -1.1583718 0.5669553 -1.2139709 0.64526236 1.7319548 -0.9622753 1.5538596 0.57591295 0.32874537 0.34479964 -0.6936095 -1.2292166 0.62810874 1.5607061 1.7442455 -0.75919473
0.054054055 -0.7852948 0.25764537 0.33047068 1.8706986 -0.13979566 -0.7471969 0.26835346 1.8637346 0.27106333 -0.24418974 -0.7376148 0.61348605 -1.3800188 1.202923 0.5613058 -0.82545984 1.1949553 -0.19248223 -1.2104275 0.5590162 -0.20609713 -1.1458226 0.34744883 -0.11904597 1.8098044 -0.5848808 -0.09838498 0.24811423 -0.91106045 -1.3672646 1.3400875 -1.3612366 0.64202833 -0.6051339 -1.1589347 0.5681832 -1.215531 0.6448386 1.7347977 -0.96045053 1.5542082 0.5760267 0.33027375 0.34527087 -0.69411445 -1.2294154 0.62732506 1.5611588 1.7457144 -0.75727904
0.055055056 -0.7866406 0.25912708 0.3324777 1.873498 -0.1412468 -0.7469554 0.2669208 1.8668845 0.27147388 -0.24399763 -0.73878324 0.61415076 -1.3797574 1.2029502 0.5645187 -0.82353693 1.1962192 -0.19329327 -1.2128272 0.5605161 -0.20579237 -1.1475847 0.34781694 -0.11814535 1.8111277 -0.58410203 -0.09978807 0.24919057 -0.91245675 -1.3679558 1.3431267 -1.362206 0.64215803 -0.60726786 -1.1593904 0.5693276 -1.2168999 0.64442325 1.737367 -0.9586206 1.5543948 0.5761217 0.33172405 0.34571695 -0.6945078 -1.2295182 0.62657285 1.56144 1.7469872 -0.75539297
0.056056056 -0.78782034 0.26052922 0.3343705 1.8760083 -0.14259422 -0.74665576 0.26557732 1.8697288 0.2718644 -0.24378228 -0.7397956 0.6147555 -1.3794191 1.2028694 0.5675385 -0.8216356 1.1973097 -0.1940285 -1.2149723 0.56191814 -0.2054739 -1.1491505 0.34816468 -0.1172812 1.8122605 -0.5833059 -0.10109836 0.2502072 -0.91366863 -1.3685054 1.3458923 -1.3630078 0.64225805 -0.6092059 -1.1597459 0.57039297 -1.218091 0.6440158 1.7396786 -0.95678806 1.5544305 0.5762001 0.33310014 0.3461392 -0.6947974 -1.2295308 0.6258522 1.5615644 1.7480754 -0.7535376
0.057057057 -0.78884387 0.2618565 0.3361578 1.8782468 -0.14384419 -0.7462995 0.26431918 1.8722861 0.2722339 -0.24354553 -0.74066234 0.6153023 -1.3790073 1.2026908 0.57037425 -0.8197552 1.1982385 -0.19469118 -1.2168784 0.5632253 -0.20514369 -1.1505337 0.34849405 -0.1164518 1.8132114 -0.5824966 -0.10232401 0.2511673 -0.9147073 -1.3689219 1.3483987 -1.3636539 0.6423296 -0.6109612 -1.1600082 0.5713825 -1.219115 0.64361477 1.7417477 -0.95495266 1.5543249 0.5762608 0.33440405 0.34653902 -0.6949891 -1.2294589 0.62516046 1.5615438 1.7489896 -0.75171226
0.058058057 -0.78972065 0.26311296 0.33784306 1.880231 -0.14500123 -0.7458914 0.26314116 1.8745744 0.2725845 -0.24328816 -0.7413913 0.615793 -1.3785257 1.2024171 0.57303625 -0.8178973 1.1990128 -0.19528568 -1.2185615 0.5644414 -0.20480186 -1.1517464 0.34880555 -0.115656614 1.8139971 -0.58167654 -0.10346842 0.25207514 -0.91558254 -1.3692126 1.3506575 -1.364152 0.642375 -0.61254317 -1.1601831 0.5722992 -1.219984 0.6432195 1.7435893 -0.95311904 1.5540903 0.5763035 0.33563995 0.34691775 -0.6950877 -1.2293084 0.624496 1.5613854 1.7497411 -0.7499193
0.059059057 -0.79046077 0.26430154 0.33943075 1.881971 -0.1460737 -0.74543303 0.2620386 1.8766025 0.27291608 -0.24301088 -0.7419923 0.61623013 -1.3779776 1.2020553 0.5755306 -0.81606317 1.1996417 -0.1958152 -1.2200372 0.5655701 -0.20444965 -1.1527998 0.34909928 -0.11489415 1.8146226 -0.5808486 -0.104539394 0.2529325 -0.9163036 -1.3693857 1.3526826 -1.3645113 0.64239216 -0.61396503 -1.1602769 0.5731444 -1.2207068 0.6428273 1.7452157 -0.95128596 1.5537355 0.5763277 0.33680946 0.34727335 -0.6951014 -1.2290831 0.62385464 1.5610995 1.7503395 -0.74815917
0.06006006 -0.791072 0.26542336 0.3409227 1.88348 -0.14706588 -0.7449285 0.26100755 1.8783875 0.2732253 -0.24271405 -0.74247205 0.6166135 -1.3773673 1.2016114 0.57786584 -0.8142534 1.2001343 -0.19628471 -1.22132 0.5666146 -0.20408875 -1.1537074 0.3493744 -0.11416483 1.8150961 -0.5800134 -0.1055401 0.25373942 -0.9168795 -1.3694482 1.3544841 -1.3647398 0.64238334 -0.6152351 -1.1602961 0.5739222 -1.2212949 0.64243746 1.7466363 -0.9494556 1.5532656 0.5763329 0.3379131 0.34760666 -0.69503593 -1.2287896 0.62323344 1.5606954 1.750793 -0.7464316
0.061061062 -0.7915616 0.26648045 0.34232372 1.8847687 -0.14798379 -0.7443804 0.2600435 1.8799393 0.27351296 -0.24239743 -0.7428387 0.61694556 -1.3766974 1.2010895 0.58004636 -0.81246984 1.200495 -0.19669747 -1.2224208 0.56757855 -0.2037189 -1.1544769 0.3496315 -0.11346626 1.8154255 -0.5791739 -0.10647702 0.25449717 -0.9173187 -1.369406 1.3560731 -1.364847 0.6423482 -0.6163631 -1.1602452 0.5746344 -1.2217574 0.6420475 1.7478626 -0.94762814 1.5526898 0.57631713 0.33895236 0.3479169 -0.69489497 -1.228431 0.6226313 1.56018 1.751107 -0.744737
0.062062062 -0.79193884 0.26747334 0.34363467 1.885848 -0.14883196 -0.7437919 0.25913906 1.8812702 0.273777 -0.2420628 -0.74309814 0.6172273 -1.3759711 1.2004919 0.58208114 -0.81071055 1.2007337 -0.19705772 -1.2233545 0.5684629 -0.20334184 -1.1551214 0.34986925 -0.11279988 1.8156185 -0.57833034 -0.107355535 0.25520557 -0.9176297 -1.3692667 1.3574592 -1.3648388 0.6422871 -0.6173596 -1.1601307 0.575282 -1.2221017 0.6416575 1.7489026 -0.9458029 1.552014 0.57628155 0.3399272 0.3482049 -0.6946845 -1.2280128 0.622043 1.5595584 1.7512918 -0.74307394
0.06306306 -0.792209 0.2684046 0.34486055 1.8867278 -0.14961606 -0.7431655 0.25829136 1.8823898 0.2740153 -0.2417115 -0.7432577 0.6174592 -1.375192 1.1998246 0.5839754 -0.80897444 1.2008553 -0.19736785 -1.2241316 0.5692719 -0.20295733 -1.1556468 0.350088 -0.11216533 1.8156805 -0.5774835 -0.10817909 0.2558661 -0.9178206 -1.3690373 1.3586516 -1.3647234 0.64220095 -0.6182312 -1.1599567 0.5758679 -1.2223377 0.64126414 1.7497666 -0.9439811 1.551245 0.57622457 0.34083974 0.34846926 -0.6944081 -1.2275386 0.6214684 1.5588374 1.7513496 -0.74143994
0.06406406 -0.79238224 0.26927412 0.34600246 1.887418 -0.15034038 -0.7425048 0.2574947 1.8833082 0.27422822 -0.24134445 -0.7433221 0.6176454 -1.3743641 1.199091 0.585735 -0.80726033 1.2008668 -0.1976322 -1.2247647 0.57000774 -0.20256668 -1.1560647 0.35028708 -0.11156219 1.815618 -0.57663417 -0.10895121 0.25647908 -0.9178976 -1.3687221 1.359661 -1.3645077 0.64208865 -0.61898756 -1.1597278 0.57639366 -1.2224727 0.64086825 1.7504644 -0.94216263 1.5503883 0.57614493 0.34169036 0.3487109 -0.69406927 -1.2270136 0.62090427 1.5580267 1.7512897 -0.7398346
0.06506506 -0.7924614 0.2700845 0.34706396 1.8879269 -0.15100902 -0.7418103 0.25674462 1.8840374 0.27441585 -0.24096334 -0.7432981 0.61778516 -1.3734888 1.1982934 0.5873648 -0.8055662 1.2007735 -0.197855 -1.2252622 0.57067275 -0.20217073 -1.1563817 0.35046822 -0.110990226 1.8154371 -0.5757837 -0.109675646 0.2570464 -0.91786814 -1.3683268 1.3604939 -1.364197 0.64195246 -0.61963594 -1.1594486 0.5768618 -1.2225134 0.64046735 1.7510023 -0.9403475 1.5494493 0.57604223 0.34248018 0.34892958 -0.69367224 -1.2264414 0.62034756 1.5571277 1.7511157 -0.7382567
0.066066064 -0.7924546 0.27083504 0.34804678 1.888263 -0.15162683 -0.74108684 0.256037 1.884582 0.27457637 -0.24056852 -0.7431909 0.61788136 -1.3725692 1.1974359 0.5888719 -0.80389273 1.2005806 -0.19803852 -1.2256353 0.57126814 -0.20176995 -1.1566069 0.35062844 -0.11045152 1.8151422 -0.5749311 -0.11035514 0.25757003 -0.9177383 -1.3678585 1.36116 -1.3637995 0.64179 -0.62018335 -1.1591232 0.5772725 -1.2224686 0.6400606 1.7513888 -0.9385366 1.5484313 0.5759155 0.34320843 0.34912437 -0.69322157 -1.2258259 0.6197972 1.5561475 1.7508341 -0.73670423
0.067067064 -0.79236716 0.2715283 0.34895492 1.8884343 -0.15219682 -0.74033475 0.25536728 1.8849536 0.27471185 -0.24016255 -0.743003 0.61793494 -1.3716096 1.1965215 0.5902599 -0.8022375 1.2002931 -0.198187 -1.2258928 0.57179725 -0.20136666 -1.1567464 0.35076958 -0.10994393 1.8147395 -0.5740765 -0.110993385 0.2580499 -0.9175148 -1.367321 1.3616661 -1.3633205 0.6416038 -0.62063694 -1.1587554 0.5776272 -1.2223434 0.6396468 1.7516309 -0.93672925 1.5473411 0.5757666 0.3438785 0.3492962 -0.692719 -1.2251699 0.6192504 1.5550905 1.750449 -0.7351769
0.068068065 -0.7922038 0.27216405 0.34979254 1.8884492 -0.15272069 -0.73955584 0.25473303 1.8851603 0.27482164 -0.23974562 -0.74274236 0.61794794 -1.3706119 1.1955521 0.5915342 -0.8006011 1.1999168 -0.19830227 -1.2260442 0.572261 -0.20096087 -1.1568079 0.35089058 -0.10946661 1.8142328 -0.5732205 -0.1115917 0.258489 -0.917202 -1.36672 1.3620188 -1.3627654 0.64139354 -0.6210016 -1.15835 0.57792795 -1.222146 0.63922495 1.7517357 -0.9349249 1.5461831 0.5755933 0.3444891 0.3494445 -0.69216776 -1.2244779 0.61870646 1.5539625 1.7499663 -0.73367286
0.06906907 -0.791968 0.27274507 0.35056084 1.8883134 -0.15320313 -0.7387519 0.2541299 1.8852092 0.2749067 -0.23931909 -0.7424116 0.6179203 -1.3695779 1.1945324 0.59269863 -0.7989803 1.1994556 -0.19838786 -1.2260972 0.5726608 -0.2005536 -1.1567976 0.35099244 -0.109018385 1.8136258 -0.572363 -0.11215502 0.25888753 -0.9168043 -1.366059 1.3622278 -1.3621385 0.6411585 -0.6212841 -1.1579098 0.5781748 -1.2218792 0.63879436 1.7517102 -0.93312293 1.5449591 0.57539743 0.3450424 0.34956956 -0.6915716 -1.223752 0.6181629 1.5527649 1.7493886 -0.7321904
0.07007007 -0.79166543 0.2732734 0.35126352 1.888035 -0.15364474 -0.7379241 0.2535556 1.8851061 0.27496862 -0.23888421 -0.742015 0.61785436 -1.3685122 1.1934617 0.59375995 -0.79737544 1.1989125 -0.1984458 -1.2260588 0.5729994 -0.20014405 -1.1567206 0.35107392 -0.10859847 1.8129247 -0.57150406 -0.112683475 0.25924748 -0.9163281 -1.3653425 1.3622973 -1.3614459 0.6409001 -0.6214886 -1.1574377 0.5783708 -1.2215506 0.6383533 1.7515606 -0.931322 1.5436743 0.5751796 0.3455398 0.34967166 -0.6909309 -1.2229961 0.61761826 1.5515025 1.7487203 -0.73072815
0.07107107 -0.79130054 0.27374947 0.35190552 1.8876194 -0.1540494 -0.7370732 0.25300747 1.8848608 0.27500707 -0.23844147 -0.74155587 0.61775005 -1.3674139 1.1923434 0.59471816 -0.79578495 1.198293 -0.19847763 -1.225938 0.5732779 -0.19973499 -1.1565832 0.3511353 -0.10820693 1.8121318 -0.57064396 -0.1131801 0.25956923 -0.91577685 -1.3645719 1.3622339 -1.3606894 0.6406171 -0.62162113 -1.1569368 0.5785154 -1.2211645 0.63790244 1.7512906 -0.92952436 1.5423336 0.5749403 0.34598368 0.34975016 -0.69025075 -1.2222124 0.61707205 1.550181 1.747966 -0.7292849
0.072072074 -0.79087543 0.27417654 0.35248637 1.8870738 -0.15441966 -0.73620194 0.25248408 1.8844763 0.2750253 -0.23799282 -0.7410385 0.6176092 -1.366287 1.1911801 0.59558 -0.79420733 1.1975985 -0.19848567 -1.225738 0.5734979 -0.19932634 -1.1563873 0.35117704 -0.107841015 1.811252 -0.5697818 -0.11364716 0.25985444 -0.91515577 -1.3637514 1.3620431 -1.359873 0.64031154 -0.62168545 -1.1564064 0.5786106 -1.2207227 0.63743967 1.7509079 -0.92772675 1.5409367 0.57468104 0.3463757 0.3498054 -0.68953246 -1.221401 0.6165234 1.5488008 1.7471299 -0.72785985
0.073073074 -0.7903949 0.2745561 0.35301 1.8864038 -0.15475667 -0.7353099 0.25198293 1.8839622 0.27502203 -0.23753762 -0.74046695 0.61743283 -1.36513 1.1899731 0.5963491 -0.792642 1.196835 -0.19846988 -1.2254646 0.57366264 -0.1989184 -1.1561378 0.3511986 -0.107498944 1.8102877 -0.56891763 -0.11408597 0.26010418 -0.9144681 -1.3628833 1.3617312 -1.3590004 0.6399815 -0.62168574 -1.1558503 0.5786595 -1.2202276 0.63696516 1.750416 -0.9259298 1.5394876 0.57440245 0.34671938 0.3498389 -0.68877816 -1.2205634 0.6159723 1.5473679 1.7462118 -0.7264503
0.074074075 -0.7898617 0.2748903 0.35347992 1.8856142 -0.15506184 -0.7343992 0.25150287 1.883323 0.2749998 -0.23707771 -0.7398431 0.6172222 -1.3639445 1.1887237 0.5970276 -0.79108894 1.1960044 -0.19843316 -1.2251232 0.5737745 -0.19851154 -1.1558368 0.35120046 -0.107179046 1.8092427 -0.56805277 -0.11449778 0.2603196 -0.9137168 -1.3619686 1.3613036 -1.3580736 0.6396283 -0.6216263 -1.1552669 0.5786639 -1.219685 0.63647914 1.7498212 -0.92413366 1.5379906 0.57410717 0.34701705 0.3498521 -0.6879895 -1.2197009 0.6154173 1.5458843 1.7452197 -0.7250563
0.075075075 -0.78928035 0.2751825 0.35389656 1.8847106 -0.15533864 -0.73346907 0.25104183 1.8825641 0.27495813 -0.23661369 -0.7391706 0.6169791 -1.3627334 1.1874341 0.5976202 -0.78954417 1.1951098 -0.19837534 -1.224719 0.57383645 -0.19810617 -1.1554893 0.35118324 -0.10687989 1.8081203 -0.56718683 -0.114884615 0.26050162 -0.9129071 -1.3610113 1.3607652 -1.3570969 0.6392526 -0.6215118 -1.154659 0.5786266 -1.2190965 0.6359814 1.7491267 -0.9223374 1.5364457 0.5737944 0.34727144 0.3498448 -0.6871697 -1.2188153 0.61486006 1.5443492 1.7441509 -0.72367686
0.076076075 -0.78865176 0.27543426 0.35426235 1.8836985 -0.15558785 -0.73252296 0.2505985 1.8816916 0.27489847 -0.2361471 -0.7384531 0.61670554 -1.3614945 1.1861066 0.59812826 -0.78801155 1.1941522 -0.19829893 -1.2242539 0.57385117 -0.19770145 -1.1550965 0.3511486 -0.10659951 1.8069222 -0.56631833 -0.11524743 0.26065338 -0.9120424 -1.3600127 1.360121 -1.3560693 0.63885623 -0.6213443 -1.1540277 0.578549 -1.2184645 0.635473 1.7483385 -0.9205407 1.5348583 0.573465 0.3474843 0.349819 -0.68631995 -1.2179061 0.61429906 1.5427694 1.7430129 -0.7223105
0.077077076 -0.78797925 0.2756487 0.35458165 1.8825811 -0.15581012 -0.7315606 0.25017226 1.8807082 0.27482218 -0.23567599 -0.73769224 0.6164026 -1.3602302 1.1847417 0.59855574 -0.7864867 1.1931365 -0.19820315 -1.2237318 0.57382023 -0.19729728 -1.1546602 0.35109764 -0.106336474 1.8056529 -0.56544876 -0.11558843 0.26077676 -0.91112447 -1.3589742 1.3593755 -1.354997 0.6384389 -0.62112796 -1.1533729 0.5784344 -1.2177905 0.6349537 1.7474577 -0.9187436 1.5332289 0.57312095 0.34765798 0.34977502 -0.685442 -1.2169737 0.6137345 1.5411451 1.7418067 -0.7209558
0.078078076 -0.78726643 0.2758274 0.35485375 1.8813648 -0.15600753 -0.730582 0.24975961 1.8796215 0.2747298 -0.2352022 -0.7368916 0.61607254 -1.3589412 1.1833429 0.59890616 -0.7849691 1.1920624 -0.19809031 -1.2231572 0.57374674 -0.19689351 -1.1541843 0.35103053 -0.10608953 1.8043149 -0.56457704 -0.11590874 0.26087266 -0.91015804 -1.3578973 1.3585336 -1.3538802 0.6380022 -0.6208653 -1.1526966 0.5782845 -1.2170779 0.6344234 1.7464918 -0.9169454 1.5315588 0.57276225 0.34779632 0.3497151 -0.68453705 -1.2160199 0.6131658 1.5394801 1.7405338 -0.71961296
0.07907908 -0.7865156 0.27597332 0.35508186 1.8800529 -0.15618241 -0.7295896 0.24936229 1.8784354 0.27462184 -0.23472625 -0.7360531 0.61571705 -1.3576288 1.1819129 0.5991835 -0.78346014 1.190935 -0.1979608 -1.222534 0.57363194 -0.19648904 -1.1536714 0.3509488 -0.105856895 1.8029127 -0.56370425 -0.11620712 0.26094288 -0.9091456 -1.3567868 1.3575983 -1.3527232 0.63754785 -0.6205605 -1.1519988 0.57810193 -1.2163291 0.6338833 1.7454408 -0.91514754 1.5298493 0.5723897 0.34789878 0.34963787 -0.6836072 -1.2150449 0.61259234 1.5377731 1.739196 -0.718281
0.08008008 -0.78572834 0.27608728 0.35526967 1.8786502 -0.15633428 -0.7285833 0.24897772 1.8771532 0.27450025 -0.23424625 -0.7351798 0.6153375 -1.3562917 1.1804533 0.5993906 -0.7819572 1.1897546 -0.19781542 -1.2218637 0.5734804 -0.19608587 -1.153123 0.3508528 -0.10563719 1.8014466 -0.56283003 -0.11648697 0.26098973 -0.9080891 -1.3556405 1.3565753 -1.3515253 0.6370759 -0.620215 -1.1512808 0.5778888 -1.2155449 0.6333334 1.7443109 -0.9133475 1.5281042 0.5720033 0.34796894 0.34954584 -0.6826546 -1.2140503 0.6120149 1.5360298 1.7377977 -0.71695733
0.08108108 -0.7849072 0.2761715 0.35541946 1.8771584 -0.15646625 -0.7275635 0.24860466 1.8757801 0.2743643 -0.2337625 -0.7342731 0.6149349 -1.3549333 1.1789675 0.59953177 -0.78046155 1.1885288 -0.19765496 -1.2211497 0.5732943 -0.19568145 -1.15254 0.35074282 -0.10542977 1.7999198 -0.5619539 -0.11674827 0.26101404 -0.9069921 -1.3544624 1.3554673 -1.3502891 0.63658774 -0.61983234 -1.1505425 0.57764554 -1.2147269 0.6327745 1.7431035 -0.91154766 1.5263237 0.5716044 0.34800845 0.3494401 -0.6816809 -1.2130349 0.61143273 1.5342488 1.73634 -0.7156433
0.082082085 -0.78405464 0.2762283 0.35553324 1.8755834 -0.15657824 -0.7265318 0.24824321 1.8743184 0.2742167 -0.23327565 -0.73333496 0.6145112 -1.3535503 1.1774557 0.59961027 -0.77897143 1.1872568 -0.1974808 -1.2203948 0.57307374 -0.19527656 -1.1519251 0.35062176 -0.105232 1.7983363 -0.561076 -0.11699253 0.26101732 -0.9058561 -1.3532529 1.3542781 -1.349018 0.6360839 -0.6194138 -1.1497848 0.5773759 -1.2138784 0.63220584 1.7418232 -0.9097457 1.5245091 0.57119375 0.3480196 0.34932023 -0.68068576 -1.2119999 0.61084664 1.532433 1.7348244 -0.7143372
0.083083086 -0.7831717 0.27625972 0.355614 1.8739297 -0.15667075 -0.7254865 0.24789166 1.8727739 0.27405655 -0.23278558 -0.7323679 0.61406684 -1.3521477 1.1759202 0.5996298 -0.77748644 1.1859448 -0.19729298 -1.219601 0.5728227 -0.19487095 -1.1512802 0.35048866 -0.105044365 1.7966952 -0.5601976 -0.11721951 0.26100123 -0.90468466 -1.3520129 1.3530115 -1.347712 0.6355661 -0.61896324 -1.1490093 0.5770799 -1.2129987 0.6316279 1.7404723 -0.9079427 1.522662 0.5707719 0.34800375 0.3491878 -0.6796719 -1.2109472 0.6102546 1.5305845 1.7332556 -0.71303976
0.084084086 -0.78226113 0.27626652 0.35566348 1.8721993 -0.15674573 -0.72443247 0.24754912 1.8711485 0.2738843 -0.23229235 -0.7313748 0.61360407 -1.3507235 1.1743644 0.59959275 -0.7760062 1.1845936 -0.19709253 -1.2187716 0.57254267 -0.19446486 -1.1506062 0.35034424 -0.10486454 1.7950019 -0.5593171 -0.11743158 0.26096725 -0.90347946 -1.350745 1.35167 -1.3463739 0.63503444 -0.6184805 -1.1482159 0.5767611 -1.2120917 0.6310418 1.7390518 -0.9061391 1.5207852 0.57033825 0.34796214 0.3490435 -0.6786411 -1.2098753 0.60965896 1.5287029 1.731633 -0.7117484
0.08508509 -0.78132457 0.27625138 0.35568404 1.8703967 -0.15680355 -0.7233674 0.24721605 1.8694472 0.27370268 -0.23179549 -0.7303557 0.613123 -1.3492792 1.1727884 0.59950274 -0.7745306 1.1832064 -0.19688052 -1.2179067 0.5722352 -0.19405729 -1.149905 0.35018992 -0.10469234 1.7932577 -0.5584364 -0.11762768 0.26091546 -0.90224314 -1.3494496 1.3502578 -1.3450042 0.634489 -0.6179713 -1.1474043 0.57641906 -1.2111564 0.6304467 1.7375658 -0.90433395 1.5188788 0.5698947 0.34789658 0.34888744 -0.6775931 -1.208787 0.609058 1.5267905 1.72996 -0.710463
0.08608609 -0.78036416 0.27621424 0.35567874 1.8685274 -0.15684605 -0.7222922 0.2468903 1.8676752 0.2735108 -0.2312963 -0.7293135 0.61262596 -1.3478146 1.1711936 0.59936506 -0.77305925 1.1817863 -0.19665611 -1.2170099 0.5719028 -0.19364828 -1.149178 0.3500263 -0.10452682 1.7914617 -0.5575545 -0.117809355 0.26084805 -0.90097684 -1.3481282 1.3487785 -1.3436046 0.6339316 -0.61743426 -1.1465757 0.5760577 -1.2101953 0.6298444 1.7360164 -0.9025283 1.5169455 0.5694411 0.3478095 0.34872162 -0.67653006 -1.2076789 0.6084515 1.5248511 1.7282374 -0.70918536
0.08708709 -0.77937996 0.27615815 0.35564798 1.8665955 -0.15687221 -0.7212077 0.24657267 1.8658369 0.27330947 -0.2307939 -0.72824955 0.6121135 -1.3463304 1.1695833 0.59918225 -0.7715924 1.180336 -0.19642162 -1.216082 0.5715466 -0.19323802 -1.1484256 0.3498538 -0.10436529 1.789619 -0.55667084 -0.117976844 0.2607659 -0.899683 -1.3467813 1.3472364 -1.342177 0.6333636 -0.6168732 -1.14573 0.5756756 -1.2092086 0.629234 1.734407 -0.9007207 1.514988 0.56897867 0.34770328 0.34854615 -0.6754527 -1.2065556 0.60784173 1.5228858 1.7264693 -0.7079122
0.08808809 -0.77837527 0.27608365 0.35559344 1.8646038 -0.15688437 -0.7201141 0.24626213 1.8639356 0.27309972 -0.23028833 -0.727165 0.6115865 -1.3448279 1.1679575 0.5989561 -0.7701291 1.1788576 -0.19617689 -1.2151262 0.57116926 -0.19282693 -1.1476511 0.34967327 -0.1042074 1.7877312 -0.5557868 -0.11813134 0.26066953 -0.89836496 -1.3454114 1.3456357 -1.3407223 0.6327838 -0.616289 -1.144869 0.5752756 -1.2081985 0.6286166 1.732737 -0.8989144 1.5130074 0.56850797 0.34757894 0.3483613 -0.67436147 -1.2054152 0.6072266 1.520895 1.7246581 -0.7066442
0.08908909 -0.7773501 0.27599192 0.35551822 1.8625557 -0.15688282 -0.7190127 0.24595743 1.861975 0.27288193 -0.22977996 -0.72606176 0.61104643 -1.3433064 1.1663184 0.5986901 -0.7686688 1.1773515 -0.19592339 -1.2141421 0.5707704 -0.19241375 -1.1468532 0.3494854 -0.10405278 1.7858005 -0.55490303 -0.118272185 0.26056093 -0.89702165 -1.3440183 1.34398 -1.3392414 0.6321938 -0.6156836 -1.1439918 0.5748589 -1.2071667 0.6279921 1.7310135 -0.8971057 1.511008 0.5680285 0.347439 0.3481688 -0.6732583 -1.2042594 0.60660785 1.518886 1.7228078 -0.7053815
0.09009009 -0.776307 0.27588528 0.35542244 1.8604561 -0.15686798 -0.71790403 0.24565905 1.8599601 0.27265823 -0.22926915 -0.7249416 0.6104938 -1.3417686 1.1646671 0.5983882 -0.76721203 1.1758235 -0.1956591 -1.2131324 0.5703531 -0.1919998 -1.1460335 0.34928977 -0.10389966 1.7838309 -0.5540184 -0.118401706 0.26044077 -0.8956574 -1.3426032 1.3422725 -1.3377367 0.63159454 -0.61505765 -1.1430993 0.5744271 -1.2061129 0.6273608 1.7292405 -0.89529717 1.5089912 0.5675414 0.3472861 0.3479666 -0.6721448 -1.2030884 0.6059839 1.5168562 1.7209189 -0.70412266
0.09109109 -0.77524686 0.27576584 0.35530883 1.85831 -0.15684086 -0.71678853 0.24536604 1.857894 0.2724303 -0.22875649 -0.7238064 0.6099287 -1.3402126 1.1630049 0.598053 -0.7657587 1.1742733 -0.19538766 -1.2120982 0.5699177 -0.19158494 -1.1451938 0.3490876 -0.10374707 1.7818251 -0.5531337 -0.11851895 0.26030922 -0.8942727 -1.3411677 1.3405176 -1.3362082 0.6309854 -0.61441433 -1.1421922 0.57397974 -1.2050366 0.62672275 1.7274206 -0.89348966 1.5069568 0.567046 0.34712005 0.347758 -0.6710207 -1.2019012 0.6053559 1.5148096 1.7189946 -0.7028695
0.09209209 -0.77417046 0.27563512 0.35517824 1.8561201 -0.1568029 -0.7156668 0.2450785 1.8557798 0.27219963 -0.22824168 -0.7226559 0.6093542 -1.3386405 1.1613328 0.5976876 -0.76430845 1.1727029 -0.19510847 -1.211041 0.5694662 -0.1911689 -1.1443348 0.34888 -0.103594005 1.779785 -0.552249 -0.11862475 0.2601685 -0.89286846 -1.3397118 1.3387196 -1.3346572 0.6303686 -0.61375356 -1.1412699 0.57351875 -1.2039431 0.62607825 1.7255607 -0.89168096 1.5049093 0.56654376 0.34694523 0.34754193 -0.66988766 -1.2006996 0.6047235 1.5127481 1.7170396 -0.7016201
0.09309309 -0.77308005 0.27549434 0.35503232 1.8538914 -0.1567539 -0.71453875 0.24479455 1.8536235 0.2719658 -0.2277245 -0.7214926 0.6087685 -1.3370521 1.1596526 0.5972945 -0.7628617 1.1711143 -0.19482136 -1.209962 0.56899947 -0.19075203 -1.1434565 0.34866607 -0.103440166 1.7777162 -0.55136514 -0.11871898 0.26001954 -0.8914484 -1.3382368 1.3368816 -1.3330859 0.6297437 -0.6130773 -1.1403337 0.5730463 -1.202829 0.62542844 1.7236645 -0.8898729 1.5028489 0.5660356 0.34676093 0.3473202 -0.6687461 -1.1994832 0.6040871 1.510674 1.7150557 -0.70037425
0.0940941 -0.7719767 0.27534562 0.35487276 1.8516282 -0.15669364 -0.7134058 0.2445153 1.8514292 0.27173173 -0.22720593 -0.72031796 0.6081739 -1.3354485 1.1579645 0.5968768 -0.76141816 1.169511 -0.19452834 -1.2088623 0.56852 -0.19033319 -1.1425611 0.34844744 -0.10328573 1.7756207 -0.55048156 -0.118801355 0.25986356 -0.8900121 -1.3367437 1.3350074 -1.3314941 0.629111 -0.61238724 -1.1393838 0.57256144 -1.2016971 0.6247731 1.7217343 -0.8880664 1.5007772 0.56552047 0.34656996 0.3470918 -0.66759765 -1.1982532 0.6034465 1.5085874 1.7130457 -0.6991339
0.0950951 -0.7708609 0.27518988 0.35470098 1.8493338 -0.15662462 -0.712268 0.24424154 1.8491994 0.27149868 -0.22668618 -0.71913195 0.6075703 -1.3338292 1.1562703 0.59643656 -0.7599777 1.1678922 -0.19422907 -1.2077433 0.56802934 -0.1899141 -1.141649 0.34822333 -0.10312897 1.7735033 -0.54959816 -0.11887252 0.25970238 -0.8885617 -1.3352336 1.3331015 -1.3298831 0.62847084 -0.61168355 -1.138422 0.5720662 -1.2005491 0.62411124 1.7197764 -0.88626075 1.4986959 0.5649995 0.34637254 0.34685934 -0.66644293 -1.1970099 0.6028022 1.5064893 1.7110159 -0.6978964
0.0960961 -0.7697345 0.2750281 0.35451806 1.8470125 -0.15654641 -0.71112657 0.24397033 1.8469405 0.2712657 -0.22616535 -0.7179379 0.6069585 -1.3321964 1.1545701 0.5959758 -0.75854135 1.166261 -0.19392371 -1.2066071 0.56752914 -0.18949503 -1.1407205 0.3479942 -0.10297018 1.7713647 -0.5487163 -0.118932605 0.25953573 -0.887099 -1.3337066 1.3311663 -1.3282543 0.62782425 -0.61096954 -1.1374447 0.57156104 -1.1993843 0.62344563 1.717792 -0.8844573 1.4966059 0.5644732 0.3461703 0.34662277 -0.66528237 -1.1957533 0.60215324 1.5043832 1.7089674 -0.69666314
0.0970971 -0.7685977 0.27486336 0.35432613 1.8446681 -0.15645951 -0.7099807 0.24370283 1.8446538 0.27103466 -0.22564417 -0.71673465 0.60634065 -1.330551 1.1528671 0.595498 -0.7571082 1.1646178 -0.19361502 -1.2054523 0.5670203 -0.18907577 -1.1397762 0.3477618 -0.10280782 1.7692094 -0.5478358 -0.11898112 0.2593667 -0.885625 -1.332164 1.3292062 -1.3266076 0.6271722 -0.61024284 -1.1364565 0.5710487 -1.1982031 0.62277365 1.7157867 -0.8826541 1.4945086 0.5639415 0.34596467 0.3463832 -0.6641179 -1.1944836 0.6015014 1.5022694 1.7069029 -0.69543386
0.0980981 -0.7674521 0.27469432 0.35412538 1.8423009 -0.15636438 -0.70883334 0.24343896 1.842342 0.27080655 -0.22512317 -0.71552426 0.6057146 -1.3288957 1.15116 0.5950034 -0.7556789 1.1629653 -0.19330114 -1.2042818 0.5665053 -0.18865621 -1.1388177 0.34752554 -0.10264385 1.76704 -0.5469569 -0.11901969 0.25919342 -0.8841404 -1.3306069 1.3272247 -1.3249459 0.62651384 -0.60950816 -1.1354556 0.57052934 -1.1970081 0.6220977 1.713762 -0.88085437 1.4924066 0.5634054 0.3457557 0.34614134 -0.66294885 -1.1932029 0.6008446 1.5001485 1.7048246 -0.69420886
0.0990991 -0.766299 0.27452326 0.35391754 1.8399177 -0.15626091 -0.7076826 0.24317849 1.8400114 0.27058113 -0.22460103 -0.71430796 0.60508364 -1.3272306 1.1494505 0.5944955 -0.7542529 1.1613042 -0.19298303 -1.2030962 0.565985 -0.18823642 -1.1378447 0.34728748 -0.102476776 1.7648579 -0.54608 -0.11904782 0.25901997 -0.88264906 -1.3290348 1.3252227 -1.3232676 0.62584966 -0.6087644 -1.1344426 0.5700043 -1.195798 0.6214167 1.7117212 -0.87905777 1.4903002 0.562865 0.34554446 0.34589744 -0.6617772 -1.1919088 0.6001849 1.4980246 1.7027359 -0.6929879
0.1001001 -0.76513886 0.2743503 0.3537029 1.8375187 -0.15614957 -0.70653087 0.2429204 1.8376622 0.27035987 -0.22408032 -0.7130877 0.60444784 -1.3255576 1.147741 0.5939762 -0.7528306 1.1596352 -0.1926623 -1.2018964 0.56546086 -0.18781793 -1.1368589 0.34704608 -0.10230565 1.7626672 -0.5452051 -0.11906481 0.2588451 -0.881148 -1.3274508 1.323205 -1.3215773 0.6251799 -0.60801405 -1.1334188 0.5694767 -1.1945751 0.6207311 1.7096679 -0.87726355 1.4881935 0.5623233 0.34533268 0.34565222 -0.6606042 -1.1906047 0.59952116 1.495899 1.7006394 -0.69177103
0.1011011 -0.76397353 0.27417773 0.3534826 1.8351068 -0.15603077 -0.705377 0.24266517 1.8352985 0.27014244 -0.22356105 -0.7118633 0.6038083 -1.3238785 1.14603 0.5934471 -0.7514138 1.1579608 -0.19233859 -1.200682 0.56493443 -0.18739963 -1.1358604 0.34680307 -0.10213232 1.760469 -0.5443335 -0.11907345 0.25866914 -0.8796421 -1.3258549 1.321174 -1.3198745 0.6245042 -0.6072559 -1.1323836 0.56894594 -1.1933392 0.6200405 1.7076039 -0.87547374 1.4860872 0.561781 0.3451202 0.34540546 -0.6594283 -1.1892911 0.598854 1.4937717 1.698538 -0.69055843
0.1021021 -0.76280284 0.27400386 0.35325724 1.8326864 -0.15590584 -0.7042233 0.24241233 1.8329217 0.26992977 -0.22304237 -0.7106358 0.60316706 -1.3221947 1.1443204 0.5929092 -0.7500007 1.1562829 -0.19201314 -1.1994566 0.56440777 -0.18698168 -1.1348498 0.34655946 -0.10195631 1.7582655 -0.5434652 -0.11907321 0.25849378 -0.87813056 -1.324249 1.3191319 -1.3181628 0.6238249 -0.60649323 -1.1313378 0.5684144 -1.1920913 0.61934626 1.7055318 -0.87368757 1.4839824 0.5612387 0.34490734 0.34515864 -0.6582534 -1.1879694 0.598185 1.4916477 1.6964309 -0.6893518
0.1031031 -0.7616291 0.27383095 0.35302794 1.8302578 -0.155774 -0.7030697 0.24216157 1.8305353 0.26972258 -0.22252625 -0.7094073 0.60252285 -1.3205074 1.1426117 0.5923669 -0.74859333 1.1546018 -0.19168526 -1.1982181 0.56388205 -0.18656468 -1.1338274 0.3463143 -0.101777375 1.7560575 -0.5425991 -0.11906338 0.25831926 -0.8766161 -1.3226354 1.3170807 -1.3164437 0.62314314 -0.6057255 -1.1302825 0.5678832 -1.1908321 0.6186489 1.7034531 -0.8719062 1.4818826 0.56069875 0.34469533 0.34491146 -0.657079 -1.1866419 0.59751433 1.4895265 1.6943233 -0.68814856
0.1041041 -0.76045156 0.2736585 0.3527938 1.8278236 -0.15563643 -0.70191616 0.2419129 1.8281409 0.2695195 -0.22201264 -0.7081778 0.6018801 -1.3188167 1.140906 0.5918197 -0.74719095 1.1529205 -0.1913566 -1.1969694 0.56335866 -0.18614984 -1.1327958 0.3460676 -0.10159576 1.7538486 -0.5417378 -0.119045496 0.2581445 -0.8750984 -1.3210156 1.3150227 -1.3147185 0.6224588 -0.6049547 -1.1292202 0.56735384 -1.189563 0.6179493 1.7013714 -0.87012994 1.4797878 0.5601611 0.34448296 0.34466344 -0.655907 -1.1853086 0.59684384 1.4874084 1.6922146 -0.68695194
0.1051051 -0.7592728 0.27348733 0.35255748 1.8253877 -0.1554929 -0.7007644 0.24166691 1.8257424 0.26932222 -0.22150153 -0.70694804 0.60123825 -1.3171264 1.1392037 0.5912698 -0.74579406 1.1512394 -0.19102716 -1.1957102 0.5628375 -0.18573534 -1.131753 0.34582084 -0.101410985 1.7516396 -0.5408807 -0.11902124 0.257972 -0.8735796 -1.3193905 1.3129609 -1.3129885 0.62177396 -0.60418105 -1.12815 0.5668283 -1.1882845 0.6172484 1.6992877 -0.8683603 1.4777 0.55962765 0.3442731 0.34441632 -0.65473545 -1.1839714 0.59617424 1.4852986 1.6901081 -0.6857604
0.1061061 -0.75809234 0.27331835 0.35231793 1.8229485 -0.15534568 -0.6996143 0.24142373 1.8233387 0.26912946 -0.22099423 -0.70572037 0.60059786 -1.3154361 1.1375059 0.590719 -0.7444031 1.149561 -0.19069725 -1.194444 0.5623216 -0.18532401 -1.1307027 0.34557325 -0.1012243 1.7494324 -0.54002786 -0.11898965 0.25780076 -0.87205935 -1.3177632 1.3108971 -1.3112568 0.62108827 -0.60340583 -1.1270757 0.5663053 -1.187001 0.6165479 1.6972041 -0.8665962 1.4756193 0.55909866 0.34406334 0.3441698 -0.6535669 -1.1826323 0.5955069 1.4831953 1.6880062 -0.68457437
0.10710711 -0.75691247 0.27315056 0.35207486 1.8205104 -0.15519404 -0.6984669 0.24118209 1.8209333 0.26894313 -0.22049183 -0.7044951 0.5999606 -1.3137476 1.1358144 0.5901678 -0.74301946 1.1478856 -0.19036812 -1.1931708 0.56180924 -0.18491364 -1.129645 0.34532446 -0.10103637 1.7472283 -0.5391791 -0.11895156 0.2576304 -0.870541 -1.3161343 1.3088326 -1.3095249 0.6204034 -0.6026299 -1.1259975 0.56578684 -1.1857107 0.6158481 1.6951227 -0.86484015 1.4735484 0.55857533 0.34385598 0.34392208 -0.6524025 -1.1812916 0.59484124 1.4811003 1.6859066 -0.68339515
0.10810811 -0.7557328 0.2729848 0.35182935 1.818073 -0.15503895 -0.69732285 0.2409429 1.8185279 0.26876193 -0.219993 -0.7032726 0.59932715 -1.3120623 1.1341305 0.58961827 -0.7416409 1.1462162 -0.19003868 -1.1918938 0.5613047 -0.18450749 -1.1285827 0.3450746 -0.10084677 1.745028 -0.53833616 -0.11890823 0.25746202 -0.86902356 -1.3145051 1.3067696 -1.3077929 0.61971974 -0.6018541 -1.1249167 0.5652745 -1.1844199 0.61514956 1.6930447 -0.863091 1.4714876 0.55805767 0.34364927 0.3436752 -0.65124273 -1.1799514 0.59417903 1.4790149 1.6838145 -0.682222
0.10910911 -0.75455475 0.27282107 0.35158122 1.8156381 -0.15488094 -0.6961827 0.24070328 1.8161213 0.2685846 -0.21949911 -0.70205474 0.59869796 -1.3103808 1.132455 0.58907104 -0.7402718 1.1445528 -0.18971205 -1.1906142 0.5608069 -0.18410438 -1.127516 0.34482485 -0.10065663 1.7428329 -0.53749937 -0.11885983 0.25729495 -0.86750984 -1.3128788 1.3047092 -1.3060635 0.61903983 -0.60107946 -1.1238351 0.5647686 -1.183126 0.61445343 1.69097 -0.86134994 1.4694383 0.5575467 0.3434466 0.34342802 -0.650088 -1.178613 0.59352165 1.4769411 1.6817281 -0.681056
0.11011011 -0.75337887 0.27265924 0.3513301 1.8132067 -0.15472084 -0.6950469 0.24046719 1.8137174 0.2684133 -0.21901113 -0.7008407 0.5980743 -1.3087051 1.1307874 0.58852804 -0.7389094 1.1428959 -0.18938637 -1.1893344 0.56031597 -0.1837045 -1.1264478 0.34457362 -0.10046551 1.7406454 -0.5366686 -0.118807495 0.25712973 -0.86600006 -1.3112551 1.3026526 -1.3043385 0.618361 -0.6003052 -1.1227543 0.5642697 -1.1818326 0.6137604 1.6889014 -0.85961777 1.4673994 0.5570436 0.34324425 0.34318173 -0.6489398 -1.1772768 0.5928693 1.4748782 1.6796503 -0.6798974
0.11111111 -0.75220776 0.27249807 0.35107827 1.8107786 -0.15456015 -0.69391596 0.24023151 1.8113143 0.2682457 -0.21852863 -0.69963366 0.5974558 -1.3070353 1.129131 0.5879892 -0.7375556 1.1412492 -0.18906325 -1.1880554 0.5598341 -0.1833095 -1.1253796 0.34432185 -0.10027465 1.7384646 -0.53584456 -0.11875191 0.25696534 -0.8644934 -1.3096349 1.300602 -1.3026184 0.6176877 -0.5995356 -1.1216753 0.5637787 -1.1805401 0.61307156 1.6868405 -0.8578935 1.4653755 0.5565487 0.34304523 0.34293467 -0.6477983 -1.175945 0.5922213 1.4728267 1.6775826 -0.6787465
0.11211211 -0.751039 0.27234054 0.35082394 1.8083558 -0.15439847 -0.6927912 0.23999625 1.8089151 0.26808262 -0.2180537 -0.6984328 0.59684473 -1.3053713 1.1274848 0.58745694 -0.7362074 1.1396121 -0.18874347 -1.18678 0.559361 -0.18291858 -1.124312 0.344068 -0.100085676 1.736294 -0.53502667 -0.11869395 0.25680226 -0.8629948 -1.3080208 1.2985591 -1.3009053 0.61701703 -0.5987679 -1.1205987 0.5632956 -1.1792524 0.6123861 1.6847862 -0.8561777 1.4633651 0.5560625 0.34284854 0.3426882 -0.6466645 -1.1746185 0.5915801 1.4707887 1.6755242 -0.67760134
0.11311311 -0.7498766 0.27218264 0.350569 1.8059387 -0.1542365 -0.6916716 0.23976076 1.8065201 0.26792383 -0.21758574 -0.6972398 0.5962394 -1.3037133 1.1258507 0.58692956 -0.7348673 1.1379848 -0.1884281 -1.1855074 0.55889857 -0.18253484 -1.123248 0.3438145 -0.09989694 1.7341305 -0.534217 -0.118634194 0.2566396 -0.8615005 -1.3064127 1.2965248 -1.2991996 0.616353 -0.5980046 -1.1195254 0.5628221 -1.1779672 0.6117051 1.6827385 -0.8544696 1.4613668 0.5555856 0.34265673 0.34244215 -0.6455379 -1.1732966 0.59094495 1.4687653 1.6734769 -0.67646253
0.11411411 -0.74871755 0.27202845 0.35031343 1.8035266 -0.15407541 -0.690557 0.23952693 1.8041298 0.26776952 -0.21712473 -0.69605243 0.5956434 -1.3020623 1.124229 0.58641076 -0.7335325 1.1363705 -0.1881178 -1.1842394 0.55844516 -0.18215656 -1.122186 0.34355998 -0.09971005 1.7319772 -0.5334126 -0.11857334 0.25647855 -0.8600118 -1.3048105 1.2944989 -1.2975004 0.61569357 -0.5972444 -1.1184548 0.56235754 -1.176687 0.61103 1.6806982 -0.85276943 1.4593856 0.5551185 0.34246874 0.34219754 -0.6444186 -1.1719784 0.59031755 1.4667554 1.6714401 -0.6753285
0.11511511 -0.74756277 0.27187502 0.3500585 1.8011229 -0.15391642 -0.6894461 0.23929334 1.8017446 0.26761955 -0.21667093 -0.6948722 0.59505486 -1.3004162 1.1226214 0.58589995 -0.73220325 1.1347687 -0.18781215 -1.1829748 0.55800396 -0.18178475 -1.1211263 0.34330648 -0.09952566 1.7298315 -0.5326134 -0.11851284 0.25631958 -0.85852957 -1.3032136 1.292485 -1.2958084 0.6150401 -0.596487 -1.1173874 0.56190336 -1.1754115 0.610361 1.6786664 -0.8510754 1.4574195 0.55466115 0.34228605 0.3419553 -0.64330626 -1.1706653 0.58969754 1.464761 1.6694143 -0.67419934
0.116116114 -0.74641204 0.27172583 0.34980428 1.7987251 -0.15376052 -0.68833995 0.23906118 1.7993647 0.26747483 -0.21622512 -0.69369805 0.5944737 -1.2987771 1.1210266 0.5853974 -0.73088 1.1331807 -0.18751204 -1.1817148 0.55757314 -0.18141916 -1.1200699 0.34305423 -0.09934464 1.7276952 -0.5318202 -0.11845192 0.25616252 -0.8570521 -1.3016224 1.2904813 -1.2941241 0.6143926 -0.59573245 -1.1163224 0.56145936 -1.1741395 0.6096981 1.6766422 -0.8493893 1.4554675 0.55421406 0.34210825 0.34171385 -0.6422013 -1.169357 0.5890845 1.4627811 1.6673987 -0.67307496
0.117117114 -0.7452635 0.27157974 0.34955138 1.796335 -0.1536031 -0.6872365 0.23883063 1.7969905 0.26733553 -0.21578544 -0.6925299 0.5939023 -1.2971425 1.1194481 0.5849042 -0.72956085 1.1316069 -0.18721604 -1.180458 0.5571542 -0.18105873 -1.1190158 0.34280258 -0.099164546 1.7255671 -0.53103155 -0.11839029 0.2560081 -0.8555793 -1.3000371 1.2884902 -1.2924466 0.61375165 -0.59497917 -1.115259 0.5610261 -1.1728712 0.6090415 1.6746274 -0.8477089 1.4535338 0.5537781 0.34193647 0.34147668 -0.641101 -1.1680522 0.58848065 1.4608173 1.6653938 -0.6719535
0.118118115 -0.74411786 0.2714373 0.34930032 1.7939526 -0.15344974 -0.6861366 0.23860079 1.7946239 0.267201 -0.21535274 -0.6913674 0.59333974 -1.295515 1.1178831 0.5844202 -0.7282469 1.1300471 -0.18692431 -1.1792057 0.55674696 -0.18070382 -1.1179636 0.34255296 -0.098986 1.7234495 -0.53024733 -0.11832926 0.25585657 -0.8541106 -1.2984585 1.2865124 -1.2907758 0.61311716 -0.5942279 -1.1141984 0.5606037 -1.1716079 0.60839164 1.6726205 -0.8460337 1.4516149 0.5533523 0.341771 0.34124094 -0.64000773 -1.1667516 0.5878844 1.4588697 1.6633996 -0.6708354
0.11911912 -0.7429745 0.2712987 0.3490525 1.7915783 -0.1532957 -0.685038 0.23837435 1.7922634 0.267074 -0.21492535 -0.6902096 0.59278667 -1.2938929 1.1163352 0.5839459 -0.7269354 1.1285028 -0.18663585 -1.1779566 0.5563515 -0.18035358 -1.1169134 0.34230483 -0.09880841 1.7213395 -0.5294657 -0.118266374 0.25570923 -0.852646 -1.2968844 1.2845494 -1.2891119 0.6124905 -0.59347653 -1.1131402 0.560194 -1.1703477 0.60774845 1.6706235 -0.8443652 1.4497132 0.552939 0.34161288 0.34100938 -0.63891923 -1.1654549 0.5872976 1.4569383 1.6614172 -0.6697217
0.12012012 -0.74183357 0.27116466 0.34880644 1.7892132 -0.15314278 -0.6839428 0.23814905 1.7899114 0.2669512 -0.21450338 -0.6890574 0.5922429 -1.2922771 1.1148024 0.58348185 -0.72563016 1.1269753 -0.18635052 -1.1767112 0.5559691 -0.18000719 -1.1158656 0.34205955 -0.09863284 1.7192389 -0.52868855 -0.118202806 0.25556338 -0.8511857 -1.2953179 1.2825987 -1.2874569 0.61187077 -0.59272647 -1.112084 0.5597931 -1.1690916 0.60711336 1.6686347 -0.8427025 1.447829 0.5525354 0.3414604 0.3407817 -0.63783526 -1.1641626 0.5867197 1.4550219 1.6594436 -0.6686107
0.12112112 -0.74069333 0.2710358 0.3485639 1.7868565 -0.15299004 -0.682848 0.23792744 1.7875655 0.2668358 -0.21408674 -0.6879085 0.5917093 -1.2906659 1.1132861 0.5830272 -0.7243286 1.1254635 -0.18606833 -1.1754688 0.5555993 -0.17966607 -1.1148195 0.34181738 -0.098456025 1.7171457 -0.5279132 -0.118138134 0.25542206 -0.84972894 -1.293756 1.2806633 -1.2858069 0.6112594 -0.5919759 -1.1110301 0.5594064 -1.1678382 0.6064855 1.6666546 -0.84104496 1.4459615 0.5521446 0.34131575 0.340558 -0.63675666 -1.1628737 0.5861509 1.4531243 1.6574807 -0.66750276
0.122122124 -0.73955476 0.27091044 0.34832442 1.7845093 -0.15283698 -0.6817552 0.2377078 1.7852293 0.26672614 -0.21367425 -0.68676496 0.59118617 -1.2890613 1.1117868 0.5825818 -0.7230325 1.1239686 -0.18578976 -1.1742296 0.5552424 -0.17932793 -1.1137749 0.34157664 -0.09828207 1.7150619 -0.5271417 -0.11807242 0.25528514 -0.8482764 -1.292199 1.2787421 -1.2841651 0.6106556 -0.5912256 -1.1099753 0.55903006 -1.1665889 0.6058654 1.6646835 -0.83939546 1.4441109 0.55176497 0.34117824 0.34033698 -0.6356832 -1.1615876 0.58559155 1.4512424 1.6555264 -0.66639864
0.123123124 -0.7384172 0.27079093 0.34808958 1.7821693 -0.15268451 -0.6806632 0.23749143 1.7828991 0.2666232 -0.21326736 -0.68562603 0.5906716 -1.2874621 1.1103044 0.5821453 -0.72174025 1.1224911 -0.18551248 -1.1729939 0.5548987 -0.17899364 -1.1127319 0.34133875 -0.09810826 1.7129838 -0.5263717 -0.11800474 0.25515145 -0.8468261 -1.2906494 1.2768345 -1.2825302 0.6100596 -0.59047437 -1.108924 0.55866665 -1.1653429 0.6052532 1.662721 -0.8377513 1.4422765 0.55139744 0.34104872 0.34012216 -0.63461304 -1.1603057 0.58504117 1.449376 1.6535826 -0.66529953
0.124124125 -0.7372794 0.27067715 0.34785742 1.779839 -0.1525315 -0.67957175 0.23727804 1.7805781 0.26652652 -0.21286431 -0.6844909 0.59016883 -1.2858684 1.1088393 0.5817193 -0.72045255 1.1210302 -0.18523732 -1.171761 0.5545665 -0.17866272 -1.1116904 0.34110516 -0.09793523 1.7109158 -0.5256039 -0.11793557 0.2550227 -0.84537977 -1.2891052 1.2749405 -1.2809021 0.60947156 -0.5897216 -1.1078743 0.5583145 -1.1640997 0.6046496 1.6607668 -0.8361144 1.440458 0.55104035 0.34092557 0.33991176 -0.6335457 -1.1590271 0.5845013 1.447525 1.6516474 -0.66420317
0.12512513 -0.7361412 0.27056807 0.34763008 1.7775192 -0.15237805 -0.6784815 0.23706788 1.7782648 0.26643717 -0.21246481 -0.6833589 0.5896755 -1.284281 1.107393 0.5813023 -0.71917063 1.1195854 -0.18496439 -1.1705309 0.5542462 -0.17833489 -1.1106497 0.34087366 -0.09776202 1.7088542 -0.52483755 -0.11786428 0.25489837 -0.84393513 -1.2875662 1.2730618 -1.2792821 0.6088919 -0.58896744 -1.1068243 0.55797577 -1.1628597 0.6040538 1.6588213 -0.8344852 1.4386549 0.5506965 0.34080815 0.33970463 -0.6324822 -1.1577518 0.5839716 1.4456902 1.6497214 -0.6631113
0.12612613 -0.7350037 0.2704636 0.3474068 1.7752054 -0.15222305 -0.67739385 0.23686045 1.7759595 0.26635408 -0.2120693 -0.68223023 0.58919245 -1.2826989 1.1059644 0.58089453 -0.7178943 1.1181571 -0.18469355 -1.1693028 0.5539377 -0.17800987 -1.1096104 0.34064662 -0.097589046 1.7067993 -0.52407193 -0.1177915 0.2547782 -0.84249353 -1.2860335 1.2711966 -1.2776684 0.6083204 -0.5882119 -1.1057763 0.5576478 -1.161622 0.60346663 1.6568835 -0.832862 1.436866 0.550364 0.34069788 0.3395025 -0.6314228 -1.1564794 0.58345073 1.4438691 1.6478043 -0.66202354
0.12712713 -0.73386437 0.27036357 0.34718794 1.7729024 -0.15206763 -0.67630696 0.2366575 1.7736627 0.26627803 -0.21167627 -0.6811047 0.58872014 -1.2811214 1.1045527 0.58049536 -0.7166225 1.1167448 -0.184423 -1.1680784 0.55364114 -0.1776863 -1.1085714 0.34042257 -0.09741607 1.7047513 -0.52330744 -0.11771655 0.25466275 -0.8410531 -1.284506 1.2693458 -1.2760607 0.6077571 -0.5874535 -1.1047287 0.5573317 -1.1603879 0.6028875 1.654954 -0.83124745 1.4350916 0.5500431 0.34059322 0.33930635 -0.6303658 -1.1552094 0.58294034 1.4420629 1.6458956 -0.6609403
0.12812813 -0.7327256 0.27026904 0.34697294 1.7706071 -0.15191 -0.67522305 0.23645681 1.7713735 0.26620692 -0.21128753 -0.67998207 0.58825755 -1.2795491 1.1031575 0.5801058 -0.7153566 1.1153462 -0.18415508 -1.166856 0.5533545 -0.17736635 -1.1075339 0.3402018 -0.097243726 1.7027109 -0.5225442 -0.117638916 0.25455153 -0.83961475 -1.2829835 1.2675083 -1.2744604 0.6072023 -0.5866932 -1.1036817 0.5570255 -1.1591552 0.6023163 1.6530322 -0.8296399 1.4333313 0.5497331 0.34049392 0.33911383 -0.62931216 -1.153943 0.5824392 1.4402696 1.6439936 -0.65986186
0.12912913 -0.73158604 0.27017885 0.34676206 1.7683208 -0.15175188 -0.6741406 0.23626006 1.7690918 0.26614296 -0.210902 -0.6788617 0.58780634 -1.2779837 1.101779 0.5797238 -0.71409583 1.1139646 -0.18388703 -1.1656353 0.55307853 -0.177048 -1.1064959 0.33998507 -0.09707028 1.700675 -0.5217821 -0.11755812 0.25444502 -0.8381795 -1.2814668 1.2656846 -1.2728667 0.6066552 -0.5859308 -1.1026347 0.5567307 -1.1579252 0.60175383 1.6511168 -0.8280408 1.4315841 0.5494362 0.34040022 0.3389274 -0.62825954 -1.152678 0.58194846 1.4384892 1.6420989 -0.6587871
0.13013013 -0.7304459 0.27009243 0.34655446 1.7660425 -0.15159217 -0.67306066 0.23606706 1.7668179 0.26608407 -0.21051908 -0.6777443 0.58736396 -1.2764225 1.1004174 0.5793507 -0.71284014 1.1125976 -0.1836201 -1.1644168 0.5528124 -0.17673138 -1.105459 0.3397717 -0.09689626 1.698645 -0.521021 -0.11747596 0.25434268 -0.83674645 -1.2799543 1.2638756 -1.2712792 0.6061173 -0.5851643 -1.1015882 0.55644584 -1.1566979 0.6011999 1.64921 -0.82644856 1.4298495 0.54914933 0.3403116 0.33874428 -0.6272087 -1.1514157 0.58146703 1.4367206 1.640212 -0.65771776
0.13113113 -0.72930706 0.2700088 0.34635 1.7637715 -0.151431 -0.6719833 0.23587698 1.7645515 0.26602882 -0.21013835 -0.6766274 0.5869308 -1.2748663 1.0990698 0.57898533 -0.71159196 1.1112437 -0.18335411 -1.1632007 0.5525554 -0.1764164 -1.1044225 0.33956254 -0.09672454 1.6966193 -0.520262 -0.11739066 0.25424296 -0.835317 -1.2784485 1.2620788 -1.2696984 0.605587 -0.58439535 -1.1005429 0.55616945 -1.1554718 0.60065347 1.6473083 -0.8248646 1.4281259 0.5488723 0.34022743 0.33856636 -0.62616086 -1.1501572 0.5809951 1.4349647 1.6383312 -0.6566523
0.13213213 -0.7281678 0.2699291 0.34614915 1.7615094 -0.15126812 -0.6709101 0.23569053 1.7622924 0.2659784 -0.20976007 -0.6755138 0.58650714 -1.2733163 1.0977387 0.5786281 -0.7103472 1.1099054 -0.1830886 -1.1619861 0.552307 -0.17610362 -1.103385 0.33935624 -0.09655276 1.6946 -0.51950526 -0.117303014 0.25414664 -0.8338908 -1.2769476 1.2602953 -1.2681246 0.60506535 -0.5836226 -1.0994968 0.555903 -1.1542481 0.60011566 1.6454136 -0.82329 1.4264143 0.54860467 0.3401472 0.3383935 -0.6251138 -1.1488998 0.5805341 1.433219 1.6364559 -0.65559244
0.13313313 -0.7270312 0.26985145 0.3459503 1.7592561 -0.15110269 -0.6698391 0.23550713 1.760042 0.26593202 -0.20938358 -0.6744015 0.58609205 -1.2717701 1.0964206 0.5782779 -0.7091105 1.108578 -0.18282354 -1.1607724 0.5520687 -0.17579237 -1.1023481 0.33915448 -0.09638238 1.6925834 -0.5187499 -0.117211044 0.25405264 -0.83246744 -1.2754507 1.2585256 -1.2665561 0.6045512 -0.58284706 -1.0984509 0.5556448 -1.1530267 0.5995864 1.6435258 -0.82172227 1.4247127 0.5483467 0.3400706 0.33822322 -0.6240705 -1.1476443 0.5800807 1.4314849 1.6345868 -0.6545375
0.13413413 -0.7258932 0.26977652 0.34575444 1.7570088 -0.15093538 -0.6687715 0.23532802 1.7577977 0.26588976 -0.20900941 -0.6732915 0.58568466 -1.2702297 1.0951169 0.57793546 -0.7078787 1.1072668 -0.18255806 -1.1595612 0.5518361 -0.17548165 -1.1013111 0.33895528 -0.09621242 1.6905711 -0.51799726 -0.11711708 0.25396192 -0.831049 -1.2739599 1.2567687 -1.2649949 0.6040449 -0.5820676 -1.0974057 0.5553941 -1.1518056 0.59906405 1.6416427 -0.82016426 1.423022 0.5480962 0.3399976 0.3380571 -0.623029 -1.1463913 0.5796367 1.4297595 1.6327217 -0.6534883
0.13513513 -0.72475874 0.26970392 0.3455605 1.7547688 -0.15076661 -0.66770816 0.23515213 1.7555587 0.2658497 -0.20863813 -0.67218363 0.5852835 -1.2686939 1.0938272 0.5775995 -0.706653 1.1059668 -0.1822935 -1.1583514 0.55161285 -0.17517343 -1.1002742 0.33875906 -0.096045345 1.6885622 -0.5172477 -0.11701992 0.2538727 -0.82963395 -1.2724736 1.255023 -1.2634382 0.60354525 -0.5812861 -1.096359 0.555151 -1.1505876 0.5985499 1.6397645 -0.8186144 1.4213402 0.5478543 0.33992726 0.3378933 -0.62199235 -1.1451403 0.57919955 1.4280448 1.6308625 -0.65244293
0.13613613 -0.72362447 0.26963276 0.34536892 1.7525358 -0.15059555 -0.6666473 0.23497963 1.7533277 0.26581168 -0.20826775 -0.6710781 0.58489 -1.2671623 1.0925505 0.5772707 -0.7054342 1.1046796 -0.18202776 -1.1571419 0.55139506 -0.17486525 -1.0992358 0.3385644 -0.0958792 1.6865574 -0.51649994 -0.11692077 0.25378525 -0.8282238 -1.2709916 1.2532914 -1.261889 0.6030523 -0.58050257 -1.0953124 0.5549157 -1.1493703 0.5980423 1.637892 -0.8170731 1.4196677 0.5476194 0.3398611 0.33773303 -0.6209569 -1.1438906 0.5787707 1.4263382 1.6290071 -0.65140367
0.13713713 -0.7224932 0.2695626 0.34517866 1.750309 -0.15042236 -0.66559124 0.23481 1.751102 0.2657767 -0.20789853 -0.6699758 0.58450294 -1.265637 1.091286 0.5769483 -0.7042212 1.1034052 -0.18176314 -1.1559343 0.5511862 -0.1745609 -1.0981978 0.33837295 -0.09571636 1.6845541 -0.5157557 -0.116818726 0.25369883 -0.8268181 -1.269515 1.2515712 -1.2603453 0.6025662 -0.5797167 -1.0942664 0.5546857 -1.1481556 0.59754145 1.6360235 -0.8155404 1.4180036 0.54739076 0.3397969 0.33757377 -0.6199252 -1.1426424 0.57834905 1.4246407 1.6271555 -0.65036976
0.13813815 -0.72136366 0.26949406 0.34498936 1.7480898 -0.15024784 -0.6645391 0.23464358 1.7488823 0.26574254 -0.2075336 -0.6688771 0.58412206 -1.2641155 1.090033 0.5766308 -0.70301485 1.1021415 -0.1814976 -1.1547267 0.5509814 -0.17425716 -1.0971587 0.3381816 -0.09555581 1.6825533 -0.51501495 -0.11671659 0.2536139 -0.82541764 -1.2680418 1.2498612 -1.2588071 0.602085 -0.57893026 -1.0932189 0.5544624 -1.1469404 0.59704536 1.6341584 -0.81401765 1.4163474 0.5471687 0.33973414 0.33741736 -0.6188978 -1.1413963 0.5779331 1.4229501 1.6253062 -0.6493417
0.13913915 -0.7202367 0.26942563 0.34480035 1.7458739 -0.15007234 -0.6634915 0.23447937 1.7466671 0.26570958 -0.20716876 -0.66778123 0.5837452 -1.2625991 1.0887917 0.57631975 -0.7018149 1.1008887 -0.18123326 -1.1535208 0.5507833 -0.1739569 -1.0961193 0.33799154 -0.09539756 1.6805534 -0.5142775 -0.116612256 0.25352925 -0.8240219 -1.2665749 1.2481643 -1.2572756 0.60160774 -0.5781419 -1.0921708 0.5542438 -1.1457272 0.5965555 1.6322967 -0.8125033 1.4146978 0.5469522 0.33967227 0.33726203 -0.61787456 -1.140152 0.5775225 1.4212668 1.62346 -0.6483181
0.14014015 -0.7191113 0.2693572 0.34461254 1.7436646 -0.14989626 -0.66244763 0.23431695 1.7444575 0.26567835 -0.2068085 -0.66668975 0.5833747 -1.2610872 1.0875616 0.57601434 -0.70062184 1.0996467 -0.1809699 -1.1523161 0.5505896 -0.1736592 -1.0950783 0.33780217 -0.09524241 1.6785556 -0.51354337 -0.116506666 0.25344473 -0.8226311 -1.2651117 1.2464778 -1.2557491 0.60113645 -0.57735336 -1.0911229 0.5540315 -1.1445146 0.59607047 1.6304386 -0.81099737 1.4130555 0.5467409 0.33961326 0.33710712 -0.616855 -1.1389097 0.5771176 1.4195898 1.6216158 -0.6473012
0.14114115 -0.7179891 0.26928872 0.3444264 1.7414614 -0.14971969 -0.6614077 0.23415488 1.7422533 0.26564693 -0.20645049 -0.66560143 0.58300793 -1.2595791 1.0863428 0.57571334 -0.699435 1.0984161 -0.18070737 -1.1511116 0.5504016 -0.17336386 -1.0940379 0.33761424 -0.09509122 1.6765597 -0.5128126 -0.116401345 0.25335997 -0.82124686 -1.2636528 1.2448032 -1.2542279 0.6006694 -0.57656324 -1.0900743 0.55382293 -1.1433023 0.59558904 1.6285832 -0.80950177 1.4114194 0.5465343 0.3395545 0.33695352 -0.6158397 -1.1376678 0.57671744 1.4179195 1.6197731 -0.64629006
0.14214215 -0.71687055 0.26922047 0.34423846 1.7392614 -0.1495431 -0.6603736 0.23399442 1.7400525 0.26561552 -0.20609659 -0.66451836 0.5826455 -1.2580765 1.0851331 0.5754171 -0.69825506 1.097194 -0.18044642 -1.1499068 0.5502173 -0.17307153 -1.0929953 0.33742517 -0.094943255 1.6745636 -0.51208687 -0.11629647 0.25327498 -0.8198676 -1.2621987 1.2431368 -1.252714 0.6002049 -0.57577443 -1.0890253 0.553618 -1.142092 0.5951115 1.6267288 -0.8080147 1.4097877 0.5463317 0.3394965 0.33679986 -0.6148293 -1.1364269 0.5763221 1.4162526 1.6179316 -0.6452844
0.14314315 -0.7157539 0.2691505 0.34405094 1.7370671 -0.14936724 -0.65934396 0.23383456 1.7378559 0.26558304 -0.20574436 -0.6634388 0.58228636 -1.2565773 1.0839326 0.5751251 -0.69708276 1.0959814 -0.1801863 -1.1487048 0.5500369 -0.17278346 -1.0919518 0.33723575 -0.09479973 1.672569 -0.5113653 -0.116191 0.25318867 -0.8184948 -1.260749 1.241482 -1.2512041 0.59974414 -0.57498527 -1.0879748 0.5534169 -1.1408837 0.59463805 1.6248755 -0.8065374 1.408161 0.54613245 0.33943772 0.3366456 -0.61382383 -1.1351892 0.57592946 1.4145924 1.6160909 -0.6442848
0.14414415 -0.71464133 0.2690797 0.3438636 1.734875 -0.14919281 -0.65831894 0.233675 1.7356634 0.26555067 -0.20539582 -0.66236365 0.5819291 -1.2550831 1.0827415 0.5748371 -0.69591665 1.0947788 -0.17992902 -1.147501 0.5498594 -0.17249933 -1.0909078 0.33704603 -0.09465939 1.6705732 -0.5106462 -0.11608586 0.25310063 -0.8171265 -1.2593031 1.2398367 -1.2496995 0.5992851 -0.5741961 -1.0869238 0.5532195 -1.1396754 0.5941669 1.6230239 -0.8050683 1.4065399 0.5459362 0.33938026 0.3364917 -0.612823 -1.1339518 0.5755402 1.4129357 1.6142504 -0.64329034
0.14514515 -0.71353185 0.26900786 0.34367418 1.732688 -0.14901787 -0.6572989 0.2335155 1.7334745 0.2655164 -0.20505178 -0.6612936 0.58157575 -1.2535939 1.0815598 0.5745529 -0.694757 1.093584 -0.17967314 -1.146299 0.5496856 -0.17221764 -1.0898625 0.33685583 -0.0945237 1.6685781 -0.5099333 -0.11598283 0.25301278 -0.8157655 -1.2578614 1.2382004 -1.2482007 0.59883 -0.57340777 -1.0858717 0.5530244 -1.1384666 0.59369934 1.6211722 -0.8036093 1.4049224 0.54574317 0.33932102 0.33633703 -0.6118269 -1.132715 0.57515424 1.4112833 1.6124091 -0.64230335
0.14614615 -0.71242595 0.26893342 0.34348404 1.7305043 -0.14884427 -0.65628445 0.23335493 1.731288 0.2654814 -0.20471206 -0.66022855 0.58122474 -1.2521093 1.0803844 0.5742717 -0.6936053 1.0923972 -0.17942062 -1.145097 0.54951376 -0.17194116 -1.0888164 0.33666283 -0.094391584 1.6665819 -0.5092241 -0.11588001 0.25292158 -0.81441045 -1.2564244 1.2365742 -1.2467082 0.5983761 -0.5726202 -1.08482 0.55283153 -1.1372601 0.5932323 1.6193223 -0.802159 1.4033064 0.54555166 0.33926123 0.33618098 -0.61083716 -1.1314801 0.57476985 1.4096329 1.6105669 -0.64132154
0.14714715 -0.7113235 0.26885712 0.34329313 1.7283225 -0.14867309 -0.6552751 0.23319352 1.7291037 0.2654429 -0.20437607 -0.659168 0.5808743 -1.2506278 1.0792176 0.5739937 -0.69246095 1.091219 -0.17917028 -1.1438946 0.54934525 -0.17166814 -1.0877688 0.3364699 -0.09426558 1.6645846 -0.50851905 -0.11577904 0.25282937 -0.8130613 -1.254991 1.2349567 -1.2452185 0.59792244 -0.57183444 -1.0837662 0.5526402 -1.1360536 0.5927675 1.6174707 -0.8007183 1.4016943 0.54536146 0.33920097 0.33602297 -0.6098509 -1.1302465 0.57438827 1.4079857 1.6087232 -0.6403454
0.14814815 -0.7102258 0.2687791 0.3430993 1.7261448 -0.14850318 -0.6542714 0.23303086 1.7269228 0.26540267 -0.20404464 -0.6581136 0.58052534 -1.2491515 1.0780585 0.57371736 -0.69132376 1.0900471 -0.17892274 -1.1426933 0.5491771 -0.17139992 -1.0867202 0.3362733 -0.094144106 1.6625866 -0.5078193 -0.11567977 0.2527339 -0.8117188 -1.253561 1.2333462 -1.2437357 0.5974711 -0.5710493 -1.0827115 0.55245024 -1.134848 0.5923049 1.6156183 -0.7992877 1.4000835 0.54517365 0.33913863 0.3358633 -0.60887206 -1.1290144 0.5740074 1.4063411 1.6068778 -0.63937616
0.14914915 -0.7091315 0.2686966 0.3429051 1.7239681 -0.14833578 -0.65327215 0.23286688 1.7247422 0.26536065 -0.20371684 -0.6570637 0.5801781 -1.2476784 1.0769054 0.57344407 -0.6901936 1.088882 -0.17867887 -1.141492 0.5490106 -0.17113644 -1.08567 0.33607554 -0.094026625 1.6605859 -0.5071244 -0.115582526 0.25263637 -0.8103833 -1.2521368 1.2317452 -1.2422577 0.5970212 -0.5702665 -1.0816562 0.5522615 -1.1336429 0.59184223 1.6137662 -0.79786587 1.3984755 0.544986 0.33907467 0.33570224 -0.6078984 -1.1277831 0.5736272 1.4046974 1.605032 -0.6384132
0.15015015 -0.70804286 0.26861233 0.34270775 1.7217948 -0.14817056 -0.6522797 0.23270065 1.7225652 0.2653144 -0.20339486 -0.6560199 0.5798302 -1.2462107 1.0757594 0.5731721 -0.6890701 1.087724 -0.1784383 -1.1402915 0.54884523 -0.17087796 -1.0846179 0.33587486 -0.09391579 1.658584 -0.50643516 -0.115487725 0.252535 -0.8090541 -1.2507153 1.2301519 -1.2407849 0.5965702 -0.56948507 -1.0806003 0.55207384 -1.1324387 0.5913797 1.6119124 -0.79645354 1.3968674 0.54479885 0.33900803 0.33553767 -0.60693 -1.1265532 0.57324785 1.4030557 1.6031823 -0.63745534
0.15115115 -0.7069566 0.2685243 0.34250808 1.7196211 -0.14800763 -0.6512915 0.23253244 1.7203882 0.2652654 -0.2030766 -0.6549814 0.5794836 -1.2447466 1.0746186 0.57290184 -0.6879549 1.0865729 -0.1782006 -1.1390896 0.54867965 -0.17062396 -1.0835654 0.33567113 -0.093809605 1.65658 -0.50574934 -0.11539483 0.25243074 -0.8077315 -1.2492973 1.228565 -1.2393172 0.59612006 -0.56870586 -1.0795443 0.5518858 -1.1312344 0.5909174 1.6100569 -0.79504997 1.395261 0.54461056 0.33894014 0.3353709 -0.6059677 -1.1253238 0.5728688 1.4014137 1.6013315 -0.63650465
0.15215215 -0.7058763 0.26843232 0.34230566 1.7174494 -0.14784741 -0.6503103 0.23236173 1.7182124 0.26521218 -0.20276383 -0.6539488 0.5791354 -1.2432866 1.0734844 0.5726319 -0.686847 1.0854263 -0.17796683 -1.1378889 0.5485144 -0.17037505 -1.0825117 0.33546412 -0.09370938 1.6545727 -0.5050703 -0.11530596 0.25232327 -0.80641544 -1.2478843 1.2269859 -1.2378544 0.5956681 -0.5679291 -1.0784858 0.55169684 -1.1300306 0.5904558 1.6081995 -0.7936573 1.3936546 0.5444226 0.3388679 0.3352012 -0.60501134 -1.1240959 0.5724895 1.3997724 1.5994781 -0.63556063
0.15315315 -0.7047998 0.26833612 0.34209985 1.7152793 -0.14769086 -0.64933366 0.23218828 1.7160373 0.2651559 -0.2024566 -0.65292203 0.5787875 -1.241832 1.0723543 0.5723639 -0.6857461 1.0842857 -0.17773631 -1.136689 0.54834926 -0.17013031 -1.0814569 0.3352539 -0.09361482 1.6525636 -0.5043963 -0.11521986 0.2522118 -0.80510736 -1.2464745 1.225413 -1.2363969 0.5952162 -0.56715477 -1.077428 0.5515074 -1.1288282 0.5899932 1.6063406 -0.7922734 1.3920484 0.54423344 0.338794 0.33502847 -0.60406154 -1.1228697 0.57210976 1.3981323 1.597621 -0.63462305
0.15415415 -0.7037274 0.26823658 0.34189135 1.7131097 -0.14753726 -0.6483631 0.23201275 1.7138624 0.26509523 -0.20215383 -0.6519006 0.57843804 -1.2403805 1.0712297 0.57209605 -0.6846524 1.0831499 -0.17751068 -1.1354877 0.5481827 -0.1698919 -1.0804017 0.33503938 -0.093525946 1.6505529 -0.5037265 -0.115136504 0.25209546 -0.80380464 -1.2450691 1.2238476 -1.2349437 0.59476334 -0.56638217 -1.0763689 0.5513177 -1.1276264 0.58952785 1.6044799 -0.7908988 1.3904415 0.54404324 0.3387152 0.33485222 -0.6031178 -1.1216444 0.5717293 1.3964908 1.595762 -0.6336912
0.15515515 -0.70266116 0.26813257 0.34167928 1.7109388 -0.1473861 -0.6473975 0.23183346 1.7116873 0.26503038 -0.20185643 -0.65088487 0.5780872 -1.2389339 1.0701096 0.57182807 -0.6835663 1.0820191 -0.1772885 -1.1342875 0.5480158 -0.16965893 -1.0793436 0.33482206 -0.09344202 1.6485381 -0.50306237 -0.115056545 0.25197566 -0.8025092 -1.2436674 1.2222874 -1.2334962 0.59430856 -0.5656132 -1.0753089 0.5511267 -1.1264247 0.58906376 1.6026177 -0.78953314 1.3888345 0.5438524 0.33863485 0.33467108 -0.6021797 -1.12042 0.5713477 1.3948504 1.5938993 -0.6327655
0.15615615 -0.7015983 0.2680236 0.34146398 1.7087703 -0.14723918 -0.6464393 0.23165077 1.7095131 0.2649594 -0.2015647 -0.6498754 0.57773507 -1.2374905 1.0689933 0.5715606 -0.6824877 1.0808921 -0.17707074 -1.1330873 0.54784733 -0.16943082 -1.078285 0.33460045 -0.09336537 1.6465209 -0.5024035 -0.114979655 0.25185186 -0.801221 -1.2422687 1.2207327 -1.2320518 0.593852 -0.56484675 -1.0742483 0.5509335 -1.1252232 0.5885971 1.6007526 -0.7881767 1.3872262 0.54365844 0.3385498 0.33448684 -0.6012484 -1.1191967 0.5709639 1.3932083 1.5920331 -0.6318468
0.15715715 -0.70054144 0.26790917 0.34124428 1.7066 -0.14709583 -0.6454865 0.23146492 1.707338 0.2648844 -0.20127842 -0.6488725 0.5773813 -1.2360517 1.0678803 0.5712922 -0.68141675 1.0797694 -0.17685804 -1.1318882 0.54767644 -0.1692088 -1.0772252 0.33437335 -0.09329516 1.6445011 -0.50175107 -0.11490756 0.25172198 -0.79993993 -1.2408746 1.2191838 -1.2306147 0.59339374 -0.5640833 -1.0731865 0.55073816 -1.1240236 0.5881276 1.5988855 -0.786831 1.3856163 0.54346174 0.33845985 0.3342982 -0.6003231 -1.1179761 0.57057846 1.3915648 1.590163 -0.630934
0.15815815 -0.69948936 0.26778978 0.34102076 1.7044294 -0.14695656 -0.6445389 0.23127437 1.7051622 0.26480424 -0.20099667 -0.6478758 0.577024 -1.2346168 1.0667703 0.57102275 -0.6803531 1.0786505 -0.17664942 -1.1306884 0.54750484 -0.1689929 -1.0761639 0.33414298 -0.09323084 1.6424782 -0.50110286 -0.11483914 0.25158793 -0.798665 -1.2394838 1.2176406 -1.2291808 0.59293294 -0.5633236 -1.0721245 0.55054134 -1.1228249 0.58765787 1.5970161 -0.78549236 1.3840055 0.54326445 0.33836633 0.33410454 -0.59940493 -1.1167556 0.57019097 1.3899202 1.5882899 -0.6300267
0.15915915 -0.6984433 0.26766616 0.3407929 1.7022588 -0.14682135 -0.6435979 0.23108113 1.7029854 0.26471788 -0.20072117 -0.6468838 0.57666475 -1.2331867 1.0656644 0.57075304 -0.6792966 1.077534 -0.17644563 -1.129489 0.54733056 -0.16878283 -1.0751028 0.33390772 -0.0931716 1.6404533 -0.5004611 -0.11477348 0.25144863 -0.7973974 -1.2380967 1.2161019 -1.2277524 0.5924697 -0.5625664 -1.0710621 0.5503427 -1.1216261 0.58718485 1.5951447 -0.7841642 1.3823929 0.54306394 0.33826882 0.33390677 -0.59849167 -1.1155367 0.5698008 1.3882754 1.5864139 -0.6291263
0.16016015 -0.69740015 0.26753622 0.3405612 1.7000875 -0.14668953 -0.6426621 0.23088318 1.700809 0.26462674 -0.20045123 -0.6458992 0.576303 -1.2317603 1.0645611 0.5704818 -0.6782477 1.0764214 -0.17624572 -1.1282899 0.54715383 -0.16857737 -1.0740395 0.33366722 -0.09312016 1.6384246 -0.49982476 -0.114714116 0.25130445 -0.79613733 -1.2367141 1.2145677 -1.2263287 0.59200364 -0.5618123 -1.0699985 0.5501411 -1.1204277 0.58670884 1.593271 -0.78284556 1.3807786 0.5428603 0.33816618 0.3337044 -0.5975864 -1.1143188 0.56940836 1.3866267 1.5845333 -0.6282334
0.16116115 -0.6963632 0.26740164 0.34032434 1.6979158 -0.1465618 -0.64173335 0.23068166 1.6986318 0.2645291 -0.20018715 -0.64492023 0.57593805 -1.2303381 1.0634606 0.57020915 -0.6772056 1.0753113 -0.17605105 -1.1270912 0.5469747 -0.16837862 -1.0729761 0.33342147 -0.09307453 1.6363931 -0.49919316 -0.11465734 0.25115418 -0.79488385 -1.2353348 1.2130387 -1.2249092 0.5915345 -0.5610622 -1.0689348 0.54993594 -1.119231 0.5862307 1.5913943 -0.78153527 1.3791616 0.5426534 0.3380583 0.33349687 -0.5966863 -1.1131017 0.5690126 1.3849764 1.5826496 -0.62734604
0.16216215 -0.69533163 0.26725996 0.34008282 1.6957446 -0.14643875 -0.6408098 0.23047704 1.6964536 0.2644261 -0.19992787 -0.6439481 0.57556987 -1.22892 1.0623616 0.5699348 -0.6761712 1.0742038 -0.17586187 -1.1258932 0.546793 -0.16818517 -1.0719115 0.33317125 -0.09303579 1.6343589 -0.4985679 -0.114605516 0.25099832 -0.79363734 -1.233959 1.2115128 -1.223495 0.5910618 -0.5603152 -1.0678709 0.54972863 -1.1180348 0.5857488 1.5895151 -0.7802342 1.3775425 0.54244465 0.33794522 0.33328468 -0.5957937 -1.1118879 0.5686139 1.3833239 1.5807631 -0.6264645
0.16316317 -0.6943046 0.26711297 0.3398363 1.6935713 -0.14631984 -0.63989294 0.2302674 1.6942741 0.26431674 -0.19967538 -0.6429806 0.5751975 -1.2275064 1.061265 0.5696586 -0.6751443 1.0730983 -0.17567593 -1.124695 0.546608 -0.16799808 -1.0708461 0.3329156 -0.093002886 1.6323218 -0.49794868 -0.11455798 0.25083745 -0.7923973 -1.2325871 1.2099912 -1.222085 0.5905853 -0.5595722 -1.0668066 0.5495182 -1.1168394 0.58526444 1.5876335 -0.778942 1.3759203 0.542232 0.33782774 0.33306617 -0.5949068 -1.1106741 0.56821203 1.3816692 1.5788724 -0.6255901
0.16416417 -0.6932828 0.26695937 0.33958554 1.6913984 -0.14620486 -0.63898075 0.2300545 1.6920946 0.26420057 -0.19942829 -0.6420207 0.57482314 -1.226096 1.0601697 0.56938004 -0.6741241 1.071995 -0.17549545 -1.1234975 0.54642016 -0.16781539 -1.0697799 0.3326546 -0.092977285 1.6302816 -0.4973343 -0.114515215 0.25067168 -0.79116535 -1.2312186 1.208473 -1.2206806 0.5901059 -0.5588323 -1.0657418 0.54930466 -1.1156442 0.5847755 1.5857496 -0.7776583 1.3742945 0.5420151 0.33770472 0.33284318 -0.5940262 -1.1094626 0.56780714 1.3800111 1.5769784 -0.62472165
0.16516517 -0.69226724 0.26680028 0.33932924 1.6892238 -0.14609525 -0.63807577 0.22983706 1.6899139 0.26407796 -0.19918647 -0.6410663 0.5744432 -1.2246904 1.0590758 0.56909883 -0.6731119 1.0708926 -0.17532018 -1.1223012 0.54622847 -0.16764063 -1.0687132 0.33238792 -0.09295738 1.6282378 -0.49672613 -0.114476025 0.25049818 -0.78993857 -1.2298546 1.2069569 -1.2192808 0.5896216 -0.55809677 -1.0646768 0.54908675 -1.1144516 0.584284 1.5838633 -0.77638364 1.3726664 0.54179424 0.33757502 0.3326131 -0.593153 -1.1082525 0.5673974 1.378351 1.5750809 -0.62385947
0.16616617 -0.6912564 0.2666343 0.33906823 1.6870482 -0.14598885 -0.63717616 0.22961652 1.6877321 0.26394975 -0.19895056 -0.64011776 0.5740593 -1.2232884 1.0579838 0.56881595 -0.67210627 1.0697927 -0.17515022 -1.1211057 0.54603434 -0.16747117 -1.0676467 0.3321144 -0.09294456 1.6261922 -0.49612316 -0.11444214 0.25032043 -0.788719 -1.2284939 1.2054455 -1.2178854 0.5891335 -0.5573646 -1.0636115 0.54886645 -1.113259 0.5837881 1.5819749 -0.7751179 1.3710356 0.54157144 0.33744025 0.3323787 -0.59228516 -1.1070437 0.5669845 1.3766875 1.5731795 -0.6230036
0.16716717 -0.6902497 0.26646167 0.3388009 1.6848725 -0.14588821 -0.6362829 0.22939193 1.6855507 0.26381403 -0.1987195 -0.63917625 0.57367235 -1.2218913 1.0568919 0.5685301 -0.67110854 1.068693 -0.1749841 -1.1199098 0.5458355 -0.16730708 -1.0665783 0.3318373 -0.09293789 1.6241432 -0.49552542 -0.11441329 0.25013614 -0.7875068 -1.2271372 1.203937 -1.2164952 0.58864135 -0.556636 -1.0625467 0.54864097 -1.112068 0.5832887 1.5800841 -0.7738605 1.3694009 0.5413437 0.3372997 0.33213818 -0.59142363 -1.1058366 0.5665675 1.375021 1.5712758 -0.6221538
0.16816817 -0.68924975 0.2662828 0.33852863 1.6826961 -0.14579087 -0.63539517 0.22916389 1.6833673 0.26367104 -0.19849446 -0.63823974 0.57328117 -1.220498 1.0558016 0.56824136 -0.6701184 1.0675952 -0.17482325 -1.1187162 0.545635 -0.16714892 -1.0655097 0.33155358 -0.092938304 1.6220921 -0.49493384 -0.11438781 0.24994731 -0.78630114 -1.2257842 1.2024305 -1.2151091 0.5881445 -0.5559112 -1.0614806 0.548413 -1.1108786 0.5827848 1.5781903 -0.7726115 1.367763 0.54111135 0.33715248 0.33189118 -0.5905695 -1.104632 0.566147 1.3733499 1.5693678 -0.62131035
0.16916917 -0.68825483 0.26609772 0.3382519 1.6805185 -0.14569834 -0.63451374 0.22893196 1.6811837 0.2635224 -0.19827577 -0.6373097 0.5728861 -1.219109 1.0547116 0.56795084 -0.6691345 1.0664985 -0.17466733 -1.117523 0.5454285 -0.166996 -1.0644416 0.3312639 -0.092944294 1.6200382 -0.49434757 -0.11436829 0.2497527 -0.7851016 -1.2244353 1.2009281 -1.2137289 0.58764416 -0.55519056 -1.0604151 0.5481804 -1.10969 0.58227736 1.5762949 -0.7713717 1.3661215 0.54087573 0.33700067 0.33163953 -0.58971983 -1.1034286 0.56572264 1.3716778 1.5674577 -0.62047344
0.17017017 -0.6872636 0.265907 0.33796924 1.6783406 -0.14561021 -0.63363767 0.22869581 1.6789993 0.2633664 -0.19806239 -0.6363859 0.57248604 -1.2177243 1.0536214 0.5676567 -0.6681576 1.065402 -0.17451552 -1.1163301 0.54521924 -0.16684881 -1.063373 0.3309694 -0.09295663 1.6179819 -0.49376652 -0.114352584 0.24955261 -0.78390884 -1.2230897 1.1994262 -1.212352 0.58713925 -0.5544734 -1.0593498 0.54794496 -1.1085026 0.5817653 1.5743971 -0.7701384 1.3644775 0.54063624 0.33684236 0.33138168 -0.58887744 -1.1022265 0.5652943 1.3700011 1.5655448 -0.61964214
0.17117117 -0.68627936 0.26570928 0.33768165 1.6761622 -0.1455265 -0.6327684 0.22845674 1.6768134 0.2632029 -0.19785401 -0.63546705 0.572082 -1.2163432 1.0525322 0.5673603 -0.66718817 1.0643051 -0.17436898 -1.1151384 0.5450058 -0.16670814 -1.0623039 0.33066976 -0.092975765 1.615923 -0.49319082 -0.11434156 0.24934763 -0.7827225 -1.2217478 1.1979277 -1.2109811 0.58663034 -0.5537605 -1.058284 0.54770404 -1.1073155 0.58124995 1.5724964 -0.7689146 1.3628304 0.5403921 0.33667713 0.33111757 -0.58804154 -1.1010262 0.5648615 1.3683224 1.5636289 -0.6188173
0.17217217 -0.68529963 0.26550585 0.33738875 1.6739826 -0.14544767 -0.63190454 0.22821373 1.6746273 0.2630334 -0.19765049 -0.63455474 0.5716733 -1.2149665 1.0514436 0.56705976 -0.66622543 1.0632095 -0.17422765 -1.1139491 0.5447884 -0.16657281 -1.0612351 0.33036417 -0.093001574 1.613862 -0.49262133 -0.11433533 0.24913615 -0.7815428 -1.2204099 1.1964306 -1.2096146 0.58611643 -0.553052 -1.0572189 0.5474599 -1.1061319 0.5807304 1.5705943 -0.7676985 1.3611802 0.5401436 0.336506 0.33084714 -0.58721095 -1.0998282 0.56442523 1.3666403 1.5617094 -0.61799765
0.17317317 -0.6843253 0.26529527 0.3370911 1.6718032 -0.14537266 -0.63104606 0.2279678 1.672441 0.26285693 -0.19745272 -0.6336478 0.5712602 -1.2135952 1.0503554 0.5667569 -0.66526926 1.0621145 -0.17409042 -1.1127591 0.5445667 -0.1664423 -1.0601652 0.33005393 -0.093033224 1.6117996 -0.49205613 -0.114332944 0.24892056 -0.78036916 -1.2190756 1.1949354 -1.2082527 0.58559775 -0.55234617 -1.0561535 0.5472112 -1.1049485 0.58020693 1.5686905 -0.76649 1.3595266 0.5398915 0.33632946 0.3305714 -0.58638686 -1.0986322 0.56398463 1.3649566 1.5597887 -0.61718404
0.17417417 -0.6833554 0.26507962 0.33678854 1.6696239 -0.14530206 -0.6301931 0.22771841 1.6702543 0.26267448 -0.19725955 -0.6327462 0.57084423 -1.2122266 1.0492669 0.5664515 -0.66432047 1.0610194 -0.17395747 -1.1115713 0.5443416 -0.16631722 -1.0590959 0.3297392 -0.09307018 1.6097349 -0.4914961 -0.1143356 0.24869996 -0.77920246 -1.2177448 1.1934427 -1.2068956 0.5850764 -0.55164397 -1.0550885 0.54695773 -1.1037672 0.5796789 1.5667853 -0.7652905 1.357871 0.5396344 0.33614594 0.3302905 -0.58556837 -1.0974383 0.56354034 1.3632696 1.5578655 -0.616377
0.17517518 -0.6823917 0.2648582 0.33648092 1.6674433 -0.14523539 -0.62934655 0.22746599 1.6680672 0.2624851 -0.19707248 -0.6318506 0.5704222 -1.2108626 1.048178 0.5661418 -0.6633779 1.0599239 -0.17382988 -1.1103851 0.5441109 -0.16619784 -1.0580274 0.3294186 -0.09311387 1.607668 -0.49094263 -0.11434317 0.24847376 -0.77804136 -1.2164191 1.1919513 -1.2055438 0.5845493 -0.5509467 -1.054024 0.5466999 -1.1025871 0.579147 1.5648785 -0.7640981 1.3562117 0.53937286 0.3359561 0.33000362 -0.5847564 -1.0962458 0.56309205 1.36158 1.5559385 -0.6155758
0.17617618 -0.68143225 0.2646308 0.33616894 1.6652622 -0.14517286 -0.6285048 0.22721094 1.6658791 0.26228952 -0.1968891 -0.63096046 0.5699968 -1.2095022 1.0470889 0.565829 -0.6624429 1.0588282 -0.17370632 -1.1091996 0.5438768 -0.16608387 -1.0569588 0.3290943 -0.09316307 1.6055998 -0.490393 -0.114353865 0.24824351 -0.7768853 -1.2150961 1.1904616 -1.2041961 0.58401895 -0.5502525 -1.0529602 0.5464384 -1.1014094 0.5786113 1.5629693 -0.7629129 1.3545518 0.53910714 0.33576053 0.3297115 -0.5839486 -1.0950556 0.5626395 1.3598881 1.5540117 -0.6147797
0.17717718 -0.6804794 0.26439708 0.33585256 1.6630818 -0.14511529 -0.62766963 0.22695184 1.663691 0.26208812 -0.19671157 -0.6300756 0.5695656 -1.2081466 1.0459994 0.56551206 -0.66151416 1.0577321 -0.17358744 -1.108017 0.543639 -0.1659751 -1.0558901 0.32876456 -0.0932194 1.6035296 -0.4898488 -0.114368886 0.24800795 -0.77573586 -1.2137775 1.188973 -1.202853 0.5834823 -0.5495639 -1.0518963 0.5461725 -1.1002336 0.5780717 1.5610602 -0.7617352 1.3528891 0.5388378 0.33555818 0.32941413 -0.58314764 -1.0938678 0.5621826 1.3581957 1.5520821 -0.6139894
0.17817818 -0.67953014 0.26415902 0.3355326 1.6609019 -0.1450612 -0.62683994 0.22669 1.6615047 0.26188025 -0.19653887 -0.6291963 0.56913227 -1.2067945 1.0449103 0.5651927 -0.66059136 1.0566362 -0.17347184 -1.1068349 0.5433968 -0.16587043 -1.0548209 0.32843155 -0.093280464 1.6014596 -0.48930988 -0.11438915 0.24776852 -0.7745929 -1.2124623 1.1874856 -1.2015154 0.5829429 -0.5488774 -1.0508333 0.5459023 -1.0990593 0.5775277 1.5591497 -0.7605653 1.3512232 0.5385634 0.3353501 0.3291124 -0.5823523 -1.0926822 0.5617233 1.3564992 1.5501503 -0.61320424
0.17917918 -0.6785861 0.26391554 0.33520788 1.6587214 -0.14501098 -0.62601495 0.2264263 1.6593175 0.2616679 -0.19637036 -0.62832206 0.56869334 -1.2054472 1.0438206 0.56486976 -0.65967524 1.0555403 -0.1733607 -1.105655 0.54315007 -0.16577137 -1.0537536 0.3280943 -0.093346745 1.5993881 -0.48877537 -0.11441323 0.24752367 -0.77345455 -1.2111516 1.1859996 -1.2001812 0.582399 -0.54819506 -1.04977 0.54562736 -1.097887 0.576981 1.5572379 -0.7594032 1.3495582 0.5382856 0.33513576 0.32880527 -0.58156145 -1.0914983 0.56125975 1.3548027 1.5482193 -0.6124253
0.18018018 -0.6776473 0.2636667 0.33487946 1.6565423 -0.14496446 -0.6251948 0.226161 1.6571301 0.26144895 -0.19620669 -0.62745315 0.56825054 -1.204104 1.0427313 0.56454337 -0.6587649 1.0544436 -0.17325422 -1.1044767 0.5428992 -0.16567689 -1.0526867 0.3277529 -0.09341931 1.5973157 -0.48824558 -0.1144405 0.24727589 -0.77232313 -1.2098439 1.1845151 -1.1988529 0.5818525 -0.54751587 -1.0487084 0.54534876 -1.0967159 0.5764305 1.5553266 -0.7582476 1.3478897 0.5380029 0.33491474 0.32849437 -0.5807768 -1.0903169 0.56079304 1.3531051 1.546286 -0.61165273
0.18118118 -0.6767133 0.26341286 0.334548 1.654363 -0.14492172 -0.62438107 0.22589207 1.6549435 0.26122385 -0.19604692 -0.62658834 0.56780356 -1.202764 1.0416417 0.56421286 -0.65786123 1.0533472 -0.17315108 -1.1033008 0.5426444 -0.1655865 -1.0516202 0.32740813 -0.0934968 1.5952433 -0.48772067 -0.1144723 0.24702305 -0.771196 -1.2085404 1.1830323 -1.1975291 0.58129996 -0.5468408 -1.0476468 0.5450657 -1.0955474 0.5758756 1.5534139 -0.7570988 1.3462198 0.537716 0.33468944 0.32817864 -0.5799978 -1.0891383 0.5603223 1.3514054 1.5443517 -0.61088455
0.18218218 -0.6757839 0.26315516 0.3342117 1.6521847 -0.144883 -0.6235721 0.22562134 1.6527584 0.2609951 -0.19589159 -0.6257286 0.56735253 -1.2014296 1.04055 0.5638806 -0.6569635 1.0522497 -0.17305169 -1.1021264 0.5423852 -0.16550112 -1.050554 0.32705945 -0.093579024 1.5931706 -0.48720053 -0.114507824 0.24676687 -0.7700754 -1.2072401 1.1815504 -1.1962094 0.5807448 -0.5461688 -1.0465856 0.5447789 -1.0943812 0.57531756 1.5515018 -0.75595737 1.3445494 0.53742594 0.33445668 0.32785934 -0.57922316 -1.0879614 0.5598479 1.3497055 1.5424178 -0.6101208
0.18318318 -0.6748595 0.26289177 0.3338729 1.6500078 -0.14484745 -0.62276906 0.22534907 1.6505737 0.26076052 -0.19574058 -0.6248738 0.566898 -1.2000978 1.0394609 0.5635445 -0.6560727 1.0511522 -0.17295608 -1.100955 0.5421225 -0.16541967 -1.0494889 0.32670772 -0.0936667 1.5910976 -0.4866835 -0.11454633 0.24650633 -0.76895934 -1.2059444 1.1800704 -1.1948957 0.58018583 -0.5455009 -1.0455253 0.544488 -1.0932171 0.57475674 1.5495896 -0.75482213 1.3428788 0.53713125 0.3342203 0.32753533 -0.5784533 -1.0867873 0.55937064 1.3480049 1.5404825 -0.6093633
0.18418418 -0.6739397 0.26262474 0.33353096 1.647832 -0.14481428 -0.6219699 0.22507596 1.6483904 0.26052216 -0.195593 -0.62402403 0.5664396 -1.1987705 1.0383701 0.5632047 -0.6551864 1.0500557 -0.17286283 -1.099785 0.54185534 -0.16534135 -1.0484248 0.3263533 -0.0937587 1.5890266 -0.48617145 -0.11458862 0.24624324 -0.7678484 -1.2046518 1.1785908 -1.1935855 0.5796235 -0.54483676 -1.0444665 0.54419255 -1.0920548 0.57419306 1.5476782 -0.7536944 1.3412079 0.5368348 0.33397752 0.327209 -0.57768816 -1.085615 0.5588915 1.3463027 1.53855 -0.6086105
0.18518518 -0.673025 0.26235348 0.3331858 1.6456575 -0.14478582 -0.6211777 0.22479945 1.6462086 0.26027802 -0.19544977 -0.6231785 0.565978 -1.1974479 1.0372798 0.5628618 -0.6543063 1.0489575 -0.17277408 -1.0986174 0.5415842 -0.16526929 -1.047361 0.32599568 -0.093856215 1.5869558 -0.48566484 -0.11463463 0.24597543 -0.7667431 -1.2033635 1.1771126 -1.1922807 0.57905793 -0.5441752 -1.0434078 0.54389364 -1.0908962 0.573626 1.5457665 -0.75257224 1.3395362 0.5365316 0.33373147 0.3268783 -0.5769279 -1.0844454 0.55840844 1.3446031 1.5366168 -0.6078627
0.18618618 -0.67211473 0.26207808 0.33283788 1.6434861 -0.1447587 -0.62038785 0.22452217 1.6440289 0.2600308 -0.1953099 -0.6223365 0.5655121 -1.1961287 1.0361891 0.5625158 -0.6534314 1.0478597 -0.17268795 -1.0974522 0.54131114 -0.16519934 -1.0462977 0.32563555 -0.093957394 1.5848856 -0.48516068 -0.11468312 0.24570638 -0.7656422 -1.2020781 1.1756365 -1.19098 0.5784891 -0.54351693 -1.0423486 0.54359174 -1.089739 0.57305765 1.5438565 -0.75145626 1.3378646 0.5362267 0.33347988 0.3265447 -0.5761725 -1.0832787 0.55792254 1.3429028 1.534684 -0.60711956
0.18718718 -0.67120826 0.26179886 0.332487 1.6413152 -0.14473525 -0.61960465 0.2242443 1.6418506 0.2597785 -0.1951733 -0.62149966 0.56504375 -1.1948129 1.0350993 0.5621664 -0.6525631 1.0467625 -0.1726053 -1.0962901 0.54103273 -0.16513336 -1.0452378 0.3252728 -0.09406406 1.5828176 -0.48466143 -0.11473587 0.24543333 -0.7645462 -1.200798 1.17416 -1.1896844 0.57791716 -0.54286253 -1.0412927 0.54328465 -1.088584 0.5724846 1.5419481 -0.7503467 1.3361943 0.5359182 0.33322304 0.32620847 -0.5754218 -1.0821148 0.55743426 1.3412023 1.5327536 -0.60638165
0.1881882 -0.67030704 0.26151648 0.33213413 1.6391472 -0.1447143 -0.61882555 0.22396535 1.6396751 0.259523 -0.1950401 -0.6206666 0.5645723 -1.1935014 1.0340096 0.5618141 -0.6516993 1.0456642 -0.17252472 -1.09513 0.54075176 -0.16507053 -1.0441772 0.32490975 -0.094174415 1.5807517 -0.4841654 -0.11479083 0.2451571 -0.76345545 -1.1995206 1.1726873 -1.188393 0.57734317 -0.5422114 -1.0402367 0.542976 -1.087431 0.57191074 1.540041 -0.7492433 1.3345262 0.53560734 0.33296412 0.32586956 -0.5746746 -1.0809526 0.55694425 1.339504 1.5308237 -0.60564864
0.1891892 -0.6694099 0.26123023 0.3317796 1.6369815 -0.14469734 -0.61805105 0.22368515 1.6375017 0.25926378 -0.19490984 -0.619837 0.5640981 -1.1921949 1.0329196 0.56145966 -0.65084076 1.0445673 -0.17244732 -1.0939734 0.5404673 -0.16501227 -1.0431184 0.32454336 -0.094287634 1.5786874 -0.4836738 -0.11484748 0.24487942 -0.7623691 -1.1982462 1.1712143 -1.1871064 0.5767678 -0.5415628 -1.0391818 0.54266286 -1.0862818 0.5713356 1.5381364 -0.74814534 1.3328564 0.5352924 0.33270013 0.3255281 -0.5739322 -1.0797937 0.5564512 1.3378068 1.5288965 -0.60491943
0.1901902 -0.6685169 0.26094222 0.3314231 1.6348184 -0.14468089 -0.6172805 0.22340637 1.6353306 0.2590016 -0.19478253 -0.6190115 0.5636211 -1.1908908 1.031831 0.56110215 -0.6499878 1.0434701 -0.1723721 -1.0928192 0.5401808 -0.16495582 -1.0420613 0.324176 -0.094405115 1.5766268 -0.48318467 -0.11490753 0.24459866 -0.761287 -1.1969764 1.1697439 -1.1858246 0.5761904 -0.54091704 -1.0381283 0.54234797 -1.0851343 0.5707601 1.5362345 -0.74705267 1.3311899 0.53497577 0.33243352 0.32518548 -0.5731927 -1.0786371 0.55595756 1.3361115 1.526972 -0.604195
0.1911912 -0.66762865 0.26065052 0.33106393 1.6326598 -0.1446676 -0.616516 0.22312456 1.6331635 0.25873616 -0.19465798 -0.6181893 0.56314164 -1.1895907 1.030744 0.5607418 -0.6491402 1.042373 -0.17229933 -1.0916681 0.53989065 -0.16490206 -1.0410054 0.32380706 -0.094527036 1.5745678 -0.4827 -0.11496928 0.24431646 -0.76020813 -1.1957109 1.1682744 -1.184547 0.5756108 -0.5402746 -1.0370746 0.54202867 -1.0839902 0.5701829 1.5343351 -0.7459663 1.3295258 0.53465635 0.33216363 0.3248397 -0.57245874 -1.0774834 0.55546224 1.3344188 1.5250509 -0.60347444
0.1921922 -0.66674346 0.2603565 0.33070529 1.6305044 -0.14465469 -0.6157541 0.22284615 1.6310002 0.2584697 -0.19453499 -0.61737037 0.56266075 -1.1882954 1.0296574 0.56037956 -0.6482958 1.0412779 -0.17222774 -1.0905193 0.5395978 -0.1648506 -1.0399512 0.323438 -0.09465101 1.5725133 -0.48221707 -0.11503285 0.24403337 -0.75913453 -1.1944478 1.1668081 -1.1832736 0.575032 -0.53963387 -1.0360234 0.5417085 -1.0828474 0.56960547 1.5324392 -0.744884 1.3278644 0.5343359 0.33189052 0.32449532 -0.5717267 -1.0763307 0.55496603 1.3327284 1.5231324 -0.60275793
0.1931932 -0.66586256 0.2600604 0.3303448 1.6283526 -0.1446454 -0.6149972 0.22256547 1.6288402 0.25819793 -0.19441557 -0.6165549 0.562178 -1.1870033 1.0285716 0.5600158 -0.6474575 1.0401819 -0.17215955 -1.0893741 0.53930295 -0.16480294 -1.0388987 0.3230672 -0.09477833 1.5704626 -0.4817388 -0.1151 0.243747 -0.75806415 -1.1931889 1.165343 -1.1820054 0.5744514 -0.5389972 -1.0349729 0.5413847 -1.0817087 0.56902796 1.5305467 -0.7438085 1.3262054 0.5340116 0.3316148 0.324147 -0.57099867 -1.0751829 0.55446875 1.3310413 1.5212175 -0.60204685
0.1941942 -0.664986 0.2597623 0.329983 1.6262054 -0.14463669 -0.6142443 0.22228664 1.626685 0.25792658 -0.19429773 -0.6157429 0.5616939 -1.1857152 1.027488 0.5596488 -0.6466224 1.0390885 -0.17209172 -1.0882323 0.5390055 -0.1647563 -1.0378476 0.32269615 -0.09490889 1.5684162 -0.48126242 -0.11516741 0.24346036 -0.7569988 -1.1919336 1.1638801 -1.1807417 0.57387173 -0.538362 -1.0339234 0.5410598 -1.080572 0.5684504 1.5286585 -0.74273765 1.3245492 0.5336861 0.33133736 0.32379895 -0.57027423 -1.0740368 0.5539706 1.3293567 1.5193069 -0.60133874
0.1951952 -0.66411245 0.2594619 0.3296212 1.6240634 -0.14462963 -0.6134953 0.2220084 1.6245344 0.25765193 -0.1941813 -0.6149337 0.56120956 -1.1844314 1.0264053 0.5592792 -0.6457932 1.0379952 -0.17202568 -1.0870938 0.5387065 -0.1647121 -1.0367986 0.32232553 -0.09504253 1.5663753 -0.4807895 -0.11523697 0.2431727 -0.7559365 -1.1906819 1.1624196 -1.1794822 0.573292 -0.5377298 -1.0328753 0.54073226 -1.0794392 0.5678742 1.5267749 -0.74167114 1.3228967 0.5333589 0.3310577 0.32345045 -0.5695529 -1.0728934 0.55347335 1.3276765 1.5174017 -0.60063535
0.1961962 -0.66324335 0.2591608 0.3292588 1.621926 -0.14462289 -0.61275035 0.22173119 1.6223879 0.25737667 -0.19406629 -0.6141266 0.5607242 -1.1831492 1.0253251 0.55890983 -0.6449672 1.0369048 -0.17196172 -1.0859578 0.5384056 -0.16466987 -1.0357509 0.32195532 -0.09517726 1.564339 -0.48031813 -0.11530581 0.24288446 -0.7548766 -1.1894332 1.1609619 -1.1782267 0.5727133 -0.53709984 -1.0318286 0.5404037 -1.0783083 0.5673004 1.5248961 -0.740609 1.3212501 0.5330312 0.33077672 0.32310188 -0.56883365 -1.0717527 0.5529774 1.3260009 1.5155017 -0.5999344
0.1971972 -0.66237736 0.25885874 0.32889646 1.6197938 -0.14461926 -0.6120083 0.22145626 1.620248 0.2571 -0.19395253 -0.6133223 0.5602397 -1.1818722 1.0242479 0.5585383 -0.6441456 1.0358157 -0.17189676 -1.0848258 0.5381024 -0.16462836 -1.034706 0.32158554 -0.09531388 1.5623085 -0.4798489 -0.115377665 0.24259534 -0.75382197 -1.1881891 1.159507 -1.1769767 0.5721362 -0.5364718 -1.0307837 0.54007304 -1.0771809 0.5667276 1.5230227 -0.7395514 1.3196071 0.53270286 0.3304945 0.32275355 -0.5681186 -1.0706145 0.5524821 1.3243306 1.5136085 -0.5992371
0.1981982 -0.66151446 0.25855568 0.3285349 1.6176686 -0.14461419 -0.6112701 0.2211825 1.6181145 0.2568234 -0.1938408 -0.6125202 0.5597554 -1.1805981 1.0231725 0.55816513 -0.64332736 1.034728 -0.1718336 -1.0836968 0.5377998 -0.16458905 -1.0336623 0.32121688 -0.09545344 1.5602849 -0.4793825 -0.115449816 0.24230671 -0.75276923 -1.1869471 1.1580541 -1.1757295 0.5715588 -0.5358454 -1.0297393 0.5397418 -1.076056 0.5661559 1.5211545 -0.7384981 1.3179698 0.532374 0.33021197 0.32240623 -0.5674054 -1.069479 0.5519883 1.3226649 1.5117198 -0.59854347
0.1991992 -0.66065496 0.25825304 0.32817376 1.6155493 -0.14461058 -0.61053586 0.22091025 1.6159862 0.25654602 -0.19373041 -0.6117207 0.55927217 -1.1793284 1.0220995 0.55779195 -0.6425142 1.033643 -0.17177117 -1.0825722 0.5374953 -0.16455004 -1.0326217 0.32084876 -0.095594406 1.5582668 -0.47891846 -0.115522295 0.24201754 -0.7517203 -1.1857094 1.1566055 -1.1744872 0.5709858 -0.53522176 -1.028697 0.53940976 -1.0749345 0.5655877 1.5192939 -0.7374487 1.316337 0.53204423 0.3299279 0.32205844 -0.56669426 -1.0683469 0.55149674 1.3210044 1.509838 -0.5978539
0.2002002 -0.6597993 0.25794852 0.3278132 1.6134369 -0.1446071 -0.6098045 0.22064063 1.6138642 0.2562681 -0.1936194 -0.6109229 0.55879015 -1.1780616 1.0210297 0.55741763 -0.6417038 1.0325608 -0.17170912 -1.0814506 0.5371908 -0.16451198 -1.031582 0.3204823 -0.09573707 1.556257 -0.47845536 -0.115594536 0.24172884 -0.750674 -1.1844754 1.1551597 -1.17325 0.5704135 -0.5345992 -1.0276545 0.5390772 -1.073816 0.5650224 1.5174396 -0.73640347 1.3147111 0.53171486 0.32964456 0.32171208 -0.56598556 -1.0672171 0.5510073 1.3193506 1.5079637 -0.5971664
0.2012012 -0.6589463 0.25764495 0.32745332 1.6113315 -0.14460376 -0.6090762 0.22037423 1.6117501 0.25599077 -0.1935089 -0.6101265 0.5583106 -1.1767976 1.0199635 0.55704314 -0.6408967 1.0314806 -0.17164645 -1.0803331 0.5368855 -0.16447464 -1.0305458 0.32011837 -0.09588039 1.5542539 -0.4779948 -0.11566818 0.24144134 -0.7496303 -1.183244 1.1537176 -1.1720159 0.5698453 -0.5339782 -1.0266153 0.5387446 -1.0727011 0.56446 1.5155923 -0.7353624 1.3130904 0.5313863 0.32936078 0.32136816 -0.5652793 -1.0660896 0.5505212 1.3177038 1.5060971 -0.596482
0.2022022 -0.65809655 0.25734097 0.3270954 1.6092331 -0.14459974 -0.60835147 0.2201089 1.609643 0.25571296 -0.19339964 -0.6093323 0.55783176 -1.1755381 1.0189004 0.5566685 -0.6400943 1.0304028 -0.17158496 -1.0792199 0.5365793 -0.16443804 -1.0295115 0.3197556 -0.09602541 1.552259 -0.4775364 -0.115741074 0.2411541 -0.7485887 -1.1820164 1.1522781 -1.1707871 0.56927913 -0.5333599 -1.0255778 0.5384116 -1.07159 0.5639013 1.5137519 -0.73432416 1.3114772 0.53105855 0.32907626 0.32102525 -0.5645752 -1.0649652 0.5500372 1.316063 1.5042379 -0.5958011
0.2032032 -0.65725046 0.25703785 0.32673836 1.6071429 -0.14459702 -0.60762984 0.21984762 1.6075438 0.25543734 -0.19329062 -0.60853964 0.557355 -1.1742811 1.0178404 0.5562936 -0.6392933 1.0293288 -0.17152289 -1.07811 0.536274 -0.1644021 -1.0284795 0.31939477 -0.09617007 1.5502713 -0.47707763 -0.115814745 0.24086776 -0.74755013 -1.1807919 1.1508433 -1.1695616 0.5687156 -0.5327434 -1.0245405 0.53808004 -1.0704808 0.56334543 1.5119178 -0.7332903 1.3098696 0.5307315 0.3287933 0.32068342 -0.5638724 -1.0638442 0.54955596 1.3144283 1.5023859 -0.5951229
0.2042042 -0.6564058 0.25673434 0.32638174 1.605058 -0.14459375 -0.6069113 0.21958762 1.605449 0.25515974 -0.19318217 -0.6077486 0.5568809 -1.1730282 1.0167828 0.5559194 -0.6384978 1.0282549 -0.1714612 -1.077004 0.53596795 -0.16436616 -1.0274498 0.31903565 -0.09631759 1.5482912 -0.47662237 -0.11588746 0.24058184 -0.7465153 -1.1795712 1.1494105 -1.1683404 0.5681552 -0.53212744 -1.023505 0.53774726 -1.0693754 0.56279385 1.5100908 -0.7322594 1.3082684 0.5304045 0.32850993 0.3203438 -0.56317216 -1.0627263 0.5490775 1.3127995 1.5005407 -0.5944475
0.2052052 -0.65556633 0.2564303 0.32602704 1.6029804 -0.14459053 -0.6061958 0.21932992 1.6033623 0.25488293 -0.1930747 -0.60696113 0.5564066 -1.1717792 1.0157287 0.5555449 -0.63770425 1.027185 -0.1713995 -1.0759019 0.5356632 -0.16433075 -1.0264231 0.3186782 -0.09646514 1.5463166 -0.47616774 -0.11596146 0.24029675 -0.74548256 -1.1783534 1.1479816 -1.1671242 0.56759757 -0.5315139 -1.0224719 0.53741497 -1.0682728 0.56224483 1.5082705 -0.7312325 1.3066736 0.53007895 0.32822645 0.32000476 -0.56247437 -1.06161 0.54860204 1.3111775 1.4987028 -0.59377587
0.2062062 -0.65472853 0.25612667 0.32567245 1.6009092 -0.14458945 -0.6054838 0.21907339 1.6012819 0.25460538 -0.19296762 -0.60617435 0.55593514 -1.1705339 1.0146756 0.5551696 -0.6369155 1.0261154 -0.17133859 -1.0748049 0.53535646 -0.16429734 -1.0253984 0.31832254 -0.09661448 1.5443501 -0.47571605 -0.11603567 0.24001217 -0.74445266 -1.1771398 1.1465554 -1.1659127 0.5670425 -0.5309024 -1.0214403 0.537082 -1.0671754 0.5616988 1.5064571 -0.73020923 1.3050833 0.52975273 0.3279433 0.31966692 -0.56177866 -1.0604992 0.5481291 1.3095611 1.4968722 -0.5931065
0.2072072 -0.6538948 0.25582308 0.3253199 1.5988445 -0.14458641 -0.60477483 0.21882114 1.5992086 0.25432852 -0.19286078 -0.60538954 0.5554653 -1.1692913 1.0136261 0.554795 -0.63612807 1.0250493 -0.17127708 -1.0737112 0.53505075 -0.16426328 -1.0243769 0.31796807 -0.096764624 1.5423908 -0.47526473 -0.116110146 0.23972848 -0.7434256 -1.1759288 1.1451323 -1.164704 0.56648993 -0.5302919 -1.0204107 0.53675014 -1.0660807 0.5611563 1.5046499 -0.72918963 1.3034992 0.5294275 0.32766008 0.31933206 -0.5610837 -1.0593892 0.54765934 1.3079507 1.4950472 -0.5924398
0.2082082 -0.65306365 0.25551918 0.32496828 1.5967873 -0.14458403 -0.6040683 0.21857023 1.597141 0.2540523 -0.19275385 -0.60460573 0.55499786 -1.1680517 1.012577 0.5544201 -0.63534546 1.0239832 -0.17121604 -1.0726216 0.5347449 -0.16423011 -1.0233588 0.31761575 -0.096915305 1.5404367 -0.47481534 -0.11618483 0.2394444 -0.7424005 -1.1747215 1.1437124 -1.1635001 0.5659415 -0.52968407 -1.0193841 0.53641754 -1.0649894 0.5606172 1.5028485 -0.72817224 1.3019209 0.5291042 0.32737714 0.31899709 -0.5603916 -1.0582839 0.5471922 1.306346 1.4932295 -0.59177685
0.2092092 -0.6522361 0.25521478 0.3246168 1.5947359 -0.14458296 -0.60336626 0.21832103 1.5950799 0.25377524 -0.19264784 -0.60382426 0.5545312 -1.1668172 1.0115309 0.5540458 -0.63456595 1.02292 -0.17115584 -1.0715369 0.53443795 -0.1641981 -1.0223427 0.31726515 -0.09706843 1.5384904 -0.47436795 -0.116259426 0.23916152 -0.7413789 -1.1735184 1.1422951 -1.1623002 0.5653939 -0.5290778 -1.0183579 0.5360851 -1.0639019 0.5600811 1.5010529 -0.7271588 1.3003478 0.52877915 0.32709298 0.3186624 -0.5597026 -1.0571821 0.5467274 1.3047464 1.4914178 -0.5911162
0.2102102 -0.6514113 0.25491104 0.32426703 1.5926906 -0.14458099 -0.6026664 0.2180742 1.5930257 0.2534988 -0.19254306 -0.6030446 0.55406696 -1.1655853 1.0104871 0.5536722 -0.6337888 1.021858 -0.17109555 -1.0704551 0.53413194 -0.1641654 -1.0213289 0.31691575 -0.09722069 1.5365503 -0.4739217 -0.11633465 0.23887894 -0.74035954 -1.1723183 1.1408808 -1.1611052 0.5648502 -0.52847373 -1.0173347 0.53575355 -1.062818 0.55954814 1.4992629 -0.7261486 1.2987808 0.5284567 0.32681066 0.31833184 -0.55901384 -1.0560822 0.5462659 1.3031533 1.4896127 -0.5904581
0.2112112 -0.6505904 0.25460595 0.3239187 1.5906507 -0.14458185 -0.6019697 0.2178292 1.5909767 0.25322166 -0.19243792 -0.6022667 0.5536044 -1.1643572 1.0094444 0.5532976 -0.6330151 1.0207968 -0.1710358 -1.0693786 0.5338252 -0.16413471 -1.0203182 0.31656814 -0.097375125 1.5346156 -0.4734773 -0.11641058 0.2385968 -0.73934317 -1.1711214 1.1394681 -1.1599139 0.5643094 -0.5278715 -1.0163132 0.53542143 -1.0617378 0.55901885 1.4974798 -0.7251408 1.297219 0.52813363 0.3265276 0.31799996 -0.5583283 -1.0549873 0.5458058 1.3015652 1.487814 -0.5898026
0.2122122 -0.6497727 0.25430125 0.3235709 1.5886168 -0.14458185 -0.6012764 0.21758622 1.5889332 0.25294483 -0.19233349 -0.6014908 0.5531432 -1.1631335 1.0084041 0.5529239 -0.632245 1.019737 -0.17097625 -1.0683074 0.5335185 -0.16410449 -1.0193118 0.31622213 -0.097530365 1.5326886 -0.4730342 -0.11648759 0.2383148 -0.73833007 -1.1699286 1.1380591 -1.1587279 0.5637714 -0.5272711 -1.0152944 0.5350892 -1.0606632 0.5584923 1.4957021 -0.72413826 1.2956623 0.5278111 0.326244 0.3176704 -0.5576443 -1.053896 0.5453491 1.2999821 1.4860198 -0.589151
0.21321322 -0.64895755 0.25399676 0.32322413 1.5865904 -0.14458185 -0.60058606 0.21734384 1.5868969 0.25266737 -0.1922302 -0.60071766 0.5526843 -1.1619134 1.0073637 0.55255026 -0.6314777 1.0186774 -0.17091712 -1.0672392 0.5332123 -0.16407448 -1.0183077 0.31587738 -0.0976868 1.5307672 -0.4725935 -0.11656514 0.23803419 -0.7373186 -1.1687384 1.1366526 -1.1575451 0.5632353 -0.52667224 -1.0142784 0.53475744 -1.0595908 0.55796945 1.49393 -0.7231375 1.2941101 0.5274904 0.32596073 0.3173418 -0.5569626 -1.0528076 0.5448956 1.298405 1.4842334 -0.5885012
0.21421422 -0.64814734 0.25369218 0.32287824 1.5845689 -0.14458334 -0.5999005 0.21710372 1.584866 0.25239024 -0.19212767 -0.5999451 0.55222607 -1.160697 1.006325 0.55217695 -0.6307147 1.0176194 -0.17085984 -1.0661774 0.532905 -0.16404575 -1.017307 0.31553352 -0.09784436 1.5288508 -0.4721539 -0.116642326 0.23775166 -0.7363105 -1.1675532 1.1352482 -1.1563672 0.5627021 -0.52607685 -1.0132635 0.534425 -1.0585237 0.55744827 1.4921625 -0.72214055 1.2925634 0.5271681 0.32567662 0.31701314 -0.5562831 -1.0517232 0.54444283 1.2968321 1.4824514 -0.5878552
0.21521522 -0.6473384 0.2533874 0.3225336 1.5825537 -0.14458457 -0.599216 0.21686581 1.5828408 0.25211313 -0.19202515 -0.5991747 0.5517702 -1.1594837 1.0052884 0.5518042 -0.629954 1.0165627 -0.17080146 -1.065118 0.53259856 -0.16401684 -1.0163085 0.31519222 -0.09800187 1.5269405 -0.47171572 -0.1167205 0.23747101 -0.7353051 -1.1663698 1.1338472 -1.1551931 0.56217116 -0.52548265 -1.0122524 0.5340938 -1.0574598 0.5569313 1.4904013 -0.7211463 1.2910212 0.5268473 0.32539386 0.31668696 -0.555605 -1.0506419 0.5439944 1.2952646 1.4806759 -0.58721113
0.21621622 -0.646533 0.2530831 0.3221907 1.580545 -0.14458549 -0.59853506 0.21663046 1.5808225 0.25183505 -0.19192386 -0.59840506 0.55131716 -1.158274 1.0042527 0.551432 -0.62919605 1.0155067 -0.17074272 -1.0640631 0.5322911 -0.16398793 -1.0153134 0.31485152 -0.098160625 1.5250368 -0.47127822 -0.116799325 0.23719159 -0.73430204 -1.1651918 1.1324492 -1.1540232 0.56164396 -0.5248889 -1.0112426 0.53376216 -1.0563995 0.55641735 1.4886446 -0.7201551 1.2894839 0.5265279 0.32511005 0.3163623 -0.5549282 -1.0495651 0.5435494 1.2937031 1.4789056 -0.5865702
0.21721722 -0.64573216 0.25277695 0.32184714 1.5785412 -0.14459044 -0.59785855 0.21639505 1.5788091 0.25155705 -0.19182289 -0.5976393 0.55086446 -1.1570696 1.0032166 0.5510591 -0.6284418 1.0144504 -0.17068651 -1.063014 0.5319841 -0.1639615 -1.0143225 0.31451237 -0.098321825 1.5231388 -0.47084507 -0.11687875 0.2369116 -0.7333017 -1.1640158 1.1310524 -1.1528585 0.56111884 -0.5243 -1.0102369 0.5334301 -1.0553442 0.55590713 1.4868939 -0.71916753 1.2879512 0.5262067 0.32482597 0.31603768 -0.5542557 -1.0484922 0.54310465 1.2921447 1.4771401 -0.58593214
0.21821822 -0.64493346 0.2524717 0.32150596 1.5765421 -0.14459288 -0.5971838 0.21616146 1.5768011 0.25127873 -0.19172245 -0.59687436 0.5504146 -1.1558675 1.0021828 0.5506876 -0.62769043 1.0133953 -0.17062986 -1.061969 0.5316782 -0.16393408 -1.0133351 0.314175 -0.0984827 1.5212452 -0.47041067 -0.116958976 0.23663267 -0.73230445 -1.1628435 1.1296606 -1.1516969 0.5605972 -0.5237112 -1.0092335 0.5330984 -1.054292 0.5553985 1.4851471 -0.7181826 1.2864244 0.52588767 0.32454258 0.31571448 -0.553583 -1.0474224 0.5426647 1.2905924 1.4753811 -0.5852972
0.21921922 -0.64413905 0.25216576 0.32116556 1.5745485 -0.14459842 -0.5965129 0.21593025 1.5747982 0.25099945 -0.19162244 -0.5961113 0.54996526 -1.1546686 1.0011494 0.55031604 -0.62694263 1.0123409 -0.17057425 -1.0609287 0.53137046 -0.16390952 -1.0123503 0.31383908 -0.09864485 1.5193574 -0.46997845 -0.11704022 0.2363525 -0.73131037 -1.1616746 1.1282706 -1.1505392 0.5600772 -0.52312547 -1.0082319 0.5327668 -1.0532448 0.5548938 1.4834058 -0.71720034 1.2849019 0.52556914 0.32425871 0.31539214 -0.55291283 -1.0463567 0.5422257 1.2890453 1.4736265 -0.58466387
0.22022022 -0.6433475 0.2518591 0.32082582 1.5725622 -0.14460292 -0.5958445 0.21570015 1.572802 0.25072178 -0.19152358 -0.59534985 0.54951876 -1.1534742 1.0001167 0.54994535 -0.6261972 1.0112872 -0.1705187 -1.0598928 0.53106385 -0.1638839 -1.0113682 0.3135047 -0.09880754 1.5174756 -0.46954855 -0.11712092 0.23607269 -0.7303176 -1.1605077 1.1268836 -1.1493845 0.5595602 -0.5225414 -1.0072336 0.53243583 -1.0522015 0.5543926 1.4816694 -0.7162204 1.2833828 0.5252509 0.3239743 0.31507117 -0.55224574 -1.0452952 0.5417898 1.2875017 1.4718776 -0.5840334
0.22122122 -0.6425593 0.25155243 0.32048744 1.570579 -0.14460939 -0.5951798 0.2154702 1.5708091 0.25044218 -0.19142547 -0.59459025 0.5490732 -1.1522832 0.999085 0.54957455 -0.6254548 1.010233 -0.17046463 -1.0588613 0.53075624 -0.16385943 -1.0103915 0.3131696 -0.098971546 1.515599 -0.4691204 -0.1172044 0.23579451 -0.729329 -1.1593444 1.1254997 -1.1482341 0.5590455 -0.5219593 -1.0062385 0.5321039 -1.0511622 0.55389416 1.4799371 -0.71524537 1.2818696 0.52493256 0.32369003 0.31475118 -0.5515796 -1.0442375 0.5413553 1.2859633 1.4701321 -0.5834068
0.22222222 -0.64177334 0.25124615 0.32014894 1.5686034 -0.14461613 -0.5945188 0.21524218 1.5688226 0.25016227 -0.1913279 -0.5938327 0.54863036 -1.1510942 0.99805325 0.5492053 -0.6247159 1.0091789 -0.17040965 -1.0578343 0.53044933 -0.16383588 -1.0094169 0.31283826 -0.09913701 1.5137277 -0.46869427 -0.117287725 0.23551548 -0.72834224 -1.1581831 1.1241192 -1.1470863 0.55853385 -0.5213798 -1.005246 0.5317727 -1.0501275 0.5533981 1.4782106 -0.7142708 1.2803597 0.52461445 0.3234056 0.31443188 -0.5509155 -1.0431827 0.5409254 1.2844293 1.4683934 -0.5827815
0.22322322 -0.6409917 0.25093982 0.31981242 1.5666311 -0.14462432 -0.5938593 0.21501681 1.5668415 0.24988359 -0.19123119 -0.59307736 0.54818904 -1.1499089 0.9970228 0.54883546 -0.62397856 1.0081267 -0.170356 -1.0568118 0.5301431 -0.16381243 -1.008446 0.31250733 -0.099301845 1.5118616 -0.46826783 -0.11737099 0.23523787 -0.7273579 -1.1570253 1.122742 -1.1459422 0.55802524 -0.52080154 -1.0042571 0.531442 -1.0490971 0.5529049 1.4764891 -0.7133006 1.2788548 0.5242978 0.3231216 0.31411365 -0.5502529 -1.0421331 0.54049647 1.2829013 1.4666586 -0.58215976
0.22422422 -0.6402131 0.25063193 0.31947762 1.5646652 -0.14463261 -0.5932042 0.21479172 1.5648655 0.24960247 -0.19113553 -0.5923227 0.5477492 -1.1487266 0.99599224 0.54846704 -0.6232453 1.0070741 -0.17030346 -1.0557945 0.5298353 -0.16378972 -1.0074799 0.31217754 -0.09946853 1.5099998 -0.46784434 -0.117456615 0.23495936 -0.72637653 -1.1558685 1.121368 -1.1448009 0.5575187 -0.52022564 -1.0032704 0.5311104 -1.0480702 0.5524158 1.4747705 -0.71233314 1.2773542 0.5239809 0.32283685 0.31379622 -0.54959285 -1.0410872 0.54007065 1.2813759 1.4649287 -0.5815401
0.22522523 -0.63943785 0.25032443 0.31914192 1.5627041 -0.14464217 -0.5925518 0.21456766 1.5628948 0.24932125 -0.19103962 -0.59157044 0.5473113 -1.1475456 0.9949633 0.5480983 -0.6225158 1.0060214 -0.17025149 -1.0547816 0.52952796 -0.16376793 -1.0065168 0.31184906 -0.099636495 1.5081437 -0.46742275 -0.11754194 0.2346814 -0.72539747 -1.1547143 1.1199971 -1.1436619 0.5570143 -0.51965237 -1.002287 0.5307785 -1.0470483 0.5519289 1.4730561 -0.71136796 1.2758577 0.5236648 0.32255116 0.31348002 -0.54893416 -1.0400444 0.53964686 1.2798566 1.4632038 -0.58092344
0.22622623 -0.6386665 0.25001657 0.3188088 1.5607476 -0.14465296 -0.59190255 0.21434516 1.5609292 0.24904087 -0.19094548 -0.5908199 0.5468745 -1.1463685 0.9939353 0.5477308 -0.6217887 1.0049701 -0.17020026 -1.0537732 0.5292209 -0.16374794 -1.0055574 0.3115216 -0.09980491 1.5062921 -0.4670021 -0.117628545 0.2344032 -0.7244219 -1.1535616 1.1186304 -1.1425259 0.55651295 -0.51908123 -1.0013075 0.5304485 -1.0460308 0.5514445 1.4713475 -0.7104062 1.2743664 0.5233484 0.3222666 0.31316444 -0.5482776 -1.0390072 0.5392256 1.2783399 1.4614831 -0.58031
0.22722723 -0.63789785 0.24970794 0.31847614 1.5587965 -0.14466414 -0.5912566 0.21412337 1.5589681 0.24875954 -0.19085225 -0.5900711 0.54644024 -1.1451929 0.9929085 0.5473644 -0.62106335 1.0039189 -0.17014864 -1.0527699 0.5289142 -0.16372746 -1.0046017 0.31119567 -0.099974334 1.5044459 -0.46658298 -0.11771637 0.23412588 -0.72344804 -1.1524111 1.1172663 -1.1413914 0.5560145 -0.5185121 -1.0003304 0.5301178 -1.0450172 0.550963 1.4696425 -0.70944697 1.2728784 0.5230328 0.3219812 0.3128499 -0.54762334 -1.0379736 0.53880703 1.2768292 1.459767 -0.5796982
0.22822823 -0.63713205 0.24939996 0.31814396 1.5568502 -0.14467657 -0.59061384 0.2139028 1.5570126 0.2484769 -0.1907579 -0.5893236 0.5460083 -1.1440189 0.9918821 0.5469981 -0.6203419 1.0028684 -0.17009893 -1.0517704 0.5286071 -0.16370821 -1.0036496 0.31087154 -0.100144744 1.502605 -0.46616507 -0.117805004 0.23384905 -0.72247744 -1.1512625 1.1159068 -1.1402597 0.55551845 -0.51794434 -0.99935704 0.5297871 -1.0440068 0.55048585 1.4679419 -0.7084901 1.2713944 0.5227176 0.3216952 0.31253657 -0.5469702 -1.0369434 0.538391 1.2753228 1.4580548 -0.57908905
0.22922923 -0.6363699 0.2490902 0.3178131 1.5549088 -0.14469042 -0.58997357 0.21368405 1.5550616 0.24819458 -0.19066557 -0.58857775 0.5455769 -1.1428475 0.9908574 0.5466321 -0.6196227 1.0018198 -0.17004931 -1.0507752 0.5283002 -0.16368943 -1.0027027 0.3105473 -0.10031596 1.5007669 -0.4657499 -0.11789358 0.23357096 -0.7215088 -1.1501143 1.1145501 -1.1391292 0.55502474 -0.51737934 -0.998387 0.52945685 -1.0430007 0.5500107 1.4662448 -0.7075364 1.2699159 0.5224037 0.32140955 0.31222403 -0.5463202 -1.0359173 0.53797734 1.2738202 1.456348 -0.5784826
0.23023023 -0.63561106 0.24878135 0.31748345 1.5529715 -0.14470449 -0.5893363 0.21346551 1.5531155 0.24791116 -0.1905742 -0.5878352 0.54514766 -1.1416788 0.989834 0.5462667 -0.618907 1.0007716 -0.17000088 -1.0497837 0.5279937 -0.16367117 -1.0017585 0.31022477 -0.10048795 1.4989352 -0.46533614 -0.117984354 0.23329479 -0.7205419 -1.1489687 1.1131971 -1.1380019 0.55453306 -0.5168165 -0.9974203 0.52912587 -1.0419991 0.5495375 1.4645529 -0.70658517 1.2684402 0.52208894 0.3211229 0.31191152 -0.54567045 -1.0348942 0.5375661 1.272322 1.454646 -0.57787895
0.23123123 -0.6348558 0.24847147 0.31715396 1.5510397 -0.1447205 -0.5887023 0.21324766 1.5511734 0.24762794 -0.19048402 -0.5870925 0.54472005 -1.1405102 0.988813 0.5459026 -0.61819357 0.99972516 -0.1699532 -1.048796 0.52768683 -0.16365379 -1.0008186 0.30990392 -0.100660354 1.497108 -0.46492288 -0.11807516 0.23301771 -0.7195799 -1.1478229 1.1118484 -1.1368763 0.5540448 -0.5162549 -0.9964574 0.5287967 -1.0410001 0.54906887 1.4628648 -0.7056362 1.2669691 0.52177554 0.32083654 0.31160057 -0.54502344 -1.0338755 0.5371568 1.2708274 1.4529465 -0.57727724
0.23223223 -0.63410246 0.24816173 0.31682634 1.5491123 -0.14473683 -0.58807135 0.21303141 1.549238 0.24734458 -0.19039404 -0.58635306 0.5442944 -1.1393433 0.98779243 0.54554003 -0.61748296 0.99868 -0.1699056 -1.047812 0.5273812 -0.16363794 -0.9998818 0.30958253 -0.10083476 1.4952853 -0.46451244 -0.11816782 0.23274153 -0.718619 -1.146679 1.1105027 -1.1357502 0.55355895 -0.5156969 -0.9954976 0.52846783 -1.0400052 0.54860145 1.4611802 -0.70469034 1.2655022 0.52146286 0.32054964 0.3112905 -0.54437876 -1.0328603 0.5367499 1.2693386 1.4512532 -0.5766785
0.23323323 -0.6333532 0.24785125 0.31649846 1.54719 -0.14475423 -0.5874432 0.21281591 1.5473058 0.24705958 -0.19030473 -0.58561414 0.54387105 -1.138179 0.9867755 0.5451772 -0.6167748 0.99763656 -0.16986024 -1.0468321 0.5270743 -0.16362286 -0.99894893 0.3092638 -0.10100865 1.4934667 -0.46410328 -0.11826131 0.23246428 -0.71766114 -1.145535 1.1091619 -1.134628 0.5530753 -0.51514006 -0.9945413 0.5281382 -1.0390129 0.5481384 1.4594998 -0.7037476 1.2640399 0.52114975 0.32026315 0.31098086 -0.5437348 -1.0318472 0.5363464 1.2678535 1.449562 -0.57608235
0.23423423 -0.63260764 0.2475406 0.3161729 1.5452721 -0.14477307 -0.58681786 0.21260107 1.5453782 0.24677357 -0.19021675 -0.58487755 0.54344946 -1.1370149 0.9857596 0.54481524 -0.61607015 0.99659497 -0.16981438 -1.045855 0.52676827 -0.16360769 -0.99802023 0.30894557 -0.10118526 1.4916534 -0.46369493 -0.11835545 0.23218817 -0.7167054 -1.1443932 1.1078243 -1.1335061 0.5525945 -0.5145854 -0.9935877 0.52780914 -1.0380248 0.5476776 1.4578242 -0.7028068 1.2625808 0.5208384 0.3199757 0.3106724 -0.54309374 -1.0308391 0.5359441 1.2663721 1.4478774 -0.57548845
0.23523523 -0.6318643 0.2472299 0.3158471 1.5433595 -0.14479282 -0.58619595 0.21238723 1.5434556 0.24648792 -0.19012895 -0.5841423 0.54302967 -1.1358519 0.9847457 0.54445505 -0.61536765 0.9955549 -0.16976964 -1.0448818 0.5264625 -0.16359311 -0.99709475 0.30862844 -0.10136178 1.4898453 -0.46328914 -0.11845106 0.23191243 -0.71575296 -1.1432507 1.1064906 -1.1323857 0.5521163 -0.51403296 -0.99263763 0.5274802 -1.0370382 0.5472186 1.4561524 -0.7018689 1.2611265 0.52052605 0.31968802 0.31036505 -0.5424536 -1.0298328 0.5355445 1.2648957 1.4461954 -0.57489747
0.23623623 -0.6311245 0.24691966 0.31552315 1.5414511 -0.14481378 -0.58557606 0.21217465 1.5415388 0.24620143 -0.19004247 -0.5834086 0.5426118 -1.1346897 0.9837353 0.54409546 -0.6146686 0.99451804 -0.1697256 -1.0439107 0.5261575 -0.16357973 -0.9961713 0.30831385 -0.101537704 1.4880407 -0.46288332 -0.11854684 0.23163614 -0.7148019 -1.1421089 1.1051615 -1.1312653 0.55164105 -0.51348233 -0.99169064 0.5271518 -1.036056 0.54676366 1.4544843 -0.7009329 1.2596767 0.5202159 0.31940106 0.3100588 -0.54181576 -1.0288297 0.53514785 1.2634232 1.4445179 -0.57430744
0.23723723 -0.6303878 0.24660769 0.31519926 1.539546 -0.14483592 -0.58495927 0.2119621 1.5396255 0.24591479 -0.18995634 -0.58267707 0.5421943 -1.1335292 0.982726 0.54373586 -0.61397207 0.9934821 -0.16968223 -1.0429442 0.5258519 -0.16356713 -0.9952526 0.30799854 -0.10171574 1.4862412 -0.46248105 -0.118644685 0.23136038 -0.7138541 -1.1409681 1.1038353 -1.1301463 0.551167 -0.5129343 -0.99074715 0.5268246 -1.0350763 0.54631054 1.4528208 -0.7000001 1.2582294 0.51990545 0.3191117 0.30975217 -0.54118025 -1.0278302 0.5347534 1.261955 1.4428451 -0.5737212
0.23823825 -0.6296532 0.24629682 0.31487694 1.537647 -0.14485821 -0.5843448 0.2117512 1.5377166 0.24562716 -0.18987116 -0.5819464 0.54178107 -1.1323683 0.9817202 0.54337865 -0.61327696 0.9924499 -0.16963908 -1.0419791 0.5255482 -0.16355461 -0.99433625 0.30768603 -0.101894915 1.4844458 -0.46207854 -0.11874285 0.23108575 -0.71290773 -1.1398256 1.1025143 -1.1290275 0.5506965 -0.512387 -0.9898051 0.5264979 -1.0340978 0.54586124 1.4511603 -0.6990695 1.2567878 0.51959586 0.31882387 0.30944788 -0.5405446 -1.0268317 0.5343613 1.2604921 1.441177 -0.5731363
0.23923925 -0.6289232 0.2459847 0.314556 1.5357523 -0.14488184 -0.58373404 0.21153966 1.5358126 0.24533892 -0.18978694 -0.5812176 0.541368 -1.1312083 0.98071724 0.5430215 -0.6125852 0.991419 -0.16959786 -1.0410173 0.5252435 -0.16354352 -0.9934226 0.30737326 -0.102074444 1.4826554 -0.46167797 -0.11884284 0.2308104 -0.71196455 -1.1386846 1.101197 -1.1279094 0.5502283 -0.5118436 -0.9888658 0.52617073 -1.0331223 0.5454147 1.4495039 -0.6981414 1.25535 0.5192874 0.31853446 0.30914325 -0.53991276 -1.0258366 0.533971 1.2590319 1.4395114 -0.5725547
0.24024025 -0.6281945 0.24567246 0.31423482 1.533861 -0.14490712 -0.5831264 0.21133024 1.5339128 0.2450504 -0.18970433 -0.58049023 0.5409577 -1.1300489 0.9797161 0.5426654 -0.61189646 0.9903912 -0.16955718 -1.0400584 0.5249395 -0.1635328 -0.9925125 0.3070611 -0.102255136 1.4808679 -0.46127933 -0.11894429 0.23053473 -0.7110234 -1.1375427 1.0998839 -1.1267917 0.5497624 -0.5113017 -0.9879302 0.52584463 -1.0321504 0.5449698 1.4478521 -0.6972162 1.2539163 0.5189794 0.31824437 0.30883902 -0.53928185 -1.0248432 0.53358376 1.257577 1.437851 -0.57197523
0.24124125 -0.62747025 0.24536005 0.31391573 1.5319762 -0.14493364 -0.58252025 0.21112159 1.5320184 0.24476147 -0.18962097 -0.5797649 0.5405492 -1.1288898 0.9787195 0.54231143 -0.61120915 0.989367 -0.16951674 -1.0391018 0.52463645 -0.16352323 -0.9916042 0.30675173 -0.10243577 1.4790866 -0.46088132 -0.11904517 0.23026073 -0.7100851 -1.1364002 1.0985756 -1.1256747 0.5492999 -0.5107621 -0.98699594 0.5255201 -1.0311797 0.5445291 1.4462041 -0.69629216 1.2524872 0.5186726 0.31795615 0.30853724 -0.53865284 -1.0238534 0.53319836 1.2561264 1.4361953 -0.57139754
0.24224225 -0.6267481 0.24504772 0.3135965 1.5300951 -0.1449604 -0.58191687 0.21091342 1.5301286 0.24447125 -0.1895402 -0.57904077 0.5401429 -1.1277307 0.9777256 0.5419577 -0.6105263 0.98834556 -0.16947797 -1.0381464 0.5243332 -0.16351259 -0.9906988 0.30644226 -0.10261741 1.4773086 -0.46048516 -0.11914837 0.22998682 -0.7091489 -1.1352589 1.0972707 -1.1245573 0.54883975 -0.5102235 -0.9860649 0.52519476 -1.030211 0.54408973 1.4445593 -0.6953714 1.251061 0.518366 0.31766632 0.3082354 -0.5380251 -1.0228649 0.53281647 1.2546792 1.4345422 -0.57082266
0.24324325 -0.6260296 0.2447344 0.3132787 1.5282178 -0.14498931 -0.5813184 0.21070558 1.5282426 0.24418017 -0.18945938 -0.5783191 0.5397379 -1.1265712 0.9767335 0.5416038 -0.6098441 0.9873266 -0.1694403 -1.0371947 0.5240306 -0.16350523 -0.9897965 0.3061338 -0.10280013 1.4755349 -0.46009 -0.11925182 0.22971156 -0.70821476 -1.134116 1.0959702 -1.1234403 0.54838103 -0.5096878 -0.9851357 0.52486956 -1.0292444 0.54365367 1.4429193 -0.69445336 1.2496397 0.51805925 0.3173766 0.3079338 -0.5373998 -1.0218792 0.53243524 1.2532378 1.4328935 -0.5702498
0.24424425 -0.62531316 0.24442172 0.31296226 1.5263453 -0.1450189 -0.5807204 0.21049762 1.5263613 0.24388826 -0.18937987 -0.57759833 0.539335 -1.1254132 0.97574687 0.5412532 -0.609166 0.9863109 -0.169402 -1.0362449 0.523728 -0.16349691 -0.98889637 0.3058261 -0.102983385 1.4737663 -0.45969674 -0.119357616 0.22943747 -0.7072836 -1.132974 1.0946741 -1.1223234 0.5479255 -0.5091549 -0.9842093 0.52454615 -1.0282805 0.5432199 1.4412835 -0.69353783 1.248222 0.51775473 0.31708583 0.3076338 -0.536776 -1.0208948 0.53205734 1.2517998 1.4312491 -0.569679
0.24524525 -0.62460005 0.24410892 0.31264657 1.5244777 -0.14504933 -0.58012533 0.21029112 1.5244846 0.24359721 -0.18930018 -0.5768794 0.5389337 -1.1242533 0.9747631 0.54090273 -0.608489 0.9852991 -0.16936642 -1.0352967 0.52342707 -0.16349033 -0.987998 0.3055201 -0.103167474 1.4720021 -0.45930436 -0.11946362 0.22916377 -0.7063543 -1.13183 1.0933831 -1.1212054 0.547472 -0.5086229 -0.9832846 0.5242233 -1.0273169 0.54279 1.4396499 -0.6926239 1.2468104 0.5174499 0.3167954 0.3073343 -0.5361545 -1.019912 0.53168184 1.2503655 1.4296098 -0.56911016
0.24624625 -0.6238898 0.24379534 0.3123313 1.5226132 -0.14508128 -0.5795339 0.21008515 1.5226122 0.24330434 -0.18922228 -0.5761607 0.53853506 -1.1230941 0.97378254 0.54055375 -0.60781467 0.98429024 -0.16933006 -1.0343506 0.52312684 -0.1634844 -0.9871016 0.3052155 -0.1033521 1.4702424 -0.45891386 -0.11956999 0.22888955 -0.70542693 -1.1306847 1.0920955 -1.1200881 0.5470217 -0.50809246 -0.98236096 0.5239005 -1.0263555 0.5423626 1.4380224 -0.6917127 1.2454 0.5171471 0.3165046 0.30703658 -0.5355334 -1.0189309 0.53130823 1.2489374 1.4279737 -0.5685433
0.24724725 -0.62318254 0.24348223 0.31201708 1.5207547 -0.14511412 -0.5789442 0.20987982 1.5207444 0.24301115 -0.18914512 -0.5754447 0.538138 -1.1219344 0.9728053 0.540206 -0.60714316 0.9832844 -0.16929552 -1.0334057 0.52282685 -0.16347808 -0.9862077 0.30491167 -0.10353789 1.4684865 -0.458524 -0.11967832 0.22861594 -0.70450217 -1.1295396 1.0908136 -1.1189699 0.546574 -0.5075657 -0.9814404 0.5235794 -1.0253962 0.541937 1.4363979 -0.69080275 1.2439959 0.5168445 0.31621346 0.30673853 -0.53491485 -1.0179521 0.53093743 1.247513 1.4263427 -0.5679792
0.24824825 -0.6224772 0.24316868 0.31170455 1.5189003 -0.14514732 -0.5783558 0.20967492 1.5188811 0.24271846 -0.18906805 -0.5747305 0.5377431 -1.1207741 0.9718334 0.5398593 -0.60647386 0.9822847 -0.16926089 -1.0324626 0.522528 -0.16347334 -0.98531544 0.3046087 -0.10372308 1.4667354 -0.45813552 -0.119787425 0.22834316 -0.70357895 -1.1283925 1.0895352 -1.1178497 0.54612887 -0.5070398 -0.9805206 0.5232587 -1.024438 0.541515 1.4347773 -0.6898971 1.2425969 0.5165439 0.3159221 0.3064419 -0.5342967 -1.0169743 0.53056973 1.246092 1.4247153 -0.5674164
0.24924925 -0.6217756 0.24285513 0.3113925 1.5170507 -0.14518276 -0.5777719 0.20947027 1.5170243 0.24242333 -0.18899244 -0.5740178 0.5373504 -1.1196136 0.97086525 0.53951424 -0.6058067 0.98128647 -0.16922766 -1.0315201 0.5222293 -0.16346955 -0.9844253 0.30430704 -0.10391125 1.4649884 -0.45774904 -0.11989859 0.22807065 -0.7026596 -1.1272453 1.0882621 -1.1167315 0.5456849 -0.5065161 -0.97960347 0.5229387 -1.0234808 0.54109544 1.433161 -0.68899286 1.2412003 0.5162424 0.31562993 0.30614656 -0.5336826 -1.0159984 0.5302031 1.2446759 1.4230909 -0.5668566
0.25025025 -0.621076 0.24254182 0.3110819 1.5152074 -0.14521912 -0.57718927 0.20926645 1.5151705 0.24212909 -0.18891785 -0.5733057 0.53695995 -1.1184517 0.9699006 0.5391706 -0.6051408 0.9802936 -0.1691952 -1.0305798 0.5219313 -0.16346505 -0.9835357 0.30400613 -0.10409722 1.4632465 -0.4573628 -0.12000853 0.22779751 -0.70174086 -1.126096 1.0869937 -1.1156108 0.5452455 -0.50599444 -0.9786863 0.52261955 -1.0225238 0.54067856 1.4315488 -0.6880907 1.2398088 0.5159429 0.3153387 0.30585122 -0.53306764 -1.0150223 0.52983963 1.2432656 1.4214729 -0.5662982
0.25125125 -0.6203799 0.24222735 0.3107719 1.5133673 -0.14525539 -0.57660973 0.2090629 1.5133226 0.24183407 -0.18884376 -0.5725951 0.53657067 -1.1172892 0.96894026 0.53882813 -0.6044786 0.979304 -0.16916323 -1.0296404 0.52163446 -0.16346249 -0.98264945 0.30370647 -0.10428423 1.4615092 -0.456978 -0.12012139 0.22752541 -0.7008239 -1.1249454 1.0857302 -1.1144891 0.544808 -0.5054745 -0.97777134 0.52230203 -1.0215695 0.5402642 1.4299409 -0.6871901 1.2384218 0.5156443 0.3150477 0.30555657 -0.5324551 -1.0140488 0.52947813 1.2418596 1.4198581 -0.56574154
0.25225225 -0.6196852 0.24191439 0.31046245 1.511533 -0.1452936 -0.5760323 0.20886052 1.5114803 0.24153861 -0.18877149 -0.5718864 0.53618497 -1.1161263 0.96798384 0.5384872 -0.6038184 0.97831887 -0.16913295 -1.0287026 0.5213386 -0.16345972 -0.98176414 0.30340818 -0.104472846 1.4597762 -0.4565942 -0.120235085 0.22725374 -0.69991064 -1.1237937 1.0844713 -1.1133673 0.5443723 -0.5049567 -0.97685796 0.5219843 -1.0206155 0.5398524 1.4283369 -0.6862936 1.2370389 0.5153467 0.3147554 0.30526417 -0.5318441 -1.0130757 0.5291192 1.2404568 1.4182472 -0.56518734
0.25325325 -0.61899316 0.24160129 0.31015474 1.5097047 -0.1453323 -0.57545686 0.20865732 1.5096427 0.2412425 -0.18869811 -0.5711794 0.5358009 -1.114962 0.9670336 0.5381481 -0.6031601 0.977339 -0.16910219 -1.0277648 0.5210427 -0.16345748 -0.9808793 0.30311042 -0.10466164 1.4580485 -0.4562116 -0.12034902 0.22698236 -0.69899905 -1.1226399 1.0832163 -1.112243 0.5439399 -0.50443995 -0.97594625 0.52166826 -1.019661 0.5394445 1.4267368 -0.68539727 1.2356608 0.51505107 0.31446373 0.30497238 -0.53123415 -1.0121028 0.52876353 1.2390599 1.4166408 -0.56463504
0.25425425 -0.6183049 0.24128658 0.30984807 1.5078801 -0.14537293 -0.5748837 0.20845592 1.5078108 0.240946 -0.18862659 -0.5704737 0.5354184 -1.1137955 0.96608645 0.5378099 -0.6025034 0.976363 -0.16907322 -1.0268292 0.52074915 -0.16345656 -0.97999597 0.3028142 -0.10485104 1.4563248 -0.4558305 -0.12046397 0.22671098 -0.69808805 -1.1214845 1.0819671 -1.1111177 0.54350996 -0.5039259 -0.9750335 0.52135384 -1.018709 0.5390381 1.4251413 -0.6845034 1.2342875 0.51475537 0.31417128 0.30468053 -0.5306264 -1.0111324 0.52840936 1.2376676 1.4150395 -0.5640843
0.25525525 -0.6176168 0.24097297 0.3095428 1.5060625 -0.14541322 -0.5743126 0.20825496 1.5059845 0.24064937 -0.18855584 -0.56976885 0.5350381 -1.112629 0.96514463 0.5374739 -0.6018493 0.9753909 -0.1690445 -1.025892 0.52045596 -0.16345593 -0.97911423 0.30251864 -0.10503963 1.454607 -0.45545 -0.12057984 0.22644073 -0.6971806 -1.1203284 1.0807229 -1.1099918 0.54308254 -0.50341344 -0.97412336 0.5210402 -1.0177562 0.53863436 1.4235497 -0.68361294 1.2329187 0.5144617 0.31387916 0.30438995 -0.53001857 -1.0101612 0.52805793 1.2362802 1.4134417 -0.5635356
0.25625625 -0.61693335 0.24065918 0.30923754 1.5042496 -0.14545563 -0.5737439 0.20805314 1.5041631 0.24035168 -0.1884852 -0.56906515 0.5346598 -1.1114616 0.96420723 0.5371388 -0.6011978 0.9744248 -0.16901681 -1.0249581 0.5201645 -0.16345641 -0.9782321 0.30222496 -0.1052306 1.4528933 -0.45507106 -0.12069687 0.22617036 -0.6962743 -1.1191688 1.0794821 -1.1088634 0.5426574 -0.5029031 -0.9732133 0.5207279 -1.0168042 0.53823376 1.421962 -0.682723 1.231554 0.5141687 0.31358707 0.3041001 -0.52941465 -1.0091913 0.5277075 1.2348979 1.4118483 -0.56298846
0.25725725 -0.6162522 0.24034521 0.30893335 1.5024415 -0.14549896 -0.57317746 0.20785263 1.502348 0.2400547 -0.18841657 -0.5683639 0.5342845 -1.110292 0.9632761 0.53680557 -0.6005478 0.9734631 -0.1689898 -1.0240234 0.5198742 -0.1634565 -0.97735184 0.30193156 -0.10542044 1.4511857 -0.45469204 -0.120814204 0.22589976 -0.6953702 -1.1180078 1.0782485 -1.1077342 0.54223555 -0.5023943 -0.97230405 0.52041674 -1.0158538 0.5378361 1.42038 -0.68183595 1.2301962 0.5138777 0.31329545 0.30381173 -0.5288111 -1.0082223 0.52736104 1.2335206 1.4102602 -0.56244296
0.25825825 -0.61557275 0.24003172 0.3086314 1.5006406 -0.1455433 -0.5726135 0.2076517 1.5005381 0.23975664 -0.18834877 -0.5676638 0.5339108 -1.1091223 0.9623491 0.5364747 -0.5998999 0.97250557 -0.1689632 -1.023089 0.51958305 -0.16345766 -0.97647256 0.30163872 -0.10561082 1.4494826 -0.4543148 -0.12093353 0.22563025 -0.6944684 -1.116846 1.077019 -1.1066035 0.5418159 -0.5018876 -0.9713965 0.52010584 -1.0149028 0.53744024 1.4188018 -0.6809512 1.2288418 0.513588 0.31300357 0.3035233 -0.52820826 -1.0072532 0.5270173 1.2321488 1.4086767 -0.5618999
0.25925925 -0.6148951 0.2397187 0.30832982 1.4988441 -0.14558712 -0.57205117 0.20745206 1.4987342 0.23945907 -0.18827996 -0.5669631 0.5335399 -1.107949 0.9614277 0.5361444 -0.59925354 0.97155446 -0.16893682 -1.022155 0.5192955 -0.1634585 -0.9755927 0.30134878 -0.1058006 1.4477851 -0.45393744 -0.12105182 0.22536111 -0.6935675 -1.11568 1.0757948 -1.1054701 0.54139864 -0.50138175 -0.9704884 0.519798 -1.0139512 0.5370487 1.4172286 -0.68006676 1.2274933 0.5132991 0.31271303 0.30323797 -0.527607 -1.0062835 0.52667505 1.2307818 1.407098 -0.5613576
0.26026025 -0.61421996 0.23940548 0.3080287 1.4970545 -0.14563373 -0.5714905 0.20725226 1.4969361 0.23916069 -0.18821347 -0.56626546 0.5331713 -1.106775 0.9605108 0.53581727 -0.59860945 0.97060806 -0.16891208 -1.0212215 0.5190077 -0.16346139 -0.9747147 0.30105874 -0.10599238 1.4460938 -0.45356154 -0.12117228 0.22509235 -0.6926692 -1.1145129 1.0745754 -1.1043351 0.54098386 -0.500878 -0.9695808 0.5194906 -1.0130005 0.5366588 1.4156595 -0.67918646 1.2261484 0.513011 0.3124205 0.3029517 -0.5270071 -1.0053151 0.52633566 1.2294197 1.4055244 -0.56081724
0.26126125 -0.61354756 0.23909354 0.30772975 1.4952707 -0.14567977 -0.5709326 0.2070533 1.4951441 0.2388621 -0.18814749 -0.5655688 0.53280395 -1.1056006 0.9595993 0.5354904 -0.5979674 0.96966606 -0.16888776 -1.0202874 0.5187227 -0.16346285 -0.9738362 0.30076912 -0.1061835 1.444408 -0.45318687 -0.121293426 0.22482434 -0.69177216 -1.1133444 1.0733616 -1.1031991 0.54057217 -0.5003755 -0.96867406 0.5191851 -1.012049 0.53627163 1.4140958 -0.6783074 1.2248077 0.5127261 0.3121292 0.3026679 -0.5264078 -1.0043465 0.5259988 1.2280619 1.4039562 -0.5602789
0.26226225 -0.61287606 0.2387805 0.30743217 1.4934925 -0.14572707 -0.5703753 0.20685485 1.4933589 0.23856306 -0.18808213 -0.56487375 0.5324401 -1.1044225 0.9586942 0.5351666 -0.597327 0.9687307 -0.16886434 -1.0193529 0.518438 -0.16346624 -0.9729593 0.3004823 -0.10637537 1.4427282 -0.4528123 -0.12141493 0.22455636 -0.6908775 -1.1121718 1.0721536 -1.1020604 0.5401634 -0.49987507 -0.9677678 0.5188802 -1.0110972 0.53588766 1.4125367 -0.67742956 1.2234722 0.51244146 0.31183764 0.30238414 -0.5258108 -1.0033772 0.5256647 1.22671 1.4023914 -0.55974185
0.26326326 -0.61220723 0.23846847 0.30713564 1.4917207 -0.14577532 -0.5698204 0.20665649 1.491579 0.23826408 -0.18801713 -0.564179 0.5320785 -1.1032426 0.9577944 0.5348438 -0.5966877 0.9678004 -0.16884097 -1.0184184 0.5181546 -0.1634689 -0.9720814 0.30019662 -0.10656616 1.4410536 -0.45243856 -0.12153715 0.22429019 -0.6899837 -1.1109971 1.0709507 -1.1009185 0.5397574 -0.49937594 -0.96686065 0.5185775 -1.0101458 0.5355059 1.4109812 -0.67655385 1.2221409 0.5121596 0.31154707 0.30210164 -0.5252144 -1.0024087 0.5253332 1.2253617 1.4008334 -0.5592054
0.26426426 -0.61154115 0.2381559 0.30683935 1.4899546 -0.14582461 -0.5692682 0.20645761 1.4898053 0.23796588 -0.18795207 -0.5634849 0.5317189 -1.1020613 0.9569001 0.5345235 -0.59605044 0.9668752 -0.1688186 -1.0174844 0.51787305 -0.16347241 -0.9712039 0.29991215 -0.10675773 1.4393852 -0.452066 -0.121659726 0.22402364 -0.68909174 -1.1098199 1.0697535 -1.0997756 0.5393534 -0.49887824 -0.9659541 0.5182757 -1.0091943 0.53512824 1.409431 -0.6756796 1.2208138 0.5118773 0.3112569 0.30182093 -0.52461874 -1.00144 0.5250032 1.2240183 1.3992788 -0.55867183
0.26526526 -0.61087686 0.23784396 0.30654493 1.4881953 -0.14587477 -0.56871676 0.20626014 1.4880387 0.23766664 -0.1878891 -0.56279314 0.5313614 -1.1008782 0.9560106 0.5342048 -0.5954158 0.96595585 -0.16879651 -1.0165497 0.5175923 -0.16347691 -0.97032624 0.299627 -0.10694975 1.4377211 -0.45169342 -0.12178382 0.22375685 -0.68820304 -1.1086415 1.0685624 -1.0986297 0.5389517 -0.49838245 -0.9650477 0.5179768 -1.0082414 0.53475124 1.4078844 -0.6748088 1.2194917 0.51159817 0.3109667 0.30154037 -0.52402437 -1.0004709 0.52467656 1.2226777 1.3977287 -0.55813897
0.26626626 -0.61021304 0.23753265 0.30625144 1.4864413 -0.1459254 -0.5681674 0.20606232 1.4862764 0.23736724 -0.18782628 -0.56210214 0.53100693 -1.0996925 0.95512587 0.5338886 -0.5947823 0.96504045 -0.16877526 -1.015614 0.5173142 -0.16348085 -0.96944904 0.29934448 -0.107141286 1.4360638 -0.45132205 -0.12190828 0.22349223 -0.6873137 -1.1074588 1.0673764 -1.0974814 0.53855455 -0.49788752 -0.964141 0.5176786 -1.0072879 0.5343788 1.4063419 -0.6739382 1.2181724 0.5113198 0.3106767 0.30126065 -0.5234314 -0.99950117 0.52435213 1.2213428 1.3961838 -0.55760705
0.26726726 -0.60955286 0.23722169 0.30595925 1.4846936 -0.14597735 -0.56761956 0.20586586 1.4845213 0.23706773 -0.18776402 -0.56141245 0.5306548 -1.0985043 0.9542463 0.53357375 -0.59414935 0.9641304 -0.16875485 -1.0146778 0.51703733 -0.16348583 -0.96857125 0.29906362 -0.107333004 1.4344113 -0.45095024 -0.12203258 0.22322768 -0.6864263 -1.1062729 1.0661967 -1.0963309 0.53815967 -0.49739403 -0.9632337 0.51738244 -1.0063336 0.5340078 1.404804 -0.67306924 1.2168578 0.51104355 0.31038737 0.30098328 -0.52283925 -0.9985306 0.52403057 1.2200117 1.3946421 -0.55707705
0.26826826 -0.6088935 0.2369112 0.30566862 1.4829516 -0.1460289 -0.5670726 0.20566902 1.4827712 0.23676902 -0.18770206 -0.56072235 0.5303054 -1.0973146 0.95337254 0.53326195 -0.5935192 0.9632259 -0.16873398 -1.0137405 0.5167616 -0.16349044 -0.9676926 0.29878348 -0.10752481 1.4327644 -0.45058012 -0.1221576 0.22296342 -0.68554187 -1.105085 1.0650225 -1.0951772 0.5377663 -0.4969017 -0.96232677 0.5170879 -1.005379 0.53364056 1.4032692 -0.6722033 1.2155459 0.5107694 0.31009838 0.30070603 -0.5222484 -0.99755985 0.52371174 1.2186841 1.3931056 -0.5565486
0.26926926 -0.6082363 0.2366018 0.30537903 1.4812154 -0.14608145 -0.5665275 0.20547262 1.4810271 0.23647007 -0.1876407 -0.56003463 0.5299584 -1.0961225 0.95250356 0.5329512 -0.59288967 0.9623252 -0.16871446 -1.0128031 0.51648915 -0.16349596 -0.9668144 0.29850492 -0.10771567 1.4311225 -0.45020935 -0.12228346 0.22270057 -0.6846575 -1.1038945 1.0638536 -1.0940216 0.5373764 -0.49641097 -0.96141845 0.5167962 -1.0044231 0.53327596 1.4017391 -0.67133754 1.2142392 0.5104972 0.30981016 0.30043057 -0.52165794 -0.9965881 0.5233956 1.217362 1.3915734 -0.55602044
0.27027026 -0.6075809 0.23629221 0.3050912 1.4794827 -0.14613444 -0.5659842 0.20527619 1.4792869 0.23617151 -0.18757963 -0.5593473 0.5296136 -1.0949278 0.9516386 0.5326441 -0.5922619 0.9614292 -0.16869488 -1.0118638 0.516217 -0.16350096 -0.96593463 0.2982272 -0.10790691 1.4294856 -0.44983882 -0.122409135 0.22243756 -0.68377495 -1.1027008 1.0626909 -1.0928642 0.5369891 -0.49592185 -0.96050966 0.51650476 -1.0034666 0.532914 1.400212 -0.670475 1.2129354 0.5102259 0.30952245 0.30015647 -0.52106875 -0.9956155 0.5230814 1.2160419 1.3900447 -0.5554933
0.27127126 -0.6069262 0.23598331 0.30480453 1.4777575 -0.14618903 -0.5654422 0.20508045 1.4775535 0.23587283 -0.18751967 -0.5586606 0.5292716 -1.0937302 0.950778 0.5323376 -0.59163487 0.96053755 -0.16867575 -1.0109243 0.515947 -0.16350728 -0.96505564 0.29795134 -0.10809785 1.4278533 -0.44947016 -0.12253621 0.2221758 -0.68289447 -1.1015036 1.061533 -1.0917021 0.53660476 -0.495433 -0.9596019 0.5162161 -1.0025086 0.5325549 1.3986895 -0.66961265 1.2116354 0.5099573 0.30923474 0.2998842 -0.52047944 -0.99464214 0.5227705 1.2147268 1.3885193 -0.55496824
0.27227226 -0.6062737 0.23567405 0.30451864 1.4760363 -0.14624354 -0.5649017 0.20488477 1.4758248 0.23557407 -0.18745998 -0.55797553 0.5289328 -1.0925307 0.949922 0.53203386 -0.5910108 0.9596502 -0.16865718 -1.0099845 0.5156787 -0.16351268 -0.964175 0.2976764 -0.108289 1.4262251 -0.44910157 -0.12266308 0.22191471 -0.6820145 -1.1003038 1.0603791 -1.0905375 0.5362229 -0.49494562 -0.95869184 0.51592886 -1.0015495 0.53219837 1.3971694 -0.66875273 1.2103388 0.5096903 0.3089474 0.29961178 -0.51989263 -0.9936686 0.5224619 1.2134144 1.3869994 -0.55444443
0.27327326 -0.6056231 0.2353667 0.30423447 1.4743197 -0.14629912 -0.5643624 0.20468998 1.4740998 0.23527527 -0.18740076 -0.557291 0.5285962 -1.0913278 0.94906986 0.5317332 -0.5903866 0.95876765 -0.16863874 -1.0090419 0.515412 -0.16351846 -0.9632934 0.2974024 -0.108480215 1.4246025 -0.4487322 -0.12279114 0.22165465 -0.68113565 -1.0990996 1.0592319 -1.0893705 0.5358441 -0.49445996 -0.9577818 0.5156441 -1.0005891 0.5318445 1.3956534 -0.6678941 1.2090456 0.5094252 0.30866155 0.29934126 -0.51930493 -0.99269307 0.522156 1.2121058 1.385482 -0.553921
0.27427426 -0.60497326 0.23505944 0.30395183 1.4726087 -0.1463544 -0.5638242 0.20449519 1.4723815 0.23497728 -0.18734175 -0.55660665 0.5282613 -1.090122 0.9482225 0.5314348 -0.5897652 0.9578885 -0.16862118 -1.0080994 0.51514834 -0.1635249 -0.9624113 0.29713106 -0.10866976 1.4229841 -0.44836324 -0.12291762 0.22139478 -0.68025875 -1.0978926 1.0580883 -1.0881995 0.53546804 -0.49397483 -0.95686966 0.5153614 -0.99962765 0.53149474 1.394141 -0.667037 1.2077556 0.5091621 0.3083761 0.2990718 -0.5187193 -0.991717 0.5218517 1.2108015 1.3839679 -0.5533988
0.2752753 -0.6043247 0.23475361 0.30367076 1.470902 -0.14640942 -0.5632871 0.20430091 1.4706669 0.23467973 -0.18728313 -0.5559238 0.5279309 -1.0889138 0.9473791 0.53113884 -0.5891427 0.9570143 -0.16860339 -1.0071546 0.5148865 -0.16352987 -0.9615285 0.29685962 -0.10885915 1.4213707 -0.44799483 -0.123045295 0.22113654 -0.679383 -1.096683 1.0569501 -1.0870261 0.5350954 -0.4934896 -0.9559581 0.51508206 -0.99866396 0.531147 1.392631 -0.6661809 1.2064695 0.5089021 0.3080913 0.2988043 -0.5181326 -0.9907384 0.5215522 1.2094994 1.3824592 -0.55287695
0.2762763 -0.60367763 0.23444787 0.30339086 1.4691997 -0.14646626 -0.56275046 0.20410725 1.4689562 0.23438182 -0.1872251 -0.55524045 0.52760255 -1.0877036 0.94653964 0.5308442 -0.58852303 0.9561435 -0.16858515 -1.0062103 0.51462674 -0.16353637 -0.9606445 0.29659086 -0.10904917 1.4197602 -0.44762582 -0.123173624 0.22087958 -0.6785078 -1.0954702 1.0558157 -1.0858495 0.53472567 -0.49300614 -0.9550444 0.51480323 -0.9977002 0.5308025 1.3911245 -0.6653263 1.2051859 0.5086432 0.30780843 0.2985376 -0.51754797 -0.98976034 0.5212546 1.208202 1.3809538 -0.55235636
0.2772773 -0.6030318 0.2341438 0.30311304 1.4675027 -0.1465222 -0.5622152 0.20391387 1.4672513 0.23408574 -0.187166 -0.5545586 0.5272765 -1.0864915 0.9457045 0.5305528 -0.5879035 0.9552774 -0.16856867 -1.0052649 0.51436883 -0.1635418 -0.9597601 0.2963233 -0.10923761 1.4181542 -0.4472572 -0.12330115 0.22062272 -0.67763364 -1.0942543 1.0546868 -1.0846716 0.5343588 -0.49252376 -0.95413 0.5145275 -0.996735 0.5304606 1.3896209 -0.66447216 1.2039056 0.5083868 0.3075253 0.29827312 -0.51696306 -0.9887805 0.5209597 1.2069074 1.3794495 -0.55183554
0.2782783 -0.60238683 0.23383981 0.30283576 1.465809 -0.14657897 -0.561681 0.20372063 1.4655502 0.23378953 -0.18710816 -0.5538771 0.5269543 -1.0852764 0.9448737 0.5302644 -0.5872854 0.95441407 -0.168551 -1.0043192 0.5141134 -0.16354758 -0.9588758 0.29605722 -0.10942504 1.4165531 -0.44688872 -0.12342948 0.22036725 -0.6767607 -1.093037 1.0535606 -1.0834903 0.5339949 -0.49204117 -0.9532153 0.51425374 -0.995768 0.53012145 1.3881216 -0.6636204 1.2026281 0.50813293 0.30724323 0.29800949 -0.51637876 -0.98779917 0.52066785 1.2056158 1.3779502 -0.5513165
0.2792793 -0.6017436 0.23353669 0.30256125 1.46412 -0.14663604 -0.56114674 0.20352829 1.4638531 0.23349369 -0.18705049 -0.55319595 0.5266343 -1.0840592 0.94404596 0.52997863 -0.58666766 0.953555 -0.16853392 -1.0033734 0.51386046 -0.16355276 -0.9579906 0.29579273 -0.10961276 1.4149549 -0.44651985 -0.12355703 0.22011271 -0.6758884 -1.0918164 1.0524406 -1.0823075 0.5336331 -0.49155995 -0.9522991 0.513983 -0.9948011 0.52978593 1.3866227 -0.6627696 1.2013547 0.5078818 0.3069621 0.29774836 -0.51579535 -0.9868181 0.52037776 1.2043276 1.3764539 -0.5507971
0.2802803 -0.6011003 0.23323551 0.30228835 1.462435 -0.14669386 -0.56061345 0.20333621 1.4621606 0.23319846 -0.18699294 -0.5525148 0.5263178 -1.0828412 0.94322205 0.52969515 -0.5860508 0.95269966 -0.16851604 -1.0024265 0.51360995 -0.16355792 -0.9571057 0.29552978 -0.10979897 1.413362 -0.4461503 -0.12368482 0.21985906 -0.6750168 -1.0905936 1.0513228 -1.0811219 0.5332762 -0.49107903 -0.9513838 0.51371473 -0.9938341 0.5294535 1.3851292 -0.6619195 1.2000828 0.5076326 0.3066831 0.29748845 -0.5152104 -0.9858356 0.52009207 1.2030427 1.3749616 -0.5502793
0.2812813 -0.60045904 0.23293313 0.3020151 1.4607534 -0.14675063 -0.5600821 0.20314392 1.4604708 0.23290369 -0.18693542 -0.55183536 0.52600324 -1.0816209 0.94240165 0.5294144 -0.58543515 0.9518475 -0.168499 -1.0014806 0.5133615 -0.16356298 -0.9562207 0.29526827 -0.10998541 1.411771 -0.44578075 -0.12381333 0.21960622 -0.67414653 -1.0893688 1.0502086 -1.0799358 0.5329205 -0.4905994 -0.9504677 0.5134481 -0.9928664 0.52912354 1.3836367 -0.66107106 1.1988149 0.50738555 0.30640414 0.29722896 -0.51462704 -0.9848537 0.5198083 1.2017599 1.373471 -0.54976094
0.2822823 -0.59981805 0.23263437 0.30174506 1.4590759 -0.14680806 -0.55955017 0.20295271 1.4587847 0.2326102 -0.18687764 -0.5511551 0.5256931 -1.0803998 0.94158524 0.5291365 -0.5848206 0.9509988 -0.16848254 -1.0005348 0.51311487 -0.16356757 -0.9553356 0.2950075 -0.110170305 1.4101849 -0.44541174 -0.12394035 0.21935427 -0.6732775 -1.0881429 1.0490994 -1.0787476 0.5325679 -0.49011928 -0.9495517 0.5131845 -0.991899 0.52879685 1.3821473 -0.66022384 1.1975493 0.50714046 0.3061264 0.2969721 -0.5140445 -0.9838715 0.5195278 1.2004799 1.3719839 -0.5492444
0.2832833 -0.5991782 0.23233509 0.30147672 1.4574025 -0.14686525 -0.5590188 0.20276254 1.4571042 0.23231661 -0.18682024 -0.5504756 0.5253847 -1.0791768 0.9407716 0.52886057 -0.5842057 0.9501537 -0.16846511 -0.9995884 0.5128707 -0.16357186 -0.9544517 0.2947496 -0.11035439 1.4086014 -0.4450413 -0.12406808 0.21910459 -0.6724099 -1.0869154 1.0479934 -1.0775578 0.5322197 -0.48963895 -0.94863534 0.512923 -0.99093014 0.5284726 1.3806603 -0.65937716 1.1962866 0.50689846 0.3058498 0.296717 -0.51346123 -0.982888 0.5192501 1.199204 1.3705001 -0.5487274
0.2842843 -0.5985399 0.2320374 0.30120984 1.4557326 -0.14692265 -0.5584893 0.20257226 1.455426 0.23202428 -0.18676245 -0.5497967 0.52507955 -1.0779529 0.93996125 0.52858734 -0.58359265 0.94931114 -0.16844782 -0.99864274 0.5126288 -0.16357616 -0.953567 0.2944935 -0.11053777 1.4070228 -0.44467133 -0.12419519 0.21885473 -0.6715431 -1.0856848 1.0468901 -1.0763664 0.53187376 -0.48916066 -0.94771963 0.51266354 -0.98996216 0.52815247 1.379176 -0.65853226 1.1950252 0.5066576 0.30557528 0.29646316 -0.5128783 -0.9819058 0.51897484 1.1979296 1.369018 -0.5482105
0.2852853 -0.59790206 0.2317411 0.30094492 1.4540664 -0.14697987 -0.5579597 0.20238268 1.4537513 0.23173249 -0.18670389 -0.5491177 0.52477723 -1.0767274 0.93915457 0.5283159 -0.58297974 0.9484724 -0.16842958 -0.99769676 0.51238847 -0.16357899 -0.9526832 0.2942392 -0.11072007 1.405446 -0.4443001 -0.12432179 0.21860743 -0.6706775 -1.0844539 1.0457904 -1.0751729 0.5315307 -0.48868212 -0.9468044 0.5124054 -0.9889929 0.5278341 1.377694 -0.65768814 1.1937678 0.50641906 0.30530122 0.2962121 -0.5122959 -0.9809226 0.51870257 1.1966585 1.3675398 -0.5476953
0.2862863 -0.59726644 0.23144636 0.30068186 1.4524031 -0.14703676 -0.55743104 0.20219335 1.4520802 0.23144162 -0.18664616 -0.5484402 0.5244767 -1.0755017 0.93835 0.5280468 -0.5823683 0.947637 -0.16841239 -0.99675214 0.51215 -0.16358244 -0.9518003 0.2939858 -0.110901415 1.4038733 -0.44392928 -0.12444824 0.2183604 -0.66981435 -1.0832216 1.0446941 -1.0739796 0.53119123 -0.48820475 -0.94588894 0.5121504 -0.9880254 0.5275197 1.3762147 -0.65684676 1.1925116 0.50618243 0.30502838 0.2959614 -0.51171374 -0.9799399 0.51843315 1.19539 1.3660634 -0.54718006
0.2872873 -0.5966319 0.23115277 0.30042133 1.450743 -0.14709377 -0.5569031 0.20200509 1.4504129 0.23115313 -0.1865882 -0.5477642 0.5241793 -1.0742749 0.9375504 0.5277784 -0.58175766 0.94680476 -0.16839296 -0.9958073 0.51191276 -0.16358441 -0.95091766 0.29373494 -0.11108038 1.4023032 -0.44355747 -0.124574274 0.21811566 -0.6689528 -1.0819883 1.0436009 -1.0727842 0.5308539 -0.48772803 -0.94497365 0.5118963 -0.9870572 0.52720684 1.3747376 -0.656007 1.1912594 0.5059479 0.3047577 0.29571435 -0.51113266 -0.9789572 0.51816607 1.1941236 1.3645899 -0.5466658
0.2882883 -0.5959995 0.2308603 0.30016196 1.4490857 -0.14715016 -0.5563775 0.20181781 1.4487494 0.23086414 -0.1865299 -0.5470891 0.5238836 -1.0730484 0.9367527 0.5275127 -0.58114946 0.9459752 -0.16837382 -0.9948639 0.5116766 -0.16358548 -0.9500359 0.29348484 -0.11125952 1.4007368 -0.44318676 -0.1246995 0.21787146 -0.6680931 -1.0807545 1.0425107 -1.0715888 0.53051865 -0.48725295 -0.94405943 0.511643 -0.98608994 0.526896 1.3732623 -0.6551697 1.1900082 0.50571334 0.30448815 0.2954671 -0.5105528 -0.9779765 0.5179012 1.1928598 1.363119 -0.54615307
0.2892893 -0.5953679 0.23056927 0.2999046 1.4474331 -0.14720622 -0.55585337 0.20163065 1.4470873 0.23057607 -0.18647015 -0.5464135 0.5235901 -1.071821 0.93595773 0.5272484 -0.58054227 0.9451482 -0.16835484 -0.99392045 0.5114412 -0.16358635 -0.94915485 0.29323816 -0.11143634 1.3991728 -0.4428162 -0.12482414 0.21762908 -0.6672356 -1.0795188 1.0414233 -1.0703932 0.5301853 -0.48677844 -0.9431461 0.5113917 -0.9851226 0.52658904 1.3717893 -0.6543337 1.1887599 0.50548065 0.3042208 0.2952229 -0.5099733 -0.9769944 0.517638 1.1915994 1.3616502 -0.5456414
0.2902903 -0.59474015 0.23028046 0.2996487 1.445782 -0.14726138 -0.5553305 0.20144382 1.4454281 0.2302899 -0.18641046 -0.54574114 0.5232973 -1.0705934 0.93516564 0.52698505 -0.57993734 0.9443244 -0.16833472 -0.9929784 0.51120794 -0.1635867 -0.9482745 0.29299235 -0.111612976 1.3976102 -0.4424454 -0.12494776 0.21738815 -0.66638076 -1.0782832 1.0403378 -1.0691957 0.5298534 -0.4863058 -0.94223326 0.51114094 -0.98415625 0.52628213 1.3703182 -0.6535002 1.1875135 0.5052492 0.30395433 0.29498026 -0.5093961 -0.97601414 0.5173756 1.1903408 1.3601838 -0.5451312
0.2912913 -0.5941125 0.22999302 0.29939565 1.4441329 -0.14731652 -0.5548085 0.20125839 1.4437718 0.2300053 -0.186351 -0.54506904 0.5230071 -1.0693649 0.9343766 0.5267229 -0.5793338 0.94350326 -0.16831502 -0.9920373 0.51097554 -0.16358635 -0.9473958 0.2927488 -0.11178741 1.3960524 -0.44207618 -0.12507096 0.21714827 -0.6655276 -1.0770469 1.0392553 -1.0679979 0.52952427 -0.48583472 -0.94132113 0.5108915 -0.9831905 0.5259781 1.3688489 -0.65266937 1.1862684 0.5050184 0.303689 0.29474032 -0.5088197 -0.97503424 0.5171157 1.1890835 1.3587201 -0.5446223
0.2922923 -0.5934888 0.22970635 0.29914403 1.4424876 -0.14737165 -0.5542888 0.20107406 1.4421186 0.22972158 -0.18629104 -0.54439974 0.5227179 -1.0681374 0.9335904 0.52646196 -0.5787318 0.94268435 -0.1682939 -0.9910971 0.5107426 -0.16358477 -0.9465182 0.29250646 -0.11196038 1.394497 -0.44170672 -0.12519386 0.21691024 -0.6646781 -1.0758095 1.0381746 -1.0668004 0.5291962 -0.48536447 -0.9404104 0.5106427 -0.9822252 0.5256751 1.3673824 -0.65184057 1.1850268 0.5047888 0.30342507 0.29450166 -0.5082439 -0.9740547 0.51685786 1.187829 1.3572576 -0.5441146
0.2932933 -0.5928666 0.22942108 0.29889274 1.4408438 -0.14742652 -0.55377144 0.20088938 1.4404678 0.22943825 -0.18623099 -0.54373187 0.52243024 -1.0669093 0.9328064 0.5262011 -0.57813215 0.94186866 -0.16827327 -0.9901577 0.51051146 -0.16358304 -0.94564116 0.2922662 -0.112133086 1.3929424 -0.44133773 -0.12531605 0.21667325 -0.6638303 -1.0745721 1.0370975 -1.0656016 0.5288696 -0.4848956 -0.93950033 0.51039517 -0.9812616 0.52537405 1.3659172 -0.65101576 1.1837871 0.5045595 0.30316195 0.2942644 -0.50767064 -0.9730766 0.5166002 1.1865768 1.3557985 -0.5436095
0.2942943 -0.592247 0.22913772 0.29864442 1.439204 -0.14748153 -0.55325514 0.20070696 1.4388201 0.22915658 -0.18617144 -0.5430662 0.52214354 -1.0656816 0.93202555 0.5259416 -0.57753444 0.94105566 -0.1682519 -0.98922026 0.5102808 -0.16358125 -0.94476676 0.29202685 -0.1123043 1.3913937 -0.4409698 -0.12543812 0.21643686 -0.6629858 -1.0733352 1.036022 -1.0644041 0.5285455 -0.48442966 -0.93859214 0.5101482 -0.98029834 0.525074 1.3644533 -0.650193 1.1825495 0.50433046 0.30290085 0.2940289 -0.5070979 -0.97209996 0.5163448 1.1853263 1.354341 -0.5431062
0.2952953 -0.5916303 0.22885478 0.29839504 1.4375665 -0.1475361 -0.5527415 0.20052278 1.4371747 0.22887385 -0.18611148 -0.5424028 0.52185714 -1.0644543 0.93124646 0.52568257 -0.5769403 0.9402446 -0.16823304 -0.9882843 0.51005 -0.16357946 -0.9438921 0.2917871 -0.11247483 1.3898437 -0.44060344 -0.12556073 0.21620163 -0.6621443 -1.0720978 1.0349483 -1.0632057 0.5282208 -0.48396525 -0.93768454 0.5099014 -0.97933626 0.5247742 1.3629912 -0.64937305 1.181313 0.5041021 0.30263874 0.2937934 -0.506528 -0.9711242 0.5160892 1.1840785 1.3528848 -0.5426042
0.2962963 -0.59101504 0.22857189 0.29814857 1.43593 -0.14759079 -0.55222917 0.20033973 1.4355309 0.22859308 -0.18605196 -0.5417408 0.52157265 -1.0632278 0.93047 0.52542454 -0.57634735 0.9394366 -0.1682123 -0.9873483 0.50982004 -0.16357717 -0.9430201 0.29155034 -0.112644196 1.3882979 -0.44023648 -0.12568215 0.21596703 -0.66130495 -1.0708599 1.0338764 -1.0620083 0.5278984 -0.48350242 -0.9367784 0.509655 -0.9783753 0.5244766 1.3615314 -0.6485561 1.1800778 0.50387484 0.30237913 0.29356048 -0.5059598 -0.9701494 0.5158347 1.1828328 1.3514311 -0.54210407
0.2972973 -0.5904037 0.22829047 0.29790208 1.4342965 -0.14764708 -0.5517199 0.200156 1.4338901 0.22831249 -0.18599355 -0.54108167 0.5212887 -1.0620012 0.9296964 0.5251661 -0.5757577 0.9386301 -0.16819298 -0.9864145 0.5095896 -0.16357622 -0.94214964 0.29131314 -0.112813175 1.3867531 -0.4398724 -0.12580445 0.21573257 -0.66046906 -1.0696223 1.0328076 -1.0608104 0.5275758 -0.4830426 -0.9358741 0.5094084 -0.9774153 0.5241793 1.3600721 -0.6477429 1.1788458 0.5036467 0.30211818 0.2933269 -0.50539386 -0.96917605 0.5155808 1.181588 1.3499796 -0.541607
0.2982983 -0.58979416 0.22800967 0.29765612 1.4326644 -0.1477027 -0.5512123 0.19997218 1.4322507 0.22803155 -0.18593436 -0.54042387 0.5210054 -1.0607754 0.9289235 0.52490854 -0.5751698 0.93782616 -0.16817394 -0.98548275 0.50935984 -0.16357508 -0.94127905 0.29107726 -0.11298177 1.3852125 -0.439509 -0.1259262 0.215498 -0.6596366 -1.0683849 1.03174 -1.059612 0.5272539 -0.48258415 -0.93497026 0.50916255 -0.976457 0.5238823 1.3586155 -0.6469325 1.1776152 0.5034187 0.30185857 0.2930954 -0.5048287 -0.9682041 0.5153281 1.180345 1.3485292 -0.5411108
0.2992993 -0.5891885 0.22772872 0.297411 1.4310355 -0.14776051 -0.55070835 0.19978854 1.4306139 0.22775105 -0.18587777 -0.5397705 0.52072185 -1.0595504 0.92815477 0.52465004 -0.5745852 0.9370246 -0.16815582 -0.98455167 0.5091301 -0.16357353 -0.9404115 0.2908417 -0.11315039 1.3836716 -0.43914664 -0.12605003 0.2152645 -0.6588081 -1.067149 1.0306734 -1.0584149 0.5269333 -0.48212853 -0.93406916 0.5089164 -0.97550035 0.52358556 1.3571609 -0.64612556 1.1763849 0.5031908 0.30159986 0.2928632 -0.5042675 -0.9672344 0.5150751 1.1791052 1.3470803 -0.5406173
0.3003003 -0.5885853 0.22744802 0.29716536 1.4294078 -0.14781737 -0.5502061 0.1996046 1.4289784 0.22747198 -0.18582132 -0.5391185 0.52043825 -1.0583264 0.9273869 0.5243922 -0.5740023 0.9362252 -0.16813836 -0.9836226 0.5089005 -0.1635735 -0.93954587 0.29060584 -0.113318175 1.3821342 -0.438786 -0.1261737 0.21503073 -0.6579827 -1.065912 1.0296097 -1.0572181 0.52661204 -0.48167506 -0.93316907 0.5086713 -0.97454375 0.5232899 1.3557057 -0.6453229 1.1751578 0.5029637 0.3013413 0.29263163 -0.5037071 -0.9662653 0.5148218 1.1778667 1.3456339 -0.5401273
0.3013013 -0.58798575 0.22716871 0.29692024 1.4277828 -0.14787456 -0.54970574 0.1994201 1.4273447 0.22719285 -0.18576488 -0.53846896 0.5201558 -1.057104 0.9266214 0.5241348 -0.5734231 0.93542767 -0.16812155 -0.9826948 0.5086708 -0.16357347 -0.93868077 0.29037073 -0.113485694 1.3805983 -0.4384268 -0.12629619 0.21479693 -0.65716064 -1.064676 1.0285473 -1.0560219 0.52629167 -0.48122326 -0.93227005 0.5084265 -0.973589 0.5229946 1.3542536 -0.6445228 1.1739323 0.5027373 0.30108398 0.29240045 -0.5031495 -0.9652975 0.5145702 1.1766295 1.3441896 -0.5396383
0.3023023 -0.5873889 0.22688976 0.29667503 1.426158 -0.14793447 -0.54920936 0.19923401 1.4257135 0.22691408 -0.18571097 -0.53782326 0.51987183 -1.0558815 0.92585754 0.52387774 -0.5728468 0.93463206 -0.16810623 -0.9817692 0.5084409 -0.16357437 -0.9378181 0.29013494 -0.113652885 1.379064 -0.4380697 -0.12642011 0.21456215 -0.656342 -1.0634412 1.0274857 -1.0548261 0.52597123 -0.48077473 -0.9313734 0.5081813 -0.97263676 0.5226983 1.3528013 -0.64372766 1.172708 0.50251 0.3008265 0.29217014 -0.50259507 -0.9643323 0.5143165 1.175394 1.3427458 -0.5391526
0.3033033 -0.58679456 0.2266098 0.2964301 1.4245353 -0.14799455 -0.5487151 0.19904733 1.4240837 0.2266362 -0.18565774 -0.5371796 0.5195892 -1.0546619 0.9250957 0.52362025 -0.5722734 0.9338385 -0.16809121 -0.98084533 0.50821203 -0.16357589 -0.9369576 0.28989905 -0.11382058 1.3775318 -0.43771383 -0.12654579 0.21432877 -0.65552783 -1.0622071 1.0264263 -1.0536319 0.5256505 -0.48032832 -0.93047917 0.50793654 -0.97168493 0.5224022 1.351351 -0.642936 1.1714845 0.5022835 0.3005695 0.29193807 -0.5020428 -0.96336836 0.51406336 1.17416 1.3413036 -0.5386705
0.3043043 -0.58620477 0.22633073 0.29618448 1.4229139 -0.14805606 -0.54822373 0.19885945 1.4224553 0.22635773 -0.1856054 -0.5365392 0.51930606 -1.0534418 0.92433596 0.52336293 -0.5717035 0.9330467 -0.16807851 -0.979923 0.50798315 -0.16357905 -0.93609893 0.28966412 -0.11398876 1.3759998 -0.4373602 -0.1266712 0.21409312 -0.65471756 -1.0609728 1.0253673 -1.0524385 0.5253297 -0.4798849 -0.9295866 0.50769246 -0.970737 0.52210635 1.349902 -0.64214766 1.1702636 0.502057 0.30031395 0.29170722 -0.5014924 -0.9624066 0.513811 1.1729267 1.3398639 -0.53818905
0.3053053 -0.5856172 0.2260519 0.295939 1.4212949 -0.14811817 -0.5477343 0.19867042 1.4208281 0.22608045 -0.18555513 -0.5359022 0.5190227 -1.0522232 0.9235778 0.52310497 -0.5711366 0.9322573 -0.16806608 -0.979002 0.5077541 -0.1635822 -0.9352418 0.28942704 -0.11415535 1.3744706 -0.43700773 -0.12679768 0.21385854 -0.6539104 -1.0597407 1.0243099 -1.0512449 0.52500874 -0.4794447 -0.92869586 0.5074478 -0.9697881 0.5218089 1.3484542 -0.64136285 1.1690426 0.5018308 0.30005884 0.29147664 -0.5009459 -0.9614459 0.5135576 1.1716962 1.338423 -0.53771174
0.3063063 -0.585034 0.22577325 0.29569268 1.419677 -0.14818218 -0.5472492 0.1984801 1.4192023 0.22580388 -0.18550584 -0.535268 0.51873964 -1.051007 0.9228217 0.5228484 -0.57057333 0.93146956 -0.1680558 -0.9780841 0.50752527 -0.16358706 -0.93438745 0.28919035 -0.11432275 1.3729424 -0.43665758 -0.12692416 0.21362308 -0.6531076 -1.0585084 1.0232532 -1.0500522 0.52468765 -0.47900712 -0.9278074 0.50720525 -0.9688428 0.5215118 1.3470067 -0.64058244 1.167824 0.5016054 0.2998037 0.29124582 -0.50040233 -0.9604878 0.51330453 1.1704667 1.3369863 -0.5372361
0.3073073 -0.5844532 0.22549555 0.29544613 1.4180597 -0.14824656 -0.5467661 0.19828865 1.4175789 0.22552782 -0.1854577 -0.5346369 0.5184565 -1.0497911 0.92206836 0.5225916 -0.57001233 0.93068355 -0.16804588 -0.9771682 0.507297 -0.16359273 -0.9335336 0.2889531 -0.11449021 1.3714172 -0.4363095 -0.12705153 0.21338797 -0.6523082 -1.0572782 1.0221982 -1.0488616 0.5243654 -0.478572 -0.9269196 0.506962 -0.9678981 0.5212143 1.3455604 -0.6398071 1.1666061 0.50137943 0.29954994 0.29101524 -0.49986163 -0.9595316 0.5130511 1.1692382 1.3355494 -0.5367645
0.3083083 -0.583876 0.22521761 0.29519978 1.4164445 -0.14831215 -0.5462865 0.1980966 1.4159558 0.22525102 -0.18541196 -0.5340091 0.5181729 -1.0485772 0.9213153 0.52233475 -0.5694557 0.92990005 -0.16803879 -0.97625273 0.50706816 -0.16359952 -0.9326833 0.28871527 -0.114656836 1.3698914 -0.43596238 -0.12717953 0.21315193 -0.65151364 -1.0560485 1.0211432 -1.0476714 0.52404374 -0.4781398 -0.9260352 0.50671846 -0.9669556 0.5209167 1.344116 -0.63903546 1.1653903 0.5011541 0.29929674 0.29078507 -0.49932203 -0.9585769 0.51279676 1.1680117 1.3341138 -0.5362954
0.3093093 -0.58330405 0.22494069 0.29495242 1.4148285 -0.14837909 -0.54580975 0.19790226 1.4143336 0.22497582 -0.18536696 -0.5333847 0.5178896 -1.0473648 0.92056584 0.5220779 -0.5689024 0.92911756 -0.16803235 -0.9753406 0.5068409 -0.16360825 -0.93183464 0.28847784 -0.11482394 1.368368 -0.4356188 -0.12730739 0.21291554 -0.6507228 -1.0548201 1.0200901 -1.0464823 0.5237216 -0.47771072 -0.9251522 0.5064763 -0.96601546 0.52061856 1.3426707 -0.6382676 1.1641746 0.5009291 0.29904363 0.29055327 -0.4987871 -0.95762485 0.5125433 1.166786 1.332679 -0.53582907
0.3103103 -0.5827327 0.22466335 0.29470465 1.4132152 -0.14844736 -0.54533523 0.19770795 1.412713 0.22470164 -0.18532458 -0.5327631 0.51760614 -1.0461546 0.9198172 0.521821 -0.56835175 0.9283377 -0.1680271 -0.97442997 0.50661254 -0.16361773 -0.9309878 0.2882386 -0.114990145 1.3668456 -0.43527594 -0.12743655 0.21267948 -0.6499373 -1.0535934 1.0190372 -1.0452946 0.5233988 -0.47728407 -0.92427164 0.50623405 -0.9650766 0.5203201 1.3412279 -0.6375041 1.1629614 0.50070447 0.29879183 0.29032308 -0.49825507 -0.9566745 0.5122889 1.1655617 1.3312463 -0.53536594
0.3113113 -0.58216715 0.22438708 0.29445732 1.4116021 -0.14851627 -0.54486465 0.19751185 1.4110929 0.22442716 -0.18528375 -0.5321461 0.5173224 -1.0449462 0.91907 0.5215643 -0.5678046 0.9275589 -0.16802406 -0.97352135 0.50638396 -0.16362864 -0.9301436 0.28800046 -0.11515626 1.3653244 -0.4349349 -0.12756541 0.21244216 -0.6491547 -1.0523684 1.017986 -1.0441093 0.52307564 -0.47686085 -0.92339355 0.50599164 -0.9641393 0.5200209 1.3397857 -0.6367456 1.161748 0.50048006 0.29854068 0.2900927 -0.49772608 -0.95572615 0.51203454 1.164339 1.3298136 -0.5349052
0.3123123 -0.58160484 0.22411132 0.29420882 1.4099909 -0.14858603 -0.54439664 0.19731489 1.4094746 0.22415319 -0.18524447 -0.53153193 0.5170382 -1.0437386 0.91832507 0.52130777 -0.5672617 0.92678213 -0.16802278 -0.9726149 0.5061577 -0.16364118 -0.9293009 0.28776154 -0.11532241 1.3638033 -0.43459603 -0.12769517 0.21220526 -0.6483769 -1.0511432 1.0169349 -1.0429235 0.52275217 -0.47644016 -0.9225161 0.50574994 -0.963205 0.5197212 1.338344 -0.63599 1.160536 0.50025535 0.29828975 0.28986195 -0.49719948 -0.95478064 0.5117797 1.1631175 1.3283825 -0.53444743
0.3133133 -0.581047 0.22383502 0.29396063 1.4083794 -0.1486569 -0.5439323 0.19711584 1.407856 0.2238796 -0.18520689 -0.5309216 0.516754 -1.0425346 0.91758204 0.5210509 -0.56672263 0.9260081 -0.16802227 -0.9717108 0.5059298 -0.16365382 -0.92846066 0.28752142 -0.1154874 1.3622841 -0.43425837 -0.12782541 0.2119677 -0.6476033 -1.049921 1.0158838 -1.0417408 0.5224279 -0.47602293 -0.92164207 0.50550866 -0.96227306 0.5194205 1.3369029 -0.6352407 1.1593261 0.5000311 0.2980393 0.28963125 -0.49667656 -0.9538381 0.51152456 1.1618974 1.3269523 -0.5339931
0.3143143 -0.58049107 0.2235595 0.29371136 1.4067681 -0.14872852 -0.5434692 0.19691676 1.4062387 0.22360688 -0.18517077 -0.53031456 0.5164696 -1.0413312 0.9168408 0.5207941 -0.56618506 0.92523503 -0.16802248 -0.9708086 0.5057021 -0.16366804 -0.92762274 0.28728163 -0.11565238 1.360766 -0.4339224 -0.12795514 0.21172959 -0.64683354 -1.0486996 1.0148343 -1.0405583 0.5221041 -0.47560725 -0.92077047 0.50526696 -0.9613418 0.51912004 1.3354635 -0.63449466 1.1581169 0.49980682 0.29779002 0.2894008 -0.4961567 -0.95289564 0.5112692 1.1606793 1.3255236 -0.5335407
0.3153153 -0.5799389 0.22328472 0.2934628 1.4051584 -0.14880055 -0.54300886 0.19671607 1.4046223 0.22333431 -0.18513626 -0.529711 0.5161853 -1.0401305 0.916101 0.52053756 -0.5656525 0.92446434 -0.16802526 -0.9699087 0.5054754 -0.16368288 -0.92678666 0.28704196 -0.11581734 1.3592491 -0.43358868 -0.12808451 0.21149224 -0.64606917 -1.0474799 1.0137856 -1.0393778 0.52177876 -0.47519433 -0.9199009 0.50502586 -0.96041375 0.5188194 1.334024 -0.63375366 1.1569101 0.499583 0.29754144 0.2891698 -0.49564022 -0.9519576 0.5110139 1.1594615 1.324096 -0.5330912
0.3163163 -0.57939005 0.22301015 0.29321355 1.4035486 -0.1488733 -0.54255146 0.19651437 1.4030056 0.22306359 -0.18510371 -0.52911115 0.5159009 -1.0389314 0.91536397 0.5202809 -0.56512165 0.92369497 -0.16802785 -0.96901095 0.50524807 -0.1636987 -0.9259522 0.2868006 -0.11598143 1.357732 -0.4332545 -0.12821448 0.21125397 -0.6453079 -1.046263 1.0127368 -1.0381988 0.521454 -0.47478357 -0.9190326 0.5047852 -0.9594867 0.5185173 1.3325864 -0.6330168 1.1557045 0.49936026 0.29729348 0.2889395 -0.49512595 -0.9510202 0.5107576 1.1582459 1.3226695 -0.53264296
0.3173173 -0.57884455 0.22273687 0.29296422 1.4019397 -0.14894691 -0.5420971 0.19631201 1.4013904 0.22279233 -0.18507338 -0.52851564 0.5156167 -1.037735 0.91462696 0.5200242 -0.5645951 0.92292726 -0.16803202 -0.96811485 0.50502086 -0.1637151 -0.9251203 0.28655997 -0.116145104 1.3562167 -0.432923 -0.12834558 0.21101591 -0.6445528 -1.0450468 1.0116892 -1.0370221 0.5211278 -0.474376 -0.9181669 0.5045456 -0.958562 0.5182143 1.3311498 -0.632285 1.1545002 0.4991368 0.2970462 0.28870955 -0.4946139 -0.9500855 0.51050115 1.1570313 1.3212441 -0.5321989
0.3183183 -0.57830274 0.2224622 0.29271358 1.4003315 -0.1490216 -0.54164535 0.19610757 1.3997756 0.22252163 -0.18504205 -0.5279228 0.5153304 -1.0365402 0.91389203 0.51976645 -0.564072 0.92216074 -0.16803834 -0.9672215 0.50479394 -0.163733 -0.92428946 0.2863184 -0.11630845 1.3547032 -0.43259338 -0.1284762 0.2107774 -0.64380014 -1.0438318 1.0106418 -1.0358465 0.5208021 -0.47397098 -0.9173036 0.5043045 -0.9576397 0.5179122 1.3297136 -0.6315582 1.1532965 0.49891287 0.29679897 0.2884787 -0.49410653 -0.9491531 0.51024437 1.1558189 1.3198211 -0.5317575
0.3193193 -0.57776386 0.22218972 0.2924635 1.3987232 -0.14909577 -0.54119456 0.19590294 1.3981603 0.22225136 -0.18501362 -0.5273325 0.5150454 -1.0353477 0.91315866 0.5195104 -0.56354994 0.9213961 -0.16804415 -0.96632886 0.5045675 -0.16375142 -0.92346025 0.28607625 -0.11647129 1.353191 -0.43226424 -0.12860715 0.2105388 -0.6430524 -1.0426189 1.0095947 -1.0346726 0.52047557 -0.47356755 -0.9164407 0.504065 -0.95671797 0.51760805 1.3282799 -0.6308342 1.1520951 0.49869066 0.29655376 0.28824794 -0.49360025 -0.9482223 0.5099872 1.1546078 1.3183982 -0.5313165
0.3203203 -0.5772276 0.221917 0.29221252 1.3971155 -0.14917222 -0.54074776 0.19569671 1.396547 0.22198194 -0.18498698 -0.52674687 0.514759 -1.0341576 0.9124268 0.5192529 -0.5630334 0.9206344 -0.16805193 -0.96543896 0.5043407 -0.16376999 -0.92263323 0.28583375 -0.11663252 1.3516792 -0.4319373 -0.1287381 0.21029979 -0.64230764 -1.0414094 1.0085478 -1.0334998 0.5201476 -0.47316787 -0.91558003 0.50382453 -0.9557998 0.5173039 1.3268459 -0.6301149 1.150895 0.49846697 0.29630807 0.28801742 -0.49309766 -0.9472946 0.5097296 1.153398 1.3169769 -0.5308788
0.3213213 -0.5766945 0.22164416 0.29196125 1.3955091 -0.14924768 -0.54030186 0.19548991 1.3949339 0.22171357 -0.18495977 -0.526163 0.5144733 -1.0329698 0.91169804 0.5189966 -0.5625179 0.9198725 -0.16805977 -0.96455014 0.50411355 -0.16379023 -0.92180765 0.28559116 -0.11679432 1.3501692 -0.43161142 -0.1288681 0.2100608 -0.64156806 -1.0402001 1.0075021 -1.0323297 0.5198201 -0.4727686 -0.9147209 0.5035852 -0.9548816 0.5169995 1.3254135 -0.6294008 1.1496956 0.49824488 0.29606307 0.2877866 -0.49259695 -0.9463667 0.5094711 1.1521901 1.3155578 -0.5304436
0.3223223 -0.5761645 0.22137251 0.29171005 1.3939022 -0.14932394 -0.5398593 0.19528249 1.3933215 0.22144473 -0.18493521 -0.52558315 0.5141864 -1.0317843 0.91096926 0.51873934 -0.5620054 0.91911227 -0.16806951 -0.9636631 0.5038873 -0.16381028 -0.92098385 0.28534785 -0.11695495 1.3486593 -0.43128604 -0.12899944 0.20982072 -0.6408322 -1.0389922 1.006456 -1.0311612 0.5194915 -0.4723722 -0.9138644 0.5033461 -0.9539654 0.51669323 1.323983 -0.62868893 1.1484995 0.4980219 0.29581898 0.28755602 -0.49209914 -0.94544226 0.5092125 1.1509839 1.3141398 -0.53001094
0.3233233 -0.57563734 0.22110015 0.29145813 1.3922966 -0.14940056 -0.5394185 0.19507259 1.3917093 0.22117633 -0.18491143 -0.5250062 0.51389974 -1.0306001 0.91024256 0.51848125 -0.5614964 0.91835415 -0.16807917 -0.96277726 0.50365955 -0.16383126 -0.9201604 0.2851038 -0.117116064 1.347151 -0.4309623 -0.12912965 0.2095815 -0.64009815 -1.0377878 1.0054106 -1.0299938 0.5191627 -0.47197753 -0.9130081 0.503107 -0.95305127 0.516387 1.3225533 -0.62798125 1.1473045 0.4978001 0.29557502 0.28732526 -0.49160334 -0.9445189 0.5089531 1.1497793 1.3127227 -0.5295795
0.3243243 -0.5751135 0.22082883 0.29120612 1.3906914 -0.1494782 -0.5389806 0.19486257 1.3900985 0.22090855 -0.18488783 -0.5244328 0.5136126 -1.0294193 0.90951693 0.51822424 -0.56099 0.91759723 -0.1680899 -0.96189386 0.5034335 -0.16385317 -0.9193391 0.28485987 -0.11727542 1.3456436 -0.4306401 -0.12926123 0.20934144 -0.63936925 -1.0365847 1.0043652 -1.0288289 0.5188323 -0.471586 -0.9121546 0.50286746 -0.9521382 0.51607966 1.3211242 -0.627278 1.1461098 0.49757725 0.2953319 0.28709486 -0.4911106 -0.9435974 0.50869304 1.1485758 1.3113074 -0.5291505
0.32532534 -0.5745909 0.22055727 0.2909533 1.3890868 -0.14955604 -0.53854394 0.19465104 1.3884883 0.22064233 -0.18486586 -0.5238609 0.5133243 -1.0282402 0.9087925 0.51796585 -0.5604865 0.91684175 -0.16810158 -0.9610115 0.50320697 -0.16387606 -0.9185191 0.28461468 -0.11743429 1.3441378 -0.4303189 -0.1293908 0.20910087 -0.6386423 -1.0353825 1.0033202 -1.0276647 0.518502 -0.47119516 -0.91130054 0.5026288 -0.95122635 0.51577157 1.319696 -0.62657857 1.1449172 0.49735552 0.2950899 0.28686294 -0.4906198 -0.9426773 0.50843257 1.1473746 1.3098929 -0.5287241
0.32632634 -0.57407147 0.2202869 0.29070014 1.3874828 -0.14963388 -0.53810954 0.19443908 1.3868778 0.22037569 -0.18484506 -0.5232924 0.5130359 -1.0270627 0.90806943 0.5177077 -0.5599845 0.9160868 -0.168114 -0.96012974 0.50298005 -0.16389844 -0.917699 0.2843707 -0.11759311 1.3426325 -0.42999855 -0.12952146 0.20886093 -0.637919 -1.0341825 1.0022758 -1.0265018 0.51817083 -0.47080612 -0.91044843 0.50238943 -0.9503161 0.51546335 1.3182702 -0.62588173 1.1437261 0.4971333 0.2948484 0.28663188 -0.49013132 -0.94175863 0.5081713 1.1461753 1.3084807 -0.52829844
0.32732734 -0.57355523 0.22001588 0.29044682 1.3858786 -0.14971232 -0.53767693 0.19422582 1.3852688 0.22010982 -0.18482462 -0.5227267 0.5127469 -1.0258858 0.9073477 0.5174497 -0.5594857 0.91533494 -0.16812718 -0.95924914 0.5027531 -0.16392142 -0.9168811 0.2841247 -0.11774963 1.3411286 -0.4296798 -0.12965152 0.20861992 -0.6371989 -1.0329833 1.0012306 -1.0253403 0.5178392 -0.47041985 -0.9095979 0.50215125 -0.94940627 0.5151538 1.3168442 -0.625188 1.1425364 0.4969114 0.29460716 0.28640056 -0.48964486 -0.94084084 0.5079089 1.1449776 1.3070682 -0.52787596
0.32832834 -0.5730407 0.21974632 0.29019305 1.3842746 -0.1497908 -0.5372466 0.194011 1.3836595 0.21984398 -0.18480507 -0.5221638 0.51245743 -1.0247121 0.9066271 0.51719075 -0.5589887 0.9145827 -0.16814056 -0.9583699 0.5025264 -0.16394457 -0.91606414 0.28387833 -0.11790681 1.3396258 -0.4293613 -0.12978211 0.20837897 -0.63648164 -1.0317862 1.0001863 -1.0241807 0.51750606 -0.47003588 -0.9087486 0.50191236 -0.948498 0.51484305 1.3154197 -0.6244981 1.1413491 0.49668956 0.29436603 0.28616923 -0.48916018 -0.93992543 0.50764656 1.1437802 1.3056585 -0.527455
0.32932934 -0.572529 0.21947664 0.28993815 1.3826721 -0.14987025 -0.53681827 0.19379595 1.382051 0.2195782 -0.18478662 -0.5216039 0.51216763 -1.02354 0.9059085 0.51693165 -0.55849504 0.91383255 -0.16815534 -0.95749164 0.5022988 -0.16396877 -0.91524774 0.28363198 -0.11806354 1.3381239 -0.42904404 -0.12991184 0.20813781 -0.6357678 -1.0305898 0.9991416 -1.0230224 0.5171731 -0.4696521 -0.9079009 0.5016735 -0.9475907 0.5145322 1.313997 -0.6238111 1.1401639 0.49646705 0.29412583 0.285937 -0.48867887 -0.9390109 0.50738305 1.1425852 1.304249 -0.5270367
0.33033034 -0.5720202 0.2192069 0.28968394 1.3810697 -0.14994946 -0.536391 0.19357947 1.3804433 0.21931392 -0.18476936 -0.52104604 0.51187754 -1.0223691 0.9051899 0.51667184 -0.55800414 0.91308373 -0.16817015 -0.95661426 0.5020717 -0.16399351 -0.91443235 0.28338522 -0.11821902 1.3366235 -0.42872798 -0.13004208 0.20789632 -0.63505554 -1.029396 0.99809706 -1.0218638 0.51683855 -0.46927094 -0.907053 0.50143534 -0.94668365 0.5142195 1.312575 -0.623127 1.1389784 0.49624568 0.2938863 0.28570572 -0.4881982 -0.93809664 0.5071189 1.1413919 1.3028419 -0.52661896
0.33133134 -0.5715128 0.21893713 0.28942806 1.3794681 -0.15002885 -0.53596556 0.19336116 1.3788363 0.21904948 -0.1847516 -0.52049077 0.5115869 -1.0211996 0.9044726 0.51641226 -0.55751455 0.9123353 -0.16818574 -0.9557372 0.5018443 -0.16401756 -0.9136176 0.28313765 -0.11837369 1.3351239 -0.4284125 -0.13017082 0.20765457 -0.63434654 -1.0282018 0.9970521 -1.0207074 0.5165039 -0.46889168 -0.9062063 0.5011961 -0.9457784 0.513906 1.3111538 -0.62244546 1.1377957 0.49602413 0.29364768 0.28547394 -0.48772126 -0.9371841 0.5068541 1.140201 1.3014361 -0.52620316
0.33233234 -0.5710075 0.21866772 0.2891723 1.3778665 -0.15010893 -0.53554267 0.19314307 1.3772289 0.2187855 -0.18473566 -0.51993823 0.51129514 -1.0200322 0.9037576 0.5161515 -0.5570276 0.911588 -0.16820145 -0.9548615 0.5016168 -0.16404286 -0.91280335 0.2828891 -0.11852786 1.333626 -0.4280984 -0.13030049 0.20741254 -0.6336412 -1.0270091 0.9960071 -1.0195513 0.51616806 -0.46851388 -0.9053607 0.500958 -0.9448739 0.513592 1.3097346 -0.62176704 1.136614 0.49580216 0.29340872 0.28524128 -0.4872451 -0.9362734 0.5065882 1.1390107 1.300031 -0.52578974
0.33333334 -0.5705044 0.2183997 0.28891638 1.3762655 -0.15018749 -0.53512114 0.19292286 1.3756225 0.2185216 -0.18471941 -0.5193887 0.5110026 -1.0188664 0.903042 0.51589113 -0.5565429 0.91084224 -0.16821885 -0.9539864 0.5013885 -0.16406804 -0.9119907 0.28264058 -0.11868104 1.3321276 -0.42778435 -0.13042837 0.20717013 -0.6329371 -1.0258185 0.9949627 -1.018397 0.51583135 -0.46813712 -0.9045173 0.50072056 -0.94396937 0.51327646 1.3083155 -0.62109184 1.1354349 0.49558103 0.2931712 0.285008 -0.4867718 -0.9353625 0.5063216 1.1378224 1.2986273 -0.52537876
0.33433434 -0.57000315 0.21813038 0.28865936 1.374665 -0.15026799 -0.53470075 0.19270292 1.3740168 0.21825832 -0.18470463 -0.5188407 0.5107094 -1.0177009 0.90232825 0.5156298 -0.55606043 0.91009754 -0.16823527 -0.9531116 0.50116056 -0.16409355 -0.9111787 0.28239104 -0.118832946 1.3306317 -0.42747208 -0.13055795 0.20692754 -0.6322354 -1.0246272 0.99391735 -1.017242 0.51549387 -0.46776274 -0.90367347 0.5004813 -0.9430652 0.51296014 1.3068987 -0.6204184 1.1342564 0.49535877 0.29293406 0.2847761 -0.48629943 -0.93445385 0.50605416 1.1366351 1.2972251 -0.5249686
0.33533534 -0.5695046 0.21786132 0.28840205 1.3730643 -0.15034828 -0.53428215 0.19248006 1.3724117 0.21799606 -0.18468988 -0.5182947 0.5104147 -1.0165375 0.9016156 0.5153677 -0.5555799 0.90935344 -0.16825315 -0.95223844 0.500932 -0.16412017 -0.91036695 0.28214088 -0.11898515 1.3291358 -0.4271602 -0.13068697 0.20668373 -0.63153595 -1.0234388 0.9928715 -1.0160892 0.5151547 -0.46738955 -0.90283036 0.50024265 -0.9421636 0.5126426 1.3054819 -0.61974835 1.1330795 0.49513662 0.2926965 0.28454164 -0.4858294 -0.93354553 0.5057859 1.1354499 1.2958238 -0.52456045
0.33633634 -0.5690063 0.21759367 0.28814417 1.3714643 -0.15042865 -0.5338665 0.19225803 1.3708062 0.217733 -0.18467605 -0.51775175 0.51012033 -1.0153756 0.90090275 0.5151052 -0.5551014 0.9086101 -0.16827118 -0.9513649 0.5007033 -0.16414538 -0.9095555 0.2818904 -0.11913565 1.3276417 -0.42684937 -0.130815 0.20644027 -0.63083935 -1.0222499 0.9918258 -1.0149368 0.5148151 -0.46701756 -0.90198874 0.50000405 -0.94126093 0.51232374 1.3040662 -0.6190797 1.1319046 0.49491405 0.29246002 0.2843088 -0.4853604 -0.9326376 0.50551546 1.1342667 1.294424 -0.5241543
0.33733734 -0.5685118 0.21732539 0.28788546 1.3698651 -0.15050805 -0.53345066 0.19203389 1.3692017 0.21747139 -0.18466243 -0.51721066 0.5098254 -1.0142142 0.9001916 0.51484257 -0.5546241 0.907868 -0.1682891 -0.95049286 0.50047517 -0.1641717 -0.90874475 0.28163955 -0.11928612 1.3261477 -0.4265393 -0.13094282 0.2061969 -0.630144 -1.021062 0.9907806 -1.0137852 0.51447386 -0.46664724 -0.9011467 0.49976552 -0.9403598 0.5120049 1.302652 -0.6184134 1.1307304 0.49469107 0.2922234 0.2840752 -0.48489425 -0.9317308 0.5052448 1.1330844 1.293025 -0.52374876
0.33833835 -0.56801623 0.21705699 0.28762686 1.3682657 -0.15058902 -0.5330374 0.19180891 1.3675976 0.2172091 -0.1846489 -0.5166714 0.50952876 -1.0130545 0.89948165 0.51457876 -0.5541492 0.907127 -0.16830835 -0.9496195 0.5002455 -0.16419709 -0.9079337 0.2813883 -0.11943534 1.3246549 -0.42622897 -0.13107023 0.20595333 -0.6294514 -1.0198756 0.98973405 -1.0126334 0.51413214 -0.46627852 -0.9003068 0.49952602 -0.93945795 0.51168394 1.3012378 -0.6177498 1.1295587 0.49446994 0.29198778 0.28384078 -0.48442963 -0.9308243 0.50497377 1.131904 1.2916276 -0.5233458
0.33933935 -0.5675242 0.21678907 0.2873674 1.3666668 -0.15066817 -0.5326235 0.19158298 1.3659939 0.2169478 -0.18463665 -0.51613474 0.509232 -1.0118948 0.8987721 0.5143147 -0.5536765 0.90638626 -0.16832635 -0.9487475 0.5000167 -0.1642242 -0.90712416 0.28113568 -0.11958325 1.323164 -0.42592058 -0.13119745 0.20570901 -0.62875915 -1.0186895 0.988688 -1.0114827 0.51378983 -0.4659103 -0.8994662 0.49928844 -0.9385572 0.511362 1.2998253 -0.6170883 1.1283882 0.49424726 0.29175237 0.2836059 -0.48396587 -0.9299191 0.50470144 1.1307244 1.2902313 -0.52294326
0.34034035 -0.5670323 0.21652147 0.2871073 1.3650682 -0.15074915 -0.5322119 0.19135657 1.3643912 0.216687 -0.18462348 -0.51559937 0.5089351 -1.0107371 0.8980632 0.5140499 -0.5532044 0.90564615 -0.1683453 -0.94787645 0.49978673 -0.16425022 -0.90631425 0.2808831 -0.11973122 1.3216724 -0.4256126 -0.13132352 0.20546433 -0.62806994 -1.0175039 0.98764026 -1.0103323 0.51344556 -0.46554345 -0.8986266 0.49904817 -0.937657 0.51103854 1.2984142 -0.6164289 1.127219 0.49402434 0.29151636 0.28337184 -0.48350552 -0.92901444 0.5044269 1.1295478 1.2888362 -0.52254295
0.34134135 -0.5665431 0.21625355 0.2868468 1.3634696 -0.15082878 -0.5318022 0.19112796 1.3627875 0.21642521 -0.18461189 -0.51506656 0.50863564 -1.0095807 0.89735377 0.5137842 -0.5527339 0.9049075 -0.16836452 -0.9470047 0.49955624 -0.16427776 -0.9055049 0.28062898 -0.11987749 1.3201824 -0.4253052 -0.13144931 0.20521888 -0.6273824 -1.0163198 0.9865939 -1.0091825 0.5131008 -0.465179 -0.8977873 0.49880904 -0.93675625 0.51071435 1.297003 -0.6157712 1.126051 0.49380112 0.29128143 0.28313556 -0.48304474 -0.92811066 0.50415224 1.1283724 1.287442 -0.5221442
0.34234235 -0.5660548 0.21598625 0.28658566 1.361872 -0.15090883 -0.53139246 0.1908994 1.361185 0.21616498 -0.1846002 -0.5145358 0.508336 -1.0084248 0.8966467 0.5135171 -0.55226564 0.9041691 -0.168385 -0.94613296 0.49932617 -0.16430351 -0.9046959 0.28037524 -0.1200231 1.3186936 -0.4249985 -0.13157639 0.20497364 -0.6266965 -1.0151361 0.98554575 -1.0080338 0.5127551 -0.46481583 -0.8969491 0.49856883 -0.9358571 0.5103885 1.295594 -0.61511624 1.124885 0.49357796 0.29104713 0.28290063 -0.4825859 -0.92720705 0.5038756 1.1271977 1.2860491 -0.5217465
0.34334335 -0.56556696 0.21571824 0.28632367 1.3602736 -0.15098932 -0.53098446 0.19066921 1.3595824 0.21590373 -0.1845882 -0.51400673 0.5080357 -1.0072691 0.8959394 0.51324975 -0.55179834 0.9034318 -0.16840428 -0.9452616 0.4990952 -0.1643303 -0.9038866 0.28011984 -0.12016845 1.317205 -0.4246919 -0.13170117 0.20472807 -0.6260121 -1.013952 0.9844972 -1.0068841 0.51240814 -0.4644528 -0.89611053 0.49832964 -0.93495685 0.5100614 1.2941858 -0.61446166 1.1237197 0.49335414 0.29081252 0.28266433 -0.48212966 -0.92630446 0.5035989 1.1260252 1.2846575 -0.5213492
0.34434435 -0.5650805 0.21545112 0.28606054 1.3586762 -0.15106905 -0.53057754 0.19043738 1.3579798 0.21564355 -0.18457735 -0.5134795 0.5077333 -1.0061154 0.89523256 0.5129817 -0.5513326 0.9026942 -0.16842455 -0.94439054 0.49886352 -0.1643565 -0.9030772 0.27986383 -0.12031245 1.3157176 -0.42438707 -0.13182634 0.20448142 -0.62532884 -1.0127703 0.9834483 -1.0057361 0.51206 -0.4640917 -0.89527303 0.49808866 -0.9340573 0.50973314 1.2927772 -0.6138103 1.1225572 0.49313074 0.29057893 0.28242782 -0.4816747 -0.92540133 0.5033205 1.1248537 1.2832665 -0.5209534
0.34534535 -0.5645962 0.21518362 0.285798 1.3570788 -0.15114868 -0.53017074 0.19020501 1.3563786 0.21538359 -0.18456614 -0.51295435 0.5074307 -1.0049616 0.89452636 0.51271254 -0.5508689 0.9019575 -0.16844511 -0.9435196 0.49863207 -0.16438389 -0.90226805 0.27960762 -0.12045559 1.314231 -0.4240819 -0.13195151 0.20423463 -0.62464726 -1.011587 0.9823991 -1.0045868 0.5117104 -0.4637316 -0.89443576 0.49784863 -0.9331589 0.5094037 1.29137 -0.6131586 1.1213953 0.4929055 0.29034427 0.28218973 -0.4812205 -0.9244996 0.5030406 1.1236835 1.2818769 -0.52056015
0.34634635 -0.5641117 0.21491632 0.2855342 1.3554814 -0.15122882 -0.5297655 0.18997175 1.3547764 0.21512327 -0.18455538 -0.51242995 0.50712705 -1.0038087 0.8938203 0.51244307 -0.55040485 0.90122116 -0.16846463 -0.9426484 0.4983995 -0.1644099 -0.90145916 0.27935025 -0.12059879 1.3127444 -0.42377797 -0.13207537 0.20398816 -0.62396693 -1.010405 0.9813491 -1.0034385 0.5113597 -0.46337107 -0.89359856 0.49760735 -0.932259 0.50907326 1.2899636 -0.61251044 1.1202352 0.49268097 0.29010984 0.28195232 -0.4807678 -0.92359763 0.5027598 1.1225163 1.2804885 -0.5201668
0.34734735 -0.56362826 0.21464822 0.28527012 1.3538848 -0.15130812 -0.52936053 0.1897377 1.3531748 0.21486336 -0.18454444 -0.5119076 0.50682217 -1.0026572 0.8931148 0.51217115 -0.54994345 0.90048474 -0.16848603 -0.94177735 0.49816614 -0.16443598 -0.9006508 0.27909306 -0.12073943 1.311259 -0.42347363 -0.13219905 0.20374075 -0.62328815 -1.0092237 0.9802979 -1.0022907 0.5110084 -0.46301416 -0.8927624 0.49736625 -0.9313595 0.5087408 1.2885585 -0.611862 1.1190759 0.49245578 0.28987616 0.2817144 -0.4803168 -0.92269605 0.5024772 1.1213492 1.2791009 -0.51977414
0.34834835 -0.5631465 0.21438107 0.28500485 1.3522886 -0.1513876 -0.52895606 0.18950221 1.3515736 0.21460384 -0.18453431 -0.5113863 0.5065168 -1.0015062 0.8924099 0.5118999 -0.5494821 0.8997492 -0.16850576 -0.94090533 0.49793297 -0.16446218 -0.8998418 0.27883428 -0.1208801 1.3097754 -0.4231701 -0.13232255 0.20349285 -0.6226108 -1.0080428 0.97924733 -1.0011424 0.5106557 -0.46265668 -0.89192533 0.49712425 -0.9304594 0.50840676 1.2871537 -0.6112164 1.1179184 0.49222964 0.28964284 0.281476 -0.47986728 -0.9217951 0.50219387 1.1201835 1.2777145 -0.51938295
0.34934935 -0.5626656 0.21411344 0.28473994 1.3506917 -0.15146664 -0.52855396 0.18926546 1.3499734 0.21434373 -0.18452343 -0.51086676 0.50621 -1.0003556 0.89170533 0.51162785 -0.5490227 0.89901423 -0.16852665 -0.9400341 0.49769825 -0.16448885 -0.89903325 0.2785749 -0.12101948 1.3082916 -0.4228679 -0.13244537 0.20324466 -0.62193406 -1.0068623 0.97819585 -0.99999446 0.5103013 -0.4623004 -0.8910889 0.49688262 -0.92956066 0.50807136 1.2857502 -0.6105727 1.1167625 0.49200392 0.28940907 0.28123656 -0.4794189 -0.9208944 0.5019088 1.1190196 1.276329 -0.51899296
0.35035035 -0.56218445 0.21384591 0.28447342 1.349095 -0.15154558 -0.52815133 0.18902782 1.3483725 0.21408442 -0.18451342 -0.51034915 0.5059015 -0.999206 0.8910003 0.5113541 -0.5485637 0.8982798 -0.16854778 -0.9391624 0.49746364 -0.16451564 -0.89822423 0.27831537 -0.121159166 1.3068087 -0.42256626 -0.13256717 0.20299622 -0.6212586 -1.0056826 0.9771433 -0.9988469 0.50994533 -0.4619457 -0.8902528 0.4966401 -0.9286612 0.50773543 1.2843473 -0.6099289 1.1156076 0.4917766 0.2891755 0.28099585 -0.47897202 -0.9199935 0.50162214 1.117857 1.2749441 -0.5186037
0.35135135 -0.5617052 0.21357703 0.28420597 1.3474985 -0.15162468 -0.5277487 0.18878877 1.346772 0.21382388 -0.18450296 -0.50983155 0.5055922 -0.9980564 0.89029646 0.5110788 -0.5481061 0.89754486 -0.16856802 -0.93829036 0.49722797 -0.1645414 -0.8974151 0.2780554 -0.12129739 1.3053266 -0.42226464 -0.13268936 0.20274714 -0.62058437 -1.0045018 0.97608984 -0.9976994 0.509589 -0.46159184 -0.8894175 0.4963972 -0.9277618 0.50739765 1.2829443 -0.60928667 1.114454 0.49154973 0.2889421 0.2807563 -0.47852543 -0.9190943 0.5013343 1.1166959 1.2735602 -0.51821464
0.35235235 -0.5612253 0.2133101 0.28393826 1.3459027 -0.15170318 -0.5273478 0.18854964 1.345171 0.21356523 -0.1844922 -0.50931644 0.5052822 -0.99690825 0.8895922 0.51080287 -0.54764915 0.8968107 -0.16858819 -0.9374182 0.4969914 -0.16456717 -0.89660674 0.27779374 -0.12143469 1.3038447 -0.42196366 -0.13281041 0.20249784 -0.6199112 -1.0033232 0.975036 -0.996552 0.5092305 -0.46123916 -0.8885821 0.4961527 -0.926862 0.5070581 1.2815434 -0.608646 1.1133025 0.49132162 0.2887079 0.2805153 -0.4780811 -0.9181937 0.5010452 1.1155372 1.2721772 -0.51782763
0.35335335 -0.56074697 0.21304172 0.28367066 1.3443062 -0.15178159 -0.5269468 0.18830895 1.3435714 0.21330532 -0.1844809 -0.5088015 0.5049706 -0.9957612 0.8888877 0.5105267 -0.5471926 0.89607733 -0.168609 -0.9365456 0.49675447 -0.16459218 -0.89579725 0.27753198 -0.12157062 1.3023639 -0.42166317 -0.13293067 0.20224768 -0.6192388 -1.0021435 0.97398126 -0.9954052 0.5088713 -0.4608865 -0.88774663 0.49590892 -0.925963 0.5067172 1.2801427 -0.6080061 1.1121521 0.49109328 0.28847393 0.2802733 -0.4776373 -0.91729355 0.5007546 1.1143785 1.2707951 -0.5174405
0.35435435 -0.5602689 0.21277338 0.2834013 1.3427105 -0.1518594 -0.52654535 0.18806696 1.3419709 0.21304578 -0.18447152 -0.50828755 0.5046579 -0.9946125 0.88818467 0.510249 -0.54673743 0.8953434 -0.16863003 -0.9356728 0.49651724 -0.16461873 -0.89498734 0.27726832 -0.12170532 1.3008832 -0.42136317 -0.13305071 0.20199728 -0.61856705 -1.0009643 0.9729264 -0.9942576 0.5085104 -0.46053448 -0.8869108 0.49566406 -0.9250623 0.50637525 1.2787416 -0.6073675 1.1110024 0.4908641 0.28824118 0.28003052 -0.47719407 -0.91639394 0.50046194 1.1132207 1.2694144 -0.5170533
0.35535535 -0.55979145 0.21250549 0.28313106 1.3411143 -0.15193719 -0.5261458 0.18782431 1.3403705 0.21278608 -0.18446043 -0.50777495 0.5043438 -0.9934654 0.88748085 0.50997007 -0.54628265 0.8946093 -0.16864938 -0.9347999 0.49627894 -0.16464388 -0.8941774 0.2770049 -0.1218403 1.2994038 -0.4210634 -0.13317049 0.20174688 -0.6178958 -0.99978566 0.9718701 -0.9931088 0.50814795 -0.46018445 -0.8860758 0.49541855 -0.9241619 0.5060316 1.2773427 -0.6067295 1.1098553 0.4906339 0.28800657 0.27978823 -0.47675258 -0.91549516 0.5001681 1.1120652 1.2680341 -0.51666796
0.35635635 -0.5593154 0.21223661 0.2828607 1.3395191 -0.15201509 -0.5257461 0.18758029 1.3387709 0.21252632 -0.18445054 -0.50726414 0.50402886 -0.99232024 0.8867769 0.50968975 -0.54582965 0.89387596 -0.1686706 -0.93392605 0.49603933 -0.16466928 -0.8933673 0.27674016 -0.12197375 1.2979243 -0.42076507 -0.13328984 0.20149493 -0.6172265 -0.99860746 0.97081316 -0.99196243 0.50778496 -0.45983505 -0.8852412 0.4951715 -0.92326164 0.5056859 1.275944 -0.6060928 1.1087092 0.4904033 0.2877728 0.27954414 -0.47631243 -0.9145959 0.49987274 1.110911 1.2666551 -0.51628304
0.35735735 -0.5588387 0.21196768 0.2825903 1.3379226 -0.1520921 -0.52534616 0.18733609 1.337171 0.21226645 -0.18443954 -0.5067525 0.5037123 -0.9911748 0.88607335 0.5094085 -0.5453764 0.89314234 -0.16869089 -0.9330521 0.495799 -0.16469318 -0.8925572 0.27647516 -0.12210661 1.2964462 -0.420466 -0.13340813 0.20124361 -0.61655724 -0.9974296 0.9697566 -0.99081564 0.50742006 -0.45948654 -0.88440573 0.4949252 -0.92236066 0.5053392 1.2745454 -0.60545707 1.1075641 0.4901713 0.28753898 0.2793005 -0.47587237 -0.9136969 0.49957597 1.1097581 1.2652763 -0.51589835
0.35835835 -0.55836236 0.21169925 0.28231844 1.3363286 -0.1521689 -0.5249465 0.18709004 1.3355722 0.21200624 -0.18442783 -0.5062429 0.50339484 -0.99002904 0.8853692 0.5091268 -0.5449234 0.8924092 -0.16871032 -0.93217814 0.49555892 -0.16471758 -0.89174646 0.2762095 -0.122238815 1.2949687 -0.42016858 -0.133526 0.20099154 -0.6158886 -0.99625075 0.9686982 -0.989667 0.50705427 -0.45913902 -0.8835706 0.49467707 -0.92146015 0.50499105 1.2731485 -0.60482156 1.1064198 0.48993903 0.28730404 0.27905515 -0.47543323 -0.91279674 0.4992777 1.1086076 1.2638988 -0.51551414
0.35935935 -0.5578868 0.21142995 0.28204557 1.3347331 -0.15224582 -0.52454865 0.18684292 1.3339732 0.21174681 -0.18441698 -0.5057336 0.5030756 -0.9888849 0.8846658 0.5088426 -0.544472 0.8916757 -0.16873091 -0.9313032 0.4953162 -0.16474229 -0.8909356 0.27594262 -0.12236884 1.2934906 -0.41987035 -0.13364372 0.20073858 -0.6152204 -0.99507326 0.9676397 -0.98851967 0.5066867 -0.45879155 -0.8827361 0.49442905 -0.9205586 0.5046403 1.2717516 -0.6041881 1.1052768 0.4897061 0.28706956 0.27880952 -0.47499537 -0.91189855 0.4989776 1.1074572 1.2625217 -0.51513124
0.36036035 -0.5574116 0.2111609 0.2817727 1.333137 -0.15232152 -0.52414894 0.18659467 1.3323733 0.21148616 -0.18440616 -0.50522554 0.5027555 -0.9877404 0.88396215 0.5085581 -0.5440204 0.8909429 -0.16875091 -0.93042797 0.49507302 -0.16476637 -0.8901254 0.27567428 -0.122499526 1.2920146 -0.419574 -0.13376057 0.20048493 -0.61455333 -0.9938966 0.96658 -0.9873719 0.5063179 -0.4584449 -0.8819018 0.49417967 -0.9196575 0.5042897 1.2703559 -0.6035557 1.1041371 0.48947144 0.28683475 0.27856246 -0.4745576 -0.91099954 0.49867642 1.1063087 1.2611462 -0.5147488
0.36136135 -0.5569368 0.21089113 0.2814985 1.3315423 -0.15239802 -0.523751 0.1863459 1.3307745 0.2112264 -0.184394 -0.50471807 0.5024338 -0.9865978 0.88325846 0.5082723 -0.5435698 0.8902093 -0.16877002 -0.92955315 0.49482983 -0.16478989 -0.8893139 0.27540654 -0.12262827 1.290538 -0.41927683 -0.13387656 0.20023188 -0.61388594 -0.9927193 0.9655197 -0.98622435 0.5059481 -0.45809934 -0.8810661 0.49392933 -0.91875637 0.50393677 1.2689605 -0.6029222 1.1029967 0.48923713 0.28659964 0.27831608 -0.47412094 -0.91010064 0.49837345 1.1051619 1.2597709 -0.51436627
0.36236235 -0.5564615 0.21062112 0.28122428 1.3299474 -0.1524739 -0.5233527 0.18609601 1.3291765 0.21096551 -0.18438327 -0.50421107 0.50211054 -0.9854541 0.8825547 0.5079857 -0.5431189 0.8894764 -0.16879019 -0.9286766 0.49458575 -0.1648137 -0.8885021 0.27513787 -0.12275681 1.2890633 -0.41898048 -0.13399261 0.19997764 -0.61322 -0.99154234 0.96445906 -0.9850768 0.50557643 -0.45775375 -0.8802321 0.49367857 -0.91785383 0.503582 1.2675653 -0.60229015 1.1018581 0.48900115 0.28636432 0.2780679 -0.47368544 -0.90920204 0.49806827 1.1040161 1.2583969 -0.513983
0.36336336 -0.5559875 0.21035135 0.28094906 1.3283526 -0.15255001 -0.5229544 0.1858451 1.3275774 0.2107049 -0.18437046 -0.503705 0.5017864 -0.9843117 0.8818511 0.5076966 -0.5426688 0.8887429 -0.16880918 -0.92780006 0.49433935 -0.1648368 -0.88769025 0.27486733 -0.122884065 1.2875881 -0.41868508 -0.13410783 0.19972375 -0.6125542 -0.99036545 0.96339715 -0.9839294 0.50520325 -0.4574094 -0.8793968 0.4934265 -0.916952 0.5032265 1.2661712 -0.6016588 1.1007206 0.48876423 0.28612882 0.27781945 -0.47324917 -0.9083028 0.49776185 1.1028703 1.2570231 -0.5136015
0.36436436 -0.5555124 0.2100817 0.28067338 1.326758 -0.15262431 -0.5225562 0.18559372 1.325979 0.2104443 -0.18435848 -0.5031991 0.50146145 -0.98316896 0.88114715 0.5074077 -0.54221994 0.8880102 -0.16882777 -0.92692304 0.49409276 -0.16485912 -0.88687706 0.27459764 -0.123010546 1.286114 -0.4183892 -0.13422158 0.19946867 -0.6118889 -0.9891893 0.9623354 -0.9827814 0.50482965 -0.4570646 -0.878562 0.49317443 -0.9160493 0.5028698 1.2647774 -0.60102797 1.0995848 0.48852658 0.28589314 0.2775709 -0.4728139 -0.9074038 0.497454 1.1017271 1.2556504 -0.51322
0.36536536 -0.5550386 0.20981097 0.28039736 1.3251642 -0.15269849 -0.5221573 0.18534067 1.3243808 0.21018365 -0.18434563 -0.50269425 0.5011347 -0.98202777 0.88044345 0.50711626 -0.54177034 0.8872769 -0.16884652 -0.92604566 0.49384528 -0.1648818 -0.8860643 0.27432606 -0.12313649 1.2846408 -0.4180951 -0.13433635 0.1992133 -0.6112239 -0.98801225 0.9612727 -0.981633 0.5044542 -0.4567216 -0.87772727 0.4929204 -0.9151465 0.5025104 1.2633853 -0.60039747 1.0984508 0.48828834 0.28565618 0.27732056 -0.47237974 -0.9065056 0.49714524 1.1005857 1.2542796 -0.512839
0.36636636 -0.55456364 0.20954046 0.28011948 1.3235699 -0.15277281 -0.5217593 0.18508616 1.3227829 0.2099219 -0.184333 -0.5021901 0.5008061 -0.9808866 0.87973857 0.5068249 -0.54132235 0.88654387 -0.1688655 -0.9251669 0.49359632 -0.16490391 -0.88525146 0.2740535 -0.123261094 1.2831677 -0.41780055 -0.13445005 0.1989569 -0.61055976 -0.9868374 0.9602095 -0.9804857 0.5040765 -0.45637858 -0.8768928 0.49266583 -0.91424304 0.50214946 1.261993 -0.599768 1.0973167 0.48804837 0.28542036 0.27706942 -0.47194567 -0.9056072 0.4968332 1.0994442 1.2529075 -0.5124581
0.36736736 -0.5540899 0.20926908 0.2798413 1.3219757 -0.15284598 -0.5213615 0.184832 1.3211846 0.20966062 -0.18431929 -0.50168586 0.5004774 -0.9797473 0.8790345 0.5065315 -0.54087347 0.88581 -0.16888353 -0.92428845 0.49334717 -0.16492522 -0.8844378 0.2737807 -0.12338489 1.2816955 -0.41750625 -0.13456255 0.19870088 -0.6098957 -0.9856621 0.9591455 -0.9793378 0.50369906 -0.45603558 -0.8760587 0.49241018 -0.9133396 0.5017873 1.260602 -0.59913874 1.096185 0.48780733 0.2851832 0.27681908 -0.4715127 -0.9047083 0.49652016 1.0983046 1.2515382 -0.5120777
0.36836836 -0.5536159 0.20899764 0.2795633 1.3203819 -0.15291947 -0.5209634 0.18457663 1.3195872 0.20939863 -0.18430597 -0.5011816 0.50014603 -0.9786074 0.87832993 0.506237 -0.5404252 0.88507676 -0.16890177 -0.92340875 0.49309593 -0.16494727 -0.8836243 0.273507 -0.12350774 1.2802236 -0.4172125 -0.13467473 0.19844377 -0.6092311 -0.9844867 0.95808077 -0.97818995 0.5033189 -0.45569253 -0.875224 0.49215376 -0.9124356 0.5014234 1.2592105 -0.59851015 1.0950541 0.48756558 0.2849454 0.27656612 -0.47107878 -0.9038098 0.49620593 1.0971664 1.2501683 -0.51169765
0.36936936 -0.5531418 0.20872569 0.27928382 1.3187892 -0.15299249 -0.52056503 0.18431932 1.317991 0.20913681 -0.18429193 -0.50067854 0.49981403 -0.9774679 0.8776256 0.5059411 -0.53997743 0.88434404 -0.16891873 -0.92252946 0.49284428 -0.16496703 -0.88281024 0.27323285 -0.1236296 1.278753 -0.4169199 -0.13478586 0.1981869 -0.60856754 -0.983312 0.9570159 -0.97704184 0.5029378 -0.45535067 -0.87438965 0.49189633 -0.9115316 0.5010584 1.2578208 -0.5978813 1.0939238 0.48732257 0.28470734 0.27631307 -0.47064668 -0.9029124 0.49588978 1.0960293 1.2488 -0.5113177
0.37037036 -0.5526678 0.2084538 0.27900445 1.3171957 -0.15306398 -0.52016747 0.18406218 1.3163933 0.20887479 -0.18427745 -0.50017536 0.49948108 -0.976329 0.87692106 0.5056449 -0.53953016 0.88361055 -0.16893682 -0.9216492 0.49259168 -0.16498744 -0.8819952 0.27295732 -0.12375066 1.2772833 -0.41662604 -0.13489658 0.19792894 -0.60790414 -0.9821376 0.95595074 -0.975894 0.50255615 -0.4550089 -0.8735553 0.4916377 -0.91062725 0.50069165 1.2564318 -0.5972538 1.092796 0.48707885 0.2844695 0.2760599 -0.47021383 -0.9020141 0.49557215 1.0948942 1.2474328 -0.51093775
0.37137136 -0.55219334 0.20818195 0.2787243 1.3156035 -0.15313646 -0.51976824 0.1838037 1.3147973 0.2086122 -0.18426248 -0.4996735 0.49914598 -0.97519064 0.8762169 0.5053468 -0.5390824 0.8828781 -0.16895318 -0.9207689 0.49233717 -0.16500765 -0.8811802 0.27268207 -0.12387112 1.2758145 -0.4163324 -0.13500729 0.19767132 -0.6072419 -0.9809636 0.954885 -0.974746 0.5021725 -0.45466653 -0.87272066 0.49137866 -0.9097225 0.5003248 1.2550437 -0.59662724 1.0916696 0.4868337 0.284231 0.27580535 -0.46978313 -0.9011153 0.4952531 1.0937603 1.2460666 -0.5105576
0.37237236 -0.5517198 0.20790944 0.27844262 1.3140106 -0.15320805 -0.51936984 0.18354475 1.3132008 0.20834896 -0.18424678 -0.49917084 0.49880952 -0.9740541 0.87551135 0.50504625 -0.5386355 0.88214433 -0.16897067 -0.9198878 0.49208194 -0.16502705 -0.8803662 0.27240518 -0.123990536 1.2743448 -0.4160409 -0.1351167 0.19741207 -0.6065797 -0.97979045 0.9538188 -0.97359884 0.5017872 -0.45432565 -0.87188756 0.49111736 -0.9088177 0.49995494 1.253655 -0.5959997 1.0905439 0.48658693 0.28399193 0.2755497 -0.46935076 -0.90021783 0.49493158 1.0926272 1.2447003 -0.51017845
0.37337336 -0.5512462 0.2076365 0.27816117 1.312419 -0.15327945 -0.5189712 0.1832842 1.3116052 0.20808563 -0.18423101 -0.49866897 0.49847275 -0.97291696 0.87480617 0.5047454 -0.53818905 0.88141143 -0.16898611 -0.91900575 0.491826 -0.16504693 -0.8795501 0.27212805 -0.12410936 1.272878 -0.41574878 -0.13522667 0.1971536 -0.60591656 -0.9786166 0.95275223 -0.9724514 0.50140154 -0.4539852 -0.87105316 0.49085605 -0.9079124 0.49958342 1.2522688 -0.5953728 1.0894203 0.4863392 0.28375274 0.27529413 -0.46891946 -0.89931995 0.494609 1.0914953 1.2433356 -0.5097985
0.37437436 -0.5507718 0.20736319 0.27787942 1.3108281 -0.15334979 -0.5185718 0.18302384 1.3100107 0.20782274 -0.1842143 -0.4981673 0.49813432 -0.9717809 0.8741008 0.50444454 -0.53774154 0.8806791 -0.16900304 -0.9181239 0.49156857 -0.16506505 -0.8787342 0.27185017 -0.1242266 1.2714112 -0.4154561 -0.13533422 0.19689399 -0.6052544 -0.97744375 0.9516858 -0.971304 0.5010146 -0.45364332 -0.8702188 0.4905936 -0.9070065 0.4992113 1.2508825 -0.59474623 1.0882976 0.48609132 0.28351247 0.2750376 -0.4684888 -0.89842206 0.494285 1.0903653 1.241972 -0.50941867
0.3753754 -0.5502971 0.2070896 0.2775964 1.3092362 -0.15341917 -0.5181719 0.18276194 1.3084157 0.20755947 -0.1841977 -0.497665 0.49779415 -0.97064525 0.8733951 0.5041412 -0.5372946 0.8799448 -0.16901875 -0.9172406 0.49130905 -0.16508347 -0.8779183 0.27157134 -0.12434423 1.2699442 -0.41516352 -0.13544148 0.19663513 -0.6045924 -0.97627187 0.95061845 -0.9701563 0.5006255 -0.45330322 -0.86938494 0.49032998 -0.9061009 0.49883693 1.2494973 -0.5941194 1.0871756 0.48584098 0.2832721 0.27477956 -0.46805817 -0.89752376 0.4939587 1.0892363 1.240609 -0.5090388
0.3763764 -0.5498234 0.20681581 0.2773136 1.3076462 -0.15348935 -0.51777184 0.18249941 1.3068221 0.20729464 -0.18418041 -0.49716383 0.4974529 -0.9695117 0.87268984 0.5038369 -0.53684783 0.8792119 -0.16903332 -0.916357 0.49105036 -0.16510084 -0.87710184 0.2712927 -0.12445927 1.2684797 -0.4148713 -0.13554907 0.19637445 -0.60393023 -0.97509944 0.94955194 -0.96900994 0.50023645 -0.45296255 -0.86855155 0.49006468 -0.90519524 0.4984622 1.2481136 -0.59349334 1.0860567 0.48559004 0.28303078 0.27452174 -0.4676272 -0.89662695 0.49363148 1.0881094 1.2392478 -0.5086595
0.3773774 -0.5493493 0.20654142 0.27702928 1.3060565 -0.15355816 -0.51737154 0.18223602 1.3052285 0.2070303 -0.18416244 -0.4966627 0.49711126 -0.9683775 0.8719842 0.5035313 -0.5364015 0.87847924 -0.16904816 -0.9154739 0.49078965 -0.16511789 -0.87628496 0.2710123 -0.12457439 1.267015 -0.41457948 -0.13565576 0.19611418 -0.60326934 -0.9739287 0.9484842 -0.9678625 0.49984485 -0.45262238 -0.8677181 0.48979872 -0.9042889 0.49808574 1.2467302 -0.5928681 1.0849377 0.4853379 0.2827895 0.2742628 -0.4671962 -0.89573 0.49330282 1.0869843 1.2378879 -0.5082793
0.3783784 -0.548875 0.20626768 0.2767446 1.3044674 -0.15362644 -0.51697016 0.18197191 1.3036358 0.20676568 -0.18414432 -0.49616167 0.49676734 -0.967245 0.8712786 0.5032241 -0.5359552 0.8777467 -0.16906229 -0.9145903 0.49052727 -0.16513464 -0.8754678 0.2707318 -0.12468907 1.2655523 -0.41428742 -0.13576129 0.1958532 -0.60260725 -0.9727595 0.947417 -0.9667162 0.4994532 -0.4522818 -0.86688477 0.48953187 -0.90338385 0.4977079 1.2453479 -0.5922431 1.0838213 0.48508435 0.28254744 0.27400318 -0.46676683 -0.89483297 0.49297166 1.0858594 1.2365273 -0.50789833
0.3793794 -0.5483993 0.20599249 0.2764603 1.3028796 -0.1536943 -0.51656914 0.18170702 1.3020442 0.20650044 -0.18412519 -0.4956614 0.49642193 -0.9661126 0.87057316 0.5029159 -0.53550786 0.87701404 -0.16907603 -0.9137049 0.490265 -0.1651505 -0.87465084 0.27045035 -0.12480223 1.2640903 -0.4139946 -0.13586673 0.1955922 -0.6019455 -0.9715888 0.9463496 -0.96557057 0.49905968 -0.4519413 -0.8660517 0.48926336 -0.90247655 0.49732816 1.2439663 -0.5916173 1.0827053 0.48482955 0.28230542 0.27374336 -0.4663365 -0.8939364 0.49263978 1.0847363 1.2351686 -0.5075177
0.3803804 -0.5479245 0.20571753 0.27617544 1.3012915 -0.15376174 -0.5161654 0.18144178 1.3004526 0.20623538 -0.18410572 -0.4951605 0.49607688 -0.96498173 0.8698681 0.50260705 -0.5350608 0.8762815 -0.16908988 -0.9128195 0.49000007 -0.16516578 -0.87383306 0.27016938 -0.1249145 1.262629 -0.41370162 -0.13597137 0.19533068 -0.60128486 -0.97041965 0.94528246 -0.9644252 0.49866605 -0.45160058 -0.8652189 0.48899442 -0.9015696 0.49694818 1.2425866 -0.59099245 1.0815921 0.48457396 0.28206262 0.27348226 -0.46590692 -0.8930398 0.49230647 1.0836155 1.2338123 -0.5071365
0.3813814 -0.5474488 0.20544204 0.27588964 1.2997041 -0.15382874 -0.5157625 0.18117571 1.2988622 0.20596966 -0.18408436 -0.49466002 0.49572963 -0.96385056 0.8691622 0.5022965 -0.5346124 0.8755497 -0.16910228 -0.9119352 0.48973536 -0.16518095 -0.87301576 0.26988697 -0.12502566 1.2611697 -0.41340914 -0.13607529 0.19506928 -0.6006243 -0.969252 0.94421625 -0.9632792 0.4982701 -0.4512603 -0.86438686 0.48872435 -0.9006635 0.4965667 1.241207 -0.5903678 1.0804797 0.48431695 0.28181878 0.27322087 -0.4654774 -0.8921435 0.49197143 1.0824959 1.232456 -0.5067542
0.3823824 -0.54697216 0.2051664 0.2756034 1.2981191 -0.1538955 -0.5153583 0.18090886 1.2972729 0.20570353 -0.18406332 -0.4941597 0.4953814 -0.9627218 0.86845684 0.5019854 -0.53416485 0.8748177 -0.16911554 -0.91104954 0.48946935 -0.16519561 -0.8721978 0.26960468 -0.12513658 1.2597103 -0.4131154 -0.1361784 0.19480827 -0.59996283 -0.96808386 0.9431492 -0.96213454 0.49787498 -0.4509189 -0.8635545 0.48845345 -0.8997576 0.49618363 1.2398299 -0.58974206 1.0793692 0.48405898 0.2815744 0.27295813 -0.4650475 -0.8912481 0.49163502 1.0813789 1.231102 -0.5063725
0.3833834 -0.546496 0.20489109 0.27531755 1.2965345 -0.15396088 -0.51495385 0.18064207 1.2956847 0.20543629 -0.18404204 -0.49365902 0.4950325 -0.96159375 0.8677522 0.501673 -0.53371644 0.87408674 -0.16912726 -0.910164 0.48920166 -0.16520956 -0.8713802 0.2693212 -0.12524626 1.2582536 -0.4128217 -0.1362808 0.19454542 -0.59930265 -0.96691763 0.9420834 -0.9609908 0.49747717 -0.45057827 -0.86272293 0.48818058 -0.89885086 0.49579978 1.2384527 -0.5891175 1.0782615 0.48379952 0.28133073 0.2726955 -0.46461743 -0.89035344 0.49129695 1.0802629 1.2297486 -0.5059898
0.3843844 -0.54601955 0.204615 0.2750314 1.2949507 -0.1540263 -0.51454926 0.18037394 1.2940974 0.20516986 -0.18402019 -0.49315873 0.49468184 -0.9604668 0.867046 0.5013594 -0.5332682 0.8733548 -0.16913903 -0.9092776 0.4889332 -0.16522303 -0.87056196 0.26903766 -0.12535521 1.2567976 -0.4125279 -0.13638276 0.19428286 -0.59864193 -0.9657518 0.9410175 -0.9598464 0.49707907 -0.45023653 -0.8618909 0.4879076 -0.89794433 0.4954142 1.2370774 -0.58849394 1.0771544 0.48353893 0.28108564 0.27243167 -0.4641882 -0.8894587 0.4909578 1.0791483 1.2283967 -0.50560653
0.3853854 -0.5455414 0.20433882 0.2747441 1.2933679 -0.15409115 -0.5141433 0.18010464 1.292511 0.20490271 -0.18399686 -0.4926589 0.49433082 -0.95934004 0.8663406 0.50104463 -0.53281933 0.87262404 -0.1691505 -0.9083916 0.48866367 -0.16523528 -0.86974406 0.26875383 -0.1254631 1.2553425 -0.41223404 -0.1364843 0.19401997 -0.59798133 -0.96458685 0.9399523 -0.9587037 0.49667996 -0.44989538 -0.86106014 0.48763287 -0.8970377 0.4950279 1.235704 -0.5878692 1.0760492 0.48327726 0.2808407 0.27216712 -0.46375784 -0.8885635 0.49061704 1.0780363 1.2270465 -0.5052229
0.3863864 -0.5450629 0.2040622 0.27445692 1.2917877 -0.15415514 -0.51373553 0.17983618 1.2909269 0.20463544 -0.18397304 -0.49215868 0.4939788 -0.95821625 0.865636 0.5007289 -0.53236985 0.87189317 -0.16916084 -0.90750515 0.4883929 -0.16524687 -0.8689269 0.26846898 -0.12557063 1.2538906 -0.4119394 -0.13658401 0.1937578 -0.5973212 -0.96342427 0.9388875 -0.95756173 0.4962805 -0.44955277 -0.86023045 0.4873572 -0.8961321 0.4946401 1.2343309 -0.5872456 1.0749458 0.48301464 0.28059417 0.27190176 -0.4633283 -0.88767 0.49027473 1.0769262 1.2256981 -0.504839
0.3873874 -0.54458463 0.20378539 0.2741691 1.2902071 -0.15421838 -0.51332927 0.17956612 1.2893426 0.2043679 -0.18394896 -0.49165893 0.493625 -0.95709276 0.86493146 0.50041217 -0.5319209 0.8711637 -0.16917112 -0.9066186 0.48812103 -0.16525921 -0.8681083 0.2681843 -0.12567636 1.2524387 -0.41164353 -0.13668376 0.19349411 -0.5966613 -0.9622607 0.93782294 -0.9564208 0.49587953 -0.4492102 -0.85940015 0.4870805 -0.89522594 0.4942516 1.2329609 -0.58662176 1.0738447 0.48275018 0.28034794 0.2716375 -0.46289867 -0.8867763 0.4899313 1.0758173 1.224351 -0.50445485
0.3883884 -0.5441058 0.20350823 0.27388126 1.2886292 -0.15428153 -0.51292014 0.17929605 1.2877607 0.20410001 -0.18392408 -0.49115878 0.49327165 -0.95597047 0.8642272 0.50009537 -0.53147036 0.8704345 -0.16918069 -0.9057317 0.48784822 -0.16526896 -0.8672909 0.26789862 -0.12578183 1.2509892 -0.41134807 -0.13678274 0.19323134 -0.59600097 -0.9611003 0.9367603 -0.9552792 0.4954781 -0.44886756 -0.8585711 0.48680323 -0.89431983 0.49386144 1.2315922 -0.5859968 1.0727458 0.48248464 0.28010112 0.27137148 -0.46246818 -0.8858837 0.48958725 1.0747108 1.2230057 -0.5040689
0.3893894 -0.5436268 0.20323122 0.2735936 1.2870514 -0.15434343 -0.51251066 0.17902538 1.2861803 0.20383173 -0.18389764 -0.49065867 0.49291605 -0.95485014 0.86352396 0.49977678 -0.5310197 0.8697058 -0.16918954 -0.90484536 0.48757464 -0.1652802 -0.8664724 0.2676133 -0.12588573 1.2495407 -0.41105247 -0.13688123 0.19296777 -0.59534204 -0.9599403 0.9356983 -0.9541403 0.49507558 -0.4485243 -0.85774183 0.48652446 -0.8934137 0.49347055 1.2302241 -0.58537304 1.0716493 0.48221868 0.27985403 0.2711051 -0.46203735 -0.8849919 0.48924094 1.0736071 1.2216617 -0.50368285
0.3903904 -0.5431465 0.20295441 0.2733057 1.2854762 -0.15440485 -0.51210046 0.17875415 1.2846014 0.20356289 -0.18387073 -0.49015805 0.49256068 -0.9537301 0.8628199 0.49945724 -0.53056884 0.86897814 -0.16919798 -0.90395814 0.48730016 -0.16528979 -0.8656552 0.26732695 -0.12598881 1.248095 -0.41075495 -0.13697848 0.1927048 -0.5946814 -0.9587819 0.9346373 -0.95300066 0.49467242 -0.44818008 -0.8569133 0.4862451 -0.892509 0.49307913 1.2288593 -0.58474976 1.0705544 0.48195088 0.2796062 0.2708376 -0.46160674 -0.8841002 0.48889416 1.072505 1.2203202 -0.5032964
0.3913914 -0.54266524 0.20267671 0.27301735 1.2839031 -0.1544661 -0.5116892 0.17848316 1.2830245 0.20329365 -0.1838435 -0.48965845 0.49220413 -0.95261335 0.86211705 0.49913722 -0.5301173 0.86825 -0.16920587 -0.9030714 0.4870249 -0.16529885 -0.8648375 0.26704037 -0.12609154 1.2466509 -0.4104589 -0.13707468 0.1924415 -0.5940228 -0.9576241 0.93357694 -0.9518628 0.494269 -0.44783613 -0.85608566 0.48596442 -0.89160377 0.492687 1.2274954 -0.58412576 1.0694618 0.48168224 0.27935806 0.2705704 -0.46117595 -0.88320994 0.48854554 1.0714048 1.2189806 -0.50290966
0.3923924 -0.5421836 0.20239934 0.27272934 1.2823317 -0.15452558 -0.51127785 0.1782111 1.2814494 0.20302516 -0.18381518 -0.48915818 0.49184686 -0.95149726 0.8614148 0.49881643 -0.52966475 0.8675242 -0.16921258 -0.9021851 0.48674804 -0.1653066 -0.8640199 0.26675457 -0.12619245 1.2452087 -0.41016066 -0.1371705 0.19217825 -0.59336376 -0.95646805 0.93251836 -0.95072657 0.49386394 -0.44749114 -0.8552587 0.48568314 -0.8906999 0.49229366 1.226133 -0.58350146 1.0683719 0.48141253 0.2791094 0.27030244 -0.46074456 -0.8823198 0.48819607 1.0703074 1.2176428 -0.5025213
0.3933934 -0.5417024 0.20212156 0.2724414 1.2807623 -0.15458506 -0.5108645 0.17793897 1.2798767 0.20275527 -0.18378606 -0.48865715 0.49148893 -0.9503825 0.8607132 0.49849463 -0.52921224 0.8667979 -0.16921946 -0.90129834 0.48647064 -0.16531456 -0.86320263 0.2664674 -0.12629169 1.2437686 -0.4098627 -0.13726526 0.19191507 -0.5927048 -0.9553142 0.9314611 -0.9495913 0.4934591 -0.44714573 -0.854432 0.4854008 -0.8897954 0.49189848 1.2247734 -0.58287734 1.067285 0.4811417 0.27886033 0.27003452 -0.46031362 -0.8814311 0.48784608 1.0692128 1.2163069 -0.50213295
0.3943944 -0.5412195 0.20184338 0.27215213 1.2791942 -0.15464333 -0.5104512 0.1776667 1.2783056 0.20248607 -0.18375653 -0.4881572 0.49113053 -0.9492695 0.8600125 0.49817187 -0.5287601 0.8660737 -0.16922534 -0.9004124 0.48619306 -0.16532078 -0.86238575 0.26618052 -0.12639108 1.2423306 -0.40956447 -0.13735974 0.19165161 -0.59204614 -0.954162 0.9304055 -0.9484564 0.49305344 -0.44679993 -0.8536068 0.48511785 -0.88889223 0.4915033 1.223416 -0.58225346 1.0661991 0.48086977 0.2786109 0.26976535 -0.45988163 -0.8805436 0.48749423 1.0681204 1.2149734 -0.50174415
0.3953954 -0.5407364 0.20156625 0.27186388 1.2776295 -0.15470117 -0.51003665 0.17739415 1.2767367 0.20221636 -0.18372524 -0.48765615 0.49077123 -0.94815904 0.8593122 0.49784946 -0.52830637 0.86535096 -0.16923103 -0.8995254 0.48591387 -0.1653271 -0.86156917 0.26589328 -0.12648806 1.240895 -0.4092648 -0.13745236 0.19138849 -0.59138703 -0.9530113 0.9293512 -0.9473239 0.4926476 -0.44645378 -0.8527812 0.48483413 -0.8879901 0.49110782 1.2220601 -0.5816288 1.0651172 0.48059756 0.2783614 0.26949704 -0.45944977 -0.87965584 0.4871419 1.0670303 1.2136427 -0.5013547
0.3963964 -0.5402529 0.20128885 0.271576 1.2760668 -0.15475819 -0.50962126 0.1771211 1.2751701 0.20194659 -0.18369386 -0.48715547 0.49041122 -0.9470502 0.85861313 0.49752587 -0.52785224 0.8646286 -0.16923535 -0.8986407 0.4856348 -0.16533238 -0.86075205 0.2656073 -0.12658444 1.2394626 -0.40896577 -0.13754421 0.19112545 -0.5907277 -0.95186234 0.92829937 -0.94619375 0.49224102 -0.44610643 -0.85195667 0.48454994 -0.8870868 0.4907112 1.2207079 -0.5810049 1.0640377 0.4803238 0.2781109 0.2692272 -0.45901686 -0.8787701 0.48678857 1.0659444 1.2123141 -0.50096387
0.3973974 -0.53976816 0.20101127 0.27128792 1.2745062 -0.15481356 -0.5092063 0.17684907 1.2736058 0.20167622 -0.18366095 -0.48665372 0.4900515 -0.9459436 0.8579154 0.49720162 -0.5273971 0.8639077 -0.16923925 -0.89775515 0.48535407 -0.16533682 -0.85993683 0.26531976 -0.12667975 1.2380317 -0.4086657 -0.13763466 0.19086263 -0.5900695 -0.9507154 0.92724895 -0.9450629 0.4918344 -0.44575876 -0.85113376 0.48426366 -0.8861854 0.490314 1.2193576 -0.58038014 1.0629601 0.48004854 0.27786058 0.2689578 -0.45858425 -0.8778836 0.48643416 1.0648596 1.2109877 -0.5005735
0.3983984 -0.53928316 0.20073313 0.27099985 1.2729475 -0.1548686 -0.50878954 0.17657542 1.272044 0.20140517 -0.18362725 -0.48615292 0.48969084 -0.94483936 0.85721785 0.49687713 -0.52694225 0.8631877 -0.1692414 -0.8968709 0.4850728 -0.16534033 -0.8591199 0.26503342 -0.12677419 1.2366048 -0.40836436 -0.1377247 0.19059992 -0.5894112 -0.94956946 0.9262006 -0.94393545 0.491427 -0.4454101 -0.85031056 0.48397762 -0.8852844 0.4899162 1.2180101 -0.5797564 1.0618868 0.47977346 0.27760983 0.2686884 -0.45815173 -0.87699974 0.4860791 1.0637786 1.2096648 -0.50018203
0.3993994 -0.5387982 0.20045575 0.27071184 1.2713935 -0.15492213 -0.50837135 0.17630282 1.2704866 0.20113528 -0.18359274 -0.48565197 0.48932981 -0.94373643 0.8565227 0.49655265 -0.5264871 0.8624696 -0.16924411 -0.89598536 0.48479104 -0.16534278 -0.8583042 0.264746 -0.1268667 1.2351797 -0.40806356 -0.13781306 0.19033664 -0.5887528 -0.9484272 0.9251541 -0.94280976 0.49101967 -0.44506207 -0.8494888 0.4836911 -0.8843845 0.48951787 1.2166656 -0.57913184 1.0608158 0.4794976 0.27735883 0.26841828 -0.45771843 -0.8761157 0.4857236 1.062701 1.208344 -0.49978945
0.4004004 -0.5383121 0.200178 0.27042407 1.2698413 -0.15497538 -0.50795364 0.176029 1.2689302 0.20086437 -0.18355712 -0.48515072 0.48896903 -0.9426362 0.8558278 0.4962265 -0.52603143 0.86175275 -0.16924536 -0.89510167 0.484509 -0.16534442 -0.8574896 0.26445878 -0.12695801 1.2337574 -0.40776223 -0.13790104 0.19007513 -0.58809483 -0.9472861 0.92411065 -0.94168484 0.49061185 -0.44471323 -0.84866756 0.4834032 -0.8834855 0.48911858 1.2153236 -0.5785078 1.0597486 0.4792201 0.27710733 0.26814732 -0.4572851 -0.875234 0.48536682 1.0616262 1.207027 -0.49939734
0.4014014 -0.53782535 0.19990039 0.27013654 1.2682927 -0.15502742 -0.50753564 0.17575645 1.2673777 0.20059353 -0.18352062 -0.4846487 0.48860747 -0.9415391 0.8551352 0.4959008 -0.52557504 0.86103815 -0.16924685 -0.8942185 0.48422545 -0.16534516 -0.8566748 0.26417226 -0.12704939 1.232339 -0.40745974 -0.13798723 0.1898137 -0.58743733 -0.9461479 0.92306983 -0.9405632 0.4902038 -0.4443632 -0.8478473 0.48311496 -0.8825864 0.4887188 1.2139843 -0.5778835 1.0586843 0.47894275 0.27685556 0.26787698 -0.4568521 -0.8743525 0.48500955 1.0605543 1.2057116 -0.499005
0.4024024 -0.5373394 0.19962299 0.26984936 1.2667463 -0.1550788 -0.5071158 0.17548338 1.2658283 0.20032316 -0.18348321 -0.48414716 0.48824584 -0.94044304 0.8544434 0.495575 -0.5251181 0.86032486 -0.16924575 -0.8933363 0.48394257 -0.16534567 -0.85586065 0.26388472 -0.12713832 1.2309228 -0.4071573 -0.13807347 0.18955117 -0.58677965 -0.9450115 0.9220309 -0.93944156 0.48979497 -0.4440122 -0.8470279 0.48282647 -0.8816886 0.48831886 1.2126482 -0.57725954 1.0576237 0.47866344 0.27660376 0.26760653 -0.45641732 -0.87347287 0.48465103 1.0594863 1.2043996 -0.49861136
0.4034034 -0.53685147 0.19934556 0.269562 1.2652034 -0.15512821 -0.5066958 0.17521068 1.2642817 0.200052 -0.18344408 -0.4836443 0.4878841 -0.93934894 0.853753 0.4952489 -0.5246606 0.85961354 -0.16924426 -0.89245206 0.48365933 -0.16534442 -0.8550465 0.26359862 -0.12722588 1.2295105 -0.40685436 -0.1381577 0.18929037 -0.58612204 -0.94387746 0.9209944 -0.9383224 0.48938745 -0.44366154 -0.846209 0.4825377 -0.88079035 0.4879182 1.2113155 -0.57663494 1.0565656 0.47838402 0.27635115 0.26733628 -0.4559834 -0.8725934 0.48429215 1.0584213 1.2030907 -0.49821678
0.4044044 -0.5363637 0.19906917 0.26927596 1.2636633 -0.1551776 -0.50627536 0.17493787 1.2627376 0.19978127 -0.18340382 -0.48314258 0.48752183 -0.93825835 0.853064 0.49492258 -0.52420294 0.8589028 -0.16924253 -0.89157 0.48337448 -0.16534111 -0.85423243 0.26331127 -0.12731245 1.2281005 -0.4065495 -0.13824123 0.18902889 -0.5854639 -0.94274575 0.9199603 -0.93720543 0.4889784 -0.44331053 -0.8453909 0.4822477 -0.8798952 0.48751783 1.2099849 -0.57601047 1.0555117 0.4781044 0.27609947 0.26706535 -0.45554826 -0.87171584 0.48393333 1.0573595 1.2017852 -0.49782243
0.4054054 -0.5358752 0.19879243 0.26898903 1.262127 -0.15522492 -0.50585294 0.17466497 1.2611976 0.19951174 -0.1833629 -0.48263988 0.4871598 -0.9371685 0.8523761 0.49459565 -0.52374446 0.8581947 -0.16923884 -0.89068806 0.48308975 -0.16533884 -0.85341847 0.2630245 -0.12739784 1.2266941 -0.40624547 -0.13832253 0.18876866 -0.58480644 -0.9416158 0.9189288 -0.9360894 0.48857015 -0.44295734 -0.84457386 0.48195738 -0.878998 0.48711622 1.208658 -0.5753855 1.05446 0.4778229 0.2758468 0.26679483 -0.4551125 -0.8708378 0.4835741 1.0563005 1.2004824 -0.49742642
0.4064064 -0.53538644 0.1985158 0.2687028 1.2605927 -0.15527171 -0.5054308 0.17439231 1.2596596 0.19923991 -0.18332067 -0.48213807 0.48679715 -0.93608195 0.85168946 0.4942689 -0.52328575 0.85748744 -0.16923589 -0.8898051 0.48280466 -0.16533405 -0.8526055 0.26273835 -0.12748152 1.2252895 -0.40594095 -0.13840434 0.18850866 -0.584149 -0.9404879 0.9179004 -0.9349765 0.4881606 -0.44260505 -0.843758 0.48166746 -0.87810314 0.48671407 1.2073333 -0.5747609 1.0534124 0.47754204 0.2755949 0.2665235 -0.45467764 -0.8699616 0.48321265 1.0552462 1.1991826 -0.497031
0.4074074 -0.53489614 0.1982399 0.26841623 1.2590619 -0.15531692 -0.50500697 0.17412043 1.2581251 0.19896981 -0.18327779 -0.48163417 0.4864357 -0.9349958 0.85100484 0.49394232 -0.5228266 0.85678273 -0.16923037 -0.88892347 0.4825191 -0.16532919 -0.85179216 0.26245207 -0.12756437 1.223889 -0.40563485 -0.13848352 0.18824872 -0.5834923 -0.9393618 0.91687423 -0.9338642 0.48775214 -0.44225112 -0.84294105 0.48137593 -0.87720776 0.4863127 1.2060118 -0.5741362 1.0523672 0.47726017 0.27534187 0.26625293 -0.45424095 -0.8690853 0.4828521 1.0541933 1.1978853 -0.49663472
0.4084084 -0.5344064 0.1979635 0.26813012 1.2575338 -0.1553618 -0.50458324 0.17384818 1.2565933 0.19869897 -0.18323305 -0.4811311 0.4860729 -0.93391395 0.85032123 0.49361485 -0.52236664 0.85607845 -0.16922453 -0.8880418 0.48223275 -0.16532269 -0.85097903 0.26216567 -0.12764543 1.2224908 -0.4053282 -0.13856232 0.18798918 -0.5828352 -0.93823874 0.9158504 -0.93275404 0.48734277 -0.4418973 -0.84212595 0.4810841 -0.87631303 0.48590982 1.2046934 -0.57351077 1.0513254 0.47697735 0.2750899 0.26598197 -0.45380512 -0.86821103 0.48248982 1.0531443 1.1965914 -0.4962373
0.4094094 -0.53391623 0.19768798 0.2678454 1.2560091 -0.1554052 -0.5041585 0.17357692 1.2550657 0.19842896 -0.18318734 -0.48062724 0.48571074 -0.932833 0.8496394 0.4932878 -0.5219054 0.85537666 -0.16921744 -0.8871607 0.48194653 -0.16531539 -0.8501657 0.2618801 -0.12772527 1.2210965 -0.4050216 -0.1386393 0.18773061 -0.5821774 -0.93711674 0.914829 -0.9316448 0.48693424 -0.44154167 -0.84131086 0.48079264 -0.87541926 0.485507 1.2033775 -0.57288516 1.0502865 0.476694 0.27483657 0.26571143 -0.45336798 -0.86733663 0.48212856 1.0520979 1.1952999 -0.49583882
0.4104104 -0.53342307 0.19741291 0.2675603 1.2544874 -0.15544686 -0.5037331 0.1733064 1.2535396 0.19815853 -0.1831398 -0.48012236 0.48534876 -0.931754 0.8489585 0.49296057 -0.5214436 0.8546766 -0.16920924 -0.8862785 0.48165983 -0.16530704 -0.8493524 0.2615944 -0.12780342 1.2197042 -0.40471348 -0.13871473 0.18747282 -0.58151937 -0.93599576 0.91381013 -0.93053746 0.48652482 -0.44118527 -0.8404964 0.48049957 -0.8745249 0.48510486 1.202065 -0.5722585 1.0492517 0.47641003 0.2745849 0.26544097 -0.45293087 -0.8664621 0.4817664 1.0510553 1.1940117 -0.49544042
0.4114114 -0.5329314 0.19713795 0.2672754 1.2529685 -0.1554881 -0.5033058 0.17303416 1.2520171 0.19788867 -0.18309158 -0.47961745 0.4849859 -0.930675 0.8482783 0.49263322 -0.5209815 0.85397667 -0.1692003 -0.88539696 0.4813723 -0.16529712 -0.84853894 0.26130885 -0.12788063 1.2183157 -0.40440574 -0.13878956 0.1872153 -0.58086216 -0.9348781 0.9127934 -0.92943144 0.48611546 -0.4408294 -0.83968246 0.48020685 -0.8736318 0.48470092 1.2007549 -0.5716328 1.0482197 0.47612602 0.27433127 0.2651706 -0.45249292 -0.86558884 0.48140365 1.050016 1.1927266 -0.49504068
0.4124124 -0.53243744 0.19686362 0.2669915 1.2514533 -0.15552771 -0.5028781 0.17276418 1.2504976 0.19761851 -0.18304208 -0.47911242 0.48462385 -0.92959964 0.8476004 0.49230623 -0.520519 0.8532789 -0.16918969 -0.8845152 0.48108542 -0.16528618 -0.8477253 0.261024 -0.12795633 1.2169304 -0.40409648 -0.13886303 0.18695763 -0.58020437 -0.9337609 0.9117803 -0.9283254 0.4857065 -0.44047162 -0.8388678 0.4799142 -0.872738 0.484298 1.1994483 -0.5710058 1.0471902 0.47584152 0.274079 0.26490057 -0.4520541 -0.864716 0.48104054 1.0489789 1.1914449 -0.49463993
0.4134134 -0.5319435 0.19658941 0.2667073 1.2499399 -0.15556616 -0.5024502 0.1724939 1.2489808 0.19734898 -0.18299088 -0.47860703 0.48426056 -0.9285252 0.846923 0.4919787 -0.5200552 0.85258263 -0.16917852 -0.8836332 0.4807979 -0.16527364 -0.8469117 0.2607389 -0.1280306 1.2155464 -0.4037868 -0.13893476 0.18670118 -0.57954586 -0.93264616 0.9107688 -0.9272222 0.48529696 -0.44011387 -0.838055 0.47962028 -0.8718455 0.4838944 1.1981438 -0.5703789 1.0461633 0.47555542 0.2738259 0.26462987 -0.45161483 -0.86384356 0.48067725 1.0479455 1.1901647 -0.494239
0.4144144 -0.53144944 0.19631511 0.26642388 1.2484299 -0.15560347 -0.50202084 0.1722238 1.2474663 0.19707927 -0.18293923 -0.4781008 0.4838987 -0.92745167 0.8462472 0.49165148 -0.5195911 0.85188806 -0.169166 -0.8827511 0.4805103 -0.16526088 -0.8460984 0.26045418 -0.12810361 1.2141666 -0.40347648 -0.13900578 0.1864452 -0.57888836 -0.93153226 0.9097599 -0.9261207 0.4848882 -0.4397541 -0.8372416 0.47932655 -0.8709518 0.48348987 1.1968433 -0.5697513 1.04514 0.47526997 0.2735736 0.26436004 -0.4511755 -0.8629716 0.4803136 1.0469143 1.1888884 -0.49383697
0.4154154 -0.5309544 0.19604239 0.26614094 1.2469231 -0.15563902 -0.50159067 0.17195374 1.2459568 0.19680998 -0.18288559 -0.47759488 0.48353618 -0.9263804 0.8455723 0.4913236 -0.5191257 0.85119504 -0.16915205 -0.88186944 0.48022193 -0.16524702 -0.84528476 0.2601695 -0.12817508 1.2127897 -0.40316546 -0.13907585 0.1861901 -0.5782294 -0.9304202 0.90875334 -0.92501867 0.4844793 -0.43939492 -0.83642876 0.47903252 -0.87005913 0.4830858 1.1955446 -0.56912345 1.0441191 0.47498405 0.27332085 0.26409027 -0.45073536 -0.8621004 0.4799497 1.0458864 1.1876144 -0.49343416
0.4164164 -0.5304591 0.19576937 0.26585734 1.2454194 -0.15567392 -0.5011595 0.17168468 1.2444482 0.19654092 -0.18283159 -0.47708765 0.48317438 -0.92531145 0.8448992 0.49099654 -0.51865983 0.850503 -0.16913733 -0.8809872 0.47993326 -0.16523123 -0.8444697 0.25988555 -0.12824482 1.2114155 -0.4028539 -0.1391437 0.18593484 -0.57757103 -0.92930984 0.9077501 -0.92391914 0.48406982 -0.4390346 -0.83561563 0.47873807 -0.86916715 0.48268157 1.1942494 -0.56849474 1.0431011 0.47469687 0.2730685 0.2638212 -0.45029488 -0.86122894 0.4795847 1.0448612 1.1863437 -0.49303058
0.4174174 -0.5299615 0.19549686 0.2655757 1.2439191 -0.15570763 -0.50072736 0.17141658 1.2429439 0.19627234 -0.18277538 -0.47658062 0.48281193 -0.92424214 0.8442271 0.4906696 -0.5181934 0.8498136 -0.16912127 -0.8801044 0.4796449 -0.16521424 -0.8436564 0.2596017 -0.12831432 1.2100446 -0.40254086 -0.13921034 0.18568137 -0.5769117 -0.92820084 0.90674937 -0.9228203 0.48366135 -0.43867308 -0.8348028 0.4784435 -0.86827433 0.48227745 1.1929567 -0.5678653 1.0420876 0.47441047 0.27281553 0.26355195 -0.4498532 -0.8603585 0.47922057 1.0438397 1.1850752 -0.49262607
0.4184184 -0.52946484 0.19522515 0.26529378 1.2424214 -0.1557402 -0.50029373 0.17114824 1.2414429 0.19600406 -0.18271834 -0.47607216 0.4824505 -0.9231752 0.8435558 0.49034244 -0.5177268 0.8491245 -0.16910502 -0.87922186 0.4793564 -0.16519678 -0.8428409 0.25931835 -0.12838128 1.2086759 -0.40222728 -0.13927683 0.18542743 -0.57625294 -0.92709357 0.90575093 -0.9217223 0.4832524 -0.43831074 -0.83398986 0.4781493 -0.8673819 0.48187256 1.1916667 -0.56723666 1.0410758 0.47412312 0.27256343 0.26328242 -0.44941163 -0.8594886 0.47885555 1.0428214 1.1838101 -0.4922212
0.4194194 -0.5289655 0.1949533 0.26501215 1.240926 -0.15577108 -0.49986106 0.17088023 1.2399433 0.19573578 -0.18266007 -0.47556418 0.4820884 -0.92210996 0.84288615 0.49001455 -0.51725817 0.84843695 -0.16908678 -0.8783395 0.4790668 -0.16517687 -0.8420275 0.2590347 -0.12844759 1.2073108 -0.4019132 -0.13934097 0.18517494 -0.57559395 -0.9259875 0.90475464 -0.9206259 0.48284346 -0.4379479 -0.8331787 0.4778539 -0.86648923 0.4814675 1.1903796 -0.566607 1.0400667 0.4738356 0.27231103 0.26301363 -0.44896942 -0.85861826 0.4784907 1.041804 1.1825478 -0.49181616
0.4204204 -0.52846706 0.194682 0.26473165 1.2394339 -0.15580139 -0.49942622 0.17061237 1.2384474 0.1954678 -0.18260092 -0.47505492 0.48172623 -0.92104495 0.8422176 0.4896881 -0.5167902 0.847751 -0.16906774 -0.87745667 0.47877824 -0.16515714 -0.8412126 0.25875205 -0.12851247 1.2059482 -0.4015986 -0.13940397 0.18492264 -0.57493484 -0.924883 0.903761 -0.91953075 0.48243397 -0.4375837 -0.8323657 0.4775583 -0.86559737 0.4810627 1.1890953 -0.56597686 1.0390611 0.4735471 0.2720584 0.26274526 -0.44852674 -0.85774875 0.47812587 1.040791 1.1812884 -0.49140885
0.4214214 -0.52796763 0.19441202 0.2644505 1.2379451 -0.15582982 -0.4989907 0.17034554 1.2369547 0.19520023 -0.18254 -0.47454557 0.48136508 -0.9199828 0.84155023 0.4893613 -0.5163202 0.84706634 -0.16904739 -0.8765731 0.47848874 -0.1651361 -0.8403964 0.25846922 -0.12857571 1.2045882 -0.4012834 -0.1394667 0.1846708 -0.57427514 -0.9237802 0.90277004 -0.9184361 0.48202527 -0.43721944 -0.8315538 0.47726297 -0.86470485 0.48065704 1.1878133 -0.5653461 1.0380571 0.47325772 0.2718066 0.26247662 -0.44808277 -0.85687983 0.47776026 1.0397805 1.1800308 -0.49100098
0.4224224 -0.5274677 0.19414186 0.26417053 1.2364593 -0.15585741 -0.49855462 0.17007896 1.2354646 0.19493291 -0.18247733 -0.4740354 0.4810034 -0.9189205 0.8408837 0.4890347 -0.51585007 0.84638315 -0.16902623 -0.87568986 0.47819912 -0.16511378 -0.8395814 0.25818694 -0.12863779 1.2032311 -0.4009668 -0.1395267 0.18442005 -0.5736147 -0.922678 0.9017817 -0.91734284 0.48161715 -0.43685415 -0.83074236 0.47696704 -0.8638133 0.4802525 1.1865345 -0.5647148 1.0370572 0.4729696 0.27155483 0.26220858 -0.4476385 -0.85600996 0.47739422 1.0387719 1.1787764 -0.4905934
0.4234234 -0.5269662 0.19387186 0.2638904 1.2349752 -0.15588367 -0.49811727 0.16981253 1.2339768 0.1946663 -0.18241355 -0.473525 0.48064196 -0.91786015 0.8402197 0.48870766 -0.5153793 0.845701 -0.16900438 -0.8748063 0.4779098 -0.16509005 -0.83876526 0.257905 -0.1286991 1.201877 -0.40064994 -0.13958746 0.18416992 -0.5729544 -0.9215772 0.9007963 -0.9162504 0.48120815 -0.43648875 -0.82993054 0.4766705 -0.86292046 0.4798472 1.1852577 -0.56408364 1.0360596 0.47267973 0.27130225 0.26194057 -0.44719434 -0.8551412 0.47702914 1.0377676 1.1775252 -0.49018428
0.4244244 -0.52646446 0.19360277 0.26361114 1.2334951 -0.15590888 -0.49767965 0.16954729 1.2324932 0.1943995 -0.18234885 -0.47301438 0.48028094 -0.91680104 0.8395554 0.48838115 -0.5149074 0.84502053 -0.16898051 -0.8739219 0.47761953 -0.1650657 -0.8379493 0.25762272 -0.12875873 1.2005256 -0.4003324 -0.13964564 0.18392003 -0.57229376 -0.9204782 0.899812 -0.915159 0.48079985 -0.43612143 -0.8291185 0.47637457 -0.86202866 0.47944206 1.1839846 -0.5634515 1.035064 0.4723903 0.27105102 0.26167294 -0.44674903 -0.8542719 0.47666323 1.0367649 1.1762764 -0.48977396
0.42542544 -0.52596235 0.19333434 0.26333237 1.232018 -0.15593281 -0.49724084 0.169283 1.231011 0.19413325 -0.18228278 -0.47250235 0.4799207 -0.915743 0.8388924 0.4880553 -0.5144347 0.84434164 -0.16895586 -0.8730382 0.4773295 -0.16503972 -0.8371332 0.25734168 -0.12881675 1.1991768 -0.40001398 -0.13970298 0.18367153 -0.571633 -0.91937935 0.89883155 -0.9140686 0.4803915 -0.43575346 -0.82830644 0.4760781 -0.86113644 0.4790361 1.1827136 -0.56281835 1.034072 0.47210002 0.2707995 0.26140612 -0.4463034 -0.85340345 0.47629666 1.035765 1.1750298 -0.48936474
0.42642644 -0.52545905 0.19306621 0.26305348 1.2305441 -0.15595645 -0.496802 0.16901758 1.2295325 0.19386673 -0.18221506 -0.4719904 0.47955924 -0.91468525 0.83823097 0.48772907 -0.51396203 0.84366286 -0.16893077 -0.8721533 0.47704035 -0.1650132 -0.83631575 0.2570603 -0.12887356 1.1978314 -0.39969575 -0.13975874 0.18342361 -0.5709724 -0.9182827 0.89785254 -0.912979 0.4799831 -0.43538556 -0.82749534 0.47578162 -0.8602441 0.47863078 1.1814446 -0.56218517 1.0330825 0.47181022 0.27054858 0.2611392 -0.4458566 -0.85253537 0.47593033 1.0347679 1.1737862 -0.4889524
0.42742744 -0.5249556 0.1927984 0.26277548 1.2290723 -0.15597785 -0.49636063 0.16875327 1.2280571 0.19360146 -0.18214625 -0.47147858 0.47919905 -0.91362995 0.8375706 0.48740286 -0.51348794 0.8429874 -0.16890377 -0.87126887 0.47674972 -0.16498524 -0.8354993 0.2567798 -0.12892947 1.196489 -0.39937508 -0.13981396 0.18317673 -0.57031155 -0.91718775 0.89687705 -0.91189 0.47957534 -0.43501687 -0.8266841 0.4754849 -0.85935193 0.47822505 1.1801789 -0.5615519 1.0320947 0.47151944 0.2702964 0.26087254 -0.44541013 -0.8516673 0.4755643 1.0337733 1.1725459 -0.48854086
0.42842844 -0.5244509 0.19253203 0.26249784 1.2276037 -0.15599933 -0.4959198 0.16848963 1.2265838 0.19333592 -0.18207633 -0.4709655 0.47883856 -0.9125754 0.8369112 0.48707694 -0.5130135 0.8423114 -0.16887662 -0.8703832 0.4764591 -0.16495597 -0.83468175 0.2564993 -0.12898427 1.1951474 -0.3990551 -0.13986808 0.18292946 -0.5696496 -0.91609305 0.8959029 -0.9108025 0.47916675 -0.43464696 -0.82587266 0.47518772 -0.8584596 0.47781962 1.1789163 -0.5609176 1.0311105 0.47122842 0.270045 0.26060614 -0.44496334 -0.8507989 0.4751975 1.0327811 1.171307 -0.48812827
0.42942944 -0.5239469 0.19226488 0.26222098 1.2261379 -0.15601888 -0.49547777 0.1682266 1.2251134 0.19307047 -0.18200517 -0.47045252 0.47847793 -0.9115212 0.8362522 0.48675072 -0.5125388 0.84163713 -0.16884789 -0.86949784 0.47616953 -0.16492617 -0.8338635 0.2562194 -0.12903735 1.1938097 -0.39873466 -0.13992101 0.18268299 -0.5689883 -0.91499907 0.89493203 -0.9097153 0.47875905 -0.4342769 -0.82506096 0.47489044 -0.857568 0.47741324 1.1776557 -0.56028295 1.0301284 0.47093722 0.26979458 0.26034003 -0.4445151 -0.84993136 0.47483087 1.0317922 1.1700711 -0.487714
0.43043044 -0.52344096 0.19199863 0.26194453 1.2246747 -0.15603727 -0.4950354 0.1679644 1.2236472 0.19280666 -0.18193182 -0.4699381 0.47811827 -0.9104692 0.83559585 0.48642558 -0.5120622 0.8409648 -0.16881791 -0.86861277 0.47587785 -0.16489479 -0.8330461 0.2559396 -0.1290895 1.1924753 -0.39841312 -0.13997257 0.18243772 -0.56832635 -0.9139073 0.89396316 -0.90862894 0.47835124 -0.43390587 -0.8242489 0.47459388 -0.8566751 0.477008 1.1763976 -0.5596483 1.029149 0.47064632 0.26954332 0.2600749 -0.44406742 -0.8490638 0.4744643 1.030805 1.1688375 -0.4873003
0.43143144 -0.52293414 0.19173327 0.26166755 1.2232147 -0.15605497 -0.49459204 0.16770166 1.2221818 0.19254187 -0.18185902 -0.4694245 0.47775796 -0.9094169 0.83493894 0.48609972 -0.5115855 0.8402933 -0.16878772 -0.86772674 0.47558808 -0.16486341 -0.8322279 0.25565988 -0.12914076 1.1911423 -0.3980913 -0.1400232 0.18219367 -0.5676644 -0.91281563 0.89299715 -0.9075444 0.47794348 -0.43353394 -0.82343805 0.47429585 -0.8557834 0.4766016 1.1751416 -0.55901283 1.0281723 0.47035417 0.2692927 0.2598092 -0.4436181 -0.8481964 0.4740968 1.0298202 1.1676077 -0.48688483
0.43243244 -0.52242756 0.19146794 0.26139218 1.2217567 -0.1560714 -0.49414808 0.1674403 1.2207205 0.19227806 -0.18178368 -0.46891 0.4773979 -0.9083661 0.8342833 0.48577446 -0.5111079 0.8396217 -0.1687561 -0.86684024 0.4752976 -0.16483009 -0.8314086 0.2553814 -0.12919122 1.1898129 -0.39776832 -0.14007333 0.18194959 -0.5670021 -0.9117258 0.8920331 -0.90645945 0.47753686 -0.4331613 -0.82262635 0.47399834 -0.8548908 0.476196 1.1738884 -0.558377 1.0271975 0.47006196 0.26904163 0.25954407 -0.44316918 -0.8473293 0.47372967 1.0288386 1.166379 -0.4864697
0.43343344 -0.5219203 0.19120431 0.26111603 1.2203022 -0.15608731 -0.49370375 0.16717893 1.2192614 0.19201425 -0.18170673 -0.468395 0.4770389 -0.9073171 0.83362937 0.4854486 -0.5106306 0.8389526 -0.16872337 -0.86595356 0.47500613 -0.16479555 -0.8305903 0.25510252 -0.12924048 1.1884863 -0.3974447 -0.14012164 0.1817061 -0.56633997 -0.91063786 0.8910724 -0.9053761 0.47712892 -0.43278918 -0.82181525 0.4737009 -0.8539985 0.47579074 1.1726378 -0.5577402 1.0262251 0.4697701 0.26879153 0.25927967 -0.44271982 -0.84646195 0.47336277 1.0278585 1.1651531 -0.4860529
0.43443444 -0.5214125 0.19093975 0.26084107 1.2188501 -0.15610197 -0.49325818 0.16691846 1.2178049 0.19175157 -0.18162963 -0.46787962 0.47667897 -0.9062684 0.8329767 0.48512405 -0.51015186 0.8382851 -0.16868982 -0.86506724 0.47471598 -0.1647602 -0.82977086 0.2548241 -0.12928769 1.1871612 -0.3971212 -0.14016968 0.18146291 -0.56567764 -0.9095499 0.89011395 -0.90429354 0.47672194 -0.4324151 -0.82100356 0.4734032 -0.8531062 0.47538486 1.1713896 -0.55710393 1.0252554 0.46947727 0.26854113 0.2590148 -0.44227007 -0.84559494 0.47299546 1.0268817 1.1639302 -0.4856358
0.43543544 -0.52090406 0.19067639 0.2605669 1.2174015 -0.15611556 -0.49281186 0.16665775 1.2163514 0.1914885 -0.18154994 -0.46736357 0.47631997 -0.9052207 0.8323239 0.48479876 -0.5096728 0.8376177 -0.16865504 -0.86417925 0.47442496 -0.16472432 -0.82895076 0.2545457 -0.12933487 1.1858397 -0.3967967 -0.14021602 0.18122205 -0.5650145 -0.90846276 0.8891561 -0.9032113 0.47631454 -0.43204042 -0.82019186 0.47310472 -0.85221416 0.47497872 1.1701437 -0.5564662 1.0242876 0.46918482 0.26829097 0.25875038 -0.44181982 -0.8447282 0.47262794 1.0259067 1.1627095 -0.4852183
0.43643644 -0.5203955 0.19041336 0.2602927 1.2159555 -0.15612826 -0.49236545 0.16639835 1.2149007 0.19122595 -0.18147048 -0.46684805 0.47596088 -0.90417504 0.83167243 0.4844747 -0.50919324 0.8369517 -0.16861969 -0.8632922 0.4741344 -0.16468677 -0.8281311 0.2542677 -0.1293799 1.1845205 -0.3964717 -0.14026195 0.18098038 -0.56435204 -0.9073783 0.88820285 -0.9021307 0.4759076 -0.43166605 -0.819381 0.47280747 -0.85132146 0.47457218 1.1689005 -0.55582845 1.0233223 0.46889222 0.2680413 0.25848675 -0.4413684 -0.8438614 0.4722603 1.0249348 1.1614914 -0.48479953
0.43743744 -0.519886 0.19015107 0.26001894 1.2145116 -0.15613982 -0.49191773 0.16613954 1.2134523 0.19096401 -0.1813885 -0.46633133 0.47560167 -0.9031291 0.8310222 0.48414958 -0.5087131 0.83628696 -0.1685828 -0.8624045 0.4738431 -0.1646482 -0.8273115 0.2539901 -0.12942517 1.1832032 -0.3961469 -0.14030659 0.18073976 -0.5636895 -0.90629303 0.8872508 -0.9010508 0.47550058 -0.43129072 -0.81856924 0.47250864 -0.85042894 0.47416607 1.1676586 -0.55519104 1.02236 0.46859843 0.26779082 0.25822318 -0.4409176 -0.8429951 0.47189212 1.0239631 1.1602745 -0.48438153
0.43843845 -0.51937616 0.1898897 0.25974554 1.2130713 -0.15615082 -0.49147016 0.16588068 1.2120072 0.19070229 -0.18130547 -0.46581444 0.47524232 -0.9020859 0.8303721 0.48382518 -0.5082321 0.8356234 -0.1685456 -0.8615166 0.4735523 -0.1646089 -0.8264907 0.25371373 -0.12946871 1.1818888 -0.3958207 -0.1403502 0.1805 -0.5630265 -0.9052102 0.8863009 -0.899972 0.47509426 -0.43091512 -0.81775796 0.47221106 -0.849537 0.47376093 1.1664207 -0.55455244 1.0213993 0.46830562 0.26754117 0.25795966 -0.44046578 -0.8421284 0.4715245 1.0229961 1.1590606 -0.483962
0.43943945 -0.51886547 0.18962798 0.2594726 1.2116324 -0.1561611 -0.49102113 0.16562277 1.210564 0.19044071 -0.18122199 -0.46529707 0.4748838 -0.9010408 0.8297236 0.48350078 -0.5077504 0.8349606 -0.16850632 -0.8606294 0.4732611 -0.16456851 -0.825671 0.25343657 -0.1295115 1.1805769 -0.3954935 -0.14039287 0.1802612 -0.56236255 -0.90412796 0.8853543 -0.898893 0.4746883 -0.4305386 -0.81694716 0.4719125 -0.84864426 0.4733551 1.1651835 -0.553914 1.0204408 0.46801144 0.267292 0.25769657 -0.4400138 -0.8412625 0.4711561 1.0220307 1.1578493 -0.48354158
0.44044045 -0.5183542 0.18936741 0.25920016 1.2101972 -0.15616944 -0.4905723 0.16536528 1.2091242 0.1901798 -0.18113655 -0.4647803 0.47452557 -0.8999978 0.82907677 0.48317647 -0.5072677 0.83429873 -0.16846675 -0.85974044 0.4729698 -0.16452727 -0.8248495 0.25315988 -0.12955326 1.1792668 -0.39516786 -0.14043564 0.1800228 -0.5616993 -0.90304625 0.8844094 -0.89781564 0.47428188 -0.43016222 -0.81613636 0.47161353 -0.8477522 0.47294918 1.1639504 -0.5532751 1.0194848 0.46771827 0.2670427 0.257434 -0.43956196 -0.840397 0.4707884 1.021066 1.15664 -0.48312128
0.44144145 -0.5178436 0.1891065 0.25892836 1.2087647 -0.15617734 -0.4901234 0.1651085 1.207687 0.18991905 -0.18105 -0.46426204 0.4741665 -0.8989575 0.8284292 0.48285243 -0.50678563 0.83363855 -0.1684269 -0.8588515 0.47267833 -0.16448426 -0.8240291 0.2528842 -0.12959456 1.1779597 -0.3948399 -0.14047599 0.17978504 -0.56103647 -0.901966 0.8834672 -0.89673966 0.4738761 -0.42978442 -0.81532454 0.47131538 -0.8468594 0.47254315 1.162718 -0.5526353 1.0185302 0.46742404 0.26679367 0.2571712 -0.43910956 -0.8395307 0.47042066 1.0201057 1.1554338 -0.48270038
0.44244245 -0.51733196 0.1888471 0.25865638 1.207334 -0.15618491 -0.4896728 0.1648519 1.2062516 0.18965855 -0.18096268 -0.46374413 0.47380874 -0.89791614 0.82778347 0.48252845 -0.50630224 0.8329792 -0.16838512 -0.8579632 0.47238696 -0.16444129 -0.8232062 0.25260836 -0.12963438 1.176656 -0.39451256 -0.14051673 0.17954823 -0.56037295 -0.90088713 0.8825271 -0.8956629 0.4734701 -0.42940593 -0.8145134 0.47101623 -0.8459674 0.47213754 1.161488 -0.55199593 1.0175784 0.46712902 0.26654413 0.2569093 -0.4386566 -0.8386651 0.470052 1.0191453 1.154229 -0.48227736
0.44344345 -0.51682 0.18858758 0.25838566 1.2059069 -0.15619114 -0.48922268 0.16459626 1.2048198 0.18939856 -0.18087414 -0.46322602 0.47345015 -0.89687645 0.8271381 0.48220438 -0.5058191 0.83232105 -0.16834274 -0.8570748 0.4720957 -0.16439694 -0.82238555 0.2523327 -0.12967277 1.175354 -0.39418447 -0.14055634 0.17931193 -0.5597092 -0.89980924 0.8815887 -0.8945881 0.47306436 -0.42902803 -0.8137027 0.47071734 -0.8450757 0.47173163 1.1602607 -0.55135584 1.0166289 0.46683455 0.26629522 0.2566471 -0.43820345 -0.8378003 0.4696838 1.018188 1.1530266 -0.48185498
0.44444445 -0.5163082 0.18832818 0.2581148 1.2044821 -0.15619692 -0.48877165 0.16434067 1.2033904 0.18913823 -0.18078414 -0.46270758 0.47309256 -0.8958376 0.8264933 0.48188022 -0.50533473 0.83166265 -0.1683 -0.8561851 0.4718042 -0.16435146 -0.8215631 0.25205797 -0.12971166 1.1740532 -0.39385632 -0.14059538 0.17907575 -0.55904615 -0.8987322 0.8806535 -0.89351344 0.47265875 -0.42864937 -0.8128916 0.4704187 -0.8441827 0.4713266 1.1590359 -0.55071515 1.0156806 0.46653914 0.26604608 0.25638485 -0.43775013 -0.83693486 0.46931484 1.0172325 1.1518271 -0.48143265
0.44544545 -0.5157948 0.1880703 0.2578439 1.2030604 -0.15620124 -0.48831964 0.1640858 1.2019634 0.18887982 -0.1806924 -0.46218842 0.47273394 -0.89479905 0.8258502 0.4815569 -0.50485003 0.83100694 -0.16825491 -0.8552954 0.47151223 -0.16430575 -0.8207407 0.2517826 -0.12974909 1.1727558 -0.39352676 -0.14063326 0.17884141 -0.55838203 -0.8976556 0.8797195 -0.89243984 0.47225368 -0.42826974 -0.8120801 0.47011963 -0.8432908 0.47092012 1.1578128 -0.550075 1.0147351 0.4662448 0.26579773 0.25612366 -0.43729603 -0.8360693 0.46894634 1.0162797 1.1506294 -0.48100892
0.44644645 -0.5152819 0.18781242 0.2575742 1.2016408 -0.15620485 -0.48786765 0.16383123 1.2005388 0.18861985 -0.18059999 -0.46166968 0.47237605 -0.8937626 0.8252076 0.4812331 -0.5043643 0.8303511 -0.16821009 -0.8544065 0.47122043 -0.16425875 -0.8199185 0.25150782 -0.12978601 1.1714609 -0.39319745 -0.14067039 0.17860639 -0.55771863 -0.89658093 0.8787893 -0.89136827 0.4718485 -0.4278898 -0.8112693 0.46982026 -0.84239876 0.4705142 1.1565912 -0.5494331 1.0137913 0.46594915 0.26554954 0.25586206 -0.43684244 -0.8352042 0.46857715 1.015328 1.1494328 -0.48058492
0.44744745 -0.5147692 0.18755484 0.25730437 1.2002234 -0.15620747 -0.48741537 0.16357744 1.1991167 0.18836167 -0.18050784 -0.46115133 0.47201782 -0.8927269 0.8245653 0.4809102 -0.50387967 0.8296963 -0.16816458 -0.8535167 0.47092885 -0.16421035 -0.8190968 0.25123322 -0.12982145 1.1701674 -0.39286882 -0.14070717 0.17837259 -0.5570551 -0.8955067 0.87786007 -0.89029646 0.47144347 -0.4275099 -0.8104588 0.46952114 -0.84150684 0.47010908 1.1553727 -0.5487927 1.0128489 0.46565336 0.2653008 0.25560075 -0.4363881 -0.8343394 0.46820807 1.0143788 1.1482391 -0.48016164
0.44844845 -0.5142548 0.18729863 0.25703472 1.1988086 -0.15620974 -0.48696265 0.1633246 1.1976972 0.1881037 -0.18041244 -0.46063116 0.4716601 -0.8916924 0.82392436 0.48058683 -0.50339395 0.82904273 -0.16811687 -0.85262716 0.4706373 -0.1641616 -0.8182734 0.25095928 -0.12985647 1.1688765 -0.39253858 -0.14074215 0.17813858 -0.55639184 -0.8944328 0.8769335 -0.88922554 0.4710382 -0.4271302 -0.8096475 0.46922174 -0.8406146 0.46970302 1.1541559 -0.5481511 1.0119089 0.46535704 0.26505277 0.25534022 -0.43593425 -0.8334747 0.46783867 1.0134317 1.1470478 -0.47973633
0.44944945 -0.51374114 0.18704215 0.25676668 1.1973972 -0.15621135 -0.4865094 0.16307116 1.1962802 0.18784586 -0.18031731 -0.46011168 0.47130266 -0.89065754 0.823284 0.480264 -0.5029073 0.82839024 -0.16806921 -0.85173637 0.47034475 -0.16411221 -0.81745064 0.250686 -0.1298908 1.1675884 -0.39220822 -0.14077777 0.17790678 -0.5557284 -0.8933621 0.8760088 -0.88815546 0.47063348 -0.42674878 -0.8088365 0.46892223 -0.839722 0.4692971 1.152941 -0.5475093 1.0109711 0.4650615 0.26480436 0.25507897 -0.4354801 -0.8326103 0.4674697 1.0124859 1.1458583 -0.47931144
0.45045045 -0.5132263 0.18678674 0.25649756 1.1959873 -0.15621123 -0.48605582 0.16281974 1.1948664 0.18758813 -0.18022013 -0.4595924 0.47094557 -0.889624 0.8226439 0.4799408 -0.502421 0.8277378 -0.16802135 -0.85084677 0.4700521 -0.16406071 -0.81662834 0.25041288 -0.12992474 1.1663027 -0.3918771 -0.14081144 0.17767447 -0.55506516 -0.89229095 0.875087 -0.8870858 0.47022933 -0.42636782 -0.8080269 0.46862254 -0.8388305 0.4688918 1.1517284 -0.54686755 1.0100348 0.46476465 0.264556 0.25481898 -0.4350251 -0.831746 0.46710053 1.0115423 1.1446708 -0.47888628
0.45145145 -0.51271236 0.18653089 0.25622958 1.1945808 -0.15621117 -0.48560247 0.16256756 1.1934541 0.18733042 -0.18012264 -0.459073 0.47058743 -0.8885925 0.8220048 0.47961754 -0.501934 0.8270869 -0.167972 -0.8499558 0.46975923 -0.16400921 -0.8158045 0.25013918 -0.12995681 1.1650184 -0.39154664 -0.14084506 0.17744222 -0.55440223 -0.8912216 0.8741671 -0.88601816 0.469825 -0.425987 -0.8072157 0.4683217 -0.8379389 0.46848568 1.1505177 -0.54622597 1.0091 0.46446797 0.2643081 0.25455827 -0.43457103 -0.83088183 0.46673122 1.0106 1.1434857 -0.47846046
0.45245245 -0.5121981 0.1862756 0.25596142 1.193176 -0.15621018 -0.48514807 0.16231614 1.1920443 0.18707344 -0.18002403 -0.4585536 0.4702301 -0.88756007 0.821367 0.47929484 -0.50144583 0.8264366 -0.16792133 -0.84906524 0.4694675 -0.16395682 -0.8149811 0.2498666 -0.12998939 1.1637367 -0.3912167 -0.14087844 0.17721134 -0.55373883 -0.8901522 0.8732489 -0.8849502 0.46942046 -0.42560506 -0.8064056 0.46802163 -0.8370471 0.46808076 1.1493096 -0.5455835 1.0081674 0.4641711 0.26406023 0.25429785 -0.4341156 -0.83001876 0.46636117 1.0096602 1.142302 -0.47803396
0.45345345 -0.5116831 0.18602183 0.2556947 1.1917747 -0.15620843 -0.48469308 0.16206527 1.1906378 0.1868169 -0.17992416 -0.45803365 0.46987322 -0.88652974 0.8207296 0.47897238 -0.50095844 0.8257877 -0.16786996 -0.8481755 0.4691752 -0.1639032 -0.81415737 0.24959421 -0.13002038 1.1624577 -0.3908847 -0.14091027 0.17698112 -0.5530754 -0.8890842 0.87233335 -0.8838831 0.46901694 -0.42522338 -0.8055943 0.46772224 -0.8361559 0.4676757 1.1481026 -0.5449413 1.0072372 0.46387392 0.26381227 0.25403786 -0.43366137 -0.82915515 0.4659919 1.0087221 1.1411204 -0.47760734
0.45445445 -0.511168 0.18576777 0.25542676 1.1903747 -0.15620601 -0.4842386 0.16181552 1.1892333 0.18656063 -0.17982319 -0.45751354 0.4695157 -0.8855007 0.8200928 0.47864965 -0.5004705 0.8251388 -0.16781867 -0.8472849 0.46888223 -0.16384968 -0.8133342 0.24932152 -0.1300515 1.1611797 -0.39055407 -0.14094207 0.1767509 -0.5524131 -0.8880181 0.8714194 -0.88281786 0.46861246 -0.4248408 -0.8047851 0.46742174 -0.8352643 0.4672699 1.1468978 -0.5442989 1.006307 0.4635763 0.26356483 0.25377822 -0.43320563 -0.82829165 0.46562165 1.0077854 1.1399412 -0.47718075
0.45545545 -0.51065296 0.185514 0.25516057 1.1889776 -0.15620291 -0.48378304 0.16156638 1.1878304 0.18630454 -0.17972168 -0.45699373 0.46915805 -0.88447195 0.8194565 0.47832733 -0.4999822 0.8244915 -0.16776508 -0.84639406 0.46859008 -0.163795 -0.81251 0.24905026 -0.13008058 1.1599046 -0.39022204 -0.1409728 0.17652163 -0.5517497 -0.8869518 0.87050825 -0.88175315 0.46820962 -0.42445883 -0.80397433 0.46712112 -0.83437294 0.46686402 1.1456952 -0.54365623 1.0053797 0.46327883 0.26331797 0.25351906 -0.43275112 -0.82742846 0.46525195 1.0068502 1.1387634 -0.47675315
0.45645645 -0.51013875 0.18526042 0.2548939 1.1875829 -0.15619871 -0.4833284 0.16131651 1.1864314 0.18604887 -0.17961901 -0.45647442 0.4688009 -0.8834432 0.81882054 0.47800446 -0.49949422 0.8238441 -0.1677123 -0.84550345 0.46829665 -0.163739 -0.81168604 0.2487784 -0.13010982 1.1586311 -0.38989058 -0.14100268 0.17629302 -0.5510874 -0.8858875 0.8695988 -0.880689 0.4678054 -0.4240761 -0.8031641 0.46681994 -0.8334825 0.4664594 1.1444949 -0.54301333 1.0044532 0.4629802 0.2630704 0.2532586 -0.43229565 -0.8265651 0.46488175 1.0059173 1.137588 -0.47632578
0.45745745 -0.5096228 0.1850076 0.2546286 1.186191 -0.15619344 -0.48287323 0.16106886 1.1850333 0.18579352 -0.17951542 -0.4559542 0.46844438 -0.88241714 0.818186 0.4776829 -0.49900535 0.8231977 -0.16765872 -0.8446122 0.46800348 -0.16368225 -0.81086224 0.2485072 -0.130139 1.1573592 -0.3895581 -0.14103258 0.17606461 -0.55042464 -0.8848237 0.86869156 -0.8796258 0.46740177 -0.4236931 -0.80235404 0.46651897 -0.832592 0.46605423 1.1432955 -0.54237044 1.0035295 0.46268252 0.26282305 0.2529996 -0.43184078 -0.82570314 0.4645111 1.0049859 1.1364138 -0.4758978
0.45845845 -0.50910735 0.1847556 0.25436294 1.1848015 -0.15618825 -0.48241743 0.16082072 1.1836388 0.1855391 -0.17940995 -0.45543414 0.4680865 -0.88139164 0.81755114 0.47736025 -0.4985161 0.8225523 -0.16760421 -0.843722 0.46771038 -0.16362503 -0.81003857 0.24823588 -0.13016662 1.1560905 -0.38922635 -0.1410622 0.17583686 -0.54976267 -0.8837612 0.8677858 -0.8785638 0.46699917 -0.42331082 -0.8015449 0.46621788 -0.8317005 0.4656486 1.142099 -0.54172766 1.0026071 0.46238345 0.26257566 0.25274074 -0.43138635 -0.8248412 0.46414104 1.0040556 1.1352414 -0.47546908
0.45945945 -0.5085921 0.18450409 0.25409734 1.1834133 -0.15618214 -0.48196122 0.16057265 1.1822464 0.18528411 -0.1793043 -0.4549141 0.46772933 -0.88036644 0.81691766 0.47703838 -0.49802712 0.8219079 -0.16754803 -0.84283125 0.46741715 -0.16356704 -0.8092141 0.2479651 -0.13019392 1.1548241 -0.38889378 -0.14108953 0.17560929 -0.5491005 -0.88269943 0.86688286 -0.87750244 0.46659577 -0.4229277 -0.80073535 0.46591678 -0.83081084 0.46524364 1.1409029 -0.5410848 1.001686 0.46208447 0.26232868 0.25248206 -0.43093112 -0.8239784 0.4637704 1.0031271 1.1340715 -0.4750415
0.46046045 -0.5080764 0.18425283 0.25383216 1.1820283 -0.15617499 -0.48150507 0.160326 1.1808566 0.18502972 -0.17919794 -0.45439407 0.46737242 -0.8793419 0.81628394 0.47671542 -0.49753776 0.82126343 -0.16749191 -0.8419403 0.46712387 -0.16350877 -0.8083904 0.24769449 -0.13022074 1.1535585 -0.388562 -0.14111745 0.17538255 -0.54843867 -0.8816398 0.8659817 -0.876442 0.4661924 -0.42254457 -0.7999256 0.46561506 -0.8299204 0.46483812 1.1397089 -0.540442 1.0007665 0.46178538 0.26208118 0.25222218 -0.43047634 -0.8231172 0.4634 1.0022 1.1329031 -0.47461265
0.46146145 -0.50756097 0.18400252 0.25356776 1.1806456 -0.15616745 -0.48104948 0.1600799 1.1794678 0.18477556 -0.17909047 -0.45387495 0.46701527 -0.8783189 0.8156514 0.47639373 -0.49704808 0.8206204 -0.16743463 -0.84104955 0.466829 -0.16344854 -0.8075658 0.2474246 -0.13024646 1.1522955 -0.38822958 -0.14114416 0.1751565 -0.5477766 -0.88058025 0.8650822 -0.87538314 0.4657901 -0.4221614 -0.799117 0.46531364 -0.82903033 0.46443316 1.1385176 -0.53979874 0.9998487 0.4614857 0.261835 0.2519639 -0.4300212 -0.82225585 0.4630292 1.0012746 1.1317363 -0.47418386
0.46246246 -0.5070456 0.18375126 0.25330347 1.179266 -0.15615982 -0.48059332 0.15983391 1.1780823 0.18452197 -0.17898205 -0.45335478 0.4666582 -0.8772968 0.8150193 0.47607192 -0.49655807 0.8199773 -0.16737717 -0.8401586 0.46653587 -0.16338897 -0.8067429 0.24715436 -0.130272 1.1510348 -0.387897 -0.1411711 0.17493027 -0.5471157 -0.87952197 0.864185 -0.8743247 0.4653877 -0.42177796 -0.7983078 0.46501118 -0.8281405 0.46402836 1.1373273 -0.53915584 0.99893177 0.4611854 0.26158753 0.25170475 -0.4295662 -0.8213948 0.462658 1.0003505 1.1305712 -0.47375518
0.46346346 -0.50652957 0.18350148 0.25303972 1.1778871 -0.15615067 -0.48013636 0.15958858 1.1766987 0.18426862 -0.1788728 -0.45283535 0.46630174 -0.87627536 0.8143879 0.47574905 -0.49606794 0.8193356 -0.16731834 -0.83926845 0.4662415 -0.16332823 -0.8059176 0.24688494 -0.1302968 1.149775 -0.3875647 -0.141197 0.1747052 -0.54645455 -0.8784642 0.86328995 -0.87326694 0.46498477 -0.42139485 -0.79749894 0.46470913 -0.82725114 0.46362314 1.1361392 -0.53851295 0.99801713 0.46088535 0.26134077 0.25144607 -0.42911148 -0.8205342 0.4622875 0.99942815 1.1294084 -0.47332513
0.46446446 -0.506014 0.18325219 0.25277597 1.1765114 -0.15614146 -0.4796803 0.1593442 1.1753176 0.18401513 -0.17876208 -0.45231587 0.46594462 -0.8752549 0.8137575 0.47542733 -0.49557778 0.81869525 -0.16725957 -0.83837706 0.4659469 -0.16326666 -0.80509436 0.24661559 -0.130321 1.1485183 -0.38723263 -0.14122283 0.17448029 -0.5457938 -0.8774079 0.86239684 -0.87220967 0.464583 -0.42101148 -0.7966907 0.46440646 -0.8263617 0.46321803 1.1349523 -0.53786963 0.9971034 0.4605849 0.26109457 0.25118762 -0.42865705 -0.8196733 0.46191633 0.9985077 1.1282474 -0.47289702
0.46546546 -0.50549906 0.18300319 0.25251257 1.175138 -0.15613115 -0.47922406 0.1590994 1.1739391 0.18376207 -0.1786513 -0.45179707 0.46558774 -0.8742354 0.81312674 0.47510588 -0.49508816 0.81805366 -0.16719982 -0.8374866 0.46565264 -0.1632041 -0.8042696 0.24634624 -0.1303452 1.147263 -0.38689965 -0.14124802 0.17425552 -0.5451337 -0.8763525 0.8615049 -0.8711543 0.46418026 -0.42062762 -0.7958827 0.46410435 -0.8254725 0.4628131 1.1337675 -0.5372268 0.99619013 0.46028453 0.2608471 0.25092983 -0.42820203 -0.8188136 0.46154478 0.9975878 1.1270871 -0.47246712
0.46646646 -0.50498354 0.18275395 0.25225055 1.1737666 -0.15612048 -0.47876692 0.15885597 1.1725626 0.18350989 -0.17853916 -0.45127693 0.46523052 -0.87321675 0.8124966 0.47478336 -0.49459743 0.81741416 -0.16713992 -0.8365967 0.46535802 -0.16314086 -0.80344623 0.24607772 -0.13036844 1.1460097 -0.38656753 -0.14127183 0.17403239 -0.5444733 -0.87529856 0.86061645 -0.8700994 0.46377832 -0.42024407 -0.7950739 0.46380097 -0.82458395 0.46240792 1.1325841 -0.5365835 0.99528015 0.45998287 0.26060116 0.25067145 -0.42774826 -0.8179533 0.46117344 0.9966693 1.1259298 -0.4720376
0.46746746 -0.5044683 0.18250576 0.25198716 1.1723969 -0.15610915 -0.47831085 0.15861261 1.1711881 0.18325731 -0.1784263 -0.45075825 0.4648735 -0.87219894 0.811867 0.47446144 -0.49410716 0.81677485 -0.16707876 -0.8357054 0.46506324 -0.16307735 -0.8026215 0.24580902 -0.13039073 1.1447586 -0.38623512 -0.14129603 0.17380819 -0.54381347 -0.8742453 0.8597286 -0.8690453 0.4633766 -0.4198607 -0.7942655 0.46349883 -0.82369494 0.46200266 1.131403 -0.53594077 0.99437 0.4596815 0.26035362 0.25041348 -0.42729414 -0.81709397 0.46080178 0.99575245 1.1247728 -0.47160798
0.46846846 -0.5039539 0.18225792 0.25172484 1.1710321 -0.1560978 -0.4778548 0.15836942 1.1698165 0.18300536 -0.17831275 -0.45023933 0.46451703 -0.871183 0.8112377 0.4741392 -0.49361655 0.8161358 -0.16701698 -0.8348158 0.46476814 -0.16301373 -0.80179876 0.24554044 -0.13041207 1.1435094 -0.38590285 -0.14131957 0.17358509 -0.543154 -0.8731941 0.85884297 -0.8679932 0.46297523 -0.41947725 -0.7934592 0.4631958 -0.8228074 0.46159828 1.1302229 -0.5352989 0.99346167 0.45938024 0.260107 0.25015467 -0.4268402 -0.8162353 0.46042976 0.99483657 1.1236185 -0.4711777
0.46946946 -0.50343823 0.18201032 0.2514633 1.1696666 -0.15608513 -0.47739777 0.15812731 1.1684458 0.18275326 -0.17819914 -0.44972128 0.46415982 -0.87016666 0.81060934 0.47381747 -0.49312583 0.8154975 -0.16695482 -0.8339256 0.46447325 -0.16294855 -0.80097413 0.2452724 -0.13043433 1.1422614 -0.38557053 -0.1413424 0.1733624 -0.54249513 -0.87214255 0.85795873 -0.8669409 0.462573 -0.4190942 -0.7926512 0.46289194 -0.82191944 0.46119374 1.129044 -0.5346554 0.99255466 0.4590776 0.25986066 0.24989682 -0.42638606 -0.8153756 0.46005815 0.9939225 1.1224651 -0.4707474
0.47047046 -0.5029224 0.18176386 0.2512014 1.1683044 -0.1560719 -0.47694135 0.15788633 1.1670784 0.18250227 -0.17808366 -0.4492023 0.463803 -0.8691522 0.8099811 0.4734954 -0.4926354 0.81485987 -0.1668922 -0.83303547 0.4641774 -0.1628831 -0.8001506 0.24500507 -0.1304554 1.1410153 -0.38523743 -0.14136449 0.17314026 -0.5418359 -0.871093 0.85707784 -0.8658895 0.46217087 -0.4187104 -0.791844 0.46258867 -0.8210316 0.46078843 1.1278676 -0.534013 0.9916487 0.45877537 0.25961474 0.24963915 -0.42593253 -0.8145181 0.45968556 0.99300957 1.1213129 -0.47031835
0.47147146 -0.5024081 0.18151587 0.25094026 1.1669438 -0.15605861 -0.47648454 0.1576441 1.1657133 0.18225047 -0.17796779 -0.4486836 0.4634465 -0.86813813 0.8093536 0.47317356 -0.49214506 0.8142228 -0.16682917 -0.83214474 0.46388164 -0.16281706 -0.79932666 0.24473763 -0.13047528 1.1397716 -0.38490584 -0.14138627 0.17291841 -0.5411777 -0.87004364 0.85619754 -0.8648397 0.46177053 -0.4183278 -0.79103655 0.46228445 -0.8201442 0.46038428 1.1266928 -0.53337044 0.990744 0.45847306 0.259368 0.24938112 -0.42547923 -0.8136593 0.4593138 0.992097 1.1201625 -0.46988833
0.47247246 -0.5018933 0.18127027 0.25067884 1.1655866 -0.15604508 -0.47602898 0.15740389 1.164349 0.1819998 -0.17785105 -0.44816634 0.463089 -0.8671251 0.80872613 0.47285074 -0.4916539 0.81358683 -0.16676524 -0.8312553 0.46358564 -0.16275108 -0.7985033 0.24446946 -0.13049558 1.1385288 -0.38457352 -0.1414085 0.17269689 -0.5405201 -0.8689965 0.85532016 -0.86379075 0.46136844 -0.4179445 -0.79023015 0.46198013 -0.81925774 0.45997968 1.1255184 -0.5327283 0.9898407 0.45816958 0.25912184 0.24912328 -0.42502615 -0.81280255 0.4589413 0.9911862 1.1190141 -0.46945772
0.47347346 -0.50137895 0.1810236 0.25041825 1.1642301 -0.15602991 -0.47557262 0.15716362 1.1629882 0.1817494 -0.17773363 -0.4476488 0.46273184 -0.866114 0.8080996 0.4725287 -0.49116284 0.8129504 -0.16670063 -0.8303669 0.4632899 -0.16268328 -0.7976805 0.24420255 -0.1305154 1.1372885 -0.38424173 -0.14142895 0.17247602 -0.5398625 -0.8679498 0.8544428 -0.8627436 0.4609681 -0.4175609 -0.7894249 0.46167547 -0.81837124 0.45957512 1.1243463 -0.5320859 0.98893815 0.45786667 0.25887492 0.24886537 -0.42457312 -0.8119444 0.45856917 0.9902767 1.117867 -0.4690276
0.47447446 -0.5008645 0.18077818 0.25015765 1.1628768 -0.15601498 -0.47511634 0.15692407 1.1616288 0.181499 -0.1776157 -0.4471316 0.46237546 -0.8651023 0.8074729 0.47220644 -0.49067298 0.8123152 -0.16663617 -0.82947636 0.46299335 -0.1626159 -0.7968568 0.243936 -0.13053429 1.1360501 -0.3839097 -0.14144984 0.17225501 -0.5392053 -0.86690414 0.8535685 -0.86169636 0.46056736 -0.41717845 -0.78861785 0.461371 -0.8174851 0.45917067 1.1231756 -0.5314442 0.9880365 0.4575634 0.25862864 0.24860758 -0.42412004 -0.8110883 0.45819694 0.98936844 1.1167208 -0.4685978
0.4754755 -0.50035083 0.18053293 0.24989718 1.161526 -0.15600029 -0.47466052 0.15668505 1.160272 0.18124843 -0.17749697 -0.44661397 0.46201852 -0.8640924 0.8068473 0.47188413 -0.4901824 0.8116803 -0.16657066 -0.82858837 0.4626969 -0.16254729 -0.796034 0.24366933 -0.130553 1.1348131 -0.38357812 -0.14147025 0.17203528 -0.5385488 -0.8658599 0.8526958 -0.8606505 0.46016625 -0.41679528 -0.7878127 0.46106616 -0.8165995 0.4587661 1.1220059 -0.53080165 0.98713696 0.45725882 0.25838226 0.2483496 -0.4236681 -0.8102312 0.45782343 0.9884613 1.1155767 -0.46816725
0.4764765 -0.49983698 0.18028831 0.24963737 1.160176 -0.15598354 -0.47420385 0.15644628 1.1589172 0.18099868 -0.17737752 -0.44609743 0.46166086 -0.8630834 0.8062214 0.47156224 -0.4896911 0.81104505 -0.16650403 -0.8276994 0.46240038 -0.16247818 -0.79521143 0.24340266 -0.1305711 1.1335784 -0.3832464 -0.14149007 0.17181554 -0.53789246 -0.86481684 0.85182476 -0.8596049 0.45976478 -0.41641235 -0.7870071 0.46076173 -0.8157138 0.45836133 1.1208385 -0.53016084 0.9862376 0.45695463 0.2581357 0.24809253 -0.42321613 -0.80937546 0.45745096 0.9875551 1.1144341 -0.46773738
0.4774775 -0.49932405 0.1800437 0.24937785 1.1588284 -0.1559672 -0.47374883 0.15620822 1.1575637 0.18074858 -0.17725706 -0.4455808 0.4613036 -0.8620753 0.8055961 0.47123876 -0.48920116 0.8104116 -0.16643807 -0.8268104 0.46210262 -0.16240948 -0.7943881 0.24313712 -0.13058919 1.1323444 -0.38291535 -0.14150995 0.17159605 -0.5372368 -0.86377466 0.8509553 -0.8585616 0.4593651 -0.4160304 -0.78620213 0.46045524 -0.8148296 0.45795676 1.1196718 -0.5295197 0.98534024 0.4566494 0.25788918 0.24783462 -0.4227643 -0.80852026 0.45707768 0.986649 1.113292 -0.46730697
0.4784785 -0.49881062 0.17979935 0.24911946 1.1574835 -0.1559506 -0.4732929 0.15597117 1.1562135 0.18049893 -0.17713696 -0.4450646 0.46094665 -0.861068 0.804971 0.47091705 -0.48871025 0.8097781 -0.16637045 -0.8259222 0.46180567 -0.16234016 -0.793566 0.24287075 -0.13060623 1.1311128 -0.3825842 -0.1415286 0.1713765 -0.5365819 -0.86273307 0.85008794 -0.85751903 0.45896393 -0.41564766 -0.7853967 0.46014962 -0.8139451 0.45755252 1.1185071 -0.5288787 0.9844434 0.4563445 0.25764272 0.24757683 -0.42231292 -0.80766463 0.45670438 0.9857458 1.1121527 -0.4668769
0.4794795 -0.4982972 0.17955524 0.24885988 1.1561407 -0.15593293 -0.47283688 0.15573382 1.1548648 0.18024963 -0.17701507 -0.44454965 0.4605889 -0.86006075 0.8043463 0.47059375 -0.4882197 0.80914474 -0.16630334 -0.8250331 0.46150804 -0.16226953 -0.79274315 0.24260521 -0.13062325 1.1298826 -0.3822532 -0.14154753 0.17115825 -0.5359271 -0.86169326 0.84922206 -0.8564764 0.458563 -0.41526583 -0.784593 0.45984334 -0.8130612 0.4571483 1.117344 -0.5282372 0.983547 0.45603922 0.25739664 0.24732012 -0.42186207 -0.80681044 0.45633104 0.98484194 1.1110135 -0.4664468
0.4804805 -0.49778444 0.17931166 0.24860102 1.1547992 -0.15591463 -0.47238123 0.1554972 1.1535177 0.18000057 -0.17689264 -0.44403365 0.46023178 -0.8590551 0.80372226 0.47027203 -0.48773006 0.8085123 -0.16623607 -0.8241457 0.46121085 -0.16219863 -0.79192096 0.24233973 -0.13064006 1.128654 -0.38192245 -0.14156532 0.17093942 -0.5352727 -0.8606542 0.8483578 -0.8554352 0.4581629 -0.41488364 -0.7837886 0.45953724 -0.8121767 0.45674378 1.1161808 -0.5275965 0.98265254 0.45573363 0.2571503 0.24706179 -0.42141142 -0.8059559 0.4559578 0.98393977 1.1098772 -0.46601632
0.4814815 -0.49727154 0.17906874 0.24834287 1.1534599 -0.15589699 -0.47192737 0.15526116 1.1521732 0.17975155 -0.17677012 -0.44351834 0.4598742 -0.8580513 0.80309767 0.46994883 -0.48723915 0.80788004 -0.16616756 -0.8232584 0.4609122 -0.1621269 -0.7910997 0.24207461 -0.13065636 1.1274276 -0.3815919 -0.14158365 0.17072168 -0.5346187 -0.85961664 0.847495 -0.8543959 0.45776275 -0.41450128 -0.78298485 0.4592305 -0.81129456 0.45633984 1.1150209 -0.5269568 0.9817585 0.45542732 0.2569037 0.2468046 -0.42096108 -0.8051022 0.45558396 0.9830383 1.108741 -0.4655873
0.4824825 -0.49675944 0.1788258 0.24808407 1.1521235 -0.15587789 -0.47147214 0.15502554 1.150831 0.17950276 -0.17664665 -0.4430037 0.45951697 -0.8570478 0.8024746 0.4696256 -0.48674938 0.80724835 -0.1660983 -0.82237 0.46061477 -0.16205522 -0.790277 0.2418096 -0.13067174 1.1262023 -0.3812606 -0.14160126 0.1705041 -0.5339658 -0.85857964 0.84663427 -0.85335726 0.45736322 -0.4141193 -0.7821815 0.4589246 -0.8104106 0.45593563 1.113861 -0.5263159 0.98086524 0.4551212 0.25665691 0.2465471 -0.42051056 -0.8042484 0.45521036 0.9821391 1.1076059 -0.46515724
0.4834835 -0.49624813 0.17858252 0.24782628 1.150788 -0.15585947 -0.47101733 0.15478992 1.1494898 0.17925459 -0.17652258 -0.44248885 0.45915926 -0.8560452 0.8018509 0.46930206 -0.48625946 0.80661726 -0.1660291 -0.8214838 0.46031567 -0.16198331 -0.78945655 0.24154449 -0.13068691 1.1249787 -0.38093087 -0.14161813 0.17028621 -0.5333134 -0.8575446 0.84577537 -0.8523195 0.45696244 -0.41373807 -0.78137857 0.4586171 -0.8095285 0.45553127 1.1127028 -0.5256763 0.97997296 0.45481423 0.25641093 0.24628997 -0.42006132 -0.8033956 0.45483598 0.9812389 1.1064731 -0.46472758
0.4844845 -0.49573678 0.17834073 0.24756873 1.149455 -0.15584001 -0.47056264 0.1545552 1.1481512 0.17900607 -0.17639801 -0.4419751 0.45880175 -0.85504305 0.8012277 0.4689789 -0.48577014 0.8059857 -0.16595957 -0.8205961 0.46001643 -0.16191033 -0.7886359 0.24128038 -0.13070226 1.123757 -0.3806014 -0.14163607 0.17006922 -0.53266144 -0.85650975 0.8449182 -0.85128194 0.45656237 -0.41335762 -0.780576 0.45831016 -0.8086469 0.4551264 1.1115463 -0.5250367 0.97908163 0.45450687 0.2561649 0.24603188 -0.41961324 -0.8025436 0.45446244 0.9803408 1.1053408 -0.46429804
0.4854855 -0.49522522 0.17809823 0.24731165 1.1481233 -0.15581998 -0.4701086 0.1543209 1.1468141 0.17875788 -0.17627329 -0.44146195 0.45844352 -0.8540428 0.80060464 0.4686558 -0.48527968 0.8053551 -0.16588962 -0.8197102 0.45971787 -0.1618374 -0.7878146 0.24101639 -0.13071701 1.122535 -0.3802717 -0.14165214 0.1698525 -0.5320101 -0.8554759 0.8440614 -0.8502466 0.45616308 -0.41297683 -0.7797734 0.45800215 -0.80776536 0.4547223 1.1103907 -0.5243974 0.97819144 0.4541997 0.25591767 0.24577421 -0.4191634 -0.80169034 0.45408806 0.9794427 1.1042094 -0.46386838
0.4864865 -0.49471498 0.17785755 0.2470541 1.1467947 -0.15579951 -0.46965498 0.15408671 1.1454809 0.17851025 -0.17614728 -0.4409486 0.4580864 -0.85304356 0.799982 0.4683323 -0.4847899 0.8047254 -0.16581956 -0.81882405 0.45941874 -0.16176394 -0.78699356 0.2407518 -0.13073096 1.1213177 -0.379942 -0.14166859 0.1696367 -0.5313583 -0.85444385 0.84320724 -0.84921205 0.45576346 -0.41259605 -0.77897155 0.45769438 -0.80688477 0.45431885 1.1092371 -0.5237583 0.97730124 0.4538917 0.25567213 0.24551702 -0.41871572 -0.80083925 0.4537135 0.97854596 1.1030813 -0.4634381
0.4874875 -0.49420446 0.17761561 0.24679714 1.1454679 -0.15577918 -0.46920064 0.15385371 1.144148 0.17826217 -0.17602128 -0.4404362 0.45772803 -0.8520442 0.79935944 0.46800882 -0.48430097 0.8040948 -0.1657486 -0.8179385 0.45911893 -0.16168934 -0.7861736 0.24048781 -0.13074568 1.1201005 -0.37961283 -0.14168459 0.1694206 -0.5307082 -0.8534132 0.8423542 -0.84817827 0.45536345 -0.41221592 -0.77817035 0.4573862 -0.80600446 0.45391464 1.108084 -0.52311975 0.97641265 0.4535833 0.25542468 0.24525917 -0.4182678 -0.79998887 0.4533392 0.9776504 1.1019523 -0.4630089
0.4884885 -0.4936938 0.1773746 0.24654031 1.1441429 -0.15575796 -0.46874732 0.15362096 1.1428168 0.17801452 -0.17589492 -0.4399245 0.4573701 -0.8510473 0.7987372 0.46768495 -0.4838117 0.8034651 -0.16567773 -0.81705254 0.45881933 -0.16161579 -0.7853532 0.24022412 -0.13075966 1.1188843 -0.37928393 -0.14170021 0.1692046 -0.5300591 -0.8523826 0.84150326 -0.8471463 0.4549642 -0.41183582 -0.7773691 0.45707756 -0.80512404 0.4535102 1.106933 -0.52248144 0.9755245 0.4532749 0.2551785 0.24500185 -0.4178201 -0.7991376 0.45296454 0.97675574 1.1008254 -0.4625805
0.4894895 -0.49318507 0.17713383 0.24628437 1.1428196 -0.15573686 -0.46829426 0.1533879 1.1414886 0.1777676 -0.1757681 -0.43941265 0.45701176 -0.85004973 0.79811585 0.4673611 -0.48332295 0.80283666 -0.16560552 -0.81616753 0.45851886 -0.16154113 -0.78453386 0.23996115 -0.13077298 1.1176699 -0.3789559 -0.14171576 0.16898942 -0.5294094 -0.85135436 0.8406529 -0.8461144 0.45456454 -0.4114564 -0.77656853 0.45676863 -0.8042449 0.4531065 1.1057822 -0.5218438 0.97463787 0.45296624 0.25493217 0.24474472 -0.41737357 -0.79828835 0.45258945 0.9758612 1.0996999 -0.46215096
0.4904905 -0.49267444 0.17689338 0.24602813 1.1414984 -0.1557154 -0.46784157 0.15315604 1.1401601 0.1775204 -0.17564046 -0.43890056 0.45665434 -0.84905356 0.7974936 0.46703723 -0.4828335 0.8022069 -0.1655348 -0.8152839 0.458218 -0.16146639 -0.7837149 0.23969734 -0.13078618 1.1164575 -0.3786278 -0.14173079 0.16877389 -0.5287611 -0.8503264 0.8398056 -0.84508324 0.4541653 -0.41107625 -0.77576804 0.45645913 -0.8033659 0.45270208 1.1046329 -0.521206 0.9737514 0.45265684 0.25468528 0.24448675 -0.41692612 -0.7974376 0.4522142 0.97496724 1.098575 -0.46172246
0.4914915 -0.49216613 0.17665324 0.24577165 1.1401784 -0.1556933 -0.467389 0.15292442 1.1388357 0.177273 -0.17551368 -0.43839014 0.45629552 -0.84805894 0.79687226 0.46671253 -0.48234543 0.8015785 -0.16546214 -0.8143983 0.45791775 -0.16139156 -0.78289545 0.23943436 -0.13079855 1.1152456 -0.3782999 -0.14174616 0.16855931 -0.52811366 -0.8493 0.8389586 -0.8440543 0.4537654 -0.41069746 -0.77496773 0.45614946 -0.802488 0.45229802 1.1034845 -0.52056897 0.9728662 0.45234668 0.2544386 0.24422932 -0.41648036 -0.7965884 0.4518388 0.9740744 1.0974517 -0.4612936
0.4924925 -0.49165797 0.17641303 0.24551672 1.1388619 -0.15567136 -0.46693647 0.15269244 1.1375122 0.177026 -0.17538461 -0.43788004 0.45593697 -0.8470642 0.79625094 0.46638763 -0.48185655 0.80095035 -0.165389 -0.81351376 0.4576166 -0.16131541 -0.78207636 0.23917133 -0.13081145 1.1140367 -0.37797275 -0.14176047 0.1683445 -0.5274663 -0.8482741 0.8381147 -0.8430257 0.45336625 -0.41031885 -0.7741677 0.45583966 -0.8016101 0.45189437 1.1023386 -0.5199323 0.9719806 0.45203647 0.25419188 0.2439717 -0.41603506 -0.7957407 0.451464 0.9731829 1.0963295 -0.46086565
0.4934935 -0.4911497 0.17617327 0.2452606 1.1375465 -0.15564865 -0.46648467 0.15246147 1.136191 0.17677972 -0.1752564 -0.43737084 0.45557877 -0.8460719 0.7956304 0.46606356 -0.4813682 0.80032253 -0.16531727 -0.8126313 0.45731568 -0.16124004 -0.78125805 0.23890871 -0.13082391 1.1128284 -0.3776458 -0.14177439 0.1681307 -0.5268188 -0.8472498 0.8372714 -0.8419993 0.45296717 -0.40993994 -0.7733686 0.4555296 -0.80073255 0.4514901 1.1011926 -0.5192959 0.9710965 0.4517259 0.2539457 0.24371421 -0.4155897 -0.79489183 0.4510889 0.9722912 1.095208 -0.4604373
0.4944945 -0.4906421 0.17593381 0.24500525 1.1362319 -0.15562561 -0.4660335 0.15223122 1.1348712 0.1765328 -0.17512795 -0.43686146 0.45522013 -0.8450802 0.7950089 0.4657385 -0.48088044 0.7996948 -0.16524407 -0.8117475 0.4570142 -0.1611633 -0.7804398 0.23864639 -0.13083562 1.1116214 -0.3773182 -0.1417895 0.1679163 -0.5261737 -0.8462266 0.83642936 -0.8409739 0.45256835 -0.40956238 -0.77256966 0.4552195 -0.79985535 0.45108655 1.1000485 -0.5186599 0.9702131 0.45141545 0.2536985 0.24345696 -0.41514522 -0.79404473 0.45071274 0.971401 1.0940878 -0.460008
0.4954955 -0.49013564 0.17569473 0.24475026 1.1349214 -0.15560284 -0.46558183 0.1520015 1.1335542 0.17628652 -0.17499834 -0.43635306 0.45486134 -0.84408903 0.7943883 0.46541375 -0.48039296 0.79906714 -0.1651712 -0.81086534 0.45671192 -0.16108668 -0.7796226 0.23838389 -0.1308474 1.1104169 -0.37699217 -0.14180273 0.1677028 -0.5255282 -0.84520465 0.83558935 -0.839949 0.4521687 -0.40918508 -0.7717726 0.45490834 -0.79897946 0.45068243 1.098905 -0.5180245 0.96932995 0.45110413 0.25345168 0.24319863 -0.41470096 -0.7931981 0.45033717 0.97051024 1.0929694 -0.45958024
0.4964965 -0.48962846 0.17545602 0.2444945 1.133612 -0.1555798 -0.46513137 0.15177125 1.132239 0.17604044 -0.17486909 -0.4358449 0.45450237 -0.8430991 0.79376775 0.46508825 -0.47990566 0.79844 -0.16509789 -0.80998224 0.45640907 -0.16100988 -0.7788055 0.23812187 -0.13085887 1.1092126 -0.37666556 -0.14181691 0.16748917 -0.52488446 -0.84418356 0.83475083 -0.8389263 0.4517698 -0.40880692 -0.77097476 0.45459706 -0.7981037 0.4502792 1.0977635 -0.51738954 0.9684472 0.45079318 0.25320473 0.2429412 -0.4142576 -0.79235065 0.44996148 0.9696214 1.0918516 -0.45915285
0.4974975 -0.4891219 0.17521748 0.24424076 1.132304 -0.1555557 -0.46468037 0.15154165 1.1309254 0.1757946 -0.17473915 -0.4353381 0.45414376 -0.8421097 0.79314643 0.46476245 -0.479418 0.79781246 -0.1650244 -0.80910057 0.45610735 -0.16093266 -0.7779879 0.23785949 -0.13086978 1.1080108 -0.37633967 -0.14182949 0.16727608 -0.5242406 -0.8431636 0.8339143 -0.8379039 0.45137125 -0.40842953 -0.77017665 0.4542862 -0.79722834 0.44987535 1.0966225 -0.51675516 0.96756685 0.4504813 0.25295767 0.24268341 -0.4138149 -0.791504 0.4495854 0.9687327 1.0907347 -0.4587249
0.4984985 -0.4886165 0.17497876 0.24398607 1.1309986 -0.1555326 -0.46422952 0.15131277 1.1296135 0.17554823 -0.17460966 -0.4348317 0.45378423 -0.8411225 0.79252625 0.46443677 -0.4789306 0.7971864 -0.16495103 -0.8082191 0.45580402 -0.16085571 -0.7771713 0.2375974 -0.13088116 1.1068094 -0.3760147 -0.14184311 0.16706288 -0.5235982 -0.8421447 0.83307856 -0.8368827 0.45097226 -0.4080532 -0.7693805 0.45397407 -0.79635394 0.4494721 1.0954827 -0.51612186 0.9666852 0.4501677 0.25271112 0.24242622 -0.41337252 -0.7906591 0.4492092 0.9678451 1.089619 -0.45829767
0.4994995 -0.48811102 0.17473999 0.24373066 1.1296949 -0.15550843 -0.46378127 0.1510843 1.1283045 0.17530245 -0.17447984 -0.4343255 0.45342514 -0.84013563 0.79190606 0.46411127 -0.47844407 0.7965591 -0.16487676 -0.80733806 0.45550117 -0.16077828 -0.77635527 0.23733556 -0.13089135 1.1056112 -0.3756898 -0.14185601 0.16684997 -0.5229572 -0.8411284 0.8322447 -0.8358634 0.45057362 -0.40767694 -0.7685828 0.45366246 -0.79548 0.4490678 1.0943441 -0.51548904 0.965805 0.44985607 0.25246346 0.24216837 -0.41292974 -0.7898138 0.44883275 0.966958 1.0885055 -0.4578707
0.5005005 -0.4876068 0.17450249 0.24347717 1.1283937 -0.1554845 -0.46333113 0.15085596 1.1269959 0.17505717 -0.17434949 -0.4338207 0.45306578 -0.839151 0.7912857 0.4637848 -0.47795755 0.79593325 -0.16480336 -0.80645716 0.45519763 -0.16070086 -0.7755393 0.23707366 -0.13090211 1.104413 -0.3753646 -0.14186883 0.16663718 -0.5223156 -0.84011286 0.8314125 -0.83484566 0.4501751 -0.40730122 -0.7677866 0.45334977 -0.794606 0.4486646 1.0932065 -0.5148565 0.96492517 0.44954276 0.25221717 0.24191064 -0.412489 -0.78896916 0.44845656 0.9660708 1.0873919 -0.4574434
0.5015015 -0.4871015 0.17426488 0.24322289 1.1270943 -0.15545952 -0.46288198 0.15062815 1.1256902 0.17481142 -0.17421916 -0.4333157 0.45270625 -0.8381665 0.79066575 0.46345907 -0.47747084 0.7953069 -0.16472888 -0.8055767 0.4548938 -0.16062272 -0.7747234 0.23681247 -0.13091192 1.103217 -0.37503955 -0.1418815 0.16642451 -0.5216758 -0.8390982 0.8305819 -0.8338282 0.44977608 -0.4069257 -0.7669912 0.4530371 -0.7937335 0.4482615 1.09207 -0.51422423 0.96404636 0.44922933 0.25196934 0.24165285 -0.41204834 -0.78812516 0.44807982 0.96518505 1.0862795 -0.4570169
0.5025025 -0.48659864 0.17402753 0.24296874 1.1257966 -0.15543485 -0.4624335 0.15040004 1.1243863 0.17456615 -0.17408827 -0.43281233 0.45234704 -0.83718413 0.7900461 0.46313232 -0.47698534 0.7946806 -0.16465467 -0.8046976 0.45458952 -0.16054538 -0.7739082 0.23655057 -0.13092232 1.1020225 -0.37471595 -0.14189437 0.16621274 -0.5210376 -0.83808494 0.82975274 -0.8328142 0.4493778 -0.40655118 -0.7661952 0.45272395 -0.7928616 0.44785774 1.0909346 -0.51359403 0.963168 0.44891524 0.2517227 0.24139476 -0.41160828 -0.7872815 0.4477036 0.96430016 1.0851684 -0.4565902
0.5035035 -0.48609567 0.17379004 0.24271458 1.1245013 -0.15541062 -0.46198544 0.15017289 1.1230842 0.17432112 -0.17395735 -0.43230984 0.45198682 -0.8362033 0.78942585 0.46280542 -0.47649968 0.7940551 -0.16458043 -0.80381846 0.454285 -0.16046709 -0.7730931 0.23629016 -0.13093132 1.1008289 -0.3743933 -0.14190656 0.16600108 -0.52039903 -0.8370734 0.8289254 -0.8318002 0.4489795 -0.40617722 -0.76540077 0.45241046 -0.79198945 0.44745475 1.0898004 -0.5129632 0.9622896 0.44860086 0.25147572 0.2411375 -0.41116852 -0.7864385 0.44732657 0.963415 1.0840583 -0.45616388
0.5045045 -0.48559174 0.17355275 0.24246097 1.123208 -0.15538567 -0.46153724 0.14994556 1.1217853 0.17407596 -0.1738264 -0.43180817 0.45162734 -0.8352225 0.78880656 0.46247908 -0.47601476 0.7934303 -0.1645065 -0.80294025 0.45398033 -0.16038907 -0.77227837 0.23602837 -0.13094145 1.0996373 -0.3740693 -0.14191857 0.16578919 -0.51976204 -0.83606315 0.82809925 -0.83078796 0.4485812 -0.4058029 -0.7646053 0.45209637 -0.7911187 0.4470513 1.0886674 -0.5123339 0.96141326 0.44828618 0.25122786 0.24087948 -0.4107302 -0.7855951 0.4469498 0.96253073 1.0829486 -0.45573774
0.5055055 -0.48509002 0.17331526 0.24220741 1.1219165 -0.15536124 -0.46108985 0.14971888 1.1204867 0.17383057 -0.17369586 -0.43130687 0.45126697 -0.8342433 0.78818715 0.46215194 -0.47552884 0.79280466 -0.16443163 -0.8020621 0.45367488 -0.16031155 -0.77146447 0.2357673 -0.13095126 1.098448 -0.37374642 -0.14193124 0.16557682 -0.519126 -0.8350538 0.8272741 -0.82977694 0.44818312 -0.40542954 -0.7638116 0.4517823 -0.7902476 0.44664785 1.0875354 -0.51170444 0.96053696 0.44797125 0.25098035 0.24062103 -0.41029233 -0.784753 0.44657287 0.9616472 1.0818415 -0.4553122
0.5065065 -0.48458922 0.17307937 0.24195373 1.1206273 -0.15533578 -0.460642 0.14949328 1.119191 0.17358619 -0.17356446 -0.43080655 0.45090738 -0.83326554 0.787568 0.46182483 -0.4750439 0.79217935 -0.16435745 -0.80118465 0.45336986 -0.16023329 -0.7706507 0.23550647 -0.13096076 1.0972602 -0.37342435 -0.14194304 0.16536504 -0.518491 -0.83404607 0.8264511 -0.8287675 0.44778493 -0.40505713 -0.7630182 0.45146778 -0.78937817 0.44624487 1.0864049 -0.511076 0.9596604 0.4476562 0.25073272 0.24036324 -0.4098555 -0.7839124 0.44619584 0.9607651 1.0807352 -0.45488596
0.5075075 -0.48408785 0.17284259 0.24170011 1.1193395 -0.15531066 -0.46019533 0.14926708 1.117897 0.17334187 -0.17343327 -0.43030754 0.45054734 -0.8322891 0.78694916 0.46149725 -0.47455934 0.791555 -0.16428271 -0.8003095 0.45306426 -0.1601542 -0.7698379 0.2352454 -0.13096976 1.0960726 -0.37310207 -0.14195502 0.1651544 -0.5178573 -0.83304036 0.82562935 -0.8277593 0.4473867 -0.40468487 -0.7622251 0.45115292 -0.7885096 0.44584122 1.0852742 -0.510449 0.9587858 0.44734055 0.2504854 0.24010515 -0.4094187 -0.78307164 0.4458189 0.95988286 1.0796288 -0.4544603
0.5085085 -0.4835873 0.17260611 0.24144697 1.1180546 -0.15528595 -0.45974922 0.14904112 1.1166046 0.17309695 -0.17330223 -0.42980933 0.45018685 -0.83131325 0.78633034 0.46116972 -0.47407565 0.7909303 -0.164208 -0.7994329 0.45275795 -0.16007608 -0.7690253 0.23498386 -0.1309784 1.0948879 -0.37278047 -0.14196652 0.16494298 -0.51722443 -0.8320354 0.82480955 -0.82675266 0.44698888 -0.4043133 -0.76143223 0.4508377 -0.7876413 0.44543877 1.0841455 -0.5098225 0.957912 0.44702396 0.25023746 0.23984683 -0.40898234 -0.78223187 0.44544104 0.9590015 1.0785251 -0.4540349
0.5095095 -0.48308882 0.17237002 0.24119401 1.1167711 -0.1552605 -0.45930374 0.14881629 1.115315 0.1728521 -0.17317042 -0.4293121 0.449826 -0.830339 0.7857114 0.46084172 -0.4735919 0.79030585 -0.16413349 -0.7985585 0.4524518 -0.15999696 -0.7682126 0.2347238 -0.13098761 1.0937037 -0.3724589 -0.14197862 0.16473156 -0.51659214 -0.83103216 0.82399094 -0.8257468 0.44659063 -0.40394187 -0.7606393 0.4505226 -0.7867738 0.4450356 1.0830189 -0.5091975 0.95703816 0.44670752 0.24999002 0.23958904 -0.4085477 -0.7813925 0.44506383 0.95812017 1.0774221 -0.45360994
0.5105105 -0.48258913 0.17213458 0.24094087 1.1154892 -0.15523565 -0.45885777 0.14859116 1.1140267 0.17260814 -0.17303899 -0.42881474 0.4494657 -0.82936627 0.78509396 0.4605129 -0.47310817 0.7896819 -0.16405857 -0.79768497 0.45214558 -0.15991852 -0.7674017 0.23446381 -0.13099617 1.0925224 -0.37213844 -0.1419901 0.16452068 -0.51596236 -0.8300308 0.8231745 -0.82474345 0.44619325 -0.40357113 -0.7598471 0.45020738 -0.7859078 0.44463295 1.0818925 -0.5085722 0.9561653 0.44639066 0.24974272 0.23933119 -0.40811425 -0.78055334 0.44468653 0.95724046 1.0763208 -0.45318586
0.5115115 -0.48209143 0.17189828 0.24068773 1.11421 -0.15521005 -0.45841312 0.14836615 1.1127414 0.17236403 -0.17290825 -0.42831972 0.4491046 -0.8283955 0.7844748 0.46018508 -0.4726255 0.78905857 -0.16398442 -0.79681164 0.451838 -0.15984026 -0.7665897 0.23420215 -0.13100466 1.0913417 -0.3718182 -0.14200187 0.16431051 -0.5153322 -0.8290301 0.82235837 -0.82374203 0.44579533 -0.4032016 -0.7590555 0.44989094 -0.7850425 0.44423035 1.0807673 -0.50794864 0.9552926 0.44607306 0.249495 0.23907256 -0.40768066 -0.7797158 0.4443085 0.9563615 1.0752196 -0.45276147
0.5125125 -0.4815942 0.17166266 0.24043483 1.1129324 -0.1551843 -0.45796874 0.14814222 1.1114573 0.17212018 -0.17277667 -0.4278245 0.44874418 -0.82742494 0.78385717 0.4598562 -0.47214365 0.7884349 -0.16391006 -0.7959384 0.45153075 -0.1597622 -0.7657795 0.23394191 -0.1310136 1.0901629 -0.37149775 -0.14201343 0.1640991 -0.51470363 -0.828032 0.82154405 -0.8227413 0.44539753 -0.40283278 -0.75826377 0.44957465 -0.78417724 0.44382724 1.0796429 -0.5073252 0.9544207 0.44575632 0.24924666 0.23881441 -0.40724778 -0.77887857 0.44393045 0.95548314 1.0741208 -0.45233724
0.5135135 -0.4810974 0.17142755 0.24018246 1.1116574 -0.15515849 -0.45752499 0.14791805 1.1101749 0.17187655 -0.1726458 -0.4273306 0.44838288 -0.82645655 0.7832391 0.45952776 -0.471662 0.78781223 -0.16383544 -0.79506564 0.45122278 -0.15968278 -0.7649687 0.23368227 -0.13102213 1.0889852 -0.37117845 -0.14202437 0.16388887 -0.51407653 -0.8270333 0.8207314 -0.821742 0.44500038 -0.40246376 -0.75747454 0.44925746 -0.7833131 0.443425 1.0785209 -0.50670296 0.9535503 0.44543797 0.24899885 0.23855609 -0.40681568 -0.7780417 0.44355342 0.9546044 1.0730222 -0.45191282
0.5145145 -0.48060128 0.17119145 0.23992997 1.1103839 -0.15513277 -0.4570812 0.14769417 1.1088953 0.17163295 -0.17251396 -0.42683804 0.44802243 -0.82548916 0.78262186 0.4591982 -0.47118002 0.7871894 -0.16376075 -0.7941947 0.4509144 -0.15960503 -0.7641599 0.23342204 -0.13103056 1.0878098 -0.3708595 -0.14203542 0.16367936 -0.5134492 -0.8260378 0.8199209 -0.8207457 0.4446027 -0.40209562 -0.75668436 0.44894078 -0.7824491 0.44302273 1.0773985 -0.5060812 0.95267963 0.44512 0.2487511 0.2382974 -0.40638483 -0.777205 0.44317567 0.9537268 1.0719244 -0.4514898
0.5155155 -0.48010617 0.17095691 0.23967737 1.1091131 -0.15510714 -0.45663866 0.14747119 1.1076175 0.17138904 -0.17238289 -0.4263461 0.44766095 -0.8245231 0.7820048 0.4588694 -0.47069877 0.7865666 -0.16368592 -0.7933244 0.45060664 -0.1595259 -0.763351 0.23316169 -0.13103881 1.0866356 -0.37054098 -0.14204714 0.16346836 -0.512825 -0.8250436 0.8191103 -0.8197492 0.44420564 -0.40172863 -0.7558944 0.4486234 -0.7815865 0.44262004 1.0762787 -0.50546134 0.95181024 0.44480163 0.24850267 0.23803908 -0.405955 -0.7763709 0.44279733 0.95285034 1.0708283 -0.45106646
0.5165165 -0.4796112 0.17072093 0.23942423 1.1078441 -0.15508169 -0.45619664 0.14724773 1.1063409 0.17114553 -0.17225161 -0.42585495 0.44729966 -0.8235582 0.7813877 0.45853975 -0.4702192 0.785944 -0.16361165 -0.7924548 0.45029828 -0.15944755 -0.76254207 0.23290133 -0.13104641 1.0854629 -0.37022293 -0.14205825 0.16325837 -0.5122006 -0.8240504 0.8183017 -0.81875396 0.44380793 -0.40136212 -0.75510573 0.44830602 -0.78072524 0.44221792 1.0751594 -0.5048423 0.95094085 0.44448307 0.24825472 0.23778063 -0.40552533 -0.77553695 0.44241938 0.9519744 1.0697337 -0.45064414
0.5175175 -0.47911832 0.17048708 0.23917204 1.1065762 -0.1550563 -0.45575514 0.14702487 1.1050667 0.1709022 -0.1721209 -0.4253652 0.4469378 -0.82259583 0.7807708 0.45821017 -0.46973935 0.7853222 -0.16353738 -0.7915872 0.44998917 -0.15936929 -0.76173496 0.23264158 -0.13105449 1.0842915 -0.3699055 -0.14206931 0.16304839 -0.51157904 -0.82305944 0.8174953 -0.8177627 0.44341004 -0.4009968 -0.7543175 0.4479877 -0.77986467 0.44181553 1.0740416 -0.5042242 0.95007277 0.44416317 0.24800643 0.23752159 -0.4050971 -0.7747028 0.44204062 0.9510988 1.0686395 -0.45022193
0.5185185 -0.47862467 0.17025176 0.23891973 1.1053118 -0.1550301 -0.4553138 0.14680189 1.1037949 0.17065877 -0.17198977 -0.42487663 0.44657657 -0.82163346 0.78015363 0.45788023 -0.46925986 0.78470063 -0.16346347 -0.79071873 0.4496802 -0.15929028 -0.7609271 0.2323817 -0.1310629 1.0831218 -0.36958802 -0.14208063 0.16283858 -0.5109563 -0.8220696 0.8166896 -0.81677157 0.44301304 -0.4006317 -0.7535291 0.4476703 -0.77900517 0.4414136 1.0729246 -0.50360674 0.9492047 0.4438448 0.24775812 0.23726338 -0.40466905 -0.77387005 0.44166297 0.9502244 1.0675477 -0.4497992
0.5195195 -0.47813287 0.17001733 0.23866773 1.1040487 -0.15500486 -0.4548737 0.14657998 1.102525 0.17041543 -0.17185783 -0.42438826 0.44621438 -0.82067275 0.7795378 0.45754972 -0.46878093 0.7840799 -0.16338855 -0.78985226 0.44937038 -0.15921235 -0.7601209 0.23212153 -0.13107064 1.0819545 -0.36927179 -0.14209133 0.16262871 -0.5103366 -0.82108146 0.81588507 -0.81578225 0.4426163 -0.40026623 -0.7527424 0.44735098 -0.7781465 0.44101143 1.0718088 -0.5029901 0.9483385 0.4435242 0.24750963 0.23700464 -0.40424353 -0.7730379 0.4412845 0.94935024 1.0664561 -0.44937795
0.5205205 -0.47764173 0.16978288 0.23841506 1.1027868 -0.15497863 -0.45443323 0.14635783 1.1012564 0.17017299 -0.17172742 -0.42390132 0.4458528 -0.81971395 0.77892125 0.45721966 -0.46830273 0.7834575 -0.16331458 -0.78898597 0.44906005 -0.15913394 -0.7593144 0.23186207 -0.13107872 1.0807877 -0.3689558 -0.14210278 0.16241878 -0.50971735 -0.8200952 0.815082 -0.8147942 0.44221914 -0.39990354 -0.7519555 0.44703215 -0.7772884 0.44060904 1.0706942 -0.50237477 0.947472 0.44320405 0.24726099 0.23674518 -0.40381715 -0.77220714 0.44090587 0.948477 1.0653653 -0.44895718
0.5215215 -0.47715095 0.16954857 0.23816252 1.1015277 -0.15495318 -0.4539941 0.1461364 1.0999908 0.16992995 -0.17159674 -0.42341527 0.4454909 -0.8187563 0.7783052 0.4568887 -0.46782482 0.7828369 -0.16324043 -0.7881211 0.4487499 -0.15905616 -0.7585096 0.23160172 -0.13108617 1.079623 -0.36864054 -0.14211383 0.1622091 -0.50909954 -0.8191098 0.8142811 -0.8138083 0.44182256 -0.3995398 -0.7511701 0.44671312 -0.7764324 0.4402069 1.0695817 -0.50176066 0.94660604 0.442884 0.24701259 0.23648638 -0.40339306 -0.7713772 0.440528 0.9476039 1.0642767 -0.44853586
0.5225225 -0.4766611 0.16931447 0.23791087 1.100271 -0.15492716 -0.4535551 0.14591545 1.0987264 0.16968754 -0.17146584 -0.4229313 0.44512856 -0.81779927 0.77769005 0.4565585 -0.46734804 0.78221655 -0.1631664 -0.787257 0.44843933 -0.15897757 -0.75770557 0.2313425 -0.1310933 1.0784595 -0.3683256 -0.1421246 0.162 -0.5084833 -0.81812584 0.8134813 -0.812823 0.44142514 -0.39917734 -0.75038373 0.4463935 -0.77557564 0.43980512 1.0684688 -0.501147 0.9457408 0.44256425 0.24676421 0.2362271 -0.40296876 -0.77054787 0.44014895 0.9467317 1.0631889 -0.44811487
0.5235235 -0.47617167 0.1690796 0.23765814 1.0990156 -0.15490219 -0.45311764 0.14569384 1.0974641 0.16944447 -0.17133468 -0.42244688 0.44476593 -0.81684506 0.77707374 0.45622718 -0.4668708 0.7815956 -0.1630927 -0.78639376 0.4481284 -0.15889949 -0.7569015 0.23108268 -0.13110161 1.0772979 -0.3680105 -0.14213574 0.16179049 -0.5078675 -0.81714356 0.81268215 -0.81184053 0.44102824 -0.39881602 -0.7495989 0.44607392 -0.7747207 0.43940324 1.0673587 -0.5005343 0.9448762 0.4422429 0.24651507 0.23596841 -0.40254548 -0.7697182 0.43977028 0.9458609 1.0621027 -0.44769529
0.5245245 -0.4756838 0.16884646 0.2374062 1.0977626 -0.15487611 -0.45267963 0.14547294 1.0962046 0.16920203 -0.17120513 -0.42196515 0.44440353 -0.81589067 0.7764592 0.45589662 -0.46639514 0.78097624 -0.16301891 -0.785531 0.4478171 -0.1588214 -0.7560991 0.2308237 -0.1311093 1.076138 -0.3676967 -0.1421465 0.16158038 -0.50725263 -0.81616354 0.81188524 -0.8108589 0.44063175 -0.39845487 -0.74881506 0.44575414 -0.773867 0.43900162 1.0662491 -0.49992362 0.9440123 0.44192174 0.24626607 0.23570925 -0.4021237 -0.7688907 0.4393914 0.9449901 1.061017 -0.447276
0.5255255 -0.47519666 0.16861221 0.23715454 1.096511 -0.15485007 -0.45224303 0.14525265 1.0949464 0.16895992 -0.17107394 -0.4214829 0.44404075 -0.8149385 0.7758442 0.45556492 -0.46591955 0.78035694 -0.16294485 -0.7846705 0.44750476 -0.15874317 -0.7552965 0.23056382 -0.13111675 1.0749793 -0.36738315 -0.14215711 0.16137177 -0.5066401 -0.8151846 0.81108904 -0.8098792 0.44023505 -0.39809424 -0.748032 0.44543365 -0.7730137 0.43860012 1.0651408 -0.49931306 0.9431493 0.44160023 0.24601692 0.23545009 -0.40170258 -0.7680633 0.4390129 0.9441201 1.0599321 -0.44685733
0.5265265 -0.4747101 0.16837904 0.23690283 1.0952615 -0.15482405 -0.45180687 0.145033 1.0936894 0.16871762 -0.17094415 -0.42100272 0.44367844 -0.81398827 0.77523 0.45523372 -0.4654451 0.7797377 -0.16287202 -0.7838095 0.44719353 -0.15866563 -0.754496 0.23030442 -0.13112473 1.073822 -0.36707053 -0.14216825 0.16116238 -0.50602895 -0.8142071 0.81029475 -0.8089017 0.43983877 -0.39773506 -0.74724865 0.44511294 -0.7721614 0.43819883 1.0640342 -0.4987036 0.94228756 0.44127864 0.24576756 0.23519152 -0.40128204 -0.76723814 0.43863404 0.9432508 1.05885 -0.446438
0.5275275 -0.4742251 0.16814551 0.23665088 1.0940144 -0.15479898 -0.45137155 0.14481276 1.0924358 0.16847527 -0.17081356 -0.42052254 0.44331568 -0.81303906 0.77461517 0.4549013 -0.4649709 0.77911896 -0.1627985 -0.7829502 0.4468813 -0.15858793 -0.75369525 0.23004502 -0.131132 1.0726669 -0.36675853 -0.14217943 0.16095388 -0.5054185 -0.8132304 0.8095009 -0.8079249 0.43944275 -0.39737588 -0.7464671 0.44479215 -0.7713108 0.43779758 1.0629278 -0.49809572 0.9414257 0.44095647 0.24551865 0.23493153 -0.400863 -0.7664124 0.4382547 0.94238174 1.0577685 -0.44601968
0.5285285 -0.47373995 0.1679118 0.23639935 1.092769 -0.15477341 -0.45093626 0.14459342 1.0911826 0.16823304 -0.1706841 -0.4200445 0.4429525 -0.81209 0.7740009 0.4545693 -0.46449724 0.7784998 -0.1627245 -0.7820918 0.44656867 -0.15851018 -0.7528953 0.22978568 -0.13113955 1.071513 -0.36644658 -0.14219019 0.1607446 -0.50480944 -0.81225616 0.808709 -0.80694985 0.4390466 -0.39701834 -0.7456855 0.44447118 -0.7704607 0.43739626 1.0618229 -0.4974881 0.94056475 0.44063404 0.24526888 0.23467207 -0.40044436 -0.7655872 0.43787587 0.9415139 1.0566868 -0.44560215
0.5295295 -0.47325635 0.16767883 0.23614693 1.0915262 -0.15474778 -0.45050183 0.14437419 1.0899327 0.16799104 -0.17055464 -0.4195669 0.44258913 -0.81114346 0.77338696 0.45423716 -0.46402317 0.7778811 -0.16265157 -0.78123343 0.44625595 -0.15843236 -0.75209576 0.22952592 -0.13114667 1.0703608 -0.36613593 -0.14220136 0.16053599 -0.5042014 -0.811284 0.8079187 -0.80597574 0.43864983 -0.39666092 -0.74490416 0.4441499 -0.7696119 0.43699512 1.0607195 -0.49688244 0.93970466 0.44031182 0.24501887 0.23441273 -0.40002745 -0.7647641 0.43749744 0.9406457 1.0556082 -0.44518387
0.5305305 -0.47277296 0.16744524 0.2358954 1.0902851 -0.15472189 -0.45006832 0.1441552 1.0886843 0.1677494 -0.17042497 -0.41909012 0.44222543 -0.81019753 0.7727733 0.45390463 -0.4635508 0.7772624 -0.1625781 -0.78037804 0.44594288 -0.15835482 -0.7512973 0.2292673 -0.13115415 1.0692095 -0.3658254 -0.14221168 0.16032726 -0.5035947 -0.8103122 0.80712914 -0.8050047 0.43825406 -0.3963043 -0.7441246 0.44382754 -0.7687638 0.43659377 1.0596179 -0.49627766 0.9388437 0.4399888 0.24476969 0.23415321 -0.39961058 -0.7639421 0.43711805 0.939779 1.0545299 -0.44476688
0.5315315 -0.47229034 0.16721293 0.2356438 1.0890454 -0.15469587 -0.44963506 0.14393657 1.0874377 0.16750747 -0.17029566 -0.4186153 0.4418627 -0.80925286 0.7721602 0.45357192 -0.4630792 0.77664524 -0.16250509 -0.77952117 0.44562998 -0.15827808 -0.7504991 0.22900826 -0.13116178 1.0680594 -0.36551568 -0.14222321 0.16011775 -0.50298935 -0.8093428 0.806341 -0.8040341 0.4378576 -0.3959484 -0.7433445 0.44350576 -0.7679159 0.43619275 1.0585163 -0.49567324 0.9379853 0.4396655 0.24451965 0.23389328 -0.39919484 -0.76311934 0.4367383 0.93891263 1.0534525 -0.44435108
0.5325325 -0.47180915 0.16697961 0.23539168 1.0878077 -0.15467063 -0.44920313 0.14371789 1.0861937 0.16726607 -0.17016646 -0.41814086 0.44149828 -0.80830956 0.77154684 0.45323843 -0.4626077 0.77602756 -0.16243252 -0.7786668 0.4453159 -0.15820095 -0.74970186 0.22874886 -0.13116875 1.0669128 -0.36520615 -0.14223355 0.15990907 -0.50238425 -0.8083745 0.8055543 -0.80306566 0.43746182 -0.39559326 -0.74256563 0.44318357 -0.7670708 0.4357919 1.0574167 -0.4950702 0.9371264 0.43934196 0.24426973 0.23363411 -0.3987802 -0.76229846 0.43635917 0.9380467 1.0523763 -0.44393432
0.5335335 -0.47132853 0.16674691 0.23514062 1.0865729 -0.15464497 -0.448771 0.14350086 1.0849513 0.16702473 -0.17003715 -0.4176672 0.44113436 -0.80736953 0.7709341 0.45290595 -0.46213707 0.77540994 -0.16235906 -0.77781373 0.44500154 -0.15812358 -0.7489054 0.22848988 -0.13117641 1.0657665 -0.3648971 -0.14224419 0.15970045 -0.5017817 -0.8074076 0.80476916 -0.8020983 0.43706524 -0.39523846 -0.74178743 0.44286072 -0.76622593 0.43539155 1.0563176 -0.49446866 0.9362687 0.43901813 0.24402028 0.233374 -0.39836693 -0.7614777 0.43598017 0.9371824 1.0513024 -0.443519
0.5345345 -0.47084913 0.16651389 0.23488873 1.0853392 -0.15461996 -0.44834054 0.14328271 1.0837111 0.16678366 -0.16990846 -0.41719583 0.44077024 -0.8064286 0.77032113 0.45257208 -0.46166673 0.77479315 -0.16228679 -0.7769598 0.44468722 -0.15804622 -0.7481098 0.22823024 -0.13118362 1.0646218 -0.36458945 -0.14225498 0.15949202 -0.5011804 -0.8064429 0.8039845 -0.80113375 0.43667004 -0.3948848 -0.7410094 0.44253772 -0.76538193 0.43499112 1.0552205 -0.49386764 0.9354106 0.4386945 0.24376965 0.2331146 -0.39795396 -0.76065767 0.43560028 0.9363183 1.0502288 -0.44310346
0.5355355 -0.47037044 0.16628116 0.23463762 1.0841081 -0.15459412 -0.44790938 0.14306492 1.0824723 0.1665425 -0.16977993 -0.41672462 0.44040632 -0.80548906 0.7697081 0.45223778 -0.46119773 0.77417624 -0.16221428 -0.776108 0.44437197 -0.1579693 -0.74731547 0.22797191 -0.13119134 1.0634781 -0.36428145 -0.14226624 0.15928316 -0.50057966 -0.8054788 0.8032019 -0.8001696 0.43627414 -0.39453217 -0.7402328 0.44221407 -0.7645383 0.43458992 1.0541245 -0.49326771 0.934554 0.43837035 0.24351928 0.23285419 -0.39754164 -0.7598394 0.43522125 0.93545467 1.0491562 -0.44268936
0.5365365 -0.46989223 0.16604915 0.23438549 1.0828781 -0.1545685 -0.44747984 0.14284807 1.0812358 0.1663009 -0.16965187 -0.4162538 0.44004184 -0.8045512 0.7690957 0.45190367 -0.4607275 0.7735601 -0.16214213 -0.77525747 0.44405702 -0.15789297 -0.7465217 0.22771275 -0.13119829 1.0623369 -0.36397418 -0.14227685 0.15907502 -0.4999811 -0.8045174 0.80242 -0.7992067 0.43587792 -0.39418015 -0.73945653 0.44189116 -0.763696 0.43419006 1.0530297 -0.49266908 0.9336984 0.4380455 0.2432689 0.23259461 -0.3971304 -0.75902134 0.4348421 0.93459177 1.0480852 -0.4422752
0.5375375 -0.46941483 0.16581666 0.23413336 1.0816514 -0.15454271 -0.4470509 0.14263171 1.0800018 0.16606045 -0.16952401 -0.41578537 0.43967766 -0.8036159 0.76848394 0.45156968 -0.46025944 0.77294326 -0.16207016 -0.77440673 0.443742 -0.15781587 -0.745728 0.22745419 -0.13120568 1.0611959 -0.36366728 -0.14228746 0.15886682 -0.49938327 -0.80355626 0.8016397 -0.7982468 0.4354825 -0.3938279 -0.73868126 0.44156727 -0.76285493 0.4337896 1.0519359 -0.49207196 0.93284297 0.43772098 0.2430188 0.23233503 -0.39672086 -0.7582041 0.4344624 0.9337293 1.0470152 -0.4418603
0.5385385 -0.46893877 0.16558444 0.23388267 1.0804254 -0.15451694 -0.44662204 0.14241475 1.0787694 0.16581988 -0.16939563 -0.41531703 0.4393127 -0.80268073 0.7678722 0.4512358 -0.45979196 0.7723279 -0.16199711 -0.77355766 0.44342616 -0.15774006 -0.74493575 0.22719514 -0.1312128 1.0600576 -0.36336142 -0.14229828 0.15865797 -0.49878615 -0.8025968 0.80086017 -0.7972874 0.43508685 -0.39347723 -0.7379062 0.4412431 -0.7620146 0.43338913 1.0508434 -0.49147528 0.9319881 0.43739593 0.24276829 0.23207456 -0.39631146 -0.7573883 0.4340831 0.93286717 1.0459452 -0.44144642
0.5395395 -0.46846336 0.1653527 0.23363113 1.0792016 -0.1544916 -0.44619456 0.14219874 1.0775384 0.16557905 -0.16926822 -0.4148506 0.43894833 -0.8017466 0.7672603 0.45090085 -0.45932543 0.7717122 -0.16192538 -0.7727103 0.44310978 -0.1576634 -0.7441442 0.22693664 -0.13121957 1.0589201 -0.36305597 -0.14230871 0.15845037 -0.49819082 -0.801639 0.8000828 -0.7963294 0.43469205 -0.39312777 -0.73713136 0.44091833 -0.7611762 0.43298972 1.0497515 -0.49087986 0.9311337 0.43706998 0.24251735 0.23181462 -0.39590356 -0.75657296 0.43370366 0.9320062 1.0448785 -0.44103432
0.5405405 -0.46798843 0.16512 0.23337919 1.07798 -0.15446591 -0.44576764 0.14198303 1.0763092 0.16533867 -0.1691407 -0.41438475 0.4385831 -0.8008133 0.7666497 0.45056593 -0.45885786 0.77109694 -0.16185343 -0.77186304 0.4427937 -0.15758714 -0.7433532 0.22667748 -0.1312271 1.0577853 -0.3627513 -0.14231914 0.15824217 -0.49759632 -0.8006834 0.7993061 -0.7953737 0.4342968 -0.3927776 -0.7363578 0.4405944 -0.76033723 0.43258968 1.0486624 -0.4902851 0.9302798 0.43674523 0.24226663 0.23155397 -0.39549628 -0.7557577 0.43332365 0.931145 1.0438119 -0.44062248
0.5415415 -0.4675152 0.16488788 0.23312813 1.0767609 -0.15444082 -0.44534102 0.14176792 1.0750828 0.1650981 -0.16901284 -0.41391873 0.43821818 -0.79988134 0.7660388 0.45023084 -0.45839253 0.770482 -0.16178179 -0.77101636 0.44247663 -0.15751088 -0.7425629 0.22641927 -0.13123408 1.0566511 -0.36244702 -0.14232999 0.15803349 -0.49700382 -0.7997275 0.7985304 -0.79441833 0.4339009 -0.39242893 -0.7355844 0.4402694 -0.75950056 0.4321904 1.0475727 -0.48969167 0.9294273 0.43641907 0.24201545 0.23129398 -0.39508948 -0.7549443 0.43294412 0.93028516 1.042747 -0.4402104
0.5425425 -0.46704188 0.16465649 0.2328775 1.0755423 -0.15441531 -0.44491553 0.14155275 1.0738578 0.16485763 -0.16888642 -0.4134556 0.43785256 -0.7989519 0.7654277 0.4498954 -0.45792702 0.76986706 -0.16171002 -0.77017105 0.44215965 -0.15743494 -0.7417732 0.22616088 -0.13124096 1.0555186 -0.36214343 -0.14234042 0.15782595 -0.4964118 -0.7987747 0.7977563 -0.7934661 0.4335057 -0.3920812 -0.734812 0.43994397 -0.75866437 0.4317905 1.0464857 -0.48909968 0.92857456 0.43609324 0.24176437 0.23103356 -0.39468464 -0.75413084 0.43256468 0.92942566 1.0416827 -0.4397982
0.5435435 -0.46656966 0.16442472 0.23262525 1.0743263 -0.15438968 -0.44449037 0.14133811 1.0726352 0.16461736 -0.16875905 -0.41299278 0.43748704 -0.7980233 0.76481676 0.44955945 -0.45746213 0.76925266 -0.16163832 -0.7693268 0.44184232 -0.15735886 -0.74098456 0.2259022 -0.13124818 1.0543875 -0.36184 -0.14235088 0.15761733 -0.4958219 -0.79782236 0.7969826 -0.79251474 0.43311015 -0.39173353 -0.7340405 0.4396181 -0.7578287 0.43139073 1.0453997 -0.48850834 0.92772293 0.435767 0.24151304 0.23077333 -0.39428064 -0.75331914 0.43218496 0.9285678 1.0406199 -0.43938705
0.5445445 -0.46609822 0.16419345 0.23237449 1.0731125 -0.15436369 -0.44406548 0.1411233 1.0714136 0.16437757 -0.16863292 -0.41253147 0.43712166 -0.7970948 0.7642061 0.4492242 -0.4569981 0.76863825 -0.16156694 -0.76848334 0.44152492 -0.15728322 -0.740197 0.2256434 -0.13125545 1.0532578 -0.3615369 -0.14236102 0.15741014 -0.4952324 -0.79687214 0.7962115 -0.7915642 0.43271554 -0.39138678 -0.73326933 0.43929318 -0.75699425 0.43099105 1.0443147 -0.48791832 0.9268715 0.43544 0.24126154 0.2305131 -0.39387628 -0.75250715 0.4318053 0.9277096 1.0395585 -0.43897596
0.5455455 -0.46562764 0.1639615 0.2321223 1.0719004 -0.15433845 -0.4436421 0.14090937 1.0701944 0.16413745 -0.16850659 -0.41206944 0.43675593 -0.79616773 0.76359653 0.4488878 -0.45653456 0.7680242 -0.16149533 -0.76764053 0.441207 -0.15720758 -0.73940873 0.22538543 -0.13126242 1.05213 -0.3612348 -0.14237198 0.15720165 -0.49464387 -0.79592264 0.79544055 -0.7906153 0.43232033 -0.39104077 -0.7324987 0.43896693 -0.75616086 0.4305917 1.043231 -0.48732865 0.9260204 0.4351127 0.24101028 0.23025334 -0.39347377 -0.75169694 0.4314264 0.92685175 1.0384976 -0.43856627
0.5465465 -0.46515805 0.16373122 0.23187119 1.0706906 -0.15431309 -0.44321826 0.14069557 1.0689781 0.16389745 -0.16838062 -0.41160944 0.43639007 -0.79524195 0.762986 0.44855115 -0.45607173 0.7674109 -0.16142422 -0.76679903 0.44088885 -0.15713212 -0.7386234 0.22512627 -0.13126919 1.0510031 -0.36093298 -0.14238226 0.15699428 -0.49405745 -0.79497427 0.79467016 -0.7896689 0.43192595 -0.3906954 -0.7317285 0.4386404 -0.7553277 0.43019322 1.042148 -0.48674074 0.92517096 0.43478614 0.24075818 0.22999263 -0.39307088 -0.7508862 0.43104678 0.9259951 1.0374384 -0.4381559
0.5475475 -0.46468893 0.16349998 0.23162025 1.0694816 -0.15428737 -0.44279596 0.14048201 1.0677626 0.16365835 -0.16825512 -0.41115135 0.4360236 -0.7943183 0.76237637 0.44821507 -0.45560926 0.7667976 -0.16135323 -0.7659581 0.4405703 -0.15705606 -0.73783743 0.22486866 -0.13127601 1.0498791 -0.3606321 -0.14239311 0.15678602 -0.49347144 -0.79402804 0.7939019 -0.7887229 0.43153098 -0.39035097 -0.7309591 0.43831372 -0.75449646 0.4297937 1.0410664 -0.48615414 0.924321 0.43445885 0.24050671 0.2297318 -0.39267057 -0.75007737 0.43066674 0.9251392 1.0363803 -0.4377463
0.5485485 -0.46422103 0.16326842 0.23136866 1.0682752 -0.15426153 -0.44237387 0.1402694 1.0665495 0.16341856 -0.16812876 -0.41069323 0.4356578 -0.7933953 0.7617669 0.4478778 -0.45514727 0.76618415 -0.16128206 -0.7651181 0.44025078 -0.15698075 -0.73705226 0.22460973 -0.1312828 1.0487541 -0.3603311 -0.14240316 0.1565783 -0.49288702 -0.79308254 0.79313433 -0.78777826 0.43113574 -0.39000648 -0.7301904 0.4379872 -0.753666 0.42939502 1.0399866 -0.4855674 0.9234718 0.43413088 0.24025506 0.22947162 -0.39227107 -0.7492682 0.4302871 0.9242826 1.0353224 -0.43733758
0.5495495 -0.46375293 0.16303736 0.23111731 1.0670716 -0.15423581 -0.4419521 0.14005613 1.0653384 0.1631791 -0.16800332 -0.41023615 0.43529117 -0.79247254 0.7611577 0.44754052 -0.45468622 0.76557183 -0.16121116 -0.76427907 0.439931 -0.15690562 -0.73626804 0.22435206 -0.13128987 1.0476323 -0.3600312 -0.14241314 0.15637034 -0.49230355 -0.79213953 0.7923682 -0.78683573 0.43074107 -0.38966388 -0.72942275 0.43765914 -0.75283587 0.42899606 1.0389078 -0.48498237 0.9226237 0.43380308 0.24000323 0.22921097 -0.39187056 -0.74846125 0.42990768 0.9234277 1.0342665 -0.43692818
0.5505506 -0.46328646 0.16280615 0.23086679 1.0658685 -0.15420985 -0.4415311 0.1398443 1.0641284 0.16293955 -0.16787809 -0.40978056 0.43492448 -0.7915515 0.7605484 0.44720316 -0.4542252 0.7649584 -0.16114017 -0.76344097 0.43961203 -0.1568301 -0.73548484 0.22409356 -0.13129634 1.0465114 -0.3597315 -0.14242324 0.15616393 -0.49172097 -0.791196 0.791603 -0.7858944 0.43034756 -0.3893206 -0.72865504 0.43733215 -0.75200725 0.42859763 1.0378295 -0.48439795 0.9217754 0.43347517 0.23975104 0.22895038 -0.39147303 -0.7476531 0.42952803 0.9225737 1.0332123 -0.4365204
0.5515516 -0.46282077 0.16257584 0.23061502 1.0646678 -0.15418473 -0.44111043 0.1396327 1.062921 0.16270044 -0.16775301 -0.40932524 0.43455765 -0.7906316 0.75993973 0.44686618 -0.45376495 0.7643463 -0.1610691 -0.7626043 0.43929216 -0.1567556 -0.7347022 0.22383612 -0.13130304 1.0453928 -0.35943243 -0.14243338 0.15595597 -0.4911399 -0.7902548 0.7908387 -0.78495306 0.42995256 -0.38897833 -0.7278879 0.4370035 -0.75117904 0.42819908 1.0367534 -0.48381513 0.9209285 0.4331466 0.23949823 0.22868973 -0.39107543 -0.746847 0.42914844 0.92171884 1.0321581 -0.4361127
0.5525526 -0.4623558 0.16234544 0.2303636 1.0634695 -0.15415847 -0.44069138 0.13942146 1.0617151 0.1624622 -0.16762805 -0.40887082 0.43419093 -0.78971374 0.7593308 0.4465278 -0.45330524 0.7637342 -0.16099864 -0.76176804 0.43897146 -0.1566801 -0.7339194 0.22357795 -0.13130996 1.0442744 -0.35913435 -0.14244336 0.15574872 -0.49055916 -0.78931516 0.79007596 -0.7840149 0.4295582 -0.38863698 -0.7271211 0.43667617 -0.7503524 0.4278014 1.0356779 -0.48323292 0.9200818 0.432818 0.23924667 0.22842926 -0.39067852 -0.7460406 0.4287689 0.92086613 1.031106 -0.4357049
0.5535536 -0.46189085 0.16211486 0.23011261 1.0622722 -0.15413228 -0.44027165 0.13921052 1.0605111 0.16222295 -0.16750348 -0.4084182 0.43382436 -0.78879493 0.7587231 0.44618964 -0.45284635 0.76312274 -0.16092828 -0.7609323 0.4386509 -0.15660575 -0.7331376 0.22331947 -0.13131636 1.043158 -0.35883558 -0.1424534 0.15554148 -0.48998055 -0.78837657 0.7893141 -0.78307754 0.4291644 -0.3882958 -0.7263551 0.43634787 -0.7495267 0.42740318 1.0346042 -0.48265177 0.91923594 0.43248892 0.23899391 0.22816879 -0.3902819 -0.74523604 0.4283886 0.9200126 1.0300542 -0.43529773
0.5545546 -0.46142745 0.16188505 0.2298615 1.0610772 -0.15410706 -0.43985313 0.1389994 1.0593095 0.16198435 -0.16737932 -0.40796527 0.4334568 -0.78787774 0.7581147 0.44585118 -0.45238864 0.7625109 -0.16085684 -0.7600975 0.43833026 -0.15653032 -0.73235714 0.22306198 -0.1313228 1.042043 -0.35853788 -0.14246228 0.15533441 -0.489403 -0.7874391 0.78855306 -0.7821408 0.42876974 -0.3879557 -0.72559 0.43601882 -0.74870133 0.42700452 1.0335311 -0.48207146 0.91839004 0.4321599 0.2387416 0.2279081 -0.38988718 -0.74443156 0.4280098 0.9191603 1.0290041 -0.43489093
0.5555556 -0.4609644 0.16165435 0.22961047 1.0598837 -0.15408048 -0.43943474 0.13879061 1.0581089 0.16174585 -0.16725475 -0.4075132 0.43308988 -0.78696173 0.7575066 0.44551307 -0.45192993 0.7618998 -0.16078708 -0.75926363 0.4380086 -0.15645522 -0.7315768 0.22280404 -0.13132927 1.0409298 -0.35824043 -0.14247209 0.15512675 -0.48882598 -0.7865027 0.7877937 -0.7812054 0.428376 -0.38761568 -0.72482526 0.43568966 -0.7478763 0.42660743 1.0324594 -0.48149157 0.917545 0.43183076 0.2384893 0.2276473 -0.3894926 -0.74362695 0.42763066 0.91830885 1.0279548 -0.43448448
0.5565566 -0.4605019 0.16142416 0.22935924 1.0586925 -0.15405476 -0.4390175 0.13858026 1.0569109 0.1615082 -0.16713038 -0.40706253 0.43272254 -0.78604674 0.7568989 0.44517395 -0.45147276 0.76128864 -0.1607163 -0.7584305 0.43768704 -0.15638086 -0.73079765 0.2225467 -0.13133526 1.0398179 -0.35794368 -0.1424815 0.1549207 -0.48824996 -0.7855668 0.7870352 -0.7802713 0.4279819 -0.38727647 -0.72405994 0.435361 -0.7470531 0.42620948 1.031389 -0.48091364 0.91670036 0.43150055 0.23823616 0.22738671 -0.38909885 -0.74282444 0.42725128 0.91745746 1.0269072 -0.43407875
0.5575576 -0.46004108 0.16119424 0.2291081 1.0575029 -0.154028 -0.43860066 0.13837111 1.0557146 0.16126993 -0.16700652 -0.40661365 0.43235493 -0.78513336 0.75629103 0.44483477 -0.45101464 0.7606775 -0.1606459 -0.75759864 0.43736494 -0.1563066 -0.7300187 0.22228959 -0.13134137 1.0387077 -0.35764775 -0.14249107 0.15471339 -0.48767537 -0.78463393 0.786278 -0.7793398 0.42758757 -0.38693786 -0.7232965 0.43503127 -0.7462306 0.42581162 1.0303192 -0.4803358 0.9158565 0.4311704 0.23798308 0.22712588 -0.388706 -0.74202156 0.4268716 0.9166074 1.02586 -0.43367308
0.5585586 -0.45958 0.16096485 0.22885749 1.0563148 -0.15400168 -0.4381843 0.13816196 1.0545199 0.16103181 -0.16688266 -0.40616384 0.4319874 -0.7842192 0.7556838 0.44449544 -0.45055842 0.76006716 -0.16057527 -0.7567675 0.43704313 -0.15623224 -0.72924036 0.22203127 -0.1313478 1.0375979 -0.3573517 -0.14250025 0.15450674 -0.48710206 -0.78370017 0.7855215 -0.7784082 0.4271943 -0.38659957 -0.7225327 0.43470135 -0.74540824 0.4254149 1.029252 -0.47975913 0.915013 0.43084118 0.23773 0.22686517 -0.38831428 -0.74121976 0.42649227 0.91575646 1.0248146 -0.4332673
0.5595596 -0.45911926 0.16073537 0.22860625 1.055129 -0.15397575 -0.43776813 0.1379537 1.053327 0.1607934 -0.1667591 -0.40571576 0.43161967 -0.78330785 0.7550765 0.44415617 -0.45010245 0.7594567 -0.16050473 -0.7559364 0.43672052 -0.15615714 -0.72846276 0.22177386 -0.13135287 1.0364901 -0.35705662 -0.14250976 0.15429938 -0.48652944 -0.78276855 0.7847656 -0.7774781 0.42680088 -0.38626164 -0.7217703 0.43437183 -0.7445866 0.4250177 1.0281844 -0.479183 0.91416997 0.4305099 0.2374773 0.22660488 -0.3879225 -0.7404186 0.4261132 0.9149057 1.0237699 -0.43286183
0.5605606 -0.45866045 0.16050562 0.22835511 1.0539457 -0.15394926 -0.4373528 0.13774586 1.0521367 0.1605564 -0.16663554 -0.40526837 0.4312515 -0.7823967 0.7544693 0.4438162 -0.44964644 0.75884634 -0.16043407 -0.75510657 0.4363982 -0.15608272 -0.72768605 0.22151697 -0.13135958 1.0353839 -0.35676116 -0.1425181 0.15409255 -0.48595706 -0.78183824 0.78401124 -0.77655005 0.4264076 -0.38592458 -0.7210071 0.43404174 -0.7437665 0.42462102 1.0271188 -0.4786088 0.91332686 0.43017998 0.2372235 0.22634363 -0.38753152 -0.7396171 0.42573357 0.91405797 1.0227263 -0.4324571
0.5615616 -0.45820132 0.16027626 0.22810453 1.0527629 -0.15392298 -0.43693694 0.13753855 1.0509472 0.16031864 -0.16651246 -0.4048217 0.4308836 -0.78148544 0.7538621 0.443476 -0.4491917 0.75823593 -0.16036385 -0.754278 0.4360749 -0.15600812 -0.72691 0.2212595 -0.13136506 1.0342792 -0.3564659 -0.14252713 0.15388584 -0.485386 -0.7809081 0.783258 -0.77562195 0.42601424 -0.38558728 -0.7202456 0.43371052 -0.74294657 0.42422366 1.026054 -0.4780342 0.91248524 0.42984882 0.23697022 0.22608298 -0.38714144 -0.7388169 0.42535448 0.9132089 1.0216844 -0.43205345
0.5625626 -0.45774338 0.16004801 0.2278538 1.0515827 -0.15389583 -0.43652245 0.13733172 1.0497608 0.16008195 -0.16638994 -0.4043759 0.43051538 -0.7805762 0.75325537 0.44313562 -0.44873613 0.7576263 -0.16029334 -0.7534491 0.43575108 -0.15593332 -0.72613376 0.22100273 -0.13137084 1.0331749 -0.35617125 -0.14253584 0.15367961 -0.48481673 -0.7799798 0.78250486 -0.77469504 0.42562023 -0.38525143 -0.71948385 0.4333802 -0.7421275 0.42382705 1.0249913 -0.477461 0.91164345 0.42951766 0.2367171 0.22582236 -0.38675174 -0.7380177 0.4249756 0.9123609 1.0206431 -0.43164837
0.5635636 -0.4572855 0.15981862 0.22760278 1.0504042 -0.15386885 -0.43610865 0.13712525 1.0485756 0.15984443 -0.16626698 -0.4039312 0.43014717 -0.7796674 0.7526492 0.44279492 -0.4482824 0.75701666 -0.16022226 -0.7526219 0.43542767 -0.15585864 -0.72535974 0.2207461 -0.1313757 1.0320739 -0.35587764 -0.14254406 0.1534732 -0.4842485 -0.7790525 0.7817534 -0.77376944 0.42522728 -0.38491526 -0.7187227 0.43304878 -0.74130905 0.42343092 1.0239294 -0.476889 0.91080236 0.4291866 0.23646283 0.22556165 -0.38636357 -0.73721725 0.42459667 0.9115133 1.0196031 -0.4312446
0.5645646 -0.45682845 0.15958989 0.22735238 1.0492275 -0.15384203 -0.43569535 0.1369192 1.0473914 0.15960756 -0.16614375 -0.4034867 0.429779 -0.7787603 0.7520429 0.4424544 -0.4478287 0.756407 -0.16015235 -0.7517939 0.43510315 -0.15578368 -0.72458434 0.2204892 -0.13138148 1.0309732 -0.35558352 -0.14255232 0.15326732 -0.4836807 -0.7781262 0.78100306 -0.7728461 0.42483425 -0.38458005 -0.71796155 0.4327172 -0.74049115 0.42303446 1.0228677 -0.47631702 0.9099618 0.42885494 0.23621005 0.22530147 -0.38597468 -0.7364194 0.42421764 0.9106652 1.0185634 -0.43084055
0.5655656 -0.45637178 0.15936077 0.22710189 1.0480523 -0.15381467 -0.43528187 0.13671368 1.0462098 0.15937045 -0.16602063 -0.40304264 0.4294103 -0.7778522 0.75143635 0.44211337 -0.4473743 0.7557982 -0.1600815 -0.75096846 0.4347785 -0.15570927 -0.72381103 0.22023237 -0.13138637 1.0298735 -0.35529044 -0.1425603 0.15306145 -0.4831134 -0.7771999 0.7802527 -0.77192205 0.42444143 -0.38424435 -0.7172005 0.4323854 -0.7396741 0.42263892 1.0218083 -0.47574633 0.9091213 0.42852366 0.23595566 0.2250405 -0.3855874 -0.7356206 0.42383865 0.90981907 1.0175256 -0.43043762
0.5665666 -0.45591637 0.15913245 0.22685027 1.0468793 -0.1537875 -0.43486908 0.1365087 1.0450302 0.15913454 -0.16589865 -0.40259987 0.42904177 -0.7769465 0.75083005 0.44177184 -0.44692177 0.7551888 -0.16001084 -0.7501434 0.43445435 -0.15563482 -0.7230373 0.21997595 -0.13139132 1.0287759 -0.3549971 -0.14256814 0.15285558 -0.48254696 -0.7762759 0.77950525 -0.77099955 0.42404896 -0.38391015 -0.7164414 0.43205404 -0.7388582 0.42224386 1.0207496 -0.47517633 0.9082819 0.4281918 0.23570219 0.22477996 -0.3852008 -0.73482215 0.42346063 0.9089734 1.0164893 -0.43003398
0.5675676 -0.45546058 0.15890467 0.22660068 1.0457073 -0.15375987 -0.43445638 0.13630456 1.0438521 0.15889761 -0.16577578 -0.40215832 0.42867303 -0.7760401 0.7502241 0.44143027 -0.44646928 0.75457954 -0.15994021 -0.74931836 0.4341291 -0.15556031 -0.7222633 0.2197195 -0.13139606 1.0276794 -0.35470483 -0.1425758 0.15265006 -0.4819825 -0.77535266 0.778757 -0.7700782 0.42365646 -0.38357598 -0.7156811 0.43172115 -0.73804295 0.42184785 1.0196925 -0.4746075 0.9074425 0.42785943 0.23544803 0.22451982 -0.38481477 -0.73402584 0.4230817 0.9081271 1.0154529 -0.4296311
0.5685686 -0.45500556 0.15867567 0.22635043 1.0445371 -0.15373176 -0.43404403 0.13610041 1.0426761 0.15866184 -0.16565305 -0.40171644 0.42830423 -0.7751352 0.74961877 0.44108853 -0.44601646 0.7539718 -0.15986934 -0.7484936 0.43380368 -0.1554851 -0.7214914 0.21946317 -0.13140085 1.0265841 -0.35441178 -0.14258307 0.15244412 -0.4814183 -0.77442914 0.7780109 -0.7691581 0.4232635 -0.38324142 -0.71492136 0.43138894 -0.73722756 0.42145148 1.018636 -0.47403926 0.90660393 0.4275269 0.23519436 0.22425938 -0.38442862 -0.7332273 0.4227039 0.90728176 1.0144182 -0.42922732
0.5695696 -0.45455155 0.15844867 0.22609964 1.0433693 -0.15370342 -0.4336324 0.13589758 1.0415014 0.15842605 -0.16553098 -0.4012759 0.42793462 -0.77423066 0.7490125 0.44074634 -0.4455636 0.7533634 -0.15979815 -0.74766994 0.43347776 -0.15541077 -0.720719 0.21920699 -0.13140541 1.0254903 -0.35412055 -0.14259002 0.15223902 -0.48085427 -0.7735077 0.77726483 -0.7682392 0.422871 -0.38290817 -0.7141626 0.4310564 -0.73641336 0.42105672 1.0175799 -0.4734711 0.9057661 0.4271937 0.2349399 0.22399893 -0.3840438 -0.7324314 0.42232478 0.9064373 1.0133842 -0.42882535
0.5705706 -0.4540973 0.15822035 0.22584948 1.0422032 -0.15367526 -0.43322137 0.13569468 1.040328 0.15819022 -0.16540837 -0.40083507 0.4275657 -0.7733271 0.7484073 0.4404035 -0.44511193 0.75275457 -0.15972728 -0.74684805 0.43315223 -0.15533647 -0.71994793 0.2189506 -0.13140962 1.0243977 -0.35382798 -0.14259699 0.15203267 -0.48029178 -0.7725867 0.7765204 -0.7673206 0.42247894 -0.38257444 -0.7134036 0.43072337 -0.73559964 0.42066154 1.0165265 -0.47290397 0.9049281 0.42686102 0.23468605 0.2237387 -0.38365903 -0.73163503 0.42194653 0.9055933 1.0123519 -0.4284225
0.5715716 -0.45364407 0.15799323 0.22559923 1.0410382 -0.15364605 -0.43281034 0.1354925 1.0391569 0.15795508 -0.16528639 -0.40039548 0.4271968 -0.7724232 0.7478018 0.44006127 -0.4446602 0.75214666 -0.15965644 -0.7460245 0.4328255 -0.15526071 -0.71917665 0.2186951 -0.13141376 1.023306 -0.3535356 -0.14260316 0.15182799 -0.47972924 -0.7716665 0.77577615 -0.7664032 0.42208686 -0.382242 -0.71264553 0.4303898 -0.73478633 0.42026725 1.0154735 -0.47233754 0.90409046 0.42652813 0.23443145 0.2234787 -0.3832753 -0.7308389 0.42156893 0.9047495 1.0113199 -0.42801976
0.5725726 -0.45319077 0.15776566 0.22534946 1.0398761 -0.15361732 -0.4323994 0.13529176 1.037988 0.15771988 -0.16516379 -0.39995638 0.42682737 -0.77152157 0.7471963 0.43971837 -0.44420928 0.7515383 -0.15958509 -0.7452023 0.43249947 -0.1551857 -0.7184059 0.21843964 -0.13141742 1.0222164 -0.3532441 -0.14260939 0.15162367 -0.47916886 -0.7707478 0.7750333 -0.7654872 0.42169452 -0.38190883 -0.7118869 0.43005654 -0.7339734 0.4198727 1.014422 -0.4717718 0.9032543 0.42619503 0.23417702 0.22321826 -0.3828919 -0.7300432 0.42119035 0.9039062 1.0102904 -0.42761737
0.5735736 -0.45273954 0.15753838 0.22509915 1.0387157 -0.15358883 -0.43198872 0.13509023 1.036821 0.15748456 -0.1650415 -0.39951777 0.42645833 -0.7706193 0.74659204 0.4393751 -0.44375762 0.7509304 -0.15951303 -0.74438226 0.43217206 -0.15511045 -0.7176364 0.21818328 -0.13142028 1.0211284 -0.35295302 -0.1426155 0.15141845 -0.47860837 -0.7698293 0.7742916 -0.76457155 0.42130294 -0.38157636 -0.7111289 0.42972296 -0.73316205 0.41947874 1.0133716 -0.4712066 0.9024177 0.42586148 0.2339226 0.22295827 -0.3825089 -0.7292477 0.4208126 0.9030633 1.0092602 -0.42721498
0.5745746 -0.4522865 0.15731171 0.22484922 1.0375559 -0.15355936 -0.43157828 0.13488978 1.0356543 0.15724951 -0.16491935 -0.3990797 0.4260889 -0.76971793 0.74598634 0.43903178 -0.44330737 0.750323 -0.15944156 -0.74356055 0.4318449 -0.15503523 -0.71686566 0.21792877 -0.1314238 1.0200409 -0.35266158 -0.14262134 0.15121406 -0.47804916 -0.7689113 0.7735502 -0.7636568 0.4209114 -0.38124445 -0.7103705 0.4293883 -0.73235035 0.41908452 1.0123227 -0.4706425 0.9015814 0.42552796 0.2336685 0.22269815 -0.3821265 -0.72845274 0.42043483 0.9022208 1.0082321 -0.42681295
0.5755756 -0.4518358 0.15708512 0.22459951 1.0363983 -0.15352932 -0.4311691 0.13468987 1.0344913 0.15701482 -0.16479692 -0.39864278 0.42571932 -0.7688168 0.7453815 0.43868837 -0.44285676 0.74971557 -0.15937027 -0.74274 0.43151724 -0.15496036 -0.71609676 0.21767321 -0.13142759 1.018955 -0.3523716 -0.14262712 0.15100986 -0.47748995 -0.7679951 0.77281 -0.76274264 0.42051995 -0.38091233 -0.70961344 0.42905462 -0.7315394 0.41869122 1.0112737 -0.47007823 0.9007455 0.4251935 0.23341349 0.22243804 -0.38174435 -0.72765875 0.42005664 0.90137863 1.007205 -0.4264109
0.5765766 -0.45138413 0.15685886 0.22434938 1.0352422 -0.15349928 -0.43075934 0.13449079 1.0333288 0.15678081 -0.16467527 -0.39820594 0.42534938 -0.76791614 0.74477684 0.43834466 -0.44240618 0.7491081 -0.15929848 -0.7419203 0.4311895 -0.15488425 -0.715328 0.21741787 -0.13142982 1.01787 -0.35208005 -0.14263102 0.15080595 -0.47693175 -0.76707876 0.77207077 -0.76182926 0.42012784 -0.38058147 -0.70885575 0.42871967 -0.730728 0.41829693 1.0102267 -0.46951497 0.8999109 0.42485994 0.23315921 0.2221784 -0.38136226 -0.7268632 0.41967955 0.9005368 1.0061786 -0.42600858
0.5775776 -0.45093346 0.15663233 0.22409981 1.0340885 -0.15346906 -0.43035 0.13429183 1.032168 0.1565468 -0.1645529 -0.3977687 0.42497948 -0.76701653 0.7441716 0.43800116 -0.44195637 0.74850005 -0.15922642 -0.7411022 0.43086135 -0.15480909 -0.7145594 0.21716306 -0.13143182 1.0167876 -0.35178903 -0.14263591 0.1506024 -0.4763744 -0.76616335 0.7713328 -0.7609174 0.41973674 -0.3802497 -0.70809805 0.42838487 -0.7299192 0.41790375 1.0091811 -0.4689526 0.89907634 0.42452636 0.23290479 0.22191888 -0.38098127 -0.72607 0.41930234 0.8996961 1.0051537 -0.42560595
0.5785786 -0.4504831 0.15640661 0.22385031 1.0329356 -0.15343824 -0.42994067 0.1340937 1.0310098 0.15631285 -0.16443089 -0.39733282 0.42461058 -0.7661163 0.7435679 0.43765676 -0.4415064 0.74789375 -0.15915361 -0.7402824 0.43053302 -0.15473309 -0.71379113 0.21690878 -0.13143453 1.0157051 -0.35149854 -0.14264041 0.15039885 -0.47581768 -0.76524794 0.7705947 -0.76000595 0.4193464 -0.37991723 -0.7073407 0.42805025 -0.7291087 0.41751042 1.0081365 -0.46839076 0.8982416 0.4241914 0.23265016 0.22165889 -0.38060054 -0.72527504 0.4189252 0.89885557 1.0041294 -0.42520487
0.5795796 -0.450033 0.15618119 0.22360116 1.031785 -0.15340716 -0.42953143 0.13389647 1.029852 0.15607926 -0.16430855 -0.39689723 0.42424038 -0.7652179 0.7429634 0.43731192 -0.44105646 0.7472868 -0.1590817 -0.739464 0.43020427 -0.15465695 -0.7130229 0.21665463 -0.13143584 1.0146245 -0.3512073 -0.14264378 0.15019506 -0.47526145 -0.76433396 0.76985836 -0.7590947 0.4189543 -0.379586 -0.70658386 0.42771447 -0.72829866 0.41711742 1.0070922 -0.46782857 0.89740777 0.42385677 0.23239523 0.2213994 -0.3802201 -0.724481 0.4185488 0.89801514 1.0031056 -0.42480296
0.5805806 -0.44958296 0.1559554 0.22335169 1.0306358 -0.15337554 -0.4291235 0.13369977 1.0286967 0.15584597 -0.16418627 -0.39646202 0.42387047 -0.76431954 0.74235904 0.4369673 -0.44060633 0.7466805 -0.15900901 -0.73864675 0.42987534 -0.15458068 -0.71225536 0.21640015 -0.13143772 1.0135455 -0.3509177 -0.14264771 0.14999175 -0.47470522 -0.7634193 0.76912165 -0.758185 0.41856438 -0.37925526 -0.70582736 0.42738 -0.7274902 0.41672567 1.0060502 -0.46726748 0.8965744 0.42352208 0.23214054 0.22114003 -0.37984 -0.72368723 0.41817176 0.89717567 1.0020838 -0.42440134
0.5815816 -0.44913366 0.15573055 0.22310257 1.0294876 -0.15334424 -0.42871514 0.13350374 1.0275432 0.15561324 -0.16406444 -0.3960278 0.42349976 -0.7634215 0.741755 0.43662226 -0.44015807 0.74607325 -0.15893582 -0.73782915 0.4295459 -0.15450457 -0.7114879 0.21614599 -0.131439 1.0124675 -0.35062674 -0.14265043 0.14978856 -0.47415122 -0.7625072 0.7683866 -0.7572749 0.41817334 -0.37892357 -0.70506924 0.42704338 -0.72668225 0.41633266 1.0050082 -0.46670747 0.89574164 0.42318732 0.23188564 0.22088063 -0.3794607 -0.7228938 0.41779467 0.8963366 1.0010626 -0.4239995
0.5825826 -0.44868383 0.15550548 0.2228533 1.0283417 -0.15331206 -0.42830598 0.13330835 1.0263907 0.155381 -0.16394159 -0.3955933 0.42313045 -0.7625228 0.7411504 0.4362772 -0.439708 0.74546695 -0.15886268 -0.73701185 0.42921668 -0.154428 -0.7107205 0.21589252 -0.13144049 1.0113904 -0.3503369 -0.14265278 0.14958632 -0.47359592 -0.76159453 0.76765245 -0.7563654 0.41778263 -0.37859225 -0.7043134 0.42670777 -0.7258735 0.4159401 1.0039674 -0.4661473 0.894909 0.42285168 0.23163107 0.22062194 -0.37908095 -0.72209966 0.41741857 0.89549714 1.0000424 -0.4235971
0.5835836 -0.44823533 0.15528151 0.22260466 1.0271982 -0.15327919 -0.42789772 0.1331135 1.0252404 0.1551485 -0.1638192 -0.39515927 0.42275992 -0.76162434 0.74054694 0.4359325 -0.43925902 0.744861 -0.15878987 -0.73619515 0.42888695 -0.15435138 -0.7099538 0.21563894 -0.13144046 1.0103153 -0.3500465 -0.14265501 0.14938378 -0.47304165 -0.7606823 0.76691926 -0.7554575 0.41739267 -0.3782611 -0.70355606 0.42637128 -0.72506607 0.4155486 1.0029283 -0.46558774 0.8940767 0.42251658 0.2313765 0.22036278 -0.37870157 -0.7213064 0.41704258 0.89465874 0.99902356 -0.42319468
0.5845846 -0.44778606 0.15505707 0.22235563 1.0260558 -0.15324616 -0.4274891 0.1329189 1.0240911 0.1549165 -0.1636971 -0.39472556 0.42238954 -0.76072776 0.73994285 0.43558654 -0.43880922 0.74425423 -0.15871602 -0.73537827 0.4285566 -0.15427402 -0.70918703 0.2153854 -0.13144013 1.0092404 -0.3497555 -0.14265674 0.14918208 -0.47248924 -0.75977105 0.7661864 -0.75455004 0.41700256 -0.37793028 -0.7027995 0.4260353 -0.72425854 0.41515684 1.0018901 -0.4650288 0.89324486 0.4221812 0.23112106 0.22010365 -0.3783225 -0.72051305 0.41666633 0.8938203 0.998005 -0.42279252
0.5855856 -0.447337 0.15483311 0.22210696 1.0249147 -0.15321213 -0.42708093 0.13272578 1.0229447 0.15468457 -0.16357374 -0.39429256 0.4220197 -0.7598305 0.7393389 0.43524057 -0.43835998 0.74364763 -0.15864205 -0.7345625 0.42822608 -0.15419668 -0.70842016 0.21513298 -0.13144001 1.0081674 -0.34946543 -0.14265794 0.14897972 -0.47193563 -0.75886023 0.76545423 -0.7536428 0.41661167 -0.3775995 -0.7020419 0.42569828 -0.72345155 0.41476616 1.0008532 -0.4644698 0.8924129 0.42184567 0.2308667 0.21984535 -0.37794346 -0.7197202 0.4162904 0.8929831 0.99698806 -0.4223901
0.5865866 -0.44688937 0.1546098 0.22185844 1.0237757 -0.15317863 -0.42667356 0.1325323 1.0217996 0.15445313 -0.16345114 -0.39385957 0.42164925 -0.75893307 0.73873526 0.4348944 -0.43791053 0.7430419 -0.15856695 -0.73374677 0.4278955 -0.1541194 -0.7076543 0.21487984 -0.131439 1.0070952 -0.34917486 -0.14265841 0.14877754 -0.4713831 -0.75794834 0.7647232 -0.75273573 0.41622263 -0.37726793 -0.7012847 0.42536184 -0.72264373 0.4143747 0.99981725 -0.46391088 0.89158267 0.42151004 0.23061183 0.21958706 -0.37756488 -0.71892595 0.41591465 0.89214516 0.99597186 -0.42198783
0.5875876 -0.44644064 0.15438649 0.22161025 1.0226377 -0.15314385 -0.42626446 0.13234055 1.0206553 0.15422249 -0.16332874 -0.39342687 0.42127877 -0.7580363 0.73813206 0.4345486 -0.43746096 0.74243575 -0.15849233 -0.7329314 0.42756507 -0.15404132 -0.7068883 0.21462739 -0.13143799 1.0060254 -0.3488846 -0.14265844 0.14857596 -0.47083127 -0.7570387 0.76399326 -0.7518298 0.41583255 -0.3769378 -0.7005288 0.4250244 -0.7218381 0.41398337 0.99878275 -0.4633531 0.89075124 0.42117378 0.23035681 0.21932879 -0.37718695 -0.71813345 0.4155391 0.8913089 0.9949567 -0.42158577
0.5885886 -0.44599277 0.15416342 0.22136173 1.0215014 -0.1531086 -0.425857 0.13214862 1.0195137 0.15399152 -0.16320494 -0.392994 0.42090794 -0.75713885 0.73752797 0.43420112 -0.4370121 0.7418299 -0.15841761 -0.7321153 0.42723364 -0.15396366 -0.7061214 0.21437466 -0.13143706 1.0049556 -0.34859395 -0.14265841 0.1483748 -0.4702794 -0.7561288 0.7632629 -0.75092345 0.41544202 -0.3766067 -0.699772 0.42468715 -0.7210313 0.41359305 0.9977475 -0.46279514 0.8899224 0.4208378 0.23010245 0.21907088 -0.3768091 -0.7173396 0.41516343 0.89047194 0.99394214 -0.42118245
0.5895896 -0.4455449 0.15394092 0.22111374 1.0203665 -0.15307319 -0.42544872 0.13195801 1.0183731 0.15376142 -0.16308257 -0.3925616 0.42053738 -0.7562423 0.73692477 0.43385497 -0.4365629 0.74122405 -0.15834233 -0.7313011 0.42690247 -0.15388495 -0.7053567 0.21412358 -0.13143483 1.0038873 -0.34830302 -0.14265758 0.14817429 -0.46972877 -0.75521916 0.76253444 -0.7500182 0.41505325 -0.37627473 -0.69901454 0.42434987 -0.7202245 0.4132025 0.9967155 -0.4622384 0.8890922 0.4205019 0.22984776 0.21881193 -0.37643054 -0.71654505 0.4147884 0.88963604 0.9929294 -0.42077953
0.5905906 -0.44509742 0.15371868 0.2208662 1.0192342 -0.15303701 -0.42504066 0.13176823 1.0172346 0.15353158 -0.16295868 -0.39212978 0.42016712 -0.75534594 0.7363218 0.4335078 -0.436113 0.74061936 -0.15826708 -0.7304857 0.42657003 -0.1538069 -0.70458955 0.21387139 -0.13143194 1.0028207 -0.3480125 -0.14265567 0.1479742 -0.46917716 -0.75430983 0.76180685 -0.7491133 0.4146639 -0.37594345 -0.6982566 0.42401275 -0.7194184 0.4128126 0.9956835 -0.46168083 0.88826233 0.42016506 0.22959334 0.21855485 -0.3760532 -0.7157522 0.4144136 0.88880056 0.99191606 -0.42037648
0.5915916 -0.44464934 0.15349653 0.22061843 1.0181028 -0.15300035 -0.42463315 0.13157922 1.0160973 0.15330166 -0.16283512 -0.39169767 0.41979623 -0.75444955 0.73571754 0.43316117 -0.43566382 0.7400129 -0.15819085 -0.7296704 0.4262381 -0.15372759 -0.70382416 0.21362013 -0.13142902 1.0017544 -0.34772152 -0.142654 0.14777339 -0.4686266 -0.75340104 0.76107866 -0.74820846 0.41427475 -0.37561262 -0.6974989 0.423674 -0.7186122 0.412423 0.9946531 -0.46112436 0.8874327 0.41982892 0.22933814 0.2182973 -0.37567618 -0.7149588 0.4140388 0.8879652 0.9909053 -0.41997275
0.5925926 -0.44420114 0.1532751 0.22037122 1.0169731 -0.15296352 -0.4242245 0.13139027 1.0149617 0.15307274 -0.1627115 -0.39126596 0.4194256 -0.753553 0.7351141 0.43281358 -0.4352144 0.73940724 -0.15811476 -0.72885585 0.42590556 -0.15364811 -0.7030586 0.21336907 -0.13142493 1.0006897 -0.34743026 -0.14265084 0.14757419 -0.46807617 -0.7524927 0.7603525 -0.7473045 0.41388598 -0.37528002 -0.6967413 0.4233358 -0.7178053 0.4120337 0.99362385 -0.46056777 0.8866037 0.41949254 0.22908387 0.21804014 -0.37529823 -0.7141643 0.41366524 0.8871304 0.98989487 -0.4195695
0.5935936 -0.44375327 0.1530537 0.22012377 1.0158455 -0.15292528 -0.4238161 0.1312021 1.0138283 0.15284407 -0.16258767 -0.39083424 0.4190547 -0.7526562 0.73451114 0.43246526 -0.43476474 0.73880213 -0.15803754 -0.7280413 0.42557284 -0.15356821 -0.70229304 0.21311751 -0.13142154 0.99962646 -0.34713948 -0.14264774 0.14737469 -0.46752676 -0.7515844 0.7596266 -0.7464007 0.41349772 -0.37494865 -0.6959836 0.42299783 -0.7170009 0.41164467 0.99259454 -0.46001142 0.8857753 0.4191554 0.22882974 0.21778277 -0.37492016 -0.7133706 0.41329035 0.88629526 0.9888855 -0.41916525
0.5945946 -0.4433051 0.15283236 0.21987647 1.014719 -0.15288702 -0.42340708 0.13101542 1.0126956 0.1526159 -0.16246259 -0.39040184 0.41868415 -0.7517594 0.7339077 0.43211833 -0.4343149 0.7381968 -0.15796018 -0.72722673 0.42524067 -0.15348855 -0.7015275 0.21286723 -0.13141721 0.99856466 -0.3468475 -0.1426442 0.14717507 -0.46697634 -0.7506752 0.7589009 -0.74549615 0.41310847 -0.37461624 -0.6952255 0.42265892 -0.71619415 0.41125515 0.99156725 -0.45945483 0.88494706 0.41881812 0.22857487 0.21752587 -0.37454316 -0.71257544 0.4129165 0.88546115 0.9878775 -0.4187615
0.5955956 -0.44285747 0.15261254 0.2196294 1.0135937 -0.15284821 -0.42299908 0.13082862 1.0115651 0.15238723 -0.16233853 -0.38997063 0.41831306 -0.7508637 0.73330444 0.43177053 -0.4338653 0.73759127 -0.15788293 -0.7264128 0.4249073 -0.15340799 -0.7007614 0.21261686 -0.13141221 0.9975034 -0.3465556 -0.14263943 0.14697576 -0.46642756 -0.7497671 0.75817645 -0.744593 0.41271976 -0.37428427 -0.6944669 0.42231947 -0.71538854 0.41086733 0.9905407 -0.45889938 0.8841199 0.41848114 0.22832027 0.21726954 -0.37416545 -0.7117817 0.41254243 0.8846265 0.98686975 -0.4183572
0.5965966 -0.4424099 0.15239206 0.21938321 1.0124704 -0.15280873 -0.42259035 0.13064337 1.010436 0.15216008 -0.16221344 -0.389539 0.41794205 -0.7499665 0.7327019 0.43142262 -0.4334149 0.7369861 -0.15780473 -0.7255991 0.42457393 -0.15332729 -0.69999576 0.21236676 -0.13140622 0.9964438 -0.34626415 -0.1426343 0.14677739 -0.46587828 -0.7488595 0.75745255 -0.74368995 0.41233206 -0.3739516 -0.69370747 0.4219816 -0.714583 0.4104786 0.9895154 -0.45834342 0.88329136 0.41814327 0.22806573 0.217013 -0.37378854 -0.71098685 0.4121699 0.88379276 0.9858631 -0.41795194
0.5975976 -0.44196165 0.1521726 0.21913612 1.0113486 -0.1527682 -0.42218152 0.13045847 1.0093081 0.1519331 -0.1620886 -0.38910753 0.4175712 -0.7490695 0.73209834 0.43107384 -0.43296427 0.73638076 -0.1577264 -0.72478426 0.42424044 -0.15324593 -0.6992302 0.21211731 -0.13140044 0.9953853 -0.3459717 -0.14262828 0.14657956 -0.4653288 -0.7479511 0.7567292 -0.742787 0.4119437 -0.37361848 -0.69295007 0.4216419 -0.7137768 0.41009063 0.98849064 -0.45778793 0.88246465 0.41780633 0.22781223 0.21675685 -0.37341014 -0.71019095 0.4117958 0.88296 0.98485696 -0.41754735
0.5985986 -0.44151357 0.15195337 0.21889019 1.0102284 -0.15272734 -0.42177227 0.13027376 1.0081823 0.15170637 -0.1619631 -0.38867596 0.41720054 -0.7481728 0.73149526 0.43072572 -0.43251365 0.7357751 -0.15764734 -0.72396934 0.4239065 -0.15316442 -0.6984638 0.21186835 -0.13139352 0.99432784 -0.34567893 -0.14262205 0.14638072 -0.4647805 -0.74704313 0.7560066 -0.7418847 0.41155583 -0.37328562 -0.69219 0.4213025 -0.71297085 0.40970236 0.98746777 -0.4572321 0.8816378 0.41746876 0.22755772 0.21650094 -0.37303346 -0.709396 0.41142327 0.8821268 0.9838525 -0.41714224
0.5995996 -0.44106492 0.1517342 0.218644 1.0091099 -0.15268552 -0.4213627 0.13009006 1.0070575 0.15147966 -0.16183802 -0.3882452 0.41682896 -0.74727535 0.7308919 0.43037608 -0.43206245 0.7351702 -0.15756732 -0.7231558 0.42357185 -0.15308288 -0.6976982 0.21161866 -0.13138622 0.9932711 -0.3453861 -0.14261416 0.14618295 -0.46423042 -0.74613523 0.7552843 -0.7409803 0.4111679 -0.37295213 -0.6914297 0.42096266 -0.71216476 0.4093147 0.98644507 -0.45667633 0.8808108 0.4171315 0.22730374 0.21624541 -0.37265584 -0.7086005 0.41105098 0.8812938 0.9828486 -0.4167359
0.6006006 -0.4406169 0.15151528 0.21839759 1.0079924 -0.15264323 -0.42095318 0.12990755 1.0059347 0.1512546 -0.16171202 -0.38781318 0.41645822 -0.7463779 0.7302886 0.4300275 -0.43161172 0.7345648 -0.15748766 -0.7223418 0.42323798 -0.15299979 -0.69693184 0.21137011 -0.13137862 0.99221605 -0.3450923 -0.14260691 0.14598566 -0.46368203 -0.7452276 0.7545629 -0.7400785 0.41077998 -0.3726184 -0.6906702 0.42062283 -0.7113579 0.40892833 0.9854238 -0.4561209 0.8799844 0.41679382 0.2270498 0.21598971 -0.37227783 -0.7078044 0.41067806 0.88046217 0.9818455 -0.41633016
0.6016016 -0.4401682 0.15129796 0.21815228 1.006877 -0.15259978 -0.4205434 0.12972617 1.0048139 0.15102881 -0.16158545 -0.38738197 0.41608724 -0.7454797 0.72968584 0.429679 -0.43116018 0.7339597 -0.15740663 -0.7215278 0.42290318 -0.15291694 -0.69616616 0.21112251 -0.13136944 0.991162 -0.34479997 -0.14259806 0.14578891 -0.46313378 -0.7443193 0.7538426 -0.7391754 0.41039288 -0.3722845 -0.6899097 0.42028272 -0.7105517 0.40854132 0.9844039 -0.4555652 0.8791585 0.4164557 0.22679561 0.21573427 -0.37190023 -0.7070074 0.4103061 0.8796296 0.9808439 -0.4159233
0.6026026 -0.43972018 0.15108004 0.21790671 1.0057628 -0.15255639 -0.4201341 0.12954485 1.0036947 0.15080452 -0.16145897 -0.38695005 0.41571563 -0.7445824 0.7290827 0.42932922 -0.43070853 0.7333548 -0.15732548 -0.7207137 0.42256826 -0.15283382 -0.6953993 0.2108742 -0.13136065 0.99010986 -0.34450546 -0.14258793 0.14559215 -0.4625854 -0.7434113 0.75312287 -0.7382727 0.4100055 -0.37195 -0.68914944 0.41994306 -0.7097462 0.408155 0.9833846 -0.4550101 0.87833244 0.41611803 0.22654235 0.21547994 -0.3715221 -0.70621115 0.40993425 0.87879795 0.9798424 -0.4155162
0.6036036 -0.43927118 0.15086332 0.21766117 1.0046502 -0.15251172 -0.4197233 0.12936497 1.0025759 0.1505796 -0.16133183 -0.38651815 0.41534472 -0.74368376 0.7284798 0.4289797 -0.4302565 0.73274976 -0.1572437 -0.71989846 0.42223254 -0.15274924 -0.6946334 0.21062589 -0.13135102 0.98905754 -0.34421092 -0.14257833 0.14539552 -0.46203655 -0.74250317 0.7524026 -0.7373701 0.40961874 -0.37161434 -0.6883873 0.41960248 -0.7089398 0.40776873 0.9823666 -0.4544549 0.8775071 0.41578007 0.22628874 0.21522537 -0.37114346 -0.70541334 0.40956256 0.87796676 0.9788423 -0.4151085
0.6046046 -0.43882197 0.15064618 0.21741638 1.0035394 -0.15246633 -0.41931275 0.12918502 1.0014603 0.15035605 -0.16120428 -0.3860867 0.41497403 -0.742785 0.7278766 0.42863077 -0.42980462 0.7321444 -0.15716192 -0.7190839 0.4218978 -0.15266508 -0.69386625 0.21037903 -0.1313405 0.98800766 -0.34391636 -0.14256719 0.14520031 -0.46148786 -0.7415949 0.75168407 -0.73646694 0.40923205 -0.37127945 -0.68762594 0.41926193 -0.7081328 0.40738276 0.9813502 -0.45389992 0.8766828 0.41544178 0.22603512 0.21497095 -0.37076575 -0.70461595 0.40919137 0.87713647 0.9778443 -0.4147004
0.6056056 -0.43837342 0.15042973 0.21717224 1.0024297 -0.15242064 -0.41890284 0.12900615 1.0003457 0.15013218 -0.16107664 -0.3856544 0.41460276 -0.7418871 0.7272738 0.42828092 -0.42935207 0.73154014 -0.15707919 -0.7182703 0.42156228 -0.15257984 -0.69309926 0.21013162 -0.1313298 0.9869585 -0.3436215 -0.14255577 0.14500445 -0.46093974 -0.7406874 0.7509658 -0.7355656 0.40884563 -0.37094358 -0.68686503 0.41892198 -0.70732576 0.4069977 0.98033357 -0.45334405 0.87585825 0.4151035 0.22578186 0.21471769 -0.3703877 -0.70381826 0.4088205 0.87630594 0.97684586 -0.4142929
0.6066066 -0.43792322 0.1502142 0.21692729 1.001322 -0.15237373 -0.41849166 0.12882811 0.9992318 0.14990959 -0.16094899 -0.3852226 0.41423103 -0.74098825 0.72667146 0.42793104 -0.42889863 0.73093563 -0.15699664 -0.71745557 0.4212258 -0.15249541 -0.69233304 0.20988539 -0.1313177 0.9859109 -0.34332672 -0.14254329 0.1448093 -0.46039212 -0.7397799 0.7502483 -0.7346634 0.40845877 -0.37060848 -0.686103 0.41858023 -0.7065202 0.40661177 0.9793186 -0.45278877 0.87503386 0.41476524 0.22552836 0.21446341 -0.3700097 -0.70302016 0.4084498 0.87547463 0.97584873 -0.41388434
0.6076076 -0.4374747 0.1499983 0.21668303 1.0002165 -0.1523273 -0.41808045 0.12865114 0.99812096 0.14968655 -0.16082051 -0.38479063 0.41386014 -0.74008954 0.7260681 0.4275811 -0.4284464 0.7303306 -0.15691286 -0.71664137 0.4208906 -0.15240902 -0.6915649 0.2096388 -0.13130584 0.9848634 -0.34303048 -0.14253026 0.14461488 -0.45984372 -0.73887163 0.7495315 -0.733761 0.4080732 -0.37027162 -0.6853399 0.41823983 -0.7057135 0.40622687 0.97830516 -0.45223397 0.8742104 0.41442698 0.22527564 0.21420974 -0.36963132 -0.7022217 0.4080791 0.87464535 0.9748524 -0.41347504
0.6086086 -0.43702555 0.14978343 0.21643862 0.99911183 -0.15227851 -0.41766933 0.12847501 0.99701047 0.14946494 -0.16069177 -0.38435876 0.41348922 -0.73919016 0.7254654 0.42723104 -0.42799342 0.7297263 -0.15682822 -0.71582603 0.42055383 -0.15232351 -0.6907984 0.2093932 -0.13129294 0.9838179 -0.3427346 -0.14251634 0.1444202 -0.45929623 -0.73796433 0.7488153 -0.7328593 0.40768728 -0.36993593 -0.684578 0.41789824 -0.70490694 0.40584257 0.977293 -0.45167968 0.8733862 0.41408795 0.22502255 0.21395686 -0.369253 -0.70142305 0.40770894 0.8738161 0.97385705 -0.41306633
0.6096096 -0.43657583 0.14956874 0.21619523 0.9980091 -0.15223041 -0.4172582 0.12829906 0.99590254 0.14924306 -0.16056308 -0.38392743 0.41311824 -0.73829114 0.7248629 0.42688057 -0.4275404 0.7291221 -0.15674412 -0.71501255 0.4202181 -0.15223691 -0.6900315 0.20914784 -0.13127941 0.9827739 -0.34243873 -0.14250234 0.14422613 -0.45874834 -0.73705626 0.7480999 -0.7319571 0.40730146 -0.36959788 -0.6838138 0.41755763 -0.7040998 0.40545833 0.97628105 -0.45112443 0.8725629 0.41374996 0.22477037 0.2137051 -0.36887348 -0.70062405 0.40733966 0.8729872 0.9728633 -0.41265717
0.6106106 -0.4361262 0.14935493 0.21595207 0.99690765 -0.15218064 -0.4168466 0.1281243 0.9947965 0.14902225 -0.16043445 -0.3834955 0.41274744 -0.7373924 0.72426057 0.42653048 -0.42708647 0.7285177 -0.15665856 -0.7141982 0.4198817 -0.15214938 -0.6892644 0.2089029 -0.13126594 0.98173076 -0.3421426 -0.14248729 0.1440326 -0.45820054 -0.7361493 0.74738556 -0.73105603 0.40691596 -0.36926106 -0.68305135 0.41721618 -0.70329356 0.40507472 0.9752716 -0.4505698 0.8717403 0.4134118 0.22451714 0.21345297 -0.36849487 -0.69982475 0.40697 0.872159 0.97187054 -0.4122467
0.6116116 -0.43567634 0.14914066 0.21570858 0.9958084 -0.15213051 -0.4164351 0.1279499 0.9936918 0.14880183 -0.16030437 -0.38306296 0.41237682 -0.73649275 0.72365797 0.42617983 -0.42663324 0.727914 -0.15657273 -0.7133837 0.41954455 -0.1520625 -0.6884974 0.20865825 -0.13125134 0.98068917 -0.3418459 -0.14247084 0.14383951 -0.4576534 -0.73524183 0.7466707 -0.73015463 0.40653098 -0.3689235 -0.6822877 0.41687486 -0.7024866 0.4046917 0.97426254 -0.45001453 0.8709184 0.41307297 0.22426474 0.21320048 -0.36811668 -0.6990254 0.406601 0.8713312 0.9708785 -0.41183704
0.6126126 -0.43522686 0.14892763 0.21546566 0.9947103 -0.15208003 -0.41602284 0.12777713 0.9925887 0.14858162 -0.16017464 -0.38263106 0.4120062 -0.7355935 0.7230561 0.42582908 -0.42617908 0.7273098 -0.15648627 -0.7125698 0.41920835 -0.15197441 -0.68772984 0.20841411 -0.1312365 0.9796486 -0.34154838 -0.14245418 0.14364645 -0.45710558 -0.73433405 0.7459571 -0.72925353 0.40614617 -0.36858612 -0.6815235 0.41653356 -0.7016797 0.40430787 0.97325456 -0.44946036 0.87009627 0.41273502 0.22401288 0.21294862 -0.36773872 -0.6982254 0.4062317 0.8705033 0.9698877 -0.41142648
0.6136136 -0.43477693 0.14871478 0.21522361 0.993615 -0.15202847 -0.41561145 0.12760466 0.99148774 0.14836186 -0.16004449 -0.38219836 0.41163504 -0.7346938 0.72245455 0.4254791 -0.42572588 0.7267066 -0.15639931 -0.71175545 0.4188712 -0.15188608 -0.686963 0.20817041 -0.13122064 0.9786104 -0.34125227 -0.1424368 0.14345446 -0.45655817 -0.73342717 0.745245 -0.7283514 0.4057619 -0.36824778 -0.68076044 0.41619194 -0.70087445 0.40392596 0.9722477 -0.44890636 0.8692759 0.41239622 0.22376072 0.21269777 -0.36735916 -0.69742703 0.40586385 0.8696768 0.96889794 -0.4110162
0.6146146 -0.43432763 0.14850318 0.21498144 0.9925197 -0.15197629 -0.41519883 0.12743261 0.99038815 0.14814344 -0.15991393 -0.38176677 0.41126457 -0.7337948 0.7218529 0.42512876 -0.425271 0.7261027 -0.15631303 -0.71094143 0.4185343 -0.15179735 -0.6861963 0.2079272 -0.13120422 0.9775727 -0.34095463 -0.14241892 0.14326185 -0.45601025 -0.73252004 0.74453324 -0.7274511 0.40537757 -0.3679098 -0.6799948 0.41585067 -0.7000663 0.40354335 0.97124237 -0.4483518 0.86845607 0.4120576 0.22350848 0.21244675 -0.36697978 -0.69662666 0.40549546 0.86885035 0.96790975 -0.41060543
0.6156156 -0.4338771 0.14829087 0.21473908 0.9914268 -0.15192342 -0.41478634 0.12726241 0.98929054 0.14792436 -0.15978307 -0.38133416 0.41089466 -0.732895 0.7212507 0.4247776 -0.4248171 0.72549987 -0.15622425 -0.710127 0.41819653 -0.1517084 -0.6854288 0.20768437 -0.13118741 0.976536 -0.34065723 -0.14239967 0.14307055 -0.45546377 -0.7316125 0.7438222 -0.7265502 0.40499398 -0.36757076 -0.6792307 0.4155085 -0.69926053 0.40316194 0.97023845 -0.44779813 0.86763537 0.41171876 0.223257 0.21219623 -0.36660123 -0.6958263 0.4051286 0.8680249 0.9669213 -0.4101942
0.6166166 -0.4334277 0.14807945 0.21449795 0.9903361 -0.15187046 -0.41437408 0.12709194 0.9881947 0.14770597 -0.15965179 -0.3809018 0.410524 -0.73199594 0.7206496 0.42442688 -0.42436314 0.72489727 -0.15613645 -0.7093136 0.41785958 -0.15161842 -0.6846627 0.20744124 -0.13117075 0.97550106 -0.34035927 -0.14238042 0.14287871 -0.4549177 -0.7307056 0.7431123 -0.72564954 0.40461034 -0.36723226 -0.67846715 0.4151668 -0.6984546 0.40278086 0.9692356 -0.44724452 0.86681604 0.4113803 0.22300547 0.21194634 -0.3662224 -0.69502676 0.40476128 0.8671991 0.96593577 -0.40978292
0.6176176 -0.43297726 0.14786863 0.2142564 0.98924655 -0.15181622 -0.4139617 0.12692305 0.98710054 0.14748895 -0.15951991 -0.38047075 0.41015366 -0.7310959 0.72004914 0.42407635 -0.42390895 0.72429395 -0.15604797 -0.70850044 0.41752222 -0.15152773 -0.68389523 0.20719975 -0.1311521 0.9744675 -0.34006116 -0.14236048 0.14268816 -0.4543708 -0.7298001 0.74240255 -0.7247498 0.40422702 -0.36689287 -0.67770267 0.4148249 -0.69764775 0.40240026 0.9682337 -0.44669047 0.86599743 0.41104206 0.22275394 0.2116966 -0.36584383 -0.69422585 0.4043938 0.8663746 0.9649508 -0.40937108
0.6186186 -0.43252763 0.14765853 0.21401554 0.98815835 -0.15176079 -0.41354972 0.12675446 0.9860087 0.14727151 -0.1593886 -0.3800379 0.40978342 -0.7301959 0.7194476 0.42372623 -0.4234544 0.7236918 -0.15595824 -0.7076863 0.41718423 -0.151438 -0.6831285 0.20695809 -0.1311341 0.97343564 -0.33976248 -0.1423398 0.14249769 -0.45382404 -0.72889256 0.741694 -0.7238497 0.40384454 -0.36655346 -0.6769384 0.41448367 -0.69684154 0.40201935 0.96723384 -0.44613674 0.86517847 0.41070402 0.22250295 0.21144688 -0.3654643 -0.6934262 0.4040277 0.86555123 0.9639666 -0.4089598
0.6196196 -0.43207783 0.1474486 0.21377438 0.98707294 -0.1517055 -0.4131374 0.12658677 0.9849179 0.14705455 -0.15925664 -0.37960583 0.40941375 -0.7292967 0.71884704 0.42337495 -0.4229999 0.7230897 -0.15586883 -0.70687366 0.41684654 -0.15134689 -0.68236214 0.20671672 -0.13111493 0.9724039 -0.33946466 -0.14231816 0.1423074 -0.4532781 -0.7279864 0.74098545 -0.7229509 0.40346053 -0.36621395 -0.6761733 0.41414163 -0.6960363 0.4016391 0.96623516 -0.44558346 0.86436105 0.41036454 0.2222518 0.21119806 -0.3650853 -0.6926253 0.4036616 0.8647272 0.96298265 -0.40854833
0.6206206 -0.43162763 0.1472387 0.21353483 0.98598814 -0.15164888 -0.4127241 0.1264197 0.983829 0.1468389 -0.15912461 -0.37917343 0.4090435 -0.7283969 0.71824646 0.42302442 -0.4225449 0.7224881 -0.15577877 -0.7060604 0.41650897 -0.15125549 -0.68159616 0.20647639 -0.13109541 0.97137386 -0.33916593 -0.1422965 0.14211786 -0.45273197 -0.72707975 0.740278 -0.72205025 0.40307915 -0.36587372 -0.6754093 0.41379958 -0.6952299 0.4012594 0.96523714 -0.44503123 0.86354345 0.41002643 0.22200105 0.21094942 -0.36470628 -0.6918255 0.40329587 0.86390424 0.962001 -0.4081366
0.6216216 -0.4311771 0.14703038 0.21329448 0.9849061 -0.15159243 -0.41231143 0.12625366 0.98274183 0.14662337 -0.1589916 -0.37874204 0.40867427 -0.7274982 0.7176464 0.4226737 -0.42209032 0.7218858 -0.15568772 -0.7052472 0.416171 -0.15116358 -0.6808299 0.20623592 -0.1310758 0.970346 -0.3388672 -0.14227352 0.141929 -0.45218542 -0.7261745 0.7395716 -0.7211514 0.4026978 -0.36553386 -0.6746446 0.41345757 -0.6944243 0.4008804 0.96424085 -0.44447762 0.86272657 0.40968812 0.2217508 0.21070126 -0.36432812 -0.69102395 0.40293047 0.86308205 0.96102023 -0.40772444
0.6226226 -0.43072724 0.14682138 0.21305507 0.9838252 -0.15153491 -0.411899 0.12608808 0.9816568 0.14640841 -0.15885773 -0.37830883 0.40830427 -0.7265989 0.7170459 0.42232323 -0.42163622 0.7212846 -0.15559664 -0.70443517 0.41583306 -0.15107143 -0.6800632 0.20599613 -0.13105473 0.9693192 -0.3385687 -0.14225036 0.14173993 -0.45164013 -0.7252691 0.7388662 -0.72025263 0.40231636 -0.36519316 -0.6738799 0.41311577 -0.6936188 0.40050182 0.96324587 -0.4439255 0.86191124 0.40934977 0.2215001 0.21045363 -0.36394832 -0.6902235 0.40256548 0.86226064 0.9600415 -0.40731293
0.6236236 -0.4302774 0.14661369 0.21281618 0.9827461 -0.15147647 -0.41148657 0.12592414 0.9805732 0.14619404 -0.15872493 -0.37787694 0.40793568 -0.7256997 0.7164469 0.4219726 -0.42118073 0.7206839 -0.15550482 -0.7036217 0.4154952 -0.15097937 -0.6792971 0.2057569 -0.13103348 0.96829385 -0.33826905 -0.14222616 0.14155164 -0.45109427 -0.7243637 0.7381614 -0.7193543 0.40193403 -0.36485302 -0.67311543 0.41277385 -0.69281316 0.4001233 0.96225226 -0.44337267 0.86109465 0.40901163 0.22125068 0.21020567 -0.36356953 -0.6894235 0.4022009 0.8614399 0.9590632 -0.4069004
0.6246246 -0.42982715 0.14640614 0.2125777 0.9816695 -0.15141791 -0.4110742 0.1257602 0.9794922 0.14598033 -0.15859061 -0.3774446 0.4075668 -0.7247997 0.7158482 0.42162168 -0.4207267 0.7200831 -0.15541217 -0.70280963 0.4151573 -0.1508857 -0.6785308 0.20551842 -0.13101181 0.9672702 -0.33796984 -0.14220074 0.1413638 -0.4505488 -0.7234584 0.73745763 -0.718456 0.40155372 -0.3645117 -0.6723498 0.41243163 -0.69200826 0.3997458 0.96125954 -0.44282106 0.8602808 0.40867305 0.22100145 0.2099593 -0.36319017 -0.68862295 0.40183705 0.8606188 0.95808536 -0.4064883
0.6256256 -0.4293769 0.14619905 0.21233878 0.9805942 -0.15135807 -0.4106607 0.12559739 0.9784125 0.1457659 -0.15845731 -0.37701282 0.40719807 -0.723901 0.7152484 0.42127153 -0.42027193 0.71948296 -0.15532023 -0.70199734 0.4148195 -0.15079278 -0.67776465 0.20527956 -0.13099009 0.96624744 -0.33767074 -0.14217597 0.14117658 -0.45000398 -0.7225528 0.73675424 -0.71755904 0.40117326 -0.3641704 -0.67158484 0.4120898 -0.6912031 0.3993684 0.96026933 -0.44226795 0.8594667 0.40833497 0.22075084 0.20971331 -0.36281073 -0.68782216 0.40147325 0.85979944 0.9571104 -0.40607524
0.6266266 -0.4289274 0.14599288 0.21210128 0.97952056 -0.15129775 -0.41024795 0.125435 0.977335 0.14555347 -0.15832308 -0.37658086 0.40682906 -0.72300166 0.7146501 0.42092133 -0.41981727 0.7188833 -0.15522692 -0.7011853 0.41448146 -0.15069851 -0.67699975 0.2050423 -0.1309667 0.96522653 -0.33737066 -0.14214963 0.14098921 -0.44945902 -0.7216483 0.73605216 -0.71666086 0.40079334 -0.36382997 -0.6708201 0.41174826 -0.69039905 0.39899236 0.95927954 -0.44171697 0.8586533 0.4079969 0.22050184 0.20946708 -0.3624312 -0.6870225 0.40111014 0.8589804 0.9561355 -0.40566275
0.6276276 -0.4284778 0.14578724 0.21186262 0.9784486 -0.15123609 -0.40983588 0.1252737 0.97625893 0.14534101 -0.1581881 -0.37614843 0.40646055 -0.7221034 0.7140517 0.4205709 -0.41936308 0.7182839 -0.1551339 -0.7003727 0.41414282 -0.15060428 -0.6762335 0.2048046 -0.13094345 0.9642075 -0.33707133 -0.1421226 0.14080265 -0.44891417 -0.72074455 0.7353504 -0.7157646 0.40041426 -0.36348793 -0.6700555 0.41140625 -0.689594 0.39861536 0.9582904 -0.441165 0.85783994 0.40765882 0.22025257 0.20922124 -0.36205247 -0.6862218 0.40074718 0.8581624 0.9551618 -0.40524977
0.6286286 -0.42802727 0.1455816 0.21162608 0.9773791 -0.15117544 -0.4094236 0.12511343 0.9751844 0.14512968 -0.1580537 -0.37571675 0.40609196 -0.7212048 0.7134537 0.42022035 -0.41890806 0.7176844 -0.15503997 -0.69956195 0.41380543 -0.15050942 -0.6754684 0.20456803 -0.13092017 0.963189 -0.33677107 -0.14209488 0.14061603 -0.44836944 -0.7198403 0.7346495 -0.714867 0.40003452 -0.36314633 -0.6692908 0.41106445 -0.6887893 0.3982391 0.9573041 -0.44061363 0.85702837 0.40732074 0.22000432 0.20897639 -0.3616732 -0.68542093 0.40038508 0.85734504 0.9541899 -0.40483707
0.6296296 -0.42757794 0.1453771 0.21138936 0.97631025 -0.15111372 -0.40901068 0.12495315 0.97411335 0.14491805 -0.15791762 -0.3752851 0.40572417 -0.72030586 0.7128562 0.41986984 -0.4184537 0.7170857 -0.15494493 -0.6987506 0.41346675 -0.15041503 -0.67470276 0.20433176 -0.13089606 0.96217215 -0.3364716 -0.14206734 0.14043063 -0.44782513 -0.7189363 0.73394984 -0.7139697 0.39965582 -0.36280492 -0.6685256 0.41072282 -0.6879852 0.39786482 0.95631886 -0.44006222 0.8562174 0.4069825 0.21975574 0.20873153 -0.36129454 -0.684621 0.40002328 0.8565278 0.95321906 -0.40442505
0.6306306 -0.4271282 0.145172 0.21115282 0.9752442 -0.15105122 -0.40859807 0.12479454 0.9730427 0.144707 -0.15778226 -0.37485287 0.40535668 -0.7194081 0.7122587 0.41952008 -0.418 0.71648705 -0.15485036 -0.6979405 0.4131283 -0.15031931 -0.67393863 0.20409599 -0.1308712 0.9611572 -0.33617204 -0.14203823 0.14024538 -0.44728082 -0.7180338 0.733251 -0.7130741 0.39927804 -0.36246282 -0.6677617 0.41038138 -0.6871819 0.39748934 0.955335 -0.4395117 0.85540557 0.40664536 0.2195068 0.2084871 -0.36091578 -0.6838209 0.3996613 0.85571146 0.95224994 -0.40401128
0.6316316 -0.42667842 0.1449683 0.21091688 0.9741792 -0.15098739 -0.40818632 0.12463653 0.97197425 0.14449656 -0.15764654 -0.37442142 0.40498874 -0.71850944 0.7116617 0.41916957 -0.4175452 0.71588945 -0.15475443 -0.6971291 0.41279042 -0.15022314 -0.6731743 0.20386076 -0.13084579 0.9601432 -0.3358715 -0.14200982 0.14006037 -0.44673717 -0.71712995 0.7325521 -0.71217823 0.3988995 -0.36212063 -0.6669975 0.4100397 -0.6863775 0.39711562 0.9543517 -0.43896177 0.8545964 0.4063079 0.21925893 0.20824397 -0.3605363 -0.68302095 0.3993005 0.8548969 0.95128155 -0.4035992
0.6326326 -0.4262285 0.14476496 0.2106815 0.973117 -0.15092376 -0.4077724 0.12447932 0.97090745 0.14428708 -0.15751046 -0.3739887 0.40462184 -0.71761155 0.7110654 0.41882005 -0.41709018 0.71529174 -0.1546593 -0.6963191 0.41245234 -0.15012774 -0.67240983 0.20362598 -0.13082018 0.9591317 -0.33557203 -0.14197922 0.13987607 -0.44619283 -0.7162273 0.7318556 -0.7112833 0.3985218 -0.36177832 -0.6662337 0.40969828 -0.68557477 0.39674145 0.9533708 -0.43841147 0.85378677 0.40597048 0.2190113 0.20800048 -0.36015755 -0.682221 0.39894044 0.8540822 0.9503145 -0.40318662
0.6336336 -0.4257794 0.14456227 0.21044588 0.97205555 -0.15085885 -0.4073608 0.124322474 0.9698427 0.1440776 -0.15737414 -0.37355712 0.40425473 -0.7167138 0.71046954 0.41846997 -0.41663626 0.71469444 -0.15456268 -0.69550836 0.41211405 -0.15003097 -0.6716453 0.20339134 -0.13079393 0.95812047 -0.33527112 -0.14194864 0.13969162 -0.4456494 -0.7153249 0.73115885 -0.7103881 0.39814487 -0.36143574 -0.66546905 0.40935636 -0.68477166 0.39636827 0.95239156 -0.4378611 0.85297847 0.40563217 0.2187641 0.20775756 -0.35977829 -0.6814214 0.39858013 0.8532686 0.9493489 -0.40277356
0.6346346 -0.4253297 0.14436015 0.2102111 0.9709961 -0.15079436 -0.40694833 0.12416667 0.9687795 0.14386928 -0.15723768 -0.37312472 0.4038878 -0.7158169 0.70987356 0.41811985 -0.41618165 0.7140975 -0.15446562 -0.69469976 0.41177598 -0.14993438 -0.6708817 0.20315751 -0.13076645 0.9571115 -0.33497134 -0.14191726 0.13950884 -0.44510636 -0.71442246 0.7304635 -0.7094939 0.39776763 -0.3610929 -0.6647048 0.40901533 -0.6839691 0.39599532 0.95141244 -0.4373115 0.85217035 0.405295 0.21851724 0.20751509 -0.35939965 -0.6806208 0.39822036 0.852455 0.94838405 -0.4023608
0.6356356 -0.4248804 0.14415824 0.20997661 0.96993953 -0.15072802 -0.40653652 0.1240122 0.96771955 0.14366043 -0.15710026 -0.37269375 0.40352163 -0.7149191 0.70927835 0.4177707 -0.4157279 0.71350145 -0.15436885 -0.69388974 0.41143787 -0.14983618 -0.6701184 0.20292464 -0.13073957 0.9561037 -0.33467087 -0.14188576 0.13932556 -0.4445634 -0.71352065 0.7297685 -0.70859945 0.3973918 -0.36075026 -0.6639401 0.40867352 -0.6831663 0.3956231 0.95043635 -0.43676186 0.8513637 0.40495843 0.21826959 0.2072734 -0.35902068 -0.6798221 0.39786142 0.8516432 0.9474209 -0.40194756
0.6366366 -0.4244313 0.14395714 0.20974326 0.96888435 -0.15066227 -0.40612403 0.123858064 0.96666014 0.1434536 -0.15696323 -0.3722621 0.40315536 -0.7140231 0.708683 0.4174209 -0.41527364 0.7129056 -0.15427056 -0.6930809 0.4110994 -0.14973876 -0.66935503 0.2026914 -0.13071135 0.9550975 -0.33437067 -0.14185253 0.13914281 -0.44401994 -0.71262 0.7290747 -0.70770675 0.39701593 -0.3604069 -0.66317624 0.40833268 -0.6823641 0.39525133 0.94946074 -0.43621314 0.850558 0.40462127 0.21802354 0.20703155 -0.35864198 -0.6790222 0.39750287 0.8508315 0.9464598 -0.40153533
0.6376376 -0.42398146 0.14375621 0.20950931 0.9678311 -0.15059456 -0.4057123 0.12370458 0.96560335 0.1432462 -0.15682551 -0.37183088 0.40278995 -0.7131267 0.7080883 0.41707134 -0.41481993 0.7123103 -0.15417325 -0.6922715 0.41076204 -0.14963996 -0.6685919 0.20245987 -0.13068354 0.95409286 -0.33406985 -0.14181945 0.13896123 -0.4434782 -0.7117188 0.7283814 -0.7068128 0.39664036 -0.36006433 -0.66241336 0.4079916 -0.68156224 0.39487994 0.9484868 -0.4356646 0.8497527 0.40428478 0.21777704 0.2067908 -0.3582637 -0.67822397 0.39714432 0.85002095 0.94549894 -0.40112263
0.6386386 -0.42353293 0.14355609 0.20927662 0.9667795 -0.15052682 -0.4052999 0.123552024 0.9645486 0.14304027 -0.1566867 -0.37139845 0.40242448 -0.7122295 0.70749456 0.41672248 -0.4143665 0.71171564 -0.15407375 -0.69146365 0.41042405 -0.14954185 -0.6678301 0.20222789 -0.13065508 0.9530899 -0.3337695 -0.14178535 0.1387792 -0.44293487 -0.71081793 0.72769016 -0.70591974 0.3962662 -0.35972145 -0.661651 0.4076508 -0.6807608 0.39451015 0.9475145 -0.43511534 0.84894776 0.40394747 0.21753103 0.20655033 -0.35788488 -0.6774242 0.39678696 0.84921175 0.94453883 -0.400711
0.6396396 -0.42308366 0.14335614 0.20904404 0.9657292 -0.15045872 -0.40488768 0.12340051 0.96349585 0.14283419 -0.15654853 -0.37096748 0.40205872 -0.71133435 0.7069011 0.41637325 -0.41391242 0.71112067 -0.15397495 -0.6906549 0.4100858 -0.14944282 -0.66706795 0.20199704 -0.13062584 0.9520879 -0.33346844 -0.14175144 0.1385979 -0.44239318 -0.70991796 0.7269982 -0.70502746 0.395892 -0.3593782 -0.6608874 0.4073102 -0.6799596 0.39413962 0.94654375 -0.4345678 0.8481435 0.40361193 0.21728516 0.20630994 -0.35750622 -0.6766254 0.3964292 0.8484022 0.9435816 -0.4002971
0.6406406 -0.42263448 0.14315712 0.20881215 0.9646813 -0.15039027 -0.40447584 0.123249054 0.9624445 0.14262882 -0.1564104 -0.370535 0.40169477 -0.71043754 0.70630777 0.4160242 -0.4134586 0.7105269 -0.1538747 -0.6898478 0.40974858 -0.14934316 -0.66630614 0.20176625 -0.13059607 0.9510883 -0.33316767 -0.14171612 0.1384174 -0.44185123 -0.70901704 0.7263086 -0.70413566 0.3955175 -0.3590339 -0.6601242 0.40696934 -0.67915845 0.39377007 0.94557464 -0.43401995 0.8473407 0.40327522 0.21704003 0.20607063 -0.35712698 -0.67582756 0.3960732 0.8475942 0.9426249 -0.3998853
0.6416416 -0.42218608 0.14295787 0.20858023 0.9636357 -0.15032029 -0.40406445 0.12309837 0.96139514 0.14242375 -0.15627131 -0.37010437 0.4013295 -0.70954275 0.7057145 0.41567582 -0.4130054 0.70993316 -0.15377516 -0.68904036 0.4094105 -0.14924338 -0.6655441 0.20153725 -0.13056675 0.9500899 -0.33286762 -0.14168105 0.13823736 -0.44130957 -0.7081184 0.7256183 -0.7032438 0.3951447 -0.3586906 -0.65936196 0.4066291 -0.67835873 0.39340088 0.9446069 -0.4334723 0.84653866 0.4029389 0.21679479 0.20583129 -0.35674912 -0.6750299 0.395717 0.8467872 0.9416701 -0.3994728
0.6426426 -0.42173707 0.14276049 0.20834893 0.9625916 -0.15025133 -0.4036528 0.12294924 0.9603485 0.14221975 -0.15613174 -0.36967257 0.40096515 -0.70864755 0.70512223 0.41532674 -0.41255268 0.7093405 -0.15367496 -0.6882342 0.40907282 -0.14914414 -0.6647841 0.20130706 -0.13053498 0.94909275 -0.33256724 -0.14164427 0.13805738 -0.4407689 -0.70721895 0.7249297 -0.7023535 0.39477125 -0.35834727 -0.6585995 0.40628892 -0.6775591 0.3930331 0.9436405 -0.43292534 0.8457371 0.40260303 0.21655011 0.20559335 -0.35637036 -0.6742312 0.39536107 0.8459811 0.9407162 -0.39906073
0.6436436 -0.42128843 0.14256299 0.20811823 0.96154946 -0.15018043 -0.40324217 0.12280074 0.9593032 0.14201587 -0.15599257 -0.36924186 0.40060097 -0.70775265 0.70453054 0.41497844 -0.41209954 0.70874846 -0.15357426 -0.6874273 0.40873507 -0.1490432 -0.66402316 0.20107818 -0.13050404 0.9480978 -0.3322669 -0.14160752 0.13787824 -0.44022685 -0.70632046 0.72424257 -0.70146275 0.39439893 -0.35800335 -0.6578377 0.40594897 -0.6767594 0.3926647 0.9426751 -0.4323786 0.8449371 0.402267 0.21630555 0.20535502 -0.3559919 -0.673434 0.3950059 0.845175 0.9397638 -0.39864874
0.6446446 -0.42084095 0.14236566 0.20788732 0.96050954 -0.15010893 -0.40283072 0.12265247 0.9582599 0.14181274 -0.15585268 -0.36880967 0.40023777 -0.7068584 0.70393896 0.41462994 -0.41164687 0.70815605 -0.15347296 -0.6866218 0.40839776 -0.1489422 -0.66326237 0.20085084 -0.13047278 0.9471041 -0.3319654 -0.14157015 0.13769859 -0.43968615 -0.7054226 0.72355604 -0.7005725 0.3940269 -0.35765916 -0.6570753 0.40560937 -0.67595977 0.3922978 0.94171226 -0.43183172 0.8441371 0.40193215 0.21606144 0.20511764 -0.35561392 -0.6726365 0.39465106 0.8443711 0.93881303 -0.3982363
0.6456456 -0.42039248 0.14216939 0.2076577 0.95947075 -0.1500375 -0.40241963 0.12250501 0.957218 0.14161009 -0.15571287 -0.3683796 0.39987424 -0.7059647 0.70334804 0.41428205 -0.41119507 0.7075652 -0.15337062 -0.6858157 0.40806088 -0.14884096 -0.6625025 0.20062283 -0.1304406 0.9461119 -0.33166504 -0.14153168 0.13752058 -0.43914542 -0.7045251 0.7228701 -0.6996829 0.39365542 -0.35731483 -0.6563146 0.40526995 -0.6751618 0.39193097 0.9407504 -0.43128586 0.8433386 0.40159684 0.2158181 0.20488065 -0.35523546 -0.671839 0.39429677 0.8435668 0.93786323 -0.39782435
0.6466466 -0.41994414 0.1419738 0.20742878 0.95843416 -0.14996517 -0.4020087 0.12235904 0.9561788 0.14140797 -0.1555725 -0.36794809 0.39951175 -0.70507085 0.7027576 0.4139341 -0.41074246 0.70697397 -0.15326858 -0.6850101 0.40772253 -0.14873925 -0.66174316 0.20039517 -0.13040829 0.945121 -0.33136493 -0.1414938 0.13734245 -0.4386058 -0.70362794 0.72218543 -0.698794 0.39328435 -0.3569719 -0.6555539 0.40492904 -0.67436266 0.3915647 0.9397899 -0.4307407 0.8425416 0.40126175 0.21557447 0.20464432 -0.35485715 -0.6710428 0.39394343 0.84276384 0.9369152 -0.39741313
0.6476476 -0.4194962 0.14177841 0.20719993 0.95739955 -0.14989257 -0.4015985 0.122213304 0.9551412 0.1412062 -0.15543133 -0.36751652 0.39914912 -0.7041777 0.702168 0.41358665 -0.41029006 0.7063835 -0.15316626 -0.68420506 0.40738615 -0.14863741 -0.6609838 0.20016885 -0.13037547 0.9441325 -0.3310645 -0.14145401 0.13716504 -0.43806505 -0.7027304 0.7215016 -0.6979054 0.39291438 -0.3566271 -0.65479267 0.40459034 -0.6735649 0.39119932 0.93883115 -0.4301949 0.84174395 0.40092674 0.2153317 0.20440865 -0.35447976 -0.6702466 0.39359015 0.84196186 0.93596876 -0.39700162
0.6486486 -0.41904896 0.14158309 0.20697114 0.9563669 -0.14981872 -0.40118778 0.12206823 0.9541064 0.14100602 -0.15529078 -0.36708573 0.3987872 -0.7032846 0.7015784 0.41323835 -0.40983826 0.705794 -0.15306282 -0.68340135 0.40704918 -0.14853543 -0.660226 0.1999425 -0.13034254 0.94314486 -0.33076367 -0.14141458 0.13698843 -0.4375257 -0.70183444 0.72081864 -0.69701797 0.39254484 -0.35628265 -0.6540327 0.40425077 -0.6727676 0.3908343 0.93787473 -0.42964935 0.8409474 0.40059146 0.21508878 0.20417342 -0.3541018 -0.66945106 0.39323756 0.8411615 0.9350232 -0.39659017
0.6496496 -0.41860154 0.14138886 0.20674354 0.955336 -0.14974484 -0.40077758 0.12192413 0.9530731 0.14080548 -0.15515009 -0.36665568 0.39842564 -0.70239174 0.70099014 0.41289186 -0.40938652 0.70520496 -0.15295967 -0.6825971 0.4067125 -0.1484324 -0.6594668 0.19971767 -0.13030848 0.9421592 -0.33046335 -0.14137378 0.13681173 -0.4369861 -0.7009385 0.72013605 -0.6961293 0.3921752 -0.35593846 -0.6532721 0.4039122 -0.67197084 0.39047018 0.93691933 -0.42910516 0.84015244 0.40025738 0.21484622 0.20393842 -0.35372362 -0.6686555 0.39288577 0.8403614 0.934079 -0.39617866
0.6506507 -0.4181542 0.14119488 0.20651573 0.9543073 -0.14967045 -0.40036768 0.121780336 0.9520417 0.14060533 -0.15500832 -0.36622497 0.39806378 -0.7015002 0.70040154 0.41254437 -0.40893504 0.70461607 -0.15285635 -0.68179333 0.40637514 -0.1483297 -0.65870965 0.19949254 -0.13027382 0.941175 -0.33016247 -0.14133257 0.13663587 -0.43644667 -0.70004344 0.7194547 -0.6952435 0.39180663 -0.35559428 -0.65251184 0.4035732 -0.6711739 0.3901062 0.93596566 -0.42856067 0.83935785 0.39992297 0.21460414 0.20370388 -0.35334596 -0.6678595 0.39253384 0.8395617 0.93313605 -0.3957677
0.6516517 -0.4177071 0.14100206 0.20628959 0.9532798 -0.14959514 -0.39995763 0.12163839 0.95101213 0.1404067 -0.15486622 -0.3657945 0.39770278 -0.70060873 0.6998141 0.41219765 -0.40848362 0.7040288 -0.15275094 -0.68099105 0.40603867 -0.14822629 -0.6579519 0.19926962 -0.13023949 0.9401923 -0.32986194 -0.14129144 0.13646081 -0.43590808 -0.6991492 0.71877426 -0.69435704 0.39143822 -0.35524976 -0.6517532 0.4032349 -0.6703777 0.38974267 0.9350125 -0.42801678 0.8385643 0.3995898 0.21436262 0.2034707 -0.35296795 -0.6670643 0.3921828 0.83876336 0.9321949 -0.39535677
0.6526527 -0.41726005 0.140809 0.20606205 0.9522549 -0.14951918 -0.39954895 0.1214962 0.9499848 0.1402078 -0.15472484 -0.36536336 0.39734203 -0.6997176 0.69922626 0.41185093 -0.40803358 0.70344114 -0.1526463 -0.6801882 0.40570232 -0.14812228 -0.6571955 0.19904491 -0.13020426 0.93921125 -0.32956195 -0.14124963 0.13628572 -0.43536893 -0.69825447 0.7180951 -0.6934708 0.39107034 -0.3549053 -0.6509942 0.4028965 -0.6695825 0.3893799 0.93406266 -0.42747396 0.8377719 0.39925545 0.21412066 0.20323741 -0.35259065 -0.666271 0.39183173 0.8379668 0.9312551 -0.39494637
0.6536537 -0.41681403 0.14061731 0.20583624 0.9512317 -0.1494436 -0.3991394 0.12135485 0.9489597 0.14000908 -0.15458262 -0.36493334 0.39698213 -0.6988263 0.69863987 0.41150427 -0.40758258 0.7028542 -0.15254086 -0.679387 0.4053666 -0.14801824 -0.6564385 0.1988216 -0.13016856 0.93823266 -0.32926136 -0.14120641 0.1361106 -0.434831 -0.69736105 0.7174167 -0.69258547 0.39070344 -0.354561 -0.6502359 0.4025581 -0.66878754 0.389018 0.9331136 -0.42693025 0.83698046 0.39892223 0.2138803 0.20300499 -0.35221285 -0.6654764 0.39148238 0.8371704 0.93031657 -0.39453596
0.6546547 -0.41636702 0.14042583 0.20561114 0.95020986 -0.14936703 -0.39873016 0.121215075 0.9479358 0.13981238 -0.15443924 -0.364503 0.39662188 -0.69793665 0.6980537 0.4111583 -0.40713292 0.7022682 -0.15243596 -0.6785849 0.40503013 -0.14791414 -0.65568274 0.19860011 -0.13013294 0.937255 -0.32896143 -0.14116311 0.13593704 -0.43429273 -0.6964679 0.7167393 -0.6917013 0.3903365 -0.35421664 -0.6494779 0.40222052 -0.6679937 0.38865745 0.9321657 -0.42638785 0.8361904 0.39858887 0.21363908 0.20277232 -0.35183564 -0.6646838 0.39113244 0.83637464 0.9293799 -0.3941251
0.6556557 -0.4159206 0.14023435 0.20538649 0.9491919 -0.14928907 -0.3983205 0.121074945 0.9469146 0.13961563 -0.15429604 -0.3640723 0.39626274 -0.6970468 0.69746745 0.4108129 -0.40668184 0.7016827 -0.15232944 -0.67778414 0.40469423 -0.14780864 -0.6549275 0.19837776 -0.13009581 0.9362793 -0.3286616 -0.1411188 0.13576353 -0.43375474 -0.6955756 0.716063 -0.69081676 0.3899703 -0.35387197 -0.6487199 0.40188223 -0.66719884 0.38829666 0.93121964 -0.42584592 0.8354005 0.39825636 0.21339905 0.2025409 -0.35145873 -0.6638897 0.39078405 0.8355806 0.9284442 -0.39371657
0.6566567 -0.41547418 0.14004374 0.20516208 0.9481736 -0.1492118 -0.39791235 0.12093681 0.9458942 0.1394186 -0.15415359 -0.36364242 0.3959033 -0.6961569 0.69688255 0.41046697 -0.40623206 0.70109767 -0.15222296 -0.67698336 0.40435886 -0.14770377 -0.654173 0.19815588 -0.13005987 0.93530434 -0.32836148 -0.14107484 0.13559046 -0.4332173 -0.69468343 0.715387 -0.6899333 0.3896047 -0.35352755 -0.64796275 0.40154552 -0.6664057 0.38793546 0.93027556 -0.42530426 0.8346119 0.3979233 0.21315876 0.20230985 -0.35108134 -0.66309726 0.39043516 0.8347873 0.9275104 -0.3933064
0.6576577 -0.41502857 0.1398541 0.20493779 0.9471584 -0.1491332 -0.39750358 0.120799035 0.9448773 0.13922316 -0.1540097 -0.36321214 0.3955447 -0.69526935 0.69629854 0.41012114 -0.40578318 0.7005129 -0.15211624 -0.67618346 0.4040236 -0.1475986 -0.6534192 0.19793594 -0.13002217 0.9343324 -0.3280616 -0.1410296 0.13541839 -0.43268043 -0.69379157 0.7147127 -0.6890512 0.38924003 -0.35318244 -0.6472061 0.40120873 -0.66561216 0.38757658 0.9293333 -0.42476237 0.833824 0.3975917 0.21291941 0.20207906 -0.3507044 -0.6623048 0.39008728 0.8339946 0.926578 -0.3928976
0.6586587 -0.41458333 0.13966414 0.20471454 0.94614416 -0.14905456 -0.3970961 0.12066132 0.9438622 0.1390279 -0.15386635 -0.36278236 0.39518687 -0.694381 0.695715 0.40977636 -0.40533432 0.69992936 -0.15200901 -0.67538476 0.4036884 -0.14749265 -0.65266496 0.19771641 -0.12998486 0.93336105 -0.3277616 -0.14098382 0.13524622 -0.43214327 -0.6929001 0.7140387 -0.6881689 0.38887566 -0.35283753 -0.6464503 0.4008715 -0.6648201 0.38721722 0.92839205 -0.4242208 0.8330374 0.3972592 0.21268019 0.20184985 -0.35032752 -0.6615138 0.38974044 0.8332038 0.925647 -0.39248788
0.6596597 -0.41413715 0.13947561 0.20449185 0.94513345 -0.14897522 -0.3966878 0.120524734 0.9428483 0.13883305 -0.15372217 -0.36235276 0.39482892 -0.6934934 0.69513124 0.40943146 -0.40488523 0.69934607 -0.1519013 -0.67458606 0.40335253 -0.14738667 -0.6519125 0.19749662 -0.12994686 0.9323908 -0.32746196 -0.1409378 0.13507453 -0.43160677 -0.6920107 0.7133659 -0.68728673 0.3885113 -0.35249248 -0.6456948 0.40053484 -0.66402906 0.38685918 0.9274534 -0.42368138 0.83225095 0.3969277 0.21244144 0.20162013 -0.34995034 -0.6607226 0.38939384 0.83241343 0.924717 -0.39207917
0.6606607 -0.41369182 0.13928711 0.2042692 0.94412386 -0.14889464 -0.39628062 0.120389104 0.9418372 0.13863951 -0.15357795 -0.36192253 0.39447185 -0.6926063 0.6945488 0.4090865 -0.40443617 0.6987636 -0.1517925 -0.6737871 0.4030178 -0.14728016 -0.65115947 0.19727713 -0.12990826 0.9314241 -0.3271623 -0.14089179 0.13490373 -0.43107077 -0.6911199 0.7126945 -0.68640685 0.38814807 -0.35214844 -0.64493966 0.40019894 -0.6632373 0.3865009 0.9265154 -0.42314112 0.8314661 0.3965964 0.21220303 0.20139104 -0.34957346 -0.6599319 0.38904744 0.83162427 0.92378914 -0.39167053
0.6616617 -0.41324747 0.13909912 0.2040475 0.9431163 -0.148815 -0.3958735 0.1202544 0.94082797 0.13844529 -0.15343353 -0.36149386 0.39411488 -0.6917197 0.6939667 0.40874267 -0.40398842 0.6981822 -0.1516847 -0.67298955 0.4026832 -0.14717293 -0.6504075 0.19706029 -0.12986872 0.9304578 -0.32686266 -0.14084435 0.13473326 -0.43053436 -0.6902311 0.71202314 -0.685526 0.38778585 -0.35180363 -0.6441853 0.39986217 -0.6624466 0.38614386 0.92557895 -0.422601 0.83068246 0.39626542 0.211965 0.20116317 -0.34919742 -0.65914214 0.38870162 0.8308356 0.9228624 -0.39126217
0.6626627 -0.41280204 0.13891226 0.20382637 0.9421105 -0.1487335 -0.39546573 0.12011978 0.9398202 0.13825265 -0.15328884 -0.3610643 0.39375854 -0.6908345 0.69338477 0.40839818 -0.4035407 0.69760144 -0.15157625 -0.67219186 0.40234843 -0.14706594 -0.64965564 0.19684237 -0.12983009 0.92949325 -0.32656342 -0.14079627 0.13456315 -0.4299983 -0.6893429 0.711353 -0.68464625 0.38742346 -0.35145894 -0.64343154 0.39952713 -0.6616569 0.38578713 0.92464507 -0.4220623 0.8299004 0.3959346 0.211727 0.20093566 -0.3488211 -0.6583523 0.3883561 0.83004886 0.921937 -0.3908546
0.6636637 -0.41235745 0.13872528 0.20360482 0.9411068 -0.14865255 -0.39505932 0.119986415 0.9388155 0.13806039 -0.15314367 -0.36063436 0.39340243 -0.68994856 0.69280434 0.40805426 -0.40309313 0.6970198 -0.15146592 -0.67139614 0.40201402 -0.14695805 -0.6489053 0.19662488 -0.12979063 0.9285312 -0.32626483 -0.14074865 0.13439322 -0.42946303 -0.68845475 0.71068376 -0.6837665 0.38706183 -0.35111496 -0.642678 0.39919153 -0.66086733 0.38543147 0.923712 -0.42152333 0.82911825 0.395604 0.21148989 0.20070869 -0.34844556 -0.65756327 0.3880126 0.82926214 0.92101336 -0.39044684
0.6646647 -0.41191354 0.13853881 0.20338532 0.940104 -0.14857033 -0.39465246 0.11985326 0.93781143 0.13786879 -0.15299818 -0.36020502 0.3930462 -0.68906415 0.6922242 0.407711 -0.40264624 0.6964402 -0.15135649 -0.6706004 0.40167984 -0.14685085 -0.64815533 0.19640866 -0.12975019 0.92756903 -0.3259655 -0.14069906 0.13422447 -0.42892843 -0.68756646 0.7100162 -0.6828885 0.386701 -0.35076922 -0.64192444 0.39885622 -0.660079 0.38507634 0.9227811 -0.42098522 0.8283373 0.39527333 0.21125287 0.2004816 -0.34806895 -0.6567745 0.38766795 0.8284775 0.9200909 -0.39003956
0.6656657 -0.4114694 0.13835299 0.2031655 0.93910486 -0.14848715 -0.3942473 0.11972165 0.9368106 0.13767707 -0.15285227 -0.35977584 0.39269146 -0.68817955 0.6916446 0.4073679 -0.40219977 0.69586134 -0.1512469 -0.6698045 0.40134656 -0.14674225 -0.64740574 0.1961928 -0.12970978 0.92661023 -0.32566616 -0.14064983 0.13405627 -0.42839333 -0.68668056 0.70934856 -0.6820102 0.38634032 -0.35042465 -0.6411724 0.39852148 -0.6592902 0.38472128 0.9218519 -0.42044717 0.8275574 0.39494357 0.21101677 0.20025566 -0.3476931 -0.65598726 0.38732442 0.8276932 0.9191705 -0.3896328
0.6666667 -0.41102603 0.1381689 0.20294607 0.938107 -0.14840466 -0.39384094 0.119589925 0.93581086 0.13748688 -0.15270665 -0.3593473 0.3923374 -0.68729615 0.6910651 0.40702543 -0.4017533 0.6952821 -0.15113643 -0.6690093 0.4010125 -0.14663339 -0.646657 0.19597778 -0.12966916 0.9256525 -0.3253677 -0.14060014 0.13388795 -0.4278596 -0.6857945 0.70868254 -0.6811334 0.3859802 -0.35008013 -0.64042014 0.39818686 -0.6585024 0.3843674 0.92092425 -0.41991043 0.8267788 0.3946146 0.21078092 0.20003012 -0.347317 -0.6551993 0.38698223 0.82691014 0.91825163 -0.38922656
0.6676677 -0.4105827 0.13798448 0.20272729 0.93711126 -0.14832094 -0.39343572 0.11945942 0.9348139 0.13729692 -0.15256009 -0.35891792 0.3919829 -0.68641275 0.6904873 0.4066826 -0.40130693 0.6947049 -0.15102497 -0.6682158 0.40067965 -0.14652479 -0.6459082 0.19576338 -0.12962756 0.9246973 -0.32506907 -0.14054918 0.13371983 -0.42732483 -0.68490875 0.70801747 -0.6802567 0.38562113 -0.34973606 -0.6396686 0.3978532 -0.657715 0.3840139 0.91999793 -0.4193734 0.8260015 0.39428452 0.21054566 0.199806 -0.34694192 -0.6544137 0.3866397 0.82612824 0.9173342 -0.38881996
0.6686687 -0.4101388 0.13780022 0.20250925 0.93611676 -0.14823806 -0.3930307 0.11932996 0.9338187 0.13710806 -0.15241471 -0.35848927 0.39162964 -0.6855311 0.6899095 0.40634018 -0.40086102 0.69412804 -0.15091333 -0.66742265 0.4003467 -0.14641568 -0.6451613 0.19554979 -0.12958628 0.92374253 -0.32477015 -0.14049819 0.1335538 -0.4267906 -0.6840238 0.707353 -0.67938054 0.3852628 -0.3493906 -0.638919 0.39751893 -0.6569293 0.3836611 0.9190736 -0.4188367 0.8252248 0.39395598 0.21030995 0.1995816 -0.3465656 -0.6536271 0.3862977 0.82534695 0.9164174 -0.38841438
0.6696697 -0.40969598 0.1376166 0.2022911 0.93512464 -0.14815319 -0.3926257 0.1192005 0.9328252 0.1369189 -0.15226671 -0.35806057 0.39127576 -0.6846492 0.68933314 0.40599823 -0.40041667 0.6935512 -0.15080208 -0.66662896 0.40001398 -0.14630616 -0.64441377 0.19533658 -0.12954366 0.92279017 -0.32447177 -0.14044696 0.13338715 -0.42625734 -0.68314004 0.70668966 -0.6785057 0.38490438 -0.34904644 -0.6381687 0.39718547 -0.6561434 0.3833089 0.91815066 -0.41830057 0.82444954 0.39362708 0.21007511 0.19935855 -0.34619072 -0.6528421 0.38595673 0.8245672 0.91550255 -0.38800946
0.6706707 -0.4092546 0.13743311 0.20207468 0.9341345 -0.14806813 -0.39222145 0.11907196 0.93183404 0.13673016 -0.15212032 -0.35763207 0.390923 -0.6837685 0.6887558 0.4056564 -0.3999716 0.6929755 -0.15069035 -0.66583705 0.39968157 -0.14619616 -0.64366734 0.19512409 -0.129502 0.9218393 -0.32417363 -0.14039537 0.13322091 -0.42572457 -0.68225586 0.7060271 -0.6776321 0.3845473 -0.34870178 -0.63741946 0.3968519 -0.655359 0.38295758 0.91723037 -0.41776583 0.8236747 0.39329928 0.20983979 0.1991351 -0.34581584 -0.6520573 0.38561547 0.8237885 0.9145894 -0.38760436
0.6716717 -0.40881133 0.1372512 0.2018581 0.9331458 -0.14798257 -0.39181757 0.11894512 0.930845 0.13654232 -0.15197286 -0.35720325 0.39057148 -0.682888 0.68818 0.40531522 -0.39952725 0.69240046 -0.15057722 -0.6650458 0.3993492 -0.1460863 -0.6429221 0.19491228 -0.1294586 0.9208897 -0.32387578 -0.14034235 0.13305557 -0.42519185 -0.6813726 0.70536554 -0.67675805 0.38419032 -0.3483571 -0.636671 0.39651945 -0.6545747 0.38260686 0.91631067 -0.41722965 0.82290065 0.39297196 0.20960578 0.19891262 -0.3454408 -0.65127283 0.3852764 0.8230115 0.91367733 -0.38719904
0.6726727 -0.40836936 0.13706934 0.2016421 0.9321595 -0.14789703 -0.39141402 0.11881739 0.92985713 0.1363551 -0.15182555 -0.35677585 0.39021966 -0.68200815 0.68760514 0.40497446 -0.39908406 0.69182634 -0.15046448 -0.66425455 0.39901674 -0.14597553 -0.6421769 0.19470093 -0.1294159 0.91994226 -0.32357818 -0.14028949 0.13289103 -0.4246595 -0.6804909 0.70470536 -0.675885 0.38383448 -0.34801358 -0.6359234 0.3961867 -0.65379137 0.3822562 0.91539395 -0.41669488 0.8221286 0.39264393 0.20937228 0.19869053 -0.3450653 -0.6504893 0.38493672 0.8222343 0.91276747 -0.3867947
0.6736737 -0.4079271 0.13688809 0.201426 0.93117565 -0.14781034 -0.39100987 0.11869103 0.92887247 0.1361692 -0.15167806 -0.35634816 0.38986847 -0.6811297 0.6870309 0.40463343 -0.39864063 0.6912526 -0.15035146 -0.6634644 0.39868543 -0.14586464 -0.6414327 0.19449055 -0.1293725 0.9189959 -0.32328036 -0.14023593 0.13272655 -0.42412776 -0.6796091 0.7040461 -0.67501163 0.38347858 -0.34766853 -0.6351759 0.39585492 -0.6530082 0.38190693 0.91447717 -0.4161613 0.8213568 0.39231676 0.20913923 0.19846976 -0.34469134 -0.6497066 0.3845981 0.82145894 0.9118586 -0.3863911
0.6746747 -0.40748608 0.1367071 0.20121127 0.9301932 -0.14772385 -0.39060688 0.11856651 0.9278895 0.13598332 -0.15152976 -0.35591912 0.38951707 -0.6802513 0.68645674 0.40429223 -0.39819688 0.6906796 -0.15023786 -0.66267484 0.3983538 -0.14575323 -0.6406883 0.1942803 -0.12932837 0.91805255 -0.32298356 -0.14018163 0.13256261 -0.4235947 -0.6787294 0.70338726 -0.67414176 0.38312358 -0.34732452 -0.63442916 0.3955225 -0.6522258 0.38155758 0.9135634 -0.4156279 0.82058674 0.39198992 0.20890656 0.19824895 -0.34431657 -0.6489245 0.38425887 0.82068443 0.91095185 -0.38598764
0.6756757 -0.40704483 0.13652742 0.20099756 0.9292122 -0.14763609 -0.3902043 0.11844075 0.92690843 0.13579744 -0.15138167 -0.3554916 0.38916755 -0.6793735 0.68588424 0.4039528 -0.39775512 0.69010746 -0.15012378 -0.66188556 0.39802265 -0.14564243 -0.63994634 0.1940712 -0.12928432 0.9171103 -0.32268614 -0.14012682 0.13239902 -0.42306393 -0.6778486 0.70272934 -0.6732697 0.38276976 -0.34697974 -0.63368344 0.39519116 -0.6514432 0.38121027 0.9126508 -0.41509503 0.8198175 0.39166385 0.2086739 0.19802871 -0.34394208 -0.648143 0.38392198 0.81991136 0.91004634 -0.38558456
0.6766767 -0.40660405 0.13634747 0.20078343 0.9282336 -0.14754859 -0.3898021 0.11831701 0.92592883 0.13561314 -0.15123346 -0.35506377 0.38881713 -0.67849624 0.68531156 0.4036132 -0.39731243 0.68953514 -0.15000948 -0.66109705 0.39769197 -0.1455304 -0.6392042 0.19386172 -0.12923983 0.91616946 -0.32238916 -0.14007202 0.1322366 -0.42253217 -0.67696905 0.7020728 -0.6723995 0.38241613 -0.34663504 -0.63293785 0.39486063 -0.6506634 0.3808623 0.9117401 -0.4145624 0.8190489 0.39133763 0.20844164 0.19780973 -0.34356758 -0.6473621 0.38358447 0.8191391 0.9091418 -0.38518292
0.6776777 -0.40616357 0.13616818 0.20057029 0.9272571 -0.14746031 -0.38940054 0.118193924 0.924952 0.13542852 -0.15108433 -0.35463598 0.3884678 -0.67762035 0.6847405 0.40327325 -0.3968709 0.68896496 -0.14989468 -0.66030985 0.3973616 -0.14541832 -0.6384622 0.1936549 -0.1291945 0.9152304 -0.3220922 -0.14001611 0.13207406 -0.42200163 -0.6760905 0.70141745 -0.6715312 0.3820619 -0.3462918 -0.6321937 0.39452958 -0.64988345 0.3805154 0.91083103 -0.41402972 0.8182822 0.391012 0.20821017 0.19759116 -0.3431938 -0.64658266 0.38324818 0.8183687 0.9082391 -0.38477975
0.6786787 -0.40572354 0.13598996 0.20035702 0.9262823 -0.14737222 -0.38899913 0.1180709 0.92397726 0.13524488 -0.15093493 -0.3542084 0.38811916 -0.67674506 0.6841688 0.4029345 -0.39642987 0.6883945 -0.14977926 -0.65952307 0.39703134 -0.14530662 -0.6377224 0.19344682 -0.12914938 0.9142933 -0.32179585 -0.13995978 0.13191253 -0.42147058 -0.67521214 0.700762 -0.67066157 0.38171035 -0.34594697 -0.6314497 0.3941994 -0.64910334 0.38016874 0.9099242 -0.41349864 0.81751585 0.39068702 0.20797896 0.19737273 -0.34282035 -0.6458025 0.3829118 0.81759894 0.90733904 -0.3843785
0.6796797 -0.4052838 0.13581234 0.20014578 0.9253095 -0.1472823 -0.3885979 0.11795002 0.9230044 0.13506207 -0.15078607 -0.35378098 0.38777164 -0.67587054 0.68359905 0.4025957 -0.3959885 0.68782604 -0.14966384 -0.65873635 0.39670107 -0.14519355 -0.63698184 0.19324005 -0.1291039 0.9133578 -0.32149917 -0.13990337 0.13175026 -0.42094088 -0.6743353 0.7001084 -0.6697941 0.38135797 -0.34560302 -0.6307074 0.3938694 -0.6483247 0.37982327 0.9090184 -0.41296864 0.8167517 0.39036223 0.2077482 0.19715515 -0.3424458 -0.6450242 0.38257694 0.81683004 0.90643954 -0.38397685
0.6806807 -0.4048437 0.13563505 0.19993395 0.92433864 -0.14719284 -0.38819706 0.11782801 0.92203236 0.13487944 -0.15063643 -0.35335386 0.38742387 -0.67499655 0.68302906 0.40225682 -0.39554876 0.6872567 -0.14954773 -0.65795124 0.39637116 -0.14508069 -0.6362429 0.1930334 -0.12905824 0.91242397 -0.32120252 -0.13984594 0.13158986 -0.4204111 -0.6734584 0.699456 -0.66892636 0.38100648 -0.34525883 -0.629965 0.39353973 -0.6475467 0.37947804 0.90811455 -0.41243756 0.81598777 0.3900379 0.20751798 0.1969378 -0.3420732 -0.6442473 0.38224143 0.81606245 0.9055413 -0.38357657
0.6816817 -0.40440428 0.13545713 0.19972247 0.9233699 -0.14710298 -0.38779765 0.11770773 0.92106414 0.13469785 -0.15048677 -0.35292667 0.38707635 -0.6741229 0.68246055 0.40191975 -0.39510906 0.686689 -0.14943126 -0.65716606 0.39604256 -0.14496765 -0.6355038 0.19282818 -0.12901121 0.9114924 -0.32090738 -0.13978922 0.1314297 -0.41988137 -0.67258203 0.69880354 -0.6680596 0.38065636 -0.34491497 -0.62922335 0.3932105 -0.6467696 0.37913418 0.9072128 -0.4119078 0.8152253 0.38971388 0.20728815 0.19672161 -0.3416997 -0.64347 0.3819076 0.81529605 0.90464526 -0.38317662
0.6826827 -0.40396544 0.13528073 0.19951254 0.9224031 -0.14701205 -0.38739753 0.11758727 0.9200969 0.1345166 -0.15033755 -0.3525009 0.38673022 -0.6732501 0.6818922 0.40158188 -0.3946697 0.6861218 -0.14931542 -0.65638185 0.39571315 -0.1448541 -0.63476634 0.1926238 -0.1289643 0.91056174 -0.32061166 -0.13973147 0.13126981 -0.4193532 -0.6717073 0.6981527 -0.66719437 0.38030654 -0.34457156 -0.62848264 0.39288154 -0.64599293 0.37879002 0.9063116 -0.41137844 0.81446344 0.38939026 0.20705914 0.1965054 -0.34132618 -0.6426931 0.3815733 0.81453073 0.90374976 -0.38277692
0.6836837 -0.40352678 0.1351054 0.1993022 0.9214374 -0.14692143 -0.38699752 0.117468 0.9191321 0.13433543 -0.15018687 -0.35207364 0.3863834 -0.6723784 0.68132484 0.40124407 -0.39423114 0.68555486 -0.14919859 -0.6555985 0.39538464 -0.14474043 -0.63402915 0.19241929 -0.12891743 0.90963316 -0.3203161 -0.13967207 0.13111076 -0.41882437 -0.6708329 0.6975026 -0.6663295 0.3799569 -0.34422818 -0.6277431 0.39255345 -0.6452172 0.37844694 0.90541387 -0.41084942 0.81370294 0.38906685 0.20682898 0.1962904 -0.34095302 -0.64191794 0.3812402 0.81376636 0.90285647 -0.3823775
0.6846847 -0.40308827 0.1349296 0.19909239 0.9204751 -0.1468302 -0.38659844 0.117349625 0.9181695 0.13415515 -0.15003642 -0.35164648 0.3860381 -0.67150754 0.68075776 0.4009071 -0.393793 0.6849891 -0.14908093 -0.6548159 0.39505655 -0.14462638 -0.6332932 0.1922155 -0.12886977 0.9087064 -0.32002124 -0.13961306 0.13095152 -0.41829515 -0.66995937 0.6968541 -0.66546583 0.3796085 -0.34388477 -0.62700397 0.39222473 -0.64444315 0.3781044 0.90451646 -0.41032135 0.81294346 0.38874415 0.2066007 0.19607565 -0.34058022 -0.64114326 0.38090774 0.8130034 0.9019653 -0.3819788
0.6856857 -0.40265048 0.13475505 0.19888383 0.9195136 -0.14673814 -0.38619965 0.117231786 0.9172081 0.13397574 -0.14988619 -0.3512203 0.3856929 -0.67063755 0.6801914 0.40057063 -0.39335513 0.68442434 -0.14896321 -0.6540341 0.39472884 -0.14451262 -0.63255763 0.19201297 -0.12882164 0.9077815 -0.31972575 -0.1395537 0.13079402 -0.41776687 -0.66908675 0.69620585 -0.66460246 0.37925982 -0.34354073 -0.62626475 0.39189708 -0.64366925 0.37776273 0.9036209 -0.40979403 0.81218517 0.3884213 0.20637295 0.19586232 -0.3402083 -0.6403695 0.38057584 0.81224203 0.9010748 -0.38158005
0.6866867 -0.40221328 0.13458109 0.1986751 0.9185543 -0.14664558 -0.38580233 0.11711472 0.9162492 0.13379657 -0.1497353 -0.350795 0.38534823 -0.6697681 0.6796261 0.4002337 -0.39291835 0.68385994 -0.14884499 -0.65325284 0.39440024 -0.14439693 -0.63182354 0.19181114 -0.12877414 0.9068582 -0.3194313 -0.13949382 0.13063595 -0.4172392 -0.6682144 0.6955589 -0.6637391 0.37891275 -0.3431976 -0.6255285 0.3915696 -0.64289486 0.37742144 0.9027278 -0.40926626 0.8114284 0.38809907 0.20614517 0.1956492 -0.33983532 -0.6395962 0.3802444 0.8114813 0.90018666 -0.3811823
0.6876877 -0.4017759 0.13440728 0.19846779 0.91759664 -0.1465536 -0.3854042 0.11699861 0.91529256 0.13361874 -0.14958349 -0.35036772 0.38500467 -0.6688996 0.6790619 0.39989835 -0.39248085 0.6832968 -0.1487267 -0.65247244 0.39407334 -0.14428225 -0.63109016 0.1916089 -0.12872544 0.9059353 -0.31913728 -0.13943315 0.13047886 -0.4167117 -0.66734326 0.6949127 -0.66287786 0.37856603 -0.34285456 -0.6247917 0.3912428 -0.6421225 0.37708104 0.9018363 -0.40873933 0.8106722 0.3877778 0.20591772 0.19543606 -0.33946338 -0.6388236 0.37991315 0.8107212 0.8992996 -0.38078547
0.6886887 -0.401339 0.13423434 0.19826072 0.9166414 -0.14646026 -0.3850078 0.1168828 0.91433716 0.13344043 -0.14943221 -0.34994248 0.3846613 -0.66803193 0.6784983 0.399563 -0.39204526 0.6827342 -0.14860848 -0.6516926 0.39374608 -0.14416683 -0.63035667 0.19140875 -0.12867695 0.9050161 -0.31884253 -0.13937274 0.13032222 -0.41618454 -0.6664722 0.69426733 -0.66201675 0.37821978 -0.34251136 -0.6240558 0.39091665 -0.64135087 0.37674087 0.9009464 -0.4082133 0.80991775 0.38745713 0.20569098 0.19522393 -0.33909094 -0.6380534 0.3795836 0.80996335 0.89841413 -0.38038838
0.6896897 -0.40090305 0.13406113 0.19805431 0.91568804 -0.14636675 -0.38461047 0.11676723 0.9133841 0.13326341 -0.14928049 -0.34951538 0.38431817 -0.6671647 0.6779346 0.3992275 -0.3916092 0.682172 -0.14848852 -0.65091395 0.39341962 -0.14405167 -0.6296251 0.19120824 -0.12862831 0.9040976 -0.31854966 -0.13931143 0.13016605 -0.41565844 -0.6656027 0.6936231 -0.66115636 0.37787467 -0.3421681 -0.623321 0.3905909 -0.64058036 0.37640136 0.90005755 -0.4076882 0.8091639 0.38713554 0.20546433 0.19501224 -0.33871958 -0.63728213 0.37925363 0.8092056 0.89753 -0.37999266
0.6906907 -0.40046597 0.13389039 0.19784844 0.9147371 -0.14627299 -0.38421425 0.11665344 0.9124337 0.13308626 -0.14912897 -0.34909013 0.38397592 -0.6662985 0.6773726 0.398893 -0.3911745 0.6816102 -0.14836985 -0.65013576 0.3930931 -0.14393532 -0.62889326 0.19100839 -0.12857866 0.9031813 -0.3182551 -0.1392493 0.13000998 -0.41513216 -0.6647341 0.69297963 -0.6602973 0.37752926 -0.3418252 -0.62258697 0.39026526 -0.63981014 0.37606317 0.8991715 -0.40716338 0.808411 0.38681635 0.20523885 0.19480175 -0.33834764 -0.6365136 0.37892446 0.80845034 0.8966478 -0.37959713
0.6916917 -0.4000301 0.13371864 0.19764227 0.9137864 -0.14617857 -0.38381794 0.1165393 0.91148436 0.13291016 -0.14897701 -0.34866437 0.3836338 -0.6654338 0.6768111 0.39855856 -0.39074033 0.6810498 -0.1482493 -0.649359 0.39276698 -0.14381936 -0.6281626 0.19080889 -0.12852916 0.90226537 -0.31796244 -0.13918659 0.12985533 -0.41460574 -0.6638656 0.69233716 -0.65943813 0.3771848 -0.3414823 -0.62185353 0.38993934 -0.63904077 0.3757246 0.89828646 -0.40663815 0.80766004 0.38649565 0.20501289 0.19459105 -0.33797652 -0.63574433 0.37859595 0.8076955 0.8957666 -0.37920177
0.6926927 -0.39959475 0.13354784 0.19743747 0.9128388 -0.14608374 -0.38342246 0.11642712 0.91053724 0.13273463 -0.14882421 -0.34823954 0.38329315 -0.66456914 0.67624944 0.39822456 -0.39030612 0.68049014 -0.14812946 -0.64858156 0.39244193 -0.14370313 -0.6274334 0.19061106 -0.12847936 0.90135276 -0.31766877 -0.13912347 0.12970054 -0.41407973 -0.6629988 0.69169587 -0.65858066 0.37684113 -0.34113896 -0.62112176 0.38961577 -0.63827246 0.37538755 0.89740384 -0.40611452 0.8069102 0.38617668 0.20478866 0.19438177 -0.33760506 -0.6349758 0.37826863 0.8069418 0.89488834 -0.3788074
0.6936937 -0.39916003 0.1333771 0.19723374 0.911893 -0.14598879 -0.3830275 0.116313934 0.90959173 0.13255954 -0.14867207 -0.3478141 0.38295215 -0.6637055 0.6756886 0.3978907 -0.389873 0.67993116 -0.14800918 -0.6478064 0.39211687 -0.14358646 -0.62670445 0.1904136 -0.12842944 0.90044147 -0.31737602 -0.1390611 0.12954631 -0.4135549 -0.66213167 0.6910557 -0.65772414 0.37649918 -0.34079677 -0.6203903 0.38929117 -0.63750434 0.37505168 0.89652276 -0.4055912 0.8061611 0.38585746 0.20456398 0.19417235 -0.33723435 -0.63420963 0.3779413 0.8061896 0.89400995 -0.37841386
0.6946947 -0.39872497 0.13320714 0.19702989 0.91094935 -0.1458931 -0.38263267 0.11620188 0.9086491 0.13238537 -0.14851955 -0.34738883 0.3826121 -0.6628425 0.6751301 0.39755702 -0.38944018 0.67937267 -0.14788803 -0.6470314 0.39179167 -0.14346996 -0.6259767 0.19021624 -0.12837845 0.89953184 -0.31708425 -0.13899687 0.12939262 -0.41303027 -0.6612651 0.6904166 -0.65686774 0.3761562 -0.3404541 -0.6196593 0.3889667 -0.6367377 0.3747152 0.8956429 -0.40506852 0.8054129 0.385539 0.20433965 0.19396424 -0.33686334 -0.63344324 0.3776139 0.8054379 0.893134 -0.3780204
0.6956957 -0.39829034 0.1330378 0.19682622 0.910007 -0.14579698 -0.38223863 0.11609143 0.9077082 0.1322115 -0.14836603 -0.3469633 0.38227296 -0.6619811 0.6745709 0.3972242 -0.38900813 0.67881525 -0.14776716 -0.64625686 0.39146742 -0.14335257 -0.62524915 0.19002032 -0.12832835 0.89862406 -0.31679165 -0.13893309 0.12923998 -0.4125054 -0.6604004 0.6897776 -0.65601194 0.3758145 -0.34011182 -0.6189303 0.38864362 -0.6359724 0.3743798 0.8947659 -0.40454575 0.8046664 0.38522127 0.20411542 0.19375736 -0.33649218 -0.6326777 0.37728828 0.8046885 0.89225936 -0.3776273
0.6966967 -0.3978564 0.13286915 0.19662368 0.9090666 -0.14570072 -0.38184565 0.1159811 0.90676904 0.13203871 -0.14821294 -0.34653854 0.3819337 -0.6611205 0.67401314 0.39689153 -0.38857633 0.67825866 -0.14764562 -0.64548415 0.39114332 -0.14323515 -0.62452364 0.18982387 -0.12827736 0.8977175 -0.31649983 -0.13886887 0.129087 -0.41198093 -0.65953684 0.68913996 -0.6551576 0.37547314 -0.33976978 -0.61820215 0.38832036 -0.6352071 0.37404513 0.8938897 -0.40402484 0.8039201 0.38490337 0.20389244 0.19354928 -0.33612183 -0.6319136 0.37696242 0.80393934 0.8913865 -0.37723562
0.6976977 -0.39742285 0.13270041 0.1964218 0.908129 -0.14560434 -0.38145283 0.115870714 0.90583205 0.13186616 -0.14805964 -0.34611434 0.38159472 -0.6602603 0.67345554 0.39655954 -0.38814545 0.6777028 -0.147524 -0.6447118 0.3908198 -0.1431176 -0.62379783 0.18962955 -0.12822524 0.8968132 -0.31620815 -0.13880315 0.12893489 -0.41145727 -0.6586734 0.68850285 -0.6543041 0.37513345 -0.339428 -0.61747426 0.38799837 -0.63444245 0.37371105 0.8930157 -0.40350342 0.8031765 0.3845859 0.20367002 0.1933425 -0.33575174 -0.6311501 0.37663668 0.80319226 0.890516 -0.37684345
0.6986987 -0.39698923 0.13253346 0.1962204 0.90719223 -0.1455068 -0.38106006 0.115762055 0.9048966 0.13169351 -0.14790592 -0.34568974 0.38125724 -0.6594006 0.672899 0.39622775 -0.38771498 0.67714727 -0.14740136 -0.64393955 0.39049643 -0.14299977 -0.6230744 0.18943495 -0.12817362 0.8959098 -0.31591743 -0.13873842 0.12878418 -0.41093352 -0.6578109 0.6878675 -0.65345156 0.374794 -0.33908647 -0.616748 0.3876761 -0.63368005 0.37337798 0.89214325 -0.4029834 0.802433 0.38426885 0.20344752 0.19313717 -0.3353814 -0.63038766 0.37631267 0.8024453 0.8896456 -0.37645286
0.6996997 -0.39655644 0.13236523 0.19601876 0.9062576 -0.14540932 -0.3806677 0.11565375 0.9039637 0.13152188 -0.14775229 -0.3452651 0.38092035 -0.6585423 0.6723432 0.395896 -0.38728458 0.67659247 -0.14727908 -0.643169 0.39017308 -0.14288107 -0.62235093 0.18924135 -0.12812191 0.8950084 -0.31562656 -0.13867193 0.12863243 -0.4104107 -0.6569489 0.68723226 -0.6525992 0.3744545 -0.33874455 -0.6160214 0.3873547 -0.6329172 0.37304455 0.891273 -0.4024632 0.80169123 0.38395306 0.20322552 0.19293195 -0.3350113 -0.62962633 0.37598878 0.8017007 0.88877785 -0.3760628
0.7007007 -0.39612472 0.13219917 0.19581854 0.9053249 -0.14531174 -0.3802765 0.11554569 0.90303254 0.13135105 -0.14759839 -0.34484076 0.38058358 -0.65768456 0.6717875 0.39556533 -0.38685593 0.6760393 -0.14715582 -0.6423989 0.38985106 -0.14276302 -0.62162876 0.18904787 -0.12806925 0.8941091 -0.3153361 -0.13860628 0.12848204 -0.40988842 -0.65608823 0.6865978 -0.6517482 0.37411577 -0.3384025 -0.6152964 0.3870337 -0.6321559 0.3727128 0.8904038 -0.40194437 0.80094963 0.38363728 0.20300388 0.19272715 -0.33464187 -0.6288654 0.37566578 0.8009568 0.8879106 -0.37567317
0.7017017 -0.3956918 0.13203344 0.19561803 0.9043937 -0.14521354 -0.3798855 0.11543828 0.9021032 0.13118067 -0.14744431 -0.34441626 0.38024706 -0.65682924 0.6712334 0.39523453 -0.3864274 0.67548645 -0.14703345 -0.6416302 0.3895288 -0.1426444 -0.6209069 0.18885517 -0.1280173 0.893212 -0.31504562 -0.13853991 0.12833211 -0.40936524 -0.65522826 0.68596524 -0.65089786 0.37377822 -0.3380608 -0.6145734 0.38671294 -0.63139504 0.3723814 0.88953614 -0.4014253 0.80021024 0.38332123 0.20278302 0.19252294 -0.33427215 -0.6281053 0.37534267 0.8002142 0.88704616 -0.37528464
0.7027027 -0.3952602 0.13186786 0.19541931 0.90346557 -0.14511502 -0.37949497 0.11533153 0.90117574 0.13101074 -0.14729005 -0.34399316 0.37991142 -0.6559729 0.6706796 0.39490458 -0.38599893 0.6749344 -0.14690977 -0.64086145 0.389207 -0.14252514 -0.6201858 0.18866378 -0.12796503 0.89231515 -0.3147551 -0.13847232 0.12818304 -0.40884307 -0.65436995 0.6853335 -0.6500486 0.3734414 -0.33771953 -0.6138504 0.3863925 -0.6306357 0.37205052 0.8886715 -0.40090704 0.7994717 0.38300654 0.20256314 0.19231966 -0.33390325 -0.62734675 0.37502068 0.7994727 0.88618296 -0.37489536
0.7037037 -0.39482975 0.13170269 0.19522047 0.90253764 -0.1450159 -0.37910482 0.11522597 0.9002503 0.13084114 -0.14713508 -0.34356907 0.3795761 -0.6551192 0.67012763 0.39457393 -0.38557208 0.67438287 -0.14678586 -0.64009464 0.3888859 -0.14240602 -0.61946654 0.18847239 -0.12791142 0.8914205 -0.31446615 -0.13840505 0.12803385 -0.4083215 -0.6535108 0.68470216 -0.64920056 0.37310445 -0.33737838 -0.6131282 0.38607278 -0.6298765 0.37172043 0.8878076 -0.4003893 0.7987337 0.38269234 0.20234233 0.19211724 -0.3335342 -0.62658966 0.3746984 0.7987316 0.8853208 -0.37450844
0.7047047 -0.3943979 0.13153797 0.19502217 0.9016131 -0.14491633 -0.3787155 0.11512035 0.8993273 0.13067293 -0.14697984 -0.34314603 0.37924224 -0.65426475 0.669575 0.39424464 -0.38514504 0.67383206 -0.14666227 -0.6393271 0.38856423 -0.14228672 -0.618747 0.18828261 -0.12785861 0.8905283 -0.3141766 -0.1383374 0.1278854 -0.4078006 -0.65265363 0.6840715 -0.64835215 0.37276924 -0.3370371 -0.6124071 0.3857542 -0.6291186 0.37139022 0.88694614 -0.39987245 0.797998 0.38237873 0.2021234 0.19191477 -0.33316532 -0.62583303 0.37437797 0.79799306 0.8844606 -0.37412068
0.7057057 -0.3939676 0.13137397 0.1948244 0.90068936 -0.1448166 -0.37832633 0.115015745 0.898405 0.13050532 -0.14682472 -0.34272254 0.3789081 -0.6534123 0.669024 0.39391539 -0.3847189 0.6732826 -0.14653713 -0.63856155 0.38824418 -0.14216733 -0.6180292 0.1880917 -0.127805 0.88963664 -0.31388757 -0.13826904 0.12773722 -0.40727857 -0.65179753 0.6834425 -0.6475055 0.37243372 -0.3366965 -0.6116879 0.38543454 -0.628362 0.37106168 0.88608587 -0.39935666 0.797263 0.38206547 0.20190421 0.19171345 -0.3327964 -0.6250776 0.37405735 0.7972558 0.88360167 -0.3737341
0.7067067 -0.39353764 0.13121065 0.19462693 0.8997678 -0.14471635 -0.3779379 0.1149115 0.8974855 0.13033721 -0.14666957 -0.3422991 0.3785749 -0.65256095 0.6684725 0.39358678 -0.3842935 0.6727336 -0.14641267 -0.637797 0.3879232 -0.14204752 -0.6173119 0.18790227 -0.12775144 0.888747 -0.31359947 -0.13820064 0.12758991 -0.40675798 -0.650941 0.6828141 -0.64665943 0.37209886 -0.33635637 -0.61096907 0.38511646 -0.6276061 0.3707341 0.88522714 -0.3988407 0.7965293 0.38175175 0.20168513 0.19151217 -0.33242768 -0.62432384 0.3737371 0.7965184 0.8827444 -0.37334818
0.7077077 -0.39310873 0.13104773 0.19442976 0.8988483 -0.1446164 -0.37755036 0.11480832 0.8965681 0.13017008 -0.14651358 -0.341876 0.3782425 -0.6517093 0.6679232 0.39325893 -0.3838686 0.67218506 -0.1462878 -0.63703215 0.38760442 -0.14192706 -0.61659586 0.18771434 -0.12769753 0.88786024 -0.31331083 -0.1381312 0.12744337 -0.40623754 -0.6500862 0.6821862 -0.6458142 0.37176526 -0.33601508 -0.61025184 0.384799 -0.62685096 0.37040597 0.88437086 -0.39832562 0.79579663 0.38143927 0.20146781 0.19131228 -0.33205938 -0.6235692 0.37341845 0.7957833 0.88188976 -0.37296337
0.7087087 -0.39267924 0.13088539 0.19423485 0.8979305 -0.14451468 -0.37716275 0.11470497 0.8956524 0.13000351 -0.14635786 -0.3414528 0.37791067 -0.6508601 0.66737413 0.39293087 -0.38344416 0.67163765 -0.14616203 -0.63627005 0.38728485 -0.14180642 -0.61588144 0.18752575 -0.1276432 0.88697326 -0.313022 -0.13806206 0.12729734 -0.40571803 -0.6492318 0.68155956 -0.6449698 0.3714316 -0.33567432 -0.60953486 0.3844809 -0.6260965 0.37007868 0.8835162 -0.3978113 0.7950655 0.38112736 0.2012496 0.19111314 -0.33169097 -0.6228175 0.3730989 0.7950495 0.8810349 -0.37257934
0.7097097 -0.39225015 0.13072392 0.1940394 0.8970146 -0.14441389 -0.37677535 0.11460358 0.89473796 0.12983811 -0.14620277 -0.34102955 0.37757862 -0.65001106 0.66682565 0.3926031 -0.3830204 0.6710908 -0.14603692 -0.63550705 0.38696608 -0.1416865 -0.61516726 0.18733901 -0.12758854 0.8860893 -0.3127354 -0.13799259 0.12715062 -0.40519884 -0.6483797 0.6809331 -0.64412683 0.3710991 -0.33533454 -0.60881895 0.38416427 -0.6253437 0.369753 0.88266265 -0.39729744 0.79433477 0.38081604 0.20103258 0.19091412 -0.33132306 -0.6220651 0.37278098 0.7943162 0.88018304 -0.37219518
0.7107107 -0.39182127 0.13056245 0.1938442 0.8961003 -0.144312 -0.37638944 0.114501715 0.8938264 0.12967303 -0.14604604 -0.34060737 0.37724853 -0.64916295 0.6662783 0.39227638 -0.38259754 0.6705448 -0.14591044 -0.63474584 0.38664782 -0.14156494 -0.61445415 0.18715191 -0.127534 0.8852068 -0.3124478 -0.1379214 0.12700593 -0.40467888 -0.6475269 0.6803086 -0.64328474 0.37076724 -0.3349941 -0.6081042 0.38384768 -0.62459123 0.36942703 0.8818124 -0.3967839 0.79360616 0.38050476 0.2008161 0.19071597 -0.33095476 -0.6213144 0.37246376 0.7935842 0.87933207 -0.3718121
0.7117117 -0.39139354 0.130402 0.19364971 0.895188 -0.14420986 -0.37600374 0.11440039 0.89291626 0.12950775 -0.14589036 -0.34018454 0.37691724 -0.6483173 0.6657313 0.3919489 -0.38217625 0.6699996 -0.14578494 -0.633985 0.38632876 -0.1414434 -0.61374176 0.18696612 -0.12747937 0.8843249 -0.31216016 -0.13785133 0.1268608 -0.40416032 -0.6466762 0.6796841 -0.64244306 0.3704362 -0.33465424 -0.60739064 0.3835319 -0.62383974 0.36910224 0.8809618 -0.39627108 0.79287803 0.38019395 0.2005992 0.1905176 -0.3305878 -0.62056506 0.37214613 0.7928537 0.8784827 -0.37142926
0.7127127 -0.39096564 0.13024166 0.19345593 0.8942772 -0.14410815 -0.37561843 0.11430037 0.8920083 0.12934384 -0.1457333 -0.3397628 0.37658787 -0.6474703 0.66518503 0.39162242 -0.3817547 0.6694546 -0.14565769 -0.6332253 0.3860117 -0.14132291 -0.61302996 0.18678093 -0.12742424 0.88344616 -0.31187403 -0.13778028 0.12671646 -0.40364167 -0.6458249 0.67906046 -0.6416017 0.37010622 -0.33431515 -0.6066789 0.38321653 -0.62308854 0.36877745 0.8801144 -0.3957592 0.79215187 0.37988415 0.20038345 0.19032055 -0.33022076 -0.619817 0.3718294 0.7921251 0.8776356 -0.3710476
0.7137137 -0.39053816 0.13008124 0.19326234 0.89336854 -0.14400557 -0.37523377 0.114200294 0.89110214 0.12918064 -0.14557737 -0.33934096 0.37625897 -0.6466259 0.66464 0.39129713 -0.38133365 0.66891176 -0.14553091 -0.6324674 0.38569406 -0.14120111 -0.6123212 0.1865955 -0.12736937 0.8825681 -0.3115881 -0.13770935 0.12657243 -0.40312368 -0.6449758 0.67843866 -0.64076245 0.36977506 -0.3339758 -0.60596776 0.38290146 -0.6223397 0.36845303 0.87926817 -0.39524782 0.7914264 0.3795742 0.2001684 0.19012415 -0.32985395 -0.61906946 0.371513 0.79139733 0.87678874 -0.3706665
0.7147147 -0.39011103 0.12992263 0.19306952 0.8924613 -0.14390263 -0.37484866 0.11410099 0.89019775 0.12901697 -0.14542022 -0.33891875 0.37593043 -0.6457816 0.6640955 0.39097095 -0.38091314 0.6683687 -0.14540434 -0.63170904 0.38537723 -0.14107934 -0.6116116 0.18641204 -0.12731299 0.8816924 -0.31130224 -0.13763788 0.12642941 -0.4026056 -0.64412713 0.6778169 -0.63992345 0.3694458 -0.33363622 -0.6052576 0.3825868 -0.6215913 0.3681302 0.8784239 -0.3947374 0.7907019 0.37926546 0.19995359 0.18992835 -0.32948706 -0.61832374 0.37119824 0.7906698 0.87594396 -0.37028617
0.7157157 -0.3896844 0.12976342 0.19287705 0.8915566 -0.14379951 -0.3744653 0.114002526 0.8892951 0.12885454 -0.14526317 -0.33849624 0.3756023 -0.6449383 0.6635514 0.3906463 -0.38049352 0.6678264 -0.1452769 -0.63095176 0.38506123 -0.14095724 -0.61090314 0.18622828 -0.12725708 0.8808177 -0.31101665 -0.13756514 0.12628663 -0.40208793 -0.6432792 0.67719597 -0.6390856 0.36911738 -0.3332966 -0.6045481 0.3822737 -0.62084264 0.36780715 0.8775815 -0.39422697 0.78997886 0.37895685 0.19973943 0.18973345 -0.32912034 -0.6175778 0.37088335 0.78994477 0.87510175 -0.36990672
0.7167167 -0.38925898 0.12960547 0.19268572 0.89065266 -0.14369565 -0.3740828 0.11390442 0.88839406 0.12869254 -0.14510578 -0.33807564 0.37527484 -0.6440968 0.66300887 0.39032143 -0.38007435 0.66728514 -0.14514896 -0.630195 0.38474524 -0.14083543 -0.6101961 0.1860457 -0.12720138 0.8799447 -0.3107318 -0.13749287 0.12614435 -0.4015712 -0.642432 0.67657685 -0.6382484 0.36878937 -0.3329577 -0.6038397 0.38195986 -0.6200965 0.36748582 0.8767405 -0.3937167 0.7892571 0.37864944 0.19952533 0.18953937 -0.32875368 -0.61683273 0.3705687 0.78922087 0.8742599 -0.36952776
0.7177177 -0.38883314 0.12944812 0.19249427 0.8897513 -0.14359179 -0.37370056 0.113806665 0.8874952 0.12853158 -0.14494926 -0.33765438 0.3749479 -0.64325583 0.6624662 0.38999668 -0.37965673 0.6667444 -0.14502099 -0.62944037 0.38442948 -0.14071253 -0.60948986 0.18586308 -0.12714481 0.8790732 -0.31044698 -0.13741973 0.12600255 -0.40105426 -0.64158666 0.67595774 -0.6374123 0.3684613 -0.33261907 -0.6031329 0.38164696 -0.6193516 0.36716455 0.8759018 -0.39320803 0.78853655 0.37834162 0.19931224 0.1893448 -0.32838717 -0.6160908 0.37025476 0.78849745 0.87341976 -0.36914912
0.7187187 -0.3884077 0.12929106 0.19230378 0.8888516 -0.14348829 -0.37331873 0.11370957 0.8865985 0.12837043 -0.14479107 -0.3372333 0.37462175 -0.6424157 0.66192496 0.38967267 -0.37923893 0.66620517 -0.14489263 -0.6286863 0.38411424 -0.14059016 -0.6087843 0.18568158 -0.1270886 0.878204 -0.31016296 -0.13734683 0.12586129 -0.4005381 -0.6407418 0.67533946 -0.63657725 0.36813563 -0.3322805 -0.60242796 0.38133466 -0.6186075 0.36684406 0.8750645 -0.39270014 0.78781676 0.3780336 0.19909894 0.18915167 -0.32802132 -0.61534923 0.36994106 0.7877758 0.87258244 -0.3687724
0.7197197 -0.38798362 0.12913421 0.19211286 0.8879532 -0.14338258 -0.37293726 0.11361343 0.8857036 0.12821046 -0.14463353 -0.33681163 0.37429595 -0.64157677 0.6613838 0.38934937 -0.3788225 0.6656661 -0.14476436 -0.62793225 0.3838 -0.14046702 -0.6080798 0.1855005 -0.12703171 0.8773366 -0.30987832 -0.13727313 0.12572035 -0.4000222 -0.6398973 0.674722 -0.63574326 0.36780953 -0.33194146 -0.6017225 0.38102266 -0.6178627 0.36652386 0.87422884 -0.39219266 0.78709865 0.37772778 0.19888669 0.18895936 -0.3276554 -0.6146083 0.36962897 0.78705585 0.87174547 -0.3683954
0.7207207 -0.3875587 0.12897822 0.19192415 0.8870573 -0.14327821 -0.37255615 0.1135177 0.8848099 0.12805086 -0.14447504 -0.33639103 0.37397093 -0.64073944 0.6608443 0.38902593 -0.37840605 0.66512704 -0.1446347 -0.6271806 0.38348573 -0.14034426 -0.60737675 0.18532068 -0.12697479 0.87647057 -0.30959547 -0.13719937 0.12557998 -0.39950603 -0.6390548 0.6741052 -0.6349097 0.36748356 -0.33160377 -0.60101926 0.38071173 -0.617121 0.3662045 0.87339514 -0.39168528 0.7863816 0.37742147 0.1986745 0.18876678 -0.3272901 -0.6138686 0.36931682 0.78633595 0.87091106 -0.3680191
0.7217217 -0.3871352 0.1288225 0.19173473 0.8861624 -0.14317268 -0.3721758 0.1134218 0.8839186 0.12789142 -0.14431784 -0.33596992 0.37364668 -0.6399027 0.6603048 0.38870335 -0.37799054 0.66459036 -0.14450648 -0.6264284 0.383172 -0.14022079 -0.6066753 0.18514025 -0.12691778 0.87560546 -0.30931163 -0.13712513 0.12544039 -0.39899123 -0.6382121 0.67348915 -0.63407737 0.36715853 -0.33126554 -0.6003167 0.38040063 -0.61637914 0.36588478 0.8725629 -0.3911788 0.78566575 0.37711594 0.1984629 0.18857595 -0.32692444 -0.61313 0.36900502 0.78561765 0.8700764 -0.3676445
0.7227227 -0.3867119 0.12866765 0.19154626 0.8852699 -0.14306778 -0.3717963 0.11332762 0.88302886 0.12773314 -0.14415982 -0.33554995 0.3733222 -0.6390657 0.65976673 0.38838068 -0.37757683 0.66405404 -0.1443772 -0.6256784 0.3828589 -0.14009726 -0.6059741 0.18496078 -0.12686023 0.8747429 -0.3090288 -0.1370506 0.1253011 -0.39847615 -0.63736975 0.6728749 -0.6332449 0.36683506 -0.33092737 -0.59961474 0.38008994 -0.6156379 0.3655666 0.8717328 -0.3906728 0.78495115 0.3768109 0.19825172 0.18838537 -0.3265599 -0.6123926 0.3686936 0.78490186 0.86924505 -0.36726934
0.7237237 -0.38628843 0.12851328 0.1913588 0.88437855 -0.1429612 -0.37141728 0.11323345 0.88214195 0.12757456 -0.14400083 -0.33512935 0.3729992 -0.63823175 0.6592291 0.38805842 -0.37716287 0.6635171 -0.14424714 -0.6249286 0.38254526 -0.13997346 -0.605274 0.18478227 -0.12680292 0.8738814 -0.3087465 -0.13697591 0.12516233 -0.39796168 -0.6365308 0.6722608 -0.6324153 0.366512 -0.33059034 -0.59891576 0.37977955 -0.6148993 0.3652491 0.8709036 -0.39016795 0.7842375 0.3765064 0.19804153 0.18819511 -0.32619488 -0.61165655 0.36838305 0.7841856 0.8684139 -0.36689574
0.7247247 -0.38586596 0.12835869 0.19117075 0.88348943 -0.14285564 -0.3710392 0.11313957 0.88125527 0.12741768 -0.14384264 -0.33470908 0.37267625 -0.6373982 0.6586919 0.3877366 -0.37674916 0.6629826 -0.14411676 -0.6241798 0.3822333 -0.13984945 -0.6045751 0.18460494 -0.12674531 0.8730215 -0.30846438 -0.13690099 0.12502384 -0.39744735 -0.6356909 0.671647 -0.6315851 0.36618793 -0.33025268 -0.59821653 0.37947038 -0.6141603 0.36493236 0.8700764 -0.38966337 0.7835258 0.37620255 0.19783089 0.18800569 -0.32582998 -0.6109216 0.36807317 0.78347105 0.86758554 -0.3665229
0.7257257 -0.38544372 0.12820545 0.19098377 0.882602 -0.14274919 -0.370661 0.113046646 0.88037133 0.12726063 -0.14368394 -0.33428964 0.3723545 -0.6365657 0.6581563 0.38741583 -0.37633657 0.6624482 -0.14398754 -0.62343097 0.38192096 -0.13972569 -0.60387707 0.18442768 -0.12668774 0.87216294 -0.3081827 -0.13682523 0.124886274 -0.39693365 -0.6348518 0.6710345 -0.6307563 0.36586618 -0.32991534 -0.5975186 0.37916186 -0.61342263 0.3646158 0.86925197 -0.3891588 0.7828149 0.37589827 0.19762129 0.18781656 -0.3254656 -0.6101876 0.36776316 0.78275836 0.866758 -0.36615044
0.7267267 -0.38502163 0.12805232 0.19079733 0.8817158 -0.14264187 -0.37028372 0.11295426 0.8794891 0.12710398 -0.14352489 -0.33386928 0.37203312 -0.6357342 0.6576201 0.38709486 -0.37592417 0.6619143 -0.14385635 -0.6226852 0.38160938 -0.13960105 -0.6031804 0.1842506 -0.12662977 0.87130654 -0.3079014 -0.13674903 0.124748886 -0.39641973 -0.63401425 0.6704232 -0.62992823 0.36554402 -0.329578 -0.5968225 0.37885332 -0.6126869 0.36429995 0.8684287 -0.38865596 0.7821047 0.3755953 0.1974119 0.18762833 -0.32510087 -0.6094545 0.36745435 0.78204703 0.86593276 -0.36577952
0.7277277 -0.38460106 0.12789989 0.19061089 0.8808318 -0.14253506 -0.3699073 0.11286241 0.8786083 0.12694868 -0.14336658 -0.33345026 0.37171215 -0.63490367 0.6570856 0.38677406 -0.37551326 0.66138196 -0.14372608 -0.62193924 0.3812985 -0.13947654 -0.6024849 0.18407506 -0.12657166 0.8704519 -0.3076197 -0.13667324 0.12461221 -0.39590687 -0.6331772 0.6698125 -0.6291018 0.36522335 -0.329241 -0.59612626 0.37854558 -0.6119504 0.3639853 0.8676069 -0.38815314 0.7813965 0.37529334 0.19720381 0.18744063 -0.32473692 -0.6087223 0.3671462 0.78133655 0.8651081 -0.36540782
0.7287287 -0.38418 0.12774795 0.19042593 0.87994874 -0.14242849 -0.36953065 0.112771094 0.87772924 0.12679291 -0.14320606 -0.33302975 0.37139165 -0.6340741 0.65655184 0.38645422 -0.37510365 0.6608498 -0.14359477 -0.6211941 0.3809878 -0.13935158 -0.6017901 0.18389952 -0.12651363 0.86959827 -0.30734077 -0.13659668 0.124476135 -0.39539382 -0.63234144 0.66920185 -0.62827545 0.36490303 -0.32890415 -0.5954335 0.37823874 -0.61121595 0.3636701 0.8667873 -0.38765067 0.78068805 0.37499142 0.1969954 0.1872536 -0.32437345 -0.6079924 0.3668381 0.78062654 0.8642856 -0.3650384
0.7297297 -0.38375983 0.12759596 0.19024116 0.8790681 -0.1423206 -0.3691556 0.1126799 0.8768524 0.12663773 -0.14304772 -0.33261144 0.3710723 -0.63324624 0.65601814 0.38613415 -0.37469393 0.66031814 -0.14346358 -0.62045074 0.38067675 -0.13922682 -0.6010961 0.18372488 -0.12645519 0.8687462 -0.30706 -0.13651994 0.12433982 -0.39488107 -0.6315072 0.6685929 -0.6274508 0.3645833 -0.32856688 -0.5947405 0.3779314 -0.61048317 0.363356 0.86596876 -0.3871497 0.7799824 0.3746898 0.19678769 0.18706739 -0.32400897 -0.607263 0.36653036 0.77991885 0.8634646 -0.36466897
0.7307307 -0.38333902 0.1274448 0.19005692 0.8781885 -0.1422117 -0.36877996 0.1125896 0.875977 0.1264838 -0.14288789 -0.33219188 0.37075305 -0.63241917 0.65548587 0.38581496 -0.3742843 0.6597885 -0.14333186 -0.61970645 0.38036707 -0.13910201 -0.6004035 0.18355072 -0.12639654 0.86789596 -0.30678 -0.13644236 0.124204576 -0.39436957 -0.6306727 0.66798365 -0.62662685 0.3642633 -0.32823086 -0.594048 0.37762523 -0.60975057 0.36304235 0.86515194 -0.38664946 0.7792777 0.37438846 0.19658044 0.1868813 -0.32364586 -0.6065346 0.36622328 0.7792121 0.8626449 -0.3643006
0.7317317 -0.3829195 0.12729478 0.18987358 0.87731147 -0.14210469 -0.36840582 0.11249912 0.8751039 0.12633061 -0.14272788 -0.33177337 0.37043417 -0.6315928 0.6549545 0.38549608 -0.37387672 0.65925825 -0.14320022 -0.6189649 0.38005784 -0.13897648 -0.5997123 0.1833775 -0.12633747 0.8670476 -0.30650008 -0.13636467 0.12406975 -0.39385787 -0.6298404 0.66737574 -0.62580335 0.36394572 -0.32789487 -0.59335864 0.3773196 -0.6090182 0.36272985 0.86433756 -0.38614935 0.7785738 0.37408796 0.19637385 0.186696 -0.32328272 -0.6058076 0.36591685 0.77850735 0.8618269 -0.36393335
0.7327327 -0.38250017 0.12714446 0.18968987 0.8764351 -0.141996 -0.36803204 0.11241019 0.8742321 0.12617749 -0.14256838 -0.3313552 0.37011653 -0.6307681 0.6544236 0.38517702 -0.37346923 0.65872914 -0.14306924 -0.61822385 0.37974912 -0.13885114 -0.5990219 0.18320405 -0.12627846 0.86620015 -0.30622116 -0.13628647 0.12393463 -0.39334548 -0.62900746 0.6667685 -0.62498116 0.36362773 -0.32755953 -0.5926687 0.37701422 -0.6082884 0.36241704 0.86352473 -0.38565016 0.7778711 0.37378794 0.19616744 0.18651193 -0.3229196 -0.60508287 0.36561084 0.7778021 0.8610102 -0.36356723
0.7337337 -0.38208237 0.12699491 0.18950719 0.8755615 -0.14188692 -0.36765966 0.11232126 0.8733612 0.12602484 -0.14240831 -0.33093667 0.36979848 -0.6299445 0.6538935 0.38485932 -0.3730627 0.6582011 -0.14293668 -0.61748344 0.3794406 -0.13872513 -0.5983318 0.18303192 -0.12621981 0.86535513 -0.30594248 -0.13620904 0.12380183 -0.39283454 -0.6281774 0.66616225 -0.62415975 0.36331028 -0.32722414 -0.59198093 0.3767103 -0.6075592 0.3621056 0.8627131 -0.38515085 0.77717054 0.37348914 0.19596168 0.1863277 -0.3225564 -0.60435754 0.3653056 0.7770988 0.8601957 -0.36320013
0.7347347 -0.38166308 0.12684625 0.18932444 0.874689 -0.14177811 -0.36728632 0.11223292 0.8724934 0.1258727 -0.14224824 -0.3305181 0.36948204 -0.6291206 0.6533643 0.3845417 -0.37265745 0.6576732 -0.14280367 -0.6167443 0.37913227 -0.13860032 -0.597644 0.18286002 -0.12616083 0.8645108 -0.30566394 -0.13613015 0.12366831 -0.39232406 -0.6273471 0.66555667 -0.62333935 0.3629946 -0.32688734 -0.5912936 0.3764052 -0.60683036 0.36179483 0.8619033 -0.3846525 0.77646947 0.37319043 0.19575626 0.18614447 -0.32219383 -0.6036339 0.36500043 0.7763973 0.85938245 -0.36283565
0.7357357 -0.3812459 0.12669769 0.18914247 0.873818 -0.14166844 -0.36691463 0.112145305 0.8716272 0.12572184 -0.1420879 -0.33010003 0.36916566 -0.6282995 0.6528357 0.3842237 -0.372252 0.6571469 -0.14267081 -0.61600655 0.37882495 -0.13847414 -0.5969572 0.18268901 -0.1261006 0.8636682 -0.30538705 -0.13605183 0.12353486 -0.39181358 -0.6265178 0.66495156 -0.62252 0.3626783 -0.3265523 -0.5906087 0.3761019 -0.6061042 0.3614837 0.8610954 -0.38415545 0.7757704 0.37289125 0.19555128 0.1859613 -0.321832 -0.60291266 0.36469626 0.7756961 0.85857064 -0.36247134
0.7367367 -0.38082886 0.12654966 0.18896115 0.87294847 -0.14155912 -0.36654314 0.11205757 0.870762 0.12557036 -0.1419276 -0.32968217 0.3688503 -0.627478 0.65230775 0.38390714 -0.3718471 0.6566206 -0.14253834 -0.6152684 0.3785181 -0.13834757 -0.59627044 0.18251854 -0.12604123 0.8628271 -0.30510983 -0.13597316 0.12340242 -0.39130366 -0.62568927 0.6643468 -0.62170154 0.3623625 -0.32621804 -0.5899239 0.37579888 -0.6053778 0.36117327 0.86028934 -0.3836582 0.77507305 0.3725938 0.19534677 0.18577951 -0.32146928 -0.6021917 0.36439168 0.7749975 0.8577601 -0.36210662
0.7377377 -0.38041124 0.12640142 0.18878055 0.87208164 -0.14144963 -0.36617178 0.1119706 0.8698994 0.12541977 -0.14176711 -0.32926407 0.3685344 -0.62665915 0.6517806 0.38359034 -0.3714432 0.6560954 -0.14240488 -0.61453235 0.37821108 -0.13822138 -0.5955859 0.18234861 -0.12598148 0.8619881 -0.304833 -0.13589406 0.12327099 -0.39079398 -0.6248622 0.66374373 -0.62088406 0.36204785 -0.32588315 -0.5892409 0.3754965 -0.6046528 0.36086428 0.859485 -0.38316208 0.77437645 0.37229663 0.19514307 0.18559831 -0.32110745 -0.6014722 0.36408842 0.77429914 0.85695165 -0.361744
0.7387387 -0.37999487 0.12625507 0.18860048 0.87121505 -0.14133963 -0.36580253 0.11188394 0.8690381 0.12527028 -0.14160734 -0.3288467 0.36822027 -0.6258409 0.6512543 0.38327426 -0.37104097 0.65557104 -0.1422719 -0.61379707 0.37790444 -0.13809517 -0.5949014 0.18217915 -0.12592173 0.86115015 -0.30455643 -0.13581395 0.123138726 -0.3902849 -0.62403584 0.6631406 -0.6200672 0.36173326 -0.3255485 -0.5885589 0.3751933 -0.6039285 0.3605556 0.85868156 -0.3826672 0.77368045 0.37199926 0.19493946 0.18541741 -0.3207458 -0.6007539 0.36378562 0.7736022 0.8561437 -0.36138245
0.7397397 -0.3795786 0.1261085 0.18842041 0.87035036 -0.14122948 -0.36543307 0.11179799 0.8681774 0.12512079 -0.14144632 -0.32843 0.367907 -0.6250233 0.65072894 0.38295776 -0.37063843 0.6550472 -0.14213783 -0.61306316 0.3775996 -0.13796842 -0.5942193 0.18201047 -0.12586156 0.8603134 -0.30428007 -0.13573402 0.12300795 -0.38977587 -0.62321085 0.66253847 -0.61925155 0.36142027 -0.325214 -0.58787876 0.37489247 -0.6032058 0.36024702 0.8578808 -0.3821713 0.77298605 0.37170288 0.1947366 0.18523717 -0.32038403 -0.6000365 0.36348265 0.7729063 0.8553386 -0.36102164
0.7407407 -0.37916285 0.12596229 0.18824172 0.8694876 -0.14111832 -0.36506414 0.11171311 0.8673192 0.12497175 -0.14128557 -0.3280122 0.36759275 -0.6242069 0.6502037 0.3826421 -0.37023735 0.654524 -0.14200383 -0.6123292 0.37729353 -0.13784125 -0.5935377 0.18184221 -0.12580168 0.8594786 -0.3040038 -0.13565394 0.12287682 -0.38926718 -0.62238616 0.6619372 -0.6184368 0.36110705 -0.3248795 -0.58719975 0.3745913 -0.60248387 0.35993928 0.85708076 -0.38167793 0.7722931 0.37140706 0.19453433 0.18505734 -0.3200228 -0.59932154 0.36318147 0.7722114 0.85453385 -0.3606611
0.7417417 -0.37874866 0.12581646 0.18806309 0.86862606 -0.14100802 -0.36469603 0.11162776 0.86646265 0.12482393 -0.14112473 -0.32759544 0.36728013 -0.62339234 0.64968026 0.38232684 -0.3698373 0.65400213 -0.14186996 -0.6115973 0.37698886 -0.13771462 -0.5928577 0.18167442 -0.12574136 0.8586452 -0.30372915 -0.1355738 0.12274712 -0.38875884 -0.62156254 0.66133595 -0.61762327 0.36079472 -0.3245452 -0.5865215 0.37429053 -0.60176253 0.35963207 0.85628295 -0.38118416 0.7716012 0.3711117 0.19433197 0.18487835 -0.31966132 -0.598606 0.3628795 0.77151865 0.8537313 -0.3603015
0.7427427 -0.37833336 0.12567118 0.18788403 0.86776644 -0.14089692 -0.3643281 0.11154342 0.8656081 0.12467593 -0.14096317 -0.32717863 0.36696833 -0.6225788 0.6491569 0.38201213 -0.36943698 0.65347975 -0.14173546 -0.6108653 0.3766843 -0.1375876 -0.59217787 0.18150753 -0.12568098 0.857813 -0.30345446 -0.13549241 0.12261754 -0.388251 -0.6207404 0.6607361 -0.61681086 0.3604828 -0.32421133 -0.585845 0.37399083 -0.60104257 0.35932547 0.85548675 -0.38069153 0.7709106 0.37081715 0.19412997 0.18469954 -0.3193011 -0.59789294 0.36257792 0.7708259 0.85293 -0.35994294
0.7437437 -0.37791914 0.12552679 0.18770647 0.86690885 -0.14078549 -0.36396158 0.11145955 0.864755 0.124528885 -0.14080206 -0.3267625 0.36665696 -0.6217665 0.6486342 0.3816982 -0.36903793 0.65295994 -0.14160103 -0.61013573 0.37638003 -0.13745984 -0.5915001 0.18134123 -0.12562054 0.8569835 -0.30317968 -0.13541168 0.1224882 -0.38774297 -0.6199186 0.6601363 -0.61599994 0.36017185 -0.32387796 -0.5851701 0.37369156 -0.60032475 0.35901934 0.8546923 -0.38019967 0.7702204 0.37052307 0.19392994 0.1845218 -0.3189402 -0.59718055 0.3622778 0.770136 0.8521303 -0.35958624
0.7447447 -0.37750506 0.12538284 0.18752897 0.8660524 -0.14067456 -0.3635943 0.11137599 0.8639031 0.12438232 -0.14064056 -0.32634586 0.3663466 -0.6209544 0.64811265 0.38138324 -0.36863983 0.65243983 -0.14146584 -0.6094063 0.3760764 -0.137333 -0.5908224 0.18117565 -0.12556016 0.8561543 -0.30290574 -0.13533026 0.122359395 -0.38723508 -0.61909795 0.6595374 -0.61518794 0.3598615 -0.32354456 -0.5844964 0.37339288 -0.59960663 0.35871392 0.85389924 -0.37970752 0.7695325 0.37022918 0.19372928 0.18434435 -0.31857982 -0.5964702 0.36197776 0.7694453 0.85133195 -0.3592282
0.7457457 -0.37709212 0.12523928 0.18735194 0.8651972 -0.14056188 -0.36322868 0.11129242 0.86305374 0.12423581 -0.14047846 -0.32593018 0.3660354 -0.6201439 0.6475913 0.38106948 -0.36824292 0.65192056 -0.14133093 -0.6086776 0.37577373 -0.13720539 -0.5901465 0.18101001 -0.12549922 0.8553265 -0.302632 -0.13524902 0.122231364 -0.38672906 -0.61827844 0.65893924 -0.61437845 0.3595515 -0.3232112 -0.583823 0.3730939 -0.5988903 0.35840863 0.8531083 -0.37921697 0.76884526 0.36993554 0.19352877 0.18416774 -0.31821996 -0.5957614 0.36167812 0.76875645 0.85053575 -0.3588723
0.7467467 -0.37667915 0.12509555 0.18717587 0.8643436 -0.14044979 -0.36286408 0.11120981 0.8622056 0.124090254 -0.14031726 -0.32551417 0.36572516 -0.61933374 0.6470711 0.3807568 -0.3678455 0.6514019 -0.14119625 -0.60794914 0.37547162 -0.13707712 -0.5894713 0.1808452 -0.1254389 0.8545007 -0.30235866 -0.13516736 0.122103035 -0.38622206 -0.61745965 0.6583422 -0.613569 0.35924226 -0.32287884 -0.5831509 0.37279665 -0.5981749 0.35810345 0.8523185 -0.37872672 0.768159 0.36964345 0.19332916 0.18399137 -0.3178596 -0.5950527 0.3613783 0.76807 0.84974015 -0.3585168
0.7477477 -0.3762669 0.124952465 0.18700033 0.863492 -0.14033821 -0.36249942 0.111127555 0.86135876 0.123945594 -0.14015603 -0.32509825 0.3654158 -0.61852705 0.646551 0.38044345 -0.36745045 0.65088415 -0.14105958 -0.6072241 0.37516856 -0.13694942 -0.5887984 0.1806804 -0.12537748 0.8536767 -0.30208576 -0.13508505 0.121976316 -0.38571596 -0.6166427 0.6577446 -0.61276114 0.35893267 -0.32254615 -0.5824818 0.37249926 -0.59746075 0.35779995 0.85152996 -0.37823752 0.76747304 0.3693505 0.19313002 0.18381572 -0.31749973 -0.5943452 0.3610794 0.76738286 0.84894633 -0.35816282
0.7487487 -0.3758546 0.12480974 0.18682462 0.8626411 -0.1402261 -0.36213487 0.111046016 0.86051375 0.123800516 -0.13999373 -0.32468307 0.36510694 -0.6177196 0.6460321 0.38013077 -0.36705488 0.65036714 -0.14092454 -0.60649806 0.3748666 -0.13682172 -0.5881256 0.18051744 -0.1253174 0.8528533 -0.30181345 -0.13500312 0.12184912 -0.38520944 -0.6158255 0.6571479 -0.6119548 0.35862458 -0.32221335 -0.5818128 0.37220192 -0.5967476 0.3574959 0.85074335 -0.37774798 0.7667897 0.3690594 0.19293052 0.18364096 -0.31714043 -0.5936396 0.36078125 0.7666982 0.8481544 -0.35780913
0.7497497 -0.37544286 0.12466815 0.18664938 0.861793 -0.1401132 -0.36177173 0.11096442 0.85967004 0.12365633 -0.13983166 -0.3242678 0.36479884 -0.6169136 0.6455145 0.37981802 -0.36666083 0.64985055 -0.14078894 -0.60577416 0.37456554 -0.13669342 -0.5874535 0.18035436 -0.12525597 0.8520316 -0.30154127 -0.13492048 0.12172252 -0.384704 -0.61500996 0.6565522 -0.6111485 0.35831702 -0.32188153 -0.5811462 0.3719053 -0.59603506 0.3571934 0.8499584 -0.37725967 0.7661065 0.3687681 0.19273281 0.18346661 -0.31678072 -0.592935 0.36048335 0.76601434 0.8473632 -0.35745585
0.7507508 -0.375032 0.124527276 0.18647504 0.8609448 -0.14000031 -0.36140907 0.11088306 0.8588278 0.123512805 -0.13966987 -0.323853 0.36449182 -0.61610866 0.6449967 0.37950617 -0.36626703 0.6493354 -0.14065269 -0.6050503 0.37426534 -0.13656592 -0.58678365 0.18019217 -0.12519443 0.8512117 -0.30127025 -0.1348379 0.12159628 -0.3841986 -0.6141948 0.655957 -0.6103436 0.35801083 -0.32154948 -0.58048 0.37160978 -0.59532493 0.35689092 0.8491753 -0.37677258 0.765425 0.3684777 0.19253469 0.18329251 -0.316422 -0.5922327 0.36018568 0.765332 0.84657305 -0.35710433
0.7517518 -0.37462085 0.12438661 0.186301 0.8600992 -0.13988689 -0.3610472 0.11080259 0.8579879 0.12337017 -0.13950801 -0.32343757 0.36418414 -0.6153052 0.6444806 0.37919468 -0.3658744 0.64882046 -0.14051673 -0.60432804 0.37396437 -0.13643682 -0.5861139 0.18003029 -0.12513283 0.85039306 -0.30099884 -0.1347548 0.121471286 -0.38369328 -0.6133809 0.6553627 -0.60953933 0.35770345 -0.32121766 -0.5798149 0.37131503 -0.5946146 0.35658926 0.84839404 -0.37628484 0.7647446 0.3681874 0.19233748 0.18311936 -0.31606257 -0.5915303 0.35988867 0.7646506 0.8457857 -0.35675362
0.7527528 -0.3742115 0.124245584 0.18612748 0.8592539 -0.13977352 -0.3606863 0.11072248 0.85714865 0.1232273 -0.13934529 -0.32302296 0.363878 -0.6145029 0.6439649 0.378883 -0.36548284 0.6483057 -0.1403799 -0.6036062 0.37366435 -0.13630882 -0.5854474 0.1798684 -0.1250715 0.8495753 -0.30072826 -0.13467187 0.12134594 -0.38318896 -0.6125688 0.65476865 -0.6087367 0.35739732 -0.32088655 -0.5791515 0.37101945 -0.59390557 0.3562873 0.8476136 -0.37579954 0.76406544 0.36789748 0.1921412 0.18294704 -0.3157037 -0.59082955 0.35959142 0.76396936 0.8449991 -0.3564039
0.7537538 -0.3738017 0.12410587 0.18595421 0.85841125 -0.13966006 -0.36032596 0.11064279 0.85631156 0.12308502 -0.13918373 -0.32260892 0.36357212 -0.6137022 0.64344925 0.37857258 -0.36509204 0.64779305 -0.14024374 -0.6028864 0.37336466 -0.13617972 -0.5847797 0.17970777 -0.12500995 0.84875923 -0.30045816 -0.13458794 0.121221125 -0.38268477 -0.61175674 0.6541757 -0.60793424 0.35709238 -0.3205543 -0.57848936 0.37072602 -0.5931981 0.3559863 0.846835 -0.37531397 0.7633868 0.3676089 0.19194463 0.18277454 -0.3153452 -0.5901308 0.35929555 0.763291 0.84421325 -0.35605404
0.7547548 -0.37339252 0.12396625 0.18578112 0.85756946 -0.13954711 -0.35996532 0.11056328 0.85547525 0.12294412 -0.13902107 -0.32219487 0.36326653 -0.6129025 0.64293486 0.3782618 -0.3647013 0.6472806 -0.14010713 -0.6021675 0.37306565 -0.13605118 -0.58411396 0.17954749 -0.12494841 0.8479451 -0.30018806 -0.1345042 0.121097386 -0.38218093 -0.61094594 0.6535832 -0.607133 0.3567872 -0.3202237 -0.57782865 0.3704321 -0.592491 0.35568553 0.8460577 -0.37482902 0.7627095 0.36732042 0.19174838 0.1826027 -0.31498736 -0.58943313 0.35899925 0.76261234 0.8434304 -0.35570586
0.7557558 -0.37298286 0.12382734 0.18560922 0.8567293 -0.13943261 -0.35960555 0.11048454 0.8546415 0.122802734 -0.13885811 -0.32178035 0.3629617 -0.61210275 0.642421 0.37795144 -0.36431202 0.6467687 -0.13996959 -0.6014481 0.37276727 -0.13592222 -0.5834497 0.17938912 -0.12488708 0.8471317 -0.2999185 -0.13442051 0.12097341 -0.38167775 -0.6101363 0.6529903 -0.60633266 0.35648328 -0.31989285 -0.5771694 0.37013882 -0.5917865 0.35538602 0.8452821 -0.37434503 0.7620339 0.3670319 0.19155338 0.18243212 -0.314629 -0.588736 0.3587039 0.76193583 0.8426473 -0.35535806
0.7567568 -0.37257463 0.12368801 0.18543756 0.85589063 -0.13931909 -0.3592467 0.110405326 0.85380864 0.122662425 -0.13869691 -0.32136643 0.36265683 -0.6113049 0.6419078 0.37764174 -0.3639232 0.64625657 -0.13983256 -0.60073125 0.3724684 -0.1357936 -0.58278674 0.17922908 -0.12482551 0.8463206 -0.29964998 -0.13433662 0.12084991 -0.38117343 -0.6093266 0.6523986 -0.6055331 0.35617918 -0.31956258 -0.5765111 0.36984608 -0.5910808 0.3550865 0.8445083 -0.37386194 0.7613578 0.36674336 0.19135785 0.18226123 -0.31427062 -0.5880413 0.35840923 0.7612601 0.84186715 -0.35501197
0.7577578 -0.37216735 0.12354988 0.1852665 0.85505354 -0.13920426 -0.35888854 0.110327065 0.8529779 0.122522295 -0.13853383 -0.3209533 0.36235338 -0.61050856 0.64139473 0.3773319 -0.3635355 0.6457455 -0.13969538 -0.6000141 0.3721711 -0.13566425 -0.58212364 0.17907023 -0.12476328 0.84550977 -0.29938087 -0.13425168 0.12072706 -0.3806709 -0.6085192 0.65180683 -0.6047344 0.35587656 -0.31923208 -0.5758541 0.36955434 -0.59037805 0.35478747 0.8437361 -0.37337828 0.7606839 0.36645752 0.19116285 0.1820916 -0.31391412 -0.5873473 0.35811412 0.7605845 0.84108794 -0.35466534
0.7587588 -0.37175906 0.12341279 0.18509555 0.85421693 -0.13909015 -0.35853136 0.11024976 0.8521471 0.12238267 -0.13837108 -0.32054 0.36205012 -0.6097138 0.6408845 0.37702203 -0.36314854 0.6452357 -0.13955805 -0.5992988 0.37187356 -0.13553563 -0.58146274 0.17891216 -0.12470144 0.84470063 -0.29911366 -0.13416734 0.12060392 -0.38016868 -0.60771245 0.65121627 -0.60393703 0.35557377 -0.31890172 -0.5751993 0.36926228 -0.58967674 0.35448813 0.8429649 -0.3728968 0.7600114 0.36617056 0.19096878 0.18192208 -0.31355622 -0.5866552 0.35781974 0.7599111 0.84030914 -0.35432124
0.7597598 -0.3713525 0.12327513 0.18492514 0.8533825 -0.13897523 -0.358174 0.11017227 0.8513187 0.12224308 -0.13820866 -0.32012668 0.36174762 -0.60892 0.6403734 0.37671286 -0.36276263 0.64472675 -0.13942072 -0.5985853 0.37157708 -0.13540596 -0.5808033 0.17875475 -0.1246393 0.843893 -0.29884562 -0.13408244 0.120482504 -0.37966514 -0.60690594 0.6506263 -0.6031412 0.35527158 -0.31857193 -0.57454515 0.3689717 -0.58897537 0.35419035 0.8421961 -0.3724156 0.75933933 0.3658843 0.19077581 0.18175358 -0.313199 -0.5859637 0.35752577 0.75923884 0.83953226 -0.3539766
0.7607608 -0.3709455 0.12313768 0.18475425 0.8525497 -0.13886023 -0.35781777 0.110094905 0.85049236 0.122104585 -0.13804635 -0.31971407 0.3614452 -0.6081263 0.639863 0.37640524 -0.3623775 0.64421874 -0.13928205 -0.5978712 0.37127987 -0.13527656 -0.58014476 0.17859817 -0.124577165 0.8430868 -0.2985789 -0.13399756 0.1203599 -0.37916416 -0.60610104 0.65003705 -0.60234505 0.35496962 -0.31824228 -0.57389295 0.36868075 -0.5882753 0.35389322 0.8414283 -0.37193462 0.75866854 0.36559865 0.19058233 0.1815852 -0.31284204 -0.5852742 0.35723233 0.75856817 0.8387569 -0.35363346
0.7617618 -0.37053967 0.12300131 0.18458575 0.85171735 -0.13874507 -0.3574621 0.110018075 0.8496666 0.12196696 -0.13788322 -0.31930128 0.36114335 -0.60733515 0.6393535 0.3760966 -0.36199212 0.64371055 -0.13914403 -0.59715986 0.37098354 -0.13514721 -0.5794887 0.17844087 -0.124515146 0.84228164 -0.29831222 -0.13391164 0.12023884 -0.3786621 -0.6052976 0.6494477 -0.60155165 0.35466862 -0.3179128 -0.57324225 0.36839062 -0.58757645 0.35359508 0.8406619 -0.371455 0.7579984 0.3653134 0.1903896 0.18141705 -0.31248605 -0.58458585 0.3569395 0.75789726 0.8379829 -0.35329187
0.7627628 -0.37013376 0.12286472 0.18441623 0.8508872 -0.1386306 -0.35710698 0.109941244 0.8488427 0.12182966 -0.13771987 -0.31888878 0.36084223 -0.60654414 0.6388447 0.37578833 -0.36160904 0.643203 -0.13900608 -0.5964482 0.3706885 -0.13501781 -0.5788314 0.17828518 -0.12445381 0.8414778 -0.2980452 -0.13382679 0.1201182 -0.37816072 -0.6044952 0.64885885 -0.60075766 0.3543678 -0.31758374 -0.5725927 0.3681008 -0.5868782 0.35329866 0.8398973 -0.37097588 0.75732946 0.36502877 0.19019717 0.18124998 -0.3121293 -0.5838983 0.3566469 0.75722814 0.8372099 -0.35295057
0.7637638 -0.36972833 0.12272939 0.18424696 0.85005796 -0.13851577 -0.35675287 0.10986549 0.84802026 0.12169236 -0.13755661 -0.3184762 0.36054194 -0.6057553 0.63833684 0.37548023 -0.3612259 0.64269704 -0.13886815 -0.5957377 0.3703935 -0.13488838 -0.5781764 0.17812961 -0.12439078 0.8406759 -0.29777902 -0.13374123 0.11999804 -0.37765986 -0.6036923 0.64827085 -0.59996533 0.35406822 -0.3172547 -0.57194364 0.36781186 -0.58618176 0.35300213 0.8391336 -0.37049735 0.75666255 0.36474475 0.19000539 0.18108344 -0.31177318 -0.58321315 0.35635412 0.75656 0.83643913 -0.35261017
0.7647648 -0.3693236 0.122594416 0.18407959 0.8492294 -0.13839978 -0.3563994 0.10978985 0.84719896 0.12155622 -0.1373935 -0.31806415 0.36024177 -0.60496694 0.6378297 0.37517297 -0.3608443 0.64219105 -0.13872957 -0.59502816 0.3700984 -0.1347582 -0.57752204 0.17797452 -0.12432873 0.8398746 -0.2975141 -0.13365552 0.119877875 -0.37715858 -0.602891 0.64768344 -0.5991739 0.3537687 -0.31692618 -0.571297 0.36752334 -0.5854868 0.3527063 0.8383715 -0.37001884 0.7559963 0.3644609 0.1898137 0.18091738 -0.31141728 -0.58252823 0.35606217 0.75589293 0.8356694 -0.35227075
0.7657658 -0.36891946 0.12245962 0.18391103 0.84840316 -0.13828397 -0.35604584 0.10971391 0.84637874 0.121420056 -0.13723084 -0.3176521 0.35994226 -0.60418016 0.6373227 0.37486547 -0.36046225 0.64168626 -0.1385906 -0.594321 0.36980388 -0.13462794 -0.57687 0.17782015 -0.12426612 0.83907485 -0.29724872 -0.13356933 0.11975819 -0.37665862 -0.6020915 0.64709634 -0.5983832 0.3534695 -0.31659827 -0.570652 0.36723527 -0.5847924 0.35241038 0.8376118 -0.36954266 0.7553303 0.3641782 0.18962297 0.1807515 -0.31106138 -0.5818465 0.35577047 0.7552275 0.8349003 -0.35193214
0.7667668 -0.36851543 0.12232509 0.18374377 0.8475783 -0.13816792 -0.3556934 0.10963923 0.84556043 0.12128407 -0.13706762 -0.31724083 0.35964292 -0.6033948 0.6368171 0.37455815 -0.3600831 0.64118105 -0.138452 -0.5936131 0.36950985 -0.13449809 -0.5762181 0.17766619 -0.124204606 0.838276 -0.2969842 -0.1334829 0.11963886 -0.37615824 -0.6012926 0.6465093 -0.59759367 0.35317075 -0.31626967 -0.5700082 0.36694777 -0.58409965 0.3521152 0.8368525 -0.36906508 0.75466573 0.36389518 0.1894325 0.18058616 -0.31070608 -0.5811647 0.35547906 0.7545625 0.83413273 -0.35159415
0.7677678 -0.36811298 0.12219089 0.18357664 0.8467548 -0.13805231 -0.35534173 0.10956371 0.84474397 0.121148914 -0.13690454 -0.3168296 0.35934418 -0.6026099 0.6363113 0.37425226 -0.35970277 0.6406776 -0.1383133 -0.59290755 0.3692168 -0.13436815 -0.5755682 0.17751229 -0.12414214 0.8374798 -0.2967204 -0.13339695 0.11951965 -0.37565887 -0.60049427 0.645923 -0.59680545 0.35287243 -0.31594193 -0.569365 0.36666107 -0.58340704 0.35182053 0.8360952 -0.36858994 0.7540025 0.36361277 0.18924177 0.18042153 -0.3103504 -0.5804834 0.35518777 0.7538988 0.8333673 -0.35125762
0.7687688 -0.36770892 0.122057736 0.18340975 0.8459311 -0.13793653 -0.35499084 0.10948962 0.8439275 0.12101421 -0.13674122 -0.31641826 0.35904557 -0.6018264 0.6358067 0.3739457 -0.35932428 0.6401747 -0.13817444 -0.59220165 0.36892307 -0.13423783 -0.5749181 0.17735988 -0.12407988 0.83668345 -0.29645693 -0.13330969 0.11940104 -0.37515873 -0.59969705 0.6453375 -0.5960173 0.35257512 -0.31561443 -0.568724 0.36637318 -0.5827166 0.35152608 0.8353395 -0.3681152 0.7533401 0.36333114 0.1890527 0.18025815 -0.3099955 -0.5798041 0.35489708 0.75323594 0.83260214 -0.350922
0.7697698 -0.3673073 0.12192419 0.18324375 0.84510994 -0.13782012 -0.3546403 0.10941541 0.8431131 0.12088013 -0.13657817 -0.31600773 0.35874838 -0.60104465 0.6353031 0.37364006 -0.35894674 0.63967246 -0.13803485 -0.5914971 0.3686307 -0.13410845 -0.57427055 0.17720705 -0.124017626 0.8358884 -0.29619372 -0.13322347 0.1192832 -0.3746599 -0.5989008 0.6447524 -0.59523046 0.35227805 -0.31528735 -0.56808525 0.36608762 -0.58202696 0.35123247 0.8345846 -0.3676411 0.75267816 0.36304998 0.18886295 0.180094 -0.30964056 -0.57912815 0.35460615 0.7525742 0.83183867 -0.35058713
0.7707708 -0.36690462 0.121791184 0.18307751 0.8442901 -0.13770369 -0.35429078 0.109340966 0.8423003 0.12074587 -0.13641539 -0.31559697 0.3584513 -0.600263 0.6347996 0.37333423 -0.35856956 0.6391702 -0.13789642 -0.5907946 0.36833823 -0.13397771 -0.5736242 0.17705524 -0.12395483 0.83509576 -0.29593015 -0.1331366 0.1191659 -0.37416124 -0.5981056 0.64416695 -0.5944442 0.35198188 -0.31496018 -0.5674458 0.3658026 -0.5813379 0.35093904 0.8338316 -0.36716706 0.75201786 0.3627696 0.18867397 0.17993116 -0.3092861 -0.5784514 0.35431677 0.75191355 0.83107716 -0.3502525
0.7717718 -0.36650264 0.12165922 0.18291181 0.84347075 -0.13758755 -0.3539415 0.10926753 0.8414886 0.12061262 -0.13625157 -0.31518587 0.358155 -0.59948385 0.63429683 0.37302828 -0.3581928 0.6386697 -0.13775623 -0.5900923 0.36804646 -0.13384789 -0.57298005 0.17690337 -0.12389237 0.83430314 -0.29566914 -0.13304982 0.1190477 -0.37366274 -0.59731114 0.64358246 -0.59366035 0.351686 -0.3146331 -0.56680954 0.36551696 -0.580651 0.35064554 0.8330802 -0.3666943 0.75135833 0.36248866 0.18848598 0.17976856 -0.30893156 -0.5777763 0.35402656 0.7512543 0.8303163 -0.34992015
0.7727728 -0.36610195 0.12152761 0.18274659 0.8426535 -0.13747132 -0.35359234 0.1091941 0.8406782 0.120479465 -0.13608819 -0.3147763 0.3578589 -0.5987054 0.6337949 0.37272364 -0.3578176 0.6381694 -0.13761726 -0.5893919 0.36775476 -0.13371712 -0.5723344 0.17675292 -0.12383023 0.833512 -0.2954064 -0.13296238 0.11893082 -0.3731647 -0.59651905 0.64299846 -0.59287626 0.35138965 -0.31430712 -0.56617355 0.36523277 -0.5799647 0.35035342 0.8323294 -0.36622185 0.7507001 0.36220825 0.18829817 0.17960691 -0.3085775 -0.5771035 0.3537373 0.7505956 0.82955635 -0.3495876
0.7737738 -0.3657012 0.121395916 0.18258166 0.8418369 -0.13735431 -0.35324496 0.109121025 0.83986914 0.1203475 -0.13592485 -0.31436613 0.35756314 -0.59792846 0.63329345 0.37241775 -0.35744315 0.6376692 -0.13747805 -0.58869207 0.36746335 -0.13358694 -0.571691 0.17660207 -0.12376803 0.83272207 -0.29514486 -0.13287547 0.11881417 -0.3726673 -0.5957262 0.6424149 -0.59209394 0.3510946 -0.3139803 -0.5655401 0.36494797 -0.57928 0.3500607 0.83158004 -0.36575097 0.7500421 0.36192912 0.18810993 0.17944527 -0.30822402 -0.576432 0.35344797 0.74993825 0.82879865 -0.34925637
0.7747748 -0.36530155 0.121263504 0.18241763 0.84102124 -0.13723847 -0.35289782 0.10904819 0.8390605 0.12021515 -0.13576168 -0.31395715 0.35726732 -0.5971525 0.63279337 0.3721137 -0.35706967 0.63716996 -0.13733852 -0.5879927 0.36717254 -0.13345641 -0.5710494 0.17645097 -0.123705626 0.83193386 -0.29488385 -0.13278744 0.1186983 -0.3721698 -0.59493434 0.6418314 -0.5913123 0.35079932 -0.3136549 -0.56490684 0.3646636 -0.5785954 0.34976786 0.8308328 -0.36528087 0.74938583 0.36164954 0.18792275 0.17928421 -0.30786988 -0.5757613 0.3531589 0.7492819 0.82804126 -0.34892595
0.7757758 -0.36490157 0.121133685 0.18225372 0.84020776 -0.13712093 -0.35255134 0.10897571 0.8382546 0.12008333 -0.13559899 -0.31354707 0.356973 -0.5963771 0.6322931 0.37180865 -0.35669655 0.63667154 -0.13719761 -0.58729494 0.3668822 -0.13332638 -0.57040846 0.176301 -0.123642445 0.83114654 -0.29462326 -0.1326999 0.11858219 -0.37167263 -0.5941453 0.64124835 -0.5905304 0.35050523 -0.31332907 -0.5642747 0.36438066 -0.57791215 0.34947598 0.83008635 -0.36481026 0.7487305 0.3613718 0.18773603 0.17912352 -0.30751625 -0.57509166 0.35287035 0.74862576 0.8272852 -0.3485964
0.7767768 -0.3645023 0.12100318 0.18208975 0.83939445 -0.13700363 -0.3522048 0.10890293 0.8374487 0.11995232 -0.13543493 -0.31313774 0.35667914 -0.5956041 0.6317937 0.37150496 -0.3563252 0.6361736 -0.13705859 -0.5865986 0.3665927 -0.13319582 -0.5697694 0.17615253 -0.12357968 0.8303606 -0.2943633 -0.1326125 0.118466556 -0.3711762 -0.5933558 0.64066577 -0.58975136 0.35021108 -0.31300333 -0.56364596 0.36409843 -0.5772314 0.34918475 0.8293418 -0.36434132 0.74807525 0.36109352 0.18754914 0.1789639 -0.30716357 -0.57442474 0.3525821 0.74797153 0.8265307 -0.34826818
0.7777778 -0.36410367 0.120873034 0.18192607 0.8385825 -0.13688684 -0.35186067 0.10883069 0.83664536 0.1198217 -0.13527161 -0.3127286 0.35638505 -0.59483206 0.63129544 0.37120003 -0.35595393 0.6356761 -0.13691798 -0.5859028 0.36630327 -0.1330649 -0.5691315 0.17600411 -0.12351817 0.82957476 -0.29410398 -0.1325244 0.11835134 -0.3706792 -0.5925673 0.6400833 -0.58897144 0.34991783 -0.31267843 -0.5630185 0.36381567 -0.5765504 0.3488934 0.8285975 -0.36387277 0.7474222 0.3608152 0.18736258 0.17880362 -0.30681118 -0.5737588 0.35229367 0.74731755 0.8257772 -0.34794056
0.7787788 -0.3637045 0.1207436 0.18176347 0.83777213 -0.13676938 -0.35151547 0.10875851 0.83584166 0.11969137 -0.13510841 -0.31231987 0.35609156 -0.59406006 0.63079786 0.37089682 -0.35558367 0.63517916 -0.13677791 -0.5852075 0.366013 -0.13293442 -0.5684949 0.1758554 -0.123455584 0.8287914 -0.2938444 -0.13243613 0.11823672 -0.37018344 -0.59177995 0.63950163 -0.5881942 0.34962445 -0.31235296 -0.5623915 0.36353314 -0.5758718 0.3486027 0.8278552 -0.36340582 0.74676883 0.3605376 0.1871776 0.17864442 -0.30645838 -0.57309425 0.35200572 0.7466656 0.8250252 -0.34761375
0.7797798 -0.363307 0.120613694 0.18160099 0.83696216 -0.13665244 -0.35117128 0.108686864 0.83504045 0.119561344 -0.13494524 -0.31191218 0.35579908 -0.5932905 0.63030005 0.3705935 -0.35521412 0.6346828 -0.13663843 -0.5845136 0.36572444 -0.13280347 -0.56785893 0.17570728 -0.12339264 0.8280089 -0.29358575 -0.13234809 0.11812204 -0.36968768 -0.5909934 0.6389199 -0.5874166 0.34933215 -0.3120284 -0.56176645 0.36325216 -0.57519263 0.34831202 0.8271147 -0.362938 0.74611723 0.36026078 0.18699226 0.17848587 -0.30610576 -0.5724305 0.35171807 0.74601364 0.8242742 -0.34728777
0.7807808 -0.36290938 0.12048471 0.18143874 0.8361535 -0.1365352 -0.3508284 0.10861534 0.83423966 0.11943129 -0.1347816 -0.31150353 0.3555069 -0.5925221 0.62980336 0.37028992 -0.35484576 0.63418734 -0.1364975 -0.58382136 0.3654356 -0.1326735 -0.567224 0.17556041 -0.12333053 0.8272268 -0.29332808 -0.1322602 0.11800802 -0.36919206 -0.59020853 0.63833845 -0.5866415 0.3490396 -0.31170383 -0.56114244 0.36297077 -0.5745162 0.3480221 0.8263752 -0.36247206 0.74546623 0.35998428 0.18680665 0.17832744 -0.3057543 -0.5717683 0.35143048 0.7453627 0.82352436 -0.34696382
0.7817818 -0.3625121 0.120355934 0.18127614 0.8353463 -0.13641816 -0.35048512 0.10854411 0.83344007 0.11930305 -0.13461888 -0.31109548 0.35521472 -0.59175456 0.6293077 0.369987 -0.35447797 0.6336931 -0.13635755 -0.58313 0.36514717 -0.13254276 -0.5665908 0.17541277 -0.1232681 0.8264466 -0.2930696 -0.1321711 0.117893875 -0.36869723 -0.58942413 0.63775784 -0.5858658 0.34874743 -0.31138054 -0.56052035 0.3626901 -0.57383955 0.34773207 0.8256366 -0.3620066 0.7448165 0.3597076 0.18662238 0.17816961 -0.3054024 -0.57110775 0.35114354 0.7447133 0.82277614 -0.3466397
0.7827828 -0.36211568 0.12022823 0.18111509 0.83454 -0.13630024 -0.3501441 0.10847324 0.8326422 0.119174 -0.13445544 -0.3106879 0.35492325 -0.5909877 0.62881166 0.36968356 -0.35411143 0.6331987 -0.13621736 -0.5824386 0.36485904 -0.13241163 -0.56595844 0.17526633 -0.123205096 0.8256665 -0.2928125 -0.13208243 0.11778039 -0.36820266 -0.5886406 0.63717747 -0.58509165 0.3484558 -0.3110564 -0.559899 0.36240953 -0.5731642 0.34744233 0.8249001 -0.3615422 0.7441675 0.35943192 0.18643785 0.17801243 -0.30505002 -0.5704484 0.35085618 0.7440648 0.82202846 -0.34631693
0.7837838 -0.36171967 0.1201002 0.18095368 0.83373487 -0.13618296 -0.34980303 0.10840142 0.8318446 0.119045705 -0.13429308 -0.31028086 0.35463214 -0.59022313 0.6283168 0.3693809 -0.35374555 0.6327046 -0.13607651 -0.58175015 0.36457163 -0.13228104 -0.56532717 0.17512012 -0.12314305 0.8248882 -0.29255572 -0.13199428 0.117667556 -0.36770862 -0.58785796 0.6365965 -0.58431864 0.34816515 -0.31073302 -0.55927956 0.36212987 -0.57249147 0.3471526 0.82416385 -0.36107808 0.74351877 0.35915655 0.18625483 0.17785484 -0.30469933 -0.5697912 0.35057002 0.7434162 0.82128185 -0.3459954
0.7847848 -0.36132425 0.11997229 0.18079257 0.8329306 -0.13606492 -0.34946218 0.108330905 0.8310487 0.118917406 -0.13412958 -0.3098727 0.3543415 -0.58945924 0.6278225 0.36907876 -0.35338074 0.6322115 -0.13593608 -0.5810609 0.36428452 -0.13215032 -0.56469816 0.17497426 -0.12308097 0.82411116 -0.2922992 -0.1319057 0.117554605 -0.36721504 -0.58707696 0.6360173 -0.58354616 0.34787363 -0.31040975 -0.5586616 0.3618505 -0.57181895 0.3468634 0.8234294 -0.36061418 0.7428719 0.3588813 0.18607137 0.17769897 -0.30434823 -0.5691347 0.35028303 0.74276996 0.8205366 -0.34567428
0.7857858 -0.3609285 0.11984521 0.18063194 0.83212674 -0.13594767 -0.34912217 0.10826057 0.83025396 0.11879018 -0.13396603 -0.30946603 0.35405082 -0.5886967 0.62732863 0.36877632 -0.35301584 0.6317192 -0.13579497 -0.5803737 0.36399686 -0.13202009 -0.5640696 0.174829 -0.12301877 0.8233347 -0.29204303 -0.13181618 0.117441416 -0.36672115 -0.58629656 0.63543767 -0.5827747 0.3475839 -0.31008646 -0.5580456 0.36157095 -0.57114744 0.3465749 0.822696 -0.36015275 0.74222445 0.35860598 0.18588799 0.17754221 -0.30399832 -0.56848025 0.34999722 0.7421232 0.8197925 -0.3453541
0.7867868 -0.36053437 0.119718194 0.18047166 0.83132523 -0.13583052 -0.34878275 0.10818976 0.8294601 0.11866292 -0.13380319 -0.30905926 0.3537612 -0.5879357 0.6268363 0.36847353 -0.35265267 0.631227 -0.13565531 -0.5796871 0.36371118 -0.13189015 -0.56344265 0.17468292 -0.12295595 0.8225601 -0.2917881 -0.13172746 0.11732906 -0.3662282 -0.5855164 0.63485795 -0.5820057 0.34729362 -0.30976433 -0.5574303 0.36129266 -0.5704778 0.34628576 0.8219645 -0.35969046 0.7415793 0.35833257 0.18570456 0.17738658 -0.30364758 -0.56782705 0.34971064 0.7414785 0.8190503 -0.34503514
0.7877878 -0.36014003 0.11959165 0.18031186 0.83052397 -0.1357123 -0.34844404 0.10811949 0.8286677 0.118536115 -0.13363987 -0.30865273 0.35347223 -0.58717626 0.62634385 0.3681717 -0.35229045 0.6307357 -0.13551414 -0.5790018 0.36342418 -0.13175887 -0.56281644 0.17453897 -0.12289378 0.82178605 -0.29153264 -0.13163882 0.1172173 -0.36573508 -0.5847389 0.63427866 -0.58123577 0.34700334 -0.30944216 -0.55681694 0.3610137 -0.56980884 0.34599775 0.8212338 -0.35922992 0.74093485 0.35805827 0.18552247 0.17723191 -0.30329767 -0.5671752 0.34942448 0.74083424 0.8183079 -0.34471732
0.7887888 -0.35974628 0.119464815 0.18015194 0.8297241 -0.13559541 -0.34810627 0.108049214 0.82787573 0.11840975 -0.13347715 -0.3082473 0.3531825 -0.5864174 0.6258515 0.36787015 -0.35192856 0.6302441 -0.13537341 -0.5783174 0.36313826 -0.13162822 -0.5621924 0.17439485 -0.122832 0.82101285 -0.29127824 -0.13154995 0.11710572 -0.3652423 -0.5839607 0.6336997 -0.5804679 0.34671474 -0.30912024 -0.5562055 0.3607362 -0.5691407 0.3457098 0.8205039 -0.35877 0.74029076 0.35778403 0.18533999 0.17707711 -0.30294776 -0.566525 0.3491382 0.7401906 0.8175672 -0.34440064
0.7897898 -0.35935265 0.11933881 0.17999196 0.8289244 -0.13547719 -0.34776855 0.10797876 0.82708526 0.11828324 -0.13331431 -0.307841 0.35289413 -0.58565944 0.6253602 0.36756837 -0.35156766 0.6297539 -0.1352329 -0.5776343 0.36285233 -0.13149723 -0.561568 0.17425096 -0.12276983 0.8202406 -0.29102394 -0.1314606 0.116993845 -0.36475033 -0.58318436 0.63312113 -0.5797 0.34642512 -0.3087985 -0.5555949 0.36045867 -0.5684742 0.3454219 0.81977546 -0.35831028 0.7396475 0.35751092 0.18515798 0.17692256 -0.30259824 -0.5658749 0.3488533 0.73954827 0.81682754 -0.34408447
0.7907908 -0.35895973 0.11921334 0.17983341 0.82812655 -0.13535982 -0.34743235 0.107908785 0.82629573 0.118157774 -0.1331513 -0.30743584 0.35260612 -0.58490336 0.62486947 0.36726713 -0.3512088 0.62926406 -0.13509256 -0.57695186 0.3625669 -0.13136688 -0.5609462 0.17410725 -0.122707635 0.8194699 -0.29077044 -0.13137174 0.11688304 -0.3642584 -0.58240837 0.63254225 -0.5789333 0.3461371 -0.30847654 -0.5549861 0.36018127 -0.5678084 0.34513372 0.81904864 -0.3578514 0.73900545 0.35723794 0.18497664 0.17676848 -0.30224887 -0.56522757 0.34856713 0.73890686 0.81608903 -0.34376884
0.7917918 -0.3585677 0.11908829 0.17967397 0.8273289 -0.1352416 -0.34709603 0.10783893 0.82550734 0.11803189 -0.13298851 -0.30703008 0.35231793 -0.5841476 0.62437975 0.36696577 -0.35084975 0.62877464 -0.13495079 -0.57627106 0.36228102 -0.1312364 -0.5603258 0.1739636 -0.12264541 0.81869984 -0.29051742 -0.13128215 0.116772175 -0.36376742 -0.5816338 0.63196445 -0.5781678 0.34584808 -0.30815497 -0.5543779 0.35990405 -0.56714517 0.34484613 0.8183223 -0.3573938 0.73836446 0.35696536 0.18479612 0.17661506 -0.30189967 -0.5645822 0.3482815 0.73826605 0.8153522 -0.3434547
0.7927928 -0.35817516 0.118962646 0.1795156 0.82653296 -0.13512447 -0.3467603 0.10776931 0.82471967 0.117907226 -0.13282555 -0.3066255 0.35203123 -0.5833934 0.6238894 0.36666358 -0.3504917 0.6282861 -0.13481045 -0.575591 0.3619967 -0.13110611 -0.55970603 0.17382151 -0.122583926 0.8179306 -0.29026464 -0.13119298 0.11666143 -0.3632756 -0.58086085 0.63138705 -0.5774031 0.3455605 -0.30783474 -0.55377203 0.35962772 -0.5664814 0.34455884 0.81759787 -0.35693717 0.73772347 0.35669327 0.18461496 0.17646182 -0.30155143 -0.5639379 0.34799653 0.73762697 0.8146152 -0.3431412
0.7937938 -0.3577835 0.11883801 0.17935729 0.82573736 -0.13500547 -0.3464259 0.10769969 0.8239331 0.117782116 -0.13266331 -0.30621997 0.35174394 -0.5826416 0.62340057 0.3663627 -0.3501346 0.62779814 -0.13467029 -0.5749117 0.36171156 -0.13097593 -0.5590871 0.1736784 -0.12252155 0.81716263 -0.29001188 -0.13110307 0.11655098 -0.36278424 -0.5800884 0.63080907 -0.5766403 0.34527284 -0.3075146 -0.55316824 0.359352 -0.5658195 0.3442716 0.8168737 -0.35648072 0.7370837 0.35642081 0.1844346 0.17630911 -0.30120254 -0.56329465 0.34771144 0.736987 0.8138796 -0.34282875
0.7947948 -0.35739362 0.11871296 0.17919946 0.8249429 -0.13488811 -0.34609222 0.10763037 0.8231476 0.11765814 -0.132501 -0.30581662 0.35145646 -0.58189034 0.6229121 0.36606175 -0.34977806 0.6273102 -0.13452977 -0.57423514 0.3614273 -0.13084543 -0.558471 0.17353576 -0.12245986 0.8163954 -0.28976098 -0.13101351 0.11644137 -0.3622948 -0.5793165 0.63023096 -0.57587785 0.34498435 -0.30719426 -0.55256575 0.35907578 -0.5651593 0.34398478 0.81615144 -0.35602522 0.7364449 0.35614908 0.18425375 0.17615592 -0.30085438 -0.562653 0.34742594 0.736349 0.81314504 -0.34251803
0.7957958 -0.35700285 0.118588865 0.17904127 0.82414913 -0.13477153 -0.34575897 0.107560575 0.8223627 0.11753309 -0.13233852 -0.30541214 0.35117036 -0.5811407 0.6224236 0.36576098 -0.34942293 0.6268231 -0.13438845 -0.5735576 0.3611431 -0.13071445 -0.5578543 0.17339474 -0.122398496 0.8156292 -0.2895095 -0.13092497 0.116331875 -0.36180484 -0.5785456 0.62965304 -0.5751169 0.3446976 -0.30687398 -0.5519635 0.3588001 -0.564499 0.34369808 0.8154303 -0.35557055 0.73580563 0.35587752 0.18407378 0.1760037 -0.30050674 -0.562013 0.3471408 0.7357114 0.8124118 -0.3422075
0.7967968 -0.3566121 0.11846459 0.17888391 0.8233559 -0.13465309 -0.34542656 0.10749066 0.8215796 0.11740953 -0.13217646 -0.3050084 0.35088432 -0.58039117 0.6219359 0.36546022 -0.3490687 0.6263358 -0.13424802 -0.5728814 0.36085886 -0.13058454 -0.55723953 0.17325318 -0.12233704 0.8148638 -0.28925842 -0.13083494 0.11622262 -0.36131525 -0.57777566 0.6290758 -0.57435566 0.34441113 -0.30655423 -0.55136395 0.35852468 -0.5638402 0.3434112 0.8147094 -0.35511687 0.73516846 0.35560614 0.18389386 0.17585206 -0.3001591 -0.56137383 0.34685582 0.73507476 0.8116791 -0.34189856
0.7977978 -0.3562225 0.11834103 0.17872727 0.8225645 -0.13453507 -0.3450936 0.10742086 0.82079685 0.11728656 -0.13201404 -0.3046051 0.3505985 -0.5796436 0.6214489 0.3651594 -0.34871477 0.62584955 -0.13410717 -0.57220685 0.36057544 -0.13045439 -0.55662656 0.17311132 -0.12227517 0.81409913 -0.28900793 -0.13074538 0.11611289 -0.3608256 -0.5770067 0.62849885 -0.5735954 0.3441245 -0.30623507 -0.5507659 0.3582505 -0.56318307 0.34312403 0.8139903 -0.35466355 0.73453116 0.35533553 0.18371493 0.17570072 -0.29981217 -0.5607361 0.34657073 0.7344388 0.8109483 -0.34158978
0.7987988 -0.35583422 0.11821723 0.17856944 0.8217727 -0.13441771 -0.34476373 0.10735154 0.8200151 0.11716312 -0.13185269 -0.30420122 0.350313 -0.57889766 0.62096256 0.3648588 -0.34836257 0.6253634 -0.13396648 -0.5715334 0.36029184 -0.1303244 -0.5560144 0.17297119 -0.12221357 0.81333584 -0.28875837 -0.13065681 0.11600304 -0.36033702 -0.57623947 0.6279218 -0.57283705 0.3438378 -0.3059165 -0.55016875 0.3579759 -0.5625271 0.34283835 0.813272 -0.35421157 0.73389584 0.355065 0.18353572 0.17554998 -0.29946503 -0.56010103 0.3462863 0.7338036 0.8102176 -0.34128243
0.7997998 -0.35544485 0.11809409 0.1784128 0.82098305 -0.13430011 -0.34443235 0.10728192 0.8192344 0.11704016 -0.13168997 -0.30379838 0.3500281 -0.5781528 0.620476 0.36455846 -0.34801042 0.62487817 -0.13382521 -0.5708598 0.36000907 -0.13019404 -0.55540323 0.17282993 -0.12215328 0.8125732 -0.2885088 -0.13056675 0.11589438 -0.35984823 -0.57547307 0.62734485 -0.5720793 0.34355175 -0.3055979 -0.5495736 0.35770214 -0.5618721 0.34255165 0.81255645 -0.35375977 0.7332602 0.35479432 0.18335718 0.17539859 -0.29911825 -0.55946606 0.34600157 0.73316973 0.8094885 -0.34097564
0.8008008 -0.35505718 0.11797154 0.1782555 0.8201935 -0.1341832 -0.34410235 0.10721278 0.8184541 0.11691734 -0.1315288 -0.3033962 0.3497432 -0.5774084 0.6199908 0.36425716 -0.34765965 0.624393 -0.13368544 -0.570189 0.35972565 -0.13006416 -0.55479383 0.17268974 -0.12209147 0.8118111 -0.2882603 -0.1304774 0.11578512 -0.35936064 -0.57470757 0.62676835 -0.5713223 0.3432653 -0.30528 -0.5489801 0.35742784 -0.56121886 0.34226573 0.81183934 -0.35330972 0.7326256 0.3545242 0.18317837 0.17524779 -0.2987725 -0.55883396 0.3457163 0.7325355 0.80875957 -0.34067136
0.8018018 -0.3546695 0.11784774 0.17809922 0.81940466 -0.13406572 -0.34377348 0.10714227 0.8176749 0.11679509 -0.13136691 -0.30299386 0.34945887 -0.57666624 0.6195052 0.3639568 -0.34730938 0.6239083 -0.13354442 -0.5695189 0.35944277 -0.12993452 -0.5541852 0.17254937 -0.12203109 0.8110502 -0.2880122 -0.13038823 0.11567694 -0.35887247 -0.5739419 0.6261917 -0.5705669 0.34297985 -0.30496264 -0.548388 0.357154 -0.5605665 0.34197944 0.8111242 -0.35285932 0.7319913 0.35425407 0.18300006 0.17509788 -0.29842648 -0.5582025 0.3454315 0.7319032 0.80803216 -0.3403663
0.8028028 -0.35428196 0.11772519 0.17794323 0.8186164 -0.13394806 -0.34344494 0.10707277 0.8168961 0.11667299 -0.13120514 -0.3025918 0.34917402 -0.57592463 0.61901987 0.36365622 -0.34695998 0.62342423 -0.13340452 -0.5688488 0.35916066 -0.1298047 -0.55357856 0.17240924 -0.12197021 0.8102898 -0.2877637 -0.13029838 0.115568876 -0.35838577 -0.5731783 0.625615 -0.56981224 0.34269452 -0.3046445 -0.5477969 0.3568809 -0.55991495 0.34169352 0.8104103 -0.35241032 0.7313581 0.35398448 0.18282163 0.1749478 -0.29808065 -0.55757296 0.34514672 0.731271 0.80730534 -0.34006274
0.8038038 -0.35389557 0.117602766 0.177787 0.81782895 -0.1338309 -0.34311646 0.10700327 0.81611824 0.11655074 -0.1310445 -0.30219033 0.34889042 -0.57518464 0.61853635 0.363356 -0.34661227 0.6229411 -0.13326395 -0.56818074 0.35887814 -0.12967464 -0.55297226 0.17227036 -0.121908665 0.8095304 -0.28751606 -0.13020939 0.11546129 -0.35789865 -0.5724146 0.6250385 -0.5690585 0.3424095 -0.30432686 -0.54720753 0.35660785 -0.5592648 0.34140724 0.80969775 -0.35196188 0.7307255 0.35371506 0.18264437 0.17479813 -0.29773536 -0.5569443 0.34486175 0.7306397 0.8065795 -0.33976075
0.8048048 -0.35350907 0.11748093 0.17763126 0.81704247 -0.13371372 -0.34278923 0.10693383 0.81534225 0.11642963 -0.1308831 -0.30178788 0.3486067 -0.57444555 0.6180524 0.36305618 -0.34626508 0.6224574 -0.1331236 -0.56751347 0.35859555 -0.12954563 -0.55236804 0.17213064 -0.12184793 0.80877244 -0.28726897 -0.13011923 0.115353465 -0.3574126 -0.57165337 0.6244623 -0.56830484 0.3421241 -0.30401048 -0.54661983 0.35633516 -0.5586153 0.3411218 0.8089857 -0.35151428 0.73009396 0.3534462 0.18246642 0.17464864 -0.29739073 -0.5563175 0.3445769 0.73000884 0.805855 -0.33945888
0.8058058 -0.3531232 0.11735892 0.17747533 0.8162565 -0.13359651 -0.34246206 0.10686439 0.8145664 0.116307855 -0.13072163 -0.3013879 0.34832346 -0.57370734 0.6175694 0.36275595 -0.34591797 0.62197495 -0.13298288 -0.5668471 0.35831392 -0.12941554 -0.5517645 0.171992 -0.12178728 0.8080144 -0.28702274 -0.13003069 0.115245044 -0.35692567 -0.5708918 0.62388587 -0.56755245 0.34183913 -0.30369344 -0.54603386 0.35606253 -0.5579675 0.3408358 0.8082746 -0.35106826 0.7294626 0.35317725 0.18228912 0.17449957 -0.29704583 -0.55569166 0.34429199 0.7293794 0.80513084 -0.33915815
0.8068068 -0.3527377 0.11723751 0.17731982 0.8154714 -0.13347855 -0.34213704 0.106794536 0.8137915 0.116187245 -0.13056082 -0.30098706 0.34803998 -0.5729712 0.6170864 0.36245513 -0.34557247 0.621492 -0.13284281 -0.56618184 0.3580318 -0.12928593 -0.55116177 0.17185253 -0.121726364 0.8072581 -0.28677595 -0.12994048 0.115137815 -0.3564398 -0.57013136 0.62331 -0.56680155 0.34155482 -0.30337778 -0.5454487 0.35579002 -0.5573203 0.34055007 0.8075648 -0.3506223 0.72883236 0.3529085 0.18211198 0.17435145 -0.29670122 -0.55506814 0.3440073 0.7287501 0.8044085 -0.33885714
0.8078078 -0.35235202 0.1171155 0.17716348 0.8146877 -0.133362 -0.34181058 0.10672492 0.8130168 0.11606604 -0.13039923 -0.30058703 0.34775686 -0.5722355 0.61660343 0.36215508 -0.34522766 0.6210101 -0.13270232 -0.56551784 0.35774988 -0.1291568 -0.5505617 0.17171353 -0.1216664 0.806502 -0.28653076 -0.12985155 0.11503059 -0.35595474 -0.5693735 0.62273365 -0.5660518 0.34127033 -0.30306104 -0.5448657 0.35551852 -0.5566757 0.34026432 0.8068561 -0.35017657 0.728202 0.3526402 0.18193516 0.17420208 -0.29635745 -0.55444515 0.343722 0.7281216 0.80368614 -0.33855912
0.8088088 -0.35196826 0.11699337 0.17700952 0.81390375 -0.13324496 -0.34148622 0.10665518 0.8122437 0.11594507 -0.13023913 -0.30018646 0.3474751 -0.57150155 0.61612165 0.3618549 -0.34488332 0.6205282 -0.13256198 -0.5648546 0.35746825 -0.12902689 -0.54996157 0.17157573 -0.1216059 0.8057463 -0.28628486 -0.12976217 0.11492336 -0.35546917 -0.5686147 0.6221579 -0.56530213 0.34098613 -0.302746 -0.54428446 0.35524648 -0.5560305 0.33997893 0.80614835 -0.34973162 0.72757256 0.3523714 0.1817581 0.17405409 -0.29601377 -0.55382407 0.34343773 0.7274942 0.8029646 -0.33826113
0.8098098 -0.3515836 0.11687243 0.17685342 0.8131213 -0.13312754 -0.34116155 0.10658556 0.8114709 0.11582464 -0.1300788 -0.29978678 0.3471917 -0.5707694 0.61563987 0.3615548 -0.34453934 0.62004673 -0.13242179 -0.5641927 0.35718763 -0.12889796 -0.54936326 0.17143738 -0.12154594 0.80499244 -0.2860405 -0.12967244 0.11481613 -0.35498458 -0.5678576 0.62158245 -0.56455433 0.34070194 -0.30243024 -0.54370356 0.35497504 -0.55538785 0.33969277 0.8054414 -0.34928805 0.7269448 0.35210335 0.18158248 0.17390627 -0.29567036 -0.55320394 0.34315175 0.72686654 0.80224437 -0.33796275
0.8108108 -0.35119987 0.11675149 0.17669874 0.8123384 -0.13301116 -0.34083796 0.10651541 0.8106991 0.115704864 -0.12991816 -0.2993875 0.3469085 -0.5700375 0.61515844 0.36125475 -0.34419638 0.6195661 -0.13228202 -0.563532 0.35690588 -0.12876964 -0.5487655 0.1712991 -0.121484965 0.8042387 -0.28579572 -0.12958357 0.11470938 -0.35449982 -0.56710064 0.6210065 -0.56380683 0.34041756 -0.30211538 -0.5431245 0.35470307 -0.5547457 0.33940732 0.8047358 -0.34884453 0.72631735 0.35183465 0.1814057 0.17375845 -0.2953267 -0.5525857 0.3428666 0.7262405 0.8015246 -0.3376674
0.8118118 -0.35081658 0.11663008 0.17654383 0.81155676 -0.13289374 -0.34051484 0.10644585 0.80992806 0.11558446 -0.12975723 -0.29898775 0.34662694 -0.56930625 0.6146778 0.36095512 -0.34385425 0.6190853 -0.13214162 -0.56287175 0.35662526 -0.12863967 -0.5481696 0.17116147 -0.12142536 0.80348635 -0.28555074 -0.12949371 0.114602745 -0.35401562 -0.56634516 0.6204312 -0.56306046 0.34013385 -0.30179992 -0.54254717 0.35443252 -0.55410385 0.33912218 0.80403066 -0.3484013 0.72568965 0.3515677 0.18122947 0.17361093 -0.2949838 -0.5519679 0.34258294 0.72561556 0.8008065 -0.33737117
0.8128128 -0.35043412 0.116509855 0.17638904 0.81077665 -0.13277742 -0.34019202 0.10637623 0.8091576 0.115465164 -0.12959772 -0.2985888 0.34634495 -0.5685772 0.61419785 0.3606543 -0.34351367 0.6186055 -0.13200194 -0.56221205 0.3563441 -0.12851056 -0.5475739 0.17102343 -0.12136477 0.8027339 -0.28530663 -0.12940371 0.11449617 -0.3535327 -0.56559074 0.6198559 -0.5623157 0.3398494 -0.30148542 -0.541971 0.3541608 -0.5534638 0.3388362 0.8033265 -0.34796008 0.72506344 0.35129964 0.18105444 0.17346305 -0.29464114 -0.5513523 0.34229672 0.72499025 0.80008847 -0.33707678
0.8138138 -0.3500511 0.116389275 0.1762346 0.8099965 -0.13266063 -0.33986974 0.106306255 0.80838835 0.115345836 -0.12943697 -0.2981902 0.34606338 -0.5678471 0.61371726 0.3603542 -0.3431729 0.6181256 -0.13186193 -0.5615544 0.35606307 -0.12838233 -0.546981 0.17088646 -0.12130493 0.80198324 -0.2850631 -0.12931493 0.1143893 -0.353049 -0.5648365 0.6192806 -0.56156975 0.3395663 -0.30117118 -0.5413947 0.35389054 -0.5528252 0.3385507 0.80262315 -0.34751874 0.7244379 0.35103184 0.1808784 0.17331636 -0.2942989 -0.55073667 0.34201175 0.7243661 0.7993723 -0.33678192
0.8148148 -0.34966838 0.11626923 0.17607987 0.80921704 -0.13254339 -0.33954784 0.10623604 0.80761963 0.115226895 -0.12927687 -0.29779196 0.3457812 -0.5671201 0.6132384 0.36005455 -0.34283215 0.6176462 -0.13172185 -0.5608973 0.35578245 -0.1282525 -0.5463885 0.17074847 -0.12124473 0.8012328 -0.2848203 -0.12922537 0.11428344 -0.35256582 -0.5640844 0.6187048 -0.5608266 0.33928263 -0.30085695 -0.54082173 0.35361964 -0.55218786 0.33826488 0.8019211 -0.34707794 0.723813 0.35076505 0.18070337 0.17316908 -0.29395598 -0.5501235 0.34172732 0.7237427 0.7986571 -0.33648843
0.8158158 -0.34928662 0.11614871 0.1759252 0.80843824 -0.1324268 -0.3392269 0.106166184 0.80685186 0.115107924 -0.12911814 -0.2973933 0.3455003 -0.5663939 0.6127589 0.35975462 -0.34249264 0.6171676 -0.13158187 -0.56024206 0.35550165 -0.12812394 -0.54579735 0.17061204 -0.1211853 0.8004832 -0.28457597 -0.1291362 0.11417687 -0.35208312 -0.5633316 0.6181297 -0.5600838 0.3389988 -0.30054268 -0.54025 0.35334963 -0.5515506 0.3379804 0.8012198 -0.34663856 0.72318864 0.35049742 0.1805282 0.17302203 -0.29361427 -0.5495121 0.3414418 0.7231198 0.7979415 -0.33619568
0.8168168 -0.348905 0.116028905 0.17577136 0.80766004 -0.13230991 -0.338906 0.10609609 0.8060833 0.11498919 -0.12895793 -0.29699612 0.34521866 -0.56566817 0.61228 0.35945392 -0.34215388 0.6166887 -0.13144153 -0.55958724 0.3552214 -0.12799558 -0.54520625 0.1704753 -0.121124834 0.79973423 -0.28433385 -0.12904644 0.11407071 -0.3516007 -0.5625809 0.61755484 -0.5593409 0.3387155 -0.3002298 -0.5396784 0.35307896 -0.55091476 0.33769464 0.8005186 -0.34619886 0.72256476 0.35023057 0.18035316 0.1728757 -0.29327253 -0.5489011 0.34115624 0.7224975 0.7972272 -0.33590284
0.8178178 -0.34852433 0.1159088 0.17561674 0.8068825 -0.13219291 -0.33858538 0.106025815 0.8053167 0.11487037 -0.1287986 -0.2965982 0.34493786 -0.5649437 0.611802 0.35915333 -0.34181625 0.61621004 -0.1313026 -0.55893356 0.35494095 -0.12786695 -0.54461735 0.17033756 -0.12106517 0.798987 -0.28409123 -0.12895685 0.11396432 -0.35111964 -0.56183034 0.61697996 -0.5585997 0.3384322 -0.2999156 -0.5391091 0.35280925 -0.55027986 0.33740962 0.7998198 -0.3457606 0.7219413 0.34996378 0.18017751 0.17272907 -0.29293147 -0.5482921 0.34087163 0.721876 0.7965139 -0.33561158
0.8188188 -0.34814286 0.11578965 0.17546284 0.8061062 -0.13207701 -0.33826593 0.10595578 0.80455095 0.11475274 -0.1286391 -0.296201 0.3446566 -0.56421983 0.6113246 0.3588537 -0.34147853 0.6157318 -0.13116261 -0.55828106 0.35466105 -0.12773865 -0.54403 0.17020082 -0.121005654 0.79823923 -0.2838496 -0.12886772 0.113859415 -0.3506369 -0.5610808 0.6164042 -0.55785996 0.33814943 -0.29960245 -0.53854066 0.35253936 -0.54964656 0.33712393 0.7991209 -0.34532204 0.72131896 0.3496971 0.18000343 0.17258269 -0.2925899 -0.54768276 0.34058583 0.7212559 0.7958025 -0.33532095
0.8198198 -0.34776318 0.11566985 0.17530817 0.8053295 -0.13196054 -0.33794785 0.10588586 0.80378544 0.11463392 -0.12848008 -0.29580426 0.344375 -0.5634975 0.6108464 0.35855365 -0.34114128 0.6152546 -0.13102272 -0.5576296 0.3543803 -0.12760988 -0.5434439 0.17006385 -0.1209445 0.7974931 -0.28360754 -0.12877801 0.11375332 -0.35015613 -0.56033194 0.6158297 -0.55712056 0.3378659 -0.29929018 -0.53797364 0.35226965 -0.549015 0.33683842 0.798423 -0.3448847 0.720697 0.3494305 0.17982891 0.17243761 -0.29224876 -0.5470768 0.34030032 0.7206356 0.79509044 -0.3350305
0.8208208 -0.3473833 0.1155507 0.17515486 0.80455446 -0.13184422 -0.33762828 0.10581517 0.803021 0.11451578 -0.1283207 -0.2954075 0.34409463 -0.5627767 0.61037016 0.35825258 -0.34080502 0.6147772 -0.13088381 -0.55697864 0.354101 -0.1274811 -0.54285836 0.16992772 -0.12088528 0.79674757 -0.2833656 -0.12868834 0.11364764 -0.34967506 -0.5595843 0.61525506 -0.55638254 0.3375833 -0.2989766 -0.5374081 0.352 -0.54838353 0.33655292 0.7977264 -0.34444737 0.7200755 0.34916383 0.1796546 0.1722911 -0.29190734 -0.54647 0.34001464 0.72001636 0.7943799 -0.33474073
0.8218218 -0.3470028 0.115431845 0.1750009 0.80377936 -0.13172787 -0.33730903 0.105745375 0.8022572 0.114397556 -0.1281625 -0.29501092 0.3438143 -0.56205606 0.6098934 0.35795218 -0.34046954 0.6143003 -0.13074371 -0.5563291 0.35382015 -0.12735239 -0.542274 0.16979134 -0.12082571 0.79600286 -0.28312418 -0.12859935 0.11354166 -0.3491944 -0.5588373 0.6146804 -0.55564463 0.33729994 -0.29866445 -0.53684384 0.35173005 -0.5477531 0.33626717 0.7970301 -0.3440114 0.71945584 0.3488977 0.17948043 0.17214513 -0.29156724 -0.54586625 0.33972925 0.7193975 0.7936702 -0.33445203
0.8228228 -0.3466237 0.11531258 0.17484623 0.80300546 -0.13161114 -0.33699143 0.105674446 0.80149335 0.11428058 -0.12800336 -0.29461515 0.3435328 -0.5613368 0.6094168 0.35765207 -0.34013385 0.61382383 -0.13060457 -0.5556805 0.35354072 -0.12722448 -0.54169035 0.16965449 -0.120765895 0.7952588 -0.28288278 -0.1285102 0.11343658 -0.348714 -0.55809104 0.6141055 -0.55490774 0.33701724 -0.29835266 -0.5362801 0.351461 -0.5471238 0.33598202 0.7963344 -0.34357566 0.7188357 0.34863085 0.17930588 0.17199916 -0.2912266 -0.54526186 0.3394438 0.7187789 0.7929613 -0.33416277
0.8238238 -0.34624457 0.1151939 0.17469281 0.80223095 -0.13149515 -0.33667403 0.10560441 0.8007306 0.11416301 -0.12784475 -0.29421988 0.34325254 -0.5606188 0.60894054 0.35735208 -0.33979905 0.61334765 -0.13046521 -0.55503297 0.35325992 -0.12709644 -0.5411089 0.16951829 -0.12070614 0.79451525 -0.28264135 -0.12841997 0.11333114 -0.34823412 -0.55734575 0.6135309 -0.55417186 0.3367344 -0.29804015 -0.53571814 0.35119122 -0.5464954 0.33569622 0.7956402 -0.34314018 0.7182168 0.34836328 0.17913252 0.17185426 -0.2908868 -0.5446602 0.3391577 0.7181622 0.7922536 -0.3338755
0.8248248 -0.34586582 0.11507481 0.17453837 0.80145836 -0.13137943 -0.33635664 0.105532885 0.79996926 0.11404598 -0.12768638 -0.2938236 0.34297162 -0.55990124 0.6084654 0.3570515 -0.33946472 0.6128706 -0.13032568 -0.5543865 0.3529802 -0.12696847 -0.5405276 0.16938233 -0.120646566 0.79377306 -0.28240064 -0.12833056 0.113226056 -0.34775382 -0.5566021 0.6129563 -0.5534369 0.3364517 -0.2977285 -0.53515863 0.35092258 -0.5458685 0.33541095 0.7949468 -0.34270546 0.7175979 0.34809858 0.17895898 0.17170882 -0.29054734 -0.5440599 0.33887136 0.71754503 0.7915467 -0.33358854
0.8258258 -0.3454868 0.1149565 0.1743846 0.80068606 -0.13126317 -0.33603963 0.10546279 0.79920745 0.113928735 -0.12752813 -0.29342836 0.34269083 -0.5591851 0.6079903 0.35675132 -0.33913022 0.6123953 -0.13018602 -0.553741 0.3527 -0.12684005 -0.5399483 0.16924602 -0.120586425 0.7930312 -0.28215966 -0.1282416 0.113120496 -0.3472752 -0.55585843 0.6123825 -0.55270267 0.3361683 -0.29741648 -0.5345979 0.3506527 -0.54524225 0.33512497 0.79425406 -0.34227097 0.7169805 0.34783274 0.17878497 0.17156357 -0.29020694 -0.54345965 0.3385861 0.7169284 0.7908399 -0.33330095
0.8268268 -0.34510934 0.1148383 0.17423093 0.7999141 -0.13114724 -0.33572346 0.10539293 0.7984463 0.11381221 -0.12737006 -0.29303342 0.34241062 -0.55846983 0.60751534 0.35645032 -0.3387972 0.6119202 -0.13004741 -0.5530964 0.35242003 -0.12671238 -0.5393696 0.16911024 -0.12052664 0.7922902 -0.28191975 -0.12815174 0.113015234 -0.34679663 -0.555115 0.6118078 -0.55196965 0.33588564 -0.297105 -0.53404033 0.350384 -0.54461753 0.33483982 0.79356194 -0.34183758 0.7163626 0.3475662 0.1786117 0.17141879 -0.289868 -0.5428606 0.3382997 0.716314 0.7901346 -0.33301517
0.8278278 -0.34473127 0.11471933 0.17407721 0.7991434 -0.13103142 -0.3354079 0.10532111 0.7976866 0.11369544 -0.12721157 -0.2926391 0.3421299 -0.5577555 0.6070404 0.35614938 -0.3384648 0.61144495 -0.12990808 -0.55245256 0.35214055 -0.12658432 -0.53879124 0.16897392 -0.12046713 0.7915501 -0.2816792 -0.12806273 0.11291009 -0.34631738 -0.5543731 0.61123395 -0.55123603 0.33560264 -0.2967946 -0.53348345 0.35011482 -0.5439942 0.33455372 0.79287106 -0.34140474 0.71574605 0.34729993 0.17843848 0.17127258 -0.28952867 -0.5422635 0.33801347 0.71569866 0.7894302 -0.33272922
0.8288288 -0.34435293 0.11460161 0.17392272 0.7983725 -0.13091531 -0.33509207 0.10525036 0.79692703 0.11357877 -0.1270535 -0.29224354 0.34184945 -0.5570413 0.60656637 0.3558486 -0.3381326 0.61097014 -0.12976876 -0.55181026 0.35186106 -0.12645647 -0.53821576 0.16883749 -0.120407075 0.79081076 -0.28143945 -0.12797284 0.11280537 -0.34583974 -0.5536316 0.6106601 -0.5505058 0.3353206 -0.29648364 -0.5329273 0.3498466 -0.5433705 0.33426785 0.79218054 -0.34097224 0.7151301 0.34703493 0.178265 0.17112833 -0.28918955 -0.5416672 0.33772808 0.71508485 0.7887264 -0.33244383
0.8298298 -0.34397605 0.1144833 0.17376894 0.7976023 -0.13079923 -0.33477628 0.10517967 0.7961678 0.1134626 -0.12689573 -0.29184982 0.34156966 -0.556329 0.6060936 0.35554826 -0.33779967 0.6104958 -0.12963012 -0.55116975 0.35158074 -0.1263288 -0.53764045 0.16870171 -0.12034714 0.7900723 -0.28119928 -0.12788323 0.1127007 -0.3453616 -0.5528914 0.61008596 -0.5497751 0.33503735 -0.29617304 -0.5323724 0.3495776 -0.5427489 0.3339818 0.79149073 -0.3405401 0.71451503 0.34676856 0.17809209 0.17098373 -0.28885105 -0.5410723 0.33744133 0.71447146 0.7880238 -0.3321593
0.8308308 -0.34359917 0.114365816 0.17361528 0.79683244 -0.13068387 -0.33446133 0.10510856 0.79540986 0.11334607 -0.12673873 -0.29145637 0.3412885 -0.5556173 0.6056193 0.35524702 -0.33746856 0.6100211 -0.12949133 -0.55052894 0.35130078 -0.1262005 -0.53706646 0.16856533 -0.12028718 0.7893342 -0.28095973 -0.12779382 0.11259478 -0.3448841 -0.55215156 0.6095112 -0.54904413 0.3347547 -0.29586187 -0.5318192 0.3493089 -0.54212743 0.3336963 0.7908023 -0.3401086 0.71390027 0.34650326 0.17791891 0.17083877 -0.28851193 -0.54047775 0.3371551 0.71385866 0.78732187 -0.3318746
0.8318318 -0.34322226 0.11424762 0.17346096 0.79606366 -0.13056827 -0.3341464 0.10503769 0.7946516 0.11323032 -0.12658077 -0.29106256 0.34100825 -0.5549065 0.6051465 0.35494632 -0.33713782 0.60954714 -0.12935185 -0.54988897 0.35102153 -0.12607345 -0.53649294 0.16843009 -0.120227486 0.78859687 -0.2807196 -0.12770426 0.11249018 -0.34440607 -0.5514126 0.6089375 -0.5483147 0.33447134 -0.2955523 -0.5312668 0.34904027 -0.54150826 0.3334105 0.7901139 -0.33967742 0.7132861 0.34623677 0.17774683 0.17069358 -0.28817406 -0.53988475 0.33686918 0.71324646 0.78662086 -0.33159065
0.8328328 -0.34284598 0.11412972 0.17330682 0.7952954 -0.13045269 -0.33383313 0.10496676 0.79389465 0.11311418 -0.1264236 -0.2906696 0.34072793 -0.554196 0.6046738 0.3546449 -0.33680677 0.60907376 -0.12921417 -0.5492512 0.35074162 -0.12594527 -0.535922 0.16829401 -0.12016803 0.7878605 -0.28047997 -0.12761426 0.11238474 -0.34393048 -0.55067396 0.6083638 -0.54758686 0.33418918 -0.29524133 -0.5307162 0.34877175 -0.54088855 0.33312446 0.78942716 -0.33924657 0.71267265 0.3459717 0.17757344 0.17054921 -0.2878354 -0.53929347 0.33658177 0.71263534 0.7859199 -0.3313071
0.8338338 -0.342469 0.1140123 0.17315382 0.7945278 -0.13033646 -0.3335181 0.10489458 0.7931384 0.11299831 -0.12626684 -0.2902768 0.3404475 -0.55348754 0.6042017 0.35434365 -0.3364764 0.6086004 -0.1290757 -0.54861325 0.35046136 -0.12581784 -0.53535056 0.168158 -0.12010777 0.78712463 -0.28024012 -0.12752536 0.11228031 -0.34345317 -0.5499374 0.60779 -0.5468595 0.33390623 -0.29493195 -0.53016627 0.3485028 -0.5402713 0.33283818 0.7887402 -0.3388166 0.712059 0.3457055 0.17740089 0.17040509 -0.28749767 -0.53870267 0.33629513 0.7120236 0.7852204 -0.33102345
0.8348348 -0.34209377 0.113894105 0.1729986 0.7937614 -0.13022125 -0.3332048 0.10482347 0.792383 0.112882674 -0.12610966 -0.28988317 0.34016645 -0.55277884 0.60372937 0.3540421 -0.336147 0.6081271 -0.12893629 -0.5479776 0.35018224 -0.1256907 -0.5347818 0.16802174 -0.12004769 0.7863901 -0.2800019 -0.127435 0.11217582 -0.342977 -0.5492008 0.60721624 -0.54613197 0.3336228 -0.2946217 -0.5296173 0.3482349 -0.5396542 0.33255225 0.7880546 -0.3383871 0.7114471 0.34543997 0.17722803 0.17025983 -0.28715998 -0.5381128 0.33600855 0.71141404 0.7845218 -0.3307414
0.8358358 -0.3417173 0.113776386 0.17284542 0.7929945 -0.13010558 -0.3328911 0.10475236 0.79162735 0.1127671 -0.12595326 -0.28949076 0.33988655 -0.5520713 0.60325813 0.3537404 -0.33581665 0.6076546 -0.12879798 -0.5473422 0.3499025 -0.12556311 -0.53421205 0.16788632 -0.119987726 0.7856563 -0.27976206 -0.12734583 0.11207104 -0.34250057 -0.548465 0.6066426 -0.5454065 0.33334053 -0.29431227 -0.52906907 0.34796637 -0.5390383 0.33226562 0.7873693 -0.3379575 0.71083546 0.34517455 0.1770559 0.17011654 -0.28682205 -0.5375241 0.3357221 0.71080416 0.78382385 -0.3304584
0.8368368 -0.34134275 0.11365992 0.17269063 0.7922281 -0.12999004 -0.3325778 0.1046806 0.7908721 0.112651765 -0.12579602 -0.28909892 0.33960617 -0.55136466 0.60278726 0.3534394 -0.33548728 0.6071823 -0.12865946 -0.5467081 0.34962183 -0.12543613 -0.5336454 0.16775012 -0.11992723 0.7849228 -0.27952248 -0.12725642 0.111965835 -0.34202603 -0.54772925 0.6060689 -0.54468167 0.33305728 -0.29400244 -0.5285227 0.34769773 -0.53842384 0.33197957 0.7866849 -0.3375289 0.71022457 0.34490812 0.17688376 0.16997153 -0.28648448 -0.5369362 0.33543456 0.71019495 0.78312606 -0.33017665
0.8378378 -0.34096745 0.11354232 0.17253727 0.7914629 -0.12987477 -0.33226478 0.104608715 0.7901182 0.11253649 -0.1256398 -0.28870675 0.33932567 -0.55065954 0.6023158 0.3531379 -0.33515844 0.6067095 -0.1285213 -0.5460747 0.34934223 -0.12530902 -0.5330797 0.16761386 -0.11986807 0.7841903 -0.27928352 -0.12716681 0.111860216 -0.34155 -0.5469949 0.6054954 -0.54395723 0.3327737 -0.2936934 -0.52797663 0.34742916 -0.53780967 0.33169287 0.78600156 -0.33710024 0.7096139 0.34464353 0.17671168 0.16982746 -0.2861477 -0.5363497 0.3351478 0.70958674 0.7824298 -0.32989448
0.8388388 -0.34059262 0.113425374 0.17238247 0.7906977 -0.12976035 -0.33195257 0.10453677 0.7893644 0.112421304 -0.12548375 -0.2883148 0.33904517 -0.5499549 0.60184544 0.3528357 -0.33483005 0.60623765 -0.12838277 -0.5454427 0.3490621 -0.12518176 -0.5325144 0.16747743 -0.11980742 0.78345835 -0.27904457 -0.12707731 0.111756265 -0.341075 -0.5462615 0.60492206 -0.5432335 0.33249068 -0.29338357 -0.52743196 0.34716082 -0.53719664 0.33140582 0.785318 -0.3366722 0.7090043 0.34437793 0.17653948 0.16968274 -0.28581065 -0.53576344 0.33486062 0.70897895 0.7817347 -0.32961375
0.8398398 -0.3402179 0.11330825 0.17222834 0.7899335 -0.12964472 -0.33164054 0.10446483 0.78861105 0.11230615 -0.12532794 -0.28792408 0.33876473 -0.5492507 0.6013749 0.3525343 -0.3345015 0.6057664 -0.1282452 -0.54481184 0.34878266 -0.12505454 -0.53194976 0.16734159 -0.11974761 0.78272676 -0.27880573 -0.12698767 0.11165112 -0.34060073 -0.54552877 0.6043478 -0.5425116 0.33220774 -0.29307562 -0.52688974 0.34689194 -0.53658515 0.33111924 0.7846361 -0.33624488 0.7083952 0.34411216 0.17636722 0.16953808 -0.2854732 -0.53517914 0.33457398 0.70837164 0.7810397 -0.32933182
0.8408408 -0.3398433 0.11319071 0.1720739 0.78916955 -0.12952927 -0.33132765 0.10439348 0.78785855 0.11219099 -0.12517136 -0.28753242 0.3384835 -0.5485476 0.6009055 0.3522315 -0.3341726 0.605295 -0.12810728 -0.5441813 0.34850264 -0.124928355 -0.531387 0.16720629 -0.11968821 0.78199667 -0.27856708 -0.12689736 0.11154646 -0.34012592 -0.5447968 0.6037748 -0.5417894 0.33192378 -0.2927662 -0.5263466 0.34662402 -0.53597444 0.33083242 0.7839541 -0.33581746 0.70778656 0.34384656 0.17619514 0.16939425 -0.28513715 -0.5345956 0.33428663 0.7077647 0.7803458 -0.32905093
0.8418418 -0.3394688 0.113073885 0.17191905 0.78840625 -0.12941411 -0.3310159 0.104320586 0.7871064 0.11207652 -0.12501556 -0.28714186 0.33820271 -0.547845 0.60043645 0.3519295 -0.333845 0.60482377 -0.12796858 -0.54355294 0.34822172 -0.12480125 -0.5308259 0.16706944 -0.11962783 0.7812674 -0.2783273 -0.12680838 0.11144221 -0.339652 -0.544066 0.6032018 -0.54106826 0.33164 -0.29245782 -0.52580565 0.3463549 -0.5353647 0.33054626 0.7832731 -0.33539027 0.7071787 0.34358048 0.17602336 0.1692496 -0.28480065 -0.53401387 0.3339991 0.70715886 0.7796522 -0.3287698
0.8428428 -0.33909494 0.112956524 0.17176485 0.7876436 -0.12929869 -0.33070374 0.10424882 0.78635556 0.11196202 -0.12486082 -0.28675133 0.33792192 -0.54714406 0.59996706 0.351627 -0.33351734 0.6043522 -0.12783131 -0.542924 0.347942 -0.12467444 -0.5302642 0.16693342 -0.1195679 0.7805383 -0.27808896 -0.12671804 0.11133671 -0.3391788 -0.5433349 0.60262865 -0.5403483 0.33135712 -0.29214934 -0.52526534 0.34608716 -0.53475547 0.33025992 0.78259325 -0.3349647 0.70657116 0.34331566 0.17585099 0.169105 -0.2844642 -0.5334318 0.3337115 0.7065531 0.77895993 -0.32849023
0.8438438 -0.33872223 0.11283946 0.17160934 0.7868809 -0.12918508 -0.33039266 0.10417646 0.7856043 0.11184722 -0.12470549 -0.2863615 0.3376403 -0.5464431 0.5994979 0.35132456 -0.33319047 0.6038817 -0.12769407 -0.54229736 0.3476616 -0.1245476 -0.52970517 0.16679674 -0.11950773 0.77980995 -0.2778497 -0.12662855 0.11123133 -0.33870533 -0.5426057 0.6020545 -0.539629 0.33107346 -0.29184094 -0.52472687 0.34581816 -0.53414756 0.32997262 0.7819136 -0.33453867 0.70596343 0.34304982 0.1756795 0.16896075 -0.284129 -0.5328511 0.3334241 0.7059477 0.7782682 -0.32821068
0.8448448 -0.33834827 0.1127224 0.17145431 0.7861195 -0.12906995 -0.3300814 0.10410422 0.7848534 0.11173236 -0.1245504 -0.2859712 0.3373599 -0.5457432 0.59902996 0.35102177 -0.3328632 0.6034115 -0.1275565 -0.541672 0.3473814 -0.12442163 -0.52914697 0.16666031 -0.11944705 0.7790828 -0.2776112 -0.12653935 0.111126184 -0.3382327 -0.54187673 0.60148096 -0.5389107 0.33078974 -0.2915322 -0.52418816 0.34554946 -0.53354084 0.3296852 0.78123397 -0.33411312 0.7053576 0.3427837 0.17550784 0.16881627 -0.28379315 -0.5322718 0.33313596 0.7053441 0.7775767 -0.32793075
0.8458458 -0.33797455 0.112606406 0.17129922 0.7853579 -0.12895489 -0.32977065 0.10403162 0.78410375 0.11161792 -0.124394834 -0.28558215 0.33707905 -0.54504395 0.59856147 0.35071868 -0.3325368 0.6029413 -0.12741876 -0.5410469 0.34710097 -0.12429494 -0.5285881 0.16652471 -0.11938706 0.77835613 -0.27737302 -0.12644902 0.111022055 -0.33776027 -0.54114866 0.60090864 -0.53819263 0.3305062 -0.29122517 -0.5236521 0.3452807 -0.5329354 0.32939816 0.7805557 -0.33368772 0.7047521 0.3425184 0.17533588 0.16867208 -0.28345734 -0.53169334 0.33284813 0.7047405 0.776887 -0.32765102
0.8468468 -0.33760202 0.11248928 0.17114395 0.7845971 -0.12884021 -0.32946026 0.10395831 0.7833541 0.11150402 -0.12424022 -0.2851927 0.33679748 -0.5443466 0.59809357 0.35041612 -0.33221048 0.602471 -0.12728149 -0.5404222 0.34682083 -0.124168634 -0.52803195 0.16638738 -0.11932629 0.77762985 -0.27713385 -0.12636021 0.11091632 -0.3372883 -0.5404208 0.6003348 -0.53747654 0.33022225 -0.29091778 -0.5231155 0.34501207 -0.53233063 0.32911044 0.7798774 -0.33326334 0.7041464 0.3422531 0.1751644 0.16852766 -0.28312165 -0.5311159 0.33255976 0.7041371 0.7761969 -0.3273719
0.8478478 -0.33722925 0.112373054 0.17098862 0.7838372 -0.12872586 -0.32914978 0.103886545 0.78260523 0.11138952 -0.124085605 -0.28480345 0.33651626 -0.5436485 0.5976265 0.3501128 -0.3318838 0.60200137 -0.12714452 -0.5398003 0.34654003 -0.12404245 -0.5274758 0.16625088 -0.119265646 0.77690494 -0.2768951 -0.12626985 0.110810935 -0.33681583 -0.53969383 0.59976244 -0.5367602 0.3299383 -0.29061 -0.5225796 0.344743 -0.53172666 0.3288234 0.77920055 -0.3328393 0.7035423 0.34198707 0.17499304 0.16838336 -0.28278628 -0.5305399 0.3322727 0.7035347 0.7755086 -0.3270923
0.8488488 -0.33685672 0.112255454 0.17083323 0.783077 -0.12861109 -0.32883924 0.10381347 0.78185654 0.11127579 -0.123930514 -0.28441453 0.33623493 -0.5429517 0.5971591 0.3498097 -0.33155707 0.6015323 -0.12700701 -0.5391778 0.34625888 -0.12391603 -0.5269222 0.16611356 -0.119205415 0.77618045 -0.27665636 -0.12618095 0.110705495 -0.33634484 -0.538968 0.5991888 -0.5360451 0.32965428 -0.2903022 -0.5220466 0.34447515 -0.5311239 0.32853585 0.77852416 -0.33241534 0.70293766 0.34172106 0.17482114 0.16823864 -0.28245166 -0.52996457 0.33198488 0.7029325 0.7748207 -0.32681286
0.8498498 -0.33648396 0.11213881 0.17067784 0.782318 -0.12849703 -0.3285282 0.10373962 0.7811087 0.11116171 -0.123776674 -0.28402585 0.33595365 -0.54225594 0.5966916 0.3495059 -0.33123147 0.6010625 -0.12687004 -0.5385573 0.3459782 -0.12378991 -0.5263697 0.16597742 -0.11914492 0.775457 -0.27641723 -0.12609091 0.11060089 -0.33587384 -0.53824216 0.59861636 -0.53533053 0.32936925 -0.2899953 -0.52151346 0.34420598 -0.5305214 0.32824802 0.77784777 -0.33199105 0.70233434 0.34145534 0.17464966 0.1680938 -0.2821167 -0.52938944 0.3316959 0.70233154 0.7741339 -0.32653433
0.8508509 -0.3361119 0.11202288 0.17052203 0.7815596 -0.128382 -0.32821825 0.10366696 0.78036153 0.11104733 -0.12362313 -0.2836373 0.33567172 -0.54156053 0.5962258 0.3492025 -0.330905 0.60059386 -0.12673342 -0.53793734 0.34569728 -0.12366408 -0.5258173 0.16584039 -0.11908418 0.7747333 -0.27617812 -0.1260013 0.11049515 -0.33540246 -0.53751755 0.59804314 -0.5346167 0.32908523 -0.28968745 -0.5209812 0.34393722 -0.52992064 0.3279603 0.7771722 -0.33156788 0.70173186 0.34118998 0.17447782 0.16794956 -0.2817822 -0.52881587 0.3314082 0.7017308 0.77344763 -0.32625625
0.8518519 -0.33573985 0.11190623 0.17036587 0.7808015 -0.12826785 -0.32790756 0.10359448 0.779614 0.11093378 -0.1234687 -0.28324968 0.3353898 -0.54086626 0.59575903 0.34889835 -0.33057934 0.60012525 -0.12659621 -0.537319 0.34541625 -0.12353784 -0.52526546 0.16570276 -0.11902323 0.7740104 -0.27593958 -0.12591094 0.11039013 -0.3349315 -0.53679425 0.59747016 -0.53390324 0.32880104 -0.28938076 -0.5204504 0.3436687 -0.5293205 0.32767272 0.77649784 -0.33114496 0.7011295 0.34092408 0.17430687 0.16780484 -0.2814477 -0.5282428 0.33111864 0.7011303 0.7727617 -0.32597682
0.8528529 -0.33536804 0.11178875 0.17020953 0.7800434 -0.12815413 -0.3275991 0.10352039 0.7788676 0.11081958 -0.123315334 -0.28286237 0.33510792 -0.5401717 0.5952939 0.34859425 -0.33025354 0.59965634 -0.12645978 -0.53670096 0.3451351 -0.12341285 -0.52471554 0.16556501 -0.11896315 0.7732893 -0.27570063 -0.12582159 0.11028457 -0.3344619 -0.53607035 0.59689677 -0.5331924 0.32851648 -0.2890738 -0.5199201 0.34339976 -0.5287212 0.327385 0.7758235 -0.3307224 0.700528 0.34065866 0.17413473 0.16765988 -0.28111294 -0.5276713 0.3308308 0.700531 0.7720768 -0.32569894
0.8538539 -0.33499593 0.111673295 0.17005342 0.77928597 -0.12803987 -0.3272891 0.10344708 0.778121 0.11070609 -0.12316203 -0.28247496 0.3348257 -0.53947943 0.59482825 0.34828985 -0.32992792 0.59918755 -0.12632304 -0.53608453 0.34485298 -0.12328726 -0.5241673 0.16542763 -0.118902415 0.7725681 -0.2754625 -0.1257317 0.110179126 -0.33399272 -0.5353484 0.5963239 -0.5324813 0.32823122 -0.28876713 -0.51939106 0.3431304 -0.5281232 0.32709622 0.77514935 -0.33030087 0.6999271 0.34039247 0.17396337 0.16751474 -0.28077957 -0.5271003 0.3305416 0.6999314 0.7713922 -0.32542086
0.8548549 -0.33462524 0.11155659 0.16989708 0.7785295 -0.12792552 -0.32697976 0.10337329 0.77737606 0.11059201 -0.12300962 -0.2820884 0.33454323 -0.5387873 0.59436315 0.34798592 -0.32960325 0.59871995 -0.12618792 -0.5354691 0.34457266 -0.12316179 -0.5236184 0.1652897 -0.11884114 0.77184796 -0.27522266 -0.12564173 0.11007345 -0.33352333 -0.5346269 0.5957509 -0.5317707 0.32794672 -0.2884608 -0.51886326 0.34286076 -0.5275259 0.32680857 0.77447593 -0.32987875 0.6993259 0.34012634 0.17379189 0.16737056 -0.28044477 -0.5265302 0.33025306 0.6993327 0.77070874 -0.32514238
0.8558559 -0.33425337 0.11144006 0.1697402 0.77777356 -0.12781185 -0.32667005 0.10330027 0.77663106 0.11047882 -0.12285578 -0.2817013 0.33426112 -0.53809536 0.5938982 0.34768128 -0.32927817 0.59825176 -0.12605101 -0.5348539 0.3442914 -0.123036444 -0.5230717 0.16515231 -0.11878005 0.77112836 -0.2749841 -0.1255523 0.10996801 -0.3330543 -0.5339056 0.59517866 -0.5310615 0.32766104 -0.28815424 -0.5183353 0.34259176 -0.52693063 0.3265205 0.7738037 -0.32945693 0.69872653 0.33986038 0.17362028 0.16722536 -0.2801105 -0.52596074 0.32996482 0.69873536 0.7700268 -0.3248636
0.8568569 -0.333883 0.11132306 0.16958296 0.7770175 -0.12769797 -0.32636094 0.10322559 0.77588665 0.11036539 -0.12270421 -0.2813153 0.33397824 -0.5374048 0.5934335 0.34737605 -0.32895336 0.59778446 -0.12591505 -0.53424126 0.3440097 -0.12291068 -0.52252626 0.16501486 -0.11871928 0.77040946 -0.27474487 -0.12546271 0.10986179 -0.33258528 -0.53318524 0.5946054 -0.53035223 0.32737613 -0.2878475 -0.5178091 0.3423224 -0.5263344 0.32623118 0.7731316 -0.32903558 0.69812703 0.33959353 0.17344898 0.16708034 -0.27977738 -0.52539235 0.32967532 0.69813716 0.7693441 -0.32458597
0.8578579 -0.33351207 0.11120647 0.1694259 0.77626264 -0.12758431 -0.32605138 0.10315192 0.77514225 0.11025137 -0.1225512 -0.2809291 0.3336944 -0.5367149 0.59296983 0.34707087 -0.3286274 0.5973165 -0.12577921 -0.5336292 0.3437274 -0.122786105 -0.5219811 0.16487616 -0.11865848 0.7696913 -0.27450585 -0.12537327 0.109755695 -0.33211702 -0.5324663 0.59403276 -0.529644 0.32709068 -0.28754187 -0.5172832 0.34205276 -0.5257412 0.32594258 0.7724601 -0.3286153 0.69752735 0.33932793 0.17327714 0.16693562 -0.27944416 -0.5248256 0.32938665 0.6975408 0.76866263 -0.32430792
0.8588589 -0.33314168 0.11109048 0.16926819 0.77550745 -0.12747046 -0.32574254 0.10307801 0.77439845 0.11013824 -0.122398674 -0.28054392 0.3334118 -0.5360257 0.5925049 0.346766 -0.32830307 0.5968491 -0.12564391 -0.5330168 0.34344578 -0.122660995 -0.52143735 0.16473836 -0.11859709 0.76897335 -0.27426687 -0.12528318 0.10964978 -0.33164966 -0.53174686 0.59345996 -0.528937 0.32680547 -0.28723583 -0.51675856 0.34178323 -0.5251479 0.3256538 0.7717887 -0.32819432 0.6969297 0.33906168 0.17310596 0.16678959 -0.2791105 -0.5242591 0.3290969 0.69694465 0.7679825 -0.32402968
0.8598599 -0.3327704 0.11097419 0.1691109 0.7747532 -0.12735707 -0.32543367 0.10300404 0.77365553 0.11002451 -0.12224704 -0.28015804 0.33312893 -0.53533715 0.5920416 0.34645957 -0.327978 0.5963821 -0.1255073 -0.53240716 0.34316373 -0.122535646 -0.5208944 0.1645999 -0.118535936 0.7682575 -0.27402687 -0.12519377 0.10954392 -0.33118156 -0.5310292 0.59288716 -0.5282304 0.3265193 -0.28692988 -0.51623535 0.3415141 -0.52455556 0.32536477 0.7711183 -0.32777423 0.69633234 0.3387953 0.17293447 0.16664475 -0.27877772 -0.52369404 0.3288085 0.69634956 0.7673029 -0.32375205
0.8608609 -0.33240038 0.11085689 0.16895264 0.7739991 -0.12724361 -0.32512492 0.10293001 0.7729124 0.10991126 -0.12209451 -0.2797724 0.33284575 -0.5346494 0.5915779 0.34615415 -0.3276538 0.59591573 -0.12537152 -0.531798 0.34288132 -0.12241137 -0.5203527 0.16446114 -0.11847451 0.76754075 -0.2737882 -0.12510389 0.109437644 -0.33071375 -0.5303119 0.59231424 -0.52752465 0.32623333 -0.28662527 -0.51571286 0.3412434 -0.5239639 0.32507575 0.7704487 -0.32735366 0.695735 0.33852816 0.17276299 0.1664992 -0.2784452 -0.523129 0.32851875 0.69575375 0.7666235 -0.3234744
0.8618619 -0.3320303 0.11074066 0.16879475 0.7732461 -0.1271298 -0.32481563 0.102855384 0.7721696 0.10979813 -0.121943176 -0.2793876 0.3325613 -0.5339618 0.5911154 0.34584868 -0.327328 0.5954491 -0.12523717 -0.5311895 0.3425992 -0.12228608 -0.51981163 0.16432178 -0.11841306 0.7668257 -0.27354798 -0.12501383 0.109330595 -0.33024752 -0.52959514 0.59174204 -0.52682066 0.32594752 -0.2863191 -0.51519096 0.34097403 -0.52337277 0.32478607 0.7697793 -0.32693452 0.6951383 0.33826268 0.17259139 0.16635317 -0.27811313 -0.5225642 0.3282295 0.6951594 0.76594543 -0.32319605
0.8628629 -0.33166075 0.110624015 0.1686362 0.77249295 -0.12701651 -0.32450742 0.10278112 0.77142733 0.109685004 -0.12179202 -0.27900386 0.332278 -0.5332751 0.59065276 0.34554195 -0.32700378 0.5949825 -0.1251024 -0.5305823 0.34231603 -0.12216252 -0.51927227 0.16418272 -0.11835176 0.7661108 -0.27330846 -0.12492418 0.10922408 -0.3297822 -0.528879 0.59116924 -0.5261168 0.32566106 -0.28601393 -0.51466995 0.34070408 -0.5227838 0.32449734 0.76910996 -0.32651544 0.69454205 0.3379957 0.17241955 0.16620749 -0.27778 -0.5220022 0.3279401 0.6945655 0.76526797 -0.32291883
0.8638639 -0.3312909 0.11050773 0.16847801 0.77174056 -0.12690306 -0.32419848 0.10270649 0.7706852 0.10957068 -0.12164056 -0.2786197 0.33199394 -0.53258926 0.59019065 0.34523582 -0.32667905 0.59451604 -0.12496686 -0.5299761 0.34203392 -0.12203789 -0.5187336 0.16404396 -0.1182909 0.7653971 -0.2730687 -0.124834985 0.10911745 -0.32931548 -0.5281638 0.59059626 -0.52541304 0.32537472 -0.28570867 -0.5141501 0.3404339 -0.52219534 0.32420796 0.7684414 -0.3260966 0.6939469 0.33772904 0.17224818 0.16606164 -0.2774479 -0.52144015 0.32765055 0.6939718 0.764591 -0.32264072
0.8648649 -0.33092117 0.1103909 0.16831893 0.7709884 -0.12679034 -0.3238904 0.10263115 0.7699448 0.109458745 -0.12148988 -0.27823544 0.33170927 -0.5319039 0.5897285 0.34492964 -0.32635456 0.59405047 -0.12483227 -0.52937144 0.34175062 -0.121913075 -0.5181959 0.16390401 -0.118228585 0.76468337 -0.27282956 -0.12474489 0.109011054 -0.32884932 -0.5274491 0.5900233 -0.5247109 0.32508862 -0.28540322 -0.5136299 0.34016347 -0.5216085 0.32391858 0.76777416 -0.32567793 0.6933516 0.33746254 0.17207706 0.16591537 -0.27711543 -0.52087945 0.32736105 0.69337934 0.7639152 -0.32236257
0.8658659 -0.33055228 0.110274315 0.16815966 0.7702362 -0.12667695 -0.32358176 0.10255724 0.7692036 0.10934502 -0.12133968 -0.27785245 0.3314252 -0.53121936 0.5892667 0.34462225 -0.32603064 0.5935843 -0.12469739 -0.52876717 0.3414678 -0.121789694 -0.51765966 0.16376466 -0.11816722 0.7639709 -0.27258986 -0.12465504 0.10890323 -0.3283851 -0.52673495 0.58945066 -0.5240096 0.3248008 -0.28509837 -0.5131123 0.3398924 -0.52102137 0.32362866 0.7671061 -0.32525894 0.69275784 0.33719575 0.17190474 0.16576964 -0.27678373 -0.52031857 0.32707083 0.69278705 0.76323956 -0.32208553
0.8668669 -0.33018258 0.110156775 0.16799998 0.7694857 -0.12656498 -0.3232733 0.1024822 0.7684633 0.10923231 -0.12118906 -0.2774693 0.33114052 -0.53053623 0.5888051 0.34431505 -0.32570535 0.5931189 -0.1245628 -0.52816427 0.34118408 -0.121665955 -0.5171237 0.16362488 -0.11810529 0.7632593 -0.27234936 -0.124565035 0.10879636 -0.3279195 -0.52602285 0.5888779 -0.5233093 0.3245145 -0.28479332 -0.51259464 0.33962232 -0.5204357 0.32333887 0.766439 -0.3248406 0.69216466 0.33692837 0.17173326 0.16562307 -0.27645218 -0.5197586 0.32678103 0.69219595 0.7625648 -0.3218071
0.8678679 -0.32981393 0.11004037 0.16784024 0.7687349 -0.12645185 -0.32296526 0.10240728 0.7677231 0.10911882 -0.121038854 -0.27708638 0.33085597 -0.52985287 0.588344 0.3440075 -0.32538158 0.5926529 -0.12442905 -0.527563 0.34090167 -0.121542156 -0.51658916 0.16348487 -0.11804357 0.7625479 -0.27210912 -0.12447527 0.10868919 -0.3274556 -0.52530944 0.5883061 -0.5226096 0.3242272 -0.2844881 -0.5120774 0.33935165 -0.51985174 0.32304907 0.7657724 -0.32442346 0.6915716 0.3366617 0.17156136 0.16547686 -0.2761204 -0.5191997 0.32649148 0.69160396 0.7618917 -0.32152903
0.8688689 -0.3294441 0.10992372 0.16768003 0.76798433 -0.12633887 -0.3226572 0.10233188 0.7669841 0.10900527 -0.12088895 -0.27670383 0.3305701 -0.5291705 0.5878839 0.34370017 -0.32505637 0.5921887 -0.12429464 -0.52696157 0.34061772 -0.121418595 -0.51605624 0.16334456 -0.117981404 0.76183766 -0.27186942 -0.12438589 0.10858184 -0.3269915 -0.52459824 0.5877332 -0.5219102 0.3239395 -0.28418374 -0.51156163 0.33908063 -0.51926684 0.3227588 0.76510626 -0.32400548 0.690979 0.33639467 0.1713903 0.1653297 -0.27578893 -0.5186415 0.32620245 0.691014 0.76121765 -0.3212508
0.8698699 -0.32907575 0.10980725 0.16751993 0.7672348 -0.1262258 -0.32234815 0.10225654 0.76624405 0.10889256 -0.1207397 -0.27632198 0.33028555 -0.5284889 0.5874234 0.3433923 -0.324732 0.59172356 -0.12416065 -0.5263618 0.34033436 -0.1212948 -0.51552325 0.16320395 -0.117919385 0.76112795 -0.27162877 -0.1242958 0.108474255 -0.32652813 -0.5238876 0.5871609 -0.52121234 0.3236525 -0.28387955 -0.5110463 0.33881015 -0.5186846 0.32246864 0.7644404 -0.3235881 0.6903874 0.3361283 0.1712178 0.16518277 -0.27545828 -0.5180838 0.32591176 0.69042337 0.76054466 -0.32097283
0.8708709 -0.32870725 0.10969031 0.16735977 0.76648474 -0.12611324 -0.32204086 0.102181375 0.7655053 0.10877991 -0.12058985 -0.27594 0.32999992 -0.5278075 0.58696365 0.34308362 -0.32440722 0.5912587 -0.12402636 -0.5257634 0.34004933 -0.121171355 -0.5149917 0.16306281 -0.11785737 0.76041853 -0.2713881 -0.12420601 0.10836661 -0.32606488 -0.52317667 0.5865883 -0.5205144 0.32336462 -0.28357485 -0.5105316 0.33853787 -0.5181023 0.32217884 0.7637753 -0.3231709 0.6897963 0.33586043 0.17104566 0.1650365 -0.27512714 -0.51752776 0.32562208 0.68983465 0.7598733 -0.32069466
0.8718719 -0.32833904 0.10957396 0.16719836 0.7657361 -0.12600127 -0.32173228 0.10210627 0.76476747 0.10866624 -0.1204409 -0.27555856 0.32971418 -0.52712756 0.5865035 0.34277517 -0.3240826 0.590794 -0.1238932 -0.5251658 0.33976513 -0.12104809 -0.51446074 0.16292238 -0.11779532 0.75970995 -0.27114758 -0.12411609 0.108258545 -0.325602 -0.5224677 0.5860158 -0.5198178 0.32307655 -0.28327125 -0.5100186 0.33826685 -0.5175214 0.32188845 0.76311016 -0.32275453 0.68920577 0.33559322 0.17087418 0.16488922 -0.2747969 -0.51697147 0.32533193 0.6892458 0.759202 -0.3204162
0.8728729 -0.32797047 0.10945666 0.16703689 0.76498806 -0.12588903 -0.32142392 0.102030516 0.7640296 0.10855347 -0.12029219 -0.27517754 0.32942808 -0.52644765 0.5860444 0.34246594 -0.32375827 0.59032947 -0.12375957 -0.5245687 0.3394816 -0.12092465 -0.5139318 0.1627807 -0.11773279 0.7590029 -0.27090654 -0.12402591 0.10815054 -0.32513922 -0.521759 0.58544296 -0.51912165 0.32278883 -0.28296718 -0.5095064 0.33799595 -0.51694167 0.3215981 0.7624462 -0.32233745 0.6886157 0.33532566 0.17070264 0.16474146 -0.27446595 -0.51641726 0.32504243 0.6886579 0.7585318 -0.32013804
0.8738739 -0.32760245 0.109339 0.16687548 0.7642397 -0.12577677 -0.32111582 0.1019544 0.76329166 0.10844004 -0.12014353 -0.27479622 0.32914156 -0.5257686 0.585585 0.342157 -0.32343417 0.5898648 -0.12362641 -0.52397305 0.3391968 -0.12080276 -0.51340324 0.16263878 -0.117670506 0.7582961 -0.2706661 -0.12393606 0.10804093 -0.3246777 -0.52105093 0.58487093 -0.5184273 0.3224995 -0.2826626 -0.50899446 0.3377242 -0.51636267 0.32130754 0.76178277 -0.32192174 0.6880263 0.33505768 0.17053074 0.16459405 -0.27413604 -0.5158629 0.32475162 0.68807006 0.75786304 -0.31985927
0.8748749 -0.32723472 0.109222054 0.16671371 0.76349145 -0.1256639 -0.32080752 0.10187906 0.76255363 0.10832739 -0.1199947 -0.27441618 0.3288554 -0.52509034 0.585126 0.34184754 -0.3231086 0.58940095 -0.12349355 -0.52337825 0.33891183 -0.12067926 -0.51287544 0.1624968 -0.11760777 0.75758964 -0.27042535 -0.12384713 0.10793322 -0.3242157 -0.5203431 0.58429766 -0.51773304 0.3222115 -0.28235897 -0.5084835 0.33745193 -0.51578397 0.3210165 0.761119 -0.32150578 0.68743706 0.33479005 0.17035788 0.16444618 -0.27380523 -0.51531017 0.32446188 0.68748254 0.7571939 -0.31958145
0.8758759 -0.32686698 0.10910493 0.16655093 0.7627441 -0.12555137 -0.32049966 0.10180342 0.7618172 0.1082145 -0.11984682 -0.27403614 0.3285687 -0.52441204 0.5846681 0.34153843 -0.32278395 0.5889376 -0.12335992 -0.5227854 0.3386277 -0.12055689 -0.51234865 0.16235453 -0.11754516 0.7568844 -0.27018332 -0.12375647 0.107824504 -0.32375467 -0.5196362 0.5837259 -0.51703966 0.32192332 -0.2820556 -0.5079725 0.33718002 -0.515208 0.32072604 0.76045626 -0.32108963 0.686849 0.33452332 0.17018598 0.16429853 -0.27347597 -0.51475793 0.3241713 0.68689656 0.7565256 -0.31930235
0.8768769 -0.3264985 0.10898775 0.16638827 0.76199734 -0.12543976 -0.32019165 0.10172737 0.76108015 0.10810089 -0.119699955 -0.2736567 0.3282814 -0.5237347 0.5842095 0.3412283 -0.32245892 0.5884737 -0.123227894 -0.522192 0.33834118 -0.12043452 -0.51182383 0.16221231 -0.11748281 0.7561792 -0.2699421 -0.12366703 0.10771507 -0.32329404 -0.5189307 0.5831538 -0.5163472 0.32163382 -0.2817523 -0.50746346 0.33690786 -0.5146305 0.32043546 0.7597935 -0.3206749 0.6862611 0.33425558 0.17001384 0.16415054 -0.27314585 -0.5142047 0.3238812 0.6863111 0.75585806 -0.3190237
0.8778779 -0.32613176 0.10887021 0.16622603 0.7612509 -0.12532839 -0.31988323 0.10165173 0.76034415 0.10798824 -0.119552255 -0.2732767 0.32799423 -0.5230591 0.5837524 0.34091783 -0.32213444 0.5880096 -0.12309563 -0.5216013 0.3380565 -0.120312095 -0.511299 0.16207021 -0.11741987 0.75547564 -0.26970053 -0.12357676 0.10760617 -0.3228339 -0.51822495 0.58258116 -0.51565576 0.3213445 -0.28144833 -0.5069544 0.3366354 -0.51405513 0.32014382 0.7591314 -0.32025987 0.6856745 0.3339874 0.16984177 0.1640026 -0.27281633 -0.513654 0.3235913 0.6857253 0.75519127 -0.31874454
0.8788789 -0.3257644 0.108753085 0.16606224 0.76050496 -0.1252163 -0.31957498 0.10157555 0.7596078 0.10787505 -0.11940521 -0.27289838 0.32770658 -0.52238274 0.58329505 0.34060788 -0.32180932 0.587547 -0.12296265 -0.5210109 0.3377704 -0.12019038 -0.5107754 0.16192645 -0.1173569 0.75477225 -0.26945937 -0.123487175 0.107497096 -0.32237375 -0.5175206 0.58200943 -0.5149642 0.32105577 -0.28114533 -0.5064464 0.33636254 -0.51348037 0.31985223 0.75846934 -0.3198443 0.6850877 0.33371937 0.16966939 0.16385347 -0.27248722 -0.5131037 0.32330096 0.68514115 0.7545256 -0.3184647
0.8798799 -0.3253971 0.10863513 0.16589862 0.75975937 -0.12510449 -0.31926748 0.10149962 0.758872 0.10776198 -0.119258285 -0.2725191 0.32741815 -0.5217074 0.58283734 0.34029716 -0.3214845 0.5870838 -0.12283081 -0.5204215 0.33748502 -0.12006855 -0.5102528 0.1617837 -0.11729339 0.75406915 -0.26921692 -0.12339693 0.10738701 -0.32191423 -0.51681703 0.5814361 -0.5142752 0.3207655 -0.28084195 -0.5059389 0.3360895 -0.5129071 0.3195613 0.75780815 -0.3194297 0.6845028 0.33345073 0.1694963 0.16370481 -0.27215788 -0.5125545 0.32301033 0.6845568 0.75386053 -0.3181854
0.8808809 -0.3250307 0.10851753 0.16573381 0.7590143 -0.12499282 -0.31895906 0.101422906 0.7581366 0.10764855 -0.119111955 -0.27214137 0.3271308 -0.52103245 0.582381 0.33998626 -0.32115963 0.5866202 -0.12269896 -0.51983374 0.3371991 -0.11994636 -0.5097309 0.1616407 -0.117230654 0.7533677 -0.2689751 -0.12330723 0.10727751 -0.32145512 -0.51611286 0.58086413 -0.5135852 0.32047558 -0.28053874 -0.5054327 0.33581716 -0.5123347 0.31927013 0.75714743 -0.31901497 0.6839174 0.3331827 0.16932422 0.1635558 -0.2718293 -0.5120051 0.32272053 0.6839734 0.75319606 -0.31790674
0.8818819 -0.32466435 0.10839957 0.16557038 0.75826895 -0.12488091 -0.31865078 0.10134637 0.7574021 0.1075359 -0.11896551 -0.27176335 0.32684195 -0.5203587 0.5819243 0.3396743 -0.32083434 0.5861577 -0.122567296 -0.5192468 0.3369125 -0.119825184 -0.50921035 0.16149664 -0.11716813 0.7526666 -0.2687332 -0.123217106 0.10716754 -0.320996 -0.51541114 0.58029115 -0.51289654 0.3201859 -0.28023604 -0.50492704 0.33554375 -0.5117627 0.31897926 0.7564865 -0.31860107 0.68333244 0.33291453 0.16915148 0.16340691 -0.27150062 -0.51145756 0.32243097 0.6833902 0.75253177 -0.31762624
0.8828829 -0.32429722 0.10828197 0.16540527 0.75752497 -0.12476948 -0.31834325 0.10127008 0.7566678 0.10742307 -0.11881995 -0.27138585 0.32655376 -0.5196855 0.58146834 0.33936268 -0.32050914 0.5856957 -0.12243575 -0.5186604 0.33662587 -0.11970341 -0.5086907 0.16135204 -0.11710474 0.75196624 -0.26849082 -0.1231271 0.107056975 -0.32053795 -0.5147096 0.57971865 -0.5122099 0.31989527 -0.27993298 -0.50442165 0.3352701 -0.5111915 0.31868714 0.7558272 -0.31818706 0.6827491 0.332646 0.16897869 0.1632573 -0.27117217 -0.51090926 0.3221408 0.6828087 0.75186867 -0.3173466
0.8838839 -0.32393047 0.10816389 0.16524023 0.75678116 -0.12465894 -0.318035 0.101193845 0.7559333 0.10730946 -0.11867416 -0.2710086 0.32626468 -0.51901245 0.5810122 0.33905053 -0.32018396 0.5852329 -0.1223042 -0.51807564 0.33633918 -0.11958295 -0.50817263 0.16120768 -0.11704168 0.75126636 -0.26824862 -0.12303722 0.10694659 -0.32008034 -0.5140091 0.579147 -0.511523 0.31960517 -0.2796309 -0.50391775 0.33499724 -0.51062185 0.3183961 0.755167 -0.3177732 0.6821651 0.3323775 0.16880548 0.16310817 -0.27084386 -0.5103629 0.32185006 0.6822265 0.7512069 -0.31706607
0.8848849 -0.32356444 0.10804623 0.16507465 0.75603724 -0.12454784 -0.3177268 0.10111731 0.7551987 0.10719693 -0.118528605 -0.2706321 0.325975 -0.51834136 0.5805565 0.33873856 -0.31985855 0.5847707 -0.122173965 -0.5174916 0.33605224 -0.119461656 -0.50765526 0.16106337 -0.11697814 0.75056726 -0.26800647 -0.122947216 0.10683566 -0.31962323 -0.5133086 0.5785743 -0.51083744 0.3193143 -0.2793279 -0.50341374 0.33472353 -0.510053 0.31810337 0.7545078 -0.3173604 0.68158287 0.3321097 0.16863316 0.16295761 -0.27051595 -0.50981677 0.32156032 0.681646 0.75054467 -0.31678593
0.8858859 -0.3231983 0.107928574 0.16490823 0.75529385 -0.12443596 -0.31741846 0.101040184 0.7544653 0.107084155 -0.11838335 -0.27025563 0.32568586 -0.5176691 0.58010244 0.33842522 -0.31953302 0.5843092 -0.1220417 -0.5169089 0.33576488 -0.119341195 -0.507138 0.16091818 -0.11691502 0.74986947 -0.26776326 -0.12285763 0.10672486 -0.31916624 -0.5126088 0.5780018 -0.51015186 0.31902337 -0.27902576 -0.5029104 0.33444875 -0.50948524 0.3178121 0.75384843 -0.31694734 0.6810005 0.33184046 0.16845989 0.16280818 -0.27018824 -0.5092717 0.32126987 0.68106544 0.7498842 -0.31650493
0.8868869 -0.3228324 0.10780984 0.16474181 0.7545515 -0.124325305 -0.31710964 0.10096377 0.7537319 0.106971085 -0.11823875 -0.26987946 0.32539642 -0.51699793 0.5796471 0.3381133 -0.3192076 0.58384764 -0.121912 -0.51632637 0.33547723 -0.11922073 -0.5066222 0.16077244 -0.11685085 0.74917114 -0.26752013 -0.12276697 0.10661352 -0.31870955 -0.5119107 0.57743007 -0.5094678 0.3187325 -0.278723 -0.50240856 0.33417535 -0.5089185 0.3175202 0.7531909 -0.31653354 0.6804193 0.33157223 0.16828674 0.16265738 -0.26986054 -0.50872725 0.32098043 0.6804856 0.7492243 -0.31622404
0.8878879 -0.32246676 0.10769135 0.16457474 0.75380886 -0.12421408 -0.31680202 0.10088712 0.75299907 0.1068576 -0.118094444 -0.26950407 0.32510626 -0.51632816 0.5791931 0.3377998 -0.31888205 0.5833856 -0.12178147 -0.5157464 0.33518988 -0.119099915 -0.50610805 0.16062707 -0.11678678 0.74847496 -0.26727682 -0.12267709 0.106502056 -0.31825435 -0.51121235 0.57685804 -0.50878507 0.3184409 -0.27842122 -0.501907 0.3339007 -0.50835204 0.31722808 0.7525325 -0.3161211 0.67983884 0.33130342 0.16811371 0.16250718 -0.26953286 -0.5081822 0.32069063 0.6799062 0.74856484 -0.31594336
0.8888889 -0.32210112 0.10757357 0.16440761 0.75306666 -0.1241034 -0.31649333 0.10080993 0.75226635 0.106744885 -0.11795038 -0.26912934 0.32481563 -0.515658 0.57873905 0.33748543 -0.31855634 0.58292395 -0.121650696 -0.5151664 0.33490157 -0.118979275 -0.50559366 0.16048127 -0.11672297 0.7477783 -0.26703316 -0.12258738 0.10639018 -0.3177988 -0.51051414 0.5762857 -0.50810236 0.31814903 -0.27811882 -0.5014063 0.33362615 -0.5077863 0.31693697 0.75187457 -0.31570902 0.67925847 0.33103383 0.16794044 0.16235644 -0.26920548 -0.5076394 0.32039982 0.679327 0.7479057 -0.3156621
0.8898899 -0.32173535 0.10745448 0.16424042 0.7523252 -0.123992234 -0.31618467 0.10073322 0.75153434 0.10663104 -0.11780691 -0.26875412 0.32452512 -0.51498884 0.5782853 0.3371719 -0.3182299 0.58246326 -0.12152058 -0.51458865 0.33461392 -0.11885983 -0.5050809 0.1603347 -0.116659194 0.74708354 -0.26679033 -0.122496694 0.10627842 -0.31734294 -0.5098178 0.5757128 -0.50742066 0.31785774 -0.27781716 -0.5009055 0.33335108 -0.5072221 0.3166449 0.75121695 -0.3152958 0.6786794 0.33076507 0.16776699 0.1622051 -0.2688793 -0.50709665 0.32011062 0.6787496 0.74724823 -0.3153798
0.8908909 -0.3213706 0.107335985 0.1640721 0.7515839 -0.123882204 -0.31587595 0.100655794 0.7508016 0.106518805 -0.11766261 -0.2683797 0.324234 -0.5143201 0.57783234 0.33685726 -0.31790435 0.58200204 -0.12139082 -0.5140103 0.33432573 -0.118739545 -0.5045692 0.16018772 -0.11659509 0.7463888 -0.26654628 -0.12240726 0.10616624 -0.31688848 -0.50912195 0.5751414 -0.5067395 0.3175661 -0.27751496 -0.5004057 0.33307624 -0.5066585 0.31635237 0.7505602 -0.31488365 0.6781009 0.330496 0.16759431 0.16205424 -0.26855224 -0.50655437 0.31982046 0.6781721 0.7465908 -0.31509855
0.8918919 -0.32100528 0.10721648 0.1639033 0.7508432 -0.12377173 -0.31556806 0.10057938 0.7500705 0.1064052 -0.1175195 -0.268006 0.32394272 -0.51365304 0.57737917 0.3365425 -0.31757808 0.581541 -0.121261775 -0.5134337 0.33403695 -0.11861968 -0.50405824 0.16004151 -0.11653212 0.74569535 -0.26630247 -0.122317016 0.106053054 -0.31643474 -0.5084263 0.57456833 -0.50605965 0.31727338 -0.2772132 -0.49990812 0.33280128 -0.5060959 0.3160602 0.74990356 -0.31447214 0.6775225 0.3302269 0.16742057 0.16190219 -0.26822573 -0.50601315 0.31953073 0.6775955 0.74593484 -0.31481647
0.8928929 -0.3206406 0.10709822 0.16373438 0.7501026 -0.12366092 -0.3152594 0.10050255 0.749339 0.10629201 -0.1173771 -0.26763183 0.3236516 -0.51298517 0.57692707 0.33622724 -0.31725183 0.5810806 -0.12113243 -0.51285875 0.33374763 -0.11850101 -0.503548 0.15989393 -0.11646688 0.74500155 -0.26605833 -0.122226596 0.10594094 -0.31598103 -0.50773156 0.5739967 -0.50538045 0.31698048 -0.27691206 -0.49940902 0.332525 -0.50553393 0.31576824 0.7492467 -0.31406003 0.676945 0.32995808 0.16724634 0.16175026 -0.26789984 -0.5054735 0.31924105 0.6770191 0.74527866 -0.31453356
0.8938939 -0.32027516 0.10697889 0.1635651 0.74936295 -0.123550594 -0.31495076 0.1004253 0.7486084 0.10617906 -0.11723465 -0.26725852 0.32335937 -0.51231843 0.57647437 0.335912 -0.31692463 0.5806198 -0.12100339 -0.5122845 0.33345902 -0.11838126 -0.5030395 0.15974611 -0.11640346 0.7443108 -0.26581392 -0.12213662 0.10582769 -0.31552762 -0.5070381 0.57342434 -0.5047019 0.3166883 -0.27661002 -0.49891174 0.33224994 -0.50497335 0.31547558 0.7485913 -0.31364954 0.67636836 0.32968843 0.16707265 0.16159862 -0.2675735 -0.5049331 0.3189515 0.67644393 0.7446245 -0.31425133
0.8948949 -0.31991148 0.10685992 0.1633954 0.7486232 -0.12344089 -0.31464225 0.100348115 0.747877 0.10606581 -0.11709231 -0.2668855 0.32306784 -0.51165247 0.5760221 0.3355965 -0.31659853 0.5801593 -0.12087411 -0.51171076 0.33316958 -0.11826223 -0.50253135 0.15959847 -0.11633879 0.7436182 -0.26557022 -0.12204662 0.1057142 -0.3150749 -0.5063449 0.57285124 -0.50402516 0.316396 -0.27630854 -0.49841478 0.33197355 -0.5044137 0.31518364 0.7479353 -0.31323773 0.6757919 0.32941914 0.1668989 0.16144598 -0.2672473 -0.5043942 0.31866193 0.6758691 0.7439699 -0.31396836
0.8958959 -0.3195469 0.10674 0.16322488 0.74788374 -0.123330146 -0.31433347 0.10027087 0.74714595 0.10595286 -0.11695087 -0.26651388 0.32277548 -0.5109868 0.5755708 0.33527958 -0.31627136 0.57969964 -0.12074536 -0.5111387 0.33287936 -0.118144155 -0.5020243 0.15944946 -0.11627412 0.74292696 -0.26532555 -0.12195647 0.10560095 -0.31462324 -0.5056524 0.5722798 -0.5033484 0.31610227 -0.27600798 -0.4979192 0.33169764 -0.50385475 0.31489086 0.74727964 -0.31282708 0.67521644 0.32914925 0.16672444 0.16129392 -0.266922 -0.5038552 0.3183728 0.6752946 0.7433164 -0.31368542
0.8968969 -0.31918243 0.10662055 0.16305417 0.74714535 -0.123220116 -0.31402498 0.1001935 0.746416 0.10583925 -0.11680889 -0.26614055 0.32248318 -0.5103215 0.57511955 0.33496386 -0.31594473 0.57923937 -0.12061685 -0.5105674 0.3325898 -0.118024945 -0.501518 0.1593014 -0.116209984 0.7422374 -0.2650803 -0.12186602 0.10548705 -0.31417075 -0.50496083 0.5717077 -0.5026721 0.31580937 -0.27570695 -0.4974233 0.33142138 -0.5032965 0.31459832 0.74662536 -0.31241596 0.6746421 0.32888 0.16655052 0.16114062 -0.26659712 -0.50331676 0.31808317 0.67472154 0.742664 -0.31340206
0.8978979 -0.3188181 0.10650116 0.16288304 0.7464063 -0.12310976 -0.31371495 0.10011679 0.7456861 0.105725884 -0.116668284 -0.26576978 0.3221892 -0.5096574 0.57466936 0.33464682 -0.3156172 0.57878053 -0.12048882 -0.50999796 0.3322996 -0.11790687 -0.5010131 0.15915239 -0.1161446 0.7415479 -0.26483542 -0.12177551 0.10537249 -0.31371966 -0.5042701 0.5711359 -0.5019973 0.31551564 -0.27540565 -0.49692833 0.33114457 -0.5027392 0.31430578 0.74597067 -0.31200543 0.6740687 0.32861 0.1663763 0.16098714 -0.26627135 -0.5027797 0.31779397 0.674149 0.74201226 -0.3131173
0.8988989 -0.3184548 0.10638124 0.16271049 0.7456684 -0.12300059 -0.31340665 0.10003871 0.7449563 0.10561234 -0.11652762 -0.2653992 0.32189667 -0.508993 0.57421833 0.3343296 -0.31529042 0.5783201 -0.12036127 -0.50942796 0.33200908 -0.11778915 -0.5005089 0.1590032 -0.116080076 0.74085975 -0.26458982 -0.121685445 0.105258584 -0.31326932 -0.5035798 0.5705635 -0.501323 0.3152225 -0.27510473 -0.4964339 0.33086765 -0.5021825 0.3140136 0.74531615 -0.31159517 0.673495 0.32834053 0.16620195 0.16083384 -0.26594633 -0.5022434 0.31750476 0.6735762 0.74136066 -0.31283343
0.8998999 -0.318091 0.106261075 0.16253847 0.7449309 -0.12289086 -0.31309742 0.09996158 0.7442271 0.10549897 -0.11638707 -0.26502794 0.3216027 -0.50833005 0.5737687 0.3340118 -0.31496298 0.57786113 -0.120233536 -0.50886106 0.33171904 -0.117670596 -0.500006 0.15885293 -0.11601505 0.7401721 -0.2643442 -0.12159544 0.10514349 -0.31281847 -0.50288975 0.569991 -0.5006496 0.3149284 -0.2748033 -0.49594104 0.3305903 -0.5016276 0.31372142 0.7446625 -0.31118494 0.6729225 0.3280713 0.16602725 0.16068047 -0.2656218 -0.50170743 0.31721556 0.67300457 0.7407104 -0.31254858
0.9009009 -0.3177269 0.10614151 0.16236597 0.74419385 -0.122779876 -0.31278807 0.09988469 0.74349886 0.1053856 -0.11624676 -0.26465708 0.32130945 -0.5076671 0.5733188 0.33369386 -0.31463557 0.57740223 -0.12010443 -0.50829345 0.33142787 -0.11755234 -0.49950343 0.15870297 -0.115950346 0.7394853 -0.26409838 -0.12150496 0.10502827 -0.31236833 -0.5022012 0.56941915 -0.4999773 0.31463468 -0.27450314 -0.49544758 0.33031398 -0.5010729 0.31342924 0.74400914 -0.3107751 0.67235047 0.3278008 0.16585273 0.16052634 -0.2652977 -0.5011715 0.3169275 0.67243373 0.7400609 -0.312264
0.9019019 -0.3173641 0.10602099 0.16219252 0.74345696 -0.12267125 -0.3124786 0.09980714 0.74276924 0.105272174 -0.11610699 -0.2642877 0.32101512 -0.50700545 0.5728698 0.3333758 -0.3143072 0.57694346 -0.11997843 -0.50772786 0.33113754 -0.11743516 -0.499002 0.15855277 -0.115885645 0.73879933 -0.26385286 -0.12141511 0.104913294 -0.3119198 -0.50151205 0.5688469 -0.4993062 0.31434035 -0.27420226 -0.49495432 0.3300361 -0.5005195 0.3131358 0.743356 -0.31036577 0.67177933 0.32753116 0.16567802 0.1603722 -0.26497325 -0.5006363 0.3166387 0.6718636 0.7394125 -0.31197792
0.9029029 -0.31700057 0.10590023 0.16201866 0.74271995 -0.122561336 -0.31216934 0.09972972 0.7420412 0.10515922 -0.11596775 -0.2639182 0.32072043 -0.5063441 0.57242054 0.3330574 -0.31398004 0.57648456 -0.11985093 -0.5071634 0.33084524 -0.117318094 -0.49850208 0.15840244 -0.11582026 0.73811376 -0.2636065 -0.12132397 0.10479677 -0.31147063 -0.5008254 0.5682749 -0.4986354 0.31404567 -0.27390173 -0.49446273 0.3297581 -0.49996692 0.31284344 0.7427027 -0.30995613 0.6712087 0.32726157 0.16550273 0.1602177 -0.26464984 -0.50010216 0.31635034 0.6712939 0.738764 -0.31169257
0.9039039 -0.31663808 0.105780125 0.1618442 0.7419836 -0.12245211 -0.3118596 0.09965235 0.74131244 0.1050449 -0.11582917 -0.26354894 0.32042545 -0.505682 0.5719725 0.3327384 -0.31365213 0.5760259 -0.11972487 -0.5065998 0.3305534 -0.11720133 -0.49800158 0.15824997 -0.11575538 0.737429 -0.26336035 -0.12123382 0.10468149 -0.31102246 -0.5001393 0.56770325 -0.4979651 0.31375122 -0.27360195 -0.49397135 0.3294803 -0.49941522 0.31255126 0.7420507 -0.3095467 0.67063874 0.32699078 0.16532767 0.16006225 -0.26432562 -0.49956903 0.31606185 0.6707255 0.73811686 -0.31140643
0.9049049 -0.31627518 0.10565895 0.16166925 0.7412483 -0.122342944 -0.3115498 0.09957582 0.7405855 0.10493195 -0.11568993 -0.2631797 0.32013035 -0.5050222 0.5715249 0.33241826 -0.31332302 0.5755674 -0.11959797 -0.50603783 0.33026177 -0.11708456 -0.49750376 0.1580993 -0.11568987 0.7367456 -0.26311377 -0.121142656 0.10456473 -0.31057486 -0.49945265 0.56713116 -0.49729583 0.31345624 -0.27330145 -0.49348074 0.3292017 -0.49886334 0.31225908 0.74139875 -0.30913782 0.67007023 0.32672095 0.16515273 0.15990806 -0.2640027 -0.49903488 0.31577384 0.6701573 0.73747027 -0.31112042
0.9059059 -0.31591243 0.10553795 0.16149461 0.74051213 -0.12223369 -0.31124052 0.09949815 0.73985714 0.104818285 -0.11555171 -0.26281184 0.31983477 -0.5043617 0.57107633 0.33209854 -0.3129939 0.57510835 -0.11947125 -0.5054762 0.32997 -0.11696756 -0.49700606 0.15794694 -0.11562434 0.73606235 -0.26286682 -0.12105289 0.10444772 -0.31012714 -0.49876708 0.5665589 -0.49662787 0.3131612 -0.2730005 -0.49298993 0.32892388 -0.4983136 0.31196636 0.7407466 -0.30872902 0.6695014 0.32645053 0.16497654 0.15975201 -0.26367924 -0.4985028 0.31548548 0.6695895 0.736824 -0.31083274
0.9069069 -0.31554958 0.10541719 0.16131794 0.7397778 -0.122124195 -0.31092978 0.09942055 0.73912984 0.1047048 -0.11541426 -0.2624441 0.31953937 -0.50370216 0.57062984 0.33177817 -0.31266543 0.5746514 -0.11934543 -0.50491464 0.32967675 -0.11685139 -0.4965093 0.1577943 -0.115558386 0.73538035 -0.2626202 -0.120961696 0.10433155 -0.30968034 -0.498083 0.56598705 -0.49596024 0.31286573 -0.2727011 -0.4925009 0.3286448 -0.49776423 0.31167454 0.74009466 -0.30832008 0.668934 0.32618034 0.16480154 0.15959632 -0.26335683 -0.4979701 0.31519842 0.669023 0.7361794 -0.31054568
0.9079079 -0.31518704 0.105295956 0.16114181 0.73904335 -0.12201506 -0.31062052 0.09934336 0.73840284 0.10459101 -0.115276396 -0.26207662 0.31924272 -0.5030439 0.5701825 0.33145797 -0.31233692 0.5741934 -0.11922026 -0.504356 0.32938397 -0.116735816 -0.49601322 0.15764165 -0.11549321 0.73469853 -0.26237276 -0.12087098 0.10421425 -0.30923387 -0.49739847 0.5654148 -0.49529353 0.31256998 -0.2724012 -0.4920116 0.3283654 -0.4972164 0.31138158 0.7394435 -0.30791193 0.6683678 0.3259098 0.16462594 0.15944028 -0.2630336 -0.49743927 0.31491077 0.6684564 0.7355352 -0.31025836
0.9089089 -0.31482533 0.10517436 0.16096497 0.73831 -0.12190628 -0.31031036 0.09926593 0.7376758 0.10447776 -0.115139365 -0.26170978 0.31894708 -0.5023854 0.56973624 0.33113706 -0.31200743 0.5737357 -0.119094014 -0.5037971 0.32909107 -0.11661953 -0.49551874 0.1574887 -0.11542803 0.73401797 -0.26212597 -0.120780885 0.104096174 -0.30878812 -0.49671566 0.5648429 -0.49462876 0.31227398 -0.27210155 -0.49152374 0.32808632 -0.4966687 0.3110894 0.73879254 -0.30750382 0.6678012 0.32564026 0.16445005 0.15928394 -0.26271123 -0.4969086 0.31462276 0.6678917 0.73489136 -0.3099702
0.9099099 -0.31446296 0.105051756 0.16078764 0.7375756 -0.121797025 -0.30999997 0.099188566 0.7369494 0.10436356 -0.11500245 -0.2613426 0.31864983 -0.50172734 0.56928974 0.33081567 -0.31167835 0.57327837 -0.118968606 -0.50323975 0.32879812 -0.116503894 -0.4950248 0.1573354 -0.11536193 0.7333386 -0.26187718 -0.12068984 0.103978574 -0.308343 -0.49603266 0.56427133 -0.49396342 0.3119784 -0.27180147 -0.49103528 0.32780743 -0.49612147 0.31079674 0.73814225 -0.30709586 0.6672359 0.32536936 0.16427433 0.1591273 -0.26238912 -0.49637818 0.31433594 0.6673268 0.7342491 -0.30968213
0.9109109 -0.31410122 0.10493058 0.16060942 0.73684186 -0.12168807 -0.30968884 0.099111676 0.73622286 0.10425019 -0.114866674 -0.2609772 0.31835365 -0.5010706 0.56884414 0.33049357 -0.31134754 0.57282186 -0.11884385 -0.50268424 0.32850468 -0.116389155 -0.49453092 0.1571821 -0.11529586 0.7326595 -0.2616296 -0.12059906 0.10386038 -0.30789763 -0.4953511 0.5636996 -0.49329937 0.31168258 -0.2715017 -0.49054784 0.32752764 -0.49557585 0.31050408 0.7374922 -0.30668795 0.6666712 0.32509953 0.1640985 0.1589703 -0.2620671 -0.49584875 0.314049 0.66676295 0.73360693 -0.30939305
0.9119119 -0.31373963 0.10480809 0.16043079 0.7361096 -0.12157923 -0.3093794 0.09903473 0.7354974 0.10413617 -0.11473018 -0.26061186 0.3180558 -0.5004139 0.5683995 0.3301717 -0.31101823 0.5723642 -0.1187191 -0.5021291 0.32821113 -0.116273284 -0.49403906 0.15702748 -0.11522952 0.73198164 -0.2613815 -0.1205084 0.10374206 -0.3074541 -0.4946701 0.5631271 -0.4926364 0.3113861 -0.27120194 -0.49006048 0.32724738 -0.49503142 0.31021214 0.7368421 -0.30627984 0.66610754 0.32482904 0.16392207 0.15881312 -0.2617453 -0.4953192 0.3137622 0.66620016 0.73296654 -0.3091034
0.9129129 -0.31337816 0.1046859 0.16025186 0.735377 -0.12147045 -0.30906826 0.098957896 0.73477125 0.10402274 -0.11459392 -0.26024646 0.31775844 -0.49975705 0.56795454 0.32984906 -0.31068763 0.57190794 -0.11859405 -0.501575 0.32791662 -0.116158724 -0.49354815 0.15687245 -0.115163624 0.73130393 -0.26113313 -0.12041718 0.103622794 -0.30700988 -0.4939891 0.56255543 -0.49197313 0.31108975 -0.27090287 -0.48957413 0.3269676 -0.49448782 0.30991971 0.7361925 -0.30587307 0.6655444 0.32455814 0.16374528 0.15865594 -0.2614237 -0.49479094 0.3134758 0.66563725 0.73232603 -0.3088141
0.9139139 -0.3130165 0.10456318 0.16007161 0.73464465 -0.12136209 -0.3087576 0.09888023 0.7340459 0.103909075 -0.114459276 -0.2598818 0.3174603 -0.49910182 0.5675094 0.3295256 -0.31035742 0.57145095 -0.118469596 -0.5010216 0.3276227 -0.11604458 -0.4930585 0.1567176 -0.11509752 0.73062766 -0.26088557 -0.12032676 0.103503525 -0.30656683 -0.49330997 0.56198364 -0.49131227 0.3107928 -0.2706038 -0.48908904 0.32668722 -0.4939439 0.30962777 0.73554313 -0.30546635 0.664982 0.32428765 0.16356939 0.15849751 -0.26110294 -0.49426353 0.3131898 0.66507465 0.73168683 -0.30852368
0.9149149 -0.31265596 0.10444164 0.15989137 0.733913 -0.12125331 -0.30844694 0.09880304 0.73332083 0.10379517 -0.11432463 -0.25951803 0.3171621 -0.49844664 0.5670657 0.3292023 -0.31002748 0.57099396 -0.118346095 -0.5004701 0.3273278 -0.1159296 -0.4925692 0.1565625 -0.11503127 0.72995174 -0.26063642 -0.12023562 0.10338384 -0.30612445 -0.49263102 0.5614117 -0.490652 0.3104962 -0.27030423 -0.48860413 0.326406 -0.49340236 0.30933535 0.7348937 -0.30505905 0.6644206 0.32401687 0.16339272 0.15833962 -0.26078218 -0.4937356 0.3129037 0.6645136 0.73104745 -0.30823308
0.9159159 -0.31229502 0.104317784 0.15970927 0.73318124 -0.12114465 -0.30813566 0.09872639 0.73259604 0.10368109 -0.11419034 -0.2591548 0.31686354 -0.49779215 0.56662273 0.32887793 -0.30969647 0.5705381 -0.118222535 -0.4999197 0.32703316 -0.115816295 -0.4920804 0.15640634 -0.114964604 0.7292773 -0.26038706 -0.12014511 0.103263676 -0.30568224 -0.49195275 0.5608401 -0.48999202 0.31019872 -0.27000523 -0.48811868 0.3261255 -0.49286076 0.30904323 0.7342454 -0.30465207 0.66385996 0.32374686 0.1632157 0.15818065 -0.26046142 -0.4932087 0.31261766 0.6639534 0.73041016 -0.30794215
0.9169169 -0.3119341 0.1041947 0.15952903 0.73245025 -0.12103635 -0.30782458 0.0986498 0.7318712 0.10356754 -0.11405605 -0.25879046 0.31656486 -0.49713856 0.5661795 0.32855314 -0.30936486 0.57008237 -0.11809832 -0.4993695 0.32673782 -0.11570233 -0.49159342 0.15625006 -0.11489838 0.72860295 -0.26013786 -0.12005392 0.10314304 -0.30524048 -0.49127537 0.560268 -0.48933324 0.30990136 -0.26970556 -0.4876346 0.32584423 -0.49232018 0.30875182 0.7335966 -0.3042454 0.6633001 0.32347596 0.16303885 0.15802252 -0.26014107 -0.49268168 0.31233275 0.66339386 0.7297732 -0.30765063
0.9179179 -0.3115737 0.104071975 0.15934712 0.7317201 -0.12092805 -0.30751324 0.09857273 0.7311472 0.10345352 -0.113922 -0.25842762 0.3162657 -0.49648452 0.5657365 0.3282287 -0.30903354 0.569627 -0.117975175 -0.49882138 0.32644284 -0.11558825 -0.4911063 0.1560939 -0.114831805 0.72793 -0.25988904 -0.11996254 0.10302287 -0.30479997 -0.49059898 0.5596967 -0.48867577 0.30960453 -0.26940718 -0.48715103 0.32556313 -0.49178022 0.30845976 0.732948 -0.30383906 0.66274095 0.3232054 0.16286123 0.15786314 -0.25982046 -0.49215645 0.31204772 0.66283447 0.72913665 -0.3073587
0.9189189 -0.31121275 0.10394788 0.15916407 0.73098963 -0.12081963 -0.30720156 0.09849596 0.7304229 0.10333973 -0.11378938 -0.25806546 0.31596625 -0.495831 0.5652948 0.32790387 -0.30870283 0.5691718 -0.11785233 -0.49827272 0.32614696 -0.115475535 -0.49062058 0.15593648 -0.11476484 0.7272576 -0.25963888 -0.119871676 0.10290158 -0.30435956 -0.48992258 0.55912423 -0.48801845 0.30930686 -0.2691083 -0.4866675 0.32528174 -0.49124163 0.30816758 0.7323002 -0.3034329 0.66218287 0.32293552 0.16268426 0.15770316 -0.25950104 -0.49163085 0.31176305 0.6622763 0.72850144 -0.30706644
0.9199199 -0.31085333 0.10382491 0.15898079 0.73025984 -0.120711684 -0.3068898 0.09841913 0.7296986 0.10322523 -0.1136567 -0.25770408 0.31566685 -0.49517965 0.56485313 0.3275779 -0.3083704 0.5687165 -0.117729485 -0.49772692 0.32585102 -0.115362346 -0.490135 0.15577912 -0.11469793 0.72658634 -0.25938892 -0.119779795 0.1027801 -0.3039196 -0.48924696 0.5585527 -0.48736218 0.3090096 -0.26880965 -0.4861846 0.3249997 -0.4907037 0.30787623 0.7316528 -0.30302694 0.66162544 0.32266474 0.16250676 0.15754366 -0.25918093 -0.49110526 0.3114786 0.6617188 0.72786695 -0.30677292
0.9209209 -0.3104932 0.10370022 0.1587972 0.72953045 -0.1206035 -0.3065782 0.09834212 0.7289753 0.1031118 -0.1135245 -0.2573423 0.31536692 -0.49452674 0.5644113 0.3272518 -0.30803838 0.56826115 -0.117607415 -0.49718094 0.32555503 -0.11524975 -0.48965147 0.15562159 -0.114631146 0.7259158 -0.25913835 -0.119689405 0.10265845 -0.30347946 -0.48857164 0.55798066 -0.48670667 0.3087113 -0.26851064 -0.4857022 0.32471734 -0.4901667 0.30758476 0.73100615 -0.30262172 0.661068 0.3223942 0.16232878 0.15738374 -0.2588617 -0.49058113 0.31119418 0.66116285 0.72723293 -0.30647945
0.9219219 -0.31013268 0.10357678 0.15861267 0.7288015 -0.12049556 -0.30626583 0.09826571 0.72825235 0.1029973 -0.113392174 -0.25698155 0.31506622 -0.4938758 0.5639712 0.32692552 -0.30770555 0.5678065 -0.11748433 -0.49663648 0.32525873 -0.11513722 -0.48916858 0.15546268 -0.114564955 0.72524565 -0.2588887 -0.11959669 0.10253686 -0.30304056 -0.48789823 0.55740947 -0.48605177 0.30841327 -0.26821214 -0.48522007 0.32443523 -0.4896304 0.307293 0.73035866 -0.30221543 0.6605127 0.3221236 0.16215187 0.15722352 -0.25854272 -0.49005717 0.31091034 0.6606065 0.7266002 -0.30618548
0.9229229 -0.3097735 0.10345209 0.158427 0.72807306 -0.120387435 -0.30595416 0.098189056 0.727529 0.10288322 -0.11326063 -0.25662124 0.3147654 -0.49322414 0.5635304 0.32659876 -0.30737334 0.5673515 -0.11736256 -0.496093 0.32496208 -0.11502516 -0.4886861 0.15530312 -0.11449739 0.7245772 -0.2586383 -0.11950633 0.102413535 -0.30260232 -0.48722494 0.55683756 -0.48539746 0.308115 -0.26791373 -0.4847395 0.32415235 -0.48909503 0.3070019 0.72971225 -0.30181026 0.65995747 0.32185292 0.16197336 0.15706271 -0.25822443 -0.48953405 0.31062758 0.66005147 0.72596776 -0.30589098
0.9239239 -0.3094136 0.10332739 0.15824091 0.72734445 -0.12027943 -0.30564138 0.09811258 0.72680545 0.10276872 -0.11312938 -0.25626153 0.31446475 -0.4925741 0.5630908 0.32627136 -0.30704042 0.5668969 -0.117240965 -0.49555087 0.32466507 -0.11491299 -0.48820496 0.15514517 -0.11443034 0.7239085 -0.2583867 -0.11941475 0.10229069 -0.3021652 -0.48655242 0.55626595 -0.4847449 0.3078161 -0.2676149 -0.48425728 0.3238691 -0.4885603 0.30671054 0.7290656 -0.3014046 0.6594038 0.3215822 0.16179502 0.15690178 -0.25790635 -0.4890107 0.3103441 0.6594964 0.7253365 -0.30559614
0.9249249 -0.30905485 0.1032027 0.15805495 0.726617 -0.12017161 -0.30532888 0.09803718 0.7260833 0.102654755 -0.112998664 -0.2559011 0.31416285 -0.49192372 0.56265116 0.32594293 -0.3067065 0.5664424 -0.11711943 -0.49500987 0.3243677 -0.114801824 -0.4877243 0.15498525 -0.11436316 0.72324175 -0.25813636 -0.11932254 0.10216808 -0.30172706 -0.4858805 0.5556937 -0.4840935 0.30751812 -0.26731735 -0.48377776 0.3235864 -0.4880273 0.30641997 0.72841954 -0.30100027 0.6588497 0.32131147 0.16161686 0.15674007 -0.25758764 -0.48848814 0.3100617 0.65894294 0.72470576 -0.30530065
0.9259259 -0.3086955 0.10307789 0.15786809 0.72588944 -0.12006366 -0.305016 0.09796041 0.7253615 0.102540195 -0.11286789 -0.2555431 0.31386197 -0.49127448 0.5622127 0.32561493 -0.30637342 0.56598884 -0.11699796 -0.494469 0.3240704 -0.114690304 -0.48724473 0.15482509 -0.11429584 0.7225757 -0.2578847 -0.11923128 0.1020444 -0.30129075 -0.48520905 0.555123 -0.4834416 0.30721986 -0.26701874 -0.4832971 0.32330322 -0.48749393 0.30612874 0.7277735 -0.30059463 0.6582973 0.32104105 0.16143906 0.15657878 -0.2572695 -0.48796603 0.3097794 0.6583907 0.72407645 -0.3050046
0.9269269 -0.30833602 0.10295212 0.1576795 0.72516155 -0.11995602 -0.30470404 0.09788412 0.7246384 0.10242629 -0.11273855 -0.2551849 0.31355953 -0.4906251 0.5617736 0.32528603 -0.30604002 0.5655352 -0.11687726 -0.49393064 0.3237726 -0.11457914 -0.48676595 0.15466493 -0.11422837 0.7219098 -0.2576333 -0.119139105 0.10191989 -0.30085513 -0.4845391 0.5545508 -0.48279116 0.3069203 -0.26672074 -0.48281682 0.3230194 -0.48696172 0.30583763 0.7271279 -0.3001904 0.6577454 0.32077038 0.16125989 0.15641576 -0.25695196 -0.48744518 0.30949688 0.657838 0.72344756 -0.304708
0.9279279 -0.30797735 0.102826476 0.15749109 0.72443503 -0.11984795 -0.3043905 0.09780812 0.7239167 0.10231292 -0.11260915 -0.25482637 0.31325722 -0.48997724 0.561336 0.32495636 -0.30570516 0.5650817 -0.11675668 -0.49339247 0.3234744 -0.114468694 -0.48628807 0.15450388 -0.11416075 0.72124493 -0.25738138 -0.11904767 0.10179508 -0.30041942 -0.4838693 0.553979 -0.48214185 0.3066209 -0.26642317 -0.48233855 0.32273555 -0.48643047 0.30554664 0.7264824 -0.29978603 0.65719455 0.3205002 0.16108096 0.15625376 -0.25663477 -0.4869228 0.30921596 0.6572872 0.7228191 -0.30441117
0.9289289 -0.30761847 0.10270041 0.1573022 0.7237092 -0.11974037 -0.3040776 0.097732484 0.72319525 0.10219842 -0.11247975 -0.25446868 0.3129546 -0.4893289 0.56089884 0.32462692 -0.30537087 0.564628 -0.1166361 -0.49285528 0.32317644 -0.11435741 -0.48581034 0.15434223 -0.1140933 0.7205812 -0.25712934 -0.118955255 0.10167068 -0.29998404 -0.4831996 0.5534082 -0.48149335 0.30632234 -0.26612487 -0.48185912 0.3224517 -0.4859003 0.30525637 0.72583747 -0.29938158 0.6566453 0.3202297 0.1609019 0.15609139 -0.25631735 -0.48640293 0.3089347 0.6567366 0.7221928 -0.3041129
0.9299299 -0.30726045 0.10257453 0.15711266 0.72298336 -0.11963302 -0.30376396 0.09765679 0.72247386 0.102083564 -0.11235106 -0.25411212 0.31265235 -0.4886819 0.5604614 0.3242973 -0.3050363 0.5641751 -0.116515934 -0.4923188 0.3228776 -0.11424774 -0.48533386 0.15418059 -0.11402565 0.7199192 -0.25687695 -0.11886385 0.101545155 -0.29955018 -0.48253167 0.55283576 -0.48084545 0.30602288 -0.26582706 -0.48138055 0.3221671 -0.4853709 0.30496585 0.72519267 -0.29897743 0.6560961 0.31995928 0.16072315 0.15592808 -0.25600073 -0.48588207 0.3086536 0.65618724 0.7215664 -0.3038156
0.9309309 -0.30690172 0.10244757 0.1569224 0.7222579 -0.11952549 -0.30345064 0.09758079 0.7217523 0.101969 -0.11222321 -0.25375557 0.31234902 -0.4880342 0.5600251 0.32396638 -0.3047012 0.5637222 -0.11639613 -0.4917844 0.3225783 -0.11413771 -0.4848584 0.15401876 -0.11395776 0.7192569 -0.2566241 -0.11877191 0.10141951 -0.29911613 -0.4818641 0.55226475 -0.48019835 0.3057233 -0.2655295 -0.4809022 0.3218825 -0.48484218 0.30467594 0.7245477 -0.29857352 0.6555474 0.31968832 0.16054434 0.1557641 -0.25568432 -0.48536372 0.30837393 0.65563816 0.7209399 -0.30351663
0.9319319 -0.30654415 0.1023218 0.15673125 0.72153217 -0.119418144 -0.30313694 0.09750521 0.72103095 0.101854265 -0.11209619 -0.25339967 0.31204504 -0.48738793 0.5595893 0.32363492 -0.30436605 0.5632695 -0.11627716 -0.49124968 0.32227975 -0.114028275 -0.48438367 0.1538561 -0.11389002 0.71859604 -0.25637087 -0.118679285 0.10129279 -0.29868358 -0.4811967 0.5516928 -0.4795528 0.3054241 -0.2652313 -0.4804244 0.32159746 -0.48431367 0.30438626 0.7239033 -0.29816997 0.65500027 0.31941795 0.16036415 0.1556006 -0.2553677 -0.48484242 0.30809402 0.6550895 0.7203163 -0.303217
0.9329329 -0.30618572 0.10219431 0.15653914 0.7208077 -0.119310856 -0.30282322 0.09742987 0.72031087 0.101739824 -0.111968815 -0.25304466 0.31174153 -0.48674178 0.55915374 0.32330322 -0.30403036 0.56281775 -0.11615771 -0.49071723 0.32197976 -0.11391938 -0.48391005 0.15369308 -0.11382258 0.71793574 -0.25611818 -0.11858776 0.10116655 -0.29825062 -0.48053086 0.5511217 -0.47890747 0.3051237 -0.26493457 -0.47994673 0.3213123 -0.48378667 0.30409545 0.7232587 -0.29776683 0.65445334 0.31914717 0.16018426 0.15543646 -0.25505245 -0.48432383 0.30781436 0.65454286 0.71969193 -0.30291736
0.9339339 -0.3058279 0.10206723 0.15634692 0.72008353 -0.11920327 -0.30250868 0.09735501 0.71958965 0.10162562 -0.1118415 -0.25268847 0.31143796 -0.4860958 0.5587182 0.32297158 -0.30369484 0.5623649 -0.11603814 -0.4901855 0.32168013 -0.11381048 -0.48343647 0.1535294 -0.113753766 0.71727645 -0.2558648 -0.11849466 0.10103953 -0.29781863 -0.47986495 0.5505505 -0.47826207 0.30482405 -0.26463664 -0.47946984 0.32102698 -0.48326048 0.30380642 0.72261506 -0.29736388 0.6539076 0.3188774 0.16000462 0.15527219 -0.25473592 -0.48380566 0.30753523 0.6539963 0.7190692 -0.3026176
0.9349349 -0.30547094 0.10193962 0.1561529 0.71935904 -0.11909616 -0.3021943 0.09727895 0.7188696 0.10151094 -0.111715436 -0.25233388 0.3111328 -0.48545074 0.5582839 0.3226384 -0.30335835 0.5619133 -0.115920424 -0.48965442 0.3213802 -0.11370134 -0.4829647 0.15336525 -0.1136857 0.71661764 -0.25561106 -0.11840245 0.10091239 -0.29738736 -0.4792007 0.54997814 -0.47761926 0.30452406 -0.2643388 -0.478993 0.3207417 -0.48273504 0.30351698 0.72197145 -0.29696044 0.6533633 0.3186071 0.15982419 0.15510708 -0.25442183 -0.4832868 0.30725634 0.65345037 0.718447 -0.302316
0.9359359 -0.3051132 0.10181224 0.15595967 0.7186363 -0.118988395 -0.30187967 0.09720427 0.7181495 0.10139668 -0.11158949 -0.2519802 0.31082827 -0.48480552 0.5578506 0.32230598 -0.30302155 0.561462 -0.115801096 -0.4891248 0.32108003 -0.1135928 -0.4824932 0.15320122 -0.11361763 0.715961 -0.25535744 -0.118309915 0.10078496 -0.29695594 -0.4785361 0.5494073 -0.47697592 0.30422318 -0.26404157 -0.47851646 0.32045567 -0.48220986 0.30322742 0.7213277 -0.296557 0.6528195 0.31833708 0.15964407 0.15494192 -0.25410613 -0.48276913 0.30697894 0.65290606 0.7178255 -0.30201417
0.9369369 -0.3047552 0.10168433 0.155765 0.7179126 -0.11888099 -0.30156535 0.09713012 0.7174293 0.10128206 -0.11146444 -0.25162673 0.31052357 -0.4841623 0.5574166 0.32197267 -0.3026846 0.5610104 -0.11568326 -0.488596 0.3207798 -0.11348504 -0.48202312 0.15303648 -0.11354858 0.71530384 -0.2551035 -0.11821702 0.10065639 -0.29652554 -0.47787243 0.5488363 -0.47633487 0.303923 -0.263744 -0.4780407 0.3201694 -0.48168597 0.30293798 0.72068477 -0.29615504 0.652276 0.3180669 0.15946382 0.15477628 -0.25379106 -0.48225158 0.3067022 0.6523621 0.71720546 -0.30171233
0.9379379 -0.30439845 0.1015563 0.15556937 0.71718955 -0.118774414 -0.30125034 0.09705514 0.7167097 0.10116768 -0.11133933 -0.2512741 0.31021845 -0.48351753 0.55698425 0.321638 -0.30234838 0.56055933 -0.11556566 -0.48806775 0.3204791 -0.11337733 -0.4815531 0.15287095 -0.113480836 0.7146483 -0.25484842 -0.11812478 0.10052812 -0.29609603 -0.4772093 0.5482641 -0.47569275 0.30362284 -0.26344728 -0.47756523 0.31988358 -0.4811626 0.30264962 0.72004175 -0.29575217 0.651734 0.317797 0.15928346 0.15461081 -0.25347686 -0.48173505 0.30642402 0.6518187 0.71658576 -0.3014096
0.9389389 -0.30404153 0.101427674 0.15537232 0.7164673 -0.11866677 -0.3009349 0.09698111 0.7159905 0.10105282 -0.111215115 -0.25092185 0.30991232 -0.48287445 0.55655205 0.32130313 -0.3020093 0.5601086 -0.11544788 -0.4875417 0.3201776 -0.113269925 -0.48108363 0.15270501 -0.11341226 0.7139932 -0.25459397 -0.11803153 0.10039896 -0.2956673 -0.47654727 0.5476925 -0.47505307 0.3033219 -0.26315016 -0.47708935 0.3195966 -0.48064047 0.30236077 0.71939886 -0.29534936 0.65119386 0.31752658 0.1591022 0.15444446 -0.253163 -0.48121762 0.30614763 0.65127695 0.7159668 -0.30110672
0.9399399 -0.30368477 0.10129857 0.15517706 0.7157449 -0.1185599 -0.30062008 0.09690654 0.71527076 0.10093838 -0.1110906 -0.25056988 0.30960608 -0.48223203 0.55611974 0.3209675 -0.30167103 0.5596576 -0.11533004 -0.4870153 0.31987673 -0.113162875 -0.48061514 0.15253854 -0.11334413 0.7133395 -0.25433844 -0.117939025 0.10026902 -0.29523876 -0.47588623 0.547122 -0.47441405 0.30302083 -0.26285318 -0.47661412 0.3193102 -0.48011863 0.30207247 0.7187566 -0.2949476 0.65065277 0.31725675 0.15892178 0.15427697 -0.2528487 -0.48070148 0.30587137 0.65073484 0.71534926 -0.30080172
0.9409409 -0.3033281 0.101169944 0.15497828 0.71502364 -0.118453026 -0.3003041 0.09683198 0.7145514 0.100823104 -0.11096746 -0.25021887 0.30930078 -0.4815894 0.5556891 0.3206331 -0.30133304 0.5592069 -0.11521274 -0.4864915 0.31957597 -0.11305618 -0.48014832 0.15237254 -0.11327505 0.7126863 -0.25408396 -0.117845714 0.10014027 -0.29481053 -0.4752254 0.5465499 -0.47377485 0.30272043 -0.26255602 -0.476139 0.31902242 -0.47959748 0.3017841 0.71811414 -0.29454565 0.6501139 0.31698656 0.15874034 0.15411091 -0.2525351 -0.48018503 0.30559587 0.650194 0.71473205 -0.30049756
0.9419419 -0.30297157 0.10103989 0.15477991 0.71430206 -0.118346035 -0.29998863 0.09675866 0.71383274 0.10070819 -0.11084473 -0.24986762 0.3089941 -0.48094696 0.5552573 0.3202963 -0.3009947 0.5587566 -0.11509675 -0.48596713 0.31927377 -0.11294961 -0.47968137 0.15220523 -0.113206536 0.7120349 -0.25382826 -0.117752165 0.1000095 -0.29438323 -0.47456518 0.54597867 -0.47313735 0.3024196 -0.2622586 -0.47566468 0.31873542 -0.47907728 0.30149668 0.71747184 -0.29414353 0.6495748 0.3167169 0.15855879 0.15394288 -0.2522217 -0.4796689 0.30532116 0.6496544 0.71411574 -0.30019245
0.9429429 -0.30261564 0.10090983 0.15458047 0.713581 -0.11823881 -0.29967237 0.09668499 0.7131137 0.10059339 -0.110721886 -0.24951702 0.30868697 -0.48030606 0.55482703 0.3199594 -0.30065596 0.55830634 -0.11498028 -0.48544487 0.31897134 -0.11284357 -0.47921473 0.1520378 -0.11313805 0.71138304 -0.2535723 -0.11765972 0.09987819 -0.29395658 -0.473907 0.54540694 -0.47250062 0.30211806 -0.2619621 -0.47519112 0.318448 -0.4785583 0.30120832 0.71682966 -0.2937426 0.64903754 0.31644744 0.15837723 0.1537748 -0.251909 -0.47915345 0.30504644 0.6491154 0.7135007 -0.29988658
0.9439439 -0.30225894 0.10078013 0.15438098 0.7128601 -0.1181317 -0.29935655 0.0966115 0.71239465 0.10047895 -0.11059934 -0.24916774 0.30838 -0.47966462 0.5543976 0.31962216 -0.30031648 0.5578572 -0.114863575 -0.48492306 0.31866872 -0.11273748 -0.47875094 0.15186977 -0.11306882 0.7107322 -0.25331643 -0.11756551 0.09974718 -0.29353058 -0.4732477 0.5448356 -0.47186464 0.30181676 -0.26166546 -0.47471637 0.31815988 -0.47803944 0.30092078 0.7161877 -0.29334074 0.6485012 0.31617767 0.15819502 0.15360755 -0.25159642 -0.47863847 0.30477226 0.6485773 0.7128856 -0.29958093
0.9449449 -0.30190313 0.100649774 0.15418029 0.7121407 -0.11802471 -0.29903975 0.09653759 0.7116769 0.10036373 -0.11047822 -0.24881846 0.30807257 -0.47902387 0.5539687 0.3192842 -0.29997715 0.55740744 -0.114748 -0.48440164 0.3183663 -0.112632334 -0.47828674 0.15170091 -0.113000065 0.71008354 -0.2530598 -0.11747241 0.099615395 -0.29310453 -0.47258937 0.54426444 -0.47122905 0.30151534 -0.2613691 -0.4742427 0.31787157 -0.47752112 0.30063397 0.71554625 -0.2929391 0.64796513 0.31590843 0.15801299 0.15343869 -0.25128382 -0.478123 0.30449927 0.6480399 0.71227235 -0.2992733
0.9459459 -0.30154768 0.10051888 0.15397859 0.7114201 -0.117917895 -0.29872346 0.096464336 0.71095896 0.10024893 -0.11035681 -0.24846911 0.30776483 -0.47838366 0.5535403 0.318946 -0.2996366 0.5569582 -0.114632785 -0.4838819 0.31806344 -0.112526596 -0.47782183 0.15153193 -0.112930864 0.7094352 -0.25280404 -0.11737862 0.09948319 -0.29268008 -0.47193244 0.54369247 -0.47059482 0.30121362 -0.26107216 -0.47376847 0.3175832 -0.47700325 0.30034667 0.714905 -0.292539 0.6474306 0.31563932 0.15783119 0.15326965 -0.2509718 -0.47760934 0.3042264 0.6475037 0.7116599 -0.29896605
0.9469469 -0.30119196 0.10038805 0.15377629 0.7107011 -0.117810965 -0.29840693 0.09639162 0.71024114 0.100134015 -0.110236526 -0.24812073 0.3074566 -0.4777438 0.55311275 0.31860733 -0.29929602 0.55650896 -0.11451715 -0.4833628 0.31776053 -0.11242229 -0.477359 0.15136248 -0.11286166 0.7087873 -0.2525467 -0.11728513 0.09935039 -0.29225558 -0.47127545 0.5431215 -0.46996108 0.3009125 -0.26077616 -0.47329488 0.3172949 -0.47648722 0.3000601 0.7142634 -0.29213744 0.6468972 0.31536967 0.15764868 0.15310037 -0.25066045 -0.4770942 0.30395406 0.6469689 0.71104777 -0.29865727
0.9479479 -0.3008367 0.10025638 0.15357262 0.70998186 -0.117703974 -0.2980893 0.0963192 0.70952284 0.10001916 -0.11011642 -0.2477737 0.3071481 -0.47710425 0.5526845 0.31826752 -0.2989552 0.55606043 -0.11440146 -0.48284554 0.31745702 -0.11231744 -0.47689724 0.15119177 -0.11279237 0.7081406 -0.25228932 -0.117191285 0.099217534 -0.2918313 -0.47061932 0.54255086 -0.46932834 0.30061018 -0.26047888 -0.47282243 0.31700623 -0.47597134 0.29977357 0.7136219 -0.2917376 0.6463641 0.3151002 0.15746605 0.15293068 -0.25034842 -0.4765805 0.3036822 0.6464334 0.71043646 -0.29834813
0.9489489 -0.30048087 0.10012537 0.15336907 0.70926315 -0.11759752 -0.29777238 0.09624612 0.7088052 0.09990436 -0.10999709 -0.24742603 0.30683947 -0.47646505 0.552258 0.3179276 -0.29861403 0.55561143 -0.11428738 -0.48232853 0.3171531 -0.11221421 -0.47643536 0.1510219 -0.11272356 0.70749485 -0.252032 -0.11709711 0.09908378 -0.29140884 -0.46996456 0.54197896 -0.46869642 0.300309 -0.2601823 -0.47234923 0.3167168 -0.47545588 0.2994877 0.71298134 -0.29133648 0.64583266 0.31483108 0.15728348 0.15276033 -0.25003755 -0.47606575 0.30341148 0.6458996 0.70982623 -0.29803902
0.9499499 -0.30012625 0.09999347 0.15316445 0.70854443 -0.11749029 -0.29745463 0.09617436 0.7080883 0.099788845 -0.10987747 -0.24707931 0.30653054 -0.4758255 0.55183184 0.31758684 -0.2982719 0.55516344 -0.1141727 -0.48181278 0.31684864 -0.11210984 -0.47597468 0.15085077 -0.112653434 0.7068497 -0.2517743 -0.11700234 0.09894985 -0.29098588 -0.4693095 0.54140764 -0.4680653 0.30000675 -0.25988588 -0.4718759 0.3164273 -0.47494173 0.29920173 0.7123405 -0.2909361 0.64530283 0.31456196 0.15710026 0.1525901 -0.2497262 -0.4755516 0.303141 0.64536643 0.70921636 -0.29772818
0.950951 -0.29977104 0.09986144 0.15295887 0.70782644 -0.11738396 -0.29713708 0.09610194 0.70737034 0.099674165 -0.10975963 -0.24673349 0.306221 -0.47518826 0.551406 0.31724578 -0.29792982 0.5547157 -0.11405784 -0.48129797 0.3165447 -0.112006724 -0.47551453 0.15067863 -0.112583876 0.7062062 -0.25151658 -0.11690885 0.09881508 -0.29056418 -0.46865523 0.54083633 -0.4674344 0.29970467 -0.2595898 -0.47140324 0.31613755 -0.47442812 0.29891634 0.7116988 -0.2905361 0.6447721 0.31429344 0.1569171 0.15241963 -0.24941605 -0.47503936 0.30287063 0.64483476 0.7086075 -0.2974177
0.951952 -0.29941583 0.099728405 0.15275204 0.70710826 -0.11727637 -0.29681957 0.096030176 0.70665354 0.09955859 -0.10964072 -0.2463879 0.30591077 -0.4745502 0.55098045 0.3169043 -0.2975878 0.55426824 -0.11394441 -0.48078382 0.31624013 -0.11190379 -0.47505426 0.15050685 -0.11251482 0.70556337 -0.25125846 -0.11681479 0.0986802 -0.2901426 -0.46800286 0.5402644 -0.4668051 0.29940218 -0.25929305 -0.47093108 0.31584775 -0.47391492 0.29863083 0.7110585 -0.29013613 0.64424294 0.31402463 0.15673333 0.15224767 -0.24910551 -0.47452587 0.30260205 0.64430344 0.70800036 -0.29710585
0.952953 -0.29906154 0.09959549 0.15254474 0.70639116 -0.117170036 -0.2965005 0.09595853 0.7059357 0.09944332 -0.10952312 -0.24604249 0.30560136 -0.47391313 0.55055606 0.31656134 -0.29724494 0.55382067 -0.113830805 -0.48027137 0.31593466 -0.11180073 -0.47459623 0.15033454 -0.112445444 0.70492107 -0.25099987 -0.11671987 0.098544836 -0.28972238 -0.46734977 0.5396929 -0.46617687 0.29909933 -0.2589975 -0.47045898 0.31555784 -0.47340226 0.29834545 0.7104179 -0.28973556 0.6437147 0.31375557 0.15654975 0.15207654 -0.24879614 -0.47401214 0.30233335 0.64377284 0.7073927 -0.2967934
0.953954 -0.2987071 0.09946251 0.15233678 0.70567393 -0.117063165 -0.2961823 0.09588659 0.7052186 0.09932846 -0.10940671 -0.24569881 0.3052914 -0.47327566 0.55013245 0.3162194 -0.29690135 0.5533731 -0.11371726 -0.4797594 0.31563014 -0.11169839 -0.47413844 0.15016109 -0.11237621 0.70427924 -0.25074148 -0.11662507 0.098409116 -0.28930253 -0.46669757 0.539122 -0.4655488 0.2987975 -0.25870106 -0.46998605 0.31526685 -0.47289133 0.29806077 0.70977765 -0.28933695 0.6431877 0.31348765 0.15636575 0.1519044 -0.24848562 -0.47349977 0.30206484 0.64324385 0.70678747 -0.29648075
0.954955 -0.29835272 0.09932947 0.15212727 0.70495737 -0.11695689 -0.2958632 0.09581584 0.70450205 0.09921229 -0.109289944 -0.24535525 0.30498052 -0.47263908 0.5497091 0.3158747 -0.29655856 0.55292684 -0.11360437 -0.47924736 0.3153246 -0.11159682 -0.47368002 0.149988 -0.112306446 0.70363903 -0.2504824 -0.11652988 0.09827262 -0.2888828 -0.46604633 0.5385507 -0.46492165 0.29849458 -0.25840467 -0.46951398 0.31497574 -0.47237992 0.29777622 0.7091371 -0.28893703 0.6426623 0.3132196 0.15618211 0.15173161 -0.24817723 -0.4729875 0.30179763 0.64271516 0.7061816 -0.29616606
0.955956 -0.2979984 0.099194646 0.15191722 0.7042403 -0.11684996 -0.29554406 0.09574407 0.70378494 0.09909737 -0.10917395 -0.24501163 0.3046692 -0.47200188 0.54928654 0.3155309 -0.29621416 0.55247974 -0.113491654 -0.47873783 0.31501853 -0.11149484 -0.4732235 0.14981318 -0.11223623 0.7029997 -0.25022283 -0.11643538 0.09813535 -0.2884645 -0.46539545 0.5379795 -0.4642955 0.29819167 -0.25810915 -0.46904188 0.3146848 -0.471869 0.29749203 0.70849645 -0.2885378 0.64213675 0.31295025 0.15599656 0.15155911 -0.2478683 -0.47247434 0.3015312 0.64218736 0.70557714 -0.29585248
0.956957 -0.2976442 0.09905964 0.15170652 0.70352393 -0.11674303 -0.2952247 0.095672786 0.70306855 0.09898192 -0.10905826 -0.2446692 0.30435795 -0.47136626 0.5488642 0.3151865 -0.2958693 0.55203366 -0.113380015 -0.47822866 0.31471276 -0.11139369 -0.47276697 0.14963883 -0.112166196 0.70236146 -0.24996334 -0.11634001 0.097997844 -0.28804612 -0.46474525 0.5374078 -0.46366957 0.29788893 -0.25781295 -0.46856982 0.31439435 -0.47135878 0.29720867 0.7078567 -0.28813815 0.64161223 0.312683 0.15581256 0.15138584 -0.24755934 -0.4719619 0.30126524 0.6416606 0.7049734 -0.2955373
0.957958 -0.29729077 0.098924875 0.15149486 0.70280874 -0.11663675 -0.2949054 0.09560299 0.7023526 0.098866165 -0.10894394 -0.24432617 0.3040462 -0.47073114 0.54844296 0.31484097 -0.2955244 0.5515866 -0.11326796 -0.4777206 0.31440604 -0.11129272 -0.4723122 0.14946407 -0.11209673 0.701723 -0.24970335 -0.11624488 0.097859085 -0.2876287 -0.4640959 0.5368365 -0.46304512 0.29758567 -0.25751683 -0.46809763 0.3141021 -0.4708502 0.2969249 0.7072168 -0.28774005 0.64108956 0.3124144 0.15562773 0.1512118 -0.24725139 -0.47145033 0.30099994 0.6411344 0.7043708 -0.29522172
0.958959 -0.29693666 0.09879023 0.15128213 0.7020935 -0.11652994 -0.29458544 0.0955323 0.701636 0.09875119 -0.10882968 -0.24398458 0.30373466 -0.4700952 0.5480216 0.31449515 -0.2951789 0.5511414 -0.11315507 -0.4772124 0.3140995 -0.11119199 -0.4718571 0.14928776 -0.11202684 0.70108676 -0.24944252 -0.116149604 0.097720325 -0.2872116 -0.46344703 0.53626484 -0.46242046 0.29728228 -0.2572219 -0.4676264 0.31381017 -0.4703416 0.2966416 0.7065768 -0.28734085 0.64056724 0.31214648 0.15544224 0.15103829 -0.24694291 -0.47093797 0.30073547 0.6406097 0.7037686 -0.29490453
0.95996 -0.296583 0.09865463 0.15106833 0.70137846 -0.116423845 -0.29426563 0.09546304 0.70091945 0.098635614 -0.10871595 -0.2436434 0.30342233 -0.46945995 0.5476015 0.3141489 -0.29483294 0.55069584 -0.11304355 -0.4767062 0.31379306 -0.111092746 -0.47140267 0.14911169 -0.111956894 0.7004506 -0.24918267 -0.11605421 0.09758115 -0.28679562 -0.46279848 0.5356934 -0.4617981 0.29697937 -0.25692493 -0.46715456 0.31351846 -0.46983296 0.29635894 0.7059359 -0.28694242 0.6400464 0.31187898 0.15525669 0.15086305 -0.2466357 -0.4704253 0.30047095 0.64008504 0.70316774 -0.29458803
0.960961 -0.2962293 0.09851855 0.15085351 0.70066214 -0.1163165 -0.29394543 0.095392466 0.70020306 0.09852028 -0.108602464 -0.24330324 0.3031094 -0.46882573 0.547182 0.3138007 -0.29448682 0.55025023 -0.11293304 -0.4762007 0.31348503 -0.11099255 -0.47094882 0.14893454 -0.1118868 0.699816 -0.24892175 -0.11595878 0.09744209 -0.2863794 -0.46215093 0.5351216 -0.46117592 0.29667652 -0.25662872 -0.46668297 0.3132257 -0.46932623 0.29607636 0.7052966 -0.2865432 0.63952625 0.3116114 0.15507132 0.15068835 -0.24632862 -0.46991402 0.30020702 0.63956213 0.7025675 -0.29426962
0.961962 -0.29587665 0.09838182 0.15063757 0.6999485 -0.1162107 -0.2936241 0.09532249 0.6994871 0.09840387 -0.10848969 -0.24296325 0.30279684 -0.46819156 0.5467628 0.31345284 -0.29414034 0.54980475 -0.11282182 -0.47569633 0.31317782 -0.11089355 -0.47049633 0.14875686 -0.111816555 0.6991812 -0.24866048 -0.115862966 0.097301066 -0.2859642 -0.46150428 0.534551 -0.4605538 0.29637235 -0.2563331 -0.46621087 0.3129328 -0.46881923 0.29579425 0.7046558 -0.2861454 0.63900733 0.31134307 0.15488559 0.15051252 -0.24602067 -0.46940172 0.29994518 0.63903975 0.7019677 -0.2939506
0.962963 -0.29552263 0.09824598 0.15042192 0.6992342 -0.11610353 -0.29330313 0.09525329 0.69877046 0.09828842 -0.10837722 -0.2426238 0.30248278 -0.4675576 0.5463437 0.3131039 -0.29379302 0.5493608 -0.112712204 -0.47519216 0.3128699 -0.11079466 -0.47004366 0.148579 -0.11174685 0.69854754 -0.24839908 -0.11576736 0.09716016 -0.28554994 -0.46085837 0.53397954 -0.45993346 0.29606867 -0.25603825 -0.46573913 0.3126402 -0.46831357 0.29551148 0.7040163 -0.2857473 0.6384882 0.31107634 0.1546995 0.15033644 -0.24571458 -0.46889007 0.2996831 0.6385179 0.7013685 -0.29363108
0.963964 -0.29517028 0.09810829 0.1502037 0.69852006 -0.11599696 -0.29298246 0.09518403 0.6980543 0.09817237 -0.108266115 -0.2422846 0.30216938 -0.4669237 0.54592645 0.31275475 -0.29344535 0.54891586 -0.11260134 -0.47468835 0.312562 -0.110696316 -0.46959135 0.14840025 -0.11167616 0.69791573 -0.24813735 -0.11567116 0.09701896 -0.285137 -0.46021277 0.5334073 -0.4593131 0.2957645 -0.25574264 -0.4652676 0.3123464 -0.46780756 0.2952308 0.7033771 -0.2853495 0.63797164 0.3108095 0.15451282 0.1501599 -0.245408 -0.46837863 0.2994213 0.6379976 0.7007711 -0.29331145
0.964965 -0.2948174 0.097970605 0.14998555 0.6978064 -0.115890265 -0.29266077 0.0951156 0.6973386 0.09805679 -0.10815531 -0.241947 0.30185485 -0.46629012 0.54550976 0.31240487 -0.2930975 0.5484711 -0.11249173 -0.47418702 0.31225342 -0.110598385 -0.46914014 0.14822131 -0.11160615 0.6972846 -0.24787489 -0.11557463 0.09687662 -0.2847231 -0.45956734 0.53283554 -0.45869362 0.2954613 -0.25544623 -0.4647956 0.31205297 -0.46730214 0.29494953 0.7027367 -0.2849518 0.63745505 0.3105418 0.15432596 0.14998329 -0.2451022 -0.46786627 0.29916143 0.6374781 0.7001742 -0.29298952
0.965966 -0.29446417 0.09783208 0.14976609 0.6970923 -0.11578381 -0.29233846 0.09504682 0.696623 0.09794086 -0.108044565 -0.24160898 0.30154085 -0.46565777 0.54509294 0.31205416 -0.29274854 0.5480272 -0.11238158 -0.47368565 0.31194437 -0.11050081 -0.46868956 0.14804137 -0.11153567 0.6966536 -0.2476129 -0.11547807 0.09673464 -0.28431046 -0.45892256 0.5322646 -0.45807528 0.29515737 -0.25515065 -0.46432406 0.3117593 -0.466798 0.29466808 0.70209634 -0.28455442 0.63694 0.3102755 0.15413904 0.14980614 -0.2447964 -0.4673548 0.29890174 0.6369588 0.6995775 -0.2926679
0.966967 -0.29411173 0.09769398 0.14954573 0.6963796 -0.11567724 -0.29201674 0.094977856 0.6959073 0.09782499 -0.10793525 -0.24127156 0.30122614 -0.46502465 0.5446771 0.31170297 -0.29239964 0.5475839 -0.11227286 -0.47318536 0.3116355 -0.11040282 -0.46823925 0.1478613 -0.11146489 0.69602436 -0.24735054 -0.11538187 0.096590936 -0.28389835 -0.45827895 0.53169227 -0.45745763 0.2948531 -0.25485542 -0.46385217 0.3114652 -0.46629402 0.2943877 0.70145607 -0.28415662 0.63642544 0.31000888 0.15395224 0.14962816 -0.2444908 -0.46684283 0.29864198 0.6364411 0.6989819 -0.2923454
0.967968 -0.29375926 0.09755468 0.14932412 0.6956665 -0.115570545 -0.29169357 0.094910085 0.6951916 0.09770876 -0.1078254 -0.24093568 0.30091035 -0.46439248 0.5442612 0.31135058 -0.29205003 0.5471397 -0.11216414 -0.47268546 0.3113261 -0.1103062 -0.46778923 0.14767992 -0.111394435 0.6953949 -0.2470876 -0.11528531 0.09644723 -0.28348815 -0.45763588 0.53112096 -0.45684087 0.2945485 -0.25456077 -0.46337965 0.31117034 -0.4657907 0.2941069 0.70081574 -0.28375924 0.635912 0.30974203 0.15376455 0.1494497 -0.24418592 -0.46633196 0.29838336 0.635924 0.6983866 -0.2920221
0.968969 -0.29340643 0.09741509 0.14910114 0.6949541 -0.11546379 -0.29137057 0.094842315 0.6944759 0.09759265 -0.10771632 -0.24059927 0.30059528 -0.46376047 0.543847 0.31099755 -0.2917 0.546697 -0.112054884 -0.47218725 0.31101638 -0.11020976 -0.46734005 0.14749849 -0.11132398 0.69476753 -0.2468245 -0.11518848 0.096303344 -0.28307623 -0.45699328 0.53054905 -0.4562238 0.29424435 -0.25426447 -0.46290782 0.31087583 -0.46528777 0.29382747 0.7001774 -0.2833622 0.63540006 0.30947602 0.15357655 0.14927155 -0.24388072 -0.4658199 0.29812634 0.63540757 0.6977931 -0.2916975
0.96997 -0.29305503 0.09727615 0.14887792 0.6942414 -0.11535704 -0.2910479 0.09477484 0.6937602 0.0974763 -0.107608974 -0.24026376 0.30027902 -0.4631276 0.54343283 0.31064397 -0.29134935 0.5462536 -0.11194646 -0.47168964 0.31070602 -0.110113144 -0.46689042 0.14731634 -0.11125323 0.6941399 -0.24656004 -0.115091205 0.09615773 -0.28266674 -0.45635083 0.52997696 -0.45560867 0.29393965 -0.25396934 -0.46243542 0.31058067 -0.46478456 0.29354817 0.699537 -0.282965 0.6348888 0.3092094 0.15338862 0.14909112 -0.24357665 -0.46530807 0.29786915 0.63489324 0.69719964 -0.29137266
0.970971 -0.29270202 0.097135484 0.14865333 0.693529 -0.1152513 -0.29072404 0.094706655 0.6930435 0.09736031 -0.10750097 -0.23992872 0.29996347 -0.4624964 0.54301935 0.3102892 -0.2909981 0.545811 -0.11183882 -0.47119153 0.3103956 -0.11001855 -0.4664428 0.14713341 -0.11118296 0.6935134 -0.2462964 -0.11499405 0.09601182 -0.28225726 -0.45570913 0.5294051 -0.45499322 0.29363453 -0.25367364 -0.46196356 0.31028497 -0.46428362 0.2932688 0.6988955 -0.2825684 0.6343777 0.30894303 0.15320033 0.14891177 -0.24327299 -0.4647966 0.2976135 0.63437814 0.6966064 -0.29104608
0.971972 -0.29235044 0.09699434 0.14842731 0.69281733 -0.11514449 -0.2904005 0.09463972 0.6923279 0.09724355 -0.10739493 -0.23959482 0.29964656 -0.461865 0.54260606 0.30993497 -0.2906468 0.54536796 -0.11173171 -0.47069573 0.3100859 -0.10992336 -0.46599448 0.14695048 -0.111112356 0.6928876 -0.24603224 -0.11489707 0.0958662 -0.28184867 -0.45506823 0.5288334 -0.45437974 0.29333067 -0.2533787 -0.46148998 0.3099897 -0.46378213 0.29298997 0.6982553 -0.2821718 0.6338691 0.30867726 0.15301138 0.14873135 -0.24296874 -0.46428457 0.29735833 0.6338643 0.6960153 -0.29071945
0.972973 -0.29199758 0.09685272 0.14820051 0.69210494 -0.11503744 -0.29007608 0.09457272 0.6916116 0.097126424 -0.10728836 -0.23926067 0.29932958 -0.4612339 0.5421941 0.3095789 -0.29029483 0.5449264 -0.11162424 -0.47019997 0.30977356 -0.10982823 -0.4655472 0.14676648 -0.11104214 0.69226277 -0.24576792 -0.11479995 0.0957191 -0.28144062 -0.45442772 0.5282618 -0.45376557 0.29302466 -0.2530832 -0.46101826 0.3096931 -0.46328127 0.29271138 0.69761467 -0.28177506 0.6333597 0.30841124 0.15282208 0.14855093 -0.24266565 -0.4637732 0.29710275 0.6333516 0.69542354 -0.29039222
0.973974 -0.29164633 0.09671152 0.1479724 0.69139355 -0.114931524 -0.2897518 0.094506145 0.6908959 0.09701061 -0.10718262 -0.23892862 0.2990126 -0.46060333 0.5417822 0.30922157 -0.28994235 0.54448444 -0.11151683 -0.46970508 0.30946267 -0.10973364 -0.46510068 0.14658147 -0.11097115 0.69163877 -0.24550289 -0.11470196 0.09557146 -0.28103328 -0.45378727 0.5276896 -0.4531529 0.29272026 -0.2527877 -0.46054453 0.30939668 -0.46277928 0.2924332 0.69697416 -0.28137857 0.6328529 0.30814606 0.15263289 0.14836937 -0.24236289 -0.46326005 0.296849 0.63284004 0.69483256 -0.29006425
0.974975 -0.29129457 0.09656882 0.14774281 0.69068193 -0.11482471 -0.28942716 0.09443998 0.6901811 0.09689343 -0.10707772 -0.23859537 0.29869378 -0.45997205 0.5413717 0.30886436 -0.28958923 0.5440423 -0.11141038 -0.46921176 0.3091514 -0.109639645 -0.46465433 0.14639598 -0.11090052 0.6910159 -0.24523762 -0.114604026 0.0954234 -0.28062588 -0.45314798 0.5271173 -0.45254132 0.2924143 -0.25249234 -0.46007204 0.3091001 -0.46228033 0.29215539 0.69633365 -0.28098202 0.6323463 0.30788016 0.15244311 0.14818752 -0.24205947 -0.4627482 0.2965957 0.6323296 0.6942435 -0.28973484
0.975976 -0.29094312 0.09642643 0.1475128 0.68997097 -0.1147185 -0.28910196 0.09437364 0.6894646 0.09677738 -0.10697335 -0.23826355 0.2983756 -0.45934153 0.5409614 0.30850625 -0.2892354 0.543601 -0.111304164 -0.4687181 0.3088386 -0.10954702 -0.46420848 0.14621025 -0.11083019 0.6903937 -0.24497238 -0.11450666 0.09527463 -0.2802201 -0.45250946 0.52654487 -0.45193005 0.29210943 -0.25219718 -0.459598 0.30880278 -0.4617806 0.29187763 0.6956921 -0.280586 0.63184106 0.3076154 0.15225273 0.14800513 -0.24175698 -0.4622357 0.2963434 0.63181865 0.69365436 -0.28940448
0.976977 -0.29059243 0.09628296 0.14728129 0.6892594 -0.11461234 -0.28877625 0.094307125 0.68874794 0.09665996 -0.10686952 -0.23793274 0.29805714 -0.45871168 0.5405516 0.30814666 -0.28888148 0.5431598 -0.11119813 -0.46822602 0.30852598 -0.109454036 -0.46376288 0.14602369 -0.11075926 0.6897717 -0.24470648 -0.114408076 0.09512508 -0.27981418 -0.45187145 0.5259728 -0.4513188 0.291803 -0.25190198 -0.4591251 0.30850536 -0.46128076 0.29160047 0.69505084 -0.2801904 0.6313358 0.3073492 0.15206283 0.14782196 -0.24145532 -0.46172333 0.2960919 0.6313097 0.69306517 -0.28907418
0.977978 -0.2902399 0.09613943 0.14704871 0.688548 -0.11450523 -0.2884502 0.09424186 0.68803227 0.09654343 -0.10676587 -0.2376017 0.29773843 -0.4580815 0.5401428 0.30778706 -0.28852627 0.54271936 -0.11109215 -0.4677338 0.3082131 -0.109362066 -0.4633168 0.14583546 -0.110688984 0.6891506 -0.24444023 -0.11430964 0.09497464 -0.27940917 -0.45123318 0.5254006 -0.45070863 0.2914974 -0.25160712 -0.4586511 0.30820775 -0.4607823 0.2913242 0.6944099 -0.27979404 0.6308325 0.30708462 0.1518724 0.14763868 -0.24115327 -0.4612111 0.29584062 0.6308015 0.69247746 -0.28874177
0.978979 -0.289889 0.095994115 0.14681464 0.68783724 -0.11439872 -0.2881241 0.0941757 0.6873163 0.09642571 -0.10666424 -0.23727208 0.29741842 -0.45745176 0.5397351 0.30742615 -0.28817144 0.5422788 -0.11098808 -0.4672429 0.30790007 -0.10926926 -0.46287167 0.14564723 -0.11061767 0.6885308 -0.2441741 -0.11421093 0.094824016 -0.2790048 -0.45059615 0.524827 -0.4501 0.29119086 -0.25131196 -0.45817667 0.3079089 -0.46028408 0.29104745 0.6937682 -0.27939814 0.6303303 0.30682003 0.15168113 0.14745402 -0.24085224 -0.4606974 0.29559064 0.63029414 0.6918907 -0.28840888
0.97998 -0.28953767 0.09584957 0.14657992 0.68712646 -0.11429238 -0.28779766 0.094110966 0.6866001 0.09630853 -0.10656196 -0.2369417 0.2970987 -0.4568221 0.53932726 0.3070649 -0.2878148 0.54183745 -0.11088312 -0.4667524 0.3075862 -0.109178066 -0.46242714 0.14545858 -0.110547155 0.68791157 -0.24390721 -0.11411312 0.0946725 -0.27860087 -0.4499594 0.5242549 -0.44949144 0.2908846 -0.25101605 -0.45770186 0.30761045 -0.45978567 0.290771 0.6931261 -0.27900273 0.6298288 0.30655515 0.15148956 0.14726943 -0.24055076 -0.460185 0.29534137 0.6297871 0.6913039 -0.28807563
0.980981 -0.28918663 0.09570396 0.14634377 0.6864159 -0.11418629 -0.28747097 0.094046 0.6858836 0.09619123 -0.106461585 -0.2366131 0.29677868 -0.45619226 0.53892 0.3067022 -0.2874588 0.5413978 -0.11077911 -0.46626335 0.30727214 -0.10908747 -0.46198285 0.14526904 -0.11047655 0.6872932 -0.2436401 -0.114014655 0.09452009 -0.27819812 -0.44932377 0.52368134 -0.44888324 0.29057825 -0.25072142 -0.45722675 0.30731136 -0.45928815 0.29049492 0.69248396 -0.27860737 0.6293278 0.30629075 0.15129763 0.1470843 -0.24025035 -0.45967165 0.29509246 0.62928134 0.690718 -0.2877416
0.981982 -0.28883544 0.09555775 0.14610612 0.6857051 -0.11407989 -0.28714317 0.09398097 0.68516666 0.09607381 -0.10636073 -0.23628497 0.29645723 -0.45556316 0.5385138 0.30633873 -0.2871017 0.54095757 -0.11067462 -0.46577436 0.30695742 -0.10899669 -0.46153894 0.14507866 -0.110405415 0.68667513 -0.2433722 -0.113915324 0.09436691 -0.27779567 -0.4486876 0.5231095 -0.4482754 0.29027128 -0.25042564 -0.45675135 0.3070122 -0.45879042 0.29021913 0.69184166 -0.2782122 0.62882835 0.3060264 0.15110523 0.14689875 -0.2399495 -0.45915776 0.29484499 0.6287762 0.6901326 -0.28740573
0.982983 -0.288485 0.09541148 0.14586735 0.68499506 -0.11397326 -0.2868145 0.09391618 0.6844509 0.095956504 -0.10626042 -0.2359569 0.2961356 -0.454934 0.53810793 0.30597413 -0.28674412 0.5405177 -0.11057037 -0.46528628 0.30664265 -0.10890627 -0.46109492 0.14488786 -0.110334486 0.68605787 -0.24310416 -0.11381656 0.09421319 -0.27739346 -0.44805261 0.5225366 -0.4476686 0.28996432 -0.25013125 -0.45627642 0.3067124 -0.45829397 0.2899444 0.69119835 -0.2778166 0.6283293 0.30576205 0.15091306 0.14671177 -0.23965043 -0.45864475 0.29459763 0.6282724 0.689548 -0.28706938
0.983984 -0.2881336 0.09526366 0.14562726 0.6842845 -0.113866925 -0.28648615 0.09385145 0.6837335 0.09583843 -0.10616207 -0.23562992 0.29581428 -0.454305 0.5377031 0.3056091 -0.2863856 0.5400782 -0.11046779 -0.4647988 0.306327 -0.10881668 -0.46065164 0.14469564 -0.110264 0.68544173 -0.24283618 -0.11371708 0.094058335 -0.27699268 -0.447418 0.5219624 -0.44706288 0.28965735 -0.24983653 -0.45579988 0.30641168 -0.45779723 0.28966963 0.6905552 -0.2774219 0.6278311 0.3054976 0.15071934 0.14652413 -0.2393507 -0.45813072 0.29435158 0.6277685 0.68896395 -0.2867319
0.984985 -0.28778315 0.09511614 0.14538562 0.6835741 -0.11376107 -0.28615838 0.09378767 0.6830169 0.09572011 -0.10606378 -0.23530275 0.29549128 -0.45367578 0.53729814 0.30524242 -0.28602692 0.5396391 -0.11036497 -0.4643121 0.30601138 -0.10872787 -0.46020848 0.14450336 -0.110192865 0.6848256 -0.24256805 -0.11361778 0.093902946 -0.2765922 -0.44678366 0.5213901 -0.4464575 0.2893504 -0.24954125 -0.45532304 0.30611157 -0.4573006 0.28939486 0.68991226 -0.2770266 0.6273347 0.3052339 0.1505261 0.14633805 -0.23905054 -0.45761567 0.2941056 0.62726635 0.68837976 -0.28639382
0.985986 -0.2874329 0.094967246 0.14514321 0.6828641 -0.113654256 -0.2858286 0.093723714 0.6822996 0.09560233 -0.10596621 -0.23497707 0.29516846 -0.45304748 0.5368943 0.30487585 -0.2856682 0.5391998 -0.1102615 -0.46382582 0.3056953 -0.10863924 -0.45976594 0.14430958 -0.11012298 0.68421084 -0.24229854 -0.11351836 0.09374702 -0.2761919 -0.4461499 0.52081597 -0.4458523 0.28904217 -0.24924618 -0.4548467 0.3058107 -0.45680383 0.2891202 0.68926865 -0.27663207 0.6268382 0.30496925 0.15033251 0.14614886 -0.23875129 -0.45710075 0.2938614 0.6267647 0.68779737 -0.28605512
0.986987 -0.28708172 0.09481788 0.14489913 0.6821534 -0.11354804 -0.28549904 0.09365976 0.6815818 0.09548378 -0.10586864 -0.2346524 0.29484463 -0.45241874 0.53649145 0.30450708 -0.28530768 0.5387608 -0.11016011 -0.46334 0.30537856 -0.108551204 -0.4593233 0.14411569 -0.11005211 0.6835966 -0.24202952 -0.11341882 0.093589365 -0.27579302 -0.44551605 0.5202426 -0.44524872 0.2887342 -0.24895146 -0.4543689 0.3055089 -0.4563082 0.2888466 0.68862414 -0.27623773 0.62634265 0.30470514 0.15013814 0.1459592 -0.23845324 -0.45658636 0.29361677 0.6262639 0.6872146 -0.28571475
0.987988 -0.28673142 0.09466809 0.14465302 0.68144315 -0.113441885 -0.28516966 0.0935958 0.6808649 0.0953657 -0.10577327 -0.23432702 0.2945209 -0.45178956 0.5360889 0.3041379 -0.28494668 0.5383228 -0.11005801 -0.4628557 0.30506152 -0.10846424 -0.45888066 0.14392036 -0.109981656 0.68298227 -0.24176043 -0.11331913 0.09343219 -0.2753945 -0.444884 0.5196685 -0.4446447 0.28842604 -0.24865642 -0.453891 0.30520725 -0.4558125 0.28857243 0.6879793 -0.2758428 0.6258487 0.3044418 0.14994323 0.14576977 -0.23815551 -0.45607066 0.2933731 0.6257639 0.68663245 -0.2853737
0.988989 -0.2863812 0.09451747 0.14440632 0.680733 -0.11333543 -0.28483933 0.09353268 0.68014693 0.09524709 -0.10567725 -0.23400289 0.2941965 -0.45116097 0.535687 0.30376726 -0.284586 0.5378846 -0.10995722 -0.4623716 0.30474365 -0.10837746 -0.45843852 0.1437245 -0.10991117 0.68236923 -0.24149054 -0.11321938 0.0932731 -0.27499652 -0.444251 0.51909477 -0.44404072 0.28811753 -0.24836218 -0.4534127 0.30490452 -0.45531768 0.28829908 0.6873341 -0.27544856 0.6253556 0.30417877 0.14974803 0.14557904 -0.23785704 -0.45555484 0.29313052 0.62526447 0.6860516 -0.2850321
0.98999 -0.28603047 0.09436631 0.144158 0.68002236 -0.113229156 -0.2845083 0.0934698 0.6794289 0.09512824 -0.10558301 -0.23367989 0.29387182 -0.4505337 0.5352861 0.30339622 -0.28422415 0.53744614 -0.109856725 -0.46188772 0.30442637 -0.10829085 -0.45799595 0.14352804 -0.109840065 0.68175715 -0.24121985 -0.113119304 0.093114555 -0.27459937 -0.4436189 0.51852053 -0.44343948 0.28780937 -0.24806628 -0.45293278 0.30460227 -0.45482224 0.2880265 0.6866888 -0.27505386 0.6248633 0.30391514 0.14955229 0.14538819 -0.2375595 -0.45503834 0.29288888 0.6247656 0.68547016 -0.28468904
0.990991 -0.28568062 0.09421456 0.1439082 0.6793122 -0.11312342 -0.2841774 0.09340584 0.67871064 0.09500885 -0.10548842 -0.23335761 0.29354584 -0.44990474 0.5348855 0.30302334 -0.2838617 0.5370076 -0.10975605 -0.4614051 0.3041079 -0.10820544 -0.45755368 0.14332968 -0.10976994 0.6811443 -0.24094942 -0.113019764 0.09295356 -0.27420253 -0.44298798 0.51794577 -0.44283742 0.28749973 -0.2477718 -0.45245415 0.30429894 -0.4543273 0.28775316 0.6860429 -0.27466 0.6243712 0.30365127 0.14935571 0.14519614 -0.23726255 -0.45452148 0.29264694 0.62426794 0.6848892 -0.284345
0.991992 -0.2853303 0.094061494 0.14365745 0.6786023 -0.11301726 -0.28384522 0.093343556 0.6779923 0.09488964 -0.105395615 -0.23303491 0.29321975 -0.44927642 0.5344854 0.3026514 -0.28349817 0.5365704 -0.10965562 -0.46092242 0.30378878 -0.10811961 -0.4571125 0.14313167 -0.10969943 0.6805327 -0.24067774 -0.112918675 0.09279221 -0.2738064 -0.44235578 0.5173712 -0.4422357 0.28719038 -0.2474769 -0.4519738 0.30399495 -0.45383245 0.2874806 0.6853962 -0.27426583 0.6238805 0.3033883 0.14915973 0.14500296 -0.23696506 -0.45400423 0.2924068 0.62377095 0.6843096 -0.28399944
0.992993 -0.28498024 0.09390849 0.14340472 0.6778911 -0.11291158 -0.2835139 0.093280554 0.67727286 0.094769776 -0.10530299 -0.23271364 0.29289293 -0.44864845 0.53408635 0.30227596 -0.28313434 0.5361324 -0.10955632 -0.46044067 0.30346882 -0.108035624 -0.45667064 0.14293242 -0.1096293 0.6799219 -0.24040717 -0.11281863 0.092630565 -0.27341157 -0.4417254 0.5167967 -0.44163513 0.2868806 -0.24718246 -0.4514932 0.3036902 -0.4533378 0.28720874 0.68474835 -0.27387202 0.62339103 0.3031245 0.14896196 0.14481026 -0.23666859 -0.45348707 0.29216713 0.623274 0.683729 -0.28365412
0.993994 -0.2846299 0.093753695 0.14315075 0.6771807 -0.11280495 -0.28318113 0.093218446 0.6765539 0.09465057 -0.10521144 -0.23239231 0.29256558 -0.44801983 0.5336871 0.3019002 -0.28276992 0.5356954 -0.10945684 -0.4599592 0.3031485 -0.10795152 -0.45622927 0.14273244 -0.109558195 0.67931163 -0.24013475 -0.1127179 0.092467785 -0.2730162 -0.4410952 0.51622134 -0.44103467 0.28657073 -0.24688762 -0.45101115 0.3033852 -0.45284247 0.28693587 0.6841007 -0.27347785 0.6229018 0.3028627 0.14876443 0.14461625 -0.23637259 -0.4529689 0.29192913 0.62277865 0.6831497 -0.2833066
0.994995 -0.28427988 0.09359938 0.14289504 0.6764702 -0.11269885 -0.2828477 0.09315574 0.67583483 0.09453088 -0.10512048 -0.23207211 0.29223704 -0.4473918 0.53328955 0.30152273 -0.28240472 0.53525805 -0.10935885 -0.4594786 0.30282825 -0.1078676 -0.45578808 0.14253086 -0.1094884 0.67870206 -0.23986334 -0.112617075 0.09230387 -0.27262217 -0.44046456 0.5156461 -0.4404353 0.28626043 -0.24659228 -0.4505294 0.30308002 -0.4523487 0.28666407 0.6834528 -0.27308452 0.62241393 0.3025992 0.14856637 0.14442122 -0.23607704 -0.45245004 0.2916906 0.62228394 0.6825709 -0.2829598
0.995996 -0.28393 0.09344375 0.14263809 0.6757588 -0.112592936 -0.2825144 0.093093455 0.67511445 0.0944103 -0.10502994 -0.23175222 0.29190922 -0.44676265 0.53289235 0.3011459 -0.28203893 0.53482133 -0.10926008 -0.45899802 0.3025071 -0.10778493 -0.45534575 0.14232886 -0.10941738 0.67809296 -0.23959056 -0.11251652 0.09213865 -0.27222848 -0.43983507 0.51507074 -0.43983608 0.28594893 -0.24629757 -0.45004642 0.3027739 -0.45185453 0.28639323 0.68280363 -0.27269047 0.6219269 0.30233634 0.14836776 0.14422566 -0.23578092 -0.45193052 0.29145342 0.62178963 0.6819925 -0.28260958
0.996997 -0.28358006 0.09328735 0.14237893 0.6750488 -0.112487674 -0.28218028 0.093031704 0.67439455 0.0942899 -0.10494101 -0.2314328 0.29157925 -0.44613522 0.5324952 0.30076623 -0.28167224 0.5343841 -0.10916299 -0.4585185 0.30218536 -0.107703745 -0.45490456 0.14212579 -0.10934782 0.6774842 -0.23931757 -0.11241567 0.09197265 -0.27183592 -0.43920597 0.5144948 -0.43923703 0.2856385 -0.24600258 -0.44956216 0.30246758 -0.4513604 0.28612167 0.68215424 -0.27229702 0.62144005 0.30207342 0.14816833 0.1440286 -0.23548663 -0.45141008 0.29121625 0.6212959 0.6814135 -0.28225967
0.997998 -0.28323022 0.093129694 0.14211822 0.67433774 -0.11238235 -0.28184575 0.09296948 0.67367387 0.094168305 -0.1048522 -0.23111433 0.29124963 -0.4455076 0.53209895 0.3003857 -0.28130528 0.5339479 -0.10906541 -0.45803967 0.30186272 -0.10762131 -0.45446306 0.14192098 -0.109277576 0.6768754 -0.23904473 -0.11231527 0.09180617 -0.27144408 -0.43857664 0.5139187 -0.43863884 0.28532612 -0.24570844 -0.44907796 0.30216014 -0.45086622 0.28585017 0.6815044 -0.2719041 0.6209544 0.30180973 0.14796823 0.14383149 -0.23519182 -0.45089057 0.29098076 0.6208037 0.68083566 -0.2819081
0.998999 -0.2828797 0.0929721 0.14185655 0.67362654 -0.11227608 -0.28151026 0.09290755 0.67295265 0.09404796 -0.10476494 -0.23079681 0.29091907 -0.44487828 0.5317035 0.3000037 -0.28093702 0.53351116 -0.10896814 -0.45756036 0.30154002 -0.10754049 -0.4540217 0.14171594 -0.10920757 0.67626774 -0.23877108 -0.112212986 0.09163821 -0.27105135 -0.43794918 0.5133426 -0.43804133 0.28501415 -0.24541414 -0.44859296 0.30185246 -0.45037252 0.28557944 0.6808531 -0.27151018 0.62047017 0.30154735 0.14776874 0.14363343 -0.2348972 -0.45036882 0.29074514 0.62031114 0.68025815 -0.2815557
1.0 -0.2825308 0.092812955 0.14159256 0.6729156 -0.11217046 -0.28117475 0.09284598 0.67223144 0.09392661 -0.10467839 -0.2304802 0.2905873 -0.44425058 0.5313089 0.29962128 -0.28056878 0.53307426 -0.10887259 -0.45708215 0.30121607 -0.107459605 -0.45358008 0.14151001 -0.10913804 0.6756604 -0.23849744 -0.11211163 0.09146947 -0.27066082 -0.43731982 0.5127662 -0.43744463 0.28470242 -0.24511868 -0.44810635 0.30154383 -0.4498785 0.28530848 0.68020177 -0.2711171 0.6199865 0.3012845 0.14756745 0.14343452 -0.23460287 -0.44984674 0.2905103 0.61982 0.6796805 -0.2812031


==> Plots/samples/SM_AVR_GOV_KAN_pred_samples_theta.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 1.334758 0.12382129 -0.023396075 -1.7067246 0.7121439 1.3258767 0.106336474 -1.7050787 0.12525432 0.7165328 1.1802765 -0.40366504 1.8957367 -1.1383971 -0.41270176 1.319025 -1.1469514 0.7180158 1.8793085 -0.41269 0.7202205 1.8813187 -0.027183555 0.7165955 -1.7208877 1.1703426 0.7075337 0.12316403 1.3343637 1.900133 -1.139362 1.8954394 -0.40172738 1.1755273 1.8946822 -0.4165415 1.8929186 -0.3967808 -1.7085383 1.3147334 -1.4948971 -0.41469646 -0.010887489 -0.022550374 1.1824267 1.8997339 -0.39610544 -1.4956785 -1.7195703 1.3130381
0.001001001 1.3351856 0.123507395 -0.023820527 -1.7071193 0.71288604 1.325828 0.107207805 -1.7055382 0.12514114 0.7163676 1.1803284 -0.40418172 1.8934956 -1.1378436 -0.41300797 1.3185053 -1.1462696 0.7182969 1.8810475 -0.41291198 0.7200998 1.8822851 -0.027242444 0.7163683 -1.720725 1.1704661 0.70830154 0.12282854 1.334373 1.8988771 -1.1391985 1.8945658 -0.4020926 1.1766162 1.8938026 -0.41675362 1.893071 -0.3969185 -1.7085793 1.3139265 -1.494433 -0.41469398 -0.011134259 -0.02265177 1.1823745 1.8983266 -0.39605606 -1.495257 -1.7193127 1.3126688
0.002002002 1.3355162 0.1232101 -0.024214044 -1.7074208 0.71358013 1.3257369 0.10808453 -1.7058969 0.12506555 0.7161906 1.1802919 -0.40462583 1.89127 -1.137258 -0.41330191 1.3179697 -1.1455783 0.71855175 1.8825586 -0.413095 0.71996593 1.8830905 -0.027250156 0.71612054 -1.7204477 1.1705352 0.7090224 0.1225248 1.3342853 1.8975742 -1.1389934 1.8936195 -0.40238747 1.1775551 1.8928828 -0.4169209 1.8931073 -0.39699787 -1.7085459 1.3131034 -1.4939077 -0.4146393 -0.011355206 -0.022702336 1.1822615 1.8969042 -0.39596075 -1.4947747 -1.7189565 1.3122747
0.003003003 1.3357584 0.12292835 -0.024577118 -1.7076327 0.7142284 1.3256037 0.10896523 -1.7061676 0.1250245 0.71600616 1.180183 -0.40499967 1.889065 -1.136639 -0.41358888 1.3174208 -1.1448863 0.7187822 1.8838581 -0.41323912 0.71982074 1.8837476 -0.027209528 0.71585363 -1.7200603 1.1705528 0.70969915 0.122250214 1.3341186 1.8962339 -1.138752 1.8926163 -0.40261325 1.178358 1.8919237 -0.41704547 1.8930368 -0.3970223 -1.7084513 1.3122764 -1.4933187 -0.41453406 -0.011551708 -0.022705398 1.1820989 1.8954673 -0.3958229 -1.4942315 -1.7185049 1.3118579
0.004004004 1.3359225 0.12266116 -0.024911106 -1.7077568 0.71483374 1.3254297 0.109849006 -1.7063572 0.12501396 0.7158152 1.1800152 -0.40530697 1.886882 -1.1359854 -0.41386735 1.3168616 -1.144194 0.7189906 1.8849599 -0.41334438 0.71966314 1.8842684 -0.027124628 0.71556914 -1.7195657 1.170521 0.7103331 0.12200387 1.3338869 1.8948607 -1.1384803 1.8915629 -0.40277517 1.1790363 1.8909259 -0.41712782 1.8928692 -0.39699417 -1.7082981 1.3114537 -1.4926683 -0.41438052 -0.011723809 -0.022665024 1.1818935 1.8940153 -0.39564472 -1.4936266 -1.7179599 1.3114219
0.005005005 1.3360155 0.122409195 -0.025216378 -1.7077953 0.71539855 1.3252178 0.11073512 -1.7064683 0.12503156 0.71561766 1.1797972 -0.40555274 1.8847202 -1.1352965 -0.41413224 1.316295 -1.1434989 0.71917975 1.8858793 -0.41341174 0.71949506 1.8846645 -0.026999779 0.71526873 -1.7189687 1.170443 0.71092725 0.12178533 1.3335994 1.8934572 -1.1381867 1.8904645 -0.4028756 1.1796005 1.8898916 -0.41716927 1.8926136 -0.39691818 -1.7080882 1.3106401 -1.4919553 -0.41418022 -0.011872843 -0.022585496 1.1816497 1.8925506 -0.39542985 -1.4929606 -1.7173252 1.3109704
0.006006006 1.3360453 0.12217286 -0.025492474 -1.7077498 0.7159252 1.3249711 0.11162287 -1.7065046 0.12507328 0.7154156 1.179535 -0.4057402 1.8825805 -1.1345727 -0.41438168 1.3157231 -1.1427982 0.71934915 1.8866292 -0.4134414 0.71931684 1.8849444 -0.026837572 0.71495414 -1.7182696 1.1703212 0.7114837 0.121593565 1.3332638 1.892026 -1.1378711 1.889324 -0.40291828 1.1800611 1.888823 -0.41717175 1.8922744 -0.3967955 -1.7078214 1.3098373 -1.4911816 -0.41393593 -0.011997998 -0.022469789 1.1813698 1.8910736 -0.39517957 -1.492238 -1.716605 1.3105067
0.007007007 1.3360182 0.12195283 -0.025739744 -1.7076192 0.71641564 1.3246925 0.11251113 -1.7064655 0.12513727 0.7152078 1.179234 -0.40587342 1.8804628 -1.1338187 -0.41461182 1.3151486 -1.1420898 0.7194979 1.8872228 -0.4134345 0.71913016 1.885113 -0.026642047 0.7146269 -1.717473 1.1701584 0.7120017 0.12142843 1.3328838 1.8905694 -1.1375344 1.8881454 -0.4029086 1.1804281 1.887723 -0.41713756 1.8918571 -0.3966306 -1.7074977 1.3090452 -1.4903507 -0.4136517 -0.012100562 -0.02232135 1.1810565 1.8895867 -0.3948968 -1.4914582 -1.7157997 1.3100331
0.008008008 1.3359376 0.12174919 -0.02595698 -1.7074012 0.71687007 1.3243853 0.11339937 -1.7063489 0.12522188 0.7149973 1.1788974 -0.40595594 1.8783691 -1.1330359 -0.41481996 1.3145727 -1.1413716 0.71962583 1.8876728 -0.4133929 0.7189362 1.8851755 -0.02641584 0.7142906 -1.7165802 1.1699572 0.71248126 0.121288985 1.3324656 1.889092 -1.1371744 1.8869319 -0.40284956 1.1807098 1.8865961 -0.41706777 1.8913672 -0.39642417 -1.7071147 1.3082637 -1.4894608 -0.41333044 -0.012179494 -0.022142798 1.1807113 1.8880918 -0.39458376 -1.4906206 -1.7149101 1.309553
0.009009009 1.3358076 0.12156245 -0.02614443 -1.7070954 0.7172874 1.3240515 0.1142863 -1.7061532 0.12532526 0.71478397 1.1785284 -0.40599006 1.8762996 -1.132228 -0.4150052 1.3139963 -1.1406441 0.719732 1.887987 -0.4133178 0.71873534 1.8851383 -0.026159912 0.7139466 -1.715594 1.1697215 0.71292245 0.12117536 1.332013 1.8875961 -1.1367894 1.8856869 -0.4027469 1.1809149 1.8854458 -0.4169648 1.8908093 -0.39618123 -1.7066703 1.3074934 -1.4885131 -0.41297632 -0.012235761 -0.021937065 1.1803373 1.8865904 -0.39424235 -1.4897262 -1.713939 1.3090672
0.01001001 1.3356303 0.12139362 -0.02630192 -1.7067003 0.717669 1.3236946 0.11516981 -1.705876 0.12544553 0.714569 1.1781279 -0.4059792 1.8742546 -1.1313978 -0.4151656 1.3134209 -1.1399069 0.71981764 1.8881736 -0.41321006 0.7185296 1.885007 -0.025878638 0.7135979 -1.7145165 1.1694556 0.71332574 0.121086955 1.3315266 1.886085 -1.136378 1.8844141 -0.40260273 1.1810496 1.8842765 -0.41683006 1.8901898 -0.3959052 -1.7061628 1.3067341 -1.4875065 -0.4125921 -0.012269378 -0.021705732 1.1799365 1.8850868 -0.3938747 -1.4887748 -1.712889 1.3085778
0.011011011 1.3354104 0.12124336 -0.026428774 -1.7062169 0.7180153 1.3233168 0.11604689 -1.7055173 0.12558112 0.71435297 1.1776985 -0.40592563 1.8722343 -1.1305475 -0.41530105 1.3128471 -1.1391587 0.7198834 1.8882402 -0.4130717 0.7183194 1.8847878 -0.02557312 0.71324635 -1.713352 1.1691623 0.7136922 0.121023595 1.33101 1.8845621 -1.1359389 1.8831174 -0.4024213 1.181118 1.8830907 -0.41666585 1.8895118 -0.39560083 -1.7055902 1.3059845 -1.486443 -0.41218132 -0.012281239 -0.021450892 1.1795111 1.8835825 -0.39348364 -1.4877666 -1.7117592 1.3080851
0.012012012 1.3351502 0.121111006 -0.026525512 -1.7056458 0.7183276 1.3229203 0.116915345 -1.7050759 0.125732 0.7141366 1.1772431 -0.40583265 1.8702397 -1.129679 -0.41541085 1.3122743 -1.138401 0.719929 1.8881948 -0.41290328 0.7181061 1.8844867 -0.025245048 0.7128937 -1.7121022 1.1688449 0.71402293 0.120984584 1.3304653 1.8830307 -1.1354702 1.8818011 -0.40220475 1.1811244 1.8818933 -0.41647333 1.8887804 -0.39527074 -1.7049528 1.3052441 -1.4853224 -0.41174614 -0.012271434 -0.021174595 1.179064 1.8820803 -0.39307344 -1.4867015 -1.7105534 1.3075902
0.013013013 1.3348536 0.12099756 -0.02659221 -1.7049875 0.7186074 1.322508 0.11777188 -1.7045528 0.12589562 0.7139204 1.1767627 -0.40570152 1.8682706 -1.1287935 -0.41549486 1.3117027 -1.1376309 0.71995616 1.888047 -0.41270572 0.71789056 1.8841113 -0.024896897 0.71254146 -1.7107705 1.1685064 0.7143192 0.120969445 1.3298936 1.8814936 -1.1349694 1.8804675 -0.40195686 1.1810738 1.880687 -0.41625267 1.8879998 -0.39491874 -1.7042493 1.304511 -1.4841458 -0.41128922 -0.012240887 -0.020878434 1.1785969 1.8805828 -0.3926466 -1.4855813 -1.7092726 1.3070931
0.014014014 1.3345231 0.120902956 -0.026628435 -1.7042433 0.7188554 1.3220822 0.118615985 -1.7039487 0.12607187 0.7137046 1.17626 -0.40553576 1.8663281 -1.1278918 -0.41555282 1.3111321 -1.136849 0.7199653 1.8878056 -0.41247973 0.71767235 1.8836694 -0.024530537 0.71219105 -1.7093599 1.16815 0.7145833 0.12097745 1.329298 1.8799536 -1.1344364 1.8791206 -0.40168005 1.1809703 1.8794754 -0.4160062 1.8871735 -0.39454734 -1.7034795 1.3037845 -1.4829148 -0.41081268 -0.012190029 -0.020564519 1.1781116 1.8790926 -0.39220625 -1.4844062 -1.7079208 1.3065938
0.015015015 1.3341615 0.120827734 -0.02663508 -1.7034154 0.7190738 1.3216438 0.11944556 -1.7032644 0.126259 0.7134899 1.1757365 -0.40533605 1.8644131 -1.126975 -0.41558415 1.310562 -1.136054 0.71995777 1.8874798 -0.41222727 0.7174536 1.8831682 -0.024146944 0.7118438 -1.7078743 1.1677775 0.7148161 0.121008456 1.3286803 1.8784122 -1.1338701 1.8777623 -0.40137726 1.1808178 1.8782606 -0.4157346 1.8863063 -0.39415932 -1.7026459 1.303066 -1.4816296 -0.4103188 -0.012119561 -0.020234235 1.1776098 1.8776108 -0.3917539 -1.4831771 -1.7064986 1.306093
0.016016016 1.3337721 0.120771244 -0.026613012 -1.7025075 0.7192644 1.3211951 0.12025979 -1.7025013 0.12645666 0.71327627 1.175194 -0.40510523 1.8625267 -1.1260452 -0.4155879 1.309993 -1.1352463 0.7199348 1.8870779 -0.41194853 0.7172345 1.8826144 -0.023748875 0.7115008 -1.70632 1.1673913 0.7150197 0.12106177 1.328042 1.876872 -1.1332722 1.8763944 -0.40105006 1.1806206 1.877046 -0.41543958 1.8854043 -0.39375716 -1.7017472 1.3023553 -1.4802923 -0.40980995 -0.012030497 -0.01988855 1.177094 1.8761401 -0.3912921 -1.4818959 -1.7050092 1.3055899
0.017017016 1.3333567 0.12073423 -0.026561871 -1.7015233 0.7194283 1.3207376 0.12105815 -1.7016643 0.12666333 0.7130644 1.1746347 -0.40484577 1.8606693 -1.1251023 -0.41556412 1.3094263 -1.1344244 0.71989703 1.8866067 -0.4116435 0.71701515 1.8820134 -0.023336686 0.7111625 -1.7047 1.1669936 0.7151959 0.12113607 1.3273852 1.8753345 -1.1326399 1.8750184 -0.40070188 1.1803819 1.8758347 -0.41512117 1.8844719 -0.39334303 -1.7007854 1.3016522 -1.4789038 -0.40928656 -0.011922583 -0.019530103 1.1765656 1.8746814 -0.39082244 -1.4805639 -1.7034559 1.3050863
0.018018018 1.3329184 0.120716006 -0.026483327 -1.7004678 0.71956766 1.3202732 0.12183988 -1.7007568 0.12687908 0.7128542 1.1740601 -0.40455842 1.8588417 -1.1241469 -0.41551387 1.308862 -1.1335883 0.7198459 1.8860738 -0.41131413 0.71679616 1.8813726 -0.02291292 0.71083033 -1.703021 1.1665859 0.71534765 0.12123133 1.3267118 1.8737999 -1.1319746 1.873635 -0.40033406 1.1801056 1.8746303 -0.41478112 1.8835143 -0.39291763 -1.6997621 1.3009572 -1.477468 -0.40875137 -0.011797085 -0.019159287 1.1760252 1.8732364 -0.39034587 -1.4791821 -1.7018428 1.3045824
0.019019019 1.3324585 0.1207166 -0.026378632 -1.6993442 0.7196844 1.3198019 0.12260519 -1.6997819 0.1271021 0.7126469 1.1734711 -0.40424547 1.8570435 -1.1231794 -0.4154356 1.3083009 -1.1327381 0.7197829 1.8854848 -0.4109617 0.7165794 1.8806947 -0.022478394 0.7105051 -1.7012851 1.1661698 0.71547514 0.12134686 1.3260229 1.8722682 -1.1312761 1.8722453 -0.39994767 1.179795 1.8734336 -0.41442037 1.8825352 -0.39248252 -1.6986785 1.3002692 -1.4759868 -0.40820515 -0.011654183 -0.018778026 1.1754751 1.871806 -0.38986358 -1.4777553 -1.7001741 1.30408
0.02002002 1.3319795 0.12073523 -0.026249573 -1.6981568 0.7197792 1.3193253 0.12335339 -1.6987437 0.12733145 0.7124415 1.1728692 -0.4039085 1.8552754 -1.1222014 -0.4153313 1.3077426 -1.1318723 0.71970904 1.884846 -0.41058588 0.7163631 1.8799858 -0.022034734 0.7101872 -1.699498 1.1657466 0.7155808 0.12148082 1.3253201 1.8707404 -1.1305451 1.87085 -0.39954615 1.1794531 1.8722463 -0.4140394 1.8815384 -0.39203894 -1.6975384 1.2995884 -1.4744647 -0.40765005 -0.011496395 -0.018387377 1.1749159 1.8703929 -0.3893761 -1.4762857 -1.698454 1.3035779
0.021021022 1.3314834 0.120770186 -0.026097417 -1.6969106 0.7198552 1.3188443 0.12408474 -1.6976466 0.1275681 0.71223915 1.1722564 -0.40354872 1.8535366 -1.1212122 -0.41520017 1.3071873 -1.1309927 0.7196243 1.8841631 -0.41018838 0.71614915 1.8792496 -0.021583036 0.7098772 -1.6976633 1.1653173 0.715667 0.12163323 1.3246051 1.8692164 -1.1297826 1.8694518 -0.39912927 1.1790829 1.8710691 -0.4136396 1.8805271 -0.3915872 -1.6963438 1.2989137 -1.4729038 -0.40708566 -0.0113232285 -0.017988741 1.174349 1.8689982 -0.38888526 -1.4747753 -1.6966853 1.3030767
0.022022022 1.3309716 0.12082034 -0.02592419 -1.695609 0.71991265 1.318359 0.12479955 -1.6964943 0.12781003 0.71204007 1.1716329 -0.4031691 1.8518267 -1.1202143 -0.41504386 1.3066337 -1.1300983 0.71953046 1.8834403 -0.4097706 0.7159374 1.878489 -0.02112399 0.70957536 -1.6957865 1.1648827 0.7157346 0.12180272 1.3238783 1.8676975 -1.1289891 1.8680514 -0.39869824 1.1786872 1.8699026 -0.4132219 1.8795031 -0.39112827 -1.6950984 1.2982445 -1.4713066 -0.40651405 -0.011137515 -0.01758276 1.1737751 1.867622 -0.38839093 -1.4732295 -1.6948729 1.3025762
0.023023022 1.3304458 0.12088564 -0.025730923 -1.6942551 0.7199541 1.3178709 0.12549739 -1.6952891 0.12805739 0.71184355 1.1709996 -0.4027692 1.8501452 -1.119207 -0.4148635 1.3060826 -1.129188 0.71942866 1.8826824 -0.40933353 0.7157285 1.8777092 -0.020659342 0.7092822 -1.6938723 1.1644437 0.715786 0.12198755 1.3231409 1.8661845 -1.1281657 1.8666502 -0.3982538 1.1782678 1.8687464 -0.41278797 1.8784688 -0.39066318 -1.6938062 1.29758 -1.4696776 -0.40593547 -0.010939956 -0.017170131 1.1731946 1.8662648 -0.38789308 -1.4716492 -1.6930219 1.3020761
0.024024025 1.329908 0.12096268 -0.025520042 -1.692854 0.7199805 1.3173802 0.12617952 -1.6940361 0.12830928 0.71165043 1.170358 -0.40235198 1.8484923 -1.1181903 -0.41465905 1.3055315 -1.128264 0.71931964 1.8818944 -0.40887907 0.7155224 1.8769114 -0.020189121 0.70899725 -1.6919236 1.1640013 0.715822 0.12218587 1.3223945 1.8646781 -1.1273127 1.8652486 -0.3977973 1.177828 1.8676019 -0.4123375 1.8774253 -0.39019132 -1.6924695 1.2969186 -1.4680185 -0.40534985 -0.010732546 -0.016752064 1.172609 1.8649253 -0.3873933 -1.4700382 -1.6911348 1.301575
0.025025025 1.3293587 0.12105137 -0.025292635 -1.6914086 0.719993 1.3168862 0.12684494 -1.6927376 0.12856485 0.71146 1.1697081 -0.40191698 1.8468667 -1.1171662 -0.414432 1.3049806 -1.1273264 0.71920323 1.8810787 -0.40840843 0.7153194 1.8760993 -0.019715205 0.7087195 -1.6899456 1.1635551 0.7158442 0.1223962 1.3216387 1.863178 -1.1264329 1.863848 -0.39732885 1.1773692 1.8664672 -0.41187358 1.8763738 -0.38971403 -1.6910921 1.2962596 -1.466332 -0.40475884 -0.010516286 -0.016330138 1.1720175 1.8636029 -0.38689128 -1.4683975 -1.6892169 1.3010721
0.026026025 1.3288007 0.12115009 -0.025050253 -1.6899219 0.71999246 1.3163897 0.12749515 -1.691397 0.12882464 0.71127284 1.1690513 -0.40146622 1.8452668 -1.1161331 -0.41418278 1.3044283 -1.1263754 0.719081 1.8802394 -0.40792358 0.71511936 1.8752725 -0.019237086 0.7084491 -1.6879423 1.1631048 0.71585447 0.12261641 1.3208754 1.8616847 -1.1255254 1.8624482 -0.3968493 1.1768943 1.8653429 -0.41139686 1.8753155 -0.38923043 -1.6896762 1.2956011 -1.464621 -0.4041618 -0.010293007 -0.015903905 1.1714218 1.862297 -0.386387 -1.4667325 -1.6872703 1.300567
0.027027028 1.3282343 0.121257514 -0.024795309 -1.6883959 0.7199817 1.3158898 0.12812975 -1.6900158 0.12908706 0.7110882 1.1683877 -0.40099937 1.8436903 -1.1150929 -0.4139133 1.3038735 -1.1254119 0.71895355 1.8793786 -0.4074262 0.71492225 1.8744335 -0.018756554 0.7081844 -1.6859164 1.1626499 0.7158537 0.122846395 1.3201044 1.8601973 -1.1245922 1.8610489 -0.39635947 1.1764047 1.8642275 -0.41090864 1.874251 -0.38874233 -1.688226 1.2949414 -1.4628894 -0.40356046 -0.010064781 -0.0154746175 1.1708214 1.8610059 -0.38588074 -1.4650449 -1.6853005 1.3000582
0.028028028 1.327661 0.12137216 -0.024528384 -1.6868339 0.7199604 1.3153867 0.12874953 -1.6885972 0.1293505 0.71090674 1.167718 -0.4005186 1.8421361 -1.114045 -0.413624 1.303315 -1.1244371 0.7188215 1.8784969 -0.40691712 0.7147278 1.8735822 -0.018273443 0.7079257 -1.6838732 1.1621895 0.71584296 0.12308365 1.3193265 1.8587162 -1.1236343 1.8596511 -0.39585966 1.175903 1.8631203 -0.41041058 1.8731805 -0.3882485 -1.6867436 1.29428 -1.4611399 -0.40295362 -0.009831324 -0.015043408 1.1702169 1.8597281 -0.38537174 -1.4633386 -1.6833103 1.2995459
0.029029028 1.3270812 0.12149364 -0.024252027 -1.6852384 0.7199298 1.3148794 0.12935367 -1.6871443 0.1296147 0.7107267 1.167042 -0.400025 1.8406022 -1.1129904 -0.41331717 1.3027521 -1.1234511 0.71868485 1.8775951 -0.40639818 0.71453476 1.8727185 -0.017789587 0.70767206 -1.6818134 1.1617236 0.7158243 0.12332699 1.3185422 1.8572404 -1.1226529 1.8582535 -0.39535025 1.17539 1.8620193 -0.40990376 1.8721049 -0.38774985 -1.6852325 1.2936153 -1.4593745 -0.4023422 -0.0095948875 -0.01461184 1.1696082 1.8584626 -0.38486135 -1.4616174 -1.6813031 1.2990274
0.03003003 1.3264961 0.12161952 -0.023967132 -1.6836127 0.7198913 1.3143668 0.12994443 -1.6856589 0.12987909 0.7105472 1.1663611 -0.39952075 1.8390871 -1.111929 -0.4129936 1.3021828 -1.1224554 0.7185445 1.8766731 -0.40587056 0.71434236 1.8718424 -0.017306536 0.7074225 -1.6797411 1.1612505 0.7157975 0.12357494 1.317753 1.8557696 -1.1216493 1.8568568 -0.39483213 1.1748679 1.8609245 -0.4093891 1.8710237 -0.3872472 -1.6836948 1.2929455 -1.4575973 -0.4017265 -0.009356439 -0.014180601 1.1689959 1.8572072 -0.38434845 -1.4598805 -1.6792812 1.298502
0.031031031 1.3259058 0.12175012 -0.023676366 -1.6819577 0.7198457 1.3138491 0.13052094 -1.6841431 0.13014118 0.7103683 1.1656742 -0.39900684 1.8375874 -1.1108625 -0.41265506 1.3016065 -1.12145 0.718401 1.8757317 -0.4053352 0.71415067 1.8709528 -0.01682441 0.7071764 -1.6776595 1.1607698 0.71576416 0.123826444 1.3169582 1.8543017 -1.1206242 1.8554592 -0.39430618 1.1743371 1.859833 -0.40886807 1.8699374 -0.3867393 -1.6821346 1.2922693 -1.4558095 -0.40110776 -0.009116739 -0.013751134 1.1683791 1.8559601 -0.38383314 -1.4581327 -1.6772494 1.2979693
0.03203203 1.3253111 0.12188354 -0.023378968 -1.6802768 0.71979356 1.313324 0.13108402 -1.6825988 0.13040155 0.7101873 1.1649824 -0.39848486 1.8361027 -1.1097918 -0.41230255 1.3010216 -1.1204364 0.71825343 1.8747699 -0.40479362 0.71395737 1.870049 -0.0163448 0.7069324 -1.6755693 1.1602801 0.71572506 0.12407966 1.316159 1.8528366 -1.1195798 1.8540612 -0.3937727 1.1737993 1.858745 -0.4083416 1.8688447 -0.3862271 -1.6805522 1.2915854 -1.4540136 -0.40048635 -0.008877039 -0.013323158 1.1677575 1.8547206 -0.38331527 -1.4563746 -1.6752092 1.2974273
0.033033032 1.3247118 0.122018486 -0.023077667 -1.6785717 0.71973526 1.3127918 0.13163427 -1.6810297 0.13065901 0.7100055 1.1642857 -0.3979552 1.8346303 -1.1087173 -0.41193777 1.3004272 -1.1194153 0.71810347 1.8737891 -0.4042466 0.7137629 1.8691316 -0.015868366 0.70669127 -1.6734738 1.1597817 0.7156806 0.1243341 1.3153543 1.8513732 -1.118516 1.8526616 -0.39323354 1.1732546 1.8576585 -0.40781045 1.8677458 -0.3857101 -1.6789505 1.2908922 -1.4522101 -0.39986283 -0.008637905 -0.01289919 1.1671298 1.8534865 -0.3827947 -1.4546089 -1.6731632 1.2968763
0.034034032 1.3241075 0.12215474 -0.0227727 -1.6768451 0.7196718 1.3122511 0.13217175 -1.6794357 0.13091224 0.7098199 1.1635832 -0.39742056 1.8331691 -1.107641 -0.41156194 1.2998214 -1.1183865 0.7179492 1.8727884 -0.40369463 0.71356547 1.8681977 -0.015396029 0.7064502 -1.6713754 1.1592736 0.71563125 0.124587744 1.3145453 1.8499105 -1.1174345 1.8512592 -0.3926891 1.1727049 1.8565718 -0.4072756 1.8666383 -0.38518876 -1.6773314 1.2901888 -1.4504019 -0.3992389 -0.008400306 -0.012479275 1.1664958 1.8522562 -0.38227206 -1.452837 -1.6711121 1.2963145
0.035035037 1.3234973 0.1222907 -0.022465572 -1.6750991 0.7196034 1.3117006 0.13269721 -1.6778209 0.1311607 0.70963126 1.1628749 -0.39688036 1.8317161 -1.1065625 -0.41117626 1.2992045 -1.1173518 0.71779144 1.8717678 -0.40313935 0.7133646 1.8672469 -0.014928877 0.7062094 -1.6692752 1.1587545 0.7155779 0.12484048 1.3137289 1.8484464 -1.1163363 1.8498533 -0.39214084 1.1721501 1.8554834 -0.40673795 1.865521 -0.3846647 -1.6756959 1.2894733 -1.4485911 -0.398615 -0.008165434 -0.012064174 1.1658533 1.8510284 -0.38174602 -1.4510603 -1.6690603 1.2957416
0.036036037 1.3228796 0.12242569 -0.022157475 -1.6733338 0.71953034 1.311139 0.13321081 -1.6761847 0.13140447 0.7094374 1.1621598 -0.39633682 1.8302706 -1.1054821 -0.4107816 1.2985742 -1.116312 0.7176285 1.8707267 -0.40258124 0.7131596 1.8662784 -0.014466852 0.70596796 -1.6671762 1.1582243 0.7155204 0.12509105 1.3129056 1.8469812 -1.1152227 1.8484427 -0.3915888 1.171591 1.8543919 -0.40619838 1.8643925 -0.3841375 -1.6740463 1.2887449 -1.4467791 -0.39799148 -0.007932752 -0.011655033 1.1652029 1.849801 -0.3812185 -1.4492815 -1.6670077 1.295156
0.037037037 1.3222544 0.12255883 -0.021848992 -1.6715536 0.71945196 1.3105664 0.133712 -1.6745317 0.13164225 0.7092378 1.1614373 -0.39579082 1.82883 -1.1044009 -0.41038013 1.2979307 -1.1152673 0.7174598 1.8696642 -0.40202117 0.7129491 1.8652914 -0.014011949 0.7057248 -1.665079 1.1576825 0.71545815 0.1253379 1.312074 1.8455125 -1.114095 1.8470262 -0.39103538 1.1710273 1.853296 -0.4056574 1.8632511 -0.38360882 -1.6723844 1.2880026 -1.4449668 -0.39737004 -0.007704377 -0.011251941 1.1645429 1.848573 -0.38068998 -1.4475014 -1.664957 1.2945577
0.038038038 1.3216205 0.122688994 -0.02154103 -1.6697594 0.71936774 1.3099824 0.13420048 -1.6728622 0.13187376 0.70903206 1.1607063 -0.3952428 1.8273928 -1.1033192 -0.40997285 1.2972726 -1.1142186 0.7172852 1.8685801 -0.40146014 0.71273285 1.8642852 -0.013563454 0.7054789 -1.6629863 1.1571301 0.71539056 0.1255813 1.3112335 1.8440402 -1.1129534 1.8456037 -0.39048055 1.1704592 1.8521951 -0.40511546 1.8620952 -0.38307977 -1.6707116 1.2872444 -1.4431564 -0.39674976 -0.0074804574 -0.010855764 1.1638731 1.8473428 -0.38016135 -1.4457214 -1.6629093 1.2939475
0.039039038 1.3209772 0.122816324 -0.02123496 -1.6679516 0.7192773 1.3093877 0.13467547 -1.6711766 0.13209867 0.70881915 1.1599662 -0.3946936 1.8259578 -1.1022364 -0.40955973 1.2966005 -1.1131666 0.7171034 1.8674742 -0.40089834 0.71251005 1.8632619 -0.013122797 0.7052311 -1.6608996 1.1565679 0.71531785 0.12581976 1.3103826 1.8425634 -1.1117998 1.8441744 -0.38992453 1.1698868 1.8510892 -0.40457183 1.8609258 -0.38254976 -1.6690297 1.2864698 -1.4413493 -0.39613134 -0.007260531 -0.010467261 1.163192 1.846111 -0.37963316 -1.4439433 -1.6608667 1.2933248
0.04004004 1.3203251 0.12294015 -0.020931154 -1.6661332 0.7191802 1.3087838 0.13513698 -1.6694787 0.13231647 0.70859814 1.1592152 -0.3941438 1.824523 -1.1011524 -0.4091422 1.2959158 -1.112111 0.7169145 1.8663461 -0.40033546 0.71228004 1.8622215 -0.012690261 0.7049805 -1.6588199 1.1559963 0.71523964 0.12605289 1.3095202 1.8410805 -1.1106346 1.8427364 -0.38936847 1.1693095 1.8499774 -0.40402818 1.8597422 -0.38202024 -1.6673386 1.2856784 -1.4395463 -0.39551416 -0.007045105 -0.010087088 1.1624999 1.8448765 -0.3791059 -1.4421675 -1.6588304 1.2926922
0.041041043 1.3196651 0.1230609 -0.020630643 -1.6643057 0.71907616 1.3081697 0.13558474 -1.667769 0.13252889 0.7083687 1.1584543 -0.39359352 1.8230877 -1.1000682 -0.40872064 1.295218 -1.1110538 0.71671796 1.8651981 -0.3997728 0.7120413 1.8611648 -0.012266368 0.70472825 -1.6567492 1.155416 0.7151563 0.12628005 1.3086467 1.8395917 -1.1094592 1.8412902 -0.38881287 1.1687282 1.8488606 -0.40348378 1.8585458 -0.38149208 -1.6656406 1.2848701 -1.4377487 -0.3948984 -0.0068335384 -0.009714574 1.1617981 1.8436397 -0.37858048 -1.4403968 -1.6568012 1.2920489
0.042042043 1.3189979 0.12317827 -0.02033344 -1.662469 0.7189653 1.3075478 0.13601874 -1.6660476 0.13273571 0.7081291 1.157683 -0.39304304 1.8216515 -1.0989819 -0.40829483 1.2945085 -1.109993 0.7165121 1.864031 -0.3992092 0.71179473 1.8600931 -0.011851415 0.704475 -1.6546881 1.1548284 0.7150687 0.12650079 1.3077621 1.8380983 -1.1082743 1.8398352 -0.38825786 1.1681437 1.847738 -0.40293807 1.857336 -0.38096458 -1.6639371 1.284045 -1.4359571 -0.39428353 -0.006625429 -0.009350672 1.1610862 1.8424001 -0.3780564 -1.43863 -1.6547806 1.2913963
0.043043043 1.3183236 0.12329315 -0.020039812 -1.6606266 0.718848 1.3069177 0.13643831 -1.6643183 0.13293761 0.70788014 1.1569028 -0.39249218 1.8202152 -1.0978947 -0.4078652 1.2937876 -1.1089307 0.71629906 1.8628454 -0.39864516 0.71154165 1.8590071 -0.011445418 0.7042209 -1.6526368 1.1542339 0.7149779 0.1267161 1.3068674 1.8366007 -1.1070812 1.8383725 -0.38770312 1.1675562 1.8466105 -0.40239167 1.8561141 -0.3804382 -1.6622286 1.2832048 -1.4341723 -0.39367053 -0.0064206123 -0.008993298 1.1603658 1.8411571 -0.37753314 -1.4368697 -1.6527696 1.2907343
0.044044044 1.3176434 0.123406276 -0.019749537 -1.658778 0.7187258 1.3062801 0.13684402 -1.6625795 0.1331358 0.70762265 1.1561136 -0.39194033 1.8187785 -1.0968057 -0.40743235 1.2930562 -1.1078655 0.71607894 1.8616426 -0.39808142 0.71128166 1.8579072 -0.01104711 0.7039661 -1.6505971 1.1536329 0.71488506 0.12692592 1.3059633 1.8350989 -1.1058788 1.8369015 -0.38714838 1.166966 1.8454772 -0.4018447 1.8548809 -0.37991226 -1.6605158 1.2823498 -1.4323955 -0.39305818 -0.0062180907 -0.008642897 1.1596373 1.8399112 -0.37701073 -1.435116 -1.6507676 1.2900636
0.045045044 1.3169572 0.12351808 -0.019462064 -1.6569239 0.7185993 1.3056368 0.13723622 -1.6608336 0.13333014 0.70735645 1.1553167 -0.3913879 1.8173417 -1.0957144 -0.40699512 1.2923151 -1.1067967 0.715853 1.8604238 -0.3975165 0.71101564 1.8567948 -0.010656431 0.7037118 -1.6485677 1.1530259 0.71479064 0.12713146 1.30505 1.8335938 -1.1046693 1.8354235 -0.38659266 1.1663741 1.8443388 -0.40129688 1.8536367 -0.37938666 -1.6588007 1.281481 -1.4306262 -0.39244637 -0.006017804 -0.008298561 1.1589013 1.8386619 -0.37648922 -1.4333689 -1.6487758 1.2893863
0.046046045 1.3162665 0.12362927 -0.019177198 -1.6550659 0.71846956 1.304987 0.13761632 -1.6590815 0.13352202 0.707083 1.1545131 -0.3908342 1.8159053 -1.094621 -0.4065539 1.291565 -1.105725 0.71562135 1.85919 -0.3969507 0.7107443 1.85567 -0.010272473 0.70345813 -1.6465493 1.1524143 0.714695 0.12733272 1.3041289 1.8320849 -1.1034524 1.8339379 -0.3860367 1.1657815 1.8431953 -0.40074706 1.852382 -0.37886074 -1.6570823 1.2805991 -1.4288641 -0.39183483 -0.0058188587 -0.007959306 1.1581593 1.8374088 -0.37596717 -1.4316282 -1.6467938 1.2887014
0.04704705 1.3155711 0.12374014 -0.018894643 -1.653205 0.7183373 1.3043329 0.13798466 -1.6573231 0.13371222 0.7068022 1.1537021 -0.39027873 1.8144697 -1.093525 -0.4061089 1.290806 -1.1046499 0.7153849 1.8579421 -0.3963846 0.71046823 1.8545341 -0.009894818 0.7032054 -1.6445432 1.1517982 0.7145994 0.1275308 1.3032005 1.830573 -1.102229 1.8324453 -0.38547924 1.1651876 1.8420472 -0.40019572 1.8511177 -0.37833405 -1.6553636 1.2797045 -1.4271104 -0.39122337 -0.0056210756 -0.0076244324 1.1574101 1.8361526 -0.3754452 -1.4298946 -1.6448227 1.2880102
0.04804805 1.3148718 0.12385145 -0.018613786 -1.6513418 0.71820265 1.3036736 0.1383426 -1.6555604 0.13390116 0.70651525 1.1528852 -0.38972074 1.8130345 -1.0924256 -0.40565962 1.2900398 -1.1035705 0.71514463 1.8566811 -0.3958171 0.710188 1.8533882 -0.009522259 0.70295477 -1.6425478 1.1511784 0.71450424 0.12772596 1.3022655 1.8290575 -1.1009983 1.8309462 -0.3849203 1.1645937 1.8408945 -0.39964283 1.8498437 -0.37780675 -1.6536428 1.2787988 -1.425364 -0.39061105 -0.0054228306 -0.0072942227 1.1566564 1.8348925 -0.37492228 -1.4281678 -1.6428611 1.2873132
0.04904905 1.3141693 0.12396397 -0.01833427 -1.6494772 0.71806675 1.3030112 0.13869062 -1.6537931 0.13409 0.70622206 1.1520633 -0.38916132 1.8116009 -1.0913224 -0.40520656 1.2892666 -1.1024866 0.7149007 1.8554087 -0.39524767 0.70990384 1.8522327 -0.009154469 0.7027062 -1.6405647 1.1505556 0.7144102 0.12791964 1.3013251 1.8275399 -1.0997614 1.8294414 -0.3843592 1.1640007 1.8397372 -0.39908737 1.848562 -0.3772781 -1.6519227 1.2778825 -1.4236257 -0.38999835 -0.005224377 -0.006966546 1.1558979 1.8336291 -0.37439844 -1.4264485 -1.6409104 1.2866111
0.05005005 1.3134633 0.12407863 -0.01805444 -1.6476116 0.7179297 1.3023462 0.13903034 -1.6520216 0.13427952 0.7059241 1.1512367 -0.38859913 1.810168 -1.0902157 -0.40474907 1.2884871 -1.1013978 0.71465385 1.8541245 -0.39467645 0.70961666 1.8510684 -0.008790225 0.70246005 -1.6385918 1.149931 0.71431804 0.12811124 1.3003798 1.8260196 -1.0985188 1.8279316 -0.3837958 1.1634085 1.8385764 -0.39852917 1.8472729 -0.37674785 -1.6502023 1.2769569 -1.4218948 -0.3893841 -0.00502488 -0.0066417754 1.1551359 1.8323632 -0.37387377 -1.4247346 -1.6389686 1.2859052
0.05105105 1.3127545 0.124196276 -0.017774701 -1.6457458 0.71779275 1.3016788 0.13936213 -1.6502469 0.1344705 0.7056215 1.1504061 -0.38803348 1.8087368 -1.0891042 -0.40428606 1.2877022 -1.1003032 0.71440524 1.8528309 -0.39410248 0.7093276 1.8498964 -0.008428946 0.70221746 -1.6366303 1.1493043 0.7142284 0.12830245 1.2994305 1.8244984 -1.0972704 1.8264167 -0.38322926 1.1628183 1.837412 -0.3979671 1.8459764 -0.3762151 -1.6484829 1.2760226 -1.4201719 -0.38876796 -0.0048224926 -0.006318137 1.1543704 1.8310945 -0.37334684 -1.4230274 -1.6370366 1.2851956
0.05205205 1.312042 0.12431744 -0.017494112 -1.6438804 0.7176564 1.3010106 0.13968694 -1.6484697 0.1346637 0.70531535 1.1495724 -0.38746423 1.8073068 -1.0879874 -0.40381864 1.286913 -1.0992028 0.71415544 1.8515288 -0.39352626 0.70903665 1.8487178 -0.008070186 0.7019786 -1.6346798 1.1486768 0.7141415 0.12849441 1.2984778 1.8229755 -1.0960158 1.8248981 -0.38265926 1.1622293 1.8362451 -0.39740163 1.8446743 -0.3756802 -1.6467648 1.2750804 -1.4184551 -0.38814968 -0.0046182275 -0.0059961677 1.1536022 1.8298235 -0.37281796 -1.4213268 -1.635114 1.2844833
0.05305305 1.3113277 0.12444335 -0.017212078 -1.6420159 0.7175211 1.3003408 0.14000551 -1.6466897 0.13485959 0.7050068 1.1487362 -0.38689077 1.8058774 -1.0868653 -0.40334514 1.2861203 -1.0980963 0.71390545 1.8502182 -0.39294642 0.7087453 1.8475331 -0.0077132136 0.70174444 -1.632739 1.1480494 0.7140584 0.12868759 1.2975234 1.8214519 -1.0947556 1.8233757 -0.3820858 1.1616426 1.8350755 -0.396832 1.8433666 -0.3751423 -1.6450466 1.2741314 -1.4167436 -0.3875284 -0.004409522 -0.0056739748 1.1528326 1.8285501 -0.372286 -1.419632 -1.6331997 1.2837691
0.054054055 1.3106099 0.12457377 -0.016928166 -1.6401521 0.71738684 1.2996712 0.14031923 -1.6449074 0.13505971 0.7046953 1.1478989 -0.3863131 1.8044499 -1.0857372 -0.40286618 1.2853239 -1.096983 0.7136549 1.8489002 -0.3923627 0.70845354 1.8463429 -0.0073565394 0.7015153 -1.6308084 1.1474228 0.71397924 0.12888154 1.296566 1.8199283 -1.0934887 1.8218508 -0.3815074 1.1610575 1.8339036 -0.39625743 1.8420546 -0.37460053 -1.6433306 1.2731762 -1.4150393 -0.386904 -0.0041970015 -0.005351588 1.1520618 1.8272747 -0.37175143 -1.4179418 -1.6312935 1.2830536
0.055055056 1.3098903 0.124709934 -0.016641408 -1.63829 0.71725494 1.2990004 0.14062858 -1.643123 0.1352644 0.7043824 1.1470597 -0.38573092 1.803024 -1.0846028 -0.4023807 1.284526 -1.0958619 0.71340454 1.8475766 -0.39177477 0.7081616 1.8451486 -0.006999761 0.70129144 -1.628887 1.1467974 0.7139044 0.12907815 1.295608 1.8184056 -1.0922151 1.8203242 -0.38092488 1.1604748 1.8327305 -0.39567766 1.8407393 -0.37405556 -1.6416144 1.2722167 -1.4133406 -0.38627613 -0.003979206 -0.005028099 1.1512904 1.8259985 -0.37121361 -1.4162567 -1.6293957 1.282338
0.056056056 1.3091695 0.12485322 -0.016350463 -1.6364281 0.71712595 1.2983284 0.14093517 -1.641336 0.13547462 0.704069 1.1462209 -0.38514405 1.8016001 -1.0834601 -0.40188855 1.2837275 -1.0947328 0.7131555 1.8462477 -0.39118254 0.707871 1.8439512 -0.006642729 0.70107436 -1.6269741 1.1461742 0.7138345 0.12927818 1.2946483 1.8168833 -1.0909336 1.8187952 -0.3803377 1.1598939 1.831557 -0.39509317 1.8394207 -0.3735054 -1.6398976 1.2712535 -1.4116466 -0.38564438 -0.003756106 -0.0047020465 1.1505197 1.8247215 -0.37067166 -1.4145753 -1.6275051 1.2816232
0.057057057 1.3084459 0.12500381 -0.016056105 -1.6345667 0.7170004 1.2976568 0.14123885 -1.6395471 0.13569139 0.70375514 1.1453829 -0.3845519 1.800179 -1.0823106 -0.40138894 1.2829283 -1.0935965 0.7129085 1.8449144 -0.39058605 0.707582 1.8427511 -0.0062835813 0.7008639 -1.6250675 1.1455532 0.71377057 0.12948282 1.2936876 1.8153634 -1.0896453 1.8172663 -0.37974626 1.159316 1.8303833 -0.3945033 1.8381002 -0.37295175 -1.6381805 1.270287 -1.4099566 -0.38500854 -0.0035260618 -0.004373282 1.1497499 1.8234444 -0.37012523 -1.4128987 -1.6256214 1.2809093
0.058058057 1.3077216 0.12516198 -0.015756994 -1.6327076 0.716878 1.2969849 0.14154127 -1.6377575 0.13591488 0.7034417 1.1445454 -0.38395625 1.7987602 -1.0811523 -0.40088293 1.2821299 -1.092452 0.71266335 1.8435779 -0.38998562 0.7072956 1.8415493 -0.0059235096 0.7006609 -1.6231701 1.1449367 0.71371216 0.12969112 1.2927264 1.813845 -1.0883496 1.815737 -0.37915194 1.1587397 1.8292098 -0.39390868 1.8367786 -0.37239474 -1.6364625 1.2693192 -1.408271 -0.38436878 -0.0032891333 -0.0040417314 1.1489816 1.8221674 -0.36957547 -1.4112244 -1.623743 1.2801981
0.059059057 1.3069968 0.12532875 -0.015453458 -1.6308478 0.71676004 1.296313 0.1418434 -1.6359653 0.13614646 0.7031293 1.1437109 -0.38335752 1.7973444 -1.0799872 -0.40037006 1.2813336 -1.0913 0.71242106 1.8422388 -0.38938138 0.70701206 1.8403461 -0.0055620223 0.70046496 -1.6212788 1.1443247 0.7136605 0.12990509 1.291766 1.8123305 -1.0870482 1.814209 -0.37855428 1.1581664 1.8280375 -0.39330947 1.8354563 -0.37183446 -1.6347449 1.2683504 -1.4065893 -0.38372636 -0.0030454695 -0.003707081 1.148216 1.8208915 -0.3690222 -1.4095526 -1.621871 1.27949
0.06006006 1.3062714 0.12550454 -0.015145212 -1.6289904 0.71664697 1.2956412 0.14214586 -1.6341729 0.13638666 0.70281863 1.1428785 -0.38275477 1.7959332 -1.0788145 -0.39985114 1.2805394 -1.0901409 0.7121821 1.8408983 -0.38877374 0.7067323 1.8391435 -0.005198896 0.70027816 -1.6193938 1.143717 0.7136156 0.13012439 1.2908056 1.8108197 -1.0857396 1.8126825 -0.3779537 1.1575955 1.8268671 -0.392706 1.8341346 -0.37127125 -1.6330264 1.2673817 -1.4049108 -0.38308036 -0.0027941167 -0.0033694804 1.1474531 1.8196173 -0.36846578 -1.407885 -1.6200052 1.2787856
0.061061062 1.3055457 0.12568924 -0.0148328245 -1.6271349 0.7165392 1.2949706 0.1424486 -1.6323801 0.13663448 0.7025102 1.1420496 -0.38214907 1.7945251 -1.0776349 -0.3993255 1.2797486 -1.0889738 0.7119474 1.8395574 -0.3881628 0.7064566 1.8379409 -0.004835427 0.70009947 -1.6175163 1.1431161 0.713578 0.13034874 1.2898462 1.8093132 -1.0844254 1.8111582 -0.37735108 1.1570275 1.8256993 -0.3920985 1.8328141 -0.37070534 -1.6313083 1.2664142 -1.4032365 -0.3824314 -0.0025359094 -0.0030292124 1.1466943 1.8183452 -0.36790678 -1.4062214 -1.6181449 1.2780851
0.062062062 1.3048205 0.12588349 -0.014515966 -1.6252806 0.7164378 1.2943009 0.14275208 -1.6305861 0.13689017 0.70220435 1.1412241 -0.38154012 1.7931216 -1.0764477 -0.39879382 1.2789624 -1.0877998 0.71171725 1.8382158 -0.38754803 0.7061858 1.8367405 -0.0044700652 0.6999305 -1.6156449 1.1425203 0.71354896 0.13057862 1.2888886 1.8078116 -1.0831056 1.8096366 -0.37674606 1.1564628 1.8245347 -0.3914866 1.831495 -0.37013808 -1.6295896 1.265449 -1.4015664 -0.38177955 -0.0022704601 -0.0026863664 1.145939 1.8170755 -0.3673457 -1.4045601 -1.6162918 1.2773888
0.06306306 1.3040956 0.12608537 -0.014194787 -1.6234281 0.71634233 1.2936324 0.14305627 -1.6287916 0.13715479 0.7019011 1.1404023 -0.3809288 1.7917235 -1.0752535 -0.3982565 1.2781798 -1.0866175 0.71149147 1.8368759 -0.3869304 0.7059191 1.8355417 -0.0041040033 0.6997713 -1.6137812 1.1419315 0.7135275 0.13081348 1.2879325 1.8063157 -1.08178 1.8081192 -0.3761394 1.1559011 1.8233737 -0.390871 1.8301787 -0.36956805 -1.6278701 1.2644862 -1.3999007 -0.38112488 -0.0019975007 -0.0023411512 1.1451881 1.8158095 -0.36678213 -1.4029021 -1.6144438 1.2766964
0.06406406 1.3033725 0.12629634 -0.013869256 -1.621578 0.71625334 1.292965 0.14336145 -1.626997 0.13742769 0.7016002 1.1395853 -0.38031507 1.7903312 -1.0740528 -0.3977132 1.2774018 -1.0854282 0.7112706 1.835538 -0.38630962 0.705657 1.834346 -0.0037365258 0.6996214 -1.6119243 1.1413488 0.7135139 0.13105372 1.2869796 1.8048261 -1.0804498 1.8066063 -0.37553105 1.1553433 1.822217 -0.3902514 1.828866 -0.36899674 -1.6261513 1.2635274 -1.3982389 -0.38046712 -0.0017179847 -0.001992911 1.1444415 1.8145478 -0.3662169 -1.4012486 -1.6126019 1.276009
0.06506506 1.3026509 0.12651595 -0.0135398805 -1.6197298 0.71617085 1.2923002 0.14366704 -1.6252024 0.1377082 0.70130193 1.1387719 -0.37969878 1.7889442 -1.0728447 -0.39716434 1.2766279 -1.0842316 0.711054 1.8342022 -0.3856856 0.7053994 1.8331541 -0.0033681095 0.69948035 -1.6100738 1.1407728 0.7135075 0.1312993 1.2860293 1.8033439 -1.0791147 1.8050983 -0.37492165 1.1547887 1.8210657 -0.38962823 1.8275574 -0.36842412 -1.6244318 1.2625729 -1.3965808 -0.37980637 -0.0014307797 -0.0016425699 1.1436989 1.8132904 -0.36564982 -1.3995967 -1.6107653 1.2753261
0.066066064 1.3019305 0.12674387 -0.013205066 -1.6178833 0.71609354 1.2916371 0.14397362 -1.6234071 0.13799678 0.70100594 1.1379633 -0.37908107 1.7875643 -1.0716302 -0.39661008 1.2758586 -1.083027 0.71084124 1.8328695 -0.3850585 0.7051449 1.8319668 -0.0029986799 0.6993478 -1.6082298 1.1402022 0.7135067 0.13154931 1.2850817 1.8018695 -1.0777752 1.8035963 -0.37431014 1.1542385 1.8199196 -0.389001 1.8262537 -0.3678498 -1.6227125 1.2616234 -1.3949258 -0.37914354 -0.0011359453 -0.0012893081 1.1429603 1.8120382 -0.36508083 -1.3979492 -1.608935 1.2746474
0.067067064 1.3012122 0.12698065 -0.012866989 -1.6160392 0.7160214 1.2909756 0.14428176 -1.6216115 0.13829315 0.7007119 1.1371574 -0.37846112 1.7861916 -1.0704083 -0.39605007 1.2750946 -1.0818152 0.71063304 1.8315418 -0.38442862 0.7048944 1.8307848 -0.0026275814 0.6992235 -1.6063923 1.1396364 0.71351135 0.13180503 1.2841375 1.8004036 -1.0764308 1.8021015 -0.37369785 1.153692 1.81878 -0.38837022 1.8249555 -0.3672741 -1.6209931 1.260679 -1.3932755 -0.37847817 -0.0008339286 -0.00093354285 1.1422253 1.8107917 -0.3645103 -1.3963041 -1.6071092 1.2739742
0.068068065 1.3004954 0.12722668 -0.012524769 -1.6141965 0.71595263 1.290315 0.14459035 -1.6198164 0.1385966 0.7004202 1.1363556 -0.37783933 1.7848268 -1.0691803 -0.3954849 1.2743351 -1.0805961 0.71042806 1.8302188 -0.38379592 0.7046476 1.8296082 -0.0022557229 0.69910717 -1.604561 1.1390752 0.71351993 0.13206525 1.2831954 1.7989467 -1.0750824 1.800614 -0.37308452 1.153149 1.8176471 -0.387736 1.8236642 -0.3666973 -1.6192733 1.2597392 -1.391629 -0.3778102 -0.0005245805 -0.0005752593 1.1414932 1.8095522 -0.3639384 -1.3946636 -1.6052907 1.2733047
0.06906907 1.2997792 0.12748037 -0.012178421 -1.612356 0.7158875 1.2896552 0.1449008 -1.6180212 0.1389069 0.7001305 1.1355566 -0.37721598 1.7834699 -1.067945 -0.39491424 1.2735796 -1.0793693 0.7102266 1.8289015 -0.3831597 0.70440406 1.8284385 -0.0018828511 0.698998 -1.6027352 1.1385173 0.7135324 0.13233042 1.282255 1.7974994 -1.073731 1.7991339 -0.37247026 1.1526085 1.8165216 -0.3870974 1.8223792 -0.3661195 -1.6175531 1.2588038 -1.3899852 -0.37714016 -0.00020745397 -0.0002142489 1.1407639 1.8083193 -0.36336496 -1.3930247 -1.6034757 1.2726395
0.07007007 1.2990633 0.12774277 -0.011827916 -1.6105163 0.7158238 1.288996 0.14521208 -1.6162245 0.1392225 0.69984293 1.1347604 -0.3765913 1.7821217 -1.0667028 -0.3943392 1.2728271 -1.0781345 0.71002865 1.8275902 -0.3825207 0.7041633 1.8272755 -0.0015082955 0.6988952 -1.6009158 1.1379628 0.7135475 0.13260031 1.2813175 1.7960614 -1.0723749 1.7976627 -0.37185544 1.1520705 1.8154039 -0.38645524 1.8211013 -0.36554036 -1.6158333 1.2578721 -1.3883452 -0.37646925 0.00011655688 0.0001488626 1.1400363 1.8070939 -0.36279064 -1.3913877 -1.601666 1.2719774
0.07107107 1.2983482 0.1280135 -0.011474192 -1.6086787 0.71576226 1.2883363 0.1455246 -1.614428 0.13954407 0.69955695 1.1339672 -0.37596485 1.7807823 -1.0654538 -0.39375868 1.2720784 -1.0768925 0.7098334 1.8262858 -0.38187844 0.7039259 1.8261197 -0.0011323243 0.69879955 -1.5991014 1.1374112 0.71356434 0.13287535 1.2803817 1.7946329 -1.0710156 1.7961988 -0.37123913 1.1515347 1.8142941 -0.38581002 1.8198315 -0.3649604 -1.6141124 1.2569444 -1.3867092 -0.37579787 0.000446409 0.00051525235 1.1393105 1.8058759 -0.3622154 -1.3897545 -1.5998614 1.2713186
0.072072074 1.2976332 0.12829278 -0.011116326 -1.606843 0.7157024 1.2876772 0.1458376 -1.6126311 0.13986951 0.6992739 1.1331764 -0.37533718 1.7794517 -1.0641974 -0.39317298 1.2713323 -1.0756421 0.709641 1.8249879 -0.38123357 0.70369196 1.8249698 -0.0007544756 0.69870955 -1.5972925 1.1368619 0.71358293 0.13315475 1.2794471 1.7932134 -1.0696521 1.794743 -0.37062213 1.1509998 1.8131905 -0.3851608 1.8185673 -0.3643791 -1.6123917 1.2560202 -1.3850752 -0.3751263 0.0007826388 0.0008839369 1.138587 1.8046651 -0.36163935 -1.3881232 -1.5980619 1.270662
0.073073074 1.2969182 0.12857983 -0.010754451 -1.6050087 0.71564317 1.287017 0.1461511 -1.6108339 0.14020005 0.69899255 1.1323881 -0.37470782 1.7781291 -1.062935 -0.39258218 1.2705892 -1.0743842 0.7094499 1.8236965 -0.38058603 0.7034606 1.8238263 -0.00037547946 0.6986247 -1.595489 1.1363143 0.7136018 0.13343915 1.2785145 1.7918029 -1.0682852 1.7932945 -0.37000376 1.150467 1.8120941 -0.38450873 1.8173099 -0.36379677 -1.6106699 1.2550994 -1.3834429 -0.37445527 0.0011238456 0.0012548268 1.1378648 1.8034606 -0.36106423 -1.3864948 -1.5962652 1.2700081
0.074074075 1.2962023 0.12887463 -0.010389447 -1.6031755 0.71558374 1.2863562 0.14646477 -1.609036 0.14053357 0.6987133 1.1316016 -0.37407738 1.7768145 -1.0616648 -0.3919865 1.2698485 -1.0731188 0.7092602 1.8224108 -0.3799378 0.703232 1.8226887 5.0514936e-06 0.6985438 -1.5936897 1.1357678 0.71362054 0.13372803 1.277583 1.7904006 -1.0669153 1.7918531 -0.3693849 1.1499342 1.8110034 -0.38385558 1.8160586 -0.36321414 -1.6089474 1.2541811 -1.3818148 -0.37378648 0.0014691353 0.0016272664 1.1371437 1.8022624 -0.36048955 -1.3848683 -1.5944743 1.2693553
0.075075075 1.2954863 0.12917577 -0.010020196 -1.6013435 0.7155241 1.2856941 0.14677817 -1.6072376 0.14087078 0.6984364 1.1308177 -0.37344643 1.775508 -1.0603876 -0.39138576 1.2691092 -1.0718458 0.7090714 1.8211316 -0.3792884 0.7030066 1.8215568 0.00038735569 0.6984667 -1.5918951 1.1352226 0.7136393 0.13402192 1.2766535 1.789007 -1.065542 1.7904191 -0.36876482 1.1494021 1.8099186 -0.38320056 1.8148136 -0.36263108 -1.6072237 1.253266 -1.3801877 -0.37311912 0.0018186867 0.0020011365 1.1364236 1.8010706 -0.35991615 -1.3832424 -1.5926857 1.2687047
0.076076075 1.2947696 0.12948346 -0.00964722 -1.5995126 0.7154638 1.2850314 0.14709154 -1.6054379 0.1412104 0.69816166 1.1300361 -0.37281504 1.7742083 -1.0591034 -0.3907796 1.2683725 -1.0705647 0.7088836 1.8198571 -0.37863874 0.7027827 1.8204298 0.0007703006 0.69839215 -1.5901046 1.1346776 0.71365654 0.1343191 1.2757251 1.7876217 -1.0641646 1.7889915 -0.36814496 1.1488703 1.8088394 -0.3825447 1.8135735 -0.3620489 -1.6055002 1.2523538 -1.3785638 -0.37245423 0.0021714568 0.0023755431 1.1357049 1.7998838 -0.3593443 -1.3816186 -1.5909009 1.2680552
0.077077076 1.2940518 0.12979627 -0.009271026 -1.5976815 0.7154021 1.2843676 0.14740399 -1.6036367 0.14155239 0.6978891 1.129256 -0.37218428 1.7729163 -1.0578129 -0.39016843 1.2676363 -1.0692763 0.7086954 1.8185879 -0.37798968 0.7025607 1.8193071 0.0011532158 0.6983198 -1.5883178 1.1341336 0.7136729 0.13461955 1.2747978 1.7862437 -1.0627843 1.787571 -0.36752537 1.1483383 1.807765 -0.38188928 1.8123386 -0.36146694 -1.6037737 1.251444 -1.3769412 -0.37179253 0.0025268793 0.0027506948 1.1349869 1.798703 -0.35877424 -1.3799963 -1.5891199 1.2674065
0.078078076 1.2933333 0.13011456 -0.008890316 -1.5958518 0.7153385 1.2837017 0.14771688 -1.6018353 0.14189619 0.6976182 1.1284785 -0.3715548 1.7716309 -1.0565164 -0.3895526 1.2669017 -1.0679805 0.708507 1.8173239 -0.37734118 0.7023399 1.8181885 0.0015369356 0.6982486 -1.5865347 1.1335893 0.713687 0.13492334 1.2738721 1.7848735 -1.0614004 1.786157 -0.36690652 1.1478064 1.8066955 -0.38123333 1.8111088 -0.36088634 -1.6020472 1.2505366 -1.375321 -0.37113392 0.0028842986 0.0031252205 1.134269 1.7975268 -0.35820618 -1.3783748 -1.5873411 1.2667586
0.07907908 1.2926136 0.13043714 -0.008506447 -1.5940228 0.71527344 1.2830342 0.1480282 -1.6000326 0.14224136 0.6973493 1.1277032 -0.3709262 1.7703521 -1.0552157 -0.38893253 1.2661687 -1.0666773 0.7083188 1.8160645 -0.37669402 0.70211965 1.8170748 0.0019200742 0.6981782 -1.5847559 1.1330448 0.71369827 0.1352294 1.2729479 1.7835109 -1.0600132 1.7847487 -0.36628884 1.1472741 1.8056307 -0.380579 1.8098836 -0.36030734 -1.6003189 1.249632 -1.3737011 -0.3704794 0.003243655 0.0035003126 1.133552 1.7963554 -0.35764083 -1.3767538 -1.5855649 1.2661115
0.08008008 1.2918924 0.13076407 -0.008119613 -1.5921938 0.7152057 1.2823656 0.14833963 -1.5982281 0.14258766 0.69708097 1.1269294 -0.3702994 1.7690799 -1.0539105 -0.3883087 1.2654356 -1.0653673 0.7081295 1.8148098 -0.3760494 0.70190024 1.8159649 0.0023030937 0.6981086 -1.5829797 1.1325004 0.71370757 0.13553768 1.2720246 1.782155 -1.0586222 1.7833469 -0.3656724 1.1467413 1.8045696 -0.3799261 1.808663 -0.35972917 -1.5985887 1.2487292 -1.3720822 -0.36982825 0.0036041439 0.003875047 1.1328361 1.7951887 -0.35707814 -1.3751341 -1.5837908 1.2654641
0.08108108 1.29117 0.13109452 -0.007730812 -1.5903647 0.71513563 1.2816944 0.14864975 -1.5964224 0.14293462 0.6968136 1.1261575 -0.36967474 1.7678139 -1.052603 -0.38768232 1.2647036 -1.0640522 0.7079391 1.8135589 -0.3754068 0.7016803 1.8148581 0.0026854575 0.6980381 -1.581206 1.1319551 0.713713 0.13584736 1.2711031 1.7808064 -1.0572281 1.7819512 -0.36505815 1.1462077 1.803512 -0.37927502 1.8074464 -0.35915387 -1.5968564 1.2478291 -1.370465 -0.369182 0.003965646 0.004248351 1.1321204 1.7940259 -0.35651794 -1.3735149 -1.5820191 1.264817
0.082082085 1.2904472 0.13142818 -0.0073392987 -1.5885351 0.7150632 1.2810218 0.14895892 -1.5946143 0.14328212 0.69654673 1.1253877 -0.36905223 1.7665529 -1.0512922 -0.3870531 1.2639723 -1.0627322 0.7077478 1.8123122 -0.37476712 0.70146114 1.8137544 0.0030664504 0.697967 -1.5794355 1.1314092 0.7137159 0.1361585 1.270183 1.7794642 -1.0558301 1.780561 -0.36444563 1.1456736 1.8024576 -0.37862644 1.8062338 -0.35858017 -1.5951228 1.2469308 -1.3688476 -0.36854023 0.004327476 0.004621446 1.1314049 1.7928665 -0.35596114 -1.3718951 -1.5802486 1.2641696
0.083083086 1.2897224 0.13176513 -0.006946504 -1.5867062 0.71498716 1.2803465 0.14926715 -1.5928054 0.14363 0.6962808 1.12462 -0.36843258 1.7652979 -1.0499798 -0.38642251 1.2632407 -1.0614079 0.7075553 1.8110689 -0.37413114 0.7012418 1.812654 0.0034468174 0.6978952 -1.5776663 1.1308624 0.71371406 0.13647096 1.2692642 1.7781284 -1.0544283 1.7791767 -0.3638355 1.1451389 1.8014063 -0.3779803 1.8050246 -0.35800874 -1.5933864 1.2460344 -1.3672305 -0.3679035 0.004689753 0.0049928725 1.1306902 1.7917111 -0.3554073 -1.3702757 -1.5784802 1.2635224
0.084084086 1.2889959 0.13210374 -0.006552458 -1.5848763 0.71490824 1.2796694 0.14957479 -1.5909936 0.14397803 0.6960147 1.1238538 -0.36781615 1.7640483 -1.048667 -0.38579077 1.2625096 -1.0600808 0.70736074 1.8098294 -0.37349838 0.70102125 1.8115557 0.003825575 0.69782126 -1.5758997 1.130315 0.71370924 0.13678369 1.2683465 1.776799 -1.0530233 1.7777973 -0.36322802 1.144603 1.8003582 -0.37733787 1.8038188 -0.3574403 -1.5916475 1.2451403 -1.365614 -0.3672716 0.0050515234 0.0053629875 1.129976 1.7905589 -0.3548572 -1.368655 -1.576713 1.2628744
0.08508509 1.2882683 0.13244468 -0.0061575472 -1.5830452 0.7148259 1.2789909 0.14988092 -1.5891795 0.14432523 0.69574887 1.1230896 -0.3672028 1.7628038 -1.0473529 -0.38515767 1.2617784 -1.0587506 0.7071649 1.8085926 -0.37286976 0.70080006 1.81046 0.004202932 0.69774556 -1.5741355 1.1297671 0.7136996 0.13709822 1.2674303 1.7754751 -1.0516138 1.7764231 -0.36262307 1.1440665 1.799312 -0.3766983 1.8026161 -0.35687366 -1.5899062 1.2442476 -1.3639972 -0.36664522 0.0054129064 0.0057315826 1.1292622 1.7894094 -0.3543104 -1.367034 -1.5749465 1.2622252
0.08608609 1.2875394 0.13278791 -0.0057623684 -1.5812138 0.7147404 1.2783096 0.15018643 -1.5873632 0.14467213 0.69548315 1.1223274 -0.36659282 1.7615638 -1.046039 -0.38452512 1.2610475 -1.057419 0.70696735 1.8073587 -0.3722455 0.7005782 1.8093661 0.0045788586 0.69766796 -1.5723712 1.1292176 0.7136857 0.13741276 1.2665161 1.7741573 -1.0502019 1.7750536 -0.36202103 1.1435285 1.7982681 -0.37606305 1.801416 -0.35631037 -1.5881618 1.2433578 -1.3623806 -0.36602455 0.0057732463 0.0060984194 1.1285489 1.7882621 -0.3537667 -1.3654127 -1.5731809 1.2615762
0.08708709 1.2868088 0.13313228 -0.005366951 -1.579381 0.7146501 1.2776263 0.15049101 -1.5855445 0.14501876 0.6952176 1.1215668 -0.36598656 1.7603279 -1.0447254 -0.3838933 1.2603167 -1.0560856 0.70676786 1.8061278 -0.37162614 0.7003552 1.8082739 0.004953027 0.69758743 -1.5706091 1.1286674 0.71366733 0.13772684 1.2656034 1.7728441 -1.0487866 1.7736892 -0.36142263 1.1429901 1.7972255 -0.37543184 1.8002185 -0.3557496 -1.5864147 1.2424697 -1.3607643 -0.36540997 0.006132692 0.006463349 1.1278355 1.7871177 -0.35322747 -1.363792 -1.5714158 1.2609267
0.08808809 1.2860775 0.13347802 -0.0049710274 -1.5775466 0.7145571 1.2769406 0.15079427 -1.5837224 0.1453642 0.6949519 1.1208084 -0.36538446 1.7590973 -1.0434133 -0.38326156 1.2595857 -1.0547522 0.70656633 1.8048992 -0.37101167 0.7001311 1.8071834 0.0053251684 0.6975046 -1.5688486 1.1281159 0.7136444 0.13804162 1.2646928 1.7715373 -1.04737 1.7723292 -0.36082655 1.1424512 1.7961847 -0.37480468 1.7990234 -0.3551921 -1.5846633 1.2415836 -1.3591492 -0.36480066 0.0064912736 0.006826639 1.1271226 1.7859752 -0.3526913 -1.3621702 -1.5696528 1.2602755
0.08908909 1.2853441 0.13382462 -0.0045756996 -1.5757096 0.7144598 1.2762529 0.15109672 -1.5818971 0.14570856 0.69468576 1.1200517 -0.36478642 1.7578697 -1.0421025 -0.38263175 1.2588544 -1.0534176 0.70636326 1.8036726 -0.37040216 0.6999051 1.8060933 0.005695224 0.6974195 -1.5670891 1.1275635 0.7136167 0.13835567 1.2637832 1.7702343 -1.0459518 1.7709732 -0.36023384 1.1419104 1.7951448 -0.37418276 1.79783 -0.35463715 -1.5829108 1.240699 -1.3575361 -0.36419782 0.0068487525 0.007187456 1.1264099 1.784834 -0.35215962 -1.3605504 -1.5678926 1.2596234
0.09009009 1.2846096 0.13417187 -0.004181057 -1.5738708 0.7143587 1.2755628 0.15139836 -1.5800676 0.14605212 0.6944195 1.1192973 -0.36419255 1.7566465 -1.0407935 -0.38200343 1.2581224 -1.0520847 0.7061578 1.8024482 -0.36979848 0.6996782 1.8050044 0.0060639977 0.6973307 -1.5653322 1.1270102 0.7135836 0.13866949 1.2628757 1.7689369 -1.0445328 1.7696218 -0.35964483 1.141369 1.7941062 -0.373565 1.7966387 -0.35408565 -1.5811555 1.2398164 -1.3559251 -0.36360118 0.0072048903 0.0075466037 1.125698 1.7836955 -0.3516312 -1.3589313 -1.5661339 1.2589704
0.09109109 1.2838738 0.13451937 -0.003787011 -1.5720298 0.71425366 1.2748712 0.15169907 -1.5782349 0.1463941 0.69415295 1.1185449 -0.36360267 1.755426 -1.0394871 -0.38137686 1.2573905 -1.0507522 0.7059505 1.8012253 -0.36920005 0.6994499 1.8039161 0.0064305663 0.6972395 -1.5635784 1.1264559 0.7135459 0.13898301 1.2619703 1.7676432 -1.0431132 1.7682735 -0.35905904 1.1408267 1.7930677 -0.37295246 1.7954483 -0.35353673 -1.5793974 1.2389364 -1.3543158 -0.36301035 0.0075606406 0.0079031885 1.1249859 1.7825574 -0.35110703 -1.3573143 -1.5643778 1.2583168
0.09209209 1.2831366 0.13486683 -0.0033940673 -1.5701871 0.71414465 1.2741773 0.1519987 -1.5763984 0.14673394 0.6938866 1.1177942 -0.3630178 1.7542094 -1.0381839 -0.38075268 1.2566582 -1.0494211 0.70574105 1.8000039 -0.3686083 0.69922006 1.8028278 0.0067946315 0.69714475 -1.561827 1.1259003 0.7135031 0.13929522 1.2610664 1.766354 -1.0416939 1.7669294 -0.3584771 1.140283 1.7920296 -0.37234548 1.7942597 -0.35299128 -1.5776389 1.238058 -1.3527112 -0.36242655 0.007914096 0.008257896 1.1242746 1.7814202 -0.3505869 -1.3557005 -1.5626264 1.2576618
0.09309309 1.2823985 0.13521338 -0.0030020475 -1.5683435 0.7140318 1.2734815 0.15229768 -1.5745589 0.1470724 0.69361943 1.1170453 -0.36243737 1.7529955 -1.0368836 -0.380131 1.2559257 -1.048092 0.7055294 1.7987834 -0.3680214 0.69898903 1.8017395 0.007156819 0.69704634 -1.5600787 1.125344 0.7134553 0.13960615 1.2601647 1.7650683 -1.0402746 1.7655883 -0.3578986 1.1397386 1.7909908 -0.37174416 1.7930717 -0.35244918 -1.5758792 1.2371811 -1.3511094 -0.3618489 0.008266658 0.00861001 1.1235638 1.7802835 -0.35007054 -1.3540905 -1.5608773 1.2570053
0.0940941 1.2816589 0.13556021 -0.002610892 -1.5664991 0.713915 1.2727835 0.15259588 -1.5727174 0.1474086 0.69335264 1.1162999 -0.3618613 1.751784 -1.0355865 -0.3795122 1.2551926 -1.0467656 0.7053163 1.7975639 -0.36744094 0.6987563 1.8006511 0.00751704 0.69694555 -1.5583336 1.1247865 0.713403 0.13991603 1.2592651 1.7637867 -1.0388558 1.7642503 -0.35732335 1.139193 1.7899517 -0.3711476 1.7918843 -0.35191 -1.5741184 1.2363071 -1.3495122 -0.36127737 0.0086174905 0.008960009 1.1228534 1.7791475 -0.3495578 -1.3524833 -1.5591313 1.256348
0.0950951 1.2809184 0.13590562 -0.0022211075 -1.5646535 0.7137941 1.2720836 0.15289246 -1.5708729 0.14774254 0.6930852 1.1155548 -0.3612899 1.7505751 -1.0342935 -0.37889615 1.254459 -1.0454417 0.70510125 1.796345 -0.36686665 0.6985221 1.7995621 0.007874966 0.6968412 -1.5565921 1.1242278 0.71334577 0.14022449 1.2583678 1.7625087 -1.0374384 1.7629157 -0.35675198 1.1386462 1.7889128 -0.3705573 1.7906971 -0.3513737 -1.5723579 1.2354349 -1.34792 -0.36071283 0.008967519 0.009307504 1.1221437 1.7780112 -0.3490492 -1.3508799 -1.5573897 1.2556896
0.0960961 1.2801769 0.13625053 -0.001832515 -1.562809 0.7136699 1.2713819 0.15318882 -1.5690281 0.14807451 0.692818 1.1148137 -0.36072323 1.7493688 -1.0330045 -0.37828302 1.2537255 -1.0441209 0.7048842 1.795127 -0.366298 0.6982868 1.7984719 0.008231223 0.69673383 -1.554853 1.123668 0.71328396 0.14053157 1.2574733 1.7612334 -1.0360221 1.7615838 -0.35618436 1.1380994 1.787872 -0.36997265 1.7895104 -0.35084057 -1.5705969 1.234565 -1.3463318 -0.3601548 0.009315699 0.009653538 1.1214347 1.7768751 -0.34854427 -1.3492818 -1.5556517 1.2550303
0.0970971 1.2794342 0.13659358 -0.0014448464 -1.5609652 0.7135414 1.2706785 0.15348376 -1.5671823 0.1484043 0.6925505 1.1140743 -0.36016205 1.748165 -1.0317205 -0.3776733 1.2529917 -1.0428036 0.7046656 1.7939081 -0.36573556 0.69805 1.7973806 0.008585334 0.696622 -1.5531172 1.1231074 0.7132175 0.14083624 1.2565804 1.7599611 -1.0346074 1.7602541 -0.35562065 1.137551 1.7868301 -0.3693936 1.7883236 -0.35031098 -1.5688374 1.2336967 -1.3447498 -0.3596033 0.009662181 0.009997427 1.1207265 1.7757382 -0.3480434 -1.3476886 -1.5539176 1.2543696
0.0980981 1.2786906 0.13693565 -0.001058042 -1.5591205 0.71340966 1.2699729 0.15377766 -1.5653343 0.14873108 0.69228375 1.113337 -0.3596047 1.7469645 -1.0304406 -0.37706697 1.2522571 -1.0414906 0.7044456 1.79269 -0.36517882 0.6978122 1.7962883 0.008937508 0.6965079 -1.5513852 1.1225454 0.71314704 0.14114031 1.25569 1.7586918 -1.0331945 1.7589269 -0.35505974 1.1370016 1.7857869 -0.36881995 1.7871367 -0.3497835 -1.5670786 1.232831 -1.343173 -0.35905802 0.010008156 0.01033932 1.1200194 1.7746018 -0.34754574 -1.3460996 -1.5521863 1.2537074
0.0990991 1.2779465 0.13727534 -0.0006722808 -1.5572783 0.71327436 1.2692665 0.15407032 -1.563487 0.1490556 0.6920161 1.1126028 -0.35905224 1.7457665 -1.0291659 -0.37646446 1.2515223 -1.0401812 0.70422304 1.7914712 -0.36462775 0.69757247 1.7951939 0.009288371 0.69639015 -1.5496564 1.1219828 0.71307194 0.14144123 1.2548027 1.7574244 -1.0317837 1.7576019 -0.3545028 1.1364518 1.7847416 -0.36825162 1.7859486 -0.3492598 -1.5653205 1.2319682 -1.3416016 -0.35851848 0.010352224 0.010680109 1.1193126 1.7734632 -0.34705237 -1.3445165 -1.5504596 1.2530446
0.1001001 1.2772012 0.13761422 -0.00028821826 -1.5554365 0.71313614 1.2685578 0.15436187 -1.5616398 0.14937744 0.6917496 1.1118708 -0.35850427 1.7445717 -1.0278964 -0.37586567 1.2507871 -1.0388763 0.7039999 1.7902521 -0.36408272 0.6973323 1.794098 0.009637117 0.69626886 -1.5479314 1.1214192 0.7129924 0.14174047 1.2539171 1.7561595 -1.0303758 1.7562792 -0.35394943 1.1359015 1.7836949 -0.36768943 1.78476 -0.3487388 -1.5635641 1.2311066 -1.3400366 -0.35798532 0.010694802 0.011018932 1.1186075 1.7723246 -0.34656188 -1.3429394 -1.5487365 1.2523807
0.1011011 1.2764553 0.1379503 9.5039606e-05 -1.5535959 0.7129941 1.2678478 0.15465248 -1.5597928 0.14969641 0.69148296 1.1111416 -0.35796058 1.7433804 -1.0266324 -0.3752708 1.2500522 -1.0375762 0.70377505 1.7890313 -0.36354327 0.69709116 1.7929999 0.009984851 0.6961449 -1.5462098 1.1208543 0.7129087 0.14203793 1.2530348 1.7548974 -1.0289705 1.754959 -0.35339886 1.1353499 1.7826449 -0.3671317 1.7835705 -0.3482205 -1.5618098 1.230248 -1.3384771 -0.35745865 0.011035442 0.011356622 1.117903 1.7711844 -0.34607545 -1.3413668 -1.5470179 1.2517154
0.1021021 1.2757086 0.138284 0.00047674775 -1.5517589 0.7128496 1.2671363 0.15494126 -1.5579469 0.1500125 0.6912168 1.1104146 -0.3574213 1.7421924 -1.0253739 -0.37467954 1.2493162 -1.036281 0.7035493 1.7878106 -0.36300963 0.69684863 1.7918996 0.010331005 0.6960176 -1.5444921 1.1202896 0.71282166 0.14233354 1.2521544 1.7536371 -1.0275679 1.7536415 -0.352852 1.1347975 1.7815933 -0.3665796 1.7823793 -0.34770498 -1.5600572 1.2293912 -1.336923 -0.3569371 0.011375189 0.011692524 1.1171995 1.7700441 -0.34559238 -1.3398005 -1.5453031 1.2510492
0.1031031 1.2749617 0.138616 0.00085771084 -1.549923 0.71270216 1.2664235 0.15522954 -1.5561019 0.1503253 0.6909512 1.1096911 -0.35688585 1.7410078 -1.0241212 -0.3740928 1.2485805 -1.0349903 0.7033222 1.7865874 -0.36248195 0.6966058 1.790797 0.010676116 0.69588673 -1.5427773 1.1197234 0.7127301 0.14262593 1.2512774 1.7523793 -1.0261683 1.7523268 -0.35230836 1.1342447 1.7805386 -0.36603335 1.7811866 -0.34719208 -1.5583069 1.2285371 -1.3353758 -0.35642177 0.011713386 0.012027621 1.1164979 1.7689037 -0.34511226 -1.3382399 -1.5435933 1.2503822
0.1041041 1.2742137 0.13894567 0.0012377203 -1.5480897 0.712552 1.2657094 0.1555166 -1.5542579 0.15063551 0.6906867 1.1089694 -0.35635474 1.7398262 -1.0228747 -0.37351033 1.247845 -1.0337055 0.70309484 1.7853637 -0.3619603 0.69636244 1.7896922 0.011020243 0.6957531 -1.5410674 1.1191566 0.7126349 0.14291713 1.2504032 1.751125 -1.0247722 1.7510157 -0.35176748 1.1336914 1.7794824 -0.36549205 1.7799923 -0.34668124 -1.5565591 1.2276855 -1.3338344 -0.35591167 0.012050241 0.012361884 1.1157973 1.7677623 -0.34463522 -1.3366841 -1.5418866 1.2497143
0.1051051 1.2734658 0.13927227 0.001616329 -1.5462599 0.7123996 1.2649943 0.15580264 -1.5524168 0.1509425 0.6904229 1.1082515 -0.35582754 1.7386489 -1.0216341 -0.37293214 1.2471087 -1.0324252 0.70286644 1.7841382 -0.36144346 0.69611907 1.7885842 0.011363655 0.69561625 -1.5393605 1.1185893 0.71253633 0.14320558 1.2495316 1.7498729 -1.0233793 1.7497078 -0.35122964 1.1331377 1.7784232 -0.36495596 1.778797 -0.34617272 -1.5548145 1.2268363 -1.3322992 -0.35540712 0.012385488 0.012694538 1.1150978 1.7666212 -0.34416124 -1.335135 -1.5401847 1.2490453
0.1061061 1.2727172 0.13959658 0.0019936562 -1.5444323 0.71224463 1.2642776 0.15608743 -1.5505774 0.15124658 0.69016016 1.1075356 -0.3553041 1.7374747 -1.0203995 -0.37235844 1.2463726 -1.0311501 0.70263773 1.7829114 -0.3609325 0.6958753 1.7874744 0.011705786 0.69547707 -1.537658 1.1180212 0.71243453 0.14349118 1.248663 1.7486237 -1.0219901 1.7484033 -0.350694 1.1325833 1.7773633 -0.3644256 1.7776011 -0.34566677 -1.5530727 1.2259893 -1.3307698 -0.35490787 0.01271975 0.013026416 1.1143997 1.76548 -0.34368992 -1.3335924 -1.5384885 1.248375
0.10710711 1.2719682 0.13991848 0.0023709834 -1.5426081 0.71208787 1.2635602 0.15637213 -1.5487401 0.15154713 0.6898988 1.1068232 -0.3547846 1.7363044 -1.019171 -0.37178874 1.2456366 -1.0298803 0.70240915 1.7816839 -0.36042717 0.6956315 1.7863622 0.012047917 0.6953351 -1.5359592 1.1174531 0.7123293 0.14377525 1.2477974 1.7473788 -1.0206048 1.7471024 -0.3501613 1.1320288 1.7763017 -0.3638994 1.7764044 -0.34516245 -1.5513345 1.2251455 -1.329247 -0.3544136 0.013052523 0.013358176 1.1137037 1.7643391 -0.34322104 -1.3320546 -1.5367955 1.2477046
0.10810811 1.2712187 0.140237 0.0027469695 -1.5407872 0.7119291 1.2628419 0.15665525 -1.5469053 0.15184459 0.68963826 1.1061134 -0.3542686 1.7351375 -1.0179484 -0.37122405 1.2448996 -1.0286167 0.70218 1.780456 -0.35992733 0.69538796 1.785248 0.012389451 0.6951904 -1.5342646 1.116885 0.71222097 0.14405632 1.2469345 1.7461363 -1.0192235 1.7458048 -0.34963083 1.1314737 1.7752389 -0.36337918 1.7752078 -0.3446598 -1.5495995 1.2243036 -1.3277307 -0.35392484 0.0133835375 0.013688862 1.113009 1.7631984 -0.34275413 -1.3305235 -1.5351074 1.2470324
0.10910911 1.2704692 0.1405532 0.0031222105 -1.5389692 0.71176803 1.2621224 0.15693903 -1.5450726 0.15213919 0.6893794 1.1054068 -0.35375667 1.7339739 -1.0167323 -0.3706638 1.2441638 -1.0273582 0.701951 1.7792276 -0.3594334 0.69514513 1.7841321 0.012730479 0.6950426 -1.5325732 1.1163162 0.7121092 0.14433539 1.2460747 1.7448968 -1.0178463 1.7445114 -0.34910342 1.130918 1.7741752 -0.362864 1.7740107 -0.34415916 -1.5478681 1.2234645 -1.3262205 -0.35344058 0.013712406 0.014018744 1.1123158 1.7620577 -0.34229016 -1.3289988 -1.5334234 1.2463601
0.11011011 1.2697196 0.14086604 0.0034968257 -1.5371542 0.7116055 1.261402 0.15722144 -1.543242 0.15243003 0.68912256 1.104703 -0.3532477 1.7328142 -1.0155213 -0.37010846 1.2434275 -1.026105 0.7017226 1.7779996 -0.35894448 0.6949017 1.7830155 0.01307103 0.6948929 -1.5308869 1.1157469 0.71199495 0.14461178 1.2452182 1.7436612 -1.0164728 1.7432212 -0.3485771 1.130362 1.773111 -0.36235297 1.7728145 -0.34365958 -1.5461406 1.2226274 -1.3247159 -0.35296106 0.0140402615 0.0143479705 1.1116244 1.7609179 -0.3418283 -1.3274794 -1.5317445 1.2456872
0.11111111 1.26897 0.14117676 0.0038698316 -1.5353422 0.7114421 1.2606814 0.15750325 -1.5414135 0.15271813 0.6888671 1.1040025 -0.35274243 1.7316579 -1.014317 -0.36955702 1.2426916 -1.0248578 0.7014944 1.7767717 -0.35846063 0.69465995 1.7818974 0.013410807 0.69474113 -1.5292046 1.1151782 0.7118779 0.14488608 1.2443647 1.7424282 -1.0151036 1.7419355 -0.34805357 1.1298065 1.7720459 -0.36184713 1.7716186 -0.34316194 -1.5444174 1.2217934 -1.3232187 -0.35248592 0.014365345 0.0146764815 1.1109349 1.7597786 -0.34136793 -1.3259664 -1.5300713 1.2450136
0.11211211 1.2682197 0.14148375 0.004242182 -1.5335331 0.71127653 1.2599596 0.15778479 -1.5395873 0.15300286 0.6886142 1.1033049 -0.35224032 1.730505 -1.0131186 -0.3690111 1.2419553 -1.0236163 0.70126694 1.7755446 -0.35798186 0.69441867 1.7807786 0.013751119 0.69458735 -1.5275271 1.1146088 0.7117589 0.14515793 1.2435144 1.741199 -1.0137393 1.7406532 -0.34753183 1.1292503 1.7709804 -0.3613461 1.7704229 -0.34266543 -1.5426974 1.2209619 -1.3217278 -0.35201567 0.014689326 0.01500389 1.1102473 1.7586409 -0.3409099 -1.3244593 -1.5284014 1.2443391
0.11311311 1.2674698 0.1417886 0.004613608 -1.5317274 0.71111023 1.259237 0.15806627 -1.5377642 0.15328404 0.6883637 1.1026107 -0.35174125 1.7293553 -1.0119262 -0.36846974 1.2412188 -1.0223806 0.70104015 1.7743186 -0.3575088 0.6941784 1.7796599 0.0140903 0.6944308 -1.5258526 1.1140395 0.7116368 0.1454275 1.2426666 1.7399728 -1.0123789 1.7393749 -0.34701192 1.1286939 1.7699145 -0.36084977 1.7692287 -0.3421701 -1.540981 1.2201325 -1.3202429 -0.35154983 0.015010208 0.015331149 1.1095617 1.7575035 -0.34045297 -1.3229597 -1.5267375 1.2436643
0.11411411 1.2667195 0.14208964 0.0049836934 -1.5299239 0.71094286 1.2585144 0.15834686 -1.535943 0.15356222 0.68811435 1.1019188 -0.35124594 1.728209 -1.0107392 -0.36793298 1.2404826 -1.0211506 0.7008145 1.7730937 -0.3570407 0.6939392 1.7785406 0.01442939 0.69427305 -1.5241823 1.113471 0.7115128 0.1456944 1.2418218 1.7387497 -1.0110233 1.7380999 -0.34649417 1.1281375 1.7688482 -0.3603577 1.7680354 -0.34167582 -1.5392678 1.219306 -1.3187648 -0.35108864 0.01532945 0.015657037 1.1088774 1.7563668 -0.33999833 -1.3214655 -1.5250776 1.2429878
0.11511511 1.2659693 0.14238814 0.005352497 -1.5281242 0.71077484 1.2577906 0.15862757 -1.5341245 0.15383705 0.68786776 1.1012306 -0.35075337 1.7270663 -1.0095587 -0.36740094 1.2397463 -1.0199273 0.7005899 1.7718698 -0.35657775 0.69370174 1.7774209 0.014767975 0.6941138 -1.5225153 1.1129017 0.71138674 0.14595911 1.2409807 1.73753 -1.0096725 1.7368289 -0.34597784 1.1275806 1.7677823 -0.3598709 1.7668436 -0.34118277 -1.537558 1.2184818 -1.3172932 -0.3506316 0.015645623 0.01598239 1.1081959 1.7552319 -0.33954525 -1.319978 -1.523422 1.2423115
0.116116114 1.2652191 0.14268333 0.0057196915 -1.5263269 0.71060634 1.2570662 0.15890768 -1.5323081 0.15410852 0.68762326 1.100545 -0.3502633 1.7259262 -1.0083841 -0.3668734 1.23901 -1.0187094 0.7003667 1.7706469 -0.35611925 0.6934652 1.7763015 0.015105933 0.6939527 -1.5208516 1.1123326 0.71125853 0.14622131 1.2401421 1.7363132 -1.008326 1.735562 -0.34546334 1.1270237 1.7667155 -0.3593885 1.7656521 -0.34069043 -1.5358518 1.2176598 -1.3158276 -0.3501782 0.015959859 0.016306818 1.1075157 1.7540977 -0.3390931 -1.3184965 -1.5217705 1.2416342
0.117117114 1.2644687 0.14297542 0.0060863197 -1.5245328 0.7104367 1.2563415 0.15918776 -1.5304937 0.1543769 0.6873814 1.0998626 -0.3497764 1.7247882 -1.0072157 -0.3663507 1.2382731 -1.017498 0.7001443 1.769426 -0.35566595 0.6932304 1.7751818 0.015443563 0.69379 -1.519191 1.1117637 0.7111288 0.14648145 1.2393061 1.7351 -1.0069842 1.7342986 -0.34494975 1.1264663 1.7656486 -0.3589096 1.764462 -0.34019884 -1.5341492 1.2168401 -1.314369 -0.34972858 0.016271472 0.016630054 1.106837 1.7529645 -0.33864284 -1.3170214 -1.520123 1.2409558
0.118118115 1.2637178 0.14326432 0.0064510703 -1.5227408 0.71026725 1.2556161 0.15946749 -1.5286825 0.15464199 0.6871418 1.099183 -0.34929234 1.7236534 -1.0060527 -0.36583275 1.2375365 -1.0162921 0.6999239 1.7682064 -0.35521734 0.6929966 1.7740625 0.015780687 0.69362605 -1.5175344 1.1111945 0.71099746 0.14673907 1.2384729 1.73389 -1.0056471 1.7330389 -0.3444379 1.1259089 1.7645822 -0.35843575 1.7632735 -0.3397082 -1.5324492 1.2160225 -1.3129165 -0.34928328 0.016580343 0.016952693 1.1061605 1.7518324 -0.33819303 -1.3155525 -1.5184791 1.2402773
0.11911912 1.2629668 0.14355046 0.0068139434 -1.5209512 0.7100971 1.2548897 0.15974665 -1.5268726 0.15490279 0.68690395 1.0985059 -0.3488107 1.7225219 -1.0048957 -0.3653185 1.2367996 -1.0150924 0.6997042 1.7669886 -0.35477358 0.6927648 1.7729427 0.016117603 0.6934612 -1.5158793 1.1106254 0.7108644 0.14699423 1.2376422 1.7326833 -1.0043155 1.7317828 -0.3439273 1.1253506 1.7635155 -0.35796666 1.7620863 -0.3392177 -1.5307527 1.2152072 -1.3114705 -0.3488417 0.016886622 0.017273903 1.1054856 1.7507017 -0.33774477 -1.3140905 -1.5168394 1.239598
0.12012012 1.2622156 0.14383304 0.0071757734 -1.5191656 0.70992684 1.2541631 0.1600262 -1.5250666 0.15516174 0.6866683 1.0978318 -0.348332 1.7213925 -1.0037444 -0.36480877 1.2360638 -1.0138992 0.6994855 1.7657721 -0.3543339 0.69253373 1.7718236 0.016453564 0.6932952 -1.5142276 1.1100559 0.71072996 0.14724717 1.2368143 1.7314802 -1.0029874 1.7305312 -0.34341767 1.1247927 1.7624489 -0.35750008 1.7609005 -0.3387277 -1.5290596 1.2143946 -1.3100307 -0.34840333 0.017190546 0.017594218 1.1048127 1.7495716 -0.33729765 -1.3126338 -1.515202 1.2389183
0.12112112 1.2614639 0.14411214 0.0075362027 -1.5173824 0.709756 1.2534356 0.16030523 -1.523262 0.15541661 0.6864346 1.0971596 -0.34785545 1.7202653 -1.0025992 -0.36430308 1.2353276 -1.0127115 0.6992679 1.7645574 -0.35389906 0.69230485 1.7707047 0.01678878 0.6931273 -1.5125779 1.1094868 0.7105938 0.14749813 1.2359891 1.7302798 -1.0016642 1.7292824 -0.34290996 1.1242337 1.7613823 -0.35703853 1.7597157 -0.33823842 -1.5273697 1.213584 -1.3085979 -0.34796906 0.0174914 0.017913371 1.1041414 1.748443 -0.3368513 -1.311185 -1.5135691 1.2382387
0.122122124 1.2607117 0.14438888 0.007894874 -1.5156021 0.7095847 1.2527074 0.16058445 -1.521461 0.15566826 0.6862025 1.0964907 -0.34738156 1.7191406 -1.0014596 -0.36380106 1.2345923 -1.0115304 0.6990522 1.763344 -0.3534689 0.69207627 1.7695858 0.017123997 0.6929594 -1.5109309 1.108917 0.71045655 0.1477463 1.2351663 1.7290826 -1.0003448 1.7280383 -0.34240264 1.1236751 1.7603155 -0.35658076 1.7585325 -0.33774918 -1.5256827 1.2127763 -1.3071711 -0.347538 0.017789066 0.018232018 1.1034718 1.7473148 -0.3364057 -1.3097405 -1.5119381 1.2375591
0.123123124 1.2599595 0.14466232 0.008251995 -1.5138241 0.709414 1.2519785 0.16086298 -1.5196612 0.15591651 0.68597305 1.0958242 -0.34690934 1.7180183 -1.0003256 -0.36330196 1.2338575 -1.0103552 0.69883704 1.7621329 -0.35304296 0.6918498 1.7684677 0.017458618 0.6927907 -1.5092852 1.1083481 0.7103182 0.1479922 1.2343457 1.7278885 -0.9990301 1.7267973 -0.34189588 1.1231158 1.759249 -0.35612682 1.7573512 -0.33726025 -1.5239987 1.2119715 -1.3057504 -0.34710985 0.018084764 0.018549144 1.1028035 1.7461883 -0.33596063 -1.3083031 -1.5103104 1.2368804
0.124124125 1.2592064 0.14493191 0.008607507 -1.5120492 0.70924264 1.2512493 0.16114113 -1.5178647 0.15616179 0.68574536 1.0951604 -0.34644023 1.7168982 -0.9991979 -0.3628069 1.2331237 -1.0091858 0.69862247 1.7609234 -0.3526202 0.69162434 1.7673495 0.017792493 0.69262105 -1.5076432 1.1077789 0.7101787 0.14823616 1.2335274 1.7266979 -0.9977186 1.7255602 -0.34139073 1.1225555 1.7581826 -0.3556766 1.7561705 -0.3367716 -1.522318 1.2111694 -1.3043357 -0.3466851 0.018377393 0.018865079 1.1021365 1.7450628 -0.33551684 -1.3068705 -1.5086852 1.2362014
0.12512513 1.2584524 0.14519876 0.008961409 -1.5102777 0.709071 1.2505195 0.16141942 -1.516071 0.15640414 0.68551946 1.0944985 -0.34597272 1.7157804 -0.99807584 -0.3623144 1.232391 -1.0080217 0.69840986 1.7597156 -0.35220122 0.69140005 1.7662321 0.018126309 0.69245076 -1.5060018 1.1072092 0.71003777 0.1484778 1.2327106 1.7255101 -0.996411 1.7243272 -0.34088603 1.121995 1.7571158 -0.35523027 1.7549918 -0.33628324 -1.5206399 1.2103709 -1.3029262 -0.3462635 0.018668234 0.019180477 1.1014717 1.7439381 -0.33507368 -1.3054447 -1.5070627 1.2355235
0.12612613 1.2576985 0.14546308 0.009313792 -1.5085074 0.70889896 1.2497896 0.16169783 -1.5142794 0.15664244 0.6852956 1.0938394 -0.34550706 1.714665 -0.9969594 -0.3618249 1.2316597 -1.0068632 0.6981982 1.7585094 -0.35178617 0.6911777 1.7651148 0.018459499 0.69227946 -1.5043625 1.1066391 0.7098959 0.1487174 1.2318966 1.7243254 -0.9951068 1.7230974 -0.34038204 1.1214334 1.7560492 -0.35478723 1.753814 -0.33579475 -1.5189655 1.2095747 -1.3015218 -0.34584475 0.0189569 0.019494861 1.1008083 1.7428144 -0.3346306 -1.3040235 -1.5054433 1.2348462
0.12712713 1.2569437 0.1457242 0.009664744 -1.5067413 0.7087267 1.24906 0.16197535 -1.5124906 0.15687814 0.685073 1.093182 -0.3450435 1.7135514 -0.99584836 -0.36133793 1.2309299 -1.0057098 0.69798696 1.7573056 -0.3513736 0.69095504 1.7639979 0.018792331 0.6921082 -1.5027246 1.106069 0.7097533 0.14895463 1.2310836 1.7231439 -0.99380577 1.721871 -0.33987832 1.1208718 1.7549826 -0.35434747 1.7526383 -0.33530602 -1.5172936 1.2087827 -1.3001225 -0.34542882 0.019243598 0.019807726 1.1001462 1.7416918 -0.3341879 -1.3026075 -1.5038264 1.2341703
0.12812813 1.256188 0.14598262 0.010014474 -1.5049767 0.7085539 1.2483306 0.16225356 -1.5107046 0.15711129 0.68485284 1.0925263 -0.34458166 1.7124398 -0.9947416 -0.36085376 1.230202 -1.0045607 0.6977771 1.7561032 -0.35096413 0.6907348 1.7628816 0.01912418 0.69193673 -1.5010896 1.105499 0.70960915 0.14918959 1.2302729 1.7219651 -0.9925081 1.7206484 -0.33937532 1.1203086 1.7539157 -0.35391006 1.7514634 -0.33481702 -1.5156243 1.207994 -1.2987275 -0.34501547 0.019528508 0.020119697 1.0994861 1.74057 -0.33374614 -1.3011961 -1.5022111 1.2334958
0.12912913 1.2554324 0.14623874 0.010362774 -1.5032153 0.70838124 1.2476017 0.16253117 -1.5089208 0.15734065 0.6846344 1.0918733 -0.34412193 1.7113309 -0.9936403 -0.36037165 1.2294753 -1.0034165 0.6975682 1.7549025 -0.35055697 0.69051576 1.761765 0.019455671 0.6917641 -1.4994553 1.1049293 0.7094639 0.14942312 1.2294644 1.7207886 -0.9912133 1.7194288 -0.3388728 1.1197455 1.7528485 -0.35347548 1.7502902 -0.33432806 -1.5139577 1.2072088 -1.2973378 -0.3446049 0.019812077 0.020430058 1.0988264 1.7394489 -0.33330417 -1.2997895 -1.5005984 1.232822
0.13013013 1.2546766 0.14649296 0.010709941 -1.501456 0.70820785 1.246874 0.16280845 -1.5071396 0.15756828 0.68441737 1.0912225 -0.3436631 1.7102233 -0.9925438 -0.35989168 1.2287505 -1.002277 0.6973599 1.7537031 -0.35015222 0.69029737 1.760649 0.019787073 0.6915908 -1.497822 1.1043595 0.70931786 0.14965501 1.2286581 1.7196155 -0.98992133 1.7182131 -0.33837074 1.119181 1.7517813 -0.3530433 1.7491181 -0.33383882 -1.5122948 1.206427 -1.295953 -0.34419638 0.02009362 0.020740509 1.0981685 1.7383288 -0.33286223 -1.2983868 -1.4989882 1.23215
0.13113113 1.2539207 0.1467449 0.011056662 -1.4996989 0.7080344 1.2461464 0.163086 -1.5053607 0.15779376 0.6842016 1.0905724 -0.34320542 1.7091172 -0.99145085 -0.35941368 1.2280282 -1.0011411 0.69715273 1.752506 -0.34974903 0.69008017 1.7595335 0.02011776 0.6914177 -1.4961901 1.1037903 0.7091707 0.14988536 1.2278537 1.7184443 -0.98863184 1.7170001 -0.33786914 1.1186153 1.7507144 -0.35261282 1.7479467 -0.33334935 -1.5106342 1.2056491 -1.2945712 -0.34378988 0.020374358 0.021050006 1.0975119 1.7372096 -0.33242065 -1.2969888 -1.4973797 1.2314789
0.13213213 1.2531648 0.14699471 0.011402249 -1.497945 0.7078601 1.2454205 0.16336346 -1.5035846 0.15801764 0.6839875 1.0899246 -0.34274915 1.7080137 -0.9903631 -0.3589375 1.2273067 -1.0000095 0.6969459 1.7513102 -0.3493478 0.68986386 1.7584178 0.020448238 0.69124466 -1.4945601 1.1032217 0.70902216 0.15011373 1.2270516 1.7172762 -0.9873456 1.7157906 -0.33736753 1.1180489 1.7496471 -0.352184 1.7467772 -0.33285952 -1.5089762 1.2048746 -1.2931936 -0.34338462 0.020653546 0.021357685 1.0968564 1.7360909 -0.3319795 -1.2955947 -1.4957728 1.2308097
0.13313313 1.2524097 0.14724347 0.011747479 -1.4961944 0.7076858 1.2446953 0.16364053 -1.5018117 0.15823877 0.6837745 1.0892783 -0.34229332 1.7069108 -0.989278 -0.35846245 1.2265887 -0.998881 0.69674015 1.7501158 -0.34894803 0.68964857 1.7573025 0.020778 0.6910719 -1.4929307 1.1026539 0.70887226 0.15034184 1.2262521 1.71611 -0.98606133 1.7145842 -0.3368662 1.1174815 1.7485796 -0.3517565 1.7456089 -0.33236945 -1.5073218 1.2041044 -1.2918198 -0.34298104 0.02093184 0.02166599 1.0962029 1.7349728 -0.33153772 -1.2942045 -1.4941688 1.2301424
0.13413413 1.2516546 0.14749011 0.0120924115 -1.4944451 0.70751095 1.2439716 0.1639179 -1.5000408 0.15845901 0.683563 1.0886337 -0.34183788 1.7058102 -0.98819673 -0.357989 1.2258717 -0.99775696 0.69653493 1.7489232 -0.34854916 0.6894337 1.7561879 0.021107972 0.6908992 -1.4913028 1.1020868 0.7087215 0.15056896 1.2254553 1.7149466 -0.9847796 1.7133807 -0.3363648 1.116913 1.7475114 -0.35133073 1.7444412 -0.33187827 -1.5056694 1.2033376 -1.2904499 -0.34257793 0.021209538 0.02197352 1.0955507 1.7338554 -0.33109593 -1.292817 -1.4925655 1.229477
0.13513513 1.2509005 0.14773628 0.012436837 -1.4926982 0.7073357 1.2432489 0.16419482 -1.4982722 0.15867746 0.6833533 1.087991 -0.34138256 1.7047108 -0.9871187 -0.35751608 1.2251576 -0.9966362 0.6963309 1.7477323 -0.34815156 0.6892208 1.7550732 0.021437645 0.6907275 -1.4896755 1.1015211 0.70857 0.15079579 1.2246614 1.7137858 -0.9834994 1.71218 -0.33586267 1.116344 1.746443 -0.3509056 1.7432749 -0.3313864 -1.50402 1.2025748 -1.2890832 -0.34217566 0.021486849 0.02228129 1.0949011 1.732739 -0.33065286 -1.2914345 -1.4909647 1.2288133
0.13613613 1.2501472 0.1479806 0.012780815 -1.4909546 0.70715964 1.2425281 0.16447175 -1.4965066 0.15889499 0.6831441 1.08735 -0.34092718 1.7036126 -0.98604405 -0.3570448 1.2244456 -0.9955181 0.6961266 1.7465421 -0.3477543 0.6890081 1.7539583 0.021767825 0.69055593 -1.4880502 1.1009558 0.7084172 0.15102157 1.2238696 1.7126265 -0.9822224 1.7109827 -0.3353605 1.115775 1.7453747 -0.35048154 1.7421095 -0.33089375 -1.5023735 1.2018156 -1.2877194 -0.3417741 0.021762788 0.022588283 1.0942527 1.7316225 -0.33020923 -1.2900548 -1.489366 1.2281516
0.13713713 1.2493947 0.14822459 0.013125092 -1.489213 0.7069834 1.2418084 0.16474867 -1.4947436 0.15911147 0.682936 1.0867114 -0.34047174 1.7025164 -0.9849719 -0.35657454 1.2237363 -0.99440396 0.6959231 1.745354 -0.3473582 0.6887969 1.7528439 0.022098035 0.69038486 -1.4864255 1.1003925 0.70826316 0.15124732 1.2230806 1.7114698 -0.9809467 1.7097872 -0.33485776 1.1152054 1.7443061 -0.35005766 1.7409456 -0.33039993 -1.5007297 1.2010607 -1.2863593 -0.34137255 0.02203846 0.022897005 1.0936068 1.7305065 -0.32976454 -1.2886784 -1.4877685 1.2274917
0.13813815 1.248643 0.14846745 0.013469428 -1.4874747 0.70680714 1.2410907 0.16502613 -1.4929831 0.1593273 0.6827299 1.0860752 -0.3400156 1.7014205 -0.9839022 -0.35610434 1.2230291 -0.9932921 0.69572026 1.7441667 -0.3469618 0.6885869 1.7517292 0.022429258 0.69021565 -1.4848013 1.0998305 0.7081103 0.15147284 1.222295 1.7103144 -0.97967225 1.7085952 -0.33435363 1.1146363 1.7432365 -0.34963378 1.7397819 -0.32990417 -1.4990884 1.2003096 -1.285002 -0.34097064 0.02231443 0.023204714 1.0929626 1.7293911 -0.329318 -1.2873046 -1.4861729 1.2268342
0.13913915 1.2478926 0.14870948 0.0138145685 -1.4857383 0.70663035 1.2403747 0.16530323 -1.491225 0.15954241 0.6825246 1.0854408 -0.33955857 1.7003262 -0.9828353 -0.3556353 1.2223245 -0.99218297 0.69551766 1.742981 -0.3465656 0.6883781 1.7506149 0.022760928 0.6900468 -1.4831783 1.0992696 0.7079556 0.15169805 1.2215118 1.7091616 -0.97840047 1.7074057 -0.33384815 1.1140661 1.7421668 -0.34921017 1.7386194 -0.32940716 -1.4974492 1.1995624 -1.2836475 -0.34056872 0.022589952 0.023513347 1.0923214 1.728276 -0.32887 -1.2859336 -1.4845783 1.2261782
0.14014015 1.247143 0.14895198 0.014159679 -1.4840043 0.7064539 1.2396605 0.16558129 -1.4894696 0.15975666 0.6823211 1.0848086 -0.33910114 1.6992326 -0.98177034 -0.35516632 1.2216223 -0.9910761 0.69531673 1.7417967 -0.3461694 0.6881709 1.7495003 0.023093462 0.6898794 -1.4815562 1.0987105 0.70780104 0.15192378 1.2207315 1.70801 -0.97712994 1.7062179 -0.33334154 1.1134968 1.7410961 -0.34878668 1.7374574 -0.32890826 -1.4958138 1.1988187 -1.2822953 -0.34016642 0.022865593 0.023822725 1.0916821 1.7271613 -0.32842046 -1.2845653 -1.4829865 1.225525
0.14114115 1.246395 0.14919356 0.014505237 -1.4822731 0.7062776 1.2389476 0.16586024 -1.4877172 0.15997115 0.682119 1.0841787 -0.33864224 1.6981397 -0.9807081 -0.35469723 1.2209232 -0.9899727 0.69511604 1.7406135 -0.3457727 0.68796515 1.7483859 0.023426533 0.68971366 -1.4799352 1.0981523 0.7076469 0.15214992 1.2199545 1.7068608 -0.97586095 1.705033 -0.33283344 1.1129277 1.7400252 -0.34836268 1.736296 -0.3284072 -1.4941807 1.1980798 -1.2809465 -0.33976313 0.023141235 0.024132907 1.0910455 1.7260468 -0.32796818 -1.2832 -1.4813955 1.2248738
0.14214215 1.2456483 0.1494348 0.01485154 -1.4805441 0.7061019 1.2382374 0.16614029 -1.4859669 0.16018575 0.681919 1.0835522 -0.3381822 1.6970485 -0.97964716 -0.35422814 1.2202262 -0.98887044 0.69491667 1.7394308 -0.3453758 0.68776095 1.7472715 0.02376172 0.68954873 -1.4783149 1.0975968 0.7074931 0.15237638 1.2191805 1.7057123 -0.97459304 1.7038505 -0.33232325 1.1123594 1.7389543 -0.3479377 1.7351359 -0.3279038 -1.4925499 1.197344 -1.2795992 -0.33935845 0.023417085 0.024443865 1.0904112 1.7249323 -0.32751444 -1.2818365 -1.4798055 1.2242248
0.14314315 1.2449027 0.14967668 0.015198469 -1.4788179 0.7059263 1.2375283 0.16642061 -1.4842194 0.16039991 0.6817199 1.0829272 -0.33772036 1.6959571 -0.9785879 -0.35375923 1.2195321 -0.98777086 0.6947183 1.7382498 -0.3449778 0.6875587 1.7461567 0.024097383 0.6893859 -1.4766955 1.0970427 0.7073389 0.15260392 1.2184093 1.704566 -0.97332644 1.7026696 -0.33181137 1.1117911 1.7378818 -0.34751233 1.7339764 -0.32739842 -1.4909221 1.1966124 -1.2782545 -0.33895344 0.02369383 0.024756074 1.0897794 1.7238184 -0.3270576 -1.2804761 -1.4782176 1.223578
0.14414415 1.2441586 0.14991868 0.015546083 -1.4770936 0.70575184 1.2368215 0.16670239 -1.4824744 0.16061434 0.6815226 1.0823047 -0.3372565 1.6948664 -0.97753066 -0.35328966 1.2188405 -0.9866731 0.6945212 1.7370692 -0.34457898 0.68735796 1.745042 0.02443412 0.6892237 -1.4750764 1.0964897 0.70718503 0.15283233 1.2176405 1.7034205 -0.9720615 1.7014909 -0.33129737 1.1112238 1.7368091 -0.34708613 1.7328172 -0.32689005 -1.4892964 1.1958842 -1.2769129 -0.33854645 0.023970515 0.025069505 1.0891504 1.7227046 -0.3265983 -1.2791183 -1.4766321 1.2229328
0.14514515 1.2434156 0.15016061 0.015895158 -1.4753724 0.7055774 1.2361166 0.16698503 -1.4807327 0.16082981 0.68132687 1.0816848 -0.33679166 1.6937767 -0.9764748 -0.3528203 1.2181512 -0.98557705 0.6943247 1.7358899 -0.3441794 0.68715876 1.7439266 0.024772912 0.68906355 -1.4734592 1.0959394 0.70703197 0.15306064 1.2168753 1.7022768 -0.9707973 1.7003145 -0.33078137 1.1106565 1.7357357 -0.3466587 1.7316587 -0.3263797 -1.4876733 1.19516 -1.275573 -0.3381381 0.024247915 0.02538395 1.0885239 1.7215904 -0.32613665 -1.2777617 -1.4750471 1.2222905
0.14614615 1.2426741 0.15040308 0.016245037 -1.4736534 0.7054038 1.235414 0.16726959 -1.4789929 0.16104507 0.6811328 1.0810674 -0.33632466 1.6926879 -0.9754195 -0.35235 1.2174652 -0.98448277 0.6941304 1.7347114 -0.34377837 0.68696177 1.7428122 0.025113165 0.6889049 -1.4718423 1.0953904 0.70687985 0.15329117 1.2161123 1.7011341 -0.96953416 1.6991401 -0.33026314 1.1100903 1.7346617 -0.34623015 1.7305007 -0.32586578 -1.4860542 1.1944392 -1.2742336 -0.3377283 0.024526477 0.025700092 1.0879002 1.7204763 -0.3256719 -1.276407 -1.4734634 1.2216502
0.14714715 1.2419344 0.15064651 0.01659599 -1.4719367 0.70523125 1.2347128 0.16755497 -1.4772553 0.16126132 0.680941 1.0804524 -0.33585495 1.6915984 -0.9743657 -0.35187882 1.2167814 -0.98339105 0.6939369 1.7335334 -0.34337634 0.68676627 1.7416965 0.025454491 0.68874836 -1.4702265 1.0948429 0.7067276 0.15352243 1.2153527 1.6999927 -0.9682722 1.6979668 -0.32974175 1.1095252 1.7335868 -0.3458001 1.7293432 -0.3253492 -1.4844363 1.1937224 -1.2728975 -0.3373161 0.024805367 0.026017487 1.0872786 1.7193625 -0.32520384 -1.2750548 -1.4718812 1.2210121
0.14814815 1.2411963 0.15089038 0.01694879 -1.4702232 0.7050594 1.2340144 0.16784275 -1.4755211 0.16147855 0.6807509 1.07984 -0.3353833 1.6905096 -0.973313 -0.35140684 1.2161 -0.9822993 0.69374514 1.7323565 -0.34297222 0.68657273 1.7405813 0.025798708 0.68859375 -1.468611 1.0942986 0.7065768 0.15375495 1.2145956 1.6988517 -0.9670109 1.6967955 -0.3292184 1.1089604 1.7325114 -0.3453682 1.7281858 -0.32483009 -1.4828211 1.1930091 -1.2715628 -0.33690253 0.025085658 0.026337266 1.0866604 1.7182482 -0.32473254 -1.2737039 -1.4703004 1.2203763
0.14914915 1.2404592 0.15113568 0.017302334 -1.4685111 0.7048887 1.233317 0.16813129 -1.4737885 0.16169667 0.68056166 1.07923 -0.33490953 1.689421 -0.97226113 -0.35093382 1.2154217 -0.98120964 0.6935547 1.731181 -0.3425665 0.68638146 1.7394651 0.02614373 0.68844 -1.4669963 1.0937546 0.70642644 0.15398896 1.2138417 1.6977128 -0.96575046 1.695626 -0.32869223 1.1083968 1.731435 -0.3449348 1.7270293 -0.32430708 -1.4812092 1.1922994 -1.27023 -0.33648613 0.025366664 0.02665791 1.0860447 1.7171342 -0.32425815 -1.2723553 -1.4687219 1.2197424
0.15015015 1.2397245 0.15138152 0.01765716 -1.4668022 0.7047191 1.2326231 0.16842228 -1.4720597 0.1619156 0.6803753 1.0786226 -0.3344326 1.6883333 -0.97121036 -0.35045952 1.2147455 -0.9801213 0.69336575 1.7300054 -0.34215897 0.6861918 1.7383486 0.026491135 0.6882891 -1.4653832 1.0932142 0.70627725 0.15422502 1.2130898 1.6965737 -0.9644908 1.6944577 -0.3281628 1.1078342 1.7303578 -0.34449932 1.7258726 -0.3237809 -1.4796 1.1915928 -1.2688975 -0.33606732 0.025649369 0.026981026 1.0854315 1.7160196 -0.3237807 -1.2710083 -1.4671443 1.2191106
0.15115115 1.2389904 0.15162852 0.018014133 -1.4650947 0.70455015 1.2319298 0.16871503 -1.4703325 0.16213614 0.68019015 1.0780178 -0.3339529 1.6872447 -0.9701593 -0.34998426 1.2140725 -0.979034 0.693178 1.7288301 -0.34174958 0.6860039 1.7372319 0.026840568 0.6881401 -1.4637702 1.0926741 0.70612866 0.1544624 1.2123412 1.6954355 -0.9632311 1.6932913 -0.32763058 1.1072726 1.7292802 -0.34406215 1.7247162 -0.32325098 -1.4779924 1.1908903 -1.2675679 -0.33564627 0.0259327 0.027305603 1.0848205 1.7149049 -0.32329932 -1.2696621 -1.4655681 1.2184813
0.15215215 1.2382587 0.15187666 0.018372208 -1.4633901 0.70438266 1.2312392 0.16900966 -1.4686084 0.1623578 0.68000656 1.0774148 -0.33347082 1.6861565 -0.9691099 -0.34950754 1.2134019 -0.9779476 0.69299185 1.727656 -0.34133765 0.685818 1.7361153 0.027192414 0.6879927 -1.462158 1.0921373 0.70598143 0.15470105 1.2115947 1.6942981 -0.96197283 1.6921256 -0.3270951 1.1067114 1.7282008 -0.34362188 1.7235599 -0.32271838 -1.4763877 1.1901906 -1.2662394 -0.33522242 0.026218086 0.027632236 1.0842127 1.7137898 -0.3228143 -1.2683177 -1.4639933 1.2178544
0.15315315 1.2375277 0.15212601 0.018732667 -1.4616883 0.70421594 1.2305502 0.16930607 -1.4668866 0.16258115 0.67982507 1.0768151 -0.33298555 1.6850682 -0.9680602 -0.3490294 1.2127333 -0.9768627 0.6928067 1.7264825 -0.340924 0.6856333 1.734998 0.027546316 0.6878474 -1.460547 1.0916017 0.7058356 0.15494195 1.2108519 1.6931614 -0.96071494 1.6909616 -0.32655662 1.1061518 1.727121 -0.34317982 1.7224042 -0.32218197 -1.4747858 1.1894941 -1.2649122 -0.3347954 0.026504219 0.027961016 1.083607 1.7126749 -0.32232586 -1.2669752 -1.4624197 1.2172291
0.15415415 1.2367984 0.15237743 0.019094437 -1.4599888 0.70405054 1.2298627 0.16960442 -1.4651674 0.16280547 0.6796446 1.0762166 -0.33249748 1.6839796 -0.967011 -0.34854922 1.2120678 -0.9757784 0.69262356 1.7253089 -0.34050754 0.6854515 1.733881 0.027902126 0.6877045 -1.4589373 1.0910678 0.70569026 0.15518501 1.2101104 1.6920253 -0.9594573 1.6897986 -0.32601476 1.1055925 1.7260402 -0.3427355 1.721249 -0.32164147 -1.4731863 1.1888007 -1.263586 -0.33436608 0.026792556 0.028291732 1.0830048 1.7115593 -0.32183325 -1.2656333 -1.4608477 1.2166063
0.15515515 1.2360709 0.15262955 0.019457877 -1.4582908 0.70388615 1.2291774 0.16990492 -1.4634502 0.16303182 0.67946637 1.0756212 -0.33200568 1.6828911 -0.9659623 -0.34806764 1.2114041 -0.9746951 0.69244176 1.7241362 -0.34008884 0.68527126 1.7327625 0.028260618 0.6875628 -1.4573278 1.0905356 0.7055462 0.15543002 1.2093717 1.6908896 -0.95820034 1.688637 -0.32546994 1.1050347 1.7249587 -0.3422886 1.7200933 -0.32109812 -1.4715898 1.1881111 -1.2622616 -0.33393368 0.027081966 0.02862525 1.082404 1.7104435 -0.32133684 -1.2642936 -1.4592776 1.2159851
0.15615615 1.235345 0.15288413 0.019823343 -1.456596 0.7037232 1.2284948 0.1702081 -1.4617362 0.16326001 0.6792901 1.0750278 -0.33151132 1.6818019 -0.9649134 -0.34758452 1.2107435 -0.97361195 0.6922618 1.7229642 -0.3396672 0.68509275 1.731644 0.028621167 0.6874236 -1.4557185 1.0900062 0.70540357 0.15567714 1.2086356 1.6897538 -0.9569436 1.6874756 -0.32492134 1.1044786 1.7238764 -0.34183896 1.7189378 -0.32055035 -1.4699948 1.1874238 -1.2609379 -0.3334978 0.027373552 0.028960824 1.0818064 1.7093271 -0.32083625 -1.2629552 -1.4577086 1.2153664
0.15715715 1.23462 0.15313998 0.020191044 -1.4549034 0.703561 1.2278132 0.1705128 -1.4600246 0.16349033 0.6791144 1.0744364 -0.33101365 1.6807122 -0.96386456 -0.3470993 1.2100848 -0.9725298 0.6920826 1.7217923 -0.33924282 0.6849161 1.7305249 0.028984696 0.6872863 -1.4541113 1.0894784 0.7052622 0.15592647 1.2079018 1.6886184 -0.9556871 1.6863159 -0.32436985 1.103922 1.722793 -0.34138626 1.7177823 -0.31999862 -1.4684029 1.1867399 -1.259615 -0.3330589 0.027666897 0.029298365 1.081211 1.7082106 -0.32033205 -1.2616172 -1.4561405 1.214749
0.15815815 1.2338965 0.15339816 0.020560652 -1.4532127 0.7034003 1.2271335 0.17082012 -1.4583148 0.16372192 0.6789404 1.0738474 -0.3305121 1.6796225 -0.96281624 -0.34661153 1.2094289 -0.97144884 0.69190526 1.7206212 -0.3388158 0.68474126 1.7294059 0.029350191 0.6871512 -1.4525046 1.088952 0.705122 0.15617841 1.2071693 1.6874838 -0.95443106 1.6851568 -0.3238142 1.1033676 1.7217088 -0.34093142 1.7166271 -0.31944394 -1.4668136 1.1860585 -1.2582941 -0.33261728 0.027962208 0.029638946 1.0806187 1.7070935 -0.31982327 -1.2602806 -1.4545748 1.2141335
0.15915915 1.2331752 0.15365756 0.020932198 -1.4515243 0.70324105 1.2264562 0.17112899 -1.456608 0.16395593 0.67876863 1.0732601 -0.33000726 1.6785325 -0.96176744 -0.34612235 1.2087748 -0.97036725 0.69172883 1.7194499 -0.3383862 0.68456876 1.7282864 0.029717982 0.68701774 -1.4508986 1.0884283 0.70498264 0.15643203 1.2064399 1.6863487 -0.9531754 1.6839988 -0.32325545 1.1028137 1.7206239 -0.34047395 1.715472 -0.31888458 -1.465227 1.1853802 -1.2569736 -0.33217245 0.02825895 0.02998212 1.0800279 1.7059761 -0.31931052 -1.2589457 -1.4530106 1.2135203
0.16016015 1.2324545 0.15391928 0.021305889 -1.4498382 0.70308274 1.2257799 0.1714406 -1.4549035 0.16419193 0.67859817 1.0726751 -0.3294986 1.6774417 -0.9607185 -0.34563035 1.2081232 -0.9692867 0.6915544 1.7182792 -0.33795336 0.68439746 1.727166 0.030088902 0.6868871 -1.4492939 1.0879059 0.70484513 0.15668854 1.2057124 1.6852144 -0.9519195 1.6828413 -0.32269242 1.1022607 1.7195373 -0.34001362 1.7143165 -0.3183213 -1.4636425 1.1847047 -1.2556542 -0.33172378 0.028558105 0.030326843 1.0794401 1.7048583 -0.3187934 -1.2576106 -1.4514465 1.212909
0.16116115 1.2317352 0.15418297 0.021681666 -1.4481547 0.70292556 1.225106 0.1717543 -1.4532015 0.16443014 0.67842865 1.0720925 -0.3289866 1.6763504 -0.9596695 -0.3451364 1.2074736 -0.96820647 0.6913808 1.7171087 -0.33751777 0.68422806 1.7260457 0.030462354 0.686758 -1.44769 1.0873849 0.7047083 0.1569477 1.2049863 1.6840795 -0.95066434 1.6816845 -0.3221262 1.1017089 1.7184502 -0.33955023 1.7131617 -0.3177542 -1.4620605 1.1840312 -1.2543356 -0.33127266 0.028859526 0.030674964 1.0788543 1.7037394 -0.31827235 -1.2562771 -1.4498849 1.2122993
0.16216215 1.2310171 0.15444857 0.022059977 -1.4464744 0.70276946 1.224433 0.17206901 -1.4515023 0.16467085 0.6782603 1.0715111 -0.32847124 1.6752582 -0.95862055 -0.3446403 1.206826 -0.96712655 0.69120896 1.7159388 -0.33707958 0.68405974 1.7249249 0.030838162 0.68663037 -1.4460871 1.0868663 0.70457304 0.15720865 1.2042626 1.6829453 -0.949409 1.6805279 -0.32155627 1.1011579 1.7173624 -0.33908463 1.7120063 -0.31718287 -1.4604808 1.1833602 -1.2530186 -0.3308179 0.029162794 0.031024784 1.0782712 1.7026207 -0.31774706 -1.2549446 -1.4483249 1.2116914
0.16316317 1.2303008 0.15471685 0.022440791 -1.4447944 0.7026146 1.2237626 0.17238608 -1.4498045 0.16491345 0.6780936 1.0709319 -0.32795167 1.674166 -0.9575712 -0.34414184 1.2061809 -0.9660469 0.6910378 1.7147689 -0.3366384 0.6838939 1.7238035 0.031217039 0.6865056 -1.444485 1.0863497 0.7044389 0.15747261 1.2035406 1.6818105 -0.9481541 1.6793725 -0.32098198 1.1006079 1.7162734 -0.33861548 1.7108512 -0.3166077 -1.4589036 1.1826923 -1.2517018 -0.33036023 0.029468358 0.031378478 1.0776896 1.7015013 -0.31721705 -1.2536129 -1.4467661 1.2110854
0.16416417 1.2295854 0.15498704 0.022823274 -1.4431177 0.7024608 1.223093 0.1727047 -1.4481096 0.16515899 0.6779289 1.0703545 -0.3274288 1.6730726 -0.9565213 -0.3436407 1.2055374 -0.9649675 0.6908684 1.7135999 -0.33619404 0.6837288 1.722682 0.031597763 0.6863824 -1.4428843 1.0858345 0.70430654 0.15773869 1.2028204 1.6806754 -0.9468988 1.6782174 -0.32040435 1.100059 1.715184 -0.33814383 1.7096959 -0.31602797 -1.4573289 1.1820263 -1.2503858 -0.3298986 0.029775888 0.03173375 1.0771104 1.7003816 -0.31668305 -1.2522819 -1.4452088 1.2104808
0.16516517 1.2288715 0.15525985 0.023208171 -1.4414434 0.7023083 1.2224255 0.17302513 -1.4464173 0.16540697 0.67776483 1.0697787 -0.32690215 1.6719785 -0.95547104 -0.34313706 1.2048961 -0.9638881 0.69070005 1.7124307 -0.33574688 0.6835664 1.7215599 0.031981617 0.68626153 -1.4412836 1.0853208 0.70417464 0.15800792 1.2021017 1.6795405 -0.9456437 1.677063 -0.31982252 1.0995109 1.7140934 -0.3376693 1.7085407 -0.31544477 -1.4557565 1.1813625 -1.2490709 -0.32943457 0.03008622 0.03209248 1.0765336 1.6992611 -0.3161445 -1.2509526 -1.4436531 1.2098781
0.16616617 1.2281584 0.15553474 0.023595542 -1.4397709 0.70215684 1.2217591 0.17334652 -1.4447273 0.16565672 0.677602 1.0692042 -0.3263713 1.6708838 -0.9544209 -0.34263134 1.204257 -0.9628093 0.690533 1.7112622 -0.33529714 0.68340486 1.7204382 0.03236845 0.6861428 -1.439685 1.0848088 0.7040446 0.15827861 1.2013843 1.678405 -0.94438887 1.6759086 -0.31923705 1.0989635 1.7130018 -0.33719218 1.7073853 -0.31485742 -1.4541872 1.1807011 -1.2477567 -0.32896742 0.030398607 0.032453537 1.0759587 1.6981405 -0.3156021 -1.2496237 -1.4420986 1.2092767
0.16716717 1.2274456 0.15581208 0.023985237 -1.4381013 0.70200634 1.2210945 0.17366943 -1.4430399 0.1659098 0.6774397 1.0686315 -0.3258376 1.6697881 -0.9533701 -0.34212294 1.2036191 -0.96173 0.6903668 1.7100937 -0.3348441 0.68324447 1.7193153 0.03275755 0.68602496 -1.4380875 1.0842984 0.70391566 0.15855211 1.2006686 1.6772698 -0.9431345 1.6747547 -0.3186478 1.0984167 1.71191 -0.3367121 1.7062302 -0.3142652 -1.4526203 1.1800416 -1.2464434 -0.3284965 0.030713469 0.032816976 1.0753851 1.6970192 -0.3150552 -1.2482958 -1.4405466 1.2086768
0.16816817 1.2267351 0.1560919 0.024377644 -1.4364333 0.70185673 1.2204311 0.1739935 -1.4413543 0.16616529 0.6772786 1.0680605 -0.32529995 1.6686915 -0.9523189 -0.34161237 1.2029837 -0.9606519 0.6902019 1.708926 -0.33438867 0.6830859 1.7181928 0.03314969 0.6859101 -1.4364908 1.08379 0.7037876 0.1588273 1.1999543 1.6761346 -0.9418796 1.6736013 -0.3180545 1.0978708 1.7108171 -0.33622932 1.7050749 -0.31366974 -1.4510553 1.179384 -1.2451307 -0.32802272 0.031031102 0.03318423 1.0748146 1.6958976 -0.3145046 -1.2469683 -1.4389951 1.2080786
0.16916917 1.2260251 0.1563738 0.02477184 -1.4347678 0.70170844 1.2197692 0.17431849 -1.4396718 0.16642281 0.67711884 1.0674908 -0.32475853 1.6675937 -0.9512675 -0.34109902 1.2023497 -0.95957327 0.6900377 1.7077585 -0.33392966 0.68292814 1.7170699 0.033543915 0.6857965 -1.4348953 1.0832825 0.7036612 0.15910485 1.199241 1.6749983 -0.9406255 1.6724483 -0.3174579 1.0973258 1.7097235 -0.3357433 1.70392 -0.31306997 -1.4494928 1.1787283 -1.243819 -0.32754555 0.031350702 0.033553243 1.0742447 1.6947756 -0.31394953 -1.2456422 -1.4374459 1.207482
0.17017017 1.2253158 0.15665752 0.025168449 -1.4331046 0.70156085 1.2191085 0.17464483 -1.4379915 0.1666834 0.6769601 1.0669227 -0.32421398 1.6664957 -0.95021474 -0.34058398 1.2017174 -0.9584942 0.68987453 1.7065912 -0.33346778 0.682772 1.7159472 0.033940464 0.6856849 -1.4333007 1.0827767 0.7035357 0.1593839 1.1985292 1.6738623 -0.9393708 1.6712954 -0.3168573 1.0967816 1.7086293 -0.33525494 1.7027649 -0.31246674 -1.4479327 1.1780741 -1.2425083 -0.32706565 0.031672418 0.03392473 1.0736774 1.6936529 -0.3133908 -1.2443159 -1.4358983 1.2068863
0.17117117 1.2246073 0.15694353 0.025567293 -1.4314439 0.7014142 1.218449 0.17497182 -1.4363129 0.16694713 0.6768013 1.0663551 -0.32366583 1.6653963 -0.9491623 -0.34006622 1.2010864 -0.9574156 0.68971217 1.7054241 -0.33300334 0.68261683 1.7148238 0.03433901 0.6855748 -1.4317077 1.0822723 0.70341104 0.15966451 1.1978182 1.6727256 -0.93811655 1.6701424 -0.31625354 1.0962377 1.7075344 -0.33476362 1.7016091 -0.31185958 -1.446375 1.1774219 -1.2411985 -0.32658252 0.031997323 0.03429967 1.0731115 1.6925296 -0.3128283 -1.2429912 -1.4343523 1.206292
0.17217217 1.2239003 0.15723196 0.02596742 -1.4297849 0.7012688 1.2177908 0.17529964 -1.4346371 0.16721255 0.6766441 1.0657895 -0.32311386 1.6642964 -0.9481098 -0.33954513 1.2004576 -0.9563369 0.6895511 1.7042583 -0.33253583 0.6824637 1.7137011 0.03474006 0.68546706 -1.4301159 1.0817697 0.70328784 0.15994775 1.1971087 1.6715888 -0.9368624 1.6689903 -0.31564593 1.095695 1.7064389 -0.3342695 1.7004548 -0.3112482 -1.4448195 1.1767714 -1.2398888 -0.32609606 0.032324553 0.03467697 1.0725471 1.6914062 -0.31226155 -1.2416668 -1.4328076 1.2056986
0.17317317 1.2231936 0.15752217 0.026370227 -1.4281282 0.70112365 1.2171341 0.17562807 -1.4329636 0.16748083 0.6764873 1.0652244 -0.32255894 1.6631951 -0.94705635 -0.3390231 1.1998297 -0.95525825 0.6893906 1.703092 -0.33206496 0.68231106 1.7125776 0.03514275 0.6853602 -1.4285257 1.0812683 0.7031655 0.16023213 1.1963996 1.6704513 -0.9356078 1.667838 -0.31503463 1.0951526 1.7053431 -0.3337724 1.6993 -0.31063375 -1.4432664 1.1761221 -1.2385801 -0.32560644 0.032654047 0.03505689 1.0719843 1.6902826 -0.311691 -1.2403438 -1.4312648 1.205107
0.17417417 1.2224878 0.15781409 0.026774496 -1.4264747 0.70097965 1.2164775 0.1759572 -1.4312932 0.16775084 0.67633104 1.0646603 -0.32200056 1.6620933 -0.9460026 -0.338498 1.1992033 -0.95417964 0.6892307 1.7019267 -0.3315922 0.6821593 1.7114542 0.035547256 0.6852552 -1.4269367 1.0807683 0.7030444 0.16051763 1.195692 1.669313 -0.93435425 1.6666862 -0.31442058 1.0946105 1.7042464 -0.3332725 1.6981452 -0.3100155 -1.4417163 1.1754746 -1.2372724 -0.32511434 0.032986403 0.035438865 1.071423 1.6891589 -0.3111171 -1.2390218 -1.429724 1.2045162
0.17517518 1.2217827 0.15810767 0.027180314 -1.4248226 0.7008363 1.2158227 0.17628658 -1.4296244 0.16802347 0.67617583 1.0640975 -0.32143876 1.6609905 -0.9449481 -0.33797047 1.1985787 -0.95310104 0.68907166 1.7007623 -0.33111584 0.6820085 1.7103308 0.03595352 0.68515193 -1.425349 1.0802696 0.70292425 0.16080526 1.1949844 1.6681752 -0.9331005 1.6655344 -0.3138025 1.0940695 1.7031488 -0.33276975 1.6969908 -0.30939364 -1.4401681 1.174828 -1.2359644 -0.32461858 0.03332126 0.035823137 1.0708632 1.6880343 -0.31053948 -1.2377 -1.4281843 1.203927
0.17617618 1.2210779 0.15840292 0.027587593 -1.4231726 0.7006935 1.2151684 0.17661601 -1.427958 0.16829765 0.6760198 1.0635355 -0.3208738 1.6598864 -0.94389343 -0.33744076 1.1979551 -0.95202255 0.688913 1.6995982 -0.3306364 0.68185866 1.7092078 0.03636089 0.68505 -1.4237626 1.0797718 0.70280445 0.16109371 1.1942775 1.6670365 -0.9318466 1.6643827 -0.31318182 1.0935289 1.702051 -0.33226454 1.6958368 -0.30876872 -1.4386216 1.1741827 -1.2346594 -0.32412016 0.033658266 0.036209583 1.0703044 1.6869097 -0.3099584 -1.2363791 -1.426647 1.2033383
0.17717718 1.2203743 0.15870005 0.027996242 -1.4215255 0.70055115 1.2145156 0.17694592 -1.4262936 0.16857442 0.6758648 1.0629741 -0.32030544 1.6587814 -0.9428384 -0.3369087 1.1973327 -0.95094377 0.6887549 1.6984347 -0.33015501 0.6817099 1.7080842 0.036770344 0.68495005 -1.4221768 1.0792756 0.7026855 0.16138363 1.1935713 1.6658976 -0.93059325 1.6632309 -0.31255686 1.0929893 1.7009529 -0.33175653 1.694683 -0.3081404 -1.437079 1.1735384 -1.233354 -0.3236189 0.033997983 0.036597997 1.0697471 1.6857852 -0.30937326 -1.2350602 -1.4251115 1.2027502
0.17817818 1.219671 0.15899804 0.028406143 -1.4198804 0.7004101 1.2138638 0.1772761 -1.424633 0.16885328 0.67571044 1.0624133 -0.31973404 1.6576755 -0.9417827 -0.33637398 1.1967113 -0.9498652 0.6885972 1.6972716 -0.32967013 0.68156147 1.7069607 0.03718084 0.684851 -1.4205937 1.0787807 0.7025683 0.16167474 1.1928661 1.6647582 -0.9293396 1.6620799 -0.3119294 1.0924495 1.6998541 -0.33124584 1.6935294 -0.30750802 -1.4355383 1.1728956 -1.2320487 -0.32311463 0.03434038 0.0369879 1.0691905 1.6846602 -0.30878583 -1.2337406 -1.4235771 1.2021633
0.17917918 1.218968 0.15929756 0.028817177 -1.4182372 0.70026934 1.2132123 0.17760578 -1.4229732 0.16913292 0.6755559 1.0618539 -0.31915957 1.6565689 -0.9407269 -0.33583683 1.1960913 -0.9487865 0.68843997 1.6961098 -0.32918304 0.6814138 1.7058377 0.037592202 0.68475366 -1.4190122 1.078287 0.7024514 0.1619671 1.1921606 1.6636187 -0.92808634 1.6609287 -0.3112991 1.0919106 1.6987545 -0.33073255 1.6923759 -0.30687368 -1.4339995 1.1722536 -1.2307464 -0.32260793 0.034685344 0.03738001 1.0686351 1.683535 -0.30819482 -1.2324231 -1.4220463 1.2015774
0.18018018 1.2182659 0.15959835 0.029229224 -1.4165971 0.7001285 1.212562 0.17793548 -1.4213164 0.16941464 0.6754017 1.0612947 -0.3185822 1.6554618 -0.9396708 -0.33529797 1.1954722 -0.9477076 0.6882831 1.6949481 -0.3286928 0.6812669 1.7047148 0.038004756 0.6846576 -1.4174315 1.0777943 0.702335 0.16225979 1.191456 1.6624783 -0.9268335 1.6597778 -0.31066597 1.0913719 1.6976547 -0.33021662 1.6912227 -0.30623585 -1.4324639 1.1716125 -1.2294433 -0.32209802 0.035033047 0.037773103 1.0680807 1.6824099 -0.3076006 -1.2311065 -1.4205167 1.2009928
0.18118118 1.2175639 0.1599004 0.029641747 -1.4149588 0.6999878 1.2119126 0.17826465 -1.4196614 0.16969836 0.6752472 1.0607352 -0.31800154 1.6543524 -0.93861514 -0.3347561 1.1948538 -0.94662964 0.68812644 1.6937877 -0.32820022 0.68112004 1.7035918 0.038418055 0.6845624 -1.4158525 1.0773026 0.7022195 0.16255361 1.1907512 1.6613375 -0.9255812 1.6586267 -0.31002957 1.0908334 1.6965543 -0.3296982 1.6900698 -0.3055952 -1.4309304 1.1709719 -1.2281415 -0.3215854 0.03538251 0.03816834 1.0675275 1.6812844 -0.3070035 -1.2297904 -1.4189885 1.200408
0.18218218 1.2168627 0.16020286 0.03005588 -1.4133229 0.69984794 1.2112639 0.17859346 -1.4180102 0.16998315 0.67509323 1.0601763 -0.31741843 1.6532434 -0.9375576 -0.33421287 1.194237 -0.9455507 0.6879697 1.6926279 -0.32770476 0.680974 1.7024692 0.038832307 0.6844685 -1.4142759 1.0768118 0.7021042 0.16284767 1.1900473 1.6601961 -0.9243289 1.6574762 -0.30939052 1.0902957 1.6954533 -0.32917732 1.6889175 -0.3049513 -1.4293993 1.1703327 -1.226841 -0.32107064 0.035734534 0.038564026 1.0669746 1.6801593 -0.3064031 -1.2284753 -1.4174631 1.1998243
0.18318318 1.216162 0.16050696 0.030470371 -1.4116895 0.69970834 1.2106159 0.17892185 -1.4163606 0.17026949 0.67493844 1.0596179 -0.31683242 1.6521329 -0.93650126 -0.33366698 1.1936204 -0.9444723 0.68781346 1.6914691 -0.327207 0.680828 1.701347 0.039247245 0.6843754 -1.4127002 1.0763217 0.7019895 0.16314313 1.1893427 1.659055 -0.92307717 1.6563259 -0.3087489 1.0897582 1.6943524 -0.3286538 1.6877651 -0.3043053 -1.4278708 1.1696934 -1.2255414 -0.32055262 0.036088467 0.03896177 1.0664229 1.6790336 -0.30579993 -1.2271616 -1.4159386 1.1992415
0.18418418 1.2154613 0.16081169 0.0308851 -1.4100584 0.69956875 1.209969 0.17924908 -1.4147131 0.17055684 0.67478424 1.0590603 -0.31624353 1.6510215 -0.93544424 -0.33311877 1.1930048 -0.94339466 0.68765676 1.6903111 -0.32670635 0.6806823 1.7002249 0.039662182 0.68428373 -1.411127 1.0758331 0.7018758 0.16343862 1.1886386 1.6579129 -0.9218255 1.6551756 -0.30810443 1.0892209 1.6932509 -0.3281278 1.6866137 -0.3036563 -1.4263446 1.1690552 -1.2242429 -0.32003292 0.036444873 0.03935954 1.0658717 1.6779077 -0.30519435 -1.2258478 -1.4144177 1.1986587
0.18518518 1.2147615 0.1611174 0.031300664 -1.4084295 0.69942945 1.2093229 0.17957631 -1.4130685 0.17084527 0.6746291 1.0585024 -0.31565228 1.6499095 -0.93438685 -0.33256817 1.1923895 -0.94231594 0.68750006 1.6891539 -0.3262032 0.6805376 1.6991028 0.040077955 0.684193 -1.4095554 1.0753456 0.70176184 0.16373464 1.187934 1.65677 -0.9205743 1.6540257 -0.30745775 1.0886838 1.692149 -0.3275997 1.6854625 -0.30300456 -1.4248208 1.1684173 -1.2229453 -0.31950957 0.03680283 0.03975874 1.0653205 1.6767819 -0.30458584 -1.2245364 -1.4128983 1.1980765
0.18618618 1.2140616 0.16142303 0.031716317 -1.4068038 0.69928986 1.2086773 0.17990237 -1.4114265 0.17113456 0.67447376 1.0579439 -0.31505817 1.6487962 -0.9333295 -0.33201623 1.191775 -0.9412383 0.6873432 1.6879978 -0.32569832 0.68039155 1.6979814 0.040493697 0.6841028 -1.4079854 1.0748581 0.70164865 0.1640307 1.1872293 1.6556273 -0.91932416 1.6528758 -0.3068086 1.0881467 1.6910462 -0.32706928 1.6843119 -0.30235112 -1.4232998 1.1677796 -1.2216487 -0.31898475 0.037162602 0.04015848 1.0647705 1.6756561 -0.30397493 -1.2232256 -1.4113809 1.1974947
0.18718718 1.213362 0.1617297 0.032132447 -1.40518 0.6991501 1.2080326 0.18022752 -1.4097866 0.17142493 0.6743182 1.057386 -0.31446165 1.6476822 -0.9322721 -0.33146173 1.1911612 -0.9401605 0.68718636 1.6868429 -0.3251902 0.68024635 1.6968616 0.040909678 0.6840141 -1.406418 1.0743719 0.7015357 0.16432709 1.1865247 1.654484 -0.9180734 1.6517262 -0.3061569 1.0876098 1.6899445 -0.32653627 1.6831611 -0.3016944 -1.4217808 1.1671425 -1.2203531 -0.31845725 0.037524164 0.040558577 1.0642209 1.6745304 -0.3033613 -1.221916 -1.409866 1.1969136
0.1881882 1.2126629 0.16203636 0.032548755 -1.4035587 0.6990105 1.2073885 0.18055117 -1.4081495 0.17171577 0.67416227 1.0568284 -0.31386268 1.6465673 -0.93121487 -0.33090532 1.1905477 -0.9390825 0.68702906 1.6856891 -0.32467973 0.68010104 1.695741 0.041325092 0.6839253 -1.4048526 1.073886 0.7014228 0.16462374 1.1858199 1.6533399 -0.91682416 1.6505768 -0.3055036 1.0870739 1.6888417 -0.32600138 1.6820109 -0.3010366 -1.4202642 1.1665056 -1.2190597 -0.31792784 0.03788659 0.040959597 1.0636712 1.6734045 -0.30274546 -1.2206073 -1.4083531 1.1963329
0.1891892 1.2119639 0.16234374 0.03296438 -1.4019396 0.6988709 1.2067447 0.18087396 -1.4065146 0.17200765 0.6740052 1.0562696 -0.3132614 1.645452 -0.93015754 -0.33034652 1.1899344 -0.9380052 0.68687135 1.6845363 -0.3241674 0.6799557 1.6946217 0.041740686 0.68383706 -1.4032885 1.0734012 0.7013096 0.16491967 1.185115 1.6521956 -0.91557515 1.6494277 -0.30484888 1.0865372 1.6877388 -0.32546386 1.6808624 -0.30037665 -1.4187509 1.1658684 -1.2177662 -0.31739593 0.038250685 0.041360497 1.0631222 1.6722788 -0.3021272 -1.2193003 -1.4068432 1.1957523
0.1901902 1.2112653 0.1626507 0.03338012 -1.4003232 0.698731 1.2061017 0.18119454 -1.4048817 0.17229986 0.6738477 1.0557113 -0.3126576 1.6443355 -0.9291002 -0.32978576 1.1893219 -0.9369283 0.686713 1.6833851 -0.32365322 0.6798096 1.6935031 0.042155564 0.68374985 -1.4017273 1.072917 0.70119715 0.16521642 1.1844089 1.6510509 -0.91432685 1.6482785 -0.30419192 1.0860009 1.686636 -0.32492498 1.6797135 -0.2997157 -1.41724 1.1652316 -1.2164744 -0.3168623 0.038615763 0.04176137 1.0625731 1.671153 -0.30150715 -1.2179945 -1.405335 1.1951718
0.1911912 1.2105668 0.16295773 0.033795804 -1.3987093 0.6985903 1.2054596 0.18151471 -1.4032521 0.17259192 0.67368925 1.0551519 -0.31205228 1.6432179 -0.9280434 -0.32922336 1.1887093 -0.9358516 0.6865541 1.6822349 -0.32313606 0.6796635 1.6923854 0.0425705 0.68366313 -1.400168 1.0724334 0.7010839 0.16551179 1.1837023 1.6499063 -0.9130788 1.6471294 -0.30353358 1.0854644 1.6855326 -0.32438338 1.6785653 -0.29905307 -1.4157319 1.1645943 -1.2151848 -0.31632626 0.038981736 0.042162746 1.0620239 1.6700273 -0.3008855 -1.21669 -1.4038298 1.1945914
0.1921922 1.2098683 0.1632646 0.034210682 -1.3970983 0.698449 1.2048173 0.18183199 -1.401625 0.17288417 0.6735297 1.0545931 -0.31144518 1.6421 -0.92698675 -0.32865936 1.1880968 -0.9347752 0.6863944 1.6810857 -0.3226173 0.67951655 1.6912683 0.042984486 0.68357587 -1.3986106 1.0719501 0.70097065 0.16580695 1.1829958 1.6487609 -0.91183245 1.6459807 -0.30287465 1.084928 1.68443 -0.32384056 1.6774182 -0.2983892 -1.414226 1.1639571 -1.2138963 -0.31578863 0.039348543 0.04256308 1.0614746 1.668901 -0.3002619 -1.2153875 -1.4023266 1.1940122
0.1931932 1.2091701 0.16357183 0.03462529 -1.3954892 0.6983079 1.2041758 0.18214864 -1.3999999 0.17317718 0.6733703 1.0540328 -0.3108355 1.6409811 -0.92592955 -0.328093 1.1874844 -0.93369865 0.6862346 1.6799382 -0.3220964 0.6793702 1.6901523 0.043397576 0.6834897 -1.3970559 1.0714676 0.7008577 0.16610178 1.1822883 1.647615 -0.910586 1.6448324 -0.30221415 1.0843917 1.6833273 -0.32329515 1.6762718 -0.29772425 -1.4127228 1.1633203 -1.2126083 -0.31524885 0.039716423 0.04296407 1.060926 1.667776 -0.29963633 -1.2140853 -1.400826 1.1934326
0.1941942 1.2084725 0.16387784 0.035038978 -1.3938831 0.69816583 1.2035347 0.18246245 -1.3983783 0.1734694 0.6732085 1.0534728 -0.31022522 1.6398615 -0.9248737 -0.32752532 1.186872 -0.9326235 0.6860734 1.6787924 -0.32157344 0.67922163 1.689037 0.04380983 0.6834034 -1.3955038 1.0709851 0.7007438 0.16639546 1.1815804 1.646469 -0.90934086 1.6436844 -0.30155337 1.083855 1.6822243 -0.3227484 1.6751257 -0.29705864 -1.4112222 1.1626834 -1.2113223 -0.3147074 0.04008442 0.04336396 1.0603765 1.6666509 -0.29900974 -1.2127849 -1.3993279 1.1928531
0.1951952 1.2077746 0.16418421 0.03545195 -1.3922799 0.6980231 1.2028942 0.18277484 -1.3967586 0.17376149 0.673046 1.0529115 -0.30961314 1.638741 -0.9238179 -0.32695568 1.1862596 -0.93154824 0.6859113 1.677648 -0.32104862 0.6790732 1.6879233 0.044220984 0.6833176 -1.3939542 1.070503 0.70062983 0.16668892 1.1808716 1.6453228 -0.9080963 1.6425363 -0.3008919 1.083319 1.6811221 -0.3221998 1.6739812 -0.29639256 -1.4097246 1.1620455 -1.210038 -0.31416404 0.04045278 0.04376334 1.0598269 1.6655256 -0.29838228 -1.2114861 -1.3978329 1.1922743
0.1961962 1.2070768 0.16448939 0.035863847 -1.3906783 0.6978787 1.2022542 0.18308467 -1.395141 0.17405334 0.67288214 1.0523496 -0.30900013 1.6376196 -0.92276275 -0.32638448 1.1856467 -0.9304745 0.68574846 1.6765046 -0.32052228 0.67892385 1.6868103 0.044630826 0.6832313 -1.3924067 1.0700209 0.70051515 0.16698116 1.1801614 1.6441759 -0.9068531 1.6413883 -0.30023044 1.0827818 1.6800195 -0.32164994 1.672837 -0.2957269 -1.408229 1.1614074 -1.2087557 -0.31361943 0.040821552 0.044162005 1.0592768 1.6644005 -0.29775423 -1.2101893 -1.3963405 1.191695
0.1971972 1.2063788 0.16479424 0.03627497 -1.3890802 0.69773465 1.2016139 0.18339208 -1.3935268 0.17434466 0.672717 1.0517869 -0.30838647 1.6364975 -0.92170864 -0.32581133 1.1850336 -0.9294009 0.68558383 1.6753635 -0.3199942 0.6787734 1.685699 0.045039386 0.6831443 -1.3908613 1.0695393 0.7003999 0.16727218 1.1794508 1.6430296 -0.90561074 1.6402413 -0.29956895 1.0822449 1.6789176 -0.3210982 1.6716942 -0.29506108 -1.4067369 1.1607684 -1.207475 -0.31307402 0.04119003 0.044560015 1.058727 1.6632755 -0.29712495 -1.2088941 -1.3948517 1.1911156
0.1981982 1.2056807 0.1650973 0.036684483 -1.3874849 0.69758886 1.2009748 0.18369707 -1.391916 0.17463481 0.67255044 1.0512234 -0.30777195 1.6353742 -0.9206549 -0.3252369 1.1844205 -0.9283278 0.68541855 1.6742238 -0.31946415 0.67862225 1.6845887 0.045446277 0.6830577 -1.3893197 1.0690581 0.70028406 0.16756222 1.1787392 1.6418824 -0.90436935 1.6390939 -0.2989066 1.0817072 1.6778162 -0.32054475 1.670552 -0.29439443 -1.4052467 1.1601291 -1.2061962 -0.3125267 0.041558266 0.044956326 1.0581765 1.6621507 -0.2964961 -1.2076007 -1.3933645 1.1905363
0.1991992 1.2049831 0.16539985 0.037092596 -1.3858918 0.69744235 1.2003355 0.18399978 -1.3903065 0.17492431 0.6723828 1.0506588 -0.30715728 1.634251 -0.9196016 -0.3246615 1.1838071 -0.92725563 0.6852517 1.6730858 -0.31893334 0.67846966 1.68348 0.04585153 0.6829708 -1.3877797 1.0685768 0.7001674 0.16785067 1.1780264 1.6407354 -0.9031294 1.637947 -0.29824555 1.08117 1.676715 -0.31999052 1.669411 -0.29372934 -1.4037602 1.1594893 -1.2049186 -0.31197804 0.0419268 0.045351863 1.0576252 1.6610267 -0.2958669 -1.2063091 -1.3918809 1.1899574
0.2002002 1.2042856 0.16570151 0.037499636 -1.3843019 0.69729453 1.1996962 0.1843001 -1.3887002 0.17521304 0.6722133 1.0500934 -0.30654216 1.6331269 -0.9185492 -0.32408464 1.1831939 -0.9261844 0.6850837 1.6719497 -0.31840134 0.678316 1.6823726 0.046255082 0.68288356 -1.3862436 1.0680952 0.70005 0.16813797 1.177313 1.639588 -0.9018904 1.636801 -0.29758412 1.0806322 1.6756139 -0.31943518 1.6682708 -0.29306436 -1.4022763 1.1588489 -1.2036437 -0.31142855 0.042294383 0.045746088 1.0570735 1.6599028 -0.2952374 -1.2050195 -1.3903997 1.1893783
0.2012012 1.2035875 0.16600108 0.037905008 -1.382715 0.69714564 1.199057 0.18459645 -1.3870971 0.17550054 0.6720419 1.0495267 -0.30592737 1.6320019 -0.91749775 -0.3235068 1.1825793 -0.9251137 0.684914 1.6708158 -0.3178671 0.67816144 1.6812668 0.04665637 0.6827953 -1.3847098 1.0676141 0.69993156 0.1684233 1.1765982 1.6384407 -0.9006529 1.6356548 -0.29692447 1.0800937 1.6745137 -0.31887844 1.6671329 -0.29240018 -1.4007952 1.1582079 -1.2023699 -0.3108781 0.04266131 0.046138108 1.0565213 1.6587791 -0.29460853 -1.2037318 -1.3889222 1.1887988
0.2022022 1.2028899 0.16629988 0.038308978 -1.3811305 0.69699484 1.1984185 0.18489128 -1.3854963 0.17578703 0.67186856 1.0489588 -0.30531207 1.6308764 -0.91644716 -0.32292855 1.1819649 -0.924044 0.68474305 1.6696835 -0.31733182 0.678005 1.6801625 0.047056377 0.68270713 -1.3831787 1.067133 0.6998122 0.1687069 1.1758822 1.6372932 -0.8994163 1.6345096 -0.29626465 1.0795552 1.6734146 -0.31832087 1.6659956 -0.29173696 -1.3993167 1.1575657 -1.2010984 -0.31032723 0.043028235 0.046529353 1.0559686 1.6576558 -0.29397988 -1.2024466 -1.3874476 1.1882194
0.2032032 1.2021917 0.16659757 0.03871098 -1.3795491 0.69684386 1.1977799 0.18518263 -1.3838989 0.17607176 0.67169416 1.04839 -0.304697 1.6297504 -0.91539747 -0.32234854 1.1813496 -0.92297524 0.68457043 1.668553 -0.31679645 0.6778474 1.6790599 0.047454 0.6826178 -1.3816504 1.0666512 0.6996918 0.16898927 1.1751649 1.6361457 -0.89818156 1.6333648 -0.29560578 1.0790164 1.6723155 -0.31776285 1.6648592 -0.29107425 -1.397841 1.1569227 -1.1998289 -0.3097759 0.04339385 0.04691851 1.0554154 1.656533 -0.29335153 -1.2011623 -1.3859756 1.18764
0.2042042 1.2014931 0.16689354 0.039111376 -1.3779691 0.6966906 1.1971416 0.18547171 -1.3823023 0.17635608 0.6715178 1.0478196 -0.30408257 1.6286238 -0.9143482 -0.3217685 1.1807344 -0.92190695 0.6843965 1.667425 -0.31625926 0.67768824 1.6779592 0.047849476 0.682528 -1.380125 1.06617 0.69957024 0.16926968 1.174447 1.6349987 -0.8969474 1.6322199 -0.29494792 1.0784767 1.6712167 -0.31720346 1.6637241 -0.29041278 -1.3963674 1.1562791 -1.1985612 -0.3092231 0.043759584 0.04730633 1.0548611 1.6554112 -0.2927238 -1.1998794 -1.3845063 1.1870601
0.2052052 1.2007957 0.1671887 0.03951049 -1.3763928 0.69653714 1.1965036 0.18575773 -1.3807087 0.17663935 0.67134 1.0472493 -0.30346677 1.6274973 -0.91330016 -0.32118732 1.1801187 -0.9208394 0.6842217 1.6662989 -0.31572172 0.6775291 1.6768602 0.048243552 0.68243796 -1.3786014 1.0656888 0.6994485 0.16954938 1.173728 1.6338516 -0.8957143 1.6310767 -0.29429054 1.0779375 1.6701193 -0.31664357 1.6625907 -0.289752 -1.3948965 1.1556348 -1.1972954 -0.30867004 0.044124484 0.04769233 1.0543067 1.6542896 -0.29209608 -1.1985989 -1.3830397 1.1864805
0.2062062 1.2000976 0.167483 0.03990817 -1.3748186 0.6963829 1.195866 0.18604138 -1.3791184 0.17692119 0.6711612 1.0466771 -0.3028519 1.6263705 -0.9122518 -0.32060498 1.1795028 -0.9197721 0.68404496 1.6651757 -0.3151822 0.6773679 1.6757635 0.048635453 0.68234754 -1.3770804 1.0652077 0.6993257 0.16982692 1.1730078 1.6327053 -0.8944824 1.629934 -0.29363418 1.0773976 1.6690232 -0.31608266 1.6614588 -0.28909197 -1.3934278 1.1549892 -1.1960299 -0.308116 0.04448849 0.048077524 1.053752 1.6531695 -0.29146895 -1.19732 -1.3815757 1.1859002
0.2072072 1.1993996 0.16777539 0.040304065 -1.373246 0.6962265 1.1952282 0.18632215 -1.3775295 0.17720246 0.67097986 1.046104 -0.30223745 1.6252433 -0.91120434 -0.32002264 1.1788859 -0.9187057 0.683867 1.664054 -0.31464198 0.67720556 1.6746684 0.049025863 0.6822566 -1.3755622 1.0647261 0.699202 0.17010292 1.1722867 1.6315591 -0.8932516 1.6287918 -0.29297832 1.0768571 1.6679276 -0.31552112 1.6603289 -0.2884332 -1.3919616 1.1543431 -1.1947665 -0.3075617 0.044852257 0.048460692 1.053196 1.6520491 -0.29084265 -1.1960418 -1.3801134 1.1853201
0.2082082 1.1987017 0.16806644 0.04069805 -1.3716764 0.696069 1.1945908 0.18660048 -1.3759427 0.17748249 0.67079735 1.04553 -0.30162278 1.6241162 -0.9101566 -0.31943882 1.1782691 -0.91763896 0.68368787 1.6629354 -0.3141016 0.6770419 1.6735758 0.04941398 0.68216455 -1.3740454 1.064245 0.69907737 0.17037767 1.1715649 1.6304135 -0.89202213 1.627651 -0.29232424 1.0763171 1.6668338 -0.3149586 1.6592005 -0.2877753 -1.3904976 1.1536958 -1.1935046 -0.30700693 0.04521519 0.04884267 1.05264 1.6509308 -0.29021662 -1.1947658 -1.3786545 1.1847405
0.2092092 1.198004 0.1683569 0.041090965 -1.3701085 0.695911 1.1939541 0.18687615 -1.3743579 0.17776132 0.6706127 1.0449548 -0.30100843 1.6229894 -0.9091099 -0.31885505 1.1776518 -0.9165732 0.68350714 1.6618191 -0.31355962 0.67687714 1.6724855 0.049800128 0.6820731 -1.3725312 1.0637634 0.69895184 0.1706506 1.1708419 1.6292689 -0.8907936 1.6265111 -0.29167008 1.0757765 1.6657405 -0.31439552 1.6580739 -0.28711867 -1.389035 1.1530477 -1.1922438 -0.30645064 0.04557818 0.049223125 1.0520838 1.6498129 -0.28959107 -1.1934903 -1.3771964 1.1841604
0.2102102 1.197306 0.16864598 0.04148224 -1.3685423 0.69575167 1.1933174 0.18714929 -1.3727751 0.17803967 0.67042756 1.0443784 -0.30039445 1.6218626 -0.9080631 -0.31827062 1.1770338 -0.91550803 0.6833253 1.6607046 -0.31301737 0.67671096 1.6713969 0.050185025 0.6819801 -1.3710188 1.0632823 0.6988262 0.17092243 1.1701179 1.6281248 -0.8895663 1.6253723 -0.29101688 1.075236 1.664649 -0.31383175 1.6569492 -0.2864629 -1.3875742 1.1523987 -1.1909846 -0.3058949 0.04594004 0.049601972 1.0515269 1.6486962 -0.2889664 -1.1922166 -1.3757414 1.1835799
0.2112112 1.1966087 0.16893417 0.041871995 -1.3669779 0.6955917 1.1926808 0.18741971 -1.3711941 0.17831719 0.6702402 1.0438015 -0.29978052 1.6207361 -0.9070172 -0.31768548 1.1764157 -0.91444266 0.6831421 1.6595932 -0.3124739 0.67654395 1.6703106 0.0505673 0.681887 -1.3695076 1.0628009 0.6986991 0.17119253 1.1693934 1.626981 -0.88833904 1.6242349 -0.29036582 1.074695 1.6635584 -0.3132675 1.6558264 -0.2858087 -1.3861158 1.1517484 -1.1897268 -0.30533835 0.046301126 0.049980074 1.0509694 1.6475805 -0.2883416 -1.1909437 -1.3742887 1.1829991
0.2122122 1.1959116 0.16922152 0.042259693 -1.3654153 0.6954308 1.192045 0.18768737 -1.3696148 0.1785931 0.6700514 1.0432237 -0.29916674 1.6196101 -0.9059709 -0.31709966 1.1757972 -0.9133772 0.682958 1.658485 -0.31192908 0.6763761 1.6692271 0.050948262 0.6817932 -1.3679996 1.0623194 0.6985718 0.17146188 1.1686685 1.6258388 -0.8871135 1.623099 -0.28971502 1.0741534 1.6624695 -0.3127023 1.6547058 -0.28515494 -1.384659 1.1510978 -1.1884694 -0.30478138 0.04666227 0.050355792 1.0504113 1.6464665 -0.287718 -1.1896718 -1.3728366 1.1824186
0.21321322 1.1952143 0.16950718 0.04264623 -1.3638551 0.6952685 1.1914086 0.18795344 -1.3680376 0.17886847 0.66986126 1.0426453 -0.29855394 1.6184845 -0.9049243 -0.31651393 1.175178 -0.9123118 0.6827725 1.6573794 -0.3113844 0.67620707 1.668146 0.051327437 0.6816993 -1.3664925 1.0618382 0.6984435 0.17172867 1.167942 1.6246974 -0.88588846 1.621964 -0.2890651 1.0736122 1.6613821 -0.31213653 1.6535871 -0.2845027 -1.3832037 1.1504458 -1.187213 -0.3042238 0.04702282 0.050730348 1.0498536 1.6453533 -0.28709513 -1.1884012 -1.3713875 1.1818378
0.21421422 1.1945181 0.169792 0.043031335 -1.3622961 0.6951058 1.1907735 0.18821678 -1.3664615 0.17914307 0.66967 1.0420661 -0.29794052 1.6173596 -0.9038783 -0.3159271 1.1745596 -0.9112469 0.68258625 1.6562763 -0.31083855 0.6760366 1.6670676 0.051704496 0.68160486 -1.3649867 1.0613568 0.6983148 0.17199531 1.1672157 1.6235573 -0.8846645 1.6208305 -0.28841615 1.0730712 1.6602958 -0.31157017 1.6524708 -0.28385106 -1.3817492 1.1497933 -1.1859574 -0.30366537 0.04738313 0.05110395 1.0492947 1.6442417 -0.28647226 -1.1871309 -1.3699389 1.1812575
0.21521522 1.193821 0.17007497 0.043414205 -1.3607394 0.6949411 1.1901386 0.18847716 -1.3648875 0.17941672 0.66947675 1.0414852 -0.29732773 1.6162351 -0.9028323 -0.3153406 1.1739396 -0.91018236 0.6823984 1.655176 -0.310292 0.67586493 1.6659913 0.052079976 0.6815093 -1.363483 1.0608753 0.6981847 0.1722601 1.1664884 1.6224179 -0.88344216 1.6196988 -0.28776813 1.0725298 1.6592119 -0.31100366 1.6513567 -0.28320128 -1.380297 1.1491394 -1.1847031 -0.3031068 0.04774207 0.051475674 1.0487351 1.6431316 -0.2858507 -1.1858616 -1.3684927 1.1806766
0.21621622 1.193124 0.17035729 0.043795735 -1.3591847 0.69477534 1.1895033 0.18873504 -1.3633156 0.17968917 0.66928244 1.0409037 -0.29671642 1.6151112 -0.9017861 -0.3147538 1.1733193 -0.9091173 0.68220884 1.6540782 -0.30974483 0.6756919 1.6649182 0.052453548 0.6814136 -1.3619814 1.0603938 0.69805485 0.17252249 1.1657598 1.6212802 -0.8822206 1.618568 -0.28712147 1.0719876 1.6581293 -0.31043634 1.6502444 -0.2825524 -1.3788455 1.1484846 -1.1834493 -0.302548 0.048101127 0.051846147 1.0481757 1.6420228 -0.28523082 -1.1845939 -1.3670475 1.1800958
0.21721722 1.1924285 0.17063913 0.04417622 -1.3576303 0.6946105 1.188869 0.18899119 -1.3617444 0.17996144 0.6690863 1.0403222 -0.29610443 1.6139885 -0.9007395 -0.31416607 1.1726992 -0.9080523 0.6820186 1.6529845 -0.30919704 0.67551845 1.6638473 0.052825034 0.6813179 -1.3604809 1.0599129 0.69792384 0.1727846 1.1650316 1.6201435 -0.881 1.61744 -0.2864765 1.0714464 1.657049 -0.30986843 1.6491354 -0.28190547 -1.377396 1.1478293 -1.1821959 -0.30198836 0.04845929 0.052215368 1.0476158 1.6409161 -0.2846101 -1.183326 -1.3656043 1.1795151
0.21821822 1.1917323 0.17091936 0.04455492 -1.3560777 0.694443 1.1882349 0.18924454 -1.3601747 0.18023223 0.668889 1.0397398 -0.29549348 1.6128662 -0.8996931 -0.31357855 1.1720787 -0.9069873 0.6818275 1.6518931 -0.30864936 0.6753433 1.66278 0.05319482 0.68122095 -1.3589809 1.0594311 0.6977925 0.17304459 1.1643027 1.619008 -0.879781 1.6163127 -0.28583217 1.0709045 1.6559703 -0.3093 1.6480279 -0.28125894 -1.3759468 1.1471725 -1.1809438 -0.30142868 0.04881686 0.052582502 1.047055 1.6398108 -0.28399134 -1.1820593 -1.3641624 1.1789342
0.21921922 1.1910366 0.17119849 0.04493177 -1.354526 0.6942756 1.1876009 0.18949527 -1.3586061 0.18050238 0.6686902 1.039156 -0.29488242 1.6117444 -0.89864683 -0.31299093 1.1714574 -0.9059223 0.681635 1.650805 -0.30810016 0.6751679 1.6617148 0.0535627 0.68112326 -1.3574826 1.0589497 0.6976601 0.17330393 1.1635727 1.6178735 -0.8785631 1.6151868 -0.28518954 1.0703626 1.6548936 -0.30873173 1.6469228 -0.28061467 -1.3744994 1.1465147 -1.1796927 -0.30086932 0.04917389 0.052948862 1.0464942 1.6387069 -0.28337306 -1.1807929 -1.3627214 1.1783528
0.22022022 1.1903414 0.17147672 0.0453071 -1.3529768 0.6941067 1.1869674 0.18974385 -1.3570393 0.18077129 0.66848993 1.0385717 -0.2942724 1.6106241 -0.89759994 -0.31240237 1.1708363 -0.904857 0.68144155 1.6497198 -0.30755073 0.6749912 1.6606524 0.05392891 0.6810256 -1.3559859 1.0584683 0.697527 0.17356181 1.1628425 1.6167408 -0.87734675 1.6140628 -0.28454763 1.0698203 1.6538186 -0.30816254 1.6458209 -0.2799713 -1.3730526 1.1458557 -1.178441 -0.3003093 0.049530506 0.05331385 1.0459335 1.6376053 -0.28275532 -1.1795273 -1.3612819 1.1777712
0.22122122 1.1896462 0.17175394 0.045680583 -1.3514278 0.6939369 1.1863346 0.1899904 -1.3554726 0.1810399 0.66828847 1.0379865 -0.29366273 1.6095042 -0.89655286 -0.31181437 1.1702143 -0.90379167 0.6812472 1.6486375 -0.307001 0.6748131 1.6595935 0.054293573 0.6809274 -1.3544902 1.0579877 0.6973939 0.17381766 1.1621118 1.6156087 -0.8761318 1.6129398 -0.28390694 1.0692781 1.6527458 -0.3075933 1.6447213 -0.27932915 -1.3716063 1.145196 -1.1771913 -0.29974845 0.049886465 0.053676665 1.0453721 1.6365052 -0.28213868 -1.1782619 -1.3598433 1.1771901
0.22222222 1.1889514 0.17202991 0.04605335 -1.3498807 0.6937668 1.1857021 0.19023448 -1.3539078 0.18130761 0.6680858 1.0374014 -0.29305428 1.6083851 -0.89550567 -0.3112268 1.1695924 -0.90272576 0.68105125 1.6475586 -0.30645043 0.6746341 1.6585373 0.05465597 0.6808289 -1.3529959 1.0575068 0.69726 0.17407271 1.1613808 1.6144773 -0.8749182 1.6118186 -0.28326777 1.0687362 1.6516755 -0.3070231 1.6436245 -0.27868876 -1.370162 1.144535 -1.1759406 -0.29918757 0.050241888 0.054038674 1.0448102 1.6354069 -0.28152385 -1.1769971 -1.358406 1.1766086
0.22322322 1.1882571 0.17230469 0.046423376 -1.3483346 0.6935956 1.1850698 0.19047573 -1.3523443 0.18157393 0.6678816 1.0368149 -0.2924456 1.6072671 -0.8944582 -0.3106379 1.1689699 -0.90166026 0.6808547 1.6464831 -0.30590037 0.6744542 1.6574842 0.055016607 0.6807289 -1.3515025 1.0570254 0.697125 0.17432612 1.1606491 1.6133475 -0.87370676 1.6106982 -0.28263006 1.0681937 1.6506071 -0.30645335 1.6425304 -0.2780494 -1.3687184 1.1438732 -1.1746912 -0.2986271 0.050596356 0.054399014 1.0442479 1.6343112 -0.28090873 -1.1757334 -1.3569696 1.1760275
0.22422422 1.1875633 0.1725786 0.04679221 -1.3467894 0.6934236 1.1844378 0.1907151 -1.3507814 0.1818403 0.6676764 1.0362283 -0.291838 1.6061494 -0.89340985 -0.31004998 1.1683474 -0.90059423 0.6806571 1.645411 -0.30534858 0.674273 1.6564342 0.055375636 0.6806294 -1.3500097 1.0565442 0.69699025 0.17457807 1.1599175 1.6122183 -0.87249637 1.6095798 -0.28199345 1.0676515 1.649541 -0.30588266 1.641439 -0.27741176 -1.3672749 1.1432108 -1.1734421 -0.29806608 0.050950944 0.05475837 1.0436853 1.6332172 -0.28029558 -1.1744697 -1.3555343 1.1754458
0.22522523 1.1868695 0.17285132 0.047159553 -1.3452458 0.6932505 1.1838062 0.190952 -1.3492199 0.18210524 0.6674695 1.0356405 -0.29123116 1.6050318 -0.8923615 -0.3094616 1.1677246 -0.89952767 0.68045825 1.6443424 -0.3047974 0.6740906 1.6553874 0.055732667 0.680529 -1.3485185 1.056063 0.69685423 0.17482895 1.1591852 1.6110903 -0.8712884 1.6084616 -0.28135806 1.0671092 1.6484772 -0.3053118 1.6403503 -0.27677578 -1.3658317 1.1425468 -1.172193 -0.29750478 0.05130458 0.05511594 1.0431222 1.6321251 -0.27968302 -1.1732063 -1.3540998 1.1748644
0.22622623 1.1861765 0.173123 0.047525167 -1.3437024 0.6930767 1.1831748 0.19118649 -1.3476592 0.182369 0.6672617 1.0350528 -0.2906248 1.6039156 -0.8913132 -0.30887327 1.1671013 -0.8984615 0.68025845 1.6432766 -0.30424538 0.67390835 1.6543431 0.05608806 0.6804278 -1.3470273 1.0555823 0.69671786 0.17507839 1.1584529 1.6099629 -0.8700823 1.6073451 -0.28072423 1.0665672 1.6474159 -0.30474162 1.6392645 -0.2761411 -1.3643899 1.1418821 -1.170945 -0.29694384 0.05165738 0.055472136 1.0425595 1.6310354 -0.27907154 -1.1719427 -1.3526659 1.1742826
0.22722723 1.1854839 0.17339367 0.047889292 -1.3421602 0.69290215 1.1825448 0.19141927 -1.3460991 0.18263233 0.6670525 1.0344638 -0.2900194 1.6027995 -0.890265 -0.30828565 1.1664778 -0.8973947 0.6800575 1.6422147 -0.3036934 0.67372394 1.653303 0.056441665 0.68032545 -1.3455377 1.0551012 0.69658077 0.17532659 1.15772 1.6088367 -0.86887753 1.6062295 -0.28009188 1.0660247 1.6463568 -0.3041705 1.6381819 -0.2755077 -1.3629489 1.1412168 -1.1696967 -0.29638234 0.05200982 0.05582714 1.0419962 1.6299483 -0.27846146 -1.1706805 -1.3512328 1.1737008
0.22822823 1.1847911 0.17366326 0.04825169 -1.3406194 0.69272673 1.1819141 0.19164956 -1.3445404 0.18289542 0.6668418 1.0338746 -0.28941473 1.6016839 -0.8892157 -0.30769765 1.1658541 -0.89632785 0.67985594 1.6411561 -0.30314115 0.67353904 1.6522658 0.056793272 0.68022406 -1.3440491 1.0546201 0.6964431 0.17557296 1.1569871 1.6077116 -0.8676751 1.6051154 -0.27946097 1.0654821 1.6453003 -0.30359945 1.6371014 -0.27487653 -1.3615072 1.14055 -1.1684483 -0.29582068 0.052362084 0.05618018 1.0414329 1.6288626 -0.27785233 -1.1694177 -1.3498006 1.1731192
0.22922923 1.1840993 0.17393178 0.048612416 -1.3390788 0.6925508 1.1812843 0.19187713 -1.342982 0.18315732 0.66662997 1.0332844 -0.2888109 1.6005687 -0.8881669 -0.30710948 1.16523 -0.8952613 0.67965305 1.6401002 -0.3025885 0.67335296 1.6512319 0.057143092 0.68012136 -1.34256 1.0541395 0.6963047 0.17581815 1.1562537 1.6065866 -0.8664745 1.6040018 -0.27883178 1.06494 1.6442461 -0.30302817 1.6360235 -0.27424684 -1.3600665 1.1398827 -1.1672014 -0.29525962 0.052712798 0.056532085 1.0408692 1.6277795 -0.27724457 -1.1681554 -1.348369 1.172537
0.23023023 1.1834081 0.17419916 0.048971623 -1.3375396 0.6923738 1.1806551 0.19210267 -1.3414247 0.18341815 0.6664169 1.0326946 -0.28820765 1.5994543 -0.8871176 -0.30652216 1.1646063 -0.89419377 0.67944974 1.6390477 -0.30203545 0.67316616 1.6502016 0.057491302 0.68001795 -1.3410733 1.0536587 0.6961664 0.17606246 1.1555201 1.6054631 -0.86527586 1.6028897 -0.27820325 1.064398 1.643195 -0.30245626 1.6349494 -0.27361822 -1.3586266 1.1392148 -1.1659536 -0.294698 0.05306351 0.05688274 1.0403048 1.6266984 -0.27663767 -1.166893 -1.3469384 1.1719556
0.23123123 1.1827174 0.17446563 0.049329013 -1.3360006 0.69219625 1.1800257 0.19232613 -1.3398677 0.18367809 0.66620266 1.0321037 -0.2876053 1.59834 -0.8860687 -0.3059349 1.1639817 -0.8931272 0.6792449 1.6379985 -0.30148286 0.6729779 1.6491741 0.057837367 0.67991376 -1.3395861 1.0531776 0.69602686 0.17630488 1.1547868 1.6043395 -0.8640795 1.6017785 -0.27757686 1.0638554 1.6421461 -0.3018851 1.633877 -0.2729919 -1.3571869 1.138546 -1.1647062 -0.29413688 0.053413093 0.057231814 1.0397407 1.6256198 -0.27603194 -1.165631 -1.3455071 1.1713735
0.23223223 1.1820272 0.17473087 0.049684882 -1.3344624 0.6920179 1.1793975 0.19254756 -1.3383118 0.18393725 0.66598755 1.0315127 -0.28700376 1.5972258 -0.8850197 -0.30534795 1.163357 -0.8920607 0.6790391 1.636952 -0.30093005 0.6727896 1.6481497 0.05818245 0.6798097 -1.3380996 1.0526974 0.69588715 0.1765458 1.1540537 1.6032172 -0.86288536 1.6006678 -0.27695182 1.0633142 1.6411 -0.30131406 1.6328076 -0.27236664 -1.355747 1.1378759 -1.1634591 -0.29357582 0.053762674 0.057579428 1.0391762 1.624543 -0.27542776 -1.1643692 -1.344078 1.1707914
0.23323323 1.1813374 0.17499518 0.05003929 -1.3329248 0.6918388 1.1787691 0.1927667 -1.3367562 0.18419582 0.66577107 1.0309212 -0.28640318 1.5961126 -0.88397115 -0.30476117 1.1627324 -0.8909943 0.6788333 1.6359086 -0.30037677 0.6726005 1.6471287 0.058524966 0.67970455 -1.336614 1.0522168 0.69574714 0.17678636 1.15332 1.6020954 -0.8616935 1.5995587 -0.27632838 1.0627722 1.6400568 -0.3007426 1.6317403 -0.27174348 -1.3543069 1.137206 -1.162212 -0.29301438 0.054111302 0.057926 1.0386117 1.6234676 -0.27482465 -1.1631079 -1.3426478 1.1702099
0.23423423 1.1806484 0.17525876 0.050391555 -1.3313885 0.6916589 1.1781415 0.19298369 -1.3352014 0.18445349 0.6655535 1.0303292 -0.28580394 1.5949997 -0.88292265 -0.3041746 1.1621076 -0.88992834 0.6786259 1.634868 -0.29982385 0.6724094 1.6461118 0.058865786 0.6795993 -1.335129 1.0517365 0.6956059 0.17702469 1.1525861 1.6009744 -0.86050385 1.59845 -0.27570656 1.0622296 1.6390154 -0.30017126 1.6306759 -0.27112225 -1.3528686 1.1365348 -1.160965 -0.29245374 0.054459035 0.058270514 1.0380472 1.6223952 -0.2742231 -1.1618463 -1.3412192 1.1696278
0.23523523 1.1799594 0.17552042 0.050742745 -1.3298532 0.69147843 1.1775146 0.1931982 -1.3336473 0.18471032 0.6653345 1.0297365 -0.28520554 1.5938867 -0.88187474 -0.30358884 1.1614823 -0.8888626 0.67841774 1.6338303 -0.29927042 0.67221797 1.6450969 0.059205234 0.6794931 -1.3336446 1.0512562 0.6954643 0.17726165 1.1518527 1.5998538 -0.8593163 1.597342 -0.27508643 1.0616882 1.6379765 -0.29959977 1.6296135 -0.2705019 -1.3514295 1.1358627 -1.1597184 -0.29189244 0.054806232 0.058614045 1.0374821 1.6213241 -0.27362257 -1.1605847 -1.3397901 1.1690458
0.23623623 1.1792713 0.17578164 0.05109173 -1.3283179 0.69129705 1.1768878 0.19341075 -1.3320937 0.1849665 0.66511506 1.0291439 -0.28460798 1.5927738 -0.88082755 -0.303003 1.1608577 -0.88779783 0.6782089 1.6327952 -0.29871762 0.672026 1.6440847 0.05954185 0.6793863 -1.3321607 1.0507759 0.6953226 0.17749807 1.151119 1.5987337 -0.8581316 1.5962346 -0.27446786 1.0611467 1.6369405 -0.29902843 1.6285542 -0.26988408 -1.3499906 1.1351906 -1.1584721 -0.29133204 0.055152774 0.05895573 1.0369177 1.6202549 -0.27302343 -1.1593235 -1.3383622 1.1684635
0.23723723 1.1785839 0.17604184 0.051439613 -1.3267822 0.6911153 1.1762614 0.1936216 -1.3305403 0.18522155 0.66489387 1.0285512 -0.28401092 1.5916616 -0.8797796 -0.302418 1.1602322 -0.88673306 0.6779989 1.6317636 -0.29816404 0.6718328 1.6430762 0.059877723 0.67927873 -1.330677 1.0502956 0.6951802 0.17773262 1.1503859 1.5976148 -0.8569488 1.5951285 -0.2738502 1.0606055 1.6359068 -0.29845762 1.6274966 -0.2692677 -1.348552 1.1345179 -1.1572247 -0.29077163 0.055499136 0.059296787 1.0363526 1.6191883 -0.27242565 -1.158062 -1.3369339 1.1678818
0.23823825 1.1778969 0.17630076 0.051785648 -1.3252481 0.6909325 1.1756355 0.19382963 -1.3289874 0.18547618 0.66467166 1.0279579 -0.2834159 1.5905493 -0.8787331 -0.3018337 1.1596072 -0.8856692 0.677788 1.6307343 -0.2976117 0.67163837 1.6420699 0.06021136 0.67917114 -1.3291943 1.0498154 0.69503725 0.17796546 1.1496525 1.5964957 -0.8557691 1.5940229 -0.27323496 1.0600637 1.6348748 -0.29788685 1.6264412 -0.26865357 -1.3471133 1.1338446 -1.1559786 -0.29021114 0.055844188 0.05963564 1.0357871 1.6181225 -0.27182952 -1.156801 -1.3355073 1.1672997
0.23923925 1.177211 0.1765585 0.052129686 -1.3237141 0.69074917 1.1750103 0.19403619 -1.3274348 0.18572956 0.6644486 1.0273643 -0.2828208 1.5894376 -0.8776866 -0.30124924 1.1589817 -0.8846057 0.6775768 1.6297072 -0.2970586 0.6714438 1.6410667 0.060543448 0.6790632 -1.3277119 1.0493357 0.6948942 0.17819762 1.1489192 1.5953774 -0.85459125 1.592918 -0.27262142 1.0595231 1.6338452 -0.297316 1.625388 -0.26804093 -1.3456739 1.1331706 -1.1547318 -0.2896516 0.056188762 0.05997336 1.0352225 1.6170589 -0.27123436 -1.1555394 -1.3340788 1.1667179
0.24024025 1.1765252 0.17681569 0.05247277 -1.3221807 0.690565 1.1743857 0.19424027 -1.325883 0.1859824 0.6642245 1.0267706 -0.2822273 1.5883261 -0.87664086 -0.30066556 1.1583567 -0.8835427 0.6773645 1.6286834 -0.29650563 0.67124796 1.6400661 0.060873747 0.67895406 -1.3262291 1.048856 0.69474983 0.17842835 1.1481864 1.5942599 -0.8534162 1.5918139 -0.27200907 1.0589821 1.6328186 -0.29674527 1.6243377 -0.2674301 -1.3442352 1.1324965 -1.1534852 -0.28909218 0.056533158 0.060309947 1.0346574 1.6159967 -0.27064088 -1.154278 -1.3326516 1.1661363
0.24124125 1.1758409 0.17707169 0.05281368 -1.3206484 0.69038093 1.1737612 0.19444251 -1.3243315 0.18623453 0.6639992 1.0261766 -0.28163525 1.5872148 -0.87559634 -0.30008256 1.1577313 -0.88248116 0.6771515 1.6276617 -0.29595312 0.67105216 1.6390681 0.06120202 0.67884487 -1.3247476 1.0483766 0.6946054 0.1786573 1.1474537 1.5931425 -0.85224444 1.5907105 -0.27139884 1.0584419 1.6317931 -0.29617563 1.6232892 -0.26682097 -1.3427966 1.1318216 -1.1522388 -0.2885329 0.056875825 0.060644448 1.0340922 1.6149371 -0.2700488 -1.1530169 -1.331225 1.1655545
0.24224225 1.1751566 0.17732632 0.053153217 -1.3191161 0.6901957 1.1731374 0.19464254 -1.3227805 0.18648559 0.66377336 1.0255828 -0.28104395 1.5861032 -0.8745523 -0.2994998 1.1571064 -0.88141984 0.67693806 1.6266422 -0.2954005 0.6708541 1.6380734 0.06152892 0.6787344 -1.3232658 1.0478966 0.69446075 0.17888498 1.1467212 1.592026 -0.8510746 1.5896072 -0.2707904 1.0579015 1.6307704 -0.29560554 1.6222425 -0.26621374 -1.3413572 1.1311461 -1.1509923 -0.2879743 0.057218313 0.060978115 1.0335271 1.6138783 -0.26945823 -1.1517556 -1.3297979 1.164973
0.24324325 1.1744733 0.17758036 0.053491116 -1.3175842 0.69000983 1.1725148 0.19484037 -1.3212295 0.18673635 0.6635465 1.0249884 -0.28045383 1.5849922 -0.87350875 -0.29891777 1.1564806 -0.88035953 0.6767238 1.6256257 -0.29484814 0.67065644 1.6370809 0.061853707 0.67862386 -1.3217843 1.0474175 0.69431525 0.17911178 1.1459894 1.5909095 -0.8499076 1.5885048 -0.27018344 1.0573617 1.6297497 -0.29503542 1.621198 -0.26560855 -1.3399191 1.1304706 -1.1497457 -0.28741536 0.057559848 0.06131035 1.0329626 1.6128217 -0.2688692 -1.1504946 -1.3283713 1.1643913
0.24424425 1.1737908 0.17783287 0.053827345 -1.316053 0.68982327 1.1718922 0.19503662 -1.3196789 0.18698633 0.6633187 1.0243943 -0.27986482 1.5838814 -0.8724664 -0.29833686 1.155856 -0.87930024 0.67650855 1.6246116 -0.29429582 0.67045796 1.6360911 0.062177062 0.6785131 -1.3203033 1.0469381 0.69416976 0.17933717 1.1452576 1.5897938 -0.8487432 1.5874035 -0.26957777 1.0568222 1.6287313 -0.29446596 1.6201558 -0.2650049 -1.3384802 1.1297947 -1.1484983 -0.28685725 0.057901204 0.06164086 1.0323979 1.6117663 -0.26828134 -1.1492331 -1.3269441 1.1638103
0.24524525 1.1731087 0.17808473 0.054161787 -1.3145216 0.6896367 1.1712701 0.19523084 -1.3181286 0.18723488 0.6630896 1.0238 -0.27927676 1.5827702 -0.87142473 -0.29775614 1.1552306 -0.8782419 0.67629313 1.6236 -0.29374456 0.6702586 1.635104 0.06249863 0.6784015 -1.3188227 1.0464598 0.6940233 0.17956108 1.1445262 1.5886785 -0.84758174 1.586302 -0.2689743 1.0562826 1.6277146 -0.2938972 1.6191152 -0.26440346 -1.3370401 1.1291187 -1.1472523 -0.28629938 0.058241725 0.061970234 1.0318335 1.6107125 -0.26769513 -1.1479716 -1.3255179 1.1632289
0.24624625 1.1724279 0.17833537 0.054494917 -1.3129907 0.6894489 1.1706492 0.19542307 -1.3165791 0.1874829 0.66286004 1.0232053 -0.27869016 1.5816602 -0.87038445 -0.29717618 1.1546056 -0.87718433 0.6760764 1.6225905 -0.29319322 0.6700587 1.6341187 0.06281835 0.67828923 -1.3173425 1.0459808 0.69387674 0.1797843 1.1437951 1.5875633 -0.8464228 1.5852016 -0.26837265 1.0557436 1.6267 -0.29332793 1.6180768 -0.26380405 -1.3356013 1.1284425 -1.1460048 -0.28574252 0.058581114 0.062297463 1.0312688 1.6096605 -0.26711074 -1.1467104 -1.3240913 1.1626478
0.24724725 1.171748 0.17858505 0.054826617 -1.3114607 0.6892609 1.170028 0.19561347 -1.3150294 0.18773055 0.6626295 1.0226113 -0.27810478 1.5805496 -0.8693445 -0.29659694 1.1539809 -0.87612796 0.6758596 1.6215832 -0.29264203 0.6698576 1.6331366 0.06313637 0.6781763 -1.315862 1.0455021 0.69372976 0.18000573 1.143065 1.5864491 -0.84526694 1.5841018 -0.2677731 1.055205 1.6256878 -0.29275998 1.6170408 -0.26320624 -1.3341616 1.1277655 -1.1447585 -0.28518584 0.058920205 0.062624454 1.030705 1.60861 -0.26652753 -1.1454496 -1.3226657 1.1620672
0.24824825 1.1710685 0.17883366 0.05515629 -1.3099309 0.6890725 1.169408 0.1958015 -1.3134798 0.1879769 0.662398 1.022017 -0.2775206 1.5794393 -0.86830634 -0.2960183 1.1533564 -0.87507343 0.6756418 1.6205783 -0.29209116 0.66965634 1.6321565 0.0634523 0.67806286 -1.3143823 1.0450242 0.6935822 0.18022603 1.142335 1.585335 -0.84411395 1.5830019 -0.26717433 1.0546668 1.6246773 -0.29219198 1.6160065 -0.26261026 -1.3327217 1.1270894 -1.1435122 -0.2846296 0.05925858 0.0629496 1.0301402 1.6075609 -0.26594648 -1.1441875 -1.321239 1.1614863
0.24924925 1.1703904 0.17908126 0.055484533 -1.308402 0.68888366 1.1687894 0.19598803 -1.3119318 0.18822306 0.6621661 1.0214231 -0.27693743 1.5783293 -0.86726916 -0.29544005 1.1527317 -0.87401915 0.67542374 1.619575 -0.29154032 0.66945434 1.6311791 0.063767105 0.67794967 -1.3129025 1.0445464 0.6934348 0.18044472 1.1416061 1.5842212 -0.8429639 1.5819036 -0.26657778 1.054129 1.6236686 -0.29162446 1.6149735 -0.2620165 -1.3312817 1.1264129 -1.1422646 -0.28407344 0.0595963 0.063272655 1.0295771 1.6065134 -0.2653664 -1.1429255 -1.319812 1.1609064
0.25025025 1.1697131 0.17932808 0.05581087 -1.306874 0.68869424 1.1681703 0.19617248 -1.3103837 0.18846822 0.6619332 1.0208292 -0.2763554 1.5772191 -0.8662331 -0.29486293 1.1521075 -0.87296677 0.67520475 1.6185744 -0.29099032 0.6692513 1.6302037 0.06408024 0.67783517 -1.3114228 1.0440686 0.6932864 0.18066293 1.1408771 1.5831077 -0.8418168 1.580805 -0.26598364 1.053592 1.6226615 -0.29105723 1.6139425 -0.26142427 -1.3298416 1.1257362 -1.1410178 -0.28351817 0.059933186 0.06359559 1.0290133 1.6054672 -0.26478797 -1.1416646 -1.3183864 1.1603261
0.25125125 1.1690366 0.17957395 0.05613634 -1.3053461 0.6885041 1.1675521 0.1963554 -1.3088365 0.18871284 0.6616995 1.0202353 -0.27577475 1.5761092 -0.86519784 -0.29428685 1.1514835 -0.87191546 0.6749855 1.6175764 -0.2904408 0.6690484 1.6292309 0.06439164 0.6777206 -1.3099438 1.0435913 0.69313806 0.18087927 1.1401491 1.5819947 -0.8406724 1.5797064 -0.2653907 1.0530547 1.621657 -0.29049098 1.6129142 -0.26083446 -1.3284009 1.1250594 -1.1397709 -0.2829632 0.060269 0.063916564 1.0284503 1.6044228 -0.26421112 -1.1404035 -1.3169599 1.1597462
0.25225225 1.1683612 0.17981833 0.056459963 -1.3038193 0.68831366 1.1669351 0.1965363 -1.3072902 0.18895626 0.6614653 1.0196416 -0.2751959 1.5749993 -0.8641639 -0.29371136 1.1508601 -0.8708652 0.6747658 1.6165798 -0.28989142 0.66884446 1.6282604 0.06470093 0.6776054 -1.3084649 1.0431143 0.69298965 0.18109435 1.1394217 1.580882 -0.8395315 1.5786092 -0.26479948 1.0525184 1.6206537 -0.28992423 1.6118867 -0.26024628 -1.3269601 1.1243831 -1.1385235 -0.28240886 0.060604513 0.06423581 1.0278875 1.6033795 -0.26363605 -1.1391413 -1.3155336 1.1591668
0.25325325 1.1676867 0.18006217 0.056782067 -1.3022938 0.68812305 1.1663187 0.19671574 -1.3057442 0.18919927 0.66122967 1.0190485 -0.27461788 1.5738897 -0.8631319 -0.29313666 1.1502367 -0.8698168 0.6745454 1.6155856 -0.2893426 0.6686395 1.6272917 0.06500894 0.67749 -1.3069861 1.0426373 0.6928401 0.18130857 1.1386954 1.5797698 -0.83839333 1.577512 -0.2642102 1.0519829 1.619653 -0.28935832 1.6108608 -0.25966042 -1.3255188 1.1237062 -1.1372766 -0.2818556 0.060938954 0.06455433 1.0273246 1.6023374 -0.26306283 -1.1378798 -1.314107 1.1585879
0.25425425 1.1670133 0.18030524 0.057102174 -1.3007686 0.6879319 1.165703 0.1968925 -1.3041995 0.18944156 0.66099423 1.0184555 -0.27404082 1.5727799 -0.86210084 -0.29256254 1.1496137 -0.86876965 0.67432505 1.6145933 -0.28879422 0.6684351 1.6263256 0.065315425 0.677374 -1.3055083 1.0421615 0.69269097 0.18152148 1.1379695 1.5786577 -0.8372582 1.5764152 -0.2636228 1.0514476 1.6186529 -0.28879365 1.6098377 -0.25907603 -1.3240776 1.1230297 -1.1360298 -0.28130224 0.061273217 0.06487143 1.0267626 1.601297 -0.26249042 -1.1366184 -1.3126807 1.1580093
0.25525525 1.1663404 0.18054724 0.05742103 -1.2992449 0.6877401 1.1650883 0.19706836 -1.3026555 0.18968308 0.6607578 1.0178626 -0.2734652 1.5716704 -0.86107135 -0.29198956 1.1489911 -0.8677237 0.6741037 1.6136025 -0.28824612 0.6682299 1.6253617 0.06562024 0.6772575 -1.3040304 1.0416855 0.6925416 0.18173295 1.1372443 1.5775467 -0.83612597 1.575319 -0.26303712 1.0509129 1.6176556 -0.28822902 1.6088157 -0.25849342 -1.3226357 1.1223536 -1.1347824 -0.28075007 0.061606884 0.06518686 1.0262007 1.6002584 -0.26192048 -1.1353573 -1.311254 1.157431
0.25625625 1.1656694 0.18078804 0.057738513 -1.2977221 0.6875485 1.1644742 0.19724274 -1.3011124 0.18992442 0.6605207 1.0172701 -0.2728909 1.5705613 -0.860043 -0.2914173 1.1483693 -0.8666795 0.6738819 1.6126145 -0.28769884 0.66802394 1.6243993 0.0659236 0.67714053 -1.3025534 1.0412104 0.6923915 0.18194368 1.13652 1.5764351 -0.83499664 1.5742232 -0.2624531 1.0503786 1.6166599 -0.28766486 1.6077955 -0.25791323 -1.3211933 1.1216776 -1.1335356 -0.28019822 0.0619393 0.06550145 1.0256395 1.5992202 -0.2613514 -1.1340959 -1.3098271 1.156853
0.25725725 1.1649998 0.18102837 0.058054566 -1.2962 0.6873563 1.163861 0.19741464 -1.2995703 0.19016421 0.66028327 1.016679 -0.2723176 1.5694524 -0.8590167 -0.29084593 1.1477476 -0.86563706 0.6736604 1.6116282 -0.2871518 0.66781753 1.6234393 0.06622517 0.6770235 -1.3010777 1.0407352 0.69224113 0.18215328 1.1357967 1.5753244 -0.83387107 1.573128 -0.2618711 1.0498451 1.6156657 -0.2871013 1.6067771 -0.25733465 -1.3197519 1.1210021 -1.1322896 -0.279647 0.062271357 0.065814495 1.0250793 1.5981842 -0.26078373 -1.1328353 -1.308401 1.1562756
0.25825825 1.1643304 0.18126768 0.0583691 -1.2946795 0.68716395 1.163249 0.1975857 -1.2980297 0.19040364 0.6600455 1.0160869 -0.27174604 1.5683434 -0.85799146 -0.2902755 1.1471267 -0.86459565 0.6734378 1.6106437 -0.28660497 0.667611 1.6224823 0.06652552 0.6769058 -1.299602 1.0402608 0.69209117 0.18236214 1.1350741 1.574214 -0.83274806 1.5720332 -0.26129058 1.0493125 1.6146736 -0.28653818 1.6057603 -0.25675833 -1.3183093 1.1203266 -1.1310434 -0.2790965 0.06260264 0.066126764 1.0245187 1.5971494 -0.26021886 -1.1315753 -1.3069746 1.1556989
0.25925925 1.1636623 0.18150544 0.058682024 -1.29316 0.6869708 1.1626377 0.19775459 -1.2964892 0.19064224 0.6598066 1.0154955 -0.27117598 1.5672345 -0.8569684 -0.28970593 1.1465058 -0.86355656 0.67321503 1.6096613 -0.2860593 0.66740376 1.621526 0.06682384 0.6767874 -1.2981267 1.0397863 0.6919401 0.18256891 1.1343523 1.5731037 -0.8316286 1.5709385 -0.26071244 1.0487804 1.6136827 -0.285976 1.6047447 -0.2561841 -1.3168669 1.119651 -1.1297984 -0.27854687 0.06293255 0.06643665 1.0239594 1.5961151 -0.25965485 -1.1303155 -1.3055489 1.1551224
0.26026025 1.1629957 0.1817429 0.058993995 -1.2916417 0.6867781 1.1620269 0.19792232 -1.2949505 0.19088078 0.6595681 1.0149055 -0.27060688 1.5661255 -0.85594624 -0.28913707 1.1458861 -0.86251855 0.67299247 1.6086801 -0.2855137 0.6671967 1.6205723 0.06712103 0.6766696 -1.2966533 1.0393126 0.69178945 0.1827752 1.1336327 1.571994 -0.8305123 1.5698442 -0.2601355 1.048249 1.6126938 -0.28541407 1.6037309 -0.2556114 -1.3154243 1.1189773 -1.128553 -0.27799717 0.06326252 0.06674641 1.0234001 1.5950829 -0.2590925 -1.1290562 -1.3041229 1.1545465
0.26126125 1.1623303 0.18197936 0.059304297 -1.2901255 0.68658483 1.1614182 0.19808832 -1.2934132 0.19111854 0.65932876 1.0143154 -0.2700385 1.5650172 -0.85492617 -0.2885689 1.1452665 -0.86148214 0.6727692 1.6077017 -0.28496915 0.66698897 1.6196208 0.06741673 0.67655075 -1.2951802 1.03884 0.6916388 0.18298024 1.1329126 1.5708846 -0.8293985 1.5687507 -0.25956059 1.0477179 1.6117067 -0.28485274 1.602719 -0.2550406 -1.3139818 1.1183028 -1.1273086 -0.27744868 0.06359154 0.06705433 1.0228418 1.5940518 -0.25853175 -1.1277978 -1.3026974 1.1539716
0.26226225 1.1616662 0.18221527 0.05961284 -1.2886095 0.68639123 1.1608094 0.19825274 -1.2918772 0.19135559 0.6590889 1.0137262 -0.26947236 1.563909 -0.8539074 -0.28800228 1.144648 -0.8604477 0.6725458 1.606724 -0.28442436 0.6667806 1.6186714 0.06771067 0.67643213 -1.2937083 1.038367 0.6914878 0.18318436 1.1321948 1.5697756 -0.82828844 1.5676578 -0.25898737 1.047188 1.6107212 -0.2842919 1.6017082 -0.25447175 -1.3125403 1.1176294 -1.1260644 -0.2769009 0.06392068 0.067361236 1.0222839 1.5930221 -0.25797266 -1.1265408 -1.3012723 1.153397
0.26326326 1.1610034 0.18245 0.05992034 -1.2870955 0.6861977 1.1602021 0.19841585 -1.2903419 0.19159198 0.65884876 1.013138 -0.2689071 1.562801 -0.85289073 -0.2874359 1.1440301 -0.8594154 0.67232215 1.6057488 -0.2838806 0.6665723 1.6177235 0.06800318 0.6763125 -1.2922368 1.0378954 0.69133663 0.18338716 1.1314777 1.5686672 -0.82718134 1.5665647 -0.25841597 1.0466592 1.6097369 -0.2837321 1.6006995 -0.25390452 -1.3110979 1.1169565 -1.1248217 -0.27635378 0.06424862 0.06766713 1.0217271 1.5919936 -0.25741544 -1.125284 -1.2998481 1.1528225
0.26426426 1.1603416 0.18268412 0.06022644 -1.2855828 0.68600386 1.159596 0.19857773 -1.2888083 0.19182795 0.6586081 1.0125494 -0.26834303 1.5616927 -0.8518758 -0.28687117 1.1434122 -0.8583847 0.6720987 1.6047754 -0.28333747 0.6663635 1.6167774 0.06829405 0.6761929 -1.290767 1.0374246 0.6911852 0.18358904 1.1307616 1.5675585 -0.8260778 1.5654724 -0.25784653 1.0461304 1.6087546 -0.28317225 1.5996923 -0.25334042 -1.3096564 1.1162838 -1.1235797 -0.27580684 0.06457555 0.06797141 1.0211706 1.5909662 -0.25685927 -1.1240284 -1.2984238 1.1522495
0.26526526 1.1596818 0.18291783 0.060531378 -1.2840719 0.6858104 1.1589903 0.19873768 -1.2872763 0.19206291 0.6583675 1.0119627 -0.26778013 1.5605854 -0.8508628 -0.28630647 1.1427958 -0.85735565 0.67187464 1.6038038 -0.2827947 0.666155 1.6158336 0.06858441 0.6760733 -1.2892976 1.0369536 0.6910341 0.18379062 1.1300476 1.566451 -0.8249775 1.5643803 -0.25727826 1.0456035 1.6077744 -0.28261366 1.5986866 -0.25277662 -1.3082149 1.1156125 -1.1223389 -0.27526128 0.064902365 0.068274915 1.0206146 1.5899403 -0.25630522 -1.1227732 -1.2970006 1.1516769
0.26626626 1.1590225 0.18315035 0.060834825 -1.2825621 0.6856163 1.1583867 0.19889688 -1.2857455 0.19229788 0.65812653 1.0113761 -0.26721898 1.5594778 -0.8498511 -0.2857434 1.1421804 -0.8563285 0.671651 1.6028335 -0.28225237 0.66594577 1.6148919 0.06887281 0.67595375 -1.2878308 1.0364839 0.69088316 0.18399048 1.1293336 1.5653437 -0.82387984 1.5632887 -0.25671238 1.0450766 1.6067953 -0.28205526 1.5976821 -0.25221562 -1.3067739 1.1149414 -1.1210985 -0.27471578 0.0652284 0.06857753 1.0200603 1.5889156 -0.25575218 -1.1215191 -1.2955782 1.151105
0.26726726 1.1583651 0.18338215 0.06113726 -1.2810543 0.68542266 1.1577835 0.19905436 -1.2842166 0.19253236 0.6578856 1.0107907 -0.26665866 1.5583705 -0.8488415 -0.28518054 1.1415652 -0.8553035 0.67142725 1.6018654 -0.28171107 0.66573703 1.6139518 0.06916013 0.67583364 -1.2863642 1.0360144 0.69073176 0.18418968 1.1286217 1.5642364 -0.8227859 1.562198 -0.25614834 1.0445508 1.6058179 -0.28149787 1.5966792 -0.251656 -1.305334 1.1142707 -1.1198593 -0.27417076 0.06555396 0.06887853 1.0195065 1.5878927 -0.25520092 -1.1202669 -1.2941563 1.1505342
0.26826826 1.1577092 0.18361348 0.061438113 -1.2795478 0.6852282 1.157182 0.1992108 -1.2826891 0.19276589 0.6576443 1.0102055 -0.26609993 1.5572635 -0.8478342 -0.28461903 1.1409513 -0.85428077 0.6712027 1.6008985 -0.28116935 0.6655278 1.6130136 0.06944585 0.6757134 -1.2848995 1.0355462 0.6905802 0.18438801 1.1279111 1.5631304 -0.8216952 1.561107 -0.2555852 1.0440263 1.6048424 -0.28094068 1.5956779 -0.2510985 -1.303894 1.1136019 -1.1186213 -0.27362737 0.065879166 0.069179 1.0189536 1.58687 -0.2546516 -1.119015 -1.2927355 1.1499641
0.26926926 1.1570551 0.18384337 0.061738074 -1.2780439 0.6850344 1.1565809 0.19936591 -1.2811635 0.192999 0.6574029 1.009622 -0.2655422 1.5561574 -0.84682864 -0.28405812 1.1403381 -0.85325986 0.6709789 1.5999337 -0.28062955 0.6653184 1.6120777 0.0697301 0.6755928 -1.2834361 1.0350783 0.6904292 0.18458512 1.127202 1.5620242 -0.8206075 1.5600171 -0.25502425 1.0435027 1.6038681 -0.28038448 1.5946782 -0.25054264 -1.3024551 1.1129335 -1.1173849 -0.27308416 0.066203296 0.069478154 1.0184014 1.5858493 -0.25410372 -1.1177652 -1.2913156 1.1493948
0.27027026 1.1564028 0.18407351 0.062036455 -1.2765404 0.68484074 1.155982 0.19952008 -1.2796388 0.193232 0.6571612 1.0090394 -0.26498598 1.5550513 -0.8458255 -0.28349847 1.1397259 -0.85224104 0.67075515 1.59897 -0.28008968 0.6651092 1.6111428 0.0700137 0.6754726 -1.2819744 1.034611 0.69027776 0.18478203 1.1264943 1.5609183 -0.8195235 1.5589277 -0.25446463 1.0429804 1.6028957 -0.2798284 1.5936803 -0.24998868 -1.3010166 1.1122662 -1.1161494 -0.2725413 0.06652689 0.06977594 1.0178502 1.5848294 -0.25355703 -1.116516 -1.2898962 1.148826
0.27127126 1.1557508 0.18430257 0.06233418 -1.2750399 0.6846472 1.1553836 0.19967285 -1.2781166 0.19346458 0.65691996 1.0084572 -0.26443046 1.5539452 -0.84482354 -0.28293964 1.1391144 -0.8512242 0.6705313 1.5980086 -0.27955046 0.6649003 1.6102102 0.07029563 0.675352 -1.280514 1.0341451 0.6901271 0.18497801 1.1257886 1.5598134 -0.8184426 1.5578384 -0.25390697 1.0424587 1.6019253 -0.27927363 1.5926833 -0.24943611 -1.2995799 1.1115997 -1.1149151 -0.2719995 0.066850364 0.07007319 1.0173005 1.5838113 -0.25301194 -1.1152688 -1.2884779 1.1482584
0.27227226 1.1551011 0.18453121 0.06263006 -1.2735413 0.6844534 1.1547871 0.19982493 -1.2765968 0.1936965 0.6566784 1.0078764 -0.2638766 1.5528396 -0.8438244 -0.2823812 1.1385047 -0.8502095 0.6703074 1.5970495 -0.2790115 0.66469115 1.6092794 0.07057667 0.67523146 -1.2790551 1.0336802 0.68997633 0.18517303 1.1250839 1.5587089 -0.8173648 1.5567498 -0.2533509 1.0419378 1.6009554 -0.2787191 1.5916885 -0.24888581 -1.2981427 1.1109343 -1.1136825 -0.27145812 0.06717336 0.0703693 1.0167514 1.5827944 -0.2524683 -1.1140232 -1.2870615 1.1476917
0.27327326 1.1544534 0.18475932 0.06292558 -1.2720435 0.6842599 1.1541919 0.19997606 -1.2750771 0.1939286 0.6564365 1.0072973 -0.26332408 1.5517348 -0.84282655 -0.28182426 1.1378956 -0.84919673 0.67008376 1.5960908 -0.27847266 0.6644818 1.6083502 0.07085693 0.67511106 -1.2775981 1.033216 0.6898257 0.18536693 1.1243807 1.5576047 -0.8162906 1.5556623 -0.2527965 1.0414191 1.5999881 -0.27816486 1.5906944 -0.24833721 -1.2967069 1.1102695 -1.1124513 -0.2709175 0.06749606 0.07066488 1.0162033 1.5817786 -0.25192633 -1.1127781 -1.2856455 1.1471264
0.27427426 1.1538067 0.18498665 0.063219905 -1.2705489 0.68406665 1.1535974 0.20012552 -1.2735608 0.19415963 0.65619534 1.0067185 -0.2627722 1.5506297 -0.84183216 -0.2812678 1.137288 -0.84818625 0.66986084 1.595134 -0.27793515 0.6642729 1.6074232 0.071134865 0.67499006 -1.2761428 1.0327523 0.6896751 0.185561 1.1236799 1.5565013 -0.81521976 1.5545743 -0.25224352 1.040901 1.5990222 -0.27761114 1.5897024 -0.2477903 -1.2952728 1.1096065 -1.1112214 -0.27037746 0.06781781 0.07095927 1.0156567 1.5807647 -0.25138545 -1.1115355 -1.2842313 1.1465622
0.2752753 1.1531621 0.18521345 0.06351286 -1.2690556 0.68387353 1.1530049 0.20027438 -1.2720459 0.19439083 0.65595424 1.006141 -0.2622218 1.5495253 -0.8408388 -0.28071284 1.1366808 -0.8471782 0.6696377 1.5941786 -0.27739814 0.66406393 1.606498 0.07141286 0.6748698 -1.2746897 1.0322901 0.6895251 0.1857537 1.1229796 1.5553982 -0.81415224 1.5534871 -0.25169218 1.0403837 1.5980579 -0.2770588 1.5887115 -0.24724495 -1.2938386 1.1089443 -1.1099932 -0.26983836 0.068139374 0.071252406 1.0151109 1.5797513 -0.25084636 -1.1102936 -1.2828186 1.1459988
0.2762763 1.1525193 0.18543988 0.063804865 -1.2675645 0.68368065 1.1524137 0.2004222 -1.2705326 0.19462174 0.65571326 1.0055647 -0.2616724 1.548422 -0.8398484 -0.28015763 1.1360757 -0.84617245 0.6694149 1.5932251 -0.27686116 0.6638553 1.6055743 0.07168931 0.67474973 -1.273238 1.0318284 0.6893754 0.18594623 1.1222821 1.5542959 -0.81308764 1.5524006 -0.25114232 1.0398684 1.597095 -0.2765061 1.5877223 -0.24670124 -1.2924066 1.1082841 -1.1087666 -0.26929936 0.068460405 0.07154536 1.0145665 1.5787398 -0.2503086 -1.1090544 -1.2814081 1.1454368
0.2772773 1.151878 0.18566555 0.06409633 -1.2660763 0.68348825 1.1518239 0.20056945 -1.2690225 0.19485193 0.65547204 1.0049901 -0.2611245 1.547319 -0.8388599 -0.2796036 1.1354718 -0.84516937 0.6691928 1.5922732 -0.27632496 0.6636469 1.604652 0.07196504 0.67462945 -1.2717879 1.0313679 0.6892256 0.18613827 1.1215862 1.5531937 -0.8120271 1.551315 -0.25059402 1.0393541 1.5961338 -0.27595448 1.5867344 -0.24615884 -1.2909749 1.1076238 -1.1075413 -0.26876128 0.06878096 0.07183725 1.0140232 1.5777291 -0.24977255 -1.1078168 -1.2799971 1.1448755
0.2782783 1.1512387 0.18589121 0.064386606 -1.2645891 0.6832961 1.1512358 0.20071575 -1.2675133 0.19508189 0.6552315 1.0044167 -0.26057732 1.5462155 -0.83787394 -0.27905115 1.1348686 -0.8441682 0.6689706 1.5913231 -0.27578974 0.66343904 1.6037321 0.07223934 0.6745089 -1.2703402 1.0309088 0.68907624 0.186329 1.120892 1.5520926 -0.8109696 1.5502293 -0.2500475 1.0388404 1.5951743 -0.27540344 1.5857481 -0.24561864 -1.2895455 1.106966 -1.1063185 -0.26822424 0.069101274 0.07212818 1.0134817 1.5767202 -0.24923745 -1.1065806 -1.2785888 1.1443161
0.2792793 1.1506015 0.18611652 0.06467551 -1.2631049 0.68310463 1.1506492 0.2008613 -1.266007 0.19531208 0.65499115 1.0038443 -0.2600313 1.5451134 -0.8368903 -0.27849853 1.1342671 -0.84316933 0.6687491 1.5903741 -0.27525443 0.66323113 1.602814 0.0725131 0.674389 -1.2688943 1.0304507 0.6889274 0.1865198 1.1201993 1.550992 -0.8099161 1.5491445 -0.24950188 1.0383291 1.5942161 -0.27485293 1.584763 -0.24507976 -1.2881157 1.1063092 -1.1050973 -0.26768693 0.06942183 0.07241839 1.0129412 1.5757122 -0.2487033 -1.1053462 -1.2771814 1.1437567
0.2802803 1.1499658 0.18634105 0.064964 -1.2616224 0.6829135 1.1500641 0.20100644 -1.2645026 0.19554186 0.6547511 1.0032734 -0.25948635 1.5440115 -0.83590907 -0.27794713 1.1336666 -0.84217316 0.66852725 1.5894266 -0.27471992 0.6630235 1.601897 0.07278556 0.67426896 -1.2674509 1.0299934 0.68877894 0.18670988 1.1195092 1.5498916 -0.80886513 1.5480598 -0.24895826 1.0378183 1.5932598 -0.2743032 1.5837791 -0.24454224 -1.2866893 1.1056539 -1.1038772 -0.2671507 0.06974125 0.07270771 1.0124015 1.5747056 -0.2481713 -1.1041143 -1.2757769 1.1431994
0.2812813 1.1493324 0.186566 0.06525248 -1.2601423 0.68272245 1.149481 0.20115077 -1.2629998 0.19577199 0.65451145 1.0027041 -0.25894237 1.5429102 -0.83493 -0.27739644 1.1330678 -0.84117925 0.6683066 1.5884808 -0.2741856 0.6628166 1.6009823 0.07305789 0.6741496 -1.2660089 1.0295372 0.68863124 0.18689966 1.1188208 1.5487916 -0.8078178 1.5469764 -0.24841559 1.0373101 1.5923047 -0.2737534 1.5827974 -0.24400663 -1.285263 1.1050004 -1.10266 -0.26661485 0.07006085 0.07299727 1.0118637 1.5737005 -0.24764061 -1.1028835 -1.2743732 1.1426437
0.2822823 1.1487008 0.18678981 0.0655393 -1.2586646 0.68253225 1.1488991 0.20129466 -1.2614996 0.19600183 0.6542723 1.0021367 -0.25839967 1.5418096 -0.83395326 -0.27684602 1.1324714 -0.84018767 0.6680869 1.5875365 -0.27365157 0.6626101 1.6000686 0.07332945 0.67403054 -1.2645695 1.029083 0.688484 0.18708974 1.1181347 1.5476929 -0.80677414 1.5458935 -0.24787408 1.0368026 1.5913517 -0.2732044 1.5818166 -0.24347228 -1.283838 1.1043487 -1.1014445 -0.26607928 0.07038051 0.0732854 1.0113275 1.5726969 -0.24711019 -1.1016543 -1.2729712 1.1420896
0.2832833 1.1480713 0.18701416 0.06582582 -1.2571892 0.6823425 1.1483191 0.2014378 -1.2600024 0.19623137 0.6540338 1.0015701 -0.25785774 1.5407088 -0.8329793 -0.27629718 1.1318756 -0.8391987 0.66786736 1.5865935 -0.27311823 0.6624037 1.5991571 0.073599756 0.6739117 -1.2631317 1.0286295 0.6883372 0.18727887 1.1174502 1.5465947 -0.8057339 1.5448108 -0.24733451 1.0362965 1.5903999 -0.27265584 1.5808374 -0.24293935 -1.2824149 1.1036979 -1.1002302 -0.2655447 0.07069969 0.07357311 1.010793 1.571694 -0.24658155 -1.100428 -1.2715714 1.1415366
0.2842843 1.1474438 0.1872378 0.066111505 -1.2557161 0.68215346 1.1477413 0.20158058 -1.2585065 0.1964612 0.6537957 1.0010058 -0.25731662 1.5396098 -0.8320075 -0.27574843 1.1312817 -0.8382118 0.6676483 1.5856524 -0.27258557 0.66219866 1.5982469 0.073869824 0.67379326 -1.2616972 1.0281775 0.6881912 0.1874677 1.1167682 1.5454965 -0.80469656 1.5437291 -0.24679571 1.0357924 1.5894498 -0.27210736 1.5798594 -0.24240783 -1.2809935 1.1030492 -1.0990176 -0.26501018 0.07101822 0.073860526 1.0102596 1.570693 -0.24605387 -1.0992033 -1.2701726 1.140985
0.2852853 1.1468182 0.1874612 0.066396594 -1.2542454 0.6819646 1.1471651 0.20172292 -1.2570133 0.19669104 0.6535577 1.0004426 -0.25677717 1.5385103 -0.8310385 -0.27520105 1.1306889 -0.8372275 0.66742986 1.5847119 -0.27205297 0.66199315 1.5973383 0.0741387 0.6736748 -1.2602644 1.0277264 0.6880449 0.18765646 1.1160884 1.5443995 -0.80366296 1.5426474 -0.24625868 1.0352892 1.5885013 -0.27155983 1.5788829 -0.24187753 -1.2795731 1.1024016 -1.0978085 -0.26447642 0.07133728 0.074147046 1.0097275 1.5696926 -0.24552774 -1.0979805 -1.2687763 1.1404346
0.2862863 1.1461949 0.18768495 0.06668103 -1.2527771 0.6817769 1.1465904 0.20186526 -1.2555226 0.19692075 0.65332144 0.9998809 -0.25623798 1.5374119 -0.8300713 -0.27465394 1.1300981 -0.8362463 0.6672127 1.5837737 -0.27152094 0.6617891 1.5964316 0.07440722 0.67355716 -1.2588339 1.0272772 0.68790025 0.18784523 1.1154106 1.5433033 -0.8026327 1.5415666 -0.24572268 1.0347883 1.5875543 -0.27101314 1.5779076 -0.24134868 -1.2781549 1.1017565 -1.0965998 -0.26394305 0.07165617 0.074433625 1.0091977 1.5686942 -0.24500257 -1.0967599 -1.2673817 1.1398858
0.2872873 1.1455734 0.18790829 0.06696504 -1.2513115 0.6815901 1.1460172 0.2020069 -1.2540344 0.19715035 0.65308523 0.9993216 -0.25569984 1.5363141 -0.8291074 -0.274107 1.1295089 -0.8352673 0.6669958 1.5828363 -0.27098942 0.6615858 1.5955265 0.07467502 0.6734399 -1.2574053 1.0268288 0.6877563 0.18803322 1.1147345 1.5422072 -0.80160576 1.5404862 -0.24518773 1.0342886 1.5866084 -0.2704665 1.5769337 -0.24082083 -1.2767385 1.1011126 -1.0953945 -0.26341075 0.071974754 0.07471913 1.008669 1.5676963 -0.24447876 -1.0955415 -1.2659891 1.1393389
0.2882883 1.1449543 0.18813163 0.067248106 -1.249848 0.6814036 1.1454461 0.20214826 -1.252549 0.19738054 0.6528498 0.9987638 -0.25516272 1.5352168 -0.82814574 -0.27356148 1.1289215 -0.834291 0.6667796 1.5819004 -0.27045774 0.6613827 1.5946227 0.07494295 0.67332375 -1.2559798 1.0263822 0.6876124 0.1882214 1.114061 1.5411122 -0.80058235 1.5394069 -0.2446545 1.0337907 1.5856646 -0.26992002 1.5759612 -0.24029467 -1.2753234 1.1004707 -1.0941902 -0.26287824 0.07229322 0.07500517 1.0081422 1.5667003 -0.24395597 -1.094325 -1.2645988 1.1387933
0.2892893 1.1443372 0.18835497 0.067531705 -1.248388 0.6812184 1.1448773 0.20228985 -1.2510655 0.19761103 0.6526147 0.9982071 -0.25462663 1.5341208 -0.82718617 -0.2730167 1.1283356 -0.83331704 0.6665648 1.5809658 -0.26992667 0.661181 1.5937207 0.0752098 0.6732072 -1.2545564 1.0259373 0.68746984 0.18840975 1.1133896 1.5400177 -0.7995621 1.5383282 -0.24412185 1.0332944 1.5847226 -0.26937452 1.5749904 -0.23977 -1.27391 1.0998307 -1.0929885 -0.2623461 0.07261175 0.07529044 1.0076174 1.5657057 -0.24343419 -1.093111 -1.2632096 1.1382489
0.2902903 1.1437228 0.18857843 0.06781441 -1.2469293 0.6810338 1.1443101 0.20243129 -1.2495842 0.1978414 0.652381 0.997653 -0.25409102 1.5330249 -0.82622963 -0.27247244 1.1277521 -0.8323457 0.6663506 1.580033 -0.26939616 0.6609794 1.59282 0.075477004 0.6730921 -1.2531343 1.0254927 0.68732774 0.1885978 1.1127214 1.538924 -0.7985452 1.5372503 -0.24359071 1.0327997 1.5837816 -0.2688293 1.5740206 -0.23924589 -1.2724988 1.0991927 -1.0917885 -0.26181507 0.072930455 0.07557547 1.0070935 1.5647122 -0.24291325 -1.0918993 -1.2618232 1.1377071
0.2912913 1.1431099 0.1888017 0.06809664 -1.245473 0.68084985 1.143745 0.2025728 -1.2481053 0.19807225 0.6521478 0.9970998 -0.25355658 1.5319293 -0.8252754 -0.27192876 1.12717 -0.8313768 0.6661377 1.5791014 -0.2688663 0.66077894 1.5919213 0.0757435 0.6729773 -1.2517161 1.025051 0.68718696 0.18878627 1.1120545 1.5378312 -0.7975316 1.5361723 -0.24306032 1.0323073 1.5828426 -0.26828426 1.573052 -0.23872367 -1.2710891 1.0985564 -1.0905905 -0.26128381 0.0732494 0.07586032 1.006572 1.5637201 -0.2423935 -1.090689 -1.2604387 1.1371665
0.2922923 1.1424992 0.18902564 0.06837839 -1.2440201 0.6806673 1.1431812 0.20271388 -1.2466295 0.19830328 0.6519159 0.9965489 -0.2530228 1.5308354 -0.8243237 -0.2713858 1.126589 -0.83041054 0.6659255 1.5781717 -0.2683366 0.6605792 1.5910243 0.07600957 0.67286325 -1.2502999 1.02461 0.68704677 0.1889745 1.1113902 1.5367389 -0.7965208 1.5350952 -0.24253142 1.031816 1.5819048 -0.2677399 1.5720854 -0.2382021 -1.2696818 1.0979218 -1.0893954 -0.2607536 0.073568285 0.076144695 1.006052 1.5627291 -0.24187535 -1.0894816 -1.2590561 1.1366274
0.2932933 1.1418914 0.18924952 0.0686605 -1.242569 0.68048555 1.1426201 0.20285535 -1.2451556 0.19853485 0.6516851 0.9960003 -0.2524898 1.5297422 -0.823375 -0.27084327 1.1260108 -0.82944685 0.66571385 1.577243 -0.26780713 0.6603806 1.5901283 0.07627535 0.67275006 -1.2488856 1.0241704 0.68690777 0.18916345 1.1107286 1.5356476 -0.7955142 1.5340192 -0.24200317 1.0313268 1.5809685 -0.26719576 1.5711199 -0.23768169 -1.2682755 1.09729 -1.0882024 -0.26022345 0.07388747 0.07642931 1.0055337 1.5617399 -0.24135703 -1.0882759 -1.2576761 1.1360909
0.2942943 1.1412858 0.18947321 0.06894189 -1.2411212 0.6803047 1.1420606 0.20299685 -1.2436846 0.19876647 0.65145487 0.9954535 -0.2519577 1.5286493 -0.8224287 -0.27030125 1.1254338 -0.8284862 0.66550344 1.5763158 -0.26727837 0.6601831 1.5892345 0.076541305 0.67263734 -1.2474749 1.0237329 0.68676984 0.18935233 1.1100693 1.5345573 -0.7945106 1.532944 -0.24147683 1.0308392 1.5800343 -0.26665208 1.5701562 -0.23716271 -1.2668717 1.0966597 -1.0870117 -0.25969338 0.07420635 0.07671344 1.0050174 1.5607523 -0.24084067 -1.0870726 -1.2562978 1.1355553
0.2952953 1.1406822 0.1896975 0.06922346 -1.2396756 0.68012506 1.1415035 0.20313889 -1.2422165 0.19899899 0.6512257 0.9949082 -0.25142625 1.5275577 -0.8214847 -0.2697602 1.1248597 -0.8275281 0.66529495 1.5753902 -0.26674908 0.65998614 1.5883422 0.07680714 0.6725256 -1.2460656 1.023297 0.68663263 0.18954104 1.1094123 1.5334678 -0.79350996 1.5318698 -0.24095035 1.0303535 1.5791014 -0.26610896 1.5691932 -0.23664439 -1.2654694 1.0960314 -1.0858223 -0.25916404 0.07452625 0.076998055 1.0045028 1.5597657 -0.24032474 -1.0858722 -1.2549219 1.1350222
0.2962963 1.1400809 0.18992233 0.0695042 -1.2382325 0.6799463 1.1409475 0.20328069 -1.2407503 0.1992318 0.6509975 0.994365 -0.25089595 1.5264668 -0.8205435 -0.26921958 1.1242869 -0.82657224 0.6650866 1.5744656 -0.2662209 0.65979016 1.5874515 0.07707226 0.672414 -1.2446593 1.0228617 0.68649644 0.18973035 1.1087577 1.5323788 -0.7925127 1.5307962 -0.24042565 1.0298694 1.5781704 -0.26556605 1.568232 -0.23612782 -1.2640698 1.0954053 -1.0846356 -0.2586355 0.07484549 0.07728171 1.0039903 1.5587804 -0.23980957 -1.0846738 -1.2535486 1.1344898
0.2972973 1.139482 0.19014704 0.069785416 -1.2367926 0.6797691 1.1403944 0.20342293 -1.2392874 0.1994648 0.6507708 0.9938241 -0.250366 1.5253772 -0.8196051 -0.26867923 1.1237164 -0.825619 0.66488004 1.5735427 -0.2656926 0.6595957 1.586562 0.07733792 0.6723043 -1.2432559 1.0224289 0.6863613 0.18992019 1.1081059 1.531291 -0.7915189 1.5297235 -0.23990172 1.029388 1.5772403 -0.2650229 1.5672724 -0.23561168 -1.2626712 1.0947819 -1.0834514 -0.2581064 0.07516563 0.07756555 1.0034797 1.5577965 -0.23929524 -1.0834765 -1.2521771 1.1339601
0.2982983 1.1388855 0.19037193 0.07006645 -1.2353547 0.6795924 1.1398436 0.20356566 -1.2378265 0.19969863 0.6505444 0.99328417 -0.24983704 1.5242877 -0.8186685 -0.2681397 1.1231474 -0.8246687 0.6646745 1.5726213 -0.26516503 0.6594025 1.5856743 0.07760304 0.67219484 -1.2418553 1.0219978 0.6862273 0.19011027 1.107456 1.530204 -0.79052806 1.5286509 -0.2393784 1.0289077 1.5763128 -0.26448104 1.5663141 -0.23509645 -1.2612758 1.0941597 -1.0822697 -0.25757822 0.07548571 0.07784963 1.0029712 1.5568143 -0.23878226 -1.0822825 -1.2508081 1.133432
0.2992993 1.1382921 0.19059771 0.07034725 -1.23392 0.6794175 1.1392946 0.20370877 -1.2363684 0.1999324 0.6503196 0.9927479 -0.24930847 1.5232002 -0.8177355 -0.26760066 1.1225809 -0.8237207 0.6644701 1.5717013 -0.26463744 0.65920955 1.5847886 0.07786822 0.67208624 -1.2404561 1.0215678 0.6860948 0.19030046 1.1068094 1.5291183 -0.7895399 1.5275806 -0.23885652 1.02843 1.5753865 -0.26393902 1.5653571 -0.23458225 -1.2598826 1.0935404 -1.0810893 -0.25704998 0.07580578 0.07813388 1.0024642 1.5558337 -0.23826993 -1.0810909 -1.2494414 1.132906
0.3003003 1.1377004 0.1908235 0.070628285 -1.2324877 0.6792432 1.1387479 0.20385218 -1.234913 0.20016664 0.650096 0.99221295 -0.24878028 1.5221128 -0.816804 -0.267062 1.1220162 -0.82277536 0.6642668 1.5707828 -0.26411042 0.65901834 1.5839043 0.078134 0.6719787 -1.2390604 1.0211401 0.6859632 0.19049084 1.1061654 1.5280329 -0.78855586 1.5265102 -0.23833477 1.0279539 1.5744618 -0.26339787 1.564402 -0.23406923 -1.2584903 1.0929233 -1.0799117 -0.25652266 0.07612568 0.07841855 1.0019593 1.5548546 -0.23775789 -1.0799018 -1.248077 1.1323819
0.3013013 1.1371117 0.19104987 0.07090914 -1.2310585 0.6790701 1.1382031 0.20399576 -1.2334601 0.20040095 0.64987373 0.99167985 -0.2482532 1.5210272 -0.81587553 -0.26652375 1.1214541 -0.8218328 0.6640653 1.5698657 -0.26358378 0.6588285 1.5830214 0.07839936 0.6718724 -1.2376676 1.0207142 0.6858327 0.19068247 1.1055238 1.5269494 -0.78757423 1.5254407 -0.23781407 1.0274794 1.573539 -0.26285744 1.5634477 -0.23355713 -1.257101 1.0923083 -1.078736 -0.25599605 0.076446116 0.07870263 1.0014565 1.5538769 -0.23724702 -1.0787147 -1.2467155 1.1318598
0.3023023 1.1365253 0.19127601 0.071190774 -1.2296312 0.6788991 1.137661 0.20414054 -1.2320099 0.20063567 0.64965266 0.99114966 -0.24772632 1.5199426 -0.81494963 -0.26598656 1.1208937 -0.8208926 0.66386414 1.5689503 -0.2630573 0.6586392 1.5821406 0.07866514 0.6717665 -1.2362766 1.0202901 0.6857033 0.19087428 1.1048847 1.5258664 -0.786596 1.5243727 -0.23729455 1.0270075 1.5726173 -0.2623166 1.5624955 -0.23304546 -1.2557137 1.0916959 -1.0775635 -0.25546974 0.07676566 0.0789873 1.000956 1.5529009 -0.23673683 -1.0775297 -1.2453557 1.1313397
0.3033033 1.135941 0.19150293 0.07147187 -1.2282066 0.6787288 1.1371212 0.20428526 -1.2305627 0.20087028 0.6494331 0.9906211 -0.2471999 1.5188593 -0.81402594 -0.26544958 1.1203358 -0.81995493 0.6636649 1.5680361 -0.26253164 0.6584517 1.5812612 0.07893121 0.67166233 -1.2348887 1.0198672 0.6855756 0.19106627 1.1042486 1.5247854 -0.7856207 1.5233057 -0.23677534 1.0265374 1.5716981 -0.26177657 1.5615447 -0.23253477 -1.2543283 1.0910859 -1.0763923 -0.25494397 0.077085435 0.07927233 1.0004573 1.551926 -0.23622674 -1.0763468 -1.2439983 1.1308224
0.3043043 1.1353598 0.19172966 0.07175332 -1.2267851 0.6785604 1.1365833 0.20443106 -1.2291176 0.20110512 0.6492142 0.9900948 -0.2466743 1.5177768 -0.813105 -0.2649134 1.1197801 -0.8190199 0.6634672 1.567124 -0.26200682 0.6582656 1.5803839 0.07919705 0.6715585 -1.2335026 1.0194466 0.6854486 0.19125932 1.1036155 1.5237044 -0.78464836 1.5222398 -0.2362569 1.0260698 1.5707804 -0.26123777 1.560596 -0.23202482 -1.2529454 1.0904785 -1.0752242 -0.25441885 0.07740486 0.07955724 0.99996054 1.5509534 -0.23571819 -1.0751665 -1.2426441 1.1303058
0.3053053 1.1347811 0.19195658 0.072035074 -1.2253661 0.67839265 1.1360481 0.2045775 -1.2276751 0.20133954 0.6489973 0.9895711 -0.24614906 1.5166956 -0.81218636 -0.26437792 1.1192269 -0.81808734 0.66327107 1.5662124 -0.2614823 0.65808034 1.5795076 0.07946396 0.6714558 -1.23212 1.0190277 0.6853228 0.19145262 1.1029849 1.5226251 -0.7836792 1.5211744 -0.23573893 1.0256039 1.5698647 -0.260699 1.5596482 -0.23151508 -1.2515645 1.0898728 -1.0740571 -0.25389412 0.07772398 0.07984221 0.9994668 1.549982 -0.23520964 -1.0739886 -1.2412908 1.1297925
0.3063063 1.1342056 0.19218373 0.07231718 -1.2239499 0.6782272 1.135515 0.20472455 -1.2262353 0.20157385 0.64878184 0.98904943 -0.2456246 1.515616 -0.81127 -0.26384342 1.118676 -0.81715685 0.66307646 1.5653031 -0.2609582 0.65789706 1.5786334 0.07973063 0.67135394 -1.2307398 1.0186112 0.68519837 0.19164628 1.1023573 1.5215468 -0.78271264 1.5201107 -0.23522207 1.0251408 1.5689507 -0.26016176 1.5587022 -0.2310065 -1.2501858 1.08927 -1.0728936 -0.25337067 0.078042805 0.08012724 0.9989748 1.5490123 -0.23470235 -1.0728129 -1.2399418 1.1292806
0.3073073 1.133632 0.19241041 0.07259935 -1.2225363 0.678062 1.1349843 0.20487216 -1.224799 0.2018084 0.64856744 0.9885303 -0.24510118 1.5145373 -0.8103566 -0.26330966 1.1181271 -0.81622934 0.6628827 1.5643959 -0.26043507 0.6577145 1.5777609 0.0799976 0.6712524 -1.229363 1.0181961 0.6850746 0.19183975 1.101732 1.5204703 -0.78174955 1.5190482 -0.23470548 1.0246792 1.5680382 -0.25962463 1.5577576 -0.23049873 -1.2488093 1.0886698 -1.0717316 -0.25284767 0.07836115 0.08041221 0.9984854 1.5480446 -0.23419574 -1.0716393 -1.2385937 1.1287713
0.3083083 1.1330613 0.19263726 0.07288116 -1.2211254 0.67789865 1.1344566 0.20502052 -1.2233644 0.20204288 0.64835465 0.9880133 -0.24457797 1.5134599 -0.80944467 -0.26277664 1.1175807 -0.81530404 0.66269094 1.5634892 -0.25991255 0.6575335 1.5768903 0.080265105 0.6711519 -1.227988 1.0177832 0.68495154 0.19203413 1.1011103 1.5193944 -0.7807888 1.5179864 -0.23418972 1.0242199 1.567128 -0.25908777 1.5568146 -0.2299915 -1.2474353 1.0880721 -1.0705724 -0.2523253 0.078678966 0.08069688 0.9979973 1.5470779 -0.23368967 -1.0704687 -1.2372484 1.1282647
0.3093093 1.1324937 0.19286376 0.07316345 -1.219716 0.6777366 1.1339307 0.2051695 -1.2219324 0.20227659 0.6481436 0.98749876 -0.24405563 1.512384 -0.80853593 -0.262244 1.117037 -0.814381 0.6625007 1.5625846 -0.25939065 0.65735424 1.5760214 0.080531836 0.6710519 -1.2266159 1.0173718 0.6848292 0.19222862 1.100491 1.5183201 -0.7798312 1.5169259 -0.23367482 1.0237634 1.566219 -0.258553 1.5558738 -0.22948548 -1.246063 1.087477 -1.0694144 -0.2518041 0.0789966 0.08098209 0.9975119 1.5461134 -0.23318493 -1.0692998 -1.2359062 1.1277596
0.3103103 1.1319277 0.19309038 0.07344562 -1.2183107 0.67757523 1.1334071 0.20531866 -1.2205031 0.20250982 0.64793384 0.9869864 -0.24353427 1.5113094 -0.8076286 -0.26171258 1.1164955 -0.81346023 0.66231173 1.5616815 -0.25886977 0.65717643 1.5751544 0.08079934 0.6709521 -1.2252467 1.016962 0.6847081 0.19242316 1.0998755 1.5172473 -0.7788764 1.515867 -0.23316088 1.0233085 1.5653124 -0.25801834 1.554934 -0.22897965 -1.2446934 1.0868849 -1.0682604 -0.25128344 0.07931328 0.08126646 0.99702954 1.5451508 -0.23268062 -1.0681334 -1.2345665 1.1272569
0.3113113 1.1313658 0.1933164 0.07372755 -1.2169075 0.677415 1.1328869 0.2054683 -1.2190766 0.20274317 0.6477262 0.9864772 -0.2430132 1.5102369 -0.8067241 -0.2611818 1.1159562 -0.8125414 0.6621245 1.5607803 -0.2583493 0.6569999 1.5742891 0.08106655 0.67085266 -1.22388 1.0165541 0.6845871 0.19261807 1.099262 1.5161761 -0.77792466 1.5148096 -0.23264688 1.022856 1.564408 -0.25748426 1.5539963 -0.22847468 -1.2433263 1.0862955 -1.0671072 -0.25076368 0.07962942 0.08155072 0.9965489 1.5441899 -0.23217714 -1.0669692 -1.2332283 1.1267562
0.3123123 1.1308066 0.193542 0.07400924 -1.2155073 0.6772553 1.1323682 0.2056182 -1.2176528 0.20297581 0.6475196 0.9859704 -0.24249291 1.5091653 -0.8058213 -0.26065227 1.1154199 -0.81162465 0.66193837 1.5598809 -0.25783023 0.65682435 1.5734253 0.081333995 0.67075366 -1.2225156 1.0161477 0.68446696 0.19281268 1.0986525 1.5151057 -0.77697515 1.5137528 -0.23213446 1.0224054 1.5635047 -0.25695133 1.5530602 -0.22797087 -1.2419612 1.0857085 -1.0659564 -0.25024492 0.07994515 0.08183491 0.9960705 1.5432308 -0.23167455 -1.0658071 -1.231893 1.1262581
0.3133133 1.1302502 0.19376779 0.07429117 -1.2141091 0.67709684 1.1318517 0.2057688 -1.2162313 0.20320785 0.64731467 0.98546565 -0.24197358 1.5080959 -0.80492085 -0.26012313 1.1148858 -0.81071097 0.66175383 1.558983 -0.25731155 0.6566502 1.5725635 0.08160126 0.670655 -1.2211542 1.0157428 0.68434745 0.19300789 1.0980451 1.5140376 -0.7760283 1.512698 -0.23162168 1.0219568 1.5626037 -0.2564193 1.5521264 -0.22746724 -1.2405978 1.0851245 -1.0648075 -0.24972671 0.08025998 0.082119346 0.995595 1.5422741 -0.23117259 -1.0646477 -1.2305603 1.1257615
0.3143143 1.1296954 0.19399285 0.07457328 -1.212713 0.67693913 1.1313373 0.20591971 -1.2148128 0.20343971 0.647111 0.984964 -0.24145484 1.5070275 -0.8040227 -0.25959492 1.1143543 -0.8097989 0.66156995 1.5580865 -0.25679347 0.6564766 1.5717038 0.08186847 0.67055666 -1.2197958 1.0153388 0.68422776 0.19320267 1.0974414 1.5129707 -0.77508414 1.5116447 -0.23111075 1.0215096 1.5617049 -0.255888 1.5511937 -0.22696501 -1.2392371 1.0845432 -1.0636612 -0.24920979 0.08057457 0.082402766 0.99512166 1.5413179 -0.23067188 -1.0634906 -1.2292299 1.1252663
0.3153153 1.1291442 0.19421715 0.074854076 -1.2113208 0.6767818 1.130825 0.2060703 -1.2133968 0.20367098 0.64690876 0.9844646 -0.24093688 1.5059613 -0.8031263 -0.25906792 1.1138248 -0.80888903 0.66138756 1.5571922 -0.25627688 0.65630436 1.5708456 0.08213526 0.6704582 -1.2184395 1.0149367 0.6841086 0.1933971 1.0968406 1.5119056 -0.7741428 1.5105923 -0.23060006 1.021065 1.560808 -0.25535756 1.5502633 -0.22646362 -1.2378787 1.0839646 -1.0625172 -0.24869382 0.08088732 0.08268601 0.99465024 1.5403649 -0.23017207 -1.062335 -1.2279015 1.1247735
0.3163163 1.1285952 0.19444168 0.07513499 -1.20993 0.67662525 1.130314 0.20622164 -1.2119827 0.203901 0.64670765 0.9839673 -0.24042007 1.5048959 -0.8022324 -0.25854176 1.1132969 -0.8079813 0.66120553 1.5562993 -0.25576073 0.65613264 1.569989 0.08240229 0.6703596 -1.2170856 1.0145351 0.6839899 0.19359165 1.0962425 1.5108416 -0.7732038 1.5095417 -0.23009062 1.0206212 1.5599123 -0.25482816 1.5493344 -0.22596258 -1.2365222 1.083389 -1.0613751 -0.24817878 0.081199884 0.08296847 0.9941811 1.5394132 -0.22967273 -1.0611815 -1.2265756 1.1242815
0.3173173 1.1280482 0.19466466 0.07541609 -1.2085423 0.676469 1.1298058 0.20637265 -1.210572 0.20413095 0.6465079 0.98347354 -0.23990402 1.5038338 -0.8013396 -0.2580167 1.1127713 -0.8070752 0.6610246 1.5554084 -0.2552456 0.6559618 1.5691335 0.08266854 0.6702614 -1.2157342 1.014135 0.6838715 0.19378597 1.0956478 1.5097795 -0.77226746 1.5084928 -0.22958136 1.0201797 1.559018 -0.2543001 1.5484077 -0.22546253 -1.2351683 1.0828161 -1.0602353 -0.24766475 0.0815115 0.08325064 0.9937136 1.538464 -0.22917467 -1.0600302 -1.2252519 1.123792
0.3183183 1.1275041 0.19488788 0.075697005 -1.207157 0.67631364 1.1292989 0.20652467 -1.2091632 0.20436013 0.6463088 0.9829818 -0.23938826 1.5027723 -0.80044943 -0.25749207 1.1122483 -0.8061712 0.66084504 1.5545186 -0.25473136 0.65579194 1.5682793 0.082935154 0.6701629 -1.214386 1.0137358 0.68375283 0.19398004 1.0950562 1.5087191 -0.77133274 1.5074456 -0.22907329 1.0197393 1.558126 -0.2537726 1.5474818 -0.22496337 -1.2338161 1.0822468 -1.059097 -0.24715146 0.0818221 0.08353317 0.9932488 1.537516 -0.22867748 -1.0588813 -1.2239313 1.1233042
0.3193193 1.1269618 0.1951102 0.07597673 -1.2057736 0.6761583 1.1287935 0.20667589 -1.2077563 0.20458841 0.64611083 0.9824916 -0.23887384 1.5017126 -0.7995608 -0.2569692 1.1117265 -0.8052692 0.66066575 1.5536304 -0.25421834 0.65562266 1.567426 0.08320105 0.67006445 -1.2130406 1.0133376 0.68363476 0.19417423 1.0944673 1.5076602 -0.7704005 1.5063998 -0.22856575 1.0193007 1.5572345 -0.2532466 1.5465577 -0.22446483 -1.2324666 1.0816792 -1.0579612 -0.24663967 0.0821318 0.08381444 0.99278486 1.5365692 -0.22818097 -1.0577343 -1.2226126 1.122817
0.3203203 1.1264217 0.19533163 0.07625663 -1.2043929 0.6760037 1.12829 0.20682746 -1.2063525 0.20481598 0.64591414 0.98200434 -0.23835963 1.5006555 -0.7986739 -0.25644702 1.1112069 -0.80436945 0.660487 1.5527434 -0.25370607 0.6554538 1.5665746 0.08346707 0.669966 -1.2116966 1.01294 0.6835165 0.19436783 1.0938809 1.5066038 -0.7694706 1.5053558 -0.2280589 1.0188632 1.5563443 -0.2527209 1.5456356 -0.22396734 -1.2311189 1.0811145 -1.0568268 -0.24612787 0.082440555 0.08409542 0.9923239 1.5356246 -0.22768557 -1.056589 -1.2212965 1.1223316
0.3213213 1.1258836 0.19555277 0.07653588 -1.2030151 0.675849 1.1277877 0.20697936 -1.2049515 0.20504236 0.64571786 0.9815183 -0.23784694 1.4995999 -0.7977897 -0.25592592 1.1106888 -0.8034709 0.6603096 1.5518576 -0.25319478 0.6552857 1.5657238 0.083732605 0.6698669 -1.2103555 1.0125442 0.6833979 0.19456118 1.0932972 1.5055488 -0.768543 1.5043133 -0.22755316 1.0184269 1.5554554 -0.25219703 1.5447141 -0.22347054 -1.2297735 1.0805525 -1.0556943 -0.24561825 0.082748055 0.08437592 0.9918637 1.5346811 -0.22719082 -1.0554464 -1.2199824 1.1218472
0.3223223 1.1253473 0.19577283 0.07681495 -1.2016386 0.67569435 1.1272871 0.20713046 -1.2035522 0.20526832 0.6455227 0.9810347 -0.23733461 1.4985462 -0.7969064 -0.25540566 1.110172 -0.8025741 0.6601323 1.5509732 -0.25268412 0.6551178 1.5648739 0.083997905 0.669767 -1.2090168 1.0121485 0.6832795 0.19475424 1.0927157 1.5044953 -0.76761734 1.5032724 -0.22704807 1.017992 1.554568 -0.25167367 1.5437943 -0.22297427 -1.2284305 1.0799919 -1.0545646 -0.2451092 0.0830546 0.08465546 0.9914052 1.5337392 -0.22669733 -1.0543048 -1.2186712 1.1213645
0.3233233 1.124813 0.19599259 0.07709342 -1.2002649 0.67554015 1.1267881 0.20728248 -1.2021554 0.20549321 0.6453281 0.9805532 -0.23682347 1.4974946 -0.7960251 -0.2548863 1.1096574 -0.8016793 0.6599554 1.5500895 -0.25217465 0.654951 1.5640244 0.08426285 0.669668 -1.2076802 1.0117531 0.68316066 0.19494653 1.0921366 1.5034442 -0.7666937 1.5022336 -0.22654372 1.0175577 1.5536811 -0.25115144 1.5428752 -0.22247934 -1.2270894 1.0794339 -1.0534363 -0.24460128 0.083360314 0.08493501 0.9909485 1.5327983 -0.22620478 -1.0531659 -1.2173615 1.1208823
0.3243243 1.1242809 0.19621134 0.07737154 -1.1988933 0.67538625 1.1262903 0.20743361 -1.2007608 0.20571774 0.64513385 0.9800736 -0.23631307 1.4964448 -0.7951457 -0.25436842 1.109144 -0.80078614 0.659779 1.5492066 -0.25166678 0.65478396 1.5631763 0.084527254 0.66956794 -1.2063464 1.011359 0.6830424 0.19513893 1.0915599 1.5023948 -0.76577204 1.5011959 -0.2260401 1.0171251 1.5527954 -0.25063044 1.5419575 -0.2219849 -1.2257502 1.0788783 -1.0523093 -0.24409443 0.083664894 0.085213065 0.99049294 1.5318588 -0.22571269 -1.0520284 -1.2160549 1.1204021
0.32532534 1.1237497 0.19642943 0.07764882 -1.1975248 0.67523205 1.1257933 0.20758528 -1.1993691 0.20594072 0.64494056 0.9795953 -0.2358034 1.495396 -0.7942677 -0.25385094 1.1086323 -0.79989445 0.65960294 1.5483248 -0.25115943 0.6546176 1.5623288 0.0847919 0.66946703 -1.2050147 1.0109651 0.6829227 0.1953308 1.0909853 1.5013465 -0.76485217 1.5001599 -0.22553754 1.0166934 1.55191 -0.25011024 1.5410403 -0.22149122 -1.224413 1.0783243 -1.0511843 -0.2435886 0.08396798 0.0854913 0.9900389 1.5309196 -0.22522196 -1.0508927 -1.2147496 1.1199224
0.32632634 1.1232204 0.19664627 0.07792604 -1.196157 0.675078 1.125298 0.20773613 -1.1979785 0.20616251 0.64474773 0.9791183 -0.23529446 1.4943492 -0.79339105 -0.25333497 1.1081212 -0.79900444 0.65942705 1.5474434 -0.2506533 0.6544506 1.561481 0.085054874 0.66936654 -1.2036855 1.0105716 0.68280375 0.1955216 1.090412 1.5002997 -0.763934 1.4991246 -0.22503501 1.0162618 1.5510256 -0.24959153 1.540124 -0.22099853 -1.2230784 1.0777723 -1.0500612 -0.24308413 0.08427024 0.08576858 0.98958623 1.5299817 -0.22473186 -1.0497596 -1.2134475 1.1194437
0.32732734 1.122693 0.19686264 0.07820231 -1.1947925 0.67492396 1.1248039 0.20788735 -1.1965911 0.20638353 0.6445552 0.9786435 -0.23478666 1.4933031 -0.79251635 -0.25281996 1.107612 -0.79811615 0.65925217 1.5465623 -0.2501481 0.6542845 1.5606341 0.08531809 0.6692642 -1.2023586 1.0101792 0.68268394 0.1957125 1.0898409 1.4992541 -0.763018 1.4980912 -0.22453403 1.0158317 1.5501419 -0.2490738 1.5392087 -0.22050673 -1.221745 1.0772213 -1.0489398 -0.24258074 0.08457112 0.08604491 0.9891343 1.5290449 -0.22424257 -1.0486274 -1.212146 1.1189657
0.32832834 1.1221671 0.19707751 0.07847828 -1.193429 0.6747695 1.12431 0.20803851 -1.1952047 0.20660377 0.6443632 0.97817016 -0.23427951 1.4922594 -0.79164284 -0.2523063 1.1071042 -0.79722935 0.6590766 1.5456824 -0.24964401 0.6541178 1.5597876 0.085580945 0.6691626 -1.2010336 1.0097866 0.68256384 0.19590265 1.0892719 1.4982107 -0.7621038 1.497059 -0.2240333 1.0154026 1.5492585 -0.24855727 1.5382937 -0.2200155 -1.2204144 1.0766727 -1.0478203 -0.24207813 0.08487111 0.08632064 0.9886836 1.5281088 -0.22375476 -1.0474968 -1.2108481 1.1184893
0.32932934 1.1216422 0.19729191 0.07875341 -1.1920683 0.6746153 1.1238183 0.20818883 -1.1938213 0.20682311 0.64417124 0.9776982 -0.23377323 1.4912163 -0.79077107 -0.25179303 1.106597 -0.7963443 0.6589017 1.5448027 -0.24914089 0.6539521 1.5589411 0.085843086 0.66906 -1.1997108 1.0093946 0.68244314 0.19609231 1.088704 1.4971673 -0.76119053 1.496028 -0.22353378 1.0149734 1.5483761 -0.24804169 1.5373791 -0.21952519 -1.2190855 1.076125 -1.0467026 -0.24157694 0.085169554 0.08659601 0.98823464 1.5271738 -0.22326726 -1.0463681 -1.2095518 1.1180131
0.33033034 1.1211185 0.1975053 0.07902801 -1.1907096 0.6744604 1.1233268 0.20833945 -1.1924396 0.20704079 0.6439801 0.9772273 -0.23326796 1.4901747 -0.7899004 -0.25128105 1.1060914 -0.7954605 0.65872693 1.5439228 -0.24863848 0.6537858 1.558095 0.08610475 0.6689564 -1.1983907 1.0090027 0.6823225 0.19628096 1.0881376 1.4961258 -0.7602794 1.4949971 -0.22303456 1.0145452 1.5474929 -0.24752712 1.5364652 -0.21903527 -1.2177585 1.0755789 -1.0455861 -0.24107674 0.08546692 0.086870015 0.98778594 1.5262383 -0.22278067 -1.0452412 -1.2082577 1.1175377
0.33133134 1.1205968 0.19771802 0.07930261 -1.1893532 0.67430574 1.1228364 0.20848978 -1.1910603 0.20725787 0.6437892 0.97675836 -0.23276371 1.4891338 -0.78903145 -0.25077003 1.1055868 -0.7945776 0.65855193 1.543043 -0.24813777 0.6536197 1.5572488 0.08636564 0.6688525 -1.1970724 1.0086112 0.68220073 0.19646955 1.0875726 1.495085 -0.75936943 1.4939682 -0.22253656 1.0141182 1.5466108 -0.24701339 1.5355513 -0.21854609 -1.2164335 1.075034 -1.0444711 -0.2405779 0.0857628 0.08714354 0.98733854 1.5253042 -0.22229522 -1.044116 -1.2069659 1.1170634
0.33233234 1.1200755 0.19792962 0.079576075 -1.1879985 0.67415094 1.1223466 0.20863962 -1.1896822 0.20747352 0.6435983 0.9762902 -0.23225987 1.4880942 -0.7881636 -0.25026023 1.105083 -0.7936967 0.65837693 1.5421641 -0.24763775 0.65345335 1.5564026 0.08662683 0.66874725 -1.195757 1.0082197 0.6820788 0.1966573 1.0870094 1.4940451 -0.75846076 1.4929395 -0.22203922 1.0136913 1.5457288 -0.24650154 1.5346388 -0.21805835 -1.215111 1.0744905 -1.0433578 -0.24008006 0.08605778 0.08741659 0.98689187 1.5243707 -0.22181085 -1.0429924 -1.2056758 1.1165898
0.33333334 1.1195554 0.19814026 0.07984877 -1.186645 0.67399496 1.1218581 0.20878947 -1.1883063 0.20768863 0.6434078 0.97582316 -0.23175687 1.4870558 -0.7872968 -0.24975133 1.10458 -0.7928165 0.65820265 1.5412852 -0.24713853 0.653287 1.5555564 0.08688706 0.6686421 -1.194442 1.0078286 0.6819557 0.19684482 1.0864469 1.4930066 -0.7575542 1.4919119 -0.22154218 1.0132644 1.5448476 -0.2459907 1.5337255 -0.21757066 -1.2137895 1.073948 -1.042246 -0.2395831 0.08635104 0.08768922 0.9864465 1.5234373 -0.22132707 -1.0418704 -1.2043881 1.1161163
0.33433434 1.119036 0.19834971 0.08012134 -1.1852942 0.6738394 1.1213701 0.20893866 -1.186933 0.20790201 0.6432167 0.9753574 -0.23125482 1.4860183 -0.78643185 -0.2492435 1.1040785 -0.79193777 0.65802735 1.5404059 -0.24664113 0.65312046 1.5547104 0.08714658 0.66853553 -1.1931305 1.0074376 0.68183255 0.19703102 1.0858859 1.491968 -0.7566483 1.4908843 -0.22104627 1.0128387 1.5439658 -0.24548054 1.5328125 -0.21708387 -1.212471 1.0734068 -1.0411355 -0.23908746 0.08664286 0.087959886 0.98600125 1.5225043 -0.22084421 -1.0407493 -1.2031022 1.1156437
0.33533534 1.1185181 0.19855839 0.08039254 -1.1839447 0.6736835 1.1208825 0.20908785 -1.185561 0.20811439 0.64302635 0.9748928 -0.23075294 1.4849817 -0.7855675 -0.24873614 1.1035771 -0.79106027 0.6578526 1.5395267 -0.2461437 0.6529542 1.5538638 0.08740586 0.6684286 -1.1918201 1.0070465 0.6817092 0.19721746 1.0853255 1.490931 -0.7557436 1.4898583 -0.22055066 1.0124133 1.5430846 -0.24497133 1.5319003 -0.21659768 -1.2111529 1.0728663 -1.0400268 -0.23859262 0.08693391 0.08823079 0.9855571 1.5215719 -0.22036219 -1.0396302 -1.201818 1.1151719
0.33633634 1.118 0.19876552 0.08066356 -1.1825969 0.673527 1.1203958 0.2092365 -1.1841908 0.20832539 0.6428357 0.9744289 -0.23025265 1.4839458 -0.7847043 -0.24823064 1.1030765 -0.7901838 0.6576772 1.5386474 -0.24564806 0.6527869 1.553017 0.08766401 0.6683205 -1.1905124 1.0066557 0.6815846 0.19740248 1.0847665 1.4898942 -0.75484055 1.4888326 -0.22005576 1.0119876 1.5422031 -0.24446353 1.5309875 -0.21611226 -1.2098377 1.0723261 -1.0389197 -0.23809934 0.08722359 0.08850026 0.9851137 1.5206393 -0.21988049 -1.0385122 -1.2005366 1.1147007
0.33733734 1.1174836 0.19897193 0.08093387 -1.1812519 0.67336947 1.1199098 0.20938498 -1.1828227 0.20853525 0.64264536 0.9739658 -0.2297532 1.4829104 -0.78384274 -0.24772608 1.1025767 -0.7893086 0.6575017 1.5377684 -0.24515349 0.6526197 1.5521703 0.087922275 0.6682118 -1.1892066 1.0062647 0.68145925 0.1975869 1.084208 1.4888582 -0.75393844 1.4878072 -0.2195617 1.0115626 1.541321 -0.24395728 1.5300752 -0.21562785 -1.2085238 1.0717871 -1.0378128 -0.23760664 0.08751154 0.08876914 0.98467076 1.5197072 -0.21940014 -1.037396 -1.199256 1.1142292
0.33833835 1.1169668 0.19917762 0.08120334 -1.1799076 0.67321223 1.1194242 0.2095331 -1.1814563 0.20874435 0.6424546 0.97350365 -0.2292543 1.4818763 -0.7829821 -0.24722248 1.1020772 -0.78843474 0.65732634 1.536888 -0.24465972 0.6524519 1.5513222 0.08817905 0.6681018 -1.1879022 1.0058732 0.681333 0.19777066 1.0836504 1.487823 -0.7530376 1.4867823 -0.21906826 1.0111377 1.5404398 -0.2434513 1.5291622 -0.21514392 -1.2072117 1.0712483 -1.0367082 -0.23711595 0.08779842 0.08903712 0.9842285 1.5187749 -0.21892059 -1.0362811 -1.197978 1.1137588
0.33933935 1.1164514 0.19938189 0.08147216 -1.178565 0.67305386 1.1189386 0.20968091 -1.1800913 0.20895177 0.6422639 0.9730426 -0.22875607 1.4808422 -0.7821222 -0.24671966 1.1015782 -0.7875612 0.65715015 1.5360087 -0.24416718 0.6522844 1.5504749 0.088436246 0.66799086 -1.1866002 1.0054821 0.68120617 0.1979537 1.0830929 1.4867884 -0.7521377 1.4857581 -0.21857557 1.0107135 1.539558 -0.24294788 1.5282497 -0.21466053 -1.2059016 1.0707107 -1.0356046 -0.23662579 0.08808386 0.08930445 0.98378617 1.5178436 -0.21844187 -1.0351666 -1.1967015 1.1132879
0.34034035 1.1159357 0.19958544 0.08174038 -1.1772249 0.6728953 1.1184536 0.20982802 -1.178729 0.20915812 0.6420728 0.9725821 -0.228259 1.4798092 -0.7812634 -0.24621761 1.1010793 -0.7866893 0.6569741 1.5351282 -0.24367565 0.6521156 1.5496265 0.08869225 0.66787934 -1.1852994 1.005091 0.68107855 0.19813609 1.0825365 1.4857535 -0.75123876 1.4847339 -0.21808332 1.0102885 1.5386759 -0.24244392 1.5273366 -0.21417788 -1.2045932 1.0701734 -1.034502 -0.2361365 0.088368475 0.0895707 0.9833454 1.5169114 -0.21796358 -1.0340546 -1.1954274 1.1128181
0.34134135 1.115421 0.19978732 0.08200759 -1.1758854 0.67273587 1.1179693 0.20997518 -1.1773673 0.20936358 0.6418819 0.9721221 -0.22776225 1.4787763 -0.7804055 -0.24571696 1.100581 -0.785818 0.65679723 1.5342473 -0.24318495 0.65194714 1.5487777 0.08894831 0.6677664 -1.1840008 1.0046997 0.6809499 0.19831765 1.0819805 1.4847196 -0.7503409 1.4837104 -0.2175914 1.0098642 1.5377932 -0.24194175 1.5264236 -0.2136957 -1.2032862 1.0696361 -1.0334008 -0.23564863 0.08865124 0.08983648 0.982904 1.5159798 -0.2174865 -1.0329435 -1.1941541 1.1123481
0.34234235 1.1149065 0.19998866 0.082274556 -1.1745484 0.6725763 1.1174842 0.21012163 -1.1760076 0.20956749 0.64169073 0.97166324 -0.22726643 1.4777448 -0.77954865 -0.24521679 1.1000831 -0.78494775 0.6566206 1.5333662 -0.2426956 0.6517778 1.547928 0.08920288 0.66765296 -1.1827041 1.004308 0.68082094 0.19849825 1.0814251 1.4836863 -0.7494437 1.4826872 -0.21710101 1.0094402 1.5369111 -0.24144047 1.5255097 -0.21321398 -1.2019814 1.0690997 -1.0323011 -0.23516184 0.08893269 0.09010112 0.98246354 1.5150479 -0.21700975 -1.0318329 -1.1928835 1.1118784
0.34334335 1.1143916 0.20018858 0.08254087 -1.173212 0.672416 1.1170002 0.2102679 -1.1746495 0.20977026 0.6414987 0.9712044 -0.22677162 1.476713 -0.7786925 -0.24471796 1.0995849 -0.78407836 0.65644306 1.5324844 -0.24220675 0.6516086 1.5470779 0.08945739 0.66753817 -1.1814091 1.003916 0.6806911 0.1986782 1.0808699 1.482653 -0.74854684 1.4816635 -0.21661052 1.0090157 1.5360283 -0.24094057 1.524596 -0.21273339 -1.2006783 1.0685631 -1.0312017 -0.23467627 0.089212894 0.090364814 0.98202324 1.5141158 -0.21653426 -1.0307242 -1.1916144 1.111409
0.34434435 1.113877 0.20038754 0.08280599 -1.171878 0.6722549 1.1165156 0.21041387 -1.173293 0.20997185 0.64130765 0.97074616 -0.22627687 1.4756815 -0.77783704 -0.24421978 1.0990872 -0.7832097 0.65626556 1.5316021 -0.24171916 0.65143824 1.5462271 0.08971143 0.6674223 -1.1801159 1.0035245 0.68055964 0.19885796 1.0803144 1.4816203 -0.74765146 1.4806402 -0.21612075 1.0085917 1.5351448 -0.24044138 1.523682 -0.21225283 -1.1993763 1.068027 -1.0301042 -0.23419148 0.089491606 0.09062779 0.98158324 1.5131836 -0.21605927 -1.0296161 -1.190347 1.110939
0.34534535 1.1133633 0.20058572 0.08307105 -1.170545 0.6720932 1.116031 0.21055937 -1.1719382 0.2101723 0.64111537 0.97028935 -0.22578302 1.4746507 -0.77698255 -0.24372256 1.0985901 -0.782342 0.6560875 1.5307192 -0.2412327 0.65126777 1.5453753 0.08996475 0.66730607 -1.1788244 1.0031321 0.68042827 0.19903666 1.0797602 1.4805875 -0.74675643 1.4796174 -0.21563143 1.0081676 1.5342613 -0.23994356 1.5227679 -0.2117728 -1.1980758 1.067491 -1.0290068 -0.23370719 0.089769244 0.09089059 0.9811437 1.5122514 -0.21558467 -1.028509 -1.1890812 1.1104698
0.34634635 1.1128491 0.20078242 0.08333486 -1.1692132 0.6719309 1.1155463 0.21070415 -1.1705843 0.2103715 0.6409234 0.9698315 -0.22529006 1.4736204 -0.7761288 -0.24322647 1.0980918 -0.78147465 0.65590835 1.5298356 -0.24074715 0.6510963 1.5445232 0.09021735 0.6671883 -1.1775341 1.0027394 0.6802952 0.19921422 1.0792055 1.4795551 -0.7458621 1.4785942 -0.21514279 1.0077429 1.5333769 -0.23944649 1.5218527 -0.21129388 -1.1967772 1.0669551 -1.0279112 -0.23322466 0.09004557 0.09115213 0.9807042 1.511319 -0.21511102 -1.0274037 -1.1878175 1.11
0.34734735 1.1123345 0.20097852 0.083598316 -1.167883 0.6717675 1.1150619 0.21084893 -1.1692322 0.21056968 0.64073074 0.96937466 -0.22479779 1.4725903 -0.77527547 -0.24273068 1.0975946 -0.78060806 0.6557298 1.5289513 -0.24026203 0.6509245 1.5436702 0.09046948 0.66706914 -1.1762456 1.0023465 0.68016165 0.19939119 1.0786508 1.4785229 -0.74496806 1.4775717 -0.2146549 1.007319 1.5324928 -0.23895067 1.5209371 -0.21081501 -1.1954805 1.066419 -1.0268162 -0.23274341 0.09032023 0.09141272 0.98026556 1.5103861 -0.21463796 -1.0262988 -1.1865551 1.1095302
0.34834835 1.1118205 0.20117301 0.083860934 -1.1665552 0.67160356 1.114577 0.21099311 -1.1678821 0.21076608 0.64053786 0.9689174 -0.22430593 1.4715606 -0.7744231 -0.24223661 1.0970966 -0.77974236 0.65554965 1.5280664 -0.23977879 0.6507519 1.5428164 0.09072089 0.6669493 -1.1749592 1.0019534 0.68002707 0.19956768 1.0780965 1.4774908 -0.74407536 1.4765486 -0.21416745 1.0068944 1.5316075 -0.23845589 1.520021 -0.21033695 -1.1941848 1.0658829 -1.0257223 -0.23226261 0.09059352 0.09167212 0.97982633 1.5094533 -0.21416587 -1.0251949 -1.1852945 1.1090605
0.34934935 1.1113064 0.20136672 0.08412278 -1.1652274 0.6714393 1.1140925 0.21113735 -1.166533 0.21096158 0.64034456 0.9684609 -0.22381482 1.4705311 -0.7735712 -0.24174285 1.0965989 -0.7788769 0.6553699 1.5271806 -0.23929563 0.6505794 1.5419618 0.09097183 0.666828 -1.1736739 1.0015597 0.6798916 0.19974309 1.0775423 1.476459 -0.7431828 1.4755256 -0.21368018 1.0064698 1.5307218 -0.23796207 1.5191046 -0.20985883 -1.1928909 1.0653472 -1.0246294 -0.2317828 0.09086615 0.091931164 0.97938764 1.50852 -0.2136941 -1.024092 -1.1840353 1.1085904
0.35035035 1.1107922 0.2015596 0.0843842 -1.1639016 0.6712738 1.1136076 0.21128076 -1.165185 0.21115619 0.64015114 0.9680048 -0.22332415 1.4695017 -0.77271986 -0.2412501 1.0961006 -0.7780123 0.6551895 1.5262936 -0.23881385 0.6504058 1.5411062 0.09122205 0.66670656 -1.1723906 1.0011661 0.6797551 0.19991803 1.0769875 1.4754272 -0.74229056 1.474503 -0.21319345 1.0060453 1.5298356 -0.2374692 1.5181874 -0.2093817 -1.1915982 1.0648109 -1.023537 -0.23130405 0.09113735 0.09218973 0.97894883 1.5075866 -0.21322292 -1.0229899 -1.1827772 1.10812
0.35135135 1.1102773 0.20175177 0.084644794 -1.1625769 0.67110777 1.1131225 0.2114237 -1.1638386 0.21134973 0.63995683 0.9675479 -0.22283459 1.4684727 -0.77186936 -0.24075824 1.095602 -0.7771481 0.65500814 1.5254064 -0.23833251 0.6502316 1.54025 0.09147173 0.66658354 -1.1711085 1.000772 0.67961776 0.20009226 1.0764328 1.4743949 -0.74139804 1.4734802 -0.21270707 1.0056204 1.528949 -0.23697749 1.51727 -0.20890492 -1.1903067 1.0642743 -1.0224459 -0.23082656 0.09140682 0.092446744 0.97851014 1.5066533 -0.2127522 -1.0218886 -1.181521 1.1076494
0.35235235 1.1097624 0.20194203 0.08490485 -1.1612532 0.670941 1.1126369 0.21156657 -1.1624932 0.2115416 0.63976234 0.96709144 -0.22234553 1.4674441 -0.77101874 -0.24026701 1.0951034 -0.77628446 0.654826 1.5245184 -0.23785257 0.65005696 1.5393926 0.09172112 0.6664593 -1.1698273 1.0003777 0.6794793 0.20026517 1.0758784 1.4733636 -0.7405069 1.4724575 -0.21222103 1.0051955 1.5280616 -0.23648638 1.5163517 -0.20842838 -1.1890178 1.0637375 -1.0213554 -0.23034975 0.09167552 0.09270376 0.97807145 1.5057193 -0.21228236 -1.0207889 -1.1802669 1.1071784
0.35335335 1.109247 0.20213145 0.08516425 -1.159931 0.67077374 1.1121516 0.21170908 -1.1611496 0.21173269 0.63956726 0.9666352 -0.22185656 1.466416 -0.77016836 -0.23977703 1.0946043 -0.7754216 0.6546442 1.5236293 -0.23737311 0.64988154 1.5385339 0.09196985 0.66633403 -1.1685483 0.99998283 0.67933977 0.20043826 1.0753233 1.472332 -0.73961544 1.4714348 -0.21173587 1.00477 1.5271746 -0.23599619 1.5154328 -0.2079522 -1.1877294 1.0632008 -1.0202653 -0.22987399 0.091943026 0.09295958 0.9776329 1.5047846 -0.21181294 -1.019689 -1.1790135 1.1067073
0.35435435 1.1087314 0.20231998 0.08542287 -1.1586099 0.6706053 1.1116644 0.211851 -1.1598074 0.21192235 0.63937217 0.9661784 -0.22136864 1.4653872 -0.76931965 -0.23928767 1.0941052 -0.77455884 0.6544614 1.5227392 -0.23689494 0.64970565 1.537675 0.09221804 0.6662072 -1.1672704 0.9995875 0.67919946 0.20061004 1.0747677 1.4713001 -0.7387248 1.4704118 -0.21125078 1.0043442 1.5262853 -0.23550755 1.5145133 -0.20747638 -1.1864424 1.0626633 -1.0191765 -0.22939911 0.0922091 0.09321517 0.9771936 1.5038499 -0.21134403 -1.01859 -1.1777618 1.1062355
0.35535535 1.1082156 0.2025075 0.08568114 -1.1572897 0.6704359 1.1111782 0.21199274 -1.1584659 0.21211076 0.63917637 0.9657214 -0.22088099 1.4643593 -0.7684704 -0.238799 1.0936056 -0.7736962 0.65427756 1.5218482 -0.23641765 0.6495288 1.5368147 0.09246576 0.66607994 -1.1659942 0.9991917 0.67905825 0.20078105 1.074212 1.470269 -0.7378339 1.4693885 -0.21076614 1.0039188 1.5253966 -0.23501933 1.513593 -0.2070015 -1.1851571 1.0621257 -1.0180886 -0.22892499 0.092473745 0.09346914 0.9767548 1.5029153 -0.21087569 -1.0174919 -1.1765119 1.1057638
0.35635635 1.1076998 0.20269442 0.08593845 -1.1559709 0.6702665 1.1106911 0.21213424 -1.1571256 0.21229881 0.63898027 0.9652649 -0.2203941 1.4633315 -0.76762164 -0.23831066 1.0931058 -0.7728343 0.6540938 1.5209564 -0.23594049 0.6493519 1.5359536 0.09271312 0.66595155 -1.1647189 0.9987954 0.6789162 0.20095164 1.0736563 1.469237 -0.736943 1.4683653 -0.21028215 1.003493 1.5245073 -0.23453164 1.5126721 -0.20652607 -1.1838729 1.0615879 -1.0170007 -0.22845203 0.092737615 0.09372336 0.9763157 1.5019797 -0.21040788 -1.0163946 -1.1752628 1.1052912
0.35735735 1.1071827 0.2028805 0.08619481 -1.154653 0.67009556 1.1102033 0.21227473 -1.1557866 0.21248502 0.6387835 0.9648074 -0.21990752 1.4623041 -0.76677334 -0.23782349 1.0926052 -0.77197284 0.6539091 1.5200639 -0.23546445 0.64917344 1.5350912 0.09295952 0.6658222 -1.1634455 0.9983994 0.67877287 0.20112151 1.0731 1.4682057 -0.7360529 1.4673423 -0.20979792 1.0030669 1.5236168 -0.23404545 1.5117505 -0.20605153 -1.18259 1.0610493 -1.015914 -0.22797936 0.0929997 0.09397566 0.97587645 1.5010438 -0.2099405 -1.015298 -1.1740155 1.1048183
0.35835835 1.1066656 0.20306474 0.08645141 -1.1533377 0.6699248 1.1097152 0.21241593 -1.1544495 0.21267062 0.63858604 0.9643501 -0.21942163 1.4612762 -0.7659253 -0.23733747 1.0921047 -0.7711113 0.65372396 1.5191703 -0.23499012 0.6489948 1.534228 0.09320587 0.6656919 -1.1621729 0.99800277 0.67862916 0.20129043 1.072543 1.4671738 -0.73516256 1.4663186 -0.20931453 1.0026405 1.5227256 -0.23355979 1.5108284 -0.20557737 -1.1813086 1.0605105 -1.0148273 -0.22750783 0.09326124 0.09422839 0.97543657 1.5001078 -0.20947343 -1.0142025 -1.1727698 1.1043448
0.35935935 1.106148 0.20324862 0.086707234 -1.1520219 0.6697525 1.1092273 0.21255648 -1.153113 0.21285462 0.6383891 0.9638922 -0.2189359 1.4602492 -0.76507735 -0.23685157 1.0916035 -0.7702501 0.65353817 1.5182756 -0.23451498 0.6488155 1.5333638 0.0934515 0.66556 -1.1609014 0.9976053 0.67848414 0.20145899 1.071986 1.4661425 -0.7342723 1.4652953 -0.20883131 1.0022135 1.5218345 -0.23307526 1.5099056 -0.20510298 -1.1800288 1.0599712 -1.0137414 -0.22703719 0.09352136 0.0944798 0.97499704 1.4991713 -0.20900697 -1.0131071 -1.1715245 1.1038712
0.36036035 1.1056299 0.20343131 0.086962104 -1.1507068 0.6695794 1.1087375 0.21269655 -1.1517773 0.21303833 0.6381907 0.96343416 -0.218451 1.4592218 -0.7642297 -0.23636633 1.0911018 -0.76938975 0.6533518 1.5173801 -0.23404169 0.64863557 1.5324991 0.09369713 0.6654273 -1.1596317 0.99720776 0.6783381 0.20162684 1.0714283 1.465111 -0.7333821 1.4642711 -0.20834848 1.001787 1.5209424 -0.23259157 1.5089824 -0.20462927 -1.1787499 1.0594318 -1.0126566 -0.22656757 0.09378058 0.094730735 0.97455645 1.4982344 -0.2085408 -1.0120126 -1.1702814 1.103397
0.36136135 1.1051115 0.20361358 0.087216794 -1.1493938 0.66940606 1.1082485 0.21283638 -1.1504431 0.2132203 0.6379927 0.96297574 -0.21796623 1.4581954 -0.7633822 -0.23588192 1.0905995 -0.7685285 0.6531646 1.5164841 -0.2335687 0.64845514 1.5316329 0.09394169 0.6652938 -1.158363 0.9968101 0.67819154 0.20179409 1.0708703 1.4640797 -0.7324914 1.4632474 -0.2078659 1.0013595 1.5200498 -0.23210824 1.508058 -0.20415598 -1.1774725 1.0588913 -1.0115716 -0.22609836 0.09403837 0.094980896 0.9741161 1.4972975 -0.20807493 -1.0109186 -1.1690392 1.1029222
0.36236235 1.1045923 0.2037946 0.08747041 -1.1480818 0.6692317 1.1077584 0.21297616 -1.1491101 0.21340185 0.6377938 0.9625168 -0.21748167 1.4571686 -0.762535 -0.23539814 1.0900966 -0.7676685 0.65297747 1.5155866 -0.23309648 0.6482738 1.5307659 0.09418625 0.66515934 -1.157096 0.9964118 0.6780434 0.20196044 1.0703118 1.4630481 -0.73160136 1.4622238 -0.20738328 1.0009315 1.5191565 -0.23162583 1.507133 -0.20368207 -1.1761959 1.0583503 -1.0104878 -0.22563013 0.09429532 0.09523088 0.9736755 1.4963602 -0.2076096 -1.0098251 -1.1677983 1.1024466
0.36336336 1.1040726 0.20397484 0.08772421 -1.14677 0.66905695 1.1072676 0.21311533 -1.1477777 0.21358228 0.63759416 0.9620576 -0.21699822 1.4561421 -0.7616882 -0.23491472 1.0895929 -0.76680773 0.6527893 1.5146883 -0.23262465 0.6480921 1.5298977 0.09442991 0.66502357 -1.1558297 0.9960133 0.67789525 0.20212615 1.0697523 1.4620167 -0.73071086 1.4611998 -0.20690101 1.0005035 1.5182627 -0.23114428 1.5062078 -0.20320904 -1.1749209 1.0578089 -1.0094042 -0.22516218 0.094551146 0.095479906 0.97323394 1.4954222 -0.20714438 -1.008732 -1.1665587 1.1019707
0.36436436 1.1035521 0.2041536 0.08797675 -1.1454598 0.6688812 1.1067767 0.21325451 -1.146447 0.21376139 0.6373944 0.9615977 -0.21651512 1.4551156 -0.7608414 -0.23443255 1.0890893 -0.7659478 0.6526004 1.5137888 -0.23215383 0.64790964 1.5290284 0.094673574 0.66488695 -1.1545646 0.9956141 0.6777455 0.20229131 1.0691926 1.4609852 -0.72982055 1.460176 -0.20641929 1.0000749 1.5173681 -0.23066363 1.5052816 -0.20273656 -1.1736472 1.0572666 -1.008321 -0.2246956 0.0948059 0.09572804 0.9727924 1.494484 -0.20667994 -1.0076394 -1.1653206 1.1014943
0.36536536 1.1030316 0.20433247 0.08822894 -1.1441507 0.6687047 1.1062847 0.21339327 -1.1451168 0.2139396 0.63719434 0.96113783 -0.21603182 1.4540899 -0.7599944 -0.23395026 1.0885847 -0.7650875 0.6524114 1.5128891 -0.23168379 0.64772654 1.5281588 0.0949167 0.6647494 -1.1533006 0.9952153 0.6775952 0.20245636 1.0686326 1.4599538 -0.7289294 1.459152 -0.20593747 0.999646 1.5164732 -0.23018354 1.5043552 -0.20226353 -1.1723744 1.0567241 -1.0072387 -0.22422922 0.09506029 0.09597576 0.97235 1.4935459 -0.20621583 -1.0065479 -1.1640838 1.1010172
0.36636636 1.1025097 0.20451003 0.08848131 -1.142842 0.6685275 1.1057922 0.21353215 -1.1437877 0.21411735 0.6369935 0.96067715 -0.21554905 1.453064 -0.7591474 -0.23346898 1.0880802 -0.7642276 0.6522217 1.5119878 -0.23121387 0.6475432 1.5272878 0.09515989 0.664611 -1.1520379 0.9948157 0.67744404 0.2026205 1.0680716 1.4589226 -0.7280391 1.4581279 -0.20545557 0.9992163 1.5155778 -0.22970402 1.5034277 -0.20179075 -1.171103 1.0561805 -1.0061563 -0.22376382 0.095312595 0.096223354 0.9719079 1.492607 -0.20575139 -1.005456 -1.1628475 1.1005398
0.36736736 1.1019878 0.20468694 0.08873284 -1.1415346 0.6683496 1.1052994 0.21367067 -1.1424598 0.21429366 0.63679236 0.9602164 -0.21506697 1.4520394 -0.75830066 -0.23298827 1.0875745 -0.7633674 0.65203124 1.5110862 -0.23074526 0.6473583 1.526416 0.09540242 0.6644717 -1.1507761 0.9944155 0.6772922 0.20278418 1.0675102 1.4578918 -0.7271479 1.4571037 -0.20497444 0.99878675 1.5146819 -0.22922537 1.5024998 -0.20131844 -1.169833 1.0556368 -1.0050751 -0.22329861 0.09556484 0.09646988 0.97146463 1.4916685 -0.20528722 -1.0043652 -1.1616132 1.1000617
0.36836836 1.1014652 0.20486337 0.088983536 -1.1402278 0.6681714 1.1048057 0.21380895 -1.1411326 0.21446967 0.63659084 0.95975447 -0.21458459 1.4510142 -0.7574538 -0.23250806 1.0870686 -0.7625076 0.6518405 1.5101833 -0.2302768 0.647174 1.5255435 0.095644414 0.6643314 -1.1495155 0.9940157 0.67713904 0.20294708 1.0669477 1.4568608 -0.72625655 1.4560798 -0.2044929 0.9983567 1.5137854 -0.22874755 1.5015715 -0.20084563 -1.1685638 1.0550925 -1.0039942 -0.22283444 0.09581572 0.09671605 0.9710212 1.4907291 -0.20482391 -1.0032748 -1.1603798 1.0995829
0.36936936 1.100942 0.20503873 0.08923435 -1.1389226 0.6679925 1.1043122 0.21394742 -1.1398075 0.21464485 0.63638914 0.95929295 -0.21410283 1.4499891 -0.7566072 -0.23202842 1.0865619 -0.7616482 0.651649 1.50928 -0.22980908 0.64698845 1.5246698 0.09588629 0.66419035 -1.1482565 0.99361485 0.67698544 0.20310992 1.0663853 1.4558297 -0.7253653 1.4550556 -0.20401144 0.99792576 1.5128888 -0.22827032 1.5006425 -0.20037341 -1.1672959 1.0545473 -1.0029129 -0.22237074 0.09606624 0.0969618 0.97057736 1.4897901 -0.20436028 -1.0021855 -1.1591474 1.0991036
0.37037036 1.1004182 0.20521349 0.08948445 -1.1376172 0.6678125 1.1038176 0.21408534 -1.1384819 0.2148186 0.6361868 0.9588299 -0.21362156 1.4489648 -0.75576055 -0.23154932 1.0860548 -0.76078784 0.6514573 1.5083754 -0.2293418 0.6468028 1.5237952 0.096128106 0.6640481 -1.1469982 0.99321383 0.67683107 0.20327199 1.0658219 1.4547995 -0.7244737 1.4540317 -0.20353103 0.9974941 1.5119915 -0.22779319 1.4997131 -0.19990122 -1.1660295 1.0540016 -1.0018327 -0.22190773 0.096315324 0.09720701 0.9701329 1.4888508 -0.20389715 -1.0010962 -1.1579167 1.098624
0.37137136 1.0998932 0.20538723 0.0897339 -1.1363138 0.6676319 1.103322 0.21422327 -1.137159 0.21499187 0.63598406 0.958367 -0.21314028 1.4479407 -0.7549143 -0.23107064 1.085547 -0.7599287 0.65126514 1.5074705 -0.22887513 0.6466165 1.5229199 0.09636909 0.66390514 -1.1457415 0.9928122 0.6766759 0.2034331 1.065258 1.4537688 -0.7235818 1.4530077 -0.20304984 0.99706197 1.5110936 -0.22731721 1.4987826 -0.19942927 -1.1647644 1.0534549 -1.0007534 -0.22144526 0.09656322 0.09745169 0.96968836 1.4879112 -0.20343447 -1.0000075 -1.1566865 1.0981436
0.37237236 1.0993685 0.20556074 0.08998382 -1.1350108 0.66745126 1.1028264 0.21436161 -1.1358354 0.21516502 0.6357812 0.95790356 -0.21265933 1.4469173 -0.7540672 -0.23059225 1.085039 -0.7590687 0.65107286 1.5065646 -0.22840881 0.64642954 1.5220444 0.09661037 0.6637618 -1.1444849 0.992411 0.6765201 0.20359492 1.0646937 1.4527392 -0.7226893 1.4519843 -0.20256895 0.9966298 1.5101961 -0.22684157 1.4978528 -0.19895679 -1.1634994 1.052908 -0.99967414 -0.22098333 0.09681094 0.09769642 0.9692428 1.4869721 -0.20297149 -0.998919 -1.1554573 1.0976624
0.37337336 1.0988431 0.20573348 0.09023273 -1.1337087 0.6672703 1.1023302 0.21449947 -1.1345137 0.2153368 0.6355779 0.9574392 -0.21217889 1.4458944 -0.7532203 -0.23011446 1.08453 -0.75820863 0.6508796 1.5056579 -0.22794339 0.6462425 1.5211673 0.09685129 0.6636175 -1.1432304 0.992009 0.676364 0.20375562 1.0641284 1.4517093 -0.72179705 1.4509605 -0.20208806 0.9961971 1.509298 -0.22636655 1.4969218 -0.1984846 -1.1622363 1.05236 -0.9985953 -0.22052148 0.09705746 0.097940326 0.96879685 1.4860325 -0.20250827 -0.997831 -1.1542296 1.0971811
0.37437436 1.0983169 0.2059055 0.09048128 -1.1324079 0.66708803 1.1018335 0.21463722 -1.1331935 0.2155078 0.6353741 0.9569743 -0.21169865 1.4448719 -0.75237393 -0.22963765 1.0840206 -0.75734925 0.65068626 1.5047505 -0.2274782 0.64605427 1.5202898 0.09709203 0.66347194 -1.1419765 0.99160665 0.6762063 0.2039159 1.0635629 1.4506795 -0.72090435 1.4499372 -0.20160764 0.9957638 1.5083992 -0.22589242 1.4959903 -0.19801253 -1.1609744 1.0518118 -0.9975171 -0.22006088 0.09730345 0.09818381 0.96835077 1.4850925 -0.20204628 -0.9967439 -1.1530031 1.0966994
0.3753754 1.0977898 0.20607728 0.09072989 -1.131107 0.6669055 1.1013361 0.21477503 -1.1318731 0.21567816 0.63517064 0.9565089 -0.21121818 1.4438497 -0.75152653 -0.22916073 1.0835111 -0.75648874 0.65049255 1.5038427 -0.22701281 0.6458665 1.5194117 0.09733254 0.66332674 -1.1407231 0.9912036 0.6760485 0.2040757 1.0629965 1.4496509 -0.72001094 1.4489135 -0.20112664 0.9953301 1.5075005 -0.22541842 1.4950591 -0.19754004 -1.1597137 1.0512629 -0.9964388 -0.21960047 0.09754884 0.09842718 0.9679042 1.4841529 -0.20158327 -0.9956571 -1.1517782 1.0962168
0.3763764 1.0972629 0.20624882 0.09097785 -1.1298082 0.66672283 1.100838 0.21491289 -1.1305547 0.21584845 0.63496655 0.95604354 -0.21073791 1.4428285 -0.7506798 -0.2286843 1.0830008 -0.755629 0.6502982 1.5029341 -0.22654897 0.645678 1.5185328 0.097572565 0.6631801 -1.1394715 0.9908004 0.6758902 0.20423543 1.0624297 1.4486217 -0.71911746 1.4478911 -0.20064619 0.9948961 1.5066015 -0.2249448 1.494127 -0.19706786 -1.1584543 1.0507135 -0.9953617 -0.21914035 0.09779334 0.09866977 0.9674565 1.483214 -0.20112085 -0.994571 -1.1505541 1.0957344
0.3773774 1.0967348 0.20641881 0.091225564 -1.1285098 0.6665392 1.1003401 0.21505076 -1.1292367 0.21601772 0.6347619 0.95557696 -0.21025854 1.4418077 -0.74983263 -0.22820848 1.0824902 -0.7547691 0.6501035 1.5020251 -0.2260853 0.6454886 1.5176538 0.09781277 0.66303277 -1.1382209 0.9903975 0.6757309 0.20439494 1.0618623 1.4475939 -0.7182238 1.4468684 -0.20016551 0.9944612 1.5057029 -0.22447231 1.4931953 -0.1965959 -1.1571962 1.0501635 -0.99428445 -0.21868098 0.09803712 0.09891212 0.9670086 1.4822747 -0.20065844 -0.99348545 -1.1493312 1.0952511
0.3783784 1.0962071 0.20658898 0.09147352 -1.1272118 0.6663559 1.0998412 0.21518904 -1.12792 0.21618646 0.63455766 0.95511067 -0.20977873 1.4407878 -0.7489857 -0.22773245 1.0819793 -0.7539088 0.6499088 1.5011159 -0.22562167 0.6452996 1.5167737 0.09805298 0.6628853 -1.1369714 0.9899941 0.67557156 0.20455426 1.0612943 1.4465667 -0.71732926 1.4458458 -0.19968483 0.99402654 1.5048037 -0.22399941 1.4922631 -0.19612342 -1.1559389 1.0496132 -0.99320817 -0.21822149 0.09828043 0.09915447 0.96656096 1.4813359 -0.20019618 -0.9923998 -1.1481086 1.0947676
0.3793794 1.0956776 0.20675856 0.09172076 -1.1259155 0.6661716 1.0993423 0.21532702 -1.1266043 0.2163549 0.6343527 0.9546436 -0.20929903 1.4397688 -0.7481388 -0.22725734 1.0814675 -0.7530491 0.6497139 1.5002053 -0.2251589 0.6451099 1.515893 0.098293126 0.662737 -1.1357228 0.9895899 0.6754116 0.20471275 1.0607258 1.4455394 -0.7164352 1.4448245 -0.19920424 0.9935909 1.5039043 -0.22352767 1.4913304 -0.19565073 -1.1546824 1.0490618 -0.992132 -0.2177628 0.09852296 0.099396706 0.9661122 1.4803965 -0.19973391 -0.99131507 -1.1468875 1.0942836
0.3803804 1.0951483 0.20692766 0.09196764 -1.1246196 0.66598713 1.0988424 0.21546519 -1.1252894 0.2165224 0.6341479 0.9541756 -0.20881993 1.43875 -0.7472918 -0.22678292 1.0809557 -0.7521889 0.64951867 1.4992944 -0.22469601 0.6449202 1.515012 0.0985325 0.6625881 -1.1344755 0.98918575 0.6752508 0.20487165 1.0601571 1.4445127 -0.71553993 1.4438032 -0.1987237 0.99315464 1.5030053 -0.22305629 1.4903979 -0.19517857 -1.153428 1.0485103 -0.99105686 -0.21730462 0.0987646 0.099638104 0.96566314 1.4794582 -0.19927192 -0.9902306 -1.1456684 1.0937991
0.3813814 1.0946187 0.20709616 0.092214346 -1.1233244 0.6658023 1.0983424 0.21560365 -1.1239758 0.2166897 0.63394266 0.95370734 -0.20834082 1.4377326 -0.7464449 -0.2263082 1.080443 -0.75132895 0.64932275 1.4983838 -0.22423375 0.6447299 1.5141311 0.098772705 0.66243875 -1.1332295 0.98878175 0.6750904 0.20502985 1.0595875 1.4434875 -0.71464515 1.4427823 -0.19824272 0.9927184 1.5021069 -0.22258535 1.4894655 -0.19470602 -1.1521739 1.0479584 -0.9899818 -0.21684653 0.099006474 0.09987992 0.9652136 1.4785203 -0.19880939 -0.98914695 -1.14445 1.0933142
0.3823824 1.0940886 0.20726478 0.09246123 -1.1220311 0.6656176 1.0978422 0.21574199 -1.1226633 0.21685642 0.63373756 0.9532391 -0.20786124 1.4367157 -0.74559736 -0.22583377 1.0799308 -0.7504684 0.64912754 1.4974725 -0.22377169 0.6445397 1.5132492 0.099012315 0.6622894 -1.1319835 0.9883771 0.67492896 0.20518762 1.0590178 1.4424618 -0.7137493 1.4417622 -0.19776228 0.9922817 1.5012075 -0.2221148 1.4885331 -0.19423318 -1.1509221 1.0474055 -0.98890686 -0.21638882 0.09924728 0.10012102 0.9647638 1.4775827 -0.1983473 -0.9880644 -1.1432326 1.0928292
0.3833834 1.0935581 0.2074328 0.092707634 -1.1207385 0.6654323 1.0973418 0.2158804 -1.1213521 0.21702307 0.63353235 0.9527698 -0.20738256 1.4357003 -0.74475086 -0.22536054 1.0794175 -0.749609 0.64893174 1.4965609 -0.22331035 0.64434946 1.5123677 0.099252224 0.6621392 -1.1307398 0.98797256 0.67476714 0.20534569 1.0584474 1.4414378 -0.71285367 1.4407426 -0.19728124 0.9918447 1.5003088 -0.22164446 1.4876004 -0.1937604 -1.1496704 1.0468524 -0.98783374 -0.21593145 0.09948748 0.10036236 0.96431375 1.4766458 -0.19788489 -0.9869817 -1.1420159 1.092344
0.3843844 1.0930272 0.20760041 0.0929538 -1.1194468 0.6652466 1.0968413 0.21601939 -1.1200418 0.21718901 0.6333275 0.9523002 -0.2069037 1.4346856 -0.74390304 -0.22488695 1.0789044 -0.74874836 0.64873576 1.4956492 -0.2228486 0.6441588 1.5114855 0.099491596 0.66198874 -1.1294966 0.98756784 0.6746049 0.2055037 1.0578766 1.4404142 -0.7119576 1.4397234 -0.19680005 0.99140704 1.4994104 -0.22117472 1.4866683 -0.19328761 -1.1484207 1.046299 -0.98675984 -0.21547443 0.09972745 0.1006031 0.96386313 1.4757088 -0.19742227 -0.9858996 -1.1408008 1.0918585
0.3853854 1.0924958 0.20776778 0.09320015 -1.1181557 0.6650613 1.09634 0.2161588 -1.1187321 0.2173549 0.6331221 0.9518305 -0.20642495 1.4336717 -0.7430556 -0.22441354 1.0783912 -0.74788797 0.64853996 1.4947375 -0.22238788 0.6439679 1.5106032 0.099731326 0.66183794 -1.1282543 0.98716307 0.6744429 0.2056613 1.0573057 1.4393917 -0.7110612 1.4387057 -0.19631955 0.99096954 1.4985124 -0.22070527 1.4857364 -0.19281441 -1.1471725 1.045745 -0.9856871 -0.21501774 0.099966645 0.10084432 0.9634125 1.4747728 -0.19696009 -0.9848184 -1.1395876 1.0913726
0.3863864 1.0919642 0.20793498 0.093446314 -1.1168662 0.6648753 1.0958384 0.21629798 -1.1174245 0.21752018 0.6329167 0.95136 -0.20594645 1.4326596 -0.74220836 -0.22394067 1.0778773 -0.74702793 0.6483437 1.4938251 -0.22192714 0.64377713 1.5097212 0.09997147 0.6616869 -1.1270142 0.9867577 0.6742798 0.20581853 1.0567341 1.4383703 -0.71016425 1.4376882 -0.19583881 0.99053127 1.4976151 -0.22023603 1.4848046 -0.19234115 -1.1459248 1.0451913 -0.98461485 -0.21456152 0.10020602 0.10108513 0.9629614 1.4738375 -0.19649744 -0.9837379 -1.138375 1.0908871
0.3873874 1.0914325 0.20810187 0.09369224 -1.1155772 0.66468966 1.0953374 0.21643764 -1.1161172 0.21768552 0.6327119 0.95089006 -0.20546764 1.4316484 -0.7413612 -0.22346812 1.077364 -0.7461678 0.6481482 1.4929131 -0.22146666 0.6435866 1.508839 0.10021114 0.6615356 -1.1257743 0.9863527 0.67411745 0.20597643 1.0561621 1.4373494 -0.7092668 1.4366722 -0.19535738 0.9900932 1.4967182 -0.21976718 1.4838731 -0.19186735 -1.1446794 1.044637 -0.9835428 -0.21410528 0.10044509 0.10132545 0.96251047 1.4729028 -0.19603467 -0.9826576 -1.1371639 1.0904014
0.3883884 1.0909007 0.20826882 0.09393847 -1.1142898 0.6645037 1.094836 0.21657753 -1.1148114 0.21785027 0.6325068 0.9504192 -0.20498922 1.4306384 -0.7405137 -0.22299615 1.0768502 -0.74530774 0.6479522 1.4920013 -0.22100657 0.6433957 1.5079561 0.10045099 0.6613841 -1.1245358 0.98594755 0.6739545 0.20613372 1.05559 1.4363307 -0.7083701 1.4356565 -0.19487637 0.98965454 1.4958212 -0.2192989 1.4829419 -0.1913934 -1.143435 1.0440819 -0.982472 -0.21364903 0.10068309 0.101566136 0.96205914 1.4719691 -0.19557235 -0.98157847 -1.135954 1.0899152
0.3893894 1.0903687 0.2084353 0.09418446 -1.1130029 0.6643181 1.0943341 0.2167182 -1.1135073 0.2180149 0.6323017 0.9499482 -0.20451057 1.42963 -0.73966694 -0.22252417 1.0763364 -0.74444765 0.6477564 1.4910898 -0.22054654 0.6432049 1.507074 0.10069108 0.6612325 -1.1232986 0.9855425 0.6737914 0.20629132 1.055018 1.4353125 -0.70747244 1.4346426 -0.19439483 0.9892163 1.4949254 -0.21883047 1.4820113 -0.19091949 -1.1421914 1.043527 -0.9814018 -0.21319342 0.100920975 0.10180688 0.9616073 1.4710366 -0.19510925 -0.98049986 -1.1347446 1.0894293
0.3903904 1.0898368 0.2086016 0.09442997 -1.1117177 0.66413206 1.0938329 0.21685904 -1.1122041 0.21817976 0.6320972 0.9494767 -0.20403233 1.4286228 -0.7388196 -0.22205257 1.0758224 -0.7435882 0.6475608 1.4901785 -0.22008699 0.64301443 1.506192 0.100931466 0.66108096 -1.1220629 0.9851377 0.67362833 0.20644873 1.0544455 1.4342955 -0.7065748 1.4336289 -0.19391334 0.98877716 1.49403 -0.21836293 1.4810816 -0.1904454 -1.14095 1.0429723 -0.980332 -0.21273768 0.10115886 0.10204756 0.96115553 1.4701049 -0.19464654 -0.9794224 -1.1335375 1.0889431
0.3913914 1.0893044 0.20876825 0.09467602 -1.1104335 0.6639466 1.0933311 0.21699989 -1.1109023 0.21834403 0.6318928 0.94900584 -0.20355439 1.4276177 -0.7379725 -0.22158134 1.0753084 -0.7427281 0.64736515 1.4892668 -0.2196281 0.64282376 1.5053105 0.10117179 0.6609291 -1.1208284 0.98473257 0.67346513 0.20660591 1.0538733 1.4332799 -0.7056765 1.4326168 -0.19343218 0.9883385 1.4931358 -0.21789533 1.4801519 -0.18997127 -1.13971 1.0424173 -0.97926354 -0.21228287 0.101396084 0.10228819 0.9607036 1.469174 -0.19418332 -0.9783447 -1.1323311 1.0884571
0.3923924 1.0887722 0.20893443 0.09492177 -1.109151 0.6637608 1.0928295 0.21714157 -1.1096021 0.21850812 0.63168836 0.9485346 -0.203076 1.4266139 -0.7371256 -0.22111058 1.0747948 -0.74186856 0.6471694 1.4883558 -0.21916896 0.6426334 1.504429 0.1014123 0.66077745 -1.119595 0.98432773 0.67330176 0.20676357 1.0533006 1.4322658 -0.70477855 1.4316065 -0.1929501 0.98789954 1.4922428 -0.21742827 1.4792236 -0.18949664 -1.138471 1.0418618 -0.9781953 -0.21182778 0.10163349 0.10252863 0.9602517 1.4682444 -0.19372013 -0.977269 -1.1311264 1.0879713
0.3933934 1.0882404 0.2091006 0.095167816 -1.1078691 0.66357535 1.0923282 0.21728343 -1.1083031 0.21867263 0.63148475 0.9480624 -0.2025978 1.4256119 -0.7362784 -0.22063935 1.0742812 -0.7410089 0.64697474 1.4874454 -0.21870983 0.6424434 1.5035479 0.10165304 0.6606257 -1.118363 0.9839232 0.67313886 0.2069211 1.0527284 1.4312533 -0.70387995 1.4305972 -0.19246829 0.98746073 1.4913498 -0.21696138 1.4782959 -0.18902153 -1.1372333 1.0413066 -0.9771285 -0.21137264 0.10187054 0.102769256 0.95979977 1.4673163 -0.1932568 -0.97619355 -1.1299226 1.0874856
0.3943944 1.0877078 0.20926714 0.09541386 -1.1065888 0.66339016 1.0918272 0.217426 -1.1070056 0.21883672 0.6312811 0.9475912 -0.20211965 1.4246114 -0.735432 -0.22016892 1.0737679 -0.7401499 0.64678025 1.4865357 -0.21825105 0.6422537 1.5026681 0.10189372 0.66047394 -1.1171322 0.9835193 0.67297626 0.20707917 1.0521557 1.4302427 -0.70298177 1.4295888 -0.191986 0.987022 1.4904584 -0.21649468 1.4773691 -0.18854639 -1.1359979 1.0407517 -0.9760615 -0.21091789 0.10210729 0.1030103 0.959348 1.4663895 -0.19279319 -0.97511894 -1.1287205 1.0870004
0.3953954 1.0871758 0.20943308 0.09565985 -1.1053097 0.6632056 1.0913256 0.217569 -1.1057096 0.219001 0.6310779 0.9471196 -0.20164144 1.4236131 -0.73458564 -0.2196987 1.0732546 -0.7392912 0.64658594 1.4856257 -0.21779293 0.64206433 1.5017881 0.10213524 0.66032255 -1.115903 0.9831149 0.67281365 0.20723683 1.051583 1.429233 -0.702083 1.4285828 -0.19150403 0.98658323 1.4895684 -0.21602845 1.4764434 -0.18807119 -1.1347637 1.0401961 -0.9749962 -0.21046358 0.10234392 0.1032511 0.958896 1.4654639 -0.19232959 -0.9740454 -1.1275203 1.0865152
0.3963964 1.0866442 0.20959955 0.09590602 -1.1040326 0.6630212 1.0908251 0.21771294 -1.1044153 0.21916544 0.63087535 0.94664836 -0.20116365 1.4226167 -0.7337393 -0.21922904 1.072742 -0.7384322 0.6463919 1.4847172 -0.21733475 0.64187485 1.5009091 0.10237628 0.66017115 -1.1146758 0.9827113 0.6726513 0.2073952 1.0510104 1.4282255 -0.70118475 1.4275787 -0.19102174 0.98614436 1.488679 -0.21556267 1.4755183 -0.18759555 -1.1335315 1.0396414 -0.97393143 -0.21000913 0.10258067 0.1034925 0.95844424 1.4645399 -0.19186568 -0.97297335 -1.1263208 1.0860301
0.3973974 1.0861126 0.20976561 0.09615207 -1.1027565 0.662837 1.0903249 0.21785653 -1.1031227 0.21932966 0.63067293 0.9461767 -0.2006858 1.4216225 -0.7328935 -0.21875918 1.0722293 -0.73757386 0.64619833 1.4838095 -0.2168766 0.6416862 1.5000311 0.1026181 0.66002 -1.1134487 0.98230815 0.6724888 0.20755309 1.0504384 1.4272203 -0.70028615 1.4265754 -0.19053957 0.98570573 1.4877915 -0.21509677 1.4745947 -0.18712002 -1.1323011 1.0390863 -0.9728676 -0.20955491 0.10281676 0.1037336 0.9579926 1.4636173 -0.19140181 -0.9719018 -1.1251235 1.0855457
0.3983984 1.0855815 0.20993257 0.096398234 -1.1014812 0.6626537 1.0898254 0.21800137 -1.1018307 0.21949434 0.63047135 0.9457058 -0.20020771 1.4206307 -0.73204756 -0.21828943 1.0717174 -0.7367158 0.6460053 1.4829026 -0.21641892 0.64149815 1.4991533 0.102859735 0.65986943 -1.1122247 0.9819048 0.67232704 0.2077117 1.0498667 1.4262164 -0.6993877 1.4255748 -0.19005653 0.9852673 1.4869053 -0.21463078 1.4736726 -0.1866439 -1.1310722 1.0385321 -0.97180516 -0.20910078 0.10305321 0.10397452 0.95754147 1.4626967 -0.1909374 -0.9708309 -1.1239278 1.0850618
0.3993994 1.0850506 0.21009898 0.09664494 -1.1002089 0.6624703 1.0893252 0.2181465 -1.1005421 0.21965879 0.63027024 0.9452345 -0.19973004 1.4196408 -0.7312022 -0.2178207 1.0712054 -0.7358582 0.64581287 1.4819963 -0.2159613 0.6413105 1.498277 0.10310203 0.65971893 -1.1110014 0.98150253 0.67216533 0.2078706 1.0492952 1.425215 -0.69848907 1.4245757 -0.18957427 0.9848293 1.4860202 -0.2141658 1.4727517 -0.1861678 -1.1298454 1.0379777 -0.9707435 -0.20864728 0.103289604 0.10421634 0.9570902 1.4617777 -0.19047326 -0.969762 -1.1227334 1.084578
0.4004004 1.0845202 0.21026617 0.096891165 -1.0989375 0.66228795 1.0888264 0.2182926 -1.099254 0.21982384 0.6300696 0.94476366 -0.19925237 1.4186529 -0.730357 -0.21735165 1.0706944 -0.7350009 0.6456212 1.4810913 -0.2155037 0.6411234 1.4974017 0.1033448 0.65956897 -1.1097797 0.98110086 0.6720045 0.20802945 1.0487242 1.4242153 -0.6975907 1.4235786 -0.18909156 0.9843917 1.4851376 -0.21370071 1.4718328 -0.18569115 -1.1286196 1.037424 -0.96968305 -0.20819315 0.103526235 0.10445827 0.9566395 1.460861 -0.19000864 -0.9686939 -1.1215411 1.0840954
0.4014014 1.0839905 0.21043336 0.09713799 -1.0976679 0.66210604 1.0883282 0.21843934 -1.0979681 0.2199887 0.62987006 0.94429314 -0.19877487 1.4176683 -0.7295124 -0.21688288 1.0701839 -0.7341439 0.64543015 1.4801879 -0.21504635 0.6409368 1.4965277 0.10358751 0.65941995 -1.10856 0.9806992 0.67184365 0.2081883 1.0481535 1.4232185 -0.69669294 1.4225839 -0.18860859 0.9839543 1.484256 -0.21323574 1.4709141 -0.18521434 -1.1273959 1.036871 -0.96862376 -0.20773998 0.103763044 0.10470027 0.95618916 1.4599463 -0.18954399 -0.9676267 -1.12035 1.0836133
0.4024024 1.0834608 0.21060055 0.09738481 -1.0963998 0.6619247 1.0878302 0.2185865 -1.0966841 0.22015399 0.6296711 0.9438229 -0.19829711 1.4166856 -0.7286683 -0.21641484 1.069674 -0.7332877 0.64523935 1.4792849 -0.21458969 0.6407511 1.4956547 0.10383105 0.65927064 -1.1073418 0.9802983 0.671684 0.20834827 1.0475835 1.4222237 -0.6957948 1.4215907 -0.18812537 0.98351717 1.4833761 -0.21277124 1.4699975 -0.18473727 -1.1261744 1.0363176 -0.967566 -0.20728585 0.10399908 0.10494262 0.95573884 1.4590334 -0.18907881 -0.9665612 -1.1191604 1.0831316
0.4034034 1.0829318 0.21076846 0.09763199 -1.0951333 0.6617441 1.0873336 0.21873438 -1.0954016 0.22031963 0.62947273 0.9433525 -0.1978195 1.4157052 -0.7278241 -0.21594697 1.0691646 -0.7324317 0.6450498 1.4783833 -0.21413305 0.6405659 1.494783 0.10407436 0.65912205 -1.1061252 0.9798983 0.6715243 0.20850831 1.0470133 1.4212312 -0.694897 1.4206 -0.1876424 0.9830807 1.4824979 -0.2123071 1.4690828 -0.18426025 -1.1249549 1.0357652 -0.96650887 -0.20683253 0.10423595 0.10518509 0.95528954 1.4581225 -0.18861318 -0.9654968 -1.1179726 1.0826504
0.4044044 1.0824034 0.21093565 0.09787911 -1.0938685 0.6615641 1.0868366 0.21888304 -1.0941205 0.22048545 0.6292749 0.942883 -0.19734177 1.4147272 -0.7269803 -0.21547908 1.0686562 -0.73157614 0.6448603 1.4774829 -0.21367627 0.6403811 1.4939121 0.10431844 0.6589742 -1.10491 0.97949827 0.67136526 0.20866823 1.0464438 1.4202405 -0.693999 1.4196115 -0.18715894 0.9826446 1.4816211 -0.21184301 1.4681698 -0.18378252 -1.1237366 1.0352132 -0.96545315 -0.20637926 0.1044727 0.10542792 0.95484006 1.4572135 -0.1881482 -0.9644334 -1.1167867 1.0821702
0.4054054 1.0818752 0.21110386 0.09812629 -1.0926052 0.6613844 1.0863402 0.21903282 -1.0928421 0.22065127 0.62907827 0.9424137 -0.19686425 1.4137517 -0.7261371 -0.21501136 1.0681479 -0.7307209 0.6446716 1.476584 -0.2132197 0.6401971 1.4930422 0.1045627 0.6588266 -1.1036966 0.9790993 0.6712066 0.20882899 1.0458748 1.4192522 -0.69310135 1.4186242 -0.18667582 0.98220813 1.4807463 -0.21137872 1.4672575 -0.18330503 -1.1225207 1.0346614 -0.964398 -0.2059257 0.10470915 0.10567111 0.95439106 1.456306 -0.1876828 -0.963371 -1.1156021 1.0816901
0.4064064 1.0813478 0.21127224 0.09837383 -1.0913432 0.66120577 1.0858452 0.21918255 -1.0915644 0.22081786 0.6288817 0.94194496 -0.19638637 1.4127785 -0.7252939 -0.21454424 1.0676403 -0.7298659 0.6444845 1.4756851 -0.21276325 0.64001405 1.4921738 0.10480732 0.65867954 -1.1024845 0.9787011 0.67104894 0.20898962 1.045306 1.4182662 -0.6922039 1.4176399 -0.18619174 0.981773 1.4798735 -0.21091515 1.4663475 -0.18282664 -1.1213056 1.0341104 -0.9633446 -0.20547265 0.10494608 0.105914414 0.9539427 1.4554012 -0.18721637 -0.9623107 -1.1144196 1.0812109
0.4074074 1.0808208 0.21144074 0.098622024 -1.0900831 0.6610273 1.0853497 0.21933329 -1.0902889 0.2209841 0.62868655 0.941476 -0.19590938 1.4118073 -0.7244513 -0.21407756 1.0671332 -0.72901213 0.6442969 1.4747882 -0.21230695 0.6398311 1.4913064 0.10505229 0.65853375 -1.1012737 0.97830284 0.6708913 0.20915097 1.0447382 1.4172821 -0.6913069 1.4166569 -0.18570817 0.9813378 1.4790019 -0.21045148 1.4654381 -0.18234867 -1.1200926 1.0335597 -0.9622917 -0.20501953 0.105183065 0.10615826 0.95349437 1.4544976 -0.18675041 -0.9612502 -1.1132375 1.0807327
0.4084084 1.0802943 0.21160984 0.0988698 -1.0888245 0.66085017 1.0848557 0.21948487 -1.0890152 0.221151 0.6284919 0.9410074 -0.19543144 1.4108391 -0.7236084 -0.21361026 1.0666271 -0.72815746 0.6441108 1.4738923 -0.21185073 0.6396493 1.49044 0.105297804 0.6583877 -1.1000645 0.97790545 0.67073476 0.2093128 1.0441709 1.4163002 -0.6904093 1.4156762 -0.18522388 0.9809029 1.4781322 -0.20998785 1.4645308 -0.1818696 -1.1188817 1.0330093 -0.9612397 -0.20456633 0.105419934 0.1064021 0.9530465 1.4535966 -0.18628356 -0.960191 -1.1120576 1.0802544
0.4094094 1.0797684 0.21177882 0.099117756 -1.0875673 0.6606732 1.0843618 0.21963674 -1.0877435 0.22131807 0.6282978 0.94053924 -0.1949541 1.4098729 -0.7227667 -0.21314427 1.066121 -0.7273042 0.64392483 1.4729975 -0.21139506 0.63946795 1.4895748 0.105543196 0.65824217 -1.0988572 0.9775087 0.67057836 0.20947438 1.0436033 1.4153203 -0.6895121 1.4146974 -0.18474 0.9804684 1.4772638 -0.20952475 1.4636251 -0.18139094 -1.1176717 1.0324591 -0.96018875 -0.20411319 0.1056571 0.10664642 0.9525988 1.4526972 -0.18581715 -0.9591331 -1.1108786 1.0797772
0.4104104 1.0792422 0.21194822 0.09936601 -1.0863113 0.66049737 1.0838687 0.21978891 -1.0864722 0.2214855 0.6281044 0.9400712 -0.19447675 1.4089086 -0.7219249 -0.21267754 1.0656157 -0.7264509 0.64373994 1.472104 -0.21093911 0.6392876 1.4887106 0.10578942 0.6580978 -1.0976511 0.9771122 0.6704228 0.20963663 1.0430363 1.4143426 -0.688615 1.4137207 -0.18425548 0.98003405 1.4763975 -0.2090615 1.4627204 -0.18091232 -1.1164639 1.0319095 -0.95913965 -0.20366019 0.10589385 0.1068908 0.952152 1.4517995 -0.18535006 -0.95807636 -1.1097019 1.0793003
0.4114114 1.078718 0.21211821 0.09961432 -1.0850573 0.66032207 1.0833758 0.21994305 -1.0852032 0.22165346 0.6279119 0.9396037 -0.19399902 1.407947 -0.7210828 -0.2122109 1.0651112 -0.72559726 0.64355594 1.4712114 -0.21048278 0.639108 1.4878477 0.10603577 0.65795374 -1.096446 0.9767166 0.67026794 0.20979911 1.0424702 1.4133669 -0.6877179 1.4127457 -0.18377122 0.9796008 1.475532 -0.2085982 1.4618176 -0.18043262 -1.1152573 1.0313606 -0.9580911 -0.2032069 0.10613161 0.10713583 0.9517054 1.4509035 -0.18488288 -0.9570206 -1.1085265 1.0788248
0.4124124 1.078193 0.21228808 0.09986323 -1.0838048 0.66014755 1.0828836 0.22009677 -1.0839355 0.22182137 0.6277202 0.9391365 -0.1935215 1.4069877 -0.72024184 -0.21174511 1.0646074 -0.7247449 0.64337254 1.4703196 -0.21002746 0.63892883 1.4869858 0.10628253 0.65781045 -1.0952432 0.97632134 0.6701133 0.20996225 1.041904 1.412393 -0.68682104 1.4117727 -0.1832866 0.9791673 1.4746687 -0.20813566 1.4609159 -0.17995307 -1.1140528 1.0308121 -0.95704335 -0.20275408 0.10636932 0.10738093 0.9512588 1.4500097 -0.18441576 -0.9559658 -1.1073525 1.078349
0.4134134 1.0776687 0.21245825 0.10011196 -1.0825523 0.65997374 1.0823925 0.22025144 -1.0826691 0.22198981 0.627529 0.93866944 -0.19304341 1.4060299 -0.7194003 -0.21127921 1.0641034 -0.7238921 0.6431897 1.4694295 -0.20957154 0.6387503 1.486125 0.10652965 0.6576677 -1.0940404 0.97592664 0.66995907 0.2101255 1.0413386 1.4114217 -0.6859242 1.4108019 -0.1828017 0.9787343 1.4738069 -0.20767266 1.460016 -0.17947313 -1.1128495 1.0302632 -0.95599586 -0.20230088 0.10660696 0.10762638 0.9508126 1.4491177 -0.18394804 -0.9549117 -1.1061797 1.0778742
0.4144144 1.0771451 0.21262932 0.10036117 -1.0813028 0.6598003 1.0819014 0.22040659 -1.0814043 0.22215855 0.62733924 0.93820256 -0.19256604 1.4050747 -0.71855927 -0.21081352 1.0636007 -0.72303987 0.643008 1.4685401 -0.20911601 0.63857305 1.485265 0.10677701 0.6575254 -1.0928396 0.97553253 0.6698061 0.2102893 1.0407732 1.4104517 -0.6850273 1.4098331 -0.18231678 0.9783013 1.4729462 -0.20721027 1.4591169 -0.17899293 -1.1116483 1.0297157 -0.95495015 -0.20184776 0.10684466 0.10787195 0.9503671 1.4482273 -0.18348026 -0.9538587 -1.105008 1.0773997
0.4154154 1.076622 0.2128002 0.10061008 -1.0800543 0.6596278 1.0814109 0.22056293 -1.0801424 0.22232789 0.6271497 0.93773615 -0.19208837 1.4041216 -0.7177184 -0.21034783 1.0630982 -0.72218823 0.64282686 1.4676514 -0.20866057 0.6383964 1.4844065 0.10702479 0.6573841 -1.0916405 0.97513926 0.6696535 0.21045315 1.0402083 1.4094846 -0.68413055 1.4088659 -0.18183178 0.9778694 1.4720876 -0.20674759 1.4582202 -0.17851278 -1.1104478 1.0291684 -0.9539047 -0.20139489 0.107082546 0.10811818 0.94992155 1.4473388 -0.18301159 -0.9528067 -1.1038381 1.0769261
0.4164164 1.0760999 0.21297151 0.10085982 -1.0788066 0.6594565 1.0809212 0.2207197 -1.0788801 0.22249728 0.62696123 0.9372703 -0.19161063 1.4031712 -0.7168775 -0.20988268 1.0625966 -0.7213363 0.6426465 1.466764 -0.20820501 0.6382202 1.4835484 0.10727316 0.6572429 -1.0904423 0.97474647 0.6695019 0.2106179 1.039644 1.4085188 -0.68323404 1.4079005 -0.18134645 0.97743744 1.47123 -0.20628515 1.4573243 -0.17803201 -1.1092492 1.0286208 -0.95286036 -0.20094168 0.10732108 0.10836458 0.9494765 1.4464524 -0.18254316 -0.95175546 -1.1026692 1.0764529
0.4174174 1.0755773 0.21314317 0.10110921 -1.0775613 0.65928555 1.0804319 0.22087681 -1.0776207 0.22266704 0.6267736 0.93680435 -0.19113296 1.4022219 -0.71603763 -0.2094177 1.062095 -0.7204851 0.6424669 1.4658778 -0.20774958 0.6380443 1.4826922 0.107521534 0.65710276 -1.089246 0.9743538 0.6693505 0.21078229 1.03908 1.4075552 -0.68233734 1.4069372 -0.1808613 0.9770061 1.4703742 -0.20582259 1.4564295 -0.17755109 -1.1080525 1.028074 -0.9518174 -0.2004888 0.10755968 0.10861099 0.94903165 1.4455673 -0.1820744 -0.95070535 -1.1015017 1.0759804
0.4184184 1.075056 0.21331525 0.10135907 -1.0763171 0.6591153 1.0799434 0.22103506 -1.0763626 0.22283745 0.62658644 0.9363388 -0.19065505 1.4012756 -0.71519715 -0.20895272 1.0615947 -0.7196341 0.64228827 1.4649928 -0.20729443 0.6378701 1.4818363 0.10777062 0.65696335 -1.0880504 0.97396207 0.6692001 0.21094769 1.0385165 1.4065936 -0.6814413 1.4059753 -0.18037584 0.9765747 1.4695197 -0.20536095 1.4555367 -0.17706966 -1.1068563 1.027528 -0.95077485 -0.20003602 0.10779828 0.10885829 0.9485876 1.4446843 -0.18160546 -0.9496571 -1.1003357 1.0755088
0.4194194 1.0745339 0.21348721 0.10160905 -1.0750732 0.6589458 1.079455 0.2211932 -1.0751051 0.22300762 0.62640023 0.9358732 -0.19017738 1.4003311 -0.7143572 -0.20848781 1.0610942 -0.71878314 0.64210963 1.4641087 -0.20683888 0.6376959 1.4809822 0.10801965 0.6568243 -1.0868564 0.97357064 0.66905 0.21111268 1.0379531 1.4056338 -0.680545 1.4050158 -0.17989016 0.9761437 1.4686673 -0.20489904 1.454645 -0.17658824 -1.1056627 1.0269818 -0.9497329 -0.19958287 0.10803676 0.10910547 0.9481437 1.4438028 -0.18113643 -0.9486084 -1.099171 1.0750374
0.4204204 1.0740134 0.21366012 0.101858854 -1.0738313 0.6587773 1.0789675 0.2213527 -1.0738497 0.22317868 0.6262151 0.935408 -0.18969935 1.399388 -0.713517 -0.20802307 1.0605944 -0.7179325 0.6419329 1.4632254 -0.2063837 0.6375232 1.4801288 0.108269215 0.6566863 -1.0856638 0.97318035 0.66890085 0.21127892 1.0373907 1.4046762 -0.67964864 1.4040576 -0.17940408 0.9757132 1.4678159 -0.2044366 1.4537549 -0.17610651 -1.1044695 1.0264366 -0.9486925 -0.19912994 0.10827589 0.109353185 0.9477002 1.4429234 -0.18066686 -0.94756097 -1.0980074 1.0745665
0.4214214 1.0734932 0.2138328 0.10210961 -1.0725912 0.65860945 1.0784807 0.22151262 -1.0725956 0.22335011 0.6260307 0.93494296 -0.18922177 1.3984479 -0.7126775 -0.20755884 1.0600955 -0.71708226 0.6417563 1.4623437 -0.20592868 0.63735104 1.4792762 0.108519316 0.6565484 -1.0844716 0.9727901 0.66875273 0.2114451 1.0368283 1.4037211 -0.6787524 1.4031016 -0.17891786 0.97528315 1.4669664 -0.20397466 1.4528661 -0.17562452 -1.1032783 1.0258912 -0.94765216 -0.19867605 0.10851526 0.1096012 0.94725657 1.4420456 -0.18019694 -0.9465145 -1.0968447 1.074096
0.4224224 1.0729737 0.21400607 0.10236025 -1.0713519 0.6584423 1.0779939 0.22167325 -1.0713431 0.22352171 0.6258465 0.9344785 -0.18874356 1.3975097 -0.71183825 -0.20709449 1.0595968 -0.7162325 0.6415803 1.4614626 -0.20547348 0.63717943 1.478425 0.108769655 0.656412 -1.083281 0.97240007 0.6686046 0.21161163 1.0362662 1.4027667 -0.67785704 1.4021475 -0.17843202 0.9748537 1.4661182 -0.2035129 1.4519789 -0.17514247 -1.1020883 1.0253464 -0.9466132 -0.19822353 0.108754635 0.10984945 0.94681346 1.4411696 -0.17972684 -0.94546854 -1.0956838 1.0736268
0.4234234 1.072454 0.21418005 0.1026113 -1.0701137 0.6582758 1.0775083 0.22183436 -1.0700914 0.22369373 0.6256631 0.9340143 -0.18826559 1.3965733 -0.71099883 -0.20663017 1.0590992 -0.7153826 0.64140576 1.4605827 -0.20501792 0.63700867 1.4775746 0.10902047 0.65627617 -1.0820918 0.9720109 0.66845787 0.2117787 1.0357046 1.4018147 -0.67696095 1.401195 -0.17794532 0.9744241 1.4652715 -0.20305061 1.4510925 -0.17465991 -1.1008993 1.0248022 -0.945575 -0.19776985 0.10899496 0.11009818 0.94637096 1.4402946 -0.1792565 -0.944424 -1.0945233 1.0731579
0.4244244 1.071935 0.21435428 0.102862 -1.068877 0.6581105 1.0770229 0.22199613 -1.0688422 0.2238664 0.62548083 0.93355036 -0.18778771 1.3956394 -0.7101594 -0.20616621 1.0586016 -0.71453273 0.6412318 1.4597039 -0.20456278 0.6368389 1.4767253 0.10927129 0.6561409 -1.080904 0.97162265 0.6683114 0.21194589 1.0351433 1.4008641 -0.67606497 1.4002444 -0.17745897 0.9739951 1.4644259 -0.20258874 1.4502075 -0.17417723 -1.0997125 1.024258 -0.94453704 -0.19731686 0.10923445 0.11034703 0.9459288 1.4394215 -0.17878619 -0.94337976 -1.0933653 1.0726892
0.42542544 1.0714166 0.21452832 0.10311276 -1.0676415 0.6579459 1.076538 0.2221582 -1.0675933 0.22403902 0.6252991 0.9330865 -0.18730968 1.3947067 -0.70932055 -0.20570269 1.0581043 -0.7136838 0.64105844 1.4588263 -0.20410806 0.6366695 1.4758768 0.10952234 0.6560059 -1.0797169 0.97123414 0.668166 0.21211356 1.0345823 1.3999158 -0.67516935 1.3992953 -0.17697254 0.97356594 1.4635817 -0.20212704 1.4493245 -0.1736942 -1.0985268 1.0237143 -0.94350076 -0.19686326 0.1094746 0.11059606 0.94548655 1.4385505 -0.17831528 -0.94233686 -1.0922074 1.0722215
0.42642644 1.0708989 0.21470314 0.10336435 -1.0664077 0.65778184 1.0760536 0.22232127 -1.0663466 0.22421235 0.62511814 0.9326228 -0.18683133 1.3937762 -0.70848167 -0.20523894 1.0576081 -0.71283436 0.6408859 1.4579493 -0.20365304 0.6365012 1.4750293 0.10977405 0.6558722 -1.0785317 0.9708468 0.6680209 0.21228158 1.0340221 1.398969 -0.67427385 1.3983477 -0.17648566 0.973138 1.4627392 -0.20166561 1.4484421 -0.17321104 -1.0973419 1.0231707 -0.9424648 -0.19641033 0.109715044 0.11084604 0.94504493 1.4376813 -0.17784417 -0.94129455 -1.0910511 1.0717542
0.42742744 1.0703814 0.21487832 0.10361612 -1.0651753 0.6576193 1.0755699 0.22248495 -1.0651016 0.22438616 0.6249381 0.93215954 -0.18635339 1.3928481 -0.7076431 -0.20477533 1.0571122 -0.7119858 0.64071417 1.4570735 -0.20319834 0.6363339 1.4741836 0.110026 0.65573925 -1.0773473 0.9704596 0.6678766 0.21244997 1.0334624 1.3980252 -0.6733785 1.3974024 -0.17599872 0.9727098 1.4618983 -0.20120406 1.4475614 -0.17272776 -1.0961586 1.0226281 -0.94142914 -0.19595653 0.10995597 0.11109567 0.9446039 1.4368132 -0.17737284 -0.94025326 -1.089896 1.0712873
0.42842844 1.0698643 0.21505362 0.10386771 -1.0639433 0.65745735 1.0750866 0.22264904 -1.0638568 0.2245599 0.62475824 0.9316964 -0.18587524 1.3919216 -0.70680463 -0.20431179 1.0566168 -0.71113694 0.6405436 1.4561987 -0.20274302 0.6361673 1.4733381 0.11027831 0.6556069 -1.0761635 0.9700732 0.6677334 0.21261883 1.0329021 1.3970821 -0.6724829 1.3964585 -0.17551166 0.97228223 1.4610587 -0.20074248 1.446682 -0.17224404 -1.0949771 1.0220852 -0.94039536 -0.19550338 0.11019689 0.111346066 0.9441631 1.4359471 -0.1769011 -0.93921274 -1.088742 1.070821
0.42942944 1.0693479 0.21522963 0.1041196 -1.0627133 0.6572958 1.074604 0.22281373 -1.062614 0.22473472 0.6245793 0.9312337 -0.18539649 1.3909969 -0.70596606 -0.2038486 1.0561223 -0.7102882 0.6403736 1.455325 -0.20228821 0.63600147 1.4724939 0.11053115 0.65547526 -1.0749812 0.9696871 0.6675909 0.21278828 1.0323429 1.3961409 -0.67158794 1.3955166 -0.17502442 0.97185457 1.4602201 -0.20028085 1.4458044 -0.17175996 -1.0937965 1.0215429 -0.93936133 -0.19504988 0.11043823 0.111596465 0.94372225 1.4350823 -0.17642945 -0.93817294 -1.087589 1.0703555
0.43043044 1.0688314 0.21540588 0.10437149 -1.0614841 0.65713495 1.0741221 0.22297889 -1.061373 0.22490913 0.6244011 0.93077075 -0.18491858 1.3900743 -0.7051282 -0.20338538 1.0556276 -0.7094407 0.64020413 1.4544525 -0.20183295 0.6358364 1.4716506 0.110783875 0.6553443 -1.0738008 0.96930146 0.6674486 0.21295744 1.0317839 1.3952018 -0.6706931 1.3945764 -0.17453736 0.9714277 1.4593834 -0.1998196 1.4449271 -0.17127612 -1.0926174 1.021001 -0.9383284 -0.1945962 0.11067957 0.11184722 0.943282 1.4342192 -0.17595732 -0.9371338 -1.086437 1.0698903
0.43143144 1.0683162 0.21558225 0.104623854 -1.0602566 0.65697557 1.0736405 0.22314543 -1.0601323 0.22508454 0.6242238 0.9303087 -0.18444005 1.3891537 -0.7042901 -0.20292202 1.0551336 -0.7085928 0.64003587 1.4535809 -0.2013782 0.6356721 1.4708085 0.11103761 0.6552139 -1.0726205 0.9689164 0.6673079 0.2131275 1.0312259 1.3942643 -0.66979825 1.3936378 -0.17404974 0.9710012 1.4585478 -0.1993584 1.4440519 -0.17079175 -1.0914391 1.0204599 -0.9372964 -0.1941424 0.11092156 0.11209887 0.94284195 1.4333581 -0.17548472 -0.93609554 -1.0852869 1.0694258
0.43243244 1.0678009 0.21575946 0.1048758 -1.0590297 0.65681654 1.073159 0.22331148 -1.0588939 0.22526032 0.62404656 0.92984664 -0.18396169 1.3882347 -0.70345205 -0.20245925 1.0546399 -0.7077448 0.63986814 1.4527103 -0.20092326 0.6355084 1.4699668 0.111290455 0.65508467 -1.0714419 0.9685316 0.6671675 0.21329743 1.0306677 1.3933284 -0.6689037 1.3927009 -0.17356217 0.97057444 1.4577141 -0.19889683 1.4431778 -0.17030752 -1.0902622 1.0199182 -0.93626547 -0.19368899 0.11116314 0.11234993 0.94240206 1.4324981 -0.17501217 -0.935058 -1.0841372 1.0689616
0.43343344 1.0672858 0.21593642 0.105128944 -1.0578043 0.6566583 1.0726787 0.22347862 -1.0576563 0.22543663 0.62387 0.9293845 -0.18348327 1.3873177 -0.7026143 -0.20199627 1.0541471 -0.7068973 0.63970125 1.45184 -0.20046848 0.6353455 1.4691267 0.11154491 0.6549562 -1.0702645 0.9681475 0.66702795 0.21346802 1.0301096 1.3923948 -0.6680093 1.3917654 -0.17307428 0.9701489 1.4568813 -0.19843563 1.4423043 -0.16982287 -1.0890869 1.0193771 -0.93523425 -0.19323522 0.11140591 0.112601936 0.94196296 1.4316398 -0.17453939 -0.9340214 -1.0829886 1.068498
0.43443444 1.0667717 0.2161141 0.10538137 -1.0565803 0.6565012 1.0721986 0.22364622 -1.0564204 0.2256127 0.62369454 0.92892265 -0.18300512 1.3864025 -0.7017772 -0.20153403 1.0536549 -0.70605046 0.63953495 1.4509717 -0.20001385 0.63518345 1.4682875 0.11179888 0.6548285 -1.0690882 0.967764 0.6668892 0.21363908 1.0295522 1.3914627 -0.6671154 1.3908315 -0.17258686 0.9697227 1.4560497 -0.19797456 1.4414327 -0.16933805 -1.0879123 1.0188369 -0.93420464 -0.19278139 0.11164814 0.11285424 0.941524 1.430783 -0.17406648 -0.9329858 -1.0818412 1.0680351
0.43543544 1.0662575 0.21629208 0.10563457 -1.0553576 0.6563448 1.0717189 0.22381443 -1.0551857 0.22578979 0.62351936 0.9284618 -0.1825268 1.3854892 -0.7009397 -0.20107132 1.0531628 -0.7052034 0.6393693 1.4501034 -0.19955918 0.6350217 1.4674487 0.11205351 0.6547011 -1.0679126 0.9673806 0.6667509 0.2138099 1.0289953 1.3905318 -0.66622084 1.3898997 -0.17209911 0.9692971 1.4552197 -0.1975132 1.4405625 -0.16885293 -1.0867397 1.0182967 -0.9331751 -0.1923278 0.11189079 0.11310673 0.94108534 1.4299276 -0.17359358 -0.9319507 -1.080695 1.0675726
0.43643644 1.0657444 0.21647036 0.10588747 -1.0541363 0.65618956 1.0712396 0.22398317 -1.0539522 0.22596699 0.6233448 0.92800045 -0.18204826 1.3845778 -0.7001023 -0.20060927 1.0526714 -0.7043566 0.6392045 1.4492366 -0.19910449 0.6348612 1.4666115 0.11230838 0.654575 -1.0667386 0.9669983 0.6666142 0.21398193 1.0284386 1.3896034 -0.6653272 1.388969 -0.17161116 0.9688723 1.454391 -0.19705254 1.4396936 -0.1683675 -1.0855678 1.0177565 -0.93214667 -0.19187403 0.11213398 0.11335909 0.9406465 1.4290739 -0.17311984 -0.9309167 -1.0795501 1.0671104
0.43743744 1.0652313 0.216649 0.10614061 -1.0529159 0.6560348 1.0707608 0.22415233 -1.0527201 0.22614431 0.62317103 0.9275393 -0.18156976 1.3836677 -0.6992653 -0.20014691 1.0521805 -0.7035101 0.63904035 1.448371 -0.19864956 0.6347011 1.4657753 0.11256337 0.65444946 -1.0655653 0.96661603 0.6664771 0.21415389 1.0278826 1.3886764 -0.66443354 1.3880408 -0.17112279 0.96844745 1.4535632 -0.19659144 1.4388256 -0.16788179 -1.0843967 1.0172174 -0.9311193 -0.19141978 0.112377465 0.113611996 0.9402084 1.4282222 -0.17264584 -0.9298828 -1.0784053 1.0666492
0.43843845 1.0647182 0.21682775 0.10639399 -1.0516969 0.6558809 1.0702832 0.22432208 -1.05149 0.22632295 0.62299716 0.92707866 -0.18109089 1.3827603 -0.69842815 -0.1996845 1.0516903 -0.702664 0.6388771 1.4475062 -0.19819492 0.6345415 1.4649401 0.11281866 0.6543247 -1.0643933 0.9662343 0.66634166 0.21432608 1.0273265 1.3877507 -0.66353977 1.3871133 -0.17063498 0.96802306 1.4527376 -0.1961304 1.437959 -0.16739663 -1.0832278 1.0166779 -0.9300921 -0.19096628 0.11262113 0.113865495 0.93977046 1.4273711 -0.1721721 -0.9288507 -1.0772625 1.0661881
0.43943945 1.0642064 0.21700728 0.10664743 -1.0504785 0.6557281 1.0698054 0.22449261 -1.0502601 0.22650146 0.62282425 0.9266181 -0.18061233 1.3818538 -0.6975918 -0.19922268 1.0512005 -0.70181787 0.6387137 1.4466425 -0.19774017 0.63438284 1.4641056 0.11307418 0.6542006 -1.0632219 0.96585286 0.66620684 0.21449888 1.0267708 1.3868273 -0.6626467 1.3861874 -0.17014676 0.96759886 1.4519129 -0.19566971 1.4370935 -0.16691089 -1.0820597 1.0161391 -0.9290659 -0.19051197 0.11286485 0.11411923 0.9393326 1.4265224 -0.17169797 -0.92781854 -1.0761204 1.0657274
0.44044045 1.0636946 0.21718657 0.10690105 -1.0492616 0.6555759 1.0693284 0.22466344 -1.049032 0.22668028 0.622652 0.92615783 -0.18013394 1.3809491 -0.6967553 -0.19876081 1.0507103 -0.70097244 0.6385515 1.4457794 -0.19728544 0.6342249 1.463272 0.113330364 0.65407765 -1.0620519 0.9654722 0.6660727 0.21467185 1.0262154 1.3859054 -0.66175354 1.3852638 -0.16965845 0.96717507 1.4510895 -0.19520861 1.4362295 -0.16642484 -1.0808927 1.0156004 -0.9280403 -0.19005829 0.11310887 0.11437291 0.9388958 1.4256747 -0.17122391 -0.92678726 -1.0749792 1.0652673
0.44144145 1.0631832 0.21736711 0.107154965 -1.0480465 0.65542436 1.068852 0.22483468 -1.0478055 0.22685987 0.62248003 0.9256978 -0.17965528 1.3800468 -0.69591874 -0.19829929 1.0502213 -0.70012707 0.6383901 1.4449174 -0.19683099 0.6340671 1.4624393 0.11358613 0.6539556 -1.0608834 0.9650916 0.66593957 0.21484506 1.0256608 1.3849849 -0.66086066 1.3843414 -0.16917038 0.96675146 1.4502671 -0.19474828 1.4353664 -0.1659388 -1.0797268 1.015062 -0.92701507 -0.18960413 0.11335307 0.1146273 0.9384583 1.4248283 -0.17074955 -0.9257573 -1.0738393 1.0648079
0.44244245 1.0626721 0.2175473 0.1074087 -1.0468321 0.6552737 1.0683757 0.22500658 -1.0465801 0.22703934 0.62230855 0.9252378 -0.1791771 1.3791456 -0.6950829 -0.19783747 1.0497323 -0.6992818 0.638229 1.4440564 -0.19637623 0.6339103 1.4616077 0.11384243 0.6538335 -1.0597155 0.9647119 0.6658068 0.21501827 1.0251057 1.3840659 -0.6599684 1.3834201 -0.16868195 0.966328 1.4494464 -0.19428718 1.434505 -0.16545296 -1.0785623 1.0145242 -0.9259914 -0.18915 0.11359823 0.11488134 0.93802184 1.4239835 -0.17027482 -0.9247272 -1.0727006 1.0643482
0.44344345 1.0621618 0.21772814 0.10766268 -1.0456188 0.65512395 1.0678996 0.22517872 -1.045356 0.22721976 0.6221378 0.92477834 -0.17869866 1.3782467 -0.69424665 -0.19737613 1.0492444 -0.69843704 0.6380687 1.4431964 -0.19592181 0.63375384 1.4607774 0.114099264 0.6537124 -1.058549 0.96433216 0.6656749 0.21519226 1.0245513 1.383149 -0.65907633 1.3825006 -0.16819343 0.96590495 1.4486265 -0.19382691 1.4336444 -0.16496664 -1.0773985 1.0139865 -0.92496836 -0.18869567 0.11384308 0.11513615 0.9375855 1.4231402 -0.1698001 -0.9236983 -1.0715624 1.06389
0.44444445 1.0616517 0.21790934 0.10791665 -1.0444069 0.6549747 1.0674245 0.22535163 -1.0441332 0.22740048 0.62196755 0.92431813 -0.1782203 1.3773489 -0.6934109 -0.19691429 1.0487564 -0.697592 0.63790905 1.4423375 -0.1954673 0.6335982 1.4599473 0.11435622 0.6535926 -1.0573831 0.96395266 0.6655446 0.21536672 1.0239977 1.3822334 -0.65818405 1.3815829 -0.16770524 0.9654824 1.4478079 -0.19336635 1.4327847 -0.16448084 -1.0762367 1.0134488 -0.92394483 -0.1882413 0.11408824 0.11539137 0.93714917 1.4222984 -0.16932485 -0.9226702 -1.0704257 1.0634319
0.44544545 1.0611422 0.21809065 0.10817087 -1.0431967 0.6548263 1.0669498 0.22552472 -1.0429121 0.22758085 0.62179756 0.92385924 -0.17774147 1.3764527 -0.6925752 -0.1964533 1.0482689 -0.6967478 0.6377498 1.4414793 -0.19501269 0.63344336 1.4591186 0.114613414 0.6534732 -1.0562186 0.96357423 0.6654141 0.21554095 1.0234442 1.3813194 -0.6572922 1.3806666 -0.16721651 0.9650598 1.4469911 -0.19290584 1.4319267 -0.16399404 -1.0750755 1.012912 -0.92292345 -0.18778747 0.11433381 0.11564618 0.936713 1.4214578 -0.16884956 -0.9216433 -1.0692903 1.0629737
0.44644645 1.060633 0.21827221 0.1084252 -1.0419873 0.6546784 1.0664754 0.22569859 -1.041692 0.22776264 0.6216277 0.92340004 -0.17726341 1.3755585 -0.69174016 -0.19599235 1.0477817 -0.6959038 0.63759106 1.440622 -0.19455835 0.6332886 1.4582906 0.114870846 0.6533547 -1.0550554 0.9631955 0.66528493 0.21571565 1.0228907 1.3804067 -0.6564012 1.379752 -0.16672862 0.96463776 1.4461755 -0.19244546 1.4310699 -0.16350716 -1.0739155 1.0123746 -0.9219024 -0.18733284 0.1145792 0.11590195 0.9362771 1.4206187 -0.16837442 -0.9206163 -1.068155 1.0625162
0.44744745 1.0601239 0.21845412 0.10867977 -1.0407789 0.65453136 1.0660014 0.22587252 -1.0404727 0.22794414 0.62145895 0.92294157 -0.17678463 1.374666 -0.6909048 -0.19553155 1.0472953 -0.69506 0.63743293 1.4397655 -0.19410393 0.6331349 1.4574637 0.11512864 0.653237 -1.0538929 0.9628179 0.6651559 0.21589047 1.022338 1.3794961 -0.65551007 1.3788388 -0.16623968 0.9642156 1.4453607 -0.19198516 1.4302138 -0.16302055 -1.0727568 1.0118387 -0.92088133 -0.1868785 0.114825666 0.11615771 0.93584156 1.4197807 -0.16789895 -0.9195905 -1.0670208 1.0620596
0.44844845 1.0596153 0.21863693 0.108934104 -1.0395714 0.6543851 1.0655279 0.22604704 -1.039255 0.22812629 0.62128973 0.92248225 -0.17630622 1.3737756 -0.6900696 -0.19507068 1.0468091 -0.6942163 0.6372753 1.4389105 -0.19364941 0.6329813 1.4566374 0.11538613 0.6531202 -1.052731 0.96244025 0.66502833 0.21606594 1.0217855 1.3785864 -0.65461934 1.3779271 -0.16575116 0.9637942 1.4445469 -0.19152468 1.4293593 -0.16253364 -1.071599 1.0113022 -0.9198613 -0.18642408 0.115071416 0.11641353 0.9354062 1.4189447 -0.16742322 -0.91856545 -1.0658882 1.0616031
0.44944945 1.0591078 0.21881932 0.10918856 -1.0383655 0.6542396 1.0650548 0.22622252 -1.038039 0.22830868 0.6211218 0.922024 -0.1758278 1.372886 -0.68923485 -0.1946103 1.046323 -0.6933735 0.6371182 1.4380556 -0.19319534 0.6328286 1.4558122 0.11564398 0.6530036 -1.0515711 0.9620632 0.66490114 0.2162416 1.0212333 1.3776795 -0.653729 1.3770165 -0.16526282 0.9633728 1.4437349 -0.19106457 1.4285059 -0.16204691 -1.0704427 1.0107664 -0.91884255 -0.18596989 0.1153183 0.11666995 0.9349716 1.4181097 -0.16694772 -0.9175411 -1.0647564 1.0611472
0.45045045 1.0585994 0.21900207 0.109443426 -1.0371609 0.65409434 1.0645821 0.22639775 -1.0368246 0.22849166 0.6209536 0.92156583 -0.17534995 1.371998 -0.6884004 -0.19414979 1.0458376 -0.6925302 0.6369618 1.4372021 -0.19274071 0.6326758 1.4549888 0.115902185 0.65288824 -1.0504119 0.9616859 0.6647744 0.21641743 1.0206811 1.3767731 -0.65283924 1.376108 -0.16477472 0.96295154 1.4429243 -0.19060439 1.4276531 -0.16156018 -1.0692873 1.0102308 -0.91782403 -0.18551546 0.11556482 0.116926074 0.9345366 1.417276 -0.1664719 -0.9165176 -1.0636258 1.0606916
0.45145145 1.058092 0.21918541 0.109698355 -1.0359576 0.6539498 1.06411 0.22657377 -1.0356108 0.22867507 0.6207862 0.9211072 -0.17487109 1.3711121 -0.68756604 -0.19368955 1.0453526 -0.69168794 0.63680553 1.4363494 -0.19228601 0.6325239 1.4541652 0.11616087 0.652773 -1.0492537 0.9613098 0.66464883 0.21659392 1.0201298 1.3758688 -0.6519495 1.3752004 -0.16428596 0.96253085 1.4421146 -0.19014442 1.4268019 -0.16107285 -1.068133 1.009695 -0.9168066 -0.18506044 0.11581206 0.11718315 0.93410236 1.4164435 -0.16599572 -0.91549474 -1.0624958 1.0602363
0.45245245 1.0575852 0.21936911 0.109952986 -1.0347551 0.6538062 1.063638 0.2267499 -1.0343982 0.22885877 0.62061906 0.9206493 -0.17439306 1.3702275 -0.6867318 -0.19322914 1.0448679 -0.6908455 0.6366495 1.4354976 -0.19183213 0.6323725 1.4533422 0.11641985 0.652659 -1.0480964 0.96093416 0.6645241 0.21677023 1.0195783 1.3749652 -0.65106016 1.3742945 -0.16379732 0.96211016 1.4413056 -0.1896841 1.425952 -0.1605863 -1.0669804 1.00916 -0.9157891 -0.18460575 0.11605942 0.11744028 0.9336679 1.4156128 -0.16551936 -0.9144727 -1.061367 1.0597814
0.45345345 1.0570785 0.21955276 0.1102075 -1.0335546 0.6536632 1.0631664 0.22692674 -1.0331875 0.22904283 0.6204526 0.92019135 -0.17391509 1.3693444 -0.6858983 -0.19276935 1.0443835 -0.69000375 0.6364949 1.4346468 -0.19137809 0.63222146 1.452521 0.11667818 0.65254563 -1.046941 0.96055806 0.66439945 0.21694672 1.0190275 1.374064 -0.65017146 1.3733901 -0.1633091 0.9616895 1.4404978 -0.18922475 1.4251031 -0.16009936 -1.0658281 1.0086253 -0.91477376 -0.18415153 0.11630726 0.11769718 0.933234 1.4147831 -0.16504359 -0.913452 -1.0602392 1.0593269
0.45445445 1.0565722 0.21973675 0.11046296 -1.0323544 0.65352064 1.062696 0.22710389 -1.0319778 0.22922689 0.62028575 0.9197334 -0.17343691 1.3684632 -0.6850645 -0.19230926 1.0438997 -0.6891619 0.63634026 1.4337968 -0.19092381 0.6320708 1.4517006 0.11693752 0.6524326 -1.0457852 0.9601827 0.66427565 0.21712387 1.0184767 1.3731638 -0.6492828 1.3724868 -0.16282064 0.96126926 1.4396919 -0.18876496 1.4242551 -0.15961209 -1.0646774 1.0080906 -0.91375726 -0.1836968 0.116555154 0.117954254 0.93280005 1.4139544 -0.16456714 -0.9124315 -1.0591123 1.0588732
0.45545545 1.0560663 0.21992135 0.110717595 -1.0311561 0.6533786 1.0622251 0.2272808 -1.0307693 0.22941172 0.6201197 0.9192762 -0.17295915 1.3675833 -0.68423134 -0.19185024 1.0434163 -0.68832076 0.6361854 1.4329478 -0.1904701 0.63192046 1.4508806 0.11719632 0.6523206 -1.0446318 0.9598074 0.66415256 0.21730083 1.0179265 1.3722652 -0.64839524 1.3715855 -0.16233271 0.9608494 1.4388865 -0.18830517 1.4234085 -0.15912521 -1.0635277 1.007556 -0.9127429 -0.18324214 0.11680281 0.11821169 0.9323663 1.4131278 -0.16409087 -0.9114114 -1.0579865 1.0584192
0.45645645 1.0555608 0.22010612 0.110973 -1.0299582 0.65323734 1.0617547 0.22745919 -1.0295625 0.22959691 0.61995393 0.9188186 -0.17248115 1.3667046 -0.6833981 -0.19139034 1.042933 -0.6874796 0.6360318 1.4320997 -0.19001555 0.63177097 1.4500617 0.1174559 0.6522089 -1.0434787 0.9594331 0.66402996 0.21747804 1.0173763 1.3713679 -0.64750755 1.370685 -0.16184455 0.9604297 1.4380827 -0.18784526 1.4225628 -0.15863833 -1.0623796 1.007022 -0.91172844 -0.18278748 0.11705136 0.118469894 0.9319329 1.4123019 -0.16361421 -0.91039264 -1.0568616 1.0579661
0.45745745 1.0550559 0.22029144 0.11122757 -1.0287623 0.6530965 1.0612853 0.22763693 -1.0283566 0.22978234 0.61978865 0.9183614 -0.17200339 1.3658282 -0.68256533 -0.19093132 1.0424504 -0.6866391 0.6358787 1.4312524 -0.18956143 0.6316217 1.4492435 0.11771506 0.6520985 -1.0423266 0.9590584 0.6639085 0.21765584 1.0168265 1.370472 -0.6466205 1.3697863 -0.16135606 0.9600105 1.4372798 -0.18738556 1.4217184 -0.15815109 -1.0612319 1.0064881 -0.9107151 -0.18233287 0.11730009 0.118727446 0.9314996 1.4114773 -0.16313767 -0.90937424 -1.0557373 1.057513
0.45845845 1.0545506 0.22047633 0.1114828 -1.0275675 0.65295637 1.060816 0.22781569 -1.0271525 0.22996813 0.6196232 0.91790426 -0.17152545 1.3649526 -0.6817328 -0.19047192 1.0419676 -0.6857987 0.63572574 1.4304057 -0.1891076 0.6314727 1.4484267 0.11797482 0.6519878 -1.0411758 0.95868427 0.66378707 0.21783376 1.0162772 1.3695779 -0.64573354 1.3688893 -0.16086817 0.95959115 1.4364779 -0.18692577 1.4208748 -0.15766373 -1.060086 1.0059545 -0.90970236 -0.18187809 0.117548585 0.11898559 0.93106663 1.4106543 -0.16266131 -0.90835685 -1.0546142 1.0570604
0.45945945 1.0540464 0.22066188 0.111738026 -1.0263734 0.6528166 1.0603467 0.2279945 -1.0259496 0.23015428 0.6194581 0.91744745 -0.17104754 1.3640784 -0.6809008 -0.19001308 1.0414853 -0.6849593 0.63557315 1.4295603 -0.18865407 0.63132405 1.4476103 0.118234575 0.65187824 -1.0400267 0.95831066 0.6636662 0.2180115 1.015728 1.3686849 -0.6448475 1.367993 -0.16038 0.95917183 1.4356776 -0.18646681 1.4200327 -0.15717685 -1.0589404 1.0054208 -0.9086907 -0.18142349 0.11779761 0.11924356 0.9306342 1.4098318 -0.1621843 -0.90734047 -1.0534922 1.0566082
0.46046045 1.0535423 0.22084779 0.11199319 -1.0251813 0.65267694 1.0598778 0.22817379 -1.024748 0.2303406 0.61929333 0.9169904 -0.17057031 1.3632061 -0.6800685 -0.18955421 1.041004 -0.6841191 0.6354205 1.4287157 -0.18820018 0.6311758 1.4467951 0.11849481 0.6517689 -1.0388775 0.9579372 0.66354626 0.2181896 1.0151792 1.367794 -0.6439616 1.3670986 -0.15989226 0.9587531 1.434878 -0.18600747 1.4191911 -0.1566898 -1.0577961 1.0048876 -0.9076799 -0.18096867 0.11804682 0.119502366 0.93020123 1.4090114 -0.16170776 -0.9063243 -1.0523715 1.0561562
0.46146145 1.0530384 0.22103357 0.11224812 -1.0239897 0.6525382 1.0594096 0.22835302 -1.023547 0.23052728 0.6191287 0.9165336 -0.17009288 1.3623347 -0.67923665 -0.18909582 1.0405221 -0.68328047 0.6352687 1.4278718 -0.18774623 0.631028 1.4459807 0.11875439 0.65166026 -1.0377301 0.9575639 0.6634262 0.21836805 1.01463 1.3669037 -0.64307666 1.3662047 -0.15940422 0.95833457 1.4340796 -0.1855483 1.4183509 -0.15620261 -1.0566533 1.0043545 -0.90666926 -0.1805141 0.118296504 0.11976081 0.9297693 1.408192 -0.16123107 -0.90530914 -1.0512512 1.0557047
0.46246246 1.052535 0.22122037 0.11250341 -1.0228002 0.6524004 1.0589418 0.22853321 -1.0223482 0.2307148 0.61896473 0.91607696 -0.1696153 1.3614656 -0.6784055 -0.18863755 1.0400406 -0.68244123 0.6351173 1.4270288 -0.18729281 0.6308807 1.4451672 0.11901486 0.65155226 -1.0365835 0.9571914 0.6633077 0.21854699 1.0140818 1.3660153 -0.642192 1.3653129 -0.15891674 0.9579162 1.4332823 -0.18508911 1.4175119 -0.15571576 -1.0555115 1.0038218 -0.9056595 -0.18005896 0.11854607 0.120019734 0.92933667 1.4073737 -0.16075402 -0.90429467 -1.050132 1.0552535
0.46346346 1.0520316 0.22140628 0.1127584 -1.0216109 0.65226245 1.0584738 0.2287131 -1.0211502 0.23090202 0.61880046 0.9156209 -0.16913843 1.3605973 -0.6775744 -0.18817899 1.0395598 -0.681603 0.63496554 1.4261866 -0.18683901 0.6307335 1.444354 0.119274855 0.6514448 -1.0354376 0.9568189 0.6631893 0.21872562 1.0135338 1.3651278 -0.64130783 1.3644223 -0.15842918 0.9574978 1.432486 -0.1846298 1.4166738 -0.15522897 -1.054371 1.0032896 -0.90465057 -0.17960447 0.11879605 0.1202786 0.9289047 1.4065565 -0.16027734 -0.90328133 -1.0490143 1.0548022
0.46446446 1.0515289 0.2215932 0.11301386 -1.0204234 0.6521251 1.0580069 0.22889352 -1.0199537 0.23109013 0.6186367 0.9151641 -0.16866142 1.3597306 -0.67674387 -0.18772137 1.0390792 -0.6807654 0.63481486 1.4253454 -0.18638527 0.6305863 1.4435422 0.11953527 0.6513373 -1.0342933 0.9564464 0.6630714 0.2189045 1.0129863 1.3642424 -0.64042425 1.3635331 -0.15794188 0.9570799 1.4316908 -0.18417075 1.4158367 -0.15474212 -1.0532315 1.0027573 -0.9036426 -0.17914942 0.11904597 0.12053782 0.9284731 1.4057407 -0.15980059 -0.9022686 -1.0478973 1.0543519
0.46546546 1.0510263 0.22178018 0.11326897 -1.019237 0.6519878 1.05754 0.22907436 -1.018759 0.23127836 0.6184732 0.9147086 -0.16818473 1.3588655 -0.6759134 -0.18726397 1.0385993 -0.6799278 0.63466406 1.4245045 -0.1859321 0.6304397 1.442731 0.11979592 0.65123093 -1.0331503 0.9560743 0.66295356 0.21908337 1.012439 1.3633574 -0.63954145 1.3626454 -0.15745458 0.9566618 1.430897 -0.18371233 1.4150002 -0.15425545 -1.0520931 1.0022249 -0.90263474 -0.17869487 0.11929631 0.12079668 0.928041 1.4049258 -0.15932393 -0.90125704 -1.046781 1.0539014
0.46646646 1.0505242 0.22196734 0.11352384 -1.0180517 0.6518513 1.0570731 0.22925514 -1.0175651 0.23146671 0.6183095 0.91425204 -0.16770777 1.3580012 -0.6750834 -0.18680608 1.038119 -0.6790906 0.63451374 1.4236652 -0.18547857 0.63029325 1.441921 0.12005621 0.6511251 -1.0320077 0.9557026 0.6628364 0.21926248 1.0118918 1.3624746 -0.638659 1.3617584 -0.15696734 0.95624393 1.4301035 -0.18325335 1.4141653 -0.15376872 -1.0509555 1.0016932 -0.90162814 -0.17824003 0.11954653 0.12105608 0.9276095 1.4041126 -0.15884733 -0.9002459 -1.0456665 1.0534518
0.46746746 1.0500221 0.22215486 0.11377871 -1.0168679 0.65171516 1.0566068 0.22943652 -1.0163727 0.2316553 0.61814666 0.9137963 -0.16723126 1.3571388 -0.6742536 -0.18634894 1.0376396 -0.678254 0.6343638 1.4228262 -0.18502533 0.63014746 1.4411112 0.120316625 0.65101904 -1.0308671 0.95533085 0.66271985 0.21944231 1.0113447 1.3615932 -0.6377767 1.3608731 -0.1564807 0.9558265 1.4293118 -0.18279517 1.413331 -0.15328187 -1.0498196 1.0011619 -0.90062255 -0.17778516 0.11979735 0.121315 0.92717826 1.4032999 -0.15837008 -0.8992356 -1.0445523 1.053002
0.46846846 1.049521 0.2223419 0.11403406 -1.0156865 0.6515796 1.0561409 0.22961813 -1.0151818 0.2318443 0.6179833 0.9133403 -0.16675502 1.3562776 -0.6734243 -0.1858918 1.0371599 -0.6774175 0.6342135 1.4219886 -0.1845721 0.6300016 1.440303 0.120577514 0.65091395 -1.0297267 0.95495963 0.6626038 0.2196216 1.010798 1.3607128 -0.63689566 1.3599892 -0.15599388 0.9554092 1.4285207 -0.18233663 1.4124984 -0.15279567 -1.0486846 1.0006304 -0.8996168 -0.17733085 0.120048344 0.12157506 0.9267471 1.4024888 -0.15789378 -0.8982258 -1.0434394 1.0525526
0.46946946 1.0490197 0.22253007 0.11428869 -1.0145042 0.6514441 1.0556753 0.22979963 -1.0139918 0.23203379 0.6178205 0.9128847 -0.16627887 1.3554178 -0.6725952 -0.18543491 1.0366807 -0.67658204 0.63406384 1.4211514 -0.18411928 0.6298561 1.4394948 0.120838106 0.65080947 -1.0285877 0.9545886 0.6624881 0.21980113 1.0102515 1.3598331 -0.63601476 1.3591062 -0.15550703 0.9549922 1.4277306 -0.18187818 1.4116662 -0.15230972 -1.0475503 1.000099 -0.89861286 -0.1768763 0.12029958 0.12183446 0.92631567 1.4016787 -0.15741694 -0.8972173 -1.0423272 1.0521033
0.47047046 1.0485184 0.22271812 0.114543855 -1.0133247 0.6513089 1.0552098 0.22998148 -1.0128037 0.23222321 0.61765736 0.91242856 -0.16580266 1.3545594 -0.6717667 -0.18497843 1.0362018 -0.67574644 0.6339145 1.4203148 -0.18366632 0.62971073 1.438688 0.12109864 0.6507052 -1.0274494 0.95421743 0.6623728 0.21998107 1.0097055 1.3589557 -0.63513494 1.3582244 -0.15502024 0.954575 1.4269419 -0.18142009 1.410835 -0.15182298 -1.0464177 0.99956787 -0.8976093 -0.17642134 0.12055063 0.122094154 0.92588484 1.4008698 -0.15694004 -0.8962098 -1.0412161 1.0516549
0.47147146 1.0480176 0.22290635 0.114798725 -1.0121459 0.6511746 1.0547447 0.23016417 -1.0116171 0.23241335 0.6174947 0.9119735 -0.16532725 1.3537021 -0.6709382 -0.18452212 1.0357232 -0.6749114 0.63376576 1.4194793 -0.1832133 0.62956554 1.437882 0.12135947 0.6506009 -1.0263126 0.9538472 0.6622581 0.22016096 1.0091596 1.3580793 -0.6342554 1.3573442 -0.15453461 0.9541584 1.4261535 -0.18096218 1.4100051 -0.15133715 -1.0452862 0.9990368 -0.8966061 -0.17596725 0.120801985 0.12235403 0.925454 1.4000621 -0.15646368 -0.89520204 -1.0401056 1.0512058
0.47247246 1.0475171 0.22309464 0.115053415 -1.0109686 0.6510403 1.0542803 0.23034602 -1.0104312 0.23260319 0.61733186 0.9115179 -0.16485134 1.3528461 -0.67011034 -0.184066 1.0352446 -0.67407686 0.63361657 1.4186453 -0.18276057 0.62942076 1.4370763 0.121620536 0.6504977 -1.025177 0.95347667 0.6621436 0.2203412 1.0086138 1.3572043 -0.6333768 1.3564655 -0.15404814 0.9537413 1.4253666 -0.18050408 1.4091762 -0.15085107 -1.0441554 0.9985062 -0.8956039 -0.17551237 0.121053815 0.122614086 0.9250235 1.3992553 -0.1559869 -0.89419585 -1.0389962 1.0507576
0.47347346 1.0470171 0.22328353 0.115308225 -1.0097921 0.650906 1.0538157 0.23052877 -1.0092468 0.23279357 0.61716944 0.9110627 -0.16437602 1.3519918 -0.6692831 -0.18361011 1.0347664 -0.67324305 0.6334677 1.4178113 -0.18230802 0.62927604 1.4362721 0.121881485 0.6503947 -1.024042 0.95310616 0.66202915 0.22052133 1.0080686 1.3563303 -0.6324983 1.355588 -0.15356272 0.95332503 1.424581 -0.18004635 1.408348 -0.15036556 -1.043026 0.9979756 -0.89460254 -0.17505804 0.121305704 0.1228739 0.9245928 1.3984494 -0.15551066 -0.8931908 -1.0378883 1.0503094
0.47447446 1.0465173 0.22347182 0.11556274 -1.0086176 0.6507725 1.0533514 0.23071164 -1.0080643 0.23298436 0.6170068 0.91060734 -0.16390109 1.3511382 -0.66845614 -0.18315464 1.0342886 -0.67241 0.6333189 1.4169784 -0.18185562 0.62913144 1.4354682 0.122142136 0.65029174 -1.0229087 0.9527362 0.6619156 0.22070146 1.0075233 1.3554572 -0.63162124 1.3547109 -0.15307713 0.95290816 1.423796 -0.17958891 1.407521 -0.14987996 -1.0418975 0.9974452 -0.8936018 -0.17460382 0.121557176 0.12313396 0.92416215 1.3976451 -0.15503436 -0.89218605 -1.0367811 1.0498617
0.4754755 1.0460174 0.22366071 0.11581731 -1.0074445 0.6506393 1.0528877 0.23089433 -1.0068829 0.2331751 0.61684453 0.91015196 -0.1634261 1.3502864 -0.66762936 -0.182699 1.0338109 -0.67157674 0.63317096 1.4161463 -0.18140313 0.62898725 1.4346654 0.12240285 0.6501894 -1.0217762 0.95236635 0.6618024 0.22088194 1.0069785 1.354586 -0.6307444 1.3538359 -0.15259191 0.9524919 1.423012 -0.17913121 1.406695 -0.1493943 -1.04077 0.99691474 -0.89260256 -0.17414927 0.1218096 0.12339389 0.9237323 1.3968415 -0.15455762 -0.8911824 -1.035675 1.0494136
0.4764765 1.045518 0.22384983 0.11607206 -1.0062717 0.6505061 1.0524237 0.23107761 -1.0057024 0.23336625 0.6166823 0.90969694 -0.16295105 1.3494358 -0.6668029 -0.18224406 1.0333333 -0.67074394 0.6330221 1.4153149 -0.18095118 0.6288427 1.4338633 0.122663915 0.65008706 -1.0206449 0.9519967 0.66168904 0.22106236 1.0064338 1.3537161 -0.6298683 1.3529614 -0.15210682 0.9520758 1.4222285 -0.17867437 1.4058696 -0.14890915 -1.0396447 0.9963854 -0.8916031 -0.173695 0.12206191 0.12365407 0.9233019 1.396039 -0.1540814 -0.8901798 -1.0345701 1.0489664
0.4774775 1.0450194 0.22403884 0.11632615 -1.0051006 0.6503732 1.0519602 0.2312606 -1.0045238 0.23355794 0.6165199 0.90924174 -0.16247654 1.3485861 -0.66597754 -0.18178916 1.0328562 -0.6699126 0.6328742 1.4144841 -0.18049902 0.6286987 1.4330617 0.122924626 0.6499854 -1.0195143 0.9516273 0.6615765 0.22124279 1.0058893 1.3528472 -0.6289928 1.3520889 -0.15162194 0.9516598 1.4214466 -0.1782169 1.4050457 -0.14842409 -1.0385193 0.99585515 -0.89060545 -0.17324063 0.12231451 0.12391442 0.92287207 1.3952377 -0.15360549 -0.8891772 -1.0334654 1.0485191
0.4784785 1.0445207 0.22422802 0.11657989 -1.0039314 0.6502408 1.0514972 0.23144382 -1.0033463 0.23374933 0.61635756 0.908787 -0.16200227 1.3477377 -0.6651519 -0.1813348 1.0323789 -0.6690806 0.63272595 1.4136546 -0.18004727 0.6285553 1.4322612 0.123185694 0.64988357 -1.0183854 0.9512581 0.6614639 0.22142345 1.0053452 1.3519794 -0.62811846 1.3512174 -0.15113735 0.9512437 1.420665 -0.1777603 1.4042224 -0.14793915 -1.0373957 0.99532586 -0.8896085 -0.17278668 0.12256682 0.124174416 0.9224417 1.3944373 -0.15312919 -0.88817626 -1.0323629 1.048072
0.4794795 1.0440221 0.22441769 0.11683422 -1.0027627 0.65010834 1.051034 0.23162735 -1.0021706 0.23394114 0.61619544 0.908332 -0.16152805 1.3468906 -0.664327 -0.18088052 1.0319023 -0.6682498 0.63257825 1.412825 -0.17959523 0.62841094 1.4314611 0.123446226 0.6497825 -1.017257 0.9508887 0.66135174 0.22160405 1.004801 1.3511131 -0.62724495 1.3503466 -0.15065295 0.95082784 1.4198848 -0.17730325 1.4034001 -0.14745492 -1.036273 0.9947959 -0.88861156 -0.17233244 0.12281942 0.12443447 0.9220122 1.393638 -0.1526531 -0.88717556 -1.0312605 1.0476248
0.4804805 1.0435234 0.22460717 0.11708826 -1.0015954 0.6499758 1.0505712 0.23181099 -1.0009959 0.23413336 0.616033 0.9078773 -0.16105443 1.3460444 -0.6635028 -0.18042707 1.0314258 -0.66741943 0.6324305 1.4119971 -0.1791439 0.62826693 1.4306619 0.123707294 0.64968157 -1.0161302 0.9505198 0.66123986 0.22178483 1.0042571 1.3502477 -0.6263716 1.3494769 -0.15016896 0.95041203 1.4191053 -0.17684683 1.4025784 -0.14697045 -1.0351511 0.9942668 -0.88761634 -0.17187876 0.12307209 0.124694526 0.92158246 1.3928398 -0.15217781 -0.8861761 -1.0301595 1.0471785
0.4814815 1.0430253 0.22479647 0.117342055 -1.0004296 0.64984405 1.0501089 0.23199481 -0.99982256 0.23432541 0.61587054 0.90742224 -0.160581 1.3452001 -0.6626787 -0.17997342 1.0309491 -0.6665896 0.6322827 1.4111695 -0.1786924 0.62812316 1.4298639 0.12396771 0.6495806 -1.0150043 0.9501507 0.66112804 0.22196543 1.0037134 1.349384 -0.62549925 1.348609 -0.14968544 0.9499962 1.4183271 -0.17639053 1.4017582 -0.14648652 -1.0340312 0.9937375 -0.8866218 -0.17142487 0.12332517 0.12495482 0.92115283 1.3920424 -0.15170226 -0.88517743 -1.0290595 1.046732
0.4824825 1.0425273 0.22498643 0.11759597 -0.99926555 0.64971226 1.049647 0.23217857 -0.9986515 0.23451781 0.6157081 0.9069675 -0.16010761 1.3443568 -0.6618552 -0.17952022 1.0304726 -0.66576046 0.6321353 1.4103426 -0.17824143 0.6279799 1.4290662 0.12422854 0.64948004 -1.0138799 0.9497816 0.6610166 0.22214603 1.00317 1.348521 -0.62462753 1.3477422 -0.14920217 0.94958067 1.4175495 -0.1759347 1.4009384 -0.14600253 -1.0329115 0.9932083 -0.88562745 -0.17097118 0.12357825 0.12521511 0.92072344 1.391246 -0.15122688 -0.88418 -1.0279603 1.0462856
0.4834835 1.0420297 0.22517657 0.11784935 -0.9981022 0.6495809 1.0491848 0.23236257 -0.9974807 0.23471057 0.61554635 0.9065126 -0.15963477 1.3435141 -0.6610321 -0.17906713 1.0299968 -0.6649317 0.63198745 1.409517 -0.17778993 0.62783635 1.4282696 0.12448925 0.6493795 -1.0127561 0.94941336 0.6609055 0.22232705 1.0026273 1.3476597 -0.62375695 1.3468763 -0.14871877 0.9491651 1.4167728 -0.17547813 1.4001199 -0.1455189 -1.0317937 0.99267936 -0.8846338 -0.17051744 0.12383103 0.12547523 0.92029405 1.3904508 -0.15075147 -0.88318264 -1.0268619 1.0458398
0.4844845 1.0415325 0.22536623 0.11810279 -0.9969405 0.64944935 1.048723 0.2325468 -0.9963116 0.23490304 0.6153839 0.90605867 -0.15916213 1.3426734 -0.66020995 -0.17861432 1.0295209 -0.6641034 0.6318401 1.4086916 -0.17733896 0.6276929 1.4274735 0.12474972 0.6492797 -1.0116335 0.94904476 0.6607945 0.22250801 1.0020846 1.3467993 -0.62288713 1.3460118 -0.14823613 0.9487496 1.4159968 -0.17502269 1.3993022 -0.14503539 -1.0306766 0.99215055 -0.8836415 -0.1700638 0.12408453 0.12573546 0.91986465 1.3896567 -0.15027654 -0.8821868 -1.0257651 1.0453935
0.4854855 1.0410353 0.2255562 0.11835581 -0.9957796 0.64931834 1.0482615 0.23273051 -0.9951439 0.23509651 0.61522156 0.9056038 -0.15868956 1.3418335 -0.6593877 -0.17816216 1.0290452 -0.6632757 0.63169265 1.4078679 -0.17688832 0.6275493 1.4266785 0.12500995 0.6491795 -1.0105116 0.9486762 0.66068393 0.2226888 1.0015419 1.3459401 -0.6220179 1.3451483 -0.14775375 0.9483348 1.4152217 -0.17456678 1.3984857 -0.14455235 -1.0295609 0.99162215 -0.88265026 -0.1696108 0.12433779 0.12599564 0.91943485 1.388863 -0.14980179 -0.8811915 -1.0246687 1.0449479
0.4864865 1.0405383 0.22574598 0.11860901 -0.9946208 0.649187 1.0478001 0.23291528 -0.99397844 0.23528951 0.6150588 0.9051491 -0.158218 1.3409948 -0.65856636 -0.17771003 1.0285692 -0.6624487 0.6315452 1.4070438 -0.17643821 0.6274057 1.4258834 0.12527055 0.6490798 -1.0093925 0.94830817 0.66057307 0.22286934 1.0009991 1.3450818 -0.6211498 1.3442854 -0.14727211 0.94791913 1.4144483 -0.17411184 1.3976696 -0.14407009 -1.0284466 0.9910934 -0.88165945 -0.16915771 0.124590814 0.12625563 0.919006 1.3880708 -0.14932698 -0.8801975 -1.0235746 1.044502
0.4874875 1.0400414 0.22593617 0.118861854 -0.9934636 0.64905596 1.0473388 0.2330994 -0.9928138 0.23548281 0.6148967 0.9046949 -0.15774596 1.3401569 -0.6577454 -0.17725828 1.0280943 -0.6616227 0.6313976 1.4062212 -0.17598775 0.627262 1.4250898 0.1255309 0.6489805 -1.0082734 0.94793946 0.66046315 0.22305012 1.0004568 1.3442249 -0.6202822 1.3434242 -0.14679015 0.9475037 1.4136748 -0.17365658 1.3968544 -0.14358732 -1.0273333 0.9905651 -0.8806697 -0.1687043 0.12484467 0.12651575 0.9185767 1.3872794 -0.14885235 -0.8792044 -1.0224802 1.0440562
0.4884885 1.0395449 0.22612643 0.119114876 -0.99230754 0.64892524 1.0468776 0.233284 -0.9916505 0.23567641 0.6147342 0.90424085 -0.15727454 1.3393204 -0.6569246 -0.17680693 1.0276191 -0.6607967 0.6312504 1.4053991 -0.17553729 0.627119 1.4242967 0.12579131 0.64888096 -1.0071554 0.9475715 0.66035223 0.22323114 0.99991494 1.3433688 -0.6194152 1.3425643 -0.14630878 0.9470885 1.4129022 -0.1732015 1.3960397 -0.14310512 -1.0262207 0.99003696 -0.8796805 -0.16825125 0.12509799 0.12677586 0.9181475 1.3864888 -0.14837807 -0.8782119 -1.0213872 1.043611
0.4894895 1.0390488 0.22631675 0.119366944 -0.99115217 0.6487945 1.0464169 0.23346823 -0.9904887 0.23586953 0.61457187 0.90378606 -0.15680313 1.3384846 -0.65610504 -0.17635602 1.0271438 -0.6599717 0.6311027 1.4045779 -0.17508751 0.6269758 1.4235041 0.12605113 0.6487819 -1.0060384 0.94720376 0.66024256 0.22341186 0.99937296 1.3425143 -0.6185497 1.3417051 -0.14582759 0.94667375 1.4121308 -0.17274657 1.395227 -0.14262354 -1.0251098 0.9895086 -0.87869245 -0.16779816 0.12535149 0.12703562 0.9177186 1.3856995 -0.14790389 -0.87722003 -1.0202953 1.0431656
0.4904905 1.0385524 0.22650707 0.11961931 -0.9899984 0.64866376 1.0459564 0.23365277 -0.9893279 0.23606342 0.6144095 0.90333146 -0.15633264 1.3376502 -0.6552853 -0.17590523 1.026669 -0.65914685 0.630956 1.4037573 -0.17463773 0.6268322 1.4227128 0.12631124 0.6486827 -1.0049226 0.94683576 0.6601326 0.22359276 0.9988316 1.3416607 -0.6176852 1.3408469 -0.14534712 0.94625854 1.4113603 -0.17229247 1.3944147 -0.14214197 -1.0239993 0.9889809 -0.8777055 -0.16734564 0.12560558 0.12729567 0.9172894 1.3849106 -0.14743006 -0.8762296 -1.0192049 1.0427208
0.4914915 1.0380566 0.22669709 0.11987162 -0.98884565 0.6485333 1.045496 0.23383743 -0.9881692 0.23625731 0.6142471 0.9028773 -0.15586215 1.3368174 -0.65446687 -0.17545518 1.026194 -0.6583231 0.630808 1.4029374 -0.17418826 0.6266886 1.4219217 0.12657106 0.64858335 -1.0038081 0.9464676 0.6600226 0.22377324 0.99828994 1.3408085 -0.6168208 1.3399903 -0.14486665 0.9458436 1.4105904 -0.17183828 1.393603 -0.14166084 -1.0228904 0.9884527 -0.8767197 -0.16689333 0.12585896 0.12755567 0.9168604 1.384123 -0.14695677 -0.8752396 -1.0181153 1.0422759
0.4924925 1.0375608 0.2268877 0.12012321 -0.98769534 0.6484028 1.0450352 0.23402196 -0.9870117 0.23645127 0.6140841 0.9024228 -0.15539211 1.3359851 -0.6536486 -0.17500508 1.0257192 -0.65749997 0.6306607 1.402118 -0.17373893 0.626545 1.4211316 0.126831 0.64848435 -1.0026953 0.9460995 0.65991277 0.22395414 0.9977486 1.339957 -0.6159581 1.3391343 -0.1443871 0.94542867 1.4098212 -0.17138425 1.3927925 -0.14118034 -1.0217831 0.9879248 -0.875734 -0.16644067 0.1261127 0.12781537 0.9164315 1.3833363 -0.1464836 -0.87425107 -1.0170264 1.0418308
0.4934935 1.0370653 0.22707796 0.120375335 -0.98654574 0.64827275 1.0445753 0.2342065 -0.98585594 0.23664552 0.6139219 0.9019687 -0.15492213 1.3351539 -0.652831 -0.17455533 1.0252445 -0.6566773 0.6305135 1.4012998 -0.17329004 0.626402 1.4203421 0.12709075 0.64838576 -1.0015832 0.94573236 0.6598035 0.22413456 0.99720734 1.3391067 -0.6150963 1.3382797 -0.14390725 0.945014 1.4090528 -0.17093024 1.3919821 -0.14069963 -1.0206764 0.9873974 -0.8747492 -0.16598856 0.12636673 0.12807477 0.91600275 1.3825505 -0.14601052 -0.8732628 -1.0159385 1.0413859
0.4944945 1.0365701 0.22726816 0.12062675 -0.9853976 0.64814246 1.0441153 0.23439121 -0.9847013 0.23683983 0.6137591 0.90151465 -0.1544531 1.3343239 -0.65201414 -0.17410627 1.0247699 -0.6558558 0.6303662 1.4004827 -0.17284134 0.6262584 1.4195533 0.12734967 0.64828664 -1.0004725 0.9453641 0.6596942 0.22431546 0.9966669 1.3382573 -0.6142352 1.3374267 -0.14342862 0.944599 1.4082854 -0.17047739 1.391173 -0.14021972 -1.0195712 0.9868701 -0.8737657 -0.16553628 0.12662053 0.12833446 0.91557354 1.3817654 -0.1455375 -0.87227625 -1.014852 1.0409412
0.4954955 1.0360748 0.2274583 0.12087804 -0.98425126 0.6480123 1.0436555 0.23457569 -0.98354816 0.23703396 0.6135963 0.90106046 -0.15398395 1.3334951 -0.6511977 -0.17365777 1.0242958 -0.6550343 0.6302191 1.3996657 -0.17239249 0.62611485 1.4187652 0.12760961 0.6481881 -0.9993628 0.94499665 0.65958416 0.22449625 0.9961263 1.3374094 -0.61337507 1.3365741 -0.1429497 0.9441842 1.4075186 -0.17002368 1.3903651 -0.13973987 -1.0184673 0.9863423 -0.8727829 -0.16508466 0.12687445 0.12859398 0.9151447 1.3809814 -0.14506489 -0.8712898 -1.0137665 1.0404962
0.4964965 1.0355796 0.22764862 0.121129274 -0.98310596 0.64788234 1.0431958 0.23476082 -0.982397 0.2372284 0.61343366 0.9006065 -0.15351528 1.3326677 -0.6503818 -0.17320871 1.0238216 -0.6542137 0.6300719 1.398849 -0.17194408 0.6259714 1.4179778 0.12786853 0.6480894 -0.9982541 0.9446287 0.6594751 0.22467661 0.99558616 1.3365631 -0.61251605 1.3357232 -0.1424717 0.9437691 1.4067528 -0.16957098 1.3895575 -0.13926074 -1.0173643 0.9858156 -0.8718008 -0.16463298 0.12712818 0.1288535 0.91471636 1.380198 -0.1445927 -0.87030494 -1.0126821 1.0400519
0.4974975 1.0350848 0.227839 0.12138009 -0.9819617 0.6477519 1.0427359 0.2349453 -0.9812465 0.23742294 0.61327076 0.9001526 -0.1530472 1.3318409 -0.6495665 -0.17276102 1.0233471 -0.6533935 0.62992465 1.3980339 -0.17149633 0.6258275 1.4171913 0.12812763 0.6479905 -0.9971473 0.9442607 0.65936553 0.22485691 0.99504626 1.335717 -0.6116582 1.3348733 -0.14199421 0.94335425 1.4059877 -0.16911829 1.388751 -0.13878208 -1.0162623 0.9852886 -0.8708205 -0.16418147 0.1273821 0.12911266 0.9142877 1.3794155 -0.14412096 -0.8693205 -1.0115987 1.0396072
0.4984985 1.0345899 0.22802955 0.12163049 -0.98081964 0.6476222 1.0422764 0.23512965 -0.9800981 0.23761743 0.613108 0.8996993 -0.15257925 1.3310157 -0.6487519 -0.17231345 1.0228728 -0.65257484 0.6297771 1.3972192 -0.17104828 0.62568414 1.4164046 0.12838674 0.647892 -0.99604076 0.94389343 0.65925646 0.22503734 0.9945069 1.3348726 -0.6108011 1.3340244 -0.1415168 0.9429395 1.4052237 -0.16866583 1.3879455 -0.13830364 -1.015162 0.98476195 -0.8698399 -0.16373003 0.12763602 0.12937176 0.9138589 1.378634 -0.14364934 -0.86833745 -1.0105163 1.0391629
0.4994995 1.0340952 0.2282201 0.12188125 -0.97967905 0.6474922 1.0418174 0.23531449 -0.97895133 0.2378121 0.6129452 0.89924574 -0.15211168 1.3301914 -0.6479379 -0.17186612 1.022399 -0.6517557 0.6296299 1.396405 -0.17060083 0.6255406 1.4156194 0.12864566 0.6477932 -0.9949366 0.94352597 0.65914726 0.22521788 0.99396765 1.3340294 -0.6099448 1.3331772 -0.14103991 0.9425249 1.4044597 -0.16821393 1.3871404 -0.1378254 -1.0140626 0.98423517 -0.86886066 -0.16327912 0.12789011 0.12963098 0.9134304 1.3778534 -0.14317784 -0.86735535 -1.0094354 1.0387185
0.5005005 1.0336012 0.22841 0.12213105 -0.9785396 0.6473624 1.0413582 0.23549896 -0.9778056 0.23800623 0.61278236 0.89879185 -0.15164495 1.3293687 -0.6471245 -0.17141908 1.0219247 -0.65093833 0.6294826 1.3955921 -0.17015338 0.6253969 1.4148347 0.12890399 0.64769435 -0.9938325 0.9431583 0.65903777 0.22539806 0.9934283 1.3331871 -0.60908985 1.3323307 -0.14056319 0.9421102 1.403697 -0.16776192 1.3863364 -0.1373477 -1.0129645 0.9837087 -0.86788285 -0.1628283 0.12814373 0.12988955 0.9130018 1.3770733 -0.14270726 -0.86637414 -1.0083557 1.0382738
0.5015015 1.0331066 0.22859997 0.12238121 -0.9774015 0.6472324 1.040899 0.2356835 -0.9766612 0.2382012 0.61261904 0.8983387 -0.15117821 1.3285468 -0.64631194 -0.17097282 1.021451 -0.65012115 0.6293353 1.3947793 -0.1697064 0.62525296 1.4140507 0.12916261 0.6475959 -0.9927303 0.94279027 0.658929 0.22557831 0.9928899 1.3323462 -0.60823625 1.3314857 -0.14008752 0.9416958 1.402935 -0.16731039 1.385533 -0.13687074 -1.0118675 0.98318267 -0.86690557 -0.16237754 0.12839788 0.13014877 0.9125731 1.3762943 -0.14223635 -0.8653937 -1.0072762 1.0378299
0.5025025 1.0326127 0.22879046 0.122630715 -0.9762648 0.6471027 1.04044 0.23586822 -0.9755189 0.23839617 0.6124561 0.8978859 -0.15071222 1.3277261 -0.6454999 -0.17052692 1.0209771 -0.64930475 0.6291878 1.393968 -0.16925967 0.62510896 1.4132675 0.1294207 0.6474971 -0.99162954 0.942423 0.6588198 0.22575825 0.9923514 1.3315059 -0.6073834 1.3306419 -0.13961208 0.94128114 1.4021733 -0.16685939 1.3847306 -0.13639396 -1.010772 0.98265725 -0.8659295 -0.16192722 0.12865144 0.13040698 0.9121447 1.3755162 -0.14176622 -0.8644147 -1.0061988 1.0373852
0.5035035 1.0321188 0.22898054 0.12288016 -0.97513014 0.646973 1.0399812 0.23605263 -0.9743778 0.23859066 0.61229295 0.8974325 -0.15024614 1.3269072 -0.64468825 -0.17008114 1.0205033 -0.64848924 0.6290407 1.3931571 -0.16881296 0.62496567 1.4124844 0.12967825 0.647398 -0.99052924 0.9420553 0.6587111 0.22593826 0.9918133 1.3306676 -0.6065316 1.3297995 -0.13913721 0.9408666 1.4014126 -0.16640833 1.383929 -0.13591781 -1.0096774 0.9821313 -0.86495364 -0.16147685 0.12890518 0.13066536 0.9117162 1.3747388 -0.14129633 -0.8634362 -1.0051217 1.036941
0.5045045 1.0316249 0.22917062 0.12312955 -0.97399664 0.6468431 1.0395224 0.23623693 -0.97323877 0.23878598 0.6121296 0.8969799 -0.1497809 1.3260885 -0.6438778 -0.16963613 1.02003 -0.64767474 0.628893 1.3923469 -0.16836676 0.62482125 1.4117022 0.12993652 0.6472993 -0.9894309 0.9416873 0.6586018 0.22611803 0.99127555 1.32983 -0.60568106 1.328958 -0.13866279 0.9404522 1.4006528 -0.16595754 1.3831278 -0.13544202 -1.008584 0.98160625 -0.8639796 -0.16102695 0.12915915 0.1309241 0.91128784 1.3739617 -0.14082676 -0.8624586 -1.0040457 1.0364971
0.5055055 1.0311319 0.229361 0.1233781 -0.9728646 0.64671373 1.0390637 0.23642159 -0.9721008 0.23898077 0.6119668 0.8965269 -0.14931577 1.3252714 -0.643068 -0.16919118 1.019556 -0.64685994 0.62874573 1.3915372 -0.16792089 0.62467784 1.4109209 0.13019413 0.6472008 -0.98833394 0.9413192 0.65849304 0.22629815 0.9907385 1.3289938 -0.6048311 1.3281181 -0.13818878 0.9400379 1.3998933 -0.16550729 1.382328 -0.1349665 -1.0074921 0.98108095 -0.86300635 -0.16057709 0.12941289 0.13118249 0.9108598 1.3731858 -0.14035752 -0.86148274 -1.0029718 1.0360528
0.5065065 1.0306389 0.22955072 0.12362665 -0.97173417 0.64658403 1.0386046 0.23660547 -0.97096443 0.23917538 0.61180335 0.89607453 -0.14885187 1.3244559 -0.6422585 -0.16874689 1.0190823 -0.6460468 0.62859833 1.3907292 -0.1674754 0.62453365 1.4101403 0.13045144 0.647102 -0.98723817 0.9409517 0.65838426 0.22647816 0.9902013 1.3281589 -0.60398257 1.3272793 -0.13771585 0.939624 1.3991346 -0.16505721 1.3815289 -0.13449207 -1.0064017 0.980556 -0.8620337 -0.16012779 0.1296668 0.1314404 0.9104318 1.3724113 -0.13988855 -0.86050767 -1.0018983 1.0356084
0.5075075 1.0301458 0.22974062 0.12387562 -0.9706047 0.6464547 1.0381464 0.23678976 -0.9698296 0.2393704 0.61163986 0.8956226 -0.14838767 1.3236405 -0.64145017 -0.16830313 1.018609 -0.6452346 0.6284509 1.3899221 -0.16703019 0.6243894 1.4093602 0.13070893 0.6470031 -0.9861431 0.9405837 0.65827477 0.22665763 0.9896649 1.3273252 -0.60313535 1.3264415 -0.13724262 0.9392098 1.398377 -0.16460776 1.3807306 -0.13401717 -1.0053114 0.9800318 -0.8610624 -0.15967861 0.12992024 0.13169837 0.910004 1.3716371 -0.13942051 -0.8595331 -1.0008254 1.0351641
0.5085085 1.0296527 0.22993064 0.124123216 -0.96947765 0.6463253 1.037688 0.23697412 -0.9686965 0.23956537 0.6114763 0.89517057 -0.14792395 1.3228277 -0.6406423 -0.16785955 1.0181358 -0.6444225 0.62830323 1.389115 -0.16658497 0.6242454 1.4085807 0.13096565 0.64690405 -0.98504996 0.9402157 0.65816635 0.22683734 0.9891291 1.3264925 -0.60228914 1.3256052 -0.13677007 0.9387957 1.39762 -0.1641582 1.3799334 -0.13354343 -1.0042231 0.97950757 -0.8600925 -0.15922922 0.13017446 0.1319561 0.9095762 1.3708637 -0.1389522 -0.85855985 -0.9997549 1.0347196
0.5095095 1.0291601 0.23012 0.12437093 -0.9683516 0.64619523 1.0372298 0.23715758 -0.967565 0.23976022 0.61131275 0.89471865 -0.14746088 1.3220149 -0.6398351 -0.1674166 1.0176626 -0.64361155 0.6281553 1.3883095 -0.16614053 0.6241013 1.4078021 0.13122278 0.646805 -0.98395777 0.93984807 0.6580572 0.22701687 0.98859334 1.3256611 -0.60144424 1.3247697 -0.13629833 0.9383817 1.3968631 -0.16370925 1.379137 -0.13307023 -1.0031362 0.97898346 -0.8591232 -0.15878093 0.13042778 0.13221347 0.90914834 1.3700917 -0.13848472 -0.85758764 -0.99868494 1.0342752
0.5105105 1.0286677 0.2303099 0.12461853 -0.9672268 0.6460662 1.0367713 0.23734134 -0.9664346 0.23995525 0.61114895 0.8942667 -0.14699823 1.3212037 -0.63902926 -0.1669738 1.0171896 -0.6428017 0.62800765 1.3875047 -0.16569647 0.62395704 1.4070243 0.1314789 0.646706 -0.9828674 0.9394798 0.65794843 0.2271961 0.9880578 1.3248314 -0.6006005 1.3239357 -0.13582712 0.93796784 1.3961073 -0.16326106 1.3783417 -0.1325975 -1.0020506 0.97845995 -0.8581548 -0.15833223 0.1306811 0.13247073 0.90872073 1.36932 -0.13801762 -0.8566166 -0.99761647 1.0338314
0.5115115 1.0281761 0.23049968 0.12486583 -0.9661044 0.64593637 1.036313 0.23752522 -0.96530664 0.24015003 0.6109854 0.8938152 -0.14653614 1.3203942 -0.6382234 -0.16653192 1.0167167 -0.6419925 0.62785995 1.3867006 -0.16525224 0.6238129 1.4062468 0.13173532 0.6466069 -0.9817782 0.93911195 0.65783954 0.22737491 0.9875221 1.3240021 -0.5997578 1.3231035 -0.13535649 0.93755436 1.3953521 -0.16281256 1.3775471 -0.13212496 -1.000966 0.9779365 -0.85718715 -0.15788403 0.13093454 0.13272804 0.90829366 1.3685498 -0.13755062 -0.8556469 -0.99654907 1.0333872
0.5125125 1.0276845 0.23068929 0.12511283 -0.964983 0.64580697 1.035855 0.23770887 -0.9641799 0.240345 0.61082125 0.8933641 -0.14607477 1.319585 -0.63741904 -0.16609025 1.0162439 -0.6411841 0.627712 1.3858974 -0.16480869 0.6236683 1.4054703 0.13199157 0.64650774 -0.98069024 0.9387436 0.6577304 0.2275542 0.98698825 1.3231747 -0.59891635 1.322272 -0.13488638 0.93714094 1.3945973 -0.16236454 1.3767531 -0.13165322 -0.9998824 0.97741354 -0.85622114 -0.15743613 0.13118833 0.13298523 0.90786624 1.3677801 -0.13708442 -0.854678 -0.99548304 1.0329428
0.5135135 1.0271928 0.23087835 0.12535912 -0.9638629 0.64567715 1.0353972 0.23789203 -0.9630542 0.24053985 0.61065733 0.89291286 -0.14561373 1.3187779 -0.63661516 -0.1656493 1.0157714 -0.64037687 0.62756425 1.3850952 -0.16436514 0.6235235 1.4046944 0.13224709 0.6464086 -0.97960293 0.93837565 0.65762156 0.22773278 0.98645407 1.3223482 -0.598076 1.3214422 -0.13441688 0.9367277 1.3938442 -0.16191664 1.3759606 -0.13118199 -0.9988011 0.97689074 -0.855256 -0.15698883 0.13144124 0.13324183 0.9074389 1.3670113 -0.13661909 -0.8537097 -0.994418 1.0324987
0.5145145 1.0267016 0.23106802 0.12560546 -0.96274465 0.6455475 1.0349395 0.23807538 -0.96193075 0.24073464 0.6104934 0.8924623 -0.1451534 1.3179715 -0.63581204 -0.16520828 1.0152988 -0.6395699 0.6274165 1.3842937 -0.16392207 0.62337923 1.4039192 0.13250256 0.64630926 -0.97851783 0.9380076 0.65751237 0.2279113 0.98591995 1.3215232 -0.5972374 1.3206136 -0.13394776 0.9363141 1.3930913 -0.1614697 1.3751684 -0.13071153 -0.9977195 0.97636807 -0.8542919 -0.15654147 0.13169461 0.13349861 0.9070121 1.3662434 -0.13615358 -0.85274285 -0.99335366 1.0320547
0.5155155 1.0262105 0.23125714 0.12585121 -0.96162844 0.64541775 1.0344818 0.23825836 -0.96080935 0.24092954 0.6103289 0.8920115 -0.14469323 1.3171663 -0.63500977 -0.16476837 1.0148262 -0.63876396 0.6272683 1.3834934 -0.16347969 0.62323415 1.4031451 0.13275754 0.64620984 -0.9774337 0.93763936 0.65740347 0.22809017 0.98538715 1.3206995 -0.59639925 1.3197858 -0.13347954 0.935901 1.3923385 -0.1610226 1.3743776 -0.13024163 -0.9966406 0.9758461 -0.85332876 -0.15609467 0.13194805 0.13375473 0.90658504 1.3654761 -0.13568857 -0.85177696 -0.9922911 1.0316101
0.5165165 1.0257199 0.2314465 0.12609714 -0.9605131 0.6452881 1.0340245 0.23844129 -0.9596882 0.24112451 0.61016464 0.89156127 -0.14423364 1.3163621 -0.6342082 -0.16432872 1.0143545 -0.6379587 0.62712026 1.3826935 -0.16303736 0.6230894 1.4023712 0.13301295 0.64610994 -0.97635126 0.9372711 0.65729403 0.22826809 0.9848538 1.3198761 -0.5955624 1.3189595 -0.13301146 0.9354881 1.3915873 -0.16057646 1.3735876 -0.12977213 -0.9955626 0.97532475 -0.8523668 -0.15564817 0.13220084 0.13401061 0.90615857 1.3647101 -0.13522428 -0.8508127 -0.9912299 1.0311667
0.5175175 1.0252297 0.23163491 0.12634236 -0.9593997 0.64515835 1.0335673 0.23862404 -0.9585698 0.2413193 0.6100002 0.8911112 -0.14377433 1.3155595 -0.63340753 -0.16388923 1.0138822 -0.637155 0.6269716 1.3818954 -0.16259539 0.6229446 1.4015988 0.1332674 0.6460104 -0.9752697 0.9369028 0.657185 0.2284466 0.98432183 1.3190546 -0.59472716 1.3181347 -0.13254407 0.93507564 1.3908361 -0.16013014 1.3727984 -0.12930298 -0.9944859 0.9748033 -0.85140586 -0.15520155 0.1324538 0.1342668 0.9057323 1.3639448 -0.13476017 -0.8498491 -0.9901694 1.0307225
0.5185185 1.0247395 0.23182452 0.12658751 -0.95828795 0.6450285 1.0331099 0.23880666 -0.95745254 0.24151403 0.6098361 0.89066136 -0.14331585 1.3147582 -0.6326076 -0.16345057 1.0134106 -0.6363517 0.6268239 1.3810976 -0.16215411 0.6227995 1.4008262 0.1335218 0.645911 -0.97418964 0.93653446 0.65707576 0.22862458 0.9837897 1.3182346 -0.59389305 1.3173113 -0.13207746 0.9346628 1.3900858 -0.15968463 1.3720106 -0.12883455 -0.9934102 0.97428256 -0.85044587 -0.15475565 0.13270658 0.13452232 0.9053055 1.3631804 -0.1342969 -0.8488866 -0.9891106 1.0302784
0.5195195 1.0242498 0.23201334 0.12683207 -0.9571779 0.6448989 1.0326531 0.2389893 -0.9563369 0.24170858 0.60967135 0.89021164 -0.14285797 1.3139579 -0.6318089 -0.16301244 1.0129387 -0.63554996 0.62667495 1.380301 -0.16171253 0.6226543 1.4000552 0.13377601 0.64581096 -0.97311133 0.93616635 0.6569665 0.22880244 0.9832581 1.3174156 -0.59306014 1.316489 -0.13161165 0.9342505 1.3893368 -0.15923885 1.3712236 -0.12836689 -0.9923358 0.97376174 -0.8494874 -0.15430975 0.13295919 0.1347779 0.9048797 1.362417 -0.13383391 -0.84792525 -0.98805237 1.0298349
0.5205205 1.0237601 0.23220158 0.12707615 -0.9560688 0.64476883 1.0321958 0.23917115 -0.9552231 0.24190319 0.60950637 0.88976204 -0.14240074 1.3131588 -0.6310106 -0.16257459 1.012467 -0.634748 0.6265266 1.3795049 -0.16127169 0.62250865 1.3992846 0.13402969 0.645711 -0.9720339 0.93579787 0.65685713 0.22898006 0.98272735 1.3165985 -0.5922283 1.3156679 -0.13114595 0.93383765 1.388588 -0.15879399 1.3704371 -0.12789947 -0.99126303 0.97324145 -0.84852964 -0.15386426 0.13321203 0.13503301 0.90445364 1.3616546 -0.13337138 -0.8469649 -0.98699594 1.029391
0.5215215 1.0232711 0.23238993 0.12732029 -0.9549618 0.6446387 1.0317395 0.23935312 -0.9541109 0.2420975 0.60934144 0.88931274 -0.14194387 1.3123608 -0.6302133 -0.16213733 1.0119959 -0.6339476 0.6263777 1.3787104 -0.16083133 0.6223636 1.3985147 0.13428336 0.6456109 -0.97095823 0.93542975 0.6567477 0.22915763 0.9821965 1.3157815 -0.5913981 1.3148481 -0.1306814 0.93342555 1.3878403 -0.15834954 1.369652 -0.12743312 -0.99019206 0.9727216 -0.84757316 -0.1534195 0.13346416 0.13528788 0.9040276 1.3608932 -0.13290966 -0.8460061 -0.98594046 1.0289469
0.5225225 1.022782 0.23257816 0.1275636 -0.95385635 0.6445087 1.0312827 0.23953462 -0.9530004 0.24229187 0.6091764 0.8888645 -0.14148751 1.3115641 -0.6294172 -0.16170081 1.0115249 -0.63314813 0.62622905 1.3779165 -0.16039157 0.62221795 1.3977461 0.13453633 0.64551073 -0.9698841 0.9350614 0.6566385 0.22933501 0.9816668 1.3149662 -0.59056926 1.3140292 -0.13021702 0.9330132 1.3870926 -0.15790546 1.3688678 -0.12696692 -0.9891211 0.9722021 -0.8466175 -0.15297505 0.13371646 0.13554269 0.90360236 1.3601325 -0.13244808 -0.84504807 -0.9848863 1.0285032
0.5235235 1.0222933 0.2327668 0.12780726 -0.9527525 0.6443785 1.0308266 0.23971629 -0.95189136 0.2424863 0.6090112 0.88841546 -0.1410315 1.3107685 -0.62862146 -0.16126442 1.0110538 -0.63234913 0.6260803 1.3771235 -0.15995175 0.622072 1.3969775 0.13478911 0.64541036 -0.9688112 0.93469286 0.65652865 0.22951162 0.9811367 1.3141522 -0.5897412 1.3132122 -0.12975353 0.93260133 1.3863463 -0.15746152 1.3680842 -0.12650186 -0.9880526 0.97168267 -0.8456632 -0.15253067 0.13396907 0.1357969 0.90317667 1.3593724 -0.13198733 -0.8440915 -0.98383385 1.0280597
0.5245245 1.0218048 0.23295444 0.12804997 -0.95165026 0.64424825 1.0303705 0.23989755 -0.95078456 0.24268061 0.6088457 0.88796675 -0.14057633 1.3099737 -0.62782675 -0.16082895 1.0105828 -0.6315517 0.62593114 1.3763317 -0.15951246 0.6219264 1.3962106 0.13504165 0.64530975 -0.9677392 0.934325 0.6564188 0.22968882 0.9806075 1.3133395 -0.5889147 1.3123959 -0.12929046 0.9321892 1.3856008 -0.15701836 1.3673022 -0.12603706 -0.98698515 0.97116363 -0.8447097 -0.15208668 0.13422102 0.13605088 0.90275156 1.358614 -0.13152677 -0.84313595 -0.98278207 1.027616
0.5255255 1.0213168 0.23314238 0.12829238 -0.9505493 0.6441177 1.0299144 0.24007851 -0.94967884 0.24287486 0.6086799 0.88751936 -0.14012188 1.309181 -0.6270335 -0.16039395 1.0101123 -0.63075536 0.62578213 1.3755404 -0.15907362 0.6217803 1.3954438 0.13529384 0.64520895 -0.96666944 0.93395615 0.65630865 0.22986525 0.9800787 1.312528 -0.5880896 1.3115814 -0.12882847 0.9317776 1.3848562 -0.1565752 1.3665205 -0.12557274 -0.985919 0.97064525 -0.84375757 -0.15164298 0.13447267 0.13630486 0.9023266 1.3578558 -0.13106728 -0.84218115 -0.98173165 1.0271727
0.5265265 1.0208291 0.23332965 0.1285345 -0.9494503 0.64398706 1.0294585 0.24025893 -0.9485744 0.24306875 0.6085145 0.8870711 -0.13966769 1.308389 -0.62624055 -0.1599592 1.0096421 -0.6299597 0.62563276 1.3747504 -0.15863508 0.6216341 1.3946788 0.13554555 0.6451082 -0.9656006 0.9335879 0.6561988 0.23004192 0.9795505 1.311718 -0.5872657 1.3107677 -0.12836671 0.9313663 1.3841118 -0.15613288 1.36574 -0.12510929 -0.98485434 0.9701272 -0.84280694 -0.15119994 0.1347248 0.13655835 0.9019017 1.3570989 -0.13060838 -0.84122777 -0.98068297 1.0267296
0.5275275 1.0203421 0.23351729 0.1287762 -0.9483523 0.6438569 1.0290027 0.24043924 -0.94747245 0.24326289 0.60834855 0.8866238 -0.13921449 1.307598 -0.6254484 -0.15952474 1.0091715 -0.6291647 0.62548363 1.3739617 -0.15819734 0.6214881 1.3939137 0.13579726 0.64500713 -0.964533 0.9332197 0.6560891 0.23021781 0.979023 1.3109083 -0.58644307 1.3099558 -0.12790596 0.93095493 1.383369 -0.15569082 1.364961 -0.124646604 -0.9837908 0.96960986 -0.84185684 -0.15075707 0.13497609 0.13681197 0.9014768 1.356343 -0.13014936 -0.84027493 -0.97963524 1.0262861
0.5285285 1.0198547 0.23370457 0.12901759 -0.9472567 0.6437263 1.0285476 0.24061954 -0.94637126 0.24345714 0.6081826 0.8861763 -0.13876164 1.306808 -0.6246575 -0.1590915 1.0087018 -0.62837094 0.62533414 1.3731735 -0.15775973 0.6213413 1.3931496 0.13604832 0.6449061 -0.9634671 0.9328513 0.6559787 0.23039389 0.9784955 1.3101007 -0.5856218 1.309145 -0.12744555 0.9305439 1.3826264 -0.15524924 1.364183 -0.12418446 -0.9827286 0.9690924 -0.8409084 -0.15031454 0.13522798 0.13706481 0.90105253 1.3555874 -0.12969163 -0.839324 -0.97858846 1.0258425
0.5295295 1.0193682 0.23389173 0.12925911 -0.9461622 0.6435955 1.0280924 0.24079955 -0.94527256 0.24365032 0.60801643 0.8857292 -0.13830903 1.3060199 -0.62386763 -0.15865847 1.0082316 -0.627578 0.62518406 1.3723862 -0.15732247 0.6211948 1.3923864 0.13629925 0.6448045 -0.96240276 0.9324831 0.65586865 0.23056966 0.9779687 1.3092948 -0.5848016 1.308335 -0.12698585 0.93013287 1.3818846 -0.15480813 1.3634055 -0.12372321 -0.9816679 0.9685755 -0.8399603 -0.14987251 0.13547891 0.13731748 0.90062857 1.3548331 -0.12923396 -0.8383737 -0.97754335 1.0253992
0.5305305 1.0188816 0.23407888 0.12949926 -0.9450698 0.64346445 1.0276372 0.24097914 -0.944175 0.2438438 0.6078502 0.88528216 -0.1378575 1.3052324 -0.62307864 -0.15822572 1.007762 -0.626786 0.6250342 1.3716005 -0.15688568 0.6210478 1.391624 0.13654965 0.6447029 -0.9613395 0.9321151 0.65575784 0.2307455 0.9774422 1.3084888 -0.5839828 1.3075271 -0.12652686 0.9297221 1.3811437 -0.15436715 1.3626287 -0.12326208 -0.9806091 0.9680588 -0.83901316 -0.14943087 0.13573027 0.1375699 0.9002044 1.3540797 -0.12877709 -0.8374249 -0.9764995 1.0249562
0.5315315 1.0183954 0.23426539 0.12973976 -0.94397795 0.64333326 1.0271825 0.24115819 -0.94307864 0.24403739 0.60768366 0.8848358 -0.13740647 1.3044461 -0.6222905 -0.15779376 1.0072925 -0.6259955 0.62488437 1.3708149 -0.15644938 0.6209011 1.3908623 0.13679981 0.6446016 -0.9602771 0.93174684 0.65564764 0.23092055 0.9769164 1.3076851 -0.5831654 1.3067198 -0.12606853 0.9293112 1.3804034 -0.15392688 1.3618529 -0.12280175 -0.97955036 0.967543 -0.83806777 -0.14898965 0.13598114 0.13782197 0.8997803 1.3533273 -0.1283207 -0.8364768 -0.97545695 1.0245132
0.5325325 1.0179099 0.23445189 0.12997979 -0.94288814 0.643202 1.0267274 0.24133736 -0.9419848 0.24423069 0.60751706 0.8843895 -0.13695553 1.3036608 -0.6215031 -0.15736228 1.0068228 -0.62520564 0.6247343 1.3700309 -0.15601361 0.62075394 1.3901016 0.13704967 0.64449906 -0.9592173 0.93137836 0.65553653 0.2310955 0.97639054 1.3068821 -0.5823492 1.3059139 -0.125611 0.92890084 1.3796637 -0.15348715 1.3610787 -0.12234235 -0.97849375 0.967027 -0.8371234 -0.14854869 0.13623184 0.13807333 0.8993568 1.3525755 -0.12786493 -0.83553004 -0.9744151 1.0240701
0.5335335 1.0174246 0.23463804 0.1302191 -0.94180006 0.64307064 1.0262728 0.24151558 -0.940892 0.2444238 0.60734975 0.88394386 -0.13650599 1.3028772 -0.620717 -0.15693161 1.0063543 -0.6244166 0.6245835 1.369248 -0.15557796 0.6206066 1.3893418 0.13729882 0.64439696 -0.9581583 0.9310101 0.65542555 0.2312702 0.9758656 1.3060803 -0.5815345 1.3051089 -0.12515414 0.9284905 1.3789251 -0.15304777 1.3603053 -0.12188369 -0.9774384 0.9665116 -0.83617985 -0.14810824 0.13648236 0.13832521 0.8989328 1.351825 -0.12741005 -0.83458465 -0.97337544 1.0236275
0.5345345 1.0169395 0.23482412 0.1304583 -0.9407137 0.64293945 1.0258188 0.2416941 -0.93980145 0.24461651 0.60718304 0.8834981 -0.13605645 1.3020941 -0.6199318 -0.156501 1.005885 -0.6236291 0.6244331 1.3684654 -0.15514296 0.62045896 1.3885825 0.13754809 0.64429456 -0.95710087 0.9306418 0.6553143 0.23144484 0.9753413 1.30528 -0.5807206 1.3043059 -0.12469792 0.9280802 1.378187 -0.15260845 1.3595331 -0.12142539 -0.97638404 0.96599656 -0.83523744 -0.14766845 0.13673264 0.13857627 0.8985099 1.3510748 -0.12695521 -0.83364 -0.9723361 1.0231848
0.5355355 1.0164547 0.23500997 0.13069677 -0.9396287 0.64280736 1.0253646 0.24187195 -0.9387115 0.24480951 0.60701543 0.8830527 -0.13560778 1.3013123 -0.6191474 -0.15607142 1.0054164 -0.6228421 0.6242825 1.3676841 -0.1547083 0.62031126 1.387824 0.1377961 0.64419216 -0.9560438 0.93027335 0.65520316 0.231619 0.9748175 1.3044806 -0.57990855 1.303504 -0.12424219 0.9276701 1.3774494 -0.15216997 1.3587613 -0.120967925 -0.97533154 0.965482 -0.83429575 -0.14722869 0.1369828 0.13882715 0.89808667 1.3503261 -0.12650168 -0.8326964 -0.9712987 1.0227422
0.5365365 1.0159703 0.23519564 0.13093501 -0.93854475 0.6426756 1.0249108 0.24204963 -0.9376236 0.24500233 0.6068485 0.88260746 -0.13516 1.3005316 -0.61836416 -0.15564209 1.0049473 -0.6220562 0.6241313 1.3669039 -0.15427405 0.6201633 1.3870673 0.13804466 0.64408916 -0.9549897 0.92990535 0.65509176 0.23179245 0.9742942 1.303683 -0.5790973 1.3027028 -0.12378731 0.92726016 1.3767133 -0.1517322 1.3579905 -0.12051129 -0.9742797 0.9649682 -0.8333559 -0.1467897 0.13723278 0.13907743 0.8976639 1.3495779 -0.12604839 -0.8317539 -0.9702624 1.0222993
0.5375375 1.015486 0.23538107 0.1311732 -0.93746334 0.64254326 1.0244566 0.24222678 -0.9365374 0.24519455 0.606681 0.8821627 -0.13471234 1.2997525 -0.61758184 -0.15521362 1.0044795 -0.6212712 0.6239803 1.3661243 -0.15384054 0.62001526 1.3863105 0.13829225 0.64398605 -0.9539354 0.9295368 0.6549799 0.23196626 0.9737711 1.3028857 -0.57828724 1.3019035 -0.123333216 0.92685056 1.3759778 -0.15129447 1.3572208 -0.12005529 -0.97322977 0.9644543 -0.83241683 -0.14635098 0.13748235 0.13932759 0.8972415 1.3488303 -0.12559575 -0.83081305 -0.96922755 1.0218565
0.5385385 1.015002 0.23556608 0.1314106 -0.9363831 0.64241123 1.0240033 0.24240404 -0.9354532 0.24538684 0.6065131 0.88171834 -0.13426542 1.2989737 -0.61680067 -0.15478545 1.0040113 -0.6204876 0.6238291 1.3653462 -0.15340722 0.61986727 1.385555 0.13853985 0.6438829 -0.95288336 0.9291688 0.6548678 0.23214 0.9732486 1.30209 -0.5774785 1.3011048 -0.122879505 0.92644083 1.3752426 -0.15085712 1.3564525 -0.11959979 -0.9721809 0.963941 -0.8314782 -0.14591259 0.13773221 0.13957733 0.896819 1.3480842 -0.12514368 -0.82987213 -0.9681928 1.021414
0.5395395 1.0145187 0.23575109 0.13164747 -0.93530375 0.6422789 1.0235498 0.24258041 -0.9343694 0.24557883 0.60634494 0.881274 -0.13381925 1.2981964 -0.6160196 -0.15435767 1.0035436 -0.6197045 0.62367773 1.3645691 -0.15297437 0.6197183 1.3848 0.13878667 0.64377916 -0.9518324 0.9288006 0.654756 0.23231304 0.9727267 1.3012956 -0.5766716 1.3003076 -0.12242681 0.92603165 1.3745085 -0.15042049 1.3556848 -0.11914539 -0.97113323 0.9634282 -0.830541 -0.14547431 0.1379813 0.13982683 0.89639664 1.3473388 -0.12469241 -0.8289332 -0.96716076 1.0209721
0.5405405 1.0140357 0.23593599 0.13188416 -0.93422616 0.6421462 1.0230968 0.24275643 -0.9332878 0.2457707 0.6061769 0.88082993 -0.13337353 1.2974203 -0.61524063 -0.15393063 1.0030758 -0.6189227 0.6235261 1.3637927 -0.15254238 0.61956966 1.384046 0.13903344 0.6436755 -0.9507835 0.9284322 0.6546434 0.23248577 0.97220516 1.3005027 -0.57586527 1.2995119 -0.121975124 0.92562234 1.3737749 -0.14998448 1.3549179 -0.118691325 -0.9700872 0.9629151 -0.8296052 -0.14503723 0.13823026 0.14007574 0.8959749 1.3465942 -0.12424162 -0.82799476 -0.9661292 1.0205297
0.5415415 1.013553 0.23612022 0.13212025 -0.9331506 0.64201367 1.0226437 0.24293226 -0.9322081 0.24596256 0.60600847 0.8803865 -0.13292867 1.2966452 -0.61446214 -0.1535042 1.0026084 -0.61814225 0.62337434 1.3630171 -0.15211043 0.6194211 1.3832932 0.13927948 0.6435718 -0.9497352 0.9280641 0.65453154 0.23265827 0.97168434 1.2997103 -0.5750605 1.2987169 -0.12152341 0.9252134 1.3730423 -0.14954859 1.3541522 -0.11823827 -0.9690415 0.9624033 -0.8286704 -0.1446003 0.13847905 0.1403246 0.8955527 1.3458506 -0.123791575 -0.8270578 -0.9650991 1.0200876
0.5425425 1.0130706 0.23630434 0.13235599 -0.9320757 0.641881 1.0221908 0.24310762 -0.93112934 0.24615407 0.60583997 0.87994313 -0.13248459 1.2958713 -0.6136844 -0.15307856 1.0021411 -0.6173619 0.6232219 1.3622425 -0.1516788 0.6192717 1.3825403 0.13952494 0.64346737 -0.94868857 0.9276959 0.6544183 0.23283029 0.9711635 1.2989194 -0.574257 1.2979237 -0.121073246 0.9248047 1.3723102 -0.1491136 1.3533874 -0.11778593 -0.96799827 0.9618916 -0.8277364 -0.14416379 0.13872749 0.14057297 0.895131 1.3451077 -0.12334216 -0.82612145 -0.9640702 1.0196455
0.5435435 1.0125878 0.23648864 0.13259149 -0.93100286 0.6417473 1.021738 0.24328256 -0.93005264 0.2463454 0.6056706 0.87949973 -0.1320408 1.2950983 -0.6129076 -0.15265304 1.0016737 -0.61658305 0.6230695 1.361469 -0.15124795 0.619122 1.3817888 0.13977057 0.6433626 -0.9476428 0.9273274 0.6543056 0.23300225 0.9706438 1.2981298 -0.57345426 1.2971315 -0.12062314 0.92439556 1.3715794 -0.14867872 1.3526233 -0.11733377 -0.96695614 0.96138024 -0.8268033 -0.14372778 0.1389758 0.14082122 0.8947098 1.3443656 -0.12289345 -0.8251871 -0.96304244 1.0192032
0.5445445 1.0121062 0.23667198 0.13282621 -0.92993134 0.64161396 1.0212858 0.24345738 -0.92897666 0.24653614 0.6055021 0.87905693 -0.13159746 1.294326 -0.6121318 -0.15222806 1.0012068 -0.6158049 0.6229173 1.3606969 -0.15081745 0.6189731 1.3810385 0.14001536 0.64325815 -0.9465986 0.9269593 0.654192 0.23317385 0.9701244 1.2973413 -0.5726533 1.2963402 -0.12017372 0.9239869 1.3708484 -0.14824468 1.3518605 -0.11688292 -0.9659151 0.96086967 -0.82587147 -0.14329213 0.13922405 0.14106858 0.89428866 1.3436244 -0.122445166 -0.82425314 -0.9620157 1.0187614
0.5455455 1.011625 0.23685563 0.13306093 -0.92886156 0.6414802 1.0208337 0.2436313 -0.9279024 0.24672699 0.6053329 0.87861454 -0.13115537 1.2935554 -0.61135733 -0.15180409 1.00074 -0.61502826 0.6227647 1.3599254 -0.15038753 0.61882305 1.3802884 0.14025986 0.64315283 -0.94555557 0.92659134 0.65407884 0.23334539 0.9696053 1.2965537 -0.5718535 1.2955503 -0.11972535 0.9235785 1.3701187 -0.14781088 1.3510985 -0.116432816 -0.9648752 0.9603593 -0.8249403 -0.14285696 0.13947207 0.1413157 0.893868 1.3428841 -0.12199813 -0.8233206 -0.96099055 1.0183195
0.5465465 1.0111438 0.2370382 0.13329506 -0.9277931 0.6413465 1.0203815 0.24380505 -0.9268307 0.2469179 0.6051634 0.8781724 -0.13071343 1.2927853 -0.6105831 -0.1513803 1.000274 -0.6142523 0.6226116 1.3591549 -0.14995834 0.61867315 1.3795397 0.14050406 0.6430474 -0.9445141 0.92622304 0.65396523 0.23351616 0.969087 1.2957675 -0.5710545 1.2947617 -0.119277775 0.92317057 1.3693901 -0.14737767 1.3503375 -0.11598319 -0.96383655 0.9598495 -0.8240109 -0.14242256 0.13971937 0.14156264 0.8934468 1.3421445 -0.121551335 -0.8223883 -0.95996624 1.0178778
0.5475475 1.010663 0.23722088 0.13352871 -0.9267253 0.64121234 1.0199301 0.24397832 -0.9257597 0.24710786 0.60499406 0.8777307 -0.13027218 1.2920169 -0.6098106 -0.1509574 0.9998076 -0.61347705 0.6224587 1.3583853 -0.14952922 0.61852276 1.3787912 0.14074749 0.64294165 -0.9434749 0.9258547 0.65385157 0.23368686 0.9685696 1.2949826 -0.57025695 1.2939748 -0.1188308 0.9227624 1.3686618 -0.14694482 1.3495779 -0.11553419 -0.9627991 0.95934 -0.823082 -0.14198828 0.13996679 0.14180934 0.8930267 1.3414063 -0.121105194 -0.82145786 -0.95894337 1.0174363
0.5485485 1.0101823 0.23740375 0.13376164 -0.9256597 0.64107823 1.0194782 0.24415106 -0.9246902 0.24729794 0.60482395 0.87728924 -0.12983194 1.2912498 -0.60903835 -0.1505346 0.9993416 -0.61270285 0.6223053 1.3576167 -0.14910036 0.61837214 1.3780441 0.14099091 0.6428362 -0.942435 0.9254863 0.65373725 0.23385745 0.9680525 1.2941986 -0.56946063 1.2931883 -0.11838439 0.92235416 1.3679345 -0.14651263 1.3488188 -0.11508611 -0.9617632 0.9588309 -0.82215357 -0.1415542 0.14021385 0.14205527 0.8926065 1.3406681 -0.12065977 -0.82052803 -0.95792145 1.0169946
0.5495495 1.009702 0.23758602 0.13399476 -0.92459625 0.64094347 1.0190266 0.24432361 -0.9236223 0.24748802 0.6046535 0.87684834 -0.12939212 1.2904828 -0.60826766 -0.15011272 0.99887574 -0.61193 0.6221516 1.356849 -0.14867193 0.61822146 1.3772978 0.1412335 0.64272976 -0.94139755 0.925118 0.6536225 0.23402703 0.967536 1.2934163 -0.56866544 1.2924035 -0.117938876 0.92194676 1.3672078 -0.14608052 1.3480606 -0.114638835 -0.96072865 0.95832247 -0.8212273 -0.14112109 0.14046049 0.1423012 0.8921859 1.3399312 -0.12021509 -0.81959957 -0.95690095 1.0165532
0.5505506 1.0092223 0.23776793 0.13422674 -0.92353266 0.6408084 1.0185755 0.2444951 -0.9225557 0.24767768 0.60448337 0.87640744 -0.12895274 1.2897174 -0.60749716 -0.14969137 0.9984101 -0.61115766 0.6219977 1.3560823 -0.14824474 0.61807024 1.3765522 0.14147604 0.64262295 -0.9403616 0.9247501 0.65350795 0.2341966 0.9670196 1.2926345 -0.5678716 1.2916198 -0.117494404 0.92153865 1.3664815 -0.14564973 1.3473034 -0.114192486 -0.959695 0.9578142 -0.8203013 -0.14068872 0.1407069 0.1425463 0.8917664 1.3391948 -0.11977106 -0.8186722 -0.95588183 1.0161116
0.5515516 1.0087432 0.23794955 0.13445872 -0.92247164 0.64067376 1.0181242 0.24466664 -0.92149055 0.24786687 0.6043129 0.87596714 -0.12851423 1.2889528 -0.6067282 -0.14927053 0.9979445 -0.61038667 0.6218436 1.3553169 -0.14781755 0.61791945 1.3758073 0.14171767 0.6425166 -0.9393266 0.924382 0.65339303 0.23436618 0.96650434 1.2918545 -0.5670786 1.290837 -0.11704996 0.92113125 1.3657562 -0.14521846 1.3465471 -0.1137467 -0.9586625 0.9573068 -0.81937695 -0.14025605 0.14095312 0.14279151 0.891347 1.3384595 -0.11932778 -0.817745 -0.9548635 1.0156704
0.5525526 1.0082641 0.23813105 0.13469017 -0.92141175 0.6405381 1.0176734 0.24483722 -0.9204271 0.24805546 0.6041421 0.8755269 -0.12807637 1.2881901 -0.60595965 -0.1488502 0.9974793 -0.6096164 0.6216894 1.354552 -0.14739093 0.61776775 1.3750631 0.14195877 0.6424096 -0.9382927 0.9240141 0.6532777 0.2345351 0.96598935 1.2910751 -0.5662869 1.290056 -0.116606414 0.9207239 1.3650316 -0.14478838 1.345792 -0.113301456 -0.9576314 0.9567999 -0.81845284 -0.1398243 0.14119905 0.14303547 0.8909276 1.3377248 -0.11888504 -0.81682 -0.9538465 1.0152293
0.5535536 1.0077845 0.23831195 0.13492125 -0.9203533 0.64040244 1.0172229 0.24500722 -0.91936505 0.2482447 0.60397136 0.8750876 -0.12763911 1.2874274 -0.60519284 -0.1484307 0.9970143 -0.6088474 0.6215347 1.3537881 -0.14696461 0.61761594 1.3743199 0.14220005 0.6423021 -0.93726027 0.9236457 0.6531621 0.23470402 0.96547484 1.2902974 -0.5654969 1.2892761 -0.11616391 0.92031676 1.3643076 -0.1443587 1.3450378 -0.112856925 -0.9566022 0.9562933 -0.8175302 -0.1393928 0.14144468 0.14327979 0.8905088 1.3369912 -0.11844307 -0.81589514 -0.95283085 1.0147879
0.5545546 1.0073067 0.23849225 0.13515174 -0.9192964 0.64026666 1.016772 0.24517721 -0.91830444 0.24843317 0.6038001 0.8746482 -0.12720239 1.2866659 -0.60442615 -0.14801154 0.99654967 -0.6080791 0.6213797 1.3530256 -0.14653912 0.6174641 1.3735781 0.1424405 0.64219403 -0.9362289 0.9232773 0.6530463 0.23487222 0.96496165 1.2895207 -0.5647075 1.2884971 -0.11572176 0.9199101 1.3635844 -0.14392951 1.3442843 -0.11241335 -0.95557314 0.9557875 -0.8166087 -0.13896227 0.14168972 0.1435237 0.89009 1.3362585 -0.118002 -0.8149713 -0.951816 1.014347
0.5555556 1.0068283 0.23867303 0.135382 -0.91824055 0.6401307 1.0163214 0.24534613 -0.91724473 0.24862123 0.60362893 0.8742093 -0.12676638 1.2859057 -0.6036609 -0.14759302 0.9960853 -0.60731155 0.6212247 1.3522637 -0.14611387 0.61731195 1.3728359 0.14268035 0.64208627 -0.93519944 0.92290914 0.65292996 0.2350403 0.9644485 1.2887449 -0.5639193 1.2877192 -0.11528048 0.91950285 1.362862 -0.14350042 1.3435317 -0.111970246 -0.95454586 0.955282 -0.8156879 -0.13853168 0.14193517 0.14376688 0.8896714 1.335526 -0.11756143 -0.8140488 -0.95080274 1.0139064
0.5565566 1.0063508 0.23885351 0.13561183 -0.91718644 0.6399942 1.0158716 0.24551469 -0.9161873 0.24880904 0.60345733 0.87377095 -0.12633118 1.2851467 -0.6028966 -0.14717507 0.9956209 -0.60654527 0.62106955 1.3515027 -0.14568931 0.61715937 1.3720953 0.14291996 0.641978 -0.9341707 0.9225408 0.65281355 0.23520762 0.96393573 1.2879705 -0.5631327 1.2869427 -0.11483973 0.9190963 1.3621398 -0.14307246 1.3427805 -0.11152798 -0.95352 0.9547771 -0.8147681 -0.13810182 0.14217967 0.14400971 0.88925344 1.334795 -0.11712164 -0.8131275 -0.94979036 1.0134653
0.5575576 1.0058734 0.23903286 0.13584143 -0.9161336 0.6398575 1.0154221 0.2456829 -0.9151311 0.24899697 0.6032856 0.873333 -0.12589628 1.284389 -0.60213274 -0.14675778 0.99515665 -0.6057794 0.620914 1.3507432 -0.14526504 0.6170069 1.3713559 0.14315921 0.64186895 -0.93314356 0.92217296 0.65269685 0.23537493 0.96342397 1.2871974 -0.5623468 1.2861679 -0.11439955 0.91868997 1.3614191 -0.14264458 1.3420298 -0.11108631 -0.952495 0.9542726 -0.8138495 -0.1376724 0.14242446 0.1442523 0.8888358 1.3340644 -0.11668235 -0.81220734 -0.94877946 1.0130243
0.5585586 1.0053966 0.23921257 0.1360699 -0.9150815 0.63972056 1.0149722 0.24585068 -0.9140759 0.24918425 0.6031142 0.8728954 -0.12546203 1.2836316 -0.60137016 -0.14634037 0.994693 -0.6050151 0.6207583 1.3499844 -0.14484107 0.6168542 1.3706164 0.14339781 0.64175993 -0.9321171 0.92180485 0.6525798 0.23554188 0.9629129 1.286425 -0.56156254 1.2853936 -0.11396015 0.9182835 1.3606986 -0.14221725 1.3412801 -0.11064553 -0.9514712 0.9537687 -0.81293154 -0.13724384 0.14266837 0.14449412 0.8884182 1.3333348 -0.11624393 -0.8112876 -0.9477695 1.0125834
0.5595596 1.00492 0.23939133 0.1362986 -0.91403174 0.63958335 1.0145226 0.24601752 -0.9130226 0.24937141 0.60294217 0.872458 -0.12502849 1.282876 -0.60060817 -0.14592439 0.9942293 -0.6042515 0.6206021 1.3492262 -0.14441824 0.6167008 1.3698782 0.14363629 0.6416508 -0.93109185 0.9214367 0.65246284 0.23570853 0.9624023 1.285654 -0.5607785 1.2846208 -0.113521755 0.9178773 1.3599788 -0.14179084 1.3405315 -0.11020523 -0.9504487 0.9532655 -0.8120147 -0.13681534 0.14291179 0.1447357 0.88800085 1.332606 -0.11580601 -0.8103681 -0.9467604 1.0121429
0.5605606 1.0044439 0.23957032 0.136527 -0.9129834 0.63944596 1.0140735 0.24618405 -0.9119707 0.24955773 0.6027701 0.8720217 -0.12459546 1.2821208 -0.5998473 -0.1455085 0.99376595 -0.603489 0.6204461 1.3484695 -0.1439957 0.6165476 1.3691409 0.14387423 0.6415411 -0.93006873 0.92106843 0.65234494 0.23587477 0.96189225 1.2848841 -0.5599963 1.2838494 -0.11308372 0.91747165 1.3592597 -0.1413649 1.339784 -0.1097658 -0.9494273 0.9527624 -0.81109864 -0.13638768 0.14315563 0.14497727 0.8875841 1.3318778 -0.115368605 -0.8094512 -0.9457524 1.0117025
0.5615616 1.0039681 0.23974895 0.13675457 -0.91193557 0.6393082 1.0136244 0.24635005 -0.9109198 0.24974447 0.60259795 0.871585 -0.12416291 1.2813668 -0.59908724 -0.14509314 0.99330324 -0.60272664 0.6202897 1.3477138 -0.14357343 0.61639404 1.3684042 0.14411163 0.6414308 -0.92904645 0.9206999 0.65222657 0.23604065 0.96138275 1.2841153 -0.5592154 1.2830789 -0.11264649 0.9170656 1.3585413 -0.14093873 1.3390367 -0.10932666 -0.9484067 0.95226026 -0.81018364 -0.13596016 0.1433987 0.14521796 0.88716716 1.3311507 -0.11493224 -0.8085341 -0.9447464 1.0112624
0.5625626 1.0034927 0.23992676 0.13698196 -0.9108896 0.6391699 1.0131755 0.24651527 -0.90987086 0.24993038 0.60242546 0.8711493 -0.12373114 1.2806139 -0.5983279 -0.14467832 0.9928403 -0.60196596 0.6201328 1.346959 -0.1431517 0.61624 1.3676686 0.14434856 0.6413205 -0.9280248 0.9203321 0.65210813 0.23620576 0.96087384 1.2833478 -0.5584352 1.2823095 -0.11220932 0.9166599 1.357824 -0.14051366 1.338291 -0.108888924 -0.94738865 0.9517586 -0.8092696 -0.13553342 0.1436413 0.14545828 0.88675094 1.3304242 -0.11449641 -0.8076191 -0.9437411 1.0108216
0.5635636 1.0030177 0.24010473 0.13720918 -0.90984505 0.6390316 1.012727 0.24668008 -0.90882295 0.25011635 0.6022532 0.8707137 -0.12329984 1.2798622 -0.5975701 -0.14426416 0.9923779 -0.60120595 0.6199761 1.346205 -0.14273056 0.61608654 1.3669343 0.14458537 0.64120966 -0.9270052 0.9199637 0.65198946 0.23637098 0.9603661 1.2825816 -0.55765617 1.2815415 -0.11177328 0.9162549 1.3571069 -0.14008898 1.3375462 -0.10845131 -0.9463707 0.9512579 -0.8083565 -0.1351074 0.1438846 0.14569837 0.8863348 1.3296981 -0.114061356 -0.80670416 -0.9427369 1.0103815
0.5645646 1.0025434 0.24028212 0.13743603 -0.9088018 0.6388931 1.0122789 0.24684429 -0.9077759 0.2503016 0.60208076 0.8702785 -0.12286919 1.2791119 -0.59681284 -0.14385018 0.9919158 -0.6004468 0.6198193 1.3454522 -0.14230955 0.6159323 1.3662 0.14482147 0.64109844 -0.9259864 0.91959566 0.6518707 0.23653585 0.95985866 1.2818165 -0.5568781 1.2807748 -0.11133778 0.91584975 1.3563905 -0.13966465 1.336802 -0.108014226 -0.9453537 0.95075715 -0.80744445 -0.13468137 0.1441266 0.14593798 0.8859196 1.3289733 -0.11362678 -0.80579007 -0.9417334 1.0099416
0.5655656 1.0020691 0.24045944 0.137662 -0.9077594 0.6387539 1.0118308 0.24700814 -0.9067308 0.2504869 0.6019077 0.86984396 -0.122439 1.2783613 -0.59605634 -0.14343709 0.9914533 -0.5996887 0.619662 1.3447001 -0.14188904 0.61577785 1.3654671 0.14505756 0.64098686 -0.9249687 0.9192276 0.65175104 0.23670006 0.9593517 1.2810519 -0.55610144 1.280009 -0.110903084 0.91544473 1.3556747 -0.13924104 1.3360592 -0.10757822 -0.94433886 0.9502572 -0.80653304 -0.1342563 0.14436841 0.14617759 0.885504 1.3282493 -0.113193095 -0.8048779 -0.9407313 1.0095017
0.5665666 1.0015951 0.24063599 0.13788831 -0.90671897 0.6386144 1.0113829 0.24717104 -0.90568686 0.25067145 0.60173506 0.86941004 -0.1220094 1.2776127 -0.5953007 -0.14302438 0.9909922 -0.5989313 0.61950463 1.3439497 -0.1414693 0.6156235 1.3647344 0.14529276 0.6408752 -0.92395246 0.9188596 0.65163136 0.23686403 0.95884544 1.2802889 -0.5553259 1.2792442 -0.110468924 0.9150399 1.3549602 -0.1388179 1.3353169 -0.107142925 -0.9433246 0.9497577 -0.80562305 -0.1338315 0.14460963 0.14641625 0.8850893 1.3275256 -0.1127601 -0.8039658 -0.93973076 1.0090618
0.5675676 1.001122 0.24081224 0.1381138 -0.90567917 0.6384752 1.0109353 0.24733382 -0.9046446 0.25085604 0.601562 0.8689764 -0.12158021 1.2768646 -0.5945458 -0.14261216 0.9905306 -0.59817475 0.619347 1.3431996 -0.14105001 0.6154686 1.3640028 0.14552802 0.64076287 -0.92293715 0.9184917 0.6515114 0.2370277 0.95834005 1.2795272 -0.5545511 1.2784809 -0.11003506 0.9146357 1.3542459 -0.13839522 1.3345758 -0.10670784 -0.94231164 0.9492591 -0.80471337 -0.13340724 0.14485103 0.14665455 0.88467497 1.3268034 -0.1123274 -0.8030547 -0.9387307 1.0086223
0.5685686 1.000649 0.24098867 0.13833874 -0.9046411 0.6383356 1.0104879 0.24749565 -0.90360373 0.25103998 0.6013893 0.8685433 -0.121151626 1.2761178 -0.5937922 -0.14220005 0.99006975 -0.5974197 0.6191895 1.3424507 -0.14063084 0.6153139 1.3632722 0.14576274 0.6406505 -0.92192364 0.91812384 0.65139085 0.23719084 0.9578353 1.2787662 -0.55377805 1.2777189 -0.10960209 0.9142314 1.3535322 -0.13797292 1.3338355 -0.10627362 -0.9412993 0.94876075 -0.8038051 -0.13298342 0.14509225 0.14689273 0.8842603 1.3260813 -0.11189562 -0.80214465 -0.9377318 1.0081824
0.5695696 1.0001765 0.24116415 0.13856411 -0.90360373 0.6381952 1.010041 0.2476573 -0.90256333 0.25122392 0.6012161 0.86811066 -0.12072343 1.2753725 -0.59303916 -0.14178854 0.9896086 -0.5966649 0.6190316 1.3417029 -0.1402123 0.61515903 1.3625423 0.14599705 0.64053756 -0.9209105 0.9177563 0.6512698 0.23735374 0.95733064 1.2780067 -0.55300564 1.2769579 -0.10916948 0.9138274 1.3528197 -0.13755077 1.3330966 -0.10583997 -0.94028807 0.9482632 -0.8028978 -0.13256004 0.14533257 0.14713073 0.8838467 1.3253605 -0.11146408 -0.8012355 -0.9367341 1.0077434
0.5705706 0.99970466 0.24133968 0.13878864 -0.9025684 0.63805515 1.009594 0.24781829 -0.90152454 0.25140727 0.601043 0.867678 -0.12029606 1.2746274 -0.59228706 -0.1413773 0.9891484 -0.5959111 0.6188734 1.3409561 -0.13979384 0.6150042 1.3618131 0.14623111 0.6404245 -0.91989887 0.91738844 0.65114903 0.23751676 0.9568273 1.2772479 -0.5522342 1.2761978 -0.10873777 0.91342354 1.3521072 -0.13712963 1.3323581 -0.10540673 -0.93927866 0.9477662 -0.8019912 -0.13213697 0.14557302 0.14736766 0.8834329 1.3246402 -0.11103344 -0.8003278 -0.93573797 1.0073041
0.5715716 0.9992325 0.24151433 0.13901299 -0.90153354 0.63791424 1.0091476 0.24797839 -0.900487 0.25159013 0.60086966 0.86724627 -0.11986905 1.2738833 -0.59153587 -0.14096722 0.9886878 -0.59515834 0.6187152 1.3402096 -0.13937622 0.61484814 1.3610852 0.14646465 0.6403109 -0.9188882 0.91702056 0.6510274 0.23767865 0.9563241 1.2764906 -0.55146396 1.2754391 -0.10830647 0.91302013 1.3513957 -0.13670886 1.3316207 -0.10497472 -0.93827003 0.94726944 -0.80108577 -0.1317147 0.14581275 0.14760476 0.8830198 1.3239207 -0.11060357 -0.79942036 -0.9347423 1.0068645
0.5725726 0.9987614 0.24168926 0.13923717 -0.9005009 0.6377732 1.008701 0.24813837 -0.8994511 0.251773 0.60069627 0.866815 -0.11944264 1.2731408 -0.5907856 -0.1405569 0.98822826 -0.5944061 0.618557 1.339465 -0.13895884 0.6146927 1.3603578 0.146698 0.6401969 -0.91787887 0.9166529 0.6509056 0.23784053 0.955822 1.2757342 -0.5506947 1.2746816 -0.107875645 0.91261697 1.3506851 -0.13628843 1.3308841 -0.10454279 -0.9372624 0.9467735 -0.8001811 -0.1312927 0.14605224 0.14784169 0.8826073 1.3232021 -0.11017382 -0.79851437 -0.933748 1.0064259
0.5735736 0.9982909 0.2418639 0.13946098 -0.8994694 0.6376325 1.008255 0.24829763 -0.89841664 0.25195515 0.6005227 0.866384 -0.11901647 1.2723985 -0.5900363 -0.14014721 0.9877683 -0.593655 0.61839825 1.3387212 -0.13854197 0.61453724 1.3596312 0.146931 0.6400823 -0.9168709 0.9162855 0.65078354 0.23800224 0.9553206 1.2749791 -0.5499268 1.273925 -0.10744557 0.9122137 1.3499749 -0.13586849 1.3301487 -0.104112 -0.9362562 0.9462784 -0.7992772 -0.13087147 0.14629167 0.1480779 0.882195 1.3224843 -0.109745026 -0.79760873 -0.93275434 1.0059873
0.5745746 0.9978203 0.24203771 0.13968438 -0.8984385 0.6374912 1.0078092 0.24845612 -0.8973832 0.25213736 0.6003493 0.8659539 -0.11859089 1.2716578 -0.58928764 -0.13973802 0.98730946 -0.5929048 0.6182395 1.3379778 -0.13812557 0.6143814 1.3589056 0.14716303 0.63996804 -0.91586345 0.91591746 0.650661 0.23816311 0.9548198 1.2742249 -0.5491595 1.2731698 -0.10701603 0.91181123 1.3492653 -0.13544905 1.3294137 -0.10368127 -0.9352513 0.9457836 -0.79837406 -0.13045052 0.14653033 0.14831376 0.8817826 1.3217667 -0.10931718 -0.7967046 -0.93176246 1.0055482
0.5755756 0.99735045 0.24221146 0.13990748 -0.89740884 0.6373495 1.0073638 0.24861419 -0.8963511 0.25231898 0.6001755 0.865524 -0.11816597 1.2709175 -0.5885396 -0.13932964 0.9868503 -0.59215546 0.6180809 1.3372357 -0.13770959 0.6142256 1.3581806 0.14739531 0.6398531 -0.91485775 0.9155507 0.6505383 0.23832417 0.9543191 1.2734715 -0.5483936 1.2724153 -0.10658735 0.9114085 1.3485565 -0.13503012 1.3286802 -0.10325149 -0.93424696 0.9452894 -0.79747176 -0.13002986 0.14676923 0.14854974 0.88137126 1.3210506 -0.10888934 -0.7958009 -0.930771 1.0051098
0.5765766 0.9968809 0.24238479 0.1401304 -0.8963802 0.6372078 1.0069187 0.24877197 -0.89531994 0.2525003 0.6000023 0.86509496 -0.11774132 1.2701784 -0.5877925 -0.13892093 0.98639166 -0.59140694 0.61792177 1.3364949 -0.13729364 0.6140696 1.3574569 0.14762717 0.63973755 -0.9138524 0.9151833 0.6504152 0.23848456 0.9538195 1.2727197 -0.5476288 1.2716621 -0.106158495 0.9110062 1.3478488 -0.13461116 1.3279474 -0.1028218 -0.93324393 0.94479585 -0.7965709 -0.12961006 0.1470074 0.14878505 0.88095975 1.3203353 -0.10846248 -0.794898 -0.9297807 1.0046715
0.5775776 0.9964117 0.24255806 0.14035285 -0.89535344 0.63706553 1.0064738 0.24892902 -0.89429 0.25268114 0.5998287 0.8646657 -0.11731696 1.2694402 -0.58704627 -0.13851306 0.9859332 -0.59065884 0.6177627 1.3357549 -0.13687858 0.6139137 1.3567338 0.14785874 0.6396221 -0.91284955 0.9148159 0.65029174 0.23864448 0.9533206 1.2719686 -0.54686475 1.2709101 -0.10573059 0.91060424 1.3471409 -0.13419294 1.3272154 -0.10239315 -0.93224204 0.9443029 -0.79567075 -0.1291905 0.14724529 0.14901996 0.8805493 1.3196204 -0.10803622 -0.7939963 -0.9287919 1.0042332
0.5785786 0.99594307 0.24273068 0.14057535 -0.8943278 0.6369233 1.0060294 0.24908566 -0.89326197 0.25286186 0.59965456 0.86423737 -0.11689371 1.2687027 -0.5863015 -0.1381053 0.9854753 -0.58991224 0.6176034 1.3350158 -0.13646343 0.613757 1.3560116 0.14808947 0.6395064 -0.9118465 0.91444874 0.6501682 0.2388044 0.9528222 1.2712184 -0.54610175 1.2701595 -0.105303645 0.910202 1.3464339 -0.13377512 1.3264843 -0.10196501 -0.93124115 0.9438108 -0.7947708 -0.12877119 0.14748263 0.14925438 0.880139 1.3189057 -0.107610494 -0.79309535 -0.9278039 1.0037954
0.5795796 0.99547505 0.24290293 0.14079738 -0.89330316 0.6367805 1.0055848 0.24924171 -0.89223444 0.25304216 0.599481 0.8638093 -0.116470516 1.2679667 -0.5855571 -0.13769805 0.9850177 -0.5891661 0.61744416 1.3342777 -0.13604894 0.61360055 1.3552897 0.14832032 0.63939 -0.910845 0.9140812 0.6500441 0.2389639 0.95232445 1.27047 -0.54534 1.2694094 -0.10487637 0.9098005 1.3457278 -0.13335735 1.3257543 -0.101537555 -0.930241 0.9433189 -0.79387206 -0.12835243 0.14772028 0.14948887 0.8797283 1.3181922 -0.107185364 -0.79219544 -0.92681634 1.0033576
0.5805806 0.9950072 0.24307501 0.14101887 -0.8922798 0.63663775 1.0051409 0.24939704 -0.8912082 0.253222 0.5993074 0.86338186 -0.11604774 1.2672315 -0.5848132 -0.13729128 0.98455954 -0.5884209 0.6172845 1.3335408 -0.1356349 0.6134441 1.3545692 0.14855057 0.63927376 -0.90984476 0.9137145 0.64991945 0.23912328 0.9518273 1.2697215 -0.5445789 1.2686611 -0.104450196 0.9093993 1.3450224 -0.13294104 1.3250251 -0.101110846 -0.92924273 0.94282794 -0.7929747 -0.12793422 0.14795732 0.1497227 0.87931913 1.3174798 -0.10676089 -0.7912965 -0.9258309 1.0029197
0.5815816 0.99454015 0.2432468 0.14124042 -0.89125717 0.63649505 1.0046971 0.24955177 -0.8901837 0.2534017 0.5991334 0.86295503 -0.11562505 1.2664971 -0.5840706 -0.13688463 0.9841034 -0.58767664 0.6171248 1.3328043 -0.13522094 0.6132874 1.3538494 0.14878058 0.6391566 -0.90884554 0.91334766 0.6497949 0.23928213 0.9513315 1.268975 -0.54381895 1.2679132 -0.104023874 0.90899837 1.3443174 -0.13252386 1.3242965 -0.10068411 -0.9282446 0.9423375 -0.79207766 -0.12751615 0.14819431 0.14995646 0.87891006 1.3167678 -0.106336385 -0.7903981 -0.9248458 1.0024825
0.5825826 0.99407303 0.24341834 0.14146161 -0.89023596 0.6363516 1.0042535 0.24970609 -0.8891597 0.2535805 0.5989594 0.86252886 -0.1152035 1.2657636 -0.5833287 -0.13647866 0.9836465 -0.5869331 0.6169651 1.332069 -0.13480753 0.6131307 1.3531305 0.14901018 0.6390396 -0.9078472 0.9129809 0.6496701 0.23944068 0.9508357 1.2682295 -0.5430602 1.2671666 -0.10359877 0.9085976 1.3436135 -0.13210773 1.3235694 -0.10025829 -0.9272482 0.94184774 -0.7911821 -0.12709865 0.1484307 0.15018958 0.8785008 1.3160564 -0.10591334 -0.78950065 -0.92386174 1.0020453
0.5835836 0.9936069 0.24358875 0.14168262 -0.8892164 0.6362078 1.0038103 0.24986005 -0.88813746 0.25375956 0.59878516 0.86210287 -0.114782065 1.2650305 -0.5825879 -0.13607296 0.9831902 -0.58619034 0.6168052 1.331335 -0.1343945 0.6129737 1.352412 0.14923954 0.6389219 -0.90685 0.912614 0.6495441 0.23959857 0.9503406 1.2674845 -0.54230237 1.2664211 -0.103174 0.90819675 1.3429098 -0.13169193 1.322843 -0.09983298 -0.9262524 0.9413584 -0.7902867 -0.12668183 0.1486668 0.15042287 0.87809247 1.315346 -0.105490685 -0.788604 -0.9228789 1.001608
0.5845846 0.9931408 0.24375969 0.14190328 -0.88819724 0.63606447 1.0033673 0.25001317 -0.88711524 0.25393832 0.59861183 0.86167735 -0.11436093 1.2642987 -0.5818471 -0.13566744 0.9827341 -0.5854481 0.6166452 1.3306017 -0.13398153 0.61281663 1.3516947 0.14946836 0.6388043 -0.90585387 0.9122471 0.64941853 0.23975652 0.94984615 1.2667409 -0.54154503 1.2656767 -0.102749616 0.9077964 1.3422067 -0.13127667 1.3221173 -0.0994083 -0.9252575 0.9408698 -0.7893926 -0.12626523 0.14890271 0.15065569 0.87768435 1.314636 -0.10506818 -0.7877083 -0.92189664 1.0011712
0.5855856 0.99267495 0.24393034 0.14212382 -0.8871793 0.63592017 1.0029247 0.2501657 -0.8860955 0.25411642 0.5984374 0.8612527 -0.11394045 1.2635677 -0.5811076 -0.13526204 0.9822782 -0.58470666 0.61648524 1.329869 -0.13356912 0.6126597 1.3509779 0.14969665 0.63868606 -0.9048585 0.911881 0.64929277 0.239914 0.9493527 1.2659979 -0.540789 1.2649332 -0.10232562 0.9073963 1.3415046 -0.13086098 1.3213927 -0.0989843 -0.9242642 0.9403815 -0.7884987 -0.12584925 0.14913827 0.15088785 0.8772766 1.3139267 -0.104646504 -0.78681296 -0.92091566 1.0007342
0.5865866 0.99221003 0.24410033 0.1423437 -0.88616323 0.63577604 1.0024823 0.2503183 -0.8850764 0.25429434 0.59826374 0.8608282 -0.113520086 1.262838 -0.5803692 -0.13485748 0.9818227 -0.5839665 0.61632466 1.329138 -0.13315728 0.61250234 1.3502622 0.149925 0.63856775 -0.9038645 0.9115145 0.6491667 0.2400716 0.94885975 1.265256 -0.5400339 1.264191 -0.101902366 0.9069969 1.3408023 -0.13044679 1.3206687 -0.09856033 -0.9232719 0.93989414 -0.7876059 -0.12543342 0.14937359 0.15112 0.8768694 1.3132182 -0.10422519 -0.785919 -0.91993576 1.0002979
0.5875876 0.9917454 0.24427032 0.14256346 -0.885147 0.63563156 1.0020399 0.25046968 -0.8840581 0.2544716 0.59809005 0.86040473 -0.11310005 1.2621089 -0.57963145 -0.1344532 0.9813673 -0.58322704 0.61616445 1.3284078 -0.13274515 0.612345 1.3495474 0.15015304 0.6384493 -0.9028714 0.9111483 0.6490402 0.24022865 0.94836754 1.2645155 -0.5392798 1.2634498 -0.10147935 0.90659755 1.3401016 -0.1300323 1.3199458 -0.09813702 -0.92228013 0.9394076 -0.78671426 -0.12501794 0.14960879 0.15135181 0.8764623 1.3125107 -0.10380462 -0.78502595 -0.9189565 0.9998613
0.5885886 0.99128103 0.24443936 0.14278352 -0.8841327 0.6354867 1.0015988 0.25062126 -0.88304126 0.25464875 0.59791577 0.85998124 -0.11268079 1.2613802 -0.5788938 -0.13404855 0.9809133 -0.5824882 0.61600405 1.3276778 -0.13233393 0.6121876 1.3488331 0.15038091 0.6383304 -0.9018797 0.91078186 0.64891285 0.24038517 0.9478757 1.2637758 -0.53852665 1.2627094 -0.101056755 0.90619826 1.3394015 -0.12961817 1.3192234 -0.09771466 -0.92128915 0.93892133 -0.78582346 -0.124602884 0.14984292 0.15158314 0.8760562 1.3118032 -0.103384465 -0.7841333 -0.9179781 0.9994251
0.5895896 0.9908172 0.24460852 0.14300293 -0.8831189 0.6353418 1.0011572 0.25077128 -0.8820256 0.2548254 0.59774184 0.8595581 -0.11226183 1.2606529 -0.578158 -0.13364494 0.98045826 -0.58175033 0.61584324 1.3269492 -0.13192278 0.61203045 1.3481201 0.15060788 0.63821125 -0.9008886 0.91041577 0.648786 0.24054158 0.94738495 1.2630371 -0.5377743 1.26197 -0.10063502 0.90579873 1.3387014 -0.12920457 1.3185023 -0.09729251 -0.92029965 0.93843603 -0.7849332 -0.12418842 0.15007764 0.15181458 0.87565005 1.311097 -0.10296497 -0.78324145 -0.9170014 0.99898887
0.5905906 0.99035406 0.24477762 0.14322203 -0.8821068 0.635197 1.0007162 0.2509212 -0.8810112 0.25500202 0.59756804 0.85913664 -0.11184299 1.2599262 -0.5774226 -0.13324124 0.98000455 -0.58101344 0.6156827 1.3262216 -0.13151169 0.61187303 1.3474069 0.15083492 0.63809144 -0.89989895 0.91005003 0.6486583 0.24069732 0.94689447 1.2622995 -0.53702325 1.2612319 -0.10021341 0.9054003 1.3380022 -0.12879142 1.3177819 -0.09687078 -0.91931105 0.93795097 -0.7840433 -0.12377393 0.15031207 0.15204543 0.87524486 1.3103913 -0.10254595 -0.7823504 -0.91602445 0.99855316
0.5915916 0.98989123 0.24494594 0.14344096 -0.8810955 0.63505155 1.0002754 0.2510708 -0.8799973 0.2551778 0.5973942 0.8587144 -0.111424655 1.2592003 -0.5766873 -0.13283792 0.97955084 -0.5802764 0.61552197 1.3254949 -0.1311011 0.61171544 1.3466955 0.15106142 0.6379715 -0.8989092 0.9096845 0.6485306 0.24085343 0.94640446 1.2615627 -0.5362725 1.2604947 -0.09979215 0.905002 1.3373033 -0.128378 1.3170623 -0.09644973 -0.9183234 0.9374669 -0.78315425 -0.123360306 0.1505462 0.15227592 0.8748394 1.3096863 -0.10212743 -0.7814605 -0.9150499 0.9981171
0.5925926 0.9894285 0.24511397 0.14365971 -0.88008547 0.6349062 0.9998343 0.2512198 -0.87898517 0.2553535 0.59722024 0.85829306 -0.11100659 1.258475 -0.5759533 -0.13243446 0.97909725 -0.57954055 0.61536133 1.3247693 -0.13069075 0.6115576 1.3459846 0.15128773 0.6378517 -0.8979214 0.90931845 0.64840245 0.24100852 0.94591576 1.2608268 -0.5355227 1.2597585 -0.09937164 0.9046035 1.3366051 -0.1279653 1.3163433 -0.09602946 -0.9173364 0.93698305 -0.7822665 -0.122947276 0.15077978 0.15250635 0.87443477 1.3089817 -0.1017102 -0.7805714 -0.91407526 0.9976818
0.5935936 0.98896694 0.2452817 0.1438784 -0.8790763 0.6347605 0.9993937 0.25136858 -0.87797374 0.25552905 0.5970466 0.85787284 -0.11058903 1.257751 -0.5752204 -0.13203174 0.97864455 -0.5788059 0.61520016 1.3240442 -0.13028085 0.61139965 1.3452747 0.15151393 0.6377313 -0.8969341 0.90895283 0.6482739 0.24116361 0.94542766 1.260092 -0.53477424 1.2590235 -0.09895146 0.9042061 1.3359079 -0.12755328 1.3156255 -0.09560934 -0.9163509 0.9364998 -0.78137904 -0.12253404 0.15101314 0.15273643 0.8740306 1.3082778 -0.10129234 -0.77968276 -0.913102 0.9972464
0.5945946 0.9885051 0.24544954 0.14409685 -0.87806815 0.63461435 0.9989542 0.25151616 -0.8769634 0.25570393 0.5968724 0.8574523 -0.110171854 1.2570275 -0.57448757 -0.1316294 0.9781916 -0.57807153 0.61503935 1.3233204 -0.12987137 0.611242 1.3445648 0.15173954 0.6376107 -0.8959483 0.90858734 0.6481453 0.24131858 0.9449399 1.2593579 -0.5340265 1.258289 -0.098531544 0.903808 1.3352109 -0.12714133 1.3149085 -0.09518933 -0.9153664 0.9360176 -0.78049266 -0.122121334 0.15124655 0.15296614 0.8736267 1.3075745 -0.100875676 -0.778795 -0.9121295 0.9968111
0.5955956 0.9880441 0.24561661 0.14431483 -0.8770607 0.6344684 0.9985143 0.2516634 -0.87595373 0.25587833 0.5966987 0.85703266 -0.10975486 1.2563051 -0.57375586 -0.1312271 0.97773945 -0.577338 0.61487824 1.3225975 -0.1294621 0.6110843 1.3438568 0.15196478 0.6374898 -0.8949629 0.90822196 0.6480162 0.24147314 0.9444529 1.2586248 -0.53327936 1.257556 -0.09811199 0.9034108 1.3345146 -0.1267294 1.3141923 -0.09477055 -0.9143823 0.93553585 -0.77960724 -0.12170893 0.15147966 0.15319562 0.873223 1.306872 -0.10045889 -0.7779075 -0.9111581 0.9963765
0.5965966 0.9875835 0.24578369 0.14453268 -0.87605476 0.6343219 0.998075 0.25181037 -0.8749459 0.2560526 0.5965251 0.85661334 -0.109338045 1.2555832 -0.57302487 -0.13082516 0.9772871 -0.5766052 0.61471736 1.3218756 -0.12905267 0.6109264 1.3431487 0.15219021 0.63736844 -0.89397866 0.9078573 0.64788693 0.24162763 0.94396675 1.2578928 -0.5325335 1.2568238 -0.09769267 0.90301394 1.3338187 -0.12631813 1.3134768 -0.09435174 -0.9133996 0.93505466 -0.77872187 -0.121296585 0.15171242 0.15342492 0.8728204 1.3061705 -0.100043386 -0.77702117 -0.9101873 0.99594176
0.5975976 0.9871233 0.2459501 0.1447506 -0.8750496 0.63417566 0.99763584 0.25195652 -0.8739382 0.25622636 0.5963512 0.85619503 -0.10892174 1.2548622 -0.5722946 -0.13042292 0.9768351 -0.5758734 0.61455584 1.3211539 -0.12864402 0.6107684 1.3424416 0.15241438 0.6372472 -0.8929957 0.90749204 0.6477575 0.24178135 0.94348073 1.2571615 -0.53178823 1.2560922 -0.09727442 0.9026168 1.333124 -0.12590685 1.3127624 -0.09393361 -0.91241705 0.9345741 -0.7778381 -0.120885074 0.15194446 0.15365356 0.87241757 1.3054692 -0.09962782 -0.776136 -0.9092172 0.99550724
0.5985986 0.9866632 0.24611634 0.14496815 -0.87404555 0.6340286 0.9971971 0.25210267 -0.87293196 0.25639993 0.5961777 0.855777 -0.108505785 1.2541419 -0.5715651 -0.13002175 0.97638404 -0.5751416 0.6143946 1.3204336 -0.12823531 0.61061025 1.3417354 0.15263951 0.6371254 -0.8920132 0.9071271 0.64762783 0.24193537 0.94299614 1.2564309 -0.53104347 1.2553617 -0.096856296 0.9022206 1.3324294 -0.12549612 1.3120483 -0.093515545 -0.9114362 0.9340942 -0.77695453 -0.12047416 0.15217698 0.15388232 0.8720154 1.3047686 -0.099213004 -0.77525115 -0.90824807 0.9950727
0.5995996 0.98620415 0.24628252 0.14518553 -0.87304217 0.6338816 0.99675834 0.252248 -0.8719264 0.2565735 0.5960042 0.8553593 -0.108089805 1.2534223 -0.5708363 -0.12961972 0.9759331 -0.57441103 0.6142331 1.3197142 -0.12782657 0.61045265 1.3410299 0.15286356 0.63700354 -0.8910319 0.90676236 0.64749753 0.24208885 0.9425115 1.2557014 -0.5303 1.2546322 -0.09643808 0.9018247 1.3317348 -0.12508518 1.3113356 -0.09309846 -0.9104556 0.9336148 -0.7760716 -0.12006307 0.15240902 0.15411073 0.8716143 1.3040686 -0.09879875 -0.77436674 -0.90728045 0.99463844
0.6006006 0.98574513 0.24644816 0.14540261 -0.87204015 0.6337343 0.9963205 0.2523929 -0.87092227 0.2567461 0.59583056 0.8549427 -0.10767469 1.2527034 -0.57010806 -0.12921834 0.9754823 -0.5736811 0.61407185 1.318996 -0.12741861 0.61029446 1.340325 0.15308762 0.6368815 -0.89005107 0.9063972 0.6473673 0.24224252 0.9420275 1.2549729 -0.5295571 1.2539039 -0.09602037 0.901428 1.3310418 -0.124675095 1.3106232 -0.092681825 -0.9094764 0.9331363 -0.77518916 -0.11965233 0.1526407 0.15433908 0.8712128 1.3033692 -0.09838495 -0.77348363 -0.90631294 0.9942048
0.6016016 0.98528683 0.24661338 0.14561999 -0.87103856 0.633587 0.9958828 0.252537 -0.86991906 0.2569186 0.5956571 0.85452604 -0.10725927 1.2519852 -0.56938064 -0.12881768 0.975032 -0.5729517 0.61391056 1.3182783 -0.1270105 0.61013645 1.3396215 0.1533109 0.63675845 -0.88907146 0.9060334 0.64723635 0.24239528 0.9415449 1.2542455 -0.5288153 1.2531762 -0.09560305 0.90103287 1.330349 -0.12426472 1.3099122 -0.09226531 -0.9084978 0.9326582 -0.7743079 -0.11924201 0.15287268 0.1545667 0.8708121 1.3026701 -0.09797144 -0.77260035 -0.9053469 0.99377084
0.6026026 0.98482895 0.24677837 0.14583665 -0.87003875 0.6334398 0.99544525 0.25268108 -0.8689171 0.25709087 0.595484 0.85411036 -0.106844336 1.2512679 -0.56865406 -0.12841666 0.9745819 -0.57222295 0.613749 1.3175619 -0.126603 0.60997856 1.3389181 0.15353435 0.63663626 -0.88809294 0.9056687 0.64710534 0.24254823 0.9410622 1.2535187 -0.5280741 1.2524498 -0.09518665 0.90063727 1.3296565 -0.12385526 1.3092016 -0.09184921 -0.90752053 0.93218076 -0.7734269 -0.11883217 0.15310389 0.15479422 0.8704117 1.3019723 -0.09755868 -0.7717183 -0.90438116 0.99333704
0.6036036 0.98437107 0.2469433 0.14605302 -0.8690393 0.6332919 0.99500763 0.25282395 -0.8679155 0.25726265 0.59531033 0.85369503 -0.106429815 1.2505513 -0.5679281 -0.12801582 0.9741325 -0.5714954 0.6135874 1.3168459 -0.12619519 0.6098204 1.3382157 0.15375769 0.6365132 -0.88711524 0.90530455 0.6469741 0.24270082 0.9405805 1.2527925 -0.5273337 1.2517239 -0.09477016 0.9002417 1.3289644 -0.12344554 1.3084917 -0.09143388 -0.90654385 0.93170416 -0.7725469 -0.11842251 0.1533351 0.15502137 0.87001157 1.3012741 -0.097146034 -0.7708373 -0.9034167 0.9929037
0.6046046 0.98391414 0.2471078 0.14626998 -0.868041 0.6331441 0.99457085 0.25296682 -0.8669152 0.25743377 0.595137 0.8532804 -0.10601568 1.2498355 -0.5672025 -0.12761557 0.97368336 -0.570768 0.61342597 1.3161305 -0.12578827 0.60966206 1.3375137 0.15398026 0.6363901 -0.8861384 0.90494025 0.6468426 0.2428528 0.94009924 1.2520672 -0.5265939 1.250999 -0.09435421 0.8998469 1.3282733 -0.123036444 1.3077829 -0.09101853 -0.90556854 0.931228 -0.77166796 -0.11801326 0.15356618 0.15524846 0.86961246 1.300577 -0.096734345 -0.76995695 -0.9024534 0.99247044
0.6056056 0.98345757 0.24727225 0.14648598 -0.8670434 0.63299596 0.9941341 0.25310922 -0.86591566 0.2576052 0.594964 0.85286623 -0.1056017 1.2491204 -0.56647825 -0.12721515 0.9732343 -0.5700417 0.61326444 1.3154168 -0.12538108 0.60950375 1.3368129 0.15420306 0.63626677 -0.88516253 0.9045763 0.64671063 0.24300516 0.93961895 1.2513435 -0.5258552 1.2502756 -0.09393859 0.8994527 1.3275831 -0.122628 1.3070743 -0.09060389 -0.9045934 0.9307523 -0.77078927 -0.117604345 0.15379679 0.1554749 0.86921364 1.2998807 -0.096322805 -0.769077 -0.90149057 0.9920378
0.6066066 0.98300123 0.24743605 0.1467027 -0.86604655 0.6328477 0.9936979 0.25325114 -0.8649169 0.25777543 0.59479105 0.85245246 -0.105187416 1.2484063 -0.5657543 -0.1268149 0.97278583 -0.56931597 0.61310303 1.314704 -0.12497407 0.60934585 1.3361133 0.15442538 0.63614273 -0.88418746 0.90421283 0.64657885 0.24315721 0.9391395 1.250621 -0.5251171 1.2495527 -0.09352276 0.8990587 1.3268931 -0.12221879 1.3063672 -0.090189755 -0.90361905 0.9302776 -0.7699112 -0.11719549 0.15402752 0.15570205 0.8688153 1.2991852 -0.09591177 -0.76819736 -0.9005286 0.99160504
0.6076076 0.9825458 0.24759984 0.14691865 -0.86505157 0.6326994 0.99326205 0.25339234 -0.86392 0.2579459 0.59461796 0.85203934 -0.10477403 1.2476931 -0.56503105 -0.1264149 0.9723377 -0.5685906 0.61294127 1.3139914 -0.12456736 0.6091874 1.3354133 0.15464741 0.63601923 -0.883213 0.90384924 0.64644665 0.24330848 0.93866014 1.2498983 -0.5243801 1.2488307 -0.09310776 0.8986646 1.3262036 -0.121810436 1.3056608 -0.08977568 -0.90264606 0.92980325 -0.76903415 -0.11678743 0.15425777 0.15592813 0.86841697 1.2984904 -0.095500976 -0.7673189 -0.8995675 0.99117285
0.6086086 0.9820905 0.2477634 0.14713448 -0.864057 0.6325509 0.9928262 0.25353312 -0.86292326 0.258116 0.5944449 0.85162663 -0.104361 1.2469801 -0.5643084 -0.12601471 0.9718902 -0.5678662 0.6127794 1.3132801 -0.124160826 0.60902977 1.3347149 0.15486902 0.6358955 -0.8822398 0.9034861 0.64631426 0.24346006 0.9381821 1.2491769 -0.5236436 1.2481092 -0.09269327 0.8982711 1.3255143 -0.121402204 1.3049552 -0.08936229 -0.9016739 0.9293299 -0.76815706 -0.1163789 0.15448785 0.15615416 0.86801946 1.2977955 -0.095091105 -0.7664412 -0.898607 0.9907406
0.6096096 0.9816357 0.24792624 0.14735001 -0.86306363 0.63240206 0.9923911 0.2536738 -0.86192775 0.258286 0.5942723 0.85121495 -0.10394797 1.246268 -0.5635869 -0.125615 0.9714428 -0.5671424 0.6126176 1.3125696 -0.12375495 0.60887146 1.334017 0.15509039 0.63577074 -0.8812679 0.9031228 0.64618105 0.24361092 0.9377041 1.2484558 -0.5229081 1.2473891 -0.09227878 0.89787734 1.324826 -0.12099439 1.3042502 -0.08894941 -0.90070236 0.9288566 -0.7672813 -0.115971625 0.1547175 0.15637958 0.8676223 1.297102 -0.09468162 -0.7655642 -0.89764804 0.990309
0.6106106 0.98118126 0.24808896 0.14756548 -0.8620709 0.63225317 0.9919562 0.2538135 -0.86093354 0.25845504 0.5940994 0.850804 -0.103535235 1.2455572 -0.56286573 -0.12521577 0.9709957 -0.56641895 0.61245584 1.31186 -0.12334901 0.60871315 1.33332 0.1553117 0.6356463 -0.8802957 0.9027601 0.6460483 0.24376178 0.93722725 1.2477367 -0.5221732 1.2466704 -0.091864824 0.8974844 1.3241383 -0.120586574 1.3035461 -0.0885368 -0.89973253 0.9283848 -0.7664059 -0.115564406 0.15494782 0.15660489 0.86722577 1.2964084 -0.0942722 -0.7646877 -0.89668953 0.9898772
0.6116116 0.9807272 0.24825156 0.14778101 -0.8610792 0.632104 0.9915216 0.25395316 -0.8599396 0.2586239 0.59392715 0.85039276 -0.10312253 1.2448468 -0.5621451 -0.12481624 0.97054935 -0.5656967 0.6122943 1.311151 -0.12294322 0.6085554 1.3326241 0.15553242 0.63552165 -0.87932515 0.90239716 0.64591515 0.24391246 0.93675065 1.2470179 -0.5214388 1.2459521 -0.09145105 0.89709175 1.3234512 -0.120179296 1.3028426 -0.08812469 -0.89876294 0.9279132 -0.7655315 -0.115157366 0.15517718 0.15683013 0.8668299 1.295716 -0.0938634 -0.7638122 -0.89573216 0.98944545
0.6126126 0.98027396 0.24841392 0.14799643 -0.86008805 0.631955 0.99108744 0.25409216 -0.8589473 0.25879288 0.5937544 0.8499825 -0.10271102 1.2441369 -0.5614257 -0.12441689 0.9701031 -0.5649748 0.61213213 1.3104434 -0.12253785 0.60839677 1.3319283 0.15575325 0.635397 -0.8783556 0.90203434 0.64578134 0.24406308 0.93627524 1.2463 -0.5207054 1.2452351 -0.09103781 0.89669955 1.3227646 -0.11977208 1.3021405 -0.087712795 -0.897794 0.9274422 -0.76465774 -0.114750385 0.15540653 0.15705526 0.8664342 1.2950239 -0.093455136 -0.76293707 -0.8947753 0.9890146
0.6136136 0.9798211 0.24857575 0.14821118 -0.8590991 0.6318059 0.9906536 0.2542305 -0.8579562 0.25896114 0.59358215 0.84957284 -0.10229856 1.2434282 -0.560707 -0.1240181 0.9696575 -0.56425375 0.6119703 1.3097365 -0.12213245 0.6082388 1.3312342 0.1559735 0.63527185 -0.87738746 0.90167236 0.6456479 0.24421299 0.93579996 1.2455832 -0.5199731 1.2445183 -0.09062499 0.89630735 1.3220792 -0.11936495 1.3014389 -0.08730161 -0.89682645 0.92697215 -0.76378524 -0.11434406 0.15563554 0.15727991 0.86603904 1.2943332 -0.09304729 -0.76206315 -0.8938195 0.9885838
0.6146146 0.9793693 0.24873698 0.14842582 -0.85811 0.6316562 0.99021995 0.25436848 -0.85696524 0.2591288 0.59340966 0.8491639 -0.10188693 1.2427204 -0.5599886 -0.12361926 0.96921223 -0.5635334 0.61180866 1.3090305 -0.12172723 0.608081 1.3305402 0.15619355 0.63514614 -0.87641954 0.9013101 0.64551383 0.24436301 0.9353256 1.2448674 -0.5192414 1.2438033 -0.090212256 0.8959162 1.3213935 -0.11895853 1.3007377 -0.08689076 -0.8958596 0.9265027 -0.7629131 -0.113937885 0.15586478 0.1575042 0.8656441 1.2936424 -0.09263983 -0.76118916 -0.8928648 0.98815334
0.6156156 0.97891736 0.24889892 0.14864045 -0.85712177 0.6315069 0.989787 0.254506 -0.8559758 0.25929677 0.59323776 0.84875536 -0.101475894 1.2420131 -0.559271 -0.123220086 0.9687671 -0.5628135 0.6116469 1.3083254 -0.121322185 0.60792303 1.3298469 0.1564132 0.6350212 -0.87545234 0.9009484 0.6453794 0.24451262 0.93485236 1.2441523 -0.51851034 1.2430888 -0.0898 0.8955246 1.3207086 -0.11855167 1.3000382 -0.08648008 -0.8948937 0.92603385 -0.76204133 -0.11353174 0.15609366 0.1577282 0.86525 1.2929525 -0.09223282 -0.7603164 -0.8919101 0.9877231
0.6166166 0.9784659 0.24906003 0.14885533 -0.8561355 0.63135725 0.98935413 0.25464326 -0.85498714 0.2594639 0.5930658 0.8483472 -0.1010645 1.2413068 -0.5585541 -0.12282151 0.968323 -0.5620945 0.61148506 1.307621 -0.12091756 0.6077648 1.329155 0.15663296 0.63489586 -0.8744867 0.9005866 0.64524525 0.2446624 0.9343794 1.243438 -0.5177803 1.242375 -0.08938795 0.8951341 1.3200251 -0.11814588 1.2993389 -0.08607012 -0.89392877 0.92556596 -0.76117045 -0.11312646 0.15632212 0.15795225 0.8648566 1.2922634 -0.09182632 -0.759444 -0.8909573 0.9872933
0.6176176 0.9780154 0.24922091 0.14906985 -0.8551495 0.6312073 0.9889221 0.25477976 -0.85399944 0.25963074 0.5928936 0.84794027 -0.10065365 1.2406012 -0.5578381 -0.12242335 0.96787924 -0.5613761 0.61132336 1.3069181 -0.12051311 0.6076066 1.3284633 0.15685225 0.6347699 -0.87352157 0.9002253 0.645111 0.24481142 0.93390715 1.2427251 -0.5170507 1.2416631 -0.0889765 0.8947432 1.3193415 -0.1177398 1.2986408 -0.08566022 -0.8929642 0.92509824 -0.7603004 -0.112721026 0.1565507 0.15817606 0.8644635 1.2915745 -0.091419995 -0.758573 -0.890005 0.9868636
0.6186186 0.97756505 0.24938148 0.14928395 -0.8541641 0.63105744 0.98849034 0.25491577 -0.8530132 0.25979745 0.5927218 0.84753317 -0.10024294 1.2398962 -0.55712235 -0.12202513 0.96743554 -0.56065845 0.6111616 1.3062156 -0.1201089 0.60744894 1.3277727 0.15707135 0.6346439 -0.8725575 0.8998639 0.6449761 0.24496055 0.93343556 1.2420126 -0.516322 1.2409514 -0.08856532 0.89435303 1.3186587 -0.11733425 1.2979431 -0.085250854 -0.8920016 0.9246313 -0.7594309 -0.11231658 0.15677881 0.15839905 0.86407095 1.2908866 -0.091014326 -0.75770235 -0.88905376 0.9864343
0.6196196 0.977115 0.2495417 0.14949846 -0.8531805 0.6309074 0.9880587 0.2550518 -0.8520274 0.25996405 0.5925499 0.8471273 -0.09983292 1.2391922 -0.55640763 -0.121626645 0.9669925 -0.55994165 0.6109998 1.3055139 -0.119704545 0.60729086 1.3270826 0.15729004 0.6345179 -0.87159383 0.8995034 0.6448412 0.24510962 0.932965 1.241301 -0.51559407 1.240241 -0.08815372 0.8939631 1.3179767 -0.11692843 1.2972467 -0.08484179 -0.8910395 0.9241656 -0.7585623 -0.111911476 0.15700698 0.15862238 0.8636785 1.2901995 -0.090609044 -0.7568325 -0.8881029 0.9860056
0.6206206 0.9766658 0.24970156 0.14971179 -0.8521973 0.63075733 0.9876276 0.2551871 -0.85104287 0.26013 0.5923784 0.84672165 -0.099422276 1.2384889 -0.5556932 -0.121228874 0.96655 -0.5592249 0.61083794 1.3048139 -0.11930063 0.60713303 1.3263934 0.15750831 0.63439184 -0.87063104 0.89914274 0.64470613 0.24525785 0.9324945 1.2405908 -0.51486677 1.239531 -0.08774364 0.8935733 1.3172952 -0.116523325 1.2965508 -0.08443338 -0.8900783 0.92370045 -0.75769424 -0.11150712 0.15723467 0.15884507 0.86328727 1.2895135 -0.09020436 -0.755963 -0.8871529 0.9855771
0.6216216 0.9762168 0.24986172 0.14992613 -0.8512151 0.63060707 0.98719704 0.25532228 -0.85005903 0.26029593 0.5922071 0.8463166 -0.099012494 1.2377868 -0.5549797 -0.120830745 0.96610796 -0.5585091 0.6106763 1.3041137 -0.11889687 0.6069751 1.3257055 0.15772676 0.6342657 -0.8696697 0.8987826 0.6445707 0.24540645 0.93202484 1.2398813 -0.51414055 1.2388227 -0.08733308 0.89318436 1.3166146 -0.11611825 1.2958562 -0.084025145 -0.88911724 0.92323524 -0.7568269 -0.11110303 0.15746242 0.15906775 0.8628962 1.2888273 -0.08979958 -0.75509477 -0.8862038 0.985149
0.6226226 0.9757688 0.25002104 0.15013927 -0.85023385 0.6304566 0.98676693 0.2554568 -0.84907633 0.26046115 0.5920354 0.8459121 -0.0986028 1.2370853 -0.55426675 -0.12043303 0.96566606 -0.5577942 0.6105144 1.3034153 -0.11849338 0.60681754 1.3250178 0.15794474 0.6341388 -0.8687088 0.89842254 0.64443517 0.2455548 0.9315562 1.2391722 -0.513415 1.2381148 -0.0869233 0.8927953 1.3159342 -0.115713686 1.2951621 -0.08361733 -0.8881581 0.92277145 -0.7559599 -0.110699296 0.15769035 0.15928978 0.86250556 1.2881422 -0.08939543 -0.75422716 -0.8852564 0.984721
0.6236236 0.97532094 0.2501803 0.15035284 -0.8492539 0.63030636 0.9863368 0.25559103 -0.8480945 0.26062614 0.59186447 0.8455086 -0.098193526 1.2363846 -0.55355513 -0.12003571 0.965225 -0.55707985 0.61035293 1.3027173 -0.118090004 0.60665977 1.3243315 0.1581626 0.63401246 -0.86774945 0.89806235 0.64429975 0.24570274 0.93108845 1.238465 -0.5126901 1.2374083 -0.08651295 0.8924074 1.3152548 -0.11530888 1.2944686 -0.08320975 -0.88719934 0.92230844 -0.75509405 -0.11029586 0.15791732 0.15951246 0.86211556 1.2874576 -0.08899206 -0.75336015 -0.884309 0.9842933
0.6246246 0.97487354 0.2503395 0.15056628 -0.8482747 0.6301557 0.9859072 0.25572455 -0.84711397 0.26079053 0.5916933 0.845105 -0.09778452 1.2356844 -0.5528438 -0.119638145 0.9647845 -0.5563661 0.6101911 1.3020203 -0.11768699 0.60650206 1.3236456 0.1583798 0.63388574 -0.8667906 0.89770305 0.6441634 0.24585032 0.93062097 1.237758 -0.51196605 1.2367021 -0.086103916 0.8920187 1.3145757 -0.11490446 1.2937763 -0.08280289 -0.88624144 0.9218463 -0.7542293 -0.10989219 0.15814412 0.15973401 0.86172616 1.2867739 -0.088588595 -0.7524935 -0.88336235 0.98386633
0.6256256 0.974427 0.25049818 0.15077955 -0.8472966 0.6300048 0.9854786 0.2558577 -0.8461341 0.26095545 0.5915224 0.84470284 -0.09737569 1.2349851 -0.552133 -0.11924097 0.9643442 -0.555653 0.6100296 1.3013242 -0.117284 0.60634446 1.32296 0.15859723 0.6337589 -0.86583245 0.89734393 0.64402753 0.24599785 0.93015456 1.237052 -0.5112425 1.2359977 -0.08569491 0.8916312 1.3138974 -0.11450049 1.2930846 -0.08239606 -0.8852848 0.9213841 -0.7533647 -0.1094895 0.15837151 0.15995568 0.8613367 1.2860911 -0.08818558 -0.7516281 -0.8824172 0.9834393
0.6266266 0.973981 0.2506566 0.15099227 -0.8463192 0.6298543 0.9850497 0.25599045 -0.8451556 0.2611192 0.59135175 0.8443011 -0.09696692 1.234287 -0.5514229 -0.11884391 0.96390486 -0.5549408 0.60986805 1.3006294 -0.11688113 0.60618675 1.3222765 0.15881419 0.6336319 -0.86487556 0.8969848 0.64389145 0.2461456 0.92968863 1.236347 -0.51052 1.2352935 -0.08528656 0.8912444 1.3132199 -0.11409676 1.2923942 -0.08199006 -0.8843289 0.9209231 -0.7525009 -0.10908693 0.15859824 0.16017693 0.86094844 1.2854089 -0.087783396 -0.75076294 -0.8814727 0.98301315
0.6276276 0.9735359 0.25081486 0.15120512 -0.8453433 0.6297034 0.98462164 0.25612295 -0.84417784 0.26128298 0.5911809 0.84389967 -0.09655836 1.2335902 -0.5507139 -0.11844656 0.96346575 -0.55422896 0.6097062 1.2999347 -0.11647886 0.60602903 1.3215926 0.1590308 0.6335047 -0.8639198 0.8966258 0.64375484 0.24629253 0.9292234 1.2356431 -0.5097981 1.2345909 -0.08487794 0.8908571 1.3125433 -0.11369306 1.2917042 -0.081584096 -0.88337314 0.9204625 -0.75163805 -0.1086846 0.1588248 0.16039789 0.8605607 1.284727 -0.087381184 -0.749899 -0.8805288 0.9825872
0.6286286 0.97309023 0.25097287 0.15141773 -0.8443675 0.6295523 0.9841943 0.2562548 -0.84320086 0.26144636 0.5910105 0.8434989 -0.09615034 1.232893 -0.55000496 -0.11804989 0.9630269 -0.55351794 0.6095448 1.2992413 -0.11607641 0.60587186 1.3209103 0.15924722 0.6333773 -0.8629643 0.89626765 0.6436182 0.24643975 0.9287586 1.2349404 -0.5090769 1.2338886 -0.08446956 0.89047056 1.3118671 -0.113289416 1.291015 -0.08117849 -0.8824192 0.92000294 -0.7507759 -0.10828215 0.15905106 0.16061878 0.86017317 1.284046 -0.086979866 -0.7490357 -0.8795863 0.9821613
0.6296296 0.97264594 0.25113052 0.15163034 -0.843393 0.6294018 0.9837669 0.2563864 -0.8422255 0.26160938 0.59084034 0.8430989 -0.095742345 1.2321973 -0.5492971 -0.11765295 0.96258914 -0.55280757 0.60938317 1.2985495 -0.11567396 0.6057147 1.3202283 0.15946323 0.63325024 -0.8620099 0.89590967 0.64348197 0.24658644 0.928295 1.2342381 -0.5083569 1.2331876 -0.08406186 0.8900846 1.3111916 -0.11288634 1.2903271 -0.08077347 -0.8814662 0.9195442 -0.7499143 -0.107880145 0.15927714 0.16083956 0.8597864 1.2833662 -0.08657834 -0.7481729 -0.87864417 0.9817362
0.6306306 0.97220206 0.25128812 0.15184289 -0.8424196 0.6292506 0.9833402 0.25651777 -0.84125036 0.26177257 0.5906699 0.84269947 -0.09533459 1.2315024 -0.54858977 -0.11725634 0.9621513 -0.5520977 0.6092217 1.297858 -0.115272045 0.60555726 1.3195472 0.15967941 0.6331225 -0.86105657 0.895552 0.64334476 0.24673277 0.927832 1.2335367 -0.50763696 1.2324876 -0.0836547 0.88969886 1.3105166 -0.11248353 1.2896397 -0.08036849 -0.8805142 0.9190859 -0.7490531 -0.107478976 0.15950346 0.16105998 0.8594004 1.2826867 -0.0861775 -0.7473108 -0.8777036 0.9813111
0.6316316 0.9717586 0.25144523 0.15205508 -0.8414467 0.6290994 0.982914 0.25664842 -0.8402766 0.26193523 0.5905001 0.84230053 -0.09492719 1.2308085 -0.547883 -0.116859674 0.96171427 -0.55138874 0.6090602 1.2971673 -0.1148704 0.6054001 1.3188677 0.159895 0.63299537 -0.86010385 0.89519423 0.6432081 0.24687892 0.9273697 1.2328367 -0.50691795 1.2317884 -0.083247066 0.88931394 1.3098421 -0.11208069 1.2889534 -0.07996446 -0.8795624 0.9186288 -0.74819314 -0.10707793 0.159729 0.16127986 0.8590143 1.2820082 -0.08577719 -0.7464502 -0.87676316 0.9808868
0.6326326 0.97131556 0.25160223 0.15226686 -0.8404754 0.6289479 0.9824878 0.2567786 -0.8393035 0.2620973 0.5903299 0.8419022 -0.09452027 1.230115 -0.5471774 -0.11646354 0.96127725 -0.55068016 0.60889894 1.2964774 -0.11446875 0.60524297 1.318188 0.16011035 0.6328678 -0.8591525 0.89483726 0.6430707 0.24702537 0.9269079 1.2321371 -0.50619996 1.2310903 -0.08284056 0.8889288 1.3091692 -0.11167824 1.2882677 -0.07956022 -0.87861174 0.91817206 -0.74733377 -0.10667676 0.15995461 0.1614998 0.8586291 1.2813298 -0.085377395 -0.7455892 -0.875824 0.9804628
0.6336336 0.9708732 0.25175905 0.15247875 -0.8395045 0.62879705 0.9820624 0.25690866 -0.8383317 0.26225936 0.5901605 0.84150434 -0.09411305 1.2294227 -0.5464717 -0.11606735 0.9608414 -0.54997236 0.60873747 1.2957885 -0.11406714 0.60508627 1.3175095 0.16032553 0.6327403 -0.85820115 0.89448076 0.6429336 0.2471714 0.92644733 1.2314388 -0.50548244 1.2303932 -0.08243409 0.8885443 1.3084964 -0.11127579 1.2875829 -0.07915646 -0.8776628 0.91771615 -0.74647516 -0.10627577 0.16018009 0.16171926 0.8582446 1.2806525 -0.08497748 -0.7447295 -0.8748855 0.9800394
0.6346346 0.9704313 0.2519151 0.15269041 -0.8385351 0.62864566 0.9816377 0.25703847 -0.8373606 0.26242065 0.58999085 0.8411075 -0.0937064 1.2287312 -0.5457672 -0.1156708 0.9604059 -0.54926527 0.6085763 1.2951008 -0.11366588 0.60492903 1.3168318 0.1605404 0.63261193 -0.85725147 0.8941244 0.64279604 0.24731725 0.9259868 1.2307409 -0.50476587 1.229697 -0.082027495 0.8881601 1.3078243 -0.11087379 1.2868992 -0.078753114 -0.87671375 0.91726094 -0.74561733 -0.10587537 0.1604054 0.16193855 0.8578603 1.279976 -0.08457798 -0.74387014 -0.87394804 0.97961587
0.6356356 0.96999073 0.25207174 0.15290213 -0.8375662 0.6284941 0.98121303 0.25716758 -0.8363913 0.2625823 0.58982134 0.8407112 -0.093299836 1.2280406 -0.5450634 -0.115274966 0.9599711 -0.54855895 0.6084153 1.2944136 -0.11326486 0.60477185 1.3161553 0.16075516 0.6324845 -0.8563027 0.8937681 0.64265853 0.24746263 0.9255276 1.2300446 -0.50404996 1.2290015 -0.08162159 0.8877769 1.3071524 -0.11047155 1.2862155 -0.07835001 -0.8757662 0.9168066 -0.7447604 -0.10547528 0.16063052 0.16215765 0.8574766 1.2793002 -0.0841791 -0.74301213 -0.8730109 0.9791931
0.6366366 0.9695494 0.2522276 0.15311342 -0.83659875 0.6283427 0.980789 0.25729626 -0.83542216 0.26274264 0.58965254 0.8403153 -0.09289378 1.2273507 -0.54435986 -0.11487904 0.95953614 -0.5478533 0.60825396 1.2937275 -0.11286354 0.6046152 1.3154789 0.16096961 0.6323563 -0.85535437 0.8934124 0.6425208 0.24760807 0.92506874 1.2293493 -0.50333476 1.2283075 -0.08121583 0.88739324 1.3064816 -0.11007011 1.2855335 -0.07794744 -0.87481934 0.91635275 -0.7439041 -0.10507524 0.16085511 0.1623767 0.8570938 1.278625 -0.08378038 -0.7421545 -0.8720756 0.97877073
0.6376376 0.96910936 0.25238305 0.15332478 -0.83563197 0.62819105 0.98036534 0.2574247 -0.8344542 0.2629035 0.58948314 0.8399202 -0.09248775 1.2266619 -0.54365736 -0.11448336 0.95910245 -0.54714787 0.6080929 1.2930422 -0.112463474 0.60445833 1.3148037 0.1611836 0.6322282 -0.85440737 0.8930564 0.64238286 0.24775308 0.92461085 1.2286543 -0.50262034 1.2276138 -0.08081058 0.8870106 1.305812 -0.10966849 1.284852 -0.07754502 -0.8738736 0.9159001 -0.74304837 -0.10467583 0.16107976 0.16259527 0.85671127 1.2779508 -0.08338228 -0.74129796 -0.8711404 0.9783488
0.6386386 0.96867007 0.25253868 0.15353608 -0.8346665 0.6280398 0.9799423 0.25755274 -0.8334875 0.26306427 0.5893144 0.83952594 -0.09208214 1.2259736 -0.54295564 -0.11408773 0.9586692 -0.5464438 0.60793185 1.2923584 -0.11206257 0.6043018 1.3141295 0.16139776 0.63210046 -0.8534611 0.8927015 0.6422452 0.24789828 0.92415345 1.2279603 -0.50190634 1.2269216 -0.08040565 0.88662815 1.3051429 -0.109267294 1.2841719 -0.07714331 -0.87292826 0.9154476 -0.742193 -0.10427612 0.16130453 0.16281372 0.8563296 1.2772771 -0.08298442 -0.7404419 -0.8702061 0.97792786
0.6396396 0.9682309 0.25269425 0.1537469 -0.83370095 0.6278882 0.9795196 0.25768083 -0.83252114 0.263224 0.5891454 0.83913195 -0.091676384 1.2252865 -0.5422543 -0.113692194 0.95823616 -0.5457396 0.607771 1.2916743 -0.11166224 0.60414535 1.313456 0.1616112 0.63197255 -0.8525152 0.8923467 0.64210725 0.24804324 0.9236972 1.2272677 -0.5011932 1.2262301 -0.080001116 0.88624614 1.304474 -0.10886645 1.2834922 -0.076741844 -0.87198436 0.9149964 -0.7413385 -0.103877276 0.16152894 0.16303194 0.85594785 1.2766042 -0.082586825 -0.7395866 -0.8692729 0.97750616
0.6406406 0.9677923 0.2528491 0.15395772 -0.8327373 0.6277368 0.97909766 0.2578079 -0.83155656 0.26338387 0.5889771 0.8387383 -0.09127098 1.2246 -0.5415538 -0.11329663 0.95780396 -0.54503644 0.6076098 1.2909923 -0.1112622 0.6039887 1.3127831 0.161825 0.63184416 -0.85157096 0.89199233 0.64196897 0.2481879 0.9232414 1.2265756 -0.50048107 1.2255397 -0.0795961 0.88586485 1.3038058 -0.108465254 1.2828132 -0.07634032 -0.8710415 0.9145454 -0.74048495 -0.10347828 0.161753 0.16324973 0.8555672 1.2759322 -0.08218992 -0.7387317 -0.8683405 0.97708607
0.6416416 0.96735466 0.253004 0.15416831 -0.83177423 0.62758493 0.9786759 0.2579351 -0.8305925 0.2635435 0.5888085 0.83834636 -0.09086609 1.2239147 -0.54085404 -0.11290151 0.95737225 -0.54433405 0.6074488 1.2903105 -0.110862166 0.6038326 1.3121109 0.16203761 0.6317159 -0.85062736 0.89163804 0.6418308 0.24833202 0.92278594 1.2258847 -0.49976948 1.2248502 -0.07919264 0.8854836 1.3031385 -0.10806501 1.2821355 -0.07593948 -0.8700994 0.9140956 -0.73963207 -0.103079736 0.16197705 0.16346723 0.85518706 1.2752609 -0.08179313 -0.7378783 -0.86740935 0.97666574
0.6426426 0.9669174 0.2531587 0.15437895 -0.83081234 0.62743336 0.9782548 0.25806147 -0.8296296 0.2637027 0.58864045 0.8379539 -0.090460956 1.2232299 -0.5401546 -0.11250639 0.9569411 -0.5436319 0.60728854 1.2896297 -0.11046255 0.6036766 1.3114402 0.16225094 0.63158715 -0.84968436 0.8912846 0.6416923 0.24847645 0.9223317 1.2251945 -0.49905843 1.2241617 -0.0787887 0.8851033 1.3024724 -0.10766491 1.2814583 -0.07553905 -0.8691579 0.9136463 -0.73878026 -0.10268128 0.16220051 0.16368484 0.8548076 1.27459 -0.08139667 -0.7370251 -0.8664784 0.9762459
0.6436436 0.9664806 0.25331277 0.15458935 -0.8298514 0.6272817 0.97783446 0.2581877 -0.8286675 0.26386154 0.5884723 0.8375631 -0.0900563 1.2225461 -0.53945595 -0.11211115 0.9565108 -0.54293096 0.6071278 1.2889504 -0.1100626 0.6035204 1.3107702 0.16246372 0.631459 -0.8487427 0.8909314 0.641554 0.24862069 0.92187774 1.2245054 -0.4983485 1.2234739 -0.078385025 0.8847229 1.3018067 -0.10726452 1.2807821 -0.07513872 -0.8682171 0.9131985 -0.7379289 -0.10228312 0.16242445 0.1639021 0.8544285 1.2739205 -0.081000715 -0.7361723 -0.8655485 0.9758265
0.6446446 0.9660443 0.25346696 0.15479994 -0.8288913 0.62712985 0.9774141 0.25831407 -0.8277069 0.2640202 0.5883046 0.83717215 -0.089652 1.2218632 -0.538758 -0.11171624 0.95608056 -0.5422302 0.6069672 1.2882714 -0.10966319 0.60336435 1.3101003 0.1626758 0.6313305 -0.84780186 0.8905783 0.64141524 0.2487647 0.92142487 1.2238175 -0.49763888 1.2227871 -0.07798168 0.884343 1.301141 -0.10686475 1.2801064 -0.0747391 -0.86727756 0.9127503 -0.7370781 -0.10188556 0.16264772 0.16411895 0.8540503 1.273251 -0.08060482 -0.73532116 -0.8646196 0.9754077
0.6456456 0.9656089 0.2536208 0.15500993 -0.8279317 0.62697804 0.97699463 0.2584396 -0.8267462 0.26417863 0.5881369 0.8367822 -0.089248 1.2211812 -0.5380608 -0.11132157 0.9556514 -0.54153043 0.60680676 1.2875935 -0.109264195 0.6032083 1.3094317 0.16288823 0.631202 -0.84686184 0.8902256 0.6412768 0.24890834 0.9209725 1.2231301 -0.49693018 1.2221012 -0.07757896 0.8839631 1.3004774 -0.10646498 1.2794325 -0.07433975 -0.8663392 0.9123038 -0.7362284 -0.101487994 0.16287118 0.16433573 0.853672 1.2725829 -0.080209345 -0.73446983 -0.86369187 0.97498953
0.6466466 0.96517384 0.2537744 0.1552195 -0.82697344 0.6268265 0.976575 0.25856477 -0.82578707 0.26433665 0.5879693 0.83639264 -0.08884406 1.2204996 -0.53736424 -0.110926986 0.9552224 -0.5408311 0.6066462 1.286916 -0.108864665 0.6030525 1.3087635 0.16310054 0.63107336 -0.845922 0.88987315 0.6411379 0.24905151 0.92052126 1.2224438 -0.4962224 1.2214167 -0.07717621 0.8835853 1.2998135 -0.106065094 1.2787583 -0.0739404 -0.8654013 0.91185766 -0.73537993 -0.10109079 0.16309416 0.1645521 0.8532945 1.2719152 -0.0798147 -0.73362005 -0.86276466 0.97457194
0.6476476 0.9647393 0.2539276 0.15542948 -0.82601666 0.62667483 0.9761566 0.25868946 -0.8248291 0.26449448 0.58780193 0.8360038 -0.08844033 1.2198194 -0.53666836 -0.1105324 0.95479405 -0.5401323 0.6064861 1.2862396 -0.10846597 0.6028969 1.3080968 0.16331196 0.63094497 -0.8449843 0.8895217 0.6409991 0.24919522 0.92007035 1.2217581 -0.49551487 1.2207327 -0.07677409 0.88320625 1.2991508 -0.10566592 1.2780855 -0.07354155 -0.8644644 0.9114121 -0.73453104 -0.10069358 0.16331702 0.16476852 0.8529184 1.2712485 -0.07941988 -0.7327703 -0.8618384 0.97415465
0.6486486 0.9643055 0.25408095 0.15563911 -0.82506025 0.6265224 0.97573847 0.25881404 -0.82387257 0.26465154 0.5876348 0.83561534 -0.0880371 1.2191399 -0.5359729 -0.11013767 0.9543662 -0.5394343 0.6063256 1.2855644 -0.108067095 0.60274136 1.3074305 0.16352344 0.63081646 -0.8440468 0.88916993 0.6408602 0.24933833 0.9196201 1.221074 -0.49480832 1.2200502 -0.076372325 0.8828281 1.2984885 -0.10526669 1.2774135 -0.07314339 -0.86352915 0.91096747 -0.73368305 -0.100296766 0.16353947 0.16498429 0.8525417 1.2705822 -0.079025626 -0.7319222 -0.86091316 0.9737376
0.6496496 0.96387225 0.2542339 0.15584874 -0.82410514 0.626371 0.97532064 0.25893825 -0.8229165 0.26480895 0.58746797 0.8352284 -0.08763403 1.2184609 -0.53527814 -0.109743595 0.9539393 -0.5387372 0.60616565 1.28489 -0.10766876 0.6025858 1.3067652 0.16373438 0.6306877 -0.8431102 0.888819 0.640721 0.24948138 0.9191711 1.22039 -0.49410242 1.2193681 -0.07597056 0.8824507 1.2978269 -0.104867965 1.2767422 -0.0727455 -0.8625944 0.91052395 -0.7328365 -0.09990004 0.1637621 0.16519994 0.8521663 1.2699168 -0.07863194 -0.7310744 -0.85998863 0.9733213
0.6506507 0.9634398 0.2543869 0.15605795 -0.82315046 0.62621903 0.9749037 0.25906283 -0.8219611 0.264966 0.58730114 0.83484143 -0.08723059 1.217783 -0.5345844 -0.10934913 0.95351267 -0.5380401 0.60600555 1.2842163 -0.10727018 0.60243046 1.3061006 0.16394556 0.63055897 -0.84217423 0.8884684 0.6405819 0.24962413 0.91872245 1.2197074 -0.493397 1.2186869 -0.07556945 0.8820739 1.2971661 -0.10446912 1.2760721 -0.07234749 -0.86166036 0.91008055 -0.7319901 -0.099503934 0.16398442 0.1654157 0.85179096 1.2692523 -0.07823801 -0.73022664 -0.85906446 0.9729055
0.6516517 0.9630071 0.25453925 0.15626699 -0.822197 0.62606716 0.9744871 0.2591858 -0.821007 0.26512223 0.58713466 0.83445525 -0.086827874 1.2171061 -0.5338913 -0.108955055 0.9530863 -0.53734446 0.60584545 1.2835438 -0.1068719 0.6022754 1.3054368 0.16415602 0.6304304 -0.8412394 0.8881178 0.6404429 0.24976653 0.9182748 1.2190259 -0.49269283 1.2180068 -0.0751681 0.88169706 1.296506 -0.10407069 1.2754028 -0.07195023 -0.86072695 0.90963817 -0.7311448 -0.0991081 0.16420639 0.1656307 0.85141635 1.2685882 -0.07784471 -0.72938037 -0.85814184 0.9724899
0.6526527 0.9625758 0.25469166 0.15647638 -0.8212448 0.6259156 0.97407126 0.2593093 -0.8200538 0.26527876 0.5869684 0.83406943 -0.08642542 1.2164305 -0.53319836 -0.10856104 0.95266163 -0.53664905 0.6056855 1.282872 -0.10647386 0.60212034 1.3047738 0.16436672 0.63030183 -0.8403055 0.8877681 0.64030355 0.24990928 0.917827 1.2183448 -0.491989 1.2173276 -0.07476756 0.881321 1.2958469 -0.103672266 1.2747344 -0.07155302 -0.8597954 0.90919673 -0.73029983 -0.09871206 0.16442883 0.16584581 0.85104287 1.2679255 -0.077451766 -0.72853523 -0.85721993 0.9720751
0.6536537 0.9621455 0.2548434 0.1566853 -0.82029307 0.6257638 0.97365534 0.25943226 -0.81910205 0.26543486 0.5868025 0.8336847 -0.08602336 1.2157549 -0.5325061 -0.10816705 0.95223653 -0.5359541 0.60552555 1.2822013 -0.10607612 0.6019655 1.3041118 0.16457719 0.6301732 -0.83937263 0.88741857 0.64016443 0.2500518 0.917381 1.217665 -0.4912858 1.2166492 -0.07436693 0.88094527 1.2951884 -0.103274465 1.2740663 -0.07115638 -0.8588636 0.9087562 -0.7294557 -0.09831649 0.16465026 0.16606063 0.8506694 1.2672632 -0.0770593 -0.72769004 -0.85629845 0.97166085
0.6546547 0.9617145 0.25499535 0.15689379 -0.819342 0.62561166 0.97324026 0.2595545 -0.8181505 0.26559067 0.5866362 0.83330035 -0.08562124 1.2150809 -0.5318153 -0.10777354 0.9518127 -0.53525984 0.6053659 1.2815311 -0.10567856 0.60181063 1.3034506 0.16478693 0.6300448 -0.83844036 0.8870692 0.640025 0.2501939 0.91693527 1.216986 -0.49058333 1.2159723 -0.07396686 0.8805703 1.2945306 -0.10287672 1.2733998 -0.07076031 -0.8579334 0.908316 -0.7286132 -0.09792119 0.16487187 0.16627526 0.8502968 1.2666016 -0.0766668 -0.7268456 -0.85537827 0.97124684
0.6556557 0.961285 0.25514686 0.1571024 -0.8183928 0.6254599 0.97282565 0.25967717 -0.81720054 0.26574606 0.5864703 0.83291656 -0.08521941 1.2144071 -0.53112435 -0.107379615 0.9513887 -0.53456664 0.60520643 1.2808623 -0.105280936 0.60165584 1.3027902 0.16499704 0.62991536 -0.8375094 0.88672066 0.6398854 0.25033575 0.9164904 1.2163082 -0.4898818 1.2152958 -0.07356697 0.88019526 1.2938731 -0.10247886 1.2727333 -0.07036418 -0.85700405 0.90787715 -0.7277703 -0.09752628 0.16509306 0.16648966 0.84992445 1.2659409 -0.07627511 -0.7260024 -0.8544588 0.9708336
0.6566567 0.9608558 0.2552982 0.15731102 -0.8174436 0.62530845 0.97241175 0.25979906 -0.81625074 0.26590145 0.5863052 0.83253384 -0.08481753 1.2137344 -0.530434 -0.106986165 0.95096624 -0.53387344 0.6050471 1.2801939 -0.10488343 0.6015014 1.3021308 0.16520691 0.62978697 -0.836578 0.8863728 0.6397462 0.25047773 0.916046 1.2156309 -0.48918045 1.2146204 -0.073167175 0.8798212 1.2932171 -0.1020813 1.2720684 -0.069968194 -0.85607564 0.90743893 -0.7269285 -0.09713119 0.16531438 0.16670412 0.849553 1.265281 -0.07588324 -0.72515976 -0.8535404 0.9704209
0.6576577 0.9604272 0.2554497 0.15751934 -0.8164962 0.62515616 0.9719981 0.25992078 -0.81530267 0.26605648 0.5861396 0.8321516 -0.08441624 1.2130628 -0.5297452 -0.106592655 0.9505441 -0.53318113 0.60488766 1.2795266 -0.10448673 0.6013472 1.3014718 0.16541606 0.6296584 -0.8356496 0.8860247 0.6396065 0.25061893 0.91560256 1.2149546 -0.48848024 1.2139463 -0.07276824 0.8794472 1.2925615 -0.10168469 1.271404 -0.069572866 -0.85514826 0.9070007 -0.72608757 -0.09673703 0.16553539 0.16691774 0.8491821 1.2646211 -0.075491875 -0.7243177 -0.8526227 0.97000855
0.6586587 0.95999944 0.2556007 0.15772724 -0.8155489 0.62500423 0.97158515 0.26004195 -0.8143555 0.2662109 0.5859745 0.83177006 -0.08401525 1.2123921 -0.5290561 -0.106199205 0.95012236 -0.5324894 0.6047285 1.27886 -0.10408938 0.60119283 1.3008136 0.16562486 0.6295295 -0.83472073 0.8856772 0.6394671 0.2507606 0.9151602 1.2142792 -0.48778045 1.2132728 -0.0723691 0.87907416 1.2919065 -0.10128704 1.2707406 -0.069177955 -0.8542217 0.90656424 -0.72524744 -0.096342534 0.1657564 0.16713119 0.8488116 1.2639632 -0.0751012 -0.7234766 -0.8517058 0.96959686
0.6596597 0.95957184 0.25575155 0.15793544 -0.81460357 0.6248529 0.97117287 0.26016325 -0.81340903 0.26636535 0.5858096 0.8313886 -0.08361396 1.211722 -0.528368 -0.10580605 0.9497009 -0.5317985 0.60456944 1.2781947 -0.10369244 0.6010386 1.3001568 0.16583359 0.6294008 -0.83379245 0.88532984 0.6393272 0.25090212 0.9147176 1.2136048 -0.48708165 1.2125998 -0.07197052 0.8787012 1.2912526 -0.1008901 1.270078 -0.06878322 -0.85329634 0.90612817 -0.7244074 -0.09594864 0.16597694 0.16734463 0.84844184 1.2633055 -0.07471064 -0.72263646 -0.85079014 0.96918523
0.6606607 0.95914507 0.25590205 0.15814316 -0.8136585 0.6247008 0.970761 0.26028425 -0.81246394 0.26651937 0.5856446 0.8310083 -0.08321342 1.2110529 -0.52768064 -0.10541284 0.9492805 -0.53110826 0.6044099 1.2775298 -0.103295624 0.60088456 1.2995002 0.16604269 0.6292721 -0.83286566 0.8849832 0.6391877 0.25104332 0.9142767 1.2129319 -0.4863835 1.2119288 -0.071572214 0.8783289 1.2905992 -0.10049358 1.2694161 -0.06838873 -0.8523711 0.9056933 -0.7235688 -0.09555477 0.16619766 0.16755784 0.8480726 1.2626487 -0.07432032 -0.7217965 -0.84987456 0.9687748
0.6616617 0.95871925 0.25605214 0.15835112 -0.81271493 0.6245492 0.97034967 0.2604044 -0.81151974 0.2666735 0.58548033 0.8306287 -0.082813025 1.2103851 -0.5269937 -0.105020076 0.9488608 -0.53041863 0.6042513 1.2768663 -0.10289943 0.6007309 1.2988447 0.16625082 0.62914324 -0.8319397 0.88463736 0.6390476 0.251184 0.9138362 1.2122589 -0.48568583 1.211258 -0.07117435 0.8779571 1.2899467 -0.10009715 1.2687551 -0.06799504 -0.85144746 0.9052586 -0.7227311 -0.09516168 0.16641778 0.1677708 0.8477043 1.2619925 -0.073930174 -0.7209579 -0.84896064 0.9683645
0.6626627 0.9582932 0.25620258 0.15855843 -0.8117717 0.6243973 0.9699384 0.26052457 -0.81057626 0.2668267 0.58531594 0.8302498 -0.08241296 1.2097176 -0.5263075 -0.10462698 0.9484416 -0.52972966 0.6040924 1.2762029 -0.10250309 0.60057706 1.2981899 0.16645896 0.62901473 -0.83101445 0.88429135 0.6389079 0.25132507 0.91339594 1.2115874 -0.4849887 1.2105882 -0.07077673 0.877586 1.289295 -0.099701285 1.2680951 -0.067601085 -0.8505243 0.904825 -0.7218938 -0.094768345 0.1666382 0.16798347 0.8473364 1.2613373 -0.07354021 -0.7201197 -0.8480468 0.96795493
0.6636637 0.9578683 0.2563526 0.15876609 -0.8108295 0.6242461 0.9695288 0.26064456 -0.80963385 0.2669803 0.5851515 0.8298708 -0.08201289 1.209051 -0.52562225 -0.10423419 0.94802284 -0.5290408 0.6039336 1.2755411 -0.10210675 0.60042334 1.2975359 0.1666671 0.6288861 -0.83009034 0.88394624 0.6387684 0.2514658 0.91295683 1.2109166 -0.48429245 1.2099193 -0.07037926 0.87721515 1.2886435 -0.09930509 1.2674358 -0.06720799 -0.84960246 0.90439147 -0.72105694 -0.094374895 0.16685802 0.16819614 0.846969 1.2606828 -0.07315123 -0.7192821 -0.8471345 0.96754587
0.6646647 0.957444 0.2565024 0.15897334 -0.8098879 0.6240941 0.9691186 0.2607643 -0.80869246 0.26713306 0.5849881 0.8294933 -0.081612915 1.2083856 -0.52493703 -0.10384166 0.94760495 -0.52835315 0.60377526 1.27488 -0.101710886 0.60027045 1.2968829 0.16687465 0.6287575 -0.82916665 0.88360155 0.63862836 0.25160623 0.9125185 1.2102468 -0.48359704 1.2092515 -0.06998184 0.8768444 1.287993 -0.09890944 1.2667775 -0.0668149 -0.8486816 0.90395975 -0.72022116 -0.09398186 0.16707778 0.1684084 0.8466022 1.2600291 -0.07276204 -0.7184457 -0.8462231 0.96713734
0.6656657 0.9570202 0.25665194 0.1591804 -0.808948 0.623942 0.9687095 0.26088363 -0.8077519 0.26728618 0.5848242 0.829116 -0.08121356 1.2077209 -0.5242527 -0.103449345 0.94718766 -0.52766615 0.6036166 1.2742194 -0.1013152 0.60011667 1.2962307 0.16708207 0.6286286 -0.82824415 0.8832567 0.63848835 0.25174648 0.9120811 1.2095784 -0.48290205 1.2085844 -0.069585264 0.8764745 1.2873439 -0.09851378 1.2661196 -0.066422164 -0.84776115 0.9035282 -0.719386 -0.09358981 0.16729724 0.16862053 0.8462359 1.259376 -0.07237363 -0.7176099 -0.8453122 0.96672916
0.6666667 0.9565968 0.256801 0.15938747 -0.808009 0.6237909 0.9683009 0.26100284 -0.80681235 0.2674386 0.5846609 0.82873964 -0.08081445 1.207057 -0.5235691 -0.10305697 0.94677097 -0.52697897 0.6034587 1.2735598 -0.100919604 0.5999634 1.2955792 0.16728956 0.6285002 -0.8273224 0.88291276 0.638349 0.25188679 0.9116441 1.2089102 -0.48220798 1.2079182 -0.069188386 0.87610507 1.2866944 -0.098118424 1.2654631 -0.06602964 -0.84684217 0.903098 -0.71855164 -0.093197346 0.16751677 0.16883236 0.84587026 1.2587237 -0.07198501 -0.716775 -0.8444026 0.96632195
0.6676677 0.95617425 0.25695026 0.15959436 -0.8070708 0.623639 0.96789277 0.26112145 -0.80587435 0.2675907 0.5844975 0.82836366 -0.08041531 1.2063935 -0.5228865 -0.1026645 0.946355 -0.5262936 0.6033002 1.2729015 -0.10052431 0.59981084 1.2949283 0.16749644 0.6283716 -0.8264021 0.8825692 0.6382086 0.2520268 0.9112077 1.208243 -0.48151457 1.2072535 -0.0687924 0.87573653 1.2860461 -0.097723305 1.264807 -0.06563759 -0.84592366 0.90266836 -0.7177186 -0.092805 0.16773593 0.1690439 0.84550536 1.2580729 -0.07159692 -0.7159407 -0.84349346 0.96591485
0.6686687 0.95575225 0.2570991 0.15980077 -0.80613315 0.6234882 0.9674855 0.26123965 -0.80493665 0.26774257 0.5843344 0.82798845 -0.08001685 1.2057319 -0.5222039 -0.10227239 0.9459394 -0.52560854 0.6031418 1.2722437 -0.10012889 0.599658 1.2942787 0.16770291 0.62824327 -0.82548165 0.88222593 0.6380688 0.25216645 0.910772 1.207577 -0.48082155 1.2065889 -0.06839669 0.87536764 1.2853988 -0.097328365 1.2641524 -0.065246046 -0.8450061 0.9022393 -0.71688545 -0.092413336 0.16795486 0.16925496 0.8451406 1.2574219 -0.07120901 -0.7151069 -0.8425851 0.9655082
0.6696697 0.9553306 0.25724787 0.16000742 -0.80519664 0.6233361 0.9670782 0.26135814 -0.80400026 0.26789457 0.58417135 0.82761383 -0.079618305 1.2050706 -0.5215225 -0.10188034 0.9455248 -0.5249234 0.6029839 1.2715867 -0.09973386 0.59950507 1.2936294 0.1679095 0.62811446 -0.8245628 0.881883 0.63792914 0.25230622 0.91033715 1.2069119 -0.48012936 1.2059257 -0.06800085 0.87499976 1.2847522 -0.09693393 1.2634976 -0.06485465 -0.8440896 0.90181077 -0.7160537 -0.092021346 0.16817397 0.16946638 0.8447773 1.2567718 -0.0708217 -0.714274 -0.84167737 0.96510303
0.6706707 0.9549101 0.25739688 0.16021365 -0.8042613 0.62318474 0.96667206 0.2614761 -0.80306494 0.26804578 0.5840089 0.82724005 -0.07921976 1.2044103 -0.5208411 -0.101488024 0.94511044 -0.5242394 0.6028263 1.2709308 -0.09933913 0.5993526 1.2929809 0.16811597 0.6279862 -0.8236447 0.881541 0.63778895 0.25244558 0.9099033 1.2062472 -0.47943762 1.2052637 -0.067605615 0.87463224 1.2841066 -0.09653902 1.2628444 -0.064463675 -0.84317464 0.9013833 -0.715222 -0.09163022 0.1683929 0.16967702 0.8444139 1.2561228 -0.07043448 -0.71344197 -0.8407709 0.96469736
0.6716717 0.9544897 0.25754535 0.16042 -0.80332637 0.6230334 0.9662662 0.26159358 -0.80213 0.26819682 0.5838464 0.82686675 -0.07882193 1.2037511 -0.5201609 -0.10109639 0.9446967 -0.52355623 0.6026685 1.2702756 -0.098944336 0.59920037 1.2923337 0.16832197 0.6278578 -0.8227271 0.88119906 0.6376488 0.2525853 0.90946996 1.2055836 -0.47874653 1.2046018 -0.067210555 0.8742656 1.2834611 -0.09614456 1.2621919 -0.064073026 -0.8422599 0.90095675 -0.71439123 -0.09123933 0.16861105 0.1698879 0.8440512 1.2554746 -0.07004759 -0.71261084 -0.83986485 0.9642926
0.6726727 0.9540702 0.25769317 0.16062611 -0.8023926 0.6228821 0.9658607 0.26171142 -0.80119634 0.26834822 0.5836841 0.8264946 -0.078424126 1.2030925 -0.5194809 -0.10070446 0.94428456 -0.5228732 0.60251117 1.2696207 -0.09854978 0.5990481 1.291687 0.16852766 0.6277295 -0.8218104 0.8808578 0.6375089 0.25272453 0.90903807 1.2049215 -0.47805646 1.2039416 -0.06681594 0.8738995 1.2828168 -0.09575072 1.2615405 -0.06368238 -0.84134614 0.90053064 -0.7135617 -0.09084824 0.16882956 0.17009854 0.84368926 1.2548267 -0.06966126 -0.7117801 -0.83896023 0.96388847
0.6736737 0.95365095 0.25784135 0.16083217 -0.80146027 0.6227306 0.965456 0.26182854 -0.8002639 0.26849878 0.58352214 0.82612264 -0.07802671 1.2024345 -0.51880175 -0.10031295 0.9438721 -0.52219105 0.6023537 1.2689676 -0.09815553 0.5988961 1.2910414 0.16873336 0.62760115 -0.8208943 0.8805167 0.63736916 0.2528636 0.9086058 1.20426 -0.47736686 1.2032816 -0.06642145 0.87353325 1.2821729 -0.09535664 1.2608893 -0.063292325 -0.84043324 0.9001059 -0.71273226 -0.0904575 0.16904771 0.17030853 0.8433277 1.2541802 -0.06927502 -0.7109505 -0.838056 0.963485
0.6746747 0.9532329 0.25798923 0.1610384 -0.8005285 0.6225796 0.9650517 0.2619456 -0.7993324 0.2686494 0.58336014 0.82575125 -0.07762894 1.2017775 -0.51812327 -0.09992123 0.9434604 -0.5215094 0.6021963 1.2683154 -0.09776148 0.59874403 1.2903962 0.16893929 0.6274725 -0.8199797 0.8801764 0.637229 0.2530024 0.9081742 1.2035993 -0.47667798 1.2026232 -0.06602734 0.87316763 1.2815304 -0.094962776 1.2602392 -0.06290239 -0.8395215 0.8996814 -0.71190405 -0.09006727 0.16926569 0.1705187 0.842967 1.2535344 -0.06888896 -0.7101211 -0.83715296 0.9630822
0.6756757 0.9528151 0.25813675 0.16124356 -0.7995976 0.6224285 0.9646481 0.26206207 -0.79840153 0.26879978 0.5831988 0.82538044 -0.07723221 1.2011214 -0.51744545 -0.09953013 0.9430498 -0.5208286 0.6020392 1.267663 -0.097367376 0.59859246 1.289752 0.1691441 0.6273446 -0.8190658 0.8798361 0.63708884 0.25314164 0.9077442 1.2029396 -0.4759895 1.2019652 -0.065633774 0.872803 1.2808881 -0.094569504 1.2595898 -0.06251359 -0.8386103 0.89925826 -0.7110766 -0.089677155 0.16948372 0.1707285 0.8426066 1.2528893 -0.06850335 -0.7092929 -0.8362508 0.9626795
0.6766767 0.9523977 0.2582841 0.16144913 -0.7986676 0.6222774 0.964245 0.26217872 -0.7974715 0.2689497 0.5830374 0.8250104 -0.076835334 1.2004665 -0.51676786 -0.09913871 0.942639 -0.5201479 0.60188186 1.267012 -0.09697369 0.59844095 1.2891088 0.16934931 0.6272163 -0.81815255 0.87949705 0.63694876 0.25327975 0.90731436 1.2022802 -0.47530192 1.2013081 -0.065240294 0.8724383 1.2802467 -0.09417647 1.2589417 -0.06212437 -0.8377003 0.8988352 -0.7102494 -0.08928722 0.16970134 0.1709379 0.8422468 1.2522452 -0.068118155 -0.70846534 -0.8353494 0.962278
0.6776777 0.9519815 0.25843143 0.16165453 -0.7977388 0.6221262 0.9638423 0.2622946 -0.7965429 0.26909924 0.5828763 0.82464135 -0.076438665 1.1998123 -0.5160915 -0.09874731 0.9422295 -0.5194685 0.6017252 1.2663621 -0.09657994 0.59828967 1.2884656 0.16955364 0.62708807 -0.81724036 0.8791578 0.63680863 0.25341803 0.9068855 1.2016221 -0.47461492 1.2006524 -0.064846724 0.87207496 1.2796057 -0.09378308 1.2582943 -0.061735332 -0.83679104 0.8984132 -0.70942354 -0.088897556 0.16991866 0.17114711 0.8418881 1.2516012 -0.06773299 -0.7076387 -0.83444846 0.96187645
0.6786787 0.95156515 0.2585783 0.16185981 -0.7968105 0.62197536 0.96344066 0.26241058 -0.79561543 0.26924884 0.5827153 0.8242724 -0.076042265 1.199159 -0.5154151 -0.098356396 0.9418206 -0.5187894 0.60156846 1.2657131 -0.0961864 0.59813833 1.2878243 0.16975832 0.62696 -0.8163289 0.87881905 0.6366689 0.25355673 0.90645677 1.200965 -0.4739282 1.1999974 -0.06445426 0.871711 1.2789662 -0.093390524 1.2576475 -0.06134689 -0.8358834 0.89799225 -0.70859766 -0.08850807 0.1701358 0.17135644 0.84152985 1.2509584 -0.06734812 -0.70681286 -0.83354944 0.96147585
0.6796797 0.95115006 0.25872546 0.1620645 -0.7958834 0.6218244 0.9630388 0.26252615 -0.7946885 0.26939785 0.5825546 0.8239042 -0.07564634 1.1985065 -0.5147399 -0.09796536 0.9414122 -0.518111 0.60141206 1.2650647 -0.09579295 0.59798723 1.2871832 0.16996247 0.6268323 -0.81541824 0.87848103 0.63652885 0.25369495 0.90602946 1.2003089 -0.4732424 1.199343 -0.06406167 0.8713485 1.2783271 -0.09299773 1.2570012 -0.060958743 -0.8349761 0.89757204 -0.7077734 -0.08811897 0.17035294 0.1715653 0.8411718 1.2503165 -0.06696403 -0.70598733 -0.8326502 0.96107566
0.6806807 0.9507351 0.2588718 0.16226983 -0.7949571 0.6216736 0.96263814 0.26264197 -0.7937625 0.26954687 0.58239424 0.82353693 -0.075250626 1.1978549 -0.5140648 -0.09757444 0.9410045 -0.51743317 0.60125554 1.264417 -0.09539974 0.5978365 1.2865431 0.17016691 0.626704 -0.8145083 0.8781433 0.6363888 0.25383294 0.9056028 1.1996534 -0.47255787 1.1986897 -0.06366935 0.87098604 1.2776885 -0.0926055 1.2563561 -0.060570955 -0.8340695 0.89715236 -0.70694923 -0.08773008 0.17056978 0.17177379 0.84081495 1.2496758 -0.0665797 -0.7051631 -0.8317518 0.96067625
0.6816817 0.95032096 0.25901866 0.16247445 -0.7940316 0.62152255 0.9622381 0.26275724 -0.79283756 0.26969546 0.5822337 0.82317024 -0.0748547 1.197204 -0.51339036 -0.097183764 0.9405977 -0.5167558 0.6010988 1.2637702 -0.09500724 0.5976857 1.2859035 0.17037076 0.6265761 -0.81359965 0.87780607 0.636249 0.25397092 0.9051764 1.198999 -0.47187275 1.1980371 -0.06327754 0.8706243 1.277051 -0.092213094 1.2557119 -0.060183465 -0.8331641 0.89673394 -0.70612633 -0.0873414 0.17078674 0.17198265 0.8404581 1.2490349 -0.066196114 -0.70433927 -0.83085465 0.9602777
0.6826827 0.94990736 0.2591648 0.16267896 -0.7931074 0.6213716 0.9618385 0.26287198 -0.79191375 0.2698443 0.5820741 0.8228045 -0.07445976 1.1965537 -0.51271725 -0.096793294 0.94019115 -0.5160793 0.60094285 1.2631243 -0.094614446 0.5975351 1.2852646 0.1705743 0.62644804 -0.8126916 0.8774693 0.6361089 0.25410855 0.9047513 1.1983453 -0.4711892 1.1973854 -0.06288585 0.87026286 1.276414 -0.09182125 1.2550687 -0.059796154 -0.8322592 0.8963158 -0.7053038 -0.086952925 0.17100298 0.1721909 0.84010184 1.2483952 -0.06581232 -0.70351624 -0.8299581 0.9598789
0.6836837 0.9494945 0.2593109 0.1628837 -0.7921835 0.6212212 0.9614391 0.26298714 -0.7909907 0.26999247 0.581914 0.82243884 -0.07406449 1.1959047 -0.5120442 -0.096402824 0.93978536 -0.51540303 0.600787 1.2624792 -0.09422183 0.59738445 1.2846266 0.17077744 0.6263202 -0.81178445 0.8771329 0.635969 0.25424606 0.9043267 1.1976925 -0.47050583 1.1967351 -0.062494457 0.86990225 1.2757779 -0.0914295 1.2544258 -0.05940944 -0.8313559 0.89589834 -0.7044824 -0.08656466 0.17121977 0.17239863 0.8397462 1.2477562 -0.06542924 -0.70269376 -0.8290627 0.9594812
0.6846847 0.949082 0.2594568 0.16308808 -0.7912615 0.62107056 0.9610405 0.2631017 -0.79006904 0.2701406 0.58175445 0.8220737 -0.07366976 1.1952568 -0.51137197 -0.09601259 0.93938047 -0.51472765 0.6006307 1.2618351 -0.09382972 0.59723425 1.28399 0.17098087 0.6261926 -0.81087846 0.8767971 0.63582885 0.25438344 0.90390265 1.1970408 -0.46982336 1.1960853 -0.06210345 0.86954206 1.2751424 -0.09103775 1.2537841 -0.059022725 -0.83045304 0.89548194 -0.70366114 -0.08617672 0.17143571 0.17260677 0.83939195 1.2471182 -0.06504604 -0.7018727 -0.82816744 0.9590843
0.6856857 0.9486703 0.2596025 0.16329205 -0.7903397 0.62092006 0.96064234 0.26321608 -0.7891478 0.27028823 0.58159524 0.82170975 -0.07327506 1.194609 -0.5107 -0.09562215 0.9389763 -0.51405275 0.6004751 1.2611915 -0.09343764 0.5970843 1.2833532 0.17118359 0.626065 -0.8099731 0.876462 0.6356892 0.25452065 0.90347934 1.1963894 -0.46914142 1.1954365 -0.06171277 0.869182 1.2745074 -0.090646476 1.2531433 -0.058636606 -0.829551 0.8950665 -0.7028411 -0.085788876 0.17165172 0.17281377 0.83903736 1.2464807 -0.06466365 -0.70105207 -0.8272737 0.9586874
0.6866867 0.9482593 0.25974786 0.16349643 -0.78941864 0.6207696 0.96024513 0.26332992 -0.78822726 0.2704358 0.58143604 0.82134676 -0.072880864 1.1939632 -0.5100287 -0.09523189 0.93857265 -0.5133786 0.6003194 1.260549 -0.093045354 0.59693444 1.2827177 0.17138606 0.6259374 -0.80906796 0.87612695 0.6355492 0.25465798 0.9030567 1.1957394 -0.4684601 1.1947885 -0.06132227 0.8688228 1.2738743 -0.09025514 1.2525028 -0.058250576 -0.8286501 0.8946517 -0.7020217 -0.0854013 0.17186737 0.17302144 0.8386841 1.2458444 -0.064281285 -0.700232 -0.82638097 0.95829177
0.6876877 0.9478487 0.25989342 0.1637001 -0.7884989 0.6206194 0.95984805 0.26344395 -0.7873085 0.27058297 0.58127725 0.8209831 -0.07248703 1.1933174 -0.5093586 -0.09484172 0.9381695 -0.5127049 0.6001639 1.2599071 -0.092653304 0.59678507 1.2820833 0.17158878 0.62581 -0.8081637 0.87579256 0.63540906 0.2547949 0.9026348 1.1950904 -0.46777934 1.1941413 -0.0609321 0.868464 1.2732408 -0.089864105 1.2518634 -0.057864726 -0.8277503 0.8942375 -0.70120287 -0.085014105 0.17208314 0.17322844 0.83833104 1.2452087 -0.06389901 -0.69941264 -0.8254889 0.95789605
0.6886887 0.9474386 0.26003873 0.16390383 -0.7875801 0.62046903 0.95945203 0.26355785 -0.78639 0.2707302 0.5811186 0.8206213 -0.07209286 1.1926725 -0.5086886 -0.09445202 0.93776727 -0.5120323 0.60000885 1.2592661 -0.09226191 0.5966352 1.2814491 0.17179072 0.6256825 -0.80726135 0.87545854 0.63526964 0.25493175 0.90221375 1.1944418 -0.46709925 1.1934949 -0.060542107 0.86810577 1.2726086 -0.089473754 1.2512245 -0.0574795 -0.8268515 0.8938243 -0.7003852 -0.084627 0.17229873 0.17343527 0.8379785 1.2445738 -0.06351739 -0.6985943 -0.8245975 0.95750153
0.6896897 0.9470291 0.26018405 0.16410732 -0.78666234 0.6203187 0.95905626 0.2636714 -0.78547287 0.27087677 0.58096004 0.8202591 -0.07169923 1.1920286 -0.50801927 -0.09406191 0.93736535 -0.5113597 0.5998536 1.258626 -0.09187031 0.59648615 1.2808162 0.17199302 0.6255555 -0.80635864 0.87512535 0.6351298 0.25506842 0.90179324 1.1937945 -0.46641973 1.1928496 -0.06015271 0.8677479 1.2719768 -0.089083254 1.250587 -0.057094276 -0.82595277 0.89341176 -0.6995675 -0.08424014 0.17251396 0.17364174 0.8376266 1.2439395 -0.06313586 -0.69777644 -0.8237066 0.9571072
0.6906907 0.9466208 0.2603284 0.16431075 -0.78574544 0.62016857 0.95866066 0.26378447 -0.78455657 0.27102363 0.58080167 0.8198986 -0.07130611 1.1913855 -0.5073507 -0.093672514 0.9369643 -0.5106874 0.5996984 1.257987 -0.09147912 0.5963365 1.2801836 0.1721949 0.6254279 -0.80545735 0.87479216 0.63499 0.25520515 0.90137386 1.1931478 -0.46574113 1.1922051 -0.059763312 0.8673911 1.2713461 -0.08869308 1.2499499 -0.056709707 -0.8250559 0.8930005 -0.698751 -0.0838539 0.17272896 0.17384821 0.83727545 1.2433064 -0.06275436 -0.6969594 -0.8228165 0.9567138
0.6916917 0.9462124 0.26047325 0.16451436 -0.7848287 0.62001866 0.9582665 0.26389766 -0.7836412 0.27116984 0.58064413 0.81953824 -0.07091302 1.1907437 -0.5066829 -0.09328291 0.9365641 -0.5100162 0.59954363 1.2573483 -0.09108809 0.5961877 1.279552 0.17239654 0.62530094 -0.80455655 0.8744598 0.63485026 0.2553417 0.9009548 1.1925021 -0.46506253 1.1915615 -0.059374332 0.8670343 1.270716 -0.08830255 1.249314 -0.056325078 -0.824159 0.8925893 -0.6979355 -0.083467364 0.17294419 0.1740548 0.8369247 1.2426738 -0.06237346 -0.69614315 -0.8219273 0.9563208
0.6926927 0.94580483 0.26061755 0.1647172 -0.7839134 0.61986876 0.9578723 0.26401025 -0.7827265 0.27131593 0.5804861 0.8191787 -0.07052031 1.1901021 -0.5060153 -0.09289351 0.9361643 -0.5093458 0.5993891 1.2567108 -0.0906975 0.5960388 1.2789212 0.17259794 0.6251739 -0.803657 0.8741275 0.6347102 0.2554779 0.9005361 1.1918572 -0.46438497 1.1909187 -0.05898565 0.8666783 1.2700865 -0.08791351 1.2486783 -0.055941045 -0.82326376 0.8921789 -0.6971208 -0.08308154 0.17315859 0.17426062 0.8365748 1.2420415 -0.061992884 -0.6953278 -0.82104003 0.9559286
0.6936937 0.9453982 0.2607621 0.16492003 -0.7829992 0.6197189 0.9574789 0.26412338 -0.78181297 0.27146196 0.58032846 0.81881994 -0.070127904 1.189462 -0.50534797 -0.09250426 0.9357655 -0.508676 0.59923476 1.2560737 -0.09030655 0.5958903 1.2782907 0.17279893 0.62504697 -0.80275863 0.8737962 0.6345707 0.25561398 0.90011907 1.191213 -0.463708 1.1902767 -0.058597803 0.86632305 1.2694579 -0.08752364 1.2480435 -0.05555755 -0.8223694 0.8917701 -0.69630647 -0.082695365 0.17337328 0.17446625 0.83622515 1.2414109 -0.061612904 -0.6945132 -0.8201522 0.95553696
0.6946947 0.94499195 0.26090616 0.16512334 -0.7820857 0.61956924 0.9570861 0.26423597 -0.7809006 0.2716074 0.58017135 0.8184615 -0.06973544 1.1888219 -0.5046821 -0.092114806 0.9353672 -0.50800645 0.5990803 1.2554374 -0.08991593 0.59574187 1.2776614 0.17300004 0.6249198 -0.80186045 0.8734652 0.63443094 0.25575006 0.8997019 1.1905698 -0.46303183 1.1896359 -0.05820951 0.8659674 1.2688298 -0.087133884 1.2474096 -0.055173457 -0.8214757 0.8913612 -0.69549274 -0.0823099 0.17358786 0.17467195 0.8358763 1.2407804 -0.06123224 -0.693699 -0.81926584 0.95514596
0.6956957 0.94458574 0.26105052 0.165326 -0.7811729 0.6194196 0.95669353 0.2643479 -0.77998924 0.27175295 0.58001417 0.81810325 -0.069343686 1.1881834 -0.5040164 -0.0917258 0.9349694 -0.50733757 0.59892607 1.2548021 -0.08952573 0.5955936 1.2770326 0.1732006 0.6247932 -0.8009629 0.8731348 0.63429147 0.25588572 0.8992858 1.1899273 -0.46235573 1.1889954 -0.05782172 0.865613 1.2682028 -0.086744905 1.2467767 -0.054790497 -0.8205832 0.8909532 -0.69468004 -0.0819245 0.17380196 0.1748771 0.8355284 1.240151 -0.060852617 -0.69288623 -0.8183803 0.9547554
0.6966967 0.94418097 0.26119393 0.16552842 -0.7802613 0.61927 0.9563018 0.26445997 -0.77907836 0.2718981 0.57985723 0.81774604 -0.068951696 1.1875455 -0.50335133 -0.091336906 0.93457246 -0.5066693 0.598772 1.2541676 -0.08913547 0.59544533 1.2764051 0.17340118 0.62466645 -0.8000666 0.87280476 0.63415205 0.25602144 0.8988701 1.189286 -0.46168047 1.1883566 -0.05743426 0.8652589 1.2675767 -0.086355805 1.2461444 -0.05440736 -0.81969136 0.89054656 -0.6938675 -0.08153942 0.17401576 0.17508245 0.8351805 1.239522 -0.060473114 -0.6920736 -0.81749535 0.9543652
0.6976977 0.9437764 0.26133782 0.16573077 -0.779351 0.61912066 0.95591086 0.26457208 -0.7781688 0.272043 0.5797009 0.8173897 -0.06856018 1.1869084 -0.50268656 -0.090948164 0.934176 -0.50600183 0.5986184 1.2535341 -0.08874586 0.5952972 1.275778 0.17360139 0.6245397 -0.79917127 0.87247485 0.63401246 0.2561574 0.8984554 1.1886454 -0.46100572 1.1877178 -0.057047337 0.86490595 1.266951 -0.08596742 1.2455128 -0.054024786 -0.81880033 0.89014035 -0.6930566 -0.081154704 0.17422968 0.1752873 0.8348335 1.2388945 -0.06009361 -0.6912624 -0.8166115 0.95397604
0.6986987 0.9433725 0.261481 0.16593301 -0.77844083 0.6189712 0.9555202 0.26468396 -0.77726007 0.27218777 0.5795445 0.8170339 -0.06816918 1.1862723 -0.5020226 -0.0905596 0.93378067 -0.50533456 0.59846437 1.2529011 -0.08835602 0.59514976 1.2751516 0.17380172 0.62441313 -0.7982761 0.8721463 0.6338732 0.25629246 0.89804137 1.1880057 -0.4603318 1.1870801 -0.056660563 0.864553 1.2663263 -0.08557886 1.2448826 -0.05364287 -0.81791013 0.8897347 -0.6922462 -0.08076984 0.1744433 0.17549181 0.8344868 1.2382674 -0.059714794 -0.6904511 -0.8157278 0.9535876
0.6996997 0.9429693 0.26162452 0.16613537 -0.7775317 0.618822 0.9551302 0.26479506 -0.77635187 0.27233237 0.57938826 0.8166787 -0.06777817 1.1856369 -0.50135934 -0.09017092 0.9333855 -0.504668 0.5983108 1.2522689 -0.08796623 0.59500206 1.2745264 0.17400157 0.6242868 -0.7973821 0.87181777 0.6337335 0.25642776 0.89762795 1.1873666 -0.45965785 1.186443 -0.05627364 0.86420053 1.2657019 -0.085190386 1.2442526 -0.053260565 -0.81702125 0.88933 -0.6914364 -0.080385536 0.17465717 0.17569643 0.83414114 1.2376409 -0.059336215 -0.68964094 -0.8148459 0.9531997
0.7007007 0.94256675 0.2617675 0.16633701 -0.7766238 0.61867297 0.95474094 0.26490653 -0.7754453 0.27247673 0.579232 0.8163241 -0.06738746 1.1850022 -0.50069654 -0.089782774 0.9329912 -0.50400233 0.5981574 1.2516378 -0.087577045 0.5948547 1.2739015 0.17420119 0.6241603 -0.7964891 0.8714895 0.6335943 0.25656277 0.8972153 1.1867286 -0.4589849 1.1858072 -0.0558877 0.86384857 1.2650784 -0.08480254 1.2436234 -0.052878886 -0.8161329 0.88892615 -0.6906272 -0.08000147 0.17487031 0.17590076 0.83379513 1.2370151 -0.058957577 -0.6888318 -0.8139642 0.9528122
0.7017017 0.94216466 0.26191032 0.16653901 -0.77571607 0.6185238 0.954352 0.26501763 -0.77453893 0.27262098 0.5790767 0.81597006 -0.06699693 1.1843687 -0.5000346 -0.08939409 0.93259776 -0.503337 0.5980043 1.2510073 -0.08718771 0.5947076 1.2732774 0.17440057 0.62403405 -0.795597 0.87116194 0.63345504 0.2566979 0.8968031 1.1860912 -0.45831257 1.1851723 -0.05550146 0.863497 1.2644559 -0.08441454 1.242995 -0.052497447 -0.81524515 0.8885231 -0.6898187 -0.07961717 0.17508316 0.17610484 0.83345085 1.2363901 -0.058579326 -0.68802285 -0.81308323 0.9524256
0.7027027 0.94176304 0.26205295 0.16674072 -0.77481025 0.61837494 0.953964 0.26512885 -0.7736341 0.27276456 0.5789211 0.8156171 -0.0666067 1.1837356 -0.499373 -0.08900607 0.9322047 -0.5026724 0.5978509 1.2503775 -0.086798966 0.59456074 1.2726542 0.17459965 0.62390804 -0.7947052 0.87083477 0.63331574 0.25683272 0.89639163 1.1854551 -0.45764092 1.1845379 -0.055116057 0.8631464 1.2638342 -0.08402699 1.2423675 -0.052116424 -0.8143589 0.8881205 -0.6890109 -0.079233795 0.17529607 0.17630851 0.8331065 1.2357663 -0.058201462 -0.6872153 -0.81220376 0.9520394
0.7037037 0.9413623 0.26219565 0.1669423 -0.7739045 0.618226 0.9535762 0.26523954 -0.77273 0.2729084 0.5787658 0.815264 -0.066216975 1.183104 -0.49871245 -0.08861804 0.9318125 -0.50200826 0.5976979 1.2497482 -0.086410284 0.59441364 1.2720315 0.17479873 0.623782 -0.79381454 0.8705083 0.63317615 0.25696743 0.89598095 1.1848192 -0.45696986 1.1839048 -0.054730594 0.8627958 1.2632133 -0.08363968 1.2417407 -0.05173573 -0.813473 0.88771886 -0.68820393 -0.07885051 0.1755088 0.17651212 0.83276296 1.2351428 -0.05782348 -0.68640774 -0.81132406 0.9516535
0.7047047 0.94096166 0.26233816 0.1671437 -0.7730003 0.6180771 0.95318913 0.26535028 -0.771827 0.27305204 0.57861054 0.8149123 -0.06582737 1.1824726 -0.49805203 -0.088230014 0.9314209 -0.5013447 0.5975456 1.24912 -0.08602142 0.59426713 1.2714099 0.17499733 0.62365615 -0.79292464 0.87018204 0.6330372 0.25710213 0.8955714 1.1841848 -0.4562992 1.1832718 -0.054345816 0.8624463 1.2625926 -0.08325288 1.2411145 -0.051354945 -0.8125888 0.887318 -0.68739796 -0.07846743 0.17572123 0.17671573 0.83242035 1.2345202 -0.05744627 -0.6856016 -0.81044567 0.9512687
0.7057057 0.9405621 0.26248026 0.16734487 -0.77209646 0.6179284 0.95280254 0.26546073 -0.7709247 0.2731949 0.5784558 0.81456065 -0.06543797 1.1818426 -0.4973922 -0.087842286 0.93103 -0.5006821 0.5973923 1.2484925 -0.0856331 0.5941206 1.2707888 0.17519599 0.6235304 -0.7920352 0.86985636 0.63289833 0.25723636 0.895162 1.1835507 -0.45562917 1.1826403 -0.05396104 0.86209726 1.2619729 -0.082865804 1.2404894 -0.050974965 -0.81170464 0.8869182 -0.6865928 -0.07808447 0.17593378 0.17691845 0.83207786 1.2338985 -0.057069182 -0.68479604 -0.80956805 0.9508847
0.7067067 0.9401634 0.26262265 0.16754586 -0.7711937 0.61778027 0.95241666 0.26557106 -0.770023 0.27333802 0.57830137 0.8142096 -0.06504887 1.1812129 -0.49673277 -0.08745456 0.9306399 -0.50001955 0.59724003 1.2478659 -0.085244715 0.59397435 1.2701683 0.17539436 0.6234047 -0.79114676 0.8695315 0.63275945 0.25737077 0.8947532 1.1829171 -0.4549594 1.182009 -0.05357623 0.8617487 1.2613542 -0.08247891 1.2398653 -0.050594956 -0.81082135 0.8865186 -0.6857877 -0.07770157 0.17614585 0.17712152 0.83173585 1.2332783 -0.056692064 -0.6839909 -0.80869097 0.9505011
0.7077077 0.93976474 0.2627645 0.16774708 -0.77029175 0.6176318 0.95203114 0.2656811 -0.7691229 0.27348077 0.5781467 0.8138596 -0.06466019 1.1805844 -0.4960744 -0.087067544 0.9302503 -0.49935773 0.59708756 1.2472401 -0.084857315 0.5938279 1.2695489 0.17559242 0.62327915 -0.79025936 0.86920667 0.63262033 0.25750458 0.89434534 1.182285 -0.4542904 1.1813787 -0.053192317 0.8614004 1.2607365 -0.08209291 1.2392415 -0.050215244 -0.80994 0.8861202 -0.68498385 -0.07731938 0.17635787 0.17732418 0.8313948 1.2326576 -0.05631569 -0.6831869 -0.8078159 0.9501178
0.7087087 0.9393666 0.26290613 0.16794741 -0.7693906 0.6174834 0.95164657 0.26579112 -0.7682231 0.2736233 0.5779926 0.8135099 -0.0642716 1.1799567 -0.4954165 -0.086679935 0.92986083 -0.49869674 0.5969356 1.2466149 -0.08446923 0.59368217 1.2689302 0.17579061 0.6231537 -0.7893723 0.8688824 0.63248146 0.25763834 0.89393795 1.1816531 -0.45362186 1.1807494 -0.052808702 0.86105263 1.2601186 -0.081706405 1.2386179 -0.04983586 -0.80905855 0.8857227 -0.68418086 -0.07693717 0.17656994 0.1775266 0.831054 1.2320385 -0.05593908 -0.68238354 -0.8069401 0.9497355
0.7097097 0.9389695 0.26304752 0.16814792 -0.7684907 0.61733514 0.9512621 0.26590085 -0.7673246 0.27376562 0.57783866 0.81316054 -0.063883215 1.1793293 -0.49475896 -0.086292684 0.92947304 -0.49803597 0.5967835 1.2459905 -0.08408213 0.5935364 1.2683117 0.17598796 0.62302804 -0.7884864 0.86855894 0.63234276 0.25777268 0.8935316 1.1810226 -0.45295393 1.1801211 -0.052425146 0.86070555 1.2595019 -0.08132076 1.2379963 -0.049456954 -0.8081784 0.8853257 -0.6833778 -0.07655537 0.17678148 0.17772883 0.83071387 1.2314196 -0.05556315 -0.6815806 -0.80606604 0.9493536
0.7107107 0.9385726 0.2631892 0.16834849 -0.76759076 0.6171872 0.9508786 0.2660107 -0.76642644 0.27390772 0.57768506 0.8128123 -0.06349534 1.1787035 -0.49410194 -0.08590549 0.9290854 -0.49737597 0.5966316 1.2453666 -0.083694875 0.5933912 1.2676946 0.17618573 0.6229028 -0.7876015 0.86823606 0.6322038 0.25790638 0.8931257 1.1803925 -0.45228672 1.1794934 -0.052042067 0.8603588 1.2588861 -0.080935 1.2373748 -0.049078166 -0.807299 0.88492966 -0.6825763 -0.07617369 0.17699307 0.17793083 0.8303745 1.2308018 -0.055187374 -0.68077874 -0.80519235 0.9489723
0.7117117 0.93817633 0.26333028 0.168549 -0.7666928 0.6170393 0.95049524 0.26612025 -0.76553035 0.27404952 0.5775318 0.8124645 -0.06310755 1.1780782 -0.49344575 -0.08551884 0.9286988 -0.49671638 0.59648037 1.2447438 -0.083307385 0.5932455 1.267078 0.1763826 0.6227777 -0.7867166 0.86791325 0.6320652 0.25804 0.8927206 1.1797636 -0.45161963 1.1788664 -0.051659018 0.86001277 1.2582705 -0.08054939 1.2367543 -0.048699558 -0.80642 0.88453376 -0.6817749 -0.075791925 0.17720431 0.17813277 0.8300354 1.2301846 -0.054811776 -0.67997754 -0.80431926 0.9485918
0.7127127 0.9377809 0.26347125 0.16874921 -0.765795 0.61689115 0.95011276 0.2662294 -0.76463413 0.27419126 0.5773783 0.8121172 -0.06272033 1.1774535 -0.4927901 -0.085131764 0.9283126 -0.49605733 0.59632874 1.2441214 -0.08292079 0.5931002 1.2664618 0.17658013 0.62265253 -0.78583306 0.8675907 0.63192624 0.2581734 0.8923156 1.1791356 -0.45095316 1.1782405 -0.051276684 0.85966754 1.2576565 -0.080164224 1.2361342 -0.048321605 -0.80554277 0.8841393 -0.6809749 -0.07541096 0.17741507 0.17833441 0.82969725 1.229568 -0.054436505 -0.6791772 -0.8034475 0.94821215
0.7137137 0.9373861 0.2636124 0.16894919 -0.76489794 0.6167436 0.94973105 0.2663386 -0.763739 0.2743324 0.5772255 0.81177086 -0.06233293 1.1768299 -0.492135 -0.08474529 0.9279268 -0.49539924 0.5961772 1.2435004 -0.082533896 0.5929555 1.265847 0.17677677 0.6225278 -0.7849505 0.8672695 0.63178796 0.25830668 0.89191186 1.1785077 -0.4502877 1.177615 -0.05089408 0.8593225 1.2570428 -0.07977921 1.2355146 -0.047943354 -0.8046658 0.88374525 -0.6801753 -0.07503003 0.17762607 0.17853594 0.82935977 1.2289526 -0.054061085 -0.67837787 -0.802576 0.94783276
0.7147147 0.93699145 0.26375294 0.16914892 -0.7640022 0.616596 0.9493493 0.26644772 -0.762845 0.2744739 0.5770728 0.81142473 -0.061946094 1.1762068 -0.49148053 -0.08435875 0.92754203 -0.49474156 0.59602624 1.2428799 -0.08214748 0.5928102 1.2652326 0.1769731 0.62240267 -0.7840684 0.8669485 0.6316497 0.2584399 0.89150876 1.1778812 -0.4496224 1.1769904 -0.050512105 0.85897815 1.2564296 -0.07939449 1.2348963 -0.04756576 -0.8037901 0.8833518 -0.6793764 -0.07464945 0.1778366 0.17873675 0.8290226 1.2283378 -0.05368644 -0.67757815 -0.8017055 0.9474542
0.7157157 0.9365977 0.26389343 0.16934866 -0.7631074 0.61644864 0.94896877 0.26655668 -0.7619522 0.27461505 0.5769202 0.8110795 -0.06155944 1.1755847 -0.49082628 -0.08397254 0.92715824 -0.494084 0.5958755 1.2422593 -0.0817616 0.5926657 1.2646185 0.17716986 0.6222782 -0.783187 0.8666276 0.631511 0.25857264 0.8911062 1.1772553 -0.4489573 1.1763669 -0.050130546 0.8586339 1.2558174 -0.07901037 1.2342782 -0.04718852 -0.802915 0.88295984 -0.67857814 -0.074269235 0.17804712 0.17893791 0.8286857 1.2277234 -0.053312004 -0.6767801 -0.80083615 0.9470761
0.7167167 0.93620455 0.26403397 0.1695478 -0.76221275 0.61630106 0.9485885 0.26666516 -0.76105946 0.27475578 0.5767675 0.81073487 -0.06117311 1.1749637 -0.4901731 -0.083586365 0.9267746 -0.49342757 0.5957245 1.2416406 -0.08137527 0.5925215 1.2640052 0.17736584 0.62215364 -0.7823065 0.8663074 0.6313728 0.25870556 0.8907042 1.1766304 -0.44829345 1.175744 -0.049749076 0.8582904 1.2552058 -0.078626096 1.2336614 -0.04681161 -0.8020408 0.8825679 -0.6777809 -0.07388911 0.17825747 0.17913812 0.8283497 1.22711 -0.05293733 -0.6759827 -0.7999668 0.9466986
0.7177177 0.9358118 0.2641741 0.16974741 -0.76132 0.6161537 0.94820905 0.26677394 -0.76016784 0.27489614 0.5766157 0.8103908 -0.060786903 1.1743435 -0.4895202 -0.08320007 0.92639196 -0.49277142 0.59557366 1.2410219 -0.08098945 0.5923768 1.2633933 0.17756164 0.62202936 -0.7814265 0.8659878 0.63123465 0.2588386 0.89030313 1.1760062 -0.44762972 1.1751219 -0.049367934 0.8579477 1.2545949 -0.07824206 1.2330453 -0.04643494 -0.80116725 0.88217694 -0.67698395 -0.07350919 0.17846769 0.17933899 0.82801425 1.2264974 -0.05256325 -0.67518616 -0.7990986 0.94632185
0.7187187 0.9354199 0.26431412 0.16994679 -0.76042736 0.616007 0.9478295 0.26688254 -0.7592774 0.2750368 0.5764636 0.8100472 -0.0604012 1.1737235 -0.48886776 -0.08281416 0.9260098 -0.492116 0.5954231 1.2404041 -0.0806039 0.5922328 1.2627816 0.17775756 0.62190473 -0.78054774 0.8656689 0.6310963 0.25897098 0.8899025 1.1753824 -0.44696623 1.1745003 -0.04898733 0.85760546 1.2539854 -0.07785842 1.23243 -0.046058357 -0.800295 0.8817868 -0.6761879 -0.073129356 0.1786775 0.17953926 0.82767946 1.2258856 -0.05218935 -0.67438966 -0.7982315 0.94594604
0.7197197 0.9350287 0.264454 0.17014587 -0.7595358 0.61585987 0.9474512 0.26699078 -0.758388 0.27517682 0.5763121 0.809704 -0.06001541 1.1731048 -0.4882161 -0.082428575 0.9256282 -0.49146122 0.59527314 1.239787 -0.080218494 0.5920889 1.2621706 0.17795312 0.62178046 -0.77966964 0.86534995 0.6309582 0.25910354 0.8895024 1.1747595 -0.44630367 1.1738799 -0.048606932 0.8572636 1.2533754 -0.07747504 1.2318146 -0.045682162 -0.79942346 0.8813974 -0.6753925 -0.07275015 0.17888713 0.179739 0.82734525 1.2252749 -0.051815867 -0.6735951 -0.79736507 0.9455707
0.7207207 0.9346377 0.26459384 0.17034459 -0.7586448 0.6157131 0.94707334 0.2670989 -0.75749934 0.27531666 0.5761605 0.8093617 -0.059630215 1.1724871 -0.48756504 -0.08204278 0.9252475 -0.4908064 0.5951227 1.2391708 -0.07983342 0.59194547 1.2615601 0.17814827 0.62165654 -0.7787922 0.8650321 0.6308203 0.25923568 0.8891032 1.1741378 -0.44564116 1.1732602 -0.048226476 0.85692227 1.252767 -0.077091634 1.2312008 -0.045306176 -0.79855263 0.8810087 -0.67459774 -0.072371006 0.179097 0.17993903 0.82701147 1.2246643 -0.051442444 -0.67279994 -0.7964992 0.94519556
0.7217217 0.93424743 0.26473325 0.17054349 -0.7577548 0.6155661 0.9466959 0.26720726 -0.75661135 0.27545667 0.5760093 0.8090198 -0.059245467 1.1718698 -0.48691446 -0.08165753 0.9248676 -0.49015298 0.594973 1.238555 -0.0794487 0.591802 1.2609508 0.1783436 0.6215322 -0.77791524 0.86471385 0.6306822 0.25936794 0.88870454 1.1735165 -0.44497946 1.1726412 -0.047846764 0.8565814 1.2521594 -0.07670882 1.2305872 -0.044930518 -0.79768276 0.8806208 -0.6738039 -0.07199213 0.17930609 0.18013853 0.82667816 1.2240548 -0.05106932 -0.6720057 -0.7956338 0.9448215
0.7227227 0.9338577 0.2648728 0.17074198 -0.75686586 0.6154196 0.9463192 0.2673149 -0.75572425 0.27559626 0.5758585 0.808679 -0.05886069 1.1712531 -0.4862643 -0.081272155 0.92448807 -0.48949966 0.59482306 1.2379402 -0.07906407 0.59165835 1.2603419 0.1785385 0.6214085 -0.77703935 0.8643971 0.6305442 0.2594999 0.8883068 1.172896 -0.4443184 1.1720229 -0.04746747 0.8562412 1.2515514 -0.07632595 1.2299745 -0.04455504 -0.79681396 0.8802334 -0.67301095 -0.07161355 0.1795153 0.18033785 0.8263457 1.2234458 -0.050696343 -0.6712136 -0.7947701 0.94444764
0.7237237 0.93346816 0.2650119 0.17094034 -0.7559775 0.6152731 0.9459429 0.2674229 -0.75483876 0.27573574 0.5757077 0.8083383 -0.05847618 1.1706376 -0.4856149 -0.08088687 0.92410946 -0.48884678 0.5946735 1.2373261 -0.07867929 0.5915152 1.2597337 0.17873329 0.62128484 -0.7761643 0.86408037 0.6304066 0.25963187 0.8879095 1.1722769 -0.44365785 1.1714056 -0.047087908 0.85590154 1.2509452 -0.0759435 1.229363 -0.044180006 -0.79594547 0.8798473 -0.6722181 -0.07123521 0.1797247 0.1805371 0.8260136 1.2228377 -0.050323904 -0.6704204 -0.79390544 0.94407475
0.7247247 0.93307996 0.2651512 0.17113894 -0.7550903 0.61512697 0.94556737 0.2675305 -0.7539534 0.27587444 0.575557 0.80799806 -0.05809191 1.170023 -0.48496595 -0.080501825 0.9237313 -0.48819494 0.59452367 1.2367125 -0.07829526 0.59137213 1.2591267 0.17892742 0.6211611 -0.77528965 0.8637642 0.63026905 0.2597636 0.88751274 1.1716578 -0.4429973 1.1707888 -0.04670894 0.85556215 1.2503393 -0.075561315 1.2287518 -0.04380542 -0.79507756 0.8794615 -0.6714265 -0.070857316 0.17993319 0.18073606 0.8256819 1.2222304 -0.049951196 -0.66962886 -0.7930428 0.9437026
0.7257257 0.9326918 0.26528996 0.17133701 -0.75420356 0.61498034 0.9451922 0.2676378 -0.7530688 0.27601355 0.575407 0.80765873 -0.057708144 1.1694087 -0.48431754 -0.080117375 0.9233542 -0.4875432 0.5943747 1.2360994 -0.07791102 0.59122914 1.2585196 0.17912191 0.62103766 -0.7744158 0.8634485 0.63013136 0.25989503 0.8871169 1.1710396 -0.44233775 1.1701723 -0.046330452 0.85522366 1.2497346 -0.07517934 1.2281411 -0.043430746 -0.79421157 0.8790763 -0.67063564 -0.0704793 0.18014193 0.18093473 0.8253511 1.2216237 -0.049579024 -0.668838 -0.7921806 0.943331
0.7267267 0.93230444 0.26542878 0.17153507 -0.7533174 0.6148343 0.94481736 0.26774538 -0.7521852 0.2761522 0.57525647 0.8073199 -0.057324618 1.1687958 -0.48366964 -0.07973251 0.922977 -0.48689207 0.5942253 1.2354877 -0.077527165 0.5910866 1.2579132 0.17931587 0.6209144 -0.77354276 0.8631334 0.6299937 0.26002634 0.8867213 1.1704221 -0.44167817 1.1695573 -0.04595217 0.8548857 1.2491302 -0.07479766 1.2275314 -0.043056786 -0.79334617 0.8786924 -0.66984516 -0.07010162 0.18035024 0.18113315 0.8250205 1.2210178 -0.0492073 -0.6680479 -0.7913196 0.94296
0.7277277 0.93191755 0.26556718 0.1717329 -0.7524326 0.6146884 0.94444364 0.26785272 -0.7513031 0.27629054 0.5751066 0.80698174 -0.05694157 1.1681833 -0.4830224 -0.07934785 0.9226012 -0.48624182 0.5940763 1.2348764 -0.07714373 0.590944 1.2573084 0.17950946 0.6207911 -0.772671 0.8628183 0.6298562 0.26015782 0.8863265 1.1698059 -0.44101968 1.1689429 -0.04557413 0.85454774 1.2485267 -0.07441634 1.2269222 -0.042682886 -0.79248095 0.87830865 -0.6690554 -0.06972441 0.18055832 0.18133128 0.82469064 1.2204125 -0.048835635 -0.6672586 -0.79045916 0.94258946
0.7287287 0.9315313 0.2657057 0.17193025 -0.7515483 0.61454284 0.94407034 0.26795965 -0.75042105 0.27642894 0.57495666 0.8066442 -0.05655831 1.1675719 -0.48237577 -0.07896364 0.9222258 -0.485592 0.59392756 1.2342657 -0.07676065 0.5908022 1.2567031 0.17970294 0.6206681 -0.771799 0.8625047 0.62971914 0.26028883 0.88593245 1.1691896 -0.4403612 1.1683289 -0.045196265 0.85421103 1.2479239 -0.074035496 1.2263137 -0.042308986 -0.7916174 0.8779255 -0.66826606 -0.06934741 0.1807661 0.1815291 0.82436144 1.2198083 -0.04846406 -0.66646945 -0.78959936 0.94221985
0.7297297 0.931146 0.26584435 0.17212784 -0.75066507 0.6143971 0.94369745 0.268067 -0.74954003 0.27656728 0.57480776 0.8063072 -0.056175947 1.166961 -0.48172897 -0.07857913 0.9218515 -0.48494196 0.59377897 1.2336557 -0.07637724 0.5906599 1.256099 0.17989671 0.6205452 -0.7709284 0.862191 0.62958187 0.26042008 0.8855388 1.168575 -0.43970317 1.1677167 -0.044819057 0.8538748 1.2473221 -0.073654324 1.2257062 -0.041935623 -0.7907541 0.8775438 -0.66747814 -0.06897086 0.1809743 0.18172687 0.8240324 1.2192044 -0.048092782 -0.6656817 -0.78874063 0.9418508
0.7307307 0.93076074 0.26598245 0.1723252 -0.7497822 0.61425126 0.943325 0.26817375 -0.7486601 0.27670532 0.57465816 0.8059704 -0.055793315 1.1663507 -0.4810837 -0.078194976 0.921477 -0.4842936 0.5936303 1.2330463 -0.07599425 0.590518 1.255496 0.18008995 0.6204225 -0.77005804 0.8618779 0.62944454 0.26055098 0.88514626 1.1679605 -0.43904573 1.1671041 -0.044441402 0.8535383 1.2467201 -0.07327357 1.2250992 -0.0415622 -0.7898917 0.87716246 -0.6666909 -0.0685941 0.18118179 0.18192458 0.8237044 1.2186016 -0.047721982 -0.66489404 -0.7878815 0.94148207
0.7317317 0.93037575 0.26612002 0.17252225 -0.7489003 0.61410624 0.9429534 0.26828074 -0.74778086 0.27684277 0.57450885 0.8056345 -0.05541128 1.1657416 -0.48043847 -0.07781118 0.9211037 -0.48364496 0.59348214 1.2324378 -0.07561159 0.59037614 1.2548933 0.18028265 0.6202996 -0.7691893 0.8615645 0.6293076 0.2606814 0.8847541 1.1673472 -0.438389 1.1664928 -0.04406494 0.853203 1.2461195 -0.07289338 1.2244927 -0.04118961 -0.7890303 0.87678206 -0.6659037 -0.068217695 0.18138927 0.18212193 0.8233769 1.2179996 -0.047351032 -0.66410816 -0.7870243 0.9411144
0.7327327 0.92999196 0.26625782 0.17271936 -0.7480196 0.6139607 0.94258183 0.26838732 -0.7469028 0.2769801 0.5743604 0.8052993 -0.055029333 1.1651331 -0.47979382 -0.07742739 0.92073107 -0.48299742 0.5933342 1.2318298 -0.07522941 0.5902345 1.2542912 0.18047541 0.6201771 -0.76832044 0.8612524 0.6291702 0.2608124 0.8843626 1.1667337 -0.43773243 1.1658819 -0.043688178 0.8528679 1.2455194 -0.07251316 1.2238871 -0.040817022 -0.78816974 0.87640214 -0.66511774 -0.06784177 0.18159622 0.18231905 0.8230494 1.2173982 -0.04698038 -0.66332215 -0.78616726 0.9407472
0.7337337 0.92960876 0.2663954 0.17291617 -0.7471399 0.6138153 0.94221175 0.26849413 -0.7460249 0.27711755 0.5742115 0.80496484 -0.054647863 1.1645255 -0.47914976 -0.07704386 0.92035913 -0.48235023 0.59318596 1.2312223 -0.07484725 0.59009314 1.2536895 0.18066794 0.6200548 -0.7674525 0.8609408 0.62903357 0.2609424 0.88397133 1.1661221 -0.43707645 1.1652718 -0.043312043 0.8525336 1.2449203 -0.07213345 1.2232823 -0.040444374 -0.7873094 0.8760231 -0.6643324 -0.06746626 0.18180352 0.18251598 0.8227229 1.2167971 -0.046610296 -0.66253656 -0.78531104 0.9403805
0.7347347 0.9292257 0.26653296 0.17311299 -0.74626017 0.6136704 0.9418416 0.2686007 -0.74514854 0.27725434 0.574063 0.8046303 -0.05426669 1.1639179 -0.47850615 -0.076660514 0.91998816 -0.48170313 0.59303814 1.2306157 -0.074465305 0.5899521 1.2530892 0.18086022 0.61993253 -0.7665852 0.8606296 0.62889695 0.26107275 0.88358116 1.1655104 -0.43642062 1.1646626 -0.042936385 0.8521995 1.2443216 -0.07175392 1.2226778 -0.04007265 -0.78645074 0.8756445 -0.6635473 -0.06709099 0.18201005 0.18271285 0.8223971 1.216197 -0.04624027 -0.66175246 -0.7844558 0.94001496
0.7357357 0.9288435 0.26667035 0.17330956 -0.7453817 0.61352575 0.9414721 0.26870686 -0.74427307 0.27739102 0.5739148 0.80429715 -0.05388534 1.1633126 -0.4778636 -0.07627702 0.91961765 -0.48105732 0.5928905 1.2300104 -0.07408357 0.5898111 1.252489 0.1810525 0.6198102 -0.7657187 0.86031866 0.6287602 0.2612031 0.8831919 1.1649 -0.4357654 1.164054 -0.042560667 0.85186636 1.2437236 -0.071374625 1.2220747 -0.039700747 -0.7855923 0.8752671 -0.66276324 -0.06671521 0.18221694 0.18290925 0.8220715 1.2155981 -0.045870245 -0.6609679 -0.783601 0.9396494
0.7367367 0.9284618 0.26680708 0.17350566 -0.74450386 0.61338073 0.9411029 0.26881325 -0.7433977 0.27752793 0.5737668 0.80396354 -0.053505003 1.1627066 -0.47722083 -0.07589418 0.91924715 -0.48041153 0.59274304 1.2294049 -0.073702455 0.5896698 1.2518895 0.18124402 0.619688 -0.76485306 0.86000884 0.6286235 0.26133293 0.88280237 1.16429 -0.43511045 1.1634462 -0.042185307 0.85153353 1.2431264 -0.07099572 1.2214715 -0.039329052 -0.7847353 0.87488973 -0.6619803 -0.06634045 0.1824233 0.18310517 0.8217467 1.2149991 -0.04550025 -0.6601852 -0.78274703 0.9392843
0.7377377 0.92808044 0.2669441 0.17370194 -0.74362725 0.61323607 0.9407344 0.2689197 -0.7425238 0.2776643 0.57361895 0.80363107 -0.05312416 1.1621019 -0.47657895 -0.07551128 0.9188779 -0.47976637 0.59259546 1.2287998 -0.073321074 0.5895293 1.251291 0.18143582 0.6195659 -0.76398814 0.8596988 0.6284872 0.26146293 0.882414 1.1636808 -0.43445644 1.1628388 -0.041810274 0.8512008 1.2425296 -0.07061714 1.2208693 -0.038957894 -0.78387874 0.8745136 -0.66119725 -0.06596601 0.18262959 0.18330127 0.82142246 1.2144015 -0.04513085 -0.65940285 -0.7818935 0.93892074
0.7387387 0.9276996 0.26708078 0.17389786 -0.7427509 0.61309165 0.94036686 0.26902568 -0.7416506 0.27780044 0.5734715 0.8032987 -0.05274418 1.1614983 -0.47593743 -0.075128585 0.918509 -0.47912198 0.5924485 1.228196 -0.07294005 0.58938885 1.2506927 0.18162733 0.6194444 -0.76312387 0.85938954 0.62835044 0.26159263 0.8820261 1.163072 -0.43380213 1.1622323 -0.04143536 0.85086894 1.2419336 -0.07023823 1.2202678 -0.038587093 -0.7830227 0.87413824 -0.66041505 -0.065591455 0.18283564 0.18349713 0.82109845 1.2138045 -0.044761956 -0.6586211 -0.7810404 0.93855715
0.7397397 0.9273195 0.26721734 0.17409348 -0.7418754 0.61294734 0.93999946 0.26913166 -0.7407777 0.2779367 0.573324 0.8029679 -0.0523645 1.160895 -0.47529662 -0.074745744 0.91814125 -0.4784776 0.59230137 1.2275927 -0.072559506 0.5892484 1.2500955 0.18181843 0.6193223 -0.76226026 0.85908055 0.6282142 0.2617219 0.88163877 1.1624643 -0.4331488 1.1616263 -0.04106134 0.8505378 1.2413386 -0.06986031 1.2196671 -0.03821659 -0.7821681 0.8737633 -0.6596336 -0.065217346 0.1830414 0.18369251 0.82077503 1.2132077 -0.044392526 -0.65784025 -0.78018904 0.9381945
0.7407407 0.92694014 0.2673542 0.17428923 -0.74100035 0.6128031 0.9396328 0.26923734 -0.7399062 0.27807242 0.5731771 0.80263686 -0.05198461 1.1602924 -0.47465605 -0.07436302 0.91777384 -0.47783428 0.5921545 1.2269902 -0.07217887 0.5891082 1.2494985 0.1820097 0.6192013 -0.76139706 0.85877234 0.62807834 0.26185167 0.8812525 1.1618572 -0.4324959 1.1610216 -0.040686965 0.8502071 1.2407442 -0.06948215 1.2190665 -0.03784561 -0.7813137 0.8733893 -0.65885276 -0.06484315 0.18324733 0.18388802 0.82045215 1.2126124 -0.04402393 -0.65705985 -0.77933764 0.93783253
0.7417417 0.9265613 0.26749015 0.17448479 -0.74012625 0.612659 0.93926686 0.26934332 -0.73903537 0.27820772 0.57303 0.8023068 -0.05160585 1.159691 -0.47401634 -0.0739809 0.9174075 -0.4771914 0.5920079 1.2263881 -0.07179853 0.5889685 1.2489023 0.1822002 0.6190801 -0.7605351 0.85846454 0.62794197 0.26198095 0.8808664 1.1612507 -0.431843 1.1604174 -0.040313333 0.8498766 1.2401501 -0.06910437 1.218467 -0.037475735 -0.7804605 0.87301576 -0.6580732 -0.064469755 0.18345237 0.18408287 0.8201298 1.212017 -0.043655336 -0.6562805 -0.7784872 0.9374707
0.7427427 0.9261827 0.2676263 0.17468035 -0.7392535 0.61251503 0.93890095 0.26944882 -0.7381654 0.2783435 0.5728831 0.8019769 -0.051226854 1.15909 -0.473377 -0.0735988 0.9170412 -0.47654855 0.5918615 1.2257868 -0.071418524 0.58882856 1.2483068 0.18239087 0.6189587 -0.7596733 0.8581572 0.62780595 0.26210988 0.88048106 1.1606451 -0.43119112 1.1598141 -0.03993997 0.84954685 1.2395571 -0.068727076 1.2178679 -0.037105888 -0.7796081 0.8726431 -0.65729356 -0.06409633 0.18365782 0.18427783 0.81980807 1.2114227 -0.04328698 -0.6555014 -0.7776375 0.93711007
0.7437437 0.9258049 0.26776242 0.17487544 -0.7383814 0.61237127 0.93853605 0.2695545 -0.7372964 0.2784788 0.5727365 0.80164766 -0.050848097 1.1584904 -0.4727381 -0.073216915 0.91667587 -0.47590673 0.5917148 1.2251863 -0.07103884 0.5886889 1.2477119 0.18258083 0.6188375 -0.75881267 0.8578502 0.62766993 0.26223904 0.8800959 1.1600403 -0.43053907 1.1592112 -0.039566696 0.84921765 1.2389646 -0.06835014 1.2172698 -0.03673625 -0.77875656 0.8722712 -0.6565145 -0.063723505 0.18386245 0.18447268 0.8194866 1.2108291 -0.042918682 -0.6547236 -0.77678835 0.93675023
0.7447447 0.92542726 0.2678979 0.17507029 -0.73750985 0.6122276 0.9381713 0.26965994 -0.73642784 0.2786135 0.57259035 0.801319 -0.050470173 1.1578908 -0.47210032 -0.07283482 0.9163112 -0.47526544 0.59156877 1.2245861 -0.07065949 0.5885495 1.2471173 0.18277109 0.6187166 -0.7579526 0.8575439 0.62753433 0.26236767 0.8797115 1.1594357 -0.4298877 1.1586087 -0.039194018 0.848889 1.2383735 -0.067973435 1.216672 -0.03636682 -0.7779054 0.87189984 -0.65573734 -0.06335062 0.18406749 0.18466663 0.8191661 1.2102364 -0.04255095 -0.6539458 -0.77594 0.9363903
0.7457457 0.9250506 0.26803344 0.17526531 -0.7366391 0.6120843 0.93780744 0.26976562 -0.7355611 0.2787485 0.57244384 0.800991 -0.050091714 1.157292 -0.47146255 -0.07245335 0.915947 -0.47462445 0.5914226 1.2239863 -0.070280224 0.5884102 1.2465237 0.18296117 0.6185956 -0.75709283 0.85723794 0.6273987 0.26249635 0.879328 1.1588323 -0.42923674 1.1580068 -0.03882122 0.8485606 1.2377819 -0.067596346 1.216075 -0.03599769 -0.77705514 0.8715292 -0.6549599 -0.06297785 0.18427211 0.184861 0.8188464 1.2096443 -0.04218304 -0.65316886 -0.77509224 0.9360311
0.7467467 0.9246745 0.26816905 0.17545968 -0.7357691 0.61194056 0.93744373 0.26987097 -0.7346941 0.27888274 0.57229805 0.8006636 -0.04971379 1.1566938 -0.47082502 -0.07207221 0.9155837 -0.47398394 0.59127676 1.2233876 -0.06990135 0.58827114 1.2459304 0.18315083 0.6184751 -0.7562341 0.8569328 0.62726295 0.26262486 0.8789451 1.1582294 -0.42858613 1.1574061 -0.03844911 0.8482334 1.2371913 -0.06722063 1.2154783 -0.035628676 -0.77620614 0.87115914 -0.6541834 -0.06260595 0.18447655 0.18505496 0.8185264 1.2090526 -0.04181555 -0.6523937 -0.77424544 0.93567294
0.7477477 0.9242987 0.2683043 0.17565435 -0.7348998 0.6117974 0.9370808 0.26997638 -0.7338277 0.2790174 0.5721521 0.80033624 -0.049336493 1.1560973 -0.47018817 -0.0716905 0.9152211 -0.47334415 0.591131 1.2227894 -0.06952244 0.58813196 1.2453383 0.18334037 0.6183543 -0.7553761 0.85662735 0.6271275 0.26275295 0.87856257 1.1576271 -0.42793578 1.1568055 -0.038077116 0.8479059 1.2366017 -0.06684443 1.2148831 -0.03526026 -0.7753569 0.87078995 -0.65340674 -0.062233686 0.18468058 0.18524891 0.8182074 1.2084616 -0.041448206 -0.65161735 -0.7733989 0.9353152
0.7487487 0.9239236 0.2684396 0.17584842 -0.7340311 0.61165434 0.9367181 0.2700814 -0.7329626 0.27915174 0.5720065 0.8000101 -0.048959255 1.1555007 -0.46955162 -0.07130948 0.9148587 -0.47270465 0.5909854 1.2221919 -0.06914407 0.5879932 1.2447466 0.1835295 0.6182343 -0.7545184 0.8563231 0.6269922 0.2628814 0.8781806 1.1570253 -0.4272859 1.1562061 -0.037705243 0.8475792 1.2360126 -0.06646842 1.2142876 -0.034891665 -0.7745091 0.8704214 -0.6526319 -0.06186214 0.18488467 0.18544215 0.81788886 1.2078717 -0.04108101 -0.65084255 -0.7725532 0.9349579
0.7497497 0.9235489 0.26857436 0.17604268 -0.7331637 0.61151135 0.9363567 0.27018654 -0.7320986 0.27928543 0.5718611 0.79968363 -0.048582584 1.1549051 -0.46891624 -0.0709286 0.9144975 -0.47206554 0.59084 1.2215949 -0.06876567 0.5878546 1.2441553 0.18371862 0.6181138 -0.75366175 0.85601914 0.6268568 0.26300943 0.8777995 1.1564245 -0.42663655 1.1556072 -0.037333935 0.8472531 1.2354248 -0.06609297 1.2136931 -0.034523815 -0.77366215 0.8700535 -0.6518569 -0.061490774 0.18508857 0.18563563 0.8175708 1.207282 -0.040714264 -0.65006864 -0.7717083 0.9346016
0.7507508 0.9231746 0.26870894 0.17623639 -0.73229665 0.6113684 0.9359953 0.27029163 -0.7312347 0.27941942 0.5717159 0.7993587 -0.048205912 1.1543097 -0.4682809 -0.07054791 0.9141366 -0.4714275 0.59069455 1.2209983 -0.068388015 0.5877162 1.2435644 0.18390727 0.6179936 -0.75280553 0.8557156 0.62672156 0.26313734 0.8774186 1.1558244 -0.4259873 1.1550093 -0.036962926 0.84692746 1.2348367 -0.065718114 1.2130998 -0.034155726 -0.77281636 0.8696863 -0.6510829 -0.061119318 0.18529224 0.1858285 0.8172531 1.2066935 -0.040347725 -0.6492957 -0.7708637 0.93424565
0.7517518 0.92280114 0.26884377 0.17643052 -0.7314305 0.6112257 0.9356345 0.2703964 -0.73037225 0.279553 0.5715706 0.79903334 -0.047829837 1.1537154 -0.46764612 -0.0701676 0.91377676 -0.4707896 0.5905494 1.2204028 -0.06801012 0.5875776 1.2429744 0.18409586 0.61787355 -0.75194997 0.8554123 0.6265862 0.26326507 0.8770386 1.1552247 -0.42533892 1.1544116 -0.036592215 0.8466023 1.2342491 -0.06534344 1.2125064 -0.03378856 -0.7719709 0.86931974 -0.65030974 -0.06074825 0.1854955 0.18602127 0.8169361 1.2061052 -0.03998092 -0.6485229 -0.7700205 0.9338909
0.7527528 0.92242813 0.26897794 0.17662388 -0.730564 0.6110835 0.93527436 0.27050135 -0.72950995 0.27968603 0.5714259 0.7987092 -0.0474537 1.1531224 -0.4670118 -0.06978682 0.91341686 -0.47015214 0.5904047 1.2198075 -0.067632705 0.5874398 1.2423851 0.18428427 0.6177535 -0.7510946 0.85511005 0.6264515 0.2633925 0.87665904 1.1546259 -0.42469054 1.1538147 -0.036221653 0.8462776 1.233663 -0.064968705 1.2119136 -0.03342074 -0.77112585 0.86895394 -0.649537 -0.060377747 0.18569833 0.18621355 0.8166194 1.205518 -0.03961423 -0.6477503 -0.76917744 0.9335361
0.7537538 0.9220556 0.2691124 0.17681724 -0.72969973 0.6109412 0.9349148 0.27060598 -0.7286489 0.27981937 0.5712813 0.7983855 -0.04707828 1.1525291 -0.4663781 -0.06940696 0.9130582 -0.4695155 0.5902597 1.219213 -0.067255706 0.58730173 1.2417961 0.1844725 0.6176336 -0.7502405 0.85480785 0.62631655 0.2635197 0.8762797 1.1540273 -0.42404264 1.1532183 -0.035851657 0.84595305 1.2330772 -0.0645946 1.2113216 -0.033053845 -0.7702818 0.86858904 -0.64876497 -0.060007513 0.18590128 0.18640596 0.81630313 1.2049313 -0.039248347 -0.6469797 -0.76833475 0.933182
0.7547548 0.9216837 0.2692464 0.17701048 -0.72883546 0.61079866 0.93455565 0.27071062 -0.72778827 0.279952 0.57113683 0.7980621 -0.046702683 1.1519372 -0.46574512 -0.0690268 0.91270006 -0.468879 0.5901152 1.2186191 -0.066878736 0.5871637 1.2412081 0.1846602 0.61751395 -0.749387 0.85450625 0.6261821 0.26364708 0.87590164 1.1534302 -0.42339522 1.1526225 -0.03548175 0.8456297 1.2324923 -0.0642204 1.2107303 -0.03268689 -0.7694384 0.8682245 -0.6479935 -0.059637308 0.18610418 0.1865983 0.8159876 1.2043453 -0.038882256 -0.6462089 -0.76749325 0.93282866
0.7557558 0.921312 0.26938015 0.1772036 -0.7279718 0.6106566 0.9341968 0.27081543 -0.72692907 0.2800852 0.5709924 0.797739 -0.04632768 1.1513455 -0.4651121 -0.06864685 0.91234267 -0.46824336 0.5899704 1.2180254 -0.066502154 0.5870265 1.2406205 0.18484765 0.6173946 -0.7485341 0.85420513 0.6260469 0.26377404 0.8755239 1.1528332 -0.42274782 1.1520275 -0.035112143 0.8453065 1.2319077 -0.063847005 1.2101398 -0.03232032 -0.7685958 0.86786073 -0.64722323 -0.05926761 0.18630618 0.18679017 0.8156724 1.2037599 -0.03851673 -0.6454388 -0.76665175 0.93247604
0.7567568 0.9209409 0.26951432 0.17739642 -0.72710943 0.61051476 0.93383867 0.2709201 -0.7260697 0.28021717 0.5708486 0.79741675 -0.045952857 1.150755 -0.46447957 -0.068267316 0.9119855 -0.4676075 0.5898261 1.2174327 -0.06612557 0.5868889 1.2400331 0.18503535 0.61727524 -0.7476819 0.8539047 0.6259125 0.2639011 0.8751466 1.1522365 -0.42210084 1.1514333 -0.03474301 0.8449843 1.2313237 -0.06347349 1.2095491 -0.03195417 -0.7677543 0.86749774 -0.6464524 -0.058897674 0.18650883 0.18698174 0.8153576 1.2031751 -0.038151115 -0.6446694 -0.76581156 0.93212414
0.7577578 0.92057085 0.26964772 0.17758894 -0.7262473 0.6103729 0.93348134 0.27102482 -0.7252118 0.2803502 0.57070464 0.79709506 -0.04557857 1.150165 -0.46384746 -0.067887604 0.9116293 -0.46697247 0.5896822 1.2168404 -0.06574935 0.5867515 1.2394464 0.18522292 0.61715597 -0.7468302 0.8536042 0.62577814 0.264028 0.87477016 1.1516409 -0.421454 1.1508397 -0.03437394 0.84466183 1.2307404 -0.0631004 1.2089597 -0.031588048 -0.76691324 0.867135 -0.64568317 -0.05852893 0.18671119 0.18717313 0.8150439 1.2025911 -0.03778577 -0.6439005 -0.7649716 0.93177253
0.7587588 0.92020094 0.26978064 0.1777814 -0.7253858 0.61023116 0.93312395 0.27112907 -0.7243543 0.280482 0.57056105 0.7967741 -0.04520464 1.1495757 -0.46321675 -0.06750828 0.9112736 -0.46633834 0.58953786 1.2162485 -0.06537342 0.58661425 1.2388607 0.1854096 0.6170367 -0.74597913 0.8533047 0.62564385 0.2641545 0.87439406 1.1510459 -0.42080823 1.1502465 -0.034005523 0.8443403 1.2301582 -0.0627273 1.208371 -0.031222016 -0.76607275 0.86677325 -0.64491415 -0.05815953 0.18691283 0.18736446 0.81472987 1.2020078 -0.03742057 -0.64313227 -0.76413244 0.9314215
0.7597598 0.9198313 0.2699142 0.17797375 -0.7245254 0.6100894 0.93276757 0.27123314 -0.72349757 0.28061396 0.5704173 0.7964531 -0.04483062 1.148987 -0.46258602 -0.067129076 0.9109185 -0.4657044 0.58939415 1.215658 -0.06499797 0.5864773 1.2382756 0.1855964 0.6169178 -0.7451286 0.85300505 0.6255096 0.26428092 0.87401825 1.1504514 -0.42016247 1.149654 -0.033637077 0.84401894 1.2295762 -0.062354803 1.2077826 -0.03085664 -0.7652334 0.8664119 -0.6441461 -0.057790786 0.18711406 0.18755531 0.81441706 1.2014251 -0.037055492 -0.64236516 -0.763294 0.9310713
0.7607608 0.91946274 0.27004725 0.17816633 -0.72366583 0.60994804 0.93241155 0.27133775 -0.72264194 0.2807458 0.5702741 0.7961329 -0.044457078 1.1483992 -0.4619555 -0.06675044 0.910564 -0.46507108 0.5892503 1.215067 -0.06462231 0.5863404 1.2376912 0.18578291 0.616799 -0.7442786 0.8527064 0.62537557 0.26440728 0.8736433 1.1498574 -0.41951698 1.149062 -0.033269018 0.84369874 1.228995 -0.061982512 1.2071948 -0.030491441 -0.764395 0.8660513 -0.64337856 -0.05742231 0.18731588 0.18774605 0.81410414 1.2008433 -0.03669074 -0.64159864 -0.7624561 0.9307215
0.7617618 0.91909385 0.2701801 0.17835784 -0.7228062 0.6098068 0.93205583 0.27144173 -0.72178644 0.28087682 0.5701309 0.7958133 -0.044083834 1.147812 -0.46132556 -0.06637162 0.9102103 -0.46443844 0.5891067 1.2144777 -0.06424725 0.5862038 1.2371068 0.1859693 0.61668044 -0.7434293 0.8524081 0.62524116 0.2645334 0.8732689 1.149265 -0.4188719 1.1484711 -0.03290111 0.8433787 1.2284148 -0.06161064 1.2066072 -0.030126095 -0.7635571 0.8656917 -0.64261127 -0.05705419 0.18751693 0.18793648 0.81379217 1.200262 -0.03632629 -0.6408323 -0.761619 0.93037283
0.7627628 0.9187262 0.27031296 0.17854953 -0.72194815 0.60966593 0.931701 0.2715461 -0.72093225 0.28100848 0.56998765 0.79549396 -0.043711066 1.1472257 -0.4606961 -0.06599295 0.9098575 -0.46380562 0.58896315 1.213888 -0.06387246 0.58606684 1.2365229 0.18615514 0.6165619 -0.74258065 0.8521101 0.6251074 0.26465946 0.8728947 1.1486725 -0.41822702 1.1478806 -0.032533705 0.84305894 1.2278347 -0.061238885 1.2060206 -0.029761344 -0.7627195 0.8653327 -0.64184475 -0.05668637 0.18771785 0.1881268 0.8134805 1.1996808 -0.035961837 -0.6400668 -0.7607818 0.9300247
0.7637638 0.9183588 0.2704456 0.17874116 -0.7210903 0.6095251 0.93134683 0.27165025 -0.72007877 0.28113973 0.56984496 0.79517514 -0.043338507 1.1466398 -0.4600672 -0.06561461 0.909505 -0.46317348 0.58882004 1.2132995 -0.06349826 0.5859308 1.23594 0.1863411 0.61644334 -0.7417332 0.851813 0.62497383 0.26478517 0.87252164 1.1480806 -0.41758257 1.1472903 -0.03216654 0.84274 1.2272556 -0.060867637 1.2054346 -0.029396653 -0.76188296 0.8649742 -0.6410794 -0.05631873 0.18791872 0.18831682 0.81316906 1.1991012 -0.035597414 -0.63930196 -0.75994617 0.92967683
0.7647648 0.9179922 0.27057773 0.17893219 -0.72023284 0.60938406 0.9309925 0.27175444 -0.71922594 0.28127033 0.569702 0.794857 -0.042966068 1.1460549 -0.4594389 -0.06523639 0.9091532 -0.46254188 0.5886768 1.2127107 -0.06312406 0.58579457 1.235357 0.1865269 0.616325 -0.74088544 0.85151565 0.62484014 0.26491064 0.8721484 1.1474892 -0.41693857 1.146701 -0.031799495 0.8424213 1.2266767 -0.06049642 1.2048494 -0.029032111 -0.7610468 0.8646161 -0.6403147 -0.05595106 0.18811929 0.18850654 0.8128587 1.1985216 -0.03523323 -0.63853794 -0.7591107 0.92932963
0.7657658 0.9176254 0.27071 0.17912364 -0.7193763 0.6092435 0.93063927 0.27185842 -0.71837324 0.28140104 0.56956 0.79453903 -0.042593986 1.14547 -0.4588105 -0.064858496 0.908802 -0.46191126 0.58853376 1.2121236 -0.06275001 0.58565843 1.2347758 0.18671238 0.61620665 -0.7400385 0.85121924 0.6247065 0.26503634 0.8717766 1.1468987 -0.41629457 1.1461122 -0.031432927 0.84210336 1.2260988 -0.06012574 1.2042642 -0.028667778 -0.7602122 0.86425924 -0.6395499 -0.05558431 0.18831968 0.18869603 0.8125483 1.1979434 -0.034869134 -0.6377743 -0.75827575 0.9289832
0.7667668 0.91725993 0.27084202 0.17931461 -0.71852076 0.6091026 0.93028605 0.2719624 -0.7175221 0.28153157 0.56941724 0.7942215 -0.04222244 1.1448866 -0.45818323 -0.064480364 0.9084513 -0.46128032 0.588391 1.2115363 -0.062376052 0.5855223 1.2341938 0.18689752 0.6160886 -0.739192 0.85092336 0.6245729 0.26516175 0.8714043 1.1463087 -0.41565096 1.1455238 -0.031066656 0.8417855 1.2255214 -0.059755504 1.2036798 -0.028303891 -0.75937706 0.8639019 -0.6387861 -0.055217385 0.18851972 0.18888557 0.8122391 1.1973654 -0.034505635 -0.6370115 -0.7574413 0.92863697
0.7677678 0.91689473 0.27097386 0.17950541 -0.7176661 0.6089623 0.9299333 0.27206627 -0.71667147 0.28166193 0.56927526 0.79390514 -0.041850805 1.1443037 -0.45755595 -0.06410289 0.9081013 -0.46065015 0.5882484 1.2109498 -0.062002838 0.58538634 1.2336133 0.18708271 0.6159705 -0.73834676 0.85062754 0.62443954 0.2652868 0.8710334 1.145719 -0.41500798 1.1449363 -0.030700743 0.8414686 1.2249444 -0.059385598 1.2030962 -0.027940243 -0.75854397 0.863546 -0.63802284 -0.054850698 0.18871969 0.18907464 0.81192946 1.1967874 -0.03414178 -0.6362496 -0.7566081 0.92829156
0.7687688 0.9165294 0.27110535 0.17969602 -0.7168107 0.6088221 0.92958176 0.27217025 -0.71582085 0.28179193 0.5691332 0.79358864 -0.041479886 1.1437209 -0.4569292 -0.06372541 0.9077519 -0.46002066 0.58810586 1.2103637 -0.061629295 0.58525074 1.2330327 0.18726707 0.6158531 -0.73750097 0.85033274 0.6243062 0.26541173 0.8706624 1.14513 -0.4143654 1.1443491 -0.030335099 0.84115183 1.2243683 -0.059015334 1.2025133 -0.027576625 -0.7577107 0.8631906 -0.6372602 -0.054484665 0.18891907 0.18926328 0.8116204 1.1962105 -0.033778727 -0.6354877 -0.75577474 0.9279471
0.7697698 0.9161653 0.27123708 0.17988622 -0.7159573 0.60868216 0.9292301 0.27227408 -0.7149718 0.28192168 0.5689913 0.79327303 -0.041109025 1.1431391 -0.4563033 -0.063348085 0.90740323 -0.45939162 0.58796334 1.2097781 -0.061256766 0.58511543 1.2324531 0.18745178 0.6157354 -0.7366568 0.8500378 0.62417316 0.26553667 0.87029207 1.144542 -0.41372278 1.1437627 -0.029969752 0.8408358 1.2237936 -0.058645815 1.2019303 -0.027213275 -0.7568787 0.86283594 -0.636498 -0.054118544 0.18911856 0.18945187 0.8113123 1.1956348 -0.033415258 -0.6347266 -0.7549422 0.92760265
0.7707708 0.9158014 0.27136844 0.18007636 -0.7151041 0.60854185 0.9288792 0.27237815 -0.71412325 0.28205156 0.56884974 0.7929577 -0.04073882 1.1425577 -0.45567733 -0.06297088 0.9070551 -0.45876288 0.587821 1.2091932 -0.06088388 0.58497965 1.2318739 0.18763596 0.61561775 -0.73581296 0.8497437 0.62404037 0.26566112 0.8699229 1.1439542 -0.41308033 1.1431768 -0.029604673 0.8405202 1.223218 -0.058276832 1.2013481 -0.026850581 -0.75604683 0.8624821 -0.6357362 -0.05375287 0.189318 0.18964028 0.81100416 1.1950591 -0.033052325 -0.63396657 -0.7541107 0.9272596
0.7717718 0.91543776 0.2714994 0.18026662 -0.7142515 0.6084023 0.9285288 0.2724818 -0.713275 0.28218126 0.5687081 0.7926425 -0.040368736 1.1419778 -0.45505184 -0.062594116 0.9067075 -0.4581345 0.5876787 1.2086085 -0.06051135 0.5848445 1.2312953 0.1878202 0.61550045 -0.7349695 0.8494499 0.6239073 0.26578575 0.8695537 1.1433669 -0.41243845 1.1425917 -0.029239774 0.8402049 1.222644 -0.0579077 1.2007667 -0.02648747 -0.7552161 0.8621285 -0.6349752 -0.053387403 0.18951684 0.1898284 0.8106966 1.1944841 -0.032689244 -0.63320684 -0.7532792 0.92691654
0.7727728 0.91507494 0.2716304 0.1804564 -0.71339977 0.60826296 0.9281787 0.27258542 -0.7124281 0.28231055 0.5685666 0.79232836 -0.03999883 1.141398 -0.4544271 -0.062217563 0.90636086 -0.45750687 0.5875368 1.2080246 -0.06013921 0.58470964 1.2307167 0.18800396 0.61538315 -0.73412615 0.8491567 0.6237748 0.2659101 0.86918485 1.1427808 -0.41179702 1.1420069 -0.028875113 0.8398906 1.2220701 -0.057538986 1.2001857 -0.026124746 -0.7543857 0.86177564 -0.6342155 -0.05302179 0.18971556 0.19001639 0.81038976 1.1939101 -0.03232664 -0.6324475 -0.75244844 0.9265747
0.7737738 0.91471255 0.27176106 0.18064609 -0.7125486 0.608123 0.9278295 0.27268916 -0.71158135 0.2824394 0.56842554 0.79201466 -0.03962922 1.1408188 -0.45380253 -0.06184089 0.90601426 -0.45687932 0.5873951 1.2074412 -0.059767306 0.5845747 1.2301393 0.18818748 0.6152662 -0.7332842 0.8488635 0.62364197 0.2660342 0.8688169 1.1421945 -0.4111557 1.1414231 -0.028510928 0.8395762 1.2214973 -0.05717057 1.1996053 -0.025762677 -0.7535561 0.8614233 -0.63345546 -0.05265692 0.18991417 0.19020408 0.8100833 1.1933367 -0.031963825 -0.63168937 -0.7516185 0.9262326
0.7747748 0.91435075 0.27189207 0.18083537 -0.71169806 0.6079838 0.92748034 0.27279276 -0.7107351 0.28256822 0.5682844 0.791701 -0.03925994 1.1402403 -0.45317882 -0.061464906 0.90566844 -0.45625263 0.587253 1.2068582 -0.05939573 0.58443946 1.2295618 0.18837094 0.615149 -0.7324423 0.8485713 0.62350905 0.26615787 0.86844933 1.1416092 -0.4105147 1.1408393 -0.028146476 0.83926284 1.2209245 -0.056802183 1.1990254 -0.025400162 -0.75272715 0.861072 -0.632697 -0.05229217 0.19011277 0.1903913 0.80977726 1.1927634 -0.031601638 -0.6309315 -0.7507886 0.92589116
0.7757758 0.9139892 0.27202213 0.18102461 -0.7108484 0.60784423 0.9271321 0.27289644 -0.7098907 0.28269702 0.5681436 0.7913879 -0.038891166 1.139662 -0.45255503 -0.061088562 0.9053234 -0.45562583 0.5871116 1.2062759 -0.059024513 0.584305 1.2289855 0.18855453 0.61503184 -0.7316011 0.84827924 0.6233766 0.26628178 0.86808217 1.1410246 -0.40987375 1.1402557 -0.027783185 0.83894956 1.2203524 -0.05643457 1.1984456 -0.025038093 -0.7518992 0.8607206 -0.63193834 -0.051927835 0.19031084 0.19057864 0.80947137 1.1921908 -0.031239301 -0.630174 -0.7499595 0.92555064
0.7767768 0.9136284 0.27215213 0.18121359 -0.70999885 0.60770535 0.9267839 0.27299988 -0.70904565 0.28282565 0.56800294 0.7910755 -0.0385226 1.1390853 -0.4519319 -0.060712636 0.90497935 -0.45499986 0.5869702 1.2056943 -0.058653563 0.5841707 1.2284095 0.18873698 0.61491513 -0.7307608 0.84798735 0.62324464 0.2664054 0.8677158 1.1404405 -0.4092332 1.1396737 -0.027419746 0.8386369 1.2197813 -0.056067348 1.1978669 -0.024676442 -0.7510716 0.86037016 -0.6311799 -0.05156356 0.19050878 0.19076544 0.80916643 1.1916192 -0.030877113 -0.6294174 -0.74913067 0.92521095
0.7777778 0.91326797 0.2722826 0.18140239 -0.7091501 0.6075666 0.92643654 0.2731036 -0.7082021 0.28295374 0.5678625 0.79076374 -0.038154364 1.1385089 -0.45130932 -0.06033653 0.90463555 -0.4543742 0.5868288 1.2051129 -0.058282524 0.58403593 1.227834 0.18891972 0.6147988 -0.7299204 0.84769666 0.6231122 0.26652908 0.86734986 1.1398566 -0.4085933 1.1390916 -0.027056754 0.83832455 1.2192107 -0.055699855 1.1972886 -0.024314702 -0.7502439 0.86002076 -0.63042307 -0.051199704 0.19070691 0.1909523 0.8088615 1.191048 -0.030515134 -0.6286608 -0.7483029 0.92487156
0.7787788 0.9129077 0.27241236 0.18159091 -0.70830214 0.60742754 0.9260893 0.2732073 -0.7073587 0.2830819 0.5677221 0.790452 -0.037786365 1.1379325 -0.45068735 -0.05996126 0.9042922 -0.45374888 0.58668756 1.2045319 -0.057911903 0.5839017 1.227259 0.18910232 0.6146822 -0.7290805 0.84740555 0.62297976 0.2666521 0.86698437 1.1392734 -0.4079535 1.1385102 -0.026693732 0.83801293 1.2186409 -0.05533272 1.196711 -0.023953497 -0.7494179 0.85967165 -0.6296663 -0.050835967 0.1909039 0.1911388 0.8085575 1.1904776 -0.030153245 -0.62790585 -0.7474757 0.9245331
0.7797798 0.91254854 0.27254218 0.18177941 -0.7074543 0.6072889 0.92574286 0.2733107 -0.7065162 0.28320998 0.5675817 0.7901412 -0.037418902 1.1373577 -0.45006502 -0.059586048 0.9039495 -0.45312434 0.5865464 1.2039514 -0.0575417 0.58376765 1.226684 0.18928453 0.6145658 -0.7282416 0.8471155 0.6228483 0.2667752 0.86661947 1.1386908 -0.40731376 1.1379293 -0.026331246 0.83770186 1.218071 -0.05496639 1.1961335 -0.023592234 -0.7485926 0.85932255 -0.6289098 -0.050472558 0.19110113 0.19132537 0.8082535 1.1899079 -0.029791653 -0.6271511 -0.74664843 0.9241949
0.7807808 0.9121893 0.2726714 0.18196747 -0.70660734 0.6071503 0.9253969 0.27341416 -0.7056744 0.2833377 0.5674416 0.78983045 -0.03705147 1.1367826 -0.44944352 -0.059210658 0.9036075 -0.4524997 0.5864056 1.2033718 -0.05717194 0.5836333 1.2261097 0.18946618 0.6144495 -0.7274029 0.8468255 0.6227163 0.26689827 0.8662548 1.1381086 -0.40667465 1.1373489 -0.025968611 0.8373909 1.2175022 -0.05459982 1.1955566 -0.023231477 -0.74776745 0.8589748 -0.62815404 -0.050109446 0.19129843 0.19151127 0.8079499 1.1893383 -0.02943024 -0.6263963 -0.745822 0.9238578
0.7817818 0.9118305 0.27280074 0.18215546 -0.7057612 0.6070116 0.9250511 0.27351737 -0.704833 0.2834652 0.5673015 0.7895202 -0.03668472 1.1362085 -0.44882286 -0.058835924 0.90326583 -0.45187622 0.5862646 1.2027922 -0.056801975 0.58349943 1.2255362 0.18964794 0.61433303 -0.726565 0.8465361 0.6225844 0.26702088 0.8658905 1.1375277 -0.4060353 1.1367692 -0.02560699 0.83708036 1.2169341 -0.05423391 1.1949806 -0.02287075 -0.746943 0.8586272 -0.62739927 -0.049746364 0.19149494 0.19169694 0.807647 1.1887699 -0.029068917 -0.62564284 -0.7449964 0.9235202
0.7827828 0.9114725 0.27293003 0.1823431 -0.70491564 0.6068735 0.9247065 0.2736207 -0.7039927 0.2835927 0.56716174 0.7892102 -0.036317796 1.1356351 -0.44820207 -0.05846098 0.90292525 -0.45125294 0.5861241 1.2022133 -0.056432247 0.5833656 1.2249631 0.18982941 0.6142173 -0.72572684 0.84624755 0.6224527 0.2671436 0.8655268 1.1369463 -0.40539664 1.1361898 -0.0252451 0.8367708 1.2163662 -0.053867906 1.1944045 -0.022510171 -0.74611974 0.85828024 -0.62664473 -0.04938388 0.19169176 0.19188201 0.80734456 1.1882017 -0.028707534 -0.62488985 -0.744171 0.92318416
0.7837838 0.91111493 0.273059 0.18253058 -0.70407057 0.6067358 0.92436194 0.2737242 -0.7031524 0.2837196 0.56702214 0.7889011 -0.035951555 1.1350625 -0.44758153 -0.058086336 0.902585 -0.4506293 0.58598346 1.201635 -0.056063414 0.5832319 1.2243905 0.1900107 0.614101 -0.7248901 0.8459588 0.6223209 0.26726598 0.8651636 1.1363659 -0.40475792 1.1356112 -0.024884015 0.8364616 1.2157992 -0.05350259 1.1938294 -0.022149682 -0.7452965 0.8579339 -0.6258909 -0.049021333 0.19188797 0.19206762 0.80704224 1.1876338 -0.028346658 -0.62413716 -0.7433462 0.92284834
0.7847848 0.9107576 0.2731877 0.18271822 -0.7032258 0.60659754 0.9240178 0.2738277 -0.70231307 0.28384674 0.56688255 0.78859216 -0.035585463 1.1344903 -0.44696182 -0.05771205 0.9022454 -0.45000705 0.5858432 1.2010567 -0.0556944 0.58309853 1.2238188 0.19019172 0.6139852 -0.7240535 0.84567076 0.6221895 0.26738828 0.8648013 1.1357864 -0.4041199 1.135033 -0.024522334 0.8361522 1.2152324 -0.053137362 1.1932544 -0.021789491 -0.7444738 0.8575885 -0.62513745 -0.048659086 0.19208437 0.19225252 0.80674076 1.1870672 -0.027985513 -0.623385 -0.74252176 0.92251325
0.7857858 0.9104009 0.27331597 0.1829052 -0.7023818 0.6064599 0.9236741 0.2739312 -0.7014745 0.28397352 0.566743 0.7882837 -0.03521976 1.1339188 -0.4463424 -0.05733782 0.9019063 -0.44938487 0.5857029 1.2004797 -0.05532539 0.5829652 1.223247 0.19037253 0.6138698 -0.7232173 0.84538287 0.6220583 0.26751035 0.8644394 1.1352072 -0.40348196 1.134455 -0.024161756 0.8358443 1.2146666 -0.052772343 1.1926804 -0.02142948 -0.743652 0.8572437 -0.6243842 -0.048297077 0.19228047 0.19243723 0.80643934 1.1865009 -0.027625024 -0.6226334 -0.74169767 0.9221788
0.7867868 0.9100446 0.2734446 0.18309212 -0.7015388 0.60632235 0.9233309 0.27403444 -0.70063674 0.28410012 0.56660354 0.78797555 -0.034854412 1.133348 -0.44572347 -0.056963623 0.9015675 -0.44876257 0.5855628 1.1999025 -0.05495745 0.582832 1.2226758 0.19055334 0.61375403 -0.7223822 0.84509575 0.62192714 0.2676322 0.864078 1.1346279 -0.40284452 1.1338782 -0.023801059 0.8355363 1.2141014 -0.05240816 1.1921068 -0.021069646 -0.7428311 0.85689914 -0.6236322 -0.047935903 0.19247621 0.19262213 0.80613834 1.1859354 -0.02726397 -0.6218829 -0.7408751 0.9218447
0.7877878 0.9096888 0.27357298 0.18327877 -0.7006955 0.6061846 0.92298794 0.27413762 -0.69979906 0.28422648 0.5664641 0.78766805 -0.034489244 1.1327777 -0.44510505 -0.05658984 0.9012297 -0.44814163 0.58542264 1.1993262 -0.054588974 0.5826986 1.222105 0.19073337 0.61363876 -0.7215466 0.8448089 0.62179613 0.2677539 0.86371654 1.1340498 -0.40220666 1.1333019 -0.02344039 0.8352288 1.2135365 -0.052043468 1.1915332 -0.02071035 -0.74201035 0.8565551 -0.6228804 -0.047574133 0.19267172 0.1928063 0.805838 1.18537 -0.026903331 -0.6211325 -0.74005187 0.9215114
0.7887888 0.9093336 0.273701 0.1834653 -0.6998534 0.6060473 0.9226459 0.27424115 -0.6989623 0.28435302 0.56632537 0.78736126 -0.034124374 1.1322081 -0.44448656 -0.05621624 0.9008924 -0.44752026 0.5852826 1.19875 -0.054221213 0.58256555 1.221535 0.19091359 0.6135233 -0.72071207 0.84452254 0.62166506 0.26787502 0.863356 1.133472 -0.40156913 1.1327256 -0.023080707 0.83492225 1.2129725 -0.051679492 1.1909609 -0.020350605 -0.7411904 0.8562118 -0.6221293 -0.04721293 0.1928671 0.19299006 0.805538 1.1848055 -0.026542962 -0.62038267 -0.73922956 0.92117816
0.7897898 0.90897846 0.27382916 0.1836515 -0.6990117 0.60590994 0.9223039 0.27434453 -0.69812596 0.28447914 0.56618655 0.7870544 -0.03375992 1.1316385 -0.44386828 -0.05584255 0.90055555 -0.44689953 0.58514285 1.1981746 -0.0538536 0.58243215 1.2209649 0.19109339 0.61340815 -0.7198776 0.84423643 0.621534 0.2679966 0.8629956 1.1328948 -0.4009322 1.1321495 -0.022720873 0.83461595 1.2124083 -0.051315725 1.1903881 -0.019991577 -0.7403708 0.855869 -0.6213783 -0.04685217 0.1930623 0.19317418 0.80523825 1.1842414 -0.02618286 -0.6196338 -0.7384074 0.92084634
0.7907908 0.90862393 0.27395672 0.18383771 -0.69817054 0.6057728 0.92196274 0.27444777 -0.6972904 0.28460467 0.5660478 0.7867483 -0.033395886 1.1310701 -0.4432512 -0.055469513 0.9002197 -0.44627917 0.58500326 1.1975994 -0.05348617 0.5822996 1.2203956 0.19127321 0.61329305 -0.7190441 0.84395087 0.62140346 0.26811767 0.8626361 1.1323183 -0.40029553 1.1315744 -0.022361368 0.83430964 1.2118454 -0.050952196 1.1898161 -0.019632608 -0.73955214 0.8555266 -0.6206281 -0.046491414 0.1932571 0.19335788 0.8049393 1.1836783 -0.02582243 -0.61888516 -0.73758614 0.9205141
0.7917918 0.90827024 0.27408427 0.18402347 -0.69732964 0.60563594 0.92162156 0.2745514 -0.69645554 0.28473043 0.5659092 0.7864423 -0.03303188 1.130502 -0.44263393 -0.05509627 0.8998841 -0.4456594 0.58486366 1.1970246 -0.053118974 0.58216697 1.219827 0.19145262 0.61317796 -0.71821064 0.8436659 0.6212729 0.26823843 0.86227727 1.1317418 -0.39965922 1.1309994 -0.022001743 0.8340041 1.2112825 -0.050589263 1.1892449 -0.019273281 -0.73873353 0.85518545 -0.6198788 -0.046130985 0.19345212 0.19354105 0.8046404 1.1831152 -0.02546218 -0.61813676 -0.7367653 0.9201833
0.7927928 0.90791655 0.27421176 0.18420896 -0.6964897 0.60549927 0.9212813 0.27465448 -0.6956208 0.28485602 0.5657703 0.78613716 -0.03266889 1.1299347 -0.44201732 -0.0547235 0.8995488 -0.4450402 0.5847245 1.1964507 -0.052752256 0.5820345 1.2192585 0.19163162 0.613063 -0.7173774 0.84338117 0.62114227 0.26835948 0.86191833 1.1311662 -0.39902303 1.1304255 -0.021643102 0.83369935 1.2107204 -0.050226152 1.188674 -0.018914878 -0.73791635 0.85484433 -0.6191294 -0.045770645 0.19364643 0.19372398 0.8043419 1.1825533 -0.025102586 -0.6173898 -0.73594487 0.91985285
0.7937938 0.9075632 0.27433878 0.18439454 -0.6956502 0.6053625 0.92094123 0.27475795 -0.69478697 0.28498125 0.565632 0.7858318 -0.032305688 1.129368 -0.4414009 -0.054350764 0.89921445 -0.4444212 0.5845852 1.1958767 -0.05238563 0.58190185 1.2186908 0.19181073 0.6129483 -0.7165451 0.84309644 0.62101173 0.26847988 0.8615597 1.1305908 -0.398387 1.1298518 -0.021284401 0.8333949 1.2101592 -0.049863815 1.1881036 -0.018556356 -0.73709923 0.8545037 -0.6183808 -0.04541087 0.19384068 0.1939069 0.80404395 1.1819918 -0.024742484 -0.61664236 -0.73512477 0.9195227
0.7947948 0.9072108 0.2744658 0.18457958 -0.69481146 0.6052257 0.9206017 0.27486086 -0.6939541 0.2851063 0.5654937 0.78552747 -0.031942338 1.1288017 -0.4407848 -0.053978294 0.8988801 -0.44380245 0.5844458 1.1953038 -0.052019387 0.5817696 1.2181233 0.19198954 0.6128335 -0.7157133 0.84281284 0.62088144 0.2686001 0.8612018 1.1300162 -0.3977508 1.1292784 -0.02092576 0.8330904 1.2095982 -0.04950127 1.1875339 -0.018198282 -0.73628277 0.85416335 -0.6176326 -0.04505104 0.19403464 0.19408965 0.80374646 1.1814303 -0.024382949 -0.61589617 -0.7343049 0.91919315
0.7957958 0.90685844 0.2745927 0.18476465 -0.6939727 0.60508966 0.9202626 0.27496436 -0.6931212 0.2852317 0.56535584 0.7852235 -0.03158003 1.128236 -0.44016892 -0.053605855 0.89854705 -0.44318402 0.58430684 1.1947305 -0.051653206 0.58163726 1.2175561 0.19216755 0.6127192 -0.71488136 0.8425293 0.6207517 0.26872057 0.8608448 1.1294419 -0.3971149 1.1287062 -0.020567358 0.8327867 1.2090378 -0.0491392 1.1869642 -0.017840117 -0.7354667 0.85382444 -0.61688477 -0.044691294 0.19422853 0.19427204 0.8034493 1.1808698 -0.024023294 -0.61515 -0.7334859 0.91886455
0.7967968 0.90650666 0.27471948 0.18494922 -0.6931346 0.60495335 0.919924 0.27506804 -0.6922891 0.28535646 0.5652177 0.7849197 -0.031217635 1.1276711 -0.4395535 -0.05323392 0.8982145 -0.4425658 0.5841679 1.194158 -0.051287413 0.58150494 1.2169895 0.19234604 0.61260474 -0.71405 0.84224576 0.6206212 0.2688402 0.8604878 1.1288679 -0.3964796 1.1281338 -0.02020973 0.83248353 1.2084779 -0.04877761 1.1863947 -0.017482102 -0.7346509 0.8534852 -0.61613756 -0.044332176 0.19442242 0.1944542 0.8031523 1.1803097 -0.023663849 -0.6144048 -0.732667 0.9185362
0.7977978 0.90615535 0.27484584 0.18513349 -0.6922971 0.6048174 0.9195857 0.2751716 -0.69145757 0.2854811 0.56507975 0.78461623 -0.030855805 1.1271067 -0.43893817 -0.05286187 0.8978821 -0.44194847 0.58402896 1.1935866 -0.050922036 0.581373 1.2164237 0.19252402 0.6124906 -0.7132192 0.84196305 0.62049115 0.26896018 0.860131 1.1282946 -0.3958446 1.1275613 -0.019851953 0.83218086 1.2079184 -0.048416227 1.1858265 -0.017124176 -0.73383623 0.8531469 -0.61539084 -0.043973148 0.19461572 0.19463599 0.80285573 1.1797504 -0.023304403 -0.61365986 -0.73184896 0.91820836
0.7987988 0.9058047 0.27497184 0.18531808 -0.6914604 0.6046812 0.9192484 0.2752749 -0.6906265 0.28560543 0.56494194 0.7843131 -0.030494213 1.1265428 -0.43832392 -0.052490264 0.89755034 -0.44133097 0.5838902 1.1930149 -0.05055669 0.5812407 1.215858 0.1927017 0.61237586 -0.712389 0.841681 0.62036157 0.26907998 0.85977536 1.1277219 -0.39520985 1.1269902 -0.019494683 0.8318788 1.2073603 -0.048054814 1.1852582 -0.016766906 -0.73302215 0.85280937 -0.6146454 -0.043614417 0.19480902 0.19481766 0.80255985 1.1791916 -0.022945136 -0.61291534 -0.7310312 0.91788125
0.7997998 0.9054539 0.27509803 0.185502 -0.6906238 0.6045456 0.91891074 0.2753781 -0.689796 0.28572983 0.56480384 0.78401077 -0.030133009 1.1259798 -0.4377093 -0.052118808 0.89721906 -0.44071427 0.58375144 1.1924434 -0.050192118 0.5811087 1.2152928 0.19287944 0.61226225 -0.711559 0.8413991 0.62023175 0.2691993 0.8594196 1.1271496 -0.39457464 1.1264195 -0.019137591 0.83157724 1.2068019 -0.047694206 1.1846904 -0.016409278 -0.73220885 0.8524718 -0.61389923 -0.043255866 0.19500184 0.19499928 0.80226433 1.1786332 -0.022586048 -0.612172 -0.73021376 0.91755444
0.8008008 0.9051039 0.27522403 0.18568611 -0.68978775 0.60440993 0.9185739 0.2754816 -0.68896616 0.28585386 0.56466645 0.7837086 -0.029772133 1.1254166 -0.43709564 -0.051747262 0.896889 -0.44009787 0.5836131 1.1918733 -0.049827278 0.5809769 1.2147279 0.19305652 0.6121479 -0.71072924 0.8411175 0.62010217 0.2693187 0.8590642 1.1265779 -0.39394042 1.1258489 -0.01878053 0.8312757 1.2062443 -0.04733348 1.1841232 -0.016052157 -0.73139507 0.8521354 -0.6131542 -0.04289764 0.19519472 0.19518054 0.80196905 1.1780758 -0.022226572 -0.6114282 -0.7293963 0.9172286
0.8018018 0.9047543 0.27534992 0.18586951 -0.68895245 0.6042745 0.9182378 0.27558532 -0.68813676 0.28597808 0.5645285 0.7834072 -0.029411405 1.1248546 -0.43648177 -0.051376164 0.8965588 -0.4394815 0.5834747 1.1913028 -0.049462706 0.58084536 1.2141634 0.19323385 0.6120343 -0.7098999 0.8408364 0.6199732 0.26943755 0.85870916 1.1260061 -0.3933061 1.1252791 -0.018424094 0.83097506 1.2056869 -0.04697299 1.1835567 -0.015694827 -0.73058254 0.8517988 -0.61240935 -0.04253933 0.19538724 0.19536138 0.8016742 1.1775186 -0.021867514 -0.61068535 -0.72858 0.9169032
0.8028028 0.90440524 0.27547568 0.18605283 -0.6881172 0.60413885 0.91790164 0.27568883 -0.68730754 0.28610176 0.56439155 0.7831057 -0.029050767 1.1242929 -0.43586797 -0.051005095 0.89622945 -0.43886554 0.58333653 1.1907327 -0.04909855 0.58071357 1.2135994 0.19341078 0.6119203 -0.7090713 0.84055537 0.6198436 0.26955652 0.8583554 1.1254354 -0.3926717 1.1247097 -0.018067718 0.8306745 1.2051303 -0.046613097 1.1829901 -0.015337855 -0.72977024 0.85146356 -0.611665 -0.0421817 0.19557983 0.19554222 0.80137956 1.1769619 -0.021508574 -0.6099433 -0.7277635 0.91657805
0.8038038 0.9040562 0.27560103 0.18623602 -0.68728274 0.60400385 0.9175663 0.2757919 -0.6864792 0.28622526 0.5642543 0.78280514 -0.028690875 1.1237316 -0.43525538 -0.050634384 0.89590025 -0.43825036 0.5831983 1.190163 -0.048734367 0.5805825 1.2130362 0.1935873 0.6118067 -0.7082425 0.8402753 0.61971444 0.2696752 0.85800165 1.1248648 -0.3920377 1.1241405 -0.017711818 0.8303745 1.2045742 -0.046253532 1.1824243 -0.014981091 -0.7289588 0.8511281 -0.6109213 -0.041823626 0.19577181 0.19572258 0.80108553 1.1764058 -0.021149576 -0.6092014 -0.7269479 0.9162537
0.8048048 0.9037082 0.27572644 0.18641898 -0.6864486 0.6038687 0.91723084 0.27589557 -0.6856517 0.2863487 0.56411695 0.782504 -0.02833122 1.1231711 -0.43464285 -0.05026391 0.8955723 -0.43763506 0.58306026 1.1895945 -0.04837066 0.58045065 1.2124729 0.19376376 0.611693 -0.7074151 0.83999515 0.61958534 0.26979345 0.8576484 1.1242946 -0.39140415 1.123572 -0.017356008 0.8300751 1.2040186 -0.045893967 1.1818585 -0.014624357 -0.7281476 0.8507934 -0.6101786 -0.041466564 0.19596356 0.19590312 0.8007921 1.1758503 -0.020790666 -0.60846007 -0.7261323 0.91593
0.8058058 0.9033598 0.27585155 0.18660146 -0.68561506 0.60373366 0.916896 0.27599892 -0.68482447 0.28647202 0.56398016 0.78220403 -0.027971864 1.1226112 -0.43403047 -0.04989344 0.89524406 -0.43702048 0.5829222 1.1890259 -0.048007667 0.5803194 1.2119106 0.19393957 0.61157966 -0.70658726 0.8397155 0.6194565 0.26991206 0.85729504 1.123725 -0.3907706 1.1230034 -0.017000467 0.82977605 1.2034636 -0.04553485 1.1812935 -0.014267862 -0.727337 0.8504593 -0.60943556 -0.041109264 0.19615537 0.19608295 0.8004986 1.1752951 -0.020432234 -0.6077195 -0.72531754 0.9156064
0.8068068 0.9030124 0.27597582 0.18678403 -0.6847821 0.6035986 0.91656184 0.27610257 -0.6839978 0.2865948 0.563843 0.7819044 -0.027612478 1.1220517 -0.4334182 -0.049523413 0.8949166 -0.4364057 0.5827844 1.1884575 -0.047644317 0.58018816 1.2113478 0.1941157 0.61146593 -0.7057602 0.8394362 0.6193275 0.2700299 0.85694265 1.1231558 -0.39013767 1.1224357 -0.016645163 0.82947737 1.2029089 -0.04517597 1.1807288 -0.013911873 -0.72652733 0.8501258 -0.6086935 -0.04075241 0.19634694 0.19626254 0.8002051 1.1747408 -0.020073533 -0.60697913 -0.7245033 0.91528344
0.8078078 0.90266526 0.2761007 0.18696651 -0.6839495 0.6034641 0.9162277 0.27620623 -0.6831714 0.28671795 0.56370604 0.7816051 -0.027253866 1.1214926 -0.43280676 -0.049153626 0.89459 -0.4357918 0.5826467 1.18789 -0.047281325 0.5800569 1.2107862 0.19429141 0.61135274 -0.7049335 0.83915716 0.6191988 0.2701478 0.85659075 1.1225874 -0.38950425 1.1218686 -0.016290158 0.82917917 1.2023549 -0.044817597 1.1801649 -0.013555706 -0.72571766 0.84979236 -0.6079514 -0.040395856 0.19653821 0.19644237 0.79991317 1.1741867 -0.01971513 -0.6062398 -0.72368944 0.91496134
0.8088088 0.9023186 0.2762255 0.18714845 -0.68311733 0.6033294 0.9158942 0.27630967 -0.6823458 0.28684068 0.5635692 0.78130615 -0.026895434 1.1209344 -0.43219554 -0.048783958 0.8942635 -0.43517837 0.58250904 1.1873227 -0.04691887 0.5799257 1.2102247 0.19446659 0.6112392 -0.7041072 0.8388784 0.6190702 0.2702657 0.85623884 1.122019 -0.38887164 1.1213014 -0.01593545 0.828882 1.2018013 -0.044459164 1.1796007 -0.013200074 -0.724909 0.8494595 -0.6072101 -0.040039122 0.19672912 0.19662142 0.7996207 1.1736331 -0.019356787 -0.60550076 -0.7228754 0.9146393
0.8098098 0.9019722 0.27634978 0.18733037 -0.6822859 0.6031952 0.9155611 0.276413 -0.6815209 0.28696316 0.56343263 0.7810078 -0.02653709 1.1203766 -0.43158466 -0.04841435 0.8939371 -0.43456477 0.5823712 1.1867559 -0.04655677 0.57979465 1.209664 0.19464189 0.61112595 -0.7032812 0.83860064 0.6189415 0.27038312 0.85588753 1.1214515 -0.388239 1.1207352 -0.015581131 0.82858455 1.2012482 -0.04410121 1.1790375 -0.012844205 -0.7241002 0.8491277 -0.60646987 -0.039683312 0.1969198 0.19680047 0.79932857 1.1730802 -0.018998533 -0.6047616 -0.7220622 0.9143175
0.8108108 0.9016262 0.27647358 0.18751156 -0.6814548 0.6030606 0.9152284 0.27651653 -0.6806963 0.28708506 0.56329596 0.7807096 -0.026179165 1.1198189 -0.43097407 -0.04804519 0.89361197 -0.4339521 0.5822338 1.1861899 -0.046194673 0.5796639 1.2091032 0.19481683 0.61101305 -0.7024558 0.8383225 0.61881316 0.2705003 0.8555366 1.1208838 -0.38760668 1.1201694 -0.015226841 0.82828784 1.2006956 -0.04374358 1.1784749 -0.012488872 -0.723293 0.8487958 -0.6057298 -0.039327323 0.19711035 0.1969794 0.79903716 1.1725278 -0.018640399 -0.6040239 -0.7212499 0.9139969
0.8118118 0.9012805 0.27659774 0.18769288 -0.6806239 0.60292655 0.9148959 0.2766198 -0.67987174 0.28720742 0.5631592 0.7804116 -0.025821954 1.1192621 -0.43036413 -0.047676146 0.89328694 -0.43333972 0.58209646 1.1856235 -0.04583341 0.57953286 1.2085433 0.19499144 0.61090004 -0.7016312 0.8380449 0.618685 0.2706176 0.85518634 1.120317 -0.3869746 1.1196039 -0.014873028 0.8279914 1.2001437 -0.04338649 1.1779122 -0.012133658 -0.7224853 0.84846437 -0.6049901 -0.03897202 0.1973005 0.19715792 0.79874575 1.1719757 -0.01828292 -0.60328656 -0.72043777 0.9136763
0.8128128 0.90093565 0.2767213 0.18787414 -0.67979443 0.602792 0.9145639 0.2767232 -0.6790484 0.2873292 0.5630231 0.78011435 -0.025464505 1.118706 -0.42975467 -0.04730743 0.89296234 -0.4327278 0.5819589 1.1850578 -0.045471966 0.5794021 1.2079834 0.19516611 0.6107868 -0.7008066 0.8377675 0.61855626 0.27073425 0.85483646 1.1197509 -0.38634306 1.1190392 -0.014519215 0.82769513 1.1995924 -0.04302904 1.1773502 -0.011778206 -0.72167826 0.8481335 -0.60425144 -0.0386163 0.19749051 0.19733626 0.7984551 1.1714243 -0.017924696 -0.60254973 -0.7196257 0.9133562
0.8138138 0.90059084 0.27684438 0.18805495 -0.6789646 0.60265815 0.91423225 0.27682644 -0.6782254 0.2874509 0.56288624 0.779817 -0.02510804 1.1181495 -0.4291449 -0.046938956 0.89263827 -0.4321161 0.58182204 1.1844928 -0.04511094 0.57927096 1.2074243 0.19534001 0.6106737 -0.6999832 0.8374903 0.61842823 0.27085108 0.8544869 1.1191849 -0.38571146 1.1184742 -0.014166117 0.8273998 1.1990405 -0.042672753 1.1767886 -0.011423588 -0.72087264 0.8478032 -0.6035129 -0.038261533 0.1976803 0.197514 0.79816455 1.1708729 -0.017567515 -0.6018134 -0.7188149 0.9130363
0.8148148 0.90024644 0.27696782 0.18823564 -0.6781355 0.60252416 0.91390073 0.27692986 -0.677403 0.28757197 0.56274986 0.7795207 -0.024751306 1.1175945 -0.42853642 -0.046570837 0.8923146 -0.43150473 0.5816845 1.1839283 -0.044750065 0.5791402 1.2068657 0.19551411 0.61056066 -0.6991596 0.837214 0.6182998 0.27096754 0.8541373 1.1186192 -0.38507992 1.1179104 -0.013813019 0.82710457 1.1984903 -0.0423162 1.1762277 -0.011068791 -0.7200669 0.84747314 -0.6027751 -0.037906945 0.19786936 0.1976921 0.79787415 1.1703227 -0.017210156 -0.60107785 -0.71800447 0.9127175
0.8158158 0.8999025 0.27709073 0.188416 -0.6773069 0.6023904 0.91357017 0.2770331 -0.6765812 0.2876932 0.56261384 0.77922404 -0.024395525 1.1170394 -0.4279281 -0.046203107 0.8919909 -0.430894 0.5815475 1.1833642 -0.044389725 0.57900953 1.2063072 0.19568771 0.61044776 -0.6983368 0.83693767 0.6181722 0.27108335 0.8537887 1.1180539 -0.38444898 1.1173463 -0.013460159 0.82680976 1.1979398 -0.041960478 1.1756663 -0.010714859 -0.71926206 0.8471436 -0.6020381 -0.037552357 0.1980586 0.19786948 0.7975843 1.1697726 -0.016852945 -0.60034287 -0.71719456 0.9123986
0.8168168 0.8995589 0.27721363 0.18859577 -0.6764786 0.6022564 0.91323984 0.2771364 -0.6757591 0.28781402 0.5624777 0.7789284 -0.024039418 1.116485 -0.4273196 -0.04583478 0.8916683 -0.43028337 0.5814105 1.1828004 -0.044029713 0.578879 1.2057489 0.19586119 0.6103345 -0.69751436 0.83666146 0.61804396 0.27119988 0.8534404 1.1174895 -0.38381833 1.116783 -0.013107508 0.8265158 1.1973898 -0.04160452 1.1751059 -0.01036042 -0.71845686 0.8468144 -0.6013011 -0.037198186 0.19824767 0.19804674 0.7972945 1.1692228 -0.016495705 -0.5996079 -0.7163844 0.91208017
0.8178178 0.8992158 0.27733618 0.18877584 -0.67565167 0.60212255 0.91290927 0.27723953 -0.67493826 0.28793484 0.5623417 0.7786324 -0.023683876 1.115931 -0.42671216 -0.045467436 0.891346 -0.42967343 0.58127373 1.1822368 -0.04366994 0.5787482 1.2051916 0.1960344 0.61022204 -0.69669306 0.8363857 0.617916 0.27131557 0.85309255 1.1169248 -0.38318777 1.1162201 -0.012755603 0.8262216 1.196841 -0.041249275 1.174546 -0.010006666 -0.71765363 0.8464857 -0.60056525 -0.036844492 0.19843662 0.19822371 0.7970053 1.1686739 -0.016139 -0.5988742 -0.71557534 0.91176224
0.8188188 0.8988731 0.27745843 0.1889554 -0.67482436 0.6019892 0.91257954 0.27734268 -0.674118 0.28805536 0.56220555 0.778337 -0.023328573 1.1153777 -0.42610472 -0.04510027 0.891024 -0.42906332 0.5811366 1.1816741 -0.043310642 0.57861793 1.2046343 0.19620758 0.6101091 -0.69587135 0.8361107 0.61778843 0.27143085 0.85274446 1.1163611 -0.38255736 1.1156578 -0.012403607 0.8259278 1.1962918 -0.04089409 1.1739868 -0.009653032 -0.7168499 0.8461574 -0.5998296 -0.036490858 0.19862491 0.19840062 0.7967166 1.168125 -0.015782475 -0.59814095 -0.7147675 0.9114445
0.8198198 0.8985308 0.27758056 0.18913502 -0.6739978 0.6018554 0.9122501 0.2774457 -0.6732981 0.2881757 0.56206965 0.77804255 -0.022973716 1.1148243 -0.42549813 -0.044733405 0.890702 -0.4284546 0.58099973 1.1811122 -0.042951286 0.5784873 1.204078 0.19638047 0.60999584 -0.6950504 0.83583534 0.6176605 0.27154613 0.85239756 1.1157975 -0.3819275 1.1150957 -0.012052029 0.82563525 1.1957432 -0.040539563 1.1734276 -0.009299576 -0.71604705 0.8458295 -0.59909445 -0.03613782 0.19881284 0.19857645 0.7964277 1.1675771 -0.015425891 -0.59740824 -0.7139592 0.9111273
0.8208208 0.89818835 0.2777024 0.1893141 -0.6731721 0.60172236 0.911921 0.2775485 -0.67247903 0.28829563 0.56193376 0.77774787 -0.022619337 1.1142715 -0.4248919 -0.04436642 0.89038116 -0.42784572 0.58086306 1.1805501 -0.042592734 0.5783565 1.2035215 0.19655281 0.6098832 -0.69423056 0.83555996 0.6175326 0.27166134 0.8520505 1.1152346 -0.38129774 1.1145346 -0.011701256 0.8253418 1.1951954 -0.040185094 1.172869 -0.008946359 -0.71524495 0.845502 -0.5983598 -0.03578484 0.19900066 0.19875306 0.796139 1.1670289 -0.0150696635 -0.59667623 -0.71315193 0.91081035
0.8218218 0.89784664 0.27782387 0.18949306 -0.6723468 0.60158896 0.911592 0.27765134 -0.6716598 0.28841543 0.56179786 0.7774538 -0.022265404 1.1137195 -0.424286 -0.04399988 0.8900601 -0.42723745 0.5807266 1.1799884 -0.042234212 0.5782262 1.2029659 0.19672513 0.60977024 -0.6934109 0.8352855 0.6174052 0.27177647 0.85170424 1.114672 -0.38066852 1.1139733 -0.011349916 0.8250496 1.1946478 -0.03983116 1.1723108 -0.008593053 -0.71444327 0.8451749 -0.5976266 -0.03543231 0.19918817 0.19892901 0.7958517 1.1664817 -0.014713436 -0.5959447 -0.71234524 0.91049385
0.8228228 0.8975055 0.27794534 0.1896717 -0.6715219 0.60145557 0.9112635 0.27775443 -0.67084146 0.28853476 0.561662 0.77715945 -0.021911144 1.113168 -0.42368037 -0.04363388 0.88973963 -0.4266291 0.58059 1.1794271 -0.041876286 0.5780957 1.2024103 0.19689715 0.60965776 -0.69259197 0.83501107 0.6172776 0.27189118 0.8513578 1.1141098 -0.3800395 1.1134126 -0.010999411 0.8247575 1.1941005 -0.039477557 1.1717527 -0.008240402 -0.7136416 0.84484786 -0.59689355 -0.035080135 0.19937539 0.19910449 0.7955637 1.1659346 -0.014357924 -0.5952139 -0.7115393 0.91017735
0.8238238 0.8971645 0.27806646 0.18985003 -0.670697 0.60132265 0.9109353 0.27785712 -0.6700232 0.28865433 0.5615263 0.77686626 -0.021557689 1.112617 -0.42307514 -0.043268025 0.88941956 -0.426022 0.5804533 1.1788667 -0.04151815 0.5779653 1.2018551 0.19706875 0.6095447 -0.6917733 0.8347367 0.6171499 0.27200514 0.8510126 1.1135477 -0.3794108 1.112852 -0.010648966 0.82446605 1.1935538 -0.03912404 1.1711956 -0.0078881085 -0.7128415 0.84452176 -0.59616125 -0.034727693 0.19956237 0.19927979 0.7952764 1.1653883 -0.014002115 -0.59448355 -0.71073353 0.9098617
0.8248248 0.896824 0.27818733 0.1900284 -0.6698735 0.6011897 0.9106072 0.27795982 -0.6692063 0.2887733 0.56139064 0.7765728 -0.02120462 1.1120661 -0.42247087 -0.04290247 0.8890996 -0.42541444 0.5803169 1.1783061 -0.04116112 0.57783496 1.2013006 0.1972403 0.6094321 -0.69095546 0.83446306 0.6170223 0.27211952 0.850667 1.1129868 -0.37878212 1.1122922 -0.010298967 0.82417494 1.1930082 -0.03877142 1.1706384 -0.0075357854 -0.7120414 0.8441957 -0.5954294 -0.034376413 0.19974881 0.19945502 0.7949891 1.1648421 -0.013646573 -0.5937541 -0.7099285 0.90954655
0.8258258 0.89648354 0.27830797 0.19020635 -0.6690504 0.6010568 0.9102795 0.2780624 -0.66838926 0.2888918 0.56125516 0.7762798 -0.020851523 1.1115156 -0.4218667 -0.042537272 0.88878006 -0.42480797 0.5801802 1.1777465 -0.04080355 0.57770455 1.2007465 0.19741145 0.60931885 -0.690138 0.83418936 0.61689496 0.27223355 0.85032237 1.1124258 -0.37815395 1.1117328 -0.009949058 0.8238839 1.1924616 -0.03841847 1.1700816 -0.007183701 -0.7112419 0.84387034 -0.5946985 -0.034025162 0.19993544 0.19962972 0.79470223 1.1642966 -0.013291746 -0.59302455 -0.70912373 0.9092315
0.8268268 0.8961435 0.2784282 0.19038397 -0.6682271 0.60092384 0.9099525 0.2781647 -0.66757274 0.28901047 0.5611197 0.7759873 -0.02049914 1.1109658 -0.42126304 -0.042172074 0.8884609 -0.42420197 0.5800441 1.1771872 -0.040446788 0.57757425 1.2001928 0.19758236 0.6092061 -0.6893213 0.8339158 0.61676776 0.27234745 0.8499779 1.111865 -0.3775259 1.111174 -0.009599745 0.82359314 1.1919166 -0.03806615 1.1695256 -0.006832242 -0.71044326 0.8435449 -0.5939679 -0.033673942 0.20012128 0.19980407 0.79441607 1.1637514 -0.012936652 -0.59229666 -0.70832014 0.90891623
0.8278278 0.89580417 0.27854842 0.1905615 -0.66740555 0.60079086 0.9096254 0.27826744 -0.66675735 0.28912866 0.56098425 0.77569515 -0.020147055 1.1104165 -0.4206595 -0.041807353 0.88814247 -0.42359573 0.57990754 1.1766281 -0.040090144 0.57744384 1.1996394 0.19775319 0.6090933 -0.68850535 0.8336426 0.6166407 0.27246085 0.8496338 1.1113046 -0.3768985 1.1106149 -0.009250373 0.8233037 1.1913713 -0.037714064 1.1689698 -0.0064808726 -0.70964503 0.8432201 -0.59323764 -0.033323646 0.20030671 0.19997859 0.79412955 1.1632067 -0.012582064 -0.5915688 -0.7075171 0.9086021
0.8288288 0.8954651 0.27866846 0.19073874 -0.6665834 0.60065806 0.90929854 0.2783699 -0.66594183 0.28924656 0.56084865 0.77540326 -0.01979503 1.1098673 -0.4200568 -0.04144287 0.887824 -0.42299044 0.57977104 1.1760697 -0.039734542 0.5773139 1.1990862 0.19792402 0.6089803 -0.68768966 0.8333699 0.61651325 0.27257398 0.84928995 1.110745 -0.3762713 1.1100574 -0.008901805 0.82301384 1.1908264 -0.037362665 1.1684145 -0.0061295033 -0.7088473 0.8428955 -0.59250873 -0.03297317 0.20049214 0.20015258 0.793844 1.1626623 -0.012227505 -0.5908424 -0.70671433 0.90828806
0.8298298 0.8951261 0.2787878 0.19091588 -0.6657624 0.6005254 0.90897256 0.2784719 -0.66512716 0.28936422 0.5607133 0.77511156 -0.019443959 1.1093186 -0.41945493 -0.041079044 0.8875056 -0.42238578 0.57963485 1.1755121 -0.039378524 0.5771836 1.1985344 0.19809407 0.60886705 -0.686875 0.83309734 0.6163857 0.272687 0.8489466 1.1101859 -0.3756445 1.1094997 -0.008552939 0.82272446 1.1902823 -0.037011236 1.1678593 -0.00577873 -0.70804965 0.84257114 -0.5917805 -0.03262341 0.20067734 0.20032609 0.7935584 1.1621186 -0.011873364 -0.5901157 -0.7059125 0.907974
0.8308308 0.8947879 0.27890718 0.19109267 -0.66494125 0.6003928 0.9086465 0.278574 -0.6643129 0.28948176 0.56057817 0.77482045 -0.01909262 1.1087707 -0.41885293 -0.0407151 0.88718784 -0.42178118 0.579499 1.1749543 -0.03902328 0.5770529 1.197982 0.19826433 0.60875434 -0.6860609 0.83282465 0.6162589 0.27279973 0.8486034 1.1096267 -0.37501758 1.1089418 -0.008205026 0.8224352 1.1897385 -0.03666067 1.1673049 -0.005428493 -0.7072537 0.8422473 -0.5910527 -0.03227389 0.20086217 0.20049948 0.79327285 1.1615748 -0.011519551 -0.5893902 -0.70511174 0.90766037
0.8318318 0.8944497 0.27902663 0.19126937 -0.6641215 0.6002604 0.9083204 0.27867615 -0.66349864 0.2895987 0.5604428 0.7745296 -0.018741757 1.1082227 -0.4182515 -0.04035172 0.88687027 -0.4211772 0.5793625 1.174397 -0.038668215 0.57692295 1.1974304 0.1984337 0.6086414 -0.68524754 0.8325527 0.61613166 0.27291244 0.8482604 1.109068 -0.37439132 1.1083846 -0.007856965 0.8221467 1.189195 -0.036309868 1.166751 -0.0050782263 -0.70645756 0.8419237 -0.5903257 -0.031924546 0.20104629 0.20067275 0.7929881 1.1610316 -0.011166334 -0.5886654 -0.7043112 0.9073474
0.8328328 0.89411163 0.27914512 0.19144538 -0.66330194 0.60012794 0.9079958 0.2787775 -0.66268575 0.28971565 0.5603076 0.77423924 -0.018391818 1.1076756 -0.41765094 -0.03998813 0.88655317 -0.42057377 0.5792266 1.1738406 -0.038313746 0.5767927 1.196879 0.19860345 0.6085282 -0.6844344 0.8322805 0.6160045 0.2730249 0.8479186 1.1085095 -0.37376535 1.1078283 -0.0075096786 0.8218579 1.1886523 -0.03596002 1.1661967 -0.004728228 -0.70566225 0.84160036 -0.58959913 -0.03157577 0.20123047 0.20084536 0.79270285 1.1604893 -0.010812998 -0.58794117 -0.70351106 0.9070345
0.8338338 0.8937741 0.27926344 0.1916214 -0.6624831 0.59999526 0.9076697 0.27887973 -0.6618729 0.2898323 0.56017256 0.7739489 -0.01804167 1.1071284 -0.41705078 -0.039625347 0.8862362 -0.41997084 0.5790906 1.1732839 -0.037959576 0.5766626 1.1963284 0.19877264 0.60841537 -0.6836221 0.8320082 0.6158772 0.27313656 0.8475767 1.1079522 -0.3731397 1.1072724 -0.0071621537 0.82157016 1.1881096 -0.03561017 1.1656437 -0.0043783486 -0.70486736 0.8412774 -0.58887345 -0.03122732 0.2014144 0.20101821 0.79241836 1.1599468 -0.01045987 -0.58721775 -0.7027117 0.9067215
0.8348348 0.8934372 0.27938223 0.19179755 -0.6616649 0.59986293 0.90734476 0.27898127 -0.661061 0.28994888 0.5600371 0.7736591 -0.017691791 1.1065818 -0.41645068 -0.03926277 0.88591987 -0.41936806 0.5789546 1.1727287 -0.037605762 0.5765325 1.1957784 0.19894183 0.6083021 -0.6828106 0.8317371 0.6157503 0.27324858 0.8472349 1.1073948 -0.3725145 1.1067163 -0.0068152845 0.8212826 1.1875671 -0.035260648 1.1650908 -0.0040292144 -0.7040734 0.84095514 -0.5881481 -0.03087914 0.20159799 0.20119053 0.7921342 1.1594048 -0.01010716 -0.5864948 -0.701913 0.9064094
0.8358358 0.89310026 0.2795002 0.19197276 -0.66084695 0.5997306 0.9070202 0.27908272 -0.66024905 0.2900648 0.5599021 0.7733692 -0.017342418 1.1060356 -0.41585192 -0.038900375 0.8856034 -0.41876608 0.57881856 1.1721734 -0.037252247 0.5764021 1.1952277 0.19911054 0.60818887 -0.6820002 0.83146524 0.6156235 0.27336016 0.8468941 1.1068377 -0.3718896 1.1061614 -0.0064685047 0.8209954 1.187025 -0.03491193 1.1645381 -0.0036798418 -0.7032796 0.8406326 -0.58742416 -0.030531555 0.20178097 0.20136237 0.7918501 1.1588633 -0.009754896 -0.5857724 -0.70111525 0.906097
0.8368368 0.892764 0.27961755 0.19214812 -0.6600297 0.5995981 0.90669584 0.27918398 -0.65943795 0.29018068 0.55976725 0.77307975 -0.016993314 1.1054897 -0.41525313 -0.038538367 0.8852874 -0.41816467 0.578683 1.1716186 -0.036898673 0.57627225 1.1946785 0.19927883 0.6080755 -0.6811902 0.83119416 0.6154965 0.2734715 0.84655344 1.1062808 -0.37126485 1.1056064 -0.0061222613 0.82070833 1.1864836 -0.034563392 1.1639861 -0.0033311844 -0.7024867 0.84031105 -0.5867005 -0.030183822 0.20196372 0.20153403 0.7915665 1.1583223 -0.009402603 -0.5850513 -0.7003181 0.90578514
0.8378378 0.89242774 0.27973533 0.19232324 -0.65921295 0.599466 0.9063717 0.2792853 -0.6586273 0.29029608 0.5596323 0.7727909 -0.016645104 1.1049442 -0.41465482 -0.038176686 0.8849716 -0.41756317 0.578547 1.1710641 -0.03654611 0.576142 1.1941297 0.19944757 0.6079625 -0.6803807 0.8309231 0.6153695 0.2735827 0.8462126 1.1057246 -0.37064046 1.105052 -0.005776167 0.820422 1.1859424 -0.034214795 1.1634341 -0.0029827356 -0.7016945 0.83998924 -0.5859776 -0.029837102 0.20214641 0.20170528 0.79128313 1.1577812 -0.009050846 -0.58433056 -0.69952124 0.9054735
0.8388388 0.8920921 0.27985233 0.19249809 -0.6583966 0.5993341 0.9060476 0.27938613 -0.65781677 0.2904114 0.55949736 0.77250224 -0.016296506 1.1043992 -0.414057 -0.03781545 0.884656 -0.41696233 0.5784111 1.1705105 -0.03619376 0.5760117 1.1935809 0.19961545 0.6078487 -0.67957175 0.830652 0.61524236 0.27369326 0.8458725 1.1051686 -0.37001687 1.1044979 -0.0054305494 0.82013535 1.1854014 -0.033866853 1.1628829 -0.0026343465 -0.70090234 0.8396677 -0.5852556 -0.02949059 0.20232844 0.20187634 0.791 1.1572406 -0.0086995065 -0.5836108 -0.698726 0.905162
0.8398398 0.8917568 0.2799691 0.19267255 -0.6575809 0.5992018 0.90572435 0.27948725 -0.6570071 0.29052627 0.55936235 0.77221394 -0.015948951 1.1038549 -0.41345978 -0.037454426 0.8843404 -0.41636252 0.57827556 1.1699568 -0.035841584 0.5758816 1.1930325 0.1997833 0.60773575 -0.67876357 0.83038116 0.6151152 0.27380377 0.8455328 1.1046132 -0.36939254 1.1039445 -0.005085498 0.8198495 1.1848615 -0.033519328 1.162332 -0.0022866726 -0.7001115 0.8393465 -0.5845345 -0.029144347 0.20251012 0.20204729 0.7907168 1.1567006 -0.008348703 -0.5828912 -0.69793093 0.90485054
0.8408408 0.89142144 0.28008592 0.19284701 -0.656766 0.5990697 0.905401 0.27958772 -0.656198 0.29064095 0.55922747 0.7719258 -0.015601158 1.1033106 -0.41286325 -0.0370934 0.88402545 -0.41576293 0.5781399 1.1694039 -0.035490155 0.5757518 1.1924845 0.19995087 0.60762227 -0.6779569 0.8301111 0.61498857 0.27391422 0.8451935 1.104058 -0.36876974 1.103391 -0.004740268 0.81956387 1.1843212 -0.03317228 1.1617815 -0.0019388795 -0.6993205 0.83902574 -0.58381385 -0.02879864 0.2026918 0.2022177 0.79043436 1.156161 -0.007997632 -0.5821724 -0.6971364 0.90453976
0.8418418 0.8910867 0.2802025 0.19302118 -0.65595156 0.59893763 0.9050774 0.27968857 -0.6553893 0.29075533 0.5590929 0.7716382 -0.015254021 1.1027664 -0.4122673 -0.03673345 0.88371044 -0.41516364 0.57800394 1.1688513 -0.035138488 0.57562184 1.1919374 0.20011806 0.607509 -0.67715055 0.82984036 0.6148614 0.27402416 0.84485424 1.1035035 -0.36814702 1.1028383 -0.004395634 0.8192786 1.1837815 -0.03282532 1.1612315 -0.0015920997 -0.6985307 0.8387049 -0.5830939 -0.028453052 0.20287287 0.20238787 0.79015195 1.1556221 -0.007647246 -0.58145493 -0.69634295 0.9042283
0.8428428 0.89075214 0.28031832 0.19319496 -0.6551379 0.59880525 0.90475464 0.27978897 -0.65458167 0.29086876 0.5589579 0.7713504 -0.014907092 1.1022232 -0.4116718 -0.036373228 0.883396 -0.41456488 0.57786846 1.1682992 -0.034788072 0.5754915 1.1913899 0.20028502 0.6073952 -0.6763445 0.8295702 0.61473453 0.274134 0.8445157 1.1029487 -0.3675244 1.1022855 -0.0040515363 0.81899345 1.1832422 -0.032479405 1.1606817 -0.001245439 -0.6977413 0.8383849 -0.582375 -0.028108507 0.20305336 0.20255768 0.78986955 1.155083 -0.007297188 -0.5807377 -0.69555026 0.9039182
0.8438438 0.8904182 0.2804343 0.19336864 -0.65432465 0.59867346 0.90443194 0.27988955 -0.6537739 0.29098284 0.5588236 0.77106327 -0.01456055 1.10168 -0.41107684 -0.036013395 0.8830819 -0.41396654 0.5777331 1.1677475 -0.034437567 0.57536143 1.1908436 0.20045179 0.6072816 -0.6755394 0.82930005 0.6146075 0.27424365 0.84417707 1.1023948 -0.36690187 1.1017334 -0.003707379 0.8187088 1.1827031 -0.032133132 1.1601324 -0.00089865923 -0.6969527 0.8380649 -0.5816562 -0.027763665 0.2032336 0.20272768 0.7895883 1.1545438 -0.006947607 -0.5800212 -0.6947582 0.9036082
0.8448448 0.89008427 0.28054994 0.19354212 -0.6535121 0.59854174 0.9041097 0.27998936 -0.6529669 0.2910959 0.5586888 0.7707765 -0.014214456 1.101137 -0.4104826 -0.035654128 0.88276803 -0.41336906 0.57759786 1.1671965 -0.03408742 0.5752317 1.1902975 0.20061833 0.60716826 -0.674736 0.8290304 0.6144808 0.27435297 0.8438394 1.1018414 -0.36628008 1.1011822 -0.0033635795 0.8184241 1.1821647 -0.031787753 1.1595833 -0.00055253506 -0.6961643 0.8377452 -0.580939 -0.02741912 0.20341384 0.20289701 0.7893064 1.1540058 -0.0065980256 -0.5793063 -0.69396657 0.9032978
0.8458458 0.88975054 0.28066498 0.19371524 -0.65269977 0.5984096 0.9037875 0.2800893 -0.6521602 0.29120928 0.5585541 0.7704901 -0.013868958 1.1005949 -0.4098888 -0.03529519 0.88245356 -0.41277176 0.5774623 1.1666458 -0.03373781 0.57510144 1.1897514 0.20078433 0.60705405 -0.6739321 0.8287607 0.6143539 0.2744621 0.8435017 1.1012877 -0.36565894 1.1006306 -0.0030204058 0.81814057 1.1816261 -0.031442404 1.159035 -0.0002066493 -0.6953768 0.8374258 -0.5802222 -0.027075678 0.20359361 0.20306578 0.78902495 1.1534679 -0.006248951 -0.5785914 -0.6931764 0.9029876
0.8468468 0.8894174 0.28078002 0.19388834 -0.65188813 0.5982779 0.9034658 0.28018883 -0.651354 0.29132205 0.5584196 0.7702038 -0.01352334 1.1000527 -0.4092955 -0.034936577 0.88214046 -0.41217506 0.57732654 1.1660951 -0.033388615 0.5749715 1.189206 0.20095053 0.60694003 -0.6731297 0.8284909 0.6142272 0.27457097 0.8431645 1.1007352 -0.3650379 1.10008 -0.0026774704 0.8178565 1.1810883 -0.031097561 1.1584871 0.0001386702 -0.69458973 0.83710647 -0.5795061 -0.026732147 0.20377266 0.20323464 0.78874385 1.1529301 -0.005900532 -0.5778772 -0.69238615 0.9026779
0.8478478 0.8890847 0.28089446 0.19406092 -0.6510776 0.59814614 0.90314376 0.28028867 -0.6505487 0.2914346 0.55828494 0.76991785 -0.013178527 1.0995109 -0.40870306 -0.034577936 0.8818269 -0.4115789 0.5771913 1.1655458 -0.03303966 0.57484144 1.1886611 0.20111638 0.60682607 -0.67232794 0.82822144 0.6141001 0.27467966 0.8428273 1.100182 -0.3644171 1.0995296 -0.0023348331 0.8175731 1.1805503 -0.030752838 1.1579392 0.0004838109 -0.6938034 0.8367877 -0.57879126 -0.0263893 0.20395166 0.20340303 0.7884629 1.1523932 -0.005552113 -0.57716435 -0.69159734 0.90236855
0.8488488 0.8887522 0.2810092 0.19423348 -0.65026724 0.59801424 0.9028224 0.280388 -0.6497435 0.29154652 0.55815053 0.7696321 -0.0128340125 1.0989697 -0.4081108 -0.03421995 0.8815133 -0.41098332 0.57705593 1.1649961 -0.03269115 0.57471156 1.1881166 0.20128205 0.6067122 -0.6715269 0.82795215 0.6139734 0.2747881 0.84249103 1.0996304 -0.36379677 1.0989797 -0.0019924045 0.81729 1.1800132 -0.030409187 1.1573915 0.00082859397 -0.6930182 0.83646905 -0.57807684 -0.026046574 0.20413053 0.20357111 0.78818214 1.1518564 -0.0052045286 -0.5764516 -0.6908091 0.9020584
0.8498498 0.88841975 0.2811231 0.19440585 -0.64945745 0.5978824 0.90250105 0.2804874 -0.6489393 0.2916587 0.5580162 0.76934636 -0.012489617 1.0984285 -0.407519 -0.033862323 0.8812002 -0.41038775 0.5769203 1.1644473 -0.03234321 0.5745809 1.1875725 0.20144731 0.60659826 -0.67072695 0.8276827 0.6138465 0.27489606 0.8421545 1.099078 -0.36317685 1.0984298 -0.0016505122 0.81700706 1.1794758 -0.030065328 1.1568449 0.0011730194 -0.69223267 0.8361503 -0.5773629 -0.025704741 0.20430857 0.20373929 0.7879015 1.1513196 -0.004856944 -0.5757402 -0.6900221 0.9017494
0.8508509 0.88808787 0.28123665 0.19457757 -0.64864886 0.59775054 0.90217984 0.2805863 -0.6481353 0.2917701 0.55788195 0.7690613 -0.0121457875 1.0978876 -0.40692848 -0.03350529 0.88088715 -0.4097936 0.57678515 1.1638987 -0.031995207 0.5744513 1.1870286 0.20161214 0.606484 -0.66992766 0.827414 0.61371976 0.2750038 0.8418183 1.0985267 -0.36255717 1.0978805 -0.0013091266 0.81672454 1.1789392 -0.029722095 1.1562979 0.0015169382 -0.691448 0.8358321 -0.57665074 -0.025362998 0.20448649 0.20390648 0.78762156 1.1507833 -0.0045101047 -0.57502943 -0.68923557 0.90144056
0.8518519 0.887756 0.2813503 0.19474968 -0.64784 0.5976192 0.90185905 0.28068498 -0.64733136 0.29188114 0.55774736 0.76877654 -0.011802137 1.0973475 -0.40633795 -0.0331482 0.88057446 -0.40919968 0.57665 1.1633512 -0.03164816 0.57432127 1.1864854 0.20177701 0.6063695 -0.66912854 0.82714474 0.6135928 0.27511123 0.84148276 1.0979756 -0.36193824 1.0973315 -0.0009677112 0.816442 1.1784028 -0.029379576 1.1557517 0.001860559 -0.6906642 0.8355143 -0.5759387 -0.02502191 0.20466381 0.2040737 0.78734154 1.1502475 -0.004162967 -0.5743192 -0.68844986 0.90113103
0.8528529 0.8874247 0.28146398 0.19492108 -0.647032 0.5974872 0.9015386 0.2807837 -0.6465289 0.29199237 0.557613 0.76849234 -0.011459112 1.0968072 -0.40574843 -0.032791495 0.8802619 -0.40860593 0.5765147 1.1628035 -0.0313012 0.5741912 1.185942 0.20194158 0.6062552 -0.6683317 0.8268758 0.6134658 0.27521867 0.8411475 1.0974246 -0.36131904 1.0967838 -0.00062695146 0.81616 1.1778666 -0.029037058 1.155206 0.0022038817 -0.68988115 0.8351966 -0.5752275 -0.02468121 0.2048412 0.20424068 0.78706163 1.1497121 -0.0038170218 -0.57361 -0.68766516 0.90082246
0.8538539 0.88709337 0.2815764 0.1950919 -0.6462246 0.59735554 0.90121806 0.28088203 -0.6457261 0.29210275 0.5574788 0.76820755 -0.011116207 1.0962679 -0.4051594 -0.03243509 0.8799492 -0.40801305 0.5763793 1.1622564 -0.03095454 0.5740612 1.1854001 0.20210612 0.6061406 -0.6675347 0.82660747 0.61333877 0.27532578 0.8408126 1.0968745 -0.3607008 1.0962353 -0.00028651953 0.81587815 1.1773306 -0.028695166 1.1546606 0.0025467575 -0.6890981 0.8348788 -0.5745177 -0.024340749 0.20501769 0.20440748 0.7867826 1.1491766 -0.003471166 -0.57290155 -0.6868808 0.9005135
0.8548549 0.8867626 0.28168893 0.19526327 -0.6454183 0.5972235 0.9008978 0.28098035 -0.6449245 0.29221308 0.55734485 0.76792395 -0.010773838 1.0957286 -0.40457106 -0.032079577 0.8796374 -0.4074207 0.5762443 1.1617097 -0.030609012 0.57393104 1.1848572 0.20227003 0.60602605 -0.6667389 0.82633865 0.61321163 0.27543232 0.8404777 1.0963241 -0.36008292 1.0956876 5.364418e-05 0.8155966 1.176795 -0.028353572 1.1541153 0.0028891563 -0.688316 0.83456135 -0.5738084 -0.024001032 0.20519418 0.20457351 0.7865031 1.1486416 -0.0031256974 -0.57219386 -0.6860978 0.90020484
0.8558559 0.8864322 0.2818014 0.19543427 -0.6446123 0.59709203 0.9005778 0.2810781 -0.64412296 0.29232287 0.55721056 0.7676401 -0.010431588 1.0951893 -0.40398306 -0.031724006 0.87932485 -0.40682843 0.5761091 1.1611637 -0.030263364 0.57380104 1.1843158 0.202434 0.6059115 -0.6659436 0.8260704 0.61308515 0.27553886 0.8401433 1.0957743 -0.35946518 1.0951405 0.00039368868 0.8153155 1.1762598 -0.028012037 1.1535711 0.0032310784 -0.6875353 0.83424425 -0.57310003 -0.023661554 0.2053703 0.20473981 0.7862241 1.1481068 -0.0027808845 -0.57148707 -0.68531585 0.8998964
0.8568569 0.886102 0.28191316 0.19560468 -0.64380705 0.59696054 0.90025795 0.28117606 -0.6433226 0.29243237 0.5570767 0.76735675 -0.010090053 1.0946507 -0.403396 -0.03136891 0.8790134 -0.40623736 0.5759741 1.1606181 -0.029918373 0.57367086 1.1837745 0.20259726 0.60579664 -0.6651498 0.8258022 0.6129581 0.27564526 0.8398093 1.0952249 -0.35884804 1.0945935 0.00073313713 0.8150346 1.1757251 -0.027671516 1.1530267 0.003572762 -0.68675447 0.8339274 -0.5723924 -0.023322582 0.2055456 0.20490545 0.7859454 1.1475726 -0.0024364889 -0.5707813 -0.6845341 0.899588
0.8578579 0.88577175 0.28202516 0.19577515 -0.64300257 0.5968288 0.8999382 0.28127342 -0.6425221 0.2925415 0.55694246 0.7670735 -0.009748906 1.0941124 -0.40280944 -0.031014055 0.87870115 -0.40564647 0.5758391 1.160073 -0.02957347 0.57354105 1.1832333 0.20276058 0.60568166 -0.6643564 0.825534 0.612831 0.27575126 0.8394756 1.0946763 -0.3582311 1.0940468 0.0010720193 0.81475395 1.17519 -0.027331173 1.152483 0.0039142966 -0.68597424 0.83361083 -0.57168525 -0.022983909 0.20572108 0.20507061 0.7856668 1.1470388 -0.0020925105 -0.5700762 -0.6837535 0.8992797
0.8588589 0.8854425 0.2821365 0.19594535 -0.64219844 0.5966969 0.8996188 0.28137088 -0.64172256 0.29265034 0.55680823 0.7667907 -0.009408027 1.0935743 -0.40222344 -0.030659914 0.8783898 -0.405056 0.575704 1.1595284 -0.029229224 0.57341075 1.1826928 0.20292363 0.6055666 -0.6635641 0.825266 0.612704 0.27585682 0.83914244 1.094127 -0.35761493 1.0935009 0.0014105737 0.8144732 1.1746558 -0.026991308 1.1519396 0.004255116 -0.68519473 0.8332938 -0.5709797 -0.022646159 0.20589572 0.2052359 0.7853885 1.1465049 -0.0017489195 -0.5693722 -0.682974 0.8989713
0.8598599 0.885113 0.2822473 0.19611529 -0.64139473 0.5965656 0.8992993 0.2814677 -0.64092296 0.29275888 0.55667436 0.7665082 -0.009067595 1.0930363 -0.40163806 -0.030305475 0.8780779 -0.40446642 0.57556885 1.158984 -0.028885245 0.57328075 1.1821526 0.20308638 0.60545135 -0.6627729 0.82499766 0.6125767 0.2759624 0.83880913 1.0935789 -0.3569989 1.092955 0.0017490089 0.8141934 1.1741219 -0.026652038 1.1513963 0.0045956075 -0.68441606 0.83297765 -0.57027507 -0.022308558 0.20607048 0.20540062 0.78511035 1.1459718 -0.0014059246 -0.5686691 -0.68219525 0.89866346
0.8608609 0.8847839 0.2823581 0.19628525 -0.6405918 0.596434 0.8989804 0.2815648 -0.6401243 0.29286718 0.5565406 0.7662254 -0.008727431 1.092499 -0.40105337 -0.02995181 0.87776697 -0.40387732 0.57543385 1.15844 -0.028541863 0.5731509 1.1816126 0.2032491 0.6053363 -0.6619823 0.82473004 0.61244977 0.27606782 0.8384764 1.0930309 -0.35638317 1.0924095 0.002087146 0.81391376 1.173588 -0.02631256 1.1508536 0.004935831 -0.683638 0.83266175 -0.5695708 -0.021971107 0.20624447 0.20556504 0.78483224 1.1454384 -0.0010630786 -0.5679659 -0.681417 0.8983555
0.8618619 0.8844552 0.28246886 0.19645461 -0.63979 0.5963024 0.89866114 0.28166106 -0.63932604 0.29297483 0.5564067 0.7659434 -0.008387566 1.0919616 -0.40046975 -0.029598653 0.8774555 -0.40328875 0.575299 1.1578965 -0.028198987 0.5730204 1.181073 0.20341146 0.6052207 -0.66119266 0.8244618 0.61232257 0.27617288 0.83814424 1.092483 -0.35576823 1.0918646 0.002424717 0.8136338 1.1730545 -0.025973976 1.1503109 0.0052755177 -0.68286055 0.8323461 -0.56886756 -0.021634936 0.20641798 0.20572928 0.784555 1.1449052 -0.000720948 -0.5672646 -0.6806409 0.8980475
0.8628629 0.8841268 0.28257895 0.19662398 -0.63898826 0.59617066 0.89834285 0.28175747 -0.63852817 0.2930823 0.5562728 0.76566184 -0.008048117 1.0914246 -0.39988643 -0.029245555 0.87714434 -0.40270066 0.5751642 1.1573535 -0.027855992 0.572891 1.1805339 0.20357332 0.60510516 -0.66040415 0.82419425 0.61219525 0.27627766 0.8378122 1.0919358 -0.3551533 1.0913204 0.0027620196 0.8133547 1.1725211 -0.025635779 1.1497692 0.0056146383 -0.68208367 0.8320299 -0.5681653 -0.021298587 0.20659131 0.2058934 0.78427744 1.1443732 -0.00037929416 -0.56656355 -0.67986465 0.89773965
0.8638639 0.8837984 0.28268903 0.19679299 -0.63818735 0.596039 0.8980242 0.28185344 -0.63773054 0.29318988 0.5561389 0.76538026 -0.0077092648 1.0908881 -0.39930376 -0.028893113 0.87683344 -0.4021132 0.57502913 1.1568111 -0.02751425 0.5727607 1.1799958 0.20373511 0.60498935 -0.6596166 0.8239267 0.6120683 0.27638224 0.8374803 1.091389 -0.35453895 1.0907761 0.0030988455 0.81307536 1.1719885 -0.02529794 1.1492271 0.005953282 -0.6813075 0.83171463 -0.56746423 -0.020962834 0.20676428 0.20605683 0.7840004 1.1438407 -3.799796e-05 -0.56586397 -0.6790896 0.8974322
0.8648649 0.88347036 0.2827983 0.19696182 -0.63738734 0.5959077 0.8977058 0.28194964 -0.6369347 0.29329646 0.5560055 0.7650988 -0.007370591 1.0903519 -0.39872172 -0.02854088 0.87652266 -0.40152633 0.57489455 1.1562691 -0.027172327 0.5726309 1.1794573 0.20389679 0.6048738 -0.65882975 0.8236593 0.6119413 0.27648637 0.8371489 1.0908418 -0.35392502 1.0902321 0.0034351647 0.81279665 1.1714549 -0.024960518 1.1486864 0.0062918067 -0.68053234 0.8313994 -0.5667637 -0.020627975 0.2069366 0.20622021 0.7837231 1.1433086 0.00030246377 -0.5651653 -0.67831546 0.8971243
0.8658659 0.8831429 0.2829076 0.19713032 -0.63658714 0.5957758 0.8973875 0.28204468 -0.6361382 0.2934029 0.5558716 0.76481795 -0.0070326924 1.0898159 -0.3981406 -0.028189212 0.8762116 -0.40094006 0.5747595 1.1557274 -0.02683103 0.57250047 1.1789193 0.20405787 0.60475814 -0.65804386 0.82339156 0.61181366 0.2765902 0.8368176 1.0902956 -0.35331148 1.0896887 0.0037716627 0.81251776 1.1709226 -0.024623156 1.1481454 0.0066297054 -0.6797574 0.8310839 -0.5660646 -0.020293236 0.20710874 0.20638272 0.7834462 1.1427766 0.0006427169 -0.56446683 -0.67754245 0.89681673
0.8668669 0.8828154 0.28301662 0.19729897 -0.635789 0.59564435 0.89706933 0.2821402 -0.63534296 0.2935093 0.5557381 0.7645372 -0.006694734 1.0892802 -0.3975599 -0.027837664 0.875901 -0.4003545 0.57462466 1.1551864 -0.02649039 0.5723705 1.1783817 0.2042191 0.60464185 -0.6572592 0.82312405 0.6116862 0.27669394 0.83648694 1.0897499 -0.35269827 1.0891459 0.004106939 0.8122395 1.17039 -0.024287045 1.147605 0.006967157 -0.6789832 0.830769 -0.56536627 -0.019958913 0.20728022 0.20654568 0.78316975 1.1422453 0.0009822845 -0.56377006 -0.6767701 0.8965092
0.8678679 0.8824885 0.28312504 0.19746709 -0.63499033 0.5955125 0.8967515 0.2822351 -0.6345475 0.29361486 0.55560434 0.7642569 -0.0063575506 1.088745 -0.39697993 -0.027486831 0.87559044 -0.39976925 0.57448983 1.1546457 -0.026150227 0.5722405 1.1778445 0.2043801 0.60452574 -0.6564754 0.82285666 0.61155903 0.2767976 0.8361566 1.0892041 -0.35208625 1.0886031 0.0044422746 0.81196105 1.169858 -0.023950934 1.1470649 0.007304251 -0.67820954 0.83045447 -0.5646688 -0.019625545 0.20745164 0.20670816 0.7828932 1.1417141 0.0013212562 -0.5630735 -0.6759994 0.8962015
0.8688689 0.8821613 0.28323334 0.19763517 -0.6341928 0.5953809 0.8964336 0.28232968 -0.63375324 0.29372042 0.55547094 0.76397645 -0.0060203075 1.0882099 -0.3964008 -0.027136177 0.8752799 -0.3991849 0.5743552 1.1541052 -0.025810063 0.57211035 1.1773083 0.20454055 0.6044097 -0.6556927 0.8225899 0.61143154 0.27690077 0.83582634 1.0886587 -0.3514739 1.0880607 0.0047775805 0.8116832 1.169326 -0.023615122 1.1465249 0.007640928 -0.67743677 0.8301397 -0.5639719 -0.019292355 0.20762229 0.2068702 0.78261703 1.1411828 0.0016596913 -0.56237864 -0.6752287 0.89589417
0.8698699 0.88183486 0.28334153 0.19780263 -0.63339585 0.5952493 0.89611614 0.28242412 -0.632959 0.29382515 0.55533725 0.76369655 -0.0056840777 1.0876747 -0.39582247 -0.02678588 0.87496936 -0.39860097 0.5742204 1.1535653 -0.025470823 0.57198036 1.1767716 0.20470062 0.6042932 -0.65491134 0.82232225 0.6113042 0.2770038 0.83549637 1.0881135 -0.35086197 1.0875189 0.0051118135 0.8114056 1.1687944 -0.023279995 1.1459855 0.00797677 -0.67666435 0.82982504 -0.5632769 -0.01895994 0.20779288 0.20703149 0.782341 1.1406521 0.0019978285 -0.56168336 -0.67445934 0.8955866
0.8708709 0.88150835 0.2834491 0.19797045 -0.6325995 0.59511745 0.8957988 0.28251827 -0.6321658 0.2939297 0.5552038 0.7634169 -0.005347669 1.0871401 -0.39524505 -0.026435614 0.8746589 -0.3980176 0.5740857 1.1530259 -0.025131464 0.5718502 1.1762356 0.2048611 0.60417676 -0.6541303 0.8220552 0.61117685 0.27710634 0.8351668 1.0875686 -0.35025072 1.086977 0.0054461956 0.81112796 1.1682631 -0.0229446 1.1454463 0.008312434 -0.675893 0.82951057 -0.56258243 -0.018627465 0.20796335 0.20719308 0.7820652 1.1401213 0.0023351908 -0.56099004 -0.6736914 0.89527947
0.8718719 0.8811825 0.28355646 0.19813794 -0.631804 0.5949857 0.89548117 0.28261194 -0.6313728 0.29403436 0.5550705 0.7631375 -0.0050118864 1.0866058 -0.3946678 -0.026086181 0.87434864 -0.39743498 0.57395095 1.152487 -0.024793029 0.5717201 1.1756996 0.20502067 0.6040601 -0.6533505 0.8217883 0.611049 0.27720872 0.8348375 1.0870242 -0.34963995 1.0864358 0.005779952 0.8108511 1.1677322 -0.022610515 1.1449075 0.008647621 -0.675122 0.8291965 -0.56188893 -0.018295884 0.20813286 0.20735407 0.78178966 1.1395913 0.0026721954 -0.56029785 -0.6729244 0.89497197
0.8728729 0.8808564 0.2836635 0.19830474 -0.63100916 0.5948541 0.89516425 0.2827055 -0.63058037 0.2941379 0.55493724 0.7628583 -0.0046764314 1.0860717 -0.3940915 -0.025736898 0.87403834 -0.3968529 0.57381654 1.1519487 -0.02445525 0.57159007 1.1751645 0.20518023 0.60394347 -0.6525723 0.8215213 0.6109217 0.27731103 0.8345083 1.08648 -0.3490293 1.085895 0.006113082 0.8105736 1.1672015 -0.022276998 1.1443695 0.008982122 -0.6743522 0.828882 -0.56119627 -0.01796478 0.2083019 0.20751491 0.78151417 1.1390612 0.0030083656 -0.55960625 -0.67215836 0.8946645
0.8738739 0.8805309 0.28377044 0.19847196 -0.63021505 0.5947226 0.89484704 0.282799 -0.62978846 0.29424185 0.55480397 0.76257896 -0.004341513 1.0855381 -0.39351588 -0.02538845 0.8737285 -0.3962712 0.5736819 1.1514108 -0.024117589 0.57146 1.1746297 0.20533973 0.6038263 -0.6517947 0.8212545 0.6107937 0.27741307 0.8341797 1.0859362 -0.34841937 1.0853546 0.0064460337 0.810297 1.1666704 -0.02194342 1.1438315 0.009316564 -0.6735832 0.8285688 -0.56050503 -0.017634124 0.20847064 0.20767558 0.7812393 1.1385316 0.0033441782 -0.5589156 -0.6713935 0.89435744
0.8748749 0.8802054 0.28387684 0.1986388 -0.6294213 0.59459066 0.89453006 0.282892 -0.62899715 0.29434526 0.5546707 0.7623007 -0.004006803 1.0850044 -0.39294094 -0.025039911 0.87341833 -0.39569017 0.57354754 1.150873 -0.023780286 0.57133025 1.1740949 0.20549896 0.60370934 -0.65101814 0.8209871 0.6106664 0.277515 0.8338511 1.0853925 -0.34780973 1.0848147 0.006778866 0.8100203 1.1661401 -0.021610081 1.1432941 0.00965032 -0.672814 0.8282549 -0.559814 -0.017304182 0.2086392 0.2078358 0.78096414 1.138002 0.003679514 -0.5582255 -0.6706292 0.8940505
0.8758759 0.8798804 0.28398305 0.1988051 -0.6286283 0.5944588 0.89421356 0.2829845 -0.6282065 0.29444766 0.5545374 0.76202196 -0.0036728978 1.0844711 -0.39236695 -0.02469191 0.8731081 -0.39511013 0.57341254 1.1503359 -0.023444116 0.5712 1.1735606 0.20565781 0.60359216 -0.65024257 0.82072073 0.6105384 0.2776161 0.83352333 1.0848494 -0.34720105 1.0842751 0.007110864 0.809744 1.1656097 -0.021277547 1.1427567 0.00998345 -0.6720462 0.82794106 -0.5591248 -0.016975045 0.20880723 0.20799544 0.7806896 1.1374729 0.0040142834 -0.55753714 -0.6698661 0.8937425
0.8768769 0.87955564 0.2840889 0.19897178 -0.62783635 0.59432685 0.89389694 0.28307676 -0.6274159 0.29455012 0.5544045 0.76174396 -0.0033389032 1.0839379 -0.39179346 -0.024344325 0.8727983 -0.39453036 0.57327825 1.1497986 -0.023107111 0.5710698 1.1730268 0.20581618 0.60347474 -0.6494683 0.82045364 0.6104106 0.27771762 0.8331952 1.0843066 -0.34659225 1.0837353 0.0074427426 0.8094677 1.1650796 -0.02094537 1.1422195 0.010316312 -0.67127866 0.8276278 -0.5584362 -0.016645819 0.20897478 0.20815504 0.78041494 1.1369436 0.0043482482 -0.55684984 -0.6691044 0.8934356
0.8778779 0.8792312 0.28419423 0.19913748 -0.6270449 0.59419525 0.8935801 0.28316867 -0.6266264 0.2946524 0.5542716 0.7614659 -0.003005594 1.0834056 -0.39122128 -0.023997128 0.8724881 -0.39395133 0.57314384 1.1492627 -0.022771478 0.57093966 1.1724937 0.20597449 0.60335714 -0.6486951 0.8201869 0.61028254 0.2778185 0.8328676 1.0837635 -0.34598386 1.0831962 0.007774204 0.80919194 1.1645497 -0.020613909 1.1416826 0.010648787 -0.6705122 0.8273146 -0.557749 -0.016317546 0.20914191 0.20831415 0.7801406 1.1364148 0.0046815574 -0.5561626 -0.6683433 0.8931284
0.8788789 0.87890685 0.28429955 0.1993038 -0.6262541 0.59406346 0.8932639 0.2832603 -0.62583673 0.29475403 0.5541384 0.7611882 -0.0026722252 1.0828726 -0.39064926 -0.023650408 0.87217844 -0.393373 0.5730094 1.1487268 -0.022436082 0.5708097 1.1719604 0.20613301 0.6032394 -0.64792275 0.8199203 0.61015475 0.27791917 0.8325405 1.0832213 -0.34537622 1.0826575 0.008105189 0.80891585 1.1640196 -0.020282239 1.1411465 0.010980606 -0.6697457 0.82700133 -0.55706257 -0.015989453 0.20930868 0.20847315 0.77986634 1.1358861 0.005014479 -0.5554771 -0.6675837 0.8928211
0.8798799 0.87858254 0.28440428 0.19946945 -0.625464 0.5939313 0.89294785 0.2833515 -0.625048 0.29485548 0.55400544 0.76091063 -0.0023397803 1.0823402 -0.390078 -0.023304045 0.8718685 -0.39279538 0.5728748 1.1481913 -0.022101402 0.57067955 1.1714274 0.20629054 0.60312164 -0.64715165 0.8196532 0.61002624 0.27801967 0.83221364 1.0826795 -0.344769 1.0821192 0.008435726 0.8086403 1.1634898 -0.019951522 1.1406105 0.0113119185 -0.6689807 0.8266884 -0.55637753 -0.015662163 0.20947504 0.20863146 0.77959216 1.1353575 0.005346477 -0.55479217 -0.66682523 0.8925136
0.8808809 0.87825906 0.28450882 0.19963491 -0.6246743 0.5937996 0.8926318 0.28344253 -0.6242598 0.29495668 0.5538726 0.7606337 -0.0020078719 1.0818083 -0.38950786 -0.022957802 0.8715588 -0.39221787 0.57274055 1.1476561 -0.02176705 0.5705494 1.1708949 0.20644811 0.6030039 -0.6463819 0.8193869 0.60989845 0.27811974 0.83188695 1.0821376 -0.34416217 1.0815815 0.008765936 0.8083646 1.1629608 -0.019621372 1.140075 0.011642516 -0.6682161 0.82637537 -0.5556933 -0.015335381 0.20964074 0.20878986 0.77931833 1.134829 0.005678177 -0.5541086 -0.6660679 0.89220667
0.8818819 0.87793505 0.2846135 0.19979998 -0.62388545 0.5936675 0.892316 0.28353345 -0.62347215 0.29505712 0.5537398 0.7603568 -0.0016759038 1.0812762 -0.38893807 -0.022612274 0.8712492 -0.3916413 0.57260597 1.1471217 -0.021433115 0.57041943 1.1703631 0.20660561 0.6028859 -0.64561313 0.81912005 0.60977024 0.27821973 0.8315605 1.0815965 -0.3435557 1.0810437 0.009095699 0.80808985 1.1624317 -0.019291222 1.1395397 0.011972398 -0.6674521 0.8260626 -0.55500996 -0.015009165 0.20980638 0.20894805 0.77904505 1.1343014 0.006008923 -0.55342555 -0.6653111 0.8918991
0.8828829 0.8776117 0.28471738 0.19996536 -0.6230978 0.5935353 0.8919997 0.28362334 -0.6226853 0.29515725 0.5536071 0.76007986 -0.0013445616 1.0807447 -0.3883697 -0.022266716 0.8709397 -0.39106554 0.5724715 1.1465873 -0.021099448 0.5702897 1.1698312 0.20676267 0.6027677 -0.6448455 0.8188537 0.6096418 0.2783196 0.83123446 1.0810553 -0.34294975 1.0805063 0.009425163 0.80781484 1.1619029 -0.01896146 1.1390048 0.0123024285 -0.66668916 0.8257495 -0.5543282 -0.014683396 0.20997143 0.20910561 0.7787716 1.1337733 0.006339073 -0.552744 -0.6645557 0.89159226
0.8838839 0.87728864 0.2848208 0.20013046 -0.6223107 0.5934036 0.8916843 0.28371367 -0.62189853 0.2952571 0.5534745 0.7598035 -0.0010138154 1.0802135 -0.38780147 -0.021922141 0.8706295 -0.39049006 0.57233715 1.1460534 -0.020766616 0.57015944 1.1692997 0.20691973 0.60264903 -0.64407873 0.81858695 0.60951316 0.27841884 0.83090854 1.0805147 -0.3423443 1.0799698 0.009753764 0.8075402 1.1613739 -0.018633097 1.1384702 0.012631357 -0.66592634 0.8254374 -0.5536467 -0.014358491 0.21013606 0.20926264 0.77849853 1.1332455 0.006668806 -0.5520631 -0.66380155 0.8912843
0.8848849 0.8769654 0.28492403 0.20029485 -0.62152386 0.5932715 0.89136887 0.2838029 -0.6211121 0.29535633 0.5533416 0.75952697 -0.00068321824 1.0796828 -0.38723448 -0.021577686 0.87031984 -0.3899156 0.57220286 1.1455203 -0.02043423 0.5700294 1.1687686 0.20707613 0.60253024 -0.6433135 0.8183205 0.6093848 0.27851814 0.83058316 1.0799737 -0.34173936 1.0794332 0.0100823045 0.807265 1.1608453 -0.018304229 1.1379358 0.012960345 -0.6651648 0.825125 -0.55296695 -0.014034092 0.21029997 0.20941982 0.7782253 1.1327181 0.006997794 -0.5513838 -0.6630486 0.89097714
0.8858859 0.8766432 0.2850271 0.20045972 -0.62073755 0.5931393 0.891053 0.2838922 -0.62032634 0.2954554 0.55320907 0.7592511 -0.0003527999 1.0791512 -0.3866679 -0.021233171 0.8700102 -0.3893417 0.5720686 1.144987 -0.020102143 0.5698994 1.1682379 0.20723286 0.602412 -0.6425492 0.81805396 0.60925645 0.27861723 0.8302577 1.0794337 -0.3411348 1.0788966 0.010410547 0.8069906 1.1603167 -0.017975986 1.1374019 0.013288349 -0.6644038 0.8248128 -0.5522877 -0.013710022 0.21046364 0.2095767 0.7779526 1.1321912 0.007326007 -0.5507047 -0.6622966 0.8906697
0.8868869 0.87632066 0.28512973 0.20062417 -0.6199529 0.593007 0.8907378 0.28398106 -0.6195416 0.29555416 0.5530762 0.75897515 -2.348423e-05 1.0786206 -0.3861022 -0.020889997 0.8697003 -0.38876837 0.5719343 1.1444546 -0.01977083 0.5697695 1.1677076 0.20738897 0.602293 -0.6417862 0.8177876 0.6091277 0.27871576 0.82993287 1.0788935 -0.34053093 1.0783609 0.010737956 0.8067157 1.1597884 -0.017648667 1.1368685 0.013615727 -0.6636438 0.82449996 -0.5516103 -0.013386965 0.21062732 0.20973295 0.7776797 1.1316643 0.007653594 -0.5500275 -0.66154593 0.8903621
0.8878879 0.8759985 0.28523207 0.20078856 -0.6191686 0.5928745 0.89042246 0.28406948 -0.6187571 0.29565215 0.5529442 0.75869966 0.00030598044 1.07809 -0.38553774 -0.020546675 0.86939085 -0.38819563 0.57180023 1.1439226 -0.019439548 0.56963956 1.1671777 0.20754513 0.6021738 -0.64102477 0.8175211 0.60899913 0.27881414 0.8296082 1.0783541 -0.33992758 1.0778258 0.0110654235 0.8064419 1.1592602 -0.017321527 1.1363351 0.013943076 -0.662884 0.8241881 -0.550934 -0.013064086 0.21079028 0.20988888 0.7774074 1.131137 0.007980466 -0.54935086 -0.66079646 0.8900546
0.8888889 0.8756764 0.2853343 0.20095259 -0.6183844 0.5927425 0.8901075 0.28415784 -0.61797297 0.29575008 0.55281174 0.7584246 0.0006349683 1.0775597 -0.38497365 -0.020203471 0.8690812 -0.3876235 0.5716657 1.1433905 -0.01910919 0.569509 1.1666474 0.20770037 0.6020547 -0.6402633 0.81725425 0.60887027 0.2789126 0.8292836 1.0778143 -0.33932424 1.0772904 0.011392206 0.80616784 1.1587323 -0.016994536 1.135802 0.014269203 -0.6621252 0.823876 -0.55025846 -0.012741923 0.2109527 0.21004477 0.777135 1.1306103 0.008307099 -0.54867494 -0.6600478 0.88974667
0.8898899 0.87535465 0.2854362 0.20111641 -0.6176015 0.59261036 0.8897923 0.2842454 -0.6171896 0.29584777 0.55267954 0.7581494 0.00096327066 1.0770296 -0.38441026 -0.019861162 0.8687715 -0.38705206 0.57153153 1.1428592 -0.018779159 0.56937927 1.1661183 0.20785603 0.6019352 -0.63950443 0.81698817 0.6087411 0.2790106 0.82895947 1.0772753 -0.33872136 1.0767555 0.011718512 0.805894 1.1582043 -0.01666829 1.135269 0.014595032 -0.6613667 0.82356393 -0.5495838 -0.012420356 0.2111147 0.21020049 0.77686286 1.1300839 0.008632481 -0.5480008 -0.65930086 0.889439
0.8908909 0.8750333 0.28553748 0.20128024 -0.61681896 0.592478 0.8894768 0.28433275 -0.6164063 0.29594475 0.552547 0.7578745 0.0012914836 1.0764993 -0.38384813 -0.019518971 0.8684619 -0.38648123 0.57139707 1.1423283 -0.018449306 0.56924915 1.1655893 0.20801136 0.6018159 -0.638746 0.81672126 0.6086124 0.27910838 0.82863563 1.0767361 -0.33811963 1.0762209 0.01204434 0.8056203 1.1576763 -0.016342431 1.1347368 0.014920652 -0.66060954 0.82325244 -0.5489113 -0.012099028 0.21127617 0.21035516 0.7765908 1.129557 0.008957446 -0.5473269 -0.6585548 0.8891317
0.8918919 0.8747119 0.2856388 0.2014437 -0.6160375 0.59234536 0.88916236 0.2844199 -0.6156242 0.2960415 0.5524147 0.75759983 0.0016191602 1.07597 -0.38328657 -0.019177109 0.8681519 -0.38591146 0.5712629 1.1417973 -0.018120468 0.56911904 1.1650606 0.20816621 0.6016964 -0.63798916 0.81645507 0.6084831 0.2792059 0.8283119 1.0761977 -0.33751756 1.0756866 0.01237005 0.8053468 1.157149 -0.016017169 1.1342047 0.015245348 -0.6598531 0.82294065 -0.54823893 -0.0117791295 0.21143746 0.21051002 0.776319 1.1290312 0.009281278 -0.54665494 -0.6578102 0.88882405
0.8928929 0.8743906 0.28573942 0.20160723 -0.6152565 0.59221286 0.88884753 0.2845063 -0.6148423 0.29613775 0.5522826 0.75732553 0.0019461513 1.0754402 -0.38272613 -0.018835872 0.8678422 -0.38534224 0.57112885 1.1412675 -0.01779154 0.5689891 1.1645323 0.20832115 0.6015764 -0.6372332 0.8161887 0.60835385 0.27930278 0.8279886 1.0756588 -0.3369165 1.0751526 0.012695104 0.8050735 1.1566215 -0.015692204 1.1336728 0.01556921 -0.6590967 0.8226288 -0.54756796 -0.011459023 0.21159822 0.21066454 0.7760478 1.128505 0.00960508 -0.5459836 -0.6570665 0.88851607
0.8938939 0.8740698 0.2858398 0.20177037 -0.6144768 0.5920805 0.88853276 0.28459257 -0.61406094 0.29623336 0.5521507 0.7570511 0.0022730827 1.0749111 -0.3821661 -0.018495232 0.8675327 -0.38477308 0.570995 1.1407378 -0.017463624 0.5688592 1.1640041 0.20847571 0.60145664 -0.63647896 0.8159219 0.60822475 0.27940008 0.8276652 1.075121 -0.33631584 1.0746192 0.013019562 0.8048 1.1560942 -0.015367925 1.1331415 0.015892774 -0.6583421 0.8223175 -0.54689825 -0.011140108 0.21175832 0.21081871 0.7757764 1.1279792 0.009927213 -0.5453135 -0.65632415 0.88820803
0.8948949 0.873749 0.28594017 0.20193306 -0.613697 0.5919477 0.8882181 0.28467822 -0.6132798 0.29632896 0.55201864 0.7567771 0.0025994182 1.0743818 -0.38160697 -0.018154562 0.8672224 -0.38420528 0.57086074 1.1402087 -0.017136097 0.5687293 1.163476 0.20862982 0.60133636 -0.6357254 0.8156557 0.6080952 0.27949703 0.8273424 1.0745828 -0.3357153 1.0740858 0.013343573 0.8045267 1.1555669 -0.015043914 1.1326108 0.01621592 -0.6575873 0.82200575 -0.54622924 -0.010821462 0.21191794 0.21097249 0.7755046 1.1274534 0.0102494955 -0.5446445 -0.6555827 0.88789994
0.8958959 0.8734286 0.2860399 0.2020962 -0.61291826 0.591815 0.88790375 0.28476346 -0.61249924 0.29642397 0.5518869 0.7565034 0.0029252172 1.0738528 -0.3810489 -0.017814368 0.866913 -0.38363785 0.5707265 1.1396793 -0.016808629 0.5685992 1.1629486 0.20878422 0.60121596 -0.63497335 0.81538934 0.6079657 0.2795934 0.82701993 1.0740455 -0.33511555 1.073553 0.013667464 0.8042539 1.1550399 -0.014720529 1.1320796 0.016538322 -0.65683335 0.82169455 -0.54556227 -0.010503411 0.2120778 0.21112609 0.77523386 1.1269277 0.0105706155 -0.5439762 -0.65484315 0.8875918
0.8968969 0.8731085 0.28613943 0.20225874 -0.61214066 0.5916824 0.8875891 0.28484845 -0.6117198 0.29651862 0.55175495 0.75623006 0.0032506883 1.0733238 -0.38049176 -0.017474651 0.86660314 -0.38307104 0.5705925 1.1391505 -0.016482264 0.56846905 1.162421 0.20893767 0.6010953 -0.634223 0.8151225 0.60783625 0.27968985 0.82669765 1.0735084 -0.33451626 1.0730203 0.013990939 0.8039811 1.1545125 -0.014397353 1.1315486 0.016860396 -0.6560801 0.8213831 -0.54489625 -0.010186106 0.21223646 0.21127903 0.774963 1.126402 0.0108912885 -0.5433095 -0.6541043 0.8872837
0.8978979 0.87278813 0.28623873 0.20242143 -0.61136276 0.5915495 0.88727444 0.28493297 -0.6109402 0.29661286 0.5516232 0.7559566 0.003576219 1.0727955 -0.37993532 -0.017135203 0.866293 -0.38250524 0.5704583 1.1386228 -0.016155958 0.56833935 1.1618943 0.2090913 0.6009747 -0.63347316 0.8148562 0.6077064 0.27978605 0.82637554 1.0729712 -0.33391762 1.0724881 0.014313668 0.80370855 1.1539857 -0.014074832 1.1310189 0.017181545 -0.6553276 0.82107216 -0.54423136 -0.009869456 0.21239519 0.2114321 0.7746923 1.1258768 0.011211008 -0.54264367 -0.6533673 0.8869752
0.8988989 0.87246823 0.28633767 0.20258391 -0.6105862 0.5914167 0.88696027 0.28501713 -0.610161 0.29670668 0.5514916 0.75568354 0.0039003491 1.0722662 -0.37937954 -0.016796142 0.8659828 -0.38193953 0.5703244 1.1380945 -0.015830457 0.5682093 1.1613678 0.20924473 0.600854 -0.63272506 0.81459 0.60757655 0.27988172 0.82605344 1.0724344 -0.33331928 1.0719562 0.01463595 0.80343574 1.1534591 -0.013752967 1.1304882 0.01750213 -0.6545763 0.82076067 -0.54356754 -0.009553462 0.21255302 0.21158457 0.77442145 1.1253515 0.011529952 -0.54197896 -0.6526313 0.8866668
0.8998999 0.8721485 0.2864365 0.2027461 -0.60981095 0.59128374 0.88664603 0.2851007 -0.6093828 0.29680014 0.5513598 0.7554109 0.004224837 1.0717384 -0.378825 -0.016457677 0.86567307 -0.38137472 0.5701901 1.1375672 -0.015505254 0.56807935 1.1608415 0.20939761 0.60073304 -0.631978 0.8143228 0.60744655 0.2799773 0.82573223 1.0718975 -0.33272117 1.0714244 0.014958024 0.803163 1.1529329 -0.013431311 1.1299587 0.017821938 -0.6538252 0.8204496 -0.54290473 -0.009238124 0.21271074 0.21173704 0.7741511 1.1248264 0.011848122 -0.54131556 -0.6518961 0.886358
0.9009009 0.87182915 0.2865346 0.20290822 -0.6090355 0.59115046 0.88633174 0.28518388 -0.60860497 0.29689342 0.5512284 0.7551377 0.004548162 1.0712097 -0.37827128 -0.016119331 0.86536306 -0.38081068 0.57005644 1.1370397 -0.015180469 0.5679492 1.1603154 0.20955071 0.6006119 -0.6312324 0.8140563 0.6073166 0.28007287 0.82541084 1.0713613 -0.3321239 1.0708928 0.015279204 0.8028907 1.152406 -0.013110161 1.1294292 0.018141419 -0.6530752 0.82013863 -0.54224306 -0.008922994 0.21286786 0.21188873 0.7738812 1.1243013 0.012165338 -0.540653 -0.6511625 0.8860496
0.9019019 0.8715099 0.28663248 0.20307025 -0.60826135 0.5910178 0.8860177 0.2852668 -0.60782754 0.2969858 0.5510968 0.75486565 0.0048718452 1.0706818 -0.37771848 -0.01578191 0.86505306 -0.38024777 0.56992257 1.136513 -0.014856428 0.56781936 1.1597896 0.20970309 0.60049057 -0.63048846 0.81378996 0.6071863 0.2801678 0.8250899 1.0708246 -0.33152694 1.0703619 0.0156002045 0.8026184 1.1518791 -0.012789607 1.1289002 0.018460274 -0.65232575 0.81982774 -0.54158306 -0.008608997 0.21302456 0.21204063 0.77361065 1.1237764 0.012482047 -0.5399916 -0.65043056 0.88574046
0.9029029 0.87119067 0.28673047 0.20323199 -0.60748744 0.59088427 0.8857035 0.2853491 -0.60705084 0.297078 0.55096567 0.75459325 0.0051947534 1.0701537 -0.3771661 -0.015444547 0.86474276 -0.37968504 0.5697882 1.1359864 -0.0145328045 0.5676893 1.1592642 0.20985547 0.6003688 -0.62974507 0.81352305 0.60705614 0.28026283 0.8247689 1.0702887 -0.33093056 1.0698311 0.015920967 0.8023462 1.1513528 -0.0124691725 1.128371 0.018778682 -0.6515769 0.8195167 -0.5409241 -0.008295447 0.21318078 0.21219176 0.7733412 1.1232514 0.0127976835 -0.5393313 -0.64969933 0.88543177
0.9039039 0.87087184 0.28682768 0.20339382 -0.6067148 0.5907513 0.8853895 0.28543115 -0.60627466 0.29716963 0.5508342 0.7543209 0.0055173635 1.0696259 -0.37661493 -0.015107632 0.8644327 -0.37912297 0.56965435 1.1354606 -0.014209658 0.5675594 1.158739 0.21000803 0.6002472 -0.62900317 0.81325674 0.6069255 0.28035724 0.82444835 1.0697532 -0.3303346 1.0693004 0.016240984 0.8020742 1.1508263 -0.012149721 1.1278427 0.019096196 -0.6508293 0.8192059 -0.54026604 -0.007982403 0.21333647 0.21234292 0.77307105 1.1227269 0.013112903 -0.5386726 -0.64896977 0.88512266
0.9049049 0.870553 0.28692484 0.2035554 -0.6059426 0.59061784 0.8850757 0.28551224 -0.6054985 0.29726094 0.5507027 0.75404924 0.0058395267 1.0690985 -0.37606514 -0.014770806 0.86412233 -0.37856162 0.5695203 1.1349348 -0.013886988 0.5674296 1.158214 0.21015978 0.6001257 -0.62826324 0.81298995 0.6067946 0.28045177 0.82412827 1.0692174 -0.32973933 1.0687703 0.016560644 0.8018022 1.1503004 -0.01183033 1.1273139 0.019413054 -0.6500819 0.81889504 -0.53961015 -0.0076701343 0.2134921 0.21249342 0.7728019 1.1222018 0.01342684 -0.5380148 -0.6482414 0.8848133
0.9059059 0.8702346 0.2870217 0.2037164 -0.6051707 0.5904846 0.8847618 0.2855933 -0.6047232 0.29735208 0.5505719 0.75377786 0.0061609447 1.0685705 -0.3755154 -0.014434606 0.8638117 -0.37800086 0.5693866 1.1344094 -0.013565034 0.5672998 1.1576896 0.21031171 0.60000324 -0.6275239 0.8127229 0.60666394 0.2805461 0.8238081 1.068682 -0.32914415 1.0682402 0.016879916 0.80153024 1.1497737 -0.011511594 1.1267856 0.019729227 -0.64933556 0.81858456 -0.5389542 -0.0073586106 0.21364713 0.21264365 0.7725323 1.1216776 0.0137402415 -0.5373579 -0.6475141 0.884504
0.9069069 0.8699164 0.28711784 0.20387834 -0.6043998 0.590351 0.8844478 0.28567404 -0.60394806 0.29744262 0.5504408 0.7535062 0.0064821243 1.0680431 -0.37496704 -0.014098734 0.8635014 -0.3774413 0.56925255 1.1338844 -0.013243049 0.5671699 1.1571648 0.2104632 0.59988093 -0.62678635 0.8124568 0.606533 0.28063986 0.823488 1.0681471 -0.32854968 1.0677104 0.017198682 0.8012587 1.1492476 -0.011193186 1.1262577 0.020044655 -0.64858925 0.81827366 -0.5383005 -0.0070474446 0.21380138 0.21279392 0.77226317 1.1211531 0.014052749 -0.5367022 -0.6467883 0.88419443
0.9079079 0.8695979 0.28721374 0.20403937 -0.6036301 0.59021723 0.88413423 0.28575402 -0.6031737 0.29753262 0.55030966 0.753235 0.006803125 1.0675155 -0.3744192 -0.013763368 0.863191 -0.37688202 0.56911874 1.1333597 -0.01292184 0.56703997 1.1566408 0.21061462 0.5997585 -0.62604994 0.81218946 0.6064019 0.2807337 0.82316816 1.0676117 -0.32795548 1.0671809 0.01751715 0.8009868 1.1487215 -0.0108753145 1.12573 0.020359635 -0.64784455 0.8179629 -0.5376478 -0.0067370236 0.2139554 0.21294367 0.7719939 1.1206287 0.0143646 -0.5360476 -0.64606404 0.88388515
0.9089089 0.8692801 0.28730977 0.2042003 -0.6028611 0.5900838 0.8838208 0.28583372 -0.6023994 0.29762238 0.55017877 0.75296414 0.0071232915 1.0669887 -0.3738727 -0.013428599 0.86288047 -0.37632352 0.568985 1.132835 -0.012601078 0.5669103 1.1561171 0.21076563 0.5996361 -0.62531453 0.811923 0.6062712 0.2808273 0.8228492 1.0670772 -0.3273623 1.0666522 0.01783511 0.80071574 1.1481956 -0.01055783 1.1252028 0.020674348 -0.6471001 0.81765246 -0.53699654 -0.006427467 0.21410918 0.21309298 0.77172506 1.1201043 0.014675647 -0.53539455 -0.64534104 0.88357526
0.9099099 0.8689619 0.28740552 0.20436111 -0.6020923 0.58994985 0.8835064 0.28591287 -0.60162616 0.2977116 0.55004823 0.7526929 0.007443577 1.0664611 -0.37332696 -0.013093799 0.86256987 -0.37576538 0.5688511 1.1323112 -0.012281179 0.56678057 1.1555935 0.21091628 0.5995135 -0.6245813 0.81165564 0.6061398 0.28092057 0.8225298 1.0665426 -0.32676923 1.0661228 0.018152177 0.8004439 1.1476694 -0.01024121 1.1246755 0.020987809 -0.6463566 0.81734216 -0.53634596 -0.0061185956 0.21426225 0.21324232 0.7714561 1.11958 0.014985561 -0.5347424 -0.64461935 0.8832654
0.9109109 0.86864424 0.28750083 0.20452183 -0.6013243 0.58981603 0.8831929 0.2859913 -0.6008531 0.29780048 0.54991746 0.7524225 0.0077629387 1.0659344 -0.37278187 -0.012759566 0.86225885 -0.37520865 0.5687175 1.1317873 -0.01196149 0.5666507 1.1550697 0.21106678 0.5993906 -0.62384903 0.81138885 0.6060084 0.2810138 0.82221115 1.0660082 -0.32617664 1.0655943 0.018469244 0.80017257 1.1471429 -0.009924501 1.1241486 0.021300733 -0.64561385 0.81703156 -0.53569704 -0.0058106184 0.2144146 0.21339095 0.7711873 1.119056 0.015294522 -0.5340913 -0.6438987 0.8829554
0.9119119 0.86832684 0.28759587 0.20468259 -0.6005577 0.5896821 0.8828794 0.2860693 -0.6000809 0.297889 0.5497867 0.75215214 0.008082181 1.0654074 -0.37223834 -0.012425929 0.8619477 -0.37465194 0.5685835 1.1312642 -0.011642367 0.56652087 1.1545466 0.21121746 0.5992671 -0.6231183 0.8111218 0.60587704 0.2811067 0.8218925 1.065474 -0.32558432 1.0650661 0.018785775 0.79990125 1.1466172 -0.009608805 1.123622 0.021613449 -0.64487183 0.8167208 -0.5350491 -0.0055025816 0.21456736 0.21353954 0.77091914 1.118532 0.015602946 -0.53344214 -0.6431801 0.8826451
0.9129129 0.8680093 0.28769043 0.2048432 -0.59979105 0.5895479 0.882566 0.28614706 -0.5993087 0.29797697 0.54965603 0.75188196 0.00840041 1.0648804 -0.3716951 -0.0120922625 0.861637 -0.37409633 0.56844974 1.1307411 -0.01132375 0.56639105 1.1540238 0.21136767 0.599144 -0.6223886 0.8108551 0.60574496 0.2811994 0.8215736 1.0649399 -0.32499295 1.0645378 0.01910171 0.79963017 1.1460907 -0.009293348 1.1230955 0.021924973 -0.64413023 0.8164103 -0.5344029 -0.005195588 0.21471924 0.21368754 0.7706504 1.1180077 0.015910447 -0.5327933 -0.6424622 0.8823345
0.9139139 0.86769223 0.28778505 0.20500338 -0.5990255 0.58941376 0.88225234 0.28622442 -0.5985369 0.29806435 0.54952586 0.75161177 0.008718997 1.0643536 -0.37115294 -0.011759341 0.86132574 -0.37354112 0.5683161 1.1302183 -0.011005849 0.56626165 1.1535014 0.21151766 0.5990206 -0.62166035 0.8105881 0.6056134 0.28129202 0.8212557 1.0644063 -0.32440174 1.0640099 0.019417375 0.7993589 1.1455653 -0.008978546 1.1225692 0.02223602 -0.64338946 0.8161 -0.5337573 -0.004889518 0.2148704 0.21383569 0.7703825 1.117484 0.016217083 -0.53214586 -0.6417461 0.88202375
0.9149149 0.86737525 0.28787866 0.20516425 -0.5982605 0.58927965 0.8819385 0.28630105 -0.59776604 0.2981516 0.54939556 0.7513422 0.009036779 1.0638272 -0.37061197 -0.011426389 0.8610143 -0.3729867 0.56818223 1.1296959 -0.010687828 0.5661317 1.152979 0.21166733 0.59889686 -0.6209336 0.8103208 0.6054814 0.28138396 0.82093763 1.0638726 -0.32381076 1.063482 0.019732356 0.79908794 1.1450391 -0.008663535 1.1220434 0.022546321 -0.64264905 0.8157896 -0.5331137 -0.004583746 0.21502131 0.21398306 0.77011436 1.1169598 0.016522706 -0.53149945 -0.64103085 0.8817129
0.9159159 0.86705846 0.2879726 0.20532459 -0.59749615 0.589145 0.8816253 0.28637725 -0.59699535 0.29823834 0.5492655 0.75107235 0.0093541145 1.0633006 -0.37007198 -0.011094421 0.86070305 -0.3724331 0.5680487 1.1291739 -0.010371149 0.56600225 1.1524568 0.21181673 0.59877294 -0.6202086 0.8100536 0.6053491 0.2814762 0.8206198 1.063339 -0.32322085 1.0629549 0.02004692 0.7988168 1.1445131 -0.008349657 1.1215173 0.022855997 -0.6419106 0.81547904 -0.532471 -0.004279107 0.21517158 0.21413046 0.76984656 1.1164358 0.016827524 -0.53085446 -0.6403178 0.8814019
0.9169169 0.86674166 0.28806594 0.20548451 -0.5967328 0.5890106 0.8813114 0.28645277 -0.5962249 0.2983244 0.5491351 0.750803 0.009670824 1.0627741 -0.36953276 -0.010762095 0.8603913 -0.37188047 0.56791484 1.1286521 -0.010054082 0.56587255 1.151935 0.21196616 0.59864914 -0.6194842 0.80978644 0.6052171 0.2815678 0.82030237 1.0628058 -0.32263118 1.0624275 0.020361006 0.7985455 1.1439868 -0.008036047 1.120992 0.023164868 -0.64117163 0.81516886 -0.5318298 -0.003974676 0.2153216 0.214277 0.76957846 1.1159116 0.017131388 -0.5302105 -0.6396056 0.8810907
0.9179179 0.8664251 0.28815883 0.2056444 -0.5959702 0.5888761 0.8809979 0.28652826 -0.59545517 0.29841048 0.5490049 0.7505337 0.009987116 1.0622475 -0.36899433 -0.010430545 0.8600799 -0.37132818 0.5677811 1.1281307 -0.009738356 0.5657426 1.151413 0.21211523 0.59852463 -0.6187616 0.8095188 0.6050845 0.28165942 0.81998503 1.0622727 -0.3220421 1.061901 0.020674318 0.79827476 1.1434613 -0.0077232122 1.1204662 0.023472995 -0.6404333 0.8148584 -0.5311898 -0.0036710799 0.21547109 0.21442387 0.7693107 1.1153882 0.01743427 -0.52956784 -0.63889474 0.8807797
0.9189189 0.8661084 0.28825206 0.20580435 -0.59520787 0.58874154 0.88068473 0.28660268 -0.5946857 0.29849595 0.5488752 0.75026464 0.010303229 1.0617207 -0.36845714 -0.010099411 0.8597685 -0.3707766 0.56764746 1.1276091 -0.0094227195 0.56561327 1.1508914 0.21226412 0.5984004 -0.6180407 0.80925167 0.60495216 0.2817509 0.8196678 1.0617398 -0.32145303 1.0613744 0.020987391 0.79800373 1.1429352 -0.007410586 1.1199414 0.023780912 -0.6396965 0.8145481 -0.53055096 -0.003368169 0.21562028 0.21457025 0.76904356 1.1148641 0.017736495 -0.5289262 -0.6381854 0.8804678
0.9199199 0.8657923 0.28834483 0.20596436 -0.5944468 0.5886071 0.8803709 0.2866769 -0.59391654 0.298581 0.5487456 0.74999565 0.010618895 1.0611948 -0.36792094 -0.009768665 0.8594564 -0.3702261 0.5675138 1.127088 -0.00910753 0.5654836 1.1503702 0.21241292 0.598276 -0.61732125 0.8089843 0.604819 0.28184214 0.8193507 1.0612066 -0.3208647 1.060848 0.021300077 0.7977329 1.1424094 -0.007098347 1.1194162 0.0240874 -0.6389601 0.81423783 -0.5299139 -0.0030660033 0.21576893 0.21471655 0.7687762 1.11434 0.018037379 -0.528286 -0.6374774 0.88015616
0.9209209 0.8654765 0.28843683 0.20612425 -0.5936856 0.5884721 0.8800576 0.2867505 -0.59314764 0.29866558 0.5486157 0.74972713 0.010933965 1.0606683 -0.36738515 -0.009438157 0.85914445 -0.369676 0.56738025 1.1265674 -0.008792877 0.5653542 1.1498489 0.21256155 0.59815097 -0.6166027 0.8087164 0.604686 0.28193304 0.8190341 1.0606738 -0.32027683 1.0603218 0.021612316 0.7974621 1.1418827 -0.006787002 1.1188914 0.024393737 -0.6382246 0.81392753 -0.52927727 -0.0027647018 0.21591717 0.21486202 0.7685087 1.113816 0.018337607 -0.52764714 -0.63677096 0.87984383
0.9219219 0.8651604 0.28852874 0.2062839 -0.59292567 0.5883368 0.87974435 0.28682375 -0.59237987 0.29874957 0.5484861 0.7494588 0.011248976 1.0601423 -0.36685103 -0.009108067 0.85883236 -0.36912626 0.56724656 1.126047 -0.008478761 0.56522465 1.1493279 0.21270978 0.59802645 -0.61588573 0.80844903 0.604553 0.28202358 0.81871766 1.0601414 -0.31968972 1.0597957 0.02192384 0.7971917 1.1413567 -0.006475687 1.118367 0.02469942 -0.6374893 0.8136171 -0.5286429 -0.0024638474 0.21606487 0.21500748 0.7682417 1.113292 0.01863715 -0.5270091 -0.6360659 0.8795316
0.9229229 0.8648443 0.28862086 0.20644337 -0.5921669 0.58820176 0.87943053 0.2868962 -0.591612 0.29883325 0.54835665 0.7491904 0.011563301 1.0596154 -0.36631745 -0.0087786615 0.8585198 -0.36857766 0.56711304 1.1255268 -0.0081652105 0.56509507 1.1488069 0.21285793 0.5979012 -0.6151705 0.80818146 0.60442 0.28211448 0.8184014 1.0596088 -0.31910276 1.0592692 0.022235274 0.7969208 1.1408305 -0.0061647296 1.1178421 0.02500397 -0.63675493 0.81330657 -0.5280095 -0.0021636486 0.21621203 0.21515247 0.7679749 1.1127683 0.018935174 -0.52637243 -0.6353621 0.8792191
0.9239239 0.8645286 0.2887119 0.20660302 -0.59140754 0.5880668 0.87911683 0.2869683 -0.5908444 0.29891622 0.5482269 0.74892247 0.011877179 1.0590893 -0.36578503 -0.008449227 0.85820746 -0.36802953 0.5669797 1.1250069 -0.007852107 0.5649656 1.1482865 0.21300566 0.59777564 -0.6144564 0.80791354 0.60428625 0.282205 0.81808543 1.0590765 -0.31851625 1.0587441 0.022546172 0.79665005 1.1403041 -0.005854279 1.1173179 0.025308013 -0.6360213 0.8129965 -0.5273775 -0.0018640757 0.21635902 0.21529704 0.7677081 1.1122439 0.01923266 -0.5257367 -0.63465965 0.87890637
0.9249249 0.8642131 0.28880316 0.20676261 -0.59064996 0.58793145 0.8788036 0.28703988 -0.5900779 0.2989995 0.5480977 0.74865437 0.01219067 1.058563 -0.3652532 -0.008119941 0.85789454 -0.36748224 0.5668458 1.1244874 -0.0075395405 0.5648365 1.147766 0.21315339 0.5976503 -0.613744 0.8076459 0.6041528 0.2822951 0.81776905 1.0585443 -0.3179301 1.058219 0.022856086 0.79637945 1.139778 -0.005544901 1.1167939 0.025611311 -0.6352885 0.8126862 -0.5267462 -0.0015654266 0.21650541 0.2154418 0.76744163 1.1117198 0.019528925 -0.5251022 -0.6339588 0.87859356
0.9259259 0.8638977 0.28889394 0.20692194 -0.5898929 0.58779633 0.8784901 0.28711104 -0.5893113 0.29908198 0.5479687 0.74838674 0.012503475 1.0580366 -0.36472282 -0.0077914894 0.8575818 -0.36693585 0.5667125 1.1239678 -0.007227659 0.5647069 1.1472459 0.213301 0.5975247 -0.613033 0.80737805 0.60401917 0.2823848 0.8174538 1.0580119 -0.31734473 1.0576935 0.023166 0.79610896 1.1392516 -0.0052356124 1.1162698 0.025914013 -0.63455606 0.8123759 -0.5261169 -0.0012676716 0.2166512 0.21558589 0.767175 1.111196 0.019824654 -0.52446973 -0.63325936 0.87828034
0.9269269 0.86358225 0.28898492 0.2070817 -0.58913565 0.5876605 0.87817645 0.2871815 -0.5885444 0.29916376 0.5478396 0.7481192 0.012816429 1.0575103 -0.36419308 -0.0074632466 0.85726905 -0.36638996 0.5665787 1.1234488 -0.0069161057 0.5645777 1.1467257 0.21344826 0.59739876 -0.6123231 0.80711 0.6038848 0.28247494 0.8171383 1.0574802 -0.31675938 1.0571681 0.02347526 0.7958381 1.138725 -0.004926473 1.1157458 0.026216 -0.6338246 0.81206554 -0.52548844 -0.0009703636 0.21679682 0.2157298 0.76690847 1.1106721 0.02011925 -0.5238375 -0.63256145 0.8779669
0.9279279 0.86326706 0.28907514 0.20724076 -0.58837986 0.58752453 0.87786305 0.28725138 -0.5877784 0.2992453 0.5477108 0.74785155 0.013128638 1.0569843 -0.36366436 -0.007135153 0.856956 -0.36584482 0.5664453 1.12293 -0.006604612 0.56444824 1.1462058 0.21359581 0.59727263 -0.61161476 0.8068415 0.60375106 0.28256458 0.816823 1.0569482 -0.31617486 1.0566435 0.02378437 0.79556763 1.1381986 -0.0046180487 1.1152225 0.026517332 -0.6330932 0.81175506 -0.5248617 -0.0006736219 0.21694213 0.21587354 0.76664233 1.1101476 0.020412534 -0.5232069 -0.6318644 0.8776531
0.9289289 0.86295176 0.2891651 0.20740014 -0.58762467 0.58738875 0.87754935 0.2873206 -0.58701336 0.2993263 0.5475819 0.7475843 0.013440371 1.056458 -0.36313707 -0.0068077147 0.85664237 -0.3653002 0.56631184 1.1224113 -0.0062944293 0.5643191 1.1456859 0.21374264 0.5971465 -0.61090815 0.8065733 0.6036161 0.28265402 0.8165076 1.0564165 -0.31559074 1.0561185 0.024092615 0.795297 1.1376718 -0.0043104887 1.1146988 0.02681756 -0.63236284 0.81144464 -0.5242363 -0.00037798285 0.21708661 0.21601713 0.7663764 1.1096234 0.020705253 -0.52257746 -0.63116986 0.87733877
0.9299299 0.8626369 0.28925508 0.20755917 -0.5868699 0.5872531 0.87723595 0.28738925 -0.5862477 0.29940706 0.5474529 0.7473171 0.013751775 1.0559317 -0.36261025 -0.006480545 0.8563286 -0.36475652 0.5661782 1.1218926 -0.005984068 0.56419003 1.1451659 0.21388918 0.59702015 -0.61020315 0.80630535 0.60348237 0.28274322 0.8161927 1.0558847 -0.31500676 1.0555941 0.024400592 0.79502624 1.1371453 -0.0040026903 1.1141752 0.027117282 -0.63163334 0.8111342 -0.5236122 -8.276105e-05 0.2172308 0.2161597 0.7661103 1.1090989 0.020996958 -0.5219495 -0.6304761 0.877025
0.9309309 0.8623221 0.2893446 0.20771834 -0.5861161 0.587117 0.87692237 0.28745785 -0.58548295 0.29948735 0.54732424 0.7470503 0.014062583 1.0554053 -0.3620846 -0.0061537027 0.856015 -0.36421326 0.566045 1.1213748 -0.0056744814 0.5640606 1.1446469 0.21403587 0.5968936 -0.60949886 0.80603695 0.60334754 0.28283247 0.8158777 1.0553534 -0.31442368 1.0550699 0.024707943 0.79475605 1.1366184 -0.0036956966 1.1136522 0.02741623 -0.63090414 0.8108238 -0.5229892 0.00021183491 0.2173742 0.2163029 0.7658443 1.1085756 0.021287322 -0.52132267 -0.629783 0.87671006
0.9319319 0.86200714 0.2894336 0.20787752 -0.5853624 0.586981 0.8766085 0.2875255 -0.5847182 0.2995671 0.5471961 0.746784 0.014373273 1.0548791 -0.36156005 -0.005827129 0.85570115 -0.3636709 0.5659119 1.1208563 -0.0053654313 0.5639316 1.1441274 0.2141825 0.59676677 -0.60879654 0.80576783 0.60321224 0.2829215 0.81556356 1.0548214 -0.31384063 1.0545459 0.02501443 0.79448533 1.1360911 -0.0033890307 1.1131285 0.02771455 -0.6301759 0.81051356 -0.52236784 0.0005055964 0.2175175 0.21644527 0.76557857 1.1080502 0.021576792 -0.52069616 -0.62909305 0.87639546
0.9329329 0.8616928 0.2895227 0.20803699 -0.58460987 0.58684444 0.87629473 0.28759277 -0.58395416 0.29964662 0.54706764 0.74651736 0.014683306 1.0543526 -0.36103624 -0.0055011213 0.855387 -0.3631294 0.5657778 1.1203389 -0.0050566792 0.5638026 1.1436079 0.21432856 0.5966395 -0.6080953 0.80549955 0.60307765 0.28301033 0.81524915 1.0542902 -0.3132585 1.0540216 0.025321156 0.7942151 1.1355639 -0.003082931 1.112606 0.028012097 -0.62944764 0.810203 -0.5217471 0.00079870224 0.21766049 0.21658733 0.76531297 1.1075257 0.021865636 -0.52007174 -0.62840307 0.8760804
0.9339339 0.8613781 0.28961134 0.20819566 -0.5838578 0.5867083 0.8759811 0.28765926 -0.5831898 0.29972577 0.5469398 0.7462508 0.014992803 1.0538261 -0.3605134 -0.005175352 0.85507274 -0.3625882 0.565645 1.1198213 -0.004748583 0.5636739 1.1430888 0.21447468 0.5965124 -0.6073961 0.8052306 0.60294235 0.28309906 0.81493497 1.0537586 -0.31267664 1.0534976 0.025627434 0.79394466 1.1350366 -0.0027774274 1.1120827 0.028308779 -0.62872034 0.8098926 -0.52112836 0.0010909438 0.21780282 0.21672928 0.76504743 1.1070012 0.022153437 -0.5194485 -0.6277151 0.875765
0.9349349 0.8610638 0.28969967 0.20835492 -0.58310586 0.58657163 0.8756671 0.28772548 -0.5824263 0.29980403 0.5468115 0.7459843 0.0153023 1.0532995 -0.3599915 -0.0048497915 0.8547582 -0.3620479 0.5655117 1.119304 -0.0044412017 0.56354463 1.1425695 0.21462059 0.596385 -0.606698 0.8049617 0.60280675 0.28318712 0.814621 1.0532273 -0.31209463 1.0529741 0.025932461 0.7936737 1.1345091 -0.0024722219 1.11156 0.028604805 -0.62799406 0.8095819 -0.52051103 0.0013822615 0.21794486 0.21687081 0.7647817 1.1064763 0.022440016 -0.5188259 -0.6270286 0.87544906
0.9359359 0.8607496 0.28978822 0.20851392 -0.5823554 0.5864349 0.8753535 0.28779083 -0.58166283 0.2998823 0.5466839 0.74571866 0.015611082 1.052773 -0.35947147 -0.0045248866 0.8544435 -0.36150843 0.5653782 1.1187869 -0.0041336715 0.5634155 1.142051 0.21476644 0.5962572 -0.6060015 0.80469275 0.6026713 0.28327537 0.81430745 1.0526959 -0.31151372 1.0524502 0.026237845 0.7934034 1.1339815 -0.002167344 1.1110375 0.028900087 -0.62726766 0.80927134 -0.5198947 0.001673311 0.21808636 0.2170124 0.7645166 1.1059515 0.022725582 -0.5182051 -0.6263431 0.8751332
0.9369369 0.86043507 0.28987592 0.20867297 -0.5816048 0.586298 0.87503946 0.28785577 -0.58089983 0.29996008 0.5465559 0.7454526 0.015919328 1.0522468 -0.3589514 -0.004200071 0.8541283 -0.36096933 0.56524515 1.1182697 -0.0038273335 0.5632868 1.1415322 0.21491185 0.59612936 -0.60530627 0.8044236 0.60253555 0.28336364 0.8139936 1.0521646 -0.31093284 1.0519271 0.026542127 0.793133 1.1334538 -0.0018630922 1.1105148 0.029194534 -0.62654257 0.80896074 -0.5192794 0.001963377 0.21822721 0.2171534 0.7642514 1.1054264 0.023009717 -0.51758516 -0.62565935 0.8748168
0.9379379 0.86012083 0.28996366 0.20883179 -0.58085465 0.5861613 0.8747256 0.2879202 -0.58013666 0.3000371 0.5464282 0.7451872 0.016227454 1.0517195 -0.35843265 -0.003875494 0.85381347 -0.3604312 0.56511176 1.1177527 -0.0035211444 0.56315804 1.1410131 0.21505737 0.5960016 -0.60461265 0.80415416 0.6023998 0.2834516 0.81368035 1.0516334 -0.31035253 1.0514033 0.02684617 0.7928623 1.132926 -0.0015594959 1.109992 0.029488266 -0.62581766 0.80865014 -0.5186659 0.0022526383 0.21836793 0.21729392 0.7639862 1.1049016 0.023293555 -0.51696634 -0.62497723 0.8745005
0.9389389 0.8598068 0.29005116 0.20899126 -0.58010596 0.58602417 0.87441134 0.28798372 -0.57937413 0.30011398 0.5463007 0.7449218 0.016535282 1.0511929 -0.35791498 -0.0035512447 0.8534981 -0.35989353 0.56497866 1.1172361 -0.0032150447 0.5630292 1.1404943 0.21520257 0.5958737 -0.60392 0.8038851 0.60226357 0.28353935 0.8133671 1.0511022 -0.30977243 1.0508803 0.027149886 0.792592 1.1323975 -0.0012558103 1.1094695 0.029781401 -0.6250936 0.808339 -0.51805407 0.0025416315 0.21850836 0.21743461 0.76372147 1.1043758 0.0235762 -0.5163493 -0.6242962 0.87418354
0.9399399 0.8594932 0.2901382 0.20914996 -0.579357 0.5858871 0.8740972 0.28804725 -0.5786115 0.3001902 0.54617333 0.7446563 0.016842544 1.0506659 -0.35739803 -0.0032273233 0.853182 -0.3593565 0.5648454 1.1167197 -0.0029101074 0.56290054 1.1399758 0.21534789 0.59574515 -0.6032292 0.80361545 0.6021271 0.28362715 0.8130537 1.0505712 -0.30919337 1.0503572 0.027452976 0.7923212 1.1318693 -0.00095298886 1.1089472 0.030073434 -0.6243699 0.8080286 -0.51744306 0.0028295517 0.21864796 0.21757486 0.7634565 1.1038504 0.023857653 -0.5157329 -0.623617 0.87386596
0.9409409 0.85917884 0.2902251 0.20930907 -0.5786094 0.5857497 0.8737831 0.28810972 -0.57784927 0.30026639 0.5460461 0.74439096 0.01714909 1.0501391 -0.35688287 -0.0029040873 0.8528663 -0.35882062 0.56471205 1.1162035 -0.0026054382 0.5627716 1.1394575 0.21549255 0.59561646 -0.6025401 0.8033459 0.6019906 0.2837144 0.8127411 1.0500399 -0.30861413 1.0498338 0.02775544 0.79205066 1.1313409 -0.0006503463 1.1084247 0.03036508 -0.6236464 0.8077177 -0.5168335 0.0031168163 0.21878767 0.217715 0.7631916 1.1033245 0.024138033 -0.51511735 -0.62293863 0.87354845
0.9419419 0.858865 0.29031202 0.20946825 -0.57786167 0.5856122 0.87346876 0.28817195 -0.57708716 0.30034202 0.5459192 0.74412584 0.017455697 1.0496114 -0.3563674 -0.002580732 0.8525502 -0.35828498 0.5645793 1.1156871 -0.0023013353 0.56264305 1.1389389 0.21563783 0.59548783 -0.60185224 0.8030759 0.6018538 0.28380176 0.81242836 1.0495087 -0.30803514 1.0493107 0.028057694 0.7917796 1.130812 -0.00034838915 1.107902 0.030655563 -0.6229241 0.80740654 -0.51622474 0.0034031272 0.21892637 0.21785486 0.76292735 1.1027987 0.0244174 -0.51450396 -0.6222623 0.87323034
0.9429429 0.85855126 0.29039866 0.2096276 -0.57711494 0.58547467 0.873154 0.28823343 -0.5763252 0.300417 0.5457919 0.743861 0.017761707 1.0490845 -0.35585368 -0.002257824 0.85223377 -0.35774988 0.564446 1.1151713 -0.0019973814 0.5625143 1.1384202 0.21578228 0.59535885 -0.60116553 0.8028057 0.6017168 0.28388906 0.8121156 1.0489783 -0.3074567 1.0487878 0.028359503 0.79150903 1.1302834 -4.658103e-05 1.1073799 0.030945927 -0.62220144 0.8070955 -0.5156181 0.0036890805 0.21906495 0.21799451 0.76266277 1.1022727 0.024695575 -0.51389056 -0.6215869 0.8729118
0.9439439 0.85823727 0.29048467 0.20978656 -0.57636774 0.5853369 0.8728401 0.2882941 -0.57556313 0.3004917 0.54566497 0.74359655 0.01806733 1.0485572 -0.35534108 -0.0019351542 0.85191655 -0.35721564 0.56431305 1.1146553 -0.0016938746 0.56238616 1.1379019 0.21592665 0.59522974 -0.6004803 0.802536 0.6015798 0.28397596 0.8118031 1.0484465 -0.30687878 1.0482655 0.028660685 0.79123825 1.1297538 0.00025463104 1.106858 0.03123498 -0.6214799 0.80678415 -0.51501215 0.003974378 0.219203 0.21813321 0.7623986 1.1017464 0.024973363 -0.51327926 -0.6209132 0.87259316
0.9449449 0.8579242 0.2905706 0.20994574 -0.5756224 0.58519924 0.87252533 0.28835475 -0.57480174 0.30056608 0.54553854 0.743332 0.018372804 1.0480297 -0.35482943 -0.0016128123 0.85160005 -0.35668218 0.56418 1.1141392 -0.0013913214 0.5622575 1.1373833 0.21607116 0.59510064 -0.5997968 0.80226576 0.60144264 0.28406292 0.8114909 1.0479155 -0.3063011 1.0477424 0.02896154 0.7909677 1.1292242 0.0005553067 1.1063354 0.031523317 -0.62075895 0.8064732 -0.5144074 0.004258752 0.21934098 0.21827272 0.76213396 1.1012199 0.025249362 -0.51266897 -0.6202406 0.8722741
0.9459459 0.8576105 0.29065648 0.21010509 -0.5748769 0.5850611 0.8722108 0.28841463 -0.57404053 0.30063987 0.54541194 0.74306726 0.018677473 1.0475018 -0.35431862 -0.0012907088 0.85128254 -0.35614917 0.564047 1.1136236 -0.0010888278 0.56212914 1.1368649 0.21621531 0.5949708 -0.599115 0.80199546 0.60130477 0.2841499 0.81117886 1.0473845 -0.30572367 1.0472198 0.029261887 0.7906967 1.1286943 0.00085553527 1.1058129 0.031811386 -0.62003833 0.8061622 -0.5138045 0.004541874 0.21947795 0.21841127 0.7618703 1.1006933 0.025524616 -0.5120598 -0.6195699 0.8719548
0.9469469 0.8572973 0.29074192 0.21026418 -0.5741316 0.5849228 0.87189615 0.28847378 -0.5732789 0.3007133 0.5452856 0.74280334 0.018982053 1.046974 -0.35380912 -0.00096926093 0.85096526 -0.3556171 0.56391424 1.1131079 -0.0007869005 0.5620011 1.1363468 0.2163598 0.5948411 -0.59843415 0.80172515 0.6011671 0.28423655 0.8108668 1.0468532 -0.3051471 1.046697 0.029561609 0.79042614 1.1281642 0.0011557639 1.105291 0.032098204 -0.61931777 0.80585074 -0.513203 0.004824996 0.21961504 0.21854961 0.76160586 1.1001663 0.025798768 -0.51145184 -0.6189 0.87163484
0.9479479 0.85698366 0.29082748 0.21042377 -0.57338727 0.58478475 0.87158155 0.28853223 -0.5725173 0.30078638 0.5451596 0.742539 0.019286424 1.0464458 -0.35330015 -0.00064763427 0.85064757 -0.3550853 0.56378126 1.1125927 -0.00048539042 0.56187284 1.1358287 0.21650398 0.5947114 -0.5977545 0.8014543 0.6010293 0.2843231 0.81055474 1.0463219 -0.30457038 1.0461744 0.029861331 0.7901552 1.1276343 0.0014551282 1.1047689 0.032384485 -0.61859816 0.8055392 -0.5126022 0.005107403 0.21975118 0.21868813 0.7613423 1.0996394 0.026071846 -0.5108448 -0.61823195 0.8713144
0.9489489 0.85667014 0.2909124 0.2105828 -0.57264316 0.5846462 0.8712665 0.28859034 -0.5717568 0.3008589 0.5450336 0.74227536 0.01958993 1.0459177 -0.3527923 -0.00032669306 0.8503292 -0.35455444 0.5636486 1.1120774 -0.00018453598 0.56174445 1.1353097 0.21664739 0.59458154 -0.5970768 0.80118304 0.600891 0.28440958 0.8102434 1.0457907 -0.30399436 1.0456522 0.03016013 0.78988415 1.1271033 0.0017544627 1.1042463 0.032669604 -0.61787903 0.8052279 -0.5120031 0.005388856 0.2198872 0.21882594 0.7610782 1.0991117 0.026343942 -0.5102389 -0.617565 0.870994
0.9499499 0.8563569 0.29099736 0.21074241 -0.5718993 0.5845077 0.8709514 0.28864777 -0.57099557 0.30093116 0.5449077 0.74201137 0.019893348 1.045389 -0.35228568 -5.543232e-06 0.85001063 -0.3540241 0.5635158 1.1115619 0.00011637807 0.5616164 1.1347914 0.21679133 0.5944509 -0.5964001 0.80091226 0.6007526 0.28449604 0.80993193 1.0452592 -0.30341864 1.0451298 0.03045863 0.78961307 1.1265724 0.0020532012 1.103724 0.032954574 -0.61716 0.8049159 -0.5114056 0.0056698024 0.22002304 0.21896353 0.7608145 1.0985837 0.026615024 -0.50963396 -0.61689943 0.8706729
0.950951 0.85604346 0.29108188 0.21090189 -0.57115614 0.5843688 0.870636 0.2887047 -0.57023424 0.30100286 0.5447821 0.7417476 0.020196319 1.0448602 -0.35177994 0.00031474233 0.8496919 -0.35349452 0.56338274 1.1110468 0.00041624904 0.5614884 1.1342734 0.21693519 0.5943202 -0.5957249 0.80064106 0.6006139 0.28458202 0.8096204 1.0447276 -0.3028431 1.0446068 0.030756682 0.7893419 1.1260414 0.002351433 1.1032019 0.03323835 -0.61644137 0.8046043 -0.51080877 0.005949527 0.2201578 0.21910131 0.760551 1.0980563 0.026884824 -0.50903064 -0.616235 0.87035155
0.951952 0.85573024 0.29116645 0.21106148 -0.57041323 0.58423007 0.870321 0.28876102 -0.56947345 0.30107433 0.54465663 0.7414843 0.020499408 1.0443319 -0.35127485 0.0006353259 0.8493732 -0.35296553 0.5632503 1.1105317 0.0007160902 0.5613607 1.1337545 0.21707892 0.59419 -0.5950513 0.8003696 0.6004753 0.2846684 0.80930924 1.0441965 -0.3022675 1.0440849 0.031054467 0.78907096 1.1255099 0.002649337 1.1026796 0.033521533 -0.6157231 0.80429256 -0.5102132 0.0062289834 0.2202928 0.21923864 0.76028705 1.0975275 0.027153641 -0.508428 -0.6155728 0.8700301
0.952953 0.85541725 0.29125065 0.21122113 -0.5696709 0.5840913 0.87000513 0.28881678 -0.568712 0.30114537 0.544531 0.74122065 0.020801187 1.0438027 -0.3507712 0.00095555186 0.84905386 -0.35243714 0.56311727 1.1100167 0.0010154843 0.5612326 1.1332363 0.21722218 0.5940589 -0.5943791 0.80009806 0.60033643 0.28475434 0.8089983 1.043665 -0.30169255 1.0435625 0.031351686 0.7888 1.1249778 0.0029468834 1.102157 0.03380364 -0.61500525 0.80398047 -0.50961906 0.0065073967 0.22042716 0.21937573 0.76002383 1.0969989 0.027421445 -0.50782645 -0.6149112 0.8697076
0.953954 0.85510397 0.2913346 0.21138075 -0.5689285 0.5839524 0.8696897 0.28887188 -0.56795096 0.30121583 0.5444061 0.7409576 0.021103203 1.0432733 -0.35026836 0.001275003 0.8487338 -0.35190916 0.562985 1.1095018 0.0013140738 0.5611048 1.132718 0.2173658 0.5939282 -0.59370786 0.79982674 0.60019726 0.28484023 0.8086872 1.0431337 -0.3011183 1.0430398 0.031648338 0.7885283 1.1244457 0.0032442212 1.1016347 0.034085214 -0.61428803 0.8036686 -0.50902593 0.006785363 0.22056097 0.21951264 0.75976044 1.0964702 0.027688086 -0.5072266 -0.61425155 0.8693848
0.954955 0.8547911 0.29141825 0.21154082 -0.568187 0.5838129 0.8693741 0.2889264 -0.5671899 0.30128592 0.54428095 0.7406949 0.021404982 1.0427442 -0.34976667 0.0015946925 0.84841436 -0.351382 0.5628522 1.1089865 0.0016124249 0.5609774 1.1321989 0.21750918 0.59379655 -0.5930383 0.79955477 0.6000576 0.28492597 0.8083763 1.0426018 -0.30054396 1.0425178 0.031944722 0.7882575 1.1239128 0.0035410225 1.1011122 0.03436652 -0.61357105 0.80335647 -0.50843465 0.0070624948 0.22069472 0.2196494 0.75949705 1.0959411 0.027953595 -0.50662726 -0.6135926 0.8690616
0.955956 0.854478 0.29150206 0.21170107 -0.5674451 0.58367354 0.86905825 0.28898057 -0.56642866 0.3013556 0.5441562 0.74043226 0.021706343 1.0422139 -0.3492659 0.0019142628 0.8480938 -0.35085547 0.56271946 1.1084714 0.0019106269 0.5608497 1.1316805 0.21765265 0.59366494 -0.59237003 0.79928267 0.5999178 0.28501165 0.808066 1.0420699 -0.2999701 1.0419953 0.03224072 0.787986 1.1233795 0.0038374066 1.1005895 0.03464642 -0.612854 0.80304414 -0.5078441 0.007339269 0.22082824 0.21978596 0.75923383 1.0954115 0.02821809 -0.5060292 -0.6129351 0.86873794
0.956957 0.85416466 0.29158574 0.2118609 -0.5667038 0.58353436 0.8687421 0.28903398 -0.56566715 0.3014251 0.5440317 0.7401693 0.022007167 1.041684 -0.3487661 0.0022328496 0.847773 -0.35032946 0.5625875 1.1079566 0.0022079349 0.56072235 1.1311618 0.21779573 0.5935335 -0.59170324 0.7990103 0.59977823 0.28509736 0.80775535 1.0415378 -0.29939622 1.0414724 0.03253627 0.7877145 1.1228466 0.0041330457 1.100067 0.03492573 -0.6121376 0.8027315 -0.5072547 0.007614523 0.22096056 0.21992221 0.7589708 1.0948814 0.028481543 -0.50543225 -0.61227924 0.8684141
0.957958 0.8538517 0.29166886 0.21202105 -0.5659635 0.5833945 0.86842585 0.28908658 -0.56490636 0.301494 0.5439073 0.73990667 0.022307634 1.0411539 -0.348267 0.002551943 0.847452 -0.34980392 0.5624549 1.1074421 0.0025048852 0.56059486 1.1306428 0.2179386 0.5934013 -0.59103745 0.7987378 0.59963834 0.28518298 0.8074449 1.0410057 -0.2988227 1.04095 0.03283131 0.7874428 1.1223124 0.0044289827 1.0995438 0.035204083 -0.6114216 0.80241907 -0.5066667 0.007890105 0.22109318 0.22005838 0.75870764 1.0943513 0.028743923 -0.5048363 -0.6116247 0.86808956
0.958959 0.85353875 0.29175204 0.21218157 -0.5652227 0.5832547 0.8681096 0.28913897 -0.5641444 0.30156237 0.54378295 0.7396443 0.022608161 1.0406231 -0.3477689 0.002870649 0.8471308 -0.34927946 0.56232244 1.1069272 0.0028018355 0.56046736 1.1301241 0.21808201 0.59326965 -0.5903732 0.79846513 0.59949803 0.2852689 0.80713457 1.0404736 -0.29824975 1.0404273 0.033126235 0.78717196 1.1217782 0.0047243237 1.0990213 0.03548193 -0.6107055 0.80210614 -0.5060798 0.008164316 0.22122538 0.22019416 0.7584449 1.0938208 0.02900523 -0.50424135 -0.61097103 0.86776453
0.95996 0.8532257 0.29183498 0.2123422 -0.56448257 0.583115 0.8677931 0.28919062 -0.56338286 0.30163062 0.543659 0.739382 0.022907794 1.0400919 -0.34727216 0.003188759 0.846809 -0.34875527 0.56219 1.1064122 0.0030978918 0.56034034 1.129605 0.218225 0.5931374 -0.58971 0.7981925 0.5993577 0.28535408 0.80682427 1.0399411 -0.2976769 1.039905 0.033419997 0.78689957 1.1212437 0.005019009 1.0984981 0.035758913 -0.6099895 0.80179334 -0.50549465 0.008437991 0.22135729 0.22033003 0.7581818 1.0932895 0.029265434 -0.5036471 -0.6103189 0.8674389
0.960961 0.8529128 0.29191774 0.2125028 -0.56374174 0.5829748 0.86747646 0.28924182 -0.5626209 0.30169845 0.54353535 0.73912007 0.023207903 1.039561 -0.34677625 0.0035072863 0.8464868 -0.34823143 0.5620579 1.1058975 0.003394127 0.56021327 1.1290857 0.218368 0.5930048 -0.58904874 0.79791874 0.5992169 0.2854394 0.8065145 1.0394087 -0.29710406 1.0393823 0.033713877 0.78662753 1.1207085 0.005313754 1.0979753 0.03603524 -0.60927427 0.80148005 -0.50491035 0.008710802 0.22148824 0.22046536 0.75791943 1.0927582 0.029524624 -0.5030545 -0.6096685 0.8671131
0.961962 0.8525996 0.29200044 0.21266353 -0.5630023 0.5828347 0.86715925 0.28929237 -0.5618589 0.30176574 0.5434117 0.7388581 0.02350685 1.0390295 -0.34628144 0.0038251877 0.8461642 -0.34770834 0.5619256 1.1053827 0.003689766 0.56008625 1.1285664 0.2185112 0.5928721 -0.58838767 0.79764575 0.59907633 0.28552508 0.8062043 1.0388762 -0.29653186 1.0388595 0.034007788 0.7863561 1.1201729 0.0056079626 1.0974517 0.03631091 -0.6085584 0.80116713 -0.5043268 0.008983493 0.22161931 0.2206009 0.7576566 1.0922264 0.029782534 -0.5024625 -0.60901856 0.8667866
0.962963 0.85228664 0.29208255 0.2128241 -0.5622622 0.5826945 0.8668421 0.28934228 -0.56109625 0.30183297 0.543288 0.7385961 0.023806125 1.0384974 -0.34578687 0.0041430295 0.8458412 -0.347186 0.56179386 1.1048677 0.0039848387 0.55995905 1.1280469 0.21865427 0.59273934 -0.587729 0.79737234 0.5989351 0.28561002 0.80589485 1.0383433 -0.29595983 1.0383366 0.034300745 0.7860843 1.1196368 0.005901754 1.0969282 0.036585897 -0.60784346 0.8008536 -0.5037448 0.009254932 0.22174978 0.22073615 0.7573942 1.091694 0.03003943 -0.50187147 -0.6083702 0.86645955
0.963964 0.85197365 0.29216498 0.2129854 -0.5615228 0.5825538 0.8665252 0.28939182 -0.56033415 0.30189955 0.54316497 0.7383341 0.024104804 1.0379653 -0.34529397 0.004460752 0.8455178 -0.34666383 0.56166196 1.1043522 0.004279256 0.55983245 1.1275272 0.21879706 0.59260607 -0.5870711 0.79709834 0.59879375 0.2856954 0.80558527 1.0378102 -0.2953875 1.0378135 0.034593433 0.7858124 1.1191001 0.006195456 1.0964049 0.03685978 -0.60712886 0.8005398 -0.5031638 0.009525955 0.22188008 0.22087133 0.7571318 1.0911613 0.03029558 -0.5012821 -0.6077231 0.86613214
0.964965 0.8516612 0.29224724 0.21314698 -0.56078315 0.5824133 0.8662078 0.2894408 -0.55957127 0.30196583 0.5430422 0.7380727 0.024403334 1.0374327 -0.344802 0.0047781467 0.8451944 -0.34614247 0.5615298 1.1038377 0.004573703 0.5597057 1.1270077 0.21894008 0.592473 -0.58641475 0.7968243 0.5986521 0.28578073 0.80527544 1.0372772 -0.29481575 1.0372909 0.034885734 0.7855404 1.1185634 0.0064885914 1.0958809 0.037133306 -0.60641396 0.80022633 -0.502584 0.009796023 0.2220099 0.22100621 0.7568695 1.0906279 0.030550301 -0.50069296 -0.60707754 0.86580426
0.965966 0.8513476 0.29232925 0.21330836 -0.5600437 0.58227265 0.86588997 0.289489 -0.5588083 0.30203158 0.54291886 0.73781115 0.024701476 1.0368997 -0.34431076 0.0050953627 0.8448699 -0.34562138 0.56139755 1.1033229 0.0048678815 0.5595792 1.1264877 0.21908295 0.59233946 -0.58575916 0.79655004 0.59851044 0.28586593 0.80496645 1.0367438 -0.29424435 1.0367674 0.0351775 0.7852677 1.1180255 0.0067815483 1.0953571 0.03740576 -0.60569835 0.79991263 -0.5020054 0.010065645 0.22213948 0.22114119 0.75660694 1.0900943 0.030803978 -0.5001048 -0.60643244 0.86547554
0.966967 0.851035 0.29241097 0.21347004 -0.55930436 0.58213174 0.86557245 0.28953692 -0.558045 0.30209738 0.5427965 0.73754996 0.02499947 1.0363667 -0.34382045 0.0054122508 0.84454536 -0.34510112 0.5612663 1.1028075 0.005161315 0.55945265 1.1259674 0.21922591 0.5922059 -0.585105 0.7962756 0.59836864 0.28595132 0.804657 1.0362102 -0.29367253 1.0362445 0.035469174 0.78499573 1.1174874 0.0070741177 1.0948333 0.037677675 -0.60498345 0.7995987 -0.50142753 0.010334462 0.22226852 0.2212758 0.7563448 1.0895598 0.031056583 -0.4995174 -0.6057892 0.8651466
0.967968 0.8507219 0.292493 0.21363196 -0.55856526 0.5819906 0.8652538 0.28958407 -0.5572813 0.3021623 0.5426742 0.7372889 0.025297344 1.0358326 -0.34333107 0.005729735 0.8442203 -0.34458125 0.5611343 1.1022923 0.0054546595 0.5593262 1.125447 0.21936876 0.5920719 -0.5844521 0.79600126 0.59822655 0.28603622 0.8043478 1.0356765 -0.29310164 1.0357211 0.035760373 0.7847235 1.1169487 0.0073666275 1.0943085 0.037949085 -0.6042684 0.79928386 -0.50085115 0.010602742 0.22239733 0.22141021 0.7560824 1.0890253 0.031308293 -0.4989311 -0.6051464 0.8648168
0.968969 0.85040885 0.2925748 0.21379435 -0.5578256 0.5818497 0.86493576 0.28963083 -0.5565175 0.30222702 0.54255176 0.737028 0.025594652 1.0352986 -0.34284264 0.006046474 0.8438951 -0.34406173 0.56100285 1.1017773 0.005747676 0.5592 1.1249267 0.21951187 0.591938 -0.58380055 0.7957264 0.5980841 0.28612152 0.80403817 1.0351423 -0.29253057 1.0351977 0.036051333 0.7844507 1.1164095 0.007658571 1.0937842 0.038219273 -0.6035543 0.7989698 -0.5002758 0.010870308 0.22252601 0.22154465 0.75582033 1.0884905 0.031558633 -0.49834612 -0.6045055 0.86448646
0.96997 0.850096 0.29265583 0.21395653 -0.55708665 0.58170855 0.8646172 0.28967708 -0.555753 0.30229157 0.54243016 0.73676705 0.025891751 1.0347638 -0.3423551 0.0063628852 0.84356916 -0.343543 0.5608711 1.101262 0.0060402453 0.55907387 1.1244057 0.21965492 0.5918038 -0.5831498 0.79545105 0.59794176 0.28620696 0.8037296 1.0346079 -0.2919593 1.0346737 0.036341757 0.78417844 1.1158694 0.007950306 1.0932593 0.038489193 -0.60283935 0.79865503 -0.49970132 0.011137456 0.22265422 0.22167915 0.7555584 1.0879549 0.03180793 -0.49776202 -0.6038653 0.86415565
0.970971 0.84978294 0.29273725 0.2141192 -0.5563468 0.5815672 0.86429816 0.28972274 -0.55498755 0.30235577 0.5423085 0.7365067 0.026188463 1.0342289 -0.34186843 0.006679505 0.8432429 -0.34302443 0.5607396 1.1007462 0.0063327253 0.5589479 1.1238844 0.21979764 0.5916692 -0.5825001 0.7951756 0.59779894 0.28629202 0.8034209 1.0340732 -0.29138842 1.0341498 0.036631823 0.78390574 1.115329 0.008241802 1.0927341 0.03875795 -0.6021238 0.7983404 -0.4991278 0.01140359 0.2227819 0.22181326 0.75529647 1.0874183 0.03205636 -0.49717784 -0.6032258 0.863824
0.971972 0.8494697 0.2928186 0.2142821 -0.55560803 0.5814257 0.8639793 0.28976765 -0.55422235 0.30241948 0.54218715 0.7362461 0.026485443 1.0336933 -0.3413825 0.0069957078 0.8429158 -0.34250635 0.5606084 1.1002309 0.006624162 0.5588221 1.1233635 0.21994087 0.5915347 -0.5818514 0.7948998 0.5976561 0.28637707 0.8031117 1.0335385 -0.29081786 1.0336266 0.03692147 0.7836331 1.1147878 0.008532584 1.0922091 0.03902641 -0.6014093 0.79802537 -0.49855536 0.011669099 0.22290963 0.22194728 0.75503445 1.0868815 0.032303452 -0.4965952 -0.6025884 0.863492
0.972973 0.8491568 0.29289988 0.21444505 -0.5548678 0.58128417 0.86366 0.2898122 -0.553456 0.30248314 0.54206586 0.73598534 0.026781738 1.0331575 -0.34089792 0.0073123574 0.8425889 -0.34198892 0.560477 1.0997154 0.0069161654 0.55869627 1.1228418 0.2200841 0.5913999 -0.5812041 0.7946239 0.59751284 0.28646225 0.8028035 1.0330033 -0.29024708 1.0331019 0.03721136 0.78336006 1.1142467 0.008823991 1.0916834 0.039293945 -0.6006937 0.7977097 -0.49798372 0.011934072 0.223037 0.22208118 0.75477266 1.0863442 0.032549948 -0.49601302 -0.601951 0.86315954
0.973974 0.8488432 0.29298067 0.21460849 -0.5541285 0.5811425 0.86334044 0.2898562 -0.5526899 0.3025458 0.5419449 0.73572516 0.027078003 1.0326211 -0.34041363 0.0076284707 0.84226084 -0.34147194 0.56034595 1.0991989 0.0072072744 0.5585706 1.1223202 0.22022727 0.5912649 -0.5805578 0.79434776 0.5973697 0.28654757 0.80249465 1.0324677 -0.28967646 1.0325776 0.03750038 0.783087 1.1137038 0.009114534 1.0911571 0.039560854 -0.5999785 0.79739445 -0.497414 0.01219821 0.2231639 0.22221509 0.75451124 1.0858057 0.03279507 -0.49543196 -0.60131544 0.8628265
0.974975 0.84853005 0.2930619 0.21477258 -0.5533891 0.58100027 0.8630205 0.28989992 -0.5519235 0.30260885 0.54182434 0.7354651 0.027374297 1.0320842 -0.33993065 0.007944584 0.84193254 -0.34095508 0.56021494 1.0986834 0.007498175 0.5584451 1.121798 0.22037089 0.5911297 -0.5799132 0.79407126 0.5972259 0.28663278 0.802186 1.031932 -0.28910616 1.032053 0.037789315 0.78281355 1.1131608 0.009404987 1.0906314 0.03982696 -0.59926337 0.7970789 -0.49684435 0.0124620795 0.2232905 0.22234896 0.7542493 1.0852668 0.03303942 -0.49485207 -0.60068107 0.8624928
0.975976 0.8482169 0.29314274 0.21493638 -0.5526484 0.5808587 0.86270064 0.289943 -0.55115557 0.30267143 0.54170406 0.7352053 0.027670205 1.0315467 -0.3394482 0.0082607865 0.84160376 -0.3404386 0.5600837 1.0981673 0.007788986 0.5583197 1.1212759 0.22051388 0.5909944 -0.5792688 0.79379463 0.59708256 0.2867181 0.80187786 1.0313962 -0.28853562 1.0315286 0.03807798 0.7825408 1.1126173 0.009695172 1.090105 0.040092587 -0.5985473 0.79676276 -0.49627572 0.012725264 0.22341716 0.22248289 0.7539875 1.0847279 0.03328219 -0.4942718 -0.60004693 0.86215794
0.976977 0.84790385 0.2932235 0.21510062 -0.5519084 0.5807168 0.86238 0.28998548 -0.5503872 0.30273312 0.5415837 0.7349454 0.027965724 1.0310086 -0.33896708 0.008576632 0.8412745 -0.33992308 0.559953 1.0976511 0.008079588 0.5581946 1.1207528 0.22065726 0.5908586 -0.5786255 0.79351723 0.59693825 0.28680336 0.80156934 1.0308597 -0.28796554 1.031003 0.038366526 0.7822675 1.1120727 0.00998497 1.0895779 0.0403575 -0.5978311 0.79644644 -0.49570778 0.012987912 0.22354287 0.2226165 0.75372595 1.0841882 0.033523917 -0.4936931 -0.5994137 0.8618233
0.977978 0.84759057 0.29330423 0.21526533 -0.55116755 0.58057463 0.8620595 0.29002732 -0.54961836 0.30279493 0.54146343 0.7346859 0.028261423 1.0304705 -0.3384867 0.008892477 0.8409446 -0.33940777 0.5598221 1.0971346 0.008370012 0.5580698 1.1202295 0.22080094 0.5907229 -0.577983 0.79324 0.5967941 0.28688887 0.80126107 1.0303228 -0.28739527 1.0304778 0.038654536 0.78199446 1.1115277 0.010275185 1.0890509 0.04062161 -0.59711486 0.7961301 -0.4951414 0.013249934 0.2236687 0.22275028 0.75346446 1.0836473 0.033765376 -0.4931151 -0.598782 0.86148727
0.978979 0.84727716 0.293385 0.21542987 -0.5504268 0.5804322 0.8617386 0.29006922 -0.5488492 0.30285656 0.54134417 0.73442686 0.028556556 1.0299312 -0.3380071 0.009208083 0.84061444 -0.33889276 0.55969167 1.0966176 0.00865975 0.5579445 1.1197062 0.22094461 0.5905867 -0.5773421 0.7929623 0.59664977 0.28697446 0.8009529 1.0297854 -0.28682435 1.0299525 0.038942456 0.7817209 1.1109816 0.010564506 1.0885236 0.04088521 -0.5963985 0.7958132 -0.49457574 0.013511151 0.22379404 0.22288388 0.75320303 1.0831057 0.034005404 -0.49253735 -0.5981512 0.86115086
0.97998 0.84696364 0.29346547 0.21559542 -0.54968566 0.5802898 0.8614172 0.29011002 -0.5480789 0.30291796 0.54122484 0.7341669 0.028851807 1.0293913 -0.33752808 0.009524256 0.84028304 -0.33837798 0.55956125 1.096101 0.008949339 0.55781996 1.1191825 0.22108862 0.59045035 -0.5767016 0.7926845 0.5965053 0.28705996 0.80064493 1.0292479 -0.28625417 1.0294268 0.03923008 0.78144675 1.1104352 0.010853618 1.0879955 0.041148156 -0.59568083 0.79549634 -0.49401036 0.013771713 0.22391963 0.22301736 0.75294185 1.0825641 0.03424412 -0.49196032 -0.5975207 0.8608136
0.980981 0.84665 0.29354614 0.21576074 -0.54894423 0.5801476 0.8610959 0.29015073 -0.54730797 0.30297846 0.5411054 0.7339076 0.02914685 1.0288509 -0.33705014 0.009839624 0.8399521 -0.3378639 0.55943084 1.0955838 0.00923875 0.5576954 1.1186585 0.22123212 0.59031427 -0.5760628 0.7924063 0.5963606 0.28714556 0.8003371 1.0287102 -0.2856834 1.0289004 0.039517403 0.78117293 1.1098877 0.01114279 1.0874676 0.041410416 -0.59496325 0.7951791 -0.49344623 0.014032006 0.22404444 0.223151 0.7526805 1.0820212 0.03448212 -0.49138403 -0.59689164 0.860476
0.981982 0.8463366 0.29362667 0.2159268 -0.54820204 0.58000505 0.8607739 0.29019094 -0.54653597 0.30303925 0.5409868 0.73364854 0.029441953 1.0283102 -0.33657297 0.010155737 0.8396199 -0.33734965 0.55930054 1.0950664 0.0095281005 0.55757076 1.1181338 0.2213768 0.59017754 -0.57542354 0.7921274 0.5962156 0.2872314 0.8000291 1.028172 -0.2851133 1.0283741 0.0398044 0.7808992 1.1093394 0.011432141 1.0869389 0.04167238 -0.59424585 0.7948615 -0.49288285 0.014291406 0.22416925 0.22328466 0.7524193 1.0814776 0.03471914 -0.49080843 -0.59626335 0.8601372
0.982983 0.8460231 0.29370686 0.21609321 -0.5474597 0.5798625 0.8604512 0.29023087 -0.5457636 0.3030995 0.5408681 0.73338926 0.029736727 1.0277687 -0.33609617 0.010471523 0.8392875 -0.33683574 0.55917025 1.094549 0.009817183 0.5574466 1.1176088 0.2215206 0.59004056 -0.5747858 0.79184896 0.59607077 0.28731725 0.79972094 1.0276332 -0.28454265 1.0278475 0.040091634 0.78062546 1.1087905 0.011720866 1.0864097 0.04193303 -0.59352684 0.7945437 -0.49232033 0.0145505965 0.22429395 0.2234183 0.75215846 1.0809338 0.034954995 -0.49023318 -0.5956359 0.8597981
0.983984 0.84570915 0.29378754 0.21625984 -0.54671615 0.5797198 0.86012864 0.29026997 -0.54499006 0.3031596 0.54074985 0.733131 0.030031443 1.0272267 -0.33562097 0.010786861 0.8389542 -0.33632267 0.5590404 1.0940312 0.010105878 0.55732256 1.1170834 0.22166514 0.5899039 -0.57414925 0.79156977 0.59592545 0.28740335 0.7994133 1.0270944 -0.2839721 1.0273206 0.040378183 0.78035104 1.108241 0.012009919 1.0858806 0.04219356 -0.5928079 0.7942256 -0.4917581 0.014808983 0.2244184 0.2235522 0.75189704 1.0803885 0.035189986 -0.4896581 -0.5950085 0.8594581
0.984985 0.8453957 0.29386804 0.21642697 -0.5459728 0.57957715 0.85980594 0.29030868 -0.5442159 0.3032192 0.5406321 0.73287183 0.030326247 1.0266837 -0.335146 0.011103034 0.8386204 -0.33580953 0.55891037 1.0935134 0.010394514 0.5571983 1.1165575 0.22180992 0.58976597 -0.5735124 0.7912899 0.59577996 0.287489 0.79910564 1.0265546 -0.28340176 1.0267934 0.040664494 0.78007686 1.1076899 0.012298077 1.0853508 0.04245311 -0.5920886 0.79390705 -0.49119678 0.0150668025 0.22454199 0.22368535 0.75163573 1.0798429 0.035423785 -0.48908442 -0.5943823 0.8591173
0.985986 0.8450817 0.29394856 0.21659428 -0.54522884 0.57943404 0.85948277 0.29034686 -0.54344064 0.30327857 0.54051435 0.73261315 0.030620843 1.0261405 -0.33467156 0.011418402 0.8382863 -0.33529633 0.55878067 1.092995 0.0106829405 0.55707467 1.1160313 0.22195464 0.5896292 -0.5728774 0.7910104 0.5956343 0.28757545 0.79879814 1.0260147 -0.28283057 1.0262654 0.040950745 0.7798028 1.1071382 0.012586743 1.0848202 0.04271239 -0.5913683 0.79358816 -0.4906362 0.015324444 0.22466576 0.22381923 0.7513748 1.0792962 0.03565651 -0.4885106 -0.5937571 0.8587761
0.986987 0.84476733 0.29402888 0.21676236 -0.5444839 0.5792911 0.8591591 0.290385 -0.54266405 0.30333823 0.5403969 0.73235524 0.030915558 1.0255961 -0.33419827 0.011734605 0.8379512 -0.3347839 0.5586513 1.0924765 0.010971159 0.5569513 1.1155046 0.22209954 0.5894917 -0.57224244 0.79073006 0.59548867 0.28766215 0.7984905 1.0254741 -0.2822595 1.0257379 0.041237265 0.7795282 1.1065854 0.012874991 1.0842894 0.042971194 -0.590647 0.79326916 -0.49007654 0.015581578 0.22478968 0.22395298 0.75111395 1.0787488 0.03588879 -0.48793715 -0.593132 0.8584336
0.987988 0.84445333 0.29410943 0.2169308 -0.54373825 0.57914823 0.8588352 0.29042244 -0.54188764 0.30339688 0.54027987 0.7320967 0.031210005 1.0250509 -0.3337258 0.01205042 0.8376154 -0.3342718 0.5585219 1.0919578 0.011259109 0.55682766 1.1149776 0.22224504 0.5893537 -0.5716086 0.79044986 0.59534246 0.28774855 0.79818314 1.0249335 -0.2816884 1.0252091 0.04152307 0.7792538 1.1060321 0.013163447 1.0837584 0.043229163 -0.5899255 0.79294974 -0.4895169 0.015837908 0.22491315 0.22408676 0.75085294 1.0782007 0.03611982 -0.4873647 -0.59250784 0.85809046
0.988989 0.8441395 0.29418978 0.2170997 -0.54299223 0.579005 0.858511 0.29045975 -0.541109 0.30345595 0.540163 0.7318388 0.031504363 1.0245054 -0.33325374 0.012366444 0.8372793 -0.3337597 0.55839264 1.0914385 0.011547178 0.55670464 1.11445 0.22239047 0.58921593 -0.57097507 0.7901689 0.59519625 0.287835 0.79787576 1.0243917 -0.28111723 1.0246803 0.041809022 0.77897894 1.1054779 0.013451576 1.0832268 0.043486685 -0.589203 0.79263 -0.48895848 0.016093582 0.22503626 0.22422087 0.75059223 1.0776514 0.036349684 -0.4867924 -0.5918846 0.8577467
0.98999 0.8438252 0.2942705 0.21726888 -0.5422455 0.57886183 0.85818624 0.29049617 -0.5403299 0.30351442 0.54004693 0.7315806 0.03179899 1.0239592 -0.3327828 0.012682468 0.83694255 -0.3332478 0.55826396 1.0909187 0.011834621 0.5565815 1.1139214 0.22253603 0.5890776 -0.5703424 0.78988755 0.5950501 0.28792202 0.7975686 1.0238495 -0.2805456 1.0241512 0.04209423 0.77870405 1.104922 0.013739377 1.0826943 0.04374358 -0.5884801 0.7923101 -0.48840016 0.016349018 0.22515956 0.22435468 0.75033146 1.077101 0.036579013 -0.48621994 -0.5912617 0.8574023
0.990991 0.84351057 0.2943509 0.21743888 -0.54149765 0.5787182 0.85786104 0.29053295 -0.5395494 0.30357277 0.5399306 0.7313232 0.032093287 1.0234122 -0.3323121 0.012998521 0.8366051 -0.33273584 0.55813485 1.0903989 0.012122393 0.5564588 1.1133927 0.222682 0.5889392 -0.5697097 0.78960586 0.5949037 0.28800893 0.7972609 1.0233072 -0.2799739 1.0236218 0.042379975 0.77842915 1.1043661 0.014027476 1.0821613 0.04400006 -0.5877563 0.7919898 -0.48784232 0.016604066 0.22528252 0.22448877 0.75007063 1.0765501 0.03680733 -0.48564836 -0.59063864 0.857057
0.991992 0.8431965 0.29443145 0.21760887 -0.5407493 0.57857525 0.85753524 0.29056883 -0.5387678 0.30363077 0.53981495 0.73106515 0.032387853 1.022864 -0.33184212 0.013314515 0.83626646 -0.33222407 0.5580061 1.089879 0.012409836 0.55633605 1.1128633 0.22282836 0.58880067 -0.5690781 0.7893238 0.5947568 0.2880964 0.79695386 1.0227637 -0.2794019 1.0230916 0.0426656 0.7781541 1.1038085 0.014315635 1.0816281 0.044255972 -0.58703125 0.7916691 -0.48728484 0.016858578 0.2254051 0.22462288 0.7498099 1.0759978 0.03703469 -0.48507667 -0.59001714 0.85671026
0.992993 0.84288144 0.29451174 0.2177794 -0.5399995 0.5784315 0.85720956 0.2906042 -0.53798497 0.30368873 0.53969944 0.7308079 0.03268242 1.0223151 -0.33137304 0.013631225 0.8359277 -0.33171287 0.5578779 1.0893586 0.012697488 0.55621374 1.1123337 0.22297505 0.58866197 -0.5684471 0.78904194 0.5946104 0.2881835 0.7966468 1.0222205 -0.27882954 1.0225613 0.042951256 0.77787864 1.1032503 0.014603555 1.081094 0.04451111 -0.5863046 0.79134756 -0.4867285 0.017112553 0.22552776 0.2247568 0.7495491 1.075445 0.0372608 -0.48450512 -0.5893949 0.8563632
0.993994 0.84256697 0.294593 0.21795082 -0.53924924 0.5782883 0.85688287 0.2906397 -0.53720057 0.30374646 0.5395842 0.73055047 0.032976747 1.0217658 -0.3309042 0.013947606 0.83558846 -0.33120167 0.55774915 1.0888374 0.012984991 0.55609125 1.1118034 0.22312194 0.5885226 -0.5678158 0.78875875 0.5944631 0.28827113 0.7963395 1.0216762 -0.2782568 1.0220301 0.043236464 0.77760357 1.1026907 0.014891624 1.0805594 0.044766188 -0.5855777 0.7910265 -0.48617193 0.017366111 0.22565016 0.22489148 0.74928856 1.0748913 0.037486106 -0.48393413 -0.5887739 0.85601574
0.994995 0.8422521 0.29467347 0.21812266 -0.5384981 0.5781449 0.8565563 0.2906744 -0.5364157 0.30380398 0.5394694 0.7302933 0.03327173 1.0212152 -0.33043632 0.014264435 0.835248 -0.3306902 0.55762154 1.0883166 0.013272047 0.5559693 1.1112726 0.2232691 0.58838385 -0.5671856 0.78847563 0.59431636 0.2883588 0.79603237 1.021131 -0.2776841 1.0214988 0.043521643 0.7773279 1.1021302 0.015179664 1.0800245 0.04502046 -0.5848501 0.79070425 -0.4856161 0.017619252 0.22577235 0.22502631 0.7490281 1.074336 0.037710994 -0.48336327 -0.58815306 0.85566705
0.995996 0.841937 0.2947543 0.21829489 -0.53774554 0.57800144 0.8562288 0.29070917 -0.53562874 0.30386156 0.53935504 0.7300364 0.03356582 1.0206641 -0.329969 0.014581263 0.83490723 -0.33017918 0.5574933 1.0877945 0.01355952 0.55584764 1.1107403 0.22341663 0.5882445 -0.56655544 0.7881925 0.594169 0.28844735 0.7957256 1.0205855 -0.2771109 1.0209669 0.04380727 0.7770527 1.1015687 0.015467703 1.0794886 0.045274556 -0.5841211 0.79038215 -0.48506027 0.017872214 0.22589472 0.22516087 0.7487674 1.0737802 0.037934333 -0.4827921 -0.5875329 0.85531723
0.996997 0.84162205 0.29483515 0.21846783 -0.53699243 0.57785803 0.8559015 0.29074365 -0.5348409 0.30391854 0.53924114 0.7297793 0.033860892 1.0201118 -0.32950217 0.014898151 0.83456486 -0.3296681 0.5573658 1.0872724 0.013846517 0.5557263 1.1102082 0.2235646 0.58810496 -0.5659257 0.7879087 0.5940217 0.28853562 0.79541874 1.0200397 -0.27653742 1.0204346 0.044092357 0.77677673 1.1010057 0.015755653 1.0789523 0.045527816 -0.5833911 0.79005927 -0.4845052 0.01812458 0.22601679 0.22529596 0.74850696 1.073223 0.038157314 -0.48222125 -0.58691233 0.8549665
0.997998 0.84130675 0.2949163 0.21864119 -0.53623784 0.57771456 0.8555733 0.29077742 -0.5340513 0.3039757 0.53912735 0.72952235 0.034155726 1.0195588 -0.32903585 0.015215039 0.8342229 -0.3291569 0.5572385 1.0867504 0.014133751 0.5556048 1.1096754 0.22371292 0.58796483 -0.5652963 0.7876241 0.5938742 0.2886244 0.7951118 1.0194926 -0.2759632 1.0199013 0.044377923 0.77650094 1.1004417 0.01604399 1.0784155 0.045780957 -0.58265984 0.7897367 -0.48395002 0.018376827 0.22613904 0.22543111 0.7482467 1.072665 0.038379043 -0.48165095 -0.5862925 0.85461473
0.998999 0.84099144 0.29499698 0.21881542 -0.53548175 0.5775708 0.8552447 0.29081124 -0.5332602 0.30403244 0.5390144 0.7292658 0.03445077 1.0190048 -0.32857007 0.015532881 0.83387923 -0.32864565 0.55711097 1.086227 0.014421046 0.5554837 1.1091418 0.22386163 0.58782494 -0.5646666 0.78733945 0.5937264 0.28871316 0.7948047 1.0189459 -0.27538887 1.0193684 0.044662952 0.776225 1.0998768 0.01633209 1.0778774 0.04603359 -0.5819272 0.78941286 -0.4833951 0.018628538 0.22626042 0.2255665 0.74798596 1.0721056 0.038600743 -0.48107952 -0.5856725 0.85426223
1.0 0.8406762 0.29507867 0.21899015 -0.5347253 0.57742715 0.85491526 0.29084468 -0.53246796 0.3040892 0.53890127 0.7290096 0.03474608 1.0184498 -0.32810518 0.015850246 0.83353543 -0.32813457 0.55698407 1.0857036 0.01470837 0.5553629 1.1086075 0.22401062 0.587685 -0.56403786 0.7870541 0.5935784 0.28880236 0.7944977 1.0183976 -0.2748139 1.0188342 0.04494819 0.7759489 1.0993099 0.016620517 1.0773395 0.04628578 -0.58119357 0.78908896 -0.48284054 0.018879592 0.22638267 0.22570178 0.7477256 1.071545 0.038820893 -0.48050892 -0.5850528 0.8539089


==> Plots/samples/SM_AVR_GOV_y_true_samples_E_d_dash.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.001001001 0.000376799 4.7372552e-05 -6.758971e-06 -0.00038348715 0.00025314765 0.00037676757 4.7612524e-05 -0.00038348345 4.746632e-05 0.0002530255 0.0003577099 -0.00015645102 0.00036858316 -0.0003511971 -0.00015662733 0.00037673803 -0.00035123943 0.00025310114 0.0003684865 -0.0001565156 0.00025302568 0.0003685054 -6.6267153e-06 0.00025298787 -0.0003835064 0.0003576523 0.00025314782 4.7397298e-05 0.00037679647 0.00036855225 -0.00035127692 0.00036854422 -0.00015640074 0.0003577485 0.000368552 -0.00015649371 0.00036852187 -0.00015634578 -0.0003834906 0.0003767379 -0.00038593856 -0.00015640138 -6.695868e-06 -6.626718e-06 0.00035768966 0.0003685642 -0.00015631181 -0.00038593946 -0.00038350635 0.0003767381
0.002002002 0.00075324567 9.454698e-05 -1.3734156e-05 -0.00076657644 0.0005062206 0.0007531227 9.5491436e-05 -0.00076656195 9.4916155e-05 0.0005057404 0.0007150988 -0.00031270736 0.0007369129 -0.0007019723 -0.0003134016 0.00075300655 -0.0007021381 0.00050603756 0.00073653355 -0.00031296207 0.0005057416 0.0007366074 -1.3213469e-05 0.0005055943 -0.00076665165 0.000714874 0.0005062217 9.464428e-05 0.0007532353 0.0007367919 -0.00070228387 0.0007367605 -0.00031251073 0.00071525073 0.00073678984 -0.00031287578 0.0007366724 -0.00031229455 -0.0007665897 0.00075300544 -0.0007714698 -0.00031251428 -1.3485864e-05 -1.3213501e-05 0.00071501965 0.0007368379 -0.00031216122 -0.00077147334 -0.00076665136 0.0007530071
0.003003003 0.0011293339 0.00014153635 -2.0907e-05 -0.0011492756 0.00075920555 0.0011290632 0.00014362694 -0.0011492436 0.00014235385 0.0007581436 0.001072157 -0.00046875753 0.0011049922 -0.0010523173 -0.00047029497 0.0011288062 -0.0010526826 0.0007588005 0.0011041549 -0.00046932264 0.00075814745 0.0011043173 -1.9754085e-05 0.0007578247 -0.0011494408 0.0010716639 0.0007592092 0.00014175153 0.0011293099 0.0011047258 -0.0010530016 0.0011046567 -0.0004683248 0.0010724937 0.0011047192 -0.0004691313 0.0011044616 -0.00046784658 -0.0011493042 0.0011288025 -0.0011565915 -0.00046833503 -2.0357531e-05 -1.97542e-05 0.0010719832 0.0011048258 -0.0004675522 -0.0011565994 -0.0011494397 0.0011288078
0.004004004 0.0015050578 0.00018835346 -2.8259383e-05 -0.0015315919 0.0010120898 0.0015045869 0.00019200932 -0.0015315361 0.00018978359 0.0010102342 0.0014288758 -0.0006245907 0.0014728239 -0.0014022244 -0.0006272804 0.0015041374 -0.0014028606 0.0010113814 0.0014713635 -0.0006255811 0.001010243 0.0014716453 -2.624265e-05 0.0010096842 -0.0015318785 0.001428021 0.0010120983 0.00018872939 0.0015050139 0.0014723606 -0.0014034117 0.0014722405 -0.000623838 0.0014294654 0.0014723452 -0.0006252461 0.0014718991 -0.0006230022 -0.0015316405 0.0015041291 -0.0015413017 -0.00062386005 -2.7298733e-05 -2.6242924e-05 0.0014285741 0.0014725318 -0.00062248873 -0.0015413153 -0.001531876 0.0015041413
0.005005005 0.001880412 0.00023501077 -3.5773617e-05 -0.0019135321 0.0012648612 0.001879692 0.000240629 -0.0019134467 0.00023720943 0.0012620112 0.0017852465 -0.00078019674 0.0018404108 -0.0017516862 -0.00078433164 0.0018790009 -0.00175266 0.0012637723 0.0018381719 -0.0007817219 0.0012620278 0.0018386018 -3.2673513e-05 0.0012611779 -0.001913969 0.0017839441 0.0012648773 0.00023558793 0.0018803416 0.0018397024 -0.0017534972 0.0018395188 -0.00077904534 0.001786154 0.0018396729 -0.0007812065 0.0018389927 -0.0007777617 -0.0019136051 0.0018789851 -0.0019255984 -0.00077908585 -3.4297656e-05 -3.2674056e-05 0.0017847859 0.0018399602 -0.0007769747 -0.0019256193 -0.0019139645 0.0018790083
0.006006006 0.0022553913 0.0002815205 -4.343245e-05 -0.0022951032 0.0015175082 0.0022543764 0.00028947648 -0.0022949823 0.00028463526 0.0015134738 0.0021412612 -0.00093556446 0.002207755 -0.0021006956 -0.00094142323 0.0022533971 -0.0021020686 0.0015159653 0.0022045916 -0.0009377302 0.0015135017 0.002205196 -3.904129e-05 0.0015123106 -0.0022957167 0.0021394321 0.0015175353 0.00028233696 0.0022552875 0.002206757 -0.0021032414 0.0022064983 -0.0009339422 0.0021425488 0.002206707 -0.0009369997 0.0022057502 -0.0009321254 -0.0022952035 0.0022533704 -0.0023094795 -0.00093400903 -4.134281e-05 -3.9042225e-05 0.0021406137 0.0022071146 -0.0009310139 -0.002309509 -0.002295709 0.00225341
0.007007007 0.002629991 0.00032789452 -5.1219067e-05 -0.002676311 0.0017700195 0.0026286386 0.00033854233 -0.0026761498 0.00033206487 0.0017646211 0.0024969126 -0.0010906842 0.0025748594 -0.0024492464 -0.0010985307 0.002627327 -0.002451077 0.0017679534 0.0025706338 -0.0010935918 0.0017646647 0.0025714377 -4.5340865e-05 0.0017630869 -0.0026771254 0.0024944844 0.0017700619 0.0003289861 0.0026298459 0.0025735297 -0.0024526294 0.0025731854 -0.0010885239 0.0024986397 0.0025734517 -0.0010926136 0.0025721788 -0.0010860935 -0.0026764406 0.0026272847 -0.0026929432 -0.0010886263 -4.8423026e-05 -4.5342338e-05 0.0024960528 0.0025739984 -0.0010846101 -0.0026929823 -0.0026771135 0.002627347
0.008008008 0.0030042052 0.00037414444 -5.9117083e-05 -0.0030571604 0.002022385 0.0030024764 0.00038781724 -0.0030569546 0.0003795018 0.0020154524 0.002852192 -0.0012455491 0.002941726 -0.0027973305 -0.00125563 0.0030007912 -0.0027996767 0.0020197295 0.0029363106 -0.001249293 0.0020155164 0.0029373353 -5.156738e-05 0.0020135113 -0.0030581988 0.0028491 0.002022447 0.0003755446 0.0030040117 0.0029400268 -0.0028016442 0.0029395875 -0.001242786 0.0028544166 0.0029399118 -0.0012480364 0.002938286 -0.0012396665 -0.0030573213 0.003000728 -0.0030759866 -0.0012429344 -5.5527453e-05 -5.1569554e-05 0.0028510985 0.0029406156 -0.0012377669 -0.0030760367 -0.0030581816 0.0030008203
0.009009009 0.0033780306 0.00042028158 -6.711055e-05 -0.003437657 0.0022745945 0.0033758879 0.00043729204 -0.0034374024 0.0004269496 0.0022659672 0.0032070933 -0.0014001526 0.0033083588 -0.003144941 -0.0014126984 0.0033737912 -0.0031478587 0.002271287 0.0033016312 -0.001404821 0.0022660566 0.0033028955 -5.7716243e-05 0.0022635877 -0.00343894 0.0032032768 0.0022746816 0.00042202158 0.0033777808 0.0033062536 -0.0031502724 0.003305709 -0.001396724 0.0032098691 0.0033060922 -0.0014032576 0.0033040782 -0.0013928447 -0.0034378502 0.003373699 -0.0034586086 -0.0013969303 -6.264557e-05 -5.7719306e-05 0.0032057469 0.0033069705 -0.001390488 -0.0034586713 -0.0034389158 0.0033738324
0.01001001 0.0037514642 0.00046631694 -7.5183954e-05 -0.0038178053 0.0025266386 0.0037488719 0.00048695755 -0.003817498 0.00047441153 0.0025161644 0.0035616118 -0.0015544883 0.0036747586 -0.0034920743 -0.0015697135 0.0037463275 -0.0034956152 0.0025226197 0.0036666035 -0.0015601636 0.0025162855 0.003668125 -6.378313e-05 0.0025133204 -0.0038193516 0.003557014 0.0025267564 0.00046842586 0.00375115 0.0036722133 -0.0034985044 0.003671554 -0.0015503338 0.0035649908 0.0036719956 -0.001558266 0.0036695616 -0.0015456283 -0.0038180314 0.0037461978 -0.0038408083 -0.0015506109 -6.976718e-05 -6.378727e-05 0.0035599936 0.0036730648 -0.0015427769 -0.0038408844 -0.003819319 0.0037463836
0.011011011 0.0041245027 0.00051226123 -8.3322215e-05 -0.0041976096 0.0027785075 0.004121428 0.0005368048 -0.004197246 0.00052189076 0.0027660439 0.0039157425 -0.00170855 0.004040926 -0.0038387263 -0.001726654 0.0041184 -0.0038429385 0.0027737215 0.004031235 -0.001715309 0.0027662027 0.004033031 -6.9763155e-05 0.0027627135 -0.0041994355 0.003910312 0.0027786621 0.00051476597 0.004124116 0.0040379087 -0.0038463299 0.0040371264 -0.0017036113 0.0039197747 0.0040376238 -0.0017130526 0.0040347422 -0.0016980178 -0.0041978694 0.0041182246 -0.0042225844 -0.0017039732 -7.688239e-05 -6.976863e-05 0.0039138347 0.0040389006 -0.001694637 -0.0042226757 -0.004199393 0.004118474
0.012012012 0.0044971434 0.00055812486 -9.1510694e-05 -0.0045770747 0.0030301914 0.0044935555 0.00058682484 -0.004576651 0.0005693903 0.003015604 0.0042694807 -0.0018623314 0.0044068624 -0.004184894 -0.0018834993 0.0044900095 -0.0041898205 0.0030245874 0.004395534 -0.0018702459 0.0030158076 0.0043976186 -7.565258e-05 0.003011772 -0.004579195 0.004263171 0.0030303895 0.0005610502 0.0044966755 0.004403344 -0.004193739 0.00440243 -0.0018565526 0.004274214 0.00440298 -0.00186761 0.004399626 -0.0018500134 -0.004577367 0.004489781 -0.0046039363 -0.0018570144 -8.398165e-05 -7.5659584e-05 0.0042672665 0.0044044796 -0.0018460719 -0.004604043 -0.004579141 0.0044901045
0.013013013 0.0048693833 0.000603918 -9.973517e-05 -0.0049562035 0.003281685 0.004865253 0.0006370088 -0.0049557174 0.0006169131 0.0032648447 0.004622822 -0.0020158268 0.004772568 -0.004530573 -0.0020402295 0.004861156 -0.0045362543 0.003275213 0.0047595063 -0.002024965 0.0032651 0.0047618942 -8.144881e-05 0.0032604984 -0.0049586305 0.00461559 0.0032819335 0.00060728664 0.0048688245 0.0047685206 -0.0045407224 0.004767468 -0.0020091538 0.004628304 0.004768066 -0.0020219309 0.0047642183 -0.0020016155 -0.0049565285 0.0048608654 -0.004984862 -0.0020097317 -9.105573e-05 -8.1457576e-05 0.0046202852 0.004769803 -0.0019970848 -0.004984986 -0.004958563 0.0048612747
0.014014014 0.0052412194 0.00064965046 -0.00010798187 -0.0053350003 0.0035329831 0.0052365204 0.000687348 -0.0053344485 0.000664462 0.0035137662 0.0049757613 -0.0021690305 0.005138044 -0.0048757596 -0.0021968258 0.005231839 -0.004882233 0.003525595 0.00512316 -0.0021794585 0.0035140808 0.0051258635 -8.714932e-05 0.0035088952 -0.0053377454 0.00496757 0.003533289 0.00065348303 0.0052405605 0.0051334426 -0.0048872703 0.0051322454 -0.002161411 0.004982037 0.0051328847 -0.002176008 0.0051285243 -0.0021528245 -0.005335357 0.00523148 -0.005365361 -0.0021621224 -9.8095705e-05 -8.7160064e-05 0.0049728877 0.005134873 -0.002147679 -0.005365503 -0.005337663 0.0052319854
0.015015015 0.0056126486 0.0006953318 -0.000116237454 -0.005713469 0.0037840803 0.005607357 0.0007378339 -0.005712848 0.0007120388 0.003762368 0.005328295 -0.0023219367 0.00550329 -0.005220451 -0.0023532722 0.00560206 -0.0052277497 0.0037757289 0.005486501 -0.0023337193 0.0037627497 0.005489532 -9.2751616e-05 0.0037569646 -0.005716541 0.00531911 0.003784451 0.000699647 0.00561188 0.005498112 -0.0052333744 0.005496764 -0.002313321 0.005335408 0.005497438 -0.0023298345 0.0054925485 -0.0023036406 -0.005713855 0.0056016245 -0.005745432 -0.002314184 -0.00010509303 -9.2764574e-05 0.00532507 0.005499691 -0.0022978575 -0.0057455925 -0.0057164417 0.005602237
0.016016016 0.005983669 0.0007409709 -0.00012448999 -0.006091611 0.004034972 0.005977761 0.00078845775 -0.00609092 0.00075964513 0.004010651 0.0056804176 -0.0024745401 0.005868308 -0.005564643 -0.0025095576 0.0059718178 -0.005572798 0.004025611 0.005849536 -0.0024877402 0.0040111076 0.0058529046 -9.8253244e-05 0.0040047085 -0.006095019 0.005670211 0.004035415 0.00074578496 0.005982781 0.0058625326 -0.005579025 0.005861028 -0.0024648802 0.005688411 0.005861728 -0.002483404 0.005856295 -0.0024540643 -0.0060920254 0.0059712986 -0.006125073 -0.0024659142 -0.00011204227 -9.826868e-05 0.00567683 0.0058642584 -0.0024476238 -0.006125253 -0.006094901 0.0059720296
0.017017016 0.0063542775 0.000786572 -0.00013273428 -0.00646943 0.0042856517 0.0063477326 0.0008392113 -0.0064686663 0.00080728263 0.004258614 0.0060321265 -0.0026268354 0.006233098 -0.0059083328 -0.002665672 0.006341114 -0.005917372 0.0042752386 0.0062122713 -0.0026415146 0.004259154 0.006215987 -0.00010365183 0.0042521292 -0.006473181 0.0060208715 0.004286176 0.00079189974 0.006353259 0.006226706 -0.0059242137 0.00622504 -0.0026160865 0.006041041 0.006225757 -0.00263671 0.006219766 -0.0026040957 -0.0064698714 0.006340503 -0.0065042833 -0.0026173107 -0.00011893931 -0.00010367 0.0060281646 0.006228577 -0.0025969811 -0.0065044835 -0.006473042 0.0063413642
0.018018018 0.0067244717 0.00083213917 -0.00014096382 -0.006846929 0.0045361165 0.0067172707 0.0008900861 -0.0068460903 0.00085495267 0.004506258 0.0063834167 -0.0027788177 0.0065976605 -0.006251516 -0.002821605 0.0067099486 -0.0062614656 0.004524607 0.0065747127 -0.0027950357 0.0045068897 0.0065787826 -0.00010894503 0.004499229 -0.0068510277 0.0063710925 0.00453673 0.0008379954 0.006723312 0.0065906346 -0.0062689325 0.006588804 -0.0027669389 0.006393293 0.006589527 -0.0027897465 0.0065829656 -0.0027537341 -0.006847394 0.006709239 -0.0068830615 -0.002768373 -0.00012577933 -0.00010896619 0.0063790716 0.0065926476 -0.0027459317 -0.006883282 -0.006850866 0.0067102415
0.019019019 0.0070942487 0.00087767735 -0.00014917168 -0.00722411 0.00478636 0.007086375 0.00094107684 -0.007223195 0.0009026569 0.004753582 0.006734285 -0.002930482 0.006961997 -0.0065941894 -0.0029773463 0.0070783217 -0.0066050743 0.004773714 0.006936865 -0.0029482972 0.0047543147 0.0069412966 -0.000114130555 0.0047460105 -0.0072285607 0.0067208735 0.0047870716 0.0008840758 0.007092938 0.0069543216 -0.006613173 0.0069523216 -0.002917436 0.006745161 0.0069530397 -0.0029425072 0.006945896 -0.0029029804 -0.0072245956 0.0070775053 -0.0072614052 -0.0029191002 -0.00013255762 -0.00011415499 0.0067295497 0.006956473 -0.0028944775 -0.007261648 -0.007228375 0.007078661
0.02002002 0.0074636065 0.0009231913 -0.0001573511 -0.0076009743 0.0050363783 0.0074550435 0.0009921845 -0.0075999815 0.00095039664 0.0050005876 0.0070847273 -0.0030818237 0.007326108 -0.0069363504 -0.0031328863 0.0074462336 -0.006948195 0.005022556 0.0072987345 -0.0031012925 0.0050014295 0.007303533 -0.00011920617 0.004992475 -0.0076057813 0.007070214 0.0050371964 0.00093014486 0.007462133 0.0073177693 -0.0069569275 0.0073155966 -0.0030675766 0.0070966408 0.0073162974 -0.0030949868 0.0073085604 -0.003051835 -0.0076014777 0.007445303 -0.007639314 -0.0030694916 -0.00013926958 -0.000119234144 0.007079597 0.007320053 -0.003042619 -0.007639578 -0.007605569 0.0074466243
0.021021022 0.007832542 0.0009686857 -0.00016549548 -0.007977524 0.0052861664 0.007823276 0.0010434062 -0.007976453 0.0009981735 0.005247273 0.00743474 -0.0032328381 0.0076899934 -0.0072779944 -0.0032882155 0.007813686 -0.0072908243 0.0052711293 0.0076603256 -0.003254016 0.005248234 0.007665496 -0.00012416967 0.005238625 -0.00798269 0.007419114 0.0052871006 0.00097620644 0.0078308955 0.007680979 -0.0073001874 0.0076786308 -0.0032173595 0.007447727 0.0076793013 -0.00324718 0.007670962 -0.0032002993 -0.007978042 0.007812631 -0.008016786 -0.0032195468 -0.00014591077 -0.0001242015 0.007429213 0.0076833903 -0.0031903577 -0.0080170715 -0.00798245 0.007814132
0.022022022 0.008201055 0.001014165 -0.00017359841 -0.00835376 0.00553572 0.008191072 0.0010947386 -0.00835261 0.0010459888 0.0054936395 0.007784321 -0.0033835236 0.008053655 -0.007619119 -0.0034433245 0.008180677 -0.0076329596 0.005519432 0.008021643 -0.0034064618 0.005494729 0.008027187 -0.00012901894 0.005484463 -0.008359288 0.0077675735 0.0055367793 0.0010222641 0.008199224 0.008043953 -0.0076429467 0.0080414275 -0.003366784 0.007798416 0.008042054 -0.0033990813 0.008033102 -0.0033483733 -0.0083542885 0.008179492 -0.0083938185 -0.0033692645 -0.00015247689 -0.0001290549 0.0077783945 0.0080464855 -0.0033376948 -0.008394128 -0.008359017 0.008181184
0.023023022 0.008569144 0.0010596338 -0.00018165362 -0.008729684 0.0057850336 0.008558432 0.0011461786 -0.008728455 0.001093844 0.005739686 0.008133467 -0.003533878 0.008417092 -0.00795972 -0.0035982039 0.008547208 -0.007974598 0.00576746 0.00838269 -0.003558624 0.005740914 0.008388609 -0.00013375186 0.0057299915 -0.008735575 0.008115592 0.0057862285 0.0010683215 0.008567117 0.008406695 -0.007985201 0.008403988 -0.0035158484 0.008148706 0.008404558 -0.003550686 0.008394985 -0.0034960583 -0.00873022 0.008545884 -0.008770411 -0.0035186447 -0.00015896371 -0.00013379227 0.008127141 0.00840934 -0.003484632 -0.008770742 -0.008735271 0.00854778
0.024024025 0.008936807 0.0011050963 -0.00018965502 -0.009105297 0.006034104 0.008925351 0.0011977227 -0.009103988 0.0011417404 0.005985413 0.008482179 -0.003683899 0.008780306 -0.008299795 -0.003752845 0.00891328 -0.008315735 0.006015212 0.008743469 -0.0037104976 0.0059867897 0.0087497635 -0.00013836642 0.005975212 -0.0091115525 0.008463169 0.0060354443 0.0011143823 0.008934574 0.008769205 -0.008326947 0.008766315 -0.0036645518 0.008498593 0.008766812 -0.0037019898 0.008756612 -0.0036433546 -0.009105836 0.008911808 -0.009146563 -0.0036676861 -0.0001653672 -0.00013841157 0.008475451 0.008771955 -0.0036311701 -0.009146918 -0.009111214 0.008913923
0.025025025 0.009304044 0.0011505566 -0.00019759669 -0.009480599 0.006282926 0.009291833 0.0012493681 -0.009479211 0.0011896794 0.006230821 0.008830453 -0.0038335852 0.009143298 -0.00863934 -0.0039072395 0.0092788935 -0.008656368 0.0062626847 0.009103984 -0.0038620774 0.0062323557 0.009110654 -0.00014286062 0.0062201265 -0.00948722 0.008810305 0.006284422 0.0011604496 0.0093015935 0.009131485 -0.0086681815 0.009128408 -0.003812893 0.008848076 0.00912882 -0.0038529905 0.009117986 -0.0037902633 -0.0094811395 0.009277265 -0.009522272 -0.0038163883 -0.0001716834 -0.00014291085 0.008823323 0.009134333 -0.003777311 -0.009522652 -0.009486847 0.0092796115
0.026026025 0.009670853 0.001196019 -0.00020547288 -0.009855594 0.006531496 0.009657875 0.0013011114 -0.009854124 0.0012376623 0.006475909 0.009178288 -0.0039829346 0.009506068 -0.008978357 -0.004061378 0.009644048 -0.008996494 0.006509877 0.009464235 -0.004013358 0.006477613 0.009471282 -0.00014723252 0.0064647375 -0.009862578 0.009157 0.006533157 0.0012065268 0.009668174 0.009493534 -0.009008899 0.009490268 -0.0039608707 0.009197152 0.009490583 -0.004003685 0.009479108 -0.0039367843 -0.00985613 0.009642252 -0.009897539 -0.00396475 -0.00017790851 -0.00014728814 0.009170756 0.009496472 -0.0039230557 -0.0098979445 -0.009862166 0.009644848
0.027027028 0.010037234 0.0012414873 -0.000213278 -0.0102302795 0.006779809 0.010023478 0.0013529497 -0.010228729 0.0012856903 0.006720677 0.009525684 -0.0041319453 0.009868617 -0.009316844 -0.0042152526 0.010008746 -0.00933611 0.0067567877 0.009824227 -0.0041643362 0.006722561 0.00983165 -0.00015148029 0.0067090476 -0.010237626 0.009503252 0.0067816465 0.0012526171 0.010034315 0.009855355 -0.009349098 0.009851896 -0.0041084844 0.009545819 0.009852099 -0.0041540717 0.009839983 -0.0040829196 -0.0102308085 0.010006772 -0.010272364 -0.0041127712 -0.00018403886 -0.0001515416 0.009517747 0.009858376 -0.004068406 -0.010272795 -0.010237174 0.010009632
0.028028028 0.010403187 0.0012869656 -0.00022100665 -0.010604657 0.007027862 0.010388643 0.0014048798 -0.0106030265 0.001333765 0.0069651254 0.009872637 -0.0042806156 0.0102309445 -0.0096547995 -0.0043688556 0.010372986 -0.009675214 0.0070034154 0.010183961 -0.0043150093 0.0069672004 0.01019176 -0.00015560305 0.006953058 -0.010612363 0.009849062 0.0070298864 0.0012987237 0.010400015 0.010216948 -0.009688775 0.010213294 -0.004255732 0.009894074 0.01021337 -0.0043041473 0.010200609 -0.0042286683 -0.010605175 0.0103708245 -0.010646745 -0.004260451 -0.00019007089 -0.00015567035 0.009864297 0.010220044 -0.004213363 -0.010647203 -0.010611871 0.010373966
0.029029028 0.010768709 0.0013324573 -0.00022865356 -0.0109787285 0.007275655 0.010753367 0.0014568989 -0.010977017 0.0013818874 0.007209254 0.010219147 -0.0044289436 0.010593053 -0.009992223 -0.004522179 0.010736769 -0.010013802 0.007249759 0.0105434405 -0.004465375 0.007211531 0.010551613 -0.00015960034 0.0071967714 -0.010986791 0.010194429 0.007277876 0.0013448496 0.010765273 0.010578311 -0.010027925 0.010574461 -0.004402613 0.0102419155 0.010574397 -0.0044539105 0.010560991 -0.004374032 -0.010979232 0.010734409 -0.011020682 -0.004407788 -0.00019600119 -0.00015967392 0.010210402 0.010581475 -0.0043579284 -0.011021167 -0.010986256 0.0107378485
0.03003003 0.0111338 0.0013779664 -0.00023621364 -0.011352493 0.0075231865 0.011117654 0.0015090037 -0.011350701 0.0014300587 0.0074530626 0.010565213 -0.0045769275 0.010954941 -0.010329115 -0.004675214 0.011100096 -0.010351871 0.007495817 0.010902667 -0.0046154307 0.007455553 0.010911212 -0.00016347157 0.0074401903 -0.011360909 0.010539354 0.007525615 0.0013909974 0.011130088 0.010939447 -0.010366544 0.010935399 -0.0045491257 0.010589342 0.010935178 -0.004603358 0.01092113 -0.004519011 -0.011352979 0.011097525 -0.011394174 -0.0045547825 -0.0002018265 -0.00016355171 0.010556065 0.01094267 -0.0045021037 -0.011394687 -0.01136033 0.011101281
0.031031031 0.01149846 0.0014234962 -0.000243682 -0.011725952 0.0077704554 0.011481502 0.0015611915 -0.011724079 0.0014782798 0.007696551 0.010910832 -0.0047245654 0.011316606 -0.0106654735 -0.0048279576 0.011462968 -0.010689419 0.0077415872 0.011261644 -0.004765175 0.007699267 0.011270558 -0.00016721617 0.007683315 -0.011734717 0.010883837 0.0077731013 0.0014371703 0.011494459 0.011300355 -0.010704631 0.0112961065 -0.0046952693 0.01093635 0.011295715 -0.0047524874 0.0112810265 -0.0046636057 -0.011726416 0.011460174 -0.01176722 -0.004701433 -0.00020754452 -0.00016730317 0.01090128 0.011303627 -0.0046458906 -0.011767762 -0.011734091 0.011464265
0.03203203 0.011862686 0.0014690497 -0.00025105555 -0.012099105 0.00801746 0.011844911 0.0016134592 -0.012097151 0.001526551 0.00793972 0.011256005 -0.0048718564 0.011678048 -0.011001297 -0.0049804067 0.011825384 -0.011026442 0.00798707 0.011620371 -0.004914604 0.007942672 0.011629655 -0.00017083355 0.007926145 -0.012108213 0.011227879 0.008020334 0.0014833696 0.011858383 0.011661036 -0.011042181 0.011656587 -0.0048410427 0.0112829385 0.011656009 -0.004901298 0.011640681 -0.0048078173 -0.012099543 0.011822355 -0.01213982 -0.004847738 -0.00021315367 -0.00017092768 0.011246048 0.011664349 -0.0047892905 -0.0121403895 -0.01210754 0.011826801
0.033033032 0.012226479 0.0015146282 -0.00025833244 -0.012471952 0.008264198 0.012207881 0.001665804 -0.0124699185 0.0015748724 0.008182568 0.011600727 -0.0050187977 0.012039268 -0.0113365855 -0.0051325583 0.012187346 -0.011362939 0.008232263 0.011978852 -0.0050637173 0.008185769 0.011988501 -0.00017432311 0.0081686815 -0.0124814 0.01157148 0.008267311 0.0015295966 0.012221863 0.01202149 -0.011379192 0.012016838 -0.004986445 0.011629106 0.012016058 -0.0050497856 0.012000095 -0.0049516456 -0.01247236 0.012184068 -0.012511972 -0.004993698 -0.0002186524 -0.00017442467 0.011590368 0.012024833 -0.0049323053 -0.012512571 -0.012480677 0.01218889
0.034034032 0.012589838 0.0015602333 -0.0002655101 -0.012844493 0.008510668 0.012570412 0.001718223 -0.0128423795 0.0016232445 0.008425097 0.011945001 -0.0051653883 0.012400265 -0.011671337 -0.0052844086 0.012548855 -0.011698906 0.008477166 0.012337088 -0.0052125114 0.008428559 0.0123471 -0.0001776843 0.008410926 -0.012854274 0.011914641 0.008514033 0.001575853 0.012584894 0.012381718 -0.011715658 0.0123768635 -0.005131474 0.01197485 0.012375864 -0.0051979492 0.012359268 -0.005095091 -0.012844868 0.012545313 -0.012883677 -0.005139312 -0.00022403915 -0.00017779355 0.011934241 0.0123850815 -0.0050749364 -0.012884305 -0.012853501 0.012550533
0.035035037 0.012952762 0.0016058667 -0.0002725861 -0.013216728 0.0087568695 0.0129325045 0.0017707133 -0.013214537 0.0016716676 0.008667308 0.012288823 -0.0053116265 0.012761039 -0.012005552 -0.0054359543 0.012909911 -0.012034343 0.008721777 0.0126950815 -0.0053609847 0.00867104 0.012705453 -0.00018091651 0.008652879 -0.013226837 0.012257363 0.008760495 0.0016221397 0.012947477 0.012741718 -0.012051579 0.012736662 -0.00527613 0.012320169 0.012735428 -0.005345787 0.012718201 -0.0052381554 -0.013217066 0.012906089 -0.013254932 -0.0052845785 -0.00022931237 -0.00018103374 0.012277666 0.012745093 -0.0052171857 -0.01325559 -0.013226012 0.01291173
0.036036037 0.013315248 0.0016515303 -0.00027955804 -0.013588658 0.0090028 0.0132941585 0.0018232721 -0.013586388 0.001720142 0.0089092 0.012632192 -0.0054575102 0.013121587 -0.012339228 -0.0055871923 0.013270514 -0.012369248 0.008966097 0.013052833 -0.005509136 0.008913213 0.013063561 -0.00018401915 0.00889454 -0.013599088 0.012599645 0.009006699 0.0016684582 0.013309611 0.013101494 -0.012386951 0.013096234 -0.005420412 0.012665061 0.013094748 -0.005493296 0.013076895 -0.0053808377 -0.013588955 0.013266398 -0.013625738 -0.005429497 -0.00023447057 -0.00018414464 0.012620642 0.013104868 -0.005359055 -0.0136264255 -0.01359821 0.013272481
0.037037037 0.013677299 0.0016972254 -0.00028642354 -0.01396028 0.009248459 0.013655374 0.001875897 -0.0139579335 0.001768668 0.009150776 0.012975108 -0.0056030382 0.013481912 -0.012672366 -0.0057381187 0.013630667 -0.012703622 0.009210123 0.013410346 -0.0056569614 0.009155081 0.013421426 -0.00018699166 0.009135913 -0.013971027 0.012941488 0.009252641 0.0017148099 0.013671294 0.013461044 -0.012721769 0.013455581 -0.005564321 0.013009526 0.013453826 -0.0056404746 0.01343535 -0.005523139 -0.013960533 0.013626237 -0.0139960935 -0.005574068 -0.00023951229 -0.00018712567 0.01296317 0.013464407 -0.0055005457 -0.01399681 -0.013970094 0.0136327855
0.038038038 0.014038912 0.0017429539 -0.00029318038 -0.014331596 0.009493844 0.01401615 0.0019285879 -0.014329174 0.001817246 0.009392033 0.013317568 -0.005748209 0.013842012 -0.013004962 -0.0058887303 0.013990368 -0.013037463 0.009453854 0.01376762 -0.0058044605 0.009396642 0.013779047 -0.00018983344 0.009376997 -0.014342653 0.013282892 0.009498321 0.0017611961 0.014032526 0.013820369 -0.013056032 0.013814702 -0.005707857 0.013353562 0.013812662 -0.005787321 0.013793566 -0.00566506 -0.014331801 0.01398561 -0.014365997 -0.0057182917 -0.00024443606 -0.00018997623 0.013305251 0.01382371 -0.0056416597 -0.014366743 -0.0143416645 0.013992645
0.039039038 0.014400087 0.0017887173 -0.00029982626 -0.014702604 0.009738954 0.014376487 0.0019813438 -0.014700107 0.0018658763 0.009632974 0.013659574 -0.005893021 0.014201887 -0.013337018 -0.006039025 0.014349619 -0.013370771 0.00969729 0.014124656 -0.0059516304 0.009637899 0.014136425 -0.0001925439 0.009617793 -0.014713965 0.013623859 0.009743738 0.0018076178 0.014393307 0.014179468 -0.013389737 0.014173599 -0.0058510206 0.013697168 0.014171257 -0.0059338324 0.014151545 -0.005806601 -0.014702757 0.014344515 -0.014735448 -0.0058621685 -0.00024924046 -0.00019269573 0.013646882 0.014182776 -0.0057823993 -0.014736224 -0.0147129195 0.014352057
0.04004004 0.014760825 0.0018345172 -0.00030635908 -0.015073305 0.009983787 0.014736385 0.0020341638 -0.015070735 0.0019145593 0.009873598 0.014001124 -0.006037474 0.014561537 -0.013668532 -0.0061889985 0.01470842 -0.013703545 0.0099404305 0.014481456 -0.0060984697 0.00987885 0.014493561 -0.00019512244 0.009858302 -0.015084963 0.013964388 0.00998889 0.0018540765 0.014753638 0.014538343 -0.0137228845 0.014532272 -0.005993812 0.014040345 0.014529609 -0.006080008 0.014509287 -0.0059477626 -0.015073403 0.014702954 -0.015104446 -0.0060056993 -0.0002539241 -0.0001952836 0.0139880655 0.014541606 -0.0059227655 -0.015105251 -0.015083861 0.014711025
0.041041043 0.015121124 0.0018803551 -0.00031277674 -0.015443697 0.010228343 0.015095845 0.0020870469 -0.015441054 0.0019632953 0.010113906 0.014342218 -0.006181569 0.01492096 -0.013999502 -0.006338648 0.015066771 -0.014035785 0.010183276 0.014838019 -0.006244976 0.010119496 0.014850454 -0.00019756849 0.010098525 -0.015455647 0.014304478 0.010233777 0.0019005734 0.015113517 0.014896993 -0.014055473 0.01489072 -0.006136231 0.0143830925 0.01488772 -0.0062258462 0.014866791 -0.0060885446 -0.015443737 0.015060929 -0.0154729895 -0.0061488836 -0.00025848558 -0.00019773922 0.0143288 0.0149002 -0.0060627577 -0.015473824 -0.015454485 0.015069548
0.042042043 0.015480986 0.0019262322 -0.00031907717 -0.01581378 0.010472622 0.015454865 0.002139992 -0.015811065 0.002012085 0.010353898 0.014682856 -0.006325305 0.015280158 -0.014329928 -0.0064879716 0.01542467 -0.014367488 0.010425824 0.015194347 -0.006391148 0.010359838 0.015207106 -0.00019988146 0.010338463 -0.015826015 0.014644131 0.010478396 0.0019471094 0.015472945 0.015255419 -0.0143875005 0.015248945 -0.0062782783 0.0147254085 0.01524559 -0.0063713472 0.015224059 -0.0062289475 -0.015813759 0.015418438 -0.015841076 -0.0062917224 -0.00026292357 -0.000200062 0.014669086 0.015258557 -0.006202376 -0.01584194 -0.015824793 0.015427626
0.043043043 0.01584041 0.0019721503 -0.00032525844 -0.016183553 0.010716619 0.015813448 0.0021929985 -0.016180769 0.0020609281 0.010593574 0.01502304 -0.0064686825 0.01563913 -0.014659809 -0.006636966 0.01578212 -0.014698656 0.010668077 0.015550438 -0.006536984 0.010599876 0.015563517 -0.00020206074 0.010578117 -0.016196067 0.014983348 0.010722747 0.001993686 0.015831921 0.01561362 -0.0147189675 0.015606947 -0.006419954 0.015067293 0.01560322 -0.0065165106 0.015581091 -0.0063689724 -0.016183468 0.015775483 -0.016208708 -0.006434215 -0.00026723676 -0.00020225137 0.015008922 0.015616678 -0.006341621 -0.0162096 -0.016194785 0.01578526
0.044044044 0.016199395 0.0020181106 -0.00033131862 -0.016553016 0.010960337 0.01617159 0.0022460653 -0.016550161 0.0021098256 0.010832935 0.015362767 -0.006611701 0.015997874 -0.014989142 -0.006785628 0.016139118 -0.015029288 0.010910032 0.015906295 -0.006682482 0.010839609 0.015919685 -0.00020410576 0.010817488 -0.016565802 0.015322128 0.010966829 0.002040304 0.016190447 0.015971597 -0.015049873 0.015964724 -0.006561258 0.015408747 0.01596061 -0.006661336 0.015937887 -0.006508619 -0.016552862 0.016132064 -0.016575882 -0.0065763625 -0.0002714238 -0.0002043067 0.01534831 0.015974563 -0.0064804927 -0.016576806 -0.01656446 0.01614245
0.045045044 0.016557943 0.0020641144 -0.00033725586 -0.016922168 0.011203772 0.016529292 0.0022991912 -0.016919246 0.0021587776 0.011071981 0.015702039 -0.006754361 0.01635639 -0.01531793 -0.006933956 0.016495667 -0.015359381 0.011151691 0.016261917 -0.006827642 0.011079041 0.016275615 -0.00020601593 0.011056576 -0.01693522 0.015660472 0.011210642 0.0020869647 0.01654852 0.016329352 -0.015380217 0.016322277 -0.0067021907 0.015749767 0.016317757 -0.006805823 0.01629445 -0.0066478876 -0.016921945 0.016488181 -0.0169426 -0.006718165 -0.00027548347 -0.00020622744 0.015687248 0.016332211 -0.0066189924 -0.016943553 -0.016933816 0.016499197
0.046046045 0.016916053 0.0021101632 -0.00034306836 -0.01729101 0.011446928 0.016886557 0.002352375 -0.01728802 0.0022077844 0.011310712 0.016040854 -0.0068966625 0.016714681 -0.01564617 -0.007081947 0.016851766 -0.015688937 0.0113930525 0.016617304 -0.0069724643 0.0113181695 0.016631301 -0.00020779064 0.011295383 -0.017304318 0.015998378 0.011454185 0.002133669 0.01690614 0.01668688 -0.015709996 0.016679605 -0.006842752 0.016090356 0.016674666 -0.0069499724 0.016650775 -0.006786779 -0.017290713 0.016843835 -0.017308861 -0.006859622 -0.00027941447 -0.00020801295 0.016025735 0.016689625 -0.0067571206 -0.017309844 -0.017302852 0.0168555
0.04704705 0.017273726 0.0021562583 -0.00034875443 -0.017659537 0.011689801 0.017243382 0.0024056165 -0.017656483 0.0022568468 0.01154913 0.016379213 -0.007038605 0.017072743 -0.015973868 -0.0072295987 0.017207418 -0.016017953 0.011634118 0.016972456 -0.0071169483 0.011556996 0.01698675 -0.00020942942 0.011533909 -0.017673098 0.01633585 0.011697456 0.0021804182 0.01726331 0.017044183 -0.016039211 0.017036708 -0.006982942 0.016430512 0.017031332 -0.007093782 0.017006868 -0.0069252932 -0.017659167 0.017199025 -0.017674664 -0.0070007346 -0.0002832156 -0.00020966276 0.016363773 0.0170468 -0.006894878 -0.017675677 -0.017671568 0.017211363
0.04804805 0.017630959 0.0022024005 -0.00035431277 -0.018027753 0.011932392 0.017599769 0.002458914 -0.018024633 0.0023059647 0.011787234 0.016717115 -0.007180188 0.017430576 -0.016301017 -0.0073769107 0.01756262 -0.016346427 0.011874885 0.017327376 -0.0072610937 0.01179552 0.017341956 -0.00021093259 0.011772156 -0.018041555 0.016672887 0.011940459 0.0022272132 0.017620027 0.01740126 -0.016367862 0.017393585 -0.007122761 0.016770234 0.017387759 -0.0072372532 0.017362727 -0.0070634307 -0.018027306 0.017553752 -0.018040007 -0.007141502 -0.00028688594 -0.00021117716 0.016701363 0.01740374 -0.007032265 -0.018041052 -0.018039964 0.017566783
0.04904905 0.017987754 0.002248591 -0.00035974276 -0.018395653 0.0121747 0.017955719 0.0025122664 -0.018392472 0.0023551388 0.012025024 0.017054562 -0.007321412 0.017788181 -0.01662762 -0.0075238817 0.017917374 -0.016674362 0.012115356 0.01768206 -0.0074049 0.012033742 0.017696925 -0.00021230034 0.012010124 -0.018409694 0.01700949 0.012183189 0.0022740548 0.017976291 0.01775811 -0.016695945 0.017750235 -0.0072622094 0.01710952 0.017743943 -0.0073803845 0.017718352 -0.007201191 -0.018395128 0.017908016 -0.018404894 -0.007281925 -0.00029042535 -0.00021255632 0.017038502 0.017760443 -0.0071692825 -0.01840597 -0.01840804 0.01792176
0.05005005 0.018344112 0.00229483 -0.0003650439 -0.01876324 0.012416726 0.01831123 0.002565673 -0.018759996 0.0024043694 0.0122625 0.017391551 -0.007462277 0.018145557 -0.01695368 -0.007670512 0.018271679 -0.017001754 0.012355529 0.018036513 -0.0075483676 0.012271663 0.018051652 -0.00021353277 0.012247813 -0.018777508 0.017345656 0.012425649 0.002320943 0.018332103 0.018114736 -0.017023463 0.01810666 -0.0074012866 0.017448373 0.018099885 -0.0075231763 0.018073743 -0.0073385756 -0.018762633 0.018261818 -0.01876932 -0.007422004 -0.00029383358 -0.00021380036 0.01737519 0.018116908 -0.0073059313 -0.018770427 -0.01877579 0.018276298
0.05105105 0.01870003 0.002341118 -0.00037021562 -0.019130511 0.012658469 0.018666305 0.002619133 -0.019127207 0.0024536569 0.012499664 0.017728085 -0.007602783 0.018502705 -0.017279195 -0.0078168 0.018625539 -0.017328603 0.012595403 0.018390734 -0.007691496 0.012509284 0.018406142 -0.00021463 0.012485226 -0.019145 0.017681388 0.012667838 0.0023678779 0.018687462 0.018471133 -0.017350411 0.01846286 -0.007539993 0.017786792 0.018455587 -0.0076656276 0.0184289 -0.007475584 -0.019129822 0.018615158 -0.019133287 -0.0075617386 -0.00029711044 -0.00021490939 0.017711427 0.018473137 -0.0074422117 -0.019134425 -0.01914322 0.018630395
0.05205205 0.01905551 0.0023874552 -0.00037525737 -0.019497467 0.012899929 0.019020941 0.0026726448 -0.019494103 0.0025030016 0.012736515 0.01806416 -0.007742929 0.018859623 -0.017604163 -0.007962746 0.01897895 -0.017654909 0.01283498 0.01874472 -0.007834285 0.012746604 0.018760392 -0.0002155921 0.012722361 -0.019512169 0.018016685 0.012909754 0.0024148598 0.019042369 0.018827302 -0.01767679 0.01881883 -0.0076783285 0.018124774 0.018811045 -0.0078077386 0.018783823 -0.007612216 -0.019496692 0.018968038 -0.019496795 -0.0077011287 -0.0003002557 -0.00021588347 0.018047215 0.018829126 -0.0075781243 -0.019497965 -0.019510327 0.018984051
0.05305305 0.01941055 0.002433842 -0.0003801686 -0.019864105 0.013141104 0.019375142 0.0027262077 -0.019860683 0.0025524027 0.012973053 0.018399779 -0.007882715 0.019216312 -0.017928587 -0.008108348 0.019331913 -0.01798067 0.013074259 0.019098476 -0.007976733 0.012983624 0.019114405 -0.00021641917 0.0129592195 -0.019879013 0.01835155 0.013151399 0.0024618895 0.019396821 0.019183245 -0.018002598 0.019174572 -0.007816293 0.018462319 0.019166261 -0.007949509 0.01913851 -0.0077484734 -0.019863246 0.019320454 -0.019859841 -0.007840175 -0.00030326907 -0.00021672269 0.018382551 0.019184878 -0.007713671 -0.019861042 -0.019877108 0.019337267
0.054054055 0.019765154 0.0024802792 -0.00038494877 -0.020230424 0.013381996 0.019728906 0.0027798207 -0.020226948 0.0026018606 0.01320928 0.018734941 -0.008022141 0.019572768 -0.018252466 -0.008253606 0.019684432 -0.018305887 0.013313239 0.019451998 -0.008118842 0.013220344 0.019468179 -0.00021711129 0.0131958015 -0.020245532 0.018685978 0.013392772 0.0025089667 0.01975082 0.019538958 -0.018327836 0.019530088 -0.007953887 0.018799428 0.019521233 -0.008090937 0.019492963 -0.007884358 -0.020229477 0.01967241 -0.020222427 -0.007978877 -0.00030615038 -0.00021742712 0.018717438 0.01954039 -0.007848851 -0.020223659 -0.020243563 0.019690044
0.055055056 0.020119317 0.0025267666 -0.0003895973 -0.020596426 0.013622604 0.020082235 0.0028334823 -0.020592893 0.0026513748 0.013445194 0.019069644 -0.008161207 0.019928994 -0.018575799 -0.00839852 0.020036506 -0.018630555 0.0135519225 0.01980529 -0.0082606105 0.013456764 0.019821715 -0.00021766852 0.013432108 -0.020611724 0.019019974 0.013633871 0.0025560919 0.020104365 0.019894442 -0.0186525 0.019885376 -0.008091109 0.019136101 0.019875962 -0.008232024 0.019847179 -0.00801987 -0.02059539 0.020023907 -0.020584552 -0.008117235 -0.00030889933 -0.00021799681 0.019051876 0.019895663 -0.007983666 -0.020585814 -0.020609692 0.020042382
0.056056056 0.02047304 0.002573305 -0.00039411362 -0.020962106 0.013862927 0.020435126 0.002887192 -0.02095852 0.0027009456 0.013680797 0.01940389 -0.008299912 0.020284988 -0.018898588 -0.008543088 0.020388132 -0.018954681 0.013790306 0.02015835 -0.008402037 0.013692885 0.020175012 -0.0002180909 0.0136681385 -0.020977588 0.019353539 0.013874698 0.0026032652 0.020457458 0.020249696 -0.018976592 0.020240435 -0.00822796 0.019472336 0.020230448 -0.008372768 0.020201162 -0.008155011 -0.020960981 0.020374943 -0.020946214 -0.00825525 -0.00031151564 -0.00021843181 0.019385865 0.020250697 -0.008118117 -0.020947509 -0.020975493 0.020394282
0.057057057 0.020826325 0.0026198947 -0.00039849718 -0.021327466 0.014102966 0.020787584 0.0029409484 -0.02132383 0.0027505725 0.013916089 0.019737678 -0.0084382575 0.020640748 -0.019220833 -0.00868731 0.020739313 -0.01927826 0.014028391 0.02051118 -0.0085431235 0.013928708 0.020528072 -0.00021837851 0.013903895 -0.021343125 0.019686673 0.014115252 0.002650487 0.020810094 0.020604722 -0.019300109 0.020595266 -0.008364441 0.019808138 0.02058469 -0.00851317 0.020554906 -0.0082897805 -0.021326251 0.020725518 -0.021307414 -0.00839292 -0.00031399907 -0.00021873217 0.019719403 0.020605488 -0.008252203 -0.021308739 -0.021340968 0.020745743
0.058058057 0.02117917 0.0026665363 -0.0004027474 -0.021692503 0.01434272 0.021139607 0.002994751 -0.021688817 0.002800256 0.01415107 0.020071007 -0.008576241 0.020996274 -0.019542532 -0.008831185 0.02109005 -0.019601297 0.014266178 0.020863779 -0.008683868 0.014164232 0.020880893 -0.00021853135 0.014139377 -0.021708332 0.020019373 0.014355533 0.0026977577 0.021162277 0.020959517 -0.019623049 0.020949868 -0.00850055 0.020143501 0.020938687 -0.008653228 0.020908415 -0.00842418 -0.021691198 0.021075632 -0.021668153 -0.008530246 -0.00031634935 -0.00021889788 0.020052496 0.02096004 -0.008385928 -0.021669507 -0.021706114 0.021096768
0.059059057 0.021531574 0.0027132297 -0.00040686372 -0.022057218 0.014582189 0.021491194 0.0030486004 -0.022053482 0.0028499956 0.014385742 0.020403879 -0.008713864 0.021351568 -0.019863687 -0.008974712 0.021440342 -0.019923788 0.014503666 0.021216145 -0.00882427 0.014399458 0.021233477 -0.00021854945 0.014374585 -0.02207321 0.020351643 0.01459554 0.0027450775 0.021514006 0.02131408 -0.019945413 0.02130424 -0.008636287 0.020478431 0.02129244 -0.008792943 0.021261688 -0.008558209 -0.022055821 0.02142529 -0.022028426 -0.008667228 -0.00031856616 -0.000218929 0.02038514 0.02131435 -0.00851929 -0.02202981 -0.02207093 0.021447357
0.06006006 0.021883542 0.0027599758 -0.00041084553 -0.022421608 0.014821372 0.021842346 0.0031024963 -0.022417827 0.0028997916 0.014620104 0.020736294 -0.008851124 0.021706626 -0.020184297 -0.009117892 0.021790192 -0.020245736 0.014740856 0.021568282 -0.00896433 0.014634386 0.021585822 -0.00021843285 0.01460952 -0.022437755 0.020683484 0.014835274 0.0027924466 0.02186528 0.021668416 -0.0202672 0.021658383 -0.008771655 0.020812925 0.02164595 -0.008932315 0.021614725 -0.00869187 -0.02242012 0.021774486 -0.022388237 -0.008803867 -0.00032064924 -0.00021882552 0.020717336 0.021668421 -0.008652291 -0.02238965 -0.022435416 0.021797508
0.061061062 0.022235071 0.0028067748 -0.00041469227 -0.022785675 0.015060269 0.022193063 0.003156438 -0.022781847 0.0029496436 0.014854157 0.02106825 -0.008988023 0.022061449 -0.020504361 -0.009260722 0.022139596 -0.02056714 0.014977749 0.021920184 -0.009104047 0.014869017 0.021937927 -0.00021818152 0.014844182 -0.02280197 0.021014893 0.015074734 0.0028398656 0.022216102 0.022022517 -0.020588413 0.022012297 -0.008906653 0.021146983 0.021999214 -0.009071341 0.021967525 -0.008825161 -0.022784093 0.022123223 -0.02274758 -0.00894016 -0.00032259824 -0.00021858742 0.021049086 0.02202225 -0.008784932 -0.022749024 -0.02279957 0.022147223
0.062062062 0.022586161 0.0028536273 -0.00041840336 -0.023149414 0.0152988825 0.022543347 0.0032104258 -0.023145542 0.0029995518 0.015087902 0.021399753 -0.009124561 0.022416035 -0.020823881 -0.009403203 0.022488559 -0.020888 0.0152143445 0.022271855 -0.00924342 0.01510335 0.022289792 -0.00021779547 0.015078572 -0.02316585 0.021345874 0.015313921 0.0028873344 0.022566471 0.022376388 -0.020909049 0.02236598 -0.009041283 0.021480607 0.022352234 -0.009210022 0.022320086 -0.0089580845 -0.02314774 0.022471504 -0.023106461 -0.009076112 -0.00032441286 -0.00021821471 0.02138039 0.022375833 -0.008917213 -0.023107933 -0.023163391 0.022496503
0.06306306 0.022936815 0.0029005336 -0.00042197818 -0.023512825 0.01553721 0.022893198 0.003264459 -0.023508912 0.0030495164 0.015321338 0.021730797 -0.009260738 0.022770386 -0.021142855 -0.009545332 0.022837076 -0.021208318 0.015450643 0.022623293 -0.009382451 0.015337388 0.022641419 -0.0002172747 0.01531269 -0.023529397 0.021676427 0.015552834 0.0029348538 0.022916388 0.022730026 -0.02122911 0.022719432 -0.009175545 0.021813797 0.022705007 -0.009348361 0.022672411 -0.0090906415 -0.02351106 0.022819323 -0.023464873 -0.009211721 -0.0003260928 -0.00021770738 0.021711245 0.022729177 -0.009049137 -0.023466375 -0.02352688 0.022845346
0.06406406 0.02328703 0.0029474944 -0.0004254162 -0.023875909 0.015775252 0.023242613 0.0033185377 -0.023871955 0.0030995368 0.015554466 0.022061387 -0.009396556 0.0231245 -0.021461284 -0.00968711 0.023185154 -0.021528093 0.015686644 0.022974497 -0.009521136 0.0155711295 0.022992805 -0.00021661917 0.015546537 -0.023892611 0.022006549 0.015791474 0.0029824236 0.02326585 0.023083434 -0.021548599 0.023072654 -0.009309438 0.022146551 0.023057537 -0.009486356 0.023024498 -0.009222831 -0.023874052 0.023166686 -0.023822822 -0.009346988 -0.0003276377 -0.00021706536 0.022041656 0.023082277 -0.009180702 -0.02382435 -0.023890037 0.023193758
0.06506506 0.023636809 0.0029945096 -0.00042871674 -0.024238665 0.01601301 0.023591597 0.0033726613 -0.024234671 0.0031496135 0.015787289 0.022391522 -0.009532014 0.023478376 -0.021779168 -0.009828536 0.02353279 -0.021847323 0.01592235 0.02332547 -0.0096594775 0.015804574 0.02334395 -0.00021582884 0.015780112 -0.024255488 0.022336245 0.01602984 0.0030300447 0.023614863 0.023436606 -0.02186751 0.023425644 -0.009442965 0.022478873 0.02340982 -0.009624007 0.023376346 -0.009354654 -0.024236716 0.023513593 -0.024180302 -0.009481914 -0.00032904724 -0.00021628865 0.022371622 0.023435134 -0.009311911 -0.024181858 -0.02425286 0.023541734
0.066066064 0.02398615 0.0030415803 -0.00043187928 -0.02460109 0.016250484 0.023940146 0.0034268296 -0.024597058 0.0031997464 0.016019803 0.022721201 -0.009667113 0.023832014 -0.022096505 -0.009969609 0.023879984 -0.022166012 0.01615776 0.023676205 -0.009797474 0.016037725 0.023694854 -0.00021490369 0.016013417 -0.024618028 0.022665514 0.016267935 0.003077717 0.023963422 0.023789547 -0.022185849 0.023778403 -0.009576125 0.022810759 0.023761857 -0.009761317 0.023727957 -0.009486112 -0.024599051 0.02386004 -0.024537314 -0.0096165 -0.00033032108 -0.00021537716 0.02270114 0.023787748 -0.009442763 -0.024538899 -0.024615346 0.023889275
0.067067064 0.024335055 0.0030887064 -0.00043490317 -0.024963183 0.016487673 0.024288263 0.003481042 -0.024959115 0.0032499353 0.016252011 0.023050427 -0.009801854 0.024185412 -0.022413298 -0.010110328 0.024226736 -0.022484155 0.016392872 0.02402671 -0.0099351285 0.016270582 0.02404552 -0.00021384362 0.016246455 -0.02498023 0.022994354 0.016505755 0.003125441 0.02431153 0.024142254 -0.022503613 0.024130931 -0.00970892 0.023142213 0.02411365 -0.009898284 0.024079328 -0.009617204 -0.024961054 0.02420603 -0.024893858 -0.009750745 -0.00033145884 -0.00021433087 0.023030216 0.024140118 -0.009573261 -0.024895469 -0.024977494 0.024236383
0.068068065 0.024683524 0.0031358888 -0.00043778852 -0.025324944 0.016724577 0.024635946 0.0035352989 -0.025320843 0.0033001807 0.016483914 0.0233792 -0.009936238 0.024538571 -0.022729544 -0.010250694 0.02457305 -0.022801757 0.01662769 0.02437698 -0.01007244 0.016503142 0.024395943 -0.00021264862 0.01647922 -0.025342094 0.02332277 0.016743304 0.0031732172 0.024659185 0.024494728 -0.0228208 0.024483224 -0.009841349 0.023473231 0.024465196 -0.01003491 0.024430463 -0.009747933 -0.025322728 0.024551563 -0.025249934 -0.00988465 -0.0003324602 -0.00021314966 0.023358846 0.024492241 -0.009703403 -0.025251573 -0.025339307 0.024583057
0.06906907 0.025031555 0.0031831274 -0.00044053572 -0.025686374 0.016961198 0.024983197 0.0035895992 -0.025682239 0.003350482 0.016715512 0.023707516 -0.010070264 0.02489149 -0.023045244 -0.010390709 0.024918923 -0.023118816 0.01686221 0.024727013 -0.010209409 0.01673541 0.024746124 -0.00021131859 0.01671172 -0.025703618 0.02365076 0.01698058 0.0032210457 0.02500639 0.024846967 -0.023137415 0.024835285 -0.009973413 0.023803819 0.024816494 -0.010171195 0.024781357 -0.009878296 -0.025684068 0.02489664 -0.02560554 -0.010018216 -0.00033332474 -0.0002118335 0.023687031 0.024844123 -0.0098331915 -0.025607208 -0.025700781 0.024929298
0.07007007 0.025379153 0.003230422 -0.00044314493 -0.026047468 0.017197534 0.025330016 0.0036439428 -0.026043301 0.0034008396 0.016946804 0.024035381 -0.010203933 0.02524417 -0.0233604 -0.010530372 0.025264356 -0.023435334 0.017096438 0.025076812 -0.0103460355 0.016967384 0.025096063 -0.00020985345 0.016943948 -0.026064802 0.023978323 0.017217582 0.0032689269 0.025353143 0.025198972 -0.023453455 0.02518711 -0.0101051135 0.024133971 0.025167547 -0.010307138 0.025132013 -0.010008297 -0.026045077 0.02524126 -0.02596068 -0.010151443 -0.00033405295 -0.00021038225 0.024014773 0.025195759 -0.009962624 -0.025962373 -0.026061915 0.025275107
0.07107107 0.025726313 0.0032777726 -0.00044561626 -0.026408227 0.017433587 0.025676403 0.0036983294 -0.026404029 0.0034512535 0.01717779 0.024362793 -0.010337246 0.02559661 -0.02367501 -0.010669683 0.02560935 -0.023751305 0.017330367 0.025426377 -0.0104823215 0.017199066 0.025445761 -0.00020825311 0.017175911 -0.026425645 0.024305461 0.017454313 0.00331686 0.025699446 0.02555074 -0.023768922 0.025538702 -0.01023645 0.02446369 0.025518354 -0.01044274 0.025482431 -0.010137935 -0.02640575 0.025585426 -0.02631535 -0.010284332 -0.00033464516 -0.00020879587 0.02434207 0.02554715 -0.010091703 -0.026317071 -0.026422711 0.025620485
0.072072074 0.026073039 0.003325179 -0.00044794983 -0.026768649 0.017669357 0.026022358 0.0037527585 -0.026764425 0.003501724 0.017408473 0.02468975 -0.010470203 0.025948806 -0.023989076 -0.010808643 0.025953904 -0.024066737 0.017564004 0.025775706 -0.010618265 0.017430454 0.025795218 -0.00020651819 0.017407605 -0.026786145 0.024632175 0.017690772 0.0033648452 0.026045298 0.025902273 -0.024083814 0.025890058 -0.010367422 0.024792979 0.025868913 -0.010578003 0.02583261 -0.01026721 -0.02676609 0.025929134 -0.02666955 -0.010416883 -0.00033510153 -0.00020707486 0.024668923 0.025898296 -0.010220429 -0.026671298 -0.026783166 0.02596543
0.073073074 0.026419329 0.003372641 -0.00045014572 -0.027128734 0.017904842 0.026367882 0.0038072302 -0.027124481 0.0035522506 0.017638853 0.025016258 -0.010602804 0.02630076 -0.0243026 -0.010947253 0.026298022 -0.024381625 0.017797347 0.0261248 -0.010753868 0.017661551 0.026144432 -0.0002046491 0.017639033 -0.0271463 0.024958463 0.01792696 0.0034128823 0.0263907 0.026253568 -0.024398133 0.026241178 -0.010498033 0.025121832 0.026219223 -0.010712924 0.026182547 -0.010396124 -0.027126094 0.02627239 -0.027023282 -0.010549095 -0.0003354223 -0.00020521971 0.024995333 0.026249196 -0.0103488015 -0.027025057 -0.02714328 0.026309943
0.074074075 0.026765184 0.003420159 -0.000452204 -0.027488481 0.018140046 0.026712976 0.0038617435 -0.027484203 0.0036028337 0.01786893 0.025342312 -0.01073505 0.026652474 -0.02461558 -0.011085511 0.0266417 -0.024695968 0.018030394 0.026473656 -0.010889131 0.017892357 0.026493404 -0.0002026461 0.017870195 -0.027506113 0.02528433 0.018162875 0.0034609714 0.02673565 0.026604624 -0.024711875 0.02659206 -0.01062828 0.025450254 0.026569286 -0.010847507 0.026532246 -0.010524677 -0.027485762 0.02661519 -0.027376544 -0.010680972 -0.00033560753 -0.00020323065 0.025321301 0.02659985 -0.010476821 -0.027378345 -0.027503049 0.026654026
0.075075075 0.027110605 0.0034677323 -0.00045412482 -0.027847888 0.018374966 0.027057638 0.003916298 -0.027843587 0.0036534735 0.018098703 0.025667915 -0.01086694 0.027003942 -0.024928018 -0.01122342 0.02698494 -0.02500977 0.018263146 0.026822276 -0.011024053 0.01812287 0.026842132 -0.00020050946 0.01810109 -0.02786558 0.02560977 0.018398516 0.0035091122 0.02708015 0.026955444 -0.025025045 0.026942706 -0.010758166 0.025778241 0.0269191 -0.01098175 0.026881704 -0.010652868 -0.027845092 0.026957536 -0.027729336 -0.010812511 -0.00033565747 -0.00020110792 0.025646824 0.026950259 -0.010604489 -0.027731163 -0.027862476 0.026997678
0.076076075 0.02745559 0.0035153616 -0.0004559082 -0.028206956 0.018609602 0.027401872 0.003970894 -0.028202632 0.0037041698 0.018328173 0.025993066 -0.010998476 0.027355168 -0.025239915 -0.011360977 0.027327742 -0.025323028 0.018495606 0.027170662 -0.011158636 0.018353092 0.027190618 -0.00019823939 0.01833172 -0.028224701 0.02593479 0.018633887 0.0035573046 0.027424201 0.027306024 -0.02533764 0.027293114 -0.01088769 0.026105799 0.027268665 -0.0111156525 0.02723092 -0.0107807005 -0.028204085 0.027299428 -0.028081657 -0.010943714 -0.00033557223 -0.00019885176 0.025971906 0.02730042 -0.010731804 -0.02808351 -0.02822156 0.027340898
0.077077076 0.027800143 0.0035630465 -0.0004575542 -0.02856568 0.018843956 0.027745675 0.0040255305 -0.028561337 0.003754923 0.018557342 0.026317766 -0.011129659 0.027706152 -0.025551269 -0.011498185 0.02767011 -0.025635742 0.018727772 0.027518809 -0.011292879 0.018583024 0.027538862 -0.00019583615 0.018562084 -0.028583474 0.026259387 0.018868987 0.0036055485 0.027767802 0.027656365 -0.025649661 0.027643284 -0.011016853 0.026432922 0.02761798 -0.011249216 0.027579896 -0.010908172 -0.02856274 0.027640868 -0.02843351 -0.01107458 -0.00033535197 -0.00019646241 0.026296545 0.027650332 -0.0108587695 -0.028435387 -0.028580299 0.02768369
0.078078076 0.028144259 0.0036107867 -0.0004590629 -0.028924063 0.019078027 0.02808905 0.0040802076 -0.0289197 0.0038057326 0.018786209 0.026642015 -0.011260487 0.02805689 -0.025862083 -0.011635044 0.02801204 -0.025947914 0.018959643 0.027866721 -0.011426781 0.018812666 0.027886862 -0.00019329999 0.018792182 -0.028941901 0.02658356 0.019103816 0.0036538441 0.028110951 0.028006466 -0.025961107 0.027993215 -0.011145655 0.026759613 0.027967045 -0.011382442 0.02792863 -0.011035285 -0.028921053 0.027981855 -0.02878489 -0.011205112 -0.0003349968 -0.00019394007 0.026620742 0.027999997 -0.010985384 -0.028786793 -0.028938692 0.028026052
0.07907908 0.028487943 0.0036585827 -0.00046043433 -0.029282102 0.019311816 0.028431997 0.004134924 -0.029277723 0.0038565984 0.019014774 0.026965814 -0.011390962 0.028407382 -0.026172355 -0.011771552 0.02835353 -0.026259542 0.019191222 0.028214393 -0.011560346 0.019042017 0.028234618 -0.0001906311 0.019022016 -0.029299978 0.026907314 0.019338371 0.0037021914 0.028453652 0.028356327 -0.026271977 0.028342906 -0.011274097 0.027085874 0.028315859 -0.011515328 0.02827712 -0.011162039 -0.029279025 0.02832239 -0.0291358 -0.011335307 -0.00033450685 -0.00019128498 0.0269445 0.028349414 -0.011111647 -0.029137729 -0.029296739 0.028367985
0.08008008 0.028831191 0.0037064343 -0.00046166853 -0.029639797 0.019545322 0.028774513 0.0041896803 -0.029635401 0.00390752 0.01924304 0.027289163 -0.011521082 0.02875763 -0.026482087 -0.011907712 0.028694589 -0.026570626 0.019422507 0.02856183 -0.011693571 0.01927108 0.02858213 -0.00018782972 0.019251585 -0.029657707 0.027230645 0.019572657 0.0037505901 0.028795904 0.028705947 -0.026582273 0.02869236 -0.011402179 0.027411705 0.028664423 -0.011647875 0.028625367 -0.011288434 -0.029636657 0.028662471 -0.029486239 -0.011465168 -0.00033388226 -0.00018849733 0.027267816 0.028698582 -0.011237562 -0.029488193 -0.029654438 0.02870949
0.08108108 0.029174007 0.0037543415 -0.00046276549 -0.029997146 0.019778546 0.029116603 0.004244475 -0.029992737 0.0039584977 0.019471003 0.02761206 -0.011650851 0.029107632 -0.026791278 -0.012043521 0.029035209 -0.026881168 0.0196535 0.02890903 -0.011826457 0.019499853 0.0289294 -0.00018489607 0.01948089 -0.030015083 0.027553555 0.019806672 0.00379904 0.029137705 0.029055323 -0.026891995 0.02904157 -0.011529901 0.027737105 0.029012736 -0.011780085 0.02897337 -0.011414473 -0.029993946 0.0290021 -0.029836206 -0.011594694 -0.0003331231 -0.00018557736 0.02759069 0.0290475 -0.011363126 -0.029838184 -0.030011788 0.029050566
0.082082085 0.02951639 0.0038023042 -0.00046372524 -0.030354148 0.020011488 0.029458266 0.004299309 -0.030349726 0.0040095304 0.019698666 0.027934508 -0.011780267 0.029457388 -0.027099932 -0.012178982 0.029375397 -0.02719117 0.0198842 0.02925599 -0.011959005 0.019728338 0.029276425 -0.00018183036 0.01970993 -0.03037211 0.027876044 0.020040415 0.0038475415 0.029479057 0.02940446 -0.02720114 0.02939054 -0.011657264 0.028062077 0.029360797 -0.011911956 0.029321132 -0.011540154 -0.030350892 0.029341279 -0.030185701 -0.011723886 -0.0003322295 -0.00018252525 0.027913127 0.029396169 -0.011488344 -0.030187704 -0.03036879 0.029391214
0.083083086 0.02985834 0.0038503227 -0.0004645478 -0.030710803 0.020244148 0.0297995 0.004354182 -0.030706368 0.004060619 0.019926028 0.028256508 -0.011909329 0.029806897 -0.027408043 -0.012314093 0.029715147 -0.02750063 0.020114608 0.029602714 -0.012091216 0.019956535 0.029623205 -0.00017863279 0.019938707 -0.030728782 0.028198114 0.020273888 0.0038960946 0.02981996 0.029753352 -0.02750971 0.029739268 -0.011784268 0.028386617 0.029708607 -0.012043488 0.029668648 -0.011665478 -0.030707493 0.029680006 -0.030534726 -0.011852744 -0.00033120153 -0.00017934121 0.028235124 0.029744588 -0.011613212 -0.03053675 -0.030725442 0.029731434
0.084084086 0.030199856 0.0038983966 -0.00046523314 -0.031067109 0.020476526 0.030140309 0.0044090943 -0.031062664 0.004111763 0.020153092 0.028578056 -0.01203804 0.030156158 -0.027715618 -0.012448857 0.030054463 -0.02780955 0.020344727 0.029949198 -0.012223087 0.020184442 0.02996974 -0.00017530358 0.020167222 -0.031085102 0.028519763 0.020507092 0.0039446987 0.030160414 0.030102002 -0.027817704 0.030087754 -0.0119109135 0.02871073 0.030056166 -0.012174683 0.03001592 -0.011790446 -0.03106375 0.030018285 -0.030883277 -0.011981268 -0.00033003927 -0.00017602544 0.028556684 0.030092755 -0.011737732 -0.030885324 -0.031081744 0.030071227
0.08508509 0.03054094 0.0039465264 -0.00046578122 -0.031423066 0.020708624 0.03048069 0.0044640456 -0.031418614 0.0041629625 0.020379858 0.028899156 -0.0121663995 0.03050517 -0.028022652 -0.01258327 0.030393347 -0.028117929 0.020574553 0.03029544 -0.012354621 0.020412063 0.03031603 -0.00017184288 0.020395473 -0.031441066 0.028840993 0.020740027 0.0039933543 0.03050042 0.030450407 -0.028125124 0.030435998 -0.012037201 0.029034415 0.03040347 -0.012305539 0.030362945 -0.011915059 -0.03141966 0.030356111 -0.031231355 -0.01210946 -0.0003287428 -0.00017257809 0.028877806 0.030440671 -0.011861906 -0.031233424 -0.031437695 0.030410595
0.08608609 0.030881591 0.0039947117 -0.00046619205 -0.03177867 0.020940442 0.030820647 0.0045190356 -0.03177421 0.0042142165 0.020606324 0.029219808 -0.012294406 0.030853933 -0.028329149 -0.012717335 0.030731795 -0.028425768 0.020804089 0.030641446 -0.012485817 0.020639397 0.030662075 -0.00016825095 0.020623462 -0.031796675 0.029161805 0.02097269 0.0040420615 0.030839978 0.030798567 -0.02843197 0.030784 -0.01216313 0.029357672 0.030750524 -0.012436058 0.030709725 -0.012039316 -0.031775225 0.030693488 -0.03157896 -0.012237318 -0.00032731218 -0.0001689994 0.02919849 0.030788336 -0.011985734 -0.03158105 -0.031793293 0.030749535
0.08708709 0.03122181 0.004042953 -0.00046646557 -0.032133922 0.021171978 0.031160178 0.0045740646 -0.03212946 0.004265526 0.02083249 0.029540014 -0.012422061 0.031202447 -0.028635107 -0.012851051 0.031069811 -0.02873307 0.021033334 0.03098721 -0.012616675 0.020866444 0.031007873 -0.00016452791 0.02085119 -0.03215193 0.029482199 0.021205084 0.00409082 0.031179087 0.031146483 -0.028738244 0.031131757 -0.012288701 0.029680502 0.031097323 -0.01256624 0.03105626 -0.012163218 -0.032130443 0.031030416 -0.03192609 -0.012364843 -0.00032574747 -0.00016528949 0.029518737 0.03113575 -0.012109216 -0.031928204 -0.032148536 0.03108805
0.08808809 0.031561602 0.0040912502 -0.00046660175 -0.032488823 0.021403236 0.03149928 0.004629132 -0.032484356 0.00431689 0.02105836 0.029859774 -0.012549365 0.03155071 -0.028940529 -0.012984418 0.031407394 -0.02903983 0.021262288 0.031332735 -0.0127471965 0.021093205 0.031353425 -0.00016067397 0.021078654 -0.032506827 0.029802175 0.021437211 0.0041396297 0.03151775 0.031494156 -0.029043943 0.031479273 -0.012413914 0.030002905 0.031443868 -0.012696083 0.03140255 -0.012286766 -0.032485314 0.031366896 -0.03227275 -0.012492036 -0.0003240487 -0.00016144857 0.029838547 0.03148291 -0.012232352 -0.032274883 -0.032503426 0.03142614
0.08908909 0.03190096 0.004139603 -0.0004666005 -0.03284337 0.021634214 0.031837963 0.0046842378 -0.032838903 0.004368309 0.021283932 0.030179085 -0.012676317 0.031898722 -0.029245412 -0.013117437 0.031744543 -0.029346054 0.021490954 0.031678017 -0.0128773805 0.02131968 0.031698726 -0.0001566893 0.021305857 -0.032861367 0.030121734 0.02166907 0.0041884906 0.031855967 0.03184158 -0.02934907 0.03182654 -0.012538771 0.030324882 0.03179016 -0.01282559 0.03174859 -0.01240996 -0.032839835 0.031702925 -0.032618936 -0.012618897 -0.00032221596 -0.00015747678 0.030157922 0.031829815 -0.012355144 -0.03262109 -0.032857962 0.031763803
0.09009009 0.032239888 0.004188012 -0.00046646176 -0.033197563 0.021864912 0.03217622 0.0047393823 -0.033193093 0.004419782 0.021509208 0.030497951 -0.012802919 0.032246485 -0.029549757 -0.013250107 0.03208126 -0.029651739 0.02171933 0.032023057 -0.013007226 0.021545868 0.032043785 -0.0001525741 0.0215328 -0.03321555 0.030440878 0.021900658 0.004237403 0.03219374 0.03218876 -0.029653627 0.032173563 -0.012663272 0.030646432 0.032136198 -0.012954759 0.032094385 -0.012532801 -0.033194 0.032038506 -0.032964643 -0.012745425 -0.0003202492 -0.0001533743 0.030476863 0.03217647 -0.012477592 -0.03296682 -0.03321214 0.032101046
0.09109109 0.032578386 0.004236477 -0.00046618548 -0.033551402 0.02209533 0.03251405 0.004794565 -0.033546932 0.00447131 0.021734187 0.030816374 -0.012929172 0.032593995 -0.029853567 -0.013382427 0.032417547 -0.029956887 0.02194742 0.032367855 -0.013136735 0.021771772 0.032388594 -0.00014832847 0.021759482 -0.03356937 0.030759605 0.02213198 0.0042863674 0.032531064 0.03253569 -0.029957611 0.032520343 -0.012787418 0.030967556 0.032481983 -0.013083595 0.032439932 -0.012655289 -0.033547822 0.03237364 -0.03330988 -0.012871621 -0.0003181485 -0.00014914128 0.030795366 0.03252287 -0.0125996955 -0.03331207 -0.033565965 0.03243786
0.09209209 0.032916456 0.004284998 -0.0004657717 -0.033904884 0.022325471 0.032851458 0.0048497855 -0.033900414 0.004522892 0.021958869 0.03113435 -0.013055076 0.032941252 -0.03015684 -0.0135143995 0.032753404 -0.030261496 0.022175219 0.03271241 -0.013265908 0.02199739 0.032733154 -0.00014395261 0.021985905 -0.03392283 0.031077918 0.022363033 0.004335383 0.032867942 0.032882374 -0.030261025 0.032866877 -0.012911209 0.031288255 0.03282751 -0.013212095 0.032785233 -0.0127774235 -0.033901293 0.032708324 -0.03365464 -0.012997487 -0.0003159138 -0.00014477788 0.031113436 0.032869015 -0.0127214575 -0.03365685 -0.03391943 0.032774255
0.09309309 0.033254094 0.0043335753 -0.0004652211 -0.034258004 0.022555334 0.03318844 0.004905044 -0.03425354 0.004574529 0.022183256 0.031451885 -0.013180631 0.033288255 -0.030459575 -0.013646025 0.033088826 -0.03056557 0.022402732 0.033056725 -0.013394744 0.022222724 0.033077467 -0.00013944668 0.022212068 -0.03427593 0.031395815 0.02259382 0.00438445 0.033204377 0.03322881 -0.030563867 0.033213165 -0.013034646 0.03160853 0.033172786 -0.013340261 0.033130284 -0.012899207 -0.034254406 0.03304256 -0.033998925 -0.013123021 -0.00031354523 -0.00014028423 0.03143107 0.033214908 -0.012842876 -0.034001153 -0.03427254 0.033110224
0.0940941 0.033591304 0.004382209 -0.000464534 -0.03461077 0.022784919 0.033525 0.004960341 -0.03460631 0.004626219 0.02240735 0.031768974 -0.01330584 0.033635005 -0.030761775 -0.0137773035 0.033423822 -0.030869108 0.022629956 0.033400796 -0.013523245 0.022447772 0.033421528 -0.0001348108 0.02243797 -0.034628667 0.031713296 0.022824338 0.0044335686 0.033540368 0.033575 -0.030866139 0.033559203 -0.01315773 0.03192838 0.033517804 -0.013468093 0.033475086 -0.013020638 -0.03460717 0.033376355 -0.034342736 -0.013248226 -0.00031104265 -0.00013566048 0.031748276 0.033560544 -0.012963953 -0.03434498 -0.03462529 0.033445768
0.0950951 0.03392809 0.0044308985 -0.00046371066 -0.034963176 0.023014225 0.033861138 0.005015675 -0.034958724 0.004677964 0.022631146 0.03208562 -0.013430701 0.033981502 -0.031063437 -0.013908235 0.033758383 -0.031172108 0.022856893 0.033744622 -0.013651411 0.022672538 0.033765342 -0.00013004513 0.022663612 -0.03498104 0.032030366 0.02305459 0.004482739 0.033875912 0.033920936 -0.03116784 0.033904996 -0.013280462 0.032247808 0.03386257 -0.013595591 0.033819642 -0.01314172 -0.03495958 0.0337097 -0.03468607 -0.013373101 -0.00030840613 -0.00013090676 0.032065045 0.033905927 -0.013084689 -0.034688327 -0.034977682 0.03378089
0.0960961 0.03426444 0.0044796434 -0.00046275137 -0.035315223 0.023243254 0.034196854 0.0050710468 -0.03531078 0.0047297627 0.02285465 0.032401823 -0.013555215 0.034327745 -0.031364564 -0.014038823 0.034092516 -0.03147457 0.023083542 0.0340882 -0.0137792425 0.02289702 0.034108907 -0.0001251498 0.022888998 -0.03533305 0.03234702 0.023284575 0.004531961 0.03421101 0.034266625 -0.031468976 0.034250543 -0.01340284 0.03256681 0.034207076 -0.013722757 0.034163944 -0.013262451 -0.03531163 0.034042597 -0.035028927 -0.013497647 -0.000305636 -0.0001260232 0.03238138 0.034251053 -0.013205085 -0.0350312 -0.03532971 0.034115594
0.0970971 0.034600366 0.0045284443 -0.00046165637 -0.035666905 0.023472006 0.03453215 0.0051264563 -0.035662472 0.004781615 0.023077859 0.032717586 -0.013679382 0.03467373 -0.031665154 -0.014169063 0.03442622 -0.031776503 0.023309905 0.03443154 -0.0139067415 0.023121217 0.034452222 -0.00012012496 0.023114122 -0.035684694 0.032663263 0.023514295 0.0045812344 0.034545667 0.034612067 -0.03176954 0.03459584 -0.013524867 0.032885388 0.034551326 -0.013849589 0.034508 -0.0133828325 -0.035663333 0.034375053 -0.035371307 -0.013621865 -0.00030273275 -0.00012100992 0.032697286 0.034595925 -0.013325141 -0.035373595 -0.03568138 0.034449875
0.0980981 0.034935866 0.0045773 -0.0004604259 -0.036018226 0.023700481 0.03486702 0.0051819026 -0.036013804 0.0048335213 0.023300774 0.0330329 -0.013803205 0.035019465 -0.03196521 -0.014298961 0.034759495 -0.032077897 0.023535982 0.03477463 -0.014033906 0.023345133 0.034795288 -0.00011497072 0.023338992 -0.036035974 0.032979093 0.023743747 0.0046305587 0.034879882 0.034957256 -0.032069534 0.034940887 -0.013646543 0.033203542 0.03489532 -0.01397609 0.034851804 -0.013502865 -0.036014676 0.03470706 -0.03571321 -0.013745754 -0.00029969664 -0.00011586705 0.03301276 0.034940537 -0.013444858 -0.035715513 -0.036032688 0.034783736
0.0990991 0.035270937 0.0046262112 -0.00045906022 -0.036369186 0.02392868 0.035201468 0.005237386 -0.036364775 0.004885481 0.023523398 0.03334778 -0.013926683 0.035364937 -0.03226473 -0.014428512 0.035092343 -0.032378756 0.023761773 0.03511748 -0.014160738 0.023568766 0.0351381 -0.0001096872 0.023563601 -0.036386885 0.03329451 0.023972934 0.0046799337 0.03521365 0.035302196 -0.03236896 0.035285685 -0.013767868 0.033521276 0.03523906 -0.014102259 0.03519536 -0.013622549 -0.03636566 0.03503862 -0.036054637 -0.013869316 -0.0002965279 -0.000110594694 0.0333278 0.035284895 -0.013564236 -0.03605696 -0.036383633 0.035117175
0.1001001 0.035605583 0.0046751774 -0.00045755957 -0.03671978 0.024156602 0.035535496 0.005292906 -0.036715385 0.004937495 0.023745727 0.03366222 -0.014049816 0.035710156 -0.032563716 -0.014557721 0.03542476 -0.03267908 0.023987278 0.03546008 -0.014287237 0.023792118 0.035480663 -0.00010427453 0.023787955 -0.03673743 0.033609517 0.024201855 0.00472936 0.035546977 0.035646882 -0.03266782 0.03563023 -0.013888843 0.03383859 0.03558254 -0.014228096 0.035538666 -0.013741885 -0.03671629 0.03536974 -0.036395587 -0.013992552 -0.00029322683 -0.00010519297 0.03364241 0.035628997 -0.013683276 -0.036397923 -0.036734212 0.035450194
0.1011011 0.0359398 0.0047241985 -0.0004559242 -0.03707001 0.024384249 0.035869103 0.005348463 -0.03706563 0.004989562 0.023967765 0.033976216 -0.014172605 0.036055118 -0.032862168 -0.014686586 0.035756752 -0.03297887 0.024212498 0.035802435 -0.014413405 0.024015188 0.035822976 -9.8733086e-05 0.02401205 -0.037087608 0.03392411 0.02443051 0.004778836 0.03587986 0.03599132 -0.03296611 0.03597453 -0.01400947 0.034155477 0.03592576 -0.014353603 0.035881717 -0.013860875 -0.037066557 0.03570041 -0.036736064 -0.01411546 -0.00028979356 -9.966222e-05 0.03395659 0.035972837 -0.01380198 -0.03673841 -0.03708443 0.035782795
0.1021021 0.036273595 0.004773274 -0.00045415427 -0.037419874 0.024611618 0.03620229 0.0054040565 -0.03741551 0.0050416826 0.024189511 0.034289774 -0.014295051 0.036399823 -0.033160087 -0.014815109 0.036088314 -0.033278126 0.024437433 0.036144543 -0.014539242 0.024237977 0.036165036 -9.306322e-05 0.02423589 -0.037437417 0.034238294 0.0246589 0.004828363 0.036212303 0.0363355 -0.033263836 0.036318574 -0.014129747 0.034471944 0.03626873 -0.014478779 0.03622452 -0.013979517 -0.03741647 0.03603064 -0.03707606 -0.014238042 -0.00028622843 -9.4002804e-05 0.03427034 0.036316425 -0.013920345 -0.037078418 -0.037434284 0.036114972
0.1031031 0.03660696 0.0048224046 -0.0004522501 -0.03776937 0.024838714 0.036535054 0.0054596863 -0.037765026 0.0050938567 0.024410967 0.03460289 -0.014417153 0.036744267 -0.033457473 -0.01494329 0.03641945 -0.03357685 0.024662083 0.036486406 -0.014664747 0.024460485 0.036506843 -8.726521e-05 0.02445947 -0.037786856 0.03455207 0.024887025 0.0048779403 0.036544304 0.03667943 -0.03356099 0.036662366 -0.014249675 0.03478799 0.036611438 -0.014603626 0.036567073 -0.0140978135 -0.037766017 0.036360424 -0.03741558 -0.014360298 -0.00028253158 -8.821499e-05 0.034583658 0.03665975 -0.014038375 -0.037417952 -0.037783768 0.036446735
0.1041041 0.036939904 0.0048715896 -0.00045021184 -0.038118497 0.025065534 0.036867402 0.005515352 -0.038114175 0.0051460844 0.02463213 0.03491557 -0.014538913 0.037088454 -0.033754326 -0.015071128 0.03675016 -0.033875037 0.024886448 0.036828022 -0.014789921 0.024682714 0.0368484 -8.133932e-05 0.024682796 -0.038135923 0.034865435 0.025114886 0.004927567 0.036875863 0.03702311 -0.033857584 0.037005905 -0.014369256 0.035103615 0.03695389 -0.014728143 0.03690937 -0.014215764 -0.038115207 0.036689766 -0.03775462 -0.01448223 -0.0002787033 -8.2299026e-05 0.03489655 0.03700282 -0.014156067 -0.03775701 -0.03813289 0.036778074
0.1051051 0.03727242 0.0049208286 -0.0004480397 -0.03846726 0.025292078 0.03719933 0.0055710534 -0.038462956 0.0051983646 0.024853004 0.035227813 -0.0146603305 0.03743238 -0.03405065 -0.015198625 0.037080444 -0.034172695 0.02511053 0.03716939 -0.014914766 0.02490466 0.037189707 -7.528581e-05 0.024905866 -0.03848462 0.03517839 0.025342481 0.004977245 0.037206978 0.03736653 -0.034153607 0.037349194 -0.014488489 0.035418823 0.03729608 -0.01485233 0.037251417 -0.014333369 -0.038464032 0.037018664 -0.038093187 -0.0146038355 -0.00027474374 -7.625519e-05 0.03520901 0.03734563 -0.014273423 -0.038095586 -0.038481645 0.037109
0.1061061 0.03760451 0.004970122 -0.00044573395 -0.038815647 0.025518348 0.03753084 0.0056267907 -0.038811367 0.0052506984 0.025073586 0.035539612 -0.014781407 0.03777605 -0.03434644 -0.01532578 0.037410304 -0.034469817 0.025334327 0.037510507 -0.01503928 0.02512633 0.037530757 -6.910496e-05 0.02512868 -0.038832948 0.035490938 0.025569813 0.005026972 0.037537657 0.037709698 -0.034449063 0.037692226 -0.014607376 0.035733607 0.03763801 -0.014976189 0.037593212 -0.01445063 -0.038812496 0.03734712 -0.038431276 -0.014725118 -0.00027065314 -7.0083726e-05 0.03552104 0.03768818 -0.0143904425 -0.038433686 -0.03883003 0.037439503
0.10710711 0.037936177 0.0050194697 -0.0004432947 -0.039163668 0.025744345 0.03786193 0.0056825634 -0.039159413 0.005303086 0.02529388 0.03585098 -0.014902142 0.038119458 -0.0346417 -0.015452595 0.037739735 -0.034766406 0.02555784 0.03785138 -0.015163465 0.025347719 0.03787156 -6.2797015e-05 0.025351238 -0.0391809 0.035803076 0.025796881 0.005076749 0.03786789 0.03805261 -0.034743957 0.03803501 -0.014725917 0.036047973 0.03797968 -0.015099719 0.03793475 -0.0145675475 -0.039160598 0.037675135 -0.038768888 -0.014846075 -0.0002664317 -6.3784886e-05 0.035832647 0.03803047 -0.014507128 -0.038771305 -0.03917805 0.03776959
0.10810811 0.03826742 0.005068871 -0.0004407222 -0.039511316 0.025970066 0.0381926 0.005738371 -0.039507087 0.0053555258 0.025513884 0.036161907 -0.015022537 0.0384626 -0.034936428 -0.01557907 0.038068745 -0.035062462 0.025781073 0.038192 -0.015287322 0.02556883 0.038212102 -5.636224e-05 0.02557354 -0.03952848 0.03611481 0.026023686 0.0051265755 0.038197685 0.03839527 -0.03503828 0.038377535 -0.014844111 0.03636192 0.038321096 -0.015222921 0.03827604 -0.014684121 -0.039508335 0.038002703 -0.039106023 -0.0149667105 -0.00026207964 -5.735893e-05 0.036143824 0.038372505 -0.014623478 -0.03910845 -0.0395257 0.03809926
0.10910911 0.03859824 0.0051183267 -0.0004380166 -0.03985859 0.026195515 0.038522854 0.005794214 -0.03985439 0.0054080193 0.0257336 0.036472395 -0.015142591 0.03880549 -0.03523063 -0.015705204 0.038397327 -0.03535799 0.02600402 0.038532376 -0.01541085 0.025789661 0.038552396 -4.9800892e-05 0.025795588 -0.039875686 0.03642613 0.026250226 0.005176451 0.038527038 0.03873767 -0.035332043 0.038719803 -0.01496196 0.03667545 0.038662247 -0.015345795 0.03861707 -0.014800352 -0.039855707 0.038329832 -0.039442677 -0.0150870215 -0.00025759716 -5.08061e-05 0.036454573 0.03871428 -0.014739494 -0.039445117 -0.039872978 0.03842851
0.11011011 0.038928635 0.005167836 -0.0004351781 -0.04020549 0.026420688 0.03885269 0.0058500916 -0.040201318 0.0054605654 0.025953025 0.03678245 -0.015262305 0.039148115 -0.035524298 -0.015831 0.038725488 -0.03565298 0.026226686 0.0388725 -0.015534049 0.026010215 0.038892433 -4.3113218e-05 0.026017383 -0.04022252 0.036737047 0.026476504 0.0052263765 0.038855955 0.039079815 -0.035625238 0.03906182 -0.015079465 0.03698856 0.03900314 -0.015468342 0.03895785 -0.01491624 -0.040202715 0.03865652 -0.039778855 -0.01520701 -0.00025298444 -4.412663e-05 0.036764897 0.039055787 -0.014855176 -0.039781302 -0.040219888 0.038757347
0.11111111 0.039258607 0.0052173985 -0.0004322069 -0.04055202 0.02664559 0.03918211 0.005906004 -0.040547878 0.0055131647 0.026172163 0.037092067 -0.01538168 0.039490476 -0.03581744 -0.015956456 0.039053224 -0.03594744 0.02644907 0.039212376 -0.01565692 0.02623049 0.039232217 -3.629947e-05 0.026238922 -0.040568974 0.037047558 0.02670252 0.0052763512 0.03918443 0.0394217 -0.035917867 0.039403576 -0.015196624 0.037301254 0.03934377 -0.0155905625 0.03929837 -0.015031787 -0.040549353 0.038982768 -0.04011455 -0.015326676 -0.00024824167 -3.7320777e-05 0.037074793 0.03939704 -0.014970524 -0.04011701 -0.040566426 0.03908577
0.11211211 0.039588153 0.005267015 -0.00042910312 -0.04089817 0.026870219 0.039511114 0.0059619513 -0.04089406 0.005565816 0.026391014 0.03740125 -0.015500716 0.039832573 -0.03611005 -0.016081573 0.039380535 -0.03624137 0.026671171 0.039552003 -0.015779465 0.026450489 0.039571747 -2.9359886e-05 0.026460206 -0.04091505 0.037357662 0.026928274 0.005326375 0.039512463 0.039763328 -0.036209933 0.039745077 -0.015313441 0.03761353 0.039684143 -0.015712455 0.03963864 -0.015146992 -0.04089563 0.039308574 -0.040449776 -0.01544602 -0.00024336907 -3.0388772e-05 0.037384264 0.03973803 -0.01508554 -0.04045224 -0.04091259 0.039413773
0.11311311 0.03991728 0.005316685 -0.00042586692 -0.041243948 0.027094577 0.0398397 0.0060179336 -0.041239873 0.00561852 0.026609577 0.037709996 -0.015619413 0.04017441 -0.036402136 -0.016206352 0.039707426 -0.036534768 0.026892994 0.039891377 -0.015901683 0.02667021 0.039911024 -2.229472e-05 0.026681239 -0.041260753 0.03766736 0.027153766 0.005376448 0.039840057 0.0401047 -0.036501434 0.040086325 -0.015429913 0.037925392 0.04002425 -0.015834022 0.03997865 -0.015261857 -0.041241534 0.03963394 -0.04078452 -0.015565043 -0.00023836679 -2.3330851e-05 0.03769331 0.040078755 -0.015200222 -0.04078699 -0.041258387 0.03974136
0.11411411 0.040245984 0.0053664087 -0.0004224985 -0.041589346 0.02731866 0.040167872 0.0060739503 -0.041585304 0.0056712762 0.026827853 0.03801831 -0.015737772 0.040515985 -0.036693692 -0.016330792 0.04003389 -0.03682764 0.027114533 0.0402305 -0.016023573 0.026889656 0.040250048 -1.5104205e-05 0.026902016 -0.041606076 0.037976652 0.027378995 0.00542657 0.040167216 0.040445812 -0.036792368 0.040427312 -0.015546043 0.038236838 0.040364098 -0.015955262 0.040318407 -0.015376381 -0.04158707 0.03995887 -0.041118782 -0.015683746 -0.000233235 -1.6147247e-05 0.038001932 0.04041922 -0.0153145725 -0.041121263 -0.041603807 0.040068533
0.11511511 0.040574268 0.005416185 -0.000418998 -0.041934367 0.027542474 0.04049563 0.0061300015 -0.041930363 0.0057240846 0.027045842 0.038326185 -0.015855793 0.040857293 -0.036984723 -0.016454894 0.04035994 -0.037119977 0.027335793 0.040569376 -0.016145136 0.027108824 0.04058881 -7.788581e-06 0.02712254 -0.04195102 0.038285542 0.027603963 0.00547674 0.040493935 0.040786665 -0.03708274 0.040768042 -0.01566183 0.038547866 0.04070368 -0.016076177 0.040657904 -0.0154905645 -0.04193224 0.040283356 -0.041452568 -0.015802126 -0.0002279739 -8.838188e-06 0.038310133 0.040759422 -0.0154285915 -0.041455053 -0.041948855 0.040395293
0.116116114 0.040902127 0.005466015 -0.00041536553 -0.042279013 0.027766017 0.04082297 0.0061860876 -0.04227504 0.0057769446 0.027263544 0.03863363 -0.015973479 0.04119834 -0.037275225 -0.01657866 0.040685564 -0.03741179 0.027556773 0.040907998 -0.016266374 0.027327716 0.040927324 -3.4808008e-07 0.027342813 -0.042295583 0.038594026 0.027828671 0.00552696 0.040820215 0.041127257 -0.037372548 0.04110851 -0.015777275 0.038858484 0.041043002 -0.016196767 0.040997148 -0.01560441 -0.042277038 0.040607404 -0.041785877 -0.015920186 -0.00022258365 -1.4039019e-06 0.03861791 0.041099362 -0.015542279 -0.041788366 -0.042293526 0.040721636
0.117117114 0.041229565 0.0055158986 -0.00041160127 -0.042623278 0.027989287 0.0411499 0.0062422077 -0.042619348 0.0058298567 0.027480962 0.03894064 -0.016090825 0.04153912 -0.0375652 -0.016702088 0.041010767 -0.03770307 0.027777474 0.04124637 -0.016387288 0.027546333 0.041265577 7.2170656e-06 0.027562832 -0.04263977 0.038902104 0.028053118 0.005577228 0.04114606 0.04146759 -0.037661795 0.041448724 -0.015892379 0.039168686 0.041382063 -0.01631703 0.041336134 -0.015717916 -0.042621467 0.040931012 -0.042118706 -0.016037928 -0.00021706441 6.155388e-06 0.03892526 0.041439038 -0.015655635 -0.0421212 -0.042637825 0.04104757
0.118118115 0.04155658 0.0055658347 -0.00040770535 -0.04296716 0.028212288 0.04147641 0.0062983627 -0.04296327 0.00588282 0.027698092 0.03924722 -0.016207837 0.041879635 -0.03785465 -0.016825179 0.04133555 -0.037993826 0.027997896 0.041584488 -0.016507873 0.027764674 0.041603576 1.4906627e-05 0.027782599 -0.042983573 0.039209783 0.028277304 0.0056275446 0.041471463 0.04180766 -0.03795048 0.041788675 -0.016007142 0.03947847 0.04172086 -0.01643697 0.04167486 -0.015831085 -0.042965524 0.041254185 -0.042451058 -0.01615535 -0.00021141637 1.3839461e-05 0.03923219 0.041778453 -0.015768662 -0.042453554 -0.042981744 0.041373085
0.11911912 0.04188318 0.005615824 -0.00040367784 -0.043310665 0.028435018 0.04180251 0.0063545518 -0.043306813 0.0059358347 0.02791494 0.039553363 -0.01632451 0.042219885 -0.038143575 -0.016947933 0.04165991 -0.038284052 0.028218038 0.041922353 -0.016628135 0.027982742 0.04194132 2.2720382e-05 0.028002115 -0.043326993 0.039517056 0.028501231 0.0056779096 0.04179643 0.04214747 -0.0382386 0.04212837 -0.016121563 0.039787844 0.04205939 -0.016556585 0.04201333 -0.015943915 -0.04330921 0.04157692 -0.04278293 -0.016272452 -0.00020563965 2.16481e-05 0.039538696 0.042117603 -0.015881358 -0.04278543 -0.04332529 0.041698188
0.12012012 0.04220936 0.005665866 -0.00039951893 -0.043653786 0.02865748 0.042128198 0.006410775 -0.04364998 0.005988901 0.0281315 0.03985908 -0.016440848 0.04255987 -0.038431976 -0.01707035 0.04198385 -0.038573753 0.028437901 0.042259965 -0.016748073 0.028200535 0.0422788 3.0658106e-05 0.028221378 -0.043670032 0.039823927 0.028724898 0.005728323 0.042120963 0.042487018 -0.03852616 0.0424678 -0.016235644 0.040096804 0.042397663 -0.016675875 0.04235154 -0.016056407 -0.043652523 0.041899215 -0.04311432 -0.016389234 -0.00019973441 2.958109e-05 0.039844785 0.042456485 -0.015993726 -0.043116823 -0.04366846 0.04202288
0.12112112 0.04253512 0.0057159616 -0.00039522868 -0.043996524 0.02887967 0.04245347 0.006467032 -0.04399276 0.006042018 0.028347777 0.04016436 -0.016556852 0.042899586 -0.038719848 -0.01719243 0.042307373 -0.03886293 0.028657487 0.042597324 -0.016867684 0.028418053 0.04261603 3.871958e-05 0.02844039 -0.04401269 0.040130395 0.028948303 0.005778785 0.04244506 0.042826306 -0.03881316 0.04280697 -0.016349386 0.04040535 0.04273567 -0.016794842 0.04268949 -0.016168565 -0.043995466 0.042221077 -0.043445233 -0.0165057 -0.00019370082 3.7638216e-05 0.04015045 0.042795107 -0.016105764 -0.043447737 -0.04401125 0.04234716
0.122122124 0.042860456 0.0057661096 -0.00039080725 -0.044338882 0.029101592 0.04277833 0.0065233232 -0.04433516 0.0060951863 0.02856377 0.040469214 -0.01667252 0.043239035 -0.039007198 -0.017314177 0.042630475 -0.039151575 0.028876795 0.04293443 -0.016986974 0.028635297 0.042953 4.6904588e-05 0.028659152 -0.044354964 0.04043646 0.029171452 0.0058292947 0.042768724 0.04316533 -0.039099596 0.04314588 -0.016462788 0.04071349 0.043073412 -0.016913485 0.043027185 -0.016280385 -0.044338033 0.042542502 -0.043775663 -0.016621847 -0.000187539 4.5819277e-05 0.040455695 0.04313346 -0.016217474 -0.04377817 -0.04435366 0.042671025
0.123123124 0.04318538 0.00581631 -0.00038625512 -0.044680852 0.029323244 0.04310278 0.0065796482 -0.04467718 0.006148406 0.028779477 0.040773634 -0.016787853 0.04357822 -0.039294027 -0.017435586 0.042953156 -0.039439697 0.029095825 0.04327128 -0.017105937 0.028852267 0.04328971 5.5212913e-05 0.02887766 -0.044696853 0.04074213 0.02939434 0.005879853 0.04309195 0.04350409 -0.03938548 0.043484528 -0.01657585 0.041021213 0.043410886 -0.017031804 0.043364618 -0.016391868 -0.044680223 0.042863492 -0.04410562 -0.016737675 -0.00018124911 5.412406e-05 0.04076052 0.04347155 -0.016328854 -0.044108123 -0.044695694 0.04299448
0.124124125 0.043509882 0.005866564 -0.00038157267 -0.04502244 0.029544627 0.043426815 0.0066360068 -0.045018815 0.0062016756 0.028994903 0.04107763 -0.016902851 0.04391713 -0.03958033 -0.017556662 0.043275423 -0.039727293 0.029314578 0.04360788 -0.017224578 0.029068965 0.043626163 6.364435e-05 0.029095922 -0.045038354 0.041047394 0.029616969 0.005930459 0.04341474 0.043842588 -0.0396708 0.043822914 -0.016688576 0.041328527 0.0437481 -0.017149802 0.04370179 -0.016503017 -0.04502204 0.043184046 -0.04443509 -0.016853187 -0.00017483128 6.255236e-05 0.041064925 0.043809373 -0.01643991 -0.044437595 -0.045037348 0.043317527
0.12512513 0.043833967 0.00591687 -0.00037676014 -0.045363642 0.029765744 0.043750443 0.0066923993 -0.045360066 0.0062549957 0.029210046 0.04138119 -0.017017515 0.04425578 -0.03986611 -0.017677402 0.043597266 -0.040014368 0.029533055 0.043944217 -0.017342895 0.02928539 0.043962356 7.2198694e-05 0.029313931 -0.04537947 0.041352257 0.02983934 0.0059811138 0.0437371 0.04418082 -0.03995556 0.044161037 -0.016800962 0.04163543 0.04408505 -0.017267477 0.044038706 -0.016613832 -0.045363482 0.043504164 -0.044764083 -0.016968383 -0.00016828565 7.110399e-05 0.041368913 0.04414693 -0.016550636 -0.044766586 -0.045378618 0.04364016
0.12612613 0.04415763 0.005967229 -0.00037181785 -0.045704458 0.02998659 0.044073656 0.0067488253 -0.04570093 0.006308367 0.029424904 0.04168433 -0.017131846 0.044594154 -0.040151365 -0.017797811 0.043918695 -0.040300913 0.029751254 0.044280306 -0.017460888 0.029501542 0.04429829 8.087573e-05 0.029531691 -0.0457202 0.04165672 0.030061452 0.006031816 0.04405902 0.044518787 -0.040239763 0.044498898 -0.01691301 0.041941922 0.04442173 -0.01738483 0.04437536 -0.01672431 -0.045704547 0.043823846 -0.045092598 -0.01708326 -0.00016161233 7.9778736e-05 0.041672483 0.04448422 -0.016661037 -0.045095097 -0.04571951 0.04396238
0.12712713 0.044480883 0.0060176407 -0.00036674604 -0.046044886 0.03020717 0.04439646 0.0068052844 -0.04604141 0.006361788 0.02963948 0.041987035 -0.017245846 0.04493226 -0.0404361 -0.017917885 0.044239707 -0.040586937 0.029969178 0.044616137 -0.01757856 0.029717423 0.04463397 8.967527e-05 0.029749202 -0.046060544 0.041960787 0.030283308 0.0060825665 0.04438051 0.044856492 -0.04052341 0.04483649 -0.017024722 0.042248007 0.044758145 -0.017501865 0.04471175 -0.016834456 -0.046045236 0.044143096 -0.04542063 -0.017197821 -0.00015481145 8.857642e-05 0.041975632 0.044821244 -0.016771112 -0.045423128 -0.04606002 0.0442842
0.12812813 0.044803716 0.006068104 -0.00036154498 -0.046384927 0.030427482 0.044718854 0.006861777 -0.046381503 0.0064152596 0.029853776 0.042289317 -0.017359514 0.0452701 -0.040720314 -0.018037627 0.0445603 -0.04087244 0.030186826 0.04495171 -0.017695911 0.029933032 0.044969387 9.8597106e-05 0.029966462 -0.046400495 0.042264454 0.030504905 0.0061333645 0.044701565 0.04519393 -0.0408065 0.045173824 -0.017136095 0.04255368 0.045094296 -0.017618578 0.045047883 -0.01694427 -0.04638555 0.04446191 -0.045748185 -0.017312067 -0.00014788315 9.7496835e-05 0.042278368 0.045158003 -0.01688086 -0.045750678 -0.04640015 0.0446056
0.12912913 0.045126133 0.0061186193 -0.00035621494 -0.04672458 0.030647527 0.045040835 0.0069183027 -0.04672121 0.006468781 0.03006779 0.04259117 -0.017472848 0.045607667 -0.041004006 -0.018157037 0.044880476 -0.041157417 0.030404199 0.045287028 -0.01781294 0.030148368 0.045304544 0.00010764104 0.030183474 -0.046740063 0.042567722 0.030726245 0.0061842105 0.04502219 0.0455311 -0.04108903 0.04551089 -0.017247133 0.042858943 0.04543018 -0.01773497 0.04538375 -0.01705375 -0.04672548 0.04478029 -0.046075255 -0.017425997 -0.00014082776 0.0001065398 0.042580683 0.045494493 -0.016990284 -0.046077743 -0.04673989 0.044926595
0.13013013 0.045448136 0.006169187 -0.00035075616 -0.047063842 0.030867307 0.04536241 0.006974862 -0.047060527 0.006522352 0.030281523 0.042892594 -0.017585853 0.045944963 -0.041287173 -0.018276116 0.045200236 -0.041441873 0.030621298 0.045622088 -0.017929649 0.030363433 0.04563944 0.00011680689 0.030400237 -0.04707924 0.042870592 0.030947326 0.006235104 0.045342382 0.04586801 -0.041371007 0.045847695 -0.017357836 0.0431638 0.0457658 -0.017851045 0.04571936 -0.017162897 -0.047065035 0.04509824 -0.046401847 -0.017539611 -0.0001336456 0.00011570514 0.042882584 0.04583071 -0.017099382 -0.04640433 -0.04707925 0.045247182
0.13113113 0.04576972 0.0062198057 -0.00034516893 -0.047402713 0.031086817 0.045683574 0.007031454 -0.047399458 0.0065759732 0.030494975 0.043193597 -0.017698526 0.046281986 -0.04156982 -0.018394863 0.04551958 -0.041725803 0.03083812 0.04595689 -0.018046036 0.03057823 0.045974076 0.00012609446 0.030616751 -0.047418024 0.043173064 0.031168152 0.0062860446 0.04566214 0.04620465 -0.04165243 0.046184234 -0.017468203 0.043468244 0.04610115 -0.0179668 0.046054706 -0.017271712 -0.047404207 0.04541576 -0.04672796 -0.01765291 -0.00012633692 0.00012499266 0.043184064 0.046166666 -0.017208157 -0.046730433 -0.04741823 0.04556736
0.13213213 0.04609089 0.0062704757 -0.00033945346 -0.047741197 0.031306062 0.046004333 0.007088078 -0.047737997 0.006629644 0.030708147 0.043494172 -0.01781087 0.04661874 -0.04185195 -0.01851328 0.04583851 -0.042009216 0.031054668 0.046291437 -0.018162105 0.030792754 0.046308454 0.00013550356 0.030833017 -0.04775642 0.04347514 0.03138872 0.0063370327 0.045981467 0.046541024 -0.041933294 0.04652051 -0.017578235 0.043772284 0.046436235 -0.018082235 0.04638979 -0.017380197 -0.047743004 0.045732845 -0.04705359 -0.017765896 -0.000118901975 0.00013440217 0.043485135 0.04650235 -0.017316608 -0.047056053 -0.04775682 0.045887128
0.13313313 0.046411645 0.0063211974 -0.00033361002 -0.048079286 0.031525042 0.046324678 0.0071447357 -0.048076145 0.006683364 0.030921038 0.043794323 -0.017922886 0.04695522 -0.04213356 -0.018631367 0.04615702 -0.042292107 0.031270944 0.046625726 -0.018277854 0.031007007 0.046642568 0.000145034 0.031049035 -0.04809442 0.04377682 0.031609032 0.0063880677 0.046300363 0.046877127 -0.042213604 0.046856515 -0.017687935 0.044075917 0.046771053 -0.018197352 0.04672461 -0.01748835 -0.048081417 0.046049494 -0.047378737 -0.017878566 -0.000111340996 0.00014393352 0.043785788 0.04683777 -0.017424736 -0.047381192 -0.048095025 0.04620649
0.13413413 0.046731986 0.0063719703 -0.00032763887 -0.048416983 0.031743757 0.046644617 0.0072014253 -0.048413903 0.006737134 0.03113365 0.04409405 -0.01803457 0.047291428 -0.042414647 -0.018749123 0.04647512 -0.042574473 0.031486943 0.046959758 -0.018393284 0.031220991 0.04697642 0.00015468562 0.031264808 -0.04843203 0.044078104 0.03182909 0.00643915 0.046618827 0.047212966 -0.04249336 0.047192253 -0.0177973 0.044379145 0.047105603 -0.018312152 0.047059167 -0.017596172 -0.04841945 0.046365716 -0.047703404 -0.017990923 -0.00010365422 0.00015358652 0.044086024 0.047172915 -0.017532542 -0.04770585 -0.048432846 0.046525445
0.13513513 0.047051914 0.006422794 -0.00032154022 -0.048754286 0.031962205 0.04696415 0.0072581475 -0.04875127 0.0067909528 0.031345982 0.04439335 -0.018145928 0.047627363 -0.042695213 -0.018866552 0.046792805 -0.04285632 0.03170267 0.04729353 -0.018508397 0.031434707 0.047310013 0.00016445824 0.03148033 -0.04876925 0.044378992 0.03204889 0.006490278 0.046936862 0.047548536 -0.04277256 0.047527727 -0.017906334 0.044681963 0.047439884 -0.018426634 0.04739346 -0.017703664 -0.0487571 0.04668151 -0.04802759 -0.018102966 -9.584189e-05 0.00016336101 0.044385847 0.047507793 -0.017640024 -0.048030026 -0.04877028 0.04684399
0.13613613 0.047371425 0.0064736684 -0.00031531436 -0.049091198 0.032180388 0.047283273 0.0073149023 -0.049088243 0.0068448214 0.031558037 0.044692226 -0.018256957 0.047963023 -0.04297526 -0.018983651 0.047110073 -0.04313765 0.031918123 0.04762704 -0.01862319 0.03164815 0.047643345 0.00017435166 0.031695608 -0.049106073 0.044679485 0.03226843 0.0065414533 0.047254466 0.047883835 -0.04305121 0.047862932 -0.018015034 0.044984374 0.0477739 -0.0185408 0.04772749 -0.017810827 -0.049094364 0.046996865 -0.048351295 -0.018214695 -8.7904235e-05 0.0001732568 0.044685256 0.047842402 -0.017747186 -0.04835372 -0.049107324 0.047162134
0.13713713 0.047690526 0.0065245936 -0.00030896152 -0.049427714 0.032398306 0.04760199 0.0073716887 -0.049424823 0.0068987384 0.031769812 0.04499068 -0.018367657 0.04829841 -0.043254793 -0.019100422 0.04742693 -0.04341846 0.032133307 0.047960293 -0.018737666 0.031861328 0.047976412 0.00018436574 0.031910636 -0.049442504 0.044979583 0.03248772 0.0065926746 0.04757164 0.04821887 -0.043329302 0.04819787 -0.018123403 0.045286383 0.048107646 -0.018654648 0.04806126 -0.017917661 -0.04943125 0.047311794 -0.048674516 -0.018326113 -7.9841484e-05 0.00018327376 0.044984255 0.048176743 -0.017854027 -0.04867693 -0.049443983 0.047479868
0.13813815 0.048009213 0.0065755695 -0.0003024819 -0.049763836 0.03261596 0.0479203 0.007428508 -0.04976101 0.0069527044 0.03198131 0.045288716 -0.018478032 0.048633523 -0.043533806 -0.019216865 0.047743373 -0.043698747 0.032348216 0.04829329 -0.018851824 0.032074235 0.04830922 0.00019450029 0.032125417 -0.04977854 0.045279287 0.032706756 0.0066439426 0.047888383 0.04855363 -0.043606848 0.048532538 -0.01823144 0.045587983 0.048441127 -0.018768182 0.048394762 -0.018024165 -0.049767748 0.047626294 -0.04899726 -0.01843722 -7.165388e-05 0.00019341169 0.045282837 0.04851081 -0.017960547 -0.04899966 -0.04978025 0.0477972
0.13913915 0.048327487 0.0066265957 -0.00029587577 -0.05009956 0.03283335 0.048238203 0.007485358 -0.050096802 0.0070067197 0.032192532 0.045586325 -0.01858808 0.048968364 -0.043812297 -0.01933298 0.048059404 -0.043978516 0.032562852 0.048626024 -0.018965667 0.032286875 0.048641764 0.00020475514 0.032339953 -0.050114177 0.045578595 0.032925535 0.0066952566 0.048204698 0.04888812 -0.043883838 0.04886694 -0.018339148 0.04588918 0.048774336 -0.0188814 0.048728 -0.018130342 -0.050103866 0.047940366 -0.04931952 -0.018548014 -6.3341635e-05 0.00020367047 0.045581006 0.04884461 -0.018066747 -0.04932191 -0.05011613 0.048114125
0.14014015 0.048645347 0.0066776723 -0.00028914333 -0.050434887 0.033050474 0.048555702 0.0075422404 -0.050432198 0.0070607834 0.032403473 0.045883514 -0.018697802 0.04930293 -0.044090275 -0.019448768 0.048375018 -0.044257767 0.032777216 0.048958495 -0.019079192 0.03249925 0.04897404 0.00021513015 0.032554243 -0.050449423 0.045877513 0.03314406 0.006746616 0.048520587 0.049222346 -0.044160273 0.04920107 -0.018446524 0.046189975 0.049107276 -0.0189943 0.049060974 -0.01823619 -0.050439592 0.048254006 -0.0496413 -0.018658498 -5.4904984e-05 0.0002140499 0.045878764 0.049178135 -0.018172627 -0.049643673 -0.05045162 0.048430644
0.14114115 0.048962798 0.0067287986 -0.00028228486 -0.050769817 0.033267334 0.048872795 0.0075991545 -0.0507672 0.0071148956 0.03261414 0.04618028 -0.018807197 0.049637213 -0.04436773 -0.01956423 0.048690226 -0.0445365 0.03299131 0.04929071 -0.019192401 0.032711353 0.04930606 0.00022562502 0.032768287 -0.05078427 0.046176035 0.03336233 0.006798022 0.048836045 0.049556296 -0.04443616 0.04953493 -0.01855357 0.04649036 0.049439948 -0.019106887 0.04939368 -0.01834171 -0.05077494 0.048567217 -0.049962595 -0.01876867 -4.6344147e-05 0.00022454979 0.046176113 0.04951139 -0.018278187 -0.049964957 -0.050786722 0.048746757
0.14214215 0.049279835 0.0067799753 -0.00027530052 -0.05110435 0.033483934 0.049189482 0.0076560997 -0.0511018 0.007169056 0.03282453 0.046476625 -0.018916268 0.049971227 -0.044644672 -0.019679366 0.049005017 -0.044814713 0.03320513 0.049622662 -0.019305296 0.032923188 0.049637813 0.0002362394 0.032982085 -0.05111872 0.046474166 0.033580348 0.006849473 0.049151074 0.049889978 -0.044711497 0.04986852 -0.018660288 0.046790347 0.049772352 -0.01921916 0.049726125 -0.018446904 -0.051109895 0.04888 -0.050283413 -0.018878533 -3.765935e-05 0.00023516975 0.04647305 0.049844377 -0.01838343 -0.05028576 -0.051121432 0.04906247
0.14314315 0.04959646 0.0068312017 -0.0002681906 -0.05143848 0.03370027 0.049505763 0.007713076 -0.051436003 0.0072232657 0.03303464 0.046772555 -0.019025015 0.05030496 -0.0449211 -0.019794175 0.049319398 -0.04509241 0.03341868 0.049954355 -0.019417875 0.03313476 0.049969304 0.00024697304 0.03319564 -0.051452775 0.046771906 0.03379811 0.00690097 0.049465675 0.050223384 -0.04498628 0.05020184 -0.018766677 0.047089927 0.050104484 -0.019331118 0.0500583 -0.018551772 -0.051444467 0.049192354 -0.050603747 -0.018988086 -2.8850804e-05 0.00024590953 0.046769574 0.05017709 -0.018488353 -0.05060608 -0.051455755 0.04937778
0.14414415 0.049912676 0.006882478 -0.00026095528 -0.051772214 0.03391634 0.04982164 0.007770084 -0.05176981 0.007277523 0.03324448 0.04706806 -0.019133437 0.05063842 -0.04519701 -0.019908661 0.04963337 -0.04536959 0.03363196 0.050285786 -0.01953014 0.03334606 0.05030053 0.00025782565 0.033408947 -0.05178643 0.047069255 0.03401562 0.006952512 0.04977985 0.050556522 -0.045260515 0.05053489 -0.018872738 0.047389105 0.050436348 -0.019442761 0.050390214 -0.018656313 -0.05177865 0.049504284 -0.0509236 -0.019097328 -1.9918729e-05 0.00025676886 0.047065686 0.05050953 -0.018592961 -0.050925918 -0.051789682 0.049692683
0.14514515 0.05022848 0.0069338037 -0.00025359477 -0.052105546 0.03413215 0.050137114 0.007827123 -0.052103218 0.0073318286 0.033454042 0.047363147 -0.019241536 0.0509716 -0.045472406 -0.02002282 0.04994693 -0.045646254 0.03384497 0.050616954 -0.01964209 0.0335571 0.050631493 0.00026879698 0.033622008 -0.052119687 0.047366213 0.034232873 0.0070040994 0.0500936 0.050889384 -0.0455342 0.05086767 -0.018978471 0.047687884 0.050767943 -0.019554093 0.050721858 -0.018760528 -0.052112445 0.049815785 -0.051242974 -0.019206263 -1.08633385e-05 0.0002677475 0.047361393 0.050841697 -0.01869725 -0.051245272 -0.05212322 0.050007187
0.14614615 0.050543875 0.006985179 -0.0002461093 -0.05243848 0.034347698 0.05045218 0.007884192 -0.052436225 0.0073861824 0.03366333 0.047657814 -0.01934931 0.051304504 -0.045747288 -0.020136656 0.05026008 -0.045922402 0.03405771 0.050947864 -0.019753726 0.03376787 0.05096219 0.00027988676 0.033834826 -0.052452542 0.047662776 0.03444988 0.007055732 0.050406918 0.051221974 -0.045807336 0.051200174 -0.019083876 0.047986258 0.051099267 -0.01966511 0.051053237 -0.01886442 -0.05244585 0.050126858 -0.051561866 -0.019314889 -1.6848451e-06 0.00027884517 0.047656685 0.051173594 -0.018801223 -0.051564146 -0.05245636 0.050321285
0.14714715 0.05085886 0.0070366035 -0.00023849908 -0.05277101 0.034562983 0.050766848 0.007941292 -0.05276883 0.0074405842 0.03387234 0.047952063 -0.019456763 0.051637128 -0.046021655 -0.020250168 0.05057282 -0.046198033 0.034270182 0.051278505 -0.019865049 0.033978377 0.051292624 0.00029109477 0.034047402 -0.052785 0.047958955 0.03466663 0.007107409 0.050719813 0.051554292 -0.046079922 0.051532406 -0.019188955 0.048284233 0.05143032 -0.019775815 0.05138435 -0.018967984 -0.05277887 0.050437506 -0.051880274 -0.019423207 7.616543e-06 0.00029006164 0.04795157 0.05150522 -0.01890488 -0.05188254 -0.05278911 0.050634984
0.14814815 0.051173434 0.0070880773 -0.00023076433 -0.053103134 0.03477801 0.05108111 0.007998423 -0.053101037 0.0074950336 0.03408108 0.048245896 -0.019563891 0.051969476 -0.04629551 -0.020363355 0.05088515 -0.046473145 0.034482382 0.05160889 -0.019976059 0.034188617 0.051622797 0.00030242073 0.034259733 -0.05311706 0.04825474 0.03488313 0.0071591316 0.05103228 0.051886335 -0.04635196 0.051864367 -0.019293709 0.04858181 0.051761102 -0.019886209 0.05171519 -0.019071225 -0.053111497 0.050747726 -0.052198205 -0.019531218 1.7040618e-05 0.00030139665 0.04824605 0.05183657 -0.019008221 -0.052200448 -0.05312147 0.05094828
0.14914915 0.0514876 0.0071396003 -0.00022290525 -0.05343486 0.034992773 0.05139497 0.008055584 -0.05343284 0.0075495313 0.034289543 0.048539307 -0.019670699 0.052301545 -0.04656885 -0.02047622 0.05119707 -0.046747744 0.034694314 0.05193901 -0.020086756 0.03439859 0.0519527 0.00031386435 0.034471817 -0.053448714 0.048550136 0.035099376 0.0072108987 0.05134432 0.052218106 -0.046623453 0.052196056 -0.019398136 0.048878983 0.05209161 -0.019996291 0.052045766 -0.019174142 -0.053443734 0.05105752 -0.052515652 -0.01963892 2.6587175e-05 0.00031284997 0.048540115 0.052167647 -0.019111246 -0.052517876 -0.053453434 0.051261175
0.15015015 0.051801357 0.007191172 -0.00021492204 -0.05376618 0.035207275 0.051708426 0.008112775 -0.053764243 0.007604076 0.03449773 0.048832305 -0.019777186 0.052633334 -0.046841677 -0.020588761 0.051508583 -0.04702183 0.034905978 0.052268866 -0.02019714 0.0346083 0.052282337 0.00032542544 0.03468366 -0.05377997 0.048845146 0.035315372 0.0072627105 0.051655937 0.0525496 -0.046894394 0.05252747 -0.019502237 0.049175754 0.05242185 -0.02010606 0.052376077 -0.019276734 -0.05377558 0.05136689 -0.05283262 -0.019746317 3.625601e-05 0.00032442133 0.048833776 0.052498452 -0.019213956 -0.052834824 -0.053785 0.051573668
0.15115115 0.052114703 0.0072427923 -0.0002068149 -0.054097094 0.035421517 0.052021485 0.0081699975 -0.05409524 0.007658669 0.03470565 0.049124885 -0.019883351 0.052964844 -0.047113992 -0.02070098 0.05181969 -0.0472954 0.035117373 0.052598458 -0.020307211 0.034817748 0.052611712 0.0003371037 0.034895256 -0.05411082 0.049139764 0.035531115 0.0073145665 0.05196713 0.05288082 -0.047164787 0.05285861 -0.019606015 0.04947213 0.052751817 -0.020215519 0.052706115 -0.019379005 -0.05410703 0.051675837 -0.053149104 -0.019853408 4.6046927e-05 0.00033611048 0.04912703 0.052828982 -0.019316351 -0.053151287 -0.054116175 0.05188576
0.15215215 0.052427646 0.0072944616 -0.00019858404 -0.054427605 0.035635497 0.052334137 0.00822725 -0.054425832 0.007713309 0.03491329 0.049417045 -0.019989194 0.053296074 -0.047385797 -0.020812877 0.052130383 -0.04756845 0.0353285 0.05292779 -0.020416973 0.03502693 0.05294082 0.00034889893 0.035106614 -0.054441273 0.049433995 0.035746608 0.0073664673 0.052277897 0.053211764 -0.047434635 0.053189475 -0.019709468 0.049768105 0.053081512 -0.020324668 0.053035885 -0.019480951 -0.05443809 0.05198436 -0.053465106 -0.019960191 5.595972e-05 0.0003479172 0.04941988 0.053159237 -0.019418433 -0.05346727 -0.054446954 0.052197456
0.15315315 0.052740175 0.00734618 -0.00019022964 -0.054757707 0.03584922 0.05264639 0.008284532 -0.05475602 0.0077679963 0.035120662 0.049708795 -0.020094719 0.053627025 -0.047657087 -0.020924453 0.052440673 -0.047840994 0.035539363 0.053256854 -0.020526422 0.03523585 0.053269662 0.00036081087 0.035317726 -0.05477132 0.04972784 0.035961848 0.007418412 0.05258824 0.05354243 -0.047703937 0.053520065 -0.019812597 0.050063685 0.053410936 -0.020433504 0.053365387 -0.019582577 -0.05476876 0.052292455 -0.05378063 -0.02006667 6.59942e-05 0.00035984121 0.04971232 0.05348922 -0.019520199 -0.05378277 -0.054777335 0.05250875
0.15415415 0.0530523 0.007397946 -0.0001817519 -0.055087406 0.036062684 0.052958246 0.008341845 -0.055085804 0.0078227315 0.035327762 0.050000124 -0.020199923 0.053957693 -0.04792787 -0.021035705 0.052750554 -0.04811302 0.035749953 0.053585656 -0.020635562 0.035444506 0.053598236 0.00037283925 0.035528596 -0.055100963 0.050021295 0.036176838 0.0074704005 0.052898157 0.053872824 -0.04797269 0.05385038 -0.019915402 0.05035886 0.053740088 -0.020542033 0.05369462 -0.019683879 -0.055099037 0.052600127 -0.05409567 -0.020172842 7.615017e-05 0.00037188234 0.050004356 0.053818926 -0.019621653 -0.054097787 -0.05510732 0.052819647
0.15515515 0.053364016 0.0074497606 -0.000173151 -0.055416696 0.036275886 0.053269695 0.0083991885 -0.05541518 0.007877513 0.035534587 0.050291043 -0.020304808 0.05428808 -0.04819814 -0.021146638 0.05306003 -0.048384532 0.03596028 0.053914193 -0.020744389 0.0356529 0.053926546 0.00038498384 0.035739224 -0.055430204 0.050314363 0.03639158 0.007522433 0.05320765 0.05420294 -0.048240896 0.05418042 -0.020017885 0.050653644 0.054068968 -0.020650249 0.054023582 -0.019784862 -0.05542892 0.052907374 -0.05441023 -0.020278709 8.642745e-05 0.0003840403 0.050295983 0.054148357 -0.019722793 -0.05441232 -0.05543691 0.053130142
0.15615615 0.053675327 0.0075016236 -0.00016442714 -0.055745576 0.036488827 0.05358075 0.008456561 -0.05574415 0.007932343 0.035741143 0.050581545 -0.020409374 0.05461819 -0.048467904 -0.02125725 0.053369097 -0.048655536 0.036170337 0.054242466 -0.020852907 0.035861026 0.054254588 0.0003972444 0.03594961 -0.05575904 0.050607048 0.03660607 0.00757451 0.053516723 0.054532778 -0.04850856 0.054510184 -0.020120045 0.05094803 0.054397576 -0.020758158 0.054352276 -0.019885523 -0.055758405 0.0532142 -0.05472431 -0.020384273 9.6825825e-05 0.00039631486 0.050587207 0.054477517 -0.01982362 -0.054726373 -0.055766102 0.05344024
0.15715715 0.05398623 0.0075535346 -0.0001555805 -0.05607405 0.03670151 0.0538914 0.008513964 -0.056072712 0.007987218 0.035947427 0.05087163 -0.02051362 0.054948017 -0.048737153 -0.02136754 0.05367776 -0.048926026 0.03638013 0.05457047 -0.020961115 0.036068894 0.054582365 0.00040962073 0.036159754 -0.056087468 0.050899345 0.03682031 0.0076266304 0.05382537 0.05486234 -0.048775677 0.054839674 -0.020221882 0.05124202 0.054725908 -0.020865757 0.0546807 -0.019985864 -0.056087498 0.0535206 -0.05503791 -0.020489533 0.000107345135 0.00040870582 0.05087803 0.054806396 -0.019924134 -0.055039946 -0.056094892 0.053749938
0.15815815 0.05429673 0.0076054935 -0.00014661127 -0.056402113 0.03691394 0.05420166 0.008571396 -0.056400865 0.008042141 0.03615344 0.051161304 -0.02061755 0.05527756 -0.0490059 -0.021477513 0.05398602 -0.049196005 0.03658966 0.054898214 -0.021069014 0.0362765 0.054909874 0.00042211256 0.036369655 -0.05641549 0.051191255 0.0370343 0.007678794 0.054133594 0.05519162 -0.049042247 0.055168882 -0.0203234 0.05153561 0.055053964 -0.020973047 0.055008855 -0.020085886 -0.056416195 0.05382658 -0.055351023 -0.020594489 0.00011798518 0.0004212129 0.051168445 0.055135004 -0.020024337 -0.055353034 -0.056423288 0.054059237
0.15915915 0.05460682 0.0076575004 -0.00013751962 -0.05672977 0.03712611 0.054511514 0.008628857 -0.056728613 0.00809711 0.03635918 0.051450565 -0.020721162 0.05560682 -0.04927413 -0.021587165 0.05429387 -0.049465474 0.03679892 0.05522569 -0.021176605 0.036483843 0.055237114 0.00043471964 0.036579315 -0.056743108 0.05148278 0.03724804 0.007731002 0.054441396 0.055520628 -0.049308278 0.055497818 -0.020424593 0.05182881 0.055381753 -0.02108003 0.055336736 -0.02018559 -0.0567445 0.054132137 -0.055663656 -0.02069914 0.00012874579 0.00043383593 0.05145846 0.055463333 -0.020124229 -0.055665642 -0.056751285 0.05436814
0.16016015 0.054916505 0.0077095553 -0.00012830572 -0.057057016 0.03733802 0.05482097 0.008686349 -0.05705595 0.008152125 0.036564652 0.051739413 -0.020824455 0.0559358 -0.04954186 -0.021696497 0.05460132 -0.049734432 0.037007917 0.055552896 -0.021283885 0.036690924 0.055564087 0.00044744177 0.036788736 -0.05707032 0.051773924 0.037461534 0.0077832523 0.054748777 0.055849355 -0.04957376 0.055826474 -0.020525469 0.05212161 0.055709265 -0.021186704 0.055664346 -0.020284975 -0.057072405 0.054437272 -0.055975813 -0.02080349 0.00013962676 0.00044657462 0.05174807 0.055791385 -0.02022381 -0.05597777 -0.05707888 0.054676645
0.16116115 0.05522579 0.0077616577 -0.00011896976 -0.05738385 0.03754967 0.05513003 0.00874387 -0.057382878 0.008207187 0.036769856 0.05202785 -0.020927433 0.056264494 -0.049809076 -0.021805512 0.05490836 -0.050002877 0.03721665 0.05587984 -0.021390857 0.03689775 0.055890795 0.0004602787 0.036997914 -0.057397123 0.052064683 0.037674777 0.0078355465 0.055055737 0.056177802 -0.049838703 0.056154855 -0.020626023 0.05241402 0.056036502 -0.02129307 0.055991687 -0.020384042 -0.057399917 0.054741986 -0.056287486 -0.020907536 0.00015062794 0.0004594288 0.05203728 0.056119163 -0.020323077 -0.056289412 -0.057406075 0.054984752
0.16216215 0.055534665 0.007813808 -0.0001095119 -0.057710275 0.037761062 0.055438694 0.00880142 -0.057709396 0.008262294 0.036974788 0.052315876 -0.021030093 0.056592908 -0.050075788 -0.021914206 0.055215 -0.05027082 0.037425116 0.056206517 -0.021497522 0.03710431 0.05621723 0.00047323023 0.03720685 -0.05772352 0.052355055 0.03788777 0.007887884 0.055362277 0.05650597 -0.050103102 0.056482956 -0.020726258 0.05270603 0.056363467 -0.02139913 0.056318756 -0.020482792 -0.05772703 0.05504628 -0.056598675 -0.021011282 0.00016174914 0.00047239824 0.052326087 0.056446664 -0.020422036 -0.05660057 -0.057732873 0.055292465
0.16316317 0.055843137 0.007866005 -9.993242e-05 -0.058036286 0.0379722 0.055746958 0.008858999 -0.058035504 0.008317447 0.037179448 0.052603487 -0.021132438 0.056921035 -0.050341994 -0.022022583 0.055521235 -0.050538246 0.03763332 0.056532923 -0.021603879 0.037310608 0.0565434 0.0004862961 0.03741555 -0.058049504 0.052645046 0.03810052 0.007940264 0.055668395 0.056833856 -0.05036696 0.056810778 -0.020826174 0.05299765 0.056690156 -0.021504883 0.056645554 -0.020581225 -0.058053747 0.05535015 -0.056909386 -0.021114726 0.0001729902 0.00048548268 0.05261449 0.056773886 -0.020520685 -0.05691125 -0.058059268 0.055599783
0.16416417 0.056151208 0.00791825 -9.0231646e-05 -0.058361888 0.038183082 0.056054823 0.008916607 -0.0583612 0.008372647 0.037383843 0.052890692 -0.021234466 0.05724888 -0.050607692 -0.022130642 0.055827066 -0.050805166 0.037841257 0.056859065 -0.021709928 0.037516646 0.0568693 0.0004994761 0.037624005 -0.058375083 0.05293465 0.038313016 0.007992688 0.055974092 0.057161465 -0.050630275 0.05713832 -0.02092577 0.053288873 0.05701657 -0.021610327 0.056972075 -0.020679342 -0.058380064 0.055653602 -0.057219613 -0.021217866 0.00018435092 0.00049868197 0.052902497 0.057100832 -0.020619024 -0.057221446 -0.05838526 0.0559067
0.16516517 0.056458876 0.007970543 -8.0409845e-05 -0.058687072 0.038393706 0.056362297 0.008974245 -0.058686484 0.008427891 0.037587967 0.053177483 -0.021336177 0.05757644 -0.050872885 -0.022238383 0.0561325 -0.05107158 0.03804893 0.057184942 -0.021815669 0.037722427 0.05719493 0.00051277 0.037832223 -0.05870025 0.053223874 0.038525265 0.008045154 0.056279372 0.057488795 -0.05089305 0.057465583 -0.021025049 0.053579703 0.05734271 -0.021715466 0.05729833 -0.020777144 -0.058705986 0.055956632 -0.057529364 -0.021320706 0.00019583118 0.0005119958 0.0531901 0.0574275 -0.020717055 -0.05753116 -0.05871085 0.056213226
0.16616617 0.056766137 0.008022882 -7.0467286e-05 -0.059011847 0.038604073 0.056669373 0.009031911 -0.059011355 0.008483181 0.037791826 0.053463865 -0.021437576 0.057903714 -0.05113757 -0.022345807 0.056437526 -0.051337484 0.03825634 0.057510547 -0.021921106 0.037927948 0.057520293 0.00052617764 0.0380402 -0.05902501 0.05351272 0.038737267 0.008097663 0.05658423 0.057815842 -0.051155288 0.057792567 -0.021124007 0.053870145 0.057668574 -0.021820297 0.057624307 -0.020874629 -0.059031505 0.056259245 -0.05783863 -0.021423247 0.00020743076 0.0005254241 0.053477302 0.057753887 -0.020814775 -0.057840392 -0.059036043 0.056519356
0.16716717 0.057072997 0.008075268 -6.040424e-05 -0.059336208 0.038814187 0.056976054 0.009089606 -0.059335813 0.008538515 0.037995413 0.05374984 -0.02153866 0.058230706 -0.051401753 -0.022452915 0.05674215 -0.05160288 0.03846349 0.057835884 -0.022026233 0.03813321 0.057845384 0.00053969875 0.03824794 -0.059349354 0.053801175 0.03894902 0.008150213 0.056888673 0.05814261 -0.051416982 0.058119275 -0.02122265 0.05416019 0.057994165 -0.021924825 0.057950012 -0.020971801 -0.059356626 0.056561437 -0.05814741 -0.021525485 0.00021914953 0.0005389665 0.05376411 0.05808 -0.020912187 -0.05814914 -0.05936083 0.05682509
0.16816817 0.057379458 0.0081277015 -5.022097e-05 -0.059660155 0.039024044 0.057282336 0.009147329 -0.05965986 0.0085938955 0.038198736 0.054035407 -0.021639429 0.05855741 -0.05166543 -0.022559706 0.057046372 -0.051867776 0.038670376 0.058160953 -0.022131056 0.038338214 0.058170207 0.0005533331 0.038455438 -0.05967329 0.054089256 0.039160527 0.008202808 0.057192694 0.058469094 -0.051678136 0.058445696 -0.021320974 0.054449845 0.05831948 -0.022029046 0.058275446 -0.021068657 -0.05968135 0.056863207 -0.058455717 -0.021627424 0.00023098731 0.00055262283 0.054050513 0.05840583 -0.021009292 -0.058457408 -0.05968521 0.05713043
0.16916917 0.057685513 0.008180182 -3.9917733e-05 -0.059983686 0.039233644 0.057588227 0.0092050815 -0.059983492 0.00864932 0.038401786 0.054320563 -0.021739883 0.05888383 -0.051928602 -0.022666182 0.057350196 -0.05213216 0.038876995 0.058485754 -0.022235572 0.038542956 0.058494758 0.0005670805 0.038662698 -0.059996817 0.054376952 0.03937179 0.0082554445 0.057496298 0.058795296 -0.051938754 0.05877184 -0.021418983 0.05473911 0.05864452 -0.022132963 0.05860061 -0.021165201 -0.060005672 0.05716456 -0.058763538 -0.021729063 0.00024294396 0.00056639296 0.054336518 0.058731385 -0.02110609 -0.05876519 -0.06000919 0.05743538
0.17017017 0.05799117 0.008232709 -2.94948e-05 -0.060306802 0.03944299 0.057893723 0.009262862 -0.06030671 0.008704789 0.038604576 0.054605313 -0.021840025 0.059209965 -0.052191272 -0.022772344 0.057653617 -0.052396037 0.039083358 0.058810286 -0.022339784 0.03874744 0.05881904 0.0005809407 0.038869716 -0.060319927 0.05466427 0.0395828 0.008308123 0.057799485 0.059121218 -0.052198835 0.059097704 -0.021516675 0.05502798 0.058969278 -0.022236574 0.058925495 -0.021261431 -0.060329594 0.057465497 -0.05907088 -0.021830404 0.00025501932 0.00058027665 0.05462213 0.059056662 -0.02120258 -0.059072495 -0.060332764 0.057739932
0.17117117 0.058296423 0.008285283 -1.8952425e-05 -0.060629502 0.03965208 0.058198825 0.009320671 -0.060629513 0.008760303 0.038807094 0.054889657 -0.021939853 0.059535813 -0.052453436 -0.02287819 0.05795664 -0.05265941 0.039289456 0.059134547 -0.02244369 0.03895167 0.059143055 0.00059491355 0.0390765 -0.060642626 0.054951202 0.03979357 0.008360844 0.05810225 0.059446856 -0.052458376 0.059423286 -0.02161405 0.055316463 0.059293766 -0.022339882 0.059250105 -0.021357348 -0.060653113 0.057766013 -0.059377737 -0.021931445 0.0002672132 0.0005942737 0.054907337 0.059381656 -0.021298764 -0.059379313 -0.060655937 0.05804409
0.17217217 0.05860128 0.008337903 -8.290865e-06 -0.060951788 0.039860915 0.05850353 0.009378508 -0.0609519 0.008815861 0.039009348 0.05517359 -0.022039369 0.059861373 -0.052715097 -0.022983724 0.058259264 -0.052922282 0.039495293 0.05945854 -0.022547292 0.03915564 0.059466794 0.0006089988 0.039283045 -0.060964916 0.05523776 0.04000409 0.008413607 0.058404602 0.059772212 -0.05271738 0.059748586 -0.021711111 0.055604555 0.059617978 -0.022442887 0.059574444 -0.021452954 -0.060976233 0.058066115 -0.059684116 -0.022032186 0.0002795255 0.00060838385 0.05519215 0.05970637 -0.02139464 -0.05968565 -0.0609787 0.05834786
0.17317317 0.058905732 0.008390569 2.4896276e-06 -0.061273653 0.040069494 0.058807846 0.009436373 -0.061273873 0.008871463 0.039211333 0.05545712 -0.022138571 0.060186643 -0.052976258 -0.023088943 0.058561485 -0.053184647 0.03970087 0.059782263 -0.022650588 0.03935935 0.05979027 0.0006231963 0.03948935 -0.06128679 0.055523936 0.040214363 0.008466412 0.058706537 0.060097285 -0.05297585 0.060073603 -0.021807857 0.05589226 0.05994191 -0.022545587 0.059898507 -0.021548249 -0.06129895 0.058365796 -0.059990015 -0.022132631 0.000291956 0.00062260695 0.05547657 0.06003081 -0.02149021 -0.059991505 -0.06130106 0.05865123
0.17417417 0.059209786 0.008443281 1.3388798e-05 -0.061595105 0.040277824 0.059111767 0.009494266 -0.06159543 0.00892711 0.039413057 0.055740245 -0.022237463 0.06051163 -0.053236917 -0.02319385 0.05886331 -0.053446505 0.03990618 0.060105715 -0.02275358 0.039562806 0.060113467 0.0006375058 0.03969542 -0.061608247 0.055809733 0.04042439 0.008519259 0.05900806 0.060422074 -0.053233776 0.06039834 -0.021904288 0.056179572 0.060265567 -0.022647986 0.060222298 -0.02164323 -0.061621264 0.058665063 -0.06029543 -0.022232777 0.00030450465 0.0006369428 0.05576059 0.060354967 -0.021585478 -0.06029688 -0.061623015 0.058954213
0.17517518 0.059513442 0.00849604 2.4406396e-05 -0.061916135 0.040485896 0.059415296 0.009552186 -0.061916564 0.0089828 0.03961451 0.05602296 -0.022336042 0.060836326 -0.053497072 -0.023298442 0.059164733 -0.053707864 0.040111236 0.060428895 -0.022856269 0.039766006 0.060436394 0.0006519271 0.03990125 -0.06192929 0.05609515 0.040634174 0.008572148 0.05930916 0.06074658 -0.05349117 0.06072279 -0.022000404 0.056466494 0.060588945 -0.022750083 0.06054581 -0.021737903 -0.061943177 0.058963917 -0.060600363 -0.022332624 0.00031717125 0.0006513912 0.05604421 0.06067884 -0.021680439 -0.060601767 -0.06194456 0.059256803
0.17617618 0.059816696 0.008548844 3.5542173e-05 -0.06223675 0.040693715 0.05971843 0.009610134 -0.062237285 0.009038534 0.0398157 0.056305274 -0.02243431 0.061160736 -0.053756725 -0.023402723 0.05946576 -0.053968716 0.04031603 0.060751807 -0.022958655 0.039968945 0.060759053 0.00066646 0.040106844 -0.062249918 0.056380186 0.04084371 0.008625079 0.05960985 0.0610708 -0.053748034 0.06104696 -0.022096206 0.05675303 0.06091205 -0.022851877 0.06086905 -0.021832265 -0.062264685 0.05926235 -0.060904816 -0.022432175 0.00032995548 0.000665952 0.05632744 0.061002437 -0.021775095 -0.060906176 -0.062265698 0.059559003
0.17717718 0.06011955 0.0086016925 4.679588e-05 -0.062556945 0.04090128 0.060021173 0.009668111 -0.062557586 0.009094312 0.04001663 0.056587186 -0.022532267 0.06148486 -0.05401588 -0.023506692 0.059766386 -0.054229066 0.040520564 0.061074447 -0.023060739 0.04017163 0.06108144 0.0006811043 0.0403122 -0.06257013 0.05666485 0.041053005 0.008678052 0.059910122 0.061394736 -0.05400436 0.06137085 -0.022191694 0.057039175 0.061234877 -0.02295337 0.061192013 -0.021926316 -0.062585786 0.059560373 -0.061208785 -0.02253143 0.0003428571 0.0006806249 0.05661027 0.06132575 -0.021869445 -0.0612101 -0.062586434 0.05986081
0.17817818 0.06042201 0.008654587 5.816728e-05 -0.062876716 0.041108593 0.060323525 0.009726114 -0.062877476 0.009150133 0.040217288 0.05686869 -0.022629913 0.06180869 -0.05427453 -0.02361035 0.060066618 -0.054488916 0.040724836 0.061396815 -0.02316252 0.04037406 0.06140355 0.00069585984 0.04051732 -0.062889926 0.05694913 0.04126205 0.008731064 0.06020998 0.06171839 -0.05426015 0.061694454 -0.02228687 0.057324935 0.061557423 -0.023054563 0.0615147 -0.022020059 -0.06290649 0.05985798 -0.061512277 -0.022630386 0.00035587585 0.00069540984 0.056892708 0.061648786 -0.021963494 -0.06151354 -0.06290676 0.060162228
0.17917918 0.060724072 0.008707527 6.9656126e-05 -0.06319607 0.041315652 0.06062549 0.009784144 -0.06319694 0.009205997 0.040417686 0.05714979 -0.022727251 0.062132232 -0.05453268 -0.023713695 0.060366448 -0.054748263 0.04092885 0.061718915 -0.023264 0.040576234 0.061725393 0.00071072637 0.040722203 -0.06320931 0.057233036 0.04147085 0.008784119 0.06050942 0.062041756 -0.054515406 0.062017772 -0.022381732 0.057610307 0.061879694 -0.023155455 0.061837114 -0.02211349 -0.06322679 0.060155172 -0.061815284 -0.022729047 0.00036901142 0.0007103066 0.057174753 0.061971538 -0.022057239 -0.0618165 -0.06322667 0.060463253
0.18018018 0.06102573 0.008760512 8.126217e-05 -0.06351501 0.04152246 0.06092706 0.009842203 -0.06351598 0.009261904 0.040617816 0.05743049 -0.02282428 0.062455487 -0.054790333 -0.02381673 0.060665887 -0.055007108 0.041132607 0.06204074 -0.023365177 0.040778153 0.062046964 0.0007257037 0.040926848 -0.06352827 0.057516567 0.041679412 0.008837216 0.06080845 0.06236484 -0.05477013 0.062340807 -0.022476282 0.05789529 0.062201686 -0.023256047 0.06215925 -0.022206616 -0.06354668 0.06045195 -0.06211781 -0.02282741 0.0003822636 0.0007253149 0.057456404 0.06229401 -0.02215068 -0.062118977 -0.06354618 0.06076389
0.18118118 0.061327 0.008813541 9.298519e-05 -0.06383352 0.041729014 0.061228238 0.009900288 -0.06383461 0.009317855 0.040817685 0.057710785 -0.022921 0.06277845 -0.055047486 -0.023919458 0.060964923 -0.05526545 0.0413361 0.062362295 -0.023466054 0.040979814 0.06236826 0.00074079173 0.041131258 -0.06384682 0.05779972 0.041887727 0.008890351 0.06110707 0.062687635 -0.055024322 0.06266356 -0.022570519 0.05817989 0.0625234 -0.023356339 0.06248111 -0.022299433 -0.06386616 0.06074832 -0.062419854 -0.022925477 0.0003956321 0.0007404346 0.05773766 0.0626162 -0.02224382 -0.06242097 -0.063865274 0.06106414
0.18218218 0.061627865 0.008866616 0.00010482494 -0.06415161 0.041935317 0.061529025 0.009958399 -0.064152814 0.009373848 0.04101729 0.057990678 -0.023017412 0.06310112 -0.05530414 -0.024021873 0.06126357 -0.055523295 0.041539337 0.062683575 -0.023566632 0.04118122 0.06268928 0.00075599016 0.04133543 -0.064164944 0.058082495 0.042095795 0.008943529 0.06140527 0.06301014 -0.05527798 0.06298602 -0.022664445 0.058464102 0.062844835 -0.023456331 0.062802695 -0.022391943 -0.06418524 0.061044272 -0.06272142 -0.023023251 0.00040911665 0.00075566565 0.058018524 0.06293811 -0.022336658 -0.06272248 -0.064183965 0.061364
0.18318318 0.06192834 0.008919734 0.000116781186 -0.06446928 0.042141367 0.061829425 0.010016539 -0.0644706 0.009429885 0.04121663 0.05827017 -0.023113515 0.06342351 -0.055560295 -0.02412398 0.061561815 -0.055780638 0.041742314 0.06300458 -0.023666909 0.041382376 0.06301004 0.0007712989 0.04153937 -0.06448265 0.058364898 0.04230362 0.0089967465 0.06170306 0.06333237 -0.055531107 0.06330821 -0.02275806 0.05874793 0.063166 -0.023556026 0.063124 -0.022484144 -0.064503916 0.061339814 -0.0630225 -0.02312073 0.000422717 0.0007710077 0.058298994 0.063259736 -0.022429194 -0.06302351 -0.06450224 0.061663467
0.18418418 0.062228415 0.008972897 0.0001288537 -0.06478652 0.042347167 0.062129434 0.010074705 -0.06478796 0.009485964 0.04141571 0.058549263 -0.023209313 0.063745596 -0.055815954 -0.024225777 0.061859667 -0.05603748 0.041945037 0.06332532 -0.023766886 0.041583277 0.063330516 0.0007867177 0.04174307 -0.06479994 0.05864692 0.042511206 0.009050004 0.06200044 0.0636543 -0.055783704 0.063630104 -0.022851363 0.059031367 0.063486874 -0.02365542 0.06344503 -0.02257604 -0.06482218 0.061634943 -0.063323095 -0.02321791 0.00043643295 0.00078646065 0.058579072 0.06358108 -0.022521429 -0.06332406 -0.0648201 0.06196255
0.18518518 0.062528096 0.009026105 0.00014104226 -0.065103345 0.042552713 0.062429056 0.010132897 -0.0651049 0.009542085 0.04161453 0.05882795 -0.023304803 0.0640674 -0.05607111 -0.024327267 0.06215712 -0.056293823 0.0421475 0.06364578 -0.023866564 0.04178392 0.06365072 0.0008022464 0.041946538 -0.06511681 0.058928575 0.042718545 0.009103303 0.062297404 0.06397596 -0.05603577 0.063951716 -0.022944355 0.059314422 0.06380748 -0.023754518 0.06376578 -0.02266763 -0.06514004 0.06192966 -0.06362322 -0.023314798 0.0004502642 0.0008020243 0.05885876 0.06390214 -0.022613363 -0.063624114 -0.065137565 0.06226124
0.18618618 0.06282738 0.009079356 0.00015334661 -0.06541975 0.04275801 0.062728286 0.010191116 -0.06542142 0.009598249 0.041813083 0.059106242 -0.023399988 0.06438891 -0.05632577 -0.024428448 0.062454183 -0.05654967 0.0423497 0.063965976 -0.023965944 0.041984312 0.06397065 0.0008178848 0.04214977 -0.06543326 0.05920985 0.04292564 0.009156641 0.06259396 0.06429732 -0.0562873 0.06427304 -0.023037039 0.059597094 0.0641278 -0.023853319 0.06408626 -0.022758912 -0.065457486 0.06222397 -0.06392285 -0.023411393 0.0004642105 0.0008176985 0.059138056 0.06422292 -0.022704996 -0.063923694 -0.0654546 0.062559545
0.18718718 0.063126266 0.009132651 0.00016576656 -0.06573572 0.042963054 0.06302713 0.01024936 -0.065737516 0.009654455 0.042011373 0.059384134 -0.023494866 0.064710125 -0.056579936 -0.024529321 0.062750846 -0.056805015 0.042551648 0.06428589 -0.024065025 0.04218445 0.06429031 0.0008336328 0.042352766 -0.06574929 0.059490755 0.043132495 0.009210018 0.062890105 0.064618394 -0.056538306 0.064594075 -0.023129413 0.05987938 0.06444784 -0.023951821 0.064406455 -0.02284989 -0.06577453 0.06251787 -0.06422201 -0.023507692 0.0004782716 0.00083348306 0.05941696 0.06454341 -0.022796331 -0.06422279 -0.06577124 0.062857464
0.1881882 0.06342476 0.009185989 0.00017830185 -0.06605127 0.04316785 0.063325584 0.010307631 -0.06605318 0.009710703 0.042209405 0.059661623 -0.02358944 0.06503105 -0.056833602 -0.024629889 0.06304712 -0.05705986 0.04275334 0.064605534 -0.024163807 0.042384334 0.06460969 0.00084949005 0.04255553 -0.066064894 0.059771284 0.043339107 0.009263436 0.06318583 0.064939186 -0.05678878 0.06491482 -0.023221478 0.060161285 0.064767614 -0.024050025 0.064726375 -0.022940561 -0.066091165 0.06281136 -0.06452068 -0.023603696 0.0004924473 0.0008493779 0.059695475 0.06486363 -0.022887366 -0.06452141 -0.066087455 0.063154995
0.1891892 0.06372286 0.009239372 0.0001909523 -0.0663664 0.043372393 0.06362365 0.010365929 -0.06636843 0.009766993 0.042407174 0.059938714 -0.023683708 0.06535169 -0.057086773 -0.024730148 0.063342996 -0.05731421 0.042954773 0.0649249 -0.024262292 0.042583965 0.0649288 0.0008654566 0.042758055 -0.06638008 0.06005144 0.043545477 0.009316893 0.06348115 0.06525969 -0.057038724 0.06523529 -0.023313234 0.0604428 0.065087095 -0.024147935 0.06504602 -0.02303093 -0.06640739 0.063104436 -0.064818874 -0.023699408 0.00050673727 0.0008653827 0.0599736 0.06518356 -0.0229781 -0.06481954 -0.06640326 0.06345214
0.1901902 0.06402057 0.009292798 0.00020371765 -0.066681094 0.043576688 0.06392133 0.010424253 -0.066683255 0.009823325 0.042604685 0.060215406 -0.023777673 0.06567203 -0.05733945 -0.024830101 0.063638486 -0.057568062 0.04315595 0.065244 -0.024360482 0.042783342 0.06524764 0.00088153215 0.04296035 -0.06669485 0.06033123 0.0437516 0.009370389 0.06377607 0.0655799 -0.05728814 0.06555546 -0.023404684 0.060723938 0.0654063 -0.024245549 0.06536538 -0.023120994 -0.066723205 0.0633971 -0.065116584 -0.023794828 0.0005211414 0.0008814974 0.060251337 0.0655032 -0.023068538 -0.06511719 -0.06671866 0.063748896
0.1911912 0.064317875 0.009346267 0.0002165977 -0.06699537 0.043780733 0.064218625 0.010482602 -0.06699765 0.0098797 0.04280193 0.060491703 -0.023871334 0.06599208 -0.057591625 -0.024929747 0.06393357 -0.05782142 0.04335687 0.06556282 -0.024458373 0.042982467 0.065566204 0.0008977165 0.04316241 -0.067009196 0.06061064 0.043957487 0.009423926 0.06407057 0.06589982 -0.05753703 0.065875344 -0.023495827 0.06100469 0.06572523 -0.024342865 0.06568447 -0.023210753 -0.06703861 0.063689366 -0.06541381 -0.023889955 0.00053565943 0.0008977218 0.06052868 0.065822564 -0.023158679 -0.065414354 -0.06703364 0.064045265
0.1921922 0.064614795 0.00939978 0.00022959225 -0.067309216 0.04398453 0.06451553 0.010540976 -0.06731162 0.009936115 0.04299892 0.0607676 -0.023964692 0.066311836 -0.05784331 -0.02502909 0.064228274 -0.058074277 0.043557532 0.065881364 -0.024555968 0.04318134 0.065884486 0.0009140096 0.043364234 -0.06732312 0.060889684 0.04416313 0.0094775 0.06436466 0.06621946 -0.05778539 0.066194944 -0.023586662 0.061285064 0.066043876 -0.024439888 0.06600327 -0.023300208 -0.067353606 0.06398121 -0.06571055 -0.023984788 0.00055029104 0.0009140558 0.060805637 0.06614164 -0.02324852 -0.065711044 -0.06734821 0.064341255
0.1931932 0.06491132 0.009453335 0.00024270106 -0.06762263 0.044188075 0.06481205 0.010599377 -0.067625165 0.0099925725 0.04319565 0.0610431 -0.024057746 0.0666313 -0.058094498 -0.025128124 0.06452258 -0.05832664 0.04375794 0.06619964 -0.024653269 0.043379962 0.0662025 0.00093041116 0.043565825 -0.067636624 0.061168354 0.044368535 0.009531113 0.06465834 0.066538796 -0.058033224 0.06651425 -0.023677193 0.061565053 0.06636225 -0.024536615 0.066321805 -0.023389362 -0.06766819 0.06427266 -0.066006824 -0.02407933 0.0005650361 0.00093049917 0.061082207 0.06646044 -0.023338065 -0.06600725 -0.067662366 0.06463686
0.1941942 0.06520745 0.009506933 0.00025592395 -0.06793562 0.04439137 0.06510818 0.010657802 -0.06793828 0.010049071 0.04339212 0.061318204 -0.024150498 0.06695047 -0.058345187 -0.025226856 0.06481649 -0.058578506 0.043958094 0.066517636 -0.024750272 0.04357833 0.06652024 0.00094692106 0.04376718 -0.067949705 0.06144665 0.044573694 0.009584766 0.06495161 0.06685785 -0.05828053 0.06683328 -0.023767417 0.061844658 0.066680335 -0.024633046 0.06664005 -0.023478212 -0.06798236 0.06456369 -0.066302605 -0.024173582 0.00057989435 0.00094705174 0.061358385 0.06677895 -0.023427313 -0.06630297 -0.06797611 0.06493207
0.1951952 0.065503195 0.009560575 0.00026926066 -0.06824818 0.04459442 0.06540393 0.010716253 -0.06825098 0.010105611 0.043588333 0.06159291 -0.024242949 0.06726934 -0.058595385 -0.025325283 0.06511001 -0.058829878 0.04415799 0.06683536 -0.02484698 0.04377645 0.066837706 0.0009635392 0.043968305 -0.06826236 0.06172458 0.044778615 0.009638457 0.06524448 0.06717662 -0.05852731 0.06715201 -0.023857338 0.062123887 0.06699814 -0.024729185 0.066958025 -0.02356676 -0.06829612 0.064854324 -0.06659791 -0.024267543 0.0005948656 0.00096371345 0.061634175 0.06709717 -0.023516264 -0.066598214 -0.06828944 0.065226905
0.1961962 0.065798536 0.009614258 0.00028271103 -0.06856032 0.04479722 0.065699294 0.01077473 -0.06856324 0.010162191 0.043784283 0.06186722 -0.024335098 0.06758793 -0.05884509 -0.025423406 0.06540314 -0.059080753 0.044357635 0.067152806 -0.024943395 0.043974318 0.06715489 0.0009802652 0.0441692 -0.0685746 0.06200214 0.044983294 0.0096921865 0.06553693 0.06749509 -0.058773566 0.06747045 -0.023946954 0.062402733 0.06731567 -0.02482503 0.06727571 -0.023655005 -0.06860947 0.06514455 -0.066892736 -0.024361212 0.0006099495 0.000980484 0.061909582 0.06741512 -0.02360492 -0.06689298 -0.06860235 0.06552135
0.1971972 0.0660935 0.009667984 0.00029627484 -0.06887202 0.04499977 0.06599427 0.010833231 -0.068875074 0.010218814 0.043979976 0.062141135 -0.024426945 0.06790621 -0.059094302 -0.025521224 0.06569588 -0.059331134 0.04455702 0.06746998 -0.025039515 0.044171933 0.0674718 0.000997099 0.044369854 -0.06888641 0.062279332 0.045187734 0.009745955 0.06582899 0.06781328 -0.059019294 0.06778861 -0.024036266 0.0626812 0.06763291 -0.024920579 0.06759312 -0.02374295 -0.06892241 0.06543436 -0.06718708 -0.024454594 0.0006251461 0.000997363 0.0621846 0.06773277 -0.02369328 -0.06718726 -0.06891485 0.06581542
0.1981982 0.066388056 0.009721752 0.0003099519 -0.0691833 0.045202073 0.06628886 0.010891757 -0.06918648 0.010275478 0.044175413 0.062414654 -0.024518492 0.0682242 -0.059343018 -0.02561874 0.06598823 -0.05958102 0.044756155 0.06778687 -0.02513534 0.0443693 0.06778844 0.0010140401 0.044570282 -0.0691978 0.062556155 0.045391932 0.00979976 0.066120625 0.06813117 -0.059264496 0.06810647 -0.024125274 0.06295928 0.067949876 -0.025015837 0.067910254 -0.023830593 -0.06923493 0.06572377 -0.067480944 -0.024547683 0.00064045493 0.0010143503 0.06245923 0.068050146 -0.023781346 -0.06748106 -0.069226936 0.0661091
0.1991992 0.066682234 0.009775563 0.000323742 -0.06949414 0.04540413 0.06658307 0.010950307 -0.06949745 0.010332181 0.044370588 0.06268778 -0.024609739 0.0685419 -0.05959124 -0.02571595 0.066280186 -0.059830412 0.044955034 0.06810349 -0.025230872 0.04456641 0.0681048 0.0010310883 0.044770475 -0.06950876 0.06283261 0.04559589 0.009853604 0.06641186 0.068448775 -0.059509177 0.068424046 -0.02421398 0.063237 0.06826656 -0.025110802 0.068227105 -0.023917934 -0.06954704 0.06601277 -0.067774326 -0.024640486 0.0006558759 0.0010314457 0.06273348 0.06836723 -0.023869118 -0.06777438 -0.06953861 0.0664024
0.2002002 0.06697602 0.009829416 0.00033764492 -0.06980456 0.04560594 0.06687689 0.011008883 -0.069808 0.010388927 0.04456551 0.06296051 -0.024700686 0.0688593 -0.059838973 -0.02581286 0.06657175 -0.06007931 0.045153663 0.06841983 -0.025326109 0.04476328 0.06842089 0.0010482433 0.044970434 -0.0698193 0.06310869 0.045799613 0.009907486 0.066702686 0.06876608 -0.059753332 0.06874133 -0.024302384 0.06351432 0.06858297 -0.025205472 0.06854367 -0.024004975 -0.06985874 0.06630137 -0.06806723 -0.024733 0.0006714087 0.0010486486 0.06300734 0.068684034 -0.023956597 -0.06806722 -0.06984986 0.06669532
0.2012012 0.06726941 0.009883311 0.00035166048 -0.07011454 0.0458075 0.06717032 0.011067484 -0.070118114 0.010445712 0.04476017 0.06323285 -0.024791334 0.069176406 -0.060086213 -0.025909469 0.066862926 -0.060327716 0.045352034 0.0687359 -0.025421055 0.04495989 0.068736695 0.0010655047 0.045170166 -0.07012942 0.063384406 0.046003092 0.009961406 0.06699311 0.0690831 -0.059996963 0.06905832 -0.024390487 0.063791275 0.06889909 -0.025299853 0.068859965 -0.024091717 -0.070170015 0.066589564 -0.06835966 -0.024825225 0.0006870533 0.0010659591 0.06328081 0.06900055 -0.02404378 -0.068359576 -0.0701607 0.06698785
0.2022022 0.06756241 0.009937247 0.0003657885 -0.07042409 0.046008814 0.067463376 0.0111261085 -0.070427805 0.010502539 0.04495458 0.06350479 -0.024881681 0.06949322 -0.060332965 -0.026005773 0.067153715 -0.060575627 0.045550153 0.06905169 -0.025515707 0.045156255 0.069052234 0.0010828725 0.045369662 -0.07043911 0.06365976 0.046206333 0.010015363 0.067283124 0.069399826 -0.06024007 0.06937502 -0.024478288 0.06406785 0.06921493 -0.02539394 0.069175966 -0.024178158 -0.07048088 0.06687735 -0.0686516 -0.024917161 0.0007028094 0.0010833766 0.0635539 0.069316775 -0.024130672 -0.06865146 -0.07047113 0.06728
0.2032032 0.06785502 0.009991225 0.00038002874 -0.070733204 0.04620988 0.06775605 0.011184758 -0.07073706 0.010559405 0.045148727 0.06377634 -0.024971731 0.06980973 -0.06057922 -0.026101775 0.067444116 -0.060823046 0.04574802 0.0693672 -0.025610067 0.04535237 0.06936749 0.0011003462 0.045568928 -0.070748374 0.063934736 0.04640933 0.010069358 0.06757273 0.06971626 -0.060482655 0.069691435 -0.024565788 0.06434404 0.069530495 -0.025487736 0.0694917 -0.0242643 -0.070791334 0.067164734 -0.06894307 -0.02500881 0.0007186769 0.001100901 0.063826606 0.069632724 -0.02421727 -0.06894286 -0.070781134 0.067571774
0.2042042 0.06814724 0.010045245 0.0003943811 -0.07104189 0.046410702 0.068048336 0.011243431 -0.07104588 0.010616313 0.04534262 0.0640475 -0.025061484 0.070125945 -0.06082499 -0.026197478 0.06773413 -0.061069973 0.045945633 0.06968244 -0.025704136 0.045548234 0.06968247 0.0011179256 0.04576796 -0.071057215 0.06420936 0.046612095 0.01012339 0.06786194 0.0700324 -0.060724717 0.070007555 -0.024652988 0.06461986 0.069845766 -0.02558124 0.06980714 -0.024350142 -0.071101375 0.067451715 -0.06923406 -0.025100175 0.0007346554 0.001118532 0.064098924 0.06994838 -0.024303578 -0.069233775 -0.07109073 0.06786317
0.2052052 0.068439074 0.010099306 0.00040884528 -0.07135014 0.046611276 0.06834024 0.011302128 -0.07135427 0.01067326 0.045536257 0.06431826 -0.025150938 0.07044187 -0.06107027 -0.02629288 0.06802375 -0.061316412 0.046142995 0.0699974 -0.025797913 0.045743853 0.06999718 0.0011356104 0.045966763 -0.07136563 0.064483605 0.046814617 0.01017746 0.06815073 0.070348255 -0.060966257 0.070323385 -0.024739888 0.06489531 0.07016076 -0.025674455 0.0701223 -0.024435686 -0.07141099 0.067738295 -0.069524564 -0.025191251 0.0007507449 0.0011362694 0.06437086 0.07026375 -0.024389593 -0.06952421 -0.0713999 0.06815418
0.2062062 0.068730526 0.010153408 0.00042342118 -0.071657956 0.046811607 0.06863177 0.011360851 -0.07166223 0.010730248 0.04572964 0.064588636 -0.025240093 0.07075749 -0.061315063 -0.02638798 0.06831298 -0.061562356 0.046340104 0.07031208 -0.025891397 0.045939222 0.070311606 0.0011534004 0.046165336 -0.07167362 0.06475749 0.047016904 0.010231566 0.068439126 0.07066381 -0.061207276 0.07063892 -0.024826488 0.06517037 0.07047548 -0.025767379 0.070437185 -0.02452093 -0.0717202 0.06802447 -0.0698146 -0.025282042 0.0007669451 0.0011541129 0.064642414 0.070578836 -0.024475316 -0.069814175 -0.07170866 0.0684448
0.2072072 0.069021575 0.010207552 0.00043810855 -0.071965344 0.04701169 0.068922915 0.011419597 -0.071969755 0.010787276 0.045922767 0.064858615 -0.025328953 0.071072824 -0.061559364 -0.02648278 0.06860183 -0.061807808 0.046536963 0.07062649 -0.025984593 0.04613434 0.07062576 0.0011712953 0.046363674 -0.071981184 0.06503101 0.04721895 0.01028571 0.06872711 0.07097907 -0.061447773 0.07095416 -0.024912788 0.065445065 0.07078991 -0.025860012 0.070751786 -0.024605878 -0.07202899 0.06831024 -0.07010415 -0.025372546 0.00078325585 0.0011720621 0.064913586 0.07089364 -0.02456075 -0.07010366 -0.072017 0.068735056
0.2082082 0.069312245 0.010261737 0.00045290726 -0.07227229 0.047211528 0.06921367 0.011478366 -0.072276846 0.010844344 0.046115637 0.06512821 -0.025417516 0.07138785 -0.06180318 -0.02657728 0.06889029 -0.062052768 0.04673357 0.070940614 -0.026077496 0.046329215 0.07093963 0.0011892949 0.046561785 -0.07228832 0.06530416 0.04742076 0.01033989 0.0690147 0.07129404 -0.06168775 0.07126911 -0.024998792 0.06571938 0.07110406 -0.025952356 0.071066104 -0.024690526 -0.07233736 0.0685956 -0.07039322 -0.025462767 0.00079967704 0.0011901169 0.06518437 0.07120815 -0.024645893 -0.07039266 -0.072324924 0.06902493
0.2092092 0.06960253 0.010315963 0.00046781712 -0.0725788 0.047411118 0.06950405 0.01153716 -0.072583504 0.010901452 0.046308257 0.065397404 -0.025505783 0.071702585 -0.06204651 -0.026671482 0.06917836 -0.06229724 0.046929926 0.07125446 -0.026170108 0.04652384 0.071253225 0.0012073987 0.046759665 -0.07259503 0.06557695 0.04762233 0.010394108 0.06930188 0.071608715 -0.061927207 0.07158376 -0.025084496 0.06599332 0.07141793 -0.02604441 0.07138014 -0.024774877 -0.07264532 0.06888057 -0.07068182 -0.025552701 0.00081620837 0.001208277 0.06545477 0.07152238 -0.024730746 -0.070681185 -0.072632425 0.06931442
0.2102102 0.06989242 0.010370229 0.00048283796 -0.07288489 0.047610465 0.06979406 0.0115959775 -0.07288972 0.0109586 0.046500616 0.06566621 -0.025593754 0.07201702 -0.06228935 -0.026765384 0.06946605 -0.06254122 0.047126032 0.071568035 -0.026262432 0.046718217 0.07156655 0.0012256068 0.046957314 -0.07290131 0.06584937 0.04782366 0.010448361 0.06958866 0.0719231 -0.062166143 0.07189813 -0.025169903 0.06626689 0.07173151 -0.026136173 0.0716939 -0.024858931 -0.07295286 0.06916513 -0.07096993 -0.025642352 0.00083284976 0.0012265422 0.0657248 0.071836315 -0.02481531 -0.070969224 -0.072939515 0.06960353
0.2112112 0.07018192 0.010424537 0.00049796957 -0.07319053 0.047809567 0.07008368 0.011654818 -0.07319552 0.011015788 0.046692725 0.065934636 -0.025681429 0.07233115 -0.0625317 -0.026858985 0.06975335 -0.06278471 0.047321886 0.071881324 -0.026354466 0.046912346 0.07187959 0.0012439188 0.047154736 -0.07320716 0.06612143 0.04802476 0.010502651 0.06987503 0.072237186 -0.062404558 0.0722122 -0.025255013 0.06654008 0.07204481 -0.02622765 0.072007366 -0.024942689 -0.07325998 0.0694493 -0.07125758 -0.025731718 0.000849601 0.0012449122 0.06599444 0.07214996 -0.024899583 -0.07125679 -0.07324618 0.069892265
0.2122122 0.07047104 0.010478885 0.00051321177 -0.073495746 0.048008427 0.07037292 0.011713683 -0.073500864 0.011073016 0.046884578 0.06620266 -0.025768809 0.07264499 -0.06277357 -0.026952289 0.07004026 -0.06302771 0.04751749 0.07219434 -0.02644621 0.047106232 0.072192356 0.0012623343 0.047351927 -0.07351259 0.06639313 0.048225615 0.010556978 0.070161 0.072550975 -0.062642455 0.07252598 -0.025339827 0.066812895 0.072357826 -0.026318835 0.07232055 -0.025026148 -0.07356669 0.06973306 -0.07154474 -0.0258208 0.0008664619 0.0012633867 0.066263705 0.072463326 -0.024983568 -0.07154387 -0.07355243 0.070180625
0.21321322 0.07075977 0.010533274 0.00052856444 -0.07380052 0.04820704 0.07066178 0.01177257 -0.07380579 0.011130283 0.04707618 0.0664703 -0.025855895 0.07295854 -0.063014954 -0.027045295 0.07032679 -0.06327022 0.047712844 0.07250707 -0.026537666 0.04729987 0.07250484 0.0012808533 0.047548886 -0.07381759 0.066664465 0.048426237 0.010611341 0.07044657 0.07286447 -0.06287984 0.07283946 -0.025424344 0.06708534 0.072670564 -0.026409734 0.07263346 -0.025109312 -0.073872976 0.07001642 -0.07183142 -0.025909599 0.0008834323 0.0012819656 0.06653258 0.07277641 -0.025067264 -0.07183048 -0.07385826 0.070468605
0.21421422 0.07104812 0.0105877025 0.00054402737 -0.07410486 0.048405413 0.07095026 0.011831481 -0.07411027 0.011187589 0.047267526 0.066737555 -0.025942685 0.073271774 -0.063255854 -0.027138002 0.07061294 -0.06351224 0.04790795 0.07281952 -0.026628831 0.04749326 0.07281705 0.0012994754 0.047745615 -0.07412215 0.066935435 0.04862662 0.010665741 0.07073174 0.07317767 -0.06311669 0.07315265 -0.025508566 0.06735741 0.07298301 -0.026500342 0.07294608 -0.025192179 -0.07417885 0.07029938 -0.07211763 -0.025998114 0.00090051204 0.0013006487 0.066801086 0.07308919 -0.025150673 -0.072116606 -0.07416367 0.070756204
0.21521522 0.071336076 0.010642173 0.0005596004 -0.07440876 0.04860354 0.07123837 0.011890415 -0.07441432 0.011244935 0.047458623 0.06700442 -0.026029183 0.07358472 -0.06349627 -0.027230412 0.0708987 -0.063753776 0.048102804 0.0731317 -0.02671971 0.047686405 0.07312898 0.0013182005 0.047942117 -0.07442629 0.06720604 0.04882677 0.010720177 0.0710165 0.07349058 -0.06335304 0.07346554 -0.025592491 0.06762911 0.07329518 -0.026590664 0.073258415 -0.02527475 -0.0744843 0.070581935 -0.07240335 -0.026086347 0.000917701 0.0013194355 0.06706921 0.07340169 -0.025233792 -0.072402254 -0.07446866 0.07104343
0.21621622 0.071623646 0.010696682 0.00057528337 -0.07471223 0.04880142 0.071526095 0.0119493725 -0.07471793 0.011302318 0.04764946 0.0672709 -0.026115386 0.07389736 -0.0637362 -0.027322523 0.07118407 -0.063994825 0.04829741 0.0734436 -0.0268103 0.047879305 0.07344063 0.0013370283 0.04813839 -0.07473001 0.06747629 0.04902668 0.010774648 0.071300864 0.073803194 -0.06358886 0.07377814 -0.025676122 0.067900434 0.073607065 -0.026680699 0.07357047 -0.025357027 -0.074789345 0.0708641 -0.0726886 -0.026174298 0.0009349989 0.001338326 0.067336954 0.0737139 -0.025316624 -0.072687425 -0.07477323 0.07133028
0.21721722 0.071910836 0.010751232 0.00059107615 -0.07501526 0.04899906 0.07181344 0.012008352 -0.07502111 0.011359742 0.04784005 0.06753699 -0.026201295 0.074209705 -0.06397565 -0.027414339 0.07146906 -0.06423538 0.048491765 0.07375521 -0.0269006 0.048071958 0.07375201 0.0013559585 0.048334435 -0.075033285 0.06774617 0.049226355 0.010829155 0.07158483 0.07411551 -0.06382416 0.07409044 -0.025759457 0.06817139 0.07391867 -0.026770446 0.07388224 -0.025439011 -0.07509396 0.071145855 -0.07297338 -0.026261967 0.0009524058 0.00135732 0.067604326 0.074025825 -0.025399167 -0.07297212 -0.07507738 0.071616754
0.21821822 0.07219764 0.010805822 0.0006069784 -0.07531785 0.049196456 0.072100416 0.012067355 -0.07532385 0.011417203 0.048030388 0.06780269 -0.026286911 0.07452175 -0.06421462 -0.027505858 0.071753666 -0.064475454 0.048685875 0.07406655 -0.026990615 0.048264366 0.0740631 0.001374991 0.04853025 -0.075336136 0.068015695 0.049425796 0.010883698 0.07186839 0.07442753 -0.06405895 0.07440245 -0.025842499 0.06844198 0.074229985 -0.026859906 0.07419372 -0.025520701 -0.07539816 0.07142721 -0.07325767 -0.026349353 0.00096992136 0.0013764172 0.06787131 0.07433746 -0.025481423 -0.07325633 -0.07538111 0.07190285
0.21921922 0.07248406 0.0108604515 0.00062299 -0.07562001 0.04939361 0.07238701 0.012126381 -0.07562615 0.011474702 0.048220474 0.068068005 -0.026372235 0.07483349 -0.064453095 -0.027597079 0.0720379 -0.06471504 0.04887973 0.074377604 -0.027080342 0.04845653 0.074373916 0.0013941255 0.048725836 -0.075638555 0.068284854 0.049624998 0.010938277 0.07215155 0.07473925 -0.06429322 0.07471417 -0.025925247 0.06871219 0.07454102 -0.026949078 0.07450493 -0.025602099 -0.075701945 0.07170817 -0.07354149 -0.026436457 0.0009875455 0.0013956174 0.06813792 0.074648805 -0.025563395 -0.07354006 -0.07568442 0.07218857
0.22022022 0.0727701 0.010915121 0.00063911057 -0.07592174 0.04959052 0.07267323 0.012185428 -0.075928025 0.01153224 0.048410308 0.06833293 -0.026457267 0.07514494 -0.0646911 -0.027688004 0.072321735 -0.06495415 0.049073342 0.07468838 -0.027169783 0.04864845 0.074684456 0.0014133619 0.048921194 -0.07594055 0.06855366 0.049823966 0.010992891 0.07243431 0.075050674 -0.06452698 0.07502558 -0.0260077 0.068982035 0.074851766 -0.027037965 0.07481585 -0.025683206 -0.07600531 0.07198873 -0.07382483 -0.026523283 0.001005278 0.0014149203 0.06840416 0.07495986 -0.025645077 -0.07382332 -0.07598731 0.07247391
0.22122122 0.07305575 0.010969831 0.00065533986 -0.076223016 0.049787186 0.07295907 0.012244498 -0.07622945 0.011589814 0.04859989 0.06859747 -0.026542008 0.07545608 -0.06492861 -0.027778635 0.0726052 -0.06519277 0.049266707 0.07499887 -0.027258934 0.048840124 0.07499471 0.0014326997 0.049116325 -0.076242104 0.06882209 0.0500227 0.01104754 0.072716676 0.0753618 -0.06476022 0.0753367 -0.026089862 0.06925151 0.07516223 -0.027126566 0.07512648 -0.025764018 -0.07630825 0.072268896 -0.0741077 -0.026609827 0.0010231188 0.0014343258 0.06867002 0.07527063 -0.025726475 -0.0741061 -0.07628977 0.07275888
0.22222222 0.07334102 0.01102458 0.00067167747 -0.07652386 0.049983613 0.073244534 0.012303592 -0.07653045 0.011647427 0.04878922 0.06886163 -0.026626455 0.07576692 -0.065165654 -0.02786897 0.07288828 -0.0654309 0.049459822 0.07530909 -0.027347801 0.049031556 0.07530469 0.001452139 0.049311228 -0.076543234 0.06909017 0.050221194 0.011102226 0.072998635 0.075672634 -0.06499295 0.07564753 -0.02617173 0.06952061 0.07547241 -0.02721488 0.07543683 -0.025844542 -0.076610774 0.07254866 -0.07439008 -0.02669609 0.0010410678 0.0014538337 0.0689355 0.0755811 -0.025807586 -0.0743884 -0.07659181 0.07304348
0.22322322 0.07362591 0.011079369 0.00068812317 -0.07682427 0.0501798 0.07352963 0.0123627065 -0.076831006 0.011705077 0.0489783 0.069125414 -0.02671061 0.07607747 -0.06540221 -0.027959008 0.073170975 -0.06566855 0.049652692 0.07561902 -0.027436381 0.04922274 0.075614385 0.0014716794 0.049505904 -0.076843925 0.069357894 0.050419457 0.011156946 0.07328021 0.075983174 -0.06522516 0.07595806 -0.026253305 0.06978934 0.07578231 -0.027302906 0.075746894 -0.025924774 -0.07691288 0.072828025 -0.074672 -0.026782071 0.0010591247 0.0014734437 0.069200605 0.07589129 -0.02588841 -0.074670225 -0.076893434 0.073327705
0.22422422 0.073910415 0.011134197 0.00070467667 -0.077124245 0.05037574 0.07381434 0.012421844 -0.07713112 0.011762764 0.04916713 0.06938881 -0.026794476 0.07638771 -0.06563829 -0.028048752 0.07345329 -0.06590572 0.04984531 0.07592867 -0.027524676 0.049413685 0.07592381 0.0014913209 0.04970035 -0.07714419 0.06962526 0.050617483 0.011211702 0.07356137 0.07629341 -0.06545686 0.07626829 -0.02633459 0.070057705 0.076091915 -0.02739065 0.07605667 -0.026004717 -0.07721457 0.073107 -0.07495343 -0.026867775 0.0010772896 0.0014931556 0.06946534 0.07620119 -0.02596895 -0.07495157 -0.07719464 0.07361155
0.22522523 0.074194536 0.011189065 0.00072133774 -0.07742377 0.05057144 0.074098684 0.012481002 -0.07743081 0.011820489 0.049355708 0.06965181 -0.026878051 0.07669765 -0.06587388 -0.028138204 0.07373522 -0.0661424 0.05003769 0.07623804 -0.027612684 0.049604386 0.07623294 0.0015110631 0.04989457 -0.07744402 0.06989226 0.050815273 0.011266492 0.073842146 0.076603346 -0.06568805 0.07657823 -0.026415583 0.0703257 0.07640124 -0.027478106 0.076366164 -0.02608437 -0.07751583 0.07338557 -0.07523439 -0.026953198 0.0010955621 0.0015129694 0.06972969 0.0765108 -0.026049206 -0.07523243 -0.07749541 0.07389502
0.22622623 0.074478276 0.011243972 0.0007381061 -0.07772287 0.0507669 0.07438265 0.012540183 -0.07773005 0.01187825 0.049544036 0.06991444 -0.026961336 0.077007286 -0.066109 -0.02822736 0.07401678 -0.06637861 0.050229814 0.07654713 -0.027700407 0.04979484 0.076541804 0.0015309058 0.050088566 -0.07774342 0.0701589 0.051012833 0.011321318 0.07412252 0.076912984 -0.06591872 0.07688787 -0.026496282 0.07059333 0.076710284 -0.027565278 0.07667537 -0.026163734 -0.07781668 0.073663734 -0.07551487 -0.027038343 0.0011139424 0.0015328847 0.06999368 0.07682012 -0.026129177 -0.07551282 -0.07779577 0.07417812
0.22722723 0.074761644 0.011298917 0.00075498136 -0.07802153 0.050962117 0.07466624 0.012599386 -0.07802886 0.011936048 0.04973212 0.07017668 -0.02704433 0.07731663 -0.06634364 -0.028316226 0.07429796 -0.06661433 0.050421696 0.07685594 -0.027787844 0.04998506 0.076850384 0.001550849 0.050282333 -0.07804238 0.07042518 0.051210158 0.011376179 0.074402496 0.07722233 -0.066148885 0.07719721 -0.026576692 0.07086059 0.07701904 -0.027652167 0.076984294 -0.026242811 -0.0781171 0.073941514 -0.075794876 -0.02712321 0.0011324299 0.0015529013 0.07025729 0.07712915 -0.026208863 -0.07579273 -0.07809569 0.07446086
0.22822823 0.075044625 0.0113539025 0.0007719633 -0.078319736 0.051157095 0.07494946 0.01265861 -0.07832722 0.011993882 0.049919948 0.07043854 -0.027127033 0.07762566 -0.0665778 -0.028404798 0.074578755 -0.06684957 0.050613333 0.07716446 -0.027874997 0.05017503 0.07715868 0.0015708923 0.05047587 -0.07834091 0.070691116 0.051407244 0.011431074 0.07468208 0.077531375 -0.06637854 0.07750625 -0.026656812 0.07112748 0.07732751 -0.02773877 0.07729293 -0.0263216 -0.07841711 0.07421889 -0.0760744 -0.027207796 0.001151025 0.0015730193 0.07052053 0.07743789 -0.026288265 -0.076072164 -0.078395195 0.074743204
0.22922923 0.075327225 0.011408925 0.00078905176 -0.07861751 0.05135183 0.075232305 0.012717856 -0.07862515 0.012051754 0.050107528 0.07070002 -0.027209448 0.07793439 -0.06681148 -0.028493078 0.07485917 -0.06708433 0.050804723 0.07747271 -0.027961865 0.05036476 0.0774667 0.0015910355 0.050669186 -0.07863901 0.070956685 0.0516041 0.011486004 0.07496127 0.07784012 -0.066607684 0.077814996 -0.02673664 0.071394004 0.0776357 -0.02782509 0.07760128 -0.026400099 -0.07871669 0.074495874 -0.07635345 -0.027292103 0.0011697272 0.0015932382 0.070783384 0.07774634 -0.026367385 -0.07635111 -0.07869428 0.075025186
0.23023023 0.075609446 0.011463987 0.00080624636 -0.07891485 0.051546328 0.07551478 0.012777123 -0.078922644 0.012109661 0.050294857 0.07096112 -0.027291574 0.07824282 -0.06704469 -0.028581066 0.07513921 -0.06731861 0.050995868 0.07778067 -0.028048448 0.050554246 0.077774435 0.0016112786 0.05086227 -0.078936666 0.071221896 0.05180072 0.011540969 0.07524006 0.078148566 -0.06683632 0.07812344 -0.026816178 0.07166017 0.0779436 -0.027911127 0.07790934 -0.026478313 -0.07901585 0.074772455 -0.07663203 -0.027376134 0.0011885365 0.0016135579 0.071045876 0.078054495 -0.02644622 -0.076629594 -0.07899293 0.0753068
0.23123123 0.075891286 0.011519087 0.0008235469 -0.07921174 0.051740583 0.07579688 0.012836412 -0.07921969 0.012167604 0.05048194 0.071221836 -0.027373409 0.07855095 -0.06727742 -0.028668765 0.07541887 -0.06755241 0.051186763 0.07808835 -0.028134746 0.05074349 0.07808189 0.0016316214 0.051055133 -0.0792339 0.07148675 0.05199711 0.011595968 0.07551846 0.078456715 -0.06706445 0.0784316 -0.026895428 0.07192596 0.07825121 -0.027996883 0.07821713 -0.02655624 -0.07931459 0.07504865 -0.07691012 -0.027459886 0.0012074528 0.0016339783 0.071307994 0.07836237 -0.026524773 -0.07690759 -0.079291165 0.07558804
0.23223223 0.07617275 0.011574225 0.0008409531 -0.0795082 0.0519346 0.07607861 0.012895721 -0.07951631 0.012225582 0.050668776 0.071482174 -0.027454956 0.07885877 -0.067509666 -0.028756171 0.07569815 -0.06778573 0.05137742 0.07839575 -0.028220762 0.050932497 0.07838907 0.0016520636 0.051247768 -0.079530686 0.071751244 0.052193265 0.011651002 0.075796455 0.078764565 -0.067292064 0.07873945 -0.026974387 0.07219138 0.07855854 -0.028082354 0.07852461 -0.026633881 -0.0796129 0.07532444 -0.07718775 -0.02754336 0.0012264762 0.0016544992 0.07156974 0.07866994 -0.026603045 -0.07718511 -0.07958897 0.075868905
0.23323323 0.076453835 0.0116294 0.0008584646 -0.07980421 0.052128375 0.07635996 0.012955052 -0.079812475 0.012283597 0.05085536 0.07174213 -0.027536215 0.07916629 -0.06774144 -0.028843287 0.07597706 -0.06801858 0.051567826 0.07870286 -0.028306494 0.051121257 0.07869597 0.001672605 0.051440176 -0.07982705 0.07201538 0.052389186 0.011706071 0.076074064 0.07907211 -0.06751917 0.079047 -0.027053058 0.07245644 0.07886559 -0.028167546 0.07883182 -0.026711237 -0.0799108 0.07559984 -0.07746489 -0.027626557 0.0012456061 0.0016751204 0.07183112 0.07897723 -0.026681034 -0.07746215 -0.07988635 0.0761494
0.23423423 0.07673454 0.011684612 0.00087608135 -0.080099784 0.05232191 0.07664094 0.013014403 -0.0801082 0.012341647 0.051041696 0.07200171 -0.027617184 0.07947351 -0.067972735 -0.028930115 0.07625558 -0.06825094 0.05175799 0.07900969 -0.028391944 0.05130978 0.07900258 0.0016932456 0.05163236 -0.08012296 0.07227917 0.052584875 0.011761174 0.076351285 0.079379365 -0.067745775 0.07935426 -0.02713144 0.07272114 0.07917235 -0.028252456 0.07913874 -0.026788307 -0.08020827 0.07587485 -0.07774156 -0.027709479 0.0012648425 0.0016958418 0.07209212 0.07928422 -0.02675874 -0.07773872 -0.080183305 0.07642952
0.23523523 0.07701487 0.011739862 0.000893803 -0.080394916 0.05251521 0.07692156 0.013073776 -0.08040349 0.012399733 0.051227786 0.07226091 -0.027697867 0.07978043 -0.06820355 -0.029016653 0.076533735 -0.06848283 0.05194791 0.079316236 -0.02847711 0.05149806 0.07930891 0.0017139851 0.05182432 -0.08041845 0.0725426 0.05278033 0.01181631 0.076628104 0.079686314 -0.06797188 0.07966121 -0.027209533 0.07298546 0.07947882 -0.028337086 0.07944537 -0.026865091 -0.08050532 0.07614947 -0.07801776 -0.027792122 0.0012841846 0.0017166631 0.07235276 0.079590924 -0.026836166 -0.078014806 -0.08047983 0.07670928
0.23623623 0.07729482 0.01179515 0.0009116293 -0.08068961 0.05270827 0.0772018 0.013133169 -0.08069834 0.012457854 0.05141363 0.07251973 -0.027778262 0.080087036 -0.0684339 -0.029102901 0.07681151 -0.06871424 0.052137583 0.07962251 -0.028561996 0.0516861 0.07961497 0.0017348233 0.052016053 -0.080713496 0.07280567 0.052975554 0.01187148 0.076904535 0.07999296 -0.06819747 0.079967864 -0.027287338 0.07324943 0.079785004 -0.028421436 0.079751715 -0.026941594 -0.08080195 0.07642369 -0.07829347 -0.027874488 0.0013036324 0.0017375844 0.07261302 0.07989734 -0.026913311 -0.07829042 -0.08077593 0.07698866
0.23723723 0.077574395 0.011850474 0.00092956005 -0.080983855 0.052901085 0.077481665 0.013192583 -0.08099275 0.012516011 0.051599223 0.07277817 -0.027858369 0.080393344 -0.068663776 -0.029188862 0.07708891 -0.06894518 0.052327015 0.07992849 -0.0286466 0.0518739 0.07992073 0.0017557602 0.052207563 -0.08100811 0.07306839 0.053170543 0.011926684 0.07718057 0.08029931 -0.06842255 0.080274224 -0.027364854 0.07351303 0.08009091 -0.028505504 0.08005778 -0.027017811 -0.081098154 0.07669752 -0.07856871 -0.027956579 0.0013231853 0.0017586052 0.07287292 0.08020346 -0.026990175 -0.078565545 -0.08107161 0.07726768
0.23823825 0.07785359 0.011905836 0.00094759493 -0.08127766 0.053093664 0.077761166 0.013252017 -0.08128671 0.012574201 0.051784568 0.07303624 -0.02793819 0.08069935 -0.06889317 -0.029274534 0.077365935 -0.06917564 0.052516203 0.080234185 -0.028730923 0.05206146 0.08022623 0.0017767955 0.052398846 -0.08130228 0.07333075 0.0533653 0.011981921 0.07745621 0.08060536 -0.06864713 0.08058028 -0.027442085 0.07377627 0.080396526 -0.028589295 0.08036355 -0.027093746 -0.081393935 0.076970965 -0.07884348 -0.028038392 0.001342843 0.0017797257 0.07313245 0.08050929 -0.02706676 -0.0788402 -0.08136685 0.07754632
0.23923925 0.078132406 0.011961234 0.00096573384 -0.08157103 0.05328601 0.078040294 0.013311471 -0.08158024 0.012632428 0.05196967 0.073293924 -0.028017726 0.08100505 -0.06912209 -0.029359918 0.07764258 -0.069405615 0.052705146 0.0805396 -0.028814968 0.05224878 0.08053143 0.0017979292 0.052589905 -0.08159602 0.07359276 0.05355983 0.012037192 0.07773147 0.08091111 -0.06887121 0.080886036 -0.027519027 0.07403914 0.08070185 -0.028672805 0.08066903 -0.027169395 -0.08168928 0.07724401 -0.07911777 -0.028119931 0.0013626056 0.0018009454 0.0733916 0.08081482 -0.027143065 -0.07911438 -0.08166167 0.0778246
0.24024025 0.07841086 0.012016668 0.0009839764 -0.08186395 0.05347811 0.07831906 0.013370946 -0.08187332 0.0126906885 0.052154522 0.07355124 -0.028096976 0.08131044 -0.06935054 -0.029445017 0.07791886 -0.06963512 0.052893847 0.08084473 -0.02889873 0.05243586 0.080836356 0.0018191609 0.05278074 -0.08188932 0.07385441 0.053754125 0.012092494 0.07800633 0.08121655 -0.069094785 0.08119149 -0.02759568 0.07430165 0.08100689 -0.02875604 0.08097423 -0.027244763 -0.081984214 0.077516675 -0.079391584 -0.028201193 0.0013824725 0.0018222644 0.07365039 0.081120074 -0.02721909 -0.079388075 -0.08195606 0.07810251
0.24124125 0.07868892 0.0120721385 0.0010023225 -0.08215642 0.053669974 0.07859745 0.013430441 -0.082165964 0.012748984 0.05233913 0.07380817 -0.028175943 0.08161554 -0.06957851 -0.029529827 0.07819475 -0.069864154 0.053082306 0.08114957 -0.028982215 0.0526227 0.081141 0.0018404906 0.05297135 -0.08218218 0.07411571 0.05394819 0.01214783 0.0782808 0.0815217 -0.069317855 0.08149665 -0.027672049 0.074563794 0.08131165 -0.028838994 0.081279136 -0.02731985 -0.08227872 0.07778894 -0.079664916 -0.02828218 0.0014024434 0.0018436826 0.073908806 0.081425026 -0.027294839 -0.079661295 -0.08225002 0.07838004
0.24224225 0.07896662 0.012127645 0.0010207719 -0.08244845 0.053861603 0.07887547 0.013489955 -0.08245816 0.012807314 0.05252349 0.07406473 -0.028254623 0.081920326 -0.06980601 -0.029614352 0.07847028 -0.070092715 0.05327052 0.081454135 -0.029065419 0.052809298 0.081445366 0.0018619183 0.053161737 -0.0824746 0.07437665 0.05414202 0.012203199 0.07855488 0.08182654 -0.06954042 0.081801504 -0.02774813 0.07482558 0.08161612 -0.02892167 0.08158376 -0.027394654 -0.0825728 0.07806082 -0.07993778 -0.028362893 0.0014225182 0.0018651997 0.074166864 0.08172969 -0.027370308 -0.07993404 -0.08254356 0.07865721
0.24324325 0.079243936 0.012183188 0.0010393243 -0.08274004 0.05405299 0.07915312 0.01354949 -0.08274991 0.012865678 0.052707605 0.07432091 -0.028333021 0.0822248 -0.07003304 -0.02969859 0.07874543 -0.0703208 0.053458493 0.08175842 -0.029148346 0.05299566 0.08174945 0.0018834436 0.053351898 -0.082766585 0.07463724 0.054335624 0.0122585995 0.07882857 0.08213108 -0.06976248 0.082106054 -0.027823925 0.075087 0.081920296 -0.029004069 0.081888095 -0.027469177 -0.08286646 0.07833231 -0.08021016 -0.028443329 0.0014426965 0.0018868156 0.07442454 0.08203406 -0.027445497 -0.080206305 -0.082836665 0.078934014
0.24424425 0.079520874 0.012238767 0.0010579795 -0.083031185 0.054244142 0.0794304 0.013609044 -0.08304122 0.012924077 0.05289147 0.07457672 -0.028411137 0.08252898 -0.07025959 -0.029782543 0.07902021 -0.07054841 0.05364622 0.08206241 -0.029230995 0.053181782 0.082053244 0.0019050664 0.05354184 -0.08305813 0.07489748 0.054528993 0.012314033 0.079101875 0.08243532 -0.06998405 0.082410306 -0.027899435 0.07534806 0.0822242 -0.029086193 0.08219214 -0.027543418 -0.08315969 0.07860342 -0.080482066 -0.02852349 0.0014629782 0.0019085302 0.07468186 0.08233813 -0.02752041 -0.080478095 -0.08312935 0.079210445
0.24524525 0.07979745 0.012294382 0.0010767375 -0.083321884 0.054435056 0.07970732 0.013668618 -0.08333209 0.01298251 0.053075094 0.07483216 -0.02848897 0.08283285 -0.07048568 -0.02986621 0.079294614 -0.070775546 0.05383371 0.08236612 -0.029313365 0.053367667 0.08235676 0.0019267867 0.053731553 -0.08334924 0.075157374 0.054722134 0.012369498 0.07937478 0.08273926 -0.070205115 0.08271426 -0.027974658 0.07560876 0.0825278 -0.029168038 0.0824959 -0.02761738 -0.0834525 0.078874126 -0.0807535 -0.028603377 0.001483363 0.0019303435 0.07493881 0.082641914 -0.027595045 -0.0807494 -0.083421595 0.07948652
0.24624625 0.08007364 0.012350031 0.0010955979 -0.08361214 0.054625735 0.07998387 0.013728212 -0.08362251 0.013040977 0.05325847 0.07508721 -0.02856652 0.08313642 -0.070711285 -0.029949592 0.07956865 -0.07100221 0.054020956 0.08266954 -0.02939546 0.053553313 0.08265999 0.0019486044 0.053921048 -0.08363991 0.07541691 0.054915044 0.012424994 0.07964731 0.0830429 -0.070425674 0.08301791 -0.028049594 0.07586909 0.08283113 -0.029249609 0.08279937 -0.02769106 -0.083744876 0.079144455 -0.08102445 -0.02868299 0.0015038504 0.001952255 0.0751954 0.08294541 -0.027669404 -0.081020236 -0.08371342 0.07976221
0.24724725 0.08034946 0.012405717 0.0011145604 -0.08390195 0.054816175 0.080260046 0.013787825 -0.08391249 0.013099478 0.053441603 0.0753419 -0.028643789 0.08343968 -0.07093643 -0.03003269 0.07984231 -0.0712284 0.05420796 0.08297268 -0.029477276 0.05373872 0.08296294 0.001970519 0.054110315 -0.08393015 0.07567609 0.055107724 0.0124805225 0.07991944 0.083346225 -0.070645735 0.08332126 -0.028124247 0.07612907 0.08313416 -0.029330902 0.08310255 -0.02776446 -0.08403683 0.07941439 -0.08129493 -0.028762328 0.0015244406 0.001974265 0.07545162 0.08324861 -0.027743487 -0.081290595 -0.08400481 0.08003755
0.24824825 0.08062491 0.012461437 0.0011336249 -0.08419131 0.05500638 0.08053586 0.013847456 -0.08420202 0.013158012 0.053624492 0.07559621 -0.028720777 0.08374263 -0.07116109 -0.030115504 0.080115594 -0.071454115 0.054394722 0.083275534 -0.029558815 0.05392389 0.08326561 0.0019925311 0.054299362 -0.08421995 0.075934924 0.055300172 0.012536082 0.08019119 0.08364926 -0.070865296 0.0836243 -0.028198613 0.07638868 0.08343691 -0.029411921 0.08340544 -0.02783758 -0.08432835 0.079683945 -0.08156493 -0.028841393 0.001545133 0.0019963733 0.07570747 0.08355152 -0.027817294 -0.08156047 -0.08429578 0.08031252
0.24924925 0.08089998 0.012517192 0.0011527913 -0.084480226 0.05519635 0.0808113 0.0139071075 -0.08449111 0.01321658 0.053807136 0.07585015 -0.028797485 0.08404528 -0.07138529 -0.030198034 0.0803885 -0.07167937 0.054581244 0.0835781 -0.029640079 0.05410882 0.08356799 0.0020146398 0.054488186 -0.084509306 0.07619341 0.055492394 0.012591674 0.080462545 0.08395199 -0.07108436 0.08392705 -0.028272694 0.07664794 0.08373937 -0.029492665 0.08370805 -0.027910423 -0.084619455 0.07995311 -0.08183446 -0.028920185 0.0015659274 0.0020185795 0.07596296 0.08385413 -0.027890826 -0.081829876 -0.08458632 0.08058712
0.25025025 0.08117468 0.012572983 0.0011720593 -0.0847687 0.05538608 0.08108638 0.013966778 -0.084779754 0.013275183 0.053989533 0.07610372 -0.028873911 0.08434763 -0.07160901 -0.03028028 0.08066104 -0.071904145 0.054767523 0.08388039 -0.029721066 0.054293517 0.0838701 0.0020368453 0.054676786 -0.08479823 0.07645154 0.055684384 0.012647296 0.08073351 0.084254414 -0.07130293 0.08422949 -0.028346494 0.07690683 0.08404154 -0.029573133 0.08401036 -0.027982984 -0.084910125 0.080221884 -0.082103506 -0.028998703 0.0015868237 0.0020408838 0.07621808 0.084156446 -0.027964082 -0.082098804 -0.08487643 0.08086136
0.25125125 0.08144901 0.012628809 0.0011914289 -0.08505672 0.055575576 0.08136109 0.014026467 -0.08506795 0.013333818 0.05417169 0.07635691 -0.02895006 0.08464967 -0.07183227 -0.030362245 0.08093321 -0.072128445 0.054953564 0.08418239 -0.02980178 0.05447797 0.08417191 0.0020591477 0.054865163 -0.08508672 0.07670933 0.055876143 0.01270295 0.08100409 0.084556535 -0.07152099 0.084531635 -0.028420009 0.077165365 0.08434343 -0.029653328 0.08431239 -0.028055267 -0.08520036 0.080490276 -0.082372084 -0.02907695 0.0016078217 0.0020632858 0.07647284 0.08445848 -0.028037064 -0.082367264 -0.08516611 0.081135236
0.25225225 0.08172297 0.012684668 0.0012108996 -0.08534429 0.055764835 0.08163544 0.014086175 -0.0853557 0.013392487 0.054353602 0.07660973 -0.029025927 0.08495139 -0.07205505 -0.030443925 0.08120501 -0.07235228 0.05513936 0.0844841 -0.029882219 0.05466219 0.08447345 0.0020815465 0.05505332 -0.085374765 0.07696676 0.056067675 0.012758635 0.081274286 0.08485835 -0.07173856 0.08483347 -0.028493244 0.077423535 0.08464503 -0.029733248 0.08461412 -0.028127272 -0.08549018 0.08075829 -0.082640186 -0.029154927 0.001628921 0.0020857858 0.076727234 0.08476021 -0.02810977 -0.08263524 -0.08545537 0.08140874
0.25325325 0.08199655 0.012740563 0.0012304713 -0.08563142 0.055953864 0.08190942 0.014145901 -0.085643 0.01345119 0.05453527 0.07686218 -0.029101517 0.08525282 -0.07227737 -0.030525323 0.08147644 -0.07257564 0.05532492 0.08478553 -0.029962381 0.054846175 0.0847747 0.0021040419 0.055241253 -0.08566237 0.077223845 0.05625898 0.0128143495 0.081544094 0.08515987 -0.071955636 0.085135005 -0.028566198 0.077681355 0.08494634 -0.029812893 0.08491557 -0.028198998 -0.08577956 0.081025906 -0.08290781 -0.029232632 0.0016501216 0.0021083835 0.07698126 0.08506165 -0.028182205 -0.082902744 -0.085744195 0.081681885
0.25425425 0.082269765 0.012796491 0.001250144 -0.085918106 0.056142654 0.08218303 0.014205646 -0.085929856 0.013509925 0.0547167 0.07711426 -0.02917683 0.08555394 -0.07249921 -0.03060644 0.081747495 -0.072798535 0.055510238 0.08508667 -0.03004227 0.055029918 0.08507568 0.0021266334 0.055428963 -0.08594954 0.077480584 0.056450054 0.012870096 0.081813514 0.08546107 -0.07217221 0.08543624 -0.028638871 0.07793881 0.08524737 -0.029892266 0.08521673 -0.028270446 -0.08606852 0.08129314 -0.08317497 -0.029310068 0.0016714231 0.002131078 0.07723493 0.0853628 -0.028254366 -0.08316978 -0.08603259 0.081954665
0.25525525 0.082542606 0.012852455 0.0012699174 -0.086204335 0.05633121 0.082456276 0.01426541 -0.08621626 0.013568694 0.054897882 0.077365965 -0.029251862 0.08585475 -0.07272059 -0.030687274 0.08201818 -0.07302096 0.055695314 0.08538753 -0.030121885 0.05521343 0.08537636 0.0021493204 0.055616453 -0.08623627 0.077736974 0.0566409 0.012925872 0.082082555 0.08576198 -0.072388284 0.08573717 -0.028711265 0.078195915 0.0855481 -0.029971367 0.0855176 -0.028341617 -0.08635705 0.08155999 -0.083441645 -0.029387234 0.0016928253 0.002153869 0.077488236 0.08566365 -0.028326252 -0.08343634 -0.086320564 0.08222708
0.25625625 0.08281507 0.012908451 0.0012897912 -0.08649012 0.05651953 0.08272916 0.014325191 -0.086502224 0.013627496 0.055078823 0.0776173 -0.029326618 0.08615525 -0.07294149 -0.030767828 0.082288496 -0.07324292 0.05588015 0.0856881 -0.030201226 0.055396702 0.08567677 0.0021721027 0.055803724 -0.086522564 0.07799302 0.056831516 0.012981678 0.0823512 0.08606259 -0.07260387 0.0860378 -0.02878338 0.078452654 0.085848555 -0.030050194 0.08581818 -0.02841251 -0.08664515 0.08182646 -0.083707854 -0.02946413 0.0017143282 0.0021767563 0.077741176 0.08596421 -0.02839787 -0.08370242 -0.086608104 0.08249913
0.25725725 0.083087176 0.012964483 0.0013097655 -0.08677545 0.056707617 0.08300168 0.014384991 -0.08678774 0.013686331 0.055259526 0.07786827 -0.029401097 0.08645545 -0.07316192 -0.030848099 0.082558446 -0.0734644 0.05606475 0.08598838 -0.030280294 0.055579737 0.085976884 0.00219498 0.05599077 -0.08680841 0.07824872 0.057021905 0.013037516 0.082619466 0.08636288 -0.07281896 0.08633812 -0.028855216 0.07870904 0.08614871 -0.030128747 0.08611847 -0.028483126 -0.086932816 0.082092546 -0.083973594 -0.029540755 0.0017359314 0.0021997395 0.07799375 0.086264476 -0.028469212 -0.083968036 -0.08689521 0.082770824
0.25825825 0.083358906 0.013020548 0.0013298399 -0.08706033 0.05689547 0.083273835 0.0144448085 -0.087072805 0.013745199 0.055439986 0.07811887 -0.0294753 0.086755335 -0.07338189 -0.03092809 0.08282802 -0.073685415 0.056249112 0.08628838 -0.03035909 0.055762537 0.086276725 0.0022179515 0.056177597 -0.08709383 0.07850406 0.057212066 0.013093382 0.082887344 0.08666287 -0.07303355 0.086638145 -0.028926773 0.07896507 0.08644859 -0.03020703 0.086418465 -0.028553465 -0.08722005 0.08235825 -0.08423886 -0.029617114 0.0017576348 0.0022228183 0.07824597 0.086564444 -0.028540285 -0.08423317 -0.087181896 0.08304215
0.25925925 0.083630264 0.013076647 0.0013500145 -0.087344766 0.057083085 0.08354562 0.014504644 -0.08735742 0.0138041 0.055620205 0.078369096 -0.029549224 0.087054916 -0.07360139 -0.0310078 0.08309723 -0.07390597 0.05643323 0.08658809 -0.030437613 0.055945102 0.086576276 0.0022410175 0.0563642 -0.08737881 0.07875907 0.057402 0.013149279 0.083154835 0.086962566 -0.07324764 0.08693786 -0.028998053 0.07922074 0.08674817 -0.03028504 0.08671817 -0.028623529 -0.08750686 0.08262356 -0.08450364 -0.029693203 0.0017794381 0.0022459924 0.07849782 0.08686412 -0.028611086 -0.08449784 -0.087468155 0.08331312
0.26026025 0.08390126 0.01313278 0.0013702889 -0.08762875 0.05727047 0.08381704 0.014564497 -0.08764159 0.013863034 0.05580018 0.07861895 -0.029622875 0.08735419 -0.07382042 -0.03108723 0.083366066 -0.07412604 0.056617115 0.086887516 -0.030515863 0.056127433 0.08687555 0.0022641774 0.056550585 -0.087663345 0.07901372 0.057591707 0.013205206 0.083421946 0.08726195 -0.07346124 0.08723727 -0.029069055 0.07947606 0.087047465 -0.03036278 0.087017596 -0.028693315 -0.08779324 0.0828885 -0.08476797 -0.029769026 0.0018013413 0.0022692617 0.07874931 0.08716351 -0.02868162 -0.08476203 -0.087753974 0.08358373
0.26126125 0.08417187 0.013188946 0.001390663 -0.08791228 0.057457622 0.08408811 0.014624368 -0.0879253 0.013922 0.05597992 0.07886844 -0.029696248 0.08765316 -0.07403898 -0.031166382 0.08363453 -0.074345656 0.05680076 0.08718666 -0.03059384 0.056309525 0.087174535 0.0022874312 0.05673675 -0.08794744 0.07926803 0.057781182 0.013261162 0.08368867 0.08756103 -0.07367435 0.08753638 -0.029139781 0.079731025 0.08734647 -0.030440247 0.08731672 -0.028762825 -0.088079184 0.083153054 -0.085031815 -0.02984458 0.001823344 0.002292626 0.07900044 0.0874626 -0.02875188 -0.08502575 -0.088039376 0.08385397
0.26226225 0.084442124 0.013245146 0.0014111367 -0.08819536 0.057644542 0.084358804 0.014684257 -0.08820857 0.0139810005 0.056159414 0.07911757 -0.029769348 0.08795182 -0.074257076 -0.031245252 0.083902635 -0.0745648 0.056984164 0.08748551 -0.030671548 0.056491386 0.087473236 0.0023107782 0.05692269 -0.0882311 0.079522 0.057970434 0.013317147 0.08395501 0.08785981 -0.07388697 0.087835185 -0.029210232 0.07998563 0.08764519 -0.030517442 0.08761556 -0.02883206 -0.088364705 0.08341722 -0.08529519 -0.029919868 0.0018454462 0.0023160847 0.07925121 0.08776139 -0.02882187 -0.085289 -0.08832434 0.08412385
0.26326326 0.084712006 0.013301379 0.0014317097 -0.08847799 0.057831224 0.08462914 0.014744163 -0.08849138 0.014040032 0.05633867 0.07936632 -0.029842172 0.08825017 -0.0744747 -0.031323843 0.08417037 -0.074783474 0.057167333 0.08778407 -0.030748982 0.05667301 0.087771654 0.0023342185 0.057108413 -0.08851432 0.07977562 0.05815946 0.013373163 0.08422097 0.08815828 -0.07409909 0.088133685 -0.029280405 0.080239885 0.08794362 -0.030594368 0.08791411 -0.028901018 -0.088649794 0.08368101 -0.085558094 -0.029994888 0.0018676477 0.0023396376 0.079501614 0.088059895 -0.028891595 -0.08555178 -0.088608876 0.084393375
0.26426426 0.084981516 0.013357646 0.0014523821 -0.088760175 0.05801768 0.08489911 0.014804086 -0.08877375 0.014099097 0.056517687 0.0796147 -0.029914722 0.088548206 -0.07469186 -0.031402156 0.084437735 -0.07500169 0.057350267 0.08808234 -0.030826146 0.0568544 0.08806979 0.0023577516 0.057293914 -0.0887971 0.0800289 0.058348257 0.013429207 0.08448654 0.088456444 -0.07431072 0.08843188 -0.029350303 0.080493785 0.08824176 -0.030671023 0.08821236 -0.0289697 -0.08893446 0.08394442 -0.08582053 -0.030069644 0.0018899483 0.0023632846 0.07975166 0.0883581 -0.02896105 -0.08581409 -0.08889298 0.084662534
0.26526526 0.08525066 0.013413945 0.0014731536 -0.0890419 0.0582039 0.08516873 0.014864026 -0.089055665 0.014158194 0.056696463 0.07986272 -0.029986998 0.08884594 -0.074908555 -0.03148019 0.084704734 -0.07521943 0.05753296 0.08838034 -0.03090304 0.057035558 0.08836763 0.0023813776 0.0574792 -0.08907944 0.08028183 0.058536824 0.013485281 0.084751725 0.088754304 -0.074521855 0.08872978 -0.029419927 0.08074733 0.088539615 -0.030747408 0.08851033 -0.029038107 -0.08921868 0.084207445 -0.086082496 -0.030144133 0.0019123479 0.0023870252 0.080001354 0.08865601 -0.029030235 -0.086075924 -0.089176655 0.08493134
0.26626626 0.08551943 0.013470278 0.0014940242 -0.089323185 0.058389883 0.085437976 0.014923983 -0.089337125 0.014217324 0.056875 0.08011037 -0.030059 0.089143366 -0.075124785 -0.031557944 0.08497137 -0.075436704 0.057715416 0.08867804 -0.030979663 0.057216484 0.0886652 0.0024050958 0.05766426 -0.08936133 0.08053441 0.05872517 0.013541384 0.085016534 0.08905186 -0.0747325 0.08902736 -0.029489277 0.08100052 0.08883718 -0.030823521 0.08880801 -0.02910624 -0.08950249 0.084470086 -0.08634399 -0.030218357 0.0019348462 0.0024108593 0.08025068 0.08895362 -0.029099155 -0.08633729 -0.0894599 0.08519978
0.26726726 0.08578784 0.013526644 0.0015149935 -0.08960402 0.058575638 0.08570687 0.014983957 -0.08961815 0.014276486 0.0570533 0.080357656 -0.03013073 0.08944048 -0.07534055 -0.031635422 0.08523764 -0.075653516 0.05789764 0.08897545 -0.031056015 0.05739717 0.08896248 0.0024289063 0.0578491 -0.08964279 0.08078666 0.058913287 0.013597515 0.085280955 0.089349106 -0.074942656 0.089324646 -0.029558353 0.08125336 0.089134455 -0.030899366 0.08910539 -0.029174099 -0.08978586 0.08473235 -0.08660502 -0.030292315 0.001957443 0.0024347869 0.08049965 0.089250945 -0.029167807 -0.08659818 -0.08974272 0.08546787
0.26826826 0.086055875 0.013583042 0.0015360616 -0.08988441 0.05876116 0.0859754 0.015043948 -0.089898705 0.014335679 0.057231363 0.080604576 -0.030202184 0.08973728 -0.075555846 -0.031712618 0.08550353 -0.07586986 0.058079623 0.08927258 -0.031132096 0.05757763 0.08925948 0.0024528084 0.058033723 -0.089923814 0.081038564 0.05910118 0.013653676 0.085544996 0.08964605 -0.075152315 0.08962162 -0.029627154 0.08150585 0.08943144 -0.030974941 0.08940248 -0.029241685 -0.0900688 0.084994234 -0.086865574 -0.03036601 0.0019801385 0.0024588073 0.08074825 0.08954797 -0.029236194 -0.0868586 -0.090025105 0.08573559
0.26926926 0.08632355 0.013639473 0.0015572284 -0.09016434 0.058946453 0.08624357 0.015103955 -0.090178825 0.014394904 0.057409182 0.08085112 -0.030273367 0.09003378 -0.07577068 -0.031789538 0.08576907 -0.07608574 0.05826137 0.08956942 -0.03120791 0.057757854 0.08955619 0.0024768023 0.05821813 -0.09020439 0.08129012 0.05928884 0.0137098655 0.08580866 0.089942686 -0.07536148 0.08991829 -0.029695684 0.081757985 0.08972814 -0.031050246 0.08969928 -0.029308997 -0.09035131 0.085255735 -0.08712566 -0.030439438 0.0020029324 0.0024829204 0.080996506 0.089844696 -0.029304313 -0.08711856 -0.090307064 0.08600296
0.27027026 0.08659086 0.013695938 0.0015784935 -0.09044382 0.059131514 0.08651138 0.015163979 -0.09045849 0.014454159 0.057586767 0.08109731 -0.030344278 0.09032997 -0.07598506 -0.03186618 0.08603424 -0.07630115 0.058442883 0.08986597 -0.031283453 0.057937846 0.089852616 0.0025008877 0.058402315 -0.09048452 0.08154134 0.059476282 0.013766084 0.08607193 0.09023902 -0.075570166 0.090214655 -0.029763939 0.08200976 0.090024546 -0.031125283 0.089995794 -0.02937604 -0.0906334 0.08551686 -0.087385274 -0.030512605 0.0020258243 0.0025071262 0.081244394 0.09014113 -0.029372167 -0.08737804 -0.090588585 0.08626997
0.27127126 0.08685779 0.013752434 0.001599857 -0.09072285 0.05931634 0.08677883 0.015224019 -0.09073771 0.014513446 0.057764113 0.08134313 -0.030414915 0.090625845 -0.07619897 -0.031942546 0.08629905 -0.0765161 0.05862416 0.09016223 -0.031358726 0.058117606 0.09014876 0.0025250642 0.05858628 -0.090764225 0.081792206 0.059663497 0.013822331 0.086334825 0.09053504 -0.07577836 0.09051072 -0.029831924 0.0822612 0.09032066 -0.031200051 0.090292014 -0.02944281 -0.09091505 0.0857776 -0.08764443 -0.030585507 0.0020488144 0.0025314244 0.081491925 0.09043727 -0.029439757 -0.08763705 -0.09086968 0.08653662
0.27227226 0.08712436 0.013808964 0.0016213189 -0.091001436 0.059500936 0.08704592 0.015284075 -0.09101647 0.014572763 0.05794122 0.08158859 -0.030485282 0.09092142 -0.076412424 -0.032018635 0.08656348 -0.07673058 0.058805197 0.09045821 -0.03143373 0.05829713 0.09044462 0.0025493316 0.058770027 -0.09104347 0.08204274 0.059850484 0.013878606 0.08659734 0.09083076 -0.07598605 0.09080648 -0.029899634 0.082512274 0.090616494 -0.03127455 0.090587944 -0.029509308 -0.09119627 0.08603796 -0.087903105 -0.030658145 0.0020719026 0.0025558146 0.0817391 0.09073312 -0.029507078 -0.087895595 -0.09115034 0.086802915
0.27327326 0.087390564 0.013865526 0.0016428787 -0.091279574 0.059685305 0.08731265 0.015344148 -0.091294795 0.014632111 0.05811809 0.081833676 -0.030555375 0.091216676 -0.07662542 -0.03209445 0.08682756 -0.0769446 0.058986004 0.09075389 -0.031508468 0.058476426 0.09074019 0.0025736897 0.058953553 -0.09132229 0.08229293 0.060037248 0.01393491 0.08685947 0.091126174 -0.076193266 0.09110192 -0.029967075 0.08276301 0.09091204 -0.03134878 0.09088358 -0.029575538 -0.09147707 0.08629795 -0.08816131 -0.03073052 0.0020950884 0.0025802967 0.08198592 0.09102867 -0.029574135 -0.08815367 -0.091430575 0.087068856
0.27427426 0.0876564 0.01392212 0.0016645367 -0.09155726 0.05986944 0.08757903 0.0154042365 -0.09157266 0.01469149 0.058294725 0.082078405 -0.030625198 0.09151162 -0.07683795 -0.032169983 0.08709127 -0.077158146 0.059166577 0.09104929 -0.031582933 0.05865549 0.09103547 0.0025981383 0.059136864 -0.09160066 0.08254278 0.060223784 0.013991242 0.087121226 0.09142128 -0.07639998 0.09139707 -0.030034244 0.083013386 0.09120729 -0.03142274 0.091178924 -0.029641496 -0.09175743 0.08655756 -0.08841906 -0.030802632 0.0021183721 0.0026048704 0.08223238 0.09132392 -0.029640926 -0.088411264 -0.091710374 0.08733444
0.2752753 0.087921865 0.013978748 0.0016862925 -0.09183449 0.06005334 0.08784504 0.015464341 -0.09185008 0.014750899 0.05847112 0.08232276 -0.030694751 0.09180626 -0.07705002 -0.03224524 0.087354615 -0.07737124 0.05934691 0.0913444 -0.031657133 0.05883432 0.091330476 0.0026226775 0.059319954 -0.091878586 0.08279229 0.060410097 0.014047602 0.08738259 0.09171607 -0.076606214 0.091691904 -0.030101141 0.08326342 0.09150225 -0.031496435 0.09147398 -0.029707186 -0.092037365 0.08681679 -0.08867633 -0.030874481 0.0021417532 0.0026295355 0.082478486 0.09161888 -0.029707452 -0.0886684 -0.09198974 0.087599665
0.2762763 0.08818697 0.0140354065 0.0017081456 -0.092111275 0.060237017 0.0881107 0.015524462 -0.09212705 0.014810337 0.05864728 0.08256676 -0.030764032 0.09210059 -0.07726164 -0.032320224 0.087617606 -0.07758386 0.059527013 0.09163922 -0.03173106 0.059012923 0.09162519 0.0026473063 0.05950283 -0.092156075 0.08304145 0.060596183 0.014103991 0.087643586 0.092010565 -0.076811954 0.09198643 -0.03016777 0.083513096 0.09179692 -0.03156986 0.09176874 -0.029772608 -0.092316866 0.087075636 -0.08893314 -0.03094607 0.0021652319 0.002654292 0.08272424 0.091913536 -0.029773714 -0.08892506 -0.092268676 0.08786453
0.2772773 0.08845171 0.014092099 0.0017300956 -0.09238761 0.06042046 0.088376 0.015584597 -0.09240356 0.014869805 0.0588232 0.0828104 -0.030833043 0.092394605 -0.0774728 -0.032394927 0.087880224 -0.07779602 0.05970688 0.09193376 -0.031804726 0.05919129 0.09191962 0.0026720252 0.059685484 -0.09243312 0.08329028 0.060782045 0.014160408 0.08790419 0.09230475 -0.07701721 0.092280656 -0.030234126 0.08376243 0.09209131 -0.031643018 0.09206321 -0.02983776 -0.092595935 0.087334104 -0.08918948 -0.031017397 0.002188808 0.0026791394 0.082969636 0.09220791 -0.029839711 -0.08918126 -0.092547186 0.08812905
0.2782783 0.08871609 0.014148822 0.0017521421 -0.09266349 0.060603675 0.08864095 0.01564475 -0.092679635 0.014929304 0.05899889 0.08305368 -0.030901782 0.092688315 -0.07768349 -0.03246936 0.088142484 -0.07800771 0.059886515 0.092227995 -0.03187812 0.05936943 0.092213765 0.0026968338 0.059867922 -0.09270972 0.08353876 0.060967684 0.014216852 0.08816442 0.092598625 -0.077221975 0.092574574 -0.030300213 0.08401141 0.0923854 -0.031715907 0.09235739 -0.029902644 -0.09287458 0.0875922 -0.089445345 -0.03108846 0.0022124813 0.0027040776 0.08321468 0.092501976 -0.029905444 -0.08943698 -0.09282526 0.08839321
0.2792793 0.0889801 0.014205578 0.0017742846 -0.09293892 0.060786657 0.088905536 0.015704917 -0.092955254 0.014988831 0.05917434 0.08329659 -0.030970253 0.09298171 -0.077893734 -0.03254351 0.08840439 -0.078218944 0.060065914 0.09252195 -0.03195125 0.05954734 0.09250763 0.002721732 0.06005014 -0.09298588 0.08378691 0.0611531 0.014273325 0.08842427 0.09289219 -0.077426255 0.09286819 -0.030366031 0.08426005 0.0926792 -0.031788528 0.09265127 -0.029967261 -0.09315279 0.087849915 -0.08970074 -0.031159263 0.002236252 0.0027291067 0.08345937 0.09279575 -0.029970912 -0.089692235 -0.093102895 0.088657014
0.2802803 0.08924375 0.014262366 0.0017965232 -0.09321391 0.060969412 0.08916977 0.0157651 -0.09323042 0.015048387 0.059349556 0.08353914 -0.031038454 0.093274795 -0.07810352 -0.03261739 0.08866592 -0.078429714 0.06024508 0.092815615 -0.032024108 0.059725016 0.0928012 0.0027467194 0.060232144 -0.0932616 0.08403472 0.06133829 0.0143298255 0.08868375 0.093185455 -0.07763004 0.09316149 -0.03043158 0.08450834 0.09297272 -0.031860884 0.09294487 -0.030031612 -0.09343057 0.08810726 -0.08995568 -0.031229805 0.0022601197 0.002754226 0.083703704 0.09308923 -0.030036116 -0.08994702 -0.0933801 0.08892046
0.2812813 0.089507036 0.014319186 0.0018188574 -0.09348844 0.061151937 0.08943365 0.0158253 -0.09350514 0.0151079735 0.059524532 0.08378133 -0.031106384 0.09356757 -0.078312844 -0.032690994 0.0889271 -0.078640014 0.060424015 0.093109 -0.0320967 0.059902467 0.09309449 0.0027717957 0.06041393 -0.09353687 0.08428219 0.061523255 0.014386355 0.08894285 0.09347841 -0.07783334 0.09345449 -0.03049686 0.08475627 0.09326594 -0.031932972 0.09323817 -0.030095696 -0.09370793 0.08836422 -0.09021015 -0.031300087 0.0022840842 0.0027794358 0.08394769 0.09338241 -0.030101057 -0.09020134 -0.093656875 0.089183554
0.2822823 0.08976996 0.014376037 0.0018412869 -0.093762524 0.061334234 0.08969717 0.015885513 -0.09377941 0.015167588 0.05969928 0.08402316 -0.031174047 0.09386004 -0.07852172 -0.032764327 0.08918791 -0.07884986 0.060602713 0.09340208 -0.032169025 0.060079683 0.09338749 0.0027969612 0.060595497 -0.0938117 0.08452932 0.061707996 0.01444291 0.08920157 0.093771055 -0.07803616 0.093747176 -0.030561872 0.08500387 0.09355888 -0.032004796 0.09353118 -0.030159513 -0.09398484 0.08862081 -0.090464145 -0.031370107 0.0023081459 0.0028047357 0.08419132 0.09367529 -0.030165734 -0.09045519 -0.09393322 0.08944629
0.2832833 0.090032525 0.014432919 0.0018638114 -0.094036154 0.0615163 0.08996033 0.015945742 -0.094053224 0.015227232 0.059873786 0.084264636 -0.03124144 0.09415219 -0.078730136 -0.032837383 0.08944836 -0.07905924 0.06078118 0.09369488 -0.032241084 0.06025667 0.09368021 0.0028222154 0.06077685 -0.09408608 0.0847761 0.061892517 0.014499495 0.08945991 0.094063394 -0.07823849 0.09403956 -0.030626614 0.08525111 0.09385152 -0.032076355 0.09382389 -0.030223066 -0.09426133 0.08887703 -0.09071768 -0.031439867 0.0023323044 0.0028301256 0.0844346 0.093967885 -0.03023015 -0.09070857 -0.09420912 0.08970868
0.2842843 0.090294726 0.014489832 0.0018864307 -0.09430934 0.06169814 0.09022314 0.016005985 -0.09432659 0.015286904 0.06004806 0.08450575 -0.03130856 0.09444403 -0.0789381 -0.03291017 0.08970846 -0.07926817 0.060959414 0.09398739 -0.032312874 0.060433432 0.09397264 0.0028475581 0.060957983 -0.094360024 0.085022554 0.06207681 0.014556107 0.08971788 0.09435543 -0.07844032 0.09433163 -0.03069109 0.085498005 0.094143875 -0.032147646 0.094116315 -0.030286353 -0.09453739 0.08913287 -0.09097075 -0.031509366 0.0023565597 0.0028556052 0.084677525 0.09426018 -0.030294301 -0.09096148 -0.0944846 0.089970715
0.2852853 0.09055656 0.014546776 0.0019091445 -0.094582066 0.061879747 0.090485595 0.016066244 -0.094599515 0.015346604 0.060222097 0.0847465 -0.031375416 0.09473556 -0.0791456 -0.03298268 0.0899682 -0.07947664 0.061137415 0.09427961 -0.0323844 0.060609963 0.09426478 0.0028729893 0.0611389 -0.09463352 0.08526867 0.06226088 0.014612746 0.089975476 0.09464715 -0.078641675 0.094623394 -0.030755294 0.08574456 0.094435945 -0.032218676 0.094408445 -0.030349374 -0.09481302 0.08938833 -0.091223344 -0.031578608 0.0023809115 0.0028811744 0.0849201 0.094552174 -0.030358192 -0.09121393 -0.094759636 0.09023239
0.2862863 0.09081804 0.014603751 0.0019319524 -0.09485434 0.062061127 0.0907477 0.01612652 -0.09487198 0.015406333 0.0603959 0.0849869 -0.031442 0.095026776 -0.079352655 -0.033054926 0.090227574 -0.07968465 0.061315186 0.09457154 -0.03245566 0.060786262 0.094556645 0.0028985085 0.0613196 -0.094906576 0.08551445 0.06244473 0.014669414 0.09023269 0.09493856 -0.07884255 0.09491485 -0.030819234 0.085990764 0.09472772 -0.032289438 0.09470028 -0.030412132 -0.09508821 0.089643426 -0.09147547 -0.03164759 0.002405359 0.0029068333 0.08516233 0.09484388 -0.03042182 -0.0914659 -0.095034234 0.09049372
0.2872873 0.09107916 0.014660755 0.0019548545 -0.09512617 0.06224228 0.091009445 0.016186807 -0.095143996 0.01546609 0.06056947 0.08522694 -0.03150832 0.09531769 -0.07955926 -0.033126894 0.09048659 -0.0798922 0.061492726 0.09486318 -0.032526653 0.060962334 0.094848216 0.002924116 0.061500087 -0.09517918 0.085759886 0.06262836 0.014726108 0.090489544 0.09522966 -0.07904293 0.09520601 -0.030882906 0.08623662 0.0950192 -0.03235994 0.094991826 -0.030474626 -0.09536298 0.08989815 -0.09172714 -0.03171631 0.002429902 0.0029325814 0.0854042 0.09513528 -0.030485185 -0.09171741 -0.09530841 0.09075469
0.2882883 0.091339916 0.014717789 0.00197785 -0.09539755 0.062423203 0.09127084 0.01624711 -0.09541556 0.015525876 0.060742807 0.085466616 -0.03157437 0.09560829 -0.0797654 -0.033198595 0.09074525 -0.08009931 0.06167003 0.09515453 -0.032597385 0.06113818 0.0951395 0.0029498115 0.061680358 -0.09545134 0.08600498 0.062811755 0.014782829 0.09074601 0.09552046 -0.079242826 0.09549685 -0.03094631 0.08648214 0.0953104 -0.03243018 0.095283076 -0.030536857 -0.095637314 0.0901525 -0.091978334 -0.031784773 0.0024545402 0.0029584186 0.08564573 0.09542639 -0.03054829 -0.09196844 -0.09558214 0.09101531
0.2892893 0.091600314 0.014774854 0.002000939 -0.09566847 0.0626039 0.09153189 0.016307428 -0.09568668 0.015585688 0.060915906 0.08570594 -0.031640153 0.09589857 -0.0799711 -0.033270024 0.09100355 -0.08030595 0.061847106 0.09544559 -0.032667853 0.061313797 0.09543051 0.0029755947 0.06186041 -0.095723055 0.08624975 0.062994935 0.014839577 0.09100211 0.09581094 -0.07944224 0.09578738 -0.031009449 0.086727306 0.0956013 -0.032500155 0.095574036 -0.030598823 -0.09591121 0.09040648 -0.09222906 -0.031852975 0.0024792731 0.0029843447 0.0858869 0.0957172 -0.030611133 -0.09221901 -0.095855445 0.09127557
0.2902903 0.091860354 0.014831948 0.0020241213 -0.09593894 0.06278437 0.091792576 0.016367761 -0.095957346 0.015645528 0.061088774 0.085944906 -0.031705666 0.096188545 -0.08017633 -0.033341184 0.0912615 -0.080512136 0.06202395 0.09573636 -0.032738056 0.061489183 0.09572122 0.0030014655 0.062040247 -0.09599433 0.08649417 0.06317789 0.014896351 0.09125783 0.09610112 -0.07964118 0.096077606 -0.031072319 0.086972125 0.095891915 -0.032569867 0.0958647 -0.030660527 -0.096184686 0.09066008 -0.092479326 -0.031920917 0.0025041008 0.00301036 0.08612773 0.09600771 -0.030673716 -0.09246911 -0.09612831 0.09153549
0.2912913 0.09212004 0.014889073 0.0020473967 -0.09620897 0.06296461 0.09205291 0.01642811 -0.09622756 0.015705397 0.061261408 0.08618352 -0.03177092 0.09647821 -0.08038112 -0.033412077 0.09151908 -0.08071787 0.06220056 0.09602684 -0.032807995 0.061664343 0.096011646 0.0030274238 0.06221987 -0.09626515 0.08673826 0.063360624 0.014953152 0.09151319 0.09639099 -0.07983963 0.09636752 -0.031134924 0.08721661 0.09618224 -0.03263932 0.09615507 -0.030721968 -0.09645772 0.09091331 -0.09272912 -0.031988602 0.0025290227 0.0030364639 0.08636821 0.09629793 -0.030736038 -0.09271874 -0.09640074 0.09179505
0.2922923 0.09237936 0.014946225 0.0020707645 -0.09647853 0.063144624 0.092312895 0.01648847 -0.09649732 0.015765293 0.061433807 0.08642177 -0.031835902 0.09676756 -0.08058546 -0.033482697 0.09177631 -0.08092315 0.062376942 0.09631703 -0.032877672 0.061839275 0.096301794 0.0030534696 0.062399276 -0.09653553 0.08698201 0.06354314 0.015009979 0.09176816 0.09668055 -0.08003761 0.096657135 -0.031197261 0.08746074 0.09647227 -0.03270851 0.09644515 -0.030783148 -0.09673033 0.091166176 -0.092978455 -0.03205603 0.0025540388 0.0030626566 0.086608335 0.09658785 -0.0307981 -0.092967905 -0.096672736 0.09205426
0.2932933 0.09263832 0.015003407 0.002094225 -0.09674765 0.06332441 0.092572525 0.016548846 -0.09676663 0.015825216 0.061605975 0.08665968 -0.031900626 0.0970566 -0.08078934 -0.033553053 0.09203319 -0.08112797 0.06255309 0.096606925 -0.03294709 0.06201398 0.096591644 0.0030796025 0.06257847 -0.096805476 0.08722543 0.06372543 0.015066831 0.09202277 0.0969698 -0.0802351 0.09694643 -0.03125933 0.08770453 0.09676202 -0.03277744 0.09673493 -0.030844066 -0.0970025 0.09141867 -0.09322732 -0.032123197 0.0025791484 0.0030889376 0.08684812 0.09687747 -0.030859904 -0.0932166 -0.096944295 0.09231312
0.2942943 0.09289693 0.0150606185 0.0021177777 -0.09701631 0.063503966 0.092831805 0.016609235 -0.09703548 0.015885165 0.06177791 0.08689722 -0.03196508 0.09734532 -0.08099277 -0.03362314 0.09228971 -0.08133234 0.06272901 0.09689654 -0.033016242 0.062188454 0.09688122 0.0031058225 0.06275744 -0.09707497 0.08746851 0.0639075 0.01512371 0.092277005 0.09725874 -0.080432124 0.09723542 -0.03132114 0.08794798 0.09705147 -0.03284611 0.097024426 -0.030904723 -0.09727424 0.09167079 -0.093475714 -0.03219011 0.0026043516 0.0031153073 0.08708755 0.0971668 -0.030921448 -0.09346482 -0.09721542 0.09257163
0.2952953 0.093155175 0.015117859 0.0021414224 -0.097284526 0.0636833 0.09309073 0.016669638 -0.09730389 0.015945142 0.06194961 0.08713441 -0.032029275 0.097633734 -0.08119576 -0.03369296 0.092545874 -0.08153626 0.0629047 0.09718586 -0.033085134 0.062362704 0.0971705 0.0031321296 0.0629362 -0.09734402 0.08771127 0.06408934 0.015180614 0.09253087 0.09754737 -0.08062866 0.0975241 -0.03138268 0.088191085 0.09734063 -0.03291452 0.09731363 -0.030965118 -0.09754554 0.09192254 -0.09372364 -0.03225676 0.0026296482 0.003141765 0.08732664 0.09745583 -0.03098273 -0.09371258 -0.097486116 0.092829786
0.2962963 0.09341307 0.015175127 0.0021651587 -0.097552285 0.063862406 0.09334931 0.016730057 -0.09757185 0.016005145 0.06212108 0.087371245 -0.032093205 0.09792184 -0.081398286 -0.033762515 0.092801675 -0.08173973 0.06308016 0.09747489 -0.03315377 0.06253673 0.097459495 0.0031585237 0.06311475 -0.09761262 0.08795368 0.064270966 0.015237543 0.09278436 0.09783569 -0.080824725 0.097812474 -0.031443954 0.08843385 0.0976295 -0.03298267 0.09760253 -0.031025253 -0.097816415 0.09217392 -0.0939711 -0.032323156 0.0026550377 0.003168311 0.08756538 0.09774456 -0.031043759 -0.09395987 -0.09775638 0.0930876
0.2972973 0.0936706 0.015232424 0.0021889869 -0.09781959 0.06404129 0.09360754 0.016790489 -0.09783935 0.016065177 0.062292315 0.08760773 -0.03215687 0.098209634 -0.08160037 -0.0338318 0.093057126 -0.081942745 0.063255385 0.09776362 -0.03322214 0.06271052 0.097748205 0.0031850045 0.063293085 -0.09788078 0.08819576 0.064452365 0.015294497 0.093037486 0.0981237 -0.08102031 0.098100536 -0.031504963 0.08867626 0.097918086 -0.033050563 0.09789114 -0.031085128 -0.09808686 0.09242493 -0.0942181 -0.03238929 0.00268052 0.0031949452 0.087803766 0.098032996 -0.031104526 -0.09420669 -0.0980262 0.09334505
0.2982983 0.09392778 0.015289749 0.0022129065 -0.09808645 0.06421994 0.09386541 0.016850933 -0.0981064 0.016125236 0.06246332 0.08784386 -0.032220274 0.09849711 -0.081801996 -0.033900823 0.093312226 -0.08214531 0.063430384 0.09805207 -0.033290252 0.06288409 0.098036624 0.0032115718 0.0634712 -0.098148495 0.08843751 0.06463355 0.015351477 0.09329023 0.0984114 -0.08121543 0.09838829 -0.03156571 0.088918336 0.09820637 -0.033118196 0.09817946 -0.031144744 -0.098356865 0.092675574 -0.09446463 -0.032455172 0.0027060949 0.0032216671 0.08804181 0.09832113 -0.031165035 -0.094453044 -0.09829559 0.093602166
0.2992993 0.0941846 0.015347103 0.002236917 -0.09835284 0.06439836 0.09412293 0.016911391 -0.098372996 0.016185319 0.062634096 0.08807963 -0.032283418 0.098784275 -0.08200318 -0.033969577 0.09356696 -0.08234742 0.06360516 0.09834023 -0.033358105 0.06305744 0.09832476 0.0032382258 0.0636491 -0.09841577 0.088678926 0.06481451 0.015408481 0.09354262 0.098698795 -0.081410065 0.098675735 -0.031626195 0.08916007 0.09849437 -0.03318557 0.09846748 -0.031204099 -0.09862644 0.09292585 -0.09471069 -0.032520793 0.0027317621 0.0032484771 0.088279516 0.09860897 -0.031225288 -0.094698936 -0.09856455 0.09385892
0.3003003 0.09444106 0.015404483 0.0022610186 -0.09861879 0.06457656 0.09438011 0.016971864 -0.098639145 0.01624543 0.06280464 0.088315055 -0.032346297 0.09907113 -0.08220391 -0.03403807 0.093821354 -0.08254909 0.0637797 0.09862809 -0.033425696 0.06323056 0.09861261 0.0032649662 0.06382679 -0.0986826 0.088920005 0.06499525 0.01546551 0.09379463 0.09898587 -0.08160423 0.098962866 -0.031686418 0.08940146 0.098782085 -0.033252686 0.09875521 -0.031263195 -0.09889558 0.093175754 -0.094956286 -0.032586157 0.002757521 0.0032753749 0.08851687 0.09889651 -0.031285282 -0.09494436 -0.09883307 0.09411533
0.3013013 0.09469718 0.015461893 0.0022852109 -0.09888428 0.06475454 0.09463693 0.01703235 -0.09890483 0.016305568 0.06297495 0.08855013 -0.032408915 0.09935767 -0.082404196 -0.034106296 0.09407538 -0.0827503 0.06395401 0.09891567 -0.03349303 0.06340345 0.09890017 0.0032917932 0.06400427 -0.098948985 0.089160755 0.06517577 0.015522563 0.09404627 0.09927264 -0.08179791 0.0992497 -0.03174638 0.08964251 0.0990695 -0.033319544 0.09904264 -0.031322032 -0.099164285 0.093425296 -0.09520142 -0.032651264 0.0027833723 0.0033023604 0.08875388 0.09918376 -0.031345025 -0.09518932 -0.09910116 0.09437139
0.3023023 0.09495293 0.015519329 0.002309494 -0.09914932 0.06493229 0.09489341 0.017092848 -0.099170074 0.016365731 0.063145034 0.08878485 -0.032471277 0.0996439 -0.08260403 -0.03417426 0.09432906 -0.08295106 0.064128086 0.099202946 -0.03356011 0.06357611 0.09918745 0.0033187063 0.06418153 -0.09921493 0.08940117 0.06535607 0.015579641 0.09429755 0.0995591 -0.08199113 0.09953621 -0.03180608 0.089883216 0.09935663 -0.033386145 0.099329785 -0.03138061 -0.09943256 0.093674466 -0.09544609 -0.032716118 0.0028093148 0.0033294335 0.08899054 0.099470705 -0.031404506 -0.09543382 -0.09936882 0.094627105
0.3033033 0.09520833 0.015576794 0.0023338671 -0.0994139 0.065109804 0.09514953 0.01715336 -0.09943486 0.01642592 0.063314885 0.08901922 -0.032533377 0.09992982 -0.08280341 -0.034241956 0.09458239 -0.08315138 0.064301945 0.09948994 -0.033626925 0.06374855 0.09947443 0.0033457056 0.06435858 -0.09948042 0.08964126 0.06553615 0.015636744 0.09454846 0.099845245 -0.082183875 0.09982242 -0.03186552 0.09012359 0.09964346 -0.03345249 0.099616624 -0.031438928 -0.09970039 0.09392327 -0.09569029 -0.032780718 0.002835349 0.0033565944 0.08922686 0.09975735 -0.031463735 -0.095677845 -0.09963604 0.09488247
0.3043043 0.09546338 0.015634285 0.0023583309 -0.09967803 0.065287106 0.09540531 0.017213885 -0.09969919 0.016486138 0.063484505 0.08925323 -0.032595214 0.10021542 -0.08300235 -0.03430939 0.094835356 -0.08335125 0.064475566 0.09977664 -0.033693485 0.063920766 0.099761136 0.0033727912 0.06453542 -0.099745475 0.08988102 0.065716006 0.01569387 0.094799 0.10013109 -0.082376145 0.10010832 -0.0319247 0.090363614 0.09993 -0.03351858 0.09990318 -0.03149699 -0.09996779 0.09417171 -0.09593403 -0.03284506 0.0028614742 0.0033838425 0.08946283 0.10004371 -0.031522706 -0.095921405 -0.09990282 0.095137484
0.3053053 0.09571807 0.015691804 0.0023828843 -0.0999417 0.06546418 0.09566074 0.017274423 -0.09996307 0.01654638 0.063653894 0.089486904 -0.032656796 0.10050071 -0.083200835 -0.034376565 0.09508797 -0.08355066 0.06464896 0.10006305 -0.033759788 0.064092755 0.10004754 0.0033999628 0.06471204 -0.10001008 0.09012044 0.06589565 0.01575102 0.095049165 0.10041661 -0.08256794 0.100393906 -0.031983618 0.0906033 0.10021626 -0.03358441 0.10018943 -0.031554796 -0.10023476 0.09441978 -0.09617731 -0.032909155 0.0028876902 0.003411178 0.08969846 0.10032976 -0.03158142 -0.09616451 -0.10016918 0.09539216
0.3063063 0.095972404 0.01574935 0.0024075278 -0.10020492 0.06564103 0.09591582 0.017334972 -0.10022649 0.016606648 0.06382306 0.08972022 -0.03271812 0.10078569 -0.08339888 -0.03444347 0.09534024 -0.08374964 0.06482213 0.10034917 -0.033825833 0.06426452 0.100333676 0.0034272198 0.06488845 -0.10027425 0.09035953 0.06607507 0.015808193 0.09529897 0.10070183 -0.08275927 0.10067918 -0.032042276 0.09084264 0.10050222 -0.033649985 0.1004754 -0.03161234 -0.10050129 0.09466749 -0.096420124 -0.03297299 0.0029139973 0.0034385999 0.08993375 0.10061552 -0.031639885 -0.096407145 -0.1004351 0.09564648
0.3073073 0.09622639 0.015806923 0.002432261 -0.10046769 0.065817654 0.09617055 0.017395535 -0.10048946 0.016666943 0.063991986 0.089953184 -0.03277918 0.10107035 -0.08359647 -0.03451012 0.09559215 -0.08394816 0.06499507 0.100635 -0.033891626 0.064436056 0.10061951 0.0034545618 0.06506464 -0.10053797 0.0905983 0.06625427 0.01586539 0.095548406 0.100986734 -0.08295012 0.10096415 -0.032100677 0.09108165 0.10078789 -0.033715304 0.10076106 -0.03166963 -0.10076738 0.094914824 -0.09666248 -0.033036575 0.0029403947 0.0034661076 0.09016869 0.10090097 -0.031698093 -0.09664932 -0.10070059 0.09590045
0.3083083 0.09648002 0.015864523 0.0024570837 -0.100729994 0.065994054 0.09642493 0.01745611 -0.10075197 0.016727263 0.06416069 0.0901858 -0.032839984 0.1013547 -0.08379361 -0.034576505 0.0958437 -0.08414623 0.06516778 0.10092053 -0.033957157 0.064607374 0.10090506 0.0034819886 0.06524062 -0.100801244 0.09083673 0.06643325 0.015922612 0.09579747 0.10127133 -0.083140515 0.10124881 -0.032158818 0.09132031 0.10107327 -0.03378037 0.101046436 -0.031726662 -0.10103305 0.0951618 -0.09690436 -0.03309991 0.0029668824 0.0034937013 0.090403296 0.101186134 -0.031756047 -0.09689103 -0.10096564 0.09615409
0.3093093 0.096733294 0.01592215 0.0024819956 -0.100991845 0.06617023 0.096678965 0.017516699 -0.10101403 0.01678761 0.06432917 0.09041807 -0.03290053 0.10163874 -0.083990306 -0.034642626 0.096094914 -0.08434386 0.065340266 0.10120577 -0.034022436 0.06477846 0.10119033 0.0035094994 0.065416396 -0.10106408 0.09107484 0.06661202 0.015979854 0.09604617 0.101555616 -0.08333043 0.10153315 -0.032216705 0.09155865 0.10135836 -0.03384518 0.10133152 -0.03178344 -0.101298265 0.09540841 -0.09714579 -0.033162985 0.0029934605 0.0035213807 0.09063755 0.10147099 -0.03181375 -0.09713228 -0.101230256 0.09640737
0.3103103 0.09698622 0.015979802 0.002506997 -0.10125324 0.06634619 0.09693266 0.0175773 -0.10127564 0.016847981 0.06449741 0.090649985 -0.03296082 0.10192247 -0.084186554 -0.03470849 0.09634577 -0.08454104 0.06551252 0.10149073 -0.034087457 0.064949326 0.101475306 0.0035370945 0.06559195 -0.10132647 0.09131261 0.066790566 0.016037123 0.09629451 0.10183959 -0.083519876 0.10181719 -0.032274332 0.09179664 0.10164316 -0.03390973 0.1016163 -0.03183996 -0.10156306 0.09565465 -0.097386755 -0.033225816 0.0030201285 0.003549145 0.09087147 0.10175556 -0.0318712 -0.09737307 -0.10149444 0.09666031
0.3113113 0.09723879 0.01603748 0.0025320873 -0.101514176 0.06652192 0.097186 0.017637912 -0.10153679 0.01690838 0.06466543 0.090881556 -0.033020854 0.10220587 -0.084382355 -0.034774087 0.09659627 -0.08473777 0.06568455 0.101775385 -0.034152225 0.06511997 0.10175999 0.0035647731 0.0657673 -0.10158841 0.09155006 0.06696889 0.016094413 0.09654248 0.102123246 -0.08370886 0.102100916 -0.032331698 0.092034295 0.10192767 -0.033974033 0.10190079 -0.031896222 -0.10182741 0.095900536 -0.09762726 -0.033288393 0.0030468863 0.0035769946 0.09110504 0.10203982 -0.031928394 -0.09761339 -0.10175819 0.096912906
0.3123123 0.097491 0.016095188 0.0025572665 -0.10177466 0.066697426 0.09743899 0.017698536 -0.101797484 0.016968802 0.06483322 0.09111278 -0.033080626 0.10248897 -0.08457772 -0.03483943 0.096846424 -0.08493406 0.06585635 0.10205975 -0.034216736 0.065290384 0.102044396 0.0035925354 0.06594244 -0.10184991 0.091787174 0.067147 0.016151726 0.09679008 0.1024066 -0.08389737 0.10238434 -0.03238881 0.09227161 0.102211885 -0.034038078 0.10218498 -0.03195223 -0.102091335 0.096146055 -0.0978673 -0.033350717 0.0030737338 0.0036049287 0.09133827 0.10232379 -0.031985343 -0.09785325 -0.10202151 0.09716515
0.3133133 0.09774287 0.01615292 0.0025825344 -0.102034695 0.06687271 0.09769163 0.017759172 -0.10205772 0.01702925 0.06500078 0.09134365 -0.03314015 0.10277176 -0.084772624 -0.034904506 0.09709623 -0.0851299 0.06602793 0.10234383 -0.034280993 0.06546058 0.10232851 0.003620381 0.066117354 -0.102110974 0.09202397 0.06732489 0.016209062 0.09703732 0.10268964 -0.08408541 0.10266744 -0.03244567 0.09250859 0.102495804 -0.03410187 0.102468885 -0.032007977 -0.102354825 0.09639121 -0.09810689 -0.03341279 0.0031006706 0.0036329476 0.09157116 0.10260746 -0.032042034 -0.09809265 -0.102284394 0.09741706
0.3143143 0.09799439 0.016210679 0.0026078913 -0.102294266 0.067047775 0.09794393 0.017819822 -0.1023175 0.017089725 0.06516812 0.09157418 -0.03319941 0.103054225 -0.084967084 -0.034969326 0.09734568 -0.0853253 0.06619928 0.10262761 -0.034344997 0.06563055 0.10261233 0.0036483093 0.06629207 -0.10237159 0.09226043 0.06750256 0.016266422 0.0972842 0.102972366 -0.08427299 0.10295024 -0.032502268 0.09274523 0.10277944 -0.03416541 0.10275249 -0.032063473 -0.102617875 0.096636 -0.09834601 -0.033474617 0.003127697 0.0036610502 0.09180371 0.10289083 -0.03209848 -0.09833159 -0.10254684 0.09766862
0.3153153 0.098245546 0.016268464 0.0026333365 -0.10255339 0.06722261 0.09819589 0.01788048 -0.10257683 0.017150225 0.06533522 0.09180435 -0.03325842 0.10333639 -0.08516111 -0.03503388 0.09759478 -0.08552025 0.066370405 0.1029111 -0.03440875 0.065800294 0.10289587 0.0036763207 0.06646657 -0.102631755 0.09249656 0.067680016 0.016323803 0.09753071 0.10325479 -0.0844601 0.10323273 -0.032558613 0.09298154 0.10306278 -0.034228694 0.1030358 -0.032118715 -0.1028805 0.09688042 -0.098584674 -0.033536196 0.0031548124 0.0036892372 0.09203591 0.103173904 -0.03215467 -0.09857007 -0.102808855 0.09791983
0.3163163 0.09849636 0.016326273 0.00265887 -0.10281206 0.06739723 0.0984475 0.017941153 -0.1028357 0.017210752 0.0655021 0.09203418 -0.03331717 0.10361823 -0.085354686 -0.03509818 0.097843535 -0.08571476 0.06654131 0.103194304 -0.034472242 0.06596982 0.10317912 0.0037044142 0.066640854 -0.10289148 0.09273237 0.06785725 0.016381208 0.09777685 0.1035369 -0.08464674 0.1035149 -0.0326147 0.093217514 0.10334583 -0.034291726 0.10331881 -0.032173697 -0.10314268 0.09712449 -0.09882288 -0.03359752 0.0031820165 0.0037175075 0.092267774 0.103456676 -0.032210615 -0.09880809 -0.10307044 0.098170705
0.3173173 0.09874682 0.01638411 0.002684492 -0.10307027 0.067571625 0.098698765 0.018001836 -0.103094116 0.017271303 0.065668754 0.09226367 -0.03337567 0.103899755 -0.08554782 -0.035162218 0.09809194 -0.08590882 0.06671198 0.10347721 -0.034535483 0.066139124 0.103462085 0.00373259 0.06681493 -0.10315076 0.092967845 0.06803427 0.016438635 0.09802263 0.10381869 -0.084832914 0.103796765 -0.032670535 0.09345315 0.10362859 -0.034354504 0.10360153 -0.03222843 -0.10340443 0.09736819 -0.09906062 -0.033658598 0.0032093097 0.0037458616 0.09249929 0.10373915 -0.032266308 -0.09904564 -0.10333159 0.09842123
0.3183183 0.09899693 0.016441973 0.002710202 -0.10332803 0.0677458 0.098949686 0.018062532 -0.103352085 0.017331878 0.065835185 0.092492804 -0.03343391 0.10418097 -0.085740514 -0.035226 0.09833999 -0.08610243 0.06688243 0.103759825 -0.034598473 0.0663082 0.10374476 0.003760848 0.066988796 -0.1034096 0.093203 0.06821108 0.016496083 0.09826805 0.104100175 -0.08501863 0.10407832 -0.032726113 0.09368845 0.10391106 -0.03441703 0.10388396 -0.032282904 -0.103665754 0.09761153 -0.0992979 -0.033719428 0.0032366915 0.0037742986 0.09273048 0.104021326 -0.032321755 -0.09928274 -0.1035923 0.09867142
0.3193193 0.09924669 0.01649986 0.002736 -0.10358533 0.067919746 0.09920026 0.018123237 -0.10360959 0.01739248 0.066001385 0.0927216 -0.033491902 0.10446187 -0.08593277 -0.03528952 0.09858769 -0.086295605 0.067052655 0.10404214 -0.034661207 0.06647706 0.104027145 0.0037891876 0.067162454 -0.103668 0.09343783 0.06838766 0.016553555 0.0985131 0.104381345 -0.08520387 0.10435957 -0.03278144 0.09392342 0.10419323 -0.0344793 0.10416609 -0.032337125 -0.10392664 0.0978545 -0.09953473 -0.03378001 0.0032641618 0.0038028187 0.09296132 0.1043032 -0.032376952 -0.09951938 -0.10385258 0.09892127
0.3203203 0.0994961 0.016557775 0.0027618862 -0.103842184 0.06809348 0.09945049 0.018183954 -0.10386665 0.017453106 0.066167355 0.09295004 -0.033549637 0.10474245 -0.08612458 -0.035352778 0.09883505 -0.08648834 0.067222655 0.10432418 -0.03472369 0.0666457 0.104309246 0.0038176086 0.067335896 -0.10392594 0.09367233 0.06856403 0.016611047 0.09875778 0.10466221 -0.08538865 0.1046405 -0.03283651 0.094158046 0.10447512 -0.034541324 0.10444792 -0.032391094 -0.104187086 0.09809712 -0.09977109 -0.03384034 0.0032917205 0.0038314215 0.093191825 0.10458478 -0.0324319 -0.099755555 -0.104112424 0.09917077
0.3213213 0.09974515 0.016615715 0.00278786 -0.10409857 0.06826699 0.099700384 0.018244682 -0.10412326 0.017513758 0.06633311 0.09317814 -0.033607118 0.10502272 -0.086315945 -0.03541578 0.09908206 -0.08668062 0.067392424 0.10460591 -0.03478592 0.06681411 0.10459106 0.003846111 0.06750913 -0.10418345 0.09390651 0.06874018 0.016668564 0.09900211 0.104942754 -0.085572965 0.10492112 -0.03289133 0.09439235 0.10475671 -0.034603093 0.10472946 -0.032444812 -0.104447104 0.09833938 -0.100007 -0.033900425 0.0033193673 0.003860107 0.093421996 0.104866065 -0.032486603 -0.09999128 -0.10437183 0.09941993
0.3223223 0.099993855 0.016673679 0.0028139218 -0.104354516 0.06844027 0.09994993 0.01830542 -0.1043794 0.017574431 0.06649863 0.093405895 -0.033664346 0.105302684 -0.08650688 -0.035478525 0.09932872 -0.08687246 0.06756198 0.10488735 -0.034847897 0.0669823 0.10487258 0.0038746945 0.067682154 -0.10444051 0.09414036 0.06891612 0.0167261 0.09924607 0.10522299 -0.085756816 0.10520143 -0.032945894 0.094626315 0.10503802 -0.03466461 0.10501071 -0.032498278 -0.10470668 0.09858127 -0.10024245 -0.033960264 0.0033471023 0.0038888745 0.09365182 0.10514704 -0.03254106 -0.10022653 -0.10463081 0.099668756
0.3233233 0.10024221 0.01673167 0.0028400712 -0.10461001 0.06861334 0.10019913 0.01836617 -0.1046351 0.01763513 0.06666393 0.0936333 -0.03372132 0.10558232 -0.08669737 -0.03554101 0.099575035 -0.08706386 0.067731306 0.10516851 -0.034909625 0.06715027 0.105153814 0.0039033587 0.06785496 -0.10469712 0.09437388 0.069091834 0.016783658 0.09948967 0.10550292 -0.0859402 0.10548143 -0.03300021 0.09485995 0.10531902 -0.034725875 0.10529166 -0.03255149 -0.10496583 0.09882281 -0.10047744 -0.034019854 0.0033749253 0.0039177244 0.09388131 0.10542773 -0.03259527 -0.100461334 -0.10488935 0.09991723
0.3243243 0.10049022 0.016789686 0.0028663082 -0.104865044 0.06878619 0.100448 0.01842693 -0.10489034 0.017695852 0.066828996 0.093860365 -0.03377804 0.10586165 -0.08688742 -0.035603236 0.099821 -0.08725481 0.067900404 0.10544936 -0.0349711 0.06731802 0.10543476 0.0039321035 0.06802757 -0.10495329 0.094607085 0.06926734 0.01684124 0.0997329 0.10578254 -0.08612312 0.10576112 -0.03305427 0.09509325 0.105599746 -0.034786887 0.10557231 -0.032604456 -0.10522455 0.09906398 -0.10071197 -0.034079198 0.0034028364 0.003946656 0.09411047 0.105708115 -0.03264923 -0.10069567 -0.10514746 0.100165375
0.32532534 0.100737885 0.016847728 0.0028926325 -0.10511962 0.06895881 0.10069652 0.018487701 -0.10514513 0.017756598 0.06699384 0.09408709 -0.03383451 0.10614066 -0.08707703 -0.035665203 0.100066625 -0.08744531 0.06806929 0.10572993 -0.03503232 0.06748555 0.105715424 0.003960929 0.06819996 -0.105209015 0.09483996 0.06944262 0.016898843 0.09997577 0.10606184 -0.08630557 0.10604049 -0.033108078 0.095326215 0.10588017 -0.03484765 0.10585267 -0.032657165 -0.105482824 0.099304795 -0.100946054 -0.034138296 0.003430835 0.0039756694 0.09433928 0.1059882 -0.03270295 -0.10092955 -0.10540513 0.10041317
0.32632634 0.10098519 0.016905794 0.0029190443 -0.10537375 0.06913122 0.1009447 0.018548481 -0.10539947 0.017817367 0.06715847 0.094313465 -0.033890728 0.10641936 -0.08726621 -0.035726916 0.1003119 -0.087635376 0.06823794 0.106010206 -0.035093293 0.06765286 0.10599579 0.0039898343 0.068372145 -0.1054643 0.095072515 0.069617696 0.016956467 0.10021829 0.10634083 -0.08648757 0.10631956 -0.033161633 0.09555885 0.106160305 -0.03490816 0.10613273 -0.03270963 -0.105740674 0.09954525 -0.10117967 -0.034197148 0.003458921 0.004004764 0.09456776 0.10626799 -0.03275642 -0.10116298 -0.10566237 0.10066064
0.32732734 0.101232156 0.016963886 0.0029455435 -0.105627425 0.06930341 0.101192534 0.018609272 -0.105653346 0.01787816 0.067322865 0.09453949 -0.033946693 0.10669774 -0.08745494 -0.03578837 0.10055683 -0.087825 0.06840637 0.106290184 -0.03515401 0.06781995 0.10627588 0.00401882 0.06854412 -0.105719134 0.09530474 0.069792554 0.017014112 0.10046044 0.10661951 -0.0866691 0.10659831 -0.033214938 0.09579115 0.10644015 -0.03496842 0.1064125 -0.032761842 -0.10599809 0.09978534 -0.10141283 -0.034255754 0.003487095 0.00403394 0.094795905 0.106547475 -0.03280965 -0.10139594 -0.105919175 0.10090776
0.32832834 0.10147878 0.017022004 0.0029721293 -0.10588065 0.06947537 0.101440035 0.018670075 -0.10590678 0.017938975 0.06748704 0.09476518 -0.034002405 0.10697581 -0.087643236 -0.035849564 0.10080141 -0.088014185 0.068574585 0.10656988 -0.03521448 0.06798682 0.10655567 0.0040478855 0.06871588 -0.10597353 0.09553665 0.06996719 0.01707178 0.10070223 0.106897876 -0.08685017 0.10687675 -0.033267993 0.09602313 0.1067197 -0.03502843 0.10669197 -0.03281381 -0.10625507 0.10002508 -0.10164554 -0.034314115 0.003515356 0.004063197 0.095023714 0.10682667 -0.032862626 -0.10162845 -0.10617554 0.10115454
0.32932934 0.10172505 0.017080147 0.0029988012 -0.10613341 0.06964712 0.101687185 0.018730884 -0.106159754 0.017999813 0.06765098 0.09499053 -0.034057867 0.10725356 -0.0878311 -0.0359105 0.101045646 -0.08820292 0.06874257 0.10684927 -0.0352747 0.06815347 0.10683518 0.0040770303 0.068887435 -0.10622747 0.09576823 0.07014161 0.017129468 0.10094366 0.10717593 -0.08703077 0.10715488 -0.033320796 0.09625477 0.106998965 -0.03508819 0.10697115 -0.032865524 -0.106511615 0.10026446 -0.10187778 -0.034372233 0.0035437045 0.004092535 0.09525119 0.10710556 -0.03291536 -0.1018605 -0.10643148 0.10140099
0.33033034 0.10197097 0.017138314 0.003025559 -0.10638572 0.069818646 0.101934 0.018791705 -0.10641228 0.018060673 0.06781471 0.09521554 -0.03411308 0.107530996 -0.08801852 -0.03597118 0.10128954 -0.08839123 0.06891034 0.107128374 -0.035334665 0.0683199 0.1071144 0.004106255 0.06905878 -0.10648098 0.09599949 0.07031582 0.017187178 0.10118474 0.107453674 -0.087210916 0.1074327 -0.03337335 0.096486084 0.10727794 -0.035147697 0.107250035 -0.032916993 -0.10676773 0.10050348 -0.102109574 -0.0344301 0.0035721404 0.0041219536 0.095478326 0.10738415 -0.03296785 -0.10209209 -0.10668698 0.101647094
0.33133134 0.10221655 0.017196506 0.0030524023 -0.10663758 0.06998995 0.10218048 0.018852537 -0.106664345 0.018121555 0.06797821 0.0954402 -0.03416804 0.10780812 -0.08820552 -0.0360316 0.101533085 -0.088579096 0.06907788 0.10740718 -0.035394385 0.06848612 0.107393324 0.0041355584 0.069229916 -0.10673403 0.096230425 0.07048982 0.017244909 0.101425454 0.107731104 -0.087390594 0.107710205 -0.03342565 0.09671707 0.10755661 -0.035206955 0.10752862 -0.032968216 -0.10702341 0.10074215 -0.10234091 -0.034487728 0.003600663 0.004151453 0.09570513 0.10766245 -0.033020094 -0.10232323 -0.10694204 0.101892866
0.33233234 0.102461785 0.017254725 0.003079331 -0.10688899 0.07016104 0.10242662 0.018913377 -0.10691596 0.01818246 0.06814149 0.09566452 -0.034222748 0.10808493 -0.088392064 -0.036091764 0.10177629 -0.08876652 0.0692452 0.1076857 -0.035453852 0.06865211 0.10767197 0.0041649407 0.06940085 -0.10698664 0.096461035 0.07066359 0.01730266 0.10166581 0.10800822 -0.08756981 0.107987404 -0.033477705 0.096947715 0.107835 -0.035265964 0.107806906 -0.03301919 -0.10727865 0.10098046 -0.102571785 -0.034545112 0.003629273 0.004181032 0.0959316 0.10794044 -0.033072095 -0.102553904 -0.107196674 0.102138296
0.33333334 0.10270667 0.017312968 0.0031063445 -0.107139945 0.07033191 0.10267242 0.018974228 -0.10716712 0.018243387 0.068304546 0.0958885 -0.034277204 0.10836142 -0.08857819 -0.036151674 0.10201915 -0.08895351 0.0694123 0.10796393 -0.035513066 0.06881788 0.10795032 0.0041944026 0.06957156 -0.10723881 0.096691325 0.070837155 0.017360434 0.10190581 0.108285025 -0.087748565 0.10826428 -0.033529513 0.097178034 0.108113095 -0.03532472 0.1080849 -0.033069916 -0.10753346 0.10121841 -0.10280221 -0.03460225 0.0036579699 0.004210692 0.09615773 0.10821814 -0.033123847 -0.10278412 -0.107450865 0.1023834
0.33433434 0.10295121 0.017371237 0.0031334427 -0.10739044 0.07050256 0.10291788 0.019035086 -0.10741783 0.018304337 0.06846737 0.09611215 -0.03433141 0.1086376 -0.08876387 -0.036211323 0.10226167 -0.08914006 0.06957917 0.108241856 -0.035572033 0.068983436 0.108228385 0.0042239428 0.069742076 -0.107490525 0.096921295 0.07101051 0.017418228 0.10214545 0.108561516 -0.08792686 0.108540855 -0.033581067 0.097408034 0.1083909 -0.03538323 0.10836261 -0.033120397 -0.10778785 0.10145601 -0.10303218 -0.034659144 0.0036867536 0.0042404314 0.096383534 0.10849554 -0.03317536 -0.10301388 -0.107704625 0.10262816
0.33533534 0.10319541 0.017429529 0.0031606255 -0.10764049 0.07067299 0.103163 0.019095954 -0.10766809 0.018365307 0.06862998 0.09633545 -0.034385372 0.10891347 -0.088949114 -0.036270715 0.10250384 -0.08932617 0.06974583 0.108519495 -0.03563075 0.06914877 0.108506165 0.004253561 0.06991238 -0.1077418 0.097150944 0.071183644 0.017476045 0.10238473 0.108837694 -0.088104695 0.10881711 -0.03363237 0.0976377 0.10866841 -0.035441484 0.10864001 -0.033170633 -0.108041786 0.10169325 -0.10326169 -0.034715794 0.0037156243 0.004270251 0.096609004 0.108772635 -0.033226624 -0.10324319 -0.107957944 0.10287258
0.33633634 0.103439264 0.017487846 0.0031878923 -0.107890084 0.070843205 0.10340778 0.019156832 -0.10791789 0.0184263 0.068792365 0.096558414 -0.03443908 0.10918901 -0.08913393 -0.03632985 0.102745675 -0.08951186 0.06991226 0.10879684 -0.035689216 0.06931389 0.108783655 0.0042832587 0.07008247 -0.10799263 0.09738027 0.07135656 0.017533882 0.10262366 0.10911356 -0.08828207 0.109093055 -0.03368343 0.09786703 0.10894563 -0.035499495 0.10891712 -0.033220623 -0.1082953 0.101930134 -0.10349074 -0.034772202 0.0037445815 0.00430015 0.096834145 0.10904944 -0.03327765 -0.10347204 -0.10821083 0.10311666
0.33733734 0.10368277 0.017546188 0.003215243 -0.10813922 0.0710132 0.103652224 0.019217717 -0.10816724 0.018487314 0.068954535 0.09678104 -0.034492537 0.10946424 -0.08931831 -0.03638873 0.10298716 -0.08969709 0.07007848 0.10907389 -0.035747435 0.069478795 0.10906085 0.004313034 0.07025236 -0.10824301 0.09760928 0.07152927 0.01759174 0.10286223 0.10938912 -0.08845899 0.10936869 -0.03373424 0.098096035 0.10922256 -0.03555726 0.10919393 -0.03327037 -0.10854837 0.10216666 -0.103719346 -0.034828365 0.003773625 0.0043301284 0.097058944 0.10932594 -0.03332843 -0.10370043 -0.10846329 0.103360415
0.33833835 0.103925936 0.017604552 0.0032426775 -0.1083879 0.07118297 0.103896335 0.019278612 -0.10841614 0.018548347 0.06911647 0.097003326 -0.034545746 0.10973916 -0.08950226 -0.036447354 0.103228316 -0.089881904 0.07024447 0.10935065 -0.035805404 0.069643475 0.10933777 0.004342887 0.07042204 -0.10849295 0.09783796 0.07170176 0.017649619 0.10310044 0.10966436 -0.08863545 0.10964401 -0.033784803 0.098324716 0.109499194 -0.035614774 0.10947044 -0.033319872 -0.10880102 0.102402836 -0.10394749 -0.03488429 0.0038027542 0.004360187 0.097283415 0.109602146 -0.033378966 -0.103928365 -0.1087153 0.103603825
0.33933935 0.10416876 0.01766294 0.0032701953 -0.10863614 0.071352534 0.1041401 0.019339515 -0.10866458 0.018609405 0.069278196 0.09722527 -0.03459871 0.11001377 -0.089685775 -0.036505725 0.10346912 -0.09006628 0.070410244 0.10962711 -0.03586312 0.06980794 0.109614395 0.0043728184 0.07059151 -0.10874244 0.09806633 0.07187404 0.017707517 0.1033383 0.109939285 -0.088811465 0.10991901 -0.033835117 0.09855307 0.10977554 -0.03567204 0.109746665 -0.033369128 -0.10905323 0.10263866 -0.10417518 -0.034939967 0.0038319686 0.004390324 0.09750756 0.10987805 -0.033429258 -0.104155846 -0.10896688 0.1038469
0.34034035 0.10441124 0.017721351 0.0032977965 -0.10888392 0.07152188 0.10438354 0.019400427 -0.10891257 0.01867048 0.069439694 0.09744689 -0.034651417 0.11028806 -0.08986886 -0.03656384 0.103709586 -0.09025021 0.07057579 0.10990329 -0.035920594 0.06997219 0.10989073 0.004402828 0.07076077 -0.10899148 0.09829437 0.0720461 0.017765438 0.1035758 0.1102139 -0.088987015 0.11019371 -0.03388518 0.09878109 0.110051595 -0.03572906 0.11002259 -0.03341814 -0.109305 0.10287413 -0.104402415 -0.034995403 0.0038612683 0.0044205403 0.09773137 0.11015365 -0.03347931 -0.104382865 -0.10921802 0.10408964
0.34134135 0.10465337 0.017779786 0.0033254803 -0.10913124 0.071691 0.10462664 0.019461349 -0.10916011 0.018731577 0.06960097 0.09766816 -0.03470388 0.110562034 -0.09005151 -0.036621705 0.10394971 -0.09043372 0.070741124 0.11017916 -0.035977818 0.07013622 0.11016677 0.0044329143 0.07092983 -0.10924008 0.0985221 0.07221795 0.017823378 0.10381295 0.110488206 -0.08916211 0.11046809 -0.033935 0.09900878 0.110327356 -0.03578584 0.11029822 -0.033466913 -0.10955635 0.10310925 -0.104629196 -0.035050597 0.003890653 0.0044508358 0.09795485 0.11042896 -0.033529118 -0.10460944 -0.109468736 0.10433205
0.34234235 0.10489517 0.017838243 0.003353247 -0.109378114 0.07185991 0.104869395 0.019522276 -0.1094072 0.018792696 0.06976202 0.097889096 -0.034756098 0.110835694 -0.09023372 -0.036679316 0.1041895 -0.090616785 0.07090624 0.11045475 -0.036034796 0.070300035 0.110442534 0.0044630785 0.07109868 -0.10948823 0.0987495 0.07238959 0.017881338 0.10404974 0.110762194 -0.08933675 0.11074216 -0.03398457 0.09923615 0.110602826 -0.03584237 0.110573545 -0.033515442 -0.10980725 0.10334401 -0.10485552 -0.035105545 0.003920122 0.00448121 0.098178 0.11070397 -0.033578686 -0.10483555 -0.10971901 0.10457412
0.34334335 0.105136625 0.017896723 0.003381096 -0.109624535 0.0720286 0.10511182 0.019583212 -0.10965383 0.018853836 0.06992286 0.0981097 -0.034808066 0.11110903 -0.09041551 -0.036736675 0.10442895 -0.09079942 0.071071126 0.110730045 -0.03609153 0.070463635 0.110718004 0.0044933204 0.07126732 -0.109735936 0.09897659 0.072561 0.017939318 0.10428618 0.11103587 -0.08951095 0.111015916 -0.0340339 0.0994632 0.110878006 -0.035898656 0.11084858 -0.033563726 -0.11005773 0.10357842 -0.105081394 -0.035160255 0.0039496752 0.0045116628 0.09840082 0.11097868 -0.033628013 -0.1050612 -0.10996884 0.104815856
0.34434435 0.10537773 0.017955225 0.0034090274 -0.10987049 0.07219707 0.105353914 0.019644158 -0.10990001 0.018914994 0.07008347 0.09832997 -0.034859788 0.11138207 -0.09059687 -0.036793783 0.10466805 -0.090981625 0.0712358 0.111005045 -0.03614801 0.07062702 0.11099319 0.004523639 0.07143576 -0.1099832 0.099203356 0.07273222 0.017997319 0.104522265 0.11130923 -0.08968468 0.11128936 -0.03408298 0.099689916 0.11115289 -0.035954695 0.11112332 -0.03361177 -0.11030777 0.10381248 -0.10530681 -0.035214722 0.0039793127 0.0045421943 0.098623306 0.11125309 -0.033677097 -0.1052864 -0.11021824 0.105057254
0.34534535 0.10561851 0.01801375 0.0034370406 -0.110116005 0.07236532 0.10559567 0.01970511 -0.11014573 0.018976174 0.07024386 0.098549895 -0.034911267 0.11165478 -0.09077779 -0.036850642 0.10490682 -0.0911634 0.071400255 0.11127975 -0.036204252 0.07079018 0.11126808 0.004554035 0.07160398 -0.110230014 0.09942981 0.072903216 0.018055337 0.104757994 0.11158228 -0.08985796 0.11156249 -0.034131814 0.09991631 0.111427486 -0.036010493 0.111397766 -0.03365957 -0.11055737 0.10404619 -0.105531774 -0.03526895 0.0040090336 0.004572804 0.09884547 0.1115272 -0.03372594 -0.105511144 -0.11046721 0.105298325
0.34634635 0.10585893 0.018072298 0.0034651358 -0.11036106 0.07253336 0.105837084 0.01976607 -0.110391006 0.019037373 0.07040403 0.09876949 -0.034962498 0.111927174 -0.09095829 -0.036907252 0.105145246 -0.09134474 0.07156449 0.11155416 -0.03626025 0.07095313 0.11154269 0.004584508 0.07177201 -0.11047639 0.09965594 0.073074 0.018113375 0.10499337 0.111855015 -0.09003079 0.11183531 -0.034180403 0.100142375 0.11170179 -0.036066048 0.11167192 -0.03370713 -0.11080654 0.10427954 -0.10575628 -0.035322934 0.004038838 0.004603492 0.09906729 0.11180101 -0.033774544 -0.10573543 -0.11071575 0.10553905
0.34734735 0.10609902 0.018130865 0.0034933125 -0.110605665 0.072701186 0.10607817 0.019827038 -0.110635825 0.019098593 0.07056398 0.09898875 -0.035013486 0.11219926 -0.091138355 -0.036963608 0.10538334 -0.091525644 0.0717285 0.11182828 -0.036316 0.07111587 0.11181701 0.0046150577 0.071939826 -0.11072232 0.09988176 0.07324457 0.018171431 0.1052284 0.11212744 -0.09020317 0.11210781 -0.034228746 0.10036811 0.1119758 -0.036121357 0.11194576 -0.03375445 -0.11105528 0.10451254 -0.10598034 -0.03537668 0.004068726 0.004634259 0.09928879 0.112074524 -0.033822905 -0.10595926 -0.110963844 0.105779454
0.34834835 0.10633877 0.018189456 0.0035215705 -0.11084982 0.07286879 0.10631892 0.019888015 -0.110880196 0.019159833 0.07072371 0.09920768 -0.035064228 0.11247103 -0.09131799 -0.03701972 0.10562109 -0.09170612 0.0718923 0.112102106 -0.036371507 0.07127838 0.112091035 0.0046456843 0.072107434 -0.1109678 0.10010725 0.07341493 0.018229509 0.10546307 0.11239954 -0.090375096 0.112380005 -0.034276847 0.10059353 0.112249516 -0.03617643 0.11221932 -0.033801526 -0.11130358 0.1047452 -0.106203936 -0.035430178 0.004098697 0.0046651037 0.09950997 0.11234774 -0.03387103 -0.10618264 -0.1112115 0.10601952
0.34934935 0.10657818 0.018248068 0.0035499097 -0.11109351 0.07303618 0.106559336 0.019949 -0.111124106 0.019221092 0.07088322 0.09942627 -0.035114724 0.11274248 -0.09149719 -0.03707558 0.105858505 -0.09188616 0.072055876 0.11237564 -0.03642677 0.07144068 0.11236478 0.0046763876 0.072274834 -0.11121284 0.10033244 0.07358508 0.018287603 0.10569739 0.11267134 -0.09054657 0.112651885 -0.034324706 0.10081862 0.112522945 -0.036231253 0.112492576 -0.033848364 -0.11155145 0.1049775 -0.10642709 -0.03548344 0.004128751 0.0046960264 0.09973081 0.11262065 -0.033918913 -0.10640556 -0.11145873 0.10625925
0.35035035 0.106817245 0.0183067 0.0035783297 -0.11133675 0.07320335 0.106799416 0.020009993 -0.11136757 0.01928237 0.071042515 0.099644534 -0.035164982 0.113013625 -0.091675974 -0.037131194 0.10609558 -0.092065774 0.07221923 0.112648875 -0.036481794 0.07160277 0.11263823 0.0047071674 0.07244203 -0.11145744 0.100557305 0.07375501 0.018345715 0.105931364 0.112942815 -0.0907176 0.11292345 -0.03437232 0.10104338 0.112796076 -0.036285836 0.11276554 -0.033894964 -0.11179888 0.105209455 -0.10664978 -0.03553646 0.004158887 0.004727027 0.09995133 0.11289327 -0.033966556 -0.10662803 -0.11170553 0.10649865
0.35135135 0.10705597 0.018365355 0.0036068307 -0.111579545 0.07337031 0.10703917 0.020070992 -0.11161058 0.019343669 0.07120159 0.09986246 -0.035214994 0.11328445 -0.09185432 -0.03718656 0.10633232 -0.09224496 0.072382376 0.11292182 -0.03653657 0.07176464 0.11291139 0.0047380235 0.07260903 -0.111701585 0.10078185 0.073924735 0.018403847 0.10616498 0.113213986 -0.09088818 0.113194704 -0.034419693 0.10126782 0.11306892 -0.03634018 0.113038205 -0.03394132 -0.11204588 0.10544106 -0.10687202 -0.03558924 0.0041891052 0.0047581056 0.100171514 0.11316559 -0.03401396 -0.10685005 -0.11195189 0.10673772
0.35235235 0.107294366 0.01842403 0.003635412 -0.111821875 0.073537044 0.107278585 0.020132 -0.11185313 0.019404989 0.07136045 0.10008005 -0.035264764 0.113554955 -0.09203224 -0.03724168 0.10656872 -0.09242372 0.0725453 0.11319447 -0.03659111 0.071926296 0.113184266 0.004768956 0.07277581 -0.111945294 0.10100608 0.07409424 0.018461997 0.10639824 0.11348484 -0.09105831 0.11346565 -0.03446682 0.10149194 0.11334147 -0.036394283 0.113310575 -0.03398744 -0.112292446 0.10567232 -0.10709381 -0.03564178 0.004219406 0.0047892616 0.10039138 0.1134376 -0.03406113 -0.107071616 -0.11219782 0.10697645
0.35335335 0.10753241 0.018482728 0.003664074 -0.11206376 0.07370357 0.10751767 0.020193014 -0.11209523 0.019466326 0.071519084 0.10029731 -0.035314288 0.11382515 -0.092209734 -0.037296552 0.10680478 -0.092602044 0.072708 0.11346683 -0.0366454 0.07208774 0.11345685 0.004799965 0.07294239 -0.11218856 0.10123 0.07426355 0.018520165 0.10663116 0.11375538 -0.091227986 0.11373628 -0.03451371 0.101715736 0.11361373 -0.036448143 0.11358265 -0.034033317 -0.11253857 0.10590322 -0.107315145 -0.035694078 0.0042497884 0.004820496 0.10061091 0.11370932 -0.034108058 -0.10729273 -0.112443306 0.10721485
0.35435435 0.10777012 0.018541444 0.003692816 -0.11230519 0.07386988 0.10775641 0.020254036 -0.112336874 0.019527683 0.0716775 0.10051424 -0.035363574 0.114095025 -0.0923868 -0.037351176 0.10704051 -0.09277994 0.072870485 0.11373889 -0.036699455 0.072248966 0.11372915 0.00483105 0.07310877 -0.112431385 0.10145361 0.074432634 0.01857835 0.10686372 0.11402561 -0.09139721 0.114006594 -0.034560356 0.1019392 0.11388569 -0.036501765 0.11385442 -0.03407896 -0.11278427 0.10613378 -0.10753603 -0.03574614 0.004280252 0.0048518074 0.10083012 0.11398074 -0.03415475 -0.10751339 -0.11268837 0.10745292
0.35535535 0.1080075 0.018600183 0.003721638 -0.11254615 0.07403597 0.107994825 0.020315068 -0.112578064 0.019589059 0.071835704 0.10073084 -0.03541262 0.11436459 -0.092563435 -0.037405558 0.1072759 -0.092957415 0.07303276 0.11401066 -0.036753267 0.07240998 0.114001155 0.004862211 0.07327494 -0.11267376 0.101676896 0.074601516 0.018636553 0.107095934 0.11429552 -0.091566 0.1142766 -0.034606762 0.102162346 0.11415737 -0.036555145 0.1141259 -0.03412436 -0.113029525 0.106364 -0.10775647 -0.03579796 0.0043107974 0.0048831967 0.101049006 0.11425186 -0.034201205 -0.1077336 -0.112932995 0.107690655
0.35635635 0.10824454 0.018658942 0.0037505399 -0.11278667 0.07420185 0.10823291 0.020376105 -0.11281881 0.019650456 0.071993686 0.100947104 -0.035461422 0.114633836 -0.09273964 -0.037459694 0.107510954 -0.093134455 0.07319481 0.11428213 -0.036806837 0.07257078 0.11427288 0.0048934487 0.07344091 -0.112915695 0.10189987 0.07477018 0.018694773 0.1073278 0.11456512 -0.091734335 0.11454629 -0.034652926 0.10238517 0.11442875 -0.036608286 0.114397086 -0.034169525 -0.11327435 0.106593855 -0.10797646 -0.035849545 0.004341424 0.0049146633 0.10126756 0.11452268 -0.03424742 -0.107953355 -0.11317719 0.10792806
0.35735735 0.108481236 0.01871772 0.0037795214 -0.11302674 0.074367516 0.10847066 0.02043715 -0.11305909 0.01971187 0.07215145 0.10116304 -0.035509985 0.114902765 -0.09291542 -0.037513584 0.10774568 -0.093311064 0.07335664 0.11455332 -0.036860168 0.07273136 0.11454431 0.0049247616 0.07360667 -0.11315719 0.10212253 0.07493864 0.018753013 0.107559316 0.114834405 -0.09190222 0.114815675 -0.03469885 0.102607675 0.11469985 -0.03666119 0.114667974 -0.03421445 -0.11351874 0.10682337 -0.10819599 -0.03590089 0.0043721315 0.004946207 0.101485796 0.114793204 -0.034293402 -0.10817266 -0.11342095 0.10816514
0.35835835 0.1087176 0.01877652 0.0038085824 -0.11326634 0.07453296 0.10870808 0.020498201 -0.11329892 0.019773304 0.072308995 0.10137864 -0.03555831 0.11517138 -0.09309078 -0.037567228 0.10798006 -0.093487255 0.07351826 0.1148242 -0.03691326 0.072891735 0.11481545 0.00495615 0.07377223 -0.11339824 0.10234488 0.07510689 0.018811267 0.10779048 0.11510338 -0.09206966 0.11508474 -0.03474454 0.10282985 0.11497065 -0.03671385 0.114938565 -0.034259137 -0.11376269 0.10705254 -0.10841508 -0.035952 0.0044029197 0.004977827 0.101703696 0.11506342 -0.034339145 -0.108391516 -0.11366428 0.10840188
0.35935935 0.10895362 0.018835338 0.003837723 -0.1135055 0.074698195 0.10894517 0.02055926 -0.1135383 0.019834757 0.07246633 0.10159392 -0.03560639 0.11543968 -0.09326571 -0.03762063 0.10821411 -0.093663014 0.07367966 0.115094796 -0.03696611 0.073051885 0.1150863 0.0049876138 0.07393758 -0.11363885 0.10256691 0.07527492 0.01886954 0.1080213 0.11537204 -0.09223666 0.115353495 -0.034789983 0.10305171 0.115241155 -0.036766276 0.11520886 -0.034303587 -0.114006214 0.107281365 -0.10863372 -0.036002874 0.0044337884 0.0050095236 0.10192128 0.11533335 -0.034384657 -0.10860992 -0.113907166 0.108638294
0.36036035 0.10918931 0.018894177 0.0038669426 -0.11374419 0.07486322 0.109181926 0.020620327 -0.11377722 0.01989623 0.07262344 0.10180886 -0.035654236 0.11570767 -0.09344022 -0.037673786 0.10844782 -0.09383835 0.07384084 0.115365095 -0.037018724 0.07321183 0.11535687 0.0050191516 0.07410273 -0.11387901 0.10278863 0.075442754 0.01892783 0.108251765 0.11564039 -0.09240321 0.11562193 -0.03483519 0.10327324 0.115511365 -0.03681846 0.11547885 -0.0343478 -0.1142493 0.10750984 -0.1088519 -0.036053512 0.0044647376 0.0050412957 0.102138534 0.11560297 -0.03442993 -0.10882788 -0.11414963 0.10887438
0.36136135 0.10942466 0.018953037 0.0038962413 -0.11398244 0.075028025 0.10941835 0.0206814 -0.11401569 0.01995772 0.07278034 0.102023475 -0.03570184 0.11597534 -0.093614295 -0.0377267 0.1086812 -0.09401325 0.07400181 0.1156351 -0.037071098 0.07337156 0.11562715 0.005050764 0.07426767 -0.11411873 0.103010036 0.07561037 0.018986136 0.108481884 0.11590842 -0.092569314 0.11589006 -0.03488016 0.10349446 0.11578129 -0.03687041 0.115748554 -0.034391776 -0.11449195 0.107737966 -0.109069645 -0.036103915 0.0044957674 0.005073143 0.102355465 0.11587229 -0.03447497 -0.10904539 -0.114391655 0.10911014
0.36236235 0.10965967 0.019011915 0.003925619 -0.11422023 0.075192615 0.10965445 0.02074248 -0.11425371 0.02001923 0.07293702 0.10223776 -0.03574921 0.1162427 -0.09378795 -0.037779372 0.10891424 -0.09418774 0.074162565 0.11590481 -0.03712323 0.07353108 0.115897134 0.0050824503 0.07443241 -0.114358015 0.10323113 0.07577778 0.019044459 0.10871166 0.11617614 -0.09273498 0.116157874 -0.03492489 0.10371535 0.11605092 -0.03692212 0.11601796 -0.034435514 -0.114734165 0.10796575 -0.109286934 -0.036154084 0.004526877 0.0051050666 0.102572076 0.11614132 -0.034519773 -0.10926245 -0.114633255 0.10934556
0.36336336 0.10989435 0.019070813 0.0039550755 -0.11445757 0.075357 0.10989021 0.020803567 -0.11449127 0.020080758 0.07309348 0.10245172 -0.035796337 0.116509736 -0.09396118 -0.0378318 0.10914695 -0.09436179 0.0743231 0.11617422 -0.037175126 0.07369038 0.11616683 0.005114211 0.07459695 -0.11459685 0.103451915 0.075944975 0.019102799 0.10894108 0.11644355 -0.092900194 0.11642538 -0.034969386 0.10393593 0.11632027 -0.036973592 0.11628707 -0.03447902 -0.11497595 0.10819319 -0.109503776 -0.036204018 0.004558066 0.0051370645 0.10278836 0.11641004 -0.034564342 -0.10947906 -0.114874415 0.10958066
0.36436436 0.11012869 0.01912973 0.0039846106 -0.114694454 0.07552116 0.11012564 0.02086466 -0.114728376 0.020142306 0.073249735 0.10266535 -0.035843227 0.11677646 -0.09413399 -0.037883986 0.10937933 -0.09453542 0.074483424 0.11644334 -0.037226785 0.07384947 0.11643624 0.0051460443 0.07476128 -0.11483525 0.10367239 0.07611196 0.019161155 0.109170154 0.11671064 -0.09306497 0.116692565 -0.035013642 0.10415618 0.116589315 -0.037024826 0.11655588 -0.034522284 -0.1152173 0.10842028 -0.10972018 -0.036253713 0.004589335 0.005169138 0.10300432 0.11667847 -0.03460868 -0.10969522 -0.11511514 0.109815426
0.36536536 0.1103627 0.019188669 0.004014224 -0.11493088 0.07568511 0.11036074 0.02092576 -0.11496503 0.020203872 0.073405765 0.102878645 -0.03588988 0.11704287 -0.09430637 -0.037935928 0.10961138 -0.09470862 0.07464353 0.11671217 -0.037278205 0.074008346 0.116705365 0.0051779514 0.074925415 -0.115073204 0.10389255 0.07627874 0.019219529 0.10939889 0.11697742 -0.0932293 0.116959445 -0.035057664 0.104376115 0.11685807 -0.037075825 0.116824396 -0.034565315 -0.11545822 0.10864703 -0.109936126 -0.036303177 0.004620684 0.0052012852 0.103219956 0.11694659 -0.034652784 -0.109910935 -0.11535545 0.110049866
0.36636636 0.11059637 0.019247625 0.004043916 -0.115166865 0.075848855 0.11059552 0.020986866 -0.115201235 0.020265458 0.07356158 0.10309162 -0.035936296 0.11730896 -0.09447834 -0.037987627 0.10984308 -0.0948814 0.07480342 0.1169807 -0.03732939 0.074167006 0.1169742 0.0052099316 0.075089335 -0.11531071 0.1041124 0.07644531 0.019277917 0.10962727 0.117243886 -0.09339319 0.11722601 -0.035101447 0.104595736 0.11712653 -0.037126586 0.11709262 -0.034608107 -0.1156987 0.108873434 -0.110151626 -0.036352407 0.004652112 0.005233507 0.10343527 0.11721442 -0.034696653 -0.110126205 -0.11559531 0.11028398
0.36736736 0.11082972 0.019306602 0.004073686 -0.11540239 0.07601239 0.11082996 0.02104798 -0.115436986 0.020327061 0.073717184 0.10330426 -0.035982475 0.11757474 -0.09464987 -0.03803909 0.11007446 -0.09505376 0.07496309 0.117248945 -0.037380338 0.07432546 0.11724274 0.005241985 0.07525306 -0.11554778 0.10433194 0.07661167 0.019336322 0.10985531 0.11751004 -0.093556635 0.11749226 -0.035144996 0.10481503 0.11739471 -0.037177112 0.11736054 -0.03465067 -0.11593875 0.1090995 -0.11036668 -0.036401406 0.004683619 0.005265803 0.103650264 0.11748195 -0.034740295 -0.11034102 -0.11583474 0.11051776
0.36836836 0.11106272 0.019365596 0.0041035344 -0.11563747 0.076175705 0.11106408 0.021109099 -0.11567228 0.020388683 0.07387257 0.10351658 -0.03602842 0.1178402 -0.09482099 -0.038090307 0.1103055 -0.09522569 0.07512256 0.11751689 -0.037431046 0.07448369 0.11751099 0.0052741105 0.07541658 -0.115784414 0.10455117 0.07677782 0.019394744 0.110083 0.11777588 -0.09371964 0.1177582 -0.035188306 0.10503401 0.11766259 -0.0372274 0.117628165 -0.03469299 -0.11617837 0.109325215 -0.11058129 -0.03645017 0.0047152047 0.005298173 0.10386494 0.11774918 -0.034783702 -0.110555395 -0.11607374 0.11075122
0.36936936 0.11129539 0.019424612 0.0041334606 -0.11587209 0.076338805 0.11129786 0.021170223 -0.115907125 0.020450324 0.07402775 0.10372857 -0.036074124 0.118105344 -0.09499169 -0.03814128 0.11053622 -0.095397204 0.0752818 0.11778454 -0.03748152 0.07464172 0.11777896 0.005306308 0.0755799 -0.1160206 0.10477009 0.07694376 0.019453181 0.11031034 0.11804141 -0.0938822 0.11802383 -0.03523138 0.10525267 0.11793018 -0.037277453 0.1178955 -0.034735076 -0.11641756 0.10955059 -0.11079545 -0.036498703 0.00474687 0.005330616 0.104079284 0.11801611 -0.03482688 -0.110769324 -0.11631232 0.11098435
0.37037036 0.111527726 0.019483645 0.0041634645 -0.11610626 0.0765017 0.11153132 0.021231355 -0.11614152 0.020511985 0.074182704 0.103940226 -0.036119595 0.118370175 -0.09516197 -0.038192015 0.1107666 -0.095568284 0.07544084 0.118051894 -0.037531756 0.07479954 0.118046634 0.005338578 0.07574301 -0.11625634 0.104988694 0.0771095 0.019511634 0.11053734 0.11830662 -0.09404433 0.118289135 -0.035274226 0.105471015 0.118197486 -0.03732727 0.118162535 -0.03477693 -0.11665631 0.10977562 -0.11100917 -0.036547 0.004778614 0.0053631333 0.10429332 0.11828274 -0.034869824 -0.1109828 -0.11655045 0.11121715
0.37137136 0.11175972 0.019542696 0.0041935467 -0.11633998 0.07666438 0.11176445 0.021292493 -0.11637546 0.020573663 0.074337445 0.10415157 -0.03616483 0.11863469 -0.095331825 -0.03824251 0.11099665 -0.09573895 0.075599656 0.11831896 -0.037581757 0.07495714 0.11831402 0.00537092 0.07590593 -0.116491646 0.10520699 0.07727503 0.019570105 0.110764 0.11857153 -0.094206005 0.11855414 -0.035316832 0.10568904 0.11846449 -0.037376855 0.11842927 -0.03481855 -0.11689463 0.110000305 -0.111222446 -0.036595073 0.004810436 0.005395723 0.10450702 0.11854907 -0.034912538 -0.11119583 -0.11678816 0.11144963
0.37237236 0.1119914 0.019601768 0.0042237067 -0.116573244 0.07682685 0.111997254 0.021353636 -0.116608955 0.020635359 0.07449198 0.10436258 -0.03620983 0.11889889 -0.09550127 -0.038292766 0.111226365 -0.095909186 0.07575826 0.11858573 -0.037631523 0.07511453 0.11858112 0.0054033333 0.07606864 -0.1167265 0.105424985 0.07744035 0.019628588 0.1109903 0.11883611 -0.09436725 0.11881883 -0.035359208 0.105906755 0.11873121 -0.0374262 0.11869571 -0.03485993 -0.11713252 0.11022465 -0.11143528 -0.03664291 0.004842337 0.005428386 0.10472041 0.11881511 -0.03495502 -0.11140842 -0.117025435 0.11168178
0.37337336 0.11222273 0.019660858 0.004253944 -0.11680607 0.07698911 0.11222973 0.021414785 -0.116841994 0.020697072 0.074646294 0.10457326 -0.036254596 0.119162776 -0.09567028 -0.038342778 0.11145575 -0.09607901 0.075916655 0.118852206 -0.03768105 0.07527172 0.11884794 0.0054358183 0.076231144 -0.11696093 0.10564266 0.077605456 0.019687088 0.11121627 0.119100384 -0.09452805 0.119083196 -0.035401344 0.10612415 0.11899763 -0.03747531 0.118961856 -0.03490108 -0.11736998 0.11044865 -0.11164766 -0.036690515 0.0048743165 0.0054611214 0.10493348 0.11908084 -0.034997277 -0.11162057 -0.117262274 0.11191361
0.37437436 0.11245374 0.019719968 0.0042842585 -0.11703843 0.07715116 0.11246188 0.02147594 -0.11707458 0.020758804 0.074800394 0.10478362 -0.036299124 0.11942634 -0.09583888 -0.03839255 0.11168481 -0.0962484 0.07607483 0.119118385 -0.037730347 0.075428694 0.11911446 0.0054683746 0.076393455 -0.117194906 0.10586003 0.07777036 0.019745605 0.11144189 0.11936434 -0.094688416 0.11934726 -0.03544325 0.10634123 0.11926377 -0.037524186 0.11922771 -0.034941994 -0.117607005 0.11067232 -0.1118596 -0.03673789 0.004906374 0.005493929 0.10514623 0.119346276 -0.035039306 -0.11183226 -0.11749868 0.1121451
0.3753754 0.11268441 0.019779095 0.004314651 -0.11727034 0.07731299 0.112693705 0.021537099 -0.11730672 0.020820552 0.074954286 0.10499365 -0.03634342 0.11968959 -0.09600707 -0.038442083 0.11191353 -0.096417375 0.0762328 0.11938427 -0.037779406 0.075585455 0.11938069 0.0055010016 0.07655556 -0.11742844 0.1060771 0.07793506 0.019804137 0.11166717 0.11962799 -0.094848335 0.119611 -0.035484925 0.106557995 0.119529605 -0.03757283 0.11949326 -0.034982678 -0.1178436 0.11089563 -0.1120711 -0.036785036 0.00493851 0.0055268095 0.10535866 0.11961141 -0.035081103 -0.112043515 -0.11773466 0.11237629
0.3763764 0.11291475 0.019838242 0.004345121 -0.11750181 0.07747462 0.1129252 0.021598265 -0.1175384 0.020882318 0.07510796 0.10520336 -0.036387485 0.11995253 -0.096174836 -0.038491376 0.11214193 -0.09658593 0.07639055 0.119649865 -0.03782823 0.07574201 0.11964664 0.0055336994 0.07671746 -0.117661536 0.10629386 0.07809955 0.019862683 0.111892104 0.11989132 -0.09500782 0.11987444 -0.035526365 0.10677444 0.11979516 -0.037621237 0.119758524 -0.035023127 -0.11807977 0.111118615 -0.11228215 -0.03683195 0.0049707233 0.005559762 0.10557077 0.11987625 -0.035122674 -0.11225433 -0.117970206 0.11260714
0.3773774 0.113144755 0.019897407 0.004375668 -0.11773282 0.07763603 0.11315638 0.021659434 -0.117769636 0.0209441 0.07526142 0.10541274 -0.036431313 0.12021515 -0.09634218 -0.038540427 0.11237 -0.09675407 0.07654809 0.11991516 -0.037876822 0.07589835 0.11991229 0.005566468 0.07687916 -0.11789419 0.106510304 0.07826383 0.019921245 0.112116694 0.12015434 -0.09516687 0.120137565 -0.03556757 0.106990576 0.12006042 -0.03766941 0.12002348 -0.03506335 -0.118315496 0.111341245 -0.112492755 -0.036878634 0.005003015 0.0055927862 0.10578256 0.12014079 -0.035164017 -0.11246469 -0.11820532 0.112837665
0.3783784 0.113374434 0.01995659 0.0044062915 -0.11796338 0.07779724 0.11338723 0.02172061 -0.118000425 0.021005899 0.07541467 0.1056218 -0.036474906 0.12047745 -0.096509114 -0.03858924 0.112597734 -0.09692179 0.07670542 0.12018017 -0.037925176 0.07605448 0.120177664 0.0055993064 0.077040665 -0.1181264 0.106726445 0.0784279 0.019979823 0.11234095 0.12041705 -0.09532548 0.12040037 -0.03560855 0.1072064 0.12032539 -0.037717346 0.12028815 -0.035103336 -0.11855079 0.11156355 -0.11270292 -0.036925092 0.0050353846 0.005625882 0.10599404 0.120405026 -0.035205133 -0.11267461 -0.11844 0.11306787
0.3793794 0.113603786 0.020015793 0.004436993 -0.1181935 0.07795823 0.11361775 0.021781791 -0.11823076 0.021067712 0.07556771 0.10583053 -0.03651827 0.12073944 -0.09667563 -0.038637813 0.11282514 -0.09708908 0.07686254 0.12044488 -0.037973296 0.0762104 0.12044274 0.0056322156 0.07720196 -0.11835817 0.10694227 0.07859177 0.020038415 0.112564854 0.120679446 -0.095483646 0.12066287 -0.035649292 0.107421905 0.12059006 -0.037765052 0.12055252 -0.035143092 -0.11878566 0.1117855 -0.11291265 -0.036971316 0.0050678314 0.00565905 0.106205195 0.12066897 -0.035246022 -0.11288409 -0.118674256 0.11329776
0.3803804 0.1138328 0.020075014 0.004467771 -0.11842316 0.07811902 0.11384795 0.021842977 -0.11846065 0.021129545 0.075720534 0.10603894 -0.036561396 0.12100111 -0.09684173 -0.038686145 0.11305223 -0.09725596 0.077019446 0.12070929 -0.038021185 0.07636612 0.120707534 0.0056651947 0.07736306 -0.118589506 0.107157804 0.07875543 0.020097023 0.112788424 0.12094153 -0.09564138 0.12092505 -0.0356898 0.10763709 0.12085445 -0.037812524 0.12081659 -0.03518262 -0.1190201 0.11200712 -0.11312193 -0.037017316 0.0051003564 0.0056922883 0.10641603 0.12093261 -0.035286687 -0.11309312 -0.11890807 0.11352732
0.3813814 0.11406149 0.020134253 0.0044986247 -0.11865237 0.0782796 0.11407782 0.021904167 -0.11869008 0.021191392 0.075873144 0.10624703 -0.036604293 0.12126247 -0.097007416 -0.03873424 0.11327898 -0.09742242 0.07717614 0.120973416 -0.03806884 0.07652163 0.12097204 0.0056982436 0.077523954 -0.11882039 0.10737302 0.07891889 0.020155646 0.11301165 0.12120329 -0.09579868 0.12118691 -0.035730083 0.107851975 0.121118546 -0.03785976 0.12108037 -0.03522192 -0.119254105 0.11222839 -0.11333077 -0.037063085 0.0051329583 0.0057255984 0.106626555 0.12119596 -0.03532712 -0.11330171 -0.11914146 0.11375656
0.3823824 0.11428985 0.020193512 0.0045295544 -0.118881136 0.078439966 0.114307374 0.021965362 -0.11891907 0.021253256 0.076025546 0.1064548 -0.036646955 0.121523514 -0.097172685 -0.038782094 0.1135054 -0.097588465 0.07733262 0.12123724 -0.038116258 0.07667692 0.12123625 0.005731362 0.07768465 -0.11905084 0.10758794 0.07908213 0.020214284 0.113234535 0.121464744 -0.09595554 0.12144847 -0.035770133 0.10806654 0.12138235 -0.037906762 0.12134384 -0.03526099 -0.11948767 0.11244933 -0.11353916 -0.037108626 0.005165638 0.005758979 0.106836766 0.121459 -0.035367332 -0.113509856 -0.11937442 0.11398547
0.3833834 0.11451788 0.020252788 0.0045605595 -0.119109444 0.07860012 0.1145366 0.022026561 -0.119147606 0.021315135 0.07617774 0.106662236 -0.036689386 0.12178424 -0.09733754 -0.03882971 0.113731496 -0.09775409 0.07748889 0.121500775 -0.038163442 0.07683201 0.12150018 0.00576455 0.07784515 -0.119280845 0.10780255 0.07924518 0.020272937 0.11345708 0.12172588 -0.09611197 0.12170971 -0.035809953 0.10828079 0.12164586 -0.03795353 0.12160703 -0.03529983 -0.11972082 0.11266993 -0.11374711 -0.037153937 0.0051983953 0.0057924306 0.10704666 0.121721745 -0.035407312 -0.113717556 -0.119606934 0.11421407
0.3843844 0.11474558 0.020312082 0.0045916396 -0.11933731 0.07876007 0.11476551 0.022087766 -0.11937569 0.021377029 0.076329716 0.10686936 -0.036731586 0.12204465 -0.09750198 -0.038877085 0.11395726 -0.0979193 0.07764495 0.12176402 -0.038210396 0.076986894 0.12176381 0.005797807 0.07800544 -0.119510405 0.10801685 0.07940801 0.020331604 0.11367929 0.12198671 -0.09626796 0.12197064 -0.03584954 0.10849473 0.12190908 -0.038000066 0.12186992 -0.035338443 -0.119953535 0.112890184 -0.113954626 -0.037199024 0.0052312296 0.005825953 0.10725623 0.1219842 -0.03544707 -0.11392482 -0.11983903 0.11444235
0.3853854 0.11497296 0.020371396 0.0046227947 -0.11956473 0.07891981 0.11499409 0.022148974 -0.11960333 0.02143894 0.076481484 0.10707616 -0.03677355 0.122304745 -0.09766601 -0.03892422 0.11418271 -0.09808409 0.0778008 0.122026965 -0.038257115 0.07714156 0.122027166 0.0058311336 0.07816554 -0.119739525 0.108230844 0.07957064 0.020390287 0.11390115 0.12224722 -0.09642352 0.12223126 -0.0358889 0.10870836 0.12217201 -0.038046367 0.12213251 -0.03537683 -0.120185815 0.11311011 -0.1141617 -0.03724388 0.005264141 0.0058595454 0.10746549 0.12224635 -0.0354866 -0.11413164 -0.12007069 0.11467031
0.3863864 0.1152 0.020430729 0.0046540247 -0.11979169 0.079079345 0.11522235 0.022210186 -0.11983052 0.021500865 0.076633036 0.10728264 -0.036815286 0.12256453 -0.097829625 -0.038971115 0.11440782 -0.098248474 0.07795644 0.12228962 -0.0383036 0.077296026 0.122290224 0.005864529 0.078325436 -0.11996821 0.108444534 0.079733066 0.020448985 0.11412268 0.12250742 -0.09657865 0.12249156 -0.03592803 0.10892168 0.122434646 -0.038092434 0.12239481 -0.03541499 -0.12041766 0.11332969 -0.114368334 -0.03728851 0.0052971295 0.0058932086 0.107674435 0.1225082 -0.035525907 -0.11433802 -0.12030192 0.11489794
0.3873874 0.11542672 0.020490078 0.004685329 -0.12001821 0.07923866 0.115450285 0.022271402 -0.120057255 0.021562804 0.07678438 0.107488796 -0.03685679 0.122824 -0.09799282 -0.039017774 0.114632614 -0.09841244 0.07811187 0.12255198 -0.038349852 0.07745028 0.122553 0.005897993 0.078485124 -0.12019645 0.10865792 0.07989528 0.020507697 0.114343874 0.12276731 -0.09673335 0.12275155 -0.03596693 0.10913468 0.122696996 -0.03813827 0.12265681 -0.03545292 -0.120649084 0.11354894 -0.11457452 -0.037332915 0.0053301957 0.0059269415 0.107883066 0.12276975 -0.035564985 -0.11454395 -0.120532714 0.115125254
0.3883884 0.115653105 0.020549446 0.0047167074 -0.12024427 0.079397775 0.1156779 0.022332624 -0.12028355 0.021624759 0.076935515 0.10769464 -0.03689806 0.12308315 -0.09815562 -0.03906419 0.114857085 -0.09857599 0.07826709 0.122814044 -0.038395874 0.07760434 0.12281548 0.005931526 0.078644626 -0.12042425 0.108871005 0.08005729 0.020566424 0.114564724 0.12302688 -0.09688761 0.123011224 -0.0360056 0.10934737 0.122959055 -0.038183875 0.12291851 -0.03549063 -0.120880075 0.11376785 -0.11478027 -0.03737709 0.005363338 0.005960745 0.108091384 0.123031005 -0.03560384 -0.11474944 -0.12076308 0.11535225
0.3893894 0.11587917 0.020608831 0.00474816 -0.12046989 0.07955669 0.115905195 0.022393847 -0.12050939 0.021686729 0.07708644 0.10790016 -0.036939103 0.123341985 -0.098317996 -0.039110366 0.11508122 -0.098739125 0.0784221 0.12307581 -0.03844166 0.07775818 0.123077676 0.005965127 0.07880392 -0.1206516 0.10908378 0.080219105 0.020625167 0.11478523 0.123286135 -0.09704144 0.123270586 -0.036044043 0.10955976 0.123220816 -0.038229246 0.12317991 -0.03552811 -0.12111063 0.113986425 -0.11498558 -0.03742104 0.005396558 0.0059946175 0.10829938 0.123291954 -0.035642467 -0.114954494 -0.12099301 0.115578935
0.3903904 0.1161049 0.020668235 0.0047796858 -0.12069506 0.079715386 0.11613217 0.022455074 -0.12073479 0.021748714 0.07723715 0.10810536 -0.036979914 0.123600505 -0.098479964 -0.039156307 0.11530504 -0.098901846 0.0785769 0.12333729 -0.038487215 0.07791182 0.123339586 0.005998797 0.07896301 -0.12087852 0.109296255 0.0803807 0.020683922 0.11500541 0.12354508 -0.09719484 0.123529635 -0.036082253 0.109771825 0.123482294 -0.038274385 0.123441026 -0.03556536 -0.12134077 0.11420466 -0.11519045 -0.03746476 0.0054298546 0.0060285605 0.108507074 0.12355261 -0.03568087 -0.1151591 -0.12122251 0.11580529
0.3913914 0.11633031 0.020727653 0.004811285 -0.12091978 0.079873875 0.116358824 0.022516305 -0.12095973 0.021810712 0.07738765 0.108310245 -0.037020493 0.12385871 -0.098641515 -0.039202012 0.11552853 -0.09906415 0.078731485 0.12359847 -0.038532536 0.07806525 0.123601206 0.006032535 0.07912191 -0.12110499 0.109508425 0.0805421 0.020742694 0.11522525 0.12380371 -0.09734782 0.12378837 -0.03612024 0.10998359 0.123743474 -0.038319293 0.12370184 -0.035602394 -0.12157046 0.11442257 -0.115394875 -0.037508257 0.0054632267 0.0060625724 0.10871445 0.12381297 -0.035719052 -0.11536327 -0.12145158 0.11603133
0.3923924 0.1165554 0.020787088 0.004842958 -0.12114405 0.080032155 0.11658516 0.02257754 -0.12118423 0.021872727 0.07753795 0.10851481 -0.037060842 0.12411661 -0.09880266 -0.039247483 0.1157517 -0.09922605 0.07888587 0.12385936 -0.038577627 0.07821847 0.12386254 0.0060663405 0.07928061 -0.12133102 0.10972029 0.080703296 0.02080148 0.11544475 0.12406203 -0.097500354 0.124046795 -0.036157995 0.11019504 0.124004364 -0.038363975 0.12396236 -0.0356392 -0.12179973 0.11464013 -0.115598865 -0.03755153 0.0054966747 0.006096654 0.10892151 0.124073036 -0.035757005 -0.115567 -0.121680215 0.11625705
0.3933934 0.116780154 0.02084654 0.0048747035 -0.12136787 0.080190234 0.11681117 0.022638775 -0.121408276 0.021934755 0.07768803 0.10871905 -0.037100963 0.12437418 -0.098963395 -0.03929272 0.11597454 -0.099387534 0.07904004 0.12411996 -0.038622484 0.07837149 0.12412358 0.0061002146 0.07943911 -0.12155661 0.10993185 0.08086428 0.02086028 0.115663916 0.12432003 -0.09765247 0.1243049 -0.036195524 0.11040618 0.12426497 -0.038408425 0.124222584 -0.035675783 -0.12202857 0.11485737 -0.115802415 -0.037594575 0.0055301976 0.0061308052 0.10912826 0.12433279 -0.03579474 -0.11577029 -0.12190842 0.11648245
0.3943944 0.11700459 0.020906009 0.0049065216 -0.12159125 0.0803481 0.117036864 0.022700015 -0.121631876 0.021996796 0.07783791 0.10892298 -0.03714085 0.12463145 -0.099123724 -0.03933772 0.11619706 -0.0995486 0.079194 0.12438026 -0.038667113 0.0785243 0.124384336 0.006134156 0.079597406 -0.12178176 0.11014311 0.081025064 0.020919096 0.11588275 0.12457772 -0.09780415 0.124562696 -0.036232825 0.11061702 0.12452528 -0.038452648 0.124482505 -0.03571214 -0.12225698 0.11507426 -0.116005525 -0.037637394 0.005563796 0.0061650253 0.1093347 0.12459226 -0.035832245 -0.11597313 -0.12213619 0.11670753
0.3953954 0.117228694 0.020965494 0.0049384125 -0.12181418 0.08050576 0.11726224 0.022761257 -0.12185503 0.022058852 0.077987574 0.1091266 -0.03718051 0.1248884 -0.099283636 -0.039382488 0.116419256 -0.099709265 0.07934776 0.12464027 -0.03871151 0.0786769 0.12464481 0.0061681657 0.07975551 -0.12200647 0.110354066 0.08118564 0.020977924 0.116101235 0.1248351 -0.09795541 0.12482018 -0.0362699 0.11082754 0.1247853 -0.03849664 0.124742135 -0.035748277 -0.12248495 0.11529083 -0.116208196 -0.037679985 0.005597469 0.0061993147 0.10954083 0.12485142 -0.03586953 -0.11617553 -0.12236353 0.116932295
0.3963964 0.11745248 0.021024995 0.0049703754 -0.12203665 0.08066321 0.1174873 0.022822503 -0.12207773 0.022120921 0.078137025 0.109329894 -0.037219938 0.12514503 -0.099443145 -0.039427023 0.11664113 -0.09986951 0.0795013 0.12489998 -0.038755678 0.0788293 0.12490498 0.006202243 0.079913415 -0.12223073 0.110564716 0.08134601 0.021036765 0.116319396 0.12509216 -0.098106235 0.12507735 -0.036306746 0.11103776 0.12504502 -0.038540408 0.12500148 -0.03578419 -0.1227125 0.115507066 -0.11641043 -0.037722353 0.0056312163 0.006233673 0.10974664 0.12511028 -0.035906594 -0.1163775 -0.12259044 0.11715674
0.3973974 0.11767594 0.02108451 0.0050024106 -0.12225868 0.08082046 0.11771203 0.022883752 -0.12229999 0.022183005 0.078286275 0.10953287 -0.03725914 0.12540135 -0.09960224 -0.039471325 0.116862684 -0.10002935 0.07965464 0.1251594 -0.038799617 0.0789815 0.12516488 0.0062363874 0.080071114 -0.12245456 0.11077507 0.081506185 0.02109562 0.11653722 0.12534891 -0.09825664 0.12533422 -0.036343366 0.111247666 0.12530446 -0.038583945 0.1252605 -0.03581988 -0.12293962 0.11572296 -0.11661222 -0.037764497 0.005665038 0.0062681 0.109952144 0.12536886 -0.03594343 -0.116579026 -0.12281692 0.117380865
0.3983984 0.117899075 0.021144042 0.005034518 -0.12248026 0.0809775 0.11793645 0.022945004 -0.1225218 0.022245102 0.07843531 0.10973554 -0.037298117 0.12565735 -0.09976093 -0.03951539 0.117083915 -0.100188784 0.079807766 0.12541853 -0.03884333 0.07913348 0.12542447 0.006270599 0.08022862 -0.122677945 0.110985115 0.08166615 0.021154488 0.1167547 0.12560534 -0.09840662 0.12559076 -0.03637976 0.111457266 0.1255636 -0.038627256 0.12551925 -0.03585535 -0.12316631 0.11593853 -0.11681357 -0.037806414 0.0056989333 0.006302596 0.11015733 0.12562713 -0.035980046 -0.11678011 -0.12304296 0.11760468
0.3993994 0.118121885 0.02120359 0.0050666966 -0.12270139 0.081134334 0.118160546 0.023006257 -0.12274316 0.022307213 0.07858414 0.109937884 -0.037336864 0.12591304 -0.09991921 -0.03955923 0.117304824 -0.1003478 0.07996069 0.12567736 -0.03888681 0.079285264 0.1256838 0.0063048783 0.08038593 -0.122900896 0.111194864 0.08182591 0.02121337 0.11697186 0.12586147 -0.09855617 0.12584698 -0.036415923 0.11166655 0.12582245 -0.038670342 0.12577769 -0.035890594 -0.12339257 0.11615377 -0.11701448 -0.037848108 0.0057329023 0.0063371602 0.11036222 0.1258851 -0.036016442 -0.116980754 -0.12326858 0.11782817
0.4004004 0.11834437 0.021263152 0.005098947 -0.12292208 0.08129096 0.118384324 0.023067513 -0.12296408 0.022369338 0.07873276 0.11013992 -0.037375383 0.12616841 -0.100077085 -0.039602835 0.11752541 -0.10050641 0.0801134 0.1259359 -0.03893007 0.079436846 0.12594283 0.0063392245 0.08054304 -0.1231234 0.111404315 0.08198547 0.021272263 0.11718868 0.12611727 -0.09870529 0.12610291 -0.036451865 0.11187554 0.12608102 -0.0387132 0.12603584 -0.03592562 -0.123618394 0.116368674 -0.11721496 -0.037889577 0.005766945 0.0063717933 0.11056679 0.12614277 -0.036052614 -0.11718096 -0.12349377 0.11805134
0.4014014 0.118566535 0.02132273 0.005131268 -0.12314232 0.081447385 0.11860778 0.023128774 -0.12318454 0.022431474 0.078881174 0.11034164 -0.03741368 0.12642348 -0.100234546 -0.039646212 0.117745675 -0.10066461 0.08026591 0.12619415 -0.038973097 0.07958822 0.12620156 0.006373638 0.08069995 -0.12334547 0.11161346 0.082144834 0.021331169 0.11740517 0.12637277 -0.09885399 0.12635852 -0.03648758 0.11208422 0.1263393 -0.03875583 0.1262937 -0.035960425 -0.12384379 0.11658324 -0.117414996 -0.03793082 0.0058010607 0.006406495 0.11077105 0.12640014 -0.036088564 -0.11738072 -0.12371852 0.118274204
0.4024024 0.11878838 0.021382324 0.0051636607 -0.12336211 0.081603594 0.11883093 0.023190036 -0.12340456 0.022493625 0.07902938 0.11054304 -0.037451748 0.12667823 -0.100391604 -0.039689355 0.117965624 -0.100822404 0.08041821 0.12645209 -0.0390159 0.079739384 0.12646002 0.006408118 0.080856666 -0.1235671 0.1118223 0.082303986 0.021390088 0.11762132 0.12662795 -0.099002264 0.12661381 -0.03652307 0.11229258 0.12659729 -0.03879824 0.12655126 -0.035995007 -0.12406876 0.116797484 -0.1176146 -0.03797184 0.0058352496 0.006441265 0.110975005 0.12665723 -0.036124296 -0.11758005 -0.123942845 0.118496746
0.4034034 0.1190099 0.021441933 0.005196124 -0.12358145 0.08175961 0.11905376 0.0232513 -0.12362413 0.02255579 0.07917738 0.11074414 -0.03748959 0.12693267 -0.10054826 -0.03973227 0.11818525 -0.10097979 0.080570295 0.12670976 -0.039058477 0.07989035 0.12671818 0.0064426656 0.08101319 -0.12378829 0.11203085 0.08246294 0.02144902 0.11783714 0.12688282 -0.09915012 0.1268688 -0.036558334 0.112500645 0.12685497 -0.03884042 0.12680851 -0.03602937 -0.1242933 0.1170114 -0.11781376 -0.038012635 0.005869511 0.0064761033 0.111178644 0.12691401 -0.036159806 -0.117778935 -0.12416674 0.11871897
0.4044044 0.11923109 0.021501554 0.005228658 -0.12380034 0.08191541 0.11927627 0.023312569 -0.12384325 0.022617968 0.07932517 0.11094491 -0.03752721 0.12718678 -0.100704506 -0.039774954 0.11840456 -0.10113677 0.08072218 0.12696712 -0.039100826 0.08004111 0.12697604 0.006477279 0.08116951 -0.12400904 0.11223909 0.082621686 0.021507964 0.11805263 0.12713738 -0.099297546 0.12712346 -0.036593374 0.1127084 0.12711237 -0.03888238 0.12706548 -0.03606351 -0.1245174 0.117224984 -0.11801249 -0.038053203 0.005903845 0.0065110098 0.11138198 0.12717049 -0.036195092 -0.11797738 -0.124390215 0.11894088
0.4054054 0.11945196 0.021561192 0.005261263 -0.12401879 0.08207101 0.11949846 0.023373839 -0.12406193 0.022680158 0.07947275 0.11114538 -0.037564605 0.12744059 -0.10086034 -0.03981741 0.118623555 -0.10129333 0.08087386 0.12722419 -0.03914295 0.080191664 0.12723364 0.00651196 0.08132563 -0.124229364 0.112447046 0.082780235 0.021566918 0.11826778 0.12739162 -0.09944455 0.12737782 -0.036628194 0.11291585 0.12736948 -0.038924113 0.12732215 -0.036097433 -0.12474108 0.117438234 -0.11821077 -0.038093552 0.0059382515 0.0065459847 0.111585006 0.12742667 -0.03623016 -0.11817539 -0.124613255 0.11916247
0.4064064 0.119672514 0.021620844 0.0052939374 -0.124236785 0.082226396 0.11972034 0.023435112 -0.12428016 0.02274236 0.07962013 0.11134553 -0.037601776 0.12769407 -0.10101578 -0.039859638 0.11884222 -0.1014495 0.08102533 0.12748095 -0.039184853 0.08034202 0.12749094 0.0065467074 0.08148155 -0.12444924 0.11265469 0.082938574 0.021625886 0.118482605 0.12764555 -0.099591136 0.12763187 -0.036662787 0.11312299 0.1276263 -0.038965624 0.12757853 -0.03613114 -0.12496433 0.11765116 -0.11840862 -0.038133673 0.0059727295 0.0065810275 0.11178772 0.12768255 -0.03626501 -0.11837296 -0.12483586 0.11938375
0.4074074 0.119892746 0.02168051 0.0053266827 -0.124454334 0.082381584 0.1199419 0.023496386 -0.12449794 0.022804577 0.0797673 0.11154537 -0.037638724 0.12794724 -0.10117081 -0.039901637 0.11906057 -0.10160525 0.081176594 0.12773745 -0.03922653 0.08049217 0.12774794 0.006581521 0.081637286 -0.12466868 0.11286204 0.08309672 0.021684866 0.1186971 0.12789917 -0.0997373 0.12788561 -0.03669716 0.11332983 0.12788284 -0.039006907 0.1278346 -0.036164623 -0.12518714 0.11786375 -0.11860604 -0.038173575 0.0060072797 0.0066161384 0.11199013 0.12793814 -0.03629964 -0.1185701 -0.12505804 0.119604714
0.4084084 0.12011266 0.02174019 0.005359498 -0.12467144 0.08253656 0.12016314 0.023557663 -0.124715276 0.022866806 0.079914264 0.1117449 -0.03767545 0.12820011 -0.10132543 -0.039943404 0.1192786 -0.1017606 0.081327654 0.12799363 -0.03926798 0.08064211 0.12800467 0.0066164015 0.08179282 -0.12488769 0.113069095 0.08325466 0.021743856 0.11891126 0.12815247 -0.09988304 0.12813903 -0.03673131 0.11353636 0.12813906 -0.03904797 0.12809038 -0.036197886 -0.12540953 0.11807602 -0.11880301 -0.038213253 0.006041901 0.0066513172 0.112192236 0.12819342 -0.03633405 -0.11876679 -0.1252798 0.11982536
0.4094094 0.12033225 0.021799885 0.005392383 -0.12488809 0.082691334 0.120384075 0.023618942 -0.12493216 0.022929046 0.08006102 0.11194412 -0.037711956 0.12845266 -0.10147965 -0.03998495 0.119496316 -0.101915546 0.0814785 0.12824953 -0.039309207 0.08079185 0.1282611 0.0066513484 0.08194816 -0.12510626 0.11327585 0.083412394 0.02180286 0.11912509 0.12840547 -0.10002836 0.12839213 -0.03676524 0.11374258 0.12839502 -0.03908881 0.12834586 -0.036230933 -0.12563148 0.11828796 -0.118999556 -0.03825271 0.0060765943 0.0066865636 0.11239403 0.12844843 -0.03636824 -0.118963055 -0.12550113 0.12004569
0.4104104 0.12055152 0.021859594 0.0054253377 -0.1251043 0.082845904 0.12060469 0.023680223 -0.12514861 0.022991301 0.08020757 0.11214302 -0.037748236 0.12870489 -0.10163347 -0.040026262 0.119713716 -0.102070086 0.08162915 0.12850513 -0.03935021 0.080941394 0.12851726 0.006686362 0.0821033 -0.12532438 0.113482304 0.08356994 0.021861872 0.11933859 0.12865815 -0.10017326 0.12864493 -0.036798947 0.1139485 0.12865068 -0.039129432 0.12860106 -0.03626376 -0.12585302 0.11849956 -0.11919566 -0.03829195 0.0061113588 0.006721878 0.11259551 0.12870312 -0.036402214 -0.11915888 -0.12572204 0.12026571
0.4114114 0.12077047 0.021919316 0.005458362 -0.12532005 0.08300027 0.120824985 0.023741506 -0.1253646 0.023053568 0.08035392 0.11234161 -0.037784297 0.12895681 -0.101786874 -0.04006735 0.11993079 -0.10222422 0.081779584 0.12876043 -0.039390992 0.08109073 0.12877311 0.006721441 0.08225825 -0.12554209 0.11368846 0.08372727 0.021920897 0.119551755 0.12891053 -0.10031774 0.12889741 -0.036832437 0.11415412 0.12890604 -0.039169826 0.12885596 -0.03629637 -0.1260741 0.118710846 -0.11939133 -0.03833097 0.006146194 0.006757259 0.112796694 0.12895751 -0.03643597 -0.11935428 -0.1259425 0.12048542
0.4124124 0.1209891 0.021979053 0.005491456 -0.12553537 0.08315443 0.12104496 0.02380279 -0.12558015 0.023115847 0.08050007 0.112539895 -0.037820138 0.12920842 -0.10193988 -0.040108208 0.12014755 -0.10237795 0.08192982 0.12901545 -0.039431553 0.081239864 0.12902868 0.0067565856 0.082412995 -0.12575935 0.11389433 0.0838844 0.021979934 0.119764596 0.12916258 -0.1004618 0.1291496 -0.036865704 0.11435943 0.12916112 -0.03921 0.12911056 -0.036328763 -0.12629478 0.1189218 -0.11958657 -0.038369764 0.0061811 0.0067927064 0.11299757 0.1292116 -0.036469504 -0.11954923 -0.12616254 0.12070481
0.4134134 0.12120741 0.022038803 0.005524619 -0.12575023 0.08330839 0.12126464 0.023864077 -0.12579525 0.02317814 0.080646 0.11273787 -0.037855756 0.12945971 -0.10209248 -0.040148843 0.12036399 -0.10253128 0.08207985 0.12927015 -0.03947189 0.081388794 0.12928396 0.006791795 0.08256755 -0.12597618 0.11409989 0.084041335 0.02203898 0.11997711 0.12941432 -0.10060544 0.12940146 -0.036898755 0.11456443 0.12941591 -0.039249953 0.12936486 -0.036360934 -0.12651502 0.11913243 -0.119781375 -0.038408343 0.006216077 0.0068282206 0.11319814 0.1294654 -0.036502827 -0.11974376 -0.12638217 0.120923884
0.4144144 0.1214254 0.022098565 0.005557851 -0.12596464 0.08346214 0.12148399 0.023925368 -0.1260099 0.023240445 0.080791734 0.11293553 -0.037891153 0.12971067 -0.10224468 -0.04018925 0.120580114 -0.1026842 0.082229674 0.12952459 -0.039512005 0.08153752 0.12953895 0.0068270694 0.08272191 -0.12619255 0.11430516 0.08419807 0.022098038 0.12018929 0.12966575 -0.100748666 0.129653 -0.03693158 0.11476914 0.12967041 -0.039289683 0.12961887 -0.03639289 -0.12673482 0.11934274 -0.119975746 -0.038446702 0.006251124 0.0068638003 0.1133984 0.1297189 -0.03653593 -0.11993785 -0.12660137 0.12114265
0.4154154 0.121643074 0.022158341 0.0055911522 -0.1261786 0.0836157 0.12170303 0.023986658 -0.1262241 0.023302762 0.08093727 0.11313288 -0.03792633 0.12996134 -0.10239648 -0.040229432 0.12079592 -0.10283672 0.08237929 0.12977871 -0.0395519 0.08168604 0.12979366 0.0068624085 0.08287608 -0.12640852 0.11451014 0.0843546 0.022157107 0.12040114 0.12991688 -0.10089147 0.12990424 -0.036964193 0.11497354 0.12992461 -0.039329194 0.12987258 -0.03642463 -0.1269542 0.11955271 -0.120169684 -0.03848484 0.0062862416 0.0068994462 0.113598354 0.1299721 -0.036568817 -0.12013151 -0.12682013 0.1213611
0.4164164 0.12186042 0.022218132 0.0056245225 -0.12639214 0.083769046 0.121921755 0.024047948 -0.12643786 0.023365092 0.08108259 0.113329925 -0.037961293 0.1302117 -0.10254788 -0.040269386 0.12101141 -0.10298883 0.0825287 0.13003255 -0.03959157 0.08183437 0.13004808 0.006897812 0.083030045 -0.12662403 0.114714816 0.08451094 0.022216184 0.12061266 0.13016768 -0.10103386 0.13015518 -0.036996588 0.11517763 0.13017854 -0.039368484 0.130126 -0.036456153 -0.12717316 0.11976236 -0.12036319 -0.03852276 0.0063214297 0.0069351573 0.11379801 0.130225 -0.036601488 -0.12032474 -0.12703846 0.12157924
0.4174174 0.12207746 0.022277936 0.005657961 -0.12660521 0.083922185 0.12214016 0.024109242 -0.12665117 0.023427434 0.081227705 0.11352666 -0.03799603 0.13046172 -0.10269887 -0.040309116 0.12122659 -0.10314054 0.08267791 0.1302861 -0.03963102 0.081982486 0.13030222 0.0069332793 0.08318382 -0.12683912 0.11491921 0.084667064 0.022275275 0.12082385 0.13041817 -0.10117583 0.13040578 -0.037028763 0.11538143 0.13043216 -0.03940755 0.13037913 -0.036487456 -0.12739168 0.119971685 -0.120556265 -0.03856047 0.0063566873 0.006970934 0.113997355 0.13047762 -0.036633942 -0.12051753 -0.12725638 0.12179706
0.4184184 0.12229417 0.022337753 0.0056914687 -0.12681784 0.08407513 0.12235826 0.024170537 -0.12686403 0.023489788 0.081372626 0.113723084 -0.038030554 0.13071145 -0.10284945 -0.040348623 0.121441446 -0.103291854 0.08282691 0.13053934 -0.039670248 0.0821304 0.13055606 0.0069688107 0.0833374 -0.12705377 0.115123294 0.084823 0.022334374 0.12103472 0.13066836 -0.10131738 0.1306561 -0.037060723 0.11558492 0.13068551 -0.039446402 0.13063195 -0.036518544 -0.12760977 0.12018069 -0.120748915 -0.038597953 0.0063920147 0.0070067756 0.1141964 0.13072993 -0.036666185 -0.120709896 -0.12747388 0.12201458
0.4194194 0.122510575 0.022397583 0.0057250448 -0.12703003 0.08422787 0.12257604 0.024231832 -0.12707645 0.023552155 0.08151734 0.1139192 -0.038064856 0.13096085 -0.10299964 -0.040387902 0.12165599 -0.10344276 0.082975715 0.1307923 -0.03970926 0.08227812 0.13080962 0.0070044054 0.08349079 -0.12726799 0.11532709 0.08497873 0.022393486 0.12124526 0.13091822 -0.10145852 0.13090608 -0.037092462 0.11578811 0.13093854 -0.03948503 0.13088448 -0.036549415 -0.12782745 0.120389365 -0.120941125 -0.038635224 0.006427412 0.0070426823 0.114395134 0.13098194 -0.036698207 -0.12090182 -0.12769094 0.12223178
0.4204204 0.12272666 0.022457426 0.0057586893 -0.12724176 0.0843804 0.12279351 0.02429313 -0.12728842 0.023614533 0.08166185 0.11411501 -0.038098942 0.13120995 -0.10314944 -0.04042696 0.12187022 -0.10359327 0.08312431 0.13104497 -0.039748047 0.08242564 0.1310629 0.0070400634 0.08364398 -0.12748177 0.115530595 0.08513426 0.022452606 0.12145547 0.13116778 -0.101599246 0.13115576 -0.03712399 0.115991 0.13119131 -0.03952344 0.13113673 -0.036580067 -0.12804468 0.12059771 -0.12113291 -0.038672276 0.0064628785 0.007078653 0.114593565 0.13123366 -0.03673002 -0.121093325 -0.12790757 0.122448675
0.4214214 0.12294242 0.022517283 0.0057924017 -0.12745306 0.08453274 0.12301067 0.024354428 -0.12749994 0.023676926 0.08180616 0.11431051 -0.03813281 0.13145873 -0.10329882 -0.040465787 0.122084126 -0.103743374 0.0832727 0.13129734 -0.03978662 0.08257295 0.13131587 0.0070757843 0.08379698 -0.12769511 0.1157338 0.0852896 0.022511736 0.12166535 0.13141704 -0.10173955 0.13140513 -0.037155297 0.116193585 0.13144378 -0.03956163 0.13138866 -0.036610506 -0.1282615 0.12080574 -0.12132426 -0.038709115 0.006498415 0.0071146884 0.1147917 0.13148507 -0.03676162 -0.121284395 -0.12812379 0.122665256
0.4224224 0.12315787 0.022577152 0.0058261827 -0.12766391 0.08468487 0.123227514 0.024415728 -0.12771103 0.023739329 0.08195026 0.1145057 -0.03816646 0.13170719 -0.10344781 -0.040504396 0.12229773 -0.10389307 0.083420895 0.13154942 -0.039824966 0.08272006 0.13156857 0.007111568 0.08394978 -0.12790804 0.11593672 0.085444726 0.022570876 0.121874906 0.13166596 -0.10187944 0.13165419 -0.03718639 0.116395876 0.13169596 -0.0395996 0.13164032 -0.03664073 -0.12847789 0.12101344 -0.12151519 -0.038745735 0.00653402 0.007150788 0.11498952 0.13173619 -0.036793 -0.12147504 -0.12833957 0.12288153
0.4234234 0.123372994 0.022637034 0.005860032 -0.12787431 0.0848368 0.12344405 0.024477027 -0.12792167 0.023801746 0.08209416 0.114700586 -0.03819989 0.13195534 -0.1035964 -0.040542778 0.12251101 -0.10404237 0.08356888 0.1318012 -0.0398631 0.082866974 0.13182098 0.0071474146 0.084102385 -0.12812051 0.116139345 0.08559966 0.022630027 0.12208413 0.13191459 -0.10201892 0.13190293 -0.03721727 0.11659786 0.13194785 -0.039637353 0.13189167 -0.036670733 -0.12869385 0.12122082 -0.12170569 -0.038782142 0.0065696947 0.007186951 0.11518704 0.13198702 -0.03682417 -0.12166525 -0.12855494 0.123097494
0.4244244 0.1235878 0.022696927 0.005893949 -0.12808427 0.084988534 0.123660274 0.024538329 -0.12813187 0.023864172 0.08223787 0.114895165 -0.03823311 0.13220319 -0.10374459 -0.040580936 0.122723974 -0.10419128 0.08371666 0.13205269 -0.03990101 0.08301369 0.1320731 0.0071833236 0.0842548 -0.12833256 0.11634167 0.085754395 0.022689188 0.12229304 0.1321629 -0.10215799 0.13215137 -0.037247933 0.11679955 0.13219945 -0.039674886 0.13214274 -0.036700524 -0.1289094 0.12142788 -0.12189575 -0.038818333 0.006605438 0.007223178 0.115384266 0.13223755 -0.03685513 -0.121855035 -0.12876989 0.123313144
0.42542544 0.123802304 0.022756835 0.0059279343 -0.1282938 0.08514006 0.123876184 0.02459963 -0.12834162 0.02392661 0.08238137 0.11508944 -0.038266107 0.13245071 -0.103892386 -0.04061887 0.12293663 -0.10433978 0.08386425 0.1323039 -0.039938703 0.0831602 0.13232493 0.007219295 0.084407024 -0.12854417 0.11654371 0.085908934 0.022748359 0.12250162 0.1324109 -0.102296636 0.13239948 -0.037278384 0.11700094 0.13245077 -0.039712198 0.1323935 -0.036730096 -0.1291245 0.12163461 -0.1220854 -0.03885431 0.0066412506 0.0072594685 0.11558118 0.13248777 -0.036885876 -0.122044384 -0.12898439 0.12352849
0.42642644 0.12401648 0.022816755 0.005961987 -0.12850288 0.085291386 0.12409179 0.024660934 -0.12855092 0.023989059 0.082524665 0.1152834 -0.03829889 0.13269792 -0.10403978 -0.04065658 0.12314896 -0.10448788 0.08401162 0.1325548 -0.039976176 0.083306514 0.13257648 0.007255328 0.08455905 -0.12875536 0.11674546 0.086063266 0.022807539 0.12270987 0.13265859 -0.10243487 0.1326473 -0.03730862 0.11720203 0.13270178 -0.039749295 0.13264397 -0.036759455 -0.12933919 0.12184102 -0.12227461 -0.03889007 0.0066771316 0.007295822 0.1157778 0.13273771 -0.036916412 -0.12223332 -0.12919849 0.12374352
0.42742744 0.12423035 0.02287669 0.005996108 -0.1287115 0.08544251 0.12430708 0.024722237 -0.12875979 0.02405152 0.08266776 0.11547706 -0.03833146 0.13294482 -0.10418679 -0.040694073 0.12336099 -0.10463558 0.0841588 0.1328054 -0.04001343 0.08345263 0.13282774 0.0072914227 0.08471089 -0.12896611 0.116946906 0.0862174 0.022866728 0.12291779 0.13290596 -0.1025727 0.1328948 -0.03733864 0.11740282 0.13295253 -0.03978617 0.13289414 -0.036788598 -0.12955345 0.122047104 -0.1224634 -0.038925618 0.0067130816 0.007332239 0.115974106 0.13298735 -0.036946736 -0.12242181 -0.12941216 0.123958245
0.42842844 0.124443896 0.022936635 0.0060302964 -0.12891969 0.08559344 0.12452206 0.02478354 -0.12896821 0.02411399 0.08281065 0.11567041 -0.03836381 0.13319139 -0.10433339 -0.040731337 0.1235727 -0.10478289 0.08430578 0.13305573 -0.04005047 0.08359854 0.13307871 0.0073275794 0.08486254 -0.12917642 0.11714807 0.08637135 0.022925928 0.1231254 0.13315304 -0.10271011 0.133142 -0.03736845 0.11760331 0.13320297 -0.03982283 0.13314402 -0.036817525 -0.12976728 0.122252874 -0.122651756 -0.038960952 0.0067491 0.0073687183 0.11617012 0.13323669 -0.036976848 -0.12260988 -0.1296254 0.124172665
0.42942944 0.12465713 0.022996591 0.0060645523 -0.12912744 0.085744165 0.124736734 0.024844844 -0.12917618 0.024176471 0.08295334 0.11586346 -0.03839595 0.13343766 -0.104479596 -0.04076838 0.1237841 -0.10492979 0.084452555 0.13330576 -0.040087286 0.08374425 0.1333294 0.007363797 0.085013986 -0.1293863 0.11734894 0.08652509 0.022985136 0.12333267 0.13339978 -0.102847114 0.13338886 -0.037398048 0.11780351 0.13345313 -0.039859273 0.13339362 -0.03684624 -0.1299807 0.12245832 -0.12283969 -0.03899607 0.006785187 0.0074052606 0.116365835 0.13348573 -0.03700675 -0.12279753 -0.12983821 0.12438677
0.43043044 0.12487005 0.023056563 0.0060988762 -0.12933475 0.08589469 0.1249511 0.024906147 -0.12938373 0.024238963 0.08309583 0.116056204 -0.03842787 0.13368362 -0.10462541 -0.0408052 0.12399519 -0.10507629 0.08459912 0.13355549 -0.040123887 0.08388977 0.1335798 0.0074000764 0.08516524 -0.12959574 0.11754952 0.08667863 0.023044355 0.12353963 0.13364623 -0.1029837 0.13363543 -0.03742743 0.118003406 0.133703 -0.039895497 0.13364291 -0.036874738 -0.13019368 0.12266344 -0.12302719 -0.039030977 0.0068213423 0.0074418653 0.11656124 0.13373448 -0.03703644 -0.122984745 -0.1300506 0.124600574
0.43143144 0.12508266 0.023116546 0.006133267 -0.12954162 0.08604501 0.12516515 0.024967453 -0.12959082 0.024301464 0.083238125 0.11624864 -0.038459577 0.13392927 -0.10477083 -0.040841796 0.12420596 -0.105222404 0.0847455 0.13380493 -0.040160272 0.08403508 0.13382992 0.007436416 0.08531631 -0.12980476 0.11774981 0.08683198 0.023103584 0.12374625 0.13389236 -0.10311988 0.13388169 -0.0374566 0.11820301 0.13395257 -0.039931502 0.13389191 -0.036903027 -0.13040625 0.12286824 -0.123214275 -0.03906567 0.0068575656 0.007478532 0.11675636 0.13398294 -0.037065927 -0.12317153 -0.13026257 0.12481407
0.43243244 0.12529495 0.023176542 0.006167726 -0.12974805 0.08619514 0.1253789 0.025028756 -0.12979747 0.024363976 0.08338022 0.11644077 -0.03849107 0.1341746 -0.10491586 -0.040878173 0.124416426 -0.10536811 0.08489166 0.13405408 -0.040196437 0.084180206 0.13407974 0.007472817 0.08546718 -0.13001335 0.117949806 0.086985126 0.023162821 0.12395256 0.13413818 -0.103255644 0.13412763 -0.03748556 0.11840231 0.13420185 -0.03996729 0.13414061 -0.036931105 -0.1306184 0.12307271 -0.12340093 -0.03910015 0.0068938574 0.007515261 0.11695117 0.13423109 -0.0370952 -0.12335789 -0.13047412 0.12502725
0.43343344 0.12550692 0.02323655 0.0062022517 -0.12995403 0.08634506 0.12559234 0.02509006 -0.13000369 0.024426498 0.08352211 0.116632596 -0.038522348 0.13441962 -0.105060495 -0.040914323 0.12462658 -0.10551342 0.085037634 0.13430293 -0.040232386 0.08432513 0.13432929 0.0075092786 0.08561786 -0.1302215 0.11814952 0.08713808 0.023222066 0.12415854 0.1343837 -0.10339101 0.13437326 -0.037514307 0.11860132 0.13445087 -0.040002864 0.13438901 -0.03695897 -0.13083011 0.123276874 -0.12358716 -0.039134424 0.006930217 0.007552052 0.11714568 0.13447896 -0.03712427 -0.123543836 -0.13068524 0.12524015
0.43443444 0.1257186 0.02329657 0.0062368438 -0.13015957 0.08649479 0.12580547 0.025151365 -0.13020946 0.024489028 0.0836638 0.11682412 -0.03855341 0.13466433 -0.10520473 -0.040950254 0.12483642 -0.10565834 0.085183404 0.1345515 -0.04026812 0.08446985 0.13457854 0.0075458004 0.08576835 -0.13042922 0.118348934 0.08729083 0.023281323 0.1243642 0.13462889 -0.10352595 0.13461858 -0.037542842 0.11880003 0.13469957 -0.040038217 0.13463713 -0.036986623 -0.1310414 0.123480715 -0.123772964 -0.03916848 0.0069666454 0.007588905 0.117339894 0.13472651 -0.037153125 -0.12372935 -0.13089594 0.12545273
0.43543544 0.12592994 0.023356603 0.006271502 -0.13036467 0.086644314 0.1260183 0.025212668 -0.1304148 0.02455157 0.08380529 0.11701534 -0.03858426 0.13490872 -0.10534858 -0.04098596 0.12504596 -0.105802864 0.085328974 0.13479976 -0.040303633 0.084614374 0.13482751 0.0075823828 0.08591865 -0.13063651 0.118548065 0.08744339 0.023340588 0.124569535 0.13487378 -0.10366049 0.13486359 -0.037571166 0.118998446 0.134948 -0.040073354 0.13488495 -0.03701407 -0.13125226 0.12368423 -0.12395834 -0.039202325 0.007003141 0.007625819 0.11753381 0.13497378 -0.037181776 -0.12391443 -0.13110621 0.125665
0.43643644 0.12614098 0.02341665 0.006306226 -0.13056934 0.086793646 0.12623082 0.025273971 -0.13061969 0.02461412 0.083946586 0.11720625 -0.038614895 0.1351528 -0.10549203 -0.041021448 0.12525517 -0.10594699 0.08547434 0.13504775 -0.04033893 0.0847587 0.1350762 0.007619025 0.08606875 -0.13084336 0.11874691 0.087595746 0.023399863 0.12477455 0.13511835 -0.10379462 0.13510829 -0.03759928 0.11919657 0.13519613 -0.040108275 0.13513248 -0.037041303 -0.13146271 0.12388743 -0.1241433 -0.039235957 0.0070397053 0.007662795 0.11772743 0.13522075 -0.037210222 -0.12409909 -0.13131607 0.12587696
0.43743744 0.12635171 0.023476707 0.006341015 -0.13077356 0.08694277 0.12644303 0.025335273 -0.13082415 0.024676679 0.08408768 0.11739687 -0.038645316 0.13539657 -0.1056351 -0.04105671 0.12546408 -0.106090724 0.08561951 0.13529544 -0.04037401 0.08490283 0.13532458 0.007655727 0.08621866 -0.13104978 0.11894546 0.08774791 0.023459146 0.12497925 0.13536261 -0.103928335 0.13535267 -0.037627183 0.1193944 0.13544399 -0.040142976 0.13537972 -0.03706833 -0.13167274 0.12409031 -0.12432783 -0.03926938 0.007076337 0.0076998323 0.11792076 0.13546742 -0.037238456 -0.12428333 -0.1315255 0.12608862
0.43843845 0.12656213 0.023536775 0.0063758697 -0.13097735 0.0870917 0.12665494 0.025396576 -0.13102816 0.024739249 0.08422857 0.11758718 -0.038675524 0.13564003 -0.10577778 -0.041091755 0.12567267 -0.10623406 0.08576448 0.13554282 -0.040408876 0.08504676 0.13557269 0.0076924893 0.08636839 -0.13125578 0.11914372 0.08789987 0.02351844 0.12518363 0.13560657 -0.10406165 0.13559675 -0.037654877 0.11959193 0.13569154 -0.04017746 0.13562666 -0.037095148 -0.13188234 0.12429286 -0.12451194 -0.03930259 0.0071130367 0.0077369306 0.11811378 0.13571382 -0.037266485 -0.12446714 -0.1317345 0.12629999
0.43943945 0.12677224 0.023596857 0.0064107897 -0.13118069 0.087240435 0.12686653 0.025457878 -0.13123174 0.024801826 0.084369265 0.11777718 -0.03870552 0.13588317 -0.105920054 -0.041126583 0.12588096 -0.106377006 0.085909255 0.13578993 -0.040443525 0.0851905 0.13582051 0.007729311 0.086517915 -0.13146134 0.119341694 0.08805164 0.02357774 0.12538767 0.1358502 -0.10419455 0.13584052 -0.03768236 0.11978916 0.13593881 -0.04021173 0.1358733 -0.037121754 -0.13209152 0.1244951 -0.12469563 -0.039335594 0.0071498044 0.0077740895 0.1183065 0.1359599 -0.037294306 -0.12465053 -0.13194308 0.12651104
0.44044045 0.12698203 0.023656948 0.0064457743 -0.1313836 0.08738896 0.12707782 0.025519177 -0.13143487 0.024864413 0.08450976 0.1179669 -0.038735304 0.136126 -0.10606195 -0.041161187 0.12608895 -0.10651956 0.086053826 0.13603674 -0.040477954 0.08533403 0.13606805 0.0077661923 0.086667255 -0.13166645 0.11953938 0.088203214 0.023637053 0.12559141 0.13609354 -0.104327045 0.13608398 -0.03770963 0.11998611 0.13618578 -0.040245783 0.13611965 -0.037148155 -0.13230027 0.124697015 -0.12487889 -0.039368384 0.0071866396 0.00781131 0.11849894 0.13620569 -0.03732192 -0.12483349 -0.13215123 0.1267218
0.44144145 0.12719151 0.02371705 0.0064808237 -0.13158607 0.0875373 0.12728882 0.025580477 -0.13163757 0.024927007 0.084650055 0.1181563 -0.03876487 0.13636853 -0.10620345 -0.041195575 0.12629661 -0.106661715 0.086198196 0.13628326 -0.04051217 0.08547738 0.1363153 0.007803133 0.08681641 -0.13187115 0.119736776 0.08835459 0.023696372 0.12579483 0.13633657 -0.10445914 0.13632712 -0.03773669 0.12018275 0.13643248 -0.040279623 0.1363657 -0.03717435 -0.1325086 0.12489861 -0.12506174 -0.03940096 0.0072235423 0.007848591 0.11869107 0.13645117 -0.03734933 -0.12501603 -0.13235897 0.12693225
0.44244245 0.1274007 0.023777165 0.0065159374 -0.1317881 0.087685436 0.12749949 0.025641775 -0.13183984 0.024989612 0.084790155 0.11834541 -0.03879423 0.13661073 -0.106344566 -0.041229744 0.12650397 -0.106803484 0.08634237 0.13652949 -0.040546168 0.08562052 0.13656227 0.007840133 0.08696537 -0.13207541 0.11993388 0.08850577 0.023755701 0.12599792 0.13657928 -0.104590826 0.13656995 -0.037763547 0.12037911 0.13667889 -0.040313248 0.13661146 -0.037200335 -0.13271652 0.1250999 -0.12524414 -0.03943333 0.007260513 0.007885932 0.11888291 0.13669637 -0.03737653 -0.12519814 -0.13256629 0.12714238
0.44344345 0.12760957 0.023837289 0.006551115 -0.13198969 0.087833375 0.12770988 0.025703073 -0.13204166 0.025052225 0.084930055 0.118534215 -0.038823374 0.13685262 -0.10648529 -0.041263696 0.12671103 -0.10694486 0.08648635 0.13677542 -0.040579952 0.08576348 0.13680895 0.007877192 0.08711413 -0.13227925 0.1201307 0.088656746 0.02381504 0.1262007 0.13682167 -0.104722105 0.13681246 -0.03779019 0.120575175 0.136925 -0.040346656 0.13685693 -0.03722612 -0.132924 0.12530085 -0.12542614 -0.03946549 0.007297551 0.007923334 0.11907446 0.13694127 -0.037403524 -0.12537983 -0.13277318 0.12735222
0.44444445 0.12781812 0.023897424 0.0065863566 -0.13219084 0.08798111 0.12791996 0.025764368 -0.13224304 0.025114845 0.08506975 0.11872272 -0.038852304 0.13709421 -0.10662563 -0.041297432 0.12691778 -0.10708585 0.08663012 0.13702106 -0.040613517 0.08590623 0.13705534 0.00791431 0.087262705 -0.13248265 0.12032724 0.08880753 0.023874387 0.12640315 0.13706376 -0.10485298 0.13705468 -0.037816625 0.120770946 0.13717082 -0.040379852 0.13710211 -0.037251692 -0.13313109 0.1255015 -0.12560771 -0.03949744 0.007334655 0.007960796 0.119265705 0.13718589 -0.037430312 -0.1255611 -0.13297963 0.12756176
0.44544545 0.12802637 0.02395757 0.0066216616 -0.13239156 0.088128656 0.12812972 0.025825663 -0.13244398 0.025177475 0.08520926 0.11891093 -0.038881026 0.1373355 -0.106765576 -0.04133095 0.12712422 -0.107226446 0.0867737 0.13726641 -0.04064687 0.08604879 0.13730145 0.007951487 0.08741109 -0.1326856 0.12052349 0.08895812 0.023933744 0.1266053 0.13730554 -0.10498346 0.13729659 -0.03784285 0.12096642 0.13741636 -0.040412836 0.137347 -0.037277058 -0.13333772 0.12570183 -0.12578887 -0.039529182 0.007371825 0.007998318 0.119456664 0.13743019 -0.037456896 -0.12574194 -0.13318567 0.127771
0.44644645 0.12823431 0.024017725 0.0066570304 -0.13259184 0.08827601 0.12833919 0.025886957 -0.13264449 0.025240112 0.08534856 0.11909884 -0.038909532 0.13757645 -0.10690514 -0.04136425 0.12733035 -0.10736665 0.08691709 0.13751148 -0.040680006 0.08619115 0.13754727 0.007988723 0.08755929 -0.13288814 0.12071945 0.08910852 0.023993108 0.12680712 0.137547 -0.10511353 0.13753818 -0.037868872 0.12116161 0.13766162 -0.04044561 0.13759159 -0.037302222 -0.13354395 0.12590185 -0.1259696 -0.03956071 0.0074090613 0.008035901 0.119647324 0.13767421 -0.03748327 -0.12592237 -0.13339129 0.12797993
0.44744745 0.12844194 0.02407789 0.006692462 -0.13279168 0.08842315 0.12854835 0.025948247 -0.13284457 0.025302758 0.08548767 0.119286455 -0.038937826 0.1378171 -0.10704431 -0.041397337 0.12753618 -0.10750647 0.087060265 0.13775624 -0.04071293 0.08633332 0.13779281 0.008026017 0.087707296 -0.13309024 0.12091512 0.08925872 0.024052482 0.12700863 0.13778816 -0.10524319 0.13777946 -0.03789468 0.1213565 0.13790658 -0.04047817 0.13783588 -0.03732718 -0.13374975 0.12610154 -0.12614991 -0.03959203 0.007446363 0.008073543 0.119837694 0.13791794 -0.037509445 -0.12610237 -0.13359648 0.12818857
0.44844845 0.12864926 0.024138067 0.0067279567 -0.13299108 0.0885701 0.12875721 0.026009537 -0.1330442 0.025365412 0.08562659 0.11947377 -0.038965907 0.13805744 -0.1071831 -0.041430205 0.1277417 -0.10764589 0.08720326 0.13800073 -0.04074564 0.08647529 0.13803805 0.008063369 0.08785511 -0.13329192 0.12111051 0.089408726 0.024111861 0.12720983 0.13802901 -0.10537246 0.13802043 -0.03792028 0.121551104 0.13815126 -0.040510517 0.13807987 -0.037351936 -0.13395514 0.12630092 -0.1263298 -0.039623145 0.00748373 0.008111246 0.120027766 0.13816136 -0.03753541 -0.12628195 -0.13380125 0.1283969
0.44944945 0.12885629 0.024198253 0.0067635146 -0.13319005 0.08871686 0.12896577 0.026070824 -0.1332434 0.025428073 0.085765295 0.11966079 -0.03899378 0.13829748 -0.1073215 -0.04146286 0.12794691 -0.107784934 0.08734604 0.1382449 -0.040778138 0.08661707 0.13828301 0.008100781 0.088002734 -0.13349314 0.12130561 0.089558534 0.02417125 0.1274107 0.13826954 -0.105501324 0.1382611 -0.037945677 0.12174541 0.13839565 -0.040542655 0.13832358 -0.037376486 -0.1341601 0.1265 -0.12650925 -0.039654046 0.0075211623 0.008149008 0.120217554 0.13840449 -0.03756117 -0.1264611 -0.1340056 0.12860492
0.45045045 0.129063 0.024258448 0.0067991344 -0.13338858 0.08886341 0.12917402 0.02613211 -0.13344216 0.025490742 0.085903816 0.11984751 -0.039021436 0.1385372 -0.107459515 -0.041495297 0.12815182 -0.10792359 0.08748864 0.1384888 -0.040810425 0.08675865 0.13852769 0.008138251 0.08815017 -0.13369395 0.12150042 0.08970815 0.024230646 0.12761125 0.13850977 -0.105629794 0.13850144 -0.03797086 0.12193943 0.13863975 -0.04057458 0.13856699 -0.03740083 -0.13436465 0.12669875 -0.1266883 -0.039684743 0.007558659 0.00818683 0.12040704 0.13864732 -0.037586726 -0.12663983 -0.13420953 0.12881264
0.45145145 0.12926939 0.024318652 0.006834817 -0.13358666 0.08900978 0.12938198 0.026193395 -0.13364048 0.02555342 0.086042136 0.12003393 -0.039048884 0.13877662 -0.10759714 -0.041527525 0.12835643 -0.10806185 0.087631024 0.13873239 -0.0408425 0.08690004 0.13877209 0.008175778 0.08829742 -0.13389432 0.12169495 0.08985757 0.02429005 0.1278115 0.13874967 -0.105757855 0.13874148 -0.037995838 0.12213316 0.13888356 -0.040606298 0.13881011 -0.037424974 -0.13456877 0.12689719 -0.12686692 -0.039715227 0.007596221 0.008224712 0.12059624 0.13888986 -0.037612077 -0.12681814 -0.13441302 0.12902007
0.45245245 0.12947549 0.024378868 0.006870562 -0.13378432 0.089155935 0.12958963 0.026254678 -0.13383837 0.025616104 0.086180255 0.12022006 -0.039076123 0.1390157 -0.10773439 -0.041559532 0.12856074 -0.10819973 0.087773226 0.13897571 -0.040874362 0.08704124 0.1390162 0.0082133645 0.08844447 -0.13409427 0.12188919 0.09000679 0.02434946 0.12801142 0.13898927 -0.10588552 0.13898122 -0.038020607 0.12232659 0.13912708 -0.040637802 0.13905293 -0.037448913 -0.13477246 0.12709531 -0.12704512 -0.039745502 0.0076338467 0.008262654 0.12078514 0.13913211 -0.037637223 -0.12699603 -0.13461609 0.12922719
0.45345345 0.12968127 0.02443909 0.006906369 -0.13398154 0.08930191 0.12979698 0.02631596 -0.13403581 0.025678797 0.08631819 0.12040588 -0.039103154 0.1392545 -0.10787125 -0.04159133 0.12876473 -0.10833722 0.08791523 0.13921872 -0.040906016 0.08718223 0.13926002 0.008251009 0.08859134 -0.13429378 0.12208315 0.090155825 0.024408877 0.12821104 0.13922857 -0.10601279 0.13922064 -0.03804517 0.12251974 0.13937032 -0.0406691 0.13929547 -0.03747265 -0.13497575 0.12729312 -0.12722291 -0.039775573 0.0076715364 0.008300654 0.12097376 0.13937406 -0.037662167 -0.1271735 -0.13481875 0.129434
0.45445445 0.12988676 0.024499325 0.0069422377 -0.13417833 0.08944768 0.13000403 0.026377236 -0.13423283 0.025741495 0.08645591 0.12059142 -0.039129976 0.13949297 -0.10800772 -0.041622914 0.12896842 -0.10847432 0.088057026 0.13946144 -0.040937457 0.08732304 0.13950355 0.00828871 0.08873802 -0.13449286 0.12227682 0.09030466 0.024468303 0.12841034 0.13946755 -0.10613966 0.13945976 -0.038069524 0.1227126 0.13961327 -0.040700186 0.1395377 -0.037496183 -0.1351786 0.12749062 -0.12740028 -0.03980543 0.0077092904 0.008338714 0.12116208 0.13961571 -0.037686907 -0.12735054 -0.13502099 0.12964053
0.45545545 0.13009195 0.024559567 0.0069781677 -0.13437466 0.089593254 0.13021077 0.026438514 -0.13442941 0.025804203 0.08659345 0.12077666 -0.039156593 0.13973114 -0.108143814 -0.041654285 0.1291718 -0.10861105 0.08819864 0.13970388 -0.04096869 0.087463655 0.13974681 0.00832647 0.08888451 -0.13469152 0.12247021 0.090453304 0.024527734 0.12860933 0.13970622 -0.10626613 0.13969857 -0.03809367 0.122905165 0.13985592 -0.040731065 0.13977966 -0.037519515 -0.13538104 0.12768781 -0.12757722 -0.039835084 0.0077471077 0.008376834 0.12135011 0.13985707 -0.03771144 -0.12752716 -0.1352228 0.12984675
0.45645645 0.13029683 0.02461982 0.0070141596 -0.13457057 0.08973863 0.13041723 0.02649979 -0.13462555 0.025866916 0.086730786 0.12096161 -0.039183 0.139969 -0.10827952 -0.04168544 0.12937489 -0.10874738 0.08834005 0.13994603 -0.040999714 0.08760407 0.13998978 0.008364288 0.08903081 -0.13488974 0.12266331 0.09060175 0.024587173 0.12880799 0.1399446 -0.106392205 0.13993706 -0.038117614 0.12309744 0.1400983 -0.040761735 0.14002131 -0.037542645 -0.13558306 0.12788469 -0.12775373 -0.03986453 0.0077849887 0.008415013 0.12153785 0.14009814 -0.037735775 -0.12770335 -0.13542418 0.13005267
0.45745745 0.13050139 0.02468008 0.007050213 -0.13476604 0.08988381 0.13062337 0.02656106 -0.13482127 0.02592964 0.08686793 0.121146254 -0.0392092 0.14020655 -0.10841484 -0.041716386 0.12957768 -0.10888333 0.08848126 0.14018787 -0.04103053 0.087744296 0.14023246 0.008402163 0.089176916 -0.13508753 0.122856125 0.09075001 0.024646617 0.12900636 0.14018264 -0.10651788 0.14017525 -0.038141347 0.12328943 0.14034039 -0.0407922 0.14026266 -0.037565574 -0.13578466 0.12808126 -0.12792984 -0.03989376 0.007822933 0.00845325 0.1217253 0.14033891 -0.037759904 -0.12787913 -0.13562515 0.13025829
0.45845845 0.13070565 0.024740348 0.0070863273 -0.13496108 0.0900288 0.13082922 0.02662233 -0.13501653 0.025992367 0.08700488 0.12133062 -0.039235193 0.14044379 -0.10854978 -0.04174712 0.12978016 -0.10901889 0.08862229 0.14042944 -0.041061133 0.08788433 0.14047486 0.008440097 0.08932284 -0.13528492 0.12304866 0.090898074 0.02470607 0.1292044 0.14042039 -0.10664316 0.14041314 -0.038164873 0.123481125 0.14058219 -0.040822454 0.14050373 -0.037588302 -0.13598584 0.12827751 -0.12810552 -0.03992279 0.00786094 0.008491547 0.12191246 0.14057939 -0.03778383 -0.12805448 -0.13582571 0.13046362
0.45945945 0.13090962 0.024800627 0.007122502 -0.13515568 0.090173595 0.13103476 0.0266836 -0.13521136 0.026055103 0.087141626 0.12151468 -0.03926098 0.14068072 -0.10868434 -0.04177764 0.12998235 -0.109154075 0.08876311 0.1406707 -0.04109153 0.08802417 0.14071697 0.008478087 0.089468576 -0.13548185 0.12324091 0.09104594 0.024765527 0.12940213 0.14065783 -0.10676805 0.1406507 -0.038188193 0.12367254 0.14082369 -0.040852502 0.1407445 -0.03761083 -0.13618658 0.12847346 -0.12828079 -0.03995161 0.00789901 0.008529903 0.122099325 0.14081958 -0.037807558 -0.12822942 -0.13602585 0.13066863
0.46046045 0.13111328 0.024860913 0.0071587386 -0.13534984 0.09031819 0.13124001 0.026744865 -0.13540576 0.026117846 0.08727818 0.12169845 -0.039286565 0.14091733 -0.10881851 -0.04180795 0.13018423 -0.10928887 0.08890374 0.14091168 -0.04112172 0.08816381 0.1409588 0.008516136 0.089614116 -0.13567837 0.12343288 0.09119362 0.024824992 0.12959956 0.14089496 -0.10689254 0.14088796 -0.038211305 0.12386365 0.14106491 -0.04088234 0.14098498 -0.037633155 -0.13638692 0.1286691 -0.12845562 -0.039980225 0.007937143 0.008568319 0.12228591 0.14105946 -0.03783108 -0.12840393 -0.13622555 0.13087335
0.46146145 0.13131663 0.024921207 0.0071950355 -0.13554357 0.090462595 0.13144495 0.02680613 -0.13559973 0.026180595 0.08741454 0.121881925 -0.03931194 0.14115363 -0.108952306 -0.041838046 0.1303858 -0.10942329 0.089044176 0.14115237 -0.041151702 0.08830326 0.14120033 0.008554242 0.08975948 -0.13587447 0.12362457 0.0913411 0.024884462 0.12979667 0.14113177 -0.107016645 0.14112492 -0.038234215 0.124054484 0.14130586 -0.040911976 0.14122517 -0.03765528 -0.13658683 0.12886442 -0.12863004 -0.040008634 0.007975337 0.008606793 0.1224722 0.14129905 -0.0378544 -0.12857804 -0.13642485 0.13107778
0.46246246 0.13151968 0.02498151 0.007231393 -0.13573687 0.0906068 0.1316496 0.02686739 -0.13579325 0.026243353 0.08755071 0.12206511 -0.039337117 0.14138964 -0.10908572 -0.041867934 0.13058709 -0.10955732 0.08918441 0.14139277 -0.04118148 0.08844253 0.1414416 0.008592405 0.08990464 -0.13607013 0.123815976 0.09148839 0.024943938 0.12999345 0.14136828 -0.10714035 0.14136156 -0.03825692 0.12424503 0.1415465 -0.040941402 0.14146507 -0.037677206 -0.13678633 0.12905943 -0.12880404 -0.040036842 0.008013594 0.008645326 0.1226582 0.14153835 -0.037877522 -0.1287517 -0.13662373 0.13128191
0.46346346 0.13172242 0.025041822 0.0072678104 -0.13592972 0.09075081 0.13185394 0.026928648 -0.13598636 0.026306117 0.08768668 0.122248 -0.039362088 0.14162533 -0.10921874 -0.041897614 0.13078807 -0.10969097 0.08932446 0.14163287 -0.041211046 0.08858159 0.14168257 0.008630627 0.090049624 -0.13626537 0.1240071 0.091635495 0.02500342 0.13018994 0.1416045 -0.107263654 0.14159791 -0.038279425 0.12443528 0.14178687 -0.040970623 0.14170468 -0.03769893 -0.1369854 0.12925415 -0.12897763 -0.04006484 0.008051913 0.008683918 0.122843914 0.14177735 -0.03790044 -0.12892495 -0.13682218 0.13148573
0.46446446 0.13192487 0.025102142 0.0073042884 -0.13612215 0.09089463 0.132058 0.026989903 -0.13617902 0.026368888 0.08782245 0.12243061 -0.039386854 0.14186071 -0.10935139 -0.041927077 0.13098875 -0.10982424 0.08946431 0.14187267 -0.041240405 0.08872046 0.14192325 0.008668905 0.09019442 -0.13646019 0.12419794 0.0917824 0.025062907 0.13038611 0.14184038 -0.107386574 0.14183393 -0.03830173 0.12462525 0.14202695 -0.040999636 0.14194399 -0.037720457 -0.13718405 0.12944855 -0.1291508 -0.040092636 0.008090295 0.008722567 0.12302934 0.14201607 -0.03792316 -0.12909779 -0.13702023 0.13168927
0.46546546 0.132127 0.02516247 0.0073408266 -0.13631412 0.09103826 0.13226174 0.027051158 -0.13637124 0.026431665 0.08795804 0.122612916 -0.039411414 0.14209577 -0.10948365 -0.041956335 0.13118912 -0.10995713 0.08960396 0.1421122 -0.041269563 0.08885915 0.14216365 0.008707239 0.09033903 -0.13665457 0.1243885 0.091929115 0.025122402 0.13058199 0.14207597 -0.1075091 0.14206967 -0.038323827 0.124814935 0.14226674 -0.041028447 0.142183 -0.03774178 -0.13738228 0.12964264 -0.12932354 -0.04012023 0.008128737 0.008761275 0.123214476 0.14225449 -0.037945677 -0.12927021 -0.13721785 0.1318925
0.46646646 0.13232885 0.025222804 0.0073774247 -0.13650568 0.09118169 0.1324652 0.027112408 -0.13656303 0.026494449 0.08809343 0.12279493 -0.039435774 0.14233054 -0.109615535 -0.04198538 0.1313892 -0.11008963 0.08974342 0.14235143 -0.04129851 0.08899764 0.14240377 0.00874563 0.09048345 -0.13684854 0.12457878 0.09207564 0.0251819 0.13077754 0.14231125 -0.10763124 0.14230508 -0.038345724 0.12500432 0.14250624 -0.04105705 0.14242174 -0.037762906 -0.1375801 0.12983641 -0.12949587 -0.04014762 0.008167242 0.008800039 0.123399325 0.1424926 -0.037967995 -0.12944221 -0.13741505 0.13209544
0.46746746 0.13253039 0.025283149 0.007414083 -0.1366968 0.091324925 0.13266835 0.027173655 -0.13675438 0.026557239 0.08822863 0.12297666 -0.039459933 0.142565 -0.10974704 -0.04201422 0.13158898 -0.11022176 0.08988269 0.14259037 -0.041327253 0.08913594 0.1426436 0.008784077 0.090627685 -0.13704208 0.124768786 0.09222197 0.025241407 0.13097277 0.14254622 -0.10775298 0.14254019 -0.038367424 0.12519343 0.14274547 -0.04108545 0.14266017 -0.037783835 -0.13777749 0.13002989 -0.12966779 -0.04017481 0.008205808 0.00883886 0.12358389 0.14273043 -0.037990116 -0.12961379 -0.13761185 0.13229808
0.46846846 0.13273162 0.0253435 0.007450801 -0.13688748 0.09146797 0.1328712 0.0272349 -0.13694529 0.026620038 0.08836363 0.1231581 -0.03948389 0.14279914 -0.10987816 -0.042042848 0.13178846 -0.1103535 0.09002175 0.14282902 -0.041355792 0.08927405 0.14288315 0.00882258 0.090771735 -0.1372352 0.12495851 0.09236811 0.025300916 0.13116771 0.14278089 -0.10787433 0.14277498 -0.03838892 0.12538224 0.1429844 -0.041113645 0.14289832 -0.037804563 -0.13797446 0.13022305 -0.12983929 -0.04020179 0.008244434 0.008877738 0.123768166 0.14296797 -0.038012035 -0.12978496 -0.13780823 0.13250042
0.46946946 0.13293256 0.02540386 0.0074875783 -0.13707772 0.09161083 0.13307376 0.027296143 -0.13713579 0.02668284 0.08849844 0.12333924 -0.039507646 0.14303297 -0.1100089 -0.042071268 0.13198765 -0.11048486 0.09016063 0.14306737 -0.041384127 0.08941197 0.1431224 0.008861138 0.09091559 -0.1374279 0.12514795 0.09251406 0.025360432 0.13136233 0.14301524 -0.10799529 0.14300948 -0.03841022 0.12557077 0.14322305 -0.041141637 0.14313617 -0.037825093 -0.13817102 0.13041592 -0.13001037 -0.040228575 0.008283122 0.008916673 0.12395215 0.14320521 -0.038033757 -0.12995572 -0.13800418 0.13270247
0.47047046 0.13313319 0.025464227 0.0075244154 -0.13726752 0.09175348 0.13327602 0.02735738 -0.13732582 0.026745653 0.08863307 0.1235201 -0.039531197 0.14326648 -0.11013926 -0.04209948 0.13218652 -0.11061584 0.090299316 0.14330545 -0.041412253 0.08954969 0.14336139 0.00889975 0.09105927 -0.13762017 0.12533711 0.09265982 0.025419952 0.13155665 0.14324929 -0.10811586 0.14324367 -0.038431317 0.12575902 0.1434614 -0.041169424 0.14337373 -0.037845425 -0.13836715 0.13060847 -0.13018104 -0.040255155 0.008321871 0.008955664 0.12413585 0.14344215 -0.03805528 -0.13012606 -0.13819973 0.13290422
0.47147146 0.13333352 0.025524601 0.007561312 -0.1374569 0.09189595 0.13347799 0.027418617 -0.13751544 0.02680847 0.0887675 0.12370066 -0.03955455 0.1434997 -0.11026924 -0.04212748 0.1323851 -0.11074645 0.09043781 0.14354323 -0.041440178 0.08968722 0.14360009 0.008938419 0.09120276 -0.13781202 0.125526 0.092805386 0.025479479 0.13175066 0.14348303 -0.108236045 0.14347754 -0.038452215 0.12594698 0.14369948 -0.041197006 0.143611 -0.037865557 -0.13856286 0.13080072 -0.13035129 -0.040281538 0.008360681 0.008994712 0.12431926 0.14367881 -0.038076606 -0.13029599 -0.13839486 0.13310568
0.47247246 0.13353355 0.025584985 0.007598268 -0.13764583 0.09203822 0.13367964 0.02747985 -0.13770463 0.026871294 0.088901736 0.12388094 -0.039577704 0.1437326 -0.110398844 -0.042155277 0.1325834 -0.11087667 0.0905761 0.14378071 -0.0414679 0.089824565 0.1438385 0.008977141 0.09134606 -0.13800344 0.1257146 0.09295077 0.025539009 0.13194436 0.14371645 -0.108355835 0.14371112 -0.038472917 0.12613466 0.14393727 -0.041224383 0.14384799 -0.03788549 -0.13875815 0.13099267 -0.13052113 -0.040307716 0.008399552 0.009033815 0.12450239 0.14391518 -0.03809773 -0.1304655 -0.13858958 0.13330685
0.47347346 0.13373329 0.025645373 0.0076352833 -0.13783433 0.092180304 0.13388102 0.027541079 -0.13789336 0.026934125 0.08903578 0.12406093 -0.039600655 0.14396521 -0.11052807 -0.042182863 0.13278137 -0.11100652 0.0907142 0.1440179 -0.041495416 0.089961715 0.14407662 0.009015919 0.09148918 -0.13819444 0.12590294 0.09309595 0.025598545 0.13213775 0.14394958 -0.10847524 0.14394438 -0.038493417 0.12632206 0.14417477 -0.04125156 0.14408468 -0.037905227 -0.13895303 0.1311843 -0.13069057 -0.040333696 0.008438482 0.009072973 0.124685235 0.14415124 -0.03811866 -0.1306346 -0.13878387 0.13350771
0.47447446 0.13393271 0.025705772 0.0076723574 -0.1380224 0.09232219 0.13408208 0.027602304 -0.13808167 0.02699696 0.08916963 0.12424062 -0.039623406 0.1441975 -0.11065691 -0.04221024 0.13297907 -0.11113599 0.09085211 0.14425482 -0.04152273 0.09009868 0.14431447 0.00905475 0.09163211 -0.13838503 0.12609099 0.09324095 0.025658086 0.13233082 0.1441824 -0.10859425 0.14417733 -0.038513724 0.12650916 0.144412 -0.04127853 0.14432107 -0.037924767 -0.13914748 0.13137563 -0.13085958 -0.040359475 0.008477474 0.009112188 0.12486779 0.144387 -0.038139395 -0.13080329 -0.13897777 0.13370828
0.4754755 0.13413185 0.025766175 0.0077094906 -0.13821003 0.092463896 0.13428286 0.027663527 -0.13826954 0.027059803 0.08930329 0.12442003 -0.03964596 0.14442948 -0.11078537 -0.042237412 0.13317645 -0.11126508 0.090989836 0.14449143 -0.04154984 0.09023545 0.14455202 0.009093636 0.09177486 -0.13857518 0.12627876 0.093385756 0.025717631 0.1325236 0.14441492 -0.10871288 0.14440998 -0.038533833 0.12669599 0.14464892 -0.0413053 0.14455718 -0.037944105 -0.13934152 0.13156666 -0.13102819 -0.040385053 0.008516525 0.009151458 0.12505005 0.14462249 -0.038159933 -0.13097157 -0.13917124 0.13390855
0.4764765 0.13433068 0.025826586 0.0077466834 -0.13839723 0.0926054 0.13448334 0.027724745 -0.13845699 0.02712265 0.08943677 0.12459916 -0.039668314 0.14466114 -0.11091346 -0.042264376 0.13337354 -0.11139379 0.09112736 0.14472777 -0.041576747 0.09037203 0.1447893 0.009132574 0.091917425 -0.13876493 0.12646626 0.09353037 0.025777182 0.13271606 0.1446471 -0.10883112 0.14464234 -0.03855374 0.12688254 0.14488558 -0.041331865 0.14479299 -0.03796325 -0.13953514 0.13175738 -0.1311964 -0.040410433 0.008555637 0.009190782 0.12523204 0.14485767 -0.038180273 -0.13113943 -0.1393643 0.13410854
0.4774775 0.1345292 0.025887007 0.0077839345 -0.138584 0.09274671 0.13468352 0.02778596 -0.138644 0.027185503 0.089570045 0.12477799 -0.03969047 0.14489251 -0.11104117 -0.042291135 0.13357033 -0.111522116 0.091264695 0.1449638 -0.04160345 0.09050843 0.1450263 0.009171568 0.0920598 -0.13895425 0.12665348 0.0936748 0.025836736 0.13290823 0.14487901 -0.108948976 0.14487436 -0.038573455 0.12706879 0.14512195 -0.04135823 0.14502852 -0.037982192 -0.13972835 0.1319478 -0.13136418 -0.040435616 0.008594808 0.009230161 0.12541375 0.14509258 -0.03820042 -0.13130689 -0.13955694 0.13430823
0.4784785 0.13472745 0.025947433 0.007821245 -0.13877034 0.09288784 0.1348834 0.027847173 -0.13883057 0.027248362 0.08970314 0.12495653 -0.03971242 0.14512356 -0.11116851 -0.042317685 0.13376683 -0.11165007 0.09140184 0.14519955 -0.04162995 0.090644635 0.145263 0.0092106145 0.09220199 -0.13914314 0.12684043 0.09381904 0.025896296 0.13310008 0.1451106 -0.10906645 0.1451061 -0.03859297 0.12725477 0.14535803 -0.04138439 0.14526376 -0.03800094 -0.13992114 0.13213791 -0.13153155 -0.040460598 0.00863404 0.009269596 0.12559515 0.14532718 -0.03822037 -0.13147393 -0.13974917 0.13450764
0.4794795 0.13492538 0.026007866 0.0078586135 -0.13895625 0.09302877 0.135083 0.027908381 -0.13901672 0.027311226 0.08983604 0.1251348 -0.03973418 0.1453543 -0.11129547 -0.04234403 0.13396303 -0.11177765 0.09153879 0.14543502 -0.04165625 0.090780646 0.14549942 0.009249714 0.092344 -0.13933162 0.1270271 0.09396309 0.02595586 0.13329162 0.14534189 -0.10918353 0.14533752 -0.038612295 0.12744047 0.14559382 -0.04141035 0.1454987 -0.03801949 -0.14011353 0.13232772 -0.13169852 -0.040485382 0.008673332 0.009309084 0.12577629 0.1455615 -0.038240124 -0.13164057 -0.13994099 0.13470675
0.4804805 0.13512301 0.026068307 0.0078960415 -0.13914172 0.09316951 0.13528231 0.027969586 -0.13920243 0.027374094 0.089968756 0.12531276 -0.03975574 0.14558475 -0.111422054 -0.042370167 0.13415894 -0.11190485 0.09167554 0.14567019 -0.041682348 0.09091647 0.14573556 0.009288867 0.09248582 -0.13951968 0.12721348 0.09410694 0.026015429 0.13348286 0.14557287 -0.109300226 0.14556864 -0.03863142 0.12762587 0.14582932 -0.041436106 0.14573336 -0.03803784 -0.14030549 0.13251722 -0.13186508 -0.04050997 0.008712683 0.009348627 0.12595713 0.14579551 -0.038259685 -0.13180679 -0.1401324 0.13490556
0.4814815 0.13532035 0.026128756 0.007933528 -0.13932677 0.093310066 0.13548131 0.028030785 -0.13938771 0.027436968 0.09010127 0.12549044 -0.039777104 0.14581487 -0.11154826 -0.0423961 0.13435455 -0.112031676 0.09181211 0.14590506 -0.041708242 0.09105211 0.14597143 0.009328072 0.092627466 -0.13970731 0.1273996 0.09425061 0.026075002 0.13367379 0.14580354 -0.10941654 0.14579946 -0.038650353 0.127811 0.14606455 -0.04146166 0.14596772 -0.038055997 -0.14049704 0.13270642 -0.13203123 -0.04053436 0.008752094 0.009388224 0.12613769 0.14602925 -0.038279053 -0.13197261 -0.1403234 0.13510409
0.4824825 0.13551739 0.02618921 0.0079710735 -0.13951138 0.09345043 0.13568003 0.028091982 -0.13957256 0.027499845 0.09023361 0.12566784 -0.039798267 0.14604469 -0.1116741 -0.042421825 0.13454986 -0.11215813 0.091948494 0.14613967 -0.04173393 0.09118756 0.146207 0.009367331 0.09276892 -0.13989453 0.12758544 0.094394095 0.026134579 0.1338644 0.1460339 -0.10953246 0.14602996 -0.038669087 0.12799586 0.1462995 -0.041487016 0.14620179 -0.038073957 -0.14068818 0.13289532 -0.13219696 -0.04055855 0.008791564 0.009427875 0.12631798 0.14626268 -0.03829823 -0.13213801 -0.14051397 0.13530232
0.4834835 0.13571413 0.026249671 0.008008677 -0.13969557 0.093590595 0.13587846 0.028153174 -0.13975699 0.027562728 0.09036575 0.12584496 -0.039819233 0.1462742 -0.11179956 -0.042447343 0.13474487 -0.1122842 0.09208468 0.14637396 -0.041759424 0.091322824 0.1464423 0.009406641 0.09291019 -0.14008133 0.127771 0.09453739 0.02619416 0.13405472 0.14626396 -0.109648004 0.14626016 -0.03868763 0.12818043 0.14653414 -0.041512165 0.14643557 -0.038091727 -0.1408789 0.13308391 -0.1323623 -0.040582545 0.008831094 0.009467579 0.12649797 0.14649582 -0.03831721 -0.13230301 -0.14070414 0.13550025
0.4844845 0.13591057 0.02631014 0.008046339 -0.13987933 0.09373058 0.13607658 0.028214362 -0.13994098 0.027625615 0.0904977 0.12602177 -0.03984 0.1465034 -0.111924656 -0.04247266 0.13493958 -0.11240989 0.09222068 0.14660798 -0.041784715 0.091457896 0.14667732 0.009446004 0.093051285 -0.1402677 0.1279563 0.094680496 0.026253747 0.13424474 0.14649372 -0.10976316 0.14649005 -0.03870598 0.12836471 0.14676853 -0.041537117 0.14666906 -0.0381093 -0.1410692 0.1332722 -0.13252723 -0.040606342 0.008870684 0.0095073385 0.12667768 0.14672868 -0.038336 -0.13246761 -0.1408939 0.1356979
0.4854855 0.13610671 0.026370617 0.00808406 -0.14006266 0.09387037 0.13627443 0.028275546 -0.14012454 0.027688507 0.090629466 0.12619832 -0.039860576 0.1467323 -0.11204937 -0.04249777 0.13513401 -0.11253521 0.09235649 0.1468417 -0.041809805 0.09159278 0.14691204 0.00948542 0.09319219 -0.14045367 0.12814131 0.094823405 0.026313337 0.13443445 0.14672317 -0.10987793 0.14671963 -0.038724132 0.12854873 0.14700261 -0.041561864 0.14690226 -0.03812668 -0.1412591 0.1334602 -0.13269174 -0.040629946 0.008910332 0.00954715 0.1268571 0.14696124 -0.038354598 -0.1326318 -0.14108324 0.13589527
0.4864865 0.13630256 0.0264311 0.008121838 -0.14024557 0.094009966 0.13647197 0.028336726 -0.14030768 0.027751403 0.09076104 0.12637457 -0.039880954 0.14696088 -0.11217372 -0.042522673 0.13532814 -0.112660155 0.0924921 0.14707515 -0.04183469 0.09172748 0.14714648 0.009524887 0.09333291 -0.1406392 0.12832606 0.094966136 0.026372932 0.13462386 0.1469523 -0.10999232 0.14694892 -0.03874209 0.12873246 0.1472364 -0.041586414 0.14713518 -0.038143866 -0.14144859 0.13364789 -0.13285586 -0.040653348 0.00895004 0.009587015 0.12703624 0.1471935 -0.038373005 -0.13279557 -0.14127219 0.13609233
0.4874875 0.13649811 0.02649159 0.008159674 -0.14042805 0.09414938 0.13666922 0.028397901 -0.1404904 0.027814303 0.090892434 0.12655053 -0.039901134 0.14718917 -0.1122977 -0.042547375 0.13552198 -0.11278473 0.09262753 0.14730829 -0.041859377 0.091861986 0.14738065 0.009564407 0.09347345 -0.14082432 0.12851052 0.09510867 0.026432531 0.13481295 0.14718114 -0.11010633 0.14717789 -0.038759857 0.1289159 0.14746992 -0.04161076 0.1473678 -0.038160864 -0.14163767 0.13383527 -0.13301957 -0.04067656 0.008989807 0.009626933 0.12721512 0.14742549 -0.03839122 -0.13295895 -0.1414607 0.13628912
0.4884885 0.13669336 0.026552085 0.008197567 -0.1406101 0.0942886 0.13686618 0.028459072 -0.14067268 0.027877206 0.09102363 0.12672621 -0.039921116 0.14741714 -0.112421304 -0.04257187 0.13571551 -0.11290892 0.092762776 0.14754115 -0.041883864 0.09199631 0.14761452 0.009603978 0.0936138 -0.14100902 0.12869473 0.095251024 0.026492134 0.13500173 0.14740966 -0.11021995 0.14740655 -0.03877743 0.12909909 0.14770317 -0.041634906 0.14760014 -0.038177665 -0.14182633 0.13402236 -0.13318287 -0.04069957 0.009029633 0.009666904 0.1273937 0.14765717 -0.038409248 -0.13312192 -0.14164881 0.1364856
0.4894895 0.13688831 0.026612587 0.008235517 -0.14079173 0.09442764 0.13706286 0.028520238 -0.14085454 0.027940113 0.09115465 0.12690161 -0.039940905 0.1476448 -0.112544544 -0.042596165 0.13590877 -0.113032736 0.092897825 0.14777373 -0.04190815 0.09213045 0.14784813 0.0096436 0.09375397 -0.1411933 0.12887864 0.09539319 0.02655174 0.13519022 0.14763789 -0.11033319 0.14763492 -0.03879481 0.12928198 0.14793612 -0.041658852 0.14783219 -0.038194276 -0.14201458 0.13420914 -0.13334575 -0.04072239 0.009069519 0.009706927 0.127572 0.14788857 -0.038427085 -0.13328448 -0.14183651 0.13668181
0.4904905 0.13708296 0.026673095 0.008273523 -0.14097293 0.09456648 0.13725924 0.0285814 -0.14103597 0.028003024 0.09128547 0.12707672 -0.039960496 0.14787216 -0.11266741 -0.042620253 0.13610172 -0.113156185 0.09303269 0.14800602 -0.041932233 0.0922644 0.14808145 0.009683275 0.09389396 -0.14137715 0.1290623 0.09553517 0.026611352 0.1353784 0.14786582 -0.11044604 0.14786297 -0.038812 0.1294646 0.14816879 -0.041682594 0.14806394 -0.038210697 -0.1422024 0.13439561 -0.13350825 -0.040745012 0.009109464 0.009747004 0.12775002 0.14811969 -0.038444728 -0.13344663 -0.1420238 0.13687773
0.4914915 0.13727733 0.026733609 0.0083115855 -0.14115371 0.094705135 0.13745533 0.028642556 -0.14121698 0.028065939 0.091416106 0.12725155 -0.03997989 0.14809923 -0.112789914 -0.042644143 0.13629438 -0.11327926 0.09316736 0.14823802 -0.04195612 0.09239817 0.14831449 0.009722999 0.09403377 -0.1415606 0.12924567 0.09567695 0.026670966 0.1355663 0.14809343 -0.110558525 0.14809072 -0.038828995 0.12964693 0.14840117 -0.04170614 0.1482954 -0.03822693 -0.14238983 0.1345818 -0.13367033 -0.04076744 0.009149467 0.009787134 0.12792777 0.14835049 -0.038462188 -0.13360839 -0.14221068 0.13707335
0.4924925 0.13747141 0.026794128 0.008349705 -0.14133406 0.0948436 0.13765113 0.028703708 -0.14139755 0.028128857 0.09154656 0.12742609 -0.03999909 0.14832596 -0.112912044 -0.04266783 0.13648674 -0.113401964 0.09330185 0.14846972 -0.0419798 0.09253174 0.14854723 0.009762776 0.094173394 -0.14174362 0.12942877 0.09581856 0.026730586 0.13575387 0.14832073 -0.11067062 0.14831817 -0.0388458 0.12982899 0.14863327 -0.041729484 0.14852658 -0.03824297 -0.14257686 0.13476768 -0.13383201 -0.04078967 0.009189529 0.009827315 0.12810522 0.14858103 -0.03847946 -0.13376972 -0.14239714 0.13726869
0.4934935 0.13766518 0.026854655 0.0083878795 -0.14151397 0.09498188 0.13784665 0.028764855 -0.1415777 0.028191777 0.09167682 0.12760036 -0.040018097 0.14855242 -0.11303381 -0.042691313 0.13667881 -0.113524295 0.093436144 0.14870115 -0.042003285 0.092665136 0.1487797 0.009802603 0.09431284 -0.14192623 0.12961161 0.09595997 0.02679021 0.13594115 0.14854774 -0.11078233 0.14854531 -0.03886241 0.13001077 0.14886509 -0.041752633 0.14875747 -0.038258817 -0.14276347 0.13495326 -0.13399328 -0.04081171 0.009229652 0.009867549 0.12828241 0.14881127 -0.03849654 -0.13393067 -0.14258319 0.13746373
0.4944945 0.13785866 0.026915185 0.00842611 -0.14169349 0.095119976 0.13804187 0.028825996 -0.14175744 0.028254703 0.091806896 0.12777433 -0.040036906 0.14877856 -0.11315521 -0.0427146 0.13687061 -0.113646254 0.09357025 0.14893228 -0.042026572 0.09279834 0.1490119 0.009842481 0.0944521 -0.14210841 0.12979417 0.096101195 0.026849838 0.13612813 0.14877443 -0.11089366 0.14877214 -0.038878832 0.13019228 0.14909662 -0.04177558 0.14898807 -0.03827448 -0.14294967 0.13513854 -0.13415416 -0.040833555 0.009269832 0.009907835 0.12845932 0.1490412 -0.03851343 -0.1340912 -0.14276883 0.13765849
0.4954955 0.13805185 0.026975721 0.008464396 -0.14187256 0.09525787 0.1382368 0.028887132 -0.14193675 0.02831763 0.09193678 0.12794803 -0.04005552 0.14900438 -0.113276236 -0.04273768 0.13706209 -0.11376784 0.09370417 0.14916313 -0.042049654 0.09293136 0.14924382 0.00988241 0.09459118 -0.14229017 0.12997645 0.096242234 0.026909469 0.1363148 0.14900082 -0.11100461 0.14899866 -0.03889506 0.13037351 0.14932787 -0.041798335 0.14921837 -0.03828995 -0.14313546 0.13532352 -0.13431461 -0.040855207 0.0093100695 0.009948173 0.12863594 0.14927086 -0.038530134 -0.13425133 -0.14295407 0.13785297
0.4964965 0.13824475 0.027036263 0.008502737 -0.14205122 0.09539559 0.13843146 0.028948264 -0.14211564 0.028380562 0.09206648 0.12812145 -0.04007394 0.14922991 -0.1133969 -0.042760562 0.1372533 -0.11388906 0.0938379 0.14939368 -0.04207254 0.0930642 0.14947544 0.00992239 0.09473007 -0.14247152 0.13015847 0.09638309 0.026969105 0.13650118 0.1492269 -0.11111518 0.14922489 -0.038911097 0.13055447 0.14955884 -0.041820887 0.1494484 -0.038305234 -0.14332083 0.13550821 -0.13447468 -0.04087666 0.009350365 0.009988563 0.1288123 0.14950022 -0.03854665 -0.13441107 -0.14313889 0.13804716
0.4974975 0.13843736 0.02709681 0.008541133 -0.14222944 0.09553312 0.13862582 0.02900939 -0.1422941 0.028443495 0.092195995 0.12829457 -0.040092163 0.14945513 -0.1135172 -0.042783245 0.1374442 -0.11400992 0.09397145 0.14962395 -0.042095225 0.09319685 0.14970678 0.00996242 0.09486879 -0.14265245 0.13034022 0.096523754 0.027028743 0.13668725 0.14945269 -0.111225374 0.14945081 -0.038926944 0.13073514 0.14978951 -0.041843247 0.14967811 -0.03832033 -0.1435058 0.1356926 -0.13463435 -0.04089792 0.009390718 0.010029005 0.12898837 0.1497293 -0.038562976 -0.13457039 -0.14332329 0.13824105
0.4984985 0.13862967 0.02715736 0.008579584 -0.14240725 0.095670454 0.13881989 0.029070511 -0.14247213 0.028506432 0.09232533 0.12846743 -0.04011019 0.14968005 -0.113637134 -0.042805728 0.13763481 -0.1141304 0.09410481 0.14985393 -0.042117715 0.09332931 0.14993785 0.0100025 0.095007315 -0.14283296 0.13052168 0.096664235 0.027088385 0.13687304 0.14967817 -0.11133519 0.14967641 -0.038942598 0.13091554 0.15001991 -0.04186541 0.14990756 -0.038335238 -0.14369036 0.1358767 -0.1347936 -0.04091899 0.009431128 0.010069499 0.12916417 0.14995809 -0.038579114 -0.13472931 -0.14350729 0.13843466
0.4994995 0.13882169 0.027217917 0.008618089 -0.14258464 0.095807604 0.13901368 0.029131627 -0.14264974 0.02856937 0.09245447 0.12864001 -0.040128026 0.14990465 -0.1137567 -0.042828012 0.13782515 -0.11425051 0.09423798 0.15008363 -0.042140003 0.09346159 0.15016863 0.010042631 0.095145665 -0.14301306 0.13070288 0.09680453 0.027148029 0.13705851 0.14990334 -0.11144462 0.14990173 -0.03895806 0.13109566 0.15025003 -0.041887373 0.15013671 -0.038349956 -0.14387451 0.13606049 -0.13495246 -0.040939864 0.009471594 0.010110044 0.1293397 0.15018658 -0.038595065 -0.13488781 -0.14369087 0.13862799
0.5005005 0.13901341 0.027278477 0.00865665 -0.1427616 0.09594457 0.13920717 0.029192735 -0.14282693 0.028632313 0.092583425 0.1288123 -0.040145665 0.15012896 -0.11387591 -0.0428501 0.13801518 -0.114370264 0.09437097 0.15031303 -0.0421621 0.09359369 0.15039913 0.010082812 0.095283836 -0.14319272 0.13088381 0.09694464 0.027207676 0.13724369 0.1501282 -0.11155368 0.15012673 -0.038973335 0.13127552 0.15047987 -0.041909143 0.15036558 -0.03836449 -0.14405826 0.13624398 -0.1351109 -0.040960547 0.009512118 0.01015064 0.12951493 0.15041478 -0.038610827 -0.13504593 -0.14387405 0.13882102
0.5015015 0.13920486 0.027339043 0.008695263 -0.14293814 0.096081346 0.13940038 0.029253839 -0.1430037 0.028695257 0.092712194 0.12898432 -0.04016311 0.15035297 -0.11399475 -0.042871986 0.13820493 -0.114489645 0.09450377 0.15054217 -0.042184 0.09372559 0.15062936 0.010123043 0.09542183 -0.14337198 0.13106447 0.09708456 0.027267328 0.13742857 0.15035276 -0.11166236 0.15035143 -0.03898842 0.1314551 0.15070942 -0.04193072 0.15059415 -0.038378835 -0.14424159 0.1364272 -0.13526894 -0.040981036 0.009552698 0.010191289 0.1296899 0.15064271 -0.038626403 -0.13520364 -0.14405681 0.13901378
0.5025025 0.139396 0.027399613 0.008733932 -0.14311425 0.09621794 0.1395933 0.029314937 -0.14318006 0.028758205 0.09284078 0.12915605 -0.04018036 0.15057667 -0.11411323 -0.042893674 0.1383944 -0.11460866 0.09463638 0.15077099 -0.042205703 0.09385732 0.1508593 0.010163325 0.095559634 -0.14355081 0.13124487 0.097224295 0.02732698 0.13761315 0.15057702 -0.11177066 0.15057583 -0.039003313 0.1316344 0.15093869 -0.0419521 0.15082243 -0.03839299 -0.14442451 0.13661009 -0.1354266 -0.04100133 0.009593334 0.0102319885 0.1298646 0.15087032 -0.03864179 -0.13536096 -0.14423917 0.13920625
0.5035035 0.13958685 0.027460188 0.008772654 -0.14328995 0.09635434 0.13978595 0.029376028 -0.14335598 0.028821155 0.09296918 0.1293275 -0.040197417 0.15080006 -0.11423134 -0.042915165 0.13858357 -0.11472731 0.0947688 0.15099955 -0.04222721 0.093988866 0.15108895 0.010203656 0.09569726 -0.14372924 0.13142498 0.097363845 0.027386636 0.13779745 0.15080097 -0.11187859 0.15079992 -0.039018016 0.13181342 0.15116768 -0.041973285 0.15105042 -0.038406964 -0.14460704 0.1367927 -0.13558383 -0.041021433 0.009634025 0.010272739 0.13003902 0.15109767 -0.03865699 -0.13551785 -0.1444211 0.13939843
0.5045045 0.13977742 0.027520766 0.00881143 -0.14346524 0.096490555 0.13997829 0.029437115 -0.14353149 0.028884107 0.093097396 0.12949869 -0.04021428 0.15102315 -0.1143491 -0.04293646 0.13877244 -0.114845596 0.09490104 0.1512278 -0.04224852 0.09412022 0.15131834 0.010244037 0.0958347 -0.14390723 0.13160484 0.09750321 0.027446294 0.13798143 0.15102462 -0.11198614 0.1510237 -0.03903253 0.13199218 0.15139638 -0.041994277 0.15127814 -0.03842075 -0.14478914 0.13697502 -0.13574068 -0.04104134 0.009674774 0.010313541 0.13021316 0.15132472 -0.038672004 -0.13567436 -0.14460264 0.13959032
0.5055055 0.1399677 0.027581349 0.008850259 -0.14364009 0.09662659 0.14017037 0.029498195 -0.14370658 0.02894706 0.09322542 0.12966959 -0.040230956 0.15124594 -0.11446648 -0.042957556 0.13896105 -0.114963524 0.095033094 0.15145577 -0.042269636 0.094251394 0.15154743 0.010284468 0.09597197 -0.14408481 0.13178441 0.097642384 0.027505955 0.13816512 0.15124796 -0.11209332 0.15124719 -0.039046854 0.13217066 0.1516248 -0.042015076 0.15150554 -0.038434353 -0.14497085 0.13715704 -0.13589711 -0.04106106 0.009715577 0.010354394 0.13038702 0.15155147 -0.03868683 -0.13583046 -0.14478375 0.13978194
0.5065065 0.14015768 0.027641935 0.0088891415 -0.14381452 0.09676243 0.14036214 0.029559268 -0.14388123 0.029010018 0.093353264 0.12984021 -0.040247437 0.15146843 -0.11458351 -0.042978454 0.13914935 -0.11508108 0.09516496 0.15168346 -0.04229056 0.09438239 0.15177625 0.0103249485 0.096109055 -0.14426197 0.13196371 0.097781375 0.027565617 0.13834852 0.151471 -0.112200126 0.15147038 -0.039060988 0.13234887 0.15185294 -0.04203568 0.15173268 -0.03844777 -0.14515215 0.13733877 -0.13605316 -0.041080583 0.009756435 0.010395299 0.13056062 0.15177794 -0.03870147 -0.13598615 -0.14496446 0.13997325
0.5075075 0.14034739 0.027702527 0.008928077 -0.14398852 0.09689809 0.14055364 0.029620335 -0.14405547 0.029072976 0.09348092 0.13001056 -0.04026373 0.1516906 -0.114700176 -0.042999156 0.13933738 -0.11519828 0.09529665 0.15191087 -0.04231129 0.09451319 0.1520048 0.010365479 0.09624596 -0.14443871 0.13214277 0.09792018 0.027625281 0.13853161 0.15169375 -0.112306565 0.15169325 -0.03907493 0.1325268 0.15208079 -0.042056095 0.15195952 -0.038461 -0.14533304 0.13752021 -0.1362088 -0.041099913 0.009797349 0.010436254 0.13073395 0.15200412 -0.03871592 -0.13614145 -0.14514476 0.1401643
0.5085085 0.1405368 0.02776312 0.008967066 -0.14416212 0.09703356 0.14074485 0.029681396 -0.1442293 0.029135937 0.0936084 0.13018063 -0.04027983 0.15191248 -0.11481648 -0.043019664 0.1395251 -0.11531511 0.09542815 0.15213798 -0.042331826 0.094643824 0.15223305 0.010406058 0.096382685 -0.14461505 0.13232154 0.098058805 0.027684947 0.13871442 0.15191618 -0.112412624 0.15191583 -0.039088685 0.13270445 0.15230836 -0.042076316 0.15218608 -0.03847405 -0.14551352 0.13770135 -0.13636403 -0.041119054 0.0098383175 0.01047726 0.130907 0.15223001 -0.03873019 -0.13629633 -0.14532465 0.14035505
0.5095095 0.14072593 0.027823718 0.009006108 -0.14433528 0.09716885 0.14093578 0.02974245 -0.1444027 0.0291989 0.09373569 0.13035043 -0.040295746 0.15213405 -0.114932425 -0.043039974 0.13971256 -0.11543158 0.095559455 0.1523648 -0.04235217 0.09477426 0.15246102 0.010446687 0.096519224 -0.14479096 0.13250004 0.098197244 0.027744617 0.13889693 0.15213831 -0.11251832 0.1521381 -0.039102256 0.13288184 0.15253565 -0.042096343 0.15241234 -0.03848691 -0.14569359 0.13788219 -0.13651887 -0.041138 0.00987934 0.010518317 0.13107976 0.15245561 -0.03874427 -0.13645083 -0.14550413 0.14054553
0.5105105 0.14091475 0.027884321 0.009045202 -0.14450803 0.09730395 0.14112641 0.029803498 -0.14457569 0.029261865 0.093862794 0.13051994 -0.04031147 0.15235533 -0.115048006 -0.04306009 0.13989972 -0.11554769 0.095690586 0.15259135 -0.042372316 0.09490452 0.15268873 0.0104873665 0.09665559 -0.14496647 0.13267829 0.0983355 0.027804287 0.13907915 0.15236013 -0.11262364 0.15236008 -0.039115638 0.13305895 0.15276265 -0.042116176 0.15263832 -0.03849959 -0.14587325 0.13806275 -0.1366733 -0.041156754 0.009920418 0.010559426 0.13125227 0.15268093 -0.038758166 -0.13660492 -0.1456832 0.14073572
0.5115115 0.1411033 0.027944926 0.009084349 -0.14468037 0.097438864 0.14131677 0.02986454 -0.14474824 0.029324831 0.093989715 0.13068919 -0.040327005 0.15257628 -0.11516323 -0.043080013 0.14008659 -0.11566343 0.09582153 0.1528176 -0.042392276 0.0950346 0.15291613 0.010528094 0.096791774 -0.14514156 0.13285625 0.098473564 0.027863959 0.13926107 0.15258165 -0.112728596 0.15258175 -0.039128833 0.1332358 0.15298937 -0.04213582 0.15286401 -0.038512085 -0.14605251 0.138243 -0.13682733 -0.041175317 0.00996155 0.010600585 0.1314245 0.15290596 -0.038771875 -0.1367586 -0.14586186 0.14092563
0.5125125 0.14129156 0.028005535 0.009123548 -0.14485228 0.09757359 0.14150684 0.029925575 -0.1449204 0.0293878 0.09411646 0.13085815 -0.04034235 0.15279695 -0.11527809 -0.04309974 0.14027318 -0.11577882 0.09595229 0.15304357 -0.04241204 0.09516449 0.15314327 0.010568872 0.09692778 -0.14531624 0.13303396 0.09861145 0.02792363 0.1394427 0.15280287 -0.11283318 0.15280311 -0.039141845 0.13341236 0.15321583 -0.042155273 0.1530894 -0.038524393 -0.14623137 0.13842298 -0.13698097 -0.041193694 0.010002737 0.010641794 0.13159646 0.15313068 -0.038785398 -0.13691188 -0.14604013 0.14111525
0.5135135 0.14147952 0.028066147 0.009162799 -0.14502376 0.097708136 0.14169663 0.029986605 -0.14509211 0.02945077 0.09424301 0.13102685 -0.040357508 0.15301731 -0.11539259 -0.04311927 0.1404595 -0.11589385 0.09608286 0.15326926 -0.042431615 0.09529421 0.15337013 0.010609699 0.09706361 -0.1454905 0.13321139 0.09874915 0.027983306 0.13962403 0.1530238 -0.1129374 0.15302418 -0.039154667 0.13358866 0.15344198 -0.042174537 0.15331452 -0.038536523 -0.14640981 0.13860266 -0.1371342 -0.041211877 0.010043978 0.010683054 0.13176814 0.15335514 -0.03879874 -0.13706475 -0.14621799 0.1413046
0.5145145 0.14166722 0.028126763 0.009202103 -0.14519484 0.0978425 0.14188614 0.030047627 -0.14526342 0.029513743 0.09436939 0.13119528 -0.04037248 0.15323737 -0.11550673 -0.04313861 0.14064552 -0.11600851 0.09621325 0.15349466 -0.042450994 0.095423736 0.1535967 0.010650575 0.097199254 -0.14566435 0.13338856 0.09888667 0.028042981 0.13980506 0.1532444 -0.113041244 0.15324494 -0.039167307 0.13376468 0.15366787 -0.042193606 0.15353934 -0.038548466 -0.14658783 0.13878204 -0.13728702 -0.041229874 0.010085272 0.010724366 0.13193955 0.1535793 -0.038811892 -0.13721724 -0.14639543 0.14149365
0.5155155 0.14185461 0.028187383 0.009241459 -0.14536549 0.09797668 0.14207536 0.030108642 -0.1454343 0.029576717 0.09449558 0.13136342 -0.040387265 0.15345713 -0.115620516 -0.043157753 0.14083126 -0.11612282 0.09634345 0.15371975 -0.042470187 0.09555308 0.153823 0.010691501 0.09733473 -0.14583778 0.13356547 0.099024005 0.028102659 0.13998581 0.15346472 -0.113144726 0.1534654 -0.039179765 0.13394043 0.15389346 -0.042212486 0.15376389 -0.038560227 -0.14676547 0.13896114 -0.13743946 -0.041247677 0.01012662 0.010765727 0.13211069 0.15380315 -0.038824864 -0.1373693 -0.14657247 0.14168243
0.5165165 0.14204171 0.028248005 0.009280867 -0.14553572 0.09811067 0.1422643 0.03016965 -0.14560476 0.029639691 0.094621584 0.13153128 -0.04040186 0.15367658 -0.11573394 -0.0431767 0.1410167 -0.11623677 0.09647347 0.15394458 -0.042489186 0.09568225 0.15404901 0.010732476 0.097470015 -0.14601082 0.13374211 0.099161156 0.028162336 0.14016627 0.15368474 -0.11324784 0.15368557 -0.039192032 0.13411592 0.15411878 -0.04223118 0.15398814 -0.03857181 -0.14694269 0.13913994 -0.1375915 -0.041265298 0.010168022 0.010807137 0.13228156 0.15402675 -0.03883765 -0.13752098 -0.14674911 0.14187092
0.5175175 0.14222854 0.028308628 0.009320326 -0.14570552 0.09824447 0.14245296 0.030230654 -0.14577481 0.029702669 0.09474741 0.13169888 -0.040416274 0.15389574 -0.11584701 -0.043195456 0.14120188 -0.11635036 0.09660331 0.15416911 -0.042507995 0.09581123 0.15427475 0.010773499 0.097605124 -0.14618343 0.1339185 0.09929812 0.028222015 0.14034642 0.15390444 -0.113350585 0.15390544 -0.03920412 0.13429113 0.15434381 -0.04224968 0.1542121 -0.038583204 -0.1471195 0.13931845 -0.13774313 -0.04128273 0.010209476 0.010848597 0.13245216 0.15425004 -0.03885025 -0.13767226 -0.14692535 0.14205913
0.5185185 0.14241509 0.028369257 0.009359837 -0.14587492 0.0983781 0.14264134 0.03029165 -0.14594443 0.029765649 0.094873056 0.1318662 -0.040430497 0.15411459 -0.11595971 -0.04321402 0.14138678 -0.11646359 0.09673297 0.15439337 -0.042526618 0.09594003 0.1545002 0.010814569 0.09774006 -0.14635564 0.1340946 0.099434905 0.028281696 0.1405263 0.15412384 -0.11345297 0.15412499 -0.039216023 0.13446607 0.15456857 -0.04226799 0.15443578 -0.038594417 -0.1472959 0.13949668 -0.13789436 -0.04129997 0.010250984 0.010890107 0.1326225 0.15447304 -0.03886267 -0.13782313 -0.14710118 0.14224707
0.5195195 0.14260134 0.028429888 0.009399399 -0.14604388 0.09851154 0.14282942 0.030352639 -0.14611365 0.029828629 0.094998516 0.13203326 -0.040444538 0.15433313 -0.11607206 -0.043232393 0.14157139 -0.11657646 0.096862435 0.15461732 -0.042545047 0.09606866 0.15472539 0.010855688 0.09787482 -0.14652744 0.13427044 0.09957151 0.028341377 0.14070587 0.15434296 -0.113554984 0.15434425 -0.039227743 0.13464074 0.15479304 -0.042286113 0.15465918 -0.03860545 -0.14747192 0.13967462 -0.1380452 -0.041317027 0.010292545 0.010931664 0.13279255 0.15469575 -0.03887491 -0.1379736 -0.1472766 0.14243472
0.5205205 0.14278731 0.028490521 0.009439013 -0.14621243 0.09864479 0.14301723 0.030413622 -0.14628243 0.02989161 0.0951238 0.13220003 -0.040458392 0.15455139 -0.11618405 -0.04325057 0.14175572 -0.116688974 0.09699172 0.154841 -0.042563286 0.0961971 0.15495028 0.010896854 0.0980094 -0.14669883 0.13444602 0.09970793 0.028401058 0.14088516 0.15456176 -0.11365664 0.15456322 -0.03923928 0.13481513 0.15501723 -0.042304046 0.1548823 -0.0386163 -0.1476475 0.13985226 -0.13819566 -0.041333895 0.010334159 0.010973271 0.13296233 0.15491818 -0.03888696 -0.13812369 -0.14745162 0.14262208
0.5215215 0.14297299 0.028551158 0.009478678 -0.14638056 0.09877787 0.14320476 0.030474598 -0.1464508 0.029954594 0.0952489 0.13236655 -0.04047206 0.15476933 -0.11629568 -0.043268554 0.14193976 -0.116801135 0.09712082 0.1550644 -0.04258134 0.09632535 0.1551749 0.010938068 0.0981438 -0.14686981 0.13462135 0.09984417 0.028460741 0.14106415 0.15478027 -0.11375793 0.15478186 -0.039250635 0.13498926 0.15524115 -0.04232179 0.15510511 -0.03862697 -0.1478227 0.14002962 -0.13834572 -0.041350577 0.010375827 0.011014926 0.13313186 0.15514033 -0.038898833 -0.13827337 -0.14762625 0.14280918
0.5225225 0.14315839 0.028611798 0.009518394 -0.14654827 0.09891076 0.14339201 0.030535566 -0.14661875 0.030017579 0.09537382 0.13253278 -0.040485546 0.15498698 -0.116406955 -0.04328635 0.14212352 -0.11691294 0.09724974 0.1552875 -0.042599197 0.096453436 0.15539923 0.010979329 0.09827802 -0.14704038 0.13479641 0.09998023 0.028520424 0.14124286 0.15499848 -0.113858856 0.15500022 -0.039261807 0.13516311 0.15546478 -0.042339344 0.15532765 -0.03863746 -0.14799747 0.14020668 -0.13849537 -0.041367073 0.010417546 0.01105663 0.13330111 0.15536217 -0.03891052 -0.13842267 -0.14780046 0.14299598
0.5235235 0.14334351 0.028672438 0.009558162 -0.14671557 0.099043466 0.14357898 0.030596528 -0.14678629 0.030080564 0.095498554 0.13269874 -0.040498845 0.15520431 -0.11651787 -0.04330395 0.142307 -0.11702438 0.09737848 0.15551034 -0.042616874 0.09658133 0.15562329 0.011020637 0.09841207 -0.14721054 0.1349712 0.100116104 0.028580107 0.14142127 0.15521638 -0.113959424 0.15521829 -0.039272796 0.1353367 0.15568812 -0.04235671 0.1555499 -0.038647763 -0.14817184 0.14038347 -0.13864464 -0.041383386 0.010459318 0.011098381 0.13347009 0.15558374 -0.038922027 -0.13857156 -0.14797428 0.14318252
0.5245245 0.14352834 0.028733084 0.00959798 -0.14688243 0.099176 0.14376566 0.030657483 -0.14695339 0.030143553 0.09562311 0.13286443 -0.040511962 0.15542135 -0.11662843 -0.043321364 0.1424902 -0.117135465 0.09750703 0.15573287 -0.042634357 0.09670905 0.15584707 0.011061992 0.09854594 -0.14738029 0.13514572 0.1002518 0.028639792 0.14159939 0.15543398 -0.11405962 0.15543604 -0.039283603 0.13551003 0.1559112 -0.042373892 0.15577187 -0.03865789 -0.1483458 0.14055996 -0.1387935 -0.041399512 0.010501143 0.011140181 0.1336388 0.15580502 -0.038933355 -0.13872007 -0.1481477 0.14336877
0.5255255 0.14371288 0.02879373 0.009637849 -0.14704889 0.099308334 0.14395206 0.03071843 -0.14712009 0.030206542 0.09574749 0.13302986 -0.040524896 0.15563808 -0.11673864 -0.043338582 0.1426731 -0.1172462 0.097635396 0.15595512 -0.042651653 0.09683658 0.15607056 0.011103393 0.09867963 -0.14754964 0.13532 0.10038731 0.028699476 0.14177722 0.1556513 -0.114159465 0.1556535 -0.03929423 0.13568307 0.156134 -0.042390883 0.15599355 -0.038667835 -0.14851935 0.14073616 -0.13894199 -0.041415453 0.0105430195 0.011182028 0.13380723 0.156026 -0.038944498 -0.13886817 -0.1483207 0.14355475
0.5265265 0.14389715 0.02885438 0.00967777 -0.14721492 0.0994405 0.14413817 0.030779371 -0.14728637 0.030269532 0.09587169 0.13319501 -0.040537644 0.15585452 -0.11684848 -0.04335561 0.14285575 -0.117356576 0.09776359 0.15617709 -0.042668764 0.09696394 0.1562938 0.01114484 0.09881315 -0.14771858 0.135494 0.100522645 0.028759161 0.14195476 0.1558683 -0.114258945 0.15587066 -0.03930468 0.13585587 0.15635651 -0.042407688 0.15621494 -0.0386776 -0.1486925 0.14091207 -0.13909006 -0.041431207 0.010584949 0.011223922 0.1339754 0.1562467 -0.038955465 -0.13901588 -0.14849332 0.14374043
0.5275275 0.14408113 0.02891503 0.009717741 -0.14738052 0.09957248 0.14432402 0.030840306 -0.14745222 0.030332522 0.0959957 0.1333599 -0.04055021 0.15607066 -0.11695797 -0.043372445 0.1430381 -0.1174666 0.09789159 0.15639877 -0.042685684 0.097091116 0.15651673 0.011186333 0.09894648 -0.14788711 0.13566774 0.10065779 0.028818846 0.14213201 0.156085 -0.11435806 0.15608752 -0.039314944 0.13602838 0.15657875 -0.042424303 0.15643604 -0.03868718 -0.14886524 0.1410877 -0.13923776 -0.041446783 0.01062693 0.011265864 0.13414331 0.15646712 -0.038966246 -0.1391632 -0.14866553 0.14392585
0.5285285 0.14426482 0.028975686 0.009757763 -0.14754571 0.09970427 0.14450957 0.03090123 -0.14761765 0.030395513 0.096119545 0.13352449 -0.040562596 0.1562865 -0.1170671 -0.043389093 0.14322017 -0.117576264 0.09801942 0.15662016 -0.042702418 0.09721812 0.1567394 0.011227873 0.099079646 -0.14805523 0.13584122 0.100792766 0.02887853 0.14230898 0.15630141 -0.11445682 0.15630408 -0.039325032 0.13620064 0.1568007 -0.042440735 0.15665688 -0.038696583 -0.14903758 0.14126304 -0.13938506 -0.041462168 0.010668962 0.011307852 0.13431095 0.15668726 -0.03897685 -0.13931012 -0.14883734 0.144111
0.5295295 0.14444824 0.029036341 0.009797835 -0.14771049 0.099835895 0.14469485 0.03096215 -0.14778267 0.030458504 0.0962432 0.13368884 -0.040574796 0.15650204 -0.11717588 -0.04340555 0.14340195 -0.11768557 0.098147064 0.15684128 -0.04271896 0.097344935 0.15696178 0.011269459 0.09921263 -0.14822295 0.13601443 0.100927554 0.028938217 0.14248565 0.15651752 -0.11455521 0.15652034 -0.039334938 0.13637261 0.15702237 -0.042456977 0.15687741 -0.038705803 -0.14920953 0.1414381 -0.13953197 -0.041477375 0.010711047 0.0113498885 0.13447832 0.1569071 -0.038987275 -0.13945666 -0.14900877 0.14429586
0.5305305 0.14463136 0.029097 0.009837958 -0.14787485 0.09996733 0.14487986 0.031023063 -0.14794727 0.030521495 0.09636668 0.13385291 -0.040586814 0.15671727 -0.1172843 -0.043421816 0.14358346 -0.11779453 0.09827453 0.15706211 -0.042735323 0.09747158 0.15718389 0.011311089 0.09934544 -0.14839026 0.13618739 0.10106216 0.028997902 0.14266203 0.15673333 -0.11465325 0.1567363 -0.039344665 0.13654433 0.15724377 -0.042473033 0.15709767 -0.03871485 -0.14938106 0.14161287 -0.13967848 -0.041492395 0.010753184 0.01139197 0.13464542 0.15712665 -0.038997523 -0.13960281 -0.14917977 0.14448044
0.5315315 0.14481421 0.02915766 0.009878132 -0.14803877 0.10009858 0.14506458 0.031083968 -0.14811145 0.030584488 0.09648998 0.13401671 -0.040598653 0.15693219 -0.11739235 -0.04343789 0.14376469 -0.117903136 0.09840181 0.15728265 -0.042751495 0.09759804 0.15740572 0.011352765 0.09947807 -0.14855717 0.13636008 0.101196595 0.029057587 0.14283814 0.15694883 -0.11475093 0.15695196 -0.039354213 0.13671578 0.15746489 -0.042488903 0.15731764 -0.03872371 -0.1495522 0.14178735 -0.13982461 -0.041507237 0.010795373 0.0114341 0.13481225 0.15734592 -0.03900759 -0.13974856 -0.14935039 0.14466473
0.5325325 0.14499678 0.029218325 0.009918355 -0.14820231 0.10022966 0.14524902 0.031144865 -0.14827521 0.030647479 0.0966131 0.13418025 -0.04061031 0.15714683 -0.11750007 -0.04345378 0.14394565 -0.11801138 0.098528914 0.15750292 -0.04276748 0.097724326 0.15762727 0.011394487 0.09961054 -0.14872366 0.13653252 0.10133084 0.029117273 0.14301394 0.15716405 -0.11484825 0.15716733 -0.039363585 0.13688697 0.15768573 -0.042504586 0.15753733 -0.038732395 -0.14972292 0.14196154 -0.13997035 -0.041521892 0.010837612 0.0114762755 0.13497882 0.15756491 -0.03901748 -0.13989392 -0.1495206 0.14484876
0.5335335 0.14517906 0.02927899 0.0099586295 -0.14836542 0.10036055 0.14543319 0.031205755 -0.14843856 0.03071047 0.09673604 0.1343435 -0.040621784 0.15736115 -0.11760742 -0.043469474 0.14412631 -0.11811928 0.098655835 0.1577229 -0.042783283 0.09785043 0.15784854 0.011436254 0.099742815 -0.14888977 0.1367047 0.101464905 0.029176958 0.14318946 0.15737896 -0.11494521 0.15738238 -0.039372776 0.1370579 0.1579063 -0.04252008 0.15775673 -0.0387409 -0.14989325 0.14213546 -0.1401157 -0.041536365 0.010879903 0.011518497 0.13514511 0.15778361 -0.03902719 -0.1400389 -0.14969042 0.14503253
0.5345345 0.14536105 0.029339658 0.009998954 -0.14852811 0.100491256 0.14561708 0.031266637 -0.14860149 0.03077346 0.09685881 0.1345065 -0.04063308 0.15757519 -0.11771442 -0.043484982 0.1443067 -0.11822681 0.09878258 0.1579426 -0.042798895 0.09797636 0.15806954 0.0114780655 0.09987492 -0.14905545 0.13687661 0.1015988 0.029236645 0.1433647 0.15759358 -0.11504181 0.15759715 -0.039381787 0.13722855 0.15812658 -0.04253539 0.15797585 -0.03874923 -0.15006319 0.14230908 -0.14026065 -0.04155066 0.010922246 0.011560765 0.13531114 0.15800202 -0.039036725 -0.14018348 -0.14985983 0.145216
0.5355355 0.14554277 0.029400328 0.0100393295 -0.1486904 0.10062179 0.1458007 0.031327512 -0.148764 0.030836452 0.09698139 0.13466923 -0.04064419 0.15778892 -0.11782107 -0.0435003 0.14448681 -0.118334 0.09890914 0.15816201 -0.04281432 0.09810211 0.15829025 0.011519922 0.100006856 -0.14922073 0.13704826 0.10173251 0.02929633 0.14353964 0.15780789 -0.115138054 0.15781163 -0.03939062 0.13739894 0.15834658 -0.042550515 0.15819469 -0.038757384 -0.15023272 0.14248243 -0.14040521 -0.041564766 0.0109646395 0.011603078 0.1354769 0.15822016 -0.039046083 -0.14032768 -0.15002884 0.1453992
0.5365365 0.1457242 0.029460998 0.0100797545 -0.14885227 0.100752145 0.14598402 0.031388376 -0.14892611 0.030899443 0.097103804 0.13483168 -0.04065512 0.15800233 -0.117927365 -0.04351543 0.14466664 -0.11844083 0.09903552 0.15838113 -0.042829566 0.09822768 0.1585107 0.011561823 0.10013861 -0.14938562 0.13721965 0.10186604 0.029356014 0.1437143 0.1580219 -0.11523394 0.15802579 -0.039399277 0.13756907 0.15856631 -0.042565454 0.15841323 -0.03876536 -0.15040185 0.14265548 -0.14054939 -0.041578695 0.011007085 0.011645438 0.13564241 0.158438 -0.03905526 -0.14047149 -0.15019746 0.14558212
0.5375375 0.14590538 0.029521672 0.01012023 -0.14901373 0.100882314 0.14616708 0.031449236 -0.1490878 0.030962432 0.09722603 0.13499387 -0.040665872 0.15821546 -0.11803331 -0.04353037 0.1448462 -0.11854731 0.09916172 0.15859999 -0.04284462 0.09835307 0.15873086 0.011603768 0.1002702 -0.1495501 0.13739079 0.10199939 0.029415699 0.14388865 0.15823562 -0.115329474 0.15823966 -0.039407756 0.13773893 0.15878576 -0.04258021 0.1586315 -0.03877316 -0.15057059 0.14282826 -0.14069319 -0.041592445 0.011049582 0.011687843 0.13580765 0.15865555 -0.039064266 -0.1406149 -0.15036568 0.14576478
0.5385385 0.14608625 0.02958235 0.010160755 -0.14917478 0.101012304 0.14634988 0.03151009 -0.14924908 0.03102542 0.09734809 0.1351558 -0.040676445 0.1584283 -0.11813892 -0.043545123 0.14502548 -0.11865344 0.09928775 0.15881856 -0.04285949 0.09847829 0.15895076 0.011645758 0.1004016 -0.14971417 0.13756166 0.10213256 0.029475383 0.14406274 0.15844904 -0.11542465 0.15845323 -0.03941606 0.13790853 0.15900493 -0.042594776 0.1588495 -0.038780782 -0.15073891 0.14300074 -0.14083658 -0.04160601 0.011092129 0.011730294 0.13597262 0.15887283 -0.0390731 -0.14075793 -0.15053351 0.14594716
0.5395395 0.14626685 0.029643027 0.010201329 -0.14933541 0.101142116 0.14653237 0.03157093 -0.14940995 0.03108841 0.097469956 0.13531744 -0.040686835 0.15864082 -0.11824416 -0.043559685 0.14520447 -0.118759215 0.09941359 0.15903683 -0.042874176 0.09860333 0.15917037 0.011687792 0.10053284 -0.14987783 0.13773228 0.10226555 0.029535068 0.14423653 0.15866217 -0.115519464 0.1586665 -0.039424185 0.13807787 0.15922382 -0.04260916 0.1590672 -0.038788233 -0.15090685 0.14317295 -0.1409796 -0.041619398 0.011134728 0.011772789 0.13613734 0.15908982 -0.039081752 -0.14090058 -0.15070094 0.14612927
0.5405405 0.14644717 0.029703707 0.010241953 -0.14949565 0.10127175 0.14671461 0.031631764 -0.1495704 0.031151397 0.09759165 0.13547882 -0.040697046 0.15885305 -0.11834906 -0.04357406 0.1453832 -0.11886463 0.09953926 0.15925483 -0.04288868 0.098728195 0.1593897 0.01172987 0.10066389 -0.1500411 0.13790265 0.102398366 0.029594753 0.14441004 0.15887499 -0.11561392 0.15887947 -0.03943213 0.13824695 0.15944244 -0.042623356 0.1592846 -0.03879551 -0.15107438 0.14334486 -0.14112222 -0.0416326 0.011177377 0.01181533 0.13630177 0.15930653 -0.03909023 -0.14104283 -0.15086797 0.14631109
0.5415415 0.1466272 0.029764388 0.0102826245 -0.14965546 0.1014012 0.14689657 0.031692594 -0.14973046 0.031214382 0.09771318 0.13563995 -0.040707078 0.15906498 -0.118453614 -0.043588247 0.14556164 -0.1189697 0.09966475 0.15947255 -0.04290299 0.09885288 0.15960877 0.011771992 0.10079478 -0.15020396 0.13807274 0.102531 0.029654436 0.14458327 0.15908751 -0.11570802 0.15909216 -0.039439905 0.13841577 0.15966077 -0.04263737 0.15950175 -0.03880261 -0.15124153 0.14351651 -0.14126447 -0.041645627 0.011220078 0.011857917 0.13646597 0.15952295 -0.03909854 -0.1411847 -0.1510346 0.14649265
0.5425425 0.14680696 0.029825069 0.010323346 -0.14981487 0.10153048 0.14707825 0.031753413 -0.1498901 0.031277366 0.09783452 0.1358008 -0.04071693 0.15927662 -0.11855782 -0.043602247 0.1457398 -0.11907442 0.09979005 0.15969 -0.042917125 0.098977394 0.15982755 0.0118141575 0.10092549 -0.15036641 0.13824259 0.10266346 0.029714119 0.14475621 0.15929975 -0.115801774 0.15930453 -0.0394475 0.13858432 0.15987884 -0.0426512 0.1597186 -0.038809534 -0.15140827 0.14368786 -0.14140633 -0.041658472 0.011262829 0.011900547 0.13662988 0.15973909 -0.03910667 -0.14132619 -0.15120083 0.14667393
0.5435435 0.14698644 0.029885752 0.010364114 -0.14997387 0.10165957 0.14725965 0.03181422 -0.15004931 0.03134035 0.09795569 0.13596138 -0.040726606 0.15948795 -0.11866167 -0.043616064 0.14591768 -0.11917878 0.099915184 0.15990715 -0.04293107 0.09910173 0.16004606 0.011856367 0.101056024 -0.15052848 0.13841218 0.102795735 0.029773803 0.14492887 0.15951167 -0.11589517 0.1595166 -0.039454922 0.1387526 0.16009662 -0.04266484 0.15993516 -0.038816284 -0.15157461 0.14385894 -0.14154778 -0.04167114 0.011305631 0.011943223 0.13679354 0.15995495 -0.03911463 -0.14146729 -0.15136667 0.14685494
0.5445445 0.14716564 0.029946437 0.010404931 -0.15013245 0.10178849 0.14744079 0.031875025 -0.15020813 0.031403333 0.09807668 0.1361217 -0.040736098 0.15969898 -0.11876518 -0.04362969 0.14609529 -0.11928279 0.10004014 0.16012402 -0.04294483 0.09922589 0.16026428 0.011898619 0.10118639 -0.15069012 0.1385815 0.102927834 0.029833486 0.14510125 0.15972331 -0.1159882 0.1597284 -0.039462164 0.13892063 0.16031413 -0.0426783 0.16015145 -0.038822863 -0.15174055 0.14402974 -0.14168887 -0.041683625 0.011348484 0.011985944 0.13695693 0.16017053 -0.039122418 -0.14160798 -0.1515321 0.14703567
0.5455455 0.14734457 0.030007122 0.010445796 -0.15029064 0.10191722 0.14762165 0.03193582 -0.15036654 0.031466313 0.0981975 0.13628176 -0.040745415 0.15990973 -0.11886834 -0.04364313 0.14627263 -0.11938645 0.10016491 0.1603406 -0.04295841 0.09934987 0.16048224 0.011940915 0.10131657 -0.15085137 0.13875057 0.103059754 0.029893167 0.14527334 0.15993464 -0.11608089 0.15993987 -0.039469235 0.13908839 0.16053136 -0.04269158 0.16036746 -0.03882927 -0.1519061 0.14420025 -0.14182957 -0.04169593 0.011391387 0.012028709 0.13712007 0.1603858 -0.039130036 -0.14174832 -0.15169714 0.14721614
0.5465465 0.14752322 0.030067809 0.010486708 -0.15044841 0.10204578 0.14780223 0.031996604 -0.15052454 0.031529292 0.09831814 0.13644154 -0.04075455 0.16012016 -0.11897116 -0.04365639 0.14644969 -0.11948975 0.100289516 0.16055691 -0.0429718 0.099473685 0.16069993 0.011983255 0.101446584 -0.15101221 0.13891938 0.1031915 0.02995285 0.14544515 0.16014569 -0.116173215 0.16015106 -0.03947613 0.1392559 0.1607483 -0.042704675 0.16058318 -0.038835503 -0.15207127 0.14437048 -0.14196987 -0.04170806 0.011434341 0.012071518 0.13728294 0.16060081 -0.03913748 -0.14188826 -0.15186179 0.14739634
0.5475475 0.14770159 0.030128494 0.0105276685 -0.15060577 0.10217417 0.14798255 0.032057382 -0.15068214 0.031592272 0.0984386 0.13660108 -0.04076351 0.1603303 -0.11907364 -0.043669462 0.14662647 -0.11959271 0.10041393 0.16077293 -0.04298501 0.09959732 0.16091734 0.012025638 0.101576425 -0.15117265 0.13908795 0.103323065 0.030012531 0.14561668 0.16035643 -0.11626519 0.16036195 -0.039482847 0.13942315 0.16096498 -0.042717587 0.16079861 -0.038841564 -0.15223603 0.14454043 -0.14210981 -0.041720007 0.011477343 0.012114372 0.13744554 0.16081554 -0.03914475 -0.14202781 -0.15202604 0.14757626
0.5485485 0.14787969 0.030189183 0.010568676 -0.15076274 0.10230237 0.14816259 0.032118153 -0.15083931 0.031655245 0.09855889 0.13676034 -0.040772285 0.16054015 -0.11917577 -0.043682348 0.14680298 -0.11969532 0.10053818 0.16098869 -0.042998035 0.099720776 0.16113447 0.012068063 0.101706095 -0.15133269 0.13925624 0.103454456 0.030072212 0.14578792 0.16056687 -0.116356805 0.16057254 -0.039489392 0.13959013 0.16118138 -0.04273032 0.16101377 -0.038847454 -0.15240039 0.1447101 -0.14224935 -0.04173178 0.011520395 0.012157271 0.1376079 0.16102998 -0.039151855 -0.14216699 -0.1521899 0.1477559
0.5495495 0.1480575 0.03024987 0.010609729 -0.15091929 0.102430396 0.14834236 0.032178912 -0.1509961 0.03171822 0.098679 0.13691933 -0.040780887 0.1607497 -0.11927755 -0.04369505 0.14697921 -0.11979758 0.10066225 0.16120416 -0.04301088 0.09984406 0.16135132 0.012110531 0.10183559 -0.15149233 0.13942428 0.10358567 0.030131891 0.14595889 0.16077702 -0.116448075 0.16078283 -0.039495762 0.13975684 0.1613975 -0.04274287 0.16122864 -0.03885317 -0.15256436 0.14487949 -0.14238851 -0.041743368 0.011563497 0.012200213 0.13776998 0.16124412 -0.039158784 -0.14230578 -0.15235335 0.14793529
0.5505506 0.14823505 0.030310558 0.01065083 -0.15107542 0.10255824 0.14852186 0.03223966 -0.15115248 0.031781193 0.09879893 0.13707808 -0.04078931 0.16095895 -0.11937899 -0.043707572 0.14715518 -0.11989949 0.100786135 0.16141933 -0.04302354 0.09996717 0.1615679 0.012153043 0.10196491 -0.15165156 0.13959207 0.1037167 0.030191569 0.14612956 0.16098687 -0.11653898 0.16099283 -0.039501958 0.13992332 0.16161335 -0.04275524 0.16144323 -0.038858715 -0.15272793 0.1450486 -0.14252728 -0.041754782 0.011606647 0.012243199 0.13793181 0.161458 -0.039165545 -0.14244418 -0.15251641 0.14811438
0.5515516 0.14841232 0.030371245 0.010691979 -0.15123117 0.10268591 0.14870107 0.032300405 -0.15130843 0.03184416 0.09891869 0.13723655 -0.040797554 0.1611679 -0.119480096 -0.04371991 0.14733087 -0.120001055 0.10090985 0.16163424 -0.04303602 0.1000901 0.1617842 0.012195597 0.10209406 -0.1518104 0.1397596 0.103847556 0.030251246 0.14629996 0.16119643 -0.11662954 0.16120252 -0.03950798 0.14008951 0.16182892 -0.042767428 0.16165754 -0.03886409 -0.15289111 0.14521743 -0.14266567 -0.041766018 0.011649845 0.01228623 0.13809338 0.1616716 -0.03917213 -0.1425822 -0.15267907 0.14829323
0.5525526 0.14858931 0.030431934 0.010733173 -0.1513865 0.10281341 0.14888003 0.03236114 -0.151464 0.03190713 0.09903828 0.13739476 -0.04080562 0.16137657 -0.11958085 -0.043732062 0.14750628 -0.12010227 0.10103339 0.16184887 -0.04304832 0.100212865 0.16200024 0.012238194 0.10222304 -0.15196882 0.13992688 0.10397823 0.030310921 0.14647008 0.16140568 -0.11671974 0.16141193 -0.039513826 0.14025547 0.16204421 -0.04277944 0.16187157 -0.038869295 -0.15305391 0.145386 -0.14280367 -0.041777074 0.011693092 0.012329304 0.13825469 0.1618849 -0.039178547 -0.14271982 -0.15284134 0.14847179
0.5535536 0.14876603 0.03049262 0.010774414 -0.15154143 0.10294072 0.14905871 0.03242186 -0.15161915 0.031970095 0.09915769 0.13755271 -0.04081351 0.16158493 -0.11968127 -0.043744035 0.14768142 -0.120203145 0.10115675 0.16206321 -0.043060437 0.10033545 0.162216 0.012280834 0.102351844 -0.15212685 0.1400939 0.104108736 0.030370595 0.14663993 0.16161464 -0.11680959 0.16162103 -0.039519504 0.14042115 0.16225922 -0.04279127 0.16208531 -0.038874328 -0.1532163 0.14555427 -0.1429413 -0.041787952 0.011736387 0.012372422 0.13841574 0.16209793 -0.039184794 -0.14285707 -0.1530032 0.14865008
0.5545546 0.14894247 0.03055331 0.0108157005 -0.15169595 0.10306786 0.14923711 0.032482576 -0.1517739 0.03203306 0.09927693 0.13771039 -0.040821224 0.161793 -0.11978134 -0.043755826 0.14785628 -0.120303676 0.10127994 0.16227727 -0.043072373 0.10045786 0.16243148 0.0123235155 0.10248047 -0.15228446 0.14026067 0.10423906 0.030430268 0.14680949 0.16182332 -0.11689908 0.16182984 -0.039525002 0.14058657 0.16247396 -0.04280292 0.16229878 -0.038879193 -0.1533783 0.14572227 -0.14307854 -0.041798655 0.011779731 0.012415584 0.13857654 0.16231067 -0.039190866 -0.14299394 -0.15316468 0.1488281
0.5555556 0.14911863 0.030613996 0.010857034 -0.15185007 0.103194825 0.14941525 0.032543283 -0.15192825 0.03209602 0.09939599 0.13786782 -0.04082876 0.16200078 -0.11988107 -0.043767434 0.14803088 -0.120403856 0.101402946 0.16249105 -0.043084133 0.1005801 0.16264668 0.01236624 0.102608934 -0.15244168 0.14042717 0.10436921 0.030489938 0.14697877 0.16203168 -0.11698823 0.16203836 -0.039530333 0.14075175 0.16268843 -0.04281439 0.16251196 -0.038883887 -0.1535399 0.14589 -0.14321539 -0.04180918 0.011823123 0.012458789 0.13873707 0.16252314 -0.039196767 -0.14313044 -0.15332577 0.14900586
0.5565566 0.14929453 0.030674683 0.010898412 -0.1520038 0.103321604 0.14959313 0.03260398 -0.15208219 0.03215898 0.09951488 0.13802499 -0.040836126 0.16220824 -0.11998046 -0.043778863 0.14820519 -0.1205037 0.10152578 0.16270456 -0.04309571 0.10070217 0.16286162 0.012409006 0.10273722 -0.1525985 0.14059342 0.10449918 0.030549606 0.14714776 0.16223975 -0.117077015 0.16224657 -0.03953549 0.14091666 0.16290262 -0.042825684 0.16272485 -0.038888413 -0.15370111 0.14605744 -0.14335187 -0.041819524 0.011866562 0.012502038 0.13889734 0.16273531 -0.0392025 -0.14326653 -0.15348645 0.14918335
0.5575576 0.14947015 0.03073537 0.010939837 -0.1521571 0.10344822 0.14977072 0.032664668 -0.15223573 0.032221936 0.0996336 0.1381819 -0.040843315 0.16241543 -0.12007952 -0.04379011 0.14837925 -0.1206032 0.10164844 0.16291778 -0.04310711 0.10082406 0.16307627 0.012451815 0.10286534 -0.15275492 0.14075944 0.10462898 0.030609274 0.14731649 0.16244753 -0.117165454 0.1624545 -0.039540473 0.1410813 0.16311653 -0.042836796 0.16293748 -0.038892772 -0.15386193 0.1462246 -0.14348796 -0.041829694 0.011910049 0.01254533 0.13905735 0.16294721 -0.039208062 -0.14340225 -0.15364672 0.14936057
0.5585586 0.14964549 0.030796057 0.010981307 -0.15231 0.10357465 0.14994805 0.032725345 -0.15238886 0.03228489 0.099752136 0.13833854 -0.040850326 0.16262232 -0.12017822 -0.043801177 0.14855303 -0.120702356 0.10177092 0.16313072 -0.043118328 0.10094578 0.16329065 0.0124946665 0.10299328 -0.15291093 0.14092518 0.1047586 0.030668939 0.14748493 0.162655 -0.11725354 0.16266212 -0.039545286 0.14124571 0.16333017 -0.042847734 0.1631498 -0.03889696 -0.15402235 0.1463915 -0.14362366 -0.041839685 0.011953583 0.012588667 0.13921711 0.16315883 -0.039213452 -0.14353758 -0.15380661 0.1495375
0.5595596 0.14982057 0.030856742 0.011022823 -0.15246251 0.103700906 0.15012512 0.03278601 -0.1525416 0.032347843 0.0998705 0.13849492 -0.04085717 0.16282892 -0.1202766 -0.043812063 0.14872654 -0.120801166 0.10189323 0.16334338 -0.04312937 0.10106733 0.16350476 0.0125375595 0.10312105 -0.15306655 0.14109068 0.104888044 0.0307286 0.14765309 0.16286218 -0.11734128 0.16286945 -0.03954993 0.14140984 0.16354352 -0.042858496 0.16336186 -0.038900975 -0.15418239 0.14655812 -0.143759 -0.041849498 0.011997165 0.012632046 0.13937661 0.16337016 -0.039218675 -0.14367254 -0.15396611 0.14971419
0.5605606 0.14999537 0.030917427 0.011064383 -0.15261461 0.103826985 0.1503019 0.03284667 -0.15269393 0.032410793 0.0999887 0.13865106 -0.040863834 0.16303521 -0.12037463 -0.04382277 0.14889978 -0.12089964 0.10201537 0.16355576 -0.043140236 0.1011887 0.1637186 0.012580494 0.103248656 -0.15322177 0.14125592 0.10501731 0.030788261 0.14782098 0.16306907 -0.117428675 0.16307649 -0.0395544 0.14157373 0.16375661 -0.042869076 0.16357364 -0.038904827 -0.15434203 0.14672446 -0.14389394 -0.041859135 0.012040793 0.012675469 0.13953586 0.16358122 -0.039223723 -0.14380711 -0.15412521 0.14989059
0.5615616 0.15016991 0.03097811 0.011105989 -0.1527663 0.103952885 0.15047842 0.03290732 -0.15284584 0.03247374 0.10010672 0.13880692 -0.04087033 0.16324122 -0.12047233 -0.043833297 0.14907274 -0.12099777 0.10213733 0.16376786 -0.04315092 0.1013099 0.16393216 0.012623472 0.10337608 -0.15337658 0.14142092 0.10514641 0.030847918 0.14798859 0.16327566 -0.11751572 0.16328324 -0.0395587 0.14173734 0.16396943 -0.042879485 0.16378511 -0.03890851 -0.15450127 0.14689052 -0.14402851 -0.041868597 0.012084468 0.012718935 0.13969484 0.16379198 -0.039228607 -0.1439413 -0.15428393 0.15006673
0.5625626 0.15034416 0.031038793 0.01114764 -0.1529176 0.10407861 0.15065467 0.03296796 -0.15299736 0.03253668 0.10022457 0.13896254 -0.04087665 0.16344693 -0.120569676 -0.043843646 0.14924544 -0.12109557 0.102259114 0.16397968 -0.04316143 0.10143093 0.16414545 0.012666491 0.10350335 -0.15353101 0.14158565 0.105275325 0.030907573 0.14815591 0.16348197 -0.117602415 0.1634897 -0.039562833 0.14190072 0.16418195 -0.04288971 0.16399632 -0.038912024 -0.15466014 0.14705631 -0.14416268 -0.04187788 0.01212819 0.012762444 0.13985357 0.16400248 -0.03923332 -0.14407511 -0.15444224 0.1502426
0.5635636 0.15051815 0.031099474 0.011189336 -0.15306848 0.10420417 0.15083066 0.033028584 -0.15314849 0.032599624 0.100342244 0.13911788 -0.0408828 0.16365235 -0.1206667 -0.043853816 0.14941786 -0.12119302 0.10238072 0.16419123 -0.04317176 0.101551786 0.16435847 0.012709552 0.10363043 -0.15368503 0.14175014 0.10540407 0.030967226 0.14832297 0.16368797 -0.11768877 0.16369586 -0.039566793 0.14206383 0.16439421 -0.042899765 0.16420725 -0.038915373 -0.1548186 0.14722183 -0.1442965 -0.04188699 0.012171959 0.0128059955 0.14001206 0.16421269 -0.03923786 -0.14420854 -0.15460017 0.1504182
0.5645646 0.15069185 0.031160155 0.011231076 -0.15321897 0.10432955 0.15100637 0.033089206 -0.1532992 0.032662563 0.10045975 0.13927299 -0.040888775 0.16385747 -0.12076338 -0.043863807 0.14959003 -0.12129013 0.10250216 0.16440248 -0.043181915 0.10167247 0.16457121 0.012752655 0.10375735 -0.15383866 0.14191437 0.10553264 0.031026876 0.14848974 0.16389368 -0.11777478 0.16390172 -0.039570585 0.14222668 0.1646062 -0.04290964 0.16441791 -0.03891855 -0.15497667 0.14738707 -0.14442992 -0.041895926 0.012215774 0.012849592 0.14017026 0.16442262 -0.039242234 -0.14434157 -0.15475771 0.15059353
0.5655656 0.1508653 0.031220835 0.011272861 -0.15336905 0.10445475 0.15118182 0.033149812 -0.15344952 0.032725498 0.10057708 0.13942783 -0.040894583 0.16406229 -0.12085971 -0.04387362 0.14976192 -0.12138691 0.10262342 0.16461347 -0.043191895 0.10179298 0.16478367 0.012795799 0.1038841 -0.1539919 0.14207835 0.105661035 0.031086523 0.14865625 0.1640991 -0.117860444 0.1641073 -0.03957421 0.14238927 0.1648179 -0.042919345 0.16462827 -0.038921565 -0.15513435 0.14755204 -0.14456296 -0.041904684 0.012259634 0.01289323 0.14032823 0.16463226 -0.03924644 -0.14447422 -0.15491484 0.15076861
0.5665666 0.15103847 0.031281512 0.01131469 -0.15351875 0.10457978 0.151357 0.03321041 -0.15359943 0.03278843 0.10069424 0.1395824 -0.040900216 0.16426682 -0.12095572 -0.043883253 0.14993355 -0.12148335 0.10274451 0.16482417 -0.043201696 0.10191332 0.16499586 0.012838987 0.10401068 -0.15414473 0.14224209 0.10578925 0.031146169 0.14882247 0.16430421 -0.11794577 0.16431257 -0.039577667 0.14255162 0.16502933 -0.04292887 0.16483836 -0.038924415 -0.15529163 0.14771673 -0.14469562 -0.04191327 0.012303541 0.012936912 0.14048594 0.16484162 -0.03925048 -0.1446065 -0.1550716 0.15094341
0.5675676 0.15121137 0.03134219 0.011356564 -0.15366803 0.104704626 0.1515319 0.033270996 -0.15374894 0.03285136 0.10081123 0.13973673 -0.04090568 0.16447107 -0.121051386 -0.04389271 0.1501049 -0.121579446 0.10286543 0.16503459 -0.043211322 0.10203349 0.16520779 0.012882215 0.104137085 -0.15429717 0.14240557 0.1059173 0.03120581 0.14898843 0.16450904 -0.11803075 0.16451755 -0.039580952 0.1427137 0.16524048 -0.04293822 0.16504817 -0.038927093 -0.15544853 0.14788117 -0.1448279 -0.041921683 0.012347494 0.012980634 0.14064339 0.16505072 -0.039254345 -0.1447384 -0.15522796 0.15111795
0.5685686 0.151384 0.031402864 0.011398481 -0.15381691 0.104829304 0.15170655 0.033331577 -0.15389805 0.032914285 0.100928046 0.13989079 -0.04091097 0.16467503 -0.121146716 -0.043901995 0.15027599 -0.12167521 0.102986164 0.16524474 -0.043220773 0.10215349 0.16541944 0.012925484 0.10426333 -0.15444921 0.1425688 0.10604517 0.03126545 0.14915411 0.16471358 -0.11811539 0.16472225 -0.039584074 0.14287554 0.16545136 -0.042947397 0.16525769 -0.038929608 -0.15560503 0.1480453 -0.14495982 -0.041929923 0.012391494 0.0130244 0.14080058 0.16525951 -0.039258048 -0.14486992 -0.15538394 0.1512922
0.5695696 0.15155636 0.031463537 0.011440444 -0.15396538 0.1049538 0.15188092 0.033392143 -0.15404676 0.03297721 0.10104469 0.1400446 -0.040916093 0.16487868 -0.12124171 -0.043911096 0.15044682 -0.121770635 0.10310674 0.16545461 -0.04323005 0.102273315 0.16563082 0.012968794 0.10438939 -0.15460087 0.14273179 0.10617287 0.031325083 0.1493195 0.16491783 -0.118199684 0.16492665 -0.039587025 0.14303711 0.16566198 -0.0429564 0.16546693 -0.038931955 -0.15576114 0.14820918 -0.14509134 -0.04193799 0.012435538 0.013068208 0.14095753 0.16546804 -0.03926158 -0.14500107 -0.15553953 0.15146622
0.5705706 0.15172845 0.03152421 0.011482449 -0.15411346 0.10507814 0.15205503 0.0334527 -0.15419506 0.033040132 0.101161174 0.14019816 -0.040921047 0.16508204 -0.12133637 -0.043920025 0.15061736 -0.12186573 0.10322713 0.1656642 -0.043239154 0.10239297 0.1658419 0.013012145 0.10451529 -0.15475212 0.14289452 0.10630039 0.031384718 0.14948463 0.16512178 -0.11828364 0.16513076 -0.03958981 0.14319843 0.1658723 -0.042965226 0.16567591 -0.038934138 -0.15591685 0.14837278 -0.1452225 -0.041945886 0.0124796275 0.013112057 0.14111422 0.16567628 -0.039264947 -0.14513183 -0.15569472 0.15163995
0.5715716 0.15190026 0.03158488 0.011524499 -0.15426113 0.10520229 0.15222888 0.033513248 -0.15434296 0.03310305 0.10127748 0.14035146 -0.04092583 0.16528511 -0.12143069 -0.043928776 0.15078765 -0.12196048 0.10334735 0.1658735 -0.04324808 0.10251246 0.16605274 0.013055536 0.10464103 -0.154903 0.143057 0.106427744 0.031444345 0.14964949 0.16532543 -0.118367255 0.16533457 -0.03959243 0.1433595 0.16608237 -0.04297388 0.16588458 -0.038936153 -0.15607218 0.14853612 -0.14535327 -0.04195361 0.012523762 0.013155947 0.14127065 0.16588424 -0.039268143 -0.14526221 -0.15584953 0.15181342
0.5725726 0.15207182 0.03164555 0.011566593 -0.1544084 0.10532627 0.15240245 0.033573784 -0.15449047 0.033165965 0.10139361 0.14050451 -0.040930443 0.16548789 -0.12152468 -0.04393735 0.15095767 -0.122054905 0.1034674 0.16608253 -0.04325683 0.10263176 0.1662633 0.013098967 0.104766585 -0.15505345 0.14321923 0.106554925 0.03150397 0.14981405 0.1655288 -0.11845054 0.1655381 -0.03959488 0.14352031 0.16629216 -0.042982362 0.16609299 -0.038938005 -0.15622713 0.14869918 -0.14548367 -0.041961156 0.012567943 0.013199879 0.14142683 0.16609192 -0.039271176 -0.14539222 -0.15600395 0.15198663
0.5735736 0.1522431 0.031706218 0.01160873 -0.15455526 0.10545008 0.15257576 0.033634312 -0.15463758 0.033228874 0.10150958 0.14065729 -0.040934887 0.16569038 -0.12161832 -0.04394575 0.15112743 -0.12214899 0.10358728 0.16629128 -0.04326541 0.10275091 0.16647358 0.013142439 0.10489198 -0.15520354 0.14338121 0.10668193 0.031563595 0.14997835 0.16573188 -0.11853348 0.16574134 -0.03959717 0.14368086 0.16650167 -0.04299067 0.16630113 -0.038939692 -0.15638167 0.14886197 -0.1456137 -0.041968536 0.012612168 0.013243851 0.14158276 0.16629933 -0.03927404 -0.14552185 -0.15615799 0.15215957
0.5745746 0.15241411 0.031766884 0.0116509115 -0.15470174 0.105573714 0.1527488 0.033694826 -0.15478428 0.033291783 0.10162537 0.14080983 -0.040939163 0.16589257 -0.121711634 -0.043953974 0.15129691 -0.12224274 0.10370698 0.16649975 -0.043273818 0.10286988 0.16668358 0.01318595 0.10501721 -0.15535322 0.14354295 0.10680876 0.03162321 0.15014239 0.16593465 -0.118616074 0.16594428 -0.039599292 0.14384116 0.16671091 -0.042998802 0.16650899 -0.038941212 -0.15653582 0.14902449 -0.14574336 -0.041975748 0.012656438 0.013287865 0.14173843 0.16650644 -0.03927674 -0.14565112 -0.15631163 0.15233225
0.5755756 0.15258485 0.031827547 0.011693136 -0.1548478 0.10569718 0.15292157 0.033755332 -0.15493058 0.033354692 0.10174099 0.14096211 -0.040943272 0.16609447 -0.12180462 -0.04396202 0.15146613 -0.12233616 0.10382651 0.16670795 -0.043282047 0.10298868 0.16689332 0.0132295005 0.10514226 -0.15550251 0.14370444 0.10693542 0.031682827 0.15030615 0.16613714 -0.118698336 0.16614693 -0.039601248 0.14400122 0.16691989 -0.043006763 0.16671656 -0.038942568 -0.15668958 0.14918673 -0.14587262 -0.041982785 0.012700753 0.013331919 0.14189386 0.16671328 -0.039279275 -0.14578 -0.15646489 0.15250465
0.5765766 0.15275533 0.03188821 0.011735403 -0.15499346 0.10582047 0.15309408 0.03381583 -0.15507647 0.033417594 0.10185645 0.14111415 -0.04094721 0.16629608 -0.12189726 -0.043969896 0.15163508 -0.12242924 0.103945866 0.16691585 -0.043290105 0.10310731 0.16710278 0.013273091 0.105267145 -0.15565142 0.14386567 0.10706191 0.03174244 0.15046963 0.16633935 -0.11878027 0.16634929 -0.039603036 0.14416102 0.16712858 -0.043014552 0.16692385 -0.03894376 -0.15684295 0.1493487 -0.14600153 -0.04198965 0.012745113 0.013376013 0.14204903 0.16691984 -0.039281644 -0.1459085 -0.15661776 0.1526768
0.5775776 0.15292554 0.03194887 0.011777715 -0.15513873 0.10594358 0.15326633 0.033876315 -0.15522198 0.03348049 0.10197174 0.14126591 -0.040950984 0.1664974 -0.12198957 -0.043977592 0.15180378 -0.12252199 0.10406505 0.1671235 -0.04329799 0.103225775 0.16731198 0.01331672 0.10539187 -0.15579993 0.14402667 0.107188225 0.031802047 0.15063284 0.16654126 -0.118861854 0.16655135 -0.039604664 0.14432056 0.167337 -0.043022167 0.16713087 -0.038944785 -0.15699592 0.14951041 -0.14613006 -0.04199635 0.012789518 0.013420148 0.14220394 0.16712612 -0.03928385 -0.14603664 -0.15677024 0.15284868
0.5785786 0.15309548 0.032009527 0.011820069 -0.15528359 0.10606653 0.15343831 0.03393679 -0.15536708 0.03354339 0.10208685 0.14141744 -0.04095459 0.16669843 -0.12208154 -0.043985117 0.15197219 -0.1226144 0.10418407 0.16733085 -0.043305706 0.10334407 0.1675209 0.013360389 0.10551642 -0.15594804 0.1441874 0.10731437 0.03186165 0.15079579 0.16674288 -0.11894311 0.16675314 -0.039606124 0.14447986 0.16754515 -0.04302961 0.16733761 -0.03894565 -0.15714851 0.14967185 -0.14625822 -0.04200288 0.012833967 0.013464322 0.1423586 0.16733213 -0.039285887 -0.1461644 -0.15692234 0.1530203
0.5795796 0.15326515 0.032070182 0.011862466 -0.15542805 0.1061893 0.15361002 0.033997256 -0.15551178 0.033606283 0.1022018 0.1415687 -0.040958025 0.16689916 -0.12217318 -0.043992463 0.15214035 -0.12270649 0.10430291 0.16753793 -0.043313246 0.10346219 0.16772954 0.0134040965 0.1056408 -0.15609577 0.1443479 0.10744034 0.031921253 0.15095845 0.1669442 -0.11902403 0.16695462 -0.039607424 0.1446389 0.16775303 -0.04303688 0.16754408 -0.038946345 -0.15730071 0.14983302 -0.146386 -0.04200924 0.012878461 0.013508538 0.14251302 0.16753784 -0.03928776 -0.14629179 -0.15707406 0.15319166
0.5805806 0.15343456 0.032130837 0.011904907 -0.1555721 0.1063119 0.15378147 0.03405771 -0.15565607 0.03366917 0.10231658 0.14171973 -0.040961295 0.1670996 -0.12226448 -0.04399964 0.15230824 -0.122798234 0.10442159 0.16774473 -0.043320615 0.10358014 0.16793792 0.013447843 0.105765015 -0.15624312 0.14450815 0.10756614 0.03198085 0.15112084 0.16714525 -0.11910462 0.16715582 -0.039608557 0.1447977 0.16796064 -0.043043982 0.16775027 -0.038946882 -0.15745252 0.14999393 -0.1465134 -0.04201543 0.0129229985 0.013552792 0.14266717 0.1677433 -0.03928947 -0.14641881 -0.15722539 0.15336275
0.5815816 0.15360369 0.03219149 0.011947391 -0.15571576 0.10643433 0.15395266 0.034118153 -0.15579997 0.033732057 0.102431186 0.14187048 -0.040964402 0.16729975 -0.12235545 -0.04400664 0.15247586 -0.12288965 0.104540095 0.16795126 -0.04332781 0.103697926 0.16814601 0.013491627 0.10588907 -0.15639006 0.14466816 0.107691765 0.032040443 0.15128297 0.167346 -0.11918487 0.16735673 -0.03960953 0.14495623 0.16816798 -0.043050908 0.16795617 -0.03894725 -0.15760396 0.15015455 -0.14664045 -0.04202145 0.01296758 0.013597086 0.14282109 0.16794845 -0.039291017 -0.14654545 -0.15737633 0.1535336
0.5825826 0.15377256 0.03225214 0.011989918 -0.15585904 0.106556594 0.15412359 0.03417859 -0.15594347 0.033794936 0.102545634 0.142021 -0.040967338 0.1674996 -0.12244609 -0.044013467 0.15264323 -0.122980736 0.104658425 0.1681575 -0.043334834 0.10381554 0.16835386 0.01353545 0.10601295 -0.15653662 0.14482792 0.107817225 0.032100033 0.15144482 0.16754645 -0.11926478 0.16755734 -0.039610337 0.14511453 0.16837503 -0.043057665 0.16816181 -0.03894746 -0.157755 0.15031491 -0.14676711 -0.042027302 0.013012206 0.01364142 0.14297475 0.16815335 -0.039292403 -0.14667173 -0.1575269 0.15370415
0.5835836 0.15394117 0.032312788 0.012032487 -0.1560019 0.10667868 0.15429424 0.03423901 -0.15608656 0.03385781 0.1026599 0.14217125 -0.04097011 0.16769917 -0.12253638 -0.04402012 0.15281034 -0.12307149 0.10477658 0.16836348 -0.04334169 0.10393299 0.16856141 0.013579312 0.10613666 -0.15668279 0.14498743 0.10794251 0.03215962 0.1516064 0.16774662 -0.11934437 0.16775768 -0.039610982 0.14527257 0.16858183 -0.04306425 0.16836716 -0.038947504 -0.15790565 0.15047501 -0.14689341 -0.04203299 0.013056876 0.013685793 0.14312816 0.16835795 -0.03929362 -0.14679763 -0.15767707 0.15387446
0.5845846 0.15410951 0.032373432 0.0120751 -0.15614437 0.10680059 0.15446465 0.034299422 -0.15622927 0.033920683 0.10277401 0.14232126 -0.040972717 0.16789845 -0.12262635 -0.0440266 0.15297717 -0.12316191 0.10489458 0.16856918 -0.04334837 0.104050264 0.1687687 0.0136232115 0.1062602 -0.15682857 0.1451467 0.108067624 0.0322192 0.15176772 0.1679465 -0.11942362 0.16795772 -0.039611463 0.14543036 0.16878834 -0.043070666 0.16857223 -0.038947385 -0.15805593 0.15063483 -0.14701934 -0.042038508 0.013101591 0.013730206 0.14328131 0.1685623 -0.039294682 -0.14692315 -0.15782687 0.15404451
0.5855856 0.15427758 0.032434076 0.012117756 -0.15628645 0.106922336 0.15463477 0.034359824 -0.15637156 0.03398355 0.10288795 0.14247102 -0.040975157 0.16809744 -0.12271598 -0.044032905 0.15314373 -0.123252004 0.1050124 0.16877459 -0.04335488 0.10416738 0.16897573 0.0136671495 0.106383584 -0.15697397 0.14530572 0.10819256 0.03227878 0.15192875 0.16814609 -0.11950254 0.16815747 -0.039611783 0.14558789 0.1689946 -0.04307691 0.16877703 -0.03894711 -0.1582058 0.15079439 -0.1471449 -0.042043857 0.013146348 0.013774657 0.14343423 0.16876633 -0.039295577 -0.14704832 -0.15797627 0.1542143
0.5865866 0.1544454 0.032494716 0.012160453 -0.15642813 0.10704391 0.15480465 0.034420215 -0.15651348 0.034046415 0.10300172 0.14262052 -0.04097743 0.16829613 -0.12280528 -0.044039037 0.15331005 -0.12334176 0.105130054 0.16897973 -0.04336122 0.104284324 0.16918248 0.013711125 0.106506795 -0.15711898 0.1454645 0.10831734 0.03233835 0.15208952 0.16834539 -0.11958112 0.16835693 -0.03961194 0.14574519 0.16920058 -0.043082982 0.16898157 -0.03894667 -0.15835531 0.15095368 -0.14727008 -0.042049043 0.01319115 0.013819146 0.14358689 0.16897012 -0.03929631 -0.1471731 -0.1581253 0.15438382
0.5875876 0.15461293 0.032555353 0.012203194 -0.15656942 0.107165314 0.15497425 0.034480598 -0.156655 0.034109272 0.10311533 0.14276977 -0.040979538 0.16849452 -0.12289425 -0.044044998 0.15347609 -0.12343118 0.105247535 0.16918461 -0.04336739 0.1044011 0.16938895 0.013755138 0.10662984 -0.15726359 0.14562303 0.10844194 0.032397922 0.15225002 0.16854441 -0.11965937 0.1685561 -0.039611936 0.14590223 0.16940628 -0.043088883 0.16918582 -0.038946066 -0.15850443 0.1511127 -0.1473949 -0.042054057 0.013235996 0.013863675 0.1437393 0.16917361 -0.039296884 -0.14729753 -0.15827395 0.15455309
0.5885886 0.15478021 0.03261599 0.012245978 -0.15671031 0.10728655 0.1551436 0.034540966 -0.15679611 0.034172125 0.10322876 0.14291877 -0.040981486 0.16869263 -0.12298289 -0.044050783 0.15364188 -0.123520285 0.10536485 0.1693892 -0.043373387 0.104517706 0.16959517 0.013799189 0.10675272 -0.15740782 0.14578131 0.10856637 0.03245749 0.15241025 0.16874313 -0.1197373 0.16875498 -0.03961177 0.14605902 0.16961172 -0.043094613 0.1693898 -0.038945306 -0.15865315 0.15127146 -0.14751935 -0.042058907 0.013280884 0.013908243 0.14389147 0.16937685 -0.039297298 -0.14742158 -0.1584222 0.15472208
0.5895896 0.15494722 0.032676626 0.012288804 -0.1568508 0.10740761 0.15531269 0.034601327 -0.15693684 0.034234975 0.103342034 0.14306752 -0.040983263 0.16889046 -0.1230712 -0.044056397 0.15380739 -0.12360905 0.105482 0.16959351 -0.043379217 0.10463414 0.1698011 0.013843277 0.106875435 -0.15755166 0.14593935 0.108690634 0.03251705 0.15257022 0.16894156 -0.11981489 0.16895357 -0.039611444 0.14621557 0.1698169 -0.043100175 0.1695935 -0.038944386 -0.1588015 0.15142995 -0.14764343 -0.04206359 0.013325817 0.0139528485 0.14404337 0.16957979 -0.039297547 -0.14754526 -0.15857008 0.15489084
0.5905906 0.15511397 0.03273726 0.012331673 -0.15699092 0.1075285 0.15548152 0.034661673 -0.15707716 0.034297816 0.103455134 0.14321601 -0.04098488 0.16908799 -0.123159185 -0.04406184 0.15397266 -0.12369748 0.10559897 0.16979755 -0.043384876 0.10475042 0.17000677 0.013887402 0.10699799 -0.15769511 0.14609714 0.108814724 0.032576606 0.15272991 0.16913971 -0.11989214 0.16915187 -0.039610956 0.14637187 0.17002179 -0.043105565 0.16979691 -0.038943306 -0.15894946 0.15158817 -0.14776714 -0.04206811 0.013370793 0.013997492 0.14419505 0.16978246 -0.03929764 -0.14766859 -0.15871757 0.15505931
0.5915916 0.15528046 0.032797888 0.012374583 -0.15713063 0.10764923 0.15565008 0.03472201 -0.15721712 0.034360655 0.10356807 0.14336427 -0.040986333 0.16928524 -0.12324684 -0.044067107 0.15413764 -0.123785585 0.10571578 0.17000133 -0.043390363 0.10486653 0.17021218 0.013931564 0.107120365 -0.15783818 0.1462547 0.10893864 0.03263616 0.15288934 0.16933757 -0.11996907 0.1693499 -0.039610308 0.14652793 0.17022641 -0.043110788 0.17000006 -0.038942065 -0.15909705 0.15174612 -0.14789048 -0.04207246 0.0134158125 0.014042174 0.14434646 0.16998486 -0.039297573 -0.14779153 -0.15886469 0.15522754
0.5925926 0.15544668 0.032858513 0.012417534 -0.15726994 0.10776978 0.15581839 0.03478234 -0.15735665 0.03442349 0.10368084 0.14351226 -0.04098762 0.16948219 -0.12333416 -0.044072203 0.15430237 -0.12387336 0.10583242 0.17020482 -0.043395683 0.104982466 0.17041731 0.013975764 0.107242584 -0.15798086 0.146412 0.109062396 0.032695707 0.1530485 0.16953513 -0.12004567 0.16954762 -0.0396095 0.14668374 0.17043078 -0.04311584 0.17020294 -0.038940668 -0.15924425 0.15190382 -0.14801346 -0.042076647 0.0134608755 0.014086895 0.14449763 0.17018698 -0.039297346 -0.14791411 -0.15901142 0.15539551
0.5935936 0.15561263 0.03291914 0.012460527 -0.15740888 0.10789017 0.15598644 0.034842655 -0.15749581 0.034486316 0.10379344 0.14366002 -0.040988743 0.16967885 -0.12342116 -0.04407713 0.15446685 -0.1239608 0.10594889 0.17040804 -0.04340083 0.10509824 0.17062217 0.014020001 0.10736463 -0.15812315 0.14656907 0.10918598 0.032755252 0.15320739 0.16973242 -0.12012194 0.16974506 -0.03960853 0.14683929 0.17063487 -0.04312072 0.17040554 -0.03893911 -0.15939106 0.15206125 -0.14813606 -0.042080667 0.013505981 0.014131653 0.14464857 0.17038882 -0.03929696 -0.14803632 -0.15915777 0.15556322
0.5945946 0.15577833 0.032979764 0.012503561 -0.15754741 0.10801038 0.15615423 0.03490296 -0.15763457 0.03454914 0.10390589 0.14380752 -0.0409897 0.16987522 -0.123507835 -0.044081878 0.15463106 -0.12404791 0.10606519 0.17061098 -0.04340581 0.10521385 0.17082676 0.014064274 0.10748652 -0.15826505 0.1467259 0.10930939 0.032814793 0.15336601 0.1699294 -0.12019788 0.1699422 -0.039607402 0.1469946 0.17083868 -0.043125432 0.17060785 -0.038937397 -0.15953751 0.15221842 -0.14825831 -0.042084523 0.013551131 0.014176449 0.14479925 0.17059039 -0.039296415 -0.14815816 -0.15930374 0.15573066
0.5955956 0.15594377 0.033040382 0.012546636 -0.15768555 0.108130425 0.15632175 0.034963254 -0.15777294 0.034611955 0.10401816 0.14395477 -0.040990498 0.17007132 -0.12359419 -0.04408646 0.15479502 -0.1241347 0.10618133 0.17081365 -0.043410618 0.10532929 0.17103109 0.014108583 0.107608244 -0.15840657 0.14688247 0.10943263 0.032874327 0.15352438 0.17012611 -0.120273486 0.17013906 -0.039606117 0.14714967 0.17104222 -0.043129973 0.1708099 -0.038935527 -0.15968356 0.15237531 -0.14838019 -0.042088214 0.013596324 0.014221283 0.14494967 0.17079167 -0.039295714 -0.14827965 -0.15944932 0.15589786
0.5965966 0.15610895 0.033101 0.012589752 -0.15782331 0.108250305 0.15648901 0.035023537 -0.15791091 0.034674767 0.10413026 0.14410178 -0.04099113 0.1702671 -0.123680204 -0.044090867 0.15495871 -0.124221146 0.1062973 0.17101605 -0.04341526 0.105444565 0.17123514 0.014152929 0.10772979 -0.15854771 0.1470388 0.10955571 0.03293386 0.15368247 0.17032254 -0.12034877 0.17033564 -0.039604668 0.14730448 0.1712455 -0.043134347 0.17101167 -0.038933497 -0.15982923 0.15253194 -0.1485017 -0.04209174 0.0136415595 0.014266155 0.14509986 0.1709927 -0.039294854 -0.14840075 -0.15959454 0.1560648
0.5975976 0.15627386 0.03316161 0.012632907 -0.15796068 0.10837001 0.15665603 0.035083808 -0.15804851 0.034737572 0.104242206 0.14424853 -0.0409916 0.17046262 -0.12376591 -0.044095103 0.15512215 -0.12430727 0.106413096 0.17121817 -0.04341973 0.10555968 0.17143893 0.014197312 0.107851185 -0.15868846 0.1471949 0.10967861 0.032993387 0.1538403 0.17051867 -0.12042371 0.17053191 -0.039603062 0.14745906 0.17144851 -0.04313855 0.17121316 -0.03893131 -0.15997453 0.15268831 -0.14862284 -0.0420951 0.013686839 0.014311063 0.1452498 0.17119344 -0.03929384 -0.1485215 -0.15973936 0.15623146
0.5985986 0.1564385 0.03322222 0.012676104 -0.15809765 0.10848955 0.15682279 0.035144065 -0.1581857 0.03480037 0.10435398 0.14439504 -0.04099191 0.17065784 -0.12385128 -0.044099167 0.15528531 -0.12439306 0.10652873 0.17142002 -0.043424033 0.105674624 0.17164245 0.014241732 0.10797241 -0.15882882 0.14735076 0.109801345 0.03305291 0.15399787 0.1707145 -0.12049834 0.17072791 -0.039601296 0.14761338 0.17165126 -0.043142587 0.17141439 -0.038928967 -0.16011944 0.15284441 -0.14874363 -0.0420983 0.013732159 0.01435601 0.1453995 0.1713939 -0.039292667 -0.14864188 -0.15988381 0.1563979
0.5995996 0.15660289 0.033282828 0.012719341 -0.15823424 0.108608924 0.15698928 0.035204314 -0.15832251 0.034863163 0.1044656 0.14454131 -0.04099205 0.17085278 -0.123936325 -0.04410306 0.15544823 -0.12447852 0.1066442 0.1716216 -0.043428164 0.10578941 0.1718457 0.014286187 0.10809347 -0.1589688 0.14750637 0.109923914 0.03311243 0.15415516 0.17091006 -0.12057263 0.17092362 -0.03959937 0.14776747 0.17185372 -0.043146458 0.17161535 -0.038926467 -0.16026397 0.15300025 -0.14886405 -0.04210133 0.013777521 0.0144009935 0.14554895 0.1715941 -0.03929134 -0.1487619 -0.16002788 0.15656406
0.6006006 0.15676703 0.03334343 0.012762617 -0.15837044 0.108728126 0.15715551 0.03526455 -0.15845893 0.034925953 0.10457704 0.14468732 -0.040992033 0.17104743 -0.12402105 -0.044106785 0.15561087 -0.12456365 0.106759496 0.1718229 -0.043432128 0.10590403 0.17204869 0.014330679 0.10821437 -0.15910839 0.14766173 0.11004631 0.033171944 0.1543122 0.17110533 -0.12064659 0.17111903 -0.039597288 0.14792131 0.17205593 -0.04315016 0.17181602 -0.03892381 -0.16040812 0.15315583 -0.14898409 -0.0421042 0.013822926 0.014446014 0.14569816 0.17179401 -0.039289854 -0.14888155 -0.16017155 0.15672997
0.6016016 0.1569309 0.033404034 0.012805934 -0.15850624 0.10884716 0.1573215 0.03532478 -0.15859497 0.034988735 0.104688324 0.14483309 -0.040991854 0.1712418 -0.12410546 -0.044110343 0.15577328 -0.12464846 0.10687463 0.17202392 -0.043435924 0.106018476 0.1722514 0.014375206 0.1083351 -0.15924759 0.14781687 0.11016855 0.033231456 0.15446897 0.1713003 -0.12072022 0.17131416 -0.039595045 0.1480749 0.17225786 -0.043153696 0.17201643 -0.038921 -0.16055189 0.15331115 -0.14910378 -0.042106904 0.013868373 0.014491072 0.14584713 0.17199366 -0.039288215 -0.14900084 -0.16031486 0.15689562
0.6026026 0.1570945 0.03346463 0.01284929 -0.15864167 0.10896603 0.15748721 0.03538499 -0.15873061 0.03505151 0.10479944 0.14497861 -0.04099151 0.17143588 -0.12418954 -0.04411373 0.1559354 -0.124732934 0.1069896 0.17222469 -0.043439556 0.10613277 0.17245387 0.01441977 0.108455665 -0.15938643 0.14797175 0.11029061 0.03329096 0.15462548 0.171495 -0.12079353 0.17150901 -0.039592646 0.14822824 0.17245953 -0.043157067 0.17221655 -0.038918033 -0.16069528 0.1534662 -0.1492231 -0.042109445 0.0139138615 0.014536167 0.14599584 0.17219302 -0.03928642 -0.14911976 -0.16045779 0.15706101
0.6036036 0.15725784 0.03352522 0.012892685 -0.1587767 0.109084725 0.15765268 0.035445195 -0.15886587 0.03511428 0.104910396 0.14512388 -0.040991005 0.17162967 -0.1242733 -0.044116948 0.1560973 -0.12481709 0.1071044 0.17242517 -0.043443017 0.10624689 0.17265604 0.014464369 0.108576074 -0.15952486 0.1481264 0.1104125 0.03335046 0.15478171 0.1716894 -0.1208665 0.17170358 -0.039590087 0.14838135 0.17266092 -0.04316027 0.1724164 -0.03891491 -0.1608383 0.15362099 -0.14934206 -0.042111825 0.01395939 0.014581298 0.14614432 0.17239211 -0.039284464 -0.14923832 -0.16060033 0.15722616
0.6046046 0.15742093 0.03358581 0.01293612 -0.15891135 0.109203264 0.15781789 0.035505384 -0.15900074 0.03517704 0.10502118 0.14526892 -0.040990338 0.17182317 -0.12435674 -0.044120003 0.15625891 -0.12490092 0.10721903 0.17262538 -0.043446314 0.106360845 0.17285796 0.014509004 0.10869631 -0.15966292 0.1482808 0.11053423 0.033409953 0.15493768 0.17188352 -0.12093915 0.17189784 -0.039587375 0.14853421 0.17286205 -0.04316331 0.17261598 -0.038911637 -0.16098094 0.15377553 -0.14946066 -0.04211404 0.014004961 0.014626468 0.14629255 0.17259094 -0.039282355 -0.14935651 -0.16074249 0.15739106
0.6056056 0.15758376 0.03364639 0.012979594 -0.1590456 0.109321624 0.15798284 0.035565563 -0.15913522 0.0352398 0.105131805 0.14541371 -0.04098951 0.1720164 -0.12443986 -0.044122886 0.15642028 -0.12498442 0.1073335 0.17282532 -0.043449443 0.106474645 0.1730596 0.0145536745 0.108816385 -0.15980057 0.14843497 0.110655785 0.033469442 0.1550934 0.17207736 -0.121011466 0.17209183 -0.0395845 0.14868683 0.1730629 -0.043166187 0.17281528 -0.038908206 -0.1611232 0.1539298 -0.14957888 -0.04211609 0.014050572 0.014671673 0.14644054 0.17278948 -0.03928009 -0.14947434 -0.16088428 0.15755568
0.6066066 0.15774633 0.03370697 0.013023107 -0.15917948 0.10943983 0.15814754 0.03562573 -0.15926932 0.03530255 0.10524227 0.14555825 -0.040988524 0.17220932 -0.124522656 -0.0441256 0.15658139 -0.1250676 0.1074478 0.17302498 -0.04345241 0.106588274 0.17326099 0.014598381 0.108936295 -0.15993786 0.14858888 0.11077718 0.033528928 0.15524887 0.17227091 -0.12108346 0.17228553 -0.03958147 0.1488392 0.1732635 -0.0431689 0.17301431 -0.038904622 -0.16126509 0.1540838 -0.14969675 -0.04211798 0.014096224 0.014716915 0.14658828 0.17298776 -0.03927767 -0.1495918 -0.16102569 0.15772006
0.6076076 0.15790865 0.033767547 0.01306666 -0.15931296 0.10955785 0.15831198 0.035685886 -0.15940303 0.035365295 0.105352566 0.14570256 -0.04098738 0.17240198 -0.124605134 -0.044128153 0.15674223 -0.12515047 0.107561946 0.17322437 -0.04345521 0.10670175 0.1734621 0.014643122 0.10905605 -0.16007477 0.14874257 0.1108984 0.033588406 0.15540405 0.17246418 -0.12115512 0.17247894 -0.039578285 0.14899133 0.17346382 -0.043171443 0.17321306 -0.038900882 -0.16140659 0.15423755 -0.14981426 -0.042119708 0.014141916 0.014762194 0.14673579 0.17318577 -0.039275095 -0.14970891 -0.16116671 0.15788418
0.6086086 0.1580707 0.033828117 0.01311025 -0.15944606 0.10967572 0.15847617 0.035746027 -0.15953635 0.035428032 0.1054627 0.1458466 -0.040986072 0.17259434 -0.12468729 -0.04413054 0.15690283 -0.12523301 0.10767592 0.1734235 -0.043457843 0.10681505 0.17366295 0.0146879 0.10917563 -0.16021128 0.14889601 0.111019455 0.03364788 0.15555899 0.17265715 -0.12122645 0.17267206 -0.03957494 0.14914322 0.17366387 -0.043173827 0.17341155 -0.03889699 -0.16154772 0.15439105 -0.14993142 -0.042121273 0.014187649 0.014807509 0.14688304 0.17338349 -0.03927236 -0.14982565 -0.16130735 0.15804806
0.6096096 0.1582325 0.033888683 0.01315388 -0.15957877 0.10979342 0.1586401 0.03580616 -0.15966928 0.035490762 0.10557267 0.14599042 -0.04098461 0.17278641 -0.12476913 -0.04413276 0.15706317 -0.12531522 0.107789725 0.17362234 -0.043460317 0.10692819 0.17386353 0.014732713 0.109295055 -0.16034742 0.14904921 0.11114034 0.033707347 0.15571365 0.17284983 -0.121297464 0.17286491 -0.039571438 0.14929487 0.17386366 -0.043176048 0.17360976 -0.038892943 -0.16168846 0.15454428 -0.1500482 -0.042122673 0.014233422 0.014852861 0.14703007 0.17358094 -0.039269473 -0.14994203 -0.16144761 0.15821168
0.6106106 0.15839404 0.033949245 0.013197547 -0.15971111 0.10991095 0.15880378 0.03586628 -0.15980183 0.03555349 0.105682485 0.14613399 -0.040982984 0.17297821 -0.12485065 -0.044134814 0.15722325 -0.12539712 0.10790337 0.17382091 -0.043462623 0.10704117 0.17406385 0.014777561 0.10941432 -0.16048317 0.14920218 0.11126106 0.03376681 0.15586805 0.17304224 -0.12136814 0.17305747 -0.039567783 0.14944626 0.17406318 -0.043178104 0.1738077 -0.038888745 -0.16182883 0.15469725 -0.15016462 -0.04212391 0.014279235 0.014898249 0.14717685 0.17377812 -0.039266434 -0.15005803 -0.1615875 0.15837504
0.6116116 0.15855531 0.034009803 0.013241253 -0.15984304 0.11002831 0.1589672 0.035926383 -0.159934 0.035616204 0.10579213 0.14627732 -0.0409812 0.17316972 -0.12493185 -0.044136707 0.15738308 -0.12547868 0.10801684 0.17401922 -0.043464765 0.10715399 0.1742639 0.014822444 0.109533414 -0.16061854 0.1493549 0.11138162 0.033826265 0.1560222 0.17323436 -0.121438496 0.17324974 -0.03956397 0.14959742 0.17426243 -0.043179996 0.17400536 -0.038884394 -0.16196883 0.15484996 -0.15028068 -0.042124987 0.014325089 0.014943674 0.14732338 0.17397504 -0.039263237 -0.1501737 -0.16172703 0.15853815
0.6126126 0.15871634 0.034070354 0.013284997 -0.1599746 0.11014551 0.15913036 0.03598648 -0.16006579 0.035678916 0.105901614 0.1464204 -0.04097926 0.17336094 -0.12501274 -0.04413843 0.15754266 -0.12555994 0.10813016 0.17421725 -0.043466747 0.10726664 0.17446367 0.014867363 0.10965235 -0.16075353 0.14950739 0.11150201 0.033885717 0.15617609 0.17342618 -0.12150853 0.17344172 -0.03956 0.14974836 0.17446142 -0.04318173 0.17420276 -0.03887989 -0.16210845 0.15500242 -0.15039638 -0.042125903 0.014370982 0.014989135 0.14746967 0.17417167 -0.039259885 -0.15028898 -0.16186616 0.158701
0.6136136 0.1588771 0.034130905 0.0133287795 -0.16010578 0.11026254 0.15929328 0.036046557 -0.16019717 0.03574162 0.10601093 0.14656325 -0.04097716 0.17355189 -0.1250933 -0.044139992 0.15770198 -0.12564088 0.10824331 0.17441502 -0.043468565 0.10737914 0.17466319 0.014912317 0.10977112 -0.16088814 0.14965963 0.11162224 0.03394516 0.15632972 0.17361774 -0.12157824 0.17363344 -0.039555877 0.14989902 0.17466013 -0.043183297 0.17439987 -0.038875237 -0.16224769 0.15515462 -0.15051171 -0.042126656 0.0144169135 0.015034633 0.14761573 0.17436802 -0.039256383 -0.1504039 -0.16200492 0.1588636
0.6146146 0.15903762 0.034191445 0.0133726 -0.16023657 0.110379405 0.15945594 0.036106627 -0.16032818 0.03580432 0.10612009 0.14670585 -0.040974908 0.17374255 -0.12517355 -0.044141393 0.15786104 -0.1257215 0.10835629 0.1746125 -0.04347022 0.10749146 0.17486243 0.014957305 0.10988972 -0.16102237 0.14981166 0.11174229 0.0340046 0.15648308 0.17380899 -0.12164763 0.17382486 -0.0395516 0.15004946 0.17485859 -0.043184705 0.17459671 -0.038870428 -0.16238655 0.15530656 -0.15062669 -0.042127244 0.0144628845 0.015080166 0.14776154 0.17456412 -0.03925272 -0.15051848 -0.1621433 0.15902595
0.6156156 0.15919788 0.034251984 0.013416458 -0.16036697 0.110496104 0.15961835 0.036166683 -0.16045882 0.03586701 0.10622909 0.14684822 -0.040972497 0.17393292 -0.12525348 -0.044142626 0.15801986 -0.1258018 0.10846911 0.17480972 -0.04347171 0.10760363 0.17506142 0.015002329 0.11000817 -0.16115622 0.14996342 0.11186218 0.034064032 0.1566362 0.17399998 -0.1217167 0.174016 -0.039547168 0.15019967 0.17505676 -0.043185953 0.17479329 -0.03886547 -0.16252504 0.15545824 -0.15074131 -0.042127673 0.014508896 0.015125736 0.14790712 0.17475994 -0.03924891 -0.15063268 -0.16228132 0.15918805
0.6166166 0.15935788 0.034312516 0.013460353 -0.160497 0.11061264 0.1597805 0.036226727 -0.16058905 0.035929695 0.10633792 0.14699033 -0.040969927 0.17412302 -0.1253331 -0.0441437 0.15817842 -0.12588178 0.10858177 0.17500667 -0.043473043 0.10771564 0.17526014 0.015047387 0.11012646 -0.16128969 0.15011497 0.111981906 0.034123454 0.15678903 0.17419067 -0.12178545 0.17420685 -0.039542582 0.15034962 0.17525467 -0.043187037 0.1749896 -0.03886036 -0.16266316 0.15560967 -0.15085557 -0.042127945 0.014554946 0.015171342 0.14805245 0.17495547 -0.039244942 -0.15074652 -0.16241896 0.15934989
0.6176176 0.15951762 0.03437304 0.013504286 -0.16062662 0.11072901 0.1599424 0.036286756 -0.16071892 0.035992373 0.106446594 0.1471322 -0.040967204 0.17431283 -0.12541239 -0.04414461 0.15833673 -0.12596145 0.10869426 0.17520335 -0.043474212 0.107827485 0.17545858 0.015092481 0.11024458 -0.16142279 0.15026626 0.112101465 0.034182876 0.15694162 0.17438109 -0.12185388 0.17439742 -0.039537843 0.15049933 0.17545232 -0.043187965 0.17518562 -0.038855094 -0.1628009 0.15576084 -0.15096946 -0.042128053 0.014601034 0.015216983 0.14819755 0.17515075 -0.039240822 -0.15086 -0.16255622 0.15951148
0.6186186 0.1596771 0.034433566 0.013548257 -0.16075587 0.110845216 0.16010405 0.036346775 -0.1608484 0.036055043 0.10655511 0.14727385 -0.040964324 0.17450234 -0.12549138 -0.044145357 0.15849479 -0.12604079 0.108806595 0.17539975 -0.043475218 0.10793917 0.17565678 0.01513761 0.11036254 -0.1615555 0.15041733 0.11222086 0.034242287 0.15709396 0.17457122 -0.121921994 0.17458771 -0.039532952 0.1506488 0.1756497 -0.04318873 0.17538138 -0.03884968 -0.16293827 0.15591176 -0.15108301 -0.042128004 0.014647162 0.0152626615 0.1483424 0.17534575 -0.03923655 -0.15097313 -0.16269311 0.15967283
0.6196196 0.15983634 0.034494083 0.013592265 -0.16088475 0.11096125 0.16026545 0.036406778 -0.16097748 0.036117706 0.10666346 0.14741525 -0.040961288 0.17469159 -0.12557004 -0.044145945 0.15865257 -0.12611982 0.108918756 0.17559588 -0.043476067 0.10805069 0.1758547 0.015182774 0.11048034 -0.16168784 0.15056816 0.11234009 0.034301694 0.15724602 0.17476106 -0.12198979 0.17477772 -0.039527908 0.15079804 0.17584682 -0.043189332 0.17557687 -0.03884412 -0.16307525 0.15606242 -0.15119618 -0.042127796 0.014693328 0.015308375 0.14848703 0.17554048 -0.039232127 -0.1510859 -0.16282962 0.15983391
0.6206206 0.15999532 0.034554593 0.01363631 -0.16101323 0.11107712 0.16042659 0.03646677 -0.1611062 0.036180362 0.10677165 0.14755641 -0.0409581 0.17488055 -0.1256484 -0.04414637 0.15881012 -0.12619855 0.10903076 0.17579174 -0.043476753 0.108162045 0.17605235 0.015227972 0.11059798 -0.1618198 0.15071875 0.11245916 0.034361094 0.15739784 0.17495063 -0.12205726 0.17496745 -0.03952271 0.15094703 0.17604366 -0.04318978 0.17577207 -0.038838405 -0.16321185 0.15621282 -0.151309 -0.04212743 0.014739533 0.015354123 0.14863141 0.17573494 -0.03922755 -0.1511983 -0.16296576 0.15999475
0.6216216 0.16015404 0.0346151 0.013680392 -0.16114134 0.11119283 0.16058747 0.036526747 -0.16123453 0.03624301 0.10687968 0.14769733 -0.040954754 0.17506923 -0.12572643 -0.04414663 0.15896742 -0.12627694 0.1091426 0.17598733 -0.04347728 0.108273245 0.17624974 0.015273203 0.11071546 -0.16195138 0.1508691 0.112578064 0.034420487 0.1575494 0.1751399 -0.12212442 0.17515689 -0.039517365 0.1510958 0.17624025 -0.043190062 0.17596702 -0.038832538 -0.1633481 0.15636298 -0.15142146 -0.042126905 0.014785776 0.015399907 0.14877555 0.17592911 -0.039222818 -0.15131035 -0.16310154 0.16015533
0.6226226 0.16031252 0.0346756 0.013724511 -0.16126907 0.11130837 0.16074812 0.036586713 -0.16136248 0.036305655 0.10698755 0.14783801 -0.040951252 0.17525762 -0.12580416 -0.044146735 0.15912446 -0.12635502 0.10925428 0.17618266 -0.043477647 0.10838428 0.17644687 0.015318469 0.11083277 -0.1620826 0.15101922 0.1126968 0.034479875 0.1577007 0.17532891 -0.12219126 0.17534605 -0.039511863 0.1512443 0.17643656 -0.04319019 0.17616169 -0.038826525 -0.16348396 0.15651287 -0.15153356 -0.04212622 0.014832057 0.015445725 0.14891945 0.17612304 -0.039217938 -0.15142205 -0.16323693 0.16031566
0.6236236 0.16047074 0.034736093 0.013768667 -0.1613964 0.11142375 0.1609085 0.036646664 -0.16149004 0.03636829 0.10709526 0.14797845 -0.040947597 0.17544574 -0.12588155 -0.044146676 0.15928127 -0.12643279 0.10936579 0.17637771 -0.043477852 0.10849516 0.17664373 0.015363769 0.11094993 -0.16221343 0.1511691 0.11281537 0.034539253 0.15785174 0.17551763 -0.12225779 0.17553493 -0.039506216 0.15139258 0.17663261 -0.043190155 0.17635609 -0.03882036 -0.16361944 0.15666251 -0.1516453 -0.04212538 0.014878376 0.015491578 0.14906311 0.17631668 -0.039212905 -0.15153338 -0.16337197 0.16047575
0.6246246 0.16062869 0.034796584 0.01381286 -0.16152336 0.11153897 0.16106865 0.0367066 -0.16161722 0.036430918 0.10720281 0.14811866 -0.04094379 0.17563356 -0.12595865 -0.04414646 0.1594378 -0.12651025 0.10947714 0.17657249 -0.0434779 0.10860588 0.17684032 0.015409103 0.11106693 -0.16234389 0.15131876 0.11293378 0.034598626 0.15800253 0.17570606 -0.122324 0.17572352 -0.03950041 0.15154062 0.1768284 -0.043189965 0.17655022 -0.038814045 -0.16375455 0.1568119 -0.15175669 -0.042124383 0.014924734 0.015537465 0.14920653 0.17651005 -0.03920772 -0.15164436 -0.16350661 0.16063558
0.6256256 0.1607864 0.03485707 0.01385709 -0.16164993 0.11165401 0.16122852 0.036766525 -0.16174403 0.03649354 0.1073102 0.14825863 -0.04093983 0.17582111 -0.12603542 -0.04414608 0.15959409 -0.12658739 0.10958833 0.17676699 -0.04347779 0.108716436 0.17703664 0.015454469 0.11118377 -0.16247396 0.15146817 0.113052025 0.034657992 0.15815306 0.17589422 -0.1223899 0.17591184 -0.039494462 0.15168841 0.17702393 -0.043189615 0.17674409 -0.038807582 -0.16388929 0.15696102 -0.15186772 -0.04212323 0.01497113 0.015583387 0.14934973 0.17670314 -0.039202385 -0.15175499 -0.1636409 0.16079517
0.6266266 0.16094387 0.034917545 0.013901356 -0.16177613 0.1117689 0.16138816 0.036826435 -0.16187045 0.036556154 0.107417434 0.14839835 -0.040935718 0.17600839 -0.12611188 -0.044145543 0.15975013 -0.1266642 0.10969936 0.17696124 -0.043477517 0.10882683 0.17723271 0.015499868 0.111300446 -0.16260368 0.15161735 0.1131701 0.03471735 0.15830332 0.17608209 -0.12245548 0.17609988 -0.03948836 0.15183598 0.17721918 -0.043189105 0.17693768 -0.038800966 -0.16402365 0.15710992 -0.1519784 -0.042121917 0.015017563 0.015629342 0.14949268 0.17689598 -0.039196897 -0.15186526 -0.16377482 0.16095449
0.6276276 0.16110107 0.034978017 0.013945659 -0.16190194 0.111883625 0.16154754 0.036886334 -0.16199648 0.03661876 0.10752451 0.14853784 -0.04093145 0.17619537 -0.12618804 -0.044144843 0.15990593 -0.12674072 0.109810226 0.17715521 -0.04347709 0.10893706 0.17742851 0.015545301 0.11141696 -0.16273302 0.1517663 0.11328802 0.034776703 0.15845335 0.17626968 -0.12252075 0.17628764 -0.03948211 0.15198329 0.17741418 -0.043188438 0.17713101 -0.038794205 -0.16415764 0.15725854 -0.15208872 -0.04212045 0.015064034 0.015675332 0.14963539 0.17708853 -0.03919126 -0.15197517 -0.16390836 0.16111358
0.6286286 0.16125801 0.035038486 0.013989998 -0.16202736 0.111998186 0.16170667 0.03694622 -0.16212215 0.036681365 0.107631415 0.1486771 -0.04092703 0.17638208 -0.12626387 -0.044143986 0.16006146 -0.12681693 0.10992093 0.1773489 -0.043476503 0.10904714 0.17762405 0.015590767 0.11153332 -0.16286197 0.15191501 0.11340577 0.03483605 0.1586031 0.176457 -0.12258571 0.17647511 -0.03947571 0.15213038 0.1776089 -0.043187615 0.17732407 -0.038787294 -0.16429128 0.15740691 -0.15219869 -0.04211883 0.015110542 0.015721355 0.14977787 0.17728081 -0.039185476 -0.15208474 -0.16404153 0.1612724
0.6296296 0.16141471 0.035098944 0.014034374 -0.16215241 0.11211258 0.16186556 0.03700609 -0.16224742 0.036743958 0.107738174 0.14881611 -0.040922455 0.1765685 -0.12633939 -0.04414297 0.16021675 -0.12689282 0.11003147 0.17754233 -0.043475755 0.109157056 0.17781933 0.015636265 0.11164951 -0.16299056 0.1520635 0.113523364 0.034895387 0.1587526 0.17664403 -0.122650355 0.17666231 -0.039469164 0.15227723 0.17780337 -0.04318663 0.17751685 -0.03878023 -0.16442452 0.15755503 -0.1523083 -0.042117048 0.015157088 0.015767412 0.14992012 0.17747283 -0.039179537 -0.15219395 -0.16417435 0.161431
0.6306306 0.16157116 0.0351594 0.014078786 -0.16227707 0.11222682 0.16202419 0.03706595 -0.1623723 0.036806542 0.10784477 0.14895488 -0.04091773 0.17675464 -0.1264146 -0.04414179 0.16037178 -0.12696838 0.11014185 0.1777355 -0.043474853 0.10926681 0.17801432 0.015681796 0.111765556 -0.16311878 0.15221176 0.11364079 0.03495472 0.15890186 0.17683078 -0.12271468 0.17684922 -0.039462466 0.15242384 0.17799757 -0.04318549 0.17770937 -0.038773023 -0.1645574 0.15770291 -0.15241757 -0.042115115 0.015203671 0.015813502 0.15006213 0.17766458 -0.039173454 -0.1523028 -0.16430677 0.16158934
0.6316316 0.16172735 0.03521985 0.014123234 -0.16240136 0.11234089 0.16218257 0.037125796 -0.16249682 0.036869124 0.10795121 0.14909343 -0.040912855 0.1769405 -0.12648949 -0.044140458 0.16052657 -0.12704365 0.11025207 0.17792839 -0.04347379 0.10937641 0.17820908 0.01572736 0.111881435 -0.16324662 0.15235977 0.11375806 0.03501404 0.15905085 0.17701726 -0.122778706 0.17703585 -0.03945562 0.15257022 0.17819151 -0.043184195 0.17790163 -0.038765665 -0.1646899 0.15785052 -0.15252647 -0.04211303 0.015250292 0.015859626 0.1502039 0.17785606 -0.039167218 -0.1524113 -0.16443884 0.16174743
0.6326326 0.16188331 0.03528029 0.014167719 -0.16252528 0.1124548 0.1623407 0.037185628 -0.16262096 0.036931694 0.108057484 0.14923175 -0.040907826 0.17712608 -0.12656407 -0.044138964 0.16068111 -0.1271186 0.11036213 0.17812102 -0.043472573 0.10948584 0.17840356 0.015772955 0.11199716 -0.1633741 0.15250756 0.11387516 0.03507336 0.1591996 0.17720345 -0.122842416 0.1772222 -0.039448626 0.15271635 0.17838518 -0.04318274 0.1780936 -0.03875816 -0.16482204 0.15799789 -0.15263502 -0.042110786 0.015296949 0.015905783 0.15034543 0.17804727 -0.039160833 -0.15251945 -0.16457056 0.16190526
0.6336336 0.162039 0.03534073 0.0142122395 -0.16264881 0.11256855 0.1624986 0.037245445 -0.16274472 0.03699426 0.10816361 0.1493698 -0.040902648 0.17731139 -0.12663834 -0.044137314 0.1608354 -0.12719324 0.11047202 0.17831337 -0.0434712 0.10959512 0.17859778 0.015818583 0.112112716 -0.16350119 0.15265511 0.113992095 0.035132665 0.15934809 0.17738937 -0.12290581 0.1774083 -0.039441485 0.15286227 0.1785786 -0.043181133 0.17828532 -0.038750503 -0.16495381 0.15814501 -0.15274324 -0.04210839 0.015343644 0.015951972 0.15048674 0.17823821 -0.039154302 -0.15262724 -0.16470188 0.16206285
0.6346346 0.16219445 0.03540116 0.014256796 -0.16277197 0.112682134 0.16265622 0.03730525 -0.16286808 0.037056815 0.10826957 0.14950764 -0.040897317 0.1774964 -0.12671229 -0.044135503 0.16098945 -0.12726757 0.11058176 0.17850545 -0.043469667 0.10970424 0.17879173 0.015864242 0.112228125 -0.16362792 0.15280244 0.114108875 0.035191968 0.15949632 0.17757499 -0.1229689 0.17759408 -0.0394342 0.15300792 0.17877175 -0.043179363 0.17847675 -0.038742702 -0.16508521 0.15829188 -0.15285109 -0.04210584 0.015390376 0.015998194 0.15062779 0.17842887 -0.03914762 -0.1527347 -0.16483285 0.1622202
0.6356356 0.16234963 0.035461586 0.0143013885 -0.16289474 0.11279556 0.1628136 0.037365045 -0.16299109 0.037119363 0.10837538 0.14964525 -0.040891837 0.17768115 -0.12678593 -0.044133537 0.16114324 -0.12734158 0.11069134 0.17869727 -0.043467976 0.1098132 0.17898542 0.015909933 0.11234337 -0.16375427 0.15294953 0.114225484 0.035251264 0.1596443 0.17776035 -0.123031676 0.1777796 -0.039426763 0.15315336 0.17896463 -0.04317744 0.17866793 -0.038734753 -0.16521624 0.15843849 -0.15295859 -0.042103134 0.015437144 0.016044449 0.15076862 0.17861928 -0.03914079 -0.15284179 -0.16496344 0.1623773
0.6366366 0.16250457 0.035522006 0.0143460175 -0.16301715 0.112908825 0.16297075 0.03742482 -0.16311371 0.037181903 0.10848103 0.14978261 -0.040886205 0.17786561 -0.12685926 -0.04413141 0.16129678 -0.1274153 0.11080076 0.17888883 -0.043466132 0.109922 0.17917885 0.015955657 0.11245845 -0.16388026 0.15309638 0.11434194 0.03531055 0.15979202 0.17794544 -0.12309415 0.17796484 -0.03941918 0.15329856 0.17915726 -0.04317536 0.17885885 -0.038726654 -0.16534689 0.15858485 -0.15306574 -0.042100277 0.015483949 0.016090738 0.15090922 0.17880942 -0.039133817 -0.15294854 -0.16509368 0.16253415
0.6376376 0.16265926 0.03558242 0.014390682 -0.16313918 0.113021925 0.16312763 0.03748459 -0.16323596 0.037244435 0.10858653 0.14991975 -0.040880423 0.17804979 -0.1269323 -0.044129126 0.16145007 -0.12748869 0.11091001 0.17908011 -0.04346413 0.11003064 0.17937201 0.01600141 0.112573385 -0.16400588 0.153243 0.11445823 0.03536983 0.1599395 0.17813022 -0.12315631 0.1781498 -0.03941145 0.15344353 0.17934962 -0.043173123 0.17904948 -0.03871841 -0.16547719 0.15873097 -0.15317254 -0.042097267 0.015530792 0.016137058 0.15104958 0.17899927 -0.039126694 -0.15305494 -0.16522354 0.16269074
0.6386386 0.16281371 0.035642825 0.014435383 -0.16326083 0.11313487 0.16328429 0.03754434 -0.16335784 0.037306957 0.10869186 0.15005665 -0.04087449 0.17823368 -0.127005 -0.044126686 0.16160312 -0.12756178 0.11101911 0.17927113 -0.04346197 0.11013913 0.17956492 0.016047196 0.112688154 -0.16413112 0.15338941 0.11457436 0.0354291 0.16008672 0.17831475 -0.12321816 0.17833447 -0.03940358 0.15358825 0.1795417 -0.04317073 0.17923985 -0.038710017 -0.16560711 0.15887682 -0.15327899 -0.042094104 0.015577671 0.01618341 0.15118971 0.17918888 -0.039119422 -0.15316097 -0.16535304 0.1628471
0.6396396 0.16296789 0.035703227 0.014480119 -0.1633821 0.11324765 0.16344067 0.037604082 -0.16347933 0.03736947 0.10879704 0.1501933 -0.04086841 0.17841731 -0.1270774 -0.044124085 0.16175593 -0.12763456 0.111128055 0.17946188 -0.043459658 0.110247456 0.17975757 0.016093012 0.11280277 -0.164256 0.15353557 0.114690326 0.035488367 0.16023369 0.17849898 -0.1232797 0.17851888 -0.03939556 0.15373275 0.17973354 -0.043168183 0.17942996 -0.038701482 -0.16573668 0.15902244 -0.15338509 -0.04209079 0.0156245865 0.016229795 0.1513296 0.17937821 -0.03911201 -0.15326667 -0.16548218 0.1630032
0.6406406 0.16312183 0.03576362 0.014524891 -0.163503 0.11336026 0.16359682 0.037663806 -0.16360044 0.037431978 0.10890207 0.15032972 -0.040862177 0.17860064 -0.12714949 -0.04412133 0.16190848 -0.12770702 0.11123683 0.17965238 -0.043457188 0.11035563 0.17994995 0.016138861 0.11291723 -0.1643805 0.15368152 0.11480613 0.03554762 0.16038041 0.17868295 -0.123340935 0.17870301 -0.039387394 0.15387702 0.17992511 -0.04316548 0.1796198 -0.0386928 -0.16586585 0.15916781 -0.15349086 -0.04208732 0.015671538 0.01627621 0.15146926 0.17956728 -0.039104447 -0.15337202 -0.16561094 0.16315907
0.6416416 0.16327552 0.035824012 0.014569699 -0.16362353 0.11347272 0.16375273 0.03772352 -0.1637212 0.037494477 0.109006934 0.15046592 -0.040855795 0.1787837 -0.12722129 -0.044118416 0.1620608 -0.12777919 0.111345455 0.17984259 -0.04345456 0.11046364 0.18014207 0.01618474 0.11303153 -0.16450465 0.15382722 0.11492178 0.035606872 0.16052687 0.17886664 -0.123401865 0.17888685 -0.039379083 0.15402105 0.18011643 -0.04316262 0.17980938 -0.038683973 -0.16599469 0.15931292 -0.15359625 -0.0420837 0.015718527 0.01632266 0.15160869 0.17975608 -0.03909674 -0.15347701 -0.16573934 0.1633147
0.6426426 0.16342896 0.035884395 0.014614543 -0.16374369 0.11358502 0.16390839 0.03778322 -0.16384158 0.037556965 0.109111644 0.15060188 -0.040849265 0.17896649 -0.12729275 -0.044115346 0.16221285 -0.12785102 0.11145392 0.18003255 -0.043451782 0.110571496 0.18033394 0.01623065 0.11314567 -0.16462842 0.1539727 0.11503726 0.035666116 0.16067308 0.17905004 -0.12346248 0.17907041 -0.039370626 0.15416485 0.18030748 -0.043159604 0.17999868 -0.038675 -0.16612314 0.15945779 -0.15370132 -0.04207993 0.015765553 0.01636914 0.1517479 0.1799446 -0.039088886 -0.15358166 -0.16586737 0.16347007
0.6436436 0.16358216 0.03594477 0.0146594215 -0.16386347 0.11369716 0.1640638 0.037842903 -0.16396157 0.037619445 0.1092162 0.1507376 -0.040842585 0.179149 -0.12736394 -0.044112116 0.16236466 -0.12792256 0.11156222 0.18022223 -0.043448847 0.110679194 0.18052554 0.01627659 0.11325965 -0.16475181 0.15411796 0.11515258 0.035725348 0.16081904 0.17923318 -0.123522796 0.1792537 -0.039362025 0.15430841 0.18049827 -0.043156434 0.18018773 -0.038665883 -0.16625124 0.1596024 -0.15380603 -0.042076007 0.015812615 0.016415652 0.15188685 0.18013287 -0.039080888 -0.15368597 -0.16599505 0.1636252
0.6446446 0.1637351 0.036005143 0.014704335 -0.16398288 0.11380914 0.16421898 0.03790258 -0.1640812 0.037681915 0.109320596 0.1508731 -0.040835757 0.17933123 -0.12743479 -0.04410873 0.16251624 -0.12799379 0.11167037 0.18041165 -0.043445755 0.110786736 0.18071687 0.01632256 0.11337348 -0.16487485 0.15426297 0.115267746 0.035784576 0.16096476 0.17941603 -0.1235828 0.17943671 -0.03935328 0.15445174 0.1806888 -0.04315311 0.1803765 -0.038656622 -0.16637896 0.15974678 -0.1539104 -0.04207193 0.015859712 0.016462194 0.1520256 0.18032086 -0.039072745 -0.15378992 -0.16612236 0.16378008
0.6456456 0.1638878 0.036065508 0.014749282 -0.16410191 0.11392096 0.16437389 0.037962236 -0.16420045 0.03774438 0.109424844 0.15100835 -0.04082878 0.17951317 -0.12750536 -0.044105187 0.16266756 -0.1280647 0.111778356 0.1806008 -0.04344251 0.11089413 0.18090795 0.016368562 0.113487154 -0.16499752 0.15440777 0.115382746 0.035843793 0.16111022 0.1795986 -0.1236425 0.17961945 -0.03934439 0.15459485 0.18087906 -0.04314963 0.18056501 -0.03864722 -0.16650632 0.1598909 -0.15401442 -0.042067707 0.015906846 0.01650877 0.15216409 0.18050858 -0.03906446 -0.15389353 -0.1662493 0.16393472
0.6466466 0.16404025 0.03612587 0.014794265 -0.16422057 0.11403262 0.16452856 0.03802188 -0.16431934 0.03780683 0.10952894 0.15114339 -0.040821653 0.17969485 -0.1275756 -0.044101488 0.16281864 -0.12813532 0.11188619 0.1807897 -0.04343911 0.11100136 0.18109877 0.016414596 0.11360067 -0.16511981 0.15455234 0.11549759 0.035903007 0.16125542 0.1797809 -0.12370189 0.17980191 -0.039335355 0.15473771 0.18106906 -0.043145996 0.18075325 -0.038637675 -0.16663332 0.16003478 -0.15411809 -0.04206333 0.015954018 0.016555374 0.15230235 0.18069606 -0.03905603 -0.1539968 -0.16637588 0.16408913
0.6476476 0.16419245 0.036186222 0.014839281 -0.16433887 0.11414412 0.164683 0.03808151 -0.16443785 0.037869275 0.10963287 0.15127818 -0.04081438 0.17987625 -0.12764557 -0.044097632 0.16296947 -0.12820563 0.111993864 0.18097833 -0.04343555 0.11110843 0.18128933 0.016460657 0.113714024 -0.16524173 0.15469667 0.11561227 0.03596221 0.1614004 0.17996292 -0.12376098 0.17998408 -0.03932618 0.15488036 0.18125881 -0.043142203 0.18094122 -0.038627986 -0.16675995 0.16017841 -0.15422143 -0.042058803 0.016001225 0.016602011 0.1524404 0.18088326 -0.039047454 -0.1540997 -0.16650209 0.16424328
0.6486486 0.16434442 0.036246568 0.014884332 -0.1644568 0.11425546 0.1648372 0.03814113 -0.16455598 0.03793171 0.10973665 0.15141274 -0.040806957 0.18005738 -0.1277152 -0.04409362 0.16312006 -0.12827562 0.112101376 0.18116668 -0.04343184 0.11121535 0.18147962 0.01650675 0.11382723 -0.1653633 0.15484078 0.11572679 0.036021408 0.1615451 0.18014467 -0.12381976 0.18016599 -0.03931686 0.15502277 0.1814483 -0.04313826 0.18112893 -0.038618155 -0.16688623 0.16032179 -0.15432441 -0.042054124 0.016048467 0.01664868 0.1525782 0.18107018 -0.039038736 -0.15420228 -0.16662794 0.1643972
0.6496496 0.16449612 0.036306906 0.014929417 -0.16457434 0.114366636 0.16499114 0.038200736 -0.16467376 0.037994135 0.109840274 0.15154707 -0.040799387 0.18023822 -0.12778455 -0.04408945 0.16327041 -0.12834531 0.11220873 0.18135478 -0.043427974 0.11132211 0.18166967 0.016552873 0.113940276 -0.16548449 0.15498465 0.11584115 0.036080595 0.16168956 0.18032613 -0.12387824 0.1803476 -0.039307393 0.15516494 0.18163751 -0.043134157 0.18131639 -0.038608182 -0.16701214 0.16046491 -0.15442705 -0.0420493 0.016095746 0.01669538 0.15271579 0.18125685 -0.039029878 -0.1543045 -0.16675344 0.16455086
0.6506507 0.1646476 0.03636724 0.014974535 -0.16469152 0.114477664 0.16514485 0.038260326 -0.16479115 0.038056552 0.10994375 0.15168117 -0.040791668 0.18041879 -0.12785359 -0.044085123 0.16342051 -0.12841468 0.11231594 0.1815426 -0.043423954 0.11142872 0.18185943 0.016599026 0.11405317 -0.16560532 0.15512832 0.11595535 0.036139775 0.16183378 0.18050733 -0.12393641 0.18052895 -0.039297786 0.15530689 0.18182647 -0.043129902 0.18150356 -0.038598068 -0.16713768 0.1606078 -0.15452935 -0.042044323 0.016143061 0.01674211 0.15285315 0.18144326 -0.039020877 -0.15440638 -0.16687857 0.16470428
0.6516517 0.16479881 0.036427565 0.015019687 -0.16480833 0.11458852 0.1652983 0.038319904 -0.16490819 0.03811896 0.11004706 0.15181504 -0.040783804 0.18059908 -0.12792233 -0.04408064 0.16357036 -0.12848376 0.11242298 0.18173017 -0.043419782 0.11153518 0.18204896 0.016645208 0.1141659 -0.16572578 0.15527174 0.1160694 0.03619895 0.16197774 0.18068825 -0.123994276 0.18071003 -0.039288033 0.1554486 0.18201518 -0.043125495 0.18169048 -0.03858781 -0.16726285 0.16075043 -0.15463129 -0.042039193 0.016190412 0.01678887 0.15299027 0.18162939 -0.039011735 -0.1545079 -0.16700332 0.16485746
0.6526527 0.16494979 0.036487885 0.015064873 -0.16492479 0.11469923 0.16545151 0.038379468 -0.16502485 0.038181353 0.110150225 0.15194869 -0.04077579 0.1807791 -0.12799075 -0.044076 0.16371998 -0.12855253 0.11252987 0.18191747 -0.043415453 0.111641474 0.18223822 0.01669142 0.11427848 -0.16584587 0.15541494 0.11618327 0.036258116 0.16212146 0.18086888 -0.12405183 0.18089083 -0.03927814 0.1555901 0.18220362 -0.043120936 0.18187714 -0.038577415 -0.16738768 0.16089283 -0.1547329 -0.04203392 0.016237795 0.016835663 0.15312716 0.18181527 -0.039002452 -0.1546091 -0.16712773 0.16501041
0.6536537 0.16510051 0.036548197 0.015110091 -0.16504085 0.11480978 0.16560449 0.038439017 -0.16514114 0.03824374 0.11025323 0.1520821 -0.040767632 0.18095884 -0.1280589 -0.044071205 0.16386935 -0.12862098 0.112636596 0.18210451 -0.04341097 0.111747615 0.18242721 0.016737662 0.1143909 -0.1659656 0.1555579 0.116297 0.036317274 0.16226493 0.18104924 -0.12410909 0.18107134 -0.039268102 0.15573135 0.1823918 -0.043116223 0.18206352 -0.038566876 -0.16751213 0.16103497 -0.15483417 -0.04202849 0.016285216 0.016882485 0.15326382 0.18200086 -0.038993023 -0.15470994 -0.16725177 0.16516311
0.6546547 0.165251 0.036608502 0.015155342 -0.16515656 0.11492017 0.16575722 0.038498554 -0.16525705 0.03830612 0.110356085 0.15221527 -0.040759325 0.1811383 -0.12812673 -0.044066258 0.16401848 -0.12868915 0.11274318 0.18229128 -0.043406337 0.11185361 0.18261597 0.016783934 0.114503175 -0.16608498 0.15570065 0.11641056 0.036376424 0.16240816 0.18122934 -0.12416604 0.18125159 -0.03925792 0.15587237 0.18257973 -0.043111358 0.18224964 -0.0385562 -0.16763623 0.16117688 -0.15493509 -0.042022917 0.016332671 0.016929338 0.15340026 0.1821862 -0.038983457 -0.15481044 -0.16737543 0.16531558
0.6556557 0.16540124 0.036668796 0.015200627 -0.16527191 0.1150304 0.16590972 0.038558073 -0.16537261 0.038368486 0.110458784 0.15234824 -0.04075087 0.1813175 -0.12819424 -0.044061158 0.16416736 -0.128757 0.11284959 0.18247779 -0.043401547 0.11195944 0.18280444 0.016830234 0.114615284 -0.16620396 0.15584317 0.116523966 0.036435567 0.16255113 0.18140915 -0.12422269 0.18143155 -0.039247602 0.15601318 0.18276739 -0.043106344 0.1824355 -0.03854538 -0.16775995 0.16131853 -0.15503566 -0.04201719 0.016380161 0.016976222 0.15353647 0.18237129 -0.038973745 -0.1549106 -0.16749875 0.1654678
0.6566567 0.16555123 0.036729086 0.015245945 -0.16538687 0.115140475 0.16606197 0.03861758 -0.1654878 0.038430844 0.11056133 0.15248096 -0.040742267 0.18149641 -0.12826148 -0.044055905 0.164316 -0.12882456 0.11295585 0.18266404 -0.043396607 0.11206512 0.18299267 0.016876565 0.114727244 -0.1663226 0.15598546 0.116637215 0.036494702 0.16269386 0.18158868 -0.12427903 0.18161124 -0.039237138 0.15615375 0.1829548 -0.043101177 0.18262109 -0.03853442 -0.16788334 0.16145994 -0.1551359 -0.042011317 0.016427685 0.017023135 0.15367244 0.1825561 -0.038963895 -0.1550104 -0.1676217 0.16561979
0.6576577 0.16570099 0.03678937 0.015291295 -0.16550148 0.11525039 0.16621397 0.038677074 -0.16560261 0.038493194 0.11066373 0.15261345 -0.04073352 0.18167506 -0.12832841 -0.0440505 0.1644644 -0.12889181 0.113061965 0.18285002 -0.043391515 0.112170644 0.18318063 0.016922925 0.11483905 -0.16644086 0.15612753 0.1167503 0.036553826 0.16283634 0.18176794 -0.12433507 0.18179066 -0.039226532 0.15629409 0.18314195 -0.04309586 0.18280642 -0.038523324 -0.16800635 0.1616011 -0.1552358 -0.042005297 0.016475243 0.01707008 0.1538082 0.18274064 -0.0389539 -0.15510988 -0.1677443 0.16577153
0.6586587 0.16585049 0.036849644 0.015336677 -0.16561571 0.11536015 0.16636574 0.038736556 -0.16571707 0.038555533 0.11076597 0.15274571 -0.040724628 0.18185343 -0.12839504 -0.04404494 0.16461256 -0.12895876 0.11316791 0.18303573 -0.04338627 0.11227602 0.18336834 0.016969314 0.114950694 -0.16655877 0.15626937 0.11686323 0.036612943 0.16297859 0.18194693 -0.1243908 0.1819698 -0.039215785 0.15643421 0.18332882 -0.043090392 0.18299147 -0.03851209 -0.168129 0.16174202 -0.15533535 -0.041999124 0.016522836 0.017117053 0.15394373 0.18292493 -0.038943768 -0.155209 -0.16786651 0.16592303
0.6596597 0.16599976 0.03690991 0.015382092 -0.16572958 0.11546975 0.16651726 0.03879602 -0.16583115 0.03861786 0.11086806 0.15287775 -0.040715586 0.18203153 -0.12846136 -0.04403923 0.16476049 -0.12902541 0.11327371 0.18322119 -0.043380875 0.11238124 0.18355578 0.017015733 0.115062185 -0.1666763 0.15641098 0.11697599 0.036672052 0.16312058 0.18212564 -0.12444624 0.18214867 -0.03920489 0.1565741 0.18351544 -0.043084774 0.18317628 -0.038500715 -0.16825129 0.1618827 -0.15543456 -0.041992806 0.016570462 0.017164059 0.15407903 0.18310896 -0.038933493 -0.15530778 -0.16798837 0.16607429
0.6606607 0.16614878 0.03697017 0.01542754 -0.16584308 0.11557919 0.16666855 0.03885547 -0.16594486 0.038680177 0.11097 0.15300956 -0.040706404 0.18220934 -0.12852739 -0.04403337 0.16490816 -0.12909175 0.11337935 0.18340638 -0.04337533 0.11248631 0.18374297 0.017062182 0.115173526 -0.16679348 0.15655237 0.11708861 0.036731154 0.16326234 0.18230408 -0.12450138 0.18232727 -0.03919386 0.15671375 0.18370181 -0.043079007 0.18336082 -0.0384892 -0.16837321 0.16202313 -0.15553343 -0.041986335 0.016618121 0.017211094 0.1542141 0.1832927 -0.038923077 -0.15540622 -0.1681099 0.16622533
0.6616617 0.16629757 0.037030417 0.015473019 -0.16595621 0.11568848 0.16681959 0.038914908 -0.16605821 0.038742486 0.11107178 0.15314116 -0.04069707 0.18238689 -0.12859313 -0.04402736 0.1650556 -0.12915781 0.11348484 0.1835913 -0.043369632 0.11259122 0.1839299 0.017108658 0.11528471 -0.16691028 0.15669353 0.11720106 0.036790244 0.16340384 0.18248224 -0.124556206 0.1825056 -0.03918269 0.15685318 0.18388793 -0.04307309 0.18354508 -0.03847755 -0.16849479 0.16216332 -0.15563196 -0.04197972 0.016665814 0.017258158 0.15434895 0.18347621 -0.03891252 -0.15550433 -0.16823103 0.16637611
0.6626627 0.1664461 0.037090663 0.01551853 -0.16606899 0.11579761 0.1669704 0.03897433 -0.1661712 0.038804784 0.111173406 0.15327251 -0.0406876 0.18256417 -0.12865856 -0.044021197 0.1652028 -0.12922356 0.113590166 0.18377598 -0.043363787 0.11269598 0.18411657 0.017155163 0.11539574 -0.16702673 0.15683447 0.117313355 0.036849327 0.1635451 0.18266013 -0.124610744 0.18268363 -0.039171375 0.15699239 0.18407378 -0.043067027 0.18372908 -0.03846576 -0.168616 0.16230325 -0.15573016 -0.041972958 0.016713541 0.017305253 0.15448357 0.18365943 -0.038901825 -0.15560208 -0.16835181 0.16652666
0.6636637 0.1665944 0.037150897 0.015564074 -0.16618139 0.11590658 0.16712096 0.039033737 -0.16628382 0.03886707 0.11127488 0.15340364 -0.040677983 0.18274118 -0.1287237 -0.044014886 0.16534975 -0.129289 0.113695346 0.18396038 -0.04335779 0.11280059 0.184303 0.0172017 0.11550662 -0.16714281 0.1569752 0.117425494 0.0369084 0.16368613 0.18283775 -0.12466498 0.1828614 -0.03915992 0.15713137 0.18425937 -0.043060813 0.18391283 -0.038453836 -0.16873685 0.16244297 -0.155828 -0.041966043 0.016761301 0.017352378 0.15461797 0.1838424 -0.038890988 -0.15569949 -0.16847223 0.16667698
0.6646647 0.16674246 0.037211124 0.015609648 -0.16629343 0.1160154 0.16727129 0.03909313 -0.16639608 0.038929347 0.11137621 0.15353455 -0.040668223 0.18291791 -0.12878853 -0.044008423 0.16549647 -0.12935415 0.11380037 0.18414453 -0.043351647 0.11290504 0.18448916 0.017248262 0.115617335 -0.16725852 0.15711568 0.11753747 0.036967468 0.1638269 0.1830151 -0.12471892 0.1830389 -0.039148323 0.15727012 0.1844447 -0.04305445 0.1840963 -0.03844177 -0.16885734 0.16258243 -0.15592551 -0.041958984 0.016809093 0.017399533 0.15475214 0.18402511 -0.03888001 -0.15579657 -0.1685923 0.16682705
0.6656657 0.16689028 0.03727134 0.015655255 -0.16640511 0.11612406 0.16742137 0.039152507 -0.16650796 0.038991615 0.11147738 0.15366523 -0.040658318 0.18309437 -0.12885308 -0.044001814 0.16564295 -0.129419 0.113905236 0.18432839 -0.043345354 0.11300934 0.18467505 0.017294856 0.11572791 -0.16737388 0.15725595 0.117649294 0.03702652 0.16396743 0.18319216 -0.124772556 0.18321614 -0.03913659 0.15740864 0.18462977 -0.043047942 0.18427953 -0.03842957 -0.16897747 0.16272165 -0.15602268 -0.041951776 0.016856918 0.01744672 0.1548861 0.18420754 -0.038868897 -0.1558933 -0.168712 0.16697688
0.6666667 0.16703786 0.03733155 0.015700892 -0.16651642 0.11623256 0.16757123 0.03921187 -0.1666195 0.039053872 0.111578405 0.15379569 -0.040648274 0.18327056 -0.12891732 -0.043995053 0.16578919 -0.12948355 0.11400995 0.18451202 -0.04333891 0.11311349 0.1848607 0.017341476 0.11583832 -0.16748887 0.15739599 0.11776096 0.037085567 0.16410773 0.18336897 -0.1248259 0.1833931 -0.03912471 0.15754694 0.18481459 -0.043041285 0.18446247 -0.03841723 -0.16909724 0.16286063 -0.15611951 -0.041944418 0.016904777 0.017493933 0.15501982 0.18438973 -0.03885764 -0.15598969 -0.16883135 0.16712648
0.6676677 0.16718519 0.037391752 0.015746562 -0.16662736 0.116340905 0.16772084 0.039271217 -0.16673066 0.039116118 0.11167928 0.15392591 -0.040638085 0.18344647 -0.12898126 -0.043988142 0.16593519 -0.1295478 0.11411451 0.18469536 -0.043332323 0.113217495 0.18504609 0.017388128 0.11594858 -0.16760351 0.1575358 0.11787247 0.037144605 0.16424777 0.18354549 -0.12487895 0.18356979 -0.03911269 0.15768501 0.18499914 -0.043034483 0.18464518 -0.038404755 -0.16921666 0.16299938 -0.156216 -0.041936915 0.016952667 0.017541178 0.1551533 0.18457164 -0.038846243 -0.15608574 -0.16895035 0.16727585
0.6686687 0.16733229 0.037451945 0.015792262 -0.16673794 0.116449095 0.16787021 0.039330553 -0.16684145 0.039178357 0.111779995 0.15405592 -0.040627755 0.1836221 -0.12904492 -0.043981086 0.16608095 -0.12961176 0.11421891 0.18487847 -0.043325584 0.113321334 0.18523122 0.017434806 0.116058685 -0.16771778 0.15767539 0.11798382 0.037203632 0.16438757 0.18372174 -0.1249317 0.1837462 -0.03910053 0.15782286 0.18518344 -0.04302753 0.1848276 -0.038392145 -0.16933572 0.16313788 -0.15631214 -0.041929264 0.017000591 0.017588452 0.15528658 0.1847533 -0.03883471 -0.15618145 -0.16906898 0.16742496
0.6696697 0.16747914 0.03751213 0.015837993 -0.16684817 0.116557136 0.16801934 0.03938987 -0.1669519 0.039240584 0.11188056 0.15418571 -0.040617283 0.18379748 -0.12910828 -0.04397388 0.16622648 -0.12967543 0.11432317 0.18506129 -0.0433187 0.11342503 0.18541609 0.017481515 0.11616864 -0.16783169 0.15781476 0.11809501 0.037262652 0.16452713 0.18389772 -0.12498416 0.18392234 -0.03908823 0.15796047 0.18536748 -0.043020435 0.18500976 -0.038379397 -0.16945443 0.16327614 -0.15640795 -0.04192147 0.017048545 0.017635755 0.15541963 0.18493469 -0.03882304 -0.15627682 -0.16918725 0.16757385
0.6706707 0.16762576 0.037572306 0.015883757 -0.16695802 0.11666501 0.16816823 0.039449174 -0.16706195 0.0393028 0.11198098 0.15431526 -0.04060667 0.18397258 -0.12917134 -0.043966528 0.16637176 -0.1297388 0.11442727 0.18524386 -0.04331167 0.11352857 0.18560071 0.01752825 0.11627844 -0.16794525 0.1579539 0.118206054 0.03732166 0.16466646 0.18407343 -0.12503631 0.18409821 -0.03907579 0.15809788 0.18555127 -0.04301319 0.18519168 -0.03836651 -0.16957277 0.16341417 -0.15650342 -0.041913528 0.017096533 0.017683089 0.15555246 0.18511581 -0.03881123 -0.15637185 -0.16930518 0.16772251
0.6716717 0.16777213 0.037632473 0.01592955 -0.16706751 0.11677273 0.16831689 0.039508462 -0.16717167 0.039365005 0.112081245 0.15444459 -0.040595915 0.1841474 -0.1292341 -0.04395903 0.16651681 -0.12980187 0.11453121 0.18542618 -0.04330449 0.113631964 0.18578507 0.017575016 0.11638809 -0.16805845 0.15809283 0.11831693 0.03738066 0.16480553 0.18424886 -0.12508819 0.18427381 -0.03906321 0.15823504 0.1857348 -0.0430058 0.18537332 -0.03835349 -0.16969076 0.16355194 -0.15659857 -0.04190544 0.017144553 0.017730452 0.15568507 0.18529668 -0.03879928 -0.15646654 -0.16942273 0.16787091
0.6726727 0.16791826 0.037692633 0.015975375 -0.16717665 0.116880305 0.1684653 0.039567735 -0.16728102 0.0394272 0.11218136 0.15457371 -0.040585022 0.18432197 -0.12929657 -0.04395138 0.16666164 -0.12986463 0.114635006 0.18560822 -0.043297168 0.11373521 0.18596917 0.01762181 0.11649758 -0.16817129 0.15823153 0.118427664 0.03743965 0.16494438 0.18442404 -0.12513976 0.18444914 -0.039050497 0.15837198 0.18591806 -0.042998265 0.1855547 -0.038340338 -0.16980839 0.1636895 -0.15669335 -0.041897207 0.017192604 0.017777845 0.15581745 0.18547729 -0.038787194 -0.1565609 -0.16953994 0.16801909
0.6736737 0.16806416 0.03775278 0.01602123 -0.16728541 0.11698771 0.1686135 0.03962699 -0.16739 0.039489385 0.11228132 0.15470259 -0.040573988 0.18449625 -0.12935874 -0.043943588 0.1668062 -0.12992711 0.11473864 0.18579 -0.043289695 0.11383829 0.18615302 0.017668633 0.11660692 -0.16828376 0.15837002 0.11853823 0.03749863 0.16508298 0.18459894 -0.12519103 0.1846242 -0.039037645 0.15850872 0.18610108 -0.042990584 0.18573582 -0.038327046 -0.16992566 0.1638268 -0.15678781 -0.041888833 0.017240686 0.017825266 0.15594961 0.18565764 -0.038774967 -0.15665491 -0.1696568 0.16816702
0.6746747 0.16820982 0.037812922 0.016067114 -0.16739382 0.11709497 0.16876143 0.039686233 -0.16749862 0.039551556 0.11238113 0.15483126 -0.040562812 0.18467027 -0.12942062 -0.043935645 0.16695055 -0.1299893 0.11484213 0.18597153 -0.04328208 0.11394123 0.1863366 0.017715484 0.11671611 -0.16839589 0.15850827 0.11864865 0.037557602 0.16522133 0.18477356 -0.12524202 0.18479899 -0.039024655 0.15864521 0.18628384 -0.04298276 0.18591669 -0.03831362 -0.17004257 0.16396387 -0.15688193 -0.041880313 0.017288802 0.017872717 0.15608154 0.18583772 -0.038762607 -0.15674858 -0.1697733 0.16831473
0.6756757 0.16835524 0.037873052 0.016113032 -0.16750187 0.11720207 0.16890915 0.039745457 -0.16760688 0.03961372 0.1124808 0.1549597 -0.0405515 0.18484402 -0.12948221 -0.043927558 0.16709466 -0.13005118 0.114945464 0.18615279 -0.043274317 0.11404402 0.18651995 0.017762361 0.11682515 -0.16850765 0.1586463 0.11875891 0.037616562 0.16535945 0.18494792 -0.12529272 0.18497351 -0.03901153 0.15878148 0.18646635 -0.04297479 0.1860973 -0.03830006 -0.17015913 0.16410069 -0.15697572 -0.04187165 0.017336948 0.017920196 0.15621327 0.18601754 -0.03875011 -0.15684192 -0.16988944 0.1684622
0.6766767 0.16850044 0.03793318 0.016158978 -0.16760954 0.11730902 0.16905661 0.039804667 -0.16771477 0.039675873 0.11258031 0.15508792 -0.040540047 0.1850175 -0.1295435 -0.043919325 0.16723852 -0.13011278 0.11504864 0.18633379 -0.043266412 0.11414665 0.18670303 0.017809268 0.11693403 -0.16861907 0.15878412 0.118869014 0.037675515 0.16549733 0.185122 -0.12534313 0.18514776 -0.038998265 0.15891753 0.18664859 -0.04296667 0.18627763 -0.038286366 -0.17027533 0.16423729 -0.15706915 -0.04186284 0.017385125 0.017967703 0.15634476 0.1861971 -0.038737472 -0.15693493 -0.17000523 0.16860943
0.6776777 0.16864538 0.03799329 0.016204955 -0.16771686 0.117415816 0.16920385 0.039863862 -0.16782232 0.039738018 0.112679675 0.15521592 -0.040528454 0.1851907 -0.1296045 -0.043910947 0.16738217 -0.13017409 0.11515167 0.18651453 -0.043258358 0.11424914 0.18688585 0.017856201 0.117042765 -0.16873012 0.15892172 0.11897896 0.037734453 0.16563497 0.18529582 -0.12539323 0.18532173 -0.03898487 0.15905336 0.18683058 -0.042958412 0.18645772 -0.038272534 -0.17039117 0.16437365 -0.15716225 -0.04185389 0.017433334 0.01801524 0.15647604 0.1863764 -0.038724698 -0.1570276 -0.17012067 0.16875643
0.6786787 0.16879009 0.038053397 0.016250962 -0.16782382 0.11752245 0.16935085 0.039923042 -0.16792949 0.03980015 0.11277889 0.1553437 -0.040516727 0.18536364 -0.12966521 -0.04390242 0.16752556 -0.13023509 0.11525454 0.18669501 -0.043250162 0.114351474 0.18706842 0.017903162 0.11715134 -0.16884083 0.15905909 0.11908876 0.037793387 0.16577238 0.18546937 -0.12544306 0.18549545 -0.038971335 0.15918896 0.18701233 -0.042950008 0.18663754 -0.03825857 -0.17050667 0.16450976 -0.15725502 -0.041844796 0.017481575 0.018062802 0.15660708 0.18655543 -0.03871179 -0.15711993 -0.17023575 0.16890317
0.6796797 0.16893455 0.038113493 0.016297 -0.16793042 0.11762893 0.16949761 0.039982203 -0.16803631 0.03986227 0.11287796 0.15547125 -0.040504858 0.18553631 -0.12972562 -0.04389375 0.16766872 -0.13029581 0.11535727 0.18687524 -0.04324182 0.11445366 0.18725073 0.01795015 0.11725978 -0.16895117 0.15919626 0.1191984 0.037852306 0.16590954 0.18564264 -0.12549259 0.18566889 -0.038957667 0.15932433 0.18719381 -0.042941462 0.1868171 -0.03824447 -0.1706218 0.16464564 -0.15734746 -0.04183556 0.017529845 0.018110393 0.15673791 0.18673421 -0.038698744 -0.15721193 -0.17035049 0.16904971
0.6806807 0.1690788 0.03817358 0.016343068 -0.16803665 0.11773527 0.16964413 0.04004135 -0.16814277 0.039924383 0.11297687 0.15559858 -0.04049285 0.1857087 -0.12978575 -0.043884937 0.16781165 -0.13035622 0.115459844 0.1870552 -0.043233335 0.11455569 0.18743278 0.017997164 0.11736806 -0.16906115 0.15933318 0.11930788 0.037911218 0.16604647 0.18581566 -0.12554182 0.18584207 -0.03894386 0.15945949 0.18737504 -0.04293277 0.1869964 -0.038230237 -0.17073658 0.1647813 -0.15743954 -0.041826185 0.017578147 0.018158013 0.15686852 0.18691273 -0.038685564 -0.1573036 -0.17046487 0.169196
0.6816817 0.16922279 0.038233656 0.016389165 -0.16814254 0.11784144 0.16979043 0.04010048 -0.16824886 0.039986484 0.113075644 0.15572569 -0.040480707 0.18588084 -0.12984557 -0.043875977 0.16795434 -0.13041636 0.11556226 0.1872349 -0.043224707 0.11465757 0.18761459 0.018044205 0.11747618 -0.1691708 0.1594699 0.11941722 0.03797012 0.16618316 0.1859884 -0.12559077 0.18601497 -0.038929924 0.15959442 0.18755601 -0.042923935 0.18717545 -0.03821587 -0.170851 0.16491671 -0.1575313 -0.041816667 0.01762648 0.01820566 0.1569989 0.187091 -0.038672246 -0.15739493 -0.17057891 0.16934204
0.6826827 0.16936655 0.038293727 0.016435293 -0.16824806 0.11794746 0.1699365 0.040159598 -0.16835459 0.040048577 0.11317426 0.15585259 -0.040468425 0.1860527 -0.1299051 -0.043866873 0.1680968 -0.13047619 0.115664534 0.18741435 -0.043215934 0.1147593 0.18779615 0.018091274 0.11758416 -0.16928008 0.15960641 0.11952639 0.038029008 0.16631961 0.18616086 -0.12563944 0.1861876 -0.03891585 0.15972912 0.18773672 -0.042914957 0.18735424 -0.03820137 -0.17096508 0.16505188 -0.15762272 -0.041807007 0.017674843 0.018253332 0.15712908 0.18726899 -0.038658798 -0.15748593 -0.1706926 0.16948786
0.6836837 0.16951008 0.038353786 0.016481452 -0.16835321 0.11805333 0.1700823 0.0402187 -0.16845997 0.040110655 0.113272734 0.15597926 -0.040456004 0.18622428 -0.12996434 -0.043857623 0.16823903 -0.13053574 0.115766644 0.18759352 -0.043207016 0.11486089 0.18797743 0.01813837 0.117691986 -0.16938901 0.15974268 0.11963542 0.03808789 0.16645582 0.18633308 -0.12568781 0.18635997 -0.038901642 0.1598636 0.18791719 -0.042905837 0.18753277 -0.038186733 -0.1710788 0.16518682 -0.15771382 -0.041797206 0.017723238 0.018301034 0.15725902 0.18744673 -0.038645208 -0.15757659 -0.17080592 0.16963345
0.6846847 0.16965337 0.038413838 0.01652764 -0.16845801 0.11815905 0.1702279 0.040277787 -0.16856498 0.040172726 0.11337106 0.15610571 -0.04044345 0.18639562 -0.1300233 -0.043848228 0.168381 -0.130595 0.11586861 0.18777245 -0.043197956 0.114962325 0.18815847 0.01818549 0.11779966 -0.16949758 0.15987875 0.11974429 0.03814676 0.1665918 0.186505 -0.1257359 0.18653207 -0.038887303 0.15999788 0.1880974 -0.042896573 0.18771103 -0.038171966 -0.17119217 0.16532153 -0.15780456 -0.041787263 0.017771663 0.01834876 0.15738875 0.18762422 -0.038631488 -0.15766694 -0.1709189 0.16977881
0.6856857 0.16979642 0.038473878 0.016573856 -0.16856246 0.118264616 0.17037325 0.040336855 -0.16866964 0.04023478 0.113469236 0.15623194 -0.04043076 0.18656667 -0.13008195 -0.04383869 0.16852276 -0.13065396 0.11597043 0.18795112 -0.043188754 0.11506361 0.18833926 0.018232638 0.11790719 -0.1696058 0.16001458 0.119853005 0.03820562 0.16672753 0.18667668 -0.12578368 0.18670389 -0.03887283 0.16013192 0.18827736 -0.042887162 0.18788904 -0.038157064 -0.17130518 0.165456 -0.157895 -0.04177718 0.017820118 0.018396517 0.15751825 0.18780144 -0.038617633 -0.15775694 -0.17103153 0.16992392
0.6866867 0.16993923 0.03853391 0.016620103 -0.16866654 0.11837003 0.17051837 0.04039591 -0.16877393 0.04029683 0.11356726 0.15635794 -0.04041793 0.18673745 -0.13014032 -0.04382901 0.16866429 -0.13071263 0.116072096 0.18812953 -0.04317941 0.11516475 0.18851979 0.018279811 0.11801457 -0.16971368 0.16015022 0.11996157 0.038264472 0.16686302 0.18684807 -0.12583119 0.18687546 -0.038858224 0.16026574 0.18845706 -0.042877614 0.1880668 -0.038142025 -0.17141785 0.16559024 -0.15798509 -0.041766956 0.017868605 0.0184443 0.15764755 0.1879784 -0.038603645 -0.1578466 -0.17114381 0.17006882
0.6876877 0.17008182 0.038593933 0.01666638 -0.16877027 0.11847528 0.17066324 0.04045495 -0.16887787 0.040358864 0.11366515 0.15648374 -0.04040496 0.18690796 -0.13019839 -0.043819185 0.16880557 -0.13077101 0.11617361 0.18830769 -0.043169923 0.115265734 0.18870008 0.01832701 0.118121795 -0.1698212 0.16028562 0.12006998 0.03832331 0.1669983 0.18701921 -0.12587841 0.18704675 -0.038843486 0.16039935 0.18863651 -0.04286792 0.18824428 -0.03812686 -0.17153016 0.16572425 -0.15807486 -0.041756596 0.01791712 0.018492108 0.15777661 0.1881551 -0.038589522 -0.15793595 -0.17125574 0.17021346
0.6886887 0.17022416 0.038653947 0.016712688 -0.16887364 0.11858039 0.1708079 0.040513974 -0.16898146 0.04042089 0.11376288 0.15660931 -0.040391862 0.18707822 -0.13025618 -0.043809213 0.16894664 -0.13082911 0.116274975 0.18848558 -0.04316029 0.11536657 0.1888801 0.018374234 0.11822887 -0.16992837 0.16042082 0.12017824 0.03838214 0.16713332 0.18719009 -0.12592535 0.18721779 -0.038828615 0.16053273 0.18881571 -0.042858087 0.18842152 -0.038111556 -0.17164211 0.16585802 -0.15816428 -0.041746095 0.017965667 0.018539943 0.15790546 0.18833154 -0.038575266 -0.15802495 -0.17136733 0.17035788
0.6896897 0.17036627 0.038713954 0.016759025 -0.16897665 0.11868535 0.1709523 0.040572982 -0.16908468 0.0404829 0.113860466 0.15673468 -0.040378623 0.1872482 -0.13031368 -0.043799102 0.16908745 -0.13088691 0.11637619 0.18866321 -0.043150518 0.11546726 0.18905987 0.018421486 0.1183358 -0.17003518 0.1605558 0.120286345 0.038440958 0.16726811 0.18736069 -0.125972 0.18738854 -0.038813613 0.1606659 0.18899465 -0.04284811 0.1885985 -0.038096122 -0.17175372 0.16599154 -0.15825339 -0.04173545 0.018014245 0.018587803 0.1580341 0.18850774 -0.038560875 -0.15811364 -0.17147857 0.17050207
0.6906907 0.17050816 0.03877395 0.01680539 -0.1690793 0.11879015 0.17109649 0.040631972 -0.16918756 0.040544905 0.11395791 0.1568598 -0.040365253 0.18741791 -0.13037089 -0.043788847 0.16922805 -0.13094442 0.11647725 0.1888406 -0.043140605 0.1155678 0.1892394 0.018468762 0.11844257 -0.17014165 0.16069056 0.1203943 0.03849977 0.16740267 0.18753101 -0.12601836 0.18755904 -0.038798478 0.16079883 0.18917334 -0.042837992 0.18877523 -0.038080554 -0.17186499 0.16612485 -0.15834215 -0.041724674 0.01806285 0.018635692 0.1581625 0.18868367 -0.038546354 -0.15820199 -0.17158945 0.17064603
0.6916917 0.1706498 0.038833935 0.016851787 -0.16918162 0.1188948 0.17124045 0.04069095 -0.16929008 0.040606894 0.11405521 0.15698472 -0.040351745 0.18758737 -0.1304278 -0.043778446 0.1693684 -0.13100165 0.11657817 0.18901771 -0.043130547 0.11566819 0.18941866 0.018516064 0.118549205 -0.17024778 0.1608251 0.12050209 0.038558565 0.16753699 0.18770109 -0.12606443 0.18772927 -0.03878321 0.16093156 0.18935178 -0.042827733 0.18895169 -0.038064852 -0.1719759 0.16625792 -0.1584306 -0.041713756 0.018111488 0.018683607 0.1582907 0.18885934 -0.0385317 -0.15829001 -0.17169999 0.17078975
0.6926927 0.17079121 0.038893912 0.016898211 -0.16928357 0.1189993 0.17138416 0.04074991 -0.16939224 0.04066887 0.11415236 0.15710942 -0.040338103 0.18775654 -0.13048443 -0.043767903 0.16950853 -0.13105857 0.11667894 0.18919457 -0.04312035 0.11576844 0.18959768 0.01856339 0.11865569 -0.17035355 0.16095942 0.12060974 0.038617354 0.16767107 0.18787089 -0.12611023 0.18789923 -0.038767815 0.16106407 0.18952997 -0.04281733 0.18912789 -0.03804902 -0.17208646 0.16639076 -0.15851872 -0.0417027 0.018160155 0.018731546 0.15841867 0.18903476 -0.03851691 -0.1583777 -0.17181018 0.17093323
0.6936937 0.17093238 0.038953878 0.016944667 -0.16938516 0.119103655 0.17152765 0.04080886 -0.16949405 0.040730838 0.114249356 0.15723391 -0.040324323 0.18792546 -0.13054077 -0.04375722 0.16964842 -0.13111523 0.11677955 0.18937118 -0.04311001 0.11586854 0.18977645 0.018610742 0.11876202 -0.17045896 0.16109353 0.120717235 0.03867613 0.16780493 0.18804042 -0.12615573 0.18806893 -0.038752288 0.16119635 0.1897079 -0.04280679 0.18930385 -0.038033053 -0.17219667 0.16652337 -0.1586065 -0.0416915 0.018208852 0.018779512 0.15854643 0.18920992 -0.038501993 -0.15846507 -0.17192003 0.1710765
0.6946947 0.17107332 0.039013837 0.016991151 -0.1694864 0.11920785 0.1716709 0.04086779 -0.1695955 0.04079279 0.11434621 0.15735817 -0.040310413 0.1880941 -0.13059683 -0.04374639 0.16978808 -0.13117158 0.11688002 0.18954754 -0.04309953 0.11596849 0.18995495 0.01865812 0.1188682 -0.17056403 0.16122743 0.120824575 0.038734898 0.16793853 0.1882097 -0.12620096 0.18823835 -0.03873663 0.16132842 0.18988559 -0.042796105 0.18947954 -0.03801696 -0.17230654 0.16665573 -0.15869395 -0.04168017 0.01825758 0.018827504 0.15867397 0.18938483 -0.038486943 -0.15855211 -0.17202953 0.17121953
0.6956957 0.17121403 0.039073788 0.017037665 -0.1695873 0.1193119 0.17181392 0.040926706 -0.1696966 0.040854733 0.11444293 0.15748222 -0.040296365 0.18826248 -0.1306526 -0.04373542 0.16992751 -0.13122764 0.116980344 0.18972364 -0.043088906 0.11606829 0.19013321 0.018705523 0.11897423 -0.17066875 0.16136111 0.12093177 0.038793653 0.16807191 0.18837869 -0.12624589 0.18840751 -0.03872084 0.16146028 0.19006301 -0.04278528 0.18965498 -0.038000733 -0.17241606 0.16678788 -0.1587811 -0.0416687 0.018306337 0.01887552 0.1588013 0.18955947 -0.03847176 -0.15863883 -0.17213868 0.17136233
0.6966967 0.1713545 0.039133728 0.017084207 -0.16968784 0.1194158 0.17195672 0.040985603 -0.16979735 0.040916663 0.1145395 0.15760605 -0.040282186 0.18843059 -0.13070808 -0.043724306 0.17006671 -0.13128343 0.11708052 0.18989947 -0.043078143 0.11616795 0.19031122 0.01875295 0.11908012 -0.17077312 0.16149457 0.12103881 0.0388524 0.16820505 0.18854743 -0.12629054 0.18857642 -0.03870492 0.16159192 0.19024019 -0.042774312 0.18983015 -0.03798438 -0.17252523 0.16691978 -0.1588679 -0.04165709 0.018355124 0.018923564 0.1589284 0.18973388 -0.038456447 -0.15872522 -0.17224748 0.1715049
0.6976977 0.17149475 0.03919366 0.01713078 -0.16978802 0.11951955 0.17209928 0.04104449 -0.16989774 0.04097858 0.114635915 0.15772966 -0.04026787 0.18859845 -0.13076329 -0.043713048 0.17020568 -0.13133892 0.11718053 0.19007507 -0.04306724 0.11626746 0.19048898 0.0188004 0.11918586 -0.17087714 0.16162783 0.121145695 0.038911134 0.16833797 0.1887159 -0.1263349 0.18874505 -0.038688872 0.16172333 0.19041711 -0.042763203 0.1900051 -0.037967894 -0.17263407 0.16705146 -0.15895438 -0.041645344 0.018403942 0.018971633 0.1590553 0.18990801 -0.038441006 -0.15881127 -0.17235595 0.17164724
0.6986987 0.17163475 0.03925358 0.017177379 -0.16988786 0.11962314 0.17224161 0.041103356 -0.16999778 0.041040484 0.11473219 0.15785305 -0.04025342 0.18876603 -0.1308182 -0.04370165 0.17034443 -0.13139412 0.11728041 0.1902504 -0.043056194 0.11636682 0.1906665 0.018847877 0.11929145 -0.17098081 0.16176085 0.12125243 0.03896986 0.16847065 0.18888412 -0.126379 0.1889134 -0.038672693 0.16185454 0.1905938 -0.042751953 0.19017977 -0.03795128 -0.17274255 0.16718291 -0.15904053 -0.04163346 0.018452788 0.019019727 0.15918195 0.1900819 -0.03842543 -0.15889701 -0.17246407 0.17178935
0.6996997 0.17177452 0.03931349 0.017224006 -0.16998734 0.11972659 0.17238371 0.041162208 -0.17009749 0.04110238 0.114828326 0.15797623 -0.04023884 0.18893336 -0.13087283 -0.043690108 0.17048293 -0.13144903 0.11738014 0.19042547 -0.043045007 0.11646604 0.19084375 0.018895376 0.11939689 -0.17108415 0.16189368 0.12135902 0.039028574 0.16860309 0.18905206 -0.1264228 0.18908152 -0.038656384 0.16198552 0.19077021 -0.04274056 0.19035417 -0.037934534 -0.17285067 0.16731413 -0.15912636 -0.041621443 0.018501665 0.019067846 0.15930842 0.19025552 -0.03840973 -0.15898241 -0.17257184 0.17193122
0.7007007 0.17191407 0.039373394 0.017270664 -0.17008647 0.119829886 0.17252558 0.041221045 -0.17019682 0.04116426 0.11492431 0.15809919 -0.04022412 0.18910041 -0.13092719 -0.043678425 0.17062122 -0.13150367 0.11747972 0.19060029 -0.04303368 0.11656511 0.19102076 0.018942902 0.11950219 -0.17118713 0.16202629 0.12146545 0.03908728 0.1687353 0.18921974 -0.12646632 0.18924935 -0.038639944 0.16211627 0.19094639 -0.04272903 0.19052833 -0.037917666 -0.17295846 0.16744511 -0.15921186 -0.041609284 0.018550571 0.01911599 0.15943465 0.19042888 -0.0383939 -0.1590675 -0.17267926 0.17207287
0.7017017 0.17205338 0.039433286 0.017317347 -0.17018525 0.11993303 0.17266724 0.041279864 -0.1702958 0.041226126 0.11502015 0.15822195 -0.04020927 0.1892672 -0.13098125 -0.043666597 0.17075926 -0.13155802 0.117579155 0.19077486 -0.04302221 0.11666404 0.19119751 0.018990451 0.11960733 -0.17128976 0.16215868 0.121571735 0.039145973 0.16886728 0.18938716 -0.12650956 0.18941692 -0.038623378 0.16224684 0.19112231 -0.04271736 0.19070223 -0.037900664 -0.1730659 0.16757587 -0.15929703 -0.04159699 0.018599508 0.01916416 0.15956068 0.190602 -0.038377937 -0.15915225 -0.17278634 0.1722143
0.7027027 0.17219245 0.03949317 0.01736406 -0.17028369 0.12003603 0.17280865 0.04133867 -0.17039445 0.041287985 0.11511585 0.15834448 -0.040194288 0.18943374 -0.13103503 -0.043654628 0.17089708 -0.13161206 0.11767844 0.19094916 -0.043010607 0.11676282 0.19137402 0.019038025 0.11971233 -0.17139204 0.16229086 0.12167787 0.039204657 0.16899902 0.1895543 -0.1265525 0.18958423 -0.03860668 0.16237716 0.19129798 -0.042705547 0.19087589 -0.03788354 -0.173173 0.16770639 -0.1593819 -0.041584563 0.018648474 0.019212354 0.15968648 0.19077486 -0.038361847 -0.15923668 -0.17289308 0.1723555
0.7037037 0.1723313 0.039553043 0.0174108 -0.17038178 0.120138876 0.17294984 0.04139746 -0.17049275 0.04134983 0.115211405 0.15846679 -0.04017917 0.1896 -0.13108853 -0.04364252 0.17103466 -0.13166584 0.11777758 0.19112322 -0.042998858 0.11686145 0.19155027 0.019085623 0.11981718 -0.17149398 0.16242282 0.121783845 0.039263327 0.16913052 0.1897212 -0.12659518 0.18975127 -0.038589858 0.16250728 0.1914734 -0.042693593 0.19104928 -0.037866283 -0.17327976 0.16783668 -0.15946643 -0.041571997 0.018697469 0.019260572 0.15981208 0.19094747 -0.03834563 -0.15932079 -0.17299947 0.17249647
0.7047047 0.17246991 0.039612904 0.017457567 -0.17047952 0.120241575 0.17309079 0.041456234 -0.17059068 0.041411657 0.11530681 0.15858889 -0.04016392 0.189766 -0.13114175 -0.043630276 0.17117204 -0.13171934 0.11787657 0.19129702 -0.04298697 0.11695994 0.19172627 0.019133244 0.11992189 -0.17159557 0.16255458 0.12188968 0.039321993 0.1692618 0.18988782 -0.12663758 0.18991804 -0.038572904 0.16263719 0.19164857 -0.0426815 0.19122241 -0.0378489 -0.17338617 0.16796674 -0.15955064 -0.041559294 0.018746493 0.019308817 0.15993746 0.19111982 -0.038329285 -0.15940458 -0.17310552 0.17263721
0.7057057 0.1726083 0.039672755 0.017504362 -0.1705769 0.120344125 0.17323151 0.04151499 -0.17068829 0.041473474 0.11540208 0.15871078 -0.040148538 0.18993174 -0.13119468 -0.04361789 0.17130917 -0.13177253 0.117975414 0.19147056 -0.04297494 0.11705828 0.19190203 0.01918089 0.12002645 -0.17169683 0.16268612 0.12199536 0.039380644 0.16939284 0.19005418 -0.12667969 0.19008456 -0.03855582 0.16276689 0.1918235 -0.04266927 0.1913953 -0.037831396 -0.17349224 0.16809657 -0.15963452 -0.04154646 0.018795548 0.019357085 0.16006263 0.19129191 -0.03831281 -0.15948804 -0.17321123 0.17277771
0.7067067 0.17274646 0.039732598 0.017551184 -0.17067395 0.12044653 0.17337202 0.04157373 -0.17078553 0.04153528 0.1154972 0.15883245 -0.04013302 0.19009721 -0.13124734 -0.04360536 0.17144607 -0.13182546 0.11807411 0.19164385 -0.04296277 0.117156476 0.19207753 0.019228559 0.12013086 -0.17179772 0.16281745 0.12210089 0.039439283 0.16952366 0.19022028 -0.12672152 0.19025081 -0.038538612 0.16289635 0.19199817 -0.042656902 0.19156793 -0.03781376 -0.17359796 0.16822617 -0.15971808 -0.041533485 0.01884463 0.01940538 0.16018757 0.19146375 -0.03829621 -0.15957117 -0.17331658 0.172918
0.7077077 0.17288439 0.039792426 0.017598033 -0.17077065 0.120548785 0.1735123 0.041632455 -0.17088243 0.041597072 0.11559218 0.1589539 -0.040117376 0.19026244 -0.1312997 -0.0435927 0.17158274 -0.1318781 0.11817266 0.1918169 -0.042950463 0.11725453 0.19225278 0.019276254 0.12023512 -0.17189828 0.16294856 0.12220627 0.039497916 0.16965424 0.1903861 -0.12676308 0.1904168 -0.03852127 0.16302562 0.19217259 -0.042644396 0.1917403 -0.037796002 -0.17370333 0.16835555 -0.15980132 -0.04152038 0.018893741 0.019453699 0.16031231 0.19163536 -0.038279485 -0.15965399 -0.1734216 0.17305806
0.7087087 0.17302208 0.039852247 0.017644908 -0.17086698 0.12065089 0.17365234 0.041691165 -0.17097898 0.041658852 0.11568701 0.15907516 -0.040101595 0.1904274 -0.1313518 -0.043579895 0.17171921 -0.13193046 0.11827107 0.19198968 -0.042938016 0.11735244 0.1924278 0.019323971 0.120339245 -0.17199849 0.16307947 0.1223115 0.039556533 0.16978459 0.19055168 -0.12680434 0.19058251 -0.038503807 0.16315466 0.19234675 -0.042631753 0.19191243 -0.037778113 -0.17380837 0.16848469 -0.15988423 -0.041507132 0.01894288 0.01950204 0.16043684 0.19180669 -0.03826263 -0.15973648 -0.17352627 0.1731979
0.7097097 0.17315955 0.03991206 0.01769181 -0.17096299 0.12075284 0.17379215 0.041749857 -0.1710752 0.04172062 0.11578171 0.15919618 -0.04008568 0.19059208 -0.13140363 -0.043566953 0.17185542 -0.13198254 0.118369326 0.19216222 -0.04292543 0.11745021 0.19260256 0.01937171 0.12044322 -0.17209835 0.16321015 0.12241658 0.039615143 0.16991471 0.19071698 -0.12684533 0.19074798 -0.038486212 0.1632835 0.19252068 -0.04261897 0.1920843 -0.0377601 -0.17391306 0.16861361 -0.15996683 -0.041493755 0.018992046 0.019550407 0.16056116 0.19197777 -0.03824565 -0.15981865 -0.17363061 0.1733375
0.7107107 0.17329678 0.03997186 0.017738739 -0.17105864 0.12085465 0.17393175 0.041808534 -0.17117105 0.04178237 0.11587626 0.15931702 -0.040069632 0.1907565 -0.13145515 -0.043553874 0.17199142 -0.13203433 0.11846744 0.19233449 -0.042912707 0.11754783 0.19277707 0.019419476 0.12054704 -0.17219786 0.16334063 0.12252151 0.039673742 0.1700446 0.19088203 -0.12688604 0.19091317 -0.03846849 0.16341211 0.19269435 -0.042606056 0.19225591 -0.037741967 -0.17401741 0.1687423 -0.16004911 -0.041480243 0.01904124 0.0195988 0.16068526 0.1921486 -0.038228538 -0.1599005 -0.17373459 0.17347689
0.7117117 0.1734338 0.040031645 0.017785696 -0.17115395 0.12095631 0.17407112 0.041867197 -0.17126657 0.041844115 0.115970664 0.15943763 -0.040053457 0.19092067 -0.13150641 -0.04354066 0.17212719 -0.13208584 0.11856541 0.19250652 -0.042899843 0.11764531 0.19295132 0.019467264 0.120650716 -0.17229705 0.1634709 0.12262629 0.03973233 0.17017427 0.1910468 -0.12692648 0.19107811 -0.03845064 0.16354053 0.19286777 -0.042593002 0.19242728 -0.037723705 -0.17412142 0.16887076 -0.16013105 -0.041466594 0.019090462 0.019647216 0.16080916 0.19231917 -0.038211305 -0.15998203 -0.17383824 0.17361605
0.7127127 0.17357057 0.040091425 0.017832678 -0.17124891 0.12105782 0.17421027 0.04192584 -0.17136173 0.041905843 0.11606493 0.15955801 -0.040037144 0.19108458 -0.13155739 -0.043527305 0.17226273 -0.13213708 0.11866324 0.19267829 -0.042886846 0.11774264 0.19312534 0.019515075 0.12075425 -0.17239587 0.16360095 0.122730926 0.039790902 0.1703037 0.19121133 -0.12696663 0.19124278 -0.038432665 0.1636687 0.19304094 -0.04257981 0.19259839 -0.03770532 -0.1742251 0.168999 -0.1602127 -0.04145281 0.019139713 0.019695656 0.16093284 0.19248949 -0.03819394 -0.16006322 -0.17394155 0.17375499
0.7137137 0.17370714 0.04015119 0.017879685 -0.17134354 0.12115919 0.17434917 0.04198447 -0.17145656 0.041967556 0.11615905 0.1596782 -0.0400207 0.19124822 -0.13160808 -0.043513816 0.17239806 -0.13218804 0.11876091 0.19284981 -0.04287371 0.11783983 0.1932991 0.019562911 0.12085764 -0.17249435 0.1637308 0.122835405 0.039849468 0.17043291 0.19137558 -0.12700652 0.1914072 -0.03841456 0.1637967 0.19321387 -0.042566486 0.19276923 -0.03768681 -0.17432843 0.16912702 -0.16029401 -0.041438892 0.01918899 0.019744122 0.16105631 0.19265956 -0.03817645 -0.1601441 -0.1740445 0.1738937
0.7147147 0.17384346 0.040210947 0.01792672 -0.1714378 0.121260405 0.17448787 0.04204308 -0.17155103 0.042029258 0.116253026 0.15979818 -0.04000413 0.19141161 -0.13165851 -0.04350019 0.17253314 -0.1322387 0.11885845 0.19302107 -0.04286044 0.11793687 0.19347261 0.019610768 0.120960884 -0.17259249 0.16386043 0.122939736 0.039908018 0.1705619 0.19153959 -0.12704612 0.19157135 -0.03839633 0.16392446 0.19338654 -0.042553026 0.19293983 -0.037668176 -0.17443141 0.16925481 -0.160375 -0.04142484 0.019238295 0.01979261 0.16117956 0.19282937 -0.038158838 -0.16022468 -0.17414713 0.1740322
0.7157157 0.17397957 0.04027069 0.01797378 -0.17153174 0.12136147 0.17462634 0.042101674 -0.17164516 0.042090945 0.116346866 0.15991794 -0.039987426 0.19157474 -0.13170865 -0.043486428 0.17266801 -0.1322891 0.118955836 0.1931921 -0.042847034 0.118033774 0.19364588 0.019658651 0.12106398 -0.17269029 0.16398984 0.123043925 0.03996656 0.17069064 0.19170332 -0.12708545 0.19173525 -0.03837797 0.16405201 0.19355896 -0.04253943 0.19311018 -0.03764942 -0.17453407 0.16938236 -0.16045567 -0.04141065 0.019287625 0.019841123 0.16130261 0.19299895 -0.038141094 -0.16030492 -0.17424941 0.17417046
0.7167167 0.17411543 0.040330425 0.018020866 -0.17162532 0.1214624 0.17476457 0.042160254 -0.17173895 0.04215262 0.11644056 0.1600375 -0.03997059 0.1917376 -0.13175851 -0.04347253 0.17280266 -0.13233922 0.11905308 0.19336286 -0.042833492 0.118130535 0.1938189 0.019706555 0.12116693 -0.17278774 0.16411906 0.12314796 0.04002509 0.17081918 0.19186679 -0.1271245 0.19189888 -0.03835948 0.16417935 0.19373114 -0.0425257 0.19328028 -0.03763054 -0.17463638 0.1695097 -0.16053602 -0.04139633 0.019336985 0.019889662 0.16142544 0.19316825 -0.038123228 -0.16038483 -0.17435133 0.1743085
0.7177177 0.1742511 0.04039015 0.018067978 -0.17171855 0.12156317 0.17490259 0.042218816 -0.1718324 0.042214286 0.11653411 0.16015685 -0.039953627 0.19190021 -0.1318081 -0.043458495 0.17293708 -0.13238905 0.11915018 0.19353336 -0.042819813 0.118227154 0.19399168 0.019754484 0.12126973 -0.17288485 0.16424806 0.12325184 0.040083606 0.17094748 0.19203 -0.12716328 0.19206224 -0.03834087 0.16430649 0.19390307 -0.042511836 0.19345012 -0.037611537 -0.17473835 0.1696368 -0.16061606 -0.041381873 0.01938637 0.019938223 0.16154808 0.1933373 -0.038105235 -0.16046444 -0.17445293 0.17444631
0.7187187 0.17438652 0.040449858 0.018115116 -0.17181146 0.121663794 0.17504038 0.04227736 -0.1719255 0.04227593 0.11662752 0.16027598 -0.039936535 0.19206256 -0.13185741 -0.043444324 0.17307127 -0.13243861 0.11924713 0.19370362 -0.042806 0.118323624 0.1941642 0.019802434 0.121372394 -0.1729816 0.16437684 0.12335558 0.040142115 0.17107554 0.19219296 -0.12720178 0.19222537 -0.038322132 0.1644334 0.19407475 -0.042497836 0.19361971 -0.037592407 -0.17483997 0.1697637 -0.16069576 -0.041367285 0.019435782 0.019986808 0.16167049 0.19350612 -0.038087115 -0.16054371 -0.17455418 0.17458391
0.7197197 0.17452171 0.04050956 0.01816228 -0.17190401 0.12176428 0.17517795 0.042335887 -0.17201826 0.04233757 0.11672079 0.16039489 -0.039919313 0.19222464 -0.13190645 -0.043430023 0.17320524 -0.13248791 0.119343944 0.19387363 -0.042792052 0.11841996 0.19433647 0.01985041 0.12147491 -0.17307803 0.16450542 0.12345917 0.040200606 0.17120339 0.19235565 -0.12724002 0.1923882 -0.038303267 0.16456011 0.19424619 -0.042483706 0.19378905 -0.03757316 -0.17494126 0.16989036 -0.16077515 -0.04135256 0.01948522 0.020035418 0.1617927 0.19367468 -0.03806887 -0.16062267 -0.1746551 0.17472129
0.7207207 0.17465667 0.040569246 0.018209469 -0.17199622 0.12186461 0.17531528 0.0423944 -0.17211068 0.04239919 0.11681391 0.16051361 -0.039901964 0.19238646 -0.1319552 -0.043415584 0.17333898 -0.13253692 0.11944061 0.19404338 -0.04277797 0.11851615 0.19450851 0.019898407 0.12157728 -0.17317411 0.1646338 0.12356261 0.04025909 0.171331 0.19251809 -0.12727797 0.19255081 -0.038284276 0.1646866 0.19441737 -0.04246944 0.19395813 -0.037553787 -0.17504221 0.1700168 -0.16085424 -0.041337702 0.019534685 0.020084051 0.1619147 0.19384298 -0.0380505 -0.1607013 -0.17475566 0.17485842
0.7217217 0.17479143 0.040628925 0.018256683 -0.17208809 0.1219648 0.1754524 0.042452894 -0.17220275 0.0424608 0.1169069 0.16063212 -0.039884485 0.19254804 -0.1320037 -0.04340101 0.17347251 -0.13258564 0.11953713 0.19421288 -0.042763755 0.11861219 0.19468029 0.019946428 0.1216795 -0.17326984 0.16476196 0.1236659 0.04031756 0.1714584 0.19268025 -0.12731566 0.19271314 -0.03826516 0.1648129 0.1945883 -0.04245504 0.19412696 -0.037534293 -0.17514282 0.17014301 -0.16093299 -0.04132271 0.019584175 0.02013271 0.1620365 0.19401103 -0.038032006 -0.16077963 -0.17485589 0.17499535
0.7227227 0.17492595 0.04068859 0.018303921 -0.17217962 0.12206484 0.1755893 0.042511374 -0.17229448 0.042522397 0.116999745 0.16075042 -0.03986688 0.19270934 -0.1320519 -0.043386303 0.1736058 -0.1326341 0.11963351 0.19438215 -0.04274941 0.1187081 0.19485182 0.019994473 0.12178158 -0.17336524 0.1648899 0.123769045 0.04037602 0.17158557 0.19284217 -0.12735307 0.1928752 -0.038245924 0.16493897 0.194759 -0.042440508 0.19429556 -0.03751468 -0.1752431 0.170269 -0.16101143 -0.041307587 0.019633692 0.020181391 0.16215807 0.19417883 -0.038013387 -0.16085763 -0.17495579 0.17513205
0.7237237 0.17506024 0.040748246 0.018351186 -0.1722708 0.12216473 0.17572597 0.04256983 -0.17238587 0.04258398 0.117092445 0.16086851 -0.039849147 0.1928704 -0.13209984 -0.04337146 0.17373888 -0.13268228 0.11972974 0.19455114 -0.042734925 0.11880386 0.1950231 0.02004254 0.12188352 -0.17346029 0.16501765 0.12387204 0.040434465 0.17171252 0.19300382 -0.12739022 0.19303703 -0.03822656 0.16506483 0.19492945 -0.042425845 0.19446388 -0.03749494 -0.17534302 0.17039476 -0.16108954 -0.04129233 0.019683236 0.020230096 0.16227944 0.19434638 -0.03799464 -0.16093531 -0.17505534 0.17526853
0.7247247 0.17519432 0.040807888 0.018398475 -0.17236164 0.12226448 0.17586242 0.042628277 -0.17247692 0.042645548 0.11718501 0.1609864 -0.03983129 0.19303119 -0.13214749 -0.043356486 0.17387174 -0.13273019 0.11982584 0.1947199 -0.04272031 0.11889948 0.19519415 0.02009063 0.12198531 -0.17355502 0.16514519 0.12397489 0.0404929 0.17183924 0.19316521 -0.12742709 0.19319859 -0.038207076 0.16519049 0.19509964 -0.042411048 0.19463196 -0.03747508 -0.17544262 0.1705203 -0.16116735 -0.041276943 0.019732805 0.020278826 0.16240062 0.1945137 -0.037975773 -0.16101268 -0.17515455 0.17540477
0.7257257 0.17532817 0.04086752 0.01844579 -0.17245215 0.12236408 0.17599863 0.0426867 -0.17256762 0.042707104 0.117277436 0.16110407 -0.039813302 0.19319172 -0.13219488 -0.04334138 0.17400438 -0.13277781 0.11992179 0.1948884 -0.042705562 0.11899496 0.19536495 0.020138744 0.12208696 -0.17364939 0.1652725 0.124077596 0.04055132 0.17196572 0.19332635 -0.12746368 0.19335988 -0.038187467 0.16531593 0.1952696 -0.04239612 0.1947998 -0.0374551 -0.17554188 0.17064562 -0.16124482 -0.041261423 0.019782398 0.02032758 0.16252157 0.19468074 -0.037956778 -0.16108972 -0.17525342 0.1755408
0.7267267 0.17546178 0.04092714 0.018493129 -0.17254232 0.12246354 0.17613463 0.042745113 -0.172658 0.042768646 0.11736972 0.16122153 -0.03979519 0.193352 -0.132242 -0.04332614 0.17413679 -0.13282517 0.12001759 0.19505665 -0.042690683 0.1190903 0.1955355 0.02018688 0.122188464 -0.17374343 0.16539963 0.12418015 0.04060973 0.17209199 0.19348723 -0.12750001 0.19352093 -0.038167734 0.16544116 0.1954393 -0.04238106 0.19496737 -0.037435 -0.17564079 0.17077072 -0.161322 -0.041245773 0.019832019 0.020376356 0.16264232 0.19484754 -0.037937663 -0.16116644 -0.17535196 0.17567663
0.7277277 0.1755952 0.040986747 0.018540492 -0.17263213 0.12256285 0.17627041 0.042803504 -0.17274801 0.042830177 0.11746186 0.16133879 -0.03977695 0.19351202 -0.13228883 -0.043310765 0.17426898 -0.13287224 0.12011325 0.19522464 -0.04267567 0.11918549 0.1957058 0.02023504 0.12228982 -0.17383713 0.16552654 0.12428256 0.040668126 0.17221804 0.19364786 -0.12753607 0.19368172 -0.038147878 0.16556619 0.19560875 -0.042365868 0.19513471 -0.037414774 -0.17573938 0.1708956 -0.16139884 -0.04122999 0.019881664 0.020425156 0.16276287 0.19501407 -0.037918422 -0.16124286 -0.17545018 0.17581221
0.7287287 0.17572837 0.041046344 0.018587882 -0.17272161 0.12266201 0.17640597 0.04286188 -0.1728377 0.042891692 0.11755387 0.16145584 -0.039758585 0.1936718 -0.1323354 -0.043295257 0.17440094 -0.13291904 0.12020877 0.19539239 -0.042660527 0.11928055 0.19587585 0.02028322 0.122391045 -0.1739305 0.16565324 0.12438482 0.040726513 0.17234387 0.19380823 -0.12757187 0.19384223 -0.038127903 0.165691 0.19577797 -0.042350546 0.19530179 -0.03739443 -0.17583762 0.17102025 -0.16147538 -0.04121408 0.019931335 0.02047398 0.1628832 0.19518037 -0.03789906 -0.16131894 -0.17554805 0.17594758
0.7297297 0.17586133 0.04110593 0.018635295 -0.17281075 0.122761026 0.17654131 0.042920236 -0.17292705 0.042953193 0.117645726 0.1615727 -0.039740097 0.1938313 -0.13238168 -0.043279618 0.1745327 -0.13296558 0.120304145 0.19555989 -0.04264525 0.11937546 0.19604567 0.020331424 0.12249212 -0.17402351 0.16577974 0.12448694 0.040784884 0.17246947 0.19396833 -0.12760739 0.19400251 -0.0381078 0.1658156 0.19594693 -0.04233509 0.19546862 -0.037373964 -0.17593552 0.1711447 -0.16155158 -0.041198038 0.019981032 0.020522824 0.16300333 0.19534643 -0.03787957 -0.16139472 -0.17564557 0.17608272
0.7307307 0.17599405 0.041165505 0.018682733 -0.17289956 0.1228599 0.17667642 0.042978574 -0.17301606 0.043014683 0.11773746 0.16168933 -0.039721485 0.19399054 -0.13242769 -0.043263845 0.17466423 -0.13301185 0.120399386 0.19572714 -0.04262984 0.11947023 0.19621523 0.02037965 0.122593045 -0.17411621 0.16590603 0.12458891 0.040843245 0.17259485 0.19412819 -0.12764265 0.19416252 -0.03808758 0.16594 0.19611566 -0.042319503 0.1956352 -0.03735338 -0.1760331 0.17126891 -0.16162747 -0.04118187 0.020030754 0.020571692 0.16312325 0.19551222 -0.03785996 -0.16147017 -0.17574278 0.17621765
0.7317317 0.17612657 0.041225065 0.018730195 -0.17298801 0.12295863 0.17681131 0.043036897 -0.17310472 0.043076158 0.11782904 0.16180576 -0.039702743 0.19414954 -0.13247344 -0.043247942 0.17479554 -0.13305783 0.12049447 0.19589414 -0.042614304 0.11956486 0.19638455 0.020427898 0.12269384 -0.17420857 0.16603212 0.124690734 0.040901594 0.17272 0.19428778 -0.12767762 0.19432227 -0.03806724 0.16606417 0.19628413 -0.04230379 0.19580154 -0.037332673 -0.17613032 0.1713929 -0.16170305 -0.041165568 0.0200805 0.020620583 0.16324297 0.19567777 -0.037840225 -0.1615453 -0.17583963 0.17635235
0.7327327 0.17625886 0.041284613 0.018777682 -0.17307614 0.12305722 0.17694598 0.0430952 -0.17319305 0.04313762 0.11792049 0.161922 -0.039683882 0.19430827 -0.13251892 -0.04323191 0.17492662 -0.13310355 0.12058942 0.19606088 -0.042598635 0.11965936 0.19655362 0.020476168 0.12279449 -0.17430058 0.16615799 0.12479241 0.04095993 0.17284493 0.19444712 -0.12771234 0.19448178 -0.038046777 0.16618815 0.19645236 -0.042287942 0.19596763 -0.03731185 -0.17622723 0.17151667 -0.16177832 -0.04114914 0.020130271 0.020669494 0.16336249 0.19584307 -0.03782037 -0.16162014 -0.17593618 0.17648683
0.7337337 0.17639092 0.04134415 0.018825194 -0.17316392 0.12315565 0.17708044 0.043153487 -0.17328103 0.04319907 0.118011795 0.16203801 -0.039664894 0.19446675 -0.13256411 -0.04321574 0.1750575 -0.13314898 0.12068423 0.19622739 -0.042582836 0.1197537 0.19672245 0.020524459 0.12289499 -0.17439227 0.16628367 0.12489395 0.04101825 0.17296964 0.1946062 -0.12774679 0.19464102 -0.03802619 0.16631192 0.19662036 -0.042271964 0.19613346 -0.0372909 -0.17632379 0.17164022 -0.16185327 -0.041132584 0.020180067 0.02071843 0.16348179 0.19600812 -0.03780039 -0.16169465 -0.17603236 0.1766211
0.7347347 0.17652276 0.041403677 0.018872729 -0.17325136 0.12325395 0.17721465 0.043211758 -0.17336868 0.043260504 0.11810297 0.16215383 -0.039645784 0.19462498 -0.13260904 -0.043199442 0.17518814 -0.13319416 0.120778896 0.19639364 -0.042566903 0.119847916 0.19689104 0.02057277 0.12299535 -0.17448361 0.16640913 0.124995336 0.04107656 0.17309412 0.19476502 -0.12778097 0.1948 -0.038005486 0.16643548 0.1967881 -0.042255856 0.19629905 -0.037269834 -0.17642 0.17176355 -0.16192791 -0.0411159 0.02022989 0.020767385 0.16360089 0.19617292 -0.037780292 -0.16176884 -0.17612824 0.17675513
0.7357357 0.17665438 0.041463193 0.01892029 -0.17333846 0.1233521 0.17734866 0.043270014 -0.173456 0.043321926 0.118194 0.16226944 -0.03962655 0.19478294 -0.1326537 -0.043183014 0.17531858 -0.13323906 0.120873414 0.19655964 -0.042550843 0.11994198 0.19705938 0.020621104 0.12309557 -0.17457463 0.1665344 0.12509657 0.041134857 0.1732184 0.1949236 -0.12781489 0.19495875 -0.03798466 0.16655883 0.1969556 -0.04223962 0.19646439 -0.03724865 -0.17651589 0.17188667 -0.16200224 -0.041099083 0.020279735 0.020816365 0.16371977 0.19633746 -0.03776007 -0.16184273 -0.17622377 0.17688896
0.7367367 0.1767858 0.041522693 0.018967872 -0.17342523 0.12345011 0.17748246 0.043328248 -0.17354296 0.043383334 0.11828489 0.16238485 -0.039607193 0.19494066 -0.13269807 -0.043166455 0.17544879 -0.13328369 0.1209678 0.1967254 -0.042534653 0.12003591 0.19722748 0.020669458 0.12319565 -0.17466532 0.16665946 0.12519768 0.041193143 0.17334244 0.1950819 -0.12784855 0.19511722 -0.037963714 0.16668198 0.19712286 -0.042223252 0.1966295 -0.037227344 -0.17661144 0.17200956 -0.16207625 -0.041082144 0.020329606 0.020865364 0.16383846 0.19650178 -0.037739728 -0.1619163 -0.17631897 0.17702256
0.7377377 0.17691697 0.041582186 0.019015482 -0.17351165 0.12354797 0.17761602 0.043386467 -0.1736296 0.04344473 0.118375644 0.16250005 -0.03958771 0.1950981 -0.1327422 -0.04314976 0.17557879 -0.13332804 0.12106204 0.1968909 -0.042518333 0.120129704 0.19739532 0.020717835 0.12329558 -0.17475566 0.16678432 0.12529862 0.041251414 0.17346627 0.19523996 -0.12788193 0.19527544 -0.03794265 0.16680491 0.19728987 -0.042206757 0.19679433 -0.037205916 -0.17670666 0.17213224 -0.16214995 -0.041065075 0.0203795 0.020914387 0.16395696 0.19666582 -0.03771926 -0.16198957 -0.17641385 0.17715594
0.7387387 0.17704794 0.041641664 0.019063113 -0.17359774 0.12364569 0.17774937 0.04344467 -0.17371589 0.04350611 0.118466265 0.16261506 -0.039568108 0.19525531 -0.13278604 -0.043132942 0.17570855 -0.13337213 0.12115613 0.19705616 -0.042501885 0.12022335 0.19756293 0.02076623 0.123395376 -0.1748457 0.16690896 0.12539943 0.041309673 0.17358987 0.19539778 -0.12791505 0.19543341 -0.037921466 0.16692764 0.19745664 -0.042190135 0.19695893 -0.03718437 -0.17680153 0.1722547 -0.16222334 -0.04104788 0.020429421 0.02096343 0.16407523 0.19682963 -0.037698675 -0.16206251 -0.17650838 0.17728911
0.7397397 0.17717867 0.041701127 0.019110769 -0.17368348 0.12374327 0.17788249 0.043502856 -0.17380185 0.043567475 0.118556745 0.16272984 -0.039548382 0.19541225 -0.1328296 -0.04311599 0.17583811 -0.13341594 0.12125009 0.19722117 -0.042485304 0.12031686 0.1977303 0.020814648 0.12349503 -0.17493537 0.1670334 0.1255001 0.04136792 0.17371325 0.19555533 -0.12794791 0.19559112 -0.03790016 0.16705015 0.19762316 -0.04217338 0.19712329 -0.037162706 -0.17689608 0.17237693 -0.16229641 -0.041030556 0.020479366 0.021012494 0.1641933 0.1969932 -0.03767797 -0.16213515 -0.17660259 0.17742206
0.7407407 0.17730919 0.041760582 0.01915845 -0.1737689 0.123840705 0.1780154 0.043561023 -0.17388748 0.043628827 0.11864709 0.16284443 -0.039528534 0.19556895 -0.1328729 -0.043098908 0.17596744 -0.1334595 0.12134391 0.19738594 -0.042468596 0.120410234 0.19789742 0.020863086 0.12359454 -0.17502473 0.16715765 0.12560062 0.041426152 0.17383641 0.19571263 -0.1279805 0.19574857 -0.037878737 0.16717248 0.19778945 -0.042156495 0.1972874 -0.03714092 -0.17699029 0.17249896 -0.16236918 -0.041013107 0.020529334 0.021061579 0.16431117 0.1971565 -0.03765714 -0.16220748 -0.17669648 0.17755479
0.7417417 0.1774395 0.041820027 0.019206155 -0.17385396 0.123938 0.17814808 0.043619175 -0.17397276 0.043690167 0.118737295 0.16295883 -0.039508566 0.19572538 -0.13291593 -0.043081693 0.17609656 -0.13350277 0.12143759 0.19755046 -0.04245176 0.12050346 0.1980643 0.020911545 0.12369391 -0.17511375 0.16728169 0.125701 0.041484375 0.17395936 0.19586967 -0.12801284 0.19590577 -0.037857197 0.16729458 0.19795549 -0.04213948 0.19745125 -0.037119016 -0.17708418 0.17262076 -0.16244164 -0.040995535 0.020579327 0.021110686 0.16442885 0.19731958 -0.037636194 -0.1622795 -0.17679003 0.17768729
0.7427427 0.17756957 0.041879456 0.019253884 -0.1739387 0.12403515 0.17828055 0.043677304 -0.17405769 0.04375149 0.118827365 0.16307302 -0.039488472 0.19588156 -0.13295868 -0.043064352 0.17622547 -0.13354577 0.12153112 0.19771473 -0.042434797 0.12059656 0.19823094 0.020960022 0.12379314 -0.17520246 0.16740552 0.12580122 0.041542582 0.17408207 0.19602646 -0.12804489 0.19606273 -0.037835535 0.16741648 0.19812128 -0.04212234 0.19761486 -0.037096992 -0.17717771 0.17274234 -0.16251379 -0.040977832 0.020629345 0.021159813 0.1645463 0.19748239 -0.037615128 -0.1623512 -0.17688325 0.17781958
0.7437437 0.17769943 0.041938875 0.019301636 -0.1740231 0.12413216 0.17841278 0.043735422 -0.1741423 0.043812796 0.1189173 0.163187 -0.03946826 0.19603749 -0.13300118 -0.04304688 0.17635415 -0.13358851 0.121624514 0.19787875 -0.0424177 0.12068951 0.19839732 0.021008521 0.123892225 -0.17529082 0.16752915 0.12590131 0.04160078 0.17420459 0.196183 -0.12807669 0.19621941 -0.037813757 0.16753818 0.19828685 -0.04210507 0.19777822 -0.03707485 -0.17727093 0.1728637 -0.16258563 -0.040960006 0.020679386 0.021208962 0.16466355 0.19764496 -0.037593942 -0.16242261 -0.17697614 0.17795165
0.7447447 0.17782907 0.041998282 0.019349411 -0.17410718 0.12422902 0.17854482 0.043793518 -0.17422658 0.043874092 0.119007096 0.16330078 -0.039447926 0.19619316 -0.1330434 -0.04302928 0.17648262 -0.13363098 0.12171777 0.19804253 -0.04240048 0.12078232 0.19856347 0.02105704 0.12399118 -0.17537884 0.16765258 0.12600125 0.04165896 0.17432687 0.19633928 -0.12810823 0.19637586 -0.03779186 0.16765967 0.19845216 -0.042087674 0.19794135 -0.037052587 -0.17736381 0.17298485 -0.16265716 -0.040942054 0.020729452 0.02125813 0.16478062 0.1978073 -0.037572637 -0.1624937 -0.17706871 0.17808351
0.7457457 0.17795849 0.042057674 0.019397212 -0.17419091 0.124325745 0.17867662 0.043851603 -0.17431052 0.043935373 0.119096756 0.16341436 -0.039427467 0.19634856 -0.13308536 -0.043011546 0.17661086 -0.13367318 0.12181088 0.19820607 -0.042383127 0.120875 0.19872938 0.021105578 0.12408998 -0.17546655 0.16777581 0.12610105 0.04171713 0.17444892 0.1964953 -0.12813951 0.19653206 -0.037769847 0.16778097 0.19861722 -0.042070147 0.19810422 -0.037030205 -0.17745636 0.17310579 -0.16272837 -0.040923975 0.020779543 0.02130732 0.16489746 0.19796938 -0.03755121 -0.16256449 -0.17716095 0.17821515
0.7467467 0.17808768 0.04211706 0.019445036 -0.17427431 0.12442233 0.17880821 0.043909665 -0.17439412 0.043996636 0.11918628 0.16352773 -0.039406892 0.19650373 -0.13312703 -0.042993687 0.17673889 -0.13371511 0.12190386 0.19836935 -0.042365648 0.120967545 0.19889505 0.021154137 0.12418865 -0.17555393 0.16789883 0.1262007 0.041775286 0.17457077 0.19665107 -0.12817052 0.19668798 -0.037747715 0.16790205 0.19878206 -0.042052492 0.19826685 -0.037007708 -0.17754859 0.1732265 -0.16279928 -0.040905774 0.020829657 0.02135653 0.1650141 0.19813122 -0.037529666 -0.16263495 -0.17725286 0.17834657
0.7477477 0.17821667 0.04217643 0.019492883 -0.17435737 0.12451877 0.1789396 0.043967713 -0.17447738 0.044057887 0.11927567 0.1636409 -0.039386194 0.19665864 -0.13316846 -0.042975694 0.17686671 -0.13375677 0.1219967 0.1985324 -0.042348042 0.12105995 0.19906048 0.021202715 0.12428717 -0.17564099 0.16802165 0.12630022 0.04183343 0.17469239 0.1968066 -0.12820128 0.19684367 -0.037725464 0.16802293 0.19894664 -0.04203471 0.19842923 -0.036985092 -0.17764048 0.173347 -0.1628699 -0.040887445 0.020879794 0.02140576 0.16513056 0.1982928 -0.037508007 -0.16270512 -0.17734443 0.17847778
0.7487487 0.17834543 0.042235788 0.019540755 -0.1744401 0.12461506 0.17907076 0.04402574 -0.17456032 0.044119123 0.11936492 0.16375387 -0.039365374 0.1968133 -0.13320962 -0.042957578 0.17699431 -0.13379818 0.1220894 0.1986952 -0.042330306 0.12115221 0.19922566 0.021251313 0.124385566 -0.1757277 0.16814427 0.12639959 0.04189156 0.1748138 0.19696186 -0.12823176 0.19699909 -0.037703097 0.1681436 0.19911098 -0.0420168 0.19859137 -0.036962356 -0.17773205 0.1734673 -0.16294019 -0.040868994 0.020929957 0.02145501 0.1652468 0.19845416 -0.037486225 -0.162775 -0.1774357 0.17860876
0.7497497 0.17847398 0.042295136 0.019588651 -0.1745225 0.124711215 0.17920169 0.04408375 -0.17464292 0.044180345 0.11945403 0.16386664 -0.039344434 0.1969677 -0.13325049 -0.042939328 0.17712168 -0.13383931 0.12218196 0.19885774 -0.042312443 0.12124433 0.1993906 0.02129993 0.12448381 -0.17581409 0.16826668 0.12649882 0.04194968 0.174935 0.1971169 -0.12826198 0.19715427 -0.037680615 0.16826408 0.19927509 -0.041998763 0.19875327 -0.03693951 -0.17782328 0.17358735 -0.1630102 -0.04085042 0.020980144 0.021504281 0.16536283 0.19861525 -0.037464328 -0.16284454 -0.17752662 0.17873953
0.7507508 0.1786023 0.04235447 0.01963657 -0.17460458 0.12480723 0.17933242 0.044141747 -0.17472519 0.04424155 0.119543016 0.1639792 -0.039323375 0.19712186 -0.13329113 -0.04292095 0.17724885 -0.13388017 0.12227438 0.19902006 -0.042294454 0.121336326 0.19955531 0.021348568 0.12458192 -0.17590015 0.1683889 0.1265979 0.042007785 0.17505597 0.19727166 -0.12829195 0.1973092 -0.037658013 0.16838434 0.19943896 -0.041980594 0.19891492 -0.036916543 -0.17791419 0.1737072 -0.16307987 -0.04083172 0.021030353 0.021553572 0.16547868 0.19877611 -0.037442315 -0.1629138 -0.17761722 0.1788701
0.7517518 0.1787304 0.04241379 0.019684512 -0.17468631 0.124903105 0.17946292 0.044199724 -0.17480713 0.04430274 0.119631864 0.16409157 -0.039302196 0.19727574 -0.13333148 -0.042902447 0.17737581 -0.13392076 0.12236666 0.19918211 -0.042276334 0.12142818 0.19971977 0.021397224 0.124679886 -0.17598589 0.16851091 0.12669684 0.042065877 0.17517671 0.19742617 -0.12832166 0.19746386 -0.037635297 0.16850442 0.19960259 -0.0419623 0.19907631 -0.036893465 -0.17800477 0.17382684 -0.16314925 -0.040812895 0.021080587 0.021602884 0.16559431 0.19893673 -0.037420183 -0.16298275 -0.1777075 0.17900044
0.7527528 0.1788583 0.0424731 0.019732477 -0.17476773 0.12499884 0.17959322 0.04425768 -0.17488874 0.044363916 0.11972057 0.16420373 -0.039280895 0.1974294 -0.13337158 -0.042883813 0.17750254 -0.13396108 0.1224588 0.19934393 -0.042258088 0.12151989 0.19988398 0.0214459 0.12477771 -0.1760713 0.16863273 0.12679565 0.04212396 0.17529725 0.19758044 -0.1283511 0.19761828 -0.037612464 0.16862428 0.19976597 -0.041943878 0.19923748 -0.036870267 -0.17809503 0.17394626 -0.16321833 -0.040793948 0.021130847 0.021652214 0.16570975 0.1990971 -0.037397936 -0.16305138 -0.17779745 0.17913057
0.7537538 0.17898597 0.042532396 0.019780463 -0.17484881 0.12509443 0.1797233 0.044315625 -0.17497002 0.044425078 0.11980915 0.1643157 -0.03925948 0.1975828 -0.13341141 -0.042865053 0.17762905 -0.13400115 0.12255081 0.19950551 -0.04223972 0.12161147 0.20004797 0.021494593 0.1248754 -0.17615637 0.16875434 0.12689431 0.042182025 0.17541757 0.19773445 -0.1283803 0.19777244 -0.037589513 0.16874394 0.19992912 -0.04192533 0.19939838 -0.036846958 -0.17818496 0.17406547 -0.1632871 -0.040774874 0.021181129 0.021701565 0.165825 0.19925722 -0.03737557 -0.16311972 -0.17788707 0.17926048
0.7547548 0.17911342 0.04259168 0.019828472 -0.17492956 0.12518989 0.17985316 0.044373546 -0.17505097 0.044486225 0.11989759 0.16442746 -0.03923794 0.19773594 -0.13345097 -0.042846166 0.17775536 -0.13404094 0.12264268 0.19966684 -0.04222122 0.12170292 0.2002117 0.021543307 0.12497295 -0.17624113 0.16887575 0.12699282 0.042240076 0.17553768 0.19788821 -0.12840922 0.19792636 -0.03756645 0.1688634 0.20009202 -0.04190665 0.19955906 -0.03682353 -0.17827456 0.17418446 -0.16335557 -0.04075568 0.021231435 0.021750934 0.16594003 0.1994171 -0.03735309 -0.16318774 -0.17797637 0.17939018
0.7557558 0.17924066 0.042650953 0.019876504 -0.17500998 0.1252852 0.17998281 0.044431455 -0.17513159 0.044547353 0.11998589 0.16453902 -0.039216276 0.19788884 -0.13349028 -0.04282715 0.17788145 -0.13408047 0.12273441 0.19982792 -0.04220259 0.121794224 0.20037521 0.02159204 0.12507036 -0.17632556 0.16899697 0.12709118 0.04229812 0.17565756 0.19804172 -0.12843789 0.19808002 -0.037543267 0.16898267 0.20025468 -0.04188785 0.19971949 -0.036799993 -0.17836383 0.17430323 -0.16342373 -0.040736362 0.021281764 0.021800324 0.16605486 0.19957674 -0.037330493 -0.16325547 -0.17806534 0.17951967
0.7567568 0.17936769 0.04271021 0.019924559 -0.17509007 0.12538037 0.18011224 0.044489343 -0.17521188 0.04460847 0.12007407 0.16465038 -0.0391945 0.19804147 -0.13352932 -0.04280801 0.17800732 -0.13411972 0.122826 0.19998877 -0.042183835 0.12188539 0.20053847 0.021640792 0.12516762 -0.17640966 0.16911799 0.12718943 0.042356145 0.17577723 0.19819498 -0.1284663 0.19823343 -0.03751997 0.16910173 0.2004171 -0.04186892 0.19987968 -0.036776338 -0.17845277 0.1744218 -0.16349159 -0.040716924 0.021332119 0.021849735 0.1661695 0.19973613 -0.03730778 -0.1633229 -0.17815399 0.17964894
0.7577578 0.1794945 0.04276946 0.019972635 -0.17516986 0.1254754 0.18024147 0.044547215 -0.17529184 0.04466957 0.12016211 0.16476154 -0.0391726 0.19819386 -0.1335681 -0.042788748 0.17813298 -0.13415873 0.12291746 0.20014937 -0.042164955 0.12197643 0.20070149 0.021689562 0.12526476 -0.17649344 0.16923879 0.1272875 0.042414162 0.17589667 0.19834799 -0.12849444 0.1983866 -0.03749656 0.16922058 0.20057929 -0.041849867 0.20003961 -0.03675257 -0.1785414 0.17454015 -0.16355914 -0.04069736 0.021382496 0.021899164 0.16628394 0.19989528 -0.037284955 -0.16339001 -0.17824233 0.179778
0.7587588 0.17962109 0.04282869 0.020020735 -0.1752493 0.1255703 0.18037046 0.04460507 -0.17537148 0.044730656 0.12025001 0.16487251 -0.039150584 0.198346 -0.13360661 -0.042769358 0.17825843 -0.13419746 0.12300878 0.20030972 -0.042145945 0.122067325 0.20086427 0.021738352 0.12536176 -0.1765769 0.16935942 0.12738547 0.042472165 0.17601591 0.19850074 -0.12852234 0.1985395 -0.03747303 0.16933924 0.20074123 -0.04183069 0.2001993 -0.03672869 -0.1786297 0.17465828 -0.16362639 -0.04067767 0.021432895 0.021948611 0.16639818 0.2000542 -0.037262015 -0.16345683 -0.17833032 0.17990685
0.7597598 0.17974746 0.04288791 0.020068854 -0.1753284 0.12566504 0.18049926 0.044662904 -0.17545079 0.044791725 0.12033778 0.16498327 -0.039128445 0.1984979 -0.13364488 -0.04274984 0.17838366 -0.13423593 0.12309996 0.20046984 -0.042126812 0.12215809 0.20102681 0.02178716 0.12545861 -0.17666002 0.16947982 0.12748326 0.042530153 0.17613494 0.19865325 -0.12854996 0.19869216 -0.03744939 0.16945769 0.20090292 -0.041811384 0.20035876 -0.036704697 -0.17871767 0.17477621 -0.16369334 -0.040657863 0.021483317 0.02199808 0.16651222 0.20021287 -0.03723896 -0.16352335 -0.178418 0.18003547
0.7607608 0.17987363 0.042947117 0.020116996 -0.1754072 0.12575966 0.18062784 0.04472072 -0.17552976 0.04485278 0.12042541 0.16509384 -0.03910619 0.19864956 -0.13368288 -0.042730197 0.17850868 -0.13427414 0.12319101 0.20062971 -0.042107552 0.12224872 0.20118912 0.021835987 0.12555534 -0.17674282 0.16960004 0.12758093 0.04258813 0.17625375 0.1988055 -0.12857734 0.19884455 -0.03742563 0.16957594 0.2010644 -0.041791957 0.20051797 -0.03668059 -0.17880534 0.17489393 -0.16375999 -0.040637933 0.021533761 0.022047566 0.16662607 0.20037128 -0.037215788 -0.16358955 -0.17850536 0.1801639
0.7617618 0.17999958 0.043006312 0.020165158 -0.17548566 0.12585413 0.1807562 0.044778522 -0.17560843 0.044913817 0.12051292 0.16520421 -0.039083816 0.19880095 -0.1337206 -0.04271043 0.1786335 -0.13431208 0.12328191 0.20078933 -0.042088166 0.12233921 0.20135118 0.02188483 0.12565191 -0.17682528 0.16972005 0.12767845 0.04264609 0.17637235 0.1989575 -0.12860446 0.19899671 -0.037401758 0.169694 0.20122562 -0.041772403 0.20067693 -0.036656372 -0.17889266 0.17501143 -0.16382633 -0.04061788 0.02158423 0.022097073 0.1667397 0.20052947 -0.03719251 -0.16365546 -0.17859238 0.18029211
0.7627628 0.18012531 0.043065492 0.020213343 -0.1755638 0.12594846 0.18088435 0.0448363 -0.17568676 0.04497484 0.12060028 0.16531438 -0.03906132 0.1989521 -0.13375808 -0.04269054 0.17875808 -0.13434976 0.12337269 0.20094873 -0.042068657 0.122429565 0.201513 0.021933695 0.12574835 -0.17690744 0.16983987 0.12777583 0.042704042 0.17649074 0.19910927 -0.12863132 0.19914861 -0.03737777 0.16981186 0.2013866 -0.041752726 0.20083566 -0.036632042 -0.17897968 0.17512871 -0.16389237 -0.040597703 0.021634718 0.022146598 0.16685314 0.20068741 -0.03716911 -0.16372107 -0.1786791 0.18042012
0.7637638 0.18025084 0.043124657 0.020261548 -0.17564161 0.12604265 0.18101229 0.044894066 -0.17576477 0.045035847 0.12068752 0.16542435 -0.039038707 0.199103 -0.1337953 -0.04267053 0.17888248 -0.13438718 0.123463325 0.20110787 -0.04204902 0.12251979 0.2016746 0.021982577 0.12584466 -0.17698927 0.16995949 0.12787308 0.042761978 0.1766089 0.19926077 -0.12865792 0.19930027 -0.037353672 0.16992952 0.20154735 -0.04173293 0.20099413 -0.0366076 -0.17906636 0.17524579 -0.1639581 -0.040577404 0.02168523 0.022196144 0.1669664 0.2008451 -0.037145603 -0.16378637 -0.17876548 0.1805479
0.7647648 0.18037614 0.04318381 0.020309774 -0.1757191 0.1261367 0.18114002 0.044951815 -0.17584245 0.04509684 0.12077462 0.16553412 -0.039015975 0.19925365 -0.13383228 -0.04265039 0.17900665 -0.13442434 0.12355383 0.20126677 -0.04202926 0.122609876 0.20183595 0.022031479 0.12594081 -0.17707077 0.1700789 0.12797017 0.042819902 0.17672686 0.19941203 -0.12868427 0.19945168 -0.037329454 0.17004697 0.20170787 -0.041713007 0.20115238 -0.036583044 -0.17915273 0.17536266 -0.16402355 -0.040556986 0.021735763 0.022245707 0.16707945 0.20100255 -0.03712198 -0.16385138 -0.17885153 0.18067548
0.7657658 0.18050124 0.043242954 0.020358022 -0.17579627 0.12623063 0.18126753 0.045009542 -0.1759198 0.045157816 0.12086159 0.16564369 -0.038993124 0.19940405 -0.13386898 -0.04263013 0.1791306 -0.13446125 0.12364419 0.20142543 -0.04200938 0.122699834 0.20199706 0.022080397 0.12603685 -0.17715195 0.17019813 0.12806714 0.042877812 0.1768446 0.19956304 -0.12871036 0.19960284 -0.037305124 0.17016423 0.20186813 -0.04169296 0.20131038 -0.03655838 -0.17923877 0.17547931 -0.16408868 -0.04053644 0.02178632 0.02229529 0.16719231 0.20115978 -0.037098248 -0.16391608 -0.17893727 0.18080284
0.7667668 0.18062612 0.04330208 0.02040629 -0.17587312 0.1263244 0.18139485 0.04506725 -0.17599684 0.045218777 0.12094843 0.16575308 -0.038970154 0.1995542 -0.13390541 -0.042609744 0.17925435 -0.13449788 0.12373442 0.20158385 -0.04198937 0.12278965 0.20215793 0.022129335 0.12613274 -0.1772328 0.17031716 0.12816396 0.042935707 0.17696214 0.1997138 -0.12873618 0.19975375 -0.037280682 0.17028129 0.20202817 -0.041672792 0.20146812 -0.0365336 -0.1793245 0.17559576 -0.16415352 -0.04051578 0.021836895 0.022344891 0.16730496 0.20131674 -0.037074402 -0.16398048 -0.17902268 0.18092999
0.7677678 0.18075079 0.043361194 0.02045458 -0.17594963 0.12641804 0.18152194 0.045124944 -0.17607355 0.045279723 0.12103513 0.16586226 -0.038947064 0.19970411 -0.1339416 -0.042589236 0.17937788 -0.13453427 0.123824514 0.20174202 -0.041969243 0.122879334 0.20231856 0.02217829 0.1262285 -0.17731333 0.17043598 0.12826064 0.042993587 0.17707945 0.1998643 -0.12876177 0.19990441 -0.037256125 0.17039815 0.20218796 -0.041652504 0.20162565 -0.036508717 -0.17940989 0.17571199 -0.16421805 -0.040494993 0.021887494 0.022394512 0.16741742 0.20147347 -0.03705044 -0.16404457 -0.17910777 0.18105693
0.7687688 0.18087524 0.043420292 0.020502891 -0.17602584 0.12651154 0.1816488 0.04518262 -0.17614995 0.04534065 0.121121705 0.16597125 -0.03892386 0.19985378 -0.13397753 -0.042568605 0.17950122 -0.13457039 0.12391447 0.20189996 -0.041948993 0.12296889 0.20247898 0.022227263 0.1263241 -0.17739353 0.17055461 0.12835717 0.043051455 0.17719656 0.20001456 -0.1287871 0.20005482 -0.037231453 0.1705148 0.20234752 -0.041632093 0.20178291 -0.036483716 -0.17949496 0.17582801 -0.16428229 -0.040474087 0.021938115 0.022444153 0.16752969 0.20162997 -0.03702637 -0.16410838 -0.17919254 0.18118367
0.7697698 0.18099949 0.04347938 0.020551221 -0.17610171 0.12660491 0.18177548 0.045240276 -0.176226 0.045401566 0.12120814 0.16608004 -0.038900536 0.20000319 -0.1340132 -0.04254785 0.17962433 -0.13460626 0.1240043 0.20205766 -0.04192862 0.123058304 0.20263913 0.022276256 0.12641959 -0.17747341 0.17067303 0.12845358 0.04310931 0.17731345 0.20016457 -0.12881216 0.20020498 -0.03720667 0.17063127 0.20250684 -0.04161156 0.20193994 -0.036458608 -0.17957972 0.17594384 -0.16434622 -0.04045306 0.021988755 0.022493811 0.16764176 0.20178622 -0.037002187 -0.16417187 -0.17927699 0.18131018
0.7707708 0.18112352 0.04353845 0.020599572 -0.17617726 0.12669814 0.18190195 0.045297913 -0.17630176 0.045462463 0.12129445 0.16618864 -0.0388771 0.20015235 -0.13404863 -0.042526975 0.17974724 -0.13464186 0.12409398 0.20221512 -0.041908123 0.12314759 0.20279905 0.022325266 0.12651493 -0.17755297 0.17079127 0.12854983 0.04316715 0.17743014 0.20031434 -0.12883699 0.2003549 -0.037181776 0.17074755 0.20266591 -0.041590903 0.20209673 -0.03643339 -0.17966416 0.17605944 -0.16440986 -0.04043191 0.022039419 0.022543488 0.16775364 0.20194224 -0.03697789 -0.16423509 -0.1793611 0.1814365
0.7717718 0.18124734 0.043597512 0.020647943 -0.1762525 0.12679122 0.18202819 0.045355532 -0.17637718 0.045523345 0.12138062 0.16629705 -0.038853545 0.20030127 -0.13408378 -0.04250598 0.17986993 -0.13467722 0.124183536 0.20237233 -0.041887503 0.12323674 0.20295875 0.022374295 0.12661013 -0.1776322 0.1709093 0.12864596 0.043224975 0.1775466 0.20046386 -0.12886156 0.20050457 -0.03715677 0.17086361 0.20282476 -0.041570127 0.20225328 -0.036408063 -0.17974828 0.17617483 -0.16447319 -0.04041064 0.022090102 0.022593185 0.1678653 0.202098 -0.03695348 -0.16429798 -0.17944491 0.18156259
0.7727728 0.18137094 0.043656558 0.020696336 -0.1763274 0.12688418 0.18215422 0.045413133 -0.17645228 0.045584213 0.12146667 0.16640526 -0.038829874 0.20044996 -0.13411868 -0.04248486 0.17999241 -0.13471231 0.12427296 0.2025293 -0.041866764 0.12332576 0.20311819 0.022423342 0.1267052 -0.1777111 0.17102714 0.12874193 0.04328279 0.17766288 0.20061313 -0.12888587 0.200654 -0.03713165 0.17097948 0.20298336 -0.04154923 0.20240958 -0.036382623 -0.17983209 0.17629002 -0.16453624 -0.040389247 0.022140807 0.022642901 0.1679768 0.20225354 -0.03692896 -0.16436058 -0.17952839 0.18168849
0.7737738 0.18149434 0.04371559 0.020744747 -0.176402 0.12697698 0.18228006 0.045470715 -0.17652707 0.045645062 0.12155258 0.16651328 -0.03880609 0.20059839 -0.13415334 -0.04246362 0.18011469 -0.13474713 0.12436224 0.20268604 -0.041845907 0.12341464 0.20327741 0.022472406 0.12680013 -0.17778969 0.17114478 0.12883778 0.043340586 0.17777893 0.20076215 -0.12890993 0.20080318 -0.037106417 0.17109516 0.20314173 -0.041528217 0.20256564 -0.03635708 -0.17991556 0.176405 -0.16459897 -0.040367737 0.02219153 0.022692636 0.16808808 0.20240882 -0.036904328 -0.16442288 -0.17961155 0.18181416
0.7747748 0.18161753 0.043774605 0.020793179 -0.17647627 0.12706965 0.18240568 0.04552828 -0.17660153 0.045705896 0.12163836 0.16662109 -0.03878219 0.20074657 -0.13418773 -0.04244226 0.18023676 -0.13478172 0.124451384 0.20284253 -0.041824922 0.123503394 0.20343639 0.022521488 0.12689494 -0.17786795 0.17126223 0.12893347 0.04339837 0.17789477 0.20091093 -0.12893374 0.20095211 -0.037081074 0.17121063 0.20329987 -0.04150708 0.20272146 -0.03633142 -0.17999873 0.17651977 -0.16466141 -0.0403461 0.022242276 0.022742389 0.16819917 0.20256387 -0.03687958 -0.16448489 -0.17969438 0.18193963
0.7757758 0.18174051 0.04383361 0.02084163 -0.17655022 0.12716219 0.18253109 0.045585826 -0.17667566 0.045766715 0.121724 0.16672872 -0.038758177 0.2008945 -0.13422185 -0.04242078 0.18035862 -0.13481604 0.1245404 0.20299877 -0.041803822 0.12359201 0.20359512 0.02257059 0.12698959 -0.1779459 0.17137949 0.12902904 0.043456137 0.1780104 0.20105946 -0.12895732 0.2011008 -0.03705562 0.1713259 0.20345776 -0.041485824 0.20287704 -0.036305655 -0.18008156 0.17663434 -0.16472355 -0.04032435 0.022293042 0.02279216 0.16831008 0.20271868 -0.036854725 -0.1645466 -0.17977689 0.18206489
0.7767768 0.18186328 0.0438926 0.020890104 -0.17662385 0.12725459 0.18265629 0.045643352 -0.1767495 0.04582752 0.12180952 0.16683616 -0.03873405 0.2010422 -0.13425574 -0.042399175 0.18048027 -0.13485011 0.12462928 0.20315479 -0.0417826 0.123680495 0.20375364 0.022619708 0.12708412 -0.1780235 0.17149656 0.12912446 0.043513894 0.17812583 0.20120774 -0.12898062 0.20124924 -0.037030056 0.171441 0.20361541 -0.041464444 0.20303239 -0.03627978 -0.1801641 0.1767487 -0.16478539 -0.040302478 0.02234383 0.02284195 0.16842078 0.20287324 -0.03682976 -0.164608 -0.17985907 0.18218996
0.7777778 0.18198584 0.043951575 0.020938594 -0.17669716 0.12734686 0.18278128 0.045700863 -0.17682299 0.04588831 0.12189491 0.1669434 -0.038709804 0.20118965 -0.13428937 -0.042377453 0.18060172 -0.13488393 0.12471803 0.20331056 -0.041761257 0.12376884 0.2039119 0.022668844 0.1271785 -0.17810081 0.17161341 0.12921974 0.043571636 0.17824103 0.20135579 -0.12900369 0.20139743 -0.03700438 0.17155588 0.20377283 -0.04144295 0.2031875 -0.036253795 -0.1802463 0.17686284 -0.16484694 -0.040280487 0.022394637 0.02289176 0.16853128 0.20302758 -0.036804676 -0.1646691 -0.17994094 0.1823148
0.7787788 0.18210818 0.04401054 0.020987106 -0.17677015 0.12743898 0.18290606 0.04575835 -0.17689618 0.04594908 0.12198017 0.16705045 -0.03868545 0.20133686 -0.13432275 -0.04235561 0.18072295 -0.13491748 0.12480664 0.2034661 -0.041739795 0.123857066 0.20406993 0.022718 0.12727275 -0.17817777 0.17173009 0.1293149 0.043629363 0.17835604 0.20150357 -0.1290265 0.20154539 -0.0369786 0.17167057 0.20393002 -0.041421335 0.20334236 -0.036227703 -0.18032819 0.17697679 -0.16490819 -0.040258378 0.022445463 0.022941587 0.1686416 0.20318167 -0.036779486 -0.16472991 -0.1800225 0.18243943
0.7797798 0.18223032 0.044069488 0.021035636 -0.17684282 0.12753096 0.18303064 0.04581582 -0.17696904 0.046009835 0.12206529 0.1671573 -0.03866098 0.20148383 -0.13435586 -0.042333648 0.18084398 -0.13495079 0.124895126 0.20362139 -0.041718215 0.123945154 0.20422773 0.022767173 0.12736689 -0.17825444 0.17184655 0.12940991 0.043687075 0.17847084 0.20165113 -0.12904908 0.2016931 -0.036952704 0.17178507 0.20408696 -0.041399598 0.203497 -0.036201503 -0.18040976 0.17709053 -0.16496913 -0.04023615 0.022496311 0.022991434 0.16875173 0.20333552 -0.036754183 -0.16479042 -0.18010372 0.18256386
0.7807808 0.18235224 0.044128418 0.021084188 -0.17691518 0.12762281 0.183155 0.045873273 -0.17704159 0.046070576 0.12215029 0.16726397 -0.0386364 0.20163055 -0.13438873 -0.042311564 0.1809648 -0.13498384 0.124983475 0.20377645 -0.04169651 0.12403311 0.20438528 0.022816364 0.12746087 -0.17833078 0.17196284 0.12950477 0.043744773 0.17858543 0.20179842 -0.1290714 0.20184056 -0.0369267 0.17189936 0.20424367 -0.041377746 0.20365137 -0.036175195 -0.180491 0.17720404 -0.16502978 -0.040213805 0.022547178 0.023041299 0.16886166 0.20348914 -0.036728773 -0.16485062 -0.18018463 0.18268807
0.7817818 0.18247396 0.04418734 0.021132758 -0.17698722 0.12771453 0.18327914 0.04593071 -0.17711382 0.0461313 0.12223516 0.16737044 -0.038611706 0.20177701 -0.13442135 -0.04228936 0.18108541 -0.13501664 0.12507169 0.20393126 -0.041674692 0.124120936 0.2045426 0.022865573 0.12755471 -0.17840679 0.17207892 0.12959951 0.043802455 0.1786998 0.20194548 -0.12909347 0.20198777 -0.036900587 0.17201348 0.20440015 -0.041355774 0.20380552 -0.03614878 -0.18057194 0.17731737 -0.16509013 -0.040191345 0.022598065 0.02309118 0.16897139 0.2036425 -0.036703248 -0.16491054 -0.18026523 0.1828121
0.7827828 0.18259548 0.044246245 0.021181347 -0.17705894 0.12780611 0.18340309 0.045988124 -0.17718573 0.04619201 0.12231989 0.16747671 -0.0385869 0.20192325 -0.1344537 -0.04226704 0.18120582 -0.13504918 0.12515977 0.20408584 -0.041652754 0.12420862 0.2046997 0.022914797 0.12764843 -0.17848249 0.17219482 0.1296941 0.043860123 0.17881398 0.2020923 -0.1291153 0.20213476 -0.03687437 0.17212738 0.2045564 -0.041333687 0.20395944 -0.036122255 -0.18065256 0.1774305 -0.1651502 -0.040168762 0.022648972 0.02314108 0.16908094 0.20379564 -0.036677614 -0.16497016 -0.1803455 0.1829359
0.7837838 0.18271677 0.04430514 0.021229954 -0.17713034 0.12789755 0.18352684 0.04604552 -0.17725731 0.0462527 0.12240449 0.16758281 -0.03856198 0.20206924 -0.13448581 -0.0422446 0.18132603 -0.13508147 0.12524772 0.20424017 -0.041630697 0.12429619 0.20485656 0.02296404 0.127742 -0.17855789 0.17231052 0.12978856 0.04391778 0.17892794 0.20223887 -0.12913688 0.20228149 -0.03684804 0.17224109 0.2047124 -0.041311476 0.20411311 -0.036095623 -0.18073285 0.1775434 -0.16520996 -0.040146068 0.022699898 0.023190998 0.16919029 0.20394854 -0.036651872 -0.16502948 -0.18042547 0.1830595
0.7847848 0.18283787 0.044364013 0.021278583 -0.17720142 0.12798886 0.18365037 0.0461029 -0.17732859 0.04631338 0.122488976 0.1676887 -0.03853695 0.20221499 -0.13451767 -0.042222038 0.18144602 -0.13511351 0.12533553 0.20439427 -0.041608524 0.12438361 0.20501317 0.0230133 0.12783545 -0.17863294 0.17242603 0.12988287 0.043975417 0.1790417 0.2023852 -0.12915821 0.20242797 -0.0368216 0.17235461 0.20486818 -0.04128915 0.20426655 -0.036068883 -0.18081284 0.17765611 -0.16526942 -0.040123254 0.022750845 0.023240931 0.16929945 0.2041012 -0.036626015 -0.1650885 -0.18050511 0.18318288
0.7857858 0.18295875 0.044422876 0.021327231 -0.17727219 0.12808004 0.1837737 0.04616026 -0.17739955 0.046374038 0.12257332 0.1677944 -0.03851181 0.20236048 -0.13454926 -0.042199362 0.18156582 -0.13514529 0.12542321 0.20454814 -0.041586228 0.12447091 0.20516956 0.023062577 0.12792876 -0.1787077 0.17254135 0.12997706 0.044033043 0.17915525 0.2025313 -0.1291793 0.20257422 -0.036795054 0.17246793 0.20502372 -0.041266706 0.20441975 -0.036042035 -0.1808925 0.17776862 -0.1653286 -0.040100325 0.02280181 0.023290882 0.16940843 0.20425361 -0.036600053 -0.16514724 -0.18058445 0.18330607
0.7867868 0.18307944 0.04448173 0.021375898 -0.17734262 0.12817107 0.18389681 0.046217598 -0.17747019 0.046434686 0.122657545 0.16789992 -0.03848656 0.20250574 -0.13458061 -0.042176563 0.1816854 -0.13517684 0.12551075 0.20470175 -0.041563816 0.124558076 0.20532571 0.02311187 0.12802194 -0.17878215 0.17265646 0.1300711 0.044090655 0.17926858 0.20267713 -0.12920015 0.20272022 -0.0367684 0.17258105 0.20517904 -0.041244145 0.2045727 -0.03601508 -0.18097185 0.17788091 -0.16538748 -0.04007728 0.022852797 0.023340851 0.16951719 0.2044058 -0.036573976 -0.16520569 -0.18066347 0.18342905
0.7877878 0.1831999 0.04454056 0.021424584 -0.17741276 0.12826197 0.18401971 0.046274923 -0.17754051 0.046495315 0.12274163 0.16800526 -0.038461193 0.20265076 -0.13461171 -0.04215365 0.18180478 -0.13520811 0.12559816 0.20485513 -0.04154129 0.12464511 0.20548162 0.023161178 0.12811498 -0.17885627 0.1727714 0.13016503 0.04414825 0.17938173 0.20282273 -0.12922075 0.20286599 -0.036741637 0.17269398 0.2053341 -0.041221466 0.20472543 -0.035988018 -0.18105087 0.177993 -0.16544607 -0.04005412 0.022903802 0.023390837 0.16962577 0.20455775 -0.036547795 -0.16526383 -0.18074216 0.18355182
0.7887888 0.18332016 0.044599384 0.021473289 -0.17748258 0.12835273 0.18414243 0.046332225 -0.17761052 0.046555925 0.12282559 0.16811039 -0.03843572 0.20279552 -0.13464256 -0.042130616 0.18192396 -0.13523915 0.12568545 0.20500828 -0.041518643 0.12473201 0.20563729 0.023210505 0.12820789 -0.17893007 0.17288613 0.1302588 0.04420583 0.17949465 0.20296809 -0.12924111 0.2030115 -0.036714766 0.17280672 0.20548894 -0.04119867 0.20487791 -0.03596085 -0.18112959 0.17810489 -0.16550437 -0.040030845 0.022954825 0.02344084 0.16973418 0.20470946 -0.0365215 -0.16532168 -0.18082055 0.18367438
0.7897898 0.18344022 0.044658188 0.021522012 -0.17755206 0.12844338 0.18426491 0.04638951 -0.17768021 0.046616524 0.12290943 0.16821533 -0.038410135 0.20294006 -0.13467315 -0.042107463 0.18204293 -0.13526992 0.1257726 0.20516118 -0.04149588 0.12481879 0.20579274 0.023259848 0.12830067 -0.17900358 0.17300068 0.13035242 0.044263396 0.17960738 0.20311321 -0.12926121 0.20315677 -0.03668779 0.17291926 0.20564355 -0.041175757 0.20503017 -0.035933573 -0.18120798 0.17821658 -0.16556236 -0.040007453 0.02300587 0.023490857 0.16984238 0.20486093 -0.036495097 -0.16537924 -0.18089864 0.18379673
0.7907908 0.18356006 0.04471698 0.021570755 -0.17762125 0.12853387 0.1843872 0.046446778 -0.17774957 0.046677105 0.122993134 0.16832009 -0.03838444 0.20308435 -0.13470349 -0.042084195 0.18216169 -0.13530046 0.12585962 0.20531386 -0.041472998 0.12490543 0.20594795 0.023309207 0.1283933 -0.17907676 0.17311503 0.13044593 0.04432095 0.1797199 0.20325808 -0.12928109 0.2033018 -0.036660705 0.17303161 0.20579793 -0.041152727 0.20518218 -0.03590619 -0.18128605 0.17832805 -0.16562007 -0.039983947 0.023056932 0.023540894 0.16995038 0.20501216 -0.036468588 -0.1654365 -0.18097639 0.1839189
0.7917918 0.1836797 0.044775758 0.021619517 -0.1776901 0.12862423 0.18450929 0.046504024 -0.17781863 0.046737667 0.12307671 0.16842467 -0.038358636 0.20322838 -0.13473359 -0.042060807 0.18228024 -0.13533074 0.1259465 0.2054663 -0.04145 0.12499194 0.20610294 0.02335858 0.12848581 -0.17914963 0.1732292 0.1305393 0.044378486 0.1798322 0.20340271 -0.12930071 0.2034466 -0.036633518 0.17314376 0.20595206 -0.04112958 0.20533396 -0.0358787 -0.18136382 0.17843933 -0.1656775 -0.03996033 0.023108013 0.023590945 0.1700582 0.20516315 -0.036441967 -0.16549349 -0.18105385 0.18404084
0.7927928 0.18379915 0.044834524 0.021668298 -0.17775865 0.12871446 0.18463117 0.046561252 -0.17788737 0.046798214 0.12316015 0.16852903 -0.03833272 0.2033722 -0.13476342 -0.042037304 0.1823986 -0.13536078 0.12603326 0.2056185 -0.041426886 0.12507832 0.20625769 0.023407971 0.12857819 -0.1792222 0.17334317 0.13063252 0.044436008 0.17994432 0.2035471 -0.1293201 0.20359115 -0.03660622 0.17325573 0.20610598 -0.041106317 0.20548551 -0.035851102 -0.18144126 0.1785504 -0.16573462 -0.039936595 0.023159115 0.023641014 0.17016584 0.20531392 -0.036415238 -0.16555017 -0.18113099 0.18416259
0.7937938 0.18391837 0.044893272 0.021717098 -0.17782687 0.12880455 0.18475284 0.046618465 -0.17795579 0.046858747 0.12324348 0.16863324 -0.038306694 0.20351575 -0.13479301 -0.042013682 0.18251675 -0.13539055 0.12611988 0.20577046 -0.041403655 0.12516457 0.2064122 0.023457376 0.12867044 -0.17929444 0.17345695 0.13072562 0.044493515 0.18005621 0.20369126 -0.12933923 0.20373546 -0.036578815 0.1733675 0.20625965 -0.041082937 0.20563681 -0.035823397 -0.18151839 0.17866129 -0.16579147 -0.039912745 0.023210235 0.0236911 0.17027327 0.20546444 -0.0363884 -0.16560657 -0.18120782 0.18428412
0.7947948 0.18403739 0.04495201 0.021765918 -0.17789477 0.12889452 0.1848743 0.046675656 -0.1780239 0.04691926 0.123326674 0.16873723 -0.03828056 0.20365907 -0.13482235 -0.041989945 0.1826347 -0.13542008 0.12620637 0.20592219 -0.04138031 0.1252507 0.20656647 0.023506798 0.12876254 -0.17936638 0.17357054 0.13081858 0.044551007 0.18016791 0.20383517 -0.12935814 0.20387954 -0.036551308 0.17347908 0.20641309 -0.041059442 0.2057879 -0.035795588 -0.1815952 0.17877196 -0.16584802 -0.039888784 0.023261374 0.023741199 0.17038053 0.20561473 -0.03636146 -0.16566268 -0.18128434 0.18440546
0.7957958 0.18415621 0.045010727 0.021814754 -0.17796236 0.12898435 0.18499556 0.046732828 -0.17809169 0.04697976 0.12340974 0.16884105 -0.03825432 0.20380215 -0.13485144 -0.041966088 0.18275245 -0.13544936 0.12629274 0.20607367 -0.041356843 0.12533668 0.20672053 0.023556236 0.12885451 -0.17943801 0.17368394 0.1309114 0.044608485 0.1802794 0.20397884 -0.1293768 0.20402336 -0.036523692 0.17359047 0.2065663 -0.04103583 0.20593873 -0.03576767 -0.1816717 0.17888242 -0.16590427 -0.039864708 0.023312533 0.023791315 0.17048758 0.20576479 -0.036334407 -0.1657185 -0.18136054 0.18452659
0.7967968 0.18427482 0.045069434 0.021863611 -0.17802964 0.12907404 0.18511662 0.046789985 -0.17815918 0.04704024 0.12349267 0.16894467 -0.038227968 0.203945 -0.13488027 -0.041942116 0.18286999 -0.1354784 0.12637895 0.20622493 -0.041333266 0.12542254 0.20687434 0.02360569 0.12894636 -0.17950933 0.17379716 0.13100408 0.044665948 0.1803907 0.20412228 -0.12939522 0.20416695 -0.036495972 0.17370166 0.2067193 -0.0410121 0.20608933 -0.03573965 -0.18174787 0.17899269 -0.16596024 -0.03984052 0.02336371 0.023841448 0.17059445 0.20591462 -0.03630725 -0.16577403 -0.18143643 0.18464752
0.7977978 0.18439323 0.045128126 0.021912487 -0.1780966 0.1291636 0.18523747 0.04684712 -0.17822634 0.0471007 0.123575486 0.1690481 -0.038201507 0.2040876 -0.13490885 -0.04191803 0.18298732 -0.1355072 0.12646505 0.20637596 -0.04130957 0.12550828 0.20702793 0.023655158 0.12903808 -0.17958033 0.17391017 0.13109663 0.044723395 0.18050177 0.20426546 -0.1294134 0.2043103 -0.03646815 0.17381266 0.20687205 -0.04098826 0.2062397 -0.03571152 -0.18182375 0.17910275 -0.16601592 -0.039816216 0.023414906 0.023891596 0.17070113 0.2060642 -0.03627998 -0.16582927 -0.18151203 0.18476824
0.7987988 0.18451142 0.045186806 0.021961382 -0.17816325 0.12925303 0.1853581 0.046904236 -0.17829317 0.047161147 0.12365817 0.16915135 -0.03817494 0.20422995 -0.1349372 -0.04189382 0.18310446 -0.13553573 0.12655102 0.20652674 -0.041285757 0.12559389 0.20718127 0.02370464 0.12912966 -0.17965102 0.174023 0.13118905 0.044780828 0.18061267 0.2044084 -0.12943134 0.2044534 -0.03644022 0.17392346 0.20702456 -0.040964298 0.20638984 -0.035683285 -0.1818993 0.17921261 -0.16607131 -0.0397918 0.023466121 0.02394176 0.17080763 0.20621355 -0.036252607 -0.16588423 -0.18158731 0.18488877
0.7997998 0.18462943 0.04524547 0.022010295 -0.17822957 0.12934232 0.18547855 0.046961334 -0.1783597 0.04722158 0.12374073 0.16925442 -0.03814826 0.20437206 -0.13496529 -0.0418695 0.18322138 -0.13556401 0.12663686 0.2066773 -0.041261833 0.12567936 0.2073344 0.023754138 0.12922111 -0.17972142 0.17413566 0.13128133 0.04483825 0.18072334 0.20455112 -0.12944902 0.20459627 -0.036412183 0.17403409 0.20717685 -0.040940225 0.20653974 -0.035654947 -0.18197453 0.17932227 -0.16612642 -0.039767273 0.023517353 0.02399194 0.17091393 0.20636266 -0.03622513 -0.16593888 -0.18166228 0.18500908
0.8008008 0.18474722 0.04530412 0.022059226 -0.17829558 0.12943149 0.18559878 0.047018416 -0.17842591 0.04728199 0.123823166 0.16935728 -0.038121477 0.20451394 -0.13499312 -0.04184506 0.18333812 -0.13559206 0.12672257 0.20682761 -0.04123779 0.1257647 0.2074873 0.023803653 0.12931243 -0.1797915 0.1742481 0.13137348 0.044895653 0.18083382 0.20469359 -0.12946649 0.2047389 -0.036384042 0.17414452 0.20732892 -0.040916033 0.20668942 -0.035626505 -0.18204945 0.17943174 -0.16618124 -0.039742634 0.023568606 0.024042137 0.17102005 0.20651156 -0.036197543 -0.16599326 -0.18173695 0.1851292
0.8018018 0.1848648 0.045362752 0.022108177 -0.17836128 0.1295205 0.18571882 0.047075476 -0.17849182 0.047342386 0.12390547 0.16945997 -0.03809458 0.20465557 -0.1350207 -0.041820507 0.18345465 -0.13561985 0.12680815 0.20697771 -0.04121363 0.12584992 0.20763995 0.02385318 0.1294036 -0.17986126 0.17436036 0.13146548 0.04495304 0.18094409 0.20483583 -0.1294837 0.20488128 -0.036355797 0.17425476 0.20748074 -0.04089173 0.20683885 -0.03559796 -0.18212408 0.17954099 -0.16623576 -0.039717883 0.023619877 0.024092346 0.17112598 0.2066602 -0.036169853 -0.16604735 -0.1818113 0.1852491
0.8028028 0.18498218 0.045421373 0.022157148 -0.17842667 0.1296094 0.18583864 0.04713252 -0.1785574 0.047402766 0.123987645 0.16956247 -0.03806758 0.20479697 -0.13504805 -0.04179584 0.18357097 -0.1356474 0.1268936 0.20712756 -0.04118936 0.125935 0.20779239 0.023902724 0.12949465 -0.17993073 0.17447244 0.13155736 0.045010414 0.18105415 0.20497783 -0.12950069 0.20502344 -0.03632745 0.1743648 0.20763235 -0.040867306 0.20698805 -0.03556931 -0.18219838 0.17965005 -0.16629 -0.03969302 0.023671169 0.024142573 0.17123172 0.20680861 -0.036142055 -0.16610116 -0.18188535 0.18536882
0.8038038 0.18509936 0.04547998 0.022206135 -0.17849176 0.12969817 0.18595827 0.04718954 -0.17862266 0.047463126 0.1240697 0.16966479 -0.03804047 0.20493813 -0.13507515 -0.04177105 0.18368709 -0.13567469 0.12697892 0.20727718 -0.041164972 0.12601997 0.20794459 0.023952283 0.12958558 -0.17999989 0.17458433 0.1316491 0.045067772 0.18116401 0.20511958 -0.12951742 0.20516534 -0.036298998 0.17447467 0.20778371 -0.04084277 0.20713702 -0.03554056 -0.18227237 0.1797589 -0.16634396 -0.039668042 0.023722477 0.024192814 0.17133728 0.2069568 -0.036114153 -0.16615468 -0.1819591 0.18548833
0.8048048 0.18521634 0.04553857 0.02225514 -0.17855652 0.1297868 0.1860777 0.047246546 -0.17868762 0.047523472 0.12415163 0.16976692 -0.038013253 0.20507905 -0.135102 -0.04174615 0.183803 -0.13570175 0.12706411 0.20742656 -0.04114047 0.1261048 0.20809655 0.024001855 0.12967637 -0.18006873 0.17469603 0.13174072 0.045125116 0.18127367 0.2052611 -0.12953393 0.205307 -0.03627044 0.17458434 0.20793486 -0.040818118 0.20728575 -0.035511702 -0.18234606 0.17986757 -0.16639763 -0.039642956 0.023773804 0.02424307 0.17144264 0.20710476 -0.036086146 -0.16620791 -0.18203253 0.18560764
0.8058058 0.1853331 0.045597147 0.022304164 -0.17862096 0.1298753 0.18619692 0.04730353 -0.17875226 0.0475838 0.12423343 0.16986886 -0.03798593 0.20521972 -0.1351286 -0.04172113 0.18391873 -0.13572854 0.12714916 0.20757571 -0.041115854 0.1261895 0.20824829 0.024051443 0.12976703 -0.18013728 0.17480753 0.1318322 0.045182448 0.18138313 0.20540237 -0.12955019 0.20544843 -0.03624178 0.17469382 0.20808576 -0.04079335 0.20743425 -0.035482746 -0.18241945 0.17997603 -0.16645102 -0.03961776 0.02382515 0.024293343 0.17154782 0.20725247 -0.03605803 -0.16626085 -0.18210565 0.18572675
0.8068068 0.18544967 0.04565571 0.022353204 -0.17868511 0.12996368 0.18631594 0.047360495 -0.1788166 0.04764411 0.124315105 0.1699706 -0.037958495 0.20536016 -0.13515498 -0.041696 0.18403424 -0.1357551 0.1272341 0.20772463 -0.04109112 0.12627408 0.2083998 0.024101045 0.12985756 -0.18020551 0.17491886 0.13192353 0.04523976 0.1814924 0.20554341 -0.12956621 0.20558964 -0.036213014 0.17480312 0.20823644 -0.04076847 0.20758252 -0.035453685 -0.18249252 0.18008429 -0.16650411 -0.03959245 0.023876514 0.024343628 0.17165281 0.20739996 -0.036029816 -0.16631351 -0.18217847 0.18584564
0.8078078 0.18556605 0.045714255 0.022402264 -0.17874895 0.13005191 0.18643476 0.047417443 -0.17888062 0.0477044 0.12439666 0.17007217 -0.037930958 0.20550036 -0.13518108 -0.04167076 0.18414956 -0.1357814 0.1273189 0.20787331 -0.041066274 0.12635854 0.20855108 0.024150662 0.12994795 -0.18027343 0.17503 0.13201474 0.04529706 0.18160145 0.20568421 -0.129582 0.20573059 -0.036184147 0.17491223 0.20838688 -0.040743478 0.20773056 -0.035424523 -0.18256529 0.18019235 -0.16655692 -0.039567027 0.023927897 0.024393931 0.17175762 0.20754722 -0.036001496 -0.16636589 -0.18225098 0.18596435
0.8088088 0.1856822 0.04577279 0.02245134 -0.17881249 0.13014002 0.18655337 0.047474373 -0.17894433 0.047764674 0.12447809 0.17017356 -0.03790331 0.20564033 -0.13520697 -0.041645397 0.18426467 -0.13580747 0.12740357 0.20802177 -0.041041315 0.12644286 0.20870213 0.024200292 0.13003822 -0.18034105 0.17514095 0.13210581 0.045354344 0.18171032 0.20582478 -0.12959754 0.2058713 -0.03615518 0.17502114 0.20853712 -0.040718365 0.20787837 -0.03539526 -0.18263774 0.1803002 -0.16660947 -0.039541494 0.023979299 0.024444247 0.17186224 0.20769425 -0.035973072 -0.16641799 -0.18232319 0.18608285
0.8098098 0.18579818 0.045831308 0.022500433 -0.1788757 0.130228 0.1866718 0.04753128 -0.17900774 0.04782493 0.12455938 0.17027475 -0.037875555 0.20578006 -0.1352326 -0.041619927 0.18437959 -0.1358333 0.12748812 0.20817 -0.04101624 0.12652706 0.20885296 0.024249937 0.13012835 -0.18040837 0.1752517 0.13219675 0.045411617 0.18181898 0.2059651 -0.12961286 0.20601179 -0.036126103 0.17512988 0.20868711 -0.040693145 0.20802595 -0.035365894 -0.18270989 0.18040787 -0.16666171 -0.039515853 0.024030719 0.024494579 0.17196667 0.20784104 -0.035944544 -0.1664698 -0.1823951 0.18620116
0.8108108 0.18591394 0.04588981 0.022549544 -0.17893861 0.13031584 0.18679 0.047588173 -0.17907085 0.047885172 0.12464056 0.17037576 -0.037847698 0.20591955 -0.13525799 -0.04159434 0.18449432 -0.13585886 0.12757254 0.208318 -0.04099105 0.12661113 0.20900355 0.024299597 0.13021836 -0.18047538 0.17536229 0.13228756 0.04546887 0.18192743 0.2061052 -0.12962794 0.20615202 -0.036096927 0.17523842 0.20883687 -0.04066781 0.20817329 -0.035336427 -0.18278174 0.18051533 -0.16671367 -0.0394901 0.024082156 0.024544924 0.17207092 0.20798759 -0.035915915 -0.16652131 -0.18246669 0.18631926
0.8118118 0.1860295 0.045948297 0.02259867 -0.17900123 0.13040355 0.18690802 0.047645044 -0.17913364 0.047945395 0.12472161 0.17047659 -0.03781973 0.2060588 -0.13528313 -0.04156864 0.18460883 -0.13588418 0.12765683 0.20846575 -0.040965743 0.12669507 0.20915392 0.02434927 0.13030823 -0.18054208 0.17547268 0.13237824 0.04552611 0.18203568 0.20624505 -0.12964278 0.20629202 -0.03606765 0.17534676 0.2089864 -0.040642366 0.2083204 -0.03530686 -0.18285328 0.1806226 -0.16676535 -0.039464235 0.02413361 0.024595285 0.17217499 0.20813394 -0.03588718 -0.16657256 -0.18253799 0.18643716
0.8128128 0.18614486 0.046006765 0.022647817 -0.17906353 0.13049112 0.18702585 0.047701895 -0.17919612 0.0480056 0.12480254 0.17057723 -0.037791654 0.20619781 -0.13530804 -0.04154283 0.18472315 -0.13590926 0.127741 0.20861328 -0.040940326 0.12677889 0.20930406 0.024398958 0.13039798 -0.18060848 0.17558287 0.13246877 0.045583334 0.18214375 0.20638467 -0.12965739 0.20643178 -0.03603827 0.17545493 0.20913571 -0.040616807 0.20846727 -0.035277195 -0.18292451 0.18072966 -0.16681674 -0.039438263 0.024185082 0.02464566 0.17227887 0.20828003 -0.035858344 -0.16662352 -0.18260898 0.18655488
0.8138138 0.18626001 0.046065222 0.022696977 -0.17912552 0.13057858 0.18714346 0.047758732 -0.1792583 0.048065785 0.12488334 0.17067768 -0.037763473 0.20633659 -0.1353327 -0.041516908 0.18483727 -0.13593408 0.12782502 0.20876057 -0.040914796 0.12686257 0.20945397 0.024448661 0.13048759 -0.18067458 0.17569289 0.13255918 0.045640547 0.1822516 0.20652404 -0.12967175 0.20657131 -0.036008783 0.17556292 0.2092848 -0.040591136 0.20861392 -0.035247426 -0.18299544 0.18083653 -0.16686785 -0.039412178 0.024236571 0.02469605 0.17238256 0.2084259 -0.03582941 -0.1666742 -0.18267965 0.18667237
0.8148148 0.18637498 0.046123665 0.022746155 -0.17918722 0.1306659 0.18726087 0.047815546 -0.17932017 0.048125956 0.12496401 0.17077795 -0.037735187 0.20647514 -0.13535713 -0.04149087 0.18495119 -0.13595867 0.12790893 0.20890765 -0.040889155 0.12694614 0.20960365 0.024498377 0.13057707 -0.18074037 0.17580271 0.13264945 0.04569774 0.18235926 0.20666319 -0.12968588 0.20671059 -0.035979196 0.17567071 0.20943365 -0.040565353 0.20876034 -0.035217557 -0.18306607 0.18094319 -0.16691868 -0.03938598 0.024288077 0.024746455 0.17248608 0.20857154 -0.03580037 -0.16672458 -0.18275003 0.18678969
0.8158158 0.18648975 0.04618209 0.02279535 -0.1792486 0.13075309 0.18737808 0.04787234 -0.17938174 0.04818611 0.12504457 0.17087804 -0.037706792 0.20661345 -0.13538131 -0.041464724 0.18506491 -0.13598302 0.12799272 0.20905448 -0.0408634 0.12702957 0.20975311 0.024548106 0.13066643 -0.18080585 0.17591235 0.1327396 0.04575492 0.18246673 0.2068021 -0.12969978 0.20684965 -0.03594951 0.17577831 0.20958227 -0.04053946 0.20890652 -0.035187587 -0.18313639 0.18104967 -0.16696924 -0.039359678 0.024339601 0.024796875 0.1725894 0.20871694 -0.035771232 -0.16677469 -0.18282011 0.1869068
0.8168168 0.18660429 0.0462405 0.02284456 -0.1793097 0.13084014 0.1874951 0.047929116 -0.17944302 0.048246242 0.125125 0.17097794 -0.03767829 0.20675153 -0.13540526 -0.041438464 0.18517843 -0.13600712 0.12807636 0.20920108 -0.04083753 0.12711288 0.20990233 0.02459785 0.13075565 -0.18087104 0.17602181 0.1328296 0.04581208 0.18257399 0.20694077 -0.12971343 0.20698845 -0.03591972 0.17588574 0.20973067 -0.040513452 0.20905247 -0.03515752 -0.18320641 0.18115595 -0.1670195 -0.039333265 0.02439114 0.024847308 0.17269255 0.20886213 -0.035741992 -0.16682452 -0.18288988 0.18702371
0.8178178 0.18671866 0.046298895 0.022893788 -0.17937048 0.13092707 0.18761192 0.047985874 -0.17950398 0.048306357 0.12520531 0.17107765 -0.037649684 0.20688936 -0.13542897 -0.041412096 0.18529175 -0.13603099 0.1281599 0.20934746 -0.040811554 0.12719607 0.21005134 0.024647608 0.13084476 -0.1809359 0.17613108 0.13291949 0.04586923 0.18268107 0.2070792 -0.12972686 0.20712703 -0.035889827 0.17599297 0.20987883 -0.040487338 0.20919819 -0.035127353 -0.18327612 0.18126203 -0.16706948 -0.03930674 0.024442699 0.024897756 0.1727955 0.20900707 -0.035712652 -0.16687407 -0.18295935 0.18714042
0.8188188 0.18683282 0.046357274 0.022943031 -0.17943095 0.13101387 0.18772854 0.04804261 -0.17956464 0.048366457 0.12528549 0.1711772 -0.037620973 0.20702697 -0.13545242 -0.041385617 0.18540488 -0.1360546 0.1282433 0.2094936 -0.040785465 0.12727913 0.21020012 0.02469738 0.13093372 -0.18100049 0.17624018 0.13300924 0.045926366 0.18278793 0.20721741 -0.12974004 0.20726538 -0.035859834 0.17610002 0.21002677 -0.04046111 0.20934369 -0.03509709 -0.18334554 0.18136792 -0.16711919 -0.03928011 0.024494272 0.024948219 0.17289828 0.20915179 -0.03568321 -0.16692333 -0.1830285 0.18725693
0.8198198 0.18694678 0.04641564 0.02299229 -0.17949113 0.13110054 0.18784496 0.048099328 -0.17962499 0.04842654 0.12536554 0.17127655 -0.037592154 0.20716435 -0.13547565 -0.041359026 0.1855178 -0.13607799 0.12832657 0.20963952 -0.040759265 0.12736207 0.21034865 0.024747165 0.13102256 -0.18106475 0.17634907 0.13309886 0.045983482 0.1828946 0.20735537 -0.12975301 0.20740348 -0.035829738 0.17620689 0.21017449 -0.040434778 0.20948896 -0.03506672 -0.18341465 0.1814736 -0.16716862 -0.039253365 0.024545863 0.024998695 0.17300087 0.20929629 -0.035653673 -0.16697231 -0.18309736 0.18737325
0.8208208 0.18706055 0.046473987 0.023041567 -0.179551 0.13118708 0.18796119 0.048156027 -0.17968504 0.0484866 0.12544549 0.17137572 -0.03756323 0.20730148 -0.13549864 -0.041332323 0.18563055 -0.13610111 0.12840971 0.20978521 -0.040732954 0.12744488 0.21049698 0.024796965 0.13111126 -0.18112871 0.17645779 0.13318834 0.046040583 0.18300107 0.2074931 -0.12976572 0.20754136 -0.03579954 0.17631356 0.21032198 -0.040408332 0.20963399 -0.03503626 -0.18348345 0.1815791 -0.16721775 -0.039226513 0.02459747 0.025049187 0.17310329 0.20944054 -0.035624035 -0.16702102 -0.18316592 0.18748938
0.8218218 0.18717411 0.046532318 0.023090858 -0.17961058 0.1312735 0.18807721 0.048212707 -0.1797448 0.048546646 0.1255253 0.17147471 -0.037534207 0.2074384 -0.1355214 -0.041305512 0.18574308 -0.13612401 0.12849273 0.20993066 -0.040706534 0.12752756 0.21064506 0.024846777 0.13119984 -0.18119237 0.17656632 0.13327768 0.04609767 0.18310735 0.20763059 -0.1297782 0.20767899 -0.035769243 0.17642005 0.21046923 -0.040381774 0.20977879 -0.035005696 -0.18355197 0.18168439 -0.1672666 -0.03919955 0.024649091 0.025099691 0.17320552 0.20958458 -0.035594296 -0.16706944 -0.18323417 0.18760529
0.8228228 0.18728748 0.046590634 0.023140166 -0.17966984 0.13135977 0.18819304 0.048269365 -0.17980425 0.04860667 0.12560499 0.17157353 -0.037505075 0.20757507 -0.13554391 -0.041278593 0.18585542 -0.13614668 0.12857562 0.21007589 -0.040680002 0.12761012 0.21079294 0.024896605 0.13128829 -0.18125573 0.17667466 0.1333669 0.04615474 0.18321343 0.20776784 -0.12979046 0.20781639 -0.035738844 0.17652637 0.21061626 -0.040355112 0.20992336 -0.034975033 -0.18362017 0.1817895 -0.1673152 -0.03917248 0.024700731 0.025150212 0.17330757 0.20972838 -0.03556446 -0.16711758 -0.18330212 0.18772101
0.8238238 0.18740064 0.046648934 0.023189489 -0.17972882 0.13144591 0.18830867 0.048326008 -0.1798634 0.048666682 0.12568454 0.17167215 -0.037475843 0.2077115 -0.13556619 -0.041251563 0.18596755 -0.13616909 0.1286584 0.21022089 -0.040653363 0.12769257 0.21094057 0.024946446 0.13137661 -0.18131877 0.17678283 0.13345599 0.046211794 0.18331932 0.20790486 -0.12980247 0.20795356 -0.035708345 0.17663248 0.21076307 -0.04032834 0.2100677 -0.034944274 -0.18368807 0.1818944 -0.1673635 -0.039145302 0.024752386 0.025200745 0.17340943 0.20987196 -0.03553452 -0.16716544 -0.18336976 0.18783654
0.8248248 0.1875136 0.04670722 0.023238828 -0.17978749 0.13153194 0.18842411 0.04838263 -0.17992225 0.048726674 0.125764 0.1717706 -0.037446506 0.20784771 -0.13558823 -0.041224424 0.1860795 -0.13619128 0.12874104 0.21036565 -0.04062661 0.12777486 0.21108799 0.0249963 0.1314648 -0.18138152 0.1768908 0.13354494 0.046268832 0.18342501 0.20804165 -0.12981425 0.2080905 -0.035677746 0.17673843 0.21090965 -0.040301457 0.21021181 -0.034913417 -0.18375568 0.18199912 -0.16741152 -0.03911801 0.024804058 0.025251294 0.17351112 0.2100153 -0.035504486 -0.16721302 -0.1834371 0.18795188
0.8258258 0.18762638 0.046765488 0.023288183 -0.17984587 0.13161783 0.18853934 0.04843923 -0.1799808 0.048786648 0.12584332 0.17186888 -0.037417065 0.20798369 -0.13561003 -0.041197173 0.18619125 -0.13621321 0.12882355 0.2105102 -0.040599752 0.12785706 0.21123518 0.025046166 0.13155286 -0.18144397 0.1769986 0.13363376 0.046325855 0.1835305 0.2081782 -0.1298258 0.2082272 -0.035647046 0.17684418 0.21105601 -0.040274467 0.2103557 -0.034882464 -0.18382299 0.18210365 -0.16745925 -0.039090615 0.024855744 0.025301857 0.17361261 0.21015842 -0.03547435 -0.16726033 -0.18350413 0.188067
0.8268268 0.18773896 0.046823744 0.023337552 -0.17990394 0.1317036 0.18865438 0.04849581 -0.18003905 0.048846606 0.12592252 0.17196697 -0.037387524 0.20811942 -0.13563159 -0.04116982 0.18630281 -0.13623492 0.12890595 0.21065451 -0.040572785 0.12793912 0.21138214 0.025096048 0.1316408 -0.18150611 0.1771062 0.13372245 0.046382863 0.1836358 0.20831452 -0.12983711 0.20836367 -0.03561625 0.17694975 0.21120213 -0.040247366 0.21049935 -0.03485141 -0.18389 0.18220797 -0.16750672 -0.039063107 0.024907446 0.025352433 0.17371394 0.21030131 -0.03544411 -0.16730735 -0.18357088 0.18818194
0.8278278 0.18785134 0.04688198 0.023386937 -0.17996171 0.13178924 0.18876922 0.048552375 -0.180097 0.048906542 0.12600158 0.17206487 -0.037357878 0.20825493 -0.13565293 -0.041142352 0.18641417 -0.1362564 0.1289882 0.21079859 -0.040545706 0.12802106 0.21152888 0.025145942 0.1317286 -0.18156794 0.17721364 0.13381103 0.046439856 0.1837409 0.2084506 -0.12984821 0.2084999 -0.035585348 0.17705514 0.21134803 -0.04022016 0.21064277 -0.03482026 -0.1839567 0.1823121 -0.1675539 -0.03903549 0.024959164 0.025403023 0.17381507 0.21044397 -0.035413776 -0.16735409 -0.1836373 0.18829669
0.8288288 0.18796352 0.0469402 0.023436338 -0.18001918 0.13187474 0.18888387 0.048608918 -0.18015465 0.048966464 0.12608054 0.1721626 -0.03732813 0.20839022 -0.13567401 -0.04111478 0.18652533 -0.13627762 0.12907036 0.21094245 -0.040518522 0.12810287 0.21167539 0.025195852 0.13181628 -0.18162948 0.17732088 0.13389945 0.04649683 0.1838458 0.20858645 -0.12985906 0.2086359 -0.035554353 0.17716034 0.2114937 -0.040192846 0.21078596 -0.034789015 -0.18402311 0.18241605 -0.16760081 -0.03900777 0.025010899 0.025453629 0.17391603 0.21058641 -0.03538334 -0.16740055 -0.18370342 0.18841124
0.8298298 0.1880755 0.046998408 0.023485754 -0.18007636 0.13196011 0.18899833 0.04866544 -0.180212 0.049026366 0.12615937 0.17226015 -0.037298284 0.20852527 -0.13569488 -0.0410871 0.1866363 -0.13629861 0.12915237 0.21108606 -0.04049123 0.12818456 0.21182168 0.025245775 0.13190384 -0.18169071 0.17742795 0.13398775 0.046553787 0.18395051 0.20872208 -0.1298697 0.20877168 -0.035523254 0.17726536 0.21163915 -0.040165424 0.21092893 -0.03475767 -0.18408921 0.1825198 -0.16764744 -0.038979944 0.025062647 0.025504248 0.1740168 0.21072862 -0.035352807 -0.16744675 -0.18376926 0.18852559
0.8308308 0.1881873 0.047056597 0.023535185 -0.18013324 0.13204536 0.18911257 0.048721943 -0.18026906 0.04908625 0.12623808 0.17235753 -0.037268333 0.20866008 -0.13571551 -0.041059308 0.18674707 -0.13631937 0.12923425 0.21122946 -0.040463828 0.12826613 0.21196774 0.02529571 0.13199127 -0.18175164 0.17753482 0.13407594 0.04661073 0.18405505 0.20885746 -0.1298801 0.2089072 -0.035492063 0.1773702 0.21178438 -0.040137894 0.21107166 -0.03472623 -0.18415503 0.18262336 -0.16769378 -0.038952008 0.025114411 0.02555488 0.1741174 0.2108706 -0.035322174 -0.16749264 -0.18383478 0.18863973
0.8318318 0.18829888 0.04711477 0.02358463 -0.18018982 0.13213049 0.18922664 0.048778426 -0.18032582 0.049146116 0.12631667 0.17245471 -0.03723828 0.20879467 -0.1357359 -0.041031413 0.18685767 -0.1363399 0.12931603 0.21137263 -0.04043632 0.12834758 0.21211357 0.025345659 0.13207856 -0.18181227 0.17764151 0.13416398 0.046667658 0.18415937 0.20899262 -0.12989026 0.20904252 -0.03546077 0.17747486 0.21192937 -0.040110257 0.21121417 -0.03469469 -0.18422054 0.18272673 -0.16773985 -0.038923968 0.025166191 0.025605528 0.17421782 0.21101235 -0.03529144 -0.16753827 -0.18389998 0.1887537
0.8328328 0.18841028 0.047172926 0.023634091 -0.1802461 0.13221547 0.1893405 0.04883489 -0.18038228 0.049205966 0.12639514 0.17255174 -0.03720813 0.20892902 -0.13575606 -0.04100341 0.18696806 -0.13636018 0.12939766 0.21151558 -0.040408704 0.12842889 0.21225919 0.025395622 0.13216573 -0.18187259 0.17774802 0.1342519 0.04672457 0.1842635 0.20912755 -0.12990022 0.2091776 -0.035429377 0.17757933 0.21207415 -0.040082514 0.21135645 -0.034663055 -0.18428575 0.1828299 -0.16778564 -0.03889582 0.025217986 0.025656188 0.17431806 0.21115386 -0.03526061 -0.16758363 -0.18396491 0.18886746
0.8338338 0.18852149 0.047231067 0.023683567 -0.18030208 0.13230035 0.18945417 0.048891336 -0.18043844 0.049265794 0.12647349 0.17264856 -0.03717788 0.20906314 -0.13577598 -0.0409753 0.18707825 -0.13638024 0.12947918 0.21165828 -0.04038098 0.12851009 0.21240458 0.025445597 0.13225277 -0.18193263 0.17785436 0.13433968 0.04678146 0.18436743 0.20926224 -0.12990993 0.20931244 -0.03539789 0.1776836 0.21221869 -0.040054664 0.21149851 -0.034631327 -0.18435065 0.18293288 -0.16783115 -0.038867567 0.025269797 0.025706861 0.17441812 0.21129517 -0.03522968 -0.16762869 -0.18402953 0.18898103
0.8348348 0.18863249 0.047289193 0.023733059 -0.18035778 0.13238508 0.18956764 0.04894776 -0.18049431 0.049325608 0.1265517 0.17274523 -0.037147526 0.20919704 -0.13579567 -0.04094708 0.18718825 -0.13640006 0.12956057 0.21180077 -0.040353153 0.12859116 0.21254973 0.025495587 0.13233969 -0.18199237 0.17796052 0.13442732 0.04683834 0.18447118 0.20939669 -0.12991942 0.20944706 -0.035366308 0.17778772 0.212363 -0.04002671 0.21164033 -0.0345995 -0.18441527 0.18303567 -0.1678764 -0.03883921 0.025321621 0.025757547 0.174518 0.21143624 -0.03519865 -0.16767348 -0.18409386 0.18909441
0.8358358 0.18874331 0.047347303 0.023782564 -0.18041317 0.13246968 0.18968093 0.049004164 -0.18054987 0.049385406 0.12662981 0.17284171 -0.03711707 0.20933071 -0.13581513 -0.040918753 0.18729806 -0.13641965 0.12964185 0.21194303 -0.040325213 0.12867211 0.21269467 0.02554559 0.13242647 -0.1820518 0.17806649 0.13451485 0.046895202 0.18457472 0.20953092 -0.1299287 0.20958143 -0.035334624 0.17789164 0.21250711 -0.039998647 0.21178193 -0.034567576 -0.1844796 0.18313827 -0.16792135 -0.038810745 0.025373463 0.025808249 0.1746177 0.21157709 -0.035167526 -0.16771801 -0.1841579 0.18920758
0.8368368 0.18885392 0.047405396 0.023832085 -0.18046826 0.13255417 0.18979402 0.049060546 -0.18060516 0.049445182 0.12670779 0.172938 -0.037086517 0.20946413 -0.13583435 -0.04089032 0.18740769 -0.136439 0.12972298 0.21208507 -0.040297173 0.12875293 0.21283938 0.025595604 0.13251314 -0.18211094 0.17817228 0.13460225 0.04695205 0.18467808 0.20966493 -0.12993774 0.20971559 -0.035302848 0.17799538 0.21265098 -0.039970476 0.21192332 -0.034535557 -0.18454361 0.18324068 -0.16796604 -0.03878218 0.025425317 0.025858961 0.17471722 0.2117177 -0.0351363 -0.16776225 -0.18422161 0.18932056
0.8378378 0.18896434 0.047463473 0.02388162 -0.18052305 0.13263853 0.18990691 0.049116913 -0.18066013 0.04950494 0.12678565 0.17303413 -0.037055865 0.20959733 -0.13585334 -0.040861785 0.1875171 -0.13645811 0.129804 0.21222687 -0.04026902 0.12883364 0.21298388 0.02564563 0.13259968 -0.18216978 0.1782779 0.13468951 0.04700888 0.18478125 0.2097987 -0.12994654 0.2098495 -0.035270974 0.17809895 0.21279463 -0.0399422 0.21206446 -0.034503445 -0.18460733 0.1833429 -0.16801044 -0.038753506 0.025477186 0.025909686 0.17481656 0.2118581 -0.035104975 -0.16780622 -0.18428504 0.18943337
0.8388388 0.18907458 0.04752153 0.02393117 -0.18057756 0.13272275 0.1900196 0.049173255 -0.18071482 0.049564682 0.1268634 0.17313008 -0.037025113 0.20973031 -0.1358721 -0.04083314 0.18762635 -0.13647701 0.1298849 0.21236844 -0.04024077 0.12891422 0.21312813 0.025695669 0.13268608 -0.18222833 0.17838332 0.13477665 0.04706569 0.18488422 0.20993224 -0.12995514 0.2099832 -0.035239004 0.17820232 0.21293807 -0.039913822 0.21220538 -0.034471236 -0.18467075 0.18344493 -0.16805458 -0.038724728 0.02552907 0.025960425 0.17491573 0.21199825 -0.035073552 -0.16784991 -0.18434818 0.18954596
0.8398398 0.1891846 0.047579575 0.023980735 -0.18063177 0.13280685 0.1901321 0.04922958 -0.18076919 0.049624406 0.12694103 0.17322586 -0.03699426 0.20986307 -0.13589062 -0.040804394 0.18773538 -0.13649566 0.12996568 0.2125098 -0.040212408 0.12899469 0.21327218 0.025745722 0.13277237 -0.18228659 0.17848857 0.13486366 0.04712249 0.18498701 0.21006554 -0.1299635 0.21011667 -0.035206936 0.1783055 0.21308127 -0.039885335 0.21234608 -0.03443893 -0.18473387 0.18354678 -0.16809843 -0.038695846 0.025580969 0.026011175 0.1750147 0.21213819 -0.035042036 -0.16789332 -0.18441103 0.18965837
0.8408408 0.18929444 0.047637604 0.024030315 -0.18068567 0.13289084 0.1902444 0.049285885 -0.18082328 0.04968411 0.12701853 0.17332146 -0.03696331 0.20999558 -0.1359089 -0.040775537 0.18784423 -0.13651408 0.13004632 0.21265091 -0.04018394 0.12907502 0.213416 0.025795784 0.13285853 -0.18234454 0.17859364 0.13495055 0.047179267 0.18508959 0.21019863 -0.12997164 0.2102499 -0.035174776 0.17840852 0.21322425 -0.039856747 0.21248655 -0.034406528 -0.18479669 0.18364842 -0.168142 -0.038666863 0.025632882 0.02606194 0.17511351 0.21227789 -0.035010416 -0.16793647 -0.18447357 0.18977058
0.8418418 0.18940409 0.047695618 0.024079908 -0.18073928 0.13297468 0.19035652 0.04934217 -0.18087707 0.049743798 0.12709591 0.17341688 -0.03693226 0.21012786 -0.13592696 -0.040746577 0.18795289 -0.13653228 0.13012685 0.21279182 -0.040155366 0.12915523 0.21355958 0.025845861 0.13294455 -0.18240221 0.17869854 0.1350373 0.047236033 0.18519199 0.21033147 -0.12997957 0.21038291 -0.03514252 0.17851135 0.21336702 -0.039828047 0.2126268 -0.034374032 -0.18485922 0.18374988 -0.16818532 -0.038637776 0.025684811 0.026112715 0.17521214 0.21241738 -0.034978703 -0.16797934 -0.18453583 0.1898826
0.8428428 0.18951355 0.047753613 0.024129516 -0.1807926 0.13305841 0.19046845 0.049398437 -0.18093057 0.04980347 0.12717319 0.17351212 -0.03690111 0.21025993 -0.13594478 -0.04071751 0.18806136 -0.13655023 0.13020724 0.21293248 -0.04012669 0.12923533 0.21370295 0.025895948 0.13303047 -0.18245958 0.17880325 0.13512392 0.04729278 0.1852942 0.2104641 -0.12998725 0.2105157 -0.03511017 0.178614 0.21350954 -0.039799247 0.21276683 -0.03434144 -0.18492144 0.18385117 -0.16822836 -0.038608585 0.025736753 0.026163502 0.1753106 0.21255665 -0.034946892 -0.16802195 -0.18459778 0.18999442
0.8438438 0.1896228 0.04781159 0.024179138 -0.18084562 0.13314201 0.19058017 0.04945468 -0.18098378 0.04986312 0.12725033 0.17360719 -0.036869865 0.21039176 -0.13596238 -0.040688336 0.18816963 -0.13656795 0.13028753 0.21307293 -0.040097907 0.1293153 0.2138461 0.025946047 0.13311625 -0.18251665 0.17890778 0.13521042 0.047349513 0.18539621 0.21059649 -0.12999474 0.21064824 -0.03507772 0.17871648 0.21365187 -0.039770342 0.21290661 -0.034308754 -0.18498337 0.18395224 -0.16827111 -0.03857929 0.025788711 0.026214302 0.17540887 0.21269567 -0.03491498 -0.16806427 -0.18465945 0.19010606
0.8448448 0.18973187 0.047869556 0.024228776 -0.18089834 0.13322547 0.19069171 0.049510907 -0.18103668 0.049922753 0.12732735 0.17370209 -0.036838517 0.21052335 -0.13597974 -0.04065906 0.18827772 -0.13658544 0.13036768 0.21321315 -0.04006902 0.12939514 0.21398902 0.02599616 0.13320191 -0.18257344 0.17901213 0.13529679 0.047406226 0.18549804 0.21072866 -0.13000198 0.21078056 -0.03504518 0.17881876 0.21379396 -0.03974133 0.2130462 -0.03427597 -0.18504502 0.18405314 -0.16831361 -0.038549893 0.025840683 0.026265115 0.17550696 0.21283448 -0.034882978 -0.16810632 -0.18472081 0.19021751
0.8458458 0.18984075 0.047927503 0.024278428 -0.18095078 0.13330883 0.19080305 0.049567115 -0.1810893 0.049982365 0.12740426 0.1737968 -0.036807075 0.21065474 -0.13599686 -0.040629677 0.1883856 -0.13660271 0.13044772 0.21335314 -0.040040027 0.12947488 0.21413173 0.026046282 0.13328744 -0.18262993 0.17911631 0.13538304 0.047462925 0.18559967 0.2108606 -0.13000901 0.21091266 -0.035012543 0.17892088 0.21393584 -0.039712217 0.21318555 -0.034243096 -0.18510635 0.18415385 -0.16835582 -0.038520396 0.025892667 0.026315939 0.1756049 0.21297307 -0.034850873 -0.16814812 -0.1847819 0.19032876
0.8468468 0.18994942 0.04798543 0.024328094 -0.1810029 0.13339205 0.1909142 0.049623303 -0.18114161 0.050041962 0.12748104 0.17389135 -0.036775533 0.21078588 -0.13601376 -0.04060019 0.18849331 -0.13661975 0.13052762 0.2134929 -0.040010933 0.12955448 0.2142742 0.026096417 0.13337284 -0.18268612 0.1792203 0.13546915 0.047519606 0.18570112 0.2109923 -0.13001582 0.21104452 -0.034979813 0.1790228 0.21407749 -0.039682996 0.21332467 -0.034210123 -0.18516739 0.18425438 -0.16839777 -0.038490795 0.025944667 0.026366774 0.17570263 0.21311143 -0.034818675 -0.16818962 -0.18484268 0.19043982
0.8478478 0.19005792 0.048043348 0.024377774 -0.18105474 0.13347514 0.19102515 0.04967947 -0.18119363 0.050101537 0.12755772 0.17398572 -0.036743894 0.21091679 -0.13603044 -0.040570598 0.18860082 -0.13663654 0.13060741 0.21363245 -0.03998173 0.12963396 0.21441646 0.026146563 0.13345812 -0.18274203 0.17932414 0.13555513 0.04757627 0.18580237 0.2111238 -0.1300224 0.21117616 -0.034946993 0.17912456 0.21421891 -0.03965367 0.21346357 -0.034177057 -0.18522812 0.18435471 -0.16843945 -0.03846109 0.025996681 0.02641762 0.1758002 0.21324956 -0.03478638 -0.16823086 -0.18490316 0.19055068
0.8488488 0.19016622 0.048101246 0.02442747 -0.18110628 0.13355811 0.19113591 0.049735613 -0.18124537 0.050161097 0.12763427 0.17407991 -0.03671216 0.21104749 -0.13604687 -0.040540904 0.18870814 -0.13665313 0.13068707 0.21377178 -0.039952423 0.12971333 0.2145585 0.02619672 0.13354328 -0.18279764 0.17942777 0.135641 0.04763292 0.18590343 0.21125506 -0.13002877 0.21130757 -0.034914076 0.17922613 0.21436013 -0.039624244 0.21360224 -0.0341439 -0.18528856 0.18445484 -0.16848084 -0.038431283 0.02604871 0.02646848 0.17589758 0.21338747 -0.03475399 -0.16827184 -0.18496336 0.19066137
0.8498498 0.19027431 0.048159126 0.024477178 -0.18115753 0.13364096 0.19124648 0.049791742 -0.1812968 0.050220635 0.1277107 0.17417392 -0.036680326 0.21117795 -0.13606307 -0.0405111 0.18881528 -0.13666946 0.13076662 0.21391086 -0.039923016 0.12979257 0.21470031 0.026246889 0.13362832 -0.18285297 0.17953123 0.13572672 0.047689553 0.18600431 0.21138608 -0.13003491 0.21143876 -0.034881067 0.17932753 0.21450113 -0.03959471 0.2137407 -0.034110647 -0.1853487 0.1845548 -0.16852199 -0.038401376 0.026100753 0.02651935 0.1759948 0.21352518 -0.034721505 -0.16831253 -0.18502328 0.19077185
0.8508509 0.19038223 0.048216995 0.024526903 -0.18120848 0.13372368 0.19135687 0.04984785 -0.18134794 0.050280157 0.12778702 0.17426777 -0.036648396 0.21130818 -0.13607903 -0.0404812 0.18892221 -0.13668558 0.13084604 0.21404974 -0.0398935 0.1298717 0.2148419 0.026297068 0.13371323 -0.182908 0.17963453 0.13581233 0.047746167 0.186105 0.21151689 -0.13004084 0.21156971 -0.034847964 0.17942876 0.2146419 -0.039565075 0.21387894 -0.034077298 -0.18540856 0.18465458 -0.16856284 -0.03837137 0.026152808 0.026570233 0.17609183 0.21366264 -0.03468892 -0.16835298 -0.1850829 0.19088215
0.8518519 0.19048995 0.04827484 0.024576642 -0.18125913 0.13380627 0.19146705 0.049903937 -0.18139878 0.050339658 0.12786323 0.17436145 -0.03661637 0.2114382 -0.13609478 -0.040451188 0.18902896 -0.13670145 0.13092534 0.2141884 -0.039863884 0.1299507 0.21498327 0.026347257 0.13379802 -0.18296275 0.17973764 0.13589782 0.04780277 0.18620549 0.21164747 -0.13004655 0.21170044 -0.034814768 0.17952979 0.21478245 -0.039535332 0.21401696 -0.03404386 -0.18546811 0.18475416 -0.16860344 -0.03834126 0.02620488 0.026621126 0.1761887 0.2137999 -0.034656245 -0.16839314 -0.18514222 0.19099225
0.8528529 0.19059749 0.048332676 0.024626393 -0.18130949 0.13388875 0.19157705 0.049960006 -0.18144932 0.050399143 0.1279393 0.17445494 -0.036584243 0.21156797 -0.13611028 -0.040421076 0.18913554 -0.13671711 0.13100451 0.21432683 -0.039834164 0.13002957 0.21512443 0.02639746 0.13388267 -0.1830172 0.17984056 0.13598317 0.047859352 0.18630579 0.21177782 -0.13005203 0.21183094 -0.03478148 0.17963065 0.21492279 -0.03950549 0.21415475 -0.03401033 -0.18552738 0.18485355 -0.16864377 -0.03831105 0.026256964 0.026672032 0.17628539 0.21393691 -0.03462347 -0.16843304 -0.18520126 0.19110218
0.8538539 0.19070482 0.048390493 0.024676159 -0.18135954 0.1339711 0.19168685 0.050016053 -0.18149957 0.050458606 0.12801526 0.17454827 -0.036552023 0.21169752 -0.13612555 -0.04039086 0.1892419 -0.13673253 0.13108358 0.21446502 -0.03980434 0.13010834 0.21526536 0.026447672 0.13396722 -0.18307136 0.17994332 0.13606839 0.047915917 0.18640591 0.21190795 -0.13005729 0.21196122 -0.034748096 0.17973134 0.21506289 -0.03947554 0.21429232 -0.033976704 -0.18558635 0.18495277 -0.16868383 -0.03828074 0.026309064 0.026722947 0.1763819 0.21407372 -0.034590606 -0.16847266 -0.18526 0.1912119
0.8548549 0.19081196 0.048448294 0.02472594 -0.18140931 0.13405332 0.19179647 0.05007208 -0.18154953 0.05051805 0.12809111 0.17464142 -0.036519706 0.21182685 -0.1361406 -0.040360536 0.18934809 -0.13674773 0.13116251 0.214603 -0.03977441 0.13018699 0.21540608 0.026497895 0.13405162 -0.18312524 0.18004592 0.13615349 0.047972467 0.18650584 0.21203785 -0.13006234 0.21209128 -0.03471462 0.17983183 0.21520278 -0.039445493 0.21442966 -0.03394299 -0.18564503 0.1850518 -0.16872363 -0.038250327 0.026361175 0.026773874 0.17647824 0.21421029 -0.034557644 -0.16851203 -0.18531846 0.19132143
0.8558559 0.19091892 0.048506077 0.024775736 -0.1814588 0.13413543 0.1919059 0.050128087 -0.1815992 0.050577477 0.12816684 0.1747344 -0.036487292 0.21195595 -0.13615541 -0.040330112 0.1894541 -0.1367627 0.13124132 0.21474077 -0.03974438 0.1302655 0.21554656 0.02654813 0.13413592 -0.18317883 0.18014832 0.13623847 0.048029 0.18660559 0.21216753 -0.13006717 0.2122211 -0.034681056 0.17993216 0.21534246 -0.039415337 0.21456678 -0.033909183 -0.18570341 0.18515064 -0.16876315 -0.038219817 0.026413303 0.026824813 0.1765744 0.21434665 -0.03452459 -0.16855112 -0.18537663 0.19143078
0.8568569 0.19102569 0.04856385 0.024825543 -0.18150799 0.1342174 0.19201513 0.05018408 -0.18164857 0.050636884 0.12824246 0.1748272 -0.036454782 0.21208481 -0.13617 -0.040299583 0.18955989 -0.13677743 0.13132001 0.2148783 -0.039714247 0.13034391 0.21568683 0.026598375 0.13422008 -0.18323211 0.18025056 0.13632332 0.04808552 0.18670514 0.21229698 -0.13007177 0.2123507 -0.034647398 0.18003233 0.2154819 -0.03938508 0.2147037 -0.033875283 -0.18576151 0.1852493 -0.16880241 -0.038189203 0.026465442 0.026875762 0.17667039 0.21448278 -0.03449144 -0.16858995 -0.1854345 0.19153994
0.8578579 0.19113226 0.0486216 0.024875365 -0.18155688 0.13429925 0.19212417 0.050240047 -0.18169764 0.050696272 0.12831795 0.17491983 -0.03642218 0.21221347 -0.13618436 -0.04026895 0.18966551 -0.13679194 0.1313986 0.21501563 -0.03968401 0.13042219 0.21582688 0.02664863 0.13430414 -0.18328513 0.1803526 0.13640803 0.048142016 0.1868045 0.2124262 -0.13007617 0.21248008 -0.03461365 0.1801323 0.21562114 -0.03935472 0.21484037 -0.033841293 -0.18581933 0.18534777 -0.16884139 -0.03815849 0.026517596 0.026926722 0.1767662 0.21461871 -0.034458198 -0.16862851 -0.1854921 0.19164892
0.8588589 0.19123866 0.048679337 0.024925202 -0.18160549 0.13438098 0.19223304 0.050295994 -0.18174642 0.050755642 0.12839334 0.17501229 -0.036389478 0.21234189 -0.13619849 -0.040238217 0.18977095 -0.13680622 0.13147706 0.21515273 -0.03965367 0.13050036 0.21596673 0.026698897 0.13438804 -0.18333785 0.18045448 0.13649262 0.048198503 0.18690369 0.2125552 -0.13008034 0.21260923 -0.034579806 0.1802321 0.21576017 -0.039324258 0.21497683 -0.03380721 -0.18587685 0.18544604 -0.16888012 -0.03812768 0.026569765 0.026977694 0.17686184 0.2147544 -0.03442486 -0.1686668 -0.1855494 0.1917577
0.8598599 0.19134486 0.048737057 0.02497505 -0.18165381 0.13446258 0.1923417 0.050351925 -0.18179493 0.05081499 0.12846859 0.17510457 -0.03635668 0.21247008 -0.13621241 -0.040207375 0.1898762 -0.13682027 0.13155538 0.21528961 -0.039623227 0.1305784 0.21610634 0.026749171 0.13447185 -0.18339029 0.1805562 0.1365771 0.04825497 0.18700267 0.21268398 -0.1300843 0.21273816 -0.034545876 0.18033172 0.21589898 -0.039293688 0.21511307 -0.03377304 -0.18593407 0.18554415 -0.16891858 -0.038096767 0.026621947 0.027028674 0.17695731 0.21488988 -0.034391433 -0.16870484 -0.1856064 0.1918663
0.8608609 0.19145086 0.048794758 0.025024911 -0.18170185 0.13454407 0.19245018 0.050407834 -0.18184313 0.05087432 0.12854373 0.17519669 -0.036323786 0.21259806 -0.13622609 -0.040176433 0.18998125 -0.1368341 0.1316336 0.21542627 -0.03959268 0.13065633 0.21624574 0.026799459 0.13455552 -0.18344243 0.18065771 0.13666144 0.04831142 0.18710147 0.21281253 -0.13008805 0.21286686 -0.03451185 0.18043117 0.21603756 -0.03926302 0.21524909 -0.033738777 -0.185991 0.18564206 -0.16895677 -0.038065758 0.026674144 0.027079668 0.1770526 0.21502514 -0.034357913 -0.1687426 -0.18566313 0.1919747
0.8618619 0.19155668 0.048852444 0.025074787 -0.1817496 0.13462543 0.19255848 0.05046372 -0.18189105 0.050933633 0.12861878 0.17528863 -0.0362908 0.2127258 -0.13623954 -0.04014539 0.19008611 -0.13684769 0.13171169 0.2155627 -0.03956203 0.13073413 0.21638492 0.026849756 0.13463907 -0.18349428 0.18075907 0.13674566 0.048367854 0.18720008 0.21294086 -0.13009156 0.21299532 -0.034477737 0.18053044 0.21617591 -0.03923225 0.2153849 -0.033704426 -0.18604766 0.18573979 -0.16899471 -0.038034648 0.026726352 0.02713067 0.17714772 0.21516018 -0.034324296 -0.16878009 -0.18571958 0.19208291
0.8628629 0.19166231 0.04891011 0.025124675 -0.18179706 0.13470666 0.19266659 0.05051959 -0.18193868 0.050992925 0.12869368 0.17538041 -0.036257714 0.21285333 -0.13625278 -0.04011424 0.1901908 -0.13686106 0.13178967 0.21569891 -0.03953128 0.13081183 0.21652389 0.026900064 0.1347225 -0.18354586 0.18086025 0.13682976 0.048424274 0.18729852 0.21306896 -0.13009487 0.21312357 -0.034443527 0.18062954 0.21631406 -0.039201375 0.21552047 -0.033669982 -0.18610403 0.18583733 -0.16903237 -0.038003437 0.026778575 0.027181685 0.17724267 0.21529499 -0.034290593 -0.16881733 -0.18577573 0.19219095
0.8638639 0.19176775 0.048967764 0.025174575 -0.18184422 0.13478778 0.1927745 0.05057544 -0.18198603 0.051052194 0.12876849 0.17547199 -0.036224533 0.21298064 -0.13626578 -0.04008299 0.1902953 -0.1368742 0.13186753 0.2158349 -0.039500427 0.1308894 0.21666263 0.026950382 0.13480581 -0.18359715 0.18096125 0.13691373 0.048480675 0.18739676 0.21319684 -0.13009796 0.2132516 -0.034409232 0.18072847 0.21645199 -0.039170403 0.21565583 -0.033635452 -0.1861601 0.1859347 -0.16906977 -0.03797213 0.02683081 0.027232708 0.17733745 0.21542959 -0.034256794 -0.1688543 -0.18583159 0.19229878
0.8648649 0.19187301 0.049025398 0.025224488 -0.18189111 0.13486877 0.19288222 0.05063127 -0.18203309 0.05111145 0.12884316 0.17556342 -0.03619126 0.21310772 -0.13627857 -0.04005164 0.1903996 -0.13688712 0.13194527 0.21597068 -0.03946947 0.13096686 0.21680115 0.027000709 0.13488899 -0.18364815 0.18106209 0.13699757 0.04853706 0.18749483 0.2133245 -0.13010083 0.2133794 -0.034374844 0.18082722 0.2165897 -0.039139327 0.21579097 -0.03360083 -0.18621589 0.18603186 -0.16910692 -0.037940722 0.026883058 0.027283743 0.17743205 0.21556397 -0.03422291 -0.168891 -0.18588716 0.19240645
0.8658659 0.19197807 0.049083017 0.025274415 -0.18193771 0.13494964 0.19298977 0.05068708 -0.18207987 0.05117068 0.12891774 0.17565468 -0.03615789 0.21323457 -0.13629113 -0.040020186 0.19050373 -0.1368998 0.13202289 0.21610624 -0.03943841 0.1310442 0.21693946 0.027051046 0.13497207 -0.18369886 0.18116274 0.1370813 0.048593428 0.1875927 0.21345194 -0.13010348 0.21350698 -0.034340367 0.18092579 0.2167272 -0.039108153 0.2159259 -0.03356612 -0.1862714 0.18612885 -0.16914378 -0.037909213 0.026935318 0.027334789 0.17752649 0.21569812 -0.034188926 -0.16892745 -0.18594246 0.19251391
0.8668669 0.19208296 0.049140617 0.025324352 -0.18198402 0.13503039 0.19309713 0.05074287 -0.18212636 0.051229898 0.12899218 0.17574576 -0.036124427 0.2133612 -0.13630347 -0.039988637 0.19060767 -0.13691227 0.13210037 0.21624157 -0.039407253 0.13112141 0.21707755 0.027101396 0.135055 -0.18374929 0.18126322 0.13716489 0.04864978 0.18769039 0.21357915 -0.13010593 0.21363433 -0.034305796 0.18102418 0.21686448 -0.039076876 0.2160606 -0.03353132 -0.18632661 0.18622567 -0.1691804 -0.037877608 0.026987592 0.027385846 0.17762074 0.21583207 -0.03415486 -0.16896363 -0.18599746 0.1926212
0.8678679 0.19218765 0.049198203 0.025374305 -0.18203005 0.13511102 0.1932043 0.050798636 -0.18217255 0.051289093 0.12906653 0.17583668 -0.036090866 0.21348761 -0.13631558 -0.039956983 0.19071142 -0.1369245 0.13217776 0.21637668 -0.03937599 0.13119851 0.21721543 0.027151752 0.13513783 -0.18379943 0.18136354 0.13724835 0.048706118 0.18778789 0.21370614 -0.13010815 0.21376145 -0.034271136 0.1811224 0.21700154 -0.0390455 0.21619508 -0.033496432 -0.18638153 0.18632229 -0.16921675 -0.037845906 0.027039878 0.027436912 0.17771484 0.21596579 -0.034120698 -0.16899954 -0.18605217 0.19272831
0.8688689 0.19229215 0.04925577 0.025424266 -0.18207581 0.13519152 0.19331127 0.050854385 -0.18221848 0.051348265 0.12914073 0.17592742 -0.03605721 0.21361381 -0.13632748 -0.03992523 0.19081499 -0.13693653 0.13225502 0.21651158 -0.03934463 0.13127549 0.21735309 0.02720212 0.13522053 -0.18384929 0.18146367 0.13733171 0.048762433 0.18788521 0.2138329 -0.13011016 0.21388836 -0.034236386 0.18122046 0.21713838 -0.039014027 0.21632934 -0.033461455 -0.18643618 0.18641873 -0.16925283 -0.037814103 0.027092176 0.027487988 0.17780875 0.21609929 -0.034086447 -0.1690352 -0.1861066 0.19283521
0.8698699 0.19239648 0.049313318 0.025474241 -0.18212128 0.1352719 0.19341807 0.050910115 -0.1822641 0.051407423 0.12921485 0.176018 -0.036023464 0.21373978 -0.13633916 -0.039893378 0.19091837 -0.13694832 0.13233216 0.21664625 -0.03931317 0.13135237 0.21749054 0.027252499 0.1353031 -0.18389887 0.18156363 0.13741493 0.048818737 0.18798235 0.21395944 -0.13011195 0.21401504 -0.034201548 0.18131834 0.21727501 -0.038982455 0.21646339 -0.033426393 -0.18649055 0.18651499 -0.16928867 -0.0377822 0.027144486 0.027539074 0.1779025 0.21623258 -0.034052107 -0.16907059 -0.18616074 0.19294195
0.8708709 0.1925006 0.04937085 0.025524229 -0.18216646 0.13535216 0.19352467 0.050965823 -0.18230945 0.051466558 0.12928884 0.1761084 -0.035989624 0.21386552 -0.1363506 -0.039861426 0.19102156 -0.13695988 0.13240919 0.21678072 -0.03928161 0.1314291 0.21762776 0.027302887 0.13538556 -0.18394814 0.18166342 0.13749802 0.04887502 0.1880793 0.21408576 -0.13011353 0.21414149 -0.034166615 0.18141605 0.21741141 -0.03895078 0.2165972 -0.033391237 -0.18654461 0.18661107 -0.16932422 -0.037750203 0.027196808 0.027590172 0.17799608 0.21636565 -0.034017682 -0.16910571 -0.18621461 0.19304849
0.8718719 0.19260456 0.049428366 0.025574228 -0.18221135 0.1354323 0.1936311 0.051021513 -0.18235452 0.051525675 0.12936272 0.17619863 -0.035955686 0.21399105 -0.13636184 -0.039829373 0.19112457 -0.13697124 0.13248609 0.21691497 -0.039249953 0.13150574 0.21776478 0.027353285 0.13546789 -0.18399715 0.18176304 0.13758099 0.04893129 0.18817607 0.21421185 -0.13011488 0.21426773 -0.034131598 0.18151358 0.21754761 -0.03891901 0.21673082 -0.033356 -0.1865984 0.18670696 -0.16935952 -0.037718106 0.027249143 0.02764128 0.17808948 0.2164985 -0.033983164 -0.16914058 -0.18626818 0.19315486
0.8728729 0.19270831 0.049485866 0.02562424 -0.18225597 0.13551232 0.19373734 0.051077183 -0.1823993 0.051584773 0.12943648 0.17628871 -0.03592166 0.21411635 -0.13637285 -0.039797224 0.1912274 -0.13698235 0.13256288 0.21704899 -0.039218195 0.13158226 0.21790157 0.027403692 0.1355501 -0.18404587 0.18186249 0.13766384 0.048987538 0.18827266 0.21433772 -0.13011603 0.21439373 -0.034096487 0.18161094 0.2176836 -0.038887136 0.2168642 -0.03332067 -0.18665192 0.18680267 -0.16939457 -0.03768591 0.027301488 0.027692396 0.17818272 0.21663113 -0.03394856 -0.16917518 -0.18632147 0.19326103
0.8738739 0.19281189 0.049543347 0.025674261 -0.1823003 0.13559222 0.1938434 0.05113283 -0.18244381 0.051643852 0.12951012 0.17637861 -0.035887536 0.21424145 -0.13638364 -0.039764974 0.19133005 -0.13699326 0.13263956 0.21718279 -0.039186336 0.13165866 0.21803816 0.027454108 0.13563219 -0.1840943 0.18196176 0.13774657 0.04904377 0.18836907 0.21446338 -0.13011697 0.21451953 -0.034061287 0.18170813 0.21781936 -0.03885517 0.21699737 -0.033285253 -0.18670514 0.1868982 -0.16942935 -0.037653618 0.027353847 0.027743524 0.1782758 0.21676354 -0.033913866 -0.16920952 -0.18637447 0.19336702
0.8748749 0.19291528 0.04960081 0.025724296 -0.18234435 0.13567199 0.19394927 0.051188458 -0.18248802 0.05170291 0.12958366 0.17646833 -0.035853323 0.2143663 -0.13639422 -0.039732628 0.1914325 -0.13700394 0.1327161 0.21731637 -0.03915438 0.13173494 0.21817452 0.027504535 0.13571416 -0.18414244 0.18206085 0.13782917 0.049099986 0.18846528 0.2145888 -0.13011768 0.2146451 -0.034025997 0.18180513 0.2179549 -0.0388231 0.21713032 -0.03324975 -0.18675807 0.18699354 -0.16946386 -0.037621226 0.027406218 0.027794663 0.17836869 0.21689574 -0.033879086 -0.1692436 -0.18642719 0.19347282
0.8758759 0.19301848 0.049658254 0.025774343 -0.18238811 0.13575165 0.19405495 0.05124407 -0.18253197 0.051761948 0.12965707 0.1765579 -0.035819016 0.21449095 -0.13640456 -0.039700184 0.19153479 -0.1370144 0.13279255 0.21744974 -0.039122324 0.1318111 0.21831067 0.027554972 0.13579601 -0.1841903 0.18215978 0.13791165 0.049156185 0.18856132 0.21471402 -0.13011819 0.21477045 -0.03399062 0.18190198 0.21809024 -0.038790938 0.21726304 -0.03321416 -0.18681073 0.18708871 -0.16949812 -0.037588738 0.027458599 0.027845811 0.17846143 0.21702772 -0.033844214 -0.16927741 -0.18647963 0.19357844
0.8768769 0.19312151 0.049715683 0.0258244 -0.18243161 0.13583118 0.19416045 0.051299654 -0.18257563 0.051820967 0.12973039 0.17664729 -0.03578462 0.21461537 -0.13641469 -0.03966764 0.19163689 -0.13702464 0.13286886 0.2175829 -0.03909017 0.13188715 0.2184466 0.02760542 0.13587773 -0.18423788 0.18225853 0.137994 0.049212366 0.18865718 0.214839 -0.13011849 0.21489558 -0.033955153 0.18199864 0.21822535 -0.038758676 0.21739556 -0.033178482 -0.18686311 0.1871837 -0.16953212 -0.03755615 0.027510991 0.027896969 0.17855398 0.2171595 -0.033809256 -0.16931097 -0.18653178 0.19368388
0.8778779 0.19322434 0.049773093 0.02587447 -0.18247482 0.13591059 0.19426575 0.051355224 -0.182619 0.051879965 0.12980357 0.17673652 -0.035750132 0.21473959 -0.13642462 -0.039635 0.1917388 -0.13703467 0.13294506 0.21771583 -0.03905792 0.13196309 0.21858232 0.027655875 0.13595934 -0.18428518 0.18235712 0.13807625 0.049268533 0.18875284 0.21496376 -0.13011856 0.21502048 -0.033919595 0.18209514 0.21836025 -0.03872632 0.21752785 -0.03314272 -0.1869152 0.1872785 -0.16956586 -0.037523467 0.027563397 0.027948137 0.17864639 0.21729104 -0.03377421 -0.16934428 -0.18658364 0.19378912
0.8788789 0.193327 0.049830485 0.02592455 -0.18251775 0.13598989 0.19437088 0.05141077 -0.1826621 0.051938947 0.12987664 0.17682558 -0.03571555 0.21486357 -0.13643432 -0.039602265 0.19184053 -0.13704447 0.13302115 0.21784855 -0.03902557 0.1320389 0.21871783 0.027706342 0.13604084 -0.18433219 0.18245552 0.13815835 0.04932468 0.18884835 0.21508831 -0.13011843 0.21514517 -0.033883948 0.18219146 0.21849494 -0.03869386 0.21765994 -0.033106867 -0.186967 0.18737312 -0.16959932 -0.037490685 0.027615812 0.027999315 0.17873861 0.21742237 -0.03373907 -0.16937731 -0.18663521 0.1938942
0.8798799 0.19342947 0.049887862 0.025974642 -0.1825604 0.13606906 0.19447583 0.051466297 -0.18270491 0.051997907 0.12994961 0.17691447 -0.03568088 0.21498734 -0.1364438 -0.03956943 0.19194207 -0.13705406 0.13309711 0.21798106 -0.038993128 0.1321146 0.21885312 0.027756818 0.1361222 -0.18437892 0.18255377 0.13824034 0.04938081 0.18894365 0.21521263 -0.1301181 0.21526963 -0.03384821 0.18228762 0.2186294 -0.03866131 0.2177918 -0.033070933 -0.18701853 0.18746758 -0.16963254 -0.037457805 0.02766824 0.028050505 0.17883067 0.21755348 -0.033703845 -0.1694101 -0.18668652 0.19399908
0.8808809 0.19353175 0.04994522 0.026024746 -0.18260276 0.13614811 0.1945806 0.051521804 -0.18274745 0.052056845 0.13002247 0.1770032 -0.035646114 0.21511088 -0.13645305 -0.0395365 0.19204344 -0.13706341 0.13317296 0.21811333 -0.038960584 0.1321902 0.21898818 0.027807303 0.13620344 -0.18442535 0.18265183 0.1383222 0.04943692 0.18903878 0.21533674 -0.13011755 0.21539387 -0.033812385 0.18238361 0.21876366 -0.03862866 0.21792343 -0.03303491 -0.18706977 0.18756184 -0.1696655 -0.037424833 0.027720677 0.028101701 0.17892255 0.21768439 -0.033668533 -0.16944261 -0.18673752 0.19410379
0.8818819 0.19363385 0.05000256 0.02607486 -0.18264486 0.13622704 0.19468518 0.05157729 -0.18278971 0.05211577 0.1300952 0.17709176 -0.03561126 0.21523422 -0.13646209 -0.039503474 0.19214462 -0.13707256 0.13324869 0.2182454 -0.038927943 0.13226566 0.21912305 0.027857797 0.13628457 -0.18447152 0.18274973 0.13840394 0.049493015 0.18913373 0.21546061 -0.13011679 0.21551791 -0.03377647 0.18247941 0.2188977 -0.038595915 0.21805486 -0.0329988 -0.18712074 0.18765593 -0.16969821 -0.037391763 0.027773125 0.028152911 0.17901428 0.21781507 -0.03363313 -0.16947487 -0.18678825 0.19420831
0.8828829 0.19373576 0.05005988 0.026124986 -0.18268667 0.13630585 0.19478957 0.051632755 -0.18283169 0.05217467 0.13016783 0.17718016 -0.035576317 0.21535733 -0.13647093 -0.039470352 0.19224562 -0.13708149 0.13332431 0.21837725 -0.03889521 0.13234101 0.2192577 0.027908301 0.13636558 -0.1845174 0.18284746 0.13848557 0.04954909 0.1892285 0.21558428 -0.13011582 0.21564172 -0.03374047 0.18257506 0.21903153 -0.038563073 0.21818607 -0.032962605 -0.18717141 0.18774983 -0.16973065 -0.037358597 0.027825586 0.02820413 0.17910583 0.21794553 -0.03359764 -0.16950686 -0.1868387 0.19431265
0.8838839 0.19383751 0.050117187 0.02617512 -0.1827282 0.13638453 0.19489378 0.051688198 -0.1828734 0.05223355 0.13024034 0.17726839 -0.035541285 0.21548024 -0.13647954 -0.039437134 0.19234644 -0.13709019 0.13339981 0.21850888 -0.038862374 0.13241626 0.21939212 0.027958816 0.13644646 -0.18456301 0.182945 0.13856706 0.04960515 0.1893231 0.21570772 -0.13011464 0.21576531 -0.033704378 0.18267053 0.21916513 -0.038530137 0.21831705 -0.032926325 -0.18722183 0.18784356 -0.16976282 -0.037325338 0.027878057 0.028255358 0.1791972 0.21807578 -0.03356206 -0.1695386 -0.18688886 0.19441679
0.8848849 0.19393906 0.050174475 0.026225269 -0.18276945 0.1364631 0.1949978 0.051743623 -0.18291481 0.052292414 0.13031273 0.17735645 -0.035506163 0.2156029 -0.13648793 -0.03940382 0.19244708 -0.13709868 0.1334752 0.2186403 -0.038829446 0.13249138 0.21952635 0.028009338 0.13652723 -0.18460833 0.18304239 0.13864844 0.049661193 0.18941751 0.21583095 -0.13011326 0.21588868 -0.0336682 0.18276583 0.21929853 -0.0384971 0.21844783 -0.03288996 -0.18727194 0.18793711 -0.16979475 -0.03729198 0.02793054 0.028306596 0.17928843 0.21820582 -0.033526395 -0.16957007 -0.18693875 0.19452077
0.8858859 0.19404043 0.050231744 0.026275428 -0.18281043 0.13654156 0.19510165 0.051799025 -0.18295597 0.052351255 0.13038501 0.17744435 -0.035470948 0.21572538 -0.13649611 -0.03937041 0.19254753 -0.13710696 0.13355047 0.2187715 -0.03879642 0.13256639 0.21966034 0.028059872 0.13660787 -0.18465337 0.18313959 0.13872969 0.049717218 0.18951175 0.21595396 -0.13011168 0.21601184 -0.033631936 0.18286096 0.21943171 -0.038463976 0.21857838 -0.032853507 -0.18732178 0.1880305 -0.16982642 -0.03725853 0.02798303 0.028357843 0.1793795 0.21833564 -0.033490643 -0.16960129 -0.18698835 0.19462456
0.8868869 0.19414163 0.050288994 0.026325596 -0.18285112 0.1366199 0.19520532 0.05185441 -0.18299682 0.052410077 0.13045718 0.17753209 -0.035435647 0.21584761 -0.13650407 -0.039336905 0.19264781 -0.13711502 0.13362561 0.21890248 -0.038763303 0.13264129 0.21979414 0.028110415 0.1366884 -0.18469813 0.18323664 0.13881081 0.049773224 0.1896058 0.21607675 -0.13010988 0.21613477 -0.033595584 0.1829559 0.21956468 -0.03843075 0.21870872 -0.03281697 -0.18737134 0.18812369 -0.16985781 -0.037224986 0.028035535 0.0284091 0.17947038 0.21846524 -0.033454802 -0.16963226 -0.18703768 0.19472817
0.8878879 0.19424263 0.05034623 0.026375776 -0.18289155 0.1366981 0.1953088 0.05190977 -0.18303742 0.05246888 0.13052924 0.17761967 -0.035400253 0.21596964 -0.13651182 -0.039303306 0.1927479 -0.13712285 0.13370065 0.21903326 -0.038730085 0.13271607 0.21992771 0.028160965 0.1367688 -0.18474263 0.18333352 0.13889183 0.049829215 0.18969968 0.21619932 -0.13010786 0.21625748 -0.03355915 0.1830507 0.21969743 -0.03839743 0.21883886 -0.032780346 -0.18742062 0.18821672 -0.16988897 -0.037191346 0.028088048 0.028460365 0.1795611 0.21859464 -0.03341887 -0.16966297 -0.18708672 0.19483158
0.8888889 0.19434346 0.050403442 0.026425967 -0.18293169 0.1367762 0.1954121 0.051965114 -0.18307772 0.052527666 0.13060118 0.17770706 -0.035364773 0.21609145 -0.13651934 -0.03926961 0.19284783 -0.13713048 0.13377558 0.2191638 -0.038696773 0.13279074 0.22006108 0.028211527 0.13684909 -0.18478683 0.18343022 0.13897271 0.049885187 0.18979338 0.21632168 -0.13010566 0.21637999 -0.03352263 0.18314531 0.21982998 -0.03836402 0.21896878 -0.03274364 -0.18746962 0.18830955 -0.16991986 -0.037157614 0.028140571 0.02851164 0.17965165 0.2187238 -0.033382855 -0.1696934 -0.18713549 0.19493483
0.8898899 0.1944441 0.05046064 0.026476169 -0.18297155 0.13685417 0.19551522 0.05202043 -0.18311776 0.05258643 0.13067302 0.17779431 -0.035329204 0.21621305 -0.13652666 -0.039235823 0.19294757 -0.13713789 0.13385038 0.21929415 -0.03866337 0.1328653 0.22019422 0.028262096 0.13692926 -0.18483077 0.18352675 0.1390535 0.04994114 0.18988688 0.21644382 -0.13010323 0.21650228 -0.03348602 0.18323977 0.21996231 -0.03833051 0.21909846 -0.03270685 -0.18751833 0.18840222 -0.1699505 -0.03712379 0.028193107 0.028562924 0.17974204 0.21885277 -0.03334675 -0.16972359 -0.18718398 0.19503789
0.8908909 0.19454457 0.050517824 0.026526382 -0.18301114 0.13693203 0.19561815 0.052075732 -0.18315752 0.052645177 0.13074474 0.17788139 -0.035293546 0.21633442 -0.13653377 -0.039201938 0.19304714 -0.13714509 0.13392507 0.21942428 -0.038629867 0.13293973 0.22032717 0.028312672 0.13700931 -0.18487442 0.18362312 0.13913414 0.049997076 0.18998022 0.21656574 -0.13010061 0.21662435 -0.033449326 0.18333405 0.22009443 -0.03829691 0.21922795 -0.032669973 -0.18756677 0.18849471 -0.16998087 -0.037089866 0.02824565 0.028614216 0.17983226 0.21898152 -0.033310562 -0.16975352 -0.18723218 0.19514076
0.8918919 0.19464485 0.050574984 0.026576605 -0.18305045 0.13700975 0.19572091 0.052131012 -0.18319699 0.052703902 0.13081636 0.1779683 -0.0352578 0.21645558 -0.13654065 -0.03916796 0.19314651 -0.13715206 0.13399963 0.21955417 -0.038596272 0.13301405 0.2204599 0.028363258 0.13708925 -0.1849178 0.18371932 0.13921466 0.050052993 0.19007339 0.21668744 -0.13009778 0.2167462 -0.033412546 0.18342815 0.22022633 -0.038263213 0.21935722 -0.03263301 -0.18761493 0.18858702 -0.17001098 -0.037055854 0.028298207 0.028665517 0.17992233 0.21911004 -0.033274285 -0.16978319 -0.1872801 0.19524346
0.8928929 0.19474494 0.05063213 0.026626838 -0.1830895 0.13708737 0.19582348 0.05218627 -0.1832362 0.052762605 0.13088785 0.17805505 -0.035221964 0.21657653 -0.13654733 -0.039133888 0.19324571 -0.13715883 0.13407409 0.21968387 -0.03856258 0.13308826 0.2205924 0.028413853 0.13716906 -0.1849609 0.18381535 0.13929507 0.050108895 0.19016637 0.21680893 -0.13009474 0.21686783 -0.033375684 0.1835221 0.22035803 -0.03822942 0.21948628 -0.032595962 -0.18766281 0.18867916 -0.17004085 -0.03702175 0.028350772 0.028716827 0.18001221 0.21923836 -0.03323792 -0.1698126 -0.18732776 0.19534598
0.8938939 0.19484487 0.050689254 0.026677083 -0.18312825 0.13716488 0.19592588 0.052241504 -0.18327513 0.052821293 0.13095924 0.17814164 -0.035186045 0.21669726 -0.13655378 -0.039099723 0.19334474 -0.13716538 0.13414843 0.21981335 -0.0385288 0.13316236 0.2207247 0.028464455 0.13724875 -0.18500373 0.1839112 0.13937536 0.050164778 0.19025917 0.21693021 -0.1300915 0.21698925 -0.033338737 0.18361586 0.22048952 -0.038195536 0.21961513 -0.032558832 -0.1877104 0.18877113 -0.17007045 -0.03698755 0.028403347 0.028768145 0.18010195 0.21936646 -0.03320147 -0.16984177 -0.18737514 0.19544832
0.8948949 0.1949446 0.050746363 0.026727337 -0.18316673 0.13724226 0.19602808 0.05229672 -0.18331379 0.05287996 0.13103051 0.17822805 -0.035150032 0.21681777 -0.13656002 -0.03906546 0.19344358 -0.13717172 0.13422267 0.2199426 -0.03849492 0.13323633 0.22085679 0.028515067 0.13732833 -0.18504627 0.1840069 0.13945553 0.050220642 0.19035181 0.21705127 -0.13008806 0.21711046 -0.033301704 0.18370947 0.22062078 -0.038161557 0.21974376 -0.03252162 -0.18775772 0.18886292 -0.1700998 -0.03695326 0.028455934 0.028819472 0.1801915 0.21949436 -0.033164933 -0.16987067 -0.18742225 0.19555049
0.8958959 0.19504417 0.050803456 0.026777603 -0.18320493 0.13731952 0.19613011 0.052351914 -0.18335216 0.052938607 0.13110168 0.17831431 -0.035113934 0.21693806 -0.13656604 -0.03903111 0.19354226 -0.13717784 0.13429677 0.22007166 -0.038460948 0.13331021 0.22098865 0.028565686 0.1374078 -0.18508855 0.18410243 0.13953558 0.05027649 0.19044426 0.2171721 -0.13008441 0.21723145 -0.03326459 0.1838029 0.22075185 -0.038127486 0.21987218 -0.032484323 -0.18780476 0.18895453 -0.17012888 -0.03691888 0.028508529 0.028870806 0.18028091 0.21962203 -0.033128314 -0.16989933 -0.18746907 0.19565246
0.8968969 0.19514355 0.050860528 0.026827877 -0.18324287 0.13739666 0.19623196 0.05240709 -0.18339026 0.05299723 0.13117275 0.17840041 -0.03507775 0.21705815 -0.13657187 -0.038996663 0.19364074 -0.13718374 0.13437077 0.22020048 -0.03842688 0.13338396 0.22112031 0.028616313 0.13748714 -0.18513055 0.1841978 0.13961549 0.05033232 0.19053653 0.21729273 -0.13008057 0.21735223 -0.033227388 0.18389617 0.2208827 -0.03809332 0.22000039 -0.03244694 -0.18785152 0.18904597 -0.17015772 -0.0368844 0.028561136 0.028922148 0.18037014 0.2197495 -0.033091605 -0.16992773 -0.18751562 0.19575426
0.8978979 0.19524275 0.050917584 0.026878165 -0.18328053 0.1374737 0.19633363 0.052462243 -0.1834281 0.05305584 0.13124369 0.17848635 -0.035041478 0.21717802 -0.13657746 -0.038962122 0.19373906 -0.13718943 0.13444465 0.2203291 -0.038392723 0.1334576 0.22125176 0.028666947 0.13756636 -0.18517227 0.18429299 0.1396953 0.05038813 0.19062863 0.21741314 -0.1300765 0.21747278 -0.033190105 0.18398927 0.22101334 -0.03805906 0.22012837 -0.03240947 -0.187898 0.18913724 -0.1701863 -0.036849838 0.028613752 0.0289735 0.1804592 0.21987674 -0.03305481 -0.16995588 -0.1875619 0.19585587
0.8988989 0.19534178 0.05097462 0.02692846 -0.1833179 0.1375506 0.19643511 0.052517377 -0.18346564 0.053114425 0.13131452 0.17857212 -0.03500512 0.21729767 -0.13658285 -0.038927488 0.19383718 -0.13719492 0.13451843 0.22045751 -0.03835847 0.13353114 0.221383 0.02871759 0.13764547 -0.18521373 0.18438801 0.139775 0.050443925 0.19072056 0.21753335 -0.13007225 0.21759313 -0.03315274 0.18408221 0.22114377 -0.03802471 0.22025615 -0.032371923 -0.1879442 0.18922831 -0.17021461 -0.036815178 0.028666377 0.029024858 0.18054812 0.22000378 -0.03301793 -0.16998376 -0.1876079 0.1959573
0.8998999 0.19544062 0.05103164 0.026978768 -0.183355 0.1376274 0.19653642 0.05257249 -0.18350291 0.053172994 0.13138525 0.17865774 -0.034968674 0.2174171 -0.13658802 -0.03889276 0.19393514 -0.13720018 0.13459209 0.2205857 -0.03832412 0.13360454 0.22151403 0.028768241 0.13772446 -0.18525492 0.18448287 0.13985457 0.050499704 0.1908123 0.21765333 -0.13006778 0.21771325 -0.03311529 0.18417497 0.22127399 -0.03799026 0.22038372 -0.032334287 -0.18799013 0.18931924 -0.17024268 -0.036780432 0.028719014 0.029076226 0.18063685 0.22013061 -0.032980967 -0.1700114 -0.18765362 0.19605857
0.9009009 0.19553928 0.051088642 0.027029086 -0.18339182 0.13770407 0.19663756 0.052627582 -0.18353991 0.05323154 0.13145587 0.17874318 -0.03493214 0.21753633 -0.13659297 -0.038857944 0.19403292 -0.13720524 0.13466562 0.22071369 -0.03828968 0.13367786 0.22164485 0.0288189 0.13780333 -0.18529582 0.18457757 0.139934 0.05055546 0.19090387 0.2177731 -0.13006312 0.21783318 -0.033077758 0.18426757 0.221404 -0.037955724 0.22051108 -0.03229657 -0.18803577 0.18940997 -0.1702705 -0.03674559 0.02877166 0.0291276 0.18072543 0.22025722 -0.03294392 -0.1700388 -0.18769906 0.19615965
0.9019019 0.19563776 0.051145624 0.027079413 -0.18342838 0.13778064 0.1967385 0.05268265 -0.18357664 0.053290065 0.13152637 0.17882848 -0.034895524 0.21765535 -0.13659772 -0.03882303 0.19413052 -0.13721009 0.13473906 0.22084145 -0.03825515 0.13375103 0.22177544 0.028869566 0.1378821 -0.18533646 0.1846721 0.14001334 0.0506112 0.19099526 0.21789265 -0.13005826 0.21795288 -0.03304014 0.18436 0.2215338 -0.03792109 0.22063823 -0.032258768 -0.18808116 0.18950054 -0.17029807 -0.03671066 0.028824314 0.029178983 0.18081385 0.22038363 -0.032906786 -0.17006594 -0.18774424 0.19626054
0.9029029 0.19573607 0.05120259 0.02712975 -0.18346466 0.13785708 0.19683926 0.0527377 -0.18361309 0.053348575 0.13159676 0.1789136 -0.03485882 0.21777414 -0.13660225 -0.038788024 0.19422795 -0.1372147 0.13481237 0.22096902 -0.038220525 0.13382411 0.22190584 0.028920239 0.13796073 -0.18537682 0.18476647 0.14009255 0.050666925 0.19108649 0.21801199 -0.13005319 0.21807235 -0.033002444 0.18445227 0.2216634 -0.037886366 0.22076516 -0.032220885 -0.18812625 0.18959093 -0.17032538 -0.03667564 0.028876979 0.029230373 0.1809021 0.22050981 -0.032869566 -0.17009282 -0.18778916 0.19636127
0.9039039 0.1958342 0.05125954 0.0271801 -0.18350066 0.1379334 0.19693986 0.05279273 -0.18364926 0.053407058 0.13166705 0.17899856 -0.034822028 0.21789272 -0.13660656 -0.03875293 0.1943252 -0.13721913 0.13488558 0.22109637 -0.038185805 0.13389708 0.22203603 0.028970921 0.13803926 -0.1854169 0.18486066 0.14017165 0.05072263 0.19117753 0.21813112 -0.13004792 0.21819164 -0.03296466 0.18454437 0.22179277 -0.03785155 0.22089188 -0.03218292 -0.18817107 0.18968116 -0.17035244 -0.03664053 0.028929655 0.02928177 0.18099019 0.2206358 -0.03283226 -0.17011946 -0.18783379 0.19646181
0.9049049 0.19593215 0.05131647 0.027230458 -0.1835364 0.13800962 0.19704026 0.05284774 -0.18368517 0.053465527 0.13173723 0.17908336 -0.034785148 0.21801108 -0.13661067 -0.038717736 0.19442226 -0.13722333 0.13495867 0.22122349 -0.038150996 0.13396993 0.222166 0.02902161 0.13811767 -0.18545674 0.1849547 0.14025061 0.050778314 0.1912684 0.21825004 -0.13004245 0.2183107 -0.0329268 0.18463631 0.22192195 -0.03781664 0.2210184 -0.03214487 -0.18821563 0.1897712 -0.17037925 -0.03660533 0.02898234 0.029333176 0.1810781 0.22076157 -0.032794874 -0.17014585 -0.18787815 0.19656217
0.9059059 0.19602992 0.05137338 0.027280826 -0.18357185 0.13808571 0.1971405 0.05290273 -0.18372078 0.05352397 0.1318073 0.17916802 -0.034748185 0.21812923 -0.13661456 -0.038682453 0.19451915 -0.13722733 0.13503164 0.22135042 -0.038116094 0.13404267 0.22229578 0.029072305 0.13819596 -0.18549629 0.18504857 0.14032947 0.050833985 0.19135909 0.21836874 -0.13003679 0.21842955 -0.032888856 0.18472807 0.22205092 -0.037781637 0.2211447 -0.032106742 -0.1882599 0.18986107 -0.17040582 -0.036570035 0.029035036 0.02938459 0.18116587 0.22088712 -0.032757405 -0.17017199 -0.18792222 0.19666237
0.9069069 0.1961275 0.051430278 0.027331207 -0.18360704 0.13816169 0.19724055 0.052957695 -0.18375614 0.053582396 0.13187726 0.17925249 -0.034711137 0.21824718 -0.13661824 -0.038647078 0.19461587 -0.13723111 0.1351045 0.22147714 -0.0380811 0.1341153 0.22242533 0.029123008 0.13827413 -0.18553557 0.18514226 0.1404082 0.050889637 0.19144961 0.21848723 -0.13003092 0.21854818 -0.03285083 0.18481968 0.22217968 -0.037746545 0.22127078 -0.03206853 -0.1883039 0.18995078 -0.17043214 -0.036534656 0.029087739 0.02943601 0.18125346 0.22101247 -0.03271985 -0.17019787 -0.18796605 0.19676237
0.9079079 0.19622493 0.051487155 0.027381595 -0.18364196 0.13823755 0.19734043 0.053012643 -0.18379124 0.053640798 0.1319471 0.17933682 -0.034674004 0.21836491 -0.1366217 -0.03861161 0.19471242 -0.13723469 0.13517725 0.22160363 -0.03804601 0.13418782 0.22255468 0.029173717 0.13835219 -0.18557458 0.18523581 0.14048682 0.05094527 0.19153994 0.2186055 -0.13002485 0.2186666 -0.032812722 0.18491112 0.22230823 -0.037711356 0.22139667 -0.032030236 -0.18834764 0.19004032 -0.1704582 -0.036499184 0.029140454 0.029487438 0.1813409 0.22113761 -0.032682214 -0.17022352 -0.18800959 0.1968622
0.9089089 0.19632216 0.051544014 0.027431995 -0.1836766 0.13831331 0.19744013 0.05306757 -0.18382604 0.053699184 0.13201684 0.17942098 -0.034636784 0.21848242 -0.13662496 -0.038576048 0.19480878 -0.13723804 0.1352499 0.22172992 -0.03801083 0.13426022 0.22268382 0.029224435 0.13843013 -0.1856133 0.18532918 0.14056532 0.051000886 0.19163013 0.21872358 -0.13001858 0.21878481 -0.032774534 0.18500239 0.22243656 -0.037676077 0.22152235 -0.03199186 -0.1883911 0.19012967 -0.170484 -0.036463622 0.029193178 0.029538874 0.18142818 0.22126254 -0.03264449 -0.17024891 -0.18805286 0.19696186
0.9099099 0.19641921 0.051600855 0.027482405 -0.18371099 0.13838893 0.19753964 0.053122476 -0.18386059 0.053757545 0.13208647 0.17950498 -0.03459948 0.21859972 -0.136628 -0.038540397 0.19490497 -0.1372412 0.13532242 0.221856 -0.037975557 0.13433251 0.22281276 0.029275158 0.13850796 -0.18565178 0.18542239 0.1406437 0.051056486 0.19172011 0.21884143 -0.13001211 0.21890281 -0.032736264 0.18509349 0.2225647 -0.037640706 0.22164781 -0.03195341 -0.18843429 0.19021887 -0.17050958 -0.036427975 0.029245911 0.029590314 0.18151529 0.22138727 -0.03260669 -0.17027405 -0.18809587 0.19706134
0.9109109 0.1965161 0.05165768 0.027532823 -0.1837451 0.13846445 0.19763899 0.05317736 -0.18389486 0.05381589 0.132156 0.17958882 -0.03456209 0.21871682 -0.13663085 -0.038504653 0.19500098 -0.13724414 0.13539484 0.22198187 -0.037940193 0.1344047 0.22294149 0.02932589 0.13858567 -0.18568997 0.18551543 0.14072196 0.051112063 0.19180994 0.21895908 -0.13000543 0.21902059 -0.032697916 0.18518445 0.22269262 -0.037605245 0.22177306 -0.031914875 -0.1884772 0.19030787 -0.1705349 -0.036392234 0.029298654 0.029641764 0.18160224 0.22151178 -0.032568805 -0.17029895 -0.18813859 0.19716065
0.9119119 0.1966128 0.051714487 0.027583253 -0.18377894 0.13853985 0.19773816 0.053232227 -0.18392886 0.05387421 0.13222542 0.17967251 -0.034524616 0.21883368 -0.13663349 -0.038468815 0.19509682 -0.13724686 0.13546714 0.22210753 -0.03790474 0.13447677 0.22307 0.029376628 0.13866328 -0.18572791 0.18560833 0.14080012 0.051167626 0.19189958 0.2190765 -0.12999858 0.21913816 -0.032659482 0.18527523 0.22282034 -0.037569687 0.22189811 -0.03187626 -0.18851984 0.19039671 -0.17055996 -0.03635641 0.029351406 0.02969322 0.18168902 0.22163609 -0.032530837 -0.1703236 -0.18818106 0.19725977
0.9129129 0.19670933 0.051771276 0.02763369 -0.18381251 0.13861513 0.19783714 0.05328707 -0.1839626 0.05393251 0.13229473 0.17975603 -0.034487054 0.21895036 -0.1366359 -0.038432885 0.19519249 -0.13724938 0.13553932 0.22223298 -0.03786919 0.13454872 0.22319831 0.029427372 0.13874075 -0.18576556 0.18570104 0.14087814 0.05122317 0.19198906 0.21919373 -0.1299915 0.21925552 -0.03262097 0.18536584 0.22294785 -0.03753404 0.22202294 -0.031837564 -0.18856221 0.19048539 -0.17058478 -0.03632049 0.029404169 0.029744683 0.18177566 0.22176018 -0.032492787 -0.170348 -0.18822324 0.19735871
0.9139139 0.19680569 0.051828045 0.027684137 -0.18384582 0.13869031 0.19793597 0.05334189 -0.18399607 0.053990792 0.13236393 0.17983939 -0.03444941 0.21906681 -0.13663812 -0.038396865 0.19528797 -0.13725169 0.13561141 0.22235823 -0.037833553 0.13462058 0.22332641 0.029478125 0.13881813 -0.18580297 0.1857936 0.14095606 0.0512787 0.19207835 0.21931073 -0.12998424 0.21937267 -0.032582376 0.18545629 0.22307517 -0.037498303 0.22214757 -0.031798787 -0.18860431 0.19057389 -0.17060937 -0.036284484 0.029456941 0.029796153 0.18186212 0.22188407 -0.032454655 -0.17037216 -0.18826516 0.19745749
0.9149149 0.19690186 0.051884796 0.027734593 -0.18387885 0.13876536 0.1980346 0.053396698 -0.18402927 0.054049052 0.13243303 0.1799226 -0.03441168 0.21918306 -0.13664012 -0.03836075 0.1953833 -0.13725379 0.13568337 0.22248326 -0.03779782 0.13469233 0.2234543 0.029528882 0.13889538 -0.18584009 0.185886 0.14103384 0.051334206 0.19216749 0.21942753 -0.12997678 0.2194896 -0.032543704 0.18554659 0.22320226 -0.03746247 0.22227198 -0.031759936 -0.18864615 0.19066222 -0.17063369 -0.03624839 0.029509721 0.029847631 0.18194842 0.22200775 -0.03241644 -0.17039606 -0.18830681 0.1975561
0.9159159 0.19699785 0.051941533 0.027785057 -0.18391162 0.1388403 0.19813307 0.05345148 -0.1840622 0.05410729 0.132502 0.18000564 -0.03437387 0.2192991 -0.13664192 -0.038324542 0.19547842 -0.13725568 0.13575523 0.22260809 -0.037761997 0.13476396 0.22358198 0.029579647 0.1389725 -0.18587694 0.18597822 0.14111152 0.051389698 0.19225644 0.21954411 -0.12996912 0.21960633 -0.03250495 0.18563671 0.22332916 -0.03742655 0.22239618 -0.031721 -0.18868771 0.19075038 -0.17065778 -0.03621221 0.029562512 0.029899115 0.18203457 0.22213122 -0.032378145 -0.17041974 -0.18834819 0.19765452
0.9169169 0.19709367 0.051998246 0.027835533 -0.18394412 0.13891514 0.19823135 0.05350624 -0.18409486 0.05416551 0.13257088 0.18008852 -0.03433597 0.21941492 -0.13664351 -0.038288247 0.19557339 -0.13725737 0.13582698 0.22273271 -0.037726086 0.13483547 0.22370948 0.029630419 0.13904953 -0.18591353 0.1860703 0.14118908 0.05144517 0.19234522 0.21966049 -0.12996125 0.21972284 -0.032466117 0.18572667 0.22345583 -0.037390538 0.22252019 -0.03168199 -0.188729 0.19083837 -0.17068163 -0.03617594 0.029615311 0.029950606 0.18212055 0.22225448 -0.03233977 -0.17044315 -0.1883893 0.19775276
0.9179179 0.19718932 0.052054945 0.027886014 -0.18397637 0.13898985 0.19832946 0.053560983 -0.18412727 0.054223705 0.13263965 0.18017125 -0.034297988 0.21953054 -0.13664491 -0.038251854 0.19566819 -0.13725884 0.13589862 0.22285712 -0.03769008 0.13490689 0.22383675 0.029681198 0.13912645 -0.18594985 0.1861622 0.14126652 0.05150063 0.19243382 0.21977666 -0.1299532 0.21983914 -0.032427203 0.18581648 0.22358231 -0.037354436 0.22264397 -0.031642895 -0.18877003 0.19092618 -0.17070521 -0.03613958 0.029668119 0.030002104 0.18220638 0.22237754 -0.032301314 -0.17046632 -0.18843015 0.19785084
0.9189189 0.19728477 0.052111622 0.027936507 -0.18400833 0.13906445 0.19842741 0.053615704 -0.1841594 0.054281883 0.13270831 0.18025382 -0.03425992 0.21964595 -0.13664609 -0.038215376 0.19576281 -0.13726011 0.13597013 0.22298132 -0.037653983 0.13497818 0.22396381 0.029731981 0.13920324 -0.18598591 0.18625394 0.14134385 0.05155607 0.19252226 0.2198926 -0.12994495 0.21995524 -0.032388207 0.18590613 0.22370858 -0.037318245 0.22276756 -0.031603727 -0.18881078 0.19101383 -0.17072856 -0.036103133 0.029720934 0.030053608 0.18229203 0.22250038 -0.03226278 -0.17048925 -0.18847072 0.19794874
0.9199199 0.19738007 0.052168284 0.027987007 -0.18404004 0.13913894 0.19852518 0.053670403 -0.18419127 0.05434004 0.13277687 0.18033624 -0.03422177 0.21976113 -0.13664708 -0.03817881 0.19585726 -0.13726117 0.13604155 0.22310531 -0.037617795 0.13504937 0.22409068 0.029782774 0.13927992 -0.18602169 0.18634552 0.14142106 0.051611487 0.19261052 0.22000836 -0.1299365 0.22007112 -0.032349136 0.1859956 0.22383465 -0.037281964 0.22289094 -0.031564478 -0.18885127 0.1911013 -0.17075166 -0.0360666 0.029773759 0.03010512 0.18237753 0.22262304 -0.032224163 -0.17051195 -0.18851101 0.19804646
0.9209209 0.1974752 0.052224927 0.028037516 -0.18407148 0.13921331 0.19862276 0.053725082 -0.18422286 0.05439817 0.13284533 0.18041849 -0.034183536 0.21987613 -0.13664784 -0.03814215 0.19595152 -0.13726202 0.13611285 0.2232291 -0.03758152 0.13512045 0.22421734 0.02983357 0.13935648 -0.18605721 0.18643694 0.14149815 0.05166689 0.19269861 0.22012389 -0.12992784 0.22018678 -0.03230998 0.18608491 0.22396052 -0.037245594 0.2230141 -0.031525154 -0.18889149 0.1911886 -0.17077452 -0.036029976 0.029826593 0.030156637 0.18246289 0.22274546 -0.03218547 -0.17053439 -0.18855105 0.19814402
0.9219219 0.19757013 0.052281547 0.028088033 -0.18410265 0.13928756 0.19872017 0.053779744 -0.1842542 0.054456286 0.13291366 0.18050058 -0.034145217 0.21999091 -0.13664842 -0.038105402 0.19604562 -0.13726267 0.13618404 0.22335267 -0.037545152 0.13519143 0.22434379 0.029884376 0.13943294 -0.18609247 0.1865282 0.14157513 0.051722277 0.19278653 0.2202392 -0.129919 0.22030224 -0.03227075 0.18617406 0.22408617 -0.037209135 0.22313707 -0.031485748 -0.18893144 0.19127575 -0.17079714 -0.035993267 0.029879434 0.030208161 0.18254808 0.2228677 -0.032146692 -0.17055658 -0.18859082 0.1982414
0.9229229 0.1976649 0.052338153 0.02813856 -0.18413357 0.13936171 0.19881742 0.05383438 -0.18428528 0.054514382 0.1329819 0.18058252 -0.034106813 0.22010548 -0.13664877 -0.038068566 0.19613956 -0.13726312 0.13625513 0.22347604 -0.037508696 0.1352623 0.22447003 0.029935185 0.13950928 -0.18612745 0.1866193 0.14165199 0.051777642 0.19287428 0.22035433 -0.12990996 0.2204175 -0.032231435 0.18626305 0.22421162 -0.037172586 0.22325982 -0.031446267 -0.18897112 0.19136271 -0.17081952 -0.03595647 0.029932283 0.030259693 0.1826331 0.22298971 -0.032107837 -0.17057852 -0.18863033 0.1983386
0.9239239 0.19775951 0.05239474 0.028189095 -0.18416421 0.13943574 0.19891448 0.053889 -0.18431608 0.05457245 0.13305002 0.18066432 -0.034068327 0.22021985 -0.13664894 -0.03803164 0.1962333 -0.13726336 0.1363261 0.2235992 -0.03747215 0.13533305 0.22459607 0.029986002 0.1395855 -0.18616217 0.18671022 0.14172873 0.051832993 0.19296186 0.22046924 -0.12990072 0.22053254 -0.032192044 0.1863519 0.22433686 -0.03713595 0.22338237 -0.031406704 -0.18901053 0.19144951 -0.17084165 -0.035919584 0.029985141 0.03031123 0.18271796 0.22311153 -0.032068904 -0.17060024 -0.18866956 0.19843563
0.9249249 0.19785392 0.052451305 0.028239636 -0.18419461 0.13950965 0.19901139 0.053943597 -0.18434663 0.054630503 0.13311805 0.18074594 -0.03402976 0.220334 -0.1366489 -0.037994627 0.1963269 -0.13726339 0.13639696 0.22372216 -0.037435517 0.1354037 0.22472191 0.030036826 0.1396616 -0.18619663 0.186801 0.14180537 0.05188832 0.19304927 0.22058393 -0.12989129 0.22064736 -0.03215257 0.18644056 0.2244619 -0.037099227 0.2235047 -0.031367067 -0.18904968 0.19153614 -0.17086352 -0.03588261 0.030038007 0.030362774 0.18280268 0.22323313 -0.032029893 -0.17062171 -0.18870853 0.19853249
0.9259259 0.19794817 0.052507855 0.028290186 -0.18422472 0.13958345 0.1991081 0.053998172 -0.18437691 0.054688532 0.13318597 0.18082741 -0.03399111 0.22044794 -0.13664864 -0.037957527 0.1964203 -0.13726321 0.13646771 0.22384492 -0.037398797 0.13547423 0.22484754 0.030087655 0.13973759 -0.18623081 0.18689162 0.14188187 0.051943634 0.19313651 0.22069842 -0.12988167 0.22076198 -0.03211302 0.18652907 0.22458673 -0.037062418 0.22362684 -0.031327356 -0.18908857 0.1916226 -0.17088518 -0.03584555 0.03009088 0.030414324 0.18288724 0.22335455 -0.031990804 -0.17064293 -0.18874723 0.19862919
0.9269269 0.19804226 0.052564386 0.028340746 -0.18425459 0.13965715 0.19920465 0.054052725 -0.18440692 0.054746542 0.13325378 0.18090872 -0.033952378 0.22056168 -0.1366482 -0.037920337 0.19651353 -0.13726284 0.13653836 0.22396745 -0.037361987 0.13554466 0.22497296 0.03013849 0.13981348 -0.18626474 0.18698207 0.14195827 0.05199893 0.19322358 0.2208127 -0.12987185 0.22087641 -0.03207339 0.18661742 0.22471136 -0.03702552 0.22374876 -0.031287562 -0.18912718 0.1917089 -0.17090657 -0.035808403 0.03014376 0.030465882 0.18297164 0.22347574 -0.031951632 -0.17066391 -0.18878566 0.1987257
0.9279279 0.19813617 0.052620895 0.028391313 -0.18428418 0.13973072 0.19930102 0.05410726 -0.18443668 0.05480453 0.1333215 0.18098989 -0.033913564 0.22067523 -0.13664755 -0.037883062 0.1966066 -0.13726225 0.13660888 0.22408979 -0.037325088 0.13561498 0.22509818 0.030189332 0.13988926 -0.18629839 0.18707235 0.14203455 0.0520542 0.19331048 0.22092678 -0.12986183 0.22099061 -0.032033682 0.1867056 0.22483578 -0.03698853 0.22387047 -0.031247696 -0.18916553 0.19179502 -0.17092773 -0.03577117 0.030196648 0.030517446 0.18305588 0.22359674 -0.031912383 -0.17068465 -0.18882382 0.19882205
0.9289289 0.1982299 0.05267739 0.028441887 -0.18431352 0.1398042 0.19939722 0.054161776 -0.18446617 0.0548625 0.13338909 0.1810709 -0.03387467 0.22078855 -0.1366467 -0.037845697 0.1966995 -0.13726148 0.1366793 0.22421192 -0.037288103 0.13568519 0.2252232 0.03024018 0.13996491 -0.18633178 0.18716249 0.14211072 0.052109458 0.19339721 0.22104064 -0.12985162 0.2211046 -0.031993892 0.18679364 0.22496 -0.03695146 0.22399199 -0.031207751 -0.18920362 0.19188099 -0.17094865 -0.03573385 0.030249545 0.030569015 0.18313996 0.22371753 -0.031873055 -0.17070515 -0.18886171 0.19891822
0.9299299 0.19832346 0.05273386 0.02849247 -0.1843426 0.13987754 0.19949326 0.05421627 -0.1844954 0.054920446 0.13345657 0.18115175 -0.03383569 0.22090167 -0.13664564 -0.03780825 0.19679223 -0.1372605 0.13674963 0.22433384 -0.03725103 0.1357553 0.22534801 0.030291034 0.14004044 -0.1863649 0.18725245 0.14218676 0.052164696 0.19348377 0.22115429 -0.12984121 0.2212184 -0.031954024 0.1868815 0.22508402 -0.0369143 0.22411329 -0.03116773 -0.18924144 0.19196677 -0.17096932 -0.03569644 0.030302448 0.030620592 0.18322389 0.2238381 -0.031833645 -0.1707254 -0.18889935 0.19901422
0.9309309 0.19841684 0.052790318 0.028543059 -0.1843714 0.13995078 0.1995891 0.05427074 -0.18452437 0.05497837 0.13352397 0.18123245 -0.033796635 0.22101459 -0.1366444 -0.037770715 0.19688478 -0.1372593 0.13681984 0.22445557 -0.03721387 0.13582529 0.22547261 0.030341895 0.14011587 -0.18639778 0.18734226 0.1422627 0.05221992 0.19357017 0.22126773 -0.12983063 0.22133198 -0.031914078 0.1869692 0.22520784 -0.036877055 0.22423439 -0.031127634 -0.18927899 0.1920524 -0.17098975 -0.035658944 0.030355358 0.030672176 0.18330766 0.22395848 -0.03179416 -0.17074542 -0.18893671 0.19911005
0.9319319 0.19851007 0.052846752 0.028593658 -0.18439995 0.14002392 0.1996848 0.054325193 -0.18455309 0.055036273 0.13359125 0.181313 -0.033757493 0.2211273 -0.13664293 -0.03773309 0.19697717 -0.13725792 0.13688993 0.22457707 -0.03717662 0.13589518 0.22559702 0.030392762 0.1401912 -0.18643036 0.1874319 0.14233851 0.05227512 0.1936564 0.22138098 -0.12981984 0.22144537 -0.031874053 0.18705675 0.22533144 -0.03683972 0.22435528 -0.03108746 -0.18931629 0.19213785 -0.17100994 -0.035621364 0.030408276 0.030723764 0.18339127 0.22407866 -0.031754594 -0.17076519 -0.18897381 0.19920571
0.9329329 0.19860311 0.052903168 0.028644262 -0.18442823 0.14009693 0.19978032 0.054379623 -0.18458153 0.055094156 0.13365842 0.18139337 -0.033718273 0.2212398 -0.13664128 -0.03769538 0.19706939 -0.13725632 0.13695991 0.22469838 -0.03713929 0.13596496 0.22572121 0.030443635 0.1402664 -0.1864627 0.1875214 0.14241421 0.052330304 0.19374245 0.221494 -0.12980886 0.22155853 -0.03183395 0.18714415 0.22545484 -0.036802303 0.22447596 -0.03104721 -0.18935332 0.19222315 -0.1710299 -0.035583697 0.030461203 0.03077536 0.18347473 0.22419862 -0.031714953 -0.17078471 -0.18901065 0.1993012
0.9339339 0.19869599 0.052959565 0.028694876 -0.18445626 0.14016983 0.19987565 0.05443403 -0.18460971 0.05515202 0.1337255 0.18147361 -0.033678975 0.2213521 -0.13663942 -0.03765759 0.19716144 -0.13725454 0.1370298 0.22481948 -0.03710187 0.13603464 0.22584522 0.030494513 0.14034149 -0.18649477 0.18761072 0.1424898 0.052385468 0.19382834 0.22160684 -0.12979768 0.22167149 -0.03179377 0.18723138 0.22557804 -0.0367648 0.22459646 -0.031006886 -0.18939008 0.19230828 -0.17104961 -0.03554594 0.030514134 0.030826962 0.18355803 0.22431839 -0.03167523 -0.17080401 -0.18904722 0.19939652
0.9349349 0.19878869 0.053015944 0.028745495 -0.18448403 0.14024262 0.19997083 0.05448842 -0.18463764 0.05520986 0.13379246 0.18155369 -0.033639595 0.22146419 -0.13663736 -0.037619706 0.1972533 -0.13725254 0.13709956 0.22494037 -0.037064362 0.1361042 0.225969 0.030545399 0.14041647 -0.18652658 0.18769988 0.14256528 0.052440614 0.19391407 0.22171944 -0.12978633 0.22178425 -0.031753514 0.18731844 0.22570103 -0.03672721 0.22471672 -0.030966485 -0.18942657 0.19239324 -0.17106909 -0.035508104 0.030567074 0.030878572 0.18364118 0.22443794 -0.03163543 -0.17082305 -0.18908352 0.19949166
0.9359359 0.19888122 0.053072304 0.028796123 -0.18451154 0.1403153 0.20006582 0.054542787 -0.1846653 0.05526768 0.13385932 0.18163362 -0.033600137 0.22157608 -0.1366351 -0.03758174 0.19734502 -0.13725035 0.13716923 0.22506107 -0.03702677 0.13617367 0.22609259 0.03059629 0.14049134 -0.18655813 0.1877889 0.14264064 0.05249574 0.19399963 0.22183186 -0.12977478 0.22189681 -0.03171318 0.18740535 0.22582382 -0.036689535 0.2248368 -0.03092601 -0.18946281 0.19247803 -0.17108831 -0.03547018 0.03062002 0.030930186 0.18372418 0.2245573 -0.031595554 -0.17084186 -0.18911956 0.19958664
0.9369369 0.19897358 0.053128645 0.02884676 -0.1845388 0.14038786 0.20016065 0.054597136 -0.18469271 0.055325482 0.13392608 0.18171339 -0.033560596 0.22168776 -0.13663264 -0.03754369 0.19743656 -0.13724795 0.13723879 0.22518156 -0.036989093 0.13624302 0.22621599 0.030647187 0.14056608 -0.18658942 0.18787774 0.14271589 0.05255085 0.19408502 0.22194408 -0.12976304 0.22200915 -0.03167277 0.1874921 0.22594641 -0.036651775 0.22495666 -0.030885458 -0.18949878 0.19256267 -0.17110729 -0.03543217 0.030672973 0.030981807 0.18380702 0.22467645 -0.0315556 -0.17086042 -0.18915534 0.19968145
0.9379379 0.19906577 0.053184967 0.028897401 -0.18456578 0.14046033 0.2002553 0.05465146 -0.18471986 0.055383258 0.13399273 0.181793 -0.033520978 0.22179924 -0.13662998 -0.037505556 0.19752793 -0.13724536 0.13730823 0.22530185 -0.03695133 0.13631226 0.22633916 0.03069809 0.14064072 -0.18662044 0.18796644 0.142791 0.05260594 0.19417024 0.22205608 -0.1297511 0.2221213 -0.03163228 0.1875787 0.2260688 -0.03661393 0.22507633 -0.030844832 -0.18953449 0.19264713 -0.17112604 -0.035394076 0.030725934 0.031033434 0.1838897 0.2247954 -0.03151557 -0.17087875 -0.18919085 0.19977608
0.9389389 0.1991578 0.05324127 0.028948052 -0.18459252 0.14053266 0.2003498 0.054705765 -0.18474676 0.05544102 0.13405928 0.18187247 -0.033481278 0.22191052 -0.13662712 -0.03746734 0.19761913 -0.13724256 0.13737756 0.22542192 -0.03691348 0.1363814 0.22646214 0.030748999 0.14071526 -0.1866512 0.18805498 0.14286603 0.052661013 0.1942553 0.22216788 -0.12973899 0.22223324 -0.031591717 0.18766513 0.22619098 -0.036576 0.2251958 -0.03080413 -0.18956994 0.19273144 -0.17114455 -0.0353559 0.0307789 0.031085068 0.18397222 0.22491413 -0.03147546 -0.17089683 -0.1892261 0.19987056
0.9399399 0.19924966 0.053297553 0.028998708 -0.18461898 0.1406049 0.20044412 0.054760046 -0.18477339 0.055498753 0.13412572 0.18195179 -0.033441503 0.2220216 -0.13662407 -0.03742903 0.19771016 -0.13723958 0.13744679 0.22554179 -0.03687555 0.13645042 0.22658493 0.030799914 0.14078967 -0.18668172 0.18814334 0.14294092 0.052716065 0.1943402 0.22227946 -0.12972668 0.22234496 -0.03155108 0.18775141 0.22631297 -0.036537986 0.22531505 -0.030763352 -0.18960512 0.19281557 -0.17116281 -0.035317637 0.030831873 0.031136706 0.1840546 0.22503269 -0.03143527 -0.17091468 -0.1892611 0.19996485
0.9409409 0.19934134 0.053353816 0.029049372 -0.18464519 0.14067702 0.20053826 0.05481431 -0.18479975 0.05555647 0.13419206 0.18203096 -0.033401646 0.22213246 -0.13662082 -0.037390646 0.19780102 -0.13723637 0.13751592 0.22566146 -0.03683753 0.13651936 0.2267075 0.030850835 0.14086398 -0.18671195 0.18823156 0.14301571 0.0527711 0.19442493 0.22239086 -0.12971418 0.2224565 -0.031510364 0.18783753 0.22643475 -0.036499888 0.2254341 -0.0307225 -0.18964003 0.19289955 -0.17118084 -0.035279293 0.030884854 0.031188352 0.18413682 0.22515102 -0.031395007 -0.17093228 -0.18929583 0.20005898
0.9419419 0.19943285 0.053410064 0.029100046 -0.18467115 0.14074902 0.20063223 0.05486855 -0.18482587 0.055614166 0.1342583 0.18210997 -0.033361714 0.22224312 -0.13661736 -0.03735217 0.19789173 -0.13723299 0.13758494 0.22578092 -0.036799427 0.13658817 0.22682987 0.030901762 0.14093818 -0.18674195 0.18831962 0.14309038 0.052826114 0.19450948 0.22250204 -0.1297015 0.22256783 -0.031469576 0.18792349 0.22655633 -0.036461703 0.22555295 -0.030681577 -0.18967469 0.19298336 -0.17119864 -0.035240866 0.030937841 0.031240001 0.18421888 0.22526915 -0.031354666 -0.17094965 -0.1893303 0.20015293
0.9429429 0.1995242 0.05346629 0.029150723 -0.18469684 0.14082092 0.20072605 0.05492277 -0.18485172 0.055671837 0.13432443 0.18218882 -0.0333217 0.22235358 -0.13661371 -0.037313614 0.19798225 -0.1372294 0.13765384 0.22590019 -0.03676124 0.13665688 0.22695205 0.030952694 0.14101227 -0.18677168 0.18840753 0.14316495 0.05288111 0.19459388 0.22261302 -0.12968862 0.22267894 -0.03142871 0.18800929 0.2266777 -0.036423437 0.22567159 -0.030640576 -0.1897091 0.193067 -0.17121617 -0.035202354 0.030990833 0.031291656 0.18430081 0.22538708 -0.031314246 -0.17096677 -0.18936451 0.20024672
0.9439439 0.19961537 0.053522497 0.029201409 -0.18472229 0.1408927 0.20081969 0.054976966 -0.18487732 0.055729493 0.13439046 0.18226753 -0.03328161 0.22246383 -0.13660987 -0.037274975 0.19807263 -0.13722561 0.13772264 0.22601925 -0.03672297 0.13672549 0.22707401 0.031003632 0.14108624 -0.18680114 0.18849528 0.1432394 0.05293609 0.19467811 0.2227238 -0.12967557 0.22278987 -0.03138777 0.18809494 0.22679888 -0.036385085 0.22579004 -0.030599501 -0.18974322 0.19315049 -0.17123349 -0.03516376 0.031043833 0.03134332 0.18438256 0.22550482 -0.031273752 -0.17098366 -0.18939847 0.20034033
0.9449449 0.19970639 0.053578682 0.029252103 -0.18474746 0.14096437 0.20091315 0.055031143 -0.18490265 0.055787124 0.13445638 0.18234609 -0.033241443 0.22257389 -0.13660581 -0.03723625 0.19816282 -0.13722162 0.13779134 0.2261381 -0.036684614 0.13679399 0.22719578 0.031054573 0.1411601 -0.18683036 0.18858287 0.14331374 0.052991048 0.19476217 0.22283438 -0.12966232 0.22290057 -0.031346753 0.18818043 0.22691986 -0.03634665 0.22590828 -0.030558351 -0.18977709 0.1932338 -0.17125057 -0.03512508 0.031096838 0.031394985 0.18446417 0.22562234 -0.03123318 -0.1710003 -0.18943214 0.20043379
0.9459459 0.19979723 0.053634852 0.029302802 -0.18477239 0.14103594 0.20100644 0.055085298 -0.18492773 0.055844735 0.1345222 0.1824245 -0.033201195 0.22268374 -0.13660157 -0.037197445 0.19825286 -0.13721745 0.13785993 0.22625674 -0.036646176 0.13686238 0.22731735 0.03110552 0.14123385 -0.18685931 0.18867029 0.14338796 0.053045984 0.19484608 0.22294474 -0.12964888 0.22301109 -0.031305667 0.18826576 0.22704063 -0.036308136 0.22602633 -0.030517127 -0.18981071 0.19331697 -0.17126739 -0.035086323 0.031149851 0.031446654 0.18454562 0.22573966 -0.031192534 -0.1710167 -0.18946558 0.20052707
0.9469469 0.1998879 0.053691003 0.029353509 -0.18479705 0.1411074 0.20109957 0.05513943 -0.18495256 0.05590233 0.13458793 0.18250275 -0.033160873 0.22279339 -0.13659713 -0.037158553 0.19834273 -0.13721307 0.1379284 0.22637519 -0.036607653 0.13693067 0.2274387 0.031156473 0.14130749 -0.18688801 0.18875757 0.14346206 0.053100906 0.19492981 0.22305492 -0.12963526 0.22312139 -0.031264503 0.18835093 0.22716121 -0.036269534 0.22614416 -0.03047583 -0.18984406 0.19339995 -0.17128398 -0.035047483 0.03120287 0.03149833 0.18462692 0.22585678 -0.031151809 -0.17103286 -0.18949875 0.20062017
0.9479479 0.19997841 0.053747132 0.029404223 -0.18482146 0.14117874 0.20119253 0.055193543 -0.18497713 0.055959895 0.13465354 0.18258086 -0.033120472 0.22290283 -0.13659249 -0.03711958 0.19843242 -0.13720849 0.13799676 0.22649343 -0.036569048 0.13699885 0.22755986 0.031207431 0.14138103 -0.18691646 0.18884468 0.14353606 0.05315581 0.19501339 0.22316487 -0.12962146 0.2232315 -0.031223264 0.18843594 0.22728159 -0.036230847 0.2262618 -0.030434458 -0.18987714 0.19348279 -0.17130034 -0.035008557 0.031255893 0.031550013 0.18470807 0.2259737 -0.03111101 -0.17104879 -0.18953167 0.20071311
0.9489489 0.20006874 0.053803243 0.029454943 -0.18484561 0.14124997 0.20128533 0.055247635 -0.18500143 0.056017447 0.13471904 0.1826588 -0.033079993 0.22301207 -0.13658765 -0.037080523 0.19852196 -0.13720371 0.13806503 0.22661148 -0.036530357 0.13706693 0.22768083 0.031258393 0.14145444 -0.18694463 0.18893164 0.14360994 0.05321069 0.1950968 0.22327463 -0.12960747 0.2233414 -0.031181952 0.1885208 0.22740176 -0.036192082 0.22637923 -0.030393012 -0.18990996 0.19356546 -0.17131646 -0.034969553 0.031308923 0.031601697 0.18478906 0.22609042 -0.031070136 -0.17106448 -0.18956432 0.20080589
0.9499499 0.20015891 0.053859334 0.02950567 -0.18486951 0.1413211 0.20137794 0.0553017 -0.1850255 0.056074973 0.13478446 0.1827366 -0.03303944 0.2231211 -0.13658261 -0.03704138 0.19861132 -0.13719875 0.1381332 0.22672932 -0.036491584 0.1371349 0.22780159 0.03130936 0.14152776 -0.18697256 0.18901846 0.14368372 0.053265557 0.19518004 0.2233842 -0.1295933 0.22345111 -0.031140566 0.1886055 0.22752173 -0.03615323 0.22649647 -0.030351494 -0.18994254 0.19364797 -0.17133233 -0.034930468 0.03136196 0.03165339 0.1848699 0.22620694 -0.031029185 -0.17107995 -0.18959673 0.2008985
0.950951 0.20024891 0.053915408 0.029556405 -0.18489315 0.14139211 0.2014704 0.055355746 -0.1850493 0.05613248 0.13484977 0.18281426 -0.032998808 0.22322994 -0.13657738 -0.03700216 0.19870053 -0.13719358 0.13820124 0.22684696 -0.03645273 0.13720277 0.22792214 0.031360332 0.14160095 -0.18700024 0.18910511 0.14375739 0.053320404 0.19526313 0.22349356 -0.12957893 0.2235606 -0.031099105 0.18869005 0.22764152 -0.036114298 0.2266135 -0.0303099 -0.18997484 0.19373031 -0.17134798 -0.034891296 0.031415004 0.03170508 0.18495059 0.22632326 -0.030988159 -0.17109516 -0.18962887 0.20099095
0.951952 0.20033875 0.053971462 0.029607147 -0.18491654 0.14146301 0.20156269 0.055409774 -0.18507284 0.056189965 0.13491498 0.18289177 -0.0329581 0.22333859 -0.13657196 -0.036962856 0.19878957 -0.13718821 0.13826919 0.2269644 -0.03641379 0.13727053 0.22804251 0.03141131 0.14167404 -0.18702766 0.18919161 0.14383093 0.05337523 0.19534604 0.22360271 -0.12956439 0.2236699 -0.031057574 0.18877445 0.22776109 -0.03607528 0.22673035 -0.030268233 -0.1900069 0.19381249 -0.1713634 -0.03485205 0.031468052 0.03175678 0.18503113 0.22643937 -0.03094706 -0.17111015 -0.18966074 0.20108321
0.952953 0.20042841 0.054027498 0.029657895 -0.18493967 0.1415338 0.2016548 0.055463776 -0.18509613 0.056247428 0.13498008 0.18296912 -0.032917317 0.22344702 -0.13656633 -0.036923468 0.19887844 -0.13718265 0.13833703 0.22708164 -0.03637477 0.13733818 0.22816268 0.03146229 0.14174703 -0.18705483 0.18927795 0.14390437 0.053430036 0.1954288 0.22371167 -0.12954965 0.223779 -0.031015968 0.18885869 0.22788048 -0.036036182 0.22684698 -0.030226493 -0.1900387 0.19389452 -0.17137857 -0.03481272 0.031521108 0.031808488 0.18511152 0.22655529 -0.030905882 -0.1711249 -0.18969238 0.20117532
0.953954 0.20051792 0.054083515 0.02970865 -0.18496254 0.1416045 0.20174675 0.05551776 -0.18511915 0.056304872 0.13504508 0.18304633 -0.032876454 0.22355525 -0.13656051 -0.036884 0.19896716 -0.1371769 0.13840476 0.22719868 -0.036335666 0.13740572 0.22828263 0.031513274 0.1418199 -0.18708174 0.18936414 0.14397769 0.053484827 0.1955114 0.22382043 -0.12953474 0.22388789 -0.03097429 0.18894276 0.22799966 -0.035997 0.2269634 -0.030184679 -0.19007023 0.19397639 -0.17139351 -0.03477331 0.03157417 0.031860195 0.18519175 0.22667101 -0.030864632 -0.17113942 -0.18972374 0.20126724
0.954955 0.20060726 0.05413951 0.029759413 -0.18498516 0.14167507 0.20183854 0.05557172 -0.18514194 0.056362294 0.13510999 0.18312338 -0.032835517 0.22366329 -0.1365545 -0.036844444 0.1990557 -0.13717096 0.1384724 0.2273155 -0.03629648 0.13747318 0.22840239 0.03156426 0.14189266 -0.1871084 0.18945017 0.14405091 0.053539596 0.19559383 0.22392899 -0.12951964 0.22399658 -0.030932536 0.18902668 0.22811864 -0.035957735 0.22707964 -0.030142792 -0.1901015 0.19405808 -0.17140822 -0.034733817 0.031627238 0.03191191 0.18527183 0.22678652 -0.030823307 -0.1711537 -0.18975486 0.20135902
0.955956 0.20069642 0.054195486 0.02981018 -0.18500753 0.14174554 0.20193015 0.05562566 -0.18516445 0.056419693 0.13517478 0.18320028 -0.032794505 0.22377113 -0.13654828 -0.03680481 0.19914408 -0.13716482 0.13853991 0.22743215 -0.03625721 0.13754052 0.22852196 0.031615257 0.14196531 -0.1871348 0.18953605 0.14412402 0.053594347 0.1956761 0.22403733 -0.12950437 0.22410508 -0.030890713 0.18911046 0.22823742 -0.035918392 0.22719568 -0.03010083 -0.19013253 0.19413963 -0.1714227 -0.034694247 0.03168031 0.031963628 0.18535176 0.22690184 -0.030781908 -0.17116775 -0.18978572 0.20145062
0.956957 0.20078543 0.054251447 0.029860957 -0.18502964 0.1418159 0.2020216 0.05567958 -0.18518673 0.05647707 0.13523948 0.18327704 -0.032753415 0.22387876 -0.13654187 -0.036765095 0.1992323 -0.13715848 0.13860734 0.22754858 -0.036217857 0.13760775 0.22864132 0.031666253 0.14203785 -0.18716095 0.18962178 0.144197 0.05364908 0.19575821 0.22414549 -0.1294889 0.22421336 -0.030848816 0.18919408 0.228356 -0.035878964 0.2273115 -0.030058796 -0.19016328 0.194221 -0.17143694 -0.034654595 0.03173339 0.032015346 0.18543154 0.22701697 -0.030740436 -0.17118157 -0.18981633 0.20154206
0.957958 0.20087425 0.054307386 0.029911738 -0.1850515 0.14188616 0.20211288 0.055733476 -0.18520874 0.05653443 0.13530408 0.18335365 -0.03271225 0.22398618 -0.13653527 -0.036725294 0.19932035 -0.13715194 0.13867465 0.22766481 -0.036178425 0.13767488 0.22876048 0.031717256 0.14211029 -0.18718685 0.18970734 0.14426988 0.053703792 0.19584015 0.22425345 -0.12947325 0.22432145 -0.030806847 0.18927754 0.2284744 -0.035839453 0.22742714 -0.03001669 -0.19019379 0.19430222 -0.17145096 -0.03461486 0.03178647 0.03206707 0.18551117 0.22713189 -0.030698888 -0.17119515 -0.18984668 0.20163333
0.958959 0.20096293 0.054363307 0.029962527 -0.18507312 0.1419563 0.20220399 0.05578735 -0.18523051 0.05659176 0.13536857 0.1834301 -0.032671012 0.2240934 -0.13652846 -0.036685415 0.19940823 -0.13714522 0.13874185 0.22778085 -0.03613891 0.13774191 0.22887945 0.031768262 0.14218262 -0.1872125 0.18979275 0.14434265 0.053758487 0.19592193 0.2243612 -0.12945741 0.22442934 -0.030764805 0.18936086 0.22859259 -0.035799857 0.22754258 -0.029974513 -0.19022405 0.19438328 -0.17146473 -0.034575053 0.031839564 0.032118805 0.18559065 0.22724661 -0.030657267 -0.17120852 -0.18987678 0.20172444
0.95996 0.20105143 0.05441921 0.030013323 -0.18509448 0.14202634 0.20229495 0.055841208 -0.18525203 0.056649074 0.13543297 0.18350641 -0.032629695 0.22420044 -0.13652147 -0.03664545 0.19949596 -0.13713829 0.13880895 0.22789669 -0.036099315 0.13780883 0.22899823 0.031819273 0.14225484 -0.18723789 0.18987802 0.1444153 0.053813163 0.19600356 0.22446875 -0.12944141 0.22453703 -0.030722693 0.189444 0.22871058 -0.035760183 0.22765782 -0.029932264 -0.19025405 0.19446418 -0.17147827 -0.034535162 0.03189266 0.032170538 0.18566997 0.22736113 -0.030615574 -0.17122163 -0.18990663 0.20181537
0.960961 0.20113976 0.05447509 0.030064125 -0.18511559 0.14209627 0.20238572 0.05589504 -0.18527329 0.056706365 0.13549726 0.18358257 -0.032588307 0.22430727 -0.13651429 -0.036605407 0.1995835 -0.13713118 0.13887596 0.22801232 -0.036059637 0.13787565 0.2291168 0.031870287 0.14232695 -0.18726303 0.18996313 0.14448786 0.05386782 0.196085 0.22457612 -0.12942521 0.22464453 -0.030680507 0.189527 0.22882837 -0.035720427 0.22777286 -0.029889943 -0.19028379 0.19454493 -0.1714916 -0.03449519 0.031945765 0.032222275 0.18574916 0.22747546 -0.030573806 -0.17123452 -0.1899362 0.20190614
0.961962 0.20122795 0.054530956 0.030114934 -0.18513644 0.14216608 0.20247634 0.055948853 -0.1852943 0.056763638 0.13556145 0.18365858 -0.03254684 0.2244139 -0.13650692 -0.036565278 0.1996709 -0.13712387 0.13894285 0.22812776 -0.036019873 0.13794237 0.22923517 0.0319213 0.14239895 -0.18728791 0.19004808 0.14456029 0.05392246 0.1961663 0.22468327 -0.12940884 0.22475182 -0.03063825 0.18960986 0.22894597 -0.03568059 0.2278877 -0.029847553 -0.19031326 0.1946255 -0.17150468 -0.034455143 0.031998873 0.032274015 0.18582818 0.22758959 -0.030531967 -0.17124718 -0.18996555 0.20199676
0.962963 0.20131595 0.054586798 0.03016575 -0.18515705 0.14223579 0.20256679 0.056002647 -0.18531506 0.056820884 0.13562554 0.18373445 -0.0325053 0.22452034 -0.13649936 -0.03652507 0.19975813 -0.13711637 0.13900964 0.22824301 -0.03598003 0.13800898 0.22935335 0.031972323 0.14247084 -0.18731256 0.19013289 0.14463262 0.05397708 0.19624744 0.22479022 -0.12939228 0.22485891 -0.030595923 0.18969256 0.22906338 -0.035640668 0.22800234 -0.02980509 -0.1903425 0.19470592 -0.17151754 -0.034415014 0.032051988 0.03232576 0.18590705 0.22770353 -0.030490054 -0.17125963 -0.18999463 0.2020872
0.963964 0.2014038 0.054642625 0.030216571 -0.18517742 0.14230539 0.20265707 0.056056418 -0.18533558 0.056878112 0.13568954 0.18381017 -0.032463685 0.22462657 -0.1364916 -0.03648478 0.1998452 -0.13710867 0.13907632 0.22835805 -0.035940107 0.13807549 0.22947133 0.032023348 0.14254262 -0.18733694 0.19021754 0.14470483 0.054031678 0.19632842 0.22489698 -0.12937555 0.2249658 -0.030553523 0.1897751 0.22918059 -0.035600666 0.22811678 -0.029762559 -0.19037148 0.19478619 -0.17153016 -0.034374803 0.032105107 0.03237751 0.18598577 0.22781725 -0.030448068 -0.17127183 -0.19002345 0.20217746
0.964965 0.20149146 0.054698434 0.030267399 -0.18519752 0.14237489 0.2027472 0.056110166 -0.18535583 0.056935314 0.13575342 0.18388574 -0.03242199 0.22473261 -0.13648365 -0.036444407 0.19993211 -0.13710079 0.13914292 0.22847289 -0.035900105 0.1381419 0.22958912 0.032074377 0.1426143 -0.18736108 0.19030203 0.14477696 0.05408626 0.19640924 0.22500354 -0.12935862 0.22507249 -0.030511051 0.1898575 0.2292976 -0.035560586 0.22823103 -0.029719956 -0.19040021 0.19486628 -0.17154256 -0.034334518 0.032158233 0.032429263 0.18606436 0.22793078 -0.03040601 -0.1712838 -0.19005203 0.20226759
0.965966 0.20157897 0.05475422 0.03031823 -0.18521738 0.14244428 0.20283715 0.056163896 -0.18537584 0.056992497 0.13581721 0.18396117 -0.032380227 0.22483845 -0.1364755 -0.036403954 0.20001885 -0.13709271 0.13920939 0.22858754 -0.035860017 0.1382082 0.2297067 0.03212541 0.14268586 -0.18738496 0.19038638 0.14484894 0.054140825 0.19648989 0.22510989 -0.12934153 0.22517899 -0.03046851 0.18993974 0.2294144 -0.03552042 0.22834508 -0.029677283 -0.19042869 0.19494623 -0.17155471 -0.034294154 0.032211363 0.03248102 0.18614279 0.22804412 -0.03036388 -0.17129554 -0.19008036 0.20235753
0.966967 0.20166633 0.054809988 0.03036907 -0.18523699 0.14251356 0.20292695 0.056217603 -0.1853956 0.05704966 0.13588092 0.18403643 -0.03233839 0.22494408 -0.13646717 -0.03636342 0.20010543 -0.13708442 0.13927576 0.22870198 -0.035819847 0.1382744 0.2298241 0.032176446 0.14275733 -0.18740861 0.19047058 0.14492083 0.054195367 0.19657038 0.22521606 -0.12932424 0.22528528 -0.030425897 0.19002181 0.22953102 -0.03548017 0.22845894 -0.02963454 -0.1904569 0.19502603 -0.17156665 -0.03425371 0.0322645 0.03253278 0.18622106 0.22815727 -0.030321678 -0.17130706 -0.19010843 0.20244732
0.967968 0.20175351 0.054865737 0.030419914 -0.18525635 0.14258273 0.20301658 0.05627129 -0.18541512 0.057106797 0.1359445 0.18411157 -0.03229647 0.22504953 -0.13645865 -0.0363228 0.20019184 -0.13707596 0.13934202 0.22881623 -0.0357796 0.1383405 0.22994128 0.032227486 0.14282867 -0.18743199 0.19055462 0.1449926 0.054249894 0.19665071 0.22532202 -0.12930678 0.22539137 -0.030383212 0.19010375 0.22964744 -0.035439845 0.22857259 -0.029591728 -0.19048487 0.19510564 -0.17157836 -0.03421319 0.032317646 0.032584544 0.18629919 0.22827022 -0.030279405 -0.17131835 -0.19013625 0.20253694
0.968969 0.20184053 0.054921463 0.030470764 -0.18527547 0.14265181 0.20310605 0.056324955 -0.18543439 0.057163917 0.136008 0.18418655 -0.032254484 0.22515477 -0.13644995 -0.036282104 0.2002781 -0.1370673 0.1394082 0.22893028 -0.03573927 0.1384065 0.23005828 0.03227853 0.14289993 -0.18745513 0.1906385 0.14506428 0.0543044 0.19673088 0.22542779 -0.12928914 0.22549728 -0.03034046 0.19018553 0.22976367 -0.035399437 0.22868605 -0.029548846 -0.19051258 0.19518511 -0.17158984 -0.034172587 0.032370795 0.03263631 0.18637718 0.22838297 -0.030237062 -0.17132941 -0.19016382 0.20262639
0.96997 0.2019274 0.054977175 0.030521618 -0.18529433 0.14272077 0.20319535 0.0563786 -0.1854534 0.05722101 0.13607138 0.18426138 -0.03221242 0.22525983 -0.13644104 -0.036241323 0.20036419 -0.13705845 0.13947426 0.22904414 -0.035698857 0.1384724 0.2301751 0.032329574 0.14297107 -0.18747802 0.19072224 0.14513583 0.05435889 0.1968109 0.22553337 -0.12927131 0.22560297 -0.030297633 0.19026718 0.2298797 -0.035358947 0.22879931 -0.029505894 -0.19054005 0.19526443 -0.17160109 -0.03413191 0.032423947 0.03268808 0.18645501 0.22849552 -0.030194646 -0.17134024 -0.19019113 0.2027157
0.970971 0.20201409 0.055032864 0.03057248 -0.18531296 0.14278962 0.20328447 0.05643222 -0.18547218 0.057278086 0.13613468 0.18433607 -0.032170285 0.22536469 -0.13643195 -0.036200467 0.20045012 -0.1370494 0.13954023 0.2291578 -0.035658363 0.13853818 0.2302917 0.032380626 0.14304209 -0.18750066 0.19080582 0.14520729 0.054413356 0.19689076 0.22563873 -0.12925331 0.22570847 -0.030254738 0.19034865 0.22999553 -0.035318382 0.22891237 -0.029462874 -0.19056727 0.19534358 -0.17161211 -0.034091152 0.032477107 0.032739855 0.18653269 0.22860788 -0.030152159 -0.17135085 -0.19021821 0.20280482
0.971972 0.20210062 0.055088535 0.030623347 -0.18533133 0.14285837 0.20337345 0.056485824 -0.1854907 0.057335135 0.13619788 0.18441062 -0.032128073 0.22546934 -0.13642268 -0.03615953 0.2005359 -0.13704018 0.13960609 0.22927126 -0.03561779 0.13860387 0.2304081 0.032431677 0.14311302 -0.18752305 0.19088925 0.14527863 0.05446781 0.19697045 0.2257439 -0.12923513 0.22581378 -0.030211773 0.19042999 0.23011118 -0.035277735 0.22902524 -0.029419784 -0.19059423 0.19542257 -0.1716229 -0.03405032 0.032530267 0.032791633 0.18661024 0.22872004 -0.030109603 -0.17136124 -0.19024502 0.2028938
0.972973 0.20218699 0.055144183 0.030674217 -0.18534945 0.14292702 0.20346226 0.056539405 -0.18550897 0.057392165 0.13626097 0.18448502 -0.032085788 0.2255738 -0.1364132 -0.03611852 0.2006215 -0.13703075 0.13967183 0.22938453 -0.035577137 0.13866946 0.23052432 0.032482736 0.14318383 -0.1875452 0.19097254 0.14534986 0.054522242 0.19704999 0.22584888 -0.12921678 0.22591887 -0.030168736 0.19051117 0.23022662 -0.03523701 0.22913791 -0.029376624 -0.19062093 0.19550142 -0.17163347 -0.034009404 0.032583434 0.032843415 0.18668763 0.228832 -0.030066976 -0.1713714 -0.19027159 0.2029826
0.973974 0.20227319 0.055199817 0.030725094 -0.18536733 0.14299555 0.20355092 0.056592964 -0.185527 0.057449173 0.13632396 0.18455927 -0.032043427 0.22567806 -0.13640355 -0.036077425 0.20070694 -0.13702114 0.13973749 0.2294976 -0.035536405 0.13873495 0.23064034 0.032533795 0.14325453 -0.18756709 0.19105567 0.14542098 0.054576654 0.19712937 0.22595367 -0.12919824 0.2260238 -0.030125631 0.1905922 0.23034187 -0.035196207 0.22925039 -0.029333398 -0.1906474 0.19558011 -0.17164381 -0.033968415 0.03263661 0.0328952 0.18676487 0.22894378 -0.030024279 -0.17138132 -0.1902979 0.20307125
0.974975 0.20235923 0.055255428 0.030775975 -0.18538496 0.14306398 0.2036394 0.056646504 -0.18554479 0.05750616 0.13638686 0.18463337 -0.032000992 0.22578213 -0.13639371 -0.036036253 0.20079224 -0.13701135 0.13980304 0.22961047 -0.03549559 0.13880034 0.23075616 0.032584857 0.14332515 -0.18758874 0.19113865 0.14549199 0.054631047 0.1972086 0.22605824 -0.12917952 0.2261285 -0.030082455 0.19067307 0.23045693 -0.035155326 0.22936267 -0.029290102 -0.1906736 0.19565864 -0.17165393 -0.033927348 0.032689784 0.032946985 0.18684196 0.22905536 -0.02998151 -0.17139103 -0.19032396 0.20315973
0.975976 0.20244512 0.05531102 0.030826863 -0.18540235 0.1431323 0.20372772 0.056700017 -0.18556233 0.057563122 0.13644966 0.18470734 -0.031958487 0.225886 -0.13638368 -0.035995003 0.20087735 -0.13700137 0.1398685 0.22972316 -0.0354547 0.13886562 0.2308718 0.032635923 0.14339563 -0.18761013 0.19122148 0.1455629 0.054685425 0.19728765 0.22616263 -0.12916063 0.22623302 -0.030039208 0.1907538 0.23057179 -0.035114367 0.22947475 -0.029246738 -0.19069956 0.195737 -0.1716638 -0.0338862 0.032742966 0.032998778 0.18691891 0.22916675 -0.029938674 -0.1714005 -0.19034979 0.20324805
0.976977 0.20253085 0.05536659 0.030877756 -0.1854195 0.14320053 0.20381588 0.056753516 -0.18557961 0.057620063 0.13651235 0.18478116 -0.031915903 0.22598968 -0.13637346 -0.035953674 0.20096232 -0.13699119 0.13993384 0.22983564 -0.03541373 0.1389308 0.23098724 0.032686993 0.14346603 -0.18763128 0.19130416 0.1456337 0.05473978 0.19736657 0.22626682 -0.12914155 0.22633734 -0.029995892 0.19083437 0.23068646 -0.03507333 0.22958663 -0.029203305 -0.19072528 0.19581522 -0.17167348 -0.03384498 0.032796152 0.03305057 0.18699573 0.22927792 -0.029895766 -0.17140976 -0.19037534 0.20333621
0.977978 0.2026164 0.055422142 0.030928653 -0.1854364 0.14326864 0.20390388 0.05680699 -0.18559666 0.057676982 0.13657495 0.18485484 -0.031873252 0.22609316 -0.13636306 -0.03591227 0.20104714 -0.13698082 0.13999908 0.22994792 -0.035372682 0.13899587 0.23110248 0.032738063 0.14353631 -0.18765219 0.19138668 0.14570437 0.054794114 0.19744532 0.22637081 -0.12912232 0.22644146 -0.029952507 0.19091481 0.23080093 -0.035032213 0.22969833 -0.029159805 -0.19075075 0.19589329 -0.17168291 -0.03380368 0.03284934 0.03310237 0.18707238 0.22938892 -0.029852789 -0.17141879 -0.19040066 0.20342422
0.978979 0.20270179 0.055477675 0.030979555 -0.18545304 0.14333665 0.20399173 0.056860443 -0.18561347 0.057733882 0.13663746 0.18492836 -0.031830523 0.22619645 -0.13635246 -0.035870787 0.20113178 -0.13697027 0.14006422 0.23006001 -0.03533156 0.13906085 0.23121753 0.03278914 0.14360648 -0.18767284 0.19146907 0.14577496 0.054848433 0.1975239 0.22647461 -0.12910289 0.2265454 -0.029909052 0.19099508 0.2309152 -0.03499102 0.22980982 -0.029116238 -0.19077596 0.19597119 -0.17169212 -0.033762302 0.032902535 0.03315417 0.1871489 0.22949973 -0.029809741 -0.1714276 -0.19042572 0.20351206
0.97998 0.20278704 0.05553319 0.031030463 -0.18546946 0.14340454 0.20407939 0.05691388 -0.18563002 0.057790756 0.13669987 0.18500175 -0.031787727 0.22629955 -0.13634168 -0.035829227 0.20121627 -0.13695954 0.14012927 0.23017192 -0.035290353 0.13912573 0.23133238 0.03284022 0.14367655 -0.18769325 0.1915513 0.14584543 0.054902732 0.19760235 0.22657822 -0.12908328 0.22664912 -0.029865528 0.19107522 0.23102929 -0.034949746 0.22992113 -0.029072601 -0.19080092 0.19604893 -0.1717011 -0.033720847 0.032955732 0.033205975 0.18722525 0.22961032 -0.029766623 -0.17143616 -0.19045055 0.20359974
0.980981 0.20287211 0.05558868 0.031081375 -0.18548563 0.14347234 0.2041669 0.05696729 -0.18564634 0.05784761 0.13676217 0.185075 -0.031744856 0.22640245 -0.13633071 -0.03578759 0.20130059 -0.1369486 0.1401942 0.23028362 -0.035249073 0.13919051 0.23144704 0.0328913 0.14374653 -0.18771341 0.19163337 0.14591579 0.05495701 0.19768062 0.22668162 -0.12906349 0.22675267 -0.029821934 0.1911552 0.23114319 -0.0349084 0.23003224 -0.029028898 -0.19082564 0.19612654 -0.17170987 -0.033679318 0.033008933 0.033257782 0.18730149 0.22972074 -0.029723436 -0.17144452 -0.19047512 0.20368725
0.981982 0.20295703 0.055644155 0.03113229 -0.18550155 0.14354004 0.20425425 0.05702068 -0.1856624 0.05790444 0.13682438 0.18514809 -0.031701915 0.22650516 -0.13631956 -0.035745874 0.20138475 -0.1369375 0.14025904 0.23039512 -0.035207715 0.1392552 0.23156151 0.032942384 0.14381638 -0.18773334 0.19171531 0.14598605 0.05501127 0.19775875 0.22678484 -0.12904353 0.22685601 -0.02977827 0.19123504 0.23125689 -0.034866974 0.23014314 -0.028985128 -0.19085011 0.19620398 -0.1717184 -0.03363771 0.03306214 0.033309594 0.18737756 0.22983095 -0.02968018 -0.17145266 -0.19049944 0.2037746
0.982983 0.20304179 0.05569961 0.031183213 -0.18551722 0.14360763 0.20434146 0.057074048 -0.18567823 0.05796125 0.13688649 0.18522106 -0.031658903 0.22660767 -0.13630822 -0.035704084 0.20146877 -0.1369262 0.14032377 0.23050644 -0.03516628 0.13931976 0.23167579 0.032993473 0.14388613 -0.187753 0.1917971 0.14605619 0.05506551 0.19783671 0.22688785 -0.1290234 0.22695915 -0.02973454 0.19131471 0.23137039 -0.03482547 0.23025386 -0.02894129 -0.19087432 0.19628125 -0.1717267 -0.033596024 0.03311535 0.033361405 0.18745348 0.22994098 -0.029636852 -0.17146055 -0.1905235 0.2038618
0.983984 0.20312639 0.05575504 0.03123414 -0.18553266 0.1436751 0.20442848 0.057127394 -0.18569382 0.05801804 0.1369485 0.18529387 -0.03161582 0.22670999 -0.1362967 -0.035662215 0.20155261 -0.13691472 0.1403884 0.23061755 -0.035124764 0.13938424 0.23178987 0.033044565 0.14395578 -0.18777242 0.19187872 0.14612623 0.05511973 0.19791453 0.22699068 -0.1290031 0.22706212 -0.029690742 0.19139425 0.2314837 -0.034783892 0.23036438 -0.028897386 -0.1908983 0.1963584 -0.1717348 -0.03355426 0.033168565 0.033413224 0.18752927 0.2300508 -0.029593457 -0.17146824 -0.19054733 0.20394884
0.984985 0.20321082 0.055810455 0.03128507 -0.18554786 0.14374249 0.20451535 0.05718072 -0.18570916 0.058074802 0.13701041 0.18536654 -0.031572666 0.22681211 -0.136285 -0.03562027 0.2016363 -0.13690305 0.14045294 0.23072848 -0.035083175 0.13944863 0.23190376 0.033095658 0.14402531 -0.1877916 0.1919602 0.14619616 0.055173934 0.19799218 0.22709331 -0.12898262 0.22716488 -0.029646875 0.19147363 0.23159681 -0.034742236 0.23047471 -0.028853416 -0.19092202 0.19643536 -0.17174266 -0.03351242 0.03322178 0.033465043 0.1876049 0.23016044 -0.029549992 -0.17147571 -0.1905709 0.20403571
0.985986 0.2032951 0.05586585 0.031336006 -0.1855628 0.14380977 0.20460206 0.057234026 -0.18572426 0.058131546 0.13707224 0.18543907 -0.03152944 0.22691405 -0.1362731 -0.035578247 0.20171984 -0.13689119 0.14051737 0.23083921 -0.035041507 0.1395129 0.23201746 0.033146758 0.14409475 -0.18781053 0.19204153 0.14626598 0.055228114 0.19806968 0.22719574 -0.12896197 0.22726744 -0.029602941 0.19155288 0.23170975 -0.0347005 0.23058484 -0.028809378 -0.1909455 0.19651219 -0.17175029 -0.033470504 0.033275004 0.033516865 0.18768041 0.2302699 -0.02950646 -0.17148294 -0.19059423 0.20412242
0.986987 0.20337921 0.055921223 0.031386945 -0.18557753 0.14387693 0.20468862 0.05728731 -0.18573911 0.058188267 0.13713396 0.18551145 -0.031486146 0.22701578 -0.13626103 -0.03553615 0.2018032 -0.13687915 0.1405817 0.23094974 -0.034999765 0.13957708 0.23213096 0.033197857 0.14416409 -0.18782921 0.19212271 0.14633569 0.05528228 0.19814703 0.22729799 -0.12894113 0.22736982 -0.02955894 0.19163197 0.23182248 -0.034658697 0.23069479 -0.028765272 -0.19096874 0.19658886 -0.17175771 -0.033428513 0.03332823 0.03356869 0.18775575 0.23037915 -0.029462857 -0.17148995 -0.19061731 0.20420898
0.987988 0.20346318 0.055976577 0.03143789 -0.185592 0.143944 0.204775 0.057340574 -0.18575373 0.05824497 0.13719557 0.1855837 -0.03144278 0.22711733 -0.13624877 -0.035493977 0.20188643 -0.13686693 0.14064594 0.23106009 -0.034957945 0.13964115 0.23224427 0.03324896 0.14423332 -0.18784766 0.19220376 0.14640531 0.055336423 0.19822422 0.22740003 -0.12892014 0.227472 -0.029514872 0.1917109 0.23193501 -0.03461681 0.23080453 -0.028721102 -0.19099173 0.19666538 -0.17176491 -0.033386447 0.03338146 0.03362052 0.18783095 0.2304882 -0.029419187 -0.17149675 -0.19064014 0.20429538
0.988989 0.20354697 0.056031913 0.03148884 -0.18560621 0.14401095 0.20486124 0.057393815 -0.1857681 0.058301646 0.1372571 0.1856558 -0.031399343 0.22721869 -0.13623632 -0.035451725 0.20196949 -0.13685451 0.14071006 0.23117024 -0.034916047 0.13970514 0.23235738 0.03330007 0.14430243 -0.18786585 0.19228464 0.14647481 0.055390548 0.19830126 0.2275019 -0.12889896 0.22757399 -0.029470736 0.1917897 0.23204736 -0.034574848 0.2309141 -0.028676866 -0.19101447 0.19674174 -0.17177187 -0.033344306 0.033434693 0.033672355 0.18790603 0.23059706 -0.029375449 -0.1715033 -0.19066273 0.20438161
0.98999 0.20363061 0.056087226 0.03153979 -0.1856202 0.14407781 0.20494731 0.05744703 -0.18578224 0.0583583 0.13731852 0.18572776 -0.03135584 0.22731985 -0.1362237 -0.035409402 0.20205238 -0.13684192 0.14077409 0.2312802 -0.034874074 0.139769 0.2324703 0.033351175 0.14437145 -0.18788381 0.19236538 0.1465442 0.05544465 0.19837813 0.22760355 -0.12887761 0.22767578 -0.029426534 0.19186835 0.23215953 -0.03453281 0.23102346 -0.02863256 -0.19103695 0.19681796 -0.17177862 -0.03330209 0.03348793 0.033724193 0.18798095 0.23070574 -0.029331641 -0.17150965 -0.19068506 0.2044677
0.990991 0.2037141 0.05614252 0.03159075 -0.18563394 0.14414456 0.20503323 0.057500232 -0.18579613 0.058414936 0.13737985 0.18579958 -0.03131226 0.22742082 -0.13621089 -0.035367 0.20213513 -0.13682915 0.14083801 0.23138995 -0.034832027 0.1398328 0.23258305 0.03340229 0.14444035 -0.18790153 0.19244598 0.1466135 0.055498738 0.19845486 0.22770503 -0.1288561 0.22777739 -0.029382264 0.19194685 0.23227149 -0.0344907 0.23113263 -0.028588193 -0.1910592 0.19689402 -0.17178513 -0.0332598 0.03354117 0.03377603 0.18805572 0.23081423 -0.029287767 -0.17151578 -0.19070716 0.20455362
0.991992 0.20379741 0.056197796 0.03164171 -0.18564746 0.1442112 0.20511897 0.057553407 -0.18580978 0.058471546 0.1374411 0.18587126 -0.031268615 0.2275216 -0.1361979 -0.035324525 0.20221773 -0.13681619 0.14090185 0.23149952 -0.0347899 0.13989647 0.23269558 0.033453405 0.14450917 -0.187919 0.19252643 0.14668268 0.055552803 0.19853143 0.22780631 -0.12883441 0.22787881 -0.02933793 0.1920252 0.23238327 -0.034448512 0.23124161 -0.028543757 -0.19108121 0.19696993 -0.17179143 -0.033217438 0.033594415 0.033827875 0.18813035 0.23092252 -0.029243825 -0.17152168 -0.19072902 0.20463938
0.992993 0.2038806 0.05625305 0.03169268 -0.18566072 0.14427775 0.20520456 0.057606563 -0.18582319 0.058528136 0.13750224 0.1859428 -0.0312249 0.22762218 -0.1361847 -0.03528197 0.20230016 -0.13680305 0.14096558 0.2316089 -0.0347477 0.13996005 0.23280793 0.033504523 0.14457786 -0.18793623 0.19260673 0.14675175 0.05560685 0.19860786 0.2279074 -0.12881254 0.22798002 -0.029293526 0.19210342 0.23249485 -0.034406252 0.23135039 -0.028499255 -0.19110297 0.19704568 -0.17179751 -0.033175003 0.03364766 0.033879716 0.18820484 0.23103061 -0.029199814 -0.17152736 -0.19075063 0.20472498
0.993994 0.2039636 0.056308284 0.03174365 -0.18567374 0.14434418 0.20529 0.057659697 -0.18583636 0.058584705 0.13756327 0.1860142 -0.031181116 0.22772259 -0.13617136 -0.035239346 0.20238243 -0.13678971 0.14102921 0.2317181 -0.034705427 0.14002353 0.2329201 0.033555645 0.14464647 -0.18795322 0.19268687 0.14682072 0.055660877 0.19868413 0.2280083 -0.12879051 0.22808105 -0.029249057 0.19218147 0.23260625 -0.034363914 0.23145899 -0.02845469 -0.19112448 0.19712129 -0.17180337 -0.03313249 0.03370091 0.033931565 0.18827918 0.23113853 -0.029155739 -0.17153281 -0.190772 0.20481043
0.994995 0.20404644 0.0563635 0.031794623 -0.18568653 0.14441052 0.20537528 0.05771281 -0.18584928 0.05864125 0.13762422 0.18608546 -0.031137262 0.2278228 -0.13615781 -0.035196643 0.20246455 -0.13677621 0.14109273 0.23182708 -0.034663077 0.1400869 0.23303206 0.033606768 0.14471497 -0.18796997 0.19276689 0.14688958 0.055714887 0.19876024 0.228109 -0.12876831 0.22818188 -0.029204523 0.19225939 0.23271745 -0.034321498 0.2315674 -0.028410057 -0.19114575 0.19719674 -0.171809 -0.033089906 0.033754166 0.033983413 0.18835339 0.23124623 -0.029111594 -0.17153804 -0.19079311 0.2048957
0.995996 0.20412914 0.056418695 0.031845603 -0.18569908 0.14447676 0.2054604 0.057765897 -0.18586197 0.058697775 0.13768508 0.18615657 -0.031093339 0.2279228 -0.13614409 -0.03515387 0.20254652 -0.13676251 0.14115617 0.23193587 -0.03462065 0.14015019 0.23314384 0.033657894 0.14478335 -0.18798648 0.19284675 0.14695834 0.055768874 0.19883619 0.22820951 -0.12874593 0.22828253 -0.029159922 0.19233714 0.23282847 -0.03427901 0.23167561 -0.028365359 -0.19116677 0.19727203 -0.17181441 -0.033047248 0.033807423 0.03403526 0.18842745 0.23135376 -0.029067382 -0.17154305 -0.19081399 0.20498084
0.996997 0.20421167 0.05647387 0.031896587 -0.18571138 0.14454289 0.20554535 0.057818964 -0.18587443 0.058754276 0.13774583 0.18622755 -0.031049347 0.22802262 -0.13613017 -0.035111018 0.20262833 -0.13674864 0.1412195 0.23204449 -0.03457815 0.14021339 0.23325542 0.033709023 0.14485164 -0.18800275 0.19292645 0.147027 0.055822846 0.198912 0.22830984 -0.12872338 0.22838297 -0.029115256 0.19241476 0.23293929 -0.03423645 0.23178364 -0.028320596 -0.19118756 0.1973472 -0.1718196 -0.033004515 0.033860683 0.034087114 0.18850137 0.2314611 -0.029023103 -0.17154783 -0.19083463 0.20506582
0.997998 0.20429406 0.056529026 0.03194757 -0.18572344 0.1446089 0.20563015 0.057872012 -0.18588664 0.058810756 0.13780649 0.18629839 -0.031005286 0.22812226 -0.13611609 -0.035068095 0.20270999 -0.13673458 0.14128272 0.2321529 -0.034535576 0.14027646 0.2333668 0.033760153 0.14491983 -0.18801877 0.19300602 0.14709555 0.055876795 0.19898765 0.22840996 -0.12870066 0.22848324 -0.029070524 0.19249223 0.23304993 -0.034193814 0.23189147 -0.028275767 -0.1912081 0.19742219 -0.17182457 -0.03296171 0.033913948 0.03413897 0.18857515 0.23156823 -0.02897876 -0.1715524 -0.19085503 0.20515062
0.998999 0.20437628 0.05658416 0.031998564 -0.18573527 0.14467482 0.2057148 0.057925034 -0.18589862 0.058867216 0.13786706 0.18636908 -0.030961156 0.2282217 -0.13610181 -0.035025094 0.2027915 -0.13672034 0.14134584 0.23226112 -0.034492925 0.14033945 0.23347801 0.033811286 0.1449879 -0.18803456 0.19308545 0.14716399 0.055930723 0.19906315 0.2285099 -0.12867779 0.22858332 -0.029025728 0.19256957 0.23316036 -0.034151103 0.23199911 -0.028230876 -0.19122839 0.19749703 -0.17182933 -0.032918833 0.03396721 0.034190826 0.18864878 0.2316752 -0.028934347 -0.17155674 -0.19087517 0.20523527
1.0 0.20445834 0.056639276 0.03204956 -0.18574686 0.14474064 0.20579928 0.057978038 -0.18591034 0.05892365 0.13792753 0.18643963 -0.030916959 0.22832096 -0.13608736 -0.034982022 0.20287284 -0.13670592 0.14140888 0.23236915 -0.0344502 0.14040235 0.23358902 0.03386242 0.14505588 -0.18805012 0.19316472 0.14723232 0.055984635 0.1991385 0.22860967 -0.12865472 0.22868319 -0.028980864 0.19264674 0.23327063 -0.034108315 0.23210657 -0.028185917 -0.19124843 0.19757172 -0.17183386 -0.032875884 0.034020483 0.034242686 0.18872227 0.23178196 -0.028889868 -0.17156085 -0.1908951 0.20531978


==> Plots/samples/SM_AVR_GOV_y_true_samples_E_fd.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08 1.08
0.001001001 1.079609 1.0796049 1.0796002 1.079621 1.0796033 1.07961 1.0796002 1.079621 1.079607 1.0795995 1.0796033 1.0796018 1.0796292 1.0796068 1.079604 1.079609 1.0796067 1.0796014 1.0796298 1.0796059 1.0796014 1.0796299 1.0796002 1.0796051 1.0796214 1.0796072 1.0796051 1.0796025 1.0796068 1.0796292 1.0796027 1.0796292 1.0795997 1.079606 1.0796299 1.0796059 1.0796298 1.0795997 1.0796219 1.0796068 1.0796137 1.0796062 1.0796071 1.0796025 1.0796047 1.0796298 1.0796018 1.0796137 1.0796219 1.0796101
0.002002002 1.0794969 1.07948 1.0794617 1.0795443 1.0794742 1.0795004 1.0794615 1.0795443 1.0794888 1.0794587 1.0794742 1.0794679 1.0795772 1.079488 1.079477 1.0794967 1.0794874 1.0794662 1.0795795 1.0794842 1.0794662 1.0795802 1.0794617 1.0794814 1.0795465 1.0794895 1.0794814 1.0794704 1.0794878 1.0795772 1.0794715 1.0795773 1.0794595 1.079485 1.0795801 1.0794842 1.0795795 1.0794595 1.0795482 1.0794877 1.0795156 1.0794852 1.0794892 1.0794708 1.0794795 1.0795794 1.079468 1.0795152 1.0795484 1.0795009
0.003003003 1.0796602 1.0796225 1.0795814 1.0797668 1.0796093 1.0796682 1.0795809 1.0797668 1.079642 1.0795747 1.0796094 1.0795953 1.0798402 1.0796403 1.0796157 1.0796599 1.079639 1.0795914 1.0798457 1.0796319 1.0795914 1.0798472 1.0795814 1.0796254 1.0797714 1.0796436 1.0796254 1.0796009 1.0796398 1.0798404 1.0796034 1.0798405 1.0795765 1.0796338 1.0798469 1.0796319 1.0798454 1.0795765 1.0797753 1.0796396 1.079702 1.0796341 1.079643 1.0796015 1.0796212 1.0798451 1.0795954 1.0797012 1.0797756 1.0796691
0.004004004 1.0800958 1.0800291 1.0799562 1.0802846 1.0800055 1.08011 1.0799552 1.0802847 1.0800637 1.0799443 1.0800059 1.079981 1.0804145 1.0800606 1.0800169 1.0800952 1.0800583 1.0799739 1.0804247 1.0800458 1.0799739 1.0804273 1.0799562 1.0800341 1.0802928 1.0800663 1.0800341 1.0799909 1.0800598 1.0804151 1.0799953 1.0804152 1.0799475 1.0800493 1.0804265 1.0800458 1.0804241 1.0799475 1.0802999 1.0800592 1.0801699 1.0800496 1.0800654 1.0799919 1.0800267 1.0804232 1.079981 1.0801685 1.0803002 1.0801115
0.005005005 1.0808005 1.0806966 1.0805831 1.0810946 1.08066 1.0808225 1.0805815 1.0810949 1.0807505 1.0805645 1.0806606 1.0806215 1.0812964 1.0807456 1.0806775 1.0807993 1.0807421 1.0806106 1.0813129 1.0807225 1.0806106 1.081317 1.080583 1.0807046 1.0811071 1.0807546 1.0807045 1.080637 1.0807445 1.0812975 1.0806439 1.0812979 1.0805694 1.080728 1.0813154 1.0807226 1.0813117 1.0805694 1.0811183 1.0807432 1.0809158 1.0807285 1.080753 1.0806386 1.080693 1.0813102 1.0806217 1.0809135 1.0811187 1.0808249
0.006006006 1.0817713 1.0816218 1.0814589 1.0821933 1.0815693 1.0818025 1.0814568 1.0821937 1.0816993 1.0814322 1.0815703 1.0815141 1.0824822 1.0816921 1.0815945 1.0817692 1.0816872 1.0814985 1.0825068 1.0816591 1.0814985 1.0825124 1.0814588 1.0816332 1.0822108 1.0817051 1.0816331 1.0815363 1.0816908 1.0824842 1.0815464 1.0824847 1.0814393 1.0816672 1.0825098 1.0816591 1.0825047 1.0814394 1.0822272 1.0816885 1.0819364 1.0816677 1.0817028 1.0815388 1.0816168 1.0825022 1.0815144 1.0819331 1.0822275 1.0818058
0.007007007 1.0830046 1.0828017 1.0825807 1.0835772 1.0827305 1.0830468 1.0825777 1.0835778 1.0829067 1.0825446 1.082732 1.0826557 1.0839683 1.0828971 1.0827646 1.0830015 1.0828905 1.0826344 1.0840027 1.0828522 1.0826344 1.0840101 1.0825807 1.0828173 1.0836005 1.0829147 1.0828171 1.0826856 1.0828954 1.0839713 1.0826995 1.0839721 1.0825541 1.0828635 1.0840061 1.0828522 1.0839996 1.0825542 1.0836232 1.0828921 1.0832282 1.0828639 1.0829115 1.082689 1.082795 1.0839957 1.082656 1.0832239 1.083623 1.0830511
0.008008008 1.0844975 1.084233 1.0839454 1.0852427 1.0841404 1.0845523 1.0839416 1.0852437 1.0843698 1.0838985 1.0841424 1.0840431 1.0857508 1.0843573 1.0841848 1.0844929 1.0843489 1.0840155 1.0857973 1.0842988 1.0840155 1.0858066 1.0839454 1.0842534 1.0852727 1.0843801 1.0842532 1.084082 1.0843554 1.0857553 1.0841004 1.0857565 1.0839108 1.0843139 1.0858005 1.084299 1.0857925 1.083911 1.0853025 1.0843503 1.0847883 1.0843141 1.0843761 1.0840865 1.0842246 1.0857868 1.0840435 1.0847827 1.0853021 1.0845575
0.009009009 1.0862467 1.0859128 1.0855501 1.0871867 1.0857961 1.0863155 1.0855452 1.087188 1.0860853 1.085491 1.0857989 1.0856733 1.0878264 1.0860696 1.0858519 1.0862404 1.0860591 1.0856385 1.0878868 1.0859959 1.0856385 1.0878983 1.08555 1.0859387 1.0872239 1.0860986 1.0859383 1.0857223 1.0860674 1.0878326 1.0857458 1.0878342 1.0855064 1.0860152 1.0878898 1.085996 1.0878801 1.0855067 1.0872619 1.0860605 1.086613 1.0860152 1.0860933 1.085728 1.0859023 1.0878721 1.0856738 1.086606 1.087261 1.086322
0.01001001 1.0882492 1.087838 1.0873916 1.0894054 1.0876945 1.0883335 1.0873855 1.0894072 1.0880502 1.087319 1.0876981 1.0875434 1.0901911 1.0880309 1.087763 1.0882407 1.0880181 1.0875006 1.0902678 1.0879402 1.0875005 1.0902814 1.0873916 1.0878699 1.0894505 1.0880665 1.0878693 1.0876036 1.0880286 1.0901995 1.0876328 1.0902016 1.0873381 1.0879644 1.0902699 1.0879403 1.0902586 1.0873382 1.0894978 1.0880194 1.0886992 1.087964 1.0880599 1.0876106 1.0878252 1.090248 1.087544 1.0886905 1.0894961 1.088341
0.011011011 1.0905017 1.0900054 1.089467 1.0918955 1.0898324 1.0906029 1.0894597 1.0918978 1.0902613 1.0893797 1.089837 1.0896502 1.0928414 1.090238 1.0899149 1.0904907 1.0902226 1.0895985 1.0929364 1.0901287 1.0895984 1.0929523 1.089467 1.0900439 1.0919491 1.0902809 1.0900432 1.0897228 1.0902356 1.0928522 1.0897583 1.0928551 1.0894026 1.0901583 1.0929375 1.0901289 1.0929244 1.0894028 1.0920068 1.0902237 1.0910435 1.0901574 1.090273 1.0897311 1.08999 1.0929106 1.0896509 1.0910331 1.0920043 1.0906116
0.012012012 1.093001 1.0924119 1.0917734 1.0946535 1.0922068 1.0931205 1.0917647 1.0946565 1.0927154 1.0916699 1.0922126 1.0919906 1.0957736 1.0926877 1.0923046 1.0929871 1.0926697 1.0919296 1.0958893 1.0925581 1.0919294 1.0959076 1.0917734 1.0924578 1.0947162 1.0927387 1.0924568 1.0920767 1.0926852 1.0957874 1.0921192 1.095791 1.091697 1.092594 1.0958886 1.0925584 1.095874 1.0916973 1.0947855 1.0926702 1.0936426 1.0925924 1.0927293 1.0920867 1.0923939 1.0958565 1.0919915 1.0936303 1.0947816 1.0931305
0.013013013 1.095744 1.0950545 1.0943077 1.0976762 1.0948148 1.0958831 1.0942974 1.0976799 1.0954095 1.0941868 1.0948217 1.0945618 1.0989841 1.0953771 1.0949289 1.0957266 1.0953562 1.0944904 1.0991229 1.0952256 1.0944904 1.0991435 1.0943078 1.0951083 1.0977483 1.0954368 1.0951072 1.0946624 1.0953747 1.0990013 1.0947125 1.0990057 1.0942185 1.0952681 1.0991199 1.0952259 1.0991037 1.0942189 1.0978304 1.0953559 1.0964932 1.0952656 1.0954257 1.0946741 1.0950338 1.0990819 1.094563 1.0964789 1.097825 1.0958943
0.014014014 1.0987276 1.0979302 1.097067 1.1009598 1.0976533 1.0988878 1.0970551 1.1009643 1.0983404 1.0969274 1.0976615 1.0973608 1.1024691 1.0983028 1.0977849 1.0987064 1.098279 1.0972784 1.1026335 1.098128 1.0972784 1.1026567 1.0970671 1.0979925 1.101042 1.098372 1.0979912 1.097477 1.0983006 1.1024902 1.0975353 1.1024957 1.096964 1.0981779 1.1026278 1.0981283 1.10261 1.0969644 1.101138 1.0982776 1.0995922 1.0981743 1.0983592 1.0974905 1.0979064 1.1025832 1.0973623 1.0995756 1.1011308 1.0989002
0.015015015 1.1019486 1.1010358 1.1000483 1.1045011 1.1007192 1.1021312 1.1000346 1.1045066 1.101505 1.0998888 1.1007289 1.1003845 1.1062253 1.101462 1.1008695 1.1019229 1.101435 1.1002903 1.1064177 1.1012621 1.1002903 1.1064435 1.1000484 1.1011074 1.1045939 1.1015413 1.1011057 1.1005173 1.10146 1.1062506 1.1005844 1.1062572 1.0999305 1.10132 1.1064084 1.1012626 1.1063894 1.0999311 1.1047051 1.1014322 1.102936 1.1013153 1.1015266 1.1005328 1.1010088 1.1063569 1.1003863 1.1029173 1.1046956 1.1021448
0.016016016 1.1054039 1.1043683 1.1032486 1.1082969 1.1040095 1.1056103 1.103233 1.1083033 1.1049005 1.1030681 1.1040208 1.1036301 1.1102487 1.1048515 1.1041799 1.1053733 1.1048212 1.1035233 1.1104717 1.104625 1.1035233 1.1105003 1.1032488 1.1044497 1.1084003 1.1049415 1.1044477 1.1037805 1.1048498 1.1102791 1.1038568 1.1102868 1.1031153 1.1046915 1.1104584 1.1046256 1.1104382 1.1031159 1.108528 1.1048166 1.1065217 1.1046854 1.1049248 1.103798 1.104338 1.1103992 1.1036321 1.1065005 1.1085159 1.105625
0.017017016 1.1090904 1.1079249 1.1066651 1.1123434 1.1075213 1.1093217 1.1066475 1.1123511 1.1085235 1.1064622 1.1075343 1.1070944 1.1145359 1.108468 1.1077127 1.1090543 1.1084343 1.1069744 1.1147923 1.1082137 1.1069744 1.1148237 1.1066654 1.1080167 1.1124581 1.1085695 1.1080143 1.1072636 1.1084669 1.1145717 1.1073498 1.114581 1.1065153 1.1082894 1.1147741 1.1082143 1.114753 1.1065161 1.1126035 1.1084276 1.110346 1.1082817 1.1085509 1.1072832 1.107891 1.1147068 1.1070969 1.1103221 1.1125883 1.1093376
0.018018018 1.113005 1.1117023 1.1102949 1.1166375 1.1112516 1.1132625 1.1102751 1.1166463 1.112371 1.1100684 1.1112664 1.1107745 1.1190833 1.1123089 1.1114652 1.1129628 1.1122717 1.1106405 1.1193758 1.112025 1.1106406 1.1194099 1.1102952 1.1118051 1.1167637 1.1124223 1.1118023 1.1109633 1.1123083 1.1191252 1.11106 1.1191361 1.1101277 1.1121105 1.1193521 1.1120257 1.11933 1.1101288 1.1169281 1.1122624 1.1144055 1.1121012 1.1124016 1.1109854 1.1116647 1.1192758 1.1107775 1.1143789 1.1169094 1.1132795
0.019019019 1.1171447 1.1156976 1.1141349 1.1211756 1.1151974 1.1174296 1.1141129 1.1211858 1.11644 1.1138837 1.1152141 1.1146677 1.1238874 1.1163708 1.1154343 1.1170957 1.1163299 1.114519 1.1242188 1.116056 1.114519 1.1242558 1.1141351 1.1158121 1.1213138 1.116497 1.1158088 1.1148772 1.1163708 1.1239359 1.1149848 1.1239485 1.1139495 1.1161519 1.1241887 1.1160568 1.1241659 1.1139508 1.1214983 1.1163175 1.118697 1.1161408 1.116474 1.1149015 1.1156561 1.124103 1.1146711 1.1186677 1.1214758 1.1174475
0.02002002 1.1215063 1.1199079 1.1181823 1.1259546 1.1193558 1.1218199 1.118158 1.1259662 1.1207275 1.1179051 1.1193745 1.1187707 1.1289446 1.1206508 1.1196171 1.12145 1.1206061 1.1186067 1.1293176 1.1203036 1.1186068 1.1293575 1.1181825 1.1200345 1.126105 1.1207904 1.1200309 1.119002 1.1206515 1.1290004 1.119121 1.1290148 1.1179779 1.1204107 1.1292803 1.1203046 1.129257 1.1179795 1.126311 1.1205902 1.1232175 1.1203976 1.1207651 1.1190288 1.1198623 1.1291846 1.1187748 1.1231852 1.1262841 1.1218387
0.021021022 1.1260868 1.12433 1.1224343 1.1309708 1.1237237 1.1264302 1.1224073 1.1309841 1.1252304 1.12213 1.1237446 1.123081 1.1342514 1.1251458 1.1240104 1.1260225 1.1250972 1.1229008 1.134669 1.1247649 1.1229008 1.1347116 1.1224345 1.1244695 1.1311338 1.1252993 1.1244653 1.1233346 1.1251475 1.134315 1.1234658 1.1343315 1.1222099 1.1248838 1.1346235 1.124766 1.1345998 1.122212 1.1313623 1.1250774 1.1279637 1.1248683 1.1252718 1.1233642 1.1242803 1.1345172 1.1230856 1.1279281 1.131331 1.1264498
0.022022022 1.1308832 1.1289611 1.1268878 1.1362209 1.1282983 1.1312575 1.1268584 1.136236 1.1299458 1.1265553 1.1283215 1.1275953 1.1398041 1.1298528 1.1286116 1.1308101 1.1298001 1.1273984 1.1402692 1.1294369 1.1273984 1.1403147 1.126888 1.129114 1.136397 1.1300211 1.1291093 1.1278726 1.1298554 1.1398762 1.1280161 1.139895 1.1266426 1.129568 1.1402148 1.1294382 1.1401908 1.1266453 1.1366493 1.1297759 1.1329322 1.1295502 1.129991 1.1279049 1.128907 1.1400973 1.1276006 1.1328936 1.136613 1.1312777
0.023023022 1.1358923 1.1337981 1.13154 1.1417017 1.1330767 1.1362987 1.1315079 1.1417186 1.1348704 1.1311783 1.1331022 1.1323109 1.1455994 1.1347687 1.1334175 1.1358098 1.134712 1.1320965 1.1461147 1.1343166 1.1320964 1.1461632 1.1315403 1.133965 1.1418911 1.1349524 1.1339598 1.1326126 1.1347725 1.1456807 1.1327691 1.1457019 1.1312734 1.1344607 1.1460507 1.1343179 1.1460266 1.1312765 1.1421684 1.1346828 1.1381202 1.1344402 1.1349199 1.1326478 1.1337395 1.1459213 1.1323168 1.1380782 1.1421269 1.1363195
0.024024025 1.1411111 1.1388382 1.1363881 1.1474097 1.1380558 1.1415508 1.1363531 1.1474286 1.1400015 1.135996 1.1380837 1.1372249 1.1516336 1.1398908 1.1384252 1.1410186 1.1398296 1.1369925 1.1522024 1.1394008 1.1369922 1.1522536 1.1363884 1.1390198 1.1476129 1.1400905 1.1390139 1.1375519 1.1398958 1.1517248 1.1377219 1.1517485 1.1360991 1.1395586 1.1521277 1.1394025 1.1521035 1.1361029 1.1479162 1.1397951 1.1435243 1.1395353 1.1400552 1.13759 1.1387749 1.1519858 1.1372316 1.1434789 1.1478691 1.141572
0.025025025 1.1465366 1.1440784 1.1414293 1.1533414 1.1432328 1.1470106 1.1413914 1.1533626 1.1453362 1.1410058 1.1432632 1.1423343 1.1579034 1.1452159 1.1436318 1.1464335 1.1451503 1.1420832 1.1585283 1.144687 1.1420828 1.1585824 1.1414297 1.1442752 1.153559 1.1454321 1.1442688 1.1426876 1.1452221 1.1580051 1.1428715 1.1580316 1.1411172 1.1448588 1.1584424 1.1446887 1.1584182 1.1411215 1.1538895 1.1451097 1.1491414 1.1448326 1.1453942 1.1427288 1.1440102 1.1582873 1.1423417 1.1490924 1.1538365 1.1470323
0.026026025 1.1521658 1.1495157 1.1466606 1.1594938 1.1486049 1.1526753 1.1466197 1.1595173 1.1508712 1.1462046 1.1486378 1.1476364 1.1644053 1.1507411 1.1490345 1.1520512 1.1506709 1.1473659 1.1650892 1.150172 1.1473655 1.1651462 1.1466609 1.1497284 1.1597258 1.1509745 1.1497211 1.1480168 1.1507485 1.1645181 1.1482149 1.1645474 1.1463246 1.1503586 1.1649911 1.1501739 1.1649672 1.1463295 1.1600848 1.1506236 1.1549684 1.1503291 1.1509339 1.1480612 1.1494426 1.1648222 1.1476446 1.1549157 1.1600256 1.1526971
0.027027028 1.1579956 1.1551473 1.1520792 1.1658634 1.154169 1.1585417 1.1520352 1.1658893 1.1566037 1.1515898 1.1542045 1.1531283 1.1711358 1.1564633 1.1546303 1.1578691 1.1563884 1.1528378 1.1718817 1.1558528 1.1528372 1.1719415 1.1520797 1.1553764 1.1661103 1.1567147 1.1553686 1.1535366 1.156472 1.1712604 1.1537495 1.1712927 1.1517187 1.1560547 1.1717706 1.155855 1.171747 1.1517241 1.166499 1.156334 1.161002 1.1560218 1.1566712 1.1535842 1.1550689 1.1715872 1.1531373 1.1609455 1.166433 1.1585635
0.028028028 1.1640232 1.1609702 1.1576825 1.1724468 1.1599224 1.1646068 1.1576352 1.1724753 1.1625308 1.1571584 1.1599605 1.158807 1.1780914 1.1623796 1.1604162 1.1638838 1.1622999 1.1584959 1.1789021 1.1617266 1.1584952 1.1789647 1.157683 1.1612164 1.1727089 1.1626496 1.1612077 1.1592442 1.1623896 1.1782284 1.159472 1.1782638 1.1572965 1.1619444 1.1787772 1.1617289 1.1787541 1.1573025 1.1731287 1.1622379 1.1672393 1.161908 1.1626031 1.1592953 1.1608864 1.1785789 1.1588169 1.1671789 1.1730555 1.1646286
0.029029028 1.1702453 1.1669816 1.1634675 1.1792411 1.1658622 1.1708677 1.1634167 1.1792722 1.1686496 1.1629078 1.1659029 1.16467 1.1852689 1.1684872 1.1663896 1.1700926 1.1684026 1.1643375 1.1861471 1.1677904 1.1643366 1.1862127 1.163468 1.1672454 1.1795185 1.1687765 1.167236 1.1651367 1.1684986 1.1854186 1.1653799 1.1854573 1.1630554 1.1680247 1.1860076 1.1677929 1.1859852 1.1630619 1.1799705 1.1683322 1.173677 1.1679846 1.1687268 1.1651913 1.1668922 1.1857936 1.1646807 1.1736125 1.1798897 1.1708893
0.03003003 1.1766591 1.1731786 1.1694313 1.1862425 1.1719855 1.1773213 1.1693771 1.1862764 1.1749569 1.1688352 1.1720288 1.1707141 1.1926645 1.174783 1.1725475 1.1764925 1.1746932 1.1703598 1.1936134 1.1740414 1.1703588 1.1936817 1.169432 1.1734605 1.1865356 1.1750922 1.1734502 1.1712112 1.1747957 1.1928277 1.17147 1.1928699 1.1689925 1.1742927 1.1934583 1.1740441 1.1934369 1.1689994 1.1870213 1.1746142 1.180312 1.1742487 1.1750394 1.1712695 1.1730834 1.1932281 1.1707257 1.1802433 1.1869324 1.1773427
0.031031031 1.1832616 1.1795582 1.1755714 1.1934481 1.1782895 1.1839646 1.1755135 1.1934849 1.1814501 1.1749378 1.1783354 1.1769367 1.200275 1.181264 1.1788869 1.1830803 1.1811693 1.17656 1.2012973 1.1804765 1.1765587 1.2013686 1.1755722 1.1798589 1.1937572 1.181594 1.1798478 1.1774651 1.1812783 1.2004522 1.1777399 1.200498 1.175105 1.1807455 1.201126 1.1804796 1.2011057 1.1751125 1.1942775 1.1810808 1.1871413 1.1806974 1.181538 1.1775272 1.1794571 1.2008789 1.1769493 1.1870682 1.1941803 1.1839856
0.03203203 1.19005 1.1861175 1.1818849 1.2008544 1.1847714 1.1907947 1.1818233 1.2008944 1.1881262 1.1812129 1.1848198 1.183335 1.2080969 1.1879276 1.1854051 1.1898533 1.1878276 1.1829352 1.2091956 1.1870931 1.1829338 1.2092699 1.1818857 1.1864378 1.2011797 1.1882789 1.1864258 1.1838953 1.1879433 1.2082888 1.1841863 1.2083384 1.1813903 1.1873801 1.2090071 1.1870965 1.2089881 1.1813982 1.2017363 1.1877292 1.1941618 1.187328 1.1882195 1.1839613 1.1860105 1.2087424 1.1833485 1.1940843 1.2016299 1.1908151
0.033033032 1.1970211 1.192854 1.1883689 1.2084584 1.1914283 1.1978086 1.1883035 1.2085015 1.1949822 1.1876576 1.1914793 1.1899061 1.2161267 1.1947706 1.1920992 1.1968086 1.1946654 1.1894827 1.217305 1.1938883 1.1894811 1.2173821 1.1883699 1.1931943 1.2088001 1.195144 1.1931812 1.1904993 1.1947879 1.2163339 1.1908066 1.2163874 1.1878455 1.1941938 1.2170984 1.1938918 1.2170808 1.1878537 1.2093941 1.1945565 1.2013704 1.1941373 1.1950812 1.1905692 1.1927406 1.2168154 1.1899207 1.2012883 1.2092782 1.1978285
0.034034032 1.2041723 1.1997645 1.1950209 1.2162567 1.1982574 1.2050035 1.1949514 1.2163031 1.2020153 1.1942694 1.198311 1.1966473 1.2243612 1.2017902 1.1989666 1.203943 1.2016797 1.1961998 1.2256218 1.2008591 1.196198 1.2257019 1.1950219 1.2001255 1.2166151 1.2021865 1.2001114 1.1972741 1.201809 1.2245842 1.1975981 1.2246418 1.1944679 1.2011837 1.2253963 1.2008629 1.2253805 1.1944765 1.2172477 1.2015597 1.208764 1.2011229 1.2021202 1.197348 1.1996448 1.2250944 1.196663 1.2086774 1.217122 1.2050226
0.035035037 1.2115003 1.2068464 1.201838 1.2242463 1.2052561 1.2123761 1.2017645 1.224296 1.2092227 1.2010454 1.2053121 1.203556 1.2327969 1.2089837 1.2060041 1.2112539 1.2088678 1.2030836 1.2341429 1.2080027 1.2030817 1.234226 1.201839 1.2072284 1.2246214 1.2094034 1.2072133 1.204217 1.2090039 1.2330364 1.2045578 1.2330983 1.2012548 1.2083468 1.2338974 1.2080067 1.2338837 1.2012638 1.225294 1.208736 1.2163397 1.2082815 1.2093335 1.2042949 1.20672 1.2335763 1.2035728 1.2162483 1.2251579 1.2123945
0.036036037 1.2190024 1.2140968 1.2088175 1.2324235 1.2124214 1.2199239 1.2087398 1.2324768 1.2166014 1.207983 1.2124797 1.2106291 1.2414305 1.216348 1.2132094 1.2187382 1.2162266 1.2101314 1.2428648 1.2153162 1.2101294 1.242951 1.2088186 1.2145005 1.2328159 1.2167917 1.2144843 1.211325 1.2163697 1.241687 1.2116829 1.2417535 1.2082036 1.2156806 1.2425988 1.2153206 1.242587 1.2082127 1.2335297 1.2160825 1.2240943 1.2156105 1.2167183 1.2114073 1.2139636 1.2422574 1.210647 1.2239981 1.2333826 1.2199414
0.037037037 1.2266757 1.2215128 1.2159567 1.2407856 1.2197505 1.2276437 1.2158747 1.2408426 1.2241486 1.2150794 1.2198112 1.217864 1.2502586 1.2238804 1.2205793 1.226393 1.2237535 1.2173406 1.2517843 1.2227969 1.2173384 1.2518736 1.2159578 1.221939 1.2411952 1.224349 1.2219216 1.2185957 1.2239037 1.2505329 1.2189708 1.2506038 1.2153114 1.2231818 1.2514967 1.2228016 1.2514871 1.2153208 1.2419515 1.2235963 1.2320249 1.2231071 1.2242719 1.2186823 1.2213727 1.2511345 1.2178832 1.2319237 1.2417932 1.2276603
0.038038038 1.2345173 1.2290916 1.2232528 1.2493291 1.2272408 1.2355328 1.2231665 1.2493899 1.2318616 1.2223319 1.2273039 1.2252581 1.2592778 1.231578 1.2281111 1.2342155 1.2314454 1.2247082 1.260898 1.230442 1.224706 1.2609904 1.223254 1.2295407 1.2497563 1.232072 1.2295222 1.2260262 1.2316028 1.2595705 1.2264185 1.2596463 1.2225757 1.2308481 1.2605879 1.2304469 1.2605807 1.2225852 1.2505562 1.2312748 1.2401285 1.2307684 1.2319912 1.2261171 1.2289444 1.2602042 1.2252786 1.2400223 1.2503862 1.2355483
0.039039038 1.2425244 1.2368307 1.2307032 1.2580509 1.2348894 1.2435882 1.2306125 1.2581156 1.2397374 1.229738 1.2349547 1.2328087 1.268485 1.239438 1.2358022 1.2422029 1.2392998 1.2322319 1.2702026 1.2382486 1.2322296 1.2702981 1.2307044 1.2373033 1.258496 1.2399582 1.2372835 1.2336137 1.2394642 1.2687967 1.2340236 1.2688774 1.2299936 1.2386762 1.2698692 1.238254 1.2698644 1.2300032 1.2593406 1.2391151 1.2484021 1.2385917 1.2398735 1.2337092 1.2366762 1.2694633 1.2328304 1.2482908 1.2591587 1.2436025
0.04004004 1.250694 1.2447271 1.2383053 1.2669479 1.2426938 1.251807 1.2382101 1.2670166 1.2477732 1.2372948 1.2427611 1.2405128 1.2778766 1.2474576 1.2436497 1.2503523 1.2473135 1.2399086 1.2796947 1.246214 1.2399062 1.2797935 1.2383066 1.2452236 1.2674112 1.2480044 1.2452027 1.2413557 1.2474852 1.278208 1.2417829 1.2782938 1.2375625 1.2466636 1.2793372 1.2462198 1.2793349 1.2375724 1.2683017 1.2471142 1.2568427 1.246574 1.247916 1.2414557 1.244565 1.2789085 1.240536 1.2567261 1.2681074 1.2518201
0.041041043 1.2590234 1.252778 1.2460564 1.2760167 1.250651 1.2601864 1.2459564 1.2760897 1.2559663 1.2449998 1.2507204 1.248368 1.2874496 1.255634 1.2516509 1.2586608 1.255484 1.2477357 1.289371 1.2543355 1.2477334 1.289473 1.2460576 1.2532992 1.2764987 1.2562083 1.253277 1.2492491 1.2556629 1.2878013 1.249694 1.2878923 1.2452799 1.2548074 1.2889886 1.2543415 1.2889891 1.2452899 1.2774363 1.2552693 1.2654475 1.2547128 1.2561159 1.2493538 1.2526083 1.2885364 1.2483926 1.2653254 1.2772292 1.2601981
0.042042043 1.2675097 1.260981 1.2539537 1.2852544 1.2587584 1.2687236 1.253849 1.2853317 1.2643138 1.2528503 1.2588297 1.2563716 1.2972006 1.2639644 1.2598032 1.2671255 1.2638084 1.2557108 1.2992283 1.2626102 1.2557082 1.2993336 1.253955 1.2615273 1.2857553 1.2645668 1.2615037 1.2572916 1.2639945 1.2975731 1.2577541 1.2976698 1.2531431 1.2631049 1.2988203 1.2626166 1.2988235 1.2531532 1.286741 1.2635778 1.2742133 1.2630051 1.2644705 1.257401 1.2608032 1.2983439 1.2563976 1.2740859 1.286521 1.2687337
0.043043043 1.27615 1.2693329 1.2619947 1.2946576 1.2670134 1.2774156 1.2618852 1.2947395 1.2728131 1.2608438 1.2670864 1.2645208 1.3071263 1.272446 1.2681037 1.2757438 1.2722839 1.263831 1.3092633 1.2710354 1.2638283 1.3093718 1.2619962 1.269905 1.2951779 1.2730771 1.26988 1.2654802 1.2724773 1.3075204 1.2659603 1.3076227 1.2611493 1.2715533 1.3088287 1.2710422 1.3088348 1.2611597 1.296213 1.2720367 1.2831373 1.2714483 1.2729769 1.2655945 1.269147 1.3083276 1.2645483 1.2830043 1.2959795 1.2774242
0.044044044 1.2849414 1.2778312 1.2701768 1.3042235 1.2754133 1.2862599 1.2700622 1.30431 1.2814612 1.2689774 1.2754877 1.272813 1.3172235 1.2810761 1.2765499 1.2845128 1.2809079 1.2720937 1.3194727 1.2796084 1.2720908 1.3195846 1.2701782 1.2784296 1.3047634 1.2817365 1.2784033 1.2738124 1.2811084 1.3176397 1.2743102 1.3177478 1.269296 1.2801498 1.319011 1.2796155 1.3190199 1.2693065 1.305849 1.2806433 1.2922167 1.2800395 1.2816323 1.2739317 1.277637 1.3184842 1.272842 1.2920779 1.3056017 1.2862666
0.045045044 1.2938814 1.2864733 1.2784971 1.3139489 1.2839552 1.2952534 1.2783775 1.3140401 1.2902555 1.2772489 1.284031 1.2812455 1.327489 1.2898519 1.285139 1.2934295 1.2896774 1.2804961 1.3298532 1.2883264 1.2804931 1.3299686 1.2784986 1.2870985 1.3145088 1.2905424 1.2870708 1.2822856 1.289885 1.3279281 1.282801 1.328042 1.2775806 1.2888917 1.3293636 1.288334 1.3293755 1.2775913 1.3156458 1.2893949 1.3014482 1.2887762 1.2904341 1.28241 1.2862705 1.3288106 1.2812762 1.3013039 1.3153845 1.2952582
0.046046045 1.3029671 1.2952563 1.2869533 1.3238306 1.2926366 1.3043933 1.2868286 1.3239267 1.2991934 1.2856553 1.2927138 1.2898157 1.3379195 1.2987708 1.2938682 1.3024914 1.2985898 1.2890359 1.3404015 1.2971867 1.2890327 1.3405205 1.286955 1.2959089 1.3244108 1.2994919 1.2958798 1.290897 1.2988045 1.338382 1.2914299 1.3385022 1.2860006 1.2977763 1.3398834 1.2971947 1.3398985 1.2860116 1.3256006 1.2982887 1.3108293 1.2976555 1.2993795 1.2910266 1.2950449 1.3393036 1.2898481 1.310679 1.3253248 1.304396
0.04704705 1.3121955 1.3041776 1.2955428 1.3338656 1.301455 1.3136771 1.2954128 1.3339666 1.3082719 1.2941943 1.301533 1.2985209 1.3485118 1.3078299 1.3027351 1.3116956 1.3076425 1.2977103 1.3511146 1.3061868 1.2977068 1.3512372 1.2955445 1.3048582 1.3344665 1.3085823 1.3048277 1.299644 1.3078641 1.3489984 1.3001944 1.3491247 1.2945532 1.306801 1.3505673 1.3061951 1.3505855 1.2945645 1.33571 1.3073219 1.320357 1.3066746 1.3084657 1.2997788 1.3039573 1.3499599 1.298555 1.3202007 1.3354195 1.3136775
0.04804805 1.3215642 1.3132347 1.3042629 1.344051 1.3104075 1.3231018 1.3041275 1.344157 1.3174886 1.3028632 1.3104863 1.3073586 1.3592628 1.3170265 1.3117368 1.3210393 1.3168325 1.3065166 1.3619891 1.3153238 1.3065131 1.3621155 1.3042645 1.3139437 1.3446727 1.3178109 1.3139117 1.3085241 1.3170611 1.359774 1.3090918 1.3599067 1.303236 1.3159628 1.361412 1.3153325 1.3614334 1.3032476 1.3459713 1.3164918 1.3300282 1.3158311 1.3176901 1.3086643 1.3130052 1.3607763 1.3073946 1.3298658 1.3456656 1.3230999
0.04904905 1.3310702 1.3224247 1.3131111 1.3543836 1.3194916 1.3326646 1.3129702 1.3544947 1.3268404 1.3116596 1.319571 1.3163263 1.3701694 1.326358 1.3208709 1.3305198 1.3261575 1.3154526 1.373022 1.3245951 1.3154486 1.3731521 1.3131129 1.3231629 1.3550265 1.327175 1.3231292 1.3175346 1.3263928 1.3707057 1.3181195 1.3708448 1.3120464 1.3252593 1.3724144 1.3246043 1.3724389 1.3120583 1.3563813 1.3257959 1.3398403 1.3251221 1.3270501 1.3176802 1.3221859 1.3717498 1.316364 1.3396717 1.3560599 1.3326601
0.05005005 1.3407108 1.331745 1.3220847 1.3648603 1.3287047 1.3423629 1.3219382 1.3649768 1.3363249 1.3205808 1.3287843 1.3254212 1.3812282 1.3358216 1.3301346 1.3401344 1.3356143 1.3245152 1.3842099 1.333998 1.3245112 1.384344 1.3220866 1.3325129 1.3655248 1.336672 1.3324776 1.3266729 1.3358563 1.3817903 1.3272748 1.381936 1.3209819 1.3346877 1.3835711 1.3340076 1.3835992 1.3209943 1.3669368 1.3352313 1.3497903 1.3345451 1.3365427 1.3268241 1.3314967 1.3828771 1.3254608 1.3496156 1.3665994 1.3423557
0.05105105 1.3504834 1.3411932 1.3311813 1.3754783 1.3380442 1.3521938 1.331029 1.3756 1.3459395 1.3296244 1.3381239 1.3346409 1.3924363 1.3454146 1.3395255 1.3498803 1.3452008 1.3337022 1.3955497 1.3435298 1.3336979 1.3956879 1.3311833 1.3419912 1.3761644 1.346299 1.3419542 1.3359364 1.3454493 1.3930246 1.3365551 1.3931769 1.3300397 1.3442454 1.3948792 1.3435398 1.3949106 1.3300526 1.377635 1.3447955 1.3598756 1.3440974 1.3461654 1.3360932 1.340935 1.394155 1.3346822 1.3596944 1.3772813 1.3521839
0.05205205 1.3603852 1.3507663 1.3403983 1.3862344 1.3475074 1.3621547 1.3402404 1.3863616 1.3556813 1.3387879 1.3475871 1.3439827 1.4037904 1.3551346 1.3490406 1.3597549 1.3549138 1.343011 1.4070383 1.353188 1.3430064 1.4071808 1.3404003 1.351595 1.3869427 1.3560536 1.3515565 1.3453225 1.3551688 1.4044054 1.345958 1.4045646 1.3392178 1.3539298 1.4063354 1.3531985 1.4063704 1.3392311 1.3884728 1.3544855 1.370093 1.3537763 1.3559157 1.345485 1.3504983 1.4055804 1.344026 1.3699054 1.3881024 1.362142
0.05305305 1.3704134 1.3604621 1.3497332 1.3971257 1.3570918 1.3722429 1.3495694 1.3972585 1.3655479 1.3480686 1.357171 1.3534441 1.4152874 1.3649787 1.3586777 1.3697555 1.3647511 1.3524389 1.4186727 1.36297 1.3524342 1.4188194 1.3497354 1.361322 1.3978565 1.3659331 1.3612818 1.3548287 1.3650123 1.4159296 1.3554807 1.4160959 1.3485132 1.3637382 1.4179366 1.362981 1.4179752 1.3485273 1.3994473 1.364299 1.38044 1.3635792 1.3657907 1.354997 1.3601838 1.4171503 1.3534893 1.3802458 1.3990598 1.3722272
0.054054055 1.3805655 1.3702776 1.3591835 1.4081494 1.366795 1.3824557 1.3590138 1.4082878 1.3755364 1.3574642 1.3668735 1.3630227 1.4269242 1.3749443 1.3684341 1.3798794 1.3747098 1.3619837 1.4304495 1.3728731 1.3619785 1.4306006 1.3591858 1.3711694 1.4089028 1.3759347 1.3711274 1.3644526 1.3749771 1.4275942 1.3651206 1.4277675 1.3579237 1.373668 1.4296798 1.3728844 1.429722 1.3579385 1.4105554 1.3742332 1.3909137 1.3735034 1.3757879 1.3646266 1.3699892 1.4288614 1.3630698 1.3907129 1.4101505 1.3824369
0.055055056 1.3908389 1.3802105 1.3687468 1.4193022 1.3766142 1.3927903 1.368571 1.4194463 1.3856444 1.3669722 1.3766918 1.3727158 1.4386979 1.385029 1.3783071 1.390124 1.3847874 1.3716425 1.4423656 1.3828946 1.3716371 1.4425215 1.3687491 1.3811347 1.4200786 1.3860561 1.3810909 1.3741913 1.3850607 1.4393959 1.3748754 1.4395766 1.3674468 1.3837165 1.4415617 1.3829064 1.4416076 1.3674623 1.4217942 1.3842856 1.4015113 1.3835466 1.3859044 1.3743713 1.3799117 1.4407107 1.372765 1.4013038 1.4213715 1.3927684
0.056056056 1.4012307 1.3902582 1.3784205 1.4305816 1.386547 1.4032443 1.3782387 1.4307315 1.3958693 1.3765901 1.3866234 1.382521 1.4506053 1.3952298 1.3882943 1.4004865 1.3949813 1.3814131 1.4544183 1.3930322 1.3814074 1.4545789 1.378423 1.3912152 1.4313811 1.3962944 1.3911697 1.3840426 1.3952603 1.4513319 1.3847424 1.45152 1.3770798 1.3938812 1.4535794 1.3930445 1.4536289 1.3770963 1.4331608 1.3944535 1.4122303 1.3937058 1.3961381 1.3842286 1.3899486 1.452695 1.3825722 1.4120158 1.4327198 1.403219
0.057057057 1.4117385 1.4004182 1.3882021 1.4419843 1.3965908 1.4138147 1.3880141 1.4421402 1.4062083 1.3863156 1.3966658 1.3924358 1.4626431 1.4055444 1.3983933 1.4109643 1.4052888 1.3912928 1.4666041 1.4032831 1.3912868 1.4667696 1.3882047 1.4014086 1.4428074 1.4066471 1.4013611 1.3940037 1.4055735 1.4633989 1.3947191 1.4635946 1.3868206 1.4041595 1.4657297 1.4032959 1.4657829 1.3868378 1.4446521 1.4047343 1.4230675 1.4039788 1.406486 1.3941958 1.4000976 1.4648113 1.392489 1.4228462 1.4441928 1.413786
0.058058057 1.4223595 1.4106877 1.3980893 1.4535075 1.4067432 1.424499 1.397895 1.4536694 1.4166589 1.3961459 1.4068164 1.4024577 1.4748087 1.4159701 1.4086013 1.4215549 1.4157075 1.4012793 1.4789202 1.4136448 1.4012731 1.4790907 1.3980919 1.411712 1.4543545 1.4171115 1.4116627 1.4040725 1.4159975 1.4755939 1.404803 1.4757972 1.3966665 1.4145489 1.4780097 1.4136581 1.4780666 1.3966846 1.4562653 1.4151254 1.4340204 1.4143629 1.4169457 1.4042706 1.410356 1.4770566 1.4025129 1.4337921 1.4557872 1.424467
0.059059057 1.4330912 1.4210644 1.4080795 1.4651483 1.4170016 1.4352947 1.4078789 1.4653164 1.4272186 1.406079 1.4170728 1.4125843 1.4870987 1.4265045 1.418916 1.4322557 1.4262346 1.4113702 1.4913634 1.4241148 1.4113636 1.4915391 1.4080822 1.4221232 1.4660196 1.4276853 1.422072 1.4142462 1.4265299 1.487914 1.4149916 1.4881251 1.4066151 1.4250467 1.4904163 1.4241287 1.4904767 1.4066342 1.4679976 1.4256244 1.4450865 1.4248555 1.4275146 1.4144506 1.4207215 1.4894279 1.4126415 1.444851 1.4675002 1.4352592
0.06006006 1.4439309 1.4315457 1.4181703 1.4769038 1.4273636 1.446199 1.4179634 1.4770782 1.4378848 1.4161123 1.4274324 1.422813 1.4995102 1.4371448 1.4293348 1.4430641 1.4368678 1.4215628 1.5039308 1.4346906 1.421556 1.5041118 1.4181732 1.4326395 1.4777997 1.4383657 1.4325864 1.4245224 1.437168 1.500356 1.4252825 1.5005751 1.4166642 1.4356505 1.5029465 1.4347049 1.5030105 1.4166842 1.4798458 1.4362285 1.4562627 1.435454 1.43819 1.4247332 1.4311913 1.5019221 1.4228723 1.4560202 1.4793291 1.44616
0.061061062 1.4548761 1.4421291 1.4283595 1.4887712 1.4378268 1.4572096 1.428146 1.4889519 1.4486549 1.4262433 1.4378928 1.4331416 1.5120401 1.4478886 1.4398552 1.4539773 1.4476044 1.4318548 1.5166192 1.4453696 1.4318477 1.5168056 1.4283624 1.4432584 1.4896921 1.4491503 1.4432034 1.4348987 1.4479094 1.5129169 1.4356731 1.5131441 1.4268112 1.4463577 1.5155971 1.4453845 1.5156648 1.426832 1.4918072 1.4469354 1.4675466 1.4461561 1.4489695 1.4351158 1.441763 1.5145363 1.433203 1.4672968 1.491271 1.4571668
0.062062062 1.4659241 1.4528122 1.4386444 1.5007476 1.4483886 1.4683236 1.4384245 1.5009348 1.4595265 1.4364698 1.4484515 1.4435674 1.5246856 1.4587334 1.4504747 1.4649931 1.4584419 1.4422439 1.5294256 1.4561493 1.4422365 1.5296178 1.4386474 1.4539776 1.5016937 1.4600365 1.4539207 1.4453727 1.4587513 1.5255939 1.4461609 1.5258293 1.4370537 1.4571657 1.5283654 1.4561648 1.5284367 1.4370754 1.5038791 1.4577425 1.4789355 1.4569592 1.4598507 1.4455962 1.4524343 1.5272672 1.4436309 1.4786783 1.503323 1.4682771
0.06306306 1.4770725 1.4635925 1.4490228 1.51283 1.4590466 1.4795386 1.4487963 1.5130239 1.470497 1.4467894 1.4591061 1.4540882 1.5374436 1.4696767 1.461191 1.4761087 1.4693778 1.4527276 1.5423472 1.4670273 1.4527199 1.5425451 1.4490259 1.4647943 1.513802 1.4710218 1.4647355 1.4559419 1.4696915 1.538384 1.4567436 1.5386276 1.4473895 1.4680723 1.5412483 1.4670434 1.541323 1.447412 1.5160583 1.4686472 1.4904267 1.4678608 1.4708308 1.456172 1.4632025 1.5401123 1.4541539 1.4901621 1.5154821 1.4794883
0.06406406 1.4883187 1.4744675 1.4594923 1.5250158 1.4697984 1.4908519 1.459259 1.5252163 1.4815639 1.4571996 1.4698541 1.4647014 1.5503113 1.480716 1.4720018 1.4873217 1.4804095 1.4633033 1.5553807 1.4780011 1.4632956 1.5555847 1.4594954 1.4757063 1.5260141 1.4821036 1.4756455 1.4666039 1.4807273 1.551284 1.4674188 1.5515362 1.457816 1.4790746 1.5542428 1.4780178 1.5543209 1.4578394 1.5283422 1.4796472 1.5020174 1.4788585 1.4819075 1.4668405 1.4740652 1.5530683 1.4647694 1.5017455 1.5277457 1.4907978
0.06506506 1.4996601 1.4854348 1.4700506 1.5373023 1.4806416 1.5022612 1.4698105 1.5375094 1.4927249 1.4676981 1.4806932 1.4754049 1.5632856 1.4918488 1.4829043 1.4986295 1.4915347 1.473969 1.5685234 1.4890682 1.473961 1.5687337 1.4700537 1.4867111 1.5383271 1.4932796 1.4866484 1.4773563 1.4918562 1.5642911 1.4781839 1.564552 1.468331 1.4901705 1.5673461 1.4890854 1.5674275 1.4683553 1.5407281 1.4907398 1.5137053 1.4899497 1.4930782 1.4775995 1.4850199 1.5661323 1.4754751 1.5134257 1.5401111 1.5022031
0.066066064 1.5110943 1.4964919 1.4806951 1.5496863 1.4915737 1.5137637 1.4804481 1.5499004 1.5039772 1.4782826 1.4916208 1.486196 1.5763637 1.5030726 1.4938962 1.5100297 1.5027508 1.4847221 1.5817723 1.5002263 1.4847139 1.5819889 1.4806983 1.4978063 1.5507382 1.5045471 1.4977416 1.4881967 1.5030758 1.5774026 1.4890366 1.5776721 1.4789321 1.5013573 1.5805551 1.500244 1.5806397 1.4789572 1.553213 1.5019226 1.5254874 1.501132 1.5043406 1.4884466 1.4960643 1.5793015 1.4862685 1.5252002 1.5525752 1.5137018
0.067067064 1.5226187 1.5076364 1.4914237 1.5621655 1.5025924 1.5253571 1.4911698 1.5623864 1.5153186 1.4889508 1.5026346 1.4970727 1.5895425 1.514385 1.5049752 1.5215195 1.5140555 1.4955603 1.5951244 1.5114727 1.4955518 1.5953476 1.491427 1.5089893 1.5632448 1.515904 1.5089226 1.4991227 1.5143837 1.5906153 1.4999744 1.5908936 1.4896171 1.5126327 1.593867 1.5114911 1.5939548 1.489643 1.5657941 1.5131934 1.5373615 1.5124029 1.5156921 1.4993795 1.507196 1.5925729 1.4971474 1.5370666 1.5651356 1.5252912
0.068068065 1.5342308 1.518866 1.5022342 1.5747368 1.5136954 1.5370389 1.5019732 1.5749648 1.5267465 1.4997004 1.5137323 1.5080323 1.6028193 1.5257834 1.5161389 1.5330969 1.5254462 1.5064812 1.6085768 1.5228051 1.5064726 1.6088068 1.5022374 1.5202581 1.575844 1.5273474 1.5201892 1.5101321 1.5257772 1.6039263 1.510995 1.6042137 1.5003836 1.5239942 1.6072788 1.5228242 1.6073697 1.5004102 1.5784689 1.5245494 1.5493248 1.5237601 1.5271302 1.5103958 1.5184124 1.6059437 1.5081095 1.5490221 1.5777892 1.5369688
0.06906907 1.5459281 1.5301782 1.513124 1.5873976 1.5248802 1.5488065 1.5128559 1.5876325 1.5382587 1.5105292 1.5249114 1.5190727 1.6161913 1.5372657 1.527385 1.5447592 1.5369205 1.5174826 1.6221266 1.5342213 1.5174738 1.6223637 1.5131273 1.5316098 1.5885332 1.5388752 1.5315388 1.5212225 1.5372541 1.6173329 1.5220963 1.6176294 1.5112293 1.5354394 1.6207879 1.5342408 1.6208816 1.5112567 1.5912343 1.5359883 1.5613748 1.5352011 1.5386528 1.521493 1.5297112 1.619411 1.5191523 1.5610642 1.5905334 1.5487323
0.07007007 1.5577084 1.5415708 1.524091 1.6001452 1.5361444 1.5606575 1.5238156 1.6003872 1.5498525 1.5214347 1.5361695 1.5301914 1.6296555 1.5488293 1.538711 1.5565039 1.5484761 1.5285622 1.6357709 1.5457186 1.5285531 1.6360153 1.5240943 1.5430423 1.6013095 1.550485 1.5429692 1.5323914 1.5488119 1.6308322 1.5332755 1.6311378 1.522152 1.546966 1.6343911 1.5457388 1.6344876 1.5221801 1.604088 1.5475079 1.5735089 1.5467235 1.5502571 1.5326688 1.5410903 1.6329719 1.5302736 1.5731903 1.6033654 1.560579
0.07107107 1.569569 1.5530411 1.5351328 1.6129768 1.547486 1.5725895 1.5348501 1.6132262 1.5615257 1.5324148 1.5475045 1.5413864 1.6432091 1.5604718 1.5501145 1.5683285 1.5601106 1.5397176 1.6495069 1.5572948 1.5397083 1.6497587 1.5351362 1.5545533 1.6141703 1.5621742 1.554478 1.5436367 1.5604482 1.6444213 1.5445306 1.6447362 1.5331491 1.5585713 1.6480857 1.5573156 1.6481849 1.5331782 1.6170269 1.5591055 1.5857245 1.5583249 1.5619408 1.5439211 1.552547 1.6466235 1.5414709 1.585398 1.6162827 1.5725065
0.072072074 1.5815074 1.5645871 1.5462472 1.6258899 1.5589023 1.5846 1.5459572 1.6261464 1.5732758 1.5434673 1.558914 1.552655 1.6568493 1.5721908 1.5615934 1.580231 1.5718215 1.5509465 1.6633317 1.5689474 1.550937 1.6635913 1.5462507 1.5661402 1.627113 1.5739406 1.5660628 1.554956 1.5721606 1.6580974 1.5558592 1.6584215 1.5442189 1.5702534 1.6618688 1.5689689 1.6619706 1.5442487 1.6300485 1.5707788 1.5980191 1.570003 1.5737016 1.5552475 1.564079 1.6603631 1.5527421 1.5976845 1.6292824 1.5845126
0.073073074 1.5935215 1.5762063 1.557432 1.6388817 1.5703912 1.5966865 1.5571345 1.6391455 1.5851005 1.5545897 1.5703955 1.5639952 1.6705731 1.5839839 1.5731452 1.5922084 1.5836065 1.5622468 1.6772425 1.5806743 1.562237 1.67751 1.5574356 1.5778009 1.6401347 1.5857817 1.5777214 1.5663469 1.5839467 1.6718576 1.567259 1.6721911 1.5553588 1.5820096 1.6757377 1.5806962 1.675842 1.5553893 1.6431501 1.5825257 1.6103904 1.5817554 1.5855371 1.5666457 1.5756842 1.6741878 1.564085 1.6100475 1.6423618 1.5965946
0.074074075 1.6056087 1.5878965 1.5686849 1.6519495 1.5819503 1.6088467 1.56838 1.6522207 1.5969975 1.5657802 1.5819468 1.5754048 1.6843781 1.5958489 1.5847676 1.6042588 1.5954632 1.5736161 1.6912364 1.5924729 1.5736061 1.6915122 1.5686886 1.5895331 1.6532328 1.5976952 1.5894512 1.5778073 1.5958042 1.6856992 1.5787276 1.6860422 1.5665666 1.5938375 1.6896896 1.5924954 1.6897961 1.5665979 1.6563289 1.5943434 1.6228356 1.5935798 1.5974449 1.5781133 1.5873601 1.6880949 1.5754972 1.6224844 1.6555183 1.6087501
0.075075075 1.6177666 1.5996552 1.5800037 1.6650908 1.5935776 1.6210783 1.5796912 1.6653694 1.6089643 1.5770363 1.593566 1.5868813 1.6982613 1.6077833 1.5964584 1.6163796 1.6073893 1.5850523 1.7053107 1.604341 1.5850419 1.705595 1.5800076 1.6013342 1.6664048 1.6096789 1.6012502 1.589335 1.6077307 1.6996194 1.5902629 1.6999718 1.5778402 1.6057352 1.7037215 1.6043643 1.7038302 1.5778723 1.6695825 1.60623 1.6353525 1.6054739 1.6094227 1.5896482 1.5991044 1.7020814 1.5869763 1.634993 1.6687493 1.6209768
0.076076075 1.629993 1.6114802 1.5913863 1.6783029 1.6052705 1.6333786 1.5910661 1.678589 1.6209987 1.5883559 1.6052502 1.5984226 1.71222 1.619785 1.6082155 1.6285684 1.6193826 1.596553 1.7194626 1.6162764 1.5965424 1.7197555 1.5913901 1.6132022 1.679648 1.6217301 1.6131159 1.6009275 1.619724 1.7136153 1.6018625 1.7139775 1.5891774 1.6177 1.7178309 1.6163001 1.7179416 1.5892103 1.6829082 1.6181828 1.6479384 1.6174353 1.6214682 1.6012483 1.610915 1.7161448 1.5985204 1.6475704 1.6820523 1.6332724
0.077077076 1.6422853 1.6233693 1.6028303 1.6915832 1.617027 1.6457455 1.6025025 1.6918769 1.6330985 1.5997368 1.6169976 1.6100266 1.7262514 1.6318514 1.6200362 1.640823 1.6314408 1.6081161 1.7336893 1.6282766 1.6081052 1.7339913 1.6028342 1.6251348 1.6929599 1.6338469 1.6250463 1.6125828 1.6317817 1.7276844 1.6135244 1.7280561 1.6005759 1.6297296 1.7320148 1.628301 1.7321274 1.6006097 1.6963032 1.6301997 1.660591 1.6294618 1.633579 1.6129109 1.6227893 1.7302823 1.610127 1.6602145 1.6954243 1.6456344
0.078078076 1.6546415 1.6353203 1.6143336 1.7049291 1.6288449 1.6581765 1.613998 1.7052304 1.645261 1.611177 1.6288059 1.621691 1.7403527 1.6439804 1.6319187 1.653141 1.6435614 1.6197395 1.7479881 1.6403395 1.6197282 1.7482992 1.6143377 1.6371297 1.7063377 1.6460267 1.6370387 1.6242985 1.6439015 1.7418237 1.6252462 1.7422051 1.6120337 1.641822 1.7462705 1.6403645 1.746385 1.6120682 1.7097651 1.6422783 1.6733078 1.641551 1.6457528 1.6246341 1.6347253 1.744491 1.621794 1.6729227 1.7088631 1.6580606
0.07907908 1.667059 1.6473306 1.6258942 1.7183381 1.6407217 1.6706694 1.6255509 1.718647 1.6574844 1.6226741 1.6406727 1.6334136 1.7545215 1.6561697 1.6438605 1.6655201 1.6557422 1.6314209 1.7623562 1.6524627 1.6314092 1.7626768 1.6258982 1.6491845 1.719779 1.6582675 1.6490912 1.6360725 1.6560811 1.7560306 1.6370256 1.7564219 1.6235486 1.6539748 1.7605954 1.6524884 1.7607116 1.6235839 1.7232913 1.6544166 1.6860864 1.6537008 1.6579874 1.6364157 1.6467208 1.7587683 1.6335193 1.6856928 1.722366 1.6705484
0.08008008 1.6795355 1.6593984 1.6375097 1.7318077 1.6526554 1.6832218 1.6371585 1.7321242 1.6697661 1.6342261 1.6525959 1.6451921 1.7687548 1.6684169 1.6558595 1.6779579 1.6679809 1.6431582 1.7767909 1.664644 1.643146 1.7771213 1.6375139 1.661297 1.7332813 1.6705669 1.6612016 1.6479027 1.6683183 1.7703024 1.6488606 1.7707037 1.6351185 1.6661856 1.7749869 1.6646703 1.7751043 1.6351545 1.7368791 1.6666119 1.6989245 1.6659088 1.6702803 1.6482534 1.6587734 1.7731115 1.6453006 1.6985221 1.7359303 1.6830958
0.08108108 1.6920688 1.6715213 1.6491781 1.7453352 1.6646439 1.6958315 1.6488191 1.7456595 1.682104 1.6458309 1.6645734 1.6570246 1.7830502 1.6807199 1.6679134 1.6904522 1.6802754 1.6549491 1.7912896 1.6768813 1.6549366 1.7916299 1.6491824 1.6734651 1.7468418 1.6829225 1.6733674 1.6597868 1.6806107 1.7846365 1.660749 1.7850478 1.6467413 1.6784524 1.789442 1.6769083 1.7895606 1.646778 1.7505261 1.6788622 1.7118196 1.678173 1.6826297 1.6601453 1.670881 1.7875179 1.6571358 1.7114085 1.7495537 1.6957003
0.082082085 1.7046566 1.6836971 1.6608974 1.7589182 1.6766847 1.708496 1.6605304 1.7592503 1.6944958 1.6574864 1.676603 1.668909 1.7974049 1.6930764 1.6800202 1.7030008 1.6926235 1.6667917 1.8058493 1.6891721 1.6667787 1.8062001 1.6609018 1.6856867 1.7604582 1.6953323 1.6855867 1.6717227 1.6929562 1.7990301 1.6726885 1.7994515 1.6584146 1.6907728 1.803958 1.6891998 1.8040777 1.6584522 1.7642297 1.6911653 1.7247695 1.6904908 1.695033 1.6720889 1.6830413 1.8019848 1.6690228 1.7243495 1.7632334 1.7083597
0.083083086 1.7172967 1.6959236 1.6726654 1.772554 1.6887761 1.7212132 1.6722903 1.772894 1.7069392 1.6691905 1.6886824 1.6808428 1.8118162 1.7054843 1.6921775 1.7156013 1.7050227 1.6786836 1.8204677 1.7015146 1.6786703 1.820829 1.6726698 1.6979594 1.7741281 1.707794 1.697857 1.6837082 1.7053525 1.8134806 1.684677 1.8139122 1.6701367 1.7031447 1.8185327 1.7015429 1.8186532 1.6701751 1.7779874 1.703519 1.7377716 1.7028604 1.707488 1.684082 1.6952522 1.8165096 1.6809593 1.7373427 1.7769672 1.7210717
0.084084086 1.7299868 1.7081985 1.6844798 1.7862403 1.7009157 1.7339808 1.6840968 1.7865883 1.7194321 1.6809411 1.7008097 1.6928241 1.8262815 1.7179413 1.7043835 1.7282516 1.7174711 1.690623 1.835142 1.7139063 1.6906092 1.8355143 1.6844844 1.7102811 1.7878488 1.7203053 1.7101765 1.6957412 1.7177975 1.8279855 1.6967125 1.8284273 1.6819053 1.7155658 1.8331631 1.7139353 1.8332843 1.6819445 1.7917966 1.715921 1.7508239 1.7152793 1.7199925 1.6961229 1.7075115 1.8310896 1.6929435 1.750386 1.7907524 1.7338341
0.08508509 1.7427247 1.72052 1.6963389 1.7999747 1.7131014 1.7467966 1.6959478 1.8003306 1.7319723 1.6927361 1.7129825 1.7048509 1.8407984 1.7304451 1.7166357 1.7409494 1.7299664 1.7026078 1.8498696 1.7263452 1.7025934 1.850253 1.6963434 1.7226497 1.801618 1.7328641 1.7225426 1.7078197 1.730289 1.842542 1.7087928 1.8429941 1.6937184 1.7280339 1.8478467 1.7263749 1.8479682 1.6937584 1.8056549 1.7283692 1.7639236 1.7277455 1.7325444 1.7082092 1.7198172 1.8457223 1.704973 1.7634768 1.8045866 1.7466446
0.08608609 1.7555081 1.7328858 1.7082404 1.8137547 1.725331 1.7596582 1.7078412 1.8141185 1.7445577 1.7045738 1.725199 1.7169211 1.8553641 1.7429938 1.7289321 1.7536924 1.7425064 1.7146356 1.8646479 1.738829 1.7146208 1.8650427 1.7082449 1.735063 1.815433 1.7454684 1.7349536 1.7199415 1.7428247 1.8571477 1.7209157 1.8576101 1.705574 1.7405471 1.8625809 1.7388594 1.8627026 1.7056148 1.8195598 1.7408614 1.777069 1.7402569 1.7451416 1.7203388 1.7321669 1.860405 1.7170459 1.7766131 1.8184675 1.7595011
0.08708709 1.7683349 1.7452936 1.7201823 1.8275776 1.7376026 1.7725637 1.7197748 1.8279495 1.757186 1.7164516 1.7374568 1.7290325 1.869976 1.7555852 1.7412708 1.7664787 1.7550889 1.7267045 1.879474 1.7513556 1.7266893 1.8798807 1.720187 1.7475189 1.8292918 1.7581156 1.7474072 1.7321045 1.7554024 1.8717998 1.7330792 1.8722727 1.71747 1.7531029 1.8773631 1.7513868 1.8774847 1.7175117 1.833509 1.7533956 1.7902575 1.7528112 1.7577819 1.7325099 1.7445587 1.8751352 1.7291601 1.7897924 1.8323923 1.7724012
0.08808809 1.7812028 1.7577416 1.7321627 1.8414413 1.7499139 1.7855107 1.731747 1.8418213 1.7698551 1.7283679 1.749754 1.741183 1.8846318 1.768217 1.7536495 1.7793058 1.7677119 1.7388126 1.8943458 1.763923 1.738797 1.8947644 1.7321674 1.7600152 1.8431916 1.7708039 1.7599012 1.7443067 1.7680203 1.886496 1.7452813 1.8869795 1.7294046 1.7656994 1.8921908 1.7639549 1.892312 1.7294469 1.8475 1.7659694 1.8034868 1.7654063 1.7704629 1.74472 1.7569903 1.8899102 1.7413135 1.8030126 1.846359 1.7853428
0.08908909 1.7941097 1.7702276 1.7441795 1.8553433 1.7622631 1.798497 1.7437555 1.8557315 1.7825629 1.7403207 1.7620883 1.7533709 1.8993286 1.7808871 1.7660661 1.7921718 1.7803732 1.7509577 1.9092604 1.7765291 1.7509418 1.9096913 1.7441841 1.77255 1.8571302 1.7835311 1.7724335 1.756546 1.7806759 1.9012336 1.7575198 1.9017277 1.7413754 1.7783344 1.9070613 1.7765615 1.907182 1.7414186 1.8615302 1.7785808 1.8167547 1.7780402 1.7831827 1.7569673 1.7694598 1.9047277 1.7535039 1.8162713 1.8603649 1.7983238
0.09009009 1.8070536 1.7827493 1.7562306 1.8692812 1.774648 1.8115205 1.7557982 1.8696775 1.7953072 1.7523078 1.7744579 1.7655938 1.9140643 1.7935935 1.7785186 1.8050746 1.7930707 1.7631379 1.9242153 1.7891717 1.7631215 1.9246589 1.7562352 1.785121 1.8711052 1.796295 1.7850022 1.7688205 1.7933671 1.9160101 1.7697928 1.9165148 1.7533807 1.7910058 1.9219723 1.7892048 1.9220921 1.7534248 1.8755975 1.7912277 1.8300592 1.7907106 1.7959392 1.7692498 1.781965 1.919585 1.7657297 1.8295664 1.8744078 1.8113419
0.09109109 1.820032 1.7953049 1.7683141 1.8832527 1.7870666 1.8245791 1.7678734 1.8836572 1.8080859 1.7643274 1.7868608 1.7778499 1.9288361 1.8063341 1.7910049 1.8180118 1.8058023 1.7753512 1.939208 1.8018486 1.7753342 1.9396646 1.7683189 1.7977263 1.8851142 1.8090937 1.7976052 1.781128 1.8060921 1.9308231 1.7820982 1.9313384 1.7654184 1.8037118 1.936921 1.8018825 1.9370399 1.7654634 1.8896995 1.8039081 1.8433977 1.8034155 1.8087301 1.7815654 1.794504 1.9344797 1.7779886 1.8428956 1.8884852 1.8243951
0.09209209 1.8330432 1.8078922 1.7804282 1.8972554 1.7995168 1.8376706 1.779979 1.8976682 1.8208971 1.7763774 1.7992948 1.7901372 1.9436417 1.8191068 1.8035231 1.8309815 1.818566 1.7875954 1.954236 1.814558 1.7875782 1.954706 1.7804329 1.8103638 1.899155 1.8219249 1.8102403 1.7934666 1.8188486 1.94567 1.794434 1.9461961 1.7774867 1.8164499 1.9519051 1.8145926 1.9520227 1.7775325 1.9038336 1.8166199 1.8567683 1.816153 1.8215536 1.7939122 1.8070747 1.9494092 1.7902787 1.8562567 1.9025948 1.8374813
0.09309309 1.8460848 1.8205093 1.7925707 1.9112871 1.8119966 1.8507929 1.792113 1.9117081 1.8337386 1.7884561 1.8117579 1.8024535 1.9584786 1.8319095 1.8160712 1.8439815 1.8313596 1.7998688 1.9692969 1.8272978 1.7998512 1.9697804 1.7925755 1.8230315 1.913225 1.8347867 1.8229055 1.8058343 1.8316346 1.9605484 1.8067981 1.9610852 1.7895836 1.8292181 1.9669223 1.827333 1.967038 1.7896302 1.9179977 1.829361 1.8701687 1.8289208 1.8344074 1.806288 1.8196748 1.9643711 1.8025979 1.8696476 1.9167343 1.8505981
0.0940941 1.8591548 1.8331542 1.8047398 1.9253453 1.8245043 1.863944 1.8042735 1.9257747 1.8466083 1.8005614 1.8242483 1.8147972 1.9733443 1.8447404 1.8286469 1.8570098 1.8441813 1.8121694 1.9843881 1.8400658 1.8121513 1.9848856 1.8047446 1.8357273 1.9273223 1.8476768 1.835599 1.8182291 1.844448 1.9754559 1.8191887 1.9760035 1.801707 1.8420148 1.9819697 1.8401017 1.9820837 1.8017544 1.9321895 1.8421293 1.8835967 1.8417171 1.8472897 1.818691 1.8323028 1.979363 1.8149444 1.8830662 1.9309014 1.8637438
0.0950951 1.8722513 1.8458247 1.8169336 1.939428 1.8370376 1.8771218 1.8164587 1.9398656 1.8595042 1.8126915 1.8367639 1.8271661 1.9882365 1.8575971 1.8412486 1.8700644 1.8570288 1.8244952 1.9995072 1.8528601 1.8244767 2.0000188 1.8169384 1.8484493 1.9414442 1.8605934 1.8483186 1.8306491 1.8572868 1.99039 1.8316038 1.9909483 1.8138552 1.8548375 1.9970453 1.8528968 1.9971571 1.8139032 1.9464065 1.8549231 1.8970503 1.8545398 1.8601981 1.8311193 1.8449564 1.9943824 1.8273162 1.8965102 1.9450939 1.8769159
0.0960961 1.8853719 1.8585191 1.8291501 1.9535327 1.8495946 1.8903241 1.8286666 1.9539785 1.8724245 1.8248442 1.8493028 1.8395584 2.0031528 1.8704778 1.8538742 1.8831431 1.8699003 1.8368443 2.0146518 1.8656788 1.8368254 2.015178 1.829155 1.8611954 1.9555887 1.8735346 1.8610623 1.8430923 1.8701491 2.0053482 1.8440413 2.0059175 1.8260262 1.8676845 2.0121462 1.8657161 2.0122557 1.8260748 1.9606465 1.86774 1.9105272 1.8673867 1.8731309 1.8435708 1.8576336 2.0094268 1.8397113 1.9099776 1.9593092 1.8901128
0.0970971 1.898515 1.8712353 1.8413875 1.9676572 1.8621736 1.903549 1.8408953 1.9681114 1.8853669 1.8370181 1.8618629 1.8519721 2.0180907 1.8833805 1.8665216 1.8962439 1.8827938 1.8492148 2.0298195 1.8785198 1.8491955 2.0303605 1.8413924 1.8739638 1.9697534 1.8864981 1.8738283 1.8555568 1.8830327 2.0203283 1.8564996 2.0209084 1.8382182 1.8805536 2.0272706 1.8785578 2.0273774 1.8382674 1.9749074 1.8805783 1.9240254 1.880256 1.886086 1.8560437 1.8703326 2.0244942 1.852128 1.9234661 1.9735453 1.9033321
0.0980981 1.9116782 1.8839712 1.8536439 1.9817992 1.8747723 1.9167944 1.853143 1.9822619 1.8983296 1.8492111 1.8744425 1.8644053 2.033048 1.8963032 1.879189 1.909365 1.8957071 1.8616049 2.0450077 1.891381 1.861585 2.045564 1.8536489 1.8867525 1.9839362 1.899482 1.8866144 1.8680407 1.8959358 2.0353277 1.8689765 2.0359187 1.8504293 1.893443 2.0424156 1.8914198 2.0425193 1.850479 1.9891869 1.8934358 1.9375429 1.8931458 1.8990613 1.8685359 1.8830514 2.0395818 1.8645642 1.9369738 1.9878 1.9165719
0.0990991 1.9248596 1.896725 1.8659174 1.9959568 1.8873892 1.9300582 1.8654078 1.9964278 1.9113106 1.8614213 1.8870395 1.8768562 2.048022 1.909244 1.8918746 1.9225043 1.9086386 1.8740126 2.0602143 1.9042608 1.8739921 2.060786 1.8659225 1.8995594 1.9981347 1.9124845 1.8994191 1.8805422 1.9088564 2.0503442 1.8814703 2.0509462 1.8626577 1.9063506 2.0575793 1.9043002 2.0576794 1.8627077 2.0034826 1.9063107 1.9510773 1.906054 1.9120549 1.8810457 1.8957881 2.0546873 1.877018 1.9504986 2.002071 1.9298302
0.1001001 1.9380574 1.909495 1.8782063 2.0101275 1.9000221 1.9433388 1.8776878 2.010607 1.9243078 1.8736471 1.8996522 1.8893229 2.063011 1.9222007 1.9045763 1.9356598 1.921586 1.8864361 2.0754366 1.9171569 1.886415 2.0760245 1.8782113 1.9123827 2.012347 1.9255035 1.9122399 1.8930591 1.9217924 2.0653756 1.893979 2.0659885 1.8749015 1.9192747 2.0727587 1.9171971 2.0728555 1.8749518 2.0177925 1.9192011 1.9646269 1.9189787 1.9250649 1.8935713 1.9085406 2.0698085 1.8894876 1.9640384 2.0163558 1.9431049
0.1011011 1.9512695 1.922279 1.8905085 2.0243094 1.9126693 1.9566337 1.8899814 2.0247972 1.9373195 1.8858865 1.9122787 1.9018036 2.0780122 1.9351717 1.9172924 1.9488294 1.9345477 1.8988736 2.0906727 1.9300677 1.8988519 2.0912766 1.8905137 1.9252206 2.0265706 1.9385372 1.9250754 1.9055899 1.9347421 2.0804193 1.9065007 2.0810432 1.8871589 1.9322132 2.0879521 1.9301085 2.088045 1.8872095 2.0321143 1.932105 1.9781896 1.931918 1.9380894 1.9061105 1.9213073 2.084943 1.9019712 1.9775912 2.0306528 1.9563941
0.1021021 1.964494 1.9350752 1.9028225 2.0385 1.925329 1.9699411 1.9022865 2.0389962 1.9503437 1.8981378 1.924917 1.9142964 2.0930235 1.9481549 1.9300207 1.9620113 1.9475216 1.9113231 2.1059198 1.9429911 1.9113009 2.1065407 1.9028276 1.938071 2.0408037 1.9515835 1.9379234 1.9181328 1.9477035 2.0954733 1.9190338 2.0961082 1.8994281 1.9451641 2.1031568 1.9430327 2.1032455 1.8994792 2.0464458 1.9450204 1.9917631 1.9448701 1.9511263 1.9186617 1.9340861 2.1000886 1.914467 1.9911548 2.0449595 1.9696957
0.1031031 1.9777288 1.9478817 1.9151465 2.0526977 1.9379991 1.9832592 1.9146017 2.0532022 1.9633784 1.9103992 1.9375654 1.9267995 2.1080427 1.9611485 1.9427598 1.9752036 1.9605058 1.9237831 2.1211762 1.9559253 1.9237602 2.1218138 1.9151515 1.9509321 2.055044 1.9646407 1.9507823 1.9306856 1.9606746 2.110535 1.9315761 2.111181 1.9117075 1.9581257 2.1183708 1.9559677 2.118455 1.9117587 2.060785 1.9579456 2.0053456 1.9578329 1.9641739 1.931223 1.9468753 2.115243 1.926973 2.0047274 2.0592737 1.9830079
0.1041041 1.9909723 1.9606968 1.9274784 2.0668998 1.9506781 1.996586 1.9269248 2.0674126 1.9764218 1.9226689 1.950222 1.9393111 2.1230674 1.9741507 1.9555075 1.9884045 1.9734986 1.9362515 2.136439 1.9688685 1.9362279 2.137094 1.9274834 1.9638022 2.0692892 1.9777068 1.96365 1.9432467 1.9736537 2.1256022 1.9441262 2.1262593 1.923995 1.9710962 2.1335914 1.9689115 2.1336708 1.9240465 2.0751297 1.9708786 2.0189352 1.9708047 1.9772302 1.9437927 1.9596729 2.1304038 1.9394875 2.018307 2.0735936 1.9963287
0.1051051 2.0042224 1.9735185 1.9398168 2.0811043 1.963364 2.0099196 1.9392543 2.0816257 1.989472 1.9349452 1.9628851 1.9518296 2.1380954 1.9871594 1.9682622 2.0016117 1.9864979 1.9487268 2.1517065 1.9818187 1.9487026 2.152379 1.9398217 1.9766793 2.0835373 1.99078 1.9765247 1.9558144 1.9866389 2.140673 1.9566821 2.1413412 1.9362892 1.9840735 2.1488168 1.9818625 2.1488912 1.9363409 2.0894778 1.9838176 2.0325298 1.9837836 1.9902933 1.9563689 1.9724772 2.1455686 1.9520086 2.0318918 2.0879166 2.0096564
0.1061061 2.017477 1.986345 1.9521598 2.0953095 1.9760549 2.023258 1.9515884 2.0958395 2.0025272 1.9472264 1.9755529 1.9643528 2.1531248 2.0001729 1.981022 2.014824 1.9995021 1.961207 2.166976 1.9947742 1.9611821 2.1676667 1.9521646 1.9895617 2.0977867 2.0038583 1.9894047 1.9683868 1.9996283 2.1557448 1.969242 2.156424 1.9485881 1.9970559 2.1640444 1.9948187 2.1641135 1.9486401 2.1038272 1.9967607 2.0461276 1.9967678 2.0033615 1.9689498 1.9852864 2.1607358 1.9645348 2.0454795 2.1022413 2.0229888
0.10710711 2.0307348 1.9991747 1.9645057 2.1095133 1.9887493 2.0365994 1.9639254 2.1100514 2.0155854 1.9595108 1.9882236 1.9768795 2.168153 2.0131893 1.9937851 2.0280387 2.012509 1.9736905 2.1822455 2.007733 1.9736649 2.1829545 1.9645104 2.0024474 2.1120348 2.0169404 2.002288 1.9809622 2.01262 2.1708155 1.9818041 2.1715062 1.9608903 2.0100415 2.1792724 2.0077784 2.1793356 1.9609425 2.1181757 2.0097063 2.0597265 2.0097554 2.0164328 1.9815336 1.9980986 2.1759026 1.977064 2.0590684 2.116565 2.0363243
0.10810811 2.0439935 2.0120058 1.9768528 2.1237133 2.0014453 2.049942 1.9762635 2.12426 2.028645 1.9717966 2.0008953 1.9894075 2.183178 2.026207 2.0065498 2.0412545 2.0255175 1.9861757 2.1975129 2.0206935 1.9861493 2.1982403 1.9768574 2.0153348 2.1262796 2.0300236 2.0151732 1.9935387 2.0256124 2.185883 1.9943669 2.186585 1.9731938 2.0230286 2.1944983 2.0207398 2.1945555 1.9732462 2.1325216 2.0226521 2.0733247 2.0227447 2.0295053 1.9941188 2.0109122 2.191067 1.9895948 2.0726564 2.130886 2.049661
0.10910911 2.0572512 2.0248363 1.9891994 2.1379077 2.014141 2.0632837 1.9886011 2.138463 2.0417042 1.9840822 2.0135665 2.0019355 2.1981978 2.0392241 2.0193145 2.0544696 2.038525 1.9986604 2.2127757 2.033654 1.9986335 2.2135222 1.9892039 2.028222 2.1405194 2.0431068 2.028058 2.0061147 2.0386035 2.2009454 2.0069284 2.2016585 1.985497 2.0360155 2.20972 2.033701 2.209771 1.9855498 2.1468625 2.0355968 2.0869205 2.0357337 2.0425775 2.0067036 2.023725 2.2062268 2.0021255 2.086242 2.1452022 2.0629969
0.11011011 2.0705066 2.0376644 2.0015438 2.1520946 2.0268352 2.0766232 2.0009365 2.1526582 2.054761 1.996366 2.026235 2.0144615 2.21321 2.052239 2.032077 2.0676818 2.0515301 2.0111434 2.2280319 2.0466125 2.0111158 2.228798 2.0015483 2.0411077 2.154752 2.056188 2.0409412 2.0186887 2.0515919 2.216 2.0194871 2.2167246 1.9977982 2.049 2.2249353 2.0466602 2.2249796 1.9978515 2.1611965 2.0485384 2.1005116 2.048721 2.0556476 2.019286 2.0365357 2.22138 2.0146542 2.099823 2.1595118 2.0763302
0.11111111 2.0837574 2.0504887 2.0138843 2.166272 2.0395255 2.0899582 2.0132682 2.166844 2.0678139 2.0086465 2.0389 2.0269837 2.2282126 2.0652494 2.0448363 2.0808897 2.0645313 2.023623 2.2432795 2.0595675 2.0235949 2.244065 2.0138888 2.0539894 2.1689756 2.0692656 2.0538208 2.0312588 2.0645752 2.2310452 2.0320413 2.2317812 2.0100958 2.061981 2.2401423 2.0596159 2.2401795 2.0101495 2.1755214 2.0614753 2.1140964 2.0617046 2.0687134 2.0318646 2.0493426 2.236524 2.027179 2.1133976 2.1738124 2.0896595
0.11211211 2.0970023 2.0633075 2.0262196 2.1804376 2.0522108 2.1032872 2.0255942 2.181018 2.0808606 2.0209215 2.051559 2.039501 2.2432039 2.0782542 2.05759 2.0940914 2.0775263 2.0360973 2.258516 2.072517 2.0360684 2.2593217 2.0262237 2.066866 2.183188 2.0823376 2.066695 2.0438232 2.0775523 2.2460787 2.044589 2.2468262 2.0223885 2.0749562 2.255339 2.072566 2.2553685 2.0224426 2.1898358 2.0744052 2.127673 2.074683 2.0817738 2.0444376 2.0621436 2.2516575 2.0396988 2.126964 2.1881022 2.1029825
0.11311311 2.1102388 2.0761187 2.0385475 2.1945896 2.064889 2.1166084 2.037913 2.1951787 2.0939 2.03319 2.0642107 2.0520113 2.258181 2.0912514 2.0703368 2.107285 2.0905137 2.0485647 2.2737398 2.0854595 2.0485353 2.2745657 2.0385516 2.0797355 2.1973875 2.0954022 2.0795622 2.0563805 2.090521 2.2610986 2.0571291 2.2618573 2.0346742 2.0879242 2.2705226 2.0855093 2.2705445 2.0347288 2.204137 2.087327 2.1412396 2.087654 2.0948265 2.0570035 2.0749373 2.2667778 2.0522118 2.1405206 2.2023797 2.116298
0.11411411 2.123466 2.088921 2.050867 2.2087264 2.0775588 2.1299198 2.0502234 2.2093241 2.10693 2.0454502 2.0768533 2.064513 2.2731426 2.1042392 2.083075 2.1204689 2.1034918 2.0610237 2.2889483 2.098393 2.060994 2.2897952 2.050871 2.0925963 2.211572 2.108458 2.0924206 2.068929 2.1034799 2.2761028 2.0696595 2.2768729 2.0469513 2.1008832 2.285692 2.0984437 2.2857056 2.0470066 2.2184238 2.1002386 2.1547947 2.1006167 2.10787 2.0695605 2.087722 2.2818828 2.064716 2.1540654 2.2166424 2.1296036
0.11511511 2.1366816 2.1017127 2.0631762 2.222846 2.0902183 2.14322 2.0625231 2.223452 2.119949 2.0577004 2.0894852 2.0770044 2.2880864 2.117216 2.0958028 2.1336412 2.116459 2.0734727 2.3041396 2.1113162 2.0734425 2.3050077 2.0631797 2.1054468 2.2257397 2.1215034 2.1052687 2.081467 2.1164272 2.291089 2.0821788 2.2918706 2.0592186 2.1138318 2.3008444 2.1113677 2.3008494 2.0592747 2.232694 2.1131387 2.168336 2.1135685 2.1209028 2.082107 2.100496 2.2969708 2.0772102 2.1675963 2.2308886 2.142898
0.116116114 2.149884 2.114492 2.0754733 2.2369463 2.102866 2.1565073 2.074811 2.2375607 2.1329558 2.0699391 2.1021047 2.0894845 2.3030105 2.1301804 2.1085186 2.1468 2.1294134 2.08591 2.3193119 2.1242275 2.0858793 2.3202014 2.075477 2.1182854 2.239889 2.1345363 2.118105 2.0939927 2.1293612 2.3060555 2.094685 2.3068485 2.0714743 2.1267679 2.3159783 2.1242795 2.3159745 2.071531 2.2469456 2.1260252 2.181862 2.1265085 2.133923 2.0946417 2.113258 2.3120399 2.0896926 2.1811123 2.2451165 2.1561797
0.117117114 2.1630719 2.1272573 2.087757 2.2510257 2.1155002 2.1697798 2.0870857 2.2516487 2.145948 2.0821648 2.1147103 2.101951 2.3179126 2.1431305 2.121221 2.159944 2.1423535 2.0983343 2.334463 2.1371248 2.098303 2.335374 2.0877607 2.1311102 2.2540176 2.147555 2.1309276 2.106505 2.1422803 2.3210006 2.1071773 2.3218048 2.0837169 2.1396902 2.3310914 2.1371777 2.3310783 2.0837746 2.2611768 2.138897 2.1953712 2.1394346 2.146929 2.1071625 2.126006 2.3270876 2.102162 2.194611 2.2593243 2.1694467
0.118118115 2.176243 2.140007 2.1000261 2.2650821 2.1281195 2.1830359 2.0993452 2.2657135 2.158924 2.094376 2.1273003 2.1144025 2.332791 2.1560647 2.1339083 2.1730711 2.1552777 2.1107435 2.3495908 2.1500068 2.110712 2.3505242 2.1000295 2.14392 2.2681239 2.1605585 2.143735 2.1190019 2.1551828 2.3359215 2.1196532 2.3367372 2.095945 2.1525967 2.3461819 2.1500604 2.346159 2.0960035 2.2753859 2.1517522 2.2088616 2.1523452 2.159919 2.1196682 2.1387382 2.3421125 2.1146162 2.208091 2.27351 2.1826973
0.11911912 2.1893961 2.1527395 2.1122785 2.2791142 2.1407223 2.196274 2.1115882 2.279754 2.1718829 2.1065712 2.1398733 2.1268377 2.3476439 2.1689816 2.1465788 2.18618 2.1681843 2.1231368 2.3646936 2.1628718 2.1231048 2.3656495 2.1122818 2.1567128 2.282206 2.1735446 2.1565254 2.1314821 2.1680672 2.350817 2.1321118 2.351644 2.1081567 2.1654863 2.3612475 2.1629262 2.3612146 2.1082165 2.2895708 2.1645894 2.2223315 2.165239 2.1728919 2.132157 2.1514535 2.3571124 2.127054 2.2215507 2.2876718 2.19593
0.12012012 2.2025294 2.1654534 2.124513 2.2931197 2.153307 2.2094924 2.1238134 2.2937677 2.1848226 2.1187487 2.1524277 2.139255 2.3624687 2.1818793 2.159231 2.199269 2.1810718 2.1355119 2.3797693 2.1757183 2.13548 2.380748 2.124516 2.1694872 2.2962623 2.1865118 2.1692977 2.143944 2.1809318 2.365685 2.1445515 2.3665235 2.1203508 2.178357 2.376287 2.1757731 2.3762436 2.1204119 2.3037302 2.1774068 2.2357793 2.1781142 2.1858454 2.1446278 2.1641502 2.3720853 2.139474 2.234988 2.3018079 2.209143
0.12112112 2.2156413 2.178147 2.1367278 2.3070972 2.165872 2.2226896 2.136019 2.3077533 2.1977415 2.1309073 2.164962 2.1516528 2.3772643 2.1947563 2.1718633 2.2123368 2.1939387 2.147868 2.394816 2.1885448 2.1478355 2.395818 2.1367311 2.1822417 2.3102908 2.1994586 2.1820498 2.1563861 2.1937752 2.3805234 2.1569705 2.3813732 2.1325257 2.1912074 2.3912978 2.1886 2.3912435 2.1325881 2.3178618 2.1902032 2.2492032 2.1909692 2.1987782 2.1570785 2.1768267 2.3870294 2.1518743 2.2484016 2.3159165 2.2223349
0.122122124 2.2287304 2.1908188 2.148922 2.321045 2.178416 2.235864 2.1482038 2.3217092 2.2106383 2.1430454 2.1774747 2.1640296 2.392028 2.207611 2.1844742 2.2253814 2.2067833 2.1602032 2.4098318 2.2013493 2.1601706 2.4108572 2.148925 2.194975 2.3242898 2.2123833 2.1947806 2.1688068 2.2065957 2.3953307 2.1693676 2.3961918 2.14468 2.204036 2.4062781 2.2014053 2.4062128 2.1447442 2.3319643 2.2029767 2.2626019 2.2038023 2.2116888 2.169508 2.1894815 2.401943 2.164254 2.2617898 2.329996 2.235504
0.123123124 2.241795 2.2034674 2.1610935 2.334961 2.1909373 2.2490137 2.160366 2.3356335 2.2235112 2.1551614 2.1899643 2.176384 2.4067585 2.2204423 2.1970623 2.2384014 2.219604 2.172516 2.4248147 2.2141306 2.1724834 2.4258642 2.1610968 2.2076848 2.3382578 2.2252846 2.2074883 2.1812048 2.2193918 2.4101048 2.181741 2.4109771 2.1568124 2.2168412 2.4212265 2.2141871 2.4211493 2.156878 2.3460355 2.215726 2.2759733 2.2166123 2.2245758 2.1819148 2.2021132 2.416824 2.1766112 2.2751508 2.3440447 2.2486484
0.124124125 2.2548337 2.216091 2.1732411 2.3488436 2.2034342 2.2621374 2.1725047 2.3495243 2.2363586 2.1672542 2.2024293 2.1887145 2.4214542 2.2332482 2.209626 2.2513957 2.2323997 2.1848054 2.439763 2.2268872 2.1847725 2.440837 2.1732447 2.2203703 2.3521926 2.2381604 2.2201715 2.1935782 2.232162 2.4248438 2.1940897 2.4257274 2.1689212 2.2296214 2.4361408 2.2269442 2.4360516 2.1689887 2.360074 2.2284496 2.2893162 2.2293975 2.2374372 2.194297 2.21472 2.4316707 2.1889446 2.2884834 2.3580606 2.2617671
0.12512513 2.2678447 2.2286882 2.1853638 2.3626914 2.215906 2.2752337 2.184618 2.3633802 2.2491796 2.179322 2.2148683 2.2010195 2.4361126 2.2460272 2.222164 2.2643623 2.2451684 2.1970694 2.4546752 2.2396176 2.1970365 2.4557736 2.1853673 2.2330298 2.3660932 2.2510097 2.2328289 2.2059262 2.2449048 2.439546 2.2064118 2.4404407 2.181005 2.2423754 2.4510193 2.239675 2.4509175 2.1810746 2.374078 2.2411458 2.302629 2.2421565 2.2502718 2.2066538 2.2273006 2.4464812 2.2012527 2.3017855 2.3720422 2.2748585
0.12612613 2.2808266 2.2412577 2.1974595 2.3765028 2.2283506 2.288301 2.1967049 2.3771996 2.261972 2.1913638 2.22728 2.2132976 2.4507327 2.2587783 2.2346745 2.2773 2.257909 2.2093072 2.469549 2.2523203 2.209274 2.4706724 2.1974635 2.245662 2.3799574 2.2638307 2.2454586 2.2182467 2.257619 2.4542098 2.2187064 2.4551153 2.1930628 2.2551014 2.46586 2.252378 2.4657454 2.1931343 2.388046 2.2538135 2.3159099 2.2548876 2.2630782 2.2189834 2.2398539 2.461254 2.213534 2.3150558 2.3859878 2.2879207
0.12712713 2.293778 2.2537978 2.2095273 2.3902757 2.2407668 2.3013375 2.2087636 2.3909805 2.2747347 2.203378 2.2396624 2.2255476 2.4653122 2.2714996 2.2471561 2.2902071 2.2706199 2.2215168 2.4843826 2.2649937 2.2214835 2.4855313 2.2095315 2.258265 2.3937838 2.276622 2.2580595 2.2305388 2.2703025 2.4688332 2.2309716 2.4697497 2.2050924 2.2677982 2.4806612 2.2650516 2.4805334 2.2051666 2.4019763 2.2664511 2.3291574 2.2675896 2.2758546 2.2312846 2.252378 2.4759867 2.2257872 2.3282926 2.3998957 2.3009524
0.12812813 2.3066971 2.2663074 2.2215655 2.4040089 2.253153 2.314342 2.220793 2.4047217 2.287466 2.215363 2.2520149 2.2377677 2.4798498 2.2841897 2.2596078 2.3030825 2.2832997 2.2336972 2.4991746 2.277636 2.2336638 2.500349 2.2215703 2.2708378 2.4075706 2.2893822 2.2706301 2.242801 2.2829545 2.4834146 2.2432063 2.4843419 2.2170932 2.280464 2.4954212 2.2776947 2.4952798 2.21717 2.415867 2.2790573 2.3423698 2.2802608 2.2885997 2.2435555 2.2648716 2.4906783 2.2380111 2.3414948 2.4137642 2.3139522
0.12912913 2.3195832 2.2787845 2.2335732 2.4177008 2.2655082 2.3273132 2.2327917 2.4184215 2.3001647 2.2273176 2.2643356 2.249957 2.4943435 2.296847 2.2720277 2.3159244 2.2959468 2.245847 2.5139232 2.2902467 2.2458136 2.5151236 2.2335784 2.2833786 2.4213164 2.30211 2.283169 2.2550316 2.2955732 2.4979522 2.255409 2.4988902 2.2290635 2.2930977 2.5101385 2.2903059 2.5099828 2.229143 2.4297168 2.2916303 2.3555462 2.2928998 2.3013122 2.2557955 2.2773335 2.5053267 2.250204 2.3546603 2.4275918 2.3269186
0.13013013 2.332434 2.2912283 2.2455487 2.4313498 2.2778308 2.3402493 2.2447584 2.4320784 2.3128295 2.2392404 2.2766235 2.2621138 2.508792 2.3094707 2.284415 2.3287318 2.30856 2.2579648 2.5286264 2.3028235 2.2579312 2.5298533 2.2455544 2.2958863 2.4350195 2.3148038 2.2956748 2.2672296 2.3081574 2.5124443 2.2675786 2.5133927 2.2410018 2.305698 2.5248108 2.3028834 2.524641 2.2410846 2.4435241 2.3041692 2.3686845 2.3055053 2.3139904 2.2680025 2.289762 2.5199304 2.2623646 2.367788 2.441377 2.33985
0.13113113 2.3452487 2.3036373 2.2574909 2.4449542 2.2901194 2.3531487 2.2566917 2.4456906 2.3254588 2.2511306 2.288877 2.2742372 2.5231934 2.322059 2.296768 2.341503 2.321138 2.270049 2.5432827 2.3153656 2.2700155 2.5445364 2.257497 2.3083596 2.4486783 2.3274624 2.308146 2.2793934 2.320706 2.526889 2.2797134 2.527848 2.252907 2.318263 2.539437 2.315426 2.5392523 2.2529933 2.457287 2.316672 2.3817835 2.3180757 2.3266327 2.2801754 2.3021562 2.5344872 2.2744918 2.3808763 2.455118 2.352745
0.13213213 2.3580256 2.31601 2.2693985 2.4585125 2.3023727 2.3660107 2.2685905 2.4592566 2.338051 2.2629864 2.3010948 2.2863255 2.5375462 2.3346105 2.3090854 2.3542366 2.333679 2.282099 2.5578904 2.3278716 2.2820652 2.5591714 2.2694051 2.3207967 2.462291 2.3400846 2.3205812 2.2915215 2.3332167 2.541285 2.2918124 2.5422542 2.264778 2.330792 2.5540152 2.3279326 2.5538151 2.2648678 2.4710045 2.3291383 2.3948417 2.3306098 2.3392382 2.2923133 2.3145142 2.5489962 2.2865841 2.3939238 2.4688134 2.3656025
0.13313313 2.3707633 2.3283453 2.2812703 2.4720232 2.3145895 2.378833 2.2804534 2.4727755 2.3506052 2.2748067 2.3132756 2.2983778 2.5518484 2.3471239 2.3213658 2.3669317 2.346182 2.294113 2.572448 2.3403397 2.2940788 2.5737565 2.2812774 2.3331966 2.4758565 2.3526685 2.3329794 2.3036132 2.345689 2.5556307 2.3038743 2.5566099 2.276613 2.343283 2.5685434 2.3404016 2.568328 2.276707 2.4846747 2.341566 2.4078577 2.3431063 2.3518052 2.3044143 2.326835 2.5634553 2.2986403 2.4069288 2.4824615 2.3784206
0.13413413 2.3834608 2.3406417 2.2931046 2.4854853 2.3267684 2.3916152 2.2922792 2.486245 2.3631198 2.2865906 2.3254182 2.3103924 2.5660992 2.3595977 2.333608 2.3795862 2.358646 2.3060896 2.5869539 2.3527691 2.3060553 2.58829 2.2931123 2.345558 2.4893732 2.3652134 2.345339 2.3156667 2.3581216 2.569924 2.3158977 2.570913 2.2884114 2.355735 2.5830207 2.3528318 2.582789 2.2885091 2.498296 2.353954 2.4208298 2.3555634 2.3643327 2.3164773 2.3391173 2.577863 2.310659 2.4198902 2.4960608 2.3911982
0.13513513 2.3961163 2.352898 2.304901 2.4988966 2.3389082 2.404355 2.3040667 2.499664 2.3755937 2.2983365 2.3375213 2.3223684 2.5802965 2.3720307 2.3458107 2.3921995 2.371069 2.3180277 2.601406 2.3651583 2.3179932 2.6027706 2.304909 2.3578794 2.5028393 2.3777177 2.3576586 2.327681 2.3705127 2.584164 2.3278813 2.5851624 2.3001716 2.3681467 2.5974448 2.365222 2.5971968 2.3002737 2.5118673 2.366301 2.433757 2.3679798 2.376819 2.3285012 2.3513596 2.5922177 2.322639 2.4328063 2.5096097 2.403934
0.13613613 2.4087288 2.3651128 2.3166573 2.5122561 2.3510075 2.4170518 2.3158143 2.5130312 2.388025 2.3100433 2.3495836 2.3343043 2.5944388 2.3844218 2.3579729 2.4047701 2.38345 2.3299263 2.6158035 2.377506 2.3298914 2.6171963 2.316666 2.3701594 2.5162537 2.39018 2.3699372 2.3396547 2.3828611 2.5983486 2.339824 2.5993562 2.3118927 2.3805168 2.6118145 2.3775704 2.6115496 2.3119988 2.525387 2.378606 2.4466376 2.3803544 2.3892632 2.3404844 2.363561 2.606518 2.334579 2.4456756 2.523107 2.4166265
0.13713713 2.4212968 2.377285 2.328373 2.5255625 2.3630652 2.429704 2.3275213 2.526345 2.4004133 2.3217099 2.361604 2.3461993 2.6085248 2.3967695 2.3700929 2.4172966 2.3957877 2.341784 2.6301441 2.389811 2.3417487 2.631566 2.3283818 2.3823972 2.529615 2.4025993 2.3821733 2.3515868 2.395166 2.6124763 2.3517244 2.613493 2.3235734 2.3928437 2.6261282 2.3898764 2.6258461 2.3236837 2.5388536 2.3908675 2.4594705 2.392686 2.4016638 2.352426 2.3757195 2.620762 2.3464777 2.4584975 2.5365512 2.4292743
0.13813815 2.4338193 2.3894136 2.340047 2.538814 2.3750799 2.44231 2.3391864 2.5396042 2.4127567 2.3333352 2.3735812 2.3580518 2.6225529 2.4090726 2.3821697 2.4297776 2.408081 2.3535995 2.6444268 2.4020722 2.3535635 2.6458778 2.3400557 2.3945913 2.5429215 2.4149745 2.3943658 2.363476 2.4074256 2.626546 2.3635817 2.6275716 2.3352122 2.4051268 2.6403842 2.4021385 2.6400845 2.335327 2.5522656 2.403084 2.4722538 2.4049733 2.4140196 2.3643248 2.3878348 2.6349487 2.3583343 2.47127 2.5499408 2.4418764
0.13913915 2.4462948 2.401497 2.3516774 2.5520096 2.3870506 2.454869 2.3508084 2.5528073 2.425054 2.3449178 2.3855138 2.3698606 2.6365218 2.42133 2.394202 2.4422123 2.4203286 2.365372 2.65865 2.414288 2.3653352 2.6601305 2.3516865 2.4067404 2.5561724 2.4273038 2.4065135 2.3753211 2.4196389 2.6405554 2.3753943 2.64159 2.3468084 2.4173641 2.654581 2.4143553 2.6542635 2.3469274 2.5656219 2.4152546 2.4849868 2.4172149 2.4263291 2.3761792 2.3999052 2.649076 2.370147 2.4839923 2.5632746 2.4544315
0.14014015 2.4587219 2.413534 2.3632636 2.5651476 2.3989758 2.4673796 2.3623857 2.565953 2.4373043 2.356457 2.3974009 2.3816252 2.65043 2.4335399 2.406189 2.454599 2.4325292 2.3770998 2.6728117 2.4264574 2.3770623 2.6743224 2.3632727 2.4188435 2.569366 2.4395864 2.4186149 2.387121 2.4318047 2.6545036 2.3871613 2.6555476 2.358361 2.429555 2.6687174 2.4265256 2.6683812 2.3584838 2.5789208 2.427378 2.4976683 2.42941 2.4385917 2.3879883 2.4119296 2.663143 2.381915 2.4966629 2.5765512 2.466938
0.14114115 2.4710996 2.4255235 2.3748047 2.578227 2.4108546 2.4798403 2.373918 2.5790398 2.4495058 2.3679514 2.4092414 2.3933434 2.664276 2.4457011 2.418129 2.4669368 2.4446816 2.3887818 2.6869113 2.4385793 2.3887436 2.688452 2.3748133 2.4308994 2.582501 2.4518209 2.430669 2.3988745 2.4439218 2.668389 2.3988812 2.6694422 2.3698683 2.4416978 2.6827915 2.4386485 2.6824367 2.369995 2.5921612 2.4394531 2.5102966 2.4415572 2.4508057 2.399751 2.4239068 2.6771479 2.3936372 2.5092807 2.5897694 2.4793947
0.14214215 2.4834268 2.4374647 2.386299 2.5912466 2.4226859 2.4922502 2.3854036 2.5920668 2.461658 2.3793998 2.4210339 2.4050152 2.6780581 2.4578128 2.430021 2.4792244 2.4567847 2.4004173 2.7009468 2.4506526 2.4003775 2.702518 2.3863072 2.4429069 2.5955763 2.4640064 2.4426749 2.4105804 2.4559891 2.68221 2.4105532 2.6832728 2.3813298 2.4537916 2.696802 2.4507227 2.696428 2.3814602 2.6053417 2.4514787 2.5228708 2.4536555 2.46297 2.4114656 2.4358356 2.6910892 2.405312 2.5218444 2.602928 2.4918008
0.14314315 2.4957023 2.4493558 2.3977458 2.6042047 2.434468 2.504608 2.3968415 2.6050322 2.4737594 2.3908014 2.4327774 2.4166386 2.6917756 2.469874 2.441864 2.4914606 2.4688373 2.412005 2.714917 2.4626758 2.4119632 2.716519 2.397753 2.4548647 2.6085906 2.4761415 2.454631 2.4222376 2.4680052 2.6959653 2.4221761 2.6970382 2.392744 2.465835 2.7107475 2.4627469 2.710354 2.392878 2.618461 2.4634535 2.5353897 2.4657035 2.4750836 2.4231312 2.4477148 2.7049656 2.416939 2.534353 2.6160254 2.5041544
0.14414415 2.5079246 2.4611964 2.409144 2.6171 2.4462004 2.516912 2.4082308 2.617935 2.4858086 2.4021552 2.444471 2.4282131 2.705427 2.4818828 2.453657 2.5036445 2.4808383 2.4235437 2.72882 2.474648 2.4234998 2.7304535 2.40915 2.466772 2.6215427 2.4882252 2.4665368 2.4338453 2.4799693 2.7096539 2.433749 2.7107368 2.4041102 2.477827 2.7246263 2.47472 2.7242131 2.4042475 2.6315174 2.4753764 2.547852 2.4777002 2.4871452 2.434747 2.4595432 2.718776 2.4285164 2.5468051 2.6290607 2.516455
0.14514515 2.5200927 2.4729848 2.4204922 2.6299317 2.457882 2.5291617 2.4195702 2.630774 2.4978049 2.4134598 2.4561129 2.4397373 2.7190104 2.493839 2.4653986 2.5157745 2.4927864 2.4350321 2.7426553 2.486568 2.4349859 2.7443204 2.4204967 2.4786277 2.6344314 2.5002563 2.4783907 2.4454021 2.4918797 2.723274 2.4452703 2.7243671 2.415427 2.4897666 2.7384372 2.486641 2.7380037 2.4155672 2.6445103 2.4872465 2.5602567 2.4896448 2.4991539 2.4463115 2.4713202 2.7325187 2.4400434 2.5591996 2.6420324 2.5287008
0.14614615 2.5322058 2.4847202 2.4317896 2.6426983 2.4695113 2.5413554 2.4308589 2.643548 2.509747 2.4247146 2.4677029 2.4512103 2.732525 2.5057411 2.4770877 2.5278497 2.5046806 2.4464695 2.7564209 2.4984348 2.4464207 2.758118 2.4317927 2.4904304 2.6472552 2.5122337 2.4901917 2.456907 2.503736 2.7368248 2.4567397 2.7379284 2.4266937 2.5016525 2.752179 2.498509 2.751725 2.4268365 2.6574383 2.4990625 2.5726027 2.501536 2.5111084 2.457824 2.4830441 2.7461922 2.4515188 2.5715356 2.6549397 2.5408912
0.14714715 2.5442624 2.4964018 2.4430354 2.6553986 2.4810877 2.553492 2.4420955 2.6562557 2.5216336 2.435918 2.4792395 2.4626307 2.7459698 2.5175881 2.4887235 2.5398693 2.51652 2.4578545 2.7701156 2.5102475 2.4578032 2.7718449 2.4430368 2.5021791 2.6600134 2.5241566 2.5019388 2.4683592 2.5155368 2.750305 2.4681554 2.751419 2.437909 2.5134838 2.7658498 2.5103223 2.7653754 2.438054 2.6702998 2.5108235 2.584889 2.5133724 2.5230074 2.4692833 2.494714 2.7597957 2.4629414 2.5838115 2.6677809 2.5530245
0.14814815 2.5562615 2.5080278 2.4542284 2.6680317 2.49261 2.5655708 2.4532793 2.668896 2.533464 2.44707 2.4907217 2.4739983 2.7593431 2.5293791 2.500305 2.5518317 2.5283031 2.4691865 2.7837384 2.5220044 2.4691327 2.7855 2.4542277 2.513873 2.6727045 2.5360234 2.5136309 2.4797575 2.527281 2.763713 2.4795167 2.7648377 2.4490721 2.5252595 2.7794495 2.5220804 2.7789536 2.449219 2.6830938 2.5225282 2.5971143 2.5251536 2.5348504 2.4806888 2.506329 2.7733276 2.47431 2.596027 2.680555 2.5650997
0.14914915 2.568202 2.519598 2.4653676 2.680596 2.5040772 2.5775902 2.464409 2.6814678 2.5452368 2.4581685 2.5021486 2.4853113 2.7726436 2.541113 2.5118308 2.5637362 2.5400293 2.4804642 2.7972877 2.5337052 2.4804077 2.7990823 2.465365 2.525511 2.6853278 2.5478334 2.5252671 2.4911008 2.5389676 2.777048 2.4908228 2.7781837 2.460182 2.5369785 2.792976 2.533782 2.7924588 2.46033 2.6958191 2.5341756 2.6092775 2.536878 2.5466356 2.492039 2.5178878 2.7867866 2.4856236 2.60818 2.6932614 2.5771153
0.15015015 2.5800831 2.5311108 2.4764519 2.6930907 2.5154884 2.5895498 2.475484 2.6939697 2.556951 2.4692132 2.513519 2.4965692 2.7858706 2.5527887 2.5233002 2.5755816 2.5516973 2.4916868 2.8107622 2.5453484 2.491628 2.8125901 2.476447 2.537092 2.6978817 2.5595856 2.5368464 2.5023882 2.5505955 2.7903087 2.5020726 2.7914553 2.4712377 2.5486398 2.8064284 2.5454261 2.8058896 2.4713864 2.7084744 2.545765 2.6213777 2.5485451 2.5583627 2.5033333 2.5293894 2.8001714 2.4968817 2.6202703 2.7058983 2.5890703
0.15115115 2.5919034 2.5425653 2.4874806 2.7055144 2.5268426 2.601448 2.4865026 2.7064009 2.568606 2.4802032 2.5248322 2.5077705 2.7990222 2.5644054 2.534712 2.5873668 2.5633059 2.5028536 2.824161 2.5569332 2.502792 2.8260221 2.4874737 2.548615 2.7103653 2.5712788 2.5483677 2.5136187 2.5621638 2.8034942 2.513265 2.8046515 2.4822383 2.5602424 2.8198056 2.5570118 2.8192446 2.4823868 2.7210586 2.5572948 2.633414 2.5601537 2.5700305 2.5145707 2.5408325 2.8134809 2.5080829 2.6322966 2.718465 2.6009636
0.15215215 2.603662 2.5539608 2.4984527 2.7178664 2.5381389 2.6132846 2.4974647 2.71876 2.5802 2.4911373 2.536087 2.518915 2.8120978 2.5759623 2.5460656 2.599091 2.5748546 2.5139632 2.8374825 2.5684586 2.5138988 2.8393776 2.4984436 2.5600789 2.7227776 2.5829122 2.55983 2.5247917 2.5736716 2.816603 2.524399 2.8177714 2.493183 2.5717854 2.8331065 2.568538 2.832523 2.4933305 2.7335708 2.5687644 2.645385 2.5717025 2.5816376 2.5257502 2.5522165 2.8267138 2.5192266 2.6442578 2.7309604 2.6127946
0.15315315 2.615358 2.5652962 2.509367 2.730145 2.5493762 2.625058 2.508369 2.7310464 2.5917325 2.5020146 2.5472825 2.5300012 2.8250961 2.587458 2.5573597 2.610753 2.5863419 2.525015 2.850726 2.5799236 2.5249481 2.852655 2.509356 2.5714831 2.7351174 2.5944848 2.5712326 2.5359056 2.5851176 2.8296342 2.5354738 2.8308136 2.5040708 2.5832682 2.8463302 2.5800037 2.8457239 2.5042164 2.7460098 2.5801728 2.65729 2.5831912 2.5931835 2.5368707 2.5635407 2.8398688 2.5303118 2.656153 2.7433832 2.6245623
0.15415415 2.6269906 2.5765705 2.520223 2.7423491 2.5605538 2.6367674 2.5192149 2.7432585 2.6032026 2.5128345 2.5584178 2.5410283 2.8380158 2.598892 2.5685935 2.622352 2.5977666 2.5360081 2.8638897 2.5913272 2.5359387 2.8658533 2.5202103 2.5828264 2.747384 2.6059954 2.5825741 2.54696 2.596501 2.8425868 2.5464885 2.843777 2.5149004 2.5946891 2.8594751 2.591408 2.8588457 2.515044 2.758375 2.591519 2.6691282 2.594618 2.604667 2.5479317 2.5748038 2.8529449 2.5413377 2.6679811 2.7557325 2.6362658
0.15515515 2.6385584 2.5877829 2.5310197 2.7544785 2.5716708 2.6484122 2.5300014 2.7553954 2.614609 2.5235958 2.569492 2.5519955 2.8508563 2.610263 2.5797658 2.6338868 2.6091282 2.5469418 2.8769727 2.6026685 2.54687 2.878971 2.531005 2.5941079 2.7595763 2.6174433 2.593854 2.557954 2.6078212 2.8554595 2.5574422 2.8566606 2.5256717 2.6060476 2.8725405 2.60275 2.8718874 2.5258121 2.7706647 2.602802 2.6808982 2.605983 2.6160872 2.5589323 2.5860052 2.8659406 2.5523036 2.6797414 2.7680075 2.6479042
0.15615615 2.6500604 2.5989323 2.5417562 2.7665317 2.582726 2.6599913 2.5407276 2.767456 2.6259503 2.534298 2.5805044 2.562902 2.863616 2.6215706 2.590876 2.645357 2.6204255 2.5578148 2.8899736 2.6139467 2.5577407 2.892007 2.5417397 2.6053267 2.7716932 2.6288276 2.605071 2.5688865 2.6190767 2.8682516 2.568334 2.8694634 2.5363834 2.617343 2.8855252 2.614029 2.8848484 2.5365205 2.7828789 2.614021 2.6925993 2.6172845 2.627443 2.5698714 2.597144 2.8788552 2.5632086 2.6914327 2.7802072 2.6594765
0.15715715 2.6614957 2.6100178 2.5524313 2.7785082 2.5937188 2.6715038 2.5513928 2.7794394 2.6372263 2.54494 2.5914536 2.5737467 2.8762941 2.6328137 2.6019235 2.656761 2.631658 2.5686266 2.9028919 2.6251607 2.56855 2.9049606 2.5524135 2.616482 2.7837338 2.6401472 2.6162248 2.579757 2.6302667 2.8809617 2.579163 2.8821845 2.5470345 2.6285741 2.8984282 2.6252434 2.8977273 2.5471678 2.795016 2.6251752 2.7042305 2.6285222 2.638734 2.5807483 2.6082194 2.8916874 2.5740516 2.7030542 2.7923303 2.6709824
0.15815815 2.6728632 2.621039 2.5630448 2.790407 2.6046484 2.6829488 2.5619962 2.7913451 2.6484358 2.555521 2.6023388 2.584529 2.8888896 2.6439915 2.612907 2.668098 2.642825 2.5793762 2.9157262 2.6363099 2.5792978 2.9178305 2.5630255 2.627573 2.795697 2.6514015 2.6273143 2.590564 2.64139 2.893589 2.5899284 2.8948226 2.5576246 2.6397405 2.9112487 2.636393 2.9105232 2.5577536 2.8070753 2.6362634 2.7157912 2.6396945 2.649959 2.591562 2.6192303 2.9044368 2.5848322 2.714605 2.8043761 2.6824205
0.15915915 2.6841626 2.6319945 2.5735958 2.8022268 2.6155138 2.6943254 2.572537 2.8031716 2.659578 2.5660403 2.6131592 2.595248 2.9014013 2.655103 2.6238256 2.6793675 2.6539252 2.590063 2.9284759 2.647393 2.5899825 2.9306157 2.573575 2.6385987 2.8075821 2.6625893 2.6383383 2.6013072 2.6524465 2.9061327 2.6006289 2.9073768 2.5681527 2.6508408 2.9239857 2.647477 2.9232352 2.5682771 2.819056 2.6472847 2.7272804 2.6508012 2.661117 2.6023118 2.6301763 2.917102 2.5955493 2.7260842 2.8163438 2.6937902
0.16016015 2.6953928 2.6428838 2.584083 2.8139675 2.6263144 2.7056332 2.5830145 2.8149188 2.6706524 2.576497 2.623914 2.6059027 2.9138286 2.6661475 2.6346786 2.6905684 2.664958 2.6006863 2.9411397 2.6584096 2.6006038 2.9433155 2.5840614 2.649558 2.8193884 2.67371 2.6492965 2.6119857 2.6634347 2.9185917 2.6112638 2.9198463 2.5786178 2.6618743 2.936638 2.6584938 2.935862 2.5787377 2.8309572 2.6582386 2.7386968 2.6618414 2.6722074 2.6129973 2.6410563 2.9296825 2.6062026 2.7374911 2.828232 2.705091
0.16116115 2.7065532 2.653706 2.594506 2.8256278 2.6370494 2.716871 2.593428 2.8265853 2.681658 2.5868905 2.6346028 2.6164925 2.92617 2.677124 2.6454651 2.7017 2.675923 2.6112452 2.953717 2.6693587 2.6111608 2.9559288 2.5944836 2.660451 2.8311148 2.6847627 2.6601877 2.6225986 2.6743543 2.9309652 2.6218326 2.93223 2.5890195 2.6728406 2.949205 2.6694431 2.9484031 2.5891347 2.842778 2.6691241 2.7500403 2.672814 2.6832292 2.6236172 2.65187 2.942177 2.6167908 2.7488248 2.8400404 2.7163217
0.16216215 2.7176428 2.6644602 2.6048641 2.837207 2.647718 2.7280383 2.6037767 2.8381708 2.6925943 2.5972197 2.6452243 2.6270168 2.938425 2.6880322 2.6561847 2.7127612 2.686819 2.6217387 2.9662068 2.6802394 2.6216526 2.968455 2.604841 2.6712759 2.84276 2.6957467 2.6710112 2.6331453 2.6852047 2.943252 2.6323345 2.9445271 2.5993567 2.6837385 2.9616854 2.6803243 2.9608576 2.599467 2.8545177 2.6799405 2.7613096 2.6837182 2.694182 2.6341708 2.662616 2.954585 2.6273136 2.7600844 2.851768 2.7274818
0.16316317 2.7286613 2.6751459 2.615156 2.8487043 2.658319 2.7391338 2.6140597 2.849674 2.7034602 2.6074843 2.6557784 2.6374745 2.9505928 2.698871 2.6668363 2.7237513 2.6976457 2.6321664 2.9786084 2.6910512 2.632079 2.9808931 2.615133 2.6820326 2.854324 2.7066607 2.6817665 2.643625 2.6959848 2.9554517 2.6427689 2.9567368 2.609629 2.6945674 2.974079 2.6911361 2.9732244 2.6097345 2.8661754 2.6906867 2.772504 2.6945536 2.7050643 2.6446576 2.6732943 2.9669056 2.63777 2.7712688 2.863414 2.7385705
0.16416417 2.7396073 2.6857622 2.6253812 2.8601193 2.6688523 2.7501574 2.6242766 2.8610947 2.7142553 2.6176834 2.6662643 2.647865 2.962672 2.7096395 2.6774192 2.7346697 2.7084022 2.6425273 2.990921 2.7017932 2.6424387 2.9932425 2.6253588 2.69272 2.8658056 2.7175047 2.6924524 2.6540368 2.7066941 2.967563 2.653135 2.968858 2.6198354 2.7053266 2.986384 2.701878 2.9855027 2.619936 2.8777504 2.7013621 2.783623 2.705319 2.7158759 2.6550767 2.6839035 2.979138 2.6481593 2.782378 2.8749774 2.7495873
0.16516517 2.750481 2.6963081 2.635539 2.871451 2.679317 2.7611082 2.6344266 2.872432 2.724979 2.6278162 2.676681 2.6581876 2.974662 2.7203374 2.6879325 2.7455153 2.7190876 2.652821 3.0031435 2.7124643 2.6527312 3.0055022 2.6355178 2.7033374 2.8772042 2.7282774 2.7030685 2.6643803 2.717332 2.9795854 2.6634324 2.98089 2.6299756 2.7160153 2.9986002 2.7125494 2.9976916 2.6300712 2.889242 2.711966 2.7946653 2.716014 2.7266157 2.6654274 2.6944432 2.991281 2.6584811 2.7934105 2.8864574 2.760531
0.16616617 2.7612808 2.7067833 2.645629 2.8826985 2.6897123 2.771985 2.644509 2.8836849 2.73563 2.6378822 2.6870282 2.6684415 2.9865623 2.7309637 2.698375 2.7562876 2.7297015 2.6630466 3.0152755 2.7230644 2.6629558 3.0176713 2.6456091 2.713884 2.8885186 2.7389784 2.713614 2.6746545 2.7278974 2.9915178 2.6736603 2.992832 2.6400483 2.7266328 3.010727 2.7231493 3.0097904 2.6401393 2.900649 2.7224972 2.8056307 2.7266376 2.7372832 2.6757092 2.704913 3.0033345 2.6687346 2.804366 2.8978534 2.7714014
0.16716717 2.7720065 2.7171867 2.65565 2.8938613 2.7000377 2.7827878 2.6545234 2.894853 2.7462084 2.6478806 2.697305 2.6786263 2.9983714 2.7415178 2.7087467 2.7669857 2.7402432 2.6732037 3.027316 2.7335923 2.673112 3.0297494 2.6556323 2.7243598 2.8997486 2.7496066 2.7240884 2.6848586 2.7383904 3.0033598 2.683818 3.004683 2.6500533 2.7371783 3.0227628 2.7336767 3.0217984 2.65014 2.9119716 2.732955 2.816518 2.7371895 2.7478776 2.6859212 2.7153118 3.0152974 2.678919 2.8152437 2.9091644 2.7821975
0.16816817 2.7826576 2.727518 2.665602 2.9049387 2.710292 2.7935152 2.6644685 2.905936 2.7567134 2.6578107 2.7075112 2.688741 3.010089 2.7519991 2.7190466 2.7776089 2.750712 2.6832914 3.0392647 2.7440476 2.6831992 3.0417356 2.6655865 2.7347631 2.910893 2.7601614 2.7344906 2.6949923 2.7488098 3.0151103 2.6939054 3.0164425 2.6599898 2.7476513 3.0347075 2.7441308 3.0337145 2.6600723 2.923208 2.743339 2.827327 2.7476685 2.7583983 2.696063 2.725639 3.027169 2.6890337 2.826043 2.9203901 2.792919
0.16916917 2.7932332 2.7377763 2.6754842 2.9159303 2.7204754 2.8041673 2.6743445 2.9169326 2.767144 2.667672 2.7176456 2.698785 3.021714 2.7624068 2.7292743 2.7881565 2.7611072 2.693309 3.05112 2.7544293 2.6932163 3.0536292 2.6754713 2.7450938 2.9219515 2.7706425 2.74482 2.705055 2.759155 3.0267687 2.703921 3.0281098 2.6698573 2.7580512 3.0465603 2.754511 3.0455384 2.6699357 2.9343584 2.7536483 2.8380568 2.7580743 2.7688444 2.7061336 2.7358942 3.0389488 2.6990783 2.8367627 2.9315295 2.8035648
0.17017017 2.8037329 2.7479606 2.6852958 2.926835 2.7305865 2.8147428 2.6841505 2.9278424 2.7775 2.6774635 2.7277083 2.7087579 3.0332453 2.7727404 2.739429 2.7986279 2.7714283 2.7032564 3.0628822 2.7647371 2.7031634 3.0654292 2.6852858 2.7553513 2.932923 2.7810488 2.7550766 2.7150457 2.7694259 3.0383344 2.713865 3.039684 2.6796548 2.768377 3.0583203 2.7648168 3.057269 2.6797297 2.9454217 2.7638826 2.8487067 2.7684062 2.7792153 2.7161326 2.7460768 3.0506356 2.709052 2.8474026 2.9425821 2.8141346
0.17117117 2.8141558 2.7580705 2.695037 2.9376526 2.7406254 2.8252416 2.6938856 2.938665 2.7877803 2.6871853 2.737698 2.718659 3.044683 2.782999 2.7495103 2.8090222 2.7816746 2.7131324 3.07455 2.7749703 2.7130392 3.0771356 2.69503 2.7655346 2.9438076 2.7913797 2.765259 2.724964 2.7796214 3.0498066 2.7237368 3.0511644 2.689382 2.7786283 3.0699868 2.7750478 3.0689058 2.6894536 2.9563975 2.7740417 2.859276 2.7786632 2.7895107 2.7260594 2.756186 3.0622294 2.7189543 2.857962 2.953547 2.8246279
0.17217217 2.8245015 2.768105 2.7047062 2.9483821 2.7505908 2.8356626 2.7035496 2.9493992 2.7979848 2.6968365 2.7476149 2.7284873 3.056026 2.7931824 2.759518 2.8193388 2.7918458 2.7229366 3.0861228 2.7851274 2.7228436 3.088747 2.7047026 2.7756436 2.954604 2.8016348 2.775367 2.7348092 2.789741 3.0611846 2.7335355 3.0625503 2.6990385 2.7888048 3.0815592 2.7852032 3.0804482 2.699107 2.967285 2.7841246 2.8697643 2.788845 2.7997296 2.7359135 2.766221 3.073729 2.7287846 2.8684402 2.964424 2.8350437
0.17317317 2.8347695 2.7780643 2.714304 2.9590235 2.7604825 2.8460057 2.713142 2.9600453 2.8081129 2.7064161 2.757458 2.7382426 3.067274 2.8032897 2.769451 2.8295772 2.801941 2.7326689 3.0976002 2.7952082 2.732576 3.1002634 2.7143035 2.7856772 2.9653115 2.8118134 2.7853997 2.744581 2.7997847 3.0724678 2.7432609 3.073841 2.7086234 2.7989054 3.0930367 2.7952826 3.0918953 2.7086895 2.9780836 2.794131 2.8801708 2.7989511 2.8098714 2.7456942 2.776182 3.0851343 2.7385423 2.8788369 2.9752116 2.8453817
0.17417417 2.8449593 2.7879474 2.723829 2.9695756 2.7703 2.8562698 2.7226617 2.9706023 2.8181639 2.7159243 2.767227 2.7479239 3.0784266 2.8133204 2.7793088 2.8397367 2.8119597 2.742328 3.1089816 2.8052123 2.7422354 3.1116838 2.723832 2.7956352 2.97593 2.8219147 2.795357 2.7542784 2.809751 3.0836556 2.752912 3.0850363 2.718136 2.8089297 3.1044188 2.8052857 3.1032467 2.7182002 2.988793 2.8040605 2.890495 2.8089807 2.8199356 2.755401 2.7860677 3.0964444 2.748227 2.8891509 2.9859102 2.8556414
0.17517518 2.85507 2.797754 2.7332811 2.9800382 2.7800424 2.8664548 2.732109 2.9810696 2.8281372 2.72536 2.776921 2.7575302 3.0894833 2.823274 2.7890916 2.8498166 2.8219016 2.7519138 3.1202662 2.8151388 2.7518218 3.1230078 2.7332876 2.8055167 2.9864588 2.8319385 2.805238 2.763901 2.8196404 3.0947475 2.762489 3.096135 2.7275765 2.8188772 3.115705 2.8152118 3.1145015 2.727639 2.9994123 2.8139126 2.9007363 2.8189335 2.829921 2.765033 2.795878 3.1076586 2.7578378 2.8993824 2.9965186 2.8658223
0.17617618 2.8651016 2.807484 2.74266 2.9904108 2.7897096 2.8765597 2.7414827 2.9914467 2.8380322 2.7347229 2.7865398 2.7670617 3.1004431 2.83315 2.798798 2.8598158 2.8317661 2.7614255 3.1314538 2.824988 2.7613344 3.134235 2.7426698 2.815321 2.996897 2.8418834 2.815042 2.7734478 2.8294516 3.1057427 2.771991 3.1071367 2.7369435 2.8287475 3.1268947 2.8250606 3.1256595 2.737005 3.009941 2.823687 2.9108944 2.8288085 2.8398273 2.7745903 2.8056118 3.1187766 2.7673748 2.9095302 3.0070364 2.8759236
0.17717718 2.8750532 2.8171363 2.751965 3.000693 2.799301 2.8865845 2.7507827 3.0017333 2.847849 2.7440124 2.796083 2.7765174 3.1113064 2.8429477 2.8084285 2.8697345 2.8415525 2.770863 3.1425433 2.8347585 2.770773 3.1453643 2.751978 2.8250473 3.0072446 2.851749 2.8247685 2.7829185 2.8391845 3.1166408 2.7814176 3.1180413 2.746237 2.8385398 3.1379871 2.8348315 3.13672 2.7462978 3.020379 2.8333833 2.9209683 2.8386054 2.8496542 2.784072 2.8152695 3.1297977 2.7768369 2.919594 3.0174634 2.8859448
0.17817818 2.8849244 2.8267107 2.761196 3.010884 2.8088157 2.8965285 2.7600086 3.0119288 2.8575864 2.7532282 2.80555 2.7858975 3.1220722 2.8526669 2.817982 2.8795724 2.8512607 2.7802258 3.153535 2.8444507 2.7801366 3.156396 2.7612119 2.8346953 3.0175006 2.8615346 2.834417 2.7923126 2.8488386 3.1274414 2.7907684 3.1288476 2.7554564 2.848254 3.1489818 2.8445241 3.1476822 2.7555175 3.0307255 2.843001 2.930958 2.8483238 2.859401 2.7934778 2.8248498 3.1407216 2.7862236 2.9295735 3.0277987 2.8958857
0.17917918 2.8947148 2.8362072 2.770352 3.0209837 2.818254 2.9063911 2.7691596 3.0220327 2.8672445 2.7623696 2.8149405 2.7952013 3.1327405 2.8623068 2.8274581 2.8893287 2.86089 2.789513 3.1644275 2.854064 2.7894251 3.1673288 2.770371 2.844265 3.0276651 2.87124 2.8439872 2.80163 2.8584135 3.1381438 2.8000429 3.1395555 2.7646012 2.8578892 3.1598783 2.854138 3.158546 2.764663 3.0409799 2.8525395 2.9408627 2.857963 2.8690677 2.8028069 2.834353 3.1515474 2.795535 2.939468 3.0380418 2.9057457
0.18018018 2.9044242 2.845625 2.7794328 3.0309913 2.8276148 2.9161718 2.7782352 3.032045 2.8768225 2.7714362 2.8242538 2.8044286 3.1433105 2.8718672 2.8368566 2.8990035 2.8704398 2.7987247 3.1752207 2.8635979 2.7986379 3.1781626 2.7794547 2.8537555 3.0377371 2.8808649 2.8534784 2.8108704 2.8679085 3.1487474 2.8092406 3.1501641 2.7736712 2.867445 3.1706762 2.8636727 3.1693108 2.773734 3.051142 2.8619986 2.950682 2.867523 2.8786538 2.8120594 2.843778 3.1622753 2.8047705 2.949277 3.0481925 2.9155242
0.18118118 2.9140518 2.8549635 2.788438 3.0409067 2.8368979 2.9258704 2.7872355 3.0419645 2.8863199 2.7804267 2.83349 2.8135788 3.153782 2.8813474 2.846177 2.9085963 2.8799098 2.80786 3.1859145 2.8730521 2.8077748 3.1888971 2.7884626 2.8631668 3.0477164 2.890409 2.8628905 2.820033 2.8773236 3.159252 2.8183613 3.1606736 2.7826653 2.8769212 3.1813748 2.8731282 3.179976 2.7827303 3.061211 2.871378 2.9604154 2.8770027 2.8881586 2.8212342 2.8531246 3.1729043 2.8139293 2.9590003 3.0582502 2.925221
0.18218218 2.923597 2.8642228 2.7973676 3.0507295 2.8461027 2.9354863 2.7961597 3.0517917 2.8957365 2.7893412 2.8426478 2.822652 3.1641548 2.8907473 2.8554192 2.9181068 2.8892996 2.8169186 3.1965082 2.8824263 2.8168352 3.1995316 2.7973945 2.8724985 3.0576024 2.8998718 2.872223 2.8291178 2.886658 3.169657 2.8274045 3.1710827 2.7915826 2.8863173 3.191974 2.8825035 3.190541 2.7916512 3.071187 2.8806772 2.9700627 2.886402 2.8975823 2.8303316 2.8623922 3.183434 2.8230112 2.9686372 3.0682144 2.9348354
0.18318318 2.93306 2.8734024 2.8062208 3.060459 2.8552291 2.945019 2.8050075 3.0615253 2.905072 2.7981791 2.8517277 2.8316476 3.1744282 2.9000661 2.864582 2.9275348 2.898609 2.8259003 3.2070012 2.89172 2.8258185 3.2100658 2.8062499 2.88175 3.0673943 2.9092534 2.8814757 2.8381243 2.8959115 3.1799622 2.83637 3.1813912 2.8004231 2.895633 3.2024727 2.8917987 3.201006 2.8004968 3.0810692 2.889896 2.9796233 2.8957202 2.906924 2.8393505 2.8715808 3.1938643 2.832016 2.9781873 3.0780847 2.9443672
0.18418418 2.94244 2.8825018 2.8149972 3.070095 2.8642764 2.9544683 2.8137786 3.0711658 2.9143257 2.8069406 2.860729 2.8405654 3.1846023 2.909304 2.873666 2.9368799 2.9078374 2.8348045 3.2173932 2.900933 2.8347247 3.2204993 2.8150284 2.8909216 3.077092 2.9185534 2.8906481 2.8470526 2.9050837 3.190167 2.845257 3.1915987 2.8091865 2.9048674 3.2128713 2.9010134 3.2113698 2.809266 3.0908577 2.899034 2.9890969 2.9049573 2.916184 2.848291 2.8806899 3.2041948 2.8409429 2.98765 3.08786 2.953816
0.18518518 2.9517367 2.891521 2.8236969 3.0796375 2.8732438 2.9638336 2.8224726 3.0807123 2.9234974 2.815625 2.8696513 2.849405 3.1946766 2.91846 2.8826704 2.9461417 2.9169843 2.8436313 3.227684 2.910065 2.843553 3.2308319 2.8237295 2.9000125 3.086695 2.927771 2.89974 2.8559017 2.9141743 3.200271 2.8540657 3.201705 2.8178725 2.9140208 3.223169 2.9101472 3.2216325 2.817959 3.1005516 2.9080908 2.9984832 2.9141126 2.9253616 2.8571525 2.8897188 3.2144248 2.8497918 2.9970243 3.0975406 2.9631813
0.18618618 2.96095 2.9004593 2.832319 3.0890856 2.882131 2.9731145 2.831089 3.0901647 2.9325867 2.824232 2.8784943 2.8581662 3.2046506 2.9275339 2.8915946 2.9553201 2.9260497 2.8523796 3.2378733 2.9191155 2.8523035 3.2410629 2.832353 2.9090223 3.0962036 2.9369068 2.9087512 2.864672 2.9231827 3.210274 2.8627954 3.21171 2.8264809 2.9230924 3.2333655 2.9191997 3.2317939 2.8265755 3.1101508 2.9170663 3.0077815 2.9231858 2.9344566 2.8659346 2.8986673 3.224554 2.8585622 3.0063107 3.1071262 2.9724627
0.18718718 2.9700792 2.9093165 2.8408637 3.0984395 2.8909383 2.982311 2.8396275 3.0995226 2.9415932 2.832762 2.8872576 2.8668487 3.2145245 2.9365253 2.9004388 2.964415 2.935033 2.8610497 3.2479606 2.9280844 2.8609755 3.2511923 2.8408985 2.9179513 3.1056175 2.94596 2.9176812 2.8733628 2.932109 3.2201757 2.871446 3.2216134 2.8350117 2.932082 3.2434604 2.9281704 3.2418532 2.8351147 3.1196551 2.92596 3.0169916 2.9321768 2.9434686 2.8746371 2.9075353 3.2345824 2.8672538 3.0155087 3.1166165 2.98166
0.1881882 2.9791243 2.9180925 2.8493304 3.1076987 2.8996649 2.9914227 2.848088 3.108786 2.950517 2.8412144 2.895941 2.8754523 3.2242978 2.9454343 2.9092026 2.973426 2.943934 2.8696408 3.2579458 2.9369714 2.8695688 3.2612197 2.849366 2.9267988 3.1149364 2.9549308 2.92653 2.8819742 2.9409525 3.2299757 2.8800168 3.231415 2.8434644 2.9409893 3.2534535 2.9370596 3.2518106 2.8435767 3.1290638 2.934772 3.0261126 2.9410849 2.9523976 2.8832598 2.9163222 3.2445097 2.8758664 3.024618 3.1260114 2.9907727
0.1891892 2.9880848 2.9267867 2.8577187 3.1168628 2.908311 3.000449 2.85647 3.1179543 2.959357 2.8495889 2.904544 2.8839767 3.2339704 2.95426 2.9178853 2.982353 2.9527524 2.878153 3.2678285 2.9457765 2.8780832 3.2711446 2.8577545 2.935565 3.12416 2.9638183 2.935297 2.8905056 2.9497132 3.2396736 2.888508 3.2411149 2.8518388 2.9498131 3.2633445 2.9458663 3.2616653 2.851961 3.1383774 2.9435015 3.0351443 2.9499097 2.9612432 2.891802 2.925028 3.2543352 2.8843997 3.0336387 3.135311 2.9998007
0.1901902 2.9969604 2.9353993 2.8660288 3.125932 2.916876 3.0093899 2.8647735 3.1270275 2.9681137 2.8578856 2.9130669 2.8924217 3.2435417 2.9630027 2.9264872 2.9911957 2.9614878 2.8865862 3.2776082 2.9544988 2.8865182 3.2809672 2.8660645 2.944249 3.1332884 2.9726229 2.9439824 2.8989568 2.9583907 3.2492695 2.896919 3.2507129 2.860135 2.9585536 3.273133 2.954591 3.2714174 2.8602672 3.147595 2.9521484 3.044087 2.9586508 2.970005 2.900264 2.9336522 3.264059 2.892853 3.0425706 3.1445146 3.0087435
0.1911912 3.005751 2.9439297 2.87426 3.1349056 2.9253602 3.0182447 2.872998 3.1360052 2.9767861 2.8661041 2.9215088 2.900787 3.253012 2.9716618 2.9350076 2.9999537 2.97014 2.8949394 3.287285 2.9631386 2.8948736 3.2906868 2.8742952 2.952851 3.1423216 2.9813442 2.9525855 2.9073277 2.9669847 3.2587626 2.9052498 3.2602086 2.8683527 2.9672105 3.282819 2.9632328 3.2810664 2.8684952 3.1567166 2.960713 3.05294 2.967308 2.9786832 2.908645 2.9421945 3.273681 2.9012265 3.0514138 3.1536226 3.017601
0.1921922 3.014456 2.9523776 2.882412 3.1437836 2.933763 3.0270138 2.8811433 3.1448872 2.9853747 2.8742445 2.9298697 2.9090726 3.2623808 2.980237 2.9434464 3.0086272 2.9787087 2.9032128 3.2968585 2.9716954 2.9031494 3.3003037 2.8824465 2.9613707 3.1512592 2.9899821 2.9611065 2.9156182 2.975495 3.2681527 2.9135 3.2696023 2.8764918 2.9757833 3.292402 2.9717917 3.2906125 2.8766448 3.1657417 2.9691944 3.0617034 2.9758813 2.987277 2.9169447 2.9506547 3.2832003 2.90952 3.0601676 3.1626348 3.0263727
0.1931932 3.0230756 2.960743 2.890485 3.1525657 2.9420846 3.0356965 2.8892093 3.1536736 2.9938788 2.8823063 2.9381492 2.917278 3.2716482 2.988728 2.9518034 3.0172155 2.9871938 2.9114058 3.306329 2.980169 2.9113448 3.309817 2.8905182 2.969808 3.1601012 2.9985363 2.969545 2.923828 2.9839215 3.2774398 2.9216697 3.2788935 2.884552 2.9842725 3.3018823 2.9802675 3.300055 2.8847156 3.1746707 2.9775927 3.0703776 2.9843705 2.9957867 2.9251635 2.9590328 3.2926173 2.9177327 3.0688324 3.171551 3.0350587
0.1941942 3.0316095 2.9690256 2.8984785 3.161252 2.9503245 3.0442927 2.8971953 3.162364 3.002298 2.8902895 2.9463475 2.9254034 3.280814 2.9971347 2.9600782 3.0257192 2.995595 2.9195178 3.3156955 2.9885595 2.91946 3.3192272 2.8985102 2.9781628 3.1688476 3.0070066 2.9779005 2.9319565 2.9922638 3.286624 2.929758 3.2880826 2.8925333 2.9926775 3.311259 2.9886599 3.3093934 2.8927076 3.183503 2.9859076 3.0789618 2.9927754 3.004212 2.9333005 2.967328 3.3019319 2.9258647 3.0774078 3.180371 3.0436585
0.1951952 3.0400572 2.9772253 2.9063923 3.1698425 2.9584827 3.052802 2.9051018 3.1709583 3.0106328 2.8981943 2.954464 2.933448 3.2898777 3.0054557 2.968271 3.0341375 3.003912 2.9275486 3.3249586 2.9968665 2.9274945 3.328534 2.906422 2.9864345 3.1774983 3.015393 2.9861734 2.940004 3.0005217 3.295705 2.9377654 3.2971692 2.9004354 3.0009985 3.3205323 2.9969687 3.3186278 2.9006202 3.1922386 2.994139 3.0874565 3.001096 3.0125525 2.9413557 2.9755406 3.3111436 2.9339159 3.0858939 3.1890953 3.0521717
0.1961962 3.048419 2.9853418 2.9142265 3.1783364 2.9665592 3.0612247 2.912928 3.1794565 3.0188823 2.90602 2.9624987 2.9414124 3.2988396 3.0136912 2.976381 3.0424705 3.0121448 2.9354985 3.334118 3.0050895 2.9354484 3.3377368 2.9142532 2.9946234 3.1860533 3.0236955 2.994363 2.9479706 3.0086951 3.3046832 2.9456913 3.3061533 2.9082584 3.0092351 3.3297017 3.005194 3.3277583 2.9084535 3.2008772 3.0022867 3.0958614 3.0093322 3.0208082 2.9493287 2.9836705 3.3202524 2.9418857 3.0942907 3.1977232 3.0605986
0.1971972 3.0566943 2.993375 2.9219804 3.1867342 2.9745538 3.06956 2.920674 3.187858 3.0270464 2.9137669 2.970451 2.949296 3.3076997 3.0218413 2.9844089 3.0507178 3.0202932 2.9433672 3.343173 3.0132291 2.9433215 3.346836 2.9220035 3.0027292 3.1945124 3.0319135 3.0024695 2.9558556 3.0167837 3.3135583 2.9535356 3.315035 2.916002 3.0173876 3.3387673 3.0133352 3.3367848 2.9162073 3.2094188 3.0103505 3.1041768 3.017484 3.028979 2.9572194 2.9917169 3.3292582 2.9497745 3.102598 3.2062547 3.0689387
0.1981982 3.064883 3.001325 2.9296544 3.1950357 2.9824662 3.0778081 2.92834 3.1961637 3.0351253 2.9214346 2.9783216 2.9570987 3.3164575 3.0299056 2.9923537 3.0588799 3.0283568 2.951155 3.3521245 3.0212846 2.9511132 3.3558314 2.9296732 3.0107515 3.2028756 3.0400474 3.0104928 2.963659 3.0247877 3.3223305 2.9612982 3.3238142 2.9236665 3.025456 3.3477287 3.0213923 3.3457074 2.9238813 3.2178633 3.0183303 3.1124022 3.0255508 3.0370648 2.9650273 2.9996803 3.338161 2.9575818 3.1108155 3.2146902 3.0771918
0.1991992 3.0729852 3.0091908 2.9372478 3.2032406 2.9902966 3.0859692 2.9359252 3.2043726 3.0431187 2.9290233 2.9861097 2.9648204 3.3251133 3.0378845 3.0002155 3.066956 3.0363357 2.9588616 3.3609717 3.0292559 2.958824 3.3647227 2.9372623 3.0186906 3.2111428 3.0480967 3.0184326 2.9713807 3.0327067 3.331 2.9689791 3.332491 2.9312513 3.0334399 3.3565862 3.0293655 3.3545263 2.9314752 3.2262108 3.026226 3.1205378 3.0335333 3.0450652 2.972753 3.0075603 3.3469605 2.9653072 3.1189437 3.2230294 3.085358
0.2002002 3.0810008 3.0169733 2.9447608 3.2113492 2.9980447 3.0940425 2.9434288 3.212485 3.0510263 2.9365325 2.9938154 2.972461 3.333667 3.0457778 3.0079944 3.0749466 3.0442297 2.966487 3.3697147 3.037143 2.966453 3.3735104 2.9447703 3.0265462 3.2193143 3.0560615 3.0262887 2.9790206 3.0405405 3.3395667 2.976578 3.3410652 2.9387565 3.0413394 3.36534 3.037254 3.3632414 2.9389892 3.2344613 3.0340376 3.1285834 3.041431 3.0529802 2.9803963 3.0153568 3.3556569 2.972951 3.1269822 3.2312725 3.0934367
0.2012012 3.0889294 3.0246718 2.9521933 3.219361 3.0057106 3.1020281 2.9508507 3.220501 3.0588481 2.9439626 3.0014386 2.9800203 3.3421185 3.0535858 3.01569 3.0828514 3.052039 2.974031 3.3783538 3.0449457 2.974001 3.382194 2.9521976 3.0343182 3.22739 3.0639417 3.0340612 2.9865787 3.0482893 3.3480308 2.9840949 3.349537 2.946182 3.0491545 3.3739903 3.0450585 3.371853 2.946423 3.2426138 3.0417647 3.1365395 3.049244 3.06081 2.987957 3.0230696 3.36425 2.9805126 3.134931 3.2394192 3.101428
0.2022022 3.096771 3.0322864 2.9595451 3.2272768 3.013294 3.1099255 2.958191 3.2284203 3.066584 2.9513133 3.008979 2.9874985 3.350468 3.0613084 3.0233026 3.09067 3.0597627 2.9814937 3.3868887 3.052664 2.981467 3.3907735 2.9595442 3.0420065 3.2353697 3.0717373 3.04175 2.9940548 3.0559528 3.3563924 2.9915297 3.3579063 2.953528 3.0568852 3.3825371 3.052778 3.3803613 2.9537766 3.2506688 3.0494075 3.1444054 3.056972 3.0685542 2.9954352 3.0306985 3.37274 2.9879925 3.1427903 3.24747 3.109332
0.2032032 3.1045258 3.039817 2.9668162 3.2350957 3.0207949 3.1177351 2.9654496 3.236243 3.0742342 2.9585845 3.0164368 2.9948952 3.3587153 3.068946 3.0308316 3.098403 3.0674016 2.9888754 3.3953197 3.060298 2.988851 3.3992493 2.9668097 3.0496109 3.2432537 3.079448 3.0493548 3.0014486 3.0635307 3.3646517 2.998882 3.3661733 2.960794 3.0645316 3.3909807 3.0604131 3.388766 2.9610498 3.258626 3.0569656 3.1521819 3.0646155 3.0762126 3.0028307 3.0382438 3.3811266 2.9953902 3.15056 3.2554243 3.1171486
0.2042042 3.1121933 3.0472634 2.9740064 3.242818 3.0282135 3.1254566 2.972627 3.2439694 3.081798 2.9657764 3.0238118 3.0022104 3.3668604 3.076498 3.0382771 3.1060498 3.0749552 2.9961758 3.4036465 3.0678473 2.9961536 3.407621 2.9739945 3.0571315 3.2510417 3.087074 3.0568757 3.0087605 3.0710235 3.3728085 3.0061524 3.3743382 2.9679804 3.0720932 3.399321 3.0679636 3.3970678 2.9682424 3.266486 3.0644393 3.1598685 3.0721738 3.0837858 3.010144 3.0457044 3.3894103 3.0027058 3.1582398 3.2632825 3.1248775
0.2052052 3.1197739 3.0546257 2.9811158 3.2504432 3.0355494 3.1330905 2.979723 3.2515996 3.0892758 2.9728887 3.0311038 3.0094442 3.3749034 3.0839648 3.0456393 3.1136105 3.0824234 3.0033948 3.4118693 3.075312 3.0033743 3.415889 2.9810984 3.0645685 3.2587342 3.0946152 3.0643127 3.0159903 3.078431 3.380863 3.0133402 3.3824008 2.975087 3.0795708 3.4075584 3.0754292 3.4052665 2.9753544 3.2742486 3.0718284 3.1674654 3.0796475 3.0912728 3.0173745 3.05308 3.3975909 3.009939 3.1658304 3.2710447 3.1325185
0.2062062 3.1272674 3.061904 2.9881442 3.257972 3.042803 3.1406364 2.9867375 3.259133 3.0966675 2.9799216 3.038313 3.0165963 3.3828447 3.0913467 3.052918 3.1210852 3.0898066 3.0105329 3.4199882 3.082692 3.0105133 3.4240532 2.9881215 3.0719213 3.266331 3.1020715 3.0716658 3.0231376 3.0857527 3.3888154 3.0204456 3.3903613 2.9821134 3.0869637 3.415693 3.08281 3.4133625 2.9823856 3.2819142 3.0791328 3.1749725 3.0870364 3.0986745 3.0245228 3.0603714 3.4056683 3.0170898 3.173331 3.278711 3.140072
0.2072072 3.1346738 3.069098 2.9950917 3.265404 3.049974 3.148095 2.993671 3.2665699 3.1039732 2.9868748 3.0454392 3.0236669 3.3906841 3.0986438 3.060113 3.128474 3.097104 3.0175896 3.4280028 3.089987 3.0175707 3.4321136 2.9950638 3.0791905 3.2738323 3.109443 3.0789347 3.0302029 3.0929892 3.3966663 3.0274687 3.3982198 2.9890602 3.0942724 3.4237251 3.0901058 3.4213555 2.9893365 3.289483 3.0863523 3.1823902 3.0943403 3.1059902 3.0315886 3.0675783 3.413643 3.0241585 3.1807425 3.2862813 3.1475377
0.2082082 3.141993 3.0762076 3.0019581 3.2727396 3.0570624 3.1554658 3.0005233 3.27391 3.1111927 2.9937484 3.0524828 3.0306559 3.3984218 3.105856 3.0672243 3.1357765 3.1043167 3.0245652 3.435913 3.0971975 3.0245466 3.4400702 3.0019255 3.0863755 3.281238 3.1167295 3.0861197 3.0371857 3.1001403 3.4044151 3.0344095 3.4059765 2.995927 3.1014967 3.431655 3.097317 3.4292464 2.9962065 3.2969553 3.0934875 3.1897185 3.1015596 3.1132202 3.0385718 3.0747008 3.4215143 3.0311441 3.1880643 3.293756 3.1549158
0.2092092 3.1492255 3.083233 3.0087435 3.2799795 3.0640683 3.1627493 3.0072947 3.281154 3.118326 3.0005424 3.0594432 3.0375633 3.4060578 3.1129832 3.0742521 3.1429932 3.1114435 3.0314598 3.4437199 3.1043234 3.031441 3.4479227 3.0087063 3.0934768 3.2885485 3.1239314 3.0932205 3.0440862 3.107206 3.4120626 3.0412679 3.4136317 3.0027142 3.1086366 3.4394825 3.104443 3.4370348 3.0029957 3.304331 3.1005378 3.1969573 3.108694 3.1203644 3.0454729 3.0817394 3.4292827 3.0380473 3.1952968 3.301135 3.162206
0.2102102 3.1563706 3.0901742 3.0154479 3.2871234 3.0709918 3.1699455 3.0139852 3.2883015 3.1253731 3.007257 3.066321 3.044389 3.4135923 3.1200259 3.0811963 3.1501236 3.118484 3.0382733 3.4514234 3.1113646 3.038254 3.455672 3.0154066 3.100494 3.2957637 3.1310484 3.1002374 3.0509048 3.1141863 3.4196086 3.0480437 3.4211853 3.0094213 3.1156924 3.447208 3.1114843 3.4447212 3.0097044 3.3116107 3.1075034 3.2041068 3.1157439 3.127423 3.0522916 3.0886939 3.4369483 3.0448678 3.20244 3.3084183 3.1694083
0.2112112 3.163428 3.0970314 3.0220714 3.2941718 3.0778327 3.1770546 3.020595 3.2953532 3.1323342 3.013892 3.0731158 3.0511332 3.4210258 3.126984 3.088057 3.1571684 3.1254385 3.0450058 3.4590237 3.118321 3.0449855 3.4633179 3.022026 3.1074271 3.3028839 3.1380806 3.1071703 3.0576408 3.121081 3.4270537 3.0547376 3.4286375 3.0160487 3.122664 3.4548318 3.1184409 3.4523058 3.0163324 3.3187945 3.1143844 3.2111669 3.1227088 3.1343958 3.0590281 3.0955646 3.4445117 3.0516057 3.209494 3.3156064 3.1765232
0.2122122 3.1703978 3.103804 3.028614 3.301125 3.0845912 3.184077 3.0271242 3.3023093 3.1392093 3.0204475 3.0798278 3.0577958 3.4283578 3.1338577 3.094834 3.1641269 3.1323068 3.0516574 3.4665213 3.1251926 3.051636 3.470861 3.0285652 3.1142766 3.309909 3.145028 3.1140194 3.0642946 3.12789 3.4343977 3.061349 3.4359884 3.0225961 3.1295514 3.4623542 3.1253126 3.4597888 3.0228796 3.3258824 3.121181 3.218138 3.1295893 3.141283 3.0656826 3.102352 3.451973 3.0582616 3.216459 3.322699 3.1835504
0.21321322 3.1772804 3.110493 3.0350757 3.3079832 3.0912673 3.1910124 3.0335727 3.30917 3.1459982 3.0269234 3.0864568 3.0643768 3.435589 3.1406472 3.101528 3.1709998 3.1390893 3.0582283 3.4739165 3.1319797 3.0582054 3.4783018 3.035024 3.1210425 3.3168395 3.1518908 3.1207845 3.0708663 3.134613 3.441641 3.0678782 3.4432387 3.029064 3.1363547 3.4697754 3.1320996 3.4671702 3.0293462 3.332875 3.1278927 3.2250202 3.1363854 3.1480846 3.072255 3.1090555 3.4593325 3.0648353 3.223335 3.3296967 3.1904898
0.21421422 3.1840756 3.1170979 3.0414565 3.3147466 3.0978613 3.1978612 3.039941 3.3159356 3.1527011 3.0333202 3.0930026 3.0708764 3.4427197 3.1473525 3.1081383 3.1777868 3.1457865 3.0647182 3.4812098 3.1386824 3.0646937 3.4856403 3.0414023 3.1277244 3.3236752 3.158669 3.1274657 3.0773559 3.1412506 3.4487839 3.0743253 3.450388 3.035452 3.1430743 3.4770956 3.1388018 3.4744508 3.035732 3.3397725 3.1345203 3.2318137 3.143097 3.1548007 3.0787454 3.115676 3.4665906 3.071327 3.230122 3.3365993 3.197342
0.21521522 3.190784 3.1236186 3.0477567 3.3214157 3.1043727 3.2046235 3.0462291 3.3226068 3.1593184 3.0396373 3.0994656 3.0772943 3.4497497 3.1539738 3.1146653 3.1844883 3.1523986 3.0711277 3.4884012 3.1453006 3.0711012 3.492877 3.0477004 3.1343226 3.3304167 3.1653626 3.1340635 3.0837634 3.1478026 3.4558268 3.08069 3.4574368 3.0417602 3.1497102 3.4843152 3.1454196 3.4816306 3.0420375 3.3465748 3.1410632 3.2385182 3.1497242 3.1614313 3.085154 3.1222134 3.473748 3.077737 3.2368202 3.3434074 3.2041066
0.21621622 3.1974058 3.1300557 3.053976 3.3279903 3.1108024 3.2112994 3.052437 3.3291833 3.16585 3.0458753 3.1058457 3.083631 3.4566796 3.1605115 3.121109 3.191104 3.1589255 3.0774567 3.4954913 3.1518342 3.0774279 3.5000126 3.0539184 3.1408372 3.3370638 3.1719718 3.1405773 3.0900888 3.1542697 3.4627695 3.0869713 3.4643855 3.0479891 3.1562622 3.4914346 3.1519527 3.4887097 3.0482626 3.3532825 3.147522 3.2451344 3.1562672 3.1679764 3.0914807 3.1286676 3.4808044 3.0840654 3.2434301 3.3501208 3.210784
0.21721722 3.2039413 3.1364088 3.060115 3.3344715 3.1171498 3.2178893 3.0585654 3.335666 3.1722963 3.0520341 3.1121433 3.0898864 3.4635096 3.1669652 3.1274698 3.1976342 3.165368 3.0837052 3.5024805 3.1582837 3.083674 3.5070472 3.0600562 3.1472683 3.343617 3.1784966 3.1470077 3.0963326 3.1606517 3.4696126 3.0931697 3.471234 3.0541384 3.1627305 3.4984536 3.1584015 3.4956884 3.0544076 3.359896 3.1538966 3.251662 3.1627262 3.1744363 3.0977259 3.1350393 3.4877608 3.0903125 3.2499514 3.35674 3.2173743
0.21821822 3.2103908 3.1426785 3.0661733 3.3408587 3.1234152 3.2243931 3.0646136 3.3420546 3.178657 3.0581138 3.1183589 3.0960608 3.4702399 3.1733356 3.1337476 3.2040792 3.171726 3.0898733 3.5093694 3.164649 3.0898395 3.513981 3.0661142 3.1536162 3.3500764 3.1849372 3.153355 3.1024945 3.1669493 3.4763565 3.099286 3.477983 3.0602083 3.1691155 3.505373 3.1647658 3.5025673 3.0604722 3.3664153 3.1601872 3.2581017 3.1691012 3.1808114 3.1038897 3.1413286 3.4946172 3.0964782 3.2563846 3.363265 3.2238784
0.21921922 3.2167544 3.1488647 3.072151 3.347153 3.1295989 3.2308114 3.0705824 3.34835 3.1849332 3.0641146 3.1244922 3.1021538 3.4768708 3.1796227 3.1399424 3.210439 3.178 3.0959613 3.5161579 3.1709304 3.0959246 3.520815 3.0720925 3.1598809 3.3564425 3.1912937 3.1596186 3.1085746 3.1731625 3.4830012 3.10532 3.4846325 3.066199 3.1754172 3.512193 3.1710463 3.5093465 3.0664573 3.372841 3.1663938 3.2644532 3.1753922 3.1871011 3.109972 3.1475356 3.5013742 3.1025631 3.2627296 3.3696964 3.230296
0.22022022 3.2230325 3.1549675 3.078048 3.3533542 3.135701 3.237144 3.0764718 3.3545523 3.1911244 3.0700362 3.130544 3.108166 3.483403 3.1858268 3.1460547 3.2167137 3.18419 3.1019692 3.5228465 3.1771278 3.1019297 3.5275488 3.077991 3.166062 3.362715 3.1975665 3.1657991 3.1145732 3.1792917 3.4895473 3.111272 3.4911828 3.0721104 3.1816359 3.5189137 3.1772425 3.5160265 3.0723624 3.3791728 3.1725168 3.270717 3.1815996 3.1933062 3.1159732 3.1536603 3.5080323 3.108567 3.2689867 3.376034 3.236627
0.22122122 3.2292254 3.1609871 3.0838647 3.359463 3.1417212 3.2433913 3.082282 3.3606617 3.1972313 3.0758793 3.1365142 3.1140974 3.4898362 3.1919477 3.152084 3.2229035 3.1902966 3.1078973 3.5294359 3.1832414 3.1078548 3.5341835 3.08381 3.1721606 3.3688948 3.2037551 3.171897 3.1204906 3.185337 3.4959948 3.117143 3.4976344 3.0779428 3.1877716 3.5255358 3.183355 3.5226073 3.0781884 3.3854117 3.178556 3.2768931 3.1877236 3.1994267 3.1218934 3.1597035 3.5145915 3.1144905 3.2751563 3.3822784 3.2428727
0.22222222 3.2353332 3.1669238 3.0896018 3.3654795 3.1476605 3.2495537 3.0880132 3.366679 3.2032537 3.0816436 3.142403 3.119948 3.4961712 3.197986 3.158031 3.2290084 3.1963198 3.1137457 3.5359263 3.1892715 3.1137 3.540719 3.0895498 3.1781764 3.3749816 3.2098603 3.1779118 3.1263266 3.1912992 3.5023444 3.1229322 3.5039876 3.0836964 3.1938243 3.5320594 3.189384 3.5290895 3.083935 3.3915577 3.184512 3.2829819 3.193764 3.2054625 3.1277325 3.1656647 3.5210524 3.1203334 3.2812383 3.3884296 3.249033
0.22322322 3.2413566 3.1727777 3.095259 3.371404 3.1535182 3.2556312 3.0936654 3.3726041 3.2091925 3.0873294 3.1482108 3.1257179 3.5024083 3.2039416 3.1638954 3.235029 3.2022603 3.1195145 3.542318 3.195218 3.1194656 3.547156 3.0952103 3.1841094 3.3809762 3.2158818 3.1838439 3.1320817 3.1971781 3.508596 3.128641 3.5102425 3.089371 3.1997943 3.538485 3.1953292 3.5354733 3.0896025 3.3976111 3.1903844 3.2889836 3.1997213 3.211414 3.133491 3.1715446 3.5274155 3.1260962 3.287233 3.394488 3.2551079
0.22422422 3.2472956 3.178549 3.1008368 3.3772368 3.159295 3.2616239 3.0992389 3.3784375 3.2150474 3.092937 3.153938 3.1314077 3.5085478 3.209815 3.1696775 3.2409651 3.2081177 3.1252036 3.5486119 3.2010818 3.1251516 3.5534952 3.1007917 3.18996 3.3868785 3.22182 3.1896937 3.1377556 3.202974 3.5147505 3.1342688 3.5163999 3.094967 3.205682 3.544813 3.2011914 3.5417595 3.0951912 3.4035726 3.1961741 3.2948983 3.2055957 3.2172813 3.139169 3.1773434 3.5336812 3.131779 3.293141 3.4004543 3.261098
0.22522523 3.2531505 3.184238 3.1063352 3.3829784 3.164991 3.2675323 3.1047342 3.3841796 3.2208185 3.0984662 3.1595845 3.137017 3.5145898 3.2156065 3.1753776 3.2468174 3.213893 3.1308138 3.5548077 3.2068622 3.1307585 3.5597365 3.1062944 3.1957285 3.392689 3.2276754 3.1954613 3.1433492 3.2086873 3.5208077 3.1398163 3.5224595 3.1004844 3.2114873 3.5510435 3.2069705 3.547948 3.1007016 3.409442 3.2018807 3.3007264 3.2113872 3.223065 3.1447666 3.1830611 3.53985 3.137382 3.298962 3.4063282 3.2670033
0.22622623 3.2589216 3.1898446 3.1117547 3.3886294 3.1706061 3.273357 3.110151 3.3898308 3.2265067 3.1039174 3.1651511 3.1425464 3.5205348 3.2213159 3.1809964 3.2525854 3.2195861 3.136345 3.5609064 3.2125597 3.136286 3.5658805 3.1117184 3.2014148 3.3984082 3.2334478 3.201147 3.148862 3.2143185 3.5267684 3.145284 3.5284226 3.1059237 3.2172108 3.557177 3.2126665 3.554039 3.1061332 3.4152198 3.207505 3.306468 3.217096 3.2287648 3.150284 3.1886983 3.545922 3.1429057 3.3046966 3.4121103 3.2728243
0.22722723 3.2646093 3.195369 3.1170957 3.3941898 3.176141 3.2790973 3.11549 3.3953915 3.232112 3.1092906 3.1706376 3.1479962 3.5263832 3.2269437 3.1865337 3.2582698 3.2251976 3.1417973 3.5669084 3.218175 3.141735 3.5719278 3.117064 3.2070193 3.404036 3.2391374 3.2067509 3.1542945 3.2198675 3.532633 3.1506722 3.534289 3.1112847 3.2228522 3.563214 3.21828 3.5600336 3.111487 3.4209068 3.2130468 3.3121238 3.2227228 3.2343812 3.1557217 3.194255 3.551898 3.14835 3.310345 3.4178011 3.2785616
0.22822823 3.270214 3.2008116 3.1223583 3.39966 3.1815956 3.2847543 3.1207511 3.4008617 3.2376347 3.1145864 3.1760442 3.153366 3.5321357 3.23249 3.1919901 3.2638707 3.2307277 3.1471708 3.5728137 3.223708 3.1471052 3.577879 3.1223311 3.2125423 3.4095733 3.2447445 3.2122734 3.159647 3.2253351 3.5384016 3.1559808 3.540059 3.1165676 3.2284124 3.569155 3.2238111 3.5659316 3.1167629 3.4265027 3.2185066 3.3176935 3.228267 3.2399142 3.1610794 3.1997316 3.5577781 3.1537154 3.3159075 3.4234009 3.284215
0.22922923 3.275736 3.2061727 3.1275427 3.4050405 3.18697 3.2903278 3.1259346 3.4062426 3.243075 3.1198046 3.1813717 3.1586568 3.537793 3.2379553 3.197366 3.2693887 3.2361765 3.152466 3.5786233 3.2291586 3.152397 3.583734 3.1275206 3.2179837 3.41502 3.2502697 3.2177145 3.1649196 3.230721 3.544075 3.1612108 3.5457335 3.121773 3.233891 3.575 3.22926 3.5717337 3.1219609 3.4320083 3.2238846 3.3231776 3.2337296 3.2453644 3.1663575 3.2051282 3.5635633 3.1590018 3.3213842 3.4289098 3.2897851
0.23023023 3.2811756 3.2114527 3.1326492 3.4103317 3.1922648 3.2958186 3.1310408 3.4115338 3.2484329 3.1249454 3.18662 3.1638682 3.5433555 3.2433395 3.2026618 3.2748234 3.2415445 3.1576831 3.5843375 3.2345276 3.1576107 3.5894938 3.132632 3.2233443 3.4203768 3.2557125 3.2230747 3.1701128 3.2360263 3.5496533 3.1663618 3.5513127 3.1269007 3.2392883 3.58075 3.2346268 3.5774403 3.1270819 3.437424 3.2291808 3.3285766 3.2391102 3.2507322 3.1715567 3.2104452 3.5692534 3.1642098 3.3267758 3.4343283 3.2952724
0.23123123 3.286533 3.2166517 3.1376784 3.415534 3.19748 3.3012264 3.1360698 3.4167361 3.2537093 3.1300092 3.1917896 3.1690006 3.5488234 3.2486434 3.2078772 3.280176 3.2468321 3.162822 3.5899565 3.2398152 3.1627462 3.5951586 3.1376657 3.228624 3.4256437 3.2610738 3.2283533 3.1752264 3.2412505 3.5551372 3.1714346 3.556797 3.131951 3.244605 3.5864053 3.2399125 3.583052 3.1321254 3.44275 3.234396 3.3338904 3.2444096 3.2560174 3.1766765 3.2156827 3.5748494 3.1693397 3.3320823 3.4396567 3.3006768
0.23223223 3.2918086 3.2217703 3.14263 3.4206476 3.202616 3.306552 3.141022 3.42185 3.2589042 3.1349964 3.1968808 3.1740546 3.5541978 3.2538667 3.2130132 3.2854457 3.2520394 3.1678834 3.595481 3.2450216 3.1678042 3.600729 3.1426222 3.2338233 3.4308217 3.2663538 3.2335508 3.1802614 3.2463944 3.5605268 3.1764295 3.562187 3.1369243 3.249841 3.591966 3.2451167 3.588569 3.1370924 3.4479868 3.2395306 3.3391197 3.2496278 3.2612205 3.1817179 3.2208412 3.5803516 3.1743913 3.3373039 3.4448957 3.3059993
0.23323323 3.2970028 3.2268088 3.1475048 3.4256732 3.207673 3.3117952 3.1458976 3.4268756 3.264018 3.1399066 3.2018936 3.1790302 3.559479 3.2590098 3.2180698 3.2906337 3.257167 3.172867 3.6009116 3.2501466 3.1727846 3.6062055 3.1475015 3.2389424 3.4359107 3.2715526 3.2386677 3.1852171 3.2514584 3.5658228 3.181347 3.5674834 3.1418204 3.2549968 3.5974329 3.2502403 3.5939918 3.1419826 3.453135 3.2445843 3.3442647 3.2547653 3.266342 3.1866803 3.225921 3.5857604 3.1793654 3.3424413 3.4500458 3.3112395
0.23423423 3.302116 3.2317674 3.152303 3.4306111 3.2126513 3.3169568 3.1506968 3.4318135 3.269051 3.1447408 3.2068286 3.1839275 3.5646677 3.2640734 3.2230475 3.29574 3.2622151 3.1777737 3.6062486 3.2551913 3.177688 3.6115885 3.152304 3.2439814 3.4409113 3.2766705 3.2437043 3.1900947 3.2564425 3.5710258 3.1861868 3.5726862 3.1466403 3.2600725 3.602806 3.2552836 3.599321 3.1467965 3.4581945 3.2495582 3.349326 3.259822 3.2713819 3.1915648 3.230922 3.5910764 3.184262 3.3474946 3.455107 3.3163981
0.23523523 3.3071485 3.236647 3.1570249 3.4354615 3.2175512 3.3220367 3.1554198 3.4366643 3.2740035 3.1494987 3.2116861 3.1887472 3.5697641 3.2690573 3.2279465 3.3007646 3.267184 3.1826034 3.6114924 3.2601554 3.1825144 3.6168785 3.1570299 3.248941 3.4458241 3.281708 3.2486613 3.1948938 3.2613475 3.576136 3.19095 3.5777965 3.1513834 3.2650685 3.6080866 3.260247 3.6045568 3.1515346 3.4631662 3.2544522 3.3543034 3.2647984 3.2763405 3.1963713 3.235845 3.5963 3.1890817 3.3524644 3.46008 3.3214755
0.23623623 3.3121004 3.2414472 3.1616704 3.4402254 3.222373 3.3270357 3.160067 3.441428 3.2788756 3.1541808 3.2164662 3.193489 3.5747693 3.273962 3.232767 3.3057084 3.272074 3.1873562 3.616644 3.2650397 3.1872642 3.622076 3.1616795 3.2538195 3.4506495 3.2866652 3.2535386 3.199615 3.2661734 3.5811543 3.1956363 3.5828142 3.1560507 3.269985 3.6132743 3.2651305 3.6097002 3.1561966 3.4680502 3.259267 3.3591976 3.269695 3.2812183 3.2010999 3.2406902 3.6014316 3.1938243 3.3573508 3.464965 3.326472
0.23723723 3.3169725 3.2461686 3.1662405 3.4449027 3.227117 3.3319538 3.1646388 3.4461055 3.283668 3.1587875 3.2211695 3.198154 3.5796835 3.2787879 3.23751 3.3105714 3.2768855 3.1920326 3.6217031 3.2698445 3.1919377 3.6271818 3.166253 3.2586167 3.4553878 3.2915425 3.2583373 3.2042584 3.2709205 3.586081 3.2002466 3.5877404 3.160642 3.2748222 3.6183703 3.269935 3.6147513 3.1607833 3.4728472 3.2640028 3.364009 3.2745118 3.2860155 3.2057512 3.2454576 3.606472 3.1984904 3.3621542 3.4697628 3.331388
0.23823825 3.3217647 3.250812 3.1707351 3.449494 3.2317834 3.3367913 3.1691353 3.450697 3.2883809 3.1633186 3.225796 3.2027419 3.5845075 3.283535 3.242175 3.315354 3.281619 3.196633 3.626671 3.27457 3.196535 3.632196 3.1707509 3.263333 3.4600396 3.2963402 3.2630572 3.2088246 3.2755892 3.5909164 3.2047808 3.592575 3.1651576 3.2795808 3.623375 3.2746603 3.619711 3.165295 3.4775577 3.26866 3.3687377 3.2792494 3.290733 3.2103252 3.2501478 3.6114216 3.2030802 3.3668752 3.474474 3.3362236
0.23923925 3.3264778 3.2553773 3.1751544 3.4539998 3.236373 3.341549 3.1735568 3.455203 3.2930148 3.1677752 3.2303464 3.2072532 3.5892415 3.288204 3.246763 3.320057 3.2862747 3.2011576 3.6315482 3.279217 3.2010567 3.6371195 3.175173 3.2679694 3.4646056 3.3010588 3.2676992 3.213314 3.28018 3.5956614 3.2092397 3.5973186 3.1695979 3.284261 3.6282885 3.2793074 3.6245792 3.1697316 3.4821818 3.2732394 3.3733845 3.283908 3.2953708 3.2148228 3.254761 3.6162808 3.2075942 3.371514 3.4790986 3.3409796
0.24024025 3.331112 3.2598653 3.1794991 3.4584205 3.2408855 3.3462267 3.1779037 3.459624 3.2975698 3.1721566 3.2348208 3.2116885 3.5938864 3.292795 3.251274 3.32468 3.290853 3.2056065 3.6363347 3.2837856 3.205503 3.6419525 3.1795201 3.272526 3.4690857 3.3056986 3.2722635 3.217727 3.2846932 3.6003163 3.2136233 3.601972 3.1739633 3.288863 3.6331117 3.2838764 3.629357 3.174094 3.4867203 3.2777407 3.3779497 3.288488 3.2999294 3.2192435 3.2592976 3.6210501 3.2120323 3.3760712 3.4836373 3.3456562
0.24124125 3.3356676 3.264276 3.1837695 3.4627566 3.2453218 3.350825 3.1821759 3.4639604 3.302046 3.1764638 3.2392197 3.2160478 3.5984428 3.2973082 3.2557087 3.329224 3.2953541 3.2099802 3.6410313 3.2882764 3.209874 3.6466959 3.1837924 3.2770038 3.4734807 3.31026 3.2767506 3.2220638 3.2891293 3.6048818 3.2179322 3.6065361 3.1782541 3.2933872 3.637845 3.2883675 3.634045 3.178382 3.4911735 3.2821648 3.3824334 3.2929895 3.3044093 3.2235882 3.2637577 3.6257303 3.2163951 3.3805473 3.4880905 3.3502538
0.24224225 3.340145 3.2686098 3.1879654 3.4670086 3.2496817 3.3553443 3.1863742 3.4682128 3.3064446 3.1806972 3.2435434 3.220332 3.6029112 3.3017442 3.260067 3.3336892 3.2997787 3.2142792 3.6456385 3.2926898 3.2141702 3.6513498 3.1879902 3.2814033 3.477791 3.3147433 3.2811608 3.226325 3.2934883 3.6093585 3.2221665 3.611011 3.1824703 3.2978342 3.642489 3.2927814 3.6386433 3.182596 3.4955418 3.2865117 3.3868363 3.2974133 3.308811 3.227857 3.268142 3.630322 3.220683 3.3849423 3.492459 3.3547728
0.24324325 3.3445446 3.2728674 3.1920877 3.471177 3.2539654 3.359785 3.1904988 3.4723816 3.3107653 3.1848567 3.247792 3.2245407 3.607292 3.3061035 3.2643497 3.338076 3.304127 3.2185035 3.650157 3.297026 3.2183921 3.6559153 3.1921136 3.2857249 3.4820175 3.319149 3.2854948 3.2305112 3.297771 3.613747 3.226327 3.6153975 3.1866126 3.302204 3.6470442 3.2971184 3.6431527 3.1867366 3.499826 3.2907822 3.3911588 3.3017595 3.3131347 3.2320507 3.2724507 3.6348252 3.2248964 3.389257 3.496743 3.3592136
0.24424425 3.3488672 3.2770488 3.1961367 3.4752624 3.2581737 3.3641477 3.1945498 3.4764671 3.3150086 3.188943 3.2519662 3.2286751 3.611586 3.310386 3.2685568 3.3423853 3.3083994 3.2226536 3.6545873 3.3012855 3.22254 3.6603925 3.1961634 3.2899692 3.4861605 3.3234775 3.2897527 3.2346222 3.3019774 3.6180475 3.2304134 3.6196966 3.1906815 3.3064969 3.6515114 3.3013787 3.6475737 3.1908038 3.5040264 3.2949767 3.3954015 3.3060286 3.317381 3.2361689 3.276684 3.639241 3.2290354 3.3934917 3.5009432 3.3635764
0.24524525 3.3531125 3.2811549 3.2001123 3.479265 3.262307 3.3684325 3.1985276 3.4804702 3.319175 3.192956 3.256066 3.2327354 3.615794 3.3145921 3.2726889 3.346617 3.312596 3.2267296 3.6589298 3.305469 3.2266138 3.664782 3.2001395 3.294137 3.4902205 3.3277295 3.2939353 3.238659 3.3061082 3.622261 3.2344267 3.6239085 3.1946766 3.3107138 3.655891 3.305563 3.6519072 3.1947982 3.5081432 3.2990954 3.3995645 3.3102207 3.3215501 3.2402124 3.2808425 3.6435697 3.2331002 3.397647 3.50506 3.3678617
0.24624625 3.3572812 3.2851856 3.2040155 3.4831853 3.2663655 3.3726397 3.2024326 3.4843912 3.323265 3.1968966 3.2600923 3.236722 3.6199162 3.3187227 3.2767465 3.350772 3.3167176 3.2307324 3.6631854 3.3095767 3.2306144 3.6690848 3.2040424 3.2982285 3.4941986 3.3319051 3.2980428 3.2426217 3.3101637 3.626388 3.238367 3.6280344 3.1985989 3.3148546 3.6601834 3.3096716 3.6561537 3.19872 3.5121775 3.3031387 3.4036484 3.3143368 3.3256428 3.2441816 3.2849264 3.647812 3.2370915 3.4017231 3.5090945 3.3720703
0.24724725 3.3613737 3.2891414 3.2078462 3.487024 3.27035 3.37677 3.2062652 3.4882305 3.3272789 3.200765 3.264045 3.2406352 3.623953 3.3227777 3.2807298 3.3548505 3.3207643 3.2346618 3.6673543 3.313609 3.234542 3.673301 3.2078726 3.302245 3.4980948 3.336005 3.3020756 3.2465107 3.3141441 3.630429 3.242235 3.6320746 3.2024486 3.3189201 3.6643896 3.313705 3.6603136 3.2025697 3.5161295 3.3071072 3.4076536 3.3183768 3.3296595 3.2480767 3.2889361 3.6519682 3.2410095 3.4057207 3.5130467 3.376202
0.24824825 3.3653905 3.2930229 3.2116048 3.4907818 3.2742605 3.3808236 3.2100258 3.4919887 3.3312168 3.2045612 3.2679248 3.2444754 3.6279058 3.3267574 3.2846391 3.3588533 3.3247368 3.2385185 3.6714375 3.3175664 3.2383966 3.6774316 3.2116303 3.3061862 3.50191 3.3400295 3.3060343 3.2503264 3.31805 3.6343846 3.2460306 3.6360297 3.2062259 3.3229105 3.6685102 3.3176634 3.6643877 3.2063475 3.5199997 3.3110013 3.4115808 3.3223412 3.3336003 3.251898 3.292872 3.6560392 3.2448545 3.4096403 3.5169177 3.3802576
0.24924925 3.369332 3.2968304 3.2152917 3.494459 3.2780979 3.3848011 3.2137144 3.4956665 3.3350794 3.208286 3.2717316 3.248243 3.6317747 3.3306627 3.288475 3.3627806 3.3286352 3.242303 3.6754353 3.321449 3.2421792 3.6814768 3.215316 3.310053 3.5056448 3.3439794 3.3099194 3.2540696 3.3218818 3.6382554 3.2497544 3.6399007 3.2099316 3.326826 3.6725454 3.3215473 3.6683767 3.2100537 3.5237887 3.3148212 3.4154305 3.3262305 3.3374658 3.2556462 3.2967343 3.6600256 3.248627 3.4134824 3.5207078 3.3842375
0.25025025 3.3731987 3.3005643 3.2189074 3.498056 3.2818625 3.388703 3.2173316 3.499264 3.3388672 3.2119398 3.2754664 3.2519386 3.63556 3.3344936 3.2922378 3.366633 3.33246 3.246015 3.6793485 3.325258 3.2458897 3.6854374 3.21893 3.3138463 3.5092998 3.3478549 3.3137312 3.25774 3.3256397 3.642042 3.2534068 3.643688 3.2135656 3.3306677 3.6764963 3.3253572 3.672281 3.2136889 3.527497 3.3185675 3.419203 3.330045 3.3412566 3.2593217 3.3005235 3.6639278 3.2523272 3.4172478 3.5244179 3.388142
0.25125125 3.3769908 3.3042252 3.2224522 3.5015733 3.285555 3.3925297 3.2208776 3.502782 3.3425803 3.2155232 3.279129 3.2555625 3.639263 3.3382506 3.295928 3.3704112 3.3362114 3.2496557 3.6831775 3.328993 3.2495286 3.6893141 3.2224727 3.3175662 3.5128753 3.3516564 3.31747 3.2613387 3.3293245 3.6457453 3.256988 3.6473923 3.2171288 3.3344355 3.6803632 3.3290935 3.676101 3.2172532 3.5311253 3.3222408 3.4228988 3.333785 3.344973 3.2629247 3.3042402 3.6677463 3.2559557 3.4209363 3.528048 3.3919718
0.25225225 3.3807087 3.3078132 3.2259264 3.5050118 3.2891753 3.3962815 3.224353 3.5062213 3.3462193 3.2190363 3.2827203 3.2591152 3.6428838 3.341934 3.2995458 3.3741152 3.33989 3.253225 3.686923 3.3326552 3.2530966 3.6931074 3.2259445 3.3212135 3.5163722 3.3553848 3.3211367 3.2648659 3.332936 3.649366 3.2604988 3.6510143 3.2206213 3.33813 3.684147 3.3327565 3.6798377 3.2207472 3.534674 3.3258412 3.4265184 3.3374515 3.3486156 3.2664557 3.3078847 3.671482 3.2595127 3.4245493 3.5315995 3.395727
0.25325325 3.384353 3.311329 3.2293303 3.5083718 3.2927241 3.3999588 3.227758 3.509582 3.3497849 3.2224798 3.2862403 3.262597 3.646423 3.3455443 3.3030918 3.377746 3.3434963 3.2567236 3.6905859 3.3362443 3.256594 3.6968179 3.229346 3.3247888 3.519791 3.35904 3.3247313 3.2683218 3.3364754 3.6529045 3.2639391 3.6545546 3.2240438 3.3417513 3.687848 3.3363466 3.6834917 3.2241714 3.5381436 3.3293693 3.4300628 3.3410447 3.3521848 3.2699149 3.311457 3.6751356 3.2629986 3.428087 3.5350723 3.399408
0.25425425 3.387924 3.3147726 3.2326646 3.5116541 3.2962022 3.4035623 3.231093 3.5128648 3.3532772 3.225854 3.2896898 3.2660086 3.6498816 3.3490822 3.3065662 3.3813038 3.3470306 3.2601519 3.6941664 3.3397613 3.2600207 3.7004461 3.2326772 3.3282924 3.523132 3.362623 3.3282547 3.271707 3.3399425 3.6563618 3.2673097 3.6580138 3.2273967 3.3453004 3.691467 3.3398645 3.6870637 3.2275257 3.5415347 3.3328257 3.433532 3.3445652 3.355681 3.273303 3.314958 3.6787074 3.2664137 3.4315498 3.5384674 3.4030156
0.25525525 3.3914223 3.318145 3.2359295 3.514859 3.2996097 3.4070926 3.2343585 3.5160706 3.3566966 3.229159 3.293069 3.26935 3.65326 3.3525476 3.3099697 3.3847892 3.3504934 3.26351 3.6976655 3.3432064 3.2633777 3.7039928 3.2359388 3.3317251 3.5263963 3.366134 3.3317068 3.275022 3.343338 3.6597388 3.2706108 3.661393 3.2306805 3.3487775 3.6950045 3.3433106 3.6905544 3.2308109 3.5448482 3.3362107 3.4369266 3.3480132 3.3591046 3.2766201 3.318388 3.6821983 3.2697587 3.4349387 3.5417852 3.4065502
0.25625625 3.3948483 3.3214464 3.2391255 3.517987 3.3029473 3.4105496 3.2375548 3.5191994 3.3600438 3.2323961 3.296378 3.272622 3.6565588 3.3559415 3.3133025 3.3882027 3.353885 3.2667985 3.7010837 3.34658 3.2666655 3.707459 3.239131 3.3350873 3.5295844 3.3695736 3.3350883 3.2782671 3.3466623 3.6630356 3.2738428 3.6646922 3.2338953 3.352183 3.6984615 3.3466852 3.6939645 3.2340274 3.5480843 3.3395245 3.4402478 3.3513896 3.362456 3.2798672 3.321747 3.6856086 3.2730336 3.4382536 3.5450265 3.410012
0.25725725 3.3982024 3.324677 3.2422528 3.521039 3.306215 3.4139345 3.2406821 3.5222518 3.3633192 3.235565 3.2996178 3.275825 3.6597786 3.359264 3.3165653 3.3915446 3.3572059 3.270018 3.7044215 3.3498826 3.2698839 3.7108445 3.2422543 3.3383799 3.5326965 3.3729422 3.3384 3.2814429 3.3499155 3.6662536 3.2770064 3.6679127 3.237042 3.3555179 3.7018387 3.3499887 3.697295 3.2371755 3.551244 3.342768 3.4434955 3.3546946 3.365736 3.283044 3.325036 3.688939 3.2762394 3.4414954 3.5481918 3.4134016
0.25825825 3.4014852 3.3278377 3.245312 3.5240154 3.309414 3.4172473 3.243741 3.525229 3.366523 3.2386665 3.3027883 3.278959 3.66292 3.3625154 3.3197582 3.3948157 3.3604562 3.2731688 3.7076797 3.3531148 3.2730336 3.714151 3.2453094 3.3416028 3.5357337 3.3762403 3.3416417 3.2845497 3.3530986 3.6693928 3.2801015 3.6710546 3.240121 3.3587825 3.7051368 3.3532217 3.7005463 3.2402554 3.5543275 3.3459415 3.4466705 3.357929 3.3689446 3.2861516 3.3282554 3.6921906 3.2793758 3.444665 3.5512815 3.4167197
0.25925925 3.404697 3.3309286 3.2483032 3.5269167 3.312544 3.4204888 3.246732 3.528131 3.369656 3.241701 3.3058903 3.282025 3.6659837 3.3656964 3.3228817 3.3980165 3.363637 3.2762513 3.710859 3.356277 3.276115 3.7173781 3.2482963 3.3447568 3.538696 3.3794682 3.344814 3.287588 3.356212 3.6724544 3.283129 3.6741188 3.243132 3.361977 3.7083564 3.3563845 3.7037194 3.2432678 3.5573354 3.3490453 3.4497733 3.361093 3.372083 3.2891905 3.3314052 3.6953638 3.2824438 3.4477623 3.5542965 3.4199662
0.26026025 3.407838 3.33395 3.2512271 3.529744 3.3156064 3.423659 3.2496552 3.5309584 3.3727186 3.2446685 3.308924 3.2850232 3.6689703 3.3688078 3.3259363 3.401147 3.366748 3.279266 3.7139602 3.3593698 3.2791283 3.7205272 3.251216 3.347843 3.5415845 3.3826268 3.347918 3.2905579 3.3592556 3.675439 3.286089 3.6771061 3.2460763 3.3651023 3.7114983 3.3594778 3.7068145 3.2462132 3.5602686 3.35208 3.4528046 3.3641875 3.3751507 3.2921607 3.334486 3.698459 3.2854435 3.450788 3.5572374 3.4231422
0.26126125 3.4109094 3.3369029 3.254084 3.5324972 3.3186007 3.426759 3.2525115 3.5337121 3.3757112 3.24757 3.3118901 3.287954 3.6718805 3.3718493 3.3289225 3.4042082 3.3697903 3.2822137 3.7169838 3.3623931 3.2820745 3.7235987 3.2540686 3.350861 3.5443997 3.3857162 3.3509533 3.2934604 3.3622303 3.6783469 3.288982 3.680017 3.2489543 3.3681588 3.7145631 3.3625016 3.7098331 3.2490916 3.5631275 3.3550463 3.4557648 3.3672123 3.3781488 3.2950633 3.3374984 3.701477 3.2883754 3.453743 3.5601046 3.4262478
0.26226225 3.413911 3.3397872 3.2568746 3.5351772 3.3215277 3.429789 3.255301 3.5363927 3.3786342 3.250406 3.3147888 3.290818 3.674715 3.3748221 3.3318408 3.4072006 3.372764 3.2850947 3.7199306 3.3653479 3.2849538 3.7265933 3.256855 3.353812 3.547142 3.3887372 3.3539212 3.2962954 3.3651364 3.681179 3.2918084 3.682852 3.251766 3.371147 3.7175517 3.3654568 3.7127752 3.2519038 3.565913 3.357944 3.4586546 3.3701687 3.3810778 3.297898 3.340443 3.704419 3.29124 3.4566276 3.5628986 3.4292836
0.26326326 3.4168437 3.3426037 3.259599 3.5377846 3.3243883 3.4327497 3.258024 3.5390007 3.3814883 3.2531765 3.3176205 3.2936153 3.6774743 3.3777263 3.3346913 3.4101243 3.3756697 3.2879095 3.722801 3.3682346 3.2877667 3.7295117 3.2595751 3.3566964 3.549812 3.39169 3.3568213 3.299064 3.3679745 3.6839364 3.2945685 3.6856122 3.2545123 3.3740673 3.720465 3.3683436 3.715642 3.2546504 3.5686255 3.3607743 3.4614744 3.3730567 3.3839378 3.3006663 3.3433197 3.707285 3.2940376 3.4594424 3.5656204 3.4322503
0.26426426 3.4197075 3.3453526 3.2622578 3.5403202 3.3271823 3.4356413 3.2606812 3.5415366 3.3842738 3.255882 3.320386 3.2963467 3.6801589 3.3805625 3.3374748 3.41298 3.3785076 3.2906585 3.7255957 3.3710535 3.290514 3.7323546 3.26223 3.3595145 3.5524106 3.3945754 3.3596547 3.301766 3.3707447 3.686619 3.2972631 3.6882977 3.257193 3.3769205 3.7233033 3.3711627 3.7184339 3.2573314 3.5712657 3.3635373 3.464225 3.375877 3.3867297 3.3033679 3.3461292 3.7100756 3.296769 3.462188 3.5682702 3.435148
0.26526526 3.4225035 3.3480346 3.264851 3.5427845 3.3299105 3.4384649 3.2632728 3.544001 3.3869915 3.2585232 3.3230853 3.2990127 3.6827695 3.3833313 3.3401916 3.4157686 3.3812783 3.293342 3.7283158 3.373805 3.2931957 3.7351227 3.2648196 3.362267 3.5549383 3.3973935 3.3624218 3.304402 3.3734481 3.6892283 3.2998922 3.6909096 3.2598095 3.3797069 3.7260675 3.3739145 3.7211516 3.2599473 3.5738344 3.3662336 3.4669068 3.3786297 3.3894536 3.3060036 3.3488722 3.712792 3.299434 3.4648647 3.570849 3.4379773
0.26626626 3.4252317 3.35065 3.2673798 3.5451782 3.3325737 3.4412208 3.2657995 3.5463946 3.3896415 3.2611005 3.325719 3.3016133 3.685307 3.3860333 3.342842 3.41849 3.3839822 3.295961 3.7309618 3.3764899 3.2958126 3.7378166 3.2673447 3.3649545 3.5573955 3.400145 3.3651226 3.306973 3.3760846 3.6917644 3.3024566 3.6934485 3.2623615 3.382427 3.7287583 3.3765993 3.7237961 3.2624989 3.576332 3.3688636 3.4695203 3.381316 3.3921103 3.3085737 3.3515491 3.7154346 3.3020337 3.4674735 3.573357 3.440739
0.26726726 3.4278927 3.3531995 3.269844 3.5475018 3.3351717 3.4439094 3.2682617 3.5487182 3.3922243 3.2636144 3.3282878 3.3041494 3.687772 3.388669 3.3454268 3.421145 3.38662 3.2985156 3.7335343 3.3791084 3.2983654 3.740437 3.269806 3.3675773 3.5597827 3.4028306 3.367758 3.3094788 3.378655 3.6942282 3.3049564 3.6959147 3.2648497 3.3850813 3.7313764 3.3792176 3.7263677 3.264986 3.5787597 3.3714278 3.4720662 3.383936 3.3947003 3.311079 3.35416 3.7180042 3.3045683 3.4700143 3.5757952 3.4434333
0.26826826 3.4304872 3.3556833 3.2722445 3.549756 3.3377054 3.4465318 3.2706597 3.5509722 3.3947406 3.2660651 3.3307922 3.306621 3.690165 3.3912392 3.3479464 3.423734 3.3891919 3.3010066 3.7360344 3.381661 3.300854 3.7429848 3.2722032 3.370136 3.5621006 3.4054506 3.3703282 3.31192 3.3811595 3.6966205 3.3073924 3.6983094 3.2672744 3.3876705 3.7339225 3.3817701 3.7288675 3.2674098 3.5811176 3.3739266 3.4745448 3.3864899 3.3972237 3.3135197 3.3567061 3.7205017 3.3070383 3.4724884 3.5781639 3.446061
0.26926926 3.4330156 3.358102 3.2745812 3.5519419 3.340175 3.4490879 3.272994 3.5531576 3.3971908 3.2684534 3.3332324 3.309029 3.6924868 3.393744 3.3504012 3.4262576 3.3916984 3.3034341 3.7384624 3.3841484 3.3032796 3.7454605 3.2745376 3.3726313 3.5643501 3.4080055 3.372834 3.314297 3.383599 3.6989415 3.3097649 3.7006328 3.2696364 3.3901951 3.7363973 3.384257 3.7312958 3.2697701 3.5834064 3.376361 3.4769568 3.3889787 3.399681 3.3158965 3.3591871 3.7229276 3.3094442 3.4748957 3.5804636 3.4486222
0.27027026 3.4354782 3.3604562 3.276855 3.5540595 3.3425813 3.4515786 3.275265 3.5552747 3.3995757 3.2707794 3.3356087 3.311374 3.6947377 3.3961844 3.3527913 3.4287164 3.39414 3.3057988 3.7408195 3.386571 3.3056421 3.7478652 3.2768092 3.3750634 3.5665317 3.4104958 3.3752756 3.3166106 3.3859737 3.7011924 3.312074 3.7028856 3.271936 3.3926554 3.7388015 3.3866792 3.7336535 3.2720678 3.585627 3.3787308 3.4793031 3.391403 3.4020734 3.3182096 3.3616042 3.7252827 3.3117862 3.477237 3.5826952 3.4511178
0.27127126 3.4378757 3.362746 3.2790663 3.5561097 3.3449247 3.4540048 3.2774725 3.5573244 3.4018955 3.2730436 3.337922 3.3136559 3.6969187 3.3985608 3.3551178 3.4311109 3.3965173 3.3081012 3.7431061 3.388929 3.3079424 3.7501996 3.2790186 3.377433 3.5686457 3.412922 3.3776536 3.318861 3.388284 3.7033734 3.3143206 3.7050688 3.2741733 3.395052 3.7411358 3.389037 3.7359414 3.274303 3.58778 3.3810368 3.4815838 3.3937626 3.4044008 3.32046 3.3639574 3.727568 3.3140652 3.479513 3.5848594 3.4535484
0.27227226 3.440209 3.3649724 3.2812157 3.5580933 3.3472054 3.4563663 3.2796173 3.559307 3.404151 3.2752466 3.3401728 3.3158753 3.6990304 3.4008737 3.3573809 3.4334412 3.3988307 3.3103416 3.7453232 3.3912232 3.3101807 3.752464 3.2811663 3.3797407 3.5706928 3.4152844 3.3799682 3.321049 3.3905308 3.7054856 3.3165047 3.7071826 3.2763493 3.3973856 3.743401 3.3913305 3.7381601 3.2764766 3.5898657 3.3832798 3.4837997 3.3960588 3.4066637 3.3226476 3.3662477 3.7297835 3.3162813 3.481724 3.5869565 3.455914
0.27327326 3.4424777 3.3671355 3.2833033 3.5600107 3.3494241 3.4586642 3.2817 3.5612237 3.4063425 3.277389 3.3423615 3.318033 3.7010736 3.4031236 3.359581 3.4357083 3.4010806 3.3125207 3.7474713 3.3934538 3.3123577 3.7546597 3.2832527 3.3819866 3.5726738 3.417584 3.3822203 3.3231745 3.392714 3.7075295 3.3186274 3.709228 3.2784643 3.3996563 3.7455976 3.3935604 3.74031 3.2785892 3.591885 3.3854597 3.485951 3.3982916 3.4088628 3.3247733 3.3684754 3.7319305 3.3184354 3.4838707 3.588987 3.4582157
0.27427426 3.4446833 3.3692358 3.2853296 3.5618627 3.3515813 3.460899 3.283721 3.5630746 3.4084709 3.279471 3.3444881 3.3201292 3.7030487 3.405311 3.361719 3.4379122 3.4032676 3.314639 3.7495513 3.3956218 3.3144739 3.756787 3.2852786 3.3841717 3.574589 3.419821 3.3844101 3.3252382 3.3948348 3.7095056 3.3206885 3.7112055 3.2805185 3.401865 3.7477262 3.3957276 3.742392 3.2806408 3.5938387 3.3875775 3.4880388 3.4004614 3.4109983 3.3268373 3.3706412 3.7340097 3.3205278 3.4859538 3.590952 3.4604535
0.2752753 3.4468257 3.371274 3.2872953 3.5636497 3.3536773 3.463071 3.285681 3.5648608 3.4105365 3.2814932 3.3465538 3.3221643 3.7049563 3.4074366 3.3637946 3.4400542 3.4053922 3.316697 3.7515635 3.3977273 3.3165298 3.758847 3.2872438 3.3862963 3.5764391 3.4219956 3.386538 3.3272407 3.3968933 3.7114148 3.3226888 3.7131157 3.2825127 3.404012 3.7497878 3.3978322 3.744407 3.2826324 3.5957272 3.3896334 3.4900632 3.4025693 3.4130712 3.3288405 3.3727455 3.7360218 3.322559 3.4879735 3.5928514 3.4626281
0.2762763 3.4489057 3.3732505 3.2892008 3.5653725 3.355713 3.465181 3.2875805 3.5665824 3.41254 3.2834558 3.348559 3.3241389 3.7067976 3.4095008 3.365809 3.442134 3.407455 3.318695 3.7535093 3.3997707 3.3185256 3.76084 3.2891495 3.3883607 3.5782251 3.424109 3.3886046 3.3291826 3.39889 3.7132576 3.3246286 3.7149596 3.2844472 3.406098 3.751783 3.399875 3.7463553 3.284564 3.597551 3.3916283 3.492025 3.4046152 3.4150817 3.330783 3.374789 3.737967 3.3245296 3.4899306 3.5946865 3.4647403
0.2772773 3.450924 3.375166 3.2910466 3.5670319 3.3576882 3.4672298 3.2894201 3.5682406 3.4144819 3.2853596 3.350504 3.3260534 3.7085726 3.4115043 3.3677623 3.4441526 3.409456 3.3206334 3.755389 3.4017527 3.320462 3.762767 3.2909956 3.3903656 3.579947 3.4261613 3.3906107 3.331064 3.4008255 3.7150345 3.3265085 3.7167373 3.2863224 3.4081233 3.7537122 3.401856 3.7482378 3.2864366 3.599311 3.3935623 3.4939246 3.4066 3.41703 3.3326652 3.3767722 3.7398467 3.3264403 3.4918253 3.5964575 3.4667904
0.2782783 3.452881 3.3770206 3.292833 3.568628 3.359604 3.4692173 3.2912004 3.5698357 3.4163628 3.287205 3.352389 3.3279085 3.7102826 3.4134474 3.3696554 3.4461102 3.4113965 3.322513 3.757203 3.403674 3.3223395 3.7646286 3.292783 3.3923116 3.5816057 3.4281528 3.3925562 3.3328857 3.4027007 3.7167466 3.3283288 3.7184498 3.2881389 3.4100883 3.7555761 3.4037762 3.750055 3.2882502 3.601008 3.3954363 3.4957626 3.408524 3.4189174 3.334488 3.3786955 3.741661 3.3282914 3.4936588 3.5981653 3.4687793
0.2792793 3.4547777 3.3788152 3.294561 3.570162 3.3614604 3.4711444 3.2929218 3.5713685 3.418183 3.2889922 3.3542156 3.3297045 3.7119277 3.415331 3.3714883 3.4480076 3.4132762 3.3243341 3.7589526 3.4055347 3.3241587 3.7664256 3.2945118 3.3941987 3.583202 3.4300845 3.3944418 3.334648 3.404516 3.7183943 3.3300903 3.7200975 3.289897 3.411994 3.757376 3.405636 3.751808 3.2900057 3.602642 3.3972504 3.4975398 3.4103878 3.420744 3.3362515 3.3805597 3.7434113 3.3300834 3.495431 3.5998101 3.4707074
0.2802803 3.4566145 3.38055 3.2962306 3.5716343 3.3632584 3.4730117 3.2945852 3.5728393 3.4199433 3.290722 3.3559835 3.3314416 3.713509 3.417155 3.3732617 3.4498453 3.4150963 3.3260972 3.7606382 3.4073355 3.3259199 3.7681584 3.2961829 3.396028 3.5847359 3.4319565 3.3962681 3.3363514 3.406272 3.7199783 3.331793 3.7216816 3.2915974 3.4138403 3.7591116 3.4074357 3.7534966 3.2917035 3.6042142 3.3990052 3.4992564 3.4121916 3.42251 3.3379564 3.382365 3.7450974 3.3318167 3.4971426 3.6013927 3.4725754
0.2812813 3.4583917 3.3822255 3.2978425 3.5730455 3.3649979 3.4748197 3.2961907 3.574249 3.4216444 3.2923946 3.3576934 3.3331208 3.715027 3.4189203 3.3749762 3.4516237 3.416857 3.327803 3.7622607 3.4090772 3.3276236 3.769828 3.2977962 3.3977995 3.5862086 3.4337695 3.3980355 3.3379962 3.407969 3.721499 3.3334377 3.7232022 3.2932403 3.4156282 3.7607844 3.409176 3.7551224 3.293344 3.605725 3.4007015 3.5009131 3.4139364 3.4242163 3.3396032 3.3841121 3.7467208 3.3334923 3.4987943 3.6029139 3.4743838
0.2822823 3.4601102 3.3838422 3.2993972 3.5743961 3.3666797 3.4765687 3.2977393 3.5755982 3.4232862 3.2940106 3.359346 3.3347425 3.7164829 3.4206276 3.376632 3.4533432 3.418559 3.3294516 3.7638204 3.4107597 3.3292704 3.7714353 3.299353 3.399514 3.5876203 3.435524 3.3997445 3.3395834 3.409608 3.7229574 3.3350246 3.72466 3.2948263 3.417358 3.7623947 3.4108574 3.7566855 3.2949276 3.6071749 3.4023397 3.5025103 3.4156225 3.4258633 3.3411922 3.3858013 3.7482817 3.3351102 3.5003867 3.604374 3.4761333
0.2832833 3.4617703 3.385401 3.3008952 3.575687 3.3683045 3.4782596 3.2992313 3.5768876 3.42487 3.2955704 3.3609414 3.3363068 3.7178767 3.4222775 3.37823 3.4550047 3.4202037 3.3310435 3.7653182 3.4123838 3.3308606 3.7729805 3.3008528 3.4011717 3.5889719 3.4372206 3.4013956 3.341113 3.411189 3.724354 3.3365545 3.7260559 3.296356 3.4190302 3.7639432 3.4124804 3.7581866 3.296455 3.6085646 3.4039202 3.5040488 3.4172502 3.4274516 3.342724 3.3874335 3.749781 3.3366714 3.5019202 3.6057737 3.4778244
0.2842843 3.4633727 3.386902 3.3023372 3.5769184 3.3698723 3.4798927 3.300667 3.5781176 3.4263957 3.2970746 3.3624806 3.3378146 3.7192094 3.4238698 3.3797708 3.4566083 3.4217906 3.3325796 3.7667549 3.4139502 3.3323948 3.7744646 3.3022966 3.4027734 3.5902636 3.4388597 3.4029891 3.342586 3.4127133 3.7256896 3.3380277 3.7273903 3.2978296 3.4206455 3.7654305 3.4140453 3.7596266 3.2979264 3.609895 3.405444 3.5055292 3.4188201 3.4289815 3.3441994 3.3890092 3.751219 3.338176 3.5033956 3.6071138 3.4794576
0.2852853 3.464918 3.388346 3.3037233 3.5780911 3.371384 3.481469 3.3020475 3.579289 3.4278643 3.2985234 3.363964 3.339266 3.7204819 3.4254057 3.3812547 3.4581547 3.423321 3.33406 3.7681308 3.4154594 3.3338735 3.775888 3.303685 3.4043193 3.5914965 3.4404418 3.4045258 3.3440022 3.4141808 3.7269645 3.3394446 3.7286642 3.299248 3.422204 3.7668571 3.415553 3.7610059 3.2993426 3.611166 3.4069111 3.5069516 3.420333 3.430454 3.3456182 3.3905284 3.7525969 3.3396246 3.504813 3.6083946 3.4810336
0.2862863 3.4664066 3.3897336 3.3050544 3.5792058 3.3728395 3.482988 3.303373 3.5804024 3.429276 3.2999177 3.3653922 3.3406618 3.7216947 3.4268856 3.382682 3.4596446 3.4247952 3.3354852 3.769447 3.4169114 3.3352973 3.7772517 3.3050182 3.4058099 3.592671 3.4419675 3.406006 3.3453627 3.4155924 3.7281797 3.340806 3.7298777 3.300611 3.4237065 3.768224 3.417004 3.7623253 3.300704 3.612379 3.4083223 3.508317 3.421789 3.431869 3.3469815 3.3919923 3.7539148 3.3410177 3.5061731 3.609617 3.4825528
0.2872873 3.4678392 3.3910651 3.306331 3.5802631 3.37424 3.4844515 3.304644 3.581458 3.4306314 3.3012576 3.3667655 3.3420024 3.7228482 3.42831 3.3840542 3.4610782 3.4262135 3.336856 3.770704 3.4183073 3.3366663 3.778556 3.3062968 3.4072456 3.5937874 3.443437 3.4074302 3.3466678 3.4169483 3.7293355 3.342112 3.731032 3.3019197 3.4251535 3.7695317 3.4183989 3.7635853 3.302011 3.6135342 3.4096782 3.5096257 3.423189 3.4332275 3.3482895 3.393401 3.755174 3.342356 3.5074768 3.6107812 3.4840162
0.2882883 3.4692163 3.3923411 3.3075533 3.5812635 3.3755856 3.4858592 3.3058612 3.582457 3.431931 3.3025436 3.3680847 3.3432882 3.7239435 3.4296792 3.385371 3.462456 3.4275768 3.3381724 3.7719026 3.4196472 3.3379815 3.779802 3.3075213 3.408627 3.5948467 3.4448516 3.408799 3.3479178 3.4182494 3.7304327 3.3433638 3.7321274 3.303174 3.4265454 3.7707808 3.419738 3.7647867 3.3032641 3.6146321 3.4109793 3.5108783 3.424533 3.4345298 3.3495426 3.3947551 3.7563746 3.3436399 3.5087242 3.6118882 3.4854238
0.2892893 3.4705384 3.3935626 3.3087218 3.5822077 3.3768768 3.4872117 3.307025 3.5833995 3.4331756 3.3037763 3.3693497 3.3445196 3.724981 3.430994 3.386633 3.463779 3.4288855 3.339435 3.7730432 3.420932 3.339243 3.7809901 3.308692 3.4099548 3.5958495 3.446211 3.4101126 3.3491132 3.419496 3.731472 3.3445616 3.7331645 3.304375 3.427883 3.7719722 3.421022 3.7659302 3.3044639 3.6156735 3.412226 3.5120754 3.4258218 3.4357767 3.3507416 3.396055 3.7575176 3.3448696 3.5099163 3.6129384 3.4867764
0.2902903 3.4718063 3.3947294 3.3098373 3.583096 3.3781142 3.48851 3.3081357 3.5842867 3.4343655 3.3049562 3.3705618 3.3456974 3.7259617 3.4322546 3.387841 3.4650471 3.4301403 3.3406448 3.7741265 3.422162 3.3404512 3.7821212 3.3098094 3.411229 3.5967963 3.4475162 3.4113717 3.3502548 3.4206889 3.732454 3.3457062 3.7341444 3.3055227 3.429166 3.773106 3.4222515 3.7670162 3.3056107 3.6166592 3.4134188 3.5132177 3.427056 3.4369683 3.3518867 3.3973014 3.7586036 3.3460462 3.511053 3.6139324 3.4880748
0.2912913 3.47302 3.3958426 3.3109002 3.5839293 3.379298 3.4897542 3.3091943 3.5851185 3.4355013 3.3060837 3.3717213 3.3468218 3.726886 3.433462 3.3889956 3.4662614 3.4313414 3.3418016 3.7751532 3.423338 3.341607 3.7831955 3.3108742 3.4124503 3.5976875 3.4487674 3.412577 3.351343 3.421828 3.7333791 3.346798 3.7350674 3.306618 3.4303958 3.7741833 3.4234269 3.7680457 3.306705 3.6175892 3.4145584 3.5143054 3.428236 3.4381056 3.3529785 3.398495 3.759633 3.3471696 3.5121355 3.614871 3.489319
0.2922923 3.4741807 3.3969023 3.311911 3.5847082 3.3804293 3.4909449 3.3102012 3.5858958 3.4365833 3.3071592 3.3728282 3.3478937 3.7277546 3.434616 3.3900971 3.4674222 3.4324896 3.3429065 3.776124 3.4244604 3.3427105 3.784214 3.3118868 3.413619 3.598524 3.4499655 3.4137285 3.3523784 3.4229147 3.7342484 3.3478377 3.735934 3.3076608 3.4315727 3.7752047 3.4245489 3.7690187 3.3077474 3.6184647 3.4156454 3.5153391 3.4293623 3.4391892 3.3540175 3.3996358 3.7606065 3.3482406 3.513164 3.6157546 3.4905102
0.2932933 3.4752884 3.3979096 3.31287 3.5854332 3.3815079 3.4920826 3.3111567 3.5866194 3.4376123 3.3081834 3.3738835 3.3489132 3.728568 3.4357178 3.3911462 3.46853 3.4335852 3.3439593 3.7770395 3.4255297 3.3437624 3.7851772 3.3128474 3.4147356 3.5993063 3.4511106 3.414827 3.3533614 3.4239488 3.7350621 3.348826 3.7367456 3.308652 3.4326968 3.7761705 3.425618 3.7699363 3.3087382 3.6192858 3.4166803 3.5163198 3.4304352 3.4402192 3.355004 3.4007246 3.7615252 3.3492599 3.5141392 3.616584 3.4916487
0.2942943 3.476344 3.3988645 3.313778 3.5861046 3.3825345 3.493168 3.3120613 3.5872896 3.4385886 3.3091567 3.3748877 3.349881 3.7293272 3.4367678 3.392143 3.4695852 3.434629 3.344961 3.7779005 3.4265466 3.3447628 3.7860858 3.3137567 3.4158006 3.6000352 3.4522038 3.415873 3.3542924 3.4249313 3.7358212 3.349763 3.737502 3.309592 3.4337692 3.7770817 3.4266348 3.7707992 3.309678 3.6200535 3.4176633 3.5172474 3.4314556 3.4411964 3.3559387 3.4017618 3.7623892 3.3502276 3.5150616 3.6173596 3.4927347
0.2952953 3.4773479 3.3997676 3.3146353 3.5867236 3.3835099 3.4942017 3.3129156 3.587907 3.439513 3.3100793 3.3758411 3.3507977 3.7300324 3.437766 3.3930886 3.4705887 3.4356213 3.3459115 3.7787073 3.4275115 3.3457127 3.7869406 3.314615 3.4168146 3.600711 3.453245 3.4168673 3.3551724 3.4258626 3.736526 3.350649 3.7382047 3.310481 3.4347897 3.7779386 3.4275994 3.7716079 3.3105674 3.6207683 3.4185953 3.518123 3.4324238 3.4421215 3.356822 3.402748 3.7631993 3.351144 3.5159316 3.6180823 3.4937692
0.2962963 3.4783006 3.4006197 3.315442 3.5872903 3.3844342 3.4951837 3.3137202 3.5884724 3.4403856 3.310952 3.3767443 3.3516636 3.7306848 3.4387136 3.3939834 3.4715407 3.4365628 3.346812 3.779461 3.4284248 3.3466122 3.787742 3.315423 3.4177775 3.6013348 3.454235 3.41781 3.3560014 3.4267428 3.7371771 3.3514853 3.738854 3.31132 3.4357593 3.7787423 3.428513 3.7723627 3.3114066 3.6214304 3.4194765 3.5189466 3.4333403 3.4429948 3.3576546 3.4036837 3.7639563 3.3520103 3.5167499 3.6187525 3.4947526
0.2972973 3.4792025 3.4014213 3.3161995 3.5878053 3.385308 3.496115 3.3144755 3.5889862 3.4412072 3.311775 3.3775978 3.3524795 3.7312844 3.4396105 3.3948276 3.4724417 3.437454 3.3476627 3.7801616 3.4292874 3.347462 3.7884905 3.316181 3.4186904 3.6019068 3.4551747 3.4187021 3.3567803 3.427573 3.7377753 3.3522718 3.7394505 3.3121092 3.4366784 3.7794929 3.4293756 3.7730646 3.3121963 3.622041 3.4203076 3.5197191 3.4342058 3.4438171 3.3584366 3.4045694 3.7646604 3.3528266 3.517517 3.619371 3.4956853
0.2982983 3.4800546 3.4021726 3.3169074 3.5882695 3.386132 3.496996 3.315182 3.5894487 3.4419782 3.3125489 3.3784022 3.3532457 3.7318323 3.4404576 3.395622 3.4732928 3.4382951 3.3484638 3.78081 3.4300997 3.3482623 3.789187 3.3168895 3.4195533 3.6024277 3.4560642 3.4195442 3.3575094 3.4283535 3.7383213 3.3530092 3.739995 3.3128488 3.4375474 3.7801912 3.430188 3.7737143 3.3129365 3.6226 3.4210892 3.5204413 3.4350204 3.4445887 3.3591685 3.4054055 3.7653127 3.353593 3.5182335 3.6199381 3.496568
0.2992993 3.480857 3.4028742 3.3175669 3.588683 3.3869064 3.4978273 3.31584 3.5898612 3.442699 3.3132744 3.3791578 3.353963 3.7323291 3.441255 3.3963668 3.4740942 3.4390872 3.349216 3.781407 3.430862 3.349014 3.789832 3.317549 3.4203668 3.6028981 3.4569042 3.4203367 3.358189 3.4290848 3.7388155 3.3536983 3.7404878 3.3135397 3.438367 3.780838 3.4309506 3.774312 3.3136282 3.6231086 3.4218216 3.5211132 3.4357848 3.44531 3.3598511 3.4061925 3.7659135 3.3543108 3.5189002 3.6204548 3.4974012
0.3003003 3.48161 3.4035268 3.3181777 3.5890467 3.387632 3.498609 3.3164504 3.5902236 3.4433703 3.313952 3.379865 3.3546312 3.732775 3.442004 3.397063 3.4748461 3.4398303 3.3499198 3.7819533 3.431575 3.3497171 3.7904265 3.31816 3.4211314 3.6033187 3.4576952 3.42108 3.3588202 3.4297674 3.7392588 3.354339 3.74093 3.3141823 3.4391375 3.7814336 3.431664 3.7748587 3.3142717 3.623567 3.4225056 3.5217354 3.4364996 3.4459817 3.3604846 3.406931 3.7664635 3.3549798 3.5195172 3.6209214 3.4981854
0.3013013 3.4823148 3.404131 3.3187408 3.5893612 3.388309 3.4993422 3.3170133 3.5905368 3.4439929 3.3145819 3.3805246 3.3552516 3.7331712 3.4427042 3.3977108 3.4755497 3.440525 3.3505754 3.7824492 3.4322393 3.3503723 3.7909706 3.318723 3.421847 3.6036901 3.4584377 3.4217749 3.359403 3.4304018 3.739652 3.354932 3.741322 3.314777 3.4398594 3.7819788 3.4323285 3.7753549 3.3148675 3.623976 3.4231412 3.5223088 3.4371655 3.4466047 3.3610697 3.4076214 3.7669635 3.3556008 3.5200853 3.6213388 3.4989212
0.3023023 3.4829714 3.4046867 3.3192568 3.5896268 3.3889382 3.500027 3.3175292 3.5908012 3.4445665 3.3151646 3.381137 3.3558242 3.733518 3.4433565 3.3983107 3.4762053 3.4411721 3.351184 3.7828956 3.4328554 3.35098 3.7914648 3.3192384 3.422515 3.604013 3.4591324 3.4224217 3.3599381 3.4309886 3.7399952 3.355478 3.7416646 3.3153243 3.4405332 3.782474 3.4329448 3.7758012 3.3154159 3.6243358 3.4237294 3.5228338 3.4377825 3.4471788 3.3616066 3.4082644 3.7674136 3.3561742 3.5206053 3.6217074 3.4996088
0.3033033 3.4835806 3.405195 3.3197258 3.5898442 3.38952 3.500664 3.317999 3.5910175 3.4450922 3.315701 3.3817024 3.3563497 3.733816 3.4439614 3.398863 3.4768133 3.441772 3.3517451 3.7832925 3.4334235 3.3515406 3.7919104 3.3197067 3.4231348 3.6042876 3.4597795 3.4230208 3.360426 3.431528 3.7402897 3.3559775 3.7419581 3.3158247 3.4411595 3.7829204 3.4335134 3.776198 3.3159175 3.6246474 3.4242706 3.5233111 3.4383514 3.447705 3.362096 3.4088602 3.7678149 3.3567004 3.5210774 3.6220279 3.5002491
0.3043043 3.4841425 3.4056563 3.3201482 3.590014 3.3900547 3.5012536 3.3184228 3.591186 3.4455702 3.316191 3.3822217 3.3568287 3.7340655 3.4445193 3.3993685 3.4773746 3.4423249 3.3522596 3.783641 3.4339447 3.3520548 3.7923074 3.3201282 3.4237075 3.6045146 3.4603798 3.4235733 3.360867 3.432021 3.7405355 3.3564308 3.7422035 3.316279 3.4417388 3.7833178 3.4340348 3.7765462 3.3163726 3.624911 3.424765 3.523741 3.438873 3.4481838 3.3625386 3.4094095 3.768168 3.3571799 3.5215025 3.6223009 3.5008423
0.3053053 3.4846582 3.406071 3.320525 3.5901365 3.3905435 3.5017967 3.318801 3.5913076 3.4460013 3.3166356 3.3826952 3.3572614 3.7342677 3.445031 3.3998277 3.477889 3.4428315 3.3527284 3.783942 3.434419 3.3525229 3.7926564 3.3205035 3.4242332 3.6046948 3.4609337 3.424079 3.3612618 3.4324677 3.7407339 3.3568382 3.7424011 3.316687 3.4422717 3.7836673 3.4345095 3.7768466 3.316782 3.6251276 3.4252133 3.5241241 3.4393475 3.4486156 3.3629344 3.4099126 3.768473 3.3576133 3.5218806 3.6225266 3.5013893
0.3063063 3.485128 3.4064395 3.320856 3.5902128 3.3909862 3.5022933 3.3191342 3.5913827 3.4463859 3.317035 3.3831232 3.3576484 3.734423 3.4454963 3.4002411 3.4783578 3.4432924 3.3531513 3.7841952 3.4348469 3.3529453 3.7929585 3.3208332 3.4247124 3.6048288 3.461442 3.4245389 3.361611 3.4328687 3.740885 3.3572006 3.7425518 3.3170497 3.4427583 3.7839694 3.434938 3.7770996 3.3171458 3.625297 3.4256163 3.5244613 3.4397755 3.4490008 3.363284 3.41037 3.7687309 3.358001 3.522213 3.6227062 3.5018902
0.3073073 3.485552 3.4067624 3.3211422 3.590243 3.3913836 3.5027444 3.319423 3.591412 3.4467242 3.3173897 3.3835065 3.3579903 3.7345319 3.4459167 3.400609 3.4787812 3.443708 3.353529 3.784402 3.4352293 3.3533227 3.7932136 3.3211174 3.4251456 3.604917 3.4619048 3.4249532 3.3619146 3.4332244 3.7409894 3.3575184 3.742656 3.3173676 3.4431996 3.7842252 3.4353206 3.7773063 3.3174646 3.6254208 3.425974 3.5247529 3.4401574 3.44934 3.3635883 3.4107823 3.768942 3.3583434 3.5224996 3.6228397 3.5023458
0.3083083 3.4859312 3.40704 3.3213837 3.5902278 3.3917363 3.5031502 3.3196676 3.5913956 3.4470167 3.3177004 3.3838453 3.3582873 3.7345948 3.4462917 3.4009318 3.4791598 3.4440787 3.353862 3.7845626 3.4355662 3.3536553 3.793423 3.321357 3.4255328 3.60496 3.4623225 3.4253228 3.3621738 3.4335356 3.741048 3.3577921 3.7427144 3.317641 3.443596 3.7844348 3.435658 3.7774668 3.317739 3.6254988 3.426287 3.5249991 3.440494 3.4496338 3.3638473 3.4111502 3.7691073 3.358641 3.5227413 3.6229281 3.5027566
0.3093093 3.4862657 3.4072733 3.3215811 3.5901675 3.3920448 3.5035112 3.3198686 3.5913346 3.4472644 3.3179672 3.3841403 3.3585403 3.7346127 3.4466224 3.4012103 3.4794939 3.4444053 3.354151 3.7846775 3.4358585 3.3539436 3.7935867 3.3215523 3.425875 3.6049583 3.462696 3.4256477 3.3623884 3.4338026 3.7410617 3.3580217 3.7427275 3.3178704 3.4439478 3.784599 3.4359508 3.777582 3.317969 3.6255317 3.4265559 3.525201 3.4407856 3.4498827 3.3640618 3.4114738 3.7692273 3.358894 3.5229385 3.6229718 3.5031228
0.3103103 3.4865565 3.4074621 3.321735 3.590063 3.3923094 3.5038278 3.3200264 3.5912292 3.4474673 3.318191 3.3843918 3.3587494 3.734586 3.446909 3.401445 3.4797843 3.4446878 3.3543963 3.7847476 3.4361067 3.3541882 3.7937055 3.321704 3.4261723 3.6049125 3.4630258 3.4259288 3.362559 3.4340258 3.7410302 3.3582084 3.742696 3.3180563 3.4442558 3.7847185 3.4361992 3.7776523 3.3181555 3.6255205 3.4267812 3.525359 3.441033 3.450087 3.364232 3.4117534 3.7693021 3.3591034 3.5230918 3.622971 3.5034451
0.3113113 3.4868035 3.4076076 3.3218455 3.5899148 3.3925307 3.5041008 3.3201416 3.59108 3.447626 3.3183718 3.3846002 3.3589153 3.734515 3.4471521 3.401636 3.4800313 3.4449272 3.3545983 3.784773 3.436311 3.3543894 3.79378 3.3218122 3.426425 3.604823 3.4633124 3.4261663 3.3626866 3.4342058 3.7409549 3.3583522 3.7426205 3.3181992 3.4445202 3.7847939 3.4364038 3.7776785 3.318299 3.6254652 3.4269633 3.5254734 3.4412363 3.4502475 3.364359 3.4119902 3.7693326 3.3592694 3.5232017 3.6229272 3.5037239
0.3123123 3.4870079 3.4077096 3.3219135 3.5897233 3.3927093 3.5043304 3.3202145 3.5908875 3.447741 3.3185105 3.384766 3.3590384 3.7344005 3.4473524 3.4017837 3.4802356 3.4451237 3.3547578 3.7847548 3.436472 3.354548 3.7938108 3.3218777 3.4266336 3.6046908 3.4635558 3.4263608 3.3627713 3.4343429 3.740836 3.3584538 3.7425013 3.3182993 3.444742 3.7848258 3.4365652 3.777661 3.3183994 3.625367 3.4271028 3.5255451 3.4413962 3.4503644 3.3644426 3.412184 3.7693195 3.3593922 3.5232687 3.62284 3.50396
0.3133133 3.4871695 3.407769 3.3219392 3.5894892 3.3928454 3.5045173 3.3202455 3.5906522 3.4478128 3.318607 3.38489 3.3591192 3.7342432 3.44751 3.401889 3.4803975 3.4452777 3.3548748 3.7846932 3.4365902 3.3546638 3.7937982 3.3219008 3.4267986 3.6045163 3.463757 3.426513 3.3628132 3.4344378 3.740674 3.3585134 3.7423394 3.3183575 3.4449213 3.7848146 3.4366837 3.7776008 3.3184578 3.6252258 3.4272 3.5255742 3.4415133 3.450438 3.3644836 3.4123356 3.7692633 3.3594728 3.5232935 3.6227105 3.5041533
0.3143143 3.487289 3.407786 3.321923 3.5892131 3.39294 3.504662 3.320235 3.590375 3.447842 3.3186624 3.3849723 3.359158 3.7340436 3.4476256 3.4019525 3.4805176 3.44539 3.3549502 3.7845888 3.436666 3.3547382 3.7937431 3.3218822 3.4269202 3.6042995 3.4639165 3.426623 3.3628135 3.434491 3.74047 3.3585315 3.7421353 3.3183742 3.4450588 3.7847612 3.4367597 3.7774982 3.318474 3.6250427 3.4272556 3.5255616 3.441588 3.4504695 3.3644826 3.4124453 3.769164 3.359511 3.5232763 3.6225388 3.504305
0.3153153 3.4873672 3.407761 3.3218653 3.5888956 3.392993 3.5047653 3.3201835 3.5900562 3.4478288 3.318677 3.3850136 3.3591554 3.733802 3.4476998 3.401974 3.4805963 3.4454608 3.3549845 3.7844424 3.4367 3.354771 3.7936459 3.3218222 3.4269989 3.6040416 3.4640346 3.4266918 3.362772 3.4345028 3.740224 3.3585088 3.7418892 3.3183494 3.445155 3.7846658 3.436794 3.7773535 3.318449 3.6248178 3.4272697 3.5255075 3.4416208 3.4504588 3.36444 3.4125137 3.7690232 3.3595078 3.523218 3.622326 3.5044148
0.3163163 3.487404 3.407695 3.3217669 3.588537 3.3930054 3.5048273 3.3200915 3.5896964 3.447774 3.318651 3.385014 3.3591118 3.733519 3.447733 3.4019544 3.4806342 3.4454906 3.3549778 3.7842543 3.4366927 3.354763 3.793507 3.321721 3.4270349 3.6037428 3.4641116 3.4267194 3.3626897 3.4344738 3.7399366 3.358446 3.741602 3.3182838 3.44521 3.7845294 3.436787 3.7771678 3.3183832 3.6245522 3.4272432 3.5254126 3.441612 3.4504066 3.3643563 3.4125414 3.768841 3.3594632 3.5231185 3.622072 3.5044837
0.3173173 3.4874005 3.407588 3.3216276 3.588138 3.3929772 3.5048485 3.3199596 3.589296 3.4476776 3.318585 3.3849742 3.3590276 3.7331955 3.4477255 3.401894 3.480632 3.4454799 3.3549309 3.7840257 3.4366446 3.3547144 3.793327 3.3215797 3.427029 3.6034038 3.4641483 3.4267063 3.3625667 3.4344044 3.7396088 3.3583426 3.7412744 3.3181782 3.4452248 3.7843523 3.4367387 3.7769415 3.3182766 3.6242461 3.4271765 3.5252774 3.4415624 3.450313 3.3642316 3.4125285 3.7686179 3.359378 3.522979 3.621778 3.504512
0.3183183 3.487357 3.4074407 3.3214486 3.5876992 3.3929093 3.5048296 3.3197877 3.5888557 3.4475403 3.3184793 3.3848946 3.3589036 3.7328317 3.447678 3.4017935 3.4805896 3.4454293 3.354844 3.7837565 3.4365559 3.3546262 3.7931073 3.3213985 3.426981 3.603025 3.464145 3.4266531 3.3624036 3.434295 3.739241 3.3582 3.7409062 3.3180325 3.4451997 3.784135 3.4366503 3.776675 3.31813 3.6239 3.4270697 3.5251024 3.4414723 3.450179 3.364067 3.4124756 3.7683547 3.3592525 3.5227997 3.621444 3.5045004
0.3193193 3.4872737 3.4072533 3.3212297 3.587221 3.392802 3.5047712 3.3195767 3.5883763 3.447363 3.3183343 3.3847759 3.3587399 3.7324283 3.4475913 3.4016533 3.480508 3.445339 3.3547182 3.783448 3.436427 3.3544984 3.7928474 3.3211775 3.4268918 3.6026068 3.4641023 3.4265606 3.3622007 3.4341462 3.7388334 3.3580182 3.740499 3.3178477 3.445135 3.7838786 3.4365215 3.776369 3.3179438 3.6235144 3.4269235 3.524888 3.4413424 3.450005 3.3638625 3.4123833 3.7680519 3.3590872 3.522581 3.6210706 3.5044491
0.3203203 3.4871514 3.4070265 3.3209717 3.586704 3.3926556 3.5046737 3.3193266 3.5878577 3.4471455 3.318151 3.384618 3.358537 3.7319856 3.4474652 3.4014735 3.4803877 3.4452097 3.3545532 3.7831001 3.436259 3.3543315 3.7925487 3.3209176 3.4267614 3.60215 3.4640205 3.4264286 3.3619587 3.4339585 3.738387 3.3577979 3.7400525 3.3176236 3.445032 3.783583 3.4363534 3.776024 3.3177183 3.6230903 3.4267385 3.524635 3.4411728 3.4497912 3.3636189 3.4122522 3.7677102 3.3588824 3.5223236 3.6206586 3.5043585
0.3213213 3.4869902 3.4067605 3.3206751 3.5861485 3.3924708 3.5045376 3.3190384 3.587301 3.446889 3.3179293 3.3844218 3.3582954 3.7315044 3.4473007 3.4012547 3.4802287 3.445042 3.3543499 3.782714 3.4360518 3.3541262 3.7922115 3.320619 3.4265904 3.6016548 3.4639003 3.426258 3.361678 3.4337323 3.7379022 3.3575392 3.7395678 3.3173614 3.44489 3.7832491 3.4361463 3.7756407 3.317454 3.6226275 3.426515 3.5243435 3.4409642 3.4495382 3.3633363 3.4120827 3.76733 3.3586388 3.522028 3.6202085 3.5042293
0.3223223 3.486791 3.406456 3.32034 3.5855556 3.392248 3.5043633 3.318712 3.5867064 3.4465933 3.3176696 3.3841875 3.3580155 3.7309852 3.447098 3.4009974 3.480032 3.444836 3.3541083 3.7822897 3.435806 3.3538828 3.7918365 3.3202825 3.4263792 3.601122 3.463742 3.4260492 3.3613586 3.4334679 3.7373796 3.3572428 3.739045 3.3170607 3.44471 3.7828772 3.4359002 3.7752194 3.3171518 3.6221273 3.4262536 3.5240142 3.4407172 3.4492464 3.3630154 3.4118748 3.7669115 3.3583565 3.5216942 3.6197205 3.5040617
0.3233233 3.486554 3.4061134 3.319967 3.5849252 3.3919876 3.5041513 3.3183477 3.5860746 3.4462595 3.3173728 3.3839157 3.3576977 3.7304282 3.446858 3.4007022 3.4797976 3.4445922 3.3538294 3.781828 3.435522 3.353602 3.7914238 3.3199081 3.426128 3.6005518 3.463546 3.4258027 3.3610015 3.433166 3.7368193 3.356909 3.7384846 3.3167226 3.4444928 3.7824683 3.435616 3.774761 3.3168118 3.6215897 3.4259543 3.5236475 3.440432 3.4489162 3.3626568 3.4116297 3.7664561 3.358036 3.5213234 3.6191952 3.5038564
0.3243243 3.4862797 3.4057329 3.3195565 3.5842583 3.39169 3.5039024 3.3179464 3.585406 3.4458878 3.317039 3.383607 3.3573425 3.7298343 3.4465804 3.4003694 3.4795263 3.4443111 3.3535135 3.7813294 3.4352005 3.353284 3.7909744 3.3194964 3.4258382 3.599945 3.463313 3.4255188 3.360607 3.432827 3.7362225 3.3565385 3.7378876 3.3163474 3.4442384 3.7820225 3.4352942 3.7742655 3.3164344 3.621015 3.4256182 3.5232441 3.4401093 3.4485483 3.3622606 3.4113474 3.7659636 3.3576782 3.5209157 3.618633 3.503614
0.32532534 3.4859686 3.4053152 3.319109 3.583555 3.3913558 3.5036166 3.3175082 3.5847013 3.4454787 3.3166685 3.3832612 3.3569505 3.7292037 3.4462664 3.3999991 3.4792182 3.4439933 3.3531609 3.7807946 3.4348416 3.3529294 3.7904887 3.319048 3.4255111 3.599302 3.4630432 3.425198 3.3601754 3.4324515 3.7355893 3.3561316 3.7372541 3.3159351 3.4439473 3.7815404 3.4349349 3.773734 3.31602 3.6204045 3.4252453 3.5228043 3.4397492 3.4481428 3.3618274 3.4110284 3.7654347 3.3572829 3.5204716 3.6180348 3.5033343
0.32632634 3.4856215 3.4048605 3.3186247 3.5828161 3.3909853 3.5032947 3.3170335 3.5839608 3.4450326 3.316262 3.3828793 3.3565218 3.728537 3.4459162 3.3995924 3.4788744 3.4436393 3.3527722 3.7802238 3.4344459 3.3525383 3.7899673 3.3185632 3.4251473 3.5986233 3.462737 3.4248407 3.359707 3.4320395 3.73492 3.3556883 3.736585 3.3154867 3.4436204 3.7810225 3.4345386 3.7731667 3.3155694 3.6197581 3.4248362 3.5223284 3.4393525 3.4477005 3.3613577 3.4106734 3.7648702 3.356851 3.5199914 3.617401 3.5030181
0.32732734 3.4852383 3.4043694 3.3181045 3.582042 3.390579 3.5029373 3.3165228 3.583185 3.44455 3.31582 3.3824615 3.3560572 3.7278352 3.4455302 3.3991492 3.4784946 3.4432492 3.3523479 3.779618 3.4340138 3.3521118 3.7894106 3.3180425 3.424747 3.5979092 3.4623954 3.4244475 3.3592029 3.431592 3.7342157 3.3552098 3.7358804 3.3150024 3.4432576 3.7804697 3.434106 3.7725642 3.3150828 3.6190765 3.4243915 3.5218172 3.4389195 3.4472215 3.3608518 3.4102826 3.7642705 3.3563828 3.519476 3.6167314 3.502666
0.32832834 3.48482 3.4038424 3.3175483 3.581233 3.3901374 3.5025444 3.3159766 3.5823746 3.4440315 3.3153427 3.3820086 3.3555567 3.7270982 3.4451091 3.39867 3.4780798 3.442824 3.351888 3.7789774 3.4335458 3.3516498 3.788819 3.3174863 3.424311 3.5971603 3.4620183 3.4240189 3.3586626 3.4311094 3.7334766 3.354696 3.735141 3.3144825 3.4428596 3.7798822 3.4336374 3.771927 3.3145604 3.61836 3.4239113 3.521271 3.4384508 3.4467068 3.3603103 3.4098568 3.7636359 3.355879 3.5189254 3.6160274 3.5022783
0.32932934 3.484367 3.4032798 3.316957 3.58039 3.3896608 3.502117 3.3153949 3.5815296 3.4434776 3.3148303 3.3815207 3.355021 3.726327 3.444653 3.3981552 3.4776301 3.4423635 3.3513935 3.7783024 3.433042 3.351153 3.7881935 3.316895 3.4238393 3.5963771 3.461606 3.423555 3.3580873 3.4305918 3.7327034 3.3541477 3.7343671 3.3139277 3.442427 3.7792604 3.4331331 3.7712557 3.3140032 3.6176095 3.4233963 3.5206904 3.4379468 3.446156 3.3597336 3.409396 3.7629673 3.3553398 3.5183406 3.615289 3.5018556
0.33033034 3.4838793 3.402682 3.3163307 3.579513 3.38915 3.501655 3.3147783 3.5806513 3.4428885 3.3142836 3.3809986 3.3544505 3.7255218 3.4441624 3.3976057 3.4771461 3.4418688 3.3508644 3.7775939 3.4325035 3.3506217 3.7875342 3.316269 3.4233332 3.59556 3.4611595 3.4230564 3.3574767 3.43004 3.7318962 3.3535647 3.7335596 3.313338 3.44196 3.7786052 3.4325938 3.7705505 3.3134112 3.616825 3.4228473 3.5200756 3.4374077 3.4455702 3.359122 3.408901 3.7622647 3.3547657 3.5177214 3.6145167 3.5013978
0.33133134 3.4833577 3.4020495 3.3156703 3.578603 3.3886049 3.5011594 3.314127 3.5797393 3.442265 3.313703 3.3804424 3.3538454 3.7246833 3.443638 3.397021 3.4766283 3.44134 3.3503013 3.7768521 3.4319303 3.3500564 3.7868416 3.3156087 3.4227922 3.5947096 3.4606788 3.4225235 3.3568318 3.4294543 3.7310557 3.3529482 3.7327185 3.312714 3.4414592 3.7779167 3.4320197 3.7698123 3.3127851 3.6160076 3.422264 3.5194273 3.436834 3.4449499 3.3584764 3.408372 3.7615292 3.3541572 3.5170689 3.6137109 3.500906
0.33233234 3.4828029 3.4013827 3.3149755 3.57766 3.388026 3.5006301 3.3134418 3.578795 3.4416072 3.313089 3.3798528 3.3532064 3.7238119 3.4430802 3.3964026 3.476077 3.4407775 3.3497045 3.7760775 3.4313228 3.3494575 3.7861166 3.3149147 3.4222176 3.5938263 3.4601645 3.421957 3.356153 3.4288352 3.7301826 3.352298 3.7318447 3.3120565 3.440925 3.7771955 3.4314113 3.7690415 3.3121252 3.6151571 3.4216475 3.518746 3.4362264 3.444295 3.3577964 3.4078095 3.7607608 3.3535147 3.516383 3.6128724 3.5003803
0.33333334 3.4822147 3.400682 3.3142474 3.576685 3.3874142 3.5000682 3.3127227 3.577818 3.4409158 3.3124413 3.37923 3.3525338 3.7229083 3.4424891 3.39575 3.475493 3.4401822 3.3490748 3.7752707 3.4306815 3.3488255 3.7853591 3.3141875 3.4216094 3.5929105 3.4596171 3.421357 3.3554404 3.428183 3.7292771 3.351615 3.7309384 3.3113654 3.4403574 3.7764423 3.4307687 3.7682383 3.3114321 3.6142743 3.4209979 3.5180316 3.4355853 3.4436061 3.357083 3.4072142 3.7599604 3.3528385 3.5156643 3.6120014 3.4998217
0.33433434 3.4815943 3.3999476 3.3134863 3.5756779 3.3867695 3.4994738 3.31197 3.5768092 3.440191 3.3117614 3.3785748 3.3518279 3.7219727 3.4418654 3.3950639 3.474876 3.439554 3.3484123 3.7744324 3.4300067 3.3481605 3.7845702 3.313427 3.420968 3.5919626 3.459037 3.4207242 3.3546944 3.4274986 3.7283397 3.3508992 3.7300003 3.3106413 3.4397576 3.7756574 3.430093 3.7674036 3.310706 3.6133597 3.4203157 3.517285 3.4349108 3.4428837 3.3563368 3.406586 3.759128 3.3521295 3.5149136 3.6110983 3.4992301
0.33533534 3.4809415 3.3991804 3.3126924 3.5746396 3.3860924 3.4988472 3.3111844 3.5757692 3.4394336 3.3110487 3.3778875 3.3510892 3.7210057 3.4412098 3.394345 3.474227 3.4388936 3.3477175 3.7735627 3.4292989 3.3474636 3.78375 3.312634 3.4202943 3.5909832 3.4584246 3.4200585 3.3539155 3.426782 3.727371 3.3501513 3.7290306 3.3098845 3.4391255 3.7748413 3.4293842 3.7665374 3.3099473 3.612414 3.4196017 3.516507 3.4342036 3.4421282 3.3555577 3.4059258 3.7582645 3.3513875 3.5141308 3.6101637 3.4986064
0.33633634 3.4802573 3.3983808 3.3118663 3.5735703 3.3853834 3.498189 3.3103662 3.574698 3.4386437 3.3103042 3.3771682 3.3503184 3.720008 3.4405222 3.3935933 3.473546 3.4382012 3.3469906 3.7726624 3.4285586 3.3467345 3.7828991 3.311809 3.4195886 3.5899727 3.4577801 3.4193609 3.3531044 3.4260335 3.7263715 3.3493717 3.72803 3.3090956 3.4384618 3.7739944 3.4286427 3.7656407 3.3091564 3.6114368 3.418856 3.5156972 3.433464 3.4413402 3.3547463 3.4052339 3.7573705 3.3506136 3.5133169 3.6091979 3.497951
0.33733734 3.4795418 3.3975492 3.3110082 3.5724704 3.3846428 3.4974997 3.3095152 3.5735965 3.4378219 3.309528 3.3764176 3.3495154 3.7189796 3.4398034 3.3928094 3.4728339 3.4374776 3.3462324 3.7717319 3.427786 3.3459742 3.7820182 3.3109522 3.418851 3.5889316 3.4571042 3.4186316 3.352261 3.4252539 3.7253416 3.3485606 3.7269986 3.3082747 3.4377668 3.7731175 3.4278696 3.7647138 3.3083339 3.6104295 3.418079 3.5148568 3.4326923 3.44052 3.353903 3.4045107 3.756446 3.3498075 3.5124717 3.6082015 3.4972641
0.33833835 3.4787953 3.3966858 3.310119 3.5713406 3.3838708 3.4967797 3.3086326 3.572465 3.4369686 3.3087208 3.375636 3.3486807 3.7179215 3.4390535 3.3919938 3.472091 3.436723 3.345443 3.7707715 3.426982 3.3451827 3.7811074 3.3100638 3.418082 3.58786 3.456397 3.4178708 3.351386 3.4244435 3.7242815 3.347719 3.7259374 3.3074224 3.4370408 3.7722106 3.4270644 3.7637568 3.30748 3.6093922 3.417271 3.5139856 3.4318893 3.439668 3.3530285 3.4037566 3.7554917 3.3489702 3.511596 3.6071749 3.4965465
0.33933935 3.4780185 3.3957913 3.3091986 3.5701814 3.3830683 3.4960294 3.3077183 3.5713038 3.4360843 3.3078828 3.3748243 3.347815 3.7168338 3.4382732 3.3911471 3.4713173 3.435938 3.344623 3.7697816 3.4261465 3.3443604 3.7801673 3.3091447 3.4172826 3.5867586 3.4556594 3.4170792 3.3504798 3.4236028 3.723192 3.3468466 3.7248464 3.3065393 3.4362843 3.7712746 3.4262283 3.7627707 3.3065956 3.608325 3.4164329 3.5130844 3.431055 3.4387848 3.3521228 3.402972 3.7545083 3.3481019 3.5106902 3.6061184 3.4957986
0.34034035 3.4772117 3.394866 3.3082476 3.5689929 3.3822355 3.495249 3.3067725 3.5701137 3.4351692 3.3070142 3.3739822 3.3469183 3.715717 3.4374628 3.3902698 3.4705136 3.4351227 3.3437726 3.768763 3.42528 3.343508 3.7791984 3.3081949 3.4164526 3.585628 3.4548914 3.416257 3.3495429 3.422732 3.7220736 3.3459442 3.7237263 3.3056254 3.435498 3.7703094 3.4253614 3.7617555 3.3056803 3.607229 3.4155648 3.5121534 3.43019 3.4378707 3.3511863 3.4021573 3.7534957 3.3472028 3.5097547 3.6050327 3.4950204
0.34134135 3.4763756 3.3939104 3.3072665 3.5677757 3.3813725 3.4944394 3.305796 3.5688949 3.434224 3.3061156 3.3731108 3.3459914 3.714572 3.4366226 3.389362 3.46968 3.4342778 3.3428924 3.7677162 3.4243834 3.3426256 3.7782013 3.307215 3.4155927 3.5844684 3.4540937 3.4154048 3.3485754 3.4218318 3.7209263 3.3450122 3.7225773 3.3046813 3.4346817 3.7693162 3.4244642 3.760712 3.3047352 3.6061041 3.4146671 3.5111933 3.4292948 3.4369261 3.3502197 3.401313 3.7524548 3.3462737 3.5087898 3.603918 3.4942126
0.34234235 3.4755104 3.3929248 3.3062556 3.5665302 3.38048 3.4936004 3.3047884 3.5676477 3.433249 3.3051875 3.3722098 3.3450346 3.7133987 3.4357533 3.3884244 3.4688175 3.4334037 3.3419826 3.7666414 3.423457 3.341714 3.7771761 3.3062053 3.4147034 3.5832806 3.4532664 3.414523 3.347578 3.4209025 3.719751 3.3440511 3.7214005 3.3037071 3.4338362 3.7682948 3.423537 3.7596402 3.3037603 3.6049511 3.4137406 3.5102043 3.4283698 3.4359517 3.3492234 3.4004395 3.751386 3.345315 3.507796 3.6027749 3.493376
0.34334335 3.4746163 3.3919098 3.3052151 3.565257 3.3795583 3.492733 3.3037508 3.5663729 3.4322445 3.30423 3.3712802 3.3440483 3.7121978 3.434855 3.3874571 3.4679258 3.4325006 3.3410437 3.765539 3.4225006 3.3407729 3.7761235 3.305166 3.413785 3.5820646 3.4524102 3.4136114 3.3465514 3.4199443 3.7185478 3.343061 3.7201958 3.3027036 3.432962 3.767246 3.4225802 3.758541 3.3027563 3.6037703 3.4127853 3.5091867 3.4274151 3.4349477 3.3481972 3.399537 3.7502897 3.3443265 3.506774 3.6016037 3.4925103
0.34434435 3.4736938 3.3908656 3.304146 3.5639563 3.3786077 3.4918373 3.302683 3.5650704 3.431211 3.3032439 3.370322 3.3430328 3.7109697 3.4339285 3.386461 3.4670055 3.4315693 3.340076 3.7644095 3.4215155 3.3398035 3.775044 3.304098 3.412838 3.5808213 3.4515254 3.4126713 3.3454955 3.418958 3.7173173 3.3420424 3.7189639 3.301671 3.4320593 3.76617 3.4215946 3.7574146 3.3017232 3.602562 3.4118016 3.5081413 3.4264312 3.4339144 3.3471422 3.3986063 3.7491663 3.3433094 3.5057235 3.6004052 3.4916165
0.34534535 3.4727437 3.3897927 3.3030481 3.5626287 3.3776288 3.4909139 3.3015866 3.5637412 3.4301488 3.3022292 3.369336 3.3419886 3.709715 3.4329736 3.385436 3.4660573 3.4306097 3.3390799 3.7632537 3.4205015 3.3388057 3.773938 3.303001 3.4118629 3.579551 3.4506128 3.4117026 3.3444107 3.4179437 3.71606 3.340996 3.7177052 3.3006098 3.4311285 3.7650673 3.4205801 3.7562616 3.3006618 3.6013265 3.4107902 3.5070682 3.4254186 3.4328525 3.3460586 3.3976474 3.748016 3.3422637 3.5046456 3.5991797 3.490695
0.34634635 3.471766 3.3886917 3.3019218 3.5612745 3.3766217 3.4899628 3.3004618 3.5623853 3.4290586 3.3011863 3.3683221 3.3409162 3.7084336 3.431991 3.384383 3.4650812 3.4296224 3.3380558 3.7620714 3.4194593 3.3377798 3.7728057 3.3018758 3.4108596 3.578254 3.4496722 3.410706 3.3432977 3.4169018 3.714776 3.339922 3.7164202 3.29952 3.4301698 3.7639384 3.4195375 3.7550821 3.299572 3.6000645 3.4097512 3.5059676 3.4243777 3.4317625 3.3449464 3.396661 3.7468398 3.3411896 3.50354 3.5979276 3.4897459
0.34734735 3.4707613 3.3875625 3.300768 3.559894 3.375587 3.488985 3.2993088 3.5610032 3.4279404 3.3001158 3.367281 3.3398159 3.7071266 3.4309814 3.3833017 3.464078 3.428608 3.3370042 3.7608635 3.418389 3.3367264 3.7716477 3.3007228 3.4098291 3.5769308 3.4487045 3.4096818 3.342157 3.415833 3.7134662 3.3388205 3.7151093 3.2984025 3.429184 3.7627838 3.418467 3.753877 3.2984548 3.5987766 3.4086852 3.5048404 3.4233086 3.4306443 3.3438065 3.395647 3.745638 3.340088 3.5024078 3.596649 3.4887695
0.34834835 3.46973 3.3864062 3.2995865 3.558488 3.3745248 3.4879804 3.2981284 3.5595956 3.426795 3.2990181 3.366213 3.338688 3.705794 3.4299448 3.3821933 3.4630477 3.4275668 3.3359253 3.7596304 3.4172914 3.335646 3.7704647 3.2995422 3.4087715 3.5755816 3.4477096 3.4086304 3.3409884 3.4147372 3.7121305 3.3376923 3.7137728 3.2972574 3.4281712 3.7616038 3.4173691 3.7526462 3.2973099 3.5974627 3.4075925 3.5036864 3.4222121 3.4294987 3.3426387 3.3946064 3.7444103 3.3389587 3.501249 3.5953448 3.4877667
0.34934935 3.468672 3.3852227 3.2983782 3.5570564 3.3734357 3.4869494 3.296921 3.5581625 3.4256225 3.2978935 3.3651187 3.337533 3.7044365 3.4288816 3.3810577 3.4619913 3.426499 3.3348196 3.7583723 3.4161668 3.3345387 3.7692566 3.2983346 3.4076874 3.5742073 3.4466884 3.407552 3.339793 3.4136152 3.71077 3.3365374 3.7124114 3.2960851 3.427132 3.7603986 3.4162443 3.7513905 3.2961383 3.5961235 3.4064736 3.5025067 3.4210882 3.428326 3.341444 3.3935392 3.743158 3.3378026 3.5000644 3.5940154 3.4867377
0.35035035 3.4675884 3.3840122 3.2971432 3.5556 3.37232 3.4858928 3.2956867 3.5567045 3.4244232 3.2967422 3.3639984 3.3363512 3.7030544 3.4277923 3.3798954 3.460909 3.425405 3.3336873 3.7570896 3.4150155 3.333405 3.7680242 3.2971 3.406577 3.572808 3.445641 3.4064474 3.3385708 3.4124675 3.7093847 3.3353565 3.7110252 3.294886 3.4260662 3.759169 3.4150925 3.75011 3.2949398 3.5947592 3.4053288 3.501301 3.4199376 3.4271264 3.3402224 3.392446 3.7418811 3.3366196 3.4988542 3.592661 3.485683
0.35135135 3.4664793 3.3827758 3.2958817 3.5541189 3.371178 3.4848104 3.2944262 3.555222 3.4231977 3.2955651 3.362852 3.335143 3.701648 3.4266772 3.3787067 3.4598007 3.4242854 3.332529 3.755783 3.4138377 3.332245 3.7667675 3.295839 3.4054408 3.5713842 3.4445682 3.4053166 3.337322 3.4112937 3.7079751 3.3341498 3.7096148 3.2936609 3.4249747 3.7579153 3.4139147 3.7488053 3.2937152 3.5933704 3.4041584 3.5000703 3.4187603 3.4259005 3.3389742 3.391327 3.74058 3.3354106 3.4976187 3.591282 3.4846027
0.35235235 3.4653451 3.381513 3.2945943 3.5526137 3.3700101 3.4837031 3.2931395 3.5537155 3.4219465 3.294362 3.3616805 3.333909 3.700218 3.4255366 3.3774922 3.4586673 3.4231405 3.3313448 3.7544527 3.4126341 3.3310597 3.7654874 3.2945518 3.404279 3.569936 3.4434698 3.40416 3.3360476 3.4100952 3.7065418 3.332918 3.7081807 3.2924094 3.423858 3.7566376 3.4127107 3.7474768 3.2924645 3.5919576 3.402963 3.4988148 3.417557 3.4246488 3.3377 3.3901825 3.7392552 3.3341756 3.4963584 3.5898786 3.4834971
0.35335335 3.4641862 3.3802252 3.2932813 3.5510848 3.3688166 3.482571 3.2918272 3.5521848 3.4206696 3.2931337 3.3604841 3.3326495 3.6987643 3.4243712 3.3762522 3.4575093 3.4219706 3.330135 3.753099 3.4114048 3.3298488 3.7641842 3.2932389 3.4030924 3.5684645 3.4423463 3.4029782 3.3347473 3.4088717 3.7050848 3.331661 3.706723 3.2911325 3.422716 3.7553365 3.4114814 3.7461247 3.2911885 3.5905209 3.4017427 3.497535 3.416328 3.4233713 3.3363998 3.3890128 3.7379072 3.332915 3.4950738 3.5884519 3.4823673
0.35435435 3.4630027 3.378912 3.2919433 3.5495324 3.3675978 3.4814143 3.2904897 3.550631 3.4193678 3.2918804 3.359263 3.3313646 3.6972878 3.423181 3.374987 3.4563265 3.4207761 3.3289006 3.7517223 3.4101505 3.328613 3.762858 3.2919006 3.401881 3.5669694 3.4411986 3.4017715 3.333422 3.4076238 3.703605 3.3303792 3.7052424 3.2898302 3.421549 3.7540123 3.410227 3.74475 3.2898872 3.5890605 3.4004982 3.4962308 3.4150739 3.422069 3.3350744 3.3878188 3.736536 3.3316293 3.493765 3.5870016 3.4812129
0.35535535 3.4617953 3.377574 3.2905803 3.547957 3.3663542 3.480234 3.2891273 3.5490544 3.418041 3.2906024 3.3580177 3.330055 3.6957886 3.4219663 3.3736968 3.4551198 3.4195576 3.327641 3.7503235 3.4088717 3.3273525 3.7615094 3.2905374 3.400645 3.5654514 3.4400265 3.4005404 3.3320718 3.4063516 3.7021024 3.3290734 3.703739 3.2885032 3.420358 3.752666 3.4089477 3.7433527 3.2885609 3.5875773 3.3992295 3.4949033 3.4137948 3.4207418 3.3337238 3.3866003 3.7351425 3.330319 3.4924328 3.5855286 3.4800346
0.35635635 3.4605644 3.3762114 3.2891927 3.5463586 3.3650863 3.4790297 3.2877405 3.5474548 3.4166899 3.2893002 3.3567486 3.3287208 3.6942673 3.420728 3.3723824 3.4538896 3.418315 3.3263571 3.7489023 3.407568 3.3260677 3.7601388 3.2891493 3.3993855 3.563911 3.4388309 3.399285 3.330697 3.405056 3.7005777 3.3277438 3.7022135 3.2871516 3.4191427 3.7512975 3.4076443 3.741933 3.2872102 3.5860713 3.3979373 3.4935524 3.4124913 3.41939 3.3323486 3.3853579 3.7337267 3.328984 3.4910772 3.584033 3.478833
0.35735735 3.45931 3.3748248 3.2877812 3.5447383 3.3637943 3.477802 3.2863293 3.545833 3.4153147 3.2879739 3.3554559 3.3273625 3.6927242 3.4194658 3.3710437 3.4526358 3.417049 3.3250494 3.7474594 3.4062405 3.324759 3.7587464 3.287737 3.398102 3.5623481 3.4376116 3.3980057 3.329298 3.4037368 3.699031 3.3263905 3.7006662 3.2857757 3.417904 3.7499073 3.4063165 3.740492 3.2858355 3.584543 3.3966217 3.4921787 3.4111636 3.4180143 3.330949 3.3840919 3.732289 3.3276248 3.489699 3.5825152 3.477608
0.35835835 3.4580328 3.3734145 3.2863457 3.5430958 3.362479 3.4765515 3.2848945 3.5441897 3.4139156 3.2866242 3.3541398 3.3259804 3.6911595 3.4181805 3.3696816 3.4513593 3.4157598 3.3237176 3.7459953 3.4048893 3.3234265 3.7573328 3.2863007 3.3967955 3.5607638 3.4363694 3.3967032 3.3278754 3.4023945 3.697463 3.325014 3.6990976 3.2843761 3.4166417 3.7484956 3.4049654 3.7390294 3.284437 3.582993 3.3952832 3.4907825 3.409812 3.416615 3.3295257 3.3828027 3.73083 3.326242 3.4882982 3.5809758 3.4763603
0.35935935 3.456733 3.3719811 3.2848868 3.541432 3.3611403 3.4752784 3.283436 3.5425243 3.4124935 3.2852514 3.352801 3.324575 3.6895738 3.4168723 3.368296 3.4500601 3.414448 3.3223627 3.74451 3.4035149 3.3220708 3.755898 3.2848406 3.3954659 3.5591578 3.4351046 3.3953774 3.3264294 3.4010298 3.6958737 3.3236148 3.6975079 3.282953 3.4153566 3.7470632 3.403591 3.737546 3.2830148 3.5814214 3.393922 3.4893641 3.4084373 3.4151921 3.3280785 3.3814907 3.7293499 3.3248358 3.486875 3.5794148 3.4750903
0.36036035 3.455411 3.3705244 3.2834048 3.5397468 3.3597786 3.473983 3.2819548 3.540838 3.4110482 3.2838554 3.35144 3.3231466 3.6879675 3.4155414 3.3668873 3.4487388 3.4131136 3.3209848 3.743004 3.4021175 3.3206923 3.754443 3.2833576 3.394114 3.557531 3.4338171 3.3940291 3.3249605 3.3996427 3.694264 3.322193 3.6958973 3.281507 3.414049 3.74561 3.4021933 3.736042 3.2815697 3.5798287 3.3925388 3.487924 3.4070394 3.4137466 3.3266084 3.380156 3.727849 3.3234065 3.4854305 3.577833 3.473798
0.36136135 3.4540672 3.3690453 3.2819 3.5380406 3.3583946 3.4726658 3.2804506 3.539131 3.4095802 3.2824373 3.3500566 3.3216953 3.6863408 3.4141884 3.365456 3.4473956 3.411757 3.3195841 3.741478 3.4006975 3.3192909 3.7529676 3.2818515 3.3927398 3.5558836 3.432508 3.3926582 3.3234687 3.3982337 3.6926339 3.320749 3.6942666 3.280038 3.4127192 3.7441368 3.4007733 3.7345178 3.2801015 3.5782154 3.3911335 3.4864626 3.405619 3.4122784 3.3251154 3.3787992 3.726328 3.3219545 3.4839644 3.5762303 3.472484
0.36236235 3.4527018 3.3675437 3.2803729 3.5363145 3.3569884 3.471327 3.278924 3.5374033 3.40809 3.2809968 3.3486516 3.320222 3.684694 3.4128134 3.3640025 3.4460309 3.410379 3.3181615 3.7399318 3.3992553 3.3178675 3.7514722 3.280323 3.3913438 3.5542157 3.4311771 3.3912654 3.3219545 3.3968031 3.6909835 3.3192832 3.692616 3.2785468 3.411368 3.7426438 3.399331 3.7329736 3.2786112 3.5765817 3.3897069 3.48498 3.404176 3.4107878 3.3235998 3.3774204 3.7247868 3.32048 3.4824772 3.5746076 3.471149
0.36336336 3.4513152 3.3660202 3.2788236 3.534568 3.3555605 3.469967 3.2773752 3.5356555 3.4065778 3.2795346 3.347225 3.3187263 3.6830277 3.4114172 3.3625271 3.4446452 3.4089792 3.3167167 3.7383661 3.3977911 3.316422 3.7499576 3.2787724 3.3899262 3.552528 3.429825 3.389851 3.3204184 3.3953512 3.689314 3.317796 3.6909456 3.2770336 3.4099948 3.7411313 3.3978667 3.73141 3.2770984 3.574928 3.3882587 3.4834769 3.4027114 3.4092755 3.3220623 3.3760202 3.723226 3.3189838 3.4809697 3.572965 3.4697926
0.36436436 3.4499078 3.3644753 3.2772524 3.532802 3.3541112 3.4685857 3.275805 3.533888 3.4050438 3.278051 3.3457773 3.317209 3.6813424 3.4099998 3.3610299 3.4432387 3.4075587 3.3152504 3.7367814 3.3963056 3.3149548 3.7484236 3.2771997 3.3884876 3.5508206 3.428452 3.3884153 3.3188605 3.3938782 3.687625 3.3162878 3.6892562 3.2754986 3.4086008 3.7396 3.3963811 3.7298274 3.275564 3.5732548 3.3867898 3.4819534 3.4012249 3.4077415 3.320503 3.3745987 3.7216463 3.3174655 3.4794416 3.5713027 3.4684157
0.36536536 3.44848 3.3629088 3.2756598 3.5310166 3.3526406 3.467184 3.2742133 3.5321014 3.4034886 3.276546 3.3443089 3.3156705 3.6796377 3.4085617 3.3595116 3.4418118 3.4061172 3.3137631 3.7351778 3.3947985 3.3134663 3.746871 3.275606 3.387028 3.5490942 3.4270585 3.3869586 3.3172815 3.3923848 3.6859171 3.3147585 3.687548 3.2739422 3.4071863 3.7380495 3.394874 3.728226 3.274008 3.5715623 3.3853004 3.4804099 3.3997173 3.4061863 3.318922 3.3731563 3.7200477 3.315926 3.4778936 3.569621 3.4670184
0.36636636 3.4470317 3.3613214 3.2740462 3.5292125 3.3511493 3.4657621 3.2726004 3.5302958 3.4019125 3.2750204 3.3428197 3.314111 3.6779146 3.407103 3.3579721 3.4403646 3.4046555 3.312255 3.7335558 3.3932707 3.3119566 3.7452998 3.2739906 3.3855479 3.5473487 3.4256446 3.385481 3.3156812 3.3908708 3.6841908 3.313209 3.6858213 3.2723646 3.4057512 3.736481 3.3933463 3.7266061 3.2724307 3.569851 3.3837907 3.4788468 3.3981888 3.4046102 3.31732 3.3716936 3.7184305 3.3143654 3.476326 3.567921 3.4656012
0.36736736 3.4455638 3.3597136 3.2724118 3.5273895 3.3496377 3.4643204 3.270967 3.5284715 3.4003155 3.2734745 3.3413105 3.3125308 3.6761734 3.4056244 3.3564124 3.4388978 3.4031734 3.310726 3.7319157 3.3917224 3.3104265 3.7437108 3.2723548 3.3840477 3.545585 3.424211 3.3839834 3.3140604 3.389337 3.6824462 3.311639 3.6840763 3.2707665 3.404296 3.7348943 3.391798 3.7249682 3.2708325 3.568121 3.382261 3.4772646 3.3966396 3.4030137 3.3156974 3.3702106 3.7167954 3.312784 3.4747393 3.5662022 3.4641643
0.36836836 3.4440763 3.3580854 3.2707567 3.5255482 3.348106 3.4628594 3.2693129 3.526629 3.398698 3.271908 3.3397815 3.3109303 3.6744144 3.404126 3.3548322 3.4374118 3.4016716 3.309177 3.730258 3.3901541 3.308876 3.742104 3.2706983 3.3825276 3.5438027 3.4227576 3.3824656 3.3124194 3.3877838 3.6806839 3.3100495 3.6823134 3.2691479 3.402821 3.73329 3.3902295 3.7233126 3.269214 3.5663729 3.380712 3.4756634 3.3950703 3.4013968 3.3140543 3.3687077 3.7151425 3.3111823 3.4731336 3.564465 3.462708
0.36936936 3.4425695 3.3564372 3.2690816 3.5236893 3.3465543 3.4613793 3.267639 3.5247686 3.3970609 3.2703218 3.338233 3.3093097 3.6726375 3.4026082 3.353232 3.4359066 3.4001505 3.3076081 3.728583 3.3885658 3.3073056 3.7404802 3.2690217 3.380988 3.542003 3.4212852 3.3809283 3.310758 3.386211 3.678904 3.3084404 3.6805334 3.2675092 3.401327 3.7316682 3.3886409 3.7216396 3.2675748 3.5646067 3.3791435 3.4740436 3.393481 3.3997602 3.312391 3.3671854 3.7134721 3.3095603 3.4715092 3.5627103 3.4612327
0.37037036 3.4410439 3.3547695 3.2673867 3.5218127 3.3449833 3.45988 3.2659452 3.5228906 3.3954036 3.2687163 3.3366654 3.3076694 3.6708436 3.4010713 3.351612 3.4343827 3.3986104 3.3060198 3.7268908 3.386958 3.3057158 3.7388391 3.2673252 3.3794289 3.5401855 3.4197936 3.3793716 3.3090773 3.3846192 3.677107 3.306812 3.678736 3.2658508 3.3998137 3.7300296 3.387033 3.7199497 3.2659159 3.5628233 3.377556 3.4724054 3.3918722 3.398104 3.310708 3.3656437 3.7117848 3.3079185 3.4698668 3.5609381 3.4597385
0.37137136 3.4394999 3.3530824 3.265672 3.5199187 3.3433933 3.4583628 3.264232 3.5209951 3.3937273 3.2670915 3.3350787 3.3060098 3.6690326 3.3995156 3.349973 3.43284 3.3970513 3.3044121 3.725182 3.3853307 3.3041065 3.7371814 3.2656093 3.3778508 3.5383508 3.4182837 3.377796 3.307377 3.3830087 3.6752932 3.3051648 3.6769218 3.264173 3.3982818 3.7283745 3.3854055 3.718243 3.2642372 3.5610225 3.3759499 3.4707494 3.390244 3.3964283 3.3090057 3.3640835 3.7100806 3.306257 3.4682062 3.5591488 3.4582262
0.37237236 3.4379375 3.3513763 3.2639382 3.5180078 3.3417845 3.4568272 3.2624996 3.519083 3.3920317 3.2654479 3.3334734 3.304331 3.667205 3.3979416 3.3483148 3.4312797 3.3954737 3.3027856 3.723457 3.3836846 3.3024783 3.7355075 3.263874 3.3762543 3.5364995 3.4167552 3.3762016 3.3056579 3.38138 3.673463 3.303499 3.6750913 3.262476 3.3967314 3.7267027 3.3837595 3.7165198 3.2625391 3.5592048 3.3743255 3.469076 3.388597 3.3947341 3.307284 3.3625045 3.70836 3.3045766 3.4665282 3.5573425 3.4566958
0.37337336 3.4363573 3.3496513 3.2621853 3.5160804 3.340157 3.4552739 3.2607484 3.5171542 3.3903174 3.2637856 3.3318498 3.3026335 3.6653612 3.3963494 3.346638 3.4297016 3.393878 3.3011405 3.721716 3.3820198 3.3008316 3.7338176 3.2621202 3.3746393 3.5346315 3.415209 3.374589 3.3039198 3.3797333 3.6716166 3.301815 3.6732445 3.2607603 3.3951628 3.7250152 3.3820946 3.7147808 3.260822 3.5573707 3.372683 3.467385 3.3869314 3.393021 3.3055437 3.3609076 3.7066236 3.3028772 3.4648328 3.5555198 3.4551475
0.37437436 3.4347594 3.3479083 3.260414 3.5141368 3.3385115 3.4537032 3.2589788 3.515209 3.3885849 3.262105 3.3302083 3.3009176 3.6635015 3.3947394 3.3449426 3.4281058 3.3922644 3.299477 3.719959 3.3803368 3.2991667 3.732112 3.2603476 3.3730063 3.5327473 3.413645 3.3729582 3.3021631 3.378069 3.6697545 3.300113 3.671382 3.259026 3.3935766 3.723312 3.3804114 3.713026 3.2590864 3.5555203 3.3710227 3.4656773 3.3852475 3.3912897 3.3037848 3.3592925 3.704871 3.301159 3.4631207 3.553681 3.4535818
0.3753754 3.4331446 3.3461468 3.258624 3.5121772 3.3368483 3.452115 3.257191 3.513248 3.3868341 3.2604063 3.3285491 3.2991834 3.6616259 3.3931122 3.3432293 3.426493 3.3906333 3.2977958 3.7181869 3.378636 3.2974837 3.730391 3.2585568 3.3713555 3.530847 3.4120636 3.3713095 3.3003886 3.376387 3.6678767 3.298393 3.6695037 3.2572734 3.391973 3.7215931 3.37871 3.711256 3.257332 3.5536542 3.369345 3.4639528 3.3835456 3.3895404 3.3020077 3.35766 3.7031033 3.2994225 3.4613917 3.551826 3.451999
0.3763764 3.4315126 3.3443677 3.2568161 3.510202 3.3351674 3.4505103 3.2553852 3.5112712 3.385066 3.25869 3.3268723 3.2974315 3.6597352 3.3914676 3.3414981 3.4248633 3.388985 3.296097 3.7163997 3.3769171 3.2957828 3.7286549 3.256748 3.3696873 3.5289314 3.4104652 3.3696434 3.298596 3.3746881 3.6659837 3.296656 3.6676104 3.2555032 3.3903522 3.7198594 3.376991 3.7094707 3.2555602 3.5517724 3.3676498 3.4622118 3.3818262 3.3877733 3.3002129 3.3560102 3.7013202 3.297668 3.4596465 3.5499558 3.4503994
0.3773774 3.4298642 3.342571 3.2549903 3.5082114 3.3334692 3.4488888 3.2535617 3.5092793 3.3832803 3.2569566 3.3251784 3.295662 3.6578295 3.389806 3.3397496 3.423217 3.3873198 3.2943807 3.7145975 3.375181 3.2940648 3.7269042 3.2549214 3.3680017 3.5270004 3.4088502 3.3679602 3.2967858 3.3729725 3.664076 3.2949016 3.6657023 3.253715 3.3887148 3.718111 3.3752546 3.707671 3.2537704 3.5498753 3.365938 3.4604552 3.3800893 3.385989 3.2984004 3.3543434 3.6995225 3.2958958 3.4578853 3.5480702 3.4487832
0.3783784 3.4281993 3.3407571 3.2531471 3.5062058 3.3317542 3.4472513 3.251721 3.5072722 3.3814776 3.2552059 3.3234677 3.293875 3.655909 3.3881283 3.3379836 3.4215546 3.385638 3.2926474 3.712781 3.3734279 3.2923295 3.7251391 3.2530777 3.3662994 3.5250545 3.4072187 3.3662603 3.2949586 3.3712404 3.6621535 3.2931306 3.6637795 3.2519097 3.3870606 3.7163482 3.373501 3.7058563 3.2519631 3.5479631 3.3642094 3.4586825 3.3783352 3.3841872 3.2965705 3.3526602 3.6977103 3.294106 3.4561083 3.5461695 3.4471505
0.3793794 3.4265184 3.3389263 3.2512867 3.5041854 3.3300226 3.4455976 3.2498631 3.5052507 3.379658 3.2534382 3.3217404 3.2920713 3.6539745 3.386434 3.336201 3.419876 3.3839397 3.2908974 3.7109504 3.3716578 3.2905777 3.7233598 3.251217 3.3645802 3.5230937 3.4055707 3.3645437 3.2931142 3.369492 3.660217 3.291343 3.6618423 3.2500873 3.3853903 3.714571 3.3717308 3.704028 3.2501388 3.5460365 3.3624644 3.4568946 3.3765645 3.382369 3.2947237 3.3509605 3.6958838 3.292299 3.454316 3.5442543 3.445502
0.3803804 3.4248219 3.337079 3.2494094 3.5021508 3.3282745 3.4439285 3.2479887 3.5032146 3.377822 3.2516544 3.319997 3.2902508 3.6520257 3.384724 3.3344014 3.4181821 3.3822255 3.2891307 3.709106 3.3698714 3.2888093 3.7215667 3.2493393 3.3628445 3.5211186 3.4039073 3.3628109 3.291253 3.367728 3.6582663 3.2895393 3.6598911 3.248248 3.3837042 3.7127802 3.3699436 3.7021854 3.2482975 3.5440955 3.3607035 3.4550917 3.3747773 3.380534 3.2928603 3.3492446 3.6940434 3.2904754 3.4525082 3.5423248 3.4438376
0.3813814 3.42311 3.335215 3.2475154 3.500102 3.3265104 3.442244 3.2460978 3.5011644 3.3759696 3.249854 3.3182375 3.2884138 3.6500633 3.3829982 3.3325856 3.4164727 3.3804958 3.287348 3.7072477 3.3680685 3.2870247 3.7197602 3.2474453 3.3610928 3.5191293 3.4022279 3.3610618 3.2893758 3.3659484 3.656302 3.2877195 3.6579263 3.2463925 3.3820024 3.710976 3.3681405 3.7003293 3.2464397 3.5421405 3.3589268 3.4532738 3.372974 3.3786829 3.2909806 3.3475132 3.6921892 3.2886353 3.450686 3.540381 3.442158
0.3823824 3.421383 3.3333354 3.2456052 3.4980395 3.3247306 3.4405444 3.2441907 3.4991004 3.3741014 3.2480378 3.3164628 3.2865608 3.6480875 3.381257 3.3307538 3.4147482 3.3787506 3.2855496 3.7053764 3.3662498 3.2852242 3.7179403 3.2455351 3.3593254 3.5171263 3.4005334 3.3592973 3.287482 3.3641536 3.6543243 3.2858844 3.655948 3.244521 3.380285 3.7091584 3.366321 3.69846 3.244566 3.5401719 3.3571348 3.4514413 3.3711545 3.3768158 3.2890847 3.3457663 3.690322 3.2867787 3.448849 3.5384235 3.440463
0.3833834 3.419641 3.3314395 3.243679 3.4959636 3.3229353 3.4388301 3.2422676 3.4970229 3.3722177 3.2462058 3.3146725 3.2846918 3.6460984 3.3795009 3.328906 3.413009 3.37699 3.2837355 3.7034922 3.3644154 3.283408 3.7161076 3.243609 3.357542 3.5151098 3.3988237 3.3575172 3.2855728 3.3623438 3.6523333 3.2840335 3.6539567 3.242633 3.378553 3.7073278 3.364486 3.696578 3.242676 3.5381896 3.3553278 3.4495945 3.36932 3.374933 3.287173 3.3440042 3.6884418 3.2849064 3.446998 3.5364525 3.4387534
0.3843844 3.4178846 3.3295283 3.2417371 3.4938743 3.321125 3.4371014 3.240329 3.4949322 3.3703187 3.2443585 3.3128674 3.282807 3.6440964 3.37773 3.3270428 3.4112551 3.3752148 3.2819061 3.7015953 3.3625655 3.2815766 3.714262 3.2416673 3.3557434 3.51308 3.3970995 3.355722 3.2836478 3.3605192 3.6503296 3.282168 3.6519523 3.2407298 3.3768058 3.7054846 3.3626356 3.694683 3.2407703 3.536194 3.3535058 3.4477339 3.3674695 3.3730347 3.2852457 3.342227 3.6865487 3.2830186 3.4451327 3.5344684 3.437029
0.3853854 3.4161139 3.327602 3.23978 3.4917722 3.3192997 3.4353585 3.238375 3.4928286 3.3684044 3.242496 3.3110473 3.2809074 3.642082 3.3759446 3.3251643 3.4094872 3.373425 3.2800617 3.6996858 3.3607006 3.27973 3.7124043 3.23971 3.3539298 3.5110369 3.3953605 3.3539119 3.2817073 3.3586805 3.6483135 3.2802875 3.6499352 3.238811 3.3750443 3.703629 3.3607697 3.6927757 3.2388494 3.534186 3.3516695 3.4458597 3.3656044 3.3711212 3.2833033 3.3404355 3.684643 3.2811153 3.4432538 3.5324712 3.43529
0.3863864 3.4143293 3.3256602 3.2378075 3.4896574 3.3174596 3.4336019 3.2364058 3.4907122 3.3664756 3.2406187 3.309213 3.2789924 3.640055 3.3741448 3.3232708 3.4077053 3.3716211 3.2782025 3.6977644 3.3588207 3.2778687 3.7105343 3.2377381 3.352101 3.5089812 3.3936074 3.3520873 3.279752 3.3568273 3.6462848 3.2783926 3.6479058 3.2368772 3.3732688 3.7017612 3.358889 3.6908562 3.2369134 3.532165 3.3498192 3.4439719 3.3637245 3.3691928 3.2813458 3.3386295 3.6827254 3.2791972 3.4413614 3.5304613 3.433537
0.3873874 3.4125311 3.323704 3.2358203 3.48753 3.3156054 3.4318314 3.234422 3.4885836 3.3645322 3.2387269 3.3073645 3.2770627 3.6380162 3.3723314 3.3213625 3.4059095 3.3698032 3.276329 3.695831 3.3569262 3.275993 3.7086527 3.2357512 3.3502576 3.5069132 3.3918402 3.350248 3.277782 3.3549604 3.6442444 3.2764833 3.6458645 3.2349286 3.3714793 3.6998816 3.3569937 3.6889248 3.2349627 3.5301318 3.3479548 3.442071 3.36183 3.36725 3.2793736 3.3368096 3.680796 3.277264 3.439456 3.5284388 3.43177
0.3883884 3.4107194 3.3217335 3.2338185 3.485391 3.313737 3.4300475 3.2324235 3.4864428 3.3625748 3.2368205 3.305502 3.2751184 3.6359656 3.3705041 3.31944 3.4041004 3.3679714 3.2744412 3.693886 3.3550172 3.2741032 3.7067595 3.2337499 3.3483999 3.504833 3.3900595 3.348395 3.2757971 3.3530803 3.6421921 3.2745605 3.6438112 3.2329655 3.3696759 3.6979904 3.355084 3.6869817 3.2329972 3.5280867 3.3460767 3.4401572 3.3599215 3.3652928 3.2773871 3.334976 3.6788547 3.2753165 3.4375377 3.5264044 3.4299898
0.3893894 3.4088945 3.3197486 3.2318025 3.4832397 3.3118546 3.4282508 3.2304108 3.4842901 3.3606033 3.2349 3.303626 3.2731597 3.6339035 3.3686635 3.3175027 3.4022782 3.3661263 3.2725396 3.69193 3.3530943 3.2721992 3.704855 3.231734 3.346528 3.5027406 3.3882651 3.346528 3.2737982 3.3511865 3.6401284 3.2726235 3.6417465 3.230988 3.3678594 3.696088 3.35316 3.6850276 3.2310176 3.5260296 3.344185 3.4382308 3.3579988 3.3633213 3.2753866 3.3331287 3.676902 3.2733548 3.4356067 3.524358 3.4281964
0.3903904 3.4070568 3.3177502 3.2297723 3.481077 3.3099587 3.4264412 3.2283838 3.482126 3.3586183 3.2329657 3.3017366 3.2711873 3.63183 3.3668098 3.315552 3.4004428 3.3642678 3.2706242 3.6899626 3.3511574 3.2702816 3.7029395 3.2297044 3.344642 3.5006366 3.3864577 3.3446476 3.2717853 3.3492799 3.6380534 3.2706735 3.6396706 3.2289963 3.3660295 3.6941745 3.3512223 3.683062 3.229024 3.523961 3.3422806 3.4362922 3.3560624 3.361336 3.273372 3.3312683 3.6749384 3.2713792 3.4336634 3.5222998 3.4263902
0.3913914 3.4052067 3.315738 3.2277284 3.478903 3.3080497 3.424619 3.2263434 3.4799507 3.3566198 3.2310178 3.299834 3.2692008 3.6297457 3.364943 3.3135874 3.398595 3.3623967 3.2686956 3.6879847 3.349207 3.2683506 3.7010133 3.2276611 3.3427422 3.4985213 3.384637 3.3427536 3.2697585 3.3473604 3.6359673 3.2687104 3.6375837 3.226991 3.364187 3.6922503 3.3492713 3.6810858 3.2270164 3.5218813 3.3403633 3.4343412 3.3541126 3.3593373 3.2713437 3.3293948 3.6729639 3.2693899 3.4317079 3.5202303 3.4245713
0.3923924 3.4033442 3.3137128 3.225671 3.4767182 3.3061275 3.4227846 3.2242892 3.4777644 3.3546083 3.2290566 3.2979188 3.267201 3.6276507 3.3630638 3.3116097 3.3967347 3.360513 3.2667537 3.685996 3.3472433 3.2664065 3.6990764 3.2256043 3.3408291 3.4963946 3.382804 3.3408468 3.2677183 3.3454285 3.6338706 3.2667341 3.6354864 3.224972 3.3623316 3.6903155 3.347307 3.679099 3.2249956 3.5197906 3.3384335 3.4323785 3.3521497 3.3573256 3.2693021 3.327509 3.670979 3.2673872 3.4297404 3.5181496 3.42274
0.3933934 3.4014695 3.3116744 3.2236004 3.4745224 3.3041925 3.420938 3.2222216 3.475567 3.352584 3.2270823 3.295991 3.2651875 3.6255453 3.3611724 3.309619 3.3948622 3.3586166 3.2647989 3.6839974 3.3452663 3.2644494 3.6971295 3.2235343 3.3389032 3.494257 3.380958 3.3389273 3.2656648 3.3434844 3.6317635 3.2647455 3.6333783 3.2229397 3.360464 3.6883702 3.3453298 3.6771019 3.2229614 3.517689 3.3364913 3.4304042 3.350174 3.3553007 3.2672474 3.3256104 3.6689835 3.265371 3.4277613 3.516058 3.4208965
0.3943944 3.3995829 3.3096232 3.2215168 3.4723163 3.3022451 3.4190798 3.2201412 3.4733593 3.3505468 3.225095 3.2940507 3.2631612 3.6234295 3.3592687 3.3076155 3.3929777 3.3567083 3.2628314 3.6819885 3.343277 3.2624798 3.6951725 3.2214513 3.3369648 3.4921086 3.3791 3.3369951 3.2635984 3.3415282 3.629646 3.2627444 3.6312602 3.220894 3.3585844 3.686415 3.3433397 3.6750948 3.2209144 3.515577 3.334537 3.4284186 3.3481855 3.3532631 3.2651799 3.3236997 3.6669781 3.2633424 3.425771 3.5139558 3.4190414
0.3953954 3.3976848 3.3075597 3.2194204 3.4700997 3.3002853 3.41721 3.2180479 3.4711416 3.3484976 3.2230952 3.2920985 3.2611222 3.621304 3.3573532 3.3055992 3.3910816 3.3547883 3.2608516 3.67997 3.341275 3.2604978 3.6932058 3.2193556 3.335014 3.48995 3.3772302 3.3350508 3.2615194 3.3395605 3.6275187 3.2607315 3.6291323 3.218836 3.356693 3.6844501 3.3413374 3.6730778 3.2188547 3.513455 3.332571 3.4264219 3.3461845 3.3512132 3.2630997 3.3217769 3.6649628 3.2613008 3.4237695 3.511843 3.4171748
0.3963964 3.3957756 3.3054838 3.2173116 3.467873 3.2983136 3.4153292 3.215942 3.4689136 3.3464363 3.221083 3.2901344 3.2590706 3.6191688 3.355426 3.303571 3.3891742 3.3528564 3.2588599 3.6779418 3.3392608 3.2585034 3.6912296 3.2172472 3.3330512 3.487781 3.3753486 3.3330946 3.259428 3.3375812 3.6253815 3.2587066 3.6269946 3.2167652 3.35479 3.6824756 3.3393228 3.671051 3.2167823 3.5113227 3.3305936 3.4244142 3.3441713 3.3491514 3.261007 3.3198426 3.6629379 3.259247 3.421757 3.50972 3.4152968
0.3973974 3.393855 3.303396 3.2151906 3.4656367 3.29633 3.4134374 3.2138238 3.4666758 3.344363 3.2190585 3.288159 3.257007 3.6170242 3.3534877 3.3015304 3.3872552 3.3509133 3.256856 3.6759045 3.3372347 3.2564974 3.6892443 3.215127 3.3310769 3.4856026 3.3734553 3.3311267 3.2573245 3.3355908 3.6232347 3.25667 3.6248474 3.2146819 3.3528755 3.6804914 3.3372962 3.669015 3.2146978 3.5091808 3.3286047 3.422396 3.3421464 3.3470774 3.2589023 3.3178968 3.660904 3.2571812 3.4197338 3.5075874 3.4134078
0.3983984 3.391924 3.3012965 3.2130575 3.463391 3.294335 3.4115345 3.2116938 3.4644287 3.342278 3.217022 3.2861722 3.2549314 3.6148703 3.3515382 3.2994783 3.3853254 3.348959 3.2548406 3.6738582 3.335197 3.2544796 3.6872497 3.2129946 3.3290908 3.4834144 3.371551 3.3291473 3.255209 3.3335893 3.621079 3.2546222 3.6226912 3.2125864 3.35095 3.6784985 3.3352582 3.6669698 3.2126014 3.5070293 3.326605 3.4203672 3.3401096 3.3449917 3.2567859 3.31594 3.6588604 3.255103 3.4177003 3.5054452 3.4115078
0.3993994 3.3899822 3.2991855 3.210913 3.4611359 3.2923284 3.4096212 3.2095518 3.462172 3.3401818 3.214974 3.2841742 3.252844 3.6127074 3.3495777 3.2974145 3.383385 3.346994 3.2528138 3.6718028 3.3331478 3.2524505 3.6852465 3.2108505 3.3270934 3.481217 3.369636 3.3271565 3.253082 3.3315773 3.6189141 3.2525632 3.6205258 3.210479 3.3490133 3.6764965 3.3332086 3.6649158 3.2104933 3.5048685 3.3245945 3.4183285 3.3380613 3.3428948 3.2546575 3.313972 3.6568084 3.2530138 3.4156566 3.5032938 3.4095974
0.4004004 3.38803 3.297063 3.2087567 3.4588716 3.2903106 3.4076977 3.2073984 3.4599066 3.3380747 3.2129145 3.2821655 3.2507453 3.6105359 3.3476067 3.2953393 3.3814337 3.3450181 3.2507758 3.669739 3.3310874 3.25041 3.6832347 3.208695 3.3250852 3.4790103 3.3677104 3.325155 3.2509437 3.3295548 3.6167407 3.2504935 3.6183517 3.20836 3.3470664 3.674486 3.3311477 3.662853 3.2083738 3.5026987 3.3225734 3.4162798 3.3360016 3.3407867 3.252518 3.3119934 3.6547475 3.250913 3.4136026 3.5011332 3.4076767
0.4014014 3.3860679 3.2949297 3.2065892 3.4565988 3.2882822 3.405764 3.2052338 3.457632 3.3359566 3.2108438 3.2801461 3.2486353 3.6083558 3.3456252 3.2932532 3.3794723 3.3430321 3.2487268 3.667667 3.329016 3.248359 3.6812146 3.206528 3.3230662 3.476795 3.3657742 3.3231425 3.248794 3.3275218 3.6145587 3.248413 3.6161692 3.2062297 3.3451087 3.672467 3.3290758 3.6607819 3.206243 3.50052 3.3205419 3.4142213 3.3339312 3.3386676 3.250367 3.3100045 3.6526785 3.2488008 3.411539 3.4989638 3.405746
0.4024024 3.384096 3.2927856 3.2044108 3.454317 3.286243 3.4038208 3.2030582 3.4553492 3.3338277 3.2087624 3.2781165 3.2465146 3.6061676 3.3436334 3.2911563 3.3775008 3.3410358 3.2466671 3.6655865 3.3269339 3.246297 3.6791863 3.20435 3.3210366 3.4745708 3.363828 3.3211198 3.2466335 3.325479 3.6123686 3.2463224 3.6139786 3.2040884 3.343141 3.6704397 3.3269935 3.6587024 3.204101 3.4983327 3.3185005 3.4121532 3.3318498 3.3365378 3.2482052 3.308005 3.650601 3.2466779 3.4094658 3.4967856 3.4038053
0.4034034 3.3821142 3.290631 3.2022216 3.452027 3.2841935 3.4018676 3.200872 3.453058 3.3316886 3.2066703 3.2760768 3.2443829 3.603971 3.341632 3.289049 3.3755193 3.3390298 3.2445967 3.6634984 3.324841 3.2442245 3.6771502 3.202161 3.3189967 3.4723382 3.3618717 3.3190866 3.2444625 3.3234265 3.6101704 3.2442217 3.6117797 3.201936 3.3411634 3.6684046 3.3249004 3.6566153 3.2019486 3.4961371 3.3164494 3.410076 3.329758 3.3343976 3.2460327 3.3059957 3.6485157 3.2445443 3.4073834 3.4945993 3.4018548
0.4044044 3.3801231 3.2884662 3.2000217 3.4497287 3.2821338 3.3999054 3.198675 3.4507585 3.3295393 3.2045677 3.2740273 3.2422407 3.6017668 3.3396206 3.2869308 3.3735282 3.3370137 3.2425163 3.6614025 3.3227382 3.2421417 3.6751063 3.1999617 3.316947 3.4700975 3.359906 3.3170433 3.242281 3.3213642 3.6079643 3.242111 3.6095731 3.1997733 3.339176 3.6663618 3.322797 3.6545203 3.1997855 3.4939332 3.3143885 3.4079895 3.3276556 3.3322473 3.2438495 3.3039765 3.6464224 3.2424002 3.405292 3.4924047 3.3998952
0.4054054 3.3781228 3.2862911 3.1978116 3.4474227 3.2800639 3.3979337 3.1964676 3.448451 3.3273802 3.202455 3.2719681 3.2400882 3.5995553 3.3375998 3.284803 3.371528 3.3349884 3.2404258 3.6592991 3.3206253 3.2400491 3.6730552 3.1977518 3.3148873 3.467849 3.3579307 3.3149903 3.2400892 3.3192928 3.6057506 3.2399905 3.607359 3.1976001 3.337179 3.6643114 3.3206837 3.6524177 3.197612 3.4917216 3.3123183 3.405894 3.3255432 3.330087 3.2416563 3.3019478 3.644322 3.240246 3.4031918 3.4902022 3.3979263
0.4064064 3.3761137 3.2841063 3.1955914 3.445109 3.2779844 3.3959534 3.1942503 3.446136 3.3252113 3.2003324 3.2698994 3.237926 3.597336 3.3355694 3.282665 3.3695188 3.332954 3.2383254 3.6571884 3.3185027 3.2379465 3.6709967 3.1955318 3.3128178 3.4655926 3.355946 3.312928 3.2378874 3.317212 3.6035295 3.2378607 3.6051376 3.1954167 3.3351727 3.6622539 3.3185608 3.6503081 3.1954284 3.4895022 3.310239 3.4037902 3.3234208 3.3279166 3.2394528 3.2999096 3.6422138 3.2380817 3.4010832 3.4879918 3.3959484
0.4074074 3.3740957 3.2819118 3.1933615 3.4427874 3.2758954 3.3939643 3.1920233 3.4438136 3.3230329 3.1982002 3.2678216 3.2357538 3.5951097 3.3335302 3.2805173 3.3675005 3.3309102 3.2362154 3.6550705 3.3163702 3.2358346 3.668931 3.193302 3.3107393 3.4633288 3.3539524 3.3108559 3.2356758 3.3151226 3.6013012 3.2357216 3.6029088 3.1932232 3.333157 3.6601892 3.3164282 3.6481912 3.193235 3.4872751 3.3081508 3.401678 3.3212888 3.325737 3.2372394 3.2978625 3.6400986 3.2359078 3.3989663 3.4857743 3.393962
0.4084084 3.3720694 3.279708 3.1911218 3.4404588 3.2737968 3.3919666 3.1897864 3.4414837 3.3208451 3.1960583 3.2657347 3.2335718 3.5928764 3.331482 3.2783604 3.3654737 3.328858 3.234096 3.652946 3.3142288 3.2337132 3.6668587 3.191062 3.3086514 3.4610577 3.3519502 3.308775 3.2334547 3.3130245 3.599066 3.2335734 3.6006732 3.1910203 3.331133 3.6581178 3.3142862 3.6460674 3.191032 3.4850407 3.306054 3.3995578 3.3191476 3.323548 3.2350163 3.2958062 3.6379764 3.233724 3.3968413 3.483549 3.3919668
0.4094094 3.3700345 3.277495 3.1888728 3.438123 3.2716892 3.3899605 3.18754 3.4391468 3.3186483 3.1939073 3.2636392 3.2313807 3.5906365 3.329425 3.276194 3.3634386 3.3267968 3.2319674 3.6508148 3.3120778 3.2315824 3.6647797 3.1888127 3.3065548 3.4587793 3.349939 3.306685 3.2312243 3.310918 3.5968242 3.2314165 3.5984309 3.1888077 3.3290997 3.6560395 3.312135 3.643937 3.1888194 3.482799 3.3039486 3.39743 3.3169973 3.32135 3.232784 3.2937415 3.6358476 3.2315314 3.3947086 3.481317 3.3899636
0.4104104 3.3679917 3.2752728 3.1866145 3.4357803 3.2695727 3.3879464 3.1852846 3.4368029 3.3164427 3.1917472 3.261535 3.2291803 3.58839 3.32736 3.2740188 3.3613954 3.3247275 3.2298298 3.6486769 3.3099182 3.2294428 3.6626942 3.1865542 3.3044496 3.4564943 3.34792 3.3045864 3.2289848 3.308803 3.5945756 3.2292511 3.5961819 3.1865861 3.327058 3.653955 3.3099751 3.6418004 3.1865978 3.4805505 3.3018353 3.3952942 3.314838 3.319143 3.2305422 3.291668 3.6337123 3.2293293 3.392568 3.4790783 3.3879523
0.4114114 3.3659408 3.273042 3.1843472 3.4334307 3.2674477 3.3859246 3.1830204 3.4344523 3.3142285 3.1895783 3.2594225 3.2269711 3.586137 3.3252861 3.2718346 3.3593442 3.32265 3.2276833 3.6465328 3.3077497 3.2272944 3.6606026 3.1842864 3.3023357 3.4542027 3.3458924 3.3024793 3.2267365 3.3066802 3.592321 3.2270772 3.5939267 3.1843553 3.3250084 3.651864 3.3078063 3.6396573 3.184367 3.4782953 3.2997136 3.393151 3.31267 3.3169274 3.2282917 3.2895863 3.6315706 3.2271185 3.3904202 3.4768326 3.385933
0.4124124 3.3638823 3.2708027 3.1820712 3.4310746 3.265314 3.383895 3.180747 3.4320953 3.3120058 3.1874006 3.257302 3.2247531 3.5838783 3.3232045 3.2696419 3.3572853 3.3205643 3.2255282 3.6443827 3.305573 3.2251377 3.6585047 3.18201 3.3002138 3.4519045 3.343857 3.300364 3.2244794 3.3045495 3.59006 3.2248955 3.5916653 3.1821156 3.3229504 3.6497672 3.3056293 3.6375082 3.1821275 3.4760337 3.2975843 3.3910007 3.3104935 3.3147035 3.2260323 3.2874966 3.6294227 3.2248988 3.3882651 3.4745805 3.3839061
0.4134134 3.3618164 3.2685552 3.1797867 3.4287124 3.2631724 3.3818576 3.1784654 3.429732 3.3097749 3.1852148 3.2551734 3.2225268 3.5816133 3.321115 3.267441 3.3552186 3.318471 3.2233648 3.6422267 3.3033876 3.2229724 3.656401 3.1797247 3.2980838 3.4496 3.341814 3.2982407 3.222214 3.3024113 3.587793 3.2227056 3.5893981 3.1798673 3.3208845 3.6476643 3.3034437 3.635353 3.1798794 3.4737659 3.295447 3.3888433 3.3083088 3.3124712 3.2237647 3.2853987 3.6272688 3.2226708 3.386103 3.4723225 3.381872
0.4144144 3.359743 3.2662995 3.1774936 3.4263437 3.2610228 3.3798132 3.176175 3.4273627 3.3075361 3.1830206 3.2530375 3.220292 3.5793426 3.3190176 3.2652316 3.353145 3.3163702 3.221193 3.640065 3.3011944 3.2207992 3.6542916 3.177431 3.295946 3.4472895 3.3397634 3.2961094 3.2199404 3.3002656 3.5855205 3.2205079 3.587125 3.1776106 3.318811 3.645556 3.3012502 3.6331923 3.1776228 3.4714918 3.2933028 3.3866792 3.3061159 3.310231 3.2214885 3.2832932 3.6251094 3.2204347 3.383934 3.4700582 3.3798304
0.4154154 3.3576627 3.2640357 3.1751926 3.4239695 3.2588654 3.3777616 3.173877 3.4249873 3.3052893 3.1808183 3.2508936 3.2180493 3.5770664 3.316913 3.2630146 3.3510637 3.314262 3.2190135 3.637898 3.2989933 3.218618 3.6521769 3.1751294 3.2938004 3.4449732 3.3377056 3.2939706 3.2176588 3.2981124 3.5832422 3.2183027 3.5848465 3.175346 3.31673 3.6434422 3.299049 3.6310263 3.1753583 3.469212 3.2911513 3.3845084 3.303915 3.307983 3.2192042 3.2811801 3.6229446 3.2181902 3.3817585 3.467788 3.3777816
0.4164164 3.3555756 3.2617645 3.1728835 3.4215894 3.2567003 3.375703 3.1715708 3.4226062 3.303035 3.1786084 3.2487426 3.2157984 3.5747848 3.3148005 3.2607896 3.348976 3.3121464 3.216826 3.6357257 3.2967846 3.2164288 3.6500568 3.1728196 3.2916474 3.4426513 3.3356407 3.291824 3.2153692 3.2959523 3.5809586 3.2160902 3.5825627 3.173073 3.314642 3.6413229 3.2968397 3.6288548 3.1730855 3.4669268 3.2889926 3.3823311 3.3017066 3.3057272 3.2169123 3.27906 3.6207743 3.2159379 3.3795764 3.4655123 3.3757262
0.4174174 3.3534815 3.2594857 3.1705666 3.419204 3.254528 3.373638 3.169257 3.4202197 3.3007731 3.1763911 3.2465844 3.21354 3.5724978 3.3126812 3.258557 3.3468812 3.310024 3.214631 3.6335483 3.2945683 3.2142322 3.6479318 3.1705022 3.2894874 3.4403238 3.3335688 3.2896707 3.2130718 3.2937856 3.57867 3.2138708 3.5802736 3.1707923 3.3125467 3.6391985 3.2946234 3.6266782 3.170805 3.464636 3.286827 3.380148 3.2994907 3.3034642 3.2146125 3.2769325 3.618599 3.2136781 3.3773882 3.463231 3.3736644
0.4184184 3.3513808 3.2571995 3.1682422 3.4168134 3.2523484 3.371566 3.1669354 3.4178278 3.298504 3.1741662 3.2444193 3.2112741 3.5702062 3.310555 3.2563171 3.34478 3.307895 3.2124288 3.631366 3.2923448 3.2120283 3.645802 3.1681771 3.2873201 3.4379914 3.3314903 3.2875102 3.2107673 3.291612 3.5763762 3.2116442 3.5779798 3.1685042 3.310445 3.6370695 3.2923996 3.6244967 3.1685169 3.4623399 3.284655 3.3779583 3.2972677 3.301194 3.2123053 3.274798 3.6164186 3.2114108 3.375194 3.4609447 3.3715959
0.4194194 3.349274 3.2549062 3.1659105 3.4144177 3.250162 3.3694878 3.1646068 3.415431 3.296228 3.1719341 3.2422476 3.209001 3.5679095 3.308422 3.25407 3.3426723 3.305759 3.2102194 3.629179 3.2901144 3.209817 3.6436675 3.1658444 3.2851462 3.4356534 3.329405 3.2853427 3.2084556 3.2894318 3.5740778 3.2094107 3.575681 3.1662085 3.3083365 3.6349354 3.2901688 3.6223104 3.1662214 3.460039 3.2824767 3.3757632 3.2950373 3.2989166 3.2099907 3.2726567 3.6142335 3.209136 3.3729942 3.4586532 3.3695211
0.4204204 3.3471608 3.2526062 3.1635716 3.412017 3.2479684 3.3674035 3.1622708 3.4130292 3.2939448 3.1696951 3.2400692 3.2067208 3.565608 3.3062828 3.251816 3.3405588 3.3036168 3.2080033 3.6269875 3.2878768 3.207599 3.6415281 3.1635048 3.2829657 3.433311 3.3273137 3.2831688 3.2061367 3.2872455 3.5717747 3.2071707 3.5733776 3.1639059 3.3062217 3.6327968 3.287931 3.6201196 3.1639185 3.457733 3.280292 3.3735623 3.2928002 3.2966325 3.2076693 3.2705088 3.6120439 3.2068543 3.3707883 3.4563568 3.3674402
0.4214214 3.3450418 3.2502992 3.1612256 3.4096117 3.2457685 3.365313 3.159928 3.4106228 3.291655 3.1674492 3.2378845 3.2044337 3.5633023 3.3041372 3.249555 3.338439 3.3014681 3.2057803 3.6247916 3.2856328 3.205374 3.6393847 3.161158 3.280779 3.4309638 3.3252163 3.2809882 3.203811 3.2850528 3.569467 3.2049246 3.57107 3.161596 3.3041008 3.6306539 3.2856867 3.6179245 3.1616087 3.4554222 3.2781012 3.371356 3.2905564 3.2943416 3.2053406 3.2683544 3.60985 3.2045655 3.3685772 3.4540558 3.3653536
0.4224224 3.3429167 3.2479856 3.1588728 3.407202 3.2435622 3.363217 3.1575785 3.408212 3.2893589 3.165197 3.2356937 3.2021399 3.560992 3.3019855 3.2472878 3.3363137 3.2993135 3.2035508 3.6225915 3.2833822 3.2031426 3.637237 3.1588047 3.2785857 3.428612 3.3231127 3.2788014 3.2014785 3.2828543 3.5671554 3.202672 3.5687578 3.1592793 3.3019736 3.628507 3.2834358 3.615725 3.159292 3.453107 3.2759047 3.3691442 3.288306 3.2920444 3.2030056 3.2661939 3.6076515 3.2022703 3.366361 3.4517503 3.3632612
0.4234234 3.3407862 3.2456658 3.1565135 3.4047878 3.2413497 3.3611157 3.1552224 3.4057968 3.2870562 3.162938 3.2334967 3.1998396 3.5586777 3.299828 3.245014 3.3341825 3.297153 3.201315 3.6203873 3.2811253 3.2009048 3.6350853 3.1564445 3.2763865 3.4262557 3.3210037 3.2766087 3.1991396 3.2806501 3.5648394 3.2004135 3.5664418 3.1569562 3.2998407 3.6263556 3.2811787 3.6135216 3.1569684 3.4507875 3.2737024 3.3669276 3.2860494 3.289741 3.2006638 3.2640274 3.6054492 3.1999683 3.3641396 3.4494402 3.3611634
0.4244244 3.33865 3.2433398 3.1541476 3.4023695 3.239131 3.3590088 3.1528597 3.4033773 3.2847476 3.1606731 3.2312942 3.197533 3.5563595 3.2976649 3.2427337 3.3320463 3.2949867 3.1990728 3.6181793 3.2788622 3.198661 3.6329298 3.154078 3.2741814 3.4238954 3.318889 3.2744098 3.1967945 3.2784402 3.5625196 3.1981492 3.5641217 3.1546266 3.297702 3.6242006 3.2789152 3.611314 3.1546385 3.448464 3.2714946 3.364706 3.2837865 3.2874315 3.1983156 3.2618551 3.6032429 3.19766 3.3619132 3.4471262 3.35906
0.42542544 3.3365085 3.2410078 3.1517754 3.3999472 3.2369065 3.3568966 3.150491 3.400954 3.282433 3.158402 3.2290857 3.19522 3.5540373 3.2954962 3.2404475 3.3299046 3.2928147 3.196825 3.6159675 3.2765932 3.1964111 3.6307704 3.1517053 3.2719707 3.4215312 3.3167686 3.2722054 3.1944435 3.2762249 3.560196 3.1958792 3.5617979 3.1522908 3.295558 3.6220417 3.276646 3.609103 3.152302 3.4461362 3.2692814 3.3624797 3.2815177 3.285116 3.1959615 3.2596772 3.6010327 3.1953454 3.359682 3.4448082 3.3569517
0.42642644 3.3343618 3.23867 3.1493971 3.3975213 3.2346764 3.3547797 3.1481164 3.3985267 3.280113 3.156125 3.2268717 3.1929014 3.5517113 3.2933223 3.2381556 3.3277578 3.2906375 3.194571 3.6137524 3.2743185 3.1941557 3.6286075 3.1493263 3.2697544 3.4191632 3.3146434 3.2699955 3.1920862 3.2740042 3.557869 3.1936035 3.5594707 3.1499488 3.2934086 3.6198795 3.274371 3.6068885 3.1499596 3.4438047 3.2670631 3.3602488 3.2792432 3.2827947 3.1936014 3.257494 3.598819 3.1930249 3.3574464 3.4424863 3.3548384
0.42742744 3.3322103 3.2363267 3.147013 3.3950915 3.2324407 3.3526578 3.1457357 3.396096 3.2777872 3.1538427 3.2246525 3.1905768 3.549382 3.291143 3.2358577 3.325606 3.288455 3.1923118 3.6115336 3.272038 3.1918943 3.6264415 3.1469417 3.267533 3.4167914 3.3125129 3.26778 3.1897235 3.2717783 3.5555382 3.1913228 3.5571399 3.1476011 3.2912543 3.6177137 3.2720902 3.6046705 3.1476111 3.4414697 3.2648396 3.3580136 3.2769632 3.2804682 3.1912353 3.2553055 3.596602 3.1906986 3.3552065 3.4401608 3.35272
0.42842844 3.330054 3.2339776 3.144623 3.3926582 3.2301998 3.350531 3.1433496 3.3936617 3.275456 3.1515546 3.2224283 3.1882465 3.5470495 3.2889588 3.2335546 3.3234499 3.2862673 3.190047 3.6093118 3.2697523 3.1896276 3.6242719 3.144551 3.2653062 3.4144163 3.3103776 3.2655594 3.187355 3.269548 3.5532045 3.1890366 3.5548058 3.1452477 3.2890947 3.6155448 3.269804 3.6024492 3.1452568 3.439131 3.2626116 3.3557742 3.2746775 3.278136 3.1888638 3.2531118 3.5943816 3.1883664 3.3529623 3.4378319 3.3505971
0.42942944 3.3278933 3.2316234 3.1422276 3.3902218 3.2279537 3.3484 3.1409578 3.3912241 3.2731197 3.1492612 3.2201989 3.185911 3.5447137 3.2867699 3.231246 3.321289 3.2840745 3.1877768 3.607087 3.2674613 3.1873555 3.6220994 3.1421552 3.2630746 3.4120376 3.3082376 3.263334 3.184981 3.2673128 3.5508676 3.1867456 3.5524688 3.1428885 3.2869306 3.6133728 3.2675128 3.600225 3.1428967 3.4367893 3.2603788 3.3535306 3.2723868 3.2757988 3.186487 3.2509134 3.592158 3.186029 3.350714 3.4354997 3.3484697
0.43043044 3.3257282 3.229264 3.1398268 3.387782 3.2257025 3.3462648 3.138561 3.3887835 3.2707784 3.1469626 3.217965 3.18357 3.542375 3.2845762 3.2289321 3.319124 3.2818773 3.1855016 3.6048589 3.265165 3.1850786 3.619924 3.1397538 3.2608383 3.409656 3.3060932 3.2611034 3.1826022 3.265073 3.5485277 3.1844497 3.5501287 3.1405241 3.2847617 3.6111977 3.2652164 3.5979977 3.1405313 3.4344442 3.2581415 3.3512833 3.270091 3.2734563 3.1841047 3.2487104 3.5899317 3.183686 3.3484619 3.4331641 3.346338
0.43143144 3.3235588 3.2268996 3.1374207 3.3853395 3.2234466 3.3441253 3.1361587 3.3863397 3.2684321 3.1446593 3.2157261 3.181224 3.5400336 3.2823782 3.2266133 3.3169546 3.2796755 3.1832216 3.6026285 3.262864 3.1827965 3.6177459 3.1373475 3.2585971 3.4072714 3.3039443 3.2588685 3.180218 3.262829 3.546185 3.1821492 3.5477858 3.1381547 3.2825885 3.60902 3.262915 3.5957677 3.1381607 3.432096 3.2558997 3.3490322 3.2677903 3.271109 3.1817174 3.2465026 3.5877025 3.1813378 3.3462062 3.4308257 3.3442023
0.43243244 3.3213856 3.2245305 3.1350093 3.382894 3.2211862 3.3419816 3.1337516 3.3838933 3.2660813 3.142351 3.2134826 3.178873 3.5376894 3.2801757 3.2242894 3.3147812 3.2774694 3.1809366 3.6003952 3.2605584 3.1805098 3.6155653 3.1349359 3.2563517 3.4048839 3.3017912 3.2566288 3.177829 3.260581 3.5438397 3.179844 3.5454402 3.13578 3.280411 3.6068397 3.2606087 3.5935352 3.135785 3.4297452 3.2536538 3.3467774 3.2654848 3.2687573 3.179325 3.2442906 3.5854707 3.1789846 3.343947 3.4284844 3.3420622
0.43343344 3.3192084 3.2221565 3.1325932 3.380446 3.2189212 3.3398345 3.1313398 3.381444 3.2637258 3.140038 3.211235 3.1765175 3.535343 3.2779691 3.221961 3.312604 3.275259 3.1786473 3.5981596 3.2582479 3.1782184 3.6133819 3.1325195 3.2541018 3.4024937 3.2996342 3.2543848 3.1754353 3.258329 3.5414917 3.1775343 3.543092 3.133401 3.2782292 3.604657 3.258298 3.5913002 3.1334047 3.4273915 3.251404 3.3445196 3.2631748 3.2664008 3.1769283 3.2420743 3.5832362 3.1766267 3.341684 3.4261405 3.3399186
0.43443444 3.3170273 3.2197783 3.1301723 3.3779953 3.216652 3.3376832 3.1289232 3.3789923 3.2613661 3.1377206 3.2089832 3.1741571 3.5329938 3.2757587 3.2196279 3.310423 3.2730448 3.1763535 3.5959215 3.255933 3.1759226 3.6111965 3.1300986 3.251848 3.4001012 3.2974732 3.2521365 3.1730368 3.2560728 3.5391417 3.1752207 3.5407417 3.1310167 3.2760437 3.6024718 3.2559826 3.589063 3.1310194 3.4250355 3.24915 3.3422585 3.2608602 3.26404 3.1745267 3.2398539 3.5809996 3.174264 3.3394182 3.423794 3.3377712
0.43543544 3.314843 3.2173955 3.1277468 3.3755424 3.2143784 3.3355289 3.126502 3.3765383 3.2590022 3.1353989 3.2067273 3.1717923 3.5306425 3.2735443 3.2172906 3.3082385 3.2708266 3.1740553 3.5936813 3.253614 3.1736226 3.6090088 3.127673 3.24959 3.397706 3.2953086 3.2498841 3.1706343 3.2538133 3.5367894 3.1729028 3.538389 3.1286283 3.2738543 3.6002846 3.2536628 3.5868232 3.1286297 3.422677 3.2468925 3.339994 3.2585416 3.261675 3.1721208 3.2376297 3.5787606 3.1718965 3.3371491 3.4214454 3.33562
0.43643644 3.312655 3.2150087 3.125317 3.3730872 3.212101 3.3333707 3.1240768 3.374082 3.2566342 3.133073 3.2044678 3.1694233 3.5282893 3.2713263 3.214949 3.3060505 3.268605 3.1717532 3.591439 3.2512908 3.1713185 3.606819 3.1252432 3.247328 3.3953087 3.2931402 3.247628 3.1682272 3.2515502 3.534435 3.170581 3.5360343 3.1262352 3.2716613 3.5980952 3.2513392 3.5845819 3.1262355 3.4203162 3.2446313 3.3377268 3.256219 3.2593057 3.1697106 3.2354019 3.5765197 3.169525 3.3348773 3.419094 3.3334656
0.43743744 3.3104637 3.2126176 3.122883 3.37063 3.2098198 3.3312097 3.1216474 3.3716238 3.2542622 3.1307433 3.2022045 3.1670501 3.525934 3.2691047 3.212603 3.3038592 3.2663796 3.169447 3.589195 3.2489636 3.1690104 3.6046274 3.1228092 3.2450626 3.3929093 3.2909687 3.245368 3.1658163 3.2492836 3.5320787 3.1682556 3.5336776 3.1238382 3.2694647 3.5959039 3.2490115 3.5823383 3.123837 3.4179535 3.2423668 3.3354568 3.2538922 3.2569325 3.1672964 3.2331703 3.5742767 3.167149 3.3326027 3.416741 3.331308
0.43843845 3.3082695 3.210223 3.120445 3.368171 3.2075348 3.3290453 3.1192138 3.3691638 3.2518866 3.1284096 3.1999376 3.1646729 3.5235767 3.2668798 3.2102535 3.301665 3.2641509 3.1671371 3.586949 3.2466326 3.1666985 3.602434 3.120371 3.2427936 3.3905082 3.2887936 3.2431045 3.1634011 3.2470138 3.5297205 3.1659265 3.5313191 3.121437 3.2672648 3.593711 3.2466798 3.5800931 3.1214347 3.4155889 3.2400987 3.3331842 3.2515616 3.2545557 3.1648781 3.2309353 3.572032 3.1647692 3.3303254 3.4143858 3.3291469
0.43943945 3.3060722 3.2078245 3.1180031 3.36571 3.2052464 3.3268783 3.1167762 3.3667016 3.2495074 3.1260722 3.1976676 3.162292 3.521218 3.2646515 3.2079 3.2994678 3.261919 3.1648235 3.5847015 3.2442977 3.164383 3.6002388 3.1179292 3.2405212 3.388105 3.2866156 3.2408376 3.1609824 3.2447412 3.5273607 3.163594 3.5289588 3.1190321 3.2650619 3.5915163 3.2443445 3.5778463 3.119028 3.4132223 3.2378275 3.3309093 3.2492275 3.252175 3.162456 3.228697 3.5697856 3.1623855 3.3280456 3.412029 3.3269832
0.44044045 3.303872 3.2054226 3.1155574 3.3632476 3.2029545 3.3247085 3.1143353 3.3642383 3.247125 3.1237314 3.1953945 3.1599073 3.5188577 3.2624204 3.2055433 3.297268 3.259684 3.1625066 3.5824528 3.2419596 3.162064 3.5980422 3.1154835 3.2382457 3.3857002 3.2844346 3.238567 3.15856 3.2424655 3.5249994 3.1612582 3.526597 3.1166234 3.2628558 3.5893202 3.2420056 3.5755978 3.116618 3.4108543 3.2355533 3.3286319 3.2468898 3.249791 3.1600304 3.2264557 3.5675378 3.159998 3.3257637 3.4096704 3.3248165
0.44144145 3.3016694 3.2030172 3.1131082 3.3607836 3.2006595 3.3225358 3.1118906 3.3617733 3.244739 3.121387 3.193118 3.157519 3.516496 3.2601862 3.2031827 3.2950652 3.2574463 3.1601863 3.5802023 3.2396178 3.1597416 3.5958443 3.1130342 3.235967 3.3832939 3.2822506 3.2362938 3.1561341 3.240187 3.522637 3.1589196 3.5242338 3.1142108 3.2606468 3.5871224 3.2396631 3.573348 3.1142042 3.4084847 3.2332761 3.3263524 3.244549 3.2474034 3.1576014 3.2242115 3.5652885 3.157607 3.3234794 3.4073102 3.322647
0.44244245 3.2994642 3.2006087 3.1106555 3.3583183 3.1983614 3.320361 3.1094425 3.3593068 3.24235 3.1190395 3.190839 3.1551273 3.514133 3.2579494 3.200819 3.29286 3.2552054 3.157863 3.5779507 3.237273 3.157416 3.593645 3.1105819 3.2336853 3.380886 3.280064 3.2340171 3.1537046 3.237906 3.520273 3.1565778 3.5218694 3.1117952 3.2584352 3.5849237 3.2373178 3.5710971 3.111787 3.4061136 3.2309961 3.324071 3.242205 3.2450128 3.155169 3.2219644 3.5630379 3.1552129 3.321193 3.4049485 3.3204753
0.44344345 3.2972567 3.1981974 3.1081996 3.355852 3.1960604 3.3181834 3.106991 3.3568392 3.2399583 3.1166887 3.1885571 3.1527324 3.5117688 3.25571 3.1984522 3.2906525 3.252962 3.1555364 3.5756981 3.2349248 3.1550877 3.591445 3.108126 3.2314007 3.378477 3.277875 3.2317379 3.151272 3.2356224 3.5179079 3.1542335 3.519504 3.1093762 3.256221 3.5827239 3.2349691 3.568845 3.1093664 3.4037414 3.2287135 3.3217874 3.2398577 3.242619 3.1527333 3.2197144 3.5607862 3.152815 3.3189049 3.4025857 3.3183014
0.44444445 3.2950468 3.1957827 3.1057405 3.3533843 3.1937566 3.3160038 3.1045365 3.3543706 3.2375634 3.1143353 3.1862726 3.1503344 3.5094037 3.2534678 3.1960826 3.2884426 3.2507164 3.153207 3.5734446 3.2325737 3.1527562 3.5892437 3.1056669 3.2291136 3.376067 3.2756834 3.2294555 3.1488366 3.2333367 3.5155418 3.1518862 3.5171375 3.1069539 3.2540042 3.580523 3.2326176 3.566592 3.1069427 3.4013681 3.2264285 3.319502 3.2375076 3.2402225 3.1502948 3.217462 3.5585337 3.1504145 3.3166149 3.4002218 3.316125
0.44544545 3.2928348 3.1933653 3.1032784 3.3509157 3.19145 3.3138223 3.102079 3.351901 3.2351658 3.1119788 3.1839857 3.1479335 3.5070376 3.2512236 3.1937099 3.2862308 3.2484682 3.1508749 3.57119 3.2302198 3.150422 3.5870416 3.103205 3.2268238 3.3736556 3.2734895 3.2271707 3.1463978 3.2310486 3.5131748 3.1495368 3.5147703 3.1045287 3.2517853 3.5783212 3.2302635 3.564338 3.1045158 3.3989937 3.2241411 3.3172152 3.2351549 3.2378232 3.1478531 3.2152073 3.5562801 3.148011 3.3143232 3.3978567 3.3139467
0.44644645 3.290621 3.1909454 3.1008134 3.3484466 3.1891413 3.3116386 3.0996187 3.3494308 3.232766 3.1096199 3.1816964 3.1455295 3.5046709 3.248977 3.1913345 3.2840168 3.246218 3.1485403 3.568935 3.2278633 3.1480854 3.5848389 3.1007402 3.2245314 3.3712435 3.2712934 3.2248833 3.1439567 3.2287586 3.510807 3.1471848 3.5124023 3.1021006 3.2495642 3.5761185 3.2279065 3.5620832 3.1020863 3.3966186 3.2218518 3.3149269 3.2327993 3.2354212 3.1454089 3.2129505 3.554026 3.1456046 3.31203 3.3954906 3.3117664
0.44744745 3.2884052 3.188523 3.0983458 3.3459766 3.1868298 3.3094532 3.0971556 3.3469598 3.2303636 3.107258 3.179405 3.143123 3.5023034 3.2467284 3.1889565 3.2818012 3.2439654 3.1462033 3.566679 3.2255044 3.1457462 3.5826354 3.0982728 3.2222369 3.3688307 3.2690954 3.2225935 3.1415126 3.2264667 3.5084386 3.1448307 3.5100336 3.0996697 3.247341 3.5739152 3.225547 3.559828 3.099654 3.3942428 3.2195606 3.312637 3.2304413 3.233017 3.1429622 3.2106915 3.551771 3.1431954 3.3097355 3.3931239 3.3095841
0.44844845 3.286188 3.186098 3.0958757 3.343506 3.1845162 3.3072662 3.0946898 3.3444884 3.2279587 3.1048942 3.1771116 3.1407137 3.4999354 3.2444777 3.186576 3.2795837 3.241711 3.1438637 3.5644228 3.223143 3.1434047 3.5804312 3.0958028 3.2199402 3.3664172 3.2668953 3.2203016 3.1390665 3.2241728 3.5060694 3.1424747 3.5076644 3.0972362 3.2451158 3.5717115 3.2231853 3.5575721 3.097219 3.3918664 3.2172678 3.3103461 3.2280812 3.2306101 3.1405127 3.2084303 3.5495152 3.1407838 3.3074398 3.3907566 3.3074002
0.44944945 3.283969 3.183671 3.093403 3.3410351 3.1822007 3.3050778 3.0922217 3.3420165 3.2255518 3.1025279 3.1748161 3.138302 3.497567 3.2422254 3.1841931 3.2773647 3.2394547 3.1415222 3.5621662 3.2207794 3.1410608 3.578227 3.0933304 3.2176416 3.364003 3.2646935 3.2180076 3.1366177 3.2218776 3.5037 3.1401165 3.505295 3.0948002 3.242889 3.5695074 3.2208214 3.5553157 3.0947814 3.3894897 3.214973 3.308054 3.2257185 3.2282014 3.138061 3.2061675 3.5472596 3.1383698 3.3051429 3.3883886 3.305215
0.45045045 3.2817483 3.1812418 3.090928 3.3385642 3.179883 3.302888 3.0897512 3.339544 3.223143 3.1001592 3.172519 3.135888 3.4951982 3.2399714 3.1818082 3.2751443 3.237197 3.1391785 3.559909 3.2184136 3.138715 3.5760224 3.0908556 3.2153409 3.3615885 3.26249 3.2157118 3.1341667 3.2195807 3.5013304 3.1377566 3.5029252 3.092362 3.2406604 3.5673027 3.2184553 3.553059 3.0923417 3.3871124 3.2126768 3.3057609 3.2233539 3.2257905 3.1356072 3.203903 3.5450034 3.1359534 3.302845 3.3860202 3.303028
0.45145145 3.2795267 3.1788106 3.088451 3.3360927 3.1775634 3.3006966 3.0872788 3.337072 3.2207325 3.0977888 3.1702204 3.1334717 3.4928293 3.237716 3.1794214 3.2729225 3.2349374 3.136833 3.557652 3.2160459 3.1363676 3.5738175 3.088379 3.2130382 3.3591735 3.260285 3.2134142 3.1317139 3.2172823 3.4989607 3.135395 3.5005553 3.0899215 3.2384305 3.565098 3.216087 3.5508022 3.0898998 3.3847349 3.2103791 3.3034668 3.2209873 3.2233777 3.1331513 3.2016368 3.542747 3.1335351 3.3005462 3.3836513 3.30084
0.45245245 3.2773037 3.1763775 3.0859718 3.3336213 3.1752422 3.298504 3.0848043 3.3345995 3.21832 3.0954163 3.1679199 3.1310537 3.4904604 3.2354589 3.1770325 3.2706993 3.2326765 3.1344855 3.555395 3.2136765 3.134018 3.5716126 3.0858998 3.210734 3.3567586 3.2580783 3.211115 3.1292589 3.2149827 3.4965909 3.1330318 3.4981852 3.0874789 3.236199 3.5628932 3.2137172 3.5485451 3.0874557 3.3823574 3.20808 3.301172 3.2186189 3.220963 3.1306932 3.199369 3.5404906 3.1311147 3.2982466 3.3812823 3.2986507
0.45345345 3.2750797 3.1739428 3.0834908 3.33115 3.1729193 3.2963107 3.082328 3.332127 3.215906 3.0930421 3.1656182 3.1286337 3.4880915 3.2332006 3.1746418 3.2684753 3.2304144 3.1321366 3.5531378 3.2113051 3.131667 3.5694077 3.083419 3.2084281 3.3543437 3.2558706 3.2088141 3.1268022 3.2126822 3.4942212 3.1306674 3.4958153 3.0850344 3.2339664 3.5606883 3.2113454 3.5462883 3.0850098 3.3799798 3.20578 3.2988768 3.2162488 3.2185469 3.1282334 3.1971002 3.5382342 3.1286924 3.2959464 3.3789134 3.2964604
0.45445445 3.272855 3.1715066 3.081008 3.3286788 3.170595 3.2941165 3.07985 3.329655 3.2134902 3.0906663 3.1633153 3.126212 3.4857228 3.230941 3.1722496 3.26625 3.2281508 3.129786 3.550881 3.2089322 3.1293142 3.567203 3.0809367 3.2061207 3.351929 3.2536614 3.206512 3.1243439 3.2103806 3.4918516 3.1283016 3.4934454 3.0825877 3.2317324 3.5584834 3.2089722 3.5440316 3.0825622 3.3776023 3.2034788 3.2965808 3.2138767 3.216129 3.125772 3.19483 3.5359778 3.1262684 3.2936456 3.3765445 3.294269
0.45545545 3.2706292 3.1690688 3.0785236 3.326208 3.1682694 3.2919214 3.0773702 3.327183 3.2110734 3.0882888 3.1610112 3.1237886 3.4833543 3.2286806 3.1698556 3.264024 3.2258863 3.1274343 3.5486243 3.206558 3.12696 3.5649986 3.0784523 3.2038121 3.3495145 3.2514513 3.2042086 3.121884 3.208078 3.4894824 3.1259346 3.4910758 3.0801396 3.2294977 3.556279 3.2065973 3.5417752 3.0801127 3.3752253 3.2011766 3.2942843 3.2115035 3.2137098 3.123309 3.1925588 3.533722 3.1238427 3.2913442 3.3741758 3.2920768
0.45645645 3.2684028 3.1666298 3.076038 3.3237376 3.1659424 3.2897255 3.074889 3.3247116 3.208655 3.0859098 3.1587062 3.1213639 3.480986 3.2264192 3.1674604 3.261797 3.2236211 3.1250808 3.546368 3.2041821 3.1246047 3.5627944 3.0759668 3.2015018 3.3471003 3.2492402 3.201904 3.1194227 3.2057748 3.4871135 3.1235666 3.4887066 3.07769 3.2272618 3.5540748 3.2042212 3.539519 3.0776618 3.3728483 3.1988738 3.2919877 3.2091286 3.2112892 3.1208446 3.1902866 3.5314662 3.1214156 3.2890427 3.3718073 3.289884
0.45745745 3.266176 3.1641893 3.0735505 3.3212676 3.1636145 3.287529 3.0724065 3.3222406 3.2062356 3.0835295 3.1564 3.1189375 3.4786186 3.2241569 3.1650639 3.2595696 3.221355 3.1227264 3.544112 3.2018054 3.1222482 3.560591 3.0734797 3.1991906 3.3446865 3.2470279 3.1995983 3.1169603 3.203471 3.484745 3.1211977 3.486338 3.0752385 3.2250252 3.5518708 3.201844 3.5372634 3.0752094 3.370472 3.1965702 3.289691 3.2067528 3.2088675 3.1183786 3.1880136 3.529211 3.1189873 3.2867408 3.3694396 3.2876906
0.45845845 3.2639484 3.161748 3.0710618 3.3187983 3.1612854 3.2853322 3.0699227 3.3197703 3.2038155 3.0811481 3.1540933 3.1165102 3.4762516 3.2218938 3.162666 3.2573414 3.2190878 3.120371 3.5418568 3.1994271 3.1198907 3.5583878 3.0709913 3.1968784 3.3422732 3.244815 3.1972919 3.1144965 3.2011664 3.4823773 3.1188278 3.48397 3.0727856 3.2227879 3.5496676 3.1994655 3.5350084 3.0727558 3.368096 3.1942658 3.2873938 3.2043755 3.2064447 3.1159115 3.18574 3.5269563 3.1165576 3.2844388 3.367072 3.2854967
0.45945945 3.2617207 3.1593056 3.0685723 3.3163297 3.1589553 3.2831352 3.067438 3.3173008 3.201394 3.0787656 3.1517859 3.1140816 3.473885 3.2196302 3.1602674 3.255113 3.2168205 3.1180148 3.5396023 3.1970482 3.117532 3.5561852 3.0685017 3.194565 3.3398607 3.2426019 3.1949847 3.1120317 3.1988616 3.4800103 3.1164575 3.4816024 3.0703316 3.22055 3.547465 3.197086 3.532754 3.070301 3.365721 3.1919613 3.285097 3.2019973 3.204021 3.1134434 3.1834657 3.5247023 3.1141267 3.282137 3.3647053 3.2833025
0.46046045 3.2594926 3.1568623 3.0660815 3.313862 3.1566246 3.2809377 3.064952 3.3148322 3.1989722 3.076382 3.149478 3.111652 3.4715197 3.2173662 3.1578677 3.252884 3.2145524 3.1156576 3.5373483 3.1946683 3.1151726 3.5539834 3.0660112 3.1922507 3.3374488 3.2403882 3.1926765 3.1095657 3.1965563 3.477644 3.1140864 3.479236 3.0678763 3.2183118 3.5452633 3.1947057 3.5305004 3.067845 3.3633466 3.1896563 3.2828 3.1996183 3.2015965 3.1109743 3.1811907 3.522449 3.111695 3.279835 3.3623393 3.281108
0.46146145 3.2572644 3.1544182 3.06359 3.3113952 3.1542933 3.2787402 3.0624652 3.3123643 3.1965494 3.0739975 3.1471694 3.1092215 3.4691548 3.2151017 3.155467 3.2506547 3.212284 3.1132996 3.5350952 3.1922874 3.1128128 3.5517826 3.0635195 3.189936 3.335038 3.2381742 3.1903682 3.1070993 3.194251 3.4752784 3.111715 3.47687 3.0654204 3.216073 3.5430624 3.1923246 3.5282476 3.0653884 3.360973 3.187351 3.2805033 3.1972384 3.1991713 3.108504 3.1789157 3.5201964 3.1092622 3.277533 3.3599741 3.2789133
0.46246246 3.2550364 3.1519737 3.0610976 3.3089294 3.1519616 3.2765424 3.0599775 3.3098977 3.1941261 3.0716124 3.1448607 3.1067903 3.4667912 3.212837 3.153066 3.2484252 3.2100155 3.1109412 3.532843 3.1899061 3.110452 3.5495827 3.061027 3.1876206 3.332628 3.23596 3.188059 3.104632 3.1919458 3.472914 3.1093433 3.4745052 3.0629632 3.213834 3.5408623 3.1899428 3.5259957 3.0629308 3.3586001 3.1850457 3.2782068 3.194858 3.1967454 3.1060333 3.1766403 3.5179448 3.106829 3.2752318 3.3576097 3.2767186
0.46346346 3.2528083 3.1495285 3.0586045 3.306465 3.149629 3.274345 3.0574894 3.3074322 3.1917024 3.0692267 3.142552 3.1043582 3.4644287 3.2105722 3.150664 3.246196 3.2077467 3.1085823 3.530592 3.1875243 3.1080909 3.5473835 3.058534 3.185305 3.330219 3.2337456 3.1857498 3.102164 3.1896405 3.4705505 3.1069713 3.4721415 3.0605056 3.2115948 3.5386631 3.1875606 3.5237448 3.0604725 3.3562286 3.1827404 3.2759109 3.192477 3.194319 3.1035619 3.1743646 3.5156941 3.1043947 3.2729309 3.3552465 3.274524
0.46446446 3.2505803 3.147083 3.056111 3.3040013 3.1472967 3.2721477 3.0550008 3.3049676 3.1892784 3.0668406 3.1402428 3.1019258 3.4620671 3.2083073 3.1482618 3.2439668 3.205478 3.1062229 3.528342 3.1851418 3.1057293 3.5451856 3.0560403 3.1829894 3.3278112 3.2315311 3.1834402 3.0996957 3.1873353 3.4681883 3.1045992 3.469779 3.0580473 3.2093558 3.5364652 3.1851778 3.521495 3.0580137 3.353858 3.1804352 3.2736154 3.1900957 3.1918924 3.1010897 3.1720889 3.5134447 3.1019602 3.2706306 3.3528845 3.2723296
0.46546546 3.2483528 3.144637 3.053617 3.3015392 3.144964 3.2699506 3.0525117 3.3025048 3.1868541 3.0644543 3.1379337 3.0994928 3.459707 3.2060423 3.145859 3.241738 3.2032094 3.103863 3.5260932 3.1827593 3.1033676 3.5429888 3.053546 3.1806734 3.325405 3.229317 3.1811304 3.0972269 3.1850302 3.4658272 3.1022272 3.4674177 3.0555885 3.2071166 3.5342684 3.1827948 3.5192466 3.0555542 3.3514888 3.17813 3.2713203 3.1877139 3.1894653 3.0986173 3.1698134 3.5111961 3.099525 3.268331 3.3505237 3.2701354
0.46646646 3.2461255 3.1421912 3.0511227 3.2990785 3.142631 3.2677538 3.0500221 3.300043 3.1844296 3.0620677 3.135625 3.0970595 3.457348 3.2037776 3.1434562 3.2395093 3.2009408 3.1015034 3.5238457 3.1803763 3.1010056 3.5407934 3.0510516 3.1783574 3.3229997 3.2271028 3.1788208 3.094758 3.1827257 3.4634676 3.0998552 3.4650576 3.0531294 3.2048776 3.5320728 3.1804116 3.5169992 3.0530944 3.3491209 3.1758254 3.2690263 3.185332 3.1870382 3.0961447 3.167538 3.508949 3.0970895 3.2660322 3.348164 3.2679417
0.46746746 3.2438989 3.139745 3.048628 3.2966194 3.1402984 3.2655578 3.0475326 3.297583 3.1820052 3.0596812 3.1333163 3.0946262 3.4549906 3.201513 3.141053 3.2372813 3.1986725 3.0991433 3.5215998 3.1779933 3.0986435 3.5385993 3.0485568 3.1760416 3.320596 3.224889 3.176511 3.0922887 3.1804216 3.4611094 3.0974834 3.4626992 3.05067 3.2026389 3.5298786 3.178028 3.5147533 3.0506344 3.346754 3.173521 3.266733 3.18295 3.184611 3.0936718 3.1652627 3.5067034 3.094654 3.263734 3.345806 3.2657483
0.46846846 3.2416728 3.1372988 3.0461333 3.2941618 3.1379657 3.2633622 3.0450428 3.2951245 3.1795807 3.0572944 3.131008 3.0921924 3.4526348 3.1992488 3.1386497 3.2350538 3.1964047 3.0967834 3.519355 3.1756103 3.0962815 3.5364065 3.046062 3.1737258 3.318194 3.2226758 3.1742017 3.0898197 3.178118 3.4587526 3.0951118 3.4603422 3.0482101 3.2004004 3.5276856 3.1756446 3.5125089 3.0481741 3.344389 3.1712172 3.2644408 3.1805677 3.1821837 3.091199 3.162988 3.5044591 3.0922184 3.2614372 3.343449 3.2635555
0.46946946 3.239447 3.134853 3.0436387 3.2917056 3.1356332 3.261167 3.042553 3.2926679 3.1771562 3.0549078 3.1287 3.0897589 3.4502804 3.196985 3.1362467 3.232827 3.194137 3.0944235 3.517112 3.1732273 3.0939198 3.5342152 3.043567 3.1714106 3.3157933 3.2204628 3.1718924 3.0873504 3.175815 3.4563975 3.0927408 3.4579866 3.0457506 3.1981626 3.5254943 3.1732614 3.510266 3.045714 3.3420255 3.1689138 3.2621496 3.178186 3.1797569 3.088726 3.1607134 3.5022166 3.0897827 3.2591412 3.341094 3.2613635
0.47047046 3.2372224 3.1324072 3.041144 3.2892516 3.133301 3.258973 3.0400634 3.2902129 3.1747322 3.0525215 3.1263926 3.0873253 3.447928 3.1947215 3.1338437 3.2306008 3.1918702 3.092064 3.5148706 3.1708446 3.091558 3.5320258 3.0410721 3.1690955 3.3133945 3.2182505 3.1695838 3.0848815 3.173513 3.454044 3.0903702 3.455633 3.0432909 3.1959252 3.5233047 3.1708784 3.5080247 3.0432537 3.3396635 3.1666114 3.2598593 3.1758041 3.17733 3.0862534 3.1584396 3.4999754 3.087347 3.2568464 3.3387406 3.2591722
0.47147146 3.2349987 3.1299617 3.0386496 3.2867992 3.1309693 3.2567794 3.037574 3.2877598 3.1723087 3.0501354 3.1240857 3.0848918 3.4455771 3.1924589 3.1314409 3.2283754 3.189604 3.0897048 3.5126312 3.168462 3.0891967 3.5298378 3.0385776 3.1667812 3.3109975 3.216039 3.1672754 3.0824127 3.1712115 3.4516923 3.0880003 3.453281 3.0408313 3.1936884 3.5211165 3.1684954 3.5057852 3.0407937 3.3373034 3.1643095 3.2575705 3.1734226 3.1749036 3.0837808 3.1561666 3.4977362 3.0849116 3.2545528 3.336389 3.2569818
0.47247246 3.232776 3.1275167 3.0361555 3.2843485 3.1286383 3.254587 3.035085 3.2853084 3.1698854 3.0477498 3.1217797 3.0824587 3.443228 3.1901968 3.1290386 3.226151 3.1873386 3.0873458 3.5103934 3.1660798 3.0868359 3.5276518 3.0360832 3.164467 3.3086023 3.213828 3.1649678 3.0799446 3.1689112 3.4493425 3.0856311 3.4509308 3.038372 3.1914525 3.5189302 3.166113 3.5035472 3.0383337 3.3349452 3.1620088 3.2552829 3.1710413 3.1724777 3.0813086 3.153894 3.4954987 3.0824766 3.2522604 3.3340392 3.2547922
0.47347346 3.230554 3.1250722 3.0336616 3.2819002 3.1263075 3.2523954 3.0325963 3.2828593 3.1674626 3.0453646 3.1194744 3.0800261 3.440881 3.1879356 3.1266365 3.2239275 3.1850739 3.0849876 3.5081573 3.1636982 3.0844755 3.5254676 3.0335894 3.162154 3.306209 3.2116182 3.1626606 3.0774767 3.166612 3.4469945 3.0832627 3.4485826 3.035913 3.1892176 3.5167456 3.163731 3.5013113 3.0358741 3.3325891 3.159709 3.252997 3.1686606 3.1700523 3.078837 3.1516223 3.4932628 3.080042 3.2499697 3.3316913 3.2526038
0.47447446 3.2283332 3.1226282 3.0311685 3.279454 3.1239777 3.2502048 3.0301082 3.2804122 3.1650405 3.0429802 3.11717 3.0775938 3.438536 3.1856751 3.1242352 3.2217052 3.1828103 3.08263 3.5059233 3.161317 3.082116 3.5232854 3.031096 3.1598415 3.3038182 3.209409 3.1603544 3.0750093 3.1643136 3.4446485 3.0808952 3.4462366 3.0334547 3.1869833 3.5145628 3.1613495 3.499077 3.033415 3.330235 3.1574101 3.2507122 3.1662805 3.1676273 3.0763657 3.1493516 3.491029 3.0776076 3.2476802 3.3293455 3.2504165
0.4754755 3.2261138 3.1201851 3.0286758 3.27701 3.1216486 3.2480156 3.0276208 3.2779672 3.162619 3.0405962 3.1148667 3.0751622 3.436193 3.1834157 3.1218343 3.219484 3.1805475 3.0802732 3.5036912 3.1589367 3.0797572 3.521105 3.028603 3.1575298 3.3014293 3.207201 3.1580489 3.0725427 3.1620164 3.4423046 3.0785286 3.4438925 3.0309966 3.1847503 3.5123823 3.158969 3.496845 3.0309565 3.327883 3.1551127 3.2484293 3.163901 3.1652033 3.073895 3.1470819 3.4887972 3.0751739 3.2453926 3.3270018 3.2482302
0.4764765 3.2238958 3.1177428 3.0261838 3.2745683 3.1193204 3.2458277 3.025134 3.2755246 3.1601987 3.0382133 3.1125646 3.0727313 3.4338522 3.1811574 3.1194344 3.2172644 3.1782858 3.077917 3.5014613 3.156557 3.077399 3.5189266 3.026111 3.155219 3.2990425 3.2049942 3.1557446 3.0700767 3.1597207 3.4399629 3.0761633 3.4415507 3.0285392 3.1825185 3.5102036 3.1565888 3.494615 3.0284986 3.3255332 3.1528163 3.2461479 3.1615224 3.16278 3.0714252 3.144813 3.4865675 3.072741 3.2431064 3.3246603 3.2460456
0.4774775 3.221679 3.1153011 3.0236926 3.2721288 3.1169932 3.2436411 3.022648 3.2730844 3.1577792 3.035831 3.1102636 3.070301 3.4315135 3.1789002 3.117035 3.215046 3.1760256 3.0755622 3.4992335 3.1541784 3.075042 3.5167506 3.0236194 3.1529095 3.296658 3.2027886 3.153441 3.0676117 3.1574264 3.4376235 3.073799 3.439211 3.0260825 3.1802878 3.5080268 3.1542099 3.492387 3.0260413 3.3231857 3.1505213 3.243868 3.1591444 3.1603575 3.068956 3.1425457 3.48434 3.070309 3.240822 3.322321 3.2438622
0.4784785 3.2194636 3.1128607 3.021202 3.2696922 3.1146672 3.2414563 3.020163 3.2706468 3.1553607 3.03345 3.1079636 3.0678718 3.4291773 3.1766443 3.1146364 3.2128289 3.1737664 3.073208 3.4970078 3.1518004 3.072686 3.5145764 3.0211287 3.150601 3.294276 3.2005844 3.1511388 3.0651476 3.1551332 3.4352863 3.071436 3.4368737 3.0236268 3.1780584 3.5058525 3.1518316 3.4901614 3.0235848 3.3208406 3.148228 3.2415905 3.1567674 3.157936 3.0664878 3.1402793 3.4821148 3.0678775 3.2385395 3.319984 3.2416801
0.4794795 3.2172499 3.1104212 3.0187128 3.267258 3.1123421 3.2392726 3.017679 3.2682116 3.1529434 3.0310698 3.1056652 3.0654433 3.4268432 3.1743898 3.1122391 3.2106133 3.1715086 3.0708551 3.4947846 3.1494236 3.070331 3.5124047 3.018639 3.1482937 3.2918966 3.1983814 3.1488376 3.0626845 3.1528418 3.4329515 3.0690744 3.4345386 3.0211718 3.1758304 3.5036802 3.1494544 3.487938 3.0211291 3.318498 3.1459358 3.2393146 3.1543915 3.155516 3.0640206 3.1380143 3.4798915 3.065447 3.236259 3.3176494 3.2394996
0.4804805 3.2150376 3.1079829 3.0162244 3.2648263 3.1100185 3.2370908 3.015196 3.265779 3.150527 3.0286908 3.103368 3.063016 3.4245117 3.1721368 3.1098428 3.2083993 3.1692522 3.0685034 3.4925635 3.1470478 3.0679772 3.5102353 3.0161505 3.1459877 3.2895195 3.19618 3.146538 3.0602226 3.150552 3.430619 3.066714 3.4322062 3.018718 3.173604 3.5015104 3.1470783 3.485717 3.0186746 3.3161578 3.1436455 3.2370405 3.1520166 3.1530967 3.0615544 3.1357508 3.477671 3.0630178 3.2339802 3.3153172 3.237321
0.4814815 3.2128272 3.1055458 3.013737 3.2623973 3.107696 3.2349107 3.0127141 3.2633493 3.148112 3.026313 3.1010725 3.0605896 3.4221826 3.1698852 3.1074474 3.206187 3.1669974 3.066153 3.490345 3.1446733 3.0656247 3.508068 3.013663 3.1436832 3.2871451 3.1939802 3.1442397 3.0577617 3.148264 3.4282892 3.0643554 3.429876 3.0162652 3.1713789 3.499343 3.1447034 3.4834983 3.016221 3.3138201 3.1413567 3.2347689 3.149643 3.1506789 3.0590894 3.1334887 3.4754524 3.0605896 3.2317038 3.3129878 3.2351437
0.4824825 3.2106183 3.10311 3.011251 3.2599711 3.105375 3.2327323 3.0102336 3.2609222 3.1456985 3.0239367 3.0987787 3.0581646 3.419856 3.1676352 3.1050534 3.2039766 3.1647441 3.063804 3.488129 3.1423 3.0632737 3.5059035 3.0111768 3.14138 3.2847733 3.191782 3.1419427 3.0553021 3.1459775 3.4259617 3.0619984 3.4275486 3.0138135 3.1691556 3.4971776 3.1423297 3.4812822 3.0137687 3.3114853 3.1390698 3.2324991 3.1472707 3.1482623 3.0566258 3.131228 3.4732366 3.0581625 3.2294292 3.3106608 3.2329683
0.4834835 3.2084115 3.1006756 3.0087662 3.2575476 3.1030557 3.2305558 3.0077546 3.2584982 3.1432865 3.0215616 3.0964863 3.0557408 3.4175322 3.165387 3.1026607 3.201768 3.1624923 3.0614564 3.4859154 3.1399279 3.060924 3.5037413 3.0086918 3.1390784 3.2824044 3.1895854 3.1396472 3.052844 3.143693 3.4236372 3.059643 3.425224 3.011363 3.166934 3.4950151 3.1399572 3.4790685 3.0113175 3.309153 3.1367846 3.2302315 3.1448996 3.145847 3.0541635 3.128969 3.4710233 3.0557368 3.227157 3.3083365 3.230795
0.4844845 3.2062063 3.0982425 3.0062826 3.2551272 3.1007378 3.2283812 3.005277 3.2560768 3.1408758 3.0191882 3.0941958 3.0533185 3.4152112 3.1631403 3.1002693 3.1995614 3.1602426 3.0591104 3.4837043 3.1375575 3.0585759 3.5015817 3.0062084 3.1367784 3.280038 3.1873906 3.1373537 3.0503874 3.1414104 3.4213152 3.0572894 3.4229019 3.008914 3.164714 3.492855 3.1375864 3.4768574 3.0088677 3.3068235 3.1345015 3.2279663 3.14253 3.1434333 3.0517025 3.1267116 3.4688125 3.0533123 3.2248871 3.3060153 3.2286234
0.4854855 3.2040033 3.0958111 3.0038006 3.2527099 3.0984216 3.2262087 3.0028007 3.2536585 3.1384666 3.0168164 3.091907 3.0508976 3.4128928 3.1608956 3.0978794 3.1973565 3.1579943 3.0567658 3.481496 3.1351883 3.0562294 3.4994247 3.0037262 3.1344802 3.277675 3.1851978 3.1350615 3.0479324 3.1391296 3.418996 3.0549376 3.4205828 3.0064664 3.162496 3.4906976 3.135217 3.4746492 3.0064194 3.304497 3.1322203 3.2257035 3.1401618 3.1410213 3.049243 3.124456 3.4666045 3.0508895 3.2226195 3.3036966 3.2264538
0.4864865 3.2018023 3.0933814 3.0013201 3.2502954 3.096107 3.2240381 3.000326 3.2512434 3.1360593 3.0144463 3.08962 3.0484781 3.4105775 3.1586528 3.0954912 3.195154 3.1557481 3.054423 3.4792905 3.132821 3.0538845 3.4972703 3.0012457 3.1321838 3.2753146 3.1830068 3.1327713 3.0454788 3.1368508 3.4166799 3.0525877 3.4182663 3.0040202 3.16028 3.4885428 3.1328492 3.4724436 3.0039725 3.3021731 3.1299412 3.223443 3.1377952 3.1386106 3.046785 3.1222024 3.464399 3.048468 3.2203546 3.3013809 3.224286
0.4874875 3.1996033 3.0909534 2.9988413 3.247884 3.0937943 3.2218697 2.997853 3.2488313 3.1336536 3.0120778 3.0873353 3.0460603 3.4082649 3.156412 3.0931044 3.1929533 3.1535037 3.052082 3.4770877 3.1304553 3.0515416 3.4951189 2.998767 3.129889 3.2729573 3.1808178 3.130483 3.043027 3.1345744 3.4143662 3.0502398 3.4159527 3.0015757 3.1580658 3.4863908 3.130483 3.4702406 3.0015273 3.2998526 3.127664 3.2211852 3.1354303 3.1362019 3.044329 3.1199508 3.4621964 3.0460482 3.218092 3.2990682 3.2221208
0.4884885 3.1974065 3.088527 2.996364 3.245476 3.0914836 3.2197037 2.9953818 3.2464223 3.1312497 3.009711 3.0850525 3.0436444 3.4059553 3.1541731 3.0907195 3.1907551 3.1512613 3.049743 3.4748878 3.128091 3.0492003 3.49297 2.9962897 3.1275964 3.2706032 3.178631 3.1281965 3.040577 3.1323 3.412056 3.0478938 3.4136422 2.9991326 3.1558537 3.4842417 3.1281185 3.4680407 2.9990835 3.297535 3.1253893 3.2189298 3.1330671 3.1337948 3.0418744 3.1177013 3.4599967 3.04363 3.215832 3.2967587 3.2199576
0.4894895 3.195212 3.0861027 2.9938889 3.243071 3.0891747 3.2175398 2.9929125 3.2440166 3.1288478 3.0073464 3.0827715 3.04123 3.4036489 3.1519363 3.0883362 3.188559 3.1490211 3.0474057 3.4726908 3.1257288 3.0468612 3.490824 2.9938142 3.1253057 3.2682524 3.1764464 3.1259122 3.0381286 3.1300278 3.4097483 3.04555 3.4113348 2.9966917 3.153644 3.4820952 3.1257558 3.4658434 2.9966419 3.2952204 3.1231167 3.2166772 3.1307058 3.1313896 3.0394218 3.1154537 3.4577997 3.0412135 3.2135746 3.294452 3.2177966
0.4904905 3.1930199 3.0836802 2.9914153 3.2406693 3.086868 3.2153783 2.9904451 3.2416143 3.126448 3.0049837 3.080493 3.0388176 3.4013453 3.1497018 3.085955 3.1863654 3.146783 3.0450704 3.4704967 3.1233685 3.0445237 3.488681 2.9913409 3.123017 3.2659044 3.174264 3.1236298 3.0356822 3.127758 3.407444 3.0432086 3.4090302 2.9942522 3.1514363 3.4799519 3.1233947 3.4636495 2.9942017 3.292909 3.1208467 3.2144272 3.1283464 3.1289864 3.036971 3.1132085 3.4556057 3.0387988 3.21132 3.2921486 3.215638
0.4914915 3.19083 3.0812597 2.9889438 3.238271 3.0845633 3.2132192 2.98798 3.2392151 3.12405 3.0026228 3.0782168 3.036407 3.399045 3.1474693 3.0835757 3.184174 3.1445472 3.0427372 3.4683053 3.12101 3.0421886 3.4865408 2.9888692 3.1207306 3.26356 3.1720839 3.1213496 3.033238 3.1254907 3.4051428 3.0408692 3.4067287 2.9918149 3.149231 3.4778113 3.1210358 3.4614582 2.9917636 3.2906008 3.118579 3.21218 3.125989 3.1265852 3.0345223 3.1109657 3.4534147 3.036386 3.209068 3.2898486 3.213482
0.4924925 3.188643 3.0788414 2.9864743 3.2358763 3.0822608 3.2110624 2.9855165 3.2368197 3.121654 3.0002642 3.0759428 3.0339985 3.3967478 3.1452394 3.0811982 3.1819854 3.142314 3.0404062 3.4661174 3.1186535 3.0398555 3.4844038 2.9863997 3.1184464 3.261219 3.1699061 3.1190717 3.0307956 3.1232257 3.402845 3.0385323 3.4044306 2.9893794 3.147028 3.475674 3.118679 3.4592702 2.9893274 3.288296 3.1163137 3.2099354 3.1236334 3.124186 3.0320754 3.108725 3.4512267 3.0339751 3.2068188 3.2875516 3.211328
0.4934935 3.1864583 3.0764253 2.984007 3.233485 3.0799606 3.2089083 2.9830554 3.2344275 3.1192603 2.9979079 3.0736713 3.031592 3.3944538 3.1430118 3.0788229 3.179799 3.1400828 3.0380774 3.4639323 3.1162992 3.0375247 3.4822698 2.9839323 3.1161644 3.258881 3.1677308 3.116796 3.0283554 3.1209636 3.40055 3.0361977 3.4021356 2.986946 3.1448274 3.4735394 3.1163242 3.4570854 2.9868932 3.2859945 3.114051 3.207694 3.1212802 3.121789 3.029631 3.106487 3.449042 3.0315664 3.2045727 3.285258 3.209177
0.4944945 3.1842763 3.0740113 2.9815416 3.231097 3.0776627 3.2067568 2.9805963 3.232039 3.116869 2.9955537 3.0714023 3.0291874 3.392163 3.1407866 3.0764499 3.1776154 3.1378543 3.0357509 3.4617505 3.113947 3.035196 3.4801388 2.981467 3.113885 3.256547 3.1655579 3.1145227 3.0259175 3.1187038 3.3982584 3.0338657 3.399844 2.9845147 3.1426294 3.4714081 3.1139715 3.4549036 2.9844613 3.2836964 3.111791 3.2054553 3.118929 3.119394 3.0271883 3.1042511 3.4468603 3.0291598 3.2023296 3.2829678 3.2070284
0.4954955 3.182097 3.0715997 2.9790788 3.2287128 3.0753672 3.204608 2.9781394 3.229654 3.1144798 2.993202 3.069136 3.0267854 3.389876 3.1385639 3.0740788 3.1754346 3.1356285 3.0334268 3.459572 3.1115968 3.03287 3.478011 2.9790041 3.1116078 3.2542162 3.1633875 3.1122518 3.0234816 3.116447 3.3959703 3.0315359 3.3975556 2.9820857 3.1404338 3.46928 3.1116211 3.452725 2.9820313 3.2814016 3.1095335 3.20322 3.1165798 3.1170015 3.024748 3.102018 3.444682 3.0267553 3.2000895 3.2806811 3.2048826
0.4964965 3.1799204 3.0691905 2.976618 3.2263322 3.073074 3.202462 2.9756851 3.2272727 3.1120932 2.9908526 3.0668721 3.0243855 3.3875918 3.1363437 3.07171 3.1732562 3.133405 3.031105 3.4573965 3.109249 3.0305462 3.4758863 2.9765434 3.109333 3.251889 3.1612198 3.1099832 3.0210483 3.114193 3.3936856 3.029209 3.3952708 2.9796588 3.138241 3.467155 3.109273 3.4505498 2.9796038 3.2791107 3.107279 3.2009873 3.1142333 3.1146111 3.0223103 3.0997877 3.4425068 3.024353 3.1978524 3.278398 3.2027395
0.4974975 3.1777465 3.0667834 2.9741597 3.2239554 3.0707836 3.2003186 2.973233 3.224895 3.1097088 2.9885058 3.064611 3.0219877 3.3853114 3.1341262 3.0693438 3.1710808 3.131184 3.0287857 3.4552245 3.1069036 3.028225 3.473765 2.974085 3.107061 3.2495654 3.1590548 3.1077173 3.0186174 3.1119418 3.3914042 3.0268846 3.3929894 2.9772344 3.1360507 3.4650333 3.1069272 3.4483778 2.9771786 3.276823 3.1050274 3.1987581 3.111889 3.1122234 3.0198748 3.0975597 3.4403348 3.021953 3.1956184 3.2761183 3.2005992
0.4984985 3.1755757 3.0643792 2.971704 3.2215822 3.0684958 3.198178 2.9707835 3.222521 3.107327 2.9861615 3.0623524 3.0195925 3.3830342 3.1319115 3.06698 3.1689084 3.128966 3.0264692 3.4530559 3.1045606 3.025906 3.4716468 2.9716294 3.1047914 3.2472456 3.1568925 3.105454 3.0161889 3.1096933 3.3891265 3.0245628 3.3907113 2.9748123 3.1338634 3.462915 3.104584 3.4462092 2.9747555 3.2745392 3.1027784 3.196532 3.109547 3.109838 3.017442 3.0953345 3.4381661 3.0195558 3.1933877 3.2738423 3.1984618
0.4994995 3.1734076 3.0619774 2.9692504 3.219213 3.0662103 3.1960404 2.9683366 3.2201512 3.1049478 2.9838197 3.0600967 3.0171998 3.3807607 3.1296995 3.0646183 3.1667387 3.1267507 3.0241551 3.4508905 3.10222 3.02359 3.4695323 2.969176 3.1025245 3.2449293 3.154733 3.1031933 3.013763 3.1074479 3.3868523 3.0222442 3.388437 2.9723926 3.1316786 3.4608002 3.102243 3.444044 2.972335 3.272259 3.1005325 3.194309 3.1072075 3.1074553 3.0150113 3.0931122 3.436001 3.0171607 3.1911602 3.27157 3.1963272
0.5005005 3.1712427 3.0595782 2.9667997 3.2168474 3.0639277 3.1939058 2.965892 3.217785 3.1025712 2.9814806 3.0578442 3.0148094 3.3784907 3.1274903 3.0622594 3.164572 3.1245384 3.0218437 3.4487288 3.0998821 3.0212767 3.4674208 2.966725 3.1002603 3.242617 3.1525764 3.1009355 3.0113397 3.1052055 3.3845813 3.0199282 3.3861663 2.9699755 3.1294968 3.4586885 3.0999045 3.4418824 2.9699173 3.2699823 3.0982897 3.1920893 3.1048706 3.1050751 3.0125835 3.0908928 3.4338393 3.0147684 3.188936 3.2693014 3.1941955
0.5015015 3.1690807 3.0571816 2.9643517 3.2144861 3.061648 3.1917741 2.9634504 3.2154226 3.1001973 2.979144 3.0555942 3.0124218 3.3762243 3.1252837 3.0599031 3.1624084 3.1223288 3.019535 3.4465704 3.0975468 3.018966 3.465313 2.964277 3.097999 3.2403083 3.1504226 3.0986803 3.008919 3.1029663 3.3823144 3.0176153 3.3838992 2.967561 3.127318 3.4565804 3.0975688 3.439724 2.9675019 3.2677097 3.0960498 3.1898732 3.1025362 3.1026976 3.0101583 3.0886762 3.4316812 3.0123785 3.1867151 3.2670364 3.192067
0.5025025 3.1669216 3.0547876 2.9619062 3.2121284 3.059371 3.1896458 2.9610114 3.2130644 3.0978262 2.9768107 3.0533473 3.0100367 3.3739617 3.1230805 3.0575492 3.1602478 3.120122 3.0172293 3.4444156 3.0952141 3.016658 3.4632084 2.9618318 3.0957406 3.2380037 3.1482718 3.0964277 3.006501 3.1007302 3.380051 3.0153055 3.3816357 2.9651492 3.125142 3.4544756 3.0952358 3.4375694 2.9650893 3.2654407 3.093813 3.1876605 3.1002045 3.1003227 3.0077357 3.0864627 3.4295263 3.0099912 3.1844978 3.2647755 3.1899412
0.5035035 3.164766 3.0523968 2.9594634 3.209775 3.0570967 3.1875203 2.958575 3.2107103 3.0954578 2.97448 3.0511036 3.0076542 3.3717027 3.12088 3.0551982 3.1580904 3.1179183 3.0149262 3.442264 3.092884 3.014353 3.4611075 2.959389 3.0934849 3.235703 3.1461241 3.0941782 3.004086 3.0984972 3.3777912 3.0129986 3.379376 2.96274 3.1229692 3.4523745 3.0929053 3.4354181 2.9626791 3.2631757 3.0915794 3.185451 3.0978756 3.0979507 3.005316 3.084252 3.4273753 3.0076065 3.1822839 3.2625182 3.1878188
0.5045045 3.1626134 3.0500085 2.9570236 3.2074256 3.0548255 3.1853979 2.9561417 3.20836 3.0930922 2.9721522 3.048863 3.0052745 3.3694475 3.1186826 3.05285 3.155936 3.1157176 3.0126262 3.4401166 3.0905569 3.0120509 3.4590101 2.9569492 3.0912323 3.233406 3.1439793 3.0919316 3.0016737 3.0962672 3.3755352 3.0106947 3.37712 2.9603333 3.1207995 3.4502769 3.0905776 3.4332707 2.960272 3.2609146 3.089349 3.1832452 3.0955493 3.0955813 3.0028992 3.0820446 3.4252279 3.005225 3.1800733 3.2602649 3.1856995
0.5055055 3.160464 3.0476234 2.9545865 3.2050803 3.0525572 3.183279 2.953711 3.206014 3.0907297 2.9698272 3.0466254 3.002898 3.367196 3.1164882 3.0505044 3.153785 3.1135201 3.0103292 3.4379725 3.0882323 3.0097518 3.4569163 2.9545124 3.0889826 3.2311132 3.1418378 3.089688 2.9992642 3.0940409 3.3732831 3.0083942 3.3748677 2.9579298 3.1186328 3.4481828 3.0882528 3.4311268 2.9578676 3.2586575 3.087122 3.1810427 3.093226 3.093215 3.000485 3.0798402 3.423084 3.002846 3.1778665 3.2580154 3.1835833
0.5065065 3.158318 3.045241 2.9521525 3.202739 3.050292 3.181163 2.9512835 3.2036722 3.08837 2.9675055 3.044391 3.000524 3.3649483 3.114297 3.048162 3.1516373 3.1113257 3.0080352 3.4358323 3.0859108 3.0074558 3.454826 2.9520783 3.086736 3.2288244 3.1396992 3.0874474 2.996858 3.0918176 3.3710349 3.0060968 3.3726194 2.9555292 3.1164694 3.4460926 3.0859308 3.4289868 2.9554663 3.2564044 3.0848982 3.178844 3.0909054 3.0908515 2.998074 3.077639 3.4209437 3.00047 3.1756632 3.25577 3.1814704
0.5075075 3.1561751 3.0428617 2.9497213 3.200402 3.04803 3.1790507 2.9488587 3.2013345 3.0860136 2.9651866 3.0421598 2.998153 3.3627045 3.112109 3.0458224 3.149493 3.1091344 3.0057442 3.4336956 3.0835922 3.005163 3.4527397 2.9496474 3.0844924 3.2265399 3.1375642 3.0852098 2.9944546 3.089598 3.3687906 3.0038028 3.370375 2.9531312 3.114309 3.444006 3.0836117 3.4268503 2.9530675 3.2541552 3.0826778 3.1766489 3.0885878 3.0884912 2.9956658 3.0754411 3.4188075 2.9980967 3.1734636 3.2535286 3.1793609
0.5085085 3.1540358 3.0404856 2.9472933 3.1980693 3.0457711 3.1769416 2.9464374 3.1990008 3.0836601 2.962871 3.039932 2.995785 3.3604648 3.1099243 3.0434856 3.1473517 3.1069465 3.0034566 3.431563 3.0812764 3.0028732 3.450657 2.9472196 3.0822523 3.2242594 3.1354322 3.0829756 2.9920542 3.0873816 3.3665502 3.001512 3.3681345 2.9507365 3.112152 3.441923 3.0812957 3.4247177 2.9506721 3.2519102 3.0804608 3.1744576 3.0862732 3.0861337 2.9932609 3.0732465 3.4166749 2.9957266 3.1712677 3.2512913 3.1772547
0.5095095 3.1519 3.0381124 2.9448686 3.195741 3.0435152 3.174836 2.9440188 3.1966717 3.0813098 2.9605587 3.0377076 2.9934201 3.358229 3.1077428 3.041152 3.1452143 3.1047616 3.001172 3.4294338 3.0789638 3.0005865 3.448578 2.944795 3.0800152 3.2219832 3.1333036 3.0807445 2.9896572 3.0851686 3.3643138 2.9992247 3.365898 2.9483447 3.1099987 3.4398437 3.0789826 3.4225888 2.9482796 3.2496696 3.0782473 3.1722698 3.0839617 3.0837793 2.9908588 3.0710552 3.414546 2.9933596 3.1690755 3.2490582 3.1751518
0.5105105 3.1497676 3.0357425 2.9424467 3.1934168 3.0412629 3.1727338 2.9416037 3.194347 3.0789626 2.9582496 3.0354867 2.9910583 3.3559968 3.1055646 3.0388215 3.14308 3.1025803 2.9988906 3.4273086 3.0766542 2.9983032 3.4465024 2.9423733 3.0777814 3.219711 3.1311784 3.0785165 2.9872632 3.0829594 3.3620813 2.9969406 3.363665 2.9459562 3.1078484 3.4377682 3.0766728 3.4204638 2.9458902 3.2474327 3.0760372 3.1700861 3.081653 3.0814283 2.98846 3.0688672 3.412421 2.9909954 3.166887 3.2468293 3.1730525
0.5115115 3.1476386 3.033376 2.9400282 3.1910973 3.0390136 3.170635 2.9391916 3.1920266 3.0766187 2.9559436 3.033269 2.9886997 3.353769 3.10339 3.036494 3.1409495 3.1004024 2.9966128 3.4251873 3.074348 2.996023 3.444431 2.9399548 3.075551 3.2174435 3.1290565 3.0762918 2.9848726 3.0807538 3.359853 2.9946601 3.3614366 2.9435706 3.1057017 3.4356964 3.0743659 3.4183426 2.943504 3.2452004 3.0738308 3.167906 3.0793476 3.07908 2.9860644 3.0666828 3.4102998 2.9886346 3.1647027 3.2446043 3.1709566
0.5125125 3.1455133 3.0310125 2.937613 3.188782 3.0367677 3.1685398 2.936783 3.1897106 3.0742779 2.9536412 3.031055 2.9863443 3.351545 3.1012185 3.03417 3.1388223 3.0982277 2.994338 3.42307 3.0720446 2.9937463 3.4423635 2.9375396 3.073324 3.21518 3.126938 3.0740707 2.982485 3.0785515 3.3576286 2.9923832 3.3592122 2.9411886 3.1035583 3.4336288 3.0720623 3.4162254 2.941121 3.2429721 3.071628 3.1657298 3.0770454 3.0767355 2.9836721 3.0645018 3.4081826 2.986277 3.1625218 3.2423837 3.1688643
0.5135135 3.1433916 3.0286524 2.9352012 3.186471 3.0345254 3.166448 2.9343777 3.187399 3.0719407 2.951342 3.0288444 2.983992 3.3493254 3.0990508 3.031849 3.136699 3.0960567 2.9920669 3.4209564 3.0697446 2.991473 3.4402997 2.9351277 3.0711002 3.212921 3.1248233 3.071853 2.9801009 3.0763533 3.3554084 2.9901097 3.3569915 2.9388096 3.1014185 3.4315648 3.0697618 3.4141123 2.9387412 3.2407484 3.069429 3.1635575 3.0747464 3.074394 2.9812832 3.0623243 3.4060693 2.9839225 3.160345 3.2401676 3.1667755
0.5145145 3.1412735 3.0262957 2.9327927 3.1841648 3.0322864 3.1643603 2.9319758 3.185092 3.0696065 2.9490464 3.0266376 2.9816432 3.3471098 3.0968864 3.029531 3.1345792 3.0938892 2.989799 3.418847 3.067448 2.9892032 3.4382398 2.9327192 3.06888 3.2106662 3.122712 3.0696385 2.9777203 3.0741584 3.3531923 2.98784 3.3547752 2.936434 3.0992823 3.4295049 3.0674646 3.412003 2.936365 3.2385287 3.0672336 3.161389 3.0724506 3.0720558 2.9788973 3.0601504 3.4039602 2.9815714 3.1581721 3.2379556 3.1646903
0.5155155 3.1391592 3.0239425 2.9303875 3.181863 3.030051 3.162276 2.9295776 3.1827893 3.067276 2.9467542 3.024434 2.9792976 3.3448982 3.0947256 3.0272167 3.132463 3.091725 2.9875348 3.4167416 3.0651543 2.9869368 3.436184 2.9303143 3.0666633 3.208416 3.1206043 3.0674276 2.975343 3.0719676 3.3509803 2.9855738 3.3525631 2.9340618 3.0971498 3.4274487 3.0651708 3.4098978 2.933992 3.2363136 3.0650418 3.1592247 3.0701582 3.069721 2.976515 3.0579803 3.4018548 2.9792237 3.1560032 3.235748 3.1626089
0.5165165 3.1370485 3.0215926 2.927986 3.1795657 3.027819 3.1601954 2.9271827 3.1804914 3.0649488 2.9444656 3.0222344 2.9769557 3.342691 3.0925684 3.0249057 3.1303504 3.0895648 2.985274 3.41464 3.0628643 2.984674 3.4341319 2.9279127 3.06445 3.20617 3.1185002 3.0652204 2.972969 3.0697806 3.3487725 2.9833114 3.350355 2.9316928 3.0950208 3.4253967 3.0628803 3.4077966 2.9316223 3.2341027 3.0628538 3.1570644 3.0678692 3.0673897 2.9741364 3.0558136 3.3997536 2.9768794 3.1538384 3.2335448 3.160531
0.5175175 3.1349416 3.0192463 2.9255877 3.177273 3.0255907 3.1581185 2.9247913 3.178198 3.0626254 2.9421806 3.0200386 2.9746168 3.340488 3.090415 3.0225983 3.1282418 3.087408 2.983017 3.4125426 3.0605776 2.982415 3.4320838 2.9255147 3.0622406 3.2039287 3.1163998 3.0630167 2.9705987 3.0675972 3.346569 2.9810529 3.3481512 2.9293275 3.0928955 3.4233487 3.0605931 3.4056995 2.9292562 3.2318964 3.06067 3.1549082 3.0655837 3.0650618 2.971761 3.0536509 3.3976564 2.9745383 3.1516776 3.231346 3.1584568
0.5185185 3.1328385 3.0169036 2.9231932 3.1749852 3.023366 3.1560454 2.9224036 3.1759095 3.0603054 2.9398992 3.0178466 2.9722817 3.338289 3.0882652 3.020294 3.1261368 3.085255 2.9807634 3.4104493 3.0582943 2.9801593 3.43004 2.9231203 3.0600345 3.2016919 3.1143029 3.0608165 2.9682322 3.0654178 3.34437 2.978798 3.3459516 2.9269655 3.090774 3.4213047 3.0583096 3.4036064 2.9268935 3.2296946 3.0584896 3.152756 3.0633016 3.0627375 2.9693894 3.0514917 3.3955634 2.972201 3.1495209 3.2291515 3.1563866
0.5195195 3.1307395 3.0145645 2.920802 3.1727018 3.0211449 3.1539764 2.9200194 3.1736255 3.057989 2.9376216 3.0156584 2.96995 3.3360946 3.0861192 3.0179935 3.1240356 3.0831056 2.9785135 3.40836 3.0560145 2.9779074 3.428 2.9207294 3.0578322 3.1994596 3.11221 3.0586202 2.965869 3.0632424 3.3421748 2.9765468 3.3437562 2.9246073 3.0886562 3.4192648 3.0560293 3.4015174 2.9245343 3.227497 3.0563133 3.150608 3.0610228 3.0604165 2.9670212 3.0493364 3.3934743 2.969867 3.1473684 3.2269616 3.15432
0.5205205 3.128644 3.0122292 2.918415 3.1704233 3.0189276 3.151911 2.917639 3.1713462 3.055676 2.9353476 3.013474 2.9676218 3.3339043 3.0839767 3.0156965 3.1219385 3.08096 2.9762673 3.406275 3.0537384 2.9756591 3.425964 2.918342 3.0556338 3.197232 3.1101208 3.0564275 2.9635096 3.061071 3.3399842 2.9742997 3.3415654 2.9222524 3.0865421 3.4172287 3.0537527 3.3994327 2.922179 3.2253044 3.054141 3.1484642 3.0587478 3.0580993 2.9646568 3.047185 3.3913896 2.9675367 3.14522 3.224776 3.1522574
0.5215215 3.1265526 3.0098972 2.9160314 3.1681492 3.016714 3.1498494 2.9152622 3.1690714 3.0533667 2.9330773 3.0112934 2.9652972 3.3317184 3.0818381 3.013403 3.1198454 3.0788183 2.974025 3.404194 3.0514657 2.9734147 3.4239323 2.9159586 3.053439 3.195009 3.1080353 3.0542383 2.9611537 3.0589035 3.3377976 2.9720564 3.3393786 2.9199014 3.0844321 3.415197 3.0514796 3.397352 2.9198272 3.223116 3.0519726 3.1463246 3.056476 3.0557857 2.962296 3.0450373 3.389309 2.96521 3.143076 3.2225952 3.1501987
0.5225225 3.1244652 3.0075693 2.9136517 3.1658802 3.0145042 3.1477919 2.9128895 3.1668017 3.0510612 2.930811 3.009117 2.9629765 3.329537 3.0797036 3.0111132 3.1177561 3.0766804 2.9717863 3.4021175 3.0491965 2.971174 3.4219048 2.913579 3.0512478 3.1927905 3.1059537 3.0520532 2.9588017 3.05674 3.3356156 2.9698172 3.3371964 2.917554 3.0823257 3.4131691 3.04921 3.3952754 2.917479 3.2209322 3.0498085 3.1441891 3.054208 3.0534756 2.959939 3.0428934 3.3872325 2.962887 3.1409361 3.220419 3.1481438
0.5235235 3.122382 3.005245 2.9112756 3.163616 3.0122983 3.1457384 2.9105203 3.1645367 3.0487595 2.9285486 3.0069442 2.9606593 3.32736 3.0775726 3.008827 3.1156707 3.0745463 2.9695516 3.400045 3.0469313 2.9689372 3.4198813 2.9112031 3.0490606 3.1905768 3.103876 3.0498717 2.9564536 3.0545807 3.3334382 2.967582 3.3350184 2.9152102 3.0802233 3.4111457 3.0469444 3.3932033 2.9151347 3.218753 3.0476482 3.1420581 3.0519438 3.0511694 2.9575856 3.0407536 3.3851604 2.9605677 3.1388006 3.2182472 3.146093
0.5245245 3.1203024 3.0029244 2.9089034 3.1613564 3.0100963 3.1436887 2.908155 3.1622765 3.0464613 2.9262898 3.0047755 2.9583457 3.3251872 3.0754457 3.0065446 3.1135895 3.0724163 2.9673207 3.3979766 3.0446694 2.9667041 3.417862 2.9088311 3.0468774 3.1883676 3.1018023 3.0476942 2.9541092 3.0524256 3.3312647 2.9653506 3.3328447 2.9128704 3.078125 3.4091263 3.0446823 3.391135 2.9127939 3.2165787 3.0454922 3.1399312 3.049683 3.048867 2.9552362 3.0386178 3.3830924 2.958252 3.1366692 3.21608 3.144046
0.5255255 3.118227 3.000608 2.9065351 3.1591017 3.007898 3.1416433 2.9057937 3.1600213 3.0441673 2.924035 3.002611 2.956036 3.323019 3.0733228 3.004266 3.1115122 3.07029 2.9650936 3.3959126 3.0424113 2.9644752 3.4158468 2.906463 3.0446978 3.1861632 3.0997324 3.0455205 2.9517689 3.0502744 3.329096 2.9631236 3.3306756 2.9105341 3.0760307 3.407111 3.042424 3.3890712 2.9104571 3.2144089 3.0433402 3.1378086 3.047426 3.0465682 2.9528904 3.0364861 3.381029 2.9559402 3.1345422 3.2139175 3.142003
0.5265265 3.1161559 2.998295 2.9041708 3.156852 3.0057037 3.1396017 2.9034362 3.1577706 3.041877 2.9217844 3.0004506 2.9537303 3.3208554 3.0712037 3.001991 3.1094391 3.068168 2.9628706 3.393853 3.040157 2.96225 3.413836 2.9040985 3.0425224 3.1839635 3.0976665 3.0433507 2.9494321 3.0481277 3.3269317 2.9609005 3.328511 2.908202 3.0739403 3.4050999 3.0401692 3.3870118 2.9081242 3.2122438 3.0411923 3.1356905 3.045173 3.0442734 2.9505486 3.0343585 3.3789694 2.953632 3.1324196 3.2117596 3.139964
0.5275275 3.1140888 2.9959862 2.9018102 3.154607 3.0035136 3.1375642 2.9010828 3.1555252 3.0395906 2.9195375 2.998294 2.9514282 3.318696 3.0690887 2.9997199 3.1073701 3.0660498 2.9606516 3.3917978 3.0379066 2.960029 3.4118292 2.9017382 3.0403507 3.181769 3.0956047 3.041185 2.9470994 3.045985 3.3247716 2.9586816 3.3263507 2.9058735 3.071854 3.403093 3.0379183 3.3849564 2.905795 3.2100835 3.0390487 3.1335766 3.0429235 3.0419824 2.948211 3.0322347 3.3769145 2.951328 3.1303015 3.2096064 3.1379294
0.5285285 3.1120257 2.9936814 2.8994539 3.152367 3.0013273 3.1355307 2.8987334 3.1532845 3.0373082 2.9172947 2.9961421 2.94913 3.3165414 3.0669775 2.9974527 3.1053052 3.0639358 2.9584365 3.3897467 3.03566 2.9578118 3.4098268 2.8993819 3.0381832 3.1795788 3.0935469 3.0390232 2.9447708 3.0438464 3.3226163 2.956467 3.3241951 2.9035492 3.0697718 3.4010904 3.0356715 3.3829052 2.9034698 3.207928 3.0369093 3.1314673 3.0406778 3.0396953 2.945877 3.0301151 3.3748636 2.9490278 3.1281877 3.207458 3.1358988
0.5295295 3.109967 2.9913805 2.8971014 3.1501322 2.9991448 3.1335015 2.896388 3.151049 3.0350296 2.9150562 2.993994 2.946836 3.3143911 3.0648706 2.9951894 3.1032445 3.0618258 2.9562256 3.3876998 3.0334172 2.9555988 3.4078286 2.8970294 3.0360196 3.1773937 3.0914934 3.0368652 2.9424462 3.0417123 3.3204653 2.9542563 3.322044 2.9012287 3.0676937 3.399092 3.0334282 3.3808587 2.9011486 3.205777 3.0347743 3.1293623 3.0384362 3.037412 2.943547 3.0279999 3.3728173 2.9467316 3.1260781 3.2053142 3.1338723
0.5305305 3.1079123 2.9890835 2.894753 3.147902 2.9969666 3.1314766 2.8940468 3.1488183 3.0327551 2.9128215 2.9918504 2.9445457 3.3122456 3.0627677 2.99293 3.101188 3.0597198 2.9540188 3.3856575 3.0311785 2.9533901 3.4058347 2.8946812 3.0338602 3.1752133 3.0894437 3.0347116 2.9401257 3.0395825 3.318319 2.95205 3.3198972 2.898912 3.0656197 3.397098 3.031189 3.3788164 2.8988314 3.203631 3.0326436 3.1272619 3.0361981 3.0351326 2.9412212 3.0258887 3.3707755 2.9444392 3.1239734 3.2031753 3.1318498
0.5315315 3.1058621 2.986791 2.8924086 3.145677 2.9947927 3.1294558 2.8917096 3.1465926 3.0304847 2.9105911 2.9897108 2.9422596 3.3101046 3.060669 2.9906745 3.0991356 3.057618 2.951816 3.3836195 3.0289433 2.9511852 3.4038453 2.8923368 3.031705 3.1730378 3.0873983 3.0325618 2.9378092 3.037457 3.3161774 2.949848 3.3177552 2.8965995 3.06355 3.3951082 3.0289536 3.3767784 2.8965182 3.20149 3.030517 3.1251657 3.0339642 3.0328574 2.9388993 3.0237815 3.368738 2.9421508 3.121873 3.2010412 3.1298316
0.5325325 3.103816 2.984502 2.8900685 3.1434572 2.9926226 3.1274393 2.8893764 3.144372 3.0282183 2.908365 2.9875755 2.9399774 3.3079681 3.0585742 2.988423 3.0970876 3.0555203 2.9496176 3.3815858 3.0267124 2.9489846 3.40186 2.8899968 3.0295537 3.1708672 3.085357 3.0304163 2.9354968 3.0353358 3.31404 2.9476502 3.3156178 2.8942912 3.0614843 3.3931227 3.0267222 3.3747447 2.8942091 3.1993535 3.028395 3.1230743 3.0317342 3.030586 2.9365816 3.021679 3.3667047 2.9398663 3.119777 3.198912 3.1278176
0.5335335 3.1017742 2.9822176 2.8877325 3.1412423 2.9904568 3.125427 2.8870475 3.1421564 3.025956 2.906143 2.9854445 2.9376993 3.3058364 3.0564837 2.9861755 3.0950437 3.0534267 2.9474232 3.3795567 3.0244853 2.9467883 3.399879 2.887661 3.0274065 3.1687016 3.08332 3.028275 2.9331887 3.033219 3.3119075 2.945457 3.313485 2.8919868 3.059423 3.3911414 3.024495 3.3727155 2.891904 3.197222 3.0262773 3.1209872 3.029508 3.028319 2.934268 3.0195804 3.3646758 2.937586 3.1176856 3.1967874 3.125808
0.5345345 3.0997367 2.979937 2.8854008 3.1390324 2.988295 3.1234188 2.884723 3.1399457 3.0236976 2.9039252 2.9833179 2.935425 3.3037093 3.0543976 2.9839323 3.0930042 3.0513375 2.945233 3.3775318 3.0222623 2.944596 3.3979025 2.8853292 3.0252635 3.1665409 3.081287 3.0261376 2.9308846 3.031107 3.3097794 2.943268 3.3113565 2.8896866 3.057366 3.3891644 3.0222714 3.3706908 2.8896031 3.1950953 3.024164 3.1189048 3.027286 3.0260558 2.9319584 3.017486 3.3626516 2.93531 3.115599 3.1946676 3.1238024
0.5355355 3.0977037 2.9776607 2.883073 3.1368277 2.9861379 3.1214151 2.8824027 3.1377404 3.0214436 2.9017117 2.9811957 2.9331553 3.3015866 3.0523155 2.981693 3.090969 3.0492525 2.943047 3.3755114 3.0200434 2.942408 3.39593 2.8830018 3.023125 3.164385 3.0792582 3.0240047 2.9285848 3.028999 3.307656 2.9410834 3.309233 2.8873906 3.055313 3.387192 3.0200522 3.3686705 2.8873065 3.1929736 3.022055 3.116827 3.025068 3.0237966 2.9296532 3.0153964 3.3606317 2.933038 3.1135166 3.1925528 3.1218014
0.5365365 3.0956748 2.9753885 2.88075 3.134628 2.9839847 3.1194158 2.8800864 3.13554 3.0191936 2.8995025 2.9790778 2.9308894 3.2994688 3.0502377 2.9794576 3.0889382 3.0471718 2.9408655 3.3734956 3.0178285 2.9402244 3.3939621 2.8806784 3.0209904 3.1622343 3.0772338 3.0218759 2.9262893 3.0268955 3.3055372 2.9389033 3.3071141 2.8850987 3.0532646 3.3852239 3.0178368 3.3666544 2.885014 3.1908567 3.0199506 3.1147537 3.022854 3.0215418 2.9273522 3.0133107 3.358616 2.93077 3.111439 3.1904428 3.1198044
0.5375375 3.0936503 2.9731207 2.8784308 3.1324337 2.9818358 3.1174204 2.8777747 3.133345 3.0169477 2.8972976 2.9769645 2.928628 3.2973557 3.0481644 2.9772265 3.086912 3.0450954 2.9386883 3.371484 3.0156176 2.9380453 3.3919988 2.8783596 3.01886 3.1600885 3.0752137 3.0197513 2.9239979 3.0247967 3.3034232 2.9367275 3.3049998 2.882811 3.0512202 3.38326 3.0156257 3.364643 2.8827257 3.1887448 3.0178506 3.112685 3.0206442 3.019291 2.9250553 3.0112295 3.356605 2.9285064 3.1093662 3.1883378 3.117812
0.5385385 3.0916305 2.970857 2.876116 3.1302443 2.9796913 3.1154299 2.8754673 3.131155 3.0147061 2.8950973 2.9748554 2.9263704 3.2952473 3.0460951 2.9749997 3.08489 3.0430233 2.9365153 3.369477 3.013411 2.9358702 3.3900394 2.8760448 3.0167341 3.1579478 3.073198 3.017631 2.921711 3.0227022 3.3013139 2.9345562 3.3028903 2.8805277 3.0491805 3.3813007 3.0134187 3.362636 2.8804417 3.1866379 3.0157552 3.110621 3.0184383 3.0170445 2.9227626 3.009153 3.3545988 2.926247 3.1072977 3.1862376 3.1158237
0.5395395 3.0896149 2.9685977 2.8738058 3.12806 2.977551 3.1134434 2.8731642 3.1289701 3.0124688 2.8929012 2.972751 2.9241173 3.2931437 3.0440304 2.972777 3.0828722 3.0409555 2.9343467 3.3674743 3.0112083 2.9336994 3.3880847 2.8737345 3.0146127 3.155812 3.0711865 3.015515 2.9194283 3.0206125 3.299209 2.9323897 3.3007853 2.8782487 3.047145 3.3793457 3.0112157 3.3606336 2.878162 3.184536 3.0136642 3.1085615 3.0162368 3.014802 2.9204745 3.0070806 3.3525965 2.9239917 3.1052341 3.1841426 3.1138399
0.5405405 3.0876038 2.9663427 2.8714998 3.125881 2.975415 3.1114614 2.8708656 3.1267905 3.0102358 2.8907094 2.970651 2.9218686 3.2910447 3.0419698 2.9705582 3.080859 3.038892 2.9321823 3.3654764 3.00901 2.931533 3.3861344 2.8714287 3.0124953 3.1536813 3.0691795 3.0134034 2.91715 3.0185273 3.2971094 2.9302275 3.2986853 2.875974 3.0451138 3.3773952 3.009017 3.3586354 2.8758864 3.1824389 3.011578 3.106507 3.0140393 3.012564 2.9181905 3.0050128 3.350599 2.9217405 3.1031752 3.1820524 3.1118605
0.5415415 3.0855973 2.9640918 2.869198 3.1237073 2.9732835 3.109484 2.8685715 3.1246161 3.008007 2.8885221 2.9685552 2.9196239 3.2889504 3.0399137 2.968344 3.0788503 3.036833 2.9300225 3.3634827 3.006816 2.9293714 3.3841884 2.869127 3.0103824 3.1515558 3.0671768 3.0112963 2.914876 3.0164466 3.2950141 2.9280698 3.2965899 2.8737035 3.043087 3.375449 3.0068223 3.356642 2.8736155 3.180347 3.0094962 3.104457 3.011846 3.0103302 2.915911 3.0029492 3.348606 2.919494 3.101121 3.1799672 3.1098855
0.5425425 3.0835953 2.9618456 2.866901 3.1215386 2.9711564 3.1075108 2.8662817 3.1224468 3.0057826 2.8863394 2.9664643 2.9173837 3.2868612 3.037862 2.9661338 3.076846 3.0347784 2.9278672 3.3614936 3.0046258 2.927214 3.382247 2.86683 3.0082738 3.1494353 3.0651784 3.0091932 2.9126065 3.0143704 3.2929237 2.925917 3.2944992 2.8714375 3.0410647 3.3735073 3.004632 3.3546531 2.8713486 3.1782598 3.007419 3.1024117 3.009657 3.0081005 2.9136357 3.0008903 3.3466177 2.9172516 3.0990713 3.1778867 3.107915
0.5435435 3.0815976 2.9596035 2.8646083 3.1193752 2.9690337 3.1055422 2.8639965 3.120283 3.0035625 2.8841612 2.9643779 2.9151478 3.2847764 3.0358148 2.9639282 3.074846 3.0327282 2.9257162 3.359509 3.0024402 2.9250607 3.3803098 2.8645375 3.0061698 3.1473198 3.0631845 3.0070949 2.9103415 3.012299 3.2908378 2.9237683 3.2924132 2.869176 3.039047 3.37157 3.002446 3.3526685 2.8690863 3.1761777 3.0053468 3.1003711 3.007472 3.005875 2.911365 2.9988358 3.3446338 2.9150136 3.0970263 3.1758115 3.1059487
0.5445445 3.0796044 2.9573662 2.8623202 3.117217 2.9669154 3.1035779 2.8617156 3.118124 3.0013466 2.8819876 2.962296 2.9129162 3.2826965 3.0337718 2.9617267 3.072851 3.0306823 2.9235697 3.3575292 3.0002587 2.9229124 3.3783772 2.8622491 3.00407 3.1452096 3.0611951 3.0050006 2.9080808 3.0102324 3.2887568 2.9216244 3.290332 2.8669186 3.0370336 3.3696373 3.0002642 3.3506887 2.8668284 3.1741009 3.0032787 3.0983355 3.0052915 3.0036542 2.9090986 2.9967859 3.3426545 2.9127798 3.0949864 3.1737413 3.103987
0.5455455 3.077616 2.955133 2.8600364 3.115064 2.9648015 3.101618 2.8594394 3.1159704 2.9991353 2.8798182 2.9602187 2.9106889 3.2806215 3.0317333 2.9595296 3.0708601 3.028641 2.9214277 3.3555536 2.9980814 2.9207683 3.376449 2.8599656 3.0019748 3.1431043 3.0592103 3.002911 2.9058247 3.0081704 3.2866807 2.9194853 3.288256 2.8646657 3.0350246 3.367709 2.9980865 3.3487134 2.864575 3.172029 3.0012157 3.0963044 3.0031152 3.0014377 2.9068367 2.9947407 3.3406796 2.9105506 3.092951 3.1716762 3.1020298
0.5465465 3.075632 2.9529045 2.8577573 3.1129162 2.9626923 3.0996628 2.8571677 3.1138222 2.9969282 2.8776536 2.958146 2.908466 3.2785513 3.0296993 2.957337 3.068874 3.026604 2.9192903 3.3535826 2.9959087 2.9186287 3.3745253 2.8576865 2.9998841 3.1410043 3.0572298 3.000826 2.903573 3.0061128 3.2846093 2.9173508 3.2861843 2.8624175 3.0330205 3.3657851 2.9959133 3.3467426 2.862326 3.169962 2.9991572 3.094278 3.0009432 2.9992254 2.9045794 2.9926999 3.3387094 2.9083257 3.0909207 3.169616 3.1000772
0.5475475 3.0736525 2.9506803 2.8554828 3.1107738 2.9605875 3.0977123 2.8549006 3.111679 2.9947257 2.8754935 2.956078 2.9062479 3.2764857 3.0276697 2.9551485 3.0668924 3.0245717 2.9171574 3.3516161 2.99374 2.916494 3.372606 2.8554118 2.997798 3.1389093 3.0552537 2.9987452 2.901326 3.0040603 3.2825427 2.915221 3.2841177 2.8601737 3.0310206 3.3638659 2.9937444 3.3447764 2.8600814 3.1679 2.9971035 3.0922568 2.9987755 2.9970176 2.9023263 2.9906635 3.3367436 2.906105 3.0888948 3.167561 3.098129
0.5485485 3.0716777 2.9484606 2.8532126 3.1086369 2.9584873 3.095766 2.8526382 3.1095414 2.9925275 2.8733382 2.9540148 2.904034 3.274425 3.0256448 2.9529645 3.0649152 3.0225437 2.915029 3.3496544 2.991576 2.9143634 3.3706913 2.8531418 2.995716 3.1368198 3.0532823 2.9966688 2.8990834 3.0020123 3.280481 2.913096 3.2820559 2.8579342 3.0290253 3.3619509 2.9915798 3.342815 2.8578413 3.1658435 2.9950542 3.09024 2.9966123 2.9948142 2.900078 2.988632 3.3347826 2.9038892 3.086874 3.165511 3.0961854
0.5495495 3.0697076 2.9462454 2.8509471 3.106505 2.9563916 3.0938244 2.8503804 3.107409 2.9903338 2.8711874 2.9519563 2.9018245 3.2723691 3.0236242 2.950785 3.0629427 3.0205202 2.9129052 3.3476973 2.9894161 2.9122376 3.368781 2.8508766 2.9936388 3.134735 3.0513153 2.9945972 2.8968456 2.999969 3.2784243 2.9109755 3.2799988 2.8556995 3.0270345 3.3600407 2.9894197 3.340858 2.8556058 3.1637917 2.99301 3.0882282 2.9944532 2.9926152 2.8978343 2.986605 3.3328261 2.9016776 3.084858 3.163466 3.0942466
0.5505506 3.0677419 2.9440348 2.8486865 3.1043785 2.9543006 3.0918872 2.8481271 3.1052818 2.9881446 2.8690412 2.9499023 2.8996196 3.2703183 3.021608 2.9486098 3.060975 3.0185015 2.9107862 3.3457446 2.9872606 2.9101164 3.3668752 2.8486156 2.9915662 3.1326559 3.049353 2.99253 2.894612 2.9979303 3.276372 2.9088597 3.2779465 2.8534691 3.0250485 3.3581347 2.987264 3.3389056 2.8533747 3.161745 2.9909704 3.0862212 2.9922986 2.9904206 2.8955948 2.9845827 3.3308742 2.8994706 3.0828469 3.161426 3.092312
0.5515516 3.0657809 2.9418287 2.8464303 3.1022573 2.952214 3.0899546 2.8458786 3.1031601 2.9859598 2.8668997 2.947853 2.8974192 3.268272 3.0195966 2.946439 3.059012 3.0164874 2.9086716 3.3437965 2.9851096 2.9079998 3.364974 2.8463597 2.989498 3.1305816 3.047395 2.9904675 2.8923833 2.9958966 3.274325 2.9067488 3.2758992 2.8512435 3.023067 3.3562336 2.9851124 3.3369577 2.8511484 3.1597037 2.9889355 3.0842192 2.9901483 2.9882305 2.8933601 2.982565 3.3289268 2.897268 3.0808406 3.1593914 3.0903823
0.5525526 3.0638247 2.9396272 2.8441787 3.1001413 2.9501321 3.0880268 2.8436348 3.1010437 2.9837794 2.864763 2.9458086 2.8952234 3.2662306 3.0175898 2.9442728 3.0570533 3.0144777 2.9065619 3.341853 2.9829628 2.9058878 3.3630772 2.844108 2.9874344 3.1285129 3.0454416 2.9884093 2.8901591 2.9938676 3.2722824 2.9046426 3.2738566 2.8490224 3.02109 3.3543367 2.9829655 3.3350146 2.8489265 3.1576674 2.9869053 3.0822217 2.9880025 2.986045 2.8911302 2.9805517 3.3269842 2.89507 3.078839 3.1573617 3.0884569
0.5535536 3.061873 2.9374304 2.8419318 3.0980306 2.9480548 3.0861034 2.8413959 3.0989325 2.9816039 2.862631 2.9437687 2.893032 3.2641943 3.0155873 2.942111 3.0550992 3.0124726 2.9044566 3.339914 2.9808207 2.9037807 3.3611848 2.8418615 2.9853754 3.126449 3.0434928 2.986356 2.8879397 2.9918435 3.2702448 2.9025412 3.271819 2.846806 3.0191176 3.3524446 2.9808228 3.333076 2.8467095 3.155636 2.9848802 3.0802295 2.985861 2.9838638 2.8889046 2.9785433 3.3250463 2.8928766 3.0768425 3.155337 3.0865362
0.5545546 3.0599258 2.935238 2.8396897 3.0959253 2.945982 3.0841846 2.8391614 3.0968266 2.9794326 2.8605037 2.9417338 2.8908453 3.2621624 3.0135896 2.9399538 3.0531502 3.010472 2.902356 3.3379798 2.978683 2.901678 3.359297 2.8396194 2.983321 3.1243906 3.0415487 2.984307 2.885725 2.989824 3.2682123 2.9004447 3.2697864 2.8445942 3.01715 3.3505569 2.9786847 3.3311422 2.8444967 3.15361 2.9828596 3.0782418 2.983724 2.9816873 2.886684 2.9765396 3.3231127 2.890688 3.0748508 3.1533177 3.0846202
0.5555556 3.0579834 2.9330502 2.8374522 3.0938256 2.943914 3.0822706 2.8369317 3.094726 2.977266 2.858381 2.9397037 2.888663 3.2601357 3.0115964 2.9378011 3.0512056 3.0084763 2.9002602 3.3360503 2.9765496 2.8995802 3.3574138 2.8373818 2.9812713 3.1223373 3.0396092 2.9822628 2.883515 2.9878094 3.2661843 2.8983529 3.2677586 2.842387 3.015187 3.3486738 2.976551 3.329213 2.8422887 3.1515892 2.9808438 3.0762594 2.9815917 2.979515 2.8844676 2.9745407 3.321184 2.8885036 3.072864 3.1513035 3.0827086
0.5565566 3.0560458 2.930867 2.8352196 3.091731 2.9418507 3.080361 2.8347068 3.092631 2.9751039 2.8562632 2.937678 2.8864856 3.2581139 3.0096078 2.935653 3.0492656 3.006485 2.898169 3.334125 2.9744208 2.897487 3.355535 2.8351493 2.979226 3.1202893 3.0376744 2.9802232 2.8813095 2.9857998 3.2641616 2.896266 3.2657354 2.8401845 3.0132287 3.3467953 2.974422 3.3272884 2.8400855 3.1495733 2.978833 3.0742815 2.9794636 2.9773476 2.8822563 2.9725463 3.31926 2.886324 3.070882 3.1492944 3.080802
0.5575576 3.0541127 2.9286885 2.8329916 3.0896418 2.939792 3.0784562 2.8324866 3.0905414 2.9729464 2.85415 2.9356575 2.8843126 3.2560966 3.0076237 2.933509 3.0473304 3.0044985 2.8960826 3.3322046 2.9722965 2.8953984 3.3536608 2.8329215 2.9771857 3.1182466 3.0357442 2.978188 2.8791087 2.9837947 3.2621436 2.8941839 3.2637174 2.8379867 3.0112748 3.344921 2.9722972 3.3253684 2.837887 3.1475625 2.976827 3.0723088 2.9773402 2.9751847 2.8800495 2.970557 3.3173404 2.884149 3.068905 3.1472902 3.0788996
0.5585586 3.0521846 2.9265149 2.8307683 3.087558 2.937738 3.076556 2.8302715 3.0884569 2.9707935 2.8520417 2.9336417 2.8821445 3.2540846 3.0056443 2.93137 3.0454 3.0025165 2.894001 3.330289 2.9701767 2.8933146 3.3517911 2.8306983 2.9751499 3.116209 3.0338185 2.9761577 2.8769126 2.9817948 3.2601304 2.8921065 3.261704 2.8357935 3.009326 3.3430517 2.970177 3.323453 2.8356931 3.1455572 2.9748256 3.0703409 2.9752212 2.973026 2.8778472 2.9685721 3.3154254 2.8819785 3.066933 3.1452913 3.077002
0.5595596 3.0502608 2.9243455 2.8285499 3.0854795 2.9356887 3.0746603 2.8280609 3.0863779 2.9686453 2.8499384 2.9316306 2.8799808 3.252077 3.0036697 2.9292355 3.0434742 3.000539 2.891924 3.3283777 2.9680614 2.8912356 3.3499262 2.82848 2.9731188 3.1141768 3.0318975 2.974132 2.8747215 2.9797995 3.2581222 2.8900342 3.2596958 2.833605 3.0073817 3.3411868 2.9680612 3.3215425 2.8335037 3.1435568 2.9728293 3.0683777 2.9731064 2.9708722 2.87565 2.966592 3.3135152 2.8798127 3.064966 3.1432977 3.075109
0.5605606 3.048342 2.9221811 2.8263361 3.0834064 2.933644 3.0727694 2.8258553 3.0843043 2.9665017 2.8478398 2.9296243 2.8778217 3.2500746 3.0016997 2.9271054 3.0415533 2.9985664 2.8898518 3.326471 2.9659505 2.8891616 3.3480656 2.8262665 2.9710922 3.1121497 3.0299814 2.972111 2.872535 2.9778092 3.2561188 2.8879666 3.257692 2.8314214 3.005442 3.3393266 2.96595 3.3196363 2.8313193 3.1415615 2.9708378 3.0664198 2.9709964 2.968723 2.8734572 2.9646168 3.3116097 2.8776517 3.0630038 3.1413093 3.0732207
0.5615616 3.046428 2.9200213 2.8241274 3.081339 2.9316041 3.0708833 2.8236544 3.082236 2.9643626 2.845746 2.927623 2.8756673 3.2480772 2.9997342 2.92498 3.0396369 2.9965985 2.8877845 3.3245692 2.9638443 2.887092 3.3462095 2.8240578 2.9690707 3.110128 3.0280697 2.9700947 2.8703532 2.9758236 3.2541203 2.885904 3.2556937 2.8292425 3.0035071 3.3374708 2.9638433 3.3177352 2.8291397 3.1395714 2.968851 3.0644667 2.968891 2.9665782 2.8712695 2.9626462 3.3097088 2.8754952 3.0610466 3.1393259 3.0713372
0.5625626 3.0445185 2.9178662 2.8219235 3.0792766 2.929569 3.0690017 2.8214583 3.0801733 2.9622283 2.843657 2.9256265 2.8735178 3.2460845 2.9977734 2.9228592 3.0377254 2.994635 2.885722 3.3226721 2.9617426 2.8850274 3.344358 2.8218539 2.9670537 3.1081116 3.0261629 2.968083 2.8681762 2.973843 3.252127 2.8838463 3.2536998 2.8270683 3.001577 3.3356197 2.9617412 3.3158386 2.8269646 3.1375866 2.9668694 3.0625186 2.96679 2.9644382 2.8690863 2.9606805 3.3078127 2.8733435 3.0590942 3.1373477 3.0694582
0.5635636 3.042614 2.915716 2.819724 3.0772197 2.9275386 3.0671248 2.8192673 3.0781157 2.9600985 2.841573 2.9236348 2.871373 3.2440965 2.9958172 2.9207428 3.0358186 2.9926765 2.883664 3.3207793 2.9596453 2.8829675 3.342511 2.819655 2.9650412 3.1061003 3.0242605 2.9660761 2.866004 2.9718673 3.2501383 2.8817937 3.251711 2.824899 2.9996514 3.3337731 2.9596436 3.3139465 2.8247943 3.135607 2.9648924 3.0605752 2.9646935 2.9623027 2.8669078 2.9587195 3.305921 2.8711965 3.057147 3.1353745 3.067584
0.5645646 3.040714 2.9135702 2.81753 3.0751681 2.925513 3.0652525 2.817081 3.0760639 2.9579735 2.8394938 2.921648 2.8692327 3.2421136 2.993866 2.9186313 3.0339165 2.9907227 2.881611 3.3188915 2.9575527 2.8809125 3.3406687 2.8174608 2.9630337 3.1040945 3.022363 2.9640737 2.8638368 2.9698966 3.2481544 2.8797457 3.249727 2.8227344 2.9977307 3.331931 2.9575505 3.3120592 2.822629 3.1336327 2.9629204 3.058637 2.9626017 2.960172 2.8647342 2.9567635 3.3040342 2.869054 3.0552046 3.1334066 3.0657144
0.5655656 3.0388188 2.9114292 2.8153403 3.073122 2.9234922 3.0633852 2.8148997 3.074017 2.955853 2.8374193 2.919666 2.8670971 3.2401357 2.991919 2.9165242 3.0320191 2.9887733 2.8795629 3.317008 2.9554646 2.8788621 3.3388307 2.8152714 2.9610307 3.102094 3.0204701 2.9620762 2.861674 2.9679308 3.2461755 2.877703 3.247748 2.8205745 2.9958148 3.3300936 2.955462 3.3101766 2.8204684 3.1316633 2.9609532 3.0567036 2.9605143 2.9580457 2.8625655 2.954812 3.302152 2.8669164 3.0532672 3.131444 3.0638494
0.5665666 3.0369284 2.9092932 2.8131557 3.0710814 2.9214761 3.0615225 2.8127232 3.071976 2.9537373 2.8353498 2.9176888 2.8649664 3.2381625 2.9899771 2.9144218 3.0301266 2.9868288 2.8775196 3.3151295 2.953381 2.8768167 3.3369973 2.813087 2.9590325 3.1000984 3.0185819 2.9600835 2.8595164 2.9659698 3.2442017 2.875665 3.2457736 2.8184195 2.9939036 3.3282607 2.9533782 3.3082986 2.8183124 3.1296992 2.958991 3.0547752 2.9584317 2.955924 2.8604014 2.9528656 3.3002744 2.8647835 3.0513346 3.1294863 3.061989
0.5675676 3.0350428 2.9071617 2.810976 3.0690463 2.9194648 3.0596645 2.8105516 3.06994 2.9516263 2.8332853 2.9157166 2.8628402 3.2361941 2.9880397 2.9123242 3.0282388 2.9848888 2.8754811 3.3132553 2.9513023 2.8747764 3.3351686 2.8109074 2.957039 3.0981083 3.0166984 2.9580953 2.8573635 2.9640138 3.2422326 2.873632 3.2438042 2.8162694 2.9919972 3.3264325 2.9512987 3.306425 2.8161614 3.1277404 2.9570339 3.052852 2.9563537 2.953807 2.8582423 2.950924 3.2984016 2.8626554 3.0494072 3.1275342 3.0601335
0.5685686 3.0331619 2.905035 2.8088012 3.0670164 2.9174583 3.057811 2.808385 3.0679097 2.94952 2.8312256 2.9137495 2.860719 3.2342308 2.986107 2.910231 3.026356 2.9829538 2.8734474 3.311386 2.949228 2.8727405 3.3333445 2.8087327 2.9550502 3.0961235 3.0148196 2.956112 2.8552153 2.9620626 3.2402685 2.8716037 3.2418396 2.8141239 2.9900956 3.3246088 2.949224 3.3045566 2.8140152 3.1257865 2.9550815 3.0509336 2.9542801 2.951695 2.856088 2.9489872 3.2965333 2.860532 3.0474849 3.1255867 3.0582826
0.5695696 3.031286 2.902913 2.806631 3.064992 2.9154565 3.0559623 2.8062232 3.0658846 2.9474185 2.829171 2.911787 2.8586023 3.2322724 2.9841793 2.9081428 3.0244777 2.9810233 2.8714185 3.3095212 2.947158 2.8707097 3.3315246 2.806563 2.9530663 3.0941439 3.0129457 2.9541333 2.8530722 2.9601166 3.2383091 2.8695807 3.23988 2.8119833 2.9881988 3.3227894 2.947154 3.3026924 2.811874 3.123838 2.953134 3.04902 2.9522111 2.9495873 2.8539386 2.947055 3.2946696 2.8584132 3.0455673 3.1236448 3.0564365
0.5705706 3.0294147 2.900796 2.804466 3.0629728 2.9134598 3.0541184 2.8040664 3.063865 2.9453216 2.827121 2.9098296 2.8564904 3.2303188 2.982256 2.906059 3.0226042 2.9790976 2.8693945 3.307661 2.9450932 2.8686838 3.3297095 2.8043983 2.951087 3.0921698 3.0110762 2.9521594 2.8509338 2.9581752 3.2363548 2.8675625 3.2379255 2.8098476 2.9863067 3.3209748 2.9450884 3.3008332 2.8097374 3.1218946 2.9511917 3.0471117 2.950147 2.9474843 2.8517938 2.945128 3.2928107 2.8562994 3.043655 3.121708 3.054595
0.5715716 3.027548 2.8986835 2.802306 3.060959 2.9114678 3.0522792 2.8019147 3.0618508 2.9432294 2.825076 2.907877 2.8543835 3.22837 2.9803374 2.90398 3.0207357 2.9771767 2.8673756 3.3058057 2.9430325 2.8666627 3.327899 2.8022382 2.9491127 3.0902007 3.0092115 2.9501903 2.8488002 2.956239 3.2344053 2.8655493 3.2359755 2.8077168 2.9844193 3.3191648 2.9430275 3.2989783 2.8076057 3.1199565 2.949254 3.0452082 2.9480872 2.9453862 2.849654 2.9432056 3.2909565 2.85419 3.0417473 3.1197762 3.0527582
0.5725726 3.0256865 2.8965762 2.8001506 3.058951 2.9094806 3.0504448 2.799768 3.0598419 2.9411418 2.8230362 2.9059293 2.852281 3.2264261 2.9784236 2.9019058 3.0188718 2.9752603 2.8653615 3.3039548 2.9409766 2.8646464 3.326093 2.8000834 2.9471428 3.0882368 3.0073516 2.948226 2.8466716 2.9543078 3.2324605 2.863541 3.2340305 2.8055906 2.9825368 3.3173594 2.9409711 3.2971282 2.8054788 3.1180236 2.9473214 3.0433097 2.946032 2.9432926 2.8475192 2.9412882 3.289107 2.8520858 3.0398448 3.1178496 3.0509262
0.5735736 3.0238295 2.8944733 2.7980006 3.0569482 2.9074981 3.0486152 2.797626 3.0578387 2.9390593 2.821001 2.9039867 2.8501837 3.2244873 2.9765146 2.899836 3.0170128 2.9733489 2.863352 3.3021088 2.9389255 2.8626351 3.3242915 2.7979333 2.945178 3.0862784 3.0054963 2.9462664 2.8445477 2.9523814 3.2305207 2.8615377 3.2320905 2.8034694 2.980659 3.3155584 2.9389195 3.2952828 2.803357 3.1160958 2.9453938 3.0414162 2.9439816 2.9412036 2.8453891 2.9393756 3.287262 2.849986 3.0379472 3.1159282 3.0490987
0.5745746 3.0219774 2.8923755 2.795855 3.0549507 2.9055204 3.0467901 2.7954893 3.0558407 2.9369812 2.818971 2.9020488 2.848091 3.2225533 2.9746103 2.8977711 3.0151587 2.971442 2.8613477 3.3002672 2.936879 2.8606286 3.3224943 2.7957883 2.9432178 3.084325 3.003646 2.9443116 2.842429 2.95046 3.228586 2.8595395 3.2301552 2.8013532 2.978786 3.313762 2.9368725 3.293442 2.8012397 3.1141732 2.943471 3.0395277 2.9419358 2.9391193 2.8432639 2.937468 3.2854218 2.8478913 3.0360546 3.114012 3.0472763
0.5755756 3.02013 2.8902824 2.7937148 3.0529587 2.9035478 3.0449698 2.7933574 3.053848 2.9349082 2.8169458 2.900116 2.846003 3.220624 2.9727108 2.895711 3.0133092 2.9695399 2.8593483 3.2984302 2.9348369 2.858627 3.3207018 2.7936482 2.9412625 3.0823772 3.0018 2.9423614 2.8403149 2.9485433 3.226656 2.857546 3.2282248 2.7992418 2.9769177 3.31197 2.9348302 3.2916057 2.7991276 3.1122558 2.941553 3.037644 2.9398947 2.93704 2.8411434 2.935565 3.2835863 2.8458014 3.034167 3.1121008 3.0454583
0.5765766 3.0182874 2.888194 2.7915795 3.0509722 2.9015799 3.0431542 2.7912304 3.0518608 2.9328396 2.8149257 2.898188 2.8439198 3.2186997 2.970816 2.8936553 3.0114644 2.9676428 2.8573537 3.296598 2.9327993 2.8566303 3.318914 2.791513 2.9393117 3.0804343 2.999959 2.940416 2.8382058 2.946632 3.2247307 2.8555577 3.2262993 2.797135 2.9750545 3.3101826 2.9327924 3.2897742 2.7970204 3.1103437 2.9396403 3.0357654 2.937858 2.9349651 2.8390281 2.9336672 3.2817552 2.8437161 3.0322845 3.110195 3.043645
0.5775776 3.0164497 2.8861105 2.789449 3.048991 2.8996167 3.0413435 2.7891085 3.049879 2.930776 2.8129103 2.896265 2.8418415 3.2167804 2.9689257 2.8916044 3.0096245 2.96575 2.8553638 3.2947702 2.9307668 2.8546386 3.3171306 2.789383 2.9373658 3.078497 2.9981227 2.9384756 2.8361015 2.9447253 3.2228105 2.8535745 3.2243786 2.7950335 2.9731958 3.3084 2.9307592 3.2879472 2.7949178 3.1084366 2.9377325 3.0338917 2.935826 2.9328952 2.8369174 2.931774 3.279929 2.8416357 3.030407 3.108294 3.0418365
0.5785786 3.0146167 2.8840318 2.7873235 3.0470152 2.8976583 3.0395374 2.7869916 3.0479028 2.928717 2.8109 2.894347 2.839768 3.214866 2.9670405 2.8895583 3.0077896 2.9638622 2.853379 3.2929473 2.9287386 2.8526518 3.3153517 2.7872577 2.9354248 3.0765648 2.996291 2.9365396 2.8340023 2.942824 3.220895 2.851596 3.2224627 2.7929368 2.971342 3.3066216 2.9287307 3.2861247 2.7928205 3.1065347 2.9358296 3.032023 2.9337988 2.9308298 2.8348117 2.9298856 3.2781074 2.83956 3.0285342 3.1063983 3.0400326
0.5795796 3.0127885 2.881958 2.785203 3.045045 2.895705 3.0377362 2.7848797 3.0459318 2.9266627 2.8088946 2.892434 2.8376992 3.2129562 2.96516 2.887517 3.0059593 2.9619792 2.8513992 3.2911289 2.9267151 2.8506699 3.3135774 2.7851374 2.9334884 3.0746377 2.9944642 2.9346087 2.831908 2.9409273 3.2189844 2.8496227 3.2205517 2.790845 2.9694932 3.3048477 2.926707 3.284307 2.7907279 3.1046379 2.9339316 3.0301592 2.931776 2.928769 2.832711 2.9280024 3.2762904 2.8374894 3.0266664 3.1045077 3.0382335
0.5805806 3.010965 2.879889 2.7830875 3.0430799 2.8937562 3.0359395 2.7827728 3.0439663 2.9246132 2.8068943 2.8905256 2.8356354 3.2110515 2.9632838 2.8854804 3.0041337 2.960101 2.8494244 3.289315 2.9246964 2.8486927 3.3118076 2.7830222 2.931557 3.072716 2.992642 2.9326825 2.8298185 2.9390354 3.2170787 2.8476543 3.2186456 2.7887578 2.967649 3.3030782 2.9246879 3.2824936 2.78864 3.1027465 2.9320385 3.0283003 2.929758 2.9267132 2.830615 2.9261239 3.274478 2.8354232 3.0248036 3.1026223 3.0364392
0.5815816 3.0091467 2.877825 2.780977 3.04112 2.8918126 3.0341475 2.7806706 3.042006 2.9225686 2.804899 2.8886225 2.8335762 3.2091515 2.9614127 2.8834484 3.002313 2.9582272 2.8474543 3.2875056 2.9226823 2.8467207 3.3100421 2.780912 2.9296303 3.0707994 2.9908245 2.9307609 2.827734 2.9371488 3.2151775 2.845691 3.2167442 2.7866757 2.9658096 3.3013134 2.9226732 3.2806852 2.7865572 3.10086 2.9301505 3.0264466 2.9277446 2.924662 2.828524 2.9242501 3.27267 2.833362 3.022946 3.100742 3.0346496
0.5825826 3.0073328 2.8757656 2.7788713 3.039166 2.8898735 3.0323606 2.7785738 3.0400512 2.9205284 2.8029084 2.8867242 2.831522 3.2072566 2.9595463 2.881421 3.000497 2.9563584 2.845489 3.285701 2.9206727 2.8447535 3.3082812 2.7788067 2.9277081 3.0688882 2.9890118 2.9288442 2.8256543 2.9352672 3.2132816 2.8437326 3.2148478 2.7845986 2.963975 3.299553 2.9206634 3.278881 2.7844794 3.0989788 2.9282675 3.0245976 2.925736 2.9226155 2.826438 2.9223814 3.2708669 2.8313057 3.0210931 3.0988667 3.0328646
0.5835836 3.0055237 2.873711 2.7767708 3.0372171 2.8879395 3.0305781 2.7764819 3.038102 2.9184933 2.800923 2.884831 2.8294725 3.2053664 2.9576845 2.8793986 2.9986858 2.9544942 2.8435287 3.283901 2.918668 2.8427913 3.3065248 2.7767062 2.925791 3.066982 2.9872036 2.9269323 2.8235798 2.9333904 3.2113903 2.8417792 3.2129562 2.7825263 2.962145 3.2977972 2.9186583 3.2770815 2.7824063 3.0971029 2.9263892 3.0227535 2.9237318 2.920574 2.8243568 2.9205177 3.2690682 2.8292544 3.0192451 3.0969968 3.0310843
0.5845846 3.0037196 2.8716614 2.7746754 3.0352736 2.8860102 3.0288002 2.774395 3.0361578 2.916463 2.7989426 2.8829424 2.827428 3.203481 2.9558275 2.8773808 2.9968793 2.9526348 2.8415735 3.2821054 2.9166677 2.840834 3.3047729 2.774611 2.9238787 3.0650811 2.9854004 2.9250252 2.8215098 2.9315186 3.209504 2.8398309 3.2110693 2.780459 2.96032 3.2960455 2.9166577 3.2752867 2.7803385 3.0952318 2.9245162 3.0209146 2.9217322 2.918537 2.8222804 2.9186587 3.2672744 2.8272076 3.0174022 3.0951316 3.0293088
0.5855856 3.0019202 2.8696167 2.7725847 3.0333354 2.8840857 3.0270274 2.772313 3.0342193 2.9144373 2.796967 2.881059 2.8253882 3.2016006 2.9539752 2.8753679 2.9950778 2.9507802 2.8396232 3.2803144 2.9146721 2.8388815 3.3030255 2.7725205 2.9219708 3.0631855 2.9836018 2.923123 2.8194451 2.9296517 3.2076223 2.8378873 3.2091875 2.7783964 2.9584997 3.2942986 2.9146616 3.2734962 2.7782753 3.093366 2.922648 3.0190804 2.9197373 2.9165046 2.820209 2.9168046 3.2654848 2.8251657 3.0155642 3.093272 3.0275378
0.5865866 3.0001254 2.8675768 2.7704992 3.0314028 2.882166 3.025259 2.770236 3.032286 2.9124165 2.7949965 2.8791804 2.8233533 3.199725 2.9521277 2.8733597 2.993281 2.9489303 2.8376777 3.278528 2.9126813 2.836934 3.3012824 2.7704353 2.920068 3.061295 2.981808 2.9212253 2.8173852 2.92779 3.2057455 2.835949 3.2073102 2.7763388 2.9566844 3.292556 2.9126706 3.2717104 2.7762172 3.0915053 2.9207847 3.017251 2.9177473 2.9144769 2.8181424 2.9149554 3.2637 2.8231287 3.0137312 3.091417 3.0257716
0.5875876 2.9983356 2.8655417 2.7684186 3.0294752 2.8802512 3.0234954 2.7681642 3.0303578 2.9104002 2.793031 2.877307 2.8213232 3.197854 2.950285 2.871356 2.991489 2.9470851 2.835737 3.276746 2.910695 2.8349915 3.2995439 2.768355 2.91817 3.0594099 2.9800189 2.9193325 2.8153303 2.925933 3.2038734 2.8340156 3.205438 2.7742863 2.9548736 3.290818 2.9106839 3.2699292 2.774164 3.0896497 2.9189262 3.0154269 2.9157615 2.9124541 2.8160808 2.913111 3.2619197 2.8210967 3.011903 3.0895674 3.0240102
0.5885886 2.9965506 2.8635113 2.7663429 3.0275533 2.8783412 3.0217366 2.7660973 3.0284352 2.9083889 2.7910705 2.8754385 2.8192978 3.1959882 2.948447 2.8693573 2.9897015 2.9452448 2.8338015 3.2749686 2.9087136 2.8330538 3.2978096 2.7662795 2.9162767 3.05753 2.9782343 2.9174442 2.81328 2.9240808 3.202006 2.832087 3.2035704 2.7722385 2.9530675 3.2890844 2.908702 3.2681525 2.7721157 3.0877993 2.917073 3.0136073 2.9137807 2.910436 2.8140242 2.9112713 3.260144 2.8190694 3.0100799 3.0877228 3.0222535
0.5895896 2.9947703 2.861486 2.7642725 3.0256364 2.876436 3.0199823 2.7640355 3.026518 2.9063823 2.789115 2.8735747 2.8172774 3.1941268 2.9466136 2.8673632 2.9879189 2.943409 2.8318708 3.273196 2.9067366 2.831121 3.2960799 2.7642093 2.9143882 3.055655 2.9764545 2.915561 2.8112352 2.922234 3.2001436 2.8301637 3.2017076 2.7701957 2.9512663 3.2873552 2.9067247 3.2663803 2.7700722 3.0859537 2.9152246 3.011793 2.9118044 2.9084225 2.8119724 2.9094367 3.2583728 2.8170469 3.0082617 3.0858831 3.0205014
0.5905906 2.9929948 2.8594654 2.7622068 3.023725 2.8745358 3.0182328 2.7619786 3.024606 2.9043803 2.7871642 2.871716 2.8152618 3.1922705 2.9447849 2.8653738 2.9861412 2.941578 2.8299448 3.2714276 2.9047644 2.829193 3.2943544 2.7621439 2.9125044 3.0537853 2.9746795 2.9136825 2.809195 2.9203918 3.198286 2.8282452 3.1998496 2.7681577 2.94947 3.2856302 2.904752 3.2646124 2.7680337 3.0841136 2.913381 3.0099833 2.9098327 2.9064138 2.8099256 2.9076068 3.256606 2.8150291 3.0064483 3.0840487 3.018754
0.5915916 2.9912238 2.8574495 2.7601461 3.0218189 2.8726404 3.016488 2.7599268 3.0226994 2.902383 2.7852187 2.869862 2.813251 3.190419 2.942961 2.8633893 2.984368 2.9397516 2.828024 3.2696636 2.9027967 2.8272703 3.2926335 2.7600834 2.9106255 3.0519207 2.9729092 2.9118087 2.8071597 2.9185548 3.196433 2.8263316 3.1979964 2.766125 2.9476783 3.2839098 2.902784 3.2628493 2.7660003 3.0822783 2.9115424 3.0081785 2.9078655 2.90441 2.8078835 2.905782 3.254844 2.8130162 3.0046396 3.0822194 3.0170112
0.5925926 2.9894578 2.8554387 2.7580907 3.0199182 2.8707495 3.0147479 2.75788 3.020798 2.9003909 2.783278 2.8680131 2.811245 3.1885722 2.9411418 2.8614092 2.9825997 2.93793 2.8261077 3.2679043 2.9008338 2.8253522 3.290917 2.758028 2.9087512 3.0500615 2.9711435 2.9099398 2.8051295 2.9167225 3.194585 2.8244233 3.196148 2.7640967 2.9458914 3.282194 2.9008207 3.2610905 2.7639716 3.0804482 2.909709 3.0063787 2.905903 2.9024107 2.8058465 2.903962 3.2530863 2.8110082 3.0028362 3.080395 3.015273
0.5935936 2.9876966 2.8534324 2.75604 3.0180225 2.8688638 3.0130124 2.7558382 3.018902 2.8984032 2.7813423 2.8661692 2.809244 3.1867304 2.9393272 2.8594341 2.9808362 2.9361134 2.8241966 3.2661495 2.8988755 2.8234391 3.2892048 2.7559776 2.9068818 3.0482073 2.9693825 2.9080756 2.803104 2.9148953 3.1927416 2.8225198 3.1943042 2.7620738 2.9441092 3.2804823 2.8988621 3.2593365 2.7619479 3.078623 2.90788 3.0045838 2.9039454 2.9004161 2.8038142 2.9021466 3.2513332 2.809005 3.0010376 3.0785756 3.0135398
0.5945946 2.98594 2.8514311 2.7539945 3.0161324 2.8669827 3.0112815 2.7538013 3.0170112 2.8964202 2.7794116 2.8643303 2.8072474 3.1848931 2.9375174 2.8574636 2.979077 2.9343011 2.8222904 3.264399 2.8969219 2.8215308 3.287497 2.7539322 2.9050171 3.046358 2.9676263 2.9062161 2.8010836 2.913073 3.190903 2.8206213 3.1924653 2.7600555 2.9423318 3.278775 2.896908 3.2575867 2.7599292 3.076803 2.9060564 3.0027938 2.9019923 2.8984263 2.801787 2.900336 3.2495847 2.8070068 2.9992437 3.0767612 3.011811
0.5955956 2.984188 2.8494349 2.751954 3.0142474 2.8651063 3.0095553 2.7517695 3.0151258 2.8944418 2.7774858 2.8624961 2.805256 3.1830606 2.9357123 2.8554978 2.977323 2.9324937 2.820389 3.262653 2.8949728 2.8196275 3.2857935 2.7518916 2.9031572 3.0445142 2.9658747 2.9043612 2.799068 2.9112556 3.1890693 2.8187275 3.1906312 2.7580423 2.940559 3.2770722 2.8949587 3.2558415 2.7579153 3.074988 2.9042375 3.0010085 2.9000437 2.8964412 2.7997644 2.8985305 3.2478404 2.8050132 2.997455 3.074952 3.0100868
0.5965966 2.982441 2.847443 2.7499185 3.0123675 2.863235 3.0078337 2.7497427 3.0132456 2.8924685 2.7755651 2.860667 2.8032694 3.181233 2.9339118 2.8535368 2.9755735 2.930691 2.8184927 3.2609115 2.8930283 2.817729 3.2840943 2.7498562 2.901302 3.0426755 2.9641278 2.9025114 2.7970574 2.909443 3.1872401 2.816839 3.1888018 2.756034 2.938791 3.2753737 2.893014 3.2541006 2.7559063 3.0731778 2.9024236 2.9992282 2.8981 2.894461 2.797747 2.8967297 3.246101 2.8030245 2.9956708 3.0731478 3.0083673
0.5975976 2.9806986 2.8454564 2.7478878 3.010493 2.8613684 3.0061169 2.747721 3.0113707 2.8904996 2.7736492 2.8588426 2.8012874 3.17941 2.932116 2.8515806 2.9738288 2.9288929 2.816601 3.2591743 2.8910885 2.8158355 3.2823997 2.7478259 2.8994515 3.0408418 2.9623854 2.900666 2.7950518 2.9076355 3.1854157 2.8149552 3.186977 2.7540305 2.9370277 3.2736795 2.8910737 3.2523644 2.7539022 3.0713727 2.9006145 2.9974527 2.8961606 2.8924851 2.7957344 2.8949337 3.2443657 2.8010406 2.9938915 3.0713484 3.0066526
0.5985986 2.9789608 2.8434744 2.7458622 3.0086238 2.8595066 3.0044045 2.7457042 3.009501 2.8885355 2.7717385 2.8570232 2.7993104 3.1775918 2.9303248 2.849629 2.9720888 2.9270995 2.8147142 3.2574418 2.8891535 2.8139467 3.280709 2.7458003 2.897606 3.0390131 2.9606478 2.8988254 2.793051 2.9058325 3.183596 2.8130767 3.185157 2.7520318 2.935269 3.2719896 2.8891382 3.2506325 2.751903 3.069573 2.8988106 2.995682 2.8942258 2.8905141 2.7937264 2.8931425 3.2426348 2.7990615 2.9921172 3.069554 3.0049424
0.5995996 2.9772277 2.8414974 2.7438416 3.00676 2.8576496 3.002697 2.7436922 3.0076363 2.8865762 2.7698326 2.8552086 2.797338 3.1757782 2.9285383 2.847682 2.9703534 2.9253109 2.8128324 3.2557135 2.8872228 2.812063 3.279023 2.7437797 2.8957648 3.0371897 2.958915 2.8969898 2.7910552 2.9040349 3.181781 2.811203 3.1833417 2.7500381 2.9335153 3.2703042 2.8872073 3.248905 2.7499087 3.0677779 2.8970113 2.993916 2.8922956 2.8885477 2.7917237 2.891356 3.2409086 2.7970872 2.9903479 3.067765 3.0032368
0.6006006 2.9754994 2.839525 2.7418258 3.0049012 2.8557973 3.0009937 2.7416854 3.0057771 2.8846216 2.7679317 2.853399 2.7953706 3.1739693 2.9267564 2.8457398 2.9686227 2.9235268 2.8109553 3.2539897 2.8852968 2.810184 3.2773411 2.7417643 2.8939288 3.0353713 2.9571867 2.8951585 2.7890642 2.9022417 3.1799707 2.809334 3.1815312 2.7480495 2.9317663 3.268623 2.885281 3.247182 2.7479193 3.0659878 2.895217 2.992155 2.8903701 2.8865862 2.7897258 2.8895743 3.2391865 2.7951179 2.988583 3.0659807 3.001536
0.6016016 2.9737756 2.8375576 2.7398152 3.0030475 2.8539498 2.9992952 2.7396836 3.003923 2.8826716 2.7660358 2.8515944 2.793408 3.1721652 2.9249792 2.8438025 2.9668968 2.9217472 2.8090832 3.2522702 2.8833756 2.8083098 3.2756634 2.7397537 2.8920972 3.0335581 2.955463 2.8933322 2.7870781 2.9004536 3.1781652 2.8074703 3.1797254 2.7460656 2.9300218 3.266946 2.8833594 3.2454634 2.745935 3.0642028 2.8934276 2.990399 2.8884492 2.8846292 2.7877326 2.8877974 3.2374692 2.7931533 2.9868233 3.0642014 2.9998395
0.6026026 2.9720566 2.8355947 2.7378094 3.001199 2.852107 2.9976015 2.7376869 3.0020742 2.8807263 2.7641447 2.8497946 2.79145 3.1703656 2.9232066 2.8418696 2.9651754 2.9199727 2.807216 3.2505553 2.8814588 2.8064406 3.2739902 2.7377481 2.8902705 3.03175 2.953744 2.8915107 2.785097 2.8986704 3.1763642 2.8056114 3.1779242 2.7440867 2.928282 3.2652736 2.8814423 3.2437491 2.7439554 3.0624228 2.891643 2.9886475 2.886533 2.8826768 2.7857444 2.8860254 3.2357562 2.7911932 2.9850683 3.0624268 2.9981477
0.6036036 2.9703424 2.8336368 2.7358086 2.9993558 2.850269 2.995912 2.735695 3.0002306 2.8787858 2.7622585 2.8479996 2.789497 3.1685708 2.9214385 2.8399415 2.9634588 2.9182024 2.8053534 3.2488446 2.8795466 2.8045762 3.272321 2.7357473 2.8884482 3.0299468 2.9520295 2.8896937 2.7831206 2.8968918 3.174568 2.8037572 3.1761277 2.7421126 2.9265468 3.2636054 2.87953 3.2420392 2.7419806 3.0606475 2.8898633 2.9869008 2.8846211 2.8807292 2.783761 2.884258 3.2340474 2.7892382 2.983318 3.0606575 2.9964607
0.6046046 2.9686325 2.8316836 2.7338128 2.9975178 2.848436 2.9942274 2.7337081 2.9983919 2.87685 2.7603774 2.8462095 2.7875488 3.1667807 2.919675 2.838018 2.961747 2.916437 2.803496 3.2471383 2.8776393 2.8027165 3.2706563 2.7337518 2.886631 3.0281487 2.9503198 2.8878815 2.7811494 2.8951182 3.1727762 2.8019083 3.174336 2.7401435 2.9248164 3.2619414 2.8776221 3.2403338 2.7400107 3.0588775 2.8880885 2.9851592 2.882714 2.8787863 2.7817824 2.8824954 3.2323432 2.787288 2.9815726 3.058893 2.9947782
0.6056056 2.9669275 2.829735 2.731822 2.9956849 2.8466077 2.9925473 2.7317262 2.9965587 2.8749187 2.758501 2.844424 2.7856052 3.1649952 2.9179163 2.8360991 2.9600394 2.9146762 2.8016431 3.2454362 2.8757362 2.8008618 3.2689958 2.731761 2.8848183 3.0263555 2.9486144 2.8860738 2.779183 2.8933494 3.1709893 2.800064 3.1725488 2.7381792 2.9230907 3.2602816 2.8757188 3.238633 2.7380457 3.0571122 2.8863184 2.983422 2.8808115 2.876848 2.7798088 2.8807378 3.2306433 2.7853425 2.9798322 3.0571332 2.9931002
0.6066066 2.965227 2.8277915 2.729836 2.9938571 2.844784 2.9908717 2.7297492 2.9947305 2.872992 2.75663 2.8426437 2.7836666 3.1632142 2.916162 2.834185 2.9583368 2.91292 2.7997952 3.2437387 2.873838 2.799012 3.2673395 2.7297752 2.8830104 3.0245674 2.946914 2.884271 2.7772212 2.8915856 3.169207 2.7982247 3.170766 2.7362196 2.9213696 3.2586262 2.87382 3.236936 2.7360857 3.0553517 2.8845532 2.9816897 2.8789134 2.8749144 2.7778401 2.8789847 3.2289476 2.7834017 2.9780962 3.0553787 2.9914267
0.6076076 2.963531 2.8258526 2.727855 2.9920347 2.8429651 2.9892004 2.7277772 2.9929073 2.8710701 2.7547634 2.840868 2.7817326 3.161438 2.9144125 2.8322754 2.9566386 2.9111683 2.7979522 3.2420452 2.8719442 2.7971668 3.2656872 2.7277944 2.881207 3.0227845 2.9452178 2.8824728 2.7752645 2.8898263 3.1674294 2.7963903 3.1689882 2.734265 2.9196532 3.256975 2.8719258 3.2352438 2.7341304 3.0535963 2.882793 2.979962 2.87702 2.8729854 2.775876 2.8772364 3.2272565 2.781466 2.976365 3.0536287 2.9897578
0.6086086 2.96184 2.8239183 2.725879 2.9902172 2.8411508 2.9875338 2.72581 2.9910893 2.8691528 2.752902 2.8390973 2.7798033 3.1596663 2.9126675 2.8303707 2.954945 2.9094212 2.796114 3.2403562 2.870055 2.7953265 3.2640393 2.7258184 2.8794084 3.0210063 2.9435265 2.8806791 2.7733126 2.888072 3.1656563 2.7945607 3.1672149 2.7323153 2.9179413 3.255328 2.8700364 3.2335558 2.7321799 3.0518458 2.8810372 2.9782393 2.8751311 2.8710608 2.773917 2.8754926 3.2255697 2.7795348 2.974639 3.051884 2.9880934
0.6096096 2.960153 2.821989 2.7239077 2.9884048 2.8393414 2.9858718 2.723848 2.9892764 2.8672402 2.7510452 2.837331 2.777879 3.1578991 2.9109268 2.8284705 2.9532564 2.9076788 2.7942805 3.2386715 2.8681703 2.7934911 3.2623956 2.7238474 2.8776143 3.0192332 2.9418395 2.8788903 2.7713656 2.8863225 3.1638877 2.792736 3.1654463 2.7303705 2.916234 3.2536852 2.8681512 3.231872 2.7302344 3.0501 2.8792865 2.9765213 2.8732467 2.869141 2.7719626 2.8737538 3.2238872 2.7776082 2.9729173 3.0501437 2.9864337
0.6106106 2.958471 2.8200643 2.7219415 2.9865975 2.8375366 2.9842143 2.721891 2.9874687 2.8653324 2.7491937 2.8355699 2.7759593 3.1561365 2.909191 2.8265748 2.9515722 2.905941 2.7924519 3.2369912 2.86629 2.7916605 3.260756 2.7218814 2.875825 3.017465 2.9401572 2.8771062 2.7694235 2.8845775 3.162124 2.7909164 3.163682 2.7284305 2.9145315 3.2520466 2.8662705 3.2301927 2.7282937 3.0483592 2.8775406 2.974808 2.8713667 2.867226 2.770013 2.8720195 3.222209 2.7756865 2.9712005 3.0484085 2.9847784
0.6116116 2.9567935 2.8181443 2.7199802 2.9847953 2.8357365 2.9825613 2.7199388 2.985666 2.8634288 2.7473469 2.8338134 2.7740443 3.1543787 2.9074595 2.8246837 2.9498923 2.9042077 2.790628 3.235315 2.8644145 2.7898345 3.2591207 2.7199202 2.8740404 3.015702 2.9384794 2.8753266 2.767486 2.8828375 3.1603646 2.7891014 3.1619225 2.7264955 2.9128335 3.2504122 2.8643947 3.2285178 2.7263577 3.0466232 2.8757992 2.9730992 2.8694916 2.8653154 2.7680686 2.87029 3.220535 2.7737696 2.9694881 3.0466783 2.9831276
0.6126126 2.9551206 2.816229 2.7180238 2.9829981 2.8339412 2.9809127 2.7179914 2.9838686 2.86153 2.7455049 2.8320618 2.772134 3.152625 2.9057326 2.8227973 2.9482172 2.902479 2.7888088 3.233643 2.862543 2.7880135 3.2574894 2.717964 2.8722603 3.0139437 2.9368062 2.8735516 2.7655535 2.8811023 3.1586099 2.7872913 3.1601675 2.724565 2.9111402 3.2487822 2.862523 3.226847 2.7244265 3.044892 2.8740628 2.9713953 2.8676207 2.8634093 2.7661285 2.8685653 3.2188654 2.7718573 2.9677808 3.0449526 2.9814813
0.6136136 2.953452 2.8143184 2.716072 2.9812062 2.8321507 2.9792686 2.7160492 2.982076 2.859636 2.7436678 2.8303149 2.7702284 3.1508763 2.9040103 2.8209155 2.9465468 2.9007545 2.7869945 3.2319756 2.8606765 2.7861972 3.2558625 2.7160127 2.870485 3.0121906 2.9351377 2.871781 2.7636256 2.8793716 3.1568596 2.785486 3.1584167 2.7226396 2.9094512 3.2471561 2.860656 3.2251804 2.7225003 3.0431657 2.8723311 2.969696 2.8657544 2.861508 2.7641935 2.8668451 3.2172 2.76995 2.966078 3.043232 2.9798393
0.6146146 2.9517882 2.8124125 2.7141254 2.979419 2.8303647 2.977629 2.7141116 2.9802885 2.8577466 2.7418356 2.8285728 2.7683277 3.1491318 2.9022925 2.8190384 2.9448807 2.8990347 2.7851849 3.230312 2.8588145 2.7843857 3.2542396 2.7140663 2.868714 3.0104423 2.9334736 2.8700154 2.7617028 2.877646 3.155114 2.7836857 3.1566708 2.7207189 2.907767 3.2455344 2.8587935 3.2235181 2.720579 3.0414443 2.870604 2.9680014 2.8638926 2.859611 2.7622633 2.8651297 3.215539 2.768047 2.96438 3.041516 2.9782019
0.6156156 2.9501288 2.8105114 2.7121837 2.977637 2.8285835 2.9759939 2.7121792 2.9785058 2.8558617 2.740008 2.8268354 2.7664313 3.147392 2.9005792 2.8171656 2.9432192 2.8973196 2.78338 3.228653 2.8569567 2.7825787 3.2526207 2.7121246 2.8669481 3.0086987 2.931814 2.8682544 2.7597847 2.8759248 3.1533728 2.7818902 3.1549292 2.7188032 2.9060874 3.2439167 2.8569355 3.2218602 2.7186623 3.0397274 2.8688817 2.9663115 2.862035 2.8577187 2.7603378 2.8634188 3.2138822 2.7661488 2.9626865 3.039805 2.976569
0.6166166 2.948474 2.808615 2.7102468 2.97586 2.8268068 2.974363 2.7102513 2.9767284 2.8539813 2.7381856 2.8251026 2.76454 3.1456566 2.8988702 2.8152976 2.9415624 2.895609 2.78158 3.2269979 2.8551037 2.7807767 3.251006 2.710188 2.8651865 3.0069602 2.9301586 2.8664978 2.7578714 2.8742085 3.1516361 2.7800992 3.1531923 2.716892 2.9044123 3.2423031 2.855082 3.2202065 2.7167501 3.0380156 2.8671641 2.964626 2.8601823 2.855831 2.7584171 2.8617125 3.2122295 2.7642553 2.9609978 3.0380986 2.9749405
0.6176176 2.9468236 2.806723 2.7083147 2.974088 2.8250349 2.9727368 2.7083287 2.974956 2.8521054 2.736368 2.8233747 2.762653 3.1439257 2.8971658 2.8134341 2.93991 2.8939025 2.7797847 3.2253473 2.853255 2.7789795 3.2493954 2.7082562 2.8634295 3.0052264 2.928508 2.8647456 2.7559626 2.8724968 3.149904 2.7783132 3.1514597 2.7149858 2.9027417 3.2406936 2.8532329 3.2185571 2.7148433 3.0363085 2.8654513 2.9629455 2.8583338 2.8539476 2.7565012 2.860011 3.2105813 2.7623665 2.9593139 3.036397 2.9733164
0.6186186 2.9451778 2.8048358 2.7063875 2.972321 2.8232675 2.9711149 2.7064106 2.9731886 2.8502343 2.734555 2.8216515 2.760771 3.1421993 2.8954659 2.8115752 2.938262 2.892201 2.7779942 3.2237005 2.8514106 2.7771869 3.2477887 2.706329 2.8616772 3.0034976 2.9268618 2.8629982 2.7540588 2.8707898 3.1481762 2.776532 3.1497316 2.7130842 2.9010758 3.2390883 2.8513882 3.2169118 2.712941 3.034606 2.863743 2.9612694 2.85649 2.852069 2.75459 2.858314 3.2089372 2.7604825 2.9576344 3.0347002 2.9716966
0.6196196 2.9435363 2.8029532 2.704465 2.9705591 2.8215048 2.9694974 2.7044978 2.971426 2.8483675 2.732747 2.8199327 2.7588935 3.1404772 2.8937705 2.8097205 2.9366186 2.8905036 2.7762082 3.2220583 2.849571 2.775399 3.2461863 2.704407 2.8599293 3.0017734 2.92522 2.8612552 2.7521598 2.8690875 3.146453 2.7747555 3.1480079 2.7111876 2.8994143 3.237487 2.849548 3.2152705 2.7110434 3.0329082 2.8620396 2.959598 2.8546505 2.8501947 2.7526836 2.8566217 3.207297 2.758603 2.9559596 3.033008 2.9700813
0.6206206 2.9418993 2.8010752 2.7025473 2.968802 2.8197467 2.9678843 2.7025895 2.9696686 2.8465054 2.7309437 2.818219 2.7570207 3.1387596 2.8920794 2.8078706 2.9349797 2.8888106 2.7744272 3.22042 2.8477356 2.7736158 3.244588 2.7024899 2.858186 3.0000541 2.9235826 2.8595169 2.7502654 2.86739 3.1447341 2.7729838 3.1462886 2.7092955 2.8977573 3.23589 2.8477123 3.2136335 2.7091506 3.0312154 2.8603406 2.957931 2.8528154 2.848325 2.7507818 2.854934 3.2056613 2.7567282 2.9542892 3.0313206 2.9684706
0.6216216 2.9402668 2.799202 2.7006347 2.9670498 2.8179932 2.9662757 2.7006862 2.967916 2.844648 2.7291453 2.8165097 2.7551525 3.1370466 2.8903928 2.8060253 2.933345 2.8871222 2.7726507 3.218786 2.8459046 2.7718372 3.2429934 2.7005773 2.8564472 2.9983397 2.9219496 2.857783 2.748376 2.865697 3.1430197 2.7712166 3.1445737 2.7074082 2.8961046 3.2342968 2.845881 3.2120008 2.7072623 3.0295272 2.8586464 2.9562688 2.8509848 2.8464599 2.748885 2.853251 3.2040298 2.754858 2.9526236 3.0296378 2.9668639
0.6226226 2.938639 2.7973332 2.6987267 2.9653027 2.8162444 2.9646714 2.6987877 2.9661682 2.8427947 2.7273517 2.814805 2.753289 3.1353378 2.8887105 2.8041844 2.9317153 2.8854382 2.7708788 3.217156 2.844078 2.7700634 3.241403 2.6986697 2.854713 2.99663 2.9203212 2.8560536 2.746491 2.8640084 3.1413097 2.7694545 3.1428633 2.7055259 2.8944566 3.2327077 2.844054 3.2103722 2.705379 3.0278435 2.8569567 2.954611 2.8491585 2.844599 2.7469926 2.8515723 3.2024024 2.7529924 2.9509625 3.0279596 2.9652617
0.6236236 2.9370153 2.7954693 2.6968236 2.9635603 2.8144999 2.9630713 2.6968942 2.9644253 2.8409462 2.7255626 2.8131053 2.75143 3.1336336 2.8870327 2.802348 2.9300895 2.8837585 2.7691116 3.2155302 2.8422558 2.7682943 3.2398167 2.6967669 2.8529832 2.9949253 2.918697 2.8543286 2.7446108 2.8623247 3.139604 2.7676969 3.1411572 2.703648 2.892813 3.2311225 2.8422315 3.2087476 2.7035005 3.0261645 2.8552718 2.9529579 2.8473368 2.842743 2.745105 2.8498983 3.200779 2.7511315 2.949306 3.0262861 2.9636638
0.6246246 2.935396 2.7936096 2.694925 2.961823 2.81276 2.9614756 2.6950052 2.9626875 2.839102 2.7237785 2.81141 2.7495756 3.1319337 2.8853593 2.800516 2.9284685 2.8820834 2.7673492 3.2139084 2.8404381 2.7665298 3.2382343 2.6948688 2.851258 2.9932249 2.9170773 2.8526082 2.7427354 2.8606455 3.1379027 2.765944 3.1394556 2.7017748 2.8911738 3.2295415 2.8404133 3.207127 2.7016265 3.0244904 2.8535914 2.9513092 2.8455193 2.8408911 2.7432222 2.848229 3.1991599 2.7492752 2.947654 3.0246172 2.9620702
0.6256256 2.9337811 2.7917547 2.6930315 2.9600904 2.8110251 2.9598844 2.6931212 2.9609544 2.8372626 2.721999 2.8097193 2.7477257 3.130238 2.8836904 2.7986884 2.9268517 2.8804126 2.7655914 3.2122908 2.8386247 2.76477 3.236656 2.6929758 2.8495371 2.9915295 2.9154618 2.8508923 2.7408645 2.858971 3.136206 2.7641957 3.1377583 2.6999066 2.8895392 3.2279644 2.8385994 3.2055109 2.6997573 3.0228207 2.8519156 2.949665 2.8437061 2.8390436 2.741344 2.8465638 3.1975448 2.7474234 2.9460065 3.022953 2.960481
0.6266266 2.9321709 2.7899044 2.6911428 2.9583626 2.8092945 2.9582975 2.691242 2.9592264 2.8354275 2.7202241 2.8080332 2.7458806 3.128547 2.8820255 2.7968655 2.9252393 2.8787463 2.7638383 3.2106771 2.8368156 2.763015 3.2350814 2.6910872 2.8478208 2.9898388 2.9138508 2.8491807 2.7389984 2.8573012 3.1345134 2.7624521 3.1360652 2.6980429 2.887909 3.2263913 2.83679 3.2038984 2.697893 3.0211558 2.8502445 2.9480255 2.8418975 2.8372009 2.7394705 2.8449035 3.1959338 2.7455761 2.9443636 3.0212934 2.958896
0.6276276 2.9305646 2.7880585 2.6892586 2.9566398 2.8075683 2.9567146 2.6893675 2.957503 2.8335967 2.7184541 2.8063517 2.7440398 3.12686 2.8803651 2.7950468 2.9236312 2.877084 2.7620897 3.2090678 2.835011 2.7612643 3.233511 2.6892035 2.846109 2.9881527 2.912244 2.8474736 2.737137 2.8556356 3.1328251 2.7607133 3.1343765 2.6961837 2.8862832 3.224822 2.834985 3.2022903 2.696033 3.0194955 2.8485777 2.9463904 2.8400931 2.8353622 2.7376015 2.8432477 3.194327 2.7437334 2.9427252 3.0196383 2.9573152
0.6286286 2.928963 2.7862175 2.6873794 2.9549217 2.8058467 2.9551363 2.6874979 2.9557846 2.8317707 2.7166886 2.8046749 2.7422037 3.1251774 2.8787093 2.7932327 2.9220276 2.8754263 2.7603457 3.2074623 2.8332107 2.7595184 3.2319443 2.6873245 2.8444016 2.9864714 2.9106417 2.845771 2.7352803 2.853975 3.1311412 2.758979 3.132692 2.6943295 2.8846617 3.2232568 2.8331842 3.200686 2.6941779 3.01784 2.8469157 2.9447596 2.838293 2.8335283 2.7357373 2.8415964 3.1927242 2.7418954 2.941091 3.0179877 2.9557388
0.6296296 2.9273658 2.7843807 2.6855047 2.9532087 2.8041296 2.953562 2.685633 2.954071 2.829949 2.7149282 2.8030026 2.7403722 3.1234992 2.8770576 2.7914228 2.9204283 2.8737729 2.7586064 3.2058609 2.8314147 2.757777 3.2303817 2.6854503 2.8426983 2.9847946 2.9090436 2.8440728 2.733428 2.8523188 3.1294615 2.7572494 3.131012 2.6924796 2.8830447 3.2216954 2.831388 3.1990857 2.6923273 3.0161886 2.845258 2.9431334 2.8364973 2.8316987 2.7338777 2.8399494 3.1911256 2.740062 2.9394615 3.016342 2.9541667
0.6306306 2.9257727 2.7825484 2.683635 2.9515002 2.802417 2.951992 2.6837728 2.952362 2.8281314 2.713172 2.8013349 2.7385452 3.1218252 2.87541 2.7896175 2.9188335 2.8721237 2.7568717 3.2042634 2.829623 2.7560403 3.228823 2.6835809 2.8409998 2.9831226 2.9074495 2.8423789 2.7315805 2.850667 3.1277862 2.7555244 3.129336 2.6906345 2.881432 3.220138 2.8295958 3.1974895 2.6904814 3.014542 2.843605 2.9415116 2.8347058 2.8298733 2.7320228 2.838307 3.1895308 2.7382329 2.9378364 3.0147004 2.9525986
0.6316316 2.9241838 2.7807207 2.6817696 2.9497967 2.800709 2.9504266 2.6819172 2.9506578 2.8263185 2.7114205 2.7996716 2.7367225 3.1201556 2.8737671 2.7878165 2.9172428 2.8704789 2.7551415 3.2026699 2.8278356 2.7543082 3.2272682 2.6817162 2.8393056 2.981455 2.90586 2.8406894 2.7297375 2.8490198 3.1261148 2.753804 3.1276646 2.6887941 2.8798237 3.2185845 2.827808 3.1958973 2.6886404 3.0128999 2.8419566 2.9398942 2.8329186 2.8280523 2.7301724 2.836669 3.1879401 2.7364085 2.9362156 3.0130634 2.9510348
0.6326326 2.9225996 2.7788975 2.6799092 2.9480977 2.7990053 2.948865 2.6800666 2.9489586 2.82451 2.709674 2.798013 2.7349045 3.1184902 2.8721282 2.7860198 2.9156563 2.8688383 2.753416 3.2010806 2.8260524 2.7525804 3.2257173 2.679856 2.8376157 2.9797924 2.9042747 2.8390043 2.7278993 2.847377 3.124448 2.7520883 3.125997 2.6869583 2.8782198 3.2170348 2.8260245 3.1943092 2.6868036 3.0112624 2.8403125 2.938281 2.8311357 2.8262358 2.7283266 2.8350353 3.1863534 2.7345884 2.9345992 3.011431 2.9494753
0.6336336 2.9210193 2.7770786 2.6780534 2.9464037 2.797306 2.9473078 2.6782205 2.947264 2.822706 2.7079318 2.7963588 2.7330909 3.116829 2.8704937 2.7842276 2.9140742 2.867202 2.751695 3.1994948 2.8242736 2.7508574 3.22417 2.6780007 2.83593 2.978134 2.9026935 2.8373234 2.7260656 2.8457386 3.1227853 2.750377 3.124334 2.685127 2.87662 3.215489 2.8242452 3.192725 2.6849716 3.0096295 2.8386729 2.9366724 2.8293571 2.8244236 2.7264853 2.8334062 3.1847706 2.7327728 2.9329872 3.009803 2.9479198
0.6346346 2.9194434 2.7752645 2.6762023 2.9447143 2.7956114 2.9457548 2.6763792 2.9455743 2.8209062 2.7061942 2.7947092 2.7312818 3.1151721 2.8688633 2.7824397 2.9124966 2.86557 2.7499783 3.1979134 2.8224988 2.7491388 3.2226267 2.6761498 2.834249 2.9764802 2.9011166 2.835647 2.7242365 2.844105 3.121127 2.7486703 3.1226752 2.6833003 2.8750248 3.2139468 2.8224704 3.1911445 2.6831443 3.0080009 2.8370378 2.9350681 2.8275826 2.8226156 2.7246487 2.8317816 3.1831918 2.7309618 2.9313796 3.0081797 2.9463687
0.6356356 2.917872 2.7734547 2.674356 2.9430296 2.793921 2.944206 2.6745424 2.9438891 2.8191109 2.7044613 2.7930639 2.7294772 3.1135194 2.867237 2.7806563 2.910923 2.8639421 2.7482662 3.1963358 2.8207285 2.7474248 3.2210872 2.6743038 2.8325722 2.974831 2.899544 2.833975 2.7224119 2.8424757 3.1194727 2.746968 3.1210203 2.681478 2.8734336 3.2124088 2.8206997 3.189568 2.6813214 3.0063767 2.8354073 2.9334683 2.8258126 2.8208122 2.7228165 2.8301613 3.181617 2.7291553 2.9297764 3.0065606 2.9448216
0.6366366 2.9163046 2.7716494 2.6725142 2.9413495 2.792235 2.9426613 2.6727104 2.9422085 2.8173196 2.7027328 2.791423 2.7276769 3.1118708 2.8656154 2.778877 2.9093535 2.8623188 2.746559 3.194762 2.8189623 2.7457154 3.2195516 2.6724622 2.8308995 2.9731865 2.8979754 2.8323073 2.7205918 2.8408508 3.1178226 2.7452705 3.1193697 2.6796606 2.871847 3.2108743 2.818933 3.1879957 2.6795032 3.0047572 2.833781 2.9318726 2.8240466 2.8190129 2.720989 2.8285453 3.180046 2.7273533 2.9281776 3.0049458 2.9432788
0.6376376 2.9147413 2.7698483 2.670677 2.9396744 2.7905533 2.9411206 2.6708832 2.9405327 2.815533 2.701009 2.7897868 2.7258813 3.1102264 2.8639977 2.7771022 2.9077885 2.8606992 2.7448556 3.193192 2.8172004 2.7440102 3.2180195 2.6706254 2.8292313 2.9715464 2.8964112 2.8306437 2.7187762 2.8392305 3.1161766 2.7435772 3.1177235 2.6778474 2.8702643 3.2093437 2.8171709 3.1864269 2.6776896 3.0031419 2.832159 2.9302812 2.822285 2.817218 2.7191658 2.8269339 3.178479 2.7255557 2.9265828 3.0033355 2.94174
0.6386386 2.9131823 2.7680519 2.6688445 2.9380035 2.788876 2.9395843 2.6690605 2.9388616 2.8137505 2.6992898 2.788155 2.7240899 3.1085863 2.862384 2.7753317 2.9062274 2.8590841 2.7431571 3.191626 2.8154428 2.7423098 3.2164915 2.6687932 2.8275673 2.9699109 2.8948512 2.8289845 2.7169654 2.8376143 3.1145349 2.7418888 3.1160812 2.676039 2.868686 3.2078168 2.8154128 3.1848621 2.6758804 3.0015311 2.8305418 2.9286942 2.8205273 2.8154273 2.7173471 2.8253267 3.176916 2.7237623 2.9249926 3.0017297 2.9402053
0.6396396 2.9116275 2.7662597 2.6670165 2.9363375 2.787203 2.938052 2.6672423 2.937195 2.8119724 2.697575 2.7865276 2.722303 3.1069503 2.8607748 2.7735653 2.9046707 2.8574731 2.741463 3.1900637 2.8136892 2.7406137 3.214967 2.6669657 2.8259077 2.9682798 2.893295 2.8273296 2.715159 2.8360028 3.1128972 2.7402046 3.114443 2.6742349 2.867112 3.2062938 2.813659 3.1833012 2.6740758 2.9999247 2.8289287 2.9271114 2.818774 2.8136408 2.715533 2.8237238 3.1753566 2.7219737 2.9234066 3.0001283 2.9386747
0.6406406 2.910077 2.764472 2.665193 2.934676 2.7855346 2.9365237 2.6654286 2.9355333 2.8101985 2.695865 2.7849047 2.7205205 3.1053185 2.8591697 2.7718034 2.9031181 2.8558662 2.7397733 3.1885054 2.81194 2.738922 3.2134461 2.6651425 2.8242524 2.966653 2.8917432 2.8256788 2.713357 2.8343956 3.1112635 2.738525 3.112809 2.6724355 2.865542 3.2047744 2.8119092 3.181744 2.6722758 2.9983225 2.82732 2.9255328 2.8170247 2.811859 2.7137234 2.8221252 3.1738012 2.720189 2.9218247 2.998531 2.9371483
0.6416416 2.9085307 2.7626886 2.6633742 2.9330192 2.7838702 2.9349995 2.6636198 2.9338758 2.808429 2.6941593 2.783286 2.7187424 3.1036906 2.8575685 2.7700455 2.9015696 2.8542635 2.7380881 3.186951 2.8101947 2.7372348 3.211929 2.663324 2.822601 2.965031 2.8901954 2.8240325 2.7115595 2.8327928 3.1096342 2.7368495 3.111179 2.6706405 2.8639762 3.2032588 2.8101637 3.180191 2.67048 2.9967248 2.8257158 2.9239585 2.8152797 2.810081 2.7119184 2.8205311 3.1722498 2.718409 2.9202473 2.9969382 2.9356258
0.6426426 2.9069884 2.7609096 2.66156 2.9313667 2.7822104 2.9334793 2.6618154 2.932223 2.8066638 2.6924582 2.7816718 2.7169685 3.102067 2.8559716 2.768292 2.9000254 2.852665 2.736407 3.1854002 2.8084538 2.735552 3.2104158 2.6615102 2.820954 2.963413 2.8886518 2.8223903 2.7097664 2.8311942 3.1080086 2.7351787 3.1095533 2.66885 2.8624148 3.2017467 2.8084223 3.1786416 2.668689 2.9951315 2.824116 2.9223883 2.8135388 2.8083072 2.7101176 2.818941 3.170702 2.7166336 2.918674 2.9953496 2.9341073
0.6436436 2.90545 2.7591348 2.6597505 2.929719 2.7805548 2.9319632 2.6600156 2.930575 2.8049026 2.6907613 2.780062 2.715199 3.1004474 2.8543787 2.7665427 2.8984852 2.8510704 2.7347307 3.1838531 2.806717 2.7338736 3.2089062 2.6597009 2.8193114 2.9617996 2.8871121 2.8207521 2.707978 2.8295999 3.1063874 2.7335124 3.1079316 2.6670637 2.8608575 3.2002385 2.8066852 3.177096 2.6669023 2.9935424 2.8225203 2.9208224 2.811802 2.8065379 2.7083213 2.8173554 3.169158 2.714862 2.9171047 2.9937654 2.9325929
0.6446446 2.9039161 2.7573645 2.6579452 2.9280758 2.7789032 2.9304512 2.6582203 2.9289312 2.8031456 2.689069 2.7784564 2.713434 3.098832 2.85279 2.7647977 2.896949 2.8494802 2.7330585 3.18231 2.804984 2.7321994 3.2074 2.657896 2.8176727 2.9601908 2.8855767 2.8191183 2.706194 2.82801 3.1047702 2.7318504 3.106314 2.6652822 2.8593042 3.1987338 2.804952 3.175554 2.6651201 2.9919577 2.820929 2.9192607 2.8100693 2.8047726 2.7065294 2.815774 3.1676178 2.7130952 2.9155397 2.9921856 2.9310825
0.6456456 2.9023862 2.7555985 2.6561446 2.926437 2.7772563 2.9289432 2.6564295 2.9272919 2.801393 2.6873813 2.7768552 2.7116733 3.0972204 2.8512053 2.7630568 2.895417 2.8478937 2.7313907 3.1807704 2.8032556 2.7305298 3.2058978 2.6560955 2.8160384 2.958586 2.8840451 2.8174887 2.7044141 2.8264246 3.1031568 2.7301927 3.1047 2.663505 2.8577552 3.1972327 2.803223 3.1740158 2.6633425 2.9903772 2.819342 2.9177032 2.8083405 2.8030114 2.704742 2.8141968 3.1660814 2.7113326 2.913979 2.99061 2.9295762
0.6466466 2.9008603 2.7538369 2.6543486 2.9248025 2.7756133 2.9274392 2.6546433 2.9256573 2.7996445 2.6856978 2.7752585 2.7099166 3.095613 2.8496246 2.76132 2.893889 2.8463116 2.7297273 3.1792347 2.8015308 2.7288644 3.2043989 2.6542997 2.814408 2.9569857 2.8825178 2.8158631 2.7026389 2.8248434 3.1015475 2.7285395 3.1030905 2.6617322 2.85621 3.1957355 2.8014982 3.1724813 2.661569 2.9888008 2.8177593 2.9161496 2.806616 2.8012545 2.7029588 2.812624 3.1645486 2.7095742 2.9124224 2.9890385 2.928074
0.6476476 2.8993385 2.7520792 2.652557 2.923173 2.7739747 2.925939 2.6528616 2.924027 2.7979002 2.6840189 2.773666 2.7081645 3.0940096 2.848048 2.7595875 2.892365 2.8447335 2.728068 3.1777027 2.7998104 2.7272034 3.2029037 2.6525083 2.812782 2.9553897 2.8809943 2.814242 2.700868 2.8232663 3.0999422 2.7268906 3.1014848 2.6599638 2.854669 3.1942418 2.7997773 3.1709507 2.6598 2.9872289 2.8161807 2.9146004 2.8048956 2.7995017 2.7011802 2.8110552 3.1630197 2.7078202 2.91087 2.987471 2.9265754
0.6486486 2.8978207 2.7503262 2.6507697 2.9215474 2.77234 2.9244428 2.6510842 2.9224012 2.79616 2.6823442 2.7720776 2.7064166 3.09241 2.8464754 2.7578592 2.890845 2.8431592 2.7264132 3.1761744 2.798094 2.7255466 3.2014122 2.6507215 2.81116 2.9537983 2.8794749 2.8126245 2.6991014 2.8216934 3.098341 2.725246 3.099883 2.6581998 2.8531322 3.1927516 2.7980604 3.1694236 2.6580355 2.985661 2.8146067 2.913055 2.803179 2.797753 2.6994057 2.8094907 3.1614945 2.7060704 2.9093218 2.985908 2.9250808
0.6496496 2.896307 2.748577 2.648987 2.9199264 2.7707098 2.9229505 2.6493115 2.92078 2.7944238 2.680674 2.7704935 2.704673 3.0908146 2.8449068 2.756135 2.8893292 2.841589 2.7247627 3.1746497 2.7963815 2.7238944 3.1999242 2.648939 2.8095422 2.952211 2.8779595 2.8110116 2.6973393 2.8201249 3.0967436 2.7236056 3.0982854 2.65644 2.8515995 3.191265 2.7963476 3.1679003 2.6562755 2.9840975 2.8130367 2.9115138 2.8014667 2.7960086 2.6976357 2.8079302 3.159973 2.704325 2.9077773 2.9843493 2.9235904
0.6506507 2.8947973 2.7468326 2.647209 2.91831 2.7690837 2.9214623 2.6475432 2.919163 2.792692 2.6790082 2.7689137 2.7029335 3.089223 2.843342 2.7544148 2.8878174 2.8400228 2.7231164 3.1731286 2.7946732 2.7222462 3.1984396 2.647161 2.8079283 2.9506278 2.876448 2.8094025 2.6955817 2.8185606 3.0951502 2.7219696 3.0966916 2.6546848 2.8500707 3.1897821 2.794639 3.1663806 2.6545196 2.982538 2.8114707 2.9099767 2.7997582 2.7942681 2.69587 2.8063738 3.1584551 2.7025838 2.9062371 2.9827945 2.9221036
0.6516517 2.8932915 2.7450922 2.645435 2.9166977 2.7674618 2.919978 2.6457791 2.9175503 2.7909641 2.6773467 2.7673383 2.7011983 3.0876353 2.8417814 2.752699 2.8863094 2.8384607 2.7214744 3.1716113 2.7929688 2.7206023 3.1969588 2.6453874 2.8063188 2.949049 2.8749404 2.8077974 2.693828 2.8170004 3.093561 2.7203379 3.0951018 2.6529338 2.8485458 3.1883025 2.7929344 3.1648648 2.6527681 2.9809825 2.809909 2.9084437 2.7980537 2.792532 2.6941085 2.8048217 3.156941 2.7008467 2.9047012 2.981244 2.920621
0.6526527 2.8917897 2.7433558 2.6436656 2.91509 2.7658439 2.9184973 2.6440196 2.9159422 2.7892404 2.6756897 2.7657669 2.6994674 3.0860517 2.8402247 2.7509868 2.8848054 2.8369026 2.7198367 3.1700974 2.7912683 2.7189627 3.1954813 2.643618 2.804713 2.9474745 2.8734367 2.8061965 2.692079 2.8154445 3.0919752 2.7187107 3.0935159 2.6511872 2.8470252 3.1868267 2.7912335 3.1633525 2.651021 2.9794314 2.8083518 2.9069147 2.7963533 2.7907996 2.6923516 2.8032737 3.1554303 2.6991138 2.9031692 2.9796977 2.919142
0.6536537 2.8902917 2.7416236 2.6419005 2.9134865 2.7642303 2.9170206 2.6422646 2.9143384 2.7875206 2.6740367 2.7641997 2.6977408 3.0844717 2.838672 2.749279 2.8833055 2.8353481 2.718203 3.1685872 2.789572 2.717327 3.1940072 2.6418533 2.8031116 2.945904 2.871937 2.8045998 2.690334 2.8138926 3.0903935 2.7170873 3.0919337 2.6494448 2.8455083 3.1853542 2.789537 3.1618438 2.6492782 2.9778845 2.8067985 2.9053895 2.7946568 2.7890716 2.6905987 2.8017297 3.1539233 2.6973853 2.901641 2.9781554 2.917667
0.6546547 2.8887978 2.7398958 2.6401398 2.9118874 2.7626207 2.9155476 2.640514 2.9127388 2.785805 2.6723883 2.7626367 2.6960182 3.0828958 2.837123 2.7475753 2.8818095 2.833798 2.7165737 3.1670806 2.7878795 2.7156959 3.1925368 2.6400928 2.801514 2.944338 2.8704412 2.803007 2.6885936 2.812345 3.088816 2.7154684 3.0903556 2.647707 2.8439956 3.1838853 2.7878442 3.1603386 2.6475396 2.9763415 2.8052495 2.9038687 2.7929642 2.7873473 2.6888502 2.8001897 3.15242 2.695661 2.900117 2.976617 2.9161959
0.6556557 2.8873076 2.738172 2.6383836 2.9102926 2.7610152 2.9140787 2.6387675 2.9111435 2.7840934 2.670744 2.761078 2.6942997 3.0813236 2.8355777 2.7458756 2.8803172 2.8322513 2.7149487 3.1655777 2.786191 2.714069 3.1910696 2.638337 2.7999203 2.942776 2.8689494 2.801418 2.6868575 2.8108013 3.087242 2.7138536 3.0887814 2.6459732 2.8424866 3.1824198 2.7861555 3.158837 2.6458054 2.9748027 2.8037045 2.9023516 2.7912757 2.7856271 2.687106 2.7986538 3.1509202 2.6939409 2.898597 2.9750829 2.9147284
0.6566567 2.8858216 2.7364523 2.6366317 2.908702 2.7594137 2.9126134 2.6370256 2.9095526 2.7823858 2.669104 2.7595232 2.6925855 3.0797553 2.8340366 2.74418 2.878829 2.8307087 2.7133276 3.164078 2.7845066 2.712446 3.1896062 2.636585 2.7983308 2.9412181 2.8674612 2.7998333 2.6851254 2.8092618 3.0856717 2.712243 3.087211 2.6442437 2.8409817 3.1809578 2.7844706 3.157339 2.6440752 2.9732678 2.8021636 2.9008384 2.789591 2.783911 2.6853657 2.797122 3.149424 2.6922247 2.897081 2.973553 2.913265
0.6576577 2.8843393 2.734737 2.6348839 2.9071157 2.7578163 2.911152 2.6352878 2.907966 2.7806823 2.6674683 2.7579727 2.6908753 3.078191 2.8324993 2.7424881 2.8773446 2.8291702 2.7117107 3.1625822 2.782826 2.7108274 3.1881459 2.6348376 2.7967453 2.9396646 2.865977 2.7982526 2.6833975 2.8077264 3.0841055 2.7106369 3.0856442 2.6425183 2.8394806 3.1794994 2.7827895 3.1558447 2.6423495 2.9717371 2.8006268 2.8993292 2.7879102 2.782199 2.6836298 2.7955942 3.1479313 2.690513 2.8955686 2.9720268 2.9118052
0.6586587 2.8828607 2.7330253 2.6331406 2.9055336 2.756223 2.9096942 2.6335545 2.9063833 2.7789829 2.6658368 2.7564263 2.6891694 3.0766304 2.8309658 2.7408004 2.875864 2.8276353 2.710098 3.1610897 2.7811491 2.7092128 3.1866891 2.6330945 2.7951636 2.9381151 2.8644967 2.7966757 2.681674 2.806195 3.0825431 2.7090344 3.0840814 2.6407974 2.8379834 3.1780443 2.7811124 3.1543539 2.6406279 2.9702103 2.7990942 2.8978238 2.7862332 2.7804909 2.681898 2.7940702 3.1464424 2.688805 2.8940604 2.9705048 2.9103491
0.6596597 2.881386 2.731318 2.6314015 2.9039557 2.7546337 2.9082403 2.6318254 2.9048052 2.7772872 2.6642096 2.7548838 2.6874676 3.0750732 2.829436 2.7391167 2.8743873 2.8261042 2.7084894 3.1596007 2.7794764 2.7076023 3.1852357 2.6313558 2.793586 2.9365697 2.8630202 2.7951026 2.6799548 2.8046677 3.0809844 2.7074366 3.0825224 2.6390805 2.8364902 3.1765926 2.7794392 3.1528664 2.6389105 2.9686875 2.7975655 2.8963225 2.7845602 2.7787867 2.6801705 2.7925506 3.1449568 2.6871014 2.8925562 2.9689867 2.908897
0.6606607 2.8799152 2.7296147 2.6296668 2.9023821 2.7530484 2.90679 2.6301007 2.9032311 2.7755957 2.6625865 2.7533455 2.6857698 3.0735202 2.82791 2.737437 2.8729143 2.824577 2.706885 3.1581154 2.7778072 2.705996 3.1837857 2.629621 2.7920125 2.9350283 2.8615472 2.7935338 2.6782396 2.8031442 3.0794294 2.7058425 3.080967 2.637368 2.8350008 3.1751442 2.77777 3.1513824 2.6371973 2.9671688 2.7960408 2.894825 2.782891 2.7770863 2.6784472 2.7910347 3.1434748 2.6854017 2.8910558 2.9674726 2.9074485
0.6616617 2.878448 2.7279155 2.6279361 2.9008126 2.751467 2.9053435 2.62838 2.9016614 2.773908 2.6609676 2.7518113 2.6840758 3.0719707 2.826388 2.735761 2.8714452 2.8230536 2.7052846 3.1566334 2.7761421 2.7043936 3.182339 2.6278908 2.7904425 2.933491 2.8600783 2.7919686 2.6765285 2.8016248 3.0778782 2.7042527 3.0794156 2.6356595 2.8335152 3.1736994 2.7761045 3.149902 2.6354883 2.965654 2.7945201 2.8933313 2.7812257 2.77539 2.6767282 2.7895226 3.1419961 2.6837063 2.8895593 2.9659624 2.9060037
0.6626627 2.8769848 2.7262204 2.62621 2.8992474 2.7498896 2.9039006 2.626664 2.9000957 2.7722242 2.659353 2.7502809 2.6823862 3.070425 2.8248694 2.7340891 2.8699799 2.821534 2.7036884 3.1551547 2.7744808 2.7027955 3.1808958 2.6261647 2.7888765 2.9319577 2.858613 2.7904074 2.6748216 2.8001094 3.076331 2.702667 3.0778675 2.6339552 2.8320334 3.172258 2.7744427 3.148425 2.6337833 2.964143 2.7930036 2.8918414 2.7795641 2.7736974 2.675013 2.7880147 3.140521 2.6820147 2.8880665 2.9644563 2.9045625
0.6636637 2.8755252 2.724529 2.6244879 2.8976862 2.7483163 2.9024615 2.6249518 2.898534 2.7705443 2.6577425 2.7487545 2.6807005 3.0688832 2.8233547 2.7324212 2.8685184 2.820018 2.702096 3.1536796 2.7728233 2.7012014 3.1794558 2.6244428 2.7873147 2.9304285 2.8571515 2.78885 2.6731188 2.798598 3.0747871 2.701085 3.0763235 2.632255 2.8305554 3.1708195 2.772785 3.1469517 2.6320827 2.962636 2.791491 2.8903556 2.7779064 2.772009 2.6733022 2.7865105 3.1390493 2.6803272 2.8865778 2.962954 2.9031253
0.6646647 2.8740695 2.7228417 2.6227698 2.8961294 2.7467468 2.901026 2.623244 2.8969767 2.7688682 2.656136 2.7472322 2.679019 3.067345 2.8218439 2.730757 2.8670607 2.8185058 2.7005076 3.1522079 2.7711697 2.6996112 3.178019 2.6227252 2.7857563 2.9289033 2.8556938 2.7872968 2.6714203 2.7970905 3.0732472 2.6995075 3.0747828 2.6305592 2.8290813 3.1693847 2.7711308 3.1454816 2.630386 2.961133 2.7899823 2.8888733 2.7762523 2.7703242 2.6715953 2.78501 3.137581 2.678644 2.8850927 2.9614556 2.9016914
0.6656657 2.8726172 2.7211585 2.621056 2.8945763 2.7451813 2.899594 2.6215405 2.8954234 2.7671962 2.6545336 2.745714 2.6773412 3.0658102 2.8203366 2.7290967 2.8656065 2.8169973 2.6989236 3.1507394 2.7695196 2.6980252 3.1765857 2.6210117 2.784202 2.9273822 2.8542397 2.785747 2.669726 2.795587 3.0717108 2.697934 3.0732462 2.6288674 2.827611 3.167953 2.7694805 3.144015 2.6286936 2.9596338 2.7884774 2.887395 2.7746022 2.7686434 2.6698925 2.7835138 3.1361163 2.6769643 2.8836114 2.9599612 2.9002614
0.6666667 2.8711689 2.7194793 2.6193466 2.8930275 2.7436197 2.898166 2.619841 2.8938742 2.7655277 2.6529355 2.7441995 2.6756678 3.064279 2.818833 2.72744 2.864156 2.8154926 2.6973433 3.1492746 2.7678735 2.696443 3.1751554 2.6193025 2.7826517 2.925865 2.8527894 2.7842014 2.6680353 2.7940872 3.070178 2.6963642 3.071713 2.6271796 2.8261442 3.166525 2.767834 3.142552 2.627005 2.9581385 2.7869766 2.8859203 2.7729557 2.7669663 2.6681938 2.7820213 3.1346548 2.675289 2.882134 2.9584706 2.898835
0.6676677 2.869724 2.717804 2.6176412 2.8914828 2.7420619 2.8967414 2.618146 2.892329 2.7638633 2.6513414 2.7426891 2.6739979 3.0627518 2.8173332 2.7257874 2.8627095 2.8139913 2.695767 3.147813 2.7662308 2.694865 3.1737285 2.6175976 2.7811048 2.9243517 2.8513427 2.7826593 2.666349 2.7925916 3.068649 2.6947987 3.0701835 2.625496 2.8246813 3.1650999 2.766191 3.141092 2.625321 2.9566472 2.7854795 2.8844492 2.771313 2.7652931 2.6664991 2.7805324 3.1331968 2.6736174 2.8806603 2.9569836 2.897412
0.6686687 2.868283 2.7161324 2.6159399 2.889942 2.740508 2.8953202 2.6164548 2.8907878 2.7622027 2.6497514 2.7411826 2.6723323 3.061228 2.815837 2.7241387 2.8612664 2.812494 2.6941948 3.1463547 2.7645922 2.6932907 3.1723049 2.6158965 2.779562 2.9228423 2.8498995 2.781121 2.6646667 2.7910995 3.0671237 2.6932368 3.0686574 2.6238163 2.8232222 3.163678 2.7645519 3.1396356 2.6236405 2.9551594 2.7839866 2.8829823 2.7696738 2.7636235 2.6648085 2.7790475 3.131742 2.6719499 2.8791904 2.9555006 2.8959928
0.6696697 2.8668456 2.714465 2.6142428 2.8884053 2.738958 2.8939028 2.6147678 2.8892508 2.760546 2.6481652 2.7396798 2.6706703 3.0597079 2.8143442 2.7224936 2.859827 2.811 2.6926265 3.1448998 2.762957 2.6917205 3.1708844 2.6141996 2.778023 2.9213367 2.8484602 2.7795866 2.6629882 2.7896113 3.0656016 2.6916792 3.067135 2.6221406 2.8217666 3.1622596 2.7629166 3.1381824 2.6219642 2.9536755 2.7824972 2.8815186 2.7680385 2.761958 2.663122 2.7775664 3.1302907 2.6702862 2.8777242 2.9540215 2.894577
0.6706707 2.8654115 2.7128012 2.6125495 2.8868725 2.7374117 2.8924887 2.613085 2.8877177 2.758893 2.6465833 2.738181 2.6690123 3.0581913 2.8128552 2.7208524 2.8583913 2.80951 2.691062 3.143448 2.7613256 2.6901543 3.1694672 2.6125069 2.7764876 2.919835 2.8470244 2.778056 2.661314 2.7881272 3.0640833 2.6901255 3.0656164 2.620469 2.820315 3.160844 2.7612848 3.1367326 2.620292 2.9521956 2.7810118 2.8800588 2.766407 2.7602959 2.6614394 2.776089 3.1288428 2.6686263 2.8762617 2.952546 2.8931646
0.6716717 2.8639815 2.7111416 2.6108606 2.8853438 2.7358694 2.8910782 2.6114063 2.8861885 2.7572436 2.6450055 2.7366862 2.6673584 3.0566783 2.8113697 2.719215 2.8569593 2.8080232 2.6895015 3.142 2.759698 2.688592 3.1680532 2.6108184 2.774956 2.9183373 2.8455923 2.7765288 2.6596437 2.7866466 3.0625687 2.6885755 3.064101 2.6188014 2.8188667 3.159432 2.7596567 3.1352859 2.6186237 2.9507194 2.7795303 2.8786027 2.764779 2.7586377 2.6597607 2.7746155 3.127398 2.6669705 2.8748028 2.9510744 2.891756
0.6726727 2.8625548 2.7094855 2.6091757 2.883819 2.7343307 2.8896713 2.6097317 2.8846633 2.7555983 2.6434314 2.735195 2.665708 3.0551689 2.809888 2.7175813 2.8555307 2.8065403 2.687945 3.140555 2.7580738 2.6870334 3.1666422 2.6091337 2.773428 2.9168434 2.8441637 2.7750056 2.657977 2.7851698 3.0610576 2.6870296 3.0625894 2.617138 2.8174222 3.158023 2.758032 3.1338427 2.6169596 2.9492466 2.7780523 2.8771503 2.7631547 2.7569833 2.658086 2.7731454 3.1259565 2.6653185 2.8733478 2.9496064 2.8903508
0.6736737 2.8611314 2.7078335 2.6074948 2.8822982 2.732796 2.888268 2.608061 2.883142 2.7539563 2.6418614 2.7337077 2.6640618 3.0536628 2.8084095 2.7159512 2.854106 2.8050609 2.686392 3.139113 2.7564535 2.6854787 3.1652343 2.607453 2.7719038 2.9153533 2.8427384 2.7734861 2.6563146 2.783697 3.0595498 2.6854873 3.0610812 2.6154783 2.8159814 3.1566174 2.7564113 3.1324027 2.6152992 2.947778 2.7765784 2.8757014 2.761534 2.7553325 2.6564155 2.7716794 3.1245184 2.6636703 2.8718963 2.948142 2.8889492
0.6746747 2.859712 2.706185 2.6058178 2.8807814 2.7312648 2.886868 2.6063945 2.8816247 2.7523184 2.6402955 2.7322242 2.6624193 3.0521605 2.8069348 2.7143247 2.8526845 2.8035848 2.684843 3.1376746 2.7548366 2.683928 3.1638298 2.6057768 2.7703834 2.9138668 2.841317 2.77197 2.6546562 2.7822278 3.0580456 2.683949 3.0595765 2.6138227 2.814544 3.1552145 2.7547941 3.130966 2.613643 2.9463127 2.775108 2.8742561 2.7599168 2.7536855 2.6547487 2.770217 3.1230836 2.662026 2.8704484 2.9466815 2.887551
0.6756757 2.858296 2.7045407 2.604145 2.8792684 2.7297375 2.8854716 2.604732 2.8801115 2.750684 2.6387334 2.7307444 2.6607804 3.0506613 2.8054636 2.712702 2.8512669 2.8021126 2.683298 3.136239 2.7532234 2.6823812 3.1624284 2.6041043 2.7688663 2.9123843 2.8398988 2.7704577 2.6530015 2.7807622 3.0565448 2.6824145 3.0580752 2.612171 2.8131104 3.153815 2.7531805 3.1295323 2.6119905 2.9448514 2.7736416 2.8728144 2.7583034 2.752042 2.6530857 2.768758 3.1216521 2.6603854 2.869004 2.9452245 2.886156
0.6766767 2.8568833 2.7029 2.6024761 2.8777592 2.728214 2.8840785 2.6030736 2.8786018 2.7490532 2.637175 2.7292683 2.6591456 3.049166 2.8039956 2.7110832 2.8498526 2.8006437 2.681757 3.134807 2.7516136 2.6808379 3.1610298 2.6024358 2.767353 2.9109054 2.8384843 2.768949 2.6513507 2.7793005 3.0550475 2.680884 3.0565774 2.610523 2.81168 3.1524186 2.7515705 3.128102 2.6103418 2.9433935 2.7721786 2.8713765 2.7566934 2.7504022 2.6514268 2.767303 3.1202235 2.6587486 2.8675635 2.9437711 2.884765
0.6776777 2.8554742 2.701263 2.6008112 2.8762538 2.726694 2.8826888 2.601419 2.8770962 2.7474263 2.6356208 2.727796 2.6575143 3.047674 2.8025315 2.709468 2.8484418 2.7991781 2.6802194 3.133378 2.7500074 2.6792986 3.1596346 2.6007712 2.7658436 2.9094303 2.8370733 2.7674441 2.649704 2.7778423 3.0535538 2.679357 3.055083 2.608879 2.8102536 3.1510253 2.749964 3.126675 2.6086972 2.9419394 2.7707195 2.869942 2.755087 2.7487662 2.6497715 2.7658515 3.1187985 2.6571157 2.8661263 2.9423215 2.8833768
0.6786787 2.8540685 2.6996298 2.5991502 2.8747525 2.7251778 2.8813026 2.5997684 2.8755944 2.7458029 2.6340704 2.7263277 2.655887 3.0461853 2.8010705 2.7078562 2.8470345 2.7977161 2.6786857 3.1319523 2.7484047 2.677763 3.1582422 2.5991106 2.7643375 2.907959 2.8356657 2.7659426 2.648061 2.776388 3.0520635 2.677834 3.053592 2.6072392 2.8088305 3.149635 2.7483609 3.1252508 2.6070564 2.9404888 2.769264 2.868511 2.753484 2.7471335 2.6481202 2.7644036 3.1173763 2.6554863 2.8646927 2.9408755 2.8819923
0.6796797 2.8526664 2.6980002 2.5974932 2.8732548 2.7236652 2.8799195 2.598122 2.8740962 2.744183 2.6325238 2.7248628 2.6542633 3.0447 2.7996132 2.706248 2.8456306 2.7962577 2.677156 3.1305296 2.7468057 2.6762314 3.156853 2.597454 2.762835 2.906491 2.8342614 2.7644446 2.6464217 2.7749372 3.0505764 2.6763146 3.0521045 2.605603 2.807411 3.1482477 2.7467616 3.1238298 2.6054196 2.939042 2.7678123 2.8670833 2.7518847 2.7455046 2.6464727 2.7629595 3.1159575 2.653861 2.8632624 2.9394329 2.8806112
0.6806807 2.8512678 2.6963744 2.59584 2.871761 2.7221563 2.87854 2.5964792 2.872602 2.742567 2.630981 2.7234015 2.6526434 3.0432181 2.7981591 2.7046435 2.8442302 2.7948027 2.6756296 3.12911 2.7452102 2.6747034 3.1554668 2.5958014 2.7613363 2.9050272 2.8328607 2.7629502 2.6447864 2.77349 3.0490928 2.674799 3.0506203 2.6039705 2.805995 3.1468637 2.7451656 3.1224122 2.6037865 2.9375987 2.766364 2.8656595 2.7502887 2.7438793 2.644829 2.7615187 3.1145418 2.6522393 2.861836 2.937994 2.8792331
0.6816817 2.8498724 2.6947522 2.5941908 2.870271 2.720651 2.877164 2.5948405 2.8711116 2.7409544 2.6294422 2.721944 2.6510272 3.0417397 2.7967086 2.7030425 2.8428333 2.793351 2.6741073 3.127694 2.743618 2.673179 3.1540837 2.5941527 2.759841 2.9035666 2.8314633 2.7614594 2.6431549 2.7720466 3.0476124 2.673287 3.0491395 2.6023421 2.8045824 3.1454823 2.7435732 3.1209977 2.6021574 2.936159 2.7649195 2.864239 2.7486963 2.7422576 2.6431892 2.7600815 3.1131294 2.6506212 2.8604128 2.9365585 2.8778586
0.6826827 2.8484805 2.6931338 2.5925455 2.8687847 2.7191494 2.875791 2.5932057 2.8696249 2.7393456 2.627907 2.7204902 2.6494145 3.0402646 2.7952614 2.7014453 2.8414397 2.7919028 2.6725886 3.1262805 2.7420294 2.6716585 3.1527035 2.5925078 2.7583492 2.9021099 2.8300693 2.759972 2.6415272 2.7706065 3.0461354 2.6717787 3.047662 2.6007173 2.8031733 3.1441042 2.7419841 3.119586 2.6005318 2.9347227 2.7634785 2.8628218 2.7471075 2.7406392 2.6415532 2.7586482 3.1117198 2.6490068 2.858993 2.9351268 2.8764875
0.6836837 2.847092 2.691519 2.590904 2.8673022 2.7176511 2.8744216 2.5915747 2.868142 2.73774 2.6263757 2.7190402 2.6478057 3.0387928 2.7938175 2.6998515 2.8400495 2.7904577 2.6710734 3.1248703 2.7404442 2.6701415 3.1513262 2.5908668 2.7568607 2.9006565 2.8286786 2.7584882 2.639903 2.7691703 3.044662 2.6702743 3.0461879 2.5990963 2.8017676 3.1427288 2.7403984 3.1181777 2.59891 2.93329 2.762041 2.8614082 2.745522 2.7390244 2.639921 2.7572181 3.1103134 2.647396 2.8575768 2.9336982 2.8751194
0.6846847 2.8457067 2.6899078 2.5892663 2.8658233 2.7161567 2.8730552 2.5899477 2.8666627 2.736138 2.6248481 2.7175934 2.6462004 3.0373244 2.792377 2.698261 2.8386629 2.7890162 2.669562 3.1234632 2.7388623 2.6686282 3.149952 2.5892296 2.755376 2.8992069 2.8272915 2.7570078 2.6382828 2.7677374 3.0431917 2.6687734 3.044717 2.597479 2.8003652 3.1413565 2.7388163 3.1167722 2.5972922 2.931861 2.7606072 2.859998 2.7439399 2.7374134 2.6382923 2.7557917 3.10891 2.6457891 2.856164 2.9322734 2.8737547
0.6856857 2.8443248 2.6883004 2.5876327 2.8643482 2.7146657 2.8716922 2.5883243 2.8651872 2.7345397 2.6233242 2.7161503 2.6445987 3.0358593 2.7909398 2.6966743 2.8372793 2.787578 2.6680543 3.1220589 2.737284 2.6671185 3.1485806 2.5875962 2.7538946 2.8977609 2.8259075 2.7555308 2.6366663 2.766308 3.0417247 2.6672761 3.0432494 2.5958657 2.7989664 3.1399872 2.7372377 3.1153698 2.595678 2.9304352 2.759177 2.858591 2.742361 2.7358055 2.6366673 2.7543685 3.1075099 2.6441855 2.8547544 2.9308517 2.8723934
0.6866867 2.8429463 2.6866963 2.5860026 2.8628767 2.7131782 2.8703325 2.586705 2.8637152 2.732945 2.621804 2.714711 2.6430006 3.0343974 2.789506 2.695091 2.835899 2.786143 2.6665504 3.120658 2.735709 2.6656127 3.147212 2.5859666 2.7524166 2.8963182 2.8245268 2.7540574 2.6350534 2.7648823 3.0402608 2.6657825 3.0417852 2.594256 2.797571 3.1386206 2.7356622 3.1139703 2.5940676 2.929013 2.7577503 2.8571875 2.7407858 2.7342012 2.6350462 2.752949 3.1061127 2.6425858 2.8533485 2.9294338 2.871035
0.6876877 2.8415709 2.685096 2.5843763 2.861409 2.7116942 2.868976 2.5850892 2.862247 2.7313535 2.6202877 2.713275 2.6414063 3.032939 2.7880754 2.693511 2.8345222 2.7847114 2.6650498 3.1192596 2.7341373 2.6641104 3.1458466 2.5843408 2.7509422 2.894879 2.8231492 2.7525873 2.6334443 2.7634602 3.0388005 2.6642923 3.0403242 2.59265 2.7961788 3.137257 2.7340903 3.112574 2.5924609 2.9275942 2.756327 2.8557873 2.739214 2.7326005 2.6334286 2.7515328 3.1047184 2.6409895 2.8519456 2.928019 2.8696802
0.6886887 2.840199 2.683499 2.582754 2.8599446 2.7102137 2.8676226 2.5834775 2.8607824 2.7297657 2.618775 2.7118425 2.6398153 3.0314837 2.786648 2.6919348 2.8331487 2.783283 2.663553 3.1178646 2.7325692 2.6626117 3.1444838 2.5827188 2.7494712 2.8934436 2.8217752 2.7511206 2.6318388 2.7620413 3.0373433 2.6628058 3.0388663 2.5910475 2.79479 3.1358964 2.7325218 3.1111805 2.590858 2.9261787 2.7549071 2.8543906 2.7376451 2.731003 2.6318147 2.7501202 3.1033273 2.639397 2.8505464 2.9266078 2.8683283
0.6896897 2.8388302 2.681906 2.581135 2.858484 2.7087367 2.8662727 2.5818694 2.8593214 2.7281811 2.6172657 2.7104137 2.638228 3.0300314 2.785224 2.6903617 2.8317785 2.781858 2.6620598 3.1164722 2.7310042 2.6611164 3.1431239 2.5811005 2.7480035 2.8920114 2.820404 2.7496574 2.630237 2.760626 3.0358891 2.6613228 3.0374117 2.5894487 2.7934043 3.1345387 2.7309566 3.10979 2.5892587 2.9247668 2.7534907 2.852997 2.73608 2.7294092 2.6302044 2.748711 3.101939 2.6378078 2.8491502 2.9251997 2.8669798
0.6906907 2.8374648 2.6803162 2.5795202 2.857027 2.7072632 2.8649256 2.5802648 2.8578641 2.7266002 2.6157603 2.7089882 2.6366441 3.0285826 2.7838032 2.6887922 2.8304114 2.7804363 2.66057 3.115083 2.7294426 2.6596248 3.141767 2.579486 2.746539 2.8905828 2.8190365 2.7481973 2.6286387 2.7592142 3.0344384 2.6598434 3.0359604 2.5878537 2.7920222 3.1331837 2.7293944 3.1084027 2.587663 2.9233582 2.7520778 2.8516066 2.7345178 2.7278185 2.628598 2.7473052 3.1005538 2.6362224 2.8477573 2.9237952 2.8656342
0.6916917 2.8361025 2.67873 2.577909 2.8555737 2.705793 2.863582 2.5786643 2.8564103 2.7250226 2.6142585 2.7075663 2.635064 3.027137 2.7823856 2.687226 2.8290477 2.7790174 2.6590836 3.1136968 2.7278843 2.6581368 3.1404128 2.5778751 2.745078 2.8891575 2.817672 2.7467408 2.6270442 2.7578056 3.0329907 2.6583676 3.0345123 2.5862622 2.7906432 3.1318314 2.727836 3.1070182 2.586071 2.9219527 2.7506685 2.8502197 2.7329593 2.7262313 2.6269948 2.7459028 3.0991714 2.6346405 2.8463678 2.922394 2.864292
0.6926927 2.8347435 2.6771472 2.5763013 2.8541236 2.7043262 2.8622413 2.5770674 2.85496 2.7234483 2.6127603 2.7061477 2.6334872 3.0256944 2.780971 2.6856632 2.827687 2.7776022 2.6576009 3.1123133 2.7263293 2.6566522 3.1390615 2.576268 2.7436204 2.8877356 2.8163106 2.7452874 2.6254532 2.7564006 3.031546 2.6568952 3.0330672 2.5846746 2.7892675 3.1304822 2.7262805 3.1056366 2.5844824 2.9205508 2.7492623 2.848836 2.7314038 2.7246475 2.6253953 2.7445037 3.097792 2.633062 2.8449814 2.9209962 2.8629527
0.6936937 2.8333876 2.6755679 2.5746975 2.8526773 2.702863 2.8609037 2.575474 2.853513 2.7218773 2.6112657 2.7047327 2.631914 3.024255 2.7795599 2.6841037 2.8263295 2.7761898 2.6561217 3.1109328 2.7247775 2.6551712 3.1377127 2.5746646 2.742166 2.8863173 2.8149524 2.7438374 2.6238658 2.754999 3.0301046 2.6554263 3.0316253 2.5830903 2.7878952 3.1291356 2.7247283 3.1042578 2.5828977 2.9191523 2.7478597 2.8474555 2.7298515 2.723067 2.6237996 2.743108 3.0964155 2.631487 2.8435984 2.9196014 2.8616166
0.6946947 2.8320348 2.6739922 2.5730972 2.8512344 2.701403 2.8595693 2.5738845 2.8520699 2.7203097 2.6097744 2.703321 2.630344 3.022819 2.7781518 2.6825478 2.8249753 2.7747808 2.654646 3.109555 2.723229 2.6536934 3.136367 2.5730646 2.740715 2.8849022 2.8135974 2.7423906 2.622282 2.7536006 3.0286665 2.6539607 3.0301864 2.5815096 2.786526 3.127792 2.7231796 3.102882 2.5813165 2.9177568 2.7464604 2.8460782 2.7283025 2.72149 2.6222072 2.7417157 3.0950418 2.6299152 2.8422186 2.91821 2.8602836
0.6956957 2.8306854 2.6724195 2.5715005 2.8497949 2.6999462 2.8582377 2.5722985 2.85063 2.7187455 2.6082869 2.7019129 2.6287775 3.021386 2.7767467 2.680995 2.8236241 2.7733748 2.6531737 3.1081803 2.7216837 2.6522193 3.1350238 2.5714684 2.7392673 2.8834903 2.8122456 2.7409472 2.6207018 2.7522056 3.0272312 2.6524987 3.028751 2.5799325 2.7851598 3.1264508 2.721634 3.1015089 2.5797389 2.9163647 2.7450645 2.844704 2.7267568 2.719916 2.6206183 2.7403264 3.093671 2.6283472 2.8408418 2.916822 2.8589535
0.6966967 2.8293388 2.6708508 2.5699077 2.8483589 2.698493 2.8569095 2.5707161 2.8491936 2.7171845 2.606803 2.7005079 2.6272147 3.0199559 2.7753448 2.6794455 2.8222759 2.771972 2.6517048 3.1068082 2.7201416 2.6507485 3.1336834 2.569876 2.7378228 2.882082 2.8108966 2.739507 2.619125 2.750814 3.0257993 2.65104 3.0273182 2.578359 2.783797 3.1251125 2.7200916 3.1001387 2.5781646 2.914976 2.743672 2.8433328 2.7252142 2.7183454 2.619033 2.7389407 3.092303 2.6267824 2.8394682 2.915437 2.8576267
0.6976977 2.8279955 2.669285 2.5683184 2.8469262 2.697043 2.8555841 2.5691373 2.8477607 2.715627 2.6053224 2.6991065 2.625655 3.018529 2.773946 2.6778994 2.820931 2.7705722 2.6502392 3.105439 2.7186027 2.6492813 3.132346 2.568287 2.7363815 2.880677 2.809551 2.73807 2.6175518 2.7494256 3.0243702 2.6495848 3.0258887 2.576789 2.7824373 3.123777 2.7185524 3.0987713 2.576594 2.9135902 2.7422824 2.841965 2.723675 2.7167783 2.6174512 2.7375581 3.090938 2.625221 2.8380978 2.9140553 2.8563027
0.6986987 2.8266554 2.667723 2.5667326 2.8454971 2.6955962 2.8542619 2.5675623 2.8463311 2.7140727 2.6038454 2.6977081 2.6240988 3.017105 2.7725503 2.6763563 2.8195891 2.7691755 2.648777 3.1040726 2.717067 2.6478174 3.131011 2.5667014 2.7349434 2.879275 2.8082085 2.7366362 2.615982 2.7480407 3.0229442 2.6481328 3.0244622 2.5752223 2.7810807 3.1224442 2.7170162 3.0974066 2.575027 2.9122076 2.7408965 2.8406003 2.7221386 2.7152143 2.6158729 2.7361789 3.0895758 2.6236632 2.8367307 2.9126768 2.854982
0.6996997 2.8253183 2.666164 2.5651503 2.8440714 2.6941528 2.8529427 2.5659907 2.844905 2.7125216 2.6023717 2.6963134 2.622546 3.0156844 2.7711577 2.6748168 2.8182504 2.767782 2.6473184 3.102709 2.7155344 2.6463568 3.1296787 2.5651195 2.7335086 2.8778765 2.8068688 2.7352057 2.6144156 2.746659 3.0215213 2.6466844 3.0230389 2.5736592 2.7797272 3.1211138 2.7154834 3.096045 2.5734632 2.9108284 2.7395136 2.8392386 2.7206056 2.7136533 2.6142979 2.7348027 3.0882163 2.6221087 2.8353665 2.9113014 2.853664
0.7007007 2.8239841 2.6646085 2.5635717 2.842649 2.6927125 2.8516262 2.5644226 2.8434823 2.7109735 2.6009016 2.6949217 2.6209965 3.0142667 2.769768 2.6732802 2.8169148 2.7663915 2.645863 3.1013482 2.714005 2.6448996 3.128349 2.5635412 2.732077 2.8764813 2.8055322 2.7337782 2.6128528 2.7452805 3.0201015 2.645239 3.0216184 2.5720997 2.7783768 3.1197863 2.7139537 3.094686 2.5719032 2.9094522 2.7381341 2.83788 2.7190757 2.7120957 2.6127264 2.73343 3.0868595 2.6205575 2.8340054 2.9099293 2.8523488
0.7017017 2.822653 2.6630564 2.5619965 2.8412297 2.6912756 2.850313 2.562858 2.8420627 2.709429 2.5994349 2.6935334 2.6194503 3.012852 2.7683814 2.6717472 2.815582 2.765004 2.6444108 3.09999 2.7124786 2.6434457 3.127022 2.5619664 2.7306483 2.8750892 2.8041987 2.732354 2.6112933 2.743905 3.0186846 2.6437974 3.0202012 2.5705435 2.7770295 3.1184614 2.7124271 3.0933297 2.5703464 2.9080794 2.736758 2.8365245 2.7175488 2.7105415 2.6111584 2.7320602 3.0855055 2.6190097 2.8326473 2.90856 2.8510368
0.7027027 2.821325 2.6615074 2.5604248 2.839814 2.689842 2.8490024 2.5612972 2.8406467 2.7078874 2.5979714 2.6921484 2.6179075 3.01144 2.7669978 2.670217 2.8142524 2.7636194 2.6429622 3.0986347 2.7109554 2.6419952 3.1256976 2.560395 2.7292228 2.8737001 2.8028681 2.7309327 2.6097374 2.7425332 3.0172708 2.6423588 3.0187867 2.5689907 2.7756853 3.1171393 2.7109036 3.0919762 2.568793 2.9067094 2.735385 2.835172 2.716025 2.7089903 2.6095939 2.7306938 3.0841544 2.6174653 2.8312924 2.9071941 2.8497279
0.7037037 2.8200002 2.659962 2.5588567 2.8384016 2.6884115 2.8476949 2.5597396 2.8392339 2.7063491 2.5965116 2.6907668 2.6163678 3.0100312 2.7656171 2.6686902 2.8129256 2.762238 2.6415167 3.097282 2.7094355 2.640548 3.1243758 2.5588272 2.7278006 2.8723145 2.8015406 2.7295146 2.6081846 2.7411642 3.0158598 2.6409235 3.0173752 2.5674415 2.7743442 3.1158197 2.7093832 3.0906253 2.5672433 2.9053426 2.734015 2.8338225 2.7145042 2.7074423 2.6080325 2.7293303 3.0828059 2.6159241 2.8299403 2.9058313 2.8484216
0.7047047 2.8186781 2.6584194 2.557292 2.8369923 2.686984 2.8463902 2.5581856 2.8378243 2.704814 2.5950549 2.689388 2.6148317 3.0086255 2.7642393 2.6671665 2.8116019 2.7608595 2.6400745 3.095932 2.7079184 2.6391041 3.1230567 2.557263 2.7263813 2.8709319 2.800216 2.7280998 2.6066353 2.7397985 3.0144517 2.6394916 3.015967 2.5658953 2.773006 3.1145027 2.7078657 3.0892773 2.5656967 2.903979 2.7326484 2.832476 2.7129867 2.7058973 2.6064744 2.7279701 3.08146 2.614386 2.8285913 2.9044714 2.8471184
0.7057057 2.817359 2.6568804 2.5557308 2.8355863 2.6855597 2.8450885 2.556635 2.836418 2.7032819 2.5936017 2.6880128 2.6132987 3.0072227 2.7628646 2.665646 2.810281 2.7594838 2.6386356 3.0945847 2.7064042 2.6376634 3.12174 2.555702 2.7249653 2.8695526 2.7988942 2.726688 2.6050894 2.738436 3.0130467 2.6380627 3.0145614 2.5643528 2.7716708 3.1131883 2.7063515 3.0879319 2.5641534 2.9026184 2.7312846 2.8311324 2.711472 2.7043557 2.60492 2.726613 3.080117 2.6128514 2.8272455 2.9031146 2.8458178
0.7067067 2.816043 2.6553445 2.554173 2.8341837 2.6841388 2.8437896 2.5550878 2.835015 2.7017531 2.5921519 2.6866405 2.6117687 3.0058224 2.7614925 2.6641285 2.8089633 2.758111 2.6371999 3.09324 2.7048934 2.636226 3.1204262 2.5541444 2.7235522 2.8681762 2.7975755 2.725279 2.6035469 2.7370768 3.0116446 2.6366372 3.0131588 2.5628135 2.7703385 3.1118765 2.7048402 3.086589 2.5626137 2.9012609 2.7299242 2.8297918 2.7099605 2.702817 2.6033685 2.725259 3.0787764 2.61132 2.8259025 2.9017608 2.8445203
0.7077077 2.8147297 2.653812 2.5526185 2.8327842 2.682721 2.8424935 2.553544 2.833615 2.7002273 2.5907054 2.6852715 2.6102424 3.0044253 2.7601235 2.6626143 2.8076484 2.7567413 2.6357675 3.091898 2.7033854 2.6347916 3.1191146 2.5525904 2.7221422 2.8668032 2.7962594 2.7238734 2.6020076 2.7357204 3.0102453 2.6352148 3.011759 2.5612776 2.7690094 3.110567 2.703332 3.085249 2.5610774 2.8999062 2.7285671 2.8284543 2.708452 2.7012815 2.6018207 2.723908 3.0774386 2.6097918 2.8245623 2.9004102 2.8432255
0.7087087 2.8134193 2.6522822 2.5510674 2.8313878 2.681306 2.8412 2.5520036 2.8322184 2.6987047 2.589262 2.6839056 2.6087189 3.003031 2.7587574 2.661103 2.8063364 2.7553744 2.6343381 3.0905585 2.7018805 2.6333606 3.1178057 2.5510395 2.7207353 2.865433 2.7949464 2.7224705 2.6004717 2.7343671 3.008849 2.6337955 3.0103621 2.5597448 2.767683 3.1092603 2.7018266 3.0839117 2.559544 2.8985546 2.727213 2.8271196 2.7069464 2.699749 2.600276 2.72256 3.0761034 2.6082668 2.8232253 2.8990624 2.8419337
0.7097097 2.8121119 2.6507561 2.5495198 2.8299947 2.6798942 2.8399098 2.5504668 2.830825 2.697185 2.587822 2.6825428 2.6071987 3.0016396 2.757394 2.6595948 2.805027 2.7540104 2.632912 3.0892217 2.7003784 2.6319327 3.1164992 2.5494921 2.7193313 2.8640661 2.7936363 2.7210708 2.5989392 2.7330172 3.0074553 2.6323795 3.008968 2.5582156 2.7663596 3.1079562 2.7003243 3.0825768 2.5580142 2.897206 2.7258618 2.8257875 2.7054436 2.6982195 2.5987344 2.721215 3.074771 2.606745 2.821891 2.8977175 2.8406446
0.7107107 2.8108072 2.6492329 2.5479753 2.8286047 2.6784854 2.838622 2.548933 2.8294346 2.6956685 2.5863853 2.6811833 2.6056817 3.000251 2.7560337 2.6580896 2.8037207 2.7526493 2.631489 3.0878875 2.6988795 2.630508 3.1151953 2.5479481 2.7179303 2.8627021 2.792329 2.719674 2.5974097 2.7316701 3.0060647 2.6309667 3.007577 2.5566895 2.7650392 3.1066544 2.6988251 3.0812445 2.5564876 2.8958604 2.7245135 2.8244586 2.703944 2.6966932 2.5971963 2.7198732 3.073441 2.6052265 2.8205597 2.8963757 2.839358
0.7117117 2.8095055 2.6477127 2.5464344 2.8272178 2.67708 2.8373373 2.5474029 2.8280475 2.694155 2.5849516 2.6798267 2.604168 2.9988654 2.754676 2.6565876 2.8024173 2.751291 2.6300693 3.0865557 2.6973832 2.6290865 3.1138937 2.5464075 2.7165322 2.8613412 2.7910247 2.7182803 2.5958836 2.730326 3.0046768 2.629557 3.0061886 2.5551667 2.7637215 3.1053553 2.6973286 3.0799148 2.5549643 2.8945177 2.7231686 2.8231325 2.7024472 2.69517 2.5956614 2.7185342 3.0721138 2.6037111 2.8192313 2.895037 2.8380747
0.7127127 2.8082066 2.646196 2.5448966 2.8258343 2.6756773 2.836055 2.5458758 2.8266635 2.6926444 2.5835214 2.678473 2.602657 2.9974823 2.7533212 2.6550884 2.8011167 2.7499354 2.6286526 3.0852268 2.6958902 2.627668 3.1125946 2.5448701 2.7151372 2.8599832 2.789723 2.7168894 2.5943606 2.728985 3.0032918 2.6281502 3.0048032 2.553647 2.7624068 3.1040585 2.695835 3.0785878 2.5534441 2.893178 2.7218266 2.8218093 2.7009532 2.6936495 2.5941296 2.7171984 3.0707889 2.6021988 2.8179057 2.8937008 2.836794
0.7137137 2.8069105 2.644682 2.5433621 2.8244536 2.6742775 2.8347754 2.544352 2.8252826 2.6911368 2.5820942 2.6771226 2.6011496 2.996102 2.751969 2.653592 2.799819 2.7485828 2.627239 3.0839002 2.6943998 2.6262527 3.111298 2.543336 2.713745 2.8586283 2.788424 2.7155015 2.592841 2.7276468 3.0019095 2.6267467 3.0034204 2.5521307 2.7610948 3.1027641 2.6943445 3.0772634 2.551927 2.891841 2.7204876 2.820489 2.6994622 2.692132 2.5926008 2.7158654 3.0694668 2.6006894 2.8165827 2.8923678 2.8355157
0.7147147 2.805617 2.6431713 2.541831 2.823076 2.672881 2.8334987 2.5428317 2.8239045 2.6896322 2.5806704 2.675775 2.5996451 2.9947248 2.75062 2.6520991 2.798524 2.7472327 2.6258283 3.0825763 2.6929123 2.6248403 3.1100037 2.5418053 2.712356 2.8572762 2.787128 2.7141166 2.5913243 2.726312 3.00053 2.6253462 3.0020404 2.5506175 2.759786 3.1014721 2.6928568 3.0759413 2.5504134 2.890507 2.7191515 2.8191714 2.6979742 2.6906176 2.5910754 2.7145352 3.068147 2.5991833 2.8152628 2.8910375 2.8342404
0.7157157 2.8043265 2.6416636 2.5403032 2.8217013 2.6714873 2.8322246 2.5413146 2.8225298 2.6881306 2.5792496 2.6744306 2.5981436 2.99335 2.7492733 2.6506088 2.7972314 2.7458856 2.624421 3.0812547 2.691428 2.6234312 3.108712 2.5402777 2.7109697 2.8559272 2.7858346 2.7127345 2.5898108 2.7249796 2.9991534 2.6239488 3.0006633 2.5491076 2.7584796 3.1001828 2.691372 3.074622 2.5489028 2.889176 2.7178185 2.8178566 2.6964889 2.6891062 2.5895534 2.7132082 3.06683 2.5976803 2.8139455 2.8897102 2.8329678
0.7167167 2.8030386 2.640159 2.5387785 2.82033 2.6700966 2.8309534 2.5398006 2.821158 2.686632 2.577832 2.673089 2.596645 2.9919782 2.7479296 2.6491215 2.795942 2.7445412 2.6230166 3.0799356 2.6899462 2.622025 3.1074226 2.5387533 2.7095861 2.854581 2.784544 2.7113552 2.5883007 2.7236505 2.9977794 2.6225543 2.9992888 2.5476007 2.7571762 3.0988958 2.68989 3.073305 2.5473955 2.8878477 2.7164884 2.8165443 2.6950064 2.6875975 2.5880342 2.7118838 3.0655153 2.5961802 2.8126311 2.8883855 2.8316977
0.7177177 2.8017535 2.638657 2.5372572 2.8189614 2.6687088 2.8296845 2.53829 2.8197892 2.685136 2.5764174 2.6717505 2.5951498 2.990609 2.7465882 2.6476371 2.794655 2.7431993 2.6216152 3.078619 2.6884673 2.620622 3.1061356 2.5372322 2.7082057 2.853238 2.783256 2.7099788 2.5867937 2.7223241 2.996408 2.621163 2.997917 2.546097 2.7558753 3.0976112 2.6884108 3.0719905 2.545891 2.886522 2.715161 2.8152351 2.6935267 2.686092 2.586518 2.7105625 3.064203 2.5946834 2.8113196 2.887064 2.8304303
0.7187187 2.800471 2.6371584 2.5357387 2.817596 2.6673238 2.8284185 2.5367825 2.8184233 2.6836433 2.575006 2.670415 2.5936575 2.9892423 2.74525 2.6461556 2.7933712 2.7418602 2.6202166 3.077305 2.6869912 2.6192217 3.104851 2.5357144 2.7068279 2.8518977 2.7819707 2.7086053 2.5852895 2.721001 2.9950395 2.6197743 2.996548 2.5445964 2.7545776 3.096329 2.6869342 3.0706785 2.54439 2.8851993 2.7138367 2.8139284 2.69205 2.6845891 2.5850053 2.7092438 3.0628934 2.5931895 2.8100107 2.885745 2.8291655
0.7197197 2.7991912 2.6356628 2.5342238 2.8162334 2.665942 2.8271549 2.5352783 2.8170605 2.6821532 2.5735977 2.6690824 2.592168 2.9878786 2.7439141 2.644677 2.7920897 2.7405238 2.6188214 3.0759933 2.685518 2.6178246 3.1035686 2.5341995 2.7054532 2.8505604 2.7806883 2.7072346 2.5837886 2.7196803 2.9936736 2.618389 2.9951813 2.543099 2.7532823 3.095049 2.6854608 3.069369 2.5428917 2.8838794 2.712515 2.8126245 2.690576 2.6830893 2.5834954 2.7079282 3.0615861 2.5916984 2.8087044 2.884429 2.8279033
0.7207207 2.797914 2.63417 2.5327117 2.8148737 2.664563 2.8258939 2.5337772 2.8157005 2.6806662 2.5721924 2.6677525 2.5906818 2.9865172 2.742581 2.643201 2.790811 2.73919 2.6174288 3.0746841 2.6840475 2.6164305 3.1022887 2.532688 2.704081 2.8492258 2.7794085 2.7058666 2.5822906 2.7183626 2.9923105 2.6170063 2.9938176 2.5416045 2.7519898 3.0937715 2.6839898 3.068062 2.5413969 2.8825624 2.7111967 2.8113234 2.6891048 2.681592 2.5819886 2.7066152 3.0602813 2.5902104 2.807401 2.8831155 2.826644
0.7217217 2.7966397 2.6326802 2.531203 2.813517 2.6631866 2.8246357 2.5322793 2.8143435 2.679182 2.57079 2.6664257 2.5891984 2.9851587 2.7412505 2.6417282 2.7895348 2.737859 2.6160393 3.0733774 2.6825798 2.6150393 3.101011 2.5311797 2.7027118 2.847894 2.778131 2.7045016 2.580796 2.717048 2.9909499 2.6156266 2.9924564 2.5401132 2.7507002 3.0924962 2.6825218 3.0667572 2.5399048 2.881248 2.7098808 2.8100247 2.6876361 2.6800978 2.5804849 2.705305 3.0589788 2.5887253 2.8061001 2.881805 2.8253868
0.7227227 2.795368 2.6311934 2.5296972 2.8121634 2.6618133 2.82338 2.5307844 2.8129895 2.6777005 2.569391 2.6651015 2.5877178 2.9838028 2.7399225 2.640258 2.7882614 2.7365305 2.6146529 3.072073 2.6811147 2.613651 3.0997355 2.5296743 2.7013452 2.8465652 2.7768564 2.7031393 2.5793042 2.715736 2.9895918 2.6142497 2.991098 2.538625 2.749413 3.0912232 2.6810565 3.065455 2.538416 2.8799362 2.7085679 2.808729 2.6861703 2.6786063 2.5789843 2.7039979 3.057679 2.5872433 2.804802 2.880497 2.8241324
0.7237237 2.7940986 2.6297095 2.5281947 2.8108125 2.6604426 2.8221266 2.5292928 2.8116384 2.6762218 2.5679948 2.6637805 2.5862403 2.9824493 2.7385972 2.6387908 2.7869906 2.7352047 2.613269 3.070771 2.6796525 2.6122656 3.0984626 2.528172 2.6999815 2.845239 2.7755845 2.7017796 2.5778153 2.7144265 2.9882364 2.612876 2.989742 2.5371397 2.7481287 3.0899527 2.6795938 3.064155 2.53693 2.8786273 2.7072577 2.8074355 2.6847074 2.6771178 2.5774865 2.7026932 3.0563812 2.5857642 2.8035064 2.8791919 2.8228805
0.7247247 2.7928321 2.6282282 2.5266953 2.8094645 2.659075 2.820876 2.5278041 2.8102899 2.674746 2.5666015 2.662462 2.5847657 2.9810987 2.7372744 2.6373262 2.7857225 2.7338812 2.6118884 3.0694711 2.6781926 2.6108832 3.0971918 2.526673 2.6986203 2.8439157 2.774315 2.7004228 2.5763295 2.7131202 2.9868839 2.6115048 2.9883888 2.5356574 2.746847 3.0886843 2.6781337 3.0628576 2.5354474 2.877321 2.7059505 2.806145 2.683247 2.6756318 2.5759919 2.7013912 3.0550861 2.584288 2.8022134 2.8778894 2.8216312
0.7257257 2.791568 2.62675 2.5251987 2.8081195 2.65771 2.8196278 2.5263186 2.8089445 2.673273 2.5652113 2.6611464 2.583294 2.9797504 2.7359543 2.6358645 2.784457 2.7325606 2.6105106 3.068174 2.6767359 2.6095035 3.0959232 2.525177 2.697262 2.842595 2.7730482 2.6990685 2.5748467 2.7118165 2.9855335 2.6101367 2.987038 2.5341783 2.7455678 3.0874183 2.6766765 3.0615625 2.5339673 2.8760176 2.7046459 2.8048568 2.6817894 2.6741488 2.5745 2.7000923 3.0537932 2.5828145 2.800923 2.8765895 2.8203845
0.7267267 2.7903066 2.6252747 2.5237052 2.8067772 2.6563478 2.818382 2.524836 2.807602 2.6718028 2.563824 2.6598337 2.581825 2.9784048 2.7346365 2.6344054 2.7831938 2.7312424 2.6091356 3.066879 2.6752815 2.6081269 3.0946567 2.523684 2.6959064 2.8412771 2.7717838 2.697717 2.5733669 2.7105155 2.984186 2.6087713 2.9856896 2.532702 2.744291 3.0861545 2.675222 3.0602696 2.5324905 2.8747165 2.7033439 2.8035712 2.6803343 2.6726685 2.5730114 2.6987958 3.0525026 2.581344 2.7996354 2.8752923 2.81914
0.7277277 2.7890477 2.6238022 2.522215 2.8054378 2.6549883 2.8171387 2.5233567 2.806262 2.6703353 2.5624397 2.6585236 2.5803587 2.9770617 2.7333214 2.632949 2.7819333 2.7299266 2.6077633 3.0655863 2.6738298 2.6067529 3.0933926 2.522194 2.6945534 2.839962 2.770522 2.6963682 2.5718899 2.7092173 2.9828408 2.6074088 2.984344 2.5312285 2.7430172 3.0848927 2.67377 3.058979 2.5310166 2.8734183 2.7020447 2.8022883 2.678882 2.6711907 2.5715256 2.6975021 3.0512145 2.5798762 2.7983503 2.8739977 2.817898
0.7287287 2.7877913 2.6223326 2.5207276 2.804101 2.6536317 2.815898 2.5218801 2.8049252 2.6688704 2.5610583 2.6572163 2.5788956 2.9757211 2.7320087 2.6314955 2.7806754 2.7286134 2.606394 3.064296 2.672381 2.605382 3.092131 2.5207071 2.6932032 2.8386495 2.7692628 2.695022 2.570416 2.7079217 2.9814982 2.6060488 2.9830008 2.5297582 2.741746 3.0836334 2.6723206 3.0576909 2.5295455 2.8721225 2.7007484 2.801008 2.677432 2.6697156 2.5700426 2.6962109 3.0499287 2.5784113 2.7970676 2.8727057 2.8166587
0.7297297 2.7865374 2.6208656 2.5192432 2.802767 2.6522777 2.8146596 2.5204067 2.8035908 2.6674085 2.5596797 2.6559117 2.5774353 2.974383 2.7306986 2.6300447 2.77942 2.7273028 2.6050274 3.0630078 2.6709344 2.6040137 3.090871 2.5192232 2.6918554 2.8373396 2.768006 2.6936784 2.568945 2.706629 2.9801583 2.6046917 2.9816601 2.5282907 2.740477 3.082376 2.6708739 3.056405 2.5280774 2.8708296 2.6994545 2.79973 2.6759849 2.6682434 2.5685625 2.6949224 3.0486453 2.5769494 2.7957878 2.871416 2.8154216
0.7307307 2.785286 2.6194015 2.5177617 2.801436 2.6509264 2.8134236 2.5189364 2.8022594 2.665949 2.558304 2.65461 2.5759776 2.9730475 2.7293909 2.6285963 2.778167 2.7259946 2.6036637 3.061722 2.6694906 2.6026483 3.0896137 2.5177422 2.6905105 2.8360326 2.7667518 2.6923375 2.5674765 2.7053387 2.9788206 2.6033375 2.9803221 2.5268261 2.7392108 3.081121 2.6694298 3.0551214 2.526612 2.869539 2.6981635 2.7984545 2.6745403 2.6667738 2.5670853 2.6936367 3.0473638 2.5754902 2.7945101 2.8701293 2.814187
0.7317317 2.7840369 2.61794 2.5162833 2.8001075 2.6495776 2.81219 2.517469 2.8009307 2.6644924 2.5569313 2.6533108 2.5745225 2.9717145 2.7280858 2.6271508 2.7769167 2.7246888 2.6023028 3.0604386 2.6680493 2.6012855 3.0883582 2.5162642 2.689168 2.834728 2.7654998 2.6909993 2.5660112 2.7040513 2.9774854 2.601986 2.9789863 2.5253644 2.737947 3.079868 2.6679883 3.05384 2.5251498 2.868251 2.696875 2.7971816 2.6730983 2.6653068 2.5656111 2.6923535 3.046085 2.5740337 2.793235 2.868845 2.812955
0.7327327 2.7827904 2.6164813 2.5148077 2.7987819 2.6482317 2.810959 2.5160043 2.7996047 2.6630383 2.555561 2.6520143 2.5730705 2.970384 2.7267828 2.6257079 2.7756686 2.7233856 2.6009445 3.0591571 2.6666107 2.5999255 3.087105 2.514789 2.687828 2.833426 2.7642503 2.6896634 2.5645487 2.7027664 2.976153 2.6006372 2.977653 2.5239055 2.7366858 3.0786173 2.6665492 3.0525608 2.5236902 2.8669658 2.6955893 2.7959113 2.6716588 2.6638427 2.5641396 2.691073 3.0448081 2.5725799 2.7919626 2.8675632 2.811725
0.7337337 2.7815464 2.6150255 2.513335 2.797459 2.6468885 2.8097303 2.5145428 2.7982814 2.661587 2.554194 2.6507206 2.5716212 2.9690557 2.7254825 2.6242676 2.7744231 2.7220845 2.5995889 3.057878 2.6651745 2.5985682 3.0858538 2.5133169 2.6864908 2.8321266 2.7630033 2.6883302 2.5630891 2.701484 2.9748225 2.5992908 2.9763222 2.5224495 2.7354271 3.0773687 2.6651127 3.0512838 2.5222335 2.8656828 2.6943061 2.7946432 2.6702218 2.662381 2.562671 2.689795 3.0435336 2.5711288 2.7906923 2.866284 2.8104975
0.7347347 2.7803047 2.6135724 2.5118654 2.7961385 2.6455476 2.8085039 2.5130842 2.7969606 2.6601381 2.5528295 2.6494293 2.5701745 2.9677298 2.7241843 2.62283 2.77318 2.720786 2.598236 3.0566013 2.6637409 2.5972137 3.084605 2.5118477 2.685156 2.8308299 2.7617588 2.6869996 2.5616322 2.7002044 2.9734948 2.5979474 2.9749937 2.520996 2.734171 3.0761223 2.663679 3.050009 2.5207798 2.8644025 2.6930256 2.7933776 2.6687875 2.6609218 2.5612051 2.6885195 3.0422614 2.5696807 2.7894247 2.8650072 2.8092723
0.7357357 2.7790654 2.6121218 2.5103984 2.794821 2.6442096 2.8072796 2.5116282 2.7956426 2.658692 2.551468 2.6481407 2.5687304 2.9664063 2.7228887 2.6213946 2.7719393 2.7194898 2.596886 3.0553265 2.66231 2.595862 3.083358 2.5103812 2.6838238 2.8295357 2.7605164 2.6856716 2.560178 2.6989272 2.9721694 2.5966065 2.9736676 2.5195458 2.732917 3.0748777 2.6622474 3.0487363 2.5193288 2.8631246 2.6917477 2.7921145 2.6673555 2.6594653 2.559742 2.6872466 3.040991 2.5682352 2.7881594 2.8637328 2.8080494
0.7367367 2.7778285 2.610674 2.5089345 2.793506 2.642874 2.806058 2.5101752 2.7943275 2.6572483 2.5501091 2.6468549 2.567289 2.9650855 2.7215955 2.6199622 2.770701 2.7181962 2.5955386 3.054054 2.660881 2.5945127 3.0821133 2.5089178 2.6824942 2.828244 2.7592766 2.684346 2.5587268 2.6976528 2.9708464 2.5952682 2.9723442 2.518098 2.7316656 3.0736356 2.6608183 3.047466 2.5178804 2.8618493 2.6904721 2.7908535 2.665926 2.6580114 2.5582817 2.6859763 3.0397232 2.5667922 2.7868965 2.8624609 2.806829
0.7377377 2.776594 2.6092288 2.5074732 2.7921937 2.641541 2.8048384 2.5087252 2.7930148 2.6558073 2.548753 2.6455715 2.5658505 2.9637668 2.7203045 2.6185322 2.769465 2.7169046 2.594194 3.0527837 2.659455 2.5931664 3.0808704 2.5074573 2.681167 2.8269548 2.7580392 2.6830227 2.5572782 2.6963806 2.9695256 2.5939326 2.9710228 2.5166533 2.7304168 3.0723953 2.6593919 3.0461977 2.516435 2.8605764 2.6891992 2.7895951 2.664499 2.65656 2.5568242 2.6847084 3.0384574 2.565352 2.785636 2.8611915 2.8056107
0.7387387 2.7753618 2.6077862 2.506015 2.7908838 2.6402106 2.8036213 2.507278 2.7917047 2.6543689 2.5473995 2.6442907 2.5644145 2.9624507 2.7190158 2.6171048 2.7682314 2.7156157 2.5928516 3.0515153 2.6580312 2.5918226 3.07963 2.5059993 2.6798422 2.8256683 2.756804 2.6817021 2.5558324 2.6951113 2.9682074 2.5925996 2.969704 2.515211 2.72917 3.071157 2.6579678 3.0449317 2.5149922 2.8593059 2.687929 2.7883391 2.6630745 2.655111 2.5553694 2.6834428 3.0371938 2.5639143 2.7843778 2.8599243 2.8043947
0.7397397 2.774132 2.6063464 2.5045595 2.7895768 2.6388829 2.8024063 2.5058336 2.7903972 2.652933 2.5460489 2.6430123 2.5629811 2.9611368 2.7177296 2.6156797 2.7670002 2.7143288 2.5915122 3.0502493 2.65661 2.5904813 3.078391 2.5045443 2.6785197 2.824384 2.7555711 2.6803837 2.5543892 2.693844 2.9668913 2.5912693 2.9683874 2.5137718 2.727926 3.0699208 2.656546 3.0436676 2.5135524 2.8580377 2.686661 2.7870853 2.6616523 2.6536648 2.5539172 2.68218 3.0359323 2.5624795 2.783122 2.8586597 2.8031812
0.7407407 2.7729044 2.604909 2.5031066 2.7882721 2.6375575 2.8011937 2.504392 2.7890923 2.6514995 2.5447009 2.6417367 2.5615504 2.9598253 2.7164454 2.6142573 2.7657712 2.7130444 2.5901754 3.0489852 2.6551912 2.5891428 3.0771544 2.503092 2.6772 2.8231022 2.7543404 2.679068 2.5529487 2.6925797 2.9655778 2.5899413 2.967073 2.512335 2.726684 3.0686867 2.655127 3.0424056 2.512115 2.856772 2.6853957 2.7858338 2.6602325 2.652221 2.5524678 2.6809194 3.034673 2.561047 2.7818685 2.8573976 2.8019695
0.7417417 2.7716792 2.6034741 2.5016568 2.7869701 2.6362345 2.7999833 2.502953 2.7877898 2.6500685 2.5433555 2.6404634 2.560122 2.958516 2.7151637 2.6128373 2.7645445 2.7117622 2.588841 3.0477235 2.6537745 2.5878067 3.0759199 2.5016425 2.6758826 2.8218231 2.7531123 2.6777546 2.551511 2.6913176 2.9642663 2.588616 2.9657612 2.510901 2.7254446 3.0674543 2.6537101 3.0411458 2.5106804 2.8555088 2.6841328 2.7845848 2.6588151 2.6507795 2.551021 2.6796613 3.0334158 2.5596173 2.7806175 2.8561375 2.8007603
0.7427427 2.770456 2.6020422 2.5002096 2.7856705 2.6349142 2.798775 2.5015168 2.78649 2.6486402 2.5420127 2.6391928 2.5586965 2.957209 2.7138844 2.61142 2.7633202 2.7104821 2.5875092 3.0464635 2.6523604 2.5864732 3.0746872 2.5001957 2.6745675 2.8205462 2.7518861 2.6764436 2.550076 2.690058 2.9629574 2.5872931 2.9644513 2.5094697 2.7242074 3.0662243 2.6522958 3.0398881 2.5092485 2.8542478 2.6828723 2.7833378 2.6574001 2.6493406 2.549577 2.6784058 3.0321605 2.55819 2.7793684 2.8548799 2.7995534
0.7437437 2.7692354 2.6006124 2.498765 2.7843735 2.6335962 2.797569 2.5000834 2.7851927 2.6472142 2.5406728 2.6379244 2.5572734 2.9559045 2.7126071 2.610005 2.762098 2.7092044 2.58618 3.0452058 2.6509488 2.5851424 3.0734565 2.4987519 2.673255 2.8192716 2.7506623 2.6751351 2.5486436 2.6888008 2.9616506 2.5859728 2.963144 2.5080411 2.7229726 3.064996 2.650884 3.0386324 2.5078194 2.8529892 2.6816144 2.7820933 2.6559875 2.6479042 2.5481355 2.6771524 3.0309074 2.5567656 2.7781217 2.8536246 2.7983484
0.7447447 2.7680168 2.5991855 2.4973233 2.7830791 2.6322806 2.796365 2.498653 2.7838979 2.6457906 2.5393353 2.6366587 2.555853 2.954602 2.711332 2.6085923 2.7608783 2.707929 2.5848534 3.04395 2.6495395 2.5838141 3.0722277 2.4973106 2.6719446 2.8179996 2.749441 2.6738288 2.5472138 2.687546 2.960346 2.5846548 2.961839 2.5066152 2.72174 3.0637698 2.6494741 3.0373788 2.5063927 2.851733 2.6803586 2.780851 2.6545773 2.64647 2.5466967 2.6759017 3.0296564 2.5553434 2.7768774 2.8523717 2.7971458
0.7457457 2.7668006 2.597761 2.4958842 2.7817872 2.6309676 2.7951634 2.4972248 2.7826054 2.6443696 2.5380003 2.6353953 2.554435 2.953302 2.7100592 2.607182 2.7596605 2.7066557 2.5835292 3.0426965 2.6481323 2.5824883 3.071001 2.495872 2.6706367 2.8167298 2.7482214 2.672525 2.5457866 2.6862938 2.9590437 2.5833395 2.960536 2.5051916 2.7205098 3.0625455 2.6480668 3.0361273 2.504969 2.850479 2.6791055 2.7796106 2.6531694 2.6450384 2.5452604 2.674653 3.0284073 2.5539238 2.7756352 2.851121 2.7959452
0.7467467 2.7655866 2.5963387 2.494448 2.7804976 2.6296568 2.793964 2.4957995 2.7813156 2.6429508 2.536668 2.6341345 2.5530195 2.9520042 2.7087884 2.6057742 2.7584453 2.7053847 2.5822077 3.0414448 2.6467276 2.5811648 3.069776 2.494436 2.669331 2.8154626 2.7470043 2.6712234 2.5443618 2.6850438 2.9577436 2.5820265 2.9592354 2.5037708 2.7192817 3.061323 2.6466618 3.0348778 2.5035474 2.8492272 2.6778548 2.7783728 2.6517637 2.6436093 2.5438268 2.673407 3.0271604 2.552507 2.7743952 2.8498726 2.7947469
0.7477477 2.7643747 2.5949192 2.493014 2.7792103 2.6283486 2.7927666 2.4943771 2.780028 2.6415346 2.5353384 2.632876 2.5516064 2.9507084 2.70752 2.604369 2.757232 2.7041156 2.5808885 3.040195 2.6453252 2.579844 3.0685532 2.493003 2.6680279 2.8141975 2.7457893 2.669924 2.54294 2.6837962 2.9564457 2.580716 2.957937 2.5023527 2.718056 3.0601025 2.6452591 3.0336301 2.5021288 2.8479779 2.6766064 2.777137 2.6503603 2.6421824 2.5423958 2.6721632 3.0259154 2.5510924 2.7731576 2.8486264 2.7935505
0.7487487 2.7631652 2.5935023 2.491583 2.7779257 2.6270425 2.7915711 2.492957 2.7787433 2.6401207 2.5340111 2.63162 2.550196 2.949415 2.7062538 2.6029658 2.7560208 2.702849 2.5795717 3.0389473 2.6439252 2.5785255 3.067332 2.4915721 2.6667268 2.8129346 2.7445765 2.6686273 2.5415204 2.682551 2.9551501 2.579408 2.9566407 2.500937 2.7168324 3.058884 2.6438587 3.0323846 2.5007126 2.8467307 2.6753602 2.7759035 2.6489594 2.640758 2.5409672 2.6709216 3.0246723 2.5496802 2.771922 2.8473825 2.7923563
0.7497497 2.7619576 2.5920875 2.4901547 2.7766433 2.625739 2.7903779 2.4915397 2.7774606 2.638709 2.5326865 2.630366 2.5487878 2.9481237 2.7049894 2.6015651 2.754812 2.7015843 2.5782573 3.0377016 2.6425273 2.5772097 3.0661128 2.4901443 2.6654282 2.8116744 2.7433658 2.6673324 2.5401037 2.681308 2.9538565 2.578102 2.9553466 2.4995239 2.715611 3.0576673 2.6424606 3.031141 2.499299 2.8454857 2.6741164 2.774672 2.6475606 2.6393359 2.5395412 2.6696825 3.0234313 2.5482705 2.7706885 2.8461409 2.7911642
0.7507508 2.7607522 2.5906754 2.488729 2.7753634 2.6244378 2.7891867 2.490125 2.7761803 2.6373 2.5313642 2.6291146 2.547382 2.9468348 2.7037272 2.6001668 2.7536054 2.700322 2.5769455 3.0364578 2.6411316 2.575896 3.0648956 2.4887187 2.6641319 2.8104162 2.7421572 2.6660402 2.5386891 2.6800673 2.9525652 2.576799 2.9540546 2.4981134 2.714392 3.0564525 2.6410646 3.0298994 2.4978878 2.844243 2.6728752 2.7734427 2.646164 2.637916 2.538118 2.6684456 3.0221922 2.5468633 2.7694573 2.8449013 2.7899742
0.7517518 2.7595491 2.5892656 2.4873056 2.7740858 2.623139 2.7879977 2.488713 2.7749023 2.635893 2.5300446 2.6278656 2.545979 2.9455478 2.7024674 2.5987709 2.7524006 2.6990614 2.5756361 3.0352159 2.6397383 2.574585 3.0636802 2.487296 2.6628377 2.8091602 2.7409508 2.6647499 2.5372772 2.678829 2.951276 2.5754979 2.952765 2.4967053 2.7131748 3.0552394 2.6396708 3.0286596 2.4964793 2.8430023 2.6716359 2.7722156 2.6447697 2.6364987 2.5366967 2.6672108 3.020955 2.5454586 2.7682283 2.843664 2.7887862
0.7527528 2.758348 2.5878582 2.4858851 2.7728107 2.6218424 2.7868106 2.4873035 2.7736268 2.6344886 2.5287273 2.6266189 2.544578 2.944263 2.7012093 2.597377 2.751198 2.6978033 2.574329 3.033976 2.6383471 2.5732763 3.0624664 2.4858758 2.6615458 2.8079066 2.7397463 2.663462 2.535868 2.677593 2.949989 2.5741992 2.9514773 2.4952998 2.7119598 3.0540283 2.6382794 3.0274217 2.4950733 2.841764 2.670399 2.7709904 2.6433775 2.6350834 2.5352783 2.6659784 3.0197198 2.5440564 2.7670012 2.842429 2.7876003
0.7537538 2.757149 2.5864532 2.484467 2.7715378 2.620548 2.7856257 2.4858963 2.7723536 2.6330862 2.5274127 2.6253746 2.5431798 2.9429803 2.6999536 2.5959857 2.7499976 2.696547 2.5730243 3.032738 2.6369581 2.5719697 3.0612547 2.4844582 2.6602561 2.8066552 2.7385442 2.6621761 2.534461 2.6763592 2.948704 2.572903 2.9501917 2.4938967 2.7107472 3.052819 2.6368902 3.026186 2.4936697 2.8405278 2.6691644 2.7697675 2.6419876 2.6336706 2.5338624 2.6647482 3.0184867 2.5426564 2.7657762 2.8411958 2.7864163
0.7547548 2.755952 2.5850506 2.4830515 2.770267 2.6192558 2.7844427 2.484492 2.7710829 2.6316862 2.5261002 2.6241324 2.5417836 2.9416997 2.6986997 2.5945964 2.7487993 2.695293 2.571722 3.031502 2.6355715 2.5706658 3.0600448 2.483043 2.6589687 2.8054059 2.7373438 2.6608927 2.5330567 2.6751277 2.9474213 2.5716088 2.9489086 2.492496 2.7095366 3.0516117 2.6355033 3.024952 2.4922686 2.8392937 2.667932 2.7685466 2.6406 2.6322598 2.5324488 2.66352 3.0172553 2.5412588 2.7645533 2.8399649 2.7852345
0.7557558 2.754757 2.5836504 2.4816384 2.7689989 2.6179662 2.7832618 2.4830902 2.7698143 2.6302886 2.5247903 2.6228926 2.54039 2.9404213 2.697448 2.5932095 2.7476032 2.6940408 2.570422 3.0302677 2.6341867 2.569364 3.0588365 2.4816306 2.6576834 2.804159 2.7361457 2.6596115 2.5316546 2.6738985 2.9461405 2.570317 2.9476273 2.491098 2.708328 3.050406 2.6341183 3.0237198 2.49087 2.8380618 2.666702 2.7673275 2.6392143 2.6308515 2.5310376 2.6622944 3.0160258 2.5398636 2.7633326 2.838736 2.7840545
0.7567568 2.7535641 2.5822523 2.480228 2.7677329 2.6166785 2.7820828 2.4816906 2.7685478 2.6288931 2.5234828 2.621655 2.5389986 2.939145 2.6961982 2.5918248 2.746409 2.6927907 2.5691242 3.0290353 2.6328044 2.5680647 3.05763 2.4802203 2.6564002 2.8029141 2.7349496 2.658332 2.530255 2.6726713 2.944862 2.5690277 2.946348 2.4897022 2.7071216 3.049202 2.6327357 3.0224898 2.4894738 2.836832 2.6654742 2.7661107 2.6378307 2.6294456 2.5296288 2.6610708 3.0147982 2.5384707 2.7621138 2.8375094 2.7828765
0.7577578 2.7523735 2.5808568 2.4788198 2.766469 2.6153932 2.7809057 2.4802938 2.7672837 2.6274998 2.5221777 2.6204197 2.5376096 2.9378707 2.6949503 2.5904422 2.7452166 2.6915426 2.567829 3.0278049 2.6314242 2.5667677 3.0564253 2.4788127 2.6551192 2.8016715 2.7337554 2.6570551 2.528858 2.6714463 2.9435852 2.5677404 2.945071 2.488309 2.7059174 3.0479999 2.631355 3.0212615 2.48808 2.8356044 2.6642485 2.764896 2.6364496 2.6280415 2.5282226 2.6598492 3.0135725 2.53708 2.7608972 2.8362849 2.7817006
0.7587588 2.7511845 2.5794635 2.4774144 2.7652073 2.61411 2.7797306 2.4788992 2.766022 2.626109 2.520875 2.6191866 2.5362227 2.9365985 2.6937046 2.589062 2.7440264 2.6902964 2.5665357 3.0265763 2.630046 2.565473 3.0552225 2.4774077 2.6538403 2.8004308 2.7325633 2.6557803 2.5274632 2.6702237 2.9423108 2.5664556 2.943796 2.486918 2.704715 3.0467997 2.6299767 3.0200348 2.4866886 2.8343787 2.663025 2.763683 2.6350703 2.6266398 2.5268185 2.65863 3.0123487 2.535692 2.7596824 2.8350623 2.7805266
0.7597598 2.7499979 2.5780723 2.4760113 2.763948 2.612829 2.7785575 2.4775074 2.7647624 2.62472 2.5195744 2.6179557 2.5348384 2.9353282 2.6924608 2.587684 2.7428384 2.6890523 2.565245 3.0253494 2.62867 2.5641806 3.0540214 2.4760048 2.6525636 2.7991924 2.731373 2.6545074 2.5260708 2.669003 2.9410381 2.565173 2.9425228 2.4855294 2.7035148 3.045601 2.6286004 3.0188103 2.4852996 2.8331552 2.6618037 2.7624722 2.6336932 2.6252403 2.5254169 2.6574128 3.0111265 2.534306 2.7584696 2.8338418 2.7793546
0.7607608 2.748813 2.5766835 2.4746106 2.762691 2.61155 2.7773862 2.4761178 2.763505 2.6233335 2.5182765 2.6167269 2.533456 2.93406 2.6912189 2.586308 2.741652 2.6878102 2.5639563 3.0241244 2.627296 2.5628903 3.0528219 2.4746046 2.651289 2.797956 2.730185 2.6532369 2.5246809 2.6677847 2.9397678 2.5638924 2.9412518 2.4841433 2.7023165 3.044404 2.627226 3.0175874 2.4839127 2.8319335 2.6605844 2.7612634 2.6323183 2.6238432 2.5240176 2.6561975 3.0099063 2.5329223 2.757259 2.8326232 2.7781842
0.7617618 2.7476301 2.575297 2.4732125 2.761436 2.6102736 2.7762167 2.4747307 2.7622497 2.621949 2.5169806 2.6155005 2.5320764 2.9327939 2.6899788 2.5849342 2.7404678 2.6865702 2.56267 3.0229013 2.625924 2.5616024 3.0516243 2.4732068 2.6500163 2.796722 2.7289987 2.6519682 2.5232933 2.6665683 2.9384992 2.562614 2.939983 2.4827595 2.7011204 3.043209 2.625854 3.0163665 2.4825284 2.830714 2.6593673 2.7600563 2.6309452 2.622448 2.5226207 2.6549847 3.008688 2.5315409 2.75605 2.8314068 2.777016
0.7627628 2.7464492 2.5739126 2.4718165 2.760183 2.608999 2.7750494 2.473346 2.7609966 2.6205666 2.5156872 2.614276 2.5306985 2.9315295 2.6887407 2.5835626 2.7392855 2.6853318 2.5613859 3.0216796 2.6245544 2.5603166 3.0504282 2.4718115 2.648746 2.7954898 2.7278144 2.6507015 2.5219078 2.6653543 2.9372327 2.5613377 2.938716 2.481378 2.6999261 3.0420156 2.6244838 3.0151472 2.4811466 2.8294966 2.6581523 2.7588513 2.6295743 2.621055 2.5212262 2.6537735 3.0074713 2.5301619 2.7548432 2.8301923 2.7758496
0.7637638 2.74527 2.5725307 2.470423 2.7589326 2.6077266 2.7738838 2.4719636 2.7597456 2.6191864 2.514396 2.6130538 2.529323 2.9302673 2.6875045 2.5821931 2.7381053 2.6840954 2.560104 3.0204601 2.6231866 2.559033 3.049234 2.4704185 2.6474776 2.7942595 2.726632 2.6494372 2.5205247 2.6641421 2.9359682 2.5600638 2.937451 2.4799988 2.6987338 3.0408237 2.6231158 3.0139298 2.4797668 2.8282812 2.6569395 2.7576482 2.6282055 2.619664 2.5198338 2.6525648 3.0062563 2.5287848 2.7536383 2.82898 2.7746851
0.7647648 2.744093 2.5711508 2.469032 2.757684 2.6064563 2.77272 2.470584 2.7584968 2.6178083 2.513107 2.6118336 2.5279498 2.929007 2.6862702 2.5808256 2.7369268 2.6828609 2.558824 3.0192423 2.621821 2.5577514 3.0480413 2.4690278 2.6462111 2.7930317 2.7254517 2.6481748 2.519144 2.6629322 2.9347057 2.5587919 2.9361877 2.478622 2.6975434 3.0396338 2.6217496 3.0127141 2.4783895 2.8270676 2.6557288 2.756447 2.6268387 2.6182752 2.5184438 2.651358 3.0050433 2.52741 2.7524352 2.8277695 2.7735224
0.7657658 2.7429178 2.5697732 2.4676433 2.7564375 2.6051881 2.771558 2.4692063 2.7572503 2.6164324 2.5118203 2.6106155 2.526579 2.9277487 2.6850379 2.5794601 2.7357502 2.6816282 2.5575464 3.018026 2.6204572 2.5564723 3.0468502 2.4676394 2.6449468 2.7918055 2.724273 2.6469142 2.5177655 2.661724 2.9334452 2.5575223 2.9349267 2.4772475 2.696355 3.0384455 2.6203856 3.0115001 2.4770143 2.825856 2.65452 2.7552478 2.6254737 2.6168885 2.517056 2.6501532 3.003832 2.5260377 2.751234 2.826561 2.7723615
0.7667668 2.7417445 2.5683975 2.4662569 2.7551932 2.603922 2.7703981 2.467831 2.7560055 2.6150584 2.510536 2.6093996 2.52521 2.9264922 2.6838074 2.578097 2.7345755 2.6803975 2.556271 3.0168116 2.6190953 2.555195 3.045661 2.4662535 2.6436846 2.7905815 2.7230964 2.6456559 2.5163894 2.6605182 2.9321864 2.5562546 2.9336674 2.4758751 2.6951687 3.0372586 2.6190238 3.010288 2.4756415 2.8246465 2.6533134 2.7540503 2.624111 2.6155038 2.5156705 2.6489503 3.0026224 2.5246673 2.7500348 2.8253543 2.7712026
0.7677678 2.7405732 2.5670242 2.4648728 2.753951 2.6026578 2.7692397 2.466458 2.7547631 2.6136866 2.5092537 2.6081858 2.5238433 2.9252377 2.6825786 2.5767357 2.7334027 2.6791687 2.5549977 3.015599 2.6177356 2.5539203 3.0444732 2.4648697 2.6424243 2.7893596 2.7219214 2.6443994 2.5150154 2.6593144 2.9309297 2.554989 2.9324102 2.4745052 2.693984 3.0360737 2.6176636 3.0090775 2.474271 2.8234386 2.6521087 2.7528548 2.62275 2.6141212 2.5142872 2.6477494 3.0014145 2.5232992 2.7488375 2.8241496 2.7700453
0.7687688 2.7394035 2.5656528 2.463491 2.7527108 2.6013958 2.7680833 2.4650874 2.7535226 2.6123168 2.5079737 2.606974 2.5224786 2.9239852 2.6813517 2.5753765 2.7322319 2.6779416 2.5537264 3.014388 2.6163778 2.5526474 3.0432873 2.4634883 2.641166 2.7881396 2.7207484 2.643145 2.5136437 2.6581123 2.9296749 2.5537255 2.931155 2.4731371 2.6928015 3.0348902 2.6163056 3.0078688 2.4729025 2.822233 2.650906 2.751661 2.6213913 2.6127408 2.5129063 2.6465507 3.0002084 2.521933 2.7476418 2.8229468 2.76889
0.7697698 2.738236 2.5642838 2.4621115 2.7514727 2.6001358 2.7669284 2.4637191 2.7522843 2.6109493 2.506696 2.6057642 2.5211163 2.9227345 2.6801267 2.5740194 2.731063 2.6767163 2.5524573 3.0131788 2.6150222 2.5513768 3.0421028 2.4621093 2.6399095 2.7869215 2.7195773 2.6418924 2.5122743 2.6569126 2.928422 2.552464 2.9299014 2.4717717 2.6916206 3.0337083 2.6149495 3.006662 2.4715364 2.821029 2.6497056 2.7504692 2.6200342 2.6113622 2.5115275 2.6453538 2.999004 2.5205693 2.7464483 2.8217459 2.7677362
0.7707708 2.7370698 2.5629168 2.4607344 2.7502367 2.598878 2.7657757 2.4623532 2.7510478 2.6095836 2.5054202 2.6045563 2.5197558 2.9214857 2.6789033 2.5726643 2.7298956 2.675493 2.5511904 3.0119712 2.6136682 2.5501082 3.0409198 2.4607325 2.6386552 2.7857053 2.718408 2.640642 2.510907 2.6557145 2.927171 2.5512047 2.92865 2.4704082 2.6904418 3.0325282 2.6135955 3.0054564 2.4701726 2.819827 2.6485069 2.749279 2.6186793 2.6099858 2.510151 2.6441588 2.9978013 2.5192075 2.7452562 2.8205469 2.7665842
0.7717718 2.735906 2.5615518 2.4593594 2.7490027 2.597622 2.7646244 2.4609895 2.7498136 2.6082199 2.5041468 2.6033506 2.5183976 2.9202385 2.6776817 2.5713112 2.7287302 2.674271 2.5499256 3.0107653 2.6123164 2.5488415 3.0397387 2.459358 2.6374028 2.784491 2.7172406 2.6393933 2.5095417 2.6545186 2.925922 2.5499473 2.9274 2.469047 2.6892648 3.0313497 2.6122432 3.004253 2.4688108 2.8186269 2.6473103 2.7480907 2.6173263 2.6086113 2.5087764 2.6429658 2.9966002 2.5178478 2.7440662 2.8193498 2.765434
0.7727728 2.7347436 2.560189 2.4579866 2.7477705 2.5963678 2.763475 2.4596279 2.7485814 2.6068583 2.5028753 2.6021469 2.5170414 2.9189935 2.676462 2.56996 2.7275665 2.6730514 2.5486627 3.009561 2.6109662 2.5475771 3.038559 2.4579856 2.636152 2.783279 2.7160747 2.6381466 2.5081787 2.6533246 2.9246745 2.548692 2.9261522 2.467688 2.6880896 3.0301726 2.6108928 3.003051 2.467451 2.8174286 2.6461155 2.7469041 2.615975 2.607239 2.507404 2.6417747 2.9954007 2.5164902 2.742878 2.8181546 2.7642856
0.7737738 2.733583 2.5588284 2.4566162 2.7465405 2.5951157 2.7623272 2.4582686 2.747351 2.6054986 2.5016062 2.600945 2.5156872 2.9177501 2.6752439 2.568611 2.7264047 2.671833 2.5474017 3.0083582 2.6096182 2.5463147 3.037381 2.4566157 2.6349034 2.7820685 2.7149107 2.6369019 2.5068178 2.6521325 2.923429 2.5474386 2.9249063 2.466331 2.686916 3.0289972 2.6095443 3.0018506 2.4660938 2.8162322 2.6449227 2.7457194 2.6146257 2.6058683 2.506034 2.6405857 2.9942029 2.5151346 2.7416914 2.816961 2.763139
0.7747748 2.7324243 2.5574696 2.4552479 2.7453125 2.5938656 2.761181 2.4569116 2.7461226 2.604141 2.500339 2.599745 2.5143354 2.9165087 2.6740274 2.5672636 2.7252448 2.6706166 2.546143 3.0071573 2.6082718 2.5450542 3.0362043 2.4552479 2.6336567 2.78086 2.7137485 2.635659 2.5054593 2.6509423 2.9221854 2.5461872 2.923662 2.4649763 2.6857445 3.0278232 2.608198 3.000652 2.4647384 2.8150375 2.6437318 2.7445364 2.6132784 2.6044998 2.5046659 2.6393983 2.9930067 2.5137813 2.7405066 2.8157694 2.761994
0.7757758 2.7312672 2.5561128 2.4538817 2.7440863 2.5926175 2.7600367 2.4555566 2.7448962 2.602785 2.499074 2.5985472 2.5129852 2.915269 2.672813 2.5659182 2.7240863 2.669402 2.544886 3.005958 2.6069274 2.5437958 3.0350292 2.4538822 2.6324117 2.7796533 2.712588 2.6344178 2.5041027 2.6497543 2.9209435 2.5449378 2.9224195 2.4636238 2.6845748 3.026651 2.6068532 2.999455 2.4633853 2.8138447 2.6425428 2.743355 2.6119328 2.6031332 2.5033 2.638213 2.9918122 2.5124297 2.7393236 2.8145795 2.7608507
0.7767768 2.7301118 2.554758 2.4525177 2.742862 2.5913713 2.7588942 2.4542038 2.7436717 2.6014314 2.4978108 2.5973513 2.5116372 2.914031 2.6715999 2.564575 2.7229297 2.668189 2.5436313 3.0047603 2.6055849 2.5425394 3.0338557 2.4525187 2.6311688 2.7784486 2.711429 2.6331787 2.5027483 2.648568 2.9197035 2.5436902 2.9211788 2.4622731 2.6834068 3.0254803 2.6055102 2.9982595 2.4620342 2.8126538 2.6413558 2.7421756 2.610589 2.6017685 2.5019362 2.6370294 2.9906194 2.5110803 2.7381423 2.8133914 2.759709
0.7777778 2.7289584 2.5534055 2.4511561 2.7416396 2.590127 2.7577531 2.4528534 2.742449 2.6000795 2.49655 2.596157 2.5102913 2.9127948 2.6703887 2.5632334 2.7217748 2.6669776 2.5423787 3.0035641 2.6042442 2.541285 3.0326838 2.4511573 2.6299276 2.7772458 2.710272 2.6319413 2.5013957 2.6473835 2.9184651 2.5424447 2.91994 2.4609249 2.6822405 3.0243108 2.6041694 2.9970658 2.4606853 2.8114643 2.6401706 2.7409976 2.6092472 2.6004057 2.5005744 2.6358476 2.989428 2.509733 2.7369626 2.812205 2.758569
0.7787788 2.7278066 2.552055 2.4497964 2.7404191 2.5888844 2.7566137 2.451505 2.7412283 2.5987296 2.4952912 2.594965 2.5089474 2.9115605 2.6691792 2.5618937 2.7206218 2.6657681 2.5411277 3.0023696 2.6029053 2.5400326 3.0315132 2.449798 2.628688 2.7760446 2.7091167 2.6307058 2.5000455 2.6462007 2.9172287 2.5412009 2.918703 2.4595785 2.681076 3.0231433 2.6028302 2.9958735 2.4593384 2.810277 2.6389873 2.7398214 2.607907 2.5990448 2.4992146 2.6346676 2.9882383 2.5083876 2.7357848 2.8110206 2.7574306
0.7797798 2.7266562 2.5507061 2.448439 2.7392006 2.5876439 2.755476 2.4501588 2.7400095 2.5973816 2.4940343 2.5937748 2.5076053 2.910328 2.6679714 2.560556 2.7194703 2.66456 2.5398788 3.0011766 2.6015682 2.5387821 3.0303442 2.4484413 2.6274507 2.7748454 2.7079632 2.629472 2.498697 2.64502 2.915994 2.5399592 2.9174676 2.458234 2.6799133 3.021977 2.6014926 2.9946828 2.4579935 2.809091 2.637806 2.738647 2.6065688 2.5976858 2.497857 2.6334896 2.9870503 2.507044 2.7346087 2.8098378 2.756294
0.7807808 2.7255077 2.5493593 2.4470835 2.737984 2.5864053 2.75434 2.4488146 2.7387927 2.5960352 2.4927795 2.5925863 2.5062652 2.909097 2.666765 2.55922 2.7183206 2.6633537 2.538632 2.9999852 2.6002328 2.5375335 3.029177 2.4470863 2.626215 2.7736478 2.7068112 2.62824 2.497351 2.643841 2.914761 2.5387192 2.916234 2.4568918 2.6787522 3.0208123 2.600157 2.9934938 2.4566507 2.807907 2.6366262 2.7374742 2.6052322 2.5963287 2.4965014 2.6323133 2.9858637 2.5057027 2.733434 2.8086567 2.755159
0.7817818 2.724361 2.5480144 2.4457302 2.7367692 2.5851684 2.7532053 2.4474726 2.7375777 2.594691 2.4915266 2.5913997 2.5049272 2.907868 2.6655602 2.5578861 2.7171726 2.6621492 2.5373867 2.9987955 2.5988994 2.5362868 3.0280108 2.4457335 2.624981 2.772452 2.7056608 2.6270099 2.4960067 2.6426637 2.9135296 2.5374813 2.915002 2.4555516 2.6775928 3.019649 2.5988233 2.9923062 2.4553099 2.8067248 2.6354485 2.7363029 2.6038976 2.5949736 2.495148 2.6311388 2.9846787 2.504363 2.7322612 2.8074772 2.7540255
0.7827828 2.7232158 2.5466716 2.444379 2.7355564 2.5839334 2.7520726 2.4461327 2.7363644 2.5933485 2.4902756 2.590215 2.5035908 2.9066405 2.6643574 2.5565538 2.716026 2.660946 2.5361435 2.997607 2.5975676 2.535042 3.0268464 2.4443827 2.6237488 2.771258 2.7045121 2.6257815 2.4946644 2.6414886 2.9123 2.5362449 2.913772 2.4542134 2.6764352 3.0184872 2.5974913 2.9911203 2.4539711 2.8055444 2.6342723 2.7351334 2.6025646 2.59362 2.4937963 2.629966 2.9834952 2.5030255 2.7310898 2.8062997 2.7528934
0.7837838 2.7220724 2.5453305 2.4430299 2.7343452 2.5827 2.7509413 2.444795 2.735153 2.5920079 2.4890268 2.5890322 2.5022566 2.9054148 2.6631558 2.5552235 2.7148814 2.6597445 2.5349023 2.9964204 2.5962377 2.5337994 3.0256832 2.4430342 2.6225183 2.770066 2.7033648 2.6245549 2.4933243 2.6403148 2.9110723 2.5350106 2.9125435 2.4528773 2.6752791 3.0173268 2.596161 2.9899359 2.4526343 2.8043654 2.6330981 2.7339654 2.6012335 2.5922685 2.492447 2.628795 2.9823134 2.5016897 2.7299201 2.8051236 2.751763
0.7847848 2.7209303 2.5439916 2.4416828 2.7331357 2.5814686 2.7498114 2.443459 2.7339435 2.5906692 2.4877799 2.587851 2.500924 2.9041908 2.661956 2.553895 2.7137382 2.6585445 2.533663 2.995235 2.5949092 2.5325584 3.0245216 2.4416876 2.6212895 2.7688756 2.7022195 2.6233299 2.491986 2.639143 2.909846 2.533778 2.9113169 2.4515429 2.674125 3.0161679 2.5948324 2.9887528 2.4512997 2.803188 2.6319256 2.732799 2.599904 2.5909188 2.4910994 2.6276257 2.981133 2.500356 2.7287521 2.8039494 2.7506344
0.7857858 2.71979 2.5426543 2.4403377 2.7319283 2.580239 2.7486832 2.4421253 2.7327356 2.5893323 2.4865348 2.5866716 2.4995937 2.9029684 2.6607578 2.5525682 2.7125967 2.6573462 2.5324254 2.9940515 2.5935829 2.5313191 3.0233614 2.440343 2.6200626 2.7676868 2.7010756 2.6221068 2.4906497 2.637973 2.9086215 2.5325472 2.9100916 2.4502108 2.6729722 3.0150104 2.5935056 2.9875715 2.449967 2.8020127 2.6307547 2.7316344 2.5985763 2.5895708 2.4897537 2.6264582 2.9799542 2.4990242 2.7275858 2.8027766 2.7495072
0.7867868 2.7186513 2.541319 2.4389946 2.7307227 2.5790112 2.7475564 2.4407938 2.7315297 2.5879972 2.4852917 2.585494 2.498265 2.9017477 2.659561 2.551243 2.7114568 2.6561496 2.53119 2.9928691 2.592258 2.530082 3.0222025 2.4390004 2.6188374 2.7664998 2.6999333 2.6208854 2.4893155 2.6368048 2.9073987 2.5313182 2.9088683 2.4488804 2.671821 3.0138543 2.5921805 2.9863915 2.448636 2.8008387 2.6295857 2.7304711 2.5972502 2.5882246 2.48841 2.6252925 2.978777 2.497694 2.7264209 2.8016055 2.7483814
0.7877878 2.7175143 2.5399854 2.4376538 2.7295187 2.577785 2.7464314 2.4394639 2.7303255 2.5866637 2.4840505 2.5843184 2.4969382 2.9005284 2.6583657 2.5499198 2.7103186 2.6549544 2.5299559 2.9916883 2.5909348 2.5288465 3.0210452 2.43766 2.6176138 2.7653143 2.6987925 2.6196656 2.487983 2.6356382 2.9061775 2.530091 2.9076464 2.447552 2.6706717 3.0126996 2.590857 2.985213 2.447307 2.7996664 2.6284187 2.7293096 2.5959258 2.5868802 2.4870682 2.6241283 2.977601 2.4963658 2.7252576 2.800436 2.7472572
0.7887888 2.7163787 2.5386539 2.4363146 2.7283163 2.5765607 2.745308 2.4381363 2.7291229 2.5853322 2.4828112 2.5831444 2.4956133 2.899311 2.6571722 2.5485985 2.7091818 2.6537607 2.528724 2.990509 2.5896132 2.527613 3.019889 2.4363213 2.616392 2.7641306 2.6976533 2.6184475 2.4866526 2.6344733 2.904958 2.5288656 2.9064262 2.4462256 2.669524 3.0115461 2.5895352 2.984036 2.44598 2.7984958 2.627253 2.7281494 2.5946033 2.5855374 2.4857285 2.6229658 2.9764266 2.4950395 2.7240958 2.7992682 2.7461345
0.7897898 2.7152448 2.537324 2.4349775 2.7271159 2.5753381 2.7441857 2.4368105 2.7279222 2.5840023 2.4815736 2.5819721 2.49429 2.8980954 2.65598 2.5472786 2.7080464 2.6525686 2.5274937 2.9893312 2.5882936 2.5263813 3.0187345 2.434985 2.6151717 2.7629488 2.6965156 2.617231 2.4853241 2.63331 2.9037402 2.5276418 2.9052076 2.444901 2.6683779 3.0103943 2.588215 2.9828603 2.444655 2.7973268 2.626089 2.726991 2.5932822 2.5841966 2.4843905 2.6218052 2.9752536 2.493715 2.7229357 2.7981021 2.7450135
0.7907908 2.7141123 2.535996 2.4336426 2.725917 2.5741172 2.743065 2.4354868 2.7267232 2.5826743 2.480338 2.5808015 2.4929688 2.896881 2.6547894 2.5459607 2.7069128 2.651378 2.5262654 2.988155 2.5869753 2.5251513 3.0175812 2.4336503 2.613953 2.7617683 2.6953795 2.6160161 2.4839973 2.6321487 2.9025238 2.5264199 2.9039907 2.4435782 2.6672332 3.0092437 2.5868967 2.9816864 2.443332 2.7961593 2.624927 2.725834 2.5919628 2.5828574 2.4830544 2.620646 2.974082 2.4923923 2.721777 2.7969375 2.7438939
0.7917918 2.7129812 2.5346699 2.4323094 2.7247202 2.572898 2.741946 2.434165 2.7255259 2.581348 2.4791043 2.5796325 2.4916494 2.8956685 2.6536002 2.5446444 2.7057807 2.650189 2.5250387 2.98698 2.5856588 2.5239232 3.0164294 2.4323175 2.6127362 2.7605896 2.6942449 2.614803 2.4826727 2.6309888 2.901309 2.5251994 2.9027755 2.4422576 2.6660903 3.0080945 2.5855799 2.9805136 2.4420106 2.7949934 2.6237664 2.7246783 2.590645 2.5815198 2.4817204 2.6194885 2.972912 2.4910715 2.72062 2.7957742 2.7427757
0.7927928 2.7118518 2.5333455 2.4309783 2.7235248 2.5716805 2.7408283 2.432845 2.7243304 2.5800233 2.4778724 2.5784655 2.4903316 2.8944576 2.6524127 2.5433297 2.7046502 2.6490011 2.5238137 2.9858065 2.584344 2.5226967 3.0152788 2.430987 2.611521 2.7594123 2.6931117 2.6135914 2.4813497 2.6298306 2.900096 2.5239809 2.9015617 2.4409387 2.6649487 3.0069468 2.5842648 2.9793422 2.4406912 2.7938292 2.6226077 2.723524 2.589329 2.5801842 2.4803882 2.6183326 2.9717433 2.4897523 2.7194643 2.7946126 2.7416587
0.7937938 2.7107239 2.5320227 2.4296489 2.722331 2.5704646 2.739712 2.4315271 2.7231364 2.5787003 2.4766421 2.5773 2.4890156 2.8932483 2.6512263 2.5420167 2.703521 2.647815 2.5225906 2.9846342 2.5830307 2.521472 3.0141296 2.4296582 2.6103072 2.758237 2.6919801 2.6123817 2.4800286 2.6286743 2.8988845 2.522764 2.9003496 2.4396217 2.6638088 3.0058002 2.582951 2.9781725 2.4393735 2.7926664 2.6214504 2.7223716 2.5880144 2.57885 2.4790576 2.6171784 2.9705763 2.488435 2.71831 2.7934527 2.7405436
0.7947948 2.7095976 2.5307019 2.4283216 2.7211392 2.5692503 2.7385972 2.430211 2.721944 2.5773792 2.475414 2.576136 2.4877014 2.8920405 2.6500416 2.5407054 2.7023935 2.6466303 2.5213692 2.9834635 2.581719 2.520249 3.012982 2.4283314 2.609095 2.757063 2.69085 2.6111734 2.4787095 2.6275194 2.8976746 2.5215487 2.899139 2.4383063 2.6626704 3.004655 2.5816393 2.977004 2.438058 2.7915053 2.620295 2.7212205 2.5867016 2.5775177 2.477729 2.616026 2.9694104 2.4871194 2.7171574 2.7922943 2.7394297
0.7957958 2.7084725 2.5293827 2.426996 2.7199488 2.568038 2.737484 2.428897 2.7207537 2.5760596 2.4741874 2.574974 2.486389 2.890834 2.6488583 2.5393958 2.7012672 2.645447 2.5201497 2.982294 2.580409 2.5190277 3.011835 2.4270062 2.6078846 2.7558906 2.6897213 2.6099665 2.477392 2.6263661 2.896466 2.5203352 2.89793 2.436993 2.6615334 3.0035112 2.580329 2.975837 2.436744 2.7903457 2.619141 2.7200708 2.5853903 2.576187 2.4764023 2.6148748 2.968246 2.4858055 2.716006 2.7911372 2.7383173
0.7967968 2.707349 2.5280654 2.4256725 2.7187603 2.566827 2.736372 2.4275846 2.7195647 2.5747416 2.4729626 2.5738134 2.485078 2.8896294 2.6476765 2.5380878 2.7001426 2.6442652 2.5189316 2.9811263 2.5791004 2.5178082 3.01069 2.4256833 2.6066759 2.7547197 2.688594 2.6087613 2.4760764 2.6252143 2.8952591 2.519123 2.8967226 2.4356813 2.660398 3.0023685 2.57902 2.9746711 2.435432 2.7891874 2.6179888 2.7189226 2.5840805 2.574858 2.4750772 2.6137254 2.967083 2.4844935 2.7148561 2.7899818 2.737206
0.7977978 2.706227 2.5267496 2.4243507 2.7175732 2.5656176 2.7352614 2.4262743 2.7183774 2.5734255 2.4717395 2.5726545 2.4837692 2.8884263 2.646496 2.5367813 2.6990194 2.6430845 2.5177155 2.9799597 2.5777936 2.5165904 3.009546 2.424362 2.6054685 2.7535505 2.6874683 2.6075578 2.4747627 2.6240644 2.8940537 2.5179129 2.8955166 2.4343717 2.659264 3.0012271 2.577713 2.973507 2.4341216 2.7880306 2.616838 2.7177758 2.5827723 2.5735304 2.473754 2.6125774 2.9659212 2.4831831 2.713708 2.788828 2.7360964
0.7987988 2.7051065 2.5254357 2.4230309 2.7163877 2.56441 2.7341523 2.4249659 2.7171917 2.572111 2.4705184 2.5714972 2.482462 2.8872247 2.6453168 2.5354767 2.6978977 2.6419055 2.5165007 2.9787943 2.5764883 2.5153742 3.0084033 2.4230425 2.6042628 2.7523828 2.686344 2.6063557 2.4734507 2.6229157 2.89285 2.516704 2.8943121 2.4330635 2.6581318 3.0000873 2.5764072 2.972344 2.4328132 2.7868755 2.6156888 2.7166305 2.5814657 2.5722046 2.4724326 2.6114311 2.9647608 2.4818745 2.712561 2.7876754 2.7349882
0.7997998 2.7039874 2.5241234 2.4217129 2.7152038 2.5632038 2.7330446 2.423659 2.7160075 2.570798 2.4692988 2.5703416 2.4811563 2.8860245 2.6441393 2.5341735 2.6967773 2.640728 2.5152879 2.9776306 2.5751843 2.5141597 3.007262 2.421725 2.6030586 2.7512164 2.685221 2.6051552 2.4721403 2.621769 2.8916476 2.515497 2.893109 2.4317575 2.6570008 2.9989486 2.575103 2.971182 2.4315064 2.7857218 2.6145413 2.7154863 2.5801606 2.5708804 2.471113 2.6102862 2.9636018 2.4805675 2.7114153 2.7865243 2.7338812
0.8008008 2.7028697 2.5228128 2.4203966 2.7140217 2.5619993 2.7319381 2.4223542 2.7148252 2.5694866 2.468081 2.5691874 2.4798522 2.8848257 2.642963 2.532872 2.6956584 2.6395516 2.5140765 2.976468 2.573882 2.5129468 3.0061216 2.4204094 2.6018558 2.7500517 2.6840994 2.6039562 2.4708319 2.6206236 2.8904467 2.5142913 2.8919077 2.4304528 2.6558712 2.997811 2.5738006 2.970022 2.4302015 2.7845697 2.6133952 2.7143438 2.578857 2.569558 2.469795 2.609143 2.9624443 2.479262 2.7102711 2.7853746 2.7327757
0.8018018 2.7017534 2.521504 2.4190822 2.712841 2.5607965 2.730833 2.4210513 2.7136443 2.5681767 2.4668648 2.568035 2.47855 2.8836286 2.6417878 2.531572 2.694541 2.6383767 2.512867 2.9753067 2.5725813 2.5117357 3.004983 2.4190955 2.6006546 2.7488885 2.682979 2.6027586 2.469525 2.6194797 2.8892474 2.5130875 2.8907077 2.42915 2.6547432 2.9966748 2.5724995 2.968863 2.4288983 2.783419 2.6122508 2.7132025 2.5775547 2.5682368 2.4684787 2.6080012 2.961288 2.4779584 2.7091284 2.7842267 2.7316713
0.8028028 2.7006383 2.5201967 2.4177697 2.7116618 2.559595 2.7297294 2.41975 2.7124648 2.5668685 2.4656506 2.5668838 2.4772494 2.882433 2.6406143 2.5302737 2.693425 2.6372032 2.511659 2.9741468 2.571282 2.5105262 3.0038452 2.4177833 2.5994549 2.747727 2.6818604 2.6015627 2.46822 2.6183374 2.8880496 2.511885 2.8895092 2.427849 2.6536164 2.9955397 2.5712 2.9677052 2.4275968 2.7822695 2.6111078 2.7120626 2.5762541 2.5669174 2.4671643 2.6068609 2.9601328 2.4766564 2.7079868 2.7830799 2.7305686
0.8038038 2.6995249 2.518891 2.4164588 2.7104843 2.5583951 2.728627 2.4184504 2.711287 2.565562 2.4644377 2.5657344 2.4759502 2.881239 2.639442 2.5289767 2.69231 2.636031 2.5104525 2.9729881 2.5699842 2.5093184 3.0027087 2.416473 2.5982566 2.7465665 2.680743 2.6003683 2.4669168 2.6171968 2.886853 2.510684 2.8883123 2.4265497 2.6524913 2.994406 2.569902 2.966549 2.426297 2.7811215 2.6099663 2.710924 2.5749552 2.5655997 2.4658515 2.6057222 2.9589791 2.475356 2.7068467 2.7819345 2.729467
0.8048048 2.6984127 2.5175872 2.4151497 2.7093081 2.5571969 2.727526 2.4171526 2.7101107 2.5642571 2.4632268 2.5645866 2.474653 2.8800461 2.638271 2.5276814 2.6911967 2.63486 2.5092478 2.9718308 2.568688 2.508112 3.0015736 2.4151645 2.59706 2.7454078 2.679627 2.5991752 2.4656153 2.6160574 2.885658 2.5094848 2.8871167 2.4252522 2.6513674 2.9932735 2.5686052 2.9653938 2.424999 2.779975 2.6088264 2.7097867 2.5736575 2.5642834 2.4645405 2.604585 2.9578269 2.4740574 2.705708 2.7807906 2.7283669
0.8058058 2.6973019 2.5162847 2.4138424 2.7081337 2.556 2.7264261 2.4158568 2.708936 2.5629535 2.4620173 2.56344 2.4733572 2.8788548 2.6371014 2.5263877 2.6900847 2.6336904 2.5080445 2.9706748 2.567393 2.5069072 3.0004394 2.4138577 2.5958645 2.7442503 2.678512 2.5979836 2.4643152 2.6149197 2.8844645 2.508287 2.8859227 2.4239562 2.650245 2.9921422 2.56731 2.96424 2.4237025 2.7788298 2.607688 2.7086508 2.5723612 2.5629687 2.463231 2.6034489 2.9566758 2.4727604 2.7045705 2.779648 2.7272677
0.8068068 2.6961923 2.5149841 2.4125369 2.7069607 2.5548048 2.7253275 2.4145627 2.7077627 2.5616517 2.4608095 2.5622954 2.472063 2.877665 2.635933 2.5250955 2.6889741 2.632522 2.5068429 2.96952 2.5660996 2.505704 2.9993067 2.4125526 2.5946708 2.7430944 2.6773987 2.5967934 2.463017 2.6137834 2.8832724 2.5070906 2.8847299 2.422662 2.649124 2.991012 2.5660164 2.9630873 2.4224079 2.777686 2.606551 2.7075162 2.5710666 2.5616555 2.4619234 2.6023145 2.9555259 2.4714649 2.7034345 2.7785068 2.72617
0.8078078 2.695084 2.513685 2.4112332 2.7057893 2.553611 2.7242303 2.41327 2.706591 2.5603511 2.4596033 2.561152 2.4707704 2.8764765 2.6347659 2.5238047 2.6878648 2.6313553 2.5056427 2.9683666 2.5648077 2.5045023 2.9981751 2.4112492 2.5934784 2.74194 2.6762867 2.595605 2.4617205 2.6126485 2.8820817 2.5058959 2.8835387 2.4213693 2.6480043 2.989883 2.5647242 2.9619362 2.421115 2.7765436 2.6054156 2.706383 2.5697732 2.5603437 2.4606173 2.6011815 2.9543772 2.470171 2.7022996 2.7773669 2.7250738
0.8088088 2.6939774 2.5123873 2.4099312 2.7046192 2.5524187 2.7231345 2.4119794 2.7054207 2.5590525 2.4583988 2.5600102 2.4694796 2.8752894 2.6336 2.5225153 2.6867568 2.6301894 2.5044441 2.9672143 2.563517 2.5033023 2.9970446 2.4099476 2.5922873 2.7407868 2.675176 2.5944176 2.4604256 2.611515 2.8808925 2.5047023 2.8823488 2.4200785 2.6468859 2.9887552 2.5634334 2.960786 2.4198234 2.7754028 2.6042814 2.705251 2.5684814 2.5590336 2.459313 2.60005 2.95323 2.4688785 2.7011662 2.7762284 2.7239785
0.8098098 2.6928718 2.5110912 2.4086306 2.7034507 2.5512278 2.7220397 2.4106903 2.7042518 2.557755 2.4571958 2.5588696 2.46819 2.8741038 2.6324356 2.5212276 2.68565 2.629025 2.503247 2.9660633 2.562228 2.5021038 2.9959154 2.4086478 2.5910978 2.739635 2.6740663 2.5932317 2.4591324 2.610383 2.8797047 2.5035105 2.8811603 2.4187891 2.645769 2.9876287 2.562144 2.9596374 2.4185338 2.774263 2.603149 2.7041202 2.567191 2.557725 2.4580102 2.5989199 2.9520838 2.467588 2.700034 2.7750914 2.7228847
0.8108108 2.6917675 2.5097969 2.407332 2.7022834 2.5500383 2.7209463 2.4094028 2.7030845 2.5564592 2.4559944 2.5577307 2.466902 2.8729196 2.6312723 2.5199413 2.6845448 2.6278617 2.5020516 2.9649136 2.5609403 2.5009067 2.9947872 2.4073496 2.5899096 2.7384846 2.6729581 2.5920472 2.4578407 2.6092527 2.878518 2.50232 2.8799734 2.4175014 2.644653 2.9865031 2.560856 2.95849 2.4172456 2.7731247 2.6020176 2.7029905 2.5659018 2.5564177 2.4567091 2.597791 2.950939 2.4662986 2.6989028 2.7739556 2.7217922
0.8118118 2.6906645 2.508504 2.406035 2.7011178 2.5488503 2.719854 2.4081173 2.7019186 2.5551646 2.4547946 2.5565932 2.4656157 2.8717368 2.6301103 2.5186565 2.6834407 2.6267 2.5008576 2.963765 2.559654 2.4997113 2.9936604 2.406053 2.588723 2.7373357 2.6718512 2.5908642 2.4565506 2.6081235 2.877333 2.501131 2.8787875 2.4162154 2.6435387 2.985379 2.5595696 2.9573436 2.4159591 2.7719877 2.600888 2.7018623 2.5646143 2.5551121 2.4554095 2.5966637 2.9497952 2.465011 2.6977732 2.772821 2.7207007
0.8128128 2.6895628 2.5072126 2.4047396 2.6999536 2.5476637 2.718763 2.4068332 2.7007542 2.5538716 2.4535964 2.555457 2.464331 2.8705554 2.6289494 2.517373 2.6823378 2.6255393 2.499665 2.9626176 2.558369 2.498517 2.9925346 2.404758 2.5875375 2.7361882 2.6707456 2.5896823 2.4552622 2.6069958 2.8761492 2.4999435 2.8776033 2.414931 2.6424255 2.9842558 2.5582845 2.9561985 2.4146743 2.7708519 2.5997596 2.7007353 2.5633278 2.5538077 2.4541116 2.5955377 2.9486527 2.4637249 2.6966445 2.7716877 2.7196105
0.8138138 2.6884625 2.5059228 2.403446 2.6987908 2.5464787 2.7176733 2.405551 2.6995912 2.55258 2.4523995 2.5543225 2.4630477 2.8693752 2.6277897 2.516091 2.6812363 2.6243799 2.4984741 2.9614716 2.5570855 2.4973247 2.9914098 2.4034648 2.5863535 2.7350419 2.669641 2.588502 2.4539754 2.6058695 2.8749669 2.4987574 2.8764205 2.4136481 2.6413138 2.9831338 2.5570006 2.9550545 2.4133909 2.7697175 2.5986328 2.6996095 2.562043 2.552505 2.4528153 2.594413 2.9475117 2.4624403 2.6955173 2.7705557 2.7185216
0.8148148 2.6873631 2.5046344 2.402154 2.6976292 2.545295 2.716585 2.4042702 2.6984293 2.5512903 2.4512045 2.5531893 2.4617658 2.8681965 2.6266313 2.5148106 2.680136 2.6232214 2.4972847 2.9603264 2.5558033 2.4961336 2.9902864 2.4021733 2.5851707 2.733897 2.6685379 2.587323 2.4526901 2.6047444 2.873786 2.4975727 2.875239 2.4123669 2.6402032 2.982013 2.5557182 2.9539118 2.4121091 2.7685843 2.5975072 2.698485 2.5607593 2.5512035 2.4515204 2.5932899 2.9463716 2.461157 2.6943913 2.7694252 2.717434
0.8158158 2.6862652 2.5033476 2.4008634 2.6964693 2.5441127 2.7154975 2.402991 2.6972692 2.5500016 2.4500108 2.5520575 2.4604855 2.867019 2.625474 2.5135312 2.6790369 2.6220644 2.4960964 2.9591827 2.5545225 2.4949439 2.9891639 2.4008832 2.5839896 2.7327533 2.667436 2.5861454 2.4514065 2.6036208 2.8726063 2.4963892 2.8740587 2.411087 2.639094 2.9808931 2.5544372 2.9527702 2.410829 2.7674525 2.596383 2.6973615 2.559477 2.5499036 2.4502273 2.5921679 2.9452326 2.4598753 2.6932664 2.7682958 2.7163472
0.8168168 2.6851685 2.5020623 2.3995745 2.6953106 2.5429318 2.7144113 2.4017136 2.6961102 2.5487144 2.4488187 2.5509272 2.4592066 2.8658428 2.6243181 2.5122535 2.677939 2.6209085 2.4949098 2.9580402 2.553243 2.4937558 2.9880426 2.399595 2.5828097 2.731611 2.666335 2.584969 2.4501243 2.6024985 2.8714278 2.4952073 2.8728797 2.4098089 2.6379862 2.9797745 2.5531573 2.9516299 2.4095504 2.766322 2.5952601 2.6962392 2.5581963 2.5486052 2.4489357 2.591047 2.9440951 2.4585953 2.692143 2.7671676 2.715262
0.8178178 2.6840732 2.5007784 2.3982873 2.6941533 2.541752 2.7133262 2.4004376 2.6949527 2.5474286 2.447628 2.549798 2.4579294 2.8646681 2.6231632 2.510977 2.6768422 2.6197538 2.4937246 2.9568987 2.5519648 2.4925692 2.9869223 2.3983083 2.581631 2.73047 2.6652358 2.583794 2.4488437 2.6013777 2.8702507 2.4940267 2.8717022 2.4085324 2.6368794 2.978657 2.551879 2.9504907 2.4082732 2.7651925 2.5941386 2.6951182 2.5569167 2.547308 2.4476457 2.589928 2.9429586 2.4573166 2.6910205 2.7660406 2.7141776
0.8188188 2.6829789 2.499496 2.3970017 2.6929975 2.5405738 2.7122424 2.3991635 2.6937966 2.5461442 2.4464388 2.5486703 2.4566534 2.8634946 2.6220095 2.5097022 2.675747 2.6186004 2.4925408 2.9557586 2.550688 2.4913838 2.9858031 2.397023 2.5804536 2.7293303 2.6641374 2.5826204 2.4475648 2.600258 2.869075 2.4928474 2.8705258 2.4072573 2.635774 2.9775405 2.5506017 2.9493527 2.4069977 2.7640646 2.5930185 2.6939983 2.5556386 2.5460122 2.446357 2.5888097 2.9418232 2.4560394 2.6898992 2.764915 2.7130945
0.8198198 2.6818857 2.498215 2.3957176 2.6918428 2.539397 2.7111597 2.3978906 2.6926417 2.5448613 2.4452512 2.547544 2.455379 2.8623223 2.6208568 2.5084286 2.6746526 2.6174479 2.4913585 2.9546194 2.5494125 2.4902 2.9846852 2.3957396 2.5792775 2.7281919 2.6630402 2.581448 2.4462872 2.59914 2.8679006 2.4916694 2.869351 2.4059837 2.6346695 2.9764252 2.549326 2.948216 2.4057238 2.7629375 2.5918996 2.6928797 2.5543616 2.5447178 2.4450698 2.587693 2.9406888 2.4547637 2.688779 2.7637906 2.7120125
0.8208208 2.6807938 2.4969354 2.3944352 2.6906896 2.5382216 2.710078 2.3966196 2.6914883 2.5435796 2.444065 2.546419 2.4541059 2.8611515 2.6197054 2.5071561 2.6735597 2.6162968 2.4901776 2.9534814 2.5481381 2.4890175 2.9835682 2.3944576 2.5781028 2.7270546 2.6619442 2.580277 2.4450111 2.598023 2.8667276 2.490493 2.8681772 2.4047115 2.6335666 2.9753108 2.5480516 2.9470801 2.4044511 2.761812 2.5907822 2.6917622 2.5530858 2.5434248 2.4437842 2.5865777 2.939556 2.4534893 2.68766 2.7626672 2.7109318
0.8218218 2.679703 2.4956572 2.3931544 2.6895375 2.5370474 2.7089977 2.39535 2.690336 2.5422993 2.4428804 2.5452952 2.4528344 2.8599818 2.618555 2.5058851 2.6724677 2.6151466 2.488998 2.9523444 2.5468652 2.4878364 2.9824522 2.393177 2.5769293 2.7259185 2.6608493 2.579107 2.4437366 2.5969074 2.8655555 2.4893177 2.8670049 2.403441 2.632465 2.9741976 2.5467782 2.9459455 2.4031801 2.7606876 2.5896661 2.6906457 2.5518115 2.5421333 2.4425 2.5854633 2.9384239 2.4522164 2.6865423 2.7615452 2.7098522
0.8228228 2.6786134 2.4943805 2.391875 2.688387 2.5358744 2.7079182 2.3940818 2.6891851 2.5410204 2.441697 2.544173 2.451564 2.8588133 2.617406 2.5046155 2.6713772 2.6139975 2.4878197 2.9512088 2.5455935 2.4866567 2.9813373 2.3918982 2.5757573 2.724784 2.6597557 2.5779386 2.4424636 2.595793 2.8643851 2.4881437 2.8658338 2.4021719 2.631364 2.9730854 2.5455062 2.944812 2.4019105 2.7595642 2.588551 2.6895304 2.5505383 2.540843 2.4412177 2.5843506 2.937293 2.450945 2.6854255 2.7604244 2.7087736
0.8238238 2.677525 2.4931052 2.390597 2.6872375 2.534703 2.70684 2.3928154 2.6880357 2.539743 2.440515 2.543052 2.4502952 2.8576462 2.6162577 2.5033474 2.6702876 2.6128497 2.4866428 2.9500742 2.5443232 2.4854784 2.9802234 2.3906207 2.5745862 2.7236505 2.658663 2.5767713 2.441192 2.59468 2.8632157 2.4869711 2.8646638 2.4009042 2.6302648 2.9719744 2.5442357 2.9436798 2.4006424 2.7584422 2.5874374 2.6884162 2.5492666 2.539554 2.4399364 2.5832388 2.9361634 2.4496748 2.68431 2.7593048 2.707696
0.8248248 2.6764379 2.4918313 2.3893209 2.6860895 2.5335326 2.7057629 2.3915505 2.6868873 2.5384667 2.4393346 2.541932 2.4490278 2.8564804 2.6151106 2.5020802 2.6691992 2.611703 2.4854674 2.9489408 2.5430539 2.4843013 2.9791107 2.389345 2.5734165 2.7225182 2.6575718 2.5756052 2.4399219 2.593568 2.8620477 2.4857998 2.8634953 2.399638 2.6291664 2.9708643 2.5429661 2.9425485 2.3993757 2.7573214 2.5863252 2.687303 2.5479958 2.5382664 2.4386568 2.5821283 2.9350348 2.4484062 2.6831954 2.758186 2.7066197
0.8258258 2.6753516 2.4905589 2.388046 2.6849427 2.5323637 2.7046869 2.390287 2.6857402 2.5371919 2.4381557 2.5408137 2.4477618 2.8553157 2.6139648 2.5008147 2.6681118 2.610557 2.4842932 2.9478083 2.541786 2.4831257 2.977999 2.3880706 2.5722482 2.7213871 2.6564815 2.5744402 2.4386532 2.5924575 2.8608809 2.4846299 2.862328 2.3983734 2.6280692 2.9697552 2.541698 2.9414184 2.3981106 2.7562015 2.585214 2.686191 2.5467265 2.5369802 2.4373784 2.5810192 2.9339073 2.4471388 2.682082 2.7570689 2.7055445
0.8268268 2.6742666 2.4892876 2.3867726 2.6837971 2.5311959 2.7036119 2.389025 2.6845946 2.5359182 2.4369779 2.5396965 2.446497 2.8541522 2.61282 2.49955 2.6670258 2.6094127 2.4831204 2.946677 2.5405192 2.4819515 2.9768882 2.3867977 2.571081 2.7202573 2.6553924 2.5732765 2.437386 2.5913482 2.8597152 2.483461 2.8611617 2.39711 2.6269732 2.9686472 2.540431 2.9402895 2.3968468 2.755083 2.584104 2.6850803 2.5454583 2.535695 2.4361017 2.579911 2.9327807 2.445873 2.6809697 2.7559526 2.7044702
0.8278278 2.6731827 2.4880178 2.3855007 2.682653 2.5300295 2.702538 2.3877645 2.6834502 2.534646 2.4358017 2.5385807 2.4452338 2.8529902 2.6116762 2.498287 2.6659408 2.608269 2.481949 2.9455466 2.539254 2.4807785 2.9757783 2.3855264 2.5699148 2.7191286 2.6543043 2.5721142 2.4361203 2.5902402 2.858551 2.4822934 2.8599968 2.395848 2.6258783 2.9675403 2.5391653 2.9391615 2.3955846 2.7539656 2.5829954 2.6839705 2.5441914 2.5344114 2.4348264 2.5788043 2.9316554 2.4446082 2.6798584 2.7548375 2.703397
0.8288288 2.6721 2.4867494 2.3842304 2.68151 2.5288641 2.7014651 2.3865056 2.6823068 2.533375 2.4346268 2.5374658 2.4439716 2.851829 2.6105335 2.4970253 2.664857 2.6071265 2.480779 2.9444175 2.5379896 2.4796069 2.9746697 2.3842564 2.5687501 2.7180011 2.6532173 2.570953 2.4348557 2.5891333 2.8573878 2.481127 2.8588333 2.3945878 2.6247847 2.9664342 2.5379007 2.9380345 2.3943236 2.7528493 2.581888 2.6828616 2.5429258 2.533129 2.4335523 2.5776987 2.9305313 2.443345 2.6787484 2.7537234 2.7023249
0.8298298 2.6710184 2.4854825 2.3829615 2.680368 2.5277002 2.7003932 2.385248 2.6811647 2.5321054 2.4334533 2.5363524 2.442711 2.8506694 2.6093917 2.4957645 2.663774 2.6059852 2.47961 2.9432893 2.5367265 2.4784365 2.973562 2.382988 2.5675864 2.7168748 2.6521313 2.569793 2.4335928 2.5880277 2.856226 2.479962 2.8576708 2.3933287 2.623692 2.9653292 2.5366375 2.9369087 2.393064 2.751734 2.580782 2.6817539 2.5416613 2.531848 2.4322798 2.5765944 2.9294078 2.4420831 2.6776392 2.7526107 2.701254
0.8308308 2.6699376 2.4842167 2.381694 2.6792274 2.5265377 2.6993225 2.383992 2.6800241 2.530837 2.432281 2.5352402 2.4414518 2.8495107 2.6082509 2.4945052 2.6626923 2.6048446 2.4784424 2.9421623 2.5354648 2.4772675 2.9724553 2.381721 2.5664241 2.7157497 2.6510465 2.568634 2.432331 2.5869231 2.855065 2.4787982 2.8565094 2.392071 2.6226006 2.9642253 2.5353754 2.935784 2.391806 2.7506201 2.5796769 2.6806471 2.540398 2.5305681 2.4310086 2.575491 2.9282858 2.4408226 2.6765313 2.751499 2.7001839
0.8318318 2.668858 2.482952 2.380428 2.6780882 2.525376 2.698253 2.3827372 2.6788845 2.5295699 2.4311101 2.5341291 2.4401937 2.8483534 2.6071112 2.493247 2.6616118 2.6037052 2.477276 2.9410365 2.534204 2.4760997 2.9713495 2.3804555 2.5652628 2.7146256 2.649963 2.5674765 2.431071 2.58582 2.8539057 2.4776354 2.8553493 2.3908145 2.6215103 2.9631224 2.5341144 2.9346604 2.3905492 2.749507 2.578573 2.6795413 2.5391357 2.5292895 2.4297388 2.574389 2.9271646 2.4395633 2.6754243 2.7503881 2.6991148
0.8328328 2.6677794 2.481689 2.3791635 2.67695 2.5242157 2.697184 2.381484 2.677746 2.5283039 2.4299407 2.5330193 2.438937 2.847197 2.6059728 2.49199 2.6605322 2.602567 2.4761112 2.9399114 2.5329444 2.4749331 2.970245 2.3791914 2.5641026 2.713503 2.6488802 2.56632 2.4298122 2.5847178 2.8527472 2.476474 2.8541903 2.3895597 2.620421 2.9620202 2.5328546 2.9335377 2.3892937 2.7483952 2.5774705 2.6784368 2.537875 2.528012 2.4284704 2.573288 2.9260447 2.4383054 2.6743183 2.7492785 2.698047
0.8338338 2.666702 2.4804273 2.3779001 2.675813 2.5230567 2.6961164 2.3802323 2.6766088 2.5270393 2.4287724 2.531911 2.4376814 2.846042 2.604835 2.4907343 2.6594536 2.6014295 2.4749472 2.9387875 2.531686 2.473768 2.969141 2.3779287 2.562944 2.7123811 2.6477985 2.5651646 2.4285548 2.583617 2.85159 2.4753137 2.8530326 2.3883061 2.6193328 2.9609191 2.531596 2.9324162 2.3880396 2.7472844 2.576369 2.677333 2.536615 2.526736 2.4272034 2.5721881 2.9249256 2.4370487 2.6732132 2.7481701 2.69698
0.8348348 2.6656258 2.4791667 2.3766384 2.6746771 2.5218987 2.6950498 2.3789818 2.6754727 2.525776 2.4276056 2.5308034 2.4364274 2.844888 2.6036983 2.4894798 2.6583762 2.6002932 2.473785 2.9376645 2.530429 2.4726038 2.968038 2.3766675 2.561786 2.7112603 2.646718 2.5640104 2.4272985 2.5825171 2.850434 2.4741547 2.851876 2.387054 2.6182456 2.959819 2.5303385 2.9312956 2.386787 2.7461746 2.5752687 2.6762304 2.5353563 2.525461 2.4259377 2.5710895 2.9238076 2.4357932 2.6721094 2.7470627 2.695914
0.8358358 2.6645503 2.4779074 2.3753781 2.6735425 2.5207422 2.693984 2.377733 2.6743379 2.5245137 2.42644 2.5296972 2.4351745 2.8437352 2.6025627 2.4882267 2.6572998 2.5991578 2.4726236 2.9365427 2.529173 2.4714413 2.9669363 2.3754077 2.5606294 2.710141 2.6456382 2.5628572 2.4260437 2.5814185 2.8492792 2.4729967 2.8507204 2.385803 2.6171596 2.95872 2.5290823 2.930176 2.3855357 2.745066 2.5741696 2.6751287 2.5340989 2.5241873 2.4246733 2.569992 2.9226906 2.434539 2.6710064 2.7459564 2.694849
0.8368368 2.663476 2.4766493 2.374119 2.6724088 2.5195866 2.6929193 2.3764853 2.6732042 2.5232527 2.4252756 2.528592 2.4339228 2.8425837 2.601428 2.4869745 2.6562245 2.5980234 2.4714634 2.935422 2.5279179 2.4702797 2.9658353 2.3741493 2.559474 2.7090225 2.6445599 2.5617054 2.4247904 2.580321 2.8481252 2.47184 2.8495662 2.3845534 2.6160746 2.9576218 2.527827 2.9290574 2.3842857 2.7439585 2.5730717 2.6740282 2.5328424 2.522915 2.4234102 2.5688956 2.9215746 2.4332862 2.6699045 2.7448509 2.693785
0.8378378 2.6624026 2.4753926 2.3728616 2.6712766 2.5184321 2.6918554 2.3752391 2.6720717 2.5219932 2.4241126 2.5274882 2.4326725 2.841433 2.600294 2.4857235 2.65515 2.59689 2.4703047 2.934302 2.526664 2.4691193 2.9647355 2.3728921 2.5583196 2.707905 2.6434822 2.5605545 2.4235382 2.5792248 2.8469727 2.4706843 2.848413 2.383305 2.6149907 2.9565246 2.526573 2.92794 2.3830369 2.742852 2.5719748 2.6729283 2.5315871 2.5216436 2.4221485 2.5678003 2.9204595 2.4320347 2.6688035 2.7437468 2.6927218
0.8388388 2.6613305 2.474137 2.3716052 2.6701453 2.517279 2.6907928 2.3739944 2.6709402 2.5207345 2.4229507 2.5263855 2.4314232 2.8402836 2.5991614 2.4844737 2.6540768 2.5957575 2.469147 2.9331832 2.5254114 2.4679601 2.9636364 2.3716364 2.557166 2.7067888 2.6424055 2.5594046 2.4222872 2.5781295 2.8458211 2.4695299 2.847261 2.3820581 2.6139078 2.9554284 2.52532 2.9268234 2.3817894 2.7417464 2.570879 2.6718297 2.530333 2.5203736 2.4208882 2.566706 2.9193456 2.4307842 2.6677034 2.7426434 2.69166
0.8398398 2.660259 2.472883 2.3703504 2.6690152 2.5161269 2.689731 2.3727508 2.6698098 2.5194771 2.4217904 2.5252838 2.4301753 2.8391354 2.5980296 2.483225 2.6530044 2.594626 2.4679906 2.9320652 2.52416 2.4668024 2.9625382 2.370382 2.556014 2.7056735 2.64133 2.558256 2.4210377 2.5770354 2.8446708 2.4683764 2.8461099 2.3808126 2.6128259 2.9543328 2.524068 2.9257078 2.3805435 2.7406418 2.5697844 2.670732 2.52908 2.5191045 2.419629 2.5656128 2.9182324 2.4295352 2.6666043 2.7415411 2.6905987
0.8408408 2.6591887 2.4716299 2.3690968 2.6678863 2.5149758 2.68867 2.3715086 2.6686807 2.518221 2.4206312 2.5241833 2.4289286 2.8379884 2.5968986 2.4819777 2.651933 2.5934954 2.4668353 2.9309485 2.5229094 2.4656456 2.961441 2.369129 2.554863 2.7045593 2.6402555 2.5571084 2.4197896 2.5759425 2.8435216 2.4672241 2.8449602 2.379568 2.611745 2.9532385 2.5228174 2.9245932 2.3792984 2.7395384 2.5686908 2.669635 2.527828 2.5178368 2.4183712 2.5645208 2.9171205 2.4282873 2.6655061 2.74044 2.6895385
0.8418418 2.6581194 2.4703782 2.3678446 2.6667583 2.513826 2.6876101 2.3702679 2.6675527 2.5169659 2.419473 2.523084 2.427683 2.8368423 2.5957687 2.4807312 2.6508627 2.5923657 2.4656813 2.9298325 2.52166 2.4644902 2.9603448 2.3678775 2.5537128 2.7034461 2.6391819 2.5559618 2.4185426 2.5748506 2.8423734 2.466073 2.8438113 2.3783252 2.6106653 2.9521449 2.5215678 2.9234796 2.378055 2.738436 2.5675983 2.6685393 2.526577 2.5165703 2.4171145 2.5634298 2.9160094 2.4270406 2.664409 2.7393396 2.6884792
0.8428428 2.657051 2.4691274 2.3665938 2.6656315 2.5126772 2.686551 2.3690283 2.6664257 2.515712 2.4183161 2.5219858 2.4264388 2.8356972 2.5946395 2.479486 2.6497931 2.591237 2.4645283 2.9287176 2.5204117 2.4633358 2.9592495 2.366627 2.552564 2.7023342 2.638109 2.5548165 2.417297 2.5737598 2.8412263 2.464923 2.8426638 2.3770833 2.6095865 2.9510522 2.5203192 2.9223669 2.3768127 2.7373345 2.566507 2.6674442 2.5253272 2.5153048 2.4158592 2.5623398 2.9148993 2.425795 2.6633127 2.7382402 2.6874208
0.8438438 2.6559837 2.467878 2.3653443 2.6645057 2.5115297 2.685493 2.3677902 2.6652997 2.5144594 2.4171605 2.5208886 2.4251957 2.8345532 2.5935113 2.478242 2.6487248 2.590109 2.4633768 2.9276037 2.5191643 2.4621825 2.958155 2.365378 2.551416 2.7012231 2.6370373 2.553672 2.4160523 2.57267 2.8400803 2.463774 2.8415172 2.3758428 2.6085086 2.9499605 2.5190718 2.921255 2.3755717 2.736234 2.5654168 2.6663501 2.5240786 2.5140405 2.4146054 2.561251 2.9137902 2.4245508 2.6622174 2.737142 2.6863635
0.8448448 2.6549172 2.46663 2.364096 2.663381 2.5103831 2.6844358 2.3665533 2.664175 2.513208 2.416006 2.5197926 2.4239538 2.8334105 2.592384 2.476999 2.6476574 2.5889823 2.4622262 2.9264905 2.5179183 2.4610305 2.9570613 2.3641303 2.5502691 2.700113 2.6359665 2.5525286 2.4148092 2.5715814 2.8389354 2.462626 2.8403716 2.3746033 2.6074317 2.9488695 2.5178254 2.9201443 2.374332 2.7351344 2.5643277 2.665257 2.5228307 2.5127773 2.4133525 2.5601633 2.912682 2.4233077 2.6611228 2.7360446 2.685307
0.8458458 2.6538517 2.4653828 2.362849 2.6622577 2.5092375 2.6833794 2.3653178 2.6630511 2.5119574 2.4148529 2.5186975 2.422713 2.8322687 2.5912578 2.4757571 2.646591 2.5878563 2.4610767 2.9253786 2.516673 2.4598796 2.9559686 2.3628838 2.5491233 2.699004 2.6348968 2.5513864 2.4135673 2.5704937 2.8377917 2.4614792 2.8392272 2.3733652 2.6063557 2.9477794 2.5165799 2.9190345 2.3730934 2.7340357 2.5632396 2.6641648 2.5215843 2.5115154 2.412101 2.5590763 2.9115748 2.4220657 2.6600294 2.7349484 2.6842515
0.8468468 2.6527872 2.464137 2.3616033 2.6611352 2.5080934 2.6823242 2.3640835 2.6619284 2.510708 2.413701 2.5176036 2.4214735 2.8311281 2.5901322 2.4745164 2.6455252 2.5867312 2.4599283 2.9242675 2.515429 2.45873 2.954877 2.3616388 2.5479784 2.697896 2.6338277 2.550245 2.4123266 2.569407 2.8366487 2.4603333 2.838084 2.3721285 2.6052809 2.9466903 2.5153356 2.9179256 2.371856 2.7329383 2.5621524 2.6630733 2.5203385 2.5102544 2.4108508 2.5579906 2.9104686 2.420825 2.6589367 2.7338529 2.6831968
0.8478478 2.6517236 2.4628923 2.360359 2.6600137 2.50695 2.6812696 2.3628507 2.660807 2.50946 2.41255 2.5165107 2.4202352 2.8299885 2.5890076 2.4732766 2.6444607 2.5856068 2.4587812 2.9231572 2.514186 2.4575813 2.953786 2.3603947 2.5468347 2.6967888 2.6327598 2.549105 2.411087 2.5683215 2.8355072 2.4591887 2.8369415 2.3708928 2.6042068 2.9456022 2.5140922 2.9168177 2.37062 2.7318416 2.5610664 2.6619828 2.519094 2.5089946 2.4096017 2.5569057 2.9093633 2.4195855 2.657845 2.7327583 2.682143
0.8488488 2.650661 2.461649 2.3591158 2.658893 2.5058076 2.680216 2.3616188 2.659686 2.5082128 2.4114003 2.515419 2.4189978 2.8288498 2.587884 2.472038 2.6433969 2.5844836 2.4576352 2.9220479 2.512944 2.4564338 2.9526958 2.359152 2.545692 2.6956828 2.6316926 2.5479655 2.409849 2.5672371 2.8343663 2.458045 2.8358004 2.3696582 2.603134 2.9445148 2.51285 2.9157107 2.369385 2.7307458 2.5599813 2.6608932 2.5178504 2.507736 2.4083538 2.555822 2.9082587 2.418347 2.6567543 2.731665 2.68109
0.8498498 2.649599 2.4604065 2.357874 2.6577737 2.5046666 2.6791635 2.3603883 2.6585667 2.5069668 2.4102519 2.5143282 2.4177616 2.8277123 2.586761 2.4708004 2.6423342 2.583361 2.45649 2.9209397 2.511703 2.4552875 2.9516065 2.3579109 2.5445502 2.6945777 2.6306264 2.5468273 2.4086118 2.5661535 2.8332267 2.4569023 2.83466 2.3684251 2.6020617 2.943428 2.5116088 2.9146044 2.3681514 2.7296512 2.5588973 2.6598043 2.516608 2.5064783 2.407107 2.5547392 2.9071553 2.4171095 2.6556642 2.7305722 2.680038
0.8508509 2.6485384 2.4591653 2.3566332 2.6566556 2.5035262 2.6781116 2.3591592 2.657448 2.505722 2.4091046 2.5132387 2.4165266 2.8265758 2.585639 2.469564 2.6412723 2.5822394 2.455346 2.9198322 2.510463 2.454142 2.9505181 2.3566709 2.5434096 2.6934736 2.6295612 2.54569 2.407376 2.565071 2.832088 2.4557607 2.833521 2.367193 2.6009905 2.9423425 2.5103686 2.913499 2.366919 2.7285573 2.5578144 2.6587164 2.5153666 2.5052216 2.4058616 2.5536575 2.9060526 2.4158733 2.654575 2.7294805 2.6789868
0.8518519 2.6474783 2.4579253 2.355394 2.655538 2.5023873 2.6770606 2.3579311 2.6563306 2.5044782 2.4079583 2.5121498 2.4152927 2.8254402 2.584518 2.4683285 2.6402113 2.5811186 2.4542034 2.9187255 2.509224 2.452998 2.9494307 2.3554318 2.5422697 2.6923704 2.6284966 2.5445538 2.4061413 2.5639896 2.8309505 2.4546201 2.8323827 2.365962 2.5999203 2.9412575 2.5091293 2.9123948 2.3656876 2.7274644 2.5567324 2.6576295 2.5141258 2.5039663 2.4046173 2.5525765 2.9049509 2.4146383 2.6534867 2.7283897 2.6779363
0.8528529 2.6464193 2.4566863 2.3541558 2.6544218 2.501249 2.6760104 2.3567045 2.6552138 2.5032353 2.4068131 2.5110621 2.4140599 2.8243058 2.5833974 2.467094 2.639151 2.5799985 2.4530618 2.91762 2.5079858 2.4518547 2.948344 2.3541942 2.541131 2.6912682 2.627433 2.5434184 2.4049077 2.5629091 2.829814 2.4534805 2.8312457 2.3647323 2.598851 2.9401734 2.507891 2.9112914 2.3644574 2.7263725 2.5556514 2.6565433 2.5128863 2.5027118 2.4033742 2.5514967 2.9038498 2.4134042 2.6523993 2.7273 2.6768868
0.8538539 2.645361 2.4554484 2.3529189 2.6533062 2.500112 2.674961 2.355479 2.6540983 2.5019937 2.4056692 2.5099757 2.4128282 2.8231723 2.582278 2.4658606 2.638092 2.5788794 2.451921 2.916515 2.506749 2.4507127 2.947258 2.352958 2.5399933 2.6901667 2.6263704 2.5422843 2.4036753 2.5618298 2.8286784 2.4523418 2.8301094 2.3635037 2.5977826 2.9390903 2.5066538 2.910189 2.3632286 2.7252812 2.5545714 2.655458 2.511648 2.5014586 2.4021323 2.550418 2.90275 2.4121714 2.6513126 2.7262108 2.6758382
0.8548549 2.6443038 2.4542117 2.3516831 2.6521919 2.498976 2.6739128 2.3542545 2.652984 2.5007532 2.4045262 2.50889 2.4115977 2.8220398 2.581159 2.4646282 2.6370337 2.5777612 2.4507816 2.9154112 2.505513 2.4495716 2.946173 2.3517227 2.5388563 2.6890664 2.6253088 2.5411508 2.4024444 2.5607512 2.8275437 2.451204 2.8289742 2.3622763 2.5967152 2.9380078 2.5054176 2.9090872 2.3620007 2.7241912 2.5534923 2.6543734 2.5104103 2.5002062 2.4008915 2.54934 2.901651 2.4109397 2.6502268 2.7251227 2.6747904
0.8558559 2.6432474 2.452976 2.3504486 2.6510785 2.497841 2.6728652 2.3530314 2.6518703 2.4995136 2.4033844 2.5078053 2.4103682 2.8209083 2.5800414 2.463397 2.635976 2.5766437 2.449643 2.9143083 2.504278 2.4484317 2.9450889 2.3504887 2.5377204 2.687967 2.6242478 2.5400183 2.4012141 2.5596738 2.82641 2.4500673 2.82784 2.3610501 2.5956485 2.9369264 2.504182 2.9079864 2.360774 2.7231019 2.5524142 2.6532896 2.5091736 2.498955 2.3996518 2.548263 2.9005525 2.409709 2.649142 2.7240355 2.6737432
0.8568569 2.6421916 2.4517415 2.3492153 2.6499662 2.4967067 2.6718183 2.3518095 2.6507576 2.498275 2.4022436 2.5067217 2.4091396 2.819778 2.5789242 2.4621668 2.6349196 2.575527 2.4485054 2.913206 2.5030437 2.4472928 2.9440055 2.3492558 2.5365856 2.6868684 2.6231875 2.538887 2.3999853 2.558597 2.8252776 2.4489317 2.826707 2.359825 2.5945828 2.9358456 2.5029478 2.9068863 2.3595483 2.7220132 2.5513372 2.6522067 2.507938 2.4977047 2.3984132 2.547187 2.8994553 2.4084795 2.6480577 2.722949 2.672697
0.8578579 2.641137 2.450508 2.3479831 2.6488547 2.4955735 2.6707723 2.3505888 2.649646 2.4970376 2.4011042 2.5056388 2.4079123 2.8186483 2.577808 2.4609373 2.633864 2.574411 2.447369 2.9121048 2.5018106 2.4461548 2.9429228 2.3480241 2.5354517 2.6857708 2.6221282 2.5377564 2.3987577 2.5575216 2.824146 2.4477968 2.8255749 2.3586009 2.5935178 2.9347656 2.5017145 2.9057872 2.358324 2.7209258 2.550261 2.6511245 2.5067034 2.4964557 2.397176 2.5461118 2.8983588 2.407251 2.6469746 2.7218635 2.6716518
0.8588589 2.640083 2.4492757 2.3467522 2.6477442 2.4944415 2.669727 2.3493693 2.6485353 2.4958012 2.3999655 2.5045571 2.406686 2.81752 2.5766923 2.459709 2.632809 2.5732958 2.4462335 2.9110043 2.5005784 2.445018 2.941841 2.346794 2.5343184 2.684674 2.62107 2.5366268 2.397531 2.5564468 2.8230152 2.4466631 2.8244436 2.357378 2.592454 2.9336863 2.500482 2.904689 2.3571007 2.719839 2.549186 2.650043 2.5054696 2.4952075 2.3959396 2.5450377 2.897263 2.4060233 2.645892 2.720779 2.670607
0.8598599 2.63903 2.4480443 2.3455224 2.6466346 2.4933102 2.6686828 2.3481507 2.6474254 2.4945657 2.398828 2.5034764 2.4054608 2.8163924 2.5755775 2.4584818 2.6317549 2.5721815 2.445099 2.9099047 2.4993472 2.4438822 2.94076 2.3455646 2.5331864 2.6835783 2.6200123 2.5354981 2.3963056 2.5553732 2.8218856 2.4455302 2.8233132 2.3561563 2.5913908 2.932608 2.4992507 2.9035916 2.3558786 2.718753 2.5481117 2.6489625 2.5042367 2.4939604 2.3947046 2.5439644 2.8961682 2.4047968 2.6448102 2.719695 2.6695633
0.8608609 2.6379778 2.446814 2.3442938 2.645526 2.49218 2.667639 2.3469336 2.6463165 2.4933312 2.3976917 2.5023966 2.4042366 2.815266 2.5744636 2.4572554 2.6307018 2.571068 2.4439657 2.908806 2.4981167 2.4427474 2.9396796 2.3443365 2.5320551 2.6824832 2.6189554 2.5343704 2.395081 2.5543003 2.820757 2.4443982 2.822184 2.3549356 2.5903285 2.9315305 2.49802 2.9024951 2.3546574 2.717668 2.5470383 2.6478827 2.5030048 2.4927142 2.3934705 2.5428922 2.8950744 2.4035716 2.6437292 2.718612 2.6685205
0.8618619 2.6369264 2.4455848 2.3430662 2.6444182 2.4910507 2.6665964 2.3457174 2.6452086 2.4920979 2.3965564 2.5013177 2.4030132 2.81414 2.5733504 2.45603 2.6296494 2.569955 2.4428334 2.9077082 2.4968874 2.4416134 2.9386003 2.3431094 2.5309248 2.681389 2.6178994 2.5332434 2.393858 2.5532286 2.8196292 2.443267 2.8210557 2.3537161 2.589267 2.9304535 2.4967904 2.9013994 2.3534374 2.716584 2.545966 2.6468036 2.5017738 2.4914691 2.3922377 2.5418208 2.8939812 2.4023473 2.642649 2.71753 2.667478
0.8628629 2.635876 2.4443567 2.34184 2.6433113 2.4899225 2.6655543 2.3445027 2.6441016 2.4908655 2.395422 2.5002398 2.401791 2.8130155 2.572238 2.4548056 2.6285977 2.5688431 2.441702 2.906611 2.4956589 2.4404807 2.9375215 2.3418837 2.5297954 2.6802957 2.6168442 2.5321176 2.3926356 2.5521576 2.8185024 2.442137 2.8199284 2.3524976 2.5882065 2.9293776 2.4955616 2.9003046 2.3522186 2.7155006 2.5448945 2.6457255 2.5005438 2.4902248 2.3910058 2.54075 2.8928888 2.401124 2.6415696 2.7164485 2.6664367
0.8638639 2.6348262 2.4431295 2.3406148 2.6422055 2.488795 2.664513 2.3432887 2.6429956 2.489634 2.3942888 2.499163 2.40057 2.8118918 2.5711262 2.453582 2.627547 2.5677319 2.4405715 2.9055147 2.4944315 2.439349 2.9364436 2.340659 2.528667 2.6792035 2.61579 2.5309925 2.3914146 2.5510876 2.8173764 2.4410079 2.8188019 2.35128 2.5871468 2.9283023 2.4943337 2.8992105 2.3510008 2.714418 2.543824 2.6446478 2.4993148 2.4889817 2.389775 2.5396805 2.8917973 2.3999016 2.6404908 2.715368 2.665396
0.8648649 2.6337771 2.4419034 2.3393908 2.6411004 2.4876685 2.6634727 2.342076 2.6418905 2.4884036 2.3931565 2.498087 2.39935 2.8107688 2.5700152 2.4523597 2.626497 2.5666213 2.4394422 2.9044194 2.4932048 2.4382179 2.9353664 2.3394353 2.5275393 2.6781118 2.6147363 2.5298684 2.3901947 2.5500185 2.8162515 2.4398797 2.8176765 2.3500638 2.5860877 2.9272277 2.4931068 2.8981173 2.349784 2.7133362 2.5427544 2.6435711 2.4980865 2.4877396 2.3885453 2.5386117 2.8907068 2.3986804 2.6394129 2.7142882 2.664356
0.8658659 2.632729 2.4406784 2.3381677 2.6399963 2.486543 2.662433 2.3408644 2.6407862 2.487174 2.3920252 2.497012 2.3981307 2.809647 2.5689049 2.451138 2.6254478 2.5655115 2.4383135 2.9033246 2.491979 2.437088 2.9342902 2.338213 2.5264127 2.6770213 2.6136835 2.528745 2.3889756 2.5489502 2.8151274 2.4387522 2.816552 2.3488483 2.5850296 2.926154 2.491881 2.8970249 2.3485682 2.7122555 2.5416856 2.6424952 2.496859 2.4864984 2.3873167 2.5375438 2.889617 2.3974602 2.6383357 2.7132094 2.663317
0.8668669 2.6316817 2.439454 2.336946 2.6388931 2.4854183 2.661394 2.339654 2.6396828 2.4859455 2.390895 2.4959376 2.3969126 2.808526 2.5677953 2.4499173 2.6243994 2.5644026 2.437186 2.902231 2.4907541 2.435959 2.9332144 2.3369915 2.5252867 2.6759312 2.6126313 2.5276225 2.3877578 2.547883 2.8140044 2.4376256 2.8154283 2.347634 2.5839722 2.9250808 2.490656 2.8959332 2.3473537 2.7111752 2.5406177 2.6414196 2.4956326 2.485258 2.386089 2.5364766 2.8885279 2.396241 2.6372592 2.7121313 2.6622784
0.8678679 2.630635 2.438231 2.335725 2.637791 2.4842947 2.6603556 2.3384447 2.6385803 2.4847178 2.3897657 2.4948642 2.3956954 2.807406 2.5666866 2.4486976 2.6233518 2.5632942 2.4360595 2.9011378 2.48953 2.4348311 2.9321396 2.3357713 2.5241618 2.6748421 2.6115801 2.526501 2.386541 2.5468163 2.8128822 2.4364998 2.8143055 2.346421 2.5829158 2.9240086 2.4894316 2.8948424 2.3461401 2.710096 2.5395508 2.640345 2.4944072 2.4840188 2.3848627 2.5354104 2.8874395 2.3950226 2.6361835 2.7110538 2.6612408
0.8688689 2.6295893 2.437009 2.3345056 2.6366894 2.4831717 2.6593182 2.3372364 2.6374786 2.4834912 2.3886375 2.4937918 2.3944793 2.8062868 2.5655785 2.4474788 2.6223052 2.5621865 2.434934 2.9000456 2.488307 2.4337041 2.9310653 2.3345523 2.5230377 2.673754 2.6105297 2.5253804 2.3853252 2.5457509 2.811761 2.4353752 2.8131838 2.345209 2.58186 2.9229372 2.4882083 2.8937523 2.3449275 2.7090175 2.5384846 2.6392713 2.4931824 2.4827805 2.3836372 2.534345 2.886352 2.3938053 2.6351085 2.7099774 2.660204
0.8698699 2.628544 2.435788 2.333287 2.6355886 2.48205 2.6582813 2.3360293 2.6363778 2.4822655 2.3875103 2.4927204 2.393264 2.8051684 2.564471 2.446261 2.621259 2.5610797 2.4338093 2.8989542 2.4870849 2.432578 2.929992 2.3333342 2.5219142 2.6726665 2.60948 2.5242605 2.3841102 2.544686 2.8106406 2.4342513 2.812063 2.3439977 2.5808053 2.9218662 2.4869857 2.892663 2.343716 2.7079396 2.5374196 2.6381981 2.4919586 2.481543 2.382413 2.5332804 2.8852654 2.3925889 2.6340342 2.7089016 2.6591678
0.8708709 2.6274998 2.4345677 2.3320694 2.634489 2.480929 2.6572454 2.3348231 2.635278 2.4810407 2.386384 2.4916496 2.3920498 2.8040512 2.5633645 2.445044 2.6202137 2.5599735 2.4326854 2.8978636 2.4858634 2.431453 2.9289193 2.3321173 2.520792 2.67158 2.6084309 2.5231414 2.3828967 2.5436223 2.8095212 2.433128 2.810943 2.3427875 2.579751 2.9207962 2.4857643 2.8915746 2.3425055 2.7068627 2.536355 2.6371257 2.4907355 2.4803066 2.3811893 2.5322168 2.8841794 2.3913736 2.6329606 2.7078264 2.6581323
0.8718719 2.6264563 2.4333487 2.330853 2.6333902 2.4798086 2.65621 2.3336182 2.6341789 2.479817 2.3852587 2.4905798 2.3908367 2.8029346 2.5622585 2.4438279 2.6191692 2.558868 2.4315627 2.8967738 2.4846427 2.4303288 2.9278474 2.3309014 2.5196702 2.670494 2.6073825 2.5220232 2.3816838 2.5425591 2.8084025 2.432006 2.8098238 2.3415785 2.5786977 2.9197268 2.4845433 2.890487 2.341296 2.7057865 2.5352917 2.6360538 2.4895134 2.479071 2.379967 2.531154 2.8830943 2.3901594 2.6318877 2.7067523 2.6570973
0.8728729 2.6254137 2.4321303 2.3296378 2.632292 2.4786892 2.6551754 2.3324142 2.6330807 2.478594 2.3841343 2.489511 2.3896244 2.801819 2.5611532 2.4426126 2.6181254 2.557763 2.4304407 2.8956847 2.4834232 2.4292054 2.9267762 2.3296864 2.5185497 2.669409 2.606335 2.520906 2.3804722 2.541497 2.8072848 2.4308846 2.8087056 2.3403704 2.577645 2.9186583 2.4833236 2.8894 2.3400874 2.704711 2.534229 2.6349828 2.4882922 2.4778364 2.3787458 2.5300918 2.88201 2.3889458 2.6308155 2.7056787 2.6560633
0.8738739 2.6243715 2.4309132 2.3284235 2.6311948 2.4775708 2.6541414 2.331211 2.6319833 2.4773722 2.3830109 2.488443 2.388413 2.8007042 2.5600486 2.4413984 2.6170824 2.556659 2.4293196 2.8945963 2.4822044 2.4280832 2.9257054 2.3284726 2.5174296 2.668325 2.6052883 2.5197895 2.3792615 2.5404358 2.806168 2.429764 2.8075883 2.3391633 2.5765932 2.9175904 2.4821045 2.8883138 2.33888 2.7036364 2.5331671 2.6339123 2.4870718 2.4766026 2.3775253 2.5290306 2.8809264 2.3877335 2.629744 2.7046058 2.65503
0.8748749 2.6233304 2.429697 2.3272102 2.6300983 2.4764533 2.6531084 2.3300092 2.6308868 2.476151 2.3818884 2.4873755 2.3872025 2.7995903 2.5589447 2.440185 2.6160402 2.5555556 2.4281995 2.893509 2.4809864 2.4269617 2.9246356 2.32726 2.5163105 2.6672413 2.604242 2.5186737 2.378052 2.5393753 2.805052 2.4286442 2.8064718 2.3379571 2.5755422 2.9165232 2.4808862 2.8872285 2.3376734 2.7025623 2.5321062 2.6328428 2.485852 2.4753697 2.376306 2.52797 2.8798435 2.3865218 2.6286733 2.703534 2.6539974
0.8758759 2.6222897 2.4284816 2.3259978 2.6290028 2.4753366 2.6520758 2.3288085 2.629791 2.474931 2.380767 2.4863093 2.385993 2.7984774 2.5578413 2.4389725 2.6149986 2.5544527 2.4270804 2.892422 2.4797692 2.425841 2.9235666 2.3260484 2.5151923 2.6661587 2.6031966 2.5175588 2.3768432 2.5383155 2.803937 2.4275253 2.8053563 2.336752 2.574492 2.9154565 2.4796689 2.886144 2.336468 2.7014892 2.531046 2.6317737 2.4846332 2.4741378 2.3750877 2.5269105 2.8787615 2.3853114 2.627603 2.7024624 2.6529653
0.8768769 2.62125 2.4272673 2.3247867 2.627908 2.4742205 2.651044 2.3276086 2.628696 2.4737117 2.3796465 2.4852438 2.3847845 2.7973654 2.5567386 2.4377608 2.6139576 2.5533507 2.4259622 2.891336 2.4785528 2.4247212 2.9224982 2.3248377 2.5140748 2.6650767 2.602152 2.5164447 2.3756356 2.5372567 2.8028228 2.4264073 2.8042417 2.335548 2.5734422 2.9143908 2.4784522 2.88506 2.3352635 2.7004168 2.5299866 2.6307054 2.4834154 2.4729068 2.3738704 2.5258517 2.87768 2.3841016 2.6265335 2.701392 2.6519341
0.8778779 2.6202106 2.4260538 2.3235767 2.6268141 2.4731054 2.6500127 2.3264098 2.6276019 2.4724934 2.378527 2.484179 2.3835769 2.7962542 2.5556366 2.43655 2.6129177 2.5522492 2.4248447 2.8902507 2.4773374 2.4236026 2.9214306 2.323628 2.512958 2.6639955 2.601108 2.5153315 2.374429 2.5361986 2.8017094 2.42529 2.8031278 2.3343446 2.5723934 2.9133258 2.4772365 2.883977 2.33406 2.6993449 2.528928 2.6296375 2.4821982 2.4716766 2.372654 2.5247936 2.8765996 2.3828928 2.6254647 2.700322 2.6509035
0.8788789 2.6191723 2.4248414 2.3223674 2.625721 2.4719913 2.6489823 2.325212 2.6265085 2.4712758 2.377408 2.4831152 2.38237 2.7951436 2.5545354 2.43534 2.6118782 2.5511484 2.4237282 2.889166 2.4761226 2.4224846 2.9203634 2.3224194 2.5118423 2.6629152 2.600065 2.5142188 2.373223 2.5351415 2.800597 2.4241736 2.8020146 2.3331425 2.5713453 2.9122612 2.4760215 2.8828945 2.3328574 2.698274 2.5278704 2.6285706 2.4809818 2.4704473 2.3714385 2.5237365 2.8755195 2.381685 2.6243966 2.6992528 2.6498735
0.8798799 2.6181345 2.4236298 2.3211594 2.6246285 2.470878 2.6479526 2.3240154 2.625416 2.4700592 2.3762903 2.482052 2.3811643 2.794034 2.5534348 2.434131 2.6108396 2.550048 2.4226124 2.8880823 2.4749086 2.4213676 2.9192972 2.3212118 2.5107272 2.6618354 2.5990224 2.5131073 2.3720183 2.534085 2.7994854 2.4230578 2.8009026 2.3319411 2.570298 2.9111977 2.4748075 2.881813 2.3316557 2.6972036 2.5268135 2.627504 2.4797664 2.469219 2.3702242 2.5226798 2.8744404 2.3804781 2.6233292 2.6981845 2.6488442
0.8808809 2.6170976 2.422419 2.3199522 2.623537 2.4697652 2.6469233 2.3228195 2.6243243 2.4688435 2.3751736 2.4809897 2.3799593 2.7929254 2.5523348 2.4329226 2.6098015 2.5489488 2.4214976 2.8869994 2.4736955 2.4202514 2.9182315 2.3200052 2.5096128 2.6607566 2.5979805 2.5119963 2.3708146 2.5330293 2.7983747 2.421943 2.799791 2.330741 2.5692513 2.9101346 2.473594 2.880732 2.330455 2.6961339 2.5257573 2.6264384 2.4785516 2.4679914 2.3690107 2.521624 2.873362 2.379272 2.6222622 2.6971166 2.6478157
0.8818819 2.6160612 2.4212093 2.318746 2.6224463 2.4686534 2.645895 2.3216248 2.6232333 2.4676287 2.3740575 2.4799283 2.3787553 2.7918174 2.5512352 2.431715 2.6087644 2.54785 2.4203837 2.885917 2.4724832 2.419136 2.9171665 2.3187995 2.5084991 2.6596782 2.5969393 2.5108862 2.3696117 2.5319743 2.7972646 2.4208288 2.7986808 2.3295417 2.5682054 2.9090722 2.4723816 2.879652 2.3292553 2.695065 2.524702 2.6253731 2.4773376 2.4667647 2.367798 2.520569 2.8722844 2.378067 2.621196 2.6960495 2.646788
0.8828829 2.6150258 2.4200006 2.3175411 2.6213562 2.4675424 2.6448672 2.320431 2.622143 2.4664147 2.3729424 2.4788678 2.377552 2.7907102 2.5501366 2.4305084 2.6077278 2.5467515 2.4192705 2.8848352 2.4712718 2.4180217 2.9161022 2.317595 2.5073864 2.6586008 2.5958989 2.5097766 2.3684099 2.5309203 2.7961555 2.4197154 2.797571 2.3283432 2.5671601 2.9080105 2.4711697 2.8785725 2.3280563 2.693997 2.5236475 2.6243086 2.4761245 2.465539 2.3665867 2.519515 2.8712075 2.3768628 2.6201303 2.6949832 2.6457605
0.8838839 2.6139908 2.4187925 2.3163369 2.620267 2.4664323 2.64384 2.3192382 2.6210537 2.4652016 2.3718283 2.4778078 2.37635 2.789604 2.5490384 2.4293027 2.6066918 2.545654 2.4181583 2.8837545 2.470061 2.416908 2.9150386 2.3163915 2.5062745 2.657524 2.594859 2.508668 2.367209 2.529867 2.7950473 2.4186027 2.7964623 2.3271456 2.5661156 2.9069495 2.4699588 2.8774939 2.3268585 2.6929293 2.5225937 2.6232448 2.4749122 2.464314 2.365376 2.5184615 2.8701313 2.3756592 2.6190655 2.6939175 2.644734
0.8848849 2.6129565 2.4175854 2.3151338 2.6191785 2.465323 2.6428134 2.3180466 2.619965 2.4639893 2.370715 2.4767487 2.3751485 2.7884984 2.5479407 2.4280977 2.6056566 2.5445569 2.417047 2.8826742 2.468851 2.415795 2.9139757 2.315189 2.5051632 2.656448 2.5938199 2.5075603 2.366009 2.5288146 2.7939398 2.417491 2.7953541 2.3259492 2.5650718 2.9058893 2.4687486 2.8764157 2.3256617 2.6918623 2.5215406 2.6221814 2.4737005 2.46309 2.3641663 2.5174086 2.8690557 2.374457 2.618001 2.6928523 2.643708
0.8858859 2.611923 2.4163792 2.3139315 2.6180906 2.4642143 2.6417875 2.3168557 2.6188772 2.4627779 2.3696024 2.4756906 2.3739479 2.7873938 2.546844 2.4268935 2.6046221 2.5434606 2.4159365 2.881595 2.4676418 2.414683 2.9129133 2.313987 2.5040526 2.6553726 2.5927813 2.506453 2.3648098 2.5277627 2.792833 2.4163797 2.794247 2.3247535 2.5640285 2.9048295 2.467539 2.8753386 2.3244655 2.6907961 2.5204885 2.6211188 2.4724896 2.4618666 2.3629575 2.5163567 2.867981 2.3732553 2.6169374 2.691788 2.6426826
0.8868869 2.61089 2.415174 2.3127303 2.6170037 2.4631066 2.6407623 2.3156657 2.61779 2.4615672 2.368491 2.474633 2.3727481 2.78629 2.5457475 2.4256902 2.603588 2.5423648 2.4148266 2.880516 2.4664333 2.413572 2.9118516 2.3127863 2.502943 2.654298 2.5917435 2.5053465 2.3636117 2.5267117 2.7917273 2.4152694 2.7931406 2.3235588 2.5629861 2.9037704 2.4663305 2.874262 2.3232706 2.6897306 2.5194368 2.6200566 2.4712796 2.4606442 2.3617496 2.5153055 2.866907 2.3720546 2.6158743 2.6907244 2.6416578
0.8878879 2.6098578 2.4139695 2.31153 2.6159174 2.4619994 2.6397378 2.314477 2.6167035 2.4603574 2.3673804 2.4735763 2.3715494 2.785187 2.5446517 2.4244876 2.602555 2.5412695 2.4137177 2.8794382 2.4652257 2.4124618 2.9107907 2.3115866 2.501834 2.653224 2.5907063 2.504241 2.3624144 2.5256615 2.7906222 2.4141598 2.792035 2.322365 2.5619445 2.902712 2.4651227 2.873186 2.3220763 2.6886659 2.5183861 2.6189952 2.4700704 2.4594226 2.3605428 2.514255 2.8658335 2.3708546 2.6148117 2.6896613 2.6406336
0.8888889 2.6088262 2.412766 2.3103309 2.614832 2.4608932 2.6387138 2.313289 2.6156178 2.4591484 2.3662705 2.4725204 2.3703516 2.7840846 2.5435567 2.4232857 2.6015224 2.540175 2.4126096 2.8783607 2.4640188 2.4113522 2.9097304 2.3103878 2.5007257 2.6521506 2.5896697 2.5031362 2.361218 2.5246117 2.7895179 2.413051 2.7909303 2.321172 2.5609033 2.9016545 2.4639156 2.8721108 2.320883 2.6876016 2.5173361 2.6179342 2.4688616 2.458202 2.3593369 2.513205 2.8647606 2.3696556 2.6137497 2.6885989 2.6396103
0.8898899 2.6077952 2.4115632 2.3091323 2.6137471 2.4597878 2.6376903 2.312102 2.614533 2.4579403 2.3651614 2.471465 2.3691542 2.7829833 2.542462 2.4220846 2.6004906 2.539081 2.4115021 2.877284 2.4628127 2.4102435 2.9086707 2.30919 2.4996183 2.651078 2.5886338 2.5020318 2.3600225 2.5235631 2.7884145 2.4119427 2.7898262 2.31998 2.5598629 2.9005973 2.4627092 2.8710365 2.3196905 2.6865382 2.5162868 2.616874 2.4676538 2.456982 2.3581316 2.512156 2.8636887 2.3684573 2.6126885 2.687537 2.6385872
0.8908909 2.606765 2.4103613 2.307935 2.612663 2.458683 2.6366677 2.310916 2.6134486 2.456733 2.3640532 2.4704106 2.367958 2.7818825 2.5413682 2.4208844 2.5994592 2.5379875 2.4103956 2.876208 2.4616072 2.4091356 2.9076116 2.3079932 2.4985113 2.6500063 2.5875986 2.5009284 2.358828 2.522515 2.7873118 2.4108353 2.788723 2.3187888 2.558823 2.899541 2.4615035 2.8699627 2.318499 2.6854753 2.5152385 2.6158142 2.4664469 2.4557626 2.3569274 2.5111077 2.8626175 2.36726 2.6116276 2.686476 2.6375651
0.8918919 2.6057353 2.4091604 2.3067386 2.6115797 2.457579 2.6356454 2.3097308 2.6123652 2.4555266 2.362946 2.4693568 2.3667626 2.7807827 2.5402749 2.4196851 2.5984287 2.5368948 2.4092898 2.8751328 2.4604025 2.4080286 2.9065533 2.3067973 2.4974053 2.6489348 2.5865638 2.4998257 2.3576345 2.5214677 2.7862098 2.4097288 2.7876205 2.3175986 2.557784 2.8984852 2.4602985 2.8688896 2.3173084 2.684413 2.5141907 2.6147552 2.4652405 2.4545443 2.355724 2.51006 2.8615468 2.3660636 2.6105676 2.6854155 2.6365435
0.8928929 2.6047063 2.4079602 2.305543 2.610497 2.4564757 2.634624 2.3085465 2.6112823 2.454321 2.3618395 2.468304 2.365568 2.7796834 2.539182 2.4184864 2.5973988 2.5358026 2.408185 2.8740582 2.4591985 2.4069223 2.9054954 2.3056023 2.4963 2.6478643 2.58553 2.4987235 2.3564417 2.520421 2.7851088 2.4086227 2.7865188 2.316409 2.5567455 2.89743 2.4590943 2.8678172 2.3161185 2.6833515 2.5131435 2.6136966 2.4640348 2.4533267 2.3545218 2.509013 2.8604767 2.364868 2.609508 2.6843557 2.6355224
0.8938939 2.603678 2.4067607 2.3043482 2.609415 2.4553733 2.633603 2.3073633 2.6102002 2.453116 2.360734 2.4672515 2.3643742 2.7785852 2.5380898 2.4172885 2.5963693 2.534711 2.407081 2.8729844 2.4579954 2.4058168 2.9044383 2.304408 2.4951954 2.6467943 2.5844965 2.4976223 2.35525 2.519375 2.7840085 2.4075174 2.785418 2.3152206 2.5557077 2.8963754 2.457891 2.8667455 2.3149297 2.6822903 2.5120971 2.6126385 2.4628298 2.45211 2.3533201 2.5079668 2.8594074 2.363673 2.608449 2.6832964 2.634502
0.8948949 2.6026502 2.4055622 2.3031547 2.6083338 2.4542716 2.6325827 2.306181 2.609119 2.451912 2.3596292 2.4662 2.363181 2.7774875 2.536998 2.4160912 2.5953407 2.5336196 2.4059775 2.8719113 2.4567928 2.4047122 2.9033818 2.303215 2.4940913 2.6457253 2.5834637 2.4965217 2.3540587 2.5183299 2.782909 2.4064128 2.784318 2.314033 2.5546706 2.8953214 2.4566882 2.8656743 2.3137417 2.68123 2.5110517 2.611581 2.4616258 2.450894 2.3521194 2.506921 2.8583388 2.362479 2.6073904 2.6822379 2.633482
0.8958959 2.601623 2.4043646 2.301962 2.6072533 2.4531705 2.631563 2.3049996 2.6080382 2.4507086 2.358525 2.4651494 2.361989 2.7763906 2.5359068 2.4148948 2.5943127 2.532529 2.4048748 2.8708386 2.455591 2.403608 2.9023259 2.3020227 2.492988 2.6446564 2.5824316 2.4954216 2.3528688 2.5172853 2.78181 2.405309 2.7832186 2.3128462 2.5536342 2.894268 2.455486 2.864604 2.3125544 2.6801703 2.5100067 2.6105242 2.4604223 2.449679 2.3509197 2.505876 2.857271 2.3612857 2.6063325 2.6811798 2.6324627
0.8968969 2.6005964 2.4031677 2.3007698 2.6061733 2.4520702 2.6305437 2.303819 2.6069582 2.449506 2.3574219 2.4640992 2.3607976 2.7752945 2.5348163 2.4136992 2.593285 2.531439 2.403773 2.8697667 2.45439 2.402505 2.9012706 2.3008313 2.4918854 2.6435885 2.5814 2.4943225 2.3516796 2.5162416 2.780712 2.4042056 2.78212 2.3116603 2.5525982 2.8932154 2.454285 2.8635342 2.3113682 2.6791112 2.5089624 2.6094677 2.4592197 2.4484644 2.3497207 2.504832 2.8562036 2.3600934 2.6052752 2.6801224 2.631444
0.8978979 2.5995705 2.4019716 2.299579 2.6050942 2.4509706 2.6295252 2.3026392 2.6058788 2.4483042 2.3563197 2.46305 2.359607 2.7741992 2.5337262 2.4125044 2.5922582 2.5303497 2.402672 2.8686955 2.4531896 2.4014025 2.900216 2.299641 2.4907837 2.6425211 2.580369 2.493224 2.350491 2.5151985 2.7796147 2.403103 2.781022 2.310475 2.551563 2.8921633 2.4530842 2.8624651 2.3101826 2.6780527 2.5079188 2.608412 2.4580176 2.4472508 2.3485227 2.5037885 2.8551369 2.3589017 2.6042185 2.6790657 2.630426
0.8988989 2.5985453 2.4007764 2.2983887 2.6040156 2.4498718 2.6285071 2.3014605 2.6048002 2.4471033 2.355218 2.462001 2.358417 2.7731047 2.5326366 2.4113102 2.591232 2.5292606 2.4015718 2.867625 2.45199 2.400301 2.899162 2.2984512 2.4896824 2.6414545 2.5793386 2.492126 2.3493035 2.514156 2.7785182 2.4020011 2.779925 2.309291 2.5505283 2.8911119 2.4518845 2.8613966 2.308998 2.6769948 2.506876 2.6073568 2.4568162 2.446038 2.3473253 2.5027454 2.854071 2.3577108 2.6031623 2.6780095 2.6294084
0.8998999 2.5975206 2.3995821 2.2971995 2.6029377 2.4487736 2.6274898 2.3002827 2.603722 2.445903 2.3541172 2.4609532 2.357228 2.7720108 2.5315478 2.4101167 2.5902064 2.5281723 2.4004722 2.866555 2.4507911 2.3992 2.8981085 2.2972627 2.488582 2.6403885 2.5783088 2.4910288 2.3481169 2.5131145 2.7774224 2.4009001 2.7788289 2.3081074 2.5494943 2.890061 2.4506853 2.860329 2.3078144 2.6759374 2.5058339 2.606302 2.4556155 2.444826 2.346129 2.5017033 2.8530056 2.356521 2.6021066 2.6769538 2.6283915
0.9009009 2.5964966 2.3983884 2.2960112 2.6018605 2.4476762 2.626473 2.2991056 2.602645 2.4447036 2.353017 2.4599059 2.35604 2.770918 2.5304592 2.408924 2.5891814 2.5270846 2.3993733 2.865486 2.4495928 2.3981 2.8970559 2.2960749 2.487482 2.639323 2.5772798 2.4899323 2.346931 2.5120735 2.7763274 2.3997996 2.777733 2.3069248 2.548461 2.8890107 2.4494867 2.8592618 2.3066313 2.6748807 2.5047925 2.605248 2.4544156 2.4436145 2.3449335 2.5006616 2.8519409 2.3553314 2.6010513 2.6758988 2.627375
0.9019019 2.595473 2.3971956 2.2948236 2.600784 2.4465792 2.6254566 2.2979295 2.6015682 2.443505 2.351918 2.4588594 2.3548524 2.7698255 2.5293713 2.407732 2.588157 2.5259972 2.3982754 2.8644173 2.4483953 2.3970006 2.8960035 2.2948878 2.486383 2.6382582 2.576251 2.4888363 2.3457458 2.511033 2.775233 2.3986998 2.7766383 2.3057432 2.5474281 2.887961 2.448289 2.858195 2.3054492 2.6738248 2.5037518 2.6041942 2.4532163 2.442404 2.3437388 2.4996207 2.8508768 2.3541431 2.5999966 2.6748445 2.6263592
0.9029029 2.59445 2.3960035 2.293637 2.5997083 2.4454832 2.624441 2.2967544 2.6004922 2.442307 2.3508196 2.4578135 2.3536658 2.7687337 2.5282838 2.4065409 2.5871332 2.5249104 2.397178 2.8633492 2.4471984 2.395902 2.8949518 2.293702 2.4852846 2.637194 2.575223 2.4877412 2.3445618 2.5099933 2.7741394 2.3976004 2.7755442 2.304562 2.546396 2.8869119 2.4470918 2.8571293 2.304268 2.672769 2.5027115 2.603141 2.4520178 2.4411943 2.3425448 2.4985805 2.8498135 2.3529553 2.5989425 2.6737907 2.6253438
0.9039039 2.5934277 2.3948123 2.2924514 2.598633 2.444388 2.6234257 2.29558 2.5994167 2.44111 2.349722 2.4567683 2.35248 2.767643 2.5271971 2.4053504 2.5861099 2.5238242 2.3960814 2.862282 2.446002 2.394804 2.8939009 2.2925167 2.4841866 2.6361303 2.5741956 2.4866467 2.3433783 2.5089543 2.7730465 2.396502 2.7744508 2.3033822 2.5453644 2.8858633 2.4458954 2.856064 2.3030872 2.6717143 2.5016723 2.6020885 2.45082 2.439985 2.3413517 2.497541 2.8487506 2.3517685 2.597889 2.6727374 2.624329
0.9049049 2.592406 2.393622 2.2912667 2.5975585 2.4432933 2.622411 2.2944064 2.5983422 2.4399135 2.348625 2.4557238 2.3512948 2.7665527 2.5261106 2.4041605 2.5850873 2.5227385 2.3949854 2.8612154 2.4448066 2.3937068 2.8928504 2.2913322 2.4830894 2.6350672 2.5731688 2.4855528 2.3421957 2.507916 2.7719543 2.395404 2.773358 2.3022027 2.5443335 2.8848155 2.4446998 2.8549995 2.3019075 2.6706598 2.5006335 2.6010365 2.4496226 2.4387767 2.3401597 2.496502 2.8476884 2.3505824 2.5968359 2.6716845 2.6233149
0.9059059 2.591385 2.3924322 2.2900825 2.5964847 2.4421992 2.621397 2.2932339 2.597268 2.4387178 2.347529 2.45468 2.3501103 2.7654634 2.525025 2.4029715 2.5840652 2.5216532 2.3938904 2.8601491 2.4436116 2.3926103 2.8918004 2.2901487 2.481993 2.6340048 2.5721424 2.4844594 2.3410141 2.5068784 2.770863 2.3943067 2.7722664 2.3010242 2.543303 2.883768 2.4435046 2.8539355 2.3007288 2.669606 2.4995952 2.599985 2.4484262 2.4375691 2.338968 2.4954636 2.846627 2.349397 2.5957835 2.6706326 2.6223013
0.9069069 2.5903642 2.3912432 2.2888994 2.5954113 2.4411058 2.6203833 2.292062 2.5961947 2.437523 2.3464334 2.453637 2.3489268 2.7643745 2.5239394 2.401783 2.5830436 2.5205686 2.3927958 2.8590837 2.4424176 2.3915145 2.8907511 2.2889662 2.480897 2.6329432 2.5711167 2.483367 2.3398333 2.5058413 2.7697723 2.3932102 2.7711751 2.2998464 2.5422733 2.8827212 2.4423103 2.8528721 2.2995508 2.6685529 2.4985578 2.5989337 2.4472303 2.4363623 2.3377776 2.4944258 2.845566 2.3482122 2.5947313 2.669581 2.621288
0.9079079 2.5893443 2.3900552 2.287717 2.5943387 2.4400134 2.6193705 2.290891 2.5951219 2.4363286 2.3453388 2.4525943 2.3477437 2.7632866 2.5228546 2.4005952 2.5820227 2.5194843 2.3917022 2.8580189 2.441224 2.3904195 2.8897026 2.2877843 2.479802 2.631882 2.5700915 2.482275 2.338653 2.5048048 2.7686822 2.3921142 2.7700846 2.2986696 2.541244 2.881675 2.4411166 2.8518095 2.2983735 2.6675003 2.497521 2.5978832 2.4460351 2.435156 2.3365877 2.4933887 2.8445058 2.3470283 2.59368 2.66853 2.6202755
0.9089089 2.5883248 2.3888679 2.2865357 2.5932667 2.4389212 2.618358 2.2897208 2.5940497 2.4351351 2.344245 2.4515524 2.3465617 2.7621994 2.5217702 2.3994083 2.5810022 2.5184007 2.3906093 2.8569548 2.440031 2.3893251 2.8886545 2.2866035 2.4787073 2.6308212 2.5690668 2.4811835 2.3374739 2.5037692 2.7675931 2.3910189 2.7689948 2.2974935 2.5402155 2.8806293 2.4399235 2.8507473 2.2971969 2.666448 2.4964848 2.5968332 2.4448407 2.433951 2.3353987 2.4923522 2.843446 2.3458452 2.5926287 2.6674795 2.6192636
0.9099099 2.587306 2.3876812 2.285355 2.5921953 2.43783 2.617346 2.2885516 2.5929782 2.4339426 2.3431518 2.4505112 2.3453803 2.7611127 2.5206864 2.398222 2.5799825 2.5173173 2.3895168 2.8558912 2.438839 2.3882315 2.8876069 2.2854235 2.4776132 2.6297612 2.5680428 2.480093 2.3362954 2.5027342 2.7665045 2.389924 2.7679057 2.296318 2.5391874 2.8795843 2.438731 2.849686 2.2960212 2.6653965 2.4954493 2.5957835 2.4436467 2.4327462 2.3342106 2.4913163 2.842387 2.344663 2.5915782 2.6664295 2.618252
0.9109109 2.5862877 2.3864954 2.2841752 2.5911245 2.4367394 2.6163347 2.287383 2.5919073 2.4327505 2.3420594 2.4494708 2.3441997 2.7600267 2.519603 2.3970363 2.5789633 2.5162346 2.3884254 2.8548284 2.4376473 2.3871386 2.8865597 2.284244 2.47652 2.6287017 2.5670192 2.479003 2.3351176 2.5016997 2.7654166 2.38883 2.7668173 2.2951436 2.53816 2.8785398 2.437539 2.848625 2.2948463 2.6643455 2.4944143 2.5947344 2.4424534 2.4315422 2.3330233 2.490281 2.8413284 2.3434813 2.5905282 2.6653802 2.6172411
0.9119119 2.58527 2.3853102 2.2829962 2.5900543 2.4356494 2.6153238 2.2862155 2.590837 2.431559 2.3409677 2.448431 2.3430197 2.7589417 2.51852 2.3958514 2.5779445 2.5151525 2.3873343 2.853766 2.4364564 2.3860464 2.8855133 2.2830658 2.4754272 2.6276426 2.5659962 2.4779134 2.3339407 2.500666 2.7643294 2.3877363 2.7657297 2.2939696 2.5371332 2.877496 2.4363482 2.8475647 2.293672 2.663295 2.4933803 2.5936859 2.4412608 2.4303389 2.3318367 2.4892466 2.8402705 2.3423002 2.5894787 2.6643314 2.6162305
0.9129129 2.5842526 2.3841257 2.2818182 2.5889847 2.43456 2.6143134 2.2850487 2.5897672 2.4303684 2.339877 2.4473917 2.3418405 2.757857 2.5174377 2.3946671 2.5769265 2.5140707 2.3862443 2.8527043 2.4352663 2.3849547 2.8844676 2.2818882 2.4743352 2.6265843 2.5649736 2.4768245 2.3327646 2.4996326 2.763243 2.3866434 2.7646427 2.2927966 2.5361068 2.8764524 2.4351575 2.846505 2.2924986 2.662245 2.4923465 2.5926378 2.4400687 2.4291363 2.3306508 2.4882126 2.8392134 2.34112 2.5884297 2.663283 2.6152205
0.9139139 2.583236 2.3829422 2.2806408 2.5879157 2.4334714 2.6133034 2.2838826 2.5886981 2.4291787 2.3387866 2.446353 2.340662 2.7567732 2.516356 2.3934834 2.575909 2.5129895 2.3851547 2.851643 2.4340765 2.383864 2.8834221 2.2807114 2.4732437 2.6255267 2.5639517 2.4757364 2.3315892 2.4986 2.7621572 2.3855512 2.7635565 2.2916245 2.5350811 2.8754098 2.4339678 2.8454459 2.291326 2.6611958 2.4913137 2.59159 2.4388776 2.4279346 2.3294656 2.4871793 2.8381567 2.3399405 2.5873811 2.6622353 2.614211
0.9149149 2.5822198 2.3817594 2.2794642 2.5868473 2.4323833 2.6122942 2.2827175 2.5876296 2.4279895 2.337697 2.4453151 2.3394842 2.75569 2.5152745 2.3923006 2.5748918 2.5119088 2.3840659 2.8505826 2.4328876 2.3827739 2.8823774 2.2795353 2.472153 2.6244693 2.5629303 2.4746487 2.3304145 2.4975681 2.7610722 2.3844595 2.7624707 2.290453 2.534056 2.8743675 2.4327786 2.8443875 2.2901542 2.660147 2.490281 2.5905428 2.437687 2.4267335 2.3282814 2.4861465 2.8371005 2.3387618 2.5863328 2.6611881 2.6132023
0.9159159 2.5812044 2.380577 2.2782886 2.5857797 2.4312959 2.6112854 2.281553 2.5865617 2.426801 2.3366084 2.4442778 2.3383074 2.7546077 2.5141935 2.3911183 2.5738754 2.5108283 2.3829777 2.8495226 2.4316993 2.3816843 2.8813334 2.2783601 2.4710627 2.6234126 2.5619094 2.4735618 2.3292408 2.4965367 2.7599878 2.3833685 2.761386 2.2892823 2.5330312 2.8733258 2.43159 2.8433297 2.288983 2.6590986 2.4892495 2.5894961 2.4364967 2.425533 2.327098 2.485114 2.836045 2.3375838 2.5852852 2.6601412 2.6121938
0.9169169 2.5801892 2.3793957 2.2771137 2.5847125 2.4302092 2.610277 2.2803895 2.5854945 2.4256132 2.3355203 2.4432411 2.337131 2.753526 2.513113 2.3899367 2.5728593 2.5097485 2.3818903 2.8484633 2.4305115 2.3805954 2.8802896 2.277186 2.469973 2.6223567 2.560889 2.4724755 2.3280678 2.495506 2.758904 2.382278 2.7603016 2.2881122 2.5320072 2.8722847 2.430402 2.8422723 2.2878127 2.6580508 2.4882183 2.58845 2.4353073 2.4243333 2.3259153 2.4840825 2.8349903 2.3364065 2.584238 2.659095 2.611186
0.9179179 2.5791748 2.378215 2.2759395 2.5836458 2.429123 2.6092691 2.2792268 2.5844276 2.424426 2.3344328 2.442205 2.3359554 2.7524447 2.512033 2.3887558 2.5718439 2.5086691 2.3808033 2.8474045 2.4293244 2.3795073 2.8792465 2.2760122 2.468884 2.621301 2.5598693 2.4713898 2.3268955 2.494476 2.757821 2.381188 2.7592182 2.286943 2.5309837 2.871244 2.4292147 2.8412156 2.2866433 2.6570036 2.4871879 2.587404 2.4341185 2.4231343 2.3247333 2.4830515 2.833936 2.3352299 2.5831914 2.6580493 2.6101785
0.9189189 2.5781608 2.3770351 2.2747662 2.5825799 2.4280376 2.6082618 2.2780647 2.5833616 2.4232397 2.3333464 2.4411695 2.3347805 2.7513645 2.5109534 2.3875754 2.5708292 2.5075903 2.379717 2.8463464 2.428138 2.3784199 2.8782039 2.2748396 2.4677956 2.620246 2.55885 2.4703045 2.325724 2.4934466 2.7567387 2.3800986 2.7581353 2.2857745 2.5299606 2.870204 2.428028 2.8401594 2.2854743 2.6559567 2.486158 2.5863588 2.4329302 2.4219358 2.3235521 2.482021 2.8328822 2.334054 2.5821452 2.6570044 2.6091716
0.9199199 2.5771475 2.375856 2.2735937 2.5815144 2.4269526 2.6072552 2.2769034 2.5822961 2.422054 2.3322604 2.4401348 2.3336062 2.7502847 2.509874 2.386396 2.5698147 2.5065117 2.3786318 2.8452888 2.4269521 2.3773332 2.877162 2.2736676 2.4667077 2.6191914 2.557831 2.46922 2.3245533 2.4924176 2.755657 2.37901 2.7570531 2.2846067 2.528938 2.8691645 2.426842 2.839104 2.2843063 2.6549106 2.4851286 2.5853138 2.4317427 2.4207382 2.3223717 2.4809911 2.831829 2.3328788 2.5810995 2.6559596 2.6081653
0.9209209 2.5761344 2.3746774 2.272422 2.5804496 2.4258685 2.6062489 2.275743 2.581231 2.4208689 2.331175 2.4391005 2.3324327 2.7492056 2.5087955 2.385217 2.568801 2.5054338 2.377547 2.8442318 2.425767 2.376247 2.8761206 2.2724965 2.4656205 2.6181376 2.5568128 2.4681358 2.3233833 2.4913893 2.754576 2.3779218 2.7559717 2.2834399 2.5279162 2.8681254 2.4256566 2.8380492 2.283139 2.6538649 2.4840999 2.5842695 2.4305558 2.4195411 2.321192 2.4799619 2.8307765 2.3317044 2.580054 2.6549153 2.6071594
0.9219219 2.575122 2.3734996 2.271251 2.5793853 2.4247847 2.605243 2.2745833 2.5801666 2.4196846 2.3300905 2.4380667 2.33126 2.7481272 2.5077174 2.3840384 2.5677876 2.5043561 2.3764627 2.8431754 2.4245822 2.3751616 2.8750796 2.271326 2.464534 2.617084 2.5557952 2.4670525 2.322214 2.4903617 2.7534955 2.3768342 2.7548907 2.2822735 2.5268948 2.867087 2.4244719 2.8369946 2.2819724 2.6528196 2.4830718 2.5832255 2.4293694 2.418345 2.320013 2.4789333 2.8297246 2.3305306 2.5790093 2.6538718 2.6061537
0.9229229 2.5741103 2.3723223 2.2700808 2.5783217 2.4237018 2.6042376 2.2734246 2.5791028 2.418501 2.3290067 2.437034 2.3300877 2.7470493 2.5066395 2.382861 2.5667748 2.5032792 2.3753793 2.8421197 2.4233983 2.3740768 2.8740392 2.2701564 2.4634478 2.6160312 2.5547779 2.4659696 2.3210454 2.4893346 2.752416 2.375747 2.7538106 2.281108 2.525874 2.866049 2.4232876 2.8359408 2.2808065 2.651775 2.4820442 2.582182 2.4281838 2.4171493 2.3188348 2.477905 2.8286731 2.3293574 2.5779648 2.6528287 2.6051488
0.9239239 2.573099 2.371146 2.2689116 2.5772583 2.4226193 2.6032329 2.2722664 2.5780394 2.4173179 2.3279235 2.4360013 2.3289163 2.7459722 2.5055623 2.3816838 2.5657625 2.5022025 2.3742964 2.8410645 2.4222147 2.3729925 2.8729994 2.2689874 2.4623625 2.6149788 2.553761 2.4648874 2.3198776 2.488308 2.7513368 2.3746605 2.752731 2.2799432 2.5248537 2.8650115 2.422104 2.8348877 2.2796414 2.6507308 2.4810174 2.5811388 2.4269986 2.4159544 2.3176575 2.4768775 2.8276222 2.328185 2.5769207 2.6517859 2.6041443
0.9249249 2.572088 2.3699703 2.2677429 2.576196 2.4215376 2.6022284 2.271109 2.5769768 2.4161355 2.3268409 2.4349697 2.3277454 2.7448957 2.5044854 2.3805072 2.5647507 2.5011263 2.373214 2.8400097 2.421032 2.3719091 2.87196 2.2678194 2.4612775 2.613927 2.5527449 2.4638057 2.3187106 2.487282 2.7502584 2.3735747 2.7516522 2.278779 2.5238338 2.8639746 2.4209208 2.8338351 2.278477 2.649687 2.479991 2.5800962 2.4258142 2.4147599 2.3164806 2.4758506 2.826572 2.3270133 2.5758774 2.6507437 2.6031404
0.9259259 2.5710776 2.3687954 2.266575 2.5751338 2.4204564 2.6012247 2.2699525 2.5759146 2.414954 2.3257592 2.4339383 2.3265753 2.74382 2.503409 2.3793316 2.5637395 2.5000505 2.3721325 2.8389556 2.4198499 2.3708262 2.8709211 2.266652 2.4601932 2.6128757 2.551729 2.4627247 2.3175442 2.4862566 2.7491808 2.3724895 2.7505739 2.2776158 2.5228145 2.8629384 2.4197385 2.832783 2.2773132 2.648644 2.478965 2.579054 2.4246302 2.4135664 2.3153048 2.474824 2.8255222 2.3258424 2.5748343 2.649702 2.6021369
0.9269269 2.5700676 2.367621 2.265408 2.5740724 2.4193757 2.6002212 2.268797 2.574853 2.4137728 2.324678 2.4329078 2.3254058 2.7427447 2.502333 2.3781564 2.5627286 2.4989753 2.3710515 2.837902 2.4186683 2.369744 2.8698828 2.2654855 2.4591095 2.6118248 2.5507138 2.4616442 2.3163788 2.4852319 2.7481036 2.3714046 2.7494965 2.276453 2.5217957 2.8619025 2.4185567 2.8317316 2.2761502 2.6476011 2.4779398 2.5780122 2.423447 2.4123733 2.3141294 2.473798 2.8244731 2.324672 2.5737915 2.648661 2.6011338
0.9279279 2.5690584 2.3664474 2.2642417 2.5730114 2.4182956 2.5992184 2.2676418 2.573792 2.4125926 2.3235974 2.4318776 2.324237 2.7416701 2.5012574 2.3769817 2.5617185 2.4979005 2.3699713 2.8368492 2.4174871 2.3686624 2.8688452 2.26432 2.4580264 2.6107745 2.5496988 2.4605641 2.315214 2.4842076 2.7470272 2.3703203 2.7484195 2.2752912 2.5207775 2.8608673 2.4173756 2.8306806 2.274988 2.646559 2.4769154 2.5769708 2.422264 2.411181 2.312955 2.4727728 2.8234246 2.3235023 2.5727494 2.6476202 2.6001313
0.9289289 2.5680497 2.3652744 2.263076 2.5719512 2.4172163 2.5982158 2.2664876 2.5727315 2.411413 2.3225176 2.4308481 2.323069 2.7405963 2.5001822 2.3758078 2.5607088 2.496826 2.3688915 2.8357968 2.4163067 2.3675814 2.8678079 2.2631547 2.4569438 2.6097248 2.5486846 2.4594848 2.3140497 2.483184 2.7459514 2.3692367 2.747343 2.2741299 2.51976 2.8598323 2.416195 2.8296301 2.2738264 2.645517 2.4758914 2.57593 2.4210818 2.4099894 2.3117812 2.4717479 2.8223765 2.322333 2.5717075 2.6465797 2.5991292
0.9299299 2.5670412 2.3641021 2.2619112 2.5708911 2.4161375 2.5972137 2.2653341 2.5716715 2.4102337 2.3214386 2.4298193 2.3219018 2.7395232 2.4991074 2.3746345 2.5596995 2.4957519 2.3678126 2.834745 2.4151268 2.366501 2.8667712 2.2619905 2.4558618 2.6086755 2.5476708 2.458406 2.3128865 2.482161 2.7448764 2.3681533 2.7462676 2.2729692 2.5187426 2.858798 2.4150147 2.8285804 2.2726655 2.644476 2.4748678 2.5748894 2.4199004 2.4087982 2.310608 2.4707236 2.821329 2.3211648 2.570666 2.64554 2.5981276
0.9309309 2.5660334 2.3629305 2.2607472 2.5698318 2.4150593 2.5962124 2.2641811 2.570612 2.4090555 2.32036 2.428791 2.320735 2.7384505 2.498033 2.3734617 2.5586908 2.4946783 2.366734 2.8336935 2.4139476 2.3654213 2.865735 2.260827 2.4547803 2.6076267 2.5466573 2.4573276 2.3117237 2.4811385 2.7438018 2.367071 2.7451925 2.2718096 2.517726 2.8577642 2.4138353 2.827531 2.2715054 2.643435 2.4738448 2.5738494 2.4187193 2.4076078 2.3094356 2.4697 2.820282 2.319997 2.5696251 2.6445007 2.5971265
0.9319319 2.565026 2.3617597 2.259584 2.568773 2.4139817 2.5952113 2.263029 2.5695531 2.4078777 2.319282 2.4277632 2.3195689 2.7373786 2.4969592 2.3722897 2.5576825 2.4936051 2.3656564 2.8326428 2.412769 2.3643422 2.8646994 2.2596643 2.4536994 2.6065784 2.5456445 2.45625 2.3105617 2.4801166 2.742728 2.3659887 2.7441182 2.2706504 2.5167096 2.8567312 2.4126565 2.8264825 2.270346 2.6423948 2.4728224 2.5728097 2.417539 2.406418 2.308264 2.4686768 2.8192358 2.31883 2.5685847 2.643462 2.5961256
0.9329329 2.5640192 2.3605895 2.2584214 2.567715 2.4129045 2.5942106 2.261878 2.5684948 2.4067006 2.3182049 2.426736 2.3184032 2.7363071 2.4958858 2.3711183 2.5566747 2.4925325 2.3645792 2.8315928 2.4115908 2.3632638 2.8636642 2.2585022 2.452619 2.6055305 2.5446322 2.4551728 2.3094003 2.4790952 2.7416546 2.3649073 2.7430444 2.269492 2.515694 2.8556983 2.411478 2.8254342 2.269187 2.6413548 2.4718008 2.5717704 2.4163592 2.405229 2.307093 2.4676542 2.8181899 2.3176637 2.5675447 2.6424236 2.5951254
0.9339339 2.5630128 2.3594198 2.2572596 2.566657 2.411828 2.5932105 2.2607274 2.567437 2.4055243 2.3171284 2.4257095 2.3172386 2.7352364 2.4948127 2.3699474 2.5556674 2.49146 2.3635025 2.830543 2.4104133 2.362186 2.8626294 2.257341 2.4515393 2.6044831 2.54362 2.454096 2.30824 2.4780743 2.740582 2.3638263 2.7419715 2.2683342 2.5146787 2.8546662 2.4103005 2.8243866 2.268029 2.6403155 2.4707794 2.5707316 2.4151797 2.4040406 2.3059227 2.4666321 2.8171446 2.3164978 2.566505 2.6413856 2.5941255
0.9349349 2.562007 2.358251 2.2560985 2.5656 2.4107523 2.5922108 2.2595775 2.5663795 2.4043484 2.3160524 2.4246836 2.3160744 2.7341664 2.49374 2.368777 2.5546606 2.4903882 2.3624265 2.829494 2.4092364 2.3611085 2.8615954 2.2561803 2.45046 2.6034362 2.5426087 2.45302 2.30708 2.477054 2.73951 2.3627458 2.7408988 2.267177 2.513664 2.8536344 2.4091232 2.8233397 2.2668717 2.6392765 2.4697587 2.5696933 2.4140012 2.4028528 2.304753 2.4656105 2.8161 2.315333 2.5654657 2.6403482 2.5931263
0.9359359 2.5610015 2.3570828 2.2549381 2.5645432 2.4096768 2.5912116 2.2584283 2.5653229 2.4031732 2.3149772 2.4236581 2.314911 2.7330968 2.492668 2.3676076 2.5536542 2.4893167 2.3613513 2.8284454 2.40806 2.360032 2.8605616 2.2550206 2.449381 2.6023898 2.5415978 2.4519446 2.3059208 2.4760344 2.7384388 2.3616657 2.7398272 2.2660208 2.5126498 2.8526032 2.4079468 2.822293 2.265715 2.6382382 2.4687388 2.5686553 2.412823 2.4016657 2.3035843 2.4645896 2.8150556 2.3141685 2.5644267 2.639311 2.5921273
0.9369369 2.5599966 2.3559153 2.2537785 2.563487 2.408602 2.5902128 2.25728 2.5642667 2.4019985 2.3139026 2.4226332 2.3137481 2.732028 2.491596 2.3664384 2.5526485 2.4882455 2.3602765 2.8273976 2.4068842 2.3589559 2.8595285 2.2538614 2.448303 2.6013439 2.5405872 2.4508696 2.3047624 2.4750152 2.737368 2.3605864 2.738756 2.2648652 2.511636 2.8515725 2.4067707 2.821247 2.2645588 2.6372 2.467719 2.5676177 2.4116454 2.400479 2.302416 2.4635692 2.8140118 2.3130045 2.5633883 2.6382744 2.5911288
0.9379379 2.558992 2.3547485 2.2526195 2.5624316 2.407528 2.5892146 2.2561324 2.5632107 2.4008248 2.3128285 2.421609 2.3125858 2.7309597 2.4905248 2.36527 2.5516431 2.487175 2.3592021 2.82635 2.405709 2.3578806 2.858496 2.252703 2.4472253 2.6002986 2.5395772 2.449795 2.3036046 2.4739966 2.7362978 2.3595076 2.7376852 2.26371 2.5106227 2.8505423 2.4055953 2.8202016 2.2634034 2.6361625 2.4667 2.5665803 2.4104686 2.3992932 2.3012488 2.4625492 2.8129687 2.3118415 2.5623503 2.6372385 2.5901308
0.9389389 2.557988 2.3535821 2.2514613 2.5613763 2.4064543 2.5882165 2.2549856 2.5621555 2.3996515 2.3117552 2.4205852 2.3114243 2.729892 2.4894538 2.3641021 2.5506382 2.4861047 2.3581288 2.825303 2.4045343 2.3568058 2.8574636 2.2515454 2.4461484 2.5992537 2.5385675 2.4487212 2.3024476 2.4729786 2.7352283 2.358429 2.7366152 2.2625556 2.50961 2.8495126 2.4044204 2.819157 2.2622488 2.6351254 2.4656816 2.5655434 2.409292 2.3981078 2.300082 2.4615297 2.8119261 2.310679 2.5613124 2.6362028 2.5891333
0.9399399 2.5569844 2.3524165 2.2503037 2.5603218 2.4053812 2.5872192 2.2538393 2.561101 2.3984787 2.3106825 2.4195619 2.3102632 2.728825 2.488383 2.3629348 2.5496337 2.4850347 2.3570557 2.824257 2.4033601 2.3557315 2.856432 2.2503884 2.4450717 2.5982091 2.5375586 2.4476478 2.301291 2.471961 2.7341595 2.3573513 2.7355459 2.2614021 2.5085979 2.8484833 2.4032462 2.8181124 2.2610948 2.6340888 2.4646637 2.564507 2.408116 2.3969233 2.2989159 2.4605107 2.8108842 2.3095171 2.5602753 2.6351676 2.5881362
0.9409409 2.5559814 2.3512516 2.2491472 2.5592675 2.4043088 2.5862222 2.252694 2.5600467 2.3973067 2.3096104 2.4185393 2.309103 2.7277586 2.4873128 2.361768 2.5486298 2.4839652 2.3559833 2.823211 2.4021866 2.354658 2.8554008 2.2492323 2.4439957 2.597165 2.5365498 2.446575 2.3001354 2.470944 2.7330914 2.356274 2.734477 2.260249 2.507586 2.8474545 2.4020724 2.8170686 2.2599416 2.6330526 2.4636462 2.563471 2.406941 2.395739 2.2977505 2.4594924 2.8098426 2.3083558 2.5592384 2.6341326 2.5871396
0.9419419 2.5549788 2.3500874 2.247991 2.558214 2.4032366 2.5852256 2.251549 2.5589929 2.3961353 2.308539 2.417517 2.3079433 2.7266927 2.486243 2.360602 2.5476263 2.482896 2.3549116 2.8221657 2.4010136 2.3535848 2.85437 2.248077 2.4429202 2.5961215 2.5355415 2.4455025 2.2989802 2.4699275 2.7320237 2.355197 2.733409 2.2590966 2.5065746 2.8464262 2.4008992 2.8160253 2.2587888 2.632017 2.4626293 2.5624354 2.405766 2.3945558 2.2965858 2.4584744 2.8088017 2.3071952 2.5582018 2.6330984 2.5861433
0.9429429 2.5539768 2.3489237 2.2468357 2.5571609 2.4021654 2.5842295 2.2504048 2.5579398 2.3949645 2.3074682 2.4164956 2.3067842 2.7256277 2.4851737 2.3594365 2.5466232 2.4818275 2.3538404 2.821121 2.3998413 2.3525124 2.8533401 2.246922 2.4418454 2.5950785 2.5345337 2.4444308 2.297826 2.4689116 2.7309566 2.3541207 2.7323415 2.257945 2.5055637 2.8453984 2.3997266 2.8149827 2.2576368 2.6309814 2.461613 2.5614 2.404592 2.393373 2.2954216 2.457457 2.8077612 2.3060353 2.5571659 2.6320643 2.5851476
0.9439439 2.5529752 2.347761 2.245681 2.5561082 2.4010944 2.5832338 2.2492616 2.556887 2.3937943 2.306398 2.4154744 2.3056257 2.724563 2.4841046 2.3582716 2.5456207 2.4807591 2.3527699 2.8200767 2.3986695 2.3514404 2.8523104 2.2457678 2.4407709 2.5940359 2.5335264 2.4433596 2.2966723 2.4678962 2.72989 2.3530447 2.7312746 2.256794 2.5045536 2.8443713 2.3985546 2.8139403 2.2564855 2.6299467 2.4605973 2.5603652 2.4034183 2.3921907 2.2942584 2.4564402 2.8067212 2.3048759 2.5561302 2.631031 2.5841522
0.9449449 2.5519738 2.3465984 2.244527 2.555056 2.4000242 2.5822384 2.2481189 2.5558348 2.3926249 2.3053281 2.414454 2.304468 2.7234988 2.483036 2.3571072 2.5446186 2.4796913 2.3516998 2.8190331 2.3974981 2.3503692 2.8512812 2.2446146 2.439697 2.5929937 2.5325196 2.4422889 2.2955194 2.4668813 2.7288244 2.3519695 2.7302082 2.2556436 2.5035436 2.8433444 2.397383 2.8128986 2.2553349 2.6289122 2.4595819 2.5593307 2.4022453 2.391009 2.2930956 2.4554238 2.8056817 2.3037171 2.5550947 2.629998 2.5831573
0.9459459 2.5509732 2.3454368 2.243374 2.5540044 2.3989544 2.5812438 2.2469769 2.5547829 2.391456 2.3042593 2.413434 2.3033106 2.7224355 2.4819677 2.3559434 2.543617 2.4786239 2.3506303 2.8179898 2.3963273 2.3492985 2.8502526 2.2434618 2.4386237 2.591952 2.5315132 2.4412186 2.294367 2.465867 2.7277591 2.3508947 2.7291424 2.254494 2.5025342 2.842318 2.3962119 2.8118575 2.254185 2.6278782 2.4585671 2.5582964 2.4010727 2.3898282 2.2919338 2.454408 2.8046427 2.3025591 2.5540597 2.6289654 2.5821626
0.9469469 2.5499728 2.3442757 2.2422216 2.5529532 2.3978853 2.5802493 2.2458358 2.5537317 2.3902874 2.303191 2.4124146 2.302154 2.7213726 2.4808998 2.3547802 2.542616 2.4775567 2.3495615 2.8169472 2.395157 2.3482285 2.8492243 2.24231 2.4375508 2.590911 2.5305073 2.4401488 2.2932153 2.464853 2.7266943 2.3498201 2.7280774 2.253345 2.5015252 2.8412924 2.3950415 2.8108168 2.2530355 2.6268446 2.457553 2.5572627 2.3999007 2.3886478 2.2907722 2.4533925 2.8036044 2.3014016 2.5530252 2.627933 2.5811687
0.9479479 2.548973 2.3431153 2.2410698 2.5519028 2.3968167 2.5792553 2.2446952 2.552681 2.3891196 2.302123 2.4113955 2.3009982 2.7203104 2.4798324 2.3536174 2.5416152 2.47649 2.348493 2.815905 2.3939874 2.347159 2.8481965 2.2411587 2.4364786 2.5898702 2.5295017 2.4390798 2.2920644 2.4638398 2.7256303 2.3487463 2.7270129 2.2521966 2.5005167 2.840267 2.3938715 2.8097765 2.2518868 2.6258116 2.4565392 2.5562294 2.398729 2.387468 2.2896116 2.4523778 2.8025665 2.3002448 2.551991 2.6269014 2.580175
0.9489489 2.5479736 2.3419554 2.2399185 2.5508525 2.3957486 2.5782619 2.2435553 2.5516307 2.3879526 2.301056 2.4103773 2.2998428 2.7192488 2.4787652 2.3524554 2.5406148 2.4754238 2.3474255 2.8148634 2.3928182 2.3460898 2.8471694 2.240008 2.4354067 2.5888298 2.5284965 2.438011 2.290914 2.462827 2.724567 2.347673 2.7259488 2.2510488 2.4995086 2.839242 2.3927023 2.808737 2.2507389 2.6247787 2.455526 2.5551963 2.3975582 2.386289 2.2884517 2.4513633 2.8015292 2.2990885 2.5509572 2.62587 2.5791817
0.9499499 2.5469747 2.3407962 2.238768 2.5498028 2.394681 2.5772686 2.2424161 2.5505807 2.386786 2.2999892 2.4093595 2.2986882 2.7181878 2.4776986 2.351294 2.5396152 2.4743578 2.3463583 2.8138225 2.3916495 2.3450215 2.8461425 2.2388582 2.4343355 2.58779 2.527492 2.4369428 2.2897644 2.4618146 2.723504 2.3466003 2.7248855 2.2499018 2.498501 2.8382177 2.3915334 2.8076978 2.2495914 2.6237464 2.4545133 2.5541637 2.3963878 2.3851104 2.2872922 2.4503496 2.8004923 2.2979329 2.549924 2.624839 2.578189
0.950951 2.5459762 2.3396378 2.2376184 2.5487535 2.3936138 2.576276 2.2412775 2.5495315 2.38562 2.2989233 2.4083421 2.297534 2.7171273 2.476632 2.350133 2.5386157 2.473292 2.3452919 2.8127818 2.3904815 2.3439536 2.8451164 2.237709 2.4332647 2.5867505 2.5264878 2.4358752 2.2886152 2.460803 2.7224417 2.345528 2.7238228 2.2487552 2.497494 2.8371937 2.3903651 2.8066592 2.2484446 2.6227145 2.4535012 2.5531316 2.395218 2.3839324 2.2861335 2.449336 2.799456 2.296778 2.5488908 2.6238086 2.5771966
0.951952 2.5449781 2.3384798 2.2364693 2.547705 2.3925474 2.5752838 2.2401397 2.5484827 2.3844547 2.297858 2.4073253 2.2963805 2.7160676 2.4755661 2.3489726 2.5376167 2.472227 2.344226 2.8117418 2.389314 2.3428864 2.8440905 2.2365606 2.4321945 2.5857115 2.5254838 2.434808 2.287467 2.4597917 2.72138 2.344456 2.7227607 2.2476094 2.4964874 2.8361704 2.3891976 2.8056211 2.2472985 2.6216831 2.4524896 2.5520995 2.3940487 2.382755 2.2849755 2.4483232 2.7984202 2.2956235 2.547858 2.6227784 2.5762045
0.952953 2.5439806 2.3373225 2.235321 2.5466566 2.3914814 2.574292 2.2390027 2.5474343 2.38329 2.2967932 2.4063091 2.2952275 2.7150083 2.4745007 2.347813 2.5366182 2.471162 2.3431604 2.8107023 2.3881469 2.3418198 2.8430653 2.2354128 2.4311247 2.584673 2.5244806 2.4337413 2.2863193 2.458781 2.720319 2.3433845 2.721699 2.2464643 2.495481 2.8351474 2.3880303 2.8045835 2.2461529 2.6206522 2.4514785 2.551068 2.39288 2.3815782 2.2838182 2.447311 2.7973847 2.2944696 2.5468256 2.6217487 2.575213
0.953954 2.5429835 2.336166 2.2341733 2.5456088 2.390416 2.5733004 2.2378662 2.5463865 2.3821259 2.2957292 2.4052932 2.2940753 2.7139494 2.4734354 2.3466537 2.5356202 2.4700978 2.3420954 2.8096633 2.3869805 2.3407536 2.8420403 2.2342656 2.4300554 2.5836349 2.5234776 2.4326751 2.2851722 2.4577708 2.7192585 2.3423135 2.720638 2.2453198 2.4944754 2.8341248 2.3868637 2.8035467 2.2450082 2.6196215 2.4504678 2.550037 2.3917117 2.380402 2.2826614 2.4462988 2.79635 2.2933164 2.5457938 2.6207194 2.5742218
0.954955 2.5419867 2.3350098 2.2330263 2.5445614 2.3893511 2.5723095 2.2367303 2.5453389 2.3809624 2.2946656 2.404278 2.2929235 2.7128913 2.4723704 2.345495 2.5346227 2.4690337 2.341031 2.8086247 2.3858144 2.339688 2.841016 2.2331192 2.4289865 2.582597 2.5224752 2.4316096 2.284026 2.4567611 2.7181985 2.341243 2.7195776 2.244176 2.4934702 2.833103 2.3856976 2.80251 2.243864 2.6185913 2.4494576 2.549006 2.390544 2.3792264 2.2815053 2.4452875 2.7953157 2.2921638 2.5447621 2.6196907 2.573231
0.955956 2.5409906 2.3338544 2.23188 2.5435145 2.3882866 2.5713189 2.2355952 2.544292 2.3797994 2.2936025 2.4032633 2.2917724 2.7118337 2.4713058 2.3443367 2.5336256 2.46797 2.3399675 2.807587 2.384649 2.338623 2.839992 2.2319734 2.4279184 2.58156 2.5214732 2.4305444 2.28288 2.455752 2.7171392 2.3401732 2.7185178 2.2430327 2.4924653 2.8320813 2.384532 2.8014739 2.2427204 2.6175616 2.4484482 2.5479755 2.3893769 2.3780515 2.28035 2.4442766 2.7942817 2.2910118 2.543731 2.618662 2.5722408
0.956957 2.5399947 2.3326995 2.2307343 2.542468 2.3872228 2.5703287 2.2344608 2.5432456 2.3786368 2.29254 2.402249 2.2906218 2.7107768 2.4702418 2.3431792 2.5326288 2.4669065 2.3389041 2.8065493 2.3834841 2.3375587 2.8389688 2.2308283 2.4268506 2.580523 2.5204716 2.4294798 2.281735 2.4547431 2.7160804 2.3391037 2.7174585 2.24189 2.4914608 2.8310602 2.3833668 2.8004384 2.2415774 2.616532 2.447439 2.5469456 2.38821 2.376877 2.279195 2.4432662 2.7932484 2.2898605 2.5427 2.617634 2.571251
0.957958 2.5389993 2.3315454 2.2295895 2.5414221 2.3861594 2.5693388 2.2333272 2.5421994 2.3774753 2.2914782 2.4012353 2.2894719 2.7097204 2.469178 2.3420222 2.5316324 2.4658437 2.3378415 2.8055124 2.38232 2.336495 2.8379457 2.2296839 2.4257834 2.5794866 2.5194702 2.4284158 2.2805905 2.4537349 2.715022 2.3380346 2.7164 2.240748 2.4904568 2.8300395 2.3822024 2.7994034 2.2404351 2.615503 2.4464304 2.5459158 2.387044 2.3757033 2.2780411 2.4422562 2.7922156 2.2887096 2.5416696 2.6166065 2.5702615
0.958959 2.5380044 2.330392 2.228445 2.5403767 2.3850965 2.5683496 2.232194 2.541154 2.376314 2.290417 2.4002223 2.2883224 2.7086647 2.4681146 2.3408656 2.5306368 2.464781 2.3367796 2.804476 2.381156 2.3354316 2.8369231 2.2285402 2.4247167 2.5784507 2.5184696 2.427352 2.2794466 2.452727 2.7139645 2.336966 2.7153418 2.2396066 2.4894536 2.8290193 2.3810382 2.7983687 2.2392933 2.6144745 2.4454222 2.5448864 2.3858783 2.37453 2.2768877 2.4412467 2.7911835 2.2875595 2.5406394 2.6155791 2.5692723
0.95996 2.5370097 2.329239 2.2273016 2.5393317 2.3840344 2.5673606 2.2310615 2.5401087 2.3751533 2.2893565 2.3992095 2.2871737 2.7076094 2.4670515 2.3397098 2.5296414 2.463719 2.335718 2.80344 2.3799927 2.3343687 2.8359013 2.227397 2.4236503 2.5774152 2.5174692 2.4262888 2.2783036 2.45172 2.7129076 2.335898 2.7142842 2.2384658 2.4884503 2.8279996 2.3798747 2.7973347 2.2381525 2.6134465 2.4444146 2.5438573 2.3847132 2.3733573 2.2757347 2.4402378 2.7901516 2.2864099 2.5396097 2.6145523 2.5682836
0.960961 2.5360157 2.3280864 2.2261586 2.5382872 2.3829725 2.5663722 2.2299297 2.5390642 2.3739934 2.2882962 2.3981974 2.2860255 2.7065547 2.4659889 2.3385544 2.5286462 2.462657 2.334657 2.8024046 2.37883 2.3333066 2.8348796 2.2262547 2.4225845 2.57638 2.5164692 2.4252262 2.277161 2.4507132 2.7118511 2.3348303 2.7132273 2.2373257 2.4874477 2.8269804 2.3787117 2.7963011 2.237012 2.6124187 2.4434075 2.5428288 2.3835487 2.3721852 2.2745826 2.4392292 2.7891202 2.2852607 2.5385802 2.6135259 2.5672953
0.961962 2.535022 2.3269346 2.2250164 2.5372431 2.3819113 2.565384 2.2287986 2.53802 2.3728337 2.287237 2.3971858 2.284878 2.7055006 2.4649267 2.3373995 2.5276518 2.4615955 2.3335965 2.8013697 2.3776677 2.3322449 2.8338585 2.225113 2.4215193 2.5753453 2.5154696 2.424164 2.276019 2.449707 2.7107952 2.3337631 2.7121708 2.2361863 2.4864457 2.8259616 2.3775494 2.795268 2.235872 2.6113913 2.442401 2.5418005 2.3823848 2.3710139 2.273431 2.438221 2.7880895 2.2841122 2.5375512 2.6124997 2.5663075
0.962963 2.5340288 2.3257835 2.2238746 2.5361993 2.3808506 2.5643961 2.2276683 2.536976 2.371675 2.2861779 2.3961747 2.283731 2.704447 2.4638646 2.3362453 2.5266576 2.4605343 2.3325367 2.8003352 2.3765059 2.3311837 2.8328378 2.2239718 2.4204545 2.574311 2.5144706 2.4231024 2.2748778 2.4487011 2.7097397 2.3326964 2.7111151 2.2350473 2.4854438 2.8249433 2.3763874 2.7942357 2.2347329 2.6103642 2.4413948 2.5407724 2.381221 2.3698428 2.27228 2.4372134 2.787059 2.2829645 2.5365224 2.611474 2.56532
0.963964 2.533036 2.324633 2.2227337 2.5351562 2.3797903 2.5634089 2.2265384 2.5359328 2.3705168 2.2851195 2.395164 2.2825847 2.703394 2.4628031 2.3350916 2.525664 2.4594734 2.3314774 2.7993011 2.3753448 2.3301232 2.8318176 2.2228315 2.4193904 2.5732772 2.5134718 2.4220412 2.2737372 2.447696 2.708685 2.3316302 2.71006 2.2339091 2.4844427 2.8239255 2.375226 2.7932036 2.2335944 2.6093378 2.4403892 2.5397449 2.380058 2.3686726 2.2711296 2.4362063 2.7860293 2.2818172 2.535494 2.6104488 2.564333
0.964965 2.5320437 2.323483 2.2215934 2.5341134 2.3787305 2.5624218 2.2254093 2.53489 2.369359 2.284062 2.3941538 2.2814388 2.7023416 2.4617417 2.3339384 2.5246708 2.4584131 2.3304186 2.7982676 2.374184 2.3290632 2.830798 2.2216916 2.4183266 2.5722437 2.5124736 2.4209805 2.272597 2.4466913 2.7076309 2.3305645 2.709005 2.2327714 2.4834418 2.822908 2.3740652 2.792172 2.2324564 2.6083114 2.439384 2.5387175 2.3788955 2.3675027 2.26998 2.4351997 2.7849998 2.2806704 2.534466 2.6094239 2.5633461
0.965966 2.5310516 2.3223336 2.2204537 2.533071 2.3776715 2.5614355 2.2242808 2.5338476 2.3682017 2.2830045 2.3931441 2.2802935 2.7012897 2.460681 2.3327856 2.5236778 2.4573529 2.3293602 2.7972348 2.3730237 2.3280036 2.8297787 2.2205527 2.4172633 2.5712106 2.5114758 2.4199202 2.2714577 2.445687 2.706577 2.3294992 2.707951 2.2316344 2.4824414 2.821891 2.3729048 2.791141 2.2313192 2.6072857 2.4383793 2.5376906 2.3777337 2.3663335 2.268831 2.4341936 2.783971 2.2795243 2.5334384 2.6083994 2.56236
0.966967 2.5300603 2.3211849 2.2193148 2.5320292 2.3766127 2.5604494 2.223153 2.5328054 2.3670452 2.281948 2.392135 2.2791488 2.7002385 2.4596202 2.3316336 2.5226855 2.4562933 2.3283026 2.7962022 2.371864 2.3269446 2.82876 2.2194142 2.4162004 2.570178 2.5104783 2.4188607 2.270319 2.444683 2.705524 2.3284345 2.7068975 2.230498 2.4814415 2.8208745 2.3717449 2.7901103 2.2301824 2.6062603 2.437375 2.536664 2.3765721 2.365165 2.2676826 2.433188 2.7829425 2.278379 2.532411 2.6073754 2.5613742
0.967968 2.5290692 2.3200366 2.2181764 2.5309877 2.3755546 2.5594635 2.2220259 2.531764 2.3658893 2.280892 2.3911262 2.2780046 2.6991875 2.4585602 2.330482 2.5216935 2.4552338 2.3272452 2.7951703 2.370705 2.3258862 2.8277416 2.2182763 2.415138 2.569146 2.5094812 2.4178014 2.2691808 2.4436798 2.7044716 2.32737 2.7058446 2.2293622 2.4804418 2.8198586 2.3705854 2.7890801 2.2290463 2.6052353 2.4363716 2.5356379 2.3754113 2.363997 2.2665348 2.4321826 2.7819147 2.2772338 2.531384 2.6063516 2.5603886
0.968969 2.5280786 2.3188891 2.2170386 2.5299468 2.374497 2.558478 2.2208993 2.5307229 2.3647337 2.2798364 2.3901181 2.2768612 2.6981373 2.4575002 2.329331 2.5207021 2.4541748 2.3261886 2.7941387 2.3695462 2.3248284 2.8267236 2.2171392 2.4140763 2.568114 2.5084846 2.4167426 2.2680433 2.442677 2.7034194 2.326306 2.704792 2.228227 2.4794428 2.818843 2.3694265 2.7880507 2.2279108 2.6042109 2.4353683 2.534612 2.374251 2.3628294 2.2653878 2.4311779 2.7808874 2.2760897 2.5303574 2.6053283 2.5594034
0.96997 2.5270882 2.317742 2.2159016 2.5289063 2.3734398 2.5574932 2.2197735 2.5296824 2.363579 2.2787817 2.3891103 2.2757182 2.6970878 2.4564407 2.3281803 2.5197108 2.4531162 2.3251326 2.7931077 2.3683882 2.323771 2.8257062 2.2160027 2.413015 2.5670826 2.5074885 2.4156842 2.2669065 2.4416747 2.7023683 2.3252425 2.7037401 2.2270925 2.478444 2.8178277 2.3682683 2.7870216 2.226776 2.6031866 2.4343655 2.5335863 2.3730907 2.3616624 2.2642412 2.4301736 2.7798605 2.2749457 2.5293312 2.6043053 2.5584188
0.970971 2.5260983 2.3165958 2.2147653 2.5278661 2.372383 2.5565088 2.2186484 2.5286422 2.3624246 2.2777271 2.3881032 2.274576 2.6960387 2.4553816 2.3270304 2.5187201 2.4520578 2.324077 2.7920773 2.3672304 2.3227143 2.8246891 2.2148669 2.4119542 2.5660517 2.5064926 2.4146264 2.2657702 2.4406729 2.7013173 2.3241796 2.702689 2.2259583 2.4774458 2.816813 2.3671105 2.7859929 2.2256415 2.6021626 2.4333632 2.532561 2.3719313 2.360496 2.2630951 2.4291697 2.7788339 2.2738025 2.5283053 2.6032827 2.5574346
0.971972 2.525109 2.31545 2.2136295 2.5268266 2.371327 2.5555246 2.2175238 2.5276024 2.361271 2.2766733 2.3870964 2.2734342 2.6949902 2.4543228 2.325881 2.51773 2.451 2.323022 2.7910473 2.3660734 2.3216581 2.8236728 2.2137318 2.4108937 2.565021 2.5054972 2.4135692 2.2646346 2.4396715 2.700267 2.323117 2.7016382 2.2248251 2.476448 2.8157988 2.3659532 2.7849648 2.2245078 2.6011393 2.4323616 2.5315363 2.3707726 2.3593304 2.26195 2.4281664 2.777808 2.27266 2.5272796 2.6022606 2.5564506
0.972973 2.5241199 2.3143048 2.2124944 2.5257874 2.3702712 2.5545409 2.2164 2.526563 2.3601177 2.2756202 2.3860903 2.2722929 2.693942 2.4532645 2.324732 2.51674 2.4499424 2.3219674 2.7900176 2.3649168 2.3206022 2.8226566 2.2125971 2.4098337 2.563991 2.504502 2.4125123 2.2634995 2.4386706 2.6992173 2.3220549 2.700588 2.2236922 2.4754508 2.814785 2.3647964 2.7839372 2.2233748 2.6001163 2.4313602 2.5305116 2.3696141 2.3581653 2.2608054 2.4271634 2.7767825 2.2715178 2.5262544 2.6012387 2.5554671
0.973974 2.5231314 2.3131602 2.21136 2.5247486 2.369216 2.5535574 2.2152765 2.5255241 2.3589652 2.2745674 2.3850846 2.2711523 2.6928947 2.4522064 2.3235836 2.5157506 2.448885 2.3209136 2.7889886 2.3637607 2.3195472 2.821641 2.2114635 2.4087744 2.562961 2.5035076 2.4114559 2.262365 2.4376702 2.698168 2.3209932 2.6995382 2.2225602 2.4744537 2.8137715 2.36364 2.7829099 2.2222424 2.5990934 2.4303594 2.5294876 2.3684561 2.3570006 2.2596612 2.4261608 2.7757576 2.2703764 2.5252295 2.600217 2.554484
0.974975 2.5221431 2.3120162 2.2102263 2.52371 2.3681614 2.5525744 2.214154 2.5244856 2.3578131 2.2735155 2.3840792 2.2700121 2.6918478 2.4511485 2.3224359 2.5147614 2.447828 2.31986 2.78796 2.362605 2.3184924 2.8206258 2.21033 2.4077153 2.5619318 2.5025134 2.4104 2.2612314 2.4366703 2.6971195 2.319932 2.6984892 2.2214284 2.473457 2.8127587 2.3624842 2.7818832 2.2211106 2.598071 2.4293592 2.5284636 2.3672988 2.3558364 2.2585177 2.425159 2.774733 2.2692354 2.5242047 2.5991962 2.5535014
0.975976 2.5211554 2.3108728 2.209093 2.5226722 2.3671072 2.5515919 2.213032 2.5234475 2.3566618 2.2724638 2.3830745 2.2688725 2.6908014 2.4500911 2.3212886 2.513773 2.4467716 2.3188071 2.786932 2.36145 2.3174384 2.819611 2.2091975 2.406657 2.5609028 2.5015197 2.4093444 2.2600982 2.4356706 2.6960714 2.318871 2.6974406 2.2202976 2.472461 2.8117461 2.3613288 2.780857 2.2199793 2.5970492 2.4283593 2.52744 2.3661418 2.354673 2.257375 2.4241574 2.773709 2.268095 2.5231805 2.5981755 2.5525188
0.976977 2.520168 2.30973 2.2079606 2.5216346 2.3660536 2.5506098 2.2119105 2.52241 2.3555107 2.2714128 2.3820703 2.2677336 2.6897557 2.449034 2.3201418 2.5127847 2.4457154 2.3177547 2.7859044 2.3602953 2.3163848 2.8185968 2.2080655 2.4055989 2.5598743 2.5005262 2.4082897 2.2589657 2.4346716 2.6950238 2.3178108 2.6963928 2.2191672 2.4714653 2.8107343 2.3601742 2.7798314 2.2188485 2.5960276 2.4273598 2.5264168 2.3649855 2.35351 2.2562327 2.4231563 2.7726853 2.2669554 2.5221567 2.597155 2.551537
0.977978 2.5191813 2.3085878 2.2068286 2.5205975 2.3650005 2.549628 2.21079 2.5213728 2.3543606 2.2703624 2.3810666 2.2665951 2.6887105 2.4479773 2.3189955 2.511797 2.4446595 2.3167028 2.7848773 2.359141 2.3153317 2.8175828 2.2069342 2.4045413 2.558846 2.4995332 2.4072351 2.2578337 2.4336731 2.6939769 2.3167508 2.6953452 2.2180374 2.4704702 2.8097227 2.3590198 2.778806 2.2177184 2.5950065 2.426361 2.525394 2.3638296 2.3523476 2.2550912 2.4221556 2.7716622 2.265816 2.5211332 2.5961351 2.5505555
0.978979 2.5181947 2.307446 2.2056975 2.5195608 2.3639476 2.5486467 2.2096698 2.5203362 2.3532107 2.2693124 2.3800633 2.2654574 2.6876657 2.4469209 2.3178496 2.5108097 2.443604 2.3156514 2.7838507 2.3579876 2.314279 2.8165696 2.2058036 2.4034843 2.5578182 2.4985406 2.406181 2.2567024 2.4326751 2.6929305 2.3156915 2.6942983 2.2169082 2.4694753 2.8087115 2.357866 2.7777812 2.216589 2.5939858 2.4253626 2.5243714 2.3626742 2.3511858 2.2539504 2.4211555 2.7706397 2.2646775 2.52011 2.5951154 2.5495741
0.97998 2.5172086 2.306305 2.204567 2.5185246 2.3628955 2.5476656 2.2085502 2.5192997 2.3520615 2.268263 2.3790605 2.2643201 2.6866214 2.445865 2.3167045 2.5098226 2.4425488 2.3146007 2.7828245 2.3568344 2.313227 2.8155565 2.2046735 2.4024277 2.5567908 2.4975486 2.4051275 2.2555716 2.4316776 2.6918845 2.3146324 2.693252 2.2157795 2.4684808 2.8077009 2.3567128 2.776757 2.21546 2.5929654 2.4243646 2.5233493 2.3615193 2.3500245 2.2528098 2.4201558 2.7696176 2.2635393 2.5190868 2.5940962 2.5485935
0.980981 2.516223 2.3051643 2.2034369 2.517489 2.3618438 2.546685 2.2074316 2.5182638 2.3509128 2.2672143 2.378058 2.2631834 2.6855779 2.4448092 2.3155599 2.508836 2.4414937 2.3135505 2.7817988 2.355682 2.3121755 2.8145442 2.2035441 2.4013715 2.555764 2.4965568 2.4040744 2.2544415 2.4306805 2.690839 2.3135738 2.6922061 2.2146516 2.4674869 2.8066905 2.35556 2.7757332 2.2143319 2.5919452 2.423367 2.5223272 2.360365 2.3488636 2.2516701 2.4191563 2.768596 2.2624018 2.5180643 2.5930774 2.547613
0.981982 2.5152376 2.3040245 2.2023077 2.5164535 2.3607926 2.5457046 2.2063134 2.5172284 2.3497648 2.266166 2.3770561 2.262047 2.6845348 2.4437537 2.3144157 2.50785 2.4404392 2.3125007 2.7807736 2.3545299 2.3111246 2.813532 2.2024155 2.400316 2.5547373 2.4955654 2.4030218 2.2533119 2.429684 2.6897943 2.3125155 2.691161 2.213524 2.4664934 2.8056808 2.3544078 2.77471 2.2132041 2.5909257 2.4223702 2.5213058 2.359211 2.3477035 2.250531 2.4181576 2.7675748 2.2612648 2.5170422 2.592059 2.546633
0.982983 2.5142527 2.3028853 2.201179 2.5154185 2.359742 2.544725 2.2051957 2.5161934 2.348617 2.2651184 2.3760548 2.2609115 2.6834922 2.4426987 2.313272 2.5068643 2.4393852 2.3114514 2.779749 2.353378 2.310074 2.8125205 2.2012873 2.3992608 2.553711 2.4945743 2.4019697 2.252183 2.4286876 2.68875 2.3114579 2.6901162 2.2123973 2.4655 2.8046713 2.353256 2.7736871 2.2120771 2.5899062 2.4213736 2.5202844 2.3580575 2.346544 2.2493925 2.417159 2.7665539 2.2601285 2.51602 2.5910408 2.5456533
0.983984 2.5132682 2.3017464 2.2000508 2.514384 2.3586917 2.5437453 2.204079 2.5151587 2.3474703 2.2640712 2.375054 2.2597766 2.6824503 2.4416442 2.3121288 2.505879 2.4383314 2.3104026 2.7787247 2.352227 2.309024 2.8115094 2.2001598 2.398206 2.5526853 2.493584 2.400918 2.2510548 2.427692 2.6877062 2.3104007 2.6890721 2.211271 2.4645073 2.8036625 2.3521047 2.7726645 2.2109506 2.5888875 2.4203775 2.5192635 2.3569047 2.3453848 2.2482545 2.4161613 2.7655337 2.2589927 2.5149987 2.590023 2.5446742
0.984985 2.5122843 2.3006082 2.1989233 2.5133498 2.357642 2.5427663 2.2029626 2.5141244 2.3463237 2.2630246 2.3740535 2.258642 2.681409 2.4405897 2.3109863 2.504894 2.4372778 2.3093543 2.777701 2.3510764 2.3079748 2.8104985 2.199033 2.397152 2.5516596 2.4925938 2.3998668 2.249927 2.4266968 2.6866632 2.3093438 2.6880283 2.2101455 2.463515 2.802654 2.3509538 2.7716427 2.2098246 2.5878687 2.4193819 2.518243 2.3557522 2.3442264 2.2471173 2.4151638 2.764514 2.2578573 2.5139773 2.5890057 2.5436952
0.985986 2.5113006 2.2994707 2.1977966 2.5123162 2.356593 2.5417876 2.2018468 2.5130906 2.345178 2.2619786 2.3730536 2.257508 2.680368 2.4395359 2.3098443 2.5039096 2.4362247 2.3083067 2.7766776 2.3499265 2.3069258 2.8094883 2.1979067 2.3960981 2.5506346 2.4916039 2.398816 2.2488 2.4257019 2.6856205 2.3082874 2.6869853 2.2090204 2.4625232 2.801646 2.3498037 2.7706213 2.2086992 2.5868506 2.4183867 2.5172226 2.3546002 2.3430684 2.2459805 2.4141667 2.7634945 2.2567227 2.5129564 2.5879886 2.5427167
0.986987 2.5103173 2.2983336 2.1966705 2.511283 2.355544 2.5408094 2.2007318 2.5120573 2.3440325 2.2609332 2.372054 2.2563748 2.6793275 2.438482 2.3087027 2.5029254 2.4351718 2.3072596 2.7756548 2.3487768 2.3058774 2.8084784 2.1967812 2.3950448 2.54961 2.4906144 2.3977659 2.2476735 2.4247077 2.6845784 2.3072314 2.685943 2.207896 2.4615319 2.8006382 2.3486538 2.7696004 2.2075746 2.5858328 2.417392 2.5162027 2.3534489 2.341911 2.2448444 2.41317 2.7624757 2.2555885 2.5119357 2.5869718 2.5417385
0.987988 2.5093346 2.297197 2.195545 2.5102499 2.3544958 2.5398314 2.1996174 2.5110242 2.3428879 2.2598882 2.3710551 2.2552419 2.6782875 2.4374287 2.3075616 2.5019417 2.4341195 2.306213 2.7746325 2.3476276 2.3048296 2.8074691 2.195656 2.393992 2.5485857 2.4896255 2.3967159 2.2465477 2.4237137 2.6835368 2.306176 2.6849008 2.206772 2.4605408 2.799631 2.3475046 2.76858 2.2064505 2.5848153 2.4163978 2.5151832 2.352298 2.3407543 2.2437088 2.412174 2.7614574 2.2544549 2.5109155 2.5859556 2.5407608
0.988989 2.508352 2.2960613 2.19442 2.5092175 2.353448 2.538854 2.1985037 2.5099916 2.3417435 2.2588437 2.3700566 2.2541096 2.6772482 2.4363756 2.306421 2.5009584 2.4330673 2.3051667 2.7736106 2.346479 2.3037822 2.8064601 2.1945317 2.3929396 2.5475616 2.488637 2.3956666 2.2454224 2.4227204 2.6824958 2.305121 2.6838593 2.205649 2.4595501 2.7986245 2.3463557 2.7675598 2.205327 2.5837982 2.415404 2.5141637 2.3511474 2.339598 2.242574 2.4111784 2.7604394 2.253322 2.5098956 2.5849395 2.5397835
0.98999 2.50737 2.294926 2.1932957 2.5081854 2.3524008 2.5378766 2.1973906 2.5089595 2.3405998 2.2577999 2.3690584 2.252978 2.6762094 2.435323 2.3052812 2.4999757 2.4320154 2.304121 2.7725892 2.345331 2.3027356 2.8054516 2.193408 2.3918877 2.546538 2.4876487 2.3946178 2.2442977 2.4217274 2.6814554 2.3040662 2.6828184 2.2045262 2.4585598 2.7976182 2.3452075 2.7665403 2.2042038 2.5827813 2.4144108 2.5131447 2.3499975 2.338442 2.2414396 2.410183 2.759422 2.2521894 2.5088758 2.583924 2.5388064
0.990991 2.5063884 2.2937913 2.1921723 2.5071537 2.351354 2.5368998 2.1962779 2.507928 2.3394568 2.2567565 2.3680608 2.2518468 2.6751711 2.4342706 2.3041415 2.4989932 2.430964 2.303076 2.7715683 2.3441832 2.3016891 2.8044436 2.192285 2.3908362 2.545515 2.486661 2.3935692 2.2431736 2.4207351 2.6804154 2.303012 2.681778 2.2034042 2.45757 2.7966123 2.3440597 2.7655213 2.2030816 2.581765 2.413418 2.5121262 2.348848 2.337287 2.240306 2.4091883 2.758405 2.2510574 2.5078566 2.5829086 2.5378299
0.991992 2.505407 2.2926571 2.191049 2.5061226 2.3503077 2.5359235 2.1951659 2.5068965 2.3383143 2.2557137 2.3670638 2.2507162 2.6741335 2.4332187 2.3030026 2.498011 2.4299128 2.3020313 2.7705479 2.3430362 2.3006434 2.8034358 2.1911626 2.3897853 2.5444922 2.4856734 2.3925214 2.2420502 2.419743 2.679376 2.301958 2.680738 2.2022827 2.4565806 2.7956069 2.3429124 2.7645025 2.2019598 2.580749 2.4124255 2.5111077 2.3476992 2.3361323 2.239173 2.4081938 2.7573886 2.249926 2.5068376 2.5818937 2.5368538
0.992993 2.5044265 2.2915235 2.1899269 2.5050917 2.3492618 2.5349474 2.1940546 2.5058656 2.3371723 2.2546713 2.3660672 2.2495863 2.6730962 2.432167 2.3018641 2.4970293 2.428862 2.3009872 2.769528 2.3418894 2.2995982 2.8024287 2.1900406 2.3887348 2.54347 2.4846864 2.3914738 2.2409272 2.4187515 2.6783369 2.3009048 2.6796987 2.2011616 2.4555917 2.794602 2.3417656 2.7634845 2.2008386 2.5797334 2.4114337 2.5100899 2.3465507 2.3349783 2.2380404 2.4071999 2.7563725 2.2487953 2.5058188 2.5808792 2.535878
0.993994 2.503446 2.2903905 2.188805 2.5040612 2.3482165 2.5339718 2.192944 2.5048351 2.3360307 2.2536297 2.365071 2.2484567 2.6720595 2.4311156 2.3007262 2.4960482 2.4278116 2.2999437 2.7685084 2.3407433 2.2985532 2.8014219 2.1889195 2.3876848 2.5424478 2.4836998 2.3904266 2.239805 2.4177604 2.6772985 2.299852 2.67866 2.2000413 2.454603 2.7935972 2.3406193 2.762467 2.199718 2.578718 2.4104424 2.509072 2.3454027 2.3338246 2.2369084 2.4062066 2.755357 2.247665 2.5048006 2.579865 2.5349023
0.994995 2.502466 2.289258 2.1876838 2.5030313 2.3471715 2.5329967 2.191834 2.5038052 2.33489 2.2525885 2.3640752 2.2473278 2.6710234 2.4300647 2.299589 2.4950674 2.4267616 2.2989006 2.7674894 2.3395977 2.2975092 2.8004155 2.187799 2.386635 2.5414262 2.4827137 2.3893802 2.2386832 2.4167697 2.6762607 2.2987993 2.6776216 2.1989214 2.453615 2.7925932 2.3394735 2.7614496 2.198598 2.577703 2.4094512 2.5080547 2.3442554 2.3326716 2.2357771 2.4052134 2.7543418 2.2465353 2.5037825 2.5788512 2.5339274
0.995996 2.5014863 2.2881262 2.1865633 2.5020018 2.3461273 2.5320218 2.1907246 2.5027754 2.3337493 2.2515478 2.36308 2.2461996 2.6699877 2.429014 2.298452 2.494087 2.4257119 2.297858 2.766471 2.3384526 2.2964654 2.7994096 2.186679 2.385586 2.5404048 2.4817278 2.388334 2.2375622 2.4157796 2.6752236 2.2977474 2.676584 2.1978023 2.4526272 2.7915895 2.3383281 2.760433 2.1974785 2.5766885 2.4084609 2.5070376 2.3431084 2.3315194 2.2346466 2.4042208 2.7533271 2.2454062 2.5027647 2.5778377 2.5329525
0.996997 2.500507 2.286995 2.1854434 2.5009725 2.3450832 2.531047 2.1896157 2.5017462 2.3326097 2.2505078 2.3620853 2.2450716 2.6689527 2.4279637 2.2973156 2.4931068 2.4246624 2.2968159 2.7654529 2.337308 2.295422 2.7984042 2.1855595 2.3845375 2.539384 2.4807422 2.3872883 2.2364416 2.41479 2.6741867 2.2966957 2.6755466 2.1966836 2.45164 2.7905862 2.3371832 2.7594166 2.1963596 2.5756743 2.4074707 2.5060208 2.3419619 2.3303673 2.2335165 2.4032288 2.752313 2.2442775 2.5017474 2.5768247 2.5319784
0.997998 2.4995284 2.285864 2.1843243 2.4999437 2.34404 2.5300732 2.1885076 2.5007172 2.3314703 2.2494683 2.361091 2.2439444 2.6679182 2.4269137 2.2961798 2.4921272 2.4236133 2.2957745 2.7644353 2.3361638 2.2943795 2.7973993 2.1844409 2.3834891 2.5383635 2.4797573 2.386243 2.2353218 2.4138007 2.6731505 2.2956445 2.67451 2.1955657 2.4506528 2.7895834 2.3360388 2.7584007 2.1952412 2.5746603 2.406481 2.5050044 2.3408158 2.329216 2.2323868 2.402237 2.7512994 2.2431495 2.5007303 2.5758119 2.5310044
0.998999 2.49855 2.284734 2.1832056 2.4989154 2.342997 2.5290995 2.1873999 2.4996889 2.3303316 2.2484293 2.3600972 2.2428176 2.6668842 2.425864 2.2950444 2.491148 2.4225645 2.2947335 2.7634182 2.33502 2.293337 2.7963946 2.1833227 2.3824415 2.5373433 2.4787726 2.3851984 2.2342024 2.412812 2.6721148 2.2945938 2.6734738 2.1944482 2.4496665 2.788581 2.3348951 2.7573855 2.1941235 2.5736468 2.405492 2.5039883 2.3396704 2.3280654 2.231258 2.4012458 2.750286 2.242022 2.4997134 2.5747995 2.5300307
1.0 2.497572 2.2836044 2.1820874 2.4978874 2.3419545 2.528126 2.186293 2.4986608 2.3291934 2.2473907 2.359104 2.2416916 2.6658506 2.4248147 2.2939095 2.490169 2.421516 2.2936928 2.7624016 2.3338768 2.2922955 2.7953904 2.1822052 2.3813941 2.5363235 2.4777884 2.384154 2.2330837 2.4118237 2.6710796 2.2935433 2.6724381 2.1933315 2.4486804 2.787579 2.3337517 2.7563705 2.1930065 2.5726337 2.4045033 2.5029724 2.3385253 2.326915 2.2301297 2.400255 2.7492733 2.240895 2.498697 2.5737875 2.5290575


==> Plots/samples/SM_AVR_GOV_y_true_samples_E_q_dash.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.98107535 0.98107535 1.0789278 1.0317937 0.98107535 0.9403838 1.0789278 1.0317937 0.9350787 1.0789278 1.0789278 1.0317937 1.0789278 0.9350787 0.98107535 0.98107535 0.9403838 1.0317937 0.98107535 0.9403838 1.0317937 0.9350787 1.0789278 0.9350787 0.98107535 0.9403838 0.9350787 1.0317937 1.0789278 1.0789278 1.0789278 1.0789278 1.0789278 0.98107535 0.9350787 0.9403838 0.98107535 1.0789278 0.9403838 1.0789278 0.9350787 0.9350787 0.9350787 1.0317937 1.0317937 0.98107535 1.0317937 0.9403838 0.9350787 0.9350787
0.001001001 0.98061293 0.9811035 1.0788769 1.0310451 0.9809514 0.9399564 1.0788721 1.0310451 0.9351462 1.0787202 1.0784793 1.0317283 1.0780319 0.934778 0.98105323 0.98061335 0.94007844 1.0316263 0.9802628 0.9403966 1.0316265 0.9343056 1.0788769 0.9349944 0.9803704 0.9400542 0.93499416 1.0317785 1.0783815 1.0780318 1.0785036 1.0780317 1.078822 0.9807105 0.93430585 0.9403966 0.980263 1.078822 0.93971354 1.078382 0.9345624 0.9350961 0.935151 1.0317831 1.0313857 0.9802632 1.0317284 0.93986297 0.93441314 0.9346561
0.002002002 0.98015064 0.9811316 1.078826 1.0302969 0.98082733 0.93952966 1.0788163 1.0302968 0.9352136 1.0785129 1.078031 1.0316628 1.0771374 0.9344778 0.9810308 0.9801523 0.93977326 1.0314591 0.9794506 0.9404093 1.0314595 0.933533 1.078826 0.9349103 0.97966635 0.9397251 0.9349094 1.0317631 1.0778356 1.0771368 1.0780795 1.0771366 1.0787164 0.9803455 0.93353397 0.94040936 0.9794513 1.0787165 0.93904376 1.0778372 0.9340468 0.9351136 0.93522316 1.0317726 1.0309778 0.97945213 1.0316633 0.9393428 0.9337484 0.9342344
0.003003003 0.97968864 0.98115975 1.078775 1.0295495 0.98070306 0.9391034 1.0787605 1.0295491 0.935281 1.0783058 1.0775828 1.0315975 1.0762444 0.9341781 0.9810083 0.9796923 0.9394683 1.0312917 0.9786388 0.94042194 1.0312927 0.9327611 1.078775 0.9348265 0.97896326 0.93939656 0.93482447 1.0317478 1.07729 1.0762429 1.0776554 1.0762426 1.0786109 0.97998035 0.9327631 0.94042206 0.9786404 1.0786113 0.93837464 1.0772935 0.933532 0.93513113 0.9352953 1.031762 1.0305705 0.9786422 1.0315984 0.9388234 0.93308467 0.9338137
0.004004004 0.97922695 0.98118794 1.0787243 1.0288028 0.9805788 0.9386779 1.0787047 1.0288022 0.9353484 1.078099 1.0771352 1.0315324 1.0753528 0.933879 0.98098564 0.9792333 0.93916374 1.0311246 0.9778276 0.9404346 1.0311263 0.9319898 1.0787244 0.9347429 0.9782613 0.9390687 0.9347395 1.0317327 1.0767449 1.0753503 1.0772316 1.0753497 1.0785058 0.9796152 0.93199337 0.9404348 0.97783035 1.0785064 0.93770623 1.076751 0.93301815 0.9351489 0.93536747 1.0317515 1.0301635 0.9778336 1.031534 0.9383049 0.932422 0.933394
0.005005005 0.9787657 0.98121625 1.0786736 1.028057 0.98045444 0.93825316 1.0786492 1.028056 0.9354158 1.0778927 1.0766879 1.0314674 1.0744628 0.93358064 0.98096293 0.9787755 0.93885964 1.0309575 0.9770171 0.9404473 1.0309601 0.9312193 1.0786737 0.9346598 0.9775606 0.9387415 0.9346544 1.0317177 1.0762002 1.0744591 1.0768082 1.0744581 1.0784009 0.9792502 0.9312248 0.9404477 0.97702134 1.0784018 0.9370388 1.0762097 0.9325053 0.9351668 0.93543965 1.0317411 1.0297571 0.97702634 1.0314698 0.93778735 0.9317605 0.9329754
0.006006006 0.97830504 0.9812447 1.0786232 1.0273123 0.9803302 0.9378292 1.0785936 1.0273108 0.9354833 1.0776867 1.0762411 1.0314028 1.0735744 0.9332831 0.9809403 0.9783188 0.9385561 1.0307907 0.97620744 0.94046015 1.0307943 0.9304498 1.0786233 0.9345769 0.9768611 0.93841505 0.9345694 1.0317028 1.0756563 1.0735692 1.0763853 1.0735679 1.0782963 0.9788854 0.93045753 0.9404607 0.9762134 1.0782976 0.9363723 1.0756695 0.93199354 0.93518496 0.93551195 1.031731 1.0293514 0.9762204 1.0314062 0.93727094 0.93110025 0.93255794
0.007007007 0.97784495 0.98127335 1.078573 1.0265687 0.9802062 0.9374062 1.0785383 1.0265667 0.935551 1.0774812 1.075795 1.0313385 1.0726877 0.9329863 0.9809177 0.9778633 0.93825316 1.0306242 0.9753987 0.9404732 1.0306289 0.92968124 1.0785731 0.9344946 0.97616315 0.9380894 0.93448454 1.0316881 1.0751132 1.0726808 1.0759629 1.072679 1.0781922 0.9785209 0.9296916 0.9404739 0.97540665 1.078194 0.9357069 1.0751308 0.931483 0.93520343 0.93558437 1.031721 1.0289463 0.97541606 1.0313429 0.93675566 0.9304414 0.9321416
0.008008008 0.9773856 0.9813023 1.078523 1.0258263 0.98008233 0.93698406 1.0784832 1.025824 0.9356189 1.0772761 1.0753496 1.0312746 1.071803 0.9326905 0.98089534 0.9774091 0.937951 1.030458 0.9745911 0.94048655 1.0304639 0.9289139 1.0785233 0.9344127 0.97546667 0.9377646 0.93439984 1.0316738 1.0745708 1.0717942 1.0755413 1.0717919 1.0780885 0.9781568 0.9289272 0.94048744 0.9746012 1.0780909 0.93504286 1.0745934 0.9309737 0.9352223 0.9356571 1.0317113 1.0285419 0.97461325 1.0312803 0.9362417 0.92978406 0.9317265
0.009009009 0.97692704 0.9813316 1.0784736 1.0250854 0.9799588 0.936563 1.0784285 1.0250825 0.935687 1.0770717 1.0749049 1.031211 1.0709201 0.93239576 0.9808732 0.97695625 0.9376497 1.0302922 0.9737846 0.9405002 1.0302997 0.9281478 1.0784738 0.93433136 0.97477186 0.93744075 0.93431544 1.0316598 1.0740293 1.070909 1.0751204 1.0709063 1.0779854 0.9777932 0.9281643 0.94050133 0.97379714 1.0779883 0.9343801 1.0740575 0.9304658 0.93524164 0.93573004 1.0317019 1.0281384 0.97381216 1.0312182 0.9357291 0.9291283 0.9313127
0.01001001 0.9764694 0.9813612 1.0784243 1.024346 0.97983557 0.93614304 1.0783741 1.0243424 0.9357555 1.0768678 1.0744611 1.0311481 1.0700392 0.932102 0.9808514 0.9765047 0.93734926 1.0301268 0.9729794 0.94051427 1.0301359 0.927383 1.0784247 0.93425065 0.9740787 0.9371179 0.9342313 1.0316463 1.073489 1.0700258 1.0747005 1.0700223 1.0778829 0.97743016 0.927403 0.94051564 0.97299457 1.0778863 0.9337188 1.0735229 0.9299594 0.9352614 0.9358033 1.031693 1.0277357 0.97301275 1.0311567 0.9352179 0.9284742 0.93090016
0.011011011 0.97601265 0.98139125 1.0783757 1.0236082 0.9797127 0.93572426 1.0783201 1.023604 0.93582433 1.0766648 1.0740182 1.0310856 1.0691602 0.9318095 0.98082995 0.97605455 0.9370498 1.029962 0.9721756 0.94052875 1.0299728 0.92661965 1.078376 0.9341705 0.9733874 0.936796 0.93414754 1.031633 1.0729495 1.0691444 1.0742815 1.0691403 1.077781 0.9770678 0.9266434 0.9405304 0.97219354 1.077785 0.93305904 1.07299 0.9294545 0.93528175 0.93587697 1.0316844 1.0273341 0.9722152 1.0310959 0.93470824 0.9278218 0.930489
0.012012012 0.97555697 0.98142177 1.0783275 1.0228722 0.9795904 0.93530667 1.0782666 1.0228672 0.9358936 1.0764624 1.0735763 1.0310239 1.0682833 0.93151814 0.980809 0.9756059 0.9367514 1.0297978 0.9713732 0.9405438 1.0298104 0.9258578 1.078328 0.93409103 0.972698 0.9364753 0.9340642 1.0316204 1.0724113 1.0682648 1.0738636 1.0682601 1.0776798 0.9767062 0.92588556 0.94054574 0.9713942 1.0776845 0.93240094 1.0724585 0.92895126 0.9353027 0.93595105 1.0316763 1.0269334 0.9714195 1.0310357 0.93420017 0.9271713 0.9300793
0.013013013 0.9751024 0.98145276 1.0782799 1.0221379 0.97946864 0.93489033 1.0782136 1.0221323 0.9359633 1.0762608 1.0731355 1.0309627 1.0674087 0.93122804 0.9807885 0.97515875 0.93645424 1.0296342 0.9705724 0.9405593 1.0296488 0.9250975 1.0782804 0.9340123 0.9720105 0.9361557 0.9339814 1.0316082 1.0718744 1.0673873 1.0734468 1.0673819 1.0775793 0.97634536 0.92512953 0.9405616 0.9705966 1.0775847 0.93174464 1.0719287 0.92844963 0.9353242 0.9360256 1.0316688 1.026534 0.97062576 1.0309763 0.9336938 0.9265226 0.929671
0.014014014 0.974649 0.98148435 1.0782328 1.0214056 0.9793474 0.9344753 1.0781611 1.0213991 0.93603355 1.0760599 1.0726957 1.0309023 1.0665362 0.9309393 0.9807686 0.97471315 0.9361582 1.0294713 0.96977323 0.94057554 1.0294878 0.92433894 1.0782334 0.9339343 0.9713251 0.93583727 0.93389916 1.0315967 1.0713388 1.0665119 1.0730313 1.0665057 1.0774795 0.97598547 0.9243754 0.9405781 0.96980083 1.0774857 0.9310901 1.0714006 0.9279498 0.9353465 0.9361007 1.0316619 1.0261356 0.96983397 1.0309178 0.93318915 0.925876 0.9292642
0.015015015 0.97419685 0.98151654 1.0781864 1.0206752 0.9792269 0.9340617 1.0781093 1.0206679 0.93610436 1.07586 1.0722573 1.0308427 1.0656661 0.93065196 0.9807494 0.9742692 0.93586344 1.0293092 0.9689758 0.94059247 1.0293278 0.92358214 1.0781871 0.9338571 0.9706418 0.9355201 0.9338175 1.0315857 1.0708045 1.0656387 1.072617 1.0656315 1.0773805 0.97562647 0.92362326 0.9405953 0.96900696 1.0773876 0.93043756 1.0708742 0.9274518 0.93536943 0.93617636 1.0316556 1.0257384 0.9690443 1.0308602 0.9326863 0.9252314 0.928859
0.016016016 0.97374606 0.9815493 1.0781407 1.019947 0.979107 0.93364954 1.078058 1.0199388 0.93617576 1.0756611 1.07182 1.0307838 1.0647981 0.9303661 0.98073083 0.9738268 0.93557006 1.0291477 0.9681802 0.94061005 1.0291686 0.9228272 1.0781415 0.9337808 0.9699607 0.93520427 0.93373656 1.0315754 1.0702716 1.0647675 1.0722041 1.0647596 1.0772825 0.97526854 0.92287314 0.94061327 0.96821505 1.0772904 0.92978704 1.0703496 0.92695564 0.9353933 0.93625265 1.0316498 1.0253425 0.9682568 1.0308033 0.9321854 0.924589 0.92845535
0.017017016 0.97329664 0.9815829 1.0780957 1.019221 0.97898793 0.93323886 1.0780076 1.0192119 0.9362478 1.0754629 1.0713841 1.0307258 1.0639327 0.9300817 0.980713 0.9733862 0.9352781 1.0289873 0.9673865 0.94062847 1.0290104 0.92207414 1.0780966 0.93370533 0.96928185 0.9348897 0.93365633 1.0315658 1.0697403 1.0638987 1.0717927 1.0638899 1.0771854 0.97491175 0.9221251 0.940632 0.96742517 1.0771941 0.9291386 1.0698267 0.9264615 0.9354179 0.93632966 1.0316448 1.0249479 0.9674714 1.0307475 0.93168646 0.92394876 0.92805344
0.018018018 0.97284865 0.98161715 1.0780516 1.0184972 0.9788697 0.93282974 1.0779577 1.0184872 0.93632066 1.0752659 1.0709496 1.0306687 1.0630697 0.92979896 0.980696 0.97294736 0.93498766 1.0288277 0.9665948 0.9406477 1.028853 0.9213232 1.0780525 0.9336309 0.9686054 0.9345766 0.9335768 1.0315571 1.0692105 1.0630322 1.0713829 1.0630225 1.0770893 0.9745561 0.92137927 0.9406516 0.96663743 1.0770988 0.92849237 1.0693058 0.9259694 0.9354434 0.9364073 1.0316406 1.0245547 0.9666884 1.0306926 0.93118954 0.9233109 0.92765313
0.019019019 0.97240216 0.9816522 1.0780082 1.0177758 0.97875226 0.9324223 1.0779089 1.0177648 0.9363942 1.0750699 1.0705165 1.0306127 1.0622091 0.9295178 0.98067987 0.9725102 0.9346988 1.0286689 0.9658052 0.94066787 1.0286969 0.92057425 1.0780091 0.93355733 0.96793133 0.93426484 0.9334982 1.031549 1.0686824 1.0621681 1.0709747 1.0621575 1.0769942 0.9742017 0.92063564 0.9406721 0.9658519 1.0770046 0.9278484 1.0687866 0.92547935 0.93546987 0.9364858 1.0316373 1.024163 0.96590763 1.0306388 0.9306947 0.9226753 0.9272546
0.02002002 0.9719573 0.981688 1.0779656 1.0170568 0.9786357 0.93201643 1.0778607 1.0170449 0.93646854 1.074875 1.0700848 1.0305576 1.0613513 0.9292384 0.9806646 0.972075 0.9344115 1.0285113 0.96501774 0.9406889 1.0285417 0.91982746 1.0779668 0.93348485 0.96725976 0.9339546 0.9334204 1.0315418 1.068156 1.0613066 1.0705681 1.061295 1.0769 0.9738486 0.9198943 0.94069356 0.96506864 1.0769114 0.9272068 1.0682695 0.92499155 0.9354973 0.9365651 1.0316348 1.0237728 0.96512926 1.030586 0.930202 0.9220422 0.9268579
0.021021022 0.9715141 0.9817248 1.077924 1.0163404 0.9785202 0.93161225 1.0778135 1.0163274 0.9365437 1.0746813 1.0696548 1.0305036 1.060496 0.9289607 0.9806503 0.9716416 0.9341259 1.0283546 0.9642325 0.94071096 1.0283875 0.91908294 1.0779253 0.93341345 0.96659076 0.9336459 0.9333436 1.0315356 1.0676314 1.0604476 1.0701634 1.060435 1.076807 0.97349685 0.9191553 0.94071597 0.96428764 1.0768194 0.92656755 1.0677543 0.9245059 0.9355258 0.93664527 1.0316331 1.0233841 0.9643534 1.0305343 0.9297116 0.92141163 0.92646295
0.022022022 0.97107255 0.98176247 1.0778834 1.0156265 0.9784057 0.93120986 1.0777671 1.0156125 0.9366198 1.0744886 1.0692264 1.0304507 1.0596433 0.9286848 0.980637 0.9712101 0.93384206 1.0281991 0.9634496 0.940734 1.0282346 0.9183407 1.0778847 0.9333431 0.96592444 0.9333388 0.9332678 1.0315303 1.0671086 1.059591 1.0697603 1.0595776 1.0767152 0.97314656 0.91841877 0.94073945 0.9635091 1.0767285 0.9259308 1.0672412 0.92402256 0.93555534 0.9367263 1.0316325 1.022997 0.96357995 1.0304838 0.9292234 0.9207836 0.92606986
0.023023022 0.9706328 0.9818011 1.0778438 1.0149152 0.9782922 0.9308093 1.0777217 1.0149002 0.9366968 1.0742973 1.0687996 1.030399 1.0587934 0.9284107 0.9806248 0.9707806 0.93355995 1.0280446 0.962669 0.94075817 1.0280828 0.9176008 1.0778452 0.933274 0.9652608 0.9330333 0.9331929 1.0315259 1.0665877 1.0587373 1.0693593 1.0587229 1.0766245 0.97279775 0.9176847 0.940764 0.962733 1.0766388 0.92529655 1.06673 0.9235416 0.935586 0.9368083 1.0316328 1.0226116 0.96280915 1.0304345 0.92873764 0.9201582 0.92567873
0.024024025 0.9701949 0.9818407 1.0778052 1.0142068 0.9781799 0.9304106 1.0776774 1.0141907 0.9367748 1.0741072 1.0683746 1.0303484 1.0579463 0.9281386 0.98061365 0.9703531 0.9332797 1.0278914 0.96189094 0.94078344 1.0279323 0.9168633 1.0778067 0.93320596 0.9645999 0.9327295 0.9331192 1.0315225 1.0660688 1.0578862 1.0689601 1.0578709 1.0765351 0.9724505 0.91695315 0.9407897 0.96195936 1.0765504 0.9246649 1.0662211 0.92306304 0.9356178 0.9368913 1.0316341 1.0222279 0.9620409 1.0303863 0.92825425 0.9195355 0.9252895
0.025025025 0.9697588 0.9818814 1.0777676 1.0135009 0.9780687 0.93001384 1.0776341 1.0134838 0.93685377 1.0739183 1.0679513 1.0302991 1.0571021 0.9278684 0.98060364 0.96992767 0.93300134 1.0277394 0.96111536 0.9408099 1.027783 0.91612834 1.0777693 0.9331392 0.9639419 0.93242735 0.9330466 1.0315202 1.0655518 1.0570381 1.068563 1.0570216 1.0764469 0.97210485 0.9162242 0.9408166 0.9611883 1.0764632 0.92403597 1.0657142 0.9225869 0.9356508 0.9369753 1.0316365 1.0218459 0.9612754 1.0303396 0.92777336 0.91891557 0.9249023
0.026026025 0.96932465 0.9819231 1.0777313 1.012798 0.97795874 0.929619 1.0775918 1.0127798 0.9369338 1.0737308 1.0675298 1.0302509 1.0562607 0.92760026 0.9805949 0.9695043 0.9327249 1.0275886 0.9603423 0.9408376 1.027635 0.91539586 1.0777329 0.9330737 0.96328664 0.93212694 0.9329752 1.031519 1.0650368 1.0561926 1.0681678 1.0561751 1.0763601 0.9717608 0.9154979 0.9408447 0.96041995 1.0763774 0.9234097 1.0652096 0.92211336 0.9356851 0.9370604 1.0316399 1.0214658 0.9605126 1.0302941 0.9272949 0.9182985 0.9245171
0.027027028 0.9688924 0.981966 1.077696 1.012098 0.97784996 0.92922616 1.0775508 1.0120786 0.937015 1.0735447 1.0671103 1.0302042 1.0554223 0.92733413 0.98058736 0.9690831 0.9324505 1.0274391 0.9595719 0.94086653 1.0274884 0.914666 1.0776978 0.9330095 0.9626344 0.9318284 0.93290496 1.0315189 1.0645239 1.0553502 1.0677748 1.0553316 1.0762745 0.9714185 0.91477424 0.9408741 0.9596543 1.0762929 0.9227863 1.0647072 0.9216423 0.9357206 0.93714666 1.0316446 1.0210874 0.9597526 1.0302498 0.926819 0.9176842 0.92413396
0.028028028 0.9684622 0.98201 1.0776619 1.0114009 0.97774255 0.9288354 1.0775107 1.0113804 0.9370973 1.0733601 1.0666926 1.0301588 1.054587 0.92707014 0.9805811 0.96866393 0.9321781 1.027291 0.9588042 0.9408968 1.0273432 0.9139388 1.0776638 0.9329467 0.96198505 0.9315316 0.932836 1.0315201 1.0640132 1.0545106 1.0673839 1.0544909 1.0761904 0.9710779 0.9140534 0.94090474 0.95889133 1.0762098 0.9221657 1.0642071 0.9211739 0.9357575 0.93723404 1.0316504 1.020711 0.9589954 1.0302072 0.92634577 0.91707283 0.92375296
0.029029028 0.9680341 0.98205525 1.0776291 1.0107068 0.97763646 0.92844665 1.077472 1.0106852 0.93718076 1.0731769 1.0662768 1.0301148 1.0537547 0.92680824 0.9805762 0.96824706 0.9319078 1.0271443 0.95803916 0.9409284 1.0271993 0.9132143 1.077631 0.9328852 0.9613388 0.93123674 0.93276834 1.0315224 1.0635047 1.053674 1.0669951 1.0536532 1.0761076 0.9707391 0.9133353 0.9409368 0.9581312 1.0761281 0.921548 1.0637091 0.9207081 0.9357957 0.9373226 1.0316575 1.0203364 0.95824116 1.0301658 0.9258752 0.91646445 0.92337406
0.03003003 0.96760803 0.9821017 1.0775975 1.0100158 0.97753173 0.92806005 1.0774345 1.0099931 0.93726546 1.0729951 1.0658631 1.0300722 1.0529255 0.9265485 0.9805727 0.9678324 0.93163955 1.0269991 0.957277 0.94096136 1.0270569 0.9124926 1.0775995 0.93282515 0.96069556 0.93094385 0.93270206 1.031526 1.0629983 1.0528405 1.0666087 1.0528185 1.0760264 0.97040224 0.9126201 0.9409702 0.9573739 1.076048 0.9209333 1.0632137 0.920245 0.93583536 0.9374124 1.0316657 1.0199637 0.9574898 1.0301259 0.9254073 0.91585904 0.9229973
0.031031031 0.9671842 0.9821494 1.0775672 1.009328 0.97742844 0.92767566 1.0773983 1.0093042 0.9373514 1.0728148 1.0654514 1.0300311 1.0520993 0.926291 0.9805706 0.96742 0.9313736 1.0268552 0.95651764 0.94099575 1.0269161 0.9117737 1.0775694 0.9327665 0.9600555 0.93065286 0.93263716 1.0315307 1.0624943 1.05201 1.0662245 1.0519869 1.0759466 0.9700672 0.9119078 0.94100505 0.9566196 1.0759693 0.92032164 1.0627205 0.91978467 0.9358765 0.9375035 1.0316752 1.0195932 0.9567414 1.0300875 0.9249421 0.9152567 0.9226228
0.03203203 0.9667625 0.9821984 1.0775384 1.0086434 0.9773266 0.9272934 1.0773634 1.0086182 0.9374386 1.0726362 1.0650418 1.0299915 1.0512764 0.92603576 0.98056996 0.96700984 0.93110985 1.0267129 0.95576125 0.9410316 1.0267768 0.91105765 1.0775406 0.9327094 0.95941854 0.93036383 0.9325737 1.0315369 1.0619925 1.0511827 1.0658426 1.0511585 1.0758684 0.9697341 0.9111984 0.94104135 0.95586824 1.0758921 0.9197131 1.0622299 0.9193271 0.93591905 0.9375959 1.0316862 1.0192248 0.95599604 1.0300505 0.9244797 0.9146575 0.9222505
0.033033032 0.96634305 0.98224884 1.0775108 1.007962 0.97722626 0.92691344 1.0773298 1.0079356 0.9375272 1.0724591 1.0646342 1.0299534 1.0504568 0.92578274 0.9805708 0.9666021 0.93084836 1.0265722 0.9550078 0.94106895 1.026639 0.9103445 1.0775131 0.9326538 0.9587848 0.9300769 0.9325117 1.0315444 1.0614932 1.0503585 1.0654632 1.0503333 1.0757917 0.96940297 0.91049194 0.94107914 0.95511985 1.0758165 0.9191076 1.0617416 0.91887236 0.93596315 0.93768966 1.0316985 1.0188583 0.9552537 1.0300152 0.9240202 0.91406137 0.9218805
0.034034032 0.9659259 0.9823006 1.0774846 1.0072838 0.97712743 0.9265357 1.0772976 1.0072564 0.9376171 1.0722837 1.0642289 1.0299169 1.0496404 0.9255321 0.9805732 0.96619666 0.9305892 1.026433 0.9542573 0.94110787 1.0265028 0.90963435 1.0774871 0.9325997 0.9581544 0.929792 0.9324511 1.0315533 1.0609962 1.0495377 1.0650861 1.0495111 1.0757166 0.9690739 0.9097885 0.9411185 0.95437455 1.0757426 0.9185053 1.0612559 0.9184205 0.93600875 0.9377848 1.0317122 1.018494 0.9545145 1.0299815 0.9235635 0.9134685 0.9215128
0.035035037 0.9655111 0.98235375 1.0774599 1.0066091 0.97703016 0.9261603 1.0772667 1.0065805 0.93770844 1.0721099 1.0638257 1.0298821 1.0488273 0.92528385 0.9805772 0.96579367 0.9303324 1.0262954 0.9535099 0.94114834 1.0263683 0.90892726 1.0774626 0.9325472 0.9575272 0.92950916 0.9323922 1.0315636 1.0605017 1.04872 1.0647116 1.0486923 1.0756432 0.96874684 0.9090882 0.9411594 0.95363235 1.0756702 0.9179063 1.0607727 0.91797155 0.936056 0.93788135 1.0317272 1.018132 0.95377845 1.0299494 0.9231097 0.9128789 0.9211474
0.036036037 0.9650986 0.98240834 1.0774368 1.0059378 0.97693455 0.92578727 1.0772374 1.0059079 0.9378012 1.0719378 1.0634248 1.0298488 1.0480175 0.925038 0.9805827 0.9653931 0.930078 1.0261595 0.9527657 0.9411904 1.0262355 0.9082232 1.0774394 0.93249637 0.95690346 0.9292285 0.9323348 1.0315753 1.0600097 1.0479057 1.0643394 1.0478768 1.0755714 0.96842194 0.90839094 0.941202 0.95289326 1.0755996 0.91731054 1.060292 0.91752553 0.93610483 0.93797934 1.0317439 1.0177721 0.95304555 1.029919 0.92265886 0.9122925 0.9207844
0.037037037 0.96468854 0.9824645 1.077415 1.0052699 0.97684056 0.9254166 1.0772096 1.0052387 0.9378954 1.0717676 1.0630262 1.0298172 1.0472112 0.92479455 0.9805899 0.96499497 0.929826 1.0260253 0.9520246 0.9412341 1.0261043 0.9075223 1.0774177 0.9324472 0.95628303 0.92894995 0.93227905 1.0315886 1.0595202 1.0470947 1.06397 1.0470647 1.0755013 0.9680992 0.90769684 0.94124615 0.95215744 1.0755306 0.91671807 1.059814 0.91708255 0.9361554 0.9380789 1.0317619 1.0174143 0.9523159 1.0298903 0.92221105 0.9117095 0.92042387
0.038038038 0.96428096 0.9825221 1.0773948 1.0046054 0.9767482 0.92504835 1.0771832 1.004573 0.9379912 1.0715989 1.0626299 1.0297874 1.0464082 0.92455363 0.98059887 0.9645994 0.9295765 1.0258927 0.95128673 0.94127953 1.0259749 0.9068245 1.0773977 0.9323997 0.95566607 0.9286736 0.9322249 1.0316033 1.0590333 1.0462871 1.063603 1.0462558 1.075433 0.9677786 0.90700597 0.94129205 0.9514248 1.0754634 0.91612893 1.0593385 0.91664255 0.9362076 0.9381799 1.0317816 1.017059 0.9515895 1.0298632 0.9217663 0.91112983 0.9200657
0.039039038 0.96387583 0.98258126 1.0773762 1.0039445 0.97665757 0.92468256 1.0771585 1.0039109 0.9380885 1.0714321 1.062236 1.0297593 1.0456086 0.9243152 0.9806095 0.9642063 0.9293295 1.025762 0.9505521 0.9413267 1.0258472 0.90613 1.0773792 0.9323539 0.9550526 0.9283995 0.9321725 1.0316197 1.0585489 1.045483 1.0632387 1.0454504 1.0753664 0.9674603 0.9063183 0.9413397 0.9506954 1.075398 0.9155432 1.0588657 0.91620564 0.93626153 0.9382825 1.0318028 1.0167059 0.95086646 1.0298381 0.9213246 0.9105536 0.91971004
0.04004004 0.9634732 0.982642 1.0773593 1.0032871 0.9765687 0.92431927 1.0771352 1.0032523 0.9381873 1.0712671 1.0618443 1.0297331 1.0448127 0.92407936 0.9806219 0.96381575 0.9290851 1.025633 0.9498208 0.94137555 1.0257214 0.9054387 1.0773623 0.93230987 0.9544427 0.9281277 0.93212175 1.0316375 1.0580673 1.0446823 1.0628772 1.0446486 1.0753016 0.96714425 0.905634 0.941389 0.94996935 1.0753343 0.9149609 1.0583956 0.91577184 0.9363172 0.9383867 1.0318255 1.0163552 0.95014673 1.0298146 0.92088604 0.90998083 0.91935694
0.041041043 0.9630732 0.98270434 1.077344 1.0026333 0.9764816 0.92395854 1.0771136 1.0025973 0.93828773 1.071104 1.0614552 1.0297085 1.0440203 0.92384607 0.980636 0.9634278 0.9288432 1.0255058 0.9490928 0.9414262 1.0255973 0.9047507 1.077347 0.93226767 0.95383626 0.9278582 0.93207276 1.0316571 1.0575882 1.0438851 1.0625182 1.0438503 1.0752387 0.96683043 0.9049529 0.94144017 0.9492467 1.0752724 0.9143821 1.0579282 0.9153412 0.9363747 0.9384925 1.0318499 1.0160068 0.9494304 1.0297929 0.9204506 0.90941155 0.9190063
0.042042043 0.96267575 0.98276836 1.0773302 1.0019832 0.9763964 0.9236003 1.0770936 1.001946 0.93838984 1.0709428 1.0610685 1.0296859 1.0432314 0.9236154 0.980652 0.96304244 0.9286039 1.0253805 0.94836825 0.9414787 1.0254751 0.904066 1.0773335 0.9322272 0.9532335 0.92759097 0.9320256 1.0316783 1.057112 1.0430915 1.062162 1.0430555 1.0751776 0.966519 0.9042752 0.94149315 0.9485274 1.0752125 0.91380674 1.0574635 0.9149138 0.93643403 0.93859994 1.031876 1.0156608 0.9487175 1.0297731 0.9200184 0.90884584 0.91865826
0.043043043 0.96228087 0.982834 1.0773183 1.0013367 0.97631294 0.9232447 1.0770754 1.0012982 0.9384936 1.0707835 1.0606843 1.0296651 1.042446 0.92338735 0.9806698 0.9626598 0.92836726 1.025257 0.94764704 0.941533 1.0253549 0.9033847 1.0773215 0.93218863 0.95263433 0.9273261 0.93198025 1.0317011 1.0566384 1.0423015 1.0618087 1.0422643 1.0751183 0.9662099 0.9036009 0.94154793 0.94781154 1.0751544 0.913235 1.0570017 0.9144895 0.9364952 0.9387091 1.0319037 1.0153173 0.948008 1.0297552 0.9195894 0.9082837 0.91831285
0.044044044 0.9618887 0.98290133 1.077308 1.000694 0.9762314 0.92289174 1.0770588 1.0006542 0.93859905 1.0706261 1.0603026 1.0296463 1.0416645 0.92316204 0.9806895 0.9622798 0.92813325 1.0251354 0.94692934 0.9415893 1.0252365 0.90270674 1.0773113 0.9321519 0.9520389 0.92706364 0.93193674 1.0317256 1.0561676 1.0415152 1.061458 1.0414768 1.075061 0.9659032 0.90293 0.9416047 0.94709915 1.0750983 0.9126668 1.0565425 0.9140685 0.93655825 0.93881994 1.0319332 1.0149761 0.94730204 1.0297391 0.91916364 0.90772516 0.91797006
0.045045044 0.96149915 0.9829705 1.0772995 1.000055 0.9761517 0.9225414 1.0770439 1.000014 0.9387062 1.0704707 1.0599234 1.0296292 1.0408864 0.9229394 0.98071116 0.9619025 0.9279019 1.0250158 0.9462151 0.9416474 1.02512 0.90203226 1.0773028 0.9321171 0.9514471 0.9268035 0.93189514 1.0317519 1.0556995 1.0407325 1.0611103 1.0406929 1.0750057 0.96559894 0.90226257 0.94166327 0.9463903 1.075044 0.9121022 1.0560863 0.9136508 0.9366232 0.93893254 1.0319644 1.0146376 0.94659966 1.0297251 0.91874117 0.90717024 0.9176299
0.046046045 0.9611124 0.9830413 1.0772928 0.99941975 0.976074 0.9221937 1.0770308 0.9993775 0.9388151 1.0703173 1.0595468 1.0296143 1.0401123 0.9227195 0.9807347 0.961528 0.9276734 1.0248982 0.9455044 0.94170743 1.0250056 0.9013612 1.0772961 0.9320842 0.95085907 0.9265459 0.9318554 1.0317799 1.0552343 1.0399536 1.0607653 1.0399127 1.0749522 0.96529716 0.9015987 0.9417238 0.94568497 1.0749917 0.91154134 1.0556328 0.9132364 0.9366901 0.939047 1.0319974 1.0143015 0.9459008 1.0297129 0.918322 0.906619 0.9172925
0.04704705 0.96072835 0.98311394 1.0772878 0.9987883 0.9759982 0.9218488 1.0770193 0.9987448 0.9389258 1.0701658 1.0591727 1.0296012 1.0393417 0.9225024 0.9807602 0.9611562 0.92744756 1.0247825 0.9447973 0.9417695 1.0248932 0.9006937 1.0772914 0.9320532 0.9502748 0.9262908 0.93181765 1.0318097 1.054772 1.0391784 1.0604233 1.0391363 1.0749007 0.9649979 0.9009383 0.9417863 0.94498324 1.0749414 0.91098416 1.0551823 0.91282535 0.93675894 0.93916315 1.0320323 1.0139681 0.9452055 1.0297028 0.9179062 0.9060714 0.9169577
0.04804805 0.96034706 0.9831884 1.0772847 0.9981607 0.9759245 0.9215066 1.0770098 0.99811596 0.93903834 1.0700164 1.0588014 1.0295902 1.0385749 0.92228806 0.98078775 0.96078724 0.9272246 1.0246688 0.94409376 0.9418335 1.0247827 0.9000297 1.0772883 0.9320243 0.94969434 0.92603815 0.9317818 1.0318414 1.0543125 1.0384068 1.0600841 1.0383636 1.0748514 0.96470106 0.9002815 0.9418508 0.94428515 1.0748931 0.91043067 1.0547346 0.91241765 0.9368298 0.93928117 1.032069 1.0136372 0.9445139 1.0296947 0.91749376 0.90552765 0.9166257
0.04904905 0.95996857 0.9832647 1.0772835 0.997537 0.9758527 0.92116714 1.0770022 0.997491 0.93915266 1.0698692 1.0584326 1.0295813 1.037812 0.9220765 0.9808173 0.960421 0.9270044 1.0245572 0.9433938 0.94189954 1.0246743 0.8993693 1.0772871 0.9319973 0.94911766 0.925788 0.931748 1.0318748 1.053856 1.0376391 1.0597478 1.0375947 1.074804 0.96440685 0.8996282 0.9419173 0.94359064 1.074847 0.90988094 1.0542899 0.9120133 0.93690264 0.93940103 1.0321075 1.0133089 0.94382596 1.0296886 0.9170847 0.9049876 0.9162964
0.05005005 0.9595929 0.9833428 1.0772841 0.99691725 0.975783 0.9208305 1.0769963 0.99687 0.9392689 1.069724 1.0580666 1.0295744 1.0370529 0.92186785 0.9808489 0.96005774 0.926787 1.0244477 0.94269764 0.9419676 1.024568 0.8987125 1.0772878 0.9319724 0.94854486 0.92554045 0.9317162 1.0319102 1.0534023 1.0368754 1.0594146 1.0368296 1.0747586 0.9641152 0.89897865 0.94198585 0.9428999 1.0748028 0.909335 1.0538481 0.9116124 0.93697757 0.9395228 1.0321478 1.0129832 0.9431417 1.0296845 0.9166791 0.9044513 0.91596997
0.05105105 0.95922005 0.9834229 1.0772867 0.9963014 0.97571534 0.92049664 1.0769923 0.9962529 0.93938696 1.0695808 1.0577031 1.0295695 1.0362977 0.92166203 0.9808826 0.95969725 0.92657256 1.0243403 0.9420051 0.94203776 1.0244638 0.89805937 1.0772904 0.9319495 0.9479759 0.9252954 0.93168646 1.0319474 1.0529517 1.0361153 1.0590843 1.0360683 1.0747155 0.9638261 0.89833266 0.94205654 0.9422129 1.0747607 0.9087929 1.0534093 0.91121495 0.9370546 0.9396465 1.0321901 1.0126601 0.94246113 1.0296826 0.9162769 0.90391886 0.9156464
0.05205205 0.95885015 0.98350483 1.0772911 0.9956896 0.97564983 0.92016566 1.0769902 0.99563974 0.93950695 1.0694399 1.0573425 1.0295668 1.0355463 0.92145914 0.9809184 0.9593397 0.92636096 1.0242349 0.9413163 0.94211 1.0243616 0.89740986 1.077295 0.9319287 0.9474109 0.925053 0.93165874 1.0319865 1.0525041 1.0353591 1.0587571 1.0353109 1.0746744 0.9635397 0.8976904 0.94212925 0.9415296 1.0747207 0.9082547 1.0529735 0.91082096 0.93713367 0.9397721 1.0322343 1.0123398 0.9417844 1.0296828 0.9158782 0.9033902 0.9153255
0.05305305 0.9584831 0.9835887 1.0772976 0.9950818 0.9755864 0.91983753 1.0769901 0.99503064 0.9396289 1.0693011 1.0569847 1.0295662 1.0347989 0.9212591 0.9809563 0.95898503 0.9261523 1.0241318 0.9406313 0.9421844 1.0242617 0.8967641 1.0773014 0.93191004 0.94684976 0.9248132 0.9316332 1.0320275 1.0520594 1.0346069 1.0584329 1.0345575 1.0746354 0.96325594 0.8970518 0.9422041 0.94085 1.074683 0.9077204 1.0525407 0.91043043 0.9372149 0.9398997 1.0322804 1.0120223 0.9411114 1.029685 0.91548294 0.90286547 0.9150076
0.054054055 0.95811903 0.9836745 1.0773059 0.9944779 0.9755251 0.9195123 1.0769919 0.99442554 0.9397528 1.0691645 1.0566295 1.0295677 1.0340554 0.92106205 0.9809964 0.95863324 0.9259466 1.0240307 0.93995005 0.9422609 1.0241638 0.89612204 1.0773098 0.93189347 0.9462926 0.9245761 0.93160975 1.0320705 1.0516177 1.0338587 1.0581118 1.0338079 1.0745987 0.9629749 0.89641696 0.9422811 0.9401743 1.0746473 0.90718997 1.0521109 0.9100435 0.93729824 0.94002926 1.0323286 1.0117074 0.94044214 1.0296896 0.9150912 0.9023446 0.9146925
0.055055056 0.95775795 0.9837624 1.0773164 0.99387825 0.97546595 0.91918993 1.0769957 0.99382454 0.93987876 1.06903 1.0562772 1.0295715 1.0333159 0.9208679 0.9810386 0.9582845 0.9257439 1.0239319 0.93927264 0.9423396 1.0240682 0.8954838 1.0773203 0.9318791 0.94573945 0.9243416 0.9315884 1.0321156 1.0511793 1.0331144 1.0577937 1.0330623 1.074564 0.96269655 0.89578587 0.9423603 0.93950236 1.0746139 0.9066635 1.0516841 0.90966004 0.9373838 0.9401608 1.0323787 1.0113952 0.9397768 1.0296961 0.9147031 0.9018277 0.9143804
0.056056056 0.9573998 0.98385227 1.0773288 0.99328256 0.97540903 0.91887057 1.0770015 0.9932276 0.9400066 1.068898 1.0559278 1.0295775 1.0325804 0.9206768 0.98108304 0.9579387 0.92554414 1.0238353 0.9385991 0.94242054 1.0239749 0.8948493 1.0773327 0.9318668 0.94519025 0.9241099 0.9315693 1.0321625 1.0507438 1.032374 1.0574788 1.0323207 1.0745316 0.96242094 0.8951586 0.94244164 0.9388343 1.0745826 0.9061409 1.0512605 0.9092801 0.9374715 0.94029444 1.0324309 1.011086 0.9391152 1.0297049 0.9143185 0.9013147 0.91407114
0.057057057 0.95704466 0.9839441 1.0773432 0.99269104 0.9753543 0.9185541 1.0770092 0.9926348 0.94013655 1.068768 1.0555811 1.0295856 1.0318489 0.9204887 0.9811297 0.9575959 0.92534745 1.0237409 0.93792945 0.94250363 1.0238837 0.8942186 1.0773473 0.9318568 0.9446451 0.9238808 0.93155235 1.0322115 1.0503114 1.0316378 1.057167 1.0315832 1.0745014 0.9621481 0.8945351 0.94252527 0.93817014 1.0745536 0.90562236 1.05084 0.90890384 0.93756145 0.94043005 1.0324851 1.0107794 0.93845755 1.029716 0.9139375 0.90080565 0.9137649
0.058058057 0.9566926 0.98403805 1.0773598 0.99210364 0.97530186 0.9182406 1.0770191 0.9920461 0.9402686 1.0686404 1.0552373 1.029596 1.0311214 0.9203036 0.9811786 0.9572561 0.92515373 1.0236487 0.93726367 0.942589 1.0237949 0.8935918 1.0773638 0.931849 0.9441041 0.9236545 0.9315376 1.0322627 1.0498823 1.0309055 1.0568584 1.0308497 1.0744734 0.961878 0.8939155 0.94261104 0.93750983 1.0745268 0.9051078 1.0504225 0.9085311 0.9376536 0.9405678 1.0325414 1.0104756 0.9378038 1.0297292 0.91356015 0.9003006 0.91346157
0.059059057 0.95634353 0.9841341 1.0773784 0.9915204 0.9752516 0.9179301 1.077031 0.9914616 0.9404026 1.0685151 1.0548965 1.0296087 1.030398 0.92012155 0.9812298 0.9569194 0.9249631 1.023559 0.9366019 0.94267654 1.0237082 0.8929689 1.0773824 0.9318434 0.94356704 0.9234309 0.9315252 1.0323157 1.0494562 1.0301772 1.056553 1.0301203 1.0744478 0.9616107 0.8932997 0.94269913 0.9368535 1.0745022 0.9045973 1.0500083 0.90816206 0.9377481 0.9407076 1.0325997 1.0101748 0.937154 1.0297449 0.91318643 0.8997996 0.9131612
0.06006006 0.9559975 0.9842321 1.077399 0.99094135 0.9752037 0.9176227 1.077045 0.99088126 0.9405388 1.068392 1.0545584 1.0296236 1.0296787 0.9199425 0.9812832 0.95658565 0.9247756 1.0234714 0.935944 0.9427664 1.0236238 0.89234984 1.0774032 0.9318401 0.9430342 0.92321014 0.9315149 1.032371 1.0490334 1.029453 1.0562507 1.0293949 1.0744244 0.9613462 0.8926878 0.9427895 0.9362011 1.07448 0.9040908 1.0495971 0.9077967 0.93784475 0.9408496 1.0326601 1.0098767 0.9365081 1.0297626 0.91281635 0.8993026 0.9128639
0.061061062 0.9556547 0.9843324 1.0774219 0.99036646 0.97515804 0.9173183 1.077061 0.9903051 0.9406771 1.0682714 1.0542234 1.0296409 1.0289636 0.9197666 0.981339 0.9562551 0.9245911 1.0233861 0.93529016 0.94285864 1.0235418 0.89173466 1.0774261 0.93183905 0.94250536 0.9229921 0.931507 1.0324284 1.0486138 1.028733 1.0559517 1.0286735 1.0744033 0.9610846 0.8920798 0.9428822 0.93555266 1.07446 0.9035884 1.0491892 0.90743494 0.9379438 0.94099367 1.0327227 1.0095817 0.9358662 1.0297828 0.91244996 0.8988097 0.91256964
0.062062062 0.9553149 0.9844347 1.0774468 0.98979574 0.9751147 0.91701686 1.0770792 0.98973316 0.9408175 1.068153 1.0538913 1.0296605 1.0282525 0.9195938 0.98139703 0.95592755 0.9244098 1.0233033 0.9346403 0.94295317 1.0234622 0.8911235 1.0774511 0.9318403 0.9419808 0.92277694 0.9315013 1.0324878 1.0481973 1.0280172 1.055656 1.0279565 1.0743845 0.96082586 0.89147574 0.9429772 0.9349082 1.0744425 0.9030901 1.0487845 0.90707684 0.93804514 0.94113994 1.0327874 1.0092894 0.9352283 1.0298052 0.9120872 0.89832085 0.91227835
0.06306306 0.9549782 0.9845392 1.077474 0.9892293 0.9750737 0.9167186 1.0770996 0.9891655 0.94096005 1.068037 1.0535622 1.0296824 1.0275455 0.9194241 0.9814575 0.9556031 0.9242316 1.0232227 0.9339945 0.94304997 1.0233848 0.8905162 1.0774782 0.9318439 0.9414603 0.92256457 0.931498 1.0325494 1.0477841 1.0273054 1.0553634 1.0272435 1.074368 0.96057 0.8908756 0.9430745 0.9342678 1.0744271 0.9025959 1.0483829 0.9067225 0.9381488 0.94128835 1.0328544 1.0090001 0.9345944 1.02983 0.91172826 0.89783615 0.91199017
0.06406406 0.95464474 0.98464584 1.0775032 0.98866713 0.9750351 0.9164234 1.0771221 0.98860204 0.9411048 1.0679234 1.053236 1.0297067 1.0268427 0.9192576 0.98152024 0.95528185 0.92405653 1.0231445 0.93335265 0.9431492 1.0233098 0.88991296 1.0775075 0.9318498 0.940944 0.92235506 0.931497 1.0326132 1.0473741 1.0265979 1.0550741 1.0265347 1.0743539 0.96031696 0.8902795 0.9431742 0.9336314 1.0744143 0.9021058 1.0479846 0.9063719 0.93825483 0.941439 1.0329235 1.0087136 0.9339645 1.029857 0.911373 0.89735556 0.9117051
0.06506506 0.95431435 0.9847547 1.0775347 0.9881092 0.9749988 0.9161313 1.0771466 0.98804283 0.94125175 1.0678122 1.0529128 1.0297333 1.0261441 0.91909415 0.9815854 0.95496374 0.9238846 1.0230687 0.93271494 0.9432508 1.0232372 0.88931364 1.0775391 0.93185806 0.94043195 0.92214835 0.93149835 1.0326791 1.0469674 1.0258945 1.0547881 1.02583 1.0743423 0.96006685 0.8896873 0.9432763 0.93299913 1.0744036 0.90161985 1.0475895 0.90602505 0.93836325 0.9415918 1.0329947 1.0084302 0.9333387 1.0298866 0.91102153 0.8968791 0.9114231
0.066066064 0.9539872 0.9848658 1.0775684 0.98755556 0.97496486 0.91584235 1.0771735 0.987488 0.9414009 1.0677034 1.0525926 1.0297624 1.0254498 0.9189339 0.981653 0.95464873 0.9237159 1.0229954 0.9320813 0.9433548 1.0231671 0.8887184 1.0775727 0.9318687 0.9399241 0.9219446 0.9315021 1.0327473 1.0465639 1.0251952 1.0545055 1.0251297 1.074333 0.95981973 0.8890992 0.9433807 0.9323709 1.0743954 0.90113807 1.0471977 0.9056819 0.938474 0.9417469 1.0330682 1.0081497 0.9327169 1.0299184 0.9106738 0.89640677 0.9111442
0.067067064 0.95366323 0.98497903 1.0776043 0.9870062 0.9749334 0.9155565 1.0772026 0.98693734 0.9415523 1.067597 1.0522754 1.0297939 1.0247597 0.91877687 0.98172295 0.95433694 0.9235503 1.0229243 0.93145174 0.9434611 1.0230993 0.8881272 1.0776087 0.93188167 0.9394205 0.9217437 0.9315082 1.0328176 1.0461638 1.0245004 1.054226 1.0244336 1.074326 0.95957553 0.88851506 0.9434876 0.9317467 1.0743897 0.90066046 1.0468092 0.9053426 0.93858725 0.94190425 1.0331439 1.0078722 0.9320993 1.0299528 0.9103299 0.8959387 0.9108684
0.068068065 0.9533425 0.98509455 1.0776424 0.98646116 0.97490436 0.91527385 1.0772338 0.9863911 0.9417059 1.0674931 1.0519613 1.0298277 1.0240737 0.9186231 0.9817954 0.9540283 0.923388 1.0228558 0.9308263 0.94356996 1.023034 0.88754 1.0776469 0.93189704 0.93892115 0.92154574 0.9315167 1.0328902 1.045767 1.0238097 1.0539501 1.0237417 1.0743215 0.95933425 0.887935 0.9435969 0.9311267 1.0743862 0.9001871 1.0464239 0.90500706 0.9387028 0.9420638 1.0332218 1.0075977 0.9314857 1.0299894 0.9099897 0.89547473 0.9105958
0.06906907 0.9530249 0.9852123 1.0776829 0.9859205 0.9748777 0.91499436 1.0772673 0.98584914 0.9418618 1.0673916 1.0516503 1.0298641 1.023392 0.91847247 0.98187023 0.9537229 0.9232289 1.0227897 0.93020505 0.94368124 1.0229712 0.88695693 1.0776873 0.93191487 0.9384261 0.92135066 0.9315277 1.032965 1.0453733 1.0231233 1.0536773 1.023054 1.0743195 0.959096 0.887359 0.9437086 0.9305108 1.0743853 0.8997179 1.0460421 0.90467536 0.9388209 0.9422257 1.0333021 1.0073261 0.93087626 1.0300286 0.9096534 0.89501506 0.9103263
0.07007007 0.9527106 0.9853323 1.0777256 0.98538417 0.9748535 0.9147181 1.077303 0.98531157 0.94201994 1.0672927 1.0513424 1.0299028 1.0227146 0.91832507 0.98194754 0.9534207 0.92307305 1.022726 0.9295879 0.94379497 1.0229107 0.8863779 1.0777301 0.93193513 0.93793523 0.92115855 0.931541 1.0330421 1.0449831 1.0224411 1.0534079 1.0223707 1.0743198 0.95886075 0.8867871 0.9438228 0.9298991 1.0743868 0.89925295 1.0456634 0.9043475 0.9389414 0.94238985 1.0333846 1.0070577 0.930271 1.0300701 0.90932095 0.89455956 0.91006005
0.07107107 0.9523996 0.9854547 1.0777706 0.9848522 0.9748318 0.914445 1.077341 0.98477834 0.9421804 1.0671962 1.0510374 1.029944 1.0220414 0.91818094 0.98202735 0.9531218 0.9229204 1.0226649 0.9289749 0.94391114 1.0228528 0.885803 1.077775 0.93195784 0.93744874 0.9209694 0.9315569 1.0331215 1.0445963 1.0217633 1.053142 1.0216917 1.0743226 0.9586285 0.8862193 0.94393945 0.9292915 1.0743908 0.89879227 1.0452881 0.9040234 0.9390644 0.9425563 1.0334694 1.0067923 0.92966986 1.0301142 0.9089923 0.8941083 0.90979695
0.072072074 0.9520918 0.98557925 1.0778178 0.9843246 0.97481257 0.9141751 1.0773813 0.98424953 0.9423431 1.0671022 1.0507356 1.0299877 1.0213727 0.9180401 0.9821096 0.9528261 0.9227711 1.0226063 0.9283662 0.9440298 1.0227972 0.8852322 1.0778222 0.931983 0.93696654 0.9207832 0.9315752 1.0332031 1.0442128 1.0210898 1.0528793 1.021017 1.074328 0.95839924 0.88565564 0.9440586 0.9286881 1.0743972 0.8983358 1.0449162 0.90370315 0.93918985 0.9427251 1.0335565 1.0065299 0.9290729 1.0301607 0.90866745 0.89366126 0.909537
0.073073074 0.9517873 0.9857062 1.0778674 0.98380136 0.9747958 0.9139085 1.0774238 0.9837251 0.9425082 1.0670108 1.0504369 1.0300338 1.0207081 0.91790247 0.9821944 0.9525336 0.922625 1.0225501 0.9277616 0.944151 1.0227443 0.88466555 1.0778718 0.9320106 0.9364886 0.9206 0.931596 1.033287 1.0438328 1.0204206 1.05262 1.0203465 1.0743357 0.95817304 0.8850961 0.94418025 0.92808896 1.074406 0.89788365 1.0445476 0.9033868 0.9393178 0.9428963 1.0336459 1.0062705 0.92848015 1.0302097 0.90834653 0.8932185 0.9092803
0.074074075 0.9514861 0.98583543 1.0779192 0.98328257 0.97478163 0.9136451 1.0774686 0.9832051 0.9426756 1.0669217 1.0501413 1.0300826 1.0200479 0.9177681 0.9822817 0.9522444 0.92248225 1.0224965 0.9271613 0.94427466 1.0226939 0.88410306 1.0779238 0.93204075 0.936015 0.9204198 0.9316192 1.0333732 1.0434561 1.0197557 1.0523642 1.0196804 1.0743461 0.95794994 0.8845407 0.9443044 0.927494 1.0744175 0.8974358 1.0441824 0.90307426 0.93944824 0.9430698 1.0337377 1.0060143 0.9278916 1.030261 0.90802944 0.89278 0.90902686
0.075075075 0.9511882 0.98596704 1.0779735 0.9827682 0.9747699 0.913385 1.0775158 0.98268944 0.94284534 1.0668353 1.0498488 1.0301337 1.019392 0.9176371 0.9823715 0.95195854 0.9223428 1.0224453 0.9265652 0.94440085 1.022646 0.8835447 1.077978 0.93207335 0.9355458 0.9202426 0.93164504 1.0334618 1.0430827 1.0190952 1.0521117 1.0190187 1.0743588 0.9577298 0.88398945 0.94443107 0.9269033 1.0744313 0.8969922 1.0438205 0.90276563 0.9395812 0.9432457 1.0338317 1.0057611 0.9273073 1.030315 0.9077162 0.8923458 0.9087766
0.076076075 0.9508936 0.986101 1.0780301 0.98225826 0.9747607 0.9131281 1.0775653 0.9821783 0.9430174 1.0667515 1.0495595 1.0301875 1.0187405 0.9175093 0.9824639 0.9516759 0.92220664 1.0223968 0.9259733 0.9445296 1.0226005 0.88299054 1.0780345 0.93210846 0.9350809 0.9200684 0.9316733 1.0335528 1.0427128 1.018439 1.0518627 1.0183613 1.0743741 0.95751286 0.88344234 0.9445603 0.9263168 1.0744478 0.896553 1.043462 0.9024609 0.93971676 0.9434239 1.0339282 1.005511 0.9267272 1.0303715 0.9074069 0.89191586 0.90852964
0.077077076 0.95060235 0.9862372 1.078089 0.98175275 0.9747541 0.91287446 1.0776172 0.9816715 0.9431919 1.0666702 1.0492734 1.0302438 1.0180935 0.9173849 0.9825588 0.95139664 0.9220738 1.0223508 0.9253857 0.9446609 1.0225577 0.88244057 1.0780935 0.93214613 0.9346204 0.9198972 0.9317041 1.033646 1.0423464 1.0177873 1.0516171 1.0177083 1.074392 0.95729893 0.88289946 0.944692 0.9257346 1.0744667 0.89611804 1.0431069 0.90216005 0.9398548 0.9436046 1.034027 1.0052642 0.92615134 1.0304307 0.9071015 0.8914902 0.90828586
0.078078076 0.9503144 0.9863759 1.0781504 0.9812517 0.97475 0.9126242 1.0776713 0.9811692 0.94336873 1.0665914 1.0489904 1.0303026 1.0174507 0.9172638 0.9826563 0.9511206 0.9219443 1.0223073 0.92480236 0.9447948 1.0225174 0.8818948 1.0781548 0.9321863 0.9341642 0.9197291 0.9317375 1.0337416 1.0419832 1.0171399 1.051375 1.0170597 1.0744123 0.9570881 0.88236076 0.94482636 0.9251566 1.0744882 0.89568746 1.0427552 0.9018631 0.9399954 0.94378763 1.0341282 1.0050204 0.9255797 1.0304922 0.90680003 0.8910689 0.9080454
0.07907908 0.95002985 0.98651695 1.078214 0.98075515 0.97474843 0.9123771 1.0777278 0.9806714 0.943548 1.0665152 1.0487105 1.0303639 1.0168123 0.91714597 0.9827563 0.9508479 0.92181814 1.0222665 0.9242233 0.94493115 1.0224797 0.8813533 1.0782185 0.932229 0.9337124 0.919564 0.9317734 1.0338396 1.0416236 1.0164969 1.0511363 1.0164155 1.0744352 0.9568804 0.8818262 0.9449632 0.9245829 1.0745121 0.8952612 1.042407 0.90157 0.9401386 0.9439731 1.0342318 1.0047797 0.9250124 1.0305563 0.9065024 0.8906519 0.9078082
0.08008008 0.94974864 0.98666036 1.0782801 0.98026305 0.9747495 0.91213346 1.0777868 0.98017806 0.94372964 1.0664417 1.0484338 1.0304279 1.0161784 0.9170315 0.98285896 0.9505786 0.92169535 1.0222281 0.92364854 0.94507015 1.0224445 0.880816 1.0782845 0.9322743 0.933265 0.919402 0.9318119 1.03394 1.0412674 1.0158583 1.050901 1.0157757 1.0744607 0.95667577 0.8812959 0.9451027 0.9240135 1.0745387 0.89483935 1.0420622 0.90128094 0.9402843 0.944161 1.0343378 1.0045421 0.9244493 1.0306231 0.9062088 0.8902392 0.9075743
0.08108108 0.9494708 0.9868062 1.0783485 0.9797754 0.97475314 0.911893 1.0778481 0.9796892 0.9439137 1.0663707 1.0481603 1.0304945 1.0155488 0.9169204 0.98296416 0.9503126 0.92157596 1.0221925 0.9230781 0.94521177 1.022412 0.88028294 1.0783529 0.9323221 0.932822 0.91924304 0.93185294 1.0340427 1.0409148 1.0152241 1.0506692 1.0151403 1.0744888 0.9564743 0.8807698 0.9452447 0.9234484 1.0745679 0.8944219 1.0417206 0.90099573 0.94043267 0.9443513 1.0344461 1.0043077 0.92389053 1.0306922 0.9059191 0.8898309 0.9073437
0.082082085 0.94919634 0.98695445 1.0784194 0.9792923 0.9747594 0.9116559 1.0779117 0.97920483 0.9441002 1.0663023 1.0478901 1.0305635 1.0149237 0.9168126 0.983072 0.95004994 0.9214599 1.0221593 0.922512 0.94535595 1.022382 0.8797541 1.0784239 0.9323725 0.93238336 0.9190871 0.9318966 1.034148 1.0405655 1.0145943 1.0504409 1.0145093 1.0745194 0.95627594 0.88024795 0.9453894 0.92288756 1.0745996 0.8940087 1.0413827 0.90071446 0.9405836 0.9445441 1.0345569 1.0040765 0.923336 1.0307641 0.9056333 0.8894269 0.90711635
0.083083086 0.94892526 0.98710513 1.0784926 0.9788136 0.9747682 0.9114222 1.0779778 0.97872496 0.9442891 1.0662366 1.047623 1.0306352 1.014303 0.91670823 0.98318243 0.9497906 0.9213472 1.0221289 0.9219502 0.94550276 1.0223546 0.87922955 1.078497 0.9324255 0.93194914 0.91893435 0.9319428 1.0342555 1.0402197 1.013969 1.0502161 1.0138828 1.0745527 0.95608073 0.87973034 0.9455367 0.92233104 1.0746338 0.8935999 1.041048 0.9004371 0.9407371 0.9447393 1.0346701 1.0038483 0.9227858 1.0308385 0.90535146 0.8890272 0.90689236
0.084084086 0.9486576 0.9872582 1.0785683 0.97833943 0.97477967 0.91119176 1.0780462 0.9782496 0.9444805 1.0661734 1.0473591 1.0307095 1.0136867 0.91660714 0.98329544 0.94953465 0.9212379 1.022101 0.92139274 0.9456521 1.0223299 0.87870926 1.0785728 0.93248105 0.9315193 0.9187846 0.93199164 1.0343654 1.0398774 1.013348 1.0499947 1.0132606 1.0745885 0.9558887 0.87921697 0.9456865 0.92177886 1.0746708 0.8931955 1.040717 0.90016377 0.94089323 0.944937 1.0347857 1.0036235 0.9222399 1.0309155 0.9050736 0.88863194 0.90667164
0.08508509 0.9483933 0.98741376 1.0786465 0.9778698 0.97479373 0.91096467 1.078117 0.97777873 0.94467425 1.066113 1.0470985 1.0307864 1.0130748 0.91650945 0.98341113 0.94928205 0.92113197 1.0220758 0.9208396 0.9458042 1.0223078 0.87819326 1.0786508 0.9325392 0.93109393 0.91863805 0.9320431 1.0344778 1.0395386 1.0127316 1.0497769 1.012643 1.0746269 0.9556998 0.8787078 0.945839 0.921231 1.0747102 0.8927955 1.0403893 0.8998943 0.941052 0.9451371 1.0349039 1.0034018 0.92169833 1.0309951 0.90479964 0.888241 0.90645427
0.08608609 0.9481324 0.9875717 1.0787271 0.97740465 0.9748104 0.9107409 1.0781903 0.9773124 0.94487053 1.066055 1.0468411 1.0308659 1.0124674 0.91641515 0.98352945 0.9490328 0.92102945 1.0220532 0.9202909 0.94595885 1.0222883 0.8776815 1.0787314 0.9326 0.930673 0.9184945 0.93209714 1.0345927 1.0392033 1.0121195 1.0495625 1.0120296 1.0746679 0.955514 0.8782029 0.94599414 0.92068744 1.0747523 0.89239985 1.040065 0.8996289 0.9412134 0.94533974 1.0350244 1.0031831 0.92116106 1.0310774 0.9045297 0.8878544 0.9062402
0.08708709 0.9478749 0.9877321 1.0788101 0.976944 0.97482973 0.9105205 1.078266 0.9768505 0.94506925 1.0659999 1.0465869 1.030948 1.0118644 0.9163242 0.9836504 0.9487869 0.9209303 1.0220332 0.91974646 0.94611615 1.0222714 0.877174 1.0788144 0.9326634 0.9302564 0.91835415 0.9321538 1.0347099 1.0388715 1.0115119 1.0493517 1.011421 1.0747116 0.95533144 0.87770236 0.9461519 0.9201482 1.074797 0.8920086 1.0397443 0.89936733 0.9413774 0.94554484 1.0351474 1.0029677 0.9206281 1.0311623 0.90426373 0.8874722 0.9060295
0.08808809 0.94762087 0.987895 1.0788956 0.9764879 0.97485167 0.9103035 1.0783441 0.9763932 0.9452704 1.0659473 1.0463359 1.0310329 1.0112659 0.91623664 0.98377395 0.94854444 0.9208346 1.0220159 0.9192064 0.9462761 1.0222572 0.8766709 1.0788999 0.9327294 0.9298444 0.9182169 0.9322131 1.0348296 1.0385432 1.0109088 1.0491443 1.0108166 1.0747578 0.95515203 0.87720597 0.9463123 0.9196133 1.0748444 0.89162177 1.0394269 0.8991098 0.94154406 0.94575244 1.0352728 1.0027555 0.92009944 1.0312496 0.9040017 0.88709444 0.90582216
0.08908909 0.94737023 0.98806036 1.0789834 0.97603625 0.9748763 0.9100898 1.0784247 0.9759404 0.9454741 1.0658973 1.0460882 1.0311203 1.0106719 0.9161525 0.9839002 0.94830537 0.9207423 1.0220013 0.9186707 0.9464387 1.0222456 0.876172 1.0789877 0.932798 0.9294367 0.9180827 0.93227506 1.0349518 1.0382184 1.0103102 1.0489404 1.0102168 1.0748067 0.9549758 0.87671393 0.9464754 0.9190828 1.0748943 0.89123935 1.039113 0.8988562 0.9417134 0.94596255 1.0354007 1.0025465 0.9195751 1.0313398 0.9037437 0.88672096 0.90561813
0.09009009 0.947123 0.98822814 1.0790738 0.97558916 0.9749035 0.9098795 1.0785078 0.9754921 0.9456802 1.0658501 1.0458438 1.0312103 1.0100822 0.9160717 0.98402905 0.94806963 0.92065334 1.0219892 0.9181394 0.94660395 1.0222367 0.8756774 1.0790781 0.9328693 0.9290335 0.9179517 0.9323396 1.0350764 1.037897 1.0097159 1.04874 1.0096214 1.0748582 0.95480275 0.8762261 0.9466411 0.91855663 1.0749469 0.8908613 1.0388027 0.89860666 0.94188535 0.9461751 1.0355312 1.0023408 0.91905516 1.0314325 0.90348965 0.88635194 0.90541744
0.09109109 0.9468792 0.98839843 1.0791667 0.97514653 0.97493345 0.90967256 1.0785931 0.9750483 0.9458888 1.0658056 1.0456026 1.031303 1.009497 0.91599435 0.9841606 0.94783735 0.92056787 1.0219799 0.91761243 0.94677186 1.0222304 0.87518716 1.0791708 0.93294317 0.9286347 0.9178238 0.93240684 1.0352035 1.0375792 1.0091262 1.0485432 1.0090306 1.0749123 0.9546329 0.8757426 0.9468095 0.9180348 1.0750021 0.8904877 1.0384958 0.898361 0.94205993 0.9463902 1.035664 1.0021383 0.9185395 1.0315278 0.90323955 0.8859873 0.90522015
0.09209209 0.9466388 0.9885712 1.079262 0.9747085 0.974966 0.909469 1.0786811 0.9746091 0.94609994 1.0657636 1.0453646 1.0313984 1.0089164 0.9159204 0.98429483 0.9476084 0.92048573 1.0219733 0.9170898 0.94694245 1.0222268 0.8747012 1.0792661 0.9330197 0.9282404 0.91769904 0.9324767 1.035333 1.037265 1.008541 1.0483499 1.0084442 1.0749692 0.9544662 0.87526345 0.94698054 0.91751736 1.0750599 0.8901184 1.0381924 0.8981194 0.94223726 0.9466078 1.0357994 1.0019388 0.91802824 1.0316257 0.9029935 0.88562703 0.90502614
0.09309309 0.9464019 0.98874646 1.0793598 0.97427493 0.9750012 0.9092688 1.0787715 0.9741744 0.94631356 1.0657244 1.0451299 1.0314964 1.0083401 0.91584986 0.98443174 0.94738287 0.92040706 1.0219692 0.9165716 0.9471157 1.0222259 0.87421954 1.0793638 0.93309885 0.92785054 0.9175774 0.9325492 1.035465 1.0369542 1.0079602 1.0481601 1.0078622 1.0750285 0.9543027 0.8747885 0.9471542 0.9170043 1.0751203 0.8897536 1.0378925 0.89788175 0.9424172 0.946828 1.0359372 1.0017426 0.9175213 1.0317265 0.9027514 0.8852712 0.9048355
0.0940941 0.94616836 0.9889242 1.07946 0.9738459 0.9750391 0.909072 1.0788642 0.97374415 0.9465296 1.0656878 1.0448984 1.031597 1.0077684 0.9157827 0.9845713 0.9471607 0.9203318 1.0219679 0.91605777 0.9472917 1.0222275 0.87374216 1.0794641 0.9331807 0.92746514 0.9174589 0.93262434 1.0355995 1.0366468 1.007384 1.0479738 1.0072848 1.0750906 0.9541424 0.8743179 0.9473306 0.91649556 1.0751835 0.8893932 1.037596 0.8976481 0.9425998 0.94705063 1.0360775 1.0015497 0.9170187 1.0318297 0.9025133 0.8849197 0.9046483
0.0950951 0.9459383 0.9891044 1.0795628 0.9734214 0.9750797 0.90887856 1.0789595 0.97331846 0.94674826 1.0656539 1.0446701 1.0317004 1.0072011 0.9157189 0.98471355 0.94694203 0.92025995 1.0219692 0.9155483 0.94747025 1.0222319 0.87326914 1.0795667 0.93326515 0.9270842 0.91734356 0.9327022 1.0357364 1.0363431 1.0068121 1.0477909 1.0067118 1.0751554 0.9539853 0.87385154 0.94750965 0.9159912 1.0752492 0.8890372 1.037303 0.89741844 0.9427851 0.9472758 1.0362203 1.0013599 0.9165204 1.0319357 0.90227926 0.8845727 0.9044644
0.0960961 0.9457117 0.98928714 1.079668 0.97300136 0.9751229 0.90868855 1.0790572 0.97289735 0.94696933 1.0656227 1.0444452 1.0318063 1.0066383 0.9156586 0.98485845 0.9467267 0.9201915 1.0219731 0.91504323 0.94765157 1.022239 0.8728004 1.0796719 0.93335223 0.9267077 0.9172313 0.9327827 1.0358759 1.0360429 1.0062448 1.0476116 1.0061435 1.0752227 0.9538314 0.87338954 0.9476914 0.91549116 1.0753176 0.88868564 1.0370135 0.8971927 0.9429731 0.9475035 1.0363656 1.0011734 0.91602653 1.0320442 0.9020491 0.88423 0.9042839
0.0970971 0.94548845 0.9894723 1.0797757 0.9725859 0.9751688 0.9085019 1.0791574 0.9724807 0.94719297 1.0655942 1.0442234 1.031915 1.0060799 0.9156017 0.9850061 0.9465148 0.9201265 1.0219799 0.91454256 0.9478355 1.0222487 0.87233603 1.0797795 0.93344206 0.92633563 0.91712224 0.93286586 1.0360178 1.0357462 1.005682 1.0474358 1.0055795 1.0752927 0.9536807 0.87293184 0.9478758 0.91499555 1.0753888 0.88833845 1.0367274 0.89697105 0.9431637 0.94773376 1.0365134 1.00099 0.915537 1.0321554 0.90182304 0.88389176 0.90410674
0.0980981 0.9452687 0.9896601 1.079886 0.97217494 0.9752174 0.90831864 1.0792601 0.9720686 0.9474191 1.0655683 1.0440049 1.0320263 1.005526 0.91554815 0.98515636 0.9463062 0.9200649 1.0219892 0.9140462 0.9480222 1.0222613 0.87187594 1.0798897 0.93353444 0.92596805 0.9170163 0.9329517 1.0361621 1.035453 1.0051236 1.0472635 1.00502 1.0753654 0.9535332 0.87247837 0.9480629 0.91450435 1.0754625 0.88799566 1.0364449 0.8967533 0.94335705 0.9479665 1.0366638 1.0008099 0.9150518 1.0322694 0.90160096 0.8835579 0.9039329
0.0990991 0.9450524 0.9898503 1.0799986 0.9717685 0.97526866 0.9081388 1.0793653 0.971661 0.94764775 1.0655452 1.0437897 1.0321403 1.0049765 0.915498 0.9853093 0.9461011 0.92000675 1.0220013 0.9135543 0.9482115 1.0222763 0.87142015 1.0800023 0.9336296 0.9256049 0.91691357 0.9330402 1.0363091 1.0351633 1.0045698 1.0470947 1.004465 1.0754408 0.9533889 0.87202924 0.9482527 0.91401744 1.0755389 0.88765734 1.036166 0.8965396 0.94355303 0.94820184 1.0368166 1.0006331 0.914571 1.0323858 0.90138286 0.8832284 0.9037625
0.1001001 0.9448395 0.990043 1.0801138 0.9713666 0.9753226 0.9079623 1.0794728 0.9712579 0.9478789 1.0655247 1.0435778 1.0322568 1.0044316 0.91545135 0.985465 0.9458994 0.91995203 1.022016 0.9130668 0.94840354 1.0222942 0.8709687 1.0801175 0.9337273 0.9252462 0.9168139 0.93313134 1.0364584 1.0348772 1.0040205 1.0469295 1.0039145 1.0755187 0.95324785 0.8715845 0.94844514 0.91353494 1.0756179 0.8873234 1.0358903 0.8963299 0.9437517 0.9484397 1.0369718 1.0004594 0.91409445 1.032505 0.9011687 0.8829034 0.90359545
0.1011011 0.94463 0.9902382 1.0802314 0.9709692 0.9753792 0.90778923 1.0795828 0.9708594 0.94811255 1.0655068 1.043369 1.0323762 1.0038911 0.915408 0.9856233 0.9457011 0.9199007 1.0220335 0.91258365 0.94859827 1.0223145 0.87052155 1.080235 0.9338277 0.92489195 0.9167174 0.9332252 1.0366102 1.0345945 1.0034755 1.0467677 1.0033685 1.0755993 0.9531099 0.87114394 0.9486403 0.9130568 1.0756997 0.8869939 1.0356183 0.8961241 0.9439531 0.9486801 1.0371296 1.000289 0.9136223 1.032627 0.90095854 0.8825827 0.9034318
0.1021021 0.94442403 0.99043596 1.0803516 0.9705763 0.97543854 0.90761954 1.0796955 0.97046536 0.94834876 1.0654918 1.0431637 1.0324981 1.003355 0.91536814 0.98578435 0.9455062 0.9198528 1.0220536 0.91210485 0.9487956 1.0223378 0.8700787 1.0803552 0.93393075 0.92454207 0.91662407 0.9333217 1.0367646 1.0343153 1.0029352 1.0466095 1.002827 1.0756826 0.9529753 0.87070775 0.9488381 0.91258305 1.075784 0.88666874 1.0353497 0.8959223 0.9441571 0.948923 1.03729 1.0001217 0.91315454 1.0327514 0.9007524 0.8822664 0.9032715
0.1031031 0.94422144 0.99063617 1.0804743 0.9701879 0.9755005 0.9074532 1.0798104 0.97007585 0.9485874 1.0654793 1.0429614 1.0326227 1.0028235 0.9153317 0.985948 0.94531476 0.9198083 1.0220764 0.91163045 0.9489957 1.0223635 0.8696402 1.0804777 0.9340365 0.9241967 0.9165338 0.9334209 1.0369215 1.0340397 1.0023992 1.0464548 1.0022899 1.0757686 0.9528438 0.8702758 0.9490386 0.91211367 1.075871 0.886348 1.0350846 0.89572453 0.94436383 0.94916844 1.0374528 0.99995774 0.9126911 1.0328786 0.9005502 0.8819545 0.90311456
0.1041041 0.9440223 0.9908389 1.0805994 0.96980405 0.9755652 0.9072903 1.0799279 0.9696908 0.94882864 1.0654696 1.0427625 1.03275 1.0022963 0.91529864 0.98611444 0.94512665 0.91976726 1.0221019 0.9111604 0.9491985 1.022392 0.86920595 1.0806028 0.9341449 0.9238557 0.91644675 0.93352276 1.0370808 1.0337677 1.0018678 1.0463035 1.0017574 1.0758572 0.9527155 0.8698482 0.9492418 0.91164863 1.0759606 0.8860317 1.034823 0.8955307 0.9445733 0.94941646 1.0376182 0.999797 0.91223204 1.0330086 0.900352 0.88164693 0.902961
0.1051051 0.94382656 0.9910441 1.080727 0.96942466 0.97563255 0.9071307 1.0800478 0.9693103 0.94907236 1.0654625 1.0425668 1.03288 1.0017736 0.91526896 0.9862835 0.94494194 0.9197296 1.02213 0.9106947 0.94940394 1.0224233 0.8687761 1.0807303 0.93425596 0.9235192 0.9163628 0.9336273 1.0372425 1.0334991 1.0013407 1.0461558 1.0012293 1.0759484 0.95259047 0.8694249 0.9494477 0.911188 1.076053 0.8857198 1.0345649 0.8953408 0.94478536 0.949667 1.037786 0.9996394 0.91177726 1.033141 0.90015775 0.8813438 0.9028108
0.1061061 0.9436343 0.9912518 1.0808572 0.96904975 0.9757026 0.9069746 1.0801703 0.9689343 0.94931865 1.0654582 1.0423744 1.0330125 1.0012554 0.9152427 0.98645526 0.9447607 0.9196954 1.0221609 0.91023344 0.949612 1.0224571 0.86835045 1.0808604 0.9343697 0.9231871 0.91628206 0.93373454 1.0374068 1.033234 1.0008183 1.0460116 1.0007056 1.0760423 0.9524686 0.86900586 0.94965625 0.91073173 1.0761479 0.8854123 1.0343101 0.8951549 0.9450001 0.94992006 1.0379564 0.9994851 0.9113269 1.0332762 0.8999675 0.881045 0.90266395
0.10710711 0.94344544 0.99146205 1.0809897 0.96867937 0.9757753 0.90682185 1.0802952 0.9685628 0.9495674 1.0654564 1.0421851 1.0331478 1.0007416 0.91521984 0.98662966 0.94458276 0.91966456 1.0221944 0.9097765 0.94982284 1.0224937 0.86792916 1.0809929 0.9344861 0.9228593 0.9162044 0.9338444 1.0375736 1.0329723 1.0003002 1.0458708 1.0001864 1.0761387 0.9523499 0.8685911 0.9498675 0.91027975 1.0762455 0.8851091 1.0340589 0.8949729 0.94521755 0.95017564 1.0381292 0.9993339 0.9108808 1.033414 0.89978117 0.88075054 0.9025205
0.10810811 0.94326 0.9916748 1.0811248 0.9683135 0.97585064 0.9066724 1.0804225 0.96819574 0.9498187 1.0654573 1.0419991 1.0332857 1.0002322 0.91520035 0.9868068 0.94440824 0.91963714 1.0222306 0.909324 0.95003635 1.0225329 0.86751217 1.081128 0.9346051 0.922536 0.9161299 0.9339569 1.0377429 1.0327144 0.9997866 1.0457335 0.9996717 1.0762379 0.95223445 0.86818063 0.9500814 0.9098322 1.0763458 0.8848104 1.0338112 0.8947949 0.94543767 0.9504338 1.0383046 0.999186 0.9104391 1.0335546 0.8995988 0.88046044 0.90238035
0.10910911 0.943078 0.99188995 1.0812624 0.9679521 0.9759287 0.9065264 1.0805523 0.9678332 0.95007247 1.065461 1.0418165 1.0334263 0.99972725 0.9151842 0.9869866 0.9442371 0.9196131 1.0222695 0.90887576 0.95025253 1.0225748 0.86709946 1.0812654 0.9347268 0.9222171 0.9160585 0.93407214 1.0379146 1.0324597 0.9992774 1.0455997 0.9991614 1.0763397 0.95212215 0.8677744 0.950298 0.90938896 1.0764487 0.88451606 1.033567 0.89462084 0.9456604 0.95069444 1.0384824 0.99904126 0.9100017 1.0336976 0.8994204 0.8801747 0.90224355
0.11011011 0.9428994 0.9921077 1.0814024 0.96759516 0.9760095 0.90638375 1.0806847 0.9674751 0.9503287 1.0654674 1.041637 1.0335696 0.9992268 0.9151715 0.987169 0.9440694 0.9195925 1.0223111 0.90843195 0.95047134 1.0226194 0.866691 1.0814055 0.9348511 0.9219026 0.91599023 0.93419003 1.0380888 1.0322087 0.99877274 1.0454694 0.99865556 1.0764443 0.952013 0.8673725 0.95051724 0.90895003 1.0765542 0.8842261 1.0333261 0.89445066 0.9458859 0.9509576 1.0386628 0.99889976 0.9095686 1.0338434 0.8992459 0.8798933 0.9021101
0.11111111 0.9427242 0.99232787 1.081545 0.9672427 0.9760929 0.90624446 1.0808195 0.96712154 0.9505875 1.0654764 1.0414608 1.0337154 0.9987307 0.91516215 0.98735416 0.943905 0.9195753 1.0223553 0.9079924 0.95069283 1.0226666 0.8662869 1.081548 0.9349781 0.9215924 0.9159251 0.93431056 1.0382655 1.0319611 0.9982724 1.0453426 0.99815416 1.0765513 0.9519071 0.86697483 0.9507392 0.90851545 1.0766623 0.88394046 1.0330888 0.8942845 0.946114 0.9512233 1.0388457 0.9987614 0.9091399 1.0339918 0.8990753 0.87961626 0.90198
0.11211211 0.94255245 0.99255055 1.08169 0.9668947 0.97617894 0.9061085 1.0809567 0.96677244 0.9508488 1.065488 1.0412877 1.0338639 0.99823904 0.9151561 0.987542 0.943744 0.91956145 1.0224023 0.9075573 0.950917 1.0227164 0.86588705 1.0816928 0.9351077 0.92128664 0.91586304 0.93443376 1.0384446 1.031717 0.99777657 1.0452192 0.9976572 1.076661 0.9518044 0.86658144 0.9509638 0.9080852 1.076773 0.8836592 1.0328549 0.8941222 0.94634473 0.95149153 1.0390309 0.9986263 0.9087154 1.0341429 0.89890873 0.8793435 0.90185326
0.11311311 0.94238406 0.99277574 1.0818374 0.9665512 0.97626764 0.9059759 1.0810963 0.96642774 0.9511126 1.0655024 1.0411179 1.034015 0.9977518 0.9151535 0.9877324 0.9435864 0.91955096 1.0224518 0.9071265 0.95114386 1.022769 0.86549145 1.0818403 0.93524 0.9209853 0.91580415 0.93455964 1.0386262 1.0314763 0.9972851 1.0450993 0.9971646 1.0767734 0.9517048 0.8661922 0.95119107 0.9076593 1.0768864 0.88338226 1.0326245 0.8939638 0.9465782 0.9517623 1.0392188 0.9984943 0.9082953 1.0342966 0.8987461 0.8790751 0.90172976
0.11411411 0.9422191 0.99300337 1.0819874 0.9662121 0.97635907 0.90584666 1.0812384 0.9660876 0.95137894 1.0655193 1.0409513 1.034169 0.997269 0.9151542 0.9879255 0.94343215 0.9195439 1.0225041 0.90669996 0.95137334 1.0228242 0.8651001 1.0819901 0.9353749 0.9206883 0.91574836 0.93468815 1.0388104 1.0312392 0.9967981 1.0449829 0.99667645 1.0768884 0.9516084 0.8658073 0.95142096 0.90723765 1.0770024 0.8831097 1.0323975 0.8938093 0.94681424 0.95203555 1.039409 0.9983656 0.9078794 1.0344529 0.8985873 0.878811 0.90160966
0.11511511 0.9420575 0.9932335 1.0821398 0.9658774 0.97645307 0.9057207 1.081383 0.96575177 0.95164776 1.065539 1.0407879 1.0343254 0.9967905 0.91515833 0.98812133 0.94328123 0.91954017 1.0225589 0.90627784 0.9516055 1.022882 0.864713 1.0821425 0.9355124 0.92039555 0.91569567 0.9348193 1.0389968 1.0310054 0.9963155 1.0448699 0.9961927 1.077006 0.95151514 0.8654266 0.95165354 0.9068203 1.077121 0.88284147 1.0321739 0.89365876 0.947053 0.95231134 1.0396018 0.99824 0.9074679 1.0346118 0.89843243 0.8785512 0.90149283
0.116116114 0.94189936 0.9934661 1.0822947 0.9655472 0.9765498 0.9055981 1.08153 0.9654205 0.951919 1.0655613 1.0406277 1.0344844 0.99631643 0.9151657 0.98831975 0.9431337 0.91953987 1.0226165 0.90586 0.95184034 1.0229424 0.86433023 1.0822972 0.9356526 0.92010725 0.9156461 0.93495303 1.0391859 1.0307752 0.9958372 1.0447603 0.99571335 1.0771263 0.9514251 0.8650501 0.9518888 0.90640724 1.0772423 0.88257754 1.0319538 0.8935121 0.94729435 0.9525896 1.0397971 0.99811757 0.9070606 1.0347733 0.89828146 0.87829566 0.90137935
0.117117114 0.9417445 0.99370116 1.0824519 0.96522135 0.9766491 0.90547884 1.0816795 0.96509355 0.9521928 1.0655862 1.0404708 1.0346462 0.99584675 0.91517645 0.9885208 0.9429895 0.91954285 1.0226767 0.9054464 0.9520778 1.0230055 0.8639517 1.0824544 0.93579537 0.9198232 0.9155996 0.93508947 1.0393773 1.0305485 0.99536335 1.0446543 0.9952384 1.077249 0.9513381 0.86467785 0.9521267 0.9059985 1.0773661 0.88231796 1.0317371 0.8933693 0.9475384 0.95287037 1.0399947 0.9979983 0.9066576 1.0349376 0.89813435 0.8780445 0.90126914
0.118118115 0.9415931 0.9939387 1.0826118 0.96489996 0.9767511 0.9053629 1.0818313 0.96477103 0.952469 1.0656139 1.040317 1.0348104 0.9953814 0.9151906 0.98872447 0.9428487 0.9195492 1.0227395 0.9050372 0.9523179 1.0230713 0.8635773 1.0826142 0.9359408 0.91954356 0.9155562 0.9352285 1.0395712 1.030325 0.9948939 1.0445516 0.99476784 1.0773745 0.9512543 0.8643097 0.9523672 0.905594 1.0774925 0.8820626 1.0315238 0.89323044 0.947785 0.9531536 1.0401949 0.9978822 0.9062588 1.0351044 0.8979912 0.87779754 0.90116227
0.11911912 0.94144505 0.99417865 1.0827739 0.9645829 0.9768557 0.90525025 1.0819857 0.964453 0.9527477 1.065644 1.0401665 1.0349774 0.9949205 0.915208 0.9889308 0.9427112 0.91955894 1.0228051 0.9046322 0.9525606 1.0231396 0.8632072 1.0827762 0.9360888 0.91926825 0.9155159 0.9353702 1.0397675 1.0301051 0.99442875 1.0444523 0.9943017 1.0775025 0.95117366 0.86394584 0.9526103 0.9051938 1.0776215 0.8818116 1.0313139 0.8930954 0.94803435 0.95343935 1.0403974 0.99776924 0.90586436 1.0352738 0.8978519 0.87755483 0.9010586
0.12012012 0.94130033 0.99442106 1.0829387 0.9642703 0.9769629 0.90514094 1.0821424 0.9641392 0.95302886 1.0656769 1.040019 1.035147 0.9944639 0.91522866 0.9891398 0.94257706 0.91957194 1.0228732 0.90423155 0.95280594 1.0232106 0.8628413 1.0829408 0.9362394 0.91899717 0.91547865 0.9355145 1.0399662 1.0298887 0.993968 1.0443565 0.9938398 1.0776331 0.9510961 0.8635862 0.9528561 0.9047978 1.0777531 0.88156486 1.0311074 0.89296424 0.94828624 0.9537276 1.0406026 0.99765944 0.90547407 1.0354457 0.89771646 0.8773164 0.9009583
0.12112112 0.94115895 0.9946659 1.0831057 0.963962 0.9770728 0.9050349 1.0823015 0.9638299 0.9533125 1.0657123 1.0398748 1.0353191 0.99401164 0.9152527 0.9893514 0.9424462 0.9195883 1.0229439 0.9038351 0.95305395 1.0232842 0.86247957 1.0831077 0.93639266 0.91873044 0.9154445 0.9356614 1.0401675 1.0296756 0.9935116 1.0442641 0.99338233 1.0777664 0.9510217 0.86323065 0.9531045 0.9044061 1.0778873 0.8813224 1.0309043 0.8928369 0.94854075 0.95401835 1.04081 0.99755275 0.905088 1.0356203 0.89758486 0.8770823 0.90086126
0.122122124 0.9410209 0.9949133 1.0832752 0.9636581 0.9771852 0.90493214 1.082463 0.96352494 0.95359856 1.0657505 1.0397338 1.0354939 0.9935637 0.91528 0.9895656 0.9423187 0.91960794 1.0230172 0.903443 0.9533045 1.0233604 0.86212206 1.0832771 0.9365485 0.918468 0.9154134 0.93581086 1.0403711 1.029466 0.9930595 1.044175 0.99292916 1.0779022 0.9509503 0.8628793 0.95335555 0.9040186 1.078024 0.8810842 1.0307045 0.8927134 0.9487979 0.9543115 1.0410199 0.99744916 0.9047062 1.0357975 0.8974571 0.87685233 0.90076745
0.123123124 0.9408862 0.99516296 1.0834472 0.9633585 0.9773003 0.90483266 1.082627 0.9632243 0.95388705 1.0657911 1.0395958 1.0356711 0.99312013 0.9153106 0.9897824 0.9421944 0.91963094 1.0230932 0.903055 0.9535577 1.0234392 0.8617687 1.083449 0.93670684 0.9182098 0.9153853 0.935963 1.0405772 1.0292598 0.99261177 1.0440893 0.99248034 1.0780406 0.95088214 0.8625321 0.95360917 0.9036353 1.0781633 0.8808502 1.0305082 0.89259374 0.9490576 0.9546071 1.0412323 0.9973487 0.9043285 1.0359771 0.8973332 0.8766267 0.9006769
0.124124125 0.94075483 0.99541515 1.0836215 0.9630633 0.97741795 0.9047364 1.0827934 0.962928 0.954178 1.0658345 1.039461 1.035851 0.99268085 0.9153445 0.9900018 0.94207346 0.9196572 1.0231717 0.90267134 0.95381355 1.0235206 0.8614195 1.0836232 0.93686783 0.9179559 0.91536033 0.9361177 1.0407856 1.0290569 0.9921683 1.0440071 0.99203587 1.0781815 0.95081705 0.862189 0.9538654 0.90325624 1.0783051 0.8806205 1.0303152 0.8924779 0.9493199 0.9549053 1.0414472 0.9972514 0.9039551 1.0361595 0.89721316 0.8764052 0.9005896
0.12512513 0.9406268 0.9956697 1.0837983 0.96277237 0.97753817 0.9046435 1.082962 0.962636 0.95447135 1.0658804 1.0393294 1.0360335 0.9922459 0.9153816 0.9902238 0.9419558 0.91968673 1.0232528 0.90229183 0.95407194 1.0236046 0.8610745 1.0837998 0.9370314 0.9177062 0.9153384 0.93627495 1.0409964 1.0288575 0.9917292 1.0439281 0.9915957 1.078325 0.950755 0.8618501 0.9541242 0.9028814 1.0784496 0.88039494 1.0301255 0.89236593 0.94958484 0.9552058 1.0416644 0.99715716 0.90358585 1.0363443 0.8970969 0.8761879 0.90050554
0.12612613 0.940502 0.99592674 1.0839775 0.96248573 0.977661 0.9045538 1.0831332 0.96234834 0.95476717 1.0659289 1.0392009 1.0362186 0.9918152 0.9154221 0.9904484 0.9418414 0.9197195 1.0233366 0.90191656 0.9543329 1.0236912 0.86073357 1.0839788 0.9371975 0.9174608 0.91531944 0.9364348 1.0412097 1.0286614 0.9912943 1.0438526 0.9911598 1.0784712 0.95069605 0.8615152 0.95438564 0.9025107 1.0785966 0.8801736 1.029939 0.8922577 0.94985235 0.9555088 1.041884 0.99706596 0.9032207 1.0365318 0.8969844 0.87597483 0.9004247
0.12712713 0.9403805 0.9961861 1.084159 0.9622034 0.9777864 0.9044673 1.0833067 0.962065 0.9550653 1.06598 1.0390755 1.0364062 0.99138874 0.9154657 0.9906756 0.94173026 0.9197556 1.023423 0.90154546 0.95459646 1.0237803 0.8603968 1.0841602 0.9373662 0.9172196 0.9153036 0.9365972 1.0414252 1.0284686 0.99086374 1.0437803 0.99072814 1.0786197 0.95064014 0.86118454 0.9546496 0.9021442 1.0787461 0.87995654 1.0297561 0.89215326 0.9501224 0.95581424 1.0421059 0.9969779 0.9028598 1.0367217 0.89687574 0.8757659 0.9003471
0.12812813 0.9402623 0.99644786 1.084343 0.9619253 0.9779144 0.904384 1.0834825 0.9617859 0.9553659 1.0660337 1.0389532 1.0365964 0.99096656 0.9155126 0.99090534 0.9416224 0.9197949 1.0235118 0.90117854 0.9548626 1.023872 0.86006415 1.084344 0.93753743 0.9169826 0.9152907 0.9367622 1.0416433 1.0282792 0.99043745 1.0437114 0.99030083 1.0787709 0.95058733 0.8608579 0.9549162 0.90178186 1.0788981 0.8797436 1.0295763 0.8920526 0.95039505 0.95612204 1.0423304 0.9968929 0.90250295 1.0369142 0.8967709 0.8755612 0.9002727
0.12912913 0.94014734 0.9967121 1.0845293 0.96165156 0.9780449 0.904304 1.0836606 0.9615111 0.95566887 1.0660899 1.038834 1.0367891 0.9905486 0.91556275 0.9911376 0.9415177 0.9198375 1.0236032 0.9008157 0.9551313 1.0239663 0.8597356 1.0845301 0.9377112 0.91674984 0.9152808 0.93692976 1.0418637 1.0280932 0.9900154 1.0436457 0.98987776 1.0789245 0.95053756 0.8605354 0.9551853 0.90142363 1.0790526 0.87953484 1.0293999 0.8919557 0.9506702 0.95643234 1.0425571 0.996811 0.9021503 1.0371093 0.8966698 0.8753606 0.9002015
0.13013013 0.9400357 0.9969786 1.0847179 0.96138203 0.978178 0.9042272 1.0838412 0.96124053 0.9559742 1.0661488 1.0387179 1.0369843 0.9901349 0.9156161 0.9913725 0.9414162 0.9198833 1.0236973 0.90045714 0.95540255 1.0240631 0.8594111 1.0847186 0.9378875 0.91652125 0.9152739 0.9370998 1.0420864 1.0279105 0.98959756 1.0435835 0.9894589 1.0790808 0.95049083 0.8602169 0.955457 0.9010696 1.0792097 0.8793302 1.0292268 0.8918626 0.95094794 0.956745 1.0427862 0.99673206 0.9018017 1.0373068 0.8965725 0.87516415 0.9001335
0.13113113 0.9399272 0.9972475 1.084909 0.96111673 0.9783136 0.9041536 1.0840241 0.9609742 0.95628196 1.06621 1.0386049 1.0371821 0.98972535 0.91567266 0.9916099 0.941318 0.9199323 1.0237938 0.9001027 0.9556763 1.0241625 0.85909075 1.0849096 0.9380663 0.91629684 0.91527003 0.9372724 1.0423114 1.0277311 0.98918396 1.0435245 0.9890443 1.0792395 0.95044714 0.8599025 0.95573115 0.90071964 1.0793692 0.87912977 1.0290569 0.89177316 0.9512282 0.9570601 1.0430179 0.99665624 0.90145725 1.0375068 0.8964789 0.87497187 0.9000687
0.13213213 0.939822 0.9975188 1.0851023 0.9608556 0.9784518 0.9040832 1.0842092 0.9607121 0.9565921 1.066274 1.0384948 1.0373824 0.98932004 0.91573244 0.9918498 0.9412229 0.9199845 1.0238929 0.8997523 0.95595264 1.0242643 0.8587744 1.0851027 0.9382476 0.9160766 0.9152691 0.93744755 1.0425389 1.0275549 0.98877454 1.0434688 0.98863393 1.0794008 0.9504065 0.85959214 0.9560079 0.9003738 1.0795313 0.8789334 1.0288903 0.8916875 0.95151097 0.95737755 1.0432518 0.9965834 0.9011169 1.0377094 0.896389 0.8747837 0.900007
0.13313313 0.93972003 0.9977924 1.085298 0.96059877 0.97859246 0.90401596 1.0843967 0.9604542 0.95690453 1.0663404 1.0383879 1.0375851 0.9889189 0.9157954 0.9920922 0.94113106 0.92003995 1.0239944 0.8994061 0.95623153 1.0243688 0.8584621 1.0852983 0.93843144 0.9158605 0.91527104 0.93762517 1.0427687 1.0273821 0.98836935 1.0434164 0.9882277 1.0795645 0.95036876 0.85928583 0.95628715 0.9000321 1.0796958 0.8787412 1.0287269 0.89160556 0.9517963 0.9576974 1.0434879 0.9965136 0.90078056 1.0379144 0.8963029 0.8745996 0.8999485
0.13413413 0.93962127 0.9980684 1.0854961 0.96034604 0.9787356 0.9039519 1.0845866 0.9602005 0.9572193 1.0664093 1.0382841 1.0377904 0.9885219 0.9158615 0.99233717 0.94104236 0.92009854 1.0240985 0.8990639 0.95651287 1.0244757 0.8581538 1.0854961 0.9386178 0.9156485 0.915276 0.93780535 1.0430008 1.0272125 0.9879683 1.0433671 0.98782575 1.0797307 0.95033413 0.8589835 0.95656884 0.89969444 1.0798628 0.8785531 1.0285668 0.8915273 0.9520841 0.9580196 1.0437266 0.9964468 0.9004483 1.0381219 0.89622045 0.8744196 0.89989316
0.13513513 0.9395257 0.9983466 1.0856963 0.96009755 0.97888136 0.90389097 1.0847787 0.959951 0.9575364 1.0664809 1.0381831 1.0379982 0.988129 0.9159308 0.9925846 0.94095683 0.92016035 1.0242052 0.8987258 0.9567967 1.0245851 0.8578496 1.0856963 0.9388066 0.91544074 0.9152839 0.937988 1.0432352 1.0270463 0.9875715 1.0433213 0.98742795 1.0798994 0.9503024 0.8586852 0.9568531 0.89936084 1.0800323 0.87836903 1.02841 0.8914527 0.95237446 0.9583442 1.0439675 0.996383 0.90012014 1.038332 0.8961417 0.8742437 0.89984095
0.13613613 0.93943334 0.99862725 1.085899 0.95985323 0.97902954 0.90383315 1.0849731 0.95970565 0.9578559 1.0665548 1.0380853 1.0382084 0.98774034 0.9160032 0.9928345 0.94087446 0.92022526 1.0243143 0.8983918 0.95708305 1.0246971 0.8575493 1.0858988 0.9389979 0.915237 0.9152947 0.9381731 1.0434719 1.0268832 0.9871788 1.0432785 0.9870343 1.0800706 0.9502737 0.85839087 0.9571398 0.89903134 1.0802042 0.878189 1.0282563 0.8913818 0.95266724 0.9586711 1.0442107 0.99632215 0.89979595 1.0385444 0.8960667 0.87407184 0.89979184
0.13713713 0.9393441 0.9989101 1.0861039 0.959613 0.97918016 0.9037785 1.0851698 0.95946443 0.9581776 1.0666312 1.0379905 1.038421 0.9873557 0.9160788 0.9930869 0.9407952 0.92029333 1.0244259 0.8980618 0.95737183 1.0248115 0.8572531 1.0861036 0.93919164 0.91503733 0.9153084 0.9383607 1.043711 1.0267235 0.98679024 1.043239 0.9866448 1.0802442 0.950248 0.8581005 0.957429 0.89870584 1.0803787 0.87801313 1.0281059 0.89131457 0.9529626 0.95900035 1.0444561 0.99626434 0.8994758 1.0387594 0.8959953 0.87390405 0.8997458
0.13813815 0.93925804 0.9991953 1.0863111 0.95937693 0.9793333 0.903727 1.0853688 0.9592274 0.9585017 1.0667101 1.0378985 1.0386362 0.98697513 0.91615754 0.99334174 0.94071907 0.92036456 1.02454 0.89773583 0.9576631 1.0249283 0.8569608 1.0863106 0.93938786 0.9148418 0.915325 0.9385508 1.0439522 1.026567 0.9864058 1.0432028 0.98625946 1.0804201 0.9502252 0.8578141 0.95772064 0.8983844 1.0805554 0.87784123 1.0279585 0.891251 0.95326036 0.9593319 1.044704 0.99620944 0.8991596 1.0389767 0.8959276 0.87374026 0.8997029
0.13913915 0.9391751 0.99948275 1.0865207 0.959145 0.9794889 0.90367854 1.08557 0.9589944 0.95882803 1.0667914 1.0378097 1.0388536 0.98659873 0.9162393 0.993599 0.940646 0.9204389 1.0246565 0.8974139 0.9579568 1.0250477 0.8566724 1.08652 0.93958646 0.91465026 0.9153445 0.9387433 1.0441958 1.0264136 0.98602545 1.0431696 0.98587817 1.0805986 0.9502053 0.8575316 0.9580147 0.89806694 1.0807347 0.8776734 1.0278144 0.89119107 0.95356053 0.9596658 1.0449541 0.9961575 0.89884746 1.0391965 0.89586353 0.8735805 0.8996631
0.14014015 0.9390954 0.9997725 1.0867324 0.95891714 0.9796469 0.9036332 1.0857733 0.95876557 0.95915663 1.0668753 1.0377238 1.0390737 0.9862263 0.91632426 0.99385875 0.9405761 0.9205164 1.0247755 0.897096 0.95825297 1.0251694 0.856388 1.0867316 0.93978757 0.91446275 0.91536677 0.9389382 1.0444416 1.0262635 0.9856492 1.0431397 0.985501 1.0807794 0.9501884 0.8572531 0.95831126 0.8977534 1.0809164 0.87750953 1.0276735 0.89113474 0.9538632 0.96000195 1.0452065 0.99610853 0.89853925 1.0394187 0.89580303 0.8734247 0.8996264
0.14114115 0.9390187 1.0000645 1.0869464 0.9586933 0.9798074 0.9035909 1.0859791 0.9585408 0.9594875 1.0669615 1.0376408 1.039296 0.98585796 0.9164123 0.9941209 0.9405092 0.9205969 1.024897 0.89678204 0.9585515 1.0252936 0.8561075 1.0869454 0.939991 0.9142793 0.915392 0.9391356 1.0446895 1.0261166 0.98527706 1.043113 0.9851279 1.0809628 0.9501744 0.8569785 0.95861024 0.89744395 1.0811003 0.8773497 1.0275357 0.89108205 0.9541683 0.96034044 1.0454612 0.99606246 0.89823496 1.0396433 0.8957462 0.8732729 0.8995927
0.14214215 0.9389452 1.0003587 1.0871626 0.9584736 0.9799703 0.90355176 1.086187 0.9583201 0.9598207 1.0670502 1.0375608 1.0395207 0.98549366 0.91650337 0.9943855 0.9404454 0.9206805 1.0250208 0.89647204 0.9588525 1.0254203 0.8558309 1.0871615 0.9401969 0.9140998 0.91542 0.9393354 1.0449399 1.0259728 0.984909 1.0430894 0.98475885 1.0811484 0.9501633 0.8567077 0.95891154 0.89713836 1.0812868 0.8771938 1.0274011 0.8910329 0.9544758 0.96068114 1.0457181 0.9960193 0.8979346 1.0398703 0.8956929 0.873125 0.89956206
0.14314315 0.9388747 1.000655 1.0873811 0.958258 0.9801356 0.9035156 1.0863972 0.9581034 0.960156 1.0671413 1.0374837 1.039748 0.9851333 0.91659755 0.99465245 0.9403847 0.92076725 1.0251471 0.896166 0.95915586 1.0255494 0.8555582 1.0873798 0.94040513 0.9139243 0.9154508 0.9395376 1.0451924 1.0258322 0.98454493 1.0430689 0.9843938 1.0813364 0.9501551 0.85644084 0.95921534 0.89683676 1.0814756 0.8770419 1.0272696 0.8909873 0.9547857 0.9610241 1.0459772 0.9959791 0.8976382 1.0400996 0.8956432 0.8729811 0.89953446
0.14414415 0.9388073 1.0009538 1.0876018 0.9580463 0.98030335 0.9034825 1.0866095 0.95789075 0.9604937 1.0672348 1.0374095 1.0399774 0.984777 0.9166947 0.9949218 0.940327 0.92085695 1.0252758 0.8958639 0.9594616 1.0256809 0.85528934 1.0876005 0.9406158 0.91375273 0.9154845 0.93974215 1.0454471 1.0256947 0.98418486 1.0430516 0.9840328 1.0815268 0.9501497 0.85617787 0.9595215 0.8965391 1.0816668 0.8768939 1.0271412 0.89094526 0.955098 0.96136934 1.0462387 0.9959417 0.89734566 1.0403314 0.895597 0.87284106 0.89950985
0.14514515 0.938743 1.0012547 1.0878246 0.9578387 0.9804734 0.9034524 1.0868239 0.95768213 0.9608335 1.0673306 1.0373383 1.0402093 0.9844246 0.91679496 0.99519354 0.94027233 0.92094976 1.0254068 0.8955657 0.9597698 1.0258148 0.8550244 1.0878232 0.94082874 0.9135851 0.91552097 0.9399491 1.045704 1.0255604 0.98382884 1.0430374 0.9836758 1.0817195 0.9501473 0.8559187 0.95983 0.89624536 1.0818604 0.8767498 1.0270158 0.89090675 0.9554126 0.9617168 1.0465022 0.9959072 0.89705706 1.0405655 0.89555436 0.8727049 0.8994883
0.14614615 0.9386818 1.0015577 1.0880497 0.95763505 0.9806459 0.90342534 1.0870407 0.9574775 0.9611755 1.0674288 1.03727 1.0404435 0.9840762 0.9168982 0.9954676 0.94022065 0.9210456 1.0255404 0.89527136 0.96008027 1.025951 0.85476327 1.0880482 0.9410441 0.9134214 0.9155602 0.9401584 1.045963 1.0254292 0.98347676 1.0430262 0.9833227 1.0819145 0.9501476 0.85566336 0.9601408 0.89595544 1.0820563 0.8766096 1.0268936 0.89087176 0.9557296 0.9620665 1.0467681 0.99587554 0.89677227 1.0408019 0.8955152 0.87257266 0.8994697
0.14714715 0.93862355 1.0018629 1.088277 0.9574354 0.9808207 0.90340126 1.0872595 0.9572769 0.9615197 1.0675294 1.0372044 1.04068 0.98373175 0.91700447 0.99574405 0.94017196 0.9211444 1.0256761 0.89498097 0.96039313 1.0260897 0.8545059 1.0882753 0.9412617 0.9132616 0.9156022 0.9403701 1.0462244 1.0253011 0.98312867 1.0430182 0.9829736 1.0821118 0.95015085 0.8554118 0.96045405 0.89566946 1.0822545 0.87647337 1.0267744 0.89084023 0.95604897 0.9624183 1.047036 0.99584675 0.89649135 1.0410408 0.89547956 0.8724442 0.899454
0.14814815 0.93856835 1.0021703 1.0885063 0.9572397 0.9809979 0.90338016 1.0874805 0.9570802 0.96186614 1.0676324 1.0371418 1.040919 0.98339117 0.91711366 0.9960228 0.9401263 0.92124623 1.0258143 0.8946944 0.96070826 1.0262306 0.8542524 1.0885047 0.9414817 0.91310567 0.915647 0.94058406 1.0464877 1.025176 0.9827845 1.0430132 0.9826284 1.0823115 0.9501568 0.8551641 0.9607696 0.8953873 1.082455 0.8763409 1.0266583 0.89081216 0.9563706 0.96277237 1.0473063 0.99582076 0.89621425 1.0412818 0.8954474 0.87231964 0.89944136
0.14914915 0.93851614 1.0024799 1.0887378 0.95704794 0.9811774 0.9033621 1.0877037 0.9568875 0.9622147 1.0677377 1.037082 1.0411601 0.9830545 0.91722584 0.9963039 0.94008356 0.921351 1.0259548 0.8944117 0.9610258 1.026374 0.85400265 1.088736 0.94170403 0.9129536 0.9156944 0.94080037 1.0467533 1.0250542 0.9824442 1.0430113 0.9822871 1.0825136 0.9501656 0.85492015 0.96108747 0.895109 1.0826578 0.8762124 1.0265453 0.8907876 0.9566946 0.9631286 1.0475786 0.9957976 0.89594096 1.0415252 0.89541864 0.8721989 0.89943165
0.15015015 0.93846697 1.0027916 1.0889716 0.95686007 0.98135924 0.9033469 1.087929 0.95669866 0.9625654 1.0678452 1.037025 1.0414035 0.9827217 0.917341 0.99658734 0.9400438 0.9214588 1.0260978 0.89413273 0.96134555 1.0265195 0.8537566 1.0889697 0.94192857 0.9128054 0.91574466 0.94101894 1.0470209 1.0249352 0.9821079 1.0430124 0.98194975 1.0827178 0.95017725 0.85467994 0.96140766 0.89483446 1.082863 0.87608767 1.0264353 0.89076644 0.9570208 0.963487 1.0478531 0.99577725 0.8956714 1.041771 0.8953934 0.87208194 0.8994249
0.15115115 0.9384207 1.0031054 1.0892074 0.9566761 0.98154336 0.9033347 1.0881563 0.9565137 0.9629183 1.0679551 1.0369709 1.0416492 0.9823928 0.9174591 0.996873 0.940007 0.92156947 1.026243 0.89385766 0.96166766 1.0266675 0.8535144 1.0892054 0.9421554 0.91266096 0.9157976 0.94123983 1.0472907 1.0248195 0.9817754 1.0430166 0.98161626 1.0829242 0.9501916 0.85444343 0.9617301 0.89456373 1.0830704 0.8759668 1.0263282 0.89074874 0.95734936 0.9638476 1.0481297 0.9957597 0.8954057 1.042019 0.89537156 0.87196875 0.89942104
0.15215215 0.93837744 1.0034213 1.0894454 0.95649606 0.98172975 0.9033254 1.0883859 0.9563327 0.9632732 1.0680674 1.0369195 1.0418972 0.9820677 0.91758 0.99716103 0.939973 0.92168313 1.0263904 0.89358634 0.961992 1.0268178 0.85327584 1.0894432 0.9423846 0.91252035 0.91585326 0.941463 1.0475626 1.0247066 0.98144674 1.0430236 0.9812866 1.0831331 0.9502087 0.8542106 0.96205485 0.8942967 1.0832801 0.8758497 1.0262241 0.8907344 0.9576802 0.9642103 1.0484085 0.99574494 0.89514375 1.0422693 0.8953531 0.8718593 0.89942014
0.15315315 0.9383371 1.0037394 1.0896853 0.95631987 0.98191845 0.90331894 1.0886174 0.95615554 0.9636303 1.0681819 1.036871 1.0421475 0.98174644 0.91770387 0.99745125 0.939942 0.9217997 1.0265402 0.8933188 0.9623186 1.0269703 0.85304105 1.0896832 0.9426159 0.9123835 0.91591156 0.9416885 1.0478365 1.0245968 0.98112196 1.0430337 0.9809608 1.0833441 0.9502286 0.8539815 0.96238184 0.8940335 1.083492 0.87573636 1.026123 0.8907234 0.95801324 0.96457505 1.0486892 0.9957329 0.8948855 1.0425218 0.89533806 0.8717536 0.8994221
0.15415415 0.9382997 1.0040594 1.0899274 0.95614755 0.98210937 0.90331537 1.0888511 0.9559822 0.9639895 1.0682986 1.0368252 1.0423999 0.981429 0.91783065 0.9977438 0.93991387 0.92191917 1.0266922 0.8930549 0.9626475 1.027125 0.8528099 1.0899252 0.9428496 0.91225046 0.91597253 0.9419161 1.0481126 1.02449 0.9808009 1.0430468 0.98063874 1.0835572 0.9502511 0.853756 0.9627111 0.893774 1.0837063 0.8756268 1.0260249 0.89071584 0.9583486 0.964942 1.0489722 0.99572366 0.89463097 1.0427767 0.8953264 0.8716516 0.89942694
0.15515515 0.9382652 1.0043817 1.0901717 0.95597905 0.98230255 0.9033147 1.0890869 0.9558127 0.9643507 1.0684175 1.0367821 1.0426546 0.9811153 0.9179602 0.9980385 0.93988866 0.92204154 1.0268464 0.89279485 0.9629786 1.027282 0.8525824 1.0901692 0.9430854 0.9121211 0.9160361 0.94214606 1.0483907 1.0243862 0.9804837 1.0430628 0.9803205 1.0837728 0.9502764 0.85353416 0.96304256 0.89351815 1.0839226 0.87552094 1.0259298 0.89071155 0.95868605 0.965311 1.0492573 0.9957171 0.89438015 1.0430336 0.89531803 0.8715533 0.8994346
0.15615615 0.9382336 1.0047059 1.0904179 0.9558143 0.982498 0.90331686 1.0893246 0.955647 0.96471405 1.0685388 1.0367417 1.0429115 0.98080534 0.91809267 0.9983354 0.93986624 0.92216676 1.0270029 0.8925384 0.9633119 1.0274413 0.8523586 1.0904152 0.94332343 0.9119955 0.9161024 0.94237816 1.0486709 1.0242853 0.98017025 1.0430818 0.9800061 1.0839903 0.9503043 0.85331595 0.9633762 0.89326596 1.0841413 0.87541884 1.0258375 0.89071065 0.9590258 0.965682 1.0495442 0.99571323 0.89413303 1.0432929 0.89531296 0.8714587 0.8994452
0.15715715 0.9382049 1.0050322 1.0906662 0.95565337 0.9826956 0.90332186 1.0895644 0.9554851 0.9650794 1.0686623 1.0367042 1.0431706 0.98049915 0.918228 0.99863464 0.9398467 0.9222949 1.0271616 0.89228576 0.9636474 1.0276027 0.8521384 1.0906634 0.94356364 0.9118736 0.9161713 0.9426125 1.048953 1.0241874 0.97986054 1.0431037 0.9796954 1.0842102 0.95033497 0.8531013 0.96371216 0.8930175 1.084362 0.8753204 1.0257483 0.89071304 0.9593677 0.9660552 1.0498334 0.9957121 0.89388955 1.0435542 0.8953113 0.87136775 0.8994585
0.15815815 0.9381791 1.0053604 1.0909164 0.9554962 0.98289543 0.9033296 1.0898062 0.955327 0.9654469 1.0687879 1.0366694 1.0434319 0.98019665 0.918366 0.99893594 0.93982995 0.9224258 1.0273225 0.89203674 0.9639851 1.0277663 0.85192186 1.0909135 0.94380605 0.9117553 0.9162428 0.94284904 1.0492373 1.0240924 0.9795546 1.0431285 0.97938836 1.0844321 0.9503682 0.85289025 0.96405023 0.8927726 1.0845851 0.87522554 1.0256618 0.89071864 0.9597118 0.96643037 1.0501245 0.9957136 0.8936497 1.0438178 0.89531285 0.87128043 0.8994746
0.15915915 0.93815607 1.0056907 1.0911688 0.9553427 0.98309743 0.90334016 1.09005 0.9551726 0.9658163 1.0689158 1.0366372 1.0436953 0.9798979 0.91850686 0.9992395 0.939816 0.92255956 1.0274857 0.89179134 0.96432495 1.0279322 0.8517088 1.0911658 0.9440506 0.9116407 0.91631687 0.9430877 1.0495235 1.0240004 0.9792523 1.0431561 0.9790851 1.0846562 0.95040417 0.8526827 0.96439046 0.89253134 1.0848101 0.8751344 1.0255783 0.8907276 0.96005803 0.9668076 1.0504177 0.99571776 0.8934134 1.0440835 0.89531773 0.87119675 0.8994935
0.16016015 0.9381359 1.006023 1.091423 0.955193 0.9833016 0.9033535 1.0902957 0.9550219 0.9661878 1.0690459 1.0366077 1.0439608 0.9796028 0.9186505 0.99954516 0.93980485 0.9226961 1.027651 0.8915495 0.964667 1.0281001 0.8514994 1.0914198 0.9442973 0.9115298 0.91639346 0.94332856 1.0498116 1.0239112 0.97895366 1.0431868 0.9787855 1.0848825 0.9504427 0.85247874 0.9647329 0.89229363 1.0850375 0.87504685 1.0254976 0.89073974 0.9604064 0.9671868 1.0507127 0.99572456 0.8931808 1.0443512 0.89532584 0.8711166 0.89951515
0.16116115 0.9381186 1.0063573 1.0916793 0.95504695 0.9835079 0.9033696 1.0905434 0.95487493 0.9665612 1.0691781 1.0365809 1.0442286 0.9793114 0.9187969 0.999853 0.9397965 0.9228354 1.0278184 0.89131135 0.9650112 1.0282702 0.8512935 1.091676 0.9445461 0.91142243 0.9164727 0.94357157 1.0501018 1.0238249 0.97865874 1.0432202 0.9784896 1.0851109 0.9504838 0.85227823 0.9650774 0.89205956 1.0852668 0.8749629 1.0254197 0.8907552 0.9607569 0.96756804 1.0510098 0.995734 0.89295167 1.0446212 0.89533716 0.87104005 0.8995396
0.16216215 0.938104 1.0066935 1.0919377 0.9549045 0.98371637 0.90338844 1.0907931 0.9547316 0.96693665 1.0693125 1.0365567 1.0444983 0.9790236 0.918946 1.000163 0.9397909 0.9229775 1.0279881 0.89107674 0.9653574 1.0284425 0.8510911 1.0919341 0.94479704 0.91131866 0.9165544 0.94381666 1.0503939 1.0237415 0.9783674 1.0432564 0.9781973 1.0853415 0.9505275 0.85208124 0.96542406 0.89182895 1.0854983 0.8748825 1.0253447 0.8907738 0.9611095 0.96795124 1.0513089 0.995746 0.8927261 1.0448933 0.89535177 0.8709671 0.89956665
0.16316317 0.9380922 1.0070317 1.0921978 0.95476574 0.9839269 0.90340996 1.0910447 0.95459193 0.967314 1.0694488 1.0365351 1.0447702 0.97873944 0.91909784 1.000475 0.93978804 0.9231223 1.0281597 0.89084566 0.9657058 1.0286169 0.8508922 1.0921941 0.9450501 0.9112185 0.9166387 0.94406384 1.0506879 1.0236609 0.9780797 1.0432955 0.9779086 1.085574 0.9505738 0.85188764 0.96577287 0.8916019 1.085732 0.8748057 1.0252725 0.8907956 0.9614642 0.9683364 1.0516099 0.99576056 0.89250404 1.0451673 0.8953695 0.8708976 0.89959645
0.16416417 0.9380831 1.0073718 1.0924599 0.9546306 0.9841396 0.90343416 1.0912982 0.95445585 0.96769327 1.0695875 1.0365162 1.0450443 0.9784588 0.9192524 1.0007892 0.93978786 0.92326987 1.0283335 0.89061815 0.9660563 1.0287935 0.85069674 1.092456 0.9453052 0.9111219 0.9167254 0.94431317 1.0509839 1.0235832 0.9777956 1.0433375 0.9776235 1.0858086 0.9506226 0.85169756 0.9661237 0.89137834 1.0859677 0.8747324 1.0252031 0.8908205 0.961821 0.9687235 1.0519128 0.9957777 0.89228547 1.0454435 0.89539045 0.87083167 0.89962894
0.16516517 0.9380768 1.0077138 1.0927241 0.954499 0.9843544 0.9034611 1.0915537 0.9543234 0.96807444 1.0697283 1.0364999 1.0453204 0.97818184 0.91940963 1.0011054 0.9397904 0.9234201 1.0285095 0.89039403 0.96640885 1.028972 0.85050476 1.0927198 0.9455624 0.9110288 0.9168147 0.9445646 1.0512818 1.0235082 0.97751504 1.043382 0.977342 1.0860454 0.950674 0.8515108 0.9664766 0.8911583 1.0862054 0.8746626 1.0251365 0.89084864 0.9621799 0.9691126 1.0522176 0.99579746 0.8920704 1.0457218 0.89541453 0.8707692 0.8996641
0.16616617 0.9380732 1.0080577 1.09299 0.95437104 0.9845712 0.9034906 1.091811 0.95419455 0.9684576 1.0698711 1.036486 1.0455985 0.9779084 0.9195695 1.0014238 0.9397957 0.92357296 1.0286875 0.8901735 0.9667635 1.0291526 0.8503161 1.0929855 0.94582164 0.9109392 0.91690636 0.944818 1.0515816 1.023436 0.977238 1.0434295 0.9770641 1.0862842 0.9507279 0.85132754 0.9668316 0.8909417 1.0864451 0.8745963 1.0250726 0.89087987 0.96254075 0.9695035 1.0525244 0.9958197 0.89185876 1.0460021 0.8954418 0.8707102 0.89970183
0.16716717 0.93807226 1.0084035 1.0932579 0.9542466 0.9847901 0.90352285 1.0920701 0.9540692 0.9688425 1.0700159 1.0364748 1.0458786 0.9776384 0.91973203 1.0017442 0.9398036 0.9237285 1.0288676 0.8899563 0.9671201 1.0293353 0.8501309 1.0932531 0.94608295 0.9108531 0.91700053 0.9450735 1.0518832 1.0233666 0.97696453 1.0434797 0.9767897 1.086525 0.9507842 0.8511476 0.96718866 0.8907285 1.0866868 0.8745334 1.0250114 0.89091426 0.9629037 0.9698964 1.0528331 0.9958444 0.8916505 1.0462844 0.8954721 0.87065464 0.89974225
0.16816817 0.93807405 1.0087512 1.0935277 0.95412564 0.98501104 0.90355766 1.092331 0.9539474 0.96922934 1.0701628 1.0364661 1.0461608 0.977372 0.9198972 1.0020666 0.93981415 0.9238868 1.0290498 0.8897426 0.9674788 1.02952 0.8499491 1.0935227 0.9463462 0.9107705 0.91709715 0.94533104 1.0521867 1.0232998 0.9766945 1.0435325 0.9765188 1.0867678 0.9508431 0.850971 0.9675478 0.8905187 1.0869306 0.874474 1.0249531 0.8909517 0.96326864 0.97029114 1.0531435 0.9958716 0.89144564 1.0465686 0.89550555 0.8706025 0.8997852
0.16916917 0.93807846 1.0091007 1.0937994 0.9540082 0.98523396 0.90359503 1.0925939 0.9538291 0.969618 1.0703118 1.0364599 1.046445 0.9771091 0.9200649 1.002391 0.9398274 0.9240476 1.0292338 0.88953227 0.9678395 1.0297067 0.8497706 1.093794 0.9466115 0.9106913 0.9171962 0.94559056 1.0524921 1.0232358 0.97642803 1.0435882 0.97625136 1.0870125 0.9509044 0.8507977 0.96790886 0.8903123 1.0871764 0.87441796 1.0248975 0.89099216 0.96363556 0.97068775 1.0534558 0.99590135 0.8912441 1.046855 0.895542 0.8705538 0.89983076
0.17017017 0.93808544 1.009452 1.0940728 0.95389426 0.98545897 0.903635 1.0928586 0.95371425 0.97000855 1.0704628 1.0364562 1.0467311 0.97684956 0.92023534 1.0027175 0.9398432 0.924211 1.02942 0.8893253 0.9682022 1.0298955 0.8495954 1.0940671 0.9468788 0.91061556 0.9172976 0.9458521 1.0527992 1.0231745 0.976165 1.0436463 0.97598743 1.0872593 0.95096815 0.8506277 0.968272 0.89010924 1.0874242 0.8743653 1.0248445 0.89103574 0.96400446 0.9710862 1.0537701 0.9959335 0.891046 1.0471432 0.8955816 0.87050843 0.8998789
0.17117117 0.9380951 1.0098052 1.0943481 0.95378375 0.9856859 0.9036776 1.0931251 0.9536029 0.97040087 1.0706158 1.0364549 1.0470192 0.97659355 0.92040825 1.0030458 0.9398616 0.924377 1.0296081 0.8891218 0.9685668 1.0300862 0.8494236 1.0943421 0.947148 0.9105432 0.91740143 0.9461156 1.0531082 1.023116 0.97590536 1.0437073 0.9757269 1.0875081 0.95103437 0.850461 0.96863705 0.88990957 1.0876738 0.8743161 1.0247942 0.89108235 0.9643753 0.9714865 1.0540861 0.9959681 0.8908512 1.0474334 0.8956242 0.8704665 0.8999296
0.17217217 0.9381073 1.0101602 1.0946251 0.95367664 0.9859148 0.9037227 1.0933933 0.95349497 0.9707949 1.0707709 1.0364561 1.0473094 0.97634095 0.9205837 1.0033762 0.9398826 0.92454565 1.0297983 0.8889215 0.9689334 1.0302789 0.84925497 1.0946188 0.9474192 0.91047424 0.9175076 0.94638103 1.053419 1.02306 0.9756491 1.0437708 0.9754698 1.0877588 0.951103 0.8502976 0.96900403 0.88971317 1.0879254 0.87427014 1.0247465 0.89113194 0.9647481 0.9718886 1.0544038 0.9960051 0.89065963 1.0477256 0.8956699 0.8704278 0.89998275
0.17317317 0.93812215 1.0105169 1.094904 0.953573 0.9861457 0.9037703 1.0936633 0.9533904 0.9711908 1.0709279 1.0364598 1.0476013 0.9760917 0.9207617 1.0037085 0.9399061 0.9247167 1.0299904 0.8887245 0.96930194 1.0304736 0.8490896 1.0948974 0.94769233 0.9104086 0.9176161 0.9466485 1.0537316 1.0230067 0.9753963 1.043837 0.97521615 1.0880114 0.95117396 0.85013735 0.969373 0.8895201 1.0881789 0.8742276 1.0247015 0.8911845 0.9651228 0.97229254 1.0547234 0.9960445 0.8904714 1.0480195 0.8957185 0.8703925 0.9000385
0.17417417 0.9381395 1.0108755 1.0951846 0.9534727 0.9863785 0.90382046 1.0939351 0.9532893 0.97158843 1.0710868 1.0364659 1.0478953 0.9758459 0.92094225 1.0040427 0.93993217 0.9248904 1.0301845 0.88853085 0.96967244 1.0306702 0.8489275 1.0951777 0.94796735 0.9103463 0.917727 0.9469178 1.0540459 1.022956 0.97514683 1.0439057 0.9749658 1.088266 0.95124733 0.84998035 0.9697439 0.8893303 1.0884343 0.87418824 1.024659 0.89124006 0.96549946 0.9726982 1.0550448 0.9960863 0.8902864 1.0483155 0.8957701 0.87036043 0.90009665
0.17517518 0.9381594 1.0112357 1.095467 0.95337576 0.9866133 0.9038731 1.0942086 0.9531915 0.9719877 1.0712477 1.0364743 1.0481912 0.97560334 0.9211253 1.0043789 0.9399608 0.92506653 1.0303805 0.8883404 0.97004485 1.0308686 0.84876853 1.0954597 0.9482443 0.9102873 0.9178401 0.94718903 1.0543619 1.0229079 0.9749007 1.0439771 0.97471887 1.0885224 0.95132303 0.8498265 0.9701167 0.88914376 1.0886916 0.87415224 1.0246192 0.8912986 0.965878 0.97310567 1.0553678 0.99613047 0.89010465 1.0486133 0.8958247 0.87033165 0.9001573
0.17617618 0.9381818 1.0115978 1.0957512 0.9532822 0.9868499 0.9039282 1.0944839 0.95309705 0.9723888 1.0714104 1.0364852 1.048489 0.97536415 0.9213108 1.0047169 0.9399919 0.92524517 1.0305784 0.8881532 0.9704191 1.031069 0.8486128 1.0957435 0.9485231 0.91023165 0.9179556 0.94746214 1.0546798 1.0228624 0.9746579 1.0440509 0.9744752 1.0887808 0.9514011 0.8496759 0.97049135 0.8889604 1.0889508 0.87411946 1.0245819 0.89136 0.9662584 0.9735149 1.0556927 0.99617696 0.8899261 1.048913 0.8958821 0.87030613 0.90022033
0.17717718 0.9382067 1.0119615 1.0960369 0.9531919 0.98708844 0.90398574 1.0947608 0.9530059 0.97279155 1.0715752 1.0364983 1.0487885 0.9751282 0.9214988 1.0050567 0.9400255 0.92542624 1.0307782 0.88796926 0.9707953 1.0312713 0.8484602 1.096029 0.9488038 0.9101792 0.91807336 0.94773716 1.0549994 1.0228194 0.9744184 1.0441275 0.9742349 1.0890409 0.95148146 0.8495284 0.9708679 0.8887803 1.0892117 0.87408996 1.0245471 0.89142436 0.9666407 0.9739258 1.0560192 0.9962258 0.88975066 1.0492145 0.8959425 0.87028384 0.90028584
0.17817818 0.93823403 1.0123268 1.0963244 0.95310485 0.9873288 0.9040457 1.0950394 0.9529181 0.97319597 1.0717418 1.0365139 1.04909 0.97489554 0.92168915 1.0053985 0.94006157 0.9256098 1.0309799 0.8877884 0.9711733 1.0314755 0.8483107 1.0963162 0.94908637 0.9101301 0.9181934 0.948014 1.0553206 1.022779 0.9741822 1.0442064 0.97399783 1.0893029 0.95156413 0.849384 0.9712462 0.8886033 1.0894746 0.8740636 1.0245149 0.8914916 0.9670248 0.97433853 1.0563475 0.9962769 0.8895784 1.0495179 0.8960058 0.87026477 0.9003538
0.17917918 0.9382639 1.0126939 1.0966136 0.9530211 0.98757106 0.9041081 1.0953196 0.95283353 0.9736021 1.0719104 1.0365317 1.0493934 0.97466606 0.921882 1.0057421 0.94010013 0.9257958 1.0311834 0.8876108 0.9715531 1.0316815 0.8481644 1.0966052 0.94937074 0.9100841 0.91831565 0.94829273 1.0556434 1.0227412 0.9739492 1.0442878 0.97376406 1.0895668 0.9516491 0.8492427 0.9716264 0.8884295 1.0897392 0.8740405 1.0244851 0.8915616 0.96741074 0.97475284 1.0566775 0.9963304 0.8894093 1.049823 0.896072 0.87024885 0.90042406
0.18018018 0.93829614 1.0130626 1.0969045 0.95294064 0.98781514 0.9041729 1.0956016 0.9527522 0.9740098 1.0720807 1.0365518 1.0496986 0.97443986 0.92207724 1.0060874 0.940141 0.92598414 1.0313888 0.8874363 0.97193474 1.0318894 0.8480211 1.0968957 0.9496569 0.91004133 0.91844016 0.9485733 1.055968 1.0227058 0.9737194 1.0443718 0.9735335 1.0898324 0.95173633 0.84910446 0.97200835 0.8882589 1.0900056 0.8740205 1.0244579 0.8916346 0.9677985 0.9751689 1.057009 0.99638605 0.8892433 1.05013 0.896141 0.8702361 0.9004967
0.18118118 0.93833077 1.013433 1.097197 0.95286334 0.9880611 0.90424 1.0958852 0.9526741 0.9744192 1.072253 1.0365744 1.0500054 0.9742168 0.9222748 1.0064346 0.9401844 0.92617494 1.031596 0.8872649 0.9723182 1.032099 0.84788084 1.0971879 0.9499449 0.91000175 0.9185669 0.94885564 1.0562942 1.0226729 0.97349286 1.0444582 0.9733062 1.0900999 0.9518258 0.84896934 0.97239214 0.8880913 1.0902739 0.87400365 1.024433 0.89171034 0.968188 0.9755866 1.0573423 0.996444 0.8890804 1.0504386 0.8962129 0.8702265 0.9005717
0.18218218 0.93836784 1.0138049 1.0974911 0.95278925 0.9883088 0.9043095 1.0961703 0.95259917 0.97483015 1.072427 1.036599 1.0503142 0.97399694 0.9224748 1.0067835 0.94023013 0.92636806 1.031805 0.8870966 0.97270334 1.0323105 0.84774363 1.0974817 0.95023465 0.9099654 0.91869575 0.9491397 1.056622 1.0226424 0.97326946 1.0445471 0.973082 1.0903692 0.95191747 0.8488372 0.97277766 0.8879268 1.0905437 0.87398994 1.0244107 0.8917889 0.96857923 0.97600585 1.0576771 0.9965042 0.88892055 1.0507492 0.8962875 0.87022 0.9006491
0.18318318 0.9384073 1.0141784 1.0977869 0.9527183 0.9885583 0.9043814 1.0964571 0.9525274 0.9752427 1.0726029 1.036626 1.0506246 0.97378016 0.92267716 1.0071342 0.9402782 0.92656356 1.0320158 0.88693136 0.9730903 1.0325238 0.84760946 1.0977771 0.9505262 0.9099321 0.9188268 0.94942564 1.0569515 1.0226144 0.9730492 1.0446383 0.97286105 1.0906403 0.9520114 0.84870803 0.9731649 0.88776547 1.0908154 0.8739793 1.0243907 0.8918702 0.96897227 0.9764268 1.0580136 0.9965666 0.8887637 1.0510614 0.8963649 0.8702166 0.9007287
0.18418418 0.9384491 1.0145535 1.0980843 0.9526506 0.9888095 0.90445554 1.0967455 0.9524588 0.9756568 1.0727806 1.0366552 1.0509368 0.9735665 0.9228818 1.0074866 0.9403286 0.9267613 1.0322285 0.8867692 0.9734789 1.0327388 0.8474783 1.0980742 0.95081943 0.9099019 0.91896 0.94971323 1.0572826 1.0225888 0.97283214 1.044732 0.9726432 1.090913 0.9521075 0.8485819 0.9735539 0.8876071 1.0910889 0.8739717 1.024373 0.8919543 0.969367 0.9768493 1.0583518 0.9966312 0.8886099 1.0513754 0.89644516 0.8702163 0.9008106
0.18518518 0.9384932 1.0149302 1.0983832 0.95258594 0.98906255 0.90453196 1.0970354 0.95239335 0.9760725 1.07296 1.0366865 1.0512508 0.9733559 0.9230887 1.0078408 0.94038135 0.9269615 1.0324428 0.88661 0.9738693 1.0329556 0.84735 1.0983728 0.9511144 0.90987486 0.9190953 0.9500026 1.0576152 1.0225656 0.97261816 1.044828 0.9724285 1.0911876 0.9522057 0.8484587 0.97394454 0.8874517 1.091364 0.8739672 1.0243579 0.8920411 0.9697635 0.9772734 1.0586914 0.99669796 0.8884591 1.051691 0.8965281 0.870219 0.9008948
0.18618618 0.9385396 1.0153085 1.0986836 0.9525244 0.9893173 0.9046107 1.0973269 0.952331 0.97648966 1.0731413 1.0367202 1.0515664 0.9731484 0.92329794 1.0081966 0.94043636 0.9271639 1.0326589 0.8864538 0.97426134 1.0331742 0.8472247 1.098673 0.95141107 0.90985084 0.91923267 0.95029366 1.0579492 1.0225449 0.9724072 1.0449264 0.97221684 1.0914639 0.95230615 0.8483384 0.9743369 0.88729936 1.0916408 0.8739657 1.024345 0.8921307 0.9701617 0.97769904 1.0590326 0.9967669 0.8883112 1.0520084 0.89661384 0.8702248 0.90098125
0.18718718 0.9385884 1.0156882 1.0989857 0.95246595 0.9895737 0.9046917 1.0976199 0.9522717 0.9769084 1.0733242 1.0367559 1.0518837 0.9729439 0.9235095 1.0085541 0.94049364 0.9273685 1.0328767 0.8863006 0.9746551 1.0333943 0.84710234 1.0989747 0.9517094 0.90982985 0.91937214 0.9505864 1.0582849 1.0225264 0.9721994 1.0450271 0.9720083 1.0917418 0.9524087 0.84822106 0.97473097 0.88715 1.0919193 0.87396723 1.0243344 0.8922229 0.9705615 0.9781262 1.0593754 0.99683803 0.8881663 1.0523274 0.89670223 0.8702335 0.90106994
0.1881882 0.93863934 1.0160694 1.0992892 0.9524106 0.98983186 0.9047749 1.0979145 0.9522155 0.9773286 1.073509 1.0367938 1.0522026 0.9727424 0.9237232 1.0089132 0.9405531 0.92757547 1.0330963 0.88615036 0.97505045 1.0336163 0.84698284 1.099278 0.9520094 0.90981185 0.9195137 0.9508808 1.058622 1.0225104 0.9719946 1.0451303 0.9718027 1.0920215 0.9525133 0.84810656 0.9751266 0.88700354 1.0921994 0.8739717 1.0243262 0.8923178 0.970963 0.9785549 1.0597197 0.9969112 0.8880243 1.0526481 0.8967933 0.8702452 0.90116084
0.1891892 0.9386926 1.0164522 1.0995942 0.9523582 0.99009174 0.9048603 1.0982105 0.9521623 0.9777503 1.0736953 1.0368339 1.0525233 0.97254384 0.9239392 1.009274 0.94061494 0.9277846 1.0333174 0.886003 0.9754475 1.0338398 0.8468662 1.0995828 0.952311 0.90979683 0.91965723 0.9511769 1.0589607 1.0224966 0.9717928 1.0452356 0.9716002 1.0923027 0.95262 0.847995 0.97552395 0.88686 1.0924813 0.87397915 1.0243202 0.8924154 0.97136617 0.9789851 1.0600655 0.9969865 0.8878852 1.0529704 0.896887 0.8702598 0.90125394
0.1901902 0.9387481 1.0168364 1.0999007 0.95230883 0.9903532 0.90494794 1.0985079 0.95211214 0.97817343 1.0738834 1.036876 1.0528454 0.9723483 0.9241574 1.0096364 0.9406789 0.927996 1.0335404 0.88585854 0.97584605 1.0340651 0.8467524 1.099889 0.95261425 0.9097848 0.9198028 0.95147455 1.0593008 1.0224851 0.971594 1.0453433 0.9714006 1.0925856 0.95272887 0.8478862 0.9759229 0.8867194 1.0927646 0.8739895 1.0243167 0.8925156 0.97177094 0.9794167 1.0604128 0.99706393 0.88774896 1.0532943 0.8969834 0.8702774 0.9013492
0.1911912 0.9388058 1.0172219 1.1002086 0.95226246 0.9906163 0.90503776 1.0988069 0.95206493 0.978598 1.0740731 1.0369202 1.0531693 0.97215563 0.92437774 1.0100005 0.940745 0.92820954 1.033765 0.885717 0.9762463 1.0342921 0.8466414 1.1001967 0.95291907 0.9097757 0.91995037 0.9517739 1.0596423 1.022476 0.9713982 1.0454532 0.97120404 1.0928701 0.9528398 0.8477802 0.97632337 0.88658166 1.0930496 0.8740028 1.0243152 0.8926184 0.97217727 0.9798498 1.0607616 0.9971434 0.88761556 1.0536199 0.8970823 0.87029785 0.9014466
0.1921922 0.9388657 1.017609 1.1005181 0.95221907 0.990881 0.90512973 1.0991073 0.9520207 0.979024 1.0742645 1.0369666 1.0534946 0.9719659 0.9246003 1.0103661 0.9408133 0.92842525 1.0339911 0.8855782 0.97664803 1.0345206 0.8465333 1.100506 0.9532255 0.9097694 0.9200999 0.95207477 1.0599854 1.022469 0.97120523 1.0455654 0.9710104 1.0931562 0.9529527 0.8476771 0.9767254 0.8864468 1.0933362 0.87401897 1.024316 0.8927238 0.97258526 0.9802844 1.0611117 0.99722487 0.887485 1.053947 0.8971839 0.87032115 0.9015461
0.1931932 0.9389278 1.0179975 1.100829 0.9521786 0.9911474 0.90522385 1.0994092 0.9519794 0.9794514 1.0744575 1.037015 1.0538216 0.97177905 0.924825 1.0107332 0.94088376 0.92864317 1.0342189 0.8854423 0.9770514 1.0347508 0.84642786 1.1008166 0.9535335 0.9097661 0.92025137 0.9523772 1.0603298 1.0224644 0.9710153 1.0456798 0.9708196 1.0934439 0.95306766 0.8475767 0.97712904 0.8863147 1.0936244 0.874038 1.0243189 0.89283174 0.97299474 0.98072034 1.0614634 0.99730843 0.88735723 1.0542756 0.89728796 0.8703473 0.90164775
0.1941942 0.9389921 1.0183873 1.1011412 0.952141 0.99141526 0.90532005 1.0997124 0.951941 0.9798802 1.0746521 1.0370653 1.05415 0.97159505 0.9250518 1.011102 0.94095635 0.92886317 1.0344483 0.8853093 0.9774562 1.0349826 0.8463252 1.1011286 0.95384294 0.9097656 0.9204048 0.9526812 1.0606755 1.0224619 0.9708282 1.0457964 0.9706317 1.0937332 0.9531846 0.84747905 0.9775342 0.8861854 1.093914 0.87405986 1.0243242 0.89294225 0.97340584 0.98115766 1.0618165 0.99739397 0.88723224 1.0546058 0.8973946 0.8703763 0.90175146
0.1951952 0.9390584 1.0187786 1.101455 0.95210636 0.99168473 0.9054184 1.1000171 0.95190555 0.9803104 1.0748483 1.0371177 1.0544801 0.9714139 0.92528075 1.0114722 0.94103104 0.9290853 1.0346793 0.8851789 0.9778626 1.0352159 0.8462253 1.1014421 0.95415395 0.9097679 0.92056006 0.9529867 1.0610228 1.0224617 0.97064394 1.0459151 0.97044665 1.094024 0.9533035 0.84738415 0.97794086 0.8860589 1.0942053 0.87408453 1.0243315 0.89305526 0.97381836 0.9815964 1.062171 0.9974815 0.88711005 1.0549376 0.89750373 0.87040806 0.9018573
0.1961962 0.9391269 1.0191711 1.10177 0.9520746 0.99195576 0.9055188 1.1003231 0.95187294 0.98074186 1.0750461 1.0371722 1.0548116 0.9712355 0.9255118 1.0118439 0.94110775 0.9293095 1.0349119 0.88505137 0.9782705 1.0354508 0.8461281 1.1017569 0.9544665 0.90977305 0.9207173 0.9532938 1.0613712 1.0224637 0.97046256 1.0460361 0.97026443 1.0943162 0.9534244 0.8472919 0.978349 0.8859352 1.094498 0.874112 1.024341 0.8931707 0.97423244 0.9820365 1.0625268 0.997571 0.88699055 1.0552708 0.8976154 0.87044257 0.90196514
0.1971972 0.93919754 1.019565 1.1020864 0.9520456 0.99222827 0.90562123 1.1006305 0.95184314 0.9811747 1.0752453 1.0372286 1.0551445 0.9710599 0.9257449 1.0122172 0.94118655 0.9295358 1.035146 0.88492656 0.9786798 1.0356872 0.8460335 1.1020732 0.9547805 0.9097809 0.9208763 0.9536024 1.0617211 1.0224677 0.970284 1.0461591 0.970085 1.09461 0.9535472 0.84720236 0.97875863 0.8858142 1.0947922 0.8741423 1.0243526 0.8932887 0.974648 0.9824779 1.0628841 0.9976625 0.8868737 1.0556055 0.89772946 0.8704798 0.90207505
0.1981982 0.9392702 1.0199602 1.1024041 0.9520195 0.9925023 0.9057257 1.1009392 0.9518162 0.98160887 1.0754461 1.037287 1.055479 0.9708871 0.9259801 1.012592 0.94126743 0.9297641 1.0353817 0.8848044 0.9790906 1.0359251 0.84594166 1.1023908 0.955096 0.9097916 0.92103726 0.9539124 1.0620723 1.022474 0.97010815 1.0462844 0.96990836 1.0949053 0.9536719 0.84711546 0.9791697 0.8856959 1.095088 0.8741753 1.0243663 0.8934091 0.975065 0.98292065 1.0632427 0.9977559 0.88675964 1.0559418 0.897846 0.87051976 0.902187
0.1991992 0.9393449 1.0203567 1.1027232 0.9519962 0.99277776 0.90583223 1.1012492 0.95179206 0.98204434 1.0756484 1.0373473 1.055815 0.970717 0.9262173 1.0129681 0.9413503 0.92999446 1.0356188 0.884685 0.9795028 1.0361646 0.8458524 1.1027097 0.95541286 0.90980494 0.9212 0.9542239 1.0624248 1.0224824 0.9699351 1.0464118 0.96973443 1.095202 0.9537985 0.8470312 0.9795822 0.88558024 1.0953852 0.874211 1.0243821 0.89353186 0.9754835 0.98336464 1.0636026 0.99785113 0.8866482 1.0562795 0.8979649 0.8705624 0.9023009
0.2002002 0.93942165 1.0207545 1.1030437 0.95197564 0.99305475 0.9059408 1.1015606 0.9517707 0.98248106 1.0758523 1.0374095 1.0561522 0.97054964 0.9264565 1.0133457 0.94143516 0.93022686 1.0358574 0.8845682 0.97991645 1.0364056 0.8457657 1.10303 0.9557312 0.909821 0.9213645 0.9545368 1.0627786 1.0224929 0.96976477 1.0465411 0.96956325 1.0955001 0.953927 0.84694946 0.97999614 0.8854673 1.0956838 0.87424946 1.0243999 0.893657 0.97590333 0.98380995 1.0639638 0.99794835 0.88653934 1.0566186 0.8980862 0.87060773 0.90241677
0.2012012 0.93950045 1.0211535 1.1033653 0.9519578 0.9933331 0.9060512 1.1018733 0.95175207 0.98291904 1.0760576 1.0374737 1.056491 0.9703849 0.92669773 1.0137248 0.94152194 0.9304612 1.0360975 0.8844541 0.9803315 1.036648 0.84568167 1.1033515 0.956051 0.90983975 0.92153084 0.9548511 1.0631336 1.0225054 0.96959716 1.0466726 0.96939474 1.0957997 0.9540573 0.84687036 0.98041147 0.8853569 1.0959839 0.8742905 1.0244198 0.8937846 0.9763246 0.9842565 1.0643263 0.9980474 0.8864332 1.0569592 0.89820987 0.87065566 0.9025346
0.2022022 0.9395812 1.0215538 1.1036882 0.9519428 0.99361295 0.9061637 1.1021872 0.9517362 0.9833582 1.0762643 1.0375397 1.0568311 0.9702229 0.9269409 1.0141052 0.94161075 0.9306976 1.036339 0.88434255 0.98074794 1.0368919 0.8456001 1.1036743 0.9563721 0.90986115 0.9216989 0.9551669 1.0634899 1.0225201 0.9694322 1.0468061 0.9692289 1.0961006 0.9541894 0.8467938 0.9808282 0.8852491 1.0962852 0.8743343 1.0244417 0.8939145 0.9767472 0.9847043 1.06469 0.9981484 0.88632953 1.0573012 0.89833593 0.8707062 0.9026544
0.2032032 0.93966395 1.0219553 1.1040125 0.95193046 0.99389416 0.9062781 1.1025023 0.95172304 0.9837987 1.0764724 1.0376077 1.0571727 0.97006345 0.927186 1.014487 0.9417015 0.9309359 1.036582 0.8842336 0.9811657 1.0371373 0.84552115 1.1039983 0.9566946 0.90988517 0.92186874 0.955484 1.0638474 1.0225368 0.9692699 1.0469416 0.9690657 1.0964029 0.95432335 0.84671974 0.9812463 0.8851439 1.0965881 0.8743807 1.0244657 0.8940467 0.97717124 0.9851534 1.065055 0.99825114 0.8862285 1.0576445 0.89846426 0.87075937 0.90277606
0.2042042 0.93974864 1.022358 1.1043379 0.95192075 0.99417675 0.9063944 1.1028188 0.95171255 0.9842403 1.076682 1.0376774 1.0575156 0.9699067 0.927433 1.0148702 0.9417941 0.9311761 1.0368264 0.8841272 0.9815848 1.0373839 0.8454447 1.1043236 0.95701844 0.90991175 0.9220403 0.95580244 1.0642061 1.0225555 0.9691102 1.0470792 0.9689052 1.0967066 0.9544591 0.84664816 0.9816657 0.88504124 1.0968924 0.8744297 1.0244917 0.8941812 0.9775966 0.98560363 1.0654212 0.99835575 0.88613 1.0579891 0.8985949 0.87081504 0.9028997
0.2052052 0.93983525 1.0227618 1.1046646 0.9519138 0.9944607 0.9065126 1.1031365 0.95170474 0.9846831 1.076893 1.0377489 1.0578598 0.96975243 0.9276819 1.0152547 0.94188863 0.9314183 1.0370722 0.88402337 0.98200524 1.0376321 0.8453707 1.1046501 0.95734364 0.90994096 0.92221355 0.9561223 1.0645661 1.0225762 0.9689531 1.0472188 0.9687472 1.0970117 0.9545966 0.846579 0.9820864 0.88494104 1.0971979 0.87448126 1.0245194 0.894318 0.9780232 0.986055 1.0657887 0.99846214 0.886034 1.0583352 0.89872783 0.8708733 0.90302515
0.2062062 0.9399238 1.0231669 1.1049925 0.9519094 0.994746 0.90663266 1.1034553 0.95169955 0.9851271 1.0771053 1.0378224 1.0582052 0.9696008 0.92793274 1.0156405 0.941985 0.9316623 1.0373193 0.88392204 0.982427 1.0378815 0.8452992 1.1049778 0.9576701 0.9099727 0.9223885 0.9564435 1.0649272 1.0225989 0.9687986 1.0473603 0.9685918 1.097318 0.9547358 0.8465124 0.9825085 0.88484335 1.0975049 0.8745354 1.0245494 0.894457 0.97845113 0.9865076 1.0661573 0.9985703 0.8859405 1.0586826 0.898863 0.87093407 0.90315247
0.2072072 0.9400143 1.023573 1.1053215 0.95190763 0.99503267 0.9067546 1.1037754 0.95169693 0.9855722 1.077319 1.0378976 1.0585521 0.9694517 0.9281854 1.0160277 0.9420833 0.93190825 1.0375679 0.8838232 0.98285 1.0381324 0.8452301 1.1053067 0.9579979 0.910007 0.9225651 0.95676595 1.0652894 1.0226235 0.96864665 1.0475037 0.968439 1.0976257 0.9548768 0.84644806 0.9829318 0.88474816 1.0978131 0.874592 1.0245811 0.89459825 0.97888035 0.98696136 1.0665272 0.9986803 0.8858495 1.0590312 0.8990004 0.8709973 0.9032817
0.2082082 0.94010663 1.0239804 1.1056517 0.95190847 0.9953206 0.90687835 1.1040965 0.951697 0.9860185 1.0775341 1.0379745 1.0589002 0.96930516 0.92843986 1.0164161 0.9421834 0.93215597 1.0378177 0.88372684 0.98327434 1.0383846 0.84516346 1.1056367 0.95832694 0.9100438 0.9227434 0.95708966 1.0656528 1.0226502 0.96849716 1.0476491 0.96828866 1.0979346 0.9550194 0.8463862 0.9833564 0.88465536 1.0981226 0.8746512 1.0246148 0.8947417 0.97931087 0.9874162 1.0668981 0.998792 0.8857609 1.0593812 0.89914 0.87106305 0.90341264
0.2092092 0.9402008 1.0243888 1.1059831 0.95191187 0.9956099 0.9070039 1.1044189 0.95169955 0.9864658 1.0777504 1.0380533 1.0592496 0.96916103 0.92869616 1.0168058 0.94228524 0.9324056 1.0380689 0.8836329 0.98369986 1.038638 0.8450992 1.105968 0.95865726 0.910083 0.92292327 0.9574147 1.0660173 1.0226787 0.96835023 1.0477965 0.96814084 1.0982448 0.9551638 0.8463267 0.98378223 0.884565 1.0984335 0.87471277 1.0246503 0.8948873 0.9797426 0.9878722 1.0672703 0.9989054 0.8856748 1.0597326 0.8992818 0.8711312 0.90354544
0.2102102 0.9402968 1.0247984 1.1063156 0.95191777 0.9959004 0.90713125 1.1047424 0.9517047 0.9869143 1.0779681 1.0381336 1.0596002 0.9690195 0.9289542 1.0171968 0.94238895 0.932657 1.0383213 0.8835414 0.9841266 1.0388929 0.8450373 1.1063002 0.95898885 0.9101247 0.9231047 0.95774096 1.0663829 1.0227093 0.96820575 1.0479456 0.96799546 1.0985563 0.95530975 0.8462695 0.98420936 0.884477 1.0987456 0.87477684 1.0246878 0.89503515 0.9801755 0.98832923 1.0676434 0.9990205 0.88559103 1.060085 0.8994258 0.87120175 0.90368
0.2112112 0.94039464 1.025209 1.1066493 0.9519262 0.99619216 0.90726036 1.1050669 0.9517123 0.9873638 1.078187 1.0382159 1.059952 0.9688803 0.929214 1.017589 0.9424944 0.93291026 1.038575 0.8834523 0.9845546 1.0391488 0.84497774 1.1066337 0.9593216 0.9101689 0.9232878 0.9580685 1.0667496 1.0227416 0.9680637 1.0480967 0.9678526 1.098869 0.9554574 0.84621465 0.9846376 0.8843914 1.099059 0.87484336 1.024727 0.89518505 0.98060966 0.98878735 1.0680177 0.9991373 0.8855096 1.0604388 0.8995719 0.87127477 0.90381634
0.2122122 0.9404943 1.0256206 1.106984 0.9519371 0.9964852 0.9073912 1.1053926 0.95172244 0.98781437 1.0784073 1.0382997 1.0603051 0.96874356 0.9294756 1.0179824 0.9426016 0.93316525 1.0388299 0.8833655 0.9849838 1.0394062 0.84492046 1.1069682 0.9596556 0.91021544 0.92347246 0.9583972 1.0671173 1.0227758 0.9679241 1.0482496 0.9677121 1.099183 0.9556067 0.846162 0.9850671 0.88430816 1.0993736 0.8749122 1.0247681 0.8953371 0.98104495 0.98924655 1.0683931 0.9992558 0.8854306 1.0607938 0.8997201 0.8713501 0.90395445
0.21321322 0.94059575 1.0260333 1.1073197 0.95195043 0.9967794 0.90752375 1.1057192 0.951735 0.988266 1.0786288 1.0383853 1.0606594 0.9686093 0.9297389 1.018377 0.9427106 0.933422 1.0390862 0.8832811 0.98541415 1.0396647 0.8448655 1.1073037 0.95999074 0.91026443 0.92365867 0.9587272 1.0674862 1.0228119 0.9677869 1.0484043 0.967574 1.099498 0.95575756 0.8461117 0.9854978 0.8842272 1.0996894 0.8749835 1.024811 0.89549124 0.98148143 0.98970675 1.0687696 0.9993758 0.88535386 1.06115 0.8998704 0.8714278 0.9040942
0.21421422 0.9406989 1.026447 1.1076566 0.95196617 0.99707484 0.907658 1.106047 0.95175004 0.98871857 1.0788515 1.0384724 1.0610148 0.9684773 0.9300039 1.0187727 0.94282126 0.93368053 1.0393436 0.883199 0.9858456 1.0399245 0.8448128 1.1076404 0.9603271 0.91031575 0.92384636 0.9590583 1.067856 1.0228498 0.967652 1.0485609 0.96743834 1.0998143 0.95591 0.8460636 0.9859296 0.88414854 1.1000063 0.8750571 1.0248557 0.89564747 0.98191905 0.99016804 1.0691471 0.99949753 0.8852794 1.0615072 0.9000228 0.8715078 0.9042357
0.21521522 0.9408038 1.0268618 1.1079946 0.95198435 0.99737144 0.90779394 1.1063758 0.9517675 0.9891722 1.0790753 1.0385612 1.0613713 0.9683477 0.93027055 1.0191697 0.9429336 0.93394077 1.0396023 0.88311917 0.98627824 1.0401855 0.8447624 1.107978 0.9606646 0.9103694 0.9240356 0.9593905 1.0682268 1.0228895 0.9675196 1.0487193 0.967305 1.1001318 0.95606405 0.8460177 0.9863626 0.8840721 1.1003245 0.87513304 1.0249022 0.8958057 0.9823578 0.99063027 1.0695256 0.99962085 0.88520724 1.0618658 0.90017724 0.8715902 0.9043789
0.21621622 0.94091046 1.0272775 1.1083335 0.9520049 0.9976692 0.9079315 1.1067055 0.9517873 0.98962677 1.0793005 1.0386517 1.0617291 0.9682205 0.93053883 1.0195678 0.94304764 0.9342027 1.039862 0.8830416 0.98671204 1.0404476 0.8447141 1.1083167 0.9610031 0.91042536 0.92422634 0.95972395 1.0685986 1.022931 0.9673894 1.0488794 0.967174 1.1004503 0.95621955 0.845974 0.9867967 0.883998 1.1006439 0.87521124 1.0249505 0.895966 0.9827977 0.99109346 1.069905 0.9997457 0.8851373 1.0622253 0.9003337 0.8716748 0.9045237
0.21721722 0.9410188 1.0276941 1.1086735 0.95202786 0.99796814 0.90807074 1.1070364 0.95180947 0.9900823 1.0795268 1.0387437 1.0620879 0.96809554 0.93080884 1.019967 0.94316334 0.93446624 1.040123 0.8829663 0.98714685 1.0407109 0.84466803 1.1086564 0.9613429 0.91048366 0.92441857 0.9600585 1.0689715 1.0229743 0.96726155 1.0490413 0.96704525 1.10077 0.9563767 0.8459325 0.98723185 0.883926 1.1009643 0.87529176 1.0250005 0.8961283 0.9832386 0.99155766 1.0702856 0.99987215 0.8850696 1.0625862 0.9004922 0.8717617 0.9046701
0.21821822 0.9411288 1.0281118 1.1090143 0.95205307 0.9982681 0.9082116 1.107368 0.951834 0.9905388 1.0797542 1.0388374 1.0624478 0.9679729 0.9310804 1.0203674 0.9432807 0.9347315 1.0403851 0.88289315 0.9875828 1.0409753 0.84462416 1.108997 0.9616837 0.9105442 0.9246122 0.96039414 1.0693452 1.0230192 0.96713597 1.049205 0.9669189 1.1010908 0.9565353 0.84589314 0.9876681 0.88385624 1.1012859 0.8753745 1.0250522 0.89629257 0.9836806 0.99202275 1.0706669 1.0000001 0.8850041 1.062948 0.9006527 0.8718508 0.9048182
0.21921922 0.94124043 1.0285304 1.1093563 0.9520806 0.9985693 0.90835404 1.1077007 0.95186085 0.9909962 1.0799829 1.0389327 1.0628089 0.96785253 0.93135357 1.0207688 0.9433996 0.93499833 1.0406485 0.8828222 0.9880198 1.0412409 0.8445824 1.1093386 0.9620256 0.91060704 0.92480737 0.9607309 1.06972 1.0230659 0.96701264 1.0493703 0.9667947 1.1014128 0.9566953 0.84585583 0.9881055 0.88378865 1.1016086 0.8754595 1.0251056 0.89645875 0.98412365 0.9924888 1.0710493 1.0001296 0.88494074 1.0633109 0.9008151 0.8719421 0.90496784
0.22022022 0.94135374 1.0289499 1.1096991 0.95211047 0.99887156 0.90849805 1.1080343 0.95188993 0.9914544 1.0802126 1.0390294 1.0631709 0.9677344 0.93162835 1.0211712 0.9435202 0.9352668 1.0409127 0.88275343 0.98845786 1.0415077 0.84454274 1.1096811 0.9623685 0.91067207 0.9250039 0.9610687 1.0700957 1.0231144 0.9668915 1.0495374 0.96667284 1.1017357 0.95685685 0.84582067 0.9885438 0.8837232 1.1019324 0.8755467 1.0251607 0.89662695 0.9845677 0.99295574 1.0714327 1.0002605 0.88487947 1.0636749 0.9009795 0.8720356 0.90511906
0.22122122 0.9414686 1.0293702 1.1100429 0.95214254 0.99917483 0.9086436 1.1083689 0.9519213 0.9919136 1.0804434 1.0391276 1.0635341 0.9676185 0.9319046 1.0215747 0.9436423 0.93553686 1.0411782 0.8826868 0.98889697 1.0417755 0.84450513 1.1100246 0.9627125 0.91073936 0.92520183 0.96140754 1.0704722 1.0231645 0.9667727 1.0497061 0.96655315 1.1020597 0.95701987 0.8457876 0.9889833 0.8836599 1.1022573 0.87563604 1.0252174 0.896797 0.9850128 0.9934236 1.0718169 1.0003929 0.8848204 1.06404 0.9011458 0.87213135 0.9052718
0.22222222 0.94158506 1.0297915 1.1103876 0.95217687 0.99947923 0.9087907 1.1087042 0.9519549 0.9923736 1.0806754 1.0392274 1.0638983 0.9675048 0.9321825 1.0219793 0.943766 0.9358084 1.0414448 0.88262224 0.989337 1.0420443 0.84446967 1.110369 0.9630575 0.9108088 0.92540115 0.96174747 1.0708497 1.0232162 0.96665597 1.0498766 0.9664356 1.1023848 0.9571843 0.84575653 0.9894237 0.8835987 1.1025832 0.8757276 1.0252757 0.896969 0.9854589 0.9938923 1.072202 1.0005268 0.88476336 1.0644059 0.9013141 0.87222916 0.90542614
0.22322322 0.9417031 1.0302136 1.1107333 0.9522134 0.99978465 0.90893936 1.1090405 0.9519907 0.99283445 1.0809084 1.0393286 1.0642635 0.9673933 0.9324618 1.0223849 0.9438912 0.9360816 1.0417123 0.88255984 0.9897781 1.0423142 0.84443617 1.1107142 0.9634035 0.9108804 0.9256018 0.96208835 1.071228 1.0232697 0.9665414 1.0500486 0.96632034 1.1027108 0.95735013 0.8457275 0.9898651 0.88353956 1.10291 0.87582123 1.0253358 0.8971429 0.98590595 0.9943619 1.072588 1.0006621 0.88470846 1.0647731 0.9014842 0.8723291 0.9055819
0.22422422 0.94182265 1.0306365 1.1110797 0.95225215 1.0000911 0.90908945 1.1093777 0.95202875 0.9932961 1.0811424 1.0394312 1.0646297 0.96728396 0.93274266 1.0227914 0.944018 0.93635625 1.041981 0.88249946 0.9902201 1.0425851 0.84440476 1.1110604 0.96375054 0.9109542 0.92580384 0.9624303 1.0716071 1.0233247 0.96642905 1.0502222 0.96620715 1.103038 0.9575173 0.84570044 0.9903075 0.88348246 1.103238 0.875917 1.0253974 0.8973186 0.986354 0.9948323 1.0729749 1.0007988 0.88465554 1.0651411 0.90165615 0.8724312 0.9057392
0.22522523 0.94194376 1.0310603 1.1114271 0.952293 1.0003985 0.909241 1.1097157 0.952069 0.99375856 1.0813776 1.0395354 1.0649968 0.96717674 0.933025 1.023199 0.9441462 0.9366324 1.0422506 0.8824411 0.9906632 1.0428572 0.84437525 1.1114074 0.9640985 0.91103 0.92600715 0.9627732 1.0719872 1.0233814 0.9663188 1.0503974 0.9660961 1.103366 0.95768595 0.8456754 0.9907509 0.8834274 1.1035668 0.8760149 1.0254606 0.89749616 0.98680294 0.9953035 1.0733626 1.000937 0.8846047 1.06551 0.90183 0.8725354 0.905898
0.22622623 0.9420664 1.0314848 1.1117753 0.952336 1.0007069 0.9093941 1.1100545 0.9521113 0.9942218 1.0816138 1.0396409 1.065365 0.9670716 0.9333088 1.0236075 0.944276 0.93691003 1.0425212 0.8823848 0.9911071 1.0431302 0.8443478 1.1117551 0.96444744 0.911108 0.92621183 0.96311706 1.072368 1.0234395 0.9662106 1.0505742 0.9659872 1.103695 0.9578559 0.8456523 0.9911952 0.8833744 1.1038966 0.8761148 1.0255253 0.8976756 0.98725283 0.9957756 1.0737511 1.0010765 0.8845558 1.0658801 0.9020057 0.8726416 0.90605813
0.22722723 0.9421904 1.0319102 1.1121243 0.9523812 1.0010164 0.9095486 1.1103941 0.95215577 0.99468577 1.0818509 1.0397478 1.065734 0.96696854 0.933594 1.0240169 0.94440717 0.9371891 1.0427929 0.8823305 0.991552 1.0434041 0.84432226 1.1121038 0.9647973 0.91118807 0.9264178 0.9634619 1.0727497 1.0234993 0.9661045 1.0507525 0.96588033 1.104025 0.9580272 0.8456311 0.9916404 0.8833233 1.1042275 0.87621677 1.0255917 0.8978567 0.98770356 0.99624836 1.0741404 1.0012172 0.8845089 1.0662509 0.9021831 0.87274987 0.9062198
0.22822823 0.942316 1.0323364 1.1124742 0.9524284 1.0013267 0.90970445 1.1107346 0.9522023 0.9951505 1.0820891 1.0398562 1.066104 0.96686757 0.9338806 1.0244272 0.94453984 0.9374696 1.0430655 0.8822781 0.9919978 1.043679 0.84429866 1.1124532 0.9651481 0.91127014 0.926625 0.96380764 1.0731322 1.0235605 0.96600044 1.0509324 0.9657756 1.1043559 0.9581998 0.8456119 0.9920865 0.88327426 1.1045592 0.8763207 1.0256596 0.8980397 0.98815525 0.9967219 1.0745305 1.0013595 0.88446397 1.0666227 0.90236235 0.87286013 0.9063828
0.22922923 0.94244295 1.0327632 1.1128248 0.9524777 1.0016379 0.90986174 1.1110758 0.9522509 0.995616 1.0823282 1.0399659 1.066475 0.96676856 0.9341687 1.0248384 0.94467396 0.93775153 1.0433391 0.8822277 0.9924444 1.0439548 0.8442769 1.1128035 0.96549976 0.9113543 0.9268335 0.9641543 1.0735153 1.0236233 0.9658984 1.0511137 0.96567285 1.1046878 0.95837367 0.8455945 0.9925335 0.8832271 1.1048919 0.87642676 1.025729 0.8982244 0.98860776 0.99719626 1.0749214 1.001503 0.88442093 1.0669954 0.90254337 0.8729724 0.90654725
0.23023023 0.94257134 1.0331908 1.1131762 0.9525291 1.0019501 0.9100204 1.1114177 0.9523016 0.9960822 1.0825683 1.0400769 1.0668468 0.96667165 0.9344581 1.0252506 0.94480944 0.9380349 1.0436136 0.8821792 0.99289197 1.0442317 0.84425706 1.1131545 0.9658524 0.9114405 0.92704326 0.96450186 1.0738993 1.0236876 0.96579844 1.0512966 0.9655722 1.1050205 0.9585489 0.845579 0.9929814 0.88318187 1.1052254 0.8765347 1.0257999 0.89841086 0.9890612 0.9976713 1.075313 1.0016478 0.8843798 1.067369 0.9027261 0.8730867 0.906713
0.23123123 0.94270116 1.0336192 1.1135284 0.9525825 1.0022633 0.91018045 1.1117604 0.9523543 0.996549 1.0828093 1.0401891 1.0672195 0.96657664 0.9347489 1.0256636 0.94494635 0.9383196 1.043889 0.88213265 0.9933403 1.0445094 0.8442391 1.1135062 0.9662058 0.91152865 0.9272542 0.96485025 1.074284 1.0237534 0.9657004 1.0514809 0.9654735 1.1053542 0.95872533 0.8455654 0.9934301 0.88313854 1.1055598 0.8766446 1.0258722 0.89859897 0.98951536 0.9981471 1.0757054 1.0017939 0.8843406 1.0677434 0.9029106 0.8732029 0.90688014
0.23223223 0.94283235 1.0340482 1.1138812 0.95263785 1.0025773 0.91034186 1.1121037 0.952409 0.99701655 1.0830513 1.0403029 1.0675931 0.96648365 0.935041 1.0260774 0.94508463 0.93860567 1.0441654 0.88208795 0.99378955 1.044788 0.84422296 1.1138587 0.96656007 0.91161877 0.9274664 0.9651996 1.0746695 1.0238206 0.96560436 1.0516667 0.96537673 1.1056886 0.958903 0.8455536 0.9938796 0.8830971 1.1058952 0.8767565 1.025946 0.89878887 0.9899704 0.99862355 1.0760984 1.0019412 0.8843032 1.0681187 0.9030968 0.8733211 0.9070486
0.23323323 0.9429649 1.034478 1.1142349 0.95269525 1.0028921 0.9105045 1.1124479 0.9524657 0.99748474 1.0832942 1.0404178 1.0679675 0.9663926 0.93533444 1.0264921 0.9452242 0.9388931 1.0444425 0.88204515 0.99423957 1.0450675 0.8442086 1.1142119 0.9669152 0.9117109 0.9276797 0.9655497 1.0750556 1.0238893 0.96551025 1.0518539 0.96528196 1.106024 0.95908195 0.84554356 0.99433 0.88305753 1.1062313 0.8768702 1.0260212 0.8989804 0.99042624 0.9991007 1.0764923 1.0020897 0.8842677 1.0684948 0.90328467 0.87344116 0.9072184
0.23423423 0.9430988 1.0349083 1.1145892 0.95275456 1.0032078 0.91066855 1.1127926 0.9525244 0.9979536 1.083538 1.0405339 1.0683428 0.9663034 0.9356292 1.0269076 0.9453652 0.9391818 1.0447206 0.88200414 0.99469036 1.0453478 0.8441961 1.1145658 0.96727115 0.9118049 0.9278943 0.96590066 1.0754424 1.0239594 0.96541804 1.0520425 0.9651891 1.1063602 0.95926213 0.84553534 0.9947811 0.8830198 1.1065683 0.8769859 1.0260979 0.8991736 0.9908828 0.9995785 1.0768868 1.0022396 0.884234 1.0688716 0.9034742 0.8735632 0.9073894
0.23523523 0.943234 1.0353394 1.1149442 0.9528159 1.0035243 0.91083384 1.1131381 0.95258504 0.99842304 1.0837827 1.0406514 1.0687188 0.96621615 0.93592525 1.0273237 0.94550747 0.9394718 1.0449996 0.881965 0.995142 1.045629 0.8441853 1.1149205 0.9676279 0.9119009 0.92810994 0.96625245 1.0758299 1.0240308 0.9653278 1.0522325 0.9650982 1.1066972 0.95944345 0.8455289 0.99523294 0.88298386 1.106906 0.87710345 1.026176 0.89936846 0.99134016 1.000057 1.077282 1.0023906 0.88420206 1.0692493 0.90366536 0.873687 0.9075618
0.23623623 0.9433705 1.0357709 1.1152999 0.9528791 1.0038418 0.9110004 1.1134843 0.95264757 0.9988931 1.0840282 1.04077 1.0690957 0.96613073 0.9362225 1.0277408 0.94565105 0.93976307 1.0452794 0.88192755 0.9955943 1.0459111 0.84417623 1.1152757 0.96798545 0.91199875 0.9283268 0.966605 1.076218 1.0241038 0.9652394 1.0524238 0.9650092 1.1070349 0.95962596 0.84552413 0.9956856 0.8829497 1.1072446 0.87722284 1.0262554 0.8995649 0.9917983 1.000536 1.0776777 1.0025429 0.88417196 1.0696278 0.9038582 0.87381274 0.90773535
0.23723723 0.9435084 1.0362031 1.1156563 0.9529442 1.0041599 0.91116816 1.113831 0.952712 0.9993637 1.0842745 1.04089 1.0694734 0.96604717 0.93652105 1.0281585 0.94579595 0.94005567 1.0455599 0.88189197 0.9960474 1.046194 0.84416896 1.1156317 0.96834373 0.91209847 0.9285447 0.96695834 1.0766068 1.0241779 0.96515286 1.0526165 0.9649221 1.1073736 0.95980966 0.84552115 0.996139 0.8829174 1.107584 0.877344 1.0263361 0.8997629 0.9922571 1.0010157 1.0780741 1.0026962 0.8841436 1.070007 0.9040526 0.8739403 0.90791017
0.23823825 0.94364744 1.036636 1.1160132 0.95301116 1.0044788 0.9113372 1.1141784 0.95277834 0.9998349 1.0845218 1.0410111 1.0698518 0.9659654 0.93682086 1.0285771 0.9459421 0.94034946 1.0458413 0.8818581 0.99650115 1.0464776 0.8441633 1.1159883 0.96870285 0.91220003 0.92876375 0.9673124 1.0769962 1.0242535 0.96506816 1.0528105 0.9648368 1.1077129 0.95999444 0.84551984 0.99659306 0.88288677 1.1079241 0.87746704 1.0264182 0.8999626 0.99271667 1.0014958 1.0784712 1.0028508 0.88411695 1.0703869 0.90424865 0.87406963 0.9080862
0.23923925 0.94378775 1.0370694 1.1163708 0.95308 1.0047985 0.9115074 1.1145264 0.9528465 1.0003066 1.0847698 1.0411333 1.0702308 0.96588546 0.93712187 1.0289963 0.94608945 0.94064444 1.0461235 0.881826 0.99695563 1.046762 0.8441594 1.1163454 0.9690627 0.91230345 0.92898387 0.9676672 1.0773861 1.0243304 0.9649853 1.0530059 0.9647533 1.1080531 0.9601804 0.84552026 0.99704784 0.8828579 1.1082649 0.87759185 1.0265015 0.9001638 0.99317694 1.0019766 1.0788689 1.0030065 0.88409203 1.0707676 0.9044463 0.8742008 0.90826344
0.24024025 0.9439293 1.0375034 1.116729 0.9531507 1.005119 0.91167885 1.114875 0.95291656 1.0007789 1.0850186 1.0412568 1.0706108 0.96580726 0.93742406 1.0294162 0.9462381 0.9409407 1.0464065 0.8817956 0.99741083 1.0470473 0.84415716 1.1167032 0.96942323 0.91240865 0.92920506 0.96802276 1.0777767 1.0244086 0.96490425 1.0532025 0.9646717 1.1083939 0.96036744 0.8455223 0.9975033 0.8828308 1.1086066 0.87771845 1.0265862 0.90036654 0.99363786 1.002458 1.0792671 1.0031632 0.8840688 1.071149 0.90464544 0.8743338 0.90844184
0.24124125 0.9440721 1.0379379 1.1170878 0.9532232 1.0054402 0.91185147 1.1152241 0.9529884 1.0012517 1.0852683 1.0413814 1.0709913 0.9657309 0.93772745 1.0298368 0.9463879 0.9412381 1.0466902 0.88176686 0.99786663 1.0473331 0.8441565 1.1170616 0.9697845 0.91251564 0.9294273 0.96837896 1.0781678 1.024488 0.964825 1.0534004 0.9645918 1.1087354 0.9605556 0.845526 0.99795943 0.8828053 1.1089488 0.8778467 1.0266721 0.90057087 0.99409944 1.0029399 1.0796659 1.003321 0.8840472 1.071531 0.90484613 0.8744685 0.90862143
0.24224225 0.9442161 1.0383729 1.1174471 0.9532975 1.0057621 0.9120253 1.1155738 0.953062 1.001725 1.0855187 1.041507 1.0713725 0.9656562 0.93803203 1.030258 0.9465389 0.94153666 1.0469747 0.8817398 0.99832314 1.0476198 0.8441575 1.1174206 0.9701464 0.9126244 0.9296506 0.9687359 1.0785594 1.0245688 0.9647474 1.0535996 0.96451366 1.1090778 0.9607448 0.8455313 0.9984162 0.88278157 1.1092918 0.8779768 1.0267594 0.9007766 0.9945617 1.0034223 1.0800653 1.0034801 0.8840273 1.0719137 0.9050484 0.8746049 0.90880215
0.24324325 0.9443612 1.0388083 1.117807 0.9533736 1.0060847 0.91220015 1.1159241 0.95313746 1.0021987 1.0857699 1.0416338 1.0717545 0.96558326 0.93833774 1.0306801 0.9466911 0.94183636 1.0472598 0.8817144 0.99878025 1.0479072 0.84416014 1.1177801 0.97050905 0.91273487 0.92987496 0.9690935 1.0789516 1.0246507 0.9646717 1.0538 0.96443725 1.1094208 0.9609351 0.8455382 0.99887353 0.8827594 1.1096355 0.87810856 1.0268477 0.9009839 0.99502456 1.0039052 1.0804652 1.0036402 0.884009 1.0722971 0.90525204 0.87474304 0.908984
0.24424425 0.94450754 1.0392443 1.1181675 0.95345145 1.006408 0.9123762 1.1162748 0.9532146 1.0026729 1.0860218 1.0417616 1.072137 0.965512 0.9386445 1.0311025 0.9468444 0.94213724 1.0475457 0.8816906 0.99923795 1.0481954 0.8441643 1.1181401 0.9708723 0.9128471 0.93010026 0.96945167 1.0793444 1.0247339 0.96459764 1.0540016 0.96436256 1.1097645 0.96112645 0.8455467 0.99933153 0.88273895 1.1099797 0.878242 1.0269374 0.90119267 0.995488 1.0043886 1.0808656 1.0038012 0.8839923 1.0726812 0.90545726 0.8748828 0.90916693
0.24524525 0.944655 1.0396808 1.1185285 0.953531 1.006732 0.91255337 1.1166261 0.9532935 1.0031476 1.0862744 1.0418906 1.0725201 0.96544236 0.9389525 1.0315257 0.9469989 0.9424392 1.0478323 0.88166845 0.99969625 1.0484841 0.8441701 1.1185007 0.97123617 0.912961 0.9303265 0.96981055 1.0797375 1.0248184 0.9645253 1.0542043 0.96428955 1.1101087 0.9613188 0.8455568 0.99979013 0.88272005 1.1103247 0.87837714 1.0270283 0.9014029 0.99595207 1.0048723 1.0812665 1.0039634 0.88397723 1.0730658 0.9056639 0.8750243 0.909351
0.24624625 0.94480354 1.0401177 1.1188899 0.9536123 1.0070566 0.9127316 1.1169779 0.95337415 1.0036228 1.0865277 1.0420207 1.072904 0.96537447 0.9392615 1.0319495 0.94715446 0.9427422 1.0481195 0.8816479 1.0001552 1.0487736 0.84417737 1.1188618 0.9716007 0.9130766 0.93055373 0.97017 1.0801312 1.024904 0.96445465 1.0544083 0.96421826 1.1104537 0.96151215 0.8455684 1.0002493 0.8827028 1.1106703 0.87851393 1.0271204 0.90161455 0.99641675 1.0053566 1.081668 1.0041265 0.88396376 1.073451 0.90587205 0.87516737 0.90953606
0.24724725 0.94495326 1.040555 1.1192518 0.95369536 1.0073818 0.91291094 1.1173302 0.9534565 1.0040983 1.0867817 1.0421517 1.0732884 0.9653081 0.9395716 1.0323739 0.9473111 0.9430464 1.0484074 0.88162893 1.0006146 1.0490637 0.8441862 1.1192234 0.9719658 0.91319376 0.93078184 0.9705301 1.0805254 1.0249908 0.9643856 1.0546135 0.9641486 1.1107994 0.96170646 0.84558153 1.000709 0.8826871 1.1110166 0.87865233 1.0272135 0.90182763 0.99688196 1.0058413 1.0820699 1.0042907 0.8839518 1.0738369 0.90608156 0.8753121 0.90972227
0.24824825 0.945104 1.0409929 1.1196144 0.95378 1.0077077 0.9130913 1.1176829 0.9535405 1.0045742 1.0870365 1.0422838 1.0736734 0.96524346 0.9398828 1.0327988 0.9474688 0.9433516 1.048696 0.88161147 1.0010747 1.0493544 0.8441965 1.1195855 0.97233146 0.9133126 0.9310109 0.9708907 1.08092 1.0250788 0.9643183 1.0548198 0.9640805 1.1111456 0.9619018 0.8455962 1.0011693 0.88267297 1.1113634 0.87879235 1.0273079 0.9020421 0.9973477 1.0063264 1.0824723 1.0044558 0.8839414 1.0742233 0.90629244 0.8754584 0.9099094
0.24924925 0.9452559 1.041431 1.1199772 0.95386636 1.0080341 0.9132727 1.1180362 0.95362616 1.0050505 1.0872918 1.0424169 1.0740589 0.96518034 0.940195 1.0332242 0.9476276 0.9436579 1.0489852 0.88159555 1.0015352 1.0496458 0.84420836 1.119948 0.9726977 0.9134331 0.93124086 0.9712519 1.0813149 1.025168 0.96425253 1.0550272 0.96401405 1.1114925 0.96209806 0.84561235 1.0016301 0.8826604 1.1117108 0.87893397 1.0274034 0.902258 0.997814 1.0068119 1.0828751 1.004622 0.8839325 1.0746104 0.90650475 0.8756063 0.91009766
0.25025025 0.94540876 1.0418695 1.1203406 0.95395434 1.0083612 0.9134551 1.1183898 0.9537135 1.0055271 1.0875479 1.0425509 1.074445 0.9651188 0.9405083 1.0336503 0.94778746 0.94396514 1.049275 0.8815812 1.0019962 1.0499378 0.8442216 1.120311 0.9730645 0.91355515 0.9314717 0.97161365 1.0817103 1.0252582 0.9641884 1.0552357 0.9639492 1.1118399 0.9622953 0.84562993 1.0020914 0.88264936 1.1120588 0.8790772 1.0274999 0.9024752 0.99828076 1.0072978 1.0832783 1.004789 0.8839251 1.0749978 0.9067184 0.8757557 0.9102869
0.25125125 0.9455627 1.0423084 1.1207043 0.954044 1.0086888 0.9136386 1.1187439 0.95380247 1.0060042 1.0878044 1.042686 1.0748317 0.9650588 0.94082254 1.0340767 0.94794834 0.9442734 1.0495656 0.88156825 1.0024577 1.0502304 0.8442363 1.1206744 0.97343177 0.9136787 0.93170345 0.9719759 1.0821062 1.0253496 0.96412575 1.0554454 0.9638859 1.1121879 0.9624935 0.845649 1.0025531 0.88263977 1.1124073 0.879222 1.0275975 0.90269375 0.99874806 1.007784 1.0836821 1.004957 0.8839192 1.0753859 0.9069333 0.8759067 0.9104771
0.25225225 0.9457177 1.0427477 1.1210685 0.9541352 1.009017 0.913823 1.1190983 0.953893 1.0064815 1.0880617 1.042822 1.0752189 0.9650004 0.94113785 1.0345038 0.94811016 0.9445827 1.0498565 0.88155687 1.0029197 1.0505235 0.84425247 1.1210383 0.9737996 0.9138039 0.93193597 0.97233874 1.0825024 1.025442 0.9640647 1.0556562 0.96382415 1.1125364 0.96269256 0.8456695 1.0030154 0.88263166 1.1127564 0.87936825 1.0276963 0.90291363 0.9992158 1.0082706 1.0840861 1.005126 0.8839147 1.0757744 0.9071496 0.87605923 0.9106683
0.25325325 0.9458736 1.0431874 1.121433 0.95422804 1.0093457 0.91400844 1.1194532 0.95398515 1.0069592 1.0883195 1.042959 1.0756066 0.9649434 0.9414541 1.0349313 0.94827306 0.94489294 1.0501481 0.8815469 1.0033822 1.0508173 0.84427005 1.1214025 0.9741679 0.9139306 0.9321694 0.972702 1.082899 1.0255356 0.96400523 1.0558679 0.96376395 1.1128855 0.9628925 0.84569144 1.0034782 0.88262504 1.1131059 0.87951607 1.0277961 0.90313476 0.999684 1.0087575 1.0844905 1.0052958 0.88391167 1.0761635 0.90736717 0.8762132 0.9108604
0.25425425 0.9460306 1.0436274 1.121798 0.9543224 1.0096748 0.9141948 1.1198084 0.95407885 1.0074372 1.0885779 1.0430969 1.0759947 0.964888 0.9417713 1.0353593 0.94843686 0.94520414 1.0504403 0.8815384 1.0038451 1.0511115 0.844289 1.1217672 0.97453666 0.9140588 0.93240356 0.9730658 1.083296 1.0256301 0.96394724 1.0560807 0.96370524 1.113235 0.9630933 0.8457147 1.0039413 0.8826198 1.113456 0.87966543 1.027897 0.9033572 1.0001527 1.0092447 1.0848954 1.0054665 0.88391006 1.076553 0.90758604 0.87636864 0.91105354
0.25525525 0.94618857 1.0440676 1.1221634 0.95441836 1.0100045 0.9143821 1.120164 0.9541741 1.0079155 1.0888369 1.0432357 1.0763834 0.96483403 0.9420895 1.0357877 0.94860166 0.94551635 1.050733 0.8815313 1.0043085 1.0514063 0.8443094 1.1221322 0.9749059 0.91418844 0.9326386 0.97343004 1.0836933 1.0257258 0.96389073 1.0562946 0.963648 1.113585 0.963295 0.84573936 1.0044049 0.882616 1.1138065 0.87981623 1.0279988 0.9035809 1.0006217 1.0097322 1.0853004 1.0056381 0.8839099 1.076943 0.9078061 0.8765256 0.9112475
0.25625625 0.9463474 1.0445082 1.122529 0.9545158 1.0103347 0.91457033 1.12052 0.9542709 1.0083941 1.0890963 1.0433754 1.0767723 0.9647815 0.9424086 1.0362165 0.9487674 0.9458294 1.0510262 0.88152564 1.0047722 1.0517017 0.8443311 1.1224976 0.9752756 0.91431963 0.9328743 0.97379476 1.0840908 1.0258225 0.96383566 1.0565095 0.96359223 1.1139356 0.96349746 0.84576535 1.0048689 0.8826136 1.1141576 0.8799685 1.0281018 0.9038058 1.0010912 1.01022 1.085706 1.0058106 0.88391113 1.0773336 0.90802747 0.87668395 0.9114424
0.25725725 0.9465073 1.044949 1.1228951 0.9546148 1.0106654 0.9147595 1.1208763 0.95436925 1.0088729 1.0893564 1.0435159 1.0771619 0.96473044 0.94272864 1.0366458 0.9489341 0.94614345 1.05132 0.88152134 1.0052364 1.0519974 0.8443541 1.1228633 0.97564566 0.91445225 0.9331109 0.97415984 1.0844887 1.0259203 0.9637821 1.0567254 0.96353793 1.1142865 0.96370083 0.8457927 1.0053333 0.8826125 1.1145091 0.8801223 1.0282056 0.90403193 1.001561 1.0107081 1.0861118 1.005984 0.8839137 1.0777245 0.90825003 0.8768437 0.9116382
0.25825825 0.946668 1.0453902 1.1232615 0.9547154 1.0109965 0.91494954 1.121233 0.954469 1.009352 1.0896169 1.0436573 1.0775518 0.96468085 0.94304955 1.0370755 0.9491016 0.94645834 1.0516142 0.8815184 1.0057008 1.0522938 0.8443785 1.1232294 0.97601616 0.91458625 0.9333482 0.9745254 1.0848869 1.026019 0.9637299 1.0569422 0.963485 1.114638 0.9639049 0.8458213 1.0057981 0.8826128 1.114861 0.88027745 1.0283105 0.9042593 1.0020313 1.0111964 1.0865179 1.006158 0.8839176 1.0781157 0.9084738 0.87700486 0.91183484
0.25925925 0.94682974 1.0458316 1.1236281 0.95481735 1.0113281 0.9151405 1.1215899 0.95457035 1.0098312 1.089878 1.0437996 1.0779423 0.9646326 0.9433714 1.0375056 0.94927007 0.9467741 1.0519089 0.8815168 1.0061657 1.0525905 0.84440416 1.1235957 0.9763871 0.9147217 0.9335862 0.97489136 1.0852854 1.0261186 0.9636792 1.05716 0.96343356 1.1149899 0.96410984 0.8458513 1.0062633 0.8826145 1.1152134 0.8804341 1.0284164 0.90448785 1.002502 1.0116849 1.0869243 1.006333 0.8839229 1.0785074 0.9086988 0.87716746 0.91203237
0.26026025 0.94699234 1.0462732 1.1239951 0.9549208 1.0116601 0.9153323 1.1219472 0.9546731 1.0103108 1.0901394 1.0439428 1.078333 0.9645857 0.9436941 1.0379361 0.9494394 0.9470908 1.052204 0.88151664 1.006631 1.0528878 0.8444311 1.1239624 0.97675836 0.9148586 0.93382496 0.9752577 1.0856841 1.0262192 0.9636298 1.0573788 0.96338344 1.1153421 0.96431553 0.8458825 1.0067288 0.8826175 1.1155663 0.8805921 1.0285231 0.9047175 1.002973 1.0121737 1.0873309 1.0065088 0.8839295 1.0788996 0.9089249 0.8773314 0.91223073
0.26126125 0.9471558 1.046715 1.1243623 0.95502573 1.0119925 0.9155249 1.1223047 0.95477736 1.0107905 1.0904014 1.0440867 1.0787241 0.96454024 0.9440177 1.0383669 0.9496096 0.9474083 1.0524997 0.8815177 1.0070966 1.0531855 0.84445935 1.1243293 0.97713 0.9149968 0.9340644 0.97562444 1.086083 1.0263209 0.9635818 1.0575985 0.96333474 1.1156949 0.96452194 0.8459149 1.0071946 0.8826217 1.1159195 0.88075143 1.0286309 0.90494835 1.0034442 1.0126626 1.0877379 1.0066854 0.88393736 1.079292 0.90915215 0.8774966 0.91242987
0.26226225 0.9473201 1.047157 1.1247298 0.95513207 1.0123253 0.9157184 1.1226624 0.954883 1.0112703 1.0906639 1.0442314 1.0791156 0.96449614 0.9443421 1.0387981 0.94978064 0.94772667 1.0527956 0.8815201 1.0075625 1.0534835 0.84448886 1.1246965 0.977502 0.9151364 0.93430454 0.97599155 1.0864823 1.0264235 0.9635352 1.0578191 0.96328735 1.1160479 0.96472913 0.8459486 1.0076607 0.88262725 1.116273 0.8809121 1.0287395 0.90518034 1.0039158 1.0131519 1.0881451 1.0068626 0.88394654 1.079685 0.90938056 0.8776632 0.9126299
0.26326326 0.94748527 1.0475993 1.1250976 0.9552398 1.0126584 0.9159126 1.1230205 0.9549901 1.0117503 1.0909268 1.044377 1.0795075 0.96445334 0.94466734 1.0392296 0.9499525 0.9480458 1.0530921 0.8815238 1.0080287 1.0537821 0.84451956 1.125064 0.9778743 0.91527736 0.93454534 0.97635895 1.0868818 1.0265269 0.9634899 1.0580406 0.96324134 1.1164013 0.96493703 0.8459835 1.0081272 0.88263404 1.116627 0.8810742 1.028849 0.90541345 1.0043877 1.0136412 1.0885525 1.0070407 0.883957 1.0800782 0.9096101 0.8778311 0.91283065
0.26426426 0.9476513 1.0480417 1.1254656 0.9553489 1.0129919 0.9161077 1.1233788 0.9550985 1.0122306 1.09119 1.0445234 1.0798997 0.96441185 0.94499344 1.0396615 0.95012516 0.9483658 1.053389 0.88152874 1.0084953 1.054081 0.8445515 1.1254317 0.9782469 0.9154196 0.9347868 0.9767267 1.0872813 1.0266314 0.96344596 1.058263 0.96319664 1.1167551 0.96514565 0.84601957 1.008594 0.88264203 1.1169814 0.8812375 1.0289594 0.9056476 1.0048599 1.0141307 1.0889602 1.0072196 0.8839687 1.0804718 0.9098407 0.87800026 0.91303223
0.26526526 0.94781816 1.0484842 1.1258339 0.9554594 1.0133258 0.9163036 1.1237373 0.95520836 1.0127109 1.0914538 1.0446703 1.0802921 0.9643717 0.9453203 1.0400937 0.9502986 0.94868654 1.0536861 0.8815349 1.0089622 1.0543803 0.8445847 1.1257997 0.9786199 0.91556317 0.9350289 0.9770948 1.0876812 1.0267366 0.9634033 1.0584862 0.96315324 1.1171093 0.9653549 0.8460568 1.0090611 0.8826513 1.117336 0.88140213 1.0290707 0.90588284 1.0053325 1.0146204 1.089368 1.0073992 0.88398165 1.0808656 0.91007245 0.8781707 0.91323453
0.26626626 0.94798577 1.048927 1.1262022 0.95557123 1.0136601 0.91650015 1.124096 0.9553196 1.0131915 1.0917178 1.0448183 1.080685 0.9643328 0.94564795 1.0405262 0.9504729 0.9490081 1.0539838 0.8815423 1.0094292 1.0546799 0.84461904 1.1261678 0.97899306 0.915708 0.9352716 0.9774632 1.0880812 1.0268427 0.96336186 1.0587105 0.9631111 1.1174638 0.9655649 0.84609526 1.0095284 0.88266176 1.117691 0.8815681 1.0291829 0.90611917 1.0058051 1.0151101 1.0897759 1.0075794 0.8839958 1.0812598 0.9103052 0.87834245 0.9134376
0.26726726 0.9481543 1.0493698 1.1265709 0.95568436 1.0139947 0.9166975 1.1244551 0.9554321 1.013672 1.0919824 1.0449668 1.081078 0.9642952 0.9459763 1.0409589 0.9506479 0.94933045 1.0542817 0.8815509 1.0098965 1.0549799 0.8446545 1.1265361 0.97936654 0.9158541 0.935515 0.9778319 1.0884814 1.0269498 0.96332175 1.0589354 0.9630703 1.1178186 0.96577555 0.84613484 1.0099959 0.88267344 1.1180464 0.8817352 1.0292958 0.9063565 1.0062782 1.0156001 1.0901841 1.0077604 0.8840111 1.0816544 0.91053903 0.87851536 0.91364145
0.26826826 0.9483235 1.0498128 1.1269398 0.9557988 1.0143296 0.91689557 1.1248142 0.9555459 1.0141528 1.0922472 1.0451161 1.0814714 0.9642588 0.94630545 1.0413918 0.95082366 0.9496535 1.0545801 0.8815607 1.010364 1.0552803 0.84469116 1.1269046 0.9797403 0.9160015 0.93575895 0.97820085 1.0888817 1.0270576 0.9632829 1.0591612 0.96303064 1.1181737 0.96598685 0.84617555 1.0104637 0.88268626 1.118402 0.88190365 1.0294096 0.90659493 1.0067513 1.01609 1.0905925 1.0079421 0.8840276 1.0820491 0.9107739 0.8786895 0.91384596
0.26926926 0.9484935 1.0502559 1.1273087 0.95591456 1.0146646 0.91709435 1.1251736 0.95566106 1.0146335 1.0925125 1.045266 1.0818652 0.9642237 0.9466353 1.041825 0.95100015 0.9499773 1.0548787 0.88157165 1.0108318 1.055581 0.8447289 1.1272733 0.9801143 0.9161501 0.93600345 0.97857004 1.0892822 1.0271664 0.9632452 1.0593878 0.9629923 1.1185291 0.96619874 0.84621733 1.0109317 0.8827002 1.118758 0.8820732 1.0295243 0.9068343 1.0072247 1.0165802 1.0910009 1.0081245 0.88404524 1.0824442 0.9110097 0.8788649 0.9140512
0.27027026 0.9486642 1.0506991 1.1276779 0.9560316 1.0150001 0.91729385 1.125533 0.95577747 1.0151143 1.092778 1.0454167 1.082259 0.96418977 0.9469659 1.0422586 0.9511774 0.9503018 1.0551777 0.88158375 1.0112997 1.055882 0.84476775 1.1276422 0.9804885 0.91629994 0.93624854 0.97893953 1.0896828 1.0272759 0.9632088 1.0596153 0.9629551 1.1188848 0.9664113 0.84626025 1.0114 0.88271534 1.1191142 0.88224405 1.0296397 0.90707475 1.0076983 1.0170703 1.0914096 1.0083076 0.884064 1.0828395 0.9112466 0.8790415 0.9142571
0.27127126 0.9488357 1.0511423 1.1280472 0.9561499 1.0153359 0.917494 1.1258926 0.9558951 1.0155953 1.0930439 1.0455681 1.0826532 0.9641571 0.9472971 1.0426923 0.95135534 0.9506271 1.0554769 0.881597 1.011768 1.0561832 0.84480774 1.1280111 0.9808629 0.916451 0.9364942 0.97930926 1.0900835 1.0273863 0.96317357 1.0598435 0.9629192 1.1192406 0.96662444 0.8463042 1.0118685 0.88273156 1.1194706 0.88241607 1.029756 0.9073161 1.0081722 1.0175606 1.0918182 1.0084912 0.8840839 1.083235 0.9114845 0.87921923 0.9144637
0.27227226 0.9490079 1.0515857 1.1284168 0.9562694 1.0156718 0.91769487 1.1262524 0.956014 1.0160762 1.0933101 1.0457201 1.0830476 0.9641256 0.947629 1.0431262 0.951534 0.950953 1.0557765 0.88161135 1.0122364 1.0564848 0.84484875 1.1283802 0.98123753 0.9166032 0.93674034 0.97967917 1.0904843 1.0274974 0.96313953 1.0600725 0.9628844 1.1195968 0.9668382 0.84634924 1.012337 0.8827489 1.1198273 0.8825893 1.0298729 0.90755844 1.008646 1.0180509 1.0922271 1.0086755 0.8841049 1.0836308 0.91172326 0.8793981 0.91467094
0.27327326 0.94918084 1.052029 1.1287863 0.9563901 1.016008 0.91789633 1.1266123 0.95613414 1.0165572 1.0935766 1.0458728 1.0834422 0.9640953 0.94796157 1.0435603 0.95171326 0.95127964 1.0560763 0.8816268 1.0127048 1.0567867 0.84489083 1.1287495 0.9816124 0.91675663 0.9369871 0.9800493 1.0908852 1.0276095 0.9631067 1.0603023 0.96285087 1.1199533 0.96705246 0.8463953 1.0128058 0.8827673 1.1201842 0.88276356 1.0299906 0.90780175 1.0091202 1.0185412 1.092636 1.0088603 0.884127 1.0840268 0.91196305 0.8795781 0.91487885
0.27427426 0.94935447 1.0524725 1.129156 0.95651203 1.0163445 0.91809845 1.1269723 0.95625544 1.0170382 1.0938433 1.0460261 1.083837 0.9640661 0.94829476 1.0439947 0.9518932 0.9516069 1.0563763 0.8816433 1.0131735 1.0570887 0.844934 1.1291188 0.98198736 0.9169112 0.9372343 0.98041964 1.0912862 1.0277221 0.9630749 1.0605328 0.96281844 1.12031 0.96726733 0.8464424 1.0132748 0.8827868 1.1205413 0.88293904 1.030109 0.90804595 1.0095944 1.0190315 1.093045 1.0090458 0.88415015 1.084423 0.9122038 0.8797593 0.91508734
0.2752753 0.94952875 1.0529159 1.1295258 0.9566351 1.0166812 0.9183012 1.1273324 0.9563779 1.0175191 1.0941105 1.0461801 1.084232 0.9640381 0.9486286 1.0444291 0.9520738 0.9519349 1.0566767 0.88166094 1.0136423 1.057391 0.8449781 1.1294882 0.9823625 0.91706693 0.937482 0.98079014 1.0916871 1.0278356 0.96304435 1.0607641 0.96278715 1.1206667 0.96748275 0.8464905 1.0137438 0.8828074 1.1208987 0.88311565 1.0302283 0.9082911 1.0100688 1.019522 1.093454 1.0092319 0.88417435 1.0848193 0.9124454 0.8799416 0.9152965
0.2762763 0.94970375 1.0533595 1.1298957 0.9567594 1.0170181 0.9185046 1.1276926 0.95650166 1.0180001 1.0943778 1.0463346 1.0846272 0.9640112 0.94896305 1.0448637 0.9522551 0.9522634 1.0569773 0.88167953 1.0141113 1.0576937 0.8450233 1.1298577 0.9827378 0.91722375 0.93773025 0.9811609 1.0920882 1.0279498 0.9630149 1.060996 0.962757 1.1210238 0.96769863 0.8465396 1.014213 0.88282895 1.1212564 0.88329333 1.0303482 0.90853715 1.0105433 1.0200123 1.0938631 1.0094186 0.8841996 1.0852158 0.91268796 0.8801249 0.91550624
0.2772773 0.94987935 1.053803 1.1302656 0.95688486 1.0173551 0.91870856 1.1280528 0.9566265 1.0184811 1.0946454 1.0464897 1.0850224 0.96398544 0.9492981 1.0452986 0.952437 0.9525927 1.0572782 0.88169926 1.0145804 1.0579965 0.8450694 1.1302272 0.9831132 0.9173817 0.9379789 0.9815317 1.0924892 1.0280647 0.9629865 1.0612286 0.9627279 1.1213809 0.9679151 0.8465897 1.0146823 0.8828516 1.121614 0.8834721 1.0304688 0.9087841 1.0110179 1.0205027 1.0942723 1.0096058 0.88422585 1.0856125 0.9129314 0.88030934 0.9157166
0.2782783 0.9500556 1.0542464 1.1306356 0.9570114 1.0176923 0.9189131 1.1284131 0.9567525 1.018962 1.0949132 1.0466455 1.0854179 0.96396077 0.9496337 1.0457335 0.95261943 0.9529225 1.0575792 0.88171995 1.0150495 1.0582994 0.84511656 1.1305969 0.98348874 0.9175407 0.9382281 0.9819027 1.0928904 1.0281805 0.96295923 1.061462 0.96269995 1.1217383 0.9681321 0.84664077 1.0151517 0.8828752 1.121972 0.8836519 1.03059 0.90903187 1.0114926 1.020993 1.0946815 1.0097935 0.88425314 1.0860094 0.9131757 0.8804949 0.91592747
0.2792793 0.9502325 1.0546899 1.1310056 0.95713913 1.0180298 0.9191182 1.1287735 0.95687956 1.0194428 1.0951813 1.0468017 1.0858135 0.9639372 0.94996995 1.0461686 0.95280254 0.953253 1.0578803 0.88174164 1.0155188 1.0586027 0.84516466 1.1309664 0.9838644 0.9177009 0.93847764 0.9822738 1.0932915 1.0282968 0.962933 1.0616962 0.96267307 1.122096 0.9683495 0.84669274 1.0156213 0.8828999 1.12233 0.8838328 1.030712 0.90928054 1.0119674 1.0214832 1.0950906 1.0099818 0.8842814 1.0864062 0.91342086 0.8806814 0.9161389
0.2802803 0.95040995 1.0551333 1.1313757 0.95726794 1.0183673 0.91932386 1.1291338 0.95700777 1.0199237 1.0954496 1.0469586 1.0862092 0.9639147 0.9503067 1.0466037 0.9529862 0.953584 1.0581818 0.88176435 1.0159881 1.0589061 0.84521365 1.1313361 0.9842402 0.91786206 0.9387277 0.9826451 1.0936927 1.0284138 0.96290785 1.0619309 0.96264726 1.1224536 0.9685675 0.84674567 1.0160909 0.88292545 1.1226882 0.8840148 1.0308347 0.90953004 1.0124422 1.0219735 1.0954999 1.0101705 0.8843106 1.0868033 0.9136669 0.88086903 0.9163509
0.2812813 0.950588 1.0555768 1.1317458 0.9573978 1.018705 0.9195301 1.1294942 0.9571371 1.0204043 1.095718 1.0471159 1.0866051 0.9638932 0.950644 1.0470389 0.95317036 0.9539156 1.0584832 0.881788 1.0164574 1.0592096 0.8452636 1.1317059 0.984616 0.9180243 0.9389781 0.9830165 1.0940937 1.0285314 0.9628838 1.0621662 0.96262246 1.1228114 0.9687859 0.84679955 1.0165606 0.88295203 1.1230465 0.8841978 1.0309579 0.9097804 1.0129172 1.0224636 1.095909 1.0103596 0.88434076 1.0872005 0.9139137 0.8810576 0.91656345
0.2822823 0.9507666 1.05602 1.1321158 0.95752877 1.0190428 0.91973686 1.1298546 0.95726746 1.020885 1.0959867 1.0472738 1.087001 0.96387273 0.95098186 1.0474743 0.95335513 0.9542478 1.0587851 0.88181263 1.0169269 1.0595133 0.8453145 1.1320755 0.9849919 0.9181876 0.93922895 0.98338795 1.0944948 1.0286498 0.9628607 1.0624022 0.96259874 1.1231693 0.96900475 0.8468543 1.0170302 0.8829796 1.123405 0.8843817 1.0310818 0.91003156 1.0133921 1.0229537 1.0963181 1.0105494 0.88437194 1.0875977 0.91416144 0.8812472 0.9167765
0.2832833 0.9509458 1.0564634 1.132486 0.9576608 1.0193808 0.9199441 1.1302149 0.9573989 1.0213655 1.0962555 1.0474322 1.087397 0.9638533 0.95132023 1.0479096 0.95354044 0.9545805 1.0590869 0.8818382 1.0173963 1.0598172 0.8453663 1.1324452 0.9853679 0.9183519 0.9394802 0.98375946 1.0948958 1.0287688 0.96283865 1.062639 0.9625761 1.1235274 0.96922404 0.84690994 1.0174999 0.883008 1.1237636 0.88456666 1.0312064 0.9102835 1.013867 1.0234437 1.0967273 1.0107396 0.884404 1.087995 0.91440994 0.88143784 0.91699004
0.2842843 0.95112556 1.0569065 1.132856 0.95779383 1.0197189 0.9201519 1.1305752 0.9575314 1.0218459 1.0965246 1.047591 1.0877931 0.9638349 0.9516591 1.0483451 0.9537263 0.9549137 1.0593889 0.8818647 1.0178659 1.060121 0.84541893 1.1328149 0.9857439 0.91851723 0.93973184 0.9841311 1.0952969 1.0288883 0.96281755 1.0628762 0.9625544 1.1238855 0.96944374 0.8469665 1.0179697 0.8830374 1.1241221 0.88475263 1.0313314 0.9105362 1.0143421 1.0239335 1.0971363 1.0109302 0.88443696 1.0883925 0.9146592 0.8816294 0.9172041
0.2852853 0.9513058 1.0573496 1.133226 0.95792794 1.0200571 0.9203601 1.1309355 0.9576649 1.0223262 1.0967937 1.0477504 1.0881892 0.9638174 0.9519984 1.0487806 0.9539127 0.9552474 1.0596911 0.8818921 1.0183355 1.0604252 0.84547246 1.1331844 0.9861199 0.9186836 0.93998384 0.9845028 1.0956978 1.0290085 0.9627975 1.0631142 0.9625337 1.1242437 0.9696639 0.8470239 1.0184394 0.88306767 1.1244808 0.88493955 1.0314571 0.9107897 1.014817 1.0244234 1.0975453 1.0111213 0.8844708 1.0887899 0.91490924 0.881822 0.9174186
0.2862863 0.9514866 1.0577925 1.1335961 0.95806307 1.0203953 0.9205688 1.1312957 0.95779943 1.0228064 1.0970631 1.0479102 1.0885854 0.9638009 0.9523382 1.049216 0.95409954 0.9555816 1.0599934 0.8819204 1.0188049 1.0607294 0.8455269 1.133554 0.98649603 0.9188509 0.94023615 0.98487455 1.0960985 1.0291293 0.9627784 1.0633527 0.962514 1.1246021 0.96988446 0.84708214 1.0189092 0.8830989 1.1248397 0.8851274 1.0315833 0.91104406 1.0152919 1.024913 1.0979542 1.0113128 0.88450557 1.0891874 0.9151601 0.88201547 0.9176336
0.2872873 0.95166785 1.0582354 1.133966 0.9581992 1.0207336 0.92077804 1.1316559 0.957935 1.0232863 1.0973325 1.0480704 1.0889816 0.96378535 0.9526785 1.0496515 0.9542869 0.9559163 1.0602957 0.8819496 1.0192745 1.0610337 0.8455821 1.1339235 0.9868721 0.91901916 0.9404889 0.98524636 1.0964993 1.0292506 0.96276027 1.0635917 0.96249527 1.1249604 0.97010535 0.8471412 1.019379 0.88313097 1.1251985 0.8853162 1.0317101 0.91129905 1.0157669 1.0254025 1.098363 1.0115048 0.8845412 1.089585 0.9154117 0.8822099 0.917849
0.2882883 0.95184964 1.0586782 1.1343359 0.9583363 1.0210719 0.92098767 1.1320161 0.95807153 1.0237662 1.097602 1.0482311 1.0893779 0.96377075 0.95301926 1.0500871 0.9544747 0.9562514 1.0605981 0.8819797 1.0197439 1.0613381 0.84563816 1.134293 0.9872482 0.9191884 0.9407419 0.9856182 1.0969 1.0293725 0.9627431 1.0638314 0.9624775 1.1253188 0.97032666 0.8472011 1.0198487 0.8831639 1.1255574 0.885506 1.0318376 0.9115548 1.0162418 1.0258919 1.0987718 1.011697 0.8845777 1.0899824 0.915664 0.8824053 0.9180649
0.2892893 0.9520319 1.0591207 1.1347057 0.95847434 1.0214103 0.9211978 1.1323761 0.95820904 1.0242459 1.0978717 1.0483923 1.0897743 0.96375704 0.95336044 1.0505226 0.954663 0.956587 1.0609007 0.8820106 1.0202134 1.0616425 0.8456951 1.1346624 0.9876243 0.91935855 0.9409953 0.98599 1.0973005 1.0294949 0.96272683 1.0640717 0.9624607 1.1256772 0.9705484 0.84726185 1.0203184 0.8831977 1.1259164 0.8856966 1.0319655 0.9118113 1.0167167 1.026381 1.0991805 1.0118898 0.884615 1.09038 0.9159171 0.88260156 0.91828126
0.2902903 0.95221466 1.0595632 1.1350753 0.95861334 1.0217488 0.92140824 1.132736 0.9583475 1.0247253 1.0981414 1.0485538 1.0901705 0.9637443 0.95370203 1.0509582 0.9548517 0.956923 1.0612032 0.88204235 1.0206828 1.0619471 0.8457527 1.1350317 0.98800033 0.9195297 0.94124895 0.98636186 1.097701 1.0296179 0.9627115 1.0643123 0.96244484 1.1260357 0.9707704 0.84732336 1.0207881 0.88323236 1.1262753 0.8858881 1.0320939 0.9120685 1.0171915 1.02687 1.0995889 1.0120829 0.8846532 1.0907775 0.91617084 0.88279873 0.918498
0.2912913 0.9523978 1.0600054 1.135445 0.95875335 1.0220873 0.9216192 1.1330959 0.95848686 1.0252047 1.0984113 1.0487158 1.0905668 0.9637324 0.954044 1.0513936 0.9550409 0.9572595 1.0615059 0.88207495 1.0211521 1.0622517 0.8458112 1.1354009 0.9883764 0.9197017 0.9415029 0.98673373 1.0981013 1.0297414 0.9626971 1.0645536 0.9624299 1.1263942 0.9709928 0.84738564 1.0212576 0.8832678 1.1266342 0.88608056 1.0322229 0.9123264 1.0176662 1.0273589 1.0999973 1.0122764 0.8846922 1.0911751 0.91642535 0.8829968 0.9187151
0.2922923 0.95258147 1.0604475 1.1358144 0.95889425 1.0224258 0.9218305 1.1334555 0.9586272 1.0256838 1.0986812 1.0488782 1.090963 0.96372145 0.9543864 1.051829 0.9552305 0.95759636 1.0618087 0.8821084 1.0216215 1.0625563 0.8458705 1.13577 0.98875237 0.9198746 0.9417572 0.98710555 1.0985014 1.0298655 0.9626836 1.0647954 0.9624158 1.1267526 0.9712155 0.84744877 1.0217272 0.8833041 1.1269932 0.8862738 1.0323522 0.91258496 1.0181409 1.0278475 1.1004056 1.0124702 0.88473195 1.0915725 0.9166805 0.8831957 0.9189326
0.2932933 0.9527655 1.0608894 1.1361839 0.95903605 1.0227643 0.9220422 1.133815 0.9587685 1.0261626 1.0989512 1.0490409 1.0913593 0.9637113 0.9547292 1.0522643 0.9554205 0.9579336 1.0621114 0.8821426 1.0220907 1.062861 0.84593046 1.1361388 0.9891283 0.9200484 0.9420117 0.98747736 1.0989014 1.0299901 0.962671 1.0650376 0.96240264 1.1271111 0.9714385 0.8475126 1.0221965 0.88334125 1.1273521 0.886468 1.0324821 0.9128442 1.0186155 1.0283359 1.1008136 1.0126644 0.88477254 1.09197 0.91693634 0.8833955 0.91915053
0.2942943 0.95294994 1.061331 1.136553 0.95917875 1.0231029 0.9222543 1.1341745 0.95891064 1.0266412 1.0992212 1.049204 1.0917554 0.963702 0.9550724 1.0526997 0.95561093 0.95827127 1.0624142 0.88217765 1.0225598 1.0631657 0.84599125 1.1365076 0.98950416 0.92022306 0.9422665 0.9878492 1.0993012 1.030115 0.96265924 1.0652802 0.96239036 1.1274695 0.97166187 0.84757715 1.0226659 0.8833791 1.127711 0.88666296 1.0326126 0.9131041 1.0190899 1.0288241 1.1012216 1.0128589 0.8848139 1.0923674 0.9171929 0.8835961 0.9193688
0.2952953 0.95313483 1.0617725 1.1369221 0.9593224 1.0234413 0.92246675 1.1345338 0.9590537 1.0271196 1.0994914 1.0493675 1.0921515 0.9636936 0.95541596 1.0531349 0.9558017 0.9586093 1.062717 0.8822135 1.0230287 1.0634702 0.84605277 1.1368763 0.98987997 0.9203986 0.9425216 0.98822093 1.0997009 1.0302405 0.96264833 1.0655234 0.9623789 1.127828 0.9718855 0.8476425 1.0231352 0.8834178 1.1280699 0.88685876 1.0327435 0.91336465 1.0195644 1.029312 1.1016294 1.0130538 0.88485605 1.0927647 0.9174501 0.8837975 0.91958743
0.2962963 0.95332015 1.0622138 1.1372911 0.9594669 1.0237797 0.9226796 1.134893 0.9591976 1.0275978 1.0997615 1.0495313 1.0925475 0.96368605 0.9557598 1.05357 0.9559929 0.95894766 1.0630198 0.88225 1.0234976 1.063775 0.846115 1.1372448 0.9902557 0.9205749 0.94277686 0.9885926 1.1001004 1.0303665 0.96263826 1.065767 0.9623683 1.1281863 0.97210944 0.8477086 1.0236043 0.88345724 1.1284287 0.8870554 1.0328747 0.91362584 1.0200386 1.0297998 1.102037 1.0132489 0.8848989 1.093162 0.91770786 0.88399976 0.9198064
0.2972973 0.9535058 1.0626547 1.1376598 0.95961225 1.0241182 0.92289275 1.1352519 0.9593424 1.0280756 1.1000316 1.0496955 1.0929435 0.96367925 0.95610404 1.054005 0.95618445 0.9592864 1.0633225 0.8822873 1.0239663 1.0640796 0.84617794 1.1376132 0.99063134 0.9207521 0.9430323 0.9889642 1.1004996 1.030493 0.9626291 1.0660111 0.96235853 1.1285447 0.9723336 0.84777534 1.0240732 0.8834975 1.1287875 0.88725287 1.0330064 0.9138877 1.0205127 1.0302873 1.1024443 1.0134443 0.88494253 1.0935591 0.9179663 0.88420284 0.9200257
0.2982983 0.95369184 1.0630956 1.1380284 0.95975846 1.0244566 0.92310625 1.1356107 0.95948803 1.0285532 1.1003017 1.04986 1.0933394 0.9636733 0.9564486 1.05444 0.9563764 0.9596255 1.0636252 0.8823254 1.0244349 1.0643842 0.8462416 1.1379814 0.9910069 0.9209301 0.9432881 0.9893357 1.1008986 1.0306199 0.96262074 1.0662556 0.96234953 1.128903 0.9725581 0.8478428 1.0245421 0.8835384 1.1291462 0.8874511 1.0331386 0.9141501 1.0209867 1.0307745 1.1028515 1.01364 0.88498694 1.0939562 0.91822535 0.8844066 0.92024535
0.2992993 0.9538782 1.0635362 1.1383969 0.9599055 1.0247949 0.92332006 1.1359693 0.95963454 1.0290306 1.100572 1.0500247 1.0937352 0.9636681 0.9567935 1.0548748 0.9565686 0.9599649 1.063928 0.8823642 1.0249034 1.0646888 0.8463059 1.1383494 0.9913823 0.92110884 0.943544 0.9897072 1.1012975 1.0307472 0.96261317 1.0665004 0.96234137 1.1292611 0.9727828 0.847911 1.0250107 0.88358015 1.1295049 0.88765013 1.0332712 0.91441315 1.0214605 1.0312613 1.1032585 1.0138361 0.885032 1.0943532 0.918485 0.8846112 0.9204653
0.3003003 0.95406497 1.0639764 1.1387651 0.9600534 1.0251331 0.9235342 1.1363276 0.9597819 1.0295075 1.1008421 1.0501899 1.0941309 0.9636637 0.9571387 1.0553095 0.9567612 0.9603046 1.0642307 0.88240373 1.0253718 1.0649934 0.84637094 1.1387172 0.99175763 0.92128843 0.9438001 0.9900785 1.1016961 1.0308748 0.96260643 1.0667458 0.96233404 1.1296194 0.9730078 0.84797984 1.0254792 0.8836226 1.1298634 0.8878499 1.0334042 0.9146767 1.0219342 1.031748 1.1036652 1.0140324 0.8850778 1.09475 0.9187452 0.8848165 0.9206856
0.3013013 0.95425206 1.0644164 1.1391331 0.9602021 1.0254713 0.9237486 1.1366857 0.95993 1.0299842 1.1011122 1.0503553 1.0945265 0.96366006 0.9574842 1.055744 0.9569541 0.9606446 1.0645334 0.88244396 1.0258399 1.065298 0.8464367 1.1390847 0.99213284 0.9214688 0.9440564 0.99044967 1.1020944 1.031003 0.96260047 1.0669914 0.9623274 1.1299773 0.973233 0.84804934 1.0259476 0.88366574 1.1302218 0.88805044 1.0335375 0.91494095 1.0224077 1.0322343 1.1040717 1.0142289 0.88512427 1.0951468 0.91900605 0.88502264 0.9209061
0.3023023 0.95443946 1.064856 1.1395009 0.9603516 1.0258094 0.92396337 1.1370437 0.96007895 1.0304607 1.1013823 1.050521 1.094922 0.9636572 0.95782995 1.0561785 0.95714736 0.96098495 1.0648359 0.8824849 1.0263078 1.0656024 0.846503 1.1394521 0.9925079 0.9216499 0.9443129 0.99082077 1.1024926 1.0311315 0.9625952 1.0672375 0.9623216 1.1303352 0.9734584 0.84811956 1.0264158 0.8837096 1.1305802 0.8882518 1.0336714 0.91520566 1.0228809 1.0327204 1.104478 1.0144256 0.8851714 1.0955434 0.9192674 0.88522947 0.9211269
0.3033033 0.9546272 1.0652955 1.1398684 0.96050185 1.0261474 0.92417836 1.1374015 0.9602287 1.0309368 1.1016524 1.050687 1.0953172 0.96365505 0.958176 1.0566126 0.9573409 0.9613255 1.0651385 0.8825266 1.0267756 1.0659068 0.84657 1.1398193 0.9928828 0.9218317 0.9445695 0.99119174 1.1028904 1.0312605 0.9625908 1.0674839 0.9623165 1.1306931 0.9736841 0.84819037 1.0268837 0.8837542 1.1309384 0.8884538 1.0338055 0.91547096 1.0233539 1.0332061 1.104884 1.0146227 0.8852193 1.0959399 0.9195293 0.88543695 0.921348
0.3043043 0.95481527 1.0657346 1.1402358 0.96065295 1.0264853 0.92439365 1.1377589 0.9603792 1.0314126 1.1019224 1.0508531 1.0957123 0.9636537 0.9585223 1.0570467 0.9575347 0.9616664 1.0654409 0.8825689 1.0272431 1.066211 0.84663767 1.1401862 0.9932575 0.9220143 0.9448263 0.99156255 1.103288 1.0313897 0.96258706 1.0677307 0.9623122 1.1310507 0.9739099 0.84826183 1.0273515 0.88379943 1.1312965 0.88865656 1.03394 0.9157368 1.0238268 1.0336915 1.1052897 1.01482 0.8852678 1.0963361 0.91979176 0.8856452 0.92156935
0.3053053 0.95500356 1.0661734 1.1406028 0.9608048 1.026823 0.9246092 1.1381161 0.96053046 1.031888 1.1021923 1.0510195 1.0961074 0.963653 0.9588689 1.0574806 0.9577288 0.9620075 1.0657433 0.8826119 1.0277106 1.0665152 0.8467059 1.1405529 0.9936321 0.9221976 0.94508326 0.99193317 1.1036853 1.0315194 0.9625841 1.0679778 0.9623086 1.1314082 0.97413594 0.84833395 1.0278192 0.8838453 1.1316545 0.88886005 1.0340748 0.91600317 1.0242995 1.0341766 1.1056952 1.0150174 0.88531697 1.0967323 0.9200548 0.8858541 0.9217909
0.3063063 0.9551922 1.0666119 1.1409696 0.96095747 1.0271606 0.924825 1.138473 0.9606825 1.032363 1.1024622 1.0511863 1.0965022 0.963653 0.9592157 1.0579143 0.9579232 0.96234894 1.0660455 0.8826555 1.0281776 1.0668193 0.84677476 1.1409193 0.9940065 0.92238164 0.94534034 0.99230367 1.1040823 1.0316495 0.9625818 1.0682253 0.9623057 1.1317656 0.9743622 0.8484067 1.0282865 0.8838919 1.1320122 0.88906425 1.03421 0.91627 1.0247719 1.0346613 1.1061004 1.015215 0.8853668 1.0971283 0.92031825 0.88606375 0.92201275
0.3073073 0.9553811 1.0670501 1.1413362 0.96111083 1.0274981 0.925041 1.1388297 0.96083534 1.0328377 1.1027321 1.0513532 1.0968968 0.96365374 0.9595628 1.0583477 0.9581178 0.96269053 1.0663477 0.8826997 1.0286446 1.0671233 0.84684426 1.1412854 0.9943808 0.92256635 0.9455975 0.992674 1.1044791 1.0317798 0.96258026 1.0684731 0.9623035 1.1321229 0.9745886 0.84848 1.0287535 0.883939 1.13237 0.8892691 1.0343455 0.91653734 1.0252441 1.0351458 1.1065053 1.0154129 0.8854172 1.097524 0.92058223 0.88627404 0.9222348
0.3083083 0.9555703 1.0674878 1.1417025 0.9612649 1.0278355 0.92525727 1.1391861 0.9609889 1.0333121 1.1030017 1.0515203 1.0972912 0.9636552 0.95991004 1.0587809 0.9583127 0.9630324 1.0666498 0.88274467 1.0291111 1.0674272 0.84691435 1.1416513 0.99475485 0.9227517 0.9458548 0.99304414 1.1048754 1.0319105 0.9625794 1.0687212 0.962302 1.13248 0.97481513 0.8485539 1.0292205 0.88398683 1.1327275 0.8894747 1.0344813 0.9168052 1.0257161 1.0356297 1.1069099 1.0156109 0.8854683 1.0979196 0.92084676 0.886485 0.92245704
0.3093093 0.9557597 1.0679253 1.1420686 0.96141976 1.0281726 0.9254738 1.1395422 0.96114314 1.033786 1.1032714 1.0516877 1.0976855 0.9636573 0.96025753 1.059214 0.95850784 0.9633745 1.0669518 0.8827902 1.0295776 1.0677309 0.846985 1.1420169 0.9951287 0.9229378 0.9461122 0.99341404 1.1052716 1.0320415 0.96257925 1.0689696 0.96230125 1.1328369 0.9750418 0.8486284 1.029687 0.8840353 1.1330848 0.8896809 1.0346174 0.91707355 1.0261878 1.0361134 1.1073142 1.0158092 0.88552 1.0983149 0.9211117 0.8866966 0.92267954
0.3103103 0.95594937 1.0683625 1.1424342 0.9615753 1.0285096 0.9256905 1.1398981 0.9612981 1.0342596 1.1035409 1.0518553 1.0980796 0.96366006 0.96060526 1.0596468 0.95870316 0.96371675 1.0672535 0.8828364 1.0300437 1.0680345 0.84705627 1.1423823 0.99550235 0.92312455 0.9463697 0.9937838 1.1056674 1.0321728 0.9625798 1.0692183 0.96230114 1.1331936 0.97526866 0.84870344 1.0301534 0.88408434 1.1334419 0.8898878 1.0347539 0.9173423 1.0266593 1.0365967 1.1077181 1.0160075 0.88557225 1.0987101 0.9213772 0.8869088 0.9229022
0.3113113 0.95613927 1.0687991 1.1427997 0.9617316 1.0288465 0.9259074 1.1402535 0.96145386 1.0347327 1.1038102 1.052023 1.0984733 0.96366346 0.9609531 1.0600793 0.9588988 0.96405923 1.0675552 0.8828832 1.0305096 1.068338 0.84712803 1.1427473 0.99587584 0.92331195 0.94662726 0.9941533 1.1060628 1.0323045 0.9625809 1.0694673 0.9623017 1.1335502 0.9754956 0.848779 1.0306195 0.88413393 1.1337988 0.8900953 1.0348907 0.9176116 1.0271304 1.0370795 1.1081218 1.016206 0.8856251 1.099105 0.9216431 0.8871217 0.9231251
0.3123123 0.9563294 1.0692356 1.1431649 0.96188855 1.0291831 0.9261245 1.1406088 0.96161026 1.0352055 1.1040795 1.052191 1.0988669 0.9636676 0.9613012 1.0605117 0.9590946 0.9644019 1.0678567 0.8829305 1.0309752 1.0686413 0.84720045 1.143112 0.9962491 0.9235 0.94688493 0.99452263 1.1064578 1.0324365 0.96258277 1.0697166 0.96230286 1.1339065 0.9757227 0.84885514 1.0310853 0.8841842 1.1341556 0.89030343 1.0350276 0.91788125 1.0276012 1.0375619 1.108525 1.0164047 0.88567865 1.0994997 0.9219094 0.8873351 0.92334807
0.3133133 0.9565197 1.0696715 1.1435297 0.96204615 1.0295196 0.9263418 1.1409637 0.9617673 1.0356779 1.1043487 1.0523591 1.0992603 0.9636723 0.9616495 1.0609437 0.95929056 0.96474475 1.068158 0.8829785 1.0314405 1.0689445 0.84727335 1.1434764 0.9966221 0.9236887 0.94714266 0.9948917 1.1068525 1.0325687 0.9625852 1.0699661 0.9623047 1.1342626 0.9759499 0.84893185 1.0315508 0.88423496 1.1345121 0.8905122 1.035165 0.9181514 1.0280718 1.038044 1.1089281 1.0166036 0.88573265 1.0998942 0.9221762 0.8875492 0.9235713
0.3143143 0.9567103 1.0701071 1.1438941 0.96220446 1.0298558 0.92655927 1.1413182 0.9619251 1.0361499 1.1046176 1.0525274 1.0996534 0.9636776 0.96199787 1.0613755 0.9594867 0.9650878 1.0684592 0.8830271 1.0319055 1.0692475 0.8473468 1.1438404 0.9969949 0.92387795 0.9474004 0.99526054 1.107247 1.0327011 0.9625883 1.0702158 0.96230716 1.1346185 0.9761772 0.84900904 1.032016 0.8842863 1.1348684 0.89072156 1.0353025 0.9184219 1.028542 1.0385256 1.1093307 1.0168025 0.8857873 1.1002884 0.9224434 0.88776386 0.9237946
0.3153153 0.9569011 1.0705423 1.1442583 0.9623634 1.0301919 0.9267769 1.1416724 0.96208346 1.0366213 1.1048865 1.0526959 1.1000463 0.96368355 0.96234643 1.061807 0.9596831 0.965431 1.0687602 0.8830762 1.0323703 1.0695503 0.8474208 1.1442041 0.99736744 0.92406785 0.94765824 0.99562913 1.107641 1.0328339 0.962592 1.0704658 0.96231025 1.1349742 0.9764046 0.8490867 1.032481 0.8843382 1.1352245 0.89093155 1.0354402 0.9186929 1.0290121 1.0390068 1.1097329 1.0170016 0.8858425 1.1006824 0.922711 0.8879791 0.92401814
0.3163163 0.95709205 1.0709771 1.1446221 0.962523 1.0305277 0.9269946 1.1420262 0.96224254 1.0370923 1.1051551 1.0528644 1.1004388 0.9636901 0.9626952 1.0622383 0.95987964 0.9657743 1.0690609 0.8831259 1.0328346 1.0698528 0.8474953 1.1445675 0.9977398 0.9242584 0.9479161 0.9959975 1.1080346 1.032967 0.9625963 1.070716 0.9623139 1.1353296 0.97663206 0.8491649 1.0329455 0.8843906 1.1355803 0.8911421 1.0355783 0.91896427 1.0294816 1.0394876 1.1101347 1.0172008 0.8858982 1.101076 0.92297906 0.8881949 0.9242418
0.3173173 0.95728314 1.0714114 1.1449854 0.9626832 1.0308633 0.92721254 1.1423796 0.9624022 1.037563 1.1054237 1.0530331 1.1008313 0.9636973 0.963044 1.0626693 0.96007633 0.96611774 1.0693616 0.8831761 1.0332987 1.0701553 0.84757036 1.1449305 0.99811184 0.9244495 0.94817394 0.99636555 1.1084279 1.0331002 0.96260124 1.0709665 0.9623182 1.1356848 0.9768596 0.8492436 1.0334098 0.8844436 1.1359359 0.8913532 1.0357165 0.919236 1.029951 1.0399679 1.1105362 1.0174001 0.88595444 1.1014694 0.9232475 0.8884113 0.92446554
0.3183183 0.95747447 1.0718453 1.1453485 0.9628441 1.0311986 0.92743057 1.1427329 0.9625625 1.0380331 1.105692 1.0532019 1.1012232 0.96370506 0.963393 1.0630999 0.9602732 0.96646136 1.069662 0.8832269 1.0337626 1.0704575 0.8476459 1.1452931 0.99848366 0.92464113 0.94843185 0.99673337 1.1088207 1.0332338 0.9626067 1.0712172 0.96232307 1.1360397 0.9770872 0.8493228 1.0338738 0.8844971 1.1362913 0.8915649 1.035855 0.91950816 1.03042 1.0404478 1.1109372 1.0175996 0.8860112 1.1018625 0.92351633 0.88862824 0.9246895
0.3193193 0.9576659 1.0722789 1.1457113 0.9630055 1.0315337 0.9276488 1.1430856 0.96272343 1.0385028 1.1059601 1.053371 1.1016151 0.96371335 0.9637421 1.0635302 0.9604702 0.9668051 1.0699621 0.88327813 1.034226 1.0707594 0.8477219 1.1456555 0.99885523 0.92483336 0.94868976 0.9971009 1.1092131 1.0333675 0.9626128 1.0714681 0.96232855 1.1363945 0.9773149 0.8494024 1.0343374 0.8845511 1.1366464 0.8917771 1.0359938 0.9197807 1.0308886 1.0409272 1.111338 1.017799 0.88606846 1.1022555 0.9237855 0.8888457 0.92491347
0.3203203 0.95785755 1.0727118 1.1460736 0.96316755 1.0318686 0.92786705 1.143438 0.96288496 1.038972 1.1062281 1.05354 1.1020066 0.9637223 0.96409124 1.0639602 0.9606674 0.96714896 1.0702622 0.8833299 1.034689 1.0710613 0.84779835 1.1460174 0.9992265 0.9250262 0.94894767 0.9974681 1.1096052 1.0335015 0.9626195 1.0717192 0.9623346 1.1367489 0.9775426 0.84948254 1.0348006 0.8846056 1.1370012 0.8919899 1.0361327 0.92005354 1.0313568 1.0414062 1.1117382 1.0179986 0.8861262 1.1026479 0.92405504 0.88906366 0.9251376
0.3213213 0.95804936 1.0731444 1.1464356 0.9633302 1.0322032 0.92808545 1.1437899 0.9630471 1.0394408 1.1064959 1.0537091 1.1023977 0.96373177 0.9644405 1.0643898 0.96086466 0.96749294 1.0705619 0.8833822 1.0351517 1.0713627 0.8478753 1.1463789 0.99959755 0.92521954 0.9492056 0.9978351 1.1099968 1.0336357 0.9626267 1.0719705 0.9623412 1.137103 0.9777703 0.8495631 1.0352635 0.8846606 1.1373557 0.8922032 1.0362718 0.92032677 1.0318247 1.0418847 1.1121382 1.0181981 0.88618445 1.1030402 0.924325 0.8892822 0.92536175
0.3223223 0.9582413 1.0735766 1.1467972 0.9634934 1.0325375 0.92830396 1.1441416 0.9632098 1.039909 1.1067635 1.0538784 1.1027886 0.9637418 0.96478987 1.0648192 0.961062 0.967837 1.0708615 0.883435 1.035614 1.071664 0.8479527 1.1467401 0.9999683 0.9254134 0.9494634 0.9982017 1.110388 1.0337702 0.96263444 1.0722219 0.96234834 1.1374569 0.97799814 0.8496441 1.0357262 0.8847161 1.13771 0.8924171 1.036411 0.9206003 1.0322922 1.0423626 1.1125375 1.0183978 0.8862432 1.103432 0.92459524 0.8895012 0.92558604
0.3233233 0.95843333 1.0740082 1.1471584 0.9636572 1.0328715 0.9285225 1.1444927 0.96337306 1.0403768 1.1070307 1.0540478 1.1031791 0.9637523 0.9651393 1.0652483 0.96125954 0.96818113 1.0711607 0.8834883 1.0360761 1.0719651 0.84803057 1.1471008 1.0003388 0.92560786 0.94972134 0.99856806 1.1107788 1.0339048 0.9626428 1.0724735 0.96235603 1.1378103 0.97822595 0.84972554 1.0361884 0.88477206 1.1380639 0.8926314 1.0365505 0.92087424 1.0327594 1.0428401 1.1129366 1.0185976 0.8863024 1.1038237 0.92486584 0.8897208 0.9258104
0.3243243 0.9586255 1.0744394 1.1475191 0.96382153 1.0332053 0.92874116 1.1448435 0.96353686 1.0408441 1.1072979 1.0542172 1.1035693 0.9637635 0.96548885 1.0656769 0.96145713 0.9685254 1.0714598 0.88354206 1.0365376 1.0722659 0.8481088 1.1474612 1.0007089 0.92580277 0.9499791 0.9989341 1.1111691 1.0340396 0.9626516 1.0727253 0.96236426 1.1381637 0.97845376 0.84980744 1.0366501 0.88482845 1.1384176 0.8928463 1.0366902 0.9211485 1.0332261 1.0433171 1.1133351 1.0187973 0.8863621 1.1042149 0.92513674 0.8899408 0.92603487
0.32532534 0.9588178 1.0748701 1.1478795 0.96398646 1.0335387 0.9289599 1.1451938 0.96370125 1.0413108 1.1075648 1.0543867 1.1039591 0.9637751 0.96583843 1.0661052 0.96165484 0.9688697 1.0717585 0.88359624 1.0369989 1.0725664 0.84818757 1.1478211 1.0010787 0.9259982 0.9502369 0.99929976 1.111559 1.0341746 0.962661 1.0729772 0.962373 1.1385165 0.9786816 0.8498897 1.0371115 0.8848854 1.1387709 0.89306164 1.0368301 0.921423 1.0336926 1.0437937 1.1137333 1.0189971 0.88642216 1.1046059 0.925408 0.89016134 0.92625934
0.32632634 0.9590102 1.0753003 1.1482394 0.96415186 1.0338719 0.9291787 1.1455438 0.9638662 1.041777 1.1078315 1.0545564 1.1043487 0.96378726 0.9661881 1.0665332 0.96185267 0.9692141 1.072057 0.8836509 1.0374596 1.0728666 0.8482667 1.1481806 1.0014483 0.9261942 0.9504947 0.99966514 1.1119484 1.0343097 0.96267086 1.0732293 0.9623823 1.1388692 0.97890943 0.8499724 1.0375725 0.8849427 1.1391239 0.89327747 1.03697 0.92169785 1.0341585 1.0442696 1.114131 1.019197 0.8864827 1.1049964 0.92567956 0.8903823 0.92648387
0.32732734 0.9592027 1.0757301 1.1485989 0.9643178 1.0342047 0.9293976 1.1458932 0.96403164 1.0422426 1.1080979 1.054726 1.1047379 0.96379995 0.9665377 1.0669607 0.96205056 0.96955854 1.0723552 0.88370603 1.0379201 1.0731665 0.84834623 1.1485397 1.0018173 0.92639065 0.9507524 1.0000302 1.1123374 1.034445 0.9626813 1.0734816 0.9623921 1.1392215 0.97913724 0.8500555 1.0380331 0.88500047 1.1394767 0.8934938 1.0371101 0.921973 1.0346241 1.0447451 1.1145282 1.0193968 0.88654375 1.1053866 0.9259514 0.8906038 0.9267085
0.32832834 0.95939523 1.0761594 1.148958 0.96448433 1.0345373 0.9296165 1.1462424 0.96419764 1.0427078 1.108364 1.0548956 1.1051266 0.9638131 0.9668874 1.0673879 0.96224844 0.969903 1.0726532 0.8837616 1.0383801 1.0734662 0.84842616 1.1488982 1.0021862 0.9265876 0.95101005 1.0003948 1.1127259 1.0345805 0.9626922 1.0737338 0.9624024 1.1395735 0.97936505 0.850139 1.0384934 0.88505864 1.1398289 0.89371055 1.0372504 0.9222485 1.0350893 1.04522 1.1149249 1.0195966 0.88660514 1.1057765 0.9262236 0.8908257 0.9269331
0.32932934 0.95958793 1.076588 1.1493167 0.9646513 1.0348696 0.92983544 1.146591 0.9643641 1.0431725 1.10863 1.0550654 1.1055151 0.96382684 0.9672372 1.0678147 0.96244645 0.9702475 1.0729508 0.88381755 1.0388397 1.0737656 0.8485065 1.1492565 1.0025545 0.926785 0.9512676 1.0007591 1.1131139 1.0347161 0.9627036 1.0739863 0.9624132 1.1399251 0.9795928 0.8502229 1.0389532 0.8851173 1.140181 0.89392775 1.0373908 0.9225242 1.0355539 1.0456944 1.1153213 1.0197965 0.886667 1.106166 0.926496 0.891048 0.92715776
0.33033034 0.95978063 1.0770162 1.1496748 0.9648188 1.0352014 0.9300544 1.1469392 0.9645311 1.0436366 1.1088955 1.0552351 1.1059031 0.96384096 0.96758693 1.0682411 0.9626445 0.9705921 1.0732481 0.883874 1.0392989 1.0740647 0.8485873 1.1496142 1.0029225 0.9269828 0.9515251 1.0011231 1.1135014 1.0348518 0.96271545 1.0742389 0.96242446 1.1402764 0.97982055 0.85030717 1.0394125 0.88517636 1.1405326 0.8941454 1.0375313 0.9228002 1.0360183 1.0461682 1.115717 1.0199963 0.88672924 1.1065551 0.9267688 0.8912708 0.92738247
0.33133134 0.9599734 1.077444 1.1500325 0.9649868 1.035533 0.9302734 1.1472869 0.9646986 1.0441 1.1091609 1.0554049 1.1062909 0.96385556 0.9679367 1.0686672 0.96284264 0.97093666 1.0735452 0.8839308 1.0397576 1.0743635 0.84866834 1.1499715 1.0032902 0.9271812 0.95178246 1.0014867 1.1138884 1.0349877 0.9627278 1.0744916 0.96243626 1.1406273 0.98004824 0.85039175 1.0398715 0.8852358 1.1408839 0.8943636 1.0376719 0.92307645 1.0364821 1.0466416 1.1161124 1.0201961 0.8867919 1.1069438 0.92704177 0.8914941 0.9276072
0.33233234 0.9601663 1.0778711 1.1503898 0.96515524 1.0358642 0.93049246 1.1476341 0.9648666 1.044563 1.1094259 1.0555747 1.1066782 0.96387064 0.96828645 1.0690928 0.96304077 0.97128123 1.0738419 0.8839881 1.0402158 1.074662 0.8487498 1.1503283 1.0036575 0.92737997 0.9520398 1.0018499 1.114275 1.0351237 0.9627406 1.0747443 0.9624485 1.1409779 0.98027587 0.85047674 1.0403299 0.8852956 1.1412349 0.8945821 1.0378126 0.92335296 1.0369455 1.0471144 1.1165072 1.020396 0.88685495 1.1073321 0.927315 0.89171773 0.9278319
0.33333334 0.96035916 1.0782977 1.1507466 0.9653242 1.036195 0.9307115 1.1479809 0.965035 1.0450253 1.1096907 1.0557445 1.1070652 0.9638862 0.9686362 1.069518 0.96323895 0.9716258 1.0741384 0.88404566 1.0406737 1.0749601 0.84883165 1.1506847 1.0040244 0.9275792 0.95229703 1.0022128 1.114661 1.0352598 0.96275383 1.0749972 0.9624612 1.1413281 0.9805035 0.8505621 1.040788 0.8853559 1.1415855 0.8948011 1.0379535 0.92362976 1.0374085 1.0475866 1.1169015 1.0205957 0.88691837 1.10772 0.9275885 0.89194185 0.9280566
0.33433434 0.9605521 1.0787238 1.1511029 0.9654936 1.0365256 0.93093055 1.1483272 0.96520394 1.0454872 1.1099552 1.0559143 1.1074517 0.9639022 0.968986 1.0699427 0.9634372 0.97197044 1.0744345 0.8841037 1.0411311 1.0752579 0.84891385 1.1510406 1.0043908 0.9277789 0.9525541 1.0025752 1.1150465 1.0353961 0.96276754 1.0752501 0.96247435 1.1416779 0.980731 0.8506478 1.0412456 0.8854165 1.1419357 0.8950205 1.0380944 0.92390674 1.0378709 1.0480582 1.1172953 1.0207955 0.8869822 1.1081076 0.9278623 0.8921663 0.92828125
0.33533534 0.96074504 1.0791492 1.1514587 0.9656635 1.0368557 0.9311496 1.148673 0.96537334 1.0459484 1.1102194 1.056084 1.1078378 0.96391857 0.9693357 1.0703671 0.9636354 0.972315 1.0747303 0.8841621 1.0415882 1.0755554 0.8489964 1.1513959 1.0047569 0.927979 0.9528111 1.0029372 1.1154315 1.0355324 0.9627817 1.0755032 0.96248794 1.1420274 0.98095846 0.8507338 1.0417027 0.88547754 1.1422855 0.8952403 1.0382354 0.92418396 1.0383329 1.0485291 1.1176887 1.0209951 0.88704634 1.1084946 0.9281362 0.8923912 0.92850596
0.33633634 0.96093804 1.0795742 1.1518141 0.96583384 1.0371855 0.9313686 1.1490184 0.96554315 1.0464091 1.1104833 1.0562538 1.1082236 0.96393543 0.9696854 1.070791 0.96383363 0.9726595 1.0750257 0.8842209 1.0420446 1.0758525 0.84907925 1.1517508 1.0051225 0.9281795 0.953068 1.0032989 1.115816 1.0356687 0.96279633 1.0757563 0.962502 1.1423764 0.98118585 0.8508202 1.0421594 0.88553894 1.1426349 0.8954605 1.0383765 0.9244614 1.0387945 1.0489997 1.1180813 1.0211948 0.8871109 1.1088814 0.9284105 0.8926165 0.9287306
0.33733734 0.96113104 1.0799986 1.152169 0.9660046 1.0375149 0.93158764 1.1493633 0.96571344 1.0468692 1.1107469 1.0564235 1.1086088 0.9639527 0.9700351 1.0712146 0.9640319 0.9730041 1.0753208 0.88428 1.0425006 1.0761493 0.84916246 1.1521052 1.0054878 0.9283804 0.9533248 1.0036601 1.1162 1.0358052 0.96281135 1.0760094 0.9625165 1.1427251 0.9814132 0.85090685 1.0426157 0.8856007 1.1429839 0.8956811 1.0385176 0.9247391 1.0392555 1.0494695 1.1184736 1.0213944 0.8871758 1.1092676 0.9286849 0.8928422 0.9289552
0.33833835 0.9613241 1.0804225 1.1525233 0.9661758 1.037844 0.9318066 1.1497076 0.96588415 1.0473286 1.1110101 1.0565933 1.1089936 0.9639704 0.9703847 1.0716375 0.96423006 0.9733486 1.0756155 0.8843396 1.0429562 1.0764458 0.849246 1.1524591 1.0058527 0.9285818 0.9535814 1.0040209 1.1165835 1.0359418 0.9628268 1.0762626 0.9625314 1.1430733 0.9816404 0.8509938 1.0430714 0.8856628 1.1433325 0.89590204 1.0386589 0.92501706 1.0397161 1.0499388 1.1188654 1.0215939 0.88724107 1.1096535 0.92895955 0.8930682 0.9291798
0.33933935 0.9615171 1.0808457 1.1528771 0.96634746 1.0381726 0.93202555 1.1500515 0.96605533 1.0477874 1.1112729 1.0567629 1.1093781 0.9639885 0.9707343 1.0720601 0.9644283 0.9736931 1.07591 0.8843994 1.0434113 1.0767418 0.8493299 1.1528125 1.006217 0.92878354 0.95383793 1.0043814 1.1169664 1.0360785 0.9628427 1.0765158 0.96254677 1.1434212 0.9818675 0.85108113 1.0435266 0.8857252 1.1436807 0.89612335 1.0388001 0.9252951 1.0401762 1.0504075 1.1192565 1.0217934 0.88730663 1.1100389 0.9292344 0.89329463 0.9294043
0.34034035 0.96171016 1.0812684 1.1532304 0.9665195 1.0385008 0.9322445 1.1503948 0.9662269 1.0482457 1.1115355 1.0569326 1.1097621 0.964007 0.9710838 1.0724822 0.9646265 0.97403747 1.076204 0.8844596 1.0438658 1.0770376 0.84941405 1.1531653 1.0065811 0.92898566 0.9540943 1.0047413 1.1173487 1.0362152 0.962859 1.076769 0.9625625 1.1437685 0.9820945 0.85116875 1.0439814 0.885788 1.1440285 0.8963451 1.0389414 0.9255734 1.0406358 1.0508755 1.1196471 1.0219927 0.88737255 1.1104238 0.92950946 0.8935214 0.92962885
0.34134135 0.96190315 1.0816904 1.1535833 0.966692 1.0388286 0.93246335 1.1507376 0.96639884 1.0487033 1.1117978 1.0571022 1.1101457 0.9640259 0.9714333 1.0729039 0.9648247 0.97438186 1.0764977 0.8845202 1.0443199 1.077333 0.8494985 1.1535177 1.0069445 0.9291882 0.9543505 1.005101 1.1177304 1.0363519 0.96287566 1.0770223 0.9625787 1.1441156 0.98232144 0.85125667 1.0444356 0.88585114 1.1443759 0.89656717 1.0390828 0.9258519 1.0410949 1.0513431 1.1200372 1.022192 0.8874388 1.1108083 0.9297847 0.8937486 0.92985326
0.34234235 0.96209615 1.082112 1.1539356 0.9668648 1.0391561 0.93268216 1.1510799 0.9665712 1.0491602 1.1120597 1.0572717 1.1105287 0.96404517 0.9717827 1.073325 0.9650228 0.97472614 1.0767909 0.8845811 1.0447735 1.0776279 0.84958327 1.1538695 1.0073076 0.9293911 0.95460653 1.00546 1.1181116 1.0364887 0.9628927 1.0772756 0.9625953 1.1444622 0.9825482 0.8513449 1.0448895 0.8859146 1.1447228 0.89678955 1.0392241 0.9261306 1.0415535 1.0518099 1.1204268 1.0223912 0.88750535 1.1111923 0.93006015 0.8939761 0.9300777
0.34334335 0.96228915 1.0825329 1.1542872 0.96703804 1.0394831 0.93290097 1.1514218 0.966744 1.0496167 1.1123213 1.0574411 1.1109114 0.96406484 0.97213197 1.0737457 0.9652209 0.9750704 1.0770838 0.8846423 1.0452266 1.0779225 0.8496683 1.1542208 1.0076702 0.92959434 0.95486236 1.0058187 1.1184924 1.0366255 0.9629102 1.077529 0.9626122 1.1448084 0.98277485 0.8514334 1.0453427 0.8859784 1.1450694 0.89701235 1.0393655 0.9264094 1.0420115 1.0522761 1.1208158 1.0225903 0.8875722 1.111576 0.93033576 0.89420396 0.93030196
0.34434435 0.9624821 1.0829531 1.1546384 0.9672117 1.0398097 0.93311965 1.151763 0.96691716 1.0500724 1.1125824 1.0576105 1.1112936 0.96408486 0.9724812 1.0741659 0.965419 0.9754146 1.0773764 0.8847038 1.0456791 1.0782167 0.8497536 1.1545715 1.0080323 0.9297979 0.95511806 1.006177 1.1188724 1.0367625 0.96292806 1.0777823 0.96262956 1.1451541 0.9830014 0.85152215 1.0457954 0.88604254 1.1454154 0.89723545 1.0395069 0.92668843 1.042469 1.0527416 1.1212041 1.0227892 0.88763946 1.111959 0.9306116 0.8944321 0.9305262
0.34534535 0.96267503 1.0833728 1.1549891 0.9673857 1.0401359 0.9333383 1.1521038 0.9670907 1.0505275 1.1128433 1.0577798 1.1116753 0.96410525 0.97283036 1.0745857 0.965617 0.9757586 1.0776685 0.8847657 1.0461311 1.0785105 0.84983927 1.1549218 1.0083941 0.93000185 0.9553736 1.0065347 1.1192518 1.0368993 0.9629463 1.0780355 0.96264726 1.1454993 0.9832278 0.8516112 1.0462476 0.88610697 1.145761 0.89745885 1.0396484 0.92696756 1.0429261 1.0532067 1.1215919 1.0229882 0.88770694 1.1123416 0.9308875 0.8946606 0.93075037
0.34634635 0.9628679 1.0837919 1.1553392 0.9675601 1.0404617 0.9335568 1.1524439 0.96726465 1.0509819 1.1131037 1.0579491 1.1120565 0.964126 0.9731794 1.0750049 0.96581495 0.97610265 1.0779603 0.8848278 1.0465826 1.0788039 0.84992516 1.1552714 1.0087553 0.9302062 0.95562893 1.0068921 1.1196308 1.0370363 0.9629649 1.0782888 0.9626653 1.1458442 0.98345405 0.8517005 1.0466993 0.8861717 1.1461062 0.89768267 1.0397898 0.9272469 1.0433825 1.0536709 1.1219791 1.0231869 0.8877747 1.1127238 0.93116367 0.8948894 0.9309745
0.34734735 0.96306074 1.0842103 1.1556888 0.9677349 1.040787 0.9337753 1.1527835 0.96743894 1.0514357 1.1133637 1.0581182 1.1124372 0.9641471 0.9735283 1.0754236 0.96601284 0.97644657 1.0782516 0.88489026 1.0470335 1.0790969 0.8500113 1.1556205 1.009116 0.93041074 0.9558841 1.0072489 1.1200092 1.0371733 0.9629839 1.0785421 0.9626838 1.1461885 0.9836802 0.8517901 1.0471505 0.8862367 1.1464509 0.8979067 1.0399313 0.9275264 1.0438385 1.0541346 1.1223657 1.0233855 0.8878428 1.1131054 0.93143994 0.8951185 0.9311985
0.34834835 0.96325356 1.0846281 1.1560378 0.96791 1.041112 0.9339937 1.1531225 0.9676136 1.0518888 1.1136235 1.0582873 1.1128174 0.9641685 0.9738772 1.0758418 0.96621066 0.97679037 1.0785426 0.884953 1.047484 1.0793895 0.8500977 1.155969 1.0094763 0.9306157 0.9561391 1.0076053 1.1203868 1.0373101 0.9630032 1.0787953 0.9627026 1.1465324 0.98390615 0.8518799 1.047601 0.88630205 1.1467952 0.89813113 1.0400728 0.927806 1.0442939 1.0545976 1.1227518 1.0235841 0.88791114 1.1134866 0.9317164 0.8953479 0.93142235
0.34934935 0.96344626 1.0850453 1.1563863 0.96808547 1.0414363 0.93421197 1.1534611 0.9677886 1.0523413 1.1138828 1.0584562 1.1131972 0.9641903 0.97422594 1.0762595 0.96640843 0.97713405 1.0788331 0.885016 1.0479339 1.0796816 0.8501844 1.156317 1.0098361 0.930821 0.95639384 1.0079612 1.120764 1.0374471 0.9630229 1.0790485 0.9627217 1.1468759 0.984132 0.85197 1.0480511 0.8863676 1.1471388 0.8983558 1.0402142 0.92808574 1.0447487 1.0550599 1.1231372 1.0237825 0.8879798 1.1138673 0.93199295 0.8955776 0.9316461
0.35035035 0.9636389 1.0854619 1.1567341 0.9682613 1.0417603 0.9344301 1.1537989 0.9679639 1.0527931 1.1141417 1.058625 1.1135765 0.9642124 0.9745745 1.0766767 0.9666061 0.9774776 1.0791231 0.8850794 1.0483832 1.0799733 0.8502713 1.1566644 1.0101954 0.9310266 0.9566484 1.0083166 1.1211406 1.0375841 0.9630429 1.0793017 0.9627412 1.1472188 0.9843576 0.8520603 1.0485007 0.88643354 1.1474822 0.8985808 1.0403556 0.92836565 1.045203 1.0555216 1.1235222 1.0239807 0.8880487 1.1142474 0.93226963 0.8958076 0.9318698
0.35135135 0.9638315 1.0858778 1.1570814 0.96843743 1.0420839 0.9346482 1.1541363 0.9681396 1.0532444 1.1144003 1.0587938 1.1139553 0.9642348 0.974923 1.0770934 0.96680367 0.9778211 1.0794128 0.885143 1.048832 1.0802647 0.8503584 1.1570112 1.0105542 0.93123245 0.95690274 1.0086715 1.1215165 1.037721 0.9630633 1.0795549 0.962761 1.1475613 0.9845831 0.8521509 1.0489496 0.88649976 1.147825 0.8988061 1.040497 0.9286457 1.0456567 1.0559827 1.1239064 1.0241789 0.88811785 1.1146271 0.93254644 0.8960379 0.9320934
0.35235235 0.964024 1.086293 1.157428 0.968614 1.042407 0.9348662 1.1544731 0.9683156 1.0536947 1.1146585 1.0589623 1.1143335 0.9642576 0.97527134 1.0775094 0.96700114 0.97816443 1.0797021 0.8852069 1.0492803 1.0805556 0.8504458 1.1573573 1.0109124 0.9314386 0.95715684 1.0090259 1.1218919 1.037858 0.963084 1.079808 0.96278113 1.1479033 0.9848084 0.85224175 1.049398 0.8865662 1.1481673 0.89903164 1.0406383 0.92892575 1.0461099 1.056443 1.12429 1.0243767 0.8881873 1.1150063 0.93282336 0.8962684 0.93231684
0.35335335 0.9642165 1.0867076 1.1577742 0.96879077 1.0427296 0.93508404 1.1548092 0.968492 1.0541445 1.1149162 1.0591308 1.1147113 0.96428066 0.97561955 1.077925 0.96719855 0.97850764 1.079991 0.885271 1.0497279 1.080846 0.8505334 1.157703 1.0112703 0.9316451 0.95741075 1.0093799 1.1222665 1.0379949 0.96310496 1.080061 0.9628016 1.1482449 0.9850335 0.8523328 1.0498458 0.8866329 1.1485091 0.89925754 1.0407797 0.92920595 1.0465624 1.0569026 1.124673 1.0245745 0.88825697 1.1153849 0.9331004 0.8964992 0.9325402
0.35435435 0.9644088 1.0871216 1.1581197 0.9689679 1.0430518 0.93530184 1.1551448 0.96866864 1.0545937 1.1151735 1.0592992 1.1150885 0.96430403 0.9759676 1.07834 0.96739584 0.9788507 1.0802794 0.8853354 1.0501751 1.081136 0.8506213 1.158048 1.0116276 0.9318518 0.95766443 1.0097333 1.1226406 1.0381318 0.9631263 1.0803139 0.9628223 1.1485858 0.98525846 0.852424 1.0502931 0.8866999 1.1488504 0.8994837 1.040921 0.9294863 1.0470145 1.0573617 1.1250554 1.0247722 0.8883269 1.115763 0.9333775 0.8967303 0.93276334
0.35535535 0.9646011 1.0875349 1.1584647 0.96914536 1.0433735 0.93551946 1.1554798 0.9688456 1.055042 1.1154304 1.0594674 1.1154652 0.96432775 0.9763155 1.0787545 0.967593 0.9791937 1.0805672 0.88540006 1.0506215 1.0814255 0.8507094 1.1583925 1.0119843 0.9320588 0.9579179 1.0100863 1.1230141 1.0382687 0.96314794 1.0805669 0.9628434 1.1489264 0.9854832 0.8525155 1.0507398 0.88676715 1.1491913 0.89971006 1.0410622 0.9297667 1.0474659 1.05782 1.1254373 1.0249697 0.8883971 1.1161406 0.9336547 0.8969616 0.93298644
0.35635635 0.9647932 1.0879475 1.158809 0.96932316 1.0436947 0.9357369 1.1558142 0.9690229 1.0554898 1.1156869 1.0596355 1.1158414 0.9643517 0.9766633 1.0791684 0.9677901 0.9795365 1.0808548 0.88546497 1.0510675 1.0817146 0.85079765 1.1587363 1.0123405 0.9322661 0.9581711 1.0104387 1.1233869 1.0384055 0.9631699 1.0808197 0.9628648 1.1492664 0.9857078 0.8526072 1.0511858 0.8868346 1.1495316 0.89993674 1.0412034 0.9300472 1.0479168 1.0582776 1.1258184 1.025167 0.8884675 1.1165177 0.93393207 0.8971932 0.93320936
0.35735735 0.9649853 1.0883595 1.1591526 0.96950126 1.0440154 0.9359543 1.156148 0.9692005 1.0559368 1.115943 1.0598034 1.116217 0.964376 0.9770109 1.0795819 0.96798706 0.9798791 1.0811418 0.8855301 1.0515128 1.0820032 0.85088617 1.1590797 1.0126963 0.93247366 0.9584241 1.0107907 1.123759 1.0385423 0.96319205 1.0810724 0.9628865 1.1496059 0.9859322 0.8526991 1.0516315 0.88690233 1.1498715 0.90016365 1.0413445 0.9303278 1.048367 1.0587345 1.1261989 1.025364 0.8885382 1.1168941 0.93420947 0.897425 0.93343216
0.35835835 0.96517724 1.0887707 1.1594958 0.9696796 1.0443357 0.9361715 1.1564811 0.9693784 1.056383 1.1161985 1.0599712 1.116592 0.96440053 0.97735834 1.0799947 0.9681839 0.98022157 1.0814284 0.88559556 1.0519576 1.0822915 0.85097486 1.1594223 1.0130514 0.9326815 0.9586768 1.011142 1.1241306 1.038679 0.9632146 1.0813252 0.96290845 1.1499449 0.98615634 0.8527912 1.0520763 0.8869703 1.1502107 0.9003908 1.0414857 0.93060845 1.0488167 1.0591908 1.1265787 1.025561 0.88860905 1.1172701 0.934487 0.89765704 0.9336548
0.35935935 0.9653691 1.0891813 1.1598383 0.9698583 1.0446554 0.93638855 1.1568137 0.9695566 1.0568286 1.1164538 1.0601388 1.1169666 0.9644254 0.9777056 1.0804069 0.9683806 0.9805639 1.0817146 0.8856612 1.0524018 1.0825791 0.8510638 1.1597643 1.013406 0.9328896 0.9589293 1.011493 1.1245015 1.0388157 0.9632374 1.0815777 0.96293074 1.1502833 0.98638034 0.85288346 1.0525206 0.88703847 1.1505495 0.90061826 1.0416266 0.9308892 1.0492657 1.0596462 1.126958 1.0257578 0.88868016 1.1176455 0.9347645 0.8978893 0.9338772
0.36036035 0.9655608 1.0895913 1.1601801 0.9700372 1.0449747 0.93660545 1.1571456 0.9697351 1.0572735 1.1167085 1.0603063 1.1173406 0.9644505 0.9780527 1.0808187 0.96857715 0.98090607 1.0820003 0.88572705 1.0528454 1.0828664 0.8511529 1.1601057 1.0137602 0.9330979 0.9591815 1.0118433 1.1248717 1.0389524 0.9632605 1.0818301 0.96295327 1.1506213 0.98660403 0.85297596 1.0529644 0.88710684 1.1508877 0.9008459 1.0417676 0.93117 1.0497142 1.060101 1.1273365 1.0259542 0.8887515 1.1180203 0.93504214 0.89812183 0.93409956
0.36136135 0.9657524 1.0900005 1.1605214 0.97021645 1.0452935 0.93682224 1.1574769 0.96991384 1.0577177 1.1169628 1.0604736 1.117714 0.96447587 0.9783996 1.0812297 0.9687736 0.981248 1.0822854 0.88579315 1.0532883 1.0831532 0.8512422 1.1604465 1.0141138 0.93330646 0.95943344 1.0121931 1.1252413 1.0390888 0.96328384 1.0820825 0.9629761 1.1509587 0.98682755 0.8530686 1.0534075 0.8871755 1.1512254 0.90107375 1.0419084 0.93145084 1.050162 1.0605552 1.1277144 1.0261507 0.88882303 1.1183946 0.93531984 0.89835453 0.9343217
0.36236235 0.9659439 1.090409 1.1608621 0.9703959 1.0456117 0.93703884 1.1578076 0.9700929 1.0581611 1.1172167 1.0606407 1.1180869 0.9645015 0.9787463 1.0816402 0.9689699 0.9815898 1.0825702 0.8858595 1.0537307 1.0834395 0.8513317 1.1607866 1.0144668 0.9335152 0.95968515 1.0125424 1.1256102 1.0392253 0.9633075 1.0823348 0.96299917 1.1512955 0.9870509 0.8531614 1.05385 0.8872443 1.1515627 0.90130186 1.0420492 0.93173176 1.0506092 1.0610086 1.1280917 1.0263468 0.8888948 1.1187683 0.9355976 0.89858747 0.93454367
0.36336336 0.9661352 1.0908169 1.1612021 0.9705757 1.0459294 0.93725526 1.1581377 0.9702722 1.0586039 1.1174701 1.0608077 1.1184593 0.96452737 0.97909284 1.0820502 0.96916604 0.98193145 1.0828544 0.88592607 1.0541725 1.0837253 0.85142136 1.1611261 1.0148193 0.9337242 0.95993656 1.012891 1.1259785 1.0393618 0.9633314 1.082587 0.96302253 1.151632 0.98727393 0.8532544 1.054292 0.8873133 1.1518993 0.90153015 1.0421898 0.9320127 1.0510558 1.0614612 1.1284683 1.0265428 0.88896674 1.1191415 0.93587536 0.8988206 0.93476546
0.36436436 0.9663264 1.091224 1.1615413 0.97075576 1.0462466 0.9374715 1.158467 0.9704518 1.0590458 1.1177231 1.0609745 1.118831 0.96455353 0.9794392 1.0824596 0.9693621 0.98227286 1.0831382 0.8859928 1.0546136 1.0840106 0.85151124 1.161465 1.0151712 0.93393344 0.9601877 1.0132393 1.1263461 1.0394981 0.96335554 1.082839 0.96304613 1.1519678 0.9874968 0.85334754 1.0547333 0.88738257 1.1522354 0.9017587 1.0423305 0.93229365 1.0515019 1.0619131 1.1288443 1.0267385 0.8890389 1.1195141 0.93615323 0.89905393 0.9349871
0.36536536 0.9665175 1.0916305 1.1618801 0.970936 1.0465634 0.93768764 1.1587958 0.9706316 1.0594871 1.1179756 1.061141 1.1192023 0.96457994 0.9797853 1.0828683 0.9695579 0.9826141 1.0834215 0.8860598 1.0550541 1.0842955 0.8516013 1.1618032 1.0155225 0.9341429 0.96043855 1.013587 1.126713 1.0396345 0.9633799 1.0830909 0.96307 1.152303 0.98771936 0.8534409 1.055174 0.887452 1.152571 0.90198743 1.0424709 0.9325747 1.0519472 1.0623643 1.1292195 1.026934 0.8891113 1.119886 0.9364311 0.89928746 0.93520856
0.36636636 0.9667084 1.0920361 1.1622182 0.9711165 1.0468795 0.9379036 1.159124 0.97081167 1.0599276 1.1182276 1.0613074 1.1195729 0.96460664 0.9801312 1.0832765 0.96975356 0.9829551 1.0837042 0.886127 1.0554941 1.0845798 0.8516915 1.1621408 1.0158733 0.9343526 0.9606891 1.013934 1.1270792 1.0397706 0.9634046 1.0833427 0.9630941 1.1526377 0.98794174 0.8535344 1.0556141 0.8875216 1.152906 0.9022164 1.0426114 0.9328558 1.0523919 1.0628148 1.1295941 1.0271294 0.8891838 1.1202575 0.936709 0.8995212 0.9354298
0.36736736 0.96689916 1.0924412 1.1625556 0.97129726 1.0471952 0.9381193 1.1594515 0.97099197 1.0603673 1.1184791 1.0614737 1.1199429 0.9646335 0.9804769 1.0836841 0.9699491 0.9832959 1.0839865 0.8861944 1.0559332 1.0848637 0.85178185 1.1624779 1.0162235 0.93456244 0.9609394 1.0142806 1.1274449 1.0399067 0.9634295 1.0835943 0.9631185 1.1529719 0.9881638 0.853628 1.0560535 0.8875914 1.1532404 0.9024455 1.0427517 0.9331368 1.052836 1.0632645 1.129968 1.0273244 0.88925654 1.1206284 0.9369869 0.89975506 0.9356508
0.36836836 0.9670898 1.0928454 1.1628923 0.9714783 1.0475104 0.9383349 1.1597784 0.9711725 1.0608064 1.1187302 1.0616397 1.1203123 0.96466064 0.98082244 1.0840911 0.97014445 0.98363656 1.0842683 0.88626194 1.0563719 1.085147 0.8518724 1.1628141 1.0165732 0.9347725 0.9611894 1.0146265 1.1278098 1.0400426 0.9634546 1.0838459 0.9631431 1.1533054 0.9883857 0.8537218 1.0564923 0.88766146 1.1535743 0.9026748 1.0428917 0.933418 1.0532794 1.0637136 1.1303412 1.0275193 0.88932943 1.1209986 0.9372649 0.8999891 0.9358717
0.36936936 0.96728027 1.0932491 1.1632285 0.9716595 1.047825 0.93855023 1.1601045 0.97135323 1.0612447 1.1189809 1.0618055 1.1206813 0.964688 0.9811677 1.0844973 0.97033966 0.98397696 1.0845497 0.8863297 1.0568099 1.0854299 0.8519631 1.1631497 1.0169222 0.9349828 0.96143913 1.014972 1.128174 1.0401785 0.96348 1.0840973 0.9631679 1.1536385 0.9886073 0.85381573 1.0569304 0.8877316 1.1539077 0.9029043 1.0430318 0.9336991 1.0537223 1.0641618 1.1307138 1.0277139 0.88940245 1.1213683 0.93754286 0.9002234 0.9360924
0.37037036 0.9674705 1.0936519 1.163564 0.9718409 1.048139 0.9387654 1.1604301 0.97153425 1.0616822 1.119231 1.0619711 1.1210495 0.9647156 0.9815127 1.0849031 0.9705347 0.9843172 1.0848304 0.8863976 1.0572473 1.0857122 0.85205394 1.1634847 1.0172708 0.93519324 0.9616885 1.0153168 1.1285375 1.0403144 0.9635056 1.0843484 0.963193 1.153971 0.9888286 0.8539098 1.0573679 0.88780195 1.1542404 0.903134 1.0431718 0.9339802 1.0541644 1.0646093 1.1310856 1.0279083 0.8894757 1.1217374 0.93782085 0.9004578 0.9363128
0.37137136 0.96766067 1.0940541 1.1638987 0.9720226 1.0484525 0.93898034 1.1607549 0.97171545 1.062119 1.1194806 1.0621365 1.1214172 0.96474344 0.98185754 1.0853083 0.9707295 0.98465717 1.0851107 0.8864657 1.0576841 1.085994 0.8521449 1.1638191 1.0176187 0.9354038 0.9619376 1.0156611 1.1289003 1.0404501 0.96353143 1.0845996 0.9632183 1.1543028 0.9890497 0.85400397 1.0578048 0.88787246 1.1545726 0.9033638 1.0433116 0.9342613 1.054606 1.065056 1.1314569 1.0281024 0.88954914 1.1221058 0.93809885 0.90069234 0.93653303
0.37237236 0.9678506 1.0944555 1.1642329 0.97220445 1.0487655 0.9391951 1.161079 0.9718969 1.0625551 1.1197298 1.0623016 1.1217843 0.96477145 0.9822021 1.0857128 0.97092414 0.9849969 1.0853904 0.88653404 1.0581201 1.0862753 0.852236 1.1641527 1.017966 0.93561465 0.9621864 1.0160048 1.1292624 1.0405856 0.9635575 1.0848504 0.9632438 1.1546342 0.9892705 0.8540983 1.058241 0.88794315 1.1549041 0.90359384 1.0434513 0.9345425 1.0550468 1.0655019 1.1318272 1.0282964 0.8896227 1.1224737 0.93837684 0.90092707 0.9367531
0.37337336 0.9680404 1.0948561 1.1645664 0.97238654 1.049078 0.9394097 1.1614026 0.97207856 1.0629903 1.1199784 1.0624666 1.1221508 0.9647997 0.98254645 1.0861167 0.97111857 0.9853364 1.0856698 0.88660246 1.0585555 1.0865561 0.8523272 1.1644857 1.0183128 0.93582565 0.9624349 1.0163479 1.1296239 1.040721 0.9635837 1.0851012 0.96326953 1.1549649 0.98949105 0.8541928 1.0586766 0.888014 1.1552352 0.90382403 1.0435909 0.9348236 1.0554869 1.0659472 1.132197 1.02849 0.88969636 1.122841 0.93865484 0.90116197 0.93697286
0.37437436 0.96823 1.0952561 1.1648991 0.9725688 1.0493898 0.939624 1.1617255 0.9722604 1.0634248 1.1202266 1.0626314 1.1225166 0.9648282 0.98289055 1.08652 0.9713128 0.9856757 1.0859485 0.88667107 1.0589902 1.0868363 0.85241866 1.164818 1.0186589 0.9360368 0.962683 1.0166905 1.1299846 1.0408564 0.96361023 1.0853518 0.96329546 1.1552951 0.9897113 0.8542873 1.0591115 0.888085 1.1555656 0.90405434 1.0437303 0.9351047 1.0559266 1.0663917 1.1325661 1.0286834 0.8897702 1.1232076 0.93893284 0.901397 0.93719244
0.3753754 0.96841943 1.0956553 1.1652312 0.97275126 1.0497012 0.9398381 1.1620476 0.97244245 1.0638585 1.1204743 1.0627959 1.1228819 0.96485686 0.9832344 1.0869225 0.9715069 0.9860147 1.0862267 0.88673985 1.0594244 1.0871161 0.85251015 1.1651497 1.0190045 0.9362481 0.96293086 1.0170324 1.1303446 1.0409917 0.9636369 1.0856023 0.9633216 1.1556247 0.9899313 0.85438204 1.0595458 0.8881562 1.1558955 0.90428483 1.0438696 0.9353858 1.0563654 1.0668354 1.1329345 1.0288765 0.88984424 1.1235737 0.93921083 0.9016322 0.93741184
0.3763764 0.9686087 1.0960537 1.1655627 0.97293395 1.050012 0.94005203 1.1623691 0.97262466 1.0642915 1.1207215 1.0629603 1.1232466 0.9648858 0.983578 1.0873245 0.9717007 0.9863535 1.0865043 0.88680875 1.0598578 1.0873953 0.85260177 1.1654806 1.0193495 0.9364596 0.9631784 1.0173738 1.1307039 1.0411267 0.96366376 1.0858525 0.96334803 1.1559536 0.9901509 0.85447687 1.0599794 0.88822746 1.1562247 0.9045155 1.0440087 0.9356669 1.0568036 1.0672783 1.1333021 1.0290694 0.8899184 1.123939 0.9394888 0.9018675 0.93763095
0.3773774 0.96879774 1.0964515 1.1658934 0.9731168 1.0503222 0.9402657 1.1626899 0.9728071 1.0647236 1.1209681 1.0631243 1.1236106 0.96491486 0.98392135 1.0877259 0.9718944 0.9866921 1.0867815 0.88687783 1.0602906 1.0876739 0.85269356 1.1658108 1.0196939 0.93667126 0.9634256 1.0177145 1.1310625 1.0412617 0.9636909 1.0861026 0.96337456 1.1562821 0.99037033 0.85457176 1.0604123 0.8882989 1.1565535 0.9047463 1.0441477 0.935948 1.0572411 1.0677204 1.133669 1.0292621 0.88999265 1.1243038 0.93976676 0.90210295 0.9378498
0.3783784 0.9689866 1.0968485 1.1662235 0.97329986 1.0506318 0.94047916 1.1630101 0.97298974 1.065155 1.1212143 1.0632881 1.123974 0.9649441 0.98426443 1.0881265 0.97208786 0.9870304 1.0870581 0.8869471 1.0607227 1.087952 0.8527854 1.1661404 1.0200375 0.9368831 0.96367246 1.0180547 1.1314204 1.0413964 0.9637181 1.0863525 0.9634014 1.1566099 0.9905895 0.8546668 1.0608445 0.8883705 1.1568816 0.9049772 1.0442865 0.93622905 1.057678 1.0681618 1.1340352 1.0294544 0.8900671 1.124668 0.9400447 0.90233856 0.93806845
0.3793794 0.9691752 1.0972446 1.1665529 0.973483 1.0509409 0.9406924 1.1633295 0.97317255 1.0655856 1.12146 1.0634518 1.1243368 0.96497357 0.9846073 1.0885266 0.97228104 0.9873684 1.0873342 0.8870165 1.0611541 1.0882297 0.8528774 1.1664693 1.0203807 0.937095 0.963919 1.0183944 1.1317775 1.0415311 0.9637456 1.0866022 0.9634283 1.1569371 0.9908083 0.85476196 1.0612762 0.8884422 1.157209 0.9052083 1.0444252 0.93651 1.0581142 1.0686024 1.1344008 1.0296464 0.89014167 1.1250316 0.9403226 0.90257424 0.9382869
0.3803804 0.9693637 1.0976402 1.1668816 0.9736664 1.0512494 0.9409054 1.1636482 0.9733555 1.0660155 1.121705 1.0636151 1.124699 0.9650032 0.9849498 1.0889261 0.9724741 0.9877062 1.0876096 0.887086 1.061585 1.0885067 0.85296947 1.1667975 1.0207232 0.9373071 0.96416515 1.0187333 1.132134 1.0416656 0.96377325 1.0868517 0.9634555 1.1572638 0.9910268 0.8548572 1.0617071 0.8885141 1.1575359 0.9054395 1.0445638 0.936791 1.0585496 1.0690422 1.1347656 1.0298382 0.89021635 1.1253945 0.94060045 0.9028101 0.93850505
0.3813814 0.9695519 1.0980349 1.1672096 0.97385 1.0515573 0.9411181 1.1639663 0.97353864 1.0664445 1.1219497 1.0637782 1.1250606 0.96503305 0.9852921 1.0893248 0.97266686 0.9880437 1.0878847 0.88715565 1.062015 1.0887831 0.8530617 1.167125 1.0210652 0.9375193 0.964411 1.0190717 1.1324897 1.0417999 0.96380115 1.087101 0.9634828 1.1575897 0.99124503 0.8549525 1.0621374 0.8885861 1.1578622 0.9056708 1.0447022 0.937072 1.0589845 1.0694813 1.1351297 1.0300298 0.89029115 1.1257567 0.9408783 0.9030461 0.93872297
0.3823824 0.9697399 1.0984287 1.1675369 0.9740337 1.0518647 0.9413307 1.1642836 0.9737219 1.0668728 1.1221938 1.063941 1.1254214 0.96506304 0.9856341 1.089723 0.97285944 0.98838097 1.0881591 0.8872254 1.0624444 1.0890591 0.85315394 1.1674519 1.0214065 0.9377317 0.96465653 1.0194094 1.1328447 1.0419341 0.96382916 1.0873501 0.96351033 1.1579151 0.99146295 0.85504794 1.0625669 0.88865817 1.1581879 0.90590227 1.0448403 0.93735284 1.0594186 1.0699196 1.1354929 1.030221 0.8903661 1.1261184 0.9411561 0.9032821 0.9389406
0.3833834 0.9699278 1.0988219 1.1678635 0.9742176 1.0521715 0.9415429 1.1646004 0.9739054 1.0673003 1.1224374 1.0641036 1.1257817 0.9650932 0.9859758 1.0901204 0.9730518 0.988718 1.088433 0.8872953 1.0628731 1.0893345 0.85324633 1.1677779 1.0217472 0.9379442 0.9649017 1.0197467 1.1331989 1.0420682 0.96385735 1.087599 0.96353805 1.1582398 0.99168056 0.8551435 1.0629958 0.8887304 1.1585128 0.9061338 1.0449784 0.9376337 1.059852 1.070357 1.1358556 1.030412 0.8904411 1.1264794 0.94143385 0.9035183 0.93915796
0.3843844 0.97011536 1.0992143 1.1681893 0.97440165 1.0524777 0.94175494 1.1649163 0.974089 1.067727 1.1226804 1.064266 1.1261413 0.96512353 0.9863173 1.0905173 0.9732439 0.9890547 1.0887064 0.88736534 1.0633012 1.0896093 0.85333884 1.1681033 1.0220873 0.9381568 0.9651465 1.0200832 1.1335524 1.0422021 0.9638857 1.0878477 0.96356595 1.1585641 0.9918979 0.85523903 1.063424 0.88880277 1.1588373 0.90636545 1.0451162 0.9379145 1.0602847 1.0707936 1.1362175 1.0306026 0.8905163 1.1268398 0.94171154 0.9037546 0.9393751
0.3853854 0.97030276 1.0996059 1.1685145 0.97458583 1.0527833 0.9419667 1.1652316 0.9742728 1.0681529 1.122923 1.064428 1.1265004 0.96515405 0.9866584 1.0909134 0.9734358 0.98939115 1.0889791 0.8874355 1.0637286 1.0898836 0.8534314 1.1684281 1.0224267 0.9383696 0.965391 1.0204191 1.1339052 1.0423359 0.9639143 1.0880963 0.963594 1.1588876 0.99211484 0.85533476 1.0638515 0.88887525 1.1591611 0.90659726 1.0452539 0.9381952 1.0607169 1.0712296 1.1365786 1.030793 0.8905915 1.1271994 0.9419892 0.903991 0.939592
0.3863864 0.9704899 1.0999968 1.168839 0.9747701 1.0530883 0.9421782 1.1655461 0.9744567 1.068578 1.1231649 1.0645899 1.1268587 0.9651847 0.9869993 1.0913088 0.97362745 0.98972726 1.0892514 0.88750577 1.0641552 1.0901573 0.8535241 1.1687521 1.0227656 0.9385824 0.96563506 1.0207545 1.1342572 1.0424694 0.963943 1.0883445 0.9636223 1.1592106 0.9923315 0.8554305 1.0642782 0.88894784 1.1594843 0.9068291 1.0453914 0.9384759 1.0611482 1.0716647 1.136939 1.0309831 0.8906669 1.1275585 0.94226676 0.9042275 0.9398086
0.3873874 0.97067684 1.100387 1.1691628 0.9749546 1.0533928 0.9423895 1.1658599 0.9746408 1.0690023 1.1234064 1.0647514 1.1272163 0.9652155 0.98733985 1.0917037 0.97381884 0.99006313 1.0895231 0.8875762 1.0645812 1.0904304 0.85361683 1.1690753 1.0231038 0.9387954 0.96587884 1.0210892 1.1346085 1.0426028 0.96397185 1.0885925 0.96365064 1.1595328 0.99254787 0.8555263 1.0647044 0.88902056 1.1598068 0.90706116 1.0455288 0.9387565 1.0615789 1.072099 1.1372987 1.0311729 0.89074236 1.1279168 0.9425443 0.90446407 0.9400249
0.3883884 0.9708636 1.1007763 1.1694858 0.97513926 1.0536966 0.9426004 1.166173 0.97482497 1.0694257 1.1236473 1.0649127 1.1275734 0.9652465 0.98768014 1.0920979 0.97401 0.9903987 1.0897942 0.8876467 1.0650065 1.090703 0.85370964 1.1693978 1.0234414 0.93900853 0.9661222 1.0214233 1.1349591 1.042736 0.9640009 1.0888404 0.96367925 1.1598545 0.99276394 0.8556223 1.0651298 0.8890934 1.1601287 0.9072932 1.0456659 0.9390371 1.0620087 1.0725324 1.1376575 1.0313623 0.89081794 1.1282746 0.9428218 0.90470076 0.940241
0.3893894 0.97105 1.1011648 1.1698081 0.975324 1.0539999 0.9428112 1.1664854 0.9750093 1.0698484 1.1238877 1.0650736 1.1279298 0.9652776 0.9880201 1.0924913 0.97420096 0.99073404 1.0900648 0.8877173 1.0654311 1.090975 0.85380256 1.1697197 1.0237783 0.93922174 0.9663653 1.0217568 1.1353089 1.0428691 0.9640301 1.089088 0.963708 1.1601756 0.9929796 0.85571826 1.0655545 0.8891663 1.1604501 0.9075254 1.0458028 0.9393176 1.062438 1.0729651 1.1380157 1.0315515 0.8908936 1.1286317 0.9430992 0.9049375 0.94045675
0.3903904 0.9712363 1.1015526 1.1701298 0.97550887 1.0543026 0.94302166 1.1667972 0.9751938 1.0702703 1.1241275 1.0652343 1.1282855 0.96530885 0.98835975 1.0928842 0.9743916 0.991069 1.0903348 0.88778806 1.0658549 1.0912465 0.85389555 1.1700408 1.0241147 0.93943506 0.9666079 1.0220896 1.1356579 1.0430019 0.9640595 1.0893354 0.96373683 1.160496 0.993195 0.85581434 1.0659785 0.8892393 1.1607708 0.9077577 1.0459396 0.939598 1.0628666 1.073397 1.1383731 1.0317403 0.89096934 1.1289881 0.94337654 0.9051744 0.9406723
0.3913914 0.9714223 1.1019396 1.1704506 0.9756939 1.0546046 0.9432318 1.167108 0.9753784 1.0706913 1.1243668 1.0653948 1.1286407 0.96534026 0.98869914 1.0932763 0.974582 0.9914037 1.0906042 0.88785887 1.0662781 1.0915173 0.85398865 1.1703613 1.0244504 0.93964845 0.9668502 1.0224218 1.1360062 1.0431346 0.964089 1.0895826 0.9637659 1.1608157 0.99341005 0.8559104 1.0664018 0.88931245 1.1610907 0.90799004 1.046076 0.93987834 1.0632943 1.0738281 1.1387298 1.0319289 0.8910452 1.1293439 0.94365376 0.90541136 0.9408875
0.3923924 0.97160804 1.1023258 1.1707708 0.975879 1.0549061 0.94344175 1.1674184 0.9755631 1.0711116 1.1246055 1.065555 1.1289951 0.9653718 0.98903817 1.0936677 0.97477216 0.9917381 1.090873 0.8879298 1.0667006 1.0917876 0.85408175 1.1706809 1.0247854 0.939862 0.96709216 1.0227535 1.1363539 1.043267 0.9641186 1.0898294 0.96379507 1.1611348 0.99362475 0.8560066 1.0668244 0.88938564 1.1614102 0.9082225 1.0462124 0.9401586 1.0637214 1.0742583 1.1390858 1.0321171 0.89112115 1.129699 0.943931 0.90564835 0.94110245
0.3933934 0.9717936 1.1027112 1.1710902 0.97606426 1.0552069 0.94365144 1.1677278 0.97574794 1.071531 1.1248437 1.0657148 1.1293489 0.9654035 0.98937696 1.0940585 0.9749621 0.9920722 1.0911412 0.88800085 1.0671223 1.0920573 0.854175 1.1709999 1.0251198 0.94007564 0.96733373 1.0230844 1.1367006 1.0433993 0.9641484 1.0900761 0.9638244 1.1614534 0.9938391 0.8561029 1.0672463 0.88945895 1.161729 0.908455 1.0463486 0.94043875 1.0641478 1.0746877 1.1394409 1.0323051 0.89119714 1.1300534 0.9442081 0.90588546 0.9413171
0.3943944 0.9719789 1.1030958 1.1714089 0.9762496 1.0555072 0.9438608 1.1680366 0.97593296 1.0719496 1.1250814 1.0658743 1.129702 0.9654353 0.9897154 1.0944486 0.9751517 0.992406 1.091409 0.88807195 1.0675434 1.0923264 0.8542682 1.171318 1.0254536 0.9402894 0.9675749 1.0234147 1.1370467 1.0435314 0.9641784 1.0903226 0.9638539 1.1617713 0.9940531 0.8561992 1.0676676 0.8895324 1.162047 0.90868765 1.0464846 0.9407188 1.0645735 1.0751164 1.1397953 1.0324926 0.89127326 1.1304072 0.9444851 0.9061226 0.9415315
0.3953954 0.9721639 1.1034796 1.171727 0.97643507 1.0558069 0.9440699 1.1683447 0.976118 1.0723674 1.1253185 1.0660336 1.1300544 0.9654673 0.9900535 1.0948379 0.9753411 0.9927395 1.0916761 0.8881432 1.0679637 1.092595 0.85436153 1.1716355 1.0257866 0.9405032 0.9678157 1.0237443 1.1373919 1.0436634 0.9642085 1.0905688 0.9638835 1.1620885 0.9942668 0.8562956 1.068088 0.8896059 1.1623645 0.9089203 1.0466202 0.94099885 1.0649985 1.0755442 1.140149 1.0326799 0.89134943 1.1307603 0.94476205 0.9063599 0.9417456
0.3963964 0.9723487 1.1038628 1.1720442 0.9766207 1.0561059 0.9442787 1.168652 0.97630316 1.0727844 1.125555 1.0661926 1.1304061 0.96549934 0.99039125 1.0952266 0.9755302 0.9930726 1.0919427 0.88821447 1.0683833 1.092863 0.85445493 1.1719524 1.0261191 0.94071704 0.96805614 1.0240735 1.1377366 1.0437951 0.9642387 1.0908147 0.96391326 1.162405 0.9944802 0.85639197 1.0685078 0.88967943 1.1626813 0.90915304 1.0467558 0.94127876 1.0654227 1.0759712 1.1405019 1.032867 0.89142567 1.1311127 0.9450389 0.9065972 0.9419594
0.3973974 0.9725332 1.104245 1.1723607 0.97680634 1.0564044 0.9444872 1.1689587 0.9764885 1.0732006 1.125791 1.0663513 1.1307572 0.9655315 0.99072874 1.0956147 0.97571903 0.99340546 1.0922085 0.8882859 1.0688022 1.0931304 0.85454834 1.1722684 1.026451 0.940931 0.96829623 1.0244019 1.1380802 1.0439266 0.96426904 1.0910604 0.9639431 1.162721 0.99469316 0.85648847 1.0689268 0.8897531 1.1629975 0.90938586 1.0468911 0.9415586 1.0658462 1.0763974 1.140854 1.0330535 0.891502 1.1314645 0.94531566 0.9068346 0.9421729
0.3983984 0.9727175 1.1046264 1.1726764 0.97699213 1.0567021 0.9446955 1.1692646 0.9766739 1.073616 1.1260264 1.0665097 1.1311077 0.9655639 0.99106586 1.096002 0.9759076 0.993738 1.092474 0.88835734 1.0692204 1.0933971 0.85464185 1.1725836 1.0267822 0.94114506 0.96853584 1.0247296 1.1384233 1.044058 0.96429956 1.0913057 0.96397316 1.1630363 0.9949058 0.85658497 1.0693451 0.88982683 1.163313 0.90961874 1.0470262 0.9418383 1.0662689 1.0768228 1.1412053 1.0332398 0.89157844 1.1318156 0.94559234 0.90707207 0.9423861
0.3993994 0.9729015 1.105007 1.1729915 0.97717804 1.0569993 0.94490343 1.1695696 0.9768594 1.0740305 1.1262612 1.0666678 1.1314574 0.9655963 0.9914027 1.0963886 0.9760959 0.99407023 1.0927387 0.88842887 1.0696379 1.0936633 0.8547354 1.1728982 1.0271126 0.9413592 0.96877515 1.0250567 1.1387655 1.044189 0.96433014 1.091551 0.9640033 1.1633509 0.99511814 0.8566815 1.0697627 0.8899007 1.1636279 0.9098517 1.047161 0.9421179 1.066691 1.0772473 1.1415559 1.0334258 0.89165485 1.1321659 0.94586897 0.90730953 0.942599
0.4004004 0.9730853 1.105387 1.1733059 0.977364 1.0572959 0.9451111 1.1698741 0.97704494 1.0744442 1.1264956 1.0668256 1.1318065 0.96562886 0.99173915 1.0967745 0.97628397 0.9944021 1.0930029 0.8885005 1.0700547 1.0939289 0.854829 1.1732119 1.0274425 0.9415734 0.96901405 1.0253832 1.139107 1.04432 0.9643609 1.0917959 0.96403354 1.1636649 0.9953301 0.85677814 1.0701796 0.8899746 1.1639421 0.91008466 1.0472957 0.9423975 1.0671123 1.0776709 1.1419058 1.0336115 0.89173144 1.1325157 0.9461454 0.90754706 0.9428116
0.4014014 0.97326875 1.105766 1.1736194 0.9775501 1.0575919 0.94531846 1.1701777 0.97723067 1.074857 1.1267292 1.0669831 1.132155 0.9656615 0.9920753 1.0971597 0.97647166 0.9947337 1.0932665 0.8885722 1.0704707 1.0941939 0.85492265 1.1735251 1.0277717 0.94178766 0.9692525 1.025709 1.1394477 1.0444506 0.96439177 1.0920405 0.96406394 1.1639782 0.9955417 0.8568748 1.0705957 0.89004856 1.1642556 0.9103178 1.0474302 0.9426769 1.0675329 1.0780939 1.1422548 1.0337968 0.89180803 1.1328647 0.9464218 0.90778464 0.94302386
0.4024024 0.973452 1.1061443 1.1739322 0.97773623 1.0578872 0.9455255 1.1704806 0.97741646 1.0752691 1.1269624 1.0671402 1.1325026 0.9656943 0.99241114 1.0975442 0.9766592 0.9950649 1.0935295 0.88864404 1.0708859 1.0944583 0.85501635 1.1738374 1.0281003 0.94200194 0.96949065 1.0260342 1.1397876 1.044581 0.96442276 1.0922849 0.96409446 1.1642909 0.99575293 0.8569715 1.0710112 0.8901226 1.1645685 0.91055083 1.0475643 0.9429562 1.0679528 1.0785159 1.1426032 1.0339818 0.8918847 1.133213 0.94669807 0.9080223 0.9432359
0.4034034 0.97363496 1.1065217 1.1742443 0.9779225 1.058182 0.9457323 1.1707828 0.9776023 1.0756803 1.127195 1.0672971 1.1328496 0.9657272 0.9927466 1.097928 0.97684634 0.99539584 1.093792 0.8887159 1.0713005 1.0947222 0.85511005 1.1741489 1.0284281 0.94221634 0.96972835 1.0263587 1.1401267 1.0447114 0.9644538 1.092529 0.9641251 1.1646029 0.9959638 0.85706824 1.0714258 0.89019674 1.1648808 0.910784 1.0476983 0.9432354 1.0683719 1.0789372 1.1429507 1.0341665 0.8919614 1.1335607 0.9469743 0.90826 0.9434476
0.4044044 0.97381765 1.1068984 1.1745557 0.9781088 1.0584761 0.94593877 1.1710842 0.97778827 1.0760907 1.127427 1.0674536 1.133196 0.9657602 0.99308175 1.0983112 0.9770332 0.9957264 1.0940537 0.88878787 1.0717143 1.0949854 0.8552038 1.1744598 1.0287553 0.94243073 0.96996564 1.0266826 1.1404651 1.0448414 0.96448505 1.0927728 0.9641558 1.1649143 0.99617434 0.85716504 1.0718398 0.8902709 1.1651922 0.91101724 1.047832 0.94351447 1.0687902 1.0793575 1.1432973 1.0343508 0.89203817 1.1339077 0.9472503 0.9084977 0.943659
0.4054054 0.97400004 1.1072742 1.1748662 0.97829527 1.0587695 0.946145 1.1713848 0.9779743 1.0765002 1.1276585 1.0676099 1.1335416 0.9657933 0.9934165 1.0986936 0.9772198 0.9960566 1.0943149 0.88885987 1.0721275 1.095248 0.8552976 1.1747699 1.029082 0.94264525 0.97020257 1.0270059 1.1408027 1.0449712 0.96451634 1.0930164 0.96418667 1.1652249 0.9963845 0.85726184 1.072253 0.89034516 1.1655031 0.9112505 1.0479655 0.9437935 1.0692079 1.0797771 1.1436434 1.0345347 0.89211506 1.1342539 0.9475263 0.9087354 0.94387007
0.4064064 0.9741822 1.1076492 1.175176 0.97848177 1.0590624 0.9463508 1.1716847 0.9781604 1.076909 1.1278893 1.0677658 1.1338866 0.9658265 0.99375093 1.0990752 0.97740614 0.9963865 1.0945755 0.88893193 1.0725398 1.09551 0.8553915 1.1750792 1.0294077 0.94285977 0.9704391 1.0273285 1.1411395 1.0451008 0.96454775 1.0932597 0.9642176 1.1655349 0.99659425 0.85735863 1.0726655 0.8904195 1.1658134 0.91148376 1.0480987 0.9440723 1.0696248 1.0801958 1.1439885 1.0347183 0.89219195 1.1345994 0.9478021 0.9089732 0.9440808
0.4074074 0.97436404 1.1080235 1.1754851 0.97866833 1.0593545 0.9465564 1.171984 0.9783466 1.0773168 1.1281196 1.0679214 1.1342309 0.9658598 0.994085 1.0994562 0.9775922 0.9967161 1.0948356 0.88900405 1.0729514 1.0957714 0.8554854 1.1753877 1.029733 0.94307435 0.9706752 1.0276504 1.1414756 1.0452302 0.9645793 1.0935026 0.96424866 1.1658442 0.9968037 0.8574555 1.0730772 0.8904938 1.1661229 0.9117171 1.0482317 0.9443511 1.070041 1.0806137 1.1443329 1.0349015 0.8922689 1.1349443 0.94807786 0.909211 0.9442913
0.4084084 0.97454566 1.1083969 1.1757934 0.978855 1.0596462 0.94676167 1.1722823 0.97853285 1.0777239 1.1283493 1.0680767 1.1345744 0.96589315 0.9944188 1.0998365 0.9777779 0.9970453 1.095095 0.8890763 1.0733624 1.0960321 0.8555793 1.1756955 1.0300575 0.943289 0.97091085 1.0279716 1.1418109 1.0453593 0.96461093 1.0937454 0.96427983 1.166153 0.99701273 0.8575524 1.0734882 0.89056826 1.1664318 0.9119505 1.0483645 0.94462967 1.0704564 1.0810307 1.1446766 1.0350845 0.89234585 1.1352885 0.9483534 0.9094488 0.94450146
0.4094094 0.974727 1.1087695 1.1761011 0.9790417 1.0599371 0.94696665 1.1725801 0.9787192 1.07813 1.1285784 1.0682316 1.1349174 0.96592665 0.99475217 1.100216 0.9779633 0.9973741 1.0953538 0.88914853 1.0737724 1.0962924 0.85567325 1.1760026 1.0303814 0.9435036 0.97114617 1.0282922 1.1421454 1.0454882 0.96464264 1.0939878 0.96431106 1.1664609 0.99722147 0.8576493 1.0738986 0.8906427 1.1667401 0.91218394 1.0484971 0.94490814 1.070871 1.081447 1.1450194 1.035267 0.8924229 1.135632 0.9486289 0.9096867 0.94471127
0.4104104 0.974908 1.1091413 1.1764078 0.9792285 1.0602275 0.9471713 1.172877 0.97890556 1.0785353 1.128807 1.0683862 1.1352595 0.96596026 0.9950852 1.1005949 0.97814846 0.99770266 1.095612 0.8892209 1.0741818 1.096552 0.85576725 1.176309 1.0307046 0.9437183 0.971381 1.0286121 1.1424791 1.0456169 0.9646745 1.0942299 0.9643424 1.1667682 0.9974298 0.85774624 1.074308 0.89071727 1.1670476 0.9124174 1.0486294 0.9451865 1.0712849 1.0818623 1.1453614 1.0354493 0.8925 1.1359748 0.9489042 0.90992457 0.9449208
0.4114114 0.9750887 1.1095123 1.176714 0.97941536 1.0605172 0.9473756 1.1731732 0.97909206 1.0789399 1.129035 1.0685406 1.135601 0.9659939 0.9954179 1.100973 0.9783333 0.9980308 1.0958697 0.88929325 1.0745906 1.0968109 0.8558613 1.1766145 1.0310272 0.94393307 0.9716155 1.0289315 1.142812 1.0457454 0.9647064 1.0944718 0.9643739 1.1670749 0.99763775 0.85784316 1.0747168 0.89079183 1.1673545 0.9126509 1.0487614 0.94546473 1.0716981 1.0822768 1.1457027 1.0356311 0.8925772 1.1363169 0.9491794 0.91016245 0.94513
0.4124124 0.9752692 1.1098825 1.1770192 0.9796023 1.0608063 0.9475796 1.1734686 0.97927856 1.0793436 1.1292623 1.0686945 1.1359419 0.9660277 0.9957502 1.1013504 0.97851783 0.9983586 1.0961267 0.88936573 1.0749984 1.0970693 0.85595536 1.1769193 1.0313491 0.9441478 0.97184956 1.02925 1.1431441 1.0458735 0.9647384 1.0947134 0.9644054 1.1673808 0.9978453 0.85794014 1.0751249 0.8908664 1.1676606 0.9128844 1.0488932 0.9457428 1.0721105 1.0826906 1.1460432 1.0358126 0.89265436 1.1366583 0.9494545 0.91040033 0.94533885
0.4134134 0.9754494 1.1102518 1.1773238 0.97978926 1.0610946 0.94778335 1.1737633 0.9794652 1.0797464 1.1294891 1.0688481 1.1362818 0.9660615 0.9960822 1.1017271 0.97870207 0.9986861 1.0963831 0.8894382 1.0754056 1.097327 0.8560494 1.1772233 1.0316703 0.9443626 0.9720832 1.0295681 1.1434754 1.0460016 0.96477056 1.0949547 0.96443707 1.1676861 0.99805254 0.8580371 1.0755322 0.8909411 1.1679661 0.91311795 1.0490247 0.9460207 1.0725222 1.0831034 1.1463828 1.0359937 0.89273155 1.1369989 0.94972944 0.9106382 0.9455474
0.4144144 0.97562927 1.1106204 1.1776276 0.9799763 1.0613825 0.9479867 1.1740571 0.97965187 1.0801483 1.1297153 1.0690014 1.1366212 0.96609545 0.99641377 1.1021031 0.97888595 0.9990132 1.0966388 0.8895108 1.0758121 1.0975841 0.85614353 1.1775266 1.0319909 0.9445774 0.97231644 1.0298853 1.143806 1.0461292 0.96480274 1.0951957 0.9644688 1.1679908 0.99825937 0.8581341 1.0759387 0.89101577 1.168271 0.9133515 1.0491561 0.94629854 1.0729331 1.0835154 1.1467217 1.0361745 0.8928088 1.1373389 0.9500042 0.91087615 0.94575566
0.4154154 0.97580886 1.110988 1.1779306 0.98016346 1.0616696 0.9481898 1.1743503 0.97983855 1.0805495 1.129941 1.0691544 1.13696 0.9661294 0.996745 1.1024784 0.9790696 0.99933994 1.096894 0.8895834 1.0762178 1.0978407 0.85623765 1.1778291 1.0323107 0.9447923 0.97254926 1.0302019 1.1441358 1.0462568 0.964835 1.0954363 0.9645006 1.1682947 0.9984658 0.85823107 1.0763445 0.8910905 1.168575 0.91358507 1.0492871 0.9465762 1.0733433 1.0839266 1.1470599 1.0363549 0.8928861 1.1376781 0.9502789 0.9111141 0.94596356
0.4164164 0.97598815 1.111355 1.1782329 0.98035055 1.0619562 0.94839257 1.1746427 0.98002535 1.0809498 1.1301659 1.0693071 1.137298 0.9661635 0.99707586 1.1028528 0.97925293 0.99966633 1.0971485 0.889656 1.0766227 1.0980966 0.85633177 1.1781309 1.0326298 0.94500715 0.97278166 1.0305179 1.1444647 1.046384 0.96486735 1.0956767 0.9645325 1.1685979 0.9986718 0.8583281 1.0767496 0.8911653 1.1688786 0.91381866 1.0494179 0.9468537 1.0737526 1.0843369 1.1473972 1.0365349 0.89296347 1.1380167 0.95055336 0.911352 0.9461711
0.4174174 0.9761672 1.111721 1.1785344 0.9805378 1.062242 0.948595 1.1749343 0.98021215 1.0813491 1.1303904 1.0694593 1.1376352 0.96619767 0.99740636 1.1032267 0.979436 0.9999924 1.0974026 0.8897287 1.0770268 1.0983518 0.85642594 1.1784319 1.0329484 0.945222 0.97301364 1.0308332 1.1447929 1.046511 0.96489984 1.0959167 0.9645645 1.1689005 0.9988775 0.8584251 1.0771539 0.8912401 1.1691813 0.91405225 1.0495484 0.9471311 1.0741613 1.0847464 1.1477337 1.0367147 0.8930408 1.1383545 0.9508277 0.9115899 0.94637835
0.4184184 0.9763459 1.1120863 1.1788352 0.98072505 1.0625273 0.9487971 1.1752251 0.9803991 1.0817478 1.1306143 1.0696113 1.1379719 0.96623194 0.9977365 1.1035998 0.97961867 1.000318 1.0976559 0.88980144 1.0774302 1.0986066 0.85652006 1.178732 1.0332662 0.9454369 0.9732452 1.0311478 1.1451204 1.0466378 0.9649323 1.0961566 0.96459657 1.1692024 0.9990828 0.8585221 1.0775574 0.891315 1.1694834 0.9142859 1.0496786 0.94740826 1.0745692 1.085155 1.1480695 1.036894 0.8931182 1.1386917 0.95110196 0.91182786 0.94658524
0.4194194 0.97652435 1.1124507 1.1791351 0.9809123 1.0628119 0.94899887 1.1755153 0.980586 1.0821456 1.1308376 1.069763 1.1383077 0.9662663 0.9980663 1.1039721 0.97980106 1.0006433 1.0979086 0.8898742 1.0778329 1.0988606 0.8566143 1.1790315 1.0335834 0.94565177 0.97347635 1.0314618 1.145447 1.0467644 0.9649649 1.096396 0.9646287 1.1695036 0.9992877 0.85861915 1.0779603 0.8913899 1.1697848 0.9145195 1.0498086 0.94768536 1.0749763 1.0855628 1.1484045 1.0370729 0.8931956 1.1390281 0.951376 0.9120658 0.9467918
0.4204204 0.97670245 1.1128143 1.1794343 0.98109967 1.0630958 0.9492004 1.1758046 0.9807729 1.0825424 1.1310602 1.0699142 1.1386429 0.96630067 0.9983957 1.1043437 0.97998315 1.0009682 1.0981607 0.88994706 1.0782349 1.0991141 0.85670847 1.1793302 1.0338999 0.9458667 0.9737071 1.0317751 1.1457728 1.0468906 0.96499765 1.0966352 0.9646609 1.1698041 0.9994923 0.8587162 1.0783623 0.8914648 1.1700855 0.91475314 1.0499383 0.9479623 1.0753827 1.0859697 1.1487386 1.0372515 0.89327306 1.1393639 0.9516499 0.9123037 0.94699806
0.4214214 0.9768803 1.1131771 1.1797327 0.981287 1.063379 0.9494015 1.1760932 0.98095995 1.0829384 1.1312822 1.0700651 1.1389773 0.9663351 0.9987247 1.1047146 0.98016495 1.0012928 1.0984122 0.8900199 1.078636 1.0993668 0.85680264 1.1796281 1.0342157 0.94608164 0.9739374 1.0320877 1.1460979 1.0470166 0.9650304 1.096874 0.9646932 1.170104 0.9996964 0.85881317 1.0787636 0.89153975 1.1703855 0.9149868 1.0500678 0.948239 1.0757883 1.0863758 1.1490719 1.0374298 0.8933505 1.1396989 0.95192367 0.9125416 0.947204
0.4224224 0.9770578 1.1135391 1.1800303 0.9814744 1.0636617 0.9496023 1.176381 0.981147 1.0833336 1.1315037 1.0702157 1.1393111 0.9663696 0.99905336 1.1050848 0.98034644 1.001617 1.0986631 0.8900928 1.0790365 1.099619 0.8568969 1.1799253 1.0345308 0.9462966 0.9741673 1.0323997 1.146422 1.0471424 0.9650632 1.0971125 0.96472555 1.1704031 0.99990016 0.8589102 1.0791641 0.89161474 1.1706848 0.9152204 1.050197 0.9485156 1.0761932 1.086781 1.1494045 1.0376076 0.89342797 1.1400331 0.95219725 0.9127795 0.9474096
0.4234234 0.9772351 1.1139002 1.1803273 0.98166186 1.0639437 0.9498028 1.176668 0.98133403 1.083728 1.1317246 1.0703659 1.1396441 0.96640426 0.9993816 1.1054542 0.9805276 1.0019408 1.0989133 0.89016575 1.0794362 1.0998706 0.8569911 1.1802217 1.0348452 0.9465115 0.9743967 1.0327109 1.1467456 1.0472679 0.9650961 1.0973507 0.96475804 1.1707016 1.0001035 0.85900724 1.0795639 0.8916898 1.1709834 0.91545403 1.0503259 0.94879204 1.0765972 1.0871854 1.1497363 1.037785 0.8935055 1.1403667 0.9524707 0.9130174 0.9476148
0.4244244 0.977412 1.1142606 1.1806234 0.9818493 1.0642251 0.95000297 1.1769543 0.9815211 1.0841215 1.1319449 1.0705158 1.1399764 0.96643895 0.9997095 1.1058229 0.9807084 1.0022643 1.0991629 0.8902387 1.0798352 1.1001215 0.8570853 1.1805173 1.035159 0.94672644 0.9746257 1.0330215 1.1470681 1.0473932 0.9651291 1.0975887 0.9647905 1.1709993 1.0003065 0.8591043 1.079963 0.8917648 1.1712815 0.9156877 1.0504546 0.9490683 1.0770006 1.0875889 1.1500672 1.0379622 0.89358306 1.1406995 0.952744 0.9132553 0.94781965
0.42542544 0.9775886 1.11462 1.1809188 0.98203677 1.0645058 0.9502028 1.1772398 0.9817083 1.0845141 1.1321646 1.0706654 1.140308 0.9664737 1.000037 1.1061908 0.98088896 1.0025873 1.099412 0.89031166 1.0802333 1.1003718 0.8571795 1.1808121 1.035472 0.9469414 0.9748543 1.0333314 1.14739 1.0475183 0.9651621 1.0978262 0.9648231 1.1712964 1.000509 0.85920125 1.0803612 0.89183986 1.1715786 0.9159213 1.050583 0.9493444 1.0774032 1.0879916 1.1503974 1.038139 0.89366055 1.1410316 0.9530171 0.91349316 0.9480242
0.42642644 0.97776496 1.1149787 1.1812134 0.9822243 1.064786 0.9504023 1.1775246 0.98189545 1.0849059 1.1323837 1.0708145 1.140639 0.9665085 1.0003641 1.1065581 0.98106915 1.0029101 1.0996603 0.8903847 1.0806307 1.1006215 0.85727376 1.1811062 1.0357844 0.9471563 0.97508246 1.0336407 1.147711 1.047643 0.96519524 1.0980635 0.9648558 1.1715928 1.0007112 0.8592983 1.0807587 0.89191496 1.1718752 0.91615486 1.0507112 0.9496203 1.0778049 1.0883934 1.1507268 1.0383153 0.89373815 1.141363 0.95329005 0.913731 0.9482284
0.42742744 0.977941 1.1153365 1.1815072 0.98241186 1.0650654 0.95060146 1.1778085 0.98208266 1.0852968 1.1326021 1.0709634 1.140969 0.9665434 1.0006908 1.1069245 0.9812491 1.0032324 1.099908 0.89045775 1.0810273 1.1008706 0.857368 1.1813995 1.0360961 0.94737124 0.9753102 1.0339493 1.1480314 1.0477674 0.9652284 1.0983005 0.9648885 1.1718885 1.000913 0.85939527 1.0811554 0.89199007 1.1721711 0.9163885 1.050839 0.9498961 1.078206 1.0887945 1.1510553 1.0384912 0.8938157 1.1416937 0.95356286 0.9139688 0.94843227
0.42842844 0.9781167 1.1156934 1.1818002 0.9825994 1.0653441 0.9508003 1.1780918 0.9822698 1.0856869 1.13282 1.0711119 1.1412985 0.9665783 1.0010172 1.1072904 0.9814286 1.0035543 1.1001552 0.8905308 1.0814232 1.101119 0.8574622 1.181692 1.0364071 0.9475862 0.97553754 1.0342572 1.1483507 1.0478917 0.96526164 1.0985371 0.9649213 1.1721835 1.0011144 0.85949224 1.0815514 0.89206517 1.1724663 0.9166221 1.0509665 0.9501717 1.0786062 1.0891945 1.1513832 1.0386668 0.8938933 1.1420237 0.9538354 0.9142066 0.9486358
0.42942944 0.97829205 1.1160496 1.1820925 0.98278695 1.0656222 0.9509988 1.1783742 0.9824571 1.0860761 1.1330373 1.07126 1.1416273 0.9666133 1.0013431 1.1076554 0.9816079 1.003876 1.1004018 0.8906039 1.0818183 1.1013668 0.85755646 1.1819837 1.0367175 0.9478011 0.9757644 1.0345644 1.1486695 1.0480157 0.9652949 1.0987734 0.96495414 1.1724778 1.0013154 0.8595892 1.0819467 0.8921403 1.1727607 0.91685563 1.0510938 0.9504471 1.0790057 1.0895938 1.1517102 1.0388421 0.8939709 1.1423529 0.9541079 0.9144444 0.948839
0.43043044 0.97846717 1.116405 1.182384 0.9829746 1.0658997 0.9511969 1.1786557 0.9826443 1.0864644 1.133254 1.0714078 1.1419554 0.96664834 1.0016687 1.1080197 0.98178685 1.0041971 1.1006476 0.89067703 1.0822127 1.101614 0.85765064 1.1822747 1.0370271 0.94801605 0.97599083 1.034871 1.1489873 1.0481393 0.9653283 1.0990093 0.9649871 1.1727715 1.001516 0.8596862 1.0823412 0.8922155 1.1730546 0.9170892 1.0512209 0.95072234 1.0794045 1.0899923 1.1520363 1.039017 0.8940485 1.1426815 0.95438015 0.91468215 0.9490418
0.43143144 0.9786419 1.1167595 1.1826748 0.98316216 1.0661765 0.95139474 1.1789367 0.9828316 1.086852 1.13347 1.0715553 1.1422826 0.96668345 1.0019939 1.1083832 0.9819655 1.0045179 1.1008929 0.89075017 1.0826063 1.1018605 0.8577449 1.182565 1.0373361 0.9482309 0.9762168 1.0351769 1.1493044 1.0482628 0.96536165 1.099245 0.96502006 1.1730644 1.0017161 0.8597832 1.0827348 0.89229065 1.1733476 0.91732275 1.0513476 0.9509974 1.0798025 1.0903898 1.1523618 1.0391914 0.8941261 1.1430093 0.95465225 0.9149199 0.94924426
0.43243244 0.97881645 1.1171132 1.1829647 0.9833498 1.0664527 0.9515922 1.1792169 0.9830189 1.0872387 1.1336856 1.0717024 1.1426092 0.9667186 1.0023186 1.108746 0.98214376 1.0048383 1.1011375 0.8908233 1.0829991 1.1021065 0.8578391 1.1828544 1.0376444 0.9484458 0.9764424 1.035482 1.1496207 1.048386 0.96539515 1.0994803 0.9650531 1.1733565 1.0019159 0.8598801 1.0831279 0.8923658 1.17364 0.9175563 1.0514741 0.9512723 1.0801997 1.0907865 1.1526862 1.0393655 0.8942037 1.1433363 0.95492417 0.9151576 0.94944644
0.43343344 0.9789906 1.1174661 1.1832539 0.98353744 1.0667282 0.9517893 1.1794962 0.98320615 1.0876244 1.1339004 1.0718491 1.142935 0.96675384 1.0026431 1.1091081 0.98232174 1.0051584 1.1013815 0.8908965 1.0833912 1.1023517 0.8579333 1.183143 1.037952 0.94866073 0.9766675 1.0357865 1.1499361 1.048509 0.96542865 1.0997152 0.9650862 1.173648 1.0021152 0.85997707 1.0835199 0.89244103 1.1739317 0.91778976 1.0516003 0.951547 1.0805961 1.0911824 1.15301 1.0395392 0.8942814 1.1436627 0.95519596 0.91539526 0.9496482
0.43443444 0.9791644 1.1178181 1.1835423 0.9837251 1.0670031 0.95198613 1.1797748 0.9833935 1.0880094 1.1341147 1.0719954 1.1432602 0.96678907 1.0029671 1.1094694 0.98249936 1.0054781 1.101625 0.8909697 1.0837826 1.1025964 0.8580275 1.1834309 1.0382589 0.94887555 0.97689223 1.0360904 1.1502507 1.0486315 0.96546227 1.09995 0.96511936 1.1739389 1.0023143 0.8600739 1.0839114 0.89251626 1.1742227 0.9180232 1.0517262 0.95182157 1.0809917 1.0915773 1.1533331 1.0397125 0.894359 1.1439883 0.9554675 0.9156329 0.9498496
0.43543544 0.979338 1.1181693 1.1838299 0.9839127 1.0672773 0.9521826 1.1800525 0.98358077 1.0883934 1.1343284 1.0721414 1.1435846 0.9668244 1.0032907 1.10983 0.9826767 1.0057974 1.1018677 0.89104295 1.0841731 1.1028404 0.8581217 1.183718 1.038565 0.9490904 0.97711647 1.0363935 1.1505646 1.048754 0.9654959 1.1001842 0.9651526 1.174229 1.0025128 0.86017084 1.0843021 0.8925915 1.174513 0.9182567 1.0518519 0.9520959 1.0813867 1.0919714 1.1536552 1.0398854 0.89443666 1.1443132 0.9557389 0.9158705 0.95005065
0.43643644 0.9795112 1.1185197 1.1841167 0.98410034 1.0675509 0.9523787 1.1803296 0.9837681 1.0887767 1.1345414 1.0722871 1.1439084 0.96685976 1.0036138 1.1101899 0.98285365 1.0061163 1.1021098 0.89111614 1.0845629 1.1030838 0.85821587 1.1840043 1.0388706 0.94930524 0.97734034 1.036696 1.1508776 1.048876 0.96552956 1.1004182 0.9651859 1.1745183 1.002711 0.8602677 1.084692 0.89266676 1.1748025 0.9184901 1.0519772 0.9523701 1.0817808 1.0923648 1.1539766 1.040058 0.89451426 1.1446373 0.9560101 0.9161081 0.9502514
0.43743744 0.97968405 1.1188692 1.1844028 0.984288 1.0678238 0.95257443 1.1806059 0.9839554 1.089159 1.134754 1.0724324 1.1442313 0.96689516 1.0039366 1.110549 0.9830303 1.0064348 1.1023513 0.8911894 1.0849519 1.1033266 0.85831004 1.1842899 1.0391754 0.94952005 0.9775637 1.0369978 1.1511899 1.0489979 0.9655633 1.1006519 0.9652192 1.1748071 1.0029088 0.86036456 1.0850811 0.892742 1.1750914 0.9187235 1.0521023 0.9526441 1.0821742 1.0927571 1.1542971 1.0402302 0.8945919 1.1449609 0.9562811 0.91634566 0.95045173
0.43843845 0.97985667 1.1192179 1.1846881 0.9844757 1.068096 0.9527698 1.1808814 0.9841427 1.0895406 1.1349658 1.0725774 1.1445537 0.9669306 1.0042591 1.1109074 0.9832066 1.0067528 1.1025922 0.8912627 1.0853401 1.1035687 0.8584042 1.1845747 1.0394796 0.94973487 0.97778666 1.0372989 1.1515014 1.0491195 0.9655971 1.1008853 0.96525264 1.1750951 1.0031062 0.8604614 1.0854695 0.89281726 1.1753796 0.9189569 1.0522271 0.95291793 1.0825667 1.0931487 1.154617 1.0404019 0.8946696 1.1452836 0.956552 0.9165831 0.95065176
0.43943945 0.9800289 1.1195657 1.1849726 0.9846633 1.0683676 0.9529649 1.181156 0.98433006 1.0899212 1.135177 1.0727218 1.1448752 0.9669661 1.0045811 1.1112651 0.98338264 1.0070705 1.1028324 0.89133596 1.0857277 1.1038102 0.85849833 1.1848587 1.0397831 0.9499496 0.97800916 1.0375994 1.151812 1.0492408 0.96563095 1.1011182 0.9652861 1.1753825 1.0033032 0.8605583 1.085857 0.89289254 1.175667 0.9191902 1.0523516 0.9531915 1.0829586 1.0935394 1.1549358 1.0405732 0.8947472 1.1456056 0.9568227 0.91682065 0.9508514
0.44044045 0.9802009 1.1199129 1.1852564 0.98485094 1.0686386 0.95315963 1.18143 0.9845174 1.090301 1.1353877 1.0728661 1.145196 0.9670016 1.0049027 1.111622 0.9835583 1.0073879 1.1030722 0.8914093 1.0861144 1.1040511 0.85859245 1.1851419 1.0400858 0.9501644 0.97823125 1.0378991 1.1521219 1.0493618 0.9656648 1.1013509 0.9653196 1.1756691 1.0034997 0.86065507 1.0862439 0.8929678 1.1759539 0.9194235 1.0524758 0.9534649 1.0833496 1.0939293 1.155254 1.0407443 0.89482486 1.1459268 0.9570931 0.91705805 0.9510507
0.44144145 0.9803725 1.120259 1.1855392 0.9850386 1.0689089 0.953354 1.1817032 0.9847047 1.09068 1.1355977 1.07301 1.145516 0.9670372 1.005224 1.111978 0.98373365 1.0077049 1.1033111 0.8914826 1.0865004 1.1042913 0.85868657 1.1854243 1.040388 0.95037913 0.97845286 1.0381982 1.1524309 1.0494826 0.9656988 1.1015831 0.96535313 1.1759549 1.0036958 0.8607518 1.08663 0.8930431 1.1762398 0.9196568 1.0525998 0.9537382 1.0837399 1.0943183 1.1555715 1.0409149 0.89490247 1.1462473 0.9573634 0.91729546 0.9512496
0.44244245 0.9805438 1.1206044 1.1858215 0.9852262 1.0691786 0.9535481 1.1819756 0.984892 1.0910581 1.135807 1.0731534 1.1458354 0.96707284 1.0055448 1.1123335 0.98390865 1.0080214 1.1035495 0.8915559 1.0868856 1.1045309 0.8587807 1.185706 1.0406893 0.9505938 0.97867405 1.0384966 1.1527392 1.0496031 0.96573275 1.1018151 0.9653867 1.1762402 1.0038916 0.8608486 1.0870153 0.8931184 1.1765252 0.91989005 1.0527234 0.95401126 1.0841293 1.0947064 1.155888 1.0410851 0.89498013 1.1465671 0.95763355 0.9175328 0.9514482
0.44344345 0.9807148 1.120949 1.1861029 0.98541385 1.0694475 0.9537417 1.1822472 0.9850793 1.0914353 1.1360159 1.0732965 1.1461542 0.9671085 1.0058652 1.1126882 0.98408335 1.0083375 1.1037872 0.8916292 1.08727 1.10477 0.8588748 1.1859869 1.04099 0.9508085 0.9788948 1.0387944 1.1530466 1.0497233 0.9657668 1.1020467 0.96542037 1.1765248 1.004087 0.86094534 1.0873997 0.89319366 1.1768099 0.9201232 1.0528468 0.9542841 1.0845181 1.0950937 1.1562037 1.0412549 0.8950578 1.1468862 0.95790344 0.91777015 0.9516464
0.44444445 0.98088545 1.1212927 1.1863835 0.9856015 1.0697159 0.9539351 1.182518 0.9852666 1.0918118 1.1362242 1.0734392 1.146472 0.96714413 1.0061852 1.1130421 0.9842577 1.0086533 1.1040243 0.89170253 1.0876536 1.1050082 0.85896885 1.186267 1.04129 0.95102316 0.9791151 1.0390915 1.1533532 1.0498432 0.9658009 1.102278 0.96545404 1.1768085 1.0042819 0.861042 1.0877836 0.893269 1.1770939 0.9203564 1.0529699 0.95455676 1.0849061 1.0954801 1.1565187 1.0414243 0.8951354 1.1472045 0.9581732 0.9180074 0.9518443
0.44544545 0.9810558 1.1216356 1.1866634 0.9857891 1.0699836 0.9541281 1.1827881 0.9854539 1.0921873 1.1364317 1.0735817 1.1467892 0.9671799 1.0065048 1.1133953 0.9844317 1.0089686 1.1042608 0.8917759 1.0880365 1.105246 0.8590629 1.1865463 1.0415894 0.9512378 0.979335 1.0393878 1.1536591 1.0499629 0.96583503 1.102509 0.9654878 1.1770916 1.0044764 0.8611387 1.0881666 0.8933443 1.1773771 0.9205895 1.0530927 0.9548292 1.0852933 1.0958656 1.1568328 1.0415933 0.895213 1.1475222 0.95844275 0.91824466 0.95204175
0.44644645 0.98122585 1.1219777 1.1869425 0.9859767 1.0702506 0.9543207 1.1830574 0.9856412 1.092562 1.1366388 1.0737237 1.1471057 0.96721566 1.006824 1.1137477 0.9846054 1.0092835 1.1044967 0.8918492 1.0884187 1.105483 0.8591569 1.1868249 1.0418881 0.95145243 0.9795545 1.0396835 1.1539642 1.0500822 0.9658692 1.1027396 0.9655216 1.177374 1.0046705 0.8612354 1.0885488 0.8934196 1.1776596 0.92082256 1.0532153 0.95510155 1.0856797 1.0962504 1.1571462 1.041762 0.8952906 1.1478391 0.9587121 0.9184818 0.9522389
0.44744745 0.98139554 1.1223189 1.1872208 0.9861643 1.070517 0.954513 1.183326 0.98582846 1.0929358 1.1368451 1.0738653 1.1474215 0.9672514 1.0071428 1.1140995 0.9847787 1.0095981 1.1047319 0.8919226 1.0888001 1.1057194 0.85925096 1.1871028 1.042186 0.951667 0.97977346 1.0399785 1.1542684 1.0502013 0.9659034 1.1029698 0.9655554 1.1776557 1.0048642 0.861332 1.0889302 0.8934949 1.1779416 0.9210556 1.0533375 0.9553736 1.0860653 1.0966343 1.1574587 1.0419303 0.8953683 1.1481552 0.9589812 0.918719 0.9524357
0.44844845 0.98156494 1.1226593 1.1874983 0.98635185 1.0707827 0.95470494 1.1835938 0.98601574 1.0933088 1.1370509 1.0740066 1.1477365 0.96728724 1.0074612 1.1144505 0.98495173 1.0099123 1.1049665 0.89199597 1.0891807 1.1059554 0.85934496 1.1873797 1.0424833 0.9518815 0.97999203 1.0402728 1.1545718 1.05032 0.9659377 1.1031997 0.9655893 1.1779368 1.0050575 0.8614286 1.089311 0.89357024 1.1782227 0.92128855 1.0534594 0.9556455 1.0864502 1.0970172 1.1577704 1.0420982 0.8954459 1.1484706 0.9592502 0.9189561 0.9526321
0.44944945 0.981734 1.1229988 1.187775 0.9865394 1.0710478 0.95489657 1.1838607 0.98620296 1.0936809 1.137256 1.0741475 1.1480508 0.9673231 1.0077791 1.1148007 0.98512435 1.010226 1.1052005 0.89206934 1.0895606 1.1061904 0.8594389 1.1876559 1.0427799 0.95209605 0.9802101 1.0405666 1.1548744 1.0504386 0.965972 1.1034292 0.9656232 1.178217 1.0052503 0.86152524 1.0896909 0.8936456 1.178503 0.92152154 1.0535811 0.9559172 1.0868343 1.0973994 1.1580814 1.0422657 0.8955234 1.1487854 0.95951897 0.91919315 0.9528282
0.45045045 0.9819027 1.1233376 1.188051 0.98672694 1.0713122 0.9550878 1.1841269 0.9863902 1.0940522 1.1374606 1.074288 1.1483644 0.967359 1.0080967 1.1151501 0.9852967 1.0105394 1.1054338 0.8921427 1.0899396 1.106425 0.8595329 1.1879314 1.0430758 0.95231056 0.9804278 1.0408595 1.1551763 1.0505569 0.96600634 1.1036584 0.9656571 1.1784966 1.0054429 0.8616218 1.09007 0.89372087 1.1787828 0.9217544 1.0537025 0.9561887 1.0872176 1.0977806 1.1583915 1.0424327 0.89560103 1.1490993 0.95978755 0.9194302 0.9530239
0.45145145 0.9820711 1.1236756 1.1883262 0.98691446 1.071576 0.9552787 1.1843923 0.9865774 1.0944226 1.1376646 1.0744282 1.1486772 0.9673949 1.0084139 1.1154989 0.9854687 1.0108523 1.1056665 0.8922161 1.090318 1.1066589 0.8596268 1.1882061 1.043371 0.952525 0.98064506 1.0411518 1.1554773 1.0506748 0.96604073 1.1038873 0.96569115 1.1787755 1.0056349 0.8617183 1.0904485 0.8937962 1.1790619 0.9219873 1.0538235 0.95646 1.0876001 1.0981611 1.1587008 1.0425993 0.89567864 1.1494126 0.96005595 0.9196671 0.9532193
0.45245245 0.9822392 1.1240126 1.1886007 0.987102 1.0718391 0.9554692 1.184657 0.9867646 1.0947921 1.1378679 1.074568 1.1489894 0.96743083 1.0087306 1.1158469 0.98564035 1.0111649 1.1058986 0.89228946 1.0906955 1.1068922 0.8597207 1.18848 1.0436655 0.9527394 0.98086184 1.0414435 1.1557776 1.0507925 0.9660752 1.1041158 0.9657251 1.1790537 1.0058266 0.86181486 1.090826 0.89387155 1.1793401 0.9222201 1.0539442 0.9567311 1.0879819 1.0985407 1.1590093 1.0427656 0.8957562 1.1497251 0.9603241 0.91990405 0.95341426
0.45345345 0.9824069 1.1243489 1.1888742 0.9872895 1.0721015 0.9556594 1.1849209 0.98695177 1.0951608 1.1380707 1.0747074 1.1493008 0.96746683 1.0090469 1.1161941 0.98581165 1.011477 1.1061301 0.8923629 1.0910723 1.1071249 0.85981464 1.1887531 1.0439594 0.9529538 0.9810782 1.0417343 1.156077 1.0509099 0.96610963 1.1043439 0.9657592 1.1793312 1.0060178 0.8619113 1.091203 0.8939469 1.1796178 0.92245287 1.0540648 0.957002 1.0883629 1.0989194 1.1593171 1.0429316 0.89583373 1.1500369 0.96059215 0.920141 0.95360893
0.45445445 0.98257434 1.1246843 1.1891471 0.98747694 1.0723634 0.95584923 1.185184 0.9871389 1.0955287 1.1382728 1.0748465 1.1496115 0.96750283 1.0093629 1.1165407 0.9859826 1.0117887 1.1063609 0.89243627 1.0914483 1.1073569 0.85990846 1.1890255 1.0442525 0.95316815 0.98129416 1.0420246 1.1563756 1.051027 0.9661441 1.1045717 0.9657933 1.179608 1.0062087 0.8620078 1.0915791 0.8940222 1.1798947 0.92268556 1.0541849 0.9572727 1.0887432 1.0992973 1.159624 1.043097 0.8959113 1.150348 0.96085995 0.9203778 0.9538032
0.45545545 0.9827415 1.125019 1.1894193 0.98766434 1.0726244 0.9560387 1.1854464 0.987326 1.0958958 1.1384743 1.0749851 1.1499214 0.96753883 1.0096784 1.1168864 0.98615324 1.0121001 1.1065911 0.89250964 1.0918236 1.1075883 0.86000234 1.1892971 1.0445449 0.9533825 0.9815096 1.0423142 1.1566734 1.0511439 0.96617866 1.1047992 0.9658274 1.1798841 1.006399 0.86210424 1.0919544 0.8940975 1.1801709 0.92291826 1.0543047 0.9575432 1.0891227 1.0996742 1.1599301 1.0432621 0.8959888 1.1506584 0.9611275 0.92061454 0.95399714
0.45645645 0.98290825 1.1253527 1.1896906 0.9878518 1.0728849 0.9562279 1.1857079 0.9875132 1.0962619 1.1386752 1.0751234 1.1502306 0.9675749 1.0099936 1.1172314 0.98632354 1.012411 1.1068207 0.8925831 1.092198 1.1078191 0.86009616 1.1895679 1.0448368 0.9535967 0.9817247 1.0426031 1.1569705 1.0512605 0.9662132 1.1050262 0.9658616 1.1801594 1.006589 0.8622006 1.092329 0.89417285 1.1804464 0.92315084 1.0544243 0.9578135 1.0895014 1.1000504 1.1602355 1.0434269 0.89606637 1.150968 0.96139497 0.92085123 0.95419073
0.45745745 0.98307467 1.1256857 1.1899612 0.9880392 1.0731448 0.95641667 1.1859688 0.9877003 1.0966272 1.1388756 1.0752615 1.1505392 0.967611 1.0103083 1.1175756 0.98649347 1.0127215 1.1070497 0.89265645 1.0925717 1.1080492 0.86019 1.1898379 1.0451279 0.95381093 0.98193926 1.0428914 1.1572667 1.0513767 0.9662478 1.105253 0.9658958 1.1804341 1.0067787 0.862297 1.0927027 0.8942482 1.1807212 0.9233834 1.0545436 0.9580836 1.0898793 1.1004257 1.16054 1.0435911 0.8961439 1.1512768 0.9616622 0.9210879 0.9543839
0.45845845 0.9832408 1.1260178 1.190231 0.98822653 1.0734041 0.9566051 1.1862288 0.9878873 1.0969917 1.1390753 1.075399 1.150847 0.9676471 1.0106225 1.1179192 0.98666304 1.0130317 1.107278 0.8927299 1.0929447 1.1082786 0.86028373 1.1901071 1.0454183 0.9540251 0.9821534 1.0431789 1.1575623 1.0514927 0.9662824 1.1054794 0.96593 1.180708 1.0069679 0.8623933 1.0930759 0.89432347 1.1809952 0.92361593 1.0546626 0.9583535 1.0902565 1.1008002 1.1608437 1.043755 0.8962214 1.151585 0.9619292 0.9213245 0.9545768
0.45945945 0.9834066 1.1263491 1.1904999 0.98841393 1.0736625 0.9567932 1.186488 0.98807436 1.0973552 1.1392744 1.0755363 1.151154 0.96768326 1.0109364 1.118262 0.9868323 1.0133414 1.1075057 0.89280325 1.0933169 1.1085075 0.8603775 1.1903756 1.045708 0.95423925 0.98236716 1.0434659 1.1578568 1.0516083 0.9663171 1.1057054 0.96596426 1.1809813 1.0071566 0.86248964 1.093448 0.8943988 1.1812687 0.9238484 1.0547813 0.95862323 1.0906328 1.1011738 1.1611466 1.0439186 0.8962989 1.1518924 0.962196 0.92156106 0.95476925
0.46046045 0.98357207 1.1266797 1.1907681 0.9886012 1.0739205 0.9569809 1.1867466 0.9882614 1.097718 1.139473 1.075673 1.1514604 0.9677194 1.0112499 1.1186041 0.98700124 1.0136508 1.1077328 0.8928767 1.0936884 1.1087358 0.86047125 1.1906433 1.045997 0.9544533 0.9825804 1.0437521 1.1581507 1.0517237 0.9663518 1.105931 0.96599853 1.1812539 1.0073451 0.86258596 1.0938196 0.8944741 1.1815413 0.9240808 1.0548997 0.9588927 1.0910084 1.1015465 1.1614487 1.0440818 0.8963764 1.1521991 0.9624626 0.9217975 0.9549614
0.46146145 0.98373723 1.1270093 1.1910356 0.98878855 1.0741777 0.9571683 1.1870043 0.9884484 1.0980799 1.1396708 1.0758095 1.1517661 0.96775556 1.011563 1.1189454 0.9871698 1.0139596 1.1079592 0.89295006 1.094059 1.1089634 0.86056495 1.1909102 1.0462854 0.9546673 0.9827933 1.0440376 1.1584438 1.0518389 0.9663865 1.1061563 0.96603286 1.1815257 1.007533 0.86268216 1.0941904 0.89454937 1.1818134 0.9243132 1.0550178 0.95916206 1.0913832 1.1019185 1.1617501 1.0442445 0.89645386 1.1525052 0.96272904 0.9220339 0.95515317
0.46246246 0.98390204 1.127338 1.1913023 0.9889758 1.0744343 0.9573553 1.1872612 0.98863536 1.098441 1.1398681 1.0759456 1.1520709 0.96779174 1.0118755 1.119286 0.98733807 1.0142682 1.108185 0.8930235 1.0944289 1.1091903 0.86065865 1.1911764 1.046573 0.9548813 0.98300564 1.0443224 1.1587361 1.0519538 0.96642125 1.1063813 0.9660672 1.1817969 1.0077206 0.86277837 1.0945604 0.89462465 1.1820846 0.92454547 1.0551356 0.9594311 1.0917573 1.1022896 1.1620506 1.0444069 0.8965313 1.1528103 0.9629953 0.92227024 0.95534456
0.46346346 0.9840665 1.1276661 1.1915683 0.98916304 1.0746902 0.957542 1.1875175 0.9888223 1.0988011 1.1400648 1.0760813 1.1523751 0.967828 1.0121877 1.1196258 0.9875059 1.0145762 1.1084102 0.8930969 1.0947981 1.1094167 0.86075234 1.1914418 1.0468601 0.95509523 0.9832176 1.0446066 1.1590276 1.0520682 0.96645606 1.1066059 0.9661016 1.1820674 1.0079076 0.86287457 1.0949296 0.89469993 1.1823552 0.92477775 1.055253 0.95970005 1.0921307 1.1026597 1.1623503 1.0445688 0.89660877 1.1531149 0.9632613 0.9225066 0.95553565
0.46446446 0.98423064 1.1279933 1.1918334 0.98935026 1.0749456 0.9577283 1.1877729 0.9890092 1.0991606 1.1402608 1.0762167 1.1526785 0.9678642 1.0124996 1.119965 0.98767346 1.0148839 1.1086348 0.89317036 1.0951664 1.1096424 0.860846 1.1917064 1.0471464 0.9553091 0.98342913 1.0448902 1.1593182 1.0521826 0.96649086 1.1068301 0.966136 1.1823372 1.0080944 0.8629707 1.095298 0.8947752 1.182625 0.92500997 1.0553703 0.95996875 1.0925032 1.1030291 1.1626493 1.0447303 0.8966862 1.1534187 0.96352714 0.9227428 0.9557263
0.46546546 0.9843945 1.1283197 1.1920978 0.9895375 1.0752002 0.9579143 1.1880276 0.98919606 1.099519 1.1404563 1.0763516 1.1529813 0.9679005 1.012811 1.1203033 0.98784065 1.0151912 1.1088587 0.89324373 1.0955341 1.1098675 0.86093956 1.1919702 1.0474321 0.9555229 0.9836402 1.0451729 1.1596081 1.0522965 0.9665257 1.107054 0.96617043 1.1826062 1.0082808 0.86306685 1.0956657 0.89485043 1.1828942 0.9252421 1.0554872 0.9602372 1.0928749 1.1033976 1.1629474 1.0448915 0.8967636 1.1537217 0.96379274 0.92297894 0.9559167
0.46646646 0.984558 1.1286452 1.1923614 0.98972464 1.0754542 0.9580999 1.1882815 0.9893829 1.0998768 1.1406512 1.0764862 1.1532832 0.96793675 1.013122 1.1206409 0.98800755 1.015498 1.109082 0.89331716 1.0959009 1.1100919 0.8610332 1.1922333 1.047717 0.95573664 0.98385084 1.0454551 1.1598972 1.0524102 0.96656054 1.1072776 0.9662049 1.1828746 1.0084667 0.8631629 1.0960326 0.8949257 1.1831627 0.9254742 1.0556037 0.96050555 1.093246 1.1037652 1.1632447 1.0450523 0.89684105 1.1540241 0.96405816 0.923215 0.95610666
0.46746746 0.9847212 1.12897 1.1926242 0.98991174 1.0757076 0.9582852 1.1885346 0.9895698 1.1002336 1.1408455 1.0766205 1.1535846 0.96797305 1.0134325 1.1209778 0.988174 1.0158045 1.1093048 0.8933906 1.096267 1.1103158 0.8611268 1.1924956 1.0480013 0.9559503 0.984061 1.0457367 1.1601855 1.0525236 0.9665954 1.1075008 0.9662394 1.1831422 1.0086522 0.86325896 1.0963988 0.89500093 1.1834304 0.92570627 1.0557201 0.9607736 1.0936161 1.104132 1.1635412 1.0452126 0.8969184 1.1543257 0.96432334 0.923451 0.95629627
0.46846846 0.984884 1.1292939 1.1928862 0.9900989 1.0759603 0.9584701 1.188787 0.9897566 1.1005895 1.1410391 1.0767543 1.1538851 0.9680094 1.0137427 1.1213139 0.9883402 1.0161107 1.1095268 0.89346397 1.0966324 1.110539 0.8612203 1.1927571 1.0482849 0.95616394 0.98427075 1.0460174 1.160473 1.0526367 0.9666303 1.1077236 0.9662739 1.1834091 1.0088373 0.8633549 1.0967642 0.89507616 1.1836975 0.92593825 1.0558361 0.96104145 1.0939857 1.104498 1.163837 1.0453726 0.89699584 1.1546266 0.96458834 0.9236869 0.95648557
0.46946946 0.98504657 1.129617 1.1931475 0.99028593 1.0762123 0.9586547 1.1890386 0.9899433 1.1009446 1.1412323 1.0768877 1.1541849 0.9680458 1.0140525 1.1216493 0.9885061 1.0164163 1.1097482 0.8935374 1.0969969 1.1107615 0.8613138 1.1930178 1.0485678 0.95637757 0.9844801 1.0462976 1.1607597 1.0527496 0.9666652 1.107946 0.9663084 1.1836754 1.009022 0.8634509 1.0971289 0.8951514 1.1839638 0.92617023 1.0559518 0.96130913 1.0943543 1.1048632 1.1641319 1.0455321 0.8970732 1.1549268 0.9648531 0.9239228 0.95667446
0.47047046 0.98520875 1.1299392 1.193408 0.990473 1.0764637 0.95883894 1.1892895 0.99013007 1.1012989 1.1414247 1.0770209 1.1544842 0.96808213 1.0143617 1.121984 0.98867154 1.0167215 1.109969 0.89361084 1.0973607 1.1109835 0.86140734 1.1932778 1.0488499 0.95659107 0.98468894 1.0465771 1.1610457 1.0528622 0.9667002 1.108168 0.966343 1.1839409 1.0092063 0.86354685 1.0974927 0.8952266 1.1842295 0.9264021 1.0560672 0.9615766 1.0947223 1.1052275 1.1644261 1.0456914 0.8971505 1.1552262 0.9651177 0.9241586 0.956863
0.47147146 0.98537064 1.1302607 1.1936678 0.99066 1.0767145 0.9590228 1.1895396 0.9903168 1.1016524 1.1416166 1.0771536 1.1547825 0.96811855 1.0146707 1.1223179 0.9888367 1.0170263 1.1101893 0.8936842 1.0977237 1.1112049 0.8615008 1.1935371 1.0491315 0.9568045 0.9848973 1.0468559 1.1613307 1.0529745 0.9667352 1.1083897 0.96637756 1.1842058 1.0093901 0.8636427 1.0978559 0.89530176 1.1844944 0.9266339 1.0561823 0.9618438 1.0950894 1.1055909 1.1647195 1.0458502 0.8972279 1.155525 0.96538204 0.9243943 0.9570512
0.47247246 0.98553216 1.1305814 1.1939268 0.990847 1.0769646 0.95920634 1.1897888 0.9905035 1.102005 1.1418078 1.077286 1.1550802 0.9681549 1.0149792 1.1226511 0.9890015 1.0173308 1.1104089 0.8937576 1.098086 1.1114255 0.8615942 1.1937956 1.0494124 0.95701796 0.98510534 1.047134 1.1616151 1.0530864 0.9667702 1.1086111 0.9664122 1.1844699 1.0095736 0.8637386 1.0982182 0.8953769 1.1847587 0.9268657 1.0562971 0.9621108 1.0954558 1.1059536 1.165012 1.0460085 0.8973052 1.155823 0.9656462 0.92463 0.95723903
0.47347346 0.9856934 1.1309012 1.194185 0.991034 1.0772141 0.9593895 1.1900374 0.9906902 1.1023568 1.1419984 1.077418 1.1553771 0.9681914 1.0152873 1.1229836 0.989166 1.0176347 1.1106279 0.893831 1.0984476 1.1116456 0.86168766 1.1940532 1.0496926 0.9572313 0.9853129 1.0474116 1.1618986 1.0531981 0.96680516 1.1088321 0.9664468 1.1847334 1.0097567 0.8638344 1.0985799 0.89545214 1.1850222 0.9270974 1.0564116 0.96237767 1.0958215 1.1063153 1.1653038 1.0461665 0.8973825 1.1561203 0.96591014 0.92486554 0.9574265
0.47447446 0.98585427 1.1312202 1.1944425 0.9912209 1.0774629 0.9595724 1.1902852 0.9908768 1.1027077 1.1421885 1.0775496 1.1556734 0.9682278 1.0155951 1.1233152 0.9893302 1.0179384 1.1108462 0.8939044 1.0988084 1.111865 0.861781 1.1943101 1.0499722 0.95744455 0.98551995 1.0476884 1.1621814 1.0533096 0.9668402 1.1090528 0.96648145 1.1849961 1.0099393 0.86393017 1.0989407 0.89552724 1.1852851 0.92732906 1.0565258 0.9626443 1.0961863 1.1066762 1.1655948 1.0463241 0.89745975 1.1564168 0.9661739 0.92510104 0.95761365
0.4754755 0.98601484 1.1315384 1.1946992 0.99140775 1.0777111 0.9597548 1.1905323 0.99106336 1.1030577 1.142378 1.0776808 1.1559689 0.9682643 1.0159023 1.1236463 0.98949397 1.0182416 1.111064 0.89397776 1.0991684 1.1120839 0.8618744 1.1945662 1.050251 0.95765775 0.98572665 1.0479646 1.1624634 1.0534207 0.96687526 1.1092731 0.96651614 1.1852583 1.0101216 0.8640259 1.0993007 0.8956024 1.1855472 0.9275606 1.0566397 0.96291065 1.0965505 1.1070362 1.165885 1.0464814 0.89753705 1.1567127 0.9664374 0.9253365 0.9578004
0.4764765 0.98617506 1.1318557 1.1949551 0.9915946 1.0779587 0.959937 1.1907786 0.9912499 1.103407 1.1425668 1.0778117 1.1562637 0.9683008 1.0162091 1.1239765 0.98965746 1.0185444 1.111281 0.89405113 1.0995276 1.1123021 0.8619677 1.1948217 1.0505292 0.9578709 0.9859328 1.0482401 1.1627446 1.0535314 0.96691036 1.109493 0.9665508 1.1855196 1.0103034 0.8641216 1.0996602 0.8956775 1.1858087 0.92779213 1.0567533 0.9631768 1.0969138 1.1073955 1.1661744 1.0466381 0.8976143 1.1570078 0.96670073 0.9255718 0.9579868
0.4774775 0.986335 1.1321723 1.1952103 0.9917814 1.0782056 0.9601188 1.1910241 0.9914364 1.1037555 1.1427552 1.0779423 1.1565579 0.9683373 1.0165156 1.124306 0.98982054 1.0188468 1.1114975 0.8941245 1.0998862 1.1125197 0.862061 1.1950763 1.0508066 0.958084 0.98613864 1.0485148 1.163025 1.053642 0.96694547 1.1097125 0.9665856 1.1857803 1.0104848 0.8642173 1.1000187 0.89575267 1.1860695 0.9280236 1.0568666 0.96344274 1.0972763 1.1077539 1.166463 1.0467945 0.8976915 1.1573021 0.9669638 0.9258071 0.9581728
0.4784785 0.9864946 1.1324881 1.1954647 0.9919682 1.0784519 0.9603002 1.1912689 0.9916229 1.104103 1.1429428 1.0780724 1.1568513 0.96837384 1.0168216 1.1246347 0.9899834 1.0191487 1.1117134 0.8941979 1.1002439 1.1127367 0.86215425 1.1953301 1.0510836 0.958297 0.986344 1.048789 1.1633047 1.0537523 0.9669806 1.1099317 0.9666203 1.1860403 1.0106659 0.8643129 1.1003765 0.8958277 1.1863295 0.92825496 1.0569797 0.9637085 1.0976381 1.1081115 1.1667508 1.0469506 0.8977687 1.1575959 0.9672267 0.9260423 0.9583585
0.4794795 0.98665386 1.1328031 1.1957184 0.9921549 1.0786976 0.9604813 1.191513 0.99180937 1.1044497 1.1431298 1.0782021 1.157144 0.96841043 1.0171273 1.1249628 0.9901458 1.0194503 1.1119286 0.8942712 1.1006008 1.112953 0.8622475 1.1955832 1.0513597 0.95851 0.9865489 1.0490625 1.1635835 1.0538622 0.96701574 1.1101506 0.9666551 1.1862996 1.0108465 0.8644085 1.1007335 0.8959028 1.1865889 0.9284863 1.0570924 0.963974 1.0979992 1.1084682 1.1670378 1.0471063 0.89784586 1.1578888 0.96748936 0.9262774 0.95854384
0.4804805 0.98681283 1.1331172 1.1959713 0.9923416 1.0789425 0.96066207 1.1917561 0.9919958 1.1047957 1.1433163 1.0783316 1.1574359 0.96844697 1.0174325 1.1252902 0.9903079 1.0197515 1.1121433 0.89434457 1.1009572 1.1131687 0.8623407 1.1958356 1.0516351 0.9587229 0.9867534 1.0493354 1.1638616 1.053972 0.9670509 1.110369 0.9666899 1.1865581 1.0110267 0.86450404 1.1010898 0.8959779 1.1868476 0.92871755 1.0572048 0.96423936 1.0983596 1.1088241 1.1673242 1.0472616 0.89792305 1.1581811 0.9677518 0.9265124 0.9587288
0.4814815 0.98697144 1.1334305 1.1962234 0.99252826 1.0791869 0.96084243 1.1919987 0.99218214 1.1051408 1.1435022 1.0784606 1.1577271 0.96848357 1.0177373 1.1256168 0.99046975 1.0200522 1.1123573 0.8944179 1.1013126 1.1133839 0.86243385 1.1960872 1.05191 0.95893574 0.98695743 1.0496075 1.1641389 1.0540813 0.9670861 1.1105871 0.9667247 1.186816 1.0112065 0.8645995 1.1014454 0.89605296 1.1871055 0.9289487 1.0573169 0.9645044 1.0987191 1.1091791 1.1676096 1.0474164 0.8980002 1.1584725 0.968014 0.9267474 0.9589134
0.4824825 0.98712975 1.133743 1.1964748 0.9927148 1.0794306 0.9610225 1.1922405 0.99236846 1.105485 1.1436875 1.0785893 1.1580176 0.9685202 1.0180416 1.1259426 0.9906312 1.0203526 1.1125706 0.89449126 1.1016674 1.1135983 0.862527 1.196338 1.0521841 0.95914847 0.98716104 1.0498791 1.1644154 1.0541905 0.9671213 1.1108048 0.96675956 1.1870732 1.0113859 0.864695 1.1018002 0.896128 1.1873628 0.92917985 1.0574287 0.9647693 1.0990778 1.1095334 1.1678944 1.047571 0.8980773 1.1587633 0.968276 0.9269823 0.9590977
0.4834835 0.9872877 1.1340548 1.1967254 0.9929014 1.0796736 0.9612022 1.1924814 0.9925548 1.1058284 1.1438721 1.0787176 1.1583074 0.9685568 1.0183456 1.1262678 0.99079233 1.0206525 1.1127836 0.89456457 1.1020213 1.1138122 0.8626201 1.196588 1.0524577 0.95936114 0.9873642 1.0501499 1.1646911 1.0542994 0.96715647 1.1110222 0.96679443 1.1873296 1.0115649 0.86479044 1.1021543 0.89620304 1.1876194 0.9294109 1.0575403 0.96503395 1.0994359 1.1098868 1.1681782 1.047725 0.8981544 1.1590534 0.9685378 0.9272171 0.95928156
0.4844845 0.98744535 1.1343657 1.1969752 0.9930879 1.0799161 0.96138155 1.1927217 0.992741 1.106171 1.1440562 1.0788455 1.1585965 0.9685935 1.0186491 1.1265922 0.9909531 1.0209521 1.1129956 0.8946379 1.1023746 1.1140255 0.8627132 1.1968374 1.0527304 0.9595738 0.9875669 1.05042 1.1649661 1.054408 0.96719176 1.1112392 0.9668293 1.1875855 1.0117434 0.8648858 1.1025076 0.896278 1.1878753 0.92964184 1.0576515 0.9652984 1.0997932 1.1102393 1.1684613 1.0478787 0.89823145 1.1593428 0.9687994 0.92745185 0.9594651
0.4854855 0.9876027 1.1346757 1.1972243 0.99327433 1.080158 0.96156055 1.1929612 0.9929272 1.1065128 1.1442398 1.078973 1.158885 0.9686302 1.0189523 1.1269158 0.99111354 1.0212512 1.1132072 0.8947112 1.102727 1.1142381 0.86280626 1.197086 1.0530026 0.95978636 0.9877692 1.0506896 1.1652403 1.0545162 0.967227 1.1114559 0.9668642 1.1878406 1.0119216 0.8649812 1.1028601 0.896353 1.1881305 0.92987275 1.0577625 0.9655626 1.1001496 1.110591 1.1687437 1.048032 0.8983085 1.1596315 0.9690608 0.92768645 0.95964825
0.4864865 0.9877597 1.1349851 1.1974727 0.9934608 1.0803992 0.9617392 1.1932 0.99311334 1.1068537 1.1444227 1.0791003 1.1591727 0.96866685 1.0192549 1.1272388 0.9912737 1.0215499 1.1134182 0.89478445 1.1030788 1.1144501 0.8628993 1.1973338 1.0532742 0.95999885 0.98797107 1.0509585 1.1655136 1.0546242 0.96726227 1.1116722 0.96689916 1.1880951 1.0120994 0.8650765 1.103212 0.896428 1.188385 0.93010354 1.0578731 0.96582663 1.1005055 1.1109419 1.1690253 1.048185 0.8983855 1.1599194 0.9693219 0.92792106 0.9598311
0.4874875 0.9879164 1.1352936 1.1977203 0.9936471 1.0806397 0.9619175 1.1934379 0.9932994 1.1071938 1.144605 1.0792271 1.1594596 0.96870357 1.0195572 1.127561 0.9914335 1.0218483 1.1136286 0.89485776 1.1034298 1.1146616 0.8629923 1.1975808 1.0535449 0.9602113 0.98817253 1.0512267 1.1657863 1.054732 0.96729755 1.1118882 0.9669341 1.1883488 1.0122768 0.86517173 1.103563 0.896503 1.1886388 0.93033427 1.0579835 0.9660904 1.1008605 1.111292 1.169306 1.0483375 0.89846253 1.1602067 0.96958286 0.92815554 0.96001357
0.4884885 0.9880728 1.1356013 1.197967 0.9938334 1.0808796 0.9620955 1.1936752 0.9934855 1.1075331 1.1447867 1.0793536 1.1597459 0.9687403 1.0198592 1.1278825 0.99159294 1.0221462 1.1138383 0.894931 1.10378 1.1148723 0.86308527 1.1978271 1.0538151 0.96042365 0.9883735 1.0514944 1.1660581 1.0548394 0.9673329 1.1121037 0.9669691 1.1886019 1.0124538 0.865267 1.1039133 0.89657795 1.188892 0.930565 1.0580935 0.96635395 1.1012146 1.1116413 1.1695861 1.0484897 0.89853954 1.1604931 0.96984357 0.9283899 0.96019566
0.4894895 0.98822886 1.1359081 1.1982131 0.9940197 1.081119 0.9622731 1.1939117 0.9936715 1.1078715 1.1449679 1.0794797 1.1600314 0.96877706 1.0201607 1.1282032 0.9917521 1.0224437 1.1140474 0.8950043 1.1041296 1.1150825 0.8631782 1.1980727 1.0540845 0.9606359 0.9885741 1.0517613 1.1663291 1.0549465 0.96736825 1.1123189 0.9670041 1.1888542 1.0126303 0.86536217 1.1042628 0.8966529 1.1891444 0.93079555 1.0582033 0.9666173 1.1015682 1.1119896 1.1698654 1.0486414 0.8986165 1.1607789 0.97010404 0.9286243 0.96037745
0.4904905 0.9883846 1.1362143 1.1984584 0.9942059 1.0813576 0.9624504 1.1941475 0.99385744 1.1082091 1.1451484 1.0796055 1.1603163 0.9688138 1.0204617 1.1285232 0.9919109 1.0227408 1.114256 0.8950776 1.1044782 1.1152921 0.86327106 1.1983174 1.0543535 0.96084815 0.9887742 1.0520275 1.1665995 1.0550535 0.9674036 1.1125338 0.9670391 1.1891059 1.0128064 0.8654573 1.1046116 0.8967278 1.1893961 0.9310261 1.0583128 0.96688044 1.101921 1.1123372 1.1701437 1.0487928 0.89869344 1.161064 0.97036433 0.9288585 0.96055883
0.4914915 0.98854 1.1365196 1.198703 0.99439204 1.0815955 0.9626273 1.1943825 0.99404335 1.108546 1.1453284 1.0797309 1.1606004 0.96885055 1.0207623 1.1288426 0.9920693 1.0230376 1.1144639 0.89515084 1.1048263 1.115501 0.8633639 1.1985615 1.0546216 0.9610603 0.9889739 1.0522931 1.166869 1.05516 0.967439 1.1127483 0.96707416 1.1893569 1.0129822 0.8655524 1.1049597 0.8968027 1.1896472 0.93125653 1.058422 0.96714336 1.102273 1.112684 1.1704215 1.0489438 0.8987704 1.1613483 0.9706244 0.9290927 0.9607399
0.4924925 0.98869514 1.136824 1.1989468 0.9945781 1.081833 0.9628039 1.1946168 0.9942292 1.108882 1.1455078 1.0798559 1.1608839 0.9688873 1.0210626 1.1291611 0.99222744 1.0233338 1.1146712 0.89522403 1.1051736 1.1157094 0.8634568 1.1988047 1.0548891 0.96127236 0.9891732 1.0525581 1.1671377 1.0552664 0.9674744 1.1129624 0.96710926 1.1896073 1.0131576 0.86564755 1.105307 0.8968776 1.1898975 0.9314869 1.0585308 0.96740603 1.1026242 1.11303 1.1706984 1.0490944 0.8988473 1.1616321 0.97088426 0.9293268 0.9609206
0.4934935 0.9888499 1.1371278 1.1991899 0.9947642 1.0820698 0.96298015 1.1948503 0.994415 1.1092172 1.1456865 1.0799805 1.1611667 0.9689241 1.0213624 1.129479 0.99238527 1.0236297 1.1148779 0.8952973 1.10552 1.1159172 0.8635496 1.1990473 1.055156 0.96148443 0.989372 1.0528224 1.1674057 1.0553724 0.9675098 1.1131761 0.96714437 1.1898569 1.0133325 0.86574256 1.1056536 0.8969525 1.1901473 0.9317172 1.0586394 0.9676685 1.1029747 1.1133751 1.1709745 1.0492446 0.8989241 1.1619151 0.97114384 0.9295608 0.96110094
0.4944945 0.9890044 1.1374307 1.1994323 0.9949502 1.0823059 0.96315604 1.1950831 0.9946008 1.1095514 1.1458647 1.0801048 1.1614486 0.96896094 1.0216618 1.1297961 0.99254274 1.0239252 1.115084 0.8953705 1.1058658 1.1161243 0.86364233 1.1992891 1.0554222 0.9616964 0.98957044 1.053086 1.167673 1.0554781 0.9675453 1.1133896 0.9671795 1.1901058 1.0135071 0.8658376 1.1059995 0.8970274 1.1903963 0.93194747 1.0587478 0.96793073 1.1033244 1.1137193 1.1712499 1.0493945 0.899001 1.1621972 0.97140324 0.9297947 0.9612809
0.4954955 0.9891585 1.1377327 1.1996739 0.99513614 1.0825415 0.9633316 1.1953152 0.99478644 1.109885 1.1460423 1.0802288 1.1617299 0.9689977 1.0219609 1.1301126 0.99269986 1.0242202 1.1152896 0.89544374 1.1062108 1.1163309 0.8637351 1.1995302 1.0556878 0.9619082 0.98976845 1.0533491 1.1679394 1.0555836 0.96758074 1.1136026 0.96721464 1.190354 1.0136813 0.8659325 1.1063446 0.89710224 1.1906446 0.9321776 1.0588558 0.9681928 1.1036735 1.1140628 1.1715245 1.0495439 0.89907783 1.1624788 0.97166246 0.93002856 0.96146053
0.4964965 0.9893123 1.138034 1.1999147 0.99532205 1.0827763 0.9635068 1.1955465 0.9949721 1.1102177 1.1462195 1.0803523 1.1620107 0.96903455 1.0222594 1.1304283 0.9928567 1.0245149 1.1154945 0.89551693 1.1065551 1.1165367 0.8638278 1.1997705 1.0559527 0.96212006 0.98996603 1.0536115 1.1682051 1.0556887 0.9676162 1.1138153 0.9672499 1.1906016 1.013855 0.8660275 1.1066889 0.8971771 1.1908922 0.9324077 1.0589634 0.9684546 1.1040217 1.1144054 1.1717983 1.049693 0.8991546 1.1627597 0.97192144 0.9302623 0.9616398
0.4974975 0.98946583 1.1383345 1.2001548 0.99550784 1.0830106 0.9636817 1.195777 0.9951577 1.1105497 1.1463959 1.0804756 1.1622906 0.9690714 1.0225575 1.1307433 0.9930132 1.0248092 1.1156987 0.8955901 1.1068987 1.1167421 0.8639205 1.2000101 1.0562168 0.96233183 0.99016315 1.0538732 1.16847 1.0557936 0.9676517 1.1140276 0.96728504 1.1908485 1.0140283 0.86612236 1.1070325 0.89725196 1.1911392 0.93263763 1.0590708 0.9687162 1.1043692 1.1147473 1.1720715 1.0498416 0.89923143 1.1630398 0.9721802 0.93049604 0.9618188
0.4984985 0.989619 1.1386343 1.2003942 0.9956936 1.0832442 0.9638562 1.1960069 0.99534327 1.1108807 1.1465718 1.0805984 1.1625698 0.9691082 1.0228553 1.1310576 0.99316937 1.0251031 1.1159024 0.8956633 1.1072415 1.1169468 0.86401314 1.2002488 1.0564804 0.9625435 0.99035984 1.0541342 1.1687342 1.0558983 0.96768725 1.1142396 0.96732026 1.1910948 1.0142013 0.86621726 1.1073754 0.89732677 1.1913855 0.9328676 1.059178 0.9689776 1.104716 1.1150882 1.1723437 1.0499899 0.89930815 1.1633192 0.97243875 0.9307297 0.9619974
0.4994995 0.98977184 1.1389333 1.2006328 0.99587935 1.0834773 0.9640304 1.196236 0.99552876 1.1112111 1.1467471 1.0807208 1.1628482 0.9691451 1.0231526 1.1313711 0.9933252 1.0253965 1.1161056 0.8957365 1.1075836 1.1171509 0.86410576 1.200487 1.0567434 0.96275514 0.9905562 1.0543947 1.1689975 1.0560026 0.9677228 1.1144513 0.96735555 1.1913402 1.0143739 0.8663121 1.1077175 0.8974016 1.1916311 0.9330974 1.0592848 0.96923876 1.105062 1.1154284 1.1726152 1.0501379 0.8993849 1.163598 0.9726971 0.9309632 0.9621756
0.5005005 0.98992443 1.1392314 1.2008706 0.996065 1.0837097 0.96420425 1.1964644 0.9957142 1.1115406 1.1469218 1.080843 1.1631261 0.96918195 1.0234495 1.131684 0.9934807 1.0256896 1.1163081 0.89580965 1.1079249 1.1173545 0.8641983 1.2007244 1.0570056 0.9629667 0.99075204 1.0546545 1.1692601 1.0561067 0.96775836 1.1146625 0.9673908 1.1915851 1.014546 0.86640686 1.1080588 0.8974764 1.1918759 0.93332714 1.0593914 0.9694997 1.1054072 1.1157678 1.172886 1.0502853 0.8994616 1.1638759 0.97295517 0.9311967 0.9623535
0.5015015 0.99007666 1.1395288 1.2011077 0.9962506 1.0839415 0.96437776 1.1966921 0.99589956 1.1118692 1.1470959 1.0809647 1.1634033 0.96921885 1.0237461 1.1319962 0.99363583 1.0259823 1.1165099 0.89588284 1.1082655 1.1175574 0.8642909 1.2009609 1.0572673 0.9631782 0.9909475 1.0549136 1.169522 1.0562105 0.96779394 1.1148734 0.96742606 1.1918293 1.0147178 0.8665016 1.1083995 0.8975512 1.1921202 0.93355685 1.0594976 0.9697604 1.1057519 1.1161064 1.173156 1.0504326 0.89953834 1.1641532 0.9732131 0.93143004 0.9625311
0.5025025 0.99022853 1.1398253 1.2013443 0.99643624 1.0841726 0.9645509 1.196919 0.99608487 1.112197 1.1472695 1.0810862 1.1636797 0.96925575 1.0240422 1.1323075 0.9937907 1.0262744 1.1167113 0.895956 1.1086054 1.1177597 0.86438346 1.2011968 1.0575283 0.96338964 0.9911425 1.0551722 1.1697832 1.056314 0.9678296 1.1150839 0.9674614 1.1920727 1.0148892 0.86659634 1.1087394 0.897626 1.1923637 0.93378645 1.0596036 0.97002095 1.1060957 1.1164441 1.1734252 1.0505793 0.899615 1.1644299 0.97347075 0.9316634 0.9627083
0.5035035 0.99038017 1.1401212 1.2015798 0.9966217 1.0844033 0.96472377 1.1971451 0.9962701 1.112524 1.1474425 1.0812072 1.1639555 0.96929264 1.0243379 1.1326182 0.99394524 1.0265663 1.116912 0.8960292 1.1089445 1.1179614 0.86447597 1.2014319 1.0577886 0.963601 0.9913371 1.05543 1.1700436 1.0564172 0.9678652 1.1152941 0.96749675 1.1923156 1.0150602 0.86669105 1.1090786 0.8977007 1.1926067 0.934016 1.0597093 0.97028124 1.1064386 1.1167811 1.1736938 1.0507257 0.8996917 1.1647058 0.97372824 0.9318966 0.96288514
0.5045045 0.99053144 1.1404163 1.2018148 0.99680716 1.0846331 0.96489626 1.1973706 0.9964554 1.1128503 1.147615 1.0813278 1.1642305 0.9693296 1.0246332 1.1329283 0.99409944 1.0268577 1.1171122 0.8961023 1.109283 1.1181625 0.8645684 1.2016664 1.0580484 0.9638123 0.9915313 1.0556873 1.1703031 1.0565202 0.9679009 1.1155039 0.9675321 1.1925578 1.0152308 0.8667857 1.1094171 0.89777553 1.1928488 0.9342454 1.0598147 0.9705413 1.106781 1.1171172 1.1739614 1.0508717 0.8997683 1.164981 0.9739855 0.9321298 0.9630617
0.5055055 0.9906824 1.1407105 1.202049 0.9969925 1.0848625 0.96506846 1.1975954 0.9966405 1.1131757 1.1477867 1.0814482 1.1645049 0.9693665 1.0249281 1.1332375 0.9942533 1.0271488 1.1173117 0.89617544 1.1096206 1.118363 0.86466086 1.2019 1.0583074 0.96402353 0.9917251 1.055944 1.170562 1.0566229 0.9679366 1.1157134 0.96756744 1.1927992 1.015401 0.86688036 1.1097548 0.8978503 1.1930903 0.9344748 1.0599197 0.9708012 1.1071227 1.1174525 1.1742284 1.0510173 0.89984494 1.1652555 0.9742425 0.93236285 0.9632379
0.5065065 0.99083304 1.141004 1.2022824 0.9971779 1.0850912 0.96524024 1.1978194 0.99682564 1.1135004 1.147958 1.0815681 1.1647785 0.96940345 1.0252225 1.1335461 0.9944068 1.0274395 1.1175106 0.8962486 1.1099576 1.118563 0.8647533 1.2021329 1.0585657 0.9642347 0.99191844 1.0561999 1.1708201 1.0567253 0.9679723 1.1159225 0.96760285 1.19304 1.0155708 0.86697495 1.1100918 0.897925 1.1933312 0.9347041 1.0600245 0.9710608 1.1074635 1.1177871 1.1744946 1.0511626 0.89992154 1.1655294 0.97449934 0.9325959 0.9634137
0.5075075 0.9909834 1.1412966 1.2025151 0.99736315 1.0853193 0.9654117 1.1980425 0.99701065 1.1138242 1.1481287 1.0816877 1.1650515 0.9694404 1.0255166 1.1338539 0.99456006 1.0277296 1.1177089 0.8963217 1.1102937 1.1187624 0.8648457 1.202365 1.0588236 0.9644458 0.9921114 1.0564553 1.1710774 1.0568273 0.96800804 1.1161312 0.96763825 1.1932802 1.0157402 0.8670695 1.110428 0.8979998 1.1935714 0.9349333 1.060129 0.9713203 1.1078036 1.1181208 1.1747601 1.0513074 0.8999981 1.1658025 0.97475594 0.93282884 0.9635892
0.5085085 0.99113345 1.1415886 1.2027472 0.9975484 1.0855469 0.9655829 1.1982651 0.99719566 1.1141473 1.1482989 1.081807 1.1653237 0.96947736 1.0258102 1.1341611 0.99471295 1.0280194 1.1179067 0.89639485 1.1106292 1.1189611 0.8649381 1.2025965 1.0590807 0.96465683 0.99230385 1.0567099 1.171334 1.0569292 0.9680438 1.1163396 0.96767366 1.1935197 1.0159092 0.8671641 1.1107635 0.89807457 1.1938109 0.9351625 1.0602334 0.9715795 1.108143 1.1184537 1.1750247 1.0514519 0.90007466 1.166075 0.97501236 0.9330617 0.9637643
0.5095095 0.9912831 1.1418797 1.2029785 0.9977336 1.0857737 0.96575373 1.1984869 0.9973806 1.1144695 1.1484685 1.0819259 1.1655953 0.9695143 1.0261035 1.1344676 0.9948655 1.0283089 1.1181039 0.8964679 1.110964 1.1191592 0.8650304 1.2028272 1.0593371 0.96486783 0.99249595 1.056964 1.1715899 1.0570308 0.96807957 1.1165476 0.9677091 1.1937585 1.0160779 0.86725855 1.1110984 0.89814925 1.1940497 0.93539155 1.0603373 0.97183853 1.1084816 1.1187859 1.1752887 1.051596 0.90015125 1.1663467 0.97526854 0.9332945 0.96393913
0.5105105 0.99143255 1.1421701 1.203209 0.99791867 1.086 0.9659242 1.198708 0.9975655 1.1147909 1.1486374 1.0820444 1.1658663 0.9695513 1.0263964 1.1347733 0.9950177 1.028598 1.1183004 0.89654106 1.111298 1.1193569 0.86512274 1.2030573 1.059593 0.9650787 0.99268764 1.0572175 1.171845 1.057132 0.9681153 1.1167552 0.9677446 1.1939965 1.0162461 0.867353 1.1114324 0.898224 1.1942879 0.93562055 1.0604409 0.9720973 1.1088195 1.1191171 1.1755519 1.0517398 0.9002278 1.1666178 0.97552454 0.9335272 0.96411365
0.5115115 0.9915816 1.1424596 1.2034388 0.99810374 1.0862256 0.9660944 1.1989284 0.99775034 1.1151116 1.1488059 1.0821626 1.1661365 0.96958834 1.0266888 1.1350783 0.99516964 1.0288866 1.1184965 0.8966142 1.1116313 1.1195538 0.86521506 1.2032865 1.0598482 0.96528953 0.9928789 1.0574702 1.1720994 1.0572331 0.96815115 1.1169626 0.96778005 1.194234 1.0164139 0.8674475 1.1117657 0.89829874 1.1945255 0.9358494 1.0605443 0.9723559 1.1091567 1.1194476 1.1758143 1.0518831 0.90030426 1.1668881 0.9757803 0.9337598 0.96428776
0.5125125 0.99173045 1.1427485 1.2036679 0.99828875 1.0864507 0.9662642 1.199148 0.9979351 1.1154314 1.1489737 1.0822804 1.166406 0.9696253 1.0269809 1.1353827 0.9953212 1.0291748 1.1186919 0.89668727 1.1119639 1.1197501 0.86530733 1.203515 1.0601028 0.9655003 0.99306977 1.0577224 1.1723529 1.0573338 0.968187 1.1171696 0.9678156 1.1944709 1.0165814 0.8675419 1.1120985 0.8983734 1.1947622 0.9360783 1.0606474 0.9726142 1.1094931 1.1197773 1.1760759 1.0520262 0.9003808 1.1671578 0.9760359 0.9339923 0.96446157
0.5135135 0.99187887 1.1430365 1.2038963 0.9984737 1.0866752 0.9664337 1.199367 0.99811983 1.1157504 1.1491411 1.0823979 1.1666749 0.96966237 1.0272725 1.1356863 0.9954725 1.0294626 1.1188867 0.8967604 1.1122957 1.119946 0.86539954 1.203743 1.0603567 0.96571094 0.9932602 1.057974 1.1726058 1.0574342 0.96822286 1.1173762 0.9678511 1.194707 1.0167485 0.8676363 1.1124303 0.8984481 1.1949984 0.9363071 1.0607501 0.97287244 1.1098288 1.1201062 1.1763369 1.0521687 0.90045726 1.1674268 0.97629124 0.9342248 0.964635
0.5145145 0.99202704 1.1433238 1.204124 0.9986586 1.086899 0.96660286 1.1995852 0.9983045 1.1160687 1.1493077 1.082515 1.166943 0.9696994 1.0275637 1.1359893 0.99562347 1.02975 1.119081 0.8968335 1.1126269 1.1201413 0.8654918 1.2039701 1.06061 0.9659216 0.9934502 1.0582249 1.1728579 1.0575345 0.96825874 1.1175824 0.9678866 1.1949425 1.0169153 0.8677307 1.1127615 0.89852285 1.195234 0.9365358 1.0608526 0.97313035 1.1101639 1.1204344 1.1765971 1.052311 0.90053374 1.167695 0.9765464 0.9344572 0.96480817
0.5155155 0.9921749 1.1436102 1.2043508 0.99884343 1.0871223 0.96677166 1.1998028 0.9984891 1.1163862 1.1494739 1.0826318 1.1672105 0.9697364 1.0278546 1.1362915 0.9957741 1.030037 1.1192746 0.8969066 1.1129572 1.1203358 0.86558396 1.2041965 1.0608627 0.9661321 0.9936399 1.0584753 1.1731093 1.0576344 0.9682946 1.1177883 0.9679222 1.1951773 1.0170816 0.86782503 1.113092 0.8985975 1.1954688 0.93676436 1.0609549 0.97338814 1.1104982 1.1207616 1.1768565 1.0524528 0.9006102 1.1679627 0.97680134 0.93468946 0.96498096
0.5165165 0.99232244 1.143896 1.2045771 0.9990282 1.0873449 0.9669402 1.2000195 0.9986736 1.1167029 1.1496395 1.0827482 1.1674773 0.9697735 1.028145 1.1365931 0.99592435 1.0303237 1.1194677 0.8969797 1.113287 1.1205299 0.86567616 1.2044221 1.0611148 0.96634257 0.9938291 1.0587249 1.1733599 1.057734 0.9683305 1.1179938 0.9679578 1.1954114 1.0172476 0.8679193 1.1134217 0.89867216 1.1957029 0.93699294 1.0610569 0.9736456 1.1108317 1.1210883 1.1771152 1.0525943 0.9006866 1.1682296 0.9770561 0.9349217 0.9651534
0.5175175 0.9924697 1.144181 1.2048025 0.9992129 1.087567 0.96710837 1.2002356 0.99885815 1.1170188 1.1498046 1.0828643 1.1677434 0.96981055 1.028435 1.1368939 0.9960743 1.03061 1.1196603 0.8970528 1.113616 1.1207234 0.8657683 1.2046471 1.0613662 0.9665529 0.99401784 1.058974 1.1736099 1.0578333 0.96836644 1.118199 0.9679934 1.1956449 1.0174131 0.86801356 1.1137507 0.89874685 1.1959364 0.9372214 1.0611585 0.97390294 1.1111646 1.121414 1.1773732 1.0527354 0.90076303 1.1684959 0.97731066 0.9351538 0.96532553
0.5185185 0.99261665 1.1444652 1.2050273 0.99939764 1.0877885 0.9672762 1.200451 0.9990426 1.1173339 1.1499691 1.08298 1.1680088 0.9698476 1.0287246 1.137194 0.996224 1.0308958 1.1198522 0.89712596 1.1139443 1.1209162 0.86586046 1.2048712 1.0616169 0.96676326 0.99420625 1.0592225 1.173859 1.0579324 0.9684024 1.1184038 0.96802896 1.1958777 1.0175782 0.86810786 1.114079 0.8988215 1.1961694 0.9374498 1.06126 0.97416 1.1114966 1.1217389 1.1776304 1.0528762 0.90083945 1.1687615 0.97756493 0.9353858 0.9654973
0.5195195 0.9927633 1.1447487 1.2052513 0.99958223 1.0880092 0.96744376 1.2006656 0.999227 1.1176482 1.150133 1.0830954 1.1682736 0.9698847 1.0290138 1.1374935 0.9963733 1.0311812 1.1200436 0.89719903 1.1142718 1.1211085 0.8659526 1.2050947 1.0618671 0.9669735 0.99439424 1.0594703 1.1741074 1.0580312 0.9684383 1.1186082 0.9680646 1.1961099 1.0177431 0.86820203 1.1144066 0.8988961 1.1964015 0.93767816 1.0613611 0.9744169 1.111828 1.122063 1.1778868 1.0530167 0.90091586 1.1690264 0.9778191 0.93561774 0.96566874
0.5205205 0.9929096 1.1450313 1.2054747 0.9997668 1.0882295 0.96761096 1.2008796 0.99941134 1.1179618 1.1502963 1.0832105 1.1685377 0.9699218 1.0293026 1.1377922 0.9965223 1.0314662 1.1202344 0.89727217 1.1145986 1.1213003 0.8660447 1.2053175 1.0621166 0.96718365 0.9945818 1.0597174 1.1743551 1.0581298 0.9684743 1.1188123 0.96810025 1.1963414 1.0179075 0.8682962 1.1147335 0.8989708 1.1966331 0.9379064 1.0614619 0.97467357 1.1121587 1.1223865 1.1781425 1.0531567 0.9009923 1.1692905 0.97807294 0.93584967 0.96583986
0.5215215 0.99305564 1.1453133 1.2056973 0.99995136 1.0884492 0.96777785 1.2010928 0.99959564 1.1182745 1.1504592 1.0833251 1.1688011 0.96995896 1.029591 1.1380904 0.996671 1.0317509 1.1204246 0.89734524 1.1149248 1.1214914 0.8661368 1.2055396 1.0623655 0.9673937 0.994769 1.0599641 1.174602 1.0582281 0.9685103 1.119016 0.96813595 1.1965722 1.0180715 0.8683904 1.1150596 0.89904535 1.1968639 0.9381346 1.0615624 0.97493005 1.1124886 1.122709 1.1783975 1.0532963 0.9010687 1.1695541 0.9783266 0.9360814 0.9660107
0.5225225 0.9932013 1.1455945 1.2059193 1.0001358 1.0886682 0.96794444 1.2013054 0.9997799 1.1185864 1.1506215 1.0834395 1.1690638 0.9699961 1.029879 1.1383877 0.99681944 1.0320352 1.1206142 0.8974184 1.1152501 1.121682 0.8662288 1.205761 1.0626138 0.96760374 0.9949557 1.06021 1.1748483 1.0583261 0.96854633 1.1192195 0.9681716 1.1968024 1.0182352 0.8684845 1.115385 0.89912 1.1970942 0.9383627 1.0616627 0.9751863 1.1128179 1.1230308 1.1786518 1.0534357 0.90114504 1.169817 0.9785801 0.93631315 0.96618116
0.5235235 0.99334675 1.1458749 1.2061405 1.0003203 1.0888867 0.9681107 1.2015172 0.99996406 1.1188977 1.1507832 1.0835534 1.169326 0.9700332 1.0301666 1.1386844 0.9969675 1.0323191 1.1208034 0.8974915 1.1155748 1.1218721 0.8663209 1.2059816 1.0628614 0.9678137 0.9951421 1.0604554 1.1750938 1.0584239 0.9685824 1.1194226 0.9682073 1.197032 1.0183985 0.86857855 1.1157098 0.8991946 1.1973237 0.93859076 1.0617627 0.9754423 1.1131463 1.1233518 1.1789054 1.0535746 0.9012214 1.1700791 0.9788334 0.9365447 0.9663513
0.5245245 0.9934919 1.1461545 1.2063609 1.0005046 1.0891047 0.9682766 1.2017283 1.0001482 1.1192081 1.1509444 1.0836672 1.1695873 0.9700704 1.0304538 1.1389804 0.99711525 1.0326025 1.1209918 0.8975646 1.1158988 1.1220615 0.86641294 1.2062016 1.0631086 0.96802354 0.995328 1.0607002 1.1753386 1.0585214 0.9686184 1.1196252 0.96824306 1.1972609 1.0185615 0.8686726 1.1160338 0.89926916 1.1975527 0.9388188 1.0618625 0.9756981 1.1134741 1.1236721 1.1791582 1.0537132 0.90129775 1.1703407 0.9790864 0.9367763 0.9665211
0.5255255 0.99363667 1.1464335 1.2065808 1.000689 1.089322 0.9684422 1.2019387 1.0003324 1.1195177 1.1511049 1.0837804 1.169848 0.9701076 1.0307407 1.1392757 0.9972627 1.0328856 1.1211797 0.8976377 1.1162221 1.1222503 0.8665049 1.2064208 1.063355 0.9682333 0.99551356 1.0609443 1.1755826 1.0586185 0.9686545 1.1198275 0.9682788 1.1974891 1.0187241 0.8687666 1.1163572 0.8993437 1.1977808 0.93904674 1.0619619 0.9759537 1.1138012 1.1239915 1.1794102 1.0538514 0.9013741 1.1706015 0.97933924 0.9370077 0.96669054
0.5265265 0.9937812 1.1467116 1.2067999 1.0008732 1.0895387 0.9686075 1.2021486 1.0005164 1.1198266 1.151265 1.0838934 1.1701081 0.9701448 1.0310271 1.1395704 0.9974098 1.0331683 1.1213671 0.8977108 1.1165447 1.1224385 0.86659694 1.2066393 1.0636008 0.96844304 0.99569875 1.0611877 1.175826 1.0587156 0.9686906 1.1200296 0.9683146 1.1977167 1.0188862 0.8688606 1.1166798 0.8994183 1.1980085 0.93927455 1.0620611 0.9762091 1.1141275 1.1243103 1.1796615 1.0539892 0.90145046 1.1708616 0.9795919 0.93723905 0.9668597
0.5275275 0.9939254 1.1469891 1.2070183 1.0010575 1.0897547 0.9687725 1.2023575 1.0007004 1.1201346 1.1514245 1.0840061 1.1703675 0.97018206 1.0313132 1.1398643 0.9975567 1.0334506 1.1215539 0.89778394 1.1168666 1.1226263 0.8666889 1.2068571 1.063846 0.96865267 0.99588346 1.0614307 1.1760685 1.0588123 0.9687267 1.1202312 0.96835035 1.1979436 1.019048 0.8689546 1.1170017 0.89949286 1.1982355 0.93950236 1.0621599 0.9764643 1.1144532 1.1246281 1.1799121 1.0541267 0.90152675 1.1711211 0.97984433 0.9374703 0.96702856
0.5285285 0.99406934 1.1472657 1.2072359 1.0012417 1.0899704 0.9689371 1.2025659 1.0008843 1.1204419 1.1515836 1.0841182 1.1706262 0.9702193 1.0315988 1.1401576 0.9977032 1.0337324 1.1217401 0.89785707 1.1171877 1.1228135 0.8667808 1.2070743 1.0640905 0.96886224 0.9960678 1.061673 1.1763104 1.0589087 0.9687628 1.1204325 0.9683862 1.19817 1.0192094 0.8690485 1.1173229 0.8995674 1.1984618 0.93973005 1.0622585 0.97671926 1.1147782 1.1249453 1.180162 1.0542638 0.90160304 1.1713799 0.9800965 0.9377015 0.96719706
0.5295295 0.994213 1.1475416 1.2074529 1.0014259 1.0901853 0.9691014 1.2027736 1.0010682 1.1207485 1.151742 1.0842302 1.1708843 0.97025657 1.0318841 1.1404501 0.9978494 1.034014 1.1219258 0.89793015 1.1175082 1.123 0.8668728 1.2072906 1.0643345 0.9690717 0.99625176 1.0619147 1.1765516 1.0590048 0.96879894 1.1206334 0.968422 1.1983956 1.0193704 0.8691424 1.1176434 0.899642 1.1986874 0.9399577 1.0623568 0.976974 1.1151024 1.1252615 1.1804111 1.0544007 0.90167934 1.171638 0.9803485 0.9379326 0.9673652
0.5305305 0.9943563 1.1478168 1.2076691 1.0016099 1.0903996 0.96926546 1.2029805 1.001252 1.1210543 1.1518998 1.0843419 1.1711416 0.9702939 1.0321689 1.1407421 0.9979953 1.0342951 1.122111 0.8980033 1.1178279 1.1231861 0.8669647 1.2075064 1.0645778 0.9692811 0.99643534 1.0621558 1.176792 1.0591007 0.9688351 1.120834 0.9684578 1.1986206 1.0195311 0.8692363 1.1179632 0.8997165 1.1989125 0.94018525 1.0624549 0.9772285 1.115426 1.1255772 1.1806595 1.054537 0.90175563 1.1718955 0.9806003 0.93816364 0.96753305
0.5315315 0.9944993 1.1480912 1.2078847 1.001794 1.0906134 0.96942914 1.2031868 1.0014359 1.1213592 1.1520572 1.0844531 1.1713983 0.97033113 1.0324534 1.1410333 0.99814093 1.0345758 1.1222955 0.89807636 1.118147 1.1233715 0.8670566 1.2077215 1.0648205 0.9694904 0.9966185 1.0623963 1.1770318 1.0591964 0.9688713 1.1210343 0.9684937 1.1988449 1.0196915 0.8693301 1.1182822 0.89979106 1.1991369 0.94041276 1.0625527 0.97748286 1.1157488 1.1258919 1.1809072 1.0546731 0.90183187 1.1721523 0.9808518 0.9383946 0.9677006
0.5325325 0.9946421 1.1483649 1.2080996 1.0019779 1.0908266 0.9695926 1.2033923 1.0016197 1.1216636 1.1522139 1.0845641 1.1716543 0.9703685 1.0327375 1.1413238 0.99828625 1.0348562 1.1224794 0.8981495 1.1184653 1.1235564 0.86714846 1.2079357 1.0650628 0.9696997 0.99680126 1.0626363 1.1772708 1.0592917 0.9689075 1.1212342 0.9685296 1.1990687 1.0198514 0.8694239 1.1186006 0.89986557 1.1993605 0.94064015 1.0626503 0.97773695 1.1160709 1.126206 1.1811543 1.0548089 0.9019081 1.1724085 0.9811032 0.93862545 0.9678678
0.5335335 0.99478453 1.1486379 1.2083137 1.0021619 1.0910392 0.96975565 1.2035972 1.0018034 1.121967 1.1523702 1.0846746 1.1719098 0.9704058 1.0330211 1.1416136 0.9984312 1.0351361 1.1226629 0.89822257 1.118783 1.1237407 0.8672403 1.2081493 1.0653043 0.9699089 0.99698365 1.0628755 1.1775091 1.059387 0.9689437 1.1214336 0.9685655 1.1992917 1.020011 0.8695177 1.1189183 0.8999401 1.1995836 0.9408675 1.0627475 0.97799087 1.1163923 1.1265193 1.1814005 1.0549442 0.90198433 1.1726639 0.98135436 0.9388562 0.9680347
0.5345345 0.9949267 1.14891 1.2085272 1.0023457 1.0912513 0.9699184 1.2038014 1.001987 1.1222697 1.1525259 1.0847849 1.1721646 0.9704432 1.0333045 1.1419028 0.9985759 1.0354158 1.1228458 0.8982957 1.1191 1.1239245 0.86733216 1.2083623 1.0655451 0.970118 0.9971656 1.0631143 1.1777465 1.0594817 0.96897995 1.1216328 0.96860147 1.1995142 1.0201702 0.86961144 1.1192353 0.9000146 1.1998061 0.94109476 1.0628445 0.97824454 1.116713 1.1268318 1.181646 1.0550792 0.90206057 1.1729188 0.9816053 0.93908685 0.9682012
0.5355355 0.99506855 1.1491815 1.20874 1.0025295 1.0914627 0.97008085 1.2040049 1.0021707 1.1225717 1.1526811 1.0848949 1.1724186 0.9704806 1.0335873 1.1421913 0.9987203 1.035695 1.123028 0.8983688 1.1194162 1.1241077 0.86742395 1.2085745 1.0657854 0.970327 0.9973472 1.0633523 1.1779834 1.0595764 0.9690162 1.1218317 0.9686374 1.199736 1.020329 0.8697052 1.1195515 0.9000891 1.2000278 0.9413219 1.0629412 0.97849804 1.117033 1.1271435 1.1818908 1.0552138 0.9021368 1.173173 0.98185605 0.93931746 0.96836746
0.5365365 0.9952102 1.1494522 1.2089521 1.0027132 1.0916736 0.970243 1.2042078 1.0023541 1.1228728 1.1528357 1.0850044 1.172672 0.97051805 1.0338699 1.1424792 0.9988644 1.0359738 1.1232098 0.8984419 1.1197318 1.1242903 0.86751574 1.2087861 1.0660251 0.970536 0.9975284 1.0635898 1.1782196 1.0596708 0.9690525 1.1220303 0.9686734 1.1999571 1.0204875 0.8697989 1.1198672 0.90016353 1.2002491 0.94154906 1.0630378 0.9787513 1.1173524 1.1274545 1.182135 1.0553482 0.902213 1.1734264 0.98210657 0.939548 0.96853334
0.5375375 0.99535143 1.1497222 1.2091635 1.0028969 1.091884 0.9704048 1.2044098 1.0025377 1.1231732 1.1529899 1.0851138 1.1729249 0.9705555 1.034152 1.1427662 0.9990082 1.0362521 1.123391 0.898515 1.1200466 1.1244724 0.86760753 1.2089969 1.0662643 0.97074485 0.99770916 1.0638268 1.178455 1.0597649 0.9690888 1.1222284 0.9687094 1.2001777 1.0206456 0.86989254 1.1201822 0.90023804 1.2004695 0.94177604 1.0631338 0.9790044 1.1176709 1.1277647 1.1823783 1.055482 0.90228915 1.1736792 0.98235685 0.9397784 0.968699
0.5385385 0.99549246 1.1499915 1.2093742 1.0030806 1.0920937 0.97056633 1.2046113 1.0027211 1.1234729 1.1531434 1.0852226 1.173177 0.970593 1.0344337 1.1430528 0.9991517 1.0365303 1.1235718 0.8985881 1.1203609 1.1246539 0.86769927 1.209207 1.0665028 0.97095364 0.9978896 1.0640631 1.1786897 1.0598587 0.96912515 1.1224262 0.96874547 1.2003975 1.0208035 0.8699862 1.1204963 0.9003125 1.2006894 0.942003 1.0632298 0.9792572 1.1179888 1.1280742 1.182621 1.0556157 0.9023653 1.1739315 0.98260695 0.94000876 0.96886426
0.5395395 0.9956332 1.15026 1.2095842 1.0032642 1.0923029 0.9707275 1.204812 1.0029045 1.1237719 1.1532965 1.0853313 1.1734284 0.9706304 1.034715 1.1433386 0.9992949 1.0368079 1.1237519 0.8986612 1.1206744 1.1248349 0.867791 1.2094166 1.0667406 0.9711624 0.99806964 1.0642987 1.1789238 1.0599523 0.96916145 1.1226237 0.96878153 1.2006167 1.0209608 0.8700798 1.1208098 0.900387 1.2009087 0.94222987 1.0633254 0.97950983 1.118306 1.1283828 1.182863 1.0557489 0.9024415 1.1741829 0.9828568 0.940239 0.9690292
0.5405405 0.9957736 1.1505278 1.2097936 1.0034477 1.0925115 0.97088844 1.2050122 1.0030879 1.12407 1.1534489 1.0854396 1.1736792 0.97066796 1.034996 1.1436237 0.9994378 1.0370852 1.1239314 0.8987343 1.1209872 1.1250154 0.8678827 1.2096254 1.066978 0.97137105 0.99824923 1.064534 1.1791571 1.0600456 0.96919787 1.1228209 0.9688176 1.2008353 1.0211178 0.8701734 1.1211227 0.90046144 1.2011273 0.94245666 1.0634209 0.97976226 1.1186225 1.1286907 1.1831043 1.0558817 0.9025176 1.1744338 0.9831065 0.9404692 0.9691938
0.5415415 0.99591374 1.1507949 1.2100022 1.0036311 1.0927196 0.971049 1.2052116 1.0032711 1.1243675 1.1536009 1.0855474 1.1739293 0.97070545 1.0352767 1.1439083 0.9995804 1.0373621 1.1241105 0.8988074 1.1212993 1.1251953 0.86797446 1.2098335 1.0672147 0.9715797 0.9984285 1.0647684 1.1793897 1.0601387 0.9692342 1.1230175 0.9688537 1.2010534 1.0212744 0.870267 1.1214348 0.9005359 1.2013453 0.9426834 1.063516 0.9800145 1.1189384 1.1289979 1.1833448 1.0560143 0.9025938 1.174684 0.983356 0.9406993 0.96935815
0.5425425 0.99605364 1.1510612 1.2102102 1.0038146 1.0929271 0.9712093 1.2054104 1.0034543 1.1246642 1.1537523 1.0856551 1.174179 0.970743 1.0355568 1.144192 0.99972266 1.0376387 1.1242889 0.8988805 1.1216106 1.1253746 0.86806613 1.2100409 1.0674508 0.97178817 0.9986074 1.0650024 1.1796217 1.0602316 0.96927065 1.123214 0.9688899 1.2012707 1.0214307 0.8703605 1.1217463 0.9006103 1.2015626 0.9429101 1.0636108 0.9802665 1.1192535 1.1293043 1.1835847 1.0561465 0.9026699 1.1749336 0.98360527 0.9409293 0.9695222
0.5435435 0.9961932 1.1513268 1.2104175 1.0039979 1.0931339 0.97136927 1.2056085 1.0036376 1.1249601 1.1539032 1.0857625 1.1744277 0.9707806 1.0358366 1.1444752 0.9998647 1.0379148 1.1244668 0.8989536 1.1219214 1.1255534 0.8681578 1.2102476 1.0676863 0.9719966 0.99878585 1.0652359 1.1798528 1.0603242 0.96930707 1.1234101 0.9689261 1.2014875 1.0215868 0.870454 1.1220571 0.9006848 1.2017794 0.94313663 1.0637054 0.98051834 1.119568 1.12961 1.1838238 1.0562783 0.902746 1.1751825 0.9838543 0.94115925 0.96968585
0.5445445 0.99633247 1.1515917 1.2106241 1.0041811 1.0933403 0.97152895 1.2058059 1.0038207 1.1252552 1.1540537 1.0858694 1.174676 0.97081816 1.036116 1.1447576 1.0000064 1.0381905 1.1246442 0.8990267 1.1222315 1.1257316 0.8682494 1.2104537 1.0679213 0.972205 0.99896395 1.0654685 1.1800834 1.0604165 0.96934354 1.123606 0.96896225 1.2017035 1.0217423 0.87054753 1.1223671 0.9007592 1.2019955 0.94336313 1.0637997 0.98076993 1.1198817 1.1299149 1.1840622 1.05641 0.90282214 1.1754308 0.98410314 0.9413891 0.9698492
0.5455455 0.99647146 1.1518558 1.21083 1.0043644 1.0935462 0.97168833 1.2060026 1.0040036 1.1255497 1.1542035 1.0859761 1.1749235 0.9708558 1.0363951 1.1450394 1.0001478 1.038466 1.124821 0.8990998 1.1225408 1.1259093 0.868341 1.2106591 1.0681555 0.9724133 0.9991417 1.0657008 1.1803132 1.0605086 0.96938 1.1238014 0.9689985 1.2019191 1.0218976 0.870641 1.1226765 0.90083367 1.2022109 0.9435895 1.0638939 0.98102134 1.1201948 1.130219 1.1843 1.0565411 0.9028982 1.1756784 0.9843518 0.94161886 0.9700123
0.5465465 0.99661016 1.1521193 1.2110353 1.0045476 1.0937513 0.97184736 1.2061987 1.0041866 1.1258434 1.1543529 1.0860825 1.1751705 0.9708934 1.0366737 1.1453207 1.000289 1.038741 1.1249973 0.8991729 1.1228496 1.1260865 0.86843264 1.2108638 1.0683893 0.97262156 0.999319 1.0659324 1.1805423 1.0606004 0.96941656 1.1239965 0.9690348 1.2021339 1.0220524 0.8707344 1.1229852 0.9009081 1.2024258 0.9438158 1.0639877 0.9812725 1.1205072 1.1305225 1.1845369 1.0566719 0.9029743 1.1759253 0.98460025 0.9418486 0.9701751
0.5475475 0.9967486 1.152382 1.2112398 1.0047307 1.093956 0.97200614 1.2063941 1.0043696 1.1261363 1.1545018 1.0861884 1.1754168 0.97093105 1.0369519 1.1456012 1.0004299 1.0390157 1.1251731 0.89924604 1.1231576 1.126263 0.86852425 1.2110679 1.0686225 0.9728297 0.999496 1.0661634 1.1807708 1.060692 0.9694531 1.1241912 0.9690711 1.2023481 1.0222069 0.87082785 1.1232933 0.90098256 1.20264 0.9440421 1.0640812 0.9815235 1.1208189 1.130825 1.1847733 1.0568024 0.90305036 1.1761717 0.9848485 0.9420782 0.9703375
0.5485485 0.9968868 1.1526439 1.2114438 1.0049138 1.0941601 0.9721646 1.2065887 1.0045525 1.1264285 1.1546501 1.0862942 1.1756624 0.9709687 1.0372298 1.1458809 1.0005704 1.03929 1.1253483 0.8993191 1.123465 1.1264391 0.86861587 1.2112713 1.068855 0.97303784 0.99967253 1.066394 1.1809984 1.0607833 0.9694897 1.1243856 0.9691074 1.2025617 1.022361 0.87092125 1.1236006 0.901057 1.2028536 0.9442683 1.0641745 0.9817743 1.1211299 1.131127 1.185009 1.0569324 0.9031264 1.1764172 0.9850965 0.9423077 0.97049963
0.5495495 0.99702466 1.1529052 1.211647 1.0050968 1.0943637 0.97232276 1.2067828 1.0047354 1.12672 1.1547978 1.0863994 1.1759074 0.9710064 1.0375073 1.1461601 1.0007106 1.0395638 1.125523 0.89939225 1.1237715 1.1266147 0.8687074 1.211474 1.069087 0.97324586 0.9998488 1.0666238 1.1812255 1.0608743 0.9695263 1.1245797 0.9691438 1.2027748 1.0225149 0.8710146 1.1239073 0.90113145 1.2030666 0.9444944 1.0642676 0.98202485 1.1214403 1.1314281 1.1852438 1.0570623 0.9032025 1.1766623 0.98534435 0.9425372 0.97066146
0.5505506 0.9971622 1.1531658 1.2118496 1.0052797 1.0945666 0.9724806 1.2069763 1.0049181 1.1270107 1.1549451 1.0865046 1.1761518 0.9710441 1.0377845 1.1464387 1.0008506 1.0398374 1.1256971 0.8994654 1.1240776 1.1267897 0.868799 1.211676 1.0693184 0.9734538 1.0000246 1.0668532 1.1814519 1.0609652 0.9695629 1.1247735 0.96918017 1.2029871 1.0226684 0.871108 1.1242133 0.9012059 1.2032789 0.94472045 1.0643604 0.9822752 1.1217499 1.1317286 1.1854781 1.0571917 0.9032785 1.1769067 0.98559195 0.9427666 0.970823
0.5515516 0.99729955 1.1534257 1.2120514 1.0054625 1.0947691 0.97263813 1.207169 1.0051007 1.1273007 1.1550919 1.0866092 1.1763955 0.97108185 1.0380611 1.1467166 1.0009903 1.0401105 1.1258707 0.8995385 1.1243829 1.1269641 0.86889046 1.2118773 1.0695493 0.9736617 1.0002 1.0670818 1.1816776 1.0610558 0.96959955 1.1249669 0.96921664 1.2031989 1.0228215 0.87120134 1.1245186 0.90128034 1.2034906 0.9449464 1.0644529 0.98252535 1.1220589 1.1320282 1.1857117 1.0573208 0.9033545 1.1771504 0.9858394 0.9429959 0.9709842
0.5525526 0.9974366 1.1536849 1.2122526 1.0056454 1.094971 0.9727954 1.2073611 1.0052835 1.12759 1.1552382 1.0867137 1.1766386 0.9711196 1.0383375 1.1469938 1.0011296 1.0403833 1.1260438 0.8996116 1.1246876 1.127138 0.868982 1.212078 1.0697795 0.9738695 1.0003752 1.06731 1.1819025 1.0611461 0.96963626 1.12516 0.96925306 1.20341 1.0229743 0.8712947 1.1248233 0.9013548 1.2037017 0.94517225 1.0645452 0.98277533 1.1223671 1.1323272 1.1859446 1.0574497 0.9034306 1.1773936 0.9860866 0.94322515 0.97114515
0.5535536 0.9975734 1.1539433 1.2124532 1.0058281 1.0951723 0.97295237 1.2075526 1.005466 1.1278785 1.1553838 1.0868177 1.1768811 0.9711573 1.0386134 1.1472703 1.0012687 1.0406557 1.1262163 0.8996847 1.1249914 1.1273113 0.8690735 1.212278 1.0700092 0.9740773 1.0005498 1.0675377 1.1821269 1.0612363 0.969673 1.1253527 0.9692896 1.2036206 1.0231267 0.87138796 1.1251273 0.90142924 1.2039123 0.9453981 1.0646372 0.9830251 1.1226748 1.1326255 1.1861768 1.0575781 0.9035066 1.1776359 0.9863336 0.94345427 0.9713057
0.5545546 0.9977099 1.154201 1.2126532 1.0060109 1.095373 0.97310907 1.2077433 1.0056486 1.1281663 1.155529 1.0869216 1.177123 0.9711951 1.038889 1.1475463 1.0014076 1.0409278 1.1263883 0.89975786 1.1252948 1.1274842 0.869165 1.2124773 1.0702382 0.974285 1.0007242 1.0677646 1.1823504 1.0613261 0.96970975 1.1255451 0.96932614 1.2038305 1.0232787 0.87148124 1.1254306 0.9015037 1.2041222 0.9456238 1.064729 0.98327464 1.1229818 1.1329229 1.1864082 1.0577062 0.9035826 1.1778778 0.98658043 0.9436834 0.97146606
0.5555556 0.99784607 1.154458 1.2128524 1.0061935 1.0955733 0.9732654 1.2079334 1.005831 1.1284534 1.1556737 1.087025 1.1773641 0.97123295 1.0391643 1.1478215 1.0015461 1.0411994 1.1265599 0.899831 1.1255974 1.1276566 0.8692565 1.212676 1.0704668 0.9744926 1.0008981 1.0679911 1.1825734 1.0614157 0.96974653 1.1257373 0.9693627 1.2040397 1.0234305 0.8715745 1.1257333 0.9015782 1.2043314 0.9458494 1.0648204 0.983524 1.123288 1.1332196 1.1866391 1.057834 0.90365857 1.178119 0.9868271 0.9439124 0.97162604
0.5565566 0.99798197 1.1547143 1.213051 1.0063761 1.095773 0.9734215 1.2081228 1.0060135 1.1287397 1.155818 1.0871282 1.1776047 0.97127074 1.0394391 1.1480962 1.0016844 1.0414708 1.1267308 0.8999042 1.1258993 1.1278284 0.86934793 1.212874 1.0706947 0.9747002 1.0010717 1.0682169 1.1827956 1.0615051 0.9697833 1.125929 0.9693993 1.2042484 1.0235819 0.87166774 1.1260352 0.90165263 1.2045401 0.946075 1.0649117 0.9837732 1.1235936 1.1335156 1.1868691 1.0579615 0.9037346 1.1783595 0.9870735 0.9441413 0.9717857
0.5575576 0.9981176 1.1549699 1.2132488 1.0065587 1.0959722 0.97357726 1.2083117 1.0061959 1.1290253 1.1559616 1.087231 1.1778446 0.9713086 1.0397136 1.1483701 1.0018224 1.0417416 1.1269013 0.8999773 1.1262007 1.1279995 0.8694394 1.2130715 1.070922 0.9749077 1.001245 1.0684423 1.1830173 1.0615942 0.9698202 1.1261204 0.9694359 1.2044564 1.0237329 0.871761 1.1263365 0.90172714 1.2047482 0.9463005 1.0650027 0.98402214 1.1238985 1.1338109 1.1870985 1.0580885 0.9038106 1.1785995 0.9873197 0.94437015 0.97194517
0.5585586 0.99825305 1.1552248 1.2134461 1.0067412 1.0961708 0.97373277 1.2084998 1.0063782 1.1293103 1.1561048 1.0873336 1.1780839 0.97134644 1.0399877 1.1486435 1.00196 1.0420122 1.1270711 0.9000505 1.1265012 1.1281703 0.86953086 1.2132682 1.0711489 0.9751152 1.0014179 1.068667 1.1832381 1.061683 0.9698571 1.1263117 0.9694725 1.204664 1.0238836 0.87185425 1.1266371 0.9018016 1.2049556 0.94652593 1.0650935 0.9842709 1.1242027 1.1341054 1.1873273 1.0582153 0.90388656 1.1788387 0.98756576 0.944599 0.97210425
0.5595596 0.9983882 1.1554791 1.2136427 1.0069236 1.0963688 0.973888 1.2086873 1.0065604 1.1295944 1.1562475 1.0874357 1.1783226 0.97138435 1.0402614 1.1489161 1.0020974 1.0422823 1.1272405 0.90012366 1.1268013 1.1283405 0.8696223 1.2134643 1.071375 0.97532254 1.0015904 1.0688913 1.1834583 1.0617718 0.969894 1.1265024 0.9695092 1.2048708 1.0240339 0.87194747 1.1269372 0.9018761 1.2051624 0.9467513 1.065184 0.9845194 1.1245064 1.1343993 1.1875553 1.0583417 0.90396255 1.1790774 0.98781157 0.9448277 0.9722631
0.5605606 0.998523 1.1557325 1.2138386 1.007106 1.0965663 0.9740429 1.2088741 1.0067426 1.1298778 1.1563896 1.0875376 1.1785606 0.97142226 1.0405347 1.1491883 1.0022346 1.0425522 1.1274095 0.90019685 1.1271005 1.1285101 0.8697137 1.2136596 1.0716007 0.97552985 1.0017625 1.0691149 1.1836779 1.0618602 0.96993095 1.1266929 0.9695459 1.205077 1.0241839 0.8720407 1.1272365 0.9019506 1.2053686 0.9469766 1.0652742 0.9847678 1.1248093 1.1346923 1.1877828 1.0584679 0.90403855 1.1793154 0.9880572 0.9450563 0.9724216
0.5615616 0.9986576 1.1559854 1.214034 1.0072882 1.0967633 0.9741975 1.2090603 1.0069247 1.1301606 1.1565313 1.0876392 1.1787981 0.9714602 1.0408077 1.1494596 1.0023713 1.0428216 1.1275778 0.90027004 1.1273991 1.1286793 0.86980516 1.2138543 1.0718257 0.9757371 1.0019342 1.069338 1.1838968 1.0619483 0.9699679 1.126883 0.9695826 1.2052827 1.0243336 0.87213385 1.1275351 0.9020251 1.2055743 0.94720185 1.0653642 0.985016 1.1251115 1.1349847 1.1880095 1.0585936 0.90411454 1.1795528 0.98830265 0.9452849 0.97257984
0.5625626 0.9987919 1.1562375 1.2142285 1.0074705 1.0969597 0.9743518 1.2092459 1.0071069 1.1304426 1.1566725 1.0877405 1.179035 0.97149813 1.0410802 1.1497304 1.0025079 1.0430907 1.1277456 0.90034324 1.1276971 1.128848 0.86989653 1.2140484 1.0720503 0.9759442 1.0021056 1.0695604 1.1841149 1.0620363 0.9700049 1.1270728 0.9696194 1.2054877 1.0244828 0.8722271 1.1278331 0.9020996 1.2057793 0.947427 1.065454 0.98526394 1.1254131 1.1352763 1.1882355 1.0587192 0.90419054 1.1797897 0.98854786 0.94551337 0.9727377
0.5635636 0.9989259 1.1564889 1.2144226 1.0076528 1.0971557 0.9745059 1.2094308 1.0072889 1.1307238 1.1568131 1.0878415 1.1792711 0.9715361 1.0413525 1.1500006 1.0026442 1.0433595 1.1279129 0.90041643 1.1279944 1.129016 0.86998796 1.2142419 1.0722742 0.97615135 1.0022767 1.0697824 1.1843325 1.062124 0.970042 1.1272622 0.96965617 1.2056922 1.0246319 0.87232023 1.1281304 0.9021742 1.2059838 0.94765204 1.0655435 0.9855117 1.125714 1.1355672 1.1884608 1.0588443 0.9042665 1.1800258 0.98879296 0.9457418 0.9728954
0.5645646 0.9990597 1.1567396 1.214616 1.0078349 1.097351 0.9746596 1.2096151 1.0074708 1.1310045 1.1569533 1.0879421 1.1795067 0.9715741 1.0416243 1.15027 1.0027802 1.0436279 1.1280798 0.9004897 1.1282911 1.1291837 0.87007934 1.2144346 1.0724976 0.97635835 1.0024474 1.0700037 1.1845495 1.0622114 0.97007906 1.1274514 0.96969295 1.205896 1.0247805 0.8724134 1.1284271 0.9022487 1.2061875 0.94787705 1.0656328 0.98575926 1.1260142 1.1358575 1.1886855 1.0589691 0.9043425 1.1802613 0.9890378 0.9459701 0.9730527
0.5655656 0.9991932 1.1569897 1.2148086 1.008017 1.0975459 0.9748131 1.2097988 1.0076529 1.1312844 1.1570929 1.0880425 1.1797416 0.97161216 1.0418959 1.1505389 1.0029159 1.0438958 1.1282461 0.9005629 1.1285871 1.1293508 0.8701708 1.2146268 1.0727204 0.97656536 1.0026176 1.0702246 1.1847656 1.0622987 0.9701162 1.1276402 0.96972984 1.2060993 1.0249288 0.87250656 1.1287231 0.90232325 1.2063907 0.948102 1.0657219 0.9860067 1.1263138 1.1361469 1.1889095 1.0590936 0.90441847 1.1804962 0.9892824 0.9461984 0.97320974
0.5665666 0.99932647 1.157239 1.2150006 1.008199 1.0977402 0.9749663 1.2099818 1.0078347 1.1315634 1.1572322 1.0881425 1.179976 0.9716502 1.042167 1.1508071 1.0030513 1.0441635 1.1284118 0.90063614 1.1288824 1.1295173 0.87026215 1.2148184 1.0729427 0.97677225 1.0027876 1.070445 1.1849811 1.0623857 0.97015333 1.1278287 0.9697667 1.2063019 1.0250769 0.8725997 1.1290184 0.9023978 1.2065934 0.9483268 1.0658106 0.98625386 1.1266128 1.1364356 1.1891329 1.0592178 0.90449446 1.1807305 0.9895269 0.9464266 0.9733665
0.5675676 0.99945945 1.1574876 1.2151921 1.008381 1.0979339 0.9751192 1.2101642 1.0080166 1.1318419 1.1573708 1.0882423 1.1802096 0.9716883 1.0424377 1.1510746 1.0031865 1.0444307 1.128577 0.90070945 1.1291772 1.1296834 0.8703535 1.2150092 1.0731643 0.9769791 1.0029572 1.0706646 1.185196 1.0624723 0.97019047 1.128017 0.96980363 1.206504 1.0252244 0.8726929 1.1293132 0.9024724 1.2067953 0.94855165 1.0658991 0.9865008 1.126911 1.1367236 1.1893556 1.0593415 0.9045704 1.1809642 0.9897712 0.9466547 0.97352296
0.5685686 0.9995921 1.1577356 1.2153828 1.0085629 1.0981271 0.9752718 1.2103459 1.0081983 1.1321197 1.157509 1.0883417 1.1804428 0.97172636 1.042708 1.1513417 1.0033214 1.0446976 1.1287419 0.9007827 1.1294712 1.1298488 0.8704449 1.2151994 1.0733856 0.97718585 1.0031264 1.0708839 1.1854103 1.0625589 0.97022766 1.1282047 0.9698405 1.2067055 1.0253718 0.872786 1.1296072 0.90254694 1.2069968 0.94877636 1.0659875 0.9867476 1.1272087 1.137011 1.1895776 1.0594652 0.9046464 1.1811973 0.9900153 0.9468827 0.9736792
0.5695696 0.99972457 1.157983 1.215573 1.0087448 1.0983199 0.9754242 1.210527 1.00838 1.1323967 1.1576467 1.0884409 1.1806753 0.9717645 1.042978 1.151608 1.003456 1.0449641 1.128906 0.900856 1.1297646 1.130014 0.87053627 1.2153889 1.0736061 0.9773925 1.0032953 1.0711025 1.1856239 1.0626452 0.9702649 1.1283923 0.9698775 1.2069063 1.0255188 0.87287915 1.1299007 0.9026215 1.2071977 0.949001 1.0660754 0.9869942 1.1275057 1.1372976 1.189799 1.0595883 0.9047224 1.1814297 0.99025923 0.94711065 0.97383505
0.5705706 0.99985677 1.1582296 1.2157624 1.0089266 1.098512 0.9755762 1.2107074 1.0085617 1.132673 1.1577839 1.0885397 1.1809071 0.97180265 1.0432477 1.1518737 1.0035903 1.0452303 1.1290698 0.90092933 1.1300573 1.1301785 0.87062764 1.2155778 1.0738262 0.97759914 1.0034639 1.0713205 1.1858368 1.0627313 0.97030216 1.1285795 0.9699145 1.2071066 1.0256655 0.87297225 1.1301935 0.9026961 1.2073978 0.9492256 1.0661633 0.9872406 1.127802 1.1375835 1.1900196 1.0597112 0.9047984 1.1816615 0.9905029 0.9473386 0.9739907
0.5715716 0.9999887 1.1584755 1.2159512 1.0091084 1.0987037 0.97572803 1.2108873 1.0087433 1.1329486 1.1579206 1.0886383 1.1811384 0.9718408 1.043517 1.1521388 1.0037243 1.0454961 1.129233 0.90100265 1.1303495 1.1303424 0.870719 1.2157662 1.0740457 0.9778057 1.0036321 1.0715381 1.186049 1.0628171 0.9703394 1.1287664 0.9699515 1.2073063 1.0258118 0.87306535 1.1304855 0.9027707 1.2075975 0.94945014 1.0662509 0.98748684 1.1280977 1.1378688 1.1902397 1.0598338 0.90487444 1.1818928 0.99074644 0.94756633 0.974146
0.5725726 1.0001204 1.1587207 1.2161394 1.0092902 1.0988948 0.9758795 1.2110665 1.008925 1.1332235 1.1580569 1.0887365 1.1813691 0.971879 1.0437859 1.1524032 1.0038582 1.0457616 1.1293957 0.901076 1.1306409 1.1305059 0.8708104 1.2159538 1.0742645 0.97801214 1.0037999 1.0717552 1.1862606 1.0629027 0.9703768 1.128953 0.9699886 1.2075053 1.0259578 0.87315845 1.130777 0.90284526 1.2077966 0.9496746 1.0663382 0.9877328 1.1283926 1.1381532 1.190459 1.0599561 0.90495044 1.1821233 0.99098974 0.9477941 0.97430104
0.5735736 1.0002518 1.1589652 1.216327 1.0094719 1.0990855 0.97603077 1.2112451 1.0091064 1.1334977 1.1581926 1.0888344 1.1815991 0.9719172 1.0440545 1.152667 1.0039917 1.0460267 1.129558 0.9011494 1.1309317 1.1306689 0.87090176 1.2161409 1.0744829 0.9782186 1.0039673 1.0719715 1.1864716 1.062988 0.9704141 1.1291392 0.97002566 1.2077038 1.0261035 0.8732515 1.1310679 0.9029199 1.207995 0.949899 1.0664253 0.98797864 1.128687 1.138437 1.1906776 1.060078 0.90502644 1.1823534 0.9912329 0.9480217 0.97445583
0.5745746 1.0003829 1.1592091 1.2165139 1.0096536 1.0992755 0.9761817 1.211423 1.009288 1.1337712 1.1583278 1.088932 1.1818286 0.9719555 1.0443226 1.1529303 1.0041249 1.0462914 1.1297197 0.90122277 1.1312219 1.1308314 0.87099314 1.2163272 1.0747008 0.97842497 1.0041344 1.0721875 1.1866819 1.0630733 0.9704515 1.129325 0.9700628 1.2079017 1.0262489 0.8733446 1.131358 0.9029945 1.2081928 0.95012337 1.0665122 0.98822427 1.1289808 1.13872 1.1908957 1.0601996 0.9051025 1.1825827 0.9914758 0.9482493 0.97461027
0.5755756 1.0005138 1.1594524 1.2167002 1.0098351 1.099465 0.97633237 1.2116003 1.0094694 1.134044 1.1584626 1.0890294 1.1820574 0.9719938 1.0445905 1.1531929 1.0042579 1.0465558 1.1298809 0.9012962 1.1315114 1.1309934 0.8710845 1.2165129 1.074918 0.9786312 1.0043012 1.0724028 1.1868916 1.0631582 0.9704889 1.1295106 0.9701 1.208099 1.0263939 0.87343764 1.1316476 0.90306914 1.2083901 0.95034766 1.0665988 0.9884697 1.1292738 1.1390024 1.1911131 1.060321 0.90517855 1.1828115 0.99171853 0.9484768 0.97476447
0.5765766 1.0006444 1.1596949 1.2168859 1.0100167 1.0996541 0.9764828 1.2117771 1.0096507 1.1343162 1.1585969 1.0891265 1.1822857 0.97203207 1.044858 1.1534548 1.0043906 1.0468198 1.1300416 0.90136963 1.1318003 1.1311548 0.87117594 1.216698 1.0751348 0.97883743 1.0044676 1.0726177 1.1871005 1.0632429 0.97052634 1.1296959 0.9701371 1.2082958 1.0265386 0.8735307 1.1319364 0.90314376 1.2085868 0.9505719 1.0666852 0.98871493 1.1295662 1.1392841 1.1913298 1.060442 0.90525454 1.1830397 0.99196106 0.94870424 0.97491837
0.5775776 1.0007749 1.1599368 1.2170709 1.0101981 1.0998427 0.9766329 1.2119532 1.009832 1.1345876 1.1587307 1.0892233 1.1825134 0.97207046 1.0451251 1.1537162 1.004523 1.0470835 1.1302018 0.90144306 1.1320885 1.1313158 0.8712673 1.2168826 1.075351 0.9790436 1.0046338 1.072832 1.1873089 1.0633273 0.9705638 1.1298809 0.9701744 1.2084919 1.026683 0.8736237 1.1322247 0.9032184 1.208783 0.950796 1.0667714 0.98895997 1.1298579 1.1395651 1.191546 1.0605626 0.9053306 1.1832672 0.9922035 0.9489316 0.975072
0.5785786 1.0009049 1.1601781 1.2172554 1.0103797 1.1000307 0.9767828 1.2121286 1.0100133 1.1348584 1.158864 1.0893197 1.1827403 0.9721088 1.0453918 1.1539769 1.0046552 1.0473468 1.1303616 0.9015165 1.1323762 1.1314763 0.8713587 1.2170664 1.0755666 0.97924966 1.0047995 1.0730457 1.1875166 1.0634116 0.9706013 1.1300656 0.9702116 1.2086875 1.0268271 0.8737168 1.1325123 0.9032931 1.2089785 0.9510201 1.0668573 0.9892048 1.1301491 1.1398454 1.1917614 1.060683 0.90540665 1.1834942 0.9924456 0.94915885 0.9752254
0.5795796 1.0010349 1.1604186 1.2174392 1.010561 1.1002182 0.97693235 1.2123035 1.0101945 1.1351284 1.1589969 1.0894159 1.1829668 0.9721472 1.0456582 1.154237 1.0047872 1.0476097 1.1305208 0.90159 1.1326631 1.1316363 0.8714501 1.2172496 1.0757818 0.97945565 1.0049648 1.073259 1.1877236 1.0634956 0.9706389 1.1302499 0.9702489 1.2088826 1.0269709 0.87380975 1.1327993 0.9033677 1.2091734 0.9512441 1.0669429 0.9894495 1.1304395 1.1401249 1.1919761 1.060803 0.9054827 1.1837206 0.9926876 0.94938606 0.97537845
0.5805806 1.0011644 1.1606585 1.2176223 1.0107424 1.1004051 0.9770817 1.2124777 1.0103757 1.1353977 1.1591293 1.0895118 1.1831926 0.9721857 1.0459243 1.1544964 1.0049188 1.0478723 1.1306796 0.9016635 1.1329495 1.1317958 0.8715415 1.2174323 1.0759964 0.9796616 1.0051299 1.0734717 1.1879301 1.0635794 0.9706764 1.1304339 0.9702862 1.209077 1.0271143 0.8739028 1.1330856 0.9034424 1.2093679 0.9514681 1.0670284 0.989694 1.1307294 1.1404037 1.1921903 1.0609229 0.9055588 1.1839464 0.9929294 0.94961315 0.9755313
0.5815816 1.0012939 1.1608976 1.2178049 1.0109237 1.1005917 0.9772307 1.2126514 1.0105569 1.1356664 1.1592612 1.0896074 1.1834179 0.9722241 1.04619 1.1547554 1.0050503 1.0481346 1.1308378 0.90173703 1.1332352 1.1319548 0.87163293 1.2176143 1.0762104 0.97986746 1.0052946 1.0736839 1.1881359 1.063663 0.97071403 1.1306176 0.97032356 1.2092708 1.0272573 0.8739958 1.1333714 0.90351707 1.2095617 0.951692 1.0671136 0.98993826 1.1310186 1.140682 1.1924038 1.0610423 0.9056349 1.1841716 0.993171 0.9498402 0.9756838
0.5825826 1.001423 1.1611362 1.2179868 1.011105 1.1007776 0.97737956 1.2128243 1.0107381 1.1359344 1.1593926 1.0897027 1.1836425 0.9722626 1.0464554 1.1550137 1.0051814 1.0483965 1.1309956 0.9018105 1.1335202 1.1321132 0.8717243 1.2177956 1.0764239 0.9800733 1.005459 1.0738955 1.188341 1.0637465 0.9707517 1.130801 0.97036093 1.2094641 1.0274001 0.87408876 1.1336564 0.9035917 1.209755 0.9519158 1.0671986 0.99018234 1.1313072 1.1409595 1.1926166 1.0611614 0.90571094 1.184396 0.9934124 0.95006716 0.97583604
0.5835836 1.0015519 1.1613741 1.2181681 1.0112863 1.100963 0.97752804 1.2129967 1.0109191 1.1362016 1.1595236 1.0897977 1.1838666 0.9723012 1.0467203 1.1552713 1.0053123 1.048658 1.1311529 0.9018841 1.1338047 1.1322713 0.8718157 1.2179765 1.0766368 0.980279 1.005623 1.0741066 1.1885456 1.0638295 0.9707894 1.130984 0.97039837 1.2096568 1.0275426 0.87418175 1.1339408 0.90366644 1.2099476 0.95213956 1.0672834 0.99042624 1.1315951 1.1412363 1.1928288 1.0612803 0.90578705 1.18462 0.9936536 0.9502941 0.97598803
0.5845846 1.0016805 1.1616113 1.2183489 1.0114673 1.101148 0.97767633 1.2131685 1.0111002 1.1364683 1.1596541 1.0898925 1.1840901 0.97233975 1.0469849 1.1555283 1.005443 1.0489193 1.1313096 0.9019577 1.1340885 1.1324288 0.8719071 1.2181566 1.0768492 0.9804847 1.0057867 1.0743172 1.1887494 1.0639125 0.97082704 1.1311667 0.97043586 1.209849 1.0276847 0.87427473 1.1342247 0.9037411 1.2101396 0.95236325 1.067368 0.99066997 1.1318824 1.1415124 1.1930404 1.0613987 0.9058631 1.1848434 0.99389464 0.9505209 0.9761397
0.5855856 1.0018089 1.1618478 1.2185289 1.0116485 1.1013324 0.9778243 1.2133397 1.0112811 1.1367341 1.1597841 1.0899869 1.1843129 0.9723784 1.0472492 1.1557847 1.0055733 1.0491802 1.1314659 0.90203124 1.1343718 1.1325858 0.8719985 1.2183361 1.0770612 0.98069036 1.00595 1.0745273 1.1889527 1.0639952 0.9708648 1.1313492 0.97047335 1.2100406 1.0278265 0.8743677 1.1345079 0.9038158 1.2103311 0.9525869 1.0674523 0.9909135 1.1321691 1.1417878 1.1932513 1.061517 0.9059392 1.1850662 0.9941355 0.9507476 0.9762911
0.5865866 1.001937 1.1620837 1.2187083 1.0118296 1.1015164 0.97797203 1.2135103 1.0114621 1.1369994 1.1599137 1.0900811 1.1845353 0.972417 1.0475132 1.1560407 1.0057034 1.0494406 1.1316217 0.90210485 1.1346543 1.1327423 0.8720899 1.218515 1.0772725 0.9808959 1.0061129 1.0747368 1.1891553 1.0640777 0.97090256 1.1315314 0.97051084 1.2102315 1.027968 0.87446064 1.1347904 0.90389055 1.210522 0.9528104 1.0675364 0.9911568 1.1324552 1.1420625 1.1934615 1.061635 0.90601534 1.1852884 0.9943761 0.9509743 0.9764423
0.5875876 1.0020648 1.162319 1.2188872 1.0120106 1.1016998 0.9781195 1.2136803 1.0116429 1.137264 1.1600428 1.0901749 1.184757 0.9724557 1.0477768 1.1562959 1.0058333 1.0497007 1.131777 0.90217847 1.1349362 1.1328983 0.8721813 1.2186933 1.0774834 0.98110133 1.0062757 1.0749458 1.1893573 1.06416 0.97094035 1.1317132 0.97054845 1.2104219 1.0281093 0.8745536 1.1350724 0.9039653 1.2107124 0.9530339 1.0676203 0.99139994 1.1327406 1.1423366 1.1936712 1.0617526 0.9060914 1.18551 0.99461657 0.9512009 0.9765932
0.5885886 1.0021925 1.1625535 1.2190654 1.0121915 1.1018827 0.97826666 1.2138497 1.0118238 1.1375278 1.1601714 1.0902686 1.1849781 0.9724944 1.04804 1.1565505 1.0059628 1.0499606 1.1319319 0.90225214 1.1352175 1.1330539 0.87227273 1.218871 1.0776937 0.9813068 1.006438 1.0751543 1.1895586 1.064242 0.9709782 1.1318946 0.970586 1.2106118 1.0282502 0.87464654 1.1353537 0.90404004 1.2109022 0.9532573 1.067704 0.9916429 1.1330254 1.14261 1.1938802 1.06187 0.9061675 1.185731 0.9948569 0.95142746 0.9767438
0.5895896 1.0023199 1.1627876 1.219243 1.0123725 1.1020652 0.9784136 1.2140185 1.0120046 1.137791 1.1602995 1.0903618 1.1851987 0.97253317 1.0483029 1.1568046 1.0060922 1.0502201 1.1320863 0.90232575 1.1354983 1.133209 0.8723641 1.219048 1.0779034 0.9815121 1.0066 1.0753622 1.1897594 1.0643239 0.97101605 1.1320758 0.9706237 1.2108011 1.0283908 0.8747395 1.1356344 0.9041148 1.2110914 0.95348066 1.0677873 0.99188566 1.1333095 1.1428827 1.1940886 1.0619869 0.9062436 1.1859515 0.995097 0.9516539 0.97689414
0.5905906 1.0024471 1.1630208 1.2194201 1.0125533 1.1022471 0.97856027 1.2141867 1.0121853 1.1380537 1.1604272 1.0904549 1.1854186 0.97257197 1.0485654 1.1570579 1.0062213 1.0504792 1.1322402 0.9023994 1.1357783 1.1333636 0.87245554 1.2192246 1.0781127 0.9817174 1.0067617 1.0755697 1.1899595 1.0644056 0.97105396 1.1322567 0.97066134 1.2109898 1.0285311 0.87483245 1.1359144 0.9041895 1.2112801 0.95370394 1.0678705 0.99212825 1.1335931 1.1431546 1.1942964 1.0621037 0.9063198 1.1861713 0.9953369 0.9518803 0.9770442
0.5915916 1.002574 1.1632534 1.2195965 1.0127342 1.1024286 0.97870666 1.2143542 1.0123659 1.1383156 1.1605545 1.0905477 1.185638 0.9726108 1.0488276 1.1573107 1.0063502 1.050738 1.1323936 0.9024731 1.1360577 1.1335177 0.8725469 1.2194004 1.0783215 0.9819226 1.006923 1.0757766 1.190159 1.064487 0.9710919 1.1324373 0.9706991 1.211178 1.028671 0.8749254 1.1361939 0.90426433 1.2114682 0.9539272 1.0679535 0.99237067 1.133876 1.1434261 1.1945034 1.0622201 0.9063959 1.1863905 0.9955766 0.9521066 0.977194
0.5925926 1.0027007 1.1634854 1.2197722 1.0129149 1.1026095 0.9788528 1.2145212 1.0125467 1.1385767 1.1606812 1.0906402 1.1858567 0.97264963 1.0490894 1.157563 1.0064788 1.0509964 1.1325465 0.9025468 1.1363366 1.1336714 0.87263834 1.2195756 1.0785296 0.9821278 1.007084 1.075983 1.1903579 1.0645682 0.9711299 1.1326176 0.97073686 1.2113656 1.0288107 0.8750183 1.1364727 0.90433913 1.2116557 0.9541503 1.0680362 0.99261284 1.1341583 1.1436967 1.19471 1.0623363 0.906472 1.1866091 0.9958161 0.95233285 0.97734356
0.5935936 1.002827 1.1637168 1.2199475 1.0130956 1.1027899 0.97899866 1.2146876 1.0127273 1.1388372 1.1608076 1.0907323 1.186075 0.97268856 1.049351 1.1578146 1.006607 1.0512545 1.132699 0.90262055 1.1366148 1.1338245 0.8727298 1.2197503 1.0787374 0.9823329 1.0072447 1.0761889 1.1905562 1.0646492 0.9711679 1.1327975 0.97077465 1.2115526 1.0289501 0.8751112 1.1367509 0.90441394 1.2118427 0.9543734 1.0681188 0.9928549 1.13444 1.1439667 1.1949159 1.0624521 0.9065482 1.1868273 0.9960555 0.952559 0.9774928
0.5945946 1.0029533 1.1639475 1.2201221 1.0132763 1.1029699 0.97914433 1.2148533 1.0129077 1.1390971 1.1609335 1.0908244 1.1862925 0.9727275 1.0496122 1.1580657 1.0067352 1.0515124 1.132851 0.9026943 1.1368924 1.1339772 0.87282115 1.2199243 1.0789444 0.9825379 1.007405 1.0763943 1.1907537 1.06473 0.97120595 1.1329772 0.9708125 1.2117391 1.0290891 0.87520415 1.1370286 0.90448874 1.2120291 0.95459646 1.0682011 0.9930967 1.1347209 1.144236 1.195121 1.0625677 0.9066244 1.1870447 0.9962947 0.95278513 0.9776418
0.5955956 1.0030792 1.1641775 1.220296 1.013457 1.1031493 0.97928965 1.2150185 1.0130882 1.1393564 1.1610589 1.090916 1.1865096 0.97276646 1.0498729 1.1583161 1.006863 1.0517697 1.1330025 0.9027681 1.1371694 1.1341294 0.8729126 1.2200978 1.0791512 0.9827429 1.007565 1.0765992 1.1909508 1.0648106 0.97124404 1.1331565 0.97085035 1.211925 1.0292279 0.875297 1.1373055 0.9045636 1.212215 0.9548194 1.0682832 0.9933384 1.1350014 1.1445045 1.1953257 1.0626829 0.9067005 1.1872617 0.99653363 0.95301116 0.9777906
0.5965966 1.003205 1.1644069 1.2204695 1.0136374 1.1033283 0.9794348 1.2151831 1.0132687 1.1396148 1.1611838 1.0910074 1.1867261 0.97280544 1.0501333 1.1585659 1.0069907 1.0520269 1.1331536 0.90284187 1.1374458 1.1342812 0.873004 1.2202706 1.0793573 0.9829478 1.0077246 1.0768036 1.1911471 1.064891 0.9712822 1.1333356 0.9708883 1.2121104 1.0293663 0.87538993 1.1375818 0.90463847 1.2124002 0.9550423 1.0683651 0.99357986 1.1352812 1.1447725 1.1955297 1.0627979 0.90677667 1.1874781 0.99677247 0.9532371 0.97793907
0.5975976 1.0033305 1.1646358 1.2206422 1.013818 1.1035068 0.9795796 1.2153472 1.0134491 1.1398728 1.1613083 1.0910985 1.186942 0.9728445 1.0503935 1.1588151 1.007118 1.0522836 1.1333041 0.90291566 1.1377215 1.1344324 0.87309545 1.2204429 1.0795629 0.9831527 1.007884 1.0770074 1.191343 1.0649711 0.9713204 1.1335144 0.9709263 1.2122952 1.0295044 0.87548286 1.1378577 0.90471333 1.212585 0.9552651 1.0684468 0.99382114 1.1355604 1.1450398 1.1957331 1.0629126 0.90685284 1.1876938 0.99701107 0.953463 0.97808725
0.5985986 1.0034556 1.1648638 1.2208145 1.0139985 1.1036848 0.9797242 1.2155106 1.0136294 1.1401299 1.1614324 1.0911894 1.1871573 0.9728835 1.0506532 1.1590638 1.0072451 1.0525401 1.1334542 0.90298945 1.1379967 1.1345832 0.8731869 1.2206146 1.0797681 0.9833575 1.008043 1.0772108 1.1915381 1.0650511 0.9713586 1.1336929 0.9709643 1.2124795 1.0296422 0.8755758 1.1381328 0.9047882 1.2127692 0.9554879 1.0685282 0.99406224 1.1358389 1.1453065 1.1959358 1.0630269 0.9069291 1.187909 0.9972495 0.95368886 0.9782352
0.5995996 1.0035807 1.1650914 1.220986 1.0141789 1.1038623 0.9798686 1.2156734 1.0138097 1.1403866 1.161556 1.0912799 1.1873721 0.9729226 1.0509126 1.1593119 1.007372 1.0527961 1.1336038 0.9030633 1.1382712 1.1347336 0.8732783 1.2207856 1.0799726 0.9835622 1.0082018 1.0774137 1.1917326 1.0651308 0.9713968 1.133871 0.97100234 1.2126632 1.0297798 0.87566864 1.1384073 0.9048631 1.2129529 0.9557106 1.0686095 0.99430317 1.1361169 1.1455724 1.1961379 1.063141 0.90700525 1.1881236 0.9974878 0.9539146 0.9783829
0.6006006 1.0037054 1.1653183 1.2211571 1.0143592 1.1040393 0.98001266 1.2158357 1.0139899 1.1406424 1.1616791 1.0913702 1.1875863 0.9729618 1.0511718 1.1595594 1.0074986 1.053052 1.133753 0.90313715 1.1385452 1.1348834 0.87336975 1.2209561 1.0801767 0.98376685 1.0083601 1.077616 1.1919266 1.0652103 0.9714351 1.1340488 0.9710405 1.2128463 1.029917 0.87576157 1.1386813 0.904938 1.2131358 0.9559332 1.0686905 0.9945439 1.1363943 1.1458377 1.1963395 1.0632548 0.9070814 1.1883377 0.99772584 0.9541403 0.97853035
0.6016016 1.00383 1.1655444 1.2213274 1.0145396 1.1042159 0.98015654 1.2159975 1.0141702 1.1408976 1.1618018 1.0914602 1.1877999 0.97300094 1.0514305 1.1598063 1.007625 1.0533073 1.1339017 0.90321106 1.1388185 1.1350328 0.8734612 1.221126 1.0803802 0.9839715 1.0085182 1.0778178 1.1921198 1.0652897 0.97147346 1.1342264 0.97107863 1.2130289 1.030054 0.8758545 1.1389545 0.90501297 1.2133185 0.9561558 1.0687712 0.9947845 1.136671 1.1461023 1.1965404 1.0633683 0.90715766 1.1885511 0.9979637 0.9543659 0.9786775
0.6026026 1.0039543 1.16577 1.2214973 1.0147198 1.1043919 0.9803001 1.2161585 1.0143503 1.1411523 1.1619241 1.09155 1.188013 0.97304016 1.0516889 1.1600527 1.0077511 1.0535624 1.1340499 0.90328497 1.1390913 1.1351817 0.8735526 1.2212952 1.0805833 0.98417604 1.008676 1.0780191 1.1923126 1.0653689 0.97151184 1.1344036 0.97111684 1.213211 1.0301906 0.87594736 1.1392273 0.9050879 1.2135004 0.9563783 1.068852 0.9950248 1.136947 1.1463664 1.1967406 1.0634816 0.9072339 1.188764 0.9982015 0.95459145 0.9788244
0.6036036 1.0040783 1.165995 1.2216666 1.0149001 1.1045675 0.9804434 1.2163191 1.0145304 1.1414062 1.162046 1.0916395 1.1882254 0.9730794 1.051947 1.1602983 1.007877 1.0538172 1.1341977 0.9033589 1.1393633 1.1353301 0.87364405 1.221464 1.0807859 0.98438054 1.0088334 1.07822 1.1925048 1.0654478 0.9715503 1.1345806 0.9711551 1.2133925 1.030327 0.8760403 1.1394994 0.9051629 1.2136818 0.9566007 1.0689323 0.995265 1.1372226 1.1466296 1.1969404 1.0635946 0.9073101 1.1889764 0.998439 0.95481694 0.978971
0.6046046 1.0042021 1.1662194 1.2218353 1.0150802 1.1047426 0.9805865 1.216479 1.0147104 1.1416595 1.1621673 1.0917287 1.1884373 0.97311866 1.0522047 1.1605436 1.0080026 1.0540715 1.134345 0.9034328 1.1396348 1.1354781 0.87373555 1.2216321 1.0809879 0.984585 1.0089905 1.0784204 1.1926962 1.0655266 0.97158873 1.1347573 0.9711934 1.2135735 1.030463 0.8761332 1.1397709 0.90523785 1.2138628 0.9568231 1.0690124 0.99550503 1.1374975 1.1468923 1.1971394 1.0637072 0.90738636 1.1891881 0.99867636 0.95504236 0.9791174
0.6056056 1.0043257 1.1664431 1.2220033 1.0152603 1.1049173 0.98072934 1.2166383 1.0148904 1.1419121 1.1622882 1.0918177 1.1886487 0.973158 1.0524621 1.160788 1.008128 1.0543257 1.1344919 0.90350676 1.1399058 1.1356256 0.873827 1.2217996 1.0811895 0.9847894 1.0091474 1.0786202 1.1928872 1.065605 0.97162724 1.1349337 0.9712317 1.2137539 1.0305988 0.87622607 1.1400418 0.9053129 1.214043 0.9570454 1.0690924 0.9957449 1.1377718 1.1471543 1.1973379 1.0638195 0.90746266 1.1893994 0.9989135 0.9552677 0.97926354
0.6066066 1.0044491 1.1666662 1.2221708 1.0154405 1.1050913 0.980872 1.2167971 1.0150704 1.1421641 1.1624087 1.0919064 1.1888595 0.97319734 1.0527191 1.1610321 1.0082532 1.0545795 1.1346383 0.9035808 1.140176 1.1357727 0.8739185 1.2219666 1.0813905 0.9849937 1.0093038 1.0788196 1.1930774 1.0656834 0.9716658 1.1351098 0.9712701 1.2139338 1.0307342 0.876319 1.1403121 0.90538794 1.2142229 0.95726764 1.0691721 0.99598455 1.1380455 1.1474156 1.1975358 1.0639317 0.90753895 1.1896099 0.9991506 0.95549303 0.9794094
0.6076076 1.0045723 1.1668886 1.2223377 1.0156205 1.105265 0.9810143 1.2169554 1.0152503 1.1424155 1.1625288 1.0919948 1.1890697 0.97323674 1.0529758 1.1612755 1.0083781 1.0548329 1.1347843 0.90365475 1.1404458 1.1359193 0.87400997 1.222133 1.0815911 0.98519796 1.0094601 1.0790185 1.1932672 1.0657616 0.9717044 1.1352855 0.9713085 1.2141131 1.0308694 0.8764119 1.1405818 0.905463 1.2144022 0.95748985 1.0692518 0.996224 1.1383187 1.1476763 1.197733 1.0640435 0.9076152 1.18982 0.9993874 0.9557183 0.9795551
0.6086086 1.0046952 1.1671104 1.222504 1.0158005 1.1054382 0.9811564 1.217113 1.0154302 1.1426662 1.1626484 1.092083 1.1892794 0.97327614 1.0532322 1.1615183 1.0085028 1.055086 1.1349298 0.9037288 1.1407149 1.1360655 0.8741014 1.2222987 1.0817912 0.98540217 1.0096159 1.0792168 1.1934563 1.0658395 0.97174305 1.1354611 0.971347 1.2142919 1.0310042 0.87650484 1.1408509 0.905538 1.2145809 0.95771194 1.069331 0.9964633 1.138591 1.1479363 1.1979296 1.064155 0.90769154 1.1900295 0.999624 0.95594347 0.9797004
0.6096096 1.0048178 1.1673317 1.2226698 1.0159804 1.105611 0.98129827 1.2172701 1.01561 1.1429163 1.1627675 1.0921708 1.1894885 0.9733156 1.0534883 1.1617606 1.0086273 1.0553387 1.1350749 0.9038029 1.1409835 1.1362112 0.8741929 1.222464 1.0819907 0.9856063 1.0097715 1.0794147 1.1936449 1.0659173 0.97178173 1.1356362 0.97138554 1.2144703 1.0311388 0.87659776 1.1411195 0.9056132 1.214759 0.957934 1.0694102 0.99670243 1.138863 1.1481957 1.1981257 1.0642663 0.90776783 1.1902385 0.9998605 0.95616853 0.9798455
0.6106106 1.0049404 1.1675522 1.222835 1.0161602 1.1057832 0.9814398 1.2174267 1.0157897 1.1431657 1.1628863 1.0922586 1.1896971 0.97335505 1.053744 1.1620022 1.0087515 1.0555912 1.1352195 0.90387696 1.1412513 1.1363565 0.87428445 1.2226286 1.0821897 0.9858104 1.0099267 1.079612 1.1938328 1.0659947 0.9718205 1.1358112 0.97142404 1.214648 1.031273 0.8766907 1.1413873 0.9056883 1.2149367 0.958156 1.0694891 0.9969414 1.1391343 1.1484544 1.1983211 1.0643773 0.9078441 1.1904469 1.0000968 0.9563936 0.9799904
0.6116116 1.0050626 1.1677722 1.2229996 1.01634 1.105955 0.9815812 1.2175826 1.0159695 1.1434145 1.1630046 1.092346 1.1899052 0.97339463 1.0539993 1.1622434 1.0088755 1.0558432 1.1353636 0.90395105 1.1415187 1.1365012 0.87437594 1.2227927 1.0823883 0.9860144 1.0100816 1.079809 1.1940202 1.0660721 0.9718593 1.1359859 0.97146267 1.2148252 1.031407 0.87678367 1.1416547 0.90576345 1.2151138 0.95837796 1.0695678 0.99718016 1.139405 1.1487125 1.198516 1.0644879 0.9079205 1.1906546 1.000333 0.95661855 0.980135
0.6126126 1.0051845 1.1679916 1.2231636 1.0165199 1.1061263 0.98172235 1.217738 1.0161492 1.1436626 1.1631225 1.092433 1.1901126 0.97343415 1.0542543 1.1624839 1.0089992 1.0560951 1.1355072 0.9040252 1.1417855 1.1366456 0.87446743 1.2229562 1.0825863 0.98621845 1.0102363 1.0800054 1.1942068 1.0661492 0.97189814 1.1361601 0.9715013 1.2150018 1.0315408 0.8768766 1.1419214 0.9058386 1.2152904 0.9585998 1.0696464 0.99741876 1.1396751 1.14897 1.1987102 1.0645984 0.90799683 1.1908619 1.0005689 0.9568435 0.9802794
0.6136136 1.0053064 1.1682104 1.223327 1.0166996 1.1062971 0.9818632 1.2178928 1.0163288 1.1439102 1.16324 1.0925199 1.1903194 0.9734738 1.054509 1.1627239 1.0091227 1.0563465 1.1356505 0.90409935 1.1420516 1.1367894 0.874559 1.2231191 1.0827839 0.98642236 1.0103905 1.0802013 1.194393 1.0662262 0.971937 1.1363342 0.97154 1.2151779 1.0316741 0.8769696 1.1421876 0.90591383 1.2154664 0.95882165 1.0697247 0.9976572 1.1399446 1.1492268 1.1989039 1.0647086 0.90807325 1.1910686 1.0008047 0.9570683 0.9804235
0.6146146 1.005428 1.1684285 1.2234899 1.0168793 1.1064676 0.98200387 1.218047 1.0165085 1.1441569 1.1633569 1.0926065 1.1905258 0.9735134 1.0547633 1.1629633 1.0092461 1.0565977 1.1357933 0.90417355 1.1423172 1.1369328 0.87465054 1.2232814 1.082981 0.9866262 1.0105445 1.0803967 1.1945786 1.066303 0.9719759 1.136508 0.9715787 1.2153535 1.0318073 0.87706256 1.1424531 0.90598905 1.2156419 0.9590434 1.0698028 0.9978954 1.1402135 1.149483 1.1990969 1.0648184 0.9081496 1.1912749 1.0010403 0.9572931 0.9805674
0.6156156 1.0055493 1.168646 1.2236522 1.017059 1.1066375 0.98214424 1.2182008 1.016688 1.1444032 1.1634735 1.0926929 1.1907316 0.97355306 1.0550174 1.1632022 1.0093691 1.0568484 1.1359357 0.90424776 1.1425822 1.1370759 0.8747421 1.2234432 1.0831776 0.98683 1.0106982 1.0805917 1.1947635 1.0663795 0.9720149 1.1366814 0.97161746 1.2155286 1.0319402 0.87715554 1.1427181 0.90606433 1.2158169 0.9592651 1.0698807 0.99813354 1.1404818 1.1497384 1.1992894 1.064928 0.908226 1.1914804 1.0012758 0.95751786 0.98071104
0.6166166 1.0056704 1.1688629 1.223814 1.0172386 1.106807 0.9822844 1.2183539 1.0168675 1.1446488 1.1635897 1.0927789 1.1909369 0.9735928 1.0552711 1.1634403 1.0094919 1.057099 1.1360776 0.904322 1.1428466 1.1372185 0.87483364 1.2236044 1.0833737 0.9870338 1.0108516 1.0807861 1.194948 1.066456 0.9720539 1.1368546 0.97165626 1.2157031 1.0320728 0.8772485 1.1429825 0.9061396 1.2159914 0.9594867 1.0699584 0.9983714 1.1407496 1.1499933 1.1994812 1.0650374 0.9083024 1.1916856 1.001511 0.9577425 0.9808544
0.6176176 1.0057913 1.1690792 1.2239752 1.0174181 1.1069759 0.9824243 1.2185065 1.0170469 1.1448938 1.1637055 1.0928648 1.1911416 0.9736325 1.0555245 1.163678 1.0096145 1.0573491 1.136219 0.9043963 1.1431104 1.1373606 0.87492526 1.223765 1.0835693 0.98723745 1.0110047 1.0809801 1.1951318 1.0665321 0.9720929 1.1370275 0.9716951 1.2158772 1.0322051 0.8773415 1.1432463 0.90621495 1.2161653 0.95970833 1.0700359 0.9986091 1.1410167 1.1502476 1.1996726 1.0651464 0.9083789 1.19189 1.0017462 0.9579671 0.98099756
0.6186186 1.005912 1.169295 1.2241358 1.0175977 1.1071445 0.98256403 1.2186584 1.0172263 1.1451381 1.1638207 1.0929503 1.1913457 0.97367233 1.0557775 1.1639153 1.0097369 1.057599 1.13636 0.9044706 1.1433736 1.1375022 0.8750168 1.2239251 1.0837643 0.98744106 1.0111574 1.0811737 1.195315 1.0666081 0.972132 1.1372001 0.97173405 1.2160506 1.0323371 0.8774345 1.1435095 0.9062903 1.2163386 0.9599298 1.0701132 0.9988467 1.1412833 1.1505013 1.1998633 1.0652552 0.9084554 1.192094 1.001981 0.9581916 0.98114043
0.6196196 1.0060325 1.16951 1.2242959 1.0177771 1.1073126 0.98270345 1.21881 1.0174057 1.1453818 1.1639357 1.0930357 1.1915494 0.97371215 1.0560303 1.1641518 1.009859 1.0578485 1.1365007 0.90454495 1.1436362 1.1376435 0.8751084 1.2240846 1.083959 0.9876447 1.0113099 1.0813667 1.1954976 1.0666839 0.9721712 1.1373725 0.97177297 1.2162236 1.0324688 0.87752753 1.1437721 0.90636563 1.2165115 0.9601513 1.0701903 0.9990841 1.1415492 1.1507542 1.2000533 1.0653636 0.90853184 1.1922973 1.0022159 0.95841604 0.9812831
0.6206206 1.0061526 1.1697245 1.2244554 1.0179565 1.1074802 0.9828427 1.2189609 1.017585 1.145625 1.1640501 1.0931208 1.1917524 0.973752 1.0562826 1.1643878 1.0099809 1.0580976 1.1366408 0.90461934 1.1438984 1.1377841 0.8752001 1.2242435 1.0841532 0.98784816 1.0114621 1.0815592 1.1956798 1.0667595 0.97221035 1.1375445 0.971812 1.216396 1.0326003 0.8776206 1.1440341 0.90644103 1.2166839 0.9603727 1.0702672 0.99932134 1.1418146 1.1510065 1.2002429 1.0654719 0.9086084 1.1925002 1.0024505 0.95864046 0.9814255
0.6216216 1.0062727 1.1699384 1.2246143 1.0181359 1.1076473 0.9829817 1.2191112 1.0177643 1.1458673 1.1641642 1.0932056 1.191955 0.97379196 1.0565346 1.1646233 1.0101025 1.0583465 1.1367805 0.9046937 1.1441598 1.1379246 0.8752917 1.224402 1.0843469 0.98805165 1.011614 1.0817512 1.1958612 1.0668349 0.97224957 1.1377163 0.971851 1.2165679 1.0327314 0.87771356 1.1442956 0.90651643 1.2168556 0.96059406 1.0703439 0.9995584 1.1420794 1.1512582 1.2004318 1.0655799 0.9086849 1.1927025 1.0026848 0.95886475 0.98156774
0.6226226 1.0063925 1.1701517 1.2247726 1.0183153 1.1078141 0.9831204 1.219261 1.0179435 1.1461092 1.1642778 1.0932902 1.1921569 0.9738319 1.0567864 1.1648582 1.010224 1.058595 1.1369199 0.90476817 1.1444207 1.1380644 0.8753834 1.2245598 1.08454 0.988255 1.0117655 1.0819429 1.1960422 1.0669101 0.97228885 1.1378877 0.9718901 1.2167393 1.0328623 0.8778066 1.1445565 0.90659183 1.217027 0.96081537 1.0704204 0.99979526 1.1423436 1.1515093 1.2006202 1.0656877 0.90876144 1.1929044 1.0029191 0.95908904 0.98170966
0.6236236 1.006512 1.1703644 1.2249304 1.0184946 1.1079804 0.9832589 1.2194103 1.0181228 1.1463505 1.164391 1.0933745 1.1923584 0.9738719 1.0570378 1.1650925 1.0103452 1.0588433 1.1370586 0.9048426 1.1446811 1.1382039 0.87547505 1.224717 1.0847328 0.9884584 1.0119168 1.082134 1.1962225 1.0669851 0.9723282 1.1380589 0.9719292 1.2169101 1.032993 0.87789965 1.1448168 0.9066673 1.2171978 0.96103656 1.0704967 1.000032 1.1426072 1.1517597 1.2008079 1.0657951 0.908838 1.1931056 1.0031532 0.9593132 0.98185134
0.6246246 1.0066315 1.1705765 1.2250876 1.0186739 1.1081461 0.9833972 1.2195591 1.018302 1.1465911 1.1645038 1.0934585 1.1925594 0.9739119 1.057289 1.1653262 1.0104662 1.0590911 1.137197 0.9049171 1.1449407 1.1383429 0.8755667 1.2248738 1.0849249 0.98866165 1.0120678 1.0823246 1.1964023 1.06706 0.9723675 1.1382298 0.97196835 1.2170805 1.0331233 0.87799275 1.1450765 0.90674275 1.217368 0.96125776 1.0705729 1.0002685 1.1428703 1.1520095 1.2009952 1.0659022 0.9089146 1.1933063 1.0033871 0.9595373 0.98199284
0.6256256 1.0067506 1.1707879 1.2252444 1.0188531 1.1083114 0.98353523 1.2197073 1.018481 1.146831 1.1646161 1.0935425 1.1927598 0.973952 1.0575397 1.1655595 1.010587 1.0593387 1.1373351 0.9049916 1.1452 1.1384815 0.87565845 1.22503 1.0851167 0.9888649 1.0122185 1.0825149 1.1965816 1.0671347 0.9724069 1.1384004 0.9720076 1.2172503 1.0332534 0.8780858 1.1453357 0.9068183 1.2175378 0.9614789 1.0706488 1.0005049 1.1431327 1.1522588 1.2011818 1.0660092 0.9089912 1.1935065 1.0036207 0.95976144 0.98213404
0.6266266 1.0068696 1.1709989 1.2254006 1.0190322 1.1084764 0.9836731 1.2198548 1.0186601 1.1470704 1.1647282 1.093626 1.1929595 0.9739921 1.0577902 1.1657922 1.0107075 1.0595859 1.1374726 0.9050662 1.1454586 1.1386197 0.8757502 1.2251855 1.085308 0.98906803 1.0123688 1.0827045 1.1967602 1.0672092 0.9724464 1.1385708 0.97204685 1.2174196 1.0333831 0.87817883 1.1455942 0.9068938 1.2177069 0.96169996 1.0707245 1.000741 1.1433946 1.1525073 1.2013679 1.0661159 0.90906787 1.1937062 1.0038544 0.95998544 0.98227507
0.6276276 1.0069883 1.1712092 1.2255561 1.0192114 1.1086408 0.98381066 1.2200019 1.0188391 1.1473092 1.1648396 1.0937093 1.1931589 0.9740322 1.0580403 1.1660243 1.0108279 1.0598329 1.1376097 0.9051408 1.1457167 1.1387573 0.8758419 1.2253406 1.0854988 0.98927116 1.0125189 1.0828938 1.1969383 1.0672835 0.9724859 1.1387409 0.97208613 1.2175884 1.0335127 0.87827194 1.1458523 0.90696937 1.2178756 0.961921 1.0708001 1.000977 1.1436559 1.1527553 1.2015532 1.0662222 0.9091445 1.1939052 1.0040878 0.96020937 0.98241585
0.6286286 1.0071069 1.1714189 1.2257112 1.0193905 1.1088048 0.98394805 1.2201484 1.0190182 1.1475472 1.1649508 1.0937924 1.1933576 0.97407246 1.0582901 1.166256 1.010948 1.0600796 1.1377465 0.90521544 1.145974 1.1388947 0.8759337 1.2254951 1.0856892 0.98947424 1.0126687 1.0830827 1.1971158 1.0673577 0.9725254 1.1389107 0.9721255 1.2177567 1.0336419 0.87836504 1.1461097 0.90704495 1.2180438 0.96214193 1.0708754 1.001213 1.1439167 1.1530025 1.2017381 1.0663284 0.90922123 1.1941037 1.004321 0.96043324 0.98255634
0.6296296 1.0072252 1.171628 1.2258657 1.0195695 1.1089684 0.9840852 1.2202945 1.0191971 1.1477848 1.1650616 1.0938753 1.1935558 0.9741127 1.0585396 1.166487 1.0110679 1.0603259 1.1378827 0.9052901 1.1462309 1.1390315 0.8760255 1.225649 1.085879 0.9896772 1.0128182 1.0832709 1.1972927 1.0674316 0.972565 1.1390802 0.97216487 1.2179246 1.0337709 0.87845814 1.1463666 0.9071205 1.2182115 0.9623628 1.0709505 1.0014486 1.1441768 1.1532493 1.2019224 1.0664343 0.90929794 1.1943017 1.004554 0.96065706 0.98269665
0.6306306 1.0073433 1.1718366 1.2260196 1.0197486 1.1091316 0.9842221 1.22044 1.019376 1.1480217 1.1651719 1.0939579 1.1937536 0.974153 1.0587888 1.1667174 1.0111876 1.0605718 1.1380185 0.9053648 1.1464874 1.1391679 0.8761173 1.2258024 1.0860684 0.98988014 1.0129673 1.0834588 1.1974691 1.0675054 0.97260463 1.1392493 0.9722043 1.2180918 1.0338997 0.87855124 1.1466229 0.90719616 1.2183787 0.96258366 1.0710255 1.0016842 1.1444365 1.1534953 1.2021062 1.0665399 0.90937465 1.1944993 1.004787 0.96088076 0.9828367
0.6316316 1.0074612 1.1720445 1.226173 1.0199275 1.1092942 0.9843588 1.2205849 1.0195549 1.148258 1.1652818 1.0940403 1.1939508 0.97419333 1.0590377 1.1669474 1.011307 1.0608175 1.1381539 0.90543956 1.146743 1.1393039 0.87620914 1.2259552 1.0862573 0.99008304 1.0131164 1.0836462 1.197645 1.0675789 0.9726443 1.1394182 0.9722438 1.2182586 1.034028 0.87864435 1.1468786 0.9072718 1.2185453 0.9628045 1.0711002 1.0019195 1.1446954 1.1537408 1.2022893 1.0666451 0.90945137 1.1946962 1.0050197 0.96110445 0.98297656
0.6326326 1.0075788 1.1722518 1.2263259 1.0201064 1.1094564 0.9844953 1.2207294 1.0197337 1.1484936 1.1653913 1.0941224 1.1941475 0.9742337 1.0592862 1.1671767 1.0114262 1.0610629 1.138289 0.9055143 1.1469983 1.1394395 0.876301 1.2261076 1.0864458 0.9902858 1.0132649 1.0838331 1.1978202 1.0676523 0.972684 1.1395869 0.97228336 1.2184248 1.0341563 0.87873745 1.1471338 0.90734744 1.2187115 0.9630252 1.0711749 1.0021547 1.1449538 1.1539856 1.202472 1.0667503 0.90952814 1.1948926 1.0052522 0.9613281 0.9831162
0.6336336 1.0076964 1.1724586 1.2264782 1.0202854 1.1096182 0.9846315 1.2208731 1.0199125 1.1487287 1.1655004 1.0942043 1.1943436 0.9742741 1.0595344 1.1674056 1.0115452 1.0613079 1.1384236 0.9055891 1.1472529 1.1395746 0.87639284 1.2262594 1.0866338 0.9904886 1.0134132 1.0840197 1.1979948 1.0677255 0.9727238 1.1397552 0.97232294 1.2185906 1.0342842 0.8788306 1.1473885 0.90742314 1.2188771 0.96324587 1.0712492 1.0023897 1.1452118 1.1542299 1.202654 1.0668552 0.90960497 1.1950885 1.0054846 0.9615516 0.98325557
0.6346346 1.0078136 1.1726649 1.22663 1.0204642 1.1097796 0.9847675 1.2210165 1.0200913 1.1489632 1.1656091 1.094286 1.1945392 0.9743146 1.0597823 1.1676339 1.011664 1.0615526 1.1385577 0.9056639 1.147507 1.1397094 0.8764847 1.2264106 1.0868213 0.9906913 1.0135612 1.0842056 1.198169 1.0677986 0.9727636 1.1399235 0.9723625 1.2187558 1.0344118 0.8789237 1.1476425 0.9074989 1.2190423 0.96346647 1.0713234 1.0026245 1.1454691 1.1544735 1.2028356 1.0669597 0.90968174 1.1952839 1.0057168 0.9617751 0.98339474
0.6356356 1.0079308 1.1728704 1.2267812 1.020643 1.1099405 0.98490334 1.2211593 1.02027 1.1491971 1.1657174 1.0943673 1.1947342 0.9743551 1.0600299 1.1678616 1.0117826 1.0617971 1.1386914 0.9057388 1.1477605 1.1398437 0.8765766 1.2265613 1.0870084 0.99089396 1.0137091 1.0843912 1.1983426 1.0678715 0.9728035 1.1400912 0.9724022 1.2189206 1.0345392 0.8790169 1.1478959 0.90757465 1.2192069 0.96368706 1.0713974 1.0028592 1.1457258 1.1547165 1.2030164 1.067064 0.90975857 1.1954787 1.0059489 0.9619985 0.9835336
0.6366366 1.0080476 1.1730754 1.2269319 1.0208218 1.110101 0.9850389 1.2213016 1.0204487 1.1494304 1.1658252 1.0944484 1.1949288 0.97439563 1.0602772 1.1680888 1.011901 1.0620412 1.1388247 0.9058137 1.1480134 1.1399776 0.8766685 1.2267114 1.087195 0.99109656 1.0138565 1.0845762 1.1985157 1.067944 0.97284335 1.1402588 0.9724419 1.2190847 1.0346663 0.87911004 1.1481489 0.9076504 1.219371 0.96390754 1.0714712 1.0030937 1.145982 1.1549588 1.2031968 1.0671681 0.90983546 1.195673 1.0061808 0.9622219 0.9836723
0.6376376 1.0081642 1.1732799 1.2270821 1.0210005 1.110261 0.98517424 1.2214433 1.0206273 1.149663 1.1659328 1.0945294 1.1951228 0.9744363 1.0605242 1.1683155 1.0120192 1.0622851 1.1389576 0.90588856 1.1482658 1.1401111 0.8767605 1.226861 1.0873811 0.9912991 1.0140036 1.0847609 1.1986881 1.0680166 0.97288334 1.140426 0.9724817 1.2192485 1.0347931 0.8792032 1.1484013 0.9077262 1.2195346 0.964128 1.0715449 1.0033281 1.1462376 1.1552007 1.2033765 1.067272 0.9099123 1.1958668 1.0064125 0.9624452 0.98381084
0.6386386 1.0082806 1.1734838 1.2272317 1.0211792 1.1104206 0.9853094 1.2215846 1.020806 1.1498951 1.1660398 1.0946101 1.1953164 0.97447693 1.0607709 1.1685417 1.012137 1.0625285 1.1390901 0.90596354 1.1485176 1.1402441 0.8768524 1.2270101 1.0875669 0.99150157 1.0141506 1.0849452 1.19886 1.068089 0.97292334 1.140593 0.97252154 1.2194117 1.0349197 0.87929636 1.148653 0.90780205 1.2196977 0.9643484 1.0716183 1.0035622 1.1464927 1.1554419 1.2035558 1.0673755 0.90998924 1.1960601 1.006644 0.9626684 0.98394907
0.6396396 1.008397 1.1736871 1.2273808 1.0213578 1.1105797 0.9854443 1.2217252 1.0209844 1.1501266 1.1661465 1.0946906 1.1955094 0.97451764 1.0610172 1.1687672 1.0122548 1.0627717 1.1392221 0.9060385 1.1487689 1.1403768 0.87694436 1.2271587 1.087752 0.991704 1.0142971 1.0851289 1.1990314 1.0681611 0.97296333 1.1407598 0.9725614 1.2195745 1.0350461 0.8793896 1.1489042 0.90787786 1.2198603 0.96456873 1.0716916 1.0037962 1.1467471 1.1556824 1.2037345 1.0674789 0.9100661 1.1962528 1.0068754 0.9628916 0.9840871
0.6406406 1.008513 1.1738899 1.2275293 1.0215365 1.1107385 0.985579 1.2218654 1.021163 1.1503574 1.1662529 1.0947708 1.1957018 0.97455835 1.0612632 1.1689923 1.0123724 1.0630146 1.1393538 0.9061135 1.1490196 1.140509 0.87703633 1.2273067 1.0879368 0.9919064 1.0144435 1.0853122 1.1992022 1.0682331 0.97300345 1.1409262 0.9726013 1.2197367 1.0351721 0.8794828 1.1491549 0.90795374 1.2200224 0.964789 1.0717647 1.0040301 1.1470011 1.1559224 1.2039126 1.0675819 0.9101431 1.1964451 1.0071067 0.9631147 0.98422486
0.6416416 1.0086288 1.1740919 1.2276773 1.0217149 1.1108968 0.9857135 1.222005 1.0213414 1.1505877 1.1663587 1.0948508 1.1958939 0.9745992 1.0615089 1.1692168 1.0124897 1.0632572 1.139485 0.90618855 1.1492697 1.1406407 0.87712836 1.2274542 1.088121 0.9921087 1.0145895 1.085495 1.1993725 1.0683049 0.97304356 1.1410924 0.9726413 1.2198985 1.035298 0.87957597 1.1494051 0.9080297 1.2201841 0.9650092 1.0718377 1.0042638 1.1472545 1.1561618 1.2040901 1.0676848 0.91022 1.1966368 1.0073377 0.9633378 0.9843625
0.6426426 1.0087445 1.1742935 1.2278248 1.0218935 1.1110547 0.9858478 1.2221441 1.0215199 1.1508174 1.1664642 1.0949305 1.1960853 0.97464 1.0617543 1.1694407 1.0126067 1.0634995 1.1396159 0.90626365 1.1495193 1.1407722 0.8772204 1.2276012 1.088305 0.99231094 1.0147353 1.0856774 1.1995423 1.0683765 0.97308373 1.1412584 0.9726813 1.2200598 1.0354235 0.8796692 1.1496546 0.9081056 1.2203453 0.96522933 1.0719104 1.0044973 1.1475073 1.1564006 1.2042671 1.0677873 0.91029704 1.196828 1.0075686 0.96356076 0.9844998
0.6436436 1.00886 1.1744945 1.2279718 1.022072 1.1112121 0.9859818 1.2222828 1.0216982 1.1510464 1.1665694 1.0950102 1.1962762 0.9746809 1.0619994 1.1696643 1.0127237 1.0637414 1.1397463 0.90633875 1.1497685 1.1409031 0.8773124 1.2277476 1.0884883 0.9925132 1.0148808 1.0858594 1.1997114 1.0684481 0.97312397 1.141424 0.9727214 1.2202204 1.0355488 0.8797625 1.1499037 0.90818155 1.2205058 0.96544945 1.071983 1.0047306 1.1477596 1.1566387 1.2044436 1.0678897 0.91037405 1.1970186 1.0077994 0.9637837 0.98463696
0.6446446 1.0089753 1.174695 1.2281183 1.0222503 1.1113691 0.98611563 1.2224209 1.0218766 1.1512749 1.1666741 1.0950894 1.1964667 0.97472185 1.0622442 1.1698872 1.0128404 1.0639831 1.1398764 0.9064139 1.1500169 1.1410338 0.87740445 1.2278935 1.0886713 0.9927153 1.015026 1.0860409 1.1998801 1.0685194 0.97316426 1.1415894 0.9727615 1.2203808 1.0356737 0.8798557 1.1501522 0.90825754 1.220666 0.9656695 1.0720553 1.0049638 1.1480112 1.1568762 1.2046195 1.0679917 0.91045105 1.1972089 1.0080299 0.96400654 0.9847739
0.6456456 1.0090903 1.1748948 1.2282641 1.0224288 1.1115258 0.9862492 1.2225585 1.0220549 1.1515028 1.1667784 1.0951685 1.1966566 0.9747628 1.0624887 1.1701096 1.0129569 1.0642245 1.140006 0.9064891 1.1502649 1.1411638 0.87749654 1.2280388 1.0888538 0.9929174 1.0151709 1.0862219 1.2000482 1.0685905 0.9732046 1.1417545 0.9728017 1.2205405 1.0357985 0.879949 1.1504 0.9083336 1.2208257 0.9658895 1.0721275 1.0051968 1.1482624 1.1571132 1.2047949 1.0680935 0.9105281 1.1973984 1.0082604 0.96422935 0.98491055
0.6466466 1.0092051 1.1750941 1.2284095 1.0226071 1.1116819 0.98638266 1.2226955 1.0222331 1.1517302 1.1668824 1.0952474 1.196846 0.9748038 1.0627329 1.1703315 1.0130731 1.0644655 1.1401352 0.9065643 1.1505123 1.1412936 0.8775886 1.2281836 1.0890359 0.9931194 1.0153155 1.0864025 1.2002157 1.0686615 0.97324497 1.1419193 0.9728419 1.2206998 1.035923 0.88004225 1.1506474 0.9084096 1.2209848 0.9661094 1.0721996 1.0054296 1.148513 1.1573496 1.2049696 1.0681952 0.9106052 1.1975876 1.0084906 0.964452 0.985047
0.6476476 1.0093198 1.1752928 1.2285544 1.0227853 1.1118377 0.9865158 1.2228321 1.0224113 1.1519569 1.166986 1.095326 1.1970348 0.97484493 1.0629767 1.1705528 1.0131892 1.0647063 1.1402639 0.9066395 1.1507591 1.141423 0.8776807 1.228328 1.0892174 0.9933214 1.0154599 1.0865828 1.2003827 1.0687323 0.97328544 1.1420839 0.97288215 1.2208586 1.0360473 0.88013554 1.1508943 0.9084857 1.2211435 0.9663293 1.0722713 1.0056623 1.1487631 1.1575854 1.2051439 1.0682966 0.91068226 1.1977762 1.0087206 0.9646747 0.98518324
0.6486486 1.0094343 1.1754911 1.2286987 1.0229636 1.1119931 0.9866488 1.2229681 1.0225896 1.152183 1.1670891 1.0954044 1.1972233 0.974886 1.0632203 1.1707736 1.0133051 1.0649468 1.1403923 0.9067148 1.1510055 1.141552 0.87777287 1.2284718 1.0893986 0.99352336 1.015604 1.0867625 1.2005492 1.0688028 0.9733259 1.1422482 0.9729225 1.2210169 1.0361713 0.8802288 1.1511406 0.9085618 1.2213017 0.9665491 1.072343 1.0058949 1.1490126 1.1578206 1.2053176 1.0683976 0.9107594 1.1979643 1.0089506 0.96489733 0.98531926
0.6496496 1.0095485 1.1756887 1.2288425 1.0231419 1.1121479 0.98678154 1.2231036 1.0227677 1.1524086 1.1671919 1.0954826 1.1974112 0.9749272 1.0634636 1.1709939 1.0134207 1.065187 1.1405203 0.9067901 1.1512512 1.1416805 0.877865 1.228615 1.0895793 0.99372524 1.0157478 1.0869418 1.2007152 1.0688733 0.97336644 1.1424122 0.9729629 1.2211747 1.036295 0.88032216 1.1513863 0.90863794 1.2214594 0.96676886 1.0724145 1.0061272 1.1492615 1.1580551 1.2054908 1.0684985 0.9108365 1.198152 1.0091804 0.9651199 0.9854551
0.6506507 1.0096626 1.1758857 1.2289858 1.02332 1.1123024 0.9869141 1.2232386 1.0229458 1.1526335 1.1672943 1.0955606 1.1975986 0.9749684 1.0637065 1.1712137 1.0135362 1.0654268 1.1406479 0.9068654 1.1514964 1.1418086 0.87795717 1.2287579 1.0897596 0.99392706 1.0158913 1.0871207 1.2008806 1.0689436 0.973407 1.142576 0.9730033 1.2213321 1.0364186 0.8804155 1.1516315 0.9087141 1.2216165 0.96698856 1.0724858 1.0063595 1.1495099 1.1582891 1.2056634 1.0685991 0.9109137 1.198339 1.00941 0.9653424 0.9855907
0.6516517 1.0097766 1.1760823 1.2291286 1.023498 1.1124564 0.9870464 1.2233732 1.0231239 1.152858 1.1673963 1.0956383 1.1977854 0.9750096 1.0639491 1.171433 1.0136515 1.0656663 1.1407751 0.9069408 1.1517411 1.1419363 0.8780493 1.2289001 1.0899395 0.9941289 1.0160346 1.0872991 1.2010455 1.0690137 0.9734476 1.1427395 0.97304386 1.2214888 1.0365417 0.88050884 1.1518761 0.9087903 1.2217733 0.9672082 1.072557 1.0065914 1.1497577 1.1585225 1.2058356 1.0686995 0.9109909 1.1985257 1.0096394 0.96556485 0.98572606
0.6526527 1.0098902 1.1762781 1.2292709 1.0236762 1.1126101 0.98717856 1.2235072 1.0233018 1.1530818 1.167498 1.0957158 1.1979718 0.9750509 1.0641915 1.1716517 1.0137665 1.0659056 1.1409019 0.9070162 1.1519853 1.1420636 0.8781415 1.2290418 1.0901188 0.9943306 1.0161777 1.0874771 1.2012098 1.0690837 0.97348833 1.1429027 0.9730844 1.2216452 1.0366647 0.8806022 1.1521202 0.9088665 1.2219296 0.9674278 1.0726279 1.0068233 1.150005 1.1587553 1.2060071 1.0687996 0.9110681 1.1987118 1.0098687 0.96578723 0.9858612
0.6536537 1.0100037 1.1764735 1.2294127 1.0238543 1.1127634 0.98731047 1.2236407 1.0234798 1.153305 1.1675992 1.095793 1.1981577 0.9750923 1.0644335 1.1718699 1.0138813 1.0661446 1.1410283 0.9070916 1.1522288 1.1421906 0.8782338 1.2291831 1.0902977 0.9945322 1.0163203 1.0876546 1.2013736 1.0691534 0.97352904 1.1430657 0.973125 1.2218012 1.0367874 0.8806955 1.1523638 0.90894276 1.2220852 0.9676474 1.0726987 1.007055 1.1502517 1.1589875 1.2061782 1.0688995 0.9111453 1.1988972 1.0100979 0.96600956 0.9859961
0.6546547 1.010117 1.1766684 1.2295538 1.0240322 1.1129162 0.98744214 1.2237736 1.0236577 1.1535277 1.1677002 1.09587 1.198343 0.97513366 1.0646752 1.1720876 1.013996 1.0663832 1.1411543 0.90716714 1.1524719 1.142317 0.878326 1.2293237 1.0904763 0.99473387 1.0164628 1.0878317 1.2015369 1.0692232 0.9735698 1.1432284 0.97316563 1.2219565 1.0369099 0.8807889 1.1526068 0.90901905 1.2222406 0.96786684 1.0727694 1.0072865 1.150498 1.1592193 1.2063487 1.0689992 0.9112226 1.1990824 1.0103267 0.9662318 0.98613083
0.6556557 1.0102302 1.1768626 1.2296946 1.0242102 1.1130686 0.9875737 1.2239062 1.0238357 1.1537498 1.1678007 1.0959469 1.1985278 0.9751751 1.0649166 1.1723047 1.0141104 1.0666217 1.1412799 0.9072426 1.1527145 1.1424432 0.87841827 1.2294639 1.0906543 0.99493545 1.016605 1.0880084 1.2016996 1.0692925 0.97361064 1.1433909 0.97320634 1.2221115 1.0370321 0.8808823 1.1528493 0.90909535 1.2223953 0.96808624 1.0728399 1.0075179 1.1507437 1.1594503 1.2065185 1.0690986 0.9112999 1.1992669 1.0105556 0.966454 0.98626536
0.6566567 1.0103431 1.1770563 1.2298348 1.0243881 1.1132206 0.98770493 1.2240381 1.0240135 1.1539713 1.1679007 1.0960234 1.1987122 0.97521657 1.0651578 1.1725214 1.0142248 1.0668597 1.1414051 0.9073182 1.1529565 1.142569 0.87851053 1.2296036 1.0908319 0.995137 1.0167469 1.0881846 1.2018619 1.0693619 0.9736516 1.1435531 0.9732471 1.2222658 1.0371542 0.8809758 1.1530913 0.9091717 1.2225497 0.96830565 1.0729102 1.0077492 1.1509888 1.1596807 1.2066879 1.0691978 0.9113772 1.199451 1.0107843 0.9666762 0.98639965
0.6576577 1.0104558 1.1772496 1.2299745 1.0245659 1.1133722 0.987836 1.2241696 1.0241913 1.1541922 1.1680005 1.0960999 1.1988962 0.9752581 1.0653986 1.1727375 1.0143389 1.0670974 1.1415299 0.90739375 1.1531979 1.1426942 0.87860286 1.2297428 1.0910091 0.99533844 1.0168886 1.0883604 1.2020236 1.069431 0.9736925 1.143715 0.97328794 1.2224199 1.0372759 0.8810692 1.1533327 0.9092481 1.2227035 0.96852493 1.0729803 1.0079802 1.1512334 1.1599107 1.2068568 1.0692967 0.91145456 1.1996346 1.0110127 0.96689826 0.9865337
0.6586587 1.0105684 1.1774421 1.2301137 1.0247438 1.1135234 0.9879669 1.2243006 1.024369 1.1544126 1.1680999 1.096176 1.1990795 0.97529966 1.065639 1.1729531 1.0144527 1.0673349 1.1416544 0.90746933 1.1534388 1.1428193 0.8786952 1.2298815 1.0911859 0.99553984 1.01703 1.0885359 1.2021848 1.0695 0.9737335 1.1438767 0.97332877 1.2225734 1.0373974 0.88116264 1.1535736 0.9093245 1.2228568 0.96874416 1.0730503 1.0082111 1.1514775 1.1601399 1.2070252 1.0693954 0.9115319 1.1998177 1.0112411 0.9671203 0.9866676
0.6596597 1.0106807 1.1776342 1.2302524 1.0249215 1.1136742 0.98809755 1.224431 1.0245467 1.1546324 1.1681988 1.096252 1.1992624 0.97534126 1.0658792 1.1731683 1.0145663 1.0675721 1.1417783 0.907545 1.1536793 1.1429437 0.8787875 1.2300196 1.0913622 0.9957412 1.017171 1.0887108 1.2023455 1.0695688 0.97377455 1.1440382 0.9733697 1.2227263 1.0375186 0.88125616 1.153814 0.909401 1.2230097 0.9689634 1.07312 1.0084418 1.151721 1.1603687 1.207193 1.0694939 0.9116093 1.2000002 1.0114692 0.96734226 0.9868012
0.6606607 1.0107929 1.1778257 1.2303905 1.0250993 1.1138245 0.988228 1.2245611 1.0247245 1.1548517 1.1682975 1.0963278 1.1994448 0.9753829 1.0661192 1.1733829 1.0146798 1.067809 1.1419021 0.90762067 1.1539191 1.143068 0.8788799 1.2301573 1.0915381 0.99594253 1.0173119 1.0888854 1.2025056 1.0696374 0.9738157 1.1441994 0.97341067 1.2228789 1.0376396 0.8813496 1.1540538 0.9094775 1.223162 0.96918255 1.0731896 1.0086725 1.151964 1.1605968 1.2073603 1.0695921 0.9116867 1.2001823 1.0116972 0.96756417 0.98693466
0.6616617 1.0109048 1.1780167 1.2305282 1.025277 1.1139745 0.98835826 1.2246906 1.0249021 1.1550703 1.1683958 1.0964032 1.1996267 0.97542465 1.0663588 1.173597 1.014793 1.0680456 1.1420254 0.90769637 1.1541584 1.1431917 0.8789723 1.2302945 1.0917135 0.9961438 1.0174525 1.0890595 1.2026652 1.069706 0.9738568 1.1443602 0.97345173 1.2230309 1.0377604 0.88144314 1.1542931 0.909554 1.223314 0.96940166 1.0732591 1.0089029 1.1522064 1.1608244 1.207527 1.0696901 0.91176414 1.2003639 1.0119251 0.967786 0.9870678
0.6626627 1.0110166 1.1782072 1.2306654 1.0254546 1.114124 0.9884883 1.2248195 1.0250797 1.1552883 1.1684936 1.0964786 1.1998081 0.97546643 1.066598 1.1738105 1.0149062 1.0682819 1.1421481 0.9077721 1.1543971 1.1433151 0.8790647 1.2304311 1.0918885 0.996345 1.0175928 1.0892332 1.2028242 1.0697743 0.97389805 1.1445209 0.9734928 1.2231826 1.0378809 0.88153666 1.1545318 0.90963054 1.2234654 0.96962065 1.0733284 1.0091331 1.1524483 1.1610514 1.2076932 1.0697879 0.91184163 1.200545 1.0121528 0.96800786 0.98720086
0.6636637 1.0111282 1.1783969 1.230802 1.0256323 1.1142731 0.9886182 1.224948 1.0252572 1.1555059 1.1685911 1.0965537 1.199989 0.9755082 1.0668371 1.1740236 1.015019 1.0685179 1.1422707 0.90784794 1.1546354 1.1434381 0.8791571 1.2305672 1.0920632 0.99654615 1.0177329 1.0894065 1.2029829 1.0698425 0.9739393 1.1446812 0.9735339 1.2233337 1.0380012 0.88163024 1.15477 0.9097071 1.2236165 0.96983963 1.0733975 1.0093633 1.1526897 1.1612779 1.2078589 1.0698855 0.9119191 1.2007256 1.0123804 0.9682296 0.98733366
0.6646647 1.0112396 1.1785864 1.2309383 1.0258099 1.1144218 0.98874784 1.2250761 1.0254347 1.1557229 1.1686883 1.0966285 1.2001694 0.97555006 1.0670758 1.1742362 1.0151317 1.0687536 1.1423928 0.90792376 1.1548731 1.1435606 0.8792496 1.2307029 1.0922374 0.9967473 1.0178727 1.0895793 1.203141 1.0699104 0.97398067 1.1448414 0.9735751 1.2234844 1.0381212 0.8817238 1.1550077 0.9097838 1.223767 0.97005856 1.0734664 1.0095931 1.1529305 1.1615037 1.2080241 1.0699828 0.9119966 1.2009057 1.0126077 0.96845126 0.9874662
0.6656657 1.0113509 1.1787752 1.231074 1.0259874 1.1145701 0.9888773 1.2252036 1.0256122 1.1559392 1.1687851 1.0967032 1.2003493 0.97559196 1.0673143 1.1744483 1.0152441 1.068989 1.1425145 0.90799963 1.1551104 1.1436828 0.8793421 1.2308381 1.092411 0.99694836 1.0180123 1.0897517 1.2032984 1.0699782 0.97402203 1.1450013 0.9736163 1.2236346 1.0382409 0.8818174 1.1552448 0.90986043 1.223917 0.9702774 1.0735352 1.009823 1.1531708 1.161729 1.2081888 1.0700798 0.9120742 1.2010853 1.0128349 0.96867293 0.9875986
0.6666667 1.0114619 1.1789634 1.2312092 1.0261649 1.1147181 0.9890065 1.2253307 1.0257897 1.1561551 1.1688815 1.0967776 1.2005287 0.97563386 1.0675523 1.1746597 1.0153564 1.0692241 1.1426358 0.9080755 1.1553471 1.1438047 0.8794346 1.2309726 1.0925844 0.99714935 1.0181515 1.0899237 1.2034556 1.070046 0.97406346 1.1451609 0.9736576 1.2237843 1.0383605 0.88191104 1.1554816 0.90993714 1.2240666 0.9704963 1.0736037 1.0100526 1.1534106 1.1619537 1.2083529 1.0701767 0.91215175 1.2012644 1.013062 0.9688945 0.9877308
0.6676677 1.0115727 1.1791512 1.2313439 1.0263424 1.1148657 0.98913556 1.2254573 1.0259671 1.1563704 1.1689775 1.0968518 1.2007078 0.9756759 1.0677902 1.1748708 1.0154686 1.069459 1.1427568 0.90815145 1.1555833 1.1439261 0.8795271 1.2311068 1.0927572 0.99735034 1.0182905 1.0900953 1.2036121 1.0701135 0.97410494 1.1453203 0.9736989 1.2239336 1.0384798 0.8820047 1.1557176 0.91001385 1.2242157 0.97071505 1.0736723 1.010282 1.1536498 1.1621779 1.2085166 1.0702733 0.91222936 1.2014431 1.013289 0.96911603 0.98786277
0.6686687 1.0116833 1.1793383 1.231478 1.0265198 1.1150128 0.9892644 1.2255833 1.0261444 1.1565851 1.1690732 1.0969259 1.2008862 0.9757179 1.0680277 1.1750814 1.0155805 1.0696936 1.1428773 0.90822744 1.1558188 1.1440473 0.87961966 1.2312405 1.0929297 0.99755126 1.0184293 1.0902665 1.203768 1.0701809 0.9741464 1.1454793 0.97374034 1.2240824 1.0385989 0.8820983 1.1559533 0.9100906 1.2243644 0.97093374 1.0737406 1.0105114 1.1538886 1.1624014 1.2086797 1.0703697 0.912307 1.2016212 1.0135157 0.96933746 0.9879945
0.6696697 1.0117939 1.179525 1.2316117 1.0266972 1.1151595 0.98939306 1.225709 1.0263218 1.1567993 1.1691686 1.0969996 1.2010642 0.97576 1.068265 1.1752914 1.0156922 1.0699278 1.1429975 0.90830344 1.156054 1.1441679 0.8797122 1.2313737 1.0931017 0.99775213 1.0185678 1.0904372 1.2039236 1.0702481 0.974188 1.1456382 0.97378176 1.2242306 1.0387177 0.882192 1.1561884 0.91016746 1.2245126 0.9711524 1.0738087 1.0107406 1.1541268 1.1626245 1.2088423 1.0704659 0.9123847 1.2017989 1.0137423 0.9695589 0.9881261
0.6706707 1.0119042 1.1797111 1.2317449 1.0268744 1.1153059 0.9895215 1.225834 1.026499 1.1570129 1.1692635 1.0970733 1.2012417 0.9758021 1.068502 1.1755009 1.0158037 1.0701617 1.1431174 0.9083795 1.1562886 1.1442882 0.87980485 1.2315063 1.0932734 0.99795294 1.0187061 1.0906075 1.2040786 1.0703151 0.97422963 1.1457968 0.97382325 1.2243786 1.0388364 0.8822857 1.1564229 0.9102443 1.2246603 0.97137105 1.0738766 1.0109696 1.1543645 1.1628469 1.2090043 1.0705618 0.91246235 1.2019761 1.0139688 0.9697802 0.9882574
0.6716717 1.0120143 1.1798967 1.2318776 1.0270518 1.1154518 0.9896498 1.2259587 1.0266763 1.157226 1.1693581 1.0971466 1.2014188 0.97584426 1.0687386 1.17571 1.015915 1.0703954 1.1432368 0.9084556 1.1565226 1.1444081 0.8798975 1.2316384 1.0934446 0.9981537 1.0188441 1.0907775 1.204233 1.070382 0.97427136 1.1459552 0.9738648 1.2245259 1.0389546 0.8823794 1.1566569 0.9103212 1.2248076 0.97158957 1.0739444 1.0111985 1.1546016 1.1630688 1.2091658 1.0706575 0.9125401 1.2021527 1.0141952 0.9700015 0.9883886
0.6726727 1.0121243 1.1800817 1.2320098 1.0272291 1.1155974 0.9897778 1.2260828 1.0268534 1.1574385 1.1694523 1.0972198 1.2015953 0.9758865 1.068975 1.1759185 1.0160261 1.0706288 1.1433558 0.9085317 1.1567562 1.1445277 0.87999016 1.2317702 1.0936154 0.9983544 1.0189818 1.090947 1.2043871 1.0704488 0.9743131 1.1461133 0.97390634 1.2246729 1.0390728 0.8824732 1.1568904 0.91039807 1.2249544 0.9718081 1.074012 1.0114272 1.1548382 1.1632901 1.2093269 1.070753 0.91261786 1.202329 1.0144213 0.9702228 0.98851955
0.6736737 1.012234 1.1802663 1.2321416 1.0274062 1.1157424 0.98990566 1.2262065 1.0270306 1.1576505 1.1695462 1.0972928 1.2017714 0.9759288 1.069211 1.1761266 1.0161371 1.0708619 1.1434746 0.9086079 1.1569892 1.1446469 0.88008285 1.2319014 1.0937858 0.998555 1.0191194 1.0911161 1.2045405 1.0705154 0.97435486 1.1462711 0.973948 1.2248194 1.0391906 0.8825669 1.1571234 0.91047496 1.2251008 0.9720265 1.0740795 1.0116557 1.1550744 1.1635109 1.2094874 1.0708482 0.91269565 1.2025048 1.0146474 0.9704439 0.98865026
0.6746747 1.0123435 1.1804503 1.2322727 1.0275834 1.1158873 0.9900333 1.2263297 1.0272077 1.1578618 1.1696398 1.0973656 1.2019471 0.9759711 1.0694468 1.1763341 1.0162479 1.0710946 1.1435928 0.90868413 1.1572218 1.1447656 0.88017553 1.2320321 1.0939558 0.99875563 1.0192566 1.0912848 1.2046934 1.0705819 0.9743967 1.1464287 0.9739897 1.2249655 1.0393083 0.8826607 1.1573559 0.91055197 1.2252467 0.972245 1.0741469 1.0118841 1.1553099 1.1637311 1.2096474 1.0709432 0.9127735 1.20268 1.0148731 0.97066504 0.98878086
0.6756757 1.012453 1.1806338 1.2324035 1.0277605 1.1160316 0.9901608 1.2264525 1.0273849 1.1580727 1.1697329 1.0974381 1.2021222 0.9760134 1.0696822 1.1765411 1.0163585 1.0713272 1.1437109 0.90876037 1.1574538 1.1448841 0.8802683 1.2321624 1.0941253 0.99895614 1.0193936 1.0914531 1.204846 1.0706482 0.97443855 1.1465861 0.97403145 1.225111 1.0394257 0.88275445 1.1575879 0.910629 1.2253921 0.9724633 1.074214 1.0121124 1.155545 1.1639508 1.2098069 1.0710381 0.91285133 1.2028548 1.0150989 0.9708861 0.9889112
0.6766767 1.0125622 1.1808168 1.2325338 1.0279377 1.1161757 0.9902881 1.2265747 1.0275619 1.158283 1.1698258 1.0975105 1.2022969 0.97605586 1.0699174 1.1767477 1.0164689 1.0715594 1.1438284 0.9088367 1.1576853 1.1450021 0.880361 1.232292 1.0942944 0.99915665 1.0195303 1.0916209 1.2049979 1.0707144 0.9744805 1.1467432 0.97407323 1.2252561 1.0395429 0.88284826 1.1578193 0.910706 1.2255371 0.9726816 1.074281 1.0123405 1.1557795 1.1641699 1.209966 1.0711327 0.91292924 1.203029 1.0153245 0.97110707 0.9890413
0.6776777 1.0126712 1.1809992 1.2326636 1.0281147 1.1163192 0.99041516 1.2266965 1.0277389 1.1584927 1.1699182 1.0975826 1.202471 0.9760983 1.0701523 1.1769538 1.016579 1.0717914 1.1439456 0.908913 1.1579162 1.1451198 0.8804538 1.2324213 1.0944631 0.9993571 1.0196668 1.0917884 1.2051494 1.0707803 0.9745225 1.1468999 0.9741151 1.2254008 1.03966 0.8829421 1.1580502 0.91078305 1.2256815 0.97289985 1.0743479 1.0125685 1.1560136 1.1643884 1.2101244 1.0712271 0.91300714 1.2032028 1.0155499 0.971328 0.98917127
0.6786787 1.0127801 1.1811811 1.232793 1.0282917 1.1164625 0.99054205 1.2268177 1.0279158 1.1587019 1.1700103 1.0976546 1.2026447 0.97614086 1.0703869 1.1771593 1.0166891 1.072023 1.1440624 0.9089894 1.1581467 1.1452371 0.8805466 1.23255 1.0946314 0.9995575 1.019803 1.0919554 1.2053005 1.0708461 0.97456455 1.1470566 0.974157 1.225545 1.0397767 0.88303596 1.1582806 0.9108601 1.2258257 0.97311807 1.0744145 1.0127963 1.156247 1.1646065 1.2102823 1.0713212 0.91308504 1.2033763 1.0157751 0.9715489 0.9893011
0.6796797 1.0128888 1.1813625 1.2329217 1.0284687 1.1166053 0.9906688 1.2269386 1.0280929 1.1589106 1.1701021 1.0977262 1.2028179 0.9761834 1.0706213 1.1773643 1.016799 1.0722544 1.1441789 0.90906584 1.1583767 1.145354 0.8806395 1.2326784 1.0947993 0.9997578 1.019939 1.0921221 1.2054509 1.0709118 0.97460663 1.1472129 0.97419894 1.2256888 1.0398932 0.88312984 1.1585106 0.91093725 1.2259692 0.9733362 1.074481 1.0130239 1.1564801 1.1648238 1.2104398 1.0714152 0.91316307 1.2035491 1.0160002 0.9717697 0.9894306
0.6806807 1.0129973 1.1815434 1.2330501 1.0286456 1.1167477 0.99079525 1.227059 1.0282696 1.1591188 1.1701936 1.0977978 1.2029907 0.97622603 1.0708553 1.177569 1.0169085 1.0724856 1.144295 0.9091423 1.1586062 1.1454705 0.88073236 1.2328062 1.0949668 0.9999581 1.0200747 1.0922884 1.2056009 1.0709773 0.9746488 1.147369 0.97424096 1.2258321 1.0400095 0.8832237 1.1587399 0.91101444 1.2261124 0.9735543 1.0745474 1.0132514 1.1567125 1.1650407 1.2105968 1.0715089 0.913241 1.2037215 1.0162251 0.97199047 0.98956
0.6816817 1.0131056 1.1817237 1.233178 1.0288225 1.1168897 0.99092156 1.2271788 1.0284466 1.1593263 1.1702846 1.0978692 1.2031629 0.97626865 1.071089 1.1777731 1.0170181 1.0727164 1.1444107 0.9092188 1.158835 1.1455867 0.8808253 1.2329335 1.0951338 1.0001583 1.0202101 1.0924542 1.2057503 1.0710428 0.974691 1.1475248 0.974283 1.2259749 1.0401255 0.8833176 1.1589688 0.9110916 1.226255 0.97377235 1.0746136 1.0134788 1.1569445 1.165257 1.2107533 1.0716023 0.9133191 1.2038934 1.0164499 0.9722111 0.9896892
0.6826827 1.0132138 1.1819035 1.2333053 1.0289994 1.1170315 0.99104774 1.2272983 1.0286233 1.1595334 1.1703753 1.0979402 1.2033348 0.9763114 1.0713224 1.1779767 1.0171273 1.0729469 1.1445261 0.9092953 1.1590635 1.1457026 0.8809182 1.2330604 1.0953004 1.0003585 1.0203454 1.0926197 1.2058994 1.071108 0.97473323 1.1476804 0.9743251 1.2261174 1.0402414 0.8834115 1.1591972 0.9111689 1.2263974 0.9739903 1.0746796 1.013706 1.157176 1.1654729 1.2109092 1.0716957 0.91339713 1.204065 1.0166746 0.9724318 0.98981816
0.6836837 1.0133218 1.1820828 1.2334323 1.0291762 1.1171727 0.9911736 1.2274172 1.0288001 1.1597399 1.1704657 1.0980111 1.2035061 0.9763541 1.0715556 1.1781799 1.0172365 1.0731771 1.1446412 0.9093719 1.1592914 1.145818 0.8810112 1.2331867 1.0954667 1.0005586 1.0204804 1.0927846 1.2060479 1.0711731 0.9747755 1.1478357 0.97436726 1.2262594 1.0403569 0.88350546 1.1594251 0.9112461 1.2265391 0.97420824 1.0747455 1.013933 1.1574069 1.165688 1.2110647 1.0717887 0.9134752 1.2042359 1.0168991 0.9726524 0.9899469
0.6846847 1.0134296 1.1822616 1.2335588 1.029353 1.1173136 0.9912994 1.2275357 1.0289769 1.1599457 1.1705557 1.098082 1.203677 0.976397 1.0717885 1.1783825 1.0173453 1.073407 1.1447557 0.9094485 1.1595188 1.1459332 0.8811042 1.2333127 1.0956326 1.0007586 1.0206151 1.0929493 1.206196 1.071238 0.9748179 1.147991 0.9744095 1.2264009 1.0404723 0.8835994 1.1596525 0.9113234 1.2266805 0.97442615 1.0748112 1.0141599 1.1576374 1.1659027 1.2112197 1.0718815 0.91355336 1.2044064 1.0171235 0.97287285 0.9900755
0.6856857 1.0135373 1.1824398 1.2336847 1.0295298 1.117454 0.991425 1.2276537 1.0291536 1.1601512 1.1706454 1.0981524 1.2038474 0.97643983 1.0720211 1.1785846 1.0174541 1.0736368 1.14487 0.90952516 1.1597457 1.1460478 0.88119715 1.2334381 1.095798 1.0009587 1.0207496 1.0931135 1.2063434 1.0713029 0.97486025 1.1481458 0.9744518 1.2265419 1.0405874 0.8836934 1.1598793 0.91140074 1.2268214 0.974644 1.0748769 1.0143867 1.1578673 1.1661168 1.2113742 1.0719742 0.9136315 1.2045765 1.0173476 0.97309333 0.9902039
0.6866867 1.0136447 1.1826177 1.2338102 1.0297066 1.1175942 0.9915504 1.2277713 1.0293303 1.160356 1.1707346 1.0982227 1.2040174 0.97648275 1.0722535 1.1787863 1.0175626 1.0738661 1.144984 0.90960187 1.1599722 1.1461622 0.8812902 1.2335631 1.0959631 1.0011586 1.0208838 1.0932775 1.2064905 1.0713675 0.9749027 1.1483003 0.9744941 1.2266825 1.0407023 0.8837874 1.1601057 0.9114781 1.226962 0.97486174 1.0749422 1.0146133 1.1580967 1.1663305 1.2115281 1.0720665 0.9137097 1.2047461 1.0175716 0.97331375 0.9903321
0.6876877 1.013752 1.1827948 1.2339352 1.0298833 1.117734 0.99167556 1.2278885 1.0295069 1.1605605 1.1708237 1.098293 1.2041869 0.97652566 1.0724856 1.1789875 1.017671 1.0740952 1.1450975 0.9096786 1.1601981 1.1462762 0.88138324 1.2336875 1.0961277 1.0013585 1.0210179 1.0934409 1.206637 1.071432 0.9749452 1.1484547 0.9745365 1.2268227 1.040817 0.8838814 1.1603316 0.9115555 1.2271019 0.9750795 1.0750076 1.0148396 1.1583256 1.1665435 1.2116816 1.0721588 0.9137879 1.2049152 1.0177956 0.97353405 0.99046016
0.6886887 1.0138592 1.1829716 1.2340598 1.0300598 1.1178734 0.99180055 1.228005 1.0296835 1.1607642 1.1709123 1.0983628 1.204356 0.9765687 1.0727173 1.1791881 1.0177792 1.0743241 1.1452107 0.90975535 1.1604234 1.1463898 0.88147634 1.2338116 1.0962919 1.0015584 1.0211517 1.0936038 1.206783 1.0714964 0.97498775 1.1486088 0.97457886 1.2269624 1.0409315 0.88397545 1.1605569 0.91163296 1.2272415 0.97529715 1.0750726 1.0150659 1.158554 1.166756 1.2118345 1.0722508 0.91386616 1.2050838 1.0180192 0.97375435 0.990588
0.6896897 1.0139661 1.1831478 1.2341838 1.0302365 1.1180124 0.9919254 1.2281213 1.0298601 1.1609676 1.1710006 1.0984325 1.2045245 0.9766118 1.0729488 1.1793884 1.0178872 1.0745527 1.1453236 0.9098322 1.1606483 1.1465031 0.88156945 1.2339351 1.0964558 1.0017582 1.021285 1.0937666 1.2069287 1.0715606 0.97503036 1.1487627 0.97462136 1.2271018 1.0410458 0.8840695 1.1607817 0.91171044 1.2273806 0.97551477 1.0751376 1.015292 1.1587819 1.166968 1.2119871 1.0723425 0.9139444 1.205252 1.0182428 0.9739746 0.9907156
0.6906907 1.0140729 1.1833235 1.2343074 1.030413 1.1181511 0.99205005 1.228237 1.0300366 1.1611702 1.1710886 1.098502 1.2046926 0.9766549 1.07318 1.1795882 1.0179951 1.074781 1.145436 0.909909 1.1608728 1.146616 0.88166255 1.2340583 1.0966192 1.0019579 1.0214183 1.0939288 1.2070738 1.0716246 0.97507304 1.1489164 0.9746639 1.2272407 1.0411597 0.88416356 1.1610061 0.9117879 1.2275194 0.9757323 1.0752025 1.0155181 1.1590093 1.1671795 1.2121391 1.0724342 0.91402274 1.2054198 1.0184662 0.9741947 0.99084306
0.6916917 1.0141795 1.1834987 1.2344306 1.0305895 1.1182894 0.9921745 1.2283523 1.0302131 1.1613725 1.1711762 1.0985714 1.2048602 0.9766981 1.0734109 1.1797874 1.0181028 1.0750089 1.1455482 0.9099859 1.1610967 1.1467286 0.8817557 1.2341808 1.0967822 1.0021576 1.0215514 1.0940907 1.2072184 1.0716887 0.9751157 1.1490697 0.9747065 1.2273791 1.0412736 0.8842577 1.16123 0.9118654 1.2276577 0.9759498 1.0752672 1.0157439 1.1592362 1.1673903 1.2122906 1.0725255 0.91410106 1.205587 1.0186895 0.9744148 0.9909703
0.6926927 1.0142859 1.1836735 1.2345533 1.030766 1.1184272 0.9922988 1.2284671 1.0303895 1.1615742 1.1712635 1.0986406 1.2050275 0.9767413 1.0736415 1.1799862 1.0182103 1.0752367 1.1456599 0.9100628 1.1613201 1.1468408 0.8818489 1.234303 1.0969448 1.0023572 1.0216842 1.0942521 1.2073625 1.0717524 0.9751585 1.1492229 0.97474915 1.227517 1.0413872 0.8843518 1.1614534 0.911943 1.2277955 0.9761673 1.0753317 1.0159696 1.1594626 1.1676006 1.2124417 1.0726167 0.9141794 1.2057538 1.0189127 0.9746348 0.9910974
0.6936937 1.0143923 1.1838477 1.2346755 1.0309424 1.1185647 0.9924229 1.2285814 1.0305659 1.1617754 1.1713504 1.0987096 1.2051941 0.9767846 1.0738719 1.1801845 1.0183176 1.0754641 1.1457714 0.91013974 1.161543 1.1469526 0.8819421 1.2344247 1.097107 1.0025568 1.0218167 1.0944133 1.2075062 1.0718161 0.9752013 1.1493758 0.9747918 1.2276546 1.0415006 0.8844459 1.1616762 0.9120206 1.2279328 0.9763847 1.0753961 1.016195 1.1596885 1.1678104 1.2125921 1.0727075 0.91425776 1.2059202 1.0191356 0.9748548 0.9912243
0.6946947 1.0144984 1.1840214 1.2347972 1.0311188 1.1187018 0.99254674 1.2286954 1.0307423 1.161976 1.171437 1.0987782 1.2053604 0.9768279 1.0741019 1.1803824 1.0184247 1.0756912 1.1458825 0.91021675 1.1617655 1.1470641 0.8820353 1.234546 1.0972689 1.0027564 1.021949 1.094574 1.2076494 1.0718796 0.97524416 1.1495284 0.97483456 1.2277917 1.0416137 0.8845401 1.1618986 0.9120982 1.2280698 0.976602 1.0754602 1.0164205 1.1599139 1.1680198 1.2127422 1.0727984 0.9143362 1.206086 1.0193584 0.97507477 0.99135095
0.6956957 1.0146043 1.1841946 1.2349186 1.0312952 1.1188385 0.9926705 1.2288088 1.0309186 1.1621761 1.1715232 1.0988469 1.2055262 0.9768713 1.0743316 1.1805797 1.0185317 1.0759182 1.1459932 0.91029376 1.1619873 1.1471752 0.8821286 1.2346667 1.0974303 1.0029558 1.022081 1.0947342 1.2077922 1.0719429 0.9752871 1.1496809 0.97487736 1.2279284 1.0417266 0.88463426 1.1621205 0.9121759 1.2282063 0.97681934 1.0755243 1.0166457 1.1601387 1.1682285 1.2128918 1.0728889 0.91441464 1.2062515 1.0195811 0.9752946 0.9914775
0.6966967 1.0147101 1.1843672 1.2350394 1.0314715 1.118975 0.99279404 1.2289218 1.0310949 1.1623757 1.1716092 1.0989152 1.2056916 0.9769147 1.0745611 1.1807766 1.0186385 1.0761448 1.1461035 0.9103708 1.1622088 1.147286 0.8822219 1.234787 1.0975914 1.0031552 1.0222129 1.0948942 1.2079344 1.0720062 0.97533005 1.1498331 0.9749202 1.2280647 1.0418392 0.88472843 1.1623418 0.9122536 1.2283424 0.9770366 1.0755882 1.0168707 1.1603631 1.1684366 1.2130408 1.0729792 0.91449314 1.2064165 1.0198036 0.9755144 0.9916038
0.6976977 1.0148157 1.1845394 1.2351598 1.0316477 1.1191111 0.99291736 1.2290344 1.0312711 1.1625748 1.1716948 1.0989834 1.2058564 0.9769582 1.0747904 1.180973 1.0187451 1.0763712 1.1462135 0.91044796 1.1624297 1.1473964 0.8823152 1.2349069 1.0977521 1.0033547 1.0223445 1.0950537 1.2080761 1.0720693 0.9753731 1.149985 0.9749631 1.2282004 1.0419518 0.88482267 1.1625627 0.91233134 1.2284781 0.97725374 1.075652 1.0170957 1.1605871 1.1686443 1.2131895 1.0730693 0.91457164 1.206581 1.020026 0.9757342 0.9917299
0.6986987 1.0149212 1.1847111 1.2352797 1.031824 1.1192467 0.99304056 1.2291465 1.0314473 1.1627734 1.1717801 1.0990515 1.206021 0.9770017 1.0750194 1.1811689 1.0188515 1.0765972 1.1463232 0.9105251 1.1626501 1.1475066 0.8824085 1.2350262 1.0979124 1.003554 1.0224758 1.0952128 1.2082174 1.0721322 0.9754161 1.1501367 0.9750061 1.2283359 1.0420641 0.8849169 1.162783 0.91240907 1.2286133 0.9774709 1.0757157 1.0173205 1.1608105 1.1688515 1.2133375 1.0731592 0.91465014 1.206745 1.0202483 0.9759538 0.9918559
0.6996997 1.0150265 1.1848823 1.2353991 1.0320002 1.119382 0.9931636 1.2292582 1.0316235 1.1629714 1.171865 1.0991192 1.206185 0.9770453 1.075248 1.1813644 1.0189579 1.076823 1.1464325 0.9106023 1.16287 1.1476163 0.8825019 1.2351452 1.0980723 1.0037532 1.022607 1.0953716 1.2083582 1.072195 0.9754593 1.1502881 0.97504914 1.2284708 1.042176 0.88501114 1.163003 0.9124869 1.2287481 0.97768795 1.0757792 1.0175451 1.1610333 1.1690581 1.2134852 1.0732489 0.9147287 1.2069087 1.0204704 0.97617346 0.9919817
0.7007007 1.0151316 1.185053 1.2355181 1.0321763 1.119517 0.9932864 1.2293694 1.0317996 1.1631689 1.1719496 1.0991869 1.2063485 0.9770889 1.0754764 1.1815594 1.019064 1.0770485 1.1465415 0.91067946 1.1630895 1.1477257 0.88259524 1.2352637 1.0982318 1.0039524 1.0227377 1.0955299 1.2084985 1.0722578 0.97550243 1.1504394 0.97509223 1.2286053 1.0422878 0.88510543 1.1632224 0.91256475 1.2288824 0.977905 1.0758425 1.0177696 1.1612557 1.1692642 1.2136323 1.0733384 0.9148073 1.2070718 1.0206922 0.976393 0.9921072
0.7017017 1.0152365 1.1852232 1.2356366 1.0323523 1.1196514 0.99340904 1.2294801 1.0319756 1.1633658 1.1720339 1.0992543 1.2065116 0.97713256 1.0757045 1.181754 1.0191699 1.0772738 1.1466501 0.91075677 1.1633085 1.1478347 0.8826887 1.2353817 1.0983908 1.0041516 1.0228684 1.095688 1.2086384 1.0723203 0.97554564 1.1505903 0.9751354 1.2287394 1.0423995 0.8851997 1.1634413 0.9126426 1.2290163 0.97812194 1.0759057 1.0179938 1.1614777 1.1694697 1.2137791 1.0734277 0.91488594 1.2072345 1.0209141 0.9766125 0.9922326
0.7027027 1.0153413 1.1853929 1.2357547 1.0325284 1.1197857 0.99353147 1.2295905 1.0321517 1.1635623 1.1721178 1.0993215 1.2066743 0.9771763 1.0759323 1.1819481 1.0192757 1.0774988 1.1467584 0.910834 1.163527 1.1479434 0.8827821 1.2354993 1.0985496 1.0043507 1.0229988 1.0958456 1.2087778 1.0723827 0.975589 1.1507411 0.97517854 1.228873 1.0425109 0.885294 1.1636597 0.9127205 1.2291498 0.97833884 1.0759687 1.018218 1.161699 1.1696748 1.2139252 1.0735167 0.91496456 1.2073967 1.0211357 0.976832 0.99235785
0.7037037 1.015446 1.185562 1.2358724 1.0327045 1.1199195 0.9936537 1.2297003 1.0323277 1.1637583 1.1722014 1.0993886 1.2068365 0.97722006 1.0761598 1.1821417 1.0193813 1.0777235 1.1468663 0.9109114 1.163745 1.1480517 0.88287556 1.2356163 1.0987079 1.0045497 1.023129 1.0960028 1.2089167 1.072445 0.9756323 1.1508917 0.9752218 1.2290063 1.0426221 0.8853884 1.1638777 0.91279846 1.2292829 0.9785557 1.0760317 1.018442 1.16192 1.1698793 1.214071 1.0736057 0.91504323 1.2075586 1.0213572 0.9770513 0.99248284
0.7047047 1.0155505 1.1857308 1.2359896 1.0328804 1.1200529 0.99377584 1.2298099 1.0325036 1.1639537 1.1722847 1.0994555 1.2069982 0.9772639 1.0763872 1.1823348 1.0194867 1.077948 1.146974 0.91098875 1.1639625 1.1481596 0.8829691 1.235733 1.0988659 1.0047487 1.0232589 1.0961596 1.2090552 1.0725071 0.9756757 1.1510419 0.9752651 1.2291391 1.0427331 0.8854827 1.1640952 0.9128764 1.2294154 0.97877246 1.0760944 1.0186659 1.1621405 1.1700833 1.2142162 1.0736943 0.9151219 1.2077199 1.0215784 0.97727066 0.9926077
0.7057057 1.0156548 1.185899 1.2361063 1.0330564 1.1201861 0.99389774 1.2299188 1.0326796 1.1641487 1.1723677 1.0995221 1.2071595 0.97730774 1.0766141 1.1825274 1.0195919 1.0781721 1.1470811 0.9110662 1.1641796 1.1482673 0.88306254 1.2358493 1.0990233 1.0049477 1.0233886 1.0963161 1.2091932 1.0725691 0.97571915 1.151192 0.9753085 1.2292714 1.0428438 0.8855771 1.1643121 0.91295445 1.2295477 0.9789892 1.0761571 1.0188897 1.1623604 1.1702868 1.2143611 1.0737828 0.91520065 1.2078809 1.0217997 0.97748995 0.99273235
0.7067067 1.015759 1.1860667 1.2362225 1.0332322 1.1203189 0.9940195 1.2300274 1.0328554 1.1643431 1.1724503 1.0995886 1.2073205 0.97735167 1.0768409 1.1827196 1.019697 1.078396 1.1471881 0.9111436 1.164396 1.1483746 0.8831561 1.235965 1.0991806 1.0051466 1.0235181 1.0964721 1.2093307 1.072631 0.9757626 1.1513418 0.97535187 1.2294034 1.0429543 0.8856715 1.1645286 0.9130325 1.2296795 0.9792059 1.0762196 1.0191132 1.1625799 1.1704897 1.2145053 1.0738711 0.91527945 1.2080413 1.0220207 0.9777091 0.9928568
0.7077077 1.015863 1.186234 1.2363384 1.033408 1.1204512 0.99414104 1.2301356 1.0330312 1.164537 1.1725326 1.0996549 1.2074809 0.97739565 1.0770673 1.1829114 1.0198019 1.0786196 1.1472946 0.9112211 1.1646122 1.1484816 0.88324964 1.2360803 1.0993373 1.0053455 1.0236473 1.0966278 1.2094678 1.0726928 0.9758062 1.1514913 0.9753954 1.229535 1.0430646 0.8857659 1.1647446 0.91311055 1.2298108 0.9794225 1.0762819 1.0193366 1.1627989 1.1706921 1.2146492 1.0739592 0.91535825 1.2082013 1.0222416 0.9779283 0.99298114
0.7087087 1.0159668 1.1864008 1.2364538 1.0335839 1.1205833 0.99426246 1.2302432 1.0332069 1.1647303 1.1726146 1.0997211 1.2076409 0.97743964 1.0772934 1.1831026 1.0199066 1.078843 1.1474009 0.9112986 1.1648277 1.1485882 0.8833433 1.2361952 1.0994937 1.0055442 1.0237763 1.0967833 1.2096044 1.0727544 0.9758498 1.1516407 0.9754389 1.229666 1.0431747 0.8858604 1.1649601 0.9131887 1.2299417 0.97963905 1.0763441 1.0195599 1.1630174 1.170894 1.2147925 1.0740471 0.91543704 1.2083609 1.0224622 0.9781474 0.99310523
0.7097097 1.0160705 1.186567 1.2365687 1.0337596 1.1207149 0.99438363 1.2303505 1.0333827 1.1649232 1.1726962 1.099787 1.2078004 0.9774837 1.0775193 1.1832935 1.0200112 1.079066 1.1475067 0.9113762 1.1650429 1.1486944 0.88343686 1.2363096 1.0996498 1.0057429 1.023905 1.0969381 1.2097405 1.0728158 0.97589344 1.1517898 0.97548246 1.2297968 1.0432847 0.88595486 1.1651752 0.91326684 1.2300723 0.9798556 1.0764061 1.019783 1.1632353 1.1710954 1.2149354 1.0741347 0.9155159 1.20852 1.0226829 0.97836643 0.99322915
0.7107107 1.016174 1.1867328 1.2366832 1.0339353 1.1208463 0.9945047 1.2304573 1.0335584 1.1651156 1.1727777 1.0998528 1.2079595 0.9775278 1.077745 1.1834838 1.0201156 1.0792888 1.1476123 0.9114537 1.1652575 1.1488004 0.8835305 1.2364236 1.0998055 1.0059416 1.0240337 1.0970927 1.2098762 1.0728772 0.9759372 1.1519387 0.9755261 1.2299271 1.0433943 0.88604933 1.1653897 0.91334504 1.2302023 0.9800721 1.0764681 1.020006 1.1634529 1.1712962 1.2150779 1.0742222 0.91559476 1.2086787 1.0229033 0.9785854 0.9933529
0.7117117 1.0162773 1.1868981 1.2367972 1.0341109 1.1209773 0.99462557 1.2305636 1.0337341 1.1653075 1.1728586 1.0999184 1.2081182 0.97757196 1.0779703 1.1836737 1.0202199 1.0795114 1.1477175 0.9115314 1.1654716 1.148906 0.8836242 1.2365371 1.0999607 1.0061402 1.0241619 1.097247 1.2100115 1.0729383 0.97598094 1.1520872 0.9755698 1.2300569 1.0435038 0.88614386 1.1656038 0.91342324 1.230332 0.98028845 1.0765299 1.0202287 1.16367 1.1714966 1.2152197 1.0743095 0.9156737 1.2088369 1.0231236 0.9788043 0.99347645
0.7127127 1.0163805 1.1870629 1.2369108 1.0342866 1.1211078 0.9947462 1.2306696 1.0339097 1.1654989 1.1729393 1.0999838 1.2082764 0.9776162 1.0781953 1.1838632 1.020324 1.0797336 1.1478224 0.91160905 1.1656852 1.1490113 0.88371783 1.2366502 1.1001155 1.0063388 1.0242901 1.0974008 1.2101462 1.0729995 0.97602475 1.1522356 0.97561353 1.2301863 1.0436131 0.8862384 1.1658174 0.91350156 1.2304612 0.9805048 1.0765915 1.0204514 1.1638864 1.1716964 1.2153612 1.0743966 0.9157526 1.2089947 1.0233438 0.97902316 0.99359983
0.7137137 1.0164835 1.1872272 1.2370241 1.0344622 1.1212381 0.9948667 1.2307751 1.0340853 1.1656897 1.1730198 1.100049 1.2084342 0.9776604 1.0784202 1.1840521 1.020428 1.0799556 1.1479269 0.9116868 1.1658984 1.1491162 0.8838116 1.2367629 1.10027 1.0065374 1.0244179 1.0975543 1.2102805 1.0730604 0.9760687 1.1523838 0.97565734 1.2303153 1.0437222 0.8863329 1.1660305 0.9135798 1.2305901 0.9807211 1.076653 1.020674 1.1641026 1.1718957 1.2155023 1.0744834 0.91583157 1.2091521 1.0235637 0.97924197 0.993723
0.7147147 1.0165864 1.187391 1.2371367 1.0346377 1.121368 0.9949871 1.2308803 1.0342607 1.1658801 1.1730998 1.100114 1.2085916 0.9777047 1.0786446 1.1842406 1.0205317 1.0801774 1.1480311 0.9117645 1.1661111 1.1492207 0.88390535 1.236875 1.1004242 1.0067359 1.0245456 1.0977074 1.2104143 1.0731212 0.9761126 1.1525317 0.97570115 1.230444 1.043831 0.8864275 1.1662432 0.9136582 1.2307185 0.9809373 1.0767144 1.0208963 1.1643181 1.1720945 1.2156428 1.0745702 0.9159106 1.209309 1.0237837 0.9794607 0.993846
0.7157157 1.0166891 1.1875545 1.237249 1.0348132 1.1214975 0.99510723 1.2309849 1.0344362 1.16607 1.1731795 1.1001788 1.2087485 0.97774905 1.0788689 1.1844287 1.0206352 1.0803988 1.148135 0.9118423 1.1663233 1.1493249 0.8839991 1.2369869 1.100578 1.0069343 1.024673 1.0978601 1.2105477 1.0731819 0.9761566 1.1526794 0.9757451 1.2305721 1.0439396 0.8865221 1.1664553 0.9137366 1.2308465 0.9811535 1.0767756 1.0211185 1.1645333 1.1722928 1.215783 1.0746566 0.91598964 1.2094655 1.0240034 0.9796794 0.99396884
0.7167167 1.0167917 1.1877173 1.237361 1.0349886 1.1216267 0.9952272 1.2310891 1.0346117 1.1662593 1.173259 1.1002434 1.2089049 0.97779346 1.0790929 1.1846163 1.0207386 1.08062 1.1482385 0.91192013 1.1665351 1.1494288 0.88409287 1.2370982 1.1007314 1.0071326 1.0248002 1.0980124 1.2106807 1.0732423 0.97620064 1.1528269 0.975789 1.2306999 1.0440481 0.88661677 1.166667 0.91381496 1.2309741 0.9813696 1.0768367 1.0213406 1.1647478 1.1724906 1.2159226 1.0747429 0.9160687 1.2096215 1.024223 0.9798981 0.99409145
0.7177177 1.0168941 1.1878797 1.2374723 1.035164 1.1217556 0.995347 1.231193 1.034787 1.1664481 1.173338 1.100308 1.2090609 0.97783786 1.0793166 1.1848035 1.0208418 1.080841 1.1483417 0.91199803 1.1667464 1.1495324 0.8841867 1.2372091 1.1008843 1.007331 1.0249271 1.0981644 1.2108132 1.0733027 0.97624475 1.1529741 0.975833 1.2308272 1.0441563 0.8867114 1.1668782 0.91389346 1.2311013 0.9815857 1.0768976 1.0215626 1.164962 1.1726879 1.2160617 1.074829 0.91614777 1.2097771 1.0244423 0.98011667 0.99421394
0.7187187 1.0169963 1.1880417 1.2375833 1.0353394 1.1218841 0.99546665 1.2312963 1.0349624 1.1666365 1.1734169 1.1003723 1.2092166 0.9778824 1.07954 1.1849902 1.020945 1.0810616 1.1484445 0.91207594 1.1669571 1.1496357 0.88428056 1.2373196 1.101037 1.0075294 1.0250539 1.0983161 1.2109452 1.0733631 0.97628886 1.1531212 0.97587705 1.2309542 1.0442643 0.8868061 1.167089 0.9139719 1.231228 0.9818017 1.0769584 1.0217843 1.1651757 1.1728846 1.2162005 1.0749149 0.91622686 1.2099323 1.0246617 0.9803352 0.99433625
0.7197197 1.0170984 1.1882031 1.2376938 1.0355147 1.1220123 0.99558616 1.2313993 1.0351378 1.1668243 1.1734954 1.1004364 1.2093718 0.9779269 1.0797632 1.1851764 1.021048 1.081282 1.1485472 0.91215384 1.1671675 1.1497386 0.88437444 1.2374296 1.1011893 1.0077276 1.0251803 1.0984674 1.2110769 1.0734231 0.9763331 1.153268 0.97592115 1.2310807 1.0443722 0.8869008 1.1672993 0.91405046 1.2313544 0.98201764 1.0770191 1.022006 1.1653888 1.1730808 1.2163388 1.0750006 0.916306 1.2100871 1.0248808 0.9805536 0.9944584
0.7207207 1.0172004 1.1883641 1.2378039 1.03569 1.12214 0.9957054 1.2315018 1.035313 1.1670117 1.1735736 1.1005003 1.2095265 0.9779715 1.0799861 1.1853622 1.0211507 1.0815021 1.1486493 0.91223186 1.1673774 1.1498412 0.8844684 1.2375392 1.1013411 1.0079257 1.0253067 1.0986183 1.211208 1.0734832 0.9763773 1.1534145 0.9759653 1.2312068 1.0444797 0.88699555 1.1675091 0.914129 1.2314804 0.9822335 1.0770797 1.0222275 1.1656016 1.1732765 1.2164766 1.0750861 0.91638523 1.2102413 1.0250998 0.9807721 0.9945803
0.7217217 1.0173022 1.1885246 1.2379136 1.0358652 1.1222675 0.9958246 1.231604 1.0354882 1.1671985 1.1736515 1.1005641 1.2096808 0.9780161 1.0802087 1.1855476 1.0212532 1.081722 1.1487513 0.9123099 1.1675868 1.1499434 0.88456225 1.2376484 1.1014928 1.0081239 1.0254327 1.0987688 1.2113386 1.0735431 0.97642165 1.1535609 0.97600955 1.2313325 1.0445871 0.88709027 1.1677184 0.91420764 1.2316059 0.9824494 1.0771401 1.0224488 1.1658138 1.1734718 1.2166139 1.0751714 0.91646445 1.2103952 1.0253186 0.9809904 0.9947021
0.7227227 1.0174037 1.1886847 1.2380228 1.0360404 1.1223947 0.9959435 1.2317057 1.0356634 1.1673849 1.173729 1.1006277 1.2098347 0.9780608 1.080431 1.1857325 1.0213557 1.0819416 1.1488528 0.91238797 1.1677957 1.1500453 0.88465625 1.2377571 1.1016439 1.008322 1.0255586 1.0989189 1.2114689 1.0736028 0.976466 1.1537069 0.9760538 1.2314578 1.0446944 0.88718504 1.1679273 0.91428626 1.2317309 0.9826652 1.0772003 1.02267 1.1660256 1.1736666 1.2167507 1.0752565 0.91654366 1.2105486 1.0255373 0.98120874 0.9948237
0.7237237 1.0175052 1.1888442 1.2381316 1.0362155 1.1225214 0.9960623 1.2318069 1.0358385 1.1675708 1.1738062 1.1006911 1.2099881 0.9781055 1.0806531 1.1859169 1.0214579 1.082161 1.148954 0.91246605 1.1680042 1.1501468 0.88475025 1.2378653 1.1017946 1.00852 1.0256842 1.0990688 1.2115986 1.0736624 0.9765104 1.1538528 0.9760981 1.2315826 1.0448014 0.88727987 1.1681356 0.91436493 1.2318556 0.9828809 1.0772605 1.022891 1.1662369 1.1738608 1.2168871 1.0753415 0.91662294 1.2107017 1.0257559 0.98142695 0.9949451
0.7247247 1.0176065 1.1890033 1.23824 1.0363907 1.1226478 0.9961809 1.2319077 1.0360136 1.1677562 1.1738832 1.1007544 1.2101412 0.97815025 1.0808749 1.1861008 1.0215601 1.0823799 1.1490549 0.9125442 1.1682122 1.1502482 0.88484424 1.2379732 1.101945 1.008718 1.0258096 1.0992181 1.211728 1.0737219 0.9765549 1.1539984 0.97614247 1.2317071 1.0449082 0.8873747 1.1683435 0.9144436 1.23198 0.9830966 1.0773205 1.0231119 1.1664478 1.1740545 1.2170231 1.0754262 0.9167023 1.2108543 1.0259743 0.9816451 0.99506634
0.7257257 1.0177076 1.1891619 1.238348 1.0365657 1.1227739 0.9962994 1.2320082 1.0361886 1.1679411 1.1739599 1.1008174 1.2102938 0.9781951 1.0810964 1.1862844 1.021662 1.0825988 1.1491555 0.9126224 1.1684197 1.150349 0.8849383 1.2380806 1.1020951 1.0089159 1.0259348 1.0993673 1.211857 1.0737813 0.9765994 1.1541438 0.9761869 1.2318312 1.0450147 0.88746953 1.168551 0.91452235 1.2321038 0.9833122 1.0773803 1.0233327 1.1666582 1.1742477 1.2171587 1.0755107 0.9167816 1.2110064 1.0261925 0.98186326 0.9951874
0.7267267 1.0178087 1.1893201 1.2384555 1.0367407 1.1228997 0.99641764 1.2321082 1.0363637 1.1681254 1.1740361 1.1008803 1.210446 0.97823995 1.0813177 1.1864675 1.0217638 1.0828173 1.1492558 0.9127006 1.1686267 1.1504496 0.88503236 1.2381877 1.1022449 1.0091138 1.0260597 1.099516 1.2119853 1.0738405 0.9766439 1.154289 0.97623134 1.2319549 1.0451212 0.88756436 1.168758 0.91460115 1.2322273 0.9835278 1.07744 1.0235534 1.166868 1.1744405 1.2172937 1.075595 0.916861 1.2111582 1.0264107 0.9820813 0.99530834
0.7277277 1.0179094 1.1894778 1.2385626 1.0369157 1.1230251 0.9965358 1.2322078 1.0365386 1.1683093 1.1741121 1.100943 1.2105976 0.97828484 1.0815387 1.1866502 1.0218655 1.0830356 1.1493556 0.91277885 1.1688333 1.1505499 0.8851265 1.2382942 1.1023941 1.0093116 1.0261844 1.0996643 1.2121134 1.0738996 0.97668856 1.154434 0.97627586 1.2320782 1.0452274 0.88765925 1.1689645 0.91467994 1.2323503 0.9837433 1.0774996 1.0237739 1.1670774 1.1746327 1.2174283 1.0756792 0.9169404 1.2113094 1.0266286 0.9822993 0.99542904
0.7287287 1.0180101 1.189635 1.2386693 1.0370907 1.1231501 0.9966537 1.232307 1.0367136 1.1684928 1.1741878 1.1010056 1.210749 0.9783298 1.0817595 1.1868324 1.0219669 1.0832536 1.1494553 0.9128572 1.1690394 1.1506499 0.8852206 1.2384005 1.1025431 1.0095093 1.026309 1.0998124 1.212241 1.0739586 0.9767332 1.1545787 0.97632045 1.232201 1.0453334 0.8877542 1.1691706 0.9147588 1.232473 0.9839587 1.077559 1.0239942 1.1672864 1.1748245 1.2175624 1.0757632 0.91701984 1.2114602 1.0268465 0.98251724 0.9955496
0.7297297 1.0181106 1.1897918 1.2387755 1.0372655 1.1232748 0.99677145 1.2324058 1.0368885 1.1686757 1.1742632 1.1010679 1.2109 0.9783748 1.0819799 1.1870142 1.0220681 1.0834713 1.1495546 0.91293555 1.1692451 1.1507494 0.88531476 1.2385061 1.1026917 1.009707 1.0264333 1.09996 1.2123681 1.0740174 0.9767779 1.1547232 0.97636503 1.2323235 1.0454391 0.8878491 1.1693761 0.91483766 1.2325953 0.98417413 1.0776184 1.0242144 1.1674949 1.1750157 1.2176962 1.0758469 0.9170993 1.2116107 1.0270642 0.98273516 0.99567
0.7307307 1.018211 1.1899481 1.2388813 1.0374403 1.1233991 0.9968891 1.2325041 1.0370632 1.1688582 1.1743383 1.10113 1.2110504 0.97841984 1.0822002 1.1871955 1.0221694 1.0836887 1.1496536 0.91301394 1.1694503 1.1508487 0.88540894 1.2386115 1.10284 1.0099046 1.0265574 1.1001073 1.2124949 1.0740762 0.9768227 1.1548674 0.9764097 1.2324455 1.0455447 0.88794404 1.1695813 0.9149166 1.2327172 0.9843895 1.0776775 1.0244344 1.1677029 1.1752064 1.2178295 1.0759306 0.9171788 1.2117608 1.0272818 0.98295295 0.99579024
0.7317317 1.0183113 1.1901039 1.2389867 1.0376152 1.1235232 0.99700654 1.232602 1.037238 1.1690401 1.1744131 1.101192 1.2112005 0.97846496 1.0824201 1.1873764 1.0222703 1.0839059 1.1497521 0.9130924 1.169655 1.1509478 0.8855032 1.2387164 1.1029878 1.0101023 1.0266813 1.1002542 1.2126211 1.0741348 0.9768675 1.1550114 0.97645444 1.2325672 1.0456501 0.888039 1.169786 0.9149955 1.2328386 0.9846048 1.0777366 1.0246544 1.1679105 1.1753966 1.2179623 1.0760139 0.9172583 1.2119104 1.0274992 0.9831707 0.9959103
0.7327327 1.0184114 1.1902592 1.2390916 1.03779 1.1236469 0.99712384 1.2326995 1.0374128 1.1692215 1.1744876 1.1012539 1.2113501 0.9785101 1.0826397 1.1875569 1.0223712 1.0841229 1.1498505 0.9131708 1.1698593 1.1510464 0.8855974 1.2388208 1.1031353 1.0102998 1.0268049 1.1004008 1.212747 1.0741932 0.9769123 1.1551552 0.9764992 1.2326884 1.0457554 0.888134 1.1699902 0.91507447 1.2329596 0.98482 1.0777955 1.0248741 1.1681175 1.1755863 1.2180947 1.0760971 0.9173379 1.2120595 1.0277164 0.9833884 0.99603015
0.7337337 1.0185113 1.1904141 1.2391962 1.0379646 1.1237702 0.99724096 1.2327967 1.0375875 1.1694025 1.1745619 1.1013155 1.2114993 0.97855526 1.0828592 1.1877369 1.0224718 1.0843396 1.1499485 0.9132493 1.1700631 1.1511447 0.8856917 1.2389249 1.1032825 1.0104973 1.0269283 1.100547 1.2128723 1.0742515 0.97695726 1.1552988 0.97654396 1.2328093 1.0458604 0.888229 1.1701939 0.91515344 1.2330804 0.98503524 1.0778543 1.0250937 1.1683241 1.1757756 1.2182266 1.0761802 0.9174175 1.2122083 1.0279336 0.98360604 0.99614984
0.7347347 1.0186111 1.1905686 1.2393004 1.0381392 1.1238933 0.9973579 1.2328933 1.0377622 1.169583 1.1746356 1.101377 1.2116481 0.9786005 1.0830783 1.1879164 1.0225723 1.0845561 1.1500462 0.9133279 1.1702664 1.1512429 0.885786 1.2390285 1.1034292 1.0106947 1.0270516 1.1006929 1.2129973 1.0743098 0.9770022 1.1554421 0.97658885 1.2329297 1.0459652 0.888324 1.1703972 0.9152325 1.2332006 0.98525035 1.0779129 1.0253131 1.1685302 1.1759644 1.218358 1.0762631 0.91749716 1.2123566 1.0281506 0.9838236 0.9962694
0.7357357 1.0187107 1.1907226 1.2394041 1.0383139 1.124016 0.9974747 1.2329897 1.0379368 1.1697631 1.1747093 1.1014383 1.2117964 0.9786458 1.0832971 1.1880956 1.0226727 1.0847722 1.1501436 0.9134065 1.1704693 1.1513405 0.8858803 1.2391316 1.1035757 1.010892 1.0271746 1.1008383 1.2131218 1.0743679 0.9770472 1.1555853 0.9766338 1.2330498 1.0460699 0.8884191 1.1706 0.9153116 1.2333205 0.9854654 1.0779715 1.0255325 1.168736 1.1761526 1.2184892 1.0763457 0.9175768 1.2125045 1.0283674 0.9840411 0.99638873
0.7367367 1.0188102 1.190876 1.2395073 1.0384885 1.1241384 0.9975913 1.2330856 1.0381113 1.1699426 1.1747825 1.1014994 1.2119443 0.97869116 1.0835158 1.1882743 1.0227728 1.0849881 1.1502407 0.9134851 1.1706718 1.1514379 0.88597465 1.2392344 1.1037217 1.0110893 1.0272974 1.1009835 1.2132459 1.0744258 0.97709227 1.1557282 0.9766787 1.2331694 1.0461743 0.88851416 1.1708024 0.9153907 1.2334399 0.98568046 1.0780299 1.0257517 1.1689413 1.1763403 1.2186197 1.0764282 0.9176565 1.212652 1.0285841 0.9842586 0.99650794
0.7377377 1.0189095 1.1910291 1.2396102 1.038663 1.1242604 0.9977078 1.2331811 1.0382859 1.1701217 1.1748556 1.1015605 1.2120919 0.9787365 1.0837342 1.1884525 1.0228728 1.0852038 1.1503373 0.9135637 1.1708738 1.1515349 0.88606906 1.2393367 1.1038675 1.0112866 1.0274199 1.1011283 1.2133695 1.0744838 0.9771374 1.1558708 0.97672373 1.2332886 1.0462785 0.88860923 1.1710043 0.9154698 1.233559 0.9858954 1.0780882 1.0259707 1.169146 1.1765276 1.2187499 1.0765104 0.91773623 1.212799 1.0288006 0.984476 0.996627
0.7387387 1.0190086 1.1911818 1.2397127 1.0388376 1.124382 0.9978241 1.2332761 1.0384604 1.1703002 1.1749282 1.1016213 1.212239 0.978782 1.0839522 1.1886303 1.0229727 1.0854192 1.1504338 0.9136424 1.1710752 1.1516317 0.8861635 1.2394387 1.1040128 1.0114838 1.0275422 1.1012727 1.2134928 1.0745414 0.9771825 1.1560133 0.9767688 1.2334076 1.0463825 0.88870436 1.1712058 0.915549 1.2336776 0.9861103 1.0781462 1.0261896 1.1693503 1.1767144 1.2188796 1.0765924 0.917816 1.2129457 1.029017 0.9846933 0.9967459
0.7397397 1.0191077 1.1913339 1.2398148 1.039012 1.1245034 0.99794024 1.2333708 1.0386349 1.1704783 1.1750007 1.101682 1.2123858 0.9788275 1.08417 1.1888077 1.0230724 1.0856342 1.15053 0.91372114 1.1712763 1.1517282 0.8862579 1.2395402 1.1041578 1.011681 1.0276644 1.1014168 1.2136155 1.074599 0.9772277 1.1561556 0.9768139 1.233526 1.0464864 0.8887995 1.1714067 0.9156282 1.2337959 0.9863252 1.0782043 1.0264083 1.1695541 1.1769007 1.2190089 1.0766745 0.91789573 1.2130919 1.0292333 0.9849105 0.99686456
0.7407407 1.0192065 1.1914855 1.2399163 1.0391864 1.1246245 0.99805623 1.2334651 1.0388093 1.170656 1.1750727 1.1017424 1.212532 0.978873 1.0843875 1.1889846 1.023172 1.0858492 1.1506257 0.91379994 1.171477 1.1518242 0.88635236 1.2396413 1.1043025 1.011878 1.0277864 1.1015606 1.213738 1.0746565 0.977273 1.1562976 0.9768591 1.2336441 1.04659 0.8888946 1.1716073 0.9157074 1.2339138 0.98654 1.0782621 1.026627 1.1697575 1.1770866 1.2191378 1.0767561 0.91797554 1.2132376 1.0294493 0.9851277 0.9969831
0.7417417 1.0193053 1.1916368 1.2400175 1.0393608 1.1247451 0.99817204 1.2335589 1.0389836 1.1708331 1.1751446 1.1018027 1.212678 0.97891855 1.0846049 1.1891612 1.0232714 1.0860637 1.1507212 0.91387874 1.1716771 1.1519201 0.88644683 1.239742 1.1044468 1.0120751 1.0279081 1.101704 1.2138598 1.0747138 0.9773183 1.1564393 0.9769043 1.2337618 1.0466934 0.8889898 1.1718074 0.9157867 1.2340313 0.9867547 1.0783199 1.0268453 1.1699605 1.177272 1.2192662 1.0768377 0.9180554 1.2133831 1.0296654 0.9853448 0.9971015
0.7427427 1.0194039 1.1917876 1.2401184 1.039535 1.1248655 0.99828774 1.2336525 1.039158 1.1710098 1.175216 1.1018628 1.2128234 0.9789642 1.0848219 1.1893373 1.0233706 1.0862781 1.1508164 0.9139576 1.1718768 1.1520156 0.8865413 1.2398423 1.1045908 1.012272 1.0280296 1.101847 1.2139814 1.074771 0.9773636 1.1565809 0.9769496 1.2338791 1.0467967 0.889085 1.172007 0.91586596 1.2341484 0.9869694 1.0783775 1.0270637 1.1701629 1.1774567 1.2193941 1.0769191 0.9181352 1.213528 1.0298812 0.9855619 0.9972197
0.7437437 1.0195023 1.1919379 1.2402188 1.0397093 1.1249856 0.9984032 1.2337455 1.0393323 1.171186 1.1752872 1.1019228 1.2129685 0.97900987 1.0850387 1.1895128 1.0234697 1.0864922 1.1509113 0.91403645 1.1720761 1.1521107 0.88663584 1.2399422 1.1047343 1.0124688 1.0281509 1.1019897 1.2141024 1.0748281 0.977409 1.1567222 0.9769949 1.2339959 1.0468998 0.8891802 1.1722062 0.9159453 1.2342651 0.98718405 1.078435 1.0272819 1.170365 1.1776412 1.2195216 1.0770003 0.91821516 1.2136726 1.0300969 0.98577887 0.9973377
0.7447447 1.0196006 1.1920878 1.2403188 1.0398836 1.1251053 0.9985186 1.2338381 1.0395064 1.1713617 1.175358 1.1019825 1.2131131 0.9790556 1.0852553 1.1896881 1.0235687 1.086706 1.1510059 0.91411537 1.1722748 1.1522056 0.88673043 1.2400417 1.1048776 1.0126657 1.0282719 1.1021321 1.2142231 1.0748851 0.9774544 1.1568633 0.97704023 1.2341125 1.0470027 0.88927543 1.1724049 0.9160246 1.2343813 0.9873986 1.0784924 1.0274998 1.1705666 1.177825 1.2196487 1.0770812 0.9182951 1.2138168 1.0303124 0.98599577 0.9974556
0.7457457 1.0196987 1.1922373 1.2404183 1.0400578 1.1252246 0.99863374 1.2339303 1.0396807 1.1715369 1.1754287 1.1020422 1.2132573 0.97910136 1.0854715 1.1898628 1.0236675 1.0869195 1.1511 0.9141943 1.1724732 1.1523001 0.88682497 1.2401408 1.1050205 1.0128624 1.0283928 1.1022742 1.2143433 1.074942 0.9774999 1.1570042 0.97708565 1.2342286 1.0471053 0.8893707 1.1726032 0.916104 1.2344973 0.98761314 1.0785496 1.0277177 1.1707677 1.1780084 1.2197754 1.077162 0.918375 1.2139605 1.0305278 0.9862127 0.9975733
0.7467467 1.0197967 1.1923863 1.2405175 1.040232 1.1253437 0.9987488 1.2340223 1.0398548 1.1717117 1.1754991 1.1021016 1.2134011 0.9791472 1.0856875 1.1900373 1.0237662 1.0871329 1.151194 0.9142733 1.1726711 1.1523943 0.88691956 1.2402394 1.105163 1.0130591 1.0285134 1.1024158 1.2144631 1.0749987 0.97754544 1.1571449 0.97713107 1.2343444 1.0472078 0.8894659 1.172801 0.9161835 1.2346128 0.9878276 1.0786067 1.0279354 1.1709683 1.1781913 1.2199017 1.0772427 0.918455 1.2141038 1.030743 0.98642945 0.99769086
0.7477477 1.0198946 1.1925348 1.2406162 1.040406 1.1254624 0.99886364 1.2341137 1.0400289 1.171886 1.175569 1.1021609 1.2135445 0.9791931 1.0859032 1.1902112 1.0238646 1.087346 1.1512877 0.9143523 1.1728686 1.1524882 0.8870142 1.2403376 1.1053052 1.0132558 1.028634 1.1025572 1.2145826 1.0750555 0.97759104 1.1572853 0.9771766 1.2344596 1.0473101 0.8895612 1.1729984 0.9162629 1.234728 0.988042 1.0786637 1.028153 1.1711684 1.1783737 1.2200274 1.0773232 0.918535 1.2142467 1.0309582 0.9866462 0.9978082
0.7487487 1.0199924 1.1926829 1.2407146 1.04058 1.1255808 0.9989783 1.2342048 1.040203 1.1720598 1.1756388 1.10222 1.2136875 0.979239 1.0861187 1.1903846 1.023963 1.0875587 1.151381 0.91443133 1.1730655 1.1525819 0.88710886 1.2404355 1.105447 1.0134524 1.0287541 1.1026981 1.2147015 1.075112 0.97763664 1.1574255 0.97722214 1.2345746 1.0474122 0.8896565 1.1731954 0.9163424 1.2348427 0.98825634 1.0787206 1.0283704 1.1713682 1.1785557 1.2201529 1.0774034 0.918615 1.2143893 1.0311731 0.98686284 0.99792546
0.7497497 1.02009 1.1928304 1.2408124 1.0407541 1.1256989 0.9990929 1.2342955 1.040377 1.1722331 1.1757083 1.102279 1.2138301 0.97928494 1.0863339 1.1905577 1.0240611 1.0877713 1.151474 0.9145104 1.1732621 1.1526752 0.8872035 1.2405329 1.1055886 1.013649 1.0288742 1.1028388 1.21482 1.0751684 0.97768235 1.1575656 0.9772678 1.2346892 1.0475141 0.8897518 1.1733918 0.9164219 1.2349571 0.9884706 1.0787773 1.0285877 1.1715676 1.1787372 1.2202778 1.0774835 0.91869503 1.2145314 1.0313879 0.98707944 0.9980425
0.7507508 1.0201874 1.1929777 1.2409099 1.040928 1.1258166 0.99920726 1.2343857 1.040551 1.1724061 1.1757774 1.1023378 1.2139723 0.97933096 1.0865488 1.1907303 1.0241592 1.0879836 1.1515667 0.9145896 1.1734582 1.1527683 0.8872982 1.2406299 1.1057297 1.0138454 1.028994 1.1029791 1.2149382 1.0752246 0.97772807 1.1577053 0.97731346 1.2348033 1.0476158 0.88984716 1.1735879 0.91650146 1.2350711 0.98868483 1.0788338 1.0288048 1.1717664 1.1789181 1.2204022 1.0775634 0.91877514 1.214673 1.0316025 0.987296 0.9981594
0.7517518 1.0202847 1.1931244 1.2410071 1.0411019 1.125934 0.9993215 1.2344756 1.0407249 1.1725785 1.1758463 1.1023965 1.2141141 0.97937703 1.0867635 1.1909025 1.0242571 1.0881957 1.1516591 0.91466874 1.173654 1.1528609 0.88739294 1.2407266 1.1058705 1.0140419 1.0291137 1.103119 1.2150558 1.0752808 0.97777385 1.1578449 0.9773592 1.2349172 1.0477173 0.88994247 1.1737834 0.91658103 1.2351847 0.988899 1.0788903 1.0290219 1.1719648 1.1790987 1.2205263 1.0776432 0.91885525 1.2148143 1.0318171 0.98751247 0.9982761
0.7527528 1.0203818 1.1932707 1.2411038 1.0412759 1.1260512 0.99943554 1.2345651 1.0408988 1.1727505 1.1759149 1.1024549 1.2142555 0.97942317 1.086978 1.1910744 1.0243548 1.0884074 1.1517512 0.9147479 1.1738491 1.1529533 0.8874877 1.2408228 1.1060109 1.0142382 1.029233 1.1032586 1.2151731 1.0753368 0.9778196 1.1579843 0.9774049 1.2350305 1.0478187 0.8900379 1.1739786 0.9166606 1.2352978 0.9891131 1.0789467 1.0292387 1.1721627 1.1792787 1.2206501 1.0777228 0.91893536 1.2149552 1.0320314 0.98772883 0.99839264
0.7537538 1.0204787 1.1934166 1.2412001 1.0414497 1.1261679 0.99954945 1.2346542 1.0410726 1.1729219 1.1759832 1.1025132 1.2143964 0.9794693 1.087192 1.1912457 1.0244523 1.088619 1.1518431 0.9148271 1.1740439 1.1530454 0.8875825 1.2409186 1.1061511 1.0144346 1.0293522 1.103398 1.21529 1.0753927 0.9778655 1.1581234 0.9774507 1.2351435 1.0479199 0.89013326 1.1741734 0.91674024 1.2354107 0.9893271 1.079003 1.0294553 1.1723602 1.1794583 1.2207732 1.0778022 0.9190155 1.2150956 1.0322456 0.9879452 0.99850905
0.7547548 1.0205756 1.193562 1.241296 1.0416234 1.1262844 0.99966323 1.2347429 1.0412464 1.173093 1.1760513 1.1025714 1.214537 0.9795155 1.087406 1.1914166 1.0245498 1.0888302 1.1519345 0.9149064 1.1742382 1.1531371 0.88767725 1.241014 1.1062908 1.0146308 1.0294712 1.1035368 1.2154064 1.0754485 0.9779114 1.1582623 0.97749656 1.2352562 1.0480208 0.8902287 1.1743675 0.91681993 1.2355231 0.98954105 1.079059 1.0296719 1.1725572 1.1796374 1.220896 1.0778813 0.9190957 1.2152357 1.0324597 0.98816144 0.9986253
0.7557558 1.0206723 1.193707 1.2413915 1.041797 1.1264005 0.99977684 1.2348312 1.0414201 1.1732635 1.176119 1.1026294 1.2146771 0.97956175 1.0876197 1.1915871 1.0246471 1.0890412 1.1520257 0.91498566 1.1744322 1.1532286 0.8877721 1.241109 1.1064303 1.014827 1.02959 1.1036755 1.2155224 1.0755042 0.97795737 1.1584009 0.9775425 1.2353685 1.0481216 0.8903241 1.1745614 0.9168996 1.2356352 0.989755 1.079115 1.0298883 1.1727538 1.179816 1.2210184 1.0779604 0.9191759 1.2153754 1.0326737 0.9883777 0.9987414
0.7567568 1.0207689 1.1938515 1.2414867 1.0419707 1.1265163 0.99989027 1.2349192 1.0415938 1.1734337 1.1761863 1.1026872 1.2148169 0.979608 1.087833 1.1917572 1.0247443 1.089252 1.1521165 0.915065 1.1746255 1.1533198 0.8878669 1.2412037 1.1065693 1.0150231 1.0297085 1.1038138 1.215638 1.0755597 0.9780034 1.1585394 0.9775885 1.2354803 1.0482222 0.89041954 1.1747547 0.9169794 1.2357467 0.98996884 1.079171 1.0301045 1.17295 1.1799941 1.2211404 1.0780392 0.91925615 1.2155147 1.0328875 0.9885938 0.99885726
0.7577578 1.0208653 1.1939956 1.2415814 1.0421444 1.1266319 1.0000036 1.2350067 1.0417675 1.1736033 1.1762536 1.1027448 1.2149563 0.9796544 1.0880462 1.1919268 1.0248412 1.0894625 1.1522071 0.9151443 1.1748185 1.1534107 0.88796175 1.2412978 1.106708 1.0152191 1.0298269 1.1039517 1.2157533 1.0756152 0.97804946 1.1586777 0.9776345 1.2355919 1.0483226 0.890515 1.1749476 0.9170591 1.2358581 0.9901826 1.0792266 1.0303206 1.1731457 1.1801718 1.221262 1.0781178 0.91933644 1.2156535 1.0331011 0.9888099 0.998973
0.7587588 1.0209616 1.1941392 1.2416757 1.0423179 1.126747 1.0001167 1.2350938 1.041941 1.1737725 1.1763204 1.1028024 1.2150952 0.97970074 1.0882591 1.1920961 1.0249381 1.0896728 1.1522975 0.9152237 1.1750112 1.1535012 0.88805664 1.2413917 1.1068465 1.0154151 1.0299451 1.1040893 1.2158681 1.0756705 0.9780956 1.1588156 0.97768056 1.235703 1.0484227 0.8906105 1.1751401 0.91713893 1.235969 0.9903963 1.0792823 1.0305367 1.1733409 1.180349 1.2213831 1.0781964 0.9194167 1.215792 1.0333146 0.9890259 0.9990886
0.7597598 1.0210577 1.1942824 1.2417697 1.0424914 1.1268619 1.0002296 1.2351806 1.0421145 1.1739413 1.176387 1.1028597 1.2152338 0.9797471 1.0884717 1.1922649 1.0250348 1.0898829 1.1523875 0.9153032 1.1752032 1.1535915 0.8881515 1.2414851 1.1069845 1.015611 1.030063 1.1042265 1.2159824 1.0757258 0.9781417 1.1589534 0.97772664 1.2358137 1.0485227 0.890706 1.1753322 0.91721874 1.2360795 0.99060994 1.0793377 1.0307524 1.1735358 1.1805258 1.2215037 1.0782747 0.919497 1.21593 1.033528 0.98924184 0.99920404
0.7607608 1.0211538 1.1944252 1.2418631 1.0426649 1.1269765 1.0003424 1.235267 1.0422881 1.1741095 1.1764532 1.102917 1.215372 0.9797936 1.088684 1.1924334 1.0251313 1.0900925 1.1524771 0.9153826 1.1753949 1.1536814 0.8882465 1.2415781 1.1071223 1.0158069 1.0301808 1.1043634 1.2160964 1.0757809 0.9781879 1.1590911 0.97777283 1.2359241 1.0486226 0.8908015 1.1755238 0.9172986 1.2361896 0.99082357 1.0793931 1.0309681 1.1737301 1.180702 1.221624 1.0783528 0.91957736 1.2160677 1.0337411 0.98945767 0.9993193
0.7617618 1.0212497 1.1945676 1.2419562 1.0428383 1.1270907 1.000455 1.235353 1.0424615 1.1742773 1.1765193 1.1029739 1.2155097 0.9798401 1.0888962 1.1926013 1.0252277 1.090302 1.1525666 0.9154621 1.1755861 1.153771 0.88834137 1.2416707 1.1072596 1.0160028 1.0302984 1.1045 1.21621 1.0758358 0.9782342 1.1592284 0.977819 1.236034 1.0487223 0.89089704 1.175715 0.9173785 1.2362994 0.9910371 1.0794483 1.0311836 1.1739241 1.1808778 1.2217438 1.0784308 0.9196577 1.2162049 1.0339543 0.9896735 0.9994344
0.7627628 1.0213454 1.1947095 1.242049 1.0430117 1.1272045 1.0005676 1.2354386 1.0426348 1.1744447 1.1765851 1.1030308 1.2156471 0.97988665 1.089108 1.1927689 1.025324 1.0905113 1.1526556 0.91554165 1.175777 1.1538604 0.8884364 1.241763 1.1073967 1.0161985 1.0304158 1.1046363 1.2163231 1.0758907 0.9782805 1.1593657 0.97786534 1.2361437 1.0488217 0.89099264 1.1759057 0.9174584 1.2364088 0.9912505 1.0795034 1.031399 1.1741176 1.1810532 1.2218633 1.0785086 0.9197381 1.2163417 1.0341672 0.9898892 0.9995493
0.7637638 1.0214409 1.194851 1.2421414 1.0431849 1.1273181 1.0006799 1.2355238 1.0428082 1.1746116 1.1766505 1.1030875 1.215784 0.9799332 1.0893195 1.1929361 1.0254201 1.0907203 1.1527444 0.91562116 1.1759673 1.1539495 0.8885313 1.2418548 1.1075333 1.0163943 1.0305328 1.1047722 1.2164358 1.0759454 0.9783268 1.1595025 0.97791165 1.2362529 1.048921 0.8910882 1.176096 0.91753834 1.2365178 0.9914639 1.0795585 1.0316143 1.1743106 1.181228 1.2219824 1.0785862 0.9198185 1.2164781 1.03438 0.9901049 0.99966407
0.7647648 1.0215364 1.1949921 1.2422333 1.0433582 1.1274315 1.000792 1.2356087 1.0429814 1.174778 1.1767157 1.103144 1.2159206 0.9799799 1.0895308 1.1931028 1.025516 1.090929 1.1528329 0.91570073 1.1761572 1.1540383 0.88862634 1.2419462 1.1076697 1.0165899 1.0306498 1.1049078 1.2165482 1.0760001 0.9783732 1.1596392 0.97795796 1.2363617 1.04902 0.8911838 1.1762859 0.91761833 1.2366265 0.9916772 1.0796133 1.0318294 1.1745032 1.1814023 1.222101 1.0786637 0.919899 1.2166142 1.0345925 0.9903205 0.9997787
0.7657658 1.0216316 1.1951326 1.2423248 1.0435314 1.1275444 1.0009041 1.2356931 1.0431547 1.1749439 1.1767806 1.1032004 1.2160567 0.98002654 1.089742 1.1932691 1.0256119 1.0911375 1.1529211 0.91578037 1.1763468 1.1541268 0.8887214 1.2420373 1.1078057 1.0167854 1.0307666 1.105043 1.2166601 1.0760546 0.97841966 1.1597757 0.9780044 1.2364702 1.049119 0.8912794 1.1764753 0.9176983 1.2367347 0.9918905 1.079668 1.0320443 1.1746954 1.1815764 1.2222191 1.078741 0.9199794 1.2167498 1.034805 0.99053603 0.9998931
0.7667668 1.0217267 1.1952728 1.2424159 1.0437045 1.127657 1.001016 1.2357773 1.0433278 1.1751095 1.1768452 1.1032567 1.2161925 0.9800732 1.0899527 1.1934351 1.0257075 1.0913457 1.153009 0.91586006 1.1765358 1.1542149 0.8888164 1.2421279 1.1079415 1.0169809 1.0308831 1.105178 1.2167716 1.0761089 0.97846615 1.1599121 0.9780509 1.2365783 1.0492177 0.89137506 1.1766642 0.9177784 1.2368426 0.9921037 1.0797228 1.0322591 1.1748872 1.1817498 1.2223369 1.0788181 0.9200599 1.2168851 1.0350174 0.99075156 1.0000075
0.7677678 1.0218217 1.1954125 1.2425067 1.0438776 1.1277695 1.0011277 1.235861 1.0435009 1.1752746 1.1769096 1.1033127 1.2163279 0.98011994 1.0901632 1.1936005 1.025803 1.0915537 1.1530967 0.9159397 1.1767244 1.1543027 0.8889115 1.2422183 1.1080768 1.0171764 1.0309994 1.1053126 1.2168827 1.0761633 0.9785127 1.1600481 0.9780974 1.236686 1.0493162 0.89147073 1.1768527 0.9178585 1.2369502 0.99231684 1.0797772 1.0324737 1.1750784 1.1819228 1.2224542 1.078895 0.92014045 1.2170199 1.0352296 0.990967 1.0001216
0.7687688 1.0219166 1.1955519 1.2425971 1.0440506 1.1278814 1.0012393 1.2359443 1.043674 1.1754392 1.1769736 1.1033686 1.2164629 0.98016673 1.0903735 1.1937656 1.0258983 1.0917614 1.1531839 0.91601944 1.1769127 1.1543903 0.8890066 1.2423081 1.1082119 1.0173718 1.0311157 1.1054468 1.2169935 1.0762174 0.9785593 1.160184 0.97814393 1.2367934 1.0494145 0.8915664 1.1770408 0.9179386 1.2370572 0.99252987 1.0798316 1.0326883 1.1752692 1.1820953 1.2225711 1.0789717 0.920221 1.2171544 1.0354416 0.99118227 1.0002356
0.7697698 1.0220114 1.1956908 1.2426871 1.0442235 1.1279932 1.0013506 1.2360272 1.0438471 1.1756034 1.1770374 1.1034244 1.2165974 0.9802136 1.0905836 1.1939303 1.0259936 1.0919689 1.153271 0.9160992 1.1771004 1.1544776 0.88910174 1.2423975 1.1083466 1.0175672 1.0312315 1.1055808 1.2171037 1.0762714 0.9786059 1.1603197 0.9781905 1.2369003 1.0495127 0.89166206 1.1772286 0.91801876 1.237164 0.9927429 1.079886 1.0329026 1.1754596 1.1822674 1.2226877 1.0790483 0.9203015 1.2172885 1.0356535 0.99139756 1.0003494
0.7707708 1.0221059 1.1958293 1.2427766 1.0443965 1.1281046 1.0014619 1.2361097 1.0440199 1.1757671 1.1771009 1.1034801 1.2167317 0.98026043 1.0907934 1.1940945 1.0260887 1.0921761 1.1533577 0.91617894 1.1772877 1.1545646 0.8891969 1.2424867 1.1084809 1.0177624 1.0313473 1.1057144 1.2172136 1.0763254 0.9786526 1.1604551 0.97823715 1.237007 1.0496106 0.8917578 1.1774157 0.9180989 1.2372705 0.9929558 1.0799401 1.0331168 1.1756496 1.182439 1.2228038 1.0791247 0.9203821 1.2174221 1.0358653 0.9916128 1.000463
0.7717718 1.0222003 1.1959673 1.2428659 1.0445694 1.1282157 1.001573 1.236192 1.0441929 1.1759304 1.1771642 1.1035355 1.2168655 0.98030734 1.0910028 1.1942583 1.0261836 1.092383 1.1534442 0.9162588 1.1774746 1.1546513 0.889292 1.2425754 1.1086149 1.0179577 1.0314628 1.1058477 1.2173231 1.0763792 0.9786993 1.1605903 0.9782838 1.2371132 1.0497085 0.8918536 1.1776026 0.91817915 1.2373765 0.9931687 1.0799941 1.0333309 1.1758392 1.1826102 1.2229195 1.079201 0.9204627 1.2175554 1.0360769 0.99182796 1.0005765
0.7727728 1.0222948 1.1961049 1.2429547 1.0447422 1.1283265 1.001684 1.2362738 1.0443658 1.1760932 1.1772271 1.1035907 1.2169989 0.9803543 1.0912122 1.1944218 1.0262784 1.0925897 1.1535304 0.9163386 1.1776611 1.1547377 0.8893872 1.2426637 1.1087487 1.0181528 1.0315782 1.1059806 1.2174321 1.076433 0.9787461 1.1607254 0.97833055 1.2372191 1.0498061 0.8919493 1.177789 0.9182594 1.2374821 0.9933815 1.080048 1.0335448 1.1760283 1.1827809 1.2230349 1.079277 0.9205434 1.2176883 1.0362884 0.992043 1.0006899
0.7737738 1.0223889 1.1962421 1.2430432 1.044915 1.1284369 1.0017947 1.2363552 1.0445385 1.1762556 1.1772898 1.1036459 1.217132 0.9804013 1.0914211 1.1945847 1.026373 1.0927962 1.1536162 0.9164185 1.177847 1.1548238 0.88948244 1.2427517 1.1088821 1.018348 1.0316933 1.1061133 1.2175409 1.0764865 0.97879297 1.1608601 0.97837734 1.2373246 1.0499035 0.8920451 1.1779749 0.91833967 1.2375873 0.9935942 1.0801017 1.0337586 1.176217 1.1829511 1.2231497 1.0793529 0.920624 1.2178208 1.0364997 0.9922581 1.0008031
0.7747748 1.0224829 1.1963788 1.2431312 1.0450877 1.1285472 1.0019053 1.2364362 1.0447112 1.1764176 1.1773522 1.1037009 1.2172645 0.9804483 1.0916299 1.1947473 1.0264676 1.0930024 1.1537018 0.9164984 1.1780326 1.1549096 0.8895776 1.2428392 1.1090151 1.018543 1.0318083 1.1062456 1.2176492 1.07654 0.9788398 1.1609946 0.97842413 1.2374297 1.0500008 0.89214087 1.1781604 0.91841996 1.2376922 0.9938069 1.0801555 1.0339723 1.1764052 1.1831208 1.2232642 1.0794286 0.9207047 1.2179528 1.0367109 0.992473 1.0009161
0.7757758 1.0225768 1.1965151 1.2432189 1.0452603 1.128657 1.0020158 1.236517 1.044884 1.176579 1.1774144 1.1037557 1.2173969 0.9804954 1.0918384 1.1949096 1.0265619 1.0932084 1.153787 0.91657835 1.1782179 1.1549951 0.8896729 1.2429265 1.1091478 1.0187379 1.031923 1.1063776 1.2177571 1.0765934 0.9788867 1.161129 0.978471 1.2375345 1.0500978 0.8922367 1.1783456 0.9185003 1.2377968 0.9940195 1.080209 1.0341858 1.1765931 1.1832902 1.2233783 1.0795041 0.9207854 1.2180846 1.036922 0.99268794 1.001029
0.7767768 1.0226705 1.196651 1.2433062 1.0454329 1.1287665 1.0021262 1.2365973 1.0450566 1.17674 1.1774763 1.1038103 1.2175287 0.9805425 1.0920466 1.1950713 1.026656 1.0934141 1.153872 0.91665834 1.1784025 1.1550803 0.8897682 1.2430133 1.1092802 1.0189329 1.0320376 1.1065092 1.2178645 1.0766466 0.9789337 1.1612632 0.9785179 1.237639 1.0501947 0.89233255 1.1785302 0.91858065 1.237901 0.99423206 1.0802624 1.034399 1.1767803 1.183459 1.2234919 1.0795795 0.9208662 1.218216 1.0371329 0.99290276 1.0011417
0.7777778 1.0227642 1.1967865 1.2433931 1.0456054 1.1288759 1.0022364 1.2366773 1.0452292 1.1769006 1.1775379 1.1038649 1.2176602 0.9805896 1.0922546 1.1952327 1.0267501 1.0936196 1.1539568 0.9167384 1.178587 1.1551653 0.8898635 1.2430996 1.1094122 1.0191277 1.0321519 1.1066406 1.2179717 1.0766997 0.9789807 1.1613971 0.97856486 1.2377429 1.0502914 0.8924284 1.1787144 0.91866106 1.2380048 0.9944445 1.0803157 1.0346123 1.1769674 1.1836275 1.2236052 1.0796547 0.92094696 1.2183468 1.0373436 0.9931175 1.0012543
0.7787788 1.0228577 1.1969216 1.2434796 1.0457779 1.1289848 1.0023464 1.2367568 1.0454017 1.1770608 1.1775992 1.1039191 1.2177912 0.98063684 1.0924623 1.1953937 1.026844 1.0938247 1.1540412 0.91681844 1.1787708 1.15525 0.8899588 1.2431856 1.1095439 1.0193225 1.032266 1.1067716 1.2180784 1.0767528 0.97902775 1.1615309 0.9786118 1.2378466 1.050388 0.8925243 1.1788982 0.91874146 1.2381083 0.9946569 1.0803689 1.0348253 1.1771538 1.1837955 1.223718 1.0797298 0.9210277 1.2184774 1.0375543 0.9933322 1.0013667
0.7797798 1.022951 1.1970562 1.2435657 1.0459504 1.1290934 1.0024563 1.236836 1.0455742 1.1772205 1.1776602 1.1039734 1.217922 0.98068404 1.0926698 1.1955543 1.0269378 1.0940297 1.1541253 0.9168985 1.1789542 1.1553344 0.8900541 1.2432714 1.1096753 1.0195173 1.03238 1.1069022 1.2181847 1.0768057 0.97907484 1.1616642 0.97865885 1.2379498 1.0504843 0.8926202 1.1790816 0.91882193 1.2382114 0.99486923 1.080422 1.0350382 1.1773399 1.183963 1.2238305 1.0798047 0.92110854 1.2186075 1.0377647 0.99354684 1.0014789
0.7807808 1.0230442 1.1971904 1.2436515 1.0461228 1.1292018 1.002566 1.2369149 1.0457466 1.1773797 1.177721 1.1040274 1.2180523 0.9807313 1.092877 1.1957144 1.0270314 1.0942345 1.1542091 0.9169786 1.1791372 1.1554184 0.8901495 1.2433566 1.1098064 1.019712 1.0324938 1.1070327 1.2182906 1.0768585 0.979122 1.1617975 0.97870594 1.2380528 1.0505805 0.8927161 1.1792645 0.9189024 1.238314 0.99508154 1.080475 1.035251 1.1775255 1.1841301 1.2239425 1.0798793 0.92118937 1.2187372 1.0379751 0.9937614 1.0015911
0.7817818 1.0231372 1.1973243 1.2437369 1.046295 1.1293099 1.0026757 1.2369933 1.045919 1.1775386 1.1777816 1.1040813 1.2181822 0.98077863 1.093084 1.1958741 1.0271249 1.0944389 1.1542927 0.91705877 1.1793199 1.1555022 0.89024484 1.2434415 1.1099372 1.0199066 1.0326073 1.1071627 1.2183961 1.0769112 0.97916913 1.1619307 0.97875303 1.2381554 1.0506765 0.892812 1.179447 0.9189829 1.2384164 0.99529374 1.0805278 1.0354637 1.1777108 1.1842966 1.2240541 1.0799539 0.92127025 1.2188667 1.0381852 0.99397594 1.001703
0.7827828 1.0232302 1.1974577 1.2438219 1.0464673 1.1294175 1.002785 1.2370714 1.0460912 1.177697 1.1778418 1.104135 1.2183117 0.98082596 1.0932907 1.1960335 1.0272182 1.0946431 1.1543759 0.91713893 1.179502 1.1555856 0.89034027 1.243526 1.1100676 1.0201012 1.0327207 1.1072924 1.2185012 1.0769638 0.97921634 1.1620635 0.97880024 1.2382576 1.0507723 0.892908 1.1796292 0.91906345 1.2385184 0.99550587 1.0805805 1.0356761 1.1778955 1.1844628 1.2241653 1.0800282 0.92135113 1.2189957 1.0383953 0.99419034 1.0018148
0.7837838 1.0233229 1.1975906 1.2439065 1.0466396 1.1295251 1.0028943 1.2371491 1.0462635 1.1778549 1.1779017 1.1041886 1.2184409 0.98087335 1.0934972 1.1961924 1.0273114 1.094847 1.154459 0.91721916 1.1796838 1.1556689 0.8904357 1.24361 1.1101977 1.0202956 1.0328339 1.1074219 1.218606 1.0770162 0.9792636 1.1621962 0.9788474 1.2383595 1.0508679 0.89300394 1.1798109 0.919144 1.23862 0.99571794 1.080633 1.0358884 1.17808 1.1846285 1.2242762 1.0801024 0.9214321 1.2191243 1.0386052 0.9944047 1.0019264
0.7847848 1.0234156 1.1977232 1.2439907 1.0468117 1.1296321 1.0030035 1.2372265 1.0464357 1.1780124 1.1779615 1.1042421 1.2185696 0.98092073 1.0937034 1.1963509 1.0274044 1.0950507 1.1545416 0.9172994 1.1798651 1.1557518 0.8905312 1.2436938 1.1103275 1.02049 1.0329468 1.107551 1.2187103 1.0770686 0.97931087 1.1623286 0.97889465 1.2384609 1.0509634 0.8930999 1.1799921 0.91922456 1.2387213 0.99592996 1.0806856 1.0361006 1.1782639 1.1847937 1.2243866 1.0801765 0.921513 1.2192525 1.0388149 0.994619 1.0020379
0.7857858 1.0235081 1.1978552 1.2440746 1.0469838 1.1297389 1.0031124 1.2373035 1.0466079 1.1781695 1.178021 1.1042953 1.218698 0.9809682 1.0939094 1.1965091 1.0274974 1.0952542 1.1546241 0.9173797 1.1800461 1.1558344 0.89062667 1.2437772 1.110457 1.0206845 1.0330596 1.1076797 1.2188143 1.0771208 0.97935826 1.1624608 0.9789419 1.2385621 1.0510587 0.89319587 1.1801729 0.9193052 1.2388221 0.9961419 1.080738 1.0363127 1.1784474 1.1849586 1.2244967 1.0802503 0.921594 1.2193804 1.0390246 0.9948332 1.0021492
0.7867868 1.0236005 1.197987 1.244158 1.0471559 1.1298455 1.0032213 1.2373801 1.0467799 1.1783261 1.1780801 1.1043484 1.218826 0.9810157 1.094115 1.1966668 1.0275902 1.0954573 1.1547062 0.91746 1.1802266 1.1559168 0.89072216 1.2438602 1.110586 1.0208787 1.0331722 1.1078081 1.2189178 1.0771729 0.9794056 1.1625928 0.97898924 1.2386628 1.0511538 0.8932919 1.1803533 0.91938585 1.2389227 0.9963538 1.0807902 1.0365245 1.1786305 1.1851228 1.2246063 1.080324 0.921675 1.2195078 1.039234 0.99504733 1.0022604
0.7877878 1.0236927 1.1981183 1.2442412 1.0473279 1.1299517 1.0033299 1.2374564 1.0469519 1.1784823 1.1781391 1.1044014 1.2189537 0.98106325 1.0943205 1.1968242 1.0276828 1.0956603 1.154788 0.9175404 1.1804067 1.1559988 0.89081764 1.2439429 1.1107148 1.021073 1.0332847 1.1079363 1.219021 1.077225 0.979453 1.1627245 0.97903657 1.2387632 1.0512487 0.8933879 1.1805333 0.9194665 1.2390229 0.9965656 1.0808423 1.0367364 1.1788131 1.1852868 1.2247155 1.0803975 0.921756 1.2196349 1.0394434 0.99526143 1.0023714
0.7887888 1.0237849 1.1982492 1.244324 1.0474998 1.1300577 1.0034385 1.2375323 1.0471239 1.1786381 1.1781977 1.1044542 1.2190809 0.9811108 1.0945257 1.1969811 1.0277753 1.095863 1.1548697 0.9176207 1.1805863 1.1560806 0.8909132 1.2440251 1.1108433 1.021267 1.0333968 1.108064 1.2191237 1.0772768 0.9795005 1.1628561 0.979084 1.2388632 1.0513434 0.89348394 1.1807128 0.9195472 1.2391226 0.99677736 1.0808944 1.036948 1.1789954 1.1854503 1.2248243 1.0804709 0.9218371 1.2197616 1.0396526 0.9954754 1.0024823
0.7897898 1.0238768 1.1983796 1.2444063 1.0476717 1.1301633 1.0035468 1.2376078 1.0472958 1.1787934 1.178256 1.1045069 1.2192079 0.9811584 1.0947306 1.1971376 1.0278676 1.0960654 1.154951 0.9177011 1.1807655 1.1561621 0.8910088 1.244107 1.1109715 1.0214611 1.0335088 1.1081916 1.2192261 1.0773286 0.979548 1.1629875 0.97913146 1.238963 1.0514381 0.89358 1.180892 0.9196279 1.2392222 0.996989 1.0809462 1.0371594 1.1791772 1.1856133 1.2249328 1.0805441 0.92191815 1.2198879 1.0398616 0.99568933 1.002593
0.7907908 1.0239687 1.1985097 1.2444882 1.0478435 1.1302687 1.0036551 1.237683 1.0474677 1.1789483 1.1783142 1.1045593 1.2193344 0.98120606 1.0949353 1.1972938 1.0279598 1.0962677 1.1550319 0.9177816 1.1809443 1.1562434 0.89110434 1.2441884 1.1110994 1.0216552 1.0336206 1.1083188 1.2193282 1.0773803 0.9795955 1.1631186 0.9791789 1.2390623 1.0515325 0.89367604 1.1810707 0.9197086 1.2393212 0.99720067 1.080998 1.0373707 1.1793586 1.1857759 1.2250408 1.0806171 0.9219993 1.2200137 1.0400704 0.9959032 1.0027037
0.7917918 1.0240604 1.1986394 1.2445699 1.0480152 1.1303737 1.0037632 1.2377578 1.0476395 1.1791027 1.178372 1.1046118 1.2194605 0.98125374 1.0951397 1.1974494 1.0280519 1.0964696 1.1551127 0.91786206 1.1811227 1.1563244 0.89119995 1.2442696 1.1112268 1.0218492 1.0337323 1.1084456 1.2194297 1.0774318 0.97964305 1.1632496 0.9792264 1.2391613 1.0516267 0.8937721 1.181249 0.9197894 1.2394199 0.9974122 1.0810497 1.0375819 1.1795396 1.185938 1.2251484 1.08069 0.9220804 1.2201394 1.0402792 0.99611694 1.002814
0.7927928 1.0241519 1.1987686 1.2446512 1.048187 1.1304784 1.0038711 1.2378323 1.0478113 1.1792567 1.1784296 1.1046638 1.2195861 0.9813015 1.095344 1.1976048 1.0281438 1.0966713 1.1551932 0.9179425 1.1813006 1.156405 0.8912956 1.2443503 1.111354 1.022043 1.0338436 1.1085722 1.219531 1.0774833 0.9796907 1.1633803 0.979274 1.2392598 1.0517207 0.8938682 1.1814269 0.9198702 1.2395183 0.9976237 1.0811012 1.0377929 1.17972 1.1860996 1.2252557 1.0807627 0.9221615 1.2202646 1.0404878 0.9963306 1.0029243
0.7937938 1.0242434 1.1988974 1.244732 1.0483587 1.1305828 1.003979 1.2379065 1.0479829 1.1794103 1.178487 1.104716 1.2197115 0.98134923 1.0955479 1.1977597 1.0282356 1.0968728 1.1552733 0.91802305 1.1814783 1.1564853 0.8913912 1.2444308 1.111481 1.0222368 1.0339549 1.1086985 1.2196319 1.0775347 0.9797383 1.1635108 0.9793216 1.2393581 1.0518147 0.8939643 1.1816044 0.91995096 1.2396164 0.9978351 1.0811527 1.0380038 1.1799002 1.1862609 1.2253627 1.0808352 0.9222427 1.2203892 1.0406963 0.99654424 1.0030345
0.7947948 1.0243347 1.1990259 1.2448125 1.0485302 1.130687 1.0040866 1.2379801 1.0481546 1.1795634 1.178544 1.1047678 1.2198365 0.98139703 1.0957516 1.1979142 1.0283271 1.097074 1.1553532 0.91810364 1.1816554 1.1565654 0.8914869 1.2445108 1.1116074 1.0224305 1.034066 1.1088244 1.2197323 1.0775859 0.979786 1.1636411 0.9793692 1.2394559 1.0519084 0.89406043 1.1817814 0.9200318 1.239714 0.99804646 1.0812039 1.0382144 1.1800798 1.1864218 1.2254691 1.0809076 0.9223239 1.2205137 1.0409045 0.9967578 1.0031444
0.7957958 1.0244259 1.1991538 1.2448927 1.0487018 1.1307908 1.0041941 1.2380536 1.0483261 1.1797162 1.1786008 1.1048197 1.219961 0.9814449 1.095955 1.1980684 1.0284187 1.0972749 1.1554328 0.9181842 1.1818321 1.1566453 0.8915826 1.2445904 1.1117337 1.0226243 1.0341768 1.10895 1.2198324 1.0776371 0.9798337 1.1637712 0.9794169 1.2395536 1.0520018 0.8941566 1.1819581 0.92011267 1.2398113 0.99825776 1.0812552 1.0384251 1.1802591 1.1865821 1.2255751 1.0809798 0.9224051 1.2206377 1.0411127 0.9969713 1.0032542
0.7967968 1.0245169 1.1992815 1.2449725 1.0488733 1.1308944 1.0043014 1.2381265 1.0484977 1.1798685 1.1786574 1.1048712 1.2200854 0.98149276 1.0961583 1.1982222 1.02851 1.0974756 1.1555122 0.9182648 1.1820084 1.1567248 0.8916783 1.2446697 1.1118597 1.0228179 1.0342875 1.1090753 1.2199321 1.0776881 0.97988147 1.163901 0.9794646 1.2396507 1.0520952 0.89425266 1.1821343 0.92019355 1.2399082 0.998469 1.0813062 1.0386355 1.180438 1.186742 1.2256808 1.0810518 0.9224863 1.2207614 1.0413207 0.9971847 1.0033638
0.7977978 1.0246078 1.1994087 1.2450519 1.0490447 1.1309977 1.0044087 1.2381992 1.0486692 1.1800203 1.1787137 1.1049227 1.2202092 0.9815407 1.0963612 1.1983755 1.0286012 1.0976762 1.1555912 0.91834545 1.1821842 1.1568041 0.891774 1.2447486 1.1119853 1.0230113 1.0343978 1.1092004 1.2200314 1.077739 0.97992927 1.1640307 0.97951233 1.2397475 1.0521884 0.8943488 1.1823101 0.92027444 1.2400049 0.9986802 1.0813572 1.0388458 1.1806164 1.1869015 1.2257861 1.0811237 0.92256755 1.2208847 1.0415286 0.997398 1.0034734
0.7987988 1.0246986 1.1995354 1.2451309 1.0492162 1.1311007 1.0045158 1.2382715 1.0488406 1.1801717 1.1787697 1.1049739 1.2203326 0.98158866 1.0965639 1.1985284 1.0286922 1.0978763 1.15567 0.9184261 1.1823597 1.1568831 0.8918697 1.2448272 1.1121106 1.0232048 1.0345081 1.1093249 1.2201303 1.0777898 0.97997713 1.1641601 0.97956014 1.2398441 1.0522814 0.894445 1.1824855 0.9203554 1.2401011 0.99889123 1.081408 1.0390558 1.1807945 1.1870605 1.225891 1.0811955 0.92264885 1.2210076 1.0417362 0.9976112 1.0035827
0.7997998 1.0247892 1.1996617 1.2452096 1.0493875 1.1312033 1.0046227 1.2383435 1.049012 1.1803228 1.1788255 1.105025 1.2204558 0.98163664 1.0967664 1.198681 1.0287832 1.0980763 1.1557486 0.9185068 1.1825348 1.1569618 0.89196545 1.2449054 1.1122355 1.0233982 1.0346183 1.1094494 1.2202289 1.0778404 0.980025 1.1642894 0.979608 1.2399402 1.0523742 0.89454114 1.1826605 0.92043626 1.240197 0.9991023 1.0814588 1.0392659 1.1809721 1.1872191 1.2259955 1.081267 0.92273015 1.2211301 1.0419438 0.99782443 1.0036919
0.8008008 1.0248797 1.1997877 1.2452879 1.0495588 1.1313057 1.0047295 1.2384151 1.0491832 1.1804733 1.1788809 1.1050761 1.2205786 0.9816847 1.0969685 1.1988331 1.028874 1.098276 1.1558268 0.9185875 1.1827095 1.1570402 0.89206123 1.2449832 1.1123602 1.0235915 1.0347282 1.1095734 1.220327 1.0778911 0.9800729 1.1644183 0.97965586 1.2400359 1.0524669 0.89463735 1.182835 0.92051727 1.2402925 0.99931324 1.0815095 1.0394757 1.1811492 1.1873772 1.2260996 1.0813384 0.92281145 1.2212522 1.0421512 0.9980375 1.003801
0.8018018 1.02497 1.1999134 1.2453657 1.04973 1.1314077 1.0048361 1.2384863 1.0493546 1.1806235 1.1789362 1.105127 1.2207009 0.9817328 1.0971705 1.1989849 1.0289646 1.0984756 1.1559048 0.91866827 1.1828836 1.1571184 0.892157 1.2450607 1.1124846 1.0237848 1.0348378 1.1096972 1.2204249 1.0779415 0.98012084 1.1645472 0.9797037 1.2401314 1.0525594 0.8947335 1.1830091 0.92059827 1.2403877 0.9995241 1.0815599 1.0396854 1.181326 1.1875349 1.2262033 1.0814097 0.92289275 1.221374 1.0423585 0.99825054 1.00391
0.8028028 1.0250603 1.2000384 1.2454433 1.0499011 1.1315095 1.0049425 1.2385572 1.0495257 1.1807733 1.1789912 1.1051776 1.2208228 0.9817809 1.0973722 1.1991363 1.0290551 1.0986748 1.1559825 0.91874903 1.1830574 1.1571963 0.8922528 1.2451377 1.1126087 1.023978 1.0349473 1.1098206 1.2205223 1.077992 0.9801688 1.1646758 0.9797517 1.2402264 1.0526518 0.8948297 1.1831828 0.9206793 1.2404826 0.99973494 1.0816103 1.0398949 1.1815023 1.1876923 1.2263067 1.0814807 0.9229741 1.2214954 1.0425656 0.99846345 1.0040187
0.8038038 1.0251504 1.2001632 1.2455206 1.0500722 1.1316111 1.0050489 1.2386278 1.0496969 1.1809225 1.1790459 1.1052283 1.2209444 0.98182905 1.0975736 1.1992872 1.0291456 1.0988737 1.15606 0.9188298 1.1832309 1.1572739 0.89234865 1.2452145 1.1127323 1.024171 1.0350566 1.1099437 1.2206193 1.0780421 0.9802168 1.1648042 0.9797997 1.2403212 1.0527439 0.8949259 1.1833562 0.9207603 1.2405771 0.99994564 1.0816606 1.0401043 1.1816783 1.1878492 1.2264097 1.0815517 0.92305547 1.2216165 1.0427727 0.9986763 1.0041273
0.8048048 1.0252404 1.2002876 1.2455974 1.0502433 1.1317123 1.0051551 1.2386979 1.049868 1.1810714 1.1791004 1.1052786 1.2210656 0.9818772 1.0977749 1.1994379 1.0292358 1.0990725 1.1561371 0.9189106 1.1834038 1.1573513 0.89244443 1.2452909 1.1128558 1.0243641 1.0351658 1.1100665 1.220716 1.0780923 0.9802649 1.1649324 0.9798477 1.2404156 1.0528358 0.89502215 1.183529 0.92084134 1.2406712 1.0001563 1.0817108 1.0403135 1.1818538 1.1880056 1.2265123 1.0816224 0.92313683 1.2217371 1.0429795 0.9988891 1.0042357
0.8058058 1.0253303 1.2004116 1.2456739 1.0504143 1.1318132 1.0052612 1.2387677 1.050039 1.1812198 1.1791546 1.1053289 1.2211865 0.9819255 1.0979759 1.1995881 1.0293258 1.099271 1.156214 0.91899145 1.1835765 1.1574283 0.8925403 1.2453668 1.1129788 1.024557 1.0352747 1.1101891 1.2208123 1.0781424 0.98031294 1.1650604 0.9798958 1.2405095 1.0529276 0.89511836 1.1837015 0.9209224 1.240765 1.0003669 1.0817609 1.0405226 1.1820289 1.1881615 1.2266145 1.0816929 0.92321825 1.2218574 1.0431861 0.9991018 1.004344
0.8068068 1.02542 1.200535 1.2457501 1.0505852 1.1319139 1.005367 1.2388372 1.05021 1.1813679 1.1792086 1.1053791 1.221307 0.9819737 1.0981765 1.1997378 1.0294158 1.0994693 1.1562905 0.91907233 1.1837486 1.157505 0.8926361 1.2454425 1.1131016 1.0247499 1.0353835 1.1103113 1.2209082 1.0781924 0.9803611 1.1651881 0.9799439 1.2406032 1.0530193 0.8952146 1.1838737 0.92100346 1.2408584 1.0005774 1.0818108 1.0407315 1.1822035 1.1883171 1.2267163 1.0817634 0.9232997 1.2219774 1.0433927 0.9993144 1.0044521
0.8078078 1.0255096 1.2006583 1.2458258 1.0507561 1.1320142 1.0054729 1.2389064 1.050381 1.1815155 1.1792623 1.105429 1.2214272 0.98202205 1.098377 1.1998873 1.0295057 1.0996673 1.156367 0.9191532 1.1839204 1.1575816 0.892732 1.2455177 1.1132241 1.0249428 1.0354921 1.1104332 1.2210037 1.0782422 0.98040926 1.1653156 0.97999203 1.2406965 1.0531107 0.8953109 1.1840453 0.9210846 1.2409515 1.0007879 1.0818607 1.0409403 1.1823778 1.1884722 1.2268176 1.0818336 0.9233811 1.2220969 1.043599 0.999527 1.0045601
0.8088088 1.025599 1.200781 1.2459012 1.0509268 1.1321143 1.0055784 1.2389752 1.0505518 1.1816627 1.1793158 1.1054789 1.221547 0.9820704 1.0985771 1.2000363 1.0295954 1.0998651 1.156443 0.9192341 1.1840918 1.1576577 0.89282787 1.2455927 1.1133463 1.0251354 1.0356004 1.1105548 1.2210989 1.0782919 0.9804574 1.165443 0.9800402 1.2407895 1.053202 0.89540714 1.1842166 0.9211657 1.2410442 1.0009983 1.0819104 1.041149 1.1825517 1.1886269 1.2269187 1.0819037 0.9234625 1.222216 1.0438052 0.9997394 1.004668
0.8098098 1.0256883 1.2009034 1.2459762 1.0510976 1.1322141 1.0056839 1.2390436 1.0507226 1.1818094 1.179369 1.1055286 1.2216663 0.9821187 1.0987772 1.200185 1.0296849 1.1000625 1.1565188 0.91931504 1.1842628 1.1577338 0.8929238 1.2456672 1.1134682 1.0253282 1.0357085 1.110676 1.2211937 1.0783415 0.9805057 1.1655701 0.9800884 1.2408822 1.0532931 0.8955034 1.1843874 0.9212469 1.2411366 1.0012085 1.08196 1.0413575 1.1827252 1.1887811 1.2270193 1.0819737 0.923544 1.2223349 1.0440114 0.9999518 1.0047758
0.8108108 1.0257775 1.2010254 1.2460508 1.0512682 1.1323135 1.0057893 1.2391117 1.0508933 1.1819558 1.1794219 1.1055781 1.2217854 0.9821671 1.0989769 1.2003331 1.0297743 1.1002598 1.1565943 0.919396 1.1844332 1.1578094 0.8930197 1.2457415 1.1135898 1.0255207 1.0358166 1.110797 1.2212881 1.078391 0.980554 1.1656971 0.9801367 1.2409744 1.0533841 0.89559966 1.1845579 0.92132807 1.2412287 1.0014188 1.0820094 1.0415658 1.1828982 1.1889349 1.2271196 1.0820434 0.92362547 1.2224534 1.0442172 1.0001642 1.0048833
0.8118118 1.0258665 1.2011468 1.2461252 1.0514389 1.1324127 1.0058944 1.2391795 1.051064 1.1821017 1.1794746 1.1056275 1.221904 0.9822156 1.0991763 1.2004809 1.0298636 1.1004568 1.1566695 0.9194769 1.1846033 1.1578848 0.8931156 1.2458153 1.113711 1.0257132 1.0359244 1.1109178 1.2213821 1.0784404 0.98060226 1.1658238 0.980185 1.2410663 1.0534748 0.8956959 1.1847279 0.92140925 1.2413204 1.0016289 1.0820588 1.041774 1.1830708 1.1890883 1.2272195 1.082113 0.92370695 1.2225714 1.0444231 1.0003763 1.0049907
0.8128128 1.0259554 1.2012681 1.2461991 1.0516094 1.1325116 1.0059994 1.2392468 1.0512346 1.1822472 1.179527 1.1056768 1.2220224 0.98226404 1.0993755 1.2006285 1.0299528 1.1006536 1.1567445 0.9195579 1.1847731 1.1579599 0.89321154 1.2458888 1.1138319 1.0259056 1.036032 1.1110381 1.2214757 1.0784897 0.9806506 1.1659503 0.9802333 1.241158 1.0535654 0.89579225 1.1848975 0.9214905 1.2414117 1.0018389 1.0821081 1.041982 1.183243 1.1892413 1.227319 1.0821825 0.9237885 1.222689 1.0446287 1.0005885 1.005098
0.8138138 1.0260442 1.2013888 1.2462728 1.0517799 1.1326102 1.0061044 1.2393138 1.0514051 1.1823922 1.1795793 1.1057259 1.2221403 0.98231256 1.0995744 1.2007755 1.0300418 1.1008502 1.1568192 0.919639 1.1849424 1.1580349 0.89330745 1.2459619 1.1139525 1.026098 1.0361395 1.1111583 1.2215691 1.0785389 0.980699 1.1660765 0.9802817 1.2412492 1.0536557 0.89588857 1.1850668 0.92157173 1.2415026 1.002049 1.0821573 1.04219 1.1834148 1.1893939 1.2274182 1.0822518 0.92386997 1.2228065 1.0448343 1.0008006 1.005205
0.8148148 1.026133 1.2015092 1.246346 1.0519503 1.1327085 1.0062091 1.2393806 1.0515755 1.182537 1.1796311 1.1057749 1.2222579 0.9823611 1.0997732 1.2009223 1.0301306 1.1010464 1.1568937 0.91972 1.1851113 1.1581094 0.8934034 1.2460347 1.1140728 1.0262903 1.0362467 1.1112779 1.2216619 1.0785879 0.9807474 1.1662027 0.9803301 1.2413402 1.0537461 0.8959849 1.1852356 0.921653 1.2415934 1.0022589 1.0822062 1.0423976 1.1835862 1.1895459 1.2275169 1.0823209 0.9239515 1.2229234 1.0450395 1.0010126 1.005312
0.8158158 1.0262214 1.2016292 1.246419 1.0521207 1.1328065 1.0063137 1.2394469 1.051746 1.1826812 1.1796829 1.1058236 1.222375 0.9824096 1.0999717 1.2010685 1.0302194 1.1012425 1.1569679 0.91980106 1.1852798 1.1581838 0.8934994 1.2461071 1.1141928 1.0264826 1.0363537 1.1113975 1.2217546 1.0786369 0.98079586 1.1663285 0.98037857 1.2414306 1.0538361 0.8960812 1.185404 0.9217343 1.2416837 1.0024687 1.0822552 1.0426053 1.1837572 1.1896976 1.2276152 1.08239 0.9240331 1.22304 1.0452447 1.0012244 1.0054188
0.8168168 1.0263098 1.2017487 1.2464914 1.0522909 1.1329043 1.0064181 1.2395129 1.0519164 1.1828251 1.1797342 1.1058723 1.2224919 0.98245823 1.1001698 1.2012146 1.030308 1.1014384 1.1570418 0.9198821 1.1854479 1.1582578 0.8935954 1.2461792 1.1143125 1.0266746 1.0364606 1.1115166 1.2218467 1.0786858 0.9808443 1.1664542 0.9804271 1.2415209 1.053926 0.89617753 1.185572 0.9218156 1.2417736 1.0026785 1.0823041 1.0428127 1.1839278 1.1898489 1.2277132 1.0824587 0.92411464 1.2231562 1.0454497 1.0014362 1.0055255
0.8178178 1.0263981 1.2018679 1.2465637 1.0524611 1.1330018 1.0065224 1.2395786 1.0520866 1.1829685 1.1797855 1.1059209 1.2226083 0.9825068 1.1003678 1.20136 1.0303965 1.1016339 1.1571155 0.91996324 1.1856157 1.1583316 0.89369136 1.2462509 1.114432 1.0268668 1.0365673 1.1116356 1.2219385 1.0787345 0.98089284 1.1665797 0.9804756 1.2416108 1.0540158 0.89627385 1.1857396 0.9218969 1.2418633 1.0028881 1.0823528 1.04302 1.184098 1.1899997 1.2278109 1.0825274 0.92419624 1.2232721 1.0456547 1.0016481 1.0056319
0.8188188 1.0264863 1.2019867 1.2466354 1.0526313 1.1330991 1.0066266 1.2396439 1.0522568 1.1831114 1.1798364 1.1059692 1.2227244 0.9825555 1.1005654 1.2015052 1.0304848 1.1018293 1.1571888 0.92004436 1.1857829 1.1584052 0.8937874 1.2463223 1.1145511 1.0270587 1.0366738 1.1117541 1.2220299 1.0787832 0.9809414 1.1667049 0.9805242 1.2417003 1.0541054 0.89637023 1.1859068 0.92197824 1.2419525 1.0030978 1.0824014 1.0432272 1.1842678 1.19015 1.2279081 1.082596 0.92427784 1.2233876 1.0458595 1.0018597 1.0057384
0.8198198 1.0265743 1.2021052 1.246707 1.0528014 1.1331959 1.0067307 1.2397089 1.052427 1.1832541 1.179887 1.1060175 1.2228402 0.98260415 1.100763 1.20165 1.030573 1.1020243 1.157262 0.92012554 1.1859498 1.1584785 0.89388335 1.2463933 1.1146698 1.0272506 1.0367801 1.1118723 1.222121 1.0788317 0.98099 1.16683 0.98057276 1.2417895 1.0541947 0.8964666 1.1860737 0.9220596 1.2420415 1.0033072 1.0824499 1.0434341 1.1844372 1.1903 1.2280049 1.0826643 0.92435944 1.2235028 1.046064 1.0020713 1.0058446
0.8208208 1.0266621 1.2022232 1.2467781 1.0529714 1.1332926 1.0068345 1.2397735 1.052597 1.1833962 1.1799375 1.1060656 1.2229556 0.9826529 1.1009601 1.2017944 1.030661 1.1022192 1.1573348 0.92020667 1.1861163 1.1585515 0.8939794 1.2464639 1.1147883 1.0274426 1.0368863 1.1119903 1.2222117 1.0788802 0.98103863 1.1669549 0.9806214 1.2418783 1.054284 0.89656293 1.18624 0.92214096 1.2421302 1.0035167 1.0824982 1.043641 1.1846061 1.1904496 1.2281015 1.0827324 0.9244411 1.2236174 1.0462685 1.0022829 1.0059506
0.8218218 1.0267498 1.2023407 1.2468488 1.0531414 1.1333889 1.0069382 1.2398379 1.0527672 1.1835381 1.1799877 1.1061136 1.2230706 0.9827016 1.1011571 1.2019384 1.030749 1.1024138 1.1574074 0.9202879 1.1862824 1.1586242 0.89407545 1.2465342 1.1149065 1.0276343 1.0369922 1.112108 1.2223021 1.0789285 0.9810873 1.1670794 0.9806701 1.2419668 1.054373 0.8966593 1.186406 0.9222224 1.2422184 1.003726 1.0825465 1.0438477 1.1847746 1.1905987 1.2281976 1.0828005 0.9245227 1.2237319 1.0464728 1.0024942 1.0060565
0.8228228 1.0268375 1.202458 1.2469193 1.0533112 1.133485 1.0070418 1.2399018 1.052937 1.1836793 1.1800376 1.1061614 1.2231853 0.9827504 1.1013538 1.202082 1.0308367 1.1026081 1.1574796 0.9203691 1.1864481 1.1586967 0.8941715 1.2466042 1.1150244 1.027826 1.037098 1.1122254 1.2223921 1.0789766 0.981136 1.1672039 0.9807188 1.2420549 1.054462 0.89675575 1.1865716 0.9223038 1.2423064 1.0039353 1.0825946 1.0440543 1.1849427 1.1907474 1.2282933 1.0828683 0.92460436 1.223846 1.0466769 1.0027056 1.0061623
0.8238238 1.026925 1.2025748 1.2469894 1.053481 1.1335808 1.0071453 1.2399654 1.0531069 1.1838204 1.1800873 1.106209 1.2232996 0.9827992 1.1015502 1.2022252 1.0309243 1.1028022 1.1575518 0.9204503 1.1866133 1.1587689 0.89426756 1.2466738 1.115142 1.0280176 1.0372036 1.1123425 1.2224817 1.0790248 0.9811848 1.1673281 0.98076755 1.2421428 1.0545506 0.89685214 1.1867368 0.9223852 1.2423939 1.0041445 1.0826427 1.0442606 1.1851104 1.1908957 1.2283887 1.082936 0.924686 1.2239597 1.046881 1.0029169 1.0062679
0.8248248 1.0270122 1.2026913 1.2470591 1.0536507 1.1336763 1.0072485 1.2400287 1.0532768 1.1839609 1.1801367 1.1062566 1.2234135 0.982848 1.1017464 1.2023681 1.0310118 1.1029961 1.1576235 0.9205316 1.1867782 1.1588408 0.8943636 1.2467431 1.1152593 1.0282092 1.037309 1.1124592 1.222571 1.0790728 0.98123354 1.1674521 0.9808163 1.2422303 1.0546392 0.8969486 1.1869016 0.9224667 1.2424811 1.0043536 1.0826906 1.0444669 1.1852778 1.1910436 1.2284837 1.0830035 0.92476773 1.2240729 1.0470848 1.003128 1.0063734
0.8258258 1.0270995 1.2028073 1.2471285 1.0538204 1.1337715 1.0073518 1.2400917 1.0534464 1.184101 1.1801859 1.1063039 1.2235271 0.98289686 1.1019424 1.2025106 1.0310992 1.1031897 1.157695 0.9206129 1.1869427 1.1589124 0.89445966 1.246812 1.1153762 1.0284007 1.0374142 1.1125757 1.2226598 1.0791206 0.98128235 1.167576 0.9808651 1.2423174 1.0547276 0.89704496 1.187066 0.92254823 1.242568 1.0045626 1.0827385 1.044673 1.1854447 1.191191 1.2285782 1.083071 0.9248494 1.224186 1.0472885 1.0033392 1.0064787
0.8268268 1.0271865 1.202923 1.2471975 1.05399 1.1338664 1.0074548 1.2401543 1.0536162 1.1842407 1.1802349 1.1063511 1.2236403 0.98294574 1.1021382 1.2026527 1.0311865 1.1033831 1.1577663 0.9206941 1.1871068 1.1589838 0.89455575 1.2468805 1.1154929 1.0285921 1.0375192 1.1126919 1.2227484 1.0791684 0.9813312 1.1676996 0.98091394 1.2424042 1.0548158 0.8971414 1.1872299 0.9226297 1.2426546 1.0047716 1.0827862 1.0448788 1.1856112 1.1913381 1.2286725 1.0831382 0.9249311 1.2242986 1.047492 1.0035502 1.0065839
0.8278278 1.0272735 1.2030383 1.2472662 1.0541595 1.1339611 1.0075576 1.2402166 1.0537857 1.18438 1.1802835 1.1063982 1.2237532 0.9829946 1.1023337 1.2027944 1.0312736 1.1035762 1.1578373 0.9207755 1.1872705 1.159055 0.8946519 1.2469487 1.1156093 1.0287834 1.0376241 1.1128078 1.2228366 1.0792161 0.9813801 1.167823 0.9809628 1.2424908 1.0549039 0.8972379 1.1873935 0.92271125 1.2427408 1.0049804 1.0828338 1.0450847 1.1857774 1.1914846 1.2287663 1.0832052 0.9250128 1.2244108 1.0476954 1.0037612 1.006689
0.8288288 1.0273603 1.2031533 1.2473345 1.054329 1.1340555 1.0076604 1.2402785 1.0539553 1.1845189 1.1803321 1.1064452 1.2238657 0.98304355 1.1025288 1.2029358 1.0313605 1.1037691 1.1579081 0.9208568 1.1874337 1.1591259 0.894748 1.2470165 1.1157254 1.0289747 1.0377288 1.1129234 1.2229244 1.0792637 0.981429 1.1679461 0.98101175 1.2425768 1.0549917 0.89733434 1.1875567 0.9227928 1.2428267 1.0051893 1.0828812 1.0452904 1.1859431 1.1916308 1.2288599 1.0832722 0.9250946 1.2245227 1.0478987 1.003972 1.0067939
0.8298298 1.0274471 1.2032677 1.2474024 1.0544984 1.1341496 1.0077629 1.2403401 1.0541247 1.1846575 1.1803802 1.106492 1.2239778 0.98309255 1.1027238 1.2030767 1.0314474 1.1039617 1.1579785 0.92093813 1.1875967 1.1591965 0.8948441 1.247084 1.1158412 1.0291659 1.0378332 1.1130387 1.2230119 1.0793113 0.9814779 1.1680691 0.9810607 1.2426627 1.0550795 0.8974308 1.1877195 0.9228744 1.2429123 1.005398 1.0829287 1.0454957 1.1861084 1.1917766 1.228953 1.083339 0.9251763 1.2246342 1.0481018 1.0041829 1.0068986
0.8308308 1.0275337 1.2033819 1.24747 1.0546677 1.1342434 1.0078653 1.2404014 1.0542941 1.1847955 1.1804283 1.1065387 1.2240896 0.98314154 1.1029185 1.2032174 1.0315341 1.1041541 1.1580487 0.9210195 1.1877592 1.1592668 0.89494026 1.2471513 1.1159567 1.029357 1.0379375 1.1131537 1.2230989 1.0793586 0.9815269 1.1681919 0.9811096 1.2427481 1.055167 0.8975273 1.1878818 0.922956 1.2429974 1.0056067 1.0829759 1.0457011 1.1862733 1.191922 1.2290457 1.0834056 0.9252581 1.2247454 1.0483048 1.0043936 1.0070032
0.8318318 1.0276201 1.2034956 1.2475374 1.054837 1.134337 1.0079677 1.2404623 1.0544634 1.1849332 1.180476 1.1065851 1.2242011 0.98319054 1.103113 1.2033576 1.0316206 1.1043462 1.1581187 0.9211009 1.1879213 1.1593369 0.8950364 1.247218 1.1160718 1.029548 1.0380417 1.1132684 1.2231857 1.0794058 0.9815759 1.1683145 0.9811586 1.2428333 1.0552543 0.8976238 1.1880438 0.9230376 1.2430824 1.0058151 1.0830231 1.0459063 1.1864378 1.1920669 1.2291381 1.083472 0.9253399 1.2248561 1.0485076 1.0046042 1.0071076
0.8328328 1.0277064 1.203609 1.2476044 1.0550061 1.1344303 1.0080699 1.2405229 1.0546327 1.1850704 1.1805234 1.1066316 1.2243122 0.9832396 1.1033072 1.2034974 1.031707 1.1045381 1.1581885 0.92118233 1.1880829 1.1594068 0.89513254 1.2472845 1.1161867 1.029739 1.0381457 1.1133828 1.223272 1.079453 0.98162496 1.1684369 0.98120767 1.2429181 1.0553416 0.8977203 1.1882055 0.92311925 1.2431669 1.0060236 1.08307 1.0461113 1.186602 1.1922114 1.2292302 1.0835383 0.9254217 1.2249666 1.0487102 1.0048149 1.0072119
0.8338338 1.0277926 1.2037219 1.2476709 1.0551752 1.1345233 1.0081718 1.2405832 1.0548018 1.1852074 1.1805707 1.1066778 1.2244228 0.98328865 1.1035012 1.2036369 1.0317934 1.1047298 1.1582578 0.92126375 1.1882442 1.1594763 0.89522874 1.2473507 1.1163013 1.0299299 1.0382494 1.1134969 1.223358 1.0795001 0.981674 1.168559 0.9812567 1.2430025 1.0554286 0.8978168 1.1883667 0.9232009 1.2432511 1.006232 1.083117 1.0463163 1.1867657 1.1923555 1.2293218 1.0836045 0.9255035 1.2250768 1.0489128 1.0050253 1.0073161
0.8348348 1.0278785 1.2038345 1.2477372 1.0553442 1.1346159 1.0082737 1.240643 1.054971 1.1853437 1.1806177 1.1067239 1.2245332 0.9833377 1.1036949 1.2037759 1.0318795 1.1049212 1.158327 0.92134523 1.1884052 1.1595457 0.8953249 1.2474165 1.1164155 1.0301207 1.038353 1.1136107 1.2234436 1.0795469 0.9817231 1.1686809 0.9813058 1.2430867 1.0555155 0.8979133 1.1885275 0.92328256 1.243335 1.0064404 1.0831639 1.046521 1.186929 1.1924992 1.2294132 1.0836704 0.9255853 1.2251865 1.0491152 1.0052357 1.0074202
0.8358358 1.0279645 1.2039467 1.2478031 1.0555133 1.1347084 1.0083754 1.2407026 1.05514 1.1854799 1.1806644 1.1067699 1.2246432 0.9833868 1.1038884 1.2039146 1.0319655 1.1051123 1.158396 0.9214267 1.1885656 1.1596147 0.8954211 1.247482 1.1165296 1.0303115 1.0384563 1.1137242 1.223529 1.0795938 0.98177224 1.1688026 0.9813549 1.2431705 1.0556023 0.89800984 1.1886879 0.9233642 1.2434186 1.0066485 1.0832105 1.0467256 1.187092 1.1926425 1.229504 1.0837363 0.92566717 1.2252959 1.0493174 1.005446 1.007524
0.8368368 1.0280503 1.2040585 1.2478687 1.0556821 1.1348006 1.008477 1.2407619 1.0553089 1.1856155 1.1807109 1.1068157 1.2247529 0.983436 1.1040816 1.2040529 1.0320514 1.1053033 1.1584647 0.92150825 1.1887257 1.1596835 0.8955173 1.247547 1.1166432 1.0305021 1.0385596 1.1138375 1.2236139 1.0796405 0.9818214 1.1689242 0.981404 1.243254 1.0556889 0.89810634 1.1888479 0.92344594 1.2435018 1.0068567 1.0832571 1.0469301 1.1872544 1.1927853 1.2295946 1.083802 0.925749 1.2254049 1.0495194 1.0056562 1.0076277
0.8378378 1.0281359 1.20417 1.2479339 1.0558509 1.1348925 1.0085785 1.2408209 1.0554779 1.1857507 1.1807572 1.1068614 1.2248622 0.98348516 1.1042746 1.204191 1.0321372 1.1054939 1.158533 0.92158973 1.1888855 1.159752 0.8956135 1.2476118 1.1167567 1.0306926 1.0386626 1.1139505 1.2236985 1.0796871 0.9818706 1.1690456 0.9814532 1.243337 1.0557753 0.8982029 1.1890075 0.92352766 1.2435846 1.0070648 1.0833036 1.0471343 1.1874166 1.1929277 1.2296848 1.0838674 0.9258309 1.2255136 1.0497214 1.0058664 1.0077313
0.8388388 1.0282215 1.2042811 1.2479987 1.0560197 1.1349841 1.0086797 1.2408794 1.0556467 1.1858855 1.1808032 1.1069069 1.2249712 0.98353434 1.1044674 1.2043285 1.0322227 1.1056844 1.1586012 0.92167133 1.1890448 1.1598203 0.89570975 1.2476763 1.1168697 1.0308831 1.0387654 1.1140631 1.2237827 1.0797337 0.9819198 1.1691667 0.98150235 1.2434199 1.0558615 0.8982994 1.1891668 0.9236094 1.2436671 1.0072727 1.08335 1.0473385 1.1875783 1.1930697 1.2297746 1.0839329 0.9259128 1.2256219 1.0499231 1.0060765 1.0078348
0.8398398 1.0283068 1.2043918 1.2480633 1.0561883 1.1350754 1.008781 1.2409377 1.0558155 1.18602 1.180849 1.1069523 1.2250798 0.98358357 1.1046599 1.2044657 1.0323082 1.1058745 1.1586691 0.92175287 1.1892037 1.1598883 0.89580595 1.2477403 1.1169826 1.0310736 1.0388681 1.1141754 1.2238666 1.0797801 0.98196906 1.1692876 0.9815516 1.2435024 1.0559475 0.89839596 1.1893256 0.92369115 1.2437494 1.0074806 1.0833962 1.0475425 1.1877396 1.1932113 1.2298641 1.0839981 0.9259947 1.2257298 1.0501248 1.0062864 1.007938
0.8408408 1.0283922 1.2045021 1.2481275 1.0563569 1.1351665 1.008882 1.2409956 1.0559841 1.1861541 1.1808946 1.1069975 1.225188 0.9836328 1.1048522 1.2046026 1.0323936 1.1060646 1.1587367 0.92183447 1.1893623 1.159956 0.8959022 1.247804 1.117095 1.0312638 1.0389706 1.1142875 1.22395 1.0798265 0.9820183 1.1694082 0.9816008 1.2435845 1.0560334 0.8984925 1.189484 0.9237729 1.2438313 1.0076884 1.0834423 1.0477463 1.1879005 1.1933526 1.2299532 1.084063 0.9260766 1.2258375 1.0503262 1.0064963 1.0080413
0.8418418 1.0284773 1.204612 1.2481914 1.0565255 1.1352572 1.0089829 1.2410532 1.0561527 1.1862878 1.1809399 1.1070426 1.2252959 0.98368204 1.1050441 1.204739 1.0324788 1.1062542 1.158804 0.92191607 1.1895205 1.1600236 0.8959985 1.2478675 1.1172073 1.0314541 1.0390729 1.1143993 1.2240332 1.0798726 0.9820676 1.1695287 0.9816501 1.2436663 1.0561192 0.8985891 1.1896421 0.92385465 1.2439128 1.0078962 1.0834885 1.0479499 1.1880611 1.1934934 1.2300419 1.084128 0.92615855 1.2259448 1.0505275 1.006706 1.0081443
0.8428428 1.0285623 1.2047216 1.2482549 1.0566939 1.1353478 1.0090836 1.2411106 1.0563213 1.186421 1.180985 1.1070876 1.2254034 0.9837313 1.1052359 1.2048751 1.0325638 1.1064436 1.1588713 0.9219977 1.1896782 1.1600908 0.8960948 1.2479305 1.1173192 1.0316442 1.039175 1.1145108 1.2241161 1.0799187 0.98211694 1.169649 0.9816994 1.2437477 1.0562048 0.8986856 1.1897998 0.9239364 1.243994 1.0081038 1.0835344 1.0481535 1.1882212 1.1936337 1.2301303 1.0841928 0.9262405 1.2260517 1.0507287 1.0069157 1.0082471
0.8438438 1.0286472 1.2048308 1.2483181 1.0568624 1.1354381 1.0091842 1.2411675 1.0564897 1.1865538 1.1810298 1.1071324 1.2255106 0.9837807 1.1054275 1.2050108 1.0326488 1.106633 1.1589382 0.9220794 1.1898355 1.1601578 0.89619106 1.2479932 1.1174308 1.0318342 1.039277 1.114622 1.2241985 1.0799648 0.98216623 1.169769 0.9817487 1.2438289 1.0562901 0.89878213 1.189957 0.9240182 1.244075 1.0083114 1.0835801 1.0483569 1.188381 1.1937737 1.2302183 1.0842574 0.92632246 1.2261583 1.0509297 1.0071254 1.0083498
0.8448448 1.028732 1.2049396 1.2483809 1.0570307 1.1355281 1.0092847 1.2412242 1.0566581 1.1866863 1.1810744 1.107177 1.2256175 0.98383003 1.1056187 1.2051462 1.0327336 1.1068219 1.1590047 0.92216104 1.1899925 1.1602244 0.8962874 1.2480556 1.1175421 1.0320243 1.0393788 1.114733 1.2242806 1.0800107 0.98221564 1.169889 0.98179805 1.2439097 1.0563754 0.8988787 1.1901139 0.92410004 1.2441554 1.0085189 1.0836259 1.04856 1.1885403 1.1939132 1.2303059 1.0843217 0.9264044 1.2262645 1.0511305 1.0073348 1.0084524
0.8458458 1.0288166 1.205048 1.2484435 1.0571989 1.1356177 1.009385 1.2412804 1.0568265 1.1868184 1.1811187 1.1072216 1.225724 0.9838794 1.1058098 1.2052811 1.0328183 1.1070106 1.1590711 0.9222427 1.1901492 1.160291 0.8963837 1.2481177 1.1176531 1.0322142 1.0394803 1.1148436 1.2243624 1.0800564 0.982265 1.1700087 0.9818474 1.2439902 1.0564605 0.89897525 1.1902704 0.9241818 1.2442356 1.0087264 1.0836715 1.0487632 1.1886992 1.1940525 1.2303933 1.084386 0.9264864 1.2263703 1.0513312 1.0075443 1.0085548
0.8468468 1.0289011 1.2051561 1.2485056 1.0573671 1.1357073 1.0094852 1.2413365 1.0569947 1.18695 1.1811628 1.107266 1.2258302 0.98392874 1.1060005 1.2054157 1.0329028 1.1071991 1.1591372 0.9223244 1.1903054 1.1603571 0.89647996 1.2481793 1.117764 1.0324041 1.0395818 1.1149539 1.2244438 1.0801021 0.9823144 1.1701281 0.9818968 1.2440704 1.0565454 0.8990718 1.1904265 0.92426366 1.2443156 1.0089337 1.083717 1.048966 1.1888578 1.1941912 1.2304802 1.0844501 0.9265684 1.2264758 1.0515318 1.0077536 1.0086571
0.8478478 1.0289855 1.2052637 1.2485675 1.0575352 1.1357964 1.0095853 1.2413921 1.0571629 1.1870812 1.1812067 1.1073103 1.2259359 0.9839782 1.106191 1.20555 1.0329872 1.1073873 1.159203 0.92240614 1.1904612 1.1604232 0.8965763 1.2482407 1.1178744 1.0325937 1.039683 1.1150639 1.2245249 1.0801476 0.9823639 1.1702473 0.98194623 1.2441502 1.0566301 0.8991684 1.1905822 0.9243455 1.2443951 1.009141 1.0837623 1.0491688 1.189016 1.1943295 1.2305667 1.0845141 0.92665035 1.226581 1.0517322 1.007963 1.0087593
0.8488488 1.0290698 1.205371 1.248629 1.0577031 1.1358852 1.0096852 1.2414474 1.057331 1.1872121 1.1812503 1.1073544 1.2260414 0.9840276 1.1063813 1.2056838 1.0330715 1.1075753 1.1592687 0.92248785 1.1906166 1.1604888 0.89667267 1.2483017 1.1179845 1.0327834 1.039784 1.1151737 1.2246056 1.0801932 0.9824133 1.1703664 0.9819957 1.2442297 1.0567148 0.89926493 1.1907375 0.92442733 1.2444744 1.009348 1.0838076 1.0493715 1.1891738 1.1944674 1.2306529 1.084578 0.92673236 1.2266858 1.0519323 1.008172 1.0088613
0.8498498 1.0291538 1.205478 1.2486901 1.0578711 1.1359739 1.0097849 1.2415024 1.0574989 1.1873425 1.1812937 1.1073984 1.2261465 0.9840771 1.1065714 1.2058173 1.0331557 1.107763 1.1593341 0.92256963 1.1907716 1.1605543 0.896769 1.2483625 1.1180944 1.0329729 1.0398848 1.1152833 1.2246859 1.0802385 0.9824628 1.1704853 0.9820452 1.2443088 1.0567992 0.8993615 1.1908925 0.9245092 1.2445533 1.0095552 1.0838528 1.0495739 1.1893312 1.194605 1.2307388 1.0846417 0.9268144 1.2267902 1.0521325 1.0083811 1.0089631
0.8508509 1.0292379 1.2055845 1.2487509 1.0580391 1.1360623 1.0098846 1.2415571 1.0576669 1.1874727 1.1813369 1.1074421 1.2262512 0.98412657 1.1067612 1.2059505 1.0332396 1.1079506 1.1593992 0.92265135 1.1909262 1.1606195 0.8968653 1.2484229 1.118204 1.0331625 1.0399855 1.1153924 1.2247659 1.0802838 0.9825123 1.1706039 0.98209465 1.2443877 1.0568835 0.89945805 1.191047 0.92459106 1.2446319 1.0097622 1.0838978 1.0497762 1.1894882 1.1947421 1.2308244 1.0847052 0.92689645 1.2268944 1.0523324 1.0085901 1.0090648
0.8518519 1.0293218 1.2056907 1.2488115 1.0582069 1.1361504 1.0099841 1.2416115 1.0578349 1.1876023 1.1813798 1.1074859 1.2263557 0.9841761 1.1069508 1.2060833 1.0333235 1.1081378 1.159464 0.9227331 1.1910805 1.1606845 0.8969617 1.248483 1.1183133 1.0333518 1.040086 1.1155013 1.2248455 1.080329 0.9825618 1.1707222 0.9821442 1.2444663 1.0569676 0.89955467 1.1912011 0.92467296 1.2447102 1.0099691 1.0839428 1.0499784 1.1896448 1.1948788 1.2309095 1.0847685 0.92697847 1.2269981 1.0525322 1.0087991 1.0091664
0.8528529 1.0294055 1.2057965 1.2488716 1.0583746 1.1362381 1.0100834 1.2416655 1.0580026 1.1877316 1.1814225 1.1075295 1.2264597 0.98422563 1.1071401 1.2062156 1.0334072 1.1083249 1.1595286 0.92281497 1.1912344 1.1607491 0.897058 1.2485425 1.1184223 1.0335411 1.0401864 1.1156099 1.2249248 1.080374 0.9826114 1.1708405 0.9821937 1.2445445 1.0570515 0.8996512 1.1913549 0.92475486 1.2447882 1.010176 1.0839876 1.0501803 1.189801 1.1950151 1.2309942 1.0848318 0.9270605 1.2271014 1.0527318 1.0090078 1.0092678
0.8538539 1.0294892 1.205902 1.2489314 1.0585423 1.1363257 1.0101827 1.2417192 1.0581704 1.1878605 1.1814649 1.1075729 1.2265635 0.9842752 1.1073291 1.2063477 1.0334909 1.1085117 1.159593 0.92289674 1.1913879 1.1608136 0.8971544 1.248602 1.118531 1.0337304 1.0402865 1.1157182 1.2250038 1.080419 0.982661 1.1709585 0.9822433 1.2446223 1.0571352 0.8997478 1.1915083 0.92483675 1.2448658 1.0103827 1.0840323 1.0503821 1.1899568 1.1951511 1.2310786 1.0848949 0.92714256 1.2272046 1.0529313 1.0092165 1.0093691
0.8548549 1.0295726 1.206007 1.2489909 1.0587099 1.136413 1.0102818 1.2417725 1.058338 1.187989 1.1815072 1.1076162 1.2266668 0.9843248 1.107518 1.2064793 1.0335743 1.1086982 1.159657 0.9229786 1.191541 1.1608777 0.8972507 1.248661 1.1186395 1.0339195 1.0403864 1.1158262 1.2250824 1.0804638 0.9827106 1.1710763 0.9822929 1.2446998 1.0572189 0.89984435 1.1916612 0.92491865 1.244943 1.0105894 1.0840769 1.0505838 1.1901122 1.1952865 1.2311628 1.0849577 0.9272246 1.2273073 1.0531306 1.0094252 1.0094702
0.8558559 1.0296559 1.2061117 1.2490501 1.0588775 1.1365 1.0103807 1.2418257 1.0585057 1.1881171 1.1815492 1.1076593 1.2267698 0.98437446 1.1077065 1.2066107 1.0336577 1.1088846 1.1597209 0.92306036 1.1916937 1.1609417 0.8973471 1.2487197 1.1187476 1.0341085 1.0404862 1.115934 1.2251607 1.0805085 0.9827602 1.1711938 0.98234254 1.2447771 1.0573024 0.8999409 1.1918138 0.92500055 1.24502 1.010796 1.0841213 1.0507853 1.1902673 1.1954217 1.2312465 1.0850205 0.92730665 1.2274096 1.0533297 1.0096337 1.0095712
0.8568569 1.0297393 1.206216 1.2491089 1.059045 1.1365868 1.0104796 1.2418784 1.0586733 1.1882448 1.1815909 1.1077024 1.2268724 0.9844241 1.1078949 1.2067416 1.0337409 1.1090707 1.1597844 0.9231422 1.191846 1.1610054 0.8974435 1.2487781 1.1188555 1.0342975 1.0405859 1.1160415 1.2252387 1.0805532 0.98280984 1.1713113 0.9823922 1.244854 1.0573857 0.90003747 1.191966 0.9250825 1.2450967 1.0110024 1.0841658 1.0509866 1.1904219 1.1955564 1.2313298 1.0850831 0.9273887 1.2275116 1.0535288 1.0098422 1.0096722
0.8578579 1.0298223 1.2063199 1.2491674 1.0592123 1.1366732 1.0105782 1.2419308 1.0588406 1.1883721 1.1816324 1.1077452 1.2269748 0.98447376 1.108083 1.2068721 1.033824 1.1092565 1.1598479 0.9232241 1.1919979 1.1610688 0.8975398 1.2488362 1.118963 1.0344864 1.0406853 1.1161487 1.2253162 1.0805976 0.9828595 1.1714284 0.98244184 1.2449306 1.0574688 0.90013397 1.1921179 0.9251644 1.245173 1.0112088 1.08421 1.0511879 1.1905762 1.1956906 1.2314129 1.0851456 0.9274708 1.2276133 1.0537276 1.0100504 1.0097728
0.8588589 1.0299053 1.2064235 1.2492256 1.0593796 1.1367594 1.0106767 1.2419829 1.0590081 1.1884991 1.1816738 1.107788 1.2270768 0.9845235 1.1082709 1.2070023 1.0339069 1.109442 1.1599109 0.9233059 1.1921495 1.161132 0.8976362 1.2488939 1.1190703 1.0346751 1.0407845 1.1162556 1.2253934 1.0806421 0.9829092 1.1715454 0.98249155 1.2450068 1.0575517 0.9002305 1.1922694 0.92524636 1.2452489 1.0114151 1.0842543 1.051389 1.1907301 1.1958245 1.2314955 1.0852079 0.9275529 1.2277147 1.0539262 1.0102587 1.0098734
0.8598599 1.0299882 1.2065268 1.2492834 1.0595468 1.1368454 1.0107751 1.2420347 1.0591754 1.1886257 1.1817148 1.1078305 1.2271785 0.9845732 1.1084584 1.2071322 1.0339898 1.1096274 1.1599737 0.9233878 1.1923007 1.1611949 0.89773256 1.2489513 1.1191772 1.0348638 1.0408835 1.1163623 1.2254703 1.0806865 0.9829589 1.1716622 0.98254126 1.2450827 1.0576345 0.9003271 1.1924205 0.9253283 1.2453246 1.0116214 1.0842983 1.0515898 1.1908836 1.195958 1.2315778 1.08527 0.92763495 1.2278157 1.0541248 1.0104668 1.0099738
0.8608609 1.0300709 1.2066296 1.2493409 1.059714 1.1369311 1.0108733 1.2420862 1.0593426 1.1887518 1.1817555 1.107873 1.2272798 0.9846229 1.1086458 1.2072617 1.0340725 1.1098125 1.1600363 0.92346966 1.1924515 1.1612575 0.89782894 1.2490083 1.1192839 1.0350524 1.0409825 1.1164687 1.225547 1.0807307 0.9830086 1.1717788 0.982591 1.2451584 1.0577172 0.90042365 1.1925712 0.9254103 1.2454 1.0118275 1.0843422 1.0517906 1.1910367 1.1960912 1.2316598 1.0853322 0.92771703 1.2279164 1.0543232 1.010675 1.0100741
0.8618619 1.0301535 1.2067322 1.2493981 1.059881 1.1370164 1.0109714 1.2421373 1.0595098 1.1888776 1.1817962 1.1079154 1.2273808 0.98467267 1.108833 1.2073908 1.034155 1.1099974 1.1600987 0.92355156 1.1926018 1.16132 0.8979253 1.249065 1.1193904 1.035241 1.0410812 1.1165748 1.2256231 1.0807748 0.9830584 1.1718951 0.98264074 1.2452337 1.0577996 0.9005202 1.1927215 0.9254922 1.245475 1.0120335 1.0843861 1.0519911 1.1911894 1.1962239 1.2317413 1.0853939 0.9277991 1.2280166 1.0545214 1.0108829 1.0101743
0.8628629 1.030236 1.2068342 1.249455 1.060048 1.1371017 1.0110694 1.2421882 1.0596769 1.189003 1.1818365 1.1079575 1.2274814 0.98472244 1.1090198 1.2075195 1.0342375 1.1101819 1.1601608 0.92363346 1.1927519 1.1613822 0.8980217 1.2491214 1.1194965 1.0354294 1.0411798 1.1166805 1.225699 1.0808189 0.98310816 1.1720113 0.9826905 1.2453086 1.057882 0.90061677 1.1928713 0.9255742 1.2455497 1.0122395 1.0844299 1.0521916 1.1913418 1.1963562 1.2318226 1.0854557 0.92788124 1.2281166 1.0547194 1.0110908 1.0102742
0.8638639 1.0303184 1.206936 1.2495115 1.0602149 1.1371865 1.0111673 1.2422388 1.0598438 1.1891279 1.1818767 1.1079996 1.2275816 0.9847722 1.1092064 1.2076479 1.0343198 1.1103663 1.1602226 0.92371535 1.1929015 1.1614441 0.8981181 1.2491776 1.1196023 1.0356177 1.0412781 1.116786 1.2257745 1.0808628 0.98315793 1.1721272 0.98274034 1.2453834 1.0579641 0.90071326 1.1930209 0.92565614 1.2456241 1.0124453 1.0844735 1.0523918 1.1914937 1.196488 1.2319036 1.0855172 0.9279633 1.2282162 1.0549173 1.0112985 1.0103741
0.8648649 1.0304006 1.2070373 1.2495677 1.0603818 1.137271 1.0112649 1.242289 1.0600108 1.1892526 1.1819165 1.1080415 1.2276815 0.98482203 1.1093928 1.207776 1.0344019 1.1105505 1.1602843 0.9237973 1.1930507 1.1615058 0.89821446 1.2492332 1.119708 1.035806 1.0413762 1.1168913 1.2258497 1.0809066 0.98320776 1.172243 0.9827902 1.2454576 1.0580461 0.9008098 1.1931701 0.92573816 1.2456982 1.0126511 1.084517 1.0525919 1.1916453 1.1966195 1.231984 1.0855786 0.9280454 1.2283155 1.0551151 1.0115062 1.0104737
0.8658659 1.0304826 1.2071384 1.2496235 1.0605484 1.1373554 1.0113624 1.2423388 1.0601776 1.1893768 1.1819562 1.1080832 1.2277812 0.98487186 1.1095788 1.2079035 1.0344839 1.1107343 1.1603457 0.9238792 1.1931996 1.1615672 0.89831084 1.2492887 1.1198132 1.0359942 1.0414743 1.1169962 1.2259245 1.0809503 0.9832576 1.1723585 0.98284006 1.2455317 1.0581279 0.9009064 1.1933188 0.9258201 1.2457719 1.0128567 1.0845604 1.0527918 1.1917964 1.1967506 1.2320642 1.0856398 0.9281275 1.2284144 1.0553128 1.0117137 1.0105734
0.8668669 1.0305647 1.207239 1.2496791 1.0607151 1.1374395 1.01146 1.2423884 1.0603443 1.1895007 1.1819956 1.108125 1.2278805 0.9849217 1.1097648 1.2080308 1.0345658 1.110918 1.1604068 0.92396116 1.1933482 1.1616284 0.8984072 1.2493438 1.1199182 1.0361822 1.0415721 1.1171008 1.225999 1.0809939 0.9833075 1.1724739 0.98288995 1.2456053 1.0582095 0.9010029 1.1934673 0.9259021 1.2458453 1.0130622 1.0846038 1.0529916 1.1919472 1.1968813 1.2321441 1.085701 0.9282096 1.228513 1.0555102 1.0119213 1.0106728
0.8678679 1.0306466 1.2073393 1.2497344 1.0608817 1.1375234 1.0115572 1.2424376 1.060511 1.1896241 1.1820349 1.1081665 1.2279793 0.9849716 1.1099504 1.2081578 1.0346476 1.1111015 1.1604676 0.9240431 1.1934963 1.1616893 0.8985036 1.2493986 1.1200229 1.0363702 1.0416697 1.1172053 1.2260733 1.0810374 0.98335737 1.172589 0.98293984 1.2456788 1.0582911 0.90109944 1.1936152 0.92598414 1.2459185 1.0132678 1.0846469 1.0531913 1.1920977 1.1970117 1.2322236 1.0857619 0.92829174 1.2286112 1.0557075 1.0121287 1.010772
0.8688689 1.0307282 1.2074393 1.2497892 1.0610482 1.137607 1.0116543 1.2424866 1.0606776 1.1897472 1.1820737 1.1082078 1.2280779 0.9850215 1.1101358 1.2082844 1.0347292 1.1112846 1.1605283 0.9241251 1.193644 1.16175 0.8985999 1.2494531 1.1201273 1.036558 1.0417672 1.1173093 1.226147 1.0810808 0.98340726 1.1727039 0.9829898 1.2457517 1.0583724 0.90119594 1.1937629 0.92606616 1.2459912 1.0134732 1.0846901 1.0533907 1.1922477 1.1971415 1.2323028 1.0858227 0.9283738 1.2287092 1.0559046 1.012336 1.0108712
0.8698699 1.0308099 1.2075388 1.2498438 1.0612146 1.1376902 1.0117513 1.2425352 1.0608441 1.1898699 1.1821125 1.1082491 1.2281761 0.98507136 1.1103209 1.2084106 1.0348108 1.1114676 1.1605886 0.92420703 1.1937914 1.1618105 0.8986963 1.2495072 1.1202315 1.0367459 1.0418645 1.1174132 1.2262205 1.0811241 0.98345715 1.1728187 0.98303974 1.2458246 1.0584536 0.9012925 1.1939101 0.9261482 1.2460637 1.0136784 1.084733 1.05359 1.1923974 1.1972711 1.2323816 1.0858834 0.92845595 1.2288067 1.0561016 1.0125432 1.0109701
0.8708709 1.0308913 1.207638 1.2498981 1.061381 1.1377733 1.0118481 1.2425835 1.0610105 1.1899922 1.182151 1.1082902 1.2282741 0.98512125 1.1105058 1.2085364 1.0348922 1.1116502 1.1606488 0.924289 1.1939384 1.1618706 0.8987927 1.249561 1.1203353 1.0369335 1.0419617 1.1175168 1.2262937 1.0811673 0.9835071 1.1729331 0.98308975 1.2458969 1.0585346 0.901389 1.194057 0.9262302 1.2461358 1.0138836 1.0847759 1.0537893 1.1925466 1.1974002 1.23246 1.0859438 0.928538 1.228904 1.0562984 1.0127503 1.0110689
0.8718719 1.0309726 1.2077368 1.249952 1.0615472 1.137856 1.0119449 1.2426316 1.0611769 1.190114 1.1821893 1.1083311 1.2283716 0.9851712 1.1106905 1.2086619 1.0349734 1.1118327 1.1607087 0.92437094 1.194085 1.1619306 0.89888906 1.2496145 1.1204389 1.0371212 1.0420586 1.11762 1.2263665 1.0812104 0.9835571 1.1730474 0.98313975 1.245969 1.0586154 0.90148556 1.1942035 0.9263122 1.2462077 1.0140887 1.0848187 1.0539882 1.1926955 1.197529 1.2325382 1.0860043 0.92862016 1.2290009 1.056495 1.0129573 1.0111676
0.8728729 1.0310539 1.2078353 1.2500056 1.0617133 1.1379386 1.0120414 1.2426792 1.0613432 1.1902356 1.1822274 1.108372 1.2284689 0.98522115 1.1108749 1.2087871 1.0350546 1.1120149 1.1607683 0.92445296 1.1942313 1.1619903 0.89898545 1.2496676 1.1205422 1.0373088 1.0421554 1.117723 1.226439 1.0812534 0.98360705 1.1731615 0.98318976 1.2460408 1.0586962 0.90158206 1.1943496 0.9263943 1.2462792 1.0142938 1.0848614 1.054187 1.192844 1.1976573 1.232616 1.0860645 0.9287023 1.2290975 1.0566915 1.0131643 1.0112662
0.8738739 1.031135 1.2079334 1.2500589 1.0618794 1.1380209 1.0121379 1.2427266 1.0615094 1.1903567 1.1822652 1.1084126 1.2285657 0.9852711 1.1110591 1.2089119 1.0351355 1.1121969 1.1608278 0.9245349 1.1943771 1.1620498 0.8990818 1.2497205 1.1206452 1.0374962 1.0422521 1.1178257 1.2265111 1.0812962 0.98365706 1.1732755 0.9832398 1.2461123 1.0587767 0.90167856 1.1944953 0.9264763 1.2463504 1.0144987 1.084904 1.0543857 1.1929921 1.1977853 1.2326933 1.0861244 0.9287844 1.2291937 1.0568879 1.013371 1.0113647
0.8748749 1.0312159 1.2080312 1.2501118 1.0620455 1.1381028 1.0122342 1.2427737 1.0616754 1.1904775 1.1823027 1.1084532 1.2286623 0.98532104 1.111243 1.2090362 1.0352163 1.1123786 1.1608869 0.92461693 1.1945225 1.162109 0.8991782 1.2497729 1.1207479 1.0376836 1.0423485 1.1179281 1.2265829 1.081339 0.98370713 1.1733892 0.9832899 1.2461835 1.0588571 0.90177506 1.1946408 0.9265584 1.2464213 1.0147035 1.0849464 1.0545843 1.1931399 1.1979128 1.2327704 1.0861844 0.9288665 1.2292895 1.0570841 1.0135778 1.0114629
0.8758759 1.0312967 1.2081286 1.2501644 1.0622114 1.1381845 1.0123303 1.2428204 1.0618415 1.1905979 1.1823401 1.1084936 1.2287585 0.98537105 1.1114267 1.2091603 1.035297 1.1125602 1.1609458 0.9246989 1.1946676 1.1621679 0.8992745 1.2498251 1.1208504 1.0378708 1.0424447 1.1180303 1.2266544 1.0813817 0.98375714 1.1735027 0.98333997 1.2462543 1.0589373 0.9018716 1.1947857 0.92664045 1.2464919 1.0149082 1.0849887 1.0547826 1.1932873 1.19804 1.2328472 1.0862441 0.92894864 1.2293851 1.0572801 1.0137844 1.011561
0.8768769 1.0313774 1.2082256 1.2502167 1.0623772 1.138266 1.0124264 1.2428669 1.0620073 1.1907179 1.1823772 1.1085339 1.2288544 0.98542106 1.11161 1.2092841 1.0353776 1.1127414 1.1610044 0.9247809 1.1948123 1.1622267 0.8993709 1.249877 1.1209526 1.0380579 1.0425408 1.1181322 1.2267256 1.0814242 0.9838072 1.1736159 0.98339003 1.2463249 1.0590174 0.9019681 1.1949303 0.9267225 1.2465621 1.0151129 1.085031 1.0549808 1.1934342 1.1981667 1.2329236 1.0863037 0.9290308 1.2294803 1.0574759 1.013991 1.011659
0.8778779 1.031458 1.2083223 1.2502687 1.0625429 1.1383473 1.0125222 1.242913 1.0621732 1.1908375 1.1824142 1.108574 1.2289499 0.98547107 1.1117933 1.2094073 1.0354581 1.1129223 1.1610628 0.9248629 1.1949567 1.1622851 0.8994673 1.2499286 1.1210544 1.0382451 1.0426366 1.1182338 1.2267963 1.0814668 0.98385733 1.1737291 0.98344016 1.246395 1.0590973 0.9020646 1.1950746 0.9268046 1.2466321 1.0153173 1.0850731 1.0551788 1.1935809 1.1982931 1.2329996 1.0863632 0.92911285 1.2295752 1.0576717 1.0141973 1.0117569
0.8788789 1.0315385 1.2084187 1.2503204 1.0627086 1.1384282 1.012618 1.2429588 1.062339 1.1909568 1.1824509 1.1086141 1.2290452 0.9855211 1.1119763 1.2095304 1.0355384 1.113103 1.161121 0.92494494 1.1951007 1.1623434 0.8995636 1.2499797 1.1211561 1.038432 1.0427325 1.1183351 1.2268668 1.0815091 0.98390746 1.173842 0.98349035 1.246465 1.059177 0.9021611 1.1952184 0.9268867 1.2467017 1.0155218 1.0851152 1.0553766 1.193727 1.1984191 1.2330754 1.0864224 0.929195 1.2296697 1.0578672 1.0144037 1.0118546
0.8798799 1.0316188 1.2085147 1.2503718 1.0628741 1.1385089 1.0127136 1.2430043 1.0625046 1.1910757 1.1824874 1.1086539 1.22914 0.98557115 1.1121589 1.209653 1.0356187 1.1132836 1.161179 0.925027 1.1952442 1.1624013 0.89966 1.2500306 1.1212574 1.0386189 1.042828 1.1184362 1.2269369 1.0815513 0.9839576 1.1739546 0.9835405 1.2465346 1.0592566 0.9022576 1.1953619 0.92696875 1.246771 1.0157262 1.0851572 1.0555744 1.1938729 1.1985447 1.2331507 1.0864816 0.9292771 1.2297639 1.0580626 1.01461 1.0119522
0.8808809 1.031699 1.2086103 1.2504228 1.0630397 1.1385894 1.012809 1.2430495 1.0626702 1.1911942 1.1825236 1.1086937 1.2292346 0.9856212 1.1123413 1.2097753 1.0356987 1.1134639 1.1612368 0.925109 1.1953875 1.1624591 0.8997564 1.2500813 1.1213585 1.0388057 1.0429233 1.118537 1.2270067 1.0815935 0.9840077 1.174067 0.98359066 1.2466038 1.0593361 0.9023541 1.195505 0.9270509 1.24684 1.0159304 1.0851989 1.055772 1.1940184 1.1986699 1.2332257 1.0865406 0.92935926 1.2298578 1.0582578 1.0148162 1.0120496
0.8818819 1.031779 1.2087055 1.2504735 1.063205 1.1386695 1.0129043 1.2430944 1.0628357 1.1913123 1.1825596 1.1087333 1.2293288 0.9856713 1.1125236 1.2098972 1.0357786 1.1136439 1.1612942 0.92519104 1.1955303 1.1625166 0.8998527 1.2501315 1.1214592 1.0389925 1.0430186 1.1186376 1.2270762 1.0816356 0.9840579 1.1741793 0.98364085 1.2466727 1.0594153 0.9024506 1.1956477 0.92713296 1.2469087 1.0161345 1.0852406 1.0559694 1.1941634 1.1987947 1.2333004 1.0865995 0.92944133 1.2299513 1.0584528 1.0150222 1.0121468
0.8828829 1.031859 1.2088004 1.2505239 1.0633703 1.1387495 1.0129995 1.243139 1.0630012 1.1914301 1.1825954 1.1087728 1.2294226 0.98572135 1.1127055 1.2100188 1.0358584 1.1138237 1.1613514 0.9252731 1.1956728 1.1625738 0.8999491 1.2501816 1.1215597 1.0391791 1.0431136 1.1187377 1.2271453 1.0816774 0.9841081 1.1742914 0.98369104 1.2467414 1.0594944 0.9025471 1.1957902 0.9272151 1.2469771 1.0163386 1.0852822 1.0561665 1.1943082 1.1989192 1.2333747 1.0866581 0.92952347 1.2300445 1.0586479 1.0152282 1.012244
0.8838839 1.0319388 1.208895 1.250574 1.0635356 1.1388291 1.0130945 1.2431833 1.0631665 1.1915474 1.1826309 1.1088121 1.2295161 0.9857714 1.1128871 1.21014 1.0359381 1.1140032 1.1614084 0.9253552 1.1958148 1.1626309 0.9000454 1.2502311 1.12166 1.0393656 1.0432085 1.1188377 1.2272141 1.0817193 0.9841583 1.1744032 0.9837413 1.2468097 1.0595733 0.9026436 1.1959321 0.92729723 1.2470452 1.0165426 1.0853237 1.0563637 1.1944525 1.1990433 1.2334487 1.0867167 0.9296056 1.2301373 1.0588425 1.015434 1.012341
0.8848849 1.0320185 1.2089891 1.2506237 1.0637007 1.1389085 1.0131894 1.2432272 1.0633317 1.1916645 1.1826663 1.1088513 1.2296094 0.98582155 1.1130687 1.2102609 1.0360177 1.1141826 1.161465 0.9254372 1.1959566 1.1626877 0.9001418 1.2502805 1.1217599 1.0395521 1.0433031 1.1189374 1.2272826 1.081761 0.98420846 1.1745149 0.9837915 1.2468778 1.0596521 0.9027401 1.1960738 0.92737937 1.2471129 1.0167464 1.085365 1.0565606 1.1945964 1.1991669 1.2335224 1.0867751 0.92968774 1.2302299 1.0590372 1.0156398 1.0124379
0.8858859 1.032098 1.209083 1.2506732 1.0638657 1.1389877 1.0132842 1.243271 1.0634968 1.191781 1.1827013 1.1088903 1.2297022 0.9858717 1.1132499 1.2103814 1.036097 1.1143616 1.1615216 0.9255193 1.196098 1.1627442 0.9002381 1.2503295 1.1218596 1.0397384 1.0433977 1.1190368 1.2273508 1.0818027 0.9842587 1.1746264 0.9838417 1.2469455 1.0597308 0.9028366 1.1962149 0.9274615 1.2471803 1.0169501 1.0854063 1.0567573 1.19474 1.1992902 1.2335957 1.0868334 0.9297699 1.230322 1.0592316 1.0158454 1.0125346
0.8868869 1.0321774 1.2091764 1.2507223 1.0640306 1.1390666 1.0133789 1.2433144 1.0636619 1.1918973 1.1827363 1.1089293 1.2297947 0.9859218 1.1134309 1.2105016 1.0361763 1.1145405 1.1615778 0.92560136 1.1962389 1.1628004 0.9003344 1.2503781 1.121959 1.0399246 1.0434921 1.119136 1.2274185 1.0818442 0.98430896 1.1747376 0.983892 1.2470129 1.0598092 0.90293306 1.1963558 0.92754364 1.2472475 1.0171539 1.0854475 1.0569539 1.1948832 1.1994131 1.2336687 1.0868914 0.929852 1.2304139 1.059426 1.016051 1.0126312
0.8878879 1.0322568 1.2092695 1.2507712 1.0641955 1.1391453 1.0134734 1.2433574 1.0638269 1.1920131 1.182771 1.108968 1.229887 0.9859719 1.1136116 1.2106214 1.0362555 1.114719 1.1616338 0.92568344 1.1963795 1.1628566 0.9004308 1.2504265 1.1220582 1.0401108 1.0435863 1.1192348 1.2274861 1.0818856 0.9843592 1.1748486 0.9839423 1.24708 1.0598875 0.90302956 1.1964964 0.9276258 1.2473142 1.0173573 1.0854886 1.0571504 1.195026 1.1995356 1.2337413 1.0869493 0.92993414 1.2305055 1.05962 1.0162565 1.0127276
0.8888889 1.032336 1.2093624 1.2508196 1.0643604 1.1392236 1.0135677 1.2434002 1.0639918 1.1921287 1.1828054 1.1090066 1.2299788 0.98602206 1.1137921 1.2107408 1.0363345 1.1148974 1.1616896 0.9257656 1.1965197 1.1629124 0.9005271 1.2504746 1.122157 1.0402968 1.0436802 1.1193335 1.2275532 1.081927 0.9844095 1.1749594 0.9839926 1.2471467 1.0599657 0.903126 1.1966364 0.9277079 1.2473807 1.0175608 1.0855296 1.0573467 1.1951685 1.1996577 1.2338136 1.0870072 0.9300163 1.2305965 1.059814 1.0164618 1.0128239
0.8898899 1.032415 1.2094548 1.2508678 1.064525 1.1393018 1.013662 1.2434427 1.0641565 1.1922437 1.1828396 1.1090451 1.2300704 0.98607224 1.1139723 1.2108599 1.0364133 1.1150755 1.1617452 0.92584765 1.1966597 1.1629679 0.90062344 1.2505224 1.1222556 1.0404828 1.0437741 1.1194317 1.2276201 1.0819682 0.98445976 1.17507 0.9840429 1.2472132 1.0600437 0.9032225 1.1967762 0.92779005 1.2474469 1.0177642 1.0855703 1.0575428 1.1953106 1.1997795 1.2338856 1.0870649 0.9300984 1.2306875 1.0600078 1.0166671 1.01292
0.8908909 1.032494 1.2095468 1.2509156 1.0646896 1.1393796 1.013756 1.2434847 1.0643213 1.1923585 1.1828736 1.1090835 1.2301617 0.9861224 1.1141523 1.2109786 1.0364921 1.1152533 1.1618005 0.9259297 1.1967992 1.1630232 0.9007198 1.2505697 1.1223538 1.0406686 1.0438677 1.1195298 1.2276866 1.0820093 0.98451006 1.1751804 0.9840932 1.2472794 1.0601215 0.90331894 1.1969156 0.9278722 1.2475128 1.0179675 1.0856111 1.0577388 1.1954523 1.1999009 1.2339573 1.0871223 0.93018055 1.230778 1.0602015 1.0168723 1.0130161
0.8918919 1.0325727 1.2096386 1.2509632 1.0648541 1.1394572 1.01385 1.2435266 1.0644859 1.1924728 1.1829073 1.1091218 1.2302525 0.9861726 1.1143321 1.211097 1.0365707 1.115431 1.1618556 0.92601186 1.1969383 1.1630783 0.90081614 1.2506169 1.1224519 1.0408545 1.0439613 1.1196276 1.2277528 1.0820502 0.9845604 1.1752907 0.9841435 1.2473452 1.0601991 0.9034154 1.1970546 0.9279543 1.2475784 1.0181706 1.0856516 1.0579345 1.1955936 1.2000217 1.2340286 1.0871798 0.9302627 1.2308682 1.060395 1.0170773 1.013112
0.8928929 1.0326514 1.2097299 1.2510104 1.0650185 1.1395346 1.0139438 1.2435682 1.0646504 1.1925868 1.182941 1.10916 1.2303431 0.9862228 1.1145116 1.211215 1.0366492 1.1156083 1.1619104 0.926094 1.197077 1.1631333 0.90091246 1.2506636 1.1225495 1.0410401 1.0440545 1.1197251 1.2278186 1.0820912 0.98461074 1.1754007 0.98419386 1.2474108 1.0602767 0.9035118 1.1971933 0.92803645 1.2476437 1.0183737 1.0856922 1.0581301 1.1957346 1.2001424 1.2340995 1.087237 0.9303448 1.2309581 1.0605884 1.0172822 1.0132077
0.8938939 1.03273 1.209821 1.2510574 1.0651829 1.1396117 1.0140375 1.2436094 1.0648149 1.1927005 1.1829743 1.109198 1.2304332 0.986273 1.1146908 1.2113328 1.0367275 1.1157854 1.161965 0.9261761 1.1972154 1.1631879 0.9010088 1.2507101 1.122647 1.0412257 1.0441477 1.1198224 1.2278842 1.082132 0.98466104 1.1755105 0.98424417 1.247476 1.0603541 0.90360826 1.1973315 0.9281186 1.2477087 1.0185766 1.0857326 1.0583256 1.1958752 1.2002625 1.2341701 1.087294 0.93042696 1.2310476 1.0607815 1.017487 1.0133033
0.8948949 1.0328084 1.2099116 1.251104 1.0653472 1.1396886 1.0141311 1.2436503 1.0649792 1.1928138 1.1830074 1.1092358 1.2305232 0.9863232 1.1148698 1.2114501 1.0368057 1.1159623 1.1620194 0.9262582 1.1973534 1.1632422 0.9011051 1.2507564 1.1227443 1.041411 1.0442406 1.1199194 1.2279494 1.0821726 0.9847114 1.1756201 0.98429453 1.247541 1.0604314 0.90370464 1.1974694 0.9282007 1.2477733 1.0187795 1.0857729 1.058521 1.1960154 1.2003824 1.2342404 1.087351 0.9305091 1.2311368 1.0609745 1.0176919 1.0133988
0.8958959 1.0328867 1.210002 1.2511503 1.0655113 1.1397651 1.0142244 1.243691 1.0651435 1.1929266 1.1830403 1.1092734 1.2306128 0.9863734 1.1150486 1.211567 1.0368838 1.1161389 1.1620735 0.92634034 1.197491 1.1632963 0.9012015 1.2508022 1.1228412 1.0415964 1.0443335 1.1200161 1.2280142 1.0822133 0.9847618 1.1757295 0.9843449 1.2476056 1.0605084 0.9038011 1.1976069 0.92828286 1.2478377 1.0189823 1.085813 1.0587162 1.1961553 1.2005018 1.2343104 1.0874077 0.9305912 1.2312257 1.0611674 1.0178964 1.013494
0.8968969 1.032965 1.210092 1.2511963 1.0656754 1.1398416 1.0143176 1.2437314 1.0653077 1.1930392 1.1830729 1.1093111 1.230702 0.9864237 1.1152271 1.2116838 1.0369618 1.1163154 1.1621274 0.9264225 1.1976284 1.1633502 0.9012978 1.2508478 1.1229378 1.0417817 1.0444261 1.1201125 1.2280787 1.0822537 0.98481214 1.1758387 0.9843953 1.2476698 1.0605853 0.90389746 1.1977441 0.928365 1.2479017 1.019185 1.0858532 1.0589112 1.1962948 1.2006209 1.23438 1.0874643 0.93067336 1.2313142 1.0613601 1.018101 1.0135893
0.8978979 1.0330429 1.2101815 1.2512419 1.0658394 1.1399176 1.0144109 1.2437714 1.0654718 1.1931512 1.1831055 1.1093485 1.2307909 0.9864739 1.1154054 1.2118 1.0370396 1.1164916 1.162181 0.9265047 1.1977652 1.1634039 0.9013941 1.250893 1.1230342 1.0419669 1.0445185 1.1202087 1.228143 1.0822941 0.9848625 1.1759477 0.9844457 1.2477338 1.060662 0.90399384 1.1978809 0.9284471 1.2479653 1.0193876 1.0858932 1.059106 1.1964338 1.2007396 1.2344493 1.0875208 0.93075544 1.2314024 1.0615526 1.0183054 1.0136843
0.8988989 1.0331209 1.2102708 1.2512873 1.0660033 1.1399934 1.0145038 1.2438111 1.0656358 1.193263 1.1831377 1.1093858 1.2308795 0.98652416 1.1155834 1.211916 1.0371174 1.1166674 1.1622344 0.9265868 1.1979017 1.1634574 0.90149045 1.2509379 1.1231303 1.0421519 1.0446107 1.1203046 1.2282069 1.0823344 0.9849129 1.1760564 0.9844961 1.2477975 1.0607386 0.9040902 1.1980174 0.92852926 1.2480288 1.01959 1.085933 1.0593007 1.1965725 1.2008579 1.2345182 1.0875771 0.9308376 1.2314904 1.0617449 1.0185097 1.0137792
0.8998999 1.0331987 1.2103597 1.2513324 1.0661671 1.140069 1.0145967 1.2438506 1.0657997 1.1933744 1.1831696 1.1094229 1.2309678 0.9865744 1.1157613 1.2120316 1.037195 1.1168431 1.1622876 0.92666894 1.198038 1.1635106 0.9015867 1.2509825 1.1232262 1.042337 1.0447029 1.1204002 1.2282705 1.0823746 0.9849633 1.176165 0.98454654 1.2478609 1.060815 0.9041866 1.1981534 0.9286114 1.2480919 1.0197924 1.0859728 1.0594952 1.196711 1.2009758 1.2345868 1.0876333 0.9309197 1.2315779 1.0619372 1.018714 1.0138739
0.9009009 1.0332763 1.2104483 1.2513771 1.0663309 1.1401443 1.0146894 1.2438897 1.0659635 1.1934855 1.1832014 1.10946 1.2310557 0.9866247 1.1159388 1.2121469 1.0372723 1.1170186 1.1623406 0.9267511 1.1981738 1.1635635 0.90168303 1.2510269 1.1233218 1.0425217 1.0447948 1.1204956 1.2283337 1.0824146 0.98501366 1.1762733 0.98459697 1.247924 1.0608913 0.9042829 1.198289 0.92869353 1.2481548 1.0199947 1.0860124 1.0596895 1.1968489 1.2010933 1.2346551 1.0876893 0.93100184 1.2316651 1.0621293 1.018918 1.0139686
0.9019019 1.0333539 1.2105365 1.2514216 1.0664945 1.1402194 1.014782 1.2439286 1.0661273 1.1935961 1.183233 1.109497 1.2311432 0.98667496 1.1161162 1.2122617 1.0373497 1.1171937 1.1623933 0.9268332 1.1983092 1.1636162 0.90177935 1.2510709 1.123417 1.0427065 1.0448866 1.1205907 1.2283967 1.0824546 0.9850641 1.1763815 0.9846474 1.2479868 1.0609674 0.9043793 1.1984245 0.92877567 1.2482172 1.0201969 1.086052 1.0598837 1.1969866 1.2012105 1.2347231 1.0877452 0.9310839 1.231752 1.0623211 1.019122 1.014063
0.9029029 1.0334313 1.2106245 1.2514657 1.066658 1.1402943 1.0148745 1.2439672 1.0662909 1.1937065 1.1832644 1.1095337 1.2312306 0.9867253 1.1162932 1.2123762 1.0374268 1.1173687 1.1624458 0.92691535 1.1984442 1.1636688 0.9018756 1.2511146 1.123512 1.0428911 1.0449781 1.1206856 1.2284592 1.0824944 0.9851145 1.1764895 0.9846978 1.2480493 1.0610434 0.9044756 1.1985594 0.92885774 1.2482795 1.020399 1.0860914 1.0600778 1.1971238 1.2013273 1.2347907 1.087801 0.93116605 1.2318386 1.0625129 1.0193259 1.0141573
0.9039039 1.0335085 1.210712 1.2515095 1.0668215 1.1403689 1.0149667 1.2440054 1.0664544 1.1938164 1.1832955 1.1095703 1.2313175 0.9867756 1.11647 1.2124906 1.0375038 1.1175435 1.162498 0.92699754 1.198579 1.163721 0.9019719 1.251158 1.1236068 1.0430757 1.0450696 1.1207801 1.2285216 1.0825342 0.98516494 1.1765972 0.9847483 1.2481114 1.0611192 0.90457195 1.198694 0.9289399 1.2483413 1.0206009 1.0861306 1.0602716 1.1972606 1.2014437 1.234858 1.0878565 0.9312481 1.2319249 1.0627044 1.0195297 1.0142516
0.9049049 1.0335858 1.2107991 1.251553 1.0669849 1.1404432 1.0150589 1.2440434 1.066618 1.193926 1.1833264 1.1096069 1.2314042 0.9868259 1.1166466 1.2126044 1.0375808 1.1177179 1.16255 0.9270797 1.1987133 1.163773 0.9020682 1.251201 1.1237012 1.0432602 1.0451609 1.1208744 1.2285836 1.0825738 0.9852154 1.1767048 0.9847987 1.2481732 1.0611948 0.9046683 1.1988282 0.929022 1.2484028 1.0208027 1.0861698 1.0604653 1.1973972 1.2015598 1.2349249 1.087912 0.9313302 1.2320108 1.0628958 1.0197333 1.0143456
0.9059059 1.0336628 1.210886 1.2515962 1.0671481 1.1405174 1.0151509 1.244081 1.0667813 1.1940352 1.1833571 1.1096432 1.2314905 0.98687625 1.116823 1.2127179 1.0376576 1.1178921 1.1626018 0.9271618 1.1988473 1.1638248 0.90216446 1.2512438 1.1237955 1.0434445 1.045252 1.1209685 1.2286452 1.0826133 0.98526585 1.1768122 0.9848492 1.2482349 1.0612702 0.90476453 1.1989621 0.9291041 1.2484642 1.0210046 1.0862089 1.0606589 1.1975334 1.2016754 1.2349916 1.0879673 0.93141234 1.2320964 1.063087 1.0199369 1.0144396
0.9069069 1.0337397 1.2109725 1.2516391 1.0673113 1.1405911 1.0152428 1.2441183 1.0669446 1.194144 1.1833876 1.1096795 1.2315764 0.98692656 1.116999 1.212831 1.0377343 1.1180662 1.1626533 0.92724395 1.1989809 1.1638763 0.9022607 1.2512863 1.1238894 1.0436287 1.0453428 1.1210622 1.2287065 1.0826528 0.9853163 1.1769192 0.9848997 1.2482961 1.0613456 0.9048608 1.1990956 0.92918617 1.2485251 1.0212061 1.086248 1.0608523 1.1976691 1.2017907 1.235058 1.0880225 0.9314944 1.2321817 1.0632781 1.0201404 1.0145333
0.9079079 1.0338165 1.2110586 1.2516817 1.0674744 1.1406647 1.0153346 1.2441554 1.0671078 1.1942525 1.1834178 1.1097156 1.2316622 0.9869769 1.1171749 1.2129439 1.0378108 1.1182399 1.1627046 0.9273261 1.1991142 1.1639276 0.9023569 1.2513285 1.123983 1.0438129 1.0454335 1.1211556 1.2287675 1.0826921 0.98536676 1.1770262 0.9849502 1.248357 1.0614208 0.90495706 1.1992288 0.9292683 1.2485858 1.0214077 1.0862869 1.0610454 1.1978046 1.2019056 1.2351239 1.0880774 0.9315765 1.2322667 1.0634689 1.0203438 1.014627
0.9089089 1.0338931 1.2111444 1.251724 1.0676373 1.1407381 1.0154263 1.2441922 1.0672709 1.1943606 1.1834478 1.1097515 1.2317474 0.9870272 1.1173505 1.2130563 1.0378872 1.1184134 1.1627557 0.9274082 1.1992471 1.1639787 0.9024532 1.2513703 1.1240765 1.0439969 1.0455241 1.1212488 1.2288282 1.0827314 0.98541725 1.177133 0.98500067 1.2484177 1.0614958 0.9050533 1.1993614 0.9293504 1.2486463 1.0216092 1.0863256 1.0612385 1.1979395 1.20202 1.2351896 1.0881324 0.93165857 1.2323513 1.0636597 1.020547 1.0147204
0.9099099 1.0339698 1.2112299 1.251766 1.0678003 1.1408112 1.0155177 1.2442287 1.0674338 1.1944684 1.1834778 1.1097873 1.2318325 0.9870776 1.1175258 1.2131685 1.0379635 1.1185867 1.1628065 0.92749035 1.1993796 1.1640295 0.9025494 1.2514119 1.1241696 1.0441809 1.0456145 1.1213418 1.2288886 1.0827706 0.98546773 1.1772394 0.9850512 1.248478 1.0615706 0.9051496 1.1994939 0.92943245 1.2487062 1.0218105 1.0863644 1.0614314 1.1980742 1.2021343 1.2352549 1.0881871 0.9317406 1.2324356 1.0638503 1.0207502 1.0148138
0.9109109 1.0340462 1.211315 1.2518077 1.067963 1.140884 1.0156091 1.2442648 1.0675968 1.1945758 1.1835073 1.109823 1.2319171 0.98712796 1.117701 1.2132803 1.0380396 1.1187598 1.1628572 0.9275725 1.1995118 1.1640801 0.90264565 1.2514532 1.1242625 1.0443647 1.0457047 1.1214346 1.2289486 1.0828096 0.9855182 1.1773458 0.9851017 1.2485381 1.0616454 0.9052458 1.199626 0.9295145 1.2487661 1.0220118 1.0864029 1.061624 1.1982086 1.202248 1.2353199 1.0882417 0.93182266 1.2325195 1.0640407 1.0209532 1.014907
0.9119119 1.0341225 1.2113999 1.251849 1.0681257 1.1409566 1.0157003 1.2443007 1.0677596 1.1946828 1.1835368 1.1098586 1.2320015 0.9871783 1.1178759 1.2133918 1.0381156 1.1189325 1.1629076 0.9276546 1.1996436 1.1641304 0.90274185 1.251494 1.1243551 1.0445484 1.0457947 1.121527 1.2290084 1.0828485 0.9855687 1.1774518 0.98515224 1.2485979 1.0617199 0.905342 1.1997576 0.9295966 1.2488256 1.0222129 1.0864414 1.0618166 1.1983424 1.2023615 1.2353845 1.088296 0.9319047 1.2326032 1.0642309 1.0211561 1.0150001
0.9129129 1.0341986 1.2114843 1.2518901 1.0682883 1.1410289 1.0157914 1.2443364 1.0679224 1.1947894 1.1835659 1.109894 1.2320856 0.98722875 1.1180505 1.2135029 1.0381914 1.1191051 1.1629577 0.92773676 1.199775 1.1641806 0.902838 1.2515347 1.1244473 1.044732 1.0458846 1.1216191 1.2290678 1.0828873 0.9856192 1.1775578 0.9852028 1.2486573 1.0617943 0.9054382 1.199889 0.9296787 1.2488847 1.022414 1.0864797 1.062009 1.1984761 1.2024745 1.2354488 1.0883504 0.9319867 1.2326865 1.0644209 1.0213588 1.0150931
0.9139139 1.0342747 1.2115685 1.2519308 1.0684508 1.141101 1.0158824 1.2443717 1.068085 1.1948957 1.1835948 1.1099293 1.2321693 0.9872791 1.1182249 1.2136136 1.0382673 1.1192774 1.1630076 0.9278189 1.1999061 1.1642306 0.9029342 1.2515751 1.1245395 1.0449156 1.0459743 1.121711 1.2291269 1.082926 0.9856697 1.1776634 0.98525333 1.2487165 1.0618685 0.9055344 1.20002 0.92976075 1.2489436 1.0226148 1.0865179 1.0622013 1.1986092 1.2025871 1.2355129 1.0884045 0.93206877 1.2327696 1.0646108 1.0215615 1.0151858
0.9149149 1.0343505 1.2116522 1.2519714 1.0686133 1.1411729 1.0159732 1.2444067 1.0682474 1.1950017 1.1836236 1.1099646 1.2322527 0.9873295 1.118399 1.213724 1.0383428 1.1194495 1.1630573 0.927901 1.2000368 1.1642802 0.90303034 1.251615 1.1246313 1.0450989 1.0460639 1.1218027 1.2291857 1.0829647 0.9857202 1.177769 0.9853039 1.2487754 1.0619426 0.9056305 1.2001505 0.9298428 1.2490021 1.0228156 1.0865561 1.0623933 1.1987422 1.2026994 1.2355765 1.0884585 0.9321508 1.2328522 1.0648006 1.0217642 1.0152785
0.9159159 1.0344263 1.2117356 1.2520114 1.0687755 1.1412444 1.0160638 1.2444414 1.0684099 1.1951073 1.1836522 1.1099997 1.2323358 0.9873799 1.118573 1.2138342 1.0384184 1.1196213 1.1631068 0.9279831 1.2001672 1.1643296 0.90312654 1.2516549 1.1247227 1.0452822 1.0461532 1.1218941 1.2292441 1.0830033 0.9857707 1.1778742 0.9853544 1.2488339 1.0620165 0.9057267 1.2002808 0.9299249 1.2490604 1.0230163 1.0865941 1.0625851 1.1988746 1.2028114 1.2356399 1.0885124 0.93223274 1.2329346 1.0649902 1.0219666 1.015371
0.9169169 1.034502 1.2118187 1.2520514 1.0689378 1.1413158 1.0161544 1.2444757 1.0685723 1.1952125 1.1836804 1.1100345 1.2324185 0.9874303 1.1187466 1.2139438 1.0384938 1.1197928 1.1631559 0.92806524 1.2002971 1.1643789 0.9032227 1.2516942 1.124814 1.0454655 1.0462424 1.1219852 1.2293023 1.0830417 0.98582125 1.1779794 0.985405 1.2488921 1.0620903 0.9058228 1.2004106 0.9300069 1.2491183 1.023217 1.086632 1.0627768 1.1990068 1.2029228 1.235703 1.0885661 0.93231475 1.2330167 1.0651796 1.022169 1.0154634
0.9179179 1.0345776 1.2119014 1.2520908 1.0690999 1.1413869 1.0162448 1.2445099 1.0687345 1.1953174 1.1837085 1.1100693 1.2325009 0.9874807 1.11892 1.2140533 1.038569 1.1199642 1.1632049 0.9281473 1.2004268 1.1644279 0.9033188 1.2517334 1.124905 1.0456486 1.0463314 1.122076 1.2293601 1.0830799 0.9858718 1.1780843 0.9854556 1.24895 1.0621638 0.90591896 1.2005402 0.93008894 1.249176 1.0234174 1.0866698 1.0629684 1.1991385 1.203034 1.2357657 1.0886197 0.9323967 1.2330984 1.0653689 1.0223712 1.0155556
0.9189189 1.0346531 1.2119839 1.2521302 1.0692619 1.1414578 1.016335 1.2445438 1.0688967 1.1954218 1.1837364 1.110104 1.232583 0.98753107 1.1190932 1.2141623 1.0386441 1.1201353 1.1632538 0.92822945 1.200556 1.1644766 0.9034149 1.2517722 1.1249957 1.0458316 1.0464202 1.1221666 1.2294177 1.0831182 0.98592234 1.1781889 0.9855062 1.2490077 1.0622373 0.90601504 1.2006693 0.930171 1.2492334 1.0236177 1.0867076 1.0631597 1.1992699 1.2031448 1.235828 1.0886731 0.9324787 1.2331798 1.065558 1.0225734 1.0156478
0.9199199 1.0347283 1.2120659 1.252169 1.0694239 1.1415284 1.0164251 1.2445773 1.0690587 1.195526 1.1837641 1.1101384 1.2326648 0.9875815 1.1192662 1.2142711 1.038719 1.1203061 1.1633023 0.9283115 1.2006849 1.1645252 0.90351105 1.2518107 1.1250862 1.0460144 1.0465089 1.122257 1.2294749 1.0831563 0.9859728 1.1782933 0.9855568 1.249065 1.0623106 0.9061111 1.200798 0.930253 1.2492905 1.023818 1.0867451 1.0633509 1.1994009 1.2032553 1.2358902 1.0887264 0.9325607 1.2332609 1.0657468 1.0227754 1.0157397
0.9209209 1.0348035 1.2121477 1.2522078 1.0695857 1.1415987 1.0165151 1.2446105 1.0692207 1.1956298 1.1837915 1.1101729 1.2327464 0.9876319 1.1194388 1.2143794 1.0387939 1.1204768 1.1633506 0.9283936 1.2008135 1.1645734 0.90360713 1.2518489 1.1251764 1.0461972 1.0465975 1.1223471 1.2295318 1.0831944 0.9860234 1.1783977 0.9856074 1.2491221 1.0623838 0.9062072 1.2009265 0.93033504 1.2493472 1.0240182 1.0867827 1.063542 1.1995316 1.2033653 1.2359519 1.0887794 0.93264264 1.2333417 1.0659356 1.0229774 1.0158315
0.9219219 1.0348786 1.212229 1.252246 1.0697474 1.1416688 1.016605 1.2446436 1.0693824 1.1957332 1.1838188 1.1102071 1.2328275 0.9876823 1.1196113 1.2144874 1.0388687 1.1206472 1.1633986 0.9284757 1.2009417 1.1646215 0.9037032 1.2518868 1.1252663 1.0463798 1.0466858 1.1224369 1.2295884 1.0832323 0.986074 1.1785017 0.985658 1.2491789 1.0624567 0.9063033 1.2010546 0.93041706 1.2494037 1.0242182 1.0868201 1.0637329 1.199662 1.203475 1.2360133 1.0888325 0.93272454 1.233422 1.0661242 1.023179 1.0159231
0.9229229 1.0349535 1.2123101 1.252284 1.0699091 1.1417388 1.0166948 1.2446762 1.0695442 1.1958363 1.1838458 1.1102413 1.2329084 0.9877327 1.1197834 1.2145951 1.0389432 1.1208173 1.1634464 0.92855775 1.2010696 1.1646693 0.90379924 1.2519245 1.125356 1.0465624 1.0467739 1.1225264 1.2296447 1.0832701 0.9861245 1.1786056 0.98570865 1.2492353 1.0625296 0.9063993 1.2011824 0.9304991 1.2494599 1.0244181 1.0868573 1.0639236 1.1997919 1.2035843 1.2360744 1.0888853 0.9328065 1.2335023 1.0663126 1.0233808 1.0160147
0.9239239 1.0350283 1.2123909 1.2523218 1.0700705 1.1418084 1.0167843 1.2447087 1.0697058 1.195939 1.1838726 1.1102753 1.2329888 0.98778313 1.1199554 1.2147025 1.0390177 1.1209873 1.1634941 0.9286398 1.201197 1.1647168 0.9038953 1.2519618 1.1254454 1.0467448 1.046862 1.1226157 1.2297006 1.0833077 0.98617506 1.1787093 0.98575926 1.2492915 1.0626022 0.90649533 1.2013097 0.93058103 1.2495157 1.0246179 1.0868945 1.0641141 1.1999215 1.2036933 1.2361352 1.088938 0.9328884 1.233582 1.0665008 1.0235823 1.0161061
0.9249249 1.035103 1.2124712 1.2523593 1.070232 1.1418778 1.0168737 1.2447407 1.0698674 1.1960413 1.1838992 1.1103091 1.2330691 0.98783356 1.1201271 1.2148095 1.0390921 1.1211569 1.1635414 0.9287219 1.2013241 1.1647643 0.90399134 1.2519989 1.1255345 1.0469272 1.0469497 1.1227047 1.2297562 1.0833453 0.98622566 1.1788127 0.98580986 1.2493473 1.0626748 0.90659136 1.2014366 0.93066305 1.2495713 1.0248177 1.0869316 1.0643045 1.2000507 1.2038019 1.2361957 1.0889906 0.9329703 1.2336615 1.0666889 1.0237838 1.0161973
0.9259259 1.0351776 1.2125512 1.2523965 1.0703933 1.1419469 1.016963 1.2447726 1.0700289 1.1961434 1.1839256 1.1103429 1.2331489 0.9878839 1.1202985 1.2149162 1.0391662 1.1213263 1.1635886 0.928804 1.201451 1.1648114 0.90408736 1.2520356 1.1256235 1.0471095 1.0470375 1.1227934 1.2298115 1.0833828 0.9862762 1.178916 0.9858605 1.2494029 1.0627471 0.9066873 1.2015634 0.93074507 1.2496265 1.0250173 1.0869685 1.0644946 1.2001796 1.2039101 1.2362558 1.0890429 0.9330522 1.2337407 1.0668768 1.0239853 1.0162885
0.9269269 1.035252 1.212631 1.2524333 1.0705545 1.1420157 1.0170522 1.244804 1.0701902 1.196245 1.1839517 1.1103764 1.2332286 0.98793435 1.1204697 1.2150226 1.0392402 1.1214955 1.1636356 0.928886 1.2015773 1.1648583 0.9041834 1.252072 1.125712 1.0472916 1.047125 1.122882 1.2298665 1.0834203 0.9863268 1.179019 0.98591113 1.2494582 1.0628192 0.90678334 1.2016896 0.930827 1.2496816 1.0252168 1.0870054 1.0646846 1.2003081 1.204018 1.2363156 1.0890952 0.9331341 1.2338196 1.0670645 1.0241865 1.0163795
0.9279279 1.0353262 1.2127104 1.2524698 1.0707157 1.1420844 1.0171412 1.2448353 1.0703515 1.1963463 1.1839777 1.1104099 1.2333078 0.9879848 1.1206408 1.2151285 1.0393143 1.1216645 1.1636823 0.9289681 1.2017034 1.164905 0.90427935 1.2521082 1.1258004 1.0474737 1.0472122 1.1229702 1.2299212 1.0834576 0.9863774 1.1791219 0.9859618 1.2495131 1.0628914 0.9068793 1.2018156 0.930909 1.2497362 1.0254161 1.0870422 1.0648745 1.2004362 1.2041254 1.2363751 1.0891473 0.933216 1.233898 1.067252 1.0243876 1.0164703
0.9289289 1.0354005 1.2127894 1.252506 1.0708767 1.1421528 1.0172302 1.2448663 1.0705127 1.1964473 1.1840035 1.1104432 1.2333868 0.9880352 1.1208115 1.2152342 1.0393881 1.1218332 1.1637287 0.9290501 1.2018291 1.1649514 0.9043754 1.252144 1.1258885 1.0476556 1.0472994 1.1230582 1.2299757 1.0834948 0.98642796 1.1792245 0.98601246 1.2495679 1.0629632 0.9069752 1.2019411 0.93099093 1.2497907 1.0256155 1.0870788 1.0650642 1.200564 1.2042326 1.2364343 1.0891993 0.9332978 1.2339762 1.0674394 1.0245886 1.0165609
0.9299299 1.0354745 1.2128681 1.252542 1.0710377 1.142221 1.0173188 1.2448969 1.0706737 1.1965479 1.1840291 1.1104764 1.2334654 0.98808557 1.1209819 1.2153395 1.0394617 1.1220016 1.163775 0.9291321 1.2019544 1.1649977 0.90447134 1.2521795 1.1259763 1.0478374 1.0473864 1.1231459 1.2300297 1.0835319 0.98647857 1.1793269 0.98606306 1.2496222 1.063035 0.9070712 1.2020664 0.9310729 1.2498447 1.0258145 1.0871154 1.0652537 1.2006913 1.2043394 1.2364931 1.0892512 0.93337965 1.2340542 1.0676267 1.0247896 1.0166515
0.9309309 1.0355484 1.2129465 1.2525777 1.0711985 1.1422889 1.0174075 1.2449273 1.0708346 1.196648 1.1840544 1.1105095 1.2335436 0.988136 1.1211522 1.2154444 1.0395353 1.1221699 1.1638211 0.9292141 1.2020794 1.1650436 0.90456724 1.2522148 1.1260638 1.048019 1.0474733 1.1232334 1.2300835 1.0835688 0.9865292 1.1794292 0.9861137 1.2496763 1.0631065 0.9071671 1.2021912 0.93115485 1.2498986 1.0260136 1.0871518 1.065443 1.2008184 1.2044457 1.2365516 1.0893028 0.9334615 1.2341318 1.0678138 1.0249903 1.0167419
0.9319319 1.0356222 1.2130246 1.2526131 1.0713592 1.1423565 1.017496 1.2449573 1.0709955 1.1967479 1.1840795 1.1105424 1.2336217 0.9881864 1.1213222 1.2155491 1.0396087 1.1223378 1.1638669 0.92929614 1.202204 1.1650894 0.9046632 1.2522497 1.1261512 1.0482006 1.0475599 1.1233207 1.230137 1.0836056 0.9865798 1.1795312 0.9861644 1.2497301 1.063178 0.907263 1.2023157 0.9312368 1.2499521 1.0262125 1.0871881 1.0656322 1.2009451 1.2045517 1.2366099 1.0893543 0.9335433 1.2342091 1.0680007 1.025191 1.0168321
0.9329329 1.0356959 1.2131023 1.2526481 1.0715197 1.142424 1.0175843 1.2449871 1.0711561 1.1968474 1.1841044 1.1105752 1.2336993 0.98823684 1.1214919 1.2156534 1.039682 1.1225055 1.1639124 0.92937815 1.2023283 1.1651349 0.9047591 1.2522844 1.1262382 1.0483822 1.0476464 1.1234076 1.2301902 1.0836425 0.9866304 1.179633 0.98621505 1.2497836 1.0632492 0.9073589 1.2024399 0.93131876 1.2500052 1.0264113 1.0872244 1.0658213 1.2010715 1.2046574 1.2366678 1.0894057 0.9336251 1.234286 1.0681874 1.0253916 1.0169222
0.9339339 1.0357695 1.2131797 1.2526829 1.0716803 1.1424912 1.0176725 1.2450167 1.0713168 1.1969466 1.1841291 1.1106079 1.2337767 0.9882872 1.1216614 1.2157575 1.0397552 1.122673 1.1639577 0.92946017 1.2024522 1.1651802 0.904855 1.2523187 1.126325 1.0485635 1.0477327 1.1234943 1.230243 1.0836791 0.986681 1.1797346 0.9862657 1.2498368 1.0633204 0.9074547 1.2025636 0.93140066 1.2500582 1.02661 1.0872604 1.0660101 1.2011975 1.2047627 1.2367253 1.0894569 0.93370694 1.2343626 1.0683739 1.0255921 1.0170122
0.9349349 1.0358429 1.2132567 1.2527174 1.0718406 1.1425581 1.0177606 1.2450459 1.0714774 1.1970454 1.1841536 1.1106404 1.2338538 0.98833764 1.1218306 1.2158611 1.0398283 1.1228403 1.1640029 0.9295421 1.2025758 1.1652254 0.9049509 1.2523528 1.1264114 1.0487448 1.0478189 1.1235808 1.2302955 1.0837157 0.9867316 1.179836 0.9863163 1.2498897 1.0633913 0.90755063 1.2026871 0.9314826 1.2501107 1.0268086 1.0872964 1.0661988 1.2013232 1.2048677 1.2367827 1.089508 0.9337887 1.234439 1.0685604 1.0257924 1.0171021
0.9359359 1.0359162 1.2133335 1.2527516 1.072001 1.1426249 1.0178486 1.2450749 1.0716377 1.1971439 1.1841779 1.1106728 1.2339305 0.988388 1.1219996 1.2159644 1.0399011 1.1230073 1.1640478 0.92962414 1.202699 1.1652702 0.90504676 1.2523866 1.1264977 1.0489259 1.0479048 1.123667 1.2303478 1.0837522 0.9867822 1.1799372 0.986367 1.2499423 1.0634621 0.9076464 1.2028103 0.9315645 1.2501631 1.0270071 1.0873322 1.0663873 1.2014484 1.2049723 1.2368397 1.089559 0.9338705 1.234515 1.0687466 1.0259926 1.0171919
0.9369369 1.0359894 1.2134099 1.2527854 1.0721612 1.1426913 1.0179363 1.2451036 1.0717981 1.197242 1.184202 1.1107051 1.2340069 0.9884384 1.1221684 1.2160674 1.039974 1.1231741 1.1640924 0.9297061 1.2028219 1.1653148 0.9051426 1.2524201 1.1265837 1.049107 1.0479907 1.1237528 1.2303997 1.0837885 0.9868328 1.1800382 0.98641765 1.2499946 1.0635328 0.90774226 1.202933 0.9316464 1.2502152 1.0272055 1.0873681 1.0665756 1.2015734 1.2050765 1.2368963 1.0896099 0.9339522 1.2345906 1.0689327 1.0261927 1.0172814
0.9379379 1.0360624 1.213486 1.2528191 1.0723213 1.1427575 1.018024 1.245132 1.0719583 1.1973398 1.1842258 1.1107372 1.234083 0.9884888 1.122337 1.2161701 1.0400466 1.1233406 1.1641369 0.92978805 1.2029444 1.1653593 0.90523845 1.2524532 1.1266695 1.0492879 1.0480764 1.1238385 1.2304513 1.0838248 0.98688346 1.1801391 0.9864683 1.2500467 1.0636033 0.90783805 1.2030554 0.9317283 1.2502669 1.0274037 1.0874038 1.0667638 1.201698 1.2051803 1.2369525 1.0896605 0.934034 1.2346661 1.0691185 1.0263927 1.0173708
0.9389389 1.0361353 1.2135617 1.2528523 1.0724813 1.1428235 1.0181116 1.2451601 1.0721185 1.1974372 1.1842495 1.1107693 1.2341589 0.9885392 1.1225052 1.2162724 1.040119 1.1235069 1.1641811 0.92987 1.2030665 1.1654034 0.9053343 1.2524861 1.126755 1.0494688 1.0481619 1.123924 1.2305026 1.0838609 0.98693407 1.1802397 0.986519 1.2500985 1.0636737 0.90793383 1.2031773 0.9318102 1.2503183 1.0276018 1.0874393 1.0669518 1.2018222 1.2052838 1.2370086 1.089711 0.9341157 1.2347411 1.0693042 1.0265926 1.0174601
0.9399399 1.0362082 1.213637 1.2528853 1.0726411 1.1428893 1.018199 1.2451879 1.0722785 1.1975342 1.1842729 1.1108011 1.2342343 0.9885896 1.1226733 1.2163743 1.0401915 1.123673 1.1642251 0.92995197 1.2031883 1.1654474 0.90543014 1.2525187 1.1268402 1.0496495 1.0482471 1.1240091 1.2305536 1.0838969 0.98698467 1.18034 0.98656964 1.2501498 1.0637438 0.9080296 1.203299 0.93189204 1.2503695 1.0277998 1.0874748 1.0671396 1.201946 1.2053869 1.2370642 1.0897614 0.9341974 1.2348158 1.0694898 1.0267923 1.0175493
0.9409409 1.0362808 1.2137121 1.252918 1.0728009 1.1429547 1.0182862 1.2452154 1.0724384 1.197631 1.1842961 1.1108329 1.2343094 0.98864 1.122841 1.216476 1.0402638 1.1238388 1.1642689 0.9300339 1.2033098 1.1654911 0.9055259 1.252551 1.1269251 1.0498301 1.0483323 1.124094 1.2306044 1.0839329 0.9870353 1.1804402 0.98662025 1.2502011 1.0638139 0.90812534 1.2034204 0.9319739 1.2504203 1.0279977 1.0875101 1.0673273 1.2020695 1.2054898 1.2371197 1.0898116 0.93427914 1.2348903 1.0696752 1.026992 1.0176383
0.9419419 1.0363533 1.2137868 1.2529504 1.0729606 1.14302 1.0183734 1.2452427 1.0725982 1.1977273 1.1843191 1.1108645 1.2343843 0.9886904 1.1230086 1.2165773 1.0403359 1.1240042 1.1643125 0.9301159 1.2034309 1.1655346 0.9056217 1.252583 1.1270099 1.0500106 1.0484173 1.1241786 1.2306548 1.0839686 0.9870859 1.1805402 0.9866709 1.2502519 1.0638838 0.90822107 1.2035414 0.9320557 1.250471 1.0281955 1.0875454 1.0675148 1.2021927 1.2055922 1.2371746 1.0898616 0.9343608 1.2349645 1.0698605 1.0271915 1.0177271
0.9429429 1.0364257 1.2138612 1.2529826 1.0731202 1.143085 1.0184603 1.2452697 1.072758 1.1978233 1.184342 1.110896 1.2344589 0.98874074 1.1231759 1.2166783 1.0404079 1.1241696 1.1643558 0.9301978 1.2035517 1.1655779 0.90571743 1.2526147 1.1270943 1.0501909 1.0485021 1.124263 1.2307049 1.0840044 0.9871365 1.18064 0.9867216 1.2503024 1.0639535 0.9083168 1.203662 0.93213755 1.2505212 1.0283931 1.0875804 1.067702 1.2023154 1.2056942 1.2372295 1.0899116 0.9344425 1.2350383 1.0700455 1.0273908 1.0178158
0.9439439 1.0364981 1.2139354 1.2530144 1.0732796 1.1431499 1.0185472 1.2452964 1.0729175 1.197919 1.1843646 1.1109273 1.2345331 0.9887911 1.123343 1.2167789 1.0404798 1.1243347 1.1643989 0.9302797 1.203672 1.1656209 0.9058132 1.2526462 1.1271784 1.0503712 1.0485867 1.1243472 1.2307547 1.08404 0.9871871 1.1807395 0.98677224 1.2503527 1.0640231 0.90841246 1.2037823 0.9322194 1.2505713 1.0285908 1.0876155 1.0678892 1.2024379 1.2057959 1.2372838 1.0899614 0.9345242 1.2351117 1.0702304 1.0275902 1.0179045
0.9449449 1.0365702 1.2140092 1.2530459 1.073439 1.1432143 1.0186338 1.2453228 1.073077 1.1980144 1.184387 1.1109586 1.2346071 0.9888415 1.1235098 1.2168791 1.0405515 1.1244996 1.1644418 0.9303616 1.2037921 1.1656637 0.90590894 1.2526773 1.1272624 1.0505513 1.0486712 1.1244311 1.2308042 1.0840756 0.98723763 1.180839 0.98682284 1.2504028 1.0640925 0.9085081 1.2039022 0.93230116 1.250621 1.0287882 1.0876504 1.0680761 1.20256 1.2058972 1.237338 1.0900111 0.93460584 1.2351849 1.0704151 1.0277894 1.017993
0.9459459 1.0366422 1.2140826 1.2530773 1.0735983 1.1432787 1.0187204 1.2453489 1.0732363 1.1981093 1.1844093 1.1109897 1.2346807 0.98889184 1.1236763 1.2169791 1.0406231 1.1246641 1.1644845 0.9304435 1.2039118 1.1657064 0.90600467 1.2527082 1.127346 1.0507313 1.0487555 1.1245147 1.2308533 1.084111 0.98728824 1.180938 0.9868735 1.2504525 1.0641619 0.9086037 1.2040218 0.93238294 1.2506703 1.0289855 1.0876852 1.0682629 1.2026817 1.2059982 1.2373918 1.0900606 0.93468744 1.2352579 1.0705997 1.0279884 1.0180812
0.9469469 1.0367141 1.2141557 1.2531081 1.0737574 1.1433427 1.0188068 1.2453748 1.0733957 1.1982039 1.1844312 1.1110206 1.234754 0.9889422 1.1238427 1.2170788 1.0406946 1.1248285 1.1645269 0.9305254 1.2040311 1.1657487 0.90610033 1.2527387 1.1274295 1.0509112 1.0488397 1.1245981 1.2309022 1.0841463 0.98733884 1.181037 0.9869241 1.2505019 1.064231 0.90869933 1.204141 0.9324647 1.2507194 1.0291828 1.0877199 1.0684496 1.202803 1.2060988 1.2374452 1.09011 0.9347691 1.2353303 1.070784 1.0281873 1.0181694
0.9479479 1.036786 1.2142285 1.2531389 1.0739164 1.1434066 1.0188931 1.2454004 1.0735549 1.1982982 1.184453 1.1110514 1.2348269 0.9889926 1.1240088 1.2171781 1.0407659 1.1249926 1.1645691 0.9306073 1.2041501 1.1657909 0.90619606 1.252769 1.1275126 1.051091 1.0489236 1.1246812 1.2309508 1.0841814 0.98738945 1.1811358 0.9869748 1.250551 1.0643 0.90879494 1.2042599 0.9325465 1.2507683 1.0293798 1.0877545 1.0686361 1.2029241 1.206199 1.2374985 1.0901592 0.9348507 1.2354027 1.0709683 1.0283861 1.0182575
0.9489489 1.0368576 1.2143009 1.2531693 1.0740755 1.1434702 1.0189793 1.2454257 1.0737139 1.1983922 1.1844746 1.1110821 1.2348996 0.98904294 1.1241746 1.217277 1.0408372 1.1251565 1.1646111 0.93068916 1.2042687 1.1658329 0.9062917 1.2527989 1.1275955 1.0512707 1.0490074 1.1247641 1.2309991 1.0842166 0.98744 1.1812342 0.9870254 1.2505999 1.0643688 0.9088905 1.2043784 0.9326282 1.2508168 1.0295768 1.087789 1.0688224 1.2030448 1.206299 1.2375513 1.0902083 0.9349323 1.2354746 1.0711523 1.0285848 1.0183454
0.9499499 1.0369291 1.214373 1.2531993 1.0742342 1.1435336 1.0190654 1.2454507 1.0738729 1.1984857 1.1844959 1.1111127 1.234972 0.9890933 1.1243402 1.2173758 1.0409082 1.1253201 1.1646528 0.930771 1.2043871 1.1658746 0.9063873 1.2528287 1.1276782 1.0514503 1.0490911 1.1248467 1.231047 1.0842515 0.9874906 1.1813326 0.98707604 1.2506484 1.0644375 0.90898603 1.2044966 0.93270993 1.2508651 1.0297737 1.0878234 1.0690085 1.203165 1.2063985 1.2376039 1.0902572 0.93501383 1.2355462 1.0713362 1.0287833 1.0184331
0.950951 1.0370005 1.2144449 1.2532291 1.074393 1.1435966 1.0191513 1.2454755 1.0740317 1.198579 1.1845171 1.1111431 1.2350441 0.9891436 1.1245055 1.2174741 1.0409791 1.1254835 1.1646944 0.9308529 1.204505 1.1659161 0.906483 1.252858 1.1277605 1.0516297 1.0491745 1.1249291 1.2310947 1.0842865 0.9875412 1.1814308 0.98712665 1.2506967 1.0645059 0.9090816 1.2046144 0.93279165 1.2509131 1.0299704 1.0878576 1.0691944 1.2032851 1.2064977 1.2376561 1.0903059 0.9350954 1.2356175 1.0715199 1.0289818 1.0185207
0.951952 1.0370718 1.2145163 1.2532587 1.0745516 1.1436596 1.019237 1.2455 1.0741905 1.1986718 1.184538 1.1111734 1.2351159 0.989194 1.1246706 1.2175721 1.04105 1.1256466 1.1647358 0.9309347 1.2046226 1.1659573 0.9065786 1.2528871 1.1278427 1.051809 1.0492579 1.1250112 1.2311422 1.0843213 0.98759174 1.1815287 0.98717725 1.2507447 1.0645744 0.90917706 1.2047318 0.93287337 1.2509608 1.0301671 1.0878918 1.0693803 1.2034047 1.2065965 1.2377081 1.0903547 0.93517697 1.2356886 1.0717033 1.02918 1.0186082
0.952953 1.037143 1.2145875 1.2532879 1.0747101 1.1437222 1.0193226 1.2455242 1.0743492 1.1987644 1.1845589 1.1112037 1.2351873 0.98924434 1.1248355 1.2176697 1.0411206 1.1258096 1.1647769 0.9310165 1.2047398 1.1659983 0.9066742 1.252916 1.1279246 1.0519882 1.049341 1.1250931 1.2311893 1.0843558 0.9876423 1.1816264 0.98722786 1.2507924 1.0646425 0.90927255 1.204849 0.932955 1.2510082 1.0303636 1.0879259 1.0695659 1.203524 1.2066951 1.2377597 1.0904031 0.93525845 1.2357593 1.0718868 1.0293783 1.0186956
0.953954 1.037214 1.2146584 1.2533169 1.0748686 1.1437846 1.0194082 1.245548 1.0745077 1.1988566 1.1845794 1.1112337 1.2352585 0.98929465 1.1250001 1.2177671 1.0411912 1.1259722 1.1648178 0.93109834 1.2048568 1.1660392 0.90676975 1.2529446 1.1280062 1.0521673 1.0494239 1.1251746 1.231236 1.0843904 0.98769283 1.181724 0.98727846 1.2508397 1.0647106 0.909368 1.2049658 0.9330367 1.2510552 1.03056 1.0879598 1.0697513 1.2036428 1.2067932 1.2378111 1.0904515 0.93534 1.2358297 1.0720699 1.0295764 1.0187827
0.954955 1.0372849 1.2147288 1.2533455 1.0750269 1.1438468 1.0194936 1.2455717 1.0746661 1.1989485 1.1845996 1.1112636 1.2353293 0.98934495 1.1251645 1.217864 1.0412617 1.1261346 1.1648585 0.9311801 1.2049733 1.1660798 0.9068653 1.2529728 1.1280875 1.0523462 1.0495068 1.1252561 1.2312825 1.084425 0.98774344 1.1818212 0.98732907 1.2508869 1.0647786 0.9094634 1.2050822 0.93311834 1.2511021 1.0307562 1.0879936 1.0699365 1.2037615 1.206891 1.2378621 1.0904998 0.93542147 1.2358998 1.0722529 1.0297743 1.0188699
0.955956 1.0373557 1.214799 1.2533739 1.0751851 1.1439087 1.0195788 1.2455951 1.0748245 1.19904 1.1846198 1.1112933 1.2353998 0.9893953 1.1253287 1.2179607 1.041332 1.1262969 1.1648989 0.9312619 1.2050894 1.1661202 0.90696084 1.2530007 1.1281686 1.0525252 1.0495894 1.1253371 1.2313286 1.0844593 0.987794 1.1819184 0.98737967 1.2509336 1.0648463 0.90955883 1.2051983 0.93319994 1.2511486 1.0309523 1.0880274 1.0701216 1.2038797 1.2069883 1.2379128 1.0905478 0.9355029 1.2359695 1.0724357 1.0299721 1.0189568
0.956957 1.0374264 1.2148689 1.253402 1.0753431 1.1439705 1.0196638 1.2456181 1.0749826 1.1991313 1.1846398 1.111323 1.23547 0.9894456 1.1254926 1.2180572 1.0414022 1.1264588 1.1649392 0.9313437 1.2052053 1.1661603 0.90705633 1.2530285 1.1282495 1.0527039 1.0496719 1.125418 1.2313745 1.0844935 0.9878445 1.1820153 0.9874303 1.2509803 1.0649139 0.9096542 1.205314 0.9332816 1.2511948 1.0311484 1.088061 1.0703065 1.2039975 1.2070854 1.2379632 1.0905957 0.93558437 1.236039 1.0726184 1.0301698 1.0190436
0.957958 1.0374968 1.2149385 1.2534298 1.0755011 1.1440319 1.0197488 1.245641 1.0751408 1.1992221 1.1846595 1.1113526 1.2355399 0.98949593 1.1256562 1.2181531 1.0414722 1.1266204 1.1649791 0.9314254 1.2053208 1.1662003 0.9071518 1.2530558 1.1283301 1.0528824 1.0497543 1.1254985 1.2314202 1.0845277 0.987895 1.182112 0.9874809 1.2510265 1.0649813 0.9097495 1.2054294 0.9333632 1.2512408 1.0313443 1.0880945 1.0704913 1.204115 1.2071822 1.2380133 1.0906435 0.9356658 1.2361082 1.0728009 1.0303674 1.0191302
0.958959 1.0375673 1.2150077 1.2534573 1.0756589 1.1440932 1.0198337 1.2456635 1.0752988 1.1993126 1.184679 1.1113819 1.2356095 0.98954624 1.1258197 1.2182488 1.0415422 1.126782 1.1650189 0.9315072 1.2054361 1.16624 0.90724725 1.253083 1.1284105 1.053061 1.0498364 1.1255789 1.2314653 1.0845618 0.98794556 1.1822084 0.9875315 1.2510724 1.0650486 0.9098449 1.2055445 0.93344474 1.2512865 1.0315402 1.088128 1.0706758 1.2042322 1.2072785 1.2380631 1.0906912 0.9357472 1.2361771 1.0729833 1.0305649 1.0192168
0.95996 1.0376376 1.2150766 1.2534845 1.0758168 1.1441541 1.0199183 1.2456858 1.0754567 1.1994027 1.1846983 1.1114112 1.2356789 0.98959655 1.1259828 1.2183442 1.0416119 1.1269431 1.1650585 0.9315889 1.2055509 1.1662796 0.90734273 1.2531098 1.1284906 1.0532393 1.0499183 1.125659 1.2315104 1.0845957 0.9879961 1.1823047 0.987582 1.2511182 1.0651158 0.9099402 1.2056592 0.9335263 1.2513319 1.0317358 1.0881612 1.0708603 1.204349 1.2073745 1.2381126 1.0907387 0.93582857 1.2362456 1.0731654 1.0307622 1.0193032
0.960961 1.0377077 1.2151452 1.2535114 1.0759743 1.1442149 1.0200028 1.2457078 1.0756145 1.1994926 1.1847174 1.1114403 1.2357478 0.9896468 1.1261457 1.2184392 1.0416816 1.1271042 1.1650978 0.93167055 1.2056653 1.1663188 0.9074381 1.2531364 1.1285703 1.0534176 1.0500002 1.1257389 1.2315551 1.0846295 0.9880466 1.1824008 0.98763263 1.2511636 1.0651828 0.91003543 1.2057736 0.9336078 1.251377 1.0319313 1.0881944 1.0710444 1.2044655 1.2074702 1.2381617 1.0907861 0.9359099 1.2363139 1.0733473 1.0309594 1.0193894
0.961962 1.0377778 1.2152134 1.2535381 1.0761319 1.1442754 1.0200872 1.2457294 1.0757722 1.199582 1.1847364 1.1114694 1.2358166 0.9896971 1.1263084 1.218534 1.0417511 1.1272649 1.165137 0.93175226 1.2057796 1.1663579 0.9075335 1.2531626 1.12865 1.0535958 1.0500817 1.1258185 1.2315995 1.0846633 0.98809713 1.1824967 0.9876832 1.2512087 1.0652496 0.9101307 1.2058876 0.93368936 1.2514218 1.0321268 1.0882275 1.0712285 1.2045816 1.2075654 1.2382106 1.0908333 0.9359913 1.2363819 1.0735291 1.0311565 1.0194755
0.962963 1.0378476 1.2152814 1.2535645 1.0762893 1.1443357 1.0201715 1.2457509 1.0759298 1.1996711 1.1847551 1.1114982 1.2358849 0.9897474 1.1264708 1.2186284 1.0418205 1.1274254 1.1651759 0.9318339 1.2058933 1.1663967 0.9076289 1.2531886 1.1287292 1.0537738 1.0501633 1.1258978 1.2316436 1.084697 0.9881476 1.1825924 0.9877337 1.2512535 1.0653163 0.91022587 1.2060013 0.9337709 1.2514664 1.032322 1.0882605 1.0714123 1.2046974 1.2076604 1.2382592 1.0908804 0.9360726 1.2364495 1.0737108 1.0313535 1.0195614
0.963964 1.0379175 1.215349 1.2535906 1.0764467 1.1443957 1.0202557 1.2457721 1.0760871 1.19976 1.1847736 1.111527 1.2359531 0.98979765 1.126633 1.2187225 1.0418898 1.1275856 1.1652147 0.9319156 1.2060068 1.1664354 0.90772426 1.2532142 1.1288084 1.0539516 1.0502446 1.1259769 1.2316873 1.0847305 0.9881981 1.1826879 0.98778427 1.2512981 1.0653828 0.9103211 1.2061145 0.9338524 1.2515106 1.0325172 1.0882933 1.071596 1.2048129 1.2077551 1.2383075 1.0909274 0.9361539 1.2365168 1.0738922 1.0315503 1.0196472
0.964965 1.0379871 1.2154163 1.2536163 1.0766038 1.1444556 1.0203397 1.245793 1.0762445 1.1998484 1.1847919 1.1115556 1.2360208 0.9898479 1.1267949 1.2188162 1.0419589 1.1277456 1.1652532 0.93199724 1.2061199 1.1664737 0.90781957 1.2532398 1.1288872 1.0541295 1.0503258 1.1260557 1.2317308 1.0847639 0.9882486 1.1827831 0.9878349 1.2513423 1.0654492 0.91041625 1.2062275 0.9339338 1.2515546 1.0327123 1.0883261 1.0717796 1.2049279 1.2078493 1.2383554 1.0909741 0.9362352 1.2365838 1.0740736 1.031747 1.019733
0.965966 1.0380566 1.2154833 1.253642 1.0767609 1.1445152 1.0204235 1.2458136 1.0764017 1.1999365 1.1848099 1.1115841 1.2360883 0.98989815 1.1269567 1.2189096 1.042028 1.1279055 1.1652914 0.93207884 1.2062327 1.1665119 0.9079149 1.2532648 1.1289657 1.0543071 1.0504067 1.1261344 1.2317741 1.0847973 0.9882991 1.1828781 0.9878854 1.2513863 1.0655154 0.9105114 1.2063402 0.9340153 1.2515982 1.0329072 1.0883588 1.071963 1.2050427 1.2079432 1.2384031 1.0910208 0.93631643 1.2366506 1.0742546 1.0319436 1.0198185
0.966967 1.0381261 1.21555 1.2536671 1.0769179 1.1445745 1.0205073 1.245834 1.0765588 1.2000244 1.1848279 1.1116124 1.2361555 0.9899484 1.1271181 1.2190027 1.0420969 1.128065 1.1653295 0.93216044 1.2063451 1.1665499 0.9080101 1.2532897 1.129044 1.0544846 1.0504875 1.1262127 1.231817 1.0848305 0.98834956 1.182973 0.9879359 1.25143 1.0655814 0.9106065 1.2064525 0.9340967 1.2516416 1.033102 1.0883913 1.072146 1.205157 1.2080368 1.2384504 1.0910673 0.9363977 1.236717 1.0744355 1.03214 1.0199039
0.967968 1.0381954 1.2156163 1.2536922 1.0770748 1.1446337 1.0205909 1.245854 1.0767158 1.2001117 1.1848456 1.1116407 1.2362224 0.9899986 1.1272793 1.2190955 1.0421656 1.1282243 1.1653672 0.93224204 1.2064571 1.1665876 0.9081054 1.2533143 1.1291221 1.0546621 1.0505681 1.1262908 1.2318596 1.0848637 0.9884 1.1830677 0.98798645 1.2514734 1.0656474 0.9107016 1.2065644 0.9341781 1.2516848 1.0332967 1.0884237 1.072329 1.2052711 1.20813 1.2384974 1.0911137 0.93647885 1.2367831 1.0746163 1.0323364 1.0199893
0.968969 1.0382645 1.2156824 1.2537168 1.0772315 1.1446925 1.0206743 1.2458738 1.0768727 1.2001989 1.1848631 1.1116687 1.2362889 0.9900488 1.1274403 1.2191879 1.0422343 1.1283833 1.1654049 0.9323236 1.2065688 1.1666251 0.9082006 1.2533386 1.1292 1.0548394 1.0506487 1.1263686 1.2319019 1.0848967 0.98845047 1.1831621 0.988037 1.2515166 1.0657132 0.91079664 1.206676 0.9342595 1.2517276 1.0334913 1.088456 1.0725119 1.2053849 1.2082229 1.2385441 1.0911599 0.93656003 1.236849 1.0747968 1.0325326 1.0200744
0.96997 1.0383335 1.2157481 1.2537411 1.0773882 1.1447512 1.0207577 1.2458934 1.0770295 1.2002857 1.1848804 1.1116967 1.2363552 0.990099 1.127601 1.21928 1.0423027 1.1285422 1.1654423 0.9324051 1.2066803 1.1666625 0.9082958 1.2533625 1.1292776 1.0550165 1.0507289 1.1264462 1.231944 1.0849296 0.9885009 1.1832564 0.9880875 1.2515594 1.0657789 0.91089165 1.2067873 0.93434083 1.2517701 1.0336858 1.0884883 1.0726945 1.2054982 1.2083154 1.2385906 1.0912061 0.9366412 1.2369145 1.0749773 1.0327286 1.0201594
0.970971 1.0384024 1.2158135 1.2537653 1.0775447 1.1448096 1.0208409 1.2459127 1.0771861 1.2003721 1.1848974 1.1117246 1.2364211 0.9901492 1.1277615 1.2193718 1.0423712 1.1287007 1.1654795 0.93248665 1.2067913 1.1666996 0.908391 1.2533863 1.1293548 1.0551935 1.0508091 1.1265236 1.2319857 1.0849624 0.9885513 1.1833504 0.988138 1.2516019 1.0658443 0.91098666 1.2068982 0.9344222 1.2518125 1.0338801 1.0885204 1.0728769 1.2056112 1.2084075 1.2386367 1.091252 0.9367224 1.2369797 1.0751574 1.0329245 1.0202442
0.971972 1.0384712 1.2158786 1.2537892 1.0777011 1.1448678 1.020924 1.2459316 1.0773427 1.2004583 1.1849144 1.1117523 1.2364868 0.9901994 1.1279217 1.2194632 1.0424393 1.128859 1.1655165 0.9325682 1.206902 1.1667365 0.9084861 1.2534097 1.129432 1.0553705 1.0508891 1.1266007 1.2320272 1.084995 0.98860174 1.1834443 0.9881885 1.2516443 1.0659096 0.9110817 1.2070088 0.9345035 1.2518544 1.0340743 1.0885525 1.0730592 1.2057239 1.2084993 1.2386825 1.0912977 0.93680346 1.2370446 1.0753375 1.0331204 1.0203289
0.972973 1.0385399 1.2159433 1.2538127 1.0778574 1.1449257 1.0210068 1.2459505 1.0774992 1.200544 1.184931 1.1117799 1.2365521 0.9902496 1.1280818 1.2195544 1.0425075 1.1290171 1.1655532 0.9326497 1.2070124 1.1667731 0.90858126 1.2534329 1.1295087 1.0555474 1.0509689 1.1266776 1.2320683 1.0850277 0.98865217 1.1835378 0.988239 1.2516862 1.0659747 0.9111766 1.2071191 0.93458486 1.2518961 1.0342683 1.0885843 1.0732414 1.2058362 1.2085907 1.238728 1.0913434 0.9368846 1.2371092 1.0755174 1.033316 1.0204135
0.973974 1.0386084 1.2160078 1.253836 1.0780135 1.1449835 1.0210897 1.2459688 1.0776554 1.2006295 1.1849475 1.1118073 1.2366172 0.99029976 1.1282415 1.2196453 1.0425755 1.1291751 1.1655898 0.93273115 1.2071224 1.1668096 0.9086763 1.2534558 1.1295853 1.055724 1.0510486 1.1267543 1.2321092 1.0850601 0.9887026 1.1836313 0.9882895 1.2517279 1.0660398 0.9112715 1.207229 0.9346661 1.2519376 1.0344622 1.0886161 1.0734233 1.2059482 1.208682 1.2387733 1.091389 0.93696564 1.2371734 1.0756971 1.0335116 1.0204979
0.974975 1.0386769 1.216072 1.2538589 1.0781696 1.145041 1.0211723 1.245987 1.0778117 1.2007146 1.1849638 1.1118346 1.2366819 0.9903499 1.128401 1.2197357 1.0426433 1.1293327 1.165626 0.9328126 1.2072321 1.1668458 0.9087714 1.2534784 1.1296617 1.0559006 1.051128 1.1268306 1.2321497 1.0850925 0.98875296 1.1837245 0.98833996 1.2517694 1.0661047 0.9113664 1.2073386 0.9347474 1.2519788 1.034656 1.0886478 1.0736051 1.2060598 1.2087727 1.2388183 1.0914344 0.9370467 1.2372375 1.0758766 1.033707 1.0205822
0.975976 1.0387452 1.2161357 1.2538817 1.0783255 1.1450982 1.0212548 1.2460049 1.0779678 1.2007993 1.1849799 1.1118618 1.2367464 0.9904 1.1285603 1.219826 1.0427111 1.12949 1.1656622 0.93289405 1.2073414 1.1668818 0.90886647 1.2535007 1.1297377 1.056077 1.0512074 1.1269068 1.23219 1.0851249 0.9888034 1.1838175 0.98839045 1.2518106 1.0661693 0.9114613 1.2074478 0.93482864 1.2520196 1.0348498 1.0886794 1.0737866 1.2061712 1.2088631 1.2388629 1.0914797 0.9371277 1.2373012 1.0760559 1.0339024 1.0206664
0.976977 1.0388134 1.2161993 1.2539041 1.0784813 1.1451553 1.0213372 1.2460226 1.0781237 1.2008837 1.1849958 1.1118889 1.2368106 0.99045014 1.1287193 1.2199157 1.0427787 1.1296471 1.165698 0.9329755 1.2074505 1.1669176 0.9089615 1.2535228 1.1298136 1.0562533 1.0512866 1.1269826 1.23223 1.085157 0.98885375 1.1839104 0.98844093 1.2518514 1.0662339 0.9115561 1.2075567 0.9349099 1.2520602 1.0350434 1.0887109 1.0739679 1.206282 1.2089533 1.2389072 1.0915247 0.9372087 1.2373646 1.076235 1.0340976 1.0207504
0.977978 1.0388814 1.2162625 1.2539263 1.078637 1.145212 1.0214194 1.24604 1.0782796 1.2009678 1.1850115 1.1119158 1.2368745 0.9905003 1.1288781 1.2200054 1.0428462 1.129804 1.1657337 0.93305683 1.2075591 1.1669532 0.9090565 1.2535446 1.1298891 1.0564295 1.0513656 1.1270583 1.2322696 1.0851891 0.9889041 1.184003 0.98849136 1.2518921 1.0662982 0.9116509 1.2076652 0.93499106 1.2521005 1.0352367 1.0887423 1.0741493 1.2063926 1.209043 1.2389512 1.0915697 0.9372897 1.2374277 1.076414 1.0342926 1.0208343
0.978979 1.0389493 1.2163254 1.2539482 1.0787927 1.1452687 1.0215015 1.2460572 1.0784353 1.2010516 1.185027 1.1119426 1.236938 0.99055034 1.1290365 1.2200946 1.0429136 1.1299607 1.1657692 0.9331382 1.2076675 1.1669886 0.90915143 1.253566 1.1299645 1.0566056 1.0514444 1.1271336 1.2323091 1.085221 0.9889545 1.1840954 0.9885418 1.2519324 1.0663625 0.9117457 1.2077734 0.93507224 1.2521405 1.0354301 1.0887735 1.0743302 1.2065029 1.2091324 1.238995 1.0916145 0.93737066 1.2374905 1.0765928 1.0344875 1.020918
0.97998 1.0390171 1.216388 1.2539698 1.0789481 1.145325 1.0215834 1.246074 1.078591 1.201135 1.1850423 1.1119694 1.2370012 0.9906004 1.1291949 1.2201835 1.0429808 1.130117 1.1658045 0.93321955 1.2077755 1.1670237 0.9092464 1.2535872 1.1300395 1.0567815 1.0515231 1.1272088 1.2323482 1.085253 0.98900485 1.1841875 0.9885922 1.2519724 1.0664266 0.91184044 1.2078813 0.9351534 1.2521803 1.0356232 1.0888046 1.0745112 1.2066128 1.2092215 1.2390383 1.0916592 0.93745154 1.237553 1.0767715 1.0346823 1.0210017
0.980981 1.0390848 1.2164502 1.2539911 1.0791035 1.1453811 1.0216653 1.2460907 1.0787464 1.2012181 1.1850573 1.1119959 1.2370642 0.9906505 1.1293529 1.2202721 1.0430479 1.1302732 1.1658396 0.9333009 1.2078831 1.1670586 0.9093413 1.2536082 1.1301143 1.0569574 1.0516016 1.1272837 1.2323871 1.0852847 0.9890552 1.1842796 0.98864263 1.2520123 1.0664905 0.91193515 1.2079889 0.93523455 1.2522198 1.0358163 1.0888357 1.0746918 1.2067225 1.2093102 1.2390815 1.0917037 0.9375325 1.2376152 1.07695 1.034877 1.0210851
0.981982 1.0391523 1.2165122 1.2540122 1.0792587 1.145437 1.021747 1.2461069 1.0789019 1.2013009 1.1850722 1.1120223 1.2371268 0.99070054 1.1295108 1.2203603 1.0431148 1.1304291 1.1658744 0.9333822 1.2079904 1.1670934 0.90943617 1.2536288 1.130189 1.0571331 1.05168 1.1273583 1.2324256 1.0853164 0.9891055 1.1843714 0.98869306 1.2520517 1.0665543 0.91202986 1.208096 0.93531567 1.2522589 1.0360092 1.0888666 1.0748723 1.2068317 1.2093985 1.2391244 1.0917481 0.9376133 1.2376771 1.0771282 1.0350715 1.0211685
0.982983 1.0392197 1.2165738 1.254033 1.0794139 1.1454927 1.0218285 1.246123 1.0790571 1.2013834 1.185087 1.1120486 1.2371892 0.9907506 1.1296682 1.2204483 1.0431817 1.1305848 1.1659089 0.9334635 1.2080975 1.1671278 0.909531 1.2536492 1.1302632 1.0573086 1.0517582 1.1274328 1.2324638 1.085348 0.9891558 1.184463 0.9887434 1.2520909 1.066618 0.9121245 1.2082028 0.9353968 1.2522979 1.0362021 1.0888975 1.0750526 1.2069407 1.2094866 1.239167 1.0917923 0.9376942 1.2377387 1.0773063 1.0352659 1.0212517
0.983984 1.039287 1.2166351 1.2540535 1.0795689 1.1455481 1.02191 1.2461388 1.0792123 1.2014655 1.1851014 1.1120747 1.2372513 0.9908006 1.1298256 1.2205359 1.0432484 1.1307403 1.1659433 0.93354475 1.208204 1.1671622 0.9096258 1.2536694 1.1303374 1.057484 1.0518361 1.127507 1.2325017 1.0853794 0.98920614 1.1845543 0.9887938 1.2521299 1.0666815 0.91221917 1.2083094 0.93547785 1.2523365 1.0363947 1.0889281 1.0752327 1.2070491 1.2095742 1.2392092 1.0918365 0.937775 1.2378 1.0774843 1.0354602 1.0213346
0.984985 1.0393542 1.2166961 1.2540736 1.0797237 1.1456033 1.0219913 1.2461543 1.0793674 1.2015473 1.1851157 1.1121008 1.237313 0.9908506 1.1299827 1.2206231 1.0433149 1.1308955 1.1659775 0.933626 1.2083104 1.1671963 0.90972066 1.2536892 1.1304111 1.0576594 1.051914 1.1275809 1.2325394 1.0854107 0.98925644 1.1846455 0.98884416 1.2521685 1.0667448 0.91231376 1.2084155 0.9355589 1.2523749 1.0365872 1.0889587 1.0754128 1.2071574 1.2096616 1.2392511 1.0918804 0.9378558 1.237861 1.077662 1.0356543 1.0214176
0.985986 1.0394212 1.2167568 1.2540936 1.0798786 1.1456583 1.0220724 1.2461696 1.0795223 1.2016287 1.1851299 1.1121267 1.2373745 0.99090064 1.1301395 1.2207102 1.0433813 1.1310505 1.1660115 0.93370724 1.2084163 1.1672301 0.90981543 1.2537088 1.1304848 1.0578346 1.0519917 1.1276546 1.2325768 1.085442 0.98930675 1.1847365 0.9888945 1.2522069 1.066808 0.91240835 1.2085214 0.93564 1.2524129 1.0367796 1.0889893 1.0755925 1.2072653 1.2097486 1.2392927 1.0919242 0.9379366 1.2379217 1.0778395 1.0358484 1.0215003
0.986987 1.0394881 1.2168173 1.2541133 1.0800332 1.145713 1.0221535 1.2461846 1.0796771 1.2017097 1.1851437 1.1121525 1.2374357 0.9909506 1.1302961 1.2207968 1.0434477 1.1312052 1.1660452 0.9337885 1.208522 1.1672637 0.90991014 1.253728 1.1305581 1.0580096 1.0520692 1.127728 1.2326139 1.0854732 0.989357 1.1848273 0.9889449 1.2522451 1.066871 0.9125029 1.2086269 0.935721 1.2524507 1.0369719 1.0890197 1.0757722 1.2073728 1.2098353 1.2393341 1.0919679 0.9380173 1.2379822 1.0780169 1.0360422 1.021583
0.987988 1.0395548 1.2168773 1.2541327 1.0801877 1.1457675 1.0222343 1.2461993 1.0798317 1.2017906 1.1851574 1.1121781 1.2374966 0.9910006 1.1304524 1.2208831 1.0435139 1.1313597 1.1660788 0.93386966 1.2086273 1.1672971 0.91000485 1.2537471 1.1306312 1.0581846 1.0521466 1.1278012 1.2326508 1.0855042 0.98940724 1.1849178 0.9889952 1.2522829 1.066934 0.9125974 1.2087321 0.935802 1.2524883 1.0371641 1.0890499 1.0759516 1.2074801 1.2099216 1.2393751 1.0920115 0.9380981 1.2380422 1.0781941 1.036236 1.0216655
0.988989 1.0396216 1.2169372 1.2541518 1.0803422 1.1458217 1.0223151 1.2462138 1.0799863 1.201871 1.1851709 1.1122036 1.2375572 0.99105054 1.1306086 1.2209692 1.0435799 1.131514 1.1661121 0.9339508 1.2087322 1.1673304 0.91009957 1.2537658 1.130704 1.0583595 1.0522238 1.1278741 1.2326874 1.085535 0.9894575 1.1850082 0.9890455 1.2523204 1.0669967 0.9126919 1.2088369 0.9358829 1.2525256 1.0373561 1.0890801 1.0761309 1.2075869 1.2100075 1.2394159 1.0920548 0.9381787 1.2381021 1.0783712 1.0364296 1.0217478
0.98999 1.0396881 1.2169966 1.2541707 1.0804964 1.1458758 1.0223957 1.246228 1.0801408 1.2019511 1.1851842 1.112229 1.2376174 0.99110043 1.1307644 1.2210549 1.0436459 1.131668 1.1661452 0.93403196 1.2088369 1.1673634 0.9101942 1.2537843 1.1307766 1.0585341 1.0523008 1.1279469 1.2327236 1.0855659 0.98950773 1.1850984 0.9890958 1.2523577 1.0670593 0.91278636 1.2089415 0.93596387 1.2525625 1.0375481 1.0891101 1.07631 1.2076935 1.2100933 1.2394564 1.0920981 0.9382594 1.2381616 1.0785481 1.0366231 1.0218301
0.990991 1.0397545 1.2170558 1.2541893 1.0806507 1.1459296 1.0224762 1.2462419 1.0802951 1.202031 1.1851974 1.1122543 1.2376775 0.9911504 1.1309199 1.2211403 1.0437117 1.1318218 1.1661781 0.9341131 1.2089412 1.1673962 0.9102889 1.2538025 1.1308491 1.0587087 1.0523777 1.1280193 1.2327595 1.0855967 0.989558 1.1851883 0.9891461 1.2523947 1.0671217 0.9128808 1.2090455 0.9360448 1.2525992 1.0377398 1.0891402 1.0764889 1.2077997 1.2101786 1.2394966 1.0921413 0.93834007 1.2382208 1.0787247 1.0368165 1.0219121
0.991992 1.0398208 1.2171146 1.2542076 1.0808047 1.1459832 1.0225565 1.2462555 1.0804493 1.2021104 1.1852103 1.1122794 1.237737 0.99120027 1.1310754 1.2212254 1.0437773 1.1319752 1.1662109 0.9341942 1.2090452 1.1674289 0.91038346 1.2538204 1.1309212 1.0588832 1.0524545 1.1280916 1.2327951 1.0856272 0.98960817 1.185278 0.98919636 1.2524315 1.067184 0.9129752 1.2091494 0.9361257 1.2526356 1.0379314 1.08917 1.0766677 1.2079055 1.2102635 1.2395364 1.0921843 0.93842065 1.2382797 1.0789012 1.0370097 1.0219941
0.992993 1.039887 1.2171732 1.2542256 1.0809586 1.1460366 1.0226368 1.246269 1.0806035 1.2021896 1.185223 1.1123044 1.2377965 0.99125016 1.1312305 1.2213101 1.0438429 1.1321285 1.1662433 0.93427527 1.2091488 1.1674612 0.910478 1.2538381 1.130993 1.0590575 1.052531 1.1281636 1.2328305 1.0856577 0.98965836 1.1853676 0.9892466 1.2524679 1.0672462 0.91306955 1.209253 0.9362066 1.2526718 1.0381229 1.0891998 1.0768461 1.208011 1.2103481 1.239576 1.0922271 0.93850124 1.2383384 1.0790775 1.0372028 1.0220759
0.993994 1.039953 1.2172314 1.2542434 1.0811125 1.1460898 1.0227169 1.2462821 1.0807574 1.2022685 1.1852355 1.1123294 1.2378556 0.99130005 1.1313853 1.2213947 1.0439084 1.1322815 1.1662756 0.93435633 1.209252 1.1674933 0.9105726 1.2538555 1.1310647 1.0592316 1.0526073 1.1282353 1.2328657 1.0856881 0.9897085 1.185457 0.98929685 1.2525041 1.0673082 0.9131639 1.2093561 0.9362874 1.2527077 1.0383143 1.0892293 1.0770246 1.2081162 1.2104324 1.2396153 1.0922698 0.9385818 1.2383966 1.0792537 1.0373958 1.0221575
0.994995 1.0400189 1.2172893 1.2542609 1.0812662 1.1461427 1.0227968 1.2462951 1.0809113 1.2023469 1.1852479 1.112354 1.2379144 0.9913499 1.13154 1.2214787 1.0439737 1.1324344 1.1663077 0.93443733 1.209355 1.1675253 0.91066706 1.2538726 1.1311361 1.0594057 1.0526836 1.1283069 1.2329005 1.0857185 0.9897587 1.185546 0.9893471 1.25254 1.06737 0.9132582 1.209459 0.9363682 1.2527432 1.0385056 1.0892589 1.0772027 1.2082211 1.2105165 1.2396543 1.0923123 0.93866235 1.2384547 1.0794296 1.0375887 1.0222391
0.995996 1.0400846 1.2173469 1.2542781 1.0814197 1.1461954 1.0228766 1.2463077 1.081065 1.2024251 1.18526 1.1123787 1.2379729 0.9913997 1.1316943 1.2215625 1.0440388 1.132587 1.1663395 0.9345184 1.2094576 1.167557 0.9107616 1.2538894 1.1312072 1.0595796 1.0527596 1.128378 1.2329351 1.0857487 0.9898088 1.185635 0.9893973 1.2525756 1.0674317 0.91335243 1.2095613 0.936449 1.2527786 1.0386966 1.0892884 1.0773808 1.2083256 1.2106 1.239693 1.0923548 0.9387429 1.2385125 1.0796055 1.0377814 1.0223205
0.996997 1.0401503 1.2174042 1.254295 1.0815732 1.1462479 1.0229563 1.24632 1.0812186 1.202503 1.185272 1.1124032 1.2380311 0.99144953 1.1318485 1.2216461 1.0441039 1.1327392 1.1663712 0.9345994 1.2095599 1.1675886 0.91085607 1.253906 1.1312782 1.0597534 1.0528356 1.1284491 1.2329693 1.0857787 0.9898589 1.1857238 0.98944753 1.252611 1.0674932 0.91344666 1.2096635 0.93652976 1.2528137 1.0388876 1.0893176 1.0775586 1.2084297 1.2106833 1.2397314 1.0923971 0.93882334 1.23857 1.079781 1.037974 1.0224017
0.997998 1.0402158 1.2174613 1.2543117 1.0817266 1.1463001 1.0230358 1.2463322 1.0813721 1.2025805 1.1852837 1.1124276 1.2380891 0.99149936 1.1320025 1.2217293 1.0441687 1.1328913 1.1664026 0.93468034 1.2096618 1.1676198 0.9109505 1.2539223 1.1313488 1.0599271 1.0529113 1.1285199 1.2330033 1.0858088 0.98990905 1.1858122 0.9894977 1.2526461 1.0675546 0.91354084 1.2097654 0.9366105 1.2528485 1.0390785 1.0893468 1.0777363 1.2085336 1.2107663 1.2397696 1.0924392 0.9389038 1.2386271 1.0799565 1.0381664 1.0224829
0.998999 1.0402813 1.217518 1.2543281 1.0818799 1.1463522 1.0231152 1.246344 1.0815256 1.2026577 1.1852952 1.1124518 1.2381467 0.99154913 1.1321561 1.2218121 1.0442334 1.1330432 1.1664338 0.9347613 1.2097635 1.1676509 0.9110449 1.2539383 1.1314192 1.0601007 1.0529869 1.1285905 1.2330369 1.0858387 0.9899591 1.1859006 0.98954785 1.2526809 1.0676159 0.913635 1.2098669 0.9366912 1.252883 1.0392692 1.089376 1.0779138 1.2086371 1.2108489 1.2398074 1.0924813 0.9389843 1.2386839 1.0801318 1.0383587 1.0225638
1.0 1.0403465 1.2175744 1.2543442 1.0820329 1.1464039 1.0231944 1.2463557 1.0816787 1.2027345 1.1853067 1.1124759 1.238204 0.9915989 1.1323096 1.2218947 1.0442982 1.1331947 1.1664649 0.9348422 1.2098647 1.1676818 0.91113925 1.253954 1.1314894 1.0602741 1.0530622 1.1286608 1.2330704 1.0858684 0.9900092 1.1859887 0.98959804 1.2527155 1.067677 0.91372913 1.2099681 0.93677187 1.2529172 1.0394598 1.089405 1.078091 1.2087402 1.2109312 1.2398449 1.0925231 0.9390647 1.2387406 1.0803069 1.0385509 1.0226446


==> Plots/samples/SM_AVR_GOV_y_true_samples_P_m.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048
0.001001001 0.70466083 0.70491105 0.70497406 0.704852 0.70457065 0.70487946 0.7045037 0.70489407 0.70475256 0.7048339 0.704677 0.70474905 0.70509046 0.7046565 0.7050707 0.7050849 0.7048188 0.7046711 0.7045818 0.7048659 0.70483345 0.70468104 0.7047518 0.7049148 0.70463353 0.70491976 0.70457023 0.70486903 0.7046789 0.7049276 0.70496297 0.7048856 0.70466244 0.70451325 0.70492566 0.7048256 0.70476806 0.7045625 0.7048131 0.7050863 0.7046361 0.7046633 0.7048682 0.7047518 0.70476276 0.70499 0.7045002 0.70465267 0.7046342 0.70508426
0.002002002 0.7045462 0.7050083 0.70512867 0.70486057 0.7043581 0.70496804 0.7042199 0.7049419 0.7047013 0.7048693 0.70457643 0.7046875 0.70538837 0.70449626 0.70531076 0.7053667 0.70481014 0.7045533 0.7044015 0.7049146 0.70486754 0.7045923 0.7046983 0.7050231 0.70443934 0.7050424 0.70435643 0.7049272 0.7045838 0.70507336 0.70508546 0.704992 0.70451957 0.7042571 0.70506555 0.7048367 0.7047619 0.7043261 0.70478797 0.7053721 0.70444936 0.70452285 0.70492375 0.7046984 0.7047411 0.7051914 0.704206 0.70448124 0.70444196 0.7053641
0.003003003 0.70445454 0.70509255 0.70526487 0.70482856 0.70416135 0.70506513 0.70394796 0.70494664 0.7046464 0.704906 0.704497 0.7046161 0.7056931 0.7043205 0.7055219 0.7056453 0.7047758 0.7044461 0.7042568 0.7049474 0.7049021 0.7045318 0.70464 0.7051252 0.70421934 0.70516783 0.7041576 0.70497495 0.7045132 0.7052359 0.70517004 0.7051179 0.7043717 0.70402956 0.70521873 0.7048343 0.7047798 0.7040907 0.70472705 0.70565724 0.70424134 0.7043789 0.70496744 0.70464003 0.7047341 0.70540327 0.70391715 0.7042874 0.70422506 0.7056397
0.004004004 0.7043844 0.70516443 0.70538366 0.7047586 0.70397943 0.70517004 0.7036874 0.70491093 0.7045882 0.70494395 0.7044372 0.7045355 0.70600414 0.70413023 0.7057057 0.70592093 0.7047175 0.7043487 0.7041453 0.7049651 0.7049372 0.7044978 0.70457697 0.7052216 0.7039752 0.7052957 0.7039729 0.7050129 0.7044654 0.7054141 0.70521915 0.70526177 0.70421916 0.703829 0.70538425 0.70481914 0.7048201 0.70385647 0.7046327 0.7059417 0.7040135 0.7042317 0.7049998 0.70457715 0.7047407 0.7056248 0.7036334 0.70407265 0.70398515 0.7059112
0.005005005 0.7043343 0.70522463 0.705486 0.7046532 0.70381147 0.7052823 0.70343775 0.70483756 0.7045268 0.704983 0.7043959 0.7044464 0.70632094 0.7039265 0.70586383 0.7061937 0.7046369 0.7042606 0.704065 0.70496875 0.70497274 0.70448846 0.7045097 0.70531243 0.70370865 0.7054258 0.70380145 0.7050417 0.704439 0.70560694 0.70523506 0.7054226 0.7040622 0.7036537 0.7055613 0.7047921 0.7048814 0.70362335 0.70450747 0.7062254 0.7037673 0.7040814 0.7050216 0.7045099 0.70475996 0.7058554 0.7033547 0.7038384 0.70372385 0.7061787
0.006006006 0.704303 0.7052738 0.7055728 0.7045151 0.7036566 0.70540124 0.70319843 0.7047291 0.70446247 0.7050231 0.7043718 0.70434934 0.70664304 0.7037102 0.70599777 0.7064635 0.7045355 0.7041812 0.70401376 0.70495915 0.7050087 0.7045022 0.7044384 0.7053981 0.7034213 0.70555794 0.7036425 0.70506173 0.7044325 0.7058133 0.7052199 0.705599 0.7039013 0.70350194 0.7057489 0.704754 0.7049624 0.7033914 0.70435315 0.7065082 0.7035039 0.7039283 0.7050334 0.7044388 0.70479107 0.7060944 0.7030808 0.70358616 0.7034427 0.7064425
0.007007007 0.70428926 0.7053126 0.70564497 0.70434624 0.7035141 0.7055265 0.70296896 0.70458806 0.7043955 0.7050642 0.70436376 0.70424503 0.70696986 0.7034824 0.706109 0.70673054 0.7044147 0.70410997 0.7039897 0.7049372 0.7050449 0.70453733 0.70436347 0.7054789 0.70311487 0.7056919 0.70349526 0.70507365 0.7044445 0.70603216 0.70517594 0.7057899 0.70373654 0.70337236 0.70594645 0.7047055 0.70506173 0.70316046 0.70417166 0.70679015 0.7032248 0.70377266 0.70503587 0.70436394 0.70483327 0.70634097 0.7028114 0.70331734 0.7031433 0.7067026
0.008008008 0.70429164 0.7053417 0.70570344 0.7041486 0.7033831 0.7056574 0.70274884 0.7044166 0.7043259 0.7051061 0.70437056 0.70413387 0.70730096 0.703244 0.70619893 0.706995 0.7042757 0.70404637 0.7039906 0.70490384 0.70508146 0.7045924 0.704285 0.7055552 0.7027909 0.70582753 0.703359 0.7050778 0.70447373 0.7062624 0.7051052 0.70599395 0.7035684 0.70326334 0.70615286 0.70464736 0.70517826 0.7029307 0.70396477 0.70707095 0.7029314 0.7036146 0.70502955 0.7042857 0.70488596 0.7065946 0.7025464 0.7030334 0.7028273 0.7069592
0.009009009 0.7043092 0.70536166 0.7057491 0.703924 0.7032629 0.70579344 0.7025376 0.7042164 0.7042541 0.7051488 0.70439124 0.7040163 0.70763546 0.70299596 0.7062689 0.70725703 0.70411974 0.7039899 0.7040149 0.70485973 0.7051183 0.70466614 0.7042035 0.70562714 0.7024505 0.70596445 0.70323306 0.7050749 0.7045191 0.7065031 0.7050095 0.7062103 0.70339704 0.7031735 0.70636743 0.7045803 0.70531076 0.7027021 0.7037341 0.70735043 0.7026246 0.7034544 0.705015 0.70420426 0.7049483 0.7068542 0.7022856 0.7027352 0.7024956 0.70721275
0.01001001 0.7043411 0.70537317 0.7057828 0.7036742 0.70315284 0.7059343 0.7023347 0.70398945 0.7041801 0.7051922 0.70442504 0.7038927 0.70797324 0.70273894 0.7063204 0.70751673 0.70394784 0.7039401 0.7040613 0.7048056 0.7051553 0.7047575 0.704119 0.70569503 0.70209473 0.70610255 0.7031167 0.70506525 0.70457965 0.70675355 0.7048903 0.7064383 0.7032228 0.7031017 0.70658964 0.7045049 0.70545816 0.70247465 0.70348126 0.70762855 0.70230526 0.7032922 0.7049929 0.70412 0.7050197 0.70711964 0.7020288 0.7024236 0.7021492 0.70746326
0.011011011 0.7043864 0.70537674 0.7058053 0.7034009 0.7030521 0.70607966 0.7021397 0.70373744 0.7041041 0.70523626 0.7044711 0.70376354 0.70831394 0.7024734 0.7063546 0.7077741 0.7037611 0.70389646 0.7041286 0.70474225 0.7051925 0.70486534 0.7040319 0.7057592 0.7017244 0.70624167 0.7030093 0.70504946 0.70465446 0.7070133 0.70474905 0.7066772 0.703046 0.70304686 0.706819 0.7044218 0.7056193 0.7022484 0.7032079 0.70790535 0.7019741 0.7031283 0.7049636 0.704033 0.7050996 0.7073904 0.7017758 0.7020994 0.70178896 0.70771074
0.012012012 0.70444435 0.705373 0.7058174 0.70310587 0.7029601 0.7062293 0.70195204 0.703462 0.7040264 0.7052808 0.70452875 0.7036291 0.70865756 0.70219994 0.7063728 0.70802903 0.70356065 0.7038587 0.7042154 0.70467037 0.7052298 0.7049886 0.70394236 0.7058199 0.70134056 0.70638186 0.7029102 0.7050279 0.7047426 0.7072817 0.7045871 0.7069263 0.7028668 0.70300806 0.7070551 0.7043314 0.7057932 0.70202327 0.70291543 0.70818084 0.7016319 0.70296276 0.70492786 0.7039436 0.7051872 0.7076663 0.70152646 0.7017636 0.7014159 0.70795524
0.013013013 0.7045141 0.70536244 0.70581996 0.7027905 0.7028762 0.7063829 0.70177126 0.7031648 0.703947 0.7053258 0.7045972 0.7034898 0.70900375 0.7019191 0.70637614 0.7082816 0.70334744 0.7038263 0.7043205 0.7045905 0.7052672 0.7051262 0.7038505 0.70587736 0.7009441 0.70652294 0.7028189 0.70500094 0.7048432 0.70755816 0.7044057 0.7071849 0.70268553 0.70298433 0.7072975 0.7042342 0.7059789 0.70179933 0.7026053 0.7084551 0.7012795 0.70279586 0.704886 0.70385194 0.7052821 0.70794684 0.7012806 0.7014168 0.70103085 0.70819676
0.014014014 0.70459485 0.70534563 0.7058137 0.7024564 0.7028002 0.70654017 0.701597 0.7028475 0.7038661 0.7053712 0.7046756 0.703346 0.7093523 0.70163137 0.70636576 0.7085318 0.7031224 0.7037991 0.7044427 0.7045031 0.7053047 0.70527714 0.7037565 0.70593166 0.700536 0.70666486 0.702735 0.70496917 0.7049554 0.7078422 0.7042063 0.70745236 0.70250237 0.7029747 0.70754576 0.7041306 0.7061754 0.7015766 0.7022789 0.708728 0.70091754 0.7026277 0.7048386 0.7037582 0.7053836 0.7082318 0.70103806 0.70105994 0.7006346 0.7084353
0.015015015 0.70468587 0.7053231 0.7057993 0.70210505 0.70273167 0.7067008 0.7014287 0.7025115 0.7037839 0.705417 0.7047635 0.7031981 0.7097031 0.7013373 0.7063427 0.7087796 0.7028865 0.70377684 0.7045808 0.70440876 0.7053422 0.7054405 0.7036605 0.7059829 0.7001172 0.70680755 0.70265824 0.70493287 0.70507836 0.7081331 0.70399004 0.70772797 0.7023176 0.70297825 0.70779943 0.7040211 0.70638186 0.70135504 0.7019375 0.7089997 0.7005468 0.7024586 0.7047861 0.7036624 0.7054913 0.7085208 0.7007987 0.7006938 0.70022815 0.7086709
0.016016016 0.70478636 0.7052954 0.70577747 0.7017377 0.7026701 0.7068646 0.70126593 0.7021583 0.7037004 0.7054631 0.70486003 0.7030464 0.7100559 0.7010373 0.7063076 0.709025 0.7026406 0.7037591 0.7047337 0.70430773 0.7053797 0.70561534 0.7035626 0.7060313 0.6996884 0.70695096 0.70258826 0.7048925 0.7052113 0.7084305 0.7037581 0.70801115 0.7021315 0.7029941 0.7080582 0.70390606 0.7065977 0.70113474 0.7015824 0.7092701 0.700168 0.70228857 0.70472884 0.70356476 0.70560455 0.70881355 0.7005623 0.7003191 0.69981223 0.7089037
0.017017016 0.7048957 0.70526266 0.7057485 0.7013558 0.7026152 0.70703125 0.7011082 0.7017892 0.7036157 0.7055096 0.70496464 0.70289123 0.7104105 0.70073205 0.7062611 0.70926803 0.7023855 0.70374554 0.7049004 0.70420057 0.7054173 0.7058008 0.7034631 0.706077 0.6992505 0.7070949 0.70252454 0.7048482 0.7053534 0.7087338 0.7035118 0.7083012 0.7019441 0.7030214 0.70832145 0.7037859 0.7068222 0.70091563 0.7012146 0.7095393 0.6997819 0.70211786 0.70466703 0.7034654 0.70572305 0.7091097 0.7003287 0.69993657 0.69938767 0.70913357
0.018018018 0.70501316 0.7052251 0.7057127 0.7009606 0.70256656 0.70720047 0.7009551 0.7014056 0.70352995 0.7055564 0.70507663 0.702733 0.71076655 0.70042187 0.7062038 0.7095087 0.7021221 0.70373607 0.7050797 0.7040876 0.7054549 0.70599586 0.7033619 0.70612 0.69880444 0.7072394 0.7024669 0.7048001 0.70550394 0.70904243 0.7032521 0.70859754 0.7017556 0.7030594 0.70858884 0.703661 0.707055 0.7006978 0.7008351 0.7098072 0.69938904 0.7019465 0.7046009 0.7033645 0.7058463 0.70940894 0.70009786 0.699547 0.6989553 0.70936066
0.019019019 0.705138 0.7051831 0.70567054 0.700553 0.7025238 0.707372 0.7008063 0.70100874 0.7034431 0.7056034 0.7051954 0.7025719 0.711124 0.70010734 0.70613647 0.7097471 0.7018509 0.70373034 0.7052706 0.70396936 0.7054925 0.7061999 0.70325935 0.70616055 0.698351 0.7073843 0.7024149 0.7047485 0.70566225 0.70935595 0.70298016 0.70889956 0.7015661 0.70310724 0.70886004 0.7035318 0.70729536 0.70048124 0.7004446 0.7100739 0.6989902 0.7017745 0.7045308 0.7032621 0.7059741 0.7097109 0.69986963 0.69915104 0.69851583 0.7095851
0.02002002 0.70526975 0.70513684 0.70562226 0.70013386 0.70248663 0.7075456 0.7006619 0.70059973 0.7033554 0.7056506 0.7053205 0.7024083 0.7114826 0.6997889 0.7060595 0.7099831 0.7015725 0.7037281 0.7054722 0.70384616 0.70553005 0.706412 0.70315546 0.7061987 0.697891 0.7075295 0.7023682 0.7046936 0.70582765 0.70967376 0.7026971 0.7092067 0.7013756 0.7031641 0.70913464 0.7033985 0.7075429 0.70026594 0.70004374 0.7103393 0.69858605 0.701602 0.70445687 0.70315844 0.7061061 0.7100153 0.69964397 0.6987494 0.6980701 0.70980674
0.021021022 0.7054076 0.70508665 0.7055684 0.69970393 0.70245457 0.707721 0.70052177 0.7001794 0.7032668 0.7056981 0.7054512 0.70224255 0.711842 0.69946706 0.7059737 0.7102168 0.7012873 0.703729 0.70568347 0.70371836 0.70556766 0.70663166 0.7030504 0.70623463 0.6974251 0.7076749 0.7023264 0.7046356 0.70599943 0.70999545 0.70240384 0.7095183 0.7011843 0.70322937 0.70941216 0.7032617 0.70779693 0.7000519 0.6996333 0.7106034 0.6981772 0.70142907 0.70437944 0.7030536 0.706242 0.7103218 0.6994209 0.69834286 0.69761884 0.71002585
0.022022022 0.70555115 0.70503265 0.7055092 0.69926393 0.7024273 0.7078979 0.70038563 0.6997484 0.70317745 0.7057457 0.705587 0.7020747 0.7122021 0.6991422 0.70587957 0.7104483 0.7009958 0.7037329 0.7059036 0.70358634 0.70560515 0.7068583 0.7029442 0.7062685 0.6969542 0.7078205 0.7022893 0.70457476 0.70617723 0.7103204 0.70210135 0.7098339 0.7009922 0.7033023 0.7096922 0.7031214 0.70805705 0.69983906 0.699214 0.7108663 0.6977643 0.7012557 0.70429873 0.7029477 0.7063816 0.71063 0.69920033 0.69793195 0.69716275 0.71024233
0.023023022 0.7057001 0.7049752 0.705445 0.69881463 0.70240456 0.7080761 0.7002534 0.69930744 0.7030874 0.7057934 0.70572776 0.7019049 0.7125625 0.6988148 0.7057776 0.7106775 0.7006985 0.7037396 0.70613205 0.7034505 0.70564264 0.70709157 0.7028371 0.7063004 0.6964789 0.70796615 0.7022565 0.70451117 0.7063607 0.7106483 0.7017903 0.71015286 0.7007995 0.70338255 0.70997447 0.70297813 0.7083227 0.6996274 0.6987865 0.71112776 0.6973479 0.701082 0.70421505 0.7028408 0.70652455 0.7109397 0.69898224 0.6975173 0.69670254 0.7104564
0.024024025 0.705854 0.7049145 0.7053762 0.6983566 0.70238584 0.7082554 0.70012486 0.6988573 0.70299673 0.7058412 0.705873 0.70173335 0.7129231 0.6984853 0.70566845 0.71090454 0.7003958 0.7037488 0.7063684 0.70331115 0.7056801 0.70733094 0.7027292 0.70633036 0.6959996 0.7081117 0.7022276 0.7044451 0.7065494 0.7109785 0.7014711 0.71047497 0.7006063 0.7034696 0.7102585 0.70283216 0.7085934 0.699417 0.6983515 0.71138793 0.6969285 0.70090806 0.7041285 0.7027331 0.7066705 0.7112505 0.6987665 0.69709927 0.6962385 0.71066797
0.025025025 0.70601255 0.7048508 0.7053031 0.6978907 0.70237094 0.7084355 0.6999999 0.6983986 0.70290554 0.70588905 0.70602256 0.70156014 0.7132836 0.6981541 0.7055526 0.71112937 0.70008814 0.7037603 0.70661205 0.70316863 0.7057174 0.7075761 0.7026206 0.7063587 0.6955166 0.70825714 0.7022024 0.70437676 0.70674294 0.71131074 0.7011444 0.71079993 0.70041263 0.703563 0.71054393 0.70268357 0.7088687 0.6992078 0.69790965 0.7116467 0.6965064 0.70073396 0.7040394 0.70262474 0.70681936 0.71156204 0.6985532 0.69667804 0.69577104 0.71087724
0.026026025 0.70617545 0.7047843 0.705226 0.69741756 0.70235944 0.7086162 0.6998783 0.697932 0.7028139 0.7059369 0.706176 0.70138544 0.7136438 0.6978212 0.70543057 0.7113521 0.699776 0.7037741 0.70686257 0.70302325 0.7057546 0.70782655 0.7025114 0.7063854 0.6950301 0.7084023 0.7021805 0.70430624 0.70694107 0.7116449 0.7008107 0.71112764 0.70021856 0.70366234 0.7108306 0.7025326 0.70914805 0.6989997 0.69746155 0.71190405 0.69608164 0.7005597 0.7039479 0.7025158 0.7069707 0.7118741 0.69834214 0.69625396 0.6953003 0.71108425
0.027027028 0.7063424 0.7047152 0.7051453 0.6969378 0.7023511 0.7087975 0.6997599 0.69745827 0.7027219 0.7059847 0.7063331 0.70120937 0.7140033 0.6974868 0.70530295 0.71157277 0.6994598 0.7037899 0.7071194 0.7028752 0.7057917 0.70808184 0.70240176 0.70641065 0.6945405 0.70854706 0.70216167 0.70423377 0.7071433 0.71198076 0.70047045 0.71145785 0.7000243 0.7037673 0.7111185 0.7023794 0.70943105 0.6987928 0.6970079 0.71216 0.6956546 0.7003854 0.70385426 0.70240635 0.7071243 0.71218634 0.6981333 0.6958272 0.6948266 0.7112891
0.028028028 0.7065131 0.7046438 0.7050612 0.6964521 0.70234555 0.7089794 0.69964457 0.696978 0.70262957 0.7060325 0.70649356 0.70103204 0.714362 0.69715106 0.7051702 0.71179134 0.69913995 0.70380765 0.70738214 0.70272475 0.70582867 0.70834166 0.70229167 0.70643455 0.69404805 0.7086914 0.7021455 0.70415956 0.7073494 0.7123183 0.7001242 0.71179026 0.6998298 0.7038774 0.71140754 0.70222414 0.7097172 0.6985871 0.69654924 0.71241444 0.6952254 0.70021105 0.7037586 0.70229644 0.70728 0.71249884 0.69792664 0.6953981 0.69435024 0.7114919
0.029029028 0.70668715 0.70457023 0.70497406 0.69596106 0.70234275 0.7091618 0.6995321 0.6964918 0.702537 0.70608014 0.7066572 0.70085365 0.7147196 0.6968141 0.70503277 0.712008 0.69881684 0.70382726 0.70765036 0.70257205 0.7058655 0.7086055 0.70218116 0.70645726 0.69355303 0.7088352 0.70213205 0.70408374 0.70755905 0.7126573 0.69977254 0.7121247 0.69963527 0.7039923 0.7116975 0.70206696 0.71000624 0.6983825 0.6960862 0.71266735 0.6947944 0.7000368 0.7036612 0.7021862 0.70743746 0.7128115 0.6977221 0.69496685 0.6938715 0.71169263
0.03003003 0.70686436 0.7044947 0.7048841 0.6954654 0.70234275 0.70934457 0.6994224 0.6960002 0.70244426 0.70612764 0.7068235 0.7006743 0.71507615 0.69647616 0.7048912 0.7122227 0.6984909 0.7038486 0.70792353 0.7024172 0.7059021 0.70887315 0.70207036 0.7064789 0.6930558 0.7089783 0.7021212 0.70400643 0.70777184 0.7129975 0.69941586 0.712461 0.6994408 0.70411164 0.7119883 0.70190805 0.7102975 0.69817907 0.69561946 0.71291864 0.6943618 0.6998628 0.70356226 0.7020756 0.7075964 0.7131244 0.69751954 0.69453377 0.69339067 0.71189153
0.031031031 0.70704436 0.70441747 0.70479167 0.6949656 0.7023452 0.7095277 0.69931525 0.695504 0.7023514 0.706175 0.7069925 0.70049405 0.71543187 0.69613737 0.7047458 0.71243554 0.6981625 0.7038715 0.7082012 0.7022604 0.7059385 0.70914406 0.70195925 0.70649946 0.6925566 0.7091208 0.7021128 0.7039279 0.7079875 0.71333885 0.69905466 0.71279895 0.6992464 0.7042351 0.7122798 0.70174754 0.7105911 0.69797677 0.6951494 0.7131683 0.6939278 0.6996889 0.7034618 0.7019647 0.7077567 0.7134374 0.697319 0.69409907 0.692908 0.71208864
0.03203203 0.70722693 0.7043386 0.70469683 0.69446236 0.7023501 0.7097111 0.6992105 0.69500375 0.70225847 0.7062221 0.70716375 0.7003131 0.71578664 0.69579786 0.7045967 0.71264654 0.69783205 0.7038958 0.70848304 0.70210177 0.7059747 0.70941794 0.70184785 0.70651895 0.6920558 0.7092628 0.7021067 0.7038481 0.70820564 0.7136811 0.69868934 0.7131382 0.6990523 0.70436215 0.7125719 0.7015856 0.71088654 0.69777554 0.6946768 0.7134163 0.69349265 0.6995153 0.70336 0.7018535 0.7079181 0.7137503 0.69712037 0.693663 0.69242376 0.71228415
0.033033032 0.70741177 0.70425826 0.70459986 0.6939562 0.70235723 0.7098946 0.69910806 0.6944999 0.7021654 0.706269 0.707337 0.7001316 0.7161405 0.69545776 0.70444405 0.7128559 0.6974999 0.7039215 0.70876855 0.7019415 0.7060107 0.7096944 0.7017363 0.70653737 0.6915536 0.70940423 0.70210284 0.7037672 0.70842606 0.7140242 0.6983205 0.7134787 0.69885844 0.7044927 0.7128645 0.7014224 0.7111839 0.6975755 0.6942018 0.71366245 0.6930566 0.6993421 0.70325696 0.7017422 0.7080804 0.71406317 0.69692355 0.6932259 0.6919383 0.71247804
0.034034032 0.7075986 0.7041765 0.7045008 0.6934477 0.7023665 0.7100782 0.6990077 0.69399315 0.7020723 0.70631576 0.7075121 0.6999496 0.71649337 0.6951173 0.70428824 0.7130635 0.6971663 0.7039485 0.70905733 0.70177966 0.70604634 0.7099731 0.7016245 0.7065548 0.69105035 0.70954514 0.70210105 0.7036852 0.7086484 0.71436787 0.69794846 0.71382016 0.698665 0.70462626 0.7131575 0.70125806 0.71148294 0.6973766 0.6937248 0.7139068 0.6926198 0.6991693 0.7031528 0.7016306 0.7082436 0.71437585 0.6967285 0.69278795 0.6914518 0.7126705
0.035035037 0.7077872 0.7040934 0.70439976 0.6929372 0.70237774 0.7102618 0.6989093 0.693484 0.7019792 0.70636225 0.70768875 0.6997673 0.7168453 0.69477654 0.70412934 0.71326953 0.69683164 0.7039766 0.70934904 0.7016166 0.70608175 0.7102537 0.7015126 0.7065712 0.69054633 0.70968544 0.7021012 0.7036023 0.70887244 0.71471196 0.69757366 0.71416235 0.69847214 0.70476264 0.7134506 0.7010928 0.71178347 0.6971788 0.69324595 0.7141493 0.69218254 0.69899696 0.70304745 0.7015189 0.7084075 0.71468824 0.69653517 0.6923494 0.6909646 0.7128616
0.036036037 0.70797724 0.70400906 0.704297 0.6924248 0.7023908 0.7104454 0.69881266 0.6929729 0.70188606 0.70640856 0.70786667 0.6995847 0.7171961 0.6944357 0.7039677 0.7134741 0.6964959 0.7040057 0.70964324 0.70145226 0.7061169 0.7105359 0.7014006 0.7065867 0.6900418 0.7098252 0.70210314 0.7035185 0.7090978 0.71505636 0.69719654 0.7145051 0.69827974 0.70490146 0.71374387 0.7009266 0.7120853 0.6969821 0.69276536 0.7143898 0.69174504 0.6988252 0.7029412 0.7014071 0.7085721 0.71500033 0.6963435 0.6919105 0.6904769 0.7130512
0.037037037 0.70816857 0.70392364 0.7041925 0.69191074 0.7024056 0.7106288 0.6987178 0.69246006 0.70179296 0.70645463 0.7080457 0.6994021 0.71754587 0.694095 0.7038035 0.7136772 0.6961592 0.70403576 0.7099396 0.70128685 0.70615184 0.71081936 0.7012885 0.7066013 0.68953705 0.70996433 0.7021068 0.7034339 0.70932424 0.7154008 0.6968175 0.71484816 0.69808793 0.7050425 0.7140371 0.70075977 0.71238834 0.6967865 0.6922833 0.7146283 0.69130754 0.698654 0.70283395 0.7012952 0.7087373 0.715312 0.6961533 0.6914716 0.6899891 0.7132391
0.038038038 0.7083609 0.70383716 0.70408654 0.6913952 0.70242196 0.71081203 0.6986245 0.6919456 0.70169985 0.70650053 0.70822567 0.6992195 0.71789443 0.6937545 0.70363694 0.713879 0.6958217 0.7040667 0.7102377 0.7011205 0.7061865 0.71110404 0.70117646 0.70661515 0.6890324 0.7101029 0.702112 0.70334846 0.70955163 0.7157453 0.69643694 0.71519136 0.6978966 0.70518553 0.7143302 0.7005924 0.7126923 0.69659203 0.6918 0.7148646 0.6908703 0.6984834 0.70272595 0.7011833 0.708903 0.7156231 0.6959646 0.69103277 0.6895013 0.7134253
0.039039038 0.7085541 0.7037497 0.7039792 0.6908785 0.7024398 0.7109949 0.6985329 0.69142985 0.7016068 0.7065462 0.7084063 0.699037 0.7182419 0.69341433 0.70346826 0.7140795 0.69548357 0.7040984 0.71053743 0.7009534 0.7062209 0.7113898 0.7010644 0.7066281 0.68852806 0.7102408 0.7021187 0.70326245 0.70977986 0.7160895 0.6960552 0.7155345 0.69770586 0.70533055 0.714623 0.7004246 0.7129972 0.69639874 0.6913156 0.7150992 0.69043344 0.69831336 0.70261717 0.7010715 0.7090692 0.7159336 0.69577724 0.6905943 0.6890139 0.7136098
0.04004004 0.7087481 0.70366144 0.7038706 0.69036067 0.702459 0.7111774 0.6984429 0.69091284 0.7015138 0.70659167 0.7085877 0.6988547 0.7185881 0.69307476 0.7032976 0.71427864 0.6951449 0.70413077 0.7108386 0.7007857 0.70625514 0.7116765 0.7009524 0.7066403 0.6880244 0.71037805 0.70212674 0.7031758 0.7100088 0.71643335 0.6956723 0.71587735 0.69751567 0.70547724 0.7149154 0.7002565 0.71330273 0.6962065 0.6908304 0.71533215 0.6899973 0.69814384 0.7025078 0.70095974 0.70923567 0.71624345 0.6955912 0.6901566 0.6885271 0.7137927
0.041041043 0.70894283 0.7035724 0.7037608 0.68984205 0.70247936 0.71135944 0.69835436 0.69039494 0.70142096 0.7066369 0.7087696 0.69867253 0.71893305 0.69273585 0.70312524 0.7144762 0.6948058 0.70416385 0.71114117 0.70061743 0.7062891 0.7119641 0.7008406 0.7066518 0.68752164 0.71051466 0.70213604 0.7030886 0.71023834 0.7167766 0.6952885 0.7162197 0.697326 0.7056256 0.7152072 0.70008826 0.7136088 0.6960154 0.6903445 0.7155634 0.6895621 0.6979749 0.7023978 0.70084804 0.7094024 0.71655244 0.69540656 0.68971974 0.68804115 0.7139739
0.042042043 0.70913815 0.7034826 0.70365006 0.68932277 0.7025009 0.71154094 0.6982674 0.6898762 0.7013282 0.7066819 0.70895207 0.69849056 0.71927667 0.6923978 0.7029513 0.7146722 0.6944665 0.70419747 0.71144485 0.70044875 0.70632285 0.7122523 0.7007289 0.7066626 0.68702006 0.7106506 0.7021464 0.7030009 0.7104684 0.71711916 0.6949039 0.7165614 0.697137 0.70577544 0.71549845 0.6999198 0.71391517 0.6958255 0.68985826 0.715793 0.6891279 0.6978066 0.7022874 0.7007365 0.7095693 0.7168606 0.69522333 0.68928397 0.6875564 0.71415347
0.043043043 0.70933396 0.7033923 0.70353836 0.68880314 0.7025234 0.71172184 0.6981818 0.68935686 0.7012356 0.7067267 0.70913494 0.6983088 0.71961886 0.6920607 0.7027761 0.7148666 0.69412696 0.7042316 0.7117496 0.7002799 0.70635635 0.7125412 0.7006174 0.7066727 0.6865197 0.71078587 0.70215786 0.7029128 0.7106989 0.7174608 0.6945186 0.71690226 0.6969486 0.70592654 0.71578884 0.69975126 0.7142217 0.6956367 0.6893717 0.71602094 0.6886951 0.69763887 0.7021765 0.7006252 0.7097363 0.71716774 0.69504154 0.68884933 0.6870728 0.71433145
0.044044044 0.7095303 0.7033014 0.7034259 0.6882832 0.70254683 0.71190196 0.6980976 0.6888372 0.70114315 0.7067712 0.70931816 0.6981274 0.7199597 0.6917248 0.70259964 0.71505934 0.6937875 0.7042663 0.71205527 0.70011085 0.70638967 0.71283066 0.70050615 0.70668226 0.6860205 0.7109204 0.7021702 0.7028244 0.71092975 0.7178014 0.6941328 0.7172424 0.69676083 0.7060789 0.71607834 0.69958264 0.71452826 0.695449 0.68888515 0.71624726 0.6882636 0.6974717 0.70206535 0.7005141 0.70990324 0.7174738 0.6948611 0.68841594 0.6865905 0.7145078
0.045045044 0.7097269 0.7032101 0.7033127 0.68776333 0.7025711 0.7120813 0.69801474 0.68831724 0.70105094 0.7068155 0.7095016 0.6979462 0.72029895 0.6913901 0.7024222 0.7152505 0.6934481 0.7043015 0.7123617 0.6999417 0.7064227 0.7131204 0.70039517 0.70669127 0.6855226 0.71105415 0.7021834 0.7027357 0.71116084 0.71814084 0.6937467 0.7175818 0.6965737 0.7062323 0.71636677 0.6994139 0.71483463 0.6952625 0.68839884 0.71647197 0.68783337 0.69730514 0.70195395 0.7004033 0.71007013 0.7177787 0.69468206 0.6879837 0.6861094 0.7146826
0.046046045 0.7099238 0.7031184 0.70319897 0.68724364 0.7025962 0.7122598 0.6979332 0.68779737 0.70095897 0.70685947 0.7096853 0.69776535 0.72063667 0.6910566 0.7022439 0.7154401 0.69310904 0.70433706 0.7126687 0.6997725 0.70645547 0.71341044 0.70028454 0.70669967 0.68502605 0.7111872 0.70219743 0.70264685 0.711392 0.7184792 0.69336027 0.71792036 0.69638723 0.7063866 0.71665406 0.6992452 0.71514064 0.6950771 0.68791294 0.7166951 0.6874046 0.6971392 0.70184237 0.70029277 0.71023685 0.7180823 0.6945044 0.6875527 0.6856296 0.7148558
0.04704705 0.71012086 0.70302635 0.70308477 0.6867244 0.702622 0.71243745 0.69785285 0.6872777 0.7008672 0.7069032 0.7098691 0.6975848 0.72097284 0.6907243 0.702065 0.71562815 0.69277036 0.70437306 0.7129763 0.6996032 0.706488 0.71370053 0.7001743 0.70670766 0.6845308 0.71131945 0.7022123 0.7025578 0.7116232 0.71881646 0.6929738 0.7182581 0.69620144 0.7065417 0.71694034 0.69907653 0.7154462 0.69489294 0.68742764 0.71691656 0.68697715 0.6969739 0.7017307 0.7001826 0.7104033 0.71838456 0.69432807 0.687123 0.68515116 0.7150274
0.04804805 0.71031797 0.70293415 0.70297015 0.6862058 0.7026486 0.7126143 0.6977737 0.6867584 0.7007757 0.7069467 0.71005285 0.6974047 0.7213073 0.69039327 0.70188546 0.7158146 0.6924322 0.7044094 0.71328413 0.6994339 0.7065203 0.7139907 0.7000643 0.70671517 0.684037 0.71145093 0.70222783 0.7024687 0.71185434 0.71915257 0.69258744 0.7185949 0.69601643 0.70669746 0.7172255 0.6989079 0.71575105 0.69470996 0.6869432 0.7171365 0.68655115 0.6968093 0.70161897 0.7000728 0.71056944 0.7186853 0.69415313 0.6866946 0.6846741 0.7151975
0.04904905 0.7105151 0.7028417 0.7028552 0.6856881 0.70267576 0.71279025 0.6976957 0.6862397 0.70068455 0.7069898 0.71023655 0.697225 0.72164 0.6900634 0.70170534 0.7159995 0.69209474 0.704446 0.71359223 0.69926465 0.7065524 0.71428066 0.69995475 0.70672226 0.6835447 0.7115815 0.70224404 0.7023795 0.71208525 0.7194875 0.6922012 0.7189308 0.6958321 0.70685375 0.71750957 0.6987394 0.7160551 0.69452816 0.6864598 0.7173548 0.6861266 0.69664526 0.7015073 0.6999634 0.71073514 0.7189846 0.69397944 0.6862677 0.68419844 0.71536607
0.05005005 0.7107121 0.70274913 0.70273995 0.68517137 0.70270354 0.71296537 0.6976187 0.6857219 0.70059365 0.70703274 0.71042013 0.6970457 0.72197086 0.6897349 0.7015248 0.7161829 0.6917581 0.7044829 0.7139004 0.6990954 0.7065842 0.7145704 0.6998455 0.706729 0.68305385 0.7117113 0.7022609 0.70229036 0.7123159 0.7198213 0.6918154 0.71926576 0.69564855 0.70701045 0.7177926 0.6985711 0.71635824 0.69434756 0.68597764 0.7175715 0.6857036 0.69648194 0.7013956 0.6998543 0.7109003 0.7192825 0.6938071 0.6858421 0.68372434 0.7155332
0.05105105 0.71090883 0.7026564 0.70262444 0.68465596 0.7027319 0.71313965 0.69754285 0.6852051 0.7005032 0.7070753 0.7106034 0.69686687 0.7222999 0.6894076 0.70134383 0.7163647 0.6914224 0.70452005 0.7142084 0.6989264 0.7066158 0.7148598 0.69973665 0.7067354 0.6825646 0.7118402 0.7022784 0.7022011 0.71254617 0.72015387 0.6914301 0.71959966 0.69546574 0.7071674 0.71807444 0.698403 0.71666056 0.69416815 0.685497 0.71778667 0.6852821 0.69631934 0.7012838 0.69974554 0.7110648 0.719579 0.6936361 0.685418 0.68325174 0.7156988
0.05205205 0.71110535 0.7025636 0.7025087 0.6841421 0.70276076 0.7133131 0.69746786 0.6846896 0.70041305 0.7071176 0.7107864 0.6966886 0.722627 0.6890816 0.7011625 0.716545 0.6910878 0.70455736 0.7145163 0.6987574 0.7066471 0.7151486 0.6996282 0.70674133 0.682077 0.71196824 0.7022963 0.7021119 0.71277595 0.72048527 0.69104546 0.71993256 0.6952838 0.70732445 0.71835524 0.69823515 0.7169619 0.69399 0.685018 0.71800023 0.6848622 0.6961574 0.7011722 0.6996372 0.71122867 0.719874 0.6934664 0.6849954 0.68278074 0.71586293
0.05305305 0.7113014 0.70247066 0.70239276 0.68363 0.7027901 0.71348566 0.69739383 0.6841755 0.7003232 0.7071596 0.71096903 0.6965109 0.7229521 0.688757 0.7009809 0.7167238 0.6907544 0.7045948 0.7148237 0.69858867 0.7066782 0.7154369 0.69952005 0.70674694 0.68159115 0.7120953 0.7023148 0.7020227 0.7130051 0.7208154 0.6906616 0.7202643 0.6951027 0.7074815 0.7186349 0.69806755 0.71726245 0.693813 0.6845408 0.7182123 0.6844439 0.69599617 0.7010606 0.6995292 0.7113918 0.72016764 0.6932979 0.6845745 0.6823114 0.71602565
0.054054055 0.711497 0.7023777 0.70227665 0.6831198 0.7028198 0.7136573 0.6973207 0.6836631 0.7002338 0.7072012 0.7111511 0.69633377 0.72327536 0.6884337 0.7007991 0.71690106 0.69042236 0.70463234 0.7151306 0.69842017 0.706709 0.7157243 0.6994123 0.7067522 0.68110704 0.71222144 0.70233375 0.7019335 0.7132336 0.72114426 0.69027877 0.72059494 0.69492245 0.7076385 0.7189134 0.69790035 0.717562 0.6936372 0.68406534 0.7184228 0.6840273 0.6958357 0.7009491 0.6994215 0.7115543 0.7204599 0.69313073 0.68415517 0.6818438 0.71618694
0.055055056 0.711692 0.7022847 0.7021604 0.6826116 0.7028499 0.71382815 0.69724834 0.68315256 0.7001447 0.7072425 0.7113326 0.6961573 0.7235968 0.68811184 0.70061713 0.7170769 0.6900917 0.70466995 0.7154369 0.6982519 0.70673954 0.71601087 0.69930494 0.7067571 0.6806248 0.71234673 0.70235306 0.70184445 0.7134612 0.72147185 0.689897 0.7209244 0.6947431 0.70779526 0.7191907 0.6977335 0.71786064 0.69346243 0.68359154 0.7186316 0.68361247 0.69567597 0.7008377 0.69931424 0.711716 0.7207507 0.69296473 0.6837375 0.681378 0.71634686
0.056056056 0.7118863 0.70219165 0.7020441 0.6821053 0.7028803 0.7139981 0.69717675 0.68264407 0.70005596 0.7072834 0.7115135 0.69598144 0.7239164 0.68779135 0.7004351 0.71725124 0.6897625 0.7047076 0.71574235 0.69808394 0.7067698 0.7162964 0.69919795 0.7067617 0.6801445 0.71247107 0.7023728 0.7017554 0.71368796 0.72179806 0.6895166 0.7212525 0.69456464 0.7079518 0.71946687 0.6975671 0.7181583 0.69328874 0.6831195 0.718839 0.68319935 0.69551706 0.7007264 0.69920737 0.711877 0.72104007 0.6927999 0.6833217 0.68091404 0.7165054
0.057057057 0.7120798 0.70209867 0.70192784 0.6816009 0.702911 0.71416706 0.6971059 0.6821376 0.69996756 0.70732397 0.7116936 0.6958063 0.72423416 0.6874723 0.700253 0.7174241 0.6894345 0.70474523 0.7160468 0.6979164 0.70679986 0.71658075 0.6990914 0.70676595 0.6796662 0.71259457 0.7023928 0.7016665 0.7139137 0.7221229 0.6891376 0.7215794 0.6943872 0.70810807 0.71974176 0.69740117 0.71845496 0.6931162 0.6826492 0.7190448 0.68278813 0.69535893 0.7006153 0.69910085 0.7120373 0.7213281 0.6926364 0.6829077 0.68045205 0.7166626
0.058058057 0.7122725 0.70200574 0.70181155 0.6810986 0.70294195 0.71433514 0.69703573 0.6816332 0.69987947 0.7073642 0.7118728 0.695632 0.7245501 0.68715477 0.700071 0.7175955 0.689108 0.70478284 0.71635014 0.6977492 0.7068296 0.71686405 0.6989852 0.7067699 0.67919004 0.7127172 0.70241314 0.70157766 0.71413827 0.7224464 0.68876016 0.7219048 0.6942107 0.7082642 0.72001547 0.6972358 0.7187506 0.69294465 0.6821807 0.719249 0.6823788 0.6952016 0.70050436 0.69899476 0.7121969 0.7216146 0.69247395 0.6824956 0.6799921 0.7168185
0.059059057 0.7124643 0.7019129 0.7016953 0.68059814 0.7029731 0.71450233 0.69696623 0.68113077 0.6997918 0.70740414 0.7120512 0.6954584 0.7248643 0.68683875 0.6998891 0.7177655 0.6887828 0.70482045 0.71665245 0.6975825 0.70685905 0.71714634 0.6988795 0.7067736 0.678716 0.71283895 0.7024337 0.701489 0.71436185 0.72276837 0.6883844 0.7222288 0.6940353 0.7084199 0.7202879 0.697071 0.71904516 0.69277424 0.681714 0.71945167 0.68197143 0.6950451 0.7003936 0.6988891 0.71235573 0.72189975 0.69231266 0.6820855 0.6795342 0.7169731
0.06006006 0.71265525 0.7018201 0.70157915 0.6800997 0.7030044 0.7146685 0.69689745 0.6806303 0.6997044 0.7074438 0.7122288 0.6952857 0.7251767 0.6865243 0.6997074 0.7179341 0.68845904 0.70485795 0.7169537 0.6974162 0.70688826 0.7174275 0.69877416 0.7067769 0.6782443 0.7129599 0.7024545 0.70140046 0.71458435 0.72308886 0.68801033 0.7225513 0.6938608 0.70857537 0.72055906 0.69690686 0.71933866 0.69260484 0.6812491 0.71965283 0.6815661 0.69488955 0.7002831 0.6987838 0.7125138 0.7221834 0.6921525 0.6816775 0.6790785 0.7171265
0.061061062 0.7128453 0.70172745 0.70146316 0.67960334 0.70303583 0.71483374 0.6968293 0.6801319 0.69961745 0.707483 0.71240544 0.69511384 0.7254873 0.6862114 0.69952595 0.71810126 0.68813664 0.70489544 0.7172539 0.6972505 0.70691717 0.7177076 0.6986693 0.70678 0.6777749 0.7130799 0.7024755 0.7013121 0.7148058 0.72340786 0.6876379 0.72287226 0.6936873 0.70873046 0.7208289 0.69674337 0.719631 0.69243646 0.6807861 0.7198524 0.6811629 0.6947348 0.70017284 0.69867903 0.71267116 0.72246563 0.6919934 0.6812716 0.6786251 0.7172786
0.062062062 0.7130346 0.70163494 0.7013473 0.679109 0.7030673 0.714998 0.6967619 0.6796356 0.6995308 0.707522 0.71258134 0.69494283 0.7257961 0.6859002 0.6993448 0.7182671 0.68781567 0.70493287 0.717553 0.6970854 0.7069458 0.7179866 0.6985648 0.7067829 0.677308 0.71319914 0.70249665 0.70122397 0.7150262 0.7237252 0.6872671 0.7231915 0.6935148 0.7088852 0.72109735 0.69658065 0.7199222 0.6922692 0.680325 0.72005033 0.6807619 0.694581 0.7000629 0.6985746 0.7128277 0.72274643 0.6918354 0.6808679 0.678174 0.7174295
0.06306306 0.7132229 0.7015427 0.7012317 0.6786167 0.70309895 0.71516126 0.69669515 0.6791413 0.69944453 0.7075606 0.71275634 0.6947727 0.7261031 0.6855907 0.69916403 0.7184315 0.6874961 0.70497024 0.7178511 0.69692093 0.70697415 0.71826446 0.6984609 0.70678544 0.67684364 0.7133175 0.7025179 0.70113605 0.71524554 0.724041 0.686898 0.7235091 0.6933432 0.7090395 0.72136444 0.6964185 0.72021216 0.6921029 0.6798658 0.7202468 0.68036306 0.6944279 0.6999532 0.69847065 0.7129834 0.7230257 0.6916784 0.6804666 0.67772543 0.71757925
0.06406406 0.71341044 0.7014506 0.7011163 0.6781265 0.7031306 0.7153235 0.69662905 0.6786491 0.6993586 0.7075989 0.71293044 0.6946034 0.7264084 0.6852829 0.6989837 0.71859455 0.687178 0.7050075 0.71814805 0.6967571 0.7070022 0.7185412 0.69835734 0.7067878 0.67638195 0.71343505 0.7025394 0.7010484 0.7154638 0.724355 0.68653053 0.72382486 0.6931726 0.7091934 0.7216301 0.6962571 0.7205009 0.6919377 0.67940855 0.72044164 0.67996657 0.69427574 0.6998438 0.6983672 0.7131384 0.72330344 0.6915225 0.6800676 0.67727935 0.7177278
0.06506506 0.71359706 0.70135874 0.7010013 0.6776385 0.7031624 0.7154847 0.69656354 0.67815906 0.69927305 0.70763695 0.7131037 0.69443494 0.726712 0.6849769 0.698804 0.7187563 0.6868614 0.70504475 0.7184439 0.696594 0.70703006 0.7188169 0.69825435 0.7067899 0.67592305 0.71355176 0.70256096 0.700961 0.71568096 0.7246673 0.68616474 0.72413874 0.6930029 0.7093468 0.72189426 0.69609636 0.72078836 0.6917734 0.6789534 0.72063494 0.6795725 0.69412434 0.69973487 0.6982642 0.71329254 0.72357965 0.6913675 0.6796711 0.67683595 0.71787506
0.066066064 0.7137827 0.7012671 0.7008866 0.67715263 0.7031942 0.7156448 0.6964987 0.6776712 0.6991879 0.7076747 0.71327615 0.6942673 0.72701377 0.6846727 0.69862485 0.7189168 0.6865463 0.7050818 0.71873856 0.69643164 0.7070576 0.71909136 0.69815177 0.7067919 0.6754669 0.71366763 0.70258266 0.70087385 0.7158971 0.7249778 0.6858006 0.7244507 0.6928341 0.7094997 0.722157 0.6959363 0.72107446 0.6916102 0.6785003 0.7208266 0.6791809 0.6939737 0.69962627 0.69816166 0.71344584 0.72385436 0.6912135 0.6792771 0.6763952 0.71802115
0.067067064 0.71396756 0.70117587 0.7007723 0.676669 0.70322603 0.7158038 0.6964345 0.6771855 0.6991031 0.70771205 0.7134477 0.69410044 0.72731376 0.68437046 0.69844633 0.7190759 0.6862327 0.70511883 0.71903205 0.69627 0.7070849 0.71936464 0.6980497 0.70679355 0.67501336 0.71378267 0.7026045 0.70078707 0.716112 0.7252864 0.6854382 0.7247609 0.69266623 0.70965207 0.7224181 0.69577694 0.72135913 0.69144803 0.67804927 0.72101676 0.6787918 0.69382393 0.6995181 0.6980596 0.71359825 0.7241275 0.6910604 0.6788855 0.675957 0.718166
0.068068065 0.71415144 0.7010849 0.7006583 0.67618763 0.7032579 0.7159617 0.69637084 0.676702 0.6990187 0.7077491 0.7136183 0.69393444 0.727612 0.68407017 0.6982685 0.71923375 0.68592066 0.70515573 0.7193244 0.696109 0.70711195 0.7196368 0.6979482 0.7067951 0.6745624 0.71389693 0.7026264 0.7007006 0.7163259 0.72559315 0.68507755 0.7250693 0.6924993 0.7098038 0.72267765 0.6956182 0.72164243 0.6912868 0.67760044 0.7212053 0.67840517 0.693675 0.6994103 0.6979581 0.7137498 0.724399 0.6909084 0.67849624 0.67552143 0.71830964
0.06906907 0.71433437 0.70099425 0.7005448 0.67570853 0.7032898 0.71611845 0.69630784 0.6762208 0.6989347 0.70778596 0.71378803 0.6937692 0.72790843 0.6837718 0.6980912 0.7193904 0.68561023 0.7051925 0.7196156 0.6959487 0.7071388 0.7199077 0.69784725 0.70679647 0.6741141 0.7140103 0.70264834 0.7006145 0.7165386 0.72589785 0.6847186 0.72537595 0.6923332 0.709955 0.72293556 0.69546014 0.7219242 0.6911266 0.6771539 0.7213923 0.6780209 0.69352674 0.69930303 0.69785714 0.71390045 0.72466886 0.6907573 0.67810935 0.6750883 0.7184521
0.07007007 0.7145164 0.700904 0.70043164 0.6752319 0.70332175 0.71627396 0.6962454 0.67574185 0.69885105 0.70782244 0.7139568 0.6936048 0.7282031 0.6834754 0.69791454 0.7195458 0.68530136 0.70522916 0.71990544 0.6957891 0.70716536 0.7201774 0.6977468 0.7067977 0.6736683 0.7141229 0.7026704 0.70052874 0.71675014 0.72620064 0.6843614 0.7256808 0.6921681 0.7101055 0.7231918 0.6953028 0.7222044 0.6909673 0.67670953 0.7215777 0.67763895 0.69337934 0.6991962 0.69775665 0.7140502 0.7249371 0.69060713 0.6777247 0.67465764 0.71859336
0.07107107 0.7146974 0.70081407 0.7003189 0.6747576 0.70335364 0.71642834 0.69618344 0.6752653 0.69876784 0.7078586 0.7141247 0.6934413 0.728496 0.68318075 0.6977385 0.7196999 0.68499416 0.7052657 0.7201941 0.6956302 0.70719165 0.7204458 0.6976469 0.7067988 0.6732251 0.71423465 0.70269245 0.7004434 0.7169605 0.72650164 0.68400604 0.725984 0.6920039 0.71025527 0.7234463 0.6951461 0.72248304 0.6908091 0.67626756 0.72176164 0.6772594 0.6932327 0.6990898 0.69765675 0.71419895 0.72520363 0.690458 0.6773424 0.67422944 0.71873343
0.072072074 0.7148775 0.7007244 0.7002065 0.6742858 0.7033855 0.7165815 0.69612205 0.67479116 0.69868505 0.7078945 0.7142916 0.6932785 0.72878706 0.682888 0.6975631 0.71985286 0.6846886 0.70530206 0.7204814 0.69547194 0.70721775 0.7207129 0.6975476 0.70679975 0.67278445 0.7143456 0.70271456 0.70035833 0.71716964 0.7268008 0.6836525 0.7262854 0.6918406 0.71040434 0.7236993 0.69499004 0.72275996 0.69065183 0.67582804 0.7219441 0.6768821 0.69308686 0.6989839 0.6975574 0.71434677 0.72546846 0.6903098 0.6769624 0.67380375 0.7188723
0.073073074 0.7150565 0.70063514 0.7000945 0.6738166 0.7034173 0.7167336 0.6960612 0.6743195 0.6986027 0.7079301 0.7144575 0.69311655 0.7290763 0.682597 0.6973884 0.72000456 0.6843848 0.70533824 0.72076744 0.6953144 0.70724356 0.7209787 0.6974488 0.7068005 0.6723463 0.7144557 0.70273674 0.70027363 0.7173776 0.72709817 0.6833008 0.72658515 0.69167817 0.71055263 0.7239506 0.6948347 0.7230352 0.6904955 0.67539096 0.722125 0.67650706 0.6929418 0.6988784 0.69745857 0.7144936 0.7257315 0.6901626 0.6765846 0.67338043 0.71901
0.074074075 0.71523446 0.7005462 0.69998294 0.67335 0.7034491 0.71688455 0.6960009 0.6738503 0.6985207 0.7079653 0.71462244 0.69295543 0.7293638 0.68230784 0.6972143 0.720155 0.68408275 0.70537424 0.72105205 0.6951575 0.70726913 0.72124314 0.6973505 0.70680124 0.67191064 0.714565 0.70275885 0.70018935 0.7175843 0.72739375 0.68295103 0.7268832 0.6915167 0.71070015 0.7242004 0.6946801 0.7233087 0.69034016 0.67495644 0.72230446 0.67613435 0.6927975 0.6987733 0.6973602 0.71463937 0.7259928 0.6900164 0.6762091 0.6729596 0.7191465
0.075075075 0.7154114 0.7004576 0.6998718 0.672886 0.7034808 0.7170344 0.695941 0.6733837 0.69843924 0.7080003 0.7147864 0.6927951 0.72964936 0.6820205 0.69704086 0.72030425 0.68378246 0.70541006 0.72133523 0.69500136 0.7072945 0.7215062 0.69725275 0.7068018 0.6714775 0.7146734 0.70278096 0.70010537 0.7177897 0.72768754 0.6826031 0.72717947 0.6913561 0.7108468 0.7244486 0.69452614 0.7235806 0.6901858 0.6745245 0.7224825 0.6757639 0.69265395 0.6986687 0.6972624 0.7147841 0.7262522 0.68987113 0.67583585 0.67254114 0.7192818
0.076076075 0.7155873 0.7003693 0.69976103 0.6724248 0.7035124 0.7171832 0.6958816 0.67291975 0.6983582 0.708035 0.7149493 0.69263566 0.7299331 0.6817349 0.69686806 0.7204522 0.683484 0.7054457 0.72161704 0.69484586 0.7073196 0.7217678 0.6971555 0.7068022 0.67104685 0.71478105 0.7028031 0.70002174 0.7179938 0.7279796 0.6822572 0.7274741 0.69119644 0.71099246 0.7246954 0.69437295 0.72385085 0.69003236 0.6740953 0.7226591 0.6753957 0.6925112 0.6985645 0.69716513 0.71492773 0.7265099 0.6897268 0.67546487 0.67212516 0.71941596
0.077077076 0.7157621 0.7002814 0.6996507 0.67196643 0.7035439 0.7173308 0.6958227 0.67245847 0.69827753 0.7080693 0.71511114 0.692477 0.7302149 0.6814511 0.6966959 0.720599 0.6831875 0.7054811 0.7218973 0.6946911 0.70734453 0.7220279 0.69705874 0.7068025 0.67061865 0.7148878 0.7028251 0.6999385 0.71819663 0.7282699 0.68191326 0.72776705 0.69103765 0.71113724 0.7249406 0.6942204 0.72411954 0.6898799 0.67366886 0.7228342 0.6750298 0.6923692 0.6984608 0.69706833 0.71507025 0.72676593 0.6895835 0.67509615 0.6717115 0.719549
0.078078076 0.7159357 0.7001938 0.6995408 0.67151093 0.7035753 0.71747744 0.6957642 0.672 0.69819736 0.7081034 0.71527195 0.6923192 0.7304948 0.68116903 0.69652456 0.72074455 0.68289286 0.70551634 0.722176 0.69453704 0.7073692 0.7222865 0.69696254 0.70680267 0.670193 0.7149937 0.7028472 0.6998555 0.71839803 0.7285585 0.68157136 0.7280583 0.6908798 0.7112811 0.72518426 0.6940687 0.72438663 0.68972844 0.6732451 0.723008 0.6746661 0.69222796 0.6983575 0.696972 0.71521175 0.72702026 0.68944114 0.6747296 0.6713003 0.71968085
0.07907908 0.71610814 0.70010656 0.69943136 0.6710584 0.7036066 0.71762294 0.6957061 0.6715443 0.6981177 0.70813715 0.71543163 0.6921622 0.7307728 0.6808887 0.6963538 0.72088885 0.68260026 0.70555127 0.7224532 0.6943837 0.7073936 0.7225436 0.6968668 0.7068027 0.6697698 0.7150988 0.7028691 0.69977295 0.71859807 0.7288453 0.68123156 0.72834784 0.6907229 0.7114241 0.7254265 0.69391763 0.7246522 0.6895779 0.67282385 0.7231803 0.67430466 0.69208753 0.6982547 0.6968762 0.7153522 0.727273 0.6892997 0.67436534 0.67089146 0.71981156
0.08008008 0.71627945 0.7000197 0.69932234 0.6706088 0.7036378 0.7177675 0.69564843 0.67109156 0.69803834 0.7081706 0.7155902 0.6920061 0.73104876 0.6806101 0.6961838 0.721032 0.6823095 0.70558596 0.72272867 0.6942311 0.7074178 0.72279906 0.69677156 0.7068026 0.6693492 0.715203 0.702891 0.69969076 0.7187967 0.7291304 0.6808939 0.7286357 0.6905669 0.7115662 0.7256672 0.69376737 0.7249161 0.6894282 0.67240524 0.7233512 0.6739454 0.6919478 0.6981523 0.6967809 0.7154916 0.727524 0.6891592 0.6740033 0.6704851 0.71994114
0.08108108 0.7164495 0.6999332 0.69921374 0.670162 0.7036687 0.7179109 0.69559115 0.67064184 0.6979595 0.70820373 0.7157476 0.69185084 0.7313228 0.68033326 0.6960145 0.72117394 0.68202066 0.70562047 0.7230025 0.69407916 0.7074418 0.72305286 0.69667685 0.7068024 0.668931 0.7153063 0.70291275 0.6996089 0.71899384 0.7294138 0.6805584 0.7289219 0.6904118 0.7117074 0.72590643 0.6936178 0.72517854 0.68927956 0.67198914 0.72352076 0.67358845 0.6918089 0.6980504 0.6966861 0.71563 0.7277734 0.6890197 0.6736435 0.6700811 0.72006965
0.082082085 0.7166183 0.69984704 0.6991057 0.66971797 0.7036995 0.7180533 0.6955342 0.6701949 0.697881 0.7082366 0.7159038 0.69169647 0.73159486 0.6800582 0.695846 0.72131467 0.68173367 0.7056547 0.7232746 0.693928 0.7074655 0.72330505 0.6965827 0.7068021 0.6685153 0.71540874 0.70293444 0.69952744 0.71918947 0.72969544 0.6802251 0.7292063 0.69025767 0.7118478 0.72614425 0.6934691 0.7254394 0.6891318 0.67157555 0.7236889 0.6732337 0.6916708 0.69794893 0.6965918 0.7157674 0.72802126 0.6888811 0.67328596 0.66967946 0.72019696
0.083083086 0.71678585 0.6997612 0.69899803 0.6692767 0.7037302 0.71819466 0.6954777 0.66975087 0.69780296 0.7082691 0.7160588 0.691543 0.731865 0.6797848 0.69567823 0.7214542 0.6814485 0.70568866 0.72354496 0.6937776 0.7074891 0.7235556 0.6964889 0.70680165 0.66810215 0.71551037 0.7029561 0.6994463 0.7193836 0.72997546 0.6798941 0.7294891 0.6901044 0.71198726 0.7263805 0.69332117 0.72569877 0.68898505 0.67116445 0.72385573 0.6728812 0.6915334 0.6978479 0.696498 0.71590376 0.72826743 0.6887434 0.67293066 0.6692803 0.7203232
0.084084086 0.71695215 0.6996758 0.6988909 0.66883814 0.7037607 0.718335 0.69542164 0.66930956 0.69772536 0.7083013 0.71621263 0.69139034 0.7321332 0.6795131 0.6955113 0.72159255 0.68116516 0.70572245 0.72381365 0.69362795 0.7075123 0.7238046 0.69639575 0.7068011 0.6676915 0.71561104 0.7029776 0.69936556 0.7195763 0.7302537 0.67956537 0.7297701 0.6899522 0.7121259 0.7266154 0.693174 0.72595656 0.68883914 0.67075586 0.7240212 0.67253095 0.69139683 0.69774735 0.6964047 0.7160392 0.7285121 0.6886067 0.6725776 0.66888356 0.7204484
0.08508509 0.71711725 0.6995908 0.69878423 0.66840225 0.703791 0.71847427 0.6953659 0.668871 0.6976481 0.7083332 0.7163653 0.69123864 0.73239964 0.67924315 0.69534504 0.7217297 0.6808836 0.705756 0.7240807 0.69347906 0.7075354 0.7240521 0.696303 0.7068005 0.6672835 0.71571094 0.70299906 0.6992852 0.71976763 0.73053026 0.6792389 0.73004943 0.68980086 0.71226364 0.72684884 0.6930277 0.72621286 0.68869424 0.6703497 0.7241853 0.6721829 0.691261 0.6976473 0.6963119 0.71617365 0.7287552 0.68847084 0.67222685 0.6684893 0.7205725
0.08608609 0.7172812 0.69950616 0.69867814 0.66796905 0.70382124 0.71861255 0.6953106 0.66843516 0.69757134 0.7083647 0.7165168 0.69108784 0.73266417 0.6789749 0.6951797 0.7218657 0.6806038 0.7057893 0.7243461 0.69333094 0.7075582 0.72429806 0.6962108 0.70679975 0.666878 0.71580994 0.7030204 0.6992052 0.71995753 0.7308051 0.6789146 0.730327 0.68965054 0.71240056 0.72708076 0.6928822 0.72646767 0.68855023 0.669946 0.72434807 0.6718371 0.691126 0.6975476 0.69621956 0.7163071 0.72899663 0.6883359 0.6718784 0.66809744 0.72069544
0.08708709 0.71744394 0.6994219 0.6985725 0.6675385 0.7038513 0.7187498 0.69525564 0.668002 0.6974949 0.70839596 0.71666723 0.69093794 0.73292696 0.6787084 0.69501513 0.72200054 0.68032575 0.7058224 0.72461 0.69318366 0.70758086 0.7245425 0.6961191 0.7067989 0.666475 0.71590817 0.7030417 0.6991256 0.72014606 0.73107827 0.67859244 0.73060286 0.68950117 0.71253663 0.72731125 0.6927375 0.7267209 0.6884072 0.66954476 0.72450954 0.6714936 0.69099176 0.6974485 0.6961277 0.7164396 0.7292366 0.68820184 0.6715322 0.66770804 0.7208174
0.08808809 0.71760553 0.6993381 0.6984674 0.6671106 0.70388114 0.7188861 0.6952011 0.66757154 0.6974189 0.7084269 0.7168165 0.690789 0.7331879 0.6784436 0.69485146 0.72213423 0.6800495 0.7058553 0.7248722 0.69303715 0.7076032 0.72478545 0.69602793 0.706798 0.6660747 0.7160056 0.7030629 0.6990464 0.72033316 0.7313497 0.67827237 0.73087686 0.68935275 0.7126718 0.7275403 0.6925937 0.7269727 0.688265 0.66914594 0.7246697 0.67115235 0.6908583 0.69734985 0.6960364 0.7165711 0.729475 0.6880686 0.67118835 0.66732115 0.72093827
0.08908909 0.717766 0.69925463 0.6983628 0.66668534 0.7039109 0.7190213 0.6951469 0.66714376 0.6973433 0.7084575 0.7169647 0.690641 0.73344713 0.6781806 0.6946886 0.7222668 0.679775 0.705888 0.7251329 0.6928915 0.7076254 0.7250269 0.6959372 0.706797 0.66567695 0.71610224 0.703084 0.6989676 0.72051895 0.73161936 0.67795444 0.73114914 0.68920535 0.71280617 0.72776794 0.69245076 0.7272229 0.6881238 0.6687495 0.72482854 0.6708134 0.6907257 0.6972517 0.69594556 0.7167017 0.72971195 0.68793637 0.6708468 0.6669368 0.72105813
0.09009009 0.7179253 0.69917166 0.6982589 0.6662627 0.70394045 0.71915555 0.69509315 0.6667186 0.6972681 0.70848787 0.7171118 0.69049394 0.73370457 0.6779192 0.69452673 0.72239816 0.6795022 0.7059204 0.725392 0.69274664 0.7076473 0.7252669 0.69584703 0.7067959 0.6652819 0.716198 0.70310503 0.69888914 0.7207034 0.73188734 0.67763865 0.7314196 0.6890589 0.7129396 0.7279941 0.6923086 0.72747165 0.6879835 0.6683555 0.7249861 0.67047673 0.69059384 0.69715405 0.6958552 0.7168313 0.72994727 0.68780494 0.67050767 0.666555 0.721177
0.09109109 0.7180835 0.69908905 0.69815546 0.66584265 0.70396984 0.7192887 0.6950398 0.666296 0.6971933 0.7085179 0.7172578 0.69034773 0.7339603 0.67765963 0.69436574 0.7225284 0.6792311 0.7059526 0.72564954 0.69260263 0.707669 0.7255054 0.6957573 0.7067947 0.6648895 0.7162931 0.70312595 0.6988112 0.72088647 0.7321536 0.6773249 0.73168826 0.68891335 0.71307224 0.7282188 0.6921673 0.7277189 0.68784416 0.66796386 0.7251423 0.67014235 0.6904629 0.6970569 0.6957653 0.71695995 0.73018116 0.6876744 0.67017084 0.6661757 0.7212948
0.09209209 0.71824056 0.6990069 0.69805264 0.6654252 0.7039991 0.7194209 0.69498676 0.6658761 0.69711894 0.70854765 0.71740276 0.6902024 0.73421425 0.6774018 0.6942057 0.72265756 0.67896175 0.7059846 0.7259056 0.6924595 0.70769054 0.7257425 0.69566816 0.7067934 0.6644998 0.7163874 0.70314676 0.69873357 0.72106826 0.73241806 0.67701316 0.731955 0.68876874 0.71320397 0.728442 0.6920267 0.7279646 0.68770576 0.66757464 0.7252973 0.66981035 0.69033265 0.6969603 0.69567597 0.7170877 0.73041344 0.68754464 0.66983646 0.665799 0.72141165
0.09309309 0.71839654 0.69892526 0.69795036 0.6650103 0.7040282 0.7195521 0.6949342 0.66545874 0.6970449 0.70857716 0.71754664 0.690058 0.73446655 0.6771457 0.69404656 0.7227856 0.6786941 0.70601636 0.7261601 0.69231725 0.70771176 0.72597814 0.69557947 0.7067921 0.66411287 0.7164809 0.7031675 0.6986564 0.7212487 0.7326808 0.6767035 0.73221993 0.68862504 0.71333486 0.7286638 0.6918869 0.7282087 0.68756825 0.66718787 0.72545093 0.6694807 0.6902033 0.6968642 0.69558716 0.71721447 0.7306443 0.6874158 0.6695045 0.665425 0.7215275
0.0940941 0.7185514 0.698844 0.6978486 0.664598 0.70405716 0.7196823 0.6948819 0.665044 0.6969713 0.7086063 0.71768945 0.6899144 0.73471713 0.6768914 0.69388825 0.7229125 0.67842823 0.7060479 0.7264131 0.69217575 0.7077328 0.7262123 0.69549125 0.70679075 0.6637287 0.71657366 0.7031882 0.6985796 0.72142786 0.7329417 0.6763959 0.7324829 0.6884822 0.71346486 0.7288841 0.6917479 0.7284513 0.68743163 0.6668034 0.7256033 0.6691534 0.6900747 0.6967686 0.69549876 0.7173403 0.7308736 0.6872877 0.66917497 0.66505355 0.72164243
0.0950951 0.7187051 0.69876325 0.6977474 0.66418827 0.7040859 0.71981144 0.69483006 0.66463184 0.6968981 0.7086353 0.71783125 0.6897717 0.73496604 0.67663884 0.6937308 0.72303826 0.678164 0.70607924 0.7266645 0.692035 0.7077536 0.7264451 0.69540364 0.70678926 0.6633473 0.7166657 0.7032087 0.6985033 0.72160566 0.73320085 0.6760903 0.732744 0.6883403 0.71359396 0.7291029 0.6916097 0.72869235 0.6872959 0.6664214 0.72575444 0.66882855 0.68994683 0.6966736 0.69541097 0.7174652 0.7311014 0.68716043 0.6688479 0.66468483 0.7217564
0.0960961 0.71885777 0.6986829 0.6976468 0.6637811 0.7041145 0.71993953 0.69477856 0.66422224 0.69682527 0.7086639 0.7179719 0.68962985 0.7352132 0.676388 0.6935742 0.72316295 0.67790145 0.70611036 0.72691447 0.6918951 0.70777416 0.72667646 0.69531643 0.70678777 0.6629686 0.71675694 0.7032291 0.69842744 0.7217822 0.73345816 0.67578673 0.7330032 0.6881993 0.7137222 0.7293202 0.6914722 0.72893184 0.6871611 0.6660418 0.7259043 0.6685061 0.6898197 0.69657904 0.6953236 0.71758914 0.73132765 0.687034 0.6685232 0.6643187 0.7218694
0.0970971 0.71900934 0.698603 0.69754666 0.66337657 0.7041429 0.72006667 0.69472736 0.66381526 0.69675285 0.70869225 0.71811163 0.6894888 0.7354588 0.6761391 0.69341844 0.72328657 0.6776406 0.70614123 0.7271629 0.691756 0.7077945 0.72690636 0.6952298 0.7067862 0.6625924 0.7168475 0.70324945 0.69835204 0.72195745 0.7337137 0.67548513 0.73326063 0.68805915 0.71384954 0.72953606 0.6913355 0.7291698 0.68702716 0.66566455 0.7260529 0.668186 0.6896934 0.6964851 0.6952368 0.71771216 0.7315524 0.6869083 0.6682008 0.6639551 0.72198147
0.0980981 0.7191598 0.69852346 0.69744706 0.66297454 0.7041712 0.72019273 0.6946766 0.6634108 0.6966808 0.7087204 0.7182503 0.68934864 0.73570275 0.67589194 0.6932636 0.7234092 0.6773815 0.70617193 0.7274098 0.69161767 0.70781463 0.7271348 0.6951437 0.7067846 0.66221887 0.71693724 0.70326966 0.698277 0.7221314 0.73396736 0.67518556 0.73351634 0.68791986 0.71397597 0.72975034 0.6911995 0.7294061 0.6868941 0.66528976 0.7262002 0.66786826 0.68956774 0.6963916 0.6951505 0.7178342 0.7317757 0.68678343 0.66788065 0.66359395 0.7220927
0.0990991 0.71930915 0.6984444 0.69734806 0.6625752 0.7041993 0.7203177 0.69462615 0.6630089 0.6966092 0.7087482 0.71838784 0.6892093 0.735945 0.6756466 0.6931095 0.72353065 0.6771241 0.7062023 0.7276552 0.69148004 0.70783454 0.7273619 0.6950581 0.706783 0.6618479 0.7170263 0.70328975 0.6982024 0.72230405 0.73421913 0.674888 0.7337702 0.6877814 0.7141015 0.7299631 0.6910643 0.72964084 0.6867619 0.6649174 0.72634625 0.66755277 0.68944293 0.69629866 0.69506466 0.7179553 0.73199743 0.6866593 0.66756284 0.6632353 0.722203
0.1001001 0.71945745 0.69836575 0.69724953 0.66217834 0.7042272 0.72044176 0.6945761 0.6626096 0.6965379 0.70877576 0.7185244 0.68907076 0.7361856 0.6754031 0.69295627 0.72365105 0.6768683 0.70623255 0.7278991 0.69134325 0.7078543 0.7275876 0.69497305 0.7067813 0.6614795 0.7171147 0.7033097 0.69812816 0.7224754 0.73446906 0.6745924 0.7340223 0.6876438 0.7142261 0.73017436 0.69092983 0.72987396 0.68663055 0.6645475 0.7264911 0.6672395 0.6893188 0.69620615 0.6949794 0.71807545 0.73221767 0.6865359 0.66724724 0.6628791 0.7223124
0.1011011 0.7196047 0.69828755 0.6971515 0.6617841 0.7042549 0.72056466 0.6945263 0.66221285 0.6964671 0.7088031 0.71865994 0.688933 0.7364246 0.6751613 0.69280386 0.72377044 0.6766143 0.7062625 0.7281415 0.6912072 0.7078738 0.7278118 0.69488853 0.7067796 0.66111356 0.7172023 0.70332956 0.6980544 0.72264546 0.7347172 0.67429876 0.7342728 0.68750715 0.7143498 0.730384 0.6907961 0.73010546 0.6865001 0.66418 0.7266347 0.66692847 0.68919533 0.6961142 0.6948946 0.71819466 0.73243636 0.6864132 0.66693383 0.6625253 0.7224209
0.1021021 0.71975076 0.6982097 0.697054 0.6613925 0.70428246 0.72068655 0.6944769 0.6618187 0.69639665 0.7088302 0.71879447 0.6887961 0.73666203 0.6749212 0.6926523 0.7238888 0.676362 0.7062923 0.72838235 0.69107187 0.70789313 0.7280346 0.6948045 0.7067778 0.6607501 0.7172892 0.7033493 0.697981 0.72281426 0.73496354 0.6740071 0.7345215 0.68737125 0.7144725 0.73059213 0.6906631 0.7303353 0.68637043 0.66381496 0.72677696 0.6666197 0.68907267 0.6960227 0.6948104 0.71831286 0.73265356 0.6862913 0.66662264 0.6621739 0.72252846
0.1031031 0.7198958 0.6981323 0.69695705 0.66100353 0.7043098 0.7208074 0.6944278 0.66142714 0.6963266 0.70885694 0.7189279 0.68866 0.73689777 0.6746828 0.69250154 0.7240061 0.67611134 0.7063218 0.7286217 0.6909373 0.70791227 0.7282559 0.6947209 0.70677596 0.6603891 0.7173754 0.7033689 0.697908 0.7229818 0.73520815 0.6737175 0.7347685 0.68723625 0.71459424 0.7307987 0.69053084 0.7305634 0.6862416 0.66345245 0.72691804 0.6663131 0.68895066 0.69593173 0.6947266 0.71843016 0.7328692 0.68617016 0.66631365 0.66182494 0.7226351
0.1041041 0.7200397 0.69805527 0.6968606 0.6606172 0.704337 0.7209272 0.69437903 0.66103816 0.69625694 0.7088835 0.71906036 0.6885247 0.73713195 0.67444605 0.6923516 0.72412246 0.6758625 0.70635104 0.7288595 0.69080347 0.7079312 0.72847587 0.6946379 0.7067741 0.66003054 0.71746093 0.70338833 0.69783545 0.723148 0.7354511 0.6734298 0.7350139 0.687102 0.71471506 0.7310038 0.6903993 0.7307899 0.6861136 0.66309243 0.7270579 0.66600865 0.6888294 0.69584125 0.6946433 0.71854645 0.7330833 0.68604976 0.6660068 0.6614782 0.7227408
0.1051051 0.7201826 0.6979787 0.69676465 0.66023344 0.704364 0.72104603 0.69433063 0.66065186 0.69618773 0.7089098 0.7191918 0.6883902 0.7373645 0.674211 0.69220245 0.72423774 0.6756153 0.70638 0.7290958 0.6906704 0.70794994 0.7286944 0.69455534 0.70677215 0.6596744 0.71754575 0.70340765 0.6977632 0.7233129 0.73569226 0.6731441 0.7352576 0.6869687 0.71483487 0.7312075 0.69026846 0.7310148 0.68598646 0.6627349 0.72719646 0.66570634 0.68870884 0.6957512 0.6945606 0.7186618 0.73329586 0.68593013 0.6657021 0.66113394 0.7228456
0.1061061 0.7203244 0.6979025 0.6966692 0.65985245 0.70439076 0.72116387 0.6942825 0.6602681 0.6961189 0.70893586 0.71932214 0.6882565 0.7375954 0.67397755 0.6920541 0.72435206 0.67536986 0.7064088 0.72933054 0.690538 0.7079685 0.7289114 0.6944733 0.70677024 0.6593207 0.71762985 0.70342684 0.69769144 0.7234766 0.7359318 0.6728604 0.7354997 0.6868361 0.7149537 0.73140967 0.6901384 0.7312381 0.6858601 0.66238 0.7273338 0.66540617 0.688589 0.69566166 0.6944783 0.7187761 0.7335068 0.6858113 0.66539955 0.66079193 0.72294956
0.10710711 0.72046506 0.6978267 0.69657433 0.6594741 0.70441735 0.7212807 0.6942346 0.659887 0.69605047 0.70896167 0.7194515 0.6881236 0.73782474 0.6737458 0.6919066 0.7244654 0.67512614 0.70643735 0.7295637 0.6904064 0.70798683 0.729127 0.6943917 0.7067682 0.65896934 0.7177133 0.7034459 0.69762003 0.72363895 0.7361697 0.6725787 0.7357401 0.6867044 0.7150717 0.7316105 0.690009 0.73145986 0.68573457 0.6620276 0.72746986 0.6651081 0.68846977 0.6955726 0.69439644 0.7188894 0.73371625 0.6856932 0.6650991 0.6604522 0.72305256
0.10810811 0.7206046 0.69775134 0.69648 0.65909845 0.7044437 0.7213966 0.6941871 0.6595086 0.69598246 0.70898724 0.7195798 0.6879915 0.7380524 0.6735156 0.6917598 0.7245778 0.6748842 0.7064656 0.72979534 0.69027543 0.708005 0.7293411 0.69431067 0.7067661 0.6586204 0.717796 0.7034648 0.697549 0.7238 0.7364059 0.67229897 0.7359789 0.6865735 0.71518874 0.73180985 0.6898804 0.7316801 0.6856099 0.6616778 0.7276047 0.66481215 0.6883513 0.69548404 0.69431514 0.71900177 0.73392403 0.68557584 0.6648007 0.66011477 0.7231547
0.10910911 0.72074306 0.69767636 0.6963861 0.65872556 0.70446986 0.72151154 0.69413984 0.65913284 0.69591486 0.70901257 0.719707 0.68786013 0.7382785 0.67328703 0.6916139 0.72468925 0.67464405 0.7064936 0.7300254 0.69014525 0.708023 0.7295537 0.69423 0.70676404 0.65827376 0.71787804 0.70348364 0.69747835 0.7239597 0.73664045 0.6720212 0.7362161 0.6864434 0.7153049 0.73200786 0.68975246 0.7318988 0.6854859 0.6613305 0.72773826 0.66451824 0.6882335 0.69539595 0.69423425 0.7191132 0.73413026 0.68545926 0.66450447 0.65977955 0.72325593
0.11011011 0.72088045 0.69760174 0.6962927 0.6583555 0.70449585 0.72162557 0.69409287 0.6587598 0.69584763 0.70903766 0.71983325 0.6877296 0.73850304 0.67306006 0.6914688 0.7247997 0.67440563 0.7065214 0.7302538 0.69001585 0.70804083 0.7297648 0.6941499 0.7067619 0.6579295 0.71795946 0.70350236 0.6974081 0.7241181 0.73687345 0.67174554 0.73645175 0.6863141 0.7154202 0.73220444 0.68962526 0.73211604 0.6853628 0.66098565 0.7278706 0.6642264 0.6881164 0.6953083 0.69415385 0.7192236 0.73433495 0.6853434 0.66421026 0.65944666 0.7233563
0.11111111 0.72101665 0.6975276 0.6961999 0.6579881 0.70452166 0.72173864 0.6940462 0.65838945 0.6957809 0.70906246 0.7199584 0.68759984 0.7387259 0.67283463 0.6913245 0.72490925 0.674169 0.706549 0.7304807 0.6898871 0.7080585 0.72997445 0.6940703 0.70675975 0.6575875 0.7180401 0.7035209 0.6973382 0.72427523 0.7371048 0.67147183 0.7366858 0.6861856 0.7155346 0.7323997 0.6894988 0.73233175 0.68524045 0.6606432 0.7280017 0.6639366 0.6879999 0.6952211 0.6940739 0.7193331 0.73453814 0.6852283 0.6639181 0.65911597 0.7234557
0.11211211 0.72115177 0.6974538 0.69610757 0.65762335 0.7045473 0.7218508 0.69399977 0.6580218 0.6957145 0.7090871 0.72008246 0.68747085 0.73894715 0.6726108 0.69118094 0.72501785 0.67393404 0.7065763 0.7307059 0.6897591 0.70807594 0.7301826 0.69399107 0.70675755 0.6572479 0.71812016 0.7035394 0.6972687 0.724431 0.73733455 0.67120016 0.7369183 0.6860579 0.7156482 0.7325936 0.6893731 0.73254603 0.6851189 0.6603032 0.72813165 0.6636489 0.68788415 0.69513446 0.69399446 0.7194418 0.73473984 0.68511397 0.663628 0.6587875 0.7235544
0.11311311 0.7212857 0.6973804 0.6960157 0.6572612 0.70457274 0.72196203 0.6939537 0.65765697 0.6956485 0.70911145 0.7202055 0.68734264 0.7391668 0.6723885 0.69103825 0.7251256 0.6737008 0.7066034 0.7309295 0.6896318 0.7080932 0.7303891 0.6939123 0.7067553 0.65691054 0.7181995 0.7035577 0.69719964 0.7245854 0.7375628 0.6709305 0.7371491 0.6859311 0.7157609 0.7327861 0.689248 0.7327588 0.6849981 0.65996546 0.7282604 0.66336316 0.687769 0.6950483 0.6939154 0.7195495 0.73494005 0.68500036 0.6633399 0.6584612 0.72365206
0.11411411 0.72141856 0.6973074 0.69592446 0.65690166 0.704598 0.72207236 0.69390786 0.65729475 0.6955829 0.70913553 0.72032744 0.6872152 0.73938483 0.6721677 0.6908964 0.7252324 0.6734692 0.7066303 0.7311514 0.6895052 0.70811033 0.73059416 0.69383407 0.706753 0.6565755 0.7182781 0.70357597 0.6971309 0.72473854 0.7377894 0.67066294 0.7373785 0.685805 0.7158727 0.7329774 0.68912375 0.7329702 0.6848781 0.6596301 0.728388 0.66307944 0.68765455 0.6949625 0.69383687 0.7196563 0.73513883 0.6848875 0.6630539 0.65813714 0.7237489
0.11511511 0.7215503 0.69723487 0.6958337 0.6565446 0.7046231 0.7221818 0.6938623 0.65693516 0.69551766 0.70915943 0.7204483 0.6870886 0.7396012 0.67194855 0.6907553 0.72533834 0.67323923 0.706657 0.73137176 0.6893794 0.70812726 0.73079777 0.6937563 0.7067507 0.6562427 0.7183561 0.7035941 0.6970626 0.7248903 0.73801446 0.67039746 0.7376062 0.68567973 0.7159837 0.7331673 0.6890002 0.7331801 0.68475884 0.6592971 0.72851443 0.66279775 0.68754077 0.6948772 0.6937588 0.7197622 0.7353362 0.68477535 0.66276985 0.6578153 0.72384495
0.116116114 0.7216809 0.6971627 0.69574344 0.65619016 0.704648 0.72229034 0.69381714 0.65657806 0.69545287 0.7091831 0.7205681 0.6869627 0.7398159 0.6717308 0.69061506 0.72544336 0.6730109 0.70668346 0.7315906 0.6892542 0.708144 0.73099995 0.6936789 0.7067483 0.6559123 0.7184334 0.7036121 0.69699466 0.7250408 0.73823804 0.670134 0.7378324 0.6855552 0.71609384 0.7333559 0.6888774 0.7333886 0.68464035 0.65896636 0.7286397 0.662518 0.68742764 0.6947924 0.6936811 0.7198673 0.7355321 0.684664 0.6624878 0.6574956 0.7239401
0.117117114 0.72181046 0.6970909 0.69565374 0.65583813 0.70467275 0.72239804 0.6937722 0.6562236 0.69538844 0.7092065 0.720687 0.6868377 0.740029 0.67151463 0.69047564 0.7255475 0.6727842 0.7067097 0.73180795 0.6891298 0.70816064 0.73120064 0.693602 0.7067459 0.65558404 0.71851003 0.70363 0.6969271 0.72519004 0.73846 0.6698725 0.73805714 0.68543154 0.7162032 0.7335432 0.6887553 0.7335957 0.6845226 0.6586379 0.7287639 0.66224027 0.6873152 0.69470805 0.69360393 0.7199715 0.73572665 0.6845533 0.6622078 0.65717816 0.72403437
0.118118115 0.72193897 0.6970196 0.69556457 0.65548867 0.7046973 0.7225048 0.69372755 0.65587157 0.69532436 0.7092297 0.7208048 0.68671334 0.7402404 0.67129993 0.69033706 0.72565067 0.6725591 0.70673573 0.7320237 0.68900615 0.7081771 0.7314 0.69352555 0.7067435 0.6552581 0.718586 0.70364773 0.6968599 0.72533804 0.73868054 0.66961294 0.73828024 0.68530864 0.7163117 0.73372924 0.688634 0.7338014 0.6844057 0.65831167 0.72888696 0.6619645 0.6872034 0.6946242 0.69352716 0.72007483 0.7359198 0.6844434 0.6619298 0.65686285 0.72412777
0.11911912 0.72206646 0.6969486 0.6954759 0.6551416 0.7047217 0.7226107 0.6936832 0.65552205 0.69526064 0.70925266 0.72092164 0.68658984 0.74045014 0.6710868 0.6901993 0.725753 0.6723355 0.70676154 0.732238 0.6888832 0.70819336 0.73159796 0.6934496 0.70674103 0.65493447 0.7186613 0.70366544 0.6967931 0.7254848 0.73889947 0.66935533 0.7385018 0.6851865 0.7164194 0.733914 0.68851334 0.73400575 0.68428946 0.6579877 0.7290089 0.66169065 0.68709224 0.6945408 0.69345087 0.7201773 0.7361116 0.6843342 0.66165376 0.6565497 0.7242204
0.12012012 0.72219294 0.696878 0.6953878 0.65479696 0.70474595 0.7227158 0.69363916 0.655175 0.69519734 0.70927536 0.72103745 0.6864671 0.7406582 0.6708751 0.69006234 0.7258544 0.67211354 0.70678717 0.73245084 0.688761 0.70820946 0.73179454 0.69337404 0.7067386 0.654613 0.71873593 0.703683 0.6967267 0.72563034 0.73911697 0.66909957 0.73872185 0.6850652 0.71652627 0.7340975 0.6883935 0.7342087 0.684174 0.65766597 0.72912973 0.66141886 0.68698174 0.6944578 0.69337505 0.720279 0.73630196 0.68422574 0.6613797 0.6562387 0.7243122
0.12112112 0.72231835 0.6968079 0.6953002 0.6544547 0.70477 0.72282004 0.6935954 0.6548304 0.69513434 0.70929784 0.7211523 0.6863452 0.7408647 0.67066485 0.68992627 0.72595495 0.67189306 0.7068126 0.73266226 0.6886395 0.7082254 0.73198974 0.69329894 0.7067361 0.65429384 0.71880984 0.7037005 0.69666064 0.72577465 0.7393329 0.6688458 0.73894036 0.6849447 0.71663237 0.7342797 0.6882744 0.7344103 0.68405926 0.65734637 0.72924954 0.66114897 0.68687195 0.6943754 0.6932996 0.72037977 0.736491 0.684118 0.66110766 0.6559299 0.7244031
0.122122124 0.7224428 0.6967382 0.6952132 0.65411484 0.70479393 0.7229234 0.69355196 0.65448815 0.69507176 0.70932007 0.72126627 0.68622404 0.7410695 0.6704561 0.689791 0.7260546 0.6716742 0.70683783 0.7328722 0.68851876 0.7082412 0.7321836 0.6932243 0.7067336 0.653977 0.7188831 0.7037178 0.696595 0.7259178 0.7395474 0.66859376 0.73915726 0.68482494 0.7167377 0.7344607 0.68815607 0.7346105 0.6839453 0.65702903 0.7293682 0.660881 0.68676275 0.6942934 0.6932246 0.7204797 0.7366788 0.6840109 0.6608376 0.65562326 0.7244932
0.123123124 0.7225662 0.69666886 0.69512665 0.65377736 0.7048177 0.7230259 0.6935088 0.65414834 0.6950095 0.7093421 0.7213792 0.6861037 0.74127275 0.6702488 0.6896567 0.7261533 0.6714568 0.70686287 0.7330807 0.6883987 0.70825684 0.73237616 0.6931501 0.706731 0.6536623 0.7189557 0.70373505 0.69652975 0.7260598 0.7397603 0.66834366 0.7393727 0.68470603 0.7168422 0.7346404 0.6880384 0.73480934 0.683832 0.6567138 0.72948587 0.660615 0.6866542 0.6942119 0.6931501 0.7205789 0.7368652 0.6839045 0.6605695 0.6553188 0.72458255
0.124124125 0.7226886 0.69659996 0.6950407 0.6534422 0.7048413 0.7231276 0.69346595 0.6538109 0.6949477 0.7093639 0.7214912 0.68598413 0.74147445 0.670043 0.6895231 0.7262512 0.671241 0.70688766 0.73328775 0.68827945 0.70827234 0.73256737 0.6930763 0.70672846 0.65335 0.71902764 0.7037522 0.69646484 0.7262006 0.73997176 0.6680954 0.73958653 0.6845879 0.7169458 0.7348189 0.68792146 0.73500687 0.68371946 0.65640074 0.72960246 0.660351 0.6865463 0.69413084 0.69307595 0.7206772 0.7370503 0.6837989 0.66030335 0.6550165 0.72467107
0.12512513 0.7228101 0.69653153 0.6949552 0.65310943 0.70486474 0.72322845 0.69342333 0.6534758 0.6948862 0.70938545 0.7216023 0.6858654 0.74167466 0.6698386 0.68939036 0.7263482 0.67102665 0.7069123 0.73349345 0.6881609 0.70828766 0.73275733 0.693003 0.7067259 0.6530399 0.719099 0.70376927 0.69640034 0.72634023 0.74018174 0.66784894 0.73979884 0.68447053 0.71704876 0.73499614 0.68780524 0.735203 0.68360764 0.6560898 0.729718 0.66008884 0.68643904 0.69405025 0.6930023 0.72077477 0.7372341 0.68369395 0.66003925 0.6547163 0.72475874
0.12612613 0.72293055 0.69646347 0.6948703 0.6527789 0.704888 0.7233285 0.693381 0.6531431 0.69482505 0.7094068 0.72171247 0.68574744 0.74187326 0.6696357 0.6892584 0.72644436 0.6708138 0.7069367 0.7336978 0.6880431 0.70830286 0.7329459 0.6929301 0.70672333 0.6527321 0.7191696 0.7037862 0.69633627 0.7264787 0.74039024 0.66760427 0.74000955 0.684354 0.71715087 0.73517215 0.68768966 0.7353979 0.6834966 0.65578103 0.72983253 0.65982866 0.68633246 0.69397014 0.6929291 0.72087145 0.7374166 0.6835897 0.65977705 0.65441835 0.72484565
0.12712713 0.7230501 0.6963959 0.69478583 0.65245074 0.7049111 0.72342765 0.693339 0.65281266 0.69476426 0.7094279 0.7218217 0.6856302 0.74207044 0.66943425 0.68912727 0.7265396 0.67060244 0.706961 0.73390067 0.68792605 0.7083179 0.7331333 0.6928577 0.7067207 0.6524265 0.7192397 0.703803 0.69627255 0.7266161 0.7405972 0.6673614 0.74021876 0.68423826 0.7172522 0.7353469 0.68757486 0.73559135 0.6833862 0.65547436 0.729946 0.65957046 0.68622655 0.6938906 0.69285625 0.7209674 0.7375979 0.68348616 0.6595169 0.65412253 0.7249318
0.12812813 0.7231687 0.69632864 0.69470185 0.6521248 0.70493406 0.72352606 0.69329727 0.65248454 0.6947038 0.70944875 0.7219301 0.6855137 0.7422661 0.6692342 0.68899685 0.726634 0.6703926 0.706985 0.73410225 0.6878097 0.7083327 0.7333194 0.6927857 0.7067181 0.6521233 0.71930915 0.70381975 0.69620925 0.7267523 0.7408027 0.66712034 0.74042636 0.6841233 0.71735275 0.7355205 0.68746066 0.7357835 0.68327653 0.6551698 0.73005855 0.65931416 0.6861212 0.6938114 0.6927839 0.72106254 0.7377779 0.6833832 0.6592587 0.653829 0.7250171
0.12912913 0.7232863 0.69626176 0.6946184 0.65180117 0.7049568 0.72362363 0.69325584 0.6521587 0.69464374 0.70946944 0.7220375 0.6853979 0.74246037 0.6690356 0.6888673 0.72672755 0.67018414 0.7070089 0.73430246 0.687694 0.70834744 0.7335042 0.6927141 0.70671546 0.6518223 0.71937793 0.7038364 0.69614637 0.72688735 0.74100673 0.666881 0.74063236 0.68400913 0.7174525 0.7356928 0.6873472 0.7359743 0.68316764 0.6548673 0.7301701 0.65905976 0.6860166 0.6937328 0.69271195 0.72115684 0.7379566 0.68328106 0.65900254 0.6535376 0.72510165
0.13013013 0.723403 0.69619536 0.69453543 0.6514798 0.7049795 0.7237204 0.69321465 0.65183514 0.694584 0.7094899 0.72214407 0.68528295 0.74265313 0.66883844 0.6887384 0.72682023 0.6699772 0.70703256 0.7345013 0.68757904 0.708362 0.73368776 0.692643 0.7067129 0.65152365 0.7194462 0.7038529 0.69608384 0.72702134 0.74120927 0.66664344 0.7408368 0.6838957 0.7175515 0.7358639 0.68723434 0.7361638 0.6830594 0.6545669 0.7302806 0.6588074 0.6859126 0.6936546 0.6926405 0.7212504 0.738134 0.6831795 0.6587483 0.6532483 0.72518545
0.13113113 0.7235187 0.6961293 0.694453 0.65116066 0.70500195 0.72381634 0.69317377 0.6515138 0.69452465 0.7095101 0.72224975 0.6851686 0.7428445 0.66864276 0.6886104 0.7269121 0.6697717 0.70705605 0.73469883 0.6874648 0.7083764 0.7338701 0.6925723 0.7067103 0.6512273 0.71951383 0.7038693 0.6960217 0.72715425 0.7414103 0.6664076 0.74103963 0.683783 0.7176497 0.7360338 0.68712217 0.73635197 0.68295187 0.65426856 0.7303901 0.65855694 0.68580925 0.6935769 0.69256943 0.7213432 0.7383102 0.68307865 0.65849614 0.6529613 0.7252685
0.13213213 0.7236335 0.6960637 0.694371 0.65084374 0.7050243 0.72391146 0.6931332 0.65119475 0.69446564 0.7095301 0.72235453 0.6850551 0.7430345 0.66844845 0.688483 0.7270031 0.6695676 0.70707935 0.734895 0.6873511 0.70839065 0.73405117 0.692502 0.70670766 0.6509333 0.7195809 0.70388556 0.6959599 0.727286 0.7416098 0.6661735 0.74124086 0.6836711 0.71774715 0.7362025 0.68701065 0.73653877 0.68284506 0.6539724 0.7304986 0.6583084 0.6857066 0.69349957 0.6924988 0.7214352 0.7384852 0.68297845 0.658246 0.6526766 0.72535074
0.13313313 0.72374743 0.69599843 0.6942895 0.6505291 0.7050465 0.7240058 0.6930928 0.6508779 0.6944069 0.70954996 0.7224584 0.68494225 0.7432231 0.6682556 0.68835646 0.7270932 0.669365 0.7071024 0.73508984 0.68723816 0.7084048 0.73423105 0.6924322 0.70670503 0.6506416 0.71964735 0.70390177 0.69589853 0.7274167 0.7418079 0.6659411 0.7414405 0.6835599 0.71784383 0.7363699 0.6868998 0.73672426 0.6827389 0.6536782 0.7306062 0.65806186 0.6856046 0.69342273 0.6924286 0.7215264 0.7386589 0.6828789 0.6579978 0.652394 0.7254323
0.13413413 0.72386044 0.6959336 0.69420844 0.65021664 0.70506847 0.72409934 0.69305277 0.6505633 0.69434863 0.70956963 0.7225615 0.68483007 0.7434102 0.66806424 0.68823063 0.72718257 0.66916376 0.70712537 0.7352834 0.6871259 0.7084188 0.7344097 0.69236284 0.7067024 0.6503522 0.7197132 0.7039178 0.69583756 0.72754633 0.7420044 0.66571045 0.74163854 0.68344945 0.7179397 0.7365361 0.6867896 0.73690844 0.68263346 0.6533861 0.73071283 0.65781724 0.6855032 0.6933464 0.6923588 0.72161686 0.7388314 0.68277997 0.6577515 0.6521137 0.7255131
0.13513513 0.72397256 0.6958691 0.6941279 0.6499064 0.70509034 0.7241921 0.69301295 0.6502509 0.69429064 0.70958906 0.72266364 0.68471867 0.7435961 0.6678742 0.6881055 0.7272711 0.66896397 0.7071481 0.7354756 0.6870143 0.70843256 0.7345871 0.6922939 0.7066998 0.65006495 0.71977854 0.7039338 0.6957769 0.72767484 0.74219936 0.66548145 0.74183506 0.6833397 0.7180348 0.7367011 0.68668 0.73709124 0.68252873 0.6530961 0.7308185 0.6575746 0.68540245 0.69327044 0.6922895 0.72170657 0.73900265 0.68268174 0.6575072 0.65183544 0.72559315
0.13613613 0.7240837 0.69580495 0.69404787 0.6495984 0.70511204 0.724284 0.69297343 0.6499407 0.69423294 0.70960826 0.72276497 0.6846079 0.74378055 0.6676857 0.6879811 0.72735876 0.6687656 0.70717067 0.7356666 0.6869033 0.70844626 0.73476326 0.6922254 0.7066971 0.6497799 0.7198433 0.70394963 0.6957166 0.7278023 0.7423929 0.6652541 0.7420301 0.6832307 0.7181291 0.7368648 0.68657106 0.7372727 0.6824247 0.65280807 0.73092324 0.6573339 0.6853023 0.693195 0.69222057 0.7217955 0.7391727 0.6825841 0.6572647 0.6515593 0.7256725
0.13713713 0.724194 0.69574124 0.69396824 0.6492926 0.70513356 0.7243751 0.6929342 0.64963275 0.69417566 0.70962733 0.7228654 0.68449783 0.7439637 0.6674986 0.6878575 0.7274456 0.6685686 0.707193 0.7358562 0.68679297 0.7084598 0.73493826 0.6921573 0.7066945 0.64949703 0.7199075 0.70396537 0.6956567 0.7279287 0.7425848 0.6650285 0.74222356 0.6831224 0.7182226 0.73702735 0.68646276 0.7374528 0.68232137 0.6525222 0.731027 0.6570951 0.6852028 0.6931199 0.6921521 0.72188365 0.7393415 0.68248713 0.65702415 0.65128523 0.7257511
0.13813815 0.7243034 0.6956779 0.69388914 0.648989 0.70515496 0.7244655 0.69289523 0.649327 0.6941187 0.70964617 0.72296506 0.68438846 0.7441456 0.6673129 0.6877346 0.7275316 0.66837305 0.7072152 0.73604447 0.6866833 0.70847315 0.7351121 0.6920897 0.70669186 0.64921623 0.7199712 0.70398104 0.6955972 0.72805405 0.74277526 0.6648045 0.74241555 0.6830148 0.71831536 0.73718864 0.6863551 0.73763156 0.68221873 0.6522383 0.7311299 0.6568581 0.6851039 0.6930453 0.6920841 0.72197104 0.7395091 0.68239075 0.6567854 0.65101326 0.725829
0.13913915 0.7244119 0.6956149 0.69381046 0.6486876 0.7051761 0.7245551 0.6928565 0.6490234 0.6940621 0.7096648 0.7230638 0.6842798 0.74432606 0.6671287 0.6876124 0.72761685 0.66817886 0.7072372 0.7362315 0.6865743 0.7084864 0.7352847 0.6920225 0.7066892 0.6489376 0.72003424 0.7039966 0.695538 0.7281783 0.7429641 0.66458225 0.74260616 0.68290794 0.71840733 0.7373486 0.68624806 0.737809 0.68211675 0.65195656 0.7312318 0.656623 0.68500555 0.6929711 0.6920165 0.7220577 0.73967546 0.68229496 0.6565485 0.6507433 0.72590625
0.14014015 0.72451955 0.69555223 0.69373226 0.64838845 0.70519716 0.7246438 0.692818 0.648722 0.6940058 0.7096833 0.72316176 0.6841718 0.7445053 0.6669459 0.68749094 0.7277013 0.6679861 0.70725894 0.73641723 0.68646586 0.7084995 0.73545605 0.6919558 0.70668656 0.6486611 0.7200968 0.70401204 0.69547915 0.7283016 0.7431514 0.6643616 0.7427953 0.6828017 0.7184985 0.7375074 0.6861416 0.737985 0.6820155 0.6516768 0.7313328 0.65638965 0.68490785 0.6928973 0.69194937 0.7221436 0.7398406 0.68219984 0.6563134 0.6504754 0.7259828
0.14114115 0.72462624 0.69549 0.69365454 0.64809144 0.7052181 0.72473174 0.6927798 0.6484228 0.6939499 0.7097016 0.72325885 0.68406445 0.7446832 0.6667644 0.6873701 0.72778493 0.6677947 0.7072806 0.73660165 0.6863581 0.7085124 0.7356262 0.69188946 0.7066839 0.64838654 0.7201588 0.7040274 0.6954206 0.7284238 0.7433372 0.66414255 0.742983 0.6826962 0.7185889 0.73766494 0.6860358 0.73815966 0.68191487 0.65139914 0.73143286 0.65615815 0.68481076 0.692824 0.6918826 0.7222287 0.74000454 0.68210524 0.65608007 0.6502094 0.72605866
0.14214215 0.72473216 0.6954281 0.69357723 0.6477967 0.7052388 0.72481894 0.6927418 0.64812577 0.69389427 0.7097197 0.7233552 0.68395776 0.7448599 0.6665843 0.6872501 0.7278678 0.66760474 0.707302 0.7367848 0.6862509 0.70852524 0.7357952 0.6918236 0.70668125 0.6481141 0.7202203 0.7040427 0.6953625 0.7285449 0.7435215 0.66392523 0.7431693 0.6825914 0.71867853 0.7378212 0.6859306 0.738333 0.68181497 0.6511235 0.73153204 0.65592843 0.6847142 0.6927511 0.69181633 0.72231305 0.7401672 0.6820113 0.65584856 0.64994544 0.7261338
0.14314315 0.7248371 0.69536656 0.6935004 0.6475041 0.70525944 0.7249053 0.6927041 0.6478309 0.693839 0.70973766 0.7234506 0.6838518 0.74503523 0.66640556 0.6871307 0.72794986 0.6674161 0.70732325 0.73696667 0.6861444 0.7085379 0.735963 0.69175816 0.70667857 0.64784366 0.7202813 0.7040579 0.69530475 0.728665 0.7437044 0.66370946 0.7433542 0.68248725 0.71876746 0.7379762 0.68582606 0.7385049 0.6817157 0.65085 0.73163027 0.65570045 0.6846183 0.69267863 0.69175047 0.7223967 0.74032867 0.6819179 0.6556187 0.6496834 0.7262083
0.14414415 0.72494125 0.6953054 0.69342405 0.6472137 0.7052799 0.72499084 0.6926666 0.64753824 0.6937841 0.7097554 0.72354525 0.6837464 0.7452093 0.6662281 0.687012 0.72803116 0.6672289 0.7073443 0.7371472 0.6860385 0.7085504 0.7361296 0.6916931 0.70667595 0.6475752 0.72034174 0.70407295 0.6952473 0.7287841 0.7438858 0.66349536 0.7435378 0.6823838 0.7188556 0.7381299 0.68572205 0.7386754 0.6816172 0.65057856 0.73172766 0.6554742 0.6845229 0.6926065 0.691685 0.7224796 0.74048895 0.6818251 0.6553907 0.64942324 0.7262822
0.14514515 0.7250445 0.6952446 0.6933481 0.64692557 0.70530015 0.72507566 0.6926294 0.6472478 0.6937295 0.70977306 0.723639 0.68364173 0.74538213 0.66605204 0.68689406 0.7281116 0.66704303 0.70736516 0.73732644 0.68593323 0.7085628 0.736295 0.6916285 0.70667326 0.6473087 0.72040164 0.704088 0.6951902 0.7289021 0.7440658 0.6632829 0.74372 0.68228096 0.7189431 0.73828244 0.6856187 0.7388447 0.6815193 0.6503092 0.7318241 0.6552497 0.6844281 0.69253486 0.69162 0.72256166 0.7406479 0.6817329 0.65516436 0.64916503 0.72635543
0.14614615 0.72514683 0.6951842 0.69327265 0.64663965 0.70532036 0.72515965 0.6925924 0.64695954 0.6936753 0.70979047 0.723732 0.68353766 0.7455537 0.6658773 0.68677676 0.7281914 0.66685855 0.70738584 0.7375044 0.6858285 0.70857507 0.7364592 0.6915643 0.70667064 0.6470442 0.7204611 0.7041029 0.69513345 0.72901917 0.74424446 0.663072 0.7439009 0.68217885 0.71902984 0.7384338 0.6855159 0.7390126 0.6814221 0.65004194 0.73191965 0.6550269 0.68433386 0.69246364 0.6915554 0.722643 0.7408057 0.6816412 0.6549398 0.6489087 0.72642803
0.14714715 0.72524834 0.6951241 0.69319767 0.6463559 0.7053404 0.7252429 0.6925556 0.64667344 0.6936214 0.7098077 0.7238242 0.68343425 0.74572396 0.6657038 0.6866602 0.7282704 0.6666755 0.70740634 0.7376811 0.68572444 0.70858717 0.7366222 0.69150054 0.70666796 0.6467816 0.72052 0.7041177 0.695077 0.7291351 0.74442166 0.6628627 0.7440805 0.68207735 0.71911585 0.73858386 0.6854137 0.73917925 0.6813256 0.6497768 0.7320143 0.6548058 0.68424016 0.69239277 0.6914911 0.7227236 0.74096227 0.68155015 0.65471685 0.6486542 0.7265
0.14814815 0.72534895 0.69506437 0.6931231 0.6460745 0.7053603 0.7253254 0.69251907 0.64638954 0.6935679 0.7098248 0.7239155 0.6833315 0.745893 0.6655316 0.68654424 0.7283486 0.6664938 0.7074267 0.73785645 0.68562096 0.7085992 0.736784 0.6914372 0.70666534 0.646521 0.7205784 0.7041325 0.695021 0.7292501 0.74459755 0.66265506 0.7442587 0.68197656 0.7192012 0.7387328 0.68531215 0.73934466 0.68122977 0.6495138 0.7321081 0.6545864 0.68414706 0.6923223 0.69142735 0.7228035 0.74111754 0.6814596 0.6544956 0.64840156 0.7265713
0.14914915 0.7254487 0.695005 0.693049 0.6457953 0.70538 0.7254072 0.69248277 0.64610785 0.69351465 0.7098417 0.72400606 0.6832294 0.7460608 0.6653606 0.686429 0.7284261 0.66631347 0.70744693 0.73803043 0.6855181 0.7086111 0.73694456 0.6913742 0.70666265 0.6462622 0.7206363 0.70414716 0.69496524 0.729364 0.7447721 0.662449 0.74443567 0.68187636 0.71928585 0.73888063 0.6852112 0.7395088 0.68113464 0.64925283 0.732201 0.6543686 0.68405443 0.6922523 0.69136393 0.72288257 0.74127156 0.68136966 0.654276 0.64815074 0.726642
0.15015015 0.7255476 0.69494593 0.69297534 0.6455183 0.70539963 0.7254882 0.69244677 0.6458284 0.6934618 0.7098585 0.72409576 0.6831279 0.7462273 0.66519094 0.68631446 0.72850287 0.66613454 0.7074669 0.73820317 0.6854158 0.7086228 0.7371039 0.6913116 0.70666003 0.64600533 0.7206937 0.70416176 0.6949098 0.7294769 0.7449453 0.66224456 0.7446114 0.6817769 0.71936977 0.7390273 0.68511075 0.7396717 0.68104017 0.6489939 0.732293 0.65415245 0.6839624 0.69218266 0.69130087 0.72296095 0.7414244 0.68128026 0.6540581 0.6479018 0.72671205
0.15115115 0.72564566 0.6948873 0.6929021 0.6452436 0.7054192 0.7255685 0.69241095 0.6455512 0.69340926 0.70987505 0.7241847 0.683027 0.7463926 0.6650225 0.6862006 0.72857887 0.6659569 0.7074868 0.7383746 0.6853141 0.7086345 0.737262 0.69124943 0.7066574 0.64575034 0.72075063 0.70417625 0.69485474 0.72958875 0.74511725 0.6620417 0.7447858 0.681678 0.71945304 0.7391729 0.68501097 0.7398334 0.68094635 0.648737 0.73238415 0.65393794 0.6838709 0.69211346 0.6912382 0.7230386 0.7415759 0.68119144 0.6538418 0.64765453 0.72678155
0.15215215 0.7257428 0.694829 0.6928294 0.64497113 0.70543855 0.7256481 0.69237536 0.6452762 0.69335705 0.70989144 0.7242728 0.6829268 0.7465567 0.6648553 0.6860874 0.72865415 0.6657808 0.7075065 0.73854464 0.68521297 0.708646 0.73741895 0.6911876 0.7066548 0.6454972 0.720807 0.70419073 0.6948 0.7296996 0.74528784 0.6618405 0.74495894 0.68157977 0.71953565 0.73931736 0.6849117 0.73999393 0.68085325 0.6484821 0.7324743 0.6537251 0.68377995 0.6920446 0.691176 0.72311556 0.7417261 0.6811032 0.65362716 0.64740914 0.7268504
0.15315315 0.72583914 0.694771 0.692757 0.6447009 0.7054578 0.72572696 0.6923401 0.6450034 0.69330525 0.7099077 0.72436005 0.6828272 0.7467195 0.66468936 0.6859749 0.7287287 0.6656059 0.707526 0.7387134 0.6851125 0.70865744 0.73757464 0.6911262 0.70665216 0.6452459 0.720863 0.7042051 0.6947456 0.72980946 0.74545723 0.6616409 0.74513084 0.68148214 0.7196176 0.7394607 0.6848131 0.74015325 0.6807608 0.6482292 0.73256373 0.6535138 0.68368953 0.6919762 0.6911141 0.7231918 0.7418751 0.68101555 0.6534141 0.64716554 0.7269186
0.15415415 0.72593457 0.69471335 0.6926852 0.6444328 0.7054769 0.72580516 0.69230497 0.6447329 0.69325376 0.70992386 0.72444654 0.68272823 0.746881 0.6645246 0.6858631 0.72880256 0.6654324 0.7075454 0.73888075 0.6850126 0.7086687 0.7377291 0.6910652 0.70664954 0.64499646 0.7209184 0.70421934 0.69469154 0.72991824 0.7456253 0.6614428 0.74530154 0.68138516 0.7196989 0.73960304 0.6847151 0.74031144 0.680669 0.6479781 0.7326522 0.65330416 0.68359965 0.6919082 0.6910527 0.7232674 0.7420228 0.68092847 0.65320265 0.64692366 0.72698617
0.15515515 0.7260291 0.69465613 0.6926137 0.6441668 0.7054959 0.7258827 0.6922701 0.64446455 0.6932026 0.7099398 0.7245322 0.6826298 0.7470413 0.66436106 0.6857519 0.72887576 0.6652602 0.70756465 0.7390468 0.6849132 0.7086799 0.73788226 0.6910046 0.7066469 0.6447488 0.7209734 0.7042336 0.69463784 0.730026 0.7457922 0.6612464 0.74547094 0.68128884 0.7197795 0.7397443 0.6846176 0.74046844 0.6805779 0.64772904 0.7327398 0.653096 0.68351024 0.6918405 0.6909916 0.7233423 0.74216926 0.6808419 0.6529928 0.6466835 0.72705317
0.15615615 0.7261228 0.6945992 0.6925428 0.64390296 0.7055148 0.72595954 0.6922355 0.6441984 0.6931518 0.7099556 0.724617 0.68253213 0.7472003 0.66419876 0.68564147 0.7289482 0.6650893 0.7075837 0.73921156 0.68481445 0.708691 0.73803425 0.6909443 0.70664436 0.644503 0.72102785 0.7042477 0.6945844 0.7301327 0.74595785 0.6610516 0.74563915 0.6811931 0.7198595 0.73988456 0.6845207 0.7406243 0.68048733 0.6474818 0.73282653 0.6528895 0.68342143 0.6917733 0.69093084 0.7234165 0.7423145 0.680756 0.6527845 0.6464451 0.7271195
0.15715715 0.72621566 0.69454265 0.6924723 0.6436411 0.70553356 0.72603565 0.6922012 0.64393437 0.69310135 0.70997125 0.72470105 0.682435 0.7473581 0.6640376 0.6855317 0.72901994 0.6649197 0.7076027 0.73937505 0.68471634 0.708702 0.73818505 0.6908844 0.70664173 0.644259 0.72108185 0.7042618 0.6945313 0.73023844 0.7461223 0.66085833 0.74580616 0.68109804 0.7199388 0.74002373 0.68442446 0.74077904 0.6803975 0.64723647 0.73291236 0.65268457 0.6833331 0.6917065 0.69087046 0.72349006 0.7424585 0.68067056 0.6525778 0.64620847 0.72718525
0.15815815 0.7263077 0.6944864 0.6924022 0.6433814 0.7055522 0.7261112 0.69216704 0.64367247 0.6930512 0.70998675 0.7247843 0.6823385 0.7475146 0.6638776 0.68542254 0.72909105 0.6647513 0.70762146 0.7395373 0.6846187 0.7087129 0.73833466 0.6908249 0.7066392 0.64401674 0.72113544 0.7042758 0.6944786 0.7303432 0.7462855 0.66066664 0.7459719 0.6810036 0.72001755 0.74016196 0.68432873 0.7409327 0.6803082 0.646993 0.73299736 0.65248114 0.68324524 0.69164 0.6908105 0.72356296 0.74260145 0.68058574 0.65237266 0.6459735 0.7272504
0.15915915 0.72639894 0.69443053 0.69233257 0.6431237 0.7055707 0.72618604 0.6921332 0.6434126 0.6930014 0.71000206 0.7248668 0.68224263 0.7476699 0.6637188 0.6853141 0.72916144 0.6645842 0.7076401 0.7396983 0.68452173 0.70872366 0.73848313 0.6907658 0.7066366 0.64377636 0.7211885 0.70428973 0.6944261 0.730447 0.74644756 0.6604765 0.7461364 0.6809097 0.7200956 0.74029917 0.6842336 0.74108523 0.6802196 0.6467513 0.73308146 0.65227926 0.683158 0.6915739 0.6907509 0.7236352 0.74274313 0.68050146 0.6521691 0.6457403 0.7273149
0.16016015 0.72648937 0.69437504 0.69226336 0.6428679 0.7055891 0.7262602 0.6920995 0.6431548 0.6929519 0.71001726 0.7249485 0.6821473 0.74782383 0.66356117 0.68520635 0.7292312 0.66441834 0.70765865 0.7398581 0.6844253 0.70873433 0.7386305 0.690707 0.70663404 0.6435377 0.72124106 0.7043036 0.694374 0.7305498 0.7466084 0.6602879 0.7462998 0.6808165 0.72017306 0.74043536 0.6841391 0.7412367 0.68013155 0.6465114 0.73316467 0.65207887 0.68307114 0.6915083 0.69069165 0.7237068 0.74288374 0.6804178 0.65196705 0.64550877 0.72737885
0.16116115 0.726579 0.69431984 0.69219464 0.6426142 0.7056074 0.72633374 0.69206613 0.642899 0.6929028 0.7100323 0.72502947 0.6820527 0.7479765 0.6634047 0.68509924 0.7293002 0.6642537 0.707677 0.74001664 0.68432945 0.70874494 0.7387767 0.6906486 0.70663154 0.6433008 0.7212932 0.7043174 0.6943222 0.73065174 0.74676806 0.6601008 0.7464619 0.68072385 0.7202499 0.74057055 0.68404514 0.74138707 0.6800441 0.64627326 0.733247 0.65188 0.6829849 0.691443 0.69063276 0.7237778 0.7430232 0.6803346 0.65176654 0.64527893 0.72744215
0.16216215 0.7266678 0.694265 0.69212633 0.64236236 0.7056256 0.72640663 0.692033 0.6426452 0.6928539 0.7100472 0.7251097 0.6819586 0.7481279 0.6632494 0.68499285 0.7293686 0.66409034 0.7076952 0.74017406 0.6842342 0.70875543 0.7389218 0.6905906 0.706629 0.6430657 0.7213449 0.70433116 0.6942708 0.73075265 0.74692655 0.6599152 0.7466229 0.6806318 0.72032607 0.74070483 0.68395174 0.7415364 0.6799573 0.64603686 0.73332846 0.65168273 0.68289906 0.6913781 0.6905742 0.72384804 0.7431616 0.6802521 0.6515676 0.64505076 0.72750485
0.16316317 0.7267559 0.6942105 0.6920585 0.6421125 0.7056437 0.72647893 0.69200003 0.64239335 0.6928054 0.71006197 0.7251892 0.6818652 0.74827796 0.6630952 0.6848871 0.7294364 0.66392815 0.7077133 0.7403303 0.6841395 0.70876586 0.7390659 0.6905329 0.7066265 0.64283234 0.7213961 0.7043448 0.69421965 0.73085266 0.7470839 0.65973103 0.74678266 0.6805404 0.7204017 0.7408381 0.683859 0.7416846 0.679871 0.64580226 0.73340905 0.65148693 0.68281376 0.6913136 0.69051605 0.7239178 0.74329895 0.68017006 0.65137017 0.6448243 0.72756696
0.16416417 0.72684324 0.6941564 0.69199115 0.6418645 0.70566165 0.7265506 0.69196737 0.6421434 0.69275725 0.7100766 0.72526795 0.68177235 0.74842674 0.6629421 0.684782 0.7295035 0.66376716 0.70773125 0.74048537 0.6840454 0.7087761 0.7392088 0.6904756 0.706624 0.6426008 0.7214468 0.7043584 0.69416887 0.7309518 0.7472401 0.65954834 0.7469412 0.6804496 0.7204767 0.74097043 0.6837668 0.7418318 0.6797853 0.6455693 0.73348874 0.65129256 0.682729 0.69124955 0.69045824 0.72398686 0.7434352 0.6800886 0.65117425 0.64459956 0.72762847
0.16516517 0.7269298 0.69410264 0.69192415 0.6416184 0.70567954 0.7266216 0.6919349 0.6418955 0.6927093 0.710091 0.725346 0.68168014 0.74857414 0.6627902 0.68467766 0.72957003 0.66360736 0.70774907 0.7406393 0.68395185 0.70878637 0.73935074 0.69041866 0.7066215 0.64237094 0.72149706 0.7043719 0.6941184 0.73105 0.74739516 0.65936714 0.74709857 0.6803594 0.7205511 0.74110186 0.68367517 0.74197793 0.6797002 0.6453381 0.73356754 0.65109974 0.6826447 0.69118583 0.6904008 0.72405535 0.74357045 0.68000764 0.6509798 0.64437646 0.7276894
0.16616617 0.72701555 0.69404924 0.69185764 0.6413742 0.70569724 0.7266921 0.69190264 0.64164937 0.69266176 0.7101053 0.72542334 0.68158853 0.7487203 0.6626394 0.68457395 0.72963595 0.66344875 0.7077668 0.74079216 0.68385893 0.7087965 0.73949164 0.69036204 0.7066191 0.6421429 0.7215469 0.7043854 0.69406825 0.7311473 0.74754906 0.6591873 0.7472547 0.6802698 0.72062486 0.74123234 0.68358415 0.74212307 0.6796156 0.64510864 0.73364544 0.6509084 0.6825609 0.69112253 0.6903437 0.7241232 0.7437046 0.6799273 0.65078694 0.6441551 0.72774976
0.16716717 0.7271006 0.6939962 0.69179153 0.64113176 0.7057149 0.72676194 0.6918707 0.64140517 0.6926145 0.7101195 0.7255 0.6814975 0.74886507 0.66248965 0.6844709 0.7297012 0.6632913 0.7077843 0.7409439 0.68376654 0.7088065 0.7396315 0.6903058 0.70661664 0.6419166 0.72159624 0.7043988 0.6940184 0.7312437 0.7477018 0.6590089 0.74740964 0.6801808 0.72069806 0.74136186 0.68349373 0.74226713 0.67953163 0.64488083 0.7337224 0.65071857 0.6824776 0.6910596 0.69028693 0.7241905 0.74383783 0.6798475 0.65059555 0.6439353 0.7278095
0.16816817 0.72718495 0.69394344 0.69172585 0.6408912 0.70573246 0.72683114 0.6918389 0.6411628 0.69256747 0.7101335 0.7255759 0.68140715 0.7490085 0.66234106 0.6843685 0.72976583 0.663135 0.7078017 0.7410946 0.68367475 0.70881647 0.73977035 0.6902499 0.70661426 0.64169204 0.7216452 0.70441216 0.6939689 0.7313393 0.74785346 0.65883195 0.7475634 0.6800924 0.72077066 0.7414904 0.68340385 0.7424102 0.6794482 0.64465463 0.7337985 0.65053016 0.6823948 0.69099706 0.69023055 0.7242572 0.74397004 0.6797682 0.6504057 0.6437173 0.7278687
0.16916917 0.7272686 0.6938911 0.69166064 0.6406524 0.70574987 0.72689974 0.6918074 0.6409223 0.6925208 0.7101474 0.72565114 0.6813173 0.7491505 0.66219354 0.68426675 0.7298299 0.66297984 0.70781904 0.74124414 0.6835835 0.70882636 0.7399082 0.6901944 0.7066119 0.64146924 0.7216936 0.7044254 0.6939197 0.731434 0.74800396 0.6586564 0.74771595 0.6800046 0.72084266 0.74161816 0.68331456 0.74255216 0.6793653 0.64443016 0.7338738 0.65034324 0.6823125 0.6909349 0.69017446 0.7243232 0.7441012 0.67968947 0.6502173 0.6435009 0.72792727
0.17017017 0.7273515 0.6938391 0.6915958 0.64041543 0.7057672 0.7269678 0.6917761 0.6406836 0.6924744 0.71016115 0.7257257 0.68122816 0.74929124 0.66204715 0.6841656 0.7298934 0.6628258 0.7078362 0.7413926 0.6834929 0.70883614 0.7400451 0.69013923 0.7066095 0.6412482 0.72174156 0.7044386 0.6938709 0.7315278 0.7481534 0.6584822 0.7478673 0.6799174 0.72091407 0.7417449 0.68322587 0.7426932 0.6792829 0.64420724 0.7339482 0.65015775 0.68223065 0.69087315 0.6901188 0.7243887 0.7442315 0.6796113 0.65003043 0.6432862 0.72798526
0.17117117 0.7274336 0.6937874 0.69153136 0.64018023 0.7057844 0.7270353 0.69174504 0.64044666 0.69242835 0.71017474 0.72579956 0.6811396 0.74943066 0.6619018 0.68406504 0.72995627 0.662673 0.7078532 0.7415401 0.68340284 0.7088458 0.74018097 0.6900844 0.70660716 0.641029 0.7217891 0.70445174 0.6938224 0.7316208 0.7483016 0.6583094 0.74801743 0.67983085 0.72098494 0.74187076 0.6831377 0.74283314 0.67920107 0.64398605 0.7340218 0.64997375 0.68214935 0.6908118 0.6900634 0.7244536 0.7443608 0.67953366 0.64984506 0.6430732 0.7280427
0.17217217 0.7275151 0.6937361 0.6914673 0.6399468 0.70580155 0.7271021 0.6917142 0.6402115 0.6923825 0.71018815 0.7258728 0.6810516 0.7495688 0.6617575 0.68396515 0.7300186 0.66252124 0.7078701 0.7416865 0.68331337 0.70885545 0.7403159 0.6900299 0.70660484 0.6408115 0.72183615 0.70446485 0.69377416 0.73171294 0.7484487 0.658138 0.7481663 0.67974484 0.72105515 0.7419957 0.6830501 0.74297214 0.67911977 0.6437664 0.73409456 0.6497912 0.68206847 0.69075084 0.6900084 0.724518 0.74448913 0.6794566 0.6496611 0.64286184 0.7280996
0.17317317 0.7275959 0.6936851 0.6914037 0.63971514 0.70581853 0.72716844 0.6916836 0.6399782 0.69233704 0.7102015 0.72594535 0.6809643 0.7497058 0.66161436 0.6838659 0.73008037 0.6623706 0.70788693 0.74183184 0.6832245 0.7088649 0.74044985 0.6899758 0.7066025 0.6405958 0.72188276 0.70447785 0.6937263 0.73180425 0.7485947 0.65796787 0.74831396 0.6796594 0.7211249 0.7421197 0.682963 0.74311006 0.679039 0.64354837 0.73416656 0.6496101 0.6819881 0.6906903 0.68995374 0.7245817 0.74461657 0.67938 0.64947873 0.6426522 0.72815585
0.17417417 0.727676 0.69363445 0.69134045 0.6394852 0.70583546 0.7272341 0.69165325 0.63974655 0.6922918 0.7102147 0.72601724 0.68087757 0.7498415 0.66147226 0.6837672 0.7301416 0.6622211 0.7079036 0.7419762 0.68313617 0.7088744 0.7405829 0.689922 0.7066003 0.6403819 0.7219289 0.7044908 0.69367874 0.73189473 0.74873954 0.6577991 0.7484604 0.6795746 0.72119397 0.7422429 0.68287647 0.74324703 0.6789588 0.64333194 0.73423785 0.6494305 0.68190825 0.69063014 0.68989944 0.72464496 0.74474305 0.67930394 0.64929783 0.64244425 0.7282116
0.17517518 0.7277554 0.69358414 0.6912776 0.63925695 0.70585227 0.7272993 0.6916231 0.6395167 0.69224685 0.71022767 0.72608846 0.68079144 0.74997604 0.6613312 0.68366915 0.73020226 0.66207266 0.70792013 0.74211955 0.6830484 0.70888376 0.74071497 0.6898685 0.70659804 0.6401697 0.7219746 0.70450366 0.69363153 0.73198444 0.7488833 0.6576317 0.7486056 0.6794904 0.7212625 0.7423651 0.68279046 0.74338293 0.678879 0.64311713 0.7343083 0.6492523 0.68182886 0.69057035 0.68984544 0.7247076 0.74486864 0.6792284 0.6491184 0.642238 0.7282668
0.17617618 0.72783417 0.69353414 0.6912152 0.63903046 0.70586896 0.7273639 0.69159317 0.63928854 0.6922022 0.7102406 0.7261591 0.6807059 0.75010943 0.6611912 0.68357164 0.7302624 0.6619253 0.7079366 0.7422619 0.68296117 0.70889306 0.74084616 0.68981546 0.70659584 0.63995934 0.72201985 0.70451653 0.6935847 0.7320733 0.7490259 0.6574656 0.74874955 0.67940676 0.72133046 0.7424865 0.682705 0.7435179 0.6787998 0.64290386 0.73437804 0.64907557 0.68175 0.690511 0.6897918 0.72476965 0.74499327 0.67915344 0.6489405 0.64203346 0.72832143
0.17717718 0.7279122 0.6934845 0.69115317 0.6388056 0.7058855 0.7274279 0.6915634 0.6390621 0.6921578 0.7102533 0.726229 0.68062097 0.7502417 0.6610523 0.6834747 0.73032194 0.6617791 0.70795286 0.7424032 0.6828745 0.7089023 0.7409764 0.6897627 0.7065937 0.6397508 0.72206455 0.7045293 0.6935381 0.73216134 0.7491673 0.6573008 0.74889225 0.6793238 0.7213979 0.7426069 0.68262005 0.7436518 0.6787211 0.6426922 0.73444706 0.64890033 0.68167156 0.690452 0.6897385 0.72483116 0.745117 0.679079 0.64876413 0.64183056 0.7283755
0.17817818 0.7279896 0.69343513 0.69109154 0.6385825 0.70590204 0.7274913 0.691534 0.6388374 0.6921137 0.71026593 0.7262984 0.6805366 0.7503729 0.6609144 0.68337846 0.73038095 0.6616339 0.70796907 0.7425435 0.6827884 0.7089114 0.74110574 0.68971026 0.70659155 0.63954407 0.72210884 0.704542 0.6934919 0.7322486 0.7493076 0.6571373 0.7490337 0.67924136 0.7214647 0.74272645 0.6825356 0.74378467 0.67864287 0.6424821 0.73451537 0.64872646 0.68159366 0.6903934 0.6896855 0.72489214 0.7452399 0.679005 0.6485892 0.64162946 0.728429
0.17917918 0.7280663 0.6933861 0.69103026 0.63836116 0.70591843 0.7275542 0.6915047 0.63861436 0.6920699 0.7102784 0.72636706 0.6804529 0.75050294 0.6607776 0.68328273 0.7304394 0.6614898 0.7079851 0.7426829 0.6827028 0.7089205 0.7412342 0.6896582 0.7065894 0.63933915 0.7221527 0.7045546 0.6934459 0.7323351 0.74944675 0.65697503 0.7491738 0.6791595 0.721531 0.74284506 0.6824516 0.7439166 0.67856514 0.64227355 0.73458296 0.64855415 0.68151623 0.69033515 0.68963295 0.7249526 0.74536186 0.6789316 0.6484158 0.6414301 0.728482
0.18018018 0.72814244 0.6933374 0.69096935 0.6381414 0.70593476 0.72761655 0.6914757 0.638393 0.6920264 0.71029073 0.7264351 0.6803697 0.7506319 0.66064185 0.68318754 0.73049736 0.66134673 0.7080011 0.7428212 0.6826177 0.7089295 0.7413617 0.6896065 0.7065873 0.6391361 0.7221961 0.7045672 0.6934003 0.7324208 0.74958473 0.65681416 0.7493127 0.6790783 0.72159666 0.7429628 0.68236816 0.7440474 0.67848796 0.6420666 0.7346499 0.6483832 0.6814393 0.6902773 0.6895807 0.7250125 0.7454829 0.6788587 0.64824384 0.64123243 0.72853446
0.18118118 0.72821784 0.693289 0.69090885 0.63792336 0.7059509 0.72767836 0.69144684 0.63817334 0.6919831 0.7103029 0.7265026 0.680287 0.7507599 0.6605071 0.68309295 0.7305547 0.66120476 0.7080169 0.7429586 0.68253314 0.70893836 0.74148834 0.6895551 0.7065852 0.6389348 0.7222391 0.7045797 0.69335496 0.7325057 0.7497215 0.6566545 0.7494502 0.6789977 0.7216618 0.74307954 0.6822852 0.7441773 0.67841125 0.6418612 0.7347162 0.64821374 0.6813628 0.6902198 0.6895287 0.7250718 0.74560314 0.6787863 0.64807343 0.6410365 0.7285864
0.18218218 0.72829264 0.6932409 0.6908487 0.637707 0.705967 0.7277396 0.69141823 0.6379553 0.69194007 0.7103149 0.7265695 0.68020487 0.75088686 0.6603734 0.68299896 0.7306115 0.66106385 0.7080326 0.743095 0.6824491 0.7089472 0.74161404 0.6895041 0.7065832 0.6387354 0.72228163 0.7045922 0.69330996 0.73258984 0.7498571 0.6564961 0.74958646 0.6789177 0.72172636 0.7431955 0.68220276 0.7443061 0.678335 0.64165735 0.73478174 0.6480458 0.6812868 0.6901627 0.68947715 0.7251306 0.7457225 0.6787144 0.6479046 0.6408423 0.72863775
0.18318318 0.7283668 0.6931931 0.690789 0.63749236 0.70598304 0.72780025 0.69138986 0.637739 0.6918974 0.7103268 0.7266357 0.6801233 0.7510128 0.66024077 0.6829055 0.7306677 0.66092396 0.70804816 0.7432304 0.68236554 0.70895594 0.7417389 0.68945336 0.7065812 0.6385378 0.7223238 0.7046046 0.69326526 0.7326732 0.7499916 0.65633893 0.74972147 0.6788383 0.7217904 0.7433104 0.68212074 0.7444339 0.67825925 0.6414551 0.7348467 0.64787924 0.68121135 0.6901059 0.6894259 0.72518885 0.7458409 0.6786429 0.6477372 0.6406499 0.72868866
0.18418418 0.7284403 0.69314563 0.69072956 0.63727933 0.7059989 0.7278604 0.69136167 0.6375243 0.6918549 0.71033853 0.7267013 0.6800423 0.7511378 0.66010916 0.6828126 0.7307234 0.6607851 0.70806366 0.7433649 0.6822825 0.70896465 0.74186283 0.68940306 0.7065792 0.638342 0.7223655 0.704617 0.69322085 0.73275584 0.7501249 0.65618306 0.74985516 0.6787596 0.7218538 0.7434245 0.68203926 0.7445606 0.67818403 0.64125437 0.734911 0.64771414 0.68113637 0.6900495 0.689375 0.7252466 0.74595845 0.67857206 0.6475713 0.6404593 0.72873896
0.18518518 0.7285132 0.6930984 0.69067055 0.637068 0.7060147 0.72792 0.6913337 0.6373113 0.69181275 0.71035016 0.72676635 0.6799618 0.7512618 0.65997857 0.68272024 0.7307785 0.6606473 0.708079 0.7434983 0.68219995 0.7089732 0.7419859 0.68935305 0.70657724 0.63814795 0.72240686 0.70462936 0.69317675 0.73283774 0.7502569 0.6560284 0.74998766 0.6786814 0.7219167 0.74353755 0.6819582 0.7446863 0.6781093 0.6410552 0.73497474 0.6475506 0.68106186 0.68999344 0.6893244 0.72530377 0.74607515 0.6785016 0.64740694 0.6402703 0.72878885
0.18618618 0.7285854 0.6930516 0.69061196 0.6368583 0.70603037 0.727979 0.691306 0.6370999 0.69177085 0.71036166 0.7268308 0.6798819 0.7513848 0.659849 0.68262845 0.7308331 0.6605105 0.70809424 0.7436309 0.6821179 0.70898175 0.7421081 0.6893034 0.7065753 0.6379556 0.7224478 0.70464164 0.69313294 0.7329188 0.7503877 0.65587497 0.750119 0.67860377 0.721979 0.7436497 0.6818777 0.744811 0.678035 0.64085764 0.7350378 0.64738846 0.6809879 0.6899377 0.6892742 0.72536045 0.74619097 0.6784317 0.64724404 0.640083 0.72883815
0.18718718 0.728657 0.69300497 0.69055367 0.63665026 0.706046 0.7280375 0.69127846 0.63689023 0.6917292 0.710373 0.7268946 0.6798024 0.7515069 0.6597205 0.6825372 0.7308871 0.6603747 0.7081094 0.74376243 0.6820363 0.7089902 0.7422294 0.68925405 0.7065734 0.63776493 0.72248834 0.7046539 0.69308937 0.73299915 0.75051737 0.6557228 0.75024915 0.67852676 0.7220408 0.743761 0.68179756 0.74493456 0.67796123 0.6406616 0.73510027 0.6472278 0.6809144 0.68988234 0.6892243 0.7254166 0.7463059 0.6783622 0.6470826 0.63989735 0.72888696
0.1881882 0.728728 0.6929587 0.6904957 0.636444 0.7060615 0.7280954 0.6912511 0.63668215 0.6916878 0.71038425 0.7269579 0.67972344 0.75162804 0.659593 0.6824465 0.7309405 0.66024 0.70812434 0.74389297 0.68195516 0.7089986 0.7423498 0.6892051 0.7065715 0.63757586 0.7225286 0.7046661 0.69304615 0.7330788 0.75064576 0.6555718 0.75037813 0.6784503 0.722102 0.7438713 0.68171793 0.7450571 0.6778879 0.64046717 0.7351622 0.6470686 0.6808414 0.6898273 0.6891748 0.7254722 0.74641997 0.6782932 0.6469226 0.6397132 0.7289353
0.1891892 0.7287984 0.6929127 0.6904382 0.6362393 0.7060769 0.7281528 0.691224 0.63647574 0.69164675 0.71039534 0.72702056 0.679645 0.7517483 0.65946656 0.6823563 0.73099345 0.66010624 0.70813924 0.7440226 0.6818745 0.7090069 0.7424694 0.6891565 0.7065697 0.63738847 0.7225684 0.70467824 0.6930032 0.73315763 0.75077283 0.6554221 0.75050604 0.67837435 0.7221626 0.7439806 0.6816388 0.7451786 0.67781514 0.6402743 0.7352235 0.6469109 0.6807689 0.6897726 0.68912554 0.7255273 0.74653316 0.67822474 0.6467639 0.6395307 0.72898316
0.1901902 0.7288681 0.69286704 0.690381 0.63603634 0.70609224 0.7282097 0.69119704 0.63627094 0.6916059 0.71040636 0.72708267 0.6795671 0.75186765 0.6593411 0.68226665 0.7310458 0.6599735 0.708154 0.74415123 0.68179435 0.70901513 0.742588 0.6891082 0.7065679 0.6372026 0.72260785 0.70469034 0.6929605 0.7332358 0.75089866 0.6552735 0.7506329 0.678299 0.7222227 0.74408895 0.68156004 0.7452989 0.6777428 0.64008296 0.73528415 0.6467546 0.6806969 0.6897182 0.6890767 0.7255818 0.74664545 0.6781567 0.6466067 0.63934976 0.7290305
0.1911912 0.72893727 0.6928216 0.6903242 0.635835 0.7061075 0.728266 0.69117033 0.63606787 0.69156533 0.7104172 0.7271441 0.6794896 0.7519861 0.6592167 0.6821775 0.7310975 0.65984184 0.7081687 0.7442789 0.68171465 0.7090233 0.74270576 0.6890603 0.7065661 0.6370183 0.722647 0.70470244 0.69291806 0.7333132 0.7510233 0.65512615 0.7507586 0.67822415 0.72228223 0.7441963 0.6814818 0.7454182 0.6776709 0.6398933 0.7353443 0.64659977 0.6806254 0.6896642 0.6890282 0.7256359 0.74675685 0.6780891 0.64645076 0.6391703 0.72907734
0.1921922 0.7290058 0.6927765 0.69026774 0.6356354 0.7061227 0.72832173 0.6911438 0.6358664 0.69152504 0.710428 0.7272051 0.67941266 0.7521036 0.6590933 0.6820889 0.7311488 0.6597111 0.70818317 0.74440557 0.6816354 0.70903134 0.74282265 0.6890127 0.70656437 0.6368356 0.72268575 0.7047145 0.6928759 0.73338985 0.7511466 0.65498 0.75088334 0.6781498 0.7223412 0.7443027 0.68140393 0.7455364 0.67759955 0.6397051 0.7354039 0.6464462 0.68055433 0.6896104 0.68898004 0.7256894 0.74686736 0.67802197 0.64629614 0.6389923 0.7291237
0.1931932 0.7290737 0.6927317 0.6902116 0.6354375 0.7061378 0.728377 0.69111747 0.6356666 0.69148505 0.71043867 0.7272654 0.6793362 0.75222033 0.65897095 0.6820009 0.73119944 0.6595814 0.7081976 0.7445313 0.6815566 0.70903933 0.7429386 0.68896544 0.70656264 0.6366543 0.7227242 0.70472646 0.6928341 0.7334658 0.7512688 0.654835 0.751007 0.678076 0.72239965 0.7444081 0.68132657 0.7456534 0.6775287 0.6395186 0.7354629 0.6462941 0.68048376 0.689557 0.68893224 0.7257424 0.746977 0.6779553 0.64614284 0.63881576 0.7291696
0.1941942 0.72914106 0.6926871 0.69015586 0.63524127 0.7061528 0.72843164 0.69109136 0.6354685 0.6914453 0.7104493 0.7273252 0.6792602 0.75233614 0.65884966 0.6819133 0.7312495 0.6594527 0.7082119 0.74465597 0.68147826 0.70904726 0.7430537 0.6889186 0.70656097 0.63647455 0.72276235 0.70473844 0.69279253 0.73354095 0.75138986 0.6546912 0.7511297 0.6780027 0.72245765 0.74451244 0.6812497 0.7457694 0.6774582 0.6393337 0.7355213 0.64614326 0.68041366 0.68950397 0.6888848 0.72579485 0.74708563 0.67788905 0.64599085 0.63864064 0.7292151
0.1951952 0.72920775 0.69264287 0.69010043 0.6350468 0.7061677 0.72848576 0.69106543 0.635272 0.69140583 0.7104597 0.7273844 0.6791847 0.75245106 0.65872943 0.6818263 0.7312991 0.659325 0.7082261 0.74477965 0.68140036 0.7090551 0.7431678 0.68887204 0.7065593 0.6362962 0.7228001 0.70475036 0.69275117 0.73361546 0.7515097 0.6545486 0.7512514 0.67792994 0.72251505 0.7446158 0.68117315 0.74588424 0.6773883 0.63915044 0.73557925 0.6459937 0.680344 0.68945116 0.6888377 0.7258468 0.74719346 0.6778233 0.6458401 0.63846695 0.7292601
0.1961962 0.7292738 0.6925989 0.6900454 0.63485396 0.70618254 0.7285393 0.6910397 0.63507724 0.6913666 0.7104701 0.72744304 0.67910963 0.7525651 0.6586102 0.6817398 0.7313481 0.6591983 0.70824015 0.7449024 0.68132293 0.7090629 0.74328107 0.6888259 0.7065577 0.6361193 0.72283757 0.7047623 0.69271016 0.7336892 0.7516285 0.65440714 0.75137216 0.67785764 0.72257197 0.74471813 0.68109715 0.7459981 0.6773189 0.63896877 0.7356366 0.6458455 0.6802748 0.6893987 0.6887909 0.72589827 0.74730027 0.677758 0.64569056 0.63829464 0.7293046
0.1971972 0.7293393 0.6925552 0.6899907 0.6346629 0.7061973 0.72859234 0.6910142 0.6348842 0.69132763 0.7104804 0.72750115 0.679035 0.7526783 0.6584921 0.68165386 0.7313966 0.6590725 0.7082541 0.7450241 0.6812459 0.70907056 0.7433934 0.68878007 0.7065561 0.63594383 0.7228747 0.70477414 0.6926694 0.7337622 0.75174624 0.6542669 0.75149196 0.6777858 0.7226284 0.74481946 0.6810215 0.74611086 0.6772499 0.63878876 0.7356934 0.6456984 0.680206 0.6893466 0.68874454 0.72594917 0.74740624 0.67769307 0.6455423 0.6381237 0.72934866
0.1981982 0.72940415 0.6925118 0.6899364 0.6344736 0.70621204 0.7286448 0.69098884 0.6346928 0.691289 0.7104906 0.7275586 0.6789609 0.75279063 0.6583749 0.6815684 0.73144454 0.65894777 0.708268 0.7451448 0.68116933 0.7090782 0.7435049 0.68873453 0.70655453 0.6357697 0.72291154 0.70478594 0.69262886 0.7338345 0.75186294 0.6541278 0.7516108 0.67771447 0.7226844 0.74491984 0.68094635 0.7462227 0.6771815 0.6386104 0.73574966 0.6455527 0.68013763 0.68929476 0.6886985 0.7259996 0.7475112 0.6776286 0.6453952 0.63795406 0.72939235
0.1991992 0.7294684 0.69246864 0.6898824 0.63428605 0.70622665 0.7286967 0.6909636 0.6345031 0.69125056 0.7105007 0.7276156 0.67888725 0.7529021 0.65825874 0.68148345 0.7314919 0.658824 0.70828176 0.7452644 0.6810932 0.7090857 0.7436153 0.6886894 0.70655304 0.635597 0.7229481 0.70479774 0.6925886 0.7339061 0.7519786 0.6539898 0.7517288 0.6776436 0.7227399 0.7450193 0.6808716 0.74633354 0.6771135 0.6384337 0.7358054 0.64540815 0.6800697 0.68924326 0.6886527 0.7260495 0.7476152 0.6775645 0.64524937 0.6377858 0.72943556
0.2002002 0.7295321 0.6924258 0.68982875 0.6341002 0.70624125 0.728748 0.69093865 0.63431513 0.6912125 0.71051073 0.727672 0.678814 0.7530127 0.6581436 0.681399 0.7315388 0.6587013 0.7082954 0.7453831 0.6810175 0.70909315 0.7437249 0.6886446 0.70655155 0.6354256 0.7229843 0.7048095 0.69254863 0.73397696 0.75209326 0.653853 0.75184584 0.6775732 0.72279483 0.74511784 0.6807973 0.74644345 0.677046 0.6382587 0.7358606 0.6452648 0.68000215 0.689192 0.6886073 0.72609884 0.74771833 0.67750084 0.6451047 0.6376188 0.7294783
0.2012012 0.7295951 0.6923832 0.68977547 0.6339162 0.70625573 0.7287988 0.6909139 0.6341289 0.6911746 0.7105206 0.7277278 0.6787413 0.75312245 0.6580293 0.68131506 0.7315851 0.65857947 0.70830894 0.7455006 0.6809423 0.7091005 0.74383354 0.68860006 0.70655006 0.6352556 0.7230202 0.7048212 0.6925089 0.7340471 0.752207 0.6537174 0.751962 0.6775032 0.72284937 0.74521554 0.6807234 0.7465524 0.676979 0.63808537 0.73591524 0.64512265 0.67993504 0.6891411 0.6885622 0.72614765 0.74782044 0.6774376 0.6449611 0.6374531 0.7295207
0.2022022 0.7296576 0.6923409 0.68972254 0.633734 0.70627016 0.72884905 0.6908893 0.6339444 0.691137 0.7105305 0.727783 0.6786689 0.75323135 0.65791607 0.6812317 0.73163086 0.6584587 0.7083224 0.74561715 0.68086743 0.70910776 0.7439412 0.6885559 0.70654863 0.63508683 0.72305584 0.7048329 0.6924694 0.7341165 0.7523197 0.6535829 0.7520773 0.6774337 0.72290343 0.74531233 0.68064994 0.7466605 0.6769125 0.63791364 0.73596936 0.6449816 0.67986834 0.6890905 0.68851745 0.726196 0.7479215 0.6773748 0.6448188 0.63728863 0.72956264
0.2032032 0.72971946 0.6922989 0.68966997 0.63355356 0.7062845 0.7288988 0.6908649 0.6337617 0.69109976 0.7105403 0.72783774 0.6785971 0.75333935 0.6578037 0.68114877 0.7316761 0.6583389 0.7083358 0.74573267 0.68079305 0.70911497 0.7440479 0.68851197 0.70654726 0.6349194 0.7230912 0.7048446 0.6924302 0.73418516 0.7524315 0.65344954 0.75219166 0.6773647 0.7229571 0.7454083 0.6805769 0.7467677 0.6768465 0.6377436 0.73602295 0.64484173 0.67980206 0.6890402 0.688473 0.7262438 0.7480216 0.6773123 0.6446775 0.63712543 0.7296041
0.2042042 0.7297807 0.69225717 0.68961775 0.633375 0.7062988 0.728948 0.6908407 0.6335807 0.69106275 0.71054995 0.72789186 0.6785256 0.75344646 0.65769225 0.6810664 0.73172086 0.65822005 0.7083491 0.74584705 0.6807191 0.7091221 0.7441536 0.6884684 0.70654595 0.6347533 0.72312623 0.7048562 0.6923913 0.73425317 0.75254244 0.65331733 0.7523052 0.6772961 0.72301024 0.7455034 0.6805043 0.74687403 0.676781 0.63757503 0.736076 0.64470303 0.67973614 0.6889902 0.6884288 0.726291 0.7481207 0.67725027 0.6445374 0.6369635 0.72964525
0.2052052 0.7298413 0.6922157 0.68956584 0.63319814 0.706313 0.7289967 0.6908167 0.6334015 0.691026 0.71055955 0.7279454 0.6784547 0.75355273 0.65758175 0.6809845 0.73176503 0.6581022 0.7083623 0.74596035 0.6806455 0.7091292 0.74425834 0.6884252 0.70654464 0.6345884 0.723161 0.70486784 0.6923526 0.7343204 0.7526524 0.65318626 0.7524179 0.6772279 0.72306293 0.7455978 0.6804322 0.74697953 0.676716 0.637408 0.7361285 0.6445654 0.6796706 0.68894047 0.68838495 0.72633773 0.7482188 0.6771886 0.6443984 0.63680273 0.729686
0.2062062 0.7299013 0.6921745 0.68951434 0.633023 0.7063272 0.7290449 0.6907929 0.6332241 0.69098955 0.71056914 0.72799844 0.6783841 0.7536581 0.6574721 0.68090314 0.7318087 0.6579853 0.7083754 0.7460726 0.6805724 0.7091362 0.74436206 0.6883822 0.7065433 0.63442487 0.7231955 0.70487946 0.69231415 0.73438686 0.75276154 0.6530564 0.75252974 0.6771602 0.7231152 0.74569136 0.68036044 0.7470842 0.67665154 0.6372425 0.7361805 0.64442885 0.6796054 0.68889105 0.6883414 0.7263839 0.74831575 0.67712724 0.64426047 0.63664323 0.7297264
0.2072072 0.7299607 0.6921336 0.68946314 0.6328496 0.7063413 0.7290926 0.6907693 0.6330486 0.6909534 0.71057856 0.7280509 0.67831403 0.75376254 0.6573633 0.6808223 0.73185194 0.65786946 0.7083884 0.7461837 0.6804997 0.70914316 0.74446476 0.68833953 0.7065421 0.63426256 0.7232297 0.70489097 0.69227594 0.73445266 0.75286984 0.6529276 0.7526407 0.67709285 0.72316706 0.7457842 0.68028915 0.74718803 0.6765875 0.6370784 0.7362319 0.6442934 0.67954063 0.68884194 0.6882981 0.7264296 0.7484117 0.6770663 0.6441236 0.6364849 0.7297663
0.2082082 0.7300195 0.69209296 0.6894123 0.6326778 0.70635533 0.72913986 0.69074583 0.6328747 0.6909175 0.710588 0.72810274 0.67824435 0.75386614 0.65725535 0.6807419 0.7318946 0.6577546 0.7084014 0.74629384 0.68042743 0.70915 0.7445665 0.68829715 0.7065409 0.6341015 0.7232636 0.7049025 0.69223803 0.7345177 0.75297725 0.65279996 0.75275093 0.677026 0.7232185 0.7458763 0.6802183 0.74729115 0.67652404 0.6369158 0.7362828 0.6441591 0.67947626 0.6887931 0.68825513 0.72647476 0.7485066 0.67700577 0.64398783 0.6363278 0.7298059
0.2092092 0.7300777 0.6920526 0.6893618 0.6325076 0.70636934 0.72918665 0.69072264 0.6327026 0.69088185 0.7105973 0.72815406 0.67817515 0.7539688 0.65714824 0.6806621 0.73193675 0.6576407 0.7084142 0.7464029 0.68035555 0.7091569 0.7446673 0.6882551 0.7065397 0.63394165 0.72329724 0.70491403 0.69220036 0.734582 0.7530838 0.6526734 0.75286025 0.6769595 0.72326946 0.7459677 0.6801478 0.7473934 0.6764611 0.6367546 0.7363332 0.64402574 0.6794122 0.6887446 0.68821245 0.7265194 0.7486005 0.6769456 0.6438531 0.6361719 0.7298451
0.2102102 0.7301352 0.69201255 0.68931174 0.632339 0.7063833 0.72923297 0.6906996 0.6325321 0.69084656 0.7106066 0.72820485 0.67810637 0.75407046 0.65704197 0.68058276 0.7319785 0.65752786 0.708427 0.74651104 0.68028414 0.70916367 0.74476707 0.6882132 0.70653856 0.6337831 0.7233306 0.7049255 0.69216293 0.7346456 0.7531896 0.6525481 0.7529687 0.6768935 0.72332007 0.7460584 0.6800778 0.74749494 0.6763987 0.6365947 0.736383 0.64389354 0.6793485 0.68869644 0.68817 0.72656363 0.7486934 0.6768858 0.6437195 0.63601714 0.72988397
0.2112112 0.7301921 0.69197273 0.689262 0.6321719 0.7063971 0.7292788 0.6906767 0.63236326 0.6908115 0.71061575 0.72825503 0.678038 0.75417125 0.6569365 0.68050396 0.73201966 0.65741605 0.7084397 0.7466182 0.68021315 0.70917034 0.744866 0.68817174 0.7065375 0.63362575 0.72336376 0.7049369 0.6921258 0.7347084 0.7532946 0.65242386 0.75307643 0.67682785 0.7233702 0.74614835 0.68000823 0.7475957 0.6763368 0.63643616 0.73643225 0.6437623 0.6792852 0.6886485 0.6881279 0.7266074 0.74878544 0.6768264 0.64358693 0.6358636 0.7299225
0.2122122 0.7302484 0.6919332 0.68921256 0.6320064 0.70641094 0.7293242 0.69065404 0.632196 0.6907768 0.7106249 0.7283046 0.67797005 0.7542711 0.6568319 0.68042564 0.7320603 0.65730524 0.70845234 0.7467245 0.6801425 0.7091771 0.744964 0.6881305 0.7065364 0.63346964 0.7233966 0.70494837 0.6920889 0.73477054 0.7533987 0.6523008 0.7531833 0.67676264 0.72341996 0.7462377 0.6799391 0.74769574 0.67627543 0.6362789 0.73648095 0.6436321 0.6792223 0.6886009 0.68808603 0.72665066 0.7488765 0.67676735 0.6434554 0.6357112 0.7299606
0.21321322 0.73030406 0.691894 0.68916345 0.6318423 0.7064247 0.7293692 0.69063157 0.63203025 0.6907424 0.71063393 0.72835374 0.6779026 0.7543699 0.656728 0.68034786 0.73210055 0.6571954 0.7084649 0.7468298 0.68007237 0.7091837 0.7450612 0.6880895 0.7065354 0.6333147 0.72342914 0.70495975 0.69205225 0.73483187 0.75350213 0.6521788 0.7532893 0.67669785 0.7234693 0.7463264 0.67987037 0.74779505 0.67621464 0.636123 0.7365291 0.64350295 0.67915964 0.6885536 0.6880445 0.72669345 0.74896675 0.67670876 0.6433249 0.63556 0.72999847
0.21421422 0.7303591 0.691855 0.68911475 0.63167965 0.7064384 0.7294138 0.6906093 0.6318661 0.6907082 0.7106429 0.7284022 0.6778355 0.7544678 0.656625 0.68027055 0.7321403 0.65708655 0.7084774 0.74693424 0.6800026 0.70919025 0.74515754 0.68804884 0.70653445 0.63316107 0.72346145 0.70497113 0.6920158 0.7348924 0.7536047 0.652058 0.7533945 0.6766334 0.72351825 0.7464144 0.67980206 0.74789363 0.6761544 0.6359684 0.7365767 0.6433748 0.6790974 0.68850654 0.6880032 0.7267359 0.7490561 0.6766505 0.6431954 0.6354099 0.73003596
0.21521522 0.73041356 0.69181633 0.6890664 0.63151836 0.7064521 0.729458 0.69058716 0.6317034 0.6906743 0.7106518 0.7284502 0.6777689 0.75456464 0.6565227 0.68019384 0.7321796 0.65697867 0.70848984 0.7470378 0.6799333 0.7091968 0.745253 0.6880084 0.7065335 0.6330086 0.72349346 0.70498246 0.69197965 0.73495233 0.7537065 0.6519383 0.75349885 0.67656946 0.72356683 0.7465018 0.67973423 0.7479915 0.6760946 0.63581496 0.73662364 0.64324766 0.6790355 0.6884598 0.6879621 0.72677785 0.7491447 0.67659265 0.64306694 0.63526094 0.7300731
0.21621622 0.73046744 0.69177794 0.6890184 0.63135856 0.70646566 0.7295017 0.6905653 0.6315421 0.6906407 0.71066064 0.7284976 0.6777027 0.7546605 0.6564212 0.68011755 0.7322184 0.6568717 0.7085022 0.7471406 0.67986447 0.7092033 0.74534774 0.68796825 0.7065326 0.63285744 0.72352517 0.7049938 0.69194376 0.73501146 0.75380754 0.6518199 0.7536024 0.67650586 0.723615 0.7465885 0.6796668 0.7480887 0.67603534 0.63566273 0.7366701 0.6431215 0.678974 0.6884134 0.68792135 0.7268194 0.7492324 0.6765352 0.64293957 0.63511324 0.7301099
0.21721722 0.7305208 0.6917398 0.6889708 0.6312 0.7064792 0.72954506 0.69054353 0.6313822 0.6906073 0.71066946 0.72854453 0.677637 0.7547553 0.6563204 0.68004185 0.73225677 0.6567656 0.70851445 0.7472425 0.679796 0.7092098 0.7454417 0.6879284 0.7065317 0.6327074 0.7235567 0.7050051 0.6919081 0.73507 0.75390786 0.6517026 0.7537051 0.6764427 0.72366273 0.7466747 0.6795998 0.74818516 0.6759765 0.63551176 0.73671585 0.6429963 0.67891276 0.6883673 0.6878808 0.7268605 0.74931943 0.67647815 0.64281315 0.6349666 0.73014635
0.21821822 0.73057353 0.691702 0.68892354 0.6310429 0.70649266 0.729588 0.690522 0.6312238 0.6905742 0.71067816 0.7285909 0.67757165 0.7548491 0.6562204 0.6799666 0.7322947 0.65666044 0.7085267 0.74734366 0.679728 0.70921624 0.7455349 0.68788874 0.7065309 0.6325587 0.7235879 0.7050164 0.6918727 0.7351278 0.75400734 0.6515865 0.75380695 0.6763799 0.7237101 0.74676025 0.6795333 0.74828094 0.6759182 0.6353619 0.7367611 0.64287215 0.6788519 0.6883215 0.6878406 0.72690123 0.7494057 0.6764215 0.6426878 0.6348212 0.7301824
0.21921922 0.7306258 0.69166446 0.6888766 0.63088703 0.7065061 0.72963053 0.6905006 0.6310667 0.6905414 0.7106868 0.7286368 0.6775068 0.7549417 0.6561211 0.679892 0.7323321 0.6565561 0.7085388 0.74744403 0.6796604 0.7092226 0.74562734 0.68784934 0.70653015 0.6324112 0.7236188 0.7050276 0.6918376 0.73518497 0.7541061 0.65147144 0.7539079 0.6763175 0.7237571 0.7468452 0.67946726 0.7483761 0.67586035 0.63521326 0.73680574 0.64274895 0.67879134 0.68827593 0.6878006 0.7269416 0.74949116 0.6763653 0.6425634 0.63467693 0.7302182
0.22022022 0.73067755 0.69162714 0.6888301 0.6307325 0.7065194 0.72967273 0.69047946 0.63091093 0.6905088 0.7106954 0.7286822 0.6774423 0.7550333 0.65602255 0.6798178 0.7323691 0.65645266 0.7085509 0.7475436 0.6795932 0.70922893 0.74571913 0.68781024 0.7065294 0.6322649 0.7236495 0.7050388 0.69180274 0.73524153 0.7542041 0.65135753 0.75400805 0.6762555 0.7238037 0.7469295 0.67940164 0.7484705 0.6758029 0.6350658 0.7368497 0.64262676 0.6787312 0.68823075 0.6877609 0.7269815 0.749576 0.67630947 0.6424401 0.6345339 0.7302535
0.22122122 0.73072875 0.6915902 0.6887839 0.6305792 0.7065327 0.7297145 0.6904585 0.6307565 0.6904764 0.7107039 0.72872716 0.67737836 0.75512373 0.65592474 0.6797442 0.7324057 0.6563501 0.7085629 0.74764246 0.67952645 0.70923525 0.74581015 0.68777144 0.70652866 0.6321199 0.72367984 0.70505 0.6917681 0.73529744 0.7543013 0.6512447 0.7541073 0.67619395 0.72384995 0.7470133 0.6793364 0.74856424 0.6757459 0.6349194 0.73689306 0.6425055 0.67867136 0.6881859 0.6877214 0.7270211 0.74966013 0.67625403 0.6423177 0.63439196 0.7302885
0.22222222 0.73077947 0.69155353 0.688738 0.6304271 0.706546 0.72975594 0.6904377 0.6306033 0.6904443 0.7107124 0.72877157 0.6773148 0.755213 0.6558276 0.6796711 0.73244196 0.6562483 0.70857483 0.7477405 0.67946017 0.70924157 0.7459005 0.6877328 0.706528 0.6319761 0.72371 0.70506114 0.6917338 0.73535275 0.75439775 0.65113294 0.7542057 0.6761328 0.7238958 0.7470964 0.67927176 0.7486573 0.6756893 0.63477415 0.7369358 0.6423853 0.6786119 0.6881413 0.68768215 0.7270603 0.7497436 0.676199 0.6421964 0.63425124 0.73032314
0.22322322 0.7308297 0.6915171 0.68869245 0.6302763 0.70655924 0.72979695 0.69041705 0.63045144 0.6904124 0.7107208 0.72881556 0.6772517 0.7553011 0.6557312 0.6795985 0.7324777 0.6561473 0.70858675 0.7478379 0.6793943 0.7092478 0.7459902 0.6876945 0.7065274 0.6318336 0.7237398 0.7050723 0.6916997 0.7354075 0.7544935 0.65102226 0.75430316 0.67607206 0.72394127 0.74717903 0.67920744 0.7487497 0.67563313 0.63462996 0.7369779 0.642266 0.67855275 0.688097 0.68764323 0.7270991 0.7498264 0.6761444 0.6420761 0.6341117 0.7303574
0.22422422 0.7308794 0.691481 0.6886472 0.6301267 0.70657235 0.72983766 0.6903966 0.6303008 0.69038075 0.71072906 0.72885907 0.67718905 0.755388 0.6556355 0.6795264 0.73251307 0.65604717 0.70859855 0.7479346 0.6793289 0.709254 0.74607927 0.6876564 0.7065268 0.63169235 0.72376937 0.7050834 0.6916658 0.7354616 0.7545884 0.6509125 0.7543998 0.6760117 0.7239863 0.747261 0.67914367 0.7488414 0.6755774 0.6344869 0.7370193 0.64214766 0.6784939 0.688053 0.6876045 0.7271376 0.7499085 0.6760902 0.6419568 0.63397336 0.73039126
0.22522523 0.7309287 0.69144523 0.68860227 0.6299783 0.70658547 0.72987795 0.6903764 0.6301514 0.69034934 0.71073735 0.7289021 0.6771268 0.7554739 0.6555405 0.6794548 0.73254806 0.65594774 0.7086103 0.74803054 0.67926395 0.7092602 0.74616766 0.6876186 0.7065263 0.63155246 0.72379863 0.70509446 0.6916323 0.7355152 0.75468254 0.65080386 0.75449544 0.6759517 0.7240311 0.7473424 0.67908037 0.7489325 0.675522 0.63434494 0.73706007 0.64203036 0.67843544 0.6880094 0.68756604 0.7271757 0.74999005 0.6760364 0.64183855 0.63383627 0.7304248
0.22622623 0.7309776 0.6914097 0.6885577 0.6298311 0.7065985 0.7299179 0.6903563 0.6300032 0.6903181 0.7107455 0.7289447 0.6770651 0.7555587 0.6554462 0.67938364 0.7325826 0.65584916 0.70862204 0.7481258 0.67919946 0.7092664 0.7462554 0.687581 0.7065258 0.6314138 0.7238276 0.7051055 0.69159895 0.73556817 0.75477594 0.65069616 0.75459015 0.6758922 0.72407544 0.7474233 0.6790175 0.74902284 0.675467 0.6342041 0.7371001 0.641914 0.67837733 0.68796605 0.68752784 0.7272135 0.7500709 0.675983 0.6417213 0.6337004 0.73045796
0.22722723 0.73102593 0.6913745 0.6885134 0.62968504 0.7066115 0.7299575 0.6903364 0.6298562 0.6902872 0.7107536 0.7289869 0.6770038 0.75564265 0.6553526 0.679313 0.73261684 0.6557513 0.70863366 0.74822044 0.6791354 0.70927256 0.7463426 0.6875437 0.7065254 0.6312765 0.72385633 0.7051165 0.6915659 0.7356206 0.7548685 0.6505894 0.754684 0.67583305 0.72411937 0.7475035 0.6789551 0.7491125 0.6754125 0.63406426 0.7371395 0.6417986 0.6783196 0.6879231 0.68748987 0.7272509 0.7501513 0.6759301 0.6416051 0.63356566 0.73049074
0.22822823 0.7310739 0.6913395 0.68846947 0.6295402 0.70662445 0.72999674 0.6903167 0.6297104 0.6902564 0.71076167 0.72902864 0.67694294 0.7557256 0.6552596 0.6792428 0.73265064 0.65565413 0.7086452 0.7483143 0.6790718 0.7092787 0.7464291 0.6875066 0.70652497 0.6311405 0.7238847 0.7051275 0.6915331 0.73567253 0.7549603 0.6504836 0.7547768 0.67577434 0.724163 0.7475832 0.6788931 0.7492015 0.67535824 0.6339255 0.73717815 0.6416842 0.6782621 0.6878804 0.6874522 0.727288 0.75023097 0.6758775 0.6414899 0.63343227 0.7305231
0.22922923 0.7311214 0.6913048 0.6884258 0.62939644 0.7066373 0.73003566 0.6902972 0.6295657 0.6902259 0.7107696 0.72906995 0.67688257 0.75580764 0.6551674 0.67917305 0.73268414 0.65555775 0.7086567 0.7484076 0.67900866 0.7092848 0.74651504 0.68746984 0.7065246 0.6310058 0.72391284 0.70513844 0.6915006 0.735724 0.75505126 0.65037876 0.7548686 0.67571604 0.7242062 0.74766225 0.6788316 0.7492898 0.6753044 0.63378775 0.73721606 0.6415708 0.6782051 0.687838 0.6874147 0.7273247 0.7503101 0.67582536 0.6413758 0.6333001 0.7305551
0.23023023 0.7311685 0.6912704 0.68838245 0.62925386 0.70665014 0.7300742 0.6902778 0.62942225 0.69019556 0.7107775 0.72911084 0.67682266 0.7558888 0.6550758 0.67910373 0.7327173 0.6554621 0.70866823 0.7485002 0.67894596 0.7092908 0.7466004 0.68743324 0.70652425 0.63087255 0.7239406 0.7051494 0.69146836 0.7357748 0.75514144 0.6502748 0.75495946 0.6756581 0.72424906 0.74774075 0.6787705 0.7493774 0.67525095 0.63365114 0.73725325 0.64145833 0.6781483 0.687796 0.6873775 0.72736114 0.7503887 0.6757736 0.64126265 0.63316923 0.73058677
0.23123123 0.7312152 0.69123626 0.68833935 0.6291125 0.7066629 0.73011243 0.6902586 0.62927985 0.69016546 0.7107853 0.7291513 0.67676324 0.75596917 0.6549849 0.6790349 0.73275006 0.65536714 0.7086796 0.7485922 0.6788838 0.7092969 0.74668515 0.68739694 0.706524 0.6307407 0.72396815 0.70516026 0.6914364 0.73582524 0.7552308 0.6501718 0.7550493 0.67560065 0.72429156 0.74781865 0.67870975 0.7494643 0.67519784 0.6335155 0.7372898 0.64134693 0.67809194 0.68775433 0.68734056 0.72739726 0.7504667 0.67572224 0.6411506 0.63303965 0.73061806
0.23223223 0.7312615 0.69120234 0.68829656 0.6289722 0.70667565 0.7301503 0.69023967 0.62913865 0.6901356 0.7107931 0.7291914 0.6767043 0.7560487 0.65489465 0.67896646 0.7327825 0.6552729 0.70869094 0.7486835 0.67882204 0.70930284 0.7467693 0.6873609 0.7065238 0.63061017 0.7239953 0.7051711 0.6914047 0.7358751 0.75531924 0.6500697 0.7551381 0.6755436 0.7243337 0.74789596 0.6786494 0.74955046 0.67514503 0.63338095 0.7373258 0.6412365 0.6780359 0.68771297 0.6873039 0.727433 0.75054413 0.67567134 0.6410396 0.6329114 0.73064893
0.23323323 0.7313073 0.69116867 0.68825406 0.628833 0.7066883 0.7301878 0.69022083 0.6289985 0.6901059 0.71080077 0.72923106 0.6766458 0.75612736 0.6548051 0.67889845 0.7328146 0.6551793 0.7087022 0.7487742 0.67876077 0.70930886 0.7468529 0.6873251 0.7065236 0.6304811 0.7240222 0.70518196 0.6913732 0.7359245 0.75540686 0.64996845 0.75522584 0.67548704 0.7243754 0.7479726 0.6785895 0.74963593 0.67509264 0.63324744 0.73736125 0.64112705 0.67798024 0.68767196 0.6872674 0.72746843 0.750621 0.6756208 0.6409297 0.6327844 0.73067945
0.23423423 0.7313528 0.6911353 0.68821186 0.62869495 0.70670086 0.73022497 0.6902022 0.6288596 0.6900765 0.71080834 0.72927034 0.6765878 0.7562053 0.6547162 0.6788309 0.73284644 0.6550864 0.7087134 0.74886423 0.67869985 0.7093148 0.7469359 0.6872896 0.7065235 0.63035345 0.7240488 0.70519274 0.6913421 0.7359734 0.75549364 0.6498681 0.75531244 0.67543083 0.7244168 0.7480487 0.67853004 0.7497207 0.6750406 0.633115 0.73739624 0.6410186 0.67792493 0.68763125 0.68723124 0.7275036 0.7506974 0.67557067 0.64082086 0.63265884 0.7307096
0.23523523 0.73139787 0.69110215 0.68816996 0.62855804 0.70671344 0.7302618 0.6901837 0.6287217 0.6900472 0.71081585 0.72930926 0.6765303 0.75628257 0.654628 0.67876375 0.73287797 0.6549942 0.70872456 0.7489536 0.6786394 0.7093207 0.74701834 0.6872543 0.70652336 0.6302273 0.724075 0.70520353 0.69131124 0.7360218 0.75557953 0.64976853 0.755398 0.6753751 0.7244578 0.7481241 0.67847085 0.7498047 0.67498887 0.63298357 0.73743075 0.6409112 0.67787004 0.6875909 0.6871953 0.7275384 0.75077313 0.67552096 0.6407131 0.6325346 0.73073936
0.23623623 0.7314426 0.69106925 0.6881283 0.62842226 0.7067259 0.7302983 0.6901654 0.6285849 0.6900182 0.71082324 0.72934777 0.6764733 0.7563591 0.6545404 0.678697 0.73290914 0.65490264 0.70873564 0.74904233 0.6785794 0.7093266 0.74710023 0.68721926 0.7065233 0.63010263 0.72410095 0.70521426 0.6912806 0.7360698 0.75566447 0.6496699 0.7554824 0.6753198 0.7244984 0.7481989 0.6784121 0.74988794 0.6749375 0.63285327 0.7374648 0.6408048 0.67781544 0.68755084 0.68715966 0.7275729 0.7508484 0.6754716 0.64060646 0.6324118 0.73076874
0.23723723 0.7314869 0.6910366 0.6880869 0.62828755 0.70673835 0.73033446 0.6901473 0.6284493 0.6899893 0.71083057 0.72938585 0.6764168 0.7564349 0.6544536 0.67863065 0.73294014 0.65481174 0.70874673 0.7491305 0.6785197 0.70933247 0.74718153 0.68718445 0.7065233 0.6299795 0.7241266 0.705225 0.6912502 0.7361173 0.7557485 0.649572 0.75556564 0.67526495 0.7245387 0.7482731 0.67835367 0.74997044 0.67488647 0.632724 0.73749834 0.6406995 0.67776126 0.687511 0.68712425 0.7276071 0.75092304 0.67542267 0.64050096 0.63229036 0.73079777
0.23823825 0.73153085 0.69100416 0.68804586 0.62815404 0.7067507 0.7303702 0.69012934 0.6283148 0.68996066 0.71083784 0.7294236 0.6763607 0.75651 0.6543673 0.67856467 0.7329708 0.6547215 0.70875764 0.7492179 0.6784605 0.7093383 0.74726224 0.68714994 0.70652336 0.6298579 0.7241518 0.70523566 0.69122005 0.73616433 0.7558316 0.649475 0.75564784 0.67521054 0.72457856 0.74834657 0.6782956 0.7500521 0.67483574 0.6325958 0.7375314 0.64059526 0.67770743 0.68747157 0.6870891 0.727641 0.7509972 0.67537415 0.64039654 0.6321704 0.73082644
0.23923925 0.7315744 0.690972 0.68800503 0.62802166 0.706763 0.7304057 0.6901115 0.62818134 0.6899323 0.710845 0.72946095 0.6763051 0.7565845 0.6542818 0.67849916 0.7330012 0.6546319 0.70876855 0.7493048 0.6784016 0.70934415 0.7473424 0.6871157 0.7065234 0.6297378 0.7241767 0.7052464 0.6911901 0.73621094 0.7559137 0.6493787 0.755729 0.6751566 0.724618 0.74841934 0.6782379 0.750133 0.67478544 0.63246864 0.73756415 0.640492 0.67765397 0.68743235 0.6870542 0.72767454 0.75107074 0.675326 0.64029324 0.6320519 0.73085475
0.24024025 0.7316176 0.69094 0.6879645 0.6278904 0.70677525 0.7304408 0.69009393 0.628049 0.68990403 0.710852 0.7294979 0.67625 0.7566584 0.6541969 0.67843395 0.73303133 0.654543 0.7087794 0.7493909 0.6783431 0.70934993 0.747422 0.68708175 0.70652354 0.6296191 0.72420126 0.705257 0.6911605 0.7362571 0.7559948 0.6492833 0.7558093 0.6751031 0.7246572 0.74849147 0.6781805 0.7502131 0.67473537 0.6323426 0.7375964 0.64038986 0.6776009 0.6873934 0.6870196 0.7277078 0.75114375 0.67527825 0.64019114 0.6319349 0.73088264
0.24124125 0.7316604 0.6909083 0.6879242 0.6277603 0.7067874 0.73047554 0.6900765 0.6279178 0.689876 0.710859 0.7295345 0.6761952 0.7567316 0.65411276 0.6783692 0.7330612 0.65445465 0.7087902 0.74947643 0.67828494 0.70935565 0.747501 0.687048 0.7065237 0.6295017 0.72422546 0.70526767 0.69113106 0.7363028 0.7560749 0.64918864 0.75588864 0.67505014 0.72469586 0.7485629 0.6781235 0.75029236 0.67468566 0.63221765 0.7376282 0.64028883 0.6775483 0.68735474 0.6869852 0.72774076 0.75121623 0.67523086 0.64009017 0.6318193 0.73091024
0.24224225 0.7317029 0.6908768 0.6878842 0.62763137 0.70679957 0.73051 0.6900592 0.62778777 0.6898482 0.7108659 0.7295708 0.67614084 0.7568042 0.65402925 0.6783048 0.73309076 0.65436697 0.7088009 0.7495613 0.6782272 0.7093614 0.74757946 0.6870146 0.70652395 0.62938553 0.72424924 0.70527834 0.69110185 0.73634803 0.756154 0.64909476 0.7559671 0.6749976 0.72473425 0.74863356 0.6780668 0.75037074 0.6746363 0.6320938 0.7376597 0.6401889 0.677496 0.68731636 0.6869511 0.72777337 0.75128806 0.6751839 0.6399904 0.63170487 0.7309374
0.24324325 0.731745 0.6908455 0.68784446 0.6275036 0.7068116 0.73054403 0.6900421 0.62765884 0.6898206 0.71087265 0.7296066 0.6760869 0.75687623 0.6539464 0.6782408 0.73311996 0.6542799 0.7088115 0.7496455 0.6781698 0.7093671 0.7476573 0.6869814 0.7065242 0.6292706 0.7242728 0.70528895 0.6910729 0.73639286 0.756232 0.64900166 0.75604475 0.6749456 0.7247722 0.74870354 0.67801046 0.7504483 0.67458725 0.63197106 0.73769075 0.64009005 0.67744416 0.6872782 0.6869173 0.72780573 0.7513594 0.6751373 0.6398918 0.6315917 0.7309643
0.24424425 0.7317867 0.69081444 0.68780494 0.62737703 0.7068236 0.73057777 0.69002515 0.62753105 0.68979317 0.7108793 0.72964215 0.6760333 0.75694764 0.6538642 0.6781772 0.7331489 0.65419346 0.7088221 0.749729 0.6781127 0.7093727 0.7477345 0.6869485 0.7065245 0.6291568 0.72429603 0.70529956 0.6910441 0.73643726 0.7563089 0.64890933 0.7561215 0.67489403 0.72480977 0.7487727 0.67795444 0.75052494 0.67453855 0.63184947 0.7377214 0.63999236 0.6773927 0.68724036 0.68688375 0.72783774 0.7514301 0.675091 0.6397944 0.6314796 0.73099077
0.24524525 0.73182815 0.6907836 0.6877657 0.6272516 0.70683557 0.73061115 0.69000834 0.6274044 0.689766 0.7108859 0.7296773 0.6759801 0.7570185 0.6537828 0.6781139 0.7331774 0.6541077 0.7088326 0.7498118 0.67805594 0.70937836 0.74781114 0.6869158 0.70652485 0.62904423 0.724319 0.70531017 0.69101554 0.7364812 0.7563847 0.6488178 0.7561975 0.674843 0.72484696 0.7488411 0.6778987 0.7506007 0.6744902 0.63172907 0.7377517 0.6398958 0.6773417 0.6872027 0.6868505 0.72786945 0.7515002 0.67504513 0.63969827 0.63136876 0.73101693
0.24624625 0.73186916 0.690753 0.68772674 0.6271274 0.7068475 0.7306441 0.6899917 0.62727886 0.689739 0.7108923 0.72971207 0.6759273 0.7570888 0.65370196 0.678051 0.7332056 0.65402246 0.70884305 0.74989396 0.67799956 0.7093839 0.74788713 0.68688345 0.7065252 0.6289327 0.7243417 0.7053208 0.6909872 0.7365247 0.75645936 0.64872694 0.75627273 0.67479247 0.72488374 0.74890876 0.6778433 0.75067556 0.6744422 0.6316098 0.73778164 0.63980037 0.67729104 0.6871653 0.6868175 0.72790086 0.7515697 0.67499965 0.63960326 0.6312589 0.73104274
0.24724725 0.7319098 0.6907226 0.68768805 0.62700444 0.70685935 0.7306768 0.68997526 0.6271545 0.68971217 0.71089864 0.7297465 0.6758748 0.7571585 0.6536219 0.67798847 0.73323345 0.6539379 0.70885336 0.7499754 0.6779435 0.70938945 0.74796253 0.6868514 0.7065257 0.6288223 0.72436416 0.7053314 0.6909591 0.7365678 0.756533 0.6486369 0.75634724 0.67474246 0.7249201 0.7489755 0.6777882 0.7507494 0.6743945 0.6314917 0.7378112 0.6397062 0.6772409 0.68712825 0.6867848 0.727932 0.75163853 0.6749545 0.63950926 0.6311502 0.73106825
0.24824825 0.7319501 0.69069237 0.6876496 0.62688273 0.70687115 0.730709 0.689959 0.6270314 0.6896856 0.71090484 0.72978055 0.67582273 0.75722766 0.6535425 0.6779263 0.733261 0.65385395 0.7088637 0.750056 0.6778878 0.70939493 0.74803734 0.6868196 0.7065261 0.628713 0.72438645 0.70534194 0.6909312 0.7366104 0.75660574 0.64854753 0.75642097 0.6746929 0.72495604 0.7490415 0.6777334 0.7508223 0.6743471 0.63137484 0.7378404 0.63961315 0.67719114 0.68709135 0.6867524 0.72796273 0.7517068 0.6749097 0.6394162 0.63104254 0.73109335
0.24924925 0.73199004 0.69066244 0.6876114 0.6267623 0.7068829 0.7307409 0.68994284 0.62690943 0.68965924 0.71091104 0.7298143 0.675771 0.75729626 0.65346384 0.6778645 0.7332881 0.65377057 0.70887387 0.750136 0.67783237 0.7094004 0.7481114 0.6867881 0.70652664 0.62860477 0.72440845 0.70535254 0.6909035 0.7366526 0.7566776 0.64845896 0.75649405 0.674644 0.7249916 0.7491066 0.677679 0.75089425 0.67430013 0.6312592 0.73786926 0.63952136 0.6771417 0.6870547 0.68672025 0.7279932 0.7517743 0.67486525 0.6393242 0.63093585 0.73111814
0.25025025 0.7320296 0.69063264 0.6875735 0.62664306 0.70689464 0.7307724 0.68992686 0.6267887 0.6896331 0.7109171 0.7298476 0.6757196 0.75736433 0.6533859 0.67780304 0.73331493 0.65368783 0.708884 0.75021523 0.67777723 0.7094058 0.7481849 0.6867569 0.7065272 0.62849754 0.72443026 0.70536315 0.690876 0.7366944 0.7567486 0.6483711 0.75656646 0.6745955 0.7250268 0.7491708 0.6776248 0.7509652 0.67425346 0.63114476 0.73789775 0.6394307 0.6770927 0.6870183 0.6866884 0.72802335 0.75184125 0.6748212 0.6392331 0.6308302 0.73114264
0.25125125 0.73206884 0.6906031 0.6875358 0.6265252 0.7069063 0.7308035 0.68991107 0.62666917 0.6896071 0.7109231 0.72988063 0.6756686 0.7574318 0.65330863 0.677742 0.7333414 0.65360576 0.7088941 0.7502937 0.67772245 0.70941114 0.7482577 0.686726 0.70652777 0.62839127 0.72445184 0.7053737 0.6908487 0.7367357 0.7568188 0.64828396 0.7566382 0.6745474 0.72506154 0.749234 0.67757094 0.7510353 0.6742071 0.63103163 0.7379259 0.639341 0.67704403 0.6869821 0.6866569 0.72805315 0.75190747 0.67477745 0.63914293 0.63072556 0.7311668
0.25225225 0.7321077 0.69057375 0.6874984 0.62640864 0.706918 0.73083425 0.6898954 0.6265509 0.68958133 0.71092904 0.72991323 0.6756179 0.75749874 0.65323216 0.67768127 0.73336744 0.6535243 0.7089041 0.75037134 0.677668 0.70941645 0.7483298 0.68669534 0.7065284 0.62828606 0.7244732 0.7053843 0.69082165 0.73677665 0.7568881 0.64819753 0.75670934 0.6744997 0.72509587 0.74929637 0.6775174 0.7511046 0.67416114 0.6309198 0.7379537 0.63925225 0.6769957 0.68694615 0.68662566 0.72808266 0.751973 0.674734 0.63905364 0.63062185 0.7311906
0.25325325 0.73214614 0.6905446 0.6874612 0.6262934 0.7069296 0.7308646 0.6898799 0.6264339 0.6895558 0.71093494 0.7299455 0.67556745 0.75756514 0.6531564 0.6776209 0.7333932 0.6534434 0.708914 0.7504482 0.6776138 0.70942175 0.7484012 0.68666506 0.70652914 0.62818176 0.7244944 0.70539486 0.69079477 0.73681706 0.7569567 0.6481119 0.75677985 0.6744524 0.72512984 0.7493579 0.6774642 0.7511731 0.67411554 0.6308093 0.7379812 0.6391645 0.67694765 0.68691045 0.6865947 0.7281118 0.7520377 0.6746909 0.63896525 0.63051903 0.73121417
0.25425425 0.73218423 0.6905157 0.6874243 0.6261796 0.7069412 0.7308945 0.6898646 0.6263182 0.6895305 0.7109408 0.7299774 0.6755174 0.75763094 0.65308136 0.6775609 0.7334185 0.6533631 0.70892376 0.7505243 0.67756 0.70942694 0.7484719 0.686635 0.70652986 0.62807846 0.7245154 0.7054055 0.69076806 0.73685706 0.7570246 0.6480269 0.75684977 0.67440546 0.7251635 0.7494187 0.6774112 0.75124085 0.67407024 0.6307001 0.7380083 0.6390776 0.6769 0.686875 0.6865641 0.72814065 0.7521018 0.67464817 0.6388777 0.6304172 0.7312374
0.25525525 0.73222196 0.69048697 0.6873877 0.62606716 0.70695275 0.73092407 0.6898494 0.62620384 0.68950546 0.7109466 0.73000896 0.67546767 0.7576962 0.6530071 0.67750126 0.7334435 0.65328354 0.7089335 0.7505995 0.6775064 0.7094321 0.74854183 0.6866053 0.70653063 0.62797606 0.7245361 0.705416 0.69074154 0.73689663 0.7570917 0.64794266 0.7569191 0.6743589 0.7251968 0.7494787 0.67735857 0.7513079 0.67402536 0.63059235 0.73803514 0.6389916 0.67685264 0.6868397 0.68653375 0.72816914 0.752165 0.67460567 0.638791 0.63031626 0.73126036
0.25625625 0.73225933 0.6904585 0.68735135 0.6259561 0.70696425 0.73095316 0.6898343 0.6260908 0.68948054 0.71095234 0.73004013 0.6754182 0.75776094 0.65293354 0.677442 0.7334681 0.6532045 0.7089431 0.7506739 0.67745316 0.7094372 0.74861103 0.6865758 0.7065314 0.6278746 0.72455674 0.70542663 0.69071525 0.73693573 0.75715816 0.6478591 0.7569878 0.6743127 0.72522974 0.74953806 0.67730623 0.7513742 0.67398083 0.63048595 0.73806155 0.6389065 0.6768056 0.6868047 0.6865036 0.7281973 0.7522275 0.6745635 0.63870513 0.6302162 0.731283
0.25725725 0.7322963 0.69043016 0.6873152 0.62584656 0.7069757 0.7309819 0.6898194 0.6259791 0.6894559 0.71095806 0.73007095 0.6753691 0.757825 0.6528608 0.6773831 0.7334924 0.6531262 0.7089527 0.7507473 0.6774002 0.70944226 0.74867946 0.68654656 0.7065323 0.62777406 0.7245772 0.70543724 0.69068915 0.7369744 0.75722396 0.6477763 0.757056 0.6742669 0.7252624 0.7495968 0.6772542 0.75143987 0.6739367 0.630381 0.73808765 0.6388222 0.6767588 0.6867699 0.6864737 0.72822505 0.7522891 0.6745217 0.6386201 0.630117 0.73130536
0.25825825 0.7323328 0.6904021 0.68727934 0.6257385 0.7069872 0.73101014 0.6898047 0.62586886 0.6894315 0.71096367 0.73010135 0.6753203 0.75788856 0.6527888 0.6773246 0.7335162 0.65304846 0.70896226 0.7508199 0.67734754 0.7094472 0.7487471 0.6865176 0.7065332 0.6276744 0.72459745 0.7054478 0.6906632 0.73701257 0.7572891 0.64769423 0.7571236 0.67422134 0.7252947 0.7496548 0.67720246 0.7515049 0.673893 0.6302775 0.73811346 0.63873875 0.6767124 0.6867353 0.68644416 0.7282525 0.75235 0.6744802 0.6385358 0.6300187 0.7313274
0.25925925 0.732369 0.6903742 0.68724376 0.625632 0.7069986 0.731038 0.68979007 0.62576 0.68940735 0.7109693 0.73013145 0.6752718 0.75795144 0.65271765 0.6772664 0.73353976 0.6529713 0.70897174 0.75089157 0.67729515 0.70945215 0.74881387 0.68648887 0.70653415 0.62757564 0.7246175 0.7054584 0.6906375 0.7370503 0.75735366 0.64761287 0.75719064 0.67417616 0.72532666 0.7497123 0.677151 0.75156933 0.6738496 0.6301754 0.73813885 0.63865614 0.67666626 0.68670094 0.6864148 0.72827953 0.7524099 0.6744389 0.6384523 0.62992126 0.73134923
0.26026025 0.73240477 0.69034654 0.6872085 0.62552696 0.70701003 0.7310654 0.68977565 0.6256526 0.6893834 0.7109749 0.73016113 0.6752236 0.7580137 0.6526473 0.6772086 0.7335629 0.6528949 0.70898116 0.75096226 0.6772431 0.7094571 0.74887985 0.6864604 0.7065351 0.6274777 0.7246374 0.705469 0.69061196 0.73708755 0.7574176 0.6475322 0.7572572 0.67413133 0.72535837 0.7497692 0.6770999 0.7516331 0.6738066 0.6300745 0.73816395 0.6385743 0.67662036 0.6866668 0.68638563 0.7283063 0.7524689 0.67439795 0.63836956 0.62982464 0.7313708
0.26126125 0.7324401 0.69031906 0.68717337 0.62542355 0.7070214 0.7310924 0.68976134 0.6255467 0.68935966 0.7109804 0.73019046 0.6751757 0.7580754 0.65257776 0.67715114 0.73358566 0.65281916 0.7089905 0.751032 0.6771913 0.7094619 0.74894494 0.6864321 0.7065361 0.6273807 0.7246572 0.7054796 0.6905866 0.73712426 0.7574809 0.6474523 0.7573232 0.6740868 0.7253898 0.74982554 0.67704904 0.75169635 0.67376405 0.62997466 0.7381887 0.6384932 0.67657477 0.6866329 0.6863567 0.7283326 0.752527 0.67435724 0.6382876 0.62972885 0.7313921
0.26226225 0.7324751 0.6902918 0.6871386 0.62532157 0.70703274 0.7311191 0.6897472 0.6254423 0.68933624 0.71098596 0.73021936 0.67512816 0.75813645 0.65250903 0.6770941 0.73360807 0.652744 0.7089998 0.7511007 0.6771398 0.7094668 0.7490092 0.6864041 0.7065372 0.6272845 0.7246767 0.70549023 0.6905615 0.73716056 0.75754374 0.64737314 0.75738865 0.6740426 0.72542083 0.7498813 0.6769985 0.75175905 0.6737219 0.62987596 0.73821306 0.6384129 0.6765294 0.68659914 0.68632805 0.72835857 0.75258416 0.6743168 0.6382063 0.62963384 0.7314132
0.26326326 0.7325096 0.6902648 0.6871041 0.62522084 0.70704406 0.73114544 0.68973315 0.6253395 0.689313 0.7109914 0.7302479 0.6750809 0.7581968 0.65244114 0.6770374 0.73363006 0.65266955 0.70900905 0.75116855 0.6770887 0.7094716 0.74907243 0.6863763 0.7065383 0.6271893 0.72469616 0.70550084 0.6905365 0.7371963 0.7576059 0.64729464 0.7574536 0.67399865 0.72545165 0.7499366 0.6769483 0.75182116 0.6736802 0.62977827 0.738237 0.6383333 0.67648435 0.68656564 0.6862996 0.72838414 0.7526403 0.67427665 0.63812584 0.6295397 0.731434
0.26426426 0.7325437 0.690238 0.6870699 0.62512124 0.7070554 0.7311714 0.6897193 0.62523824 0.68929005 0.71099687 0.73027605 0.67503387 0.75825644 0.6523741 0.6769811 0.73365176 0.6525958 0.7090183 0.75123554 0.6770378 0.70947635 0.74913484 0.68634874 0.70653945 0.6270948 0.7247154 0.70551145 0.6905117 0.7372316 0.7576676 0.647217 0.757518 0.673955 0.7254822 0.7499914 0.6768984 0.7518828 0.67363894 0.6296816 0.7382607 0.63825446 0.6764395 0.6865324 0.68627137 0.7284093 0.75269556 0.6742367 0.638046 0.6294464 0.73145455
0.26526526 0.7325773 0.69021136 0.6870359 0.6250228 0.70706666 0.7311971 0.68970555 0.62513834 0.6892673 0.71100223 0.7303038 0.6749872 0.75831544 0.65230787 0.6769251 0.7336731 0.65252274 0.70902747 0.7513018 0.67698723 0.7094811 0.7491964 0.6863214 0.70654064 0.6270012 0.7247345 0.70552206 0.69048715 0.7372663 0.75772876 0.64713997 0.7575819 0.67391175 0.72551244 0.7500457 0.6768488 0.75194395 0.67359805 0.629586 0.73828393 0.6381763 0.676395 0.68649936 0.68624336 0.728434 0.75275016 0.674197 0.63796693 0.6293539 0.73147494
0.26626626 0.7326105 0.690185 0.68700224 0.6249255 0.7070779 0.7312225 0.68969196 0.6250397 0.6892448 0.7110076 0.7303312 0.6749408 0.7583737 0.6522423 0.6768696 0.733694 0.6524503 0.7090366 0.7513673 0.6769369 0.7094859 0.7492572 0.6862942 0.7065419 0.6269085 0.72475344 0.70553267 0.69046277 0.7373006 0.7577894 0.64706373 0.75764525 0.6738687 0.7255425 0.7500996 0.6767996 0.75200456 0.6735577 0.62949127 0.7383068 0.6380989 0.6763507 0.6864666 0.6862155 0.7284584 0.75280404 0.67415756 0.6378885 0.62926215 0.7314951
0.26726726 0.7326433 0.6901588 0.6869688 0.6248293 0.7070891 0.7312476 0.68967855 0.6249422 0.6892226 0.71101296 0.7303581 0.67489475 0.7584312 0.6521774 0.67681444 0.73371464 0.6523787 0.70904565 0.75143206 0.676887 0.7094906 0.74931735 0.68626726 0.70654315 0.62681663 0.7247722 0.7055433 0.69043857 0.73733425 0.7578495 0.6469883 0.757708 0.673826 0.72557217 0.750153 0.67675066 0.75206476 0.67351764 0.6293975 0.7383293 0.6380221 0.67630666 0.686434 0.6861879 0.72848237 0.75285727 0.67411834 0.6378108 0.62917125 0.73151505
0.26826826 0.73267555 0.69013286 0.6869357 0.62473416 0.70710033 0.73127234 0.6896652 0.6248458 0.6892006 0.71101826 0.73038465 0.67484903 0.75848794 0.65211314 0.67675966 0.7337349 0.6523077 0.7090547 0.7514961 0.6768373 0.70949525 0.7493768 0.6862405 0.70654446 0.6267256 0.7247909 0.70555395 0.69041455 0.7373674 0.7579091 0.6469135 0.7577703 0.67378354 0.7256017 0.750206 0.676702 0.7521244 0.673478 0.6293047 0.7383514 0.6379461 0.67626286 0.6864016 0.6861605 0.72850585 0.7529098 0.67407936 0.6377338 0.6290812 0.7315348
0.26926926 0.7327074 0.6901071 0.6869029 0.62464005 0.70711154 0.73129684 0.689652 0.62475055 0.68917876 0.71102357 0.73041075 0.67480356 0.75854385 0.6520495 0.6767053 0.7337548 0.6522375 0.7090637 0.7515595 0.676788 0.70949996 0.7494356 0.68621397 0.7065458 0.6266355 0.7248093 0.70556456 0.6903907 0.73739994 0.75796825 0.64683956 0.75783205 0.6737414 0.7256309 0.7502586 0.67665374 0.7521837 0.6734387 0.6292128 0.73837304 0.6378707 0.67621934 0.6863695 0.6861333 0.7285289 0.75296175 0.67404056 0.63765746 0.6289919 0.7315544
0.27027026 0.7327387 0.69008166 0.68687034 0.62454695 0.7071227 0.7313211 0.689639 0.6246563 0.6891572 0.7110289 0.7304365 0.67475843 0.758599 0.65198636 0.67665136 0.7337744 0.652168 0.7090727 0.75162226 0.676739 0.7095046 0.7494938 0.6861877 0.70654726 0.6265462 0.7248276 0.70557517 0.6903671 0.73743194 0.75802684 0.64676636 0.7578932 0.6736995 0.72565985 0.7503108 0.6766058 0.7522425 0.6733998 0.6291217 0.7383943 0.63779604 0.676176 0.6863376 0.6861063 0.7285515 0.75301313 0.67400193 0.6375818 0.62890345 0.7315738
0.27127126 0.73276955 0.6900564 0.6868381 0.62445486 0.7071338 0.731345 0.68962604 0.6245632 0.6891358 0.71103406 0.7304618 0.67471355 0.7586532 0.6519239 0.6765978 0.7337937 0.6520992 0.7090816 0.7516844 0.6766902 0.70950925 0.74955136 0.6861615 0.7065487 0.62645775 0.72484577 0.7055858 0.6903437 0.7374634 0.75808495 0.646694 0.7579538 0.6736579 0.7256885 0.7503626 0.6765582 0.75230086 0.67336124 0.62903154 0.7384151 0.637722 0.676133 0.6863059 0.6860795 0.72857374 0.7530639 0.6739636 0.63750684 0.62881577 0.731593
0.27227226 0.7327998 0.6900313 0.6868062 0.6243637 0.707145 0.7313687 0.6896133 0.62447107 0.6891146 0.7110393 0.73048663 0.674669 0.7587066 0.65186197 0.67654467 0.7338126 0.65203124 0.70909053 0.751746 0.6766418 0.7095139 0.74960834 0.6861356 0.7065502 0.6263702 0.7248637 0.70559645 0.69032043 0.73749423 0.7581426 0.64662236 0.75801384 0.6736166 0.725717 0.750414 0.676511 0.7523588 0.673323 0.6289422 0.73843545 0.63764864 0.6760901 0.68627447 0.6860529 0.7285956 0.75311416 0.6739255 0.6374326 0.6287289 0.73161215
0.27327326 0.73282963 0.6900065 0.68677455 0.6242735 0.70715606 0.73139215 0.68960065 0.62437993 0.6890936 0.7110445 0.730511 0.67462486 0.7587591 0.6518006 0.6764919 0.73383117 0.651964 0.7090994 0.751807 0.6765938 0.70951855 0.74966484 0.68610984 0.7065517 0.6262836 0.72488153 0.70560706 0.6902974 0.73752445 0.75819975 0.64655155 0.7580733 0.6735755 0.72574526 0.75046504 0.6764641 0.7524163 0.673285 0.6288537 0.7384554 0.6375759 0.67604756 0.6862433 0.68602645 0.7286172 0.7531639 0.67388767 0.63735896 0.6286429 0.73163104
0.27427426 0.7328589 0.68998194 0.6867432 0.6241842 0.70716715 0.73141533 0.6895881 0.6242898 0.6890728 0.7110496 0.730535 0.67458093 0.7588106 0.6517397 0.67643964 0.73384947 0.6518976 0.70910823 0.7518675 0.67654604 0.70952314 0.74972075 0.6860843 0.7065532 0.6261978 0.72489923 0.70561767 0.69027454 0.7375541 0.7582564 0.6464816 0.7581321 0.6735348 0.7257732 0.7505157 0.6764175 0.7524734 0.6732474 0.628766 0.73847485 0.63750386 0.67600524 0.68621236 0.6860002 0.72863847 0.7532131 0.6738501 0.637286 0.6285578 0.7316498
0.2752753 0.73288757 0.68995756 0.6867122 0.6240958 0.7071782 0.7314382 0.68957573 0.6242006 0.68905216 0.71105474 0.7305586 0.6745374 0.75886106 0.6516794 0.6763878 0.7338674 0.651832 0.70911705 0.7519274 0.67649865 0.7095278 0.74977624 0.6860589 0.70655483 0.626113 0.7249167 0.7056283 0.69025195 0.73758304 0.7583125 0.6464124 0.75819033 0.6734943 0.725801 0.750566 0.6763714 0.7525301 0.6732101 0.6286791 0.7384938 0.63743246 0.6759631 0.6861816 0.6859742 0.72865945 0.75326186 0.67381287 0.63721377 0.62847346 0.73166835
0.2762763 0.73291576 0.6899335 0.6866815 0.6240083 0.7071892 0.7314609 0.68956345 0.6241123 0.6890317 0.7110598 0.7305818 0.67449415 0.7589106 0.6516196 0.67633635 0.7338851 0.6517672 0.7091258 0.7519868 0.6764516 0.7095324 0.7498312 0.6860337 0.7065565 0.6260291 0.724934 0.7056389 0.6902295 0.73761135 0.7583682 0.646344 0.7582479 0.6734541 0.72582847 0.75061595 0.67632556 0.75258636 0.6731731 0.62859297 0.7385122 0.6373617 0.67592126 0.6861512 0.6859483 0.72868013 0.75331014 0.67377585 0.63714224 0.62839 0.7316867
0.2772773 0.73294353 0.68990964 0.68665105 0.6239217 0.7072002 0.7314834 0.68955135 0.6240249 0.6890115 0.7110649 0.73060465 0.6744513 0.758959 0.6515603 0.6762854 0.73390245 0.65170324 0.7091346 0.75204575 0.6764049 0.70953697 0.7498857 0.6860087 0.70655817 0.62594604 0.7249511 0.7056495 0.6902073 0.73763907 0.7584233 0.6462765 0.7583049 0.6734142 0.72585577 0.75066555 0.6762802 0.7526422 0.6731364 0.6285076 0.73853016 0.6372916 0.67587966 0.686121 0.6859226 0.7287006 0.753358 0.6737392 0.6370714 0.62830746 0.7317049
0.2782783 0.73297095 0.68988603 0.68662083 0.6238359 0.7072112 0.73150563 0.6895394 0.62393844 0.6889914 0.71106994 0.7306272 0.67440873 0.75900656 0.6515015 0.67623484 0.73391956 0.6516401 0.7091433 0.75210416 0.6763585 0.70954156 0.74993974 0.6859839 0.7065599 0.625864 0.7249681 0.7056601 0.69018525 0.7376663 0.7584779 0.64620984 0.75836116 0.6733746 0.7258828 0.7507148 0.67623514 0.7526976 0.6731 0.62842304 0.7385477 0.6372221 0.67583823 0.68609107 0.6858972 0.7287207 0.7534054 0.6737028 0.63700116 0.62822574 0.7317228
0.2792793 0.732998 0.68986267 0.6865909 0.623751 0.70722216 0.7315276 0.6895275 0.6238528 0.6889715 0.7110749 0.7306494 0.67436653 0.75905335 0.6514431 0.6761848 0.73393637 0.65157783 0.709152 0.75216216 0.67631257 0.7095462 0.7499933 0.6859593 0.7065617 0.62578297 0.7249848 0.70567065 0.6901635 0.7376931 0.75853205 0.64614403 0.7584167 0.67333525 0.7259096 0.75076365 0.67619056 0.7527526 0.6730639 0.62833923 0.73856485 0.6371533 0.6757971 0.6860614 0.68587184 0.7287407 0.75345236 0.67366666 0.63693166 0.628145 0.7317405
0.2802803 0.7330247 0.68983954 0.6865612 0.6236669 0.7072331 0.7315494 0.6895158 0.62376803 0.6889518 0.7110799 0.7306713 0.6743247 0.7590994 0.65138525 0.6761351 0.73395294 0.6515165 0.7091606 0.7522197 0.6762669 0.7095508 0.75004655 0.68593484 0.7065635 0.62570286 0.7250014 0.70568126 0.69014186 0.7377195 0.75858563 0.64607906 0.75847155 0.6732962 0.7259362 0.7508122 0.6761463 0.75280714 0.673028 0.62825614 0.73858166 0.6370852 0.6757562 0.68603194 0.68584675 0.72876036 0.753499 0.67363083 0.6368629 0.6280651 0.73175794
0.2812813 0.73305106 0.6898167 0.68653184 0.6235836 0.707244 0.73157096 0.6895042 0.6236841 0.68893224 0.7110848 0.7306928 0.67428315 0.75914484 0.65132785 0.67608595 0.7339692 0.65145594 0.70916927 0.7522768 0.67622167 0.7095554 0.7500993 0.6859106 0.7065653 0.6256238 0.7250177 0.7056918 0.6901205 0.7377454 0.7586386 0.64601505 0.75852567 0.6732574 0.7259625 0.75086033 0.6761025 0.7528613 0.6729924 0.62817377 0.73859805 0.6370177 0.67571557 0.6860028 0.6858218 0.7287798 0.7535451 0.6735953 0.63679487 0.6279862 0.7317752
0.2822823 0.7330771 0.68979406 0.68650264 0.6235012 0.7072548 0.7315923 0.6894928 0.623601 0.68891287 0.7110897 0.7307141 0.674242 0.7591896 0.6512709 0.67603713 0.73398525 0.651396 0.7091779 0.75233346 0.6761768 0.70956 0.7501517 0.6858865 0.7065672 0.62554574 0.72503394 0.70570236 0.69009936 0.737771 0.7586911 0.6459519 0.758579 0.67321897 0.7259886 0.75090814 0.676059 0.75291497 0.6729571 0.6280922 0.7386142 0.6369509 0.6756752 0.68597394 0.68579704 0.728799 0.7535909 0.67356014 0.6367275 0.62790823 0.7317922
0.2832833 0.73310286 0.68977165 0.6864737 0.6234195 0.7072657 0.73161346 0.6894815 0.62351876 0.6888936 0.7110945 0.730735 0.6742013 0.7592337 0.6512144 0.67598873 0.73400104 0.65133667 0.7091865 0.7523897 0.6761323 0.7095645 0.7502037 0.6858626 0.70656914 0.6254688 0.72504985 0.7057129 0.69007844 0.7377961 0.7587429 0.64588976 0.7586316 0.6731808 0.72601455 0.7509556 0.6760159 0.7529682 0.6729221 0.62801135 0.73862994 0.6368848 0.6756351 0.6859454 0.6857725 0.728818 0.7536363 0.6735252 0.6366609 0.6278312 0.73180896
0.2842843 0.7331283 0.6897494 0.686445 0.62333864 0.7072765 0.7316344 0.68947035 0.6234373 0.68887454 0.7110993 0.7307557 0.6741609 0.7592772 0.6511584 0.67594075 0.7340166 0.6512779 0.709195 0.7524455 0.6760883 0.7095691 0.75025535 0.6858389 0.7065711 0.62539285 0.7250656 0.7057234 0.69005775 0.7378209 0.75879425 0.6458285 0.7586833 0.67314297 0.7260402 0.7510026 0.6759731 0.753021 0.6728873 0.62793124 0.7386454 0.63681936 0.6755952 0.6859171 0.6857481 0.7288368 0.75368136 0.67349064 0.636595 0.62775517 0.7318255
0.2852853 0.7331534 0.6897275 0.6864165 0.6232586 0.7072873 0.73165506 0.6894593 0.62335664 0.68885565 0.71110404 0.7307761 0.67412096 0.7593202 0.6511028 0.67589307 0.7340319 0.6512197 0.70920354 0.75250095 0.6760446 0.7095737 0.7503066 0.6858154 0.7065731 0.62531805 0.72508115 0.7057339 0.69003725 0.73784536 0.7588449 0.64576817 0.7587342 0.6731055 0.7260656 0.7510492 0.6759306 0.7530733 0.6728528 0.62785184 0.73866045 0.63675463 0.6755556 0.68588907 0.6857239 0.7288553 0.753726 0.6734564 0.6365299 0.6276802 0.73184174
0.2862863 0.73317826 0.68970567 0.68638825 0.6231794 0.70729804 0.73167557 0.6894484 0.62327677 0.68883693 0.71110874 0.73079616 0.6740814 0.7593626 0.6510476 0.6758458 0.73404706 0.65116215 0.70921206 0.75255597 0.6760013 0.7095783 0.7503575 0.685792 0.70657516 0.6252443 0.7250964 0.7057444 0.69001704 0.73786944 0.7588949 0.6457088 0.75878423 0.6730683 0.7260907 0.7510955 0.6758884 0.75312513 0.67281854 0.6277732 0.73867524 0.63669056 0.67551625 0.68586135 0.68569994 0.72887367 0.7537703 0.6734224 0.6364656 0.6276063 0.7318577
0.2872873 0.7332028 0.6896841 0.68636024 0.6231009 0.70730877 0.73169583 0.6894377 0.6231977 0.68881834 0.7111134 0.730816 0.6740422 0.7594044 0.6509929 0.67579883 0.734062 0.65110505 0.7092205 0.75261056 0.67595834 0.70958287 0.75040805 0.6857689 0.70657724 0.6251718 0.7251115 0.7057548 0.689997 0.73789316 0.7589443 0.64565045 0.7588333 0.6730314 0.72611564 0.7511413 0.6758466 0.7531764 0.67278457 0.6276953 0.7386897 0.63662726 0.6754772 0.6858338 0.6856761 0.7288918 0.7538143 0.6733888 0.6364021 0.6275334 0.73187345
0.2882883 0.73322713 0.6896627 0.6863324 0.6230232 0.70731944 0.7317159 0.6894271 0.62311935 0.6887999 0.711118 0.73083556 0.6740034 0.7594457 0.6509386 0.6757522 0.7340768 0.6510485 0.70922893 0.7526648 0.6759157 0.7095874 0.75045824 0.68574595 0.7065794 0.62510043 0.72512627 0.70576525 0.6899772 0.7379165 0.758993 0.645593 0.75888145 0.67299485 0.7261403 0.7511867 0.675805 0.75322723 0.67275083 0.6276182 0.7387039 0.6365647 0.6754384 0.6858066 0.6856525 0.72890973 0.75385785 0.6733554 0.6363393 0.6274616 0.73188895
0.2892893 0.73325115 0.68964154 0.6863048 0.6229464 0.70733005 0.73173577 0.6894166 0.62304187 0.6887816 0.7111225 0.73085487 0.67396504 0.7594865 0.65088475 0.67570597 0.73409134 0.6509924 0.70923734 0.75271857 0.6758734 0.709592 0.75050807 0.6857232 0.7065816 0.6250303 0.7251408 0.7057756 0.6899576 0.7379396 0.759041 0.6455362 0.7589286 0.6729587 0.72616476 0.75123173 0.6757637 0.7532775 0.67271733 0.6275418 0.73871773 0.6365028 0.6753999 0.6857795 0.68562907 0.7289275 0.75390106 0.6733224 0.6362774 0.6273909 0.73190415
0.2902903 0.73327494 0.68962055 0.6862774 0.6228703 0.70734066 0.73175544 0.6894063 0.62296516 0.6887635 0.711127 0.73087394 0.673927 0.75952685 0.65083134 0.67565995 0.73410577 0.65093684 0.70924574 0.752772 0.6758314 0.7095965 0.7505576 0.6857006 0.70658374 0.62496126 0.72515506 0.705786 0.6899382 0.73796237 0.7590883 0.6454801 0.75897473 0.67292285 0.72618896 0.75127625 0.6757227 0.7533272 0.6726841 0.6274662 0.7387313 0.6364417 0.6753617 0.6857527 0.6856058 0.728945 0.75394386 0.6732897 0.6362163 0.6273214 0.73191905
0.2912913 0.7332984 0.6895997 0.6862502 0.62279505 0.7073512 0.73177487 0.6893961 0.6228892 0.68874556 0.7111314 0.7308927 0.67388934 0.75956666 0.65077835 0.6756143 0.7341201 0.65088177 0.7092541 0.75282496 0.6757897 0.70960104 0.7506067 0.68567824 0.706586 0.6248931 0.7251691 0.70579636 0.689919 0.7379848 0.7591348 0.64542466 0.75901985 0.6728874 0.7262129 0.7513203 0.67568195 0.7533763 0.6726511 0.62739134 0.7387446 0.6363814 0.6753238 0.6857261 0.6855828 0.72896236 0.75398636 0.67325735 0.6361561 0.62725306 0.7319337
0.2922923 0.73332167 0.68957907 0.6862232 0.6227206 0.7073617 0.7317941 0.689386 0.62281406 0.68872774 0.71113575 0.7309113 0.6738519 0.759606 0.6507258 0.67556894 0.73413426 0.6508271 0.7092624 0.75287753 0.6757483 0.70960563 0.7506555 0.6856561 0.70658827 0.624826 0.72518295 0.7058066 0.6899 0.7380069 0.75918055 0.6453698 0.75906426 0.6728523 0.7262366 0.7513639 0.6756415 0.7534248 0.6726183 0.62731725 0.7387576 0.63632184 0.6752862 0.68569976 0.68556 0.7289795 0.7540285 0.6732253 0.6360967 0.6271855 0.73194814
0.2932933 0.73334473 0.6895586 0.68619645 0.622647 0.7073722 0.73181313 0.6893761 0.62273973 0.6887101 0.71114 0.7309296 0.6738149 0.7596449 0.6506737 0.6755238 0.73414826 0.650773 0.70927066 0.7529297 0.6757072 0.70961016 0.7507039 0.6856341 0.7065906 0.6247598 0.7251966 0.70581686 0.68988115 0.73802876 0.7592255 0.6453157 0.7591079 0.6728176 0.72626 0.75140697 0.67560124 0.75347275 0.67258584 0.62724394 0.7387703 0.63626313 0.67524886 0.6856736 0.68553734 0.7289965 0.7540702 0.6731935 0.63603824 0.62711895 0.7319622
0.2942943 0.7333675 0.68953836 0.6861698 0.6225742 0.7073826 0.7318319 0.68936634 0.6226662 0.68869257 0.71114415 0.73094773 0.6737781 0.75968343 0.650622 0.675479 0.73416203 0.6507192 0.7092789 0.7529814 0.6756664 0.7096147 0.7507519 0.6856123 0.706593 0.6246944 0.7252101 0.7058271 0.6898625 0.7380503 0.7592696 0.6452621 0.75915086 0.67278326 0.72628313 0.7514495 0.6755613 0.75352 0.6725536 0.62717146 0.73878276 0.6362052 0.6752119 0.6856476 0.6855149 0.72901326 0.7541115 0.67316204 0.63598067 0.6270532 0.7319761
0.2952953 0.73339003 0.6895182 0.68614346 0.62250227 0.707393 0.73185045 0.6893567 0.6225934 0.6886752 0.71114826 0.73096555 0.67374164 0.75972146 0.6505708 0.67543447 0.7341756 0.650666 0.70928705 0.75303274 0.6756258 0.70961916 0.7507996 0.6855908 0.70659536 0.6246299 0.7252234 0.7058373 0.689844 0.7380715 0.7593128 0.6452092 0.75919324 0.67274934 0.726306 0.7514915 0.6755216 0.7535666 0.6725216 0.6270998 0.73879486 0.63614815 0.67517525 0.68562186 0.68549275 0.7290299 0.7541525 0.6731309 0.63592404 0.62698835 0.7319896
0.2962963 0.7334124 0.68949825 0.68611723 0.62243116 0.7074033 0.7318688 0.6893472 0.62252146 0.688658 0.7111523 0.7309832 0.67370546 0.75975907 0.6505201 0.6753902 0.734189 0.6506131 0.7092952 0.7530836 0.67558557 0.7096237 0.7508469 0.68556947 0.7065978 0.6245663 0.72523654 0.70584744 0.6898257 0.7380925 0.75935507 0.6451568 0.75923496 0.67271584 0.7263286 0.7515329 0.6754821 0.7536126 0.6724899 0.627029 0.7388068 0.63609195 0.67513895 0.68559635 0.68547076 0.7290463 0.75419307 0.6731001 0.6358684 0.6269243 0.732003
0.2972973 0.73343444 0.6894785 0.68609124 0.62236094 0.70741355 0.73188686 0.68933785 0.62245035 0.68864095 0.7111563 0.73100054 0.6736696 0.75979626 0.6504698 0.67534614 0.73420215 0.6505607 0.70930326 0.753134 0.6755455 0.70962816 0.75089383 0.6855483 0.7066003 0.6245035 0.7252495 0.7058576 0.68980753 0.7381131 0.75939643 0.64510494 0.75927603 0.67268264 0.7263509 0.75157374 0.6754429 0.75365776 0.67245835 0.626959 0.73881835 0.63603663 0.675103 0.68557096 0.685449 0.72906244 0.7542332 0.6730696 0.6358135 0.62686104 0.73201597
0.2982983 0.7334563 0.68945885 0.68606544 0.6222916 0.70742375 0.73190475 0.6893286 0.6223801 0.6886241 0.7111603 0.7310177 0.673634 0.75983304 0.65041995 0.6753024 0.734215 0.6505087 0.70931137 0.7531839 0.67550576 0.70963264 0.7509403 0.6855274 0.7066028 0.62444144 0.72526234 0.7058677 0.6897896 0.7381335 0.7594368 0.6450537 0.7593166 0.6726498 0.7263729 0.7516139 0.6754039 0.75370216 0.6724271 0.62688994 0.73882973 0.6359823 0.6750674 0.6855458 0.6854274 0.7290785 0.7542729 0.67303944 0.63575935 0.62679857 0.7320287
0.2992993 0.7334779 0.6894394 0.6860398 0.6222232 0.7074339 0.7319224 0.68931955 0.6223107 0.68860734 0.71116424 0.7310347 0.67359865 0.7598694 0.6503706 0.6752589 0.7342277 0.6504571 0.70931935 0.7532334 0.67546624 0.70963705 0.75098646 0.6855067 0.7066053 0.62438023 0.72527504 0.70587784 0.6897718 0.73815364 0.7594762 0.64500296 0.7593566 0.67261726 0.72639465 0.7516535 0.6753651 0.75374585 0.6723961 0.6268217 0.73884076 0.6359288 0.6750322 0.6855208 0.68540615 0.72909427 0.75431216 0.6730095 0.63570595 0.6267368 0.7320412
0.3003003 0.7334993 0.6894201 0.68601435 0.62215567 0.707444 0.73193973 0.68931055 0.6222421 0.68859076 0.7111681 0.7310514 0.6735636 0.7599054 0.6503217 0.67521554 0.7342402 0.65040594 0.7093273 0.7532823 0.67542696 0.70964146 0.7510321 0.68548626 0.70660794 0.62431973 0.72528756 0.705888 0.6897541 0.7381734 0.7595149 0.6449528 0.7593961 0.672585 0.72641605 0.75169235 0.6753265 0.7537887 0.67236537 0.6267544 0.73885155 0.6358762 0.6749973 0.68549603 0.68538505 0.7291099 0.7543509 0.6729799 0.6356532 0.6266759 0.7320534
0.3013013 0.73352045 0.689401 0.6859891 0.62208915 0.7074541 0.73195684 0.6893017 0.62217444 0.6885743 0.711172 0.7310679 0.6735288 0.7599409 0.6502734 0.6751725 0.73425233 0.65035516 0.7093352 0.75333077 0.6753879 0.70964587 0.75107735 0.68546605 0.70661056 0.62426 0.7252999 0.7058981 0.68973666 0.738193 0.75955296 0.64490306 0.759435 0.67255306 0.7264372 0.7517305 0.6752882 0.7538307 0.6723349 0.62668806 0.7388621 0.63582426 0.6749627 0.6854715 0.68536425 0.7291253 0.7543892 0.6729506 0.63560116 0.62661564 0.7320654
0.3023023 0.73354137 0.689382 0.68596405 0.6220235 0.7074641 0.7319737 0.6892931 0.6221077 0.6885581 0.7111758 0.73108417 0.6734943 0.7599761 0.6502255 0.6751297 0.7342643 0.6503048 0.709343 0.7533786 0.6753491 0.7096503 0.7511222 0.6854461 0.7066132 0.62420106 0.7253121 0.7059082 0.6897193 0.7382122 0.7595904 0.6448539 0.75947344 0.67252135 0.726458 0.7517679 0.6752501 0.7538718 0.6723047 0.6266226 0.7388724 0.635773 0.6749284 0.68544704 0.6853436 0.7291405 0.7544271 0.6729216 0.6355498 0.62655616 0.73207706
0.3033033 0.73356205 0.6893632 0.68593913 0.6219589 0.70747405 0.7319903 0.6892845 0.6220418 0.688542 0.7111796 0.7311002 0.67346 0.76001084 0.65017813 0.67508715 0.734276 0.65025485 0.7093508 0.753426 0.67531055 0.7096546 0.75116646 0.68542635 0.7066159 0.6241428 0.7253242 0.7059183 0.68970215 0.73823124 0.7596272 0.6448052 0.7595114 0.67249 0.72647846 0.75180453 0.6752122 0.753912 0.67227477 0.62655824 0.73888236 0.63572246 0.67489445 0.6854228 0.6853233 0.7291555 0.7544644 0.67289287 0.63549906 0.6264973 0.73208845
0.3043043 0.7335825 0.68934447 0.68591446 0.6218953 0.707484 0.7320066 0.6892761 0.62197685 0.68852603 0.71118337 0.731116 0.673426 0.7600452 0.65013134 0.6750448 0.73428744 0.65020525 0.7093585 0.75347275 0.6752722 0.7096589 0.7512103 0.68540686 0.7066186 0.62408525 0.72533613 0.7059284 0.6896851 0.7382499 0.75966346 0.64475703 0.7595489 0.6724589 0.7264986 0.75184035 0.67517453 0.75395143 0.6722451 0.6264948 0.73889214 0.63567257 0.6748607 0.6853987 0.6853032 0.72917026 0.75450116 0.67286444 0.63544893 0.6264392 0.73209965
0.3053053 0.7336027 0.6893259 0.68588996 0.6218327 0.7074939 0.73202264 0.6892678 0.6219129 0.6885103 0.71118706 0.73113155 0.6733922 0.7600791 0.65008503 0.67500263 0.73429865 0.65015614 0.7093662 0.75351894 0.67523414 0.7096632 0.7512536 0.6853876 0.7066214 0.62402844 0.725348 0.7059385 0.68966824 0.7382683 0.7596991 0.6447093 0.7595859 0.6724281 0.72651845 0.75187534 0.6751371 0.7539903 0.67221564 0.6264325 0.7389016 0.63562334 0.6748272 0.68537486 0.68528336 0.72918487 0.7545374 0.67283624 0.6353995 0.62638175 0.73211056
0.3063063 0.73362267 0.6893076 0.6858657 0.6217712 0.7075038 0.7320384 0.68925965 0.62184995 0.6884947 0.71119076 0.73114693 0.6733587 0.7601126 0.6500393 0.6749608 0.7343096 0.6501074 0.7093738 0.7535645 0.67519623 0.70966744 0.7512964 0.6853686 0.7066242 0.6239723 0.7253597 0.70594865 0.6896515 0.73828644 0.7597343 0.6446621 0.7596226 0.6723975 0.726538 0.75190973 0.67509985 0.7540286 0.67218655 0.62637115 0.73891085 0.63557476 0.674794 0.68535113 0.68526375 0.7291992 0.75457305 0.67280835 0.63535064 0.626325 0.73212117
0.3073073 0.7336424 0.68928933 0.68584156 0.6217108 0.7075137 0.7320538 0.68925166 0.62178797 0.6884793 0.7111944 0.7311621 0.67332536 0.76014566 0.64999413 0.6749191 0.7343203 0.65005904 0.7093813 0.7536094 0.67515856 0.7096716 0.75133866 0.6853498 0.7066271 0.6239168 0.7253712 0.7059587 0.6896349 0.73830426 0.75976884 0.6446153 0.7596587 0.67236716 0.7265573 0.7519436 0.67506284 0.75406635 0.6721577 0.626311 0.7389198 0.6355268 0.67476106 0.6853276 0.6852444 0.7292133 0.7546081 0.6727807 0.63530236 0.6262689 0.7321316
0.3083083 0.7336619 0.6892713 0.68581766 0.62165153 0.7075235 0.73206896 0.68924373 0.62172705 0.68846405 0.71119803 0.731177 0.67329234 0.76017827 0.64994955 0.67487764 0.7343307 0.6500111 0.70938873 0.75365365 0.6751211 0.7096758 0.7513803 0.6853313 0.70662993 0.623862 0.7253826 0.70596886 0.6896185 0.7383218 0.75980294 0.64456904 0.75969446 0.6723371 0.7265764 0.7519769 0.675026 0.75410354 0.67212915 0.6262519 0.73892844 0.6354794 0.67472833 0.68530416 0.6852252 0.7292271 0.75464255 0.67275333 0.63525474 0.62621343 0.7321418
0.3093093 0.7336811 0.6892534 0.68579394 0.62159336 0.7075333 0.73208374 0.689236 0.62166715 0.68844897 0.71120167 0.7311916 0.6732595 0.76021045 0.64990556 0.67483646 0.7343409 0.6499636 0.7093962 0.75369716 0.6750839 0.7096799 0.7514214 0.68531287 0.70663285 0.62380785 0.7253939 0.705979 0.6896022 0.73833895 0.75983655 0.6445232 0.7597298 0.6723073 0.7265952 0.7520098 0.6749894 0.75414026 0.6721009 0.6261936 0.7389369 0.6354326 0.6746958 0.685281 0.6852062 0.7292408 0.7546763 0.6727262 0.63520765 0.6261586 0.73215175
0.3103103 0.73370004 0.68923557 0.6857704 0.62153643 0.70754313 0.7320982 0.68922836 0.6216084 0.68843406 0.71120524 0.731206 0.6732269 0.7602422 0.64986223 0.67479545 0.7343508 0.6499165 0.7094035 0.75373995 0.67504686 0.70968395 0.7514618 0.68529475 0.7066358 0.6237544 0.7254051 0.70598906 0.68958604 0.7383559 0.75986975 0.6444779 0.75976473 0.6722778 0.7266138 0.75204223 0.674953 0.7541765 0.67207295 0.6261361 0.738945 0.6353864 0.67466354 0.685258 0.6851874 0.7292541 0.75470936 0.67269933 0.6351611 0.6261044 0.73216146
0.3113113 0.7337187 0.689218 0.685747 0.6214806 0.7075529 0.73211235 0.68922085 0.62155074 0.6884194 0.7112088 0.7312202 0.6731945 0.7602735 0.6498195 0.67475474 0.73436046 0.6498699 0.70941085 0.753782 0.67501 0.70968795 0.75150156 0.68527675 0.70663875 0.6237015 0.7254161 0.7059992 0.68957007 0.73837245 0.7599024 0.644433 0.7597993 0.6722485 0.7266322 0.7520742 0.6749168 0.7542123 0.6720453 0.6260795 0.7389529 0.6353408 0.6746315 0.6852351 0.68516874 0.72926724 0.75474167 0.67267275 0.63511515 0.62605083 0.73217094
0.3123123 0.73373705 0.6892005 0.6857239 0.6214256 0.7075626 0.7321262 0.68921345 0.62149423 0.68840486 0.71121234 0.7312341 0.67316246 0.76030433 0.6497774 0.6747142 0.7343699 0.64982367 0.7094181 0.7538232 0.6749735 0.7096919 0.75154066 0.6852589 0.7066418 0.62364936 0.72542703 0.7060094 0.6895542 0.73838866 0.75993466 0.6443886 0.75983346 0.67221946 0.7266503 0.7521058 0.67488086 0.7542476 0.67201793 0.62602365 0.7389605 0.63529575 0.67459965 0.6852124 0.6851503 0.72928005 0.7547733 0.67264634 0.6350697 0.62599784 0.7321802
0.3133133 0.7337552 0.6891832 0.68570095 0.62137157 0.7075724 0.73213965 0.68920624 0.6214389 0.68839055 0.71121585 0.7312478 0.6731306 0.7603346 0.64973587 0.6746739 0.734379 0.64977795 0.7094254 0.75386363 0.67493707 0.7096958 0.75157905 0.6852413 0.70664483 0.6235978 0.7254379 0.7060195 0.6895385 0.7384046 0.7599665 0.6443447 0.7598672 0.67219067 0.72666824 0.75213695 0.67484516 0.75428253 0.67199093 0.6259686 0.73896784 0.6352512 0.67456806 0.68518984 0.6851321 0.72929263 0.7548041 0.6726202 0.63502485 0.6259455 0.73218924
0.3143143 0.733773 0.68916607 0.68567824 0.62131834 0.7075821 0.7321528 0.6891991 0.6213846 0.6883765 0.7112193 0.73126113 0.67309886 0.7603644 0.64969486 0.67463386 0.7343879 0.64973265 0.7094326 0.75390315 0.67490095 0.7096997 0.75161666 0.6852239 0.70664793 0.6235469 0.72544855 0.70602965 0.6895229 0.7384201 0.7599979 0.6443012 0.75990057 0.6721621 0.72668594 0.7521677 0.67480963 0.754317 0.6719642 0.6259142 0.73897487 0.6352073 0.67453665 0.6851675 0.68511397 0.7293049 0.7548341 0.6725942 0.63498044 0.6258938 0.7321981
0.3153153 0.73379046 0.689149 0.6856557 0.62126595 0.70759183 0.7321658 0.6891921 0.62133116 0.68836254 0.71122277 0.7312743 0.67306745 0.76039374 0.64965427 0.67459404 0.73439646 0.64968777 0.70943975 0.75394183 0.674865 0.7097035 0.7516535 0.6852066 0.70665103 0.6234966 0.7254591 0.70603985 0.6895075 0.7384353 0.7600289 0.6442582 0.75993353 0.6721338 0.72670346 0.7521981 0.67477435 0.7543511 0.6719379 0.62586063 0.7389816 0.63516384 0.6745054 0.6851453 0.6850961 0.7293169 0.75486344 0.67256844 0.63493663 0.62584263 0.73220676
0.3163163 0.7338076 0.6891322 0.6856334 0.6212144 0.70760155 0.7321785 0.6891852 0.6212786 0.6883488 0.7112262 0.7312872 0.6730363 0.76042247 0.64961416 0.6745545 0.73440486 0.6496434 0.7094469 0.75397974 0.6748293 0.7097073 0.75168955 0.6851895 0.7066542 0.62344694 0.7254695 0.70605 0.68949217 0.73845017 0.7600595 0.6442157 0.7599661 0.6721057 0.72672075 0.75222814 0.6747393 0.7543848 0.67191184 0.62580776 0.7389881 0.635121 0.6744744 0.6851233 0.6850783 0.7293285 0.7548923 0.67254287 0.63489336 0.62579215 0.7322153
0.3173173 0.7338245 0.6891155 0.6856113 0.6211636 0.7076112 0.73219097 0.68917847 0.6212269 0.68833536 0.7112296 0.73129976 0.6730053 0.76045066 0.64957446 0.6745152 0.73441297 0.64959955 0.709454 0.75401706 0.6747938 0.7097111 0.7517247 0.68517256 0.7066574 0.62339795 0.72547984 0.7060602 0.689477 0.73846465 0.76008964 0.6441737 0.75999826 0.6720779 0.72673786 0.7522578 0.6747045 0.75441813 0.6718862 0.62575555 0.73899424 0.6350786 0.6744436 0.68510145 0.68506074 0.7293399 0.7549206 0.67251754 0.63485056 0.6257422 0.7322236
0.3183183 0.733841 0.68909895 0.68558943 0.6211136 0.7076209 0.7322032 0.6891718 0.621176 0.68832207 0.711233 0.7313121 0.6729745 0.76047826 0.64953524 0.67447615 0.7344208 0.6495562 0.7094611 0.75405383 0.6747585 0.70971483 0.75175935 0.68515575 0.7066606 0.62334955 0.72549003 0.70607036 0.68946207 0.7384787 0.76011944 0.6441322 0.7600301 0.6720503 0.7267548 0.75228715 0.67466986 0.7544511 0.6718609 0.62570405 0.73900014 0.6350367 0.67441297 0.6850798 0.68504333 0.7293509 0.75494844 0.6724923 0.63480824 0.6256929 0.7322317
0.3193193 0.73385715 0.6890826 0.68556774 0.62106436 0.7076306 0.7322152 0.6891653 0.6211259 0.688309 0.71123636 0.7313241 0.67294407 0.76050526 0.64949644 0.6744374 0.7344284 0.64951336 0.7094682 0.7540901 0.67472345 0.7097186 0.75179344 0.6851392 0.7066639 0.6233018 0.7255001 0.70608056 0.68944716 0.73849237 0.7601489 0.6440912 0.7600615 0.67202294 0.72677153 0.7523162 0.6746355 0.7544837 0.6718359 0.6256532 0.7390057 0.63499534 0.6743825 0.68505836 0.6850261 0.7293617 0.75497586 0.6724673 0.63476646 0.62564415 0.73223966
0.3203203 0.73387295 0.6890664 0.68554634 0.6210159 0.7076403 0.732227 0.68915886 0.6210766 0.6882961 0.7112397 0.7313358 0.6729138 0.76053166 0.64945805 0.67439884 0.73443574 0.64947104 0.7094752 0.7541258 0.67468864 0.70972234 0.75182706 0.68512267 0.7066672 0.6232547 0.72551006 0.70609075 0.68943244 0.73850566 0.7601779 0.64405066 0.7600925 0.6719958 0.7267881 0.7523449 0.67460144 0.754516 0.67181116 0.625603 0.73901093 0.6349545 0.6743522 0.685037 0.685009 0.7293723 0.7550028 0.67244244 0.6347252 0.62559605 0.73224753
0.3213213 0.7338884 0.6890504 0.6855251 0.62096816 0.70764995 0.7322386 0.6891526 0.621028 0.6882834 0.71124303 0.73134726 0.67288375 0.7605574 0.64942014 0.67436063 0.7344429 0.6494293 0.7094822 0.754161 0.67465407 0.70972604 0.75186026 0.6851064 0.7066705 0.6232083 0.7255199 0.70610094 0.6894179 0.7385185 0.7602066 0.6440107 0.7601231 0.67196894 0.7268045 0.75237334 0.6745676 0.75454795 0.6717867 0.6255535 0.73901594 0.63491416 0.6743221 0.68501586 0.684992 0.72938275 0.7550293 0.67241776 0.63468444 0.62554854 0.7322552
0.3223223 0.7339034 0.6890345 0.68550414 0.62092113 0.7076596 0.73225003 0.6891464 0.6209802 0.68827087 0.7112463 0.73135835 0.67285395 0.76058245 0.6493826 0.67432266 0.73444974 0.64938813 0.70948917 0.7541958 0.67461973 0.70972973 0.7518929 0.68509024 0.70667386 0.62316245 0.72552955 0.7061112 0.6894035 0.7385308 0.7602349 0.64397126 0.76015323 0.6719423 0.7268207 0.7524014 0.674534 0.75457954 0.6717626 0.6255046 0.7390205 0.6348743 0.67429227 0.68499494 0.6849752 0.7293929 0.7550554 0.6723932 0.63464415 0.6255017 0.73226273
0.3233233 0.7339181 0.68901885 0.6854834 0.62087476 0.70766926 0.73226124 0.6891403 0.6209332 0.68825847 0.7112496 0.7313691 0.6728244 0.76060677 0.64934546 0.67428505 0.73445636 0.64934754 0.70949614 0.7542301 0.67458564 0.7097334 0.7519252 0.6850742 0.70667726 0.6231173 0.72553915 0.7061214 0.68938917 0.73854274 0.7602628 0.64393234 0.7601829 0.6719158 0.72683674 0.75242925 0.6745007 0.75461084 0.67173874 0.62545633 0.7390249 0.63483495 0.6742625 0.6849742 0.6849586 0.7294029 0.7550811 0.67236876 0.6346044 0.62545544 0.7322702
0.3243243 0.7339325 0.68900335 0.6854629 0.62082916 0.7076789 0.73227227 0.68913436 0.6208868 0.68824625 0.7112528 0.73137957 0.67279506 0.7606304 0.6493087 0.6742477 0.73446274 0.64930755 0.70950305 0.754264 0.6745517 0.70973706 0.751957 0.68505836 0.70668066 0.6230728 0.72554857 0.7061316 0.68937504 0.7385543 0.7602903 0.643894 0.76021224 0.67188966 0.7268526 0.7524567 0.6744676 0.75464183 0.67171514 0.62540865 0.7390288 0.6347961 0.67423296 0.68495363 0.68494207 0.7294127 0.75510645 0.6723444 0.6345651 0.6254098 0.7322775
0.32532534 0.7339466 0.68898803 0.6854427 0.62078416 0.7076885 0.7322831 0.6891285 0.6208412 0.6882342 0.711256 0.73138964 0.67276603 0.76065326 0.6492723 0.67421067 0.73446894 0.6492682 0.70951 0.75429744 0.6745181 0.70974076 0.7519885 0.6850426 0.7066841 0.623029 0.7255579 0.7061418 0.6893611 0.7385655 0.7603175 0.6438562 0.76024103 0.6718637 0.72686833 0.75248396 0.67443484 0.75467247 0.6716918 0.6253616 0.7390325 0.6347577 0.67420363 0.68493325 0.6849257 0.7294222 0.7551314 0.67232025 0.6345263 0.6253648 0.7322848
0.32632634 0.7339605 0.6889729 0.6854227 0.6207399 0.70769817 0.7322938 0.6891228 0.62079626 0.6882223 0.7112592 0.73139936 0.67273724 0.7606754 0.6492364 0.67417395 0.73447484 0.64922947 0.7095169 0.75433046 0.6744848 0.70974445 0.7520195 0.68502706 0.70668757 0.62298584 0.7255671 0.706152 0.68934727 0.7385764 0.76034427 0.6438191 0.7602694 0.671838 0.7268839 0.7525109 0.67440236 0.7547028 0.67166865 0.6253152 0.7390359 0.6347198 0.6741744 0.68491304 0.68490946 0.7294316 0.75515604 0.6722963 0.63448805 0.6253204 0.73229194
0.32732734 0.7339741 0.6889579 0.685403 0.62069625 0.7077078 0.7323043 0.68911713 0.620752 0.68821055 0.71126235 0.73140883 0.67270863 0.76069677 0.6492008 0.6741376 0.73448056 0.64919126 0.7095238 0.7543631 0.6744517 0.7097481 0.7520502 0.6850116 0.7066911 0.6229434 0.7255761 0.7061623 0.6893336 0.73858696 0.7603707 0.6437825 0.7602973 0.6718125 0.72689927 0.7525376 0.67437017 0.75473285 0.67164576 0.6252693 0.739039 0.6346824 0.67414546 0.6848931 0.68489337 0.7294408 0.7551803 0.6722725 0.63445026 0.6252767 0.73229903
0.32832834 0.73398745 0.6889432 0.6853835 0.6206533 0.7077174 0.7323146 0.6891116 0.6207084 0.6881989 0.7112655 0.731418 0.6726804 0.7607176 0.6491656 0.67410153 0.73448604 0.64915353 0.70953065 0.7543954 0.67441887 0.7097518 0.75208056 0.6849963 0.7066946 0.6229017 0.72558504 0.70617247 0.6893201 0.7385973 0.76039666 0.64374655 0.76032466 0.67178726 0.72691447 0.75256395 0.6743383 0.75476253 0.6716232 0.62522405 0.73904186 0.63464546 0.6741166 0.6848733 0.68487746 0.72944987 0.7552042 0.67224896 0.634413 0.6252336 0.73230606
0.32932934 0.7340006 0.68892866 0.68536425 0.62061095 0.707727 0.7323248 0.68910617 0.62066543 0.6881875 0.7112686 0.7314269 0.67265236 0.7607379 0.6491307 0.6740659 0.73449135 0.6491162 0.70953745 0.7544273 0.6743863 0.7097555 0.75211054 0.68498117 0.7066982 0.62286067 0.7255938 0.7061827 0.68930674 0.7386073 0.7604222 0.64371127 0.76035154 0.6717622 0.72692955 0.75259006 0.6743067 0.7547919 0.67160076 0.62517935 0.7390444 0.63460904 0.67408794 0.6848537 0.68486166 0.7294587 0.75522774 0.6722256 0.6343763 0.6251912 0.7323131
0.33033034 0.7340135 0.6889143 0.6853452 0.6205692 0.7077366 0.7323348 0.68910086 0.6206232 0.68817616 0.71127164 0.73143554 0.6726246 0.76075774 0.64909625 0.6740306 0.7344964 0.6490794 0.7095443 0.7544589 0.674354 0.7097591 0.75214016 0.68496615 0.70670176 0.6228203 0.7256024 0.7061929 0.68929356 0.738617 0.76044744 0.64367664 0.7603779 0.6717375 0.72694445 0.7526159 0.67427546 0.754821 0.6715785 0.62513524 0.73904675 0.6345731 0.6740595 0.6848343 0.684846 0.7294674 0.75525105 0.6722024 0.63434005 0.6251495 0.73232
0.33133134 0.73402613 0.6889002 0.68532634 0.62052816 0.7077462 0.7323447 0.6890956 0.6205815 0.68816495 0.7112747 0.73144394 0.6725971 0.76077706 0.64906216 0.6739957 0.7345013 0.6490429 0.7095511 0.7544901 0.67432207 0.7097628 0.7521695 0.6849513 0.7067054 0.62278074 0.7256109 0.7062031 0.6892805 0.7386264 0.76047224 0.64364266 0.76040363 0.671713 0.7269592 0.75264144 0.6742445 0.75484973 0.67155653 0.62509173 0.7390488 0.6345377 0.6740312 0.68481517 0.6848304 0.72947586 0.75527394 0.6721795 0.6343043 0.6251085 0.732327
0.33233234 0.7340386 0.6888862 0.6853077 0.6204877 0.7077558 0.7323544 0.68909043 0.6205405 0.68815386 0.7112777 0.73145217 0.6725699 0.7607959 0.6490284 0.67396116 0.73450595 0.6490069 0.7095579 0.75452095 0.67429036 0.7097665 0.7521985 0.6849365 0.706709 0.62274194 0.7256192 0.70621336 0.6892677 0.7386356 0.76049656 0.6436094 0.76042885 0.67168874 0.72697383 0.7526667 0.67421395 0.75487816 0.6715348 0.62504876 0.7390506 0.63450277 0.6740031 0.6847962 0.68481505 0.7294842 0.7552966 0.6721568 0.6342691 0.6250681 0.73233384
0.33333334 0.7340508 0.6888725 0.6852892 0.6204479 0.7077654 0.732364 0.6890854 0.62050015 0.6881429 0.7112807 0.7314601 0.672543 0.7608143 0.648995 0.673927 0.7345105 0.6489713 0.7095646 0.7545515 0.674259 0.7097702 0.7522272 0.6849219 0.7067127 0.6227039 0.72562736 0.70622355 0.689255 0.7386445 0.76052046 0.6435768 0.76045346 0.6716647 0.72698826 0.7526917 0.6741837 0.75490624 0.6715132 0.6250064 0.7390522 0.6344683 0.6739752 0.6847775 0.6847998 0.72949237 0.7553189 0.6721343 0.6342344 0.62502855 0.73234063
0.33433434 0.7340628 0.688859 0.68527097 0.62040865 0.70777494 0.7323734 0.6890805 0.6204604 0.6881321 0.7112836 0.73146784 0.67251635 0.76083225 0.64896196 0.67389333 0.7345148 0.6489361 0.70957136 0.7545817 0.6742279 0.70977384 0.7522556 0.6849075 0.7067164 0.62266666 0.7256354 0.7062337 0.6892425 0.73865306 0.7605439 0.6435448 0.7604774 0.671641 0.72700256 0.75271636 0.6741538 0.75493395 0.6714918 0.62496454 0.73905355 0.6344344 0.6739475 0.684759 0.6847847 0.72950035 0.75534093 0.67211205 0.63420033 0.6249897 0.7323473
0.33533534 0.73407453 0.6888457 0.68525285 0.6203701 0.70778453 0.7323827 0.6890756 0.62042123 0.6881214 0.7112865 0.73147535 0.67249006 0.7608498 0.6489293 0.67386013 0.73451895 0.6489013 0.7095781 0.75461155 0.6741972 0.70977753 0.7522837 0.6848932 0.7067202 0.62263024 0.7256432 0.7062439 0.6892302 0.73866147 0.7605669 0.6435133 0.7605007 0.67161745 0.7270166 0.75274074 0.6741243 0.7549613 0.67147064 0.6249233 0.7390546 0.634401 0.67392004 0.6847408 0.68476975 0.72950816 0.75536263 0.67209 0.6341667 0.62495154 0.73235387
0.33633634 0.7340861 0.68883264 0.68523496 0.62033206 0.7077941 0.73239183 0.6890708 0.6203827 0.6881108 0.71128935 0.7314827 0.672464 0.7608668 0.64889693 0.67382735 0.73452294 0.6488669 0.70958483 0.7546411 0.6741668 0.7097813 0.7523115 0.684879 0.7067239 0.6225946 0.7256509 0.706254 0.68921804 0.7386696 0.7605894 0.6434823 0.7605234 0.67159426 0.72703063 0.75276476 0.67409503 0.7549883 0.67144966 0.62488264 0.7390555 0.6343681 0.6738927 0.6847228 0.6847549 0.7295158 0.755384 0.67206824 0.6341337 0.62491417 0.7323603
0.33733734 0.7340975 0.6888197 0.6852172 0.6202947 0.70780355 0.7324009 0.6890661 0.6203448 0.6881004 0.71129215 0.7314898 0.6724383 0.7608835 0.648865 0.673795 0.73452675 0.6488329 0.7095915 0.7546704 0.6741367 0.709785 0.75233907 0.68486494 0.7067277 0.62255985 0.7256584 0.70626414 0.68920606 0.7386774 0.7606114 0.6434518 0.7605453 0.67157125 0.7270444 0.7527885 0.674066 0.75501496 0.67142886 0.6248425 0.73905617 0.63433576 0.6738656 0.684705 0.68474025 0.7295233 0.7554051 0.67204666 0.6341013 0.62487763 0.7323666
0.33833835 0.7341086 0.68880695 0.6851997 0.6202579 0.707813 0.7324097 0.68906146 0.6203075 0.68809 0.71129495 0.7314967 0.67241293 0.76089984 0.64883333 0.67376304 0.7345304 0.64879924 0.7095981 0.7546993 0.674107 0.7097887 0.7523663 0.68485105 0.7067315 0.62252593 0.72566575 0.7062742 0.6891943 0.738685 0.7606329 0.6434218 0.76056653 0.6715486 0.72705805 0.7528119 0.67403734 0.7550412 0.67140824 0.624803 0.73905665 0.6343039 0.6738387 0.68468744 0.6847257 0.7295307 0.755426 0.6720253 0.6340694 0.62484187 0.73237276
0.33933935 0.7341196 0.6887943 0.6851823 0.6202218 0.7078225 0.7324185 0.68905693 0.6202708 0.68807983 0.7112977 0.7315034 0.6723879 0.7609157 0.6488021 0.6737314 0.73453397 0.648766 0.7096048 0.75472796 0.67407763 0.7097924 0.75239325 0.6848373 0.7067354 0.6224929 0.7256729 0.7062843 0.68918276 0.73869234 0.76065385 0.64339226 0.760587 0.67152613 0.7270715 0.752835 0.67400885 0.75506705 0.6713878 0.6247641 0.7390569 0.63427263 0.67381203 0.6846701 0.68471134 0.72953784 0.7554465 0.6720043 0.6340381 0.62480694 0.7323788
0.34034035 0.7341303 0.6887819 0.68516505 0.62018627 0.707832 0.73242706 0.6890525 0.62023467 0.6880697 0.7113004 0.73151 0.6723632 0.76093125 0.64877117 0.67370003 0.73453736 0.64873314 0.7096114 0.7547562 0.6740485 0.70979613 0.75241995 0.6848237 0.70673925 0.6224607 0.72567993 0.70629436 0.6891714 0.7386995 0.76067424 0.64336324 0.76060665 0.671504 0.7270848 0.7528577 0.67398065 0.75509244 0.6713675 0.62472576 0.7390569 0.63424194 0.67378557 0.68465286 0.6846971 0.7295449 0.7554667 0.6719834 0.6340074 0.62477285 0.73238456
0.34134135 0.7341409 0.68876964 0.68514794 0.62015134 0.7078414 0.7324355 0.6890481 0.6201992 0.6880597 0.711303 0.73151636 0.6723388 0.7609464 0.6487406 0.67366904 0.73454064 0.6487006 0.709618 0.7547842 0.67401963 0.7097998 0.75244635 0.6848102 0.7067431 0.6224294 0.7256867 0.7063043 0.68916017 0.73870635 0.760694 0.6433346 0.7606258 0.67148215 0.7270979 0.7528801 0.6739527 0.7551175 0.6713475 0.62468797 0.7390567 0.6342118 0.67375934 0.6846359 0.68468297 0.72955173 0.7554866 0.67196286 0.63397735 0.6247396 0.7323902
0.34234235 0.73415124 0.6887575 0.6851311 0.62011707 0.7078508 0.7324438 0.6890438 0.62016433 0.6880498 0.71130556 0.7315225 0.6723146 0.76096123 0.64871037 0.6736383 0.7345438 0.64866847 0.7096246 0.7548119 0.6739911 0.7098036 0.75247246 0.6847969 0.70674706 0.62239873 0.72569346 0.7063143 0.6891491 0.738713 0.7607133 0.64330643 0.7606443 0.67146057 0.72711086 0.75290203 0.6739249 0.75514203 0.6713276 0.62465084 0.73905635 0.63418216 0.67373335 0.68461907 0.684669 0.72955847 0.7555062 0.67194253 0.63394785 0.6247071 0.7323957
0.34334335 0.7341614 0.6887455 0.68511426 0.6200834 0.7078602 0.732452 0.6890396 0.62013006 0.68804 0.7113081 0.7315285 0.6722907 0.76097566 0.6486805 0.6736078 0.73454684 0.64863664 0.7096311 0.75483924 0.6739628 0.70980734 0.7524983 0.68478376 0.706751 0.6223688 0.7257 0.7063243 0.6891382 0.7387194 0.7607319 0.6432787 0.7606624 0.6714393 0.7271237 0.7529236 0.6738974 0.7551661 0.67130786 0.6246143 0.73905575 0.6341531 0.67370754 0.68460244 0.68465525 0.729565 0.7555255 0.67192245 0.63391906 0.6246753 0.732401
0.34434435 0.7341714 0.6887337 0.6850977 0.6200504 0.7078695 0.73245996 0.6890354 0.6200964 0.68803036 0.71131057 0.73153436 0.6722671 0.7609897 0.648651 0.6735776 0.7345498 0.6486052 0.70963764 0.75486624 0.6739347 0.70981103 0.75252384 0.68477076 0.706755 0.6223396 0.7257064 0.7063342 0.68912745 0.7387256 0.7607498 0.6432515 0.76067996 0.6714183 0.72713625 0.7529448 0.6738701 0.75518966 0.6712883 0.62457836 0.739055 0.63412476 0.67368203 0.6845859 0.68464166 0.72957146 0.75554454 0.6719026 0.63389087 0.62464416 0.7324061
0.34534535 0.73418117 0.68872195 0.68508124 0.620018 0.7078788 0.73246783 0.6890313 0.62006336 0.6880208 0.71131307 0.7315401 0.6722437 0.7610035 0.64862186 0.6735477 0.7345527 0.6485742 0.7096441 0.7548929 0.67390686 0.7098148 0.7525491 0.6847579 0.706759 0.62231106 0.7257127 0.70634407 0.68911684 0.7387315 0.7607671 0.6432246 0.76069707 0.67139757 0.72714865 0.75296557 0.67384297 0.7552127 0.67126894 0.624543 0.739054 0.6340969 0.6736568 0.68456966 0.6846282 0.72957766 0.7555632 0.671883 0.6338634 0.6246137 0.73241097
0.34634635 0.73419076 0.6887104 0.6850649 0.6199863 0.70788807 0.7324756 0.6890273 0.620031 0.68801135 0.71131545 0.73154557 0.6722205 0.7610169 0.6485931 0.67351794 0.7345555 0.6485434 0.7096506 0.75491923 0.67387927 0.7098185 0.7525741 0.68474525 0.706763 0.6222831 0.72571886 0.70635396 0.68910635 0.7387372 0.7607837 0.6431982 0.76071376 0.6713771 0.7271609 0.7529859 0.6738161 0.7552353 0.6712497 0.6245084 0.7390529 0.63406974 0.6736318 0.6845535 0.6846149 0.72958374 0.7555815 0.6718637 0.63383657 0.62458384 0.7324157
0.34734735 0.7342001 0.68869895 0.68504876 0.61995524 0.7078973 0.73248315 0.6890234 0.61999923 0.68800205 0.71131784 0.73155093 0.67219764 0.76102996 0.6485647 0.6734885 0.73455817 0.6485131 0.70965695 0.7549452 0.6738519 0.70982224 0.7525987 0.6847327 0.7067671 0.62225586 0.7257249 0.70636386 0.689096 0.7387427 0.76079947 0.6431722 0.76072997 0.6713569 0.72717285 0.75300574 0.6737894 0.7552573 0.6712307 0.62447435 0.7390516 0.63404316 0.6736071 0.68453753 0.6846017 0.7295897 0.7555995 0.67184454 0.63381046 0.62455463 0.73242015
0.34834835 0.73420936 0.6886877 0.6850328 0.61992484 0.7079065 0.73249054 0.68901956 0.6199681 0.6879928 0.71132016 0.7315561 0.672175 0.7610427 0.6485366 0.6734592 0.73456067 0.64848304 0.7096634 0.75497085 0.6738247 0.70982593 0.752623 0.68472034 0.7067712 0.62222916 0.7257308 0.7063737 0.6890858 0.73874795 0.7608147 0.64314663 0.76074576 0.67133695 0.72718465 0.7530251 0.67376286 0.7552787 0.67121184 0.62444097 0.73905003 0.6340173 0.6735827 0.6845217 0.6845888 0.7295955 0.75561714 0.6718257 0.6337849 0.624526 0.73242444
0.34934935 0.73421836 0.6886765 0.6850169 0.6198951 0.7079156 0.7324978 0.68901587 0.6199376 0.6879837 0.7113225 0.7315612 0.6721525 0.7610551 0.64850897 0.67343014 0.73456305 0.64845335 0.7096697 0.75499606 0.6737978 0.7098297 0.75264704 0.6847082 0.7067753 0.6222031 0.7257366 0.7063836 0.6890757 0.73875296 0.76082945 0.6431215 0.76076114 0.6713172 0.7271963 0.75304395 0.67373645 0.7552995 0.6711932 0.62440825 0.73904836 0.633992 0.67355853 0.684506 0.68457603 0.7296011 0.7556344 0.6718071 0.6337599 0.624498 0.7324285
0.35035035 0.7342272 0.6886654 0.68500113 0.61986613 0.70792466 0.7325049 0.6890122 0.6199078 0.6879747 0.71132475 0.7315661 0.6721303 0.7610672 0.64848167 0.67340124 0.73456526 0.648424 0.709676 0.7550209 0.673771 0.7098334 0.75267076 0.68469614 0.7067794 0.6221776 0.7257423 0.7063934 0.6890658 0.7387578 0.7608437 0.64309675 0.7607761 0.67129767 0.72720766 0.7530623 0.6737103 0.7553197 0.67117465 0.62437624 0.73904645 0.6339674 0.67353463 0.68449044 0.6845634 0.7296065 0.75565135 0.67178875 0.6337355 0.6244706 0.7324323
0.35135135 0.7342358 0.6886544 0.6849856 0.61983776 0.70793366 0.7325118 0.68900865 0.61987865 0.6879658 0.711327 0.7315708 0.67210823 0.76107895 0.6484548 0.67337257 0.73456734 0.64839506 0.7096823 0.7550454 0.67374444 0.7098371 0.7526941 0.68468434 0.7067836 0.6221527 0.7257478 0.70640326 0.689056 0.7387623 0.76085746 0.6430724 0.7607907 0.6712784 0.7272188 0.7530801 0.6736843 0.75533926 0.67115635 0.62434494 0.7390444 0.6339433 0.6735111 0.68447506 0.684551 0.7296118 0.75566787 0.67177063 0.6337116 0.6244437 0.73243594
0.35235235 0.7342442 0.68864363 0.68497014 0.61981016 0.70794266 0.73251855 0.6890052 0.61985016 0.68795705 0.7113292 0.73157537 0.6720864 0.7610904 0.64842826 0.6733441 0.73456925 0.6483664 0.70968854 0.75506943 0.6737181 0.7098408 0.7527171 0.68467265 0.70678777 0.6221283 0.7257533 0.7064131 0.68904626 0.7387667 0.7608708 0.64304847 0.7608049 0.6712594 0.7272298 0.75309736 0.67365843 0.7553581 0.6711382 0.6243143 0.73904216 0.6339198 0.6734879 0.6844598 0.6845388 0.72961694 0.755684 0.67175275 0.6336882 0.6244173 0.73243934
0.35335335 0.7342525 0.6886329 0.6849548 0.61978334 0.70795155 0.73252505 0.68900186 0.6198224 0.6879484 0.7113314 0.7315798 0.67206484 0.7611014 0.6484021 0.6733157 0.734571 0.6483381 0.7096947 0.75509304 0.67369187 0.7098444 0.75273967 0.6846612 0.706792 0.62210447 0.7257587 0.7064229 0.68903667 0.7387708 0.7608837 0.6430249 0.7608187 0.67124057 0.7272405 0.753114 0.67363274 0.7553765 0.6711203 0.62428445 0.7390397 0.6338968 0.6734649 0.68444467 0.68452674 0.7296219 0.75569975 0.6717351 0.6336654 0.6243915 0.7324425
0.35435435 0.73426056 0.6886223 0.6849397 0.61975724 0.70796037 0.7325314 0.68899864 0.6197953 0.6879399 0.71133363 0.7315841 0.6720434 0.7611122 0.6483764 0.6732876 0.7345725 0.6483101 0.7097008 0.7551162 0.6736658 0.7098481 0.75276196 0.68464994 0.7067962 0.62208116 0.725764 0.70643276 0.68902725 0.73877466 0.76089615 0.6430018 0.7608322 0.671222 0.72725093 0.75313014 0.67360723 0.75539446 0.6711025 0.6242553 0.73903716 0.6338743 0.6734422 0.68442965 0.68451494 0.72962666 0.7557151 0.6717177 0.63364303 0.62436616 0.7324454
0.35535535 0.73426837 0.6886118 0.68492466 0.61973184 0.7079691 0.7325376 0.6889955 0.6197689 0.6879315 0.7113358 0.7315882 0.67202216 0.7611226 0.6483511 0.67325956 0.73457396 0.6482825 0.70970696 0.75513893 0.67364 0.7098517 0.7527838 0.6846389 0.7068005 0.62205833 0.7257691 0.7064426 0.6890179 0.7387783 0.7609081 0.642979 0.7608453 0.67120355 0.7272612 0.75314593 0.67358184 0.755412 0.67108494 0.624227 0.73903435 0.6338523 0.67341965 0.6844148 0.6845033 0.72963125 0.7557299 0.67170054 0.63362116 0.62434137 0.73244816
0.35635635 0.73427606 0.68860143 0.68490976 0.6197073 0.70797783 0.7325436 0.68899244 0.6197433 0.6879232 0.71133786 0.7315921 0.67200106 0.76113266 0.64832616 0.67323166 0.7345752 0.6482553 0.709713 0.75516117 0.6736143 0.7098553 0.75280523 0.684628 0.7068048 0.62203604 0.72577417 0.7064524 0.68900865 0.7387817 0.7609198 0.6429567 0.7608581 0.6711854 0.72727114 0.7531613 0.6735566 0.7554291 0.6710676 0.6241994 0.7390314 0.63383085 0.67339736 0.6844001 0.6844919 0.7296357 0.75574434 0.67168355 0.6335997 0.62431705 0.73245066
0.35735735 0.73428345 0.6885911 0.68489504 0.6196835 0.7079865 0.73254937 0.68898946 0.61971843 0.687915 0.71133995 0.73159593 0.6719802 0.7611424 0.64830166 0.673204 0.7345762 0.6482284 0.70971894 0.7551829 0.6735888 0.7098589 0.7528262 0.6846174 0.7068091 0.6220142 0.7257792 0.7064622 0.68899953 0.73878485 0.760931 0.64293474 0.7608705 0.6711674 0.7272808 0.75317633 0.6735316 0.75544584 0.6710504 0.62417257 0.7390283 0.6338098 0.6733753 0.6843855 0.68448067 0.72963995 0.7557583 0.67166686 0.6335787 0.6242932 0.7324529
0.35835835 0.7342907 0.688581 0.68488044 0.61966056 0.70799506 0.7325549 0.68898666 0.6196943 0.687907 0.71134204 0.73159957 0.6719595 0.76115173 0.64827764 0.67317647 0.7345771 0.6482018 0.70972484 0.75520414 0.6735634 0.7098624 0.7528468 0.6846069 0.70681345 0.62199295 0.72578406 0.70647204 0.6889905 0.7387877 0.7609419 0.64291316 0.7608826 0.67114955 0.7272903 0.75319105 0.6735067 0.75546217 0.67103344 0.62414646 0.73902494 0.63378924 0.6733535 0.684371 0.68446964 0.729644 0.7557717 0.67165035 0.6335582 0.62426984 0.73245496
0.35935935 0.73429775 0.6885709 0.68486595 0.6196385 0.70800364 0.7325602 0.6889839 0.619671 0.6878991 0.7113441 0.731603 0.671939 0.76116073 0.64825404 0.67314905 0.7345778 0.64817566 0.7097307 0.7552248 0.6735382 0.7098659 0.75286686 0.6845966 0.7068178 0.6219721 0.7257889 0.7064818 0.6889816 0.7387904 0.7609524 0.642892 0.76089436 0.67113197 0.7272995 0.75320536 0.6734819 0.75547814 0.6710167 0.624121 0.7390214 0.63376915 0.6733318 0.6843567 0.6844588 0.7296479 0.75578463 0.6716341 0.63353807 0.6242469 0.7324568
0.36036035 0.73430455 0.68856096 0.68485165 0.61961716 0.70801216 0.7325653 0.68898124 0.6196484 0.6878913 0.71134615 0.73160636 0.67191863 0.7611694 0.64823085 0.6731218 0.7345783 0.64814985 0.7097365 0.7552449 0.6735132 0.70986944 0.7528864 0.68458647 0.7068222 0.6219517 0.7257936 0.70649165 0.6889728 0.73879284 0.76096255 0.6428712 0.7609058 0.67111456 0.7273085 0.75321937 0.67345726 0.75549376 0.6710002 0.6240962 0.7390178 0.6337495 0.67331034 0.68434244 0.68444806 0.7296516 0.7557971 0.671618 0.6335184 0.6242244 0.7324584
0.36136135 0.73431116 0.6885511 0.68483746 0.6195966 0.7080207 0.7325702 0.68897873 0.6196267 0.6878837 0.7113482 0.7316095 0.6718985 0.76117766 0.6482081 0.6730947 0.7345786 0.64812434 0.70974225 0.7552644 0.6734883 0.70987284 0.75290555 0.6845765 0.7068266 0.6219318 0.7257982 0.7065014 0.68896407 0.738795 0.7609723 0.6428508 0.76091695 0.67109734 0.72731733 0.7532331 0.67343277 0.755509 0.67098385 0.62407196 0.7390139 0.63373023 0.67328906 0.6843284 0.6844375 0.729655 0.7558089 0.67160213 0.63349915 0.62420243 0.73245984
0.36236235 0.73431754 0.68854135 0.68482345 0.6195767 0.70802915 0.73257476 0.6889763 0.61960584 0.6878762 0.71135014 0.7316125 0.67187846 0.7611855 0.6481857 0.67306775 0.7345787 0.64809924 0.70974797 0.7552833 0.6734635 0.70987624 0.7529241 0.6845667 0.70683104 0.62191236 0.7258028 0.70651126 0.6889555 0.7387969 0.7609818 0.64283085 0.76092774 0.6710803 0.727326 0.7532464 0.67340845 0.755524 0.6709678 0.62404835 0.73900986 0.6337114 0.67326796 0.68431437 0.68442714 0.7296583 0.7558202 0.6715865 0.63348025 0.62418085 0.732461
0.36336336 0.7343237 0.68853176 0.68480957 0.6195575 0.70803756 0.73257905 0.68897396 0.6195857 0.6878689 0.71135217 0.7316153 0.6718586 0.761193 0.6481637 0.6730409 0.73457867 0.6480745 0.70975363 0.75530154 0.67343897 0.7098796 0.7529421 0.684557 0.7068355 0.62189335 0.7258072 0.70652103 0.68894696 0.73879856 0.7609909 0.64281124 0.76093817 0.6710634 0.72733444 0.7532595 0.6733843 0.7555386 0.67095196 0.62402534 0.73900557 0.6336929 0.67324704 0.68430054 0.6844169 0.7296614 0.75583106 0.6715711 0.6334618 0.62415975 0.732462
0.36436436 0.73432964 0.6885222 0.68479586 0.6195389 0.708046 0.73258317 0.68897176 0.61956626 0.6878617 0.71135414 0.7316179 0.67183894 0.7612001 0.64814204 0.6730142 0.7345784 0.6480501 0.7097593 0.75531924 0.6734145 0.70988286 0.7529595 0.6845475 0.70684 0.6218748 0.7258116 0.7065308 0.68893856 0.7387999 0.7609997 0.64279205 0.76094836 0.67104673 0.7273427 0.7532723 0.6733603 0.7555529 0.67093635 0.62400293 0.73900115 0.6336749 0.6732263 0.68428683 0.68440676 0.72966427 0.75584155 0.6715558 0.63344365 0.624139 0.73246276
0.36536536 0.7343353 0.6885128 0.68478227 0.619521 0.7080544 0.7325869 0.6889696 0.6195475 0.68785465 0.71135604 0.7316204 0.6718194 0.76120675 0.64812076 0.6729877 0.7345779 0.64802617 0.7097649 0.75533646 0.67339027 0.7098861 0.75297636 0.68453807 0.7068445 0.6218567 0.7258159 0.7065406 0.6889303 0.73880106 0.76100814 0.6427732 0.76095814 0.6710303 0.72735083 0.75328475 0.6733364 0.75556684 0.67092097 0.623981 0.7389965 0.6336573 0.6732057 0.6842732 0.6843968 0.72966695 0.7558516 0.67154074 0.63342595 0.62411875 0.73246336
0.36636636 0.7343408 0.6885035 0.6847689 0.6195037 0.70806277 0.73259044 0.6889676 0.6195294 0.6878478 0.711358 0.73162264 0.6718 0.76121294 0.64809984 0.67296135 0.73457724 0.64800256 0.70977044 0.7553532 0.6733661 0.70988923 0.75299275 0.6845288 0.706849 0.621839 0.72582006 0.7065504 0.6889221 0.7388019 0.7610163 0.6427548 0.7609677 0.67101395 0.72735876 0.753297 0.6733127 0.75558054 0.6709059 0.62395966 0.7389917 0.63364 0.6731852 0.6842597 0.68438697 0.72966945 0.75586134 0.67152584 0.63340855 0.6240989 0.7324637
0.36736736 0.734346 0.6884943 0.6847556 0.619487 0.7080712 0.7325938 0.6889657 0.61951196 0.68784106 0.7113599 0.7316247 0.6717808 0.7612187 0.6480793 0.6729351 0.7345764 0.6479793 0.709776 0.7553696 0.6733421 0.70989233 0.7530088 0.6845197 0.70685357 0.62182176 0.72582424 0.7065602 0.688914 0.73880243 0.7610241 0.6427368 0.76097685 0.6709978 0.72736657 0.75330895 0.6732891 0.75559396 0.6708911 0.6239388 0.7389867 0.6336231 0.67316496 0.68424636 0.68437725 0.7296717 0.7558707 0.6715111 0.63339156 0.62407947 0.73246396
0.36836836 0.7343509 0.6884852 0.68474257 0.61947083 0.7080795 0.73259693 0.6889639 0.6194951 0.6878345 0.71136177 0.7316266 0.6717618 0.76122403 0.64805907 0.6729091 0.73457533 0.6479565 0.70978147 0.7553856 0.6733183 0.70989543 0.75302446 0.6845107 0.7068581 0.62180495 0.7258283 0.70656997 0.688906 0.73880273 0.7610316 0.6427192 0.7609857 0.6709818 0.7273742 0.75332063 0.67326576 0.755607 0.6708765 0.6239185 0.7389814 0.6336066 0.6731448 0.6842331 0.68436766 0.72967386 0.7558797 0.67149657 0.6333749 0.62406045 0.732464
0.36936936 0.7343556 0.68847626 0.68472964 0.6194553 0.70808786 0.73259985 0.68896216 0.6194789 0.6878282 0.7113637 0.7316283 0.6717429 0.7612289 0.64803916 0.6728832 0.7345741 0.6479341 0.70978695 0.7554012 0.67329466 0.7098985 0.7530397 0.6845018 0.7068627 0.6217886 0.7258322 0.70657974 0.6888981 0.7388027 0.76103884 0.642702 0.7609942 0.670966 0.7273817 0.753332 0.6732425 0.7556198 0.67086226 0.6238987 0.738976 0.63359046 0.67312485 0.6842201 0.68435824 0.7296758 0.7558884 0.67148215 0.63335866 0.62404186 0.7324639
0.37037036 0.7343601 0.6884674 0.6847169 0.6194403 0.7080962 0.7326026 0.68896055 0.61946326 0.687822 0.7113655 0.7316297 0.67172426 0.76123327 0.64801955 0.67285746 0.73457265 0.6479121 0.7097924 0.75541645 0.6732711 0.70990145 0.7530546 0.68449306 0.7068673 0.6217727 0.7258361 0.7065895 0.68889034 0.7388024 0.76104575 0.64268523 0.7610024 0.6709504 0.72738904 0.7533432 0.6732195 0.7556324 0.6708483 0.6238793 0.7389704 0.63357466 0.67310494 0.6842071 0.6843489 0.7296776 0.75589675 0.6714679 0.6333427 0.6240237 0.7324636
0.37137136 0.73436433 0.6884587 0.6847043 0.61942583 0.7081045 0.7326052 0.688959 0.6194482 0.68781596 0.71136737 0.731631 0.67170566 0.7612371 0.6480003 0.67283195 0.734571 0.6478905 0.7097978 0.7554313 0.6732478 0.70990443 0.7530692 0.6844845 0.7068719 0.62175727 0.7258399 0.7065993 0.68888265 0.7388018 0.76105237 0.64266884 0.7610102 0.6709349 0.7273963 0.75335413 0.6731966 0.7556447 0.6708346 0.6238605 0.7389645 0.6335592 0.6730853 0.68419427 0.68433964 0.7296792 0.75590473 0.6714538 0.6333271 0.624006 0.7324631
0.37237236 0.7343683 0.6884501 0.6846919 0.61941195 0.70811284 0.7326076 0.68895763 0.6194337 0.6878101 0.7113692 0.73163205 0.6716873 0.7612404 0.64798135 0.67280656 0.73456913 0.64786935 0.7098032 0.7554458 0.6732246 0.7099074 0.75308347 0.68447596 0.7068765 0.62174225 0.7258436 0.7066091 0.688875 0.73880094 0.7610586 0.6426529 0.76101774 0.67091966 0.7274034 0.7533648 0.6731739 0.75565666 0.67082125 0.62384206 0.7389584 0.6335441 0.67306566 0.6841816 0.6843306 0.7296807 0.7559125 0.6714398 0.63331187 0.6239886 0.7324626
0.37337336 0.73437214 0.6884416 0.6846797 0.61939853 0.7081211 0.73260987 0.6889563 0.6194197 0.68780446 0.711371 0.7316328 0.6716691 0.7612432 0.6479627 0.6727814 0.7345671 0.64784855 0.7098086 0.75545996 0.67320156 0.70991033 0.7530974 0.68446755 0.70688117 0.6217277 0.72584724 0.7066188 0.68886757 0.73879987 0.7610646 0.6426374 0.7610249 0.6709045 0.7274103 0.75337523 0.67315143 0.75566834 0.6708082 0.6238241 0.73895216 0.63352937 0.67304623 0.684169 0.6843216 0.729682 0.7559199 0.671426 0.63329697 0.62397176 0.73246187
0.37437436 0.7343757 0.68843323 0.6846677 0.6193856 0.70812947 0.732612 0.68895507 0.6194063 0.68779886 0.7113728 0.7316334 0.6716511 0.7612455 0.64794433 0.67275643 0.7345649 0.6478281 0.70981395 0.75547385 0.67317873 0.70991325 0.753111 0.68445927 0.7068859 0.6217136 0.72585076 0.70662856 0.6888602 0.7387985 0.76107025 0.6426223 0.7610317 0.67088956 0.7274172 0.7533854 0.67312914 0.7556798 0.6707954 0.62380666 0.7389456 0.63351494 0.67302686 0.6841566 0.6843127 0.7296832 0.755927 0.6714123 0.63328236 0.6239553 0.73246104
0.3753754 0.7343791 0.688425 0.68465585 0.6193732 0.70813775 0.732614 0.68895394 0.6193934 0.68779343 0.7113746 0.7316338 0.67163324 0.76124716 0.6479262 0.6727317 0.73456246 0.6478081 0.70981926 0.7554873 0.6731561 0.7099162 0.75312436 0.68445104 0.7068905 0.6217 0.7258542 0.7066383 0.6888529 0.73879695 0.7610756 0.6426077 0.76103806 0.67087483 0.7274239 0.7533954 0.673107 0.755691 0.67078286 0.6237896 0.7389388 0.6335009 0.67300767 0.6841443 0.6843039 0.72968423 0.7559339 0.67139864 0.6332681 0.6239393 0.7324601
0.3763764 0.73438233 0.68841696 0.6846442 0.6193613 0.70814604 0.73261577 0.6889529 0.619381 0.6877881 0.7113763 0.73163384 0.67161554 0.7612484 0.64790845 0.6727072 0.7345599 0.6477884 0.7098246 0.75550056 0.6731336 0.7099191 0.7531374 0.684443 0.70689523 0.6216868 0.72585756 0.70664805 0.68884575 0.73879516 0.7610807 0.64259344 0.76104414 0.67086023 0.7274305 0.7534051 0.6730851 0.7557019 0.6707705 0.623773 0.73893183 0.6334871 0.67298865 0.68413216 0.68429524 0.7296851 0.75594044 0.67138517 0.63325423 0.62392366 0.732459
0.3773774 0.7343853 0.688409 0.6846328 0.6193499 0.7081543 0.7326175 0.68895197 0.6193691 0.68778294 0.71137804 0.73163366 0.6715981 0.76124924 0.6478909 0.6726829 0.7345571 0.64776903 0.7098299 0.7555135 0.6731113 0.70992196 0.7531501 0.684435 0.70689994 0.6216741 0.72586083 0.70665777 0.6888387 0.73879313 0.7610854 0.64257973 0.76104975 0.6708458 0.727437 0.7534146 0.67306346 0.75571257 0.6707585 0.6237568 0.73892456 0.6334737 0.6729697 0.6841202 0.68428665 0.7296859 0.75594676 0.6713717 0.63324064 0.6239085 0.7324579
0.3783784 0.7343881 0.68840116 0.6846216 0.61933887 0.7081626 0.73261905 0.68895113 0.6193577 0.6877779 0.71137977 0.73163325 0.6715808 0.7612497 0.6478737 0.6726588 0.7345541 0.6477501 0.7098352 0.75552607 0.6730892 0.7099248 0.7531626 0.68442714 0.7069047 0.6216619 0.725864 0.7066675 0.6888318 0.73879087 0.7610898 0.64256644 0.761055 0.6708315 0.72744346 0.7534238 0.673042 0.75572294 0.67074656 0.6237411 0.73891705 0.63346064 0.67295086 0.6841083 0.6842782 0.7296865 0.7559528 0.6713584 0.63322747 0.62389386 0.7324567
0.3793794 0.73439074 0.68839353 0.68461055 0.6193284 0.7081709 0.7326205 0.68895036 0.61934674 0.68777287 0.71138144 0.73163253 0.6715637 0.7612497 0.6478567 0.672635 0.73455095 0.64773136 0.7098405 0.7555384 0.67306733 0.70992774 0.7531748 0.68441933 0.7069095 0.62165016 0.7258671 0.70667714 0.68882495 0.7387884 0.76109385 0.64255357 0.7610598 0.67081743 0.7274497 0.7534328 0.6730208 0.755733 0.67073494 0.6237257 0.7389093 0.6334479 0.6729322 0.68409663 0.68426985 0.729687 0.75595856 0.6713451 0.6332146 0.6238797 0.73245543
0.3803804 0.73439324 0.688386 0.68459976 0.61931837 0.7081792 0.73262185 0.68894964 0.6193363 0.68776804 0.7113831 0.7316316 0.67154676 0.76124936 0.64784 0.6726115 0.7345477 0.64771307 0.7098457 0.75555044 0.67304564 0.7099306 0.7531867 0.6844117 0.7069142 0.62163895 0.7258701 0.70668685 0.6888183 0.73878574 0.7610976 0.64254117 0.76106423 0.67080355 0.7274559 0.7534416 0.6729998 0.75574285 0.67072344 0.6237108 0.73890126 0.6334355 0.6729137 0.68408513 0.68426156 0.72968733 0.7559641 0.671332 0.633202 0.6238659 0.7324541
0.3813814 0.7343955 0.6883787 0.6845891 0.6193087 0.70818746 0.73262304 0.68894905 0.6193263 0.68776333 0.7113848 0.73163044 0.67153 0.76124865 0.6478236 0.6725882 0.73454416 0.64769506 0.70985097 0.7555622 0.6730241 0.70993346 0.7531984 0.68440413 0.706919 0.6216282 0.72587293 0.7066965 0.6888117 0.7387829 0.761101 0.64252913 0.76106817 0.67078984 0.727462 0.7534501 0.67297906 0.7557524 0.6707122 0.62369627 0.738893 0.63342345 0.67289525 0.6840738 0.6842534 0.7296876 0.7559694 0.671319 0.63318986 0.62385267 0.73245275
0.3823824 0.73439765 0.6883715 0.6845786 0.6192996 0.70819575 0.7326242 0.6889486 0.61931676 0.6877587 0.7113864 0.73162913 0.6715135 0.7612476 0.6478074 0.6725653 0.73454046 0.64767736 0.7098562 0.7555737 0.6730029 0.7099363 0.7532098 0.6843966 0.7069238 0.6216181 0.72587574 0.70670617 0.6888052 0.7387798 0.76110405 0.64251757 0.7610717 0.6707763 0.72746795 0.7534584 0.6729586 0.7557617 0.6707011 0.62368214 0.7388844 0.6334117 0.67287695 0.6840626 0.68424535 0.7296877 0.7559744 0.6713062 0.633178 0.62383986 0.73245144
0.3833834 0.73439956 0.6883645 0.6845683 0.6192909 0.70820403 0.7326252 0.6889481 0.61930764 0.68775415 0.71138793 0.73162764 0.6714972 0.76124614 0.64779145 0.6725427 0.73453665 0.64765996 0.7098614 0.75558484 0.67298186 0.7099392 0.753221 0.6843893 0.70692855 0.62160844 0.72587836 0.7067158 0.6887989 0.7387765 0.7611068 0.64250636 0.7610747 0.67076296 0.7274738 0.7534664 0.6729384 0.7557706 0.6706902 0.62366843 0.73887557 0.6334003 0.67285883 0.6840516 0.6842374 0.72968763 0.7559792 0.6712935 0.6331665 0.62382764 0.73245007
0.3843844 0.7344014 0.68835765 0.68455815 0.6192826 0.7082123 0.7326261 0.68894774 0.619299 0.6877497 0.71138954 0.7316259 0.67148113 0.76124436 0.6477758 0.67252034 0.7345327 0.6476429 0.7098666 0.7555958 0.67296106 0.70994204 0.7532319 0.68438196 0.7069334 0.6215994 0.7258809 0.7067254 0.6887927 0.73877305 0.7611091 0.6424955 0.7610772 0.6707498 0.7274796 0.7534742 0.67291856 0.7557793 0.6706794 0.62365514 0.7388665 0.63338923 0.67284083 0.6840408 0.68422955 0.7296875 0.75598377 0.6712809 0.6331554 0.6238159 0.7324487
0.3853854 0.734403 0.688351 0.68454814 0.61927474 0.70822054 0.7326269 0.6889475 0.6192908 0.68774533 0.71139103 0.731624 0.6714653 0.7612423 0.6477604 0.6724984 0.73452854 0.6476261 0.70987177 0.7556065 0.67294055 0.7099449 0.75324255 0.6843748 0.7069382 0.62159085 0.72588336 0.706735 0.6887867 0.7387694 0.7611111 0.6424851 0.76107925 0.67073685 0.72748524 0.7534817 0.67289895 0.75578773 0.6706688 0.6236422 0.73885727 0.63337857 0.67282295 0.6840301 0.6842218 0.7296873 0.75598806 0.6712686 0.6331446 0.6238046 0.7324474
0.3863864 0.7344045 0.68834454 0.6845383 0.61926734 0.7082288 0.73262763 0.68894726 0.619283 0.6877411 0.7113925 0.731622 0.6714496 0.7612399 0.6477452 0.6724768 0.73452425 0.64760965 0.70987695 0.75561684 0.6729202 0.70994776 0.753253 0.6843677 0.70694304 0.6215829 0.7258857 0.70674455 0.6887807 0.73876554 0.76111263 0.642475 0.7610808 0.6707241 0.72749084 0.7534889 0.67287964 0.7557958 0.6706583 0.62362975 0.73884773 0.6333682 0.6728052 0.6840197 0.6842141 0.7296869 0.7559921 0.67125636 0.63313425 0.62379396 0.73244613
0.3873874 0.7344058 0.6883382 0.6845286 0.6192603 0.70823705 0.7326282 0.68894714 0.6192757 0.6877369 0.711394 0.7316198 0.6714342 0.7612372 0.6477303 0.6724556 0.73451984 0.64759344 0.7098821 0.755627 0.67290026 0.7099506 0.7532632 0.68436074 0.70694786 0.6215756 0.72588784 0.70675415 0.68877494 0.73876154 0.76111376 0.6424653 0.76108176 0.6707115 0.72749627 0.75349593 0.6728607 0.7558036 0.670648 0.62361765 0.7388381 0.6333582 0.67278767 0.68400943 0.68420655 0.72968644 0.7559959 0.6712443 0.63312423 0.6237838 0.73244494
0.3883884 0.734407 0.6883321 0.684519 0.61925375 0.70824534 0.73262876 0.688947 0.6192688 0.6877328 0.71139544 0.7316174 0.6714191 0.76123416 0.6477156 0.6724348 0.73451525 0.6475775 0.7098872 0.7556368 0.6728805 0.7099535 0.7532731 0.6843539 0.70695275 0.62156886 0.7258899 0.7067636 0.6887693 0.7387574 0.76111454 0.64245594 0.7610822 0.6706991 0.72750163 0.7535026 0.672842 0.755811 0.6706378 0.6236059 0.7388282 0.6333486 0.6727702 0.68399936 0.6841991 0.72968584 0.7559995 0.6712324 0.63311464 0.6237743 0.73244375
0.3893894 0.7344081 0.68832606 0.6845095 0.6192476 0.70825356 0.73262924 0.688947 0.6192623 0.6877288 0.7113969 0.7316149 0.6714042 0.7612309 0.6477012 0.6724144 0.7345106 0.6475619 0.70989233 0.7556464 0.67286104 0.70995635 0.75328285 0.6843471 0.7069576 0.6215628 0.7258919 0.70677316 0.6887638 0.73875296 0.7611149 0.64244694 0.7610822 0.67068696 0.7275069 0.75350904 0.67282367 0.7558181 0.6706278 0.62359464 0.7388181 0.6333393 0.6727529 0.6839895 0.68419176 0.7296851 0.75600284 0.6712207 0.6331054 0.62376535 0.7324425
0.3903904 0.734409 0.68832016 0.6845002 0.61924195 0.7082617 0.7326296 0.688947 0.61925626 0.6877249 0.71139824 0.73161227 0.6713896 0.7612273 0.647687 0.67239434 0.7345058 0.6475465 0.70989746 0.75565577 0.6728419 0.70995927 0.7532923 0.6843404 0.70696247 0.62155735 0.7258937 0.70678264 0.6887585 0.73874843 0.7611148 0.6424383 0.7610817 0.67067504 0.72751206 0.7535151 0.6728055 0.75582486 0.6706178 0.62358373 0.73880786 0.6333304 0.6727358 0.68397987 0.6841845 0.7296843 0.75600594 0.6712092 0.6330966 0.62375695 0.7324411
0.3913914 0.7344097 0.6883144 0.68449104 0.6192367 0.70826995 0.73262984 0.68894714 0.6192506 0.6877211 0.71139956 0.73160946 0.6713752 0.76122344 0.6476731 0.6723745 0.7345008 0.6475314 0.7099026 0.7556648 0.6728231 0.7099621 0.75330156 0.68433386 0.70696735 0.6215526 0.72589535 0.70679206 0.6887533 0.7387437 0.76111424 0.64242995 0.7610808 0.6706633 0.72751707 0.75352097 0.67278755 0.7558313 0.67060804 0.6235733 0.7387974 0.6333219 0.6727189 0.6839704 0.68417734 0.7296834 0.75600874 0.6711979 0.6330882 0.6237492 0.7324397
0.3923924 0.73441035 0.6883087 0.684482 0.6192318 0.7082781 0.73263 0.6889473 0.6192454 0.6877173 0.7114008 0.73160654 0.67136115 0.7612193 0.64765936 0.6723548 0.73449576 0.6475166 0.70990765 0.7556736 0.6728046 0.709965 0.75331056 0.6843274 0.7069722 0.6215485 0.72589684 0.7068015 0.6887483 0.73873883 0.7611132 0.64242196 0.76107955 0.6706518 0.727522 0.7535265 0.67276984 0.7558373 0.6705984 0.62356323 0.7387869 0.6333138 0.67270213 0.6839611 0.68417037 0.7296824 0.75601137 0.67118675 0.63308024 0.6237421 0.7324382
0.3933934 0.7344108 0.6883032 0.68447304 0.61922747 0.7082863 0.7326301 0.6889475 0.61924064 0.6877137 0.71140206 0.7316035 0.6713473 0.7612149 0.64764595 0.67233545 0.73449063 0.647502 0.70991266 0.7556821 0.67278636 0.7099679 0.75331926 0.68432105 0.70697707 0.62154514 0.7258982 0.70681083 0.6887434 0.7387338 0.76111174 0.64241433 0.7610779 0.67064047 0.72752684 0.7535317 0.6727523 0.755843 0.6705888 0.62355363 0.73877615 0.633306 0.67268556 0.6839519 0.68416345 0.7296812 0.7560137 0.6711758 0.6330727 0.6237357 0.73243654
0.3943944 0.7344112 0.68829775 0.68446416 0.6192235 0.70829445 0.7326301 0.68894774 0.6192363 0.6877101 0.71140325 0.73160034 0.67133385 0.76121026 0.6476328 0.67231625 0.7344854 0.6474877 0.7099177 0.75569034 0.6727683 0.7099708 0.7533278 0.6843148 0.70698196 0.62154245 0.7258994 0.7068202 0.6887387 0.73872864 0.7611097 0.642407 0.7610759 0.67062944 0.7275315 0.7535366 0.672735 0.7558483 0.6705794 0.62354445 0.7387653 0.6332987 0.6726691 0.6839429 0.6841566 0.72967994 0.7560158 0.67116505 0.6330656 0.62372994 0.7324348
0.3953954 0.73441136 0.68829244 0.68445545 0.61922 0.70830256 0.73262995 0.68894804 0.61923236 0.6877066 0.71140444 0.731597 0.6713207 0.7612054 0.6476198 0.6722973 0.7344801 0.6474737 0.70992273 0.75569826 0.67275053 0.7099737 0.753336 0.68430865 0.7069868 0.6215404 0.7259005 0.7068295 0.6887341 0.7387233 0.7611072 0.64239997 0.7610735 0.6706186 0.7275361 0.75354105 0.6727178 0.7558531 0.67057 0.6235357 0.7387543 0.63329184 0.6726529 0.6839341 0.6841499 0.72967863 0.75601757 0.6711545 0.63305897 0.6237249 0.73243296
0.3963964 0.7344114 0.68828726 0.6844469 0.6192169 0.7083106 0.7326298 0.68894833 0.61922884 0.68770313 0.7114055 0.7315936 0.6713077 0.76120025 0.64760715 0.67227846 0.73447466 0.64745986 0.70992774 0.7557059 0.67273295 0.70997655 0.753344 0.6843026 0.7069916 0.621539 0.7259013 0.70683885 0.6887296 0.73871773 0.76110417 0.64239323 0.76107085 0.67060804 0.72754055 0.7535452 0.6727008 0.7558576 0.67056084 0.6235274 0.7387432 0.63328534 0.6726369 0.68392533 0.68414336 0.72967714 0.7560191 0.6711441 0.63305277 0.62372047 0.73243093
0.3973974 0.73441136 0.68828213 0.68443835 0.61921436 0.70831865 0.7326295 0.68894875 0.6192258 0.6876998 0.7114066 0.7315901 0.671295 0.7611948 0.6475947 0.67225987 0.7344692 0.64744633 0.7099327 0.7557132 0.6727156 0.7099794 0.7533517 0.6842968 0.7069965 0.62153816 0.725902 0.7068481 0.68872523 0.738712 0.7611007 0.64238685 0.7610678 0.6705977 0.72754484 0.75354904 0.672684 0.75586164 0.6705517 0.62351954 0.738732 0.63327926 0.67262113 0.68391675 0.6841369 0.72967553 0.7560204 0.67113394 0.6330471 0.62371653 0.7324288
0.3983984 0.7344112 0.6882771 0.68442994 0.6192122 0.7083267 0.7326291 0.68894917 0.61922324 0.6876965 0.71140754 0.73158646 0.6712825 0.76118916 0.6475825 0.67224145 0.73446363 0.64743304 0.70993763 0.7557203 0.67269844 0.70998234 0.75335914 0.684291 0.7070013 0.6215378 0.7259026 0.7068574 0.68872094 0.7387062 0.7610969 0.6423808 0.7610644 0.6705876 0.727549 0.7535525 0.6726674 0.7558652 0.6705427 0.62351215 0.7387206 0.6332737 0.6726055 0.6839083 0.6841306 0.72967386 0.7560214 0.671124 0.6330419 0.62371325 0.7324265
0.3993994 0.7344108 0.68827224 0.68442166 0.61921054 0.7083347 0.73262864 0.6889497 0.6192211 0.68769336 0.7114085 0.7315827 0.6712702 0.76118326 0.64757055 0.6722232 0.734458 0.64742005 0.7099425 0.75572705 0.67268145 0.7099852 0.7533663 0.68428534 0.7070062 0.621538 0.72590303 0.7068666 0.68871677 0.7387002 0.7610926 0.64237493 0.7610608 0.6705778 0.72755307 0.75355554 0.6726509 0.7558683 0.6705338 0.6235052 0.73870915 0.63326854 0.67259014 0.68389994 0.6841244 0.7296721 0.7560221 0.6711142 0.63303727 0.6237104 0.7324241
0.4004004 0.73441035 0.6882674 0.6844135 0.61920935 0.7083426 0.73262805 0.6889503 0.61921936 0.6876902 0.7114094 0.7315789 0.67125815 0.7611771 0.6475589 0.6722051 0.7344524 0.64740723 0.7099474 0.75573343 0.67266464 0.70998806 0.7533732 0.6842798 0.70701104 0.62153864 0.72590333 0.70687586 0.6887127 0.738694 0.761088 0.64236945 0.7610568 0.6705682 0.727557 0.75355816 0.67263454 0.75587094 0.670525 0.62349874 0.7386976 0.6332639 0.67257506 0.6838917 0.6841184 0.72967017 0.7560225 0.6711046 0.63303316 0.6237081 0.7324215
0.4014014 0.73440975 0.6882627 0.68440545 0.6192087 0.70835054 0.73262733 0.68895096 0.6192182 0.6876872 0.7114102 0.73157495 0.6712463 0.7611707 0.64754754 0.67218715 0.73444676 0.6473947 0.7099523 0.7557395 0.672648 0.7099909 0.7533798 0.68427444 0.70701593 0.62153983 0.7259035 0.7068851 0.6887088 0.7386877 0.761083 0.6423642 0.76105255 0.670559 0.72756076 0.75356036 0.67261827 0.7558732 0.6705163 0.6234928 0.73868597 0.6332597 0.67256016 0.6838836 0.6841125 0.72966814 0.75602263 0.67109525 0.6330296 0.6237063 0.7324188
0.4024024 0.73440903 0.68825805 0.68439746 0.6192085 0.70835835 0.7326265 0.6889517 0.6192174 0.68768424 0.711411 0.7315709 0.6712346 0.76116407 0.6475364 0.6721694 0.73444104 0.64738244 0.70995706 0.7557453 0.6726315 0.7099938 0.75338614 0.68426913 0.7070208 0.6215414 0.7259036 0.70689434 0.6887049 0.7386812 0.76107764 0.6423593 0.76104796 0.6705499 0.72756433 0.75356215 0.67260224 0.7558751 0.6705078 0.62348735 0.7386742 0.633256 0.67254555 0.6838756 0.6841067 0.729666 0.7560224 0.6710861 0.63302654 0.6237049 0.73241585
0.4034034 0.73440814 0.6882535 0.6843896 0.6192088 0.70836616 0.7326256 0.68895245 0.61921716 0.6876814 0.7114117 0.7315667 0.6712231 0.76115716 0.64752555 0.67215174 0.7344353 0.6473704 0.7099619 0.75575066 0.6726152 0.7099966 0.75339216 0.68426406 0.7070257 0.62154347 0.7259035 0.7069035 0.68870115 0.7386746 0.761072 0.64235467 0.76104313 0.6705411 0.7275678 0.75356364 0.67258626 0.75587666 0.6704993 0.6234824 0.7386624 0.63325286 0.6725312 0.6838677 0.6841011 0.7296637 0.75602186 0.67107713 0.6330241 0.62370396 0.7324128
0.4044044 0.7344071 0.68824905 0.6843818 0.61920965 0.7083739 0.73262453 0.68895334 0.61921734 0.6876786 0.71141243 0.7315625 0.6712117 0.76115 0.647515 0.6721343 0.73442954 0.6473586 0.7099666 0.7557557 0.672599 0.70999944 0.7533978 0.68425906 0.7070306 0.6215459 0.7259034 0.7069127 0.68869746 0.7386678 0.76106596 0.6423503 0.76103806 0.6705325 0.72757107 0.7535648 0.67257047 0.75587785 0.670491 0.623478 0.7386505 0.63325024 0.67251706 0.68385994 0.6840956 0.72966135 0.756021 0.6710684 0.63302207 0.6237034 0.73240954
0.4054054 0.734406 0.68824464 0.6843741 0.6192111 0.7083816 0.73262334 0.6889543 0.61921805 0.6876759 0.711413 0.73155814 0.6712006 0.7611426 0.6475047 0.67211694 0.7344237 0.64734703 0.7099713 0.7557604 0.672583 0.71000224 0.7534032 0.6842542 0.7070355 0.6215487 0.7259031 0.7069219 0.6886938 0.7386608 0.7610597 0.64234626 0.7610327 0.6705241 0.72757417 0.75356567 0.67255473 0.75587875 0.67048275 0.6234742 0.73863846 0.63324815 0.6725033 0.68385226 0.6840903 0.72965884 0.7560198 0.6710598 0.6330206 0.6237033 0.73240614
0.4064064 0.7344047 0.68824035 0.6843665 0.619213 0.70838916 0.732622 0.6889553 0.6192193 0.68767333 0.7114137 0.73155373 0.67118955 0.761135 0.6474947 0.6720997 0.7344178 0.64733577 0.709976 0.75576466 0.67256707 0.71000504 0.75340825 0.6842496 0.70704037 0.62155193 0.7259028 0.706931 0.68869036 0.73865366 0.761053 0.64234245 0.76102704 0.67051595 0.7275771 0.7535662 0.6725392 0.75587934 0.67047465 0.62347084 0.7386264 0.63324654 0.6724897 0.6838446 0.6840852 0.7296562 0.7560182 0.67105144 0.6330195 0.62370354 0.73240256
0.4074074 0.73440325 0.6882362 0.6843591 0.6192155 0.70839673 0.7326206 0.6889564 0.61922103 0.68767077 0.7114142 0.73154914 0.67117864 0.76112705 0.64748496 0.67208266 0.73441184 0.6473247 0.7099806 0.75576854 0.6725513 0.7100078 0.7534129 0.68424505 0.7070453 0.62155557 0.7259024 0.7069402 0.6886869 0.7386464 0.7610461 0.64233893 0.76102114 0.67050797 0.72757983 0.75356644 0.6725237 0.75587964 0.67046666 0.62346816 0.73861426 0.6332454 0.6724763 0.6838372 0.6840802 0.7296535 0.75601625 0.6710433 0.63301885 0.6237042 0.7323988
0.4084084 0.7344017 0.688232 0.6843517 0.6192185 0.7084042 0.732619 0.6889575 0.6192233 0.6876684 0.71141475 0.7315445 0.6711679 0.7611189 0.6474756 0.67206573 0.73440576 0.6473139 0.7099852 0.755772 0.67253566 0.7100106 0.75341725 0.68424076 0.70705026 0.6215595 0.72590184 0.7069493 0.68868357 0.73863894 0.76103896 0.6423357 0.761015 0.67050016 0.72758234 0.75356644 0.6725083 0.75587964 0.6704588 0.623466 0.738602 0.63324475 0.6724631 0.6838297 0.6840754 0.72965056 0.75601393 0.6710353 0.6330186 0.62370515 0.7323949
0.4094094 0.7344 0.68822795 0.6843444 0.6192222 0.7084115 0.73261726 0.68895876 0.61922616 0.68766606 0.7114153 0.7315398 0.6711573 0.7611104 0.6474665 0.6720489 0.73439956 0.64730334 0.7099897 0.75577503 0.67252016 0.7100133 0.7534212 0.6842366 0.7070552 0.6215638 0.7259013 0.7069584 0.6886803 0.7386313 0.76103145 0.64233273 0.7610086 0.6704925 0.72758466 0.75356615 0.6724931 0.75587934 0.67045105 0.62346447 0.7385897 0.6332446 0.6724501 0.68382245 0.68407077 0.7296476 0.75601125 0.6710275 0.63301873 0.62370646 0.73239076
0.4104104 0.73439807 0.688224 0.68433726 0.61922646 0.70841885 0.73261535 0.6889601 0.61922956 0.6876638 0.71141577 0.7315349 0.6711468 0.7611017 0.6474577 0.67203224 0.7343933 0.6472931 0.7099942 0.75577766 0.6725047 0.71001595 0.75342476 0.6842326 0.70706016 0.6215684 0.72590065 0.70696753 0.6886771 0.7386235 0.7610237 0.64233005 0.761002 0.670485 0.7275868 0.7535656 0.67247796 0.7558788 0.6704435 0.6234636 0.7385773 0.63324475 0.67243737 0.68381524 0.6840663 0.7296444 0.7560081 0.6710199 0.6330192 0.6237081 0.73238647
0.4114114 0.73439604 0.6882201 0.68433017 0.61923134 0.7084262 0.73261327 0.68896145 0.6192335 0.6876617 0.71141624 0.73152995 0.6711365 0.7610927 0.64744925 0.67201567 0.73438686 0.647283 0.70999855 0.7557798 0.67248946 0.71001863 0.753428 0.6842287 0.70706517 0.6215733 0.7259 0.70697665 0.688674 0.7386155 0.7610157 0.64232767 0.76099515 0.6704777 0.72758865 0.75356483 0.6724629 0.755878 0.670436 0.62346333 0.73856485 0.63324535 0.6724247 0.6838081 0.684062 0.72964114 0.7560046 0.67101246 0.6330201 0.62371004 0.73238206
0.4124124 0.7343939 0.68821627 0.6843232 0.6192369 0.7084334 0.73261106 0.6889629 0.6192381 0.6876597 0.7114167 0.73152494 0.67112625 0.7610834 0.6474411 0.6719993 0.73438036 0.64727324 0.7100029 0.75578153 0.67247427 0.71002126 0.7534307 0.684225 0.7070702 0.6215786 0.7258992 0.7069858 0.68867093 0.73860735 0.7610074 0.6423255 0.760988 0.6704705 0.7275903 0.7535638 0.672448 0.7558769 0.67042875 0.62346363 0.7385523 0.6332463 0.6724122 0.68380105 0.68405783 0.7296377 0.75600064 0.67100525 0.63302124 0.6237123 0.7323774
0.4134134 0.7343915 0.6882125 0.68431634 0.6192431 0.7084406 0.7326086 0.6889644 0.61924326 0.6876578 0.71141714 0.73151976 0.6711161 0.7610738 0.6474333 0.671983 0.73437375 0.64726377 0.7100072 0.75578284 0.6724592 0.7100238 0.75343305 0.68422145 0.7070752 0.6215841 0.72589844 0.70699483 0.68866795 0.738599 0.76099896 0.6423237 0.76098067 0.67046344 0.72759175 0.75356257 0.67243314 0.7558756 0.6704216 0.6234645 0.73853964 0.6332476 0.6723999 0.6837941 0.6840538 0.72963417 0.75599635 0.6709982 0.6330227 0.62371486 0.7323726
0.4144144 0.734389 0.6882089 0.6843096 0.61924994 0.7084478 0.732606 0.68896604 0.61924905 0.6876559 0.71141756 0.73151445 0.6711061 0.76106393 0.64742583 0.67196685 0.73436695 0.64725447 0.7100114 0.7557838 0.6724442 0.7100264 0.753435 0.68421805 0.70708025 0.6215899 0.72589755 0.70700395 0.68866503 0.73859054 0.7609902 0.64232206 0.76097304 0.6704565 0.72759295 0.7535611 0.6724185 0.75587404 0.6704146 0.62346596 0.73852694 0.6332493 0.6723877 0.68378717 0.68404984 0.7296304 0.7559917 0.67099136 0.6330245 0.6237177 0.73236763
0.4154154 0.7343864 0.6882053 0.6843029 0.61925745 0.70845497 0.7326032 0.6889677 0.6192555 0.68765426 0.711418 0.7315091 0.6710962 0.7610537 0.64741874 0.6719508 0.73436004 0.6472455 0.7100156 0.7557844 0.6724294 0.7100288 0.7534367 0.6842147 0.7070853 0.62159604 0.72589666 0.707013 0.68866223 0.73858184 0.7609812 0.6423208 0.7609652 0.6704498 0.727594 0.7535594 0.6724039 0.75587225 0.67040783 0.6234679 0.7385142 0.63325125 0.6723757 0.6837804 0.68404603 0.72962654 0.75598675 0.6709846 0.6330266 0.6237208 0.7323625
0.4164164 0.7343835 0.6882018 0.6842964 0.6192655 0.70846206 0.73260015 0.68896943 0.6192626 0.6876527 0.7114184 0.7315036 0.67108643 0.7610432 0.647412 0.6719349 0.734353 0.6472368 0.71001965 0.7557847 0.67241466 0.7100313 0.753438 0.6842115 0.7070904 0.6216024 0.72589576 0.7070221 0.6886595 0.7385729 0.76097196 0.64231974 0.7609571 0.6704431 0.7275949 0.7535575 0.6723894 0.7558702 0.6704012 0.6234703 0.7385013 0.6332535 0.6723638 0.6837737 0.68404233 0.72962254 0.7559815 0.6709781 0.633029 0.6237242 0.7323572
0.4174174 0.73438054 0.6881984 0.68429 0.6192741 0.70846915 0.7325969 0.6889713 0.61927027 0.6876512 0.71141875 0.73149794 0.6710767 0.7610323 0.6474056 0.67191917 0.7343458 0.64722836 0.7100237 0.7557847 0.67240006 0.71003366 0.753439 0.68420845 0.70709544 0.6216091 0.72589475 0.70703113 0.68865675 0.73856384 0.76096255 0.642319 0.7609488 0.67043656 0.7275956 0.75355536 0.67237496 0.75586796 0.6703947 0.62347317 0.7384884 0.6332561 0.672352 0.6837671 0.6840387 0.7296184 0.75597596 0.67097175 0.63303155 0.62372786 0.7323517
0.4184184 0.7343773 0.68819505 0.6842837 0.6192832 0.70847625 0.7325934 0.6889732 0.6192786 0.6876499 0.7114191 0.7314922 0.6710671 0.7610211 0.6473996 0.67190355 0.7343384 0.6472202 0.7100277 0.75578433 0.6723855 0.710036 0.7534397 0.6842054 0.7071006 0.621616 0.72589374 0.7070402 0.6886541 0.73855454 0.76095283 0.64231855 0.76094025 0.6704301 0.72759616 0.7535531 0.6723607 0.7558655 0.6703885 0.6234765 0.7384753 0.63325894 0.6723404 0.6837605 0.68403524 0.729614 0.7559701 0.67096555 0.6330344 0.62373173 0.7323461
0.4194194 0.7343739 0.68819183 0.68427753 0.6192928 0.7084833 0.73258966 0.68897516 0.6192875 0.6876487 0.71141946 0.7314863 0.67105764 0.7610095 0.64739394 0.67188805 0.7343309 0.6472123 0.7100317 0.7557837 0.6723711 0.7100382 0.75344014 0.68420255 0.7071057 0.62162316 0.7258927 0.7070492 0.68865156 0.73854506 0.76094294 0.64231837 0.76093143 0.6704238 0.72759664 0.7535506 0.6723466 0.75586283 0.67038244 0.62348026 0.7384622 0.63326204 0.6723288 0.6837541 0.68403184 0.7296095 0.75596404 0.67095953 0.6330375 0.6237359 0.73234034
0.4204204 0.7343704 0.6881887 0.68427145 0.61930287 0.7084903 0.7325857 0.6889772 0.6192969 0.6876477 0.7114198 0.7314803 0.6710482 0.76099753 0.6473886 0.67187274 0.7343232 0.64720476 0.7100356 0.7557828 0.6723568 0.71004045 0.75344026 0.68419975 0.7071108 0.6216306 0.7258916 0.70705825 0.6886491 0.73853534 0.7609328 0.6423185 0.7609223 0.67041755 0.72759694 0.7535479 0.6723325 0.7558599 0.67037666 0.6234844 0.738449 0.6332654 0.6723174 0.6837477 0.68402857 0.7296048 0.75595766 0.67095363 0.63304085 0.6237403 0.7323344
0.4214214 0.73436666 0.6881856 0.6842655 0.6193134 0.70849735 0.73258156 0.68897927 0.61930686 0.6876468 0.7114202 0.73147416 0.671039 0.76098526 0.6473835 0.67185754 0.7343154 0.6471975 0.7100395 0.75578153 0.67234254 0.7100426 0.75344014 0.68419707 0.707116 0.6216383 0.7258905 0.70706725 0.6886467 0.73852545 0.76092243 0.64231884 0.760913 0.67041147 0.7275971 0.753545 0.67231864 0.7558568 0.67037106 0.6234889 0.7384356 0.633269 0.6723061 0.68374145 0.68402535 0.7295999 0.75595105 0.67094785 0.63304436 0.62374496 0.73232836
0.4224224 0.7343627 0.6881826 0.6842597 0.61932445 0.7085044 0.73257726 0.6889815 0.61931723 0.68764603 0.71142054 0.73146784 0.67102975 0.7609725 0.64737874 0.6718425 0.7343074 0.6471905 0.7100433 0.7557801 0.6723285 0.71004474 0.7534398 0.6841945 0.7071212 0.6216463 0.7258893 0.70707625 0.68864435 0.7385153 0.7609119 0.64231956 0.7609034 0.6704054 0.7275972 0.75354195 0.67230487 0.75585353 0.6703657 0.6234938 0.73842216 0.6332728 0.6722949 0.6837353 0.68402225 0.7295948 0.7559442 0.67094225 0.6330481 0.62374985 0.73232216
0.4234234 0.73435855 0.68817973 0.68425405 0.61933583 0.70851135 0.7325728 0.6889837 0.61932814 0.6876454 0.7114209 0.7314614 0.6710207 0.7609594 0.6473742 0.6718277 0.7342992 0.6471838 0.7100471 0.7557784 0.6723145 0.7100469 0.7534391 0.684192 0.7071264 0.6216545 0.72588813 0.70708525 0.6886421 0.73850495 0.7609011 0.6423205 0.7608935 0.6703995 0.7275971 0.7535387 0.6722912 0.75585 0.67036057 0.62349904 0.7384086 0.6332769 0.67228377 0.68372923 0.6840192 0.7295896 0.75593716 0.6709367 0.63305205 0.623755 0.73231584
0.4244244 0.7343542 0.68817693 0.6842485 0.61934763 0.7085183 0.7325682 0.688986 0.61933947 0.68764484 0.71142125 0.7314548 0.6710117 0.7609458 0.64737 0.671813 0.73429084 0.6471774 0.71005094 0.75577635 0.67230064 0.710049 0.7534383 0.68418956 0.7071316 0.621663 0.72588694 0.70709425 0.6886399 0.73849434 0.76089007 0.64232177 0.7608834 0.67039365 0.727597 0.75353533 0.67227775 0.7558463 0.6703557 0.62350464 0.738395 0.6332811 0.67227274 0.6837232 0.6840163 0.72958416 0.7559298 0.67093134 0.63305616 0.62376034 0.7323094
0.42542544 0.7343496 0.68817425 0.68424314 0.61935985 0.70852524 0.7325635 0.6889884 0.6193512 0.6876444 0.71142155 0.731448 0.6710028 0.7609318 0.64736605 0.67179847 0.7342824 0.6471714 0.7100547 0.75577414 0.6722869 0.71005106 0.75343716 0.68418723 0.70713687 0.62167174 0.7258857 0.7071032 0.68863773 0.73848355 0.7608788 0.6423234 0.760873 0.67038786 0.72759676 0.75353175 0.6722644 0.7558424 0.6703511 0.62351054 0.73838115 0.6332856 0.67226183 0.6837173 0.6840134 0.72957855 0.7559223 0.6709261 0.6330605 0.623766 0.7323029
0.42642644 0.7343448 0.6881716 0.6842379 0.61937237 0.7085322 0.7325586 0.6889909 0.61936337 0.6876441 0.7114219 0.731441 0.670994 0.76091737 0.6473623 0.67178416 0.7342737 0.64716566 0.71005845 0.75577164 0.6722733 0.7100531 0.75343585 0.68418497 0.7071421 0.6216808 0.72588444 0.7071122 0.6886357 0.73847246 0.7608673 0.6423252 0.7608623 0.6703822 0.7275964 0.75352794 0.6722512 0.7558383 0.6703468 0.62351674 0.7383672 0.63329023 0.672251 0.6837115 0.6840106 0.7295728 0.7559146 0.67092097 0.63306504 0.6237719 0.7322962
0.42742744 0.7343398 0.6881691 0.6842328 0.6193853 0.7085391 0.7325536 0.6889934 0.61937594 0.6876439 0.7114222 0.7314339 0.67098534 0.76090246 0.6473588 0.67177004 0.7342648 0.64716023 0.71006215 0.75576895 0.6722598 0.7100552 0.75343436 0.68418276 0.70714736 0.6216901 0.7258831 0.70712113 0.6886337 0.73846114 0.7608556 0.6423274 0.7608513 0.6703766 0.727596 0.753524 0.6722382 0.755834 0.6703428 0.6235233 0.73835313 0.63329506 0.67224026 0.68370587 0.68400794 0.7295669 0.7559067 0.6709159 0.63306975 0.62377805 0.7322895
0.42842844 0.7343345 0.68816674 0.6842279 0.61939853 0.70854604 0.7325485 0.68899596 0.6193889 0.68764377 0.71142256 0.7314266 0.67097676 0.76088727 0.6473555 0.6717561 0.7342558 0.64715517 0.71006584 0.75576603 0.67224646 0.7100572 0.7534326 0.6841806 0.70715266 0.62169963 0.72588176 0.7071301 0.68863183 0.7384496 0.76084363 0.64232993 0.76084 0.6703711 0.72759545 0.7535199 0.6722253 0.75582945 0.6703391 0.6235301 0.73833895 0.6333001 0.67222965 0.68370026 0.68400526 0.72956085 0.7558986 0.67091095 0.63307464 0.6237844 0.7322827
0.42942944 0.7343291 0.6881645 0.6842231 0.6194121 0.70855296 0.7325433 0.68899864 0.61940217 0.6876437 0.71142286 0.7314191 0.6709683 0.76087165 0.6473524 0.6717423 0.7342466 0.64715046 0.71006954 0.75576293 0.6722333 0.71005917 0.75343066 0.6841786 0.70715797 0.6217095 0.7258804 0.70713896 0.68863 0.7384378 0.7608315 0.64233273 0.7608284 0.6703657 0.72759485 0.7535156 0.6722126 0.7558247 0.6703356 0.6235371 0.7383245 0.6333053 0.67221904 0.68369484 0.6840027 0.72955465 0.7558903 0.67090607 0.6330797 0.6237911 0.7322758
0.43043044 0.73432344 0.6881623 0.6842185 0.619426 0.7085599 0.732538 0.6890014 0.6194158 0.6876437 0.7114232 0.7314114 0.67096 0.76085573 0.64734954 0.6717288 0.7342372 0.6471461 0.7100732 0.75575954 0.67222023 0.7100612 0.7534285 0.6841766 0.7071633 0.62171966 0.72587895 0.7071479 0.68862826 0.7384258 0.7608191 0.6423359 0.76081645 0.6703604 0.7275942 0.7535112 0.6722001 0.7558198 0.67033225 0.6235445 0.73831004 0.6333107 0.6722086 0.6836895 0.68400025 0.72954834 0.75588185 0.6709013 0.6330849 0.6237981 0.73226887
0.43143144 0.73431766 0.68816024 0.68421406 0.6194402 0.7085668 0.73253256 0.6890041 0.61942977 0.6876438 0.7114235 0.73140347 0.6709518 0.76083946 0.6473469 0.6717155 0.73422766 0.64714205 0.7100768 0.755756 0.6722073 0.71006316 0.75342613 0.6841747 0.70716864 0.62173015 0.7258775 0.7071567 0.6886266 0.7384136 0.7608064 0.64233935 0.7608042 0.67035514 0.7275935 0.75350654 0.67218775 0.7558146 0.67032915 0.6235521 0.7382953 0.6333162 0.67219824 0.68368423 0.6839978 0.72954196 0.7558732 0.67089653 0.6330903 0.6238053 0.73226184
0.43243244 0.73431164 0.68815833 0.6842098 0.6194547 0.70857364 0.732527 0.689007 0.619444 0.68764406 0.7114238 0.7313953 0.67094374 0.7608229 0.6473444 0.67170244 0.73421794 0.6471383 0.71008044 0.7557522 0.67219454 0.7100651 0.75342363 0.68417287 0.70717394 0.62174094 0.725876 0.7071656 0.68862504 0.7384011 0.76079345 0.64234316 0.7607916 0.67035 0.72759265 0.7535017 0.67217565 0.75580925 0.67032623 0.62355995 0.7382804 0.63332194 0.6721879 0.6836791 0.6839954 0.7295354 0.7558644 0.6708919 0.6330959 0.6238128 0.7322548
0.43343344 0.7343055 0.68815655 0.6842058 0.6194694 0.70858055 0.7325215 0.68900985 0.6194586 0.6876443 0.7114241 0.73138696 0.67093575 0.7608061 0.64734215 0.6716896 0.7342081 0.64713484 0.7100841 0.7557483 0.67218196 0.7100671 0.7534209 0.6841711 0.7071793 0.621752 0.7258745 0.7071744 0.68862355 0.7383885 0.7607803 0.6423473 0.7607786 0.67034495 0.72759175 0.7534967 0.6721637 0.7558037 0.67032343 0.62356806 0.73826534 0.63332784 0.67217773 0.68367416 0.68399316 0.7295288 0.7558554 0.67088723 0.6331017 0.6238206 0.73224777
0.43443444 0.7342992 0.6881549 0.6842018 0.6194845 0.7085874 0.7325158 0.6890128 0.6194735 0.68764466 0.7114244 0.7313784 0.67092794 0.7607889 0.64734 0.6716771 0.73419803 0.6471317 0.71008766 0.7557441 0.67216957 0.71006906 0.75341797 0.6841694 0.7071847 0.62176347 0.7258729 0.70718324 0.6886222 0.7383757 0.7607668 0.6423518 0.76076525 0.67034 0.72759086 0.7534915 0.672152 0.7557979 0.6703208 0.62357634 0.73825 0.6333339 0.6721676 0.6836693 0.68399096 0.72952205 0.7558462 0.67088264 0.6331076 0.6238287 0.7322407
0.43543544 0.73429275 0.6881533 0.68419796 0.61949974 0.70859426 0.7325101 0.6890158 0.61948866 0.6876451 0.7114247 0.73136955 0.6709203 0.7607715 0.6473381 0.67166483 0.73418784 0.6471288 0.71009123 0.7557397 0.67215735 0.710071 0.7534149 0.68416774 0.70719004 0.6217752 0.7258712 0.70719206 0.68862087 0.7383627 0.7607531 0.64235663 0.76075155 0.6703351 0.72758985 0.75348616 0.67214054 0.75579184 0.67031837 0.6235849 0.7382345 0.6333401 0.6721576 0.6836646 0.6839888 0.72951525 0.75583684 0.6708781 0.63311374 0.6238371 0.73223364
0.43643644 0.7342862 0.68815196 0.68419427 0.6195153 0.70860106 0.73250425 0.6890189 0.6195041 0.68764555 0.711425 0.7313606 0.6709128 0.76075387 0.6473363 0.6716528 0.7341775 0.64712614 0.71009487 0.75573516 0.67214537 0.71007293 0.75341165 0.6841662 0.7071954 0.62178737 0.72586954 0.7072008 0.6886197 0.7383496 0.760739 0.6423618 0.7607374 0.67033035 0.7275888 0.75348055 0.67212933 0.7557856 0.670316 0.62359375 0.7382188 0.6333465 0.6721477 0.68366003 0.6839867 0.72950834 0.75582737 0.67087364 0.63312006 0.6238459 0.73222655
0.43743744 0.73427945 0.6881507 0.6841907 0.6195311 0.7086079 0.7324984 0.689022 0.61951977 0.6876461 0.71142524 0.7313515 0.6709055 0.760736 0.6473347 0.6716411 0.734167 0.6471238 0.7100984 0.75573033 0.67213356 0.7100749 0.7534082 0.68416464 0.7072008 0.6217999 0.72586775 0.7072096 0.6886186 0.7383363 0.7607247 0.6423674 0.7607229 0.6703257 0.72758764 0.75347483 0.67211837 0.7557791 0.6703138 0.62360275 0.7382028 0.6333531 0.67213786 0.6836557 0.6839847 0.72950137 0.7558177 0.6708692 0.63312656 0.623855 0.7322195
0.43843845 0.73427266 0.6881495 0.6841873 0.6195472 0.7086147 0.73249245 0.68902516 0.61953574 0.6876467 0.7114255 0.73134226 0.6708983 0.76071787 0.64733326 0.67162955 0.7341563 0.64712167 0.71010196 0.7557254 0.67212194 0.7100768 0.75340456 0.6841632 0.7072062 0.6218128 0.7258659 0.7072183 0.6886176 0.7383229 0.7607101 0.6423733 0.7607079 0.67032117 0.7275865 0.7534688 0.67210764 0.75577235 0.6703117 0.623612 0.73818654 0.63335985 0.67212814 0.6836514 0.68398273 0.72949433 0.7558079 0.6708649 0.6331333 0.6238645 0.73221254
0.43943945 0.7342657 0.68814844 0.6841839 0.61956346 0.7086215 0.7324865 0.6890284 0.61955196 0.68764734 0.7114257 0.73133284 0.67089134 0.76069957 0.64733195 0.67161816 0.7341455 0.64711976 0.71010554 0.75572026 0.67211056 0.7100788 0.7534008 0.68416184 0.7072116 0.6218261 0.725864 0.707227 0.6886167 0.7383094 0.76069516 0.6423796 0.76069254 0.67031676 0.72758526 0.7534627 0.6720972 0.7557654 0.6703097 0.62362146 0.73817 0.63336676 0.67211854 0.68364733 0.6839808 0.72948724 0.75579786 0.67086065 0.6331402 0.6238743 0.7322056
0.44044045 0.73425865 0.6881475 0.6841807 0.61958 0.7086283 0.73248047 0.68903166 0.6195684 0.6876481 0.71142596 0.7313233 0.67088455 0.76068103 0.6473308 0.671607 0.73413455 0.6471181 0.71010906 0.7557149 0.6720994 0.7100807 0.7533968 0.68416053 0.707217 0.6218399 0.725862 0.70723563 0.688616 0.73829573 0.76067996 0.64238614 0.76067674 0.6703124 0.72758394 0.75345623 0.6720871 0.7557581 0.6703079 0.6236311 0.7381533 0.63337386 0.67210907 0.6836434 0.68397903 0.72948 0.75578773 0.6708565 0.63314736 0.62388456 0.73219866
0.44144145 0.7342515 0.68814665 0.6841776 0.6195968 0.70863503 0.7324743 0.689035 0.6195851 0.6876489 0.71142614 0.73131365 0.67087793 0.76066226 0.64732987 0.671596 0.73412347 0.6471166 0.71011263 0.7557093 0.6720885 0.7100826 0.75339264 0.6841593 0.7072224 0.62185407 0.72586 0.7072443 0.6886153 0.73828197 0.76066434 0.64239305 0.7606605 0.67030823 0.72758263 0.7534496 0.6720771 0.7557506 0.6703061 0.6236411 0.73813623 0.6333812 0.67209965 0.6836397 0.6839773 0.7294728 0.75577736 0.6708525 0.6331547 0.6238952 0.7321916
0.44244245 0.7342443 0.6881459 0.68417454 0.61961377 0.70864177 0.7324682 0.68903834 0.6196021 0.6876498 0.7114263 0.7313039 0.6708715 0.76064336 0.64732903 0.6715852 0.73411226 0.64711535 0.71011615 0.75570357 0.6720779 0.7100845 0.75338835 0.6841581 0.70722777 0.6218687 0.72585785 0.70725286 0.6886148 0.738268 0.7606484 0.6424002 0.76064396 0.6703042 0.7275812 0.75344276 0.67206734 0.7557428 0.6703044 0.6236512 0.7381188 0.63338864 0.6720904 0.6836361 0.68397564 0.7294655 0.75576687 0.67084855 0.63316226 0.62390625 0.7321845
0.44344345 0.73423696 0.68814516 0.68417156 0.619631 0.7086485 0.732462 0.68904173 0.61961925 0.6876507 0.7114265 0.731294 0.67086536 0.76062423 0.6473283 0.67157453 0.73410094 0.6471143 0.71011966 0.75569755 0.6720675 0.7100864 0.7533838 0.68415695 0.7072332 0.62188387 0.7258556 0.7072614 0.6886144 0.738254 0.7606321 0.6424077 0.7606271 0.67030025 0.7275797 0.7534357 0.67205775 0.7557347 0.67030287 0.6236616 0.7381012 0.6333964 0.67208123 0.68363273 0.683974 0.72945815 0.7557562 0.6708448 0.6331701 0.62391776 0.7321773
0.44444445 0.7342295 0.68814456 0.68416876 0.6196485 0.7086552 0.73245573 0.6890452 0.61963665 0.68765163 0.7114266 0.73128396 0.6708594 0.7606049 0.6473278 0.671564 0.7340895 0.6471134 0.7101231 0.7556914 0.6720574 0.7100883 0.7533791 0.68415594 0.70723855 0.6218995 0.72585326 0.7072699 0.68861413 0.73823994 0.7606154 0.64241546 0.7606099 0.6702965 0.72757816 0.75342834 0.6720483 0.75572634 0.6703014 0.6236722 0.7380833 0.63340425 0.67207223 0.6836295 0.68397254 0.72945076 0.7557454 0.67084116 0.6331782 0.62392974 0.73217005
0.44544545 0.73422205 0.688144 0.68416595 0.6196662 0.70866185 0.7324494 0.68904865 0.6196543 0.6876527 0.71142673 0.73127383 0.6708537 0.7605854 0.64732736 0.6715537 0.73407793 0.6471127 0.71012664 0.75568503 0.67204756 0.7100902 0.7533743 0.684155 0.7072439 0.6219157 0.7258508 0.7072784 0.688614 0.73822576 0.76059836 0.64242345 0.7605924 0.67029285 0.72757655 0.75342077 0.67203903 0.75571764 0.67029995 0.623683 0.73806536 0.6334124 0.67206335 0.68362635 0.68397105 0.7294433 0.7557344 0.67083764 0.6331865 0.6239422 0.7321627
0.44644645 0.7342145 0.68814355 0.68416333 0.6196842 0.70866853 0.7324431 0.68905216 0.6196722 0.6876538 0.7114268 0.73126364 0.6708482 0.7605658 0.6473271 0.6715434 0.73406625 0.6471122 0.7101301 0.7556784 0.67203796 0.7100921 0.7533692 0.6841541 0.70724934 0.6219324 0.72584826 0.7072868 0.68861395 0.73821145 0.7605809 0.64243174 0.7605746 0.6702894 0.7275749 0.7534129 0.6720299 0.75570863 0.67029864 0.62369406 0.7380472 0.63342077 0.67205465 0.6836234 0.68396974 0.7294358 0.7557232 0.67083424 0.63319516 0.6239552 0.73215526
0.44744745 0.73420686 0.6881432 0.6841607 0.6197024 0.70867515 0.73243666 0.6890557 0.6196903 0.6876549 0.7114268 0.7312534 0.670843 0.76054597 0.647327 0.67153335 0.7340545 0.6471119 0.71013355 0.75567156 0.6720285 0.71009403 0.7533639 0.68415326 0.70725465 0.62194973 0.7258456 0.7072952 0.688614 0.7381971 0.76056296 0.6424402 0.7605565 0.6702861 0.72757316 0.75340474 0.6720209 0.7556993 0.6702974 0.6237054 0.73802894 0.63342935 0.67204607 0.68362045 0.6839684 0.7294283 0.7557118 0.670831 0.63320404 0.6239687 0.7321477
0.44844845 0.7341991 0.6881429 0.6841582 0.6197209 0.7086817 0.7324302 0.68905926 0.61970866 0.6876561 0.7114268 0.731243 0.6708381 0.76052606 0.647327 0.67152345 0.7340427 0.6471117 0.710137 0.7556645 0.67201924 0.7100959 0.7533585 0.68415254 0.70726 0.6219676 0.7258427 0.7073035 0.68861413 0.7381826 0.76054466 0.64244896 0.76053816 0.670283 0.7275713 0.75339633 0.67201203 0.75568956 0.6702962 0.62371695 0.7380105 0.6334382 0.67203766 0.6836177 0.68396723 0.72942066 0.7557002 0.6708279 0.6332133 0.6239828 0.73214006
0.44944945 0.73419136 0.68814266 0.68415576 0.6197396 0.70868826 0.73242366 0.6890629 0.61972725 0.68765736 0.71142673 0.7312326 0.67083347 0.7605059 0.6473272 0.6715136 0.7340308 0.6471117 0.71014047 0.75565726 0.6720101 0.7100978 0.7533528 0.6841519 0.7072654 0.62198615 0.7258398 0.7073118 0.68861437 0.73816806 0.76052594 0.64245796 0.7605196 0.6702801 0.72756946 0.7533876 0.6720033 0.75567955 0.67029506 0.6237288 0.73799205 0.63344735 0.67202944 0.683615 0.68396616 0.72941303 0.7556884 0.670825 0.6332228 0.6239974 0.7321323
0.45045045 0.73418355 0.6881425 0.6841534 0.6197586 0.70869476 0.7324171 0.6890665 0.6197461 0.68765867 0.7114267 0.7312221 0.6708291 0.76048565 0.64732754 0.67150396 0.7340188 0.6471119 0.71014386 0.75564975 0.6720012 0.71009964 0.7533469 0.68415135 0.7072707 0.62200534 0.7258367 0.70732003 0.68861467 0.73815346 0.76050687 0.64246714 0.7605008 0.67027736 0.72756743 0.75337857 0.67199475 0.7556691 0.670294 0.6237409 0.73797345 0.6334567 0.6720214 0.6836124 0.68396515 0.7294054 0.75567645 0.6708222 0.6332327 0.62401265 0.73212445
0.45145145 0.7341757 0.6881424 0.6841511 0.61977786 0.70870125 0.7324105 0.6890702 0.61976516 0.6876601 0.7114265 0.7312115 0.670825 0.7604652 0.647328 0.6714944 0.73400676 0.6471122 0.71014726 0.755642 0.67199236 0.7101015 0.75334084 0.6841509 0.7072759 0.6220251 0.7258334 0.70732826 0.688615 0.7381388 0.76048744 0.64247656 0.7604817 0.67027485 0.72756535 0.7533692 0.6719862 0.7556583 0.67029303 0.6237533 0.73795474 0.6334664 0.67201346 0.68360996 0.68396425 0.7293977 0.7556642 0.6708196 0.63324296 0.62402856 0.73211646
0.45245245 0.7341677 0.68814236 0.6841489 0.61979735 0.70870763 0.7324038 0.689074 0.6197845 0.6876615 0.7114263 0.7312008 0.6708211 0.76044464 0.6473287 0.67148507 0.73399466 0.64711267 0.71015066 0.75563395 0.6719837 0.71010333 0.7533346 0.6841505 0.70728123 0.6220453 0.72582996 0.7073364 0.6886155 0.7381241 0.7604677 0.64248616 0.76046246 0.6702725 0.7275632 0.7533595 0.6719779 0.7556471 0.67029214 0.623766 0.73793596 0.6334764 0.6720058 0.6836075 0.6839635 0.72938997 0.7556518 0.67081714 0.6332536 0.624045 0.73210835
0.45345345 0.7341597 0.6881424 0.68414676 0.6198172 0.708714 0.732397 0.68907773 0.6198041 0.687663 0.711426 0.73119015 0.6708174 0.76042396 0.64732945 0.67147577 0.73398256 0.6471133 0.710154 0.75562567 0.6719752 0.7101052 0.753328 0.6841502 0.7072865 0.6220659 0.7258264 0.7073446 0.688616 0.73810923 0.7604477 0.64249593 0.760443 0.67027044 0.72756094 0.7533494 0.6719696 0.7556356 0.6702913 0.623779 0.7379171 0.63348675 0.6719983 0.68360525 0.68396276 0.72938216 0.75563914 0.6708149 0.63326454 0.62406194 0.7321001
0.45445445 0.73415166 0.68814254 0.6841447 0.6198373 0.7087204 0.7323902 0.6890816 0.61982393 0.68766457 0.7114257 0.73117936 0.6708138 0.7604031 0.6473304 0.6714666 0.7339704 0.6471141 0.71015733 0.75561714 0.6719668 0.71010697 0.7533213 0.68415004 0.70729166 0.622087 0.72582257 0.7073527 0.6886166 0.7380944 0.76042736 0.64250594 0.7604233 0.6702686 0.72755855 0.75333905 0.6719614 0.75562376 0.6702905 0.6237923 0.7378982 0.63349736 0.67199105 0.683603 0.68396217 0.7293743 0.75562626 0.6708127 0.633276 0.62407935 0.7320918
0.45545545 0.73414356 0.6881427 0.68414265 0.6198577 0.70872664 0.7323833 0.6890855 0.6198441 0.6876662 0.7114253 0.73116857 0.67081034 0.76038206 0.6473316 0.6714576 0.73395824 0.647115 0.7101606 0.75560826 0.6719585 0.71010876 0.75331426 0.68415 0.70729685 0.62210846 0.7258186 0.7073608 0.6886172 0.7380794 0.76040673 0.64251614 0.7604034 0.67026705 0.7275561 0.75332826 0.6719534 0.75561166 0.6702898 0.62380594 0.73787916 0.6335084 0.671984 0.68360084 0.6839617 0.7293664 0.7556131 0.6708108 0.63328785 0.6240971 0.7320833
0.45645645 0.7341354 0.68814296 0.68414074 0.6198785 0.70873284 0.7323764 0.6890894 0.6198645 0.68766785 0.7114249 0.73115766 0.6708071 0.7603609 0.64733285 0.67144865 0.7339461 0.64711607 0.7101639 0.75559914 0.67195034 0.71011055 0.75330704 0.68415004 0.70730203 0.6221302 0.72581434 0.70736885 0.68861794 0.7380644 0.7603859 0.6425265 0.76038337 0.67026573 0.7275535 0.75331724 0.67194545 0.7555992 0.67028916 0.62381995 0.7378601 0.63351977 0.6719772 0.6835988 0.6839614 0.7293585 0.7555997 0.67080903 0.6333001 0.6241153 0.73207474
0.45745745 0.73412716 0.6881432 0.68413883 0.6198996 0.708739 0.7323693 0.6890934 0.61988527 0.6876696 0.71142435 0.73114675 0.670804 0.76033956 0.64733434 0.6714398 0.7339339 0.64711726 0.7101671 0.7555897 0.6719423 0.71011233 0.75329953 0.6841502 0.7073071 0.6221524 0.72580993 0.7073769 0.6886187 0.7380493 0.7603648 0.64253706 0.76036316 0.67026466 0.72755075 0.7533059 0.6719376 0.7555865 0.6702886 0.6238343 0.73784095 0.6335316 0.67197067 0.6835968 0.68396115 0.72935057 0.755586 0.6708074 0.63331294 0.6241338 0.73206604
0.45845845 0.7341189 0.68814355 0.68413705 0.619921 0.70874506 0.7323622 0.6890974 0.6199063 0.6876714 0.71142375 0.7311357 0.670801 0.76031804 0.64733607 0.6714311 0.7339218 0.6471186 0.7101703 0.75558 0.67193437 0.71011406 0.7532917 0.68415046 0.70731217 0.62217486 0.72580546 0.7073849 0.68861955 0.7380342 0.76034343 0.6425478 0.7603427 0.67026395 0.72754794 0.7532943 0.6719298 0.7555736 0.6702881 0.62384903 0.73782176 0.6335438 0.67196435 0.6835949 0.68396103 0.7293425 0.7555721 0.670806 0.63332623 0.62415266 0.7320572
0.45945945 0.73411053 0.68814397 0.6841353 0.6199428 0.7087511 0.73235494 0.6891015 0.6199277 0.6876733 0.71142304 0.7311247 0.6707982 0.7602964 0.6473379 0.6714226 0.7339097 0.6471201 0.7101735 0.75556993 0.6719265 0.71011573 0.7532837 0.6841509 0.70731723 0.6221976 0.7258009 0.7073929 0.68862045 0.738019 0.7603219 0.64255863 0.76032215 0.6702635 0.7275449 0.7532824 0.6719221 0.7555604 0.6702877 0.6238642 0.7378025 0.6335564 0.67195827 0.683593 0.6839611 0.7293345 0.75555784 0.67080474 0.63334 0.62417185 0.7320482
0.46046045 0.73410213 0.68814445 0.68413365 0.61996496 0.7087571 0.7323476 0.68910563 0.6199494 0.68767524 0.71142226 0.7311136 0.6707954 0.7602746 0.64734 0.67141414 0.7338977 0.6471217 0.7101766 0.75555956 0.67191875 0.71011746 0.7532753 0.6841514 0.7073222 0.62222064 0.72579616 0.70740086 0.6886214 0.73800373 0.7603001 0.6425697 0.7603014 0.67026335 0.72754174 0.7532703 0.6719145 0.755547 0.6702874 0.6238797 0.7377832 0.6335695 0.67195237 0.6835912 0.6839613 0.7293263 0.7555433 0.6708036 0.63335437 0.62419134 0.73203915
0.46146145 0.73409367 0.688145 0.68413204 0.61998755 0.708763 0.7323402 0.6891098 0.6199714 0.68767726 0.7114214 0.73110247 0.67079276 0.7602526 0.64734226 0.6714058 0.7338857 0.6471235 0.7101797 0.75554883 0.6719111 0.71011907 0.75326663 0.6841521 0.7073272 0.62224394 0.7257914 0.7074088 0.6886224 0.7379884 0.76027817 0.6425809 0.76028055 0.67026335 0.72753847 0.753258 0.671907 0.75553334 0.67028713 0.62389565 0.7377639 0.63358307 0.6719466 0.68358946 0.68396163 0.72931814 0.7555284 0.6708027 0.63336927 0.6242111 0.7320299
0.46246246 0.73408514 0.6881455 0.6841305 0.62001055 0.7087689 0.73233265 0.68911403 0.6199938 0.68767935 0.7114205 0.73109126 0.67079026 0.7602305 0.64734477 0.67139757 0.7338738 0.6471254 0.7101827 0.75553775 0.67190355 0.71012074 0.75325763 0.6841529 0.70733213 0.6222675 0.72578657 0.7074167 0.6886235 0.737973 0.760256 0.64259225 0.7602595 0.6702635 0.727535 0.7532455 0.67189956 0.7555195 0.670287 0.6239121 0.7377445 0.63359714 0.671941 0.68358785 0.6839621 0.7293099 0.7555132 0.67080194 0.6333846 0.62423104 0.73202056
0.46346346 0.73407656 0.6881462 0.684129 0.620034 0.70877475 0.732325 0.6891183 0.62001663 0.6876815 0.7114196 0.73108006 0.6707878 0.76020813 0.64734745 0.67138946 0.73386186 0.6471275 0.7101857 0.75552624 0.67189604 0.7101223 0.75324833 0.6841539 0.7073371 0.6222912 0.7257817 0.70742464 0.6886246 0.73795754 0.7602337 0.6426038 0.76023835 0.6702638 0.7275314 0.7532327 0.6718922 0.75550544 0.67028695 0.623929 0.7377251 0.63361174 0.6719355 0.68358624 0.68396276 0.7293016 0.75549763 0.6708014 0.63340026 0.62425125 0.73201114
0.46446446 0.7340679 0.6881469 0.6841276 0.6200579 0.7087806 0.7323172 0.6891227 0.6200398 0.68768376 0.71141857 0.73106873 0.6707854 0.7601856 0.64735043 0.6713815 0.7338499 0.6471297 0.7101886 0.7555144 0.67188865 0.71012384 0.7532387 0.68415505 0.707342 0.62231517 0.7257767 0.70743257 0.68862575 0.737942 0.76021117 0.6426155 0.760217 0.6702643 0.7275275 0.7532198 0.67188495 0.7554912 0.670287 0.6239464 0.7377056 0.63362694 0.6719302 0.6835847 0.6839635 0.72929317 0.7554817 0.670801 0.6334163 0.6242717 0.73200154
0.46546546 0.73405915 0.68814766 0.6841263 0.6200822 0.70878637 0.7323093 0.689127 0.6200634 0.68768615 0.71141756 0.7310574 0.6707832 0.76016283 0.6473536 0.67137355 0.7338379 0.6471321 0.7101915 0.75550216 0.6718814 0.7101253 0.7532287 0.68415624 0.7073469 0.62233937 0.72577167 0.7074405 0.688627 0.7379263 0.7601885 0.6426273 0.76019555 0.6702649 0.7275235 0.7532067 0.6718778 0.7554768 0.67028713 0.6239643 0.7376861 0.63364255 0.67192495 0.6835832 0.6839643 0.7292847 0.7554654 0.67080075 0.6334327 0.6242924 0.7319918
0.46646646 0.7340504 0.6881485 0.68412507 0.62010705 0.7087921 0.73230124 0.6891315 0.62008744 0.6876885 0.71141654 0.73104596 0.670781 0.7601399 0.64735705 0.6713658 0.7338259 0.64713466 0.7101943 0.7554896 0.67187417 0.7101268 0.75321835 0.6841576 0.70735186 0.6223637 0.7257666 0.70744836 0.68862826 0.7379106 0.7601657 0.6426393 0.7601739 0.6702656 0.7275192 0.7531934 0.6718707 0.7554622 0.67028743 0.6239828 0.73766655 0.63365847 0.6719199 0.68358177 0.68396527 0.7292762 0.7554487 0.6708007 0.6334493 0.62431324 0.731982
0.46746746 0.73404145 0.68814933 0.6841239 0.62013245 0.7087978 0.732293 0.68913597 0.62011194 0.6876911 0.7114155 0.7310345 0.67077893 0.7601167 0.6473608 0.67135817 0.7338138 0.64713734 0.71019703 0.7554767 0.671867 0.71012825 0.7532076 0.68415904 0.70735675 0.6223882 0.7257615 0.70745623 0.68862957 0.7378948 0.76014274 0.64265144 0.76015216 0.67026645 0.7275148 0.75317997 0.6718637 0.75544745 0.67028785 0.62400186 0.737647 0.63367474 0.67191494 0.6835804 0.6839663 0.72926754 0.7554317 0.67080075 0.6334663 0.6243342 0.73197204
0.46846846 0.7340325 0.6881503 0.68412274 0.6201583 0.70880353 0.7322846 0.68914056 0.6201369 0.6876937 0.7114144 0.73102295 0.67077684 0.76009333 0.6473648 0.67135066 0.73380166 0.6471402 0.71019965 0.75546354 0.6718599 0.71012956 0.75319666 0.68416053 0.7073617 0.62241286 0.7257563 0.7074641 0.6886309 0.7378789 0.7601196 0.6426637 0.7601302 0.67026734 0.7275101 0.7531664 0.67185676 0.7554326 0.6702884 0.6240215 0.7376273 0.63369125 0.67191005 0.6835791 0.6839674 0.72925884 0.7554145 0.670801 0.63348347 0.6243554 0.73196197
0.46946946 0.7340234 0.6881513 0.6841217 0.6201848 0.7088092 0.7322761 0.68914515 0.6201624 0.6876964 0.7114133 0.73101133 0.6707749 0.7600697 0.6473691 0.67134327 0.73378944 0.64714324 0.7102023 0.7554501 0.67185295 0.7101309 0.7531854 0.68416214 0.7073666 0.6224377 0.7257511 0.70747197 0.6886323 0.7378629 0.7600964 0.6426762 0.7601082 0.6702684 0.72750527 0.7531526 0.67184997 0.7554175 0.67028904 0.62404174 0.73760766 0.633708 0.6719053 0.68357784 0.6839686 0.72925 0.7553969 0.6708014 0.63350093 0.6243767 0.7319518
0.47047046 0.7340142 0.6881524 0.68412083 0.62021184 0.70881486 0.7322673 0.6891498 0.6201884 0.6876992 0.7114122 0.73099965 0.67077297 0.7600458 0.6473737 0.67133605 0.73377717 0.64714646 0.7102048 0.7554364 0.6718461 0.7101321 0.7531738 0.68416387 0.70737153 0.6224627 0.72574586 0.70747983 0.68863374 0.7378468 0.760073 0.6426888 0.76008594 0.67026955 0.72750026 0.7531387 0.67184323 0.7554023 0.6702899 0.62406254 0.7375879 0.63372505 0.67190063 0.6835767 0.6839699 0.7292411 0.7553791 0.67080194 0.6335186 0.62439823 0.7319415
0.47147146 0.734005 0.6881535 0.68412 0.62023956 0.70882046 0.7322584 0.6891545 0.62021494 0.6877021 0.71141106 0.7309879 0.6707712 0.7600217 0.64737856 0.6713289 0.73376477 0.64714986 0.7102072 0.7554225 0.67183924 0.7101334 0.753162 0.6841656 0.7073764 0.6224878 0.72574055 0.70748764 0.68863523 0.7378306 0.76004946 0.64270157 0.7600636 0.67027074 0.72749513 0.7531248 0.6718366 0.755387 0.6702908 0.62408376 0.73756814 0.6337423 0.67189604 0.6835756 0.6839713 0.7292321 0.755361 0.67080265 0.6335364 0.6244198 0.7319311
0.47247246 0.73399556 0.6881547 0.6841192 0.62026787 0.70882607 0.73224926 0.6891592 0.620242 0.68770516 0.7114099 0.7309761 0.6707694 0.75999725 0.6473838 0.6713219 0.73375225 0.64715344 0.71020955 0.7554083 0.6718325 0.7101345 0.75315 0.68416744 0.70738137 0.62251306 0.72573525 0.7074955 0.6886368 0.73781425 0.7600258 0.6427145 0.76004106 0.67027205 0.7274899 0.75311065 0.67183006 0.7553716 0.670292 0.62410545 0.7375483 0.63375974 0.67189157 0.6835745 0.6839727 0.7292229 0.7553427 0.6708035 0.6335544 0.62444156 0.7319206
0.47347346 0.7339861 0.68815595 0.68411857 0.6202967 0.70883167 0.7322399 0.68916404 0.6202697 0.6877083 0.7114088 0.7309642 0.67076766 0.7599725 0.6473894 0.6713151 0.7337396 0.6471572 0.7102119 0.7553939 0.6718259 0.71013564 0.7531377 0.6841694 0.7073863 0.6225384 0.72572994 0.7075033 0.6886384 0.7377978 0.760002 0.64272755 0.76001835 0.6702734 0.7274846 0.7530964 0.6718236 0.75535595 0.67029333 0.6241275 0.7375284 0.6337774 0.67188716 0.6835735 0.6839742 0.7292136 0.7553242 0.67080444 0.6335726 0.62446344 0.73191005
0.47447446 0.7339764 0.6881573 0.684118 0.620326 0.7088372 0.7322303 0.68916893 0.620298 0.68771154 0.7114076 0.73095214 0.670766 0.75994754 0.6473953 0.6713084 0.7337269 0.6471612 0.7102142 0.7553793 0.6718193 0.7101368 0.75312525 0.6841714 0.7073912 0.6225639 0.7257246 0.7075112 0.68864006 0.7377812 0.7599781 0.64274085 0.7599955 0.6702749 0.7274791 0.75308204 0.6718173 0.7553403 0.6702948 0.62415 0.7375084 0.63379526 0.67188287 0.6835726 0.68397576 0.7292042 0.75530547 0.6708056 0.63359094 0.62448543 0.7318994
0.4754755 0.73396665 0.6881587 0.6841175 0.6203557 0.70884275 0.7322206 0.6891738 0.62032694 0.6877148 0.7114064 0.73094004 0.67076445 0.7599222 0.6474016 0.67130184 0.73371404 0.64716536 0.7102164 0.7553645 0.67181283 0.71013784 0.75311255 0.6841734 0.70739615 0.62258947 0.7257192 0.707519 0.6886417 0.7377645 0.7599541 0.64275426 0.7599725 0.6702764 0.72747356 0.7530676 0.6718111 0.7553244 0.67029655 0.62417275 0.7374884 0.63381326 0.6718786 0.6835717 0.68397737 0.72919464 0.7552866 0.6708068 0.63360935 0.6245075 0.7318886
0.4764765 0.7339567 0.6881602 0.68411714 0.6203858 0.70884824 0.7322107 0.68917876 0.6203564 0.6877182 0.7114052 0.7309278 0.6707629 0.7598965 0.6474081 0.6712954 0.73370105 0.64716977 0.7102186 0.7553495 0.67180645 0.71013886 0.75309974 0.68417555 0.7074011 0.6226152 0.7257138 0.7075268 0.68864346 0.7377476 0.7599299 0.64276785 0.75994927 0.670278 0.7274679 0.753053 0.67180496 0.75530845 0.6702985 0.6241959 0.7374683 0.63383144 0.6718744 0.6835709 0.6839791 0.7291849 0.7552675 0.6708082 0.63362795 0.6245297 0.73187774
0.4774775 0.7339467 0.6881618 0.6841169 0.62041634 0.7088538 0.7322007 0.6891838 0.62038624 0.68772167 0.711404 0.73091555 0.6707614 0.75987047 0.6474149 0.67128915 0.73368794 0.64717436 0.71022075 0.7553343 0.6718002 0.7101399 0.7530867 0.6841777 0.70740604 0.6226411 0.72570837 0.7075346 0.68864524 0.73773056 0.75990564 0.6427816 0.7599259 0.6702797 0.7274622 0.7530384 0.671799 0.7552924 0.67030066 0.62421924 0.7374481 0.63384974 0.6718703 0.6835702 0.6839808 0.72917503 0.7552483 0.6708096 0.6336466 0.624552 0.73186684
0.4784785 0.7339364 0.6881634 0.6841168 0.62044716 0.70885926 0.73219055 0.68918884 0.6204166 0.6877252 0.71140283 0.7309031 0.67076004 0.7598441 0.64742196 0.67128307 0.7336747 0.64717925 0.7102229 0.755319 0.671794 0.7101409 0.75307345 0.6841799 0.707411 0.6226671 0.72570294 0.70754236 0.6886471 0.7377134 0.7598812 0.64279556 0.75990236 0.67028147 0.7274564 0.7530236 0.67179316 0.7552762 0.67030305 0.6242429 0.73742783 0.6338682 0.6718663 0.68356955 0.6839826 0.72916496 0.7552289 0.67081124 0.6336654 0.6245745 0.7318558
0.4794795 0.733926 0.6881651 0.6841167 0.62047833 0.7088647 0.7321803 0.68919396 0.6204473 0.68772876 0.71140164 0.7308905 0.67075866 0.7598173 0.6474292 0.67127717 0.7336613 0.6471843 0.710225 0.75530344 0.6717879 0.7101419 0.7530601 0.6841822 0.707416 0.6226931 0.72569746 0.70755017 0.688649 0.737696 0.75985664 0.6428097 0.7598786 0.67028326 0.7274505 0.7530088 0.67178744 0.75525993 0.6703057 0.6242668 0.7374075 0.6338868 0.6718623 0.683569 0.68398446 0.7291547 0.7552094 0.6708129 0.6336843 0.624597 0.7318447
0.4804805 0.73391545 0.6881669 0.68411684 0.6205098 0.7088702 0.73217 0.68919915 0.62047833 0.6877324 0.71140045 0.7308779 0.6707574 0.7597901 0.6474367 0.67127144 0.7336477 0.6471897 0.7102271 0.7552878 0.6717819 0.71014285 0.7530466 0.68418455 0.70742095 0.62271935 0.725692 0.7075579 0.68865097 0.73767847 0.75983196 0.64282405 0.7598546 0.6702851 0.7274445 0.7529938 0.67178184 0.7552435 0.6703086 0.62429094 0.737387 0.63390553 0.6718584 0.68356854 0.68398637 0.72914433 0.7551897 0.6708147 0.63370323 0.62461966 0.73183364
0.4814815 0.73390466 0.6881688 0.6841171 0.6205416 0.7088756 0.7321595 0.68920434 0.62050974 0.6877361 0.7113992 0.730865 0.6707562 0.7597625 0.64744437 0.67126584 0.733634 0.6471953 0.7102291 0.755272 0.67177606 0.71014374 0.75303286 0.68418694 0.7074259 0.62274575 0.72568643 0.7075657 0.688653 0.7376607 0.75980717 0.6428386 0.7598304 0.670287 0.7274385 0.7529788 0.6717764 0.7552269 0.6703117 0.62431526 0.73736644 0.63392437 0.6718545 0.6835681 0.6839883 0.72913367 0.7551699 0.67081654 0.63372225 0.62464243 0.7318225
0.4824825 0.7338937 0.6881708 0.68411744 0.6205736 0.708881 0.732149 0.6892096 0.62054145 0.6877399 0.711398 0.73085207 0.6707551 0.7597346 0.64745224 0.6712605 0.73362017 0.6472012 0.7102311 0.75525606 0.67177033 0.7101447 0.7530191 0.6841893 0.7074309 0.6227722 0.7256809 0.7075735 0.6886551 0.7376427 0.7597822 0.6428533 0.759806 0.670289 0.7274324 0.75296366 0.6717711 0.7552103 0.67031497 0.6243398 0.7373457 0.6339433 0.67185074 0.6835678 0.6839903 0.7291228 0.75515 0.6708185 0.6337413 0.6246653 0.7318113
0.4834835 0.7338825 0.6881729 0.6841179 0.62060577 0.7088864 0.7321384 0.6892149 0.62057346 0.6877437 0.71139675 0.7308389 0.6707541 0.75970626 0.6474603 0.6712553 0.73360616 0.6472074 0.71023315 0.75523996 0.67176473 0.7101456 0.75300515 0.6841918 0.7074359 0.62279886 0.72567534 0.7075812 0.6886572 0.7376245 0.75975704 0.6428683 0.7597813 0.67029107 0.72742635 0.75294846 0.671766 0.7551935 0.6703183 0.6243645 0.7373249 0.6339624 0.671847 0.68356764 0.6839923 0.7291118 0.75513 0.6708205 0.63376045 0.6246884 0.7318
0.4844845 0.7338711 0.688175 0.68411857 0.6206382 0.70889175 0.7321277 0.68922025 0.62060577 0.6877476 0.7113955 0.7308256 0.6707531 0.75967765 0.6474685 0.67125034 0.733592 0.6472138 0.7102351 0.75522375 0.67175925 0.7101465 0.75299114 0.6841943 0.70744085 0.6228257 0.72566974 0.7075889 0.6886594 0.7376061 0.75973177 0.6428835 0.7597564 0.67029315 0.72742015 0.75293314 0.67176104 0.75517654 0.6703218 0.62438935 0.7373039 0.6339815 0.67184335 0.6835675 0.6839944 0.72910047 0.75510985 0.67082256 0.63377964 0.6247115 0.73178875
0.4854855 0.7338594 0.6881773 0.6841194 0.62067086 0.7088971 0.73211694 0.6892256 0.62063825 0.6877515 0.71139425 0.73081213 0.6707522 0.75964874 0.64747685 0.6712456 0.73357767 0.6472206 0.7102371 0.7552074 0.6717539 0.7101474 0.75297695 0.6841969 0.70744586 0.6228526 0.72566414 0.70759666 0.6886617 0.73758745 0.7597064 0.64289886 0.7597312 0.6702953 0.72741395 0.7529177 0.67175627 0.7551595 0.67032546 0.6244144 0.73728275 0.6340008 0.6718398 0.6835675 0.68399656 0.72908896 0.75508964 0.6708247 0.6337989 0.6247348 0.7317774
0.4864865 0.7338475 0.6881797 0.6841203 0.62070364 0.7089025 0.73210615 0.6892311 0.620671 0.68775547 0.711393 0.7307985 0.67075145 0.7596196 0.6474853 0.671241 0.7335632 0.6472277 0.71023905 0.75519097 0.6717487 0.7101483 0.75296265 0.68419945 0.70745087 0.62287974 0.7256585 0.70760435 0.688664 0.73756856 0.75968075 0.64291453 0.7597057 0.67029756 0.7274077 0.7529022 0.6717517 0.75514233 0.6703292 0.6244395 0.7372615 0.63402015 0.6718362 0.6835676 0.6839987 0.72907734 0.7550693 0.67082685 0.6338182 0.6247583 0.73176616
0.4874875 0.73383534 0.6881821 0.6841214 0.6207366 0.7089078 0.73209524 0.6892366 0.62070394 0.6877595 0.71139175 0.7307846 0.6707508 0.75959027 0.64749396 0.6712366 0.7335485 0.64723516 0.710241 0.7551744 0.67174363 0.7101491 0.7529483 0.6842021 0.7074559 0.62290704 0.72565275 0.70761204 0.6886664 0.73754936 0.75965494 0.64293045 0.75968 0.6702999 0.7274014 0.7528866 0.6717473 0.755125 0.6703331 0.62446475 0.73724 0.6340396 0.67183274 0.6835678 0.6840009 0.72906566 0.75504893 0.67082906 0.6338376 0.6247819 0.73175484
0.4884885 0.7338229 0.6881847 0.6841225 0.6207697 0.7089131 0.73208433 0.68924206 0.6207371 0.6877636 0.7113905 0.7307705 0.67075026 0.75956064 0.6475027 0.6712323 0.73353374 0.64724296 0.7102429 0.7551577 0.67173874 0.71014994 0.7529338 0.68420476 0.7074609 0.6229346 0.72564703 0.70761967 0.6886689 0.73752993 0.759629 0.6429466 0.7596539 0.6703023 0.727395 0.75287086 0.6717431 0.7551075 0.670337 0.6244901 0.7372184 0.63405913 0.67182934 0.6835681 0.6840032 0.72905385 0.7550284 0.67083126 0.633857 0.6248057 0.7317436
0.4894895 0.73381025 0.6881873 0.6841237 0.62080294 0.70891833 0.73207337 0.6892476 0.6207704 0.6877677 0.7113892 0.7307563 0.67074984 0.75953084 0.64751154 0.67122823 0.7335188 0.64725107 0.7102449 0.75514096 0.67173404 0.7101508 0.7529192 0.6842075 0.7074659 0.6229623 0.72564125 0.7076273 0.68867147 0.73751014 0.75960284 0.642963 0.7596275 0.6703047 0.7273886 0.752855 0.67173916 0.7550899 0.6703411 0.6245156 0.7371965 0.6340788 0.671826 0.6835686 0.6840055 0.729042 0.75500786 0.67083347 0.63387644 0.62482965 0.7317323
0.4904905 0.7337975 0.68819 0.68412507 0.6208363 0.7089236 0.7320624 0.6892532 0.62080383 0.6877718 0.7113879 0.7307418 0.6707495 0.75950086 0.64752054 0.67122424 0.7335037 0.6472594 0.7102468 0.75512403 0.6717295 0.7101516 0.75290453 0.68421024 0.70747083 0.6229903 0.72563547 0.7076349 0.6886741 0.7374902 0.75957644 0.6429797 0.7596008 0.6703072 0.7273822 0.752839 0.6717354 0.7550721 0.67034525 0.6245411 0.73717445 0.63409853 0.6718228 0.6835692 0.6840078 0.72903 0.75498724 0.6708357 0.633896 0.62485385 0.731721
0.4914915 0.7337846 0.6881928 0.68412644 0.62086976 0.7089288 0.7320513 0.6892589 0.62083745 0.687776 0.71138656 0.73072714 0.67074937 0.75947064 0.64752954 0.6712205 0.73348844 0.64726806 0.71024865 0.755107 0.67172515 0.71015245 0.75288975 0.68421304 0.70747584 0.6230185 0.72562957 0.7076425 0.68867683 0.73747003 0.75954986 0.64299667 0.75957376 0.67030984 0.72737575 0.75282294 0.6717319 0.7550542 0.6703495 0.62456673 0.7371522 0.6341183 0.67181957 0.6835699 0.68401027 0.729018 0.7549665 0.6708379 0.6339156 0.6248782 0.73170966
0.4924925 0.7337716 0.6881956 0.6841279 0.6209033 0.70893407 0.7320402 0.68926454 0.6208711 0.68778026 0.71138525 0.7307124 0.6707493 0.7594403 0.6475387 0.6712168 0.733473 0.64727694 0.71025056 0.7550899 0.671721 0.7101533 0.75287485 0.6842159 0.70748085 0.623047 0.7256236 0.70765007 0.68867964 0.73744977 0.75952303 0.643014 0.75954634 0.6703126 0.72736925 0.75280666 0.6717285 0.755036 0.6703538 0.6245925 0.73712987 0.6341383 0.6718165 0.68357074 0.6840127 0.7290059 0.7549457 0.67084 0.6339353 0.6249029 0.7316983
0.4934935 0.7337585 0.6881985 0.68412954 0.620937 0.7089392 0.73202914 0.68927026 0.620905 0.68778455 0.7113839 0.7306976 0.6707494 0.75940984 0.64754796 0.67121327 0.7334575 0.64728606 0.71025246 0.75507265 0.67171705 0.71015406 0.7528599 0.6842188 0.70748585 0.6230757 0.72561765 0.70765764 0.68868256 0.7374294 0.759496 0.6430316 0.7595185 0.6703154 0.72736275 0.75279033 0.6717253 0.7550177 0.6703582 0.6246183 0.7371074 0.6341583 0.6718135 0.68357176 0.68401515 0.7289937 0.75492483 0.67084223 0.633955 0.62492776 0.73168683
0.4944945 0.73374534 0.6882015 0.68413115 0.6209708 0.7089444 0.732018 0.689276 0.6209389 0.68778884 0.7113825 0.73068255 0.6707497 0.7593792 0.64755726 0.6712099 0.7334418 0.6472954 0.7102543 0.7550553 0.67171335 0.71015483 0.7528448 0.68422174 0.7074908 0.6231048 0.72561157 0.7076651 0.6886856 0.73740894 0.7594687 0.64304954 0.75949025 0.67031825 0.7273562 0.75277376 0.6717222 0.7549992 0.67036265 0.62464416 0.7370848 0.63417846 0.67181057 0.68357295 0.6840177 0.7289815 0.75490385 0.67084444 0.63397485 0.6249529 0.73167527
0.4954955 0.73373204 0.68820447 0.6841329 0.6210046 0.7089495 0.7320068 0.68928176 0.62097293 0.6877932 0.71138114 0.7306675 0.6707502 0.75934845 0.6475666 0.6712066 0.733426 0.6473049 0.7102562 0.75503784 0.6717099 0.71015567 0.7528297 0.6842247 0.70749575 0.62313414 0.7256054 0.7076726 0.6886887 0.7373883 0.7594411 0.6430678 0.75946164 0.6703213 0.7273496 0.75275713 0.6717192 0.7549805 0.6703672 0.6246701 0.73706216 0.6341987 0.67180777 0.6835742 0.6840203 0.7289692 0.7548828 0.67084664 0.63399476 0.62497836 0.7316637
0.4964965 0.73371863 0.68820757 0.68413466 0.6210385 0.70895463 0.7319956 0.6892876 0.6210071 0.6877976 0.7113797 0.73065233 0.6707508 0.7593176 0.64757603 0.6712034 0.73341006 0.6473146 0.71025807 0.75502026 0.6717066 0.71015644 0.7528144 0.68422776 0.70750076 0.6231639 0.72559917 0.70768 0.68869185 0.73736763 0.7594132 0.64308643 0.7594327 0.6703244 0.72734296 0.75274026 0.6717164 0.75496155 0.6703718 0.6246961 0.73703945 0.63421917 0.6718051 0.6835755 0.68402296 0.7289569 0.7548617 0.67084897 0.6340148 0.6250041 0.7316521
0.4974975 0.7337052 0.6882107 0.6841365 0.62107253 0.7089597 0.7319844 0.68929344 0.6210413 0.687802 0.7113783 0.7306371 0.6707517 0.75928664 0.6475856 0.67120034 0.733394 0.6473245 0.7102599 0.75500256 0.6717035 0.71015716 0.75279903 0.6842308 0.70750564 0.623194 0.72559285 0.7076874 0.68869513 0.7373468 0.75938505 0.6431054 0.7594034 0.67032766 0.7273363 0.7527232 0.6717137 0.7549424 0.6703764 0.6247222 0.7370166 0.6342397 0.67180246 0.683577 0.68402565 0.72894454 0.7548405 0.67085135 0.634035 0.6250302 0.73164034
0.4984985 0.7336917 0.6882139 0.6841384 0.62110656 0.7089647 0.7319731 0.6892993 0.6210756 0.6878065 0.7113768 0.7306217 0.6707527 0.7592555 0.64759517 0.6711974 0.7333778 0.6473345 0.71026176 0.7549847 0.67170054 0.71015793 0.75278354 0.68423396 0.7075106 0.6232245 0.7255865 0.7076947 0.6886985 0.73732597 0.75935656 0.64312464 0.75937384 0.670331 0.72732955 0.75270605 0.6717111 0.754923 0.6703811 0.62474835 0.73699373 0.63426036 0.67179996 0.68357855 0.6840284 0.72893214 0.7548192 0.67085385 0.63405526 0.6250566 0.7316286
0.4994995 0.7336781 0.68821716 0.6841404 0.6211407 0.7089697 0.73196185 0.6893052 0.6211099 0.687811 0.7113753 0.7306063 0.670754 0.7592244 0.64760476 0.67119455 0.73336154 0.6473447 0.71026355 0.75496674 0.67169774 0.7101587 0.752768 0.6842371 0.7075155 0.6232554 0.72558 0.70770204 0.68870187 0.73730505 0.7593277 0.64314425 0.75934404 0.6703345 0.7273228 0.75268865 0.6717086 0.7549034 0.6703859 0.6247746 0.7369708 0.63428116 0.67179763 0.68358016 0.6840312 0.7289197 0.7547978 0.67085636 0.6340757 0.62508345 0.7316167
0.5005005 0.73366445 0.68822044 0.6841424 0.62117493 0.70897466 0.7319505 0.6893111 0.62114435 0.68781555 0.71137375 0.7305908 0.6707555 0.7591931 0.6476145 0.6711918 0.73334515 0.64735496 0.7102654 0.7549486 0.67169505 0.7101594 0.7527523 0.68424034 0.70752037 0.6232868 0.7255733 0.7077093 0.6887053 0.73728406 0.75929856 0.64316404 0.759314 0.6703382 0.727316 0.752671 0.6717062 0.7548834 0.6703907 0.6248009 0.7369478 0.63430214 0.67179537 0.6835818 0.6840341 0.7289072 0.7547763 0.67085904 0.63409626 0.6251107 0.73160475
0.5015015 0.7336508 0.6882238 0.6841445 0.62120926 0.7089796 0.7319392 0.68931705 0.6211788 0.68782014 0.7113722 0.73057526 0.67075723 0.75916183 0.64762425 0.6711892 0.7333287 0.6473654 0.7102672 0.7549304 0.6716925 0.71016014 0.7527365 0.6842437 0.70752525 0.6233186 0.72556657 0.70771646 0.68870884 0.737263 0.759269 0.6431841 0.7592837 0.670342 0.72730917 0.7526532 0.67170393 0.75486326 0.6703956 0.6248273 0.73692465 0.6343233 0.6717933 0.6835836 0.684037 0.7288947 0.7547547 0.6708618 0.634117 0.62513834 0.7315927
0.5025025 0.73363703 0.6882272 0.6841466 0.62124366 0.7089845 0.7319278 0.689323 0.6212134 0.6878248 0.7113705 0.7305597 0.67075926 0.7591304 0.6476341 0.6711867 0.7333122 0.64737594 0.710269 0.754912 0.67169005 0.71016085 0.75272053 0.684247 0.7075301 0.6233509 0.72555965 0.7077236 0.6887124 0.73724186 0.7592391 0.64320445 0.7592532 0.670346 0.72730225 0.75263506 0.6717017 0.75484276 0.6704005 0.62485385 0.7369015 0.63434464 0.6717913 0.68358546 0.68404 0.7288822 0.75473297 0.6708646 0.634138 0.6251665 0.7315806
0.5035035 0.73362327 0.6882306 0.6841488 0.6212781 0.7089893 0.7319164 0.68932897 0.621248 0.68782943 0.71136886 0.73054403 0.67076147 0.75909895 0.6476439 0.67118424 0.73329556 0.64738655 0.71027076 0.7548934 0.6716877 0.71016157 0.7527045 0.6842504 0.70753485 0.6233838 0.7255526 0.7077307 0.68871605 0.7372207 0.7592088 0.643225 0.7592225 0.67035013 0.7272953 0.75261676 0.67169964 0.75482196 0.6704055 0.6248805 0.7368783 0.6343662 0.6717895 0.6835874 0.6840431 0.7288697 0.75471115 0.67086756 0.63415915 0.6251951 0.7315684
0.5045045 0.73360944 0.6882341 0.684151 0.6213127 0.70899415 0.731905 0.689335 0.62128276 0.68783414 0.71136713 0.73052835 0.67076385 0.7590674 0.6476539 0.67118186 0.7332789 0.6473973 0.71027255 0.7548747 0.6716855 0.7101622 0.7526883 0.68425393 0.7075396 0.62341726 0.72554547 0.70773774 0.6887197 0.7371995 0.75917804 0.6432457 0.7591917 0.6703545 0.72728825 0.75259817 0.6716976 0.75480086 0.6704106 0.6249072 0.73685503 0.63438797 0.6717879 0.68358934 0.68404627 0.7288571 0.75468916 0.67087066 0.63418055 0.62522423 0.7315561
0.5055055 0.7335956 0.6882376 0.68415326 0.6213473 0.7089989 0.73189354 0.68934095 0.6213175 0.6878389 0.71136534 0.7305126 0.6707663 0.75903577 0.6476639 0.6711796 0.7332622 0.64740807 0.7102743 0.7548558 0.67168343 0.7101629 0.75267196 0.6842575 0.7075443 0.6234513 0.72553813 0.70774466 0.68872344 0.73717827 0.759147 0.6432666 0.75916064 0.6703591 0.72728115 0.7525793 0.6716957 0.75477934 0.67041564 0.6249341 0.7368317 0.63440996 0.6717864 0.68359137 0.68404955 0.72884446 0.75466704 0.6708738 0.63420224 0.6252539 0.7315437
0.5065065 0.73358166 0.6882411 0.6841556 0.6213821 0.70900357 0.73188204 0.68934697 0.6213524 0.6878437 0.7113635 0.7304969 0.6707689 0.7590041 0.64767396 0.67117745 0.7332454 0.647419 0.710276 0.75483674 0.6716814 0.71016353 0.7526555 0.68426114 0.70754904 0.62348574 0.72553074 0.7077516 0.6887272 0.7371569 0.75911564 0.6432877 0.75912946 0.67036384 0.727274 0.7525601 0.67169386 0.7547575 0.67042077 0.62496114 0.7368083 0.6344322 0.6717852 0.6835935 0.6840529 0.7288319 0.75464475 0.67087716 0.6342242 0.6252842 0.73153126
0.5075075 0.7335678 0.68824476 0.6841579 0.621417 0.7090082 0.73187053 0.68935305 0.62138736 0.6878485 0.7113616 0.730481 0.67077166 0.7589724 0.64768416 0.67117536 0.7332286 0.64742994 0.7102777 0.7548175 0.6716795 0.7101642 0.7526388 0.68426484 0.7075537 0.6235205 0.7255233 0.70775837 0.688731 0.7371356 0.75908405 0.64330894 0.7590982 0.6703688 0.7272667 0.7525406 0.6716921 0.75473535 0.67042595 0.6249883 0.7367849 0.6344547 0.67178404 0.68359566 0.6840563 0.7288192 0.75462234 0.6708806 0.6342464 0.62531495 0.7315187
0.5085085 0.73355377 0.6882484 0.68416035 0.62145203 0.7090128 0.7318589 0.68935907 0.6214224 0.6878534 0.7113596 0.73046523 0.6707745 0.7589406 0.6476944 0.67117333 0.7332118 0.6474409 0.71027935 0.754798 0.67167765 0.7101648 0.752622 0.68426865 0.7075583 0.62355554 0.7255157 0.7077651 0.6887348 0.73711425 0.7590522 0.64333034 0.7590667 0.67037386 0.7272594 0.75252074 0.67169034 0.75471276 0.67043126 0.6250157 0.7367614 0.6344775 0.6717832 0.68359786 0.6840598 0.72880656 0.75459975 0.6708842 0.63426894 0.625346 0.731506
0.5095095 0.7335398 0.68825203 0.6841628 0.62148726 0.7090174 0.7318473 0.68936515 0.6214576 0.68785834 0.7113576 0.7304494 0.6707775 0.75890875 0.6477047 0.6711714 0.733195 0.647452 0.710281 0.7547783 0.6716759 0.7101654 0.752605 0.6842725 0.7075629 0.6235908 0.72550815 0.70777184 0.68873876 0.73709285 0.7590201 0.6433518 0.75903517 0.6703791 0.727252 0.7525006 0.6716887 0.7546899 0.67043656 0.6250432 0.7367379 0.63450056 0.67178255 0.6836001 0.6840634 0.72879386 0.754577 0.67088795 0.6342918 0.62537736 0.73149323
0.5105105 0.73352575 0.6882558 0.68416524 0.6215226 0.70902187 0.7318356 0.6893712 0.6214929 0.6878633 0.7113555 0.7304335 0.67078054 0.7588768 0.6477151 0.6711696 0.7331782 0.64746314 0.7102826 0.7547584 0.67167425 0.7101659 0.75258785 0.6842765 0.7075675 0.6236264 0.72550046 0.7077785 0.6887427 0.7370714 0.75898784 0.6433734 0.7590035 0.6703844 0.7272445 0.75248003 0.6716871 0.75466675 0.6704419 0.6250709 0.7367143 0.634524 0.6717821 0.68360245 0.68406713 0.72878116 0.75455403 0.6708918 0.63431513 0.625409 0.73148036
0.5115115 0.7335117 0.68825954 0.6841678 0.62155807 0.7090263 0.73182386 0.6893773 0.6215283 0.6878683 0.7113534 0.7304176 0.67078364 0.75884485 0.64772564 0.67116785 0.73316145 0.6474743 0.71028423 0.7547383 0.6716727 0.71016645 0.75257045 0.68428063 0.7075721 0.62366223 0.7254927 0.7077851 0.68874663 0.73704994 0.75895536 0.6433952 0.75897175 0.6703899 0.72723687 0.7524591 0.67168564 0.7546434 0.67044735 0.6250989 0.7366907 0.6345477 0.6717818 0.6836048 0.68407094 0.7287684 0.75453085 0.6708958 0.6343388 0.6254409 0.7314674
0.5125125 0.7334976 0.6882633 0.68417037 0.62159383 0.7090307 0.73181206 0.68938345 0.6215639 0.6878734 0.71135134 0.73040164 0.6707869 0.7588128 0.64773625 0.6711662 0.73314476 0.64748555 0.7102858 0.7547178 0.67167115 0.71016693 0.7525528 0.6842848 0.70757663 0.62369823 0.72548497 0.70779175 0.6887507 0.7370284 0.7589227 0.643417 0.75893986 0.6703954 0.7272291 0.75243795 0.6716842 0.7546198 0.67045283 0.62512714 0.73666704 0.63457185 0.67178166 0.6836072 0.6840749 0.7287556 0.7545074 0.6709 0.63436294 0.625473 0.7314544
0.5135135 0.7334835 0.6882672 0.684173 0.6216297 0.709035 0.7318002 0.6893896 0.6215996 0.68787855 0.7113491 0.7303857 0.6707902 0.75878066 0.647747 0.6711646 0.7331281 0.6474968 0.7102873 0.75469714 0.6716697 0.7101674 0.752535 0.68428916 0.7075812 0.6237345 0.72547716 0.7077983 0.68875474 0.73700684 0.75888985 0.6434389 0.7589079 0.67040104 0.72722125 0.75241655 0.67168283 0.754596 0.67045844 0.6251556 0.7366433 0.63459635 0.67178166 0.68360966 0.684079 0.7287428 0.75448376 0.6709043 0.6343875 0.6255053 0.73144126
0.5145145 0.73346937 0.68827105 0.68417567 0.6216659 0.70903933 0.7317883 0.6893958 0.6216355 0.68788373 0.711347 0.73036975 0.6707936 0.7587484 0.6477578 0.6711631 0.7331115 0.64750814 0.71028876 0.75467616 0.67166835 0.7101679 0.7525169 0.68429357 0.70758575 0.6237709 0.7254693 0.70780486 0.6887588 0.7369853 0.7588569 0.64346087 0.7588759 0.67040676 0.72721326 0.7523949 0.6716815 0.754572 0.6704641 0.6251844 0.7366196 0.63462126 0.6717818 0.68361217 0.68408316 0.7287299 0.75445986 0.67090875 0.6344126 0.6255379 0.731428
0.5155155 0.7334551 0.6882749 0.68417835 0.6217023 0.70904356 0.73177624 0.689402 0.6216716 0.687889 0.7113448 0.7303538 0.67079705 0.7587161 0.6477688 0.67116165 0.733095 0.64751947 0.7102902 0.7546549 0.67166704 0.7101683 0.75249857 0.6842981 0.7075903 0.62380743 0.72546136 0.70781136 0.6887629 0.7369637 0.7588238 0.6434829 0.75884384 0.6704126 0.72720516 0.7523731 0.6716803 0.7545478 0.6704698 0.6252135 0.73659575 0.6346464 0.67178196 0.6836147 0.68408746 0.728717 0.75443566 0.67091334 0.63443816 0.6255706 0.7314147
0.5165165 0.73344094 0.6882789 0.6841811 0.621739 0.7090478 0.7317641 0.68940824 0.6217079 0.6878943 0.7113426 0.73033774 0.6708006 0.75868374 0.6477799 0.67116034 0.73307866 0.6475309 0.71029156 0.7546333 0.6716658 0.71016866 0.75248 0.68430275 0.7075948 0.62384415 0.7254534 0.70781785 0.688767 0.73694205 0.7587906 0.64350504 0.75881165 0.6704185 0.7271969 0.7523511 0.6716791 0.7545234 0.6704756 0.62524295 0.7365719 0.63467187 0.6717823 0.6836173 0.68409187 0.7287041 0.7544112 0.6709181 0.6344643 0.6256035 0.73140126
0.5175175 0.73342663 0.6882829 0.6841839 0.621776 0.709052 0.73175186 0.6894145 0.62174445 0.68789965 0.7113403 0.7303217 0.6708042 0.7586512 0.64779115 0.6711591 0.7330624 0.64754236 0.7102929 0.7546114 0.6716646 0.710169 0.7524611 0.6843075 0.70759934 0.62388104 0.7254454 0.70782435 0.68877125 0.73692036 0.75875723 0.64352715 0.75877947 0.67042446 0.72718847 0.7523289 0.671678 0.7544989 0.6704815 0.62527275 0.73654807 0.63469744 0.67178273 0.6836199 0.6840963 0.7286911 0.7543864 0.670923 0.6344907 0.6256365 0.73138773
0.5185185 0.7334123 0.6882869 0.68418676 0.62181324 0.7090562 0.7317396 0.6894208 0.62178123 0.6879051 0.71133804 0.7303057 0.67080784 0.7586186 0.6478026 0.6711579 0.7330461 0.64755386 0.7102942 0.75458914 0.6716635 0.7101693 0.7524419 0.68431234 0.7076038 0.623918 0.72543734 0.7078308 0.6887754 0.7368986 0.7587238 0.6435494 0.75874716 0.67043054 0.7271799 0.7523065 0.67167693 0.7544742 0.6704875 0.6253029 0.7365241 0.63472325 0.67178327 0.6836226 0.6841008 0.72867805 0.75436133 0.67092806 0.6345174 0.62566966 0.73137414
0.5195195 0.7333979 0.688291 0.6841897 0.6218509 0.7090603 0.7317271 0.68942714 0.6218183 0.6879106 0.7113358 0.7302896 0.67081153 0.7585859 0.6478142 0.6711568 0.7330299 0.6475654 0.7102954 0.7545665 0.67166245 0.71016955 0.7524224 0.68431723 0.70760834 0.6239551 0.72542924 0.7078372 0.68877965 0.73687685 0.7586903 0.6435717 0.75871485 0.6704367 0.72717106 0.752284 0.671676 0.7544494 0.6704936 0.62533355 0.73650014 0.63474923 0.6717839 0.6836253 0.68410546 0.72866493 0.7543359 0.67093325 0.63454425 0.6257029 0.73136044
0.5205205 0.7333835 0.6882951 0.68419266 0.62188894 0.7090644 0.73171455 0.6894335 0.6218557 0.68791616 0.71133345 0.7302735 0.67081535 0.758553 0.64782596 0.67115587 0.7330136 0.647577 0.7102965 0.7545434 0.67166144 0.71016973 0.75240254 0.6843222 0.7076128 0.62399226 0.72542113 0.7078436 0.68878394 0.736855 0.7586567 0.64359397 0.7586824 0.67044294 0.7271621 0.75226134 0.671675 0.7544246 0.6704998 0.6253646 0.7364761 0.6347754 0.6717846 0.683628 0.6841101 0.72865176 0.75431 0.6709386 0.6345713 0.62573636 0.7313466
0.5215215 0.733369 0.68829924 0.68419564 0.6219274 0.70906854 0.73170185 0.6894399 0.62189335 0.6879218 0.7113311 0.73025733 0.67081916 0.75852 0.647838 0.671155 0.7329973 0.6475887 0.7102976 0.75452006 0.67166054 0.71016985 0.75238234 0.68432724 0.7076173 0.6240295 0.72541296 0.70785004 0.68878824 0.7368331 0.75862294 0.64361626 0.75865 0.6704492 0.72715294 0.75223863 0.6716742 0.75439954 0.6705062 0.6253962 0.736452 0.6348017 0.6717854 0.6836308 0.6841148 0.7286385 0.75428385 0.6709441 0.6345986 0.6257698 0.7313328
0.5225225 0.73335445 0.6883035 0.68419874 0.62196624 0.7090726 0.73168904 0.68944633 0.6219314 0.6879276 0.7113288 0.7302412 0.67082304 0.75848687 0.64785016 0.6711542 0.7329809 0.6476004 0.7102986 0.7544964 0.67165965 0.71017 0.7523618 0.6843323 0.70762175 0.6240669 0.7254048 0.7078564 0.6887926 0.73681116 0.7585892 0.6436387 0.75861746 0.6704556 0.7271437 0.75221574 0.6716734 0.75437444 0.6705126 0.62542826 0.73642784 0.63482815 0.67178625 0.6836337 0.6841196 0.7286252 0.75425726 0.67094976 0.63462603 0.6258034 0.73131883
0.5235235 0.73333985 0.6883077 0.68420184 0.6220055 0.70907664 0.73167604 0.6894528 0.6219698 0.6879334 0.7113264 0.73022497 0.670827 0.75845355 0.6478626 0.6711535 0.73296446 0.64761215 0.7102995 0.7544725 0.6716589 0.71017 0.75234085 0.68433744 0.7076262 0.6241043 0.7253966 0.7078628 0.68879694 0.7367891 0.75855535 0.6436611 0.75858486 0.670462 0.72713435 0.7521928 0.67167276 0.7543493 0.6705192 0.6254609 0.73640364 0.63485473 0.67178714 0.6836366 0.6841244 0.72861177 0.75423044 0.67095554 0.6346536 0.6258371 0.73130476
0.5245245 0.7333251 0.688312 0.68420506 0.6220454 0.70908064 0.73166287 0.6894593 0.6220086 0.68793935 0.71132404 0.7302087 0.6708309 0.75842 0.6478753 0.67115295 0.73294795 0.647624 0.7103003 0.75444835 0.6716581 0.71017 0.7523197 0.6843427 0.70763063 0.6241418 0.7253883 0.7078691 0.68880135 0.73676705 0.7585215 0.6436835 0.75855225 0.6704685 0.72712487 0.7521697 0.6716721 0.754324 0.6705259 0.6254942 0.7363794 0.6348815 0.67178816 0.6836395 0.6841293 0.7285983 0.7542034 0.67096144 0.6346814 0.62587076 0.73129064
0.5255255 0.7333103 0.68831635 0.68420833 0.62208575 0.70908463 0.7316495 0.6894659 0.6220479 0.6879453 0.71132165 0.7301924 0.67083496 0.7583863 0.64788824 0.6711525 0.7329314 0.647636 0.7103011 0.754424 0.67165744 0.7101699 0.7522983 0.6843479 0.7076351 0.6241794 0.72538 0.70787543 0.68880576 0.7367448 0.7584875 0.643706 0.75851953 0.67047507 0.72711533 0.7521466 0.67167157 0.75429875 0.67053276 0.62552804 0.73635507 0.6349083 0.6717892 0.6836425 0.68413424 0.7285847 0.7541761 0.67096746 0.63470924 0.62590456 0.73127645
0.5265265 0.73329544 0.68832076 0.6842117 0.62212664 0.70908856 0.731636 0.6894725 0.6220876 0.6879513 0.71131927 0.73017603 0.670839 0.7583524 0.6479015 0.6711521 0.73291475 0.64764804 0.7103019 0.7543994 0.67165685 0.71016985 0.75227666 0.68435323 0.7076395 0.62421703 0.7253717 0.7078818 0.6888102 0.7367226 0.75845355 0.6437285 0.75848675 0.67048174 0.72710574 0.7521234 0.67167115 0.75427336 0.6705398 0.62556225 0.7363307 0.6349353 0.6717903 0.68364555 0.68413925 0.72857094 0.7541486 0.67097366 0.6347372 0.6259385 0.7312622
0.5275275 0.7332804 0.68832517 0.68421507 0.6221682 0.7090925 0.7316223 0.6894791 0.62212783 0.68795747 0.7113168 0.73015964 0.6708431 0.75831825 0.647915 0.6711519 0.732898 0.64766014 0.71030253 0.7543747 0.6716563 0.71016973 0.7522548 0.68435854 0.7076439 0.6242547 0.7253634 0.70788807 0.6888147 0.7367002 0.7584195 0.6437511 0.7584539 0.6704884 0.727096 0.75210017 0.6716708 0.7542479 0.67054695 0.6255967 0.73630625 0.6349624 0.6717915 0.68364865 0.68414426 0.7285571 0.75412095 0.6709799 0.63476527 0.6259724 0.7312479
0.5285285 0.73326534 0.6883297 0.6842185 0.6222103 0.70909643 0.73160845 0.6894858 0.6221686 0.6879636 0.7113144 0.7301432 0.6708473 0.75828385 0.6479289 0.6711517 0.7328812 0.6476724 0.71030325 0.7543497 0.67165583 0.71016955 0.7522328 0.68436396 0.7076484 0.62429243 0.72535497 0.7078944 0.6888192 0.7366777 0.7583854 0.6437737 0.758421 0.67049515 0.72708625 0.75207686 0.67167056 0.7542224 0.67055434 0.6256315 0.73628175 0.6349896 0.6717927 0.6836518 0.6841493 0.72854316 0.75409317 0.67098635 0.6347934 0.6260063 0.73123354
0.5295295 0.7332501 0.6883342 0.6842221 0.6222528 0.70910037 0.73159444 0.68949246 0.6222099 0.6879698 0.71131194 0.7301267 0.6708515 0.7582492 0.6479431 0.6711517 0.73286426 0.64768475 0.71030384 0.7543246 0.6716555 0.7101694 0.75221056 0.6843694 0.70765275 0.6243302 0.72534657 0.7079007 0.68882376 0.7366551 0.7583513 0.64379627 0.758388 0.670502 0.7270764 0.7520535 0.6716704 0.7541969 0.6705619 0.62566656 0.73625714 0.6350169 0.67179394 0.68365496 0.68415445 0.72852904 0.75406516 0.67099285 0.63482165 0.62604034 0.73121905
0.5305305 0.73323476 0.6883388 0.6842258 0.6222956 0.70910424 0.7315804 0.6894992 0.62225187 0.68797606 0.7113095 0.73011005 0.6708558 0.7582143 0.6479576 0.6711518 0.7328472 0.6476972 0.71030444 0.7542994 0.6716552 0.71016914 0.7521882 0.6843748 0.70765716 0.6243681 0.72533816 0.70790696 0.6888284 0.7366324 0.7583171 0.643819 0.7583549 0.67050886 0.72706646 0.75203013 0.6716703 0.75417125 0.67056966 0.6257018 0.73623246 0.6350443 0.67179525 0.68365824 0.6841596 0.7285148 0.7540371 0.6709995 0.6348499 0.62607443 0.73120457
0.5315315 0.73321927 0.6883435 0.68422955 0.6223387 0.7091081 0.7315662 0.689506 0.6222944 0.6879824 0.711307 0.73009336 0.6708602 0.75817907 0.64797246 0.6711521 0.7328301 0.64770985 0.710305 0.7542741 0.67165494 0.7101689 0.75216573 0.68438035 0.70766157 0.624406 0.72532964 0.7079132 0.688833 0.7366096 0.7582829 0.6438417 0.7583217 0.67051584 0.7270565 0.7520067 0.6716704 0.7541456 0.6705775 0.62573725 0.73620766 0.63507175 0.6717966 0.6836616 0.68416476 0.7285004 0.7540088 0.67100626 0.6348783 0.6261085 0.73119
0.5325325 0.73320365 0.68834823 0.68423337 0.6223821 0.7091119 0.73155195 0.6895128 0.62233734 0.6879887 0.7113045 0.7300766 0.6708646 0.7581435 0.64798766 0.6711525 0.7328129 0.6477226 0.7103055 0.75424856 0.6716548 0.71016866 0.7521431 0.68438584 0.7076659 0.62444395 0.7253212 0.7079195 0.6888377 0.7365866 0.7582486 0.6438645 0.7582884 0.67052287 0.7270465 0.7519833 0.67167056 0.75412 0.6705855 0.6257729 0.7361828 0.63509935 0.67179805 0.683665 0.68416995 0.7284858 0.7539805 0.67101306 0.63490665 0.62614274 0.7311754
0.5335335 0.73318785 0.688353 0.6842373 0.6224257 0.70911574 0.7315376 0.68951964 0.62238055 0.6879951 0.711302 0.73005974 0.670869 0.7581076 0.648003 0.67115307 0.73279554 0.64773554 0.71030605 0.754223 0.6716548 0.71016836 0.7521203 0.68439144 0.70767033 0.6244819 0.7253126 0.7079257 0.6888424 0.7365634 0.75821435 0.64388734 0.75825495 0.6705299 0.7270364 0.7519598 0.67167085 0.75409424 0.6705936 0.6258087 0.73615783 0.635127 0.67179954 0.68366843 0.6841752 0.7284712 0.7539521 0.67102 0.6349351 0.62617695 0.73116076
0.5345345 0.7331719 0.6883579 0.68424135 0.6224695 0.70911956 0.73152316 0.68952656 0.622424 0.6880015 0.7112994 0.73004276 0.6708735 0.7580713 0.6480186 0.6711537 0.7327781 0.64774865 0.7103065 0.7541973 0.6716549 0.71016806 0.7520975 0.684397 0.7076747 0.62452 0.72530407 0.70793194 0.6888472 0.7365401 0.75817996 0.6439103 0.7582214 0.67053705 0.72702634 0.75193626 0.6716713 0.7540685 0.67060184 0.62584466 0.7361328 0.6351547 0.67180103 0.68367195 0.68418044 0.7284565 0.75392354 0.67102695 0.6349636 0.6262112 0.7311461
0.5355355 0.7331557 0.68836284 0.6842455 0.6225134 0.7091233 0.7315087 0.6895335 0.62246776 0.688008 0.7112969 0.73002565 0.6708781 0.75803465 0.64803433 0.6711546 0.7327605 0.64776194 0.710307 0.75417155 0.67165506 0.71016777 0.75207454 0.68440264 0.70767903 0.62455815 0.7252954 0.70793813 0.68885195 0.7365166 0.7581455 0.6439333 0.75818765 0.67054427 0.72701615 0.7519127 0.6716718 0.7540427 0.6706102 0.6258808 0.73610765 0.63518256 0.6718026 0.6836755 0.68418574 0.7284417 0.753895 0.67103404 0.63499206 0.62624556 0.7311314
0.5365365 0.73313934 0.68836784 0.6842498 0.6225576 0.7091271 0.7314941 0.68954045 0.62251174 0.6880145 0.7112943 0.7300084 0.67088276 0.7579976 0.64805025 0.67115563 0.73274285 0.6477755 0.7103074 0.7541457 0.6716553 0.7101674 0.7520515 0.68440825 0.7076833 0.62459636 0.7252868 0.7079443 0.68885684 0.7364929 0.758111 0.64395636 0.7581538 0.67055154 0.72700596 0.75188917 0.6716725 0.7540169 0.6706186 0.62591696 0.7360824 0.63521045 0.6718042 0.6836792 0.68419105 0.7284269 0.7538663 0.6710412 0.63502055 0.62627995 0.73111665
0.5375375 0.7331229 0.6883729 0.6842542 0.62260187 0.7091308 0.7314795 0.6895474 0.62255585 0.688021 0.71129173 0.72999114 0.67088753 0.7579602 0.64806634 0.6711568 0.732725 0.6477892 0.71030784 0.75411975 0.6716557 0.71016705 0.75202835 0.68441397 0.7076877 0.6246347 0.7252781 0.7079505 0.6888617 0.736469 0.7580765 0.64397955 0.75811976 0.6705589 0.72699577 0.75186557 0.67167336 0.753991 0.67062706 0.62595326 0.736057 0.6352384 0.6718058 0.683683 0.6841964 0.7284119 0.7538376 0.67104834 0.6350491 0.62631446 0.73110193
0.5385385 0.7331064 0.6883781 0.68425876 0.6226463 0.7091346 0.7314649 0.68955445 0.6226002 0.68802756 0.7112891 0.7299736 0.67089236 0.7579226 0.64808255 0.67115813 0.7327071 0.6478031 0.71030825 0.7540938 0.67165625 0.7101667 0.7520052 0.68441963 0.70769197 0.62467307 0.7252693 0.7079566 0.6888667 0.73644495 0.7580418 0.64400285 0.75808555 0.6705663 0.7269855 0.75184196 0.6716744 0.7539651 0.67063564 0.6259897 0.7360314 0.6352664 0.67180747 0.68368685 0.6842018 0.72839695 0.75380886 0.67105556 0.6350777 0.62634903 0.73108715
0.5395395 0.73308975 0.68838334 0.68426335 0.6226908 0.7091383 0.7314502 0.68956155 0.6226447 0.6880342 0.7112865 0.729956 0.67089725 0.75788474 0.6480989 0.6711597 0.7326891 0.6478174 0.7103087 0.7540678 0.6716569 0.71016634 0.751982 0.68442535 0.70769626 0.6247116 0.72526056 0.70796275 0.6888717 0.73642087 0.7580071 0.6440263 0.7580511 0.67057383 0.7269752 0.7518183 0.6716755 0.7539391 0.6706443 0.6260261 0.7360058 0.63529456 0.67180926 0.6836908 0.6842072 0.72838193 0.75378 0.6710628 0.63510627 0.62638366 0.73107237
0.5405405 0.733073 0.68838865 0.684268 0.62273544 0.70914197 0.7314355 0.68956864 0.62268937 0.6880408 0.71128386 0.7299382 0.67090225 0.7578467 0.64811534 0.6711615 0.7326709 0.64783186 0.710309 0.7540417 0.6716577 0.7101659 0.75195867 0.68443114 0.70770055 0.6247502 0.72525173 0.7079689 0.68887675 0.7363967 0.7579723 0.6440498 0.75801647 0.6705814 0.7269649 0.75179464 0.6716769 0.75391304 0.670653 0.62606263 0.7359801 0.6353228 0.67181104 0.68369484 0.6842126 0.72836685 0.75375116 0.6710701 0.63513494 0.6264184 0.7310576
0.5415415 0.73305625 0.68839407 0.68427277 0.6227802 0.7091456 0.73142076 0.6895758 0.6227341 0.6880474 0.7112812 0.7299202 0.6709074 0.75780857 0.64813185 0.6711634 0.73265266 0.64784664 0.7103094 0.75401556 0.6716586 0.71016556 0.75193536 0.6844369 0.70770484 0.62478894 0.72524285 0.707975 0.6888819 0.7363724 0.7579374 0.64407355 0.75798166 0.6705891 0.7269546 0.7517709 0.67167836 0.75388694 0.6706618 0.6260992 0.7359543 0.63535106 0.6718129 0.68369895 0.6842181 0.7283517 0.7537223 0.67107743 0.63516355 0.6264533 0.73104286
0.5425425 0.7330394 0.6883995 0.68427753 0.62282497 0.70914924 0.731406 0.689583 0.622779 0.6880541 0.7112785 0.7299021 0.67091256 0.7577702 0.6481485 0.6711654 0.73263425 0.6478618 0.71030974 0.7539894 0.67165965 0.71016514 0.75191194 0.6844427 0.7077091 0.6248278 0.7252339 0.707981 0.68888706 0.7363481 0.7579023 0.6440974 0.75794655 0.6705968 0.72694415 0.75174713 0.6716801 0.7538608 0.6706706 0.6261359 0.7359284 0.63537943 0.6718148 0.68370324 0.6842236 0.7283366 0.7536934 0.6710847 0.6351922 0.6264882 0.7310281
0.5435435 0.73302245 0.688405 0.6842824 0.62286985 0.7091529 0.73139113 0.68959016 0.622824 0.68806076 0.7112758 0.72988373 0.67091787 0.7577317 0.64816517 0.6711676 0.73261577 0.6478772 0.71031004 0.7539632 0.6716609 0.7101647 0.7518886 0.68444854 0.7077133 0.62486684 0.7252249 0.70798707 0.6888923 0.73632365 0.75786716 0.64412147 0.75791115 0.67060465 0.7269338 0.75172335 0.671682 0.7538345 0.67067957 0.62617254 0.7359024 0.63540787 0.67181677 0.6837076 0.68422914 0.7283213 0.75366443 0.671092 0.6352209 0.6265233 0.73101336
0.5445445 0.73300546 0.6884105 0.68428737 0.62291473 0.70915645 0.7313763 0.6895974 0.6228691 0.6880675 0.7112731 0.72986525 0.67092335 0.75769305 0.6481819 0.67117 0.7325972 0.647893 0.7103104 0.75393695 0.67166233 0.71016425 0.7518651 0.6844544 0.7077175 0.62490606 0.72521585 0.70799303 0.6888976 0.73629916 0.7578319 0.64414567 0.7578755 0.6706125 0.72692335 0.75169945 0.67168397 0.75380814 0.6706885 0.62620926 0.73587644 0.6354364 0.6718188 0.68371207 0.6842347 0.72830606 0.7536355 0.67109925 0.6352496 0.6265586 0.7309986
0.5455455 0.7329884 0.6884161 0.6842923 0.6229597 0.70916003 0.73136145 0.6896047 0.6229142 0.68807423 0.7112703 0.72984666 0.6709289 0.75765437 0.6481987 0.67117244 0.73257846 0.64790916 0.7103107 0.75391066 0.6716639 0.71016383 0.75184166 0.6844603 0.7077217 0.6249454 0.7252067 0.707999 0.688903 0.73627466 0.7577964 0.6441701 0.75783956 0.67062056 0.7269129 0.75167555 0.6716861 0.7537817 0.67069757 0.626246 0.73585033 0.635465 0.6718209 0.68371665 0.6842403 0.7282908 0.75360656 0.6711065 0.6352784 0.626594 0.73098385
0.5465465 0.73297125 0.6884217 0.6842974 0.6230047 0.7091636 0.73134655 0.689612 0.6229594 0.68808097 0.7112675 0.729828 0.6709346 0.7576155 0.6482156 0.67117506 0.7325596 0.64792573 0.710311 0.7538843 0.67166567 0.71016335 0.7518181 0.68446624 0.7077259 0.624985 0.7251975 0.70800495 0.68890846 0.73625004 0.75776076 0.6441947 0.75780326 0.67062867 0.7269024 0.7516516 0.6716884 0.75375515 0.6707066 0.62628275 0.73582417 0.63549376 0.6718231 0.6837213 0.6842459 0.7282754 0.75357753 0.67111367 0.63530725 0.6266296 0.7309691
0.5475475 0.7329541 0.68842745 0.68430245 0.6230497 0.7091671 0.73133165 0.6896193 0.6230046 0.68808776 0.71126467 0.7298093 0.67094046 0.7575766 0.6482325 0.67117774 0.7325407 0.6479426 0.7103113 0.753858 0.67166764 0.71016294 0.75179464 0.68447214 0.70773 0.6250248 0.72518826 0.70801085 0.688914 0.73622537 0.757725 0.64421964 0.7577666 0.6706369 0.72689193 0.7516275 0.6716907 0.7537285 0.67071575 0.6263195 0.73579794 0.6355226 0.67182535 0.6837261 0.68425155 0.72826004 0.7535485 0.6711208 0.6353361 0.62666535 0.73095423
0.5485485 0.7329369 0.6884332 0.68430763 0.62309474 0.7091706 0.73131675 0.68962663 0.62304986 0.68809456 0.7112618 0.72979045 0.6709465 0.75753754 0.64824945 0.67118055 0.7325217 0.64795965 0.71031153 0.75383157 0.6716697 0.71016246 0.7517711 0.68447816 0.7077341 0.62506485 0.7251789 0.70801675 0.68891954 0.73620063 0.757689 0.6442448 0.7577296 0.6706452 0.7268814 0.7516033 0.6716932 0.7537017 0.67072487 0.62635636 0.7357717 0.6355515 0.6718277 0.68373084 0.68425727 0.7282446 0.7535195 0.6711279 0.635365 0.62670135 0.7309394
0.5495495 0.73291963 0.6884389 0.6843128 0.6231398 0.70917404 0.7313018 0.689634 0.62309515 0.6881014 0.71125895 0.72977155 0.6709527 0.75749844 0.6482664 0.67118347 0.7325026 0.64797693 0.7103118 0.75380516 0.671672 0.710162 0.7517475 0.6844842 0.7077382 0.62510514 0.7251695 0.70802253 0.6889252 0.73617584 0.7576528 0.6442702 0.7576922 0.67065364 0.7268708 0.7515791 0.67169577 0.75367475 0.6707341 0.6263932 0.7357454 0.63558054 0.6718301 0.6837357 0.684263 0.72822917 0.75349045 0.671135 0.63539404 0.6267376 0.7309245
0.5505506 0.7329023 0.68844473 0.684318 0.62318486 0.7091775 0.7312869 0.6896414 0.62314045 0.68810827 0.711256 0.7297526 0.670959 0.7574593 0.64828336 0.6711865 0.7324834 0.6479944 0.71031207 0.7537787 0.6716743 0.7101615 0.7517239 0.6844902 0.7077423 0.62514573 0.72515994 0.7080283 0.68893087 0.73615104 0.7576164 0.64429593 0.7576544 0.67066216 0.7268602 0.7515547 0.67169845 0.7536477 0.67074335 0.62643003 0.735719 0.6356097 0.6718326 0.6837407 0.6842688 0.72821367 0.75346136 0.67114216 0.6354231 0.6267741 0.7309095
0.5515516 0.73288494 0.6884505 0.68432325 0.6232299 0.7091809 0.7312719 0.6896488 0.6231858 0.6881151 0.71125305 0.72973365 0.67096555 0.75742006 0.64830035 0.67118955 0.73246413 0.64801204 0.71031225 0.7537522 0.6716768 0.710161 0.7517002 0.6844963 0.7077463 0.62518656 0.72515035 0.70803404 0.6889366 0.7361262 0.75757974 0.644322 0.7576164 0.6706708 0.72684956 0.75153023 0.6717012 0.75362045 0.67075264 0.62646693 0.7356926 0.63563895 0.67183524 0.6837456 0.6842746 0.7281982 0.7534322 0.6711494 0.6354523 0.62681085 0.73089457
0.5525526 0.73286754 0.6884564 0.68432856 0.62327504 0.7091842 0.73125696 0.68965626 0.6232312 0.688122 0.71125007 0.7297146 0.6709723 0.75738084 0.6483174 0.67119277 0.73244476 0.64802986 0.7103125 0.7537256 0.6716794 0.7101605 0.75167656 0.6845024 0.7077503 0.6252278 0.7251407 0.70803976 0.6889424 0.7361012 0.7575428 0.6443483 0.75757813 0.6706796 0.7268389 0.7515056 0.671704 0.75359297 0.67076194 0.6265038 0.73566616 0.6356684 0.671838 0.6837507 0.68428046 0.7281826 0.75340307 0.67115664 0.6354816 0.6268479 0.73087955
0.5535536 0.73285013 0.6884623 0.6843339 0.62332016 0.70918757 0.73124194 0.6896637 0.62327653 0.6881289 0.711247 0.7296955 0.67097914 0.7573415 0.6483344 0.671196 0.73242533 0.6480478 0.7103127 0.75369895 0.67168206 0.71015996 0.75165284 0.68450856 0.7077543 0.62526935 0.72513086 0.70804536 0.6889482 0.7360763 0.75750554 0.6443751 0.75753963 0.67068857 0.7268282 0.7514809 0.6717069 0.7535654 0.67077136 0.6265408 0.73563963 0.6356979 0.67184085 0.6837558 0.68428636 0.728167 0.7533739 0.6711639 0.635511 0.6268853 0.7308644
0.5545546 0.7328326 0.6884682 0.6843393 0.6233653 0.70919085 0.731227 0.68967116 0.6233219 0.68813586 0.7112439 0.72967637 0.6709861 0.75730217 0.64835143 0.6711993 0.7324059 0.6480658 0.7103129 0.75367224 0.6716848 0.7101595 0.7516291 0.6845148 0.70775825 0.62531126 0.725121 0.70805097 0.68895406 0.73605126 0.75746804 0.6444022 0.757501 0.6706976 0.7268175 0.7514559 0.6717099 0.7535375 0.6707808 0.62657773 0.7356131 0.63572764 0.67184377 0.68376094 0.6842923 0.7281514 0.75334466 0.6711713 0.63554054 0.626923 0.73084927
0.5555556 0.7328151 0.6884742 0.68434465 0.62341046 0.70919406 0.73121196 0.6896786 0.6233673 0.6881428 0.7112408 0.7296572 0.67099315 0.7572628 0.6483684 0.67120266 0.73238635 0.648084 0.7103131 0.7536455 0.6716877 0.71015894 0.7516053 0.6845211 0.7077622 0.6253536 0.72511107 0.70805645 0.6889599 0.7360262 0.75743014 0.64442974 0.7574622 0.6707068 0.7268067 0.7514308 0.67171293 0.7535094 0.6707902 0.62661475 0.7355866 0.63575745 0.67184687 0.6837661 0.68429834 0.72813576 0.7533154 0.6711788 0.6355702 0.6269611 0.73083407
0.5565566 0.73279756 0.68848014 0.68435013 0.6234556 0.7091973 0.73119694 0.6896861 0.62341267 0.68814975 0.7112376 0.729638 0.6710003 0.7572234 0.64838547 0.6712061 0.7323668 0.6481022 0.7103132 0.75361866 0.67169064 0.71015835 0.75158143 0.6845274 0.70776606 0.6253964 0.72510105 0.7080619 0.68896586 0.73600113 0.7573919 0.64445764 0.7574232 0.6707161 0.72679585 0.75140554 0.67171603 0.75348103 0.6707997 0.6266518 0.73555994 0.6357875 0.67185014 0.6837714 0.6843044 0.7281201 0.75328606 0.6711863 0.6356001 0.6269996 0.73081875
0.5575576 0.7327799 0.6884861 0.68435556 0.6235008 0.70920044 0.73118186 0.6896936 0.6234581 0.6881568 0.71123445 0.7296187 0.6710076 0.757184 0.6484025 0.67120963 0.7323472 0.6481205 0.7103133 0.7535917 0.6716937 0.7101578 0.7515575 0.6845337 0.70776993 0.6254396 0.725091 0.7080673 0.6889718 0.73597604 0.75735337 0.64448583 0.7573841 0.67072546 0.72678494 0.75138 0.6717192 0.7534524 0.6708092 0.62668896 0.73553336 0.6358177 0.6718535 0.6837767 0.68431056 0.72810435 0.7532567 0.67119396 0.63563013 0.6270385 0.73080343
0.5585586 0.7327623 0.6884921 0.68436104 0.62354606 0.70920354 0.73116684 0.68970114 0.6235035 0.6881638 0.7112312 0.7295995 0.6710149 0.7571446 0.64841956 0.67121315 0.7323276 0.6481389 0.71031344 0.75356466 0.6716968 0.7101572 0.7515335 0.68454015 0.7077738 0.625483 0.7250809 0.70807266 0.6889778 0.7359509 0.7573144 0.6445142 0.7573449 0.67073494 0.72677404 0.7513543 0.6717224 0.7534235 0.6708188 0.62672615 0.7355067 0.63584805 0.67185706 0.683782 0.68431675 0.7280886 0.7532272 0.6712017 0.63566035 0.6270778 0.730788
0.5595596 0.73274463 0.6884982 0.6843666 0.62359136 0.70920664 0.7311517 0.68970865 0.623549 0.68817085 0.7112279 0.7295802 0.67102236 0.7571052 0.6484366 0.6712167 0.7323079 0.64815736 0.71031356 0.75353754 0.67169994 0.7101566 0.7515095 0.68454665 0.7077776 0.6255266 0.7250707 0.70807797 0.6889838 0.7359257 0.7572751 0.6445428 0.75730556 0.67074454 0.726763 0.7513283 0.67172563 0.7533943 0.6708284 0.62676346 0.73548 0.6358786 0.67186075 0.68378735 0.6843231 0.7280728 0.7531976 0.6712095 0.6356908 0.62711746 0.7307725
0.5605606 0.73272693 0.6885042 0.6843721 0.6236367 0.7092096 0.7311366 0.68971616 0.62359446 0.68817794 0.7112246 0.7295609 0.67102987 0.75706565 0.6484537 0.6712204 0.7322883 0.6481758 0.7103136 0.7535103 0.67170316 0.710156 0.7514853 0.6845532 0.70778143 0.6255705 0.72506046 0.7080833 0.6889898 0.73590046 0.7572356 0.6445716 0.75726616 0.6707542 0.7267519 0.751302 0.67172897 0.75336474 0.67083806 0.62680084 0.7354533 0.63590944 0.6718646 0.68379277 0.6843294 0.72805697 0.7531679 0.67121744 0.6357215 0.6271572 0.7307569
0.5615616 0.73270917 0.68851036 0.6843777 0.62368214 0.7092126 0.7311215 0.6897237 0.62364 0.68818504 0.7112213 0.7295416 0.67103744 0.7570262 0.6484708 0.67122406 0.73226863 0.6481943 0.7103136 0.7534829 0.6717065 0.71015537 0.751461 0.6845598 0.7077852 0.62561446 0.7250502 0.7080885 0.68899584 0.7358752 0.75719595 0.6446006 0.75722665 0.6707639 0.7267408 0.7512755 0.67173237 0.7533349 0.6708478 0.6268384 0.73542655 0.63594043 0.6718687 0.6837982 0.6843358 0.7280411 0.7531381 0.6712254 0.6357525 0.6271972 0.73074126
0.5625626 0.73269135 0.68851644 0.6843833 0.6237276 0.70921546 0.7311063 0.6897312 0.62368554 0.6881922 0.7112179 0.7295223 0.6710451 0.7569867 0.6484879 0.6712278 0.732249 0.6482128 0.7103136 0.75345534 0.67170984 0.7101548 0.75143665 0.6845665 0.707789 0.6256587 0.7250399 0.70809376 0.6890019 0.7358499 0.7571561 0.64462966 0.75718707 0.67077374 0.7267296 0.7512486 0.67173576 0.7533046 0.67085755 0.626876 0.7353998 0.6359717 0.6718729 0.6838036 0.6843423 0.7280252 0.7531082 0.67123353 0.63578373 0.6272374 0.73072547
0.5635636 0.7326735 0.6885226 0.6843889 0.6237732 0.7092183 0.731091 0.6897387 0.62373114 0.68819934 0.7112145 0.7295029 0.6710528 0.75694716 0.64850503 0.67123157 0.7322294 0.6482313 0.7103136 0.7534277 0.67171323 0.71015406 0.75141215 0.6845733 0.70779276 0.625703 0.7250295 0.70809895 0.68900806 0.7358246 0.7571161 0.64465886 0.75714743 0.67078364 0.7267183 0.7512214 0.6717392 0.75327396 0.6708674 0.6269138 0.735373 0.6360032 0.67187726 0.68380916 0.68434894 0.7280093 0.75307816 0.6712418 0.6358153 0.62727773 0.7307097
0.5645646 0.73265564 0.6885287 0.68439454 0.6238189 0.7092211 0.73107576 0.68974614 0.6237768 0.68820655 0.7112111 0.7294836 0.6710606 0.75690764 0.6485222 0.6712354 0.73220986 0.64824986 0.71031356 0.7533998 0.67171675 0.7101534 0.75138754 0.68458015 0.70779645 0.62574744 0.7250191 0.7081041 0.68901414 0.7357992 0.7570759 0.6446882 0.75710773 0.6707936 0.7267069 0.7511939 0.67174274 0.7532431 0.6708772 0.6269517 0.7353462 0.63603497 0.6718817 0.68381464 0.6843556 0.7279933 0.75304794 0.67125016 0.6358472 0.6273182 0.73069376
0.5655656 0.73263776 0.68853486 0.68440026 0.6238647 0.7092238 0.7310605 0.68975365 0.62382257 0.6882138 0.7112076 0.72946423 0.67106843 0.75686806 0.6485394 0.67123926 0.7321904 0.6482684 0.71031344 0.7533717 0.67172027 0.7101526 0.75136274 0.68458706 0.70780015 0.625792 0.72500867 0.70810926 0.6890203 0.73577374 0.7570356 0.6447176 0.757068 0.6708036 0.7266954 0.7511659 0.67174625 0.75321203 0.6708872 0.62698984 0.7353194 0.6360669 0.67188627 0.68382025 0.6843624 0.7279773 0.7530176 0.67125857 0.63587946 0.6273588 0.7306778
0.5665666 0.73261976 0.68854105 0.6844059 0.62391067 0.7092265 0.7310451 0.6897611 0.6238684 0.6882211 0.7112042 0.72944486 0.6710763 0.7568284 0.6485567 0.67124313 0.73217094 0.64828694 0.7103133 0.75334346 0.6717238 0.7101519 0.7513378 0.6845941 0.70780385 0.62583673 0.7249982 0.7081144 0.6890265 0.7357483 0.7569952 0.6447471 0.75702816 0.67081374 0.72668386 0.7511378 0.67174983 0.7531808 0.6708971 0.6270281 0.73529255 0.63609904 0.6718909 0.6838258 0.6843693 0.7279612 0.752987 0.67126715 0.63591206 0.6273995 0.7306617
0.5675676 0.73260176 0.68854725 0.68441164 0.62395674 0.7092291 0.7310297 0.68976855 0.62391436 0.6882284 0.71120065 0.7294255 0.6710843 0.7567888 0.64857405 0.67124707 0.73215157 0.6483055 0.71031314 0.753315 0.6717274 0.71015114 0.7513127 0.68460125 0.70780754 0.62588155 0.7249877 0.70811945 0.6890327 0.7357228 0.7569547 0.64477664 0.75698835 0.6708239 0.7266721 0.7511095 0.67175347 0.75314945 0.6709072 0.6270667 0.7352657 0.63613135 0.6718957 0.6838314 0.6843763 0.7279451 0.7529563 0.67127585 0.63594496 0.62744033 0.73064554
0.5685686 0.7325837 0.68855345 0.6844174 0.62400305 0.70923173 0.7310142 0.68977606 0.62396044 0.6882358 0.7111972 0.7294061 0.6710923 0.7567491 0.6485914 0.671251 0.73213226 0.64832395 0.7103129 0.75328624 0.67173105 0.7101503 0.75128734 0.68460846 0.70781124 0.62592643 0.72497714 0.7081245 0.6890388 0.7356972 0.75691414 0.6448062 0.75694853 0.6708341 0.7266603 0.751081 0.6717571 0.7531179 0.6709173 0.6271055 0.7352388 0.6361638 0.6719005 0.68383706 0.6843833 0.7279289 0.7529253 0.6712847 0.635978 0.6274813 0.7306293
0.5695696 0.7325656 0.6885597 0.6844232 0.6240495 0.7092343 0.73099864 0.6897835 0.6240066 0.6882432 0.7111936 0.72938675 0.67110026 0.7567094 0.64860886 0.671255 0.73211294 0.6483425 0.71031266 0.7532573 0.67173475 0.71014947 0.75126183 0.68461573 0.7078149 0.6259714 0.7249666 0.7081295 0.6890451 0.73567164 0.7568735 0.6448358 0.75690866 0.6708444 0.7266484 0.7510524 0.67176086 0.75308627 0.67092746 0.6271445 0.73521185 0.6361964 0.6719054 0.6838427 0.68439037 0.72791266 0.7528941 0.6712936 0.6360112 0.6275223 0.730613
0.5705706 0.73254746 0.68856597 0.68442905 0.62409616 0.7092368 0.730983 0.689791 0.624053 0.6882507 0.7111901 0.7293673 0.67110837 0.7566696 0.64862645 0.67125905 0.7320936 0.64836097 0.7103123 0.753228 0.6717385 0.7101486 0.7512361 0.684623 0.7078185 0.62601644 0.724956 0.7081346 0.6890513 0.735646 0.7568327 0.64486545 0.7568687 0.6708547 0.7266363 0.7510236 0.67176455 0.7530545 0.6709377 0.62718385 0.7351849 0.63622904 0.6719104 0.68384844 0.68439746 0.7278964 0.7528626 0.6713026 0.6360445 0.6275634 0.73059654
0.5715716 0.7325292 0.6885722 0.68443495 0.6241431 0.70923924 0.7309673 0.68979853 0.6240995 0.68825823 0.7111865 0.7293479 0.6711165 0.75662977 0.6486441 0.6712631 0.73207414 0.6483794 0.71031195 0.75319844 0.67174226 0.7101476 0.75121003 0.6846304 0.70782214 0.6260615 0.72494537 0.70813954 0.6890575 0.73562026 0.75679195 0.6448951 0.75682884 0.67086506 0.72662413 0.7509947 0.67176837 0.7530226 0.6709481 0.6272235 0.73515797 0.6362619 0.6719154 0.68385416 0.6844047 0.72788 0.75283086 0.6713118 0.63607794 0.6276046 0.73058003
0.5725726 0.7325109 0.68857855 0.68444085 0.6241903 0.7092417 0.7309514 0.68980604 0.6241462 0.6882658 0.71118295 0.72932845 0.67112464 0.75658983 0.64866185 0.6712673 0.7320547 0.64839786 0.7103115 0.7531685 0.6717461 0.71014667 0.75118375 0.6846378 0.7078257 0.6261067 0.7249347 0.70814455 0.6890638 0.7355945 0.75675106 0.64492476 0.7567889 0.6708755 0.72661173 0.75096565 0.6717722 0.75299066 0.6709585 0.6272635 0.73513097 0.63629484 0.67192054 0.68385994 0.6844119 0.7278636 0.7527988 0.6713211 0.6361115 0.62764585 0.73056346
0.5735736 0.7324926 0.68858486 0.68444675 0.6242378 0.70924413 0.7309355 0.68981355 0.6241932 0.68827343 0.7111794 0.729309 0.67113286 0.75654984 0.6486798 0.6712714 0.7320352 0.6484163 0.710311 0.7531383 0.67174995 0.71014565 0.7511571 0.6846453 0.70782936 0.62615186 0.724924 0.7081495 0.6890701 0.7355687 0.7567102 0.6449544 0.756749 0.670886 0.7265993 0.75093657 0.6717761 0.7529586 0.67096907 0.62730384 0.7351039 0.63632786 0.6719257 0.6838657 0.6844191 0.7278471 0.7527664 0.67133045 0.6361452 0.62768716 0.73054683
0.5745746 0.7324742 0.68859124 0.6844528 0.6242856 0.7092465 0.7309195 0.6898211 0.6242404 0.6882811 0.71117574 0.72928953 0.6711411 0.7565097 0.64869785 0.6712756 0.7320157 0.6484347 0.7103104 0.75310767 0.6717538 0.7101446 0.7511302 0.68465275 0.70783293 0.62619716 0.7249133 0.70815444 0.68907636 0.73554283 0.7566693 0.644984 0.75670904 0.6708965 0.72658676 0.7509074 0.67178 0.75292647 0.6709797 0.6273446 0.7350769 0.636361 0.67193097 0.6838715 0.6844264 0.7278305 0.75273365 0.67134 0.6361789 0.6277285 0.7305301
0.5755756 0.73245573 0.68859756 0.6844588 0.6243337 0.70924884 0.7309034 0.6898287 0.62428784 0.6882889 0.7111721 0.72927004 0.6711494 0.7564695 0.64871603 0.6712799 0.7319961 0.6484532 0.7103098 0.7530767 0.6717578 0.71014345 0.751103 0.6846603 0.7078365 0.6262424 0.7249026 0.7081593 0.6890827 0.7355169 0.7566283 0.6450136 0.75666904 0.6709071 0.7265741 0.75087816 0.671784 0.75289434 0.6709904 0.62738585 0.7350498 0.63639426 0.6719362 0.6838774 0.68443376 0.7278139 0.75270057 0.6713496 0.63621277 0.6277699 0.7305133
0.5765766 0.7324372 0.688604 0.6844649 0.6243822 0.7092512 0.73088706 0.68983626 0.6243356 0.68829674 0.71116847 0.72925055 0.6711577 0.75642914 0.6487344 0.6712842 0.7319765 0.6484716 0.7103091 0.75304544 0.6717618 0.7101423 0.7510754 0.6846679 0.7078401 0.62628776 0.72489184 0.7081642 0.689089 0.73549086 0.7565873 0.64504313 0.75662905 0.6709177 0.7265614 0.7508488 0.67178804 0.7528621 0.67100126 0.62742746 0.73502266 0.6364276 0.6719415 0.68388325 0.68444115 0.7277972 0.7526673 0.6713593 0.6362467 0.6278113 0.73049635
0.5775776 0.73241854 0.68861043 0.68447095 0.6244311 0.7092535 0.73087066 0.6898439 0.6243836 0.68830466 0.71116483 0.729231 0.67116606 0.75638866 0.648753 0.6712886 0.73195684 0.64849 0.7103084 0.753014 0.6717658 0.71014106 0.75104743 0.6846755 0.7078436 0.6263331 0.72488105 0.7081691 0.6890954 0.73546475 0.7565463 0.6450727 0.75658906 0.6709283 0.7265487 0.75081944 0.67179215 0.7528298 0.6710122 0.6274693 0.7349955 0.63646096 0.67194694 0.6838892 0.68444854 0.7277804 0.75263387 0.67136914 0.63628066 0.6278528 0.7304794
0.5785786 0.7323998 0.6886169 0.68447715 0.6244804 0.7092558 0.7308541 0.6898515 0.624432 0.6883126 0.71116114 0.72921145 0.67117447 0.7563481 0.64877176 0.671293 0.73193705 0.6485084 0.71030766 0.75298244 0.6717699 0.71013975 0.75101924 0.68468314 0.7078471 0.6263785 0.72487026 0.70817393 0.68910176 0.7354386 0.75650525 0.6451022 0.75654906 0.670939 0.72653586 0.75079 0.67179626 0.7527975 0.6710233 0.6275113 0.7349683 0.63649446 0.6719523 0.6838951 0.68445593 0.7277635 0.75260025 0.6713791 0.63631475 0.62789434 0.7304624
0.5795796 0.732381 0.68862337 0.68448335 0.62453026 0.709258 0.7308374 0.68985915 0.62448084 0.6883206 0.71115744 0.72919184 0.6711829 0.7563073 0.6487908 0.67129755 0.73191726 0.64852685 0.7103069 0.7529507 0.671774 0.71013844 0.75099087 0.68469083 0.7078507 0.6264239 0.7248595 0.70817876 0.68910813 0.73541236 0.75646424 0.64513165 0.756509 0.67094976 0.726523 0.75076056 0.6718005 0.7527652 0.6710346 0.6275535 0.73494107 0.63652796 0.6719578 0.68390113 0.68446344 0.7277465 0.7525665 0.67138916 0.63634884 0.6279359 0.7304452
0.5805806 0.7323621 0.6886299 0.6844896 0.62458026 0.7092603 0.73082054 0.68986684 0.62453 0.6883286 0.71115375 0.72917217 0.6711914 0.75626636 0.64881 0.67130214 0.73189735 0.6485453 0.71030605 0.7529188 0.67177826 0.710137 0.7509624 0.6846985 0.7078542 0.6264693 0.7248486 0.7081836 0.6891145 0.735386 0.7564232 0.6451611 0.75646895 0.67096055 0.72651005 0.75073105 0.6718048 0.7527328 0.67104596 0.6275959 0.73491377 0.6365616 0.6719633 0.68390715 0.6844709 0.72772944 0.75253266 0.6713993 0.636383 0.62797743 0.73042804
0.5815816 0.73234314 0.6886365 0.684496 0.6246305 0.7092625 0.73080355 0.68987453 0.62457967 0.68833673 0.71115005 0.7291525 0.6711999 0.75622517 0.6488295 0.6713068 0.7318774 0.64856386 0.7103052 0.7528868 0.6717825 0.71013564 0.7509337 0.6847062 0.70785767 0.6265148 0.7248378 0.70818835 0.68912095 0.73535955 0.7563821 0.6451905 0.7564289 0.6709714 0.72649705 0.75070155 0.67180914 0.75270045 0.67105746 0.6276384 0.73488647 0.6365952 0.67196876 0.68391323 0.6844784 0.72771233 0.75249875 0.6714095 0.6364172 0.62801903 0.7304108
0.5825826 0.732324 0.6886431 0.6845024 0.62468094 0.7092647 0.73078656 0.6898822 0.62462974 0.68834484 0.7111463 0.7291328 0.6712085 0.75618386 0.6488493 0.6713115 0.73185736 0.6485824 0.7103043 0.75285465 0.6717868 0.71013415 0.7509049 0.68471396 0.7078612 0.6265603 0.72482693 0.7081931 0.6891274 0.735333 0.75634104 0.64521986 0.7563887 0.67098224 0.72648406 0.75067204 0.6718136 0.752668 0.6710691 0.62768096 0.73485905 0.63662887 0.67197436 0.68391937 0.6844859 0.7276951 0.75246465 0.67141986 0.6364514 0.62806064 0.7303935
0.5835836 0.7323048 0.6886497 0.68450886 0.6247315 0.7092669 0.73076946 0.68989 0.62468004 0.688353 0.71114254 0.7291129 0.6712171 0.75614226 0.64886945 0.6713163 0.7318373 0.648601 0.7103034 0.7528224 0.67179114 0.71013266 0.750876 0.6847217 0.70786464 0.6266058 0.724816 0.7081979 0.6891339 0.7353064 0.7563 0.6452492 0.75634855 0.67099315 0.726471 0.7506425 0.6718181 0.75263566 0.6710808 0.6277237 0.73483163 0.6366626 0.6719799 0.6839255 0.6844935 0.7276779 0.75243056 0.67143023 0.6364857 0.6281023 0.7303762
0.5845846 0.73228544 0.6886564 0.6845154 0.6247822 0.7092691 0.7307522 0.6898978 0.6247305 0.68836117 0.7111388 0.7290931 0.6712258 0.7561004 0.6488899 0.6713213 0.7318171 0.6486197 0.7103025 0.75279003 0.6717956 0.71013117 0.750847 0.6847295 0.7078681 0.62665135 0.7248051 0.7082026 0.6891404 0.7352796 0.7562589 0.64527845 0.7563083 0.6710041 0.7264579 0.7506129 0.6718227 0.75260323 0.6710927 0.62776655 0.73480415 0.6366964 0.67198557 0.6839317 0.68450105 0.72766054 0.75239635 0.6714407 0.63652 0.62814397 0.7303588
0.5855856 0.73226607 0.6886631 0.6845221 0.62483305 0.70927125 0.730735 0.6899056 0.6247812 0.6883694 0.711135 0.72907317 0.6712345 0.7560583 0.6489107 0.6713263 0.73179686 0.6486384 0.7103015 0.7527576 0.6718001 0.7101296 0.75081784 0.6847373 0.70787156 0.6266969 0.72479415 0.7082073 0.6891469 0.73525274 0.7562178 0.6453077 0.756268 0.6710151 0.7264447 0.7505833 0.67182744 0.7525708 0.6711046 0.62780946 0.7347766 0.63673025 0.67199117 0.68393797 0.6845086 0.7276432 0.7523621 0.6714513 0.63655436 0.6281857 0.7303413
0.5865866 0.7322466 0.6886699 0.68452877 0.62488395 0.7092734 0.7307177 0.68991345 0.624832 0.6883776 0.7111312 0.72905314 0.67124325 0.7560159 0.6489316 0.6713314 0.73177654 0.6486573 0.71030056 0.7527251 0.67180467 0.710128 0.7507886 0.68474513 0.707875 0.62674254 0.7247832 0.70821196 0.68915343 0.7352258 0.75617665 0.645337 0.7562276 0.6710261 0.72643155 0.7505537 0.6718322 0.7525384 0.6711166 0.62785244 0.73474896 0.6367641 0.6719969 0.6839443 0.68451625 0.7276258 0.75232774 0.6714619 0.6365887 0.6282274 0.7303238
0.5875876 0.73222697 0.6886768 0.68453556 0.624935 0.7092755 0.7307004 0.6899213 0.6248829 0.6883859 0.7111274 0.72903305 0.6712521 0.75597316 0.6489527 0.6713367 0.73175615 0.6486763 0.71029955 0.7526926 0.6718093 0.7101264 0.75075936 0.68475294 0.7078784 0.62678814 0.7247722 0.7082166 0.68916 0.7351988 0.7561355 0.6453662 0.7561872 0.6710372 0.7264184 0.75052416 0.67183715 0.7525059 0.6711287 0.62789553 0.7347213 0.636798 0.67200255 0.68395066 0.6845238 0.7276083 0.75229335 0.6714726 0.6366231 0.62826926 0.73030627
0.5885886 0.73220736 0.6886836 0.6845425 0.6249861 0.70927763 0.73068297 0.6899292 0.62493396 0.6883942 0.7111236 0.72901285 0.671261 0.7559301 0.648974 0.6713421 0.7317357 0.64869535 0.71029854 0.75266 0.6718141 0.7101248 0.75073004 0.6847608 0.7078818 0.62683386 0.7247612 0.70822126 0.6891666 0.7351717 0.7560944 0.6453954 0.7561466 0.67104834 0.72640514 0.75049454 0.67184216 0.7524735 0.67114085 0.6279387 0.7346935 0.63683194 0.67200834 0.6839571 0.6845315 0.7275908 0.7522589 0.67148334 0.6366575 0.62831104 0.7302887
0.5895896 0.7321877 0.6886906 0.6845495 0.6250373 0.7092797 0.73066556 0.6899371 0.6249851 0.68840253 0.7111198 0.7289926 0.67126995 0.75588685 0.64899534 0.67134756 0.73171514 0.6487146 0.7102975 0.7526274 0.6718189 0.7101232 0.75070065 0.6847687 0.7078852 0.62687963 0.7247501 0.70822585 0.6891732 0.73514456 0.75605315 0.64542466 0.75610596 0.67105955 0.7263919 0.7504649 0.6718473 0.75244105 0.67115307 0.62798184 0.7346657 0.636866 0.6720141 0.68396366 0.68453914 0.7275733 0.75222445 0.67149407 0.6366919 0.62835294 0.7302711
0.5905906 0.7321679 0.6886976 0.68455654 0.6250886 0.7092818 0.7306481 0.6899451 0.62503636 0.6884108 0.7111159 0.7289722 0.67127895 0.75584346 0.64901686 0.6713532 0.7316945 0.648734 0.71029645 0.75259465 0.67182386 0.7101215 0.7506712 0.68477654 0.70788854 0.6269254 0.724739 0.7082304 0.6891799 0.7351173 0.75601196 0.6454539 0.7560652 0.67107075 0.7263786 0.75043535 0.6718526 0.75240856 0.67116535 0.6280251 0.73463774 0.63689995 0.6720199 0.6839702 0.6845468 0.7275557 0.75218993 0.6715049 0.6367264 0.62839484 0.7302535
0.5915916 0.73214805 0.68870467 0.6845637 0.6251399 0.7092839 0.7306306 0.6899531 0.6250877 0.68841916 0.711112 0.7289517 0.6712881 0.75579995 0.6490384 0.671359 0.7316738 0.6487536 0.7102954 0.7525619 0.67182887 0.71011984 0.75064176 0.6847845 0.70789194 0.6269713 0.7247279 0.70823497 0.68918663 0.7350901 0.7559707 0.64548314 0.7560243 0.6710821 0.7263653 0.7504057 0.671858 0.7523761 0.6711777 0.6280684 0.7346097 0.636934 0.67202574 0.6839769 0.68455446 0.72753805 0.7521554 0.67151576 0.63676083 0.62843686 0.7302359
0.5925926 0.7321282 0.6887118 0.68457085 0.6251913 0.7092859 0.73061305 0.6899611 0.62513906 0.6884275 0.71110815 0.72893107 0.67129725 0.75575626 0.6490601 0.67136496 0.73165303 0.6487734 0.7102943 0.7525292 0.67183405 0.7101182 0.75061226 0.68479234 0.7078953 0.6270172 0.7247167 0.7082395 0.68919337 0.7350627 0.75592935 0.64551246 0.75598323 0.6710934 0.726352 0.7503761 0.67186356 0.7523436 0.67119 0.62811166 0.7345816 0.6369681 0.67203164 0.68398356 0.6845622 0.7275204 0.75212085 0.6715266 0.63679534 0.6284789 0.73021823
0.5935936 0.7321083 0.68871903 0.6845781 0.6252427 0.70928794 0.7305955 0.6899691 0.62519056 0.6884359 0.7111043 0.7289103 0.67130655 0.7557125 0.6490818 0.6713711 0.7316322 0.64879334 0.7102932 0.7524965 0.6718393 0.7101165 0.75058275 0.68480027 0.70789856 0.6270633 0.7247056 0.70824397 0.68920016 0.73503536 0.755888 0.6455418 0.755942 0.6711048 0.7263387 0.7503465 0.6718693 0.75231105 0.6712025 0.62815505 0.7345534 0.6370022 0.67203754 0.6839904 0.6845699 0.7275027 0.75208634 0.6715375 0.6368299 0.628521 0.7302006
0.5945946 0.7320883 0.6887263 0.6845854 0.62529415 0.70928997 0.73057795 0.6899772 0.62524205 0.68844426 0.71110034 0.7288894 0.67131585 0.75566864 0.6491036 0.6713774 0.73161125 0.6488136 0.7102921 0.7524637 0.67184466 0.7101148 0.7505532 0.6848082 0.7079019 0.62710935 0.7246943 0.70824844 0.689207 0.73500794 0.75584656 0.6455712 0.7559006 0.67111623 0.72632533 0.7503168 0.6718752 0.7522785 0.67121494 0.62819844 0.7345251 0.6370364 0.6720435 0.68399733 0.68457764 0.727485 0.7520518 0.67154837 0.6368644 0.6285632 0.73018295
0.5955956 0.7320683 0.68873364 0.6845927 0.62534565 0.709292 0.73056036 0.68998533 0.6252936 0.68845266 0.71109635 0.72886837 0.6713253 0.7556247 0.64912546 0.6713839 0.7315903 0.6488341 0.71029097 0.7524309 0.6718502 0.71011305 0.7505236 0.6848162 0.7079052 0.6271556 0.72468305 0.70825285 0.68921393 0.73498046 0.7558051 0.6456007 0.755859 0.6711278 0.7263119 0.7502871 0.6718812 0.7522459 0.67122746 0.62824184 0.73449665 0.63707054 0.6720495 0.6840043 0.6845854 0.72746724 0.7520172 0.6715593 0.63689905 0.62860554 0.7301653
0.5965966 0.7320482 0.688741 0.6846001 0.62539715 0.70929396 0.7305428 0.68999344 0.62534523 0.68846107 0.7110924 0.72884727 0.67133486 0.75558066 0.64914733 0.67139065 0.7315692 0.6488549 0.7102898 0.7523981 0.67185587 0.7101113 0.75049406 0.6848241 0.7079084 0.6272019 0.7246717 0.7082572 0.68922085 0.7349529 0.7557635 0.64563024 0.7558172 0.67113936 0.7262986 0.75025743 0.6718874 0.75221324 0.67124003 0.6282852 0.7344681 0.6371048 0.6720556 0.6840114 0.68459314 0.7274495 0.7519826 0.6715701 0.6369337 0.628648 0.73014766
0.5975976 0.7320281 0.6887484 0.6846075 0.6254487 0.709296 0.73052514 0.6900016 0.6253969 0.68846947 0.7110884 0.7288261 0.6713445 0.75553656 0.64916927 0.67139757 0.7315481 0.648876 0.71028864 0.7523653 0.67186165 0.7101096 0.75046444 0.6848321 0.7079117 0.62724835 0.72466034 0.70826155 0.6892278 0.7349254 0.75572175 0.6456599 0.75577515 0.67115104 0.72628516 0.7502277 0.6718938 0.7521806 0.6712526 0.6283287 0.7344395 0.6371391 0.6720617 0.68401855 0.6846009 0.72743165 0.751948 0.671581 0.6369683 0.6286905 0.7301301
0.5985986 0.73200804 0.68875587 0.68461496 0.62550026 0.7092979 0.73050755 0.69000983 0.6254486 0.6884779 0.71108437 0.7288049 0.6713543 0.7554924 0.64919126 0.67140466 0.73152685 0.64889747 0.71028745 0.75233245 0.6718676 0.71010786 0.7504349 0.68484014 0.7079148 0.62729496 0.72464895 0.7082659 0.68923485 0.7348978 0.75567997 0.6456897 0.75573283 0.6711628 0.72627175 0.75019795 0.6719002 0.7521478 0.6712652 0.6283722 0.73441076 0.6371734 0.6720679 0.68402576 0.6846087 0.72741383 0.7519134 0.67159176 0.637003 0.62873316 0.7301125
0.5995996 0.73198783 0.6887633 0.68462247 0.6255518 0.70929986 0.7304899 0.69001806 0.62550026 0.6884863 0.7110804 0.7287836 0.6713642 0.75544816 0.64921325 0.6714119 0.73150563 0.6489193 0.71028626 0.75229967 0.67187375 0.71010613 0.75040525 0.6848481 0.70791805 0.62734175 0.72463745 0.70827013 0.689242 0.7348702 0.75563806 0.6457197 0.7556903 0.6711746 0.7262583 0.75016814 0.67190677 0.752115 0.6712778 0.62841564 0.734382 0.6372078 0.6720741 0.68403304 0.68461657 0.727396 0.7518788 0.6716025 0.6370378 0.6287759 0.73009497
0.6006006 0.7319676 0.68877083 0.68463 0.6256034 0.70930177 0.73047227 0.6900263 0.62555194 0.6884947 0.71107626 0.72876227 0.6713742 0.75540394 0.64923525 0.67141926 0.7314843 0.6489414 0.71028507 0.7522668 0.67188007 0.7101044 0.7503757 0.6848562 0.7079212 0.62738866 0.72462595 0.7082744 0.68924916 0.73484254 0.755596 0.6457498 0.75564736 0.6711865 0.7262448 0.7501382 0.67191344 0.7520821 0.6712905 0.62845916 0.7343531 0.6372422 0.6720804 0.68404037 0.6846244 0.72737813 0.7518442 0.67161316 0.6370726 0.62881887 0.7300775
0.6016016 0.7319474 0.6887784 0.68463755 0.62565494 0.7093037 0.7304546 0.6900345 0.6256037 0.68850315 0.7110722 0.7287409 0.67138433 0.7553596 0.6492573 0.6714267 0.73146296 0.64896375 0.7102839 0.752234 0.6718865 0.7101026 0.75034606 0.6848642 0.7079243 0.62743574 0.7246143 0.7082786 0.68925637 0.7348149 0.7555538 0.64578015 0.7556042 0.6711985 0.72623134 0.7501083 0.6719202 0.7520491 0.6713032 0.62850267 0.7343242 0.6372767 0.6720867 0.68404776 0.68463224 0.72736025 0.7518096 0.6716239 0.6371075 0.62886196 0.7300601
0.6026026 0.73192716 0.688786 0.6846451 0.62570655 0.7093055 0.730437 0.6900428 0.6256554 0.6885116 0.71106803 0.7287194 0.67139465 0.75531524 0.64927936 0.67143434 0.73144156 0.6489862 0.7102826 0.75220114 0.671893 0.7101009 0.75031644 0.6848723 0.70792747 0.627483 0.7246027 0.7082827 0.6892636 0.73478717 0.75551134 0.64581066 0.7555607 0.6712105 0.7262178 0.7500783 0.67192703 0.752016 0.6713159 0.62854624 0.73429525 0.6373112 0.67209315 0.6840552 0.68464017 0.7273423 0.75177497 0.6716347 0.6371425 0.62890524 0.73004276
0.6036036 0.7319069 0.68879354 0.6846527 0.6257582 0.7093074 0.73041934 0.69005114 0.62570715 0.68852 0.7110639 0.72869796 0.6714051 0.7552709 0.64930135 0.67144203 0.7314201 0.6490088 0.7102814 0.75216824 0.6718997 0.7100991 0.7502868 0.68488044 0.7079305 0.6275305 0.72459096 0.7082868 0.68927085 0.73475945 0.7554688 0.6458414 0.75551707 0.6712227 0.7262043 0.7500482 0.67193395 0.75198275 0.67132866 0.6285898 0.7342662 0.63734585 0.6720997 0.6840627 0.6846481 0.72732437 0.75174034 0.67164546 0.63717747 0.62894875 0.7300254
0.6046046 0.73188657 0.6888011 0.6846603 0.6258098 0.7093092 0.7304017 0.6900594 0.62575895 0.6885285 0.7110597 0.7286765 0.6714156 0.75522655 0.6493234 0.6714498 0.73139864 0.64903146 0.7102801 0.75213534 0.6719064 0.7100974 0.7502572 0.68488854 0.70793355 0.62757826 0.72457916 0.7082909 0.6892782 0.73473173 0.75542605 0.6458725 0.75547326 0.67123497 0.72619075 0.750018 0.6719409 0.7519494 0.6713414 0.6286334 0.7342372 0.63738054 0.67210627 0.6840702 0.6846561 0.7273064 0.75170565 0.6716563 0.63721263 0.62899244 0.73000807
0.6056056 0.73186624 0.68880874 0.68466794 0.6258614 0.709311 0.73038405 0.69006777 0.6258107 0.68853694 0.71105546 0.728655 0.67142624 0.75518215 0.64934546 0.67145765 0.73137707 0.6490543 0.7102788 0.75210243 0.67191327 0.7100956 0.7502276 0.6848967 0.7079366 0.62762624 0.7245673 0.70829487 0.6892855 0.73470396 0.755383 0.64590377 0.7554293 0.6712473 0.72617716 0.7499877 0.67194796 0.75191593 0.6713542 0.628677 0.7342081 0.63741535 0.672113 0.6840778 0.6846641 0.7272885 0.75167096 0.67166716 0.63724786 0.62903637 0.7299907
0.6066066 0.7318459 0.6888164 0.68467563 0.625913 0.70931274 0.7303664 0.6900761 0.6258625 0.6885454 0.7110512 0.7286334 0.67143697 0.7551377 0.64936745 0.6714656 0.73135555 0.6490772 0.7102775 0.7520695 0.6719202 0.7100938 0.7501979 0.6849049 0.70793957 0.6276745 0.7245553 0.70829886 0.68929285 0.7346761 0.7553398 0.64593536 0.7553853 0.6712598 0.72616357 0.74995726 0.67195505 0.75188226 0.671367 0.6287207 0.73417896 0.6374502 0.6721198 0.68408537 0.6846721 0.7272705 0.75163627 0.6716781 0.6372832 0.62908053 0.72997344
0.6076076 0.73182553 0.68882406 0.68468326 0.6259647 0.70931447 0.7303487 0.69008446 0.6259143 0.68855387 0.71104693 0.7286118 0.67144775 0.7550933 0.6493895 0.67147356 0.731334 0.6491001 0.7102762 0.7520365 0.67192715 0.710092 0.7501682 0.6849131 0.7079425 0.62772304 0.7245433 0.70830274 0.68930024 0.73464835 0.75529635 0.64596736 0.7553411 0.6712724 0.7261499 0.7499267 0.6719622 0.75184846 0.6713798 0.62876445 0.7341499 0.63748515 0.6721267 0.684093 0.68468016 0.7272525 0.7516015 0.6716891 0.6373186 0.629125 0.7299561
0.6086086 0.73180515 0.68883175 0.684691 0.6260164 0.7093162 0.73033106 0.69009286 0.6259661 0.6885624 0.7110426 0.72859025 0.67145866 0.7550488 0.64941156 0.6714816 0.73131233 0.64912313 0.7102749 0.7520035 0.67193425 0.7100902 0.7501385 0.6849214 0.7079454 0.62777185 0.7245311 0.7083066 0.6893077 0.7346205 0.75525254 0.64599967 0.7552969 0.6712851 0.72613627 0.749896 0.6719694 0.7518144 0.6713926 0.6288082 0.7341207 0.6375202 0.67213374 0.6841006 0.68468827 0.7272345 0.7515667 0.6717002 0.6373542 0.62916976 0.72993875
0.6096096 0.7317847 0.68883944 0.6846987 0.6260681 0.70931786 0.73031336 0.69010127 0.62601787 0.68857086 0.7110382 0.7285687 0.6714696 0.7550044 0.64943355 0.67148966 0.7312907 0.6491462 0.7102735 0.7519704 0.67194134 0.71008843 0.7501088 0.68492967 0.70794827 0.62782085 0.7245189 0.7083105 0.6893151 0.7345927 0.7552085 0.6460324 0.7552526 0.6712979 0.72612256 0.7498651 0.6719766 0.75178015 0.6714055 0.628852 0.7340915 0.63755536 0.67214084 0.6841083 0.68469644 0.7272164 0.7515319 0.6717113 0.63738996 0.62921476 0.7299214
0.6106106 0.7317643 0.6888471 0.68470645 0.62611985 0.7093195 0.73029566 0.6901096 0.62606966 0.6885794 0.71103376 0.72854704 0.67148066 0.75495994 0.64945555 0.6714978 0.7312691 0.64916927 0.71027213 0.7519373 0.67194855 0.7100866 0.750079 0.684938 0.70795107 0.62787 0.72450656 0.7083143 0.68932253 0.73456484 0.7551642 0.6460654 0.7552082 0.6713109 0.7261088 0.74983406 0.6719839 0.7517457 0.67141837 0.6288959 0.7340624 0.63759065 0.6721481 0.68411607 0.68470466 0.72719836 0.751497 0.6717225 0.63742584 0.6292599 0.729904
0.6116116 0.7317438 0.6888548 0.68471414 0.62617165 0.709321 0.730278 0.690118 0.6261215 0.6885879 0.7110293 0.7285254 0.67149174 0.7549155 0.6494776 0.6715059 0.7312475 0.64919245 0.7102707 0.75190413 0.67195576 0.7100848 0.7500491 0.6849464 0.7079539 0.6279193 0.72449416 0.70831805 0.68933 0.73453695 0.7551197 0.64609855 0.7551637 0.67132396 0.72609496 0.7498028 0.6719912 0.75171095 0.67143124 0.62893987 0.7340332 0.63762605 0.67215556 0.68412375 0.68471295 0.72718024 0.75146204 0.67173374 0.6374619 0.62930524 0.7298866
0.6126126 0.73172337 0.6888625 0.6847219 0.62622344 0.7093226 0.73026025 0.6901264 0.62617344 0.6885964 0.71102476 0.72850376 0.6715029 0.754871 0.6494996 0.67151415 0.73122585 0.64921564 0.7102693 0.7518708 0.6719631 0.71008295 0.75001925 0.6849548 0.7079566 0.6279687 0.7244817 0.7083218 0.6893375 0.73450905 0.7550751 0.6461318 0.7551192 0.6713371 0.72608113 0.74977136 0.6719986 0.75167596 0.6714442 0.6289839 0.734004 0.63766164 0.6721631 0.6841315 0.6847213 0.7271622 0.751427 0.6717451 0.6374981 0.62935066 0.7298691
0.6136136 0.73170286 0.6888702 0.6847297 0.62627536 0.70932406 0.73024255 0.6901348 0.62622535 0.68860495 0.7110202 0.7284821 0.67151403 0.75482655 0.6495216 0.6715224 0.7312042 0.6492388 0.71026784 0.7518375 0.6719704 0.7100811 0.7499893 0.68496335 0.7079593 0.62801826 0.7244692 0.7083255 0.68934494 0.73448116 0.7550304 0.6461652 0.7550747 0.67135036 0.72606725 0.74973965 0.67200595 0.7516407 0.6714571 0.629028 0.7339749 0.63769734 0.6721708 0.6841393 0.68472964 0.72714406 0.7513919 0.6717565 0.63753456 0.62939626 0.7298516
0.6146146 0.73168236 0.68887794 0.68473744 0.6263273 0.7093255 0.7302248 0.6901432 0.62627727 0.68861353 0.7110156 0.7284605 0.6715253 0.7547821 0.64954364 0.6715306 0.73118263 0.649262 0.71026635 0.751804 0.6719778 0.71007925 0.74995923 0.68497187 0.707962 0.6280679 0.72445655 0.7083292 0.68935245 0.73445326 0.7549856 0.64619863 0.75503004 0.6713637 0.7260533 0.74970764 0.67201334 0.7516051 0.6714701 0.62907225 0.7339457 0.63773316 0.6721787 0.68414706 0.6847381 0.7271259 0.75135666 0.671768 0.63757116 0.6294419 0.729834
0.6156156 0.7316618 0.6888856 0.68474525 0.6263793 0.70932686 0.730207 0.69015163 0.62632924 0.6886221 0.71101093 0.72843885 0.6715366 0.7547376 0.64956564 0.67153883 0.73116106 0.64928526 0.7102648 0.75177044 0.6719852 0.7100774 0.74992913 0.68498045 0.7079646 0.6281176 0.7244439 0.70833284 0.68935996 0.7344253 0.7549407 0.6462322 0.75498545 0.6713771 0.7260393 0.74967545 0.6720208 0.75156933 0.6714831 0.6291166 0.7339166 0.63776916 0.6721867 0.68415487 0.6847466 0.7271077 0.7513214 0.6717796 0.63760805 0.6294877 0.7298164
0.6166166 0.73164123 0.6888934 0.68475306 0.6264314 0.70932823 0.7301892 0.69016 0.62638134 0.6886307 0.7110063 0.7284172 0.67154795 0.7546931 0.6495877 0.6715471 0.73113954 0.64930844 0.71026325 0.75173676 0.67199266 0.7100755 0.7498989 0.68498915 0.70796716 0.6281674 0.7244312 0.7083365 0.68936753 0.73439735 0.7548957 0.6462658 0.75494075 0.67139065 0.72602516 0.7496429 0.67202824 0.75153345 0.67149615 0.62916106 0.73388743 0.6378054 0.6721947 0.68416274 0.6847552 0.7270895 0.7512859 0.6717912 0.6376451 0.6295336 0.7297986
0.6176176 0.73162067 0.6889011 0.68476087 0.6264836 0.7093295 0.7301714 0.6901684 0.62643343 0.6886393 0.7110015 0.7283955 0.6715593 0.7546486 0.6496098 0.67155534 0.7311181 0.6493317 0.7102617 0.7517029 0.6720001 0.7100736 0.7498686 0.68499786 0.7079697 0.6282173 0.72441846 0.7083401 0.68937504 0.73436934 0.7548506 0.6462995 0.7548961 0.6714042 0.72601104 0.7496103 0.6720357 0.7514974 0.6715092 0.6292057 0.73385835 0.63784176 0.6722029 0.68417054 0.6847639 0.7270713 0.7512503 0.67180294 0.6376823 0.62957954 0.72978085
0.6186186 0.73160005 0.6889089 0.68476874 0.6265359 0.7093307 0.73015356 0.6901767 0.62648565 0.6886479 0.7109968 0.7283739 0.6715707 0.7546041 0.6496319 0.6715636 0.73109657 0.6493549 0.7102601 0.7516689 0.6720076 0.7100716 0.7498381 0.6850067 0.7079723 0.6282672 0.7244057 0.7083436 0.68938255 0.7343414 0.75480545 0.64633316 0.7548514 0.67141783 0.7259968 0.7495775 0.6720432 0.75146127 0.6715223 0.62925047 0.73382926 0.63787836 0.6722111 0.6841784 0.6847727 0.727053 0.7512146 0.6718148 0.63771963 0.62962556 0.72976303
0.6196196 0.73157936 0.6889166 0.6847766 0.6265883 0.70933187 0.7301356 0.69018507 0.6265379 0.6886566 0.71099204 0.7283522 0.67158216 0.7545595 0.64965403 0.6715719 0.7310751 0.64937806 0.7102584 0.7516347 0.6720152 0.7100697 0.74980754 0.68501556 0.7079748 0.6283172 0.7243929 0.7083472 0.6893901 0.73431337 0.75476027 0.6463669 0.7548067 0.6714315 0.7259825 0.7495447 0.6720507 0.751425 0.67153543 0.6292954 0.7338002 0.63791513 0.67221946 0.6841863 0.68478143 0.7270347 0.75117874 0.67182666 0.6377571 0.62967163 0.7297451
0.6206206 0.73155874 0.6889243 0.6847845 0.62664086 0.70933294 0.7301177 0.69019336 0.62659025 0.68866533 0.7109872 0.72833055 0.6715936 0.75451493 0.6496762 0.6715802 0.7310536 0.6494013 0.71025676 0.7516004 0.67202276 0.71006775 0.7497768 0.6850245 0.7079773 0.6283672 0.7243801 0.7083507 0.6893977 0.7342853 0.754715 0.6464007 0.75476193 0.67144525 0.72596806 0.7495117 0.6720582 0.7513887 0.67154866 0.6293405 0.73377115 0.63795215 0.67222786 0.68419415 0.6847903 0.7270164 0.7511427 0.6718387 0.6377946 0.62971777 0.7297271
0.6216216 0.731538 0.68893206 0.68479234 0.62669355 0.7093339 0.7300997 0.69020164 0.6266427 0.68867403 0.7109824 0.72830886 0.6716051 0.75447035 0.64969844 0.6715884 0.7310321 0.6494245 0.71025497 0.7515658 0.6720303 0.7100657 0.74974585 0.6850335 0.70797974 0.62841725 0.7243672 0.70835423 0.6894052 0.7342572 0.7546697 0.6464345 0.75471723 0.67145896 0.7259536 0.74947864 0.67206573 0.7513523 0.6715619 0.6293858 0.7337421 0.63798934 0.6722363 0.684202 0.6847992 0.72699803 0.7511065 0.67185074 0.6378323 0.62976396 0.72970897
0.6226226 0.73151726 0.68893987 0.68480027 0.62674636 0.70933485 0.7300816 0.6902099 0.62669533 0.6886828 0.71097755 0.7282872 0.6716166 0.7544257 0.6497207 0.6715967 0.73101056 0.6494476 0.7102532 0.751531 0.6720379 0.7100637 0.7497148 0.6850425 0.7079822 0.6284674 0.7243543 0.7083577 0.6894128 0.73422915 0.7546244 0.6464682 0.75467247 0.6714728 0.725939 0.7494455 0.6720733 0.75131583 0.6715752 0.62943137 0.7337131 0.6380267 0.67224485 0.68420994 0.68480814 0.7269796 0.75107 0.6718629 0.63787 0.6298102 0.7296908
0.6236236 0.7314965 0.6889476 0.6848082 0.6267994 0.7093358 0.7300635 0.69021815 0.626748 0.6886916 0.71097267 0.7282655 0.6716282 0.754381 0.64974314 0.671605 0.730989 0.6494708 0.7102514 0.751496 0.6720455 0.7100616 0.74968344 0.68505156 0.7079846 0.62851745 0.7243414 0.70836115 0.68942034 0.734201 0.75457907 0.646502 0.75462776 0.6714866 0.72592425 0.7494123 0.6720809 0.7512793 0.67158854 0.6294771 0.7336841 0.63806427 0.6722534 0.6842179 0.6848171 0.72696114 0.75103337 0.6718752 0.6379078 0.6298564 0.72967255
0.6246246 0.7314757 0.68895537 0.6848161 0.62685263 0.70933664 0.7300453 0.6902263 0.6268009 0.68870044 0.7109678 0.7282438 0.67163974 0.7543363 0.64976555 0.6716133 0.73096734 0.649494 0.7102495 0.75146073 0.67205316 0.7100595 0.74965197 0.6850607 0.70798707 0.6285676 0.72432846 0.7083646 0.6894279 0.7341729 0.7545337 0.6465358 0.754583 0.6715005 0.7259095 0.74937904 0.6720885 0.75124276 0.67160195 0.6295231 0.73365515 0.6381019 0.672262 0.6842258 0.68482614 0.72694266 0.7509965 0.6718875 0.63794565 0.6299027 0.7296542
0.6256256 0.73145485 0.6889631 0.6848241 0.62690604 0.7093375 0.7300271 0.69023454 0.62685394 0.6887094 0.7109629 0.72822213 0.6716513 0.7542915 0.6497881 0.67162156 0.73094577 0.6495171 0.7102476 0.75142515 0.67206085 0.7100574 0.7496202 0.6850698 0.70798945 0.62861776 0.7243156 0.708368 0.6894355 0.7341447 0.7544883 0.6465696 0.7545383 0.6715144 0.7258945 0.7493457 0.6720961 0.7512061 0.6716154 0.6295694 0.73362625 0.63813967 0.67227066 0.6842337 0.68483514 0.7269241 0.7509593 0.6718999 0.63798356 0.62994903 0.7296357
0.6266266 0.7314339 0.6889709 0.6848321 0.6269597 0.70933825 0.7300087 0.6902427 0.6269071 0.68871826 0.710958 0.72820044 0.6716629 0.7542466 0.6498108 0.67162985 0.73092407 0.64954025 0.71024555 0.75138927 0.6720685 0.7100552 0.7495882 0.685079 0.70799184 0.6286679 0.72430265 0.7083714 0.68944305 0.7341165 0.75444293 0.6466034 0.75449353 0.6715283 0.7258795 0.74931234 0.6721037 0.75116944 0.67162895 0.62961584 0.73359734 0.6381775 0.67227936 0.6842417 0.6848442 0.7269055 0.75092196 0.67191243 0.6380215 0.62999535 0.7296172
0.6276276 0.731413 0.68897873 0.68484014 0.62701356 0.70933896 0.7299903 0.6902509 0.6269605 0.68872726 0.71095306 0.72817874 0.67167455 0.75420165 0.64983356 0.6716382 0.7309024 0.6495634 0.7102435 0.75135326 0.6720762 0.71005297 0.7495559 0.6850882 0.7079942 0.628718 0.7242897 0.7083748 0.6894506 0.73408824 0.7543975 0.64663714 0.75444883 0.6715422 0.7258644 0.7492789 0.6721114 0.7511327 0.6716426 0.62966245 0.73356843 0.6382155 0.6722881 0.6842497 0.6848533 0.7268869 0.75088453 0.671925 0.6380595 0.63004166 0.7295985
0.6286286 0.731392 0.68898654 0.6848482 0.6270677 0.7093397 0.72997177 0.6902591 0.62701416 0.6887363 0.7109481 0.72815704 0.6716862 0.7541566 0.64985645 0.6716465 0.7308806 0.64958656 0.71024144 0.7513171 0.6720839 0.7100507 0.74952334 0.6850974 0.7079966 0.6287682 0.7242767 0.70837814 0.6894582 0.73405993 0.7543521 0.6466709 0.75440407 0.6715561 0.7258493 0.74924546 0.6721191 0.751096 0.6716563 0.6297092 0.7335395 0.63825357 0.6722969 0.6842577 0.68486243 0.7268682 0.750847 0.6719377 0.6380976 0.630088 0.7295798
0.6296296 0.731371 0.68899435 0.6848563 0.62712204 0.7093404 0.7299531 0.69026726 0.627068 0.6887454 0.71094316 0.7281353 0.67169785 0.75411147 0.6498795 0.6716548 0.73085886 0.6496097 0.7102393 0.75128084 0.67209166 0.7100484 0.7494907 0.68510664 0.70799893 0.62881833 0.7242638 0.7083815 0.68946576 0.73403156 0.7543067 0.64670455 0.7543593 0.67157006 0.7258341 0.74921197 0.67212677 0.75105923 0.67167014 0.62975603 0.7335107 0.63829166 0.6723057 0.6842657 0.68487155 0.72684944 0.7508094 0.67195046 0.6381357 0.6301343 0.72956103
0.6306306 0.7313499 0.68900216 0.6848644 0.6271766 0.70934105 0.7299344 0.69027543 0.62712204 0.68875456 0.7109382 0.72811353 0.67170954 0.75406617 0.6499027 0.67166317 0.73083705 0.6496329 0.71023715 0.7512445 0.6720994 0.710046 0.7494579 0.68511593 0.7080013 0.6288685 0.72425085 0.7083848 0.68947333 0.7340032 0.7542612 0.64673823 0.75431454 0.67158407 0.7258188 0.74917847 0.6721345 0.75102246 0.671684 0.62980294 0.7334819 0.63832986 0.6723145 0.6842737 0.6848807 0.72683066 0.75077164 0.6719633 0.63817376 0.63018066 0.72954214
0.6316316 0.7313287 0.68901 0.68487257 0.6272312 0.70934165 0.7299155 0.69028366 0.6271764 0.68876374 0.71093327 0.7280917 0.6717213 0.7540208 0.6499261 0.6716715 0.7308152 0.649656 0.710235 0.751208 0.6721072 0.71004355 0.749425 0.6851252 0.70800364 0.62891865 0.7242379 0.7083881 0.68948096 0.73397475 0.7542158 0.6467719 0.7542698 0.671598 0.72580355 0.749145 0.6721423 0.7509857 0.67169803 0.62985003 0.73345304 0.63836807 0.6723234 0.68428177 0.68488985 0.72681177 0.75073385 0.67197615 0.6382119 0.63022697 0.7295231
0.6326326 0.7313075 0.68901783 0.6848808 0.6272859 0.70934224 0.72989655 0.6902919 0.6272309 0.688773 0.7109283 0.7280699 0.67173296 0.7539753 0.64994967 0.6716799 0.73079324 0.64967924 0.71023273 0.7511714 0.672115 0.71004105 0.74939203 0.6851345 0.70800596 0.6289688 0.724225 0.70839137 0.68948853 0.73394626 0.75417036 0.6468055 0.754225 0.67161196 0.7257882 0.7491114 0.67215014 0.7509489 0.67171216 0.6298971 0.73342425 0.63840634 0.6723322 0.6842899 0.68489903 0.7267928 0.750696 0.6719891 0.63825005 0.6302733 0.72950405
0.6336336 0.7312862 0.68902576 0.684889 0.62734073 0.70934284 0.7298774 0.69030005 0.62728554 0.6887823 0.7109234 0.7280481 0.67174476 0.7539296 0.6499735 0.6716883 0.7307713 0.6497024 0.7102305 0.7511348 0.6721229 0.7100385 0.74935895 0.68514377 0.7080083 0.6290189 0.72421205 0.70839465 0.68949616 0.73391765 0.75412494 0.64683914 0.7541802 0.671626 0.7257728 0.74907786 0.672158 0.7509121 0.6717264 0.6299443 0.7333954 0.6384446 0.67234117 0.684298 0.6849082 0.72677374 0.7506581 0.67200214 0.6382882 0.63031965 0.72948486
0.6346346 0.7312648 0.6890336 0.68489736 0.62739563 0.70934343 0.7298583 0.6903083 0.6273403 0.6887916 0.71091837 0.72802615 0.6717565 0.75388384 0.64999753 0.6716968 0.73074925 0.64972574 0.71022826 0.7510981 0.67213076 0.71003586 0.7493258 0.6851531 0.7080106 0.62906903 0.7241992 0.70839787 0.6895038 0.73388904 0.7540795 0.6468727 0.7541354 0.6716399 0.72575736 0.7490443 0.67216593 0.7508753 0.6717408 0.62999153 0.7333666 0.6384829 0.67235005 0.6843061 0.6849174 0.72675467 0.7506201 0.67201525 0.6383264 0.63036597 0.7294656
0.6356356 0.7312434 0.68904155 0.6849057 0.6274506 0.70934397 0.729839 0.69031656 0.62739515 0.6888009 0.7109134 0.7280043 0.6717683 0.7538378 0.6500218 0.6717053 0.7307272 0.64974904 0.71022594 0.7510613 0.6721387 0.7100332 0.74929255 0.6851624 0.70801294 0.62911916 0.72418624 0.7084011 0.6895114 0.7338604 0.7540341 0.64690626 0.7540905 0.67165387 0.7257419 0.74901074 0.6721739 0.75083846 0.67175525 0.63003886 0.7333378 0.63852125 0.672359 0.68431425 0.6849266 0.7267355 0.7505821 0.6720284 0.6383646 0.6304123 0.7294463
0.6366366 0.73122185 0.68904954 0.6849141 0.62750566 0.7093445 0.7298197 0.6903248 0.6274501 0.6888102 0.7109084 0.7279823 0.67178017 0.75379163 0.6500463 0.6717138 0.7307051 0.6497724 0.7102236 0.75102454 0.6721466 0.7100305 0.7492593 0.6851718 0.70801526 0.6291692 0.7241733 0.70840424 0.68951905 0.7338316 0.7539886 0.6469398 0.7540456 0.6716679 0.7257264 0.7489771 0.67218196 0.7508016 0.67176986 0.6300862 0.73330903 0.6385595 0.67236793 0.6843225 0.6849358 0.72671616 0.750544 0.6720416 0.63840276 0.6304586 0.7294269
0.6376376 0.7312003 0.6890575 0.6849226 0.62756073 0.70934504 0.72980034 0.69033307 0.6275051 0.6888196 0.71090347 0.7279603 0.67179203 0.75374526 0.6500709 0.6717224 0.7306829 0.6497959 0.7102213 0.75098765 0.67215466 0.71002775 0.749226 0.6851811 0.7080175 0.62921935 0.72416043 0.7084074 0.6895267 0.73380274 0.7539432 0.6469733 0.75400066 0.6716818 0.7257109 0.74894357 0.67219007 0.75076485 0.6717846 0.6301336 0.7332802 0.63859785 0.6723769 0.6843307 0.68494505 0.7266968 0.7505059 0.6720549 0.63844097 0.6305049 0.7294074
0.6386386 0.7311786 0.6890655 0.6849311 0.6276159 0.7093455 0.729781 0.69034135 0.62756026 0.68882895 0.71089846 0.72793823 0.6718039 0.75369865 0.65009564 0.6717311 0.7306607 0.64981943 0.7102189 0.75095075 0.6721627 0.710025 0.7491926 0.68519044 0.70801985 0.6292694 0.72414756 0.70841056 0.68953437 0.7337738 0.7538978 0.64700687 0.75395566 0.6716958 0.72569543 0.74890995 0.67219824 0.750728 0.67179936 0.6301811 0.7332514 0.6386362 0.6723858 0.684339 0.6849543 0.72667736 0.75046784 0.6720682 0.6384792 0.6305513 0.7293879
0.6396396 0.73115677 0.68907356 0.68493974 0.6276711 0.70934606 0.72976154 0.6903497 0.6276154 0.68883836 0.71089345 0.72791606 0.6718159 0.75365186 0.65012044 0.6717399 0.7306384 0.64984304 0.7102165 0.75091386 0.6721708 0.7100222 0.74915916 0.6851998 0.7080222 0.62931955 0.7241347 0.7084137 0.689542 0.7337448 0.7538523 0.64704037 0.7539106 0.6717098 0.7256799 0.7488764 0.6722065 0.7506912 0.67181426 0.6302285 0.73322254 0.63867444 0.6723948 0.6843473 0.6849635 0.72665787 0.7504297 0.67208153 0.6385174 0.6305976 0.72936827
0.6406406 0.73113483 0.68908167 0.6849484 0.6277264 0.70934653 0.72974205 0.69035804 0.6276706 0.6888477 0.7108885 0.7278939 0.6718278 0.75360495 0.65014535 0.6717487 0.73061603 0.64986676 0.71021414 0.7508769 0.672179 0.7100194 0.7491257 0.68520916 0.70802444 0.6293697 0.7241218 0.7084168 0.6895497 0.7337157 0.7538069 0.64707386 0.7538655 0.6717238 0.7256643 0.7488428 0.67221487 0.75065434 0.6718292 0.630276 0.7331937 0.6387127 0.6724038 0.6843557 0.68497276 0.72663826 0.7503915 0.67209494 0.6385556 0.6306439 0.7293486
0.6416416 0.73111284 0.68908983 0.68495715 0.6277816 0.709347 0.72972256 0.6903664 0.62772584 0.68885714 0.7108835 0.72787166 0.67183983 0.753558 0.6501703 0.67175764 0.7305936 0.6498906 0.71021175 0.7508399 0.6721872 0.71001655 0.7490922 0.6852185 0.70802677 0.6294198 0.72410893 0.70841986 0.68955743 0.7336865 0.7537614 0.6471074 0.75382024 0.6717378 0.72564876 0.74880916 0.67222327 0.7506175 0.6718442 0.6303235 0.7331648 0.638751 0.6724128 0.6843641 0.684982 0.72661865 0.75035334 0.67210835 0.6385938 0.6306903 0.72932893
0.6426426 0.7310907 0.689098 0.68496597 0.6278369 0.7093475 0.729703 0.69037473 0.62778115 0.68886656 0.7108785 0.7278493 0.6718519 0.7535109 0.65019536 0.6717667 0.7305712 0.64991456 0.7102093 0.75080293 0.6721955 0.71001375 0.7490587 0.6852279 0.70802903 0.62946993 0.72409606 0.7084229 0.6895652 0.7336572 0.7537159 0.647141 0.75377494 0.67175174 0.72563314 0.74877554 0.67223185 0.7505806 0.67185926 0.63037103 0.7331359 0.6387892 0.6724219 0.68437254 0.68499124 0.726599 0.7503151 0.6721218 0.638632 0.63073665 0.72930914
0.6436436 0.73106855 0.6891062 0.68497485 0.6278922 0.7093479 0.72968346 0.69038314 0.6278365 0.68887603 0.7108735 0.7278269 0.67186403 0.75346375 0.65022045 0.6717758 0.7305487 0.6499387 0.71020687 0.7507659 0.6722039 0.7100109 0.74902517 0.6852372 0.7080313 0.6295201 0.7240832 0.70842594 0.68957293 0.7336278 0.75367033 0.64717454 0.7537296 0.67176574 0.7256175 0.7487419 0.6722405 0.7505438 0.6718744 0.63041854 0.7331069 0.6388274 0.6724309 0.68438107 0.6850005 0.72657925 0.7502769 0.6721353 0.6386702 0.630783 0.72928935
0.6446446 0.7310463 0.6891145 0.68498373 0.6279475 0.7093484 0.7296639 0.6903916 0.62789184 0.68888545 0.7108685 0.72780436 0.6718762 0.75341654 0.6502456 0.6717851 0.73052615 0.649963 0.7102044 0.7507289 0.67221236 0.71000797 0.7489916 0.6852466 0.70803356 0.6295703 0.7240703 0.708429 0.6895807 0.73359835 0.7536248 0.64720815 0.75368404 0.67177975 0.725602 0.7487083 0.67224926 0.7505069 0.67188954 0.6304661 0.7330779 0.63886553 0.67244 0.68438965 0.6850097 0.7265595 0.7502387 0.67214876 0.6387084 0.6308294 0.7292695
0.6456456 0.73102397 0.68912286 0.68499273 0.6280028 0.7093488 0.7296443 0.6904 0.6279472 0.68889487 0.7108635 0.7277817 0.6718884 0.7533692 0.6502708 0.67179453 0.7305035 0.64998746 0.7102019 0.75069183 0.6722209 0.7100051 0.74895805 0.68525594 0.7080358 0.6296205 0.72405744 0.7084319 0.6895885 0.73356885 0.7535792 0.6472418 0.75363845 0.67179376 0.72558635 0.74867463 0.67225814 0.75047 0.6719048 0.63051367 0.7330488 0.6389036 0.67244905 0.6843983 0.68501896 0.72653973 0.7502005 0.6721623 0.6387467 0.6308758 0.7292496
0.6466466 0.7310016 0.68913126 0.68500173 0.6280582 0.7093493 0.7296247 0.69040847 0.62800264 0.68890435 0.71085846 0.727759 0.6719007 0.7533219 0.65029603 0.6718041 0.73048085 0.65001214 0.7101994 0.7506548 0.6722295 0.7100022 0.7489245 0.6852653 0.7080381 0.6296708 0.72404456 0.7084349 0.68959635 0.7335392 0.75353354 0.6472755 0.75359267 0.6718078 0.72557074 0.748641 0.6722672 0.750433 0.67192 0.6305612 0.73301965 0.6389417 0.6724582 0.684407 0.68502825 0.7265199 0.7501623 0.67217577 0.6387849 0.6309223 0.72922975
0.6476476 0.7309792 0.6891397 0.68501073 0.6281135 0.7093497 0.7296051 0.690417 0.628058 0.68891376 0.71085346 0.72773623 0.6719131 0.7532745 0.6503213 0.6718138 0.73045814 0.650037 0.7101969 0.75061774 0.6722383 0.70999926 0.74889094 0.6852747 0.70804036 0.6297211 0.7240317 0.7084378 0.6896042 0.7335096 0.7534878 0.64730924 0.7535468 0.67182183 0.7255551 0.74860734 0.6722764 0.7503961 0.67193526 0.63060874 0.73299044 0.63897973 0.6724673 0.6844158 0.6850375 0.72650003 0.7501241 0.67218924 0.6388231 0.63096887 0.72920984
0.6486486 0.73095673 0.68914825 0.6850198 0.6281688 0.7093501 0.72958547 0.6904255 0.62811345 0.6889232 0.71084845 0.72771335 0.6719255 0.7532271 0.6503466 0.6718237 0.7304354 0.6500621 0.7101944 0.7505807 0.6722472 0.70999634 0.7488573 0.6852841 0.70804256 0.6297715 0.72401875 0.70844066 0.68961215 0.73347986 0.75344205 0.6473431 0.7535007 0.6718359 0.7255395 0.7485736 0.6722857 0.75035906 0.6719506 0.6306563 0.7329612 0.63901776 0.6724765 0.68442464 0.68504673 0.7264802 0.7500859 0.67220277 0.63886136 0.6310154 0.72918993
0.6496496 0.7309342 0.6891568 0.6850289 0.62822413 0.7093505 0.72956586 0.69043404 0.6281688 0.68893266 0.71084344 0.72769046 0.671938 0.7531796 0.6503719 0.6718338 0.7304126 0.6500875 0.7101919 0.75054365 0.6722562 0.70999336 0.74882376 0.68529344 0.7080448 0.6298219 0.7240059 0.7084435 0.6896201 0.7334501 0.7533962 0.6473771 0.75345445 0.67185 0.7255239 0.74853987 0.6722952 0.75032204 0.6719659 0.6307038 0.7329318 0.6390557 0.67248565 0.68443364 0.68505603 0.72646034 0.7500477 0.6722162 0.6388996 0.6310621 0.72917
0.6506507 0.7309116 0.68916535 0.68503803 0.62827945 0.70935094 0.72954625 0.6904426 0.62822425 0.6889421 0.7108384 0.72766745 0.67195064 0.75313216 0.65039724 0.67184407 0.7303897 0.6501129 0.7101894 0.75050664 0.6722653 0.70999044 0.74879014 0.68530285 0.70804703 0.62987244 0.72399294 0.7084463 0.68962806 0.7334204 0.7533503 0.6474111 0.75340796 0.67186415 0.7255083 0.74850607 0.67230487 0.75028497 0.6719812 0.6307514 0.73290235 0.63909364 0.6724949 0.68444264 0.6850653 0.7264404 0.7500095 0.67222965 0.6389379 0.63110876 0.7291501
0.6516517 0.7308891 0.68917394 0.68504715 0.62833476 0.7093513 0.72952664 0.6904512 0.6282796 0.6889515 0.7108333 0.7276445 0.67196333 0.75308466 0.6504226 0.6718546 0.7303668 0.6501385 0.71018684 0.75046957 0.67227453 0.70998746 0.7487566 0.6853122 0.70804924 0.62992305 0.72398 0.70844907 0.6896361 0.73339057 0.7533043 0.64744526 0.75336134 0.6718783 0.7254926 0.7484723 0.67231464 0.7502478 0.67199653 0.63079894 0.7328728 0.63913155 0.6725042 0.68445176 0.6850746 0.7264205 0.7499713 0.672243 0.63897616 0.6311556 0.72913027
0.6526527 0.73086643 0.6891825 0.6850563 0.62839 0.7093517 0.729507 0.6904598 0.62833506 0.68896097 0.71082824 0.72762144 0.6719761 0.75303715 0.6504479 0.6718653 0.73034394 0.6501642 0.7101843 0.7504325 0.67228395 0.70998454 0.748723 0.6853216 0.7080514 0.6299737 0.7239671 0.7084518 0.68964416 0.7333607 0.75325817 0.6474796 0.75331444 0.67189246 0.725477 0.7484384 0.6723245 0.7502106 0.6720119 0.63084644 0.73284304 0.6391694 0.6725135 0.6844609 0.6850839 0.7264006 0.749933 0.6722564 0.6390145 0.63120246 0.7291104
0.6536537 0.73084384 0.68919116 0.6850655 0.6284453 0.7093521 0.7294875 0.69046843 0.62839043 0.6889704 0.7108232 0.72759837 0.671989 0.7529896 0.65047324 0.6718761 0.73032093 0.6501899 0.7101817 0.7503954 0.6722935 0.70998156 0.74868935 0.68533105 0.7080536 0.63002455 0.7239541 0.70845455 0.6896523 0.73333085 0.7532119 0.64751405 0.75326747 0.6719067 0.72546136 0.74840444 0.67233443 0.7501733 0.6720273 0.630894 0.73281324 0.6392072 0.67252284 0.68447006 0.6850932 0.72638077 0.7498948 0.6722698 0.63905287 0.6312494 0.72909063
0.6546547 0.7308212 0.6891998 0.6850747 0.6285006 0.70935243 0.72946787 0.6904771 0.6284458 0.6889798 0.7108181 0.72757524 0.672002 0.7529421 0.6504986 0.6718869 0.7302979 0.6502157 0.7101791 0.75035834 0.6723032 0.7099786 0.74865574 0.68534046 0.70805573 0.63007545 0.723941 0.7084572 0.6896605 0.73330104 0.7531656 0.6475487 0.7532204 0.671921 0.7254457 0.74837047 0.67234445 0.7501359 0.6720426 0.6309415 0.7327833 0.63924503 0.6725323 0.68447924 0.6851025 0.72636086 0.7498566 0.67228323 0.63909125 0.6312966 0.7290709
0.6556557 0.73079854 0.68920845 0.68508387 0.62855583 0.7093528 0.72944826 0.6904858 0.6285012 0.6889892 0.710813 0.7275521 0.6720152 0.7528945 0.65052396 0.6718979 0.7302749 0.65024155 0.7101765 0.7503212 0.67231303 0.70997566 0.7486221 0.6853499 0.7080579 0.63012654 0.723928 0.7084598 0.6896687 0.7332712 0.7531191 0.6475835 0.7531732 0.6719353 0.7254301 0.74833643 0.6723546 0.7500984 0.672058 0.6309891 0.7327532 0.63928276 0.6725418 0.6844885 0.6851119 0.72634095 0.7498183 0.67229664 0.6391297 0.6313438 0.72905123
0.6566567 0.73077595 0.6892171 0.6850931 0.6286111 0.7093531 0.7294287 0.6904945 0.62855655 0.68899864 0.71080786 0.727529 0.6720284 0.752847 0.6505493 0.6719089 0.73025185 0.6502675 0.7101739 0.7502841 0.672323 0.7099727 0.7485885 0.6853593 0.70805997 0.63017774 0.72391486 0.7084624 0.68967694 0.73324126 0.75307244 0.64761853 0.7531259 0.67194974 0.7254144 0.7483023 0.6723647 0.75006086 0.67207336 0.63103664 0.732723 0.63932055 0.67255133 0.6844978 0.68512124 0.7263211 0.74978006 0.6723101 0.6391682 0.6313911 0.7290317
0.6576577 0.7307533 0.6892258 0.68510234 0.6286663 0.7093534 0.72940916 0.6905032 0.62861186 0.68900806 0.71080273 0.7275058 0.67204183 0.7527995 0.6505746 0.67192 0.7302288 0.65029347 0.7101713 0.75024694 0.672333 0.7099697 0.7485548 0.6853688 0.70806205 0.6302291 0.7239017 0.7084649 0.68968517 0.7332114 0.75302565 0.64765376 0.7530786 0.67196417 0.7253987 0.748268 0.67237496 0.7500232 0.6720887 0.63108414 0.7326926 0.63935834 0.67256093 0.68450713 0.68513066 0.7263012 0.7497418 0.67232364 0.63920677 0.6314386 0.72901213
0.6586587 0.73073065 0.6892345 0.6851115 0.62872154 0.7093537 0.7293896 0.6905119 0.6286672 0.6890175 0.71079755 0.7274826 0.6720553 0.75275195 0.65059996 0.6719312 0.73020566 0.65031946 0.71016866 0.7502098 0.67234313 0.7099667 0.74852115 0.68537825 0.70806414 0.6302807 0.7238885 0.7084674 0.68969345 0.7331816 0.7529786 0.6476892 0.7530312 0.6719787 0.72538304 0.7482337 0.6723852 0.74998534 0.67210406 0.6311317 0.7326622 0.6393961 0.67257065 0.68451643 0.68514 0.72628134 0.74970347 0.6723372 0.63924533 0.6314863 0.72899276
0.6596597 0.730708 0.6892432 0.6851208 0.6287767 0.709354 0.72937006 0.6905206 0.6287225 0.6890269 0.71079236 0.72745943 0.67206895 0.75270444 0.6506253 0.67194235 0.7301825 0.6503455 0.71016604 0.7501726 0.67235327 0.70996374 0.7484875 0.68538773 0.70806617 0.6303324 0.7238752 0.7084698 0.68970174 0.73315173 0.7529315 0.6477248 0.75298375 0.6719933 0.72536737 0.7481993 0.6723955 0.74994737 0.6721194 0.63117933 0.73263174 0.6394338 0.6725804 0.6845258 0.6851495 0.7262615 0.74966514 0.67235076 0.639284 0.63153416 0.72897345
0.6606607 0.73068535 0.68925184 0.68513006 0.628832 0.7093542 0.7293505 0.69052935 0.6287778 0.6890363 0.7107872 0.72743624 0.6720826 0.75265694 0.6506506 0.6719536 0.7301594 0.6503716 0.71016335 0.75013536 0.6723635 0.70996076 0.74845374 0.68539727 0.70806813 0.6303843 0.72386193 0.7084722 0.6897101 0.7331219 0.7528841 0.64776045 0.75293624 0.67200804 0.7253517 0.7481647 0.6724059 0.7499093 0.67213476 0.6312269 0.7326012 0.6394716 0.6725903 0.6845352 0.6851589 0.72624165 0.7496268 0.67236435 0.6393228 0.6315822 0.7289543
0.6616617 0.73066276 0.68926054 0.6851393 0.6288872 0.70935446 0.72933096 0.6905381 0.6288331 0.6890457 0.7107819 0.72741306 0.6720964 0.75260943 0.65067595 0.6719649 0.7301362 0.6503977 0.7101607 0.7500981 0.67237383 0.7099578 0.74842 0.6854068 0.7080701 0.63043654 0.7238485 0.7084745 0.68971837 0.73309207 0.7528366 0.64779615 0.7528887 0.6720228 0.72533596 0.74813 0.67241627 0.74987096 0.6721501 0.6312745 0.7325707 0.6395094 0.6726003 0.6845446 0.68516845 0.72622186 0.7495884 0.67237806 0.6393617 0.6316304 0.72893524
0.6626627 0.7306402 0.68926924 0.68514854 0.62894243 0.70935464 0.7293114 0.6905469 0.6288884 0.68905514 0.7107766 0.7273899 0.6721102 0.752562 0.6507013 0.6719762 0.7301131 0.6504238 0.710158 0.7500608 0.6723842 0.7099548 0.7483862 0.68541634 0.70807207 0.6304889 0.72383505 0.70847684 0.6897267 0.73306227 0.752789 0.6478319 0.7528411 0.6720377 0.7253202 0.74809515 0.6724267 0.7498325 0.6721654 0.6313222 0.73254013 0.63954717 0.6726104 0.68455404 0.6851779 0.7262021 0.74955 0.6723918 0.6394006 0.63167894 0.72891617
0.6636637 0.7306176 0.68927795 0.6851578 0.6289977 0.70935476 0.7292919 0.69055563 0.62894374 0.68906456 0.7107713 0.7273666 0.6721241 0.7525145 0.6507266 0.67198753 0.7300899 0.65045 0.71015525 0.7500234 0.6723946 0.70995176 0.74835235 0.68542594 0.7080739 0.6305414 0.72382146 0.70847905 0.68973505 0.73303246 0.75274134 0.64786774 0.75279355 0.67205274 0.7253045 0.74806017 0.67243713 0.7497939 0.6721808 0.6313699 0.73250955 0.639585 0.6726206 0.68456346 0.6851875 0.7261823 0.7495115 0.67240554 0.63943964 0.6317276 0.72889715
0.6646647 0.730595 0.68928665 0.6851671 0.62905294 0.70935494 0.72927237 0.6905644 0.62899905 0.689074 0.71076596 0.72734344 0.67213804 0.75246704 0.6507519 0.6719989 0.7300668 0.6504761 0.7101525 0.749986 0.672405 0.7099488 0.7483185 0.68543553 0.70807576 0.63059396 0.7238078 0.70848125 0.6897434 0.7330027 0.7526936 0.64790356 0.7527459 0.6720679 0.7252887 0.748025 0.67244756 0.749755 0.6721961 0.63141763 0.732479 0.6396229 0.6726309 0.6845729 0.6851971 0.7261625 0.7494729 0.6724193 0.63947886 0.63177633 0.72887814
0.6656657 0.73057246 0.68929535 0.6851763 0.6291082 0.709355 0.7292529 0.69057316 0.62905437 0.6890834 0.71076053 0.72732025 0.672152 0.7524196 0.6507772 0.6720103 0.73004365 0.65050226 0.71014977 0.7499485 0.6724155 0.70994574 0.7482845 0.68544525 0.7080776 0.6306467 0.72379404 0.7084834 0.68975174 0.732973 0.7526458 0.6479395 0.75269824 0.67208314 0.72527283 0.74798965 0.67245805 0.74971604 0.6722114 0.63146544 0.7324484 0.6396609 0.67264134 0.68458235 0.6852068 0.72614276 0.7494343 0.6724332 0.63951814 0.63182527 0.7288592
0.6666667 0.73054993 0.68930405 0.6851856 0.6291635 0.70935506 0.7292333 0.690582 0.6291097 0.6890928 0.7107551 0.72729707 0.67216605 0.75237215 0.65080255 0.6720217 0.7300205 0.6505285 0.710147 0.7499109 0.67242604 0.70994276 0.74825054 0.6854549 0.70807934 0.6306995 0.7237802 0.70848554 0.68976015 0.7329433 0.7525979 0.64797544 0.7526506 0.6720985 0.725257 0.74795413 0.67246854 0.749677 0.6722267 0.6315133 0.7324178 0.6396989 0.67265195 0.68459177 0.6852165 0.72612303 0.7493956 0.67244714 0.6395576 0.63187426 0.7288402
0.6676677 0.7305274 0.68931276 0.68519485 0.6292188 0.70935506 0.7292138 0.69059074 0.629165 0.68910223 0.7107496 0.7272739 0.6721801 0.7523247 0.6508279 0.6720331 0.7299974 0.65055466 0.7101442 0.7498732 0.67243654 0.7099397 0.74821645 0.6854647 0.70808107 0.6307524 0.7237662 0.70848763 0.6897685 0.7329136 0.75255 0.6480114 0.752603 0.6721141 0.7252411 0.7479185 0.67247903 0.74963784 0.67224205 0.6315612 0.7323873 0.639737 0.6726627 0.68460125 0.6852262 0.7261033 0.74935687 0.67246115 0.6395972 0.6319234 0.72882116
0.6686687 0.7305049 0.68932146 0.6852041 0.6292742 0.70935506 0.7291942 0.6905995 0.62922037 0.6891117 0.7107441 0.7272507 0.67219424 0.7522773 0.6508532 0.6720445 0.7299743 0.6505808 0.71014136 0.74983543 0.6724471 0.7099367 0.7481823 0.68547446 0.70808274 0.6308054 0.72375214 0.70848966 0.68977684 0.732884 0.752502 0.6480474 0.7525553 0.67212975 0.72522515 0.7478828 0.6724896 0.7495986 0.67225736 0.6316092 0.7323567 0.6397752 0.6726735 0.6846107 0.68523604 0.7260836 0.749318 0.6724752 0.63963693 0.63197255 0.72880214
0.6696697 0.7304824 0.68933016 0.6852134 0.6293296 0.70935494 0.7291747 0.6906082 0.62927574 0.6891211 0.7107385 0.72722757 0.67220837 0.75222987 0.6508786 0.6720559 0.72995126 0.650607 0.7101385 0.7497975 0.6724577 0.70993364 0.748148 0.6854843 0.70808434 0.63085836 0.7237379 0.7084917 0.68978524 0.73285437 0.75245404 0.6480834 0.7525077 0.6721456 0.7252092 0.74784696 0.6725001 0.7495593 0.6722727 0.6316573 0.7323262 0.6398135 0.6726845 0.68462014 0.6852459 0.7260639 0.749279 0.6724893 0.6396769 0.6320218 0.7287831
0.6706707 0.73046 0.68933886 0.6852226 0.6293851 0.7093548 0.7291551 0.69061697 0.6293312 0.6891306 0.7107328 0.7272044 0.6722225 0.7521824 0.650904 0.67206734 0.72992826 0.65063316 0.71013564 0.7497595 0.67246825 0.70993054 0.7481137 0.6854942 0.7080859 0.6309114 0.7237236 0.70849365 0.6897936 0.73282474 0.752406 0.6481194 0.75246 0.6721616 0.72519314 0.74781114 0.67251056 0.74951994 0.672288 0.63170546 0.7322957 0.6398519 0.6726955 0.6846296 0.6852558 0.72604424 0.7492399 0.6725035 0.639717 0.6320711 0.728764
0.6716717 0.7304375 0.6893475 0.6852319 0.62944067 0.7093546 0.7291356 0.69062567 0.62938666 0.6891401 0.7107271 0.72718126 0.6722367 0.75213504 0.65092945 0.6720787 0.7299053 0.6506593 0.7101327 0.74972135 0.67247885 0.70992744 0.7480792 0.68550414 0.7080873 0.63096446 0.7237092 0.7084956 0.68980193 0.7327952 0.75235796 0.64815545 0.7524124 0.6721776 0.72517705 0.7477752 0.6725211 0.74948055 0.6723033 0.63175374 0.7322652 0.6398905 0.6727066 0.6846391 0.68526584 0.72602457 0.74920076 0.6725177 0.6397572 0.63212043 0.72874486
0.6726727 0.7304151 0.6893562 0.6852412 0.6294963 0.70935434 0.7291159 0.69063437 0.62944216 0.68914956 0.7107213 0.72715807 0.67225087 0.7520876 0.6509549 0.6720902 0.72988236 0.65068555 0.71012974 0.7496831 0.67248946 0.70992434 0.7480446 0.6855142 0.70808876 0.63101757 0.7236948 0.7084976 0.6898103 0.7327657 0.75230986 0.64819145 0.75236475 0.67219365 0.7251609 0.7477392 0.67253166 0.7494411 0.6723187 0.63180214 0.7322347 0.6399292 0.67271775 0.6846486 0.6852759 0.7260049 0.7491614 0.6725321 0.63979757 0.63216984 0.7287257
0.6736737 0.7303927 0.68936485 0.6852505 0.629552 0.70935404 0.7290963 0.690643 0.62949777 0.6891591 0.7107155 0.72713494 0.67226505 0.75204015 0.6509804 0.6721016 0.7298595 0.6507117 0.71012676 0.7496446 0.6725001 0.70992124 0.74800986 0.6855243 0.7080901 0.63107073 0.7236803 0.7084995 0.6898187 0.7327362 0.75226176 0.6482275 0.75231713 0.6722098 0.7251447 0.74770314 0.67254215 0.74940157 0.6723341 0.63185066 0.73220426 0.63996804 0.67272896 0.68465805 0.685286 0.7259852 0.7491219 0.67254645 0.63983804 0.6322192 0.7287064
0.6746747 0.73037034 0.68937355 0.68525976 0.6296078 0.7093536 0.7290766 0.69065166 0.6295534 0.68916863 0.7107096 0.7271118 0.67227924 0.75199264 0.6510059 0.672113 0.7298366 0.6507379 0.7101238 0.74960595 0.67251074 0.7099181 0.747975 0.6855344 0.70809144 0.63112384 0.72366583 0.7085014 0.689827 0.73270667 0.7522137 0.6482635 0.7522695 0.67222595 0.7251284 0.7476671 0.6725527 0.74936205 0.67234945 0.63189936 0.73217386 0.6400071 0.6727402 0.6846675 0.6852961 0.72596556 0.74908227 0.6725609 0.6398786 0.63226867 0.7286871
0.6756757 0.73034793 0.6893822 0.68526906 0.6296637 0.70935315 0.7290569 0.6906603 0.6296091 0.6891782 0.7107037 0.72708875 0.6722935 0.7519452 0.65103155 0.67212445 0.7298137 0.65076405 0.7101207 0.74956715 0.67252135 0.7099149 0.74794 0.68554455 0.7080927 0.63117695 0.7236513 0.70850325 0.68983537 0.7326772 0.7521656 0.6482996 0.7522219 0.67224216 0.725112 0.74763095 0.6725632 0.7493225 0.6723649 0.6319482 0.73214346 0.64004636 0.67275155 0.684677 0.6853063 0.72594595 0.7490425 0.67257535 0.63991916 0.6323181 0.72866774
0.6766767 0.7303256 0.6893909 0.6852784 0.6297197 0.7093526 0.72903717 0.6906689 0.6296649 0.6891878 0.7106977 0.7270656 0.67230767 0.75189763 0.65105724 0.67213583 0.7297908 0.6507902 0.7101176 0.74952817 0.67253196 0.7099117 0.7479048 0.68555474 0.70809394 0.63123006 0.72363675 0.7085051 0.6898437 0.7326478 0.7521175 0.6483356 0.7521743 0.67225844 0.72509557 0.7475948 0.67257375 0.7492829 0.6723803 0.6319971 0.7321131 0.6400858 0.6727629 0.6846864 0.6853165 0.7259263 0.7490025 0.67258996 0.6399599 0.6323675 0.72864825
0.6776777 0.7303032 0.68939954 0.6852877 0.6297758 0.709352 0.7290173 0.6906774 0.6297208 0.6891974 0.71069175 0.7270425 0.6723219 0.7518501 0.651083 0.6721473 0.729768 0.65081644 0.7101144 0.749489 0.67254263 0.7099085 0.7478694 0.685565 0.7080952 0.6312831 0.72362214 0.70850694 0.689852 0.7326184 0.7520694 0.6483716 0.75212675 0.6722747 0.725079 0.7475586 0.6725843 0.74924326 0.6723958 0.6320463 0.7320828 0.6401255 0.67277426 0.6846959 0.6853267 0.7259066 0.74896246 0.6726046 0.6400006 0.6324169 0.72862875
0.6786787 0.7302809 0.68940824 0.685297 0.6298321 0.7093514 0.72899747 0.69068587 0.6297768 0.6892071 0.7106858 0.7270194 0.6723361 0.7518025 0.6511088 0.67215866 0.7297451 0.6508426 0.71011126 0.7494498 0.67255324 0.7099052 0.74783385 0.68557525 0.7080964 0.63133615 0.7236076 0.7085088 0.68986034 0.732589 0.7520214 0.6484076 0.7520792 0.672291 0.7250624 0.7475224 0.67259485 0.7492037 0.6724113 0.63209563 0.7320525 0.6401655 0.6727857 0.6847054 0.68533695 0.72588694 0.74892235 0.6726193 0.6400414 0.6324663 0.72860914
0.6796797 0.7302585 0.6894169 0.6853064 0.62988853 0.7093507 0.72897756 0.6906944 0.6298329 0.6892168 0.71067977 0.7269963 0.67235035 0.7517549 0.6511347 0.6721701 0.7297222 0.65086883 0.710108 0.7494105 0.67256385 0.7099019 0.7477982 0.6855855 0.7080976 0.6313892 0.723593 0.7085106 0.6898687 0.7325596 0.75197333 0.6484436 0.7520317 0.6723073 0.7250456 0.7474862 0.67260534 0.74916404 0.67242694 0.6321451 0.7320223 0.64020574 0.67279714 0.68471485 0.6853472 0.7258673 0.7488821 0.67263407 0.6400822 0.63251567 0.7285895
0.6806807 0.7302362 0.6894255 0.6853157 0.62994516 0.70935005 0.7289576 0.69070286 0.6298892 0.6892265 0.7106738 0.72697324 0.67236453 0.75170714 0.6511608 0.6721815 0.72969925 0.650895 0.7101047 0.7493711 0.6725745 0.7098986 0.7477625 0.68559575 0.70809877 0.6314422 0.7235784 0.70851237 0.689877 0.73253024 0.75192523 0.6484796 0.7519841 0.67232364 0.72502875 0.74745 0.6726159 0.7491244 0.67244256 0.63219476 0.73199207 0.64024615 0.6728086 0.68472433 0.68535745 0.7258476 0.7488418 0.6726489 0.64012307 0.632565 0.72856975
0.6816817 0.7302138 0.68943423 0.68532515 0.6300019 0.7093493 0.7289375 0.6907113 0.6299456 0.68923634 0.7106677 0.7269501 0.6723787 0.7516594 0.6511869 0.67219293 0.72967637 0.6509213 0.7101013 0.7493317 0.6725851 0.7098952 0.7477267 0.68560606 0.7080999 0.6314951 0.72356373 0.70851415 0.6898853 0.73250085 0.75187725 0.6485155 0.7519366 0.67234 0.7250118 0.74741375 0.6726265 0.7490848 0.67245823 0.63224447 0.73196185 0.64028674 0.6728201 0.6847338 0.6853677 0.7258279 0.74880147 0.6726638 0.6401639 0.6326143 0.7285499
0.6826827 0.73019147 0.68944293 0.6853345 0.6300588 0.7093485 0.72891736 0.6907198 0.6300021 0.6892462 0.7106617 0.72692704 0.6723929 0.75161153 0.65121317 0.6722044 0.7296534 0.6509475 0.7100979 0.7492922 0.6725958 0.70989174 0.74769086 0.6856164 0.70810103 0.63154805 0.7235491 0.70851594 0.6898936 0.7324715 0.7518292 0.64855146 0.7518891 0.67235637 0.72499484 0.7473775 0.67263705 0.74904513 0.672474 0.6322943 0.7319317 0.64032745 0.6728316 0.6847433 0.685378 0.72580814 0.74876106 0.67267877 0.6402048 0.6326636 0.72853
0.6836837 0.7301691 0.6894516 0.6853439 0.6301159 0.7093477 0.7288971 0.6907282 0.6300588 0.689256 0.7106557 0.7269039 0.67240715 0.7515636 0.6512396 0.6722159 0.7296304 0.6509738 0.7100945 0.7492526 0.6726064 0.7098883 0.7476549 0.68562675 0.70810217 0.63160086 0.7235345 0.7085177 0.6899019 0.73244214 0.7517812 0.6485874 0.75184155 0.6723727 0.7249778 0.7473412 0.67264766 0.7490055 0.6724898 0.6323442 0.7319016 0.64036816 0.6728431 0.68475276 0.6853883 0.72578835 0.7487206 0.6726938 0.6402457 0.63271284 0.72850996
0.6846847 0.7301467 0.6894603 0.6853534 0.630173 0.7093469 0.72887677 0.69073665 0.6301157 0.6892659 0.7106496 0.7268808 0.67242134 0.7515156 0.6512661 0.6722274 0.7296074 0.6510001 0.710091 0.74921304 0.6726171 0.7098847 0.7476189 0.68563706 0.70810324 0.63165367 0.7235199 0.7085194 0.6899102 0.7324128 0.75173324 0.64862335 0.75179404 0.67238903 0.7249607 0.747305 0.67265826 0.74896586 0.67250574 0.6323942 0.7318715 0.640409 0.67285466 0.6847623 0.68539864 0.72576857 0.7486801 0.6727088 0.64028656 0.632762 0.7284899
0.6856857 0.7301243 0.689469 0.6853629 0.6302303 0.70934606 0.7288563 0.6907451 0.6301727 0.68927586 0.71064353 0.72685766 0.67243546 0.7514675 0.6512928 0.6722389 0.7295844 0.6510264 0.71008754 0.74917334 0.67262775 0.7098811 0.74758285 0.68564737 0.7081044 0.6317064 0.7235053 0.7085211 0.68991846 0.73238343 0.75168526 0.6486593 0.75174654 0.67240536 0.7249435 0.74726874 0.6726689 0.7489263 0.67252177 0.63244426 0.73184144 0.6404498 0.67286617 0.6847718 0.68540895 0.7257487 0.7486396 0.67272395 0.6403274 0.6328111 0.72846967
0.6866867 0.7301018 0.6894777 0.6853724 0.6302876 0.7093452 0.72883576 0.6907536 0.63022983 0.6892858 0.71063745 0.72683454 0.67244965 0.75141925 0.6513197 0.6722504 0.7295613 0.65105283 0.71008396 0.7491337 0.6726384 0.70987743 0.7475468 0.68565774 0.70810544 0.6317591 0.7234907 0.70852286 0.6899268 0.73235404 0.75163734 0.64869523 0.75169903 0.6724217 0.72492635 0.7472325 0.67267954 0.74888664 0.67253786 0.63249433 0.7318114 0.6404907 0.67287767 0.6847813 0.68541926 0.7257288 0.74859905 0.67273915 0.6403682 0.63286024 0.7284494
0.6876877 0.73007935 0.68948644 0.68538195 0.630345 0.7093443 0.72881514 0.69076204 0.63028705 0.68929577 0.7106314 0.7268114 0.67246383 0.7513709 0.65134674 0.672262 0.7295382 0.65107924 0.71008044 0.749094 0.6726491 0.70987374 0.7475107 0.6856681 0.7081065 0.63181174 0.7234761 0.7085246 0.6899351 0.73232466 0.7515894 0.6487312 0.75165147 0.672438 0.7249091 0.7471963 0.6726903 0.748847 0.6725541 0.6325445 0.73178136 0.64053166 0.67288923 0.68479085 0.6854296 0.7257089 0.7485585 0.67275435 0.64040905 0.6329093 0.7284291
0.6886887 0.7300568 0.6894952 0.68539155 0.6304024 0.70934343 0.7287944 0.6907705 0.63034433 0.6893057 0.7106253 0.7267882 0.672478 0.75132245 0.65137386 0.67227364 0.7295151 0.65110576 0.7100768 0.74905425 0.6726598 0.70987 0.7474745 0.6856784 0.7081076 0.6318643 0.72346157 0.70852625 0.6899434 0.7322953 0.7515415 0.64876705 0.7516039 0.67245436 0.72489184 0.7471601 0.672701 0.74880743 0.6725704 0.63259465 0.7317513 0.6405726 0.6729008 0.68480045 0.6854399 0.7256889 0.74851793 0.6727696 0.6404499 0.6329583 0.72840863
0.6896897 0.73003423 0.68950397 0.68540114 0.63045985 0.70934254 0.7287736 0.690779 0.63040173 0.6893157 0.7106192 0.726765 0.6724922 0.7512738 0.6514011 0.67228526 0.72949183 0.6511323 0.71007323 0.7490145 0.67267054 0.7098662 0.7474384 0.6856888 0.70810866 0.6319168 0.723447 0.7085279 0.68995166 0.73226583 0.7514936 0.648803 0.75155634 0.6724707 0.7248746 0.74712384 0.6727118 0.74876785 0.67258686 0.6326449 0.73172134 0.64061356 0.6729123 0.68481 0.68545014 0.72566885 0.74847734 0.6727849 0.64049065 0.63300717 0.72838813
0.6906907 0.73001164 0.6895127 0.68541086 0.63051736 0.7093416 0.7287528 0.69078743 0.63045913 0.6893257 0.71061313 0.72674173 0.6725064 0.751225 0.6514284 0.672297 0.72946864 0.6511589 0.7100696 0.74897474 0.6726813 0.7098624 0.74740213 0.6856991 0.7081097 0.6319693 0.7234324 0.7085296 0.68995994 0.7322363 0.7514457 0.64883894 0.7515088 0.672487 0.72485733 0.74708766 0.67272264 0.7487283 0.6726034 0.6326951 0.73169136 0.64065444 0.67292386 0.6848196 0.68546045 0.7256487 0.74843675 0.67280024 0.64053136 0.6330561 0.7283675
0.6916917 0.72998893 0.68952155 0.6854206 0.6305749 0.7093407 0.72873193 0.69079596 0.6305166 0.6893357 0.71060705 0.7267185 0.6725206 0.75117606 0.65145576 0.6723088 0.72944534 0.65118563 0.71006596 0.748935 0.67269206 0.7098586 0.74736595 0.6857094 0.70811075 0.6320217 0.72341794 0.70853126 0.6899682 0.7322068 0.75139785 0.6488749 0.7514611 0.6725033 0.72484 0.7470515 0.6727335 0.7486887 0.6726202 0.63274527 0.7316614 0.6406954 0.67293537 0.68482924 0.68547076 0.7256285 0.74839616 0.6728156 0.640572 0.6331049 0.7283469
0.6926927 0.7299662 0.68953043 0.68543035 0.6306324 0.70933974 0.728711 0.6908045 0.6305741 0.68934566 0.710601 0.7266952 0.67253476 0.75112706 0.6514832 0.67232066 0.729422 0.65121245 0.71006227 0.7488952 0.6727029 0.7098547 0.7473297 0.6857198 0.70811176 0.63207406 0.7234034 0.7085329 0.6899766 0.7321772 0.75135 0.6489109 0.7514134 0.67251956 0.7248227 0.7470153 0.67274445 0.7486491 0.672637 0.6327955 0.7316314 0.6407363 0.67294693 0.6848389 0.6854811 0.72560817 0.74835557 0.67283106 0.64061266 0.6331537 0.72832614
0.6936937 0.7299434 0.6895393 0.68544024 0.63069 0.7093388 0.72869 0.69081295 0.6306316 0.6893557 0.7105949 0.7266718 0.67254895 0.75107795 0.65151066 0.6723326 0.7293986 0.65123934 0.71005857 0.7488554 0.67271376 0.70985085 0.7472935 0.6857301 0.7081128 0.6321264 0.72338885 0.70853454 0.68998486 0.7321476 0.7513021 0.6489468 0.7513657 0.67253584 0.72480536 0.7469791 0.6727555 0.74860954 0.67265385 0.6328457 0.7316014 0.6407772 0.67295843 0.6848486 0.6854913 0.7255878 0.748315 0.6728465 0.64065325 0.63320243 0.72830534
0.6946947 0.7299205 0.6895482 0.68545014 0.6307475 0.70933783 0.7286691 0.6908215 0.6306892 0.6893657 0.71058875 0.7266484 0.6725632 0.7510288 0.6515382 0.6723446 0.7293752 0.65126634 0.7100549 0.74881566 0.67272466 0.709847 0.74725723 0.6857404 0.70811385 0.63217866 0.72337437 0.70853615 0.6899932 0.7321179 0.75125426 0.6489829 0.7513179 0.6725521 0.72478807 0.74694294 0.6727666 0.74856997 0.67267084 0.6328959 0.7315714 0.640818 0.67296994 0.6848583 0.68550164 0.7255673 0.7482744 0.672862 0.64069384 0.63325113 0.7282845
0.6956957 0.7298975 0.68955714 0.6854601 0.630805 0.7093368 0.72864807 0.69083005 0.6307468 0.6893757 0.7105827 0.7266249 0.67257744 0.7509796 0.6515658 0.6723567 0.7293517 0.65129346 0.7100512 0.7487759 0.67273563 0.7098431 0.74722105 0.6857507 0.70811486 0.6322309 0.7233599 0.70853776 0.69000155 0.7320881 0.75120634 0.6490189 0.75127006 0.6725684 0.7247707 0.74690676 0.6727778 0.74853045 0.6726879 0.632946 0.73154134 0.64085877 0.6729815 0.6848681 0.6855119 0.7255467 0.7482338 0.67287743 0.6407344 0.63329977 0.72826356
0.6966967 0.7298744 0.68956614 0.6854701 0.63086253 0.70933586 0.7286271 0.6908386 0.6308043 0.68938565 0.7105766 0.7266014 0.6725917 0.7509303 0.6515934 0.67236894 0.72932816 0.65132064 0.7100474 0.74873614 0.67274666 0.70983917 0.7471848 0.68576103 0.7081159 0.63228303 0.7233454 0.70853937 0.6900099 0.7320583 0.7511585 0.649055 0.75122213 0.67258465 0.7247534 0.7468706 0.6727891 0.74849087 0.672705 0.63299614 0.7315113 0.64089954 0.672993 0.68487793 0.68552214 0.725526 0.74819326 0.672893 0.6407748 0.63334835 0.72824264
0.6976977 0.7298512 0.6895752 0.6854802 0.63092 0.70933485 0.72860605 0.69084716 0.6308619 0.68939567 0.7105705 0.7265778 0.672606 0.750881 0.651621 0.6723813 0.72930455 0.65134805 0.7100437 0.7486964 0.67275774 0.70983523 0.7471486 0.6857713 0.7081169 0.63233525 0.723331 0.7085409 0.69001824 0.7320283 0.75111055 0.6490911 0.7511741 0.67260087 0.7247361 0.7468344 0.6728005 0.7484513 0.6727221 0.63304627 0.7314812 0.64094025 0.67300457 0.68488777 0.6855324 0.7255052 0.74815273 0.6729085 0.6408152 0.633397 0.7282216
0.6986987 0.7298279 0.68958426 0.6854903 0.63097745 0.7093339 0.72858506 0.69085574 0.6309194 0.6894057 0.71056443 0.72655416 0.6726203 0.75083166 0.65164864 0.6723938 0.7292809 0.65137553 0.71004 0.74865663 0.6727689 0.70983124 0.74711233 0.6857816 0.70811784 0.63238734 0.7233165 0.70854247 0.69002664 0.73199826 0.75106263 0.6491273 0.751126 0.67261714 0.72471875 0.7467982 0.672812 0.7484117 0.67273927 0.6330963 0.7314511 0.6409809 0.6730161 0.6848977 0.68554264 0.7254842 0.7481122 0.672924 0.6408556 0.6334455 0.72820055
0.6996997 0.7298044 0.6895934 0.6855004 0.63103485 0.7093329 0.728564 0.6908643 0.6309769 0.68941563 0.7105583 0.7265304 0.67263466 0.75078225 0.6516763 0.6724064 0.72925717 0.65140325 0.7100362 0.7486169 0.67278016 0.7098273 0.74707615 0.68579185 0.70811886 0.6324395 0.723302 0.708544 0.69003505 0.7319681 0.7510147 0.64916354 0.7510778 0.67263335 0.72470146 0.74676204 0.6728236 0.7483721 0.6727565 0.63314635 0.7314209 0.6410215 0.67302763 0.6849077 0.6855529 0.72546315 0.74807173 0.6729395 0.6408959 0.6334941 0.7281795
0.7007007 0.7297808 0.6896025 0.6855106 0.63109225 0.70933187 0.728543 0.69087297 0.63103443 0.68942565 0.7105522 0.72650653 0.6726491 0.7507329 0.65170395 0.67241913 0.72923344 0.65143096 0.71003246 0.7485772 0.6727915 0.7098233 0.7470399 0.68580216 0.7081198 0.6324916 0.7232876 0.70854557 0.69004345 0.7319379 0.7509667 0.64919984 0.7510295 0.6726496 0.7246842 0.74672586 0.67283535 0.74833244 0.6727737 0.6331963 0.73139066 0.641062 0.6730392 0.68491775 0.68556315 0.7254421 0.74803126 0.67295504 0.6409362 0.6335426 0.7281584
0.7017017 0.7297571 0.6896117 0.6855207 0.6311496 0.70933086 0.728522 0.69088155 0.6310919 0.6894356 0.71054614 0.7264826 0.6726635 0.7506835 0.6517316 0.67243207 0.72920966 0.65145886 0.7100287 0.7485374 0.6728029 0.7098194 0.74700373 0.6858124 0.7081208 0.6325437 0.7232731 0.70854706 0.6900519 0.7319075 0.7509187 0.6492362 0.75098103 0.6726659 0.7246669 0.7466897 0.6728473 0.7482928 0.67279094 0.63324624 0.7313603 0.6411025 0.67305076 0.6849279 0.6855734 0.725421 0.7479908 0.67297053 0.6409764 0.6335911 0.7281374
0.7027027 0.7297332 0.6896208 0.6855309 0.63120687 0.70932984 0.72850096 0.6908902 0.6311493 0.68944556 0.71054 0.7264586 0.67267805 0.7506341 0.65175927 0.67244506 0.7291858 0.65148675 0.7100249 0.7484977 0.6728144 0.7098154 0.74696755 0.68582267 0.7081218 0.6325958 0.7232587 0.7085485 0.6900604 0.73187697 0.75087065 0.6492727 0.75093246 0.67268217 0.72464967 0.74665344 0.6728593 0.7482531 0.6728082 0.6332961 0.73133 0.6411429 0.6730624 0.6849381 0.6855836 0.7253999 0.7479504 0.672986 0.6410166 0.63363963 0.7281163
0.7037037 0.7297093 0.68963 0.68554115 0.6312641 0.70932883 0.72848 0.69089884 0.6312067 0.6894555 0.7105339 0.7264346 0.67269266 0.7505847 0.6517869 0.6724581 0.7291619 0.65151477 0.71002114 0.748458 0.6728261 0.7098114 0.7469314 0.6858329 0.70812273 0.63264793 0.7232442 0.70855 0.6900689 0.7318463 0.7508225 0.6493092 0.7508837 0.67269844 0.7246324 0.7466172 0.67287153 0.7482134 0.67282546 0.6333459 0.73129946 0.64118326 0.67307395 0.6849483 0.68559384 0.72537875 0.74790996 0.67300147 0.6410568 0.63368815 0.7280952
0.7047047 0.72968537 0.6896392 0.68555135 0.63132125 0.70932776 0.728459 0.69090754 0.63126403 0.68946546 0.7105278 0.7264105 0.67270726 0.7505353 0.6518146 0.6724713 0.72913796 0.6515428 0.7100174 0.74841833 0.67283785 0.7098074 0.7468952 0.6858431 0.7081236 0.6327 0.7232297 0.7085514 0.6900775 0.7318155 0.7507743 0.6493459 0.7508348 0.67271477 0.72461516 0.7465809 0.6728838 0.74817365 0.67284274 0.6333957 0.73126894 0.64122355 0.67308563 0.68495864 0.68560404 0.7253576 0.74786955 0.67301685 0.6410969 0.63373667 0.72807413
0.7057057 0.72966135 0.6896484 0.6855616 0.63137835 0.70932674 0.728438 0.6909162 0.6313213 0.6894754 0.71052164 0.7263864 0.67272204 0.75048596 0.65184224 0.67248446 0.729114 0.6515709 0.71001357 0.7483787 0.6728498 0.7098034 0.746859 0.68585336 0.7081246 0.63275224 0.7232152 0.7085528 0.69008607 0.7317847 0.75072604 0.64938265 0.7507859 0.6727311 0.72459793 0.7465446 0.67289615 0.74813384 0.67285997 0.6334454 0.73123825 0.6412638 0.67309725 0.684969 0.6856143 0.72533643 0.74782914 0.6730322 0.64113694 0.63378525 0.7280531
0.7067067 0.7296373 0.68965757 0.6855718 0.6314354 0.7093257 0.72841704 0.6909249 0.63137853 0.6894854 0.7105155 0.7263623 0.6727368 0.75043654 0.6518699 0.6724977 0.72909 0.65159905 0.71000975 0.748339 0.6728618 0.7097994 0.74682283 0.6858636 0.7081255 0.63280445 0.72320074 0.70855415 0.6900947 0.7317538 0.7506777 0.64941955 0.7507368 0.67274743 0.72458076 0.74650824 0.67290854 0.74809396 0.67287725 0.6334951 0.73120755 0.64130396 0.673109 0.6849794 0.68562454 0.7253152 0.7477888 0.6730476 0.64117706 0.6338339 0.72803205
0.7077077 0.7296133 0.6896668 0.68558204 0.6314924 0.7093246 0.7283961 0.6909336 0.6314357 0.68949527 0.71050936 0.72633815 0.6727517 0.75038725 0.6518975 0.672511 0.7290659 0.6516272 0.710006 0.7482993 0.67287403 0.70979536 0.7467867 0.68587387 0.70812637 0.6328567 0.7231862 0.70855546 0.6901034 0.73172295 0.75062925 0.64945656 0.75068766 0.6727638 0.72456354 0.7464719 0.672921 0.748054 0.6728945 0.6335447 0.7311768 0.6413441 0.6731207 0.6849898 0.68563473 0.72529405 0.74774843 0.6730629 0.64121705 0.6338825 0.72801113
0.7087087 0.7295892 0.68967605 0.6855923 0.63154936 0.7093235 0.7283752 0.6909423 0.6314928 0.6895052 0.7105032 0.72631395 0.67276675 0.7503379 0.6519251 0.67252433 0.72904176 0.65165544 0.7100022 0.74825966 0.6728864 0.70979136 0.74675053 0.68588406 0.7081272 0.6329091 0.72317165 0.7085568 0.6901121 0.7316921 0.7505807 0.64949363 0.7506385 0.6727803 0.7245464 0.7464354 0.6729335 0.748014 0.67291176 0.6335943 0.73114604 0.6413842 0.6731325 0.68500024 0.685645 0.72527283 0.7477081 0.67307824 0.6412571 0.6339313 0.72799027
0.7097097 0.72956514 0.6896852 0.68560255 0.6316062 0.7093224 0.72835433 0.690951 0.63154984 0.6895151 0.710497 0.72628975 0.6727819 0.75028867 0.6519527 0.6725377 0.7290176 0.6516836 0.70999837 0.74821997 0.67289877 0.70978737 0.74671435 0.6858943 0.70812804 0.6329615 0.72315705 0.708558 0.6901208 0.7316612 0.75053203 0.6495308 0.75058925 0.6727968 0.7245292 0.74639887 0.67294604 0.7479739 0.672929 0.63364375 0.7311153 0.6414242 0.67314434 0.68501073 0.68565524 0.7252517 0.74766773 0.67309356 0.64129716 0.63398004 0.72796947
0.7107107 0.72954106 0.68969446 0.6856128 0.631663 0.7093213 0.7283335 0.69095975 0.6316069 0.689525 0.7104908 0.72626555 0.67279714 0.7502394 0.6519803 0.67255104 0.7289935 0.65171194 0.70999455 0.74818027 0.6729112 0.7097833 0.74667823 0.68590456 0.70812887 0.6330141 0.7231424 0.7085593 0.6901295 0.73163027 0.7504833 0.6495681 0.75053996 0.67281336 0.72451204 0.74636227 0.6729587 0.7479337 0.67294616 0.6336932 0.73108447 0.6414642 0.6731562 0.6850212 0.6856655 0.7252305 0.7476274 0.67310894 0.64133716 0.634029 0.7279487
0.7117117 0.729517 0.6897037 0.68562305 0.63171977 0.7093202 0.7283126 0.69096845 0.6316638 0.6895349 0.7104846 0.7262413 0.6728125 0.7501902 0.6520078 0.67256445 0.7289693 0.6517402 0.70999074 0.7481406 0.67292374 0.7097793 0.74664205 0.6859148 0.70812964 0.6330667 0.7231277 0.70856047 0.6901383 0.73159933 0.75043434 0.64960533 0.75049067 0.6728299 0.72449493 0.7463256 0.67297125 0.7478934 0.6729634 0.6337427 0.7310537 0.64150417 0.6731682 0.6850318 0.68567574 0.72520936 0.747587 0.67312425 0.6413772 0.6340779 0.7279281
0.7127127 0.7294929 0.6897129 0.6856333 0.63177645 0.709319 0.7282918 0.6909772 0.63172066 0.6895448 0.7104784 0.7262171 0.672828 0.750141 0.65203536 0.6725779 0.728945 0.6517685 0.7099869 0.7481008 0.6729364 0.70977527 0.7466059 0.68592507 0.7081304 0.63311946 0.723113 0.7085616 0.69014704 0.73156846 0.7503853 0.64964265 0.7504413 0.6728466 0.72447777 0.7462889 0.67298394 0.74785304 0.67298055 0.63379204 0.7310229 0.6415441 0.67318016 0.68504226 0.68568605 0.7251882 0.7475467 0.67313963 0.6414172 0.634127 0.7279076
0.7137137 0.7294688 0.6897221 0.68564355 0.6318331 0.70931786 0.728271 0.6909859 0.63177747 0.6895547 0.71047217 0.7261929 0.67284364 0.75009185 0.65206283 0.6725914 0.7289208 0.65179676 0.7099831 0.74806106 0.672949 0.7097713 0.7465697 0.6859353 0.70813113 0.63317233 0.7230982 0.7085627 0.6901558 0.7315375 0.7503361 0.64968 0.75039196 0.67286336 0.72446066 0.746252 0.67299664 0.7478125 0.6729977 0.6338414 0.73099214 0.641584 0.67319226 0.6850528 0.6856963 0.7251671 0.7475063 0.67315495 0.6414573 0.63417625 0.7278873
0.7147147 0.72944474 0.6897313 0.6856538 0.6318897 0.7093167 0.7282502 0.6909947 0.6318342 0.6895646 0.71046585 0.72616863 0.6728594 0.75004274 0.6520904 0.67260486 0.72889656 0.6518251 0.70997924 0.7480213 0.6729617 0.7097672 0.74653345 0.6859456 0.70813185 0.6332254 0.7230833 0.7085637 0.69016457 0.73150665 0.7502868 0.6497174 0.75034255 0.67288023 0.72444355 0.74621505 0.67300934 0.74777186 0.6730148 0.6338907 0.7309613 0.6416239 0.6732045 0.68506336 0.6857066 0.725146 0.7474659 0.6731704 0.6414974 0.6342256 0.727867
0.7157157 0.72942066 0.68974054 0.68566406 0.6319462 0.7093154 0.72822946 0.69100344 0.6318909 0.6895744 0.71045953 0.72614443 0.6728752 0.7499937 0.65211785 0.6726183 0.72887224 0.6518534 0.7099754 0.7479815 0.6729744 0.70976317 0.7464972 0.6859559 0.7081325 0.6332786 0.7230684 0.7085647 0.6901733 0.7314758 0.75023746 0.6497548 0.7502932 0.67289716 0.72442645 0.74617803 0.67302203 0.74773103 0.6730319 0.63394 0.73093057 0.6416638 0.67321676 0.6850739 0.685717 0.7251249 0.7474255 0.6731858 0.64153755 0.63427514 0.7278468
0.7167167 0.72939664 0.6897497 0.68567425 0.6320027 0.7093142 0.7282087 0.69101214 0.6319475 0.6895843 0.7104532 0.72612023 0.6728911 0.7499447 0.65214527 0.67263186 0.728848 0.6518817 0.70997155 0.7479417 0.67298716 0.7097591 0.746461 0.6859662 0.7081331 0.6333321 0.7230534 0.70856565 0.6901821 0.73144495 0.75018805 0.64979225 0.7502438 0.6729142 0.7244093 0.74614084 0.6730348 0.7476901 0.673049 0.6339893 0.7308998 0.6417037 0.6732291 0.68508446 0.68572736 0.7251038 0.7473851 0.67320126 0.6415777 0.63432485 0.7278266
0.7177177 0.7293726 0.6897589 0.6856845 0.63205916 0.7093129 0.728188 0.6910209 0.63200414 0.6895942 0.71044683 0.72609603 0.67290705 0.7498957 0.65217274 0.6726454 0.7288237 0.65190995 0.7099677 0.74790174 0.673 0.70975506 0.7464246 0.6859765 0.7081337 0.63338566 0.7230383 0.7085665 0.69019085 0.73141414 0.7501386 0.64982975 0.75019443 0.6729314 0.7243922 0.74610347 0.67304754 0.7476491 0.673066 0.6340385 0.73086905 0.6417436 0.6732416 0.685095 0.6857378 0.72508276 0.7473446 0.67321676 0.64161795 0.63437474 0.72780645
0.7187187 0.72934866 0.6897681 0.6856947 0.63211554 0.7093116 0.7281673 0.69102967 0.63206065 0.68960404 0.7104404 0.7260719 0.672923 0.74984676 0.65220016 0.6726589 0.7287994 0.65193826 0.7099638 0.7478618 0.6730128 0.709751 0.7463883 0.6859869 0.70813423 0.63343954 0.7230231 0.7085673 0.6901997 0.7313833 0.75008905 0.6498672 0.7501451 0.67294866 0.72437507 0.746066 0.6730603 0.74760795 0.67308307 0.63408774 0.7308383 0.64178354 0.6732542 0.68510556 0.6857482 0.7250618 0.7473041 0.67323226 0.6416583 0.63442487 0.72778624
0.7197197 0.7293247 0.6897773 0.6857049 0.6321719 0.7093103 0.7281466 0.69103837 0.63211715 0.68961394 0.7104339 0.72604775 0.6729391 0.7497979 0.6522276 0.67267245 0.72877514 0.6519665 0.70995986 0.7478218 0.6730256 0.70974696 0.7463519 0.68599725 0.7081347 0.63349354 0.72300786 0.70856804 0.69020844 0.73135257 0.7500395 0.64990467 0.7500957 0.672966 0.7243579 0.7460284 0.673073 0.7475667 0.67310005 0.634137 0.7308076 0.64182353 0.67326695 0.6851161 0.6857587 0.72504073 0.74726355 0.6732479 0.64169866 0.6344752 0.72776604
0.7207207 0.72930074 0.68978643 0.6857151 0.63222826 0.70930886 0.72812593 0.6910471 0.6321736 0.6896238 0.7104274 0.7260236 0.67295516 0.749749 0.652255 0.672686 0.7287509 0.65199476 0.709956 0.74778175 0.6730385 0.70974284 0.7463154 0.6860077 0.7081351 0.6335477 0.7229926 0.70856875 0.6902172 0.7313219 0.7499899 0.6499421 0.75004643 0.67298335 0.72434074 0.7459907 0.67308575 0.74752545 0.67311704 0.63418627 0.7307769 0.6418636 0.6732798 0.68512666 0.6857692 0.72501975 0.7472229 0.6732635 0.6417392 0.6345257 0.7277458
0.7217217 0.72927684 0.6897956 0.6857253 0.6322846 0.70930743 0.72810525 0.6910558 0.63223004 0.68963367 0.71042085 0.72599953 0.6729713 0.7497002 0.6522825 0.6726996 0.7287267 0.652023 0.70995206 0.7477416 0.6730513 0.7097388 0.74627894 0.68601817 0.70813555 0.63360196 0.7229773 0.70856935 0.69022596 0.7312912 0.74994034 0.6499796 0.74999714 0.67300075 0.7243236 0.74595296 0.6730985 0.74748415 0.673134 0.6342355 0.7307462 0.6419037 0.6732928 0.6851372 0.68577975 0.72499883 0.74718225 0.6732791 0.6417798 0.6345764 0.72772557
0.7227227 0.72925293 0.6898048 0.68573546 0.6323409 0.709306 0.7280846 0.6910645 0.6322864 0.68964356 0.71041423 0.7259754 0.67298746 0.7496514 0.6523099 0.6727131 0.7287024 0.6520512 0.70994806 0.74770135 0.6730642 0.7097347 0.74624234 0.68602866 0.7081359 0.6336563 0.7229619 0.70857 0.69023466 0.7312605 0.74989074 0.650017 0.74994785 0.67301816 0.72430634 0.7459151 0.67311126 0.7474428 0.673151 0.6342848 0.7307155 0.6419439 0.67330587 0.68514776 0.68579036 0.7249779 0.7471415 0.67329484 0.64182055 0.6346271 0.7277053
0.7237237 0.7292291 0.689814 0.68574566 0.63239723 0.70930445 0.72806394 0.6910732 0.63234276 0.68965346 0.7104076 0.7259514 0.6730036 0.7496026 0.6523373 0.6727267 0.7286783 0.65207946 0.7099441 0.747661 0.67307705 0.70973057 0.7462057 0.6860392 0.70813626 0.63371074 0.7229465 0.70857054 0.6902434 0.7312299 0.7498411 0.6500545 0.7498986 0.6730356 0.7242891 0.7458772 0.673124 0.74740136 0.67316794 0.6343341 0.7306849 0.64198416 0.67331904 0.6851583 0.6858011 0.724957 0.74710065 0.67331064 0.6418614 0.634678 0.727685
0.7247247 0.72920525 0.6898231 0.6857558 0.6324535 0.7093029 0.7280433 0.6910818 0.6323991 0.68966335 0.71040094 0.7259273 0.67301977 0.7495539 0.6523648 0.6727402 0.72865415 0.65210766 0.70994014 0.7476206 0.6730899 0.7097264 0.7461689 0.68604976 0.70813656 0.6337652 0.72293115 0.7085711 0.6902522 0.73119926 0.7497915 0.65009195 0.74984944 0.67305315 0.72427183 0.7458393 0.6731368 0.74735993 0.6731849 0.63438344 0.73065424 0.6420245 0.6733323 0.6851688 0.6858118 0.72493607 0.7470597 0.67332643 0.6419024 0.6347289 0.72766465
0.7257257 0.72918147 0.6898322 0.685766 0.6325098 0.7093013 0.72802263 0.6910904 0.6324554 0.68967324 0.71039426 0.72590333 0.6730359 0.74950516 0.65239227 0.6727538 0.72863 0.65213585 0.7099361 0.74758005 0.6731028 0.7097223 0.7461321 0.6860604 0.70813686 0.63381976 0.7229157 0.70857155 0.6902609 0.73116875 0.74974185 0.6501294 0.74980026 0.67307067 0.72425455 0.7458013 0.6731495 0.74731845 0.6732018 0.63443285 0.73062366 0.64206505 0.6733455 0.68517935 0.6858226 0.7249152 0.7470187 0.6733423 0.6419436 0.63477993 0.7276443
0.7267267 0.7291577 0.6898414 0.6857761 0.63256615 0.70929956 0.72800195 0.69109905 0.63251173 0.6896832 0.7103876 0.7258793 0.67305213 0.7494565 0.65241975 0.6727674 0.728606 0.652164 0.7099321 0.74753934 0.6731157 0.7097181 0.7460951 0.6860711 0.70813715 0.6338743 0.7229003 0.70857203 0.69026965 0.7311382 0.74969226 0.65016675 0.74975115 0.6730882 0.72423714 0.7457633 0.6731622 0.747277 0.6732187 0.6344823 0.730593 0.6421057 0.6733588 0.68518984 0.68583345 0.72489434 0.74697757 0.67335826 0.64198494 0.634831 0.72762394
0.7277277 0.7291339 0.6898505 0.68578625 0.63262254 0.70929784 0.72798127 0.6911076 0.63256806 0.68969315 0.7103809 0.72585535 0.6730683 0.7494078 0.6524473 0.672781 0.728582 0.6521922 0.709928 0.7474985 0.6731285 0.70971394 0.74605805 0.6860819 0.7081374 0.63392884 0.72288483 0.7085725 0.69027835 0.7311078 0.7496427 0.6502041 0.7497021 0.6731057 0.72421974 0.7457252 0.673175 0.7472355 0.6732356 0.63453186 0.7305625 0.64214647 0.67337215 0.68520033 0.6858443 0.72487354 0.74693626 0.67337424 0.6420265 0.6348821 0.7276035
0.7287287 0.7291102 0.6898596 0.6857964 0.6326789 0.709296 0.7279605 0.69111615 0.6326244 0.6897031 0.7103742 0.72583145 0.67308444 0.74935913 0.6524748 0.6727946 0.72855806 0.6522203 0.70992386 0.74745756 0.67314136 0.7097097 0.7460208 0.6860927 0.70813763 0.63398343 0.72286934 0.7085729 0.69028705 0.7310774 0.74959314 0.6502415 0.74965304 0.6731233 0.7242023 0.7456872 0.6731877 0.747194 0.6732525 0.6345815 0.73053193 0.6421875 0.67338556 0.6852108 0.68585515 0.7248527 0.7468949 0.67339027 0.64206827 0.6349332 0.727583
0.7297297 0.7290865 0.68986875 0.6858066 0.6327354 0.70929414 0.72793984 0.6911246 0.6326808 0.6897131 0.71036744 0.72580755 0.6731006 0.7493105 0.6525024 0.6728082 0.7285342 0.65224844 0.70991975 0.7474165 0.67315423 0.7097055 0.7459835 0.6861035 0.7081378 0.634038 0.7228539 0.70857334 0.6902957 0.731047 0.74954367 0.65027887 0.74960405 0.6731409 0.72418475 0.7456491 0.6732004 0.7471525 0.6732695 0.6346312 0.7305014 0.64222866 0.673399 0.6852213 0.68586606 0.7248319 0.74685335 0.67340636 0.64211017 0.63498425 0.7275624
0.7307307 0.7290628 0.68987787 0.6858167 0.6327919 0.7092923 0.72791904 0.69113314 0.63273716 0.68972313 0.7103607 0.72578365 0.67311674 0.74926186 0.6525301 0.67282176 0.7285105 0.6522766 0.7099156 0.7473753 0.67316705 0.7097012 0.745946 0.6861144 0.70813805 0.63409245 0.7228384 0.70857376 0.6903044 0.7310166 0.74949414 0.6503162 0.7495551 0.67315847 0.7241671 0.745611 0.6732131 0.747111 0.67328644 0.63468105 0.73047096 0.64227 0.67341244 0.6852318 0.68587697 0.7248111 0.7468117 0.6734225 0.64215213 0.63503534 0.72754186
0.7317317 0.72903913 0.689887 0.68582684 0.6328485 0.7092904 0.72789824 0.6911416 0.63279355 0.68973315 0.710354 0.7257598 0.6731329 0.74921316 0.6525578 0.6728354 0.72848684 0.65230465 0.70991135 0.74733406 0.67317986 0.7096969 0.7459084 0.6861252 0.7081382 0.6341469 0.72282296 0.7085741 0.69031304 0.73098624 0.7494447 0.65035343 0.7495062 0.67317605 0.7241494 0.7455729 0.6732258 0.74706954 0.6733034 0.634731 0.7304405 0.64231145 0.6734259 0.6852423 0.68588793 0.7247903 0.7467699 0.6734388 0.6421942 0.6350864 0.72752124
0.7327327 0.7290155 0.68989605 0.68583703 0.6329051 0.7092885 0.72787744 0.69115007 0.63285005 0.6897432 0.7103472 0.72573596 0.673149 0.74916446 0.65258557 0.67284906 0.7284632 0.6523328 0.70990705 0.74729276 0.67319274 0.70969254 0.7458707 0.68613607 0.7081384 0.63420135 0.72280747 0.7085745 0.69032174 0.73095596 0.7493953 0.6503907 0.7494573 0.67319363 0.72413164 0.74553484 0.6732386 0.7470281 0.6733204 0.6347811 0.73041004 0.64235294 0.6734394 0.6852527 0.6858989 0.7247695 0.74672806 0.67345506 0.6422363 0.63513744 0.72750056
0.7337337 0.72899187 0.68990517 0.68584716 0.6329619 0.7092865 0.7278565 0.6911586 0.6329066 0.68975335 0.7103404 0.7257121 0.6731651 0.74911577 0.65261346 0.6728627 0.72843957 0.6523609 0.70990276 0.7472514 0.67320555 0.7096882 0.745833 0.686147 0.7081385 0.6342557 0.72279197 0.70857483 0.6903304 0.7309257 0.7493459 0.65042794 0.7494085 0.6732112 0.72411376 0.74549675 0.6732513 0.7469867 0.67333746 0.63483137 0.7303796 0.6423945 0.67345285 0.6852632 0.6859098 0.7247487 0.74668616 0.6734714 0.6422785 0.6351884 0.7274798
0.7347347 0.72896826 0.6899143 0.68585736 0.6330188 0.70928454 0.7278356 0.69116706 0.6329632 0.6897635 0.71033365 0.72568834 0.6731812 0.749067 0.6526414 0.6728764 0.7284159 0.652389 0.7098984 0.7472099 0.67321837 0.7096838 0.74579513 0.6861579 0.70813864 0.63431 0.72277653 0.7085751 0.690339 0.73089546 0.7492966 0.65046513 0.74935967 0.6732288 0.72409576 0.7454587 0.673264 0.74694526 0.6733545 0.6348818 0.7303492 0.6424361 0.6734664 0.68527365 0.6859208 0.7247278 0.7466442 0.6734878 0.64232063 0.6352393 0.727459
0.7357357 0.7289446 0.6899234 0.6858675 0.6330758 0.7092825 0.72781456 0.6911755 0.6330199 0.6897736 0.71032685 0.72566456 0.6731972 0.74901825 0.6526694 0.6728901 0.7283923 0.6524171 0.709894 0.7471685 0.6732312 0.7096793 0.7457573 0.6861688 0.7081388 0.63436425 0.72276103 0.7085754 0.6903476 0.73086524 0.7492473 0.6505023 0.7493109 0.6732464 0.7240777 0.7454207 0.6732767 0.74690384 0.6733717 0.63493246 0.7303188 0.64247763 0.67347986 0.6852841 0.68593174 0.724707 0.7466022 0.67350423 0.64236283 0.63529015 0.72743815
0.7367367 0.728921 0.6899325 0.6858777 0.63313293 0.7092805 0.7277935 0.6911839 0.63307667 0.6897838 0.71032006 0.7256408 0.67321324 0.74896944 0.6526976 0.67290384 0.7283687 0.65244526 0.70988953 0.74712694 0.67324394 0.70967484 0.7457194 0.6861797 0.7081389 0.63441837 0.7227456 0.7085757 0.69035625 0.730835 0.7491981 0.6505395 0.7492622 0.67326397 0.7240595 0.74538267 0.6732895 0.74686253 0.67338884 0.63498324 0.7302884 0.64251924 0.6734934 0.68529457 0.6859427 0.72468615 0.74656016 0.67352074 0.6424051 0.6353409 0.72741723
0.7377377 0.72889733 0.68994164 0.68588793 0.6331902 0.70927846 0.72777236 0.6911924 0.6331336 0.689794 0.7103132 0.725617 0.6732293 0.74892056 0.6527259 0.6729176 0.7283451 0.6524734 0.709885 0.7470854 0.67325675 0.70967025 0.7456814 0.68619066 0.708139 0.6344724 0.7227301 0.708576 0.69036484 0.7308048 0.7491489 0.65057665 0.7492135 0.6732816 0.7240413 0.7453447 0.67330223 0.74682117 0.67340606 0.63503426 0.73025805 0.6425609 0.6735069 0.685305 0.6859537 0.7246652 0.7465181 0.6735373 0.6424473 0.63539165 0.7273963
0.7387387 0.7288737 0.68995076 0.6858981 0.6332477 0.7092764 0.7277511 0.69120085 0.63319063 0.6898042 0.7103064 0.72559327 0.67324525 0.7488716 0.65275425 0.6729314 0.7283215 0.6525015 0.7098804 0.74704385 0.67326957 0.70966566 0.7456434 0.6862016 0.70813906 0.6345264 0.7227146 0.7085763 0.6903735 0.7307746 0.7490998 0.6506138 0.7491648 0.6732992 0.724023 0.74530673 0.67331505 0.74677986 0.6734234 0.63508546 0.73022765 0.6426025 0.6735204 0.68531543 0.68596464 0.72464436 0.746476 0.67355394 0.6424895 0.63544226 0.72737527
0.7397397 0.72885007 0.6899599 0.6859084 0.6333053 0.70927435 0.72772974 0.6912093 0.6332478 0.6898144 0.7102996 0.7255695 0.67326117 0.74882257 0.6527828 0.6729452 0.7282979 0.6525297 0.7098758 0.7470023 0.6732824 0.70966107 0.74560535 0.6862125 0.7081391 0.6345802 0.72269917 0.70857656 0.69038206 0.7307444 0.7490507 0.65065086 0.7491162 0.6733168 0.7240046 0.74526876 0.6733278 0.7467386 0.6734408 0.6351367 0.7301973 0.6426441 0.6735339 0.6853259 0.6859756 0.7246234 0.74643385 0.67357063 0.64253163 0.6354928 0.7273542
0.7407407 0.72882634 0.68996906 0.6859186 0.6333631 0.70927227 0.72770834 0.6912178 0.63330513 0.68982464 0.71029276 0.72554576 0.67327714 0.74877346 0.65281147 0.6729591 0.7282742 0.65255797 0.7098712 0.74696076 0.6732952 0.70965636 0.7455673 0.6862234 0.7081392 0.63463396 0.7226837 0.70857686 0.69039065 0.7307142 0.7490016 0.65068793 0.74906754 0.67333436 0.72398627 0.7452309 0.6733407 0.74669737 0.6734583 0.63518816 0.730167 0.6426857 0.6735474 0.68533635 0.6859865 0.7246024 0.7463918 0.6735874 0.64257383 0.6355432 0.7273331
0.7417417 0.7288027 0.68997824 0.68592894 0.6334211 0.7092701 0.72768676 0.69122624 0.63336265 0.68983483 0.71028596 0.72552204 0.67329305 0.7487243 0.6528403 0.67297304 0.72825056 0.65258616 0.70986646 0.74691916 0.673308 0.7096517 0.74552923 0.6862343 0.70813924 0.6346876 0.72266823 0.7085771 0.6903992 0.730684 0.7489526 0.650725 0.7490189 0.67335194 0.72396785 0.745193 0.67335355 0.7466562 0.67347586 0.63523966 0.73013663 0.6427273 0.67356086 0.68534684 0.6859975 0.72458136 0.74634963 0.67360413 0.6426159 0.6355936 0.72731197
0.7427427 0.7287789 0.6899874 0.6859393 0.6334792 0.70926803 0.7276651 0.6912347 0.6334203 0.6898451 0.7102791 0.72549826 0.6733089 0.7486749 0.6528692 0.672987 0.7282269 0.6526145 0.70986176 0.7468776 0.6733209 0.709647 0.7454912 0.6862452 0.7081393 0.6347411 0.7226528 0.70857733 0.6904078 0.73065376 0.7489037 0.6507621 0.7489703 0.67336947 0.72394943 0.7451552 0.6733664 0.74661505 0.67349356 0.6352912 0.7301063 0.64276886 0.6735743 0.68535733 0.6860084 0.72456026 0.74630755 0.67362094 0.64265805 0.6356438 0.72729075
0.7437437 0.7287551 0.6899966 0.6859497 0.6335374 0.7092659 0.72764343 0.6912432 0.63347816 0.6898553 0.7102723 0.72547454 0.6733248 0.7486255 0.65289825 0.67300105 0.7282032 0.6526428 0.70985705 0.74683607 0.6733337 0.70964223 0.7454531 0.68625605 0.7081393 0.63479453 0.72263736 0.7085776 0.6904164 0.73062354 0.7488548 0.65079916 0.7489217 0.67338705 0.72393095 0.7451174 0.67337936 0.7465739 0.6735114 0.63534284 0.73007596 0.6428104 0.6735878 0.6853678 0.68601936 0.7245391 0.7462654 0.6736378 0.6427001 0.6356939 0.72726953
0.7447447 0.7287313 0.69000584 0.68596005 0.63359565 0.70926374 0.7276217 0.69125164 0.63353616 0.68986547 0.71026546 0.72545075 0.6733407 0.748576 0.65292734 0.6730151 0.72817945 0.6526712 0.7098523 0.7467945 0.67334664 0.7096375 0.7454151 0.68626696 0.7081393 0.6348478 0.7226219 0.70857775 0.690425 0.73059326 0.74880594 0.65083617 0.7488731 0.67340463 0.7239125 0.7450797 0.67339236 0.74653286 0.6735293 0.6353945 0.7300456 0.6428519 0.6736012 0.6853784 0.68603027 0.7245178 0.7462234 0.6736547 0.64274204 0.6357439 0.72724825
0.7457457 0.7287074 0.6900151 0.68597054 0.633654 0.7092616 0.7275999 0.6912601 0.6335943 0.6898757 0.7102586 0.725427 0.67335653 0.7485263 0.6529565 0.6730293 0.7281557 0.65269965 0.7098475 0.74675304 0.6733595 0.70963275 0.74537706 0.6862778 0.7081393 0.63490105 0.7226065 0.708578 0.69043356 0.7305629 0.7487571 0.6508732 0.7488245 0.6734222 0.723894 0.74504197 0.6734054 0.7464918 0.67354745 0.6354462 0.7300152 0.6428934 0.6736147 0.6853889 0.6860411 0.72449654 0.7461813 0.67367166 0.642784 0.6357938 0.727227
0.7467467 0.7286834 0.6900243 0.68598104 0.6337124 0.70925945 0.7275781 0.69126856 0.6336525 0.6898859 0.71025175 0.72540313 0.6733724 0.7484764 0.65298575 0.67304355 0.7281319 0.6527282 0.70984274 0.7467115 0.67337245 0.7096279 0.74533904 0.68628865 0.70813924 0.63495415 0.72259104 0.70857817 0.69044214 0.7305326 0.7487083 0.65091026 0.74877584 0.6734398 0.7238755 0.7450043 0.6734185 0.7464508 0.67356557 0.63549787 0.7299849 0.6429348 0.6736281 0.6853995 0.686052 0.72447515 0.7461393 0.6736886 0.64282584 0.63584363 0.7272056
0.7477477 0.7286594 0.6900336 0.6859916 0.6337708 0.7092573 0.7275562 0.6912771 0.6337108 0.6898961 0.7102449 0.7253793 0.6733882 0.7484265 0.653015 0.6730579 0.72810805 0.65275675 0.709838 0.74667007 0.67338544 0.70962316 0.745301 0.6862995 0.70813924 0.6350071 0.7225756 0.70857835 0.6904507 0.7305022 0.74865955 0.6509473 0.7487272 0.6734573 0.72385705 0.7449666 0.67343175 0.7464098 0.6735838 0.63554955 0.7299545 0.6429762 0.6736415 0.6854101 0.6860629 0.7244537 0.7460973 0.6737056 0.6428677 0.6358933 0.72718424
0.7487487 0.7286353 0.6900429 0.68600225 0.63382924 0.7092551 0.7275344 0.69128555 0.63376915 0.6899063 0.71023804 0.7253554 0.67340404 0.7483765 0.65304434 0.67307234 0.72808415 0.6527855 0.70983315 0.74662864 0.67339844 0.70961833 0.74526304 0.6863103 0.7081392 0.63506 0.72256017 0.7085785 0.6904593 0.7304717 0.74861085 0.65098435 0.7486785 0.6734749 0.72383857 0.744929 0.673445 0.7463688 0.67360204 0.63560116 0.7299241 0.6430176 0.6736549 0.6854207 0.6860738 0.7244322 0.74605536 0.6737226 0.6429094 0.6359429 0.72716284
0.7497497 0.72861105 0.6900523 0.6860129 0.6338877 0.7092529 0.72751254 0.6912941 0.63382757 0.6899165 0.7102312 0.7253315 0.6734199 0.7483264 0.65307367 0.6730868 0.72806025 0.65281427 0.7098283 0.7465872 0.67341155 0.7096135 0.7452251 0.68632114 0.7081391 0.63511276 0.7225447 0.7085787 0.6904679 0.73044115 0.74856216 0.6510214 0.7486298 0.6734925 0.72382015 0.74489146 0.67345834 0.7463279 0.67362034 0.6356528 0.7298936 0.6430589 0.67366827 0.6854314 0.68608457 0.7244107 0.74601346 0.6737396 0.6429511 0.63599235 0.72714144
0.7507508 0.72858673 0.6900617 0.6860236 0.6339461 0.70925075 0.7274906 0.69130254 0.633886 0.6899267 0.7102243 0.7253075 0.6734357 0.7482763 0.65310305 0.6731014 0.7280363 0.6528431 0.7098235 0.74654585 0.67342466 0.7096087 0.74518716 0.6863319 0.708139 0.63516545 0.72252935 0.7085789 0.69047654 0.7304105 0.74851346 0.65105855 0.74858105 0.6735101 0.7238017 0.7448539 0.6734718 0.7462869 0.67363864 0.63570434 0.72986317 0.64310014 0.6736817 0.6854421 0.6860954 0.7243892 0.7459716 0.67375666 0.64299273 0.63604176 0.72712
0.7517518 0.72856236 0.69007105 0.6860343 0.6340045 0.70924854 0.7274687 0.69131106 0.6339444 0.6899368 0.7102174 0.7252835 0.67345154 0.74822617 0.65313244 0.67311615 0.72801226 0.65287215 0.70981866 0.74650455 0.67343783 0.70960385 0.74514925 0.6863427 0.70813894 0.635218 0.72251385 0.708579 0.6904851 0.73037976 0.74846476 0.6510956 0.7485322 0.67352766 0.72378325 0.7448164 0.67348534 0.74624604 0.673657 0.63575584 0.72983265 0.6431414 0.673695 0.6854529 0.68610626 0.7243677 0.74592984 0.6737737 0.6430342 0.63609105 0.7270986
0.7527528 0.728538 0.69008046 0.6860451 0.6340628 0.70924634 0.72744685 0.6913196 0.6340028 0.689947 0.7102105 0.7252594 0.67346746 0.748176 0.65316176 0.67313087 0.7279882 0.65290123 0.7098138 0.74646324 0.6734511 0.709599 0.7451114 0.68635345 0.7081388 0.6352705 0.7224984 0.7085791 0.69049376 0.73034894 0.7484161 0.6511328 0.7484833 0.6735453 0.7237648 0.74477893 0.673499 0.74620515 0.67367536 0.6358073 0.72980213 0.6431825 0.67370844 0.68546367 0.68611705 0.72434616 0.74588805 0.6737908 0.6430757 0.6361402 0.7270771
0.7537538 0.72851354 0.6900898 0.6860559 0.6341211 0.7092441 0.727425 0.69132805 0.6340612 0.68995714 0.71020365 0.7252353 0.6734834 0.7481258 0.65319115 0.6731457 0.7279641 0.6529305 0.70980895 0.746422 0.6734645 0.70959413 0.7450736 0.6863642 0.7081387 0.6353229 0.722483 0.70857924 0.69050246 0.7303181 0.7483675 0.65117 0.7484343 0.67356294 0.7237464 0.74474144 0.67351276 0.74616426 0.6736937 0.63585865 0.7297715 0.64322364 0.6737218 0.6854746 0.68612784 0.72432464 0.74584633 0.67380786 0.64311713 0.63618934 0.7270557
0.7547548 0.7284891 0.69009924 0.6860667 0.63417935 0.70924187 0.7274031 0.6913366 0.6341196 0.6899673 0.71019673 0.7252111 0.6734993 0.7480756 0.65322053 0.67316055 0.72793996 0.6529599 0.7098041 0.7463808 0.6734779 0.7095893 0.7450358 0.6863749 0.7081385 0.63537526 0.72246754 0.7085793 0.6905111 0.7302873 0.7483188 0.65120727 0.74838525 0.6735806 0.723728 0.744704 0.67352664 0.74612343 0.67371213 0.6359099 0.72974086 0.6432648 0.6737352 0.6854855 0.68613863 0.72430307 0.74580467 0.6738249 0.64315844 0.63623834 0.72703433
0.7557558 0.72846466 0.69010866 0.6860775 0.6342375 0.7092396 0.7273812 0.6913451 0.6341779 0.6899774 0.7101898 0.72518677 0.67351526 0.7480254 0.6532499 0.6731754 0.7279158 0.6529894 0.70979923 0.7463396 0.6734914 0.7095844 0.74499804 0.68638563 0.70813835 0.63542753 0.72245204 0.70857936 0.6905198 0.73025644 0.7482701 0.6512445 0.7483361 0.67359823 0.72370964 0.7446666 0.67354065 0.74608254 0.6737305 0.6359611 0.7297102 0.6433058 0.67374855 0.6854965 0.68614936 0.72428155 0.74576306 0.67384195 0.6431997 0.63628733 0.72701293
0.7567568 0.7284402 0.69011813 0.6860883 0.6342956 0.70923734 0.7273594 0.6913536 0.63423616 0.68998754 0.71018285 0.7251624 0.67353123 0.7479753 0.65327924 0.67319036 0.7278916 0.653019 0.7097944 0.7462985 0.673505 0.7095795 0.74496037 0.68639636 0.70813817 0.63547975 0.72243655 0.7085794 0.6905286 0.7302256 0.7482214 0.6512819 0.74828684 0.67361593 0.7236913 0.7446291 0.67355466 0.74604166 0.67374885 0.6360122 0.7296796 0.6433468 0.67376196 0.68550754 0.68616015 0.72426 0.7457215 0.67385894 0.64324087 0.6363362 0.72699153
0.7577578 0.7284157 0.69012755 0.6860991 0.6343535 0.7092351 0.7273376 0.69136214 0.6342944 0.6899976 0.71017593 0.7251379 0.6735473 0.7479251 0.6533086 0.6732053 0.72786736 0.6530487 0.7097895 0.74625736 0.6735188 0.70957464 0.7449227 0.686407 0.708138 0.6355319 0.72242105 0.7085794 0.69053733 0.73019475 0.7481727 0.6513193 0.74823743 0.67363364 0.723673 0.74459165 0.6735688 0.74600077 0.67376727 0.63606316 0.7296489 0.64338773 0.6737754 0.6855186 0.6861709 0.72423846 0.74568003 0.673876 0.643282 0.6363851 0.7269702
0.7587588 0.7283913 0.69013697 0.68610996 0.6344114 0.7092328 0.7273158 0.69137067 0.6343525 0.69000775 0.71016896 0.7251134 0.6735635 0.747875 0.65333784 0.6732203 0.72784305 0.65307844 0.7097847 0.74621636 0.6735326 0.70956975 0.744885 0.6864177 0.70813775 0.63558406 0.7224055 0.7085794 0.6905461 0.7301639 0.74812394 0.6513568 0.74818796 0.67365134 0.7236547 0.7445542 0.6735829 0.7459598 0.6737856 0.63611406 0.7296182 0.6434286 0.6737888 0.6855297 0.6861816 0.72421694 0.74563855 0.6738929 0.6433231 0.63643384 0.7269489
0.7597598 0.7283668 0.6901464 0.6861208 0.63446915 0.70923054 0.727294 0.69137925 0.6344105 0.6900178 0.71016204 0.7250888 0.67357963 0.7478249 0.6533671 0.6732353 0.7278187 0.65310824 0.7097798 0.7461753 0.6735466 0.70956486 0.7448474 0.68642837 0.70813745 0.63563615 0.72238994 0.7085794 0.6905549 0.73013306 0.7480751 0.65139437 0.74813825 0.67366916 0.72363645 0.7445168 0.6735971 0.74591887 0.673804 0.6361648 0.7295875 0.64346945 0.67380226 0.68554085 0.68619233 0.7241954 0.7455971 0.67390984 0.64336413 0.63648266 0.7269277
0.7607608 0.7283423 0.6901558 0.6861316 0.6345268 0.7092282 0.7272723 0.6913878 0.63446844 0.6900279 0.71015507 0.72506416 0.6735959 0.74777484 0.6533963 0.6732503 0.72779435 0.6531381 0.709775 0.74613434 0.6735607 0.70956 0.74480987 0.68643904 0.7081372 0.63568825 0.7223744 0.70857936 0.6905638 0.7301022 0.74802625 0.65143204 0.7480885 0.6736869 0.7236182 0.74447936 0.67361134 0.7458779 0.67382234 0.6362154 0.7295568 0.6435103 0.6738157 0.685552 0.68620306 0.7241739 0.74555576 0.6739267 0.6434051 0.6365314 0.72690654
0.7617618 0.72831786 0.6901652 0.68614244 0.63458437 0.7092259 0.7272506 0.6913963 0.6345263 0.6900379 0.71014804 0.72503954 0.6736123 0.74772483 0.65342546 0.6732654 0.72777 0.65316796 0.7097701 0.74609333 0.67357486 0.7095551 0.7447723 0.6864497 0.7081369 0.63574034 0.72235876 0.70857924 0.6905726 0.73007137 0.7479773 0.6514698 0.74803865 0.6737048 0.7236 0.74444187 0.6736256 0.7458369 0.6738407 0.63626593 0.7295261 0.6435511 0.67382926 0.68556315 0.6862138 0.7241524 0.74551445 0.6739436 0.643446 0.6365801 0.7268854
0.7627628 0.72829336 0.69017464 0.68615323 0.63464177 0.70922357 0.7272289 0.6914048 0.634584 0.690048 0.71014106 0.72501487 0.67362875 0.7476749 0.6534546 0.6732805 0.72774553 0.6531979 0.70976526 0.74605244 0.67358905 0.7095502 0.7447348 0.6864603 0.70813656 0.63579243 0.7223431 0.7085791 0.6905815 0.73004055 0.7479283 0.65150774 0.74798876 0.67372274 0.7235818 0.7444044 0.67363983 0.74579585 0.673859 0.6363163 0.7294954 0.6435919 0.6738428 0.6855743 0.6862245 0.72413087 0.7454732 0.6739603 0.6434869 0.63662887 0.7268644
0.7637638 0.7282689 0.69018406 0.6861641 0.63469905 0.70922124 0.72720724 0.69141334 0.63464165 0.690058 0.710134 0.7249902 0.6736453 0.747625 0.6534837 0.67329556 0.72772104 0.65322787 0.7097604 0.7460115 0.6736033 0.7095453 0.74469733 0.686471 0.7081362 0.6358446 0.7223274 0.70857894 0.6905903 0.73000973 0.7478792 0.6515457 0.7479388 0.6737407 0.7235637 0.7443668 0.67365414 0.7457547 0.6738773 0.6363666 0.7294647 0.64363265 0.67385644 0.6855855 0.68623525 0.72410935 0.74543196 0.673977 0.64352775 0.6366776 0.7268434
0.7647648 0.7282445 0.6901934 0.68617487 0.6347562 0.70921886 0.7271856 0.6914219 0.6346991 0.690068 0.71012694 0.7249655 0.67366195 0.7475751 0.6535127 0.67331064 0.72769654 0.65325785 0.70975554 0.7459706 0.6736176 0.7095404 0.7446599 0.6864816 0.70813584 0.63589674 0.7223117 0.70857877 0.6905992 0.7299789 0.74783003 0.6515838 0.7478888 0.6737587 0.7235455 0.7443292 0.6736685 0.7457135 0.67389554 0.63641673 0.729434 0.64367336 0.6738701 0.6855967 0.68624604 0.7240879 0.7453908 0.67399365 0.6435686 0.63672644 0.72682244
0.7657658 0.72822005 0.69020283 0.68618566 0.6348132 0.7092165 0.72716403 0.69143045 0.63475645 0.690078 0.7101199 0.7249408 0.67367876 0.74752533 0.6535417 0.6733258 0.72767204 0.6532878 0.7097507 0.7459297 0.6736319 0.7095355 0.74462247 0.68649226 0.70813537 0.635949 0.72229594 0.7085785 0.6906081 0.72994816 0.74778074 0.65162194 0.7478388 0.6737768 0.7235274 0.74429154 0.6736828 0.7456722 0.6739138 0.63646674 0.7294033 0.6437141 0.6738838 0.6856079 0.68625677 0.72406644 0.7453496 0.6740103 0.6436094 0.6367753 0.7268015
0.7667668 0.7281956 0.6902122 0.6861965 0.6348701 0.70921403 0.72714245 0.691439 0.63481367 0.69008803 0.71011275 0.7249161 0.67369574 0.7474756 0.65357065 0.6733409 0.72764754 0.65331775 0.7097459 0.7458889 0.6736463 0.7095306 0.74458504 0.68650293 0.70813495 0.63600135 0.7222801 0.7085782 0.69061697 0.7299174 0.74773127 0.6516602 0.7477887 0.6737949 0.7235093 0.7442538 0.6736972 0.74563086 0.673932 0.6365167 0.7293727 0.6437548 0.67389756 0.6856191 0.6862675 0.724045 0.74530846 0.6740268 0.6436502 0.6368242 0.72678053
0.7677678 0.7281712 0.6902216 0.68620723 0.63492686 0.7092116 0.72712094 0.6914475 0.63487077 0.69009805 0.71010566 0.7248914 0.6737128 0.747426 0.65359956 0.673356 0.727623 0.65334773 0.709741 0.745848 0.67366064 0.70952564 0.74454767 0.68651354 0.7081345 0.63605374 0.72226423 0.7085779 0.6906258 0.72988665 0.74768174 0.65169847 0.74773866 0.67381316 0.72349125 0.744216 0.67371154 0.7455894 0.6739502 0.63656646 0.72934204 0.6437955 0.6739114 0.68563026 0.6862783 0.7240235 0.74526733 0.67404336 0.643691 0.6368732 0.72675955
0.7687688 0.72814685 0.69023097 0.686218 0.6349835 0.70920914 0.7270995 0.691456 0.63492775 0.69010806 0.7100985 0.72486675 0.6737299 0.74737644 0.6536284 0.67337114 0.7275984 0.65337765 0.70973617 0.7458072 0.67367506 0.70952076 0.74451023 0.6865242 0.70813394 0.6361063 0.72224826 0.7085775 0.69063467 0.72985595 0.747632 0.6517368 0.7476886 0.6738314 0.7234732 0.7441782 0.6737259 0.74554783 0.6739684 0.6366161 0.7293114 0.6438362 0.67392534 0.68564147 0.6862891 0.7240021 0.7452262 0.67405987 0.6437318 0.6369223 0.72673863
0.7697698 0.7281225 0.6902403 0.68622875 0.6350399 0.70920664 0.727078 0.6914645 0.6349846 0.690118 0.7100913 0.7248421 0.6737471 0.7473269 0.6536572 0.6733863 0.7275739 0.65340763 0.7097313 0.7457663 0.6736895 0.7095158 0.74447286 0.6865349 0.7081334 0.63615894 0.72223234 0.70857704 0.69064355 0.72982526 0.7475822 0.6517752 0.7476386 0.6738497 0.72345513 0.7441402 0.67374027 0.7455061 0.6739865 0.6366657 0.7292808 0.64387697 0.67393935 0.6856527 0.68629986 0.72398067 0.7451851 0.67407644 0.6437726 0.63697153 0.72671765
0.7707708 0.7280981 0.6902497 0.68623954 0.6350963 0.70920414 0.72705656 0.691473 0.6350413 0.690128 0.7100841 0.7248174 0.67376435 0.7472775 0.6536859 0.6734014 0.7275493 0.6534375 0.70972645 0.7457254 0.67370397 0.70951086 0.7444354 0.68654555 0.7081328 0.6362118 0.7222163 0.70857656 0.6906524 0.7297946 0.7475323 0.65181357 0.7475885 0.673868 0.72343713 0.7441021 0.67375463 0.7454643 0.6740046 0.6367152 0.7292502 0.6439177 0.6739535 0.6856639 0.6863107 0.72395927 0.745144 0.67409295 0.6438135 0.6370209 0.72669667
0.7717718 0.7280738 0.690259 0.6862502 0.6351525 0.7092016 0.72703516 0.6914815 0.63509786 0.690138 0.71007687 0.7247928 0.6737816 0.74722815 0.65371466 0.67341655 0.72752476 0.65346736 0.70972157 0.7456845 0.6737184 0.7095059 0.74439806 0.6865563 0.7081322 0.6362648 0.7222003 0.708576 0.69066125 0.729764 0.74748236 0.65185195 0.74753857 0.67388636 0.7234191 0.7440639 0.673769 0.7454223 0.67402273 0.6367645 0.7292197 0.64395845 0.6739677 0.685675 0.68632156 0.72393787 0.7451029 0.67410946 0.6438544 0.6370704 0.7266757
0.7727728 0.7280494 0.69026834 0.68626094 0.63520867 0.709199 0.7270138 0.69148993 0.63515425 0.69014794 0.7100696 0.72476816 0.67379886 0.7471789 0.6537433 0.6734317 0.72750026 0.6534972 0.70971674 0.74564356 0.6737329 0.70950097 0.7443606 0.686567 0.70813155 0.63631797 0.72218424 0.7085755 0.6906701 0.7297334 0.74743235 0.6518904 0.74748856 0.6739048 0.72340107 0.7440256 0.67378336 0.7453802 0.6740408 0.63681376 0.7291891 0.6439993 0.6739821 0.68568623 0.68633246 0.72391653 0.74506176 0.674126 0.6438953 0.63712007 0.7266547
0.7737738 0.72802514 0.69027764 0.68627167 0.63526464 0.7091964 0.7269925 0.6914984 0.6352106 0.69015795 0.7100623 0.7247436 0.6738162 0.7471297 0.653772 0.67344683 0.7274757 0.653527 0.70971185 0.7456026 0.67374736 0.709496 0.74432313 0.68657774 0.70813096 0.63637143 0.72216815 0.7085749 0.6906789 0.7297028 0.74738234 0.6519288 0.7474386 0.6739232 0.72338307 0.74398714 0.67379767 0.745338 0.67405885 0.63686293 0.72915864 0.64404017 0.67399657 0.6856974 0.6863434 0.72389513 0.7450206 0.6741426 0.6439364 0.63717 0.7266337
0.7747748 0.7280008 0.69028693 0.68628234 0.63532054 0.7091937 0.72697115 0.69150686 0.6352667 0.6901679 0.710055 0.72471905 0.67383355 0.74708056 0.65380055 0.673462 0.7274512 0.65355676 0.70970696 0.7455616 0.6737618 0.7094911 0.7442857 0.6865885 0.70813024 0.6364251 0.7221521 0.7085743 0.6906877 0.72967225 0.7473323 0.65196717 0.7473887 0.6739416 0.723365 0.7439485 0.67381203 0.74529576 0.67407686 0.63691205 0.7291281 0.64408106 0.6740111 0.6857085 0.68635434 0.7238738 0.7449795 0.67415917 0.6439775 0.63722014 0.7266127
0.7757758 0.72797656 0.69029623 0.686293 0.63537633 0.709191 0.7269499 0.69151527 0.6353228 0.6901779 0.71004766 0.72469455 0.6738509 0.7470315 0.65382916 0.6734771 0.72742677 0.65358645 0.7097021 0.74552053 0.67377627 0.70948607 0.74424815 0.6865993 0.7081296 0.636479 0.72213596 0.70857364 0.69069654 0.72964174 0.7472822 0.6520056 0.7473389 0.67396003 0.723347 0.7439098 0.6738264 0.74525344 0.6740949 0.6369611 0.72909766 0.64412206 0.6740257 0.68571967 0.68636537 0.7238524 0.74493825 0.6741758 0.6440187 0.6372705 0.7265916
0.7767768 0.7279523 0.69030553 0.6863037 0.635432 0.7091883 0.72692853 0.6915237 0.6353787 0.6901879 0.71004033 0.72467005 0.67386824 0.7469826 0.65385765 0.6734922 0.7274023 0.65361613 0.7096972 0.7454794 0.67379075 0.70948106 0.7442106 0.68661016 0.70812887 0.6365331 0.72211987 0.708573 0.69070536 0.7296112 0.7472321 0.65204394 0.7472891 0.6739785 0.72332895 0.7438709 0.6738407 0.74521106 0.6741129 0.6370101 0.72906727 0.64416313 0.67404044 0.6857308 0.6863764 0.72383106 0.744897 0.6741924 0.64406 0.6373212 0.72657055
0.7777778 0.72792804 0.6903148 0.6863143 0.6354876 0.7091855 0.7269073 0.6915321 0.63543457 0.6901979 0.710033 0.7246456 0.6738856 0.74693364 0.6538862 0.67350733 0.7273779 0.65364575 0.70969224 0.74543816 0.6738052 0.70947605 0.74417293 0.686621 0.7081281 0.6365873 0.7221038 0.7085723 0.6907141 0.7295807 0.747182 0.65208226 0.7472394 0.6739969 0.7233109 0.74383205 0.673855 0.7451686 0.67413086 0.63705903 0.72903687 0.64420426 0.67405516 0.68574196 0.68638754 0.7238097 0.7448557 0.6742091 0.6441015 0.637372 0.72654945
0.7787788 0.7279038 0.69032407 0.6863249 0.6355431 0.7091826 0.72688603 0.6915404 0.6354903 0.69020784 0.7100256 0.7246212 0.6739029 0.74688476 0.6539147 0.6735225 0.7273536 0.6536753 0.7096873 0.7453969 0.67381966 0.70947105 0.74413526 0.686632 0.7081274 0.63664156 0.7220876 0.7085716 0.6907229 0.72955024 0.74713194 0.6521206 0.74718976 0.6740154 0.7232928 0.7437931 0.6738694 0.7451262 0.67414886 0.63710797 0.72900647 0.6442455 0.6740699 0.68575305 0.6863987 0.7237884 0.74481434 0.67422587 0.64414304 0.637423 0.7265283
0.7797798 0.7278796 0.6903333 0.6863355 0.63559854 0.70917976 0.72686476 0.69154876 0.6355459 0.69021785 0.7100183 0.72459686 0.67392033 0.746836 0.6539432 0.6735376 0.72732925 0.6537048 0.70968235 0.74535555 0.6738341 0.709466 0.7440975 0.68664294 0.7081266 0.63669586 0.72207147 0.7085709 0.6907317 0.72951984 0.74708194 0.65215886 0.74714017 0.6740339 0.7232747 0.743754 0.6738837 0.7450837 0.6741668 0.63715684 0.72897613 0.6442869 0.6740847 0.68576413 0.68640983 0.7237671 0.7447729 0.6742427 0.6441848 0.637474 0.7265072
0.7807808 0.7278554 0.69034255 0.6863461 0.6356539 0.70917684 0.72684354 0.6915571 0.6356014 0.6902279 0.7100109 0.7245725 0.6739377 0.74678725 0.6539717 0.67355275 0.72730505 0.65373427 0.7096774 0.74531406 0.6738485 0.7094609 0.7440596 0.686654 0.7081258 0.6367502 0.7220553 0.7085702 0.6907404 0.72948945 0.74703187 0.65219706 0.74709064 0.67405236 0.7232565 0.743715 0.6738979 0.74504125 0.6741848 0.6372058 0.7289458 0.64432836 0.6740995 0.6857752 0.68642104 0.72374576 0.74473137 0.6742595 0.64422673 0.6375251 0.72648597
0.7817818 0.7278312 0.6903518 0.6863567 0.6357093 0.7091739 0.72682226 0.6915654 0.6356569 0.69023794 0.7100035 0.7245482 0.67395496 0.74673855 0.65400016 0.6735679 0.7272809 0.65376365 0.7096724 0.74527246 0.67386293 0.70945585 0.7440217 0.686665 0.708125 0.6368046 0.7220392 0.7085694 0.69074917 0.72945905 0.7469819 0.65223527 0.74704117 0.67407084 0.72323835 0.7436759 0.6739122 0.74499875 0.67420274 0.63725466 0.7289155 0.6443699 0.6741144 0.6857863 0.68643224 0.7237244 0.7446897 0.67427635 0.6442688 0.6375762 0.7264648
0.7827828 0.727807 0.690361 0.68636733 0.63576454 0.70917094 0.726801 0.6915737 0.63571227 0.690248 0.7099961 0.72452396 0.6739723 0.7466899 0.65402865 0.67358303 0.72725683 0.653793 0.7096674 0.74523073 0.67387736 0.7094508 0.7439836 0.6866761 0.7081242 0.636859 0.72202307 0.70856863 0.6907579 0.72942865 0.74693197 0.65227336 0.74699175 0.6740893 0.7232201 0.7436368 0.67392653 0.74495625 0.67422074 0.6373036 0.7288853 0.6444115 0.67412925 0.68579733 0.6864435 0.7237031 0.7446479 0.6742933 0.6443109 0.63762736 0.7264435
0.7837838 0.72778285 0.69037026 0.6863779 0.63581985 0.70916796 0.7267797 0.69158196 0.6357676 0.6902581 0.70998865 0.72449976 0.6739896 0.74664134 0.65405715 0.6735982 0.7272329 0.6538223 0.7096623 0.7451889 0.6738918 0.7094456 0.7439455 0.6866872 0.7081234 0.63691336 0.7220069 0.70856786 0.69076663 0.7293983 0.7468821 0.65231144 0.74694246 0.6741078 0.7232018 0.7435977 0.6739408 0.7449138 0.67423874 0.6373525 0.7288551 0.6444531 0.67414415 0.6858084 0.6864547 0.72368175 0.7446061 0.67431027 0.64435303 0.63767856 0.7264223
0.7847848 0.72775865 0.6903795 0.6863885 0.6358751 0.709165 0.7267584 0.69159025 0.63582283 0.69026816 0.70998126 0.72447556 0.6740069 0.74659276 0.6540857 0.67361337 0.7272089 0.65385157 0.7096572 0.7451469 0.67390615 0.70944047 0.74390715 0.6866983 0.70812255 0.63696766 0.72199076 0.7085671 0.69077533 0.729368 0.74683225 0.6523495 0.7468932 0.67412627 0.7231834 0.7435586 0.6739551 0.7448714 0.67425674 0.6374016 0.72882485 0.6444948 0.67415905 0.68581945 0.686466 0.7236604 0.74456406 0.6743273 0.6443952 0.6377297 0.726401
0.7857858 0.72773445 0.6903887 0.68639904 0.63593036 0.70916194 0.7267371 0.6915985 0.6358781 0.6902783 0.7099738 0.7244514 0.67402416 0.74654424 0.65411425 0.6736285 0.72718495 0.6538807 0.70965207 0.7451048 0.6739205 0.7094353 0.7438687 0.6867094 0.70812166 0.63702196 0.7219747 0.70856625 0.690784 0.72933763 0.7467825 0.6523874 0.74684405 0.67414474 0.723165 0.7435194 0.6739693 0.74482894 0.67427474 0.63745064 0.7287947 0.6445365 0.67417395 0.6858305 0.68647724 0.7236391 0.74452186 0.6743444 0.6444374 0.63778085 0.7263797
0.7867868 0.7277103 0.6903979 0.6864096 0.6359856 0.7091589 0.72671574 0.69160676 0.6359333 0.6902884 0.7099664 0.72442734 0.6740414 0.7464957 0.65414286 0.6736437 0.727161 0.65390986 0.7096469 0.7450626 0.6739349 0.70943004 0.74383014 0.68672055 0.7081208 0.6370762 0.7219585 0.7085654 0.6907927 0.72930735 0.7467328 0.6524253 0.746795 0.67416316 0.72314644 0.7434804 0.67398363 0.74478656 0.6742928 0.63749987 0.72876453 0.64457816 0.67418885 0.6858415 0.68648845 0.7236177 0.74447954 0.6743616 0.6444796 0.6378319 0.72635835
0.7877878 0.7276861 0.6904071 0.6864202 0.636041 0.70915586 0.72669435 0.691615 0.6359885 0.6902986 0.709959 0.72440326 0.6740586 0.7464472 0.6541715 0.6736589 0.7271371 0.653939 0.7096417 0.7450203 0.67394924 0.7094248 0.7437914 0.68673164 0.7081199 0.6371304 0.72194237 0.7085646 0.6908013 0.7292771 0.7466831 0.6524631 0.746746 0.67418164 0.72312784 0.7434413 0.6739979 0.74474424 0.6743109 0.63754916 0.72873443 0.6446199 0.67420375 0.6858525 0.6864997 0.72359633 0.7444371 0.6743788 0.64452183 0.63788295 0.72633696
0.7887888 0.7276619 0.69041634 0.68643075 0.63609636 0.70915276 0.7266729 0.6916233 0.63604367 0.69030875 0.7099515 0.72437924 0.67407584 0.7463987 0.65420026 0.67367417 0.7271132 0.65396804 0.70963645 0.74497795 0.6739636 0.7094195 0.7437526 0.6867428 0.70811903 0.6371845 0.7219263 0.7085637 0.69080997 0.72924674 0.7466335 0.6525008 0.74669707 0.67420006 0.7231091 0.74340224 0.6740122 0.744702 0.67432904 0.6375986 0.72870433 0.6446616 0.67421865 0.68586355 0.686511 0.72357494 0.7443946 0.6743961 0.64456403 0.63793397 0.72631556
0.7897898 0.7276377 0.6904255 0.68644136 0.6361518 0.7091497 0.7266514 0.6916315 0.6360989 0.69031894 0.70994407 0.7243552 0.674093 0.74635017 0.65422904 0.67368937 0.7270892 0.6539971 0.70963115 0.7449356 0.673978 0.7094142 0.74371374 0.6867539 0.70811814 0.6372385 0.7219102 0.70856285 0.6908186 0.72921646 0.74658406 0.65253854 0.7466482 0.6742185 0.7230903 0.74336326 0.6740265 0.7446597 0.6743472 0.63764817 0.72867423 0.64470327 0.67423356 0.6858745 0.68652225 0.7235535 0.74435204 0.67441344 0.6446062 0.6379849 0.7262941
0.7907908 0.7276135 0.69043475 0.6864519 0.63620734 0.70914656 0.72662985 0.6916397 0.6361542 0.69032913 0.7099366 0.72433126 0.6741102 0.74630165 0.65425795 0.6737046 0.7270653 0.6540261 0.7096257 0.74489313 0.67399234 0.7094088 0.7436748 0.686765 0.7081172 0.6372924 0.7218941 0.70856196 0.69082725 0.7291862 0.74653465 0.65257615 0.74659944 0.6742369 0.72307146 0.7433243 0.6740408 0.7446175 0.67436546 0.637698 0.7286442 0.644745 0.67424846 0.68588555 0.68653345 0.723532 0.7443094 0.6744309 0.6446484 0.6380357 0.7262727
0.7917918 0.72758925 0.69044393 0.6864625 0.63626295 0.70914346 0.7266082 0.69164795 0.63620955 0.6903393 0.70992917 0.7243073 0.6741273 0.7462531 0.6542869 0.67371994 0.7270414 0.65405506 0.7096203 0.7448507 0.67400664 0.7094034 0.74363583 0.68677616 0.7081163 0.6373462 0.721878 0.70856106 0.6908359 0.7291559 0.7464853 0.65261364 0.7465507 0.6742553 0.7230525 0.74328536 0.6740551 0.74457544 0.67438376 0.63774794 0.72861415 0.64478666 0.6742633 0.6858966 0.68654466 0.72351056 0.7442668 0.6744484 0.6446905 0.63808644 0.7262512
0.7927928 0.727565 0.6904532 0.68647313 0.63631874 0.70914036 0.7265865 0.6916562 0.6362649 0.6903495 0.7099217 0.7242834 0.6741444 0.7462045 0.654316 0.67373526 0.72701746 0.654084 0.7096148 0.7448082 0.674021 0.709398 0.7435968 0.68678725 0.70811534 0.6373999 0.7218619 0.70856017 0.6908445 0.72912556 0.74643606 0.65265113 0.74650204 0.67427367 0.72303355 0.7432465 0.6740694 0.74453336 0.6744021 0.63779813 0.7285841 0.64482826 0.6742782 0.68590754 0.6865559 0.72348905 0.74422413 0.6744659 0.64473265 0.6381371 0.7262297
0.7937938 0.72754073 0.6904624 0.6864838 0.6363747 0.7091372 0.7265647 0.6916644 0.6363204 0.6903597 0.70991427 0.7242595 0.67416143 0.74615586 0.6543452 0.67375064 0.72699356 0.65411294 0.7096093 0.74476576 0.6740354 0.7093925 0.74355775 0.68679833 0.7081144 0.6374535 0.72184587 0.7085592 0.69085306 0.7290953 0.7463869 0.65268856 0.7464534 0.674292 0.72301453 0.7432077 0.67408377 0.74449134 0.6744206 0.63784856 0.7285541 0.6448699 0.67429304 0.68591857 0.6865671 0.72346747 0.74418145 0.6744835 0.6447747 0.6381876 0.72620815
0.7947948 0.7275164 0.69047165 0.6864944 0.6364308 0.70913404 0.72654283 0.6916726 0.636376 0.6903699 0.7099068 0.72423565 0.6741785 0.7461071 0.65437454 0.6737661 0.7269696 0.6541419 0.7096038 0.74472326 0.67404974 0.709387 0.74351865 0.6868094 0.70811343 0.63750696 0.7218298 0.7085583 0.6908617 0.72906494 0.7463378 0.6527259 0.7464049 0.67431045 0.7229955 0.74316895 0.6740982 0.74444944 0.67443913 0.6378993 0.72852415 0.64491147 0.6743079 0.6859296 0.68657833 0.7234459 0.7441387 0.6745011 0.64481676 0.6382381 0.72618663
0.7957958 0.7274921 0.6904809 0.6865051 0.6364871 0.7091309 0.72652084 0.69168085 0.63643175 0.69038004 0.70989937 0.72421175 0.6741955 0.74605834 0.65440404 0.6737815 0.72694564 0.6541708 0.70959824 0.7446808 0.6740641 0.7093815 0.7434796 0.6868205 0.7081124 0.6375603 0.72181374 0.70855737 0.6908703 0.7290346 0.7462888 0.6527632 0.74635637 0.6743288 0.7229765 0.74313027 0.6741126 0.7444076 0.6744578 0.6379503 0.72849417 0.644953 0.6743227 0.6859406 0.6865895 0.72342426 0.74409604 0.6745188 0.6448587 0.6382884 0.7261651
0.7967968 0.7274677 0.6904901 0.6865158 0.63654363 0.7091277 0.7264988 0.6916891 0.63648766 0.6903902 0.7098919 0.7241879 0.6742126 0.74600947 0.65443367 0.673797 0.7269217 0.6541997 0.70959264 0.7446384 0.67407846 0.709376 0.7434405 0.6868316 0.70811146 0.63761353 0.7217977 0.7085564 0.69087887 0.72900426 0.74623984 0.6528004 0.7463079 0.6743471 0.7229575 0.74309164 0.6741271 0.74436575 0.6744765 0.63800156 0.7284642 0.64499456 0.6743375 0.68595165 0.6866006 0.7234026 0.74405336 0.6745366 0.6449006 0.63833857 0.72614354
0.7977978 0.7274433 0.6904994 0.68652654 0.63660043 0.7091245 0.7264766 0.6916973 0.6365437 0.6904004 0.70988446 0.72416407 0.67422956 0.74596053 0.6544635 0.67381257 0.72689766 0.6542287 0.70958704 0.74459594 0.6740929 0.70937043 0.74340147 0.6868426 0.70811045 0.63766664 0.7217817 0.7085554 0.69088745 0.72897387 0.74619097 0.6528376 0.7462595 0.67436546 0.7229384 0.74305314 0.6741416 0.744324 0.67449534 0.6380529 0.7284342 0.645036 0.6743523 0.68596274 0.68661183 0.7233809 0.74401075 0.6745544 0.6449425 0.63838863 0.72612196
0.7987988 0.72741884 0.6905087 0.6865373 0.6366575 0.70912135 0.7264545 0.6917055 0.6366 0.69041055 0.70987695 0.7241402 0.67424655 0.7459115 0.6544935 0.6738282 0.72687364 0.6542576 0.70958143 0.74455357 0.6741073 0.7093649 0.7433624 0.68685365 0.70810944 0.6377196 0.72176564 0.70855445 0.69089603 0.7289434 0.7461422 0.65287465 0.7462112 0.6743838 0.7229194 0.74301463 0.6741561 0.74428236 0.6745142 0.6381043 0.7284042 0.6450774 0.6743671 0.6859738 0.6866229 0.7233593 0.7439681 0.6745723 0.6449843 0.6384385 0.7261003
0.7997998 0.7273943 0.690518 0.6865482 0.63671476 0.7091181 0.7264323 0.69171375 0.63665646 0.6904207 0.7098695 0.7241164 0.67426354 0.74586225 0.6545236 0.67384386 0.7268496 0.6542866 0.7095758 0.74451125 0.6741218 0.70935935 0.7433234 0.6868647 0.7081084 0.6377724 0.7217496 0.70855343 0.6909046 0.72891295 0.74609345 0.6529117 0.7461628 0.6744021 0.72290033 0.74297625 0.6741708 0.7442408 0.674533 0.63815576 0.7283743 0.6451188 0.6743818 0.6859849 0.68663406 0.7233376 0.7439256 0.6745902 0.6450261 0.63848835 0.72607875
0.8008008 0.7273697 0.6905273 0.686559 0.6367722 0.70911497 0.7264101 0.691722 0.6367132 0.6904308 0.70986205 0.7240925 0.67428046 0.7458129 0.6545538 0.6738596 0.72682554 0.65431565 0.7095701 0.7444689 0.6741363 0.70935374 0.7432844 0.6868757 0.70810735 0.6378251 0.7217336 0.7085524 0.6909132 0.7288825 0.7460448 0.65294874 0.74611443 0.6744204 0.7228813 0.74293786 0.67418545 0.7441993 0.6745519 0.6382073 0.7283443 0.64516014 0.6743966 0.685996 0.68664515 0.72331583 0.743883 0.6746081 0.64506775 0.638538 0.7260572
0.8018018 0.72734517 0.6905367 0.6865699 0.6368298 0.70911175 0.7263879 0.6917302 0.63677025 0.69044095 0.70985454 0.72406864 0.67429745 0.7457634 0.65458405 0.6738754 0.72680146 0.6543447 0.70956445 0.74442667 0.6741508 0.7093482 0.7432455 0.68688667 0.70810634 0.63787764 0.7217176 0.7085514 0.6909218 0.728852 0.7459963 0.6529857 0.7460661 0.6744388 0.72286224 0.7428996 0.6742002 0.74415785 0.6745708 0.6382588 0.72831434 0.6452014 0.6744113 0.68600714 0.68665624 0.72329414 0.7438405 0.6746261 0.6451094 0.6385876 0.72603554
0.8028028 0.7273206 0.6905461 0.6865809 0.63688743 0.70910853 0.7263657 0.6917384 0.6368275 0.6904511 0.7098471 0.72404474 0.67431444 0.7457138 0.6546144 0.6738913 0.7267774 0.6543738 0.7095588 0.7443845 0.67416537 0.7093426 0.74320656 0.68689764 0.70810527 0.63793004 0.7217016 0.70855033 0.69093037 0.7288214 0.7459478 0.65302265 0.7460178 0.6744571 0.7228432 0.7428614 0.674215 0.7441164 0.6745897 0.6383104 0.72828436 0.6452426 0.674426 0.68601835 0.6866673 0.72327244 0.7437981 0.6746441 0.64515096 0.638637 0.72601396
0.8038038 0.727296 0.69055545 0.68659186 0.6369451 0.70910525 0.72634345 0.69174665 0.636885 0.6904612 0.7098396 0.7240208 0.6743314 0.74566406 0.6546447 0.6739073 0.72675323 0.65440303 0.7095531 0.7443424 0.67418003 0.709337 0.7431677 0.6869086 0.7081042 0.63798237 0.7216856 0.7085493 0.69093895 0.7287909 0.7458993 0.65305954 0.7459695 0.6744754 0.7228242 0.74282324 0.6742299 0.7440751 0.67460865 0.63836193 0.7282543 0.64528376 0.6744407 0.68602955 0.68667835 0.7232507 0.74375576 0.6746622 0.64519244 0.6386863 0.7259924
0.8048048 0.7272714 0.6905649 0.6866029 0.6370028 0.70910203 0.7263212 0.6917549 0.6369425 0.6904713 0.70983213 0.7239968 0.6743484 0.7456143 0.6546752 0.6739234 0.72672904 0.6544323 0.70954746 0.7443003 0.6741947 0.7093314 0.7431289 0.6869195 0.7081031 0.6380345 0.7216696 0.70854825 0.6909476 0.7287603 0.7458509 0.65309644 0.7459211 0.6744937 0.7228052 0.74278516 0.67424494 0.7440338 0.67462754 0.6384134 0.72822434 0.6453248 0.6744554 0.6860408 0.6866894 0.723229 0.74371344 0.67468023 0.64523387 0.6387355 0.7259708
0.8058058 0.72724676 0.6905742 0.6866139 0.6370605 0.7090988 0.726299 0.6917631 0.63700014 0.69048136 0.7098246 0.7239728 0.6743654 0.74556446 0.6547056 0.67393947 0.7267049 0.6544617 0.70954174 0.7442583 0.6742094 0.7093258 0.74309015 0.6869304 0.708102 0.63808656 0.72165364 0.7085471 0.6909562 0.7287298 0.7458026 0.6531333 0.74587274 0.674512 0.72278625 0.7427472 0.67426 0.7439926 0.6746465 0.63846487 0.7281943 0.6453659 0.67447007 0.68605214 0.6867004 0.7232073 0.74367124 0.6746983 0.64527524 0.63878447 0.7259492
0.8068068 0.7272221 0.69058365 0.68662494 0.6371182 0.70909554 0.72627676 0.6917713 0.6370578 0.69049144 0.7098171 0.7239488 0.67438245 0.74551463 0.65473604 0.6739557 0.72668064 0.6544911 0.7095361 0.7442164 0.67422426 0.7093201 0.74305147 0.6869413 0.70810086 0.63813853 0.7216376 0.708546 0.6909648 0.7286992 0.7457543 0.65317017 0.7458243 0.6745303 0.7227673 0.7427092 0.6742752 0.74395144 0.67466545 0.6385163 0.7281642 0.64540684 0.6744848 0.68606347 0.68671143 0.72318554 0.74362904 0.6747164 0.6453165 0.6388334 0.7259277
0.8078078 0.72719747 0.69059306 0.686636 0.6371759 0.70909226 0.7262546 0.69177955 0.6371155 0.69050145 0.70980966 0.72392464 0.6743995 0.7454648 0.6547665 0.6739719 0.72665644 0.65452075 0.70953035 0.7441745 0.67423916 0.7093145 0.74301285 0.6869522 0.7080997 0.6381903 0.72162163 0.70854485 0.69097346 0.7286687 0.745706 0.653207 0.7457758 0.6745487 0.72274834 0.7426713 0.6742905 0.7439103 0.67468435 0.6385676 0.7281341 0.6454478 0.67449945 0.68607485 0.6867224 0.72316384 0.74358696 0.6747345 0.6453577 0.6388822 0.7259062
0.8088088 0.72717285 0.6906025 0.686647 0.63723356 0.709089 0.7262324 0.6917878 0.6371731 0.6905115 0.70980215 0.7239005 0.67441654 0.7454149 0.6547969 0.67398816 0.7266321 0.65455043 0.7095247 0.7441327 0.6742541 0.7093089 0.7429743 0.686963 0.7080986 0.63824207 0.7216056 0.7085437 0.69098216 0.7286381 0.7456578 0.65324384 0.7457273 0.674567 0.72272944 0.74263346 0.6743058 0.74386925 0.6747033 0.6386189 0.72810394 0.6454886 0.6745142 0.6860863 0.68673337 0.72314215 0.74354494 0.6747526 0.64539886 0.638931 0.7258847
0.8098098 0.72714823 0.6906119 0.6866581 0.63729113 0.7090857 0.72621024 0.691796 0.6372308 0.69052154 0.70979464 0.72387624 0.6744337 0.7453651 0.65482736 0.67400444 0.72660786 0.6545803 0.70951897 0.744091 0.6742692 0.70930326 0.74293584 0.68697387 0.7080974 0.6382937 0.7215896 0.7085425 0.6909908 0.7286076 0.7456096 0.65328074 0.74567866 0.67458534 0.72271055 0.7425957 0.6743212 0.7438282 0.6747222 0.63867 0.7280738 0.64552945 0.67452884 0.68609774 0.68674433 0.72312045 0.74350303 0.67477065 0.64544 0.63897955 0.7258632
0.8108108 0.72712356 0.6906213 0.6866691 0.6373486 0.7090824 0.72618806 0.69180423 0.63728845 0.69053155 0.7097871 0.7238519 0.6744509 0.74531525 0.65485775 0.67402077 0.72658354 0.65461034 0.7095133 0.7440493 0.67428434 0.70929766 0.7428974 0.6869847 0.7080962 0.63834524 0.7215736 0.70854133 0.69099957 0.7285771 0.74556136 0.65331763 0.74562997 0.67460376 0.7226917 0.74255794 0.67433655 0.7437871 0.67474115 0.63872105 0.72804356 0.6455702 0.67454356 0.68610924 0.6867553 0.7230988 0.7434612 0.6747888 0.645481 0.63902813 0.7258418
0.8118118 0.72709894 0.6906307 0.6866802 0.63740605 0.7090791 0.72616595 0.69181246 0.6373461 0.6905415 0.70977956 0.7238275 0.6744681 0.7452655 0.6548881 0.6740371 0.7265592 0.6546405 0.7095076 0.7440077 0.67429966 0.709292 0.74285907 0.6869955 0.708095 0.63839674 0.72155756 0.7085401 0.69100827 0.72854656 0.7455132 0.6533545 0.74558115 0.6746221 0.7226729 0.7425202 0.674352 0.7437461 0.67476 0.63877195 0.72801334 0.6456109 0.6745583 0.6861207 0.6867662 0.7230771 0.7434194 0.6748068 0.645522 0.6390766 0.7258204
0.8128128 0.7270743 0.6906401 0.6866912 0.63746333 0.7090758 0.7261439 0.6918207 0.6374036 0.69055146 0.709772 0.723803 0.6744854 0.7452157 0.65491843 0.6740535 0.72653484 0.6546709 0.7095019 0.7439662 0.674315 0.7092864 0.74282074 0.6870063 0.70809376 0.6384482 0.72154146 0.70853883 0.69101703 0.7285161 0.745465 0.65339154 0.7455323 0.67464054 0.72265404 0.7424825 0.6743674 0.74370515 0.6747789 0.63882273 0.727983 0.6456516 0.674573 0.6861322 0.6867772 0.7230555 0.74337775 0.67482483 0.6455629 0.639125 0.7257991
0.8138138 0.72704977 0.6906495 0.68670225 0.63752055 0.7090725 0.7261218 0.6918289 0.63746107 0.6905614 0.7097645 0.7237784 0.67450273 0.745166 0.6549487 0.6740699 0.72651047 0.6547014 0.7094962 0.7439248 0.67433035 0.7092807 0.74278253 0.6870171 0.7080925 0.63849956 0.72152543 0.7085375 0.69102573 0.7284856 0.74541676 0.65342855 0.7454832 0.674659 0.72263527 0.7424448 0.6743829 0.74366415 0.6747977 0.6388734 0.7279527 0.64569217 0.6745878 0.6861437 0.6867881 0.72303385 0.74333614 0.6748428 0.6456038 0.63917327 0.7257778
0.8148148 0.72702515 0.69065887 0.6867133 0.6375776 0.70906913 0.7260998 0.69183713 0.63751847 0.69057137 0.7097569 0.7237538 0.6745202 0.7451163 0.65497893 0.6740863 0.7264861 0.654732 0.70949054 0.74388343 0.6743458 0.7092751 0.7427444 0.6870279 0.70809126 0.6385509 0.72150934 0.7085362 0.6910345 0.7284551 0.7453685 0.6534656 0.74543405 0.6746775 0.72261655 0.7424072 0.6743984 0.74362314 0.67481655 0.63892394 0.7279224 0.64573276 0.67460257 0.6861552 0.686799 0.7230122 0.7432946 0.6748607 0.6456446 0.63922155 0.7257565
0.8158158 0.7270006 0.6906682 0.6867243 0.6376345 0.70906574 0.7260778 0.69184536 0.6375757 0.6905813 0.70974934 0.7237292 0.67453766 0.7450667 0.6550091 0.67410266 0.72646165 0.6547626 0.7094848 0.7438421 0.6743612 0.70926946 0.7427063 0.68703866 0.70808995 0.6386022 0.7214932 0.70853484 0.69104326 0.7284247 0.7453202 0.65350276 0.7453847 0.67469597 0.72259784 0.74236953 0.6744139 0.7435821 0.6748354 0.63897437 0.727892 0.6457733 0.67461735 0.6861667 0.6868099 0.7229906 0.7432531 0.6748786 0.64568543 0.6392698 0.7257353
0.8168168 0.72697604 0.6906776 0.68673533 0.6376913 0.7090624 0.7260558 0.6918535 0.63763285 0.6905912 0.7097417 0.72370464 0.6745553 0.7450172 0.6550392 0.6741191 0.7264373 0.6547933 0.70947915 0.7438009 0.6743767 0.70926386 0.74266833 0.6870494 0.70808864 0.63865346 0.7214771 0.70853347 0.691052 0.7283943 0.74527186 0.65354 0.7453352 0.67471457 0.7225791 0.74233186 0.6744295 0.7435411 0.67485416 0.63902456 0.72786164 0.64581376 0.67463225 0.6861782 0.68682086 0.722969 0.74321175 0.6748964 0.6457262 0.63931805 0.7257141
0.8178178 0.7269515 0.69068694 0.68674636 0.637748 0.709059 0.7260339 0.69186175 0.6376899 0.6906011 0.7097341 0.72367996 0.674573 0.74496764 0.65506923 0.6741355 0.72641283 0.654824 0.7094735 0.7437597 0.6743923 0.7092582 0.74263036 0.6870602 0.70808727 0.6387048 0.7214609 0.70853204 0.6910608 0.72836393 0.74522346 0.6535774 0.7452857 0.67473316 0.72256047 0.74229425 0.67444503 0.74350005 0.67487293 0.6390747 0.7278313 0.64585423 0.67464715 0.6861897 0.6868318 0.7229474 0.74317044 0.6749141 0.6457669 0.6393663 0.72569287
0.8188188 0.726927 0.6906963 0.6867573 0.63780445 0.7090556 0.726012 0.69187 0.63774675 0.690611 0.7097265 0.72365534 0.6745908 0.7449182 0.65509915 0.67415196 0.7263884 0.6548548 0.7094678 0.74371856 0.67440784 0.7092526 0.74259245 0.6870709 0.7080859 0.6387561 0.72144467 0.70853055 0.69106954 0.7283336 0.74517494 0.6536148 0.74523616 0.6747518 0.7225418 0.7422566 0.6744606 0.7434589 0.6748917 0.63912463 0.7278009 0.64589465 0.6746621 0.6862012 0.6868427 0.72292584 0.7431292 0.67493176 0.6458076 0.63941455 0.72567165
0.8198198 0.7269025 0.69070566 0.6867683 0.63786083 0.70905215 0.7259902 0.69187814 0.6378035 0.6906209 0.7097188 0.7236307 0.6746087 0.74486893 0.6551291 0.67416835 0.72636396 0.65488553 0.7094621 0.7436775 0.6744234 0.70924693 0.74255466 0.6870817 0.70808446 0.6388075 0.72142845 0.70852906 0.69107825 0.72830325 0.74512637 0.65365237 0.7451865 0.6747705 0.72252315 0.74221885 0.6744761 0.7434178 0.6749104 0.6391744 0.72777057 0.64593506 0.67467713 0.6862127 0.6868536 0.7229043 0.743088 0.67494935 0.64584833 0.6394628 0.7256504
0.8208208 0.726878 0.69071496 0.68677926 0.637917 0.7090487 0.72596836 0.69188637 0.6378601 0.69063073 0.7097112 0.7236061 0.6746266 0.7448197 0.6551589 0.67418474 0.7263395 0.6549162 0.70945644 0.7436364 0.674439 0.7092413 0.7425169 0.6870924 0.70808303 0.6388589 0.7214121 0.7085275 0.691087 0.728273 0.7450777 0.6536901 0.7451369 0.67478925 0.72250456 0.7421811 0.67449164 0.74337655 0.67492914 0.63922405 0.7277402 0.6459754 0.6746922 0.6862242 0.68686455 0.72288275 0.7430468 0.6749668 0.64588904 0.63951117 0.72562927
0.8218218 0.72685355 0.69072425 0.6867902 0.637973 0.70904523 0.72594655 0.69189453 0.63791656 0.69064057 0.7097035 0.7235815 0.6746445 0.7447705 0.6551886 0.67420113 0.726315 0.654947 0.7094508 0.7435954 0.67445457 0.70923567 0.74247915 0.68710315 0.7080816 0.6389104 0.7213958 0.70852596 0.6910957 0.7282427 0.7450289 0.65372795 0.74508727 0.6748081 0.72248596 0.7421433 0.6745072 0.74333525 0.67494786 0.6392735 0.7277099 0.6460158 0.67470735 0.6862357 0.68687546 0.7228613 0.74300575 0.6749841 0.64592975 0.6395595 0.72560805
0.8228228 0.7268291 0.69073355 0.68680114 0.63802886 0.7090417 0.7259248 0.6919027 0.63797283 0.69065046 0.70969576 0.72355694 0.6746624 0.7447214 0.6552183 0.6742175 0.72629064 0.65497774 0.7094451 0.7435545 0.6744702 0.70923 0.7424414 0.68711394 0.7080801 0.63896203 0.72137946 0.70852435 0.6911045 0.7282125 0.74498 0.65376604 0.7450376 0.674827 0.72246736 0.7421054 0.67452276 0.7432938 0.6749665 0.6393228 0.7276796 0.6460562 0.6747226 0.6862472 0.6868864 0.7228398 0.74296474 0.67500144 0.64597046 0.639608 0.72558683
0.8238238 0.72680473 0.6907428 0.68681204 0.63808453 0.7090382 0.7259031 0.69191086 0.638029 0.6906603 0.709688 0.7235323 0.67468035 0.7446725 0.65524787 0.6742339 0.7262662 0.65500844 0.7094394 0.7435135 0.6744858 0.70922434 0.74240375 0.6871247 0.70807856 0.63901377 0.721363 0.70852274 0.6911132 0.72818226 0.7449309 0.6538042 0.744988 0.67484593 0.7224488 0.7420675 0.67453825 0.74325234 0.6749851 0.63937205 0.7276493 0.6460965 0.67473793 0.6862587 0.68689746 0.7228183 0.74292374 0.67501867 0.6460112 0.63965654 0.7255657
0.8248248 0.72678035 0.6907521 0.68682295 0.63814 0.7090346 0.72588146 0.69191897 0.6380849 0.69067013 0.70968026 0.7235078 0.6746983 0.74462354 0.6552774 0.67425025 0.72624177 0.65503913 0.70943373 0.74347264 0.6745014 0.7092187 0.74236614 0.6871355 0.70807695 0.6390656 0.7213465 0.70852107 0.6911219 0.72815204 0.7448817 0.65384245 0.74493843 0.6748649 0.7224302 0.7420295 0.6745538 0.74321073 0.67500377 0.6394211 0.72761905 0.6461369 0.6747533 0.6862701 0.6869084 0.72279686 0.7428827 0.67503595 0.64605194 0.6397053 0.72554445
0.8258258 0.726756 0.6907613 0.6868338 0.6381954 0.70903105 0.72585976 0.69192713 0.6381407 0.6906799 0.70967245 0.72348326 0.6747163 0.7445748 0.6553068 0.6742666 0.7262174 0.65506977 0.7094281 0.74343175 0.67451704 0.709213 0.7423285 0.6871463 0.70807534 0.63911766 0.72133 0.7085194 0.6911306 0.72812194 0.74483234 0.6538808 0.74488884 0.67488396 0.7224117 0.74199134 0.6745693 0.74316895 0.67502236 0.63947 0.72758883 0.6461773 0.67476887 0.68628156 0.68691945 0.7227754 0.7428418 0.6750532 0.6460928 0.6397541 0.72552323
0.8268268 0.7267316 0.69077057 0.68684465 0.6382506 0.70902747 0.7258382 0.69193524 0.6381963 0.69068974 0.70966464 0.72345877 0.6747343 0.744526 0.6553362 0.6742829 0.726193 0.6551004 0.70942235 0.7433908 0.6745326 0.70920736 0.7422909 0.68715715 0.70807374 0.6391699 0.7213134 0.70851773 0.6911392 0.7280918 0.7447829 0.6539191 0.7448393 0.67490304 0.72239316 0.7419531 0.6745848 0.7431271 0.67504096 0.6395188 0.7275586 0.6462177 0.6747845 0.686293 0.68693054 0.72275394 0.7428009 0.6750704 0.6461336 0.6398031 0.72550195
0.8278278 0.7267073 0.69077975 0.6868555 0.6383056 0.7090238 0.72581655 0.69194335 0.6382517 0.6906996 0.7096568 0.7234343 0.67475224 0.74447745 0.65536547 0.6742992 0.7261687 0.655131 0.7094166 0.7433499 0.6745482 0.7092017 0.74225336 0.68716794 0.70807207 0.63922226 0.7212968 0.708516 0.6911479 0.72806174 0.7447335 0.6539575 0.74478984 0.6749221 0.7223746 0.74191475 0.67460024 0.743085 0.6750595 0.63956743 0.7275285 0.6462581 0.6748001 0.68630445 0.6869416 0.72273254 0.74275994 0.67508763 0.64617455 0.63985234 0.72548074
0.8288288 0.726683 0.6907889 0.68686634 0.63836044 0.7090201 0.72579503 0.69195145 0.638307 0.6907094 0.7096489 0.7234099 0.67477024 0.74442893 0.65539473 0.6743155 0.7261444 0.6551615 0.70941097 0.74330896 0.6745638 0.70919603 0.74221575 0.68717885 0.70807034 0.63927495 0.72128016 0.7085143 0.69115657 0.7280317 0.74468404 0.6539958 0.7447404 0.67494124 0.722356 0.7418762 0.67461574 0.74304277 0.6750781 0.639616 0.72749835 0.64629865 0.67481583 0.68631583 0.68695277 0.72271115 0.74271905 0.67510486 0.64621556 0.6399018 0.72545946
0.8298298 0.7266587 0.6907981 0.68687713 0.63841516 0.7090164 0.72577345 0.6919595 0.6383621 0.6907192 0.70964104 0.72338545 0.67478824 0.7443805 0.6554239 0.6743318 0.7261201 0.655192 0.70940524 0.743268 0.6745794 0.7091903 0.74217814 0.68718976 0.7080686 0.63932776 0.72126347 0.7085125 0.6911652 0.72800165 0.7446346 0.6540342 0.744691 0.6749604 0.7223375 0.7418375 0.6746312 0.7430005 0.67509663 0.6396645 0.7274683 0.6463391 0.67483157 0.6863272 0.6869639 0.72268975 0.7426781 0.6751221 0.6462566 0.63995147 0.7254382
0.8308308 0.72663444 0.6908073 0.6868879 0.63846976 0.7090126 0.72575194 0.69196755 0.63841707 0.690729 0.7096331 0.72336113 0.6748062 0.74433213 0.65545297 0.674348 0.72609586 0.6552224 0.70939946 0.74322706 0.67459494 0.70918465 0.74214053 0.68720067 0.7080669 0.6393807 0.72124684 0.7085107 0.69117385 0.7279717 0.74458516 0.6540725 0.7446417 0.6749795 0.7223189 0.74179864 0.6746466 0.7429581 0.67511517 0.6397128 0.7274383 0.6463797 0.6748473 0.6863386 0.6869751 0.7226684 0.7426371 0.67513937 0.6462978 0.64000136 0.7254169
0.8318318 0.72661024 0.69081646 0.6868987 0.63852423 0.7090088 0.7257304 0.6919756 0.63847184 0.69073886 0.7096252 0.7233368 0.6748242 0.7442839 0.655482 0.6743642 0.72607166 0.6552528 0.70939374 0.743186 0.6746105 0.7091789 0.74210286 0.68721163 0.7080651 0.6394336 0.7212301 0.7085089 0.69118243 0.7279417 0.7445357 0.65411085 0.7445925 0.6749987 0.7223003 0.74175966 0.674662 0.7429157 0.6751337 0.6397611 0.72740835 0.64642036 0.6748631 0.68635 0.6869863 0.7226471 0.7425961 0.67515665 0.64633906 0.64005125 0.72539556
0.8328328 0.726586 0.6908256 0.68690944 0.63857853 0.709005 0.72570896 0.6919836 0.63852644 0.6907487 0.7096172 0.7233125 0.6748421 0.7442357 0.65551096 0.6743804 0.7260476 0.65528315 0.70938796 0.7431449 0.67462605 0.7091732 0.7420652 0.68722266 0.7080633 0.63948655 0.7212134 0.7085071 0.6911911 0.7279118 0.7444863 0.6541491 0.7445434 0.67501783 0.7222817 0.7417206 0.67467743 0.74287325 0.67515224 0.6398093 0.72737837 0.64646107 0.67487895 0.6863613 0.6869976 0.7226257 0.7425551 0.67517394 0.6463805 0.6401012 0.7253742
0.8338338 0.7265618 0.6908347 0.6869202 0.6386327 0.7090011 0.72568744 0.69199157 0.6385809 0.6907585 0.7096092 0.7232883 0.67486006 0.74418765 0.65553993 0.67439663 0.7260235 0.6553134 0.7093822 0.74310374 0.67464155 0.7091674 0.74202746 0.6872337 0.70806146 0.6395395 0.7211967 0.7085053 0.69119966 0.72788185 0.74443686 0.6541874 0.74449426 0.675037 0.72226304 0.7416815 0.6746928 0.7428308 0.6751708 0.6398575 0.7273485 0.6465019 0.67489475 0.68637264 0.68700886 0.72260433 0.74251395 0.6751913 0.646422 0.64015114 0.7253529
0.8348348 0.72653764 0.6908438 0.68693095 0.63868684 0.70899725 0.725666 0.6919995 0.6386353 0.69076836 0.7096012 0.7232641 0.67487794 0.7441396 0.65556884 0.67441285 0.7259995 0.6553436 0.7093764 0.7430625 0.67465705 0.7091617 0.7419896 0.6872448 0.7080596 0.6395924 0.72117996 0.7085035 0.6912082 0.727852 0.74438745 0.65422565 0.74444526 0.67505616 0.7222444 0.7416424 0.6747082 0.7427883 0.6751893 0.63990563 0.7273187 0.6465428 0.6749106 0.68638396 0.6870201 0.722583 0.74247277 0.6752087 0.6464636 0.6402011 0.72533154
0.8358358 0.72651345 0.69085294 0.6869417 0.63874084 0.7089933 0.72564447 0.6920074 0.6386895 0.69077826 0.70959324 0.7232399 0.6748959 0.7440917 0.65559775 0.674429 0.7259756 0.65537375 0.70937055 0.7430212 0.67467254 0.7091559 0.74195176 0.6872558 0.70805776 0.6396453 0.7211633 0.70850164 0.69121677 0.7278221 0.74433815 0.6542638 0.7443964 0.67507535 0.72222567 0.74160326 0.6747235 0.7427459 0.67520785 0.63995373 0.72728896 0.6465838 0.67492646 0.6863953 0.6870314 0.72256166 0.7424315 0.6752261 0.6465052 0.64025104 0.72531015
0.8368368 0.7264893 0.690862 0.68695235 0.6387948 0.7089894 0.72562295 0.69201535 0.63874364 0.6907881 0.70958525 0.7232158 0.67491376 0.74404377 0.6556266 0.67444515 0.7259517 0.6554038 0.7093647 0.7429797 0.67468804 0.70915014 0.7419138 0.6872669 0.7080559 0.63969815 0.7211465 0.7084997 0.6912253 0.7277923 0.74428886 0.65430194 0.7443476 0.6750945 0.7222069 0.7415641 0.6747389 0.7427034 0.6752264 0.64000183 0.7272592 0.6466249 0.6749423 0.6864066 0.68704265 0.7225403 0.74239016 0.67524356 0.64654684 0.640301 0.7252887
0.8378378 0.72646517 0.6908711 0.6869631 0.63884866 0.70898545 0.7256015 0.6920232 0.63879764 0.690798 0.70957726 0.72319174 0.67493165 0.74399596 0.65565544 0.6744613 0.72592777 0.65543383 0.7093588 0.74293816 0.6747035 0.7091443 0.7418757 0.687278 0.70805407 0.63975096 0.72112983 0.7084979 0.6912338 0.7277625 0.7442396 0.65433997 0.7442989 0.6751136 0.72218806 0.7415249 0.6747542 0.74266094 0.675245 0.64004993 0.72722954 0.6466661 0.67495817 0.6864179 0.6870539 0.722519 0.7423487 0.6752611 0.64658844 0.6403509 0.7252673
0.8388388 0.726441 0.6908802 0.68697375 0.6389025 0.70898145 0.72558 0.69203115 0.6388516 0.69080794 0.7095692 0.7231677 0.67494947 0.74394816 0.6556843 0.6744774 0.7259039 0.6554638 0.7093529 0.74289644 0.6747189 0.70913845 0.7418375 0.68728906 0.70805216 0.63980377 0.72111315 0.708496 0.69124234 0.7277327 0.74419045 0.654378 0.74425024 0.6751327 0.72216916 0.7414857 0.6747696 0.74261856 0.6752636 0.6400981 0.7272 0.64670736 0.674974 0.68642914 0.6870652 0.72249764 0.74230707 0.6752786 0.6466301 0.6404007 0.72524583
0.8398398 0.7264169 0.69088924 0.6869845 0.6389563 0.70897746 0.7255584 0.692039 0.6389054 0.6908179 0.7095612 0.7231437 0.6749673 0.7439005 0.65571314 0.67449355 0.7258801 0.6554937 0.70934695 0.74285454 0.67473435 0.70913255 0.7417992 0.6873001 0.70805025 0.63985646 0.72109646 0.7084941 0.6912508 0.727703 0.7441414 0.65441597 0.7442017 0.6751518 0.7221502 0.74144655 0.6747849 0.7425762 0.6752822 0.6401463 0.7271704 0.6467487 0.6749899 0.6864404 0.68707645 0.7224763 0.7422653 0.67529625 0.6466718 0.64045054 0.7252244
0.8408408 0.72639275 0.6908983 0.68699515 0.6390101 0.70897347 0.7255368 0.6920469 0.63895917 0.69082785 0.7095532 0.72311974 0.6749851 0.7438528 0.655742 0.67450964 0.7258563 0.65552354 0.709341 0.7428125 0.6747498 0.70912665 0.7417607 0.6873112 0.70804834 0.6399091 0.72107977 0.7084922 0.69125926 0.72767323 0.7440924 0.6544538 0.74415326 0.6751709 0.7221312 0.7414074 0.6748002 0.7425338 0.67530084 0.6401946 0.7271409 0.6467901 0.67500573 0.6864517 0.6870877 0.72245497 0.7422234 0.6753139 0.64671344 0.64050025 0.72520286
0.8418418 0.7263686 0.69090736 0.6870058 0.63906384 0.7089694 0.72551525 0.6920547 0.63901293 0.6908378 0.7095452 0.72309583 0.6750029 0.7438051 0.6557709 0.6745258 0.72583246 0.65555334 0.70933497 0.7427703 0.67476517 0.70912075 0.74172205 0.68732226 0.70804644 0.63996166 0.72106314 0.7084903 0.6912677 0.7276435 0.74404347 0.65449166 0.7441049 0.6751899 0.7221121 0.7413683 0.67481554 0.74249154 0.67531955 0.640243 0.72711146 0.6468315 0.6750215 0.6864629 0.687099 0.7224336 0.7421813 0.6753316 0.6467551 0.64054996 0.72518134
0.8428428 0.72634447 0.69091636 0.68701655 0.63911766 0.7089654 0.72549355 0.69206256 0.6390666 0.69084775 0.70953715 0.72307193 0.6750207 0.7437575 0.6557998 0.67454195 0.7258087 0.6555831 0.7093289 0.74272805 0.6747806 0.7091148 0.74168324 0.6873333 0.7080445 0.6400141 0.7210465 0.70848835 0.6912762 0.72761375 0.7439946 0.6545294 0.74405664 0.6752089 0.7220929 0.74132925 0.67483085 0.7424493 0.67533827 0.64029145 0.727082 0.64687294 0.6750374 0.68647414 0.6871102 0.7224123 0.7421391 0.67534935 0.6467967 0.64059955 0.7251598
0.8438438 0.7263203 0.6909254 0.6870272 0.63917154 0.70896137 0.72547185 0.69207036 0.6391203 0.6908577 0.7095291 0.7230481 0.6750384 0.74370986 0.6558288 0.67455804 0.7257849 0.6556128 0.70932275 0.7426858 0.674796 0.70910877 0.74164426 0.6873444 0.70804256 0.6400665 0.7210299 0.70848644 0.69128466 0.72758406 0.74394584 0.65456706 0.7440085 0.6752279 0.7220738 0.7412902 0.6748462 0.74240714 0.6753571 0.6403401 0.7270527 0.64691436 0.6750532 0.6864854 0.68712145 0.7223909 0.7420969 0.6753672 0.6468383 0.6406491 0.72513825
0.8448448 0.7262962 0.6909345 0.68703794 0.6392254 0.7089573 0.7254501 0.6920782 0.639174 0.69086766 0.7095211 0.72302425 0.67505616 0.74366224 0.65585786 0.6745742 0.7257611 0.65564245 0.7093166 0.7426435 0.67481136 0.70910275 0.7416053 0.6873554 0.70804065 0.6401188 0.72101325 0.7084845 0.69129306 0.7275544 0.74389714 0.6546046 0.74396044 0.67524683 0.7220546 0.74125123 0.6748615 0.742365 0.67537594 0.6403889 0.7270234 0.6469558 0.675069 0.6864966 0.68713266 0.7223695 0.7420547 0.67538506 0.64687985 0.6406985 0.72511667
0.8458458 0.72627205 0.6909435 0.6870486 0.6392794 0.7089532 0.7254283 0.692086 0.6392277 0.6908776 0.70951307 0.72300047 0.67507386 0.74361455 0.655887 0.67459035 0.72573733 0.65567213 0.7093104 0.7426011 0.67482674 0.70909667 0.74156624 0.6873664 0.7080387 0.64017093 0.72099674 0.7084825 0.69130147 0.72752464 0.74384856 0.65464216 0.74391246 0.6752658 0.7220354 0.7412123 0.67487687 0.742323 0.67539483 0.6404379 0.72699416 0.6469972 0.67508477 0.6865079 0.68714386 0.7223481 0.74201244 0.67540294 0.64692134 0.64074785 0.7250951
0.8468468 0.7262479 0.69095254 0.68705934 0.6393336 0.70894915 0.7254064 0.6920938 0.63928145 0.69088763 0.7095051 0.7229767 0.67509156 0.74356693 0.6559162 0.6746065 0.72571355 0.6557017 0.7093042 0.7425588 0.6748421 0.70909053 0.7415272 0.68737745 0.7080368 0.640223 0.72098017 0.70848054 0.69130987 0.72749496 0.7438001 0.6546796 0.74386454 0.6752847 0.7220162 0.74117345 0.67489225 0.742281 0.6754138 0.6404872 0.72696495 0.6470386 0.6751005 0.6865191 0.68715507 0.72232664 0.7419701 0.67542094 0.6469628 0.6407971 0.7250735
0.8478478 0.7262237 0.6909616 0.6870701 0.63938785 0.7089451 0.7253844 0.6921016 0.6393353 0.6908976 0.7094971 0.72295296 0.6751092 0.74351925 0.65594554 0.6746227 0.72568977 0.6557313 0.709298 0.7425164 0.6748575 0.70908445 0.7414881 0.6873885 0.7080348 0.640275 0.72096366 0.70847857 0.6913183 0.7274653 0.7437517 0.65471697 0.74381673 0.6753035 0.72199696 0.74113464 0.6749076 0.7422391 0.67543286 0.64053667 0.7269358 0.64708 0.67511624 0.68653035 0.6871662 0.7223052 0.74192786 0.67543894 0.64700425 0.64084625 0.7250519
0.8488488 0.7261995 0.69097066 0.68708086 0.63944227 0.708941 0.72536236 0.6921094 0.6393892 0.6909075 0.70948905 0.72292924 0.6751269 0.7434715 0.65597504 0.6746389 0.7256659 0.6557609 0.70929176 0.742474 0.67487293 0.7090783 0.741449 0.68739945 0.70803285 0.64032686 0.72094715 0.7084766 0.6913267 0.7274356 0.74370337 0.6547542 0.743769 0.67532235 0.7219778 0.7410959 0.674923 0.74219733 0.67545193 0.64058644 0.72690666 0.6471213 0.675132 0.68654156 0.68717736 0.72228366 0.7418856 0.67545706 0.6470456 0.64089525 0.72503024
0.8498498 0.7261753 0.6909797 0.68709165 0.6394969 0.70893687 0.72534025 0.6921172 0.6394433 0.69091743 0.70948106 0.7229055 0.67514455 0.7434237 0.6560046 0.6746552 0.72564214 0.65579045 0.7092855 0.7424317 0.6748883 0.7090721 0.74140984 0.6874104 0.70803094 0.6403786 0.7209307 0.70847464 0.6913351 0.72740585 0.7436552 0.6547915 0.74372137 0.6753411 0.7219585 0.7410572 0.6749385 0.7421556 0.675471 0.6406364 0.72687757 0.6471626 0.67514765 0.6865528 0.6871885 0.7222621 0.7418434 0.6754752 0.64708686 0.6409442 0.7250086
0.8508509 0.72615105 0.6909888 0.68710244 0.63955176 0.7089328 0.72531813 0.692125 0.63949746 0.6909274 0.7094731 0.72288185 0.6751622 0.74337584 0.6560344 0.6746715 0.7256183 0.65582 0.70927924 0.7423894 0.67490375 0.7090659 0.74137074 0.6874214 0.708029 0.6404302 0.72091424 0.7084726 0.6913434 0.72737616 0.7436071 0.6548286 0.74367374 0.6753599 0.7219393 0.74101865 0.67495394 0.74211395 0.67549014 0.6406864 0.72684854 0.64720386 0.6751633 0.6865641 0.68719965 0.72224057 0.74180114 0.67549336 0.6471281 0.64099306 0.724987
0.8518519 0.7261268 0.69099784 0.6871133 0.63960683 0.7089287 0.72529596 0.69213283 0.6395518 0.6909373 0.7094651 0.72285813 0.67517984 0.74332786 0.65606433 0.6746878 0.72559446 0.6558496 0.709273 0.74234706 0.6749192 0.7090597 0.74133164 0.6874323 0.708027 0.6404817 0.72089785 0.7084706 0.69135183 0.7273464 0.74355906 0.6548657 0.7436262 0.6753786 0.7219201 0.74098015 0.6749695 0.7420724 0.6755093 0.64073646 0.7268195 0.64724505 0.675179 0.6865754 0.68721074 0.72221893 0.74175894 0.67551154 0.6471693 0.64104176 0.72496533
0.8528529 0.7261025 0.69100696 0.68712413 0.63966227 0.7089246 0.7252738 0.69214064 0.63960636 0.6909472 0.7094571 0.72283447 0.6751975 0.7432798 0.6560945 0.6747042 0.7255706 0.65587914 0.7092667 0.74230486 0.6749346 0.7090535 0.7412926 0.68744326 0.70802504 0.6405331 0.72088146 0.70846856 0.6913602 0.7273167 0.74351114 0.6549027 0.7435787 0.67539734 0.7219009 0.7409417 0.67498505 0.7420309 0.67552847 0.64078647 0.72679055 0.6472862 0.6751946 0.6865867 0.6872218 0.7221973 0.7417168 0.67552984 0.64721036 0.6410904 0.7249437
0.8538539 0.7260781 0.6910161 0.68713504 0.6397178 0.7089205 0.7252516 0.6921484 0.63966113 0.69095707 0.7094492 0.7228108 0.67521507 0.74323165 0.65612483 0.67472064 0.7255467 0.65590876 0.7092604 0.74226266 0.6749501 0.7090473 0.74125355 0.68745416 0.70802313 0.6405844 0.72086513 0.70846653 0.6913685 0.7272869 0.7434633 0.65493965 0.7435312 0.675416 0.7218817 0.7409034 0.67500067 0.74198955 0.6755476 0.64083654 0.7267616 0.6473272 0.6752103 0.686598 0.6872329 0.7221756 0.7416747 0.67554814 0.6472514 0.6411389 0.724922
0.8548549 0.7260537 0.6910252 0.687146 0.6397735 0.70891637 0.72522944 0.6921562 0.63971615 0.69096696 0.7094412 0.7227871 0.6752327 0.7431833 0.6561553 0.67473716 0.7255229 0.65593845 0.70925415 0.7422205 0.6749656 0.70904106 0.7412145 0.687465 0.70802116 0.64063555 0.7208488 0.70846444 0.6913769 0.7272571 0.74341553 0.6549766 0.74348384 0.6754346 0.7218625 0.7408651 0.67501634 0.74194825 0.6755668 0.64088655 0.7267326 0.6473682 0.6752259 0.6866093 0.68724394 0.7221539 0.7416327 0.67556643 0.6472924 0.6411873 0.72490036
0.8558559 0.7260293 0.6910343 0.687157 0.6398291 0.70891225 0.72520727 0.692164 0.63977146 0.69097686 0.70943326 0.72276336 0.67525035 0.74313486 0.65618587 0.6747537 0.725499 0.6559681 0.7092478 0.74217844 0.6749812 0.7090348 0.7411756 0.6874759 0.7080192 0.64068663 0.7208325 0.7084624 0.69138527 0.7272273 0.74336785 0.65501344 0.74343646 0.67545325 0.7218433 0.7408269 0.6750321 0.74190706 0.675586 0.6409365 0.7267037 0.6474091 0.6752415 0.6866207 0.687255 0.72213215 0.7415907 0.6755848 0.6473332 0.6412356 0.7248787
0.8568569 0.7260048 0.6910435 0.687168 0.63988477 0.70890814 0.72518504 0.6921718 0.639827 0.6909867 0.7094253 0.72273964 0.675268 0.7430863 0.65621644 0.67477036 0.725475 0.6559979 0.7092415 0.7421364 0.6749968 0.70902854 0.74113667 0.6874867 0.70801723 0.6407376 0.72081625 0.70846033 0.6913937 0.72719735 0.7433203 0.6550503 0.74338907 0.6754718 0.72182417 0.74078876 0.67504793 0.7418659 0.6756052 0.64098644 0.7266748 0.6474499 0.6752571 0.68663216 0.687266 0.7221104 0.7415488 0.6756032 0.64737403 0.64128375 0.7248571
0.8578579 0.7259802 0.69105273 0.68717897 0.6399404 0.708904 0.72516286 0.69217956 0.6398826 0.6909965 0.70941734 0.72271585 0.6752857 0.7430377 0.6562471 0.6747871 0.7254511 0.65602773 0.70923525 0.74209446 0.6750124 0.7090223 0.7410978 0.68749756 0.70801526 0.64078844 0.7208 0.70845824 0.691402 0.7271675 0.7432728 0.65508705 0.74334174 0.6754904 0.72180504 0.74075073 0.67506385 0.74182487 0.6756243 0.64103633 0.7266459 0.6474906 0.67527264 0.68664354 0.687277 0.72208863 0.74150693 0.6756216 0.64741474 0.64133185 0.72483546
0.8588589 0.72595567 0.6910619 0.68719 0.63999593 0.70889986 0.7251407 0.69218737 0.6399382 0.69100636 0.7094094 0.7226921 0.67530334 0.7429891 0.6562777 0.6748039 0.7254271 0.65605766 0.70922893 0.74205256 0.67502815 0.709016 0.741059 0.68750834 0.7080133 0.6408392 0.72078377 0.7084561 0.6914104 0.7271375 0.7432253 0.65512383 0.74329436 0.67550886 0.7217859 0.74071276 0.6750798 0.74178386 0.6756435 0.64108616 0.72661704 0.6475313 0.6752882 0.68665504 0.687288 0.7220668 0.7414651 0.67564005 0.6474554 0.64137983 0.7248138
0.8598599 0.7259311 0.6910711 0.687201 0.6400515 0.70889574 0.7251185 0.6921952 0.6399937 0.69101614 0.7094015 0.7226683 0.67532104 0.74294055 0.6563084 0.67482084 0.72540313 0.65608764 0.7092226 0.7420108 0.6750439 0.70900977 0.7410203 0.68751913 0.70801127 0.6408899 0.72076756 0.708454 0.6914188 0.7271076 0.7431779 0.65516055 0.743247 0.6755274 0.7217668 0.7406749 0.67509586 0.7417429 0.67566264 0.6411359 0.72658813 0.6475718 0.67530376 0.68666655 0.68729895 0.72204506 0.7414234 0.6756585 0.647496 0.64142776 0.72479224
0.8608609 0.7259065 0.69108033 0.687212 0.640107 0.70889163 0.7250964 0.692203 0.6400493 0.6910259 0.70939356 0.7226444 0.6753388 0.7428919 0.6563391 0.6748378 0.7253791 0.65611774 0.7092163 0.74196905 0.67505974 0.7090035 0.74098164 0.6875299 0.7080093 0.6409405 0.7207514 0.70845187 0.69142723 0.7270776 0.74313056 0.65519726 0.7431996 0.6755459 0.72174776 0.74063706 0.675112 0.7417021 0.6756818 0.6411856 0.7265592 0.6476122 0.6753193 0.6866781 0.68730986 0.7220233 0.74138176 0.67567694 0.64753646 0.64147556 0.72477067
0.8618619 0.7258819 0.6910895 0.687223 0.6401624 0.70888746 0.7250743 0.6922108 0.64010483 0.6910357 0.70938563 0.7226205 0.67535657 0.74284333 0.6563698 0.67485493 0.7253551 0.656148 0.70921 0.7419274 0.67507565 0.70899725 0.7409431 0.6875407 0.70800734 0.640991 0.7207352 0.7084497 0.69143564 0.72704756 0.7430833 0.6552339 0.7431522 0.67556435 0.72172874 0.74059933 0.6751282 0.7416613 0.67570096 0.6412352 0.7265303 0.6476526 0.6753349 0.6866897 0.6873208 0.7220015 0.7413402 0.6756954 0.64757687 0.6415233 0.72474915
0.8628629 0.7258572 0.6910987 0.68723404 0.6402178 0.70888335 0.7250522 0.6922186 0.6401603 0.6910454 0.7093777 0.7225965 0.6753743 0.7427948 0.65640044 0.67487204 0.72533107 0.65617836 0.70920366 0.74188584 0.6750916 0.708991 0.74090457 0.68755144 0.7080053 0.6410414 0.72071904 0.7084475 0.6914441 0.7270176 0.74303603 0.65527064 0.7431047 0.6755828 0.72170967 0.7405616 0.6751445 0.7416206 0.67572004 0.64128464 0.72650135 0.64769286 0.6753504 0.68670124 0.68733174 0.72197974 0.74129874 0.67571384 0.6476172 0.641571 0.7247276
0.8638639 0.7258326 0.6911079 0.6872451 0.6402731 0.7088792 0.7250301 0.6922264 0.64021575 0.6910551 0.7093698 0.72257245 0.6753922 0.7427463 0.65643114 0.67488927 0.725307 0.6562089 0.70919734 0.74184436 0.6751077 0.70898473 0.7408661 0.68756217 0.70800334 0.6410917 0.72070295 0.7084453 0.69145256 0.72698754 0.7429888 0.65530735 0.7430572 0.6756013 0.7216907 0.740524 0.67516077 0.7415799 0.67573917 0.64133406 0.7264724 0.64773303 0.675366 0.6867128 0.68734264 0.721958 0.7412573 0.67573225 0.6476575 0.64161855 0.7247061
0.8648649 0.72580796 0.6911171 0.68725604 0.6403283 0.70887506 0.7250081 0.6922342 0.6402711 0.69106483 0.7093619 0.7225483 0.6754101 0.7426978 0.6564617 0.67490655 0.72528297 0.65623945 0.709191 0.741803 0.6751239 0.7089785 0.7408278 0.68757284 0.7080013 0.641142 0.7206868 0.7084431 0.691461 0.72695756 0.7429417 0.6553441 0.74300957 0.6756198 0.7216717 0.74048644 0.6751771 0.74153924 0.67575824 0.6413834 0.7264434 0.6477731 0.67538154 0.68672436 0.68735355 0.7219362 0.741216 0.6757507 0.64769775 0.64166605 0.72468466
0.8658659 0.7257833 0.6911263 0.68726707 0.64038336 0.7088709 0.7249861 0.69224197 0.6403264 0.69107455 0.709354 0.72252417 0.67542803 0.7426493 0.6564923 0.67492384 0.7252588 0.6562701 0.7091847 0.7417617 0.6751401 0.7089722 0.7407895 0.6875835 0.7079993 0.64119226 0.72067064 0.70844084 0.6914695 0.7269276 0.7428945 0.6553809 0.7429619 0.6756382 0.72165275 0.7404489 0.6751934 0.74149865 0.6757773 0.6414326 0.7264144 0.6478131 0.67539716 0.686736 0.6873644 0.7219145 0.74117476 0.67576903 0.64773786 0.64171356 0.72466326
0.8668669 0.7257587 0.69113547 0.68727803 0.6404383 0.7088667 0.7249641 0.6922498 0.6403816 0.6910842 0.70934606 0.7225 0.67544603 0.7426009 0.65652287 0.6749411 0.72523475 0.6563007 0.7091784 0.74172044 0.6751563 0.70896596 0.7407513 0.68759423 0.70799726 0.6412425 0.72065455 0.7084386 0.691478 0.72689754 0.7428473 0.6554177 0.7429141 0.6756567 0.72163385 0.7404114 0.67520976 0.74145806 0.67579633 0.6414817 0.7263853 0.64785296 0.6754128 0.68674755 0.68737525 0.72189283 0.74113363 0.6757874 0.647778 0.641761 0.72464186
0.8678679 0.72573406 0.69114465 0.687289 0.6404932 0.70886254 0.7249421 0.6922576 0.6404367 0.69109386 0.7093382 0.7224758 0.6754641 0.7425526 0.6565533 0.67495847 0.7252106 0.65633136 0.7091721 0.7416793 0.6751726 0.7089597 0.7407132 0.6876049 0.70799524 0.6412927 0.7206384 0.70843625 0.6914865 0.7268676 0.7428001 0.6554546 0.74286616 0.67567515 0.72161496 0.7403739 0.67522615 0.7414175 0.67581534 0.64153063 0.72635615 0.6478927 0.6754284 0.6867592 0.68738616 0.72187114 0.74109256 0.6758057 0.64781797 0.64180845 0.7246206
0.8688689 0.7257095 0.6911538 0.68729997 0.640548 0.7088584 0.7249202 0.6922654 0.6404917 0.69110346 0.70933026 0.7224516 0.6754823 0.7425043 0.6565838 0.6749759 0.72518647 0.65636206 0.7091658 0.74163824 0.67518896 0.70895344 0.74067515 0.6876155 0.70799315 0.6413428 0.7206223 0.7084339 0.69149494 0.72683764 0.74275297 0.6554915 0.74281806 0.67569363 0.72159606 0.7403365 0.67524254 0.741377 0.67583436 0.6415795 0.726327 0.64793247 0.67544407 0.68677074 0.687397 0.7218495 0.74105155 0.67582387 0.64785796 0.64185584 0.7245993
0.8698699 0.7256849 0.69116294 0.68731093 0.6406026 0.70885414 0.7248983 0.6922732 0.6405466 0.6911131 0.70932233 0.7224275 0.67550045 0.7424561 0.6566142 0.6749932 0.7251623 0.6563927 0.7091595 0.74159724 0.6752053 0.70894724 0.7406372 0.6876262 0.7079911 0.641393 0.72060615 0.7084316 0.69150347 0.7268077 0.74270576 0.6555285 0.7427699 0.67571217 0.72157717 0.74029905 0.67525893 0.74133646 0.6758533 0.64162827 0.72629774 0.64797205 0.67545974 0.68678236 0.68740785 0.72182786 0.7410106 0.67584205 0.6478979 0.6419032 0.7245781
0.8708709 0.7256604 0.6911721 0.6873219 0.6406571 0.70884997 0.72487646 0.692281 0.64060146 0.6911227 0.7093144 0.7224033 0.6755187 0.742408 0.65664446 0.6750106 0.7251382 0.6564234 0.7091532 0.74155635 0.6752217 0.708941 0.74059933 0.68763685 0.70798904 0.6414432 0.72059005 0.7084292 0.6915119 0.7267778 0.7426585 0.6555656 0.74272156 0.6757307 0.72155833 0.7402617 0.6752753 0.7412959 0.67587227 0.6416769 0.7262684 0.6480116 0.6754755 0.6867939 0.6874187 0.7218062 0.7409698 0.67586017 0.6479378 0.6419506 0.724557
0.8718719 0.7256358 0.69118124 0.6873328 0.64071155 0.70884573 0.72485465 0.6922888 0.6406561 0.69113225 0.7093065 0.72237915 0.67553693 0.7423599 0.6566747 0.67502797 0.72511405 0.656454 0.70914686 0.7415155 0.6752381 0.7089347 0.7405615 0.68764746 0.7079869 0.6414934 0.72057384 0.7084268 0.6915204 0.72674793 0.74261117 0.6556028 0.7426733 0.67574924 0.72153956 0.74022424 0.6752917 0.74125534 0.67589116 0.6417254 0.72623897 0.648051 0.6754913 0.6868055 0.68742955 0.72178465 0.740929 0.67587817 0.64797765 0.641998 0.7245358
0.8728729 0.7256113 0.6911903 0.6873437 0.6407658 0.7088415 0.72483283 0.69229656 0.64071065 0.69114184 0.70929855 0.72235495 0.67555517 0.7423119 0.6567049 0.6750453 0.7250899 0.6564847 0.70914054 0.74147475 0.67525446 0.7089285 0.74052376 0.6876581 0.70798475 0.6415436 0.7205577 0.7084243 0.69152886 0.7267181 0.7425638 0.6556401 0.74262494 0.67576784 0.7215207 0.7401868 0.6753081 0.74121475 0.67591006 0.6417738 0.72620946 0.6480904 0.67550707 0.68681705 0.6874404 0.72176313 0.7408883 0.6758961 0.64801747 0.64204544 0.7245148
0.8738739 0.7255869 0.6911994 0.68735456 0.64081997 0.7088373 0.7248111 0.6923044 0.64076513 0.6911514 0.70929056 0.7223308 0.67557347 0.742264 0.656735 0.6750627 0.72506577 0.65651536 0.7091342 0.74143404 0.67527086 0.70892227 0.7404861 0.68766874 0.7079826 0.6415939 0.7205415 0.7084218 0.6915373 0.7266883 0.74251634 0.6556776 0.74257666 0.6757865 0.72150195 0.7401494 0.6753245 0.7411741 0.6759289 0.6418221 0.72617996 0.64812976 0.675523 0.6868286 0.6874513 0.7217416 0.74084765 0.6759139 0.6480573 0.6420929 0.72449374
0.8748749 0.72556245 0.6912085 0.6873655 0.64087397 0.708833 0.7247894 0.6923121 0.64081943 0.6911609 0.70928264 0.7223067 0.67559177 0.74221617 0.656765 0.67508006 0.7250416 0.65654594 0.7091279 0.7413934 0.6752873 0.70891607 0.7404485 0.68767935 0.70798045 0.64164424 0.72052526 0.7084193 0.6915458 0.7266586 0.7424688 0.65571505 0.7425283 0.6758052 0.7214832 0.7401119 0.67534083 0.7411334 0.6759478 0.6418703 0.72615045 0.648169 0.6755389 0.6868402 0.68746215 0.72172016 0.74080706 0.67593163 0.6480971 0.64214045 0.72447276
0.8758759 0.7255381 0.69121754 0.6873763 0.64092785 0.70882875 0.7247677 0.6923199 0.6408736 0.69117045 0.70927465 0.7222826 0.67561007 0.7421684 0.65679497 0.67509735 0.7250174 0.6565766 0.7091216 0.7413528 0.6753037 0.7089098 0.7404109 0.68769 0.70797825 0.64169466 0.720509 0.70841676 0.6915542 0.72662884 0.74242115 0.65575254 0.74248004 0.6758239 0.7214644 0.74007434 0.6753572 0.7410926 0.67596656 0.64191836 0.72612095 0.6482082 0.67555493 0.6868517 0.68747306 0.72169876 0.74076647 0.67594934 0.64813685 0.642188 0.7244517
0.8768769 0.72551376 0.6912266 0.6873871 0.64098155 0.7088244 0.72474605 0.6923277 0.6409277 0.69117993 0.70926666 0.7222585 0.6756284 0.74212074 0.6568248 0.6751147 0.72499335 0.65660715 0.70911527 0.74131227 0.6753201 0.7089036 0.74037343 0.6877006 0.70797604 0.64174515 0.7204927 0.70841414 0.69156265 0.7265992 0.74237335 0.65579003 0.74243176 0.67584276 0.7214457 0.7400368 0.67537355 0.74105173 0.6759854 0.64196634 0.72609144 0.64824736 0.6755711 0.6868632 0.68748397 0.72167736 0.740726 0.67596704 0.64817667 0.64223576 0.7244308
0.8778779 0.72548944 0.6912356 0.68739796 0.6410352 0.7088201 0.7247245 0.6923354 0.6409816 0.69118947 0.7092586 0.7222345 0.6756467 0.7420732 0.65685457 0.675132 0.7249692 0.65663767 0.70910895 0.74127173 0.67533654 0.70889735 0.740336 0.6877113 0.7079738 0.6417958 0.7204763 0.7084115 0.69157106 0.7265696 0.7423254 0.6558275 0.74238354 0.67586166 0.72142696 0.7399991 0.6753899 0.7410108 0.6760042 0.64201427 0.72606194 0.64828646 0.67558724 0.6868747 0.6874949 0.72165596 0.7406855 0.67598474 0.6482164 0.64228356 0.7244098
0.8788789 0.7254652 0.6912446 0.68740875 0.6410887 0.70881575 0.72470284 0.6923432 0.6410354 0.69119895 0.70925057 0.72221047 0.675665 0.7420257 0.6568843 0.6751492 0.7249451 0.6566681 0.70910263 0.74123126 0.67535293 0.70889115 0.74029857 0.68772197 0.70797145 0.6418466 0.72045994 0.70840883 0.69157946 0.72654 0.74227744 0.655865 0.7423353 0.6758806 0.7214082 0.7399614 0.67540616 0.7409698 0.6760229 0.642062 0.7260325 0.6483255 0.6756035 0.6868862 0.6875058 0.7216347 0.7406451 0.6760024 0.64825624 0.6423315 0.72438884
0.8798799 0.725441 0.6912536 0.6874195 0.64114213 0.7088114 0.7246813 0.6923509 0.641089 0.6912084 0.7092425 0.72218645 0.6756834 0.7419783 0.65691394 0.6751664 0.72492105 0.6566986 0.7090963 0.7411908 0.6753693 0.7088849 0.7402612 0.68773264 0.7079691 0.6418975 0.7204435 0.70840615 0.69158787 0.7265105 0.7422294 0.65590245 0.74228716 0.6758997 0.7213895 0.73992354 0.67542243 0.7409286 0.67604166 0.64210975 0.72600305 0.64836454 0.67561984 0.68689764 0.68751675 0.7216134 0.7406047 0.6760201 0.64829606 0.6423795 0.7243679
0.8808809 0.7254168 0.69126254 0.68743026 0.64119536 0.708807 0.72465974 0.6923586 0.6411426 0.6912179 0.7092345 0.7221625 0.6757017 0.74193096 0.6569435 0.6751836 0.72489697 0.65672904 0.70908993 0.7411504 0.67538565 0.7088787 0.7402238 0.68774337 0.70796674 0.64194846 0.720427 0.7084034 0.6915962 0.726481 0.74218136 0.65593994 0.74223906 0.6759188 0.72137076 0.73988557 0.6754387 0.7408872 0.6760604 0.6421574 0.72597367 0.6484036 0.6756362 0.68690914 0.6875277 0.7215921 0.7405643 0.6760378 0.64833593 0.64242774 0.72434694
0.8818819 0.72539264 0.6912715 0.687441 0.6412485 0.7088026 0.7246383 0.69236636 0.641196 0.6912274 0.7092263 0.7221385 0.67572 0.74188375 0.656973 0.67520076 0.72487295 0.6567594 0.7090836 0.7411099 0.67540205 0.7088725 0.74018645 0.68775403 0.70796436 0.6419994 0.7204104 0.70840067 0.6916046 0.72645164 0.7421333 0.65597737 0.742191 0.675938 0.721352 0.73984754 0.6754549 0.74084574 0.6760791 0.6422049 0.7259442 0.6484426 0.67565256 0.6869205 0.68753874 0.72157097 0.74052393 0.67605543 0.64837587 0.64247596 0.724326
0.8828829 0.72536856 0.69128036 0.6874517 0.6413016 0.7087981 0.72461677 0.69237405 0.6412493 0.69123685 0.7092182 0.7221146 0.6757383 0.7418366 0.6570024 0.67521787 0.7248489 0.6567897 0.70907724 0.7410695 0.6754184 0.70886624 0.74014914 0.6877648 0.7079619 0.6420504 0.7203937 0.7083979 0.69161296 0.72642225 0.74208534 0.65601474 0.74214303 0.6759573 0.72133327 0.7398093 0.6754711 0.7408042 0.67609775 0.6422524 0.7259149 0.64848167 0.675669 0.68693197 0.6875498 0.7215498 0.7404835 0.67607313 0.64841586 0.6425242 0.72430503
0.8838839 0.72534454 0.6912893 0.6874624 0.64135456 0.7087936 0.7245953 0.6923817 0.64130247 0.69124633 0.70921004 0.7220908 0.6757565 0.7417895 0.6570318 0.6752349 0.72482497 0.65682006 0.70907086 0.741029 0.6754347 0.70886 0.74011177 0.68777555 0.7079594 0.64210135 0.72037697 0.7083951 0.69162124 0.726393 0.7420373 0.6560521 0.7420951 0.67597663 0.7213145 0.73977095 0.67548734 0.7407626 0.67611647 0.64229983 0.72588557 0.6485207 0.67568547 0.68694335 0.6875609 0.72152865 0.7404431 0.67609084 0.6484559 0.64257246 0.72428405
0.8848849 0.7253205 0.6912982 0.68747306 0.6414074 0.70878905 0.72457385 0.69238937 0.6413555 0.6912558 0.7092018 0.72206694 0.67577475 0.74174255 0.65706104 0.67525196 0.72480106 0.6568503 0.7090644 0.74098855 0.675451 0.7088538 0.74007446 0.6877864 0.70795685 0.6421523 0.72036016 0.7083924 0.6916296 0.7263637 0.7419893 0.6560894 0.7420473 0.67599595 0.7212957 0.7397325 0.6755035 0.740721 0.6761351 0.6423472 0.7258563 0.64855975 0.6757019 0.68695474 0.687572 0.72150755 0.7404027 0.6761086 0.64849603 0.6426207 0.7242631
0.8858859 0.72529656 0.69130707 0.6874837 0.6414602 0.7087845 0.72455245 0.692397 0.6414085 0.6912653 0.7091935 0.72204316 0.67579305 0.74169564 0.6570903 0.67526895 0.7247772 0.65688044 0.70905805 0.740948 0.67546725 0.7088475 0.740037 0.6877972 0.7079542 0.6422032 0.7203433 0.7083895 0.6916379 0.7263345 0.7419414 0.65612674 0.7419995 0.6760153 0.72127694 0.73969406 0.67551965 0.7406794 0.6761538 0.6423946 0.7258271 0.64859885 0.67571837 0.6869661 0.6875831 0.7214865 0.7403622 0.67612636 0.64853626 0.64266884 0.7242421
0.8868869 0.72527266 0.6913159 0.6874944 0.6415129 0.7087799 0.724531 0.6924046 0.6414614 0.69127476 0.70918524 0.7220194 0.67581123 0.7416488 0.65711945 0.67528594 0.72475344 0.6569106 0.7090516 0.74090743 0.6754835 0.70884126 0.73999965 0.68780804 0.7079516 0.6422541 0.7203264 0.7083867 0.69164616 0.72630537 0.7418935 0.656164 0.7419518 0.6760346 0.72125816 0.7396556 0.67553574 0.7406377 0.67617244 0.6424419 0.7257979 0.648638 0.6757349 0.68697745 0.6875942 0.72146547 0.74032176 0.6761441 0.6485766 0.64271706 0.72422105
0.8878879 0.7252488 0.6913247 0.687505 0.6415655 0.7087752 0.7245096 0.6924122 0.6415141 0.69128424 0.7091769 0.72199565 0.67582947 0.74160206 0.65714866 0.67530286 0.72472966 0.6569407 0.7090452 0.74086684 0.67549974 0.708835 0.73996216 0.6878189 0.7079489 0.6423049 0.7203095 0.70838386 0.6916544 0.72627634 0.74184567 0.6562012 0.74190426 0.676054 0.7212393 0.7396171 0.67555183 0.7405961 0.6761911 0.64248925 0.72576874 0.6486772 0.6757513 0.6869888 0.68760526 0.7214445 0.74028116 0.67616194 0.648617 0.64276516 0.7242
0.8888889 0.725225 0.69133353 0.6875156 0.6416181 0.7087706 0.7244882 0.69241977 0.6415668 0.6912937 0.70916855 0.721972 0.67584765 0.74155533 0.65717775 0.67531973 0.724706 0.6569708 0.7090387 0.74082613 0.67551595 0.7088287 0.73992467 0.68782973 0.70794624 0.6423557 0.72029257 0.708381 0.6916626 0.7262473 0.74179786 0.6562383 0.7418567 0.6760733 0.72122043 0.73957866 0.67556787 0.7405545 0.6762098 0.6425366 0.72573966 0.64871645 0.67576784 0.6870001 0.6876164 0.7214235 0.7402406 0.67617977 0.6486576 0.6428133 0.72417897
0.8898899 0.7252012 0.6913423 0.6875262 0.64167064 0.7087658 0.72446674 0.6924273 0.64161944 0.69130325 0.70916015 0.7219483 0.67586577 0.7415087 0.65720683 0.6753366 0.7246824 0.6570008 0.7090322 0.7407853 0.67553216 0.7088224 0.73988706 0.6878406 0.7079435 0.64240646 0.7202757 0.7083782 0.69167084 0.7262183 0.7417501 0.65627545 0.7418093 0.6760927 0.72120154 0.7395402 0.6755839 0.74051297 0.67622846 0.6425839 0.72571063 0.64875585 0.6757843 0.68701136 0.6876275 0.7214026 0.74019986 0.6761976 0.6486983 0.64286137 0.72415787
0.8908909 0.72517747 0.6913511 0.68753684 0.6417231 0.7087611 0.72444534 0.6924348 0.64167196 0.6913128 0.7091518 0.7219247 0.67588395 0.7414621 0.6572359 0.6753534 0.72465885 0.65703076 0.7090257 0.7407444 0.6755483 0.7088161 0.7398494 0.6878514 0.70794076 0.6424571 0.7202588 0.7083753 0.69167906 0.7261894 0.74170244 0.65631247 0.7417619 0.676112 0.7211826 0.7395017 0.67559993 0.7404714 0.6762472 0.6426313 0.72568166 0.6487953 0.6758008 0.6870226 0.6876386 0.72138166 0.74015903 0.67621547 0.6487389 0.64290935 0.72413677
0.8918919 0.72515374 0.6913599 0.68754745 0.6417756 0.7087563 0.7244239 0.69244224 0.64172447 0.6913223 0.7091434 0.7219011 0.67590207 0.7414156 0.65726495 0.67537016 0.72463536 0.6570607 0.7090191 0.7407034 0.67556447 0.70880973 0.73981166 0.6878623 0.707938 0.64250773 0.72024184 0.7083724 0.6916872 0.7261605 0.7416548 0.6563495 0.74171466 0.6761313 0.7211636 0.7394633 0.67561597 0.7404299 0.67626584 0.6426787 0.7256527 0.6488349 0.67581725 0.6870339 0.68764967 0.72136074 0.74011815 0.6762334 0.6487797 0.6429573 0.7241156
0.8928929 0.7251301 0.69136864 0.687558 0.64182806 0.7087515 0.7244024 0.6924497 0.6417769 0.69133186 0.709135 0.7218776 0.6759201 0.7413691 0.65729403 0.6753869 0.72461194 0.6570906 0.70901257 0.7406622 0.67558056 0.7088034 0.73977375 0.6878731 0.7079353 0.6425582 0.7202249 0.70836955 0.6916954 0.7261317 0.74160725 0.65638644 0.7416675 0.6761506 0.7211445 0.73942494 0.67563194 0.74038845 0.6762846 0.6427262 0.72562385 0.64887464 0.6758337 0.68704516 0.68766075 0.7213399 0.7400771 0.67625135 0.6488204 0.6430052 0.72409445
0.8938939 0.7251065 0.69137734 0.6875686 0.6418806 0.70874673 0.72438097 0.6924571 0.6418293 0.69134146 0.7091266 0.7218541 0.6759382 0.74132264 0.65732306 0.67540365 0.7245886 0.65712047 0.70900595 0.7406209 0.67559665 0.70879704 0.7397357 0.687884 0.7079325 0.6426087 0.72020805 0.70836663 0.69170356 0.7261029 0.7415598 0.65642333 0.7416204 0.67616993 0.7211254 0.73938656 0.6756479 0.740347 0.6763033 0.64277375 0.725595 0.64891446 0.67585015 0.6870564 0.68767184 0.721319 0.74003595 0.6762693 0.64886117 0.64305305 0.72407323
0.8948949 0.7250829 0.6913861 0.68757915 0.641933 0.7087419 0.72435945 0.6924645 0.64188176 0.691351 0.7091182 0.7218306 0.67595625 0.74127626 0.65735215 0.67542034 0.7245652 0.65715027 0.7089993 0.7405795 0.67561275 0.7087906 0.7396976 0.6878948 0.7079297 0.64265907 0.7201911 0.7083638 0.6917117 0.72607416 0.74151236 0.65646017 0.74157345 0.6761892 0.7211063 0.73934823 0.6756639 0.74030566 0.6763221 0.6428214 0.72556627 0.6489545 0.6758666 0.6870676 0.6876829 0.7212982 0.73999476 0.6762873 0.64890194 0.6431008 0.724052
0.8958959 0.7250593 0.6913948 0.6875897 0.6419856 0.708737 0.72433794 0.69247186 0.64193416 0.6913606 0.7091098 0.7218072 0.67597425 0.74122983 0.6573813 0.675437 0.72454184 0.6571801 0.70899266 0.74053806 0.6756288 0.7087842 0.73965925 0.6879056 0.7079269 0.6427093 0.72017425 0.70836085 0.69171983 0.7260455 0.74146503 0.65649694 0.74152654 0.6762084 0.7210871 0.73930997 0.6756798 0.74026436 0.67634094 0.6428691 0.72553754 0.64899474 0.675883 0.68707883 0.68769395 0.72127736 0.7399535 0.67630535 0.6489427 0.6431484 0.72403073
0.8968969 0.7250357 0.6914035 0.6876003 0.64203817 0.7087322 0.72431636 0.6924792 0.64198655 0.6913702 0.7091013 0.72178376 0.6759923 0.74118346 0.65741044 0.67545366 0.72451854 0.6572098 0.7089859 0.74049664 0.6756448 0.7087777 0.7396209 0.68791646 0.70792407 0.64275956 0.7201574 0.708358 0.69172794 0.7260168 0.7414178 0.65653366 0.7414797 0.6762276 0.72106797 0.7392717 0.6756958 0.7402231 0.6763598 0.64291704 0.72550887 0.64903504 0.6758994 0.68709004 0.687705 0.72125655 0.73991233 0.6763234 0.6489835 0.64319605 0.72400945
0.8978979 0.7250122 0.6914122 0.68761086 0.64209086 0.7087273 0.7242947 0.6924865 0.64203894 0.6913798 0.7090929 0.72176033 0.67601025 0.7411371 0.65743965 0.6754703 0.7244953 0.65723956 0.70897925 0.74045515 0.67566085 0.7087712 0.73958254 0.68792725 0.70792127 0.6428096 0.7201406 0.70835507 0.69173604 0.7259882 0.7413707 0.6565703 0.74143296 0.67624676 0.7210488 0.7392335 0.67571175 0.7401819 0.67637867 0.6429651 0.72548026 0.64907545 0.6759158 0.68710124 0.687716 0.72123575 0.73987114 0.67634153 0.6490242 0.64324355 0.7239881
0.8988989 0.72498864 0.6914209 0.6876215 0.6421436 0.7087224 0.724273 0.6924938 0.6420914 0.6913894 0.7090845 0.72173697 0.67602825 0.74109066 0.657469 0.6754869 0.724472 0.6572693 0.7089725 0.7404137 0.6756769 0.70876473 0.73954415 0.68793803 0.70791847 0.6428597 0.7201237 0.70835215 0.6917441 0.72595966 0.7413236 0.6566069 0.7413863 0.6762659 0.7210296 0.7391954 0.67572767 0.7401408 0.6763976 0.6430132 0.7254517 0.64911586 0.6759321 0.68711245 0.68772703 0.72121495 0.73982996 0.67635965 0.6490649 0.643291 0.7239668
0.8998999 0.72496516 0.6914296 0.687632 0.6421964 0.7087175 0.72425133 0.6925011 0.6421439 0.691399 0.7090761 0.7217136 0.6760462 0.7410443 0.6574983 0.6755035 0.72444874 0.657299 0.7089658 0.7403723 0.6756929 0.7087582 0.73950577 0.6879488 0.70791566 0.6429096 0.72010696 0.7083492 0.69175214 0.7259311 0.7412766 0.65664345 0.7413397 0.676285 0.7210104 0.7391573 0.67574364 0.7400998 0.67641664 0.6430613 0.7254232 0.6491562 0.67594844 0.68712366 0.68773806 0.7211941 0.7397888 0.67637783 0.64910555 0.6433383 0.7239454
0.9009009 0.7249417 0.6914383 0.68764263 0.6422494 0.70871264 0.7242295 0.6925084 0.64219654 0.6914085 0.7090677 0.7216903 0.6760641 0.74099785 0.6575278 0.6755201 0.7244255 0.65732867 0.70895904 0.7403309 0.6757089 0.70875156 0.7394674 0.68795955 0.7079128 0.6429594 0.72009015 0.70834637 0.6917602 0.72590256 0.7412297 0.6566799 0.7412932 0.6763041 0.7209912 0.7391193 0.6757596 0.7400588 0.6764357 0.6431093 0.7253947 0.6491966 0.6759647 0.68713486 0.687749 0.7211733 0.73974764 0.676396 0.64914614 0.6433855 0.723924
0.9019019 0.7249182 0.691447 0.68765324 0.6423025 0.70870775 0.7242077 0.6925157 0.6422492 0.6914181 0.7090593 0.721667 0.676082 0.7409514 0.65755737 0.67553675 0.7244022 0.6573584 0.7089523 0.74028945 0.67572486 0.7087449 0.739429 0.6879703 0.70791 0.6430092 0.7200734 0.70834345 0.6917682 0.72587407 0.7411829 0.6567164 0.74124676 0.6763232 0.720972 0.7390814 0.6757756 0.7400179 0.6764548 0.6431574 0.7253663 0.64923704 0.67598104 0.68714607 0.68775994 0.7211524 0.7397065 0.67641425 0.6491867 0.64343274 0.7239025
0.9029029 0.7248947 0.6914557 0.6876639 0.6423557 0.70870286 0.72418576 0.6925229 0.642302 0.69142765 0.7090509 0.7216437 0.6760999 0.74090487 0.6575871 0.6755534 0.72437894 0.6573881 0.7089455 0.7402481 0.6757409 0.70873827 0.7393906 0.687981 0.70790714 0.6430588 0.7200567 0.7083405 0.6917763 0.7258456 0.7411362 0.65675277 0.7412004 0.6763421 0.72095287 0.7390435 0.67579156 0.73997706 0.6764739 0.64320546 0.7253379 0.64927745 0.67599726 0.6871573 0.6877709 0.7211316 0.7396654 0.6764325 0.64922714 0.64347976 0.72388107
0.9039039 0.7248712 0.6914644 0.6876745 0.64240885 0.708698 0.7241639 0.69253016 0.6423549 0.6914372 0.7090425 0.7216204 0.6761178 0.7408583 0.6576169 0.67557 0.7243557 0.6574178 0.7089388 0.7402067 0.67575693 0.70873153 0.7393523 0.68799174 0.7079043 0.64310837 0.72004 0.7083376 0.69178426 0.72581714 0.7410895 0.6567891 0.7411541 0.67636114 0.7209337 0.7390057 0.6758076 0.73993635 0.6764931 0.6432535 0.7253096 0.6493178 0.6760135 0.6871685 0.6877818 0.7211107 0.7396244 0.6764507 0.64926755 0.6435268 0.7238596
0.9049049 0.7248477 0.6914731 0.6876852 0.642462 0.7086931 0.724142 0.6925374 0.64240795 0.6914467 0.7090341 0.7215971 0.67613566 0.7408117 0.65764695 0.6755867 0.72433245 0.6574475 0.708932 0.7401654 0.6757729 0.70872486 0.73931396 0.6880024 0.7079015 0.6431578 0.72002333 0.7083347 0.6917923 0.72578865 0.741043 0.6568254 0.7411078 0.67638004 0.7209145 0.7389679 0.6758237 0.73989564 0.67651224 0.6433015 0.7252813 0.6493581 0.67602974 0.6871797 0.6877927 0.72108984 0.7395834 0.676469 0.6493079 0.64357364 0.7238381
0.9059059 0.7248242 0.6914819 0.6876959 0.6425151 0.70868814 0.7241201 0.69254464 0.64246106 0.69145626 0.70902574 0.72157377 0.67615354 0.740765 0.6576771 0.6756034 0.72430915 0.65747726 0.7089252 0.74012417 0.67578894 0.7087181 0.7392757 0.6880131 0.7078986 0.64320713 0.7200067 0.70833176 0.6918003 0.7257602 0.7409965 0.6568617 0.7410616 0.67639893 0.72089535 0.7389302 0.6758398 0.73985505 0.67653143 0.6433494 0.72525305 0.6493984 0.6760459 0.68719095 0.68780357 0.7210689 0.7395424 0.6764873 0.64934814 0.6436205 0.7238165
0.9069069 0.72480065 0.6914906 0.68770665 0.6425682 0.70868325 0.72409815 0.6925519 0.6425141 0.6914658 0.70901734 0.7215505 0.6761714 0.7407182 0.6577074 0.67562014 0.72428584 0.65750706 0.7089184 0.740083 0.675805 0.7087114 0.7392375 0.6880237 0.70789576 0.6432564 0.7199901 0.70832884 0.6918083 0.7257318 0.7409501 0.65689796 0.74101543 0.6764178 0.7208762 0.7388926 0.67585593 0.7398145 0.6765506 0.64339733 0.72522485 0.64943856 0.67606205 0.68720216 0.6878144 0.72104794 0.7395015 0.6765057 0.6493883 0.64366716 0.723795
0.9079079 0.72477704 0.69149935 0.68771744 0.6426212 0.70867836 0.7240762 0.6925591 0.64256716 0.6914753 0.709009 0.7215272 0.6761893 0.74067134 0.6577377 0.67563695 0.72426254 0.65753686 0.7089116 0.74004185 0.67582107 0.70870465 0.7391993 0.6880343 0.70789295 0.64330554 0.7199735 0.7083259 0.69181633 0.7257033 0.7409038 0.65693414 0.7409693 0.67643666 0.7208571 0.73885506 0.6758721 0.7397741 0.6765698 0.6434452 0.7251966 0.64947873 0.6760782 0.6872134 0.68782526 0.7210269 0.73946065 0.67652404 0.64942837 0.64371383 0.7237734
0.9089089 0.7247535 0.6915081 0.6877282 0.6426742 0.7086735 0.72405434 0.69256634 0.6426202 0.69148475 0.70900065 0.7215039 0.6762072 0.7406244 0.65776795 0.67565376 0.72423923 0.6575667 0.7089048 0.7400008 0.67583716 0.7086979 0.73916113 0.6880449 0.7078901 0.64335465 0.719957 0.708323 0.6918243 0.72567487 0.74085754 0.6569703 0.74092317 0.67645544 0.720838 0.73881763 0.67588836 0.7397337 0.676589 0.64349294 0.72516847 0.6495188 0.67609435 0.68722475 0.6878361 0.72100586 0.7394199 0.67654234 0.64946836 0.6437603 0.72375184
0.9099099 0.72472984 0.69151694 0.687739 0.6427272 0.7086686 0.7240324 0.6925736 0.6426732 0.69149417 0.7089923 0.7214806 0.676225 0.7405776 0.6577983 0.6756706 0.7242159 0.65759665 0.708898 0.7399598 0.6758533 0.7086912 0.73912305 0.68805546 0.70788723 0.64340365 0.7199405 0.7083201 0.6918323 0.7256464 0.74081135 0.65700644 0.7408771 0.6764742 0.72081894 0.7387802 0.67590463 0.7396934 0.67660826 0.6435407 0.7251403 0.64955884 0.67611045 0.6872361 0.6878469 0.7209847 0.7393791 0.6765607 0.6495083 0.6438068 0.72373027
0.9109109 0.7247062 0.69152576 0.6877498 0.64278007 0.7086637 0.72401047 0.6925808 0.6427261 0.69150364 0.70898396 0.72145724 0.6762429 0.7405307 0.6578286 0.6756876 0.72419256 0.6576266 0.7088912 0.73991877 0.67586946 0.7086844 0.739085 0.68806607 0.7078844 0.6434526 0.719924 0.7083171 0.6918403 0.7256179 0.7407652 0.65704256 0.740831 0.676493 0.72079986 0.7387428 0.675921 0.73965317 0.6766274 0.64358836 0.72511214 0.6495988 0.67612654 0.6872474 0.6878576 0.72096354 0.73933846 0.67657906 0.6495481 0.6438532 0.7237087
0.9119119 0.7246824 0.6915346 0.6877606 0.6428329 0.7086588 0.7239886 0.6925881 0.64277905 0.69151306 0.7089756 0.7214339 0.6762608 0.7404839 0.65785897 0.67570466 0.72416914 0.65765667 0.7088844 0.7398779 0.6758857 0.70867765 0.739047 0.68807656 0.70788157 0.6435014 0.7199075 0.7083142 0.6918483 0.72558933 0.74071914 0.6570787 0.740785 0.6765117 0.7207808 0.7387056 0.6759375 0.739613 0.6766466 0.6436359 0.725084 0.6496386 0.67614263 0.6872588 0.6878684 0.7209423 0.73929787 0.6765974 0.6495878 0.6438995 0.72368705
0.9129129 0.7246586 0.6915434 0.6877714 0.6428856 0.7086539 0.7239667 0.6925953 0.64283186 0.6915224 0.7089673 0.7214105 0.6762787 0.7404371 0.65788925 0.6757218 0.72414577 0.6576868 0.7088776 0.7398371 0.67590195 0.70867085 0.7390091 0.6880871 0.7078787 0.64355016 0.7198911 0.70831126 0.6918563 0.7255608 0.7406731 0.6571148 0.7407389 0.67653036 0.7207618 0.7386683 0.675954 0.7395729 0.6766658 0.64368343 0.7250559 0.64967835 0.67615867 0.6872702 0.68787915 0.720921 0.73925734 0.6766158 0.6496274 0.64394575 0.7236655
0.9139139 0.72463477 0.6915523 0.6877822 0.6429383 0.70864904 0.7239449 0.6926026 0.6428847 0.69153184 0.708959 0.7213871 0.67629665 0.7403903 0.6579196 0.67573905 0.72412235 0.65771705 0.7088708 0.73979634 0.6759183 0.7086641 0.73897123 0.6880976 0.70787585 0.64359885 0.7198746 0.7083083 0.6918643 0.7255322 0.74062717 0.65715086 0.7406928 0.676549 0.7207428 0.7386311 0.6759706 0.7395328 0.6766849 0.6437309 0.7250277 0.64971805 0.67617476 0.68728167 0.6878899 0.7208996 0.73921686 0.67663413 0.6496669 0.64399195 0.7236439
0.9149149 0.7246108 0.6915611 0.687793 0.6429909 0.70864415 0.7239231 0.6926098 0.64293736 0.6915412 0.7089507 0.7213636 0.67631465 0.7403436 0.65794986 0.6757564 0.72409886 0.6577473 0.70886403 0.7397557 0.6759347 0.7086573 0.73893344 0.688108 0.707873 0.6436475 0.7198582 0.7083053 0.69187236 0.7255035 0.7405813 0.657187 0.7406467 0.6765677 0.7207238 0.73859406 0.67598736 0.73949283 0.67670405 0.64377826 0.72499955 0.6497576 0.6761908 0.6872931 0.68790054 0.7208782 0.73917645 0.67665243 0.6497063 0.644038 0.7236223
0.9159159 0.7245868 0.6915699 0.6878038 0.6430434 0.70863926 0.7239013 0.69261706 0.64299 0.6915505 0.7089424 0.7213401 0.6763326 0.74029684 0.65798014 0.6757738 0.72407544 0.65777767 0.70885724 0.7397151 0.6759511 0.7086506 0.7388957 0.6881185 0.7078701 0.64369607 0.71984184 0.7083023 0.6918804 0.7254748 0.7405354 0.6572231 0.7406006 0.67658633 0.7207049 0.738557 0.6760041 0.73945284 0.6767232 0.64382553 0.7249714 0.64979714 0.6762068 0.68730456 0.6879112 0.7208567 0.7391361 0.67667073 0.64974564 0.6440841 0.72360075
0.9169169 0.7245627 0.6915788 0.6878146 0.64309585 0.70863444 0.7238795 0.69262433 0.64304256 0.69155985 0.70893407 0.7213166 0.67635065 0.7402502 0.65801036 0.6757914 0.7240519 0.65780807 0.70885044 0.73967457 0.6759677 0.7086438 0.73885804 0.68812895 0.70786726 0.6437446 0.7198255 0.70829934 0.69188845 0.725446 0.74048954 0.6572592 0.7405544 0.6766049 0.72068596 0.7385199 0.6760209 0.73941296 0.67674226 0.64387274 0.7249432 0.64983654 0.6762229 0.68731606 0.6879219 0.7208353 0.73909587 0.676689 0.64978486 0.6441301 0.7235792
0.9179179 0.72453856 0.6915876 0.6878254 0.6431482 0.70862955 0.72385776 0.6926316 0.6430951 0.69156915 0.7089258 0.72129303 0.6763687 0.74020356 0.6580405 0.6758091 0.7240284 0.65783846 0.7088436 0.7396341 0.6759843 0.70863706 0.7388205 0.6881394 0.7078644 0.64379305 0.7198091 0.70829636 0.6918965 0.72541714 0.7404437 0.65729535 0.74050814 0.6766235 0.72066706 0.73848295 0.6760377 0.7393731 0.6767613 0.6439198 0.72491497 0.6498758 0.67623895 0.68732756 0.68793255 0.7208139 0.7390557 0.67670727 0.64982396 0.64417607 0.7235577
0.9189189 0.72451437 0.69159645 0.68783617 0.64320046 0.70862466 0.723836 0.6926389 0.64314747 0.6915784 0.7089175 0.7212695 0.67638683 0.740157 0.6580707 0.6758267 0.72400486 0.65786886 0.7088368 0.73959374 0.676001 0.70863026 0.73878294 0.68814975 0.7078615 0.6438415 0.7197928 0.7082933 0.6919046 0.7253882 0.74039793 0.6573315 0.74046177 0.6766422 0.7206482 0.738446 0.6760546 0.7393332 0.67678034 0.64396685 0.7248867 0.64991504 0.67625505 0.68733907 0.68794316 0.7207924 0.7390155 0.6767255 0.649863 0.644222 0.7235362
0.9199199 0.72449017 0.69160527 0.6878469 0.6432526 0.70861983 0.72381437 0.69264615 0.6431998 0.6915876 0.7089092 0.72124594 0.67640495 0.7401105 0.6581008 0.6758445 0.7239813 0.6578993 0.70883006 0.7395534 0.67601776 0.7086235 0.7387455 0.6881602 0.7078586 0.6438899 0.71977645 0.7082903 0.6919127 0.72535926 0.7403521 0.65736777 0.7404154 0.6766608 0.7206294 0.7384091 0.67607147 0.7392934 0.67679936 0.6440138 0.7248584 0.64995414 0.6762711 0.6873505 0.6879538 0.720771 0.73897547 0.6767436 0.649902 0.6442679 0.72351474
0.9209209 0.72446597 0.69161403 0.6878576 0.6433047 0.70861495 0.7237927 0.6926534 0.643252 0.69159687 0.7089009 0.72122234 0.6764232 0.7400641 0.6581309 0.67586225 0.7239577 0.6579297 0.70882326 0.73951316 0.67603457 0.7086168 0.73870814 0.68817055 0.7078557 0.6439383 0.7197601 0.70828724 0.6919208 0.72533023 0.7403063 0.657404 0.7403689 0.6766794 0.72061056 0.7383722 0.67608833 0.7392536 0.6768184 0.6440607 0.7248301 0.6499931 0.6762872 0.687362 0.68796444 0.7207496 0.7389355 0.67676175 0.64994085 0.64431375 0.72349334
0.9219219 0.72444177 0.69162285 0.68786836 0.6433567 0.70861006 0.7237711 0.6926607 0.64330417 0.6916061 0.70889264 0.7211988 0.6764415 0.7400177 0.65816087 0.67588 0.7239341 0.6579602 0.70881647 0.73947304 0.6760514 0.70861006 0.7386708 0.6881809 0.7078528 0.6439867 0.7197438 0.70828414 0.6919289 0.7253012 0.7402605 0.65744036 0.74032235 0.676698 0.7205918 0.7383353 0.6761052 0.73921376 0.6768373 0.64410746 0.72480166 0.65003204 0.6763033 0.6873735 0.68797505 0.7207282 0.7388956 0.6767798 0.6499796 0.64435965 0.72347194
0.9229229 0.7244176 0.6916316 0.6878791 0.64340854 0.70860523 0.7237495 0.69266796 0.64335626 0.6916153 0.70888436 0.7211753 0.6764598 0.7399714 0.65819085 0.6758978 0.7239105 0.6579906 0.7088097 0.73943293 0.67606825 0.7086033 0.7386336 0.68819124 0.70784986 0.64403504 0.7197275 0.7082811 0.69193697 0.72527224 0.74021465 0.6574767 0.7402758 0.6767167 0.720573 0.7382984 0.6761221 0.739174 0.6768562 0.64415413 0.7247733 0.6500709 0.6763195 0.68738496 0.68798566 0.7207068 0.7388557 0.6767978 0.6500183 0.6444055 0.7234506
0.9239239 0.7243934 0.6916404 0.6878898 0.64346033 0.70860034 0.72372794 0.69267523 0.6434082 0.69162446 0.7088761 0.72115177 0.67647815 0.73992515 0.65822077 0.6759156 0.72388685 0.658021 0.7088029 0.7393929 0.6760851 0.7085966 0.7385964 0.6882016 0.70784694 0.64408344 0.7197111 0.70827794 0.6919451 0.7252432 0.7401688 0.6575132 0.74022925 0.67673534 0.7205543 0.7382616 0.676139 0.7391342 0.6768751 0.64420074 0.7247449 0.65010965 0.67633563 0.68739647 0.6879962 0.7206855 0.7388159 0.67681575 0.6500569 0.6444513 0.7234293
0.9249249 0.7243693 0.69164914 0.6879005 0.643512 0.70859545 0.7237064 0.6926825 0.6434601 0.69163364 0.7088678 0.7211283 0.67649657 0.73987895 0.6582506 0.67593336 0.7238632 0.6580514 0.7087961 0.7393529 0.67610204 0.70858985 0.7385592 0.6882119 0.707844 0.64413184 0.7196948 0.70827484 0.6919532 0.72521424 0.74012285 0.6575496 0.7401827 0.676754 0.7205356 0.7382247 0.6761559 0.7390944 0.67689395 0.64424723 0.72471654 0.65014833 0.67635185 0.6874079 0.6880068 0.72066414 0.73877615 0.6768336 0.65009546 0.6444972 0.72340816
0.9259259 0.72434515 0.6916579 0.68791115 0.6435636 0.70859057 0.72368497 0.69268984 0.64351183 0.69164276 0.70885944 0.7211048 0.6765149 0.7398329 0.6582804 0.6759512 0.7238395 0.65808177 0.7087893 0.739313 0.6761189 0.7085832 0.7385221 0.6882223 0.70784104 0.64418024 0.71967846 0.7082716 0.6919613 0.7251853 0.7400769 0.6575861 0.7401362 0.6767728 0.72051686 0.7381878 0.6761728 0.7390545 0.6769128 0.64429367 0.7246882 0.6501869 0.6763681 0.68741935 0.6880174 0.72064286 0.73873645 0.6768515 0.65013397 0.6445431 0.723387
0.9269269 0.72432107 0.6916666 0.68792176 0.6436151 0.70858574 0.7236635 0.6926971 0.6435635 0.6916519 0.70885116 0.7210813 0.67653334 0.73978686 0.6583101 0.67596895 0.72381586 0.6581121 0.7087825 0.73927313 0.67613584 0.70857644 0.7384851 0.6882326 0.707838 0.6442287 0.7196621 0.70826846 0.69196934 0.72515637 0.7400309 0.6576226 0.7400897 0.6767915 0.7204982 0.7381509 0.6761897 0.7390146 0.67693156 0.64434004 0.72465986 0.6502254 0.67638445 0.6874308 0.68802804 0.7206216 0.7386968 0.6768694 0.6501724 0.64458907 0.72336596
0.9279279 0.7242969 0.6916753 0.6879324 0.6436665 0.7085808 0.7236421 0.6927044 0.6436151 0.691661 0.7088428 0.7210579 0.6765518 0.7397409 0.65833974 0.6759867 0.72379214 0.6581424 0.7087757 0.73923326 0.67615277 0.70856977 0.73844814 0.6882429 0.707835 0.6442772 0.7196457 0.70826524 0.6919774 0.72512746 0.7399848 0.6576591 0.7400433 0.6768103 0.72047955 0.73811394 0.6762065 0.7389747 0.67695034 0.64438635 0.72463155 0.65026385 0.67640084 0.68744224 0.68803865 0.72060037 0.7386572 0.6768873 0.6502108 0.644635 0.723345
0.9289289 0.7242729 0.69168395 0.687943 0.6437178 0.7085759 0.7236207 0.6927117 0.6436666 0.69167006 0.70883447 0.72103447 0.67657024 0.7396951 0.65836936 0.67600447 0.7237685 0.6581727 0.7087689 0.7391935 0.6761697 0.708563 0.7384112 0.6882532 0.707832 0.6443258 0.7196292 0.70826197 0.6919854 0.7250986 0.7399386 0.6576956 0.73999685 0.6768292 0.7204609 0.738077 0.6762234 0.7389347 0.67696905 0.6444326 0.7246033 0.6503022 0.67641723 0.6874536 0.6880492 0.72057915 0.7386176 0.6769051 0.6502491 0.64468104 0.7233241
0.9299299 0.7242489 0.69169265 0.6879536 0.6437691 0.708571 0.7235994 0.692719 0.643718 0.6916792 0.7088261 0.72101104 0.67658865 0.7396493 0.6583989 0.6760222 0.7237448 0.65820295 0.7087621 0.73915374 0.67618656 0.70855635 0.7383743 0.68826354 0.7078289 0.64437443 0.7196127 0.7082586 0.6919935 0.72506976 0.7398924 0.65773207 0.7399505 0.6768481 0.72044224 0.73804 0.6762402 0.73889464 0.67698777 0.64447874 0.724575 0.6503405 0.67643374 0.687465 0.68805987 0.720558 0.7385781 0.676923 0.65028745 0.6447272 0.7233034
0.9309309 0.7242249 0.6917013 0.68796414 0.6438202 0.70856607 0.7235781 0.69272625 0.6437693 0.69168824 0.7088178 0.7209877 0.67660713 0.7396036 0.65842843 0.6760399 0.7237211 0.65823317 0.7087553 0.73911405 0.6762035 0.7085497 0.7383374 0.6882739 0.7078258 0.6444231 0.7195962 0.7082553 0.6920015 0.725041 0.73984617 0.6577685 0.73990417 0.6768671 0.72042364 0.7380029 0.676257 0.73885447 0.6770064 0.6445248 0.7245468 0.65037876 0.6764503 0.6874764 0.6880705 0.7205368 0.73853856 0.6769408 0.6503258 0.6447733 0.7232827
0.9319319 0.72420096 0.6917099 0.68797463 0.64387125 0.7085611 0.7235568 0.6927335 0.6438205 0.69169724 0.7088094 0.7209643 0.67662555 0.7395579 0.6584578 0.6760576 0.7236974 0.6582633 0.7087485 0.73907435 0.67622036 0.708543 0.7383006 0.6882842 0.7078227 0.64447194 0.71957964 0.7082519 0.6920095 0.72501224 0.7398 0.65780497 0.7398579 0.6768862 0.72040504 0.7379657 0.6762738 0.73881423 0.677025 0.6445709 0.7245186 0.650417 0.676467 0.6874877 0.68808115 0.7205157 0.7384991 0.6769587 0.65036404 0.6448196 0.723262
0.9329329 0.72417706 0.6917185 0.6879852 0.64392227 0.7085562 0.7235356 0.69274086 0.64387167 0.6917063 0.708801 0.720941 0.67664397 0.7395124 0.6584872 0.67607516 0.72367376 0.6582935 0.7087417 0.7390347 0.6762372 0.7085363 0.7382638 0.6882946 0.7078195 0.64452076 0.719563 0.7082485 0.69201756 0.7249835 0.7397538 0.6578414 0.73981166 0.6769052 0.72038645 0.73792845 0.6762906 0.73877394 0.6770437 0.64461684 0.7244904 0.6504552 0.6764837 0.68749905 0.6880918 0.7204947 0.7384596 0.6769765 0.6504023 0.64486593 0.7232414
0.9339339 0.72415316 0.6917271 0.6879957 0.6439732 0.70855117 0.7235144 0.6927481 0.6439227 0.69171536 0.70879257 0.72091776 0.6766624 0.7394669 0.6585165 0.6760928 0.7236501 0.6583235 0.70873487 0.738995 0.6762541 0.70852965 0.738227 0.68830496 0.7078163 0.6445696 0.7195463 0.708245 0.69202554 0.7249549 0.73970765 0.65787774 0.7397655 0.6769243 0.72036785 0.73789114 0.67630726 0.7387336 0.6770622 0.6446628 0.7244623 0.6504933 0.67650044 0.6875104 0.6881025 0.72047365 0.7384201 0.6769944 0.65044063 0.64491224 0.72322077
0.9349349 0.7241294 0.6917356 0.6880061 0.644024 0.70854616 0.72349316 0.69275534 0.64397365 0.69172436 0.7087841 0.7208945 0.6766808 0.7394215 0.6585458 0.6761104 0.72362643 0.65835357 0.7087281 0.7389554 0.6762709 0.708523 0.7381902 0.68831533 0.707813 0.6446184 0.7195296 0.70824146 0.69203347 0.7249263 0.7396615 0.6579141 0.73971945 0.6769434 0.72034925 0.73785377 0.67632395 0.73869324 0.6770808 0.6447087 0.7244342 0.6505315 0.6765172 0.68752164 0.6881132 0.72045267 0.73838073 0.67701226 0.6504789 0.64495856 0.7232002
0.9359359 0.7241056 0.69174415 0.6880166 0.64407474 0.70854115 0.723472 0.6927626 0.64402455 0.69173336 0.70877564 0.72087127 0.67669916 0.7393762 0.65857506 0.6761279 0.72360283 0.65838355 0.7087212 0.7389157 0.6762877 0.7085163 0.7381534 0.6883257 0.70780975 0.64466715 0.7195129 0.7082379 0.69204146 0.72489774 0.7396154 0.6579504 0.7396734 0.6769625 0.72033066 0.73781633 0.67634064 0.7386529 0.67709935 0.6447545 0.7244061 0.6505696 0.676534 0.6875329 0.68812394 0.7204317 0.7383413 0.6770301 0.6505172 0.6450049 0.72317964
0.9369369 0.7240819 0.6917527 0.688027 0.64412546 0.7085361 0.72345084 0.6927698 0.64407533 0.6917424 0.7087671 0.7208481 0.6767176 0.7393309 0.6586042 0.6761454 0.7235793 0.6584135 0.7087144 0.73887604 0.67630446 0.7085097 0.7381166 0.68833613 0.70780647 0.64471596 0.71949613 0.7082343 0.6920494 0.7248692 0.7395693 0.6579867 0.7396274 0.67698157 0.720312 0.7377789 0.67635727 0.73861253 0.6771178 0.64480036 0.7243781 0.65060776 0.6765508 0.68754417 0.6881347 0.7204108 0.73830175 0.67704797 0.6505556 0.64505124 0.7231591
0.9379379 0.72405815 0.6917612 0.6880374 0.6441761 0.708531 0.72342974 0.6927771 0.64412606 0.6917514 0.7087586 0.72082496 0.67673594 0.7392857 0.65863335 0.67616284 0.72355574 0.6584434 0.7087076 0.73883635 0.6763212 0.708503 0.73807985 0.68834656 0.7078032 0.6447647 0.7194794 0.70823073 0.69205725 0.72484076 0.7395233 0.65802294 0.7395816 0.67700064 0.7202934 0.73774153 0.6763739 0.7385722 0.6771363 0.64484614 0.7243501 0.650646 0.6765676 0.6875554 0.68814546 0.7203899 0.7382623 0.6770659 0.65059406 0.64509755 0.7231385
0.9389389 0.72403455 0.69176966 0.6880478 0.64422673 0.7085259 0.72340864 0.6927843 0.6441767 0.6917604 0.70875 0.72080183 0.67675424 0.7392406 0.6586625 0.67618024 0.7235322 0.65847325 0.70870066 0.7387966 0.67633796 0.70849633 0.738043 0.68835706 0.70779985 0.6448134 0.71946263 0.7082271 0.6920652 0.7248124 0.73947734 0.6580591 0.73953575 0.6770197 0.7202748 0.7377041 0.67639047 0.7385319 0.67715484 0.6448919 0.72432214 0.6506842 0.6765845 0.6875666 0.68815625 0.7203691 0.7382228 0.6770838 0.65063256 0.64514387 0.72311795
0.9399399 0.72401094 0.6917781 0.6880582 0.6442773 0.7085207 0.72338754 0.69279146 0.6442274 0.6917694 0.7087415 0.72077876 0.67677253 0.7391955 0.6586916 0.67619765 0.7235088 0.65850306 0.7086938 0.73875684 0.67635465 0.70848966 0.7380061 0.68836755 0.7077965 0.6448621 0.7194459 0.70822346 0.69207305 0.724784 0.7394314 0.65809524 0.73949003 0.6770388 0.72025615 0.7376667 0.676407 0.7384916 0.67717326 0.64493775 0.72429425 0.6507224 0.6766013 0.6875778 0.6881671 0.7203483 0.7381832 0.67710173 0.6506711 0.6451901 0.7230973
0.9409409 0.7239874 0.6917865 0.68806857 0.64432776 0.7085155 0.72336644 0.6927987 0.64427793 0.6917785 0.7087329 0.72075576 0.67679083 0.7391505 0.6587206 0.67621493 0.72348535 0.6585328 0.7086869 0.73871696 0.67637134 0.708483 0.7379692 0.68837804 0.7077932 0.64491075 0.71942914 0.7082198 0.6920809 0.7247557 0.73938555 0.65813136 0.7394443 0.6770578 0.7202375 0.73762935 0.6764235 0.73845136 0.67719173 0.64498353 0.72426635 0.6507607 0.67661816 0.68758893 0.6881779 0.72032756 0.7381436 0.6771197 0.6507098 0.6452363 0.72307676
0.9419419 0.72396386 0.69179493 0.6880789 0.64437824 0.7085103 0.7233454 0.6928058 0.6443284 0.6917875 0.7087244 0.72073275 0.6768091 0.7391056 0.65874964 0.6762323 0.723462 0.6585625 0.70868 0.7386771 0.67638797 0.7084763 0.73793226 0.6883885 0.70778984 0.64495933 0.7194124 0.70821613 0.6920887 0.7247275 0.7393397 0.6581674 0.7393988 0.6770769 0.72021884 0.737592 0.67643994 0.7384111 0.6772102 0.6450293 0.7242385 0.65079904 0.67663497 0.6876 0.6881887 0.7203068 0.7381039 0.6771376 0.6507486 0.6452825 0.7230562
0.9429429 0.72394043 0.69180334 0.6880892 0.64442873 0.70850503 0.7233243 0.6928129 0.6443789 0.6917965 0.7087158 0.72070974 0.6768273 0.73906064 0.6587787 0.6762495 0.7234387 0.6585921 0.70867306 0.73863715 0.67640454 0.70846957 0.73789525 0.688399 0.70778644 0.64500785 0.71939564 0.70821244 0.69209653 0.7246993 0.739294 0.65820336 0.73935324 0.6770959 0.7202001 0.73755467 0.6764564 0.73837095 0.6772286 0.64507514 0.72421074 0.6508375 0.67665184 0.68761116 0.68819946 0.7202861 0.7380642 0.67715555 0.65078753 0.64532864 0.7230356
0.9439439 0.723917 0.69181174 0.6880995 0.64447916 0.70849967 0.7233032 0.69282 0.6444293 0.69180554 0.7087072 0.7206868 0.6768455 0.7390158 0.65880775 0.67626673 0.7234155 0.6586217 0.7086661 0.7385971 0.6764211 0.7084629 0.7378582 0.68840957 0.70778304 0.6450563 0.7193789 0.7082088 0.69210434 0.7246712 0.7392483 0.6582393 0.7393078 0.67711484 0.72018135 0.73751736 0.67647284 0.7383308 0.6772471 0.645121 0.724183 0.65087605 0.67666864 0.68762225 0.68821025 0.72026545 0.7380244 0.67717355 0.6508266 0.6453747 0.72301495
0.9449449 0.7238936 0.6918201 0.6881098 0.64452964 0.7084943 0.72328216 0.6928271 0.64447975 0.6918146 0.70869863 0.7206639 0.6768637 0.738971 0.6588368 0.6762839 0.72339237 0.6586513 0.7086591 0.7385569 0.6764377 0.70845616 0.73782104 0.68842006 0.70777965 0.6451047 0.7193622 0.7082051 0.6921121 0.7246431 0.7392027 0.6582752 0.73926246 0.67713386 0.7201626 0.7374801 0.67648923 0.73829067 0.6772656 0.6451669 0.7241553 0.6509147 0.67668545 0.68763334 0.68822104 0.72024477 0.73798454 0.67719156 0.6508658 0.6454207 0.7229943
0.9459459 0.7238703 0.6918284 0.6881201 0.64458007 0.7084889 0.72326106 0.69283414 0.6445301 0.69182366 0.7086901 0.720641 0.6768818 0.73892623 0.6588658 0.67630106 0.7233693 0.6586808 0.70865214 0.73851675 0.6764542 0.7084494 0.73778373 0.68843055 0.70777625 0.645153 0.7193455 0.7082014 0.69211984 0.7246151 0.73915714 0.658311 0.73921716 0.6771528 0.7201438 0.73744285 0.6765056 0.7382506 0.677284 0.64521277 0.7241276 0.65095353 0.6767022 0.68764436 0.6882318 0.72022414 0.7379447 0.67720956 0.65090513 0.6454666 0.7229737
0.9469469 0.723847 0.6918368 0.6881304 0.6446305 0.70848346 0.72323996 0.6928411 0.6445805 0.6918328 0.7086815 0.7206182 0.6768999 0.7388815 0.65889484 0.67631817 0.72334635 0.65871024 0.7086451 0.7384766 0.67647064 0.7084427 0.7377465 0.68844104 0.70777285 0.64520127 0.7193288 0.70819765 0.6921276 0.72458714 0.73911166 0.6583468 0.739172 0.67717177 0.7201249 0.7374057 0.67652196 0.7382106 0.67730254 0.6452588 0.7241 0.6509924 0.676719 0.68765545 0.68824255 0.7202036 0.73790485 0.6772276 0.65094453 0.6455125 0.722953
0.9479479 0.72382367 0.6918451 0.6881407 0.644681 0.70847803 0.7232188 0.6928481 0.64463085 0.6918419 0.70867294 0.72059536 0.67691797 0.73883677 0.658924 0.6763352 0.72332346 0.6587397 0.708638 0.73843646 0.6764871 0.7084359 0.7377091 0.6884515 0.70776945 0.64524937 0.71931213 0.70819396 0.69213533 0.7245592 0.73906624 0.6583825 0.73912686 0.67719066 0.720106 0.7373686 0.6765383 0.7381707 0.677321 0.64530486 0.7240724 0.6510313 0.67673576 0.6876664 0.68825334 0.72018296 0.737865 0.6772457 0.650984 0.6455583 0.72293234
0.9489489 0.7238005 0.6918534 0.68815094 0.6447315 0.70847255 0.7231977 0.692855 0.6446812 0.691851 0.70866436 0.7205726 0.67693603 0.7387921 0.6589531 0.67635226 0.7233007 0.6587691 0.7086309 0.7383963 0.67650354 0.7084291 0.7376718 0.68846196 0.707766 0.64529747 0.71929544 0.70819026 0.692143 0.72453135 0.73902094 0.6584181 0.7390818 0.67720956 0.72008705 0.73733145 0.67655456 0.7381308 0.67733955 0.64535093 0.72404486 0.6510702 0.6767525 0.68767744 0.6882641 0.7201624 0.73782516 0.67726374 0.6510235 0.645604 0.72291166
0.9499499 0.72377723 0.69186175 0.6881612 0.64478207 0.70846707 0.7231765 0.69286186 0.6447316 0.6918601 0.70865583 0.7205498 0.67695403 0.7387474 0.6589823 0.6763693 0.7232779 0.65879846 0.7086238 0.7383561 0.67651993 0.70842224 0.7376345 0.68847245 0.7077626 0.6453454 0.7192788 0.7081865 0.6921507 0.7245035 0.7389757 0.6584537 0.7390368 0.67722845 0.7200681 0.73729444 0.6765709 0.738091 0.6773581 0.645397 0.7240173 0.6511091 0.6767692 0.68768847 0.6882748 0.7201418 0.73778534 0.67728186 0.651063 0.6456496 0.7228909
0.950951 0.72375405 0.69187003 0.68817145 0.6448327 0.7084616 0.72315526 0.6928687 0.644782 0.6918692 0.70864725 0.7205271 0.67697203 0.7387028 0.6590115 0.6763863 0.7232552 0.6588278 0.70861673 0.738316 0.6765363 0.70841545 0.73759717 0.6884829 0.70775914 0.6453933 0.7192622 0.7081828 0.69215834 0.72447574 0.7389305 0.6584892 0.7389919 0.6772473 0.72004914 0.7372574 0.67658716 0.73805124 0.6773767 0.6454431 0.72398984 0.65114796 0.6767859 0.68769944 0.6882855 0.7201213 0.7377455 0.6772999 0.65110254 0.64569515 0.7228701
0.951952 0.72373086 0.6918783 0.68818176 0.6448833 0.7084561 0.72313404 0.6928755 0.64483243 0.6918783 0.70863867 0.7205044 0.67699 0.7386581 0.6590408 0.67640334 0.72323257 0.6588571 0.7086096 0.7382759 0.6765527 0.70840853 0.73755985 0.6884933 0.7077557 0.64544106 0.71924555 0.70817906 0.692166 0.72444797 0.7388854 0.6585247 0.73894703 0.67726606 0.7200302 0.7372205 0.67660344 0.73801154 0.6773953 0.6454891 0.72396237 0.6511868 0.6768026 0.6877104 0.6882962 0.72010076 0.73770577 0.67731804 0.65114206 0.6457406 0.72284937
0.952953 0.72370774 0.6918866 0.688192 0.64493394 0.70845056 0.72311276 0.6928823 0.6448829 0.6918874 0.70863014 0.7204817 0.6770079 0.7386134 0.65907013 0.67642033 0.7232099 0.6588864 0.7086025 0.73823583 0.67656904 0.7084016 0.7375226 0.68850374 0.7077522 0.6454888 0.719229 0.70817536 0.6921736 0.72442025 0.7388404 0.6585601 0.7389023 0.6772849 0.72001123 0.73718363 0.67661977 0.7379719 0.677414 0.6455351 0.72393495 0.6512257 0.6768192 0.6877214 0.68830687 0.72008026 0.737666 0.67733616 0.6511816 0.645786 0.72282857
0.953954 0.7236846 0.6918948 0.6882023 0.64498454 0.708445 0.72309136 0.6928891 0.64493346 0.69189644 0.70862156 0.72045904 0.67702585 0.7385687 0.65909964 0.67643726 0.72318727 0.6589157 0.70859534 0.7381958 0.6765854 0.70839465 0.73748535 0.6885141 0.7077488 0.64553636 0.71921235 0.7081716 0.6921812 0.72439253 0.73879546 0.65859544 0.73885757 0.6773036 0.7199923 0.7371468 0.67663604 0.7379323 0.6774327 0.6455811 0.7239076 0.6512645 0.6768358 0.68773234 0.68831754 0.7200597 0.7376263 0.67735434 0.6512211 0.6458312 0.7228077
0.954955 0.7236615 0.6919031 0.6882126 0.6450351 0.7084395 0.72306997 0.6928958 0.644984 0.69190556 0.70861304 0.72043633 0.67704374 0.738524 0.6591292 0.67645425 0.7231647 0.65894496 0.7085882 0.7381558 0.6766017 0.7083877 0.7374481 0.6885245 0.7077453 0.64558387 0.71919584 0.7081679 0.69218886 0.7243649 0.7387506 0.6586307 0.7388129 0.6773224 0.7199733 0.7371101 0.6766523 0.7378928 0.6774515 0.6456271 0.72388023 0.65130323 0.67685235 0.6877433 0.68832815 0.7200391 0.7375866 0.67737246 0.6512605 0.6458764 0.72278684
0.955956 0.72363836 0.6919114 0.6882229 0.6450856 0.708434 0.72304857 0.69290257 0.64503455 0.6919146 0.70860445 0.72041374 0.67706156 0.73847926 0.6591589 0.67647123 0.7231421 0.65897423 0.70858103 0.73811585 0.676618 0.70838064 0.7374109 0.68853486 0.70774186 0.64563125 0.7191793 0.70816416 0.6921964 0.7243373 0.7387058 0.65866596 0.7387683 0.6773411 0.7199544 0.73707336 0.67666864 0.7378534 0.6774703 0.645673 0.72385293 0.651342 0.6768689 0.6877543 0.68833876 0.72001857 0.73754704 0.67739064 0.6512999 0.6459215 0.722766
0.956957 0.7236152 0.6919197 0.6882332 0.64513606 0.70842844 0.7230271 0.6929093 0.64508504 0.6919236 0.70859593 0.7203911 0.67707944 0.7384345 0.65918857 0.6764883 0.7231195 0.6590035 0.7085739 0.7380759 0.6766343 0.7083736 0.73737377 0.68854517 0.7077384 0.6456786 0.71916276 0.70816046 0.692204 0.7243096 0.73866105 0.6587012 0.73872375 0.67735976 0.7199354 0.7370367 0.6766849 0.737814 0.6774892 0.6457188 0.72382563 0.65138066 0.6768854 0.68776524 0.6883493 0.71999794 0.73750746 0.6774088 0.65133923 0.64596653 0.72274506
0.957958 0.7235921 0.69192797 0.68824357 0.6451865 0.7084229 0.7230057 0.69291604 0.64513546 0.6919327 0.7085874 0.72036844 0.67709726 0.7383897 0.65921825 0.67650527 0.7230969 0.65903276 0.70856667 0.73803604 0.67665064 0.7083666 0.73733664 0.6885555 0.7077349 0.6457258 0.71914625 0.7081567 0.69221157 0.724282 0.7386164 0.65873635 0.73867923 0.6773784 0.7199165 0.7370001 0.6767013 0.7377747 0.6775081 0.64576465 0.72379833 0.6514193 0.67690194 0.6877762 0.6883599 0.7199774 0.7374679 0.677427 0.6513785 0.6460114 0.7227242
0.958959 0.723569 0.69193625 0.6882539 0.64523685 0.7084174 0.72298425 0.6929228 0.6451858 0.6919417 0.7085788 0.72034585 0.6771151 0.7383448 0.65924793 0.6765223 0.7230743 0.659062 0.7085595 0.7379962 0.6766669 0.70835954 0.73729956 0.6885658 0.7077314 0.6457729 0.7191298 0.708153 0.69221914 0.7242544 0.7385718 0.65877146 0.73863477 0.6773971 0.71989757 0.7369636 0.67671764 0.73773545 0.677527 0.6458104 0.7237711 0.65145785 0.6769184 0.6877872 0.68837047 0.7199567 0.7374284 0.6774452 0.65141773 0.64605623 0.7227032
0.95996 0.72354585 0.69194454 0.6882643 0.64528716 0.7084119 0.72296286 0.6929295 0.6452362 0.6919507 0.7085703 0.72032326 0.67713284 0.7382999 0.6592776 0.67653936 0.7230517 0.6590913 0.70855236 0.73795646 0.67668325 0.70835245 0.7372625 0.68857604 0.70772797 0.6458199 0.71911335 0.70814925 0.69222665 0.72422683 0.73852736 0.6588065 0.73859036 0.67741567 0.7198787 0.73692715 0.6767341 0.7376963 0.67754585 0.64585614 0.72374386 0.65149635 0.67693484 0.68779814 0.68838096 0.719936 0.737389 0.67746335 0.65145683 0.64610094 0.7226823
0.960961 0.72352266 0.6919529 0.6882747 0.64533746 0.7084063 0.72294146 0.6929362 0.64528644 0.6919597 0.7085618 0.7203006 0.67715067 0.7382551 0.6593073 0.67655647 0.72302914 0.6591206 0.70854515 0.73791677 0.6766996 0.7083454 0.73722553 0.6885863 0.70772445 0.6458668 0.7190969 0.7081455 0.6922342 0.72419924 0.7384829 0.65884155 0.73854595 0.67743427 0.7198598 0.73689073 0.6767505 0.7376571 0.67756474 0.6459018 0.7237166 0.65153486 0.6769512 0.68780917 0.68839145 0.71991533 0.7373496 0.67748153 0.6514959 0.6461456 0.7226613
0.961962 0.7234994 0.6919612 0.6882851 0.64538765 0.7084008 0.72292006 0.6929429 0.6453367 0.6919686 0.70855325 0.720278 0.6771684 0.7382103 0.6593369 0.67657363 0.72300655 0.65915 0.708538 0.73787713 0.67671597 0.7083383 0.7371886 0.68859655 0.70772094 0.6459136 0.7190805 0.7081418 0.6922417 0.72417164 0.7384385 0.65887654 0.7385016 0.67745286 0.71984094 0.7368544 0.676767 0.7376181 0.67758363 0.64594734 0.7236894 0.65157324 0.6769676 0.6878202 0.68840194 0.7198945 0.73731035 0.6774997 0.65153486 0.6461901 0.72264034
0.962963 0.7234762 0.6919696 0.68829554 0.6454378 0.7083953 0.7228987 0.6929496 0.6453869 0.6919776 0.70854473 0.7202554 0.6771862 0.73816556 0.65936655 0.67659086 0.72298396 0.6591794 0.70853084 0.73783755 0.6767323 0.7083313 0.7371517 0.68860674 0.7077174 0.64596033 0.71906406 0.70813805 0.6922493 0.72414404 0.7383942 0.65891147 0.7384572 0.6774714 0.7198221 0.7368181 0.67678356 0.7375791 0.67760247 0.6459929 0.7236622 0.65161157 0.67698395 0.6878312 0.68841237 0.7198737 0.7372711 0.6775179 0.65157366 0.6462346 0.72261935
0.963964 0.7234529 0.6919779 0.688306 0.64548784 0.70838976 0.7228774 0.69295627 0.64543694 0.6919865 0.70853627 0.7202327 0.677204 0.73812085 0.6593962 0.67660815 0.7229613 0.65920883 0.70852363 0.73779804 0.67674875 0.7083242 0.73711485 0.68861693 0.70771396 0.646007 0.71904767 0.7081343 0.6922568 0.7241164 0.7383499 0.6589464 0.7384129 0.67748994 0.7198033 0.73678184 0.67680013 0.7375401 0.6776213 0.64603835 0.723635 0.65164983 0.67700034 0.6878423 0.6884228 0.7198529 0.7372319 0.677536 0.6516124 0.6462789 0.7225984
0.964965 0.72342956 0.69198626 0.6883164 0.64553785 0.7083843 0.72285604 0.692963 0.645487 0.69199544 0.70852774 0.7202101 0.6772218 0.7380762 0.6594258 0.6766255 0.72293866 0.65923834 0.7085165 0.7377586 0.6767652 0.7083171 0.7370781 0.68862706 0.70771044 0.64605355 0.71903133 0.7081306 0.6922643 0.7240887 0.7383057 0.6589813 0.7383686 0.6775084 0.7197845 0.73674566 0.6768168 0.73750126 0.67764014 0.6460837 0.7236078 0.65168804 0.6770167 0.6878534 0.6884332 0.7198322 0.7371928 0.6775542 0.6516511 0.6463232 0.7225774
0.965966 0.72340614 0.69199467 0.6883268 0.64558774 0.7083788 0.7228347 0.6929697 0.64553696 0.6920043 0.7085192 0.7201874 0.67723954 0.7380316 0.65945536 0.67664295 0.722916 0.6592679 0.70850927 0.7377192 0.67678165 0.70831007 0.73704135 0.6886372 0.70770687 0.64610004 0.71901494 0.70812684 0.6922719 0.724061 0.7382615 0.65901625 0.7383242 0.67752695 0.7197657 0.73670954 0.67683357 0.7374624 0.6776589 0.6461291 0.7235806 0.6517261 0.67703295 0.6878645 0.68844354 0.7198114 0.7371537 0.6775723 0.6516896 0.64636743 0.7225564
0.966967 0.7233827 0.692003 0.68833715 0.64563763 0.70837325 0.7228134 0.69297636 0.6455869 0.6920132 0.7085107 0.7201647 0.67725736 0.73798704 0.6594849 0.6766605 0.72289336 0.6592975 0.7085021 0.73767984 0.6767982 0.708303 0.7370047 0.6886473 0.70770335 0.6461464 0.7189986 0.7081231 0.6922794 0.7240333 0.7382174 0.6590511 0.7382799 0.6775454 0.71974695 0.7366734 0.67685044 0.7374236 0.67767775 0.6461743 0.7235534 0.6517642 0.6770493 0.6878757 0.6884539 0.71979064 0.7371147 0.6775904 0.65172803 0.64641154 0.72253543
0.967968 0.7233593 0.69201136 0.6883475 0.6456874 0.70836776 0.72279215 0.6929831 0.64563674 0.6920221 0.70850223 0.720142 0.6772752 0.7379426 0.6595144 0.6766781 0.72287065 0.6593272 0.7084949 0.7376406 0.6768148 0.7082959 0.7369681 0.68865734 0.70769984 0.6461928 0.7189823 0.70811933 0.69228697 0.7240055 0.7381733 0.659086 0.73823553 0.6775639 0.71972823 0.7366374 0.67686737 0.73738486 0.6776965 0.6462195 0.7235262 0.6518022 0.67706555 0.68788683 0.6884642 0.7197699 0.7370758 0.67760855 0.6517663 0.6464556 0.72251445
0.968969 0.7233359 0.69201964 0.6883579 0.6457371 0.7083623 0.72277087 0.69298977 0.6456865 0.6920309 0.7084937 0.72011924 0.677293 0.7378981 0.6595439 0.67669576 0.72284794 0.659357 0.70848775 0.7376014 0.6768314 0.70828885 0.73693156 0.6886674 0.70769626 0.64623904 0.71896595 0.7081156 0.69229454 0.7239777 0.73812926 0.65912086 0.7381911 0.6775824 0.7197095 0.7366014 0.6768843 0.7373461 0.67771524 0.64626455 0.723499 0.6518401 0.6770818 0.68789804 0.6884746 0.7197492 0.73703694 0.6776266 0.6518045 0.64649963 0.7224935
0.96997 0.72331256 0.692028 0.68836826 0.64578676 0.7083568 0.72274965 0.69299644 0.6457362 0.69203967 0.7084852 0.72009647 0.6773109 0.7378537 0.6595734 0.67671347 0.7228252 0.65938693 0.7084806 0.7375623 0.6768482 0.70828176 0.7368951 0.6886775 0.7076927 0.64628524 0.7189496 0.7081118 0.6923021 0.7239499 0.73808527 0.6591557 0.7381467 0.67760086 0.71969086 0.7365654 0.6769012 0.7373074 0.677734 0.6463096 0.72347176 0.6518779 0.6770981 0.6879092 0.68848485 0.7197285 0.73699814 0.6776446 0.6518426 0.64654356 0.7224726
0.970971 0.7232892 0.6920363 0.68837863 0.6458363 0.7083514 0.72272843 0.6930032 0.64578587 0.6920485 0.7084767 0.7200737 0.67732877 0.73780936 0.65960276 0.6767311 0.7228025 0.65941674 0.70847344 0.7375232 0.676865 0.70827466 0.73685867 0.6886875 0.7076891 0.64633137 0.7189333 0.708108 0.6923097 0.7239222 0.7380412 0.6591906 0.73810226 0.67761934 0.7196722 0.73652947 0.67691815 0.73726875 0.67775273 0.64635456 0.7234445 0.65191567 0.67711437 0.68792033 0.68849516 0.71970785 0.73695946 0.6776627 0.65188056 0.64658743 0.7224517
0.971972 0.7232659 0.69204456 0.68838894 0.6458858 0.7083459 0.7227073 0.69300985 0.64583546 0.69205725 0.7084682 0.720051 0.6773467 0.7377651 0.65963215 0.67674875 0.72277975 0.6594466 0.70846623 0.7374842 0.67688185 0.7082676 0.7368223 0.68869746 0.70768553 0.6463775 0.71891695 0.7081042 0.69231725 0.7238945 0.73799723 0.65922546 0.73805773 0.6776378 0.71965355 0.7364936 0.6769351 0.7372301 0.6777714 0.64639944 0.7234173 0.65195334 0.67713064 0.6879315 0.6885054 0.71968716 0.7369208 0.6776806 0.65191835 0.64663124 0.7224308
0.972973 0.7232426 0.69205284 0.68839926 0.64593524 0.7083404 0.7226861 0.6930166 0.64588493 0.692066 0.7084597 0.7200282 0.67736465 0.73772085 0.65966153 0.6767664 0.7227569 0.6594764 0.7084591 0.73744524 0.67689884 0.70826054 0.736786 0.6887075 0.70768195 0.6464235 0.7189006 0.70810044 0.6923249 0.72386676 0.73795325 0.6592604 0.7380132 0.67765635 0.71963495 0.7364577 0.67695194 0.7371915 0.67779005 0.6464442 0.7233901 0.651991 0.6771469 0.6879426 0.68851566 0.71966654 0.73688215 0.67769855 0.65195614 0.64667505 0.72240996
0.973974 0.7232193 0.6920611 0.68840957 0.64598453 0.708335 0.72266495 0.69302326 0.6459344 0.6920747 0.70845115 0.7200056 0.6773827 0.7376766 0.65969086 0.67678404 0.72273415 0.65950614 0.7084519 0.7374064 0.67691576 0.7082535 0.73674977 0.6887174 0.7076783 0.64646953 0.71888435 0.70809656 0.6923325 0.7238391 0.7379093 0.6592954 0.73796874 0.67767483 0.7196164 0.7364218 0.6769689 0.7371529 0.6778087 0.64648896 0.7233629 0.65202856 0.67716324 0.68795377 0.68852586 0.7196459 0.7368436 0.67771643 0.65199375 0.6467188 0.72238916
0.974975 0.72319597 0.69206935 0.6884198 0.6460338 0.7083295 0.72264385 0.69302994 0.64598376 0.6920834 0.7084427 0.71998286 0.67740077 0.7376325 0.6597201 0.6768016 0.7227113 0.6595359 0.7084448 0.7373675 0.6769327 0.7082464 0.7367136 0.6887274 0.70767474 0.64651555 0.718868 0.70809275 0.6923401 0.7238115 0.7378653 0.65933037 0.7379243 0.67769337 0.7195979 0.73638594 0.67698574 0.7371143 0.67782736 0.6465336 0.7233358 0.65206605 0.6771795 0.68796486 0.6885361 0.7196253 0.73680514 0.67773426 0.65203124 0.64676255 0.7223684
0.975976 0.7231727 0.6920776 0.68843013 0.646083 0.7083241 0.72262275 0.6930367 0.64603305 0.6920921 0.70843416 0.7199602 0.6774189 0.73758847 0.6597494 0.67681926 0.7226885 0.6595656 0.7084376 0.73732877 0.6769496 0.7082394 0.73667747 0.6887373 0.70767105 0.6465615 0.7188517 0.7080889 0.6923477 0.7237839 0.73782134 0.65936536 0.7378799 0.67771184 0.71957934 0.7363501 0.67700267 0.7370757 0.67784595 0.6465782 0.7233087 0.6521035 0.67719585 0.68797594 0.6885463 0.71960473 0.7367667 0.6777521 0.6520687 0.64680624 0.7223477
0.976977 0.72314954 0.6920858 0.6884404 0.6461321 0.7083186 0.7226017 0.69304335 0.6460823 0.69210076 0.70842564 0.71993756 0.67743707 0.7375444 0.65977865 0.67683685 0.7226656 0.6595954 0.7084304 0.73729 0.67696655 0.7082323 0.73664135 0.6887472 0.7076674 0.64660746 0.7188353 0.708085 0.6923553 0.7237563 0.73777735 0.65940046 0.7378356 0.67773044 0.71956086 0.7363143 0.67701954 0.7370371 0.67786455 0.6466227 0.7232816 0.65214086 0.67721224 0.6879871 0.6885565 0.71958417 0.7367283 0.6777699 0.652106 0.64684993 0.72232705
0.977978 0.7231263 0.692094 0.68845063 0.64618117 0.70831317 0.7225807 0.6930501 0.6461314 0.6921094 0.7084171 0.719915 0.6774553 0.7375005 0.6598078 0.67685443 0.7226428 0.65962505 0.70842326 0.73725134 0.6769835 0.70822525 0.7366053 0.6887571 0.7076637 0.6466534 0.71881896 0.7080811 0.69236284 0.7237288 0.7377333 0.6594356 0.7377913 0.677749 0.7195424 0.7362784 0.6770364 0.7369985 0.6778831 0.6466672 0.72325456 0.65217817 0.6772286 0.6879981 0.68856674 0.7195636 0.73669 0.6777877 0.6521432 0.6468936 0.7223065
0.978979 0.72310317 0.6921022 0.6884609 0.64623016 0.70830774 0.7225597 0.69305676 0.6461805 0.69211805 0.70840853 0.7198924 0.6774735 0.73745656 0.65983695 0.67687196 0.7226199 0.6596547 0.7084161 0.7372127 0.67700034 0.7082182 0.73656934 0.688767 0.70766 0.64669937 0.7188026 0.7080772 0.69237036 0.7237013 0.7376892 0.6594708 0.737747 0.67776763 0.7195239 0.7362426 0.6770532 0.7369599 0.6779016 0.6467115 0.72322756 0.6522154 0.677245 0.6880092 0.68857694 0.71954304 0.73665166 0.67780554 0.6521803 0.6469373 0.722286
0.97998 0.72308 0.6921104 0.6884711 0.64627904 0.70830226 0.72253865 0.6930635 0.6462295 0.6921267 0.7084 0.7198698 0.67749166 0.7374127 0.6598661 0.67688954 0.722597 0.65968436 0.70840895 0.73717415 0.6770173 0.7082111 0.73653334 0.6887769 0.7076563 0.6467454 0.7187862 0.7080732 0.6923779 0.7236738 0.7376451 0.659506 0.73770285 0.67778623 0.7195055 0.7362067 0.6770701 0.7369212 0.67792016 0.6467559 0.72320056 0.6522526 0.6772615 0.6880202 0.68858707 0.71952254 0.73661345 0.6778233 0.6522174 0.646981 0.7222656
0.980981 0.72305685 0.6921186 0.68848133 0.64632785 0.70829684 0.7225177 0.6930702 0.64627844 0.6921353 0.7083915 0.71984726 0.67750984 0.7373689 0.6598952 0.67690706 0.7225741 0.6597139 0.7084018 0.7371356 0.67703414 0.7082041 0.73649746 0.6887868 0.70765257 0.64679134 0.7187698 0.7080692 0.69238544 0.7236464 0.737601 0.6595412 0.73765874 0.67780495 0.7194871 0.7361708 0.67708695 0.7368825 0.67793864 0.6468001 0.7231736 0.6522898 0.67727804 0.6880313 0.68859726 0.71950203 0.73657525 0.6778411 0.65225434 0.6470247 0.7222452
0.981982 0.7230337 0.6921267 0.6884915 0.6463766 0.70829135 0.72249675 0.69307685 0.6463273 0.69214386 0.7083829 0.71982473 0.677528 0.73732513 0.65992427 0.67692465 0.7225512 0.65974355 0.70839465 0.7370971 0.677051 0.70819706 0.7364616 0.68879664 0.7076488 0.6468374 0.71875334 0.7080652 0.69239295 0.723619 0.7375568 0.65957636 0.73761463 0.6778236 0.7194687 0.7361349 0.67710376 0.73684376 0.6779571 0.64684427 0.7231467 0.65232694 0.6772946 0.68804234 0.68860745 0.7194816 0.7365371 0.67785895 0.65229124 0.64706844 0.7222248
0.982983 0.7230106 0.69213486 0.68850166 0.6464253 0.70828587 0.7224758 0.6930835 0.6463762 0.6921524 0.7083743 0.7198022 0.6775462 0.73728144 0.6599533 0.67694217 0.72252834 0.6597731 0.7083875 0.73705864 0.6770679 0.70818996 0.73642576 0.68880653 0.707645 0.6468835 0.7187368 0.70806116 0.69240046 0.72359157 0.73751277 0.65961146 0.7375706 0.67784226 0.7194503 0.73609895 0.67712057 0.73680496 0.67797554 0.64688843 0.72311974 0.652364 0.67731124 0.68805337 0.6886177 0.71946114 0.73649895 0.6778768 0.65232813 0.64711225 0.7222044
0.983984 0.72298753 0.69214296 0.68851185 0.64647394 0.7082804 0.7224549 0.69309026 0.64642495 0.69216096 0.70836574 0.71977973 0.6775643 0.7372378 0.6599823 0.67695963 0.7225054 0.6598027 0.70838034 0.7370202 0.67708474 0.70818293 0.73638994 0.6888164 0.7076412 0.6469296 0.7187203 0.70805705 0.6924079 0.7235642 0.7374687 0.6596465 0.7375266 0.6778609 0.71943194 0.73606294 0.6771374 0.7367661 0.677994 0.6469325 0.72309285 0.6524011 0.67732793 0.68806434 0.6886279 0.7194407 0.73646086 0.6778946 0.6523649 0.6471561 0.722184
0.984985 0.7229645 0.6921511 0.68852204 0.6465225 0.7082749 0.72243404 0.69309694 0.64647365 0.6921695 0.7083571 0.71975726 0.67758244 0.73719424 0.6600113 0.67697716 0.7224825 0.6598322 0.7083731 0.73698175 0.6771016 0.70817584 0.7363541 0.68882626 0.70763737 0.6469758 0.7187038 0.70805293 0.69241536 0.7235369 0.7374248 0.65968156 0.73748267 0.6778796 0.7194136 0.7360269 0.6771542 0.73672724 0.67801243 0.64697653 0.723066 0.65243816 0.6773447 0.68807536 0.6886381 0.71942025 0.7364228 0.6779124 0.6524017 0.6472 0.7221636
0.985986 0.72294146 0.6921592 0.6885322 0.64657104 0.7082694 0.7224132 0.6931036 0.6465223 0.692178 0.70834845 0.71973485 0.67760056 0.73715067 0.66004026 0.6769947 0.7224596 0.6598617 0.708366 0.7369433 0.6771184 0.7081688 0.73631835 0.68883616 0.70763355 0.64702207 0.71868736 0.70804876 0.69242287 0.7235096 0.73738086 0.65971655 0.7374388 0.67789817 0.7193953 0.73599076 0.677171 0.73668844 0.67803085 0.6470205 0.72303915 0.6524752 0.6773615 0.68808633 0.68864834 0.71939987 0.73638475 0.67793024 0.6524384 0.647244 0.72214323
0.986987 0.72291845 0.6921673 0.6885423 0.64661956 0.70826393 0.7223923 0.6931102 0.64657086 0.69218653 0.7083398 0.7197124 0.6776186 0.7371072 0.6600692 0.67701215 0.7224368 0.6598911 0.7083588 0.7369049 0.6771353 0.7081618 0.7362826 0.68884605 0.70762974 0.64706844 0.71867085 0.70804465 0.6924303 0.7234823 0.737337 0.65975153 0.7373949 0.67791677 0.7193769 0.73595464 0.6771878 0.7366497 0.6780492 0.6470645 0.7230123 0.6525122 0.6773783 0.6880973 0.6886586 0.7193795 0.73634666 0.67794806 0.6524751 0.6472881 0.72212285
0.987988 0.72289544 0.6921754 0.68855244 0.64666796 0.7082584 0.72237146 0.6931169 0.6466194 0.69219506 0.70833117 0.71968997 0.67763674 0.73706377 0.6600982 0.6770296 0.7224139 0.65992063 0.7083516 0.73686653 0.6771521 0.7081547 0.7362468 0.68885595 0.70762587 0.6471148 0.7186544 0.7080405 0.6924377 0.7234551 0.7372932 0.65978646 0.7373512 0.67793536 0.71935856 0.7359185 0.67720455 0.73661095 0.6780676 0.6471084 0.72298557 0.6525492 0.6773951 0.68810827 0.68866885 0.7193591 0.73630863 0.6779658 0.6525118 0.6473322 0.72210246
0.988989 0.7228725 0.69218343 0.6885625 0.6467163 0.70825285 0.7223506 0.6931235 0.64666784 0.6922036 0.7083225 0.7196676 0.6776548 0.7370203 0.6601271 0.6770471 0.72239107 0.6599501 0.70834446 0.7368281 0.67716897 0.70814764 0.7362111 0.6888659 0.707622 0.6471611 0.7186379 0.7080363 0.69244516 0.7234279 0.7372494 0.65982133 0.7373074 0.67795396 0.71934026 0.7358825 0.67722136 0.7365723 0.678086 0.64715225 0.7229588 0.6525863 0.6774119 0.68811923 0.68867916 0.7193388 0.7362706 0.67798364 0.6525485 0.64737636 0.7220821
0.98999 0.7228495 0.6921915 0.68857265 0.64676464 0.70824724 0.7223298 0.6931302 0.6467163 0.69221205 0.70831394 0.71964526 0.67767286 0.736977 0.660156 0.67706454 0.7223683 0.65997946 0.70833725 0.7367897 0.6771858 0.70814055 0.73617536 0.6888758 0.7076181 0.6472074 0.71862143 0.70803213 0.69245255 0.72340065 0.7372057 0.6598562 0.73726374 0.67797256 0.7193219 0.73584646 0.6772381 0.73653364 0.67810434 0.6471961 0.72293204 0.6526233 0.67742866 0.68813014 0.6886895 0.7193184 0.7362326 0.67800146 0.6525852 0.6474204 0.7220617
0.990991 0.7228266 0.6921995 0.6885827 0.6468129 0.70824164 0.722309 0.6931368 0.64676464 0.69222057 0.7083053 0.7196229 0.6776909 0.73693365 0.6601849 0.677082 0.72234553 0.66000885 0.70833004 0.73675126 0.6772026 0.70813346 0.7361396 0.68888575 0.70761424 0.6472535 0.718605 0.7080279 0.69245994 0.72337353 0.737162 0.659891 0.73722005 0.6779911 0.7193036 0.7358105 0.6772549 0.7364951 0.6781227 0.6472399 0.72290534 0.65266037 0.6774454 0.6881411 0.68869984 0.71929806 0.7361945 0.6780193 0.652622 0.64746445 0.72204137
0.991992 0.72280365 0.6922076 0.68859285 0.6468612 0.708236 0.7222882 0.69314337 0.64681304 0.69222903 0.70829666 0.71960056 0.677709 0.7368904 0.66021377 0.67709947 0.72232276 0.66003823 0.7083228 0.7367128 0.6772194 0.70812637 0.7361038 0.68889576 0.70761037 0.64729965 0.71858853 0.7080237 0.69246733 0.72334635 0.7371184 0.6599258 0.7371765 0.6780097 0.71928525 0.7357746 0.67727166 0.7364565 0.67814106 0.6472838 0.7228787 0.65269744 0.67746216 0.688152 0.68871015 0.71927774 0.73615646 0.67803705 0.65265876 0.6475084 0.722021
0.992993 0.72278076 0.6922156 0.6886029 0.64690936 0.7082303 0.7222674 0.69315 0.6468613 0.69223756 0.708288 0.71957827 0.677727 0.73684716 0.6602427 0.6771169 0.7223001 0.6600676 0.7083156 0.7366743 0.6772362 0.7081193 0.736068 0.6889058 0.70760643 0.6473457 0.71857214 0.70801955 0.6924747 0.7233193 0.73707485 0.65996057 0.7371329 0.6780282 0.7192669 0.7357387 0.6772884 0.73641795 0.6781594 0.64732754 0.722852 0.6527346 0.6774789 0.6881629 0.68872046 0.7192575 0.7361184 0.67805487 0.6526956 0.64755225 0.7220006
0.993994 0.7227578 0.6922236 0.688613 0.6469576 0.70822465 0.7222466 0.69315654 0.6469096 0.692246 0.7082794 0.7195559 0.677745 0.73680395 0.6602716 0.67713434 0.72227746 0.660097 0.70830834 0.7366358 0.677253 0.7081122 0.7360321 0.6889158 0.70760256 0.6473917 0.7185557 0.7080153 0.6924821 0.7232922 0.7370313 0.6599953 0.7370894 0.6780467 0.71924853 0.7357028 0.67730516 0.7363795 0.6781777 0.64737135 0.7228254 0.6527718 0.67749566 0.68817383 0.68873084 0.71923715 0.7360802 0.67807263 0.65273255 0.6475961 0.7219803
0.994995 0.722735 0.69223166 0.688623 0.64700574 0.70821893 0.7222258 0.69316304 0.6469578 0.69225454 0.7082707 0.7195337 0.67776304 0.73676074 0.6603005 0.67715174 0.7222549 0.6601263 0.70830107 0.73659724 0.6772698 0.7081051 0.7359963 0.6889258 0.7075986 0.64743763 0.71853924 0.7080111 0.69248945 0.7232651 0.7369878 0.66003 0.7370459 0.67806524 0.7192302 0.735667 0.677322 0.73634106 0.6781961 0.64741516 0.72279876 0.652809 0.6775124 0.68818474 0.6887411 0.7192169 0.7360421 0.67809045 0.65276957 0.6476399 0.7219599
0.995996 0.7227121 0.69223964 0.6886331 0.6470539 0.70821315 0.7222049 0.69316953 0.64700603 0.69226307 0.7082621 0.7195114 0.67778105 0.73671764 0.6603294 0.6771692 0.72223234 0.66015565 0.7082938 0.73655856 0.67728657 0.70809793 0.73596036 0.6889358 0.7075947 0.64748347 0.71852285 0.70800686 0.6924968 0.7232381 0.7369444 0.6600647 0.7370025 0.6780837 0.71921176 0.73563117 0.6773387 0.7363026 0.67821443 0.647459 0.7227722 0.65284634 0.6775291 0.68819565 0.6887514 0.7191966 0.7360039 0.6781082 0.6528067 0.6476836 0.72193956
0.996997 0.7226892 0.6922476 0.68864316 0.647102 0.7082073 0.7221841 0.69317603 0.6470542 0.69227153 0.70825344 0.71948916 0.677799 0.7366745 0.6603583 0.6771866 0.7222099 0.660185 0.7082865 0.73651993 0.6773034 0.7080908 0.73592436 0.6889458 0.70759076 0.6475293 0.71850646 0.7080026 0.6925041 0.72321105 0.736901 0.6600993 0.7369591 0.67810225 0.71919334 0.7355954 0.67735547 0.7362642 0.67823285 0.64750284 0.72274566 0.6528837 0.67754585 0.68820655 0.68876165 0.71917635 0.7359656 0.67812604 0.65284395 0.6477273 0.72191924
0.997998 0.7226664 0.6922556 0.68865323 0.64715016 0.70820147 0.7221633 0.69318247 0.6471024 0.6922801 0.7082448 0.7194669 0.677817 0.7366314 0.6603873 0.6772041 0.7221875 0.66021425 0.7082792 0.7364813 0.6773202 0.7080836 0.73588836 0.6889557 0.7075868 0.647575 0.71849006 0.7079984 0.69251144 0.72318405 0.73685765 0.6601339 0.73691577 0.67812073 0.71917486 0.73555964 0.6773722 0.7362259 0.6782512 0.64754665 0.7227191 0.652921 0.67756253 0.6882174 0.68877196 0.7191561 0.73592734 0.6781438 0.6528814 0.6477709 0.7218989
0.998999 0.72264355 0.6922636 0.68866324 0.64719826 0.70819557 0.72214246 0.6931889 0.6471505 0.69228864 0.70823616 0.7194447 0.677835 0.73658836 0.66041625 0.67722154 0.7221652 0.6602436 0.70827186 0.73644274 0.677337 0.7080765 0.7358523 0.6889657 0.7075829 0.64762074 0.7184737 0.7079941 0.6925188 0.7231571 0.7368144 0.66016847 0.73687243 0.6781392 0.7191564 0.73552394 0.677389 0.7361876 0.67826957 0.6475906 0.72269255 0.6529583 0.6775792 0.6882283 0.6887822 0.7191358 0.7358891 0.67816156 0.65291893 0.64781445 0.7218786
1.0 0.7226207 0.69227153 0.6886733 0.64724636 0.7081897 0.7221216 0.6931953 0.6471987 0.69229716 0.7082275 0.7194225 0.6778529 0.73654526 0.6604453 0.67723894 0.72214305 0.66027284 0.7082645 0.7364042 0.67735374 0.70806926 0.73581636 0.68897563 0.7075789 0.6476664 0.7184573 0.7079899 0.6925261 0.72313017 0.7367711 0.66020304 0.73682916 0.6781576 0.71913785 0.7354883 0.6774058 0.7361493 0.678288 0.64763445 0.7226661 0.6529955 0.677596 0.68823916 0.6887924 0.71911556 0.73585093 0.6781793 0.65295666 0.64785796 0.72185826


==> Plots/samples/SM_AVR_GOV_y_true_samples_P_sv.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048 0.7048
0.001001001 0.70479983 0.7048001 0.7048002 0.70480007 0.7047997 0.70480007 0.70479965 0.7048001 0.70479995 0.70480007 0.70479983 0.70479995 0.70480037 0.70479983 0.7048003 0.70480037 0.7048 0.70479983 0.7047997 0.70480007 0.70480007 0.70479983 0.70479995 0.7048001 0.7047998 0.7048001 0.7047997 0.70480007 0.70479983 0.7048001 0.7048002 0.7048001 0.70479983 0.70479965 0.7048001 0.7048 0.70479995 0.7047997 0.7048 0.70480037 0.7047998 0.70479983 0.70480007 0.70479995 0.70479995 0.70480025 0.70479965 0.70479983 0.7047998 0.70480037
0.002002002 0.70479935 0.7048005 0.70480084 0.70480025 0.7047989 0.7048004 0.7047986 0.7048004 0.7047998 0.7048002 0.7047994 0.7047997 0.70480144 0.7047993 0.70480126 0.70480144 0.70480007 0.70479935 0.70479894 0.7048003 0.7048002 0.7047994 0.7047998 0.70480055 0.7047991 0.7048006 0.7047989 0.7048003 0.7047994 0.70480067 0.7048008 0.7048004 0.7047993 0.7047986 0.70480067 0.7048001 0.7047999 0.7047988 0.7048 0.70480144 0.7047992 0.7047993 0.7048003 0.7047998 0.70479983 0.70480096 0.7047985 0.70479923 0.7047992 0.70480144
0.003003003 0.7047986 0.70480114 0.7048018 0.70480037 0.7047975 0.70480096 0.70479685 0.7048008 0.7047994 0.70480037 0.70479876 0.70479935 0.7048033 0.7047983 0.7048028 0.70480317 0.70480007 0.70479864 0.70479774 0.7048006 0.70480037 0.7047988 0.7047994 0.70480126 0.704798 0.7048014 0.7047975 0.70480067 0.70479876 0.70480156 0.7048016 0.7048011 0.7047984 0.70479697 0.7048015 0.7048002 0.7047998 0.7047973 0.70479995 0.7048032 0.70479804 0.7047984 0.70480067 0.7047994 0.70479965 0.7048022 0.7047967 0.7047982 0.704798 0.70480317
0.004004004 0.7047976 0.7048019 0.70480305 0.7048003 0.7047957 0.70480174 0.7047944 0.70480114 0.704799 0.7048007 0.7047979 0.7047988 0.7048059 0.70479685 0.7048048 0.7048056 0.70479995 0.7047976 0.70479625 0.704801 0.70480067 0.7047981 0.70479894 0.70480216 0.70479625 0.70480245 0.70479566 0.70480114 0.704798 0.7048029 0.7048026 0.70480204 0.70479715 0.70479476 0.70480275 0.70480025 0.7047998 0.7047953 0.70479965 0.70480573 0.7047964 0.7047972 0.7048011 0.70479894 0.70479953 0.704804 0.7047941 0.7047967 0.70479625 0.7048056
0.005005005 0.7047965 0.7048029 0.7048046 0.7048001 0.70479345 0.7048028 0.70479137 0.7048013 0.7047984 0.7048011 0.70479697 0.70479804 0.7048093 0.70479494 0.7048072 0.7048088 0.70479965 0.7047964 0.7047945 0.70480144 0.7048011 0.7047973 0.7047983 0.70480335 0.7047939 0.7048038 0.7047934 0.7048017 0.70479715 0.7048046 0.70480365 0.7048034 0.7047955 0.70479214 0.7048044 0.7048003 0.70479995 0.7047926 0.70479906 0.7048089 0.7047941 0.7047956 0.7048016 0.70479834 0.7047994 0.7048063 0.7047909 0.7047946 0.70479393 0.7048087
0.006006006 0.7047953 0.70480394 0.7048064 0.70479953 0.70479083 0.7048041 0.70478773 0.70480126 0.7047976 0.7048016 0.7047959 0.704797 0.7048135 0.7047925 0.70481 0.7048126 0.7047991 0.70479494 0.7047926 0.70480186 0.70480156 0.7047966 0.7047975 0.7048047 0.7047908 0.70480555 0.7047907 0.70480233 0.70479625 0.70480686 0.7048047 0.70480514 0.70479345 0.7047891 0.7048065 0.70480025 0.70480025 0.7047894 0.7047981 0.70481277 0.7047912 0.7047936 0.70480216 0.7047975 0.70479935 0.70480925 0.70478696 0.70479184 0.7047909 0.70481247
0.007007007 0.70479405 0.7048052 0.7048084 0.70479864 0.7047878 0.7048058 0.7047835 0.7048009 0.7047967 0.7048022 0.7047948 0.7047958 0.7048185 0.7047895 0.7048131 0.704817 0.7047983 0.70479333 0.70479065 0.7048022 0.7048021 0.7047959 0.7047965 0.7048063 0.70478696 0.7048076 0.7047877 0.704803 0.70479536 0.70480967 0.70480573 0.7048074 0.704791 0.7047857 0.7048091 0.70480007 0.7048008 0.70478565 0.7047968 0.70481735 0.7047876 0.70479125 0.70480275 0.7047965 0.70479935 0.70481277 0.70478237 0.7047885 0.70478714 0.7048169
0.008008008 0.7047928 0.7048065 0.70481056 0.7047972 0.70478445 0.70480776 0.70477873 0.7048001 0.7047956 0.70480293 0.7047938 0.7047942 0.70482427 0.70478594 0.7048165 0.7048221 0.70479715 0.70479155 0.7047887 0.7048025 0.70480275 0.70479536 0.70479536 0.7048081 0.70478237 0.70480996 0.7047843 0.70480365 0.7047945 0.704813 0.70480657 0.7048101 0.70478815 0.70478207 0.7048122 0.7047998 0.70480156 0.7047813 0.70479494 0.70482266 0.7047833 0.7047885 0.70480335 0.70479536 0.70479953 0.7048169 0.7047771 0.70478445 0.7047826 0.7048219
0.009009009 0.7047916 0.7048079 0.7048129 0.7047953 0.70478076 0.7048101 0.70477337 0.7047989 0.70479435 0.7048037 0.70479274 0.70479244 0.7048309 0.7047818 0.7048201 0.70482785 0.7047956 0.7047896 0.7047867 0.70480275 0.70480347 0.70479494 0.70479393 0.70481 0.7047769 0.7048127 0.7047805 0.70480436 0.7047938 0.70481694 0.70480716 0.70481336 0.7047849 0.70477813 0.70481586 0.7047993 0.70480263 0.7047764 0.70479256 0.7048287 0.7047783 0.70478535 0.7048039 0.704794 0.70479983 0.7048217 0.7047712 0.7047797 0.70477724 0.70482755
0.01001001 0.7047905 0.7048093 0.70481527 0.7047928 0.7047768 0.7048127 0.7047675 0.70479715 0.7047929 0.70480466 0.70479184 0.70479035 0.7048384 0.70477694 0.7048238 0.7048342 0.7047937 0.70478755 0.70478487 0.7048028 0.7048043 0.70479476 0.7047924 0.70481217 0.7047706 0.70481575 0.7047765 0.704805 0.7047932 0.7048215 0.70480746 0.7048172 0.70478123 0.7047741 0.7048201 0.70479864 0.7048041 0.7047709 0.70478964 0.70483536 0.7047725 0.70478183 0.7048044 0.7047924 0.70480025 0.70482713 0.70476466 0.70477414 0.7047711 0.70483375
0.011011011 0.7047894 0.70481074 0.7048178 0.7047897 0.70477265 0.70481575 0.7047612 0.7047948 0.7047913 0.7048057 0.70479095 0.7047879 0.7048467 0.70477146 0.7048276 0.70484126 0.70479137 0.70478535 0.7047832 0.70480275 0.70480525 0.7047948 0.7047906 0.7048145 0.7047634 0.7048192 0.70477223 0.7048057 0.70479274 0.7048267 0.70480746 0.7048216 0.7047771 0.70476985 0.7048248 0.7047978 0.7048059 0.7047649 0.70478606 0.7048427 0.70476586 0.7047779 0.70480484 0.7047906 0.7048009 0.70483327 0.7047575 0.7047678 0.704764 0.7048406
0.012012012 0.7047885 0.70481217 0.7048203 0.7047859 0.70476824 0.7048191 0.70475435 0.70479184 0.70478946 0.7048068 0.70479023 0.70478517 0.70485586 0.7047654 0.7048315 0.7048488 0.70478857 0.7047831 0.7047817 0.7048025 0.70480627 0.7047951 0.70478857 0.7048169 0.7047553 0.70482296 0.7047677 0.70480627 0.70479256 0.70483255 0.7048071 0.70482653 0.7047726 0.7047655 0.7048301 0.70479673 0.7048082 0.70475835 0.7047818 0.70485073 0.7047584 0.7047736 0.70480525 0.70478857 0.70480174 0.70484 0.7047497 0.7047607 0.7047561 0.70484805
0.013013013 0.70478773 0.7048136 0.70482284 0.7047813 0.70476365 0.70482284 0.7047471 0.70478815 0.7047875 0.70480806 0.7047897 0.7047821 0.7048658 0.7047586 0.70483536 0.70485705 0.7047852 0.70478076 0.7047804 0.70480204 0.7048074 0.7047958 0.70478636 0.70481944 0.70474625 0.704827 0.704763 0.7048068 0.70479256 0.70483905 0.7048063 0.70483214 0.7047676 0.7047611 0.704836 0.7047954 0.70481086 0.7047512 0.7047767 0.70485944 0.7047501 0.7047689 0.7048055 0.70478636 0.7048028 0.70484746 0.70474136 0.70475274 0.70474726 0.70485604
0.014014014 0.70478714 0.704815 0.70482534 0.7047759 0.7047589 0.70482695 0.7047394 0.70478374 0.7047853 0.7048094 0.70478934 0.70477873 0.70487666 0.7047511 0.7048392 0.7048659 0.70478135 0.7047783 0.70477945 0.70480144 0.7048086 0.7047968 0.70478386 0.7048222 0.70473623 0.7048315 0.70475805 0.7048073 0.7047928 0.7048462 0.7048051 0.70483834 0.70476216 0.7047566 0.7048425 0.70479393 0.704814 0.70474356 0.7047709 0.70486885 0.704741 0.70476377 0.7048057 0.7047839 0.7048042 0.7048556 0.7047324 0.7047439 0.7047374 0.7048647
0.015015015 0.7047868 0.7048163 0.7048278 0.70476973 0.70475394 0.7048314 0.7047312 0.7047785 0.70478284 0.70481086 0.70478916 0.704775 0.70488834 0.7047429 0.704843 0.7048753 0.70477694 0.70477587 0.70477873 0.70480055 0.7048099 0.70479816 0.7047812 0.704825 0.7047252 0.70483625 0.7047529 0.70480764 0.70479333 0.7048541 0.7048033 0.70484525 0.7047563 0.7047522 0.7048496 0.7047921 0.7048177 0.70473534 0.70476425 0.70487887 0.704731 0.7047582 0.7048057 0.7047812 0.70480573 0.70486444 0.7047229 0.70473427 0.7047267 0.7048738
0.016016016 0.7047866 0.70481753 0.7048302 0.70476264 0.7047488 0.7048363 0.70472276 0.7047724 0.7047803 0.70481247 0.70478916 0.70477086 0.7049008 0.704734 0.7048467 0.7048853 0.70477194 0.70477337 0.70477843 0.7047994 0.7048113 0.70479995 0.70477825 0.7048279 0.70471317 0.7048414 0.7047476 0.70480794 0.70479417 0.70486265 0.704801 0.70485276 0.70475 0.70474774 0.7048573 0.70479006 0.7048219 0.70472664 0.70475674 0.7048896 0.7047201 0.70475227 0.70480555 0.70477825 0.7048076 0.704874 0.70471275 0.7047238 0.70471495 0.7048836
0.017017016 0.7047867 0.70481867 0.70483255 0.7047546 0.70474356 0.7048416 0.7047139 0.70476544 0.7047774 0.70481414 0.70478946 0.7047664 0.70491415 0.70472443 0.70485026 0.7048959 0.7047663 0.7047708 0.7047785 0.70479804 0.70481277 0.7048022 0.7047751 0.70483094 0.7047001 0.70484686 0.7047422 0.70480806 0.7047954 0.70487195 0.7047981 0.704861 0.7047432 0.7047434 0.70486563 0.7047877 0.70482665 0.7047174 0.70474833 0.7049009 0.7047082 0.7047459 0.70480525 0.7047751 0.7048097 0.7048842 0.7047021 0.7047123 0.7047022 0.7048939
0.018018018 0.70478714 0.70481974 0.70483476 0.7047456 0.7047382 0.7048473 0.70470464 0.7047576 0.70477444 0.704816 0.70479 0.7047615 0.70492834 0.7047141 0.7048537 0.7049071 0.70476 0.70476824 0.70477897 0.70479643 0.7048143 0.70480496 0.7047717 0.7048341 0.704686 0.70485264 0.70473653 0.7048081 0.70479697 0.7048819 0.70479465 0.7048699 0.70473593 0.7047391 0.7048746 0.70478505 0.70483196 0.7047076 0.704739 0.7049129 0.70469546 0.7047391 0.70480484 0.7047717 0.70481217 0.7048951 0.7046909 0.70469993 0.70468843 0.70490474
0.019019019 0.70478785 0.7048207 0.7048369 0.7047356 0.7047327 0.70485336 0.7046951 0.7047487 0.7047712 0.7048179 0.70479083 0.70475626 0.7049434 0.70470303 0.70485693 0.70491886 0.70475304 0.7047656 0.7047799 0.7047945 0.704816 0.7048082 0.704768 0.7048374 0.7046708 0.7048588 0.7047308 0.704808 0.7047989 0.7048927 0.7047905 0.7048796 0.70472825 0.7047349 0.7048842 0.70478207 0.7048378 0.7046973 0.7047287 0.7049255 0.70468175 0.7047319 0.70480424 0.70476806 0.704815 0.7049067 0.70467913 0.7046866 0.7046736 0.7049161
0.02002002 0.70478886 0.7048215 0.70483893 0.70472455 0.7047271 0.70485985 0.7046852 0.7047388 0.70476776 0.7048199 0.704792 0.7047506 0.7049593 0.7046912 0.70486003 0.7049312 0.7047454 0.704763 0.70478135 0.7047923 0.7048177 0.7048119 0.7047641 0.7048407 0.70465446 0.7048653 0.70472497 0.70480776 0.70480126 0.7049042 0.70478565 0.70488995 0.7047201 0.7047309 0.7048944 0.7047788 0.7048443 0.70468646 0.70471746 0.7049387 0.7046671 0.70472425 0.70480347 0.7047642 0.704818 0.7049191 0.70466685 0.70467234 0.70465773 0.70492804
0.021021022 0.70479023 0.70482224 0.7048408 0.7047125 0.70472145 0.7048667 0.70467496 0.7047279 0.7047641 0.70482206 0.7047935 0.7047445 0.70497596 0.70467854 0.70486295 0.7049441 0.7047371 0.70476043 0.7047833 0.70478976 0.7048195 0.70481616 0.70475996 0.7048442 0.70463705 0.70487213 0.704719 0.7048074 0.70480406 0.7049165 0.70478004 0.7049011 0.7047115 0.70472705 0.7049053 0.70477515 0.7048513 0.70467514 0.70470524 0.70495254 0.7046514 0.7047162 0.7048025 0.70476 0.7048214 0.70493215 0.70465404 0.704657 0.70464075 0.7049405
0.022022022 0.7047919 0.70482284 0.7048425 0.7046994 0.7047157 0.70487404 0.70466447 0.70471597 0.70476025 0.70482427 0.7047953 0.7047381 0.70499355 0.7046652 0.7048656 0.70495754 0.7047281 0.70475787 0.7047858 0.70478696 0.70482147 0.70482105 0.7047556 0.7048477 0.70461845 0.7048793 0.704713 0.7048069 0.7048073 0.70492953 0.7047737 0.704913 0.70470244 0.7047234 0.7049169 0.7047712 0.704859 0.70466334 0.704692 0.704967 0.7046347 0.70470774 0.7048013 0.70475566 0.70482516 0.704946 0.7046407 0.70464075 0.7046226 0.7049535
0.023023022 0.70479405 0.70482326 0.7048441 0.7046853 0.70470995 0.7048818 0.7046536 0.704703 0.7047562 0.70482665 0.70479745 0.70473117 0.70501196 0.704651 0.704868 0.70497155 0.7047184 0.7047553 0.7047889 0.7047838 0.70482343 0.7048264 0.70475096 0.7048513 0.7045987 0.7048868 0.70470685 0.70480627 0.7048109 0.70494336 0.7047667 0.7049257 0.7046929 0.70471996 0.7049291 0.7047669 0.7048673 0.704651 0.7046778 0.7049821 0.7046171 0.7046989 0.70479995 0.704751 0.7048292 0.7049605 0.70462686 0.70462346 0.70460343 0.704967
0.024024025 0.7047965 0.70482355 0.70484555 0.70467 0.70470417 0.70489 0.7046425 0.70468885 0.7047519 0.7048291 0.7048 0.7047239 0.7050312 0.704636 0.70487016 0.7049861 0.7047079 0.70475274 0.7047926 0.7047803 0.7048255 0.70483243 0.704746 0.70485497 0.7045778 0.70489466 0.70470065 0.70480543 0.70481503 0.704958 0.7047588 0.7049392 0.70468295 0.70471674 0.70494205 0.7047623 0.7048763 0.7046381 0.7046625 0.7049978 0.70459837 0.7046896 0.7047984 0.7047461 0.7048336 0.7049758 0.7046125 0.7046052 0.7045831 0.704981
0.025025025 0.70479935 0.70482373 0.7048468 0.7046536 0.7046983 0.7048986 0.70463103 0.7046737 0.70474744 0.7048317 0.7048029 0.7047162 0.7050513 0.7046202 0.704872 0.7050012 0.7046968 0.70475024 0.70479685 0.70477647 0.7048277 0.704839 0.7047409 0.7048587 0.7045557 0.7049028 0.7046944 0.7048045 0.7048196 0.7049735 0.7047502 0.70495343 0.7046725 0.70471376 0.7049557 0.7047573 0.7048859 0.70462483 0.7046462 0.70501405 0.70457864 0.70467997 0.7047966 0.70474094 0.7048384 0.7049918 0.7045976 0.7045859 0.70456165 0.7049955
0.026026025 0.7048026 0.70482373 0.7048478 0.70463616 0.7046924 0.7049077 0.7046193 0.70465744 0.7047427 0.7048344 0.70480615 0.70470804 0.7050723 0.7046036 0.7048736 0.7050168 0.70468485 0.7047478 0.70480174 0.70477223 0.70483 0.70484614 0.7047354 0.70486253 0.7045325 0.70491135 0.70468813 0.7048033 0.7048247 0.7049898 0.7047407 0.7049685 0.7046616 0.704711 0.70497 0.70475185 0.70489615 0.704611 0.7046288 0.7050309 0.70455796 0.7046699 0.70479465 0.7047355 0.7048435 0.7050086 0.7045823 0.7045656 0.70453906 0.70501053
0.027027028 0.70480627 0.70482355 0.7048487 0.7046175 0.7046866 0.7049172 0.7046073 0.70464003 0.7047378 0.7048372 0.7048097 0.7046995 0.7050941 0.7045862 0.7048749 0.70503294 0.7046722 0.7047454 0.7048072 0.7047677 0.7048323 0.70485395 0.70472974 0.7048664 0.70450807 0.70492023 0.7046818 0.704802 0.7048303 0.70500684 0.70473045 0.7049843 0.7046503 0.7047085 0.704985 0.7047461 0.7049071 0.7045967 0.7046104 0.7050483 0.7045362 0.7046594 0.70479244 0.70472986 0.70484906 0.70502615 0.7045664 0.70454425 0.70451534 0.70502603
0.028028028 0.7048103 0.7048232 0.70484936 0.7045978 0.70468074 0.70492715 0.704595 0.7046215 0.70473266 0.7048401 0.7048138 0.7046906 0.70511675 0.704568 0.7048758 0.7050496 0.7046588 0.704743 0.70481336 0.70476276 0.70483476 0.7048623 0.7047238 0.7048703 0.7044825 0.7049295 0.7046755 0.7048005 0.7048363 0.7050247 0.70471936 0.70500094 0.7046385 0.7047063 0.70500076 0.70474 0.70491874 0.7045819 0.70459086 0.7050664 0.70451343 0.7046485 0.70478994 0.7047239 0.7048549 0.70504445 0.7045501 0.70452183 0.7044905 0.705042
0.029029028 0.7048148 0.70482266 0.7048498 0.7045768 0.7046749 0.7049375 0.7045825 0.7046018 0.7047273 0.70484316 0.7048182 0.7046812 0.7051403 0.7045491 0.7048764 0.70506674 0.7046447 0.7047407 0.7048201 0.70475745 0.7048373 0.70487136 0.7047176 0.7048742 0.7044558 0.704939 0.7046691 0.7047988 0.70484287 0.7050434 0.7047074 0.70501834 0.7046262 0.70470434 0.70501715 0.7047335 0.7049311 0.70456666 0.70457023 0.70508504 0.70448965 0.7046372 0.70478725 0.7047177 0.70486116 0.7050635 0.7045333 0.70449847 0.7044645 0.7050584
0.03003003 0.7048197 0.70482194 0.70485 0.7045547 0.70466906 0.7049483 0.70456976 0.70458096 0.7047217 0.70484626 0.70482296 0.70467144 0.70516473 0.7045293 0.7048766 0.70508444 0.7046297 0.70473844 0.7048275 0.7047518 0.7048399 0.70488095 0.7047111 0.7048782 0.7044279 0.70494896 0.7046628 0.7047969 0.7048499 0.70506287 0.7046946 0.7050366 0.7046135 0.70470273 0.70503426 0.70472664 0.70494413 0.7045509 0.7045485 0.70510423 0.70446485 0.7046255 0.70478433 0.7047112 0.7048678 0.70508325 0.70451593 0.7044741 0.70443743 0.7050753
0.031031031 0.704825 0.70482105 0.70484996 0.70453143 0.7046633 0.7049595 0.7045567 0.7045589 0.7047159 0.70484954 0.7048282 0.7046612 0.70518994 0.7045087 0.7048765 0.7051026 0.704614 0.7047363 0.7048356 0.70474577 0.70484257 0.70489126 0.70470434 0.70488226 0.7043988 0.7049592 0.7046564 0.7047948 0.70485747 0.70508313 0.704681 0.70505553 0.70460033 0.7047014 0.705052 0.70471936 0.7049579 0.70453477 0.7045256 0.705124 0.70443904 0.7046134 0.7047811 0.70470446 0.70487475 0.70510375 0.70449823 0.7044487 0.7044092 0.70509267
0.03203203 0.70483077 0.7048199 0.7048497 0.70450693 0.7046575 0.7049712 0.7045435 0.7045357 0.7047098 0.70485294 0.7048338 0.7046506 0.705216 0.7044873 0.70487595 0.7051213 0.7045975 0.70473415 0.70484436 0.70473933 0.70484537 0.70490223 0.7046973 0.7048863 0.7043686 0.70496976 0.7046501 0.70479256 0.7048655 0.70510423 0.7046665 0.7050753 0.70458674 0.7047004 0.70507044 0.70471174 0.7049724 0.7045181 0.70450157 0.70514435 0.7044122 0.7046009 0.7047777 0.7046975 0.7048822 0.70512503 0.70448 0.7044223 0.70437986 0.70511043
0.033033032 0.70483696 0.7048186 0.7048492 0.7044812 0.7046517 0.7049833 0.70453 0.7045113 0.7047036 0.7048564 0.7048398 0.7046395 0.7052429 0.7044652 0.70487505 0.7051404 0.7045802 0.70473206 0.7048538 0.70473254 0.70484823 0.70491385 0.70469004 0.70489043 0.70433724 0.7049807 0.7046437 0.7047901 0.70487416 0.7051261 0.7046511 0.7050959 0.7045727 0.7046997 0.70508957 0.70470375 0.7049876 0.704501 0.7044764 0.70516527 0.7043844 0.704588 0.704774 0.7046902 0.70488995 0.70514697 0.70446134 0.7043949 0.70434934 0.70512867
0.034034032 0.70484364 0.7048171 0.70484847 0.70445424 0.704646 0.7049958 0.7045163 0.70448565 0.70469713 0.70486 0.70484626 0.70462805 0.7052706 0.70444226 0.7048738 0.70516 0.70456207 0.7047301 0.7048639 0.7047254 0.70485115 0.7049261 0.7046825 0.70489454 0.70430464 0.70499194 0.70463735 0.70478743 0.7048833 0.70514876 0.70463485 0.7051173 0.7045582 0.70469934 0.70510936 0.70469534 0.70500344 0.70448345 0.70445013 0.7051867 0.70435554 0.70457464 0.7047701 0.7046827 0.7048982 0.7051697 0.7044422 0.70436645 0.70431775 0.70514727
0.035035037 0.70485073 0.7048154 0.70484746 0.7044261 0.7046403 0.70500875 0.7045024 0.70445883 0.70469046 0.70486367 0.7048531 0.7046161 0.7052991 0.70441854 0.70487213 0.7051801 0.7045431 0.7047281 0.7048747 0.7047178 0.7048542 0.70493907 0.7046747 0.7048987 0.70427096 0.7050035 0.70463103 0.7047846 0.70489293 0.70517224 0.70461774 0.70513946 0.70454323 0.70469934 0.70512986 0.7046866 0.70502007 0.70446545 0.7044227 0.7052088 0.7043257 0.70456094 0.7047659 0.70467496 0.70490676 0.7051931 0.70442265 0.70433694 0.70428497 0.70516634
0.036036037 0.7048583 0.7048135 0.7048462 0.7043967 0.7046347 0.7050221 0.7044883 0.70443076 0.70468354 0.7048675 0.7048604 0.7046038 0.7053284 0.704394 0.70487005 0.7052006 0.70452344 0.70472634 0.70488626 0.7047098 0.70485735 0.70495266 0.7046667 0.7049029 0.70423603 0.7050154 0.7046247 0.70478153 0.7049031 0.7051965 0.7045997 0.7051624 0.7045278 0.70469964 0.705151 0.7046774 0.70503736 0.704447 0.7043941 0.7052314 0.7042948 0.7045468 0.7047615 0.7046669 0.7049157 0.70521724 0.7044027 0.7043065 0.7042511 0.70518583
0.037037037 0.70486635 0.7048114 0.70484465 0.7043661 0.7046291 0.70503587 0.704474 0.70440143 0.70467645 0.7048714 0.70486814 0.70459104 0.7053585 0.7043687 0.7048676 0.7052216 0.70450294 0.70472455 0.7048985 0.70470154 0.7048605 0.704967 0.7046584 0.7049071 0.70419997 0.7050276 0.7046184 0.70477825 0.7049139 0.70522153 0.7045807 0.7051861 0.70451194 0.70470035 0.70517284 0.7046678 0.70505536 0.7044281 0.7043644 0.70525455 0.7042629 0.7045323 0.7047568 0.7046586 0.70492506 0.7052421 0.7043823 0.704275 0.7042161 0.7052057
0.038038038 0.7048748 0.70480907 0.7048429 0.7043343 0.7046236 0.70505005 0.7044595 0.7043709 0.7046691 0.7048754 0.7048763 0.70457786 0.70538944 0.7043426 0.70486474 0.705243 0.7044816 0.7047229 0.7049115 0.7046928 0.7048638 0.704982 0.7046498 0.70491135 0.7041627 0.7050401 0.70461214 0.7047748 0.70492524 0.7052474 0.7045608 0.7052107 0.7044956 0.70470136 0.70519537 0.70465785 0.7050741 0.70440876 0.7043336 0.7052783 0.70423 0.7045174 0.70475185 0.7046501 0.70493484 0.7052676 0.7043615 0.70424247 0.70418 0.705226
0.039039038 0.70488375 0.7048065 0.7048409 0.70430124 0.7046181 0.70506465 0.7044448 0.7043392 0.7046616 0.7048795 0.70488495 0.7045642 0.70542115 0.7043158 0.70486146 0.70526487 0.70445955 0.7047213 0.7049252 0.70468366 0.7048671 0.70499766 0.704641 0.70491564 0.70412433 0.705053 0.7046059 0.7047711 0.7049371 0.70527405 0.70454 0.705236 0.70447886 0.7047028 0.70521855 0.7046475 0.7050935 0.704389 0.7043016 0.70530254 0.7041961 0.7045021 0.70474666 0.7046413 0.70494497 0.7052939 0.7043402 0.7042089 0.70414275 0.7052467
0.04004004 0.70489323 0.70480376 0.70483863 0.704267 0.7046127 0.70507973 0.7044299 0.70430624 0.7046538 0.70488375 0.70489395 0.7045502 0.70545363 0.7042881 0.70485777 0.70528716 0.70443666 0.7047197 0.7049396 0.7046741 0.7048706 0.70501405 0.7046319 0.70491993 0.70408475 0.7050661 0.7045997 0.7047672 0.7049495 0.70530146 0.7045183 0.7052622 0.7044617 0.7047045 0.7052424 0.70463675 0.70511365 0.70436877 0.7042685 0.70532733 0.7041612 0.7044864 0.7047412 0.7046322 0.70495546 0.70532084 0.7043186 0.7041744 0.70410436 0.70526785
0.041041043 0.7049031 0.7048008 0.7048361 0.7042316 0.7046073 0.7050952 0.70441484 0.7042721 0.7046459 0.7048881 0.7049034 0.7045357 0.7054869 0.7042597 0.70485365 0.70530987 0.704413 0.7047183 0.70495474 0.70466423 0.7048741 0.7050311 0.7046226 0.7049243 0.704044 0.70507956 0.7045935 0.7047631 0.70496243 0.7053297 0.7044957 0.7052891 0.7044441 0.70470667 0.7052669 0.70462555 0.70513445 0.70434815 0.70423436 0.70535266 0.7041253 0.70447034 0.7047355 0.7046229 0.70496637 0.7053485 0.7042966 0.7041388 0.70406485 0.70528936
0.042042043 0.7049135 0.7047976 0.7048332 0.70419496 0.704602 0.705111 0.7043996 0.7042367 0.7046377 0.7048925 0.7049133 0.7045208 0.70552087 0.7042305 0.7048491 0.705333 0.70438856 0.704717 0.7049706 0.7046539 0.7048777 0.7050488 0.70461303 0.7049286 0.7040021 0.70509326 0.70458734 0.7047588 0.70497596 0.70535874 0.7044722 0.70531684 0.70442605 0.7047092 0.7052921 0.704614 0.705156 0.7043271 0.704199 0.7053785 0.70408833 0.7044539 0.7047295 0.7046134 0.7049777 0.70537686 0.7042741 0.7041022 0.7040242 0.7053113
0.043043043 0.7049243 0.7047942 0.70483017 0.7041571 0.70459676 0.7051273 0.7043842 0.70420015 0.7046293 0.70489705 0.7049237 0.7045055 0.7055557 0.7042005 0.7048442 0.7053566 0.7043633 0.7047157 0.70498717 0.7046432 0.7048813 0.70506716 0.7046032 0.7049329 0.703959 0.70510733 0.70458126 0.70475435 0.70498997 0.70538855 0.70444775 0.7053454 0.7044076 0.70471203 0.7053179 0.70460206 0.70517826 0.70430565 0.7041626 0.70540476 0.7040504 0.7044371 0.7047233 0.70460355 0.7049894 0.70540595 0.7042513 0.70406467 0.7039824 0.7053336
0.044044044 0.70493555 0.7047906 0.7048268 0.70411813 0.70459163 0.705144 0.7043686 0.70416236 0.7046207 0.7049017 0.7049345 0.70448977 0.70559126 0.70416975 0.7048388 0.70538056 0.7043373 0.70471454 0.7050045 0.70463204 0.70488507 0.70508623 0.70459306 0.70493734 0.70391476 0.7051217 0.70457524 0.70474964 0.7050046 0.7054191 0.7044224 0.7053747 0.7043887 0.70471525 0.70534444 0.7045897 0.7052012 0.7042838 0.704125 0.7054316 0.7040115 0.70441985 0.7047168 0.7045935 0.7050014 0.7054357 0.70422804 0.70402604 0.7039395 0.7053563
0.045045044 0.7049473 0.7047868 0.70482314 0.7040779 0.7045865 0.7051611 0.7043528 0.70412344 0.7046119 0.7049064 0.7049456 0.7044736 0.70562756 0.7041382 0.704833 0.705405 0.70431054 0.7047135 0.7050225 0.70462054 0.7048888 0.70510596 0.70458275 0.7049417 0.7038694 0.70513636 0.7045692 0.70474476 0.70501965 0.7054505 0.70439625 0.7054048 0.7043694 0.7047189 0.7053716 0.70457697 0.7052249 0.7042615 0.70408636 0.70545894 0.70397156 0.70440227 0.70471 0.7045831 0.7050139 0.70546615 0.70420444 0.70398647 0.7038955 0.70537937
0.046046045 0.7049595 0.7047827 0.7048192 0.7040365 0.7045815 0.7051786 0.7043369 0.70408326 0.7046029 0.70491123 0.70495725 0.7044571 0.70566463 0.704106 0.7048267 0.70542985 0.70428294 0.7047125 0.7050412 0.7046086 0.7048927 0.70512635 0.70457214 0.7049461 0.70382285 0.7051513 0.7045633 0.70473963 0.7050353 0.70548266 0.7043691 0.7054357 0.7043497 0.7047228 0.70539945 0.70456386 0.70524925 0.7042388 0.70404655 0.7054867 0.7039307 0.7043843 0.70470303 0.70457256 0.7050267 0.70549726 0.7041804 0.70394593 0.70385045 0.70540285
0.04704705 0.70497215 0.70477843 0.70481503 0.7039939 0.7045766 0.70519656 0.7043208 0.70404196 0.70459366 0.7049162 0.70496935 0.7044401 0.7057024 0.7040729 0.70482004 0.70545506 0.7042546 0.7047116 0.7050607 0.70459634 0.7048967 0.7051474 0.7045613 0.7049505 0.7037752 0.7051665 0.7045574 0.70473427 0.7050515 0.70551556 0.7043411 0.70546734 0.70432955 0.7047272 0.705428 0.7045503 0.70527434 0.70421565 0.70400566 0.705515 0.70388883 0.70436597 0.7046957 0.7045617 0.7050399 0.7055291 0.70415604 0.7039044 0.70380425 0.7054267
0.04804805 0.70498526 0.70477396 0.70481056 0.7039501 0.7045717 0.70521486 0.7043045 0.7039994 0.70458424 0.7049212 0.7049818 0.7044228 0.705741 0.7040391 0.70481294 0.70548075 0.70422554 0.70471084 0.70508087 0.70458364 0.7049007 0.70516914 0.70455015 0.70495486 0.7037265 0.7051821 0.7045516 0.7047287 0.7050682 0.70554924 0.7043122 0.70549977 0.704309 0.7047319 0.70545715 0.70453644 0.7053001 0.70419216 0.7039637 0.7055438 0.703846 0.7043473 0.7046882 0.7045506 0.7050535 0.7055616 0.70413125 0.7038619 0.703757 0.7054509
0.04904905 0.70499885 0.70476925 0.7048058 0.70390517 0.70456696 0.70523363 0.70428807 0.7039557 0.70457464 0.7049263 0.7049947 0.704405 0.7057803 0.7040046 0.7048054 0.7055068 0.7041957 0.7047101 0.7051017 0.70457053 0.7049048 0.70519155 0.7045388 0.7049593 0.70367664 0.7051979 0.7045458 0.70472294 0.70508546 0.7055837 0.7042824 0.70553297 0.70428807 0.704737 0.7054869 0.70452213 0.7053266 0.70416826 0.70392054 0.7055731 0.70380217 0.70432824 0.7046804 0.7045393 0.7050675 0.7055948 0.7041061 0.7038184 0.7037087 0.70547545
0.05005005 0.70501286 0.7047643 0.7048008 0.70385903 0.7045623 0.7052527 0.7042715 0.7039108 0.7045648 0.7049315 0.70500803 0.70438683 0.7058203 0.7039693 0.7047974 0.70553327 0.70416504 0.7047095 0.70512336 0.70455706 0.7049089 0.70521456 0.7045272 0.70496374 0.7036257 0.705214 0.70454 0.704717 0.7051032 0.7056189 0.70425177 0.7055669 0.70426667 0.7047425 0.70551735 0.70450747 0.7053538 0.70414394 0.7038764 0.7056028 0.70375746 0.70430887 0.7046723 0.70452774 0.7050819 0.70562863 0.7040806 0.703774 0.7036593 0.70550036
0.05105105 0.70502734 0.7047591 0.7047955 0.70381176 0.70455766 0.70527226 0.70425475 0.70386475 0.7045548 0.7049368 0.70502174 0.70436823 0.7058611 0.7039333 0.704789 0.7055601 0.7041336 0.704709 0.70514566 0.7045432 0.70491314 0.7052383 0.7045154 0.70496815 0.70357364 0.7052304 0.70453435 0.7047108 0.7051215 0.7056548 0.70422024 0.7056016 0.7042449 0.70474833 0.7055484 0.70449245 0.7053817 0.70411927 0.7038311 0.705633 0.7037118 0.7042891 0.70466393 0.7045159 0.7050966 0.70566314 0.7040547 0.7037286 0.7036089 0.7055257
0.05205205 0.7050423 0.70475376 0.70478994 0.70376325 0.7045531 0.7052921 0.7042379 0.70381755 0.70454454 0.70494217 0.7050359 0.7043493 0.70590264 0.7038965 0.7047801 0.7055873 0.70410144 0.7047085 0.70516866 0.7045289 0.70491743 0.70526266 0.7045033 0.70497257 0.7035205 0.70524704 0.70452875 0.7047044 0.70514035 0.7056915 0.7041878 0.705637 0.7042228 0.70475453 0.70558006 0.704477 0.7054103 0.7040942 0.70378464 0.7056636 0.7036652 0.704269 0.70465535 0.70450383 0.70511174 0.7056983 0.7040284 0.7036823 0.7035574 0.7055513
0.05305305 0.7050577 0.70474815 0.70478404 0.7037136 0.7045487 0.70531243 0.70422083 0.70376915 0.7045341 0.70494765 0.7050505 0.7043299 0.70594484 0.7038591 0.70477086 0.7056149 0.70406854 0.7047082 0.7051924 0.70451427 0.7049218 0.70528775 0.70449096 0.704977 0.7034663 0.70526403 0.7045232 0.7046978 0.70515966 0.7057289 0.7041545 0.7056731 0.7042002 0.70476115 0.70561236 0.7044612 0.70543957 0.70406866 0.70373714 0.70569474 0.70361763 0.70424855 0.70464647 0.70449156 0.7051272 0.70573413 0.70400184 0.7036351 0.70350486 0.7055773
0.054054055 0.7050735 0.7047424 0.70477796 0.70366275 0.70454437 0.70533305 0.70420367 0.70371956 0.70452344 0.70495325 0.7050655 0.7043102 0.70598775 0.70382094 0.70476115 0.7056429 0.7040348 0.704708 0.70521677 0.70449924 0.70492625 0.70531344 0.7044784 0.7049814 0.703411 0.70528126 0.7045177 0.704691 0.7051796 0.70576704 0.70412034 0.70571 0.70417726 0.7047681 0.70564526 0.704445 0.7054695 0.7040428 0.70368856 0.70572627 0.7035692 0.7042277 0.7046374 0.704479 0.7051431 0.7057706 0.70397484 0.70358694 0.70345134 0.70560366
0.055055056 0.70508975 0.70473635 0.7047715 0.7036108 0.7045401 0.7053541 0.7041864 0.7036688 0.7045126 0.7049589 0.7050809 0.70429003 0.7060314 0.7037821 0.704751 0.70567125 0.7040004 0.7047078 0.7052419 0.70448387 0.7049307 0.7053398 0.7044656 0.70498586 0.70335466 0.7052988 0.70451224 0.704684 0.70519996 0.7058059 0.7040853 0.7057476 0.70415395 0.7047755 0.7056788 0.7044285 0.7055001 0.70401657 0.70363885 0.7057583 0.7035198 0.7042065 0.70462805 0.7044662 0.7051593 0.7058077 0.70394754 0.7035378 0.70339674 0.7056303
0.056056056 0.7051065 0.7047301 0.70476484 0.70355767 0.7045359 0.7053755 0.704169 0.70361686 0.70450157 0.7049647 0.7050968 0.7042695 0.70607567 0.7037425 0.7047404 0.7057 0.7039652 0.70470774 0.7052678 0.7044681 0.70493525 0.7053668 0.7044526 0.70499027 0.70329726 0.70531654 0.7045069 0.7046768 0.7052209 0.7058455 0.7040494 0.70578593 0.7041302 0.70478326 0.7057129 0.70441157 0.7055314 0.70399 0.7035881 0.7057907 0.7034696 0.704185 0.7046184 0.7044532 0.70517594 0.7058454 0.7039199 0.7034878 0.7033411 0.7056573
0.057057057 0.70512366 0.7047236 0.7047579 0.7035034 0.7045318 0.70539725 0.7041514 0.7035638 0.70449036 0.70497054 0.705113 0.7042486 0.70612067 0.7037022 0.70472944 0.70572907 0.7039293 0.7047078 0.7052943 0.7044519 0.7049399 0.7053945 0.7044393 0.7049947 0.70323884 0.7053346 0.70450157 0.70466936 0.7052423 0.7058857 0.70401263 0.705825 0.7041061 0.70479137 0.70574766 0.7043942 0.70556337 0.70396304 0.7035364 0.70582354 0.70341843 0.7041632 0.70460856 0.70443994 0.70519286 0.7058838 0.7038919 0.703437 0.70328456 0.7056846
0.058058057 0.7051413 0.7047169 0.7047507 0.703448 0.70452774 0.70541936 0.7041337 0.7035096 0.7044789 0.70497644 0.7051297 0.70422727 0.7061664 0.70366126 0.70471805 0.7057585 0.70389265 0.7047079 0.70532155 0.7044354 0.7049446 0.7054228 0.7044258 0.70499915 0.70317936 0.7053529 0.7044963 0.7046617 0.7052643 0.7059267 0.70397496 0.7058647 0.7040816 0.7047999 0.70578295 0.7043766 0.70559597 0.7039357 0.7034835 0.70585686 0.70336634 0.70414096 0.7045984 0.70442647 0.7052102 0.7059227 0.70386356 0.7033852 0.7032269 0.70571226
0.059059057 0.70515937 0.70471007 0.7047432 0.70339143 0.70452386 0.7054419 0.70411587 0.70345426 0.7044673 0.70498246 0.7051468 0.7042056 0.70621276 0.70361966 0.7047062 0.7057883 0.7038553 0.70470816 0.7053495 0.7044185 0.7049493 0.7054518 0.70441204 0.70500356 0.70311886 0.70537144 0.70449114 0.7046539 0.70528674 0.7059684 0.70393646 0.7059052 0.7040567 0.7048088 0.7058189 0.7043585 0.7056292 0.703908 0.7034297 0.7058906 0.7033134 0.70411843 0.70458806 0.70441276 0.70522785 0.70596236 0.70383483 0.7033325 0.70316833 0.7057402
0.06006006 0.70517784 0.704703 0.70473546 0.70333385 0.70452 0.7054647 0.7040979 0.7033978 0.7044555 0.7049886 0.70516425 0.7041835 0.7062598 0.70357734 0.704694 0.7058185 0.7038171 0.7047085 0.7053782 0.7044012 0.70495415 0.70548135 0.7043981 0.705008 0.7030573 0.7053903 0.704486 0.70464593 0.7053097 0.70601076 0.7038971 0.7059464 0.7040314 0.70481795 0.70585537 0.7043401 0.70566314 0.70387995 0.7033748 0.7059247 0.7032596 0.7040956 0.70457745 0.7043988 0.7052459 0.70600253 0.70380586 0.7032789 0.7031087 0.70576847
0.061061062 0.7051968 0.70469564 0.7047274 0.7032751 0.70451623 0.7054879 0.7040798 0.7033403 0.7044435 0.7049948 0.70518214 0.70416105 0.7063075 0.7035343 0.7046813 0.705849 0.7037783 0.70470893 0.7054075 0.70438355 0.70495903 0.70551157 0.7043839 0.70501244 0.70299476 0.70540935 0.704481 0.7046377 0.7053332 0.7060538 0.70385695 0.7059882 0.7040058 0.70482755 0.70589244 0.7043213 0.70569766 0.7038516 0.7033189 0.70595926 0.70320493 0.7040724 0.70456654 0.7043847 0.7052643 0.7060433 0.70377654 0.7032244 0.7030481 0.7057971
0.062062062 0.70521617 0.70468813 0.7047191 0.7032153 0.7045126 0.7055115 0.7040616 0.7032816 0.70443135 0.70500106 0.70520043 0.7041382 0.7063558 0.7034907 0.70466816 0.7058798 0.7037388 0.7047095 0.7054375 0.70436555 0.7049639 0.70554245 0.70436954 0.70501685 0.70293117 0.7054287 0.704476 0.7046293 0.70535713 0.70609754 0.70381594 0.70603085 0.7039798 0.7048375 0.7059301 0.7043022 0.7057329 0.7038228 0.703262 0.7059942 0.7031494 0.7040489 0.70455545 0.70437026 0.705283 0.7060847 0.70374686 0.70316905 0.70298654 0.705826
0.06306306 0.70523596 0.7046804 0.70471054 0.7031544 0.704509 0.7055354 0.7040433 0.70322186 0.704419 0.7050074 0.7052191 0.70411503 0.7064048 0.7034463 0.70465463 0.705911 0.70369864 0.70471007 0.7054682 0.70434713 0.7049689 0.7055739 0.7043549 0.70502126 0.70286655 0.70544827 0.70447105 0.70462066 0.7053816 0.706142 0.7037741 0.70607406 0.7039534 0.7048479 0.7059683 0.7042827 0.7057687 0.7037937 0.7032041 0.7060296 0.70309293 0.704025 0.70454407 0.70435566 0.70530206 0.7061267 0.7037169 0.70311284 0.702924 0.70585513
0.06406406 0.70525616 0.7046724 0.7047017 0.70309246 0.70450556 0.7055596 0.70402485 0.70316106 0.70440644 0.7050138 0.70523816 0.7040915 0.7064544 0.7034013 0.70464075 0.7059425 0.7036577 0.7047108 0.7054995 0.70432836 0.704974 0.705606 0.70434004 0.7050257 0.702801 0.7054681 0.7044662 0.70461184 0.70540655 0.70618707 0.7037314 0.70611805 0.7039266 0.70485854 0.7060071 0.70426285 0.7058051 0.7037643 0.70314515 0.70606536 0.70303565 0.70400083 0.7045325 0.7043408 0.70532143 0.7061693 0.7036866 0.7030558 0.7028605 0.70588464
0.06506506 0.7052768 0.70466423 0.70469266 0.70302945 0.70450217 0.7055842 0.7040063 0.70309913 0.70439374 0.70502037 0.70525765 0.7040675 0.7065047 0.7033557 0.7046264 0.70597434 0.70361614 0.70471156 0.7055315 0.7043092 0.70497906 0.7056387 0.70432496 0.7050301 0.70273435 0.70548815 0.70446146 0.70460284 0.70543194 0.70623285 0.7036879 0.7061627 0.70389956 0.70486957 0.70604646 0.7042426 0.7058422 0.7037345 0.7030853 0.70610154 0.70297754 0.70397633 0.70452064 0.7043258 0.70534116 0.70621246 0.70365596 0.70299786 0.70279604 0.70591444
0.066066064 0.7052978 0.7046559 0.70468324 0.7029654 0.7044988 0.70560914 0.7039876 0.7030362 0.7043808 0.7050269 0.70527744 0.70404327 0.70655555 0.7033094 0.7046116 0.7060065 0.7035738 0.70471245 0.70556414 0.70428973 0.70498425 0.70567197 0.70430964 0.7050345 0.7026668 0.7055085 0.70445675 0.70459366 0.70545787 0.7062793 0.7036437 0.706208 0.7038721 0.70488095 0.70608634 0.704222 0.70587987 0.7037044 0.7030244 0.7061381 0.7029186 0.7039515 0.70450854 0.70431054 0.7053612 0.70625615 0.7036251 0.70293903 0.7027306 0.7059445
0.067067064 0.7053193 0.7046473 0.70467365 0.70290023 0.7044956 0.7056344 0.7039688 0.7029722 0.70436776 0.7050336 0.70529765 0.7040186 0.70660704 0.70326245 0.7045964 0.70603895 0.7035309 0.7047134 0.70559746 0.7042699 0.70498943 0.7057059 0.70429415 0.7050389 0.7025982 0.705529 0.70445204 0.70458424 0.7054842 0.7063264 0.7035986 0.706254 0.7038443 0.70489264 0.7061268 0.7042011 0.7059182 0.70367396 0.7029626 0.706175 0.70285875 0.7039264 0.7044962 0.70429504 0.70538163 0.7063005 0.70359385 0.7028794 0.7026642 0.7059749
0.068068065 0.70534116 0.70463854 0.70466375 0.70283407 0.7044925 0.70566005 0.7039499 0.7029071 0.7043545 0.70504034 0.7053183 0.70399356 0.7066592 0.7032149 0.70458084 0.7060718 0.7034873 0.7047145 0.70563143 0.7042497 0.70499474 0.70574033 0.7042784 0.70504326 0.7025287 0.7055498 0.70444745 0.70457464 0.70551103 0.70637417 0.7035527 0.7063006 0.7038161 0.70490474 0.7061679 0.7041799 0.7059571 0.7036432 0.70289975 0.70621234 0.7027981 0.70390093 0.7044836 0.7042793 0.7054023 0.7063453 0.7035623 0.70281893 0.7025969 0.7060055
0.06906907 0.7053634 0.70462954 0.70465356 0.7027669 0.70448947 0.705686 0.7039309 0.702841 0.70434105 0.7050472 0.70533925 0.7039682 0.70671195 0.70316666 0.7045648 0.7061049 0.703443 0.7047156 0.705666 0.7042292 0.70500004 0.70577544 0.7042625 0.70504767 0.7024582 0.70557076 0.704443 0.70456487 0.70553833 0.70642257 0.7035061 0.70634794 0.7037876 0.70491713 0.7062094 0.70415825 0.70599663 0.70361215 0.702836 0.7062501 0.7027366 0.7038752 0.7044708 0.7042634 0.70542336 0.7063908 0.70353055 0.70275766 0.70252866 0.7060364
0.07007007 0.70538604 0.7046203 0.7046432 0.7026987 0.7044865 0.7057122 0.7039118 0.70277387 0.70432746 0.70505404 0.7053606 0.70394254 0.70676523 0.7031178 0.7045484 0.70613825 0.70339805 0.70471686 0.70570123 0.70420825 0.70500547 0.7058111 0.70424634 0.705052 0.7023868 0.705592 0.7044385 0.70455486 0.7055661 0.7064716 0.70345867 0.7063959 0.7037588 0.70492995 0.70625156 0.7041363 0.7060368 0.70358074 0.7027713 0.70628816 0.7026744 0.70384914 0.70445776 0.70424724 0.70544475 0.70643675 0.7034984 0.70269555 0.7024595 0.7060676
0.07107107 0.7054091 0.7046109 0.7046325 0.7026295 0.7044836 0.7057388 0.7038925 0.70270574 0.70431364 0.705061 0.7053822 0.7039165 0.7068192 0.7030683 0.7045316 0.706172 0.70335245 0.7047182 0.7057371 0.704187 0.7050109 0.7058473 0.70422995 0.70505637 0.70231444 0.70561343 0.7044341 0.7045447 0.7055943 0.70652133 0.7034105 0.7064445 0.7037296 0.70494306 0.70629424 0.704114 0.7060775 0.703549 0.7027056 0.7063266 0.7026113 0.70382273 0.70444447 0.7042309 0.7054664 0.7064833 0.703466 0.7026326 0.7023895 0.7060991
0.072072074 0.70543253 0.7046013 0.70462155 0.7025593 0.7044808 0.7057657 0.70387316 0.7026366 0.7042997 0.70506805 0.70540434 0.7038901 0.7068737 0.70301825 0.7045144 0.70620596 0.7033062 0.7047196 0.7057736 0.7041654 0.7050164 0.7058841 0.7042134 0.7050608 0.7022412 0.70563513 0.70442975 0.70453435 0.705623 0.70657164 0.7033616 0.70649374 0.70370007 0.7049565 0.7063374 0.7040914 0.7061189 0.70351696 0.70263904 0.7063654 0.70254743 0.7037961 0.704431 0.70421433 0.7054884 0.7065304 0.70343333 0.7025689 0.70231855 0.7061308
0.073073074 0.7054563 0.7045915 0.7046104 0.70248806 0.70447814 0.70579296 0.7038537 0.70256644 0.70428556 0.70507514 0.70542675 0.7038634 0.70692885 0.7029676 0.7044968 0.7062403 0.70325935 0.7047211 0.70581067 0.70414346 0.7050219 0.7059215 0.7041966 0.7050651 0.702167 0.70565706 0.7044255 0.7045238 0.7056521 0.7066226 0.70331186 0.7065436 0.70367026 0.7049703 0.70638114 0.7040685 0.7061608 0.7034846 0.7025715 0.70640457 0.7024828 0.70376915 0.7044172 0.7041976 0.70551074 0.7065781 0.7034004 0.7025044 0.7022467 0.7061628
0.074074075 0.7054806 0.7045815 0.70459896 0.7024158 0.7044755 0.7058205 0.7038342 0.7024953 0.70427126 0.70508236 0.7054495 0.70383626 0.7069845 0.70291626 0.7044788 0.70627487 0.7032118 0.70472264 0.7058484 0.70412123 0.70502746 0.70595944 0.7041796 0.7050694 0.7020919 0.7056792 0.70442134 0.7045131 0.7056816 0.70667416 0.70326144 0.70659405 0.7036401 0.7049844 0.70642537 0.7040452 0.7062033 0.70345193 0.7025031 0.7064441 0.7024174 0.7037419 0.7044032 0.7041806 0.7055333 0.70662624 0.7033671 0.7024391 0.702174 0.7061951
0.075075075 0.70550513 0.7045713 0.7045873 0.7023427 0.704473 0.70584834 0.7038145 0.70242316 0.7042568 0.70508957 0.7054726 0.7038089 0.7070408 0.7028644 0.7044604 0.70630974 0.7031636 0.7047243 0.7058867 0.7040986 0.7050331 0.70599794 0.7041624 0.7050738 0.7020159 0.7057015 0.70441717 0.70450217 0.70571166 0.7067263 0.7032103 0.7066452 0.7036096 0.70499885 0.70647013 0.7040216 0.70624644 0.70341897 0.7024337 0.70648396 0.7023512 0.7037144 0.70438904 0.70416343 0.7055563 0.706675 0.70333356 0.7023731 0.70210046 0.70622766
0.076076075 0.7055301 0.7045609 0.70457536 0.7022685 0.7044706 0.70587647 0.7037947 0.70235 0.70424217 0.7050969 0.7054961 0.7037812 0.7070976 0.7028119 0.70444167 0.7063449 0.70311487 0.7047261 0.7059257 0.70407563 0.7050388 0.706037 0.704145 0.70507807 0.701939 0.70572406 0.7044131 0.704491 0.70574206 0.7067791 0.7031584 0.70669687 0.70357877 0.70501363 0.7065154 0.7039977 0.70629007 0.7033857 0.70236343 0.7065242 0.7022843 0.70368654 0.7043746 0.7041461 0.7055795 0.7067242 0.7032997 0.7023063 0.702026 0.70626044
0.077077076 0.70555544 0.7045503 0.7045632 0.7021934 0.7044682 0.70590496 0.70377487 0.70227593 0.7042273 0.7051043 0.7055199 0.7037531 0.707155 0.70275885 0.7044225 0.7063803 0.7030654 0.70472795 0.7059652 0.7040524 0.70504457 0.7060766 0.70412743 0.7050824 0.7018612 0.7057468 0.7044091 0.70447975 0.70577294 0.70683247 0.7031057 0.7067492 0.7035476 0.7050288 0.70656115 0.7039734 0.70633435 0.70335215 0.70229226 0.7065647 0.7022166 0.70365846 0.70435995 0.7041285 0.70560306 0.706774 0.7032656 0.70223874 0.7019508 0.70629346
0.078078076 0.7055811 0.70453954 0.70455074 0.70211726 0.7044659 0.7059337 0.7037549 0.7022009 0.70421237 0.70511174 0.70554405 0.70372474 0.707213 0.70270526 0.704403 0.706416 0.7030154 0.70472986 0.7060054 0.7040288 0.70505035 0.7061168 0.7041096 0.7050867 0.7017826 0.7057698 0.7044052 0.7044683 0.7058042 0.7068865 0.70305234 0.70680207 0.7035161 0.7050442 0.7066074 0.70394886 0.7063791 0.7033183 0.7022202 0.7066056 0.7021482 0.70363003 0.70434505 0.70411074 0.7056269 0.7068243 0.7032313 0.70217043 0.7018747 0.7063268
0.07907908 0.70560724 0.70452857 0.7045381 0.7020402 0.7044637 0.7059627 0.7037349 0.70212483 0.7041972 0.70511925 0.70556855 0.7036961 0.7072715 0.7026511 0.7043831 0.706452 0.7029647 0.7047319 0.7060461 0.7040049 0.70505613 0.7061575 0.70409167 0.705091 0.7017031 0.70579296 0.7044013 0.7044567 0.70583594 0.706941 0.7029983 0.7068556 0.70348436 0.70506 0.70665413 0.703924 0.7064245 0.70328414 0.7021472 0.70664686 0.70207906 0.70360136 0.70432997 0.7040928 0.70565104 0.70687515 0.70319664 0.7021014 0.7017977 0.7063603
0.08008008 0.7056337 0.70451736 0.7045252 0.7019622 0.70446163 0.70599204 0.7037147 0.7020478 0.70418197 0.7051268 0.7055934 0.70366704 0.7073306 0.7025963 0.7043628 0.70648825 0.70291346 0.70473397 0.70608747 0.7039807 0.70506203 0.70619875 0.7040735 0.70509523 0.7016228 0.7058163 0.7043975 0.7044449 0.70586807 0.7069961 0.70294344 0.70690966 0.7034523 0.7050761 0.7067014 0.7038988 0.7064704 0.7032497 0.7020734 0.7066884 0.70200914 0.70357245 0.70431465 0.7040746 0.7056754 0.7069264 0.7031617 0.7020316 0.70171994 0.7063941
0.08108108 0.70566046 0.70450604 0.70451206 0.70188326 0.7044596 0.70602167 0.7036945 0.7019699 0.7041665 0.70513445 0.70561856 0.7036377 0.7073902 0.702541 0.7043421 0.7065248 0.7028616 0.7047361 0.7061294 0.7039561 0.70506793 0.7062406 0.7040551 0.7050995 0.7015416 0.70583993 0.7043938 0.7044329 0.7059006 0.7070518 0.70288795 0.7069643 0.7034199 0.7050925 0.7067491 0.70387334 0.70651686 0.703215 0.7019987 0.70673025 0.70193857 0.7035432 0.70429915 0.70405626 0.70570016 0.70697826 0.70312655 0.7019611 0.7016414 0.7064281
0.082082085 0.70568764 0.70449454 0.7044987 0.7018034 0.70445764 0.7060516 0.7036742 0.70189106 0.70415086 0.7051422 0.7056441 0.70360804 0.70745033 0.70248514 0.7043211 0.70656157 0.70280915 0.7047384 0.7061719 0.7039312 0.7050739 0.7062829 0.70403653 0.70510375 0.7014596 0.7058637 0.7043901 0.70442075 0.7059336 0.707108 0.70283175 0.70701957 0.7033872 0.70510924 0.7067973 0.7038475 0.70656383 0.70317996 0.70192313 0.70677245 0.7018673 0.7035137 0.7042834 0.7040377 0.70572513 0.70703053 0.70309114 0.7018899 0.70156205 0.7064624
0.083083086 0.7057152 0.7044828 0.70448506 0.7017226 0.7044558 0.70608175 0.70365375 0.70181125 0.7041351 0.70514995 0.7056699 0.7035781 0.707511 0.70242876 0.70429975 0.7065986 0.7027561 0.7047407 0.70621496 0.70390606 0.7050799 0.70632577 0.70401776 0.705108 0.70137674 0.7058877 0.7043865 0.7044084 0.70596695 0.7071648 0.7027748 0.70707536 0.70335424 0.7051262 0.70684594 0.70382136 0.70661134 0.70314467 0.7018468 0.70681494 0.7017953 0.70348394 0.70426744 0.704019 0.70575047 0.70708334 0.70305544 0.701818 0.7014818 0.70649683
0.084084086 0.7057431 0.7044709 0.70447123 0.70164096 0.704454 0.7061122 0.70363325 0.70173055 0.7041192 0.7051578 0.70569605 0.70354784 0.7075722 0.70237184 0.704278 0.7066359 0.70270246 0.70474315 0.7062586 0.70388055 0.70508593 0.70636916 0.70399886 0.7051122 0.70129305 0.7059119 0.70438296 0.7043959 0.7060007 0.7072222 0.70271724 0.7071317 0.7033209 0.7051436 0.70689505 0.70379496 0.7066594 0.70310915 0.70176953 0.70685774 0.70172256 0.7034539 0.7042513 0.70400006 0.705776 0.7071366 0.7030195 0.70174533 0.7014009 0.7065316
0.08508509 0.70577127 0.7044588 0.70445716 0.7015584 0.70445234 0.70614296 0.7036127 0.70164895 0.7041031 0.7051657 0.7057225 0.70351726 0.707634 0.7023143 0.7042559 0.70667344 0.7026483 0.70474565 0.7063028 0.70385474 0.705092 0.70641303 0.70397973 0.70511645 0.7012086 0.7059362 0.70437944 0.7043832 0.7060349 0.7072801 0.70265895 0.7071886 0.7032873 0.7051612 0.70694464 0.70376825 0.70670795 0.70307326 0.7016915 0.7069009 0.7016492 0.7034236 0.7042349 0.703981 0.70580184 0.70719033 0.7029833 0.701672 0.70131916 0.7065665
0.08608609 0.7057999 0.70444655 0.70444286 0.70147496 0.7044507 0.70617396 0.703592 0.70156646 0.70408684 0.7051736 0.70574933 0.70348644 0.7076962 0.7022564 0.7042334 0.70671123 0.7025935 0.7047482 0.7063476 0.70382863 0.70509815 0.70645744 0.7039604 0.7051207 0.7011233 0.70596075 0.70437604 0.7043704 0.70606947 0.7073386 0.7026 0.70724607 0.70325345 0.70517915 0.70699465 0.70374125 0.706757 0.7030372 0.70161265 0.7069443 0.70157516 0.70339304 0.7042183 0.7039617 0.70582795 0.7072446 0.70294684 0.701598 0.7012366 0.7066017
0.08708709 0.7058288 0.7044341 0.7044283 0.7013907 0.7044492 0.7062052 0.70357126 0.70148313 0.7040705 0.70518166 0.70577645 0.70345527 0.70775896 0.70219785 0.7042106 0.70674926 0.7025382 0.70475084 0.70639294 0.7038022 0.70510435 0.7065024 0.7039409 0.70512486 0.7010372 0.70598555 0.7043727 0.7043574 0.7061044 0.7073975 0.7025404 0.7073041 0.70321923 0.70519733 0.7070452 0.7037139 0.7068066 0.7030008 0.70153296 0.706988 0.7015004 0.7033622 0.7042015 0.70394224 0.7058543 0.70729923 0.7029102 0.7015233 0.70115334 0.7066371
0.08808809 0.705858 0.70442146 0.7044136 0.7013055 0.70444775 0.7062367 0.7035504 0.70139885 0.70405394 0.7051897 0.7058039 0.7034238 0.7078222 0.7021388 0.7041874 0.7067876 0.70248234 0.7047536 0.70643884 0.7037755 0.70511055 0.7065478 0.70392126 0.705129 0.7009504 0.70601046 0.70436937 0.7043442 0.70613974 0.70745707 0.70248014 0.70736265 0.7031848 0.7052159 0.7070961 0.7036863 0.70685667 0.7029641 0.7014525 0.70703197 0.701425 0.7033312 0.70418453 0.70392257 0.70588094 0.70735437 0.70287323 0.70144796 0.7010693 0.70667267
0.08908909 0.7058876 0.70440865 0.7043986 0.7012195 0.7044464 0.7062685 0.7035295 0.70131373 0.70403725 0.7051979 0.7058316 0.703392 0.7078859 0.7020793 0.7041639 0.7068261 0.7024259 0.7047564 0.7064852 0.7037485 0.7051168 0.7065937 0.7039014 0.7051332 0.70086277 0.70603555 0.70436615 0.70433086 0.70617545 0.7075171 0.7024192 0.7074217 0.70315003 0.7052347 0.7071475 0.7036584 0.7069073 0.70292723 0.70137125 0.70707625 0.70134896 0.7032998 0.7041673 0.7039028 0.7059078 0.70741 0.70283604 0.7013719 0.7009845 0.7067085
0.09009009 0.7059175 0.70439565 0.7043834 0.7011326 0.70444506 0.70630056 0.70350844 0.7012278 0.70402044 0.70520604 0.7058596 0.70335996 0.7079502 0.7020192 0.70414 0.70686483 0.7023689 0.70475924 0.7065322 0.7037212 0.7051231 0.70664006 0.70388144 0.7051374 0.7007744 0.7060608 0.704363 0.7043174 0.70621157 0.70757765 0.70235765 0.7074814 0.703115 0.7052538 0.7071993 0.7036302 0.70695835 0.7028901 0.7012892 0.70712084 0.70127225 0.70326823 0.7041499 0.70388275 0.70593494 0.707466 0.70279866 0.70129526 0.70089895 0.7067445
0.09109109 0.7059477 0.70438254 0.70436794 0.7010449 0.7044438 0.7063328 0.70348734 0.701141 0.70400345 0.70521426 0.7058879 0.7033276 0.7080149 0.7019587 0.70411575 0.7069038 0.7023114 0.70476216 0.7065796 0.7036936 0.70512944 0.7066869 0.70386124 0.70514154 0.7006852 0.7060863 0.7043598 0.7043037 0.70624804 0.70763874 0.7022955 0.7075415 0.7030797 0.70527315 0.70725155 0.7036017 0.7070099 0.70285267 0.7012064 0.70716566 0.7011949 0.7032364 0.7041323 0.7038626 0.70596236 0.7075225 0.702761 0.7012179 0.70081264 0.70678073
0.09209209 0.7059782 0.7043692 0.70435226 0.7009564 0.7044427 0.70636535 0.7034662 0.7010533 0.70398635 0.7052226 0.7059165 0.703295 0.70808005 0.7018977 0.7040912 0.70694304 0.7022534 0.7047652 0.70662767 0.7036657 0.7051358 0.7067343 0.70384085 0.70514566 0.70059526 0.7061119 0.7043568 0.7042899 0.7062849 0.7077003 0.70223266 0.70760214 0.7030441 0.7052928 0.7073042 0.703573 0.707062 0.70281494 0.7011228 0.7072108 0.70111686 0.70320433 0.7041145 0.7038422 0.70599 0.70757943 0.70272315 0.7011399 0.7007256 0.70681715
0.09309309 0.7060091 0.70435566 0.7043364 0.70086706 0.7044416 0.7063981 0.7034449 0.70096487 0.7039691 0.70523095 0.70594543 0.7032621 0.70814574 0.7018361 0.7040663 0.7069825 0.7021948 0.7047683 0.7066762 0.70363754 0.7051422 0.7067821 0.70382035 0.70514977 0.7005046 0.7061377 0.7043538 0.7042759 0.706322 0.7077624 0.7021692 0.70766336 0.70300823 0.7053127 0.7073573 0.7035439 0.7071145 0.702777 0.7010385 0.7072562 0.70103824 0.70317197 0.7040965 0.7038217 0.7060179 0.7076368 0.702685 0.70106125 0.7006379 0.7068538
0.0940941 0.70604026 0.704342 0.7043203 0.70077693 0.7044406 0.7064312 0.70342356 0.70087564 0.7039517 0.70523936 0.7059746 0.7032289 0.70821184 0.7017741 0.70404106 0.70702213 0.70213574 0.70477146 0.7067252 0.70360905 0.7051487 0.7068304 0.7037996 0.7051539 0.70041317 0.7061637 0.7043508 0.7042618 0.70635957 0.707825 0.70210516 0.70772505 0.7029721 0.70533293 0.7074108 0.70351464 0.7071675 0.7027388 0.7009534 0.70730186 0.70095897 0.7031394 0.7040783 0.70380104 0.70604604 0.70769453 0.7026467 0.700982 0.7005494 0.70689064
0.0950951 0.70607173 0.7043282 0.704304 0.700686 0.7044397 0.70646447 0.70340216 0.7007855 0.7039342 0.70524776 0.7060041 0.70319545 0.7082784 0.70171165 0.7040155 0.707062 0.7020762 0.7047747 0.7067747 0.70358026 0.70515513 0.70687914 0.70377874 0.705158 0.70032096 0.7061899 0.70434797 0.7042475 0.7063975 0.70788807 0.7020405 0.7077873 0.7029357 0.70535344 0.70746475 0.703485 0.70722103 0.70270044 0.7008676 0.70734775 0.7008791 0.7031066 0.70405996 0.7037802 0.7060744 0.70775276 0.7026081 0.7009021 0.70046026 0.70692766
0.0960961 0.7061035 0.7043142 0.70428747 0.70059425 0.70443887 0.70649797 0.70338064 0.7006947 0.7039165 0.7052563 0.7060338 0.7031617 0.7083454 0.70164865 0.70398957 0.7071021 0.70201606 0.70477796 0.7068248 0.70355123 0.7051617 0.7069283 0.7037577 0.70516205 0.7002281 0.70621616 0.70434517 0.70423305 0.7064357 0.7079516 0.7019752 0.70785 0.70289904 0.7053742 0.70751905 0.70345515 0.707275 0.70266175 0.70078105 0.70739394 0.7007986 0.70307356 0.70404136 0.70375913 0.706103 0.7078114 0.70256937 0.7008216 0.7003704 0.70696485
0.0970971 0.7061356 0.7043 0.7042708 0.70050174 0.7044381 0.7065317 0.7033591 0.700603 0.70389867 0.70526487 0.7060638 0.7031277 0.7084129 0.70158523 0.70396334 0.7071424 0.7019555 0.70478135 0.70687526 0.7035219 0.70516825 0.70697796 0.70373654 0.7051661 0.70013446 0.7062426 0.70434237 0.7042184 0.7064743 0.7080157 0.7019094 0.70791316 0.70286214 0.70539516 0.70757383 0.70342505 0.7073294 0.70262283 0.7006937 0.7074404 0.70071745 0.70304024 0.7040226 0.703738 0.7061319 0.7078704 0.7025303 0.7007404 0.70027983 0.7070023
0.0980981 0.70616794 0.7042856 0.70425385 0.7004085 0.7044374 0.7065657 0.7033375 0.70051056 0.7038807 0.70527345 0.7060941 0.7030934 0.70848083 0.70152134 0.70393676 0.7071829 0.7018944 0.70478475 0.7069263 0.70349234 0.7051748 0.70702803 0.70371515 0.70517015 0.70004016 0.70626926 0.7043397 0.70420367 0.7065132 0.70808023 0.70184296 0.7079768 0.70282495 0.70541644 0.70762897 0.70339465 0.7073842 0.7025837 0.70060575 0.7074871 0.70063573 0.70300674 0.70400363 0.70371664 0.70616096 0.7079299 0.70249116 0.7006587 0.7001886 0.70703983
0.0990991 0.7062006 0.70427114 0.7042367 0.70031446 0.7044367 0.7065999 0.70331573 0.70041734 0.70386267 0.7052821 0.70612466 0.7030589 0.70854914 0.70145696 0.7039099 0.70722365 0.70183283 0.70478827 0.7069778 0.7034625 0.7051814 0.7070786 0.7036936 0.7051742 0.69994515 0.706296 0.704337 0.70418876 0.70655245 0.7081452 0.70177597 0.708041 0.7027875 0.705438 0.7076845 0.703364 0.70743954 0.7025443 0.70051706 0.707534 0.7005534 0.70297295 0.7039845 0.7036951 0.7061903 0.70798975 0.7024517 0.70057636 0.7000966 0.7070776
0.1001001 0.70623356 0.7042565 0.70421934 0.70021963 0.7044362 0.70663434 0.703294 0.70032334 0.7038444 0.7052908 0.7061555 0.7030241 0.7086179 0.7013922 0.7038827 0.70726454 0.7017708 0.70479184 0.70702976 0.7034324 0.7051881 0.70712954 0.70367193 0.7051782 0.6998495 0.70632297 0.70433444 0.7041737 0.706592 0.7082107 0.70170844 0.7081056 0.70274985 0.7054598 0.7077404 0.7033331 0.70749533 0.7025047 0.70042765 0.7075812 0.70047057 0.702939 0.7039651 0.7036734 0.70621985 0.70805 0.70241207 0.7004934 0.70000404 0.70711553
0.1011011 0.70626676 0.70424163 0.7042018 0.7001241 0.7044357 0.706669 0.7032721 0.7002286 0.70382607 0.70529956 0.7061866 0.70298904 0.7086871 0.7013269 0.7038552 0.70730567 0.7017082 0.7047955 0.7070822 0.703402 0.7051948 0.707181 0.70365006 0.7051822 0.6997531 0.70635 0.7043319 0.7041585 0.70663196 0.7082766 0.70164025 0.7081707 0.7027119 0.7054818 0.70779675 0.7033019 0.70755154 0.7024648 0.7003375 0.7076286 0.7003871 0.7029048 0.70394564 0.7036516 0.7062496 0.7081107 0.70237225 0.7004099 0.69991076 0.7071537
0.1021021 0.70630026 0.7042267 0.70418406 0.7000278 0.7044353 0.70670384 0.70325017 0.7001331 0.7038076 0.7053083 0.7062179 0.70295376 0.70875674 0.70126116 0.7038274 0.707347 0.7016452 0.7047992 0.70713514 0.7033713 0.7052015 0.7072328 0.70362806 0.7051862 0.699656 0.70637727 0.70432943 0.70414317 0.7066722 0.708343 0.7015716 0.70823634 0.70267373 0.7055042 0.70785344 0.7032705 0.70760816 0.70242476 0.70024675 0.7076763 0.7003031 0.70287037 0.70392597 0.7036296 0.7062796 0.7081717 0.7023322 0.70032585 0.6998169 0.70719194
0.1031031 0.70633405 0.70421153 0.7041661 0.6999308 0.70443493 0.70673895 0.7032282 0.7000369 0.703789 0.7053172 0.7062495 0.7029182 0.7088268 0.70119506 0.70379925 0.70738846 0.7015817 0.70480293 0.70718855 0.7033404 0.70520824 0.70728505 0.70360595 0.7051902 0.6995583 0.7064046 0.704327 0.70412767 0.7067127 0.7084099 0.7015023 0.7083023 0.7026353 0.7055267 0.70791054 0.7032388 0.70766526 0.7023845 0.70015526 0.7077242 0.7002185 0.70283574 0.70390606 0.70360744 0.7063098 0.7082332 0.70229197 0.7002412 0.69972235 0.70723045
0.1041041 0.70636815 0.7041962 0.70414793 0.69983304 0.70443463 0.70677423 0.7032061 0.6999399 0.7037703 0.7053261 0.70628136 0.70288235 0.70889723 0.7011285 0.7037708 0.7074302 0.70151776 0.70480675 0.70724237 0.70330924 0.70521504 0.70733774 0.7035836 0.7051942 0.69945997 0.70643216 0.7043246 0.704112 0.70675355 0.7084772 0.7014325 0.7083688 0.7025966 0.70554954 0.707968 0.7032069 0.7077228 0.70234394 0.7000631 0.7077723 0.7001333 0.70280087 0.70388603 0.70358515 0.70634025 0.708295 0.70225155 0.700156 0.69962716 0.7072691
0.1051051 0.7064025 0.7041808 0.70412964 0.69973457 0.7044344 0.7068098 0.703184 0.6998423 0.7037514 0.70533496 0.70631343 0.7028463 0.7089681 0.7010615 0.7037421 0.707472 0.7014533 0.7048107 0.7072967 0.7032778 0.7052219 0.7073908 0.7035611 0.7051981 0.6993609 0.7064598 0.7043223 0.7040962 0.70679474 0.7085449 0.7013622 0.7084357 0.70255774 0.7055726 0.7080259 0.7031747 0.7077807 0.70230323 0.69997025 0.7078207 0.7000477 0.7027658 0.7038658 0.7035627 0.7063709 0.7083572 0.7022109 0.70007026 0.6995314 0.7073079
0.1061061 0.7064371 0.70416516 0.7041111 0.6996354 0.7044343 0.7068455 0.70316184 0.69974387 0.70373243 0.70534396 0.7063458 0.70281 0.70903933 0.7009941 0.70371306 0.7075141 0.7013885 0.7048146 0.70735145 0.7032461 0.7052287 0.7074443 0.70353854 0.70520204 0.69926125 0.70648766 0.70432 0.7040803 0.7068362 0.7086131 0.7012913 0.70850307 0.7025186 0.7055959 0.70808405 0.7031423 0.7078391 0.7022623 0.6998768 0.7078693 0.6999614 0.7027305 0.70384544 0.7035401 0.7064017 0.7084198 0.7021701 0.69998395 0.69943494 0.7073468
0.10710711 0.706472 0.7041494 0.7040924 0.69953555 0.7044342 0.70688146 0.70313954 0.69964474 0.7037133 0.70535296 0.70637834 0.70277345 0.709111 0.70092624 0.70368373 0.7075563 0.70132315 0.7048186 0.70740664 0.70321417 0.7052356 0.7074982 0.70351577 0.7052059 0.699161 0.7065156 0.7043178 0.70406425 0.706878 0.7086817 0.70122 0.7085709 0.70247924 0.70561945 0.70814264 0.7031096 0.70789784 0.70222116 0.6997826 0.7079181 0.6998747 0.702695 0.7038248 0.7035173 0.7064328 0.70848274 0.702129 0.6998971 0.6993379 0.7073859
0.10810811 0.7065071 0.7041335 0.7040735 0.69943494 0.7044342 0.7069176 0.70311725 0.6995449 0.70369405 0.705362 0.7064112 0.7027367 0.709183 0.700858 0.7036541 0.70759875 0.7012574 0.7048227 0.7074623 0.70318204 0.70524246 0.70755255 0.7034929 0.70520985 0.6990601 0.7065437 0.70431566 0.70404804 0.7069201 0.7087507 0.70114803 0.7086391 0.70243967 0.70564324 0.7082015 0.7030767 0.707957 0.7021798 0.69968784 0.7079671 0.6997874 0.7026593 0.70380414 0.7034944 0.70646405 0.70854604 0.7020878 0.6998098 0.69924027 0.7074252
0.10910911 0.7065425 0.7041175 0.70405436 0.69933367 0.7044342 0.70695394 0.70309484 0.6994444 0.70367473 0.7053711 0.70644426 0.70269966 0.7092554 0.7007894 0.7036242 0.7076413 0.7011912 0.70482683 0.7075184 0.7031496 0.7052494 0.7076072 0.7034698 0.7052137 0.6989586 0.70657194 0.7043136 0.7040317 0.70696247 0.70882016 0.7010756 0.70870775 0.70239985 0.7056672 0.70826083 0.7030436 0.7080166 0.7021382 0.69959235 0.7080164 0.6996996 0.70262337 0.7037832 0.70347136 0.7064955 0.70860976 0.7020464 0.6997219 0.6991421 0.70746464
0.11011011 0.70657814 0.70410126 0.7040351 0.69923174 0.7044344 0.7069905 0.7030724 0.6993432 0.70365524 0.70538026 0.7064775 0.7026624 0.70932823 0.70072037 0.703594 0.7076841 0.70112455 0.70483106 0.7075749 0.70311695 0.70525634 0.70766234 0.7034466 0.7052176 0.6988564 0.70660025 0.70431155 0.70401525 0.70700514 0.70888996 0.70100266 0.7087768 0.7023598 0.70569146 0.70832044 0.7030102 0.70807654 0.7020964 0.6994963 0.7080658 0.6996113 0.70258725 0.7037621 0.7034482 0.70652723 0.7086738 0.7020048 0.6996335 0.6990433 0.7075042
0.11111111 0.7066141 0.70408493 0.7040156 0.6991291 0.7044346 0.7070272 0.7030499 0.69924134 0.70363563 0.7053894 0.7065111 0.7026249 0.7094014 0.70065093 0.7035635 0.707727 0.7010575 0.7048353 0.7076319 0.70308405 0.7052634 0.70771784 0.70342326 0.7052215 0.6987537 0.70662874 0.7043095 0.7039986 0.70704806 0.70896024 0.7009292 0.7088463 0.7023195 0.7057159 0.7083804 0.7029766 0.7081369 0.70205444 0.6993996 0.7081155 0.6995225 0.70255095 0.7037409 0.7034249 0.7065591 0.7087382 0.701963 0.69954455 0.69894385 0.70754397
0.11211211 0.7066502 0.7040685 0.703996 0.6990258 0.7044348 0.7070641 0.70302737 0.69913876 0.7036159 0.7053986 0.7065448 0.70258725 0.7094749 0.70058113 0.70353276 0.7077701 0.70098996 0.70483965 0.7076892 0.7030509 0.70527035 0.7077737 0.7033998 0.7052253 0.69865036 0.70665735 0.70430756 0.7039819 0.70709133 0.70903087 0.70085526 0.7089161 0.70227903 0.70574063 0.70844066 0.7029428 0.70819765 0.70201224 0.6993023 0.70816535 0.69943315 0.70251447 0.7037195 0.7034014 0.7065912 0.70880294 0.70192105 0.69945514 0.6988439 0.70758384
0.11311311 0.7066866 0.70405185 0.70397615 0.69892186 0.7044351 0.7071012 0.7030047 0.6990356 0.7035961 0.70540786 0.7065788 0.7025493 0.70954883 0.7005109 0.70350176 0.7078133 0.7009221 0.704844 0.70774704 0.70301753 0.7052774 0.70782995 0.7033762 0.7052291 0.69854647 0.70668614 0.7043057 0.70396507 0.70713484 0.7091019 0.7007808 0.7089864 0.7022383 0.70576555 0.7085013 0.7029087 0.7082588 0.70196986 0.6992044 0.7082154 0.6993434 0.70247775 0.7036979 0.7033778 0.70662344 0.708868 0.7018789 0.69936526 0.6987434 0.7076239
0.11411411 0.7067233 0.7040351 0.7039561 0.6988173 0.7044355 0.7071385 0.70298207 0.6989317 0.70357615 0.70541716 0.706613 0.70251113 0.70962316 0.70044035 0.7034704 0.7078567 0.7008537 0.70484847 0.7078053 0.7029839 0.7052845 0.7078866 0.7033524 0.7052329 0.698442 0.706715 0.70430386 0.703948 0.70717865 0.7091734 0.7007059 0.7090571 0.70219743 0.70579064 0.70856225 0.7028744 0.7083203 0.7019273 0.69910586 0.7082657 0.6992531 0.70244086 0.7036762 0.703354 0.70665586 0.7089334 0.7018366 0.69927484 0.6986423 0.7076641
0.11511511 0.70676017 0.7040182 0.703936 0.69871205 0.70443594 0.70717597 0.7029593 0.69882715 0.70355606 0.70542645 0.70664746 0.70247275 0.7096978 0.7003694 0.7034388 0.7079003 0.700785 0.70485294 0.7078639 0.70295006 0.7052915 0.7079436 0.70332855 0.70523673 0.69833696 0.70674396 0.704302 0.7039309 0.7072227 0.70924515 0.7006305 0.70912814 0.7021563 0.705816 0.7086235 0.7028399 0.70838225 0.7018845 0.6990068 0.70831615 0.6991623 0.7024037 0.7036543 0.70333016 0.7066885 0.7089992 0.7017941 0.699184 0.6985406 0.70770437
0.116116114 0.7067973 0.7040011 0.7039156 0.6986062 0.7044364 0.70721364 0.70293653 0.698722 0.7035359 0.7054358 0.7066821 0.7024342 0.70977277 0.7002981 0.70340693 0.70794404 0.70071584 0.70485747 0.70792294 0.702916 0.70529866 0.708001 0.7033045 0.7052405 0.69823134 0.7067731 0.7043003 0.7039137 0.70726705 0.7093174 0.7005546 0.7091996 0.702115 0.70584154 0.7086851 0.70280516 0.7084445 0.7018416 0.6989071 0.7083668 0.69907105 0.7023665 0.7036323 0.70330614 0.7067213 0.70906526 0.7017514 0.6990926 0.69843847 0.70774484
0.117117114 0.7068347 0.70398396 0.7038951 0.69849974 0.704437 0.7072514 0.7029137 0.6986162 0.70351565 0.70544523 0.70671695 0.7023953 0.7098481 0.7002264 0.7033748 0.7079879 0.7006463 0.70486206 0.70798236 0.7028817 0.70530576 0.7080587 0.7032803 0.7052443 0.6981252 0.7068023 0.7042986 0.7038963 0.7073117 0.7093899 0.70047826 0.70927143 0.70207345 0.7058673 0.708747 0.7027702 0.70850706 0.70179844 0.6988068 0.70841765 0.6989794 0.702329 0.70361006 0.70328194 0.7067543 0.7091317 0.7017086 0.6990008 0.69833577 0.7077854
0.118118115 0.7068723 0.7039667 0.70387435 0.6983926 0.7044376 0.70728946 0.70289075 0.69850975 0.7034952 0.70545465 0.706752 0.70235634 0.7099238 0.70015436 0.70334244 0.7080319 0.70057636 0.7048667 0.7080422 0.7028472 0.7053129 0.7081168 0.7032561 0.705248 0.69801843 0.7068317 0.70429695 0.7038788 0.7073566 0.7094629 0.7004014 0.7093437 0.70203173 0.7058933 0.70880926 0.702735 0.70857006 0.7017551 0.69870603 0.7084687 0.69888717 0.7022913 0.7035877 0.7032577 0.70678747 0.7091984 0.7016656 0.6989085 0.6982325 0.70782614
0.11911912 0.7069101 0.7039492 0.7038535 0.6982849 0.7044383 0.7073276 0.7028678 0.69840276 0.7034747 0.7054641 0.7067873 0.70231706 0.7099998 0.700082 0.7033097 0.70807606 0.70050603 0.7048714 0.7081024 0.70281243 0.7053201 0.7081753 0.70323163 0.70525175 0.6979112 0.70686114 0.70429534 0.7038612 0.7074017 0.7095362 0.7003241 0.7094163 0.70198977 0.70591944 0.7088718 0.70269966 0.70863336 0.7017116 0.69860464 0.7085199 0.6987946 0.70225346 0.70356524 0.70323324 0.70682085 0.7092655 0.7016224 0.6988157 0.6981287 0.70786697
0.12012012 0.7069481 0.7039316 0.70383245 0.6981767 0.70443904 0.70736593 0.7028448 0.6982951 0.70345414 0.7054736 0.70682275 0.7022776 0.7100762 0.7000092 0.7032768 0.70812035 0.70043534 0.7048762 0.708163 0.7027775 0.70532733 0.7082341 0.7032071 0.7052555 0.6978034 0.7068907 0.7042938 0.7038434 0.70744705 0.70960987 0.7002464 0.7094892 0.7019476 0.70594585 0.7089346 0.702664 0.7086971 0.7016679 0.69850266 0.70857126 0.6987015 0.70221543 0.7035426 0.7032087 0.70685434 0.7093328 0.70157903 0.69872254 0.69802445 0.707908
0.12112112 0.70698637 0.7039139 0.7038112 0.6980678 0.7044398 0.70740443 0.70282173 0.6981869 0.7034334 0.70548314 0.70685846 0.70223796 0.71015286 0.69993615 0.7032436 0.7081648 0.7003643 0.704881 0.708224 0.70274234 0.70533454 0.70829326 0.70318246 0.7052592 0.6976951 0.7069204 0.7042923 0.70382553 0.7074927 0.70968384 0.7001682 0.70956254 0.7019053 0.70597243 0.7089977 0.7026282 0.7087611 0.70162404 0.6984002 0.7086228 0.698608 0.7021772 0.70351976 0.703184 0.706888 0.7094005 0.7015356 0.69862884 0.6979196 0.7079491
0.122122124 0.7070249 0.70389605 0.70378983 0.69795835 0.7044407 0.7074431 0.70279866 0.6980781 0.7034126 0.7054927 0.70689434 0.7021981 0.71022993 0.6998628 0.7032102 0.7082094 0.7002928 0.70488584 0.7082854 0.70270693 0.70534176 0.70835274 0.70315766 0.7052629 0.6975862 0.70695025 0.7042908 0.7038076 0.7075386 0.7097582 0.70008963 0.7096362 0.70186275 0.7059992 0.70906115 0.7025922 0.70882547 0.70158 0.6982972 0.7086745 0.69851404 0.70213884 0.7034968 0.7031592 0.7069219 0.7094684 0.7014919 0.6985348 0.69781435 0.70799035
0.123123124 0.70706356 0.7038781 0.7037683 0.6978483 0.7044416 0.7074819 0.7027755 0.69796866 0.7033916 0.7055023 0.7069304 0.70215803 0.71030724 0.699789 0.70317644 0.7082541 0.700221 0.7048908 0.7083471 0.7026713 0.705349 0.7084125 0.7031327 0.70526654 0.69747686 0.7069801 0.70428944 0.7037895 0.70758474 0.7098329 0.70001054 0.70971024 0.70182 0.7060262 0.70912486 0.70255595 0.70889014 0.70153576 0.6981936 0.7087264 0.6984197 0.7021003 0.7034737 0.7031343 0.7069559 0.70953673 0.7014481 0.69844025 0.6977085 0.7080317
0.124124125 0.7071025 0.70386 0.7037466 0.6977377 0.70444256 0.7075209 0.7027523 0.6978587 0.70337063 0.7055119 0.70696664 0.70211774 0.7103849 0.6997149 0.7031425 0.7082989 0.7001489 0.70489573 0.7084092 0.70263547 0.70535636 0.70847267 0.70310766 0.70527023 0.69736695 0.70701015 0.70428807 0.70377123 0.7076311 0.709908 0.6999311 0.7097846 0.7017771 0.7060533 0.7091888 0.70251954 0.70895517 0.70149136 0.69808954 0.70877844 0.69832486 0.70206153 0.70345044 0.70310926 0.70699006 0.7096053 0.7014041 0.69834524 0.6976022 0.70807314
0.12512513 0.7071416 0.70384175 0.70372474 0.6976266 0.70444363 0.70756006 0.702729 0.6977482 0.7033495 0.7055216 0.7070031 0.70207727 0.7104629 0.6996405 0.7031083 0.7083439 0.70007634 0.70490074 0.70847166 0.70259947 0.70536363 0.70853317 0.7030825 0.70527387 0.6972566 0.7070403 0.70428675 0.70375293 0.70767766 0.70998335 0.6998512 0.7098594 0.701734 0.7060807 0.70925313 0.7024829 0.70902056 0.70144683 0.69798493 0.70883065 0.6982297 0.7020227 0.7034271 0.7030841 0.7070244 0.7096741 0.7013599 0.6982499 0.6974954 0.70811474
0.12612613 0.7071809 0.7038234 0.7037027 0.6975149 0.7044447 0.70759934 0.7027057 0.6976371 0.70332825 0.70553124 0.7070397 0.7020366 0.7105412 0.69956577 0.70307386 0.70838904 0.70000345 0.7049058 0.7085345 0.7025632 0.70537096 0.70859396 0.7030572 0.7052775 0.6971457 0.7070705 0.70428544 0.70373446 0.7077245 0.7100591 0.6997709 0.7099344 0.70169073 0.7061082 0.7093177 0.70244604 0.7090862 0.70140207 0.69787985 0.708883 0.698134 0.7019836 0.70340353 0.70305884 0.7070589 0.7097432 0.70131564 0.6981541 0.6973882 0.70815647
0.12712713 0.70722044 0.7038049 0.7036805 0.69740266 0.70444584 0.70763874 0.7026823 0.69752544 0.7033069 0.70554096 0.70707655 0.70199573 0.71061975 0.6994907 0.7030391 0.7084342 0.69993025 0.70491093 0.7085976 0.7025268 0.7053783 0.70865506 0.70303184 0.7052811 0.69703436 0.70710087 0.70428425 0.70371586 0.70777154 0.71013516 0.69969016 0.7100098 0.7016472 0.7061359 0.7093825 0.702409 0.7091522 0.7013572 0.69777423 0.7089355 0.698038 0.70194435 0.70337987 0.7030334 0.70709354 0.70981264 0.70127124 0.69805783 0.6972804 0.7081983
0.12812813 0.70726013 0.7037863 0.70365816 0.6972899 0.70444703 0.7076783 0.70265895 0.69741327 0.7032855 0.7055507 0.70711356 0.70195466 0.71069866 0.6994154 0.7030042 0.7084796 0.69985664 0.70491606 0.70866114 0.70249015 0.7053857 0.7087165 0.7030063 0.7052847 0.69692254 0.70713127 0.70428306 0.7036972 0.70781887 0.7102115 0.6996091 0.7100856 0.7016036 0.7061638 0.70944756 0.70237184 0.7092185 0.7013122 0.69766814 0.7089882 0.69794154 0.7019049 0.703356 0.7030079 0.70712835 0.7098823 0.70122665 0.6979612 0.6971722 0.7082402
0.12912913 0.70730007 0.7037676 0.7036357 0.6971766 0.7044483 0.7077181 0.70263547 0.69730055 0.70326394 0.70556045 0.7071507 0.7019134 0.7107778 0.6993397 0.702969 0.70852506 0.6997827 0.70492125 0.708725 0.7024533 0.7053931 0.70877826 0.7029807 0.7052883 0.6968102 0.7071618 0.7042819 0.7036784 0.7078663 0.7102882 0.69952756 0.7101616 0.7015598 0.70619196 0.70951295 0.7023344 0.70928514 0.70126694 0.69756156 0.709041 0.6978447 0.7018654 0.70333207 0.70298225 0.7071633 0.70995224 0.7011819 0.6978642 0.69706357 0.7082823
0.13013013 0.7073402 0.70374876 0.70361304 0.69706273 0.70444953 0.70775795 0.702612 0.6971873 0.70324236 0.7055703 0.70718807 0.701872 0.7108573 0.69926375 0.7029336 0.7085707 0.6997085 0.7049265 0.70878917 0.7024163 0.70540047 0.70884025 0.70295495 0.7052918 0.6966974 0.7071924 0.7042808 0.70365953 0.70791405 0.71036524 0.69944566 0.71023804 0.70151573 0.7062202 0.7095786 0.7022968 0.7093521 0.7012216 0.69745445 0.7090939 0.69774747 0.7018256 0.703308 0.7029565 0.7071984 0.71002245 0.70113707 0.6977667 0.6969544 0.70832443
0.13113113 0.7073805 0.7037298 0.7035903 0.6969484 0.7044509 0.70779794 0.70258844 0.6970735 0.7032206 0.70558006 0.70722556 0.7018304 0.710937 0.69918746 0.70289797 0.7086164 0.69963396 0.7049318 0.70885366 0.70237905 0.70540786 0.7089026 0.7029291 0.7052954 0.6965841 0.7072231 0.7042798 0.7036405 0.707962 0.71044254 0.69936335 0.71031475 0.70147157 0.70624864 0.7096445 0.702259 0.7094193 0.70117605 0.6973469 0.70914704 0.69764984 0.7017857 0.7032838 0.7029306 0.7072336 0.71009296 0.701092 0.6976689 0.6968448 0.7083667
0.13213213 0.70742095 0.70371073 0.7035673 0.6968336 0.70445234 0.70783806 0.7025649 0.69695926 0.7031988 0.70558995 0.70726323 0.7017886 0.711017 0.69911087 0.7028621 0.7086622 0.69955903 0.70493716 0.7089185 0.7023416 0.7054153 0.70896524 0.7029031 0.7052989 0.6964704 0.70725393 0.70427877 0.7036214 0.70801014 0.71052015 0.6992807 0.7103918 0.7014272 0.70627725 0.70971066 0.70222104 0.70948684 0.7011304 0.69723886 0.7092003 0.69755185 0.7017456 0.7032594 0.70290464 0.70726895 0.7101637 0.7010469 0.6975707 0.6967348 0.708409
0.13313313 0.7074616 0.70369154 0.7035442 0.6967183 0.70445377 0.70787835 0.70254123 0.69684446 0.7031769 0.7055998 0.7073011 0.70174664 0.7110973 0.69903404 0.70282596 0.70870817 0.6994838 0.7049425 0.7089837 0.702304 0.70542276 0.7090282 0.70287704 0.7053024 0.69635624 0.70728487 0.7042778 0.70360214 0.7080585 0.7105981 0.69919765 0.7104692 0.7013827 0.70630604 0.70977706 0.7021829 0.7095547 0.70108455 0.6971304 0.70925367 0.6974535 0.70170546 0.7032349 0.70287853 0.7073045 0.7102347 0.7010016 0.6974721 0.69662434 0.7084515
0.13413413 0.7075025 0.70367223 0.703521 0.69660246 0.70445526 0.70791876 0.70251757 0.6967292 0.7031549 0.7056097 0.7073391 0.7017045 0.7111779 0.69895685 0.70278966 0.70875424 0.6994083 0.70494795 0.70904917 0.7022662 0.7054302 0.70909137 0.7028509 0.70530593 0.6962416 0.70731586 0.70427686 0.7035828 0.708107 0.7106763 0.69911426 0.71054685 0.701338 0.70633495 0.7098437 0.7021445 0.70962274 0.7010386 0.6970214 0.7093072 0.69735473 0.70166504 0.7032103 0.70285237 0.7073402 0.7103059 0.70095617 0.69737315 0.6965134 0.708494
0.13513513 0.7075435 0.7036528 0.7034976 0.6964861 0.7044568 0.70795935 0.70249385 0.69661343 0.70313287 0.70561963 0.7073773 0.7016622 0.7112587 0.6988794 0.7027531 0.7088004 0.6993325 0.70495343 0.70911497 0.70222825 0.7054377 0.7091549 0.70282453 0.70530945 0.6961265 0.7073469 0.704276 0.7035634 0.70815575 0.7107549 0.69903046 0.7106248 0.7012932 0.7063641 0.7099106 0.702106 0.70969117 0.70099247 0.69691205 0.70936084 0.6972556 0.7016246 0.70318556 0.702826 0.70737594 0.71037745 0.70091057 0.6972738 0.6964021 0.7085367
0.13613613 0.7075847 0.70363325 0.7034741 0.69636935 0.7044584 0.708 0.7024701 0.6964972 0.7031107 0.7056296 0.70741564 0.7016197 0.7113398 0.6988017 0.70271635 0.7088467 0.6992563 0.7049589 0.70918113 0.70219004 0.70544523 0.7092187 0.7027981 0.7053129 0.696011 0.7073781 0.7042752 0.70354384 0.7082047 0.71083367 0.6989463 0.7107031 0.7012481 0.70639336 0.70997775 0.7020673 0.7097599 0.70094615 0.6968022 0.7094146 0.69715613 0.70158386 0.70316064 0.7027996 0.7074119 0.7104492 0.7008649 0.6971741 0.6962904 0.7085794
0.13713713 0.70762604 0.7036136 0.70345044 0.69625205 0.7044601 0.70804083 0.70244634 0.69638044 0.7030884 0.70563954 0.70745414 0.701577 0.7114211 0.69872373 0.70267934 0.708893 0.6991799 0.70496446 0.7092475 0.7021517 0.70545274 0.70928276 0.70277166 0.70531636 0.69589514 0.7074093 0.70427436 0.7035242 0.70825386 0.71091276 0.69886184 0.71078163 0.701203 0.7064228 0.7100451 0.70202845 0.70982885 0.7008998 0.6966919 0.7094685 0.6970563 0.70154303 0.70313567 0.7027731 0.7074479 0.71052116 0.7008191 0.69707406 0.6961782 0.7086222
0.13813815 0.7076676 0.70359385 0.7034266 0.6961343 0.7044618 0.7080817 0.7024225 0.69626325 0.70306605 0.70564955 0.70749277 0.7015342 0.7115027 0.6986455 0.70264214 0.7089395 0.6991031 0.70497006 0.7093143 0.70211315 0.70546025 0.70934707 0.702745 0.70531976 0.6957788 0.7074406 0.70427364 0.70350444 0.70830315 0.71099216 0.698777 0.71086043 0.7011576 0.7064524 0.71011275 0.7019894 0.70989805 0.7008532 0.6965811 0.7095225 0.6969561 0.7015021 0.7031105 0.70274645 0.7074841 0.7105934 0.7007731 0.6969736 0.6960656 0.7086652
0.13913915 0.7077093 0.70357394 0.7034027 0.6960162 0.70446354 0.7081228 0.70239866 0.69614553 0.70304364 0.70565957 0.7075316 0.7014912 0.7115845 0.6985669 0.7026047 0.70898604 0.6990261 0.7049757 0.7093813 0.70207447 0.7054678 0.7094117 0.7027183 0.7053232 0.695662 0.707472 0.7042729 0.7034846 0.7083527 0.71107185 0.6986918 0.7109396 0.70111215 0.7064822 0.7101806 0.7019502 0.7099676 0.7008065 0.69647 0.7095766 0.6968556 0.70146096 0.7030853 0.70271975 0.7075204 0.7106659 0.70072705 0.69687283 0.69595265 0.70870817
0.14014015 0.7077512 0.703554 0.7033786 0.6958975 0.7044654 0.708164 0.70237476 0.6960274 0.7030211 0.7056696 0.7075705 0.701448 0.7116666 0.6984881 0.7025671 0.7090327 0.69894874 0.7049814 0.70944864 0.7020356 0.7054754 0.70947653 0.7026915 0.7053266 0.69554484 0.7075035 0.7042722 0.7034647 0.7084024 0.7111518 0.6986063 0.711019 0.7010665 0.7065121 0.7102487 0.7019108 0.7100374 0.7007597 0.69635844 0.70963085 0.6967547 0.7014197 0.7030599 0.7026929 0.70755684 0.71073854 0.70068085 0.69677174 0.6958393 0.70875126
0.14114115 0.70779324 0.7035339 0.7033544 0.6957784 0.70446724 0.7082053 0.7023508 0.69590884 0.7029985 0.70567966 0.7076096 0.70140475 0.7117489 0.698409 0.70252925 0.7090795 0.69887114 0.7049871 0.7095162 0.7019965 0.70548296 0.7095417 0.7026646 0.70533 0.6954273 0.7075351 0.7042716 0.70344466 0.7084523 0.711232 0.6985204 0.7110987 0.7010207 0.70654213 0.710317 0.7018713 0.71010745 0.70071274 0.69624645 0.7096852 0.69665354 0.7013783 0.7030344 0.702666 0.7075934 0.7108115 0.70063454 0.69667035 0.69572556 0.7087944
0.14214215 0.70783544 0.70351374 0.70333004 0.6956589 0.70446914 0.70824665 0.70232683 0.6957898 0.7029758 0.7056897 0.7076488 0.70136124 0.71183145 0.6983297 0.7024912 0.70912635 0.69879323 0.70499283 0.7095842 0.7019573 0.7054905 0.70960706 0.70263755 0.7053334 0.6953094 0.7075667 0.704271 0.7034245 0.7085023 0.7113125 0.69843423 0.7111786 0.70097476 0.70657235 0.71038556 0.7018315 0.7101778 0.70066565 0.69613403 0.7097397 0.696552 0.7013368 0.7030088 0.7026389 0.7076301 0.71088463 0.7005881 0.69656855 0.6956115 0.7088377
0.14314315 0.70787776 0.7034934 0.7033056 0.69553894 0.70447105 0.7082882 0.7023028 0.69567037 0.7029531 0.7056998 0.70768815 0.7013176 0.71191424 0.6982501 0.702453 0.7091733 0.6987151 0.7049987 0.70965236 0.7019179 0.70549816 0.7096727 0.70261043 0.70533675 0.695191 0.7075984 0.7042705 0.7034043 0.70855254 0.71139324 0.69834775 0.7112588 0.7009287 0.70660275 0.7104543 0.70179164 0.71024835 0.7006184 0.6960212 0.7097943 0.6964502 0.7012951 0.7029831 0.7026118 0.7076669 0.710958 0.70054156 0.6964665 0.695497 0.708881
0.14414415 0.7079203 0.70347303 0.703281 0.69541854 0.7044731 0.70832986 0.7022788 0.69555044 0.7029302 0.70570993 0.7077277 0.7012738 0.7119972 0.6981703 0.7024146 0.70922035 0.69863665 0.7050045 0.70972085 0.70187837 0.7055057 0.7097386 0.70258325 0.7053401 0.69507235 0.7076302 0.70426995 0.703384 0.70860296 0.71147424 0.6982609 0.7113393 0.7008825 0.70663327 0.7105233 0.70175165 0.7103192 0.70057106 0.695908 0.709849 0.696348 0.7012533 0.7029572 0.70258456 0.70770377 0.71103156 0.7004949 0.6963641 0.6953821 0.7089244
0.14514515 0.70796293 0.7034526 0.70325625 0.6952978 0.7044751 0.7083716 0.7022547 0.6954301 0.7029073 0.70572007 0.7077673 0.7012299 0.7120805 0.69809026 0.7023759 0.70926744 0.6985579 0.70501035 0.7097896 0.7018386 0.70551336 0.7098048 0.70255595 0.7053434 0.69495326 0.70766205 0.70426947 0.70336354 0.7086535 0.7115555 0.69817376 0.71142006 0.7008361 0.7066639 0.7105925 0.7017114 0.7103903 0.70052356 0.6957944 0.7099038 0.69624555 0.70121133 0.7029312 0.70255727 0.7077408 0.7111054 0.7004481 0.6962614 0.69526684 0.7089679
0.14614615 0.7080058 0.70343196 0.7032314 0.69517654 0.7044772 0.7084134 0.70223063 0.69530934 0.7028843 0.7057302 0.7078071 0.70118576 0.7121639 0.69800997 0.7023371 0.70931464 0.69847894 0.70501626 0.7098586 0.70179874 0.705521 0.7098711 0.70252854 0.70534676 0.6948338 0.70769393 0.70426905 0.70334303 0.7087043 0.71163696 0.6980863 0.711501 0.7007896 0.7066947 0.7106619 0.70167106 0.7104617 0.70047593 0.6956804 0.7099587 0.6961428 0.70116925 0.7029052 0.70252985 0.7077779 0.7111794 0.70040125 0.69615835 0.69515127 0.70901144
0.14714715 0.7080487 0.7034113 0.7032064 0.6950549 0.70447934 0.7084554 0.7022065 0.69518816 0.70286125 0.7057404 0.707847 0.70114154 0.71224755 0.69792944 0.70229805 0.7093619 0.69839966 0.7050222 0.7099279 0.7017587 0.7055287 0.70993775 0.70250106 0.70535004 0.694714 0.70772594 0.70426863 0.70332247 0.7087552 0.71171874 0.6979985 0.71158224 0.70074296 0.70672566 0.7107315 0.7016306 0.71053326 0.7004282 0.695566 0.7100137 0.69603974 0.70112705 0.702879 0.7025023 0.7078152 0.7112536 0.7003542 0.69605505 0.6950354 0.70905507
0.14814815 0.70809186 0.7033905 0.7031813 0.6949328 0.70448154 0.70849746 0.7021823 0.6950666 0.70283806 0.7057506 0.70788705 0.7010972 0.7123314 0.6978487 0.7022588 0.7094093 0.69832015 0.70502824 0.7099975 0.7017185 0.7055363 0.7100046 0.7024735 0.7053534 0.69459385 0.707758 0.7042683 0.7033018 0.7088063 0.7118007 0.6979105 0.7116637 0.7006962 0.7067568 0.71080136 0.70158994 0.7106051 0.7003803 0.6954512 0.71006876 0.6959364 0.70108473 0.70285267 0.7024747 0.70785254 0.711328 0.70030713 0.69595146 0.6949191 0.70909876
0.14914915 0.70813507 0.7033696 0.7031561 0.6948104 0.70448375 0.7085396 0.7021581 0.6949446 0.7028148 0.7057608 0.7079272 0.7010526 0.7124155 0.6977677 0.70221937 0.70945674 0.6982404 0.70503426 0.7100673 0.70167816 0.705544 0.71007174 0.7024458 0.70535666 0.6944733 0.70779014 0.704268 0.70328104 0.7088575 0.71188295 0.6978221 0.71174544 0.70064926 0.70678794 0.71087134 0.7015491 0.7106771 0.70033234 0.69533604 0.71012396 0.6958327 0.7010423 0.70282626 0.702447 0.70789003 0.71140265 0.7002599 0.6958475 0.6948025 0.7091425
0.15015015 0.70817846 0.70334864 0.7031307 0.69468755 0.704486 0.7085819 0.7021339 0.69482225 0.7027915 0.705771 0.7079675 0.70100796 0.7124998 0.69768643 0.7021798 0.70950425 0.6981604 0.7050403 0.71013737 0.7016376 0.7055517 0.7101391 0.7024181 0.7053599 0.6943525 0.7078223 0.7042677 0.7032602 0.70890886 0.7119654 0.69773346 0.7118274 0.7006022 0.7068193 0.71094155 0.70150816 0.7107494 0.70028424 0.69522053 0.7101792 0.69572884 0.7009997 0.70279974 0.7024192 0.7079276 0.7114775 0.7002126 0.6957433 0.6946856 0.7091863
0.15115115 0.708222 0.70332754 0.7031053 0.69456434 0.70448834 0.70862424 0.70210963 0.69469947 0.70276815 0.7057813 0.70800793 0.70096314 0.71258426 0.697605 0.70214 0.7095518 0.6980801 0.70504636 0.71020776 0.7015969 0.7055594 0.7102067 0.70239025 0.70536315 0.69423133 0.7078545 0.70426744 0.7032392 0.7089604 0.71204805 0.69764453 0.7119096 0.700555 0.70685077 0.71101195 0.70146704 0.7108219 0.700236 0.69510466 0.7102346 0.6956246 0.700957 0.70277315 0.7023913 0.70796525 0.7115525 0.70016515 0.69563884 0.6945683 0.70923024
0.15215215 0.70826566 0.7033064 0.7030797 0.6944407 0.70449066 0.70866674 0.7020853 0.69457626 0.70274466 0.70579153 0.70804846 0.7009182 0.71266896 0.69752336 0.70210004 0.7095995 0.69799966 0.7050525 0.71027833 0.70155615 0.70556706 0.7102745 0.7023623 0.7053664 0.6941098 0.7078868 0.70426726 0.7032182 0.7090121 0.71213096 0.6975553 0.71199197 0.7005077 0.7068824 0.7110826 0.7014258 0.71089464 0.7001877 0.6949884 0.71029 0.69552016 0.7009142 0.7027464 0.7023634 0.70800304 0.7116277 0.70011765 0.6955341 0.69445074 0.7092742
0.15315315 0.7083095 0.70328516 0.70305395 0.6943167 0.70449305 0.70870924 0.70206106 0.6944527 0.7027212 0.7058018 0.7080891 0.7008731 0.71275383 0.69744146 0.70205986 0.70964724 0.6979189 0.7050587 0.7103492 0.70151514 0.7055748 0.7103425 0.7023343 0.7053696 0.69398797 0.7079192 0.7042671 0.7031971 0.70906395 0.7122141 0.6974658 0.7120746 0.70046026 0.7069141 0.7111533 0.7013844 0.7109676 0.7001392 0.6948719 0.71034557 0.6954154 0.7008712 0.70271957 0.70233536 0.7080409 0.7117032 0.70007 0.6954291 0.69433284 0.70931816
0.15415415 0.7083534 0.70326376 0.70302814 0.69419235 0.7044955 0.7087519 0.7020367 0.6943288 0.7026976 0.70581204 0.7081299 0.7008279 0.7128389 0.6973594 0.7020195 0.709695 0.6978379 0.70506483 0.7104203 0.701474 0.7055825 0.7104108 0.7023062 0.7053728 0.69386584 0.7079516 0.7042669 0.7031759 0.7091159 0.71229744 0.697376 0.7121574 0.70041275 0.706946 0.7112243 0.7013429 0.7110408 0.7000907 0.69475496 0.7104012 0.6953104 0.7008282 0.7026926 0.7023072 0.70807886 0.71177876 0.7000223 0.6953238 0.6942146 0.7093622
0.15515515 0.70839745 0.70324236 0.7030022 0.69406766 0.704498 0.70879465 0.7020123 0.6942045 0.7026739 0.70582235 0.7081708 0.70078254 0.7129241 0.6972771 0.701979 0.70974284 0.6977567 0.7050711 0.71049166 0.70143276 0.70559025 0.71047926 0.702278 0.70537597 0.69374335 0.7079841 0.70426685 0.7031546 0.709168 0.71238095 0.697286 0.7122405 0.70036507 0.70697796 0.7112954 0.7013012 0.71111417 0.700042 0.6946377 0.7104569 0.69520515 0.700785 0.7026656 0.70227903 0.70811695 0.7118545 0.6999745 0.69521827 0.6940961 0.7094064
0.15615615 0.7084416 0.7032208 0.70297617 0.69394255 0.7045005 0.70883745 0.7019879 0.6940798 0.7026501 0.70583266 0.7082118 0.70073706 0.71300954 0.69719464 0.70193833 0.70979077 0.6976752 0.70507735 0.71056324 0.70139134 0.705598 0.7105479 0.70224977 0.7053791 0.6936206 0.70801663 0.7042668 0.7031333 0.7092203 0.7124647 0.69719565 0.7123238 0.70031726 0.7070101 0.7113667 0.7012594 0.7111877 0.69999325 0.6945201 0.7105127 0.6950996 0.7007417 0.70263845 0.7022507 0.7081551 0.7119305 0.69992656 0.69511247 0.6939773 0.70945054
0.15715715 0.70848596 0.7031992 0.70295 0.69381714 0.70450306 0.70888036 0.70196354 0.6939548 0.70262635 0.705843 0.70825285 0.7006914 0.7130952 0.69711196 0.70189744 0.7098388 0.69759357 0.7050836 0.71063507 0.7013498 0.70560575 0.7106168 0.70222145 0.7053823 0.69349754 0.7080492 0.7042667 0.7031118 0.7092727 0.7125486 0.6971051 0.7124073 0.70026934 0.7070423 0.71143824 0.7012175 0.7112615 0.6999444 0.6944022 0.71056855 0.69499385 0.7006983 0.7026112 0.70222235 0.70819336 0.7120066 0.6998785 0.6950064 0.6938582 0.70949477
0.15815815 0.70853037 0.7031775 0.7029237 0.6936914 0.7045057 0.70892334 0.7019391 0.6938294 0.7026025 0.70585334 0.7082941 0.7006457 0.71318096 0.69702905 0.70185643 0.70988685 0.69751173 0.7050899 0.71070707 0.70130813 0.7056135 0.71068597 0.702193 0.70538545 0.69337416 0.70808184 0.7042667 0.70309037 0.70932525 0.7126328 0.6970143 0.7124909 0.7002213 0.70707464 0.7115099 0.7011754 0.71133554 0.6998954 0.694284 0.71062446 0.6948878 0.7006548 0.7025839 0.7021939 0.7082317 0.712083 0.6998304 0.6949001 0.6937388 0.70953906
0.15915915 0.7085749 0.7031557 0.70289737 0.69356525 0.7045083 0.7089664 0.7019146 0.6937037 0.70257854 0.70586365 0.7083354 0.7005998 0.7132669 0.696946 0.70181525 0.70993495 0.6974296 0.7050963 0.71077937 0.7012663 0.70562124 0.7107552 0.70216453 0.7053886 0.6932505 0.7081145 0.7042668 0.70306873 0.7093779 0.7127171 0.6969232 0.71257484 0.70017314 0.70710707 0.71158165 0.70113313 0.7114097 0.6998463 0.69416547 0.7106805 0.6947816 0.7006112 0.7025565 0.70216537 0.7082701 0.71215945 0.69978225 0.6947935 0.69361913 0.7095834
0.16016015 0.7086196 0.7031338 0.70287085 0.6934388 0.704511 0.7090095 0.7018901 0.69357765 0.7025545 0.705874 0.7083768 0.70055383 0.7133531 0.69686276 0.7017738 0.7099831 0.6973473 0.7051027 0.71085185 0.7012243 0.70562905 0.7108247 0.702136 0.7053917 0.69312656 0.7081473 0.70426685 0.7030471 0.7094307 0.71280164 0.6968318 0.7126589 0.7001249 0.7071397 0.71165365 0.7010908 0.7114841 0.69979715 0.6940466 0.7107366 0.6946751 0.7005674 0.70252895 0.70213675 0.7083086 0.7122361 0.699734 0.6946868 0.69349915 0.70962775
0.16116115 0.70866436 0.7031119 0.70284426 0.6933121 0.70451367 0.70905274 0.7018656 0.6934513 0.70253044 0.7058844 0.70841837 0.7005077 0.7134394 0.6967793 0.70173234 0.7100313 0.6972648 0.7051091 0.71092457 0.70118225 0.7056368 0.71089447 0.7021073 0.7053948 0.69300234 0.70818007 0.70426697 0.70302534 0.7094836 0.71288633 0.69674027 0.71274316 0.7000765 0.70717233 0.7117258 0.7010483 0.7115587 0.69974786 0.69392747 0.7107927 0.6945684 0.70052356 0.7025013 0.7021081 0.70834714 0.7123129 0.6996856 0.6945797 0.6933789 0.7096722
0.16216215 0.70870924 0.70308983 0.70281756 0.69318503 0.7045165 0.7090961 0.70184106 0.69332457 0.70250636 0.70589477 0.70846 0.70046145 0.71352583 0.6966957 0.7016906 0.71007955 0.69718206 0.70511556 0.7109975 0.70114 0.7056446 0.7109643 0.7020786 0.7053979 0.6928778 0.70821285 0.7042671 0.7030035 0.7095367 0.71297127 0.6966484 0.7128276 0.70002806 0.7072051 0.7117981 0.7010057 0.71163344 0.6996985 0.693808 0.7108489 0.69446146 0.7004796 0.7024736 0.7020793 0.7083858 0.7123899 0.6996371 0.6944725 0.69325846 0.7097167
0.16316317 0.70875424 0.7030677 0.70279074 0.69305766 0.7045192 0.7091394 0.70181656 0.69319755 0.70248216 0.7059052 0.7085017 0.7004151 0.7136125 0.69661194 0.7016488 0.7101279 0.69709915 0.705122 0.71107066 0.7010976 0.70565236 0.7110344 0.7020498 0.705401 0.6927531 0.70824575 0.70426726 0.70298165 0.70958984 0.7130563 0.6965564 0.7129123 0.6999794 0.707238 0.7118705 0.70096296 0.71170837 0.69964904 0.69368833 0.7109052 0.6943543 0.7004356 0.7024458 0.7020505 0.70842457 0.71246696 0.6995886 0.694365 0.6931377 0.7097612
0.16416417 0.70879936 0.7030455 0.70276386 0.6929299 0.7045221 0.70918286 0.70179194 0.69307023 0.7024579 0.7059156 0.70854354 0.70036864 0.7136993 0.69652796 0.70160675 0.7101762 0.697016 0.7051285 0.71114403 0.7010551 0.70566016 0.7111047 0.70202094 0.70540404 0.692628 0.70827866 0.7042675 0.7029597 0.7096431 0.71314156 0.6964641 0.71299714 0.6999308 0.707271 0.7119431 0.7009201 0.71178347 0.69959944 0.6935683 0.7109615 0.6942469 0.7003915 0.7024179 0.7020216 0.7084634 0.71254426 0.69953996 0.6942573 0.6930167 0.7098057
0.16516517 0.7088446 0.70302325 0.70273685 0.69280195 0.70452493 0.70922637 0.7017674 0.6929426 0.7024336 0.705926 0.70858544 0.70032203 0.71378624 0.6964438 0.70156455 0.7102246 0.69693273 0.70513505 0.7112176 0.7010125 0.705668 0.71117514 0.70199203 0.7054071 0.69250274 0.7083116 0.70426774 0.70293766 0.7096965 0.713227 0.6963716 0.71308213 0.699882 0.70730406 0.7120158 0.70087713 0.7118588 0.6995498 0.693448 0.7110179 0.6941393 0.7003472 0.7023899 0.70199263 0.7085023 0.7126217 0.69949126 0.69414943 0.6928954 0.7098504
0.16616617 0.7088899 0.70300084 0.70270973 0.6926737 0.70452785 0.70926994 0.70174277 0.69281465 0.7024092 0.70593643 0.7086274 0.70027536 0.7138733 0.6963595 0.70152223 0.7102731 0.6968492 0.7051416 0.7112913 0.70096976 0.7056758 0.7112458 0.701963 0.7054101 0.6923772 0.70834464 0.704268 0.70291555 0.70975 0.71331257 0.69627887 0.7131673 0.6998331 0.70733726 0.7120887 0.70083404 0.71193427 0.6995001 0.6933274 0.7110744 0.69403154 0.70030284 0.7023618 0.70196354 0.7085412 0.71269923 0.69944245 0.6940413 0.6927739 0.709895
0.16716717 0.7089353 0.70297843 0.7026825 0.6925451 0.7045308 0.7093136 0.7017181 0.69268644 0.70238477 0.70594686 0.7086695 0.7002285 0.71396065 0.69627506 0.70147973 0.71032155 0.69676554 0.70514816 0.7113653 0.7009269 0.7056836 0.7113166 0.701934 0.70541316 0.6922514 0.7083777 0.70426834 0.7028934 0.70980364 0.71339834 0.69618595 0.71325266 0.69978404 0.7073706 0.7121617 0.70079076 0.7120099 0.69945025 0.6932066 0.7111309 0.6939235 0.70025843 0.7023337 0.70193446 0.70858026 0.71277696 0.6993936 0.69393295 0.69265217 0.70993966
0.16816817 0.70898086 0.7029559 0.7026552 0.6924163 0.70453376 0.70935726 0.7016935 0.69255793 0.7023603 0.7059573 0.7087117 0.7001816 0.714048 0.6961904 0.70143706 0.7103701 0.6966816 0.7051548 0.71143943 0.70088387 0.7056914 0.7113876 0.70190483 0.70541614 0.6921253 0.7084108 0.70426863 0.70287114 0.70985734 0.7134843 0.6960928 0.7133382 0.699735 0.707404 0.71223485 0.70074743 0.7120857 0.69940037 0.69308555 0.7111875 0.6938153 0.70021385 0.70230544 0.70190525 0.70861936 0.71285474 0.69934464 0.69382447 0.69253016 0.7099844
0.16916917 0.70902646 0.7029333 0.70262784 0.6922872 0.7045368 0.7094011 0.7016688 0.6924291 0.7023358 0.7059678 0.70875394 0.7001346 0.7141356 0.6961056 0.70139426 0.71041864 0.6965976 0.70516145 0.71151376 0.7008408 0.70569927 0.7114587 0.7018756 0.7054191 0.691999 0.70844394 0.70426905 0.70284885 0.70991117 0.71357036 0.69599944 0.7134239 0.69968575 0.70743746 0.7123081 0.700704 0.71216166 0.69935036 0.6929642 0.7112441 0.69370687 0.70016927 0.70227706 0.701876 0.7086586 0.71293277 0.69929564 0.6937157 0.6924079 0.7100292
0.17017017 0.7090722 0.70291066 0.7026003 0.6921578 0.70453984 0.7094449 0.7016441 0.6923 0.70231116 0.7059782 0.70879626 0.7000874 0.7142233 0.69602066 0.70135134 0.7104673 0.69651335 0.70516807 0.71158826 0.7007975 0.7057071 0.71152997 0.70184636 0.7054221 0.69187254 0.7084771 0.7042694 0.70282644 0.70996505 0.71365654 0.69590586 0.7135098 0.69963646 0.7074711 0.71238154 0.7006604 0.7122378 0.6993003 0.69284254 0.7113008 0.69359833 0.7001245 0.70224863 0.7018467 0.7086978 0.71301085 0.6992465 0.6936068 0.6922854 0.71007395
0.17117117 0.70911795 0.7028879 0.7025727 0.69202816 0.70454293 0.70948875 0.7016194 0.6921707 0.70228654 0.7059887 0.70883864 0.7000402 0.7143111 0.6959356 0.70130825 0.7105159 0.69642895 0.7051748 0.711663 0.70075417 0.70571494 0.71160144 0.70181704 0.7054251 0.69174576 0.7085103 0.7042699 0.702804 0.7100191 0.713743 0.6958121 0.7135958 0.6995871 0.70750475 0.7124551 0.7006167 0.71231407 0.6992501 0.6927207 0.71135753 0.6934895 0.7000797 0.70222014 0.70181733 0.7087371 0.71308905 0.69919735 0.69349766 0.69216275 0.7101188
0.17217217 0.70916384 0.7028651 0.70254505 0.6918982 0.70454603 0.7095327 0.7015947 0.6920411 0.7022618 0.70599914 0.70888114 0.69999284 0.7143991 0.6958504 0.70126504 0.71056455 0.6963444 0.7051815 0.7117379 0.70071065 0.70572275 0.7116731 0.70178765 0.705428 0.69161874 0.70854354 0.70427036 0.7027815 0.71007323 0.7138295 0.69571817 0.713682 0.69953763 0.70753855 0.71252877 0.7005729 0.71239054 0.6991999 0.69259864 0.7114143 0.69338053 0.7000348 0.70219153 0.7017879 0.7087765 0.7131674 0.6991481 0.69338834 0.69203985 0.71016365
0.17317317 0.70920986 0.70284224 0.7025173 0.6917681 0.7045492 0.70957667 0.70157 0.6919112 0.70223707 0.7060096 0.7089237 0.6999454 0.7144872 0.69576496 0.70122164 0.71061325 0.6962597 0.7051882 0.7118129 0.7006671 0.7057306 0.71174484 0.7017582 0.705431 0.69149154 0.7085768 0.70427084 0.70275897 0.7101274 0.7139162 0.695624 0.7137683 0.69948804 0.7075724 0.71260256 0.700529 0.71246713 0.6991496 0.6924763 0.7114711 0.6932714 0.6999898 0.70216286 0.7017584 0.7088159 0.7132459 0.6990988 0.69327885 0.6919167 0.71020854
0.17417417 0.7092559 0.7028193 0.70248944 0.6916377 0.7045524 0.7096208 0.70154524 0.6917811 0.7022123 0.7060201 0.7089664 0.6998978 0.71457547 0.6956794 0.70117813 0.710662 0.69617474 0.705195 0.71188813 0.7006234 0.7057384 0.7118168 0.7017287 0.7054339 0.6913641 0.7086101 0.7042714 0.7027363 0.7101817 0.71400297 0.69552964 0.7138548 0.6994384 0.7076064 0.71267647 0.700485 0.71254385 0.6990992 0.6923537 0.71152794 0.6931621 0.69994473 0.70213413 0.7017288 0.7088554 0.7133245 0.6990495 0.6931692 0.6917933 0.7102534
0.17517518 0.70930207 0.7027962 0.7024615 0.69150704 0.70455563 0.7096648 0.70152044 0.69165075 0.7021874 0.7060306 0.70900905 0.6998502 0.7146638 0.6955938 0.7011345 0.71071076 0.6960897 0.7052018 0.71196353 0.7005795 0.7057463 0.7118889 0.7016991 0.7054368 0.6912365 0.7086435 0.7042719 0.7027136 0.71023613 0.71408993 0.69543517 0.71394145 0.6993886 0.7076404 0.7127505 0.7004408 0.71262074 0.69904876 0.69223094 0.7115848 0.6930526 0.69989955 0.7021053 0.70169914 0.7088949 0.7134032 0.699 0.6930593 0.69166976 0.7102984
0.17617618 0.70934826 0.70277315 0.7024334 0.69137615 0.7045589 0.709709 0.70149565 0.69152015 0.7021625 0.70604116 0.70905185 0.69980246 0.71475226 0.695508 0.7010907 0.7107596 0.6960045 0.7052086 0.7120391 0.7005356 0.70575416 0.7119611 0.70166945 0.7054397 0.6911086 0.7086769 0.7042725 0.70269084 0.7102906 0.7141771 0.69534045 0.71402824 0.6993388 0.7076745 0.71282464 0.7003966 0.71269774 0.6989982 0.6921079 0.7116417 0.6929429 0.6998543 0.7020764 0.70166945 0.70893455 0.713482 0.6989505 0.69294935 0.691546 0.71034336
0.17717718 0.7093946 0.70274997 0.7024053 0.691245 0.7045622 0.7097532 0.7014709 0.69138926 0.70213753 0.70605165 0.7090947 0.6997546 0.7148409 0.69542205 0.70104676 0.71080834 0.69591916 0.70521545 0.7121149 0.70049155 0.70576197 0.7120335 0.7016398 0.7054426 0.69098055 0.70871025 0.70427316 0.702668 0.71034515 0.7142643 0.69524556 0.71411514 0.6992889 0.7077087 0.7128989 0.70035225 0.71277493 0.6989476 0.6919847 0.7116987 0.69283307 0.69980896 0.7020474 0.7016397 0.7089742 0.71356094 0.69890094 0.69283915 0.69142205 0.71038836
0.17817818 0.70944095 0.7027268 0.7023771 0.69111365 0.7045655 0.70979744 0.70144606 0.6912582 0.70211256 0.70606214 0.7091376 0.6997067 0.7149296 0.695336 0.7010027 0.7108572 0.6958336 0.7052223 0.71219075 0.70044744 0.70576984 0.712106 0.70161 0.70544547 0.6908523 0.7087437 0.7042738 0.7026451 0.7103998 0.71435165 0.6951505 0.7142022 0.6992389 0.707743 0.7129733 0.70030785 0.71285224 0.698897 0.6918612 0.7117557 0.6927231 0.69976354 0.7020184 0.7016099 0.7090139 0.71364 0.6988513 0.69272876 0.6912979 0.71043336
0.17917918 0.70948744 0.7027035 0.7023488 0.6909821 0.70456886 0.7098417 0.70142126 0.6911269 0.70208746 0.7060727 0.7091806 0.69965863 0.7150184 0.6952498 0.70095855 0.710906 0.695748 0.70522916 0.7122668 0.70040315 0.7057777 0.71217865 0.7015802 0.7054483 0.6907238 0.7087772 0.7042745 0.70262223 0.7104545 0.71443915 0.6950553 0.7142894 0.6991888 0.7077774 0.7130478 0.7002633 0.7129297 0.6988462 0.6917376 0.71181273 0.69261295 0.69971806 0.70198923 0.70158005 0.70905364 0.7137191 0.6988016 0.69261825 0.6911735 0.7104784
0.18018018 0.709534 0.7026801 0.70232046 0.6908503 0.70457226 0.7098861 0.70139647 0.69099534 0.70206237 0.70608324 0.7092237 0.69961053 0.71510726 0.6951635 0.70091426 0.7109549 0.69566214 0.7052361 0.712343 0.7003588 0.7057856 0.7122514 0.70155036 0.7054512 0.69059515 0.7088107 0.7042752 0.7025992 0.71050936 0.7145268 0.6949599 0.7143768 0.69913864 0.70781183 0.71312237 0.7002187 0.7130073 0.69879544 0.69161373 0.7118698 0.6925026 0.69967246 0.70196 0.7015501 0.70909345 0.7137984 0.6987518 0.69250757 0.691049 0.7105235
0.18118118 0.7095806 0.7026567 0.70229197 0.6907183 0.70457566 0.7099305 0.7013716 0.6908636 0.7020372 0.7060937 0.7092668 0.6995623 0.7151963 0.69507706 0.7008698 0.71100384 0.6955762 0.70524305 0.71241933 0.70031434 0.70579344 0.7123244 0.70152044 0.705454 0.6904663 0.7088442 0.70427597 0.70257616 0.7105642 0.7146145 0.69486433 0.71446425 0.6990884 0.70784634 0.71319705 0.7001739 0.713085 0.6987446 0.69148964 0.7119268 0.6923922 0.6996268 0.70193076 0.70152014 0.7091333 0.71387774 0.69870204 0.69239676 0.6909242 0.71056855
0.18218218 0.7096273 0.7026332 0.7022635 0.6905861 0.7045791 0.7099749 0.70134676 0.69073164 0.70201206 0.7061043 0.70930994 0.69951403 0.7152854 0.6949905 0.7008253 0.7110527 0.6954901 0.70524997 0.7124958 0.70026976 0.7058013 0.7123974 0.7014905 0.70545685 0.69033724 0.70887774 0.70427674 0.70255303 0.71061915 0.7147024 0.69476867 0.71455187 0.6990381 0.707881 0.71327186 0.7001291 0.71316284 0.6986937 0.69136536 0.7119839 0.69228154 0.6995811 0.7019014 0.70149016 0.7091732 0.71395713 0.69865215 0.6922858 0.6907993 0.71061367
0.18318318 0.709674 0.70260966 0.70223486 0.6904537 0.70458263 0.71001935 0.7013219 0.6905995 0.70198685 0.7061148 0.70935315 0.69946563 0.7153746 0.69490385 0.7007806 0.71110165 0.6954039 0.70525694 0.71257246 0.7002251 0.7058092 0.7124706 0.7014605 0.70545965 0.69020796 0.7089113 0.7042776 0.7025299 0.71067417 0.7147904 0.69467276 0.7146396 0.6989877 0.70791566 0.7133467 0.70008415 0.7132408 0.6986427 0.6912409 0.712041 0.6921708 0.69953525 0.701872 0.70146006 0.7092132 0.7140367 0.6986022 0.6921746 0.6906742 0.7106588
0.18418418 0.7097208 0.7025861 0.70220613 0.6903211 0.70458615 0.7100639 0.70129704 0.6904671 0.7019616 0.7061254 0.7093964 0.6994172 0.7154639 0.69481707 0.7007358 0.7111506 0.69531757 0.7052639 0.7126492 0.70018035 0.70581704 0.71254385 0.70143044 0.70546246 0.69007856 0.7089449 0.7042784 0.70250666 0.71072924 0.7148785 0.69457674 0.7147275 0.69893724 0.7079504 0.71342176 0.70003915 0.7133189 0.69859165 0.6911163 0.7120982 0.69205993 0.69948936 0.7018425 0.7014299 0.7092532 0.71411633 0.69855225 0.69206333 0.6905489 0.7107039
0.18518518 0.7097677 0.70256245 0.7021774 0.6901883 0.7045897 0.7101084 0.7012722 0.69033456 0.70193624 0.7061359 0.70943975 0.69936866 0.7155533 0.69473016 0.70069087 0.7111996 0.6952311 0.70527095 0.7127262 0.7001355 0.7058249 0.7126173 0.7014003 0.70546526 0.689949 0.7089785 0.70427924 0.7024834 0.71078444 0.7149667 0.6944806 0.7148155 0.6988867 0.7079852 0.7134968 0.6999941 0.7133971 0.69854057 0.69099146 0.7121553 0.6919489 0.6994434 0.7018129 0.70139974 0.7092932 0.714196 0.6985022 0.69195193 0.6904235 0.71074903
0.18618618 0.7098146 0.7025387 0.70214856 0.6900553 0.7045933 0.710153 0.70124733 0.69020176 0.7019109 0.7061465 0.70948315 0.69932 0.7156427 0.69464314 0.7006458 0.7112486 0.6951445 0.705278 0.71280324 0.7000906 0.7058328 0.71269083 0.7013701 0.705468 0.6898193 0.70901215 0.70428014 0.70246005 0.7108396 0.71505505 0.69438434 0.7149036 0.6988361 0.7080201 0.713572 0.69994885 0.7134754 0.6984894 0.6908664 0.71221244 0.6918377 0.6993974 0.7017833 0.7013695 0.7093333 0.71427584 0.6984521 0.69184035 0.69029784 0.7107942
0.18718718 0.70986164 0.70251495 0.70211965 0.68992215 0.7045969 0.71019757 0.7012224 0.69006884 0.7018855 0.706157 0.7095266 0.6992713 0.7157323 0.694556 0.7006007 0.7112975 0.69505775 0.705285 0.71288043 0.7000455 0.70584065 0.7127645 0.7013399 0.7054708 0.68968934 0.70904577 0.70428103 0.7024367 0.71089494 0.7151435 0.6942879 0.7149918 0.6987854 0.7080551 0.7136473 0.6999036 0.71355385 0.69843817 0.69074124 0.71226966 0.69172645 0.6993513 0.7017536 0.7013392 0.7093734 0.7143557 0.698402 0.6917287 0.6901721 0.7108394
0.1881882 0.70990866 0.7024911 0.7020907 0.68978876 0.7046005 0.7102423 0.70119756 0.6899357 0.7018601 0.7061676 0.7095701 0.6992225 0.71582186 0.6944688 0.70055544 0.71134657 0.6949709 0.7052921 0.71295774 0.7000004 0.7058486 0.7128383 0.7013097 0.70547354 0.6895593 0.70907944 0.704282 0.70241326 0.71095026 0.7152321 0.6941913 0.71508014 0.69873464 0.7080901 0.71372265 0.69985825 0.7136324 0.6983869 0.6906159 0.7123268 0.691615 0.6993051 0.7017239 0.7013089 0.7094135 0.7144357 0.6983518 0.6916169 0.69004613 0.7108846
0.1891892 0.7099558 0.7024672 0.7020616 0.68965524 0.7046042 0.7102869 0.70117265 0.68980235 0.7018346 0.7061781 0.7096136 0.6991737 0.71591157 0.6943815 0.70051 0.71139556 0.69488394 0.7052992 0.71303517 0.69995517 0.70585644 0.71291214 0.70127934 0.7054763 0.68942904 0.7091131 0.704283 0.70238984 0.7110057 0.7153207 0.6940946 0.71516854 0.69868386 0.70812523 0.7137981 0.69981277 0.7137111 0.6983356 0.69049037 0.712384 0.69150347 0.69925886 0.7016941 0.7012785 0.70945376 0.71451575 0.69830155 0.69150496 0.68992007 0.71092975
0.1901902 0.71000296 0.70244324 0.7020325 0.68952155 0.7046079 0.7103316 0.70114774 0.6896689 0.7018091 0.70618874 0.7096572 0.69912475 0.71600133 0.6942941 0.70046455 0.71144456 0.69479686 0.70530635 0.7131128 0.69990987 0.7058643 0.7129862 0.701249 0.705479 0.6892987 0.70914686 0.704284 0.7023663 0.7110611 0.71540946 0.69399774 0.7152571 0.69863296 0.70816034 0.7138736 0.69976723 0.7137898 0.69828427 0.69036466 0.7124412 0.69139177 0.69921255 0.70166415 0.70124805 0.709494 0.71459585 0.6982513 0.69139284 0.6897938 0.71097493
0.1911912 0.7100502 0.7024193 0.7020033 0.6893877 0.70461166 0.7103764 0.7011228 0.6895352 0.70178354 0.7061993 0.7097008 0.69907576 0.71609116 0.6942066 0.70041895 0.7114936 0.69470966 0.70531344 0.71319044 0.6998645 0.7058722 0.71306026 0.7012186 0.7054817 0.6891682 0.70918053 0.704285 0.70234275 0.7111166 0.7154983 0.69390076 0.71534574 0.698582 0.70819557 0.71394926 0.69972163 0.71386874 0.6982328 0.6902388 0.7124984 0.69128 0.6991662 0.7016342 0.7012176 0.7095342 0.714676 0.69820094 0.6912807 0.68966746 0.7110202
0.1921922 0.7100975 0.7023952 0.70197403 0.6892536 0.7046154 0.71042114 0.7010979 0.6894014 0.70175797 0.70620984 0.7097445 0.6990267 0.71618104 0.694119 0.70037323 0.7115426 0.69462234 0.7053206 0.7132683 0.699819 0.70588005 0.71313447 0.70118815 0.70548445 0.68903756 0.70921427 0.7042861 0.7023191 0.71117216 0.7155873 0.69380367 0.71543443 0.69853103 0.70823085 0.71402496 0.6996759 0.7139477 0.6981814 0.69011277 0.7125556 0.69116807 0.69911975 0.70160425 0.7011871 0.7095746 0.7147563 0.6981506 0.6911684 0.689541 0.71106535
0.1931932 0.7101448 0.7023711 0.7019447 0.6891194 0.70461917 0.7104659 0.701073 0.6892674 0.70173234 0.7062204 0.7097882 0.69897753 0.716271 0.6940313 0.70032746 0.71159166 0.69453496 0.7053278 0.71334624 0.6997735 0.705888 0.7132088 0.7011577 0.70548713 0.6889068 0.709248 0.7042872 0.7022954 0.71122783 0.71567637 0.69370645 0.71552324 0.69847995 0.7082662 0.7141008 0.6996302 0.7140268 0.69812983 0.6899866 0.7126128 0.6910561 0.69907326 0.7015742 0.7011565 0.7096149 0.71483666 0.6981002 0.691056 0.6894144 0.71111053
0.1941942 0.7101922 0.702347 0.7019153 0.68898505 0.704623 0.71051073 0.7010481 0.6891332 0.70170665 0.706231 0.70983195 0.69892836 0.716361 0.6939435 0.7002815 0.7116407 0.69444746 0.70533496 0.71342427 0.69972783 0.70589584 0.7132832 0.7011271 0.7054898 0.6887759 0.7092818 0.7042883 0.70227176 0.71128345 0.7157655 0.6936092 0.7156122 0.6984288 0.7083016 0.71417665 0.6995843 0.714106 0.6980783 0.6898603 0.71267 0.69094396 0.6990267 0.7015441 0.70112586 0.7096552 0.71491706 0.6980497 0.69094354 0.6892876 0.7111558
0.1951952 0.71023965 0.7023228 0.7018859 0.6888505 0.70462686 0.7105556 0.70102316 0.6889989 0.70168096 0.70624155 0.7098757 0.69887906 0.7164511 0.69385564 0.7002355 0.7116898 0.69435984 0.7053422 0.71350247 0.6996821 0.7059037 0.7133577 0.7010966 0.7054925 0.6886449 0.70931554 0.70428944 0.702248 0.7113392 0.7158547 0.6935117 0.71570116 0.69837767 0.70833707 0.7142526 0.6995384 0.7141853 0.6980267 0.6897338 0.71272725 0.6908318 0.6989801 0.7015139 0.7010952 0.70969564 0.71499753 0.69799924 0.69083095 0.68916076 0.711201
0.1961962 0.7102871 0.7022985 0.7018563 0.6887159 0.70463073 0.7106005 0.70099825 0.6888644 0.70165527 0.7062521 0.7099196 0.69882977 0.71654123 0.69376767 0.7001894 0.7117388 0.69427216 0.70534945 0.7135807 0.6996363 0.7059116 0.7134323 0.70106596 0.7054951 0.68851376 0.70934933 0.70429057 0.7022242 0.7113949 0.715944 0.69341415 0.7157902 0.6983264 0.7083726 0.7143286 0.6994924 0.7142647 0.69797504 0.6896072 0.7127844 0.6907195 0.6989334 0.70148367 0.7010645 0.70973605 0.7150781 0.6979487 0.69071823 0.68903375 0.7112462
0.1971972 0.71033466 0.7022742 0.70182675 0.68858105 0.7046346 0.7106454 0.70097333 0.6887298 0.7016295 0.70626265 0.70996344 0.69878036 0.7166314 0.69367963 0.70014316 0.7117879 0.69418436 0.70535666 0.71365917 0.69959044 0.70591944 0.713507 0.7010353 0.7054978 0.6883825 0.70938313 0.70429176 0.70220035 0.7114507 0.7160334 0.6933165 0.7158793 0.69827515 0.7084082 0.7144047 0.6994463 0.7143442 0.69792336 0.6894804 0.71284163 0.6906071 0.6988867 0.7014534 0.7010338 0.7097765 0.7151587 0.69789815 0.69060546 0.68890667 0.71129143
0.1981982 0.7103822 0.7022499 0.7017971 0.6884461 0.70463854 0.71069026 0.7009484 0.68859506 0.7016037 0.70627326 0.7100073 0.6987309 0.7167216 0.69359154 0.70009685 0.7118369 0.69409645 0.7053639 0.71373767 0.6995445 0.7059274 0.7135818 0.7010046 0.7055004 0.68825114 0.70941687 0.704293 0.7021765 0.71150655 0.71612287 0.69321877 0.71596855 0.6982238 0.7084438 0.7144809 0.6994002 0.7144238 0.6978716 0.6893535 0.71289885 0.6904946 0.6988399 0.70142305 0.701003 0.709817 0.7152394 0.69784755 0.6904926 0.6887795 0.7113366
0.1991992 0.7104298 0.7022255 0.7017674 0.68831104 0.70464253 0.7107352 0.7009235 0.6884602 0.7015779 0.7062838 0.71005124 0.69868135 0.7168119 0.6935033 0.7000505 0.7118859 0.69400847 0.7053712 0.7138163 0.6994985 0.70593524 0.71365666 0.70097387 0.70550305 0.6881197 0.70945066 0.70429426 0.70215255 0.71156245 0.7162124 0.6931209 0.71605784 0.69817245 0.70847946 0.7145571 0.699354 0.7145034 0.6978199 0.6892265 0.712956 0.690382 0.69879305 0.7013927 0.7009722 0.70985746 0.7153201 0.69779694 0.6903796 0.68865216 0.7113818
0.2002002 0.7104775 0.70220107 0.70173764 0.6881758 0.70464647 0.71078014 0.7008985 0.6883251 0.70155203 0.70629436 0.71009517 0.6986318 0.7169022 0.6934151 0.7000039 0.711935 0.6939204 0.7053785 0.71389496 0.69945234 0.7059431 0.71373165 0.7009431 0.70550567 0.68798816 0.7094845 0.7042955 0.7021286 0.71161836 0.716302 0.69302297 0.7161472 0.698121 0.7085152 0.7146334 0.6993077 0.71458316 0.69776803 0.6890993 0.7130132 0.6902694 0.69874614 0.70136225 0.7009413 0.709898 0.71540093 0.6977463 0.6902666 0.6885247 0.71142703
0.2012012 0.71052516 0.7021766 0.70170784 0.68804044 0.7046505 0.71082515 0.7008736 0.6881899 0.70152617 0.7063049 0.71013916 0.6985822 0.71699256 0.6933268 0.6999574 0.71198404 0.6938322 0.7053858 0.7139738 0.6994062 0.705951 0.71380675 0.7009123 0.7055083 0.6878565 0.7095183 0.7042968 0.7021046 0.71167433 0.7163916 0.69292486 0.7162366 0.6980695 0.708551 0.71470976 0.6992613 0.71466297 0.6977162 0.68897206 0.71307033 0.69015664 0.6986992 0.7013318 0.70091045 0.7099386 0.71548176 0.69769555 0.6901535 0.6883972 0.7114722
0.2022022 0.7105729 0.702152 0.7016779 0.68790495 0.7046545 0.71087015 0.7008487 0.6880546 0.70150024 0.70631546 0.7101832 0.69853246 0.717083 0.6932384 0.69991064 0.7120331 0.69374394 0.70539314 0.71405274 0.69935995 0.7059589 0.71388185 0.7008815 0.7055109 0.68772477 0.7095521 0.70429814 0.70208055 0.7117303 0.7164814 0.69282675 0.7163261 0.698018 0.7085868 0.7147862 0.69921494 0.71474284 0.6976643 0.6888446 0.7131275 0.69004387 0.6986522 0.7013012 0.7008795 0.7099791 0.7155627 0.6976449 0.6900403 0.6882696 0.7115174
0.2032032 0.71062064 0.70212746 0.701648 0.68776935 0.70465857 0.71091515 0.7008238 0.6879192 0.7014743 0.70632607 0.71022725 0.69848275 0.7171734 0.6931499 0.69986385 0.7120821 0.69365567 0.70540047 0.7141317 0.69931364 0.7059668 0.71395713 0.7008506 0.7055135 0.6875929 0.7095859 0.7042995 0.7020565 0.7117863 0.71657115 0.6927285 0.71641564 0.69796646 0.70862263 0.7148626 0.69916844 0.7148228 0.6976124 0.68871707 0.71318465 0.68993104 0.6986051 0.70127064 0.7008486 0.7100197 0.71564364 0.6975941 0.68992704 0.68814194 0.7115626
0.2042042 0.71066844 0.70210284 0.701618 0.68763363 0.7046627 0.71096015 0.70079887 0.68778366 0.7014484 0.7063366 0.7102713 0.6984329 0.7172639 0.69306135 0.699817 0.7121311 0.6935672 0.70540786 0.7142108 0.69926727 0.70597464 0.7140324 0.70081973 0.7055161 0.687461 0.7096197 0.7043009 0.7020324 0.71184236 0.716661 0.6926302 0.7165052 0.69791484 0.7086586 0.7149391 0.6991219 0.7149029 0.6975604 0.68858945 0.71324176 0.6898181 0.69855803 0.70124 0.7008176 0.71006036 0.71572465 0.6975433 0.68981373 0.68801415 0.71160775
0.2052052 0.71071625 0.7020782 0.7015879 0.68749774 0.7046668 0.7110052 0.70077395 0.68764794 0.7014224 0.70634717 0.7103154 0.6983831 0.7173544 0.6929728 0.69977003 0.71218014 0.69347876 0.7054152 0.71429 0.6992208 0.7059825 0.7141078 0.7007888 0.70551866 0.68732905 0.70965356 0.7043023 0.70200825 0.71189845 0.71675086 0.69253176 0.7165949 0.6978632 0.7086945 0.7150157 0.6990753 0.7149829 0.69750845 0.68846166 0.71329886 0.6897051 0.6985109 0.70120937 0.70078653 0.71010095 0.7158057 0.69749254 0.68970037 0.68788636 0.7116529
0.2062062 0.7107641 0.7020535 0.7015578 0.6873618 0.7046709 0.7110502 0.70074904 0.68751216 0.70139635 0.7063577 0.7103595 0.6983332 0.71744496 0.69288415 0.699723 0.71222913 0.6933902 0.7054226 0.71436936 0.6991743 0.7059904 0.71418333 0.7007578 0.7055212 0.68719697 0.70968735 0.70430374 0.70198405 0.71195453 0.7168408 0.6924333 0.7166846 0.6978115 0.7087305 0.7150923 0.6990286 0.7150631 0.6974564 0.6883338 0.71335596 0.68959206 0.6984637 0.7011786 0.7007555 0.7101416 0.71588683 0.6974417 0.68958694 0.6877584 0.711698
0.2072072 0.71081203 0.70202875 0.70152766 0.68722576 0.7046751 0.7110953 0.7007241 0.68737626 0.7013703 0.70636827 0.7104037 0.69828326 0.71753556 0.69279546 0.69967586 0.7122781 0.69330156 0.70543003 0.71444875 0.69912773 0.70599824 0.71425885 0.7007268 0.7055238 0.6870648 0.70972115 0.7043052 0.70195985 0.7120107 0.71693075 0.6923347 0.71677434 0.6977598 0.7087665 0.71516895 0.6989819 0.7151433 0.6974044 0.68820584 0.71341306 0.68947893 0.6984165 0.70114785 0.70072436 0.7101823 0.715968 0.69739085 0.6894734 0.6876304 0.7117432
0.2082082 0.71085995 0.702004 0.7014975 0.68708956 0.70467925 0.71114033 0.7006992 0.68724024 0.70134425 0.70637876 0.71044785 0.69823325 0.71762615 0.6927067 0.69962865 0.71232706 0.69321287 0.7054374 0.7145282 0.69908106 0.70600617 0.7143345 0.70069575 0.7055263 0.6869327 0.709755 0.70430666 0.7019356 0.7120668 0.7170208 0.6922361 0.7168641 0.697708 0.70880264 0.71524566 0.6989351 0.7152236 0.6973523 0.6880778 0.7134701 0.6893658 0.6983692 0.70111704 0.70069325 0.71022296 0.7160492 0.69734 0.68935984 0.6875024 0.71178824
0.2092092 0.71090794 0.70197916 0.7014672 0.6869533 0.7046835 0.7111854 0.7006743 0.6871041 0.70131814 0.7063893 0.710492 0.6981832 0.71771675 0.69261795 0.6995814 0.71237606 0.6931241 0.7054449 0.7146078 0.69903433 0.70601404 0.7144102 0.7006647 0.70552886 0.6868004 0.7097888 0.70430815 0.70191133 0.71212304 0.7171109 0.6921374 0.71695393 0.6976562 0.7088387 0.7153224 0.69888824 0.71530396 0.6973002 0.68794966 0.71352714 0.68925256 0.6983219 0.70108616 0.70066214 0.71026367 0.7161305 0.6972891 0.68924624 0.68737423 0.71183336
0.2102102 0.7109559 0.7019543 0.7014369 0.68681693 0.7046877 0.71123046 0.7006494 0.68696785 0.701292 0.70639986 0.71053624 0.6981331 0.7178074 0.6925291 0.699534 0.712425 0.69303524 0.70545226 0.7146874 0.6989876 0.7060219 0.71448594 0.70063365 0.70553136 0.6866681 0.7098226 0.7043097 0.701887 0.71217924 0.71720093 0.6920386 0.7170438 0.6976044 0.7088749 0.71539915 0.6988413 0.7153843 0.69724804 0.68782145 0.7135841 0.6891393 0.6982745 0.7010553 0.7006309 0.7103044 0.7162118 0.6972382 0.68913263 0.687246 0.7118784
0.2112112 0.7110039 0.70192945 0.70140654 0.6866805 0.70469195 0.7112755 0.7006245 0.68683153 0.7012659 0.7064104 0.7105804 0.698083 0.71789813 0.6924402 0.69948655 0.7124739 0.6929464 0.7054598 0.7147671 0.69894075 0.7060298 0.7145618 0.70060253 0.70553386 0.6865357 0.7098564 0.70431125 0.70186263 0.7122355 0.71729106 0.6919398 0.71713376 0.69755256 0.70891106 0.715476 0.69879436 0.7154648 0.6971959 0.6876931 0.7136411 0.68902606 0.6982271 0.70102435 0.70059973 0.7103451 0.7162931 0.69718724 0.6890189 0.6871178 0.7119235
0.2122122 0.71105194 0.7019045 0.70137614 0.686544 0.70469624 0.7113206 0.7005996 0.68669516 0.7012397 0.7064209 0.7106247 0.6980328 0.7179888 0.6923513 0.69943905 0.71252286 0.6928574 0.7054672 0.7148469 0.6988939 0.7060376 0.7146377 0.7005714 0.7055364 0.6864033 0.7098902 0.7043128 0.70183825 0.7122917 0.71738124 0.6918408 0.7172237 0.69750065 0.70894724 0.7155528 0.69874734 0.71554524 0.6971437 0.68756473 0.7136981 0.6889127 0.69817966 0.70099336 0.7005685 0.7103858 0.71637446 0.6971363 0.6889052 0.6869895 0.71196854
0.21321322 0.7111 0.70187956 0.7013457 0.6864074 0.7047005 0.7113657 0.70057476 0.68655866 0.7012135 0.70643145 0.7106689 0.6979826 0.71807957 0.69226235 0.6993914 0.71257174 0.6927684 0.7054747 0.7149267 0.69884694 0.70604545 0.71471363 0.70054024 0.70553887 0.6862708 0.709924 0.7043144 0.7018139 0.712348 0.7174714 0.6917419 0.7173137 0.69744873 0.7089835 0.71562964 0.69870025 0.71562576 0.69709146 0.6874363 0.713755 0.6887993 0.6981322 0.7009623 0.7005372 0.7104265 0.7164559 0.6970853 0.6887914 0.68686116 0.71201354
0.21421422 0.7111481 0.7018545 0.70131516 0.6862707 0.7047049 0.71141076 0.70054984 0.6864221 0.70118725 0.70644194 0.7107132 0.69793236 0.7181703 0.69217336 0.69934374 0.7126206 0.6926793 0.7054822 0.71500665 0.69879997 0.7060533 0.7147897 0.7005091 0.7055414 0.6861383 0.7099578 0.704316 0.70178944 0.7124043 0.71756166 0.6916428 0.7174037 0.69739676 0.7090198 0.7157065 0.6986531 0.71570635 0.6970392 0.6873077 0.71381193 0.68868595 0.6980847 0.70093125 0.7005059 0.7104673 0.7165373 0.69703436 0.6886776 0.68673277 0.71205854
0.21521522 0.7111962 0.7018295 0.7012846 0.686134 0.70470923 0.7114558 0.700525 0.6862855 0.701161 0.7064525 0.7107575 0.69788206 0.71826106 0.6920843 0.699296 0.7126695 0.6925902 0.7054897 0.71508664 0.6987529 0.7060612 0.71486574 0.70047784 0.7055439 0.68600565 0.7099916 0.7043177 0.701765 0.7124606 0.7176519 0.69154376 0.7174938 0.6973448 0.7090561 0.7157834 0.69860595 0.71578693 0.6969869 0.68717915 0.71386886 0.68857247 0.69803715 0.70090014 0.7004746 0.710508 0.7166187 0.69698334 0.68856376 0.6866043 0.71210355
0.21621622 0.7112443 0.70180446 0.701254 0.6859972 0.7047136 0.7115009 0.70050013 0.68614876 0.7011348 0.706463 0.7108018 0.6978317 0.71835184 0.69199526 0.69924814 0.7127183 0.692501 0.7054972 0.7151667 0.6987058 0.70606905 0.71494186 0.70044667 0.7055463 0.6858731 0.7100253 0.70431936 0.7017405 0.7125169 0.71774215 0.69144464 0.71758384 0.6972928 0.70909244 0.71586037 0.6985587 0.7158676 0.69693464 0.6870505 0.7139257 0.68845904 0.6979896 0.700869 0.70044327 0.71054876 0.7167002 0.6969323 0.68844986 0.6864758 0.7121485
0.21721722 0.71129245 0.70177937 0.7012234 0.6858604 0.704718 0.71154594 0.7004753 0.686012 0.7011085 0.70647347 0.71084607 0.6977813 0.7184426 0.6919062 0.6992003 0.7127671 0.6924118 0.7055048 0.7152468 0.69865865 0.70607686 0.71501803 0.7004154 0.7055488 0.6857404 0.7100591 0.704321 0.70171595 0.71257323 0.71783245 0.6913454 0.71767396 0.69724077 0.7091288 0.7159373 0.6985114 0.7159483 0.6968823 0.6869218 0.7139825 0.68834555 0.69794196 0.70083785 0.7004119 0.7105895 0.7167817 0.6968813 0.688336 0.6863473 0.7121934
0.21821822 0.7113406 0.7017542 0.7011927 0.6857235 0.7047224 0.711591 0.7004504 0.6858752 0.7010822 0.70648396 0.71089035 0.69773096 0.7185334 0.6918171 0.6991523 0.71281594 0.6923225 0.7055123 0.71532696 0.69861144 0.7060847 0.71509427 0.70038414 0.70555127 0.68560773 0.71009284 0.70432276 0.7016914 0.71262956 0.71792275 0.69124615 0.7177641 0.6971887 0.70916516 0.7160143 0.6984641 0.716029 0.69683 0.686793 0.7140393 0.68823206 0.69789433 0.7008066 0.70038056 0.71063024 0.71686316 0.6968303 0.68822205 0.68621874 0.7122383
0.21921922 0.71138877 0.70172906 0.701162 0.6855865 0.7047268 0.71163607 0.70042557 0.6857383 0.7010559 0.70649445 0.7109347 0.6976805 0.71862423 0.69172794 0.69910425 0.7128647 0.6922332 0.70551986 0.71540713 0.6985642 0.70609254 0.7151705 0.70035285 0.7055537 0.68547505 0.7101266 0.70432454 0.70166683 0.7126859 0.71801305 0.69114685 0.71785426 0.69713664 0.7092016 0.7160913 0.6984167 0.71610975 0.69677764 0.6866642 0.7140961 0.6881185 0.69784665 0.7007754 0.70034915 0.710671 0.7169447 0.6967792 0.68810815 0.6860902 0.7122832
0.22022022 0.7114369 0.70170385 0.7011312 0.68544954 0.7047313 0.7116811 0.70040077 0.68560135 0.7010296 0.70650494 0.710979 0.69763 0.7187151 0.69163877 0.69905615 0.7129134 0.69214386 0.7055274 0.7154874 0.69851685 0.7061004 0.7152468 0.70032156 0.70555615 0.6853423 0.7101603 0.7043263 0.7016422 0.7127422 0.71810335 0.69104755 0.71794444 0.69708455 0.70923805 0.7161683 0.69836926 0.7161905 0.69672525 0.68653536 0.7141529 0.688005 0.69779897 0.7007441 0.70031774 0.7107118 0.71702623 0.6967281 0.6879942 0.68596154 0.712328
0.22122122 0.71148515 0.70167863 0.7011004 0.6853125 0.70473576 0.7117262 0.7003759 0.6854644 0.70100325 0.70651543 0.71102333 0.6975795 0.7188059 0.6915496 0.6990079 0.7129621 0.69205445 0.705535 0.7155677 0.6984695 0.7061082 0.71532315 0.7002902 0.7055586 0.6852095 0.71019405 0.70432806 0.7016176 0.7127986 0.7181937 0.6909481 0.7180346 0.6970324 0.7092745 0.7162453 0.6983218 0.71627134 0.69667286 0.6864065 0.71420956 0.6878914 0.6977512 0.7007128 0.7002863 0.7107525 0.7171077 0.696677 0.68788016 0.6858329 0.7123729
0.22222222 0.71153337 0.70165336 0.70106953 0.6851754 0.7047403 0.7117712 0.7003511 0.6853274 0.70097685 0.70652586 0.7110676 0.69752896 0.71889675 0.69146043 0.6989597 0.7130108 0.69196504 0.70554256 0.71564806 0.6984221 0.7061161 0.7153995 0.70025885 0.70556104 0.6850767 0.7102278 0.7043299 0.701593 0.7128549 0.718284 0.6908487 0.7181248 0.69698024 0.709311 0.7163223 0.69827425 0.71635216 0.69662046 0.68627757 0.71426624 0.6877778 0.6977035 0.70068145 0.70025486 0.71079326 0.71718925 0.69662595 0.6877662 0.68570423 0.71241766
0.22322322 0.7115815 0.7016281 0.70103866 0.6850383 0.7047448 0.7118162 0.7003263 0.6851903 0.7009505 0.70653635 0.71111196 0.69747835 0.71898764 0.6913712 0.6989114 0.7130594 0.6918756 0.70555013 0.71572846 0.6983746 0.7061239 0.7154759 0.7002275 0.7055634 0.6849439 0.71026146 0.70433176 0.7015683 0.71291125 0.7183744 0.6907493 0.71821505 0.6969281 0.7093475 0.7163994 0.6982267 0.716433 0.6965681 0.6861486 0.7143229 0.6876643 0.69765574 0.70065004 0.7002234 0.71083397 0.7172708 0.69657487 0.6876522 0.68557554 0.7124624
0.22422422 0.71162975 0.70160276 0.7010077 0.6849012 0.70474935 0.71186125 0.7003015 0.6850532 0.7009241 0.70654684 0.71115625 0.69742775 0.7190785 0.691282 0.698863 0.71310806 0.69178605 0.70555776 0.71580887 0.6983271 0.7061317 0.71555233 0.70019615 0.7055658 0.68481106 0.7102952 0.7043336 0.70154357 0.71296763 0.71846473 0.6906498 0.7183053 0.69687593 0.709384 0.7164764 0.6981791 0.7165139 0.6965157 0.6860196 0.7143795 0.68755066 0.6976079 0.7006186 0.70019186 0.71087474 0.71735233 0.6965237 0.6875382 0.6854468 0.7125072
0.22522523 0.71167797 0.7015774 0.7009768 0.684764 0.70475394 0.7119062 0.7002768 0.68491614 0.7008977 0.7065573 0.7112006 0.69737715 0.7191694 0.69119275 0.69881463 0.71315664 0.6916966 0.7055654 0.71588933 0.6982796 0.7061395 0.7156288 0.70016474 0.70556825 0.68467826 0.7103289 0.7043355 0.70151883 0.71302396 0.7185551 0.69055027 0.71839553 0.6968237 0.70942056 0.71655345 0.69813144 0.71659476 0.6964632 0.68589056 0.7144361 0.68743706 0.6975601 0.7005872 0.7001604 0.71091545 0.71743387 0.69647264 0.6874242 0.68531805 0.7125519
0.22622623 0.7117262 0.70155203 0.7009458 0.6846269 0.7047585 0.7119512 0.700252 0.684779 0.7008713 0.7065677 0.71124494 0.6973265 0.7192602 0.69110346 0.6987661 0.71320516 0.691607 0.705573 0.71596986 0.698232 0.7061473 0.71570534 0.7001333 0.70557064 0.6845454 0.71036255 0.7043374 0.7014941 0.7130803 0.71864545 0.6904508 0.71848583 0.6967715 0.70945716 0.71663046 0.69808376 0.7166757 0.69641083 0.6857615 0.7144927 0.6873235 0.6975122 0.70055574 0.70012885 0.71095616 0.7175154 0.6964215 0.68731016 0.6851893 0.7125966
0.22722723 0.7117744 0.70152664 0.70091474 0.68448967 0.7047631 0.71199614 0.70022726 0.68464184 0.7008449 0.70657814 0.7112892 0.69727576 0.7193511 0.69101423 0.6987176 0.7132537 0.6915175 0.70558065 0.7160504 0.6981844 0.7061551 0.7157818 0.7001019 0.705573 0.68441254 0.7103962 0.7043393 0.70146936 0.7131366 0.7187358 0.6903512 0.7185761 0.6967193 0.7094937 0.7167075 0.698036 0.71675664 0.6963584 0.68563247 0.7145492 0.6872099 0.69746435 0.7005242 0.7000973 0.71099687 0.71759695 0.69637036 0.68719614 0.68506056 0.71264124
0.22822823 0.7118226 0.70150125 0.7008837 0.68435246 0.70476776 0.7120411 0.7002025 0.6845046 0.7008184 0.70658857 0.7113335 0.6972251 0.71944195 0.69092494 0.69866896 0.7133022 0.6914279 0.7055883 0.716131 0.6981367 0.7061629 0.71585834 0.7000705 0.7055754 0.6842796 0.71042985 0.7043413 0.70144457 0.7131929 0.7188262 0.69025165 0.7186664 0.696667 0.7095303 0.7167846 0.6979883 0.7168375 0.69630593 0.68550336 0.7146056 0.6870963 0.6974164 0.7004927 0.70006573 0.7110376 0.7176785 0.6963192 0.6870821 0.68493176 0.7126859
0.22922923 0.71187085 0.7014758 0.7008526 0.68421525 0.7047724 0.712086 0.7001778 0.6843675 0.700792 0.706599 0.7113778 0.6971743 0.7195328 0.6908357 0.6986203 0.7133506 0.6913383 0.7055959 0.71621156 0.69808894 0.70617074 0.71593493 0.700039 0.7055778 0.68414676 0.71046346 0.70434326 0.7014198 0.7132492 0.71891654 0.69015205 0.7187567 0.6966148 0.70956695 0.7168616 0.69794047 0.7169185 0.6962535 0.68537426 0.7146621 0.68698275 0.6973685 0.7004611 0.7000342 0.7110782 0.71775997 0.6962681 0.6869681 0.684803 0.7127305
0.23023023 0.71191907 0.70145035 0.70082146 0.68407804 0.70477706 0.71213096 0.70015305 0.68423027 0.70076555 0.7066094 0.71142215 0.6971235 0.7196236 0.6907464 0.6985716 0.713399 0.69124866 0.7056036 0.71629214 0.6980412 0.70617855 0.7160115 0.7000076 0.7055802 0.68401384 0.7104971 0.7043453 0.7013949 0.7133055 0.7190069 0.69005245 0.718847 0.6965625 0.70960355 0.7169387 0.6978926 0.7169995 0.6962011 0.68524516 0.7147185 0.68686914 0.6973205 0.7004295 0.7000026 0.71111894 0.71784145 0.69621694 0.68685406 0.6846742 0.71277505
0.23123123 0.71196723 0.70142484 0.70079035 0.68394077 0.7047818 0.71217585 0.7001283 0.68409306 0.7007391 0.70661986 0.7114664 0.69707274 0.7197144 0.69065714 0.69852287 0.7134474 0.69115907 0.7056113 0.7163728 0.6979934 0.7061863 0.7160881 0.69997615 0.7055825 0.683881 0.7105307 0.70434725 0.7013701 0.71336174 0.71909726 0.6899528 0.7189373 0.69651026 0.7096402 0.7170157 0.69784474 0.7170805 0.69614863 0.68511605 0.71477485 0.6867556 0.6972726 0.7003979 0.699971 0.7111596 0.7179229 0.6961658 0.68674004 0.6845454 0.7128196
0.23223223 0.71201545 0.7013993 0.7007591 0.68380356 0.7047865 0.7122207 0.70010364 0.68395585 0.7007126 0.70663023 0.71151066 0.69702196 0.7198052 0.6905679 0.69847405 0.7134957 0.6910694 0.7056189 0.71645343 0.6979456 0.7061941 0.7161647 0.6999447 0.7055849 0.68374807 0.71056426 0.70434934 0.7013452 0.713418 0.71918756 0.6898532 0.7190276 0.6964579 0.70967686 0.71709275 0.6977968 0.7171614 0.6960962 0.68498695 0.7148312 0.68664205 0.6972246 0.70036626 0.6999394 0.71120024 0.7180044 0.69611466 0.686626 0.6844166 0.7128641
0.23323323 0.71206367 0.7013738 0.70072794 0.68366635 0.70479125 0.71226555 0.70007896 0.6838186 0.7006861 0.70664066 0.71155494 0.6969711 0.71989596 0.6904786 0.6984252 0.71354395 0.6909798 0.7056266 0.71653414 0.6978977 0.70620185 0.7162413 0.69991314 0.7055872 0.6836152 0.7105978 0.7043514 0.70132035 0.7134742 0.7192779 0.68975353 0.7191179 0.69640565 0.7097135 0.71716976 0.69774884 0.7172424 0.6960437 0.6848578 0.7148875 0.6865285 0.6971766 0.70033455 0.6999078 0.7112409 0.7180859 0.6960635 0.68651205 0.6842878 0.71290857
0.23423423 0.71211183 0.70134825 0.7006967 0.68352914 0.70479596 0.71231043 0.7000543 0.68368137 0.70065963 0.70665103 0.7115992 0.6969203 0.7199867 0.69038934 0.69837624 0.7135922 0.69089013 0.70563436 0.71661484 0.6978498 0.70620966 0.71631795 0.6998817 0.70558953 0.6834823 0.7106314 0.7043535 0.70129544 0.7135304 0.7193682 0.68965393 0.7192082 0.6963533 0.7097502 0.7172468 0.6977009 0.7173234 0.6959913 0.6847287 0.7149437 0.68641496 0.6971286 0.7003029 0.6998762 0.7112815 0.7181673 0.6960124 0.686398 0.68415904 0.71295303
0.23523523 0.71216 0.7013227 0.7006654 0.6833919 0.7048008 0.71235526 0.7000297 0.6835442 0.70063317 0.7066614 0.7116434 0.6968694 0.72007734 0.6903001 0.6983273 0.7136404 0.6908005 0.70564204 0.71669555 0.6978018 0.7062174 0.7163946 0.69985014 0.70559186 0.68334943 0.7106649 0.7043556 0.7012705 0.7135866 0.7194585 0.6895543 0.7192985 0.696301 0.7097869 0.7173238 0.6976529 0.7174044 0.6959388 0.6845996 0.71499985 0.6863014 0.69708055 0.7002711 0.69984454 0.71132207 0.7182487 0.69596124 0.68628407 0.68403023 0.71299744
0.23623623 0.7122082 0.70129704 0.7006341 0.6832547 0.70480555 0.7124 0.70000505 0.683407 0.70060664 0.7066718 0.7116876 0.6968185 0.720168 0.6902109 0.6982783 0.71368855 0.6907108 0.70564973 0.7167763 0.69775385 0.70622516 0.71647125 0.6998187 0.7055942 0.6832166 0.7106984 0.70435774 0.7012456 0.71364284 0.7195488 0.6894547 0.7193888 0.6962487 0.7098236 0.7174008 0.69760484 0.7174854 0.6958864 0.6844704 0.715056 0.6861879 0.69703245 0.7002394 0.6998129 0.71136266 0.7183301 0.6959101 0.6861701 0.6839014 0.7130418
0.23723723 0.7122564 0.7012715 0.7006028 0.68311757 0.7048104 0.7124448 0.69998044 0.6832698 0.7005801 0.70668215 0.71173185 0.69676757 0.72025865 0.69012165 0.69822925 0.71373665 0.69062114 0.7056575 0.716857 0.69770586 0.7062329 0.7165479 0.69978714 0.7055965 0.6830837 0.7107319 0.7043599 0.70122063 0.713699 0.7196391 0.689355 0.71947914 0.6961964 0.70986027 0.7174778 0.6975568 0.71756643 0.695834 0.6843413 0.7151121 0.6860745 0.6969844 0.70020765 0.69978124 0.71140325 0.71841145 0.69585896 0.6860562 0.6837726 0.7130861
0.23823825 0.7123045 0.70124584 0.7005715 0.6829804 0.7048152 0.71248955 0.6999558 0.68313265 0.70055366 0.7066925 0.711776 0.6967166 0.72034925 0.6900324 0.6981802 0.7137847 0.6905315 0.7056652 0.7169378 0.6976578 0.70624065 0.71662456 0.6997556 0.70559883 0.68295085 0.7107654 0.7043621 0.70119566 0.7137551 0.71972936 0.6892554 0.71956944 0.69614404 0.709897 0.71755475 0.6975087 0.7176475 0.6957815 0.6842122 0.7151681 0.685961 0.6969363 0.7001758 0.6997496 0.7114438 0.7184928 0.6958078 0.6859423 0.6836439 0.7131304
0.23923925 0.71235263 0.70122015 0.70054007 0.68284327 0.70482004 0.71253425 0.6999312 0.6829955 0.70052713 0.7067029 0.7118202 0.69666564 0.7204398 0.6899432 0.698131 0.7138327 0.69044185 0.7056729 0.71701854 0.6976097 0.7062484 0.7167012 0.6997241 0.70560116 0.682818 0.7107989 0.7043643 0.7011707 0.71381116 0.7198196 0.6891558 0.71965975 0.69609165 0.70993376 0.71763176 0.6974606 0.7177285 0.69572914 0.6840831 0.715224 0.6858476 0.6968882 0.70014405 0.6997179 0.7114843 0.7185741 0.6957567 0.6858284 0.6835151 0.71317464
0.24024025 0.71240073 0.7011945 0.7005087 0.6827061 0.7048249 0.71257895 0.69990665 0.68285835 0.7005006 0.70671326 0.71186435 0.6966147 0.7205303 0.689854 0.6980819 0.7138806 0.6903522 0.70568067 0.7170993 0.6975616 0.70625615 0.71677786 0.69969255 0.7056035 0.68268514 0.71083236 0.7043665 0.7011457 0.71386725 0.71990985 0.6890562 0.71975 0.6960393 0.7099705 0.7177087 0.6974125 0.7178095 0.6956767 0.68395406 0.71527994 0.68573415 0.6968401 0.7001122 0.6996862 0.7115248 0.7186554 0.69570553 0.6857145 0.6833863 0.71321887
0.24124125 0.71244884 0.70116884 0.7004773 0.682569 0.7048298 0.7126236 0.6998821 0.68272126 0.7004741 0.7067236 0.71190846 0.6965637 0.72062075 0.6897648 0.6980327 0.7139285 0.69026256 0.7056884 0.7171801 0.6975135 0.7062639 0.7168545 0.699661 0.70560575 0.68255234 0.7108658 0.70436877 0.70112073 0.7139233 0.7200001 0.6889566 0.7198403 0.695987 0.7100072 0.71778566 0.69736433 0.7178905 0.6956243 0.683825 0.7153358 0.6856208 0.69679195 0.70008034 0.6996545 0.71156526 0.71873665 0.6956544 0.68560064 0.6832576 0.71326303
0.24224225 0.7124969 0.70114315 0.7004459 0.682432 0.7048347 0.71266824 0.6998576 0.68258417 0.70044756 0.7067339 0.71195257 0.69651276 0.7207112 0.6896757 0.69798344 0.7139764 0.6901729 0.70569617 0.71726084 0.69746536 0.7062716 0.71693116 0.6996294 0.70560807 0.6824196 0.71089923 0.70437104 0.7010957 0.7139793 0.72009027 0.6888571 0.7199305 0.6959346 0.7100439 0.71786255 0.6973161 0.7179715 0.6955719 0.683696 0.7153916 0.6855075 0.69674385 0.7000485 0.6996228 0.7116057 0.71881783 0.6956033 0.6854868 0.68312883 0.7133072
0.24324325 0.712545 0.70111746 0.7004144 0.6822949 0.70483965 0.7127128 0.6998331 0.68244714 0.70042104 0.70674425 0.7119966 0.69646174 0.72080153 0.6895865 0.69793415 0.7140242 0.69008327 0.705704 0.7173416 0.6974172 0.70627934 0.7170078 0.6995979 0.70561033 0.68228686 0.7109326 0.7043733 0.70107067 0.7140353 0.72018045 0.6887575 0.7200207 0.69588226 0.7100807 0.7179395 0.69726795 0.7180525 0.6955195 0.6835669 0.7154473 0.6853941 0.6966957 0.7000166 0.69959116 0.71164614 0.7188991 0.69555223 0.685373 0.68300015 0.7133513
0.24424425 0.712593 0.7010917 0.70038295 0.68215793 0.7048446 0.7127574 0.6998086 0.6823101 0.7003945 0.70675457 0.7120407 0.6964107 0.72089183 0.6894974 0.69788486 0.7140719 0.6899937 0.7057117 0.7174224 0.697369 0.706287 0.71708447 0.6995663 0.7056126 0.6821542 0.710966 0.7043756 0.70104563 0.7140912 0.72027063 0.688658 0.7201109 0.6958299 0.7101174 0.7180164 0.6972197 0.7181335 0.6954672 0.68343794 0.715503 0.68528086 0.6966475 0.6999847 0.69955945 0.71168655 0.7189802 0.6955011 0.6852592 0.6828715 0.71339536
0.24524525 0.712641 0.70106596 0.7003515 0.68202096 0.70484954 0.712802 0.6997841 0.68217313 0.700368 0.7067649 0.7120847 0.6963597 0.7209821 0.6894083 0.6978355 0.7141196 0.6899041 0.7057195 0.7175032 0.69732076 0.7062948 0.7171611 0.6995348 0.7056149 0.68202156 0.7109993 0.70437795 0.7010206 0.7141471 0.7203608 0.68855846 0.7202011 0.69577754 0.7101542 0.7180933 0.69717145 0.7182145 0.6954148 0.68330896 0.7155585 0.6851676 0.6965993 0.6999528 0.69952774 0.71172696 0.7190613 0.69545 0.6851455 0.6827429 0.71343935
0.24624625 0.71268904 0.7010402 0.70031995 0.68188405 0.70485455 0.7128465 0.69975966 0.68203616 0.70034146 0.7067752 0.71212876 0.6963087 0.72107226 0.68931925 0.6977861 0.7141673 0.6898145 0.7057273 0.71758395 0.69727254 0.70630246 0.7172378 0.6995032 0.7056172 0.68188894 0.7110326 0.7043803 0.70099556 0.714203 0.72045094 0.688459 0.7202912 0.6957252 0.71019095 0.7181701 0.6971232 0.7182955 0.69536245 0.68318 0.7156141 0.68505436 0.69655114 0.6999209 0.69949603 0.7117673 0.71914244 0.695399 0.6850318 0.6826143 0.71348333
0.24724725 0.712737 0.70101446 0.7002884 0.68174714 0.70485955 0.712891 0.6997352 0.68189925 0.70031494 0.70678544 0.71217275 0.69625765 0.72116244 0.68923014 0.6977367 0.71421486 0.6897249 0.7057351 0.7176648 0.69722426 0.70631015 0.71731436 0.69947165 0.70561945 0.6817564 0.71106595 0.70438266 0.70097053 0.7142588 0.720541 0.68835956 0.7203813 0.6956728 0.71022767 0.71824694 0.69707495 0.7183765 0.6953101 0.68305105 0.7156695 0.6849412 0.6965029 0.69988894 0.6994643 0.71180767 0.71922344 0.6953479 0.6849181 0.68248576 0.71352726
0.24824825 0.71278495 0.7009887 0.7002569 0.6816103 0.70486456 0.71293545 0.6997108 0.6817624 0.7002884 0.70679575 0.7122167 0.6962066 0.7212525 0.68914115 0.69768727 0.7142624 0.6896354 0.7057429 0.71774554 0.697176 0.70631784 0.717391 0.69944006 0.7056217 0.68162394 0.71109927 0.70438504 0.70094544 0.7143146 0.7206311 0.68826014 0.7204714 0.6956204 0.71026444 0.71832377 0.69702667 0.71845746 0.6952578 0.6829222 0.71572495 0.68482804 0.69645476 0.699857 0.6994326 0.71184796 0.7193045 0.6952968 0.68480444 0.6823573 0.71357113
0.24924925 0.71283287 0.70096296 0.70022535 0.68147343 0.70486957 0.7129799 0.6996864 0.68162555 0.7002619 0.706806 0.7122606 0.6961556 0.7213425 0.68905216 0.6976378 0.71430993 0.68954587 0.7057507 0.7178263 0.6971277 0.70632553 0.7174676 0.6994085 0.705624 0.6814915 0.71113247 0.7043875 0.70092034 0.71437037 0.7207211 0.6881607 0.7205614 0.6955681 0.7103012 0.7184006 0.6969784 0.71853846 0.6952055 0.6827933 0.71578026 0.6847149 0.69640654 0.69982505 0.69940084 0.71188825 0.71938545 0.6952458 0.6846909 0.68222886 0.713615
0.25025025 0.7128808 0.70093715 0.70019376 0.6813367 0.70487463 0.71302426 0.699662 0.68148875 0.70023537 0.7068163 0.71230453 0.6961046 0.72143245 0.6889632 0.6975883 0.7143574 0.6894564 0.7057585 0.7179071 0.6970794 0.7063332 0.7175442 0.69937694 0.7056262 0.6813591 0.7111657 0.70438987 0.7008953 0.7144261 0.7208111 0.68806136 0.7206514 0.69551575 0.71033794 0.71847737 0.69693005 0.7186194 0.69515324 0.68266445 0.7158355 0.68460184 0.6963583 0.69979304 0.69936913 0.7119285 0.7194664 0.6951948 0.68457735 0.6821005 0.71365875
0.25125125 0.7129287 0.70091134 0.7001622 0.68119997 0.7048797 0.71306866 0.69963765 0.681352 0.70020884 0.70682657 0.7123484 0.69605356 0.7215224 0.68887424 0.6975388 0.71440476 0.68936694 0.7057663 0.71798784 0.6970311 0.7063409 0.7176208 0.69934535 0.70562845 0.6812268 0.7111989 0.7043924 0.7008702 0.7144818 0.7209011 0.68796206 0.7207413 0.69546336 0.7103747 0.71855414 0.6968817 0.71870035 0.69510096 0.68253565 0.7158907 0.68448883 0.6963101 0.6997611 0.6993374 0.7119687 0.71954733 0.6951438 0.68446386 0.68197215 0.7137025
0.25225225 0.7129765 0.70088553 0.7001306 0.6810633 0.70488477 0.713113 0.69961333 0.68121535 0.7001823 0.7068368 0.7123922 0.69600254 0.7216122 0.6887853 0.6974892 0.7144521 0.68927747 0.7057741 0.7180686 0.69698274 0.7063486 0.7176974 0.69931376 0.7056307 0.6810945 0.71123207 0.7043948 0.7008451 0.7145374 0.720991 0.68786275 0.72083116 0.695411 0.7104114 0.7186309 0.6968334 0.7187813 0.6950487 0.6824069 0.71594584 0.6843758 0.6962619 0.6997291 0.69930565 0.71200895 0.71962816 0.6950928 0.68435043 0.6818439 0.7137462
0.25325325 0.7130244 0.7008597 0.70009893 0.6809267 0.7048899 0.7131573 0.699589 0.6810787 0.7001558 0.7068471 0.712436 0.6959515 0.721702 0.68869644 0.6974396 0.71449935 0.68918806 0.705782 0.71814936 0.6969344 0.7063562 0.717774 0.6992822 0.7056329 0.6809624 0.7112652 0.7043973 0.70082 0.714593 0.72108084 0.6877635 0.72092104 0.6953587 0.7104482 0.7187076 0.69678503 0.7188622 0.6949965 0.68227816 0.71600085 0.68426293 0.69621366 0.6996971 0.69927394 0.7120491 0.719709 0.69504184 0.68423706 0.68171567 0.7137899
0.25425425 0.7130722 0.7008339 0.70006734 0.68079007 0.704895 0.7132016 0.6995647 0.68094206 0.70012933 0.70685726 0.7124798 0.69590044 0.7217917 0.6886076 0.69739 0.7145466 0.68909866 0.7057898 0.71823007 0.696886 0.7063639 0.7178505 0.69925064 0.7056352 0.68083024 0.7112983 0.7043998 0.70079494 0.71464854 0.72117066 0.68766433 0.7210108 0.69530636 0.7104849 0.71878433 0.6967367 0.71894306 0.6949442 0.68214947 0.7160558 0.6841501 0.6961654 0.69966507 0.69924223 0.71208924 0.7197898 0.69499093 0.68412375 0.6815875 0.71383345
0.25525525 0.7131199 0.7008081 0.7000357 0.6806536 0.70490015 0.7132458 0.69954044 0.68080556 0.7001028 0.7068675 0.7125236 0.6958494 0.7218813 0.68851876 0.6973404 0.71459377 0.68900925 0.7057977 0.71831083 0.69683766 0.7063716 0.71792704 0.69921905 0.7056374 0.6806982 0.71133137 0.7044024 0.70076984 0.7147041 0.7212604 0.68756515 0.7211005 0.695254 0.7105217 0.71886104 0.6966883 0.71902394 0.69489205 0.68202084 0.71611077 0.68403727 0.69611716 0.69963306 0.69921046 0.71212935 0.7198705 0.69494 0.68401057 0.6814594 0.713877
0.25625625 0.71316767 0.7007823 0.70000404 0.6805171 0.7049053 0.71329 0.69951624 0.68066907 0.7000763 0.7068777 0.71256727 0.69579846 0.72197086 0.68843 0.6972908 0.7146409 0.68891996 0.7058055 0.71839154 0.69678926 0.70637923 0.7180036 0.6991875 0.70563966 0.6805663 0.71136445 0.7044049 0.70074475 0.7147595 0.72135013 0.687466 0.7211902 0.69520175 0.7105584 0.71893764 0.69663996 0.71910477 0.69483984 0.6818922 0.71616554 0.68392456 0.69606894 0.699601 0.69917876 0.7121694 0.7199512 0.69488907 0.6838974 0.68133146 0.71392053
0.25725725 0.7132154 0.70075643 0.6999724 0.68038064 0.70491046 0.71333414 0.699492 0.68053263 0.70004976 0.7068879 0.71261096 0.69574744 0.7220603 0.68834126 0.69724107 0.714688 0.6888307 0.70581335 0.71847224 0.69674087 0.70638686 0.7180801 0.6991559 0.70564187 0.6804344 0.71139747 0.70440745 0.7007196 0.71481496 0.7214398 0.68736696 0.7212798 0.6951495 0.71059513 0.7190142 0.69659156 0.71918553 0.6947877 0.6817636 0.7162203 0.6838119 0.6960207 0.699569 0.69914705 0.71220946 0.7200319 0.69483817 0.68378425 0.6812035 0.713964
0.25825825 0.7132631 0.7007306 0.69994074 0.68024427 0.70491564 0.7133783 0.6994678 0.6803962 0.7000233 0.7068981 0.71265465 0.6956964 0.7221497 0.68825257 0.6971914 0.714735 0.6887414 0.7058212 0.71855295 0.69669247 0.70639455 0.7181566 0.6991244 0.7056441 0.6803026 0.71143043 0.7044101 0.7006945 0.71487033 0.72152936 0.68726796 0.7213694 0.6950972 0.71063185 0.7190908 0.69654316 0.7192663 0.6947355 0.6816351 0.716275 0.6836993 0.6959725 0.699537 0.69911534 0.71224946 0.7201125 0.6947873 0.68367124 0.68107563 0.7140074
0.25925925 0.7133107 0.70070475 0.69990903 0.680108 0.7049208 0.7134224 0.69944364 0.6802599 0.69999677 0.7069083 0.7126982 0.6956454 0.7222391 0.6881639 0.6971417 0.71478194 0.68865216 0.7058291 0.71863365 0.696644 0.7064022 0.71823305 0.6990928 0.70564634 0.68017095 0.7114634 0.7044127 0.7006694 0.71492565 0.72161895 0.68716896 0.72145885 0.69504493 0.71066856 0.7191673 0.69649476 0.71934706 0.69468343 0.6815066 0.7163296 0.6835868 0.6959243 0.6995049 0.6990836 0.71228945 0.7201931 0.6947365 0.6835583 0.6809479 0.7140507
0.26026025 0.71335834 0.7006789 0.6998774 0.67997175 0.704926 0.71346647 0.69941944 0.6801236 0.6999703 0.7069184 0.7127418 0.69559443 0.7223283 0.68807524 0.69709194 0.71482885 0.6885629 0.70583695 0.7187143 0.6965956 0.7064098 0.7183095 0.6990613 0.70564854 0.68003935 0.7114963 0.7044153 0.7006443 0.71498096 0.7217084 0.6870701 0.7215483 0.6949927 0.7107052 0.71924376 0.69644636 0.7194277 0.69463134 0.6813781 0.7163841 0.6834743 0.69587606 0.69947284 0.6990519 0.71232945 0.7202736 0.6946857 0.6834454 0.68082017 0.714094
0.26126125 0.71340597 0.7006531 0.6998457 0.67983556 0.70493126 0.7135105 0.69939536 0.67998743 0.69994384 0.70692855 0.71278536 0.69554347 0.72241753 0.6879866 0.6970422 0.7148757 0.68847376 0.7058448 0.718795 0.69654715 0.70641744 0.71838593 0.69902974 0.70565075 0.6799078 0.7115292 0.70441794 0.7006192 0.71503615 0.72179776 0.6869712 0.72163767 0.6949405 0.71074194 0.71932024 0.69639796 0.71950835 0.69457924 0.6812498 0.71643853 0.68336195 0.6958279 0.69944084 0.6990202 0.7123693 0.72035414 0.6946349 0.68333256 0.68069255 0.71413726
0.26226225 0.71345353 0.7006272 0.69981396 0.6796994 0.7049365 0.7135545 0.6993712 0.6798513 0.6999174 0.70693874 0.7128289 0.6954925 0.72250664 0.6878981 0.69699246 0.7149224 0.68838465 0.7058527 0.71887565 0.69649875 0.7064251 0.7184624 0.6989982 0.70565295 0.6797764 0.71156204 0.7044206 0.70059407 0.71509135 0.7218871 0.68687236 0.72172695 0.6948883 0.7107786 0.7193966 0.69634956 0.719589 0.69452715 0.68112147 0.7164929 0.68324965 0.6957797 0.69940877 0.6989885 0.7124092 0.7204346 0.69458413 0.68321985 0.68056506 0.7141804
0.26326326 0.71350104 0.70060134 0.69978225 0.67956334 0.70494175 0.71359843 0.69934714 0.6797152 0.6998909 0.7069489 0.7128723 0.69544154 0.72259563 0.6878096 0.6969427 0.71496916 0.6882956 0.7058606 0.7189563 0.6964503 0.70643264 0.7185388 0.6989667 0.70565516 0.67964506 0.7115948 0.7044233 0.700569 0.7151465 0.7219764 0.6867736 0.7218162 0.69483614 0.71081525 0.71947294 0.69630116 0.7196695 0.6944751 0.68099326 0.7165472 0.6831375 0.6957315 0.6993767 0.6989568 0.7124491 0.720515 0.6945334 0.6831072 0.6804376 0.71422356
0.26426426 0.71354854 0.7005755 0.69975054 0.6794274 0.70494705 0.7136423 0.6993231 0.6795792 0.69986445 0.70695895 0.7129158 0.6953906 0.7226846 0.6877211 0.69689286 0.7150158 0.68820655 0.7058685 0.7190369 0.69640183 0.70644027 0.7186152 0.69893515 0.70565736 0.6795138 0.7116276 0.70442605 0.7005439 0.71520156 0.72206557 0.68667495 0.72190535 0.694784 0.7108519 0.7195492 0.69625276 0.71975005 0.69442314 0.68086505 0.71660143 0.68302536 0.6956833 0.69934464 0.69892514 0.7124889 0.72059536 0.6944827 0.68299466 0.68031025 0.7142666
0.26526526 0.713596 0.7005496 0.69971883 0.6792915 0.7049523 0.71368617 0.6992991 0.67944324 0.699838 0.7069691 0.7129592 0.6953396 0.7227735 0.6876327 0.6968431 0.71506244 0.68811756 0.70587635 0.71911746 0.6963534 0.70644784 0.7186915 0.6989037 0.70565957 0.6793827 0.7116603 0.70442873 0.7005188 0.71525663 0.7221547 0.6865763 0.7219944 0.69473183 0.7108885 0.7196254 0.69620436 0.7198305 0.6943711 0.68073696 0.71665555 0.6829133 0.69563514 0.6993126 0.6988934 0.7125287 0.7206757 0.694432 0.6828822 0.68018305 0.71430963
0.26626626 0.71364343 0.7005238 0.6996871 0.6791557 0.7049576 0.71373 0.6992751 0.67930734 0.6998115 0.70697916 0.7130025 0.6952887 0.7228623 0.6875443 0.69679326 0.715109 0.6880286 0.7058843 0.71919805 0.696305 0.70645547 0.7187679 0.69887215 0.7056618 0.6792517 0.71169305 0.7044315 0.7004937 0.7153116 0.7222437 0.6864777 0.72208345 0.69467974 0.7109251 0.7197016 0.6961559 0.7199109 0.6943192 0.680609 0.7167096 0.68280137 0.695587 0.69928056 0.6988618 0.71256846 0.72075593 0.6943814 0.6827698 0.68005586 0.7143526
0.26726726 0.7136908 0.7004979 0.69965535 0.67902 0.70496297 0.7137738 0.6992511 0.67917156 0.69978505 0.7069892 0.71304584 0.6952378 0.722951 0.68745595 0.6967434 0.7151554 0.68793964 0.70589215 0.7192786 0.6962565 0.70646304 0.7188442 0.6988407 0.705664 0.6791207 0.7117257 0.7044343 0.7004686 0.71536654 0.7223327 0.6863792 0.7221724 0.69462764 0.7109617 0.7197777 0.6961075 0.71999127 0.6942672 0.680481 0.71676356 0.6826895 0.6955388 0.6992485 0.6988301 0.71260816 0.72083616 0.6943308 0.6826575 0.6799288 0.71439546
0.26826826 0.71373814 0.70047206 0.69962364 0.6788844 0.7049683 0.7138175 0.6992272 0.6790359 0.69975865 0.7069993 0.7130891 0.6951869 0.7230397 0.6873677 0.69669354 0.71520185 0.6878508 0.7059001 0.71935904 0.69620806 0.7064706 0.71892047 0.6988092 0.7056662 0.67898995 0.7117583 0.704437 0.7004435 0.71542144 0.7224216 0.6862807 0.72226125 0.6945756 0.71099824 0.71985376 0.6960591 0.72007155 0.6942153 0.68035316 0.7168175 0.6825777 0.6954907 0.6992164 0.6987985 0.71264786 0.7209163 0.6942802 0.6825453 0.6798018 0.7144383
0.26926926 0.71378547 0.7004462 0.6995919 0.67874885 0.70497364 0.71386117 0.69920325 0.6789003 0.69973224 0.7070094 0.7131324 0.6951361 0.72312826 0.68727946 0.6966437 0.7152482 0.68776196 0.70590794 0.7194395 0.6961596 0.7064782 0.7189967 0.69877774 0.7056684 0.67885923 0.7117909 0.7044398 0.7004184 0.7154763 0.7225104 0.6861823 0.72235 0.6945236 0.71103483 0.71992975 0.69601065 0.7201518 0.69416344 0.68022543 0.71687126 0.68246603 0.69544256 0.69918436 0.6987668 0.7126875 0.7209964 0.69422966 0.6824332 0.679675 0.71448106
0.27027026 0.7138328 0.7004203 0.69956017 0.6786135 0.704979 0.7139048 0.69917935 0.67876476 0.69970584 0.7070194 0.7131756 0.69508517 0.7232167 0.6871913 0.6965938 0.7152945 0.68767315 0.70591587 0.7195199 0.69611114 0.70648575 0.7190729 0.6987463 0.7056706 0.6787286 0.71182346 0.7044427 0.7003933 0.71553105 0.7225991 0.68608403 0.72243875 0.6944716 0.7110714 0.7200057 0.69596225 0.72023195 0.6941116 0.68009776 0.716925 0.68235445 0.69539446 0.69915235 0.69873524 0.7127271 0.72107637 0.6941792 0.6823212 0.6795482 0.7145238
0.27127126 0.71388 0.70039445 0.6995284 0.6784782 0.70498437 0.71394837 0.6991555 0.6786294 0.69967943 0.7070294 0.71321875 0.6950343 0.7233051 0.6871032 0.69654393 0.71534073 0.68758446 0.7059238 0.7196003 0.6960627 0.7064933 0.71914905 0.69871485 0.70567274 0.6785981 0.711856 0.7044455 0.7003682 0.71558577 0.7226877 0.68598574 0.7225274 0.6944196 0.71110785 0.7200815 0.69591385 0.7203121 0.6940597 0.6799702 0.71697867 0.682243 0.69534636 0.6991203 0.69870365 0.7127667 0.7211563 0.6941287 0.68220925 0.67942154 0.7145664
0.27227226 0.71392727 0.7003686 0.6994967 0.67834294 0.70498973 0.71399194 0.69913167 0.6784941 0.699653 0.7070394 0.71326184 0.69498354 0.72339344 0.6870152 0.69649404 0.71538687 0.68749577 0.70593166 0.7196806 0.6960142 0.7065009 0.71922517 0.69868344 0.70567495 0.67846775 0.7118885 0.70444834 0.7003432 0.7156404 0.7227763 0.6858876 0.72261596 0.69436765 0.7111443 0.7201573 0.69586545 0.72039217 0.69400793 0.6798427 0.71703225 0.6821316 0.6952983 0.6990882 0.69867206 0.7128062 0.72123617 0.69407827 0.68209743 0.679295 0.714609
0.27327326 0.7139744 0.7003428 0.6994649 0.6782079 0.70499516 0.7140354 0.6991079 0.67835885 0.6996267 0.7070494 0.71330494 0.6949327 0.7234817 0.68692726 0.69644415 0.715433 0.68740714 0.7059396 0.7197609 0.69596577 0.7065084 0.7193013 0.698652 0.70567715 0.67833745 0.7119209 0.7044512 0.7003181 0.715695 0.72286475 0.6857894 0.7227044 0.69431573 0.7111808 0.7202331 0.69581705 0.72047216 0.6939562 0.67971534 0.7170857 0.6820203 0.6952502 0.69905615 0.69864047 0.71284574 0.721316 0.69402784 0.68198574 0.6791686 0.7146515
0.27427426 0.71402156 0.7003169 0.69943315 0.67807287 0.7050005 0.71407884 0.6990841 0.6782238 0.6996003 0.70705944 0.713348 0.6948819 0.72356987 0.68683934 0.6963942 0.715479 0.6873185 0.7059475 0.7198412 0.6959173 0.70651597 0.7193773 0.6986207 0.7056793 0.67820734 0.71195334 0.7044541 0.70029306 0.7157496 0.72295314 0.68569136 0.7227928 0.6942639 0.7112173 0.7203087 0.6957686 0.7205521 0.69390446 0.679588 0.7171392 0.68190914 0.6952022 0.69902414 0.6986089 0.7128852 0.7213957 0.6939775 0.6818741 0.6790422 0.71469396
0.2752753 0.71406865 0.70029104 0.6994014 0.67793804 0.70500594 0.71412224 0.6990604 0.67808884 0.69957393 0.7070694 0.71339095 0.69483113 0.72365797 0.6867515 0.6963443 0.715525 0.68723 0.70595545 0.71992135 0.69586885 0.7065235 0.7194533 0.6985893 0.7056815 0.6780773 0.7119857 0.70445704 0.700268 0.7158041 0.7230414 0.6855934 0.72288114 0.694212 0.7112537 0.7203843 0.6957202 0.72063196 0.6938528 0.6794609 0.7171925 0.6817981 0.69515413 0.6989921 0.69857734 0.7129246 0.72147536 0.6939271 0.68176264 0.67891604 0.7147364
0.2762763 0.71411574 0.70026517 0.69936967 0.6778033 0.7050114 0.7141655 0.69903666 0.67795396 0.6995476 0.70707935 0.71343386 0.6947804 0.723746 0.68666375 0.69629437 0.71557087 0.6871415 0.7059633 0.7200015 0.6958204 0.706531 0.71952915 0.6985579 0.7056837 0.6779474 0.712018 0.70445997 0.70024294 0.7158586 0.72312963 0.6854955 0.72296935 0.69416016 0.71129006 0.7204598 0.6956718 0.72071177 0.6938011 0.6793338 0.71724576 0.6816871 0.69510615 0.69896 0.6985458 0.71296394 0.72155493 0.6938768 0.6816512 0.6787899 0.7147787
0.2772773 0.71416277 0.70023936 0.6993379 0.6776687 0.70501685 0.7142088 0.69901294 0.67781925 0.6995213 0.7070893 0.7134768 0.6947297 0.7238339 0.68657607 0.6962444 0.7156167 0.687053 0.70597124 0.72008157 0.695772 0.7065385 0.719605 0.6985266 0.70568585 0.6778176 0.7120503 0.70446295 0.7002179 0.715913 0.7232177 0.6853976 0.7230575 0.69410837 0.7113265 0.7205353 0.6956234 0.7207915 0.6937495 0.6792068 0.7172989 0.68157625 0.69505817 0.698928 0.6985143 0.7130033 0.7216344 0.69382656 0.6815399 0.6786639 0.714821
0.2782783 0.71420974 0.7002135 0.69930613 0.6775342 0.70502234 0.71425205 0.69898933 0.6776846 0.699495 0.70709926 0.71351963 0.69467896 0.7239218 0.6864884 0.69619447 0.7156624 0.68696463 0.70597917 0.7201616 0.69572353 0.706546 0.71968085 0.69849527 0.70568806 0.67768794 0.71208256 0.70446587 0.70019287 0.71596736 0.72330576 0.6852999 0.72314554 0.69405663 0.7113628 0.7206107 0.69557506 0.7208712 0.6936979 0.67907995 0.71735203 0.6814655 0.6950102 0.698896 0.69848275 0.71304256 0.72171384 0.6937763 0.68142873 0.678538 0.7148632
0.2792793 0.7142567 0.7001877 0.6992744 0.6773998 0.7050278 0.7142952 0.69896567 0.67755014 0.69946873 0.7071092 0.7135624 0.69462824 0.7240096 0.6864009 0.6961445 0.71570814 0.6868763 0.7059871 0.7202416 0.6956751 0.7065535 0.71975666 0.698464 0.70569026 0.67755836 0.71211475 0.7044689 0.70016783 0.7160216 0.7233937 0.6852022 0.7232335 0.6940049 0.71139914 0.72068596 0.69552666 0.7209508 0.6936464 0.67895323 0.717405 0.6813548 0.6949622 0.6988639 0.6984513 0.7130818 0.7217931 0.6937261 0.6813176 0.6784122 0.7149053
0.2802803 0.71430355 0.7001618 0.69924265 0.6772656 0.7050333 0.7143383 0.69894207 0.6774157 0.69944245 0.7071191 0.71360517 0.6945776 0.7240972 0.6863134 0.6960946 0.71575373 0.686788 0.705995 0.7203215 0.6956267 0.706561 0.71983236 0.6984327 0.7056924 0.67742896 0.71214694 0.7044719 0.7001428 0.71607584 0.72348154 0.68510455 0.72332144 0.6939532 0.71143544 0.7207612 0.69547826 0.7210303 0.6935949 0.6788266 0.7174579 0.6812443 0.6949143 0.6988319 0.6984198 0.71312094 0.7218724 0.69367594 0.68120664 0.67828655 0.7149474
0.2812813 0.7143504 0.700136 0.69921094 0.6771315 0.7050388 0.7143814 0.6989185 0.6772815 0.69941616 0.707129 0.7136479 0.694527 0.7241848 0.686226 0.6960446 0.7157993 0.68669975 0.70600295 0.72040135 0.6955782 0.7065685 0.719908 0.69840145 0.7056946 0.6772996 0.71217906 0.7044749 0.70011777 0.71612996 0.7235693 0.68500704 0.72340924 0.69390154 0.7114717 0.72083634 0.69542986 0.72110975 0.6935434 0.6787001 0.71751076 0.68113387 0.69486636 0.6987999 0.69838834 0.7131601 0.72195154 0.6936258 0.6810958 0.678161 0.7149894
0.2822823 0.7143972 0.7001102 0.6991792 0.67699754 0.7050443 0.7144244 0.698895 0.6771474 0.69938993 0.7071389 0.7136905 0.6944763 0.72427225 0.6861387 0.6959947 0.71584475 0.6866116 0.7060109 0.72048116 0.6955298 0.706576 0.7199836 0.69837016 0.70569676 0.67717046 0.71221113 0.70447797 0.7000928 0.716184 0.7236569 0.6849096 0.723497 0.6938499 0.7115079 0.72091144 0.6953815 0.72118914 0.693492 0.67857367 0.71756345 0.6810236 0.69481844 0.6987679 0.6983569 0.7131992 0.7220306 0.69357574 0.68098503 0.6780356 0.7150313
0.2832833 0.7144439 0.7000844 0.69914746 0.6768637 0.7050499 0.7144673 0.6988715 0.6770134 0.6993637 0.70714873 0.71373314 0.6944257 0.72435963 0.6860514 0.69594467 0.7158901 0.6865235 0.7060188 0.72056085 0.6954814 0.70658344 0.7200591 0.6983389 0.70569897 0.6770414 0.7122432 0.704481 0.7000678 0.716238 0.72374445 0.6848122 0.72358465 0.6937983 0.71154416 0.7209864 0.6953332 0.7212685 0.69344056 0.67844737 0.71761614 0.6809134 0.6947706 0.6987359 0.6983255 0.7132382 0.72210956 0.6935257 0.6808744 0.67791027 0.7150732
0.2842843 0.71449065 0.7000586 0.69911575 0.67673 0.7050554 0.7145102 0.698848 0.6768796 0.69933754 0.7071586 0.71377563 0.69437516 0.7244469 0.6859643 0.6958947 0.7159354 0.68643546 0.70602673 0.72064054 0.69543296 0.7065909 0.72013456 0.69830775 0.7057012 0.6769125 0.7122752 0.7044841 0.7000428 0.71629196 0.7238319 0.68471485 0.7236722 0.69374675 0.71158034 0.72106135 0.69528484 0.7213477 0.69338924 0.67832124 0.71766865 0.6808033 0.6947227 0.6987039 0.6982941 0.71327716 0.7221885 0.69347566 0.68076384 0.6777851 0.7151151
0.2852853 0.71453726 0.7000328 0.699084 0.67659646 0.70506096 0.71455306 0.6988245 0.6767459 0.6993113 0.70716846 0.71381813 0.69432455 0.72453403 0.6858772 0.69584477 0.71598065 0.6863475 0.70603466 0.7207201 0.69538456 0.70659834 0.72020996 0.6982766 0.7057033 0.6767837 0.71230716 0.7044872 0.7000178 0.71634585 0.7239193 0.68461764 0.72375965 0.69369525 0.7116165 0.7211362 0.6952365 0.72142684 0.6933379 0.6781952 0.7177211 0.6806933 0.6946749 0.6986719 0.6982627 0.71331614 0.72226727 0.6934257 0.68065345 0.67766005 0.7151568
0.2862863 0.7145839 0.70000696 0.6990523 0.676463 0.70506656 0.7145958 0.69880116 0.6766123 0.69928515 0.7071783 0.7138606 0.69427407 0.72462106 0.68579024 0.6957948 0.7160258 0.6862596 0.7060426 0.7207997 0.69533616 0.7066058 0.72028524 0.6982454 0.7057055 0.676655 0.7123391 0.7044903 0.69999284 0.7163996 0.72400653 0.6845205 0.7238471 0.69364375 0.71165264 0.72121096 0.69518816 0.72150594 0.6932867 0.6780693 0.7177735 0.68058354 0.6946271 0.69863987 0.69823134 0.713355 0.72234595 0.69337577 0.6805431 0.67753506 0.7151985
0.2872873 0.71463037 0.69998115 0.6990206 0.67632973 0.7050721 0.71463853 0.69877774 0.6764789 0.69925904 0.7071881 0.71390295 0.6942235 0.724708 0.6857033 0.6957449 0.71607095 0.68617177 0.7060505 0.72087914 0.6952878 0.7066132 0.7203605 0.69821423 0.70570767 0.6765264 0.712371 0.70449346 0.6999679 0.7164534 0.7240937 0.68442345 0.7239344 0.6935923 0.71168876 0.7212857 0.6951399 0.721585 0.69323546 0.6779435 0.7178258 0.6804738 0.6945793 0.6986079 0.69820005 0.7133938 0.72242457 0.6933259 0.680433 0.67741024 0.7152401
0.2882883 0.71467686 0.6999554 0.6989889 0.67619663 0.7050777 0.71468115 0.69875443 0.6763456 0.69923294 0.7071979 0.71394527 0.69417304 0.7247948 0.6856165 0.6956949 0.71611595 0.68608403 0.70605844 0.72095853 0.6952394 0.70662063 0.7204357 0.6981831 0.7057099 0.67639804 0.7124028 0.7044966 0.69994295 0.71650696 0.72418076 0.6843264 0.7240216 0.69354093 0.7117248 0.72136027 0.69509155 0.7216639 0.6931843 0.6778178 0.7178779 0.6803642 0.6945315 0.698576 0.6981687 0.7134326 0.7225031 0.69327605 0.6803229 0.67728555 0.71528167
0.2892893 0.7147233 0.69992965 0.6989572 0.67606366 0.7050833 0.71472377 0.69873106 0.6762125 0.6992068 0.70720774 0.7139875 0.6941226 0.72488153 0.6855297 0.695645 0.71616083 0.68599635 0.70606637 0.7210378 0.6951911 0.706628 0.72051084 0.698152 0.705712 0.67626977 0.71243465 0.7044998 0.69991803 0.71656054 0.7242677 0.68422955 0.72410876 0.69348955 0.7117608 0.72143483 0.6950433 0.72174275 0.6931332 0.6776923 0.71793 0.6802547 0.69448376 0.698544 0.6981374 0.7134713 0.7225815 0.6932262 0.6802129 0.6771609 0.7153232
0.2902903 0.7147696 0.6999039 0.69892555 0.6759308 0.7050889 0.7147663 0.6987078 0.6760795 0.6991807 0.7072175 0.7140297 0.6940721 0.72496814 0.6854431 0.6955951 0.7162057 0.6859088 0.7060743 0.7211171 0.69514275 0.7066355 0.7205859 0.69812095 0.7057142 0.6761416 0.7124664 0.704503 0.6998931 0.716614 0.72435457 0.68413275 0.72419584 0.69343823 0.7117969 0.7215093 0.69499505 0.72182155 0.6930821 0.67756695 0.717982 0.6801453 0.6944361 0.6985121 0.6981061 0.71351 0.7226599 0.69317645 0.6801031 0.67703646 0.71536463
0.2912913 0.7148159 0.69987816 0.6988939 0.6757981 0.7050946 0.71480876 0.6986846 0.67594665 0.6991547 0.7072273 0.71407187 0.69402176 0.7250546 0.6853565 0.69554514 0.7162505 0.6858213 0.7060822 0.72119623 0.6950944 0.70664287 0.7206608 0.6980899 0.7057164 0.6760136 0.7124981 0.7045062 0.6998682 0.7166674 0.72444135 0.6840361 0.7242828 0.6933869 0.7118328 0.7215836 0.69494677 0.7219003 0.6930311 0.67744166 0.7180339 0.68003607 0.6943884 0.6984801 0.6980749 0.7135486 0.7227381 0.69312674 0.6799934 0.6769121 0.715406
0.2922923 0.71486217 0.6998524 0.69886225 0.6756656 0.70510024 0.7148512 0.6986613 0.675814 0.6991286 0.707237 0.71411395 0.6939714 0.725141 0.6852701 0.69549525 0.7162952 0.68573385 0.70609015 0.7212753 0.69504607 0.70665026 0.7207357 0.69805884 0.7057186 0.67588574 0.71252984 0.70450944 0.6998433 0.71672076 0.724528 0.68393946 0.7243697 0.69333565 0.71186876 0.72165793 0.69489855 0.7219789 0.6929801 0.67731655 0.7180857 0.67992693 0.6943407 0.6984482 0.69804364 0.7135871 0.7228162 0.693077 0.6798838 0.6767879 0.7154473
0.2932933 0.71490836 0.6998267 0.6988306 0.67553324 0.7051059 0.7148935 0.69863814 0.6756815 0.6991026 0.7072468 0.714156 0.693921 0.7252272 0.68518364 0.69544536 0.71633977 0.68564653 0.7060981 0.72135437 0.6949978 0.70665765 0.72081053 0.69802785 0.7057207 0.675758 0.7125615 0.7045127 0.6998184 0.71677405 0.7246146 0.68384296 0.7244565 0.6932844 0.7119047 0.72173214 0.6948504 0.72205746 0.6929292 0.67719156 0.7181374 0.679818 0.694293 0.6984163 0.6980124 0.7136256 0.72289425 0.6930274 0.6797743 0.6766638 0.7154885
0.2942943 0.7149545 0.699801 0.698799 0.67540103 0.70511156 0.71493584 0.698615 0.6755491 0.6990766 0.7072565 0.71419793 0.6938707 0.7253133 0.68509734 0.69539547 0.7163843 0.6855593 0.706106 0.7214333 0.6949495 0.70666504 0.72088534 0.69799685 0.7057229 0.6756304 0.7125931 0.70451593 0.6997935 0.7168272 0.7247011 0.6837466 0.72454315 0.69323325 0.7119406 0.7218063 0.69480217 0.7221359 0.6928783 0.6770667 0.71818894 0.6797091 0.69424546 0.6983844 0.69798124 0.71366405 0.7229722 0.6929778 0.67966497 0.6765399 0.7155297
0.2952953 0.7150005 0.69977534 0.6987674 0.67526895 0.7051172 0.7149781 0.6985919 0.6754168 0.69905066 0.7072662 0.71423984 0.6938204 0.7253993 0.68501115 0.6953456 0.71642876 0.6854721 0.70611393 0.7215122 0.6949012 0.7066724 0.72095996 0.69796586 0.70572513 0.675503 0.7126246 0.7045193 0.69976866 0.71688026 0.7247875 0.6836503 0.72462976 0.6931821 0.7119764 0.7218803 0.694754 0.72221434 0.69282746 0.67694193 0.71824044 0.6796003 0.69419783 0.6983525 0.69795007 0.71370244 0.72305006 0.6929282 0.6795557 0.6764161 0.7155708
0.2962963 0.7150465 0.69974965 0.69873583 0.67513704 0.70512295 0.71502024 0.69856876 0.6752848 0.6990247 0.7072759 0.7142817 0.69377023 0.72548515 0.684925 0.69529575 0.7164731 0.685385 0.70612186 0.72159094 0.69485295 0.70667976 0.7210346 0.6979349 0.7057273 0.67537576 0.71265614 0.70452255 0.69974387 0.71693325 0.7248738 0.6835541 0.72471625 0.69313097 0.71201223 0.7219543 0.6947059 0.72229266 0.6927767 0.67681736 0.7182919 0.6794917 0.69415027 0.6983207 0.6979189 0.71374077 0.7231278 0.6928787 0.6794466 0.6762925 0.7156118
0.2972973 0.7150925 0.69972396 0.69870424 0.6750053 0.70512867 0.7150623 0.69854575 0.6751529 0.69899875 0.70728564 0.71432346 0.69372 0.7255709 0.684839 0.69524586 0.7165174 0.68529797 0.7061298 0.7216697 0.6948047 0.7066871 0.7211091 0.69790405 0.7057295 0.6752486 0.7126876 0.7045259 0.699719 0.7169862 0.72495997 0.68345803 0.7248026 0.6930799 0.71204805 0.7220282 0.69465774 0.7223709 0.69272596 0.6766929 0.71834314 0.67938316 0.6941027 0.6982888 0.6978878 0.71377903 0.7232054 0.69282925 0.6793376 0.676169 0.71565276
0.2982983 0.7151384 0.6996983 0.69867265 0.6748737 0.7051344 0.7151044 0.6985227 0.6750211 0.6989729 0.7072953 0.7143651 0.6936698 0.7256565 0.68475306 0.69519603 0.7165616 0.68521106 0.7061378 0.7217483 0.6947565 0.7066945 0.72118354 0.6978731 0.70573163 0.67512167 0.712719 0.7045292 0.6996942 0.71703905 0.72504604 0.68336207 0.72488886 0.69302887 0.7120838 0.722102 0.6946097 0.72244906 0.6926753 0.67656857 0.71839434 0.67927474 0.6940552 0.69825697 0.69785666 0.71381724 0.72328293 0.6927798 0.6792287 0.6760456 0.7156937
0.2992993 0.71518415 0.6996727 0.6986411 0.6747423 0.7051401 0.71514636 0.69849974 0.67488956 0.69894695 0.70730495 0.7144068 0.69361967 0.72574204 0.6846672 0.69514626 0.7166057 0.6851243 0.7061457 0.72182685 0.69470835 0.7067018 0.7212579 0.69784224 0.70573384 0.6749949 0.7127504 0.70453256 0.6996694 0.7170918 0.72513205 0.6832662 0.724975 0.6929779 0.7121195 0.7221757 0.6945616 0.72252715 0.6926246 0.6764444 0.7184454 0.6791665 0.6940077 0.6982252 0.6978256 0.7138554 0.72336036 0.6927304 0.67912 0.6759224 0.71573454
0.3003003 0.7152299 0.6996471 0.6986096 0.67461103 0.70514584 0.7151883 0.6984768 0.67475814 0.69892114 0.7073146 0.7144484 0.6935696 0.7258274 0.6845815 0.6950965 0.7166498 0.68503755 0.70615363 0.72190535 0.6946602 0.70670915 0.7213322 0.6978114 0.70573604 0.6748683 0.7127817 0.70453596 0.6996447 0.7171444 0.72521794 0.6831705 0.72506106 0.69292694 0.7121552 0.7222493 0.69451356 0.72260517 0.692574 0.6763204 0.71849644 0.6790584 0.6939602 0.6981934 0.69779456 0.7138935 0.7234377 0.6926811 0.6790114 0.67579937 0.7157753
0.3013013 0.7152756 0.6996215 0.69857806 0.6744799 0.7051516 0.71523017 0.69845384 0.6746268 0.6988953 0.70732427 0.7144899 0.69351953 0.72591263 0.68449587 0.6950467 0.7166937 0.6849509 0.70616156 0.72198373 0.694612 0.7067165 0.72140646 0.6977806 0.7057382 0.6747418 0.712813 0.70453936 0.6996199 0.71719706 0.72530377 0.6830749 0.72514695 0.6928761 0.71219087 0.72232294 0.6944655 0.72268313 0.69252354 0.67619646 0.7185473 0.67895037 0.6939128 0.6981616 0.6977635 0.71393156 0.723515 0.6926318 0.678903 0.67567647 0.71581596
0.3023023 0.71532124 0.6995959 0.6985466 0.67434895 0.7051574 0.71527195 0.69843096 0.67449576 0.69886947 0.7073339 0.71453136 0.6934695 0.7259977 0.68441033 0.69499695 0.7167376 0.68486434 0.7061695 0.72206205 0.6945639 0.70672375 0.72148055 0.6977498 0.7057404 0.6746155 0.71284425 0.70454276 0.69959515 0.7172495 0.7253894 0.6829794 0.7252327 0.69282526 0.7122265 0.72239643 0.69441754 0.72276103 0.69247305 0.6760727 0.7185981 0.6788425 0.69386536 0.69812983 0.6977325 0.7139695 0.7235921 0.69258255 0.6787946 0.67555374 0.7158566
0.3033033 0.7153668 0.69957036 0.6985151 0.6742182 0.7051632 0.7153137 0.6984081 0.6743648 0.6988437 0.7073435 0.7145727 0.6934195 0.7260827 0.68432486 0.69494724 0.71678144 0.6847779 0.7061774 0.7221403 0.6945158 0.7067311 0.72155464 0.69771904 0.7057426 0.6744894 0.7128754 0.7045462 0.6995705 0.71730196 0.72547495 0.68288404 0.72531843 0.6927745 0.7122621 0.72246987 0.69436955 0.7228388 0.6924226 0.6759491 0.7186488 0.6787348 0.693818 0.6980981 0.6977015 0.71400744 0.7236691 0.6925334 0.6786865 0.67543113 0.71589714
0.3043043 0.71541226 0.69954485 0.69848365 0.6740876 0.70516896 0.71535534 0.6983853 0.67423403 0.69881797 0.7073531 0.71461403 0.69336957 0.7261675 0.6842395 0.69489753 0.7168251 0.6846916 0.70618534 0.72221845 0.6944678 0.70673835 0.7216286 0.6976883 0.7057448 0.67436343 0.71290654 0.7045497 0.6995458 0.71735424 0.7255604 0.6827888 0.72540396 0.6927237 0.7122976 0.7225432 0.69432163 0.72291654 0.69237226 0.67582566 0.71869934 0.6786272 0.69377065 0.6980664 0.6976706 0.7140453 0.72374606 0.69248426 0.67857844 0.67530876 0.7159377
0.3053053 0.7154577 0.69951934 0.6984522 0.6739571 0.70517474 0.715397 0.6983625 0.67410344 0.6987922 0.7073627 0.7146553 0.6933197 0.7262522 0.6841542 0.6948478 0.71686876 0.68460536 0.70619327 0.72229654 0.69441974 0.7067457 0.7217025 0.6976576 0.70574695 0.67423767 0.71293765 0.7045531 0.6995211 0.7174065 0.7256457 0.68269366 0.72548944 0.692673 0.71233314 0.72261643 0.6942737 0.72299415 0.6923219 0.67570233 0.7187498 0.6785197 0.6937233 0.6980347 0.69763964 0.7140831 0.7238229 0.69243515 0.67847055 0.6751865 0.7159781
0.3063063 0.71550304 0.6994938 0.69842076 0.6738268 0.7051806 0.71543854 0.6983398 0.67397296 0.6987665 0.70737225 0.71469647 0.6932698 0.7263368 0.68406904 0.6947982 0.7169123 0.6845192 0.70620126 0.7223745 0.6943717 0.70675296 0.7217763 0.6976269 0.70574915 0.6741121 0.7129687 0.7045566 0.69949645 0.71745867 0.7257309 0.6825986 0.72557473 0.69262236 0.7123686 0.7226896 0.69422585 0.7230717 0.69227165 0.67557913 0.7188002 0.67841244 0.69367605 0.698003 0.6976087 0.7141208 0.7238996 0.6923861 0.6783628 0.6750644 0.71601844
0.3073073 0.71554834 0.6994683 0.69838935 0.6736967 0.7051864 0.71548 0.6983171 0.6738427 0.69874084 0.7073818 0.7147376 0.69321996 0.7264212 0.683984 0.6947485 0.7169558 0.6844331 0.7062092 0.72245246 0.6943237 0.7067602 0.72185004 0.69759625 0.70575136 0.6739867 0.7129997 0.7045601 0.69947183 0.7175107 0.725816 0.6825037 0.7256599 0.69257176 0.7124041 0.7227627 0.694178 0.7231491 0.69222146 0.67545605 0.7188505 0.6783053 0.6936288 0.69797134 0.69757783 0.71415854 0.72397625 0.6923371 0.6782552 0.6749425 0.7160587
0.3083083 0.7155936 0.69944286 0.698358 0.6735667 0.70519227 0.7155214 0.6982944 0.6737126 0.6987152 0.7073913 0.71477866 0.6931702 0.72650546 0.683899 0.6946989 0.71699923 0.68434715 0.7062171 0.7225303 0.6942758 0.7067675 0.7219237 0.6975656 0.70575356 0.6738614 0.71303064 0.7045636 0.6994472 0.7175627 0.72590095 0.682409 0.72574496 0.6925212 0.7124395 0.7228357 0.6941302 0.7232265 0.6921713 0.67533314 0.7189006 0.6781983 0.6935816 0.69793975 0.69754696 0.71419615 0.7240528 0.69228816 0.6781478 0.6748207 0.7160989
0.3093093 0.7156387 0.6994174 0.69832665 0.67343694 0.7051981 0.71556276 0.6982718 0.6735826 0.6986896 0.70740086 0.71481967 0.6931205 0.7265896 0.6838141 0.69464934 0.7170425 0.6842613 0.70622504 0.72260803 0.6942279 0.7067748 0.7219973 0.697535 0.7057558 0.67373633 0.7130615 0.70456713 0.6994226 0.71761453 0.72598577 0.68231434 0.7258299 0.6924707 0.7124748 0.7229086 0.6940824 0.72330374 0.6921212 0.6752104 0.7189507 0.6780914 0.6935344 0.6979081 0.69751614 0.7142337 0.7241292 0.6922393 0.67804044 0.6746991 0.716139
0.3103103 0.7156838 0.699392 0.6982953 0.6733073 0.70520395 0.71560407 0.6982492 0.67345285 0.69866395 0.7074104 0.71486056 0.69307077 0.72667366 0.68372935 0.69459975 0.7170858 0.68417555 0.70623296 0.7226857 0.69417995 0.70678204 0.7220708 0.6975044 0.7057579 0.67361146 0.7130924 0.7045707 0.69939804 0.7176663 0.72607046 0.6822198 0.7259147 0.6924203 0.71251017 0.7229814 0.69403464 0.7233809 0.69207114 0.6750878 0.71900064 0.6779847 0.6934872 0.6978765 0.6974854 0.7142712 0.7242055 0.69219047 0.67793334 0.6745777 0.7161791
0.3113113 0.7157288 0.6993666 0.69826394 0.67317784 0.7052098 0.7156453 0.69822663 0.6733233 0.6986384 0.7074199 0.7149014 0.6930211 0.7267575 0.68364465 0.6945502 0.7171289 0.6840899 0.7062409 0.7227633 0.6941321 0.7067893 0.72214425 0.6974739 0.7057601 0.67348677 0.71312314 0.7045742 0.6993735 0.71771806 0.72615504 0.68212545 0.7259994 0.6923699 0.71254545 0.7230541 0.6939869 0.723458 0.69202113 0.6749654 0.71905047 0.6778782 0.69344014 0.697845 0.6974546 0.7143086 0.7242817 0.6921417 0.67782634 0.6744565 0.71621907
0.3123123 0.7157738 0.69934124 0.69823265 0.6730485 0.7052157 0.7156865 0.6982041 0.6731938 0.69861287 0.70742935 0.7149422 0.6929715 0.7268413 0.6835601 0.6945007 0.71717197 0.68400437 0.7062489 0.72284085 0.6940842 0.7067965 0.7222176 0.69744337 0.7057623 0.67336226 0.7131539 0.7045778 0.699349 0.7177697 0.72623944 0.68203115 0.72608393 0.6923196 0.7125807 0.7231267 0.6939392 0.72353494 0.6919712 0.6748431 0.71910024 0.67777175 0.69339305 0.6978134 0.6974239 0.714346 0.7243579 0.69209296 0.6777195 0.6743354 0.716259
0.3133133 0.7158187 0.69931585 0.6982014 0.6729194 0.7052216 0.71572757 0.6981816 0.67306453 0.6985873 0.7074388 0.7149829 0.692922 0.7269249 0.68347555 0.6944512 0.71721494 0.6839189 0.7062568 0.7229183 0.6940364 0.7068038 0.7222909 0.69741285 0.70576453 0.6732379 0.7131846 0.70458144 0.6993245 0.7178212 0.7263238 0.68193704 0.7261684 0.69226927 0.7126159 0.7231992 0.6938915 0.7236118 0.6919213 0.674721 0.7191499 0.67766553 0.693346 0.6977819 0.6973931 0.71438336 0.7244339 0.6920443 0.67761284 0.6742145 0.7162988
0.3143143 0.7158635 0.6992905 0.6981701 0.67279047 0.7052275 0.71576864 0.6981592 0.6729354 0.69856185 0.70744824 0.7150235 0.69287246 0.7270084 0.68339115 0.69440174 0.71725786 0.68383354 0.70626473 0.72299564 0.6939887 0.706811 0.72236407 0.6973824 0.70576674 0.67311376 0.71321523 0.704585 0.6993 0.7178726 0.72640795 0.68184304 0.7262527 0.692219 0.7126511 0.7232716 0.6938439 0.72368854 0.69187146 0.67459905 0.71919936 0.67755944 0.69329906 0.6977504 0.6973625 0.7144206 0.72450984 0.6919957 0.67750627 0.6740938 0.7163386
0.3153153 0.7159083 0.6992652 0.6981389 0.6726618 0.7052334 0.7158096 0.6981368 0.6728065 0.6985364 0.70745766 0.7150641 0.69282305 0.7270917 0.6833069 0.6943523 0.71730065 0.6837483 0.70627266 0.72307295 0.69394094 0.7068183 0.7224372 0.697352 0.70576894 0.67298985 0.7132458 0.70458865 0.69927555 0.71792394 0.726492 0.68174917 0.7263368 0.6921689 0.7126862 0.7233439 0.6937963 0.72376513 0.6918217 0.6744773 0.71924883 0.6774535 0.6932521 0.6977189 0.69733185 0.7144578 0.7245857 0.69194716 0.67739993 0.67397326 0.7163783
0.3163163 0.71595293 0.6992399 0.69810766 0.6725332 0.7052393 0.71585053 0.6981144 0.67267776 0.69851094 0.7074671 0.71510464 0.69277364 0.72717494 0.6832227 0.6943029 0.7173434 0.68366313 0.7062806 0.72315013 0.6938932 0.7068255 0.7225102 0.6973216 0.70577115 0.6728661 0.7132763 0.7045923 0.6992511 0.7179752 0.72657585 0.68165547 0.7264208 0.69211876 0.7127212 0.7234161 0.6937487 0.72384167 0.691772 0.6743556 0.7192981 0.6773477 0.6932052 0.6976875 0.6973012 0.71449494 0.7246614 0.69189864 0.6772937 0.67385286 0.7164179
0.3173173 0.7159976 0.69921464 0.6980765 0.6724048 0.7052452 0.71589136 0.6980921 0.6725492 0.6984855 0.7074765 0.71514505 0.6927242 0.72725797 0.68313867 0.69425356 0.71738607 0.68357813 0.7062885 0.72322726 0.6938455 0.7068327 0.72258323 0.69729125 0.7057734 0.6727425 0.71330684 0.7045959 0.6992267 0.71802634 0.7266596 0.6815618 0.7265047 0.6920687 0.7127563 0.7234882 0.6937012 0.72391814 0.69172233 0.6742342 0.7193473 0.6772421 0.6931583 0.69765604 0.69727063 0.714532 0.724737 0.6918502 0.6771877 0.6737327 0.7164574
0.3183183 0.7160421 0.69918936 0.6980453 0.6722767 0.70525116 0.71593213 0.6980698 0.67242086 0.69846016 0.70748585 0.7151854 0.69267493 0.72734094 0.68305475 0.6942042 0.7174286 0.6834932 0.70629644 0.7233043 0.6937979 0.7068399 0.7226561 0.6972609 0.7057756 0.6726191 0.7133373 0.7045996 0.6992023 0.7180774 0.7267432 0.68146837 0.7265884 0.6920187 0.71279126 0.72356015 0.6936537 0.72399443 0.6916727 0.674113 0.7193964 0.67713666 0.6931115 0.6976247 0.69724005 0.71456903 0.7248125 0.69180185 0.67708176 0.6736127 0.7164969
0.3193193 0.7160866 0.69916415 0.6980142 0.6721487 0.7052571 0.71597284 0.6980475 0.67229265 0.69843477 0.7074953 0.7152257 0.69262564 0.7274237 0.6829709 0.69415486 0.71747106 0.6834083 0.7063044 0.72338116 0.69375026 0.7068471 0.7227289 0.69723064 0.7057778 0.67249596 0.71336764 0.7046033 0.699178 0.71812844 0.7268267 0.681375 0.726672 0.69196874 0.7128262 0.72363204 0.69360626 0.7240706 0.69162315 0.67399186 0.7194454 0.67703134 0.6930647 0.6975933 0.69720954 0.714606 0.7248879 0.6917535 0.6769761 0.6734929 0.7165362
0.3203203 0.71613103 0.69913894 0.6979831 0.6720209 0.7052631 0.71601343 0.69802535 0.6721647 0.69840944 0.70750463 0.7152659 0.69257647 0.72750634 0.68288714 0.69410557 0.7175135 0.6833236 0.7063123 0.723458 0.6937027 0.7068543 0.72280157 0.69720036 0.70578 0.67237294 0.713398 0.704607 0.6991536 0.71817935 0.72691005 0.68128186 0.7267555 0.69191885 0.7128611 0.7237038 0.6935588 0.7241467 0.6915736 0.6738709 0.7194943 0.67692626 0.69301796 0.6975619 0.6971791 0.71464294 0.7249631 0.6917053 0.6768705 0.6733733 0.71657556
0.3213213 0.7161754 0.6991138 0.697952 0.67189336 0.705269 0.716054 0.6980031 0.6720369 0.69838417 0.7075139 0.7153061 0.6925273 0.7275889 0.6828036 0.69405633 0.71755576 0.683239 0.7063202 0.72353476 0.69365513 0.70686144 0.7228742 0.6971702 0.7057823 0.67225015 0.71342826 0.70461076 0.69912934 0.7182301 0.72699326 0.68118876 0.7268388 0.691869 0.71289593 0.7237755 0.6935114 0.7242227 0.6915242 0.6737502 0.7195431 0.67682123 0.6929712 0.6975306 0.6971486 0.7146797 0.7250383 0.69165707 0.67676514 0.67325383 0.7166148
0.3223223 0.71621966 0.69908863 0.6979209 0.671766 0.705275 0.7160945 0.697981 0.67190933 0.6983589 0.7075233 0.71534616 0.6924782 0.72767127 0.68272007 0.6940071 0.717598 0.68315446 0.7063281 0.72361135 0.6936076 0.70686865 0.7229467 0.69714 0.7057845 0.67212754 0.7134585 0.70461446 0.699105 0.71828085 0.7270763 0.68109584 0.726922 0.69181925 0.71293074 0.72384703 0.69346404 0.7242986 0.69147485 0.67362964 0.71959174 0.67671645 0.69292456 0.69749933 0.6971182 0.7147165 0.72511333 0.69160897 0.6766599 0.67313457 0.71665394
0.3233233 0.7162639 0.6990635 0.69788986 0.6716388 0.70528096 0.7161349 0.6979589 0.67178196 0.6983337 0.7075326 0.7153862 0.69242907 0.7277535 0.6826367 0.6939579 0.71764016 0.68307006 0.706336 0.7236879 0.6935601 0.7068758 0.7230191 0.6971098 0.7057867 0.6720052 0.7134887 0.7046182 0.69908077 0.71833146 0.7271592 0.68100303 0.72700506 0.69176954 0.7129655 0.72391844 0.6934167 0.7243743 0.6914255 0.6735093 0.7196403 0.67661184 0.69287795 0.69746804 0.6970878 0.7147532 0.7251882 0.69156086 0.67655486 0.6730155 0.716693
0.3243243 0.71630806 0.6990384 0.6978588 0.6715118 0.7052869 0.71617526 0.69793683 0.67165476 0.69830847 0.7075419 0.71542615 0.6923801 0.7278356 0.6825534 0.69390875 0.7176822 0.6829857 0.70634395 0.7237643 0.6935127 0.70688295 0.7230915 0.6970797 0.70578897 0.671883 0.7135188 0.704622 0.69905657 0.718382 0.727242 0.6809104 0.727088 0.6917199 0.7130002 0.7239898 0.69336945 0.72444993 0.69137627 0.6733891 0.7196888 0.67650735 0.6928314 0.6974368 0.6970575 0.71478987 0.725263 0.6915129 0.67644995 0.67289656 0.71673197
0.32532534 0.7163521 0.6990133 0.6978278 0.67138505 0.70529294 0.7162155 0.69791484 0.6715278 0.69828326 0.7075511 0.715466 0.6923311 0.72791755 0.68247026 0.69385964 0.71772414 0.6829015 0.7063519 0.7238406 0.6934653 0.7068901 0.72316366 0.6970497 0.7057912 0.671761 0.71354884 0.7046258 0.69903237 0.7184324 0.7273246 0.6808179 0.7271707 0.6916703 0.71303487 0.72406095 0.6933222 0.72452545 0.6913271 0.6732691 0.7197371 0.67640305 0.6927849 0.69740564 0.69702715 0.7148264 0.7253376 0.69146496 0.6763452 0.6727779 0.7167708
0.32632634 0.7163961 0.69898826 0.6977969 0.6712585 0.7052989 0.7162557 0.69789284 0.671401 0.69825816 0.7075604 0.71550584 0.6922822 0.7279994 0.68238723 0.6938105 0.71776605 0.6828174 0.70635974 0.7239168 0.6934179 0.70689726 0.7232358 0.69701964 0.70579344 0.67163914 0.7135789 0.7046296 0.69900817 0.71848273 0.7274071 0.6807255 0.7272534 0.6916208 0.71306944 0.72413206 0.693275 0.72460085 0.691278 0.6731492 0.71978533 0.6762989 0.6927384 0.69737446 0.6969969 0.7148629 0.7254122 0.6914171 0.6762407 0.67265934 0.7168097
0.32732734 0.71644 0.6989632 0.6977659 0.67113215 0.7053049 0.71629584 0.6978709 0.6712744 0.698233 0.70756966 0.7155456 0.6922333 0.7280811 0.68230426 0.69376147 0.7178078 0.6827334 0.7063677 0.72399294 0.6933706 0.70690435 0.7233078 0.6969896 0.70579565 0.67151755 0.71360886 0.7046334 0.698984 0.718533 0.7274894 0.68063325 0.7273359 0.69157135 0.713104 0.72420305 0.69322777 0.72467613 0.6912289 0.6730296 0.71983343 0.67619497 0.692692 0.6973433 0.69696665 0.71489936 0.7254866 0.69136924 0.6761363 0.672541 0.7168484
0.32832834 0.7164839 0.6989382 0.69773495 0.671006 0.70531094 0.71633583 0.69784904 0.67114806 0.698208 0.7075789 0.71558523 0.6921845 0.72816265 0.6822215 0.6937124 0.7178495 0.68264955 0.70637554 0.72406894 0.6933233 0.7069115 0.72337973 0.6969597 0.7057979 0.67139614 0.7136387 0.7046372 0.6989599 0.71858317 0.7275716 0.68054116 0.7274182 0.69152194 0.7131385 0.7242739 0.6931806 0.7247513 0.69117993 0.67291015 0.7198815 0.6760912 0.6926456 0.6973122 0.6969365 0.7149357 0.72556084 0.6913215 0.67603207 0.6724229 0.71688706
0.32932934 0.71652764 0.6989132 0.6977041 0.6708801 0.70531696 0.7163758 0.69782716 0.67102194 0.6981829 0.7075881 0.7156248 0.69213575 0.72824407 0.6821388 0.69366336 0.7178911 0.68256575 0.70638347 0.7241448 0.69327605 0.7069186 0.72345155 0.69692975 0.7058002 0.67127496 0.7136686 0.70464104 0.6989358 0.7186332 0.7276537 0.6804492 0.7275004 0.6914726 0.713173 0.7243447 0.69313353 0.72482634 0.691131 0.67279094 0.7199294 0.67598754 0.69259924 0.69728106 0.6969063 0.714972 0.725635 0.6912738 0.67592806 0.672305 0.7169256
0.33033034 0.71657133 0.69888824 0.6976732 0.6707544 0.70532304 0.7164157 0.69780535 0.670896 0.6981579 0.7075973 0.7156643 0.69208705 0.7283253 0.68205625 0.6936144 0.71793264 0.6824821 0.70639133 0.7242206 0.6932288 0.7069257 0.72352326 0.69689983 0.7058024 0.67115396 0.7136984 0.7046449 0.6989117 0.7186831 0.7277356 0.68035734 0.72758245 0.6914233 0.71320736 0.7244153 0.69308645 0.72490126 0.6910821 0.67267185 0.71997714 0.6758841 0.6925529 0.69725 0.69687617 0.71500826 0.725709 0.6912262 0.67582417 0.6721872 0.71696407
0.33133134 0.71661496 0.6988633 0.6976424 0.67062885 0.70532906 0.7164555 0.6977836 0.6707702 0.69813293 0.7076065 0.7157038 0.69203836 0.7284064 0.6819738 0.6935655 0.71797407 0.68239856 0.70639926 0.7242962 0.69318163 0.7069328 0.72359484 0.69687 0.70580465 0.67103314 0.7137282 0.7046488 0.6988877 0.71873295 0.7278173 0.6802656 0.7276644 0.69137406 0.7132417 0.72448575 0.6930394 0.72497606 0.6910333 0.672553 0.7200248 0.67578083 0.69250673 0.69721895 0.69684607 0.7150444 0.72578293 0.6911786 0.67572045 0.67206967 0.71700245
0.33233234 0.7166585 0.6988384 0.6976116 0.67050356 0.7053351 0.7164953 0.69776183 0.6706447 0.698108 0.7076156 0.7157431 0.6919898 0.7284874 0.6818915 0.69351655 0.7180154 0.6823151 0.7064071 0.72437173 0.6931345 0.7069399 0.7236663 0.6968402 0.7058069 0.67091256 0.7137579 0.70465267 0.6988637 0.7187827 0.7278989 0.68017405 0.7277462 0.6913249 0.713276 0.72455615 0.69299245 0.72505075 0.6909846 0.6724343 0.7200724 0.6756777 0.6924605 0.6971879 0.696816 0.7150805 0.72585666 0.6911311 0.675617 0.67195225 0.7170408
0.33333334 0.716702 0.6988135 0.69758075 0.6703785 0.70534116 0.7165349 0.69774014 0.6705194 0.6980831 0.7076248 0.7157824 0.6919412 0.7285682 0.68180937 0.6934677 0.7180566 0.68223184 0.706415 0.7244472 0.69308734 0.70694697 0.7237377 0.6968104 0.7058092 0.67079216 0.7137875 0.7046566 0.69883966 0.7188324 0.7279804 0.6800826 0.72782785 0.69127584 0.7133103 0.7246264 0.6929455 0.7251253 0.6909359 0.67231584 0.72011983 0.6755748 0.69241434 0.69715697 0.69678605 0.7151165 0.72593033 0.6910837 0.6755136 0.6718351 0.717079
0.33433434 0.7167454 0.69878864 0.69755 0.67025363 0.70534724 0.71657455 0.6977185 0.67039436 0.6980582 0.7076339 0.7158216 0.69189274 0.72864884 0.6817273 0.6934188 0.7180978 0.68214864 0.7064229 0.7245225 0.69304025 0.706954 0.723809 0.6967807 0.70581144 0.670672 0.7138171 0.70466053 0.6988157 0.7188819 0.7280617 0.67999136 0.7279093 0.6912268 0.71334445 0.7246966 0.6928985 0.72519976 0.69088733 0.6721975 0.72016716 0.6754721 0.69236827 0.697126 0.69675606 0.71515244 0.7260038 0.69103634 0.67541045 0.6717181 0.71711713
0.33533534 0.71678865 0.6987638 0.6975193 0.670129 0.7053533 0.716614 0.69769686 0.6702695 0.6980334 0.70764303 0.7158608 0.6918443 0.7287293 0.68164533 0.69337 0.7181389 0.6820656 0.7064308 0.7245977 0.6929932 0.7069611 0.7238802 0.696751 0.7058137 0.670552 0.7138466 0.70466447 0.6987918 0.7189313 0.7281428 0.6799002 0.72799075 0.69117785 0.7133786 0.7247666 0.69285166 0.725274 0.6908388 0.67207944 0.7202144 0.6753695 0.6923222 0.69709504 0.69672614 0.7151883 0.7260772 0.690989 0.67530745 0.6716013 0.7171552
0.33633634 0.71683186 0.698739 0.6974886 0.6700046 0.7053594 0.71665347 0.69767535 0.6701448 0.6980086 0.70765215 0.7158998 0.6917959 0.72880965 0.68156356 0.69332117 0.7181798 0.68198264 0.70643866 0.72467273 0.6929462 0.7069681 0.7239512 0.6967214 0.705816 0.67043227 0.7138761 0.7046684 0.6987679 0.71898067 0.7282238 0.6798092 0.728072 0.6911289 0.7134127 0.7248365 0.6928048 0.72534823 0.69079036 0.67196155 0.7202615 0.6752671 0.6922762 0.69706416 0.6966962 0.71522415 0.7261504 0.69094175 0.6752046 0.6714847 0.7171932
0.33733734 0.716875 0.69871426 0.69745797 0.66988045 0.7053655 0.7166928 0.69765383 0.6700204 0.6979838 0.7076613 0.7159388 0.69174755 0.7288898 0.68148184 0.6932724 0.7182207 0.6818998 0.7064465 0.7247477 0.6928993 0.70697516 0.72402215 0.69669175 0.70581824 0.67031264 0.7139056 0.7046724 0.698744 0.7190299 0.7283047 0.6797184 0.72815305 0.6910801 0.71344674 0.7249063 0.69275796 0.7254223 0.690742 0.6718438 0.7203085 0.6751649 0.6922302 0.6970333 0.69666636 0.71525985 0.7262235 0.6908946 0.67510194 0.6713683 0.7172311
0.33833835 0.7169181 0.69868946 0.69742733 0.6697565 0.70537156 0.7167321 0.6976323 0.6698962 0.6979591 0.70767033 0.71597767 0.69169927 0.7289699 0.6814003 0.6932237 0.7182615 0.6818171 0.7064544 0.7248225 0.6928523 0.7069822 0.72409296 0.6966622 0.7058205 0.6701933 0.71393496 0.7046764 0.69872016 0.719079 0.7283854 0.6796277 0.728234 0.6910313 0.7134808 0.724976 0.69271123 0.72549623 0.6906937 0.67172635 0.7203554 0.6750628 0.6921843 0.6970025 0.69663656 0.7152955 0.7262965 0.69084746 0.6749995 0.67125213 0.7172689
0.33933935 0.7169611 0.6986647 0.6973967 0.66963273 0.7053777 0.7167713 0.6976109 0.6697722 0.6979344 0.7076794 0.71601653 0.69165105 0.7290497 0.6813189 0.693175 0.7183022 0.68173456 0.70646226 0.72489727 0.6928054 0.7069892 0.72416365 0.6966327 0.7058228 0.6700741 0.7139643 0.7046804 0.6986963 0.7191281 0.728466 0.6795372 0.7283148 0.6909826 0.7135147 0.72504556 0.6926645 0.7255701 0.69064546 0.67160904 0.7204021 0.6749609 0.69213843 0.69697165 0.69660676 0.71533114 0.7263693 0.6908004 0.6748972 0.6711361 0.7173066
0.34034035 0.717004 0.69864005 0.6973662 0.6695092 0.7053838 0.7168104 0.6975895 0.66964847 0.6979098 0.70768845 0.7160552 0.6916028 0.7291294 0.6812376 0.6931263 0.7183428 0.68165207 0.70647013 0.72497183 0.69275856 0.70699626 0.7242343 0.6966032 0.7058251 0.66995513 0.71399355 0.7046844 0.69867253 0.71917695 0.7285464 0.67944676 0.7283955 0.69093394 0.7135486 0.725115 0.69261783 0.72564375 0.69059724 0.6714919 0.7204488 0.6748592 0.69209266 0.69694084 0.696577 0.7153666 0.726442 0.69075346 0.6747951 0.67102027 0.7173442
0.34134135 0.7170468 0.6986154 0.69733566 0.6693859 0.7053899 0.71684945 0.6975682 0.6695249 0.69788516 0.70769745 0.7160939 0.6915547 0.72920895 0.6811564 0.69307774 0.71838325 0.68156976 0.70647794 0.72504634 0.6927118 0.70700324 0.72430474 0.69657373 0.70582736 0.6698364 0.71402276 0.70468843 0.69864875 0.71922576 0.7286266 0.6793565 0.72847605 0.69088537 0.7135824 0.7251843 0.69257116 0.7257173 0.69054914 0.67137504 0.7204953 0.6747577 0.6920469 0.69691014 0.6965473 0.71540207 0.7265146 0.6907065 0.6746931 0.67090464 0.71738183
0.34234235 0.7170896 0.69859076 0.69730514 0.6692628 0.70539606 0.7168884 0.69754684 0.6694016 0.6978606 0.70770645 0.71613246 0.6915067 0.7292883 0.68107533 0.69302917 0.71842366 0.68148756 0.7064858 0.72512066 0.69266504 0.7070102 0.7243751 0.6965443 0.7058297 0.66971785 0.71405196 0.7046925 0.698625 0.71927446 0.7287068 0.67926645 0.72855645 0.69083685 0.7136162 0.7252535 0.6925246 0.7257908 0.69050115 0.67125833 0.7205417 0.6746564 0.69200116 0.6968794 0.6965177 0.7154375 0.726587 0.69065964 0.67459136 0.6707892 0.7174193
0.34334335 0.7171322 0.69856614 0.6972747 0.66914 0.70540214 0.7169273 0.6975256 0.6692785 0.69783604 0.70771545 0.71617097 0.69145864 0.7293675 0.6809944 0.69298065 0.71846396 0.6814055 0.7064937 0.7251949 0.6926183 0.7070172 0.7244454 0.69651496 0.705832 0.66959953 0.71408105 0.70469654 0.6986013 0.7193231 0.7287867 0.6791765 0.7286367 0.6907884 0.7136499 0.7253226 0.69247806 0.7258641 0.6904532 0.67114186 0.72058797 0.67455524 0.6919555 0.69684875 0.6964881 0.71547276 0.7266593 0.69061285 0.67448974 0.67067397 0.7174567
0.34434435 0.7171748 0.6985416 0.6972442 0.6690174 0.70540833 0.7169661 0.6975044 0.66915566 0.69781154 0.70772445 0.71620935 0.6914107 0.72944653 0.6809136 0.6929321 0.7185042 0.6813235 0.7065015 0.725269 0.6925716 0.70702416 0.7245155 0.69648564 0.70583427 0.66948146 0.7141101 0.7047006 0.69857764 0.71937156 0.7288666 0.67908674 0.72871673 0.69074 0.71368355 0.72539157 0.69243157 0.7259373 0.6904053 0.6710255 0.72063416 0.6744542 0.6919099 0.6968181 0.69645846 0.715508 0.7267314 0.6905661 0.67438835 0.6705589 0.717494
0.34534535 0.7172173 0.698517 0.6972139 0.668895 0.7054145 0.71700484 0.6974832 0.66903305 0.6977871 0.7077334 0.7162477 0.6913628 0.72952545 0.680833 0.6928837 0.7185443 0.6812417 0.70650935 0.725343 0.69252497 0.70703113 0.72458553 0.6964564 0.7058366 0.66936356 0.7141391 0.7047047 0.69855404 0.71941996 0.7289462 0.67899716 0.72879666 0.69069165 0.71371716 0.7254604 0.6923851 0.7260104 0.6903575 0.67090946 0.72068024 0.6743534 0.6918643 0.6967875 0.69642895 0.71554315 0.7268034 0.6905195 0.67428714 0.67044413 0.71753126
0.34634635 0.7172597 0.6984925 0.6971835 0.6687728 0.7054206 0.71704346 0.6974621 0.6689106 0.69776267 0.7077424 0.71628594 0.691315 0.7296041 0.68075246 0.6928353 0.7185843 0.68116003 0.70651716 0.72541684 0.69247836 0.7070381 0.72465545 0.6964271 0.7058389 0.6692459 0.7141681 0.7047088 0.69853044 0.71946824 0.7290258 0.6789077 0.7288765 0.6906434 0.7137508 0.72552913 0.6923387 0.72608334 0.69030976 0.6707936 0.72072613 0.6742528 0.69181883 0.6967569 0.69639945 0.7155782 0.7268753 0.6904729 0.67418605 0.6703295 0.7175684
0.34734735 0.717302 0.6984681 0.6971532 0.6686509 0.7054268 0.717082 0.697441 0.6687885 0.6977383 0.70775133 0.7163241 0.6912672 0.7296827 0.68067205 0.69278693 0.71862423 0.68107843 0.706525 0.72549057 0.69243187 0.7070451 0.7247252 0.6963979 0.7058412 0.6691284 0.7141969 0.7047129 0.69850683 0.7195164 0.7291052 0.6788184 0.7289561 0.6905952 0.7137843 0.72559774 0.69229233 0.7261562 0.6902621 0.6706779 0.72077197 0.6741524 0.69177336 0.6967264 0.69637 0.7156132 0.726947 0.69042635 0.6740852 0.67021513 0.71760553
0.34834835 0.7173443 0.6984436 0.69712293 0.6685292 0.70543295 0.71712047 0.69741994 0.66866654 0.6977139 0.7077602 0.7163622 0.6912195 0.72976106 0.68059176 0.69273865 0.71866405 0.680997 0.70653284 0.7255642 0.6923854 0.707052 0.72479486 0.69636875 0.7058435 0.66901124 0.71422577 0.7047171 0.6984833 0.71956444 0.7291844 0.6787293 0.72903556 0.6905471 0.7138177 0.7256662 0.692246 0.7262289 0.6902145 0.67056245 0.7208176 0.67405206 0.69172794 0.6966959 0.69634056 0.7156482 0.72701865 0.6903799 0.67398447 0.6701009 0.7176425
0.34934935 0.7173864 0.6984192 0.69709265 0.66840774 0.70543915 0.7171589 0.69739896 0.6685448 0.69768965 0.70776916 0.71640015 0.6911719 0.72983927 0.68051165 0.6926904 0.71870375 0.6809157 0.70654064 0.7256377 0.6923389 0.7070589 0.7248644 0.6963396 0.70584583 0.66889423 0.71425456 0.7047212 0.6984598 0.7196124 0.7292635 0.6786403 0.72911483 0.69049907 0.7138511 0.7257346 0.69219977 0.7263015 0.690167 0.6704472 0.7208632 0.673952 0.6916826 0.6966654 0.69631124 0.715683 0.72709006 0.69033355 0.673884 0.66998696 0.71767944
0.35035035 0.7174285 0.69839483 0.6970625 0.6682865 0.70544535 0.71719724 0.697378 0.66842335 0.6976654 0.70777804 0.71643806 0.69112426 0.7299173 0.68043166 0.69264215 0.7187434 0.68083453 0.7065485 0.72571105 0.6922925 0.7070658 0.72493386 0.6963106 0.70584816 0.6687774 0.7142832 0.7047254 0.6984363 0.7196602 0.7293424 0.6785515 0.729194 0.6904511 0.7138845 0.72580284 0.6921536 0.726374 0.69011956 0.6703321 0.7209087 0.6738521 0.6916372 0.696635 0.69628185 0.7157178 0.7271614 0.6902872 0.6737836 0.6698732 0.7177163
0.35135135 0.7174705 0.6983705 0.6970323 0.6681655 0.70545155 0.71723545 0.6973571 0.6683021 0.69764113 0.7077869 0.71647584 0.69107676 0.7299952 0.6803518 0.692594 0.7187829 0.6807535 0.7065563 0.72578424 0.69224614 0.70707273 0.7250031 0.69628155 0.70585054 0.6686609 0.7143119 0.7047296 0.6984129 0.71970797 0.7294212 0.6784628 0.72927296 0.69040316 0.71391773 0.72587097 0.69210744 0.72644633 0.69007224 0.6702172 0.720954 0.67375237 0.691592 0.6966046 0.6962526 0.7157525 0.7272326 0.6902409 0.67368346 0.66975963 0.717753
0.35235235 0.7175124 0.6983462 0.6970022 0.6680447 0.70545775 0.71727365 0.69733626 0.66818106 0.69761693 0.70779574 0.71651363 0.6910293 0.73007286 0.68027204 0.6925459 0.71882236 0.6806726 0.7065641 0.7258574 0.6921998 0.70707965 0.7250723 0.6962525 0.70585287 0.6685446 0.7143405 0.7047338 0.6983895 0.7197556 0.72949976 0.67837435 0.7293518 0.6903553 0.713951 0.725939 0.6920613 0.7265186 0.6900249 0.6701026 0.72099924 0.6736528 0.69154674 0.6965743 0.6962233 0.7157871 0.7273036 0.6901947 0.6735835 0.66964626 0.7177897
0.35335335 0.7175542 0.69832194 0.6969721 0.66792417 0.70546395 0.71731174 0.6973154 0.6680603 0.6975928 0.7078046 0.71655124 0.6909819 0.7301504 0.6801925 0.69249785 0.7188617 0.6805918 0.70657194 0.72593033 0.69215363 0.70708656 0.7251414 0.6962236 0.7058552 0.6684285 0.71436906 0.704738 0.6983661 0.7198031 0.7295782 0.678286 0.7294305 0.69030756 0.7139842 0.72600687 0.6920153 0.7265907 0.6899777 0.66998816 0.7210443 0.67355347 0.69150156 0.696544 0.6961941 0.7158217 0.72737455 0.69014865 0.6734837 0.66953313 0.7178263
0.35435435 0.717596 0.6982977 0.69694203 0.6678039 0.7054702 0.7173497 0.69729465 0.6679397 0.6975687 0.70781344 0.7165888 0.6909346 0.73022777 0.68011296 0.6924498 0.7189009 0.6805112 0.70657974 0.7260032 0.6921074 0.7070934 0.72521037 0.6961947 0.7058576 0.6683126 0.71439755 0.70474225 0.69834274 0.71985054 0.7296565 0.67819786 0.729509 0.6902599 0.71401733 0.72607464 0.6919693 0.7266627 0.68993056 0.6698739 0.7210893 0.6734543 0.69145644 0.6965137 0.69616497 0.7158562 0.7274453 0.6901026 0.6733842 0.66942024 0.7178628
0.35535535 0.7176376 0.6982735 0.696912 0.6676838 0.7054764 0.7173876 0.6972739 0.66781944 0.69754463 0.7078222 0.7166263 0.69088733 0.73030496 0.6800336 0.6924019 0.7189401 0.68043065 0.70658755 0.72607595 0.69206125 0.70710033 0.7252792 0.69616586 0.7058599 0.668197 0.714426 0.7047465 0.69831944 0.7198978 0.72973466 0.6781098 0.7295873 0.69021225 0.7140504 0.7261423 0.6919233 0.7267345 0.68988353 0.66975987 0.7211341 0.67335534 0.6914114 0.6964835 0.6961358 0.7158906 0.72751594 0.6900566 0.67328477 0.6693076 0.7178992
0.35635635 0.7176792 0.6982493 0.696882 0.6675639 0.70548266 0.71742547 0.6972532 0.66769934 0.6975206 0.707831 0.7166637 0.6908401 0.73038197 0.6799544 0.69235396 0.7189792 0.6803503 0.70659536 0.72614855 0.6920152 0.7071072 0.72534794 0.696137 0.7058623 0.66808164 0.71445435 0.7047507 0.6982962 0.719945 0.72981256 0.678022 0.72966546 0.6901647 0.71408343 0.7262098 0.6918774 0.7268062 0.68983656 0.669646 0.7211789 0.6732565 0.6913664 0.6964533 0.69610673 0.7159249 0.72758645 0.6900107 0.6731856 0.6691951 0.71793556
0.35735735 0.7177207 0.69822514 0.6968521 0.66744435 0.7054889 0.71746325 0.69723254 0.6675795 0.69749665 0.7078398 0.71670103 0.690793 0.7304588 0.6798754 0.6923061 0.7190181 0.6802701 0.7066031 0.726221 0.6919691 0.70711404 0.72541654 0.6961082 0.7058646 0.6679665 0.71448267 0.704755 0.69827294 0.71999204 0.7298904 0.67793435 0.7297435 0.69011724 0.7141164 0.7262772 0.6918316 0.7268778 0.68978965 0.6695324 0.7212235 0.67315793 0.69132143 0.6964231 0.6960777 0.7159592 0.7276568 0.6899649 0.6730866 0.6690829 0.71797186
0.35835835 0.71776205 0.69820106 0.69682217 0.66732496 0.7054952 0.7175009 0.697212 0.6674599 0.6974727 0.70784855 0.7167382 0.6907459 0.7305355 0.67979646 0.6922583 0.71905696 0.68018997 0.7066109 0.7262934 0.69192314 0.7071209 0.725485 0.6960795 0.705867 0.66785157 0.7145109 0.7047593 0.69824976 0.720039 0.729968 0.67784685 0.7298213 0.69006985 0.7141493 0.72634447 0.6917858 0.7269493 0.6897428 0.669419 0.721268 0.6730595 0.69127655 0.696393 0.6960487 0.7159934 0.727727 0.6899191 0.67298776 0.6689709 0.71800804
0.35935935 0.71780336 0.69817704 0.6967923 0.6672058 0.70550144 0.71753854 0.6971914 0.6673405 0.6974488 0.70785725 0.71677536 0.6906989 0.730612 0.6797176 0.69221056 0.71909577 0.68011 0.7066187 0.7263656 0.6918772 0.70712775 0.7255534 0.6960508 0.7058694 0.6677369 0.7145391 0.7047636 0.6982266 0.72008586 0.73004544 0.6777595 0.729899 0.6900225 0.71418214 0.7264116 0.6917401 0.72702056 0.6896961 0.6693058 0.72131234 0.67296135 0.6912317 0.6963629 0.6960197 0.7160275 0.7277971 0.6898734 0.6728892 0.66885906 0.71804416
0.36036035 0.7178446 0.698153 0.6967625 0.66708684 0.7055077 0.7175761 0.6971709 0.66722137 0.69742495 0.707866 0.71681243 0.690652 0.73068833 0.679639 0.6921629 0.71913445 0.68003017 0.7066265 0.72643775 0.6918313 0.7071346 0.72562164 0.69602215 0.7058717 0.6676224 0.71456724 0.7047679 0.69820344 0.7201326 0.73012275 0.6776723 0.7299765 0.68997526 0.714215 0.7264786 0.69169444 0.7270917 0.6896494 0.6691928 0.7213566 0.6728633 0.6911869 0.69633293 0.6959908 0.71606153 0.72786707 0.6898278 0.67279077 0.6687475 0.71808016
0.36136135 0.71788573 0.698129 0.69673276 0.66696817 0.70551395 0.7176135 0.6971504 0.66710246 0.6974011 0.7078747 0.7168494 0.6906051 0.73076445 0.6795604 0.69211525 0.719173 0.6799505 0.7066343 0.72650975 0.6917855 0.7071414 0.72568977 0.69599354 0.7058741 0.6675082 0.7145953 0.7047722 0.6981804 0.72017926 0.7301999 0.67758536 0.7300538 0.68992805 0.7142477 0.72654545 0.69164884 0.7271628 0.6896028 0.66908 0.7214007 0.6727655 0.6911422 0.6963029 0.69596195 0.7160955 0.72793686 0.6897822 0.67269254 0.66863614 0.7181161
0.36236235 0.71792674 0.69810504 0.696703 0.66684973 0.7055203 0.7176509 0.69713 0.6669837 0.6973773 0.7078834 0.7168863 0.6905583 0.73084044 0.67948204 0.6920676 0.7192115 0.6798709 0.70664203 0.72658163 0.69173974 0.70714825 0.7257578 0.695965 0.70587647 0.6673942 0.71462333 0.7047765 0.6981573 0.72022575 0.7302768 0.6774985 0.730131 0.68988097 0.7142804 0.7266122 0.69160324 0.72723365 0.68955624 0.6689675 0.7214447 0.67266786 0.6910975 0.69627297 0.6959331 0.71612936 0.72800654 0.6897367 0.6725945 0.66852504 0.718152
0.36336336 0.71796775 0.69808114 0.6966733 0.66673154 0.70552653 0.7176882 0.69710964 0.6668653 0.6973536 0.70789206 0.71692306 0.69051164 0.73091626 0.6794038 0.6920201 0.7192499 0.67979145 0.70664984 0.7266534 0.691694 0.70715505 0.72582567 0.6959365 0.7058789 0.66728055 0.7146513 0.7047809 0.6981343 0.7202721 0.7303536 0.67741185 0.730208 0.68983394 0.71431303 0.72667885 0.69155777 0.7273044 0.6895098 0.6688552 0.7214886 0.67257047 0.6910529 0.69624305 0.6959044 0.7161632 0.72807604 0.68969136 0.6724967 0.6684142 0.71818775
0.36436436 0.7180086 0.6980573 0.69664365 0.6666136 0.70553285 0.7177254 0.6970893 0.6667471 0.6973299 0.7079007 0.7169598 0.690465 0.7309919 0.67932564 0.6919727 0.7192882 0.6797122 0.7066576 0.726725 0.6916483 0.70716184 0.72589344 0.695908 0.7058813 0.66716707 0.7146792 0.7047852 0.69811136 0.72031844 0.73043025 0.67732537 0.7302848 0.68978703 0.7143456 0.7267453 0.6915123 0.72737503 0.68946344 0.6687431 0.72153234 0.67247325 0.6910084 0.6962132 0.6958756 0.71619695 0.7281455 0.689646 0.67239904 0.6683035 0.71822345
0.36536536 0.7180494 0.69803345 0.696614 0.6664959 0.70553917 0.71776253 0.697069 0.66662914 0.6973062 0.70790935 0.7169964 0.69041836 0.73106736 0.6792477 0.6919252 0.7193264 0.679633 0.7066654 0.7267965 0.6916027 0.70716864 0.7259611 0.69587964 0.7058837 0.6670538 0.714707 0.70478964 0.6980884 0.72036463 0.73050666 0.67723906 0.73036146 0.6897401 0.7143781 0.72681165 0.6914669 0.7274455 0.6894171 0.6686312 0.721576 0.6723762 0.69096386 0.6961834 0.6958469 0.71623063 0.7282147 0.68960077 0.67230165 0.6681931 0.71825904
0.36636636 0.7180901 0.6980096 0.69658446 0.66637844 0.7055454 0.7177996 0.6970488 0.6665114 0.6972826 0.707918 0.7170329 0.6903719 0.7311427 0.67916983 0.6918779 0.71936446 0.67955405 0.70667315 0.72686785 0.69155717 0.70717543 0.7260287 0.69585127 0.70588607 0.6669408 0.7147348 0.704794 0.6980655 0.7204107 0.7305829 0.6771529 0.73043793 0.68969333 0.71441054 0.72687787 0.69142157 0.7275158 0.68937093 0.6685195 0.7216195 0.67227936 0.69091946 0.6961536 0.6958183 0.7162642 0.7282838 0.6895556 0.67220443 0.6680829 0.71829456
0.36736736 0.7181307 0.6979859 0.6965549 0.66626126 0.70555174 0.71783656 0.6970286 0.66639394 0.697259 0.7079266 0.7170693 0.69032544 0.7312178 0.6790921 0.6918306 0.7194025 0.6794751 0.7066809 0.7269391 0.6915117 0.7071822 0.7260961 0.69582295 0.7058885 0.66682804 0.7147625 0.7047984 0.69804263 0.72045666 0.730659 0.6770669 0.7305142 0.6896466 0.71444297 0.7269439 0.6913763 0.72758603 0.68932474 0.6684081 0.7216629 0.67218274 0.69087505 0.69612384 0.6957897 0.7162977 0.7283528 0.68951046 0.6721074 0.6679729 0.71833
0.36836836 0.71817124 0.69796216 0.69652545 0.66614425 0.70555806 0.71787345 0.69700843 0.66627675 0.69723547 0.70793515 0.7171057 0.69027907 0.7312927 0.67901456 0.69178337 0.7194404 0.6793964 0.70668864 0.7270102 0.6914663 0.707189 0.7261634 0.69579464 0.7058909 0.66671556 0.7147901 0.7048028 0.6980198 0.7205025 0.73073494 0.6769811 0.73059034 0.6896 0.7144753 0.72700983 0.6913311 0.72765607 0.68927866 0.6682969 0.72170615 0.6720863 0.69083077 0.69609416 0.69576114 0.7163311 0.72842157 0.68946546 0.6720106 0.6678632 0.7183654
0.36936936 0.7182117 0.69793844 0.696496 0.66602755 0.7055644 0.7179103 0.6969883 0.66615975 0.697212 0.70794374 0.717142 0.69023275 0.7313675 0.67893714 0.69173616 0.7194782 0.67931783 0.7066964 0.7270811 0.69142085 0.70719576 0.72623056 0.69576645 0.70589334 0.66660327 0.7148177 0.7048073 0.69799703 0.7205482 0.7308107 0.67689544 0.73066634 0.68955344 0.7145075 0.72707564 0.6912859 0.7277259 0.6892327 0.6681859 0.7217493 0.6719901 0.6907865 0.69606453 0.69573265 0.7163645 0.72849023 0.68942046 0.671914 0.6677537 0.71840066
0.37037036 0.71825206 0.6979148 0.69646657 0.6659111 0.7055707 0.717947 0.69696826 0.66604304 0.69718856 0.70795226 0.71717817 0.6901865 0.73144215 0.6788599 0.6916891 0.7195159 0.67923933 0.70670414 0.727152 0.69137555 0.70720255 0.72629756 0.69573826 0.7058958 0.66649127 0.71484524 0.7048117 0.69797426 0.72059387 0.7308862 0.67680997 0.7307421 0.68950695 0.71453977 0.7271413 0.69124085 0.7277957 0.68918675 0.66807514 0.72179234 0.6718941 0.6907423 0.6960349 0.69570416 0.71639776 0.7285587 0.6893756 0.6718176 0.66764444 0.7184358
0.37137136 0.7182923 0.6978912 0.6964372 0.6657949 0.7055771 0.71798366 0.69694823 0.6659266 0.69716513 0.7079608 0.7172142 0.69014037 0.73151654 0.67878276 0.691642 0.71955353 0.679161 0.7067118 0.7272226 0.6913303 0.7072093 0.7263645 0.6957101 0.7058982 0.6663795 0.7148727 0.70481616 0.69795156 0.72063935 0.7309616 0.6767247 0.73081774 0.6894606 0.7145719 0.7272068 0.6911958 0.7278653 0.6891409 0.66796464 0.72183526 0.6717983 0.6906982 0.69600534 0.6956758 0.71643096 0.7286271 0.6893308 0.6717214 0.66753536 0.71847093
0.37237236 0.71833247 0.69786763 0.69640785 0.6656789 0.7055834 0.71802026 0.69692826 0.66581035 0.69714177 0.7079693 0.7172503 0.6900943 0.7315908 0.6787058 0.69159496 0.7195911 0.6790829 0.7067196 0.7272932 0.6912851 0.707216 0.7264313 0.69568205 0.70590067 0.666268 0.71490014 0.70482063 0.6979289 0.72068477 0.73103684 0.67663956 0.73089314 0.6894142 0.71460396 0.7272722 0.6911508 0.7279348 0.68909514 0.6678543 0.72187805 0.6717026 0.69065416 0.6959758 0.6956474 0.7164641 0.72869533 0.68928605 0.6716254 0.6674266 0.718506
0.37337336 0.7183726 0.6978441 0.6963786 0.6655632 0.7055897 0.71805674 0.69690835 0.66569436 0.6971184 0.70797783 0.71728617 0.6900483 0.7316649 0.6786289 0.691548 0.7196285 0.6790048 0.70672727 0.7273636 0.69123995 0.70722276 0.72649795 0.69565403 0.7059031 0.6661567 0.7149275 0.7048251 0.69790626 0.72073007 0.7311119 0.6765546 0.7309684 0.689368 0.714636 0.7273375 0.6911059 0.7280041 0.6890495 0.6677443 0.72192067 0.67160726 0.6906101 0.69594634 0.6956191 0.7164971 0.7287634 0.68924147 0.6715296 0.667318 0.7185409
0.37437436 0.7184126 0.6978206 0.6963494 0.66544783 0.7055961 0.7180931 0.69688845 0.66557866 0.6970951 0.7079863 0.71732205 0.6900023 0.73173887 0.67855227 0.69150114 0.7196658 0.6789269 0.706735 0.72743386 0.69119483 0.7072295 0.72656447 0.695626 0.70590556 0.66604567 0.7149548 0.7048296 0.69788367 0.72077525 0.73118675 0.67646986 0.7310435 0.6893218 0.714668 0.72740257 0.691061 0.72807324 0.6890039 0.6676344 0.7219632 0.671512 0.6905662 0.6959169 0.69559085 0.71653014 0.7288313 0.6891969 0.67143404 0.6672097 0.7185757
0.3753754 0.7184525 0.6977971 0.6963202 0.6653326 0.7056024 0.7181294 0.6968686 0.6654632 0.69707185 0.70799476 0.71735775 0.6899564 0.7318126 0.6784757 0.6914543 0.7197031 0.67884916 0.7067427 0.727504 0.69114983 0.70723623 0.72663087 0.6955981 0.705908 0.6659349 0.71498203 0.7048341 0.69786114 0.7208203 0.73126143 0.6763852 0.73111844 0.68927574 0.71469986 0.72746754 0.6910162 0.72814226 0.68895835 0.6675248 0.72200567 0.67141706 0.6905223 0.6958875 0.69556266 0.716563 0.72889906 0.6891524 0.6713387 0.66710156 0.71861047
0.3763764 0.7184923 0.6977737 0.69629097 0.6652177 0.7056088 0.71816564 0.6968488 0.665348 0.69704866 0.7080032 0.71739346 0.68991065 0.73188615 0.6783993 0.6914075 0.7197402 0.67877156 0.7067504 0.727574 0.6911048 0.70724297 0.7266971 0.69557023 0.70591044 0.66582435 0.71500915 0.70483863 0.6978386 0.7208652 0.73133594 0.6763008 0.7311932 0.6892297 0.7147317 0.7275323 0.69097143 0.7282111 0.68891287 0.66741544 0.7220479 0.6713222 0.6904785 0.6958581 0.69553447 0.7165958 0.72896665 0.689108 0.6712435 0.66699374 0.71864516
0.3773774 0.718532 0.69775033 0.6962619 0.665103 0.70561516 0.71820176 0.6968291 0.665233 0.69702554 0.7080116 0.71742904 0.68986493 0.7319596 0.67832303 0.6913608 0.7197772 0.67869407 0.70675814 0.72764385 0.6910599 0.70724964 0.72676325 0.6955424 0.7059129 0.6657141 0.7150363 0.70484316 0.69781613 0.72091 0.73141026 0.67621654 0.73126775 0.68918383 0.71476346 0.727597 0.69092673 0.7282798 0.6888675 0.66730636 0.7220901 0.67122763 0.6904348 0.69582886 0.6955064 0.71662855 0.72903407 0.68906367 0.67114854 0.6668861 0.7186797
0.3783784 0.71857166 0.697727 0.6962328 0.66498864 0.7056215 0.7182378 0.6968094 0.66511834 0.6970024 0.7080201 0.7174645 0.6898193 0.7320328 0.678247 0.6913141 0.7198142 0.6786167 0.70676583 0.7277135 0.69101506 0.7072563 0.72682923 0.6955146 0.7059154 0.66560405 0.71506333 0.7048477 0.6977937 0.7209547 0.7314844 0.6761325 0.7313422 0.689138 0.7147951 0.72766155 0.6908821 0.72834843 0.6888222 0.66719747 0.7221322 0.6711333 0.6903911 0.6957996 0.6954783 0.7166612 0.72910136 0.68901944 0.67105377 0.6667787 0.7187142
0.3793794 0.71861124 0.6977037 0.69620377 0.6648745 0.70562786 0.7182738 0.69678974 0.66500396 0.69697934 0.70802844 0.7175 0.6897737 0.73210585 0.678171 0.6912675 0.719851 0.6785395 0.70677346 0.7277831 0.69097024 0.707263 0.7268951 0.6954869 0.70591784 0.66549426 0.71509033 0.7048523 0.6977713 0.72099936 0.7315584 0.6760486 0.7314164 0.6890922 0.71482676 0.727726 0.6908375 0.72841686 0.68877697 0.6670888 0.7221741 0.6710391 0.6903475 0.6957704 0.6954503 0.71669376 0.72916853 0.6889753 0.67095923 0.6666716 0.7187486
0.3803804 0.7186507 0.6976804 0.6961748 0.6647606 0.70563424 0.7183097 0.69677013 0.66488975 0.6969563 0.70803684 0.71753526 0.68972814 0.7321787 0.67809516 0.69122094 0.7198878 0.6784625 0.70678115 0.72785246 0.69092554 0.70726967 0.7269608 0.6954592 0.70592034 0.6653847 0.7151172 0.7048568 0.69774896 0.7210438 0.7316322 0.67596483 0.73149043 0.68904656 0.71485835 0.72779024 0.690793 0.7284851 0.68873185 0.6669804 0.72221595 0.67094517 0.6903039 0.6957412 0.69542235 0.71672624 0.72923553 0.6889312 0.6708649 0.66656464 0.7187829
0.3813814 0.71869004 0.6976572 0.69614583 0.664647 0.7056406 0.71834546 0.6967506 0.66477585 0.6969333 0.7080452 0.7175705 0.6896827 0.7322514 0.6780195 0.69117445 0.71992445 0.6783856 0.70678884 0.7279217 0.69088084 0.70727634 0.7270264 0.6954316 0.70592284 0.66527545 0.7151441 0.7048614 0.6977266 0.7210882 0.7317058 0.67588127 0.73156434 0.68900096 0.7148898 0.7278543 0.6907485 0.72855324 0.6886868 0.6668722 0.7222576 0.6708514 0.69026047 0.69571203 0.69539446 0.71675867 0.72930235 0.6888872 0.67077076 0.66645795 0.7188171
0.3823824 0.7187293 0.69763404 0.6961169 0.6645336 0.705647 0.71838117 0.6967311 0.66466224 0.6969104 0.7080535 0.71760565 0.68963736 0.7323239 0.677944 0.691128 0.719961 0.67830884 0.7067965 0.72799087 0.6908362 0.707283 0.72709185 0.695404 0.70592535 0.6651664 0.7151709 0.704866 0.6977044 0.7211324 0.7317793 0.6757979 0.731638 0.6889554 0.7149213 0.72791827 0.6907041 0.7286212 0.68864185 0.66676426 0.7222992 0.67075783 0.690217 0.69568294 0.69536656 0.716791 0.729369 0.6888433 0.6706768 0.6663515 0.7188512
0.3833834 0.7187685 0.69761086 0.6960881 0.66442055 0.70565337 0.7184168 0.69671166 0.6645489 0.6968875 0.7080619 0.7176407 0.68959206 0.7323962 0.67786866 0.69108164 0.71999747 0.67823225 0.70680416 0.7280598 0.69079167 0.70728964 0.7271571 0.69537646 0.70592785 0.6650576 0.7151976 0.7048706 0.69768214 0.7211765 0.73185253 0.6757147 0.73171157 0.68891 0.71495265 0.7279821 0.69065976 0.728689 0.68859696 0.66665655 0.72234064 0.6706645 0.6901737 0.6956539 0.6953388 0.7168232 0.7294355 0.68879944 0.6705831 0.6662453 0.71888524
0.3843844 0.7188076 0.6975878 0.6960593 0.6643077 0.70565975 0.71845233 0.6966922 0.66443574 0.69686466 0.70807016 0.7176757 0.6895469 0.7324683 0.67779344 0.69103533 0.7200338 0.6781558 0.7068118 0.7281287 0.69074714 0.70729625 0.7272223 0.69534904 0.70593035 0.66494906 0.7152243 0.70487523 0.6976599 0.7212205 0.7319256 0.67563164 0.73178494 0.68886465 0.71498394 0.7280458 0.6906155 0.7287567 0.68855214 0.6665491 0.722382 0.6705714 0.6901304 0.69562495 0.695311 0.7168554 0.7295019 0.6887557 0.67048967 0.6661393 0.71891916
0.3853854 0.71884656 0.69756466 0.6960305 0.6641952 0.7056661 0.7184878 0.69667286 0.6643229 0.69684184 0.70807844 0.71771055 0.6895017 0.73254025 0.6777184 0.6909891 0.72007006 0.6780795 0.7068195 0.72819734 0.6907027 0.70730287 0.72728735 0.6953216 0.70593286 0.66484076 0.71525097 0.7048799 0.69763774 0.7212644 0.7319985 0.6755488 0.73185813 0.68881935 0.71501523 0.72810936 0.69057125 0.72882426 0.68850744 0.66644186 0.7224232 0.67047846 0.6900872 0.695596 0.6952833 0.7168875 0.72956806 0.688712 0.6703964 0.6660336 0.718953
0.3863864 0.7188855 0.69754165 0.69600177 0.6640829 0.7056725 0.71852314 0.69665354 0.6642103 0.6968191 0.7080867 0.71774536 0.68945664 0.732612 0.6776435 0.6909429 0.7201062 0.6780034 0.7068271 0.7282658 0.69065833 0.7073095 0.72735226 0.6952942 0.70593536 0.6647327 0.7152775 0.7048845 0.6976156 0.7213082 0.7320712 0.6754661 0.73193115 0.68877417 0.7150464 0.7281727 0.6905271 0.7288916 0.68846285 0.66633487 0.72246426 0.6703858 0.69004405 0.6955671 0.6952557 0.7169195 0.7296341 0.68866843 0.6703033 0.6659281 0.71898675
0.3873874 0.7189243 0.69751865 0.6959731 0.6639709 0.70567894 0.71855843 0.6966343 0.664098 0.6967964 0.708095 0.71778005 0.68941164 0.7326836 0.67756873 0.6908967 0.72014225 0.6779273 0.70683473 0.72833425 0.690614 0.7073161 0.727417 0.6952669 0.70593786 0.6646249 0.715304 0.7048892 0.69759357 0.7213518 0.73214376 0.6753837 0.732004 0.68872905 0.7150775 0.728236 0.6904829 0.72895885 0.68841827 0.6662281 0.7225053 0.6702933 0.69000095 0.6955382 0.69522804 0.7169514 0.7297 0.6886249 0.6702104 0.66582286 0.7190204
0.3883884 0.71896297 0.6974957 0.6959445 0.6638591 0.7056853 0.7185936 0.69661504 0.66398597 0.69677377 0.70810324 0.7178146 0.6893667 0.732755 0.67749417 0.6908506 0.72017825 0.6778515 0.70684236 0.72840244 0.6905697 0.7073227 0.7274816 0.69523966 0.7059404 0.66451734 0.7153304 0.7048938 0.6975715 0.7213953 0.7322161 0.6753014 0.73207664 0.68868405 0.7151085 0.72829914 0.69043887 0.7290259 0.68837386 0.66612166 0.7225461 0.67020094 0.6899579 0.6955094 0.6952005 0.7169832 0.7297657 0.68858147 0.6701178 0.6657178 0.719054
0.3893894 0.7190016 0.6974728 0.6959159 0.6637476 0.70569175 0.7186287 0.69659585 0.6638742 0.6967511 0.70811146 0.71784914 0.6893219 0.73282623 0.6774197 0.69080454 0.72021407 0.6777758 0.70684993 0.7284705 0.6905255 0.7073293 0.7275461 0.6952124 0.7059429 0.66441005 0.7153568 0.70489854 0.6975495 0.7214387 0.7322883 0.67521924 0.7321492 0.6886391 0.7151395 0.7283621 0.6903949 0.72909284 0.68832946 0.6660154 0.7225868 0.6701089 0.68991494 0.6954806 0.695173 0.71701497 0.7298313 0.68853813 0.67002535 0.665613 0.7190874
0.3903904 0.7190401 0.6974499 0.6958874 0.6636364 0.70569813 0.7186637 0.6965768 0.6637627 0.6967286 0.7081197 0.7178836 0.6892771 0.7328972 0.6773454 0.6907585 0.72024983 0.6777002 0.70685756 0.72853845 0.6904813 0.7073358 0.7276104 0.6951853 0.7059455 0.664303 0.7153831 0.70490324 0.6975276 0.721482 0.73236036 0.6751373 0.7322215 0.6885942 0.71517044 0.7284249 0.6903509 0.7291596 0.6882852 0.66590935 0.7226274 0.670017 0.6898721 0.69545186 0.69514555 0.7170466 0.7298967 0.6884948 0.6699331 0.66550845 0.7191208
0.3913914 0.71907854 0.6974271 0.6958589 0.66352546 0.70570457 0.71869856 0.6965577 0.6636514 0.69670606 0.70812786 0.7179179 0.68923235 0.7329681 0.67727125 0.69071263 0.7202855 0.6776248 0.7068652 0.7286062 0.6904372 0.70734245 0.7276746 0.6951582 0.70594805 0.6641962 0.7154094 0.70490795 0.69750565 0.7215252 0.7324322 0.67505556 0.7322936 0.68854946 0.71520126 0.7284876 0.690307 0.7292262 0.688241 0.6658036 0.7226679 0.6699254 0.68982923 0.6954232 0.6951182 0.7170782 0.72996193 0.68845165 0.66984105 0.66540414 0.71915406
0.3923924 0.71911687 0.6974043 0.69583046 0.6634148 0.70571095 0.71873343 0.6965386 0.6635405 0.6966836 0.708136 0.71795213 0.68918777 0.7330387 0.6771973 0.69066674 0.72032106 0.6775496 0.70687276 0.7286739 0.69039315 0.70734894 0.7277387 0.6951311 0.7059506 0.6640896 0.7154356 0.70491266 0.6974838 0.7215682 0.73250383 0.67497396 0.7323656 0.68850476 0.715232 0.72855014 0.6902632 0.7292927 0.6881969 0.66569805 0.72270817 0.6698339 0.6897865 0.6953945 0.69509083 0.71710974 0.730027 0.6884085 0.66974926 0.6653001 0.71918726
0.3933934 0.7191551 0.69738156 0.69580203 0.6633044 0.7057174 0.7187681 0.6965197 0.66342974 0.6966612 0.7081442 0.7179863 0.6891432 0.7331092 0.6771234 0.69062096 0.72035646 0.6774745 0.70688033 0.72874135 0.69034916 0.7073555 0.7278026 0.6951041 0.7059532 0.6639833 0.71546173 0.7049174 0.69746196 0.72161114 0.7325753 0.6748926 0.7324374 0.6884601 0.7152627 0.72861254 0.69021946 0.729359 0.68815285 0.6655928 0.7227484 0.6697427 0.6897438 0.69536597 0.69506353 0.71714115 0.730092 0.68836546 0.66965765 0.6651962 0.71922034
0.3943944 0.7191932 0.69735885 0.6957737 0.66319424 0.70572376 0.7188028 0.6965007 0.66331935 0.6966388 0.7081523 0.7180203 0.68909866 0.73317945 0.67704976 0.69057524 0.7203918 0.6773995 0.7068879 0.72880864 0.69030523 0.70736206 0.72786635 0.6950772 0.70595574 0.66387725 0.71548784 0.70492214 0.69744015 0.72165394 0.73264664 0.67481136 0.73250896 0.6884156 0.71529335 0.72867477 0.6901758 0.72942513 0.6881089 0.6654877 0.7227885 0.6696516 0.6897012 0.6953374 0.6950363 0.7171725 0.7301567 0.68832254 0.6695662 0.6650926 0.71925336
0.3953954 0.71923125 0.6973362 0.6957454 0.6630844 0.7057302 0.7188373 0.6964819 0.66320914 0.6966165 0.70816046 0.7180543 0.68905425 0.7332495 0.67697626 0.6905295 0.7204271 0.6773248 0.70689553 0.7288758 0.69026136 0.70736855 0.72793 0.6950503 0.7059583 0.6637714 0.7155138 0.7049269 0.6974184 0.7216966 0.73271775 0.67473036 0.7325804 0.6883711 0.7153239 0.72873694 0.69013214 0.7294912 0.6880651 0.6653829 0.72282845 0.66956085 0.68965864 0.6953089 0.6950091 0.71720374 0.73022133 0.6882796 0.6694751 0.6649892 0.71928626
0.3963964 0.7192692 0.69731355 0.69571716 0.6629748 0.70573664 0.71887183 0.69646305 0.6630993 0.6965942 0.70816857 0.71808815 0.6890099 0.7333194 0.6769029 0.6904839 0.7204622 0.6772501 0.70690304 0.7289429 0.6902176 0.7073751 0.7279935 0.6950235 0.70596087 0.66366583 0.7155398 0.7049317 0.69739664 0.7217392 0.7327887 0.67464954 0.73265165 0.6883268 0.71535444 0.72879887 0.69008857 0.72955704 0.68802136 0.6652784 0.72286826 0.6694702 0.68961614 0.69528043 0.694982 0.7172349 0.7302858 0.68823683 0.66938406 0.66488606 0.7193191
0.3973974 0.71930707 0.697291 0.695689 0.66286546 0.7057431 0.71890616 0.6964443 0.6629897 0.69657195 0.7081766 0.71812195 0.6889657 0.7333891 0.67682964 0.6904384 0.72049725 0.67717564 0.7069106 0.72900975 0.69017386 0.7073816 0.72805685 0.69499665 0.7059635 0.6635605 0.7155657 0.70493644 0.697375 0.72178155 0.7328595 0.6745689 0.7327227 0.6882825 0.7153849 0.72886074 0.69004506 0.7296228 0.6879777 0.66517407 0.72290796 0.66937983 0.6895737 0.69525206 0.69495493 0.717266 0.7303501 0.68819416 0.6692933 0.6647831 0.7193518
0.3983984 0.7193448 0.6972685 0.6956608 0.6627564 0.7057495 0.7189405 0.6964255 0.6628803 0.6965498 0.7081847 0.7181556 0.68892145 0.7334586 0.67675656 0.6903929 0.7205322 0.6771013 0.7069182 0.72907645 0.6901302 0.7073881 0.72812 0.69496995 0.70596606 0.6634555 0.71559155 0.7049412 0.69735336 0.7218239 0.73293006 0.6744884 0.73279357 0.68823826 0.71541524 0.7289224 0.6900016 0.72968835 0.6879341 0.66507 0.72294754 0.66928965 0.6895313 0.6952237 0.6949279 0.717297 0.7304142 0.6881515 0.66920274 0.6646805 0.7193845
0.3993994 0.71938246 0.69724596 0.69563276 0.6626476 0.70575595 0.71897465 0.69640684 0.6627712 0.69652766 0.70819277 0.7181892 0.68887734 0.7335279 0.67668366 0.6903475 0.72056705 0.6770271 0.70692575 0.729143 0.69008654 0.70739454 0.7281831 0.69494325 0.7059687 0.66335064 0.71561736 0.70494604 0.6973318 0.7218661 0.73300046 0.67440814 0.73286426 0.68819416 0.7154456 0.72898394 0.6899583 0.72975373 0.68789065 0.66496617 0.722987 0.66919965 0.689489 0.6951954 0.6949009 0.71732795 0.73047817 0.6881089 0.6691124 0.664578 0.7194171
0.4004004 0.71942 0.69722354 0.69560474 0.66253906 0.7057624 0.7190088 0.6963882 0.6626624 0.6965056 0.7082008 0.7182227 0.6888333 0.733597 0.6766109 0.69030213 0.72060174 0.67695314 0.70693326 0.7292094 0.69004303 0.70740104 0.72824603 0.6949166 0.70597124 0.6632461 0.71564305 0.70495087 0.6973102 0.72190815 0.7330707 0.6743281 0.7329348 0.6881501 0.7154758 0.72904533 0.68991494 0.729819 0.6878472 0.6648626 0.72302634 0.6691099 0.6894468 0.6951671 0.694874 0.7173588 0.730542 0.6880665 0.66902226 0.66447586 0.7194496
0.4014014 0.7194575 0.69720113 0.6955767 0.6624308 0.7057688 0.7190428 0.6963696 0.6625539 0.69648355 0.70820886 0.71825606 0.6887893 0.73366594 0.6765383 0.6902569 0.72063637 0.6768792 0.70694077 0.7292757 0.6899995 0.7074075 0.7283088 0.69489 0.70597386 0.66314185 0.71566874 0.7049557 0.69728875 0.7219501 0.7331407 0.67424816 0.73300505 0.6881061 0.71550596 0.7291066 0.6898717 0.72988415 0.6878039 0.6647593 0.7230655 0.6690203 0.6894046 0.69513893 0.6948471 0.7173896 0.73060566 0.6880241 0.6689323 0.66437393 0.71948195
0.4024024 0.7194949 0.6971788 0.6955488 0.6623229 0.70577526 0.71907675 0.69635105 0.6624456 0.69646156 0.70821685 0.7182894 0.68874544 0.73373467 0.67646587 0.69021165 0.7206709 0.67680556 0.70694834 0.7293418 0.6899561 0.707414 0.72837144 0.6948635 0.7059765 0.6630378 0.7156943 0.7049605 0.6972673 0.7219919 0.73321056 0.67416847 0.7330752 0.68806225 0.7155361 0.72916776 0.6898286 0.7299491 0.6877607 0.66465616 0.72310454 0.66893095 0.6893625 0.69511074 0.6948203 0.7174202 0.73066914 0.6879818 0.66884255 0.66427225 0.71951425
0.4034034 0.71953213 0.6971565 0.69552094 0.6622152 0.70578176 0.71911055 0.6963326 0.6623376 0.6964396 0.70822483 0.7183226 0.6887016 0.7338032 0.67639357 0.69016653 0.7207053 0.676732 0.70695585 0.7294078 0.6899128 0.7074204 0.7284339 0.69483703 0.7059791 0.66293406 0.7157199 0.70496535 0.69724584 0.7220336 0.73328024 0.67408895 0.7331451 0.68801844 0.71556616 0.72922873 0.6897854 0.7300139 0.68771756 0.66455334 0.7231435 0.6688418 0.6893205 0.69508266 0.6947935 0.7174508 0.7307325 0.6879395 0.668753 0.6641708 0.71954644
0.4044044 0.7195693 0.6971342 0.6954931 0.6621077 0.7057882 0.71914434 0.69631416 0.6622299 0.69641775 0.7082328 0.71835566 0.68865794 0.7338715 0.67632145 0.6901215 0.7207396 0.6766586 0.70696336 0.7294736 0.6898695 0.70742685 0.7284963 0.6948106 0.70598173 0.66283053 0.71574533 0.70497024 0.6972245 0.72207516 0.73334974 0.6740096 0.73321486 0.68797475 0.7155961 0.72928953 0.68974245 0.7300786 0.6876745 0.6644507 0.7231823 0.66875285 0.68927854 0.6950546 0.6947668 0.7174813 0.7307957 0.6878974 0.66866374 0.6640696 0.7195786
0.4054054 0.7196064 0.69711196 0.6954653 0.6620006 0.70579463 0.71917796 0.69629574 0.6621224 0.69639593 0.70824075 0.7183887 0.68861425 0.7339397 0.67624944 0.6900765 0.7207738 0.6765854 0.7069709 0.7295393 0.6898263 0.7074332 0.7285585 0.6947843 0.7059844 0.6627273 0.7157707 0.70497507 0.69720316 0.72211665 0.73341906 0.67393047 0.7332844 0.6879311 0.715626 0.7293502 0.6896995 0.7301431 0.6876316 0.66434836 0.72322094 0.6686641 0.6892366 0.6950266 0.6947401 0.7175118 0.7308587 0.6878553 0.66857463 0.6639686 0.71961063
0.4064064 0.71964335 0.6970898 0.69543755 0.66189367 0.7058011 0.7192116 0.6962774 0.66201526 0.6963741 0.7082487 0.7184216 0.68857074 0.73400766 0.6761776 0.6900316 0.7208079 0.67651224 0.7069783 0.7296048 0.68978316 0.70743966 0.7286206 0.69475794 0.70598704 0.6626243 0.7157961 0.70497996 0.6971819 0.72215796 0.73348814 0.6738515 0.7333538 0.6878876 0.71565586 0.72941077 0.68965656 0.73020744 0.68758875 0.6642462 0.7232595 0.6685756 0.68919474 0.6949987 0.69471353 0.7175421 0.7309215 0.68781334 0.66848576 0.66386795 0.7196426
0.4074074 0.71968025 0.6970677 0.6954099 0.66178703 0.7058076 0.719245 0.69625914 0.6619084 0.69635236 0.7082566 0.7184544 0.6885272 0.7340754 0.676106 0.6899867 0.7208419 0.67643934 0.70698583 0.7296701 0.68974006 0.70744604 0.7286825 0.6947317 0.70598966 0.6625216 0.7158214 0.70498484 0.69716066 0.72219914 0.73355705 0.67377275 0.733423 0.6878441 0.7156856 0.72947115 0.68961376 0.7302716 0.68754596 0.66414434 0.7232979 0.6684873 0.689153 0.6949707 0.69468695 0.71757233 0.7309842 0.68777144 0.66839707 0.6637675 0.71967447
0.4084084 0.719717 0.6970456 0.69538224 0.6616807 0.70581406 0.71927845 0.69624084 0.66180176 0.6963307 0.7082645 0.71848714 0.68848383 0.734143 0.67603445 0.68994194 0.7208758 0.67636657 0.7069933 0.7297353 0.6896971 0.7074525 0.72874427 0.6947055 0.70599234 0.66241914 0.7158466 0.7049898 0.69713944 0.72224027 0.73362577 0.6736942 0.73349196 0.68780077 0.71571535 0.7295314 0.689571 0.73033565 0.6875033 0.6640427 0.7233362 0.66839916 0.6891113 0.6949429 0.6946604 0.71760255 0.73104674 0.6877296 0.6683086 0.6636673 0.71970624
0.4094094 0.7197537 0.6970236 0.6953547 0.6615746 0.70582056 0.7193118 0.69622266 0.66169536 0.69630903 0.7082724 0.71851975 0.6884405 0.7342104 0.6759631 0.68989724 0.72090954 0.67629397 0.7070008 0.7298004 0.6896542 0.70745885 0.72880596 0.6946793 0.70599496 0.662317 0.71587175 0.7049947 0.6971183 0.7222812 0.7336943 0.6736158 0.73356074 0.6877575 0.715745 0.7295915 0.68952835 0.7303995 0.6874607 0.6639413 0.72337437 0.6683113 0.6890696 0.6949151 0.69463396 0.71763265 0.73110914 0.6876879 0.66822034 0.66356736 0.71973795
0.4104104 0.7197903 0.6970016 0.69532716 0.6614688 0.70582706 0.719345 0.69620454 0.66158926 0.69628745 0.70828027 0.7185523 0.6883973 0.7342776 0.6758919 0.6898526 0.7209433 0.6762215 0.70700824 0.7298653 0.6896113 0.70746523 0.7288675 0.6946532 0.70599765 0.66221505 0.71589684 0.7049996 0.6970972 0.72232205 0.7337627 0.6735376 0.7336294 0.6877143 0.71577454 0.72965145 0.6894857 0.7304632 0.6874182 0.6638402 0.7234124 0.6682236 0.6890281 0.69488734 0.69460756 0.71766263 0.73117137 0.6876462 0.6681323 0.6634677 0.71976954
0.4114114 0.71982676 0.69697964 0.6952997 0.66136324 0.70583355 0.7193781 0.6961864 0.66148347 0.69626594 0.70828813 0.7185847 0.68835413 0.7343446 0.6758208 0.689808 0.7209768 0.6761492 0.7070157 0.72993004 0.6895685 0.7074716 0.7289288 0.69462717 0.7060003 0.6621134 0.7159219 0.7050045 0.69707614 0.72236276 0.7338308 0.6734596 0.7336978 0.6876712 0.7158041 0.72971123 0.6894432 0.73052675 0.68737584 0.66373926 0.72345024 0.6681361 0.6889866 0.6948597 0.6945812 0.71769255 0.7312334 0.68760467 0.6680445 0.6633683 0.71980107
0.4124124 0.7198632 0.6969577 0.69527227 0.661258 0.70584005 0.71941113 0.69616836 0.6613779 0.6962444 0.70829594 0.718617 0.68831104 0.73441136 0.67574996 0.68976355 0.7210103 0.67607707 0.70702314 0.72999465 0.6895258 0.7074779 0.72899 0.6946012 0.706003 0.66201204 0.71594685 0.70500946 0.6970551 0.72240335 0.73389876 0.6733818 0.733766 0.68762815 0.71583354 0.7297709 0.68940073 0.73059016 0.6873335 0.6636386 0.72348803 0.6680489 0.6889452 0.694832 0.6945549 0.7177224 0.73129535 0.6875632 0.66795695 0.6632691 0.7198325
0.4134134 0.7198995 0.6969359 0.6952449 0.66115296 0.70584655 0.7194441 0.69615036 0.66127264 0.69622296 0.70830375 0.71864927 0.68826807 0.734478 0.6756792 0.6897191 0.7210437 0.67600507 0.7070306 0.73005915 0.6894831 0.7074843 0.7290511 0.69457525 0.7060057 0.66191095 0.71597177 0.7050144 0.6970342 0.7224438 0.7339665 0.6733042 0.733834 0.68758523 0.71586293 0.7298304 0.6893583 0.7306534 0.68729126 0.66353816 0.72352564 0.66796184 0.6889038 0.69480443 0.69452864 0.71775216 0.7313571 0.68752176 0.66786957 0.66317016 0.71986383
0.4144144 0.71993566 0.6969141 0.6952176 0.66104823 0.70585304 0.719477 0.6961324 0.6611676 0.69620156 0.70831156 0.71868145 0.68822515 0.7345444 0.67560863 0.68967474 0.72107697 0.67593324 0.70703804 0.73012346 0.68944055 0.7074906 0.7291121 0.6945493 0.7060084 0.6618101 0.71599656 0.7050194 0.69701326 0.7224842 0.7340341 0.6732268 0.7339019 0.6875424 0.71589226 0.72988975 0.689316 0.73071647 0.6872491 0.66343796 0.7235632 0.66787505 0.6888625 0.6947769 0.6945025 0.71778184 0.73141867 0.68748045 0.6677824 0.6630715 0.7198951
0.4154154 0.7199718 0.6968923 0.6951903 0.6609438 0.70585954 0.7195098 0.6961145 0.66106284 0.6961802 0.70831937 0.71871346 0.6881823 0.7346107 0.6755382 0.68963045 0.72111017 0.6758616 0.7070455 0.7301876 0.68939805 0.707497 0.7291729 0.6945235 0.70601106 0.66170955 0.71602136 0.70502436 0.6969924 0.7225244 0.73410153 0.6731495 0.73396957 0.68749964 0.71592146 0.72994894 0.6892738 0.73077935 0.6872071 0.66333807 0.72360057 0.66778845 0.6888213 0.6947494 0.6944763 0.71781147 0.7314801 0.6874392 0.66769546 0.6629731 0.7199263
0.4164164 0.7200078 0.6968706 0.69516313 0.66083956 0.70586604 0.7195425 0.69609666 0.6609584 0.69615895 0.7083271 0.7187454 0.68813956 0.73467666 0.6754679 0.6895863 0.72114325 0.6757901 0.70705295 0.7302516 0.6893556 0.7075033 0.7292335 0.6944977 0.70601374 0.6616093 0.71604604 0.70502937 0.69697154 0.7225645 0.7341687 0.6730725 0.734037 0.68745697 0.71595067 0.73000795 0.6892316 0.73084205 0.68716514 0.66323835 0.7236378 0.6677021 0.6887801 0.694722 0.69445026 0.71784097 0.7315414 0.687398 0.6676088 0.66287494 0.71995735
0.4174174 0.72004366 0.6968489 0.69513595 0.66073567 0.70587254 0.7195751 0.69607884 0.66085416 0.69613767 0.70833486 0.7187773 0.68809694 0.7347425 0.67539775 0.6895422 0.7211762 0.6757187 0.70706034 0.7303154 0.68931323 0.70750964 0.72929406 0.694472 0.7060165 0.6615092 0.7160707 0.7050344 0.69695073 0.72260445 0.7342357 0.6729956 0.7341043 0.6874144 0.7159798 0.73006684 0.6891895 0.73090464 0.6871233 0.6631389 0.7236749 0.66761595 0.68873906 0.69469464 0.6944242 0.71787035 0.7316025 0.68735695 0.6675223 0.66277707 0.71998835
0.4184184 0.7200795 0.6968273 0.6951089 0.660632 0.70587903 0.71960765 0.6960611 0.66075027 0.6961165 0.70834255 0.71880907 0.6880544 0.7348082 0.67532784 0.68949807 0.72120905 0.67564756 0.7070678 0.7303791 0.6892709 0.70751595 0.7293544 0.6944463 0.70601916 0.6614095 0.71609527 0.7050394 0.69693005 0.7226443 0.7343025 0.672919 0.73417133 0.68737197 0.71600884 0.73012555 0.6891474 0.73096704 0.6870815 0.66303974 0.7237119 0.66753 0.6886981 0.69466734 0.6943982 0.71789974 0.7316634 0.687316 0.667436 0.66267943 0.7200193
0.4194194 0.7201152 0.6968057 0.69508183 0.66052866 0.7058855 0.7196401 0.6960434 0.66064656 0.69609535 0.70835024 0.7188407 0.6880119 0.73487365 0.675258 0.68945414 0.72124183 0.6755765 0.7070752 0.73044264 0.6892287 0.7075222 0.72941464 0.69442075 0.7060219 0.66131 0.71611977 0.7050444 0.69690937 0.7226841 0.7343691 0.67284256 0.7342382 0.6873296 0.7160378 0.73018414 0.68910545 0.73102933 0.6870398 0.6629408 0.72374874 0.6674443 0.68865716 0.69464004 0.69437236 0.717929 0.7317242 0.6872751 0.66735 0.66258204 0.7200501
0.4204204 0.7201508 0.6967842 0.6950548 0.66042554 0.705892 0.71967244 0.69602567 0.6605432 0.69607425 0.70835793 0.7188723 0.6879695 0.7349389 0.67518836 0.6894102 0.7212745 0.67550564 0.70708257 0.730506 0.6891866 0.70752853 0.72947466 0.6943952 0.7060246 0.66121083 0.7161442 0.7050494 0.6968887 0.72272366 0.73443556 0.67276627 0.7343049 0.6872873 0.7160667 0.73024255 0.6890636 0.7310914 0.6869982 0.66284215 0.72378546 0.66735876 0.68861634 0.69461286 0.6943465 0.71795815 0.73178476 0.6872343 0.66726416 0.66248494 0.7200808
0.4214214 0.72018635 0.69676274 0.6950279 0.6603227 0.7058985 0.71970475 0.6960081 0.6604401 0.69605315 0.7083656 0.7189038 0.6879272 0.735004 0.67511886 0.68936634 0.7213071 0.67543495 0.70708996 0.7305692 0.6891445 0.7075348 0.7295346 0.6943697 0.7060273 0.6611119 0.7161686 0.7050544 0.6968681 0.7227632 0.7345018 0.6726902 0.73437136 0.6872451 0.71609557 0.73030084 0.68902177 0.7311533 0.6869567 0.66274375 0.72382206 0.6672735 0.68857557 0.6945857 0.6943207 0.7179873 0.7318452 0.6871936 0.6671786 0.6623881 0.7201114
0.4224224 0.72022176 0.6967413 0.695001 0.6602202 0.7059051 0.71973693 0.6959905 0.66033727 0.69603217 0.70837325 0.71893513 0.687885 0.7350689 0.6750495 0.6893226 0.7213396 0.6753644 0.70709735 0.7306322 0.6891025 0.70754105 0.7295944 0.6943442 0.7060301 0.66101325 0.7161929 0.70505947 0.69684756 0.7228025 0.73456776 0.67261434 0.7344377 0.687203 0.71612436 0.73035896 0.68898004 0.73121506 0.6869153 0.6626456 0.72385854 0.66718847 0.68853486 0.6945586 0.6942949 0.7180163 0.7319055 0.6871529 0.6670932 0.6622915 0.720142
0.4234234 0.7202571 0.69671994 0.6949742 0.6601179 0.7059116 0.719769 0.695973 0.6602347 0.6960112 0.7083809 0.7189664 0.68784285 0.7351336 0.6749803 0.6892789 0.72137195 0.675294 0.70710474 0.73069507 0.68906057 0.70754737 0.729654 0.69431883 0.7060328 0.66091484 0.71621716 0.70506454 0.69682705 0.7228418 0.7346336 0.67253864 0.7345038 0.68716097 0.716153 0.7304169 0.6889384 0.73127663 0.6868739 0.66254765 0.7238949 0.66710365 0.6884942 0.69453156 0.69426924 0.71804523 0.7319656 0.6871124 0.6670081 0.6621952 0.72017246
0.4244244 0.7202923 0.6966986 0.69494736 0.660016 0.7059181 0.719801 0.6959555 0.6601324 0.69599026 0.7083885 0.71899766 0.68780077 0.7351981 0.67491126 0.6892353 0.7214042 0.6752237 0.7071121 0.73075783 0.68901867 0.70755357 0.7297135 0.69429356 0.70603555 0.6608167 0.71624136 0.70506954 0.6968066 0.7228809 0.73469925 0.6724631 0.7345697 0.687119 0.71618164 0.7304747 0.6888968 0.7313381 0.68683267 0.66245 0.72393113 0.66701907 0.6884537 0.69450456 0.6942436 0.7180741 0.73202556 0.6870719 0.66692317 0.6620991 0.72020286
0.42542544 0.72032744 0.69667727 0.69492066 0.65991426 0.7059246 0.71983296 0.6959381 0.6600304 0.6959694 0.7083961 0.7190287 0.6877588 0.73526245 0.6748424 0.68919176 0.7214364 0.6751536 0.70711946 0.73082036 0.6889769 0.7075598 0.7297728 0.6942683 0.7060383 0.6607189 0.71626544 0.70507467 0.69678617 0.72291994 0.7347647 0.67238784 0.7346354 0.6870772 0.7162102 0.73053235 0.68885523 0.73139936 0.6867915 0.6623526 0.7239672 0.66693467 0.6884132 0.6944776 0.69421804 0.7181029 0.7320853 0.6870315 0.6668385 0.6620033 0.72023314
0.42642644 0.7203625 0.69665605 0.69489396 0.65981287 0.7059311 0.7198648 0.69592077 0.65992874 0.6959486 0.70840365 0.71905977 0.6877169 0.7353266 0.6747737 0.6891483 0.72146845 0.6750837 0.7071268 0.73088276 0.6889352 0.7075661 0.729832 0.6942431 0.70604104 0.66062135 0.71628946 0.70507973 0.69676584 0.7229588 0.7348299 0.6723127 0.734701 0.68703544 0.7162387 0.7305898 0.68881375 0.7314604 0.6867504 0.66225547 0.72400314 0.6668505 0.6883728 0.69445074 0.69419247 0.71813154 0.7321449 0.6869912 0.66675407 0.66190773 0.7202633
0.42742744 0.7203974 0.6966348 0.6948673 0.6597118 0.7059376 0.7198965 0.6959034 0.6598273 0.69592786 0.70841116 0.71909064 0.6876751 0.7353905 0.67470515 0.6891049 0.72150046 0.67501396 0.7071341 0.730945 0.68889356 0.7075723 0.729891 0.6942179 0.7060438 0.6605241 0.7163135 0.7050848 0.6967455 0.72299755 0.734895 0.67223775 0.7347663 0.68699384 0.7162671 0.73064715 0.6887724 0.73152137 0.6867094 0.6621586 0.724039 0.6667666 0.6883325 0.6944239 0.694167 0.71816015 0.7322043 0.68695104 0.6666698 0.6618125 0.7202934
0.42842844 0.7204323 0.6966137 0.6948408 0.6596109 0.7059441 0.71992815 0.69588614 0.65972614 0.6959071 0.7084187 0.71912146 0.6876334 0.73545426 0.6746368 0.6890616 0.72153234 0.67494434 0.70714146 0.73100704 0.688852 0.70757854 0.7299499 0.6941928 0.7060466 0.66042703 0.7163374 0.7050899 0.69672525 0.7230362 0.73495984 0.67216307 0.73483145 0.6869523 0.7162954 0.7307043 0.6887311 0.7315821 0.6866685 0.662062 0.7240747 0.6666829 0.68829226 0.6943971 0.6941416 0.7181887 0.7322636 0.6869109 0.6665858 0.6617174 0.72032344
0.42942944 0.72046703 0.6965926 0.69481426 0.6595104 0.7059507 0.71995974 0.6958689 0.6596253 0.6958865 0.70842624 0.7191522 0.6875918 0.7355178 0.67456853 0.68901837 0.7215641 0.67487484 0.7071488 0.73106897 0.6888105 0.70758474 0.7300086 0.69416773 0.7060493 0.6603303 0.7163612 0.705095 0.69670504 0.72307473 0.7350245 0.6720885 0.73489636 0.6869108 0.7163237 0.73076135 0.6886898 0.73164266 0.6866277 0.6619656 0.7241103 0.66659945 0.6882521 0.6943704 0.6941163 0.71821713 0.7323227 0.68687093 0.66650206 0.66162264 0.72035336
0.43043044 0.7205017 0.6965715 0.6947878 0.6594101 0.7059572 0.7199912 0.69585174 0.6595247 0.69586587 0.7084337 0.71918285 0.68755025 0.7355812 0.6745005 0.68897516 0.72159576 0.6748056 0.7071561 0.7311307 0.6887691 0.7075909 0.73006713 0.69414276 0.7060521 0.66023386 0.716385 0.7051001 0.69668484 0.7231131 0.73508894 0.6720142 0.73496115 0.68686944 0.71635187 0.7308182 0.6886487 0.7317031 0.6865869 0.6618695 0.7241457 0.6665162 0.688212 0.69434375 0.69409096 0.7182455 0.7323816 0.686831 0.6664185 0.66152817 0.72038317
0.43143144 0.72053623 0.69655055 0.69476134 0.6593101 0.7059637 0.72002256 0.69583464 0.6594244 0.6958453 0.7084412 0.71921337 0.6875088 0.73564434 0.6744326 0.68893206 0.72162735 0.67473644 0.70716345 0.7311923 0.68872774 0.7075971 0.73012555 0.69411784 0.70605487 0.66013765 0.7164087 0.70510525 0.69666475 0.7231514 0.7351532 0.67194 0.7350257 0.6868282 0.71638 0.7308749 0.6886076 0.73176336 0.6865463 0.6617737 0.72418106 0.6664332 0.688172 0.6943171 0.69406575 0.71827376 0.73244035 0.6867911 0.66633517 0.66143394 0.7204129
0.43243244 0.72057074 0.69652957 0.694735 0.65921044 0.7059702 0.72005385 0.6958176 0.6593244 0.6958248 0.70844865 0.7192438 0.68746746 0.73570734 0.67436486 0.6888891 0.7216588 0.6746674 0.7071707 0.7312537 0.68868643 0.7076033 0.7301838 0.694093 0.70605767 0.66004175 0.7164324 0.7051104 0.69664466 0.72318953 0.7352173 0.67186606 0.7350901 0.686787 0.7164081 0.73093146 0.68856657 0.73182344 0.68650573 0.66167814 0.7242163 0.6663504 0.68813205 0.6942905 0.6940406 0.71830195 0.73249894 0.68675137 0.6662521 0.66133994 0.72044253
0.43343344 0.7206051 0.69650865 0.6947087 0.659111 0.7059767 0.720085 0.69580054 0.6592247 0.69580436 0.7084561 0.71927416 0.68742615 0.7357701 0.6742973 0.6888461 0.7216902 0.67459863 0.707178 0.7313149 0.68864524 0.7076094 0.7302419 0.6940682 0.70606047 0.6599461 0.71645594 0.7051155 0.69662464 0.72322756 0.73528117 0.67179227 0.7351543 0.68674594 0.716436 0.73098785 0.6885256 0.73188335 0.68646526 0.6615828 0.72425133 0.6662679 0.6880922 0.69426405 0.69401544 0.71833 0.73255736 0.6867117 0.6661692 0.6612462 0.7204721
0.43443444 0.72063935 0.6964878 0.6946824 0.6590119 0.7059832 0.72011614 0.69578356 0.65912527 0.695784 0.7084635 0.71930444 0.68738496 0.7358327 0.6742299 0.6888032 0.7217215 0.67452997 0.70718527 0.731376 0.6886041 0.70761555 0.73029983 0.69404346 0.7060633 0.6598507 0.7164795 0.7051207 0.6966046 0.72326547 0.7353448 0.6717187 0.7352183 0.68670493 0.7164639 0.73104405 0.6884847 0.73194313 0.6864249 0.66148776 0.7242863 0.6661855 0.68805236 0.6942376 0.6939904 0.71835804 0.7326156 0.68667215 0.6660866 0.6611527 0.72050154
0.43543544 0.7206735 0.696467 0.6946562 0.6589131 0.7059898 0.72014713 0.6957666 0.6590261 0.6957636 0.7084709 0.7193346 0.6873439 0.7358951 0.6741626 0.6887604 0.72175264 0.6744614 0.70719254 0.7314369 0.68856305 0.7076217 0.73035765 0.6940188 0.7060661 0.6597556 0.7165029 0.7051258 0.6965847 0.72330326 0.7354083 0.67164534 0.73528206 0.68666404 0.71649176 0.73110014 0.6884439 0.73200274 0.6863846 0.661393 0.7243211 0.6661034 0.68801266 0.6942112 0.69396544 0.718386 0.73267365 0.6866327 0.6660042 0.6610595 0.7205309
0.43643644 0.72070754 0.6964462 0.6946301 0.65881455 0.7059963 0.72017807 0.69574976 0.65892726 0.6957433 0.7084783 0.7193647 0.6873028 0.7359573 0.6740956 0.68871766 0.72178376 0.6743931 0.7071998 0.73149765 0.6885221 0.70762783 0.7304153 0.69399416 0.7060689 0.65966076 0.7165263 0.705131 0.6965648 0.7233409 0.7354716 0.67157215 0.73534566 0.6866233 0.7165195 0.73115605 0.6884032 0.73206216 0.68634444 0.66129845 0.7243558 0.6660215 0.687973 0.69418484 0.69394046 0.71841383 0.7327315 0.6865933 0.66592205 0.6609666 0.72056013
0.43743744 0.7207415 0.69642544 0.694604 0.6587163 0.7060028 0.7202089 0.69573295 0.6588287 0.69572306 0.7084856 0.7193947 0.68726194 0.7360193 0.6740287 0.688675 0.7218147 0.6743249 0.707207 0.73155826 0.68848115 0.707634 0.73047274 0.6939696 0.7060717 0.6595662 0.71654963 0.7051362 0.69654495 0.7233785 0.73553467 0.67149913 0.7354091 0.68658257 0.7165472 0.73121184 0.6883625 0.7321214 0.6863044 0.6612042 0.72439045 0.66593987 0.6879335 0.69415855 0.6939156 0.71844155 0.7327893 0.686554 0.6658401 0.6608739 0.72058934
0.43843845 0.72077537 0.69640476 0.69457793 0.65861833 0.7060093 0.7202396 0.6957162 0.6587304 0.69570285 0.70849293 0.71942455 0.68722105 0.73608106 0.67396194 0.6886324 0.72184557 0.6742569 0.7072143 0.73161864 0.6884403 0.70764005 0.7305301 0.69394505 0.70607454 0.6594719 0.7165729 0.70514137 0.69652516 0.72341585 0.7355976 0.67142636 0.7354723 0.686542 0.7165748 0.73126745 0.6883219 0.7321805 0.6862644 0.6611102 0.7244249 0.66585845 0.68789405 0.69413227 0.69389075 0.7184692 0.7328468 0.68651485 0.6657584 0.66078144 0.72061837
0.43943945 0.72080916 0.69638413 0.69455194 0.6585207 0.7060158 0.7202702 0.69569945 0.6586324 0.6956827 0.70850027 0.71945435 0.6871803 0.7361427 0.67389536 0.6885899 0.7218764 0.6741891 0.7072215 0.7316789 0.68839955 0.7076462 0.73058724 0.6939206 0.70607734 0.6593779 0.71659607 0.70514655 0.69650537 0.72345316 0.7356603 0.6713537 0.7355354 0.68650144 0.7166023 0.7313229 0.68828136 0.7322394 0.68622446 0.6610165 0.72445923 0.66577727 0.68785465 0.6941061 0.693866 0.7184968 0.7329042 0.68647575 0.6656769 0.6606893 0.72064734
0.44044045 0.7208428 0.6963635 0.694526 0.6584233 0.7060223 0.7203008 0.69568276 0.6585347 0.6956626 0.7085076 0.71948403 0.68713963 0.7362041 0.6738289 0.68854743 0.721907 0.6741214 0.7072287 0.731739 0.68835884 0.7076523 0.7306443 0.69389623 0.7060802 0.6592841 0.7166192 0.7051518 0.6964857 0.7234903 0.7357228 0.6712813 0.73559827 0.68646103 0.71662974 0.7313782 0.6882409 0.73229814 0.6861847 0.66092306 0.72449344 0.66569626 0.6878153 0.69408 0.69384134 0.7185243 0.7329614 0.6864367 0.6655956 0.6605974 0.72067624
0.44144145 0.72087634 0.696343 0.69450015 0.6583262 0.7060289 0.72033125 0.69566613 0.6584373 0.6956426 0.70851487 0.71951365 0.68709904 0.73626524 0.6737627 0.6885051 0.7219376 0.67405385 0.70723593 0.7317989 0.6883182 0.70765835 0.73070115 0.6938719 0.706083 0.65919065 0.71664226 0.705157 0.696466 0.7235273 0.7357851 0.6712091 0.7356609 0.6864207 0.71665716 0.73143333 0.68820053 0.7323567 0.68614495 0.66082984 0.72452754 0.66561556 0.687776 0.6940539 0.69381666 0.7185517 0.7330184 0.6863978 0.6655146 0.6605057 0.72070503
0.44244245 0.72090983 0.6963225 0.69447434 0.6582295 0.7060354 0.7203616 0.69564956 0.6583402 0.6956226 0.70852214 0.71954316 0.6870585 0.7363263 0.6736966 0.6884628 0.7219681 0.6739865 0.70724314 0.7318586 0.68827766 0.7076644 0.73075783 0.69384766 0.70608586 0.65909743 0.71666527 0.7051622 0.6964464 0.7235642 0.73584723 0.67113703 0.7357234 0.68638045 0.71668446 0.7314883 0.6881602 0.73241514 0.6861054 0.6607369 0.7245615 0.66553503 0.68773687 0.69402784 0.6937921 0.718579 0.73307526 0.6863589 0.66543376 0.6604143 0.7207337
0.44344345 0.72094315 0.69630206 0.6944486 0.658133 0.7060419 0.72039187 0.69563305 0.65824336 0.69560266 0.70852935 0.71957254 0.6870181 0.7363871 0.67363065 0.6884206 0.72199845 0.6739193 0.7072503 0.7319182 0.6882372 0.70767045 0.7308144 0.6938234 0.7060887 0.65900445 0.7166882 0.7051674 0.6964268 0.723601 0.73590916 0.6710652 0.73578566 0.68634033 0.71671164 0.7315431 0.68811995 0.73247343 0.68606585 0.66064423 0.72459537 0.66545475 0.68769777 0.69400185 0.69376755 0.71860623 0.73313195 0.6863202 0.6653532 0.66032314 0.7207623
0.44444445 0.7209764 0.6962817 0.6944229 0.6580367 0.7060484 0.720422 0.6956166 0.65814686 0.6955828 0.70853657 0.71960187 0.68697774 0.73644763 0.6735649 0.68837845 0.72202873 0.67385226 0.7072575 0.7319776 0.6881967 0.7076765 0.7308708 0.69379926 0.7060916 0.65891176 0.7167111 0.70517266 0.6964073 0.72363764 0.7359709 0.67099357 0.7358478 0.6863003 0.7167388 0.73159784 0.6880798 0.73253155 0.6860264 0.66055185 0.72462916 0.6653747 0.6876588 0.6939759 0.6937431 0.71863335 0.7331885 0.6862815 0.66527283 0.66023225 0.7207908
0.44544545 0.72100955 0.69626135 0.6943972 0.6579408 0.7060549 0.7204521 0.69560015 0.6580506 0.69556296 0.7085438 0.7196311 0.68693745 0.736508 0.67349935 0.68833643 0.7220589 0.6737854 0.70726466 0.7320368 0.68815637 0.7076825 0.730927 0.6937752 0.70609444 0.6588194 0.7167339 0.7051779 0.6963878 0.7236741 0.7360325 0.6709221 0.73590964 0.6862603 0.7167659 0.7316523 0.68803966 0.7325894 0.68598706 0.6604597 0.7246627 0.6652948 0.68761986 0.69395006 0.6937187 0.7186604 0.73324484 0.68624294 0.66519266 0.6601416 0.72081923
0.44644645 0.72104263 0.696241 0.69437164 0.6578452 0.7060614 0.7204821 0.6955838 0.65795463 0.6955432 0.708551 0.71966016 0.6868973 0.7365682 0.67343396 0.6882945 0.722089 0.6737187 0.7072718 0.7320959 0.68811613 0.7076885 0.7309831 0.69375116 0.7060973 0.6587272 0.71675664 0.7051832 0.6963684 0.72371054 0.7360938 0.6708509 0.73597133 0.68622047 0.7167929 0.7317067 0.68799967 0.7326472 0.68594784 0.66036785 0.7246962 0.66521525 0.687581 0.69392425 0.6936943 0.7186874 0.733301 0.6862045 0.6651128 0.6600512 0.7208476
0.44744745 0.72107553 0.69622076 0.69434613 0.65774983 0.706068 0.720512 0.6955675 0.657859 0.6955235 0.70855814 0.7196892 0.68685716 0.7366282 0.6733687 0.68825257 0.7221189 0.6736522 0.70727897 0.73215485 0.6880759 0.70769453 0.73103905 0.6937272 0.70610017 0.6586353 0.71677935 0.70518845 0.696349 0.7237468 0.736155 0.6707798 0.73603284 0.68618065 0.7168198 0.7317609 0.68795973 0.7327048 0.68590873 0.66027623 0.7247296 0.66513586 0.6875422 0.6938985 0.69367003 0.71871424 0.733357 0.68616605 0.6650331 0.65996104 0.7208758
0.44844845 0.7211084 0.6962006 0.6943206 0.6576548 0.7060745 0.7205418 0.6955512 0.65776366 0.69550383 0.7085653 0.7197181 0.68681717 0.73668796 0.6733036 0.6882107 0.7221488 0.67358583 0.70728606 0.73221356 0.6880358 0.70770055 0.7310948 0.69370323 0.706103 0.65854365 0.71680194 0.70519376 0.69632965 0.72378296 0.73621595 0.67070895 0.7360942 0.686141 0.7168467 0.7318149 0.68791986 0.7327622 0.6858697 0.6601849 0.7247628 0.6650567 0.6875035 0.6938728 0.6936458 0.71874106 0.7334128 0.6861278 0.66495365 0.65987116 0.720904
0.44944945 0.72114116 0.69618046 0.6942952 0.65756005 0.706081 0.72057146 0.695535 0.65766853 0.6954842 0.70857245 0.7197469 0.68677723 0.73674756 0.6732387 0.688169 0.7221785 0.6735196 0.7072932 0.73227215 0.68799573 0.7077065 0.7311504 0.6936794 0.70610595 0.65845233 0.7168245 0.705199 0.6963104 0.72381896 0.73627675 0.6706383 0.7361553 0.6861014 0.71687347 0.73186886 0.6878801 0.7328195 0.6858307 0.66009384 0.72479594 0.6649777 0.68746483 0.6938472 0.69362164 0.71876776 0.7334685 0.6860896 0.6648744 0.6597815 0.720932
0.45045045 0.72117376 0.6961603 0.6942699 0.6574656 0.7060875 0.7206011 0.6955188 0.65757376 0.6954647 0.70857954 0.7197756 0.68673736 0.7368069 0.6731739 0.6881274 0.7222082 0.67345357 0.7073003 0.73233056 0.68795574 0.70771253 0.7312059 0.6936556 0.7061088 0.6583612 0.716847 0.7052043 0.69629115 0.7238548 0.73633736 0.67056787 0.7362162 0.6860619 0.71690017 0.73192257 0.68784034 0.7328766 0.6857919 0.660003 0.7248289 0.66489905 0.68742627 0.6938216 0.6935975 0.71879435 0.73352396 0.6860514 0.6647954 0.6596921 0.72096
0.45145145 0.7212063 0.6961403 0.69424456 0.65737146 0.706094 0.7206306 0.6955027 0.6574793 0.6954451 0.70858663 0.7198042 0.6866976 0.7368661 0.67310935 0.6880858 0.72223777 0.6733877 0.70730746 0.7323888 0.68791586 0.7077185 0.73126113 0.6936319 0.7061117 0.65827036 0.7168694 0.7052096 0.69627196 0.72389054 0.73639774 0.6704976 0.73627687 0.68602246 0.7169268 0.7319762 0.6878007 0.7329336 0.68575317 0.65991247 0.72486174 0.66482055 0.6873878 0.69379604 0.6935734 0.71882087 0.7335793 0.6860134 0.6647166 0.659603 0.72098786
0.45245245 0.72123873 0.6961203 0.69421935 0.6572775 0.7061005 0.72066003 0.6954866 0.6573851 0.6954257 0.7085937 0.7198328 0.6866579 0.73692507 0.6730449 0.6880443 0.7222672 0.673322 0.70731455 0.73244685 0.68787605 0.70772445 0.7313163 0.69360816 0.70611465 0.65817976 0.7168918 0.7052149 0.6962528 0.7239262 0.73645794 0.67042756 0.7363374 0.6859832 0.7169534 0.7320296 0.6877612 0.7329904 0.6857145 0.65982217 0.72489446 0.6647423 0.6873494 0.6937706 0.69354945 0.71884733 0.7336344 0.68597543 0.66463804 0.65951407 0.72101563
0.45345345 0.72127104 0.69610035 0.69419414 0.65718395 0.7061071 0.72068936 0.6954706 0.6572912 0.6954063 0.7086008 0.7198612 0.6866183 0.73698384 0.67298067 0.6880029 0.72229654 0.6732565 0.7073216 0.7325048 0.6878363 0.70773035 0.7313713 0.69358456 0.7061175 0.65808946 0.7169141 0.7052202 0.69623375 0.72396165 0.73651797 0.6703577 0.73639774 0.68594396 0.71697986 0.7320829 0.68772167 0.73304695 0.6856759 0.65973216 0.72492707 0.6646642 0.68731105 0.69374514 0.6935255 0.7188737 0.73368937 0.6859376 0.66455966 0.65942544 0.72104335
0.45445445 0.7213033 0.69608045 0.69416904 0.65709066 0.7061136 0.72071856 0.69545466 0.65719754 0.69538695 0.70860785 0.7198895 0.6865788 0.7370424 0.6729166 0.6879616 0.72232574 0.67319113 0.7073287 0.7325625 0.6877966 0.7077363 0.7314261 0.693561 0.70612043 0.6579994 0.71693635 0.7052256 0.6962147 0.723997 0.73657775 0.670288 0.7364578 0.6859048 0.71700627 0.7321361 0.6876823 0.73310345 0.6856375 0.6596424 0.72495955 0.6645864 0.6872728 0.6937198 0.6935016 0.7188999 0.7337442 0.6858998 0.6644815 0.65933704 0.72107095
0.45545545 0.72133535 0.6960606 0.69414395 0.6569976 0.7061201 0.7207477 0.6954387 0.65710425 0.69536763 0.7086149 0.7199177 0.6865394 0.7371008 0.6728527 0.68792033 0.7223549 0.673126 0.70733577 0.73262006 0.687757 0.7077422 0.7314808 0.6935375 0.70612335 0.65790963 0.7169586 0.7052309 0.69619566 0.7240322 0.7366374 0.6702186 0.7365177 0.68586576 0.7170326 0.73218906 0.687643 0.7331597 0.68559915 0.6595529 0.72499186 0.6645088 0.68723464 0.6936945 0.6934778 0.7189261 0.7337988 0.68586206 0.6644036 0.65924895 0.7210985
0.45645645 0.72136736 0.6960408 0.694119 0.65690494 0.70612663 0.72077674 0.6954228 0.6570112 0.69534844 0.70862186 0.71994585 0.6865001 0.7371589 0.6727889 0.68787915 0.7223839 0.67306095 0.7073428 0.73267746 0.6877175 0.7077481 0.7315353 0.69351405 0.70612633 0.6578201 0.7169807 0.70523626 0.6961767 0.72406733 0.7366968 0.6701493 0.73657745 0.6858268 0.7170589 0.73224187 0.6876037 0.7332158 0.6855609 0.65946364 0.7250241 0.6644314 0.6871965 0.69366926 0.693454 0.7189522 0.7338533 0.6858245 0.66432595 0.65916103 0.7211259
0.45745745 0.7213993 0.6960211 0.694094 0.6568125 0.7061331 0.7208057 0.69540703 0.65691847 0.69532925 0.7086289 0.71997386 0.6864608 0.7372169 0.6727253 0.6878381 0.7224128 0.6729961 0.70734984 0.73273474 0.68767804 0.707754 0.7315897 0.6934907 0.70612925 0.6577309 0.71700275 0.7052416 0.6961578 0.7241023 0.736756 0.6700803 0.736637 0.6857879 0.71708506 0.73229456 0.68756455 0.7332718 0.68552274 0.65937465 0.7250562 0.66435426 0.68715847 0.69364405 0.6934303 0.71897817 0.7339076 0.68578696 0.66424847 0.6590735 0.72115326
0.45845845 0.7214311 0.6960014 0.69406915 0.65672034 0.7061396 0.7208346 0.69539124 0.65682596 0.6953101 0.70863587 0.7200018 0.68642163 0.73727465 0.6726619 0.68779707 0.7224416 0.67293143 0.70735687 0.7327918 0.6876387 0.7077599 0.7316439 0.6934673 0.7061322 0.65764195 0.7170248 0.7052469 0.696139 0.7241372 0.73681504 0.6700114 0.7366963 0.6857491 0.7171112 0.7323471 0.6875255 0.73332757 0.68548465 0.6592859 0.7250881 0.6642773 0.6871205 0.69361895 0.69340664 0.71900403 0.7339617 0.68574953 0.6641712 0.6589861 0.7211805
0.45945945 0.7214628 0.69598174 0.6940443 0.6566285 0.7061462 0.72086334 0.6953755 0.6567338 0.69529104 0.70864284 0.7200296 0.6863826 0.73733217 0.67259866 0.6877562 0.72247034 0.6728669 0.7073639 0.7328487 0.6875994 0.7077658 0.731698 0.6934441 0.70613515 0.65755326 0.71704674 0.7052523 0.6961202 0.7241719 0.73687387 0.6699428 0.7367554 0.68571043 0.7171372 0.7323994 0.68748647 0.7333832 0.6854467 0.65919745 0.72511995 0.66420054 0.6870826 0.69359386 0.69338304 0.71902984 0.73401564 0.6857122 0.66409415 0.658899 0.7212077
0.46046045 0.7214944 0.69596213 0.69401956 0.6565369 0.7061527 0.7208921 0.6953598 0.65664196 0.69527197 0.70864975 0.7200573 0.6863436 0.7373895 0.67253554 0.6877153 0.7224989 0.67280257 0.7073709 0.73290545 0.6875602 0.70777166 0.73175186 0.6934208 0.70613813 0.65746486 0.7170686 0.70525765 0.6961014 0.72420645 0.73693246 0.6698743 0.7368143 0.68567187 0.7171632 0.7324516 0.68744755 0.7334386 0.68540883 0.65910923 0.7251516 0.6641241 0.6870448 0.6935689 0.6933595 0.7190556 0.73406947 0.68567497 0.6640173 0.65881217 0.72123474
0.46146145 0.72152585 0.69594264 0.6939948 0.6564456 0.7061592 0.7209206 0.6953442 0.65655035 0.695253 0.70865667 0.72008497 0.6863047 0.73744667 0.67247266 0.6876746 0.7225274 0.6727384 0.7073779 0.732962 0.6875211 0.7077775 0.7318056 0.6933977 0.70614105 0.65737677 0.7170904 0.7052631 0.6960827 0.7242409 0.7369909 0.66980606 0.736873 0.6856333 0.71718913 0.73250365 0.68740875 0.7334939 0.68537104 0.6590213 0.7251832 0.6640477 0.68700707 0.6935439 0.693336 0.7190812 0.73412305 0.6856378 0.66394067 0.6587256 0.72126174
0.46246246 0.72155726 0.69592315 0.6939702 0.6563546 0.70616573 0.7209491 0.69532865 0.65645903 0.6952341 0.7086636 0.7201125 0.6862659 0.7375036 0.6724099 0.6876339 0.72255576 0.67267436 0.7073849 0.73301846 0.68748206 0.70778334 0.7318592 0.6933746 0.70614403 0.6572889 0.7171122 0.70526844 0.69606405 0.72427523 0.7370491 0.669738 0.7369315 0.6855949 0.71721494 0.73255557 0.68736994 0.733549 0.6853334 0.6589336 0.7252146 0.66397166 0.6869694 0.69351906 0.6933126 0.7191068 0.7341765 0.68560076 0.6638643 0.6586393 0.7212886
0.46346346 0.72158855 0.6959037 0.6939456 0.6562639 0.7061722 0.72097754 0.69531316 0.656368 0.6952152 0.7086705 0.7201399 0.6862272 0.73756033 0.67234725 0.6875933 0.722584 0.6726105 0.70739186 0.7330747 0.6874431 0.7077892 0.7319127 0.6933515 0.706147 0.65720135 0.7171339 0.7052738 0.69604546 0.72430944 0.73710716 0.66967016 0.7369898 0.6855566 0.71724075 0.7326073 0.68733126 0.73360395 0.68529576 0.65884614 0.7252459 0.6638958 0.6869318 0.6934942 0.6932892 0.71913224 0.7342298 0.68556374 0.6637881 0.65855324 0.72131544
0.46446446 0.7216197 0.6958843 0.693921 0.65617347 0.7061787 0.72100586 0.69529766 0.65627724 0.6951964 0.70867735 0.7201672 0.6861886 0.73761684 0.67228484 0.6875528 0.7226122 0.67254686 0.70739883 0.7331308 0.6874042 0.707795 0.73196596 0.69332856 0.70615 0.657114 0.7171555 0.70527923 0.6960269 0.72434354 0.737165 0.6696025 0.7370479 0.6855183 0.71726644 0.73265886 0.6872927 0.73365873 0.68525827 0.658759 0.72527707 0.66382015 0.6868943 0.6934694 0.6932659 0.71915764 0.7342829 0.68552685 0.66371214 0.6584675 0.72134215
0.46546546 0.7216508 0.695865 0.6938966 0.6560833 0.7061853 0.7210341 0.6952822 0.6561868 0.6951777 0.7086842 0.72019446 0.6861501 0.7376732 0.67222255 0.6875124 0.7226403 0.6724833 0.7074058 0.7331867 0.6873654 0.70780087 0.7320191 0.6933056 0.706153 0.657027 0.71717703 0.7052846 0.69600844 0.72437745 0.73722255 0.6695351 0.7371058 0.6854802 0.7172921 0.7327103 0.6872542 0.73371327 0.6852209 0.65867203 0.7253081 0.6637447 0.68685687 0.6934447 0.69324267 0.7191829 0.7343359 0.6854901 0.6636364 0.658382 0.7213688
0.46646646 0.7216818 0.69584566 0.69387215 0.6559934 0.7061918 0.72106224 0.69526684 0.65609664 0.69515896 0.70869106 0.7202216 0.6861116 0.7377293 0.67216045 0.68747205 0.72266823 0.67241997 0.7074128 0.7332425 0.68732667 0.70780665 0.7320721 0.6932827 0.706156 0.6569403 0.71719855 0.70529 0.69598997 0.7244113 0.73727995 0.6694678 0.7371635 0.68544215 0.7173176 0.7327615 0.68721575 0.7337677 0.6851836 0.65858537 0.72533906 0.66366947 0.68681955 0.69342005 0.6932195 0.7192081 0.73438865 0.68545336 0.66356087 0.6582967 0.7213953
0.46746746 0.72171265 0.6958265 0.69384784 0.6559038 0.7061983 0.72109026 0.6952515 0.65600675 0.6951403 0.70869786 0.7202486 0.6860733 0.7377853 0.6720985 0.68743175 0.72269607 0.67235684 0.70741975 0.7332981 0.68728805 0.7078124 0.732125 0.69325995 0.706159 0.65685385 0.71721995 0.70529544 0.69597155 0.724445 0.7373372 0.6694008 0.73722094 0.6854042 0.7173431 0.73281264 0.68717736 0.7338219 0.6851464 0.65849894 0.7253698 0.6635944 0.6867823 0.6933955 0.69319636 0.7192332 0.7344413 0.6854167 0.6634856 0.65821177 0.7214218
0.46846846 0.7217434 0.6958073 0.6938235 0.65581447 0.7062048 0.7211182 0.69523627 0.65591717 0.69512165 0.70870465 0.7202755 0.68603504 0.737841 0.6720367 0.6873916 0.7227238 0.67229384 0.70742667 0.73335356 0.6872495 0.7078182 0.7321777 0.6932372 0.706162 0.65676767 0.71724135 0.70530087 0.69595325 0.72447854 0.7373942 0.66933393 0.7372783 0.68536633 0.7173685 0.73286355 0.6871391 0.73387605 0.6851093 0.65841275 0.7254005 0.6635197 0.6867451 0.69337094 0.6931733 0.71925825 0.73449373 0.68538016 0.66341054 0.65812707 0.7214482
0.46946946 0.7217741 0.69578815 0.6937993 0.6557255 0.70621127 0.7211461 0.69522107 0.6558278 0.6951031 0.70871145 0.72030234 0.6859969 0.7378965 0.6719751 0.6873515 0.72275144 0.672231 0.7074336 0.7334088 0.687211 0.707824 0.7322302 0.6932145 0.706165 0.6566818 0.7172626 0.7053063 0.69593495 0.724512 0.737451 0.6692673 0.7373353 0.6853286 0.7173938 0.7329143 0.6871009 0.73392993 0.6850723 0.65832686 0.725431 0.6634451 0.686708 0.69334644 0.6931502 0.71928316 0.73454607 0.6853437 0.6633357 0.6580426 0.7214744
0.47047046 0.7218046 0.6957691 0.6937751 0.65563667 0.7062178 0.7211739 0.69520587 0.6557388 0.69508463 0.7087182 0.7203291 0.6859588 0.7379519 0.6719136 0.68731153 0.722779 0.6721683 0.7074405 0.73346394 0.6871726 0.7078298 0.7322826 0.6931919 0.706168 0.6565962 0.71728384 0.7053117 0.69591665 0.7245453 0.7375076 0.6692009 0.73739225 0.68529093 0.7174191 0.73296493 0.6870628 0.73398364 0.6850354 0.65824115 0.7254614 0.6633708 0.68667096 0.69332206 0.6931273 0.719308 0.73459816 0.6853073 0.6632611 0.65795845 0.72150064
0.47147146 0.7218351 0.69575006 0.693751 0.6555482 0.7062243 0.7212016 0.6951907 0.65565 0.69506615 0.708725 0.72035575 0.68592083 0.738007 0.67185235 0.6872716 0.72280645 0.67210585 0.7074474 0.73351884 0.68713427 0.7078355 0.7323348 0.6931693 0.70617104 0.65651083 0.717305 0.70531714 0.6958985 0.72457844 0.73756397 0.6691346 0.7374489 0.6852534 0.7174443 0.73301536 0.6870247 0.73403716 0.6849986 0.65815574 0.7254917 0.66329664 0.686634 0.6932977 0.6931044 0.7193328 0.7346501 0.6852711 0.6631867 0.6578745 0.7215267
0.47247246 0.7218655 0.69573104 0.69372696 0.65546 0.7062308 0.7212292 0.69517565 0.6555615 0.69504774 0.70873165 0.7203823 0.6858829 0.7380619 0.6717912 0.6872317 0.72283375 0.6720435 0.7074543 0.7335736 0.68709606 0.7078413 0.7323869 0.69314677 0.7061741 0.6564258 0.7173261 0.70532256 0.6958803 0.7246115 0.7376202 0.66906863 0.7375054 0.6852159 0.71746945 0.73306566 0.6869868 0.73409057 0.68496186 0.6580706 0.72552186 0.6632228 0.68659717 0.69327337 0.69308156 0.7193575 0.7347019 0.6852349 0.6631126 0.6577909 0.7215527
0.47347346 0.7218957 0.69571215 0.69370294 0.6553721 0.7062373 0.72125673 0.6951606 0.6554733 0.69502944 0.7087384 0.7204087 0.68584514 0.7381167 0.6717302 0.68719196 0.722861 0.67198133 0.70746124 0.7336282 0.6870579 0.707847 0.7324388 0.69312435 0.7061771 0.656341 0.7173471 0.70532805 0.69586223 0.7246444 0.73767614 0.6690028 0.73756164 0.6851786 0.7174945 0.7331158 0.6869489 0.73414373 0.6849252 0.6579857 0.72555184 0.6631491 0.6865604 0.69324917 0.6930588 0.7193821 0.7347535 0.6851988 0.6630387 0.6577075 0.72157866
0.47447446 0.72192585 0.69569325 0.69367903 0.6552844 0.7062438 0.72128415 0.69514567 0.6553854 0.69501114 0.70874506 0.720435 0.68580747 0.7381712 0.67166936 0.6871523 0.7228882 0.67191935 0.7074681 0.73368263 0.6870198 0.7078527 0.73249054 0.69310194 0.7061801 0.65625656 0.71736807 0.7053335 0.6958442 0.72467726 0.73773193 0.66893715 0.73761773 0.68514127 0.71751946 0.73316574 0.6869111 0.7341968 0.68488866 0.65790105 0.72558177 0.6630757 0.6865237 0.69322497 0.6930361 0.7194066 0.7348049 0.6851628 0.66296494 0.6576244 0.72160447
0.4754755 0.72195596 0.6956744 0.69365513 0.655197 0.7062503 0.7213115 0.6951307 0.6552977 0.6949929 0.7087517 0.72046125 0.68576986 0.7382256 0.6716087 0.68711275 0.7229152 0.6718575 0.707475 0.7337369 0.68698186 0.70785844 0.7325421 0.6930796 0.70618314 0.65617234 0.7173889 0.70533895 0.6958262 0.7247099 0.73778754 0.6688717 0.7376736 0.68510413 0.7175444 0.7332155 0.68687344 0.73424965 0.68485224 0.6578167 0.7256115 0.6630025 0.6864871 0.6932009 0.6930134 0.71943104 0.7348562 0.6851269 0.6628915 0.6575416 0.7216302
0.4764765 0.7219859 0.69565564 0.6936313 0.65510994 0.7062568 0.72133875 0.69511586 0.6552103 0.69497466 0.70875835 0.7204874 0.68573236 0.7382797 0.6715482 0.68707323 0.7229421 0.67179585 0.70748186 0.73379093 0.68694395 0.70786417 0.73259354 0.69305736 0.7061862 0.6560884 0.7174098 0.7053444 0.69580823 0.7247425 0.7378429 0.6688065 0.73772925 0.68506706 0.7175692 0.73326516 0.68683577 0.7343023 0.6848159 0.65773255 0.72564113 0.66292953 0.68645054 0.6931768 0.69299084 0.7194554 0.73490727 0.6850911 0.66281825 0.657459 0.72165585
0.4774775 0.72201574 0.6956369 0.69360757 0.65502316 0.70626324 0.7213659 0.695101 0.65512323 0.69495654 0.708765 0.72051346 0.68569493 0.73833364 0.67148787 0.6870338 0.722969 0.67173433 0.7074887 0.7338449 0.6869061 0.7078698 0.73264486 0.6930351 0.7061893 0.6560048 0.71743053 0.70534986 0.69579035 0.7247749 0.73789805 0.66874146 0.73778474 0.68503004 0.71759397 0.7333146 0.6867982 0.7343548 0.68477964 0.6576487 0.72567064 0.6628568 0.68641406 0.6931528 0.6929683 0.7194797 0.7349582 0.6850554 0.66274524 0.6573767 0.7216814
0.4784785 0.72204554 0.6956183 0.69358385 0.6549367 0.70626974 0.72139305 0.69508624 0.6550364 0.6949385 0.7087716 0.7205394 0.6856576 0.7383874 0.67142767 0.68699443 0.7229957 0.671673 0.7074955 0.7338986 0.68686837 0.7078755 0.73269594 0.693013 0.7061923 0.6559214 0.7174512 0.70535535 0.69577247 0.7248072 0.73795307 0.6686766 0.73784 0.6849932 0.71761864 0.7333639 0.6867607 0.7344071 0.68474346 0.6575651 0.7257 0.6627843 0.6863777 0.6931289 0.69294584 0.7195038 0.7350089 0.68501973 0.6626725 0.6572947 0.72170687
0.4794795 0.72207516 0.6955996 0.6935602 0.6548504 0.70627624 0.72142 0.6950715 0.6549499 0.6949204 0.70877814 0.72056526 0.68562037 0.738441 0.67136765 0.68695515 0.72302234 0.67161185 0.70750237 0.73395216 0.6868307 0.7078812 0.7327469 0.6929909 0.70619535 0.6558384 0.71747184 0.70536083 0.69575465 0.7248394 0.73800784 0.668612 0.7378951 0.68495643 0.7176432 0.73341304 0.68672335 0.7344593 0.68470734 0.6574818 0.7257293 0.662712 0.6863414 0.693105 0.6929234 0.71952796 0.73505944 0.68498415 0.6626 0.6572129 0.72173226
0.4804805 0.7221047 0.6955811 0.6935366 0.6547645 0.70628273 0.72144693 0.6950568 0.65486366 0.6949025 0.7087847 0.720591 0.68558323 0.7384944 0.6713078 0.686916 0.72304887 0.6715508 0.70750916 0.7340055 0.68679315 0.7078868 0.7327977 0.6929689 0.7061984 0.6557556 0.7174924 0.7053663 0.69573694 0.72487146 0.7380624 0.6685476 0.7379499 0.6849197 0.71766776 0.73346204 0.68668604 0.73451126 0.6846714 0.65739876 0.72575843 0.6626399 0.6863052 0.6930812 0.6929011 0.719552 0.7351098 0.68494874 0.6625277 0.65713143 0.72175753
0.4814815 0.7221342 0.69556254 0.6935131 0.6546788 0.7062892 0.7214737 0.6950422 0.6547777 0.69488454 0.70879126 0.7206167 0.6855462 0.73854756 0.67124814 0.6868769 0.72307533 0.67149 0.70751595 0.73405874 0.6867556 0.7078925 0.73284835 0.6929469 0.7062015 0.655673 0.7175129 0.7053718 0.69571924 0.7249034 0.73811674 0.6684833 0.73800457 0.6848832 0.7176922 0.7335108 0.6866488 0.73456305 0.68463546 0.6573159 0.72578746 0.6625681 0.6862691 0.6930574 0.6928788 0.7195759 0.73516005 0.68491334 0.66245556 0.65705025 0.7217827
0.4824825 0.72216356 0.69554406 0.6934896 0.65459347 0.70629567 0.72150046 0.6950276 0.654692 0.69486666 0.70879775 0.72064227 0.68550926 0.73860055 0.6711886 0.6868379 0.7231017 0.67142934 0.70752275 0.7341118 0.6867182 0.70789814 0.7328988 0.69292504 0.70620453 0.6555908 0.7175333 0.7053773 0.6957016 0.7249352 0.73817086 0.6684193 0.73805904 0.68484664 0.7177166 0.7335595 0.68661165 0.7346147 0.6845997 0.6572334 0.7258163 0.6624965 0.68623304 0.6930337 0.69285655 0.7195998 0.73521006 0.6848781 0.66238374 0.65696925 0.7218078
0.4834835 0.7221928 0.69552565 0.6934662 0.6545084 0.7063021 0.72152704 0.69501305 0.65460664 0.69484884 0.70880425 0.7206677 0.6854724 0.73865336 0.6711293 0.686799 0.72312796 0.6713688 0.70752954 0.73416466 0.68668085 0.70790374 0.73294914 0.69290316 0.70620763 0.6555088 0.7175537 0.70538276 0.69568396 0.7249669 0.73822486 0.66835546 0.73811334 0.6848103 0.7177409 0.73360795 0.6865746 0.7346661 0.684564 0.65715116 0.7258451 0.6624251 0.6861971 0.6930101 0.6928344 0.71962357 0.7352599 0.68484294 0.66231215 0.6568886 0.7218328
0.4844845 0.722222 0.6955073 0.6934428 0.65442365 0.7063086 0.72155356 0.69499856 0.6545215 0.6948311 0.70881075 0.7206931 0.68543565 0.73870593 0.6710701 0.6867601 0.72315407 0.67130846 0.70753634 0.73421735 0.6866436 0.70790935 0.73299927 0.6928814 0.7062107 0.65542716 0.71757394 0.70538825 0.69566643 0.7249985 0.73827857 0.6682918 0.7381674 0.684774 0.7177651 0.7336563 0.68653756 0.73471737 0.68452835 0.65706915 0.7258737 0.662354 0.6861612 0.6929865 0.69281226 0.7196472 0.7353096 0.68480784 0.66224074 0.6568082 0.7218577
0.4854855 0.72225106 0.695489 0.6934195 0.6543392 0.70631504 0.72158 0.69498414 0.6544367 0.6948134 0.7088172 0.7207184 0.68539894 0.7387583 0.67101103 0.6867213 0.7231801 0.67124826 0.7075431 0.73426986 0.6866064 0.70791495 0.7330492 0.6928597 0.7062138 0.6553458 0.71759415 0.7053938 0.6956489 0.72502995 0.73833215 0.6682284 0.7382213 0.6847378 0.71778923 0.7337044 0.68650067 0.73476845 0.6844928 0.6569874 0.72590226 0.66228306 0.68612546 0.69296294 0.6927902 0.71967083 0.7353591 0.68477285 0.66216964 0.656728 0.7218825
0.4864865 0.72228 0.6954707 0.6933963 0.654255 0.70632154 0.7216064 0.6949697 0.6543522 0.6947957 0.7088236 0.7207436 0.6853624 0.73881054 0.6709522 0.68668264 0.7232061 0.67118824 0.7075498 0.7343222 0.68656933 0.70792055 0.73309904 0.692838 0.7062169 0.6552647 0.7176143 0.7053993 0.6956315 0.72506124 0.7383855 0.66816515 0.73827493 0.68470174 0.7178133 0.7337524 0.68646383 0.73481935 0.6844574 0.656906 0.72593063 0.6622124 0.68608975 0.6929395 0.6927683 0.7196944 0.7354084 0.684738 0.6620987 0.65664816 0.72190726
0.4874875 0.72230893 0.69545245 0.6933731 0.6541711 0.706328 0.7216326 0.6949554 0.65426797 0.69477814 0.70883006 0.7207687 0.6853259 0.7388626 0.6708935 0.6866441 0.723232 0.67112833 0.70755655 0.73437434 0.6865323 0.7079261 0.7331487 0.69281644 0.70622 0.6551838 0.7176344 0.70540476 0.6956141 0.7250925 0.73843867 0.6681021 0.7383284 0.68466574 0.7178373 0.73380023 0.68642706 0.73487014 0.6844221 0.65682477 0.72595894 0.6621419 0.6860541 0.6929161 0.69274634 0.7197178 0.73545754 0.6847032 0.6620281 0.6565685 0.72193193
0.4884885 0.7223377 0.69543433 0.69334996 0.6540875 0.7063344 0.72165877 0.6949411 0.65418404 0.6947606 0.70883644 0.72079366 0.6852895 0.7389144 0.670835 0.6866055 0.7232577 0.67106867 0.7075633 0.7344263 0.68649536 0.7079317 0.7331982 0.6927949 0.706223 0.65510327 0.7176544 0.7054103 0.6955967 0.7251236 0.7384916 0.66803926 0.7383817 0.68462986 0.7178612 0.7338479 0.6863904 0.7349207 0.6843869 0.6567439 0.7259871 0.6620717 0.6860186 0.69289273 0.69272447 0.71974117 0.73550653 0.6846685 0.6619576 0.65648913 0.72195643
0.4894895 0.7223664 0.6954162 0.6933269 0.65400416 0.7063409 0.7216849 0.69492686 0.6541004 0.6947431 0.7088428 0.7208186 0.6852532 0.738966 0.67077667 0.68656707 0.72328335 0.6710091 0.70756996 0.7344781 0.68645847 0.70793724 0.7332476 0.69277346 0.7062261 0.6550229 0.7176744 0.70541584 0.6955794 0.7251545 0.73854434 0.66797656 0.7384348 0.68459404 0.717885 0.73389536 0.6863538 0.7349711 0.68435174 0.65666324 0.7260151 0.6620017 0.6859831 0.6928694 0.69270265 0.7197645 0.73555535 0.68463385 0.6618874 0.6564101 0.7219809
0.4904905 0.722395 0.6953981 0.6933039 0.6539212 0.70634735 0.7217108 0.6949127 0.6540171 0.6947257 0.7088492 0.72084343 0.68521696 0.73901737 0.6707185 0.68652874 0.7233089 0.6709497 0.7075767 0.7345298 0.6864217 0.7079428 0.7332967 0.692752 0.7062292 0.6549429 0.7176943 0.7054213 0.6955622 0.7251854 0.73859686 0.66791415 0.73848766 0.68455833 0.7179088 0.73394275 0.68631727 0.7350213 0.6843167 0.65658283 0.72604305 0.66193193 0.6859477 0.69284624 0.69268095 0.71978766 0.7356039 0.68459934 0.66181743 0.65633124 0.72200525
0.4914915 0.7224235 0.6953801 0.69328094 0.65383846 0.7063538 0.72173667 0.69489855 0.65393406 0.6947083 0.7088555 0.7208682 0.68518084 0.73906857 0.67066044 0.6864905 0.7233344 0.6708905 0.70758337 0.73458123 0.686385 0.70794827 0.73334575 0.69273067 0.7062323 0.6548632 0.7177141 0.7054269 0.69554496 0.72521615 0.73864925 0.66785187 0.7385404 0.68452275 0.71793246 0.7339899 0.6862808 0.73507136 0.68428177 0.6565028 0.7260708 0.66186243 0.68591243 0.69282305 0.69265926 0.7198107 0.7356524 0.68456495 0.6617477 0.6562527 0.7220295
0.4924925 0.72245187 0.69536215 0.69325805 0.653756 0.7063602 0.7217625 0.6948844 0.6538513 0.69469094 0.7088618 0.7208928 0.68514484 0.7391196 0.6706026 0.68645227 0.72335976 0.67083144 0.70759004 0.73463255 0.6863484 0.7079538 0.73339456 0.6927094 0.70623547 0.6547837 0.71773386 0.7054324 0.6955278 0.7252467 0.73870134 0.6677898 0.7385929 0.6844872 0.71795607 0.7340369 0.6862444 0.73512125 0.68424696 0.6564229 0.7260985 0.6617931 0.68587726 0.6927999 0.6926377 0.71983373 0.7357006 0.6845307 0.66167814 0.65617436 0.7220537
0.4934935 0.7224802 0.6953442 0.6932352 0.6536739 0.70636666 0.72178817 0.69487035 0.65376884 0.6946737 0.70886815 0.72091734 0.6851089 0.7391704 0.6705449 0.6864142 0.72338504 0.67077255 0.70759666 0.73468363 0.68631184 0.7079593 0.73344326 0.69268817 0.70623857 0.6547045 0.7177535 0.70543796 0.6955107 0.72527725 0.7387533 0.6677279 0.7386452 0.6844518 0.7179796 0.7340838 0.6862081 0.7351709 0.6842122 0.65634334 0.726126 0.66172403 0.6858421 0.69277686 0.6926161 0.7198567 0.7357487 0.68449646 0.6616089 0.65609634 0.7220778
0.4944945 0.7225084 0.6953264 0.69321245 0.65359205 0.7063731 0.7218138 0.6948564 0.65368664 0.6946565 0.7088744 0.7209418 0.685073 0.739221 0.67048746 0.6863762 0.7234102 0.67071384 0.70760334 0.7347346 0.68627536 0.7079648 0.7334918 0.692667 0.70624167 0.6546256 0.71777314 0.7054435 0.69549364 0.7253076 0.73880506 0.66766626 0.73869735 0.68441653 0.71800303 0.73413044 0.68617195 0.73522043 0.6841776 0.65626407 0.72615343 0.6616552 0.68580705 0.69275385 0.69259465 0.7198795 0.73579663 0.6844623 0.6615398 0.65601856 0.72210175
0.4954955 0.72253644 0.69530857 0.69318974 0.6535105 0.7063795 0.7218393 0.69484246 0.6536048 0.6946393 0.70888066 0.7209661 0.68503726 0.7392714 0.6704301 0.68633825 0.7234353 0.67065525 0.70760995 0.7347853 0.68623894 0.70797026 0.7335401 0.6926459 0.7062448 0.654547 0.71779275 0.70544904 0.69547665 0.7253378 0.7388566 0.66760474 0.73874927 0.6843813 0.7180264 0.734177 0.6861358 0.73526984 0.68414307 0.65618503 0.72618073 0.6615866 0.6857721 0.6927309 0.6925732 0.7199023 0.7358444 0.6844283 0.661471 0.65594107 0.7221257
0.4964965 0.72256446 0.6952908 0.6931671 0.65342927 0.7063859 0.7218647 0.69482857 0.6535232 0.6946222 0.7088869 0.72099036 0.68500155 0.7393216 0.67037296 0.6863004 0.72346026 0.6705969 0.70761657 0.7348359 0.68620265 0.70797575 0.7335883 0.69262487 0.7062479 0.6544686 0.71781224 0.7054546 0.69545966 0.72536796 0.738908 0.6675435 0.738801 0.6843462 0.7180497 0.73422337 0.68609977 0.735319 0.6841086 0.6561063 0.7262079 0.66151816 0.68573725 0.692708 0.69255185 0.7199249 0.7358919 0.68439436 0.6614024 0.65586376 0.7221495
0.4974975 0.7225923 0.6952731 0.6931445 0.6533483 0.70639235 0.72189003 0.6948147 0.65344197 0.6946052 0.7088931 0.7210145 0.68496597 0.73937154 0.6703159 0.68626267 0.7234851 0.67053866 0.7076232 0.7348863 0.6861664 0.70798117 0.7336363 0.6926039 0.7062511 0.65439045 0.7178317 0.7054602 0.69544274 0.72539794 0.73895913 0.6674823 0.73885256 0.6843112 0.7180729 0.73426956 0.68606377 0.735368 0.6840743 0.6560278 0.726235 0.66144997 0.68570244 0.6926852 0.6925305 0.7199475 0.73593926 0.6843605 0.66133404 0.65578675 0.7221732
0.4984985 0.72262007 0.69525546 0.693122 0.6532677 0.7063988 0.72191525 0.6948009 0.65336096 0.6945881 0.7088993 0.7210385 0.6849305 0.7394213 0.6702591 0.686225 0.7235099 0.6704806 0.7076298 0.73493654 0.6861302 0.70798665 0.7336842 0.692583 0.7062542 0.6543126 0.71785104 0.70546573 0.69542587 0.7254278 0.7390101 0.6674214 0.7389039 0.6842763 0.7180961 0.7343156 0.6860279 0.7354169 0.68404 0.6559496 0.7262619 0.6613821 0.6856677 0.6926624 0.6925093 0.71997 0.7359865 0.68432677 0.6612659 0.65571004 0.7221969
0.4994995 0.7226478 0.6952378 0.69309956 0.65318733 0.70640516 0.72194034 0.69478714 0.65328026 0.6945712 0.7089055 0.7210625 0.6848951 0.7394709 0.6702025 0.68618745 0.7235346 0.67042273 0.70763636 0.7349866 0.68609416 0.7079921 0.73373187 0.69256216 0.70625734 0.654235 0.71787035 0.7054713 0.69540906 0.7254575 0.7390609 0.6673607 0.7389551 0.6842415 0.7181191 0.73436147 0.6859921 0.7354655 0.68400586 0.6558717 0.72628874 0.6613143 0.68563306 0.6926397 0.69248813 0.7199924 0.7360335 0.68429315 0.66119796 0.6556335 0.7222204
0.5005005 0.7226753 0.6952203 0.69307715 0.6531073 0.7064116 0.7219654 0.69477344 0.65319985 0.6945543 0.70891166 0.7210864 0.68485975 0.7395203 0.670146 0.68614995 0.72355914 0.670365 0.7076429 0.7350365 0.68605816 0.70799744 0.73377943 0.69254136 0.7062605 0.6541577 0.7178896 0.7054769 0.6953923 0.7254871 0.7391115 0.66730016 0.739006 0.6842067 0.7181421 0.7344072 0.68595636 0.73551404 0.6839718 0.65579396 0.7263154 0.66124684 0.6855985 0.69261706 0.692467 0.7200147 0.73608035 0.6842596 0.6611303 0.6555573 0.72224385
0.5015015 0.7227028 0.69520277 0.6930548 0.65302753 0.706418 0.72199035 0.6947598 0.6531198 0.69453746 0.7089178 0.7211101 0.6848245 0.7395695 0.67008966 0.6861125 0.72358364 0.67030746 0.70764947 0.7350862 0.6860222 0.70800287 0.7338268 0.6925206 0.7062636 0.6540806 0.71790874 0.7054824 0.6953756 0.7255166 0.73916185 0.66723984 0.73905677 0.6841721 0.718165 0.7344528 0.6859208 0.7355624 0.68393785 0.6557166 0.72634196 0.6611796 0.68556404 0.69259447 0.69244593 0.7200369 0.736127 0.6842261 0.66106284 0.6554813 0.7222672
0.5025025 0.72273016 0.69518536 0.6930325 0.652948 0.7064244 0.7220152 0.6947462 0.65304 0.6945207 0.70892394 0.72113377 0.68478936 0.7396184 0.6700335 0.6860752 0.723608 0.67025006 0.707656 0.73513573 0.6859864 0.7080082 0.733874 0.69249994 0.70626676 0.65400386 0.7179279 0.705488 0.69535893 0.72554594 0.73921204 0.6671797 0.7391073 0.6841375 0.7181878 0.7344982 0.6858852 0.73561054 0.683904 0.65563947 0.72636837 0.66111255 0.68552965 0.69257194 0.69242495 0.72005904 0.7361735 0.6841927 0.6609956 0.6554056 0.7222905
0.5035035 0.72275746 0.69516796 0.69301033 0.65286887 0.7064308 0.72203994 0.69473267 0.6529605 0.69450396 0.7089301 0.7211573 0.6847543 0.7396672 0.66997755 0.686038 0.7236323 0.67019284 0.7076625 0.7351851 0.6859507 0.70801365 0.73392105 0.6924794 0.7062699 0.6539273 0.71794695 0.7054936 0.6953423 0.72557515 0.73926204 0.6671198 0.7391577 0.6841031 0.7182106 0.73454344 0.6858497 0.7356586 0.68387026 0.6555626 0.7263947 0.66104573 0.6854953 0.69254947 0.692404 0.7200811 0.7362198 0.68415946 0.6609286 0.65533006 0.7223137
0.5045045 0.7227846 0.6951506 0.69298816 0.65278995 0.7064372 0.7220646 0.69471914 0.65288126 0.69448733 0.70893615 0.7211808 0.6847193 0.73971575 0.66992176 0.6860008 0.7236565 0.6701358 0.7076691 0.73523426 0.685915 0.708019 0.73396796 0.6924588 0.7062731 0.65385103 0.71796596 0.70549923 0.6953258 0.7256043 0.7393119 0.66706 0.7392078 0.68406874 0.7182332 0.73458856 0.6858143 0.7357064 0.68383664 0.655486 0.7264209 0.6609791 0.6854611 0.69252706 0.6923831 0.7201031 0.73626596 0.68412626 0.6608618 0.65525484 0.7223368
0.5055055 0.72281164 0.6951333 0.69296604 0.6527114 0.70644355 0.7220892 0.69470567 0.65280235 0.6944707 0.70894223 0.72120416 0.68468446 0.7397641 0.66986614 0.6859638 0.72368056 0.67007893 0.7076756 0.7352833 0.6858794 0.7080243 0.7340147 0.6924383 0.7062763 0.65377504 0.71798486 0.7055048 0.6953092 0.72563326 0.73936146 0.6670005 0.73925775 0.68403447 0.7182559 0.7346335 0.68577904 0.7357541 0.6838031 0.65540963 0.7264469 0.66091275 0.68542695 0.6925047 0.6923623 0.7201249 0.7363119 0.6840932 0.6607953 0.65517986 0.72235984
0.5065065 0.7228386 0.6951161 0.69294405 0.6526331 0.70645 0.72211367 0.6946923 0.65272367 0.69445413 0.70894825 0.72122747 0.68464965 0.73981225 0.66981065 0.68592685 0.7237045 0.67002225 0.7076821 0.73533213 0.68584394 0.7080297 0.73406124 0.6924179 0.70627946 0.6536993 0.71800375 0.7055104 0.6952928 0.7256621 0.73941094 0.66694117 0.7393075 0.6840003 0.7182784 0.73467827 0.6857438 0.7358016 0.68376964 0.6553336 0.72647285 0.6608466 0.68539286 0.6924824 0.69234157 0.7201467 0.7363577 0.68406016 0.66072893 0.6551051 0.7223827
0.5075075 0.72286546 0.6950989 0.69292206 0.6525551 0.70645636 0.72213805 0.69467896 0.65264535 0.6944376 0.7089543 0.7212506 0.68461496 0.7398602 0.66975534 0.68588996 0.7237284 0.66996574 0.7076885 0.7353808 0.6858085 0.708035 0.7341076 0.69239753 0.7062826 0.65362376 0.7180225 0.70551604 0.6952764 0.72569084 0.7394602 0.666882 0.7393571 0.6839662 0.7183008 0.7347229 0.6857087 0.7358489 0.68373626 0.6552578 0.72649866 0.6607806 0.6853589 0.69246024 0.6923208 0.7201684 0.73640335 0.6840272 0.6606628 0.6550306 0.72240555
0.5085085 0.72289217 0.6950818 0.6929002 0.6524774 0.70646274 0.72216237 0.6946656 0.6525673 0.6944212 0.7089603 0.72127366 0.6845803 0.7399079 0.6697002 0.6858532 0.72375214 0.66990936 0.707695 0.73542935 0.6857732 0.70804036 0.73415387 0.6923772 0.70628583 0.65354854 0.7180413 0.70552164 0.69526 0.7257194 0.73950917 0.666823 0.7394064 0.68393224 0.7183232 0.7347674 0.68567365 0.7358961 0.683703 0.65518224 0.72652435 0.6607149 0.68532497 0.69243807 0.6923002 0.72019 0.73644876 0.6839944 0.66059685 0.65495634 0.7224283
0.5095095 0.7229188 0.69506466 0.6928783 0.65239996 0.7064691 0.72218657 0.6946524 0.6524896 0.6944048 0.7089663 0.72129667 0.6845458 0.7399554 0.66964525 0.68581647 0.7237758 0.6698532 0.70770144 0.7354776 0.6857379 0.70804566 0.73419994 0.69235694 0.706289 0.6534736 0.71805996 0.70552725 0.6952437 0.7257479 0.73955804 0.6667643 0.7394556 0.6838984 0.7183455 0.7348117 0.68563867 0.73594314 0.68366987 0.65510696 0.7265499 0.6606494 0.6852911 0.69241595 0.69227964 0.7202115 0.73649406 0.68396163 0.66053116 0.6548824 0.722451
0.5105105 0.72294533 0.6950477 0.69285655 0.65232277 0.7064755 0.72221065 0.69463915 0.6524121 0.6943884 0.7089723 0.7213195 0.68451136 0.74000275 0.6695905 0.68577987 0.7237994 0.6697972 0.7077079 0.7355258 0.68570274 0.7080509 0.7342459 0.6923368 0.7062922 0.65339893 0.71807855 0.70553285 0.69522744 0.7257762 0.7396067 0.6667058 0.7395045 0.6838646 0.7183677 0.7348559 0.6856038 0.7359899 0.6836368 0.655032 0.7265754 0.6605841 0.6852574 0.6923939 0.69225913 0.72023296 0.7365392 0.683929 0.6604657 0.65480864 0.72247356
0.5115115 0.7229718 0.6950307 0.6928348 0.65224594 0.7064819 0.72223467 0.69462603 0.6523349 0.6943721 0.70897824 0.72134227 0.68447703 0.7400499 0.6695359 0.68574333 0.72382283 0.66974133 0.7077143 0.73557377 0.6856677 0.7080562 0.7342917 0.69231665 0.7062954 0.65332454 0.71809715 0.7055385 0.69521123 0.7258044 0.7396551 0.66664743 0.7395533 0.6838309 0.71838987 0.73489994 0.685569 0.7360366 0.6836038 0.65495723 0.7266007 0.66051906 0.6852237 0.6923719 0.6922386 0.7202543 0.73658407 0.6838964 0.66040045 0.65473515 0.72249603
0.5125125 0.7229981 0.69501376 0.69281316 0.6521694 0.7064882 0.72225857 0.6946129 0.6522581 0.6943559 0.70898414 0.721365 0.6844428 0.7400968 0.6694814 0.6857069 0.7238462 0.66968566 0.7077207 0.73562163 0.6856327 0.70806146 0.7343373 0.69229656 0.7062986 0.6532504 0.7181156 0.7055441 0.6951951 0.7258325 0.73970336 0.66658926 0.7396018 0.6837973 0.7184119 0.7349438 0.6855343 0.73608315 0.683571 0.6548827 0.72662586 0.6604542 0.6851901 0.69235003 0.69221824 0.7202756 0.7366289 0.683864 0.6603354 0.65466195 0.72251844
0.5135135 0.7230243 0.6949969 0.6927915 0.6520931 0.70649457 0.7222824 0.69459987 0.6521815 0.6943397 0.7089901 0.72138757 0.68440866 0.74014354 0.6694271 0.68567055 0.72386944 0.66963017 0.70772713 0.73566926 0.6855978 0.7080667 0.7343827 0.6922766 0.7063018 0.65317655 0.71813405 0.7055498 0.695179 0.7258605 0.7397514 0.6665313 0.73965013 0.6837638 0.7184339 0.7349875 0.68549967 0.73612946 0.6835382 0.6548085 0.72665095 0.66038954 0.6851566 0.69232816 0.6921979 0.72029674 0.7366735 0.68383163 0.6602706 0.654589 0.7225408
0.5145145 0.7230505 0.6949801 0.69277 0.6520171 0.70650095 0.7223062 0.6945868 0.65210515 0.69432354 0.708996 0.72141004 0.68437463 0.74019 0.669373 0.6856343 0.7238926 0.66957486 0.7077335 0.73571676 0.68556297 0.70807195 0.734428 0.6922566 0.70630497 0.65310293 0.7181524 0.7055554 0.6951629 0.7258883 0.7397992 0.66647357 0.7396983 0.6837304 0.71845585 0.73503107 0.6854651 0.7361756 0.68350554 0.65473455 0.7266759 0.6603251 0.68512315 0.69230634 0.6921776 0.72031784 0.7367179 0.6837993 0.66020596 0.6545163 0.72256297
0.5155155 0.72307646 0.69496334 0.69274855 0.6519414 0.70650727 0.7223298 0.6945739 0.65202916 0.6943075 0.70900184 0.7214324 0.68434066 0.74023634 0.66931903 0.68559813 0.72391564 0.66951966 0.7077399 0.7357641 0.6855282 0.7080772 0.73447317 0.6922367 0.7063082 0.6530296 0.71817064 0.70556104 0.6951469 0.72591597 0.7398468 0.66641605 0.7397462 0.6836971 0.7184777 0.73507446 0.68543065 0.7362216 0.683473 0.6546608 0.7267007 0.6602609 0.68508977 0.69228464 0.6921574 0.7203388 0.73676217 0.68376714 0.6601415 0.65444386 0.72258514
0.5165165 0.7231024 0.69494665 0.69272715 0.65186596 0.70651364 0.7223534 0.69456095 0.65195346 0.6942915 0.7090077 0.7214547 0.6843068 0.7402825 0.6692652 0.6855621 0.7239386 0.6694647 0.70774627 0.73581123 0.6854935 0.70808244 0.7345181 0.6922169 0.7063114 0.6529566 0.7181889 0.70556664 0.69513094 0.72594357 0.7398943 0.6663587 0.73979396 0.6836639 0.7184995 0.73511773 0.6853963 0.73626745 0.6834405 0.6545874 0.7267254 0.6601969 0.6850565 0.69226295 0.69213724 0.72035974 0.7368062 0.683735 0.66007733 0.6543717 0.7226072
0.5175175 0.7231282 0.69492996 0.6927058 0.65179086 0.70651996 0.7223769 0.6945481 0.651878 0.6942755 0.7090135 0.72147685 0.684273 0.7403284 0.6692116 0.6855261 0.7239614 0.6694099 0.7077526 0.7358582 0.68545896 0.7080876 0.73456293 0.69219714 0.7063146 0.6528838 0.71820706 0.7055723 0.69511503 0.72597104 0.73994154 0.66630155 0.73984146 0.68363076 0.71852124 0.73516077 0.68536204 0.73631305 0.68340814 0.65451413 0.72675 0.6601331 0.6850233 0.6922414 0.6921171 0.72038054 0.73685014 0.683703 0.6600133 0.6542998 0.72262913
0.5185185 0.7231539 0.6949133 0.6926845 0.651716 0.70652634 0.72240025 0.69453526 0.65180284 0.6942596 0.70901936 0.72149897 0.6842393 0.7403741 0.66915816 0.68549013 0.7239841 0.6693553 0.70775896 0.735905 0.6854245 0.7080928 0.73460764 0.6921774 0.70631784 0.65281135 0.7182251 0.7055779 0.6950992 0.72599834 0.73998857 0.6662446 0.7398888 0.6835978 0.7185429 0.7352037 0.6853278 0.7363585 0.68337584 0.6544412 0.72677445 0.6600696 0.68499017 0.6922198 0.69209707 0.7204013 0.7368939 0.68367106 0.65994954 0.65422815 0.722651
0.5195195 0.7231795 0.6948968 0.69266325 0.65164137 0.70653266 0.72242355 0.6945225 0.651728 0.69424367 0.70902514 0.72152096 0.6842058 0.7404196 0.6691048 0.68545437 0.7240068 0.6693008 0.7077653 0.73595166 0.68539006 0.708098 0.73465216 0.69215775 0.70632106 0.6527391 0.7182431 0.7055836 0.6950834 0.7260256 0.7400354 0.6661879 0.7399359 0.68356484 0.7185644 0.7352465 0.6852937 0.7364038 0.68334365 0.6543685 0.7267988 0.6600062 0.68495715 0.69219834 0.6920771 0.7204219 0.7369375 0.6836392 0.659886 0.65415674 0.7226728
0.5205205 0.72320503 0.6948803 0.6926421 0.6515671 0.706539 0.72244674 0.6945098 0.65165335 0.6942279 0.7090309 0.72154284 0.6841723 0.7404649 0.6690517 0.6854186 0.7240293 0.6692465 0.7077716 0.73599815 0.6853558 0.7081032 0.7346965 0.69213814 0.7063243 0.65266716 0.7182611 0.70558923 0.69506764 0.72605264 0.740082 0.6661313 0.7399828 0.68353206 0.7185859 0.7352891 0.68525964 0.73644894 0.6833116 0.65429604 0.726823 0.6599431 0.68492424 0.6921769 0.6920572 0.7204425 0.736981 0.68360746 0.65982264 0.65408564 0.7226945
0.5215215 0.7232304 0.69486386 0.692621 0.6514931 0.7065453 0.72246987 0.6944971 0.651579 0.69421214 0.7090367 0.7215646 0.6841389 0.74051005 0.6689987 0.68538296 0.7240517 0.6691924 0.70777786 0.73604447 0.6853215 0.70810837 0.73474073 0.6921186 0.7063275 0.65259546 0.718279 0.7055949 0.69505197 0.7260796 0.74012846 0.666075 0.7400295 0.68349934 0.7186073 0.73533154 0.6852257 0.7364939 0.6832796 0.65422386 0.7268471 0.6598802 0.68489134 0.69215554 0.6920373 0.720463 0.73702425 0.6835758 0.6597596 0.65401477 0.72271615
0.5225225 0.7232557 0.69484746 0.69259995 0.6514193 0.7065516 0.72249293 0.6944845 0.651505 0.6941964 0.70904243 0.7215863 0.6841056 0.7405549 0.6689459 0.68534744 0.724074 0.66913843 0.7077842 0.73609066 0.6852874 0.7081135 0.7347848 0.69209915 0.7063308 0.6525241 0.7182968 0.7056005 0.6950363 0.7261064 0.74017465 0.66601884 0.740076 0.68346673 0.7186287 0.7353738 0.68519187 0.73653865 0.6832477 0.6541519 0.7268711 0.6598176 0.6848586 0.69213426 0.6920175 0.72048336 0.73706734 0.6835443 0.6596967 0.65394413 0.72273767
0.5235235 0.7232809 0.69483113 0.692579 0.65134585 0.7065579 0.7225158 0.6944719 0.65143126 0.6941807 0.70904815 0.7216079 0.6840724 0.74059963 0.6688933 0.685312 0.72409624 0.6690846 0.70779043 0.7361366 0.6852533 0.7081186 0.7348287 0.6920797 0.706334 0.65245295 0.7183146 0.70560616 0.6950207 0.7261331 0.7402207 0.66596293 0.7401223 0.6834342 0.71865 0.7354159 0.6851581 0.73658323 0.6832159 0.6540802 0.7268949 0.6597551 0.6848259 0.692113 0.69199777 0.7205037 0.73711026 0.6835128 0.659634 0.6538738 0.72275907
0.5245245 0.723306 0.6948148 0.69255805 0.6512726 0.70656425 0.7225387 0.6944594 0.65135777 0.6941651 0.7090538 0.7216294 0.6840393 0.74064416 0.66884077 0.6852766 0.72411835 0.669031 0.70779675 0.73618245 0.68521935 0.70812374 0.73487246 0.69206035 0.7063372 0.65238214 0.7183323 0.7056118 0.6950051 0.7261597 0.7402665 0.6659072 0.7401684 0.68340176 0.71867114 0.73545784 0.6851244 0.7366277 0.6831842 0.65400875 0.72691864 0.6596929 0.6847933 0.6920918 0.6919781 0.7205239 0.73715305 0.6834814 0.6595716 0.65380377 0.72278047
0.5255255 0.72333103 0.6947986 0.6925372 0.65119964 0.70657057 0.7225615 0.6944469 0.6512845 0.69414955 0.70905954 0.7216508 0.6840063 0.7406885 0.66878843 0.68524134 0.7241404 0.66897756 0.707803 0.7362281 0.6851855 0.70812887 0.73491603 0.6920411 0.7063405 0.65231156 0.71834993 0.7056175 0.6949896 0.72618616 0.74031216 0.66585165 0.7402143 0.68336946 0.7186923 0.7354996 0.6850908 0.7366719 0.6831526 0.6539375 0.72694224 0.6596309 0.68476075 0.6920707 0.6919584 0.72054404 0.7371956 0.6834501 0.65950936 0.6537339 0.7228017
0.5265265 0.7233559 0.6947824 0.6925164 0.651127 0.7065768 0.7225842 0.69443446 0.6512116 0.69413406 0.70906514 0.7216721 0.6839734 0.7407326 0.6687363 0.6852061 0.72416234 0.6689243 0.7078092 0.7362736 0.68515164 0.708134 0.7349595 0.69202185 0.7063437 0.65224123 0.71836746 0.70562315 0.6949742 0.7262125 0.7403575 0.66579634 0.74026 0.6833372 0.71871334 0.7355413 0.6850573 0.736716 0.6831211 0.6538665 0.7269657 0.6595691 0.6847283 0.6920496 0.6919389 0.7205641 0.73723805 0.68341887 0.6594474 0.65366435 0.7228229
0.5275275 0.7233807 0.6947663 0.69249564 0.65105456 0.70658314 0.7226068 0.69442207 0.6511389 0.6941186 0.7090708 0.7216933 0.68394053 0.74077654 0.66868424 0.685171 0.72418416 0.66887116 0.70781547 0.7363189 0.68511796 0.70813906 0.73500276 0.69200265 0.7063469 0.65217125 0.718385 0.7056288 0.6949588 0.7262387 0.74040276 0.6657412 0.7403055 0.6833051 0.7187343 0.7355827 0.68502384 0.7367599 0.6830897 0.65379584 0.7269891 0.6595076 0.68469596 0.69202864 0.6919194 0.7205841 0.7372803 0.68338776 0.65938556 0.6535951 0.722844
0.5285285 0.7234054 0.6947502 0.69247496 0.65098244 0.7065894 0.7226293 0.6944097 0.65106654 0.69410324 0.7090764 0.72171444 0.6839078 0.7408203 0.6686324 0.685136 0.7242059 0.66881824 0.70782167 0.736364 0.6850843 0.7081441 0.7350459 0.6919836 0.7063502 0.65210146 0.7184024 0.7056345 0.6949435 0.7262648 0.74044776 0.6656863 0.7403508 0.6832731 0.7187552 0.735624 0.68499047 0.7368036 0.6830583 0.6537253 0.72701234 0.65944624 0.6846637 0.6920077 0.69189996 0.720604 0.73732245 0.68335676 0.65932405 0.65352607 0.722865
0.5295295 0.72343 0.69473416 0.6924544 0.65091056 0.70659566 0.7226517 0.69439745 0.65099436 0.6940879 0.709082 0.7217354 0.68387514 0.7408638 0.66858065 0.6851011 0.72422755 0.6687654 0.7078279 0.736409 0.6850508 0.7081492 0.7350888 0.6919645 0.7063534 0.652032 0.7184198 0.70564014 0.69492817 0.72629076 0.7404926 0.6656316 0.7403959 0.6832411 0.71877605 0.73566514 0.6849572 0.7368471 0.6830271 0.6536552 0.72703546 0.6593851 0.6846315 0.69198686 0.6918806 0.7206238 0.73736435 0.6833258 0.6592627 0.6534573 0.7228859
0.5305305 0.7234545 0.6947182 0.69243383 0.650839 0.706602 0.7226741 0.6943852 0.65092254 0.6940726 0.70908755 0.72175634 0.68384266 0.7409072 0.6685291 0.6850662 0.72424906 0.6687128 0.7078341 0.7364538 0.6850173 0.70815426 0.7351317 0.69194555 0.7063567 0.6519628 0.7184371 0.7056458 0.6949129 0.72631663 0.74053717 0.66557705 0.7404408 0.6832093 0.7187968 0.7357061 0.684924 0.7368905 0.6829959 0.6535852 0.7270585 0.6593242 0.68459946 0.69196606 0.6918613 0.7206435 0.7374061 0.68329495 0.6592016 0.6533888 0.7229067
0.5315315 0.7234789 0.6947022 0.69241333 0.6507677 0.70660824 0.7226963 0.694373 0.6508509 0.69405735 0.7090931 0.7217772 0.6838102 0.74095035 0.6684777 0.6850315 0.7242705 0.6686604 0.70784026 0.7364984 0.6849839 0.7081593 0.7351743 0.6919266 0.70636 0.65189385 0.7184543 0.70565146 0.6948977 0.7263423 0.7405816 0.6655227 0.7404855 0.6831776 0.7188175 0.7357469 0.6848909 0.73693365 0.6829649 0.6535155 0.7270813 0.65926355 0.68456745 0.6919453 0.691842 0.7206632 0.7374477 0.6832642 0.65914077 0.65332055 0.72292745
0.5325325 0.72350323 0.69468635 0.6923929 0.65069664 0.7066145 0.7227185 0.69436085 0.6507796 0.6940422 0.70909864 0.72179794 0.6837778 0.7409933 0.66842645 0.6849968 0.72429186 0.6686081 0.70784646 0.7365428 0.68495065 0.70816433 0.7352168 0.69190776 0.7063632 0.65182525 0.71847147 0.70565706 0.6948826 0.72636795 0.7406258 0.6654686 0.74052995 0.68314594 0.71883804 0.7357876 0.6848579 0.7369767 0.6829339 0.6534461 0.72710407 0.6592031 0.6845355 0.69192463 0.6918228 0.72068274 0.73748904 0.68323356 0.6590801 0.6532526 0.72294813
0.5335335 0.72352743 0.6946705 0.6923725 0.6506259 0.7066207 0.72274053 0.69434875 0.65070856 0.69402707 0.7091042 0.72181857 0.68374556 0.74103606 0.6683754 0.6849622 0.72431314 0.668556 0.7078526 0.7365871 0.6849174 0.70816934 0.7352591 0.6918889 0.7063665 0.6517568 0.7184886 0.7056627 0.6948675 0.72639346 0.7406698 0.66541463 0.74057424 0.6831144 0.7188586 0.73582804 0.68482494 0.7370195 0.68290305 0.65337694 0.7271267 0.65914285 0.6845037 0.691904 0.6918037 0.72070223 0.7375303 0.683203 0.6590197 0.6531849 0.7229687
0.5345345 0.7235515 0.69465476 0.6923522 0.65055543 0.70662695 0.7227625 0.69433665 0.65063775 0.694012 0.70910966 0.7218391 0.68371344 0.7410787 0.6683245 0.6849277 0.7243343 0.66850406 0.70785874 0.7366312 0.6848843 0.70817435 0.73530126 0.6918702 0.70636976 0.65168875 0.7185056 0.7056684 0.6948524 0.72641885 0.74071354 0.6653609 0.74061835 0.68308294 0.71887904 0.73586833 0.6847921 0.73706216 0.6828723 0.65330803 0.72714925 0.65908283 0.6844719 0.69188344 0.6917846 0.72072166 0.73757136 0.6831725 0.6589595 0.6531174 0.72298914
0.5355355 0.72357553 0.694639 0.6923319 0.6504852 0.7066332 0.7227844 0.6943247 0.6505673 0.69399697 0.70911515 0.7218596 0.68368137 0.74112105 0.66827375 0.6848933 0.72435534 0.66845226 0.7078649 0.73667514 0.6848512 0.70817935 0.7353433 0.69185156 0.706373 0.6516209 0.7185226 0.70567405 0.69483745 0.72644407 0.74075717 0.6653074 0.7406622 0.68305165 0.71889937 0.7359085 0.6847593 0.73710465 0.68284166 0.65323937 0.72717166 0.65902305 0.68444026 0.69186294 0.6917656 0.720741 0.73761225 0.6831421 0.65889955 0.65305024 0.7230095
0.5365365 0.7235995 0.69462335 0.6923117 0.6504153 0.7066394 0.7228062 0.6943127 0.6504971 0.693982 0.7091206 0.7218799 0.68364936 0.7411633 0.66822314 0.684859 0.7243763 0.66840065 0.70787096 0.7367189 0.68481827 0.7081843 0.7353851 0.6918329 0.70637625 0.65155333 0.71853954 0.7056798 0.6948225 0.7264692 0.74080056 0.66525406 0.7407059 0.68302035 0.7189197 0.7359485 0.68472666 0.7371469 0.6828111 0.65317094 0.727194 0.6589635 0.68440866 0.6918425 0.6917467 0.72076017 0.73765296 0.68311185 0.65883976 0.6529833 0.72302985
0.5375375 0.72362334 0.69460773 0.69229156 0.6503457 0.70664567 0.722828 0.6943008 0.6504271 0.6939671 0.709126 0.72190017 0.6836175 0.74120533 0.6681727 0.68482476 0.7243972 0.66834915 0.70787704 0.73676246 0.6847854 0.7081893 0.7354268 0.69181436 0.70637953 0.65148604 0.71855634 0.70568544 0.6948076 0.72649425 0.7408437 0.6652009 0.7407494 0.68298924 0.7189399 0.7359883 0.68469405 0.73718905 0.6827806 0.6531028 0.7272162 0.6589042 0.68437713 0.6918221 0.6917278 0.72077936 0.7376935 0.6830816 0.6587803 0.6529166 0.72305006
0.5385385 0.72364706 0.6945922 0.6922715 0.65027636 0.70665187 0.72284955 0.6942889 0.6503575 0.6939522 0.7091314 0.7219204 0.6835857 0.7412472 0.6681224 0.6847906 0.724418 0.6682978 0.7078832 0.73680586 0.68475264 0.70819426 0.73546827 0.6917959 0.7063828 0.65141904 0.71857315 0.7056911 0.69479275 0.72651917 0.74088675 0.66514796 0.74079275 0.6829582 0.71896005 0.73602796 0.6846615 0.737231 0.6827502 0.653035 0.72723824 0.65884507 0.6843457 0.6918018 0.691709 0.7207984 0.73773384 0.6830515 0.65872097 0.6528502 0.72307014
0.5395395 0.72367066 0.6945766 0.6922515 0.6502073 0.70665807 0.7228711 0.69427705 0.6502881 0.6939374 0.7091368 0.72194046 0.683554 0.74128884 0.66807234 0.6847565 0.72443867 0.6682467 0.7078892 0.73684907 0.6847199 0.7081992 0.73550963 0.6917774 0.7063861 0.6513523 0.71858984 0.70569676 0.69477797 0.7265439 0.74092954 0.6650952 0.74083585 0.68292725 0.7189801 0.7360675 0.6846291 0.7372728 0.68271995 0.6529674 0.7272602 0.6587862 0.6843144 0.6917815 0.6916902 0.7208174 0.737774 0.68302155 0.6586619 0.65278405 0.7230902
0.5405405 0.7236942 0.6945611 0.69223154 0.6501385 0.70666426 0.7228925 0.6942653 0.650219 0.69392264 0.70914215 0.7219604 0.6835224 0.74133027 0.6680224 0.68472254 0.7244593 0.6681957 0.7078953 0.7368921 0.68468726 0.7082041 0.7355508 0.69175905 0.70638937 0.65128577 0.71860653 0.7057024 0.69476324 0.7265686 0.7409721 0.66504264 0.74087876 0.6828964 0.71900004 0.73610675 0.6845967 0.7373144 0.6826898 0.65290004 0.727282 0.65872747 0.6842832 0.6917613 0.69167155 0.7208363 0.737814 0.6829916 0.658603 0.6527182 0.72311014
0.5415415 0.72371763 0.69454575 0.6922116 0.65007 0.70667046 0.7229139 0.69425356 0.6501502 0.693908 0.7091475 0.72198033 0.6834909 0.7413715 0.6679726 0.6846887 0.72447973 0.6681449 0.7079013 0.73693496 0.6846547 0.70820904 0.7355918 0.69174075 0.70639265 0.65121955 0.7186231 0.7057081 0.6947485 0.72659314 0.74101454 0.6649903 0.7409215 0.6828656 0.71901995 0.736146 0.6845644 0.7373558 0.6826597 0.6528329 0.7273037 0.658669 0.684252 0.69174117 0.6916529 0.72085506 0.7378538 0.6829618 0.6585444 0.6526525 0.72313
0.5425425 0.72374094 0.69453037 0.6921918 0.6500018 0.70667666 0.72293514 0.6942419 0.6500817 0.6938933 0.7091528 0.7220001 0.68345946 0.7414126 0.667923 0.68465483 0.7245002 0.6680942 0.7079073 0.73697764 0.6846223 0.7082139 0.7356327 0.6917225 0.7063959 0.6511536 0.7186396 0.70571375 0.69473386 0.7266175 0.74105674 0.6649381 0.740964 0.6828349 0.7190398 0.73618495 0.6845322 0.7373971 0.6826297 0.6527661 0.7273253 0.65861076 0.6842209 0.6917211 0.6916343 0.72087383 0.7378935 0.6829321 0.658486 0.6525871 0.7231497
0.5435435 0.7237642 0.69451505 0.692172 0.6499339 0.70668286 0.72295636 0.69423026 0.65001345 0.6938787 0.7091581 0.72201985 0.6834281 0.74145347 0.66787356 0.68462116 0.72452044 0.66804373 0.70791334 0.73702013 0.6845899 0.7082188 0.73567337 0.69170433 0.7063992 0.65108794 0.71865606 0.7057194 0.69471925 0.72664183 0.7410987 0.6648861 0.7410064 0.6828044 0.7190595 0.7362238 0.6845001 0.73743814 0.6825998 0.6526996 0.7273468 0.65855277 0.6841899 0.691701 0.6916158 0.7208924 0.737933 0.68290246 0.65842783 0.652522 0.72316945
0.5445445 0.7237873 0.6944998 0.69215226 0.6498663 0.706689 0.7229774 0.69421864 0.6499455 0.69386417 0.7091634 0.7220395 0.6833969 0.7414941 0.66782427 0.6845875 0.7245407 0.66799337 0.70791936 0.7370625 0.6845576 0.70822364 0.7357139 0.6916862 0.7064025 0.6510225 0.71867245 0.7057251 0.6947047 0.72666603 0.74114054 0.6648344 0.7410485 0.6827739 0.7190792 0.7362625 0.68446803 0.73747903 0.68257 0.65263325 0.7273681 0.65849495 0.68415904 0.691681 0.69159734 0.720911 0.73797226 0.68287295 0.6583699 0.6524571 0.723189
0.5455455 0.7238103 0.69448453 0.6921326 0.6497989 0.7066952 0.7229984 0.69420713 0.6498778 0.6938497 0.7091687 0.7220591 0.68336576 0.7415346 0.66777515 0.6845539 0.7245608 0.6679432 0.7079253 0.73710465 0.6845254 0.7082285 0.73575425 0.69166815 0.7064058 0.65095735 0.7186888 0.70573074 0.6946902 0.72669005 0.74118215 0.66478276 0.7410905 0.68274355 0.7190988 0.736301 0.6844361 0.7375198 0.6825403 0.65256727 0.7273894 0.6584374 0.6841282 0.6916611 0.691579 0.7209295 0.7380114 0.6828435 0.65831214 0.6523925 0.7232085
0.5465465 0.72383326 0.6944694 0.692113 0.6497318 0.70670134 0.7230193 0.6941956 0.64981043 0.69383526 0.7091739 0.7220785 0.6833347 0.7415749 0.6677262 0.6845205 0.7245808 0.6678931 0.7079313 0.7371466 0.68449324 0.70823336 0.7357945 0.69165015 0.7064091 0.65089244 0.71870506 0.7057364 0.69467574 0.726714 0.7412236 0.6647313 0.74113226 0.68271327 0.7191183 0.73633933 0.6844042 0.73756033 0.6825107 0.65250146 0.7274105 0.65838003 0.68409747 0.6916413 0.6915606 0.72094786 0.73805034 0.6828141 0.6582546 0.65232813 0.7232279
0.5475475 0.7238561 0.69445425 0.6920935 0.64966506 0.7067075 0.7230401 0.6941841 0.6497433 0.6938209 0.70917916 0.7220979 0.6833037 0.741615 0.6676774 0.6844871 0.72460073 0.6678432 0.70793724 0.73718846 0.6844612 0.7082382 0.73583454 0.6916322 0.7064124 0.6508278 0.7187213 0.70574206 0.6946613 0.7267378 0.74126476 0.6646801 0.7411738 0.6826831 0.7191378 0.73637754 0.6843724 0.73760074 0.68248117 0.65243596 0.72743154 0.6583229 0.68406683 0.6916215 0.6915424 0.72096616 0.73808914 0.6827849 0.65819734 0.65226406 0.72324723
0.5485485 0.7238788 0.69443923 0.692074 0.64959854 0.7067136 0.72306085 0.69417274 0.6496765 0.6938066 0.70918435 0.7221171 0.68327284 0.7416549 0.66762877 0.68445385 0.7246206 0.6677935 0.7079432 0.73723006 0.6844292 0.708243 0.7358744 0.69161433 0.70641565 0.65076345 0.7187374 0.7057477 0.694647 0.7267615 0.7413058 0.6646291 0.7412152 0.682653 0.71915716 0.73641557 0.6843407 0.7376409 0.6824518 0.6523707 0.7274524 0.65826595 0.68403625 0.69160175 0.69152415 0.7209844 0.73812777 0.68275577 0.6581403 0.65220016 0.7232665
0.5495495 0.72390145 0.6944242 0.69205457 0.6495323 0.70671976 0.72308147 0.69416136 0.6496099 0.6937923 0.70918953 0.72213626 0.6832421 0.74169457 0.6675803 0.68442065 0.7246403 0.6677439 0.7079491 0.73727155 0.68439734 0.7082478 0.7359141 0.6915965 0.706419 0.6506994 0.7187535 0.70575345 0.69463265 0.72678506 0.74134666 0.66457826 0.7412564 0.682623 0.7191764 0.7364535 0.6843091 0.737681 0.68242246 0.6523057 0.7274732 0.65820926 0.68400574 0.6915821 0.691506 0.7210025 0.7381662 0.68272674 0.65808344 0.65213656 0.7232856
0.5505506 0.723924 0.69440925 0.69203526 0.6494664 0.7067259 0.723102 0.6941501 0.6495437 0.6937781 0.7091947 0.72215533 0.6832114 0.741734 0.667532 0.6843875 0.72466 0.6676945 0.707955 0.73731285 0.6843655 0.70825255 0.7359536 0.69157875 0.70642227 0.6506355 0.7187695 0.7057591 0.6946184 0.72680855 0.7413873 0.6645276 0.7412975 0.6825931 0.7191956 0.73649114 0.68427753 0.73772085 0.68239325 0.652241 0.7274938 0.65815276 0.68397534 0.6915625 0.6914879 0.7210206 0.7382045 0.6826978 0.6580268 0.6520732 0.7233047
0.5515516 0.7239464 0.69439435 0.69201595 0.6494007 0.70673203 0.7231224 0.6941388 0.6494777 0.6937639 0.70919985 0.72217435 0.68318075 0.7417733 0.6674839 0.68435454 0.7246795 0.6676453 0.7079609 0.7373539 0.6843338 0.7082573 0.735993 0.69156104 0.70642555 0.6505719 0.71878546 0.7057648 0.6946042 0.72683185 0.7414277 0.6644771 0.7413383 0.6825633 0.7192148 0.73652875 0.6842461 0.73776054 0.68236417 0.65217656 0.7275144 0.6580965 0.68394506 0.6915429 0.6914699 0.7210385 0.7382425 0.6826689 0.6579704 0.6520101 0.72332364
0.5525526 0.7239687 0.69437945 0.6919967 0.6493354 0.7067382 0.7231428 0.69412756 0.64941204 0.6937498 0.709205 0.72219324 0.68315023 0.7418124 0.66743594 0.6843216 0.72469896 0.66759616 0.70796674 0.73739487 0.68430215 0.7082621 0.73603225 0.6915434 0.7064289 0.6505086 0.7188014 0.70577043 0.69459003 0.72685504 0.741468 0.6644268 0.74137896 0.6825336 0.7192338 0.7365661 0.6842147 0.7378001 0.68233514 0.65211236 0.7275348 0.6580404 0.6839148 0.69152343 0.69145197 0.7210564 0.7382805 0.68264014 0.6579142 0.6519472 0.72334254
0.5535536 0.7239909 0.69436467 0.69197756 0.6492703 0.70674425 0.72316307 0.6941164 0.64934665 0.6937358 0.7092101 0.722212 0.6831198 0.74185133 0.6673882 0.68428874 0.72471833 0.6675472 0.70797265 0.73743564 0.68427056 0.70826685 0.7360713 0.6915258 0.70643216 0.65044546 0.7188172 0.7057761 0.6945759 0.72687817 0.74150807 0.6643767 0.74141943 0.682504 0.7192528 0.7366034 0.6841835 0.73783946 0.68230623 0.6520484 0.7275551 0.65798455 0.6838846 0.691504 0.691434 0.7210742 0.7383182 0.68261147 0.65785825 0.65188456 0.7233613
0.5545546 0.7240131 0.6943499 0.6919584 0.6492055 0.7067504 0.7231832 0.69410527 0.6492815 0.6937218 0.70921516 0.72223073 0.68308944 0.74189 0.6673406 0.684256 0.72473764 0.66749847 0.7079785 0.7374762 0.6842391 0.70827156 0.7361102 0.6915083 0.7064355 0.65038264 0.71883297 0.70578176 0.69456184 0.7269011 0.74154794 0.6643268 0.74145967 0.6824745 0.7192717 0.73664045 0.68415225 0.7378787 0.6822774 0.6519847 0.7275753 0.65792894 0.6838546 0.69148463 0.6914162 0.7210919 0.73835576 0.68258286 0.65780246 0.65182215 0.72338
0.5555556 0.7240351 0.6943352 0.6919394 0.64914095 0.7067565 0.7232033 0.6940942 0.64921665 0.6937078 0.70922023 0.7222493 0.6830592 0.7419285 0.6672931 0.68422335 0.7247568 0.6674499 0.7079843 0.73751664 0.68420774 0.7082763 0.73614895 0.6914908 0.7064388 0.65032005 0.71884865 0.7057875 0.69454783 0.72692394 0.7415877 0.664277 0.7414998 0.68244505 0.71929055 0.7366774 0.68412113 0.7379177 0.68224865 0.6519213 0.7275953 0.6578735 0.6838246 0.6914653 0.69139844 0.7211095 0.7383931 0.68255436 0.657747 0.65176004 0.7233987
0.5565566 0.724057 0.69432056 0.6919204 0.6490767 0.70676255 0.7232233 0.69408315 0.6491521 0.69369394 0.7092253 0.7222678 0.68302906 0.74196684 0.6672458 0.6841908 0.72477585 0.6674015 0.7079901 0.7375569 0.6841764 0.708281 0.7361875 0.6914734 0.7064421 0.6502577 0.7188643 0.70579314 0.6945339 0.7269467 0.7416272 0.6642274 0.74153966 0.6824157 0.71930933 0.7367142 0.68409014 0.7379566 0.68222004 0.6518581 0.7276153 0.6578183 0.6837947 0.69144607 0.6913807 0.7211271 0.7384304 0.68252593 0.6576916 0.6516981 0.7234172
0.5575576 0.72407883 0.69430596 0.6919015 0.64901274 0.70676863 0.72324324 0.6940722 0.64908785 0.69368005 0.7092303 0.7222862 0.682999 0.74200493 0.66719866 0.6841583 0.72479486 0.6673532 0.7079959 0.7375969 0.6841452 0.7082857 0.7362259 0.6914561 0.70644546 0.65019566 0.7188799 0.7057988 0.69452 0.7269693 0.7416665 0.6641781 0.7415793 0.68238646 0.719328 0.7367508 0.6840592 0.7379953 0.6821915 0.6517952 0.72763515 0.6577633 0.6837648 0.6914269 0.69136304 0.72114456 0.7384674 0.6824976 0.6576365 0.6516365 0.7234357
0.5585586 0.7241006 0.6942914 0.6918826 0.6489491 0.7067747 0.723263 0.6940612 0.64902383 0.6936663 0.7092353 0.7223046 0.68296903 0.74204284 0.66715175 0.68412596 0.7248137 0.6673051 0.70800173 0.7376368 0.68411404 0.70829034 0.73626417 0.6914388 0.70644873 0.6501338 0.71889544 0.70580447 0.6945061 0.7269918 0.74170566 0.66412884 0.7416188 0.6823573 0.7193466 0.73678726 0.6840283 0.73803383 0.68216306 0.65173256 0.7276549 0.6577085 0.6837351 0.6914078 0.6913454 0.7211619 0.7385043 0.6824694 0.65758157 0.651575 0.72345406
0.5595596 0.7241222 0.6942769 0.69186383 0.64888567 0.7067808 0.72328275 0.6940503 0.6489601 0.6936525 0.7092403 0.72232276 0.6829391 0.74208057 0.6671049 0.68409365 0.72483253 0.6672572 0.70800745 0.7376765 0.684083 0.708295 0.73630226 0.69142157 0.7064521 0.6500722 0.7189109 0.7058102 0.6944923 0.7270141 0.74174464 0.66407984 0.7416581 0.6823283 0.7193651 0.7368236 0.6839976 0.7380722 0.68213475 0.65167016 0.7276744 0.6576539 0.6837054 0.6913887 0.69132787 0.7211792 0.738541 0.6824413 0.6575269 0.6515138 0.72347236
0.5605606 0.72414374 0.6942625 0.6918451 0.64882255 0.7067868 0.72330236 0.69403946 0.6488967 0.69363886 0.70924526 0.72234094 0.68290937 0.74211806 0.6670583 0.68406147 0.7248512 0.6672094 0.70801324 0.7377161 0.68405205 0.70829964 0.73634017 0.6914044 0.7064554 0.65001094 0.71892625 0.70581585 0.6944785 0.72703636 0.74178344 0.664031 0.7416972 0.6822994 0.7193836 0.73685974 0.6839669 0.7381105 0.6821065 0.651608 0.7276939 0.65759957 0.6836758 0.6913697 0.6913104 0.7211964 0.73857754 0.6824132 0.65747243 0.6514529 0.72349054
0.5615616 0.72416514 0.6942481 0.6918264 0.6487597 0.7067929 0.7233219 0.6940287 0.6488335 0.6936252 0.7092502 0.72235894 0.6828797 0.7421554 0.66701186 0.68402934 0.7248698 0.6671618 0.70801896 0.7377555 0.6840212 0.7083043 0.73637795 0.6913873 0.7064587 0.6499499 0.71894157 0.7058215 0.6944648 0.72705853 0.741822 0.6639824 0.7417361 0.68227047 0.71940196 0.7368958 0.6839363 0.7381485 0.68207836 0.6515461 0.7277133 0.65754545 0.6836463 0.69135076 0.69129294 0.7212135 0.7386139 0.68238527 0.65741813 0.6513922 0.72350866
0.5625626 0.7241865 0.6942338 0.6918078 0.64869714 0.706799 0.7233414 0.69401795 0.64877063 0.6936116 0.70925516 0.7223769 0.68285006 0.7421925 0.66696554 0.68399733 0.72488827 0.6671144 0.7080247 0.7377947 0.68399036 0.7083089 0.73641557 0.69137025 0.706462 0.6498891 0.7189568 0.7058272 0.69445115 0.7270805 0.7418604 0.66393393 0.7417748 0.68224174 0.71942025 0.7369317 0.6839058 0.7381864 0.6820503 0.65148443 0.72773254 0.6574915 0.6836169 0.6913319 0.6912756 0.72123057 0.73865014 0.68235743 0.6573641 0.6513318 0.7235267
0.5635636 0.7242077 0.69421947 0.69178927 0.64863485 0.706805 0.7233608 0.6940072 0.64870805 0.6935981 0.70926005 0.72239476 0.68282056 0.74222946 0.6669194 0.6839654 0.7249067 0.6670671 0.7080304 0.73783374 0.68395966 0.7083135 0.736453 0.69135326 0.70646536 0.64982855 0.718972 0.7058329 0.6944375 0.7271024 0.7418986 0.66388565 0.7418133 0.68221307 0.7194385 0.7369674 0.6838753 0.7382242 0.68202233 0.65142304 0.7277517 0.65743774 0.6835875 0.6913131 0.69125825 0.7212475 0.73868614 0.68232965 0.6573102 0.6512716 0.72354466
0.5645646 0.72422886 0.6942052 0.6917708 0.6485728 0.706811 0.72338 0.69399655 0.64864576 0.6935846 0.70926493 0.72241247 0.6827911 0.7422662 0.6668734 0.68393356 0.724925 0.66702 0.7080361 0.7378726 0.683929 0.7083181 0.7364903 0.69133633 0.7064687 0.6497683 0.71898717 0.70583856 0.694424 0.72712415 0.7419366 0.6638376 0.7418516 0.6821845 0.7194567 0.73700297 0.683845 0.73826176 0.6819945 0.65136194 0.7277707 0.6573842 0.6835582 0.6912943 0.691241 0.72126436 0.738722 0.682302 0.65725654 0.6512116 0.72356254
0.5655656 0.7242499 0.69419104 0.6917523 0.6485111 0.70681703 0.7233992 0.69398594 0.6485837 0.6935712 0.70926976 0.72243017 0.6827618 0.7423027 0.6668276 0.6839018 0.72494316 0.66697305 0.7080418 0.7379113 0.6838985 0.70832264 0.73652744 0.69131947 0.70647204 0.6497083 0.71900225 0.7058442 0.69441044 0.7271458 0.7419744 0.6637897 0.7418898 0.682156 0.71947473 0.7370384 0.68381476 0.7382992 0.6819667 0.651301 0.72778964 0.6573309 0.6835291 0.69127566 0.6912238 0.7212812 0.7387577 0.6822744 0.6572031 0.65115196 0.72358036
0.5665666 0.7242708 0.6941769 0.69173396 0.6484496 0.70682305 0.72341835 0.6939754 0.6485219 0.69355786 0.70927465 0.7224477 0.6827326 0.7423391 0.66678196 0.68387014 0.7249613 0.6669263 0.70804745 0.73794985 0.68386805 0.70832723 0.7365644 0.69130266 0.7064753 0.64964855 0.71901727 0.7058499 0.694397 0.7271673 0.7420121 0.663742 0.7419277 0.68212765 0.71949273 0.73707366 0.6837846 0.73833644 0.68193907 0.6512404 0.7278084 0.65727776 0.68349993 0.691257 0.6912067 0.72129786 0.73879325 0.68224686 0.65714985 0.65109247 0.72359806
0.5675676 0.7242917 0.69416285 0.69171566 0.64838845 0.7068291 0.72343737 0.69396484 0.64846045 0.6935445 0.7092795 0.72246516 0.68270344 0.7423752 0.6667365 0.6838386 0.7249793 0.6668797 0.7080531 0.73798823 0.6838377 0.70833176 0.73660123 0.6912859 0.70647866 0.649589 0.7190322 0.70585555 0.69438356 0.72718877 0.7420495 0.6636945 0.7419654 0.6820994 0.7195107 0.73710877 0.6837545 0.7383735 0.6819115 0.65118 0.7278271 0.6572249 0.68347096 0.69123846 0.6911896 0.7213145 0.73882866 0.68221945 0.6570968 0.6510333 0.72361565
0.5685686 0.7243124 0.69414884 0.6916974 0.64832747 0.7068351 0.72345626 0.6939544 0.6483992 0.6935313 0.70928425 0.72248256 0.6826744 0.74241114 0.6666911 0.68380713 0.72499716 0.6668333 0.7080588 0.73802644 0.68380743 0.7083363 0.73663795 0.6912692 0.706482 0.6495298 0.71904707 0.7058612 0.69437015 0.72721004 0.7420867 0.66364723 0.74200296 0.6820712 0.71952856 0.73714375 0.6837245 0.7384105 0.68188405 0.6511198 0.7278456 0.6571722 0.683442 0.6912199 0.69117254 0.72133106 0.7388639 0.68219215 0.657044 0.65097433 0.7236332
0.5695696 0.72433305 0.69413483 0.69167924 0.64826685 0.7068411 0.7234751 0.693944 0.64833826 0.69351804 0.709289 0.72249985 0.68264544 0.7424469 0.666646 0.6837758 0.725015 0.666787 0.7080644 0.73806447 0.6837773 0.7083408 0.7366744 0.6912526 0.70648533 0.6494708 0.7190619 0.7058669 0.69435686 0.7272312 0.7421238 0.6636001 0.7420403 0.68204314 0.7195464 0.73717856 0.6836946 0.7384472 0.68185663 0.6510599 0.7278641 0.6571197 0.68341315 0.6912015 0.6911556 0.7213475 0.73889893 0.6821649 0.65699136 0.6509156 0.7236507
0.5705706 0.7243536 0.69412094 0.6916611 0.6482064 0.7068471 0.7234939 0.69393355 0.6482776 0.69350487 0.7092938 0.722517 0.6826166 0.7424825 0.666601 0.6837445 0.7250327 0.66674095 0.70807 0.7381024 0.6837472 0.70834535 0.7367108 0.691236 0.70648867 0.6494121 0.7190767 0.70587254 0.69434357 0.72725224 0.7421606 0.6635532 0.7420774 0.6820151 0.7195641 0.73721325 0.6836648 0.7384838 0.6818294 0.6510003 0.7278824 0.6570674 0.68338436 0.6911831 0.6911387 0.7213639 0.7389338 0.6821377 0.65693897 0.6508572 0.72366804
0.5715716 0.72437406 0.69410706 0.69164306 0.64814633 0.70685303 0.72351253 0.69392323 0.64821714 0.69349176 0.70929855 0.7225341 0.6825878 0.7425178 0.6665561 0.68371326 0.72505033 0.666695 0.7080756 0.7381401 0.68371713 0.7083498 0.736747 0.69121945 0.706492 0.6493536 0.71909136 0.7058782 0.69433033 0.72727317 0.7421973 0.66350645 0.74211437 0.6819872 0.7195817 0.73724777 0.68363506 0.7385202 0.68180215 0.6509409 0.7279006 0.6570154 0.6833557 0.6911648 0.6911219 0.7213802 0.73896855 0.68211067 0.65688676 0.650799 0.7236853
0.5725726 0.7243944 0.6940932 0.69162506 0.6480864 0.70685905 0.7235311 0.6939129 0.648157 0.6934787 0.70930326 0.7225511 0.68255913 0.742553 0.6665114 0.68368214 0.72506785 0.6666492 0.7080812 0.73817766 0.6836872 0.70835435 0.7367831 0.691203 0.70649534 0.64929545 0.71910596 0.70588386 0.69431716 0.727294 0.74223375 0.66345996 0.74215114 0.68195945 0.71959937 0.7372821 0.6836054 0.73855644 0.6817751 0.6508817 0.7279187 0.6569635 0.6833271 0.6911465 0.69110507 0.7213964 0.7390031 0.6820837 0.6568348 0.65074104 0.72370255
0.5735736 0.72441465 0.69407946 0.6916071 0.6480268 0.706865 0.72354966 0.6939027 0.64809716 0.6934657 0.70930797 0.72256804 0.6825306 0.742588 0.6664669 0.68365115 0.72508526 0.6666036 0.7080867 0.738215 0.68365735 0.7083588 0.736819 0.6911866 0.7064987 0.6492375 0.71912056 0.7058895 0.69430405 0.7273147 0.74227005 0.6634136 0.7421877 0.68193173 0.71961683 0.7373163 0.6835758 0.7385925 0.6817481 0.65082276 0.7279367 0.65691185 0.6832986 0.6911283 0.6910883 0.72141254 0.7390375 0.6820568 0.656783 0.65068334 0.72371966
0.5745746 0.7244348 0.69406575 0.69158924 0.6479675 0.706871 0.7235681 0.6938925 0.64803755 0.6934527 0.7093126 0.72258484 0.6825021 0.7426228 0.66642255 0.6836202 0.7251026 0.6665582 0.7080923 0.7382523 0.6836276 0.7083633 0.7368548 0.6911703 0.706502 0.6491799 0.71913505 0.7058952 0.694291 0.7273353 0.7423061 0.66336745 0.74222404 0.68190414 0.7196343 0.73735034 0.68354636 0.7386284 0.68172115 0.65076405 0.72795457 0.6568605 0.68327016 0.69111013 0.6910717 0.7214286 0.7390718 0.68203 0.6567314 0.6506259 0.7237367
0.5755756 0.7244548 0.6940521 0.6915714 0.64790845 0.7068769 0.7235864 0.69388235 0.6479782 0.69343984 0.70931727 0.72260153 0.6824737 0.7426574 0.6663783 0.6835894 0.7251198 0.66651297 0.7080978 0.73828936 0.6835979 0.7083677 0.7368904 0.69115394 0.7065053 0.6491224 0.7191495 0.70590085 0.69427794 0.7273558 0.742342 0.6633215 0.74226016 0.68187666 0.71965164 0.7373842 0.683517 0.73866415 0.6816943 0.6507056 0.7279723 0.6568092 0.6832418 0.6910921 0.69105506 0.72144455 0.7391059 0.6820033 0.65668005 0.65056866 0.7237537
0.5765766 0.7244748 0.69403845 0.69155365 0.6478496 0.70688283 0.7236047 0.6938722 0.6479191 0.69342697 0.7093219 0.72261816 0.6824454 0.7426918 0.6663343 0.68355864 0.725137 0.66646785 0.70810336 0.7383263 0.68356836 0.7083721 0.7369259 0.69113773 0.70650864 0.64906526 0.71916384 0.7059065 0.694265 0.7273761 0.74237764 0.6632757 0.74229616 0.68184924 0.7196689 0.73741794 0.68348765 0.73869973 0.6816676 0.65064734 0.72799 0.6567582 0.68321353 0.6910741 0.6910385 0.72146046 0.73913985 0.6819767 0.6566289 0.6505117 0.72377056
0.5775776 0.72449464 0.6940249 0.69153595 0.6477911 0.7068888 0.7236228 0.69386214 0.6478603 0.69341415 0.7093265 0.72263473 0.6824172 0.742726 0.66629034 0.683528 0.72515404 0.6664229 0.7081089 0.7383631 0.68353885 0.7083766 0.7369612 0.6911216 0.706512 0.6490084 0.71917814 0.7059122 0.6942521 0.72739637 0.74241316 0.6632302 0.7423319 0.68182194 0.71968615 0.7374515 0.68345845 0.7387351 0.681641 0.65058935 0.7280075 0.6567074 0.68318534 0.69105613 0.69102204 0.72147626 0.73917365 0.68195015 0.656578 0.650455 0.72378737
0.5785786 0.7245144 0.6940114 0.69151837 0.64773273 0.7068947 0.7236409 0.6938521 0.6478017 0.6934014 0.7093311 0.7226512 0.6823891 0.74276006 0.6662466 0.6834974 0.725171 0.66637814 0.7081144 0.7383997 0.6835094 0.708381 0.73699635 0.6911055 0.7065153 0.64895177 0.7191924 0.70591784 0.6942392 0.72741646 0.74244845 0.66318476 0.7423675 0.6817947 0.7197033 0.73748493 0.6834293 0.7387703 0.68161446 0.65053165 0.7280249 0.6566568 0.6831572 0.6910382 0.6910056 0.721492 0.73920727 0.6819237 0.6565273 0.65039855 0.72380406
0.5795796 0.7245341 0.6939979 0.6915008 0.64767474 0.7069006 0.7236589 0.6938421 0.6477434 0.69338864 0.7093357 0.7226675 0.68236107 0.7427939 0.666203 0.683467 0.7251879 0.6663335 0.70811987 0.7384361 0.6834801 0.70838535 0.7370314 0.6910894 0.70651865 0.6488954 0.7192066 0.70592344 0.6942264 0.7274365 0.74248356 0.6631396 0.74240285 0.6817676 0.71972036 0.7375182 0.6834002 0.7388054 0.681588 0.65047413 0.72804224 0.65660644 0.6831292 0.69102037 0.6909892 0.72150767 0.7392407 0.68189734 0.6564768 0.65034235 0.7238207
0.5805806 0.7245537 0.6939845 0.69148326 0.6476169 0.7069065 0.7236768 0.6938322 0.64768535 0.693376 0.7093403 0.7226838 0.6823332 0.7428276 0.6661596 0.6834366 0.72520465 0.6662891 0.70812535 0.73847234 0.6834509 0.70838976 0.73706627 0.6910734 0.706522 0.64883924 0.7192207 0.7059291 0.69421357 0.7274564 0.7425185 0.6630946 0.7424381 0.6817405 0.7197374 0.7375513 0.68337125 0.7388403 0.68156165 0.65041685 0.7280594 0.6565563 0.6831013 0.6910026 0.6909729 0.7215232 0.73927397 0.6818711 0.6564265 0.6502864 0.72383726
0.5815816 0.7245732 0.69397116 0.6914658 0.6475594 0.7069124 0.7236947 0.6938223 0.6476276 0.69336337 0.7093448 0.72269994 0.68230534 0.7428611 0.66611624 0.6834063 0.72522134 0.6662448 0.7081308 0.73850846 0.68342173 0.7083941 0.737101 0.6910575 0.7065253 0.6487834 0.71923476 0.70593476 0.6942009 0.7274761 0.7425532 0.6630498 0.74247307 0.68171364 0.7197543 0.73758423 0.6833424 0.738875 0.68153536 0.65035987 0.7280765 0.6565063 0.68307346 0.6909849 0.69095665 0.7215387 0.7393071 0.68184495 0.6563764 0.65023065 0.7238537
0.5825826 0.72459257 0.6939578 0.6914484 0.6475021 0.7069183 0.72371244 0.69381243 0.64757 0.69335085 0.7093493 0.72271603 0.68227756 0.7428944 0.6660731 0.6833761 0.72523797 0.6662007 0.7081362 0.73854434 0.68339264 0.70839846 0.7371355 0.6910416 0.70652866 0.6487278 0.7192488 0.70594037 0.6941882 0.7274958 0.74258775 0.6630052 0.7425079 0.68168676 0.71977115 0.73761696 0.6833136 0.73890954 0.6815092 0.6503031 0.72809345 0.6564566 0.6830457 0.6909672 0.6909405 0.72155416 0.73934007 0.68181884 0.65632653 0.65017515 0.7238701
0.5835836 0.7246119 0.6939446 0.69143105 0.64744514 0.70692414 0.7237301 0.69380265 0.64751273 0.69333833 0.70935374 0.722732 0.68224996 0.7429275 0.6660301 0.683346 0.7252545 0.6661567 0.7081416 0.7385801 0.6833637 0.7084028 0.73717 0.6910258 0.706532 0.64867246 0.71926266 0.705946 0.69417554 0.72751534 0.742622 0.66296077 0.74254245 0.68166006 0.71978796 0.7376496 0.6832849 0.7389439 0.68148315 0.65024656 0.7281103 0.65640706 0.683018 0.6909496 0.69092435 0.7215695 0.73937285 0.68179286 0.6562769 0.65011996 0.72388643
0.5845846 0.7246311 0.69393134 0.69141376 0.6473884 0.70693004 0.7237477 0.6937929 0.64745575 0.6933259 0.7093582 0.7227479 0.68222237 0.74296045 0.66598725 0.68331593 0.72527087 0.6661129 0.70814705 0.73861575 0.68333477 0.70840716 0.7372042 0.69101006 0.70653534 0.6486173 0.71927655 0.70595163 0.69416296 0.7275348 0.7426562 0.66291654 0.7425769 0.6816334 0.71980464 0.73768204 0.68325627 0.7389781 0.68145716 0.6501903 0.72812706 0.6563577 0.68299043 0.6909321 0.69090825 0.72158474 0.73940545 0.6817669 0.65622747 0.65006495 0.72390264
0.5855856 0.7246502 0.69391817 0.69139653 0.64733195 0.7069359 0.72376513 0.69378316 0.647399 0.6933135 0.7093627 0.7227637 0.68219495 0.74299324 0.6659446 0.683286 0.7252872 0.66606927 0.7081525 0.73865116 0.6833059 0.70841146 0.7372383 0.6909943 0.7065387 0.6485625 0.7192903 0.7059573 0.6941504 0.72755414 0.74269015 0.6628725 0.7426111 0.6816068 0.7198213 0.73771435 0.6832277 0.7390121 0.68143123 0.6501343 0.7281437 0.6563086 0.6829629 0.69091463 0.6908923 0.7215999 0.73943794 0.6817411 0.65617824 0.6500102 0.7239188
0.5865866 0.7246692 0.69390506 0.69137937 0.64727575 0.7069417 0.7237826 0.6937735 0.6473425 0.69330114 0.7093671 0.72277945 0.68216753 0.7430258 0.665902 0.68325615 0.7253034 0.6660258 0.70815784 0.7386864 0.6832772 0.70841575 0.73727226 0.6909787 0.706542 0.64850795 0.7193041 0.7059629 0.69413793 0.72757334 0.7427239 0.6628287 0.74264514 0.68158036 0.7198378 0.73774654 0.6831992 0.739046 0.6814054 0.65007854 0.7281602 0.65625966 0.6829355 0.69089717 0.6908763 0.72161496 0.7394702 0.68171537 0.6561292 0.64995575 0.7239348
0.5875876 0.7246881 0.693892 0.69136226 0.64721984 0.70694757 0.7237999 0.69376385 0.6472863 0.6932888 0.7093715 0.72279507 0.6821403 0.7430582 0.6658596 0.6832264 0.72531956 0.6659825 0.7081632 0.7387215 0.6832486 0.70842004 0.737306 0.69096315 0.70654535 0.6484536 0.71931773 0.7059685 0.6941255 0.7275924 0.74275744 0.662785 0.742679 0.681554 0.7198543 0.7377785 0.68317086 0.73907965 0.68137974 0.650023 0.72817665 0.65621096 0.6829082 0.6908798 0.6908604 0.72163 0.7395023 0.68168974 0.65608037 0.6499015 0.7239508
0.5885886 0.72470695 0.69387895 0.6913452 0.64716417 0.7069534 0.72381717 0.69375426 0.6472303 0.6932766 0.7093759 0.7228106 0.6821131 0.7430904 0.6658173 0.6831967 0.72533566 0.66593933 0.7081685 0.7387564 0.68322 0.7084243 0.7373396 0.6909476 0.7065487 0.64839953 0.7193314 0.70597416 0.6941131 0.7276114 0.7427908 0.66274154 0.7427127 0.6815278 0.7198707 0.7378103 0.68314254 0.7391132 0.6813541 0.64996773 0.7281929 0.6561625 0.68288094 0.69086254 0.6908446 0.72164494 0.7395343 0.68166417 0.6560318 0.6498475 0.72396666
0.5895896 0.72472566 0.693866 0.6913282 0.6471088 0.7069592 0.7238343 0.6937447 0.64717466 0.69326437 0.70938027 0.72282606 0.682086 0.74312246 0.66577524 0.68316716 0.7253516 0.66589636 0.7081739 0.73879117 0.68319154 0.70842856 0.7373731 0.69093215 0.706552 0.6483457 0.7193449 0.70597976 0.69410074 0.72763026 0.742824 0.66269827 0.7427461 0.6815016 0.719887 0.737842 0.68311435 0.73914653 0.6813286 0.64991266 0.72820914 0.6561142 0.68285376 0.6908453 0.6908288 0.7216598 0.7395661 0.6816387 0.6559834 0.64979374 0.7239825
0.5905906 0.7247443 0.6938531 0.6913113 0.64705366 0.706965 0.7238514 0.69373524 0.6471192 0.6932522 0.7093846 0.72284144 0.682059 0.7431543 0.66573334 0.68313766 0.7253675 0.6658535 0.7081792 0.73882574 0.6831631 0.7084328 0.73740643 0.6909168 0.70655537 0.6482922 0.7193584 0.70598537 0.69408846 0.72764903 0.742857 0.6626552 0.74277943 0.6814755 0.7199033 0.73787355 0.6830862 0.73917973 0.68130314 0.6498579 0.72822523 0.6560661 0.6828267 0.69082814 0.6908131 0.7216745 0.7395977 0.6816134 0.6559352 0.6497402 0.7239982
0.5915916 0.72476286 0.6938402 0.69129443 0.64699876 0.7069708 0.72386837 0.69372576 0.64706403 0.6932401 0.7093889 0.72285676 0.68203205 0.743186 0.66569155 0.6831082 0.7253833 0.66581076 0.7081845 0.73886013 0.6831348 0.708437 0.7374396 0.6909014 0.70655864 0.64823884 0.7193718 0.70599097 0.6940762 0.7276677 0.74288976 0.66261226 0.7428125 0.68144953 0.71991944 0.7379049 0.68305814 0.73921275 0.6812778 0.64980334 0.7282412 0.65601826 0.6827997 0.690811 0.69079745 0.7216892 0.73962915 0.6815881 0.65588725 0.649687 0.72401386
0.5925926 0.7247813 0.6938274 0.69127756 0.64694417 0.7069766 0.72388524 0.69371635 0.64700913 0.69322807 0.7093932 0.72287196 0.6820052 0.74321747 0.66564995 0.6830789 0.72539896 0.66576827 0.7081897 0.73889434 0.6831066 0.70844126 0.73747253 0.69088614 0.706562 0.6481858 0.7193852 0.70599663 0.69406396 0.7276862 0.74292237 0.6625696 0.7428454 0.68142366 0.71993554 0.7379361 0.6830302 0.7392456 0.6812526 0.64974904 0.7282571 0.65597063 0.68277276 0.69079393 0.69078183 0.7217038 0.73966044 0.6815629 0.6558395 0.64963394 0.7240294
0.5935936 0.72479963 0.69381464 0.6912608 0.6468898 0.7069824 0.72390205 0.693707 0.64695454 0.6932161 0.7093975 0.72288704 0.6819785 0.74324876 0.66560847 0.6830496 0.7254146 0.6657259 0.70819503 0.73892844 0.68307847 0.7084454 0.7375054 0.69087094 0.7065653 0.648133 0.7193985 0.70600224 0.6940518 0.7277046 0.7429548 0.662527 0.74287814 0.68139786 0.71995157 0.73796713 0.6830023 0.73927826 0.68122745 0.649695 0.72827286 0.6559232 0.68274593 0.69077694 0.69076633 0.7217184 0.73969156 0.6815378 0.65579194 0.6495812 0.72404486
0.5945946 0.7248179 0.6938019 0.6912441 0.64683574 0.7069881 0.7239188 0.69369763 0.6469002 0.6932041 0.7094017 0.72290206 0.6819519 0.7432799 0.66556716 0.6830205 0.7254301 0.6656836 0.7082003 0.73896235 0.6830504 0.7084496 0.7375381 0.69085574 0.70656866 0.6480804 0.71941173 0.70600784 0.6940397 0.7277229 0.74298704 0.66248465 0.74291074 0.68137217 0.71996754 0.737998 0.6829745 0.7393108 0.68120235 0.6496412 0.72828853 0.6558759 0.6827192 0.69075996 0.69075084 0.7217328 0.73972255 0.6815128 0.6557446 0.6495286 0.72406024
0.5955956 0.72483605 0.6937892 0.6912275 0.646782 0.7069939 0.7239354 0.69368833 0.64684606 0.69319224 0.70940596 0.722917 0.6819253 0.7433108 0.665526 0.6829914 0.7254455 0.66564155 0.70820546 0.738996 0.6830224 0.7084538 0.7375706 0.69084066 0.706572 0.6480281 0.7194249 0.70601344 0.69402766 0.7277411 0.7430191 0.6624425 0.74294305 0.6813466 0.7199834 0.73802876 0.68294674 0.7393431 0.6811774 0.64958763 0.7283041 0.6558289 0.6826925 0.6907431 0.6907354 0.72174716 0.7397533 0.68148786 0.65569746 0.6494763 0.72407556
0.5965966 0.7248541 0.6937766 0.6912109 0.6467284 0.7069996 0.72395194 0.6936791 0.64679223 0.6931804 0.7094102 0.72293186 0.68189883 0.74334157 0.665485 0.6829624 0.7254608 0.6655996 0.7082107 0.7390296 0.6829945 0.70845795 0.73760295 0.69082564 0.70657533 0.64797604 0.719438 0.70601904 0.6940156 0.7277592 0.74305093 0.66240054 0.74297523 0.6813211 0.7199992 0.73805934 0.68291914 0.7393753 0.6811525 0.64953434 0.7283195 0.65578204 0.68266594 0.6907263 0.6907201 0.72176147 0.73978394 0.68146306 0.65565056 0.64942425 0.72409075
0.5975976 0.72487205 0.693764 0.6911944 0.64667517 0.7070053 0.72396845 0.6936699 0.64673865 0.6931686 0.70941436 0.72294664 0.6818725 0.74337214 0.66544414 0.6829335 0.7254761 0.6655578 0.7082159 0.739063 0.6829667 0.70846206 0.73763514 0.6908106 0.7065787 0.64792424 0.71945107 0.7060246 0.69400364 0.7277771 0.7430826 0.6623587 0.74300724 0.68129563 0.7200149 0.73808974 0.68289155 0.7394073 0.6811278 0.64948124 0.72833484 0.65573543 0.6826395 0.6907095 0.69070476 0.72177565 0.7398144 0.6814383 0.6556038 0.6493724 0.7241059
0.5985986 0.72488993 0.69375145 0.6911779 0.6466221 0.7070111 0.72398484 0.69366074 0.64668536 0.69315684 0.70941854 0.7229613 0.6818462 0.7434025 0.6654035 0.68290466 0.7254912 0.6655162 0.7082211 0.7390962 0.68293893 0.70846623 0.7376672 0.6907957 0.706582 0.6478726 0.71946406 0.7060302 0.6939917 0.72779495 0.7431141 0.6623171 0.7430391 0.6812703 0.7200306 0.73812 0.68286407 0.73943913 0.68110305 0.6494284 0.7283501 0.655689 0.682613 0.6906928 0.6906895 0.7217898 0.7398447 0.6814137 0.65555733 0.64932084 0.724121
0.5995996 0.7249077 0.693739 0.6911615 0.6465694 0.70701677 0.7240011 0.6936516 0.6466323 0.69314516 0.7094227 0.7229759 0.68182 0.7434327 0.66536295 0.68287593 0.7255063 0.66547465 0.70822626 0.73912925 0.6829113 0.7084703 0.7376991 0.6907808 0.70658535 0.6478213 0.719477 0.7060358 0.69397986 0.7278127 0.7431454 0.6622757 0.7430707 0.6812451 0.72004616 0.7381502 0.68283665 0.73947084 0.6810785 0.64937586 0.72836524 0.6556428 0.6825867 0.6906761 0.69067436 0.7218038 0.73987484 0.68138915 0.655511 0.64926946 0.72413594
0.6006006 0.7249254 0.69372654 0.6911452 0.6465169 0.7070225 0.7240173 0.69364256 0.64657956 0.69313353 0.7094268 0.7229904 0.68179387 0.7434627 0.6653226 0.68284726 0.72552127 0.66543335 0.7082314 0.73916215 0.6828837 0.7084744 0.7377308 0.69076604 0.7065886 0.6477702 0.7194899 0.7060414 0.693968 0.7278303 0.7431765 0.6622344 0.7431022 0.68121994 0.7200617 0.7381801 0.68280935 0.7395024 0.681054 0.6493235 0.72838026 0.6555968 0.68256044 0.6906595 0.6906592 0.7218178 0.73990476 0.6813647 0.6554649 0.6492184 0.72415084
0.6016016 0.724943 0.69371414 0.6911289 0.6464647 0.7070282 0.7240334 0.6936335 0.64652705 0.69312197 0.70943093 0.7230048 0.6817679 0.74349254 0.66528237 0.6828187 0.72553617 0.6653921 0.7082365 0.73919487 0.6828562 0.70847845 0.7377624 0.69075125 0.70659196 0.6477194 0.7195027 0.70604694 0.69395626 0.7278478 0.74320745 0.6621933 0.7431335 0.6811949 0.7200771 0.7382099 0.6827821 0.7395337 0.6810296 0.6492714 0.72839516 0.65555096 0.6825343 0.69064295 0.69064415 0.7218317 0.73993456 0.68134034 0.655419 0.6491675 0.7241656
0.6026026 0.7249605 0.69370186 0.6911127 0.64641273 0.7070339 0.72404945 0.6936245 0.6464748 0.6931104 0.70943505 0.7230191 0.68174195 0.74352217 0.6652423 0.6827902 0.725551 0.6653511 0.70824164 0.7392274 0.6828288 0.70848256 0.7377938 0.6907366 0.7065953 0.64766884 0.7195154 0.70605254 0.6939445 0.7278652 0.7432382 0.6621524 0.7431646 0.6811699 0.7200925 0.7382396 0.68275493 0.7395649 0.6810053 0.6492196 0.72840995 0.65550536 0.68250823 0.6906265 0.6906291 0.72184545 0.7399642 0.6813161 0.65537333 0.6491168 0.7241803
0.6036036 0.72497785 0.6936895 0.6910965 0.64636105 0.70703954 0.7240654 0.69361556 0.6464228 0.69309896 0.7094391 0.72303337 0.6817161 0.7435516 0.66520244 0.68276185 0.7255657 0.6653102 0.7082467 0.7392598 0.6828015 0.70848656 0.7378251 0.6907219 0.70659864 0.6476185 0.7195281 0.70605814 0.69393283 0.7278825 0.7432688 0.6621117 0.74319553 0.6811451 0.7201078 0.7382691 0.6827279 0.7395959 0.6809811 0.64916795 0.72842467 0.65546 0.68248224 0.69061005 0.6906142 0.72185916 0.7399937 0.68129194 0.65532786 0.6490664 0.72419494
0.6046046 0.7249952 0.6936773 0.6910804 0.6463096 0.7070452 0.7240813 0.6936067 0.64637107 0.6930875 0.70944315 0.7230475 0.68169034 0.7435809 0.6651627 0.68273354 0.72558033 0.66526943 0.70825183 0.73929197 0.6827742 0.7084906 0.7378562 0.6907073 0.706602 0.64756835 0.7195407 0.7060637 0.69392115 0.7278997 0.7432992 0.6620711 0.7432263 0.68112034 0.720123 0.7382985 0.6827009 0.73962677 0.68095696 0.6491166 0.7284393 0.65541476 0.6824563 0.6905937 0.6905993 0.7218728 0.74002296 0.68126786 0.65528256 0.6490162 0.7242095
0.6056056 0.72501236 0.69366515 0.69106436 0.6462584 0.70705086 0.7240971 0.6935978 0.6463196 0.69307613 0.7094472 0.72306156 0.68166465 0.7436099 0.6651231 0.6827053 0.7255949 0.6652289 0.7082569 0.73932403 0.68274707 0.7084946 0.73788714 0.69069284 0.7066053 0.64751846 0.7195533 0.7060693 0.6939096 0.7279167 0.7433294 0.6620307 0.74325687 0.6810956 0.72013813 0.7383277 0.682674 0.73965746 0.68093294 0.64906543 0.7284537 0.65536976 0.68243045 0.6905774 0.6905845 0.7218864 0.7400521 0.68124384 0.65523744 0.64896625 0.7242239
0.6066066 0.7250295 0.693653 0.6910484 0.6462075 0.70705646 0.72411275 0.693589 0.6462684 0.6930648 0.7094512 0.7230755 0.6816391 0.7436388 0.6650837 0.68267715 0.7256093 0.6651885 0.7082619 0.7393559 0.68271995 0.70849866 0.7379179 0.69067836 0.70660865 0.6474688 0.7195658 0.70607483 0.693898 0.72793365 0.74335945 0.6619905 0.7432872 0.68107104 0.7201532 0.7383567 0.68264717 0.73968804 0.68090904 0.6490146 0.7284681 0.655325 0.6824047 0.6905612 0.6905697 0.72189987 0.7400811 0.68121994 0.65519255 0.6489165 0.72423834
0.6076076 0.7250465 0.6936409 0.69103247 0.64615685 0.7070621 0.72412837 0.6935802 0.64621747 0.6930535 0.7094552 0.7230894 0.68161356 0.74366754 0.6650444 0.68264914 0.72562367 0.6651482 0.708267 0.73938763 0.68269295 0.7085026 0.73794854 0.69066393 0.70661193 0.64741945 0.71957827 0.7060804 0.6938865 0.72795045 0.7433893 0.66195047 0.7433174 0.68104655 0.7201682 0.7383856 0.6826204 0.73971844 0.6808852 0.6489639 0.72848237 0.6552804 0.682379 0.69054496 0.690555 0.7219133 0.7401099 0.6811961 0.6551479 0.648867 0.7242526
0.6086086 0.72506344 0.69362885 0.6910166 0.6461065 0.7070677 0.72414386 0.69357145 0.6461668 0.6930423 0.7094592 0.72310317 0.6815882 0.74369603 0.6650053 0.6826212 0.7256379 0.6651081 0.708272 0.73941916 0.68266606 0.7085066 0.73797905 0.69064957 0.70661527 0.6473703 0.71959066 0.706086 0.693875 0.7279672 0.743419 0.66191053 0.74334747 0.6810221 0.7201831 0.7384144 0.68259376 0.73974866 0.6808614 0.6489135 0.7284965 0.655236 0.68235344 0.6905288 0.6905403 0.72192657 0.7401386 0.6811724 0.6551034 0.6488177 0.7242668
0.6096096 0.72508025 0.69361687 0.69100076 0.64605635 0.70707333 0.7241593 0.69356275 0.6461164 0.6930311 0.7094631 0.7231169 0.68156284 0.7437244 0.66496634 0.68259335 0.7256521 0.66506815 0.708277 0.7394505 0.68263924 0.7085105 0.7380094 0.6906353 0.7066186 0.64732134 0.719603 0.7060915 0.69386363 0.7279838 0.7434485 0.66187084 0.74337727 0.6809978 0.720198 0.738443 0.68256724 0.7397787 0.6808378 0.6488634 0.72851056 0.6551918 0.6823279 0.6905128 0.6905257 0.7219398 0.740167 0.6811487 0.65505916 0.64876866 0.72428095
0.6106106 0.725097 0.69360495 0.690985 0.64600646 0.70707893 0.7241747 0.6935541 0.64606625 0.6930199 0.70946705 0.72313046 0.6815376 0.74375254 0.66492754 0.68256557 0.72566617 0.66502833 0.70828193 0.73948175 0.6826125 0.70851445 0.73803955 0.6906211 0.70662194 0.64727265 0.7196153 0.70609707 0.69385225 0.7280003 0.7434778 0.6618313 0.74340695 0.6809736 0.7202127 0.73847145 0.6825407 0.7398086 0.6808142 0.6488134 0.7285245 0.6551478 0.6823025 0.69049674 0.69051117 0.721953 0.7401954 0.68112516 0.65501505 0.64871985 0.724295
0.6116116 0.72511363 0.693593 0.69096935 0.6459569 0.70708454 0.72418994 0.6935455 0.6460163 0.6930089 0.7094709 0.723144 0.6815125 0.7437805 0.6648889 0.68253785 0.7256802 0.6649887 0.70828694 0.7395128 0.68258584 0.7085184 0.7380696 0.6906069 0.7066253 0.6472242 0.7196275 0.7061026 0.6938409 0.7280166 0.74350697 0.6617919 0.7434364 0.68094945 0.7202274 0.73849976 0.6825143 0.7398384 0.6807908 0.6487637 0.72853833 0.655104 0.68227714 0.6904808 0.6904967 0.7219661 0.7402235 0.6811017 0.6549712 0.64867127 0.72430897
0.6126126 0.7251302 0.6935812 0.69095373 0.6459075 0.70709014 0.72420514 0.69353694 0.6459667 0.6929978 0.70947486 0.72315747 0.68148744 0.74380827 0.6648504 0.68251026 0.72569406 0.66494924 0.7082919 0.7395437 0.68255925 0.7085223 0.73809946 0.69059277 0.70662856 0.64717597 0.71963966 0.70610815 0.69382966 0.7280329 0.743536 0.66175276 0.74346566 0.68092537 0.7202421 0.73852795 0.682488 0.739868 0.6807674 0.6487143 0.72855204 0.6550604 0.6822519 0.6904649 0.69048226 0.7219791 0.74025154 0.6810783 0.65492743 0.6486229 0.72432286
0.6136136 0.72514665 0.6935694 0.6909382 0.6458584 0.7070957 0.7242202 0.6935284 0.6459173 0.69298685 0.70947874 0.7231708 0.68146247 0.74383587 0.6648121 0.6824828 0.7257079 0.6649099 0.70829684 0.73957443 0.6825327 0.7085262 0.73812914 0.6905787 0.7066319 0.64712805 0.71965176 0.7061137 0.69381845 0.72804904 0.7435648 0.6617137 0.7434948 0.6809014 0.7202566 0.738556 0.6824618 0.73989743 0.6807441 0.6486651 0.7285657 0.65501696 0.68222666 0.6904491 0.6904679 0.721992 0.7402794 0.681055 0.654884 0.64857477 0.7243367
0.6146146 0.725163 0.6935577 0.6909226 0.6458096 0.7071013 0.72423524 0.69351995 0.6458682 0.69297594 0.70948255 0.72318405 0.6814376 0.7438633 0.66477394 0.68245536 0.7257216 0.66487074 0.7083017 0.73960495 0.6825063 0.70853007 0.7381587 0.6905647 0.70663524 0.6470803 0.7196638 0.70611924 0.69380724 0.7280651 0.7435934 0.66167486 0.7435237 0.68087757 0.7202711 0.7385839 0.68243563 0.73992676 0.6807209 0.6486161 0.72857916 0.65497375 0.6822015 0.6904333 0.6904535 0.72200483 0.7403071 0.68103176 0.65484065 0.64852685 0.7243504
0.6156156 0.72517926 0.693546 0.6909072 0.645761 0.7071068 0.72425014 0.6935115 0.6458193 0.69296503 0.70948637 0.7231972 0.6814129 0.7438905 0.6647359 0.68242806 0.7257352 0.6648317 0.7083066 0.73963535 0.68248 0.70853394 0.73818815 0.6905507 0.7066386 0.6470328 0.7196757 0.7061248 0.69379616 0.72808105 0.7436218 0.66163623 0.74355245 0.6808538 0.72028553 0.73861164 0.6824096 0.7399559 0.68069786 0.6485673 0.7285926 0.6549308 0.6821765 0.69041765 0.6904393 0.72201765 0.74033463 0.68100864 0.65479755 0.6484792 0.72436404
0.6166166 0.72519547 0.6935344 0.6908918 0.6457127 0.7071124 0.72426504 0.6935031 0.64577067 0.6929542 0.7094902 0.7232103 0.68138814 0.7439176 0.664698 0.6824008 0.7257488 0.66479284 0.7083115 0.7396656 0.68245375 0.70853776 0.73821735 0.6905368 0.7066419 0.6469856 0.71968764 0.7061303 0.6937851 0.72809684 0.7436501 0.6615977 0.743581 0.6808301 0.72029984 0.73863924 0.68238366 0.73998487 0.68067485 0.6485188 0.72860587 0.6548879 0.6821515 0.690402 0.69042504 0.7220303 0.740362 0.6809856 0.65475464 0.6484318 0.72437763
0.6176176 0.7252115 0.69352275 0.6908765 0.6456646 0.7071179 0.72427976 0.69349474 0.6457223 0.6929434 0.709494 0.72322327 0.6813636 0.7439444 0.66466033 0.6823737 0.7257622 0.66475415 0.7083164 0.73969567 0.6824276 0.70854163 0.7382465 0.69052297 0.7066452 0.64693856 0.7196995 0.7061358 0.69377404 0.7281125 0.74367815 0.6615594 0.7436093 0.6808065 0.72031415 0.7386667 0.6823577 0.7400137 0.6806519 0.6484705 0.7286191 0.6548453 0.68212664 0.69038635 0.6904109 0.7220429 0.7403892 0.6809627 0.6547119 0.6483846 0.7243911
0.6186186 0.7252275 0.6935112 0.69086117 0.6456167 0.7071234 0.7242945 0.69348645 0.6456742 0.69293267 0.70949775 0.7232362 0.6813391 0.7439711 0.6646228 0.68234664 0.72577554 0.66471565 0.7083212 0.7397256 0.68240154 0.70854545 0.73827547 0.69050914 0.7066485 0.64689183 0.7197113 0.70614135 0.693763 0.72812814 0.74370605 0.6615213 0.7436375 0.680783 0.72032833 0.7386941 0.6823319 0.7400424 0.6806291 0.6484225 0.72863215 0.65480286 0.68210185 0.69037086 0.6903968 0.72205544 0.7404163 0.6809398 0.6546694 0.6483376 0.7244046
0.6196196 0.7252434 0.69349974 0.69084597 0.64556915 0.70712894 0.7243091 0.69347817 0.64562637 0.692922 0.7095015 0.723249 0.68131465 0.74399763 0.66458535 0.6823197 0.72578883 0.66467726 0.70832604 0.7397554 0.68237555 0.70854926 0.73830426 0.69049543 0.70665187 0.6468453 0.71972305 0.70614684 0.69375205 0.72814363 0.74373376 0.66148335 0.7436655 0.6807596 0.72034246 0.7387212 0.68230623 0.7400709 0.68060637 0.6483747 0.72864515 0.6547606 0.6820771 0.69035536 0.6903828 0.7220679 0.74044317 0.680917 0.6546271 0.6482909 0.72441787
0.6206206 0.7252592 0.69348824 0.6908308 0.6455218 0.7071344 0.7243236 0.69346994 0.6455788 0.6929114 0.70950526 0.7232618 0.6812903 0.7440239 0.6645481 0.6822928 0.725802 0.664639 0.70833087 0.73978496 0.6823496 0.708553 0.7383329 0.6904817 0.70665514 0.646799 0.7197347 0.7061524 0.6937412 0.728159 0.7437613 0.66144556 0.7436933 0.68073624 0.7203565 0.73874825 0.6822806 0.74009925 0.6805837 0.64832705 0.72865796 0.6547185 0.68205243 0.69034 0.6903688 0.7220803 0.74046993 0.6808943 0.65458494 0.6482443 0.72443116
0.6216216 0.7252749 0.69347686 0.69081575 0.64547473 0.7071399 0.724338 0.6934618 0.6455314 0.6929008 0.70950896 0.7232744 0.68126607 0.7440501 0.66451097 0.682266 0.7258151 0.66460097 0.7083357 0.7398144 0.6823238 0.7085568 0.7383615 0.6904681 0.7066585 0.646753 0.71974635 0.70615786 0.69373035 0.72817427 0.7437886 0.661408 0.74372095 0.68071306 0.72037053 0.73877513 0.682255 0.74012744 0.6805612 0.6482797 0.7286708 0.6546767 0.6820279 0.6903246 0.6903548 0.72209257 0.7404965 0.6808717 0.654543 0.64819807 0.7244443
0.6226226 0.72529054 0.69346553 0.69080067 0.6454279 0.7071454 0.72435236 0.6934536 0.6454843 0.6928902 0.70951265 0.7232869 0.6812419 0.744076 0.664474 0.68223935 0.7258281 0.664563 0.70834047 0.7398437 0.6822981 0.7085605 0.73838985 0.69045454 0.7066618 0.6467072 0.7197579 0.70616335 0.6937195 0.7281894 0.7438158 0.6613706 0.74374837 0.6806899 0.7203845 0.73880184 0.6822296 0.74015546 0.6805387 0.6482326 0.7286834 0.654635 0.68200344 0.6903093 0.69034094 0.72210485 0.740523 0.6808492 0.65450126 0.648152 0.72445744
0.6236236 0.72530603 0.6934542 0.6907857 0.64538133 0.7071509 0.72436666 0.6934455 0.6454375 0.69287974 0.7095163 0.7232994 0.6812179 0.7441018 0.66443723 0.68221277 0.72584105 0.6645253 0.70834523 0.7398729 0.6822725 0.7085643 0.73841804 0.690441 0.7066651 0.64666164 0.7197694 0.70616883 0.6937088 0.7282045 0.7438428 0.6613333 0.74377567 0.68066686 0.7203983 0.7388284 0.6822042 0.74018335 0.68051636 0.6481857 0.7286959 0.6545935 0.681979 0.6902941 0.6903271 0.72211695 0.74054927 0.6808267 0.6544597 0.6481062 0.7244705
0.6246246 0.7253215 0.693443 0.6907708 0.64533496 0.70715636 0.72438085 0.69343746 0.64539087 0.6928693 0.7095199 0.7233118 0.68119395 0.7441274 0.6644006 0.68218625 0.72585386 0.66448766 0.70835 0.73990184 0.6822469 0.70856804 0.7384462 0.69042754 0.70666844 0.64661634 0.7197808 0.7061743 0.69369805 0.72821945 0.7438696 0.6612963 0.7438027 0.6806439 0.72041214 0.7388549 0.6821789 0.74021107 0.68049407 0.64813894 0.7287084 0.6545522 0.68195474 0.6902789 0.69031334 0.72212905 0.74057543 0.6808044 0.65441835 0.6480606 0.72448343
0.6256256 0.7253368 0.6934318 0.6907559 0.6452889 0.7071618 0.724395 0.69342947 0.6453445 0.6928589 0.70952356 0.72332406 0.68117005 0.74415284 0.66436404 0.68215984 0.7258666 0.6644502 0.7083548 0.7399307 0.6822214 0.70857173 0.7384741 0.69041413 0.7066717 0.6465712 0.7197922 0.7061798 0.6936874 0.72823423 0.7438962 0.6612594 0.7438296 0.680621 0.72042584 0.7388812 0.6821537 0.7402386 0.6804719 0.6480925 0.7287207 0.65451115 0.6819305 0.6902638 0.69029963 0.722141 0.7406014 0.68078214 0.6543772 0.64801526 0.7244963
0.6266266 0.72535205 0.6934206 0.6907411 0.64524305 0.70716727 0.724409 0.6934215 0.6452984 0.6928485 0.70952713 0.7233363 0.68114626 0.7441781 0.6643277 0.6821335 0.72587925 0.6644129 0.7083595 0.73995936 0.682196 0.7085754 0.7385019 0.6904008 0.70667505 0.6465264 0.7198035 0.7061853 0.69367677 0.72824895 0.74392265 0.6612227 0.7438564 0.68059826 0.7204395 0.7389073 0.6821286 0.740266 0.6804498 0.64804626 0.72873294 0.6544702 0.68190634 0.6902487 0.690286 0.72215295 0.7406273 0.6807599 0.6543363 0.64797014 0.7245091
0.6276276 0.72536725 0.6934095 0.69072634 0.6451974 0.7071727 0.72442293 0.69341356 0.6452525 0.6928382 0.7095307 0.72334844 0.68112254 0.74420315 0.6642915 0.68210727 0.7258918 0.6643758 0.7083642 0.73998785 0.68217075 0.7085791 0.73852956 0.6903875 0.70667833 0.6464818 0.7198148 0.70619076 0.6936662 0.72826356 0.7439489 0.6611862 0.7438829 0.6805756 0.7204531 0.73893327 0.6821036 0.74029326 0.6804278 0.64800024 0.72874504 0.6544295 0.68188226 0.6902337 0.6902724 0.7221648 0.740653 0.68073785 0.6542955 0.64792526 0.7245219
0.6286286 0.72538227 0.6933985 0.6907117 0.64515203 0.7071781 0.7244368 0.6934056 0.6452069 0.69282794 0.7095343 0.7233604 0.68109894 0.74422807 0.66425544 0.6820811 0.7259043 0.6643388 0.7083689 0.7400162 0.68214554 0.7085828 0.7385571 0.69037426 0.7066816 0.64643747 0.7198259 0.70619625 0.69365567 0.7282781 0.743975 0.66114986 0.74390924 0.680553 0.7204666 0.7389591 0.6820786 0.7403203 0.68040586 0.64795446 0.7287571 0.654389 0.6818583 0.6902188 0.69025886 0.72217655 0.7406785 0.6807158 0.654255 0.6478806 0.7245345
0.6296296 0.7253973 0.69338745 0.690697 0.6451069 0.70718354 0.7244506 0.6933978 0.6451615 0.69281775 0.7095378 0.7233724 0.68107545 0.7442528 0.6642195 0.68205506 0.7259167 0.664302 0.70837355 0.7400445 0.6821204 0.70858645 0.73858446 0.6903611 0.70668495 0.64639336 0.71983707 0.7062017 0.6936452 0.72829247 0.74400085 0.6611137 0.7439354 0.68053055 0.72048 0.73898476 0.68205374 0.7403472 0.68038404 0.64790887 0.728769 0.6543487 0.6818344 0.6902039 0.6902454 0.72218823 0.7407039 0.68069386 0.6542146 0.64783615 0.7245471
0.6306306 0.7254122 0.6933765 0.6906825 0.645062 0.7071889 0.72446436 0.69339 0.6451164 0.69280756 0.7095413 0.72338426 0.681052 0.7442773 0.66418374 0.68202907 0.725929 0.66426533 0.70837826 0.7400725 0.68209535 0.7085901 0.7386117 0.6903479 0.7066882 0.64634943 0.71984816 0.70620716 0.69363475 0.7283068 0.7440266 0.6610777 0.7439614 0.68050814 0.7204934 0.73901033 0.68202895 0.74037397 0.6803623 0.64786357 0.7287808 0.65430856 0.68181056 0.69018906 0.6902319 0.72219986 0.7407291 0.68067205 0.65417445 0.6477919 0.7245596
0.6316316 0.725427 0.6933656 0.6906679 0.6450174 0.7071943 0.724478 0.6933822 0.64507145 0.6927975 0.70954484 0.72339606 0.68102866 0.7443017 0.6641481 0.6820032 0.72594124 0.6642288 0.7083829 0.7401004 0.6820704 0.7085937 0.73863876 0.69033486 0.7066915 0.6463058 0.7198591 0.7062126 0.6936244 0.72832096 0.7440521 0.6610419 0.7439872 0.68048584 0.7205067 0.7390357 0.6820043 0.74040055 0.68034065 0.64781845 0.7287925 0.6542686 0.68178684 0.69017434 0.69021857 0.7222114 0.7407542 0.6806503 0.65413445 0.647748 0.724572
0.6326326 0.7254417 0.6933547 0.6906535 0.644973 0.7071997 0.72449154 0.6933745 0.6450268 0.6927874 0.7095483 0.72340775 0.6810054 0.7443259 0.6641126 0.68197745 0.7259534 0.66419244 0.7083875 0.74012816 0.68204546 0.70859736 0.7386657 0.69032186 0.70669484 0.6462624 0.7198701 0.70621806 0.693614 0.728335 0.7440775 0.6610063 0.74401283 0.6804636 0.72051996 0.739061 0.68197966 0.740427 0.6803191 0.64777356 0.7288041 0.65422887 0.6817632 0.6901596 0.6902053 0.72222286 0.7407791 0.6806286 0.6540947 0.64770424 0.7245844
0.6336336 0.7254563 0.6933439 0.6906391 0.6449288 0.70720506 0.724505 0.6933668 0.6449824 0.6927774 0.70955175 0.7234193 0.6809823 0.74434996 0.6640773 0.6819517 0.72596544 0.6641562 0.70839214 0.7401557 0.68202066 0.70860094 0.73869246 0.69030887 0.7066981 0.64621925 0.71988094 0.7062235 0.69360375 0.72834903 0.74410266 0.6609708 0.7440383 0.6804415 0.7205331 0.7390861 0.6819551 0.74045324 0.6802976 0.6477289 0.72881556 0.65418935 0.68173957 0.69014496 0.690192 0.72223425 0.74080384 0.680607 0.6540551 0.64766073 0.7245967
0.6346346 0.72547084 0.6933331 0.6906247 0.6448849 0.7072104 0.7245184 0.6933592 0.64493823 0.6927674 0.7095552 0.7234309 0.6809592 0.7443738 0.66404206 0.68192613 0.7259774 0.66412014 0.70839673 0.7401831 0.681996 0.7086045 0.7387191 0.690296 0.7067014 0.6461763 0.7198918 0.7062289 0.6935935 0.7283629 0.74412763 0.6609355 0.74406356 0.68041945 0.7205462 0.739111 0.68193066 0.74047935 0.6802762 0.6476845 0.72882694 0.65414995 0.6817161 0.69013035 0.6901788 0.7222456 0.74082845 0.6805855 0.6540157 0.6476174 0.72460884
0.6356356 0.72548527 0.69332236 0.6906104 0.64484125 0.7072157 0.72453177 0.69335157 0.6448943 0.6927575 0.7095586 0.7234423 0.6809362 0.74439746 0.664007 0.68190056 0.72598934 0.66408426 0.7084013 0.74021035 0.6819714 0.7086081 0.73874557 0.6902831 0.7067047 0.6461336 0.7199025 0.70623434 0.69358325 0.7283766 0.7441525 0.6609004 0.74408865 0.6803975 0.7205592 0.7391358 0.6819063 0.74050534 0.6802549 0.64764035 0.72883826 0.6541108 0.68169266 0.6901158 0.69016564 0.72225684 0.7408529 0.6805641 0.65397656 0.64757437 0.724621
0.6366366 0.72549963 0.6933117 0.6905962 0.6447978 0.7072211 0.724545 0.693344 0.6448506 0.6927476 0.709562 0.72345364 0.6809133 0.744421 0.6639721 0.68187517 0.72600114 0.6640485 0.70840585 0.7402375 0.6819468 0.70861167 0.7387719 0.6902703 0.70670795 0.64609116 0.71991324 0.70623976 0.6935731 0.72839034 0.7441771 0.6608655 0.74411356 0.6803757 0.7205722 0.7391605 0.68188196 0.7405311 0.68023366 0.64759636 0.7288494 0.65407187 0.68166935 0.6901013 0.6901525 0.722268 0.74087715 0.68054277 0.6539376 0.6475315 0.72463304
0.6376376 0.7255139 0.6933011 0.69058204 0.64475465 0.7072264 0.7245582 0.6933365 0.64480716 0.69273776 0.70956534 0.7234649 0.68089056 0.7444444 0.6639373 0.6818498 0.7260128 0.66401285 0.70841044 0.7402644 0.6819223 0.70861524 0.73879814 0.6902576 0.70671123 0.6460489 0.71992385 0.7062452 0.693563 0.72840387 0.74420154 0.66083074 0.7441383 0.68035394 0.72058505 0.739185 0.68185776 0.7405567 0.6802125 0.64755267 0.7288605 0.65403306 0.6816461 0.6900869 0.69013953 0.7222791 0.7409013 0.68052155 0.6538988 0.6474889 0.724645
0.6386386 0.72552806 0.6932905 0.6905679 0.64471173 0.7072317 0.7245713 0.693329 0.64476395 0.692728 0.7095687 0.7234761 0.68086785 0.74446756 0.66390264 0.68182456 0.72602445 0.6639774 0.708415 0.7402912 0.68189794 0.70861876 0.7388242 0.6902449 0.7067145 0.64600694 0.71993446 0.70625055 0.6935529 0.72841734 0.74422586 0.66079617 0.74416286 0.68033224 0.72059786 0.73920935 0.6818336 0.7405822 0.68019146 0.64750916 0.7288715 0.6539945 0.6816229 0.6900726 0.69012654 0.7222901 0.7409253 0.6805004 0.65386015 0.6474465 0.7246569
0.6396396 0.7255421 0.6932799 0.69055384 0.64466906 0.707237 0.7245843 0.6933215 0.64472103 0.6927182 0.709572 0.7234872 0.6808452 0.74449056 0.6638682 0.68179935 0.726036 0.6639421 0.70841944 0.7403178 0.6818737 0.7086223 0.73885006 0.6902323 0.7067178 0.64596516 0.71994495 0.706256 0.6935429 0.7284307 0.74424994 0.6607618 0.74418724 0.68031067 0.72061056 0.73923355 0.6818096 0.7406075 0.6801705 0.6474659 0.7288824 0.6539561 0.68159986 0.69005823 0.6901136 0.72230107 0.7409491 0.6804793 0.65382177 0.6474044 0.72466874
0.6406406 0.72555614 0.69326943 0.6905398 0.6446266 0.70724225 0.7245972 0.69331414 0.6446783 0.69270855 0.7095753 0.7234982 0.6808227 0.7445134 0.66383386 0.68177426 0.7260475 0.66390693 0.708424 0.7403443 0.6818494 0.7086258 0.7388758 0.6902197 0.706721 0.6459237 0.71995544 0.70626134 0.69353294 0.7284439 0.7442739 0.6607275 0.74421144 0.6802892 0.72062325 0.73925763 0.68178564 0.74063265 0.6801496 0.64742285 0.72889316 0.65391797 0.68157685 0.690044 0.6901007 0.722312 0.74097276 0.6804583 0.65378356 0.6473624 0.7246805
0.6416416 0.7255701 0.693259 0.6905258 0.6445844 0.70724756 0.72461003 0.69330674 0.64463586 0.6926989 0.7095786 0.7235092 0.68080026 0.74453604 0.66379964 0.6817493 0.7260589 0.6638719 0.70842844 0.7403706 0.6818253 0.70862925 0.73890144 0.6902072 0.7067243 0.64588237 0.7199658 0.70626676 0.693523 0.72845703 0.7442976 0.66069347 0.74423546 0.6802678 0.72063583 0.73928154 0.68176174 0.7406577 0.6801288 0.64738 0.72890383 0.65387994 0.68155396 0.6900298 0.690088 0.72232276 0.7409963 0.6804374 0.65374553 0.6473207 0.72469217
0.6426426 0.7255839 0.6932486 0.69051194 0.64454246 0.7072528 0.72462285 0.6932994 0.64459366 0.6926893 0.70958185 0.72352004 0.68077785 0.7445586 0.6637656 0.68172437 0.72607017 0.663837 0.7084329 0.74039674 0.68180126 0.7086327 0.7389268 0.6901947 0.70672756 0.6458413 0.7199761 0.7062721 0.6935131 0.7284701 0.7443212 0.6606596 0.74425936 0.68024653 0.72064835 0.7393053 0.68173796 0.74068254 0.68010813 0.64733744 0.7289144 0.65384215 0.68153113 0.6900157 0.6900752 0.7223335 0.74101967 0.6804166 0.6537077 0.6472792 0.7247037
0.6436436 0.7255977 0.69323826 0.69049805 0.64450073 0.70725805 0.72463554 0.69329214 0.64455163 0.69267976 0.7095851 0.7235308 0.6807556 0.7445809 0.6637317 0.6816995 0.72608143 0.66380227 0.7084373 0.7404227 0.6817773 0.70863616 0.73895216 0.6901823 0.7067308 0.6458005 0.71998644 0.7062775 0.69350326 0.728483 0.7443446 0.6606259 0.744283 0.6802253 0.7206608 0.7393289 0.68171424 0.7407072 0.6800875 0.64729506 0.7289249 0.65380454 0.68150836 0.6900016 0.6900625 0.72234416 0.74104285 0.68039584 0.6536701 0.64723796 0.72471523
0.6446446 0.7256113 0.69322795 0.6904843 0.64445925 0.7072633 0.7246481 0.69328487 0.6445099 0.6926702 0.7095883 0.72354156 0.6807334 0.74460304 0.6636979 0.6816748 0.7260925 0.6637677 0.70844173 0.74044853 0.6817534 0.7086396 0.7389773 0.69017 0.70673406 0.6457599 0.71999663 0.70628285 0.6934934 0.72849584 0.74436784 0.6605923 0.74430656 0.6802042 0.7206732 0.7393524 0.6816906 0.7407317 0.680067 0.6472529 0.72893524 0.6537671 0.6814857 0.6899876 0.6900498 0.7223547 0.7410659 0.6803752 0.65363264 0.64719695 0.7247267
0.6456456 0.72562486 0.6932177 0.6904705 0.64441806 0.7072685 0.72466063 0.69327766 0.6444684 0.69266075 0.7095915 0.72355217 0.6807113 0.74462503 0.6636643 0.6816501 0.7261036 0.66373324 0.70844615 0.74047416 0.68172956 0.7086431 0.73900235 0.69015765 0.7067373 0.6457195 0.7200068 0.7062882 0.69348365 0.7285086 0.7443909 0.66055894 0.74432987 0.6801832 0.7206855 0.7393757 0.68166703 0.7407561 0.68004656 0.64721096 0.72894555 0.6537299 0.6814631 0.6899736 0.69003725 0.7223652 0.7410888 0.68035465 0.6535954 0.6471561 0.72473806
0.6466466 0.7256384 0.69320744 0.69045687 0.64437705 0.70727366 0.7246731 0.6932705 0.6444272 0.6926514 0.70959467 0.7235627 0.6806893 0.74464685 0.66363084 0.6816255 0.7261146 0.663699 0.70845056 0.7404997 0.68170583 0.7086465 0.7390272 0.69014543 0.70674056 0.64567935 0.7200169 0.7062936 0.69347394 0.7285212 0.7444138 0.66052574 0.74435306 0.68016225 0.72069776 0.7393989 0.68164355 0.7407803 0.6800262 0.6471693 0.7289557 0.6536929 0.6814406 0.6899597 0.69002473 0.72237563 0.7411115 0.68033415 0.6535583 0.6471155 0.7247494
0.6476476 0.72565174 0.69319725 0.6904432 0.64433634 0.70727885 0.7246855 0.69326335 0.6443862 0.69264203 0.7095978 0.72357315 0.68066734 0.7446685 0.6635975 0.681601 0.7261255 0.6636648 0.7084549 0.74052507 0.68168217 0.7086499 0.7390519 0.6901333 0.7067438 0.6456395 0.7200269 0.70629895 0.6934643 0.72853374 0.74443644 0.6604927 0.74437606 0.6801414 0.7207099 0.73942196 0.6816201 0.7408044 0.6800059 0.6471278 0.7289658 0.653656 0.6814182 0.6899458 0.6900123 0.722386 0.7411341 0.68031377 0.6535215 0.6470751 0.7247606
0.6486486 0.7256651 0.6931871 0.6904296 0.6442958 0.70728403 0.72469777 0.69325626 0.6443454 0.6926327 0.7096009 0.7235835 0.6806455 0.74469 0.6635643 0.68157655 0.72613627 0.6636308 0.70845926 0.7405502 0.6816586 0.7086532 0.73907644 0.6901211 0.70674706 0.6455998 0.7200369 0.7063043 0.6934547 0.72854614 0.744459 0.6604599 0.7443989 0.68012065 0.720722 0.73944485 0.6815968 0.7408283 0.67998576 0.64708656 0.7289758 0.6536194 0.6813958 0.689932 0.6899998 0.72239625 0.7411565 0.68029344 0.6534848 0.64703494 0.72477174
0.6496496 0.72567827 0.69317704 0.69041616 0.6442556 0.7072892 0.72471 0.69324917 0.6443049 0.69262344 0.709604 0.72359383 0.68062377 0.7447113 0.6635313 0.68155223 0.726147 0.6635969 0.7084636 0.74057525 0.68163514 0.7086566 0.7391009 0.690109 0.7067503 0.6455603 0.7200468 0.7063096 0.6934451 0.7285585 0.7444814 0.66042715 0.7444216 0.68009996 0.72073406 0.7394676 0.6815735 0.740852 0.6799657 0.64704555 0.72898567 0.65358293 0.68137354 0.6899183 0.6899875 0.7224065 0.7411788 0.68027323 0.6534483 0.646995 0.72478276
0.6506507 0.72569144 0.69316703 0.6904027 0.6442155 0.70729434 0.7247221 0.69324213 0.6442646 0.6926142 0.7096071 0.7236041 0.6806021 0.7447324 0.66349846 0.681528 0.7261576 0.6635632 0.70846796 0.7406001 0.6816117 0.70865995 0.73912513 0.69009703 0.7067535 0.6455211 0.72005665 0.706315 0.69343555 0.7285707 0.74450356 0.6603946 0.7444441 0.6800794 0.720746 0.7394902 0.6815504 0.7408756 0.6799457 0.6470048 0.72899544 0.6535467 0.68135136 0.6899046 0.68997514 0.72241664 0.7412009 0.68025315 0.653412 0.6469553 0.72479373
0.6516517 0.7257045 0.693157 0.6903893 0.64417577 0.70729953 0.7247341 0.69323516 0.6442246 0.692605 0.70961016 0.7236142 0.6805805 0.74475336 0.6634657 0.6815038 0.72616816 0.6635296 0.70847225 0.74062485 0.6815884 0.7086633 0.7391493 0.69008505 0.7067567 0.64548206 0.7200665 0.7063203 0.693426 0.7285828 0.74452555 0.66036224 0.7444664 0.6800589 0.7207579 0.7395127 0.68152726 0.740899 0.6799258 0.6469642 0.72900516 0.6535106 0.68132925 0.6898909 0.6899629 0.72242665 0.7412229 0.68023306 0.6533759 0.6469158 0.72480464
0.6526527 0.7257174 0.69314706 0.6903759 0.64413625 0.70730466 0.7247461 0.69322824 0.64418477 0.6925959 0.7096132 0.7236242 0.680559 0.74477416 0.66343313 0.68147963 0.72617865 0.66349614 0.70847654 0.7406494 0.6815651 0.70866656 0.73917323 0.69007313 0.7067599 0.6454433 0.7200762 0.7063256 0.69341654 0.7285948 0.7445474 0.66033006 0.7444886 0.6800385 0.7207697 0.739535 0.68150425 0.74092233 0.67990595 0.64692384 0.72901475 0.6534747 0.68130726 0.68987733 0.6899507 0.72243667 0.74124473 0.68021315 0.65334 0.6468765 0.7248155
0.6536537 0.7257303 0.69313717 0.69036263 0.644097 0.7073097 0.72475797 0.69322133 0.6441452 0.69258684 0.70961624 0.72363424 0.6805376 0.7447948 0.66340065 0.6814556 0.726189 0.6634628 0.7084808 0.74067384 0.681542 0.70866984 0.7391971 0.6900613 0.70676315 0.64540476 0.7200859 0.7063309 0.6934071 0.7286067 0.7445691 0.660298 0.7445106 0.6800182 0.72078145 0.73955715 0.6814813 0.74094546 0.6798862 0.6468837 0.7290243 0.653439 0.6812853 0.6898638 0.68993855 0.72244656 0.74126637 0.68019325 0.6533043 0.6468374 0.7248262
0.6546547 0.72574306 0.69312733 0.6903494 0.64405787 0.70731485 0.7247698 0.6932144 0.6441059 0.69257784 0.7096192 0.7236441 0.68051624 0.74481523 0.6633684 0.6814317 0.7261993 0.6634297 0.708485 0.74069804 0.68151885 0.7086732 0.73922074 0.69004947 0.70676637 0.64536643 0.7200955 0.7063362 0.69339776 0.7286185 0.74459064 0.6602661 0.7445324 0.679998 0.7207931 0.7395792 0.6814584 0.74096847 0.6798666 0.64684385 0.7290337 0.6534035 0.68126345 0.68985033 0.6899265 0.7224564 0.7412879 0.6801735 0.6532687 0.64679855 0.7248369
0.6556557 0.72575575 0.6931175 0.6903362 0.64401907 0.7073199 0.7247815 0.6932076 0.6440668 0.69256884 0.7096222 0.7236539 0.68049496 0.7448355 0.6633362 0.68140787 0.7262096 0.66339666 0.70848924 0.7407221 0.68149585 0.7086764 0.7392443 0.6900377 0.7067696 0.6453283 0.7201051 0.7063415 0.69338846 0.7286302 0.744612 0.6602344 0.7445541 0.67997783 0.7208047 0.73960114 0.68143564 0.7409913 0.67984706 0.64680415 0.729043 0.6533682 0.68124163 0.6898369 0.68991446 0.7224662 0.7413092 0.6801538 0.65323335 0.6467599 0.7248475
0.6566567 0.7257684 0.6931077 0.69032305 0.6439805 0.707325 0.7247932 0.6932008 0.64402795 0.6925599 0.7096252 0.7236636 0.6804738 0.7448556 0.6633042 0.6813841 0.7262197 0.6633638 0.7084935 0.7407461 0.6814729 0.7086797 0.73926765 0.69002604 0.7067728 0.6452904 0.7201146 0.7063468 0.69337916 0.72864175 0.74463314 0.66020286 0.74457556 0.6799578 0.72081625 0.7396229 0.68141294 0.74101394 0.6798276 0.6467647 0.72905225 0.65333307 0.68121994 0.68982357 0.6899025 0.7224758 0.74133044 0.6801342 0.6531982 0.6467215 0.724858
0.6576577 0.7257809 0.693098 0.69031 0.6439422 0.70733005 0.72480476 0.69319403 0.6439894 0.692551 0.7096281 0.7236733 0.6804527 0.7448755 0.6632724 0.6813604 0.7262298 0.6633311 0.70849764 0.74076986 0.68145 0.7086829 0.7392909 0.6900144 0.706776 0.6452527 0.72012407 0.7063521 0.6933699 0.72865325 0.7446542 0.66017145 0.7445969 0.67993784 0.7208277 0.73964447 0.68139035 0.7410365 0.6798082 0.6467255 0.72906137 0.65329814 0.6811983 0.6898102 0.68989056 0.7224854 0.7413515 0.6801146 0.6531632 0.6466833 0.7248684
0.6586587 0.7257933 0.69308835 0.690297 0.64390403 0.7073351 0.7248162 0.69318736 0.643951 0.69254214 0.709631 0.7236828 0.6804317 0.7448953 0.6632407 0.6813368 0.7262398 0.6632985 0.7085019 0.74079347 0.68142724 0.7086861 0.739314 0.6900028 0.70677924 0.6452153 0.7201334 0.70635736 0.6933607 0.72866464 0.744675 0.6601402 0.74461806 0.67991793 0.7208391 0.739666 0.6813678 0.7410589 0.6797889 0.64668643 0.7290704 0.6532634 0.6811768 0.689797 0.68987864 0.72249496 0.7413724 0.6800952 0.6531284 0.64664525 0.7248788
0.6596597 0.72580564 0.6930787 0.6902841 0.6438662 0.7073401 0.72482765 0.6931806 0.64391285 0.6925334 0.70963395 0.72369236 0.6804108 0.7449149 0.6632091 0.6813133 0.7262497 0.66326606 0.708506 0.74081695 0.68140453 0.70868933 0.73933697 0.6899913 0.7067824 0.645178 0.7201428 0.70636266 0.69335157 0.7286759 0.74469566 0.6601091 0.74463904 0.67989814 0.72085047 0.7396873 0.68134534 0.7410811 0.6797697 0.64664763 0.72907937 0.6532288 0.68115526 0.6897838 0.68986684 0.72250444 0.74139315 0.6800758 0.65309376 0.64660746 0.72488904
0.6606607 0.72581786 0.69306916 0.69027114 0.6438286 0.7073452 0.724839 0.693174 0.643875 0.6925246 0.7096368 0.7237017 0.68038994 0.7449343 0.66317767 0.68128985 0.72625947 0.6632338 0.70851016 0.74084026 0.6813819 0.7086925 0.73935974 0.6899798 0.7067856 0.645141 0.7201521 0.7063679 0.69334245 0.7286871 0.7447162 0.6600782 0.7446599 0.6798785 0.7208617 0.73970854 0.681323 0.74110323 0.6797506 0.64660907 0.7290882 0.6531944 0.68113387 0.68977064 0.6898551 0.7225138 0.7414138 0.6800566 0.65305936 0.64656985 0.72489923
0.6616617 0.72583 0.6930596 0.6902583 0.64379114 0.7073502 0.72485024 0.6931674 0.64383733 0.6925159 0.70963967 0.7237111 0.6803692 0.7449536 0.6631464 0.68126655 0.72626925 0.6632017 0.7085143 0.7408634 0.68135935 0.70869565 0.73938245 0.68996835 0.70678884 0.64510417 0.7201613 0.70637316 0.6933333 0.72869813 0.74473655 0.6600475 0.7446805 0.6798588 0.7208729 0.7397296 0.6813007 0.74112517 0.6797316 0.64657074 0.72909695 0.6531602 0.6811126 0.6897576 0.68984336 0.7225231 0.7414342 0.6800374 0.6530251 0.6465325 0.72490937
0.6626627 0.7258421 0.6930501 0.6902455 0.643754 0.7073552 0.7248614 0.69316083 0.6437999 0.69250727 0.7096425 0.7237203 0.6803485 0.74497265 0.66311526 0.6812433 0.7262789 0.6631697 0.7085184 0.7408864 0.6813369 0.7086988 0.7394049 0.68995696 0.706792 0.6450676 0.7201705 0.70637846 0.6933243 0.7287091 0.74475676 0.6600169 0.74470097 0.6798393 0.720884 0.7397505 0.68127847 0.7411469 0.67971265 0.6465326 0.7291056 0.6531262 0.6810913 0.68974453 0.68983173 0.72253233 0.74145454 0.68001825 0.652991 0.6464953 0.7249194
0.6636637 0.7258541 0.69304067 0.69023275 0.64371705 0.70736015 0.72487247 0.6931543 0.6437627 0.6924986 0.70964533 0.72372943 0.68032795 0.74499154 0.66308427 0.6812201 0.72628844 0.66313785 0.70852244 0.7409093 0.6813145 0.7087019 0.7394273 0.68994564 0.7067952 0.6450312 0.7201796 0.7063837 0.6933153 0.72872 0.7447768 0.65998644 0.7447213 0.6798198 0.72089505 0.7397713 0.68125635 0.7411686 0.6796938 0.6464946 0.7291142 0.6530923 0.68107015 0.68973154 0.6898201 0.7225415 0.7414747 0.67999923 0.65295714 0.6464583 0.72492933
0.6646647 0.725866 0.69303125 0.6902201 0.6436804 0.70736516 0.7248835 0.6931478 0.64372575 0.6924901 0.70964813 0.7237385 0.68030745 0.7450103 0.6630534 0.68119705 0.7262979 0.66310614 0.70852655 0.740932 0.68129224 0.70870507 0.73944956 0.6899344 0.7067984 0.64499503 0.7201887 0.70638895 0.6933064 0.72873074 0.74479663 0.6599562 0.74474144 0.67980045 0.720906 0.739792 0.6812343 0.74119014 0.67967504 0.64645696 0.72912264 0.6530587 0.68104905 0.68971866 0.68980855 0.7225506 0.7414947 0.6799803 0.6529234 0.64642155 0.7249392
0.6656657 0.7258778 0.6930219 0.6902075 0.6436439 0.7073701 0.7248944 0.69314134 0.64368904 0.6924816 0.7096509 0.7237475 0.680287 0.74502885 0.6630227 0.68117404 0.72630733 0.6630746 0.7085306 0.7409545 0.68127 0.70870817 0.7394717 0.68992317 0.70680153 0.6449591 0.7201977 0.7063942 0.6932975 0.7287414 0.74481636 0.6599261 0.7447614 0.6797812 0.720917 0.7398125 0.6812123 0.7412115 0.6796564 0.64641947 0.729131 0.6530252 0.68102807 0.6897058 0.68979704 0.7225596 0.74151456 0.6799614 0.6528899 0.646385 0.724949
0.6666667 0.7258895 0.6930126 0.6901949 0.6436077 0.70737505 0.7249053 0.6931349 0.64365256 0.6924731 0.7096536 0.72375643 0.6802667 0.7450473 0.6629921 0.68115115 0.72631663 0.6630432 0.70853466 0.7409769 0.68124783 0.7087112 0.7394936 0.68991196 0.70680475 0.6449234 0.7202066 0.7063994 0.6932886 0.72875196 0.74483585 0.6598962 0.7447812 0.679762 0.72092783 0.7398329 0.68119043 0.7412327 0.6796378 0.64638215 0.72913927 0.65299195 0.6810071 0.689693 0.6897856 0.7225685 0.7415343 0.6799426 0.6528565 0.64634866 0.7249588
0.6676677 0.7259011 0.69300336 0.6901824 0.6435717 0.70738 0.72491604 0.6931285 0.6436163 0.69246465 0.70965636 0.72376525 0.6802464 0.7450655 0.6629617 0.6811283 0.72632587 0.6630119 0.70853865 0.74099916 0.6812258 0.7087143 0.7395154 0.6899009 0.7068079 0.64488786 0.7202155 0.7064046 0.6932798 0.72876245 0.7448552 0.6598664 0.74480087 0.6797429 0.72093856 0.73985314 0.6811686 0.74125373 0.6796193 0.6463451 0.72914743 0.6529588 0.6809862 0.6896802 0.6897742 0.7225774 0.74155384 0.6799239 0.6528234 0.6463125 0.72496843
0.6686687 0.7259127 0.6929941 0.69016993 0.6435359 0.7073849 0.72492677 0.6931222 0.64358026 0.69245625 0.7096591 0.723774 0.68022627 0.7450836 0.66293144 0.68110555 0.72633505 0.6629808 0.70854264 0.7410213 0.68120384 0.70871735 0.7395371 0.6898898 0.7068111 0.6448526 0.7202244 0.7064098 0.69327104 0.72877276 0.7448744 0.6598368 0.7448203 0.6797238 0.7209493 0.7398733 0.6811469 0.74127465 0.6796009 0.64630824 0.72915554 0.6529259 0.6809654 0.6896675 0.68976283 0.72258615 0.7415733 0.6799053 0.65279037 0.6462766 0.72497797
0.6696697 0.72592413 0.69298494 0.69015753 0.6435004 0.70738983 0.7249374 0.6931159 0.6435445 0.69244796 0.7096618 0.72378266 0.6802062 0.7451015 0.6629013 0.6810829 0.7263441 0.66294986 0.70854664 0.7410432 0.6811819 0.7087204 0.73955864 0.68987876 0.7068143 0.6448175 0.72023314 0.70641506 0.69326234 0.728783 0.74489343 0.6598074 0.7448396 0.67970484 0.72095996 0.73989326 0.6811253 0.74129546 0.67958254 0.6462716 0.7291635 0.6528931 0.68094474 0.6896549 0.68975157 0.72259486 0.7415925 0.67988676 0.6527576 0.64624083 0.7249875
0.6706707 0.7259355 0.6929758 0.6901452 0.64346504 0.7073947 0.7249479 0.69310963 0.6435089 0.6924396 0.70966446 0.72379124 0.6801862 0.7451193 0.6628713 0.6810604 0.7263531 0.66291904 0.70855063 0.741065 0.68116015 0.7087234 0.73958004 0.68986785 0.70681745 0.64478266 0.7202419 0.70642024 0.69325364 0.7287932 0.7449123 0.6597781 0.74485874 0.679686 0.7209705 0.7399131 0.6811037 0.7413161 0.6795643 0.64623517 0.7291714 0.6528606 0.6809241 0.6896423 0.6897403 0.7226035 0.7416117 0.6798683 0.6527249 0.64620537 0.7249969
0.6716717 0.7259468 0.69296676 0.6901329 0.64343 0.7073996 0.7249584 0.6931034 0.6434736 0.6924314 0.70966715 0.72379977 0.6801663 0.7451368 0.66284144 0.6810379 0.72636205 0.66288835 0.70855457 0.74108666 0.6811384 0.7087264 0.7396013 0.6898569 0.7068206 0.644748 0.7202506 0.7064254 0.693245 0.7288032 0.744931 0.659749 0.7448777 0.6796672 0.72098106 0.73993284 0.68108225 0.7413365 0.6795462 0.6461989 0.72917914 0.65282816 0.68090355 0.6896298 0.6897291 0.7226121 0.7416307 0.6798499 0.65269244 0.64617 0.7250063
0.6726727 0.725958 0.6929577 0.6901207 0.6433951 0.7074045 0.7249688 0.6930972 0.6434385 0.69242316 0.70966977 0.72380817 0.68014646 0.74515426 0.66281176 0.6810155 0.7263709 0.6628578 0.7085585 0.7411082 0.68111676 0.7087294 0.7396224 0.68984604 0.70682377 0.6447136 0.72025925 0.7064306 0.69323635 0.7288132 0.7449495 0.65972 0.7448965 0.67964846 0.7209915 0.7399524 0.68106085 0.74135685 0.6795281 0.6461629 0.72918683 0.6527959 0.68088305 0.68961734 0.68971795 0.7226206 0.7416495 0.6798316 0.65266013 0.646135 0.7250156
0.6736737 0.72596914 0.6929487 0.6901085 0.6433605 0.7074094 0.7249791 0.69309103 0.6434036 0.692415 0.7096724 0.7238165 0.6801267 0.7451715 0.66278213 0.6809932 0.7263796 0.66282743 0.7085624 0.7411296 0.6810952 0.70873237 0.7396434 0.68983525 0.7068269 0.64467937 0.7202678 0.7064358 0.6932278 0.728823 0.7449679 0.6596913 0.74491507 0.67962986 0.72100186 0.7399718 0.6810395 0.74137706 0.6795101 0.6461271 0.72919446 0.6527639 0.68086267 0.68960494 0.68970686 0.722629 0.7416682 0.6798134 0.65262806 0.6461001 0.7250248
0.6746747 0.7259801 0.69293976 0.6900964 0.64332604 0.7074142 0.72498935 0.69308496 0.64336896 0.6924069 0.709675 0.7238248 0.68010706 0.7451886 0.66275275 0.68097097 0.7263883 0.66279715 0.7085663 0.7411508 0.6810737 0.70873535 0.73966426 0.68982446 0.7068301 0.6446454 0.7202763 0.706441 0.6932193 0.7288327 0.74498606 0.6596626 0.74493355 0.6796113 0.7210122 0.7399911 0.6810183 0.7413971 0.67949224 0.6460915 0.729202 0.652732 0.6808423 0.6895926 0.68969584 0.72263736 0.7416868 0.67979527 0.6525961 0.6460654 0.72503394
0.6756757 0.7259911 0.6929309 0.6900843 0.6432919 0.70741904 0.72499955 0.6930789 0.6433345 0.69239885 0.7096776 0.72383296 0.6800875 0.7452055 0.6627234 0.68094885 0.72639686 0.66276705 0.7085702 0.74117184 0.6810523 0.70873827 0.73968494 0.68981373 0.70683324 0.6446116 0.72028476 0.7064461 0.69321084 0.7288424 0.7450041 0.6596342 0.74495184 0.6795929 0.7210224 0.74001026 0.68099713 0.74141693 0.6794744 0.6460561 0.72920936 0.6527003 0.6808221 0.68958026 0.68968487 0.72264564 0.74170524 0.6797772 0.65256435 0.64603096 0.72504306
0.6766767 0.7260019 0.692922 0.6900723 0.6432579 0.70742387 0.7250096 0.6930728 0.64330035 0.6923908 0.70968014 0.7238411 0.680068 0.7452223 0.6626943 0.6809268 0.7264053 0.6627371 0.70857406 0.7411928 0.681031 0.7087412 0.7397055 0.6898031 0.7068364 0.64457804 0.72029316 0.7064513 0.6932024 0.7288519 0.74502194 0.65960586 0.74496996 0.6795745 0.7210326 0.7400293 0.6809761 0.74143666 0.6794567 0.64602095 0.72921664 0.6526688 0.68080187 0.68956804 0.6896739 0.7226538 0.74172354 0.6797592 0.65253276 0.6459967 0.72505206
0.6776777 0.7260127 0.6929132 0.6900603 0.6432242 0.7074287 0.72501963 0.69306684 0.6432664 0.6923828 0.70968264 0.7238491 0.68004864 0.74523884 0.66266525 0.68090487 0.7264138 0.66270727 0.7085779 0.74121356 0.68100977 0.7087441 0.73972595 0.6897925 0.70683956 0.6445447 0.72030157 0.7064564 0.69319403 0.7288614 0.74503964 0.6595777 0.7449879 0.67955625 0.72104275 0.74004817 0.6809551 0.7414563 0.67943907 0.64598596 0.72922385 0.65263736 0.6807818 0.6895558 0.689663 0.722662 0.74174166 0.6797413 0.65250134 0.64596266 0.725061
0.6786787 0.7260234 0.6929044 0.6900484 0.6431907 0.7074335 0.7250296 0.6930609 0.6432326 0.6923749 0.7096852 0.72385705 0.68002933 0.7452553 0.66263634 0.680883 0.72642213 0.6626776 0.70858175 0.74123424 0.6809886 0.708747 0.7397463 0.6897819 0.7068427 0.6445116 0.72030985 0.70646155 0.6931857 0.7288707 0.74505717 0.6595498 0.74500567 0.6795381 0.7210528 0.74006695 0.6809342 0.7414757 0.6794215 0.6459512 0.729231 0.6526062 0.68076175 0.6895437 0.6896522 0.72267 0.7417597 0.6797235 0.6524701 0.6459288 0.7250699
0.6796797 0.7260339 0.6928957 0.69003654 0.64315736 0.7074383 0.7250395 0.6930549 0.6431991 0.69236696 0.7096877 0.7238649 0.6800101 0.74527156 0.6626076 0.6808612 0.72643036 0.662648 0.70858556 0.74125475 0.6809675 0.7087499 0.7397665 0.6897714 0.7068458 0.6444787 0.7203181 0.7064667 0.6931774 0.7288799 0.74507457 0.65952194 0.7450233 0.67951995 0.72106284 0.74008554 0.6809134 0.74149495 0.679404 0.64591664 0.729238 0.65257514 0.68074185 0.6895316 0.6896414 0.722678 0.74177754 0.67970574 0.6524391 0.6458952 0.72507864
0.6806807 0.7260445 0.692887 0.69002473 0.6431243 0.7074431 0.72504926 0.693049 0.64316577 0.69235915 0.70969015 0.7238727 0.67999095 0.74528766 0.662579 0.6808395 0.7264386 0.66261864 0.7085893 0.7412751 0.6809465 0.70875275 0.7397865 0.689761 0.706849 0.644446 0.72032624 0.7064718 0.6931691 0.7288891 0.74509174 0.6594943 0.7450407 0.6795019 0.72107273 0.740104 0.68089265 0.7415141 0.6793866 0.64588225 0.72924495 0.65254426 0.68072194 0.6895196 0.6896307 0.72268593 0.74179524 0.6796881 0.65240824 0.6458618 0.7250874
0.6816817 0.7260549 0.6928784 0.690013 0.64309144 0.7074479 0.725059 0.6930432 0.6431327 0.6923513 0.7096926 0.7238804 0.67997193 0.74530363 0.6625505 0.6808179 0.7264466 0.66258943 0.70859313 0.7412953 0.6809256 0.7087556 0.7398064 0.68975055 0.7068521 0.64441353 0.72033435 0.7064769 0.6931609 0.7288981 0.7451088 0.6594668 0.74505806 0.67948395 0.7210826 0.7401224 0.68087196 0.7415331 0.67936933 0.6458481 0.72925174 0.65251356 0.6807022 0.68950766 0.68962 0.7226938 0.7418128 0.6796705 0.65237755 0.64582855 0.72509605
0.6826827 0.7260652 0.6928698 0.6900013 0.6430588 0.7074526 0.7250686 0.6930374 0.6430998 0.69234353 0.70969504 0.72388804 0.6799529 0.7453194 0.6625222 0.6807963 0.7264547 0.6625603 0.7085969 0.7413153 0.68090475 0.7087585 0.73982614 0.6897402 0.70685524 0.6443813 0.72034246 0.706482 0.6931527 0.72890705 0.74512565 0.6594395 0.74507517 0.6794661 0.7210924 0.74014056 0.6808514 0.74155194 0.6793521 0.6458142 0.7292585 0.65248305 0.6806825 0.68949574 0.68960935 0.72270155 0.7418303 0.67965305 0.652347 0.6457956 0.72510463
0.6836837 0.7260755 0.69286126 0.6899897 0.64302635 0.70745736 0.7250782 0.6930316 0.6430671 0.6923358 0.7096975 0.7238956 0.6799341 0.74533504 0.66249394 0.6807749 0.7264626 0.6625313 0.70860064 0.7413352 0.680884 0.7087613 0.7398458 0.68972987 0.70685834 0.6443493 0.72035044 0.7064871 0.69314456 0.7289159 0.74514234 0.6594123 0.7450921 0.67944837 0.7211022 0.7401586 0.6808309 0.74157065 0.67933494 0.6457804 0.72926515 0.6524527 0.6806629 0.6894839 0.6895988 0.7227093 0.7418476 0.67963564 0.6523167 0.6457628 0.72511315
0.6846847 0.72608566 0.69285274 0.6899781 0.6429941 0.7074621 0.7250877 0.6930258 0.6430347 0.6923281 0.70969987 0.72390306 0.67991525 0.74535054 0.6624659 0.6807535 0.72647053 0.66250247 0.7086044 0.741355 0.6808634 0.7087641 0.7398653 0.6897196 0.70686144 0.64431745 0.7203584 0.7064922 0.6931365 0.7289247 0.7451589 0.6593853 0.7451089 0.67943066 0.72111183 0.74017656 0.68081045 0.7415892 0.6793179 0.6457469 0.72927165 0.65242255 0.6806433 0.6894721 0.6895883 0.7227169 0.74186474 0.6796183 0.6522865 0.6457302 0.7251216
0.6856857 0.72609574 0.6928443 0.68996656 0.64296216 0.70746684 0.7250972 0.69302016 0.64300245 0.69232047 0.70970225 0.7239105 0.67989653 0.74536586 0.6624379 0.68073225 0.7264783 0.6624738 0.7086081 0.7413746 0.68084276 0.7087669 0.7398846 0.6897094 0.7068646 0.64428586 0.7203663 0.70649725 0.69312847 0.72893333 0.74517524 0.65935844 0.74512553 0.6794131 0.72112143 0.7401943 0.6807901 0.74160755 0.6793009 0.6457135 0.72927815 0.65239257 0.6806238 0.68946034 0.6895778 0.7227245 0.7418817 0.679601 0.65225655 0.64569783 0.72513
0.6866867 0.72610575 0.69283587 0.68995506 0.6429304 0.7074715 0.72510654 0.6930145 0.64297044 0.6923129 0.7097046 0.7239178 0.67987794 0.745381 0.66241014 0.6807111 0.726486 0.66244525 0.7086118 0.74139404 0.68082225 0.7087696 0.73990387 0.6896993 0.7068677 0.64425445 0.7203741 0.7065023 0.6931204 0.72894186 0.74519145 0.65933174 0.745142 0.67939556 0.72113097 0.74021196 0.68076986 0.74162585 0.679284 0.64568037 0.72928447 0.6523627 0.68060446 0.6894486 0.6895674 0.722732 0.7418986 0.67958385 0.65222675 0.64566565 0.7251383
0.6876877 0.7261157 0.6928275 0.6899437 0.6428988 0.7074762 0.72511584 0.69300884 0.6429387 0.6923053 0.7097069 0.72392505 0.67985934 0.745396 0.6623824 0.68069 0.72649366 0.6624168 0.7086155 0.74141335 0.6808018 0.7087724 0.73992294 0.6896892 0.7068708 0.6442233 0.7203819 0.7065074 0.6931125 0.7289503 0.74520755 0.6593052 0.7451583 0.67937815 0.72114044 0.7402295 0.68074965 0.7416439 0.67926717 0.64564747 0.7292907 0.6523331 0.68058515 0.689437 0.689557 0.7227394 0.7419153 0.67956674 0.6521971 0.6456337 0.72514653
0.6886887 0.72612554 0.6928192 0.6899323 0.6428675 0.7074809 0.7251251 0.69300324 0.64290714 0.6922978 0.7097092 0.7239322 0.6798409 0.7454109 0.6623549 0.68066895 0.7265012 0.66238856 0.7086191 0.74143255 0.6807815 0.70877516 0.73994184 0.68967915 0.7068739 0.6441923 0.72038966 0.70651245 0.69310457 0.72895867 0.7452234 0.65927887 0.74517447 0.6793608 0.72114986 0.74024683 0.68072957 0.7416619 0.6792504 0.64561474 0.7292969 0.6523036 0.6805659 0.6894254 0.6895467 0.7227468 0.74193186 0.6795497 0.6521677 0.6456019 0.72515476
0.6896897 0.72613525 0.6928109 0.68992096 0.6428364 0.70748556 0.7251342 0.6929977 0.6428758 0.69229037 0.7097115 0.7239393 0.6798225 0.7454256 0.66232747 0.68064797 0.7265087 0.6623604 0.70862275 0.74145156 0.6807612 0.7087779 0.7399607 0.68966913 0.70687693 0.6441615 0.7203973 0.70651746 0.69309664 0.72896695 0.74523914 0.65925264 0.74519044 0.6793436 0.7211592 0.7402641 0.68070954 0.7416797 0.6792338 0.6455822 0.729303 0.6522743 0.68054676 0.68941385 0.68953645 0.72275406 0.7419483 0.67953277 0.6521384 0.6455704 0.72516286
0.6906907 0.72614497 0.69280267 0.6899097 0.64280546 0.7074902 0.72514325 0.69299215 0.6428446 0.6922829 0.70971376 0.72394633 0.67980427 0.7454401 0.66230017 0.6806271 0.7265161 0.6623324 0.7086264 0.74147046 0.680741 0.7087806 0.7399793 0.68965924 0.70688003 0.644131 0.7204049 0.70652246 0.6930888 0.7289751 0.7452547 0.6592266 0.7452063 0.6793264 0.7211685 0.7402812 0.6806896 0.7416974 0.67921716 0.6455499 0.729309 0.65224516 0.6805277 0.6894024 0.68952626 0.72276133 0.7419646 0.6795159 0.6521093 0.64553905 0.7251709
0.6916917 0.72615457 0.69279444 0.68989843 0.6427748 0.7074948 0.7251523 0.69298667 0.64281374 0.6922755 0.709716 0.72395325 0.679786 0.74545455 0.662273 0.68060637 0.72652346 0.6623045 0.70863 0.7414892 0.6807209 0.7087833 0.73999786 0.68964934 0.70688313 0.64410067 0.7204125 0.70652753 0.693081 0.7289832 0.74527013 0.65920067 0.7452219 0.6793093 0.72117776 0.74029815 0.6806697 0.7417149 0.67920065 0.6455178 0.7293149 0.65221626 0.6805087 0.68939096 0.6895161 0.7227685 0.74198073 0.67949915 0.6520804 0.6455079 0.72517884
0.6926927 0.7261641 0.6927863 0.6898873 0.64274436 0.70749944 0.7251612 0.6929812 0.64278305 0.6922682 0.7097182 0.7239601 0.6797679 0.7454688 0.662246 0.6805857 0.7265307 0.6622768 0.7086336 0.7415077 0.6807009 0.708786 0.7400162 0.6896395 0.7068862 0.64407057 0.72041994 0.70653254 0.6930733 0.72899115 0.74528533 0.6591749 0.74523747 0.6792923 0.7211869 0.740315 0.6806499 0.7417323 0.67918426 0.64548594 0.7293207 0.65218747 0.6804898 0.6893796 0.689506 0.7227756 0.74199677 0.67948246 0.6520517 0.64547694 0.72518677
0.6936937 0.7261735 0.69277817 0.68987614 0.64271414 0.70750403 0.7251701 0.69297576 0.6427526 0.69226086 0.70972043 0.7239669 0.67974985 0.74548286 0.6622191 0.68056506 0.7265379 0.6622492 0.7086372 0.7415262 0.68068093 0.7087887 0.7400345 0.6896297 0.7068893 0.64404064 0.7204274 0.70653754 0.6930655 0.7289991 0.7453004 0.65914935 0.7452528 0.67927545 0.72119594 0.7403317 0.6806302 0.7417495 0.6791679 0.6454542 0.7293264 0.65215886 0.68047094 0.68936825 0.6894959 0.7227826 0.7420126 0.67946583 0.6520231 0.64544624 0.72519463
0.6946947 0.7261829 0.69277006 0.68986505 0.6426841 0.7075086 0.72517884 0.6929704 0.6427223 0.69225365 0.70972264 0.72397363 0.6797319 0.7454968 0.66219234 0.6805445 0.726545 0.6622217 0.70864075 0.7415444 0.6806611 0.7087913 0.74005264 0.68961996 0.7068923 0.64401096 0.7204348 0.7065425 0.69305784 0.7290069 0.7453154 0.6591239 0.745268 0.6792586 0.721205 0.7403483 0.68061054 0.7417666 0.67915165 0.64542276 0.72933203 0.6521304 0.68045217 0.689357 0.68948597 0.7227896 0.74202836 0.67944926 0.6519947 0.64541566 0.7252024
0.6956957 0.7261922 0.692762 0.689854 0.6426543 0.7075132 0.7251876 0.69296503 0.64269227 0.69224644 0.7097248 0.72398025 0.679714 0.7455106 0.66216576 0.68052405 0.726552 0.66219443 0.7086443 0.7415626 0.6806413 0.708794 0.7400706 0.68961024 0.70689535 0.64398146 0.7204421 0.7065475 0.6930502 0.7290146 0.7453301 0.6590986 0.745283 0.6792419 0.72121394 0.74036473 0.680591 0.74178356 0.67913544 0.64539146 0.7293376 0.6521022 0.68043345 0.6893458 0.689476 0.7227965 0.7420439 0.6794328 0.6519665 0.6453854 0.7252101
0.6966967 0.72620136 0.69275403 0.68984306 0.64262474 0.70751774 0.72519624 0.6929597 0.64266247 0.6922393 0.7097269 0.72398686 0.6796962 0.7455242 0.6621393 0.68050367 0.726559 0.6621672 0.7086478 0.7415806 0.68062156 0.7087966 0.74008846 0.68960065 0.70689845 0.6439522 0.7204494 0.70655245 0.69304264 0.72902215 0.7453447 0.65907353 0.7452979 0.6792252 0.7212228 0.740381 0.6805715 0.7418003 0.67911935 0.64536035 0.72934306 0.6520741 0.68041486 0.6893346 0.6894661 0.7228033 0.74205935 0.6794164 0.65193844 0.6453552 0.7252177
0.6976977 0.7262105 0.6927461 0.68983215 0.64259535 0.70752233 0.72520477 0.6929544 0.64263284 0.69223213 0.709729 0.7239933 0.6796785 0.7455377 0.66211295 0.68048334 0.72656584 0.66214013 0.7086513 0.7415984 0.6806019 0.7087992 0.74010617 0.68959105 0.7069015 0.6439231 0.7204566 0.70655745 0.69303507 0.7290297 0.7453592 0.65904856 0.7453126 0.67920864 0.72123164 0.74039716 0.68055207 0.741817 0.6791033 0.6453295 0.7293484 0.6520462 0.6803963 0.6893235 0.6894562 0.7228101 0.74207467 0.67940015 0.6519106 0.6453253 0.72522527
0.6986987 0.72621953 0.6927382 0.6898213 0.6425662 0.70752686 0.7252133 0.6929492 0.64260346 0.69222504 0.70973116 0.72399974 0.67966086 0.745551 0.6620867 0.68046314 0.7265727 0.6621132 0.70865476 0.74161613 0.68058234 0.7088018 0.7401237 0.6895815 0.70690453 0.64389426 0.72046375 0.7065624 0.69302756 0.7290371 0.7453734 0.6590237 0.7453272 0.6791921 0.7212404 0.7404132 0.68053275 0.7418335 0.67908734 0.64529884 0.72935367 0.6520184 0.6803779 0.6893124 0.68944645 0.72281677 0.7420898 0.6793839 0.6518829 0.64529556 0.7252328
0.6996997 0.72622854 0.6927303 0.68981045 0.6425373 0.7075314 0.7252217 0.69294393 0.6425743 0.692218 0.7097332 0.7240061 0.67964333 0.74556416 0.6620606 0.680443 0.7265794 0.6620864 0.7086582 0.7416337 0.68056285 0.70880437 0.74014115 0.68957204 0.7069075 0.6438656 0.7204709 0.70656735 0.69302005 0.72904444 0.74538755 0.6589991 0.7453416 0.67917573 0.72124904 0.7404291 0.68051344 0.7418499 0.6790715 0.6452684 0.72935885 0.6519909 0.6803595 0.68930143 0.68943673 0.72282344 0.7421048 0.6793678 0.6518554 0.64526606 0.7252402
0.7007007 0.7262374 0.6927225 0.6897997 0.64250857 0.70753586 0.72523004 0.69293875 0.64254534 0.69221103 0.7097353 0.7240124 0.67962587 0.74557716 0.6620347 0.68042296 0.72658604 0.6620597 0.7086617 0.7416511 0.6805434 0.70880693 0.74015844 0.68956256 0.70691055 0.64383715 0.72047794 0.70657223 0.6930126 0.7290517 0.74540156 0.6589745 0.74535584 0.6791594 0.7212577 0.74044484 0.6804943 0.7418661 0.67905575 0.6452381 0.7293639 0.65196353 0.6803412 0.68929046 0.689427 0.72283 0.74211967 0.6793517 0.65182805 0.64523673 0.72524756
0.7017017 0.72624624 0.6927147 0.689789 0.6424801 0.70754033 0.7252383 0.6929336 0.6425166 0.69220406 0.7097373 0.7240186 0.67960846 0.74559003 0.6620089 0.68040293 0.72659266 0.6620332 0.70866513 0.74166834 0.6805241 0.70880944 0.7401756 0.6895532 0.7069136 0.6438089 0.7204849 0.7065772 0.6930052 0.72905886 0.7454154 0.6589502 0.7453699 0.6791432 0.72126627 0.7404605 0.6804752 0.7418822 0.67904 0.64520806 0.729369 0.6519363 0.680323 0.68927956 0.68941736 0.7228365 0.7421344 0.6793357 0.6518009 0.6452076 0.72525483
0.7027027 0.726255 0.69270694 0.6897783 0.6424518 0.70754486 0.7252465 0.6929285 0.64248806 0.69219714 0.7097393 0.7240247 0.6795911 0.7456027 0.6619832 0.680383 0.72659916 0.6620068 0.70866853 0.7416855 0.68050486 0.708812 0.74019265 0.68954384 0.70691663 0.6437808 0.7204919 0.7065821 0.6929978 0.72906595 0.74542904 0.65892595 0.74538386 0.67912704 0.72127473 0.740476 0.6804561 0.7418981 0.6790244 0.6451782 0.7293739 0.65190923 0.6803048 0.68926865 0.68940777 0.72284293 0.742149 0.6793198 0.65177387 0.6451787 0.72526205
0.7037037 0.72626364 0.69269925 0.6897677 0.64242375 0.7075493 0.72525465 0.6929234 0.6424598 0.6921903 0.7097413 0.7240308 0.6795739 0.74561524 0.6619577 0.68036324 0.7266056 0.6619805 0.7086719 0.74170244 0.68048567 0.7088145 0.7402095 0.68953454 0.7069196 0.643753 0.72049874 0.706587 0.69299054 0.7290729 0.74544257 0.65890193 0.7453977 0.67911094 0.72128314 0.7404914 0.68043715 0.741914 0.6790089 0.6451485 0.7293787 0.6518824 0.68028677 0.68925786 0.6893982 0.7228493 0.7421634 0.679304 0.65174705 0.64514995 0.7252692
0.7047047 0.7262722 0.69269156 0.68975717 0.6423959 0.70755374 0.7252627 0.69291836 0.6424317 0.69218343 0.70974326 0.72403675 0.6795568 0.74562764 0.6619323 0.68034345 0.726612 0.6619544 0.70867527 0.7417193 0.68046653 0.708817 0.74022627 0.6895253 0.7069226 0.64372534 0.7205056 0.7065919 0.6929832 0.72907984 0.7454559 0.65887797 0.74541134 0.679095 0.72129154 0.7405066 0.68041825 0.7419296 0.6789934 0.6451191 0.72938347 0.6518557 0.68026876 0.68924713 0.68938875 0.7228556 0.7421778 0.67928827 0.6517204 0.6451214 0.7252763
0.7057057 0.72628075 0.69268394 0.6897467 0.64236826 0.70755816 0.7252707 0.69291335 0.64240384 0.69217664 0.7097452 0.72404265 0.6795397 0.74563986 0.661907 0.68032384 0.72661823 0.6619284 0.70867866 0.741736 0.6804475 0.70881945 0.7402429 0.6895161 0.70692563 0.6436979 0.72051233 0.7065968 0.692976 0.72908664 0.7454691 0.65885425 0.7454248 0.67907906 0.7212998 0.7405217 0.6803994 0.74194515 0.678978 0.6450898 0.7293882 0.6518292 0.6802509 0.6892364 0.68937933 0.7228619 0.7421919 0.6792726 0.65169394 0.6450931 0.72528327
0.7067067 0.72628915 0.69267637 0.6897362 0.64234084 0.70756257 0.72527856 0.69290835 0.6423762 0.6921699 0.70974714 0.7240485 0.6795227 0.74565196 0.66188186 0.6803042 0.7266245 0.66190255 0.708682 0.7417525 0.68042856 0.7088219 0.7402594 0.689507 0.7069286 0.6436707 0.72051907 0.7066017 0.6929688 0.7290933 0.74548215 0.6588306 0.74543816 0.67906326 0.72130805 0.7405367 0.6803807 0.7419605 0.67896277 0.6450608 0.72939277 0.65180284 0.680233 0.68922573 0.6893699 0.722868 0.742206 0.67925704 0.65166765 0.6450649 0.7252902
0.7077077 0.7262975 0.69266886 0.6897258 0.64231366 0.707567 0.7252864 0.6929034 0.64234877 0.6921632 0.70974904 0.7240543 0.67950577 0.7456639 0.66185683 0.68028474 0.7266306 0.6618768 0.7086853 0.74176896 0.68040967 0.70882434 0.74027574 0.68949795 0.7069316 0.6436436 0.72052574 0.70660657 0.6929616 0.7290999 0.7454951 0.6588071 0.7454514 0.6790475 0.7213162 0.74055153 0.680362 0.7419758 0.67894757 0.6450319 0.72939724 0.6517766 0.68021524 0.6892151 0.68936056 0.72287416 0.74221987 0.67924154 0.6516415 0.64503694 0.7252971
0.7087087 0.7263058 0.69266135 0.68971545 0.64228666 0.7075714 0.7252942 0.6928985 0.6423215 0.69215655 0.70975095 0.72405994 0.67948896 0.7456756 0.661832 0.6802653 0.72663665 0.66185117 0.70868856 0.74178517 0.68039083 0.7088268 0.74029195 0.6894889 0.7069346 0.6436168 0.72053236 0.7066114 0.6929545 0.7291065 0.74550784 0.6587838 0.7454644 0.67903185 0.72132427 0.74056625 0.6803434 0.7419909 0.6789324 0.64500326 0.72940165 0.6517506 0.68019754 0.6892046 0.6893513 0.7228802 0.74223363 0.6792261 0.6516155 0.6450092 0.7253038
0.7097097 0.72631395 0.6926539 0.68970513 0.6422599 0.70757574 0.72530186 0.6928936 0.6422945 0.69214994 0.7097528 0.7240656 0.67947215 0.74568725 0.66180724 0.68024594 0.72664267 0.6618257 0.70869184 0.7418013 0.68037206 0.7088292 0.74030805 0.6894799 0.70693755 0.64359015 0.7205389 0.7066163 0.6929474 0.7291129 0.7455204 0.6587606 0.7454773 0.67901623 0.7213323 0.74058086 0.6803249 0.7420059 0.67891735 0.6449748 0.729406 0.65172476 0.68017995 0.6891941 0.6893421 0.72288615 0.7422472 0.6792108 0.6515897 0.6449816 0.72531056
0.7107107 0.7263221 0.69264644 0.6896949 0.6422333 0.7075801 0.72530943 0.6928888 0.6422677 0.6921434 0.70975465 0.72407115 0.67945546 0.7456987 0.6617826 0.6802267 0.72664857 0.6618004 0.7086951 0.7418173 0.6803534 0.7088316 0.740324 0.68947095 0.70694053 0.6435637 0.7205454 0.7066211 0.6929403 0.72911924 0.7455329 0.6587376 0.74549 0.67900074 0.7213403 0.74059534 0.68030643 0.7420207 0.6789024 0.6449466 0.72941023 0.6516991 0.6801624 0.68918365 0.68933284 0.72289205 0.7422607 0.6791955 0.65156406 0.64495426 0.72531724
0.7117117 0.7263301 0.6926391 0.6896847 0.64220697 0.70758444 0.725317 0.69288397 0.6422411 0.6921369 0.70975643 0.72407657 0.6794389 0.74571 0.6617581 0.6802075 0.7266544 0.6617752 0.7086984 0.7418331 0.6803348 0.70883393 0.7403398 0.68946207 0.70694345 0.64353746 0.72055185 0.70662594 0.6929333 0.7291255 0.74554515 0.6587147 0.7455026 0.67898536 0.72134817 0.7406097 0.6802881 0.74203545 0.67888755 0.6449185 0.72941434 0.6516736 0.6801449 0.6891732 0.6893237 0.7228979 0.74227405 0.6791803 0.6515386 0.6449271 0.7253238
0.7127127 0.7263381 0.6926318 0.68967456 0.64218086 0.7075888 0.72532445 0.6928792 0.6422147 0.6921304 0.7097583 0.724082 0.6794223 0.74572116 0.6617338 0.6801884 0.7266602 0.66175014 0.7087016 0.7418488 0.68031627 0.7088363 0.7403555 0.68945324 0.70694643 0.6435114 0.7205583 0.70663077 0.6929263 0.72913164 0.7455573 0.658692 0.74551505 0.67897 0.72135603 0.7406239 0.6802698 0.74205 0.6788727 0.64489067 0.72941846 0.6516483 0.6801275 0.68916285 0.6893146 0.72290367 0.7422873 0.6791652 0.6515133 0.6449 0.7253303
0.7137137 0.72634596 0.6926245 0.6896644 0.64215493 0.7075931 0.72533184 0.69287443 0.64218855 0.69212395 0.70976007 0.7240873 0.67940587 0.7457322 0.6617096 0.6801694 0.7266659 0.66172516 0.70870477 0.7418644 0.68029785 0.70883864 0.74037105 0.6894444 0.7069494 0.64348555 0.7205646 0.7066356 0.6929194 0.7291377 0.74556935 0.6586694 0.7455273 0.6789547 0.7213638 0.740638 0.6802516 0.7420644 0.67885804 0.644863 0.7294224 0.6516231 0.6801102 0.6891526 0.6893056 0.72290933 0.74230033 0.67915016 0.6514882 0.64487326 0.72533673
0.7147147 0.7263537 0.69261724 0.6896544 0.6421292 0.7075974 0.7253392 0.6928697 0.6421626 0.6921175 0.7097618 0.72409254 0.6793895 0.74574304 0.6616855 0.68015045 0.7266715 0.66170037 0.708708 0.74187976 0.6802795 0.70884097 0.7403865 0.6894357 0.70695233 0.64345986 0.7205709 0.70664036 0.69291246 0.7291437 0.74558115 0.65864694 0.7455394 0.6789395 0.72137153 0.74065197 0.6802335 0.7420787 0.6788434 0.64483553 0.7294263 0.6515981 0.68009293 0.68914235 0.6892966 0.722915 0.74231327 0.6791352 0.6514632 0.6448466 0.72534305
0.7157157 0.72636145 0.69261 0.6896444 0.6421037 0.70760167 0.72534645 0.692865 0.6421369 0.69211113 0.7097636 0.7240977 0.6793732 0.7457537 0.66166157 0.6801316 0.7266771 0.6616757 0.70871115 0.7418951 0.6802612 0.7088433 0.7404018 0.689427 0.70695525 0.6434344 0.7205772 0.7066452 0.6929056 0.7291496 0.7455929 0.65862465 0.7455514 0.67892444 0.72137916 0.7406658 0.6802154 0.7420929 0.67882884 0.6448083 0.72943014 0.65157324 0.68007576 0.68913215 0.68928766 0.72292054 0.7423261 0.67912036 0.6514384 0.64482015 0.72534937
0.7167167 0.7263691 0.6926029 0.6896345 0.6420784 0.70760596 0.7253536 0.69286036 0.64211136 0.6921048 0.70976526 0.72410285 0.67935693 0.74576426 0.6616378 0.68011284 0.7266826 0.6616512 0.7087143 0.74191016 0.680243 0.7088456 0.74041694 0.6894183 0.70695823 0.6434091 0.7205834 0.70664996 0.6928988 0.72915536 0.74560446 0.65860254 0.7455632 0.67890936 0.72138673 0.7406795 0.6801974 0.742107 0.67881435 0.6447812 0.72943383 0.65154856 0.68005866 0.689122 0.6892787 0.722926 0.7423387 0.6791056 0.65141374 0.64479387 0.72535557
0.7177177 0.7263766 0.6925957 0.6896246 0.6420533 0.7076102 0.7253607 0.6928558 0.642086 0.69209856 0.709767 0.72410786 0.6793408 0.7457746 0.66161406 0.6800941 0.72668797 0.66162676 0.7087174 0.7419252 0.68022484 0.7088479 0.74043196 0.68940973 0.70696115 0.643384 0.7205895 0.7066548 0.692892 0.7291611 0.74561584 0.65858054 0.7455749 0.6788944 0.72139424 0.7406931 0.68017954 0.74212086 0.6788 0.64475435 0.7294375 0.651524 0.6800416 0.68911195 0.6892699 0.72293144 0.74235123 0.67909086 0.65138924 0.6447678 0.7253617
0.7187187 0.7263841 0.6925887 0.6896148 0.6420284 0.7076144 0.7253677 0.6928512 0.64206094 0.6920923 0.70976865 0.7241128 0.67932475 0.7457849 0.6615905 0.6800755 0.72669333 0.6616025 0.70872056 0.74194 0.6802068 0.70885015 0.74044687 0.6894012 0.7069641 0.64335907 0.7205956 0.70665956 0.6928853 0.7291667 0.7456271 0.65855867 0.7455864 0.67887956 0.7214017 0.74070656 0.6801617 0.74213463 0.6787856 0.64472765 0.72944105 0.6514997 0.6800246 0.6891019 0.6892611 0.7229368 0.74236363 0.6790762 0.6513649 0.6447419 0.7253678
0.7197197 0.7263915 0.6925816 0.68960494 0.6420037 0.70761865 0.7253747 0.69284666 0.642036 0.6920861 0.7097703 0.7241177 0.6793087 0.745795 0.6615671 0.680057 0.7266986 0.66157836 0.70872366 0.74195474 0.68018883 0.70885235 0.74046165 0.6893927 0.706967 0.6433343 0.7206017 0.7066643 0.69287854 0.7291722 0.74563825 0.658537 0.7455977 0.6788647 0.7214091 0.7407199 0.68014395 0.7421483 0.67877144 0.6447011 0.7294445 0.6514755 0.68000776 0.6890919 0.6892523 0.7229421 0.7423759 0.67906165 0.6513408 0.6447162 0.7253738
0.7207207 0.72639877 0.6925746 0.6895952 0.6419793 0.7076229 0.7253816 0.6928421 0.64201134 0.69207996 0.709772 0.7241225 0.6792928 0.7458049 0.6615438 0.6800386 0.72670376 0.6615544 0.7087267 0.74196935 0.6801709 0.7088546 0.7404763 0.6893842 0.7069699 0.6433098 0.7206077 0.7066691 0.69287187 0.72917765 0.74564916 0.65851545 0.7456089 0.67885 0.7214164 0.74073315 0.68012625 0.74216175 0.67875725 0.64467484 0.72944784 0.65145147 0.67999095 0.68908197 0.6892436 0.7229473 0.74238807 0.6790471 0.65131676 0.64469063 0.7253797
0.7217217 0.72640604 0.69256765 0.6895855 0.641955 0.7076271 0.7253884 0.69283766 0.64198685 0.6920738 0.7097736 0.72412723 0.67927694 0.74581474 0.66152066 0.6800202 0.7267089 0.6615305 0.7087298 0.7419838 0.6801531 0.7088568 0.74049085 0.6893758 0.70697284 0.64328545 0.7206136 0.7066738 0.69286525 0.72918296 0.74566 0.65849406 0.74562 0.6788354 0.7214237 0.74074626 0.68010867 0.74217516 0.6787432 0.64464873 0.7294511 0.65142757 0.67997414 0.6890721 0.689235 0.7229525 0.74240005 0.6790327 0.6512929 0.6446653 0.7253856
0.7227227 0.7264132 0.69256073 0.6895759 0.64193094 0.7076313 0.72539514 0.6928332 0.6419625 0.69206774 0.7097752 0.7241319 0.6792612 0.74582434 0.6614976 0.6800019 0.7267139 0.6615068 0.70873284 0.74199814 0.6801353 0.70885897 0.7405052 0.6893674 0.70697576 0.6432613 0.7206195 0.70667857 0.69285864 0.7291882 0.7456707 0.6584728 0.7456309 0.6788208 0.7214309 0.74075925 0.68009114 0.7421884 0.6787292 0.6446228 0.72945434 0.6514039 0.6799575 0.68906224 0.6892263 0.72295755 0.7424119 0.6790184 0.65126926 0.64464015 0.7253914
0.7237237 0.7264203 0.6925539 0.6895663 0.6419071 0.70763546 0.7254018 0.6928288 0.64193845 0.6920617 0.7097768 0.7241365 0.67924553 0.7458339 0.6614747 0.67998374 0.7267189 0.66148317 0.7087358 0.7420123 0.68011767 0.7088612 0.74051946 0.6893591 0.7069786 0.64323735 0.72062534 0.7066833 0.6928521 0.72919333 0.74568117 0.6584517 0.74564165 0.6788063 0.72143805 0.74077207 0.68007374 0.7422015 0.6787153 0.6445971 0.7294575 0.6513803 0.6799409 0.68905246 0.6892178 0.72296256 0.74242365 0.6790041 0.6512457 0.6446152 0.72539717
0.7247247 0.72642726 0.692547 0.6895568 0.64188343 0.70763963 0.72540843 0.69282436 0.6419146 0.6920557 0.70977837 0.724141 0.6792299 0.7458432 0.66145194 0.67996556 0.7267238 0.6614597 0.70873886 0.7420263 0.6801001 0.7088633 0.74053365 0.68935084 0.70698154 0.64321357 0.7206311 0.706688 0.6928456 0.7291984 0.74569154 0.65843076 0.74565226 0.6787919 0.7214451 0.7407848 0.68005633 0.74221444 0.67870146 0.64457154 0.72946054 0.65135694 0.6799243 0.68904275 0.6892093 0.72296757 0.7424353 0.6789899 0.65122235 0.6445903 0.72540283
0.7257257 0.7264342 0.6925402 0.6895473 0.64186 0.7076438 0.725415 0.69282 0.64189094 0.69204974 0.7097799 0.7241455 0.6792144 0.7458524 0.6614293 0.67994756 0.72672856 0.6614363 0.70874184 0.7420403 0.68008256 0.70886546 0.74054766 0.6893426 0.7069844 0.64318997 0.72063684 0.7066927 0.69283915 0.7292034 0.74570173 0.6584099 0.7456627 0.6787776 0.7214521 0.74079746 0.68003905 0.74222726 0.6786877 0.6445462 0.72946346 0.6513337 0.67990786 0.6890331 0.68920076 0.72297245 0.7424468 0.67897576 0.65119916 0.6445657 0.72540843
0.7267267 0.726441 0.6925335 0.6895379 0.6418367 0.7076479 0.7254215 0.6928157 0.64186746 0.69204384 0.70978147 0.7241498 0.679199 0.7458614 0.66140676 0.67992955 0.7267333 0.66141313 0.7087448 0.74205405 0.6800651 0.7088676 0.74056154 0.6893344 0.7069873 0.64316654 0.72064257 0.7066974 0.6928327 0.72920823 0.7457118 0.6583893 0.745673 0.67876333 0.7214591 0.7408099 0.6800219 0.74223995 0.67867404 0.64452106 0.7294663 0.6513106 0.67989147 0.68902344 0.68919235 0.7229773 0.7424581 0.67896175 0.6511761 0.6445413 0.725414
0.7277277 0.72644776 0.69252676 0.68952847 0.6418137 0.70765203 0.72542787 0.6928114 0.6418442 0.69203794 0.70978296 0.7241541 0.6791836 0.74587035 0.66138434 0.6799117 0.726738 0.66139007 0.70874774 0.7420677 0.68004775 0.7088697 0.7405753 0.6893263 0.7069902 0.64314336 0.72064817 0.7067021 0.6928263 0.72921306 0.7457217 0.65836877 0.74568313 0.67874914 0.721466 0.74082226 0.6800047 0.7422525 0.67866045 0.6444961 0.7294691 0.6512877 0.67987514 0.6890139 0.68918395 0.722982 0.7424694 0.67894775 0.6511532 0.64451706 0.72541946
0.7287287 0.72645444 0.6925201 0.6895191 0.6417908 0.70765615 0.7254342 0.6928072 0.64182115 0.6920321 0.70978445 0.72415835 0.6791683 0.7458791 0.66136205 0.6798939 0.72674257 0.6613671 0.70875067 0.7420812 0.68003047 0.7088718 0.74058896 0.6893182 0.70699304 0.64312035 0.7206538 0.70670676 0.6928199 0.72921777 0.7457315 0.6583484 0.74569315 0.6787351 0.7214728 0.7408345 0.67998767 0.742265 0.6786469 0.6444713 0.7294718 0.6512649 0.67985886 0.68900436 0.6891756 0.7229867 0.74248046 0.67893386 0.65113044 0.644493 0.7254249
0.7297297 0.72646105 0.69251347 0.68950987 0.64176816 0.70766026 0.72544044 0.69280297 0.64179826 0.6920263 0.70978594 0.7241625 0.6791531 0.7458877 0.66133994 0.67987615 0.7267471 0.6613443 0.7087536 0.7420946 0.68001324 0.70887387 0.7406025 0.68931013 0.7069959 0.6430975 0.72065926 0.7067115 0.6928136 0.72922236 0.7457411 0.6583281 0.745703 0.6787211 0.7214796 0.74084663 0.6799707 0.74227726 0.6786335 0.6444467 0.7294744 0.65124226 0.6798427 0.6889949 0.6891673 0.72299135 0.7424914 0.67892003 0.65110785 0.6444691 0.72543025
0.7307307 0.72646755 0.69250685 0.68950063 0.64174575 0.7076643 0.72544664 0.6927988 0.6417756 0.69202054 0.70978737 0.7241666 0.679138 0.74589616 0.6613179 0.6798585 0.72675157 0.6613216 0.7087565 0.74210787 0.6799961 0.70887595 0.7406159 0.6893021 0.70699877 0.6430749 0.72066474 0.7067161 0.6928073 0.7292269 0.74575055 0.658308 0.7457127 0.6787071 0.72148633 0.7408586 0.6799538 0.7422894 0.67862016 0.64442223 0.7294769 0.6512198 0.6798266 0.68898547 0.6891591 0.7229959 0.7425023 0.67890626 0.6510854 0.6444454 0.72543555
0.7317317 0.72647405 0.6925003 0.68949145 0.64172345 0.7076684 0.7254528 0.6927946 0.64175314 0.6920148 0.7097888 0.72417057 0.6791229 0.7459045 0.661296 0.679841 0.7267559 0.66129905 0.70875937 0.742121 0.679979 0.708878 0.74062914 0.68929416 0.7070016 0.64305246 0.72067016 0.70672077 0.69280106 0.7292313 0.7457599 0.6582881 0.74572223 0.67869323 0.721493 0.7408704 0.67993695 0.74230146 0.67860687 0.64439803 0.7294794 0.6511975 0.6798106 0.6889761 0.68915087 0.7230004 0.742513 0.6788926 0.6510631 0.6444219 0.72544074
0.7327327 0.72648036 0.6924938 0.6894823 0.6417014 0.7076725 0.72545886 0.6927905 0.64173084 0.69200915 0.7097902 0.7241745 0.67910796 0.7459127 0.66127425 0.67982346 0.7267602 0.6612766 0.7087622 0.742134 0.67996204 0.70888007 0.7406423 0.68928623 0.7070045 0.6430302 0.7206755 0.7067254 0.69279486 0.72923565 0.7457691 0.65826833 0.7457316 0.67867947 0.72149956 0.74088216 0.6799202 0.7423133 0.67859364 0.64437395 0.72948176 0.6511753 0.6797946 0.6889668 0.68914276 0.7230048 0.7425236 0.678879 0.651041 0.64439857 0.7254459
0.7337337 0.7264867 0.6924873 0.6894732 0.6416795 0.7076765 0.7254648 0.69278646 0.6417088 0.6920035 0.7097916 0.7241784 0.67909306 0.74592066 0.6612526 0.67980605 0.72676444 0.6612543 0.7087651 0.7421468 0.6799452 0.70888203 0.74065536 0.68927836 0.7070073 0.6430082 0.7206809 0.70673 0.69278866 0.7292399 0.7457781 0.65824866 0.7457409 0.67866576 0.7215061 0.7408938 0.67990357 0.74232507 0.6785805 0.64435005 0.729484 0.6511533 0.6797787 0.6889575 0.68913466 0.72300917 0.7425341 0.6788655 0.651019 0.64437544 0.72545105
0.7347347 0.7264929 0.69248086 0.68946415 0.6416578 0.7076805 0.7254708 0.6927824 0.6416869 0.6919979 0.709793 0.7241822 0.6790783 0.7459286 0.66123104 0.67978877 0.72676855 0.6612321 0.70876795 0.74215955 0.6799283 0.70888406 0.74066824 0.68927056 0.70701015 0.6429863 0.72068614 0.70673466 0.6927826 0.72924405 0.74578696 0.6582292 0.74574995 0.67865217 0.7215126 0.7409053 0.67988694 0.7423367 0.67856747 0.6443264 0.7294862 0.65113145 0.6797629 0.68894833 0.6891266 0.7230135 0.7425444 0.678852 0.65099716 0.6443525 0.72545606
0.7357357 0.726499 0.6924745 0.68945515 0.6416364 0.7076845 0.7254766 0.69277835 0.6416652 0.6919923 0.7097943 0.7241859 0.67906356 0.74593633 0.66120964 0.6797715 0.72677267 0.66121006 0.70877075 0.7421721 0.67991155 0.708886 0.74068105 0.6892628 0.70701295 0.64296466 0.7206913 0.70673925 0.69277644 0.7292481 0.74579567 0.6582098 0.7457589 0.67863864 0.72151905 0.7409166 0.6798704 0.7423482 0.6785545 0.64430285 0.7294883 0.65110976 0.67974716 0.68893915 0.68911856 0.72301775 0.74255466 0.6788386 0.6509755 0.6443297 0.72546107
0.7367367 0.7265051 0.6924681 0.6894462 0.6416151 0.7076885 0.7254824 0.69277436 0.6416437 0.69198674 0.70979565 0.7241896 0.6790489 0.7459439 0.66118836 0.6797543 0.72677666 0.6611881 0.70877355 0.7421846 0.67989486 0.708888 0.7406937 0.68925506 0.70701575 0.6429432 0.7206965 0.70674384 0.6927704 0.7292521 0.74580425 0.6581906 0.7457677 0.67862517 0.72152543 0.7409279 0.679854 0.7423596 0.6785416 0.6442795 0.72949034 0.65108824 0.6797315 0.68893003 0.68911064 0.7230219 0.74256474 0.6788253 0.650954 0.64430714 0.72546595
0.7377377 0.7265111 0.6924618 0.6894373 0.641594 0.7076925 0.7254882 0.6927704 0.6416224 0.69198126 0.70979697 0.72419316 0.6790343 0.7459514 0.6611672 0.67973727 0.7267806 0.66116637 0.70877635 0.7421969 0.6798783 0.70888996 0.7407062 0.68924737 0.7070186 0.6429219 0.72070163 0.7067484 0.6927644 0.72925603 0.7458127 0.65817153 0.7457764 0.67861176 0.72153175 0.74093896 0.6798376 0.7423708 0.6785287 0.6442563 0.7294923 0.65106684 0.67971593 0.688921 0.6891027 0.72302604 0.7425747 0.6788121 0.65093267 0.6442847 0.7254708
0.7387387 0.726517 0.69245553 0.6894285 0.6415731 0.7076965 0.72549385 0.6927665 0.6416013 0.69197583 0.7097982 0.7241967 0.6790198 0.74595875 0.66114616 0.6797202 0.72678447 0.6611447 0.7087791 0.7422091 0.6798618 0.7088919 0.7407186 0.68923974 0.7070214 0.6429008 0.72070664 0.706753 0.6927584 0.72925985 0.745821 0.6581526 0.7457849 0.67859846 0.721538 0.7409499 0.6798213 0.7423819 0.678516 0.64423335 0.7294942 0.6510456 0.6797004 0.688912 0.68909484 0.7230301 0.7425845 0.6787989 0.6509115 0.64426255 0.7254756
0.7397397 0.72652286 0.6924493 0.6894197 0.6415523 0.70770043 0.72549945 0.69276255 0.6415804 0.6919704 0.70979947 0.7242001 0.6790054 0.7459659 0.66112524 0.6797033 0.7267883 0.66112316 0.70878184 0.7422212 0.67984533 0.70889384 0.74073094 0.6892322 0.70702416 0.6428799 0.72071165 0.70675755 0.6927525 0.72926354 0.7458291 0.6581338 0.7457933 0.67858523 0.7215442 0.74096084 0.67980504 0.74239284 0.67850333 0.6442105 0.72949594 0.6510245 0.67968494 0.688903 0.68908703 0.7230341 0.7425942 0.6787858 0.65089047 0.6442405 0.7254803
0.7407407 0.72652864 0.6924431 0.6894109 0.64153177 0.70770437 0.725505 0.6927587 0.64155966 0.69196504 0.7098007 0.72420347 0.6789911 0.74597293 0.66110444 0.6796864 0.726792 0.6611017 0.7087846 0.7422331 0.67982894 0.70889574 0.7407431 0.6892246 0.70702696 0.64285916 0.7207166 0.70676214 0.6927465 0.7292672 0.7458371 0.65811515 0.7458015 0.6785721 0.72155035 0.74097157 0.6797889 0.7424036 0.6784907 0.64418787 0.7294977 0.6510036 0.67966956 0.6888941 0.6890792 0.723038 0.7426038 0.6787728 0.6508696 0.6442187 0.72548497
0.7417417 0.7265343 0.69243693 0.6894022 0.64151144 0.7077083 0.7255105 0.69275486 0.6415391 0.6919597 0.709802 0.7242068 0.6789768 0.74597985 0.6610837 0.6796697 0.7267957 0.6610804 0.70878726 0.7422449 0.67981267 0.70889765 0.74075514 0.6892171 0.70702976 0.64283866 0.72072154 0.70676666 0.6927407 0.72927076 0.74584496 0.6580967 0.74580956 0.678559 0.7215564 0.7409822 0.67977285 0.74241436 0.6784782 0.6441654 0.7294993 0.65098286 0.6796543 0.6888852 0.68907154 0.7230419 0.74261326 0.6787599 0.65084887 0.644197 0.72548956
0.7427427 0.7265399 0.6924308 0.6893936 0.6414913 0.7077122 0.72551584 0.69275105 0.6415188 0.6919544 0.70980316 0.72421 0.6789626 0.74598664 0.66106313 0.6796529 0.72679925 0.66105926 0.70879 0.7422565 0.6797964 0.70889956 0.740767 0.68920964 0.7070325 0.64281833 0.7207264 0.7067712 0.69273484 0.7292742 0.74585265 0.6580783 0.7458175 0.678546 0.7215624 0.74099267 0.6797568 0.7424249 0.6784657 0.6441431 0.72950083 0.65096223 0.67963904 0.6888764 0.68906385 0.7230457 0.74262255 0.678747 0.65082836 0.6441755 0.7254941
0.7437437 0.72654545 0.6924247 0.689385 0.6414713 0.7077161 0.7255212 0.6927473 0.64149857 0.6919491 0.70980436 0.7242132 0.6789485 0.74599326 0.6610427 0.6796363 0.72680277 0.6610382 0.7087927 0.7422681 0.67978024 0.7089014 0.7407788 0.68920225 0.7070353 0.6427982 0.72073114 0.7067757 0.69272906 0.7292776 0.7458602 0.6580601 0.7458253 0.67853314 0.72156835 0.74100304 0.6797409 0.74243534 0.6784533 0.644121 0.7295023 0.6509418 0.6796239 0.6888676 0.6890562 0.72304946 0.74263173 0.6787342 0.6508079 0.64415425 0.72549856
0.7447447 0.72655094 0.69241863 0.6893764 0.64145154 0.70772 0.7255265 0.69274354 0.6414786 0.6919439 0.7098055 0.7242163 0.67893445 0.74599975 0.66102237 0.6796198 0.7268062 0.6610173 0.7087953 0.74227947 0.6797642 0.70890325 0.7407905 0.6891949 0.70703804 0.6427782 0.7207359 0.7067802 0.6927233 0.72928095 0.7458676 0.65804195 0.7458329 0.67852026 0.72157425 0.7410133 0.67972505 0.7424456 0.678441 0.6440991 0.7295037 0.6509215 0.6796088 0.68885887 0.68904865 0.7230531 0.7426408 0.6787214 0.6507877 0.64413315 0.72550297
0.7457457 0.72655636 0.6924126 0.6893679 0.6414319 0.7077238 0.7255317 0.69273984 0.6414588 0.6919387 0.7098066 0.7242193 0.6789205 0.74600613 0.66100216 0.6796033 0.7268096 0.6609965 0.708798 0.74229074 0.6797482 0.7089051 0.740802 0.6891876 0.7070408 0.6427584 0.7207406 0.7067847 0.69271755 0.72928417 0.7458749 0.658024 0.74584043 0.6785075 0.7215801 0.7410234 0.67970926 0.7424558 0.6784287 0.64407736 0.729505 0.6509014 0.67959386 0.6888502 0.6890411 0.72305673 0.74264973 0.6787088 0.6507676 0.6441122 0.7255073
0.7467467 0.72656167 0.69240665 0.6893594 0.6414125 0.7077277 0.7255369 0.69273615 0.6414392 0.6919336 0.70980775 0.7242223 0.6789067 0.7460124 0.6609821 0.6795869 0.72681296 0.6609758 0.7088006 0.7423018 0.67973226 0.7089069 0.74081343 0.6891803 0.7070435 0.6427389 0.72074527 0.7067892 0.69271183 0.72928727 0.74588203 0.65800625 0.7458478 0.6784948 0.72158587 0.7410334 0.6796935 0.7424658 0.67841655 0.6440558 0.72950625 0.6508814 0.6795789 0.6888416 0.6890336 0.7230603 0.7426585 0.6786962 0.65074766 0.6440915 0.7255116
0.7477477 0.726567 0.6924007 0.689351 0.6413933 0.7077315 0.72554195 0.69273245 0.64141977 0.69192845 0.7098089 0.72422516 0.67889285 0.74601847 0.6609621 0.67957056 0.7268162 0.66095525 0.7088032 0.74231285 0.6797164 0.70890874 0.7408247 0.6891731 0.7070463 0.64271945 0.72074986 0.70679367 0.6927062 0.72929037 0.745889 0.65798855 0.74585503 0.67848223 0.7215916 0.74104327 0.6796779 0.7424757 0.67840445 0.6440344 0.7295074 0.65086156 0.67956406 0.688833 0.6890262 0.7230638 0.7426672 0.6786837 0.6507279 0.6440709 0.72551584
0.7487487 0.72657216 0.6923948 0.6893426 0.6413743 0.7077353 0.72554696 0.6927289 0.6414005 0.6919234 0.70980996 0.724228 0.67887914 0.7460244 0.66094226 0.67955434 0.7268194 0.66093487 0.7088058 0.7423237 0.6797006 0.7089105 0.7408359 0.68916595 0.707049 0.64270025 0.7207544 0.70679814 0.69270056 0.72929335 0.74589586 0.657971 0.7458621 0.6784697 0.72159725 0.74105304 0.6796623 0.74248546 0.6783924 0.6440132 0.72950846 0.6508419 0.6795493 0.6888245 0.6890188 0.7230673 0.7426757 0.67867124 0.6507083 0.64405054 0.72552
0.7497497 0.7265773 0.69238895 0.6893343 0.64135545 0.7077391 0.7255519 0.69272524 0.6413815 0.6919183 0.70981103 0.72423077 0.6788655 0.7460303 0.6609225 0.67953813 0.7268225 0.66091454 0.70880836 0.7423344 0.67968494 0.70891225 0.74084693 0.6891588 0.70705175 0.64268124 0.72075886 0.70680255 0.692695 0.7292962 0.74590254 0.6579536 0.74586904 0.67845726 0.72160286 0.74106264 0.6796468 0.7424951 0.6783804 0.6439922 0.7295094 0.6508224 0.67953455 0.688816 0.6890114 0.7230707 0.7426842 0.67865884 0.6506888 0.64403033 0.72552407
0.7507508 0.7265823 0.6923831 0.689326 0.6413368 0.70774287 0.72555685 0.69272166 0.6413626 0.69191337 0.70981205 0.7242335 0.6788519 0.746036 0.6609029 0.67952204 0.72682554 0.66089433 0.7088109 0.74234504 0.67966926 0.70891404 0.74085784 0.6891517 0.70705444 0.6426624 0.7207633 0.706807 0.6926895 0.72929907 0.74590915 0.6579364 0.74587584 0.67844486 0.7216084 0.7410722 0.67963135 0.7425046 0.67836857 0.6439714 0.72951037 0.650803 0.6795199 0.68880755 0.6890041 0.723074 0.7426925 0.67864656 0.6506695 0.6440103 0.7255281
0.7517518 0.7265873 0.6923773 0.68931776 0.6413183 0.7077466 0.7255616 0.69271815 0.64134395 0.69190836 0.70981306 0.72423613 0.67883843 0.74604154 0.6608834 0.679506 0.7268285 0.66087425 0.7088134 0.74235547 0.6796537 0.70891577 0.7408686 0.6891447 0.7070572 0.64264375 0.7207677 0.7068114 0.69268394 0.72930175 0.74591553 0.6579193 0.7458825 0.6784326 0.7216139 0.7410816 0.679616 0.742514 0.67835677 0.6439507 0.7295112 0.65078384 0.67950535 0.6887992 0.68899685 0.72307724 0.74270064 0.67863435 0.6506504 0.64399046 0.7255321
0.7527528 0.7265922 0.69237155 0.68930954 0.6413001 0.7077504 0.7255664 0.69271463 0.6413255 0.6919035 0.7098141 0.7242387 0.678825 0.74604696 0.66086406 0.67949003 0.72683144 0.66085434 0.70881593 0.7423658 0.6796382 0.7089175 0.7408793 0.6891377 0.70705986 0.6426253 0.720772 0.70681584 0.69267845 0.72930443 0.74592185 0.6579023 0.74588907 0.67842036 0.7216193 0.74109083 0.6796007 0.74252325 0.678345 0.6439302 0.7295119 0.65076476 0.67949086 0.68879086 0.68898964 0.72308046 0.7427087 0.6786222 0.65063137 0.6439708 0.725536
0.7537538 0.726597 0.6923658 0.6893014 0.64128196 0.70775414 0.7255711 0.6927112 0.64130723 0.6918986 0.709815 0.7242412 0.67881167 0.74605227 0.6608448 0.6794742 0.7268343 0.6608345 0.70881844 0.742376 0.67962277 0.70891917 0.74088985 0.6891307 0.70706254 0.64260703 0.7207763 0.70682025 0.692673 0.729307 0.745928 0.65788543 0.74589545 0.6784082 0.7216246 0.7411 0.67958546 0.7425324 0.67833334 0.64390993 0.72951263 0.65074587 0.67947644 0.6887826 0.6889825 0.7230836 0.74271655 0.6786101 0.65061253 0.6439513 0.72553986
0.7547548 0.7266018 0.69236016 0.68929327 0.6412641 0.7077579 0.72557575 0.6927077 0.6412891 0.69189376 0.709816 0.72424364 0.67879844 0.7460574 0.66082567 0.6794584 0.7268371 0.66081476 0.70882094 0.7423861 0.67960745 0.70892084 0.7409003 0.6891238 0.7070652 0.6425889 0.72078055 0.7068246 0.6926676 0.7293095 0.74593395 0.65786874 0.7459017 0.6783961 0.7216299 0.741109 0.6795703 0.7425414 0.6783218 0.6438898 0.7295132 0.6507271 0.6794621 0.6887743 0.6889754 0.7230867 0.74272436 0.6785981 0.6505939 0.643932 0.7255436
0.7557558 0.7266065 0.6923545 0.6892852 0.6412464 0.7077616 0.7255803 0.6927043 0.64127123 0.6918889 0.70981693 0.724246 0.6787852 0.7460624 0.66080666 0.67944264 0.72683984 0.66079515 0.7088234 0.742396 0.67959213 0.7089225 0.7409106 0.68911695 0.7070679 0.642571 0.7207847 0.706829 0.69266224 0.7293119 0.74593985 0.6578522 0.74590784 0.6783841 0.72163516 0.74111795 0.67955524 0.74255025 0.6783103 0.6438699 0.72951376 0.6507085 0.67944777 0.6887661 0.6889683 0.7230897 0.742732 0.6785862 0.65057534 0.64391285 0.7255474
0.7567568 0.7266111 0.6923489 0.68927723 0.6412289 0.7077653 0.72558475 0.6927009 0.6412535 0.69188416 0.7098179 0.72424835 0.6787721 0.7460673 0.6607878 0.67942697 0.72684246 0.66077566 0.7088258 0.74240583 0.67957693 0.7089242 0.7409207 0.68911016 0.7070706 0.6425532 0.7207889 0.70683336 0.6926569 0.7293142 0.7459456 0.6578357 0.7459138 0.6783722 0.72164035 0.7411267 0.6795402 0.742559 0.67829883 0.6438501 0.72951424 0.65069 0.6794336 0.68875796 0.68896127 0.7230927 0.74273956 0.6785743 0.6505569 0.6438939 0.725551
0.7577578 0.72661567 0.69234335 0.68926924 0.64121157 0.7077689 0.7255892 0.6926976 0.64123595 0.69187945 0.7098188 0.7242506 0.67875904 0.746072 0.66076905 0.6794114 0.7268451 0.6607563 0.7088283 0.7424155 0.6795618 0.70892584 0.7409308 0.6891034 0.7070733 0.6425357 0.72079295 0.7068377 0.69265157 0.7293165 0.7459512 0.6578194 0.74591964 0.67836034 0.7216455 0.7411354 0.67952526 0.74256766 0.67828745 0.64383054 0.7295146 0.6506717 0.67941946 0.68874985 0.6889543 0.72309554 0.74274695 0.6785625 0.65053874 0.6438751 0.7255546
0.7587588 0.72662014 0.6923378 0.6892613 0.64119446 0.7077726 0.72559357 0.69269425 0.6412186 0.69187474 0.7098197 0.72425276 0.67874604 0.74607664 0.6607504 0.6793959 0.7268476 0.6607371 0.70883065 0.742425 0.6795467 0.70892745 0.74094075 0.6890967 0.7070759 0.6425183 0.720797 0.70684206 0.6926463 0.7293186 0.7459566 0.65780324 0.74592537 0.67834854 0.7216505 0.741144 0.67951035 0.7425761 0.6782762 0.64381117 0.7295149 0.6506536 0.6794054 0.68874174 0.6889473 0.7230984 0.7427542 0.67855084 0.6505206 0.6438565 0.7255581
0.7597598 0.72662455 0.6923323 0.68925345 0.64117754 0.70777625 0.72559786 0.69269097 0.6412015 0.6918701 0.7098205 0.7242549 0.67873317 0.7460811 0.66073185 0.6793805 0.72685003 0.66071796 0.70883304 0.74243444 0.6795317 0.70892906 0.7409505 0.68909 0.7070786 0.6425011 0.720801 0.7068464 0.6926411 0.7293207 0.7459619 0.65778714 0.74593097 0.67833686 0.7216555 0.7411524 0.6794956 0.7425845 0.6782649 0.6437919 0.72951514 0.6506356 0.6793914 0.68873376 0.68894047 0.7231012 0.7427614 0.67853916 0.65050274 0.6438381 0.72556156
0.7607608 0.72662884 0.69232684 0.68924564 0.6411608 0.7077799 0.7256021 0.6926877 0.6411845 0.69186544 0.70982134 0.724257 0.67872036 0.7460854 0.6607135 0.6793651 0.7268525 0.66069895 0.7088354 0.74244374 0.67951673 0.7089306 0.74096024 0.6890834 0.7070812 0.64248407 0.7208049 0.7068507 0.6926359 0.72932273 0.7459671 0.6577712 0.74593645 0.6783252 0.72166044 0.74116075 0.67948085 0.74259275 0.6782538 0.6437729 0.7295153 0.6506178 0.67937744 0.68872577 0.6889336 0.7231039 0.7427684 0.6785276 0.650485 0.64381987 0.72556496
0.7617618 0.72663313 0.6923215 0.6892379 0.6411442 0.70778346 0.72560626 0.6926844 0.64116776 0.6918609 0.7098222 0.72425896 0.67870754 0.7460896 0.6606952 0.67934984 0.7268548 0.66068006 0.70883775 0.7424529 0.6795019 0.7089322 0.7409698 0.6890768 0.7070838 0.6424672 0.7208088 0.70685506 0.6926307 0.72932464 0.74597216 0.65775543 0.74594176 0.6783137 0.7216653 0.741169 0.6794662 0.74260086 0.67824274 0.643754 0.7295154 0.6506001 0.67936355 0.68871784 0.6889268 0.72310656 0.7427753 0.67851615 0.65046734 0.64380175 0.7255683
0.7627628 0.7266373 0.69231606 0.68923014 0.6411278 0.7077871 0.7256103 0.6926812 0.6411512 0.6918563 0.70982295 0.72426087 0.67869484 0.7460937 0.660677 0.67933464 0.72685707 0.6606613 0.7088401 0.742462 0.67948705 0.7089338 0.74097925 0.6890702 0.7070865 0.6424505 0.7208127 0.70685935 0.6926256 0.7293265 0.7459771 0.6577398 0.74594694 0.67830217 0.72167015 0.7411771 0.6794516 0.7426089 0.6782317 0.64373535 0.7295154 0.6505825 0.6793498 0.68871 0.68892 0.7231091 0.7427821 0.6785047 0.6504499 0.6437838 0.7255716
0.7637638 0.7266414 0.69231075 0.68922246 0.6411117 0.7077907 0.72561437 0.69267803 0.6411348 0.69185185 0.7098237 0.7242628 0.67868227 0.74609756 0.660659 0.6793195 0.7268593 0.6606426 0.7088424 0.74247086 0.6794723 0.70893526 0.74098855 0.6890637 0.7070891 0.642434 0.7208165 0.70686364 0.69262046 0.7293282 0.7459819 0.65772426 0.745952 0.6782907 0.72167486 0.74118507 0.67943704 0.7426168 0.6782208 0.6437168 0.72951525 0.6505651 0.6793361 0.68870217 0.68891335 0.7231117 0.7427888 0.6784934 0.6504325 0.6437661 0.7255748
0.7647648 0.72664547 0.6923054 0.6892148 0.6410957 0.7077942 0.7256183 0.6926749 0.6411186 0.6918474 0.7098245 0.72426456 0.6786697 0.7461014 0.6606411 0.6793045 0.72686136 0.6606241 0.70884466 0.7424796 0.67945766 0.7089368 0.7409978 0.6890573 0.7070917 0.64241767 0.72082025 0.70686793 0.6926154 0.7293299 0.7459865 0.6577089 0.74595696 0.6782794 0.72167957 0.74119294 0.6794226 0.7426245 0.67820996 0.6436985 0.72951514 0.65054786 0.6793224 0.68869436 0.68890667 0.72311413 0.7427953 0.6784821 0.65041536 0.6437485 0.72557795
0.7657658 0.72664946 0.69230014 0.6892072 0.6410799 0.70779777 0.72562224 0.6926718 0.64110255 0.6918429 0.7098253 0.7242663 0.67865723 0.746105 0.6606233 0.6792895 0.72686344 0.6606057 0.7088469 0.74248827 0.67944306 0.7089383 0.74100685 0.68905085 0.7070943 0.6424015 0.72082394 0.70687217 0.6926104 0.7293315 0.74599105 0.6576936 0.7459617 0.67826813 0.7216842 0.7412007 0.67940825 0.74263215 0.67819923 0.6436804 0.7295149 0.65053076 0.67930883 0.6886866 0.68890005 0.7231166 0.7428017 0.6784709 0.6503983 0.64373106 0.725581
0.7667668 0.72665334 0.6922949 0.6891997 0.6410643 0.7078013 0.72562605 0.6926687 0.6410867 0.69183856 0.709826 0.72426796 0.6786448 0.74610853 0.6606056 0.6792746 0.7268655 0.66058743 0.7088492 0.7424968 0.6794286 0.7089398 0.74101585 0.6890445 0.70709693 0.64238554 0.7208276 0.70687646 0.6926054 0.729333 0.74599546 0.6576784 0.7459664 0.6782569 0.7216888 0.7412083 0.67939395 0.74263966 0.6781885 0.6436624 0.7295146 0.65051377 0.6792953 0.6886789 0.68889344 0.7231189 0.742808 0.67845976 0.65038145 0.64371383 0.72558403
0.7677678 0.7266572 0.6922897 0.6891922 0.64104885 0.7078048 0.7256298 0.6926656 0.6410711 0.6918342 0.7098267 0.72426957 0.67863244 0.7461119 0.6605881 0.6792598 0.7268674 0.66056925 0.70885146 0.7425052 0.6794141 0.7089413 0.7410247 0.68903816 0.7070995 0.64236975 0.7208312 0.7068807 0.6926004 0.7293344 0.7459997 0.65766346 0.7459709 0.6782458 0.72169334 0.7412158 0.6793797 0.74264705 0.6781779 0.6436446 0.7295142 0.65049696 0.67928183 0.6886713 0.68888694 0.72312117 0.7428142 0.67844874 0.6503647 0.6436967 0.725587
0.7687688 0.72666097 0.6922845 0.6891847 0.6410336 0.7078083 0.7256335 0.69266254 0.64105564 0.69182986 0.70982736 0.7242711 0.67862016 0.74611515 0.6605706 0.67924505 0.7268693 0.6605512 0.70885366 0.7425135 0.6793997 0.7089427 0.74103343 0.6890319 0.7071021 0.6423541 0.72083473 0.7068849 0.6925955 0.7293358 0.74600387 0.65764856 0.74597526 0.67823476 0.72169775 0.7412233 0.6793655 0.7426543 0.67816734 0.643627 0.72951376 0.6504803 0.6792685 0.6886637 0.68888044 0.72312343 0.7428202 0.67843777 0.6503481 0.64367986 0.7255899
0.7697698 0.72666466 0.6922794 0.68917733 0.6410185 0.70781183 0.72563714 0.69265956 0.6410403 0.69182557 0.709828 0.7242726 0.67860794 0.74611825 0.6605533 0.67923033 0.7268711 0.6605333 0.70885587 0.74252164 0.6793854 0.70894414 0.741042 0.68902564 0.7071047 0.6423386 0.72083825 0.70688915 0.6925906 0.72933704 0.74600786 0.6576338 0.74597955 0.6782237 0.72170216 0.74123055 0.67935145 0.74266154 0.67815685 0.6436095 0.7295132 0.65046376 0.6792551 0.68865615 0.68887395 0.7231256 0.74282616 0.67842686 0.6503317 0.64366305 0.72559273
0.7707708 0.72666824 0.69227433 0.68916994 0.64100367 0.7078153 0.7256407 0.6926566 0.64102525 0.69182134 0.7098287 0.724274 0.67859584 0.7461212 0.6605361 0.6792158 0.7268728 0.6605155 0.708858 0.74252963 0.6793712 0.7089456 0.74105054 0.68901944 0.70710725 0.64232326 0.7208417 0.7068934 0.6925857 0.7293382 0.74601173 0.6576192 0.74598366 0.6782128 0.7217065 0.74123776 0.67933744 0.74266857 0.6781465 0.64359224 0.7295126 0.65044737 0.6792419 0.68864864 0.68886757 0.7231277 0.74283195 0.678416 0.6503154 0.6436465 0.7255955
0.7717718 0.7266718 0.69226927 0.6891626 0.64098895 0.70781875 0.72564423 0.6926536 0.64101034 0.6918171 0.70982933 0.72427535 0.67858374 0.7461241 0.660519 0.67920125 0.72687453 0.6604978 0.70886016 0.74253756 0.67935705 0.70894694 0.7410589 0.6890133 0.7071098 0.6423081 0.72084516 0.7068976 0.6925809 0.72933936 0.7460155 0.6576047 0.7459876 0.678202 0.7217108 0.74124485 0.6793235 0.7426755 0.6781361 0.64357513 0.7295119 0.65043116 0.6792287 0.6886412 0.6888612 0.72312975 0.74283767 0.6784052 0.65029925 0.64363 0.7255982
0.7727728 0.7266753 0.69226426 0.68915534 0.64097446 0.7078222 0.7256477 0.6926507 0.6409956 0.69181293 0.7098299 0.7242766 0.67857176 0.7461268 0.6605021 0.6791868 0.72687614 0.6604802 0.7088623 0.74254537 0.6793429 0.7089484 0.7410672 0.68900716 0.7071124 0.6422931 0.7208485 0.7069018 0.6925761 0.7293404 0.7460191 0.6575903 0.74599147 0.67819124 0.72171503 0.7412518 0.6793096 0.7426823 0.67812586 0.6435582 0.72951114 0.65041506 0.67921555 0.6886338 0.6888549 0.7231318 0.7428432 0.67839456 0.6502832 0.64361376 0.7256009
0.7737738 0.72667867 0.6922593 0.6891481 0.64096016 0.70782566 0.7256511 0.6926478 0.64098114 0.6918088 0.7098305 0.72427785 0.67855984 0.74612933 0.6604852 0.67917246 0.7268777 0.6604628 0.70886445 0.742553 0.6793289 0.70894974 0.74107534 0.6890011 0.70711493 0.64227825 0.72085184 0.70690596 0.69257134 0.7293413 0.7460226 0.6575761 0.74599516 0.6781805 0.7217192 0.74125874 0.6792958 0.742689 0.67811567 0.64354146 0.7295103 0.6503991 0.6792025 0.6886264 0.6888486 0.7231337 0.7428487 0.67838395 0.65026736 0.6435976 0.72560346
0.7747748 0.726682 0.69225436 0.689141 0.640946 0.70782906 0.72565436 0.69264495 0.6409668 0.6918047 0.7098311 0.724279 0.678548 0.7461318 0.66046846 0.67915815 0.7268792 0.66044545 0.70886654 0.7425605 0.679315 0.70895106 0.7410834 0.68899506 0.70711744 0.6422636 0.7208551 0.70691013 0.69256663 0.72934216 0.7460259 0.657562 0.74599874 0.6781699 0.7217233 0.7412655 0.67928207 0.74269557 0.6781056 0.6435249 0.7295094 0.65038323 0.6791895 0.68861914 0.68884236 0.72313553 0.742854 0.6783734 0.6502516 0.6435816 0.725606
0.7757758 0.7266853 0.6922494 0.6891338 0.640932 0.70783246 0.72565764 0.6926421 0.6409526 0.6918006 0.70983166 0.72428006 0.67853624 0.7461341 0.6604519 0.6791439 0.72688055 0.6604282 0.7088686 0.74256796 0.67930114 0.7089524 0.7410913 0.68898904 0.70712 0.64224905 0.72085834 0.7069143 0.6925619 0.729343 0.7460292 0.657548 0.7460022 0.67815936 0.7217274 0.74127215 0.6792684 0.74270207 0.6780955 0.6435085 0.7295084 0.65036756 0.67917657 0.68861187 0.68883616 0.7231374 0.74285924 0.6783629 0.650236 0.64356583 0.7256085
0.7767768 0.7266885 0.6922446 0.68912673 0.64091825 0.70783585 0.7256608 0.6926393 0.64093864 0.6917966 0.7098322 0.7242811 0.6785245 0.7461363 0.6604354 0.6791298 0.7268819 0.6604112 0.7088707 0.7425752 0.6792873 0.70895374 0.7410991 0.68898314 0.7071225 0.6422347 0.72086155 0.7069185 0.6925573 0.72934365 0.7460323 0.6575342 0.74600554 0.67814887 0.72173136 0.7412787 0.67925483 0.7427084 0.67808557 0.6434922 0.7295074 0.65035206 0.67916375 0.68860465 0.68883 0.7231391 0.7428644 0.6783525 0.6502206 0.64355016 0.7256109
0.7777778 0.7266916 0.69223976 0.6891197 0.64090466 0.70783925 0.72566396 0.6926365 0.6409248 0.6917926 0.70983267 0.724282 0.6785129 0.74613833 0.660419 0.6791157 0.72688323 0.6603942 0.70887274 0.7425824 0.6792736 0.70895505 0.7411068 0.6889772 0.707125 0.6422205 0.72086465 0.7069226 0.6925527 0.7293443 0.7460352 0.6575205 0.7460087 0.67813843 0.72173536 0.74128515 0.6792413 0.7427146 0.6780757 0.6434761 0.72950625 0.6503366 0.67915094 0.68859744 0.6888239 0.72314084 0.7428693 0.6783421 0.65020525 0.64353466 0.7256133
0.7787788 0.72669464 0.69223493 0.6891127 0.64089125 0.7078426 0.725667 0.69263375 0.6409112 0.6917886 0.7098332 0.7242829 0.6785013 0.74614024 0.6604027 0.6791017 0.7268844 0.6603773 0.70887476 0.7425895 0.6792599 0.70895636 0.7411144 0.68897134 0.7071276 0.6422065 0.72086775 0.7069267 0.6925481 0.72934484 0.7460381 0.6575069 0.74601173 0.6781281 0.72173923 0.74129146 0.6792278 0.7427207 0.67806584 0.6434603 0.729505 0.65032136 0.6791382 0.68859035 0.6888178 0.72314245 0.7428742 0.6783318 0.65019006 0.6435193 0.72561556
0.7797798 0.7266976 0.69223017 0.68910575 0.64087796 0.7078459 0.72567004 0.692631 0.64089775 0.6917847 0.7098337 0.72428375 0.67848986 0.746142 0.66038656 0.67908776 0.7268856 0.6603606 0.7088768 0.7425964 0.6792463 0.7089576 0.7411218 0.6889655 0.7071301 0.6421926 0.7208708 0.7069308 0.6925435 0.7293453 0.74604076 0.6574935 0.74601465 0.6781179 0.72174305 0.7412977 0.6792145 0.7427267 0.6780561 0.6434445 0.72950375 0.6503062 0.67912555 0.68858325 0.6888118 0.72314405 0.742879 0.6783216 0.65017503 0.64350414 0.7256178
0.7807808 0.72670054 0.69222546 0.68909883 0.6408649 0.70784926 0.72567296 0.6926283 0.6408845 0.6917808 0.7098341 0.7242845 0.6784784 0.7461437 0.6603705 0.6790739 0.7268867 0.660344 0.70887876 0.74260324 0.67923284 0.70895886 0.7411292 0.6889597 0.7071325 0.6421789 0.7208738 0.7069349 0.692539 0.72934574 0.7460433 0.6574801 0.7460174 0.6781077 0.72174686 0.7413038 0.6792011 0.7427326 0.6780464 0.6434289 0.7295024 0.65029126 0.679113 0.6885762 0.68880576 0.72314554 0.7428836 0.67831147 0.6501601 0.64348906 0.72562003
0.7817818 0.7267034 0.69222075 0.689092 0.64085203 0.7078526 0.7256758 0.69262564 0.6408714 0.69177693 0.7098346 0.72428524 0.6784671 0.7461452 0.6603546 0.67906016 0.7268877 0.6603275 0.7088808 0.7426099 0.67921937 0.7089601 0.74113643 0.688954 0.707135 0.64216536 0.7208767 0.70693904 0.6925345 0.72934604 0.74604577 0.65746695 0.7460201 0.67809755 0.72175056 0.7413098 0.6791879 0.7427383 0.6780368 0.6434135 0.72950095 0.6502764 0.67910045 0.68856925 0.68879986 0.72314703 0.74288815 0.67830133 0.6501453 0.6434742 0.7256222
0.7827828 0.7267062 0.6922161 0.6890852 0.64083934 0.7078559 0.7256786 0.692623 0.64085853 0.6917731 0.709835 0.72428584 0.6784558 0.7461466 0.6603388 0.67904645 0.72688866 0.6603111 0.70888275 0.74261653 0.679206 0.7089613 0.7411436 0.6889483 0.7071375 0.642152 0.7208796 0.7069431 0.69253004 0.7293463 0.7460481 0.6574539 0.7460226 0.6780875 0.72175425 0.7413157 0.6791747 0.7427439 0.6780273 0.6433983 0.72949946 0.6502617 0.679088 0.6885623 0.6887939 0.72314847 0.74289256 0.6782913 0.6501307 0.6434595 0.7256242
0.7837838 0.7267089 0.6922115 0.6890784 0.64082676 0.70785916 0.7256814 0.6926204 0.6408458 0.6917693 0.70983535 0.72428644 0.6784446 0.7461479 0.66032314 0.6790328 0.72688955 0.6602949 0.70888466 0.742623 0.67919266 0.70896256 0.7411506 0.6889426 0.70713997 0.64213884 0.7208825 0.70694715 0.6925256 0.72934645 0.7460503 0.65744096 0.74602497 0.6780775 0.7217579 0.7413215 0.67916167 0.74274945 0.6780178 0.64338315 0.7294979 0.6502471 0.6790756 0.68855536 0.68878806 0.7231498 0.7428969 0.67828137 0.65011615 0.64344496 0.72562623
0.7847848 0.7267116 0.6922069 0.68907166 0.6408144 0.70786244 0.7256841 0.69261783 0.6408332 0.69176555 0.70983577 0.7242869 0.6784335 0.746149 0.6603075 0.6790193 0.7268904 0.66027874 0.7088866 0.74262935 0.67917943 0.70896375 0.74115753 0.68893695 0.7071424 0.6421258 0.7208853 0.7069512 0.6925213 0.7293465 0.7460523 0.65742815 0.7460272 0.67806756 0.7217614 0.74132717 0.6791486 0.7427548 0.6780084 0.64336824 0.72949624 0.6502327 0.67906326 0.68854856 0.6887822 0.7231511 0.7429011 0.67827153 0.65010184 0.6434306 0.7256282
0.7857858 0.72671413 0.6922023 0.689065 0.6408022 0.7078657 0.7256867 0.6926153 0.64082086 0.6917618 0.7098361 0.7242874 0.67842245 0.74615 0.6602921 0.6790058 0.72689116 0.6602627 0.70888853 0.7426356 0.6791663 0.70896494 0.7411643 0.68893135 0.70714486 0.6421129 0.720888 0.70695525 0.6925169 0.7293465 0.74605423 0.65741545 0.7460293 0.67805773 0.7217649 0.7413327 0.6791357 0.7427601 0.6779991 0.64335346 0.7294945 0.65021837 0.679051 0.6885417 0.68877643 0.72315234 0.7429052 0.6782617 0.6500876 0.64341635 0.7256301
0.7867868 0.72671664 0.69219786 0.68905836 0.6407902 0.70786893 0.7256893 0.69261277 0.64080864 0.6917581 0.7098364 0.72428775 0.6784114 0.7461509 0.6602767 0.6789924 0.7268918 0.6602468 0.7088904 0.7426417 0.6791532 0.7089661 0.74117106 0.6889258 0.7071473 0.6421002 0.7208907 0.7069593 0.6925126 0.72934645 0.746056 0.65740293 0.7460313 0.678048 0.7217684 0.7413382 0.6791228 0.74276525 0.6779898 0.64333886 0.7294927 0.6502042 0.6790388 0.688535 0.6887707 0.72315353 0.7429092 0.6782519 0.6500735 0.6434023 0.72563195
0.7877878 0.7267191 0.6921933 0.68905175 0.64077836 0.70787215 0.7256918 0.69261026 0.6407966 0.69175446 0.7098368 0.72428805 0.6784005 0.7461517 0.66026145 0.67897904 0.7268925 0.660231 0.7088923 0.7426477 0.67914015 0.7089672 0.7411777 0.6889203 0.70714974 0.6420877 0.7208934 0.7069633 0.6925083 0.72934633 0.7460577 0.65739053 0.74603313 0.6780383 0.72177184 0.7413435 0.67911 0.7427703 0.6779806 0.64332443 0.7294909 0.6501902 0.6790267 0.68852824 0.688765 0.7231546 0.74291307 0.67824227 0.6500596 0.6433884 0.72563374
0.7887888 0.72672147 0.6921889 0.6890452 0.6407667 0.7078754 0.72569424 0.69260776 0.64078474 0.6917508 0.7098371 0.72428834 0.6783897 0.7461523 0.6602463 0.67896575 0.72689307 0.6602153 0.70889413 0.7426536 0.6791272 0.70896834 0.7411842 0.68891484 0.7071522 0.6420753 0.720896 0.7069673 0.69250405 0.7293461 0.74605924 0.6573782 0.74603486 0.67802864 0.7217752 0.74134874 0.67909724 0.7427752 0.6779715 0.6433101 0.72948897 0.6501763 0.6790147 0.6885216 0.6887594 0.7231557 0.7429168 0.6782326 0.65004575 0.6433746 0.72563547
0.7897898 0.7267238 0.6921845 0.6890387 0.6407551 0.7078786 0.7256967 0.6926053 0.64077306 0.69174725 0.7098373 0.7242885 0.67837894 0.7461528 0.6602313 0.6789526 0.72689354 0.66019976 0.708896 0.7426594 0.67911434 0.7089695 0.74119055 0.6889095 0.70715463 0.6420631 0.72089857 0.7069713 0.6924998 0.7293458 0.7460606 0.65736604 0.74603647 0.6780191 0.7217785 0.74135387 0.67908454 0.74277997 0.6779624 0.64329594 0.72948694 0.6501625 0.6790027 0.68851495 0.6887537 0.7231567 0.74292046 0.6782231 0.65003204 0.64336103 0.72563714
0.7907908 0.726726 0.6921801 0.6890322 0.6407438 0.70788175 0.725699 0.69260293 0.6407615 0.6917437 0.7098376 0.72428864 0.6783682 0.7461532 0.66021633 0.67893946 0.726894 0.6601843 0.7088978 0.74266505 0.6791015 0.7089706 0.7411968 0.68890405 0.707157 0.64205104 0.7209011 0.7069753 0.69249564 0.72934544 0.7460619 0.65735406 0.7460379 0.6780096 0.72178173 0.7413589 0.67907196 0.7427847 0.6779534 0.643282 0.72948486 0.6501489 0.6789908 0.6885084 0.6887482 0.72315764 0.74292403 0.6782136 0.6500185 0.6433476 0.72563875
0.7917918 0.7267282 0.69217575 0.6890258 0.6407326 0.7078849 0.7257013 0.6926005 0.64075017 0.69174016 0.70983785 0.7242887 0.6783576 0.7461535 0.66020155 0.6789264 0.7268944 0.660169 0.7088996 0.7426706 0.6790888 0.7089717 0.74120295 0.68889874 0.7071594 0.6420392 0.7209035 0.7069792 0.6924915 0.72934496 0.74606305 0.65734214 0.7460393 0.6780002 0.72178495 0.74136376 0.6790594 0.7427892 0.6779445 0.64326817 0.7294827 0.65013546 0.6789789 0.68850183 0.68874264 0.7231586 0.74292743 0.6782041 0.65000516 0.6433343 0.7256403
0.7927928 0.7267303 0.69217145 0.68901944 0.64072156 0.70788807 0.7257035 0.69259816 0.64073896 0.69173664 0.7098381 0.7242887 0.67834705 0.7461536 0.6601868 0.6789134 0.72689474 0.66015375 0.7089014 0.742676 0.67907614 0.70897275 0.74120903 0.68889344 0.7071618 0.6420275 0.72090596 0.7069832 0.69248736 0.7293445 0.74606407 0.65733033 0.74604046 0.6779909 0.7217881 0.74136853 0.6790469 0.7427937 0.6779356 0.64325446 0.7294805 0.6501221 0.6789671 0.6884954 0.68873715 0.72315943 0.74293077 0.67819476 0.64999187 0.6433213 0.72564185
0.7937938 0.7267324 0.69216716 0.68901306 0.6407107 0.70789117 0.7257057 0.6925958 0.64072794 0.6917332 0.7098383 0.72428864 0.67833656 0.7461536 0.6601722 0.67890054 0.726895 0.66013867 0.7089032 0.7426813 0.6790635 0.7089738 0.741215 0.6888882 0.70716417 0.64201593 0.7209083 0.70698714 0.69248325 0.7293439 0.7460649 0.6573187 0.74604154 0.6779816 0.7217912 0.74137324 0.67903453 0.742798 0.67792684 0.6432409 0.7294782 0.6501089 0.67895544 0.6884889 0.68873173 0.7231602 0.742934 0.67818546 0.64997876 0.64330834 0.7256433
0.7947948 0.72673434 0.69216293 0.6890068 0.6407 0.70789427 0.72570777 0.6925935 0.640717 0.6917298 0.70983845 0.7242885 0.6783262 0.74615353 0.66015774 0.67888767 0.7268952 0.6601237 0.7089049 0.7426865 0.679051 0.70897484 0.74122083 0.68888295 0.70716655 0.64200455 0.7209106 0.7069911 0.6924792 0.7293432 0.7460657 0.65730715 0.7460425 0.67797244 0.72179425 0.7413778 0.6790222 0.7428022 0.6779181 0.6432275 0.72947586 0.6500958 0.67894375 0.6884825 0.6887263 0.723161 0.7429371 0.6781762 0.6499658 0.6432955 0.72564465
0.7957958 0.72673625 0.6921587 0.68900055 0.64068943 0.70789737 0.72570986 0.6925912 0.64070636 0.6917264 0.7098386 0.72428834 0.6783158 0.7461533 0.6601433 0.6788749 0.72689533 0.6601088 0.7089067 0.7426916 0.6790385 0.70897585 0.74122655 0.68887776 0.70716894 0.64199334 0.72091293 0.706995 0.6924752 0.72934246 0.74606633 0.65729576 0.74604326 0.67796326 0.7217972 0.74138224 0.6790099 0.74280626 0.67790943 0.6432143 0.7294734 0.6500829 0.6789322 0.68847615 0.68872094 0.72316164 0.74294007 0.6781671 0.64995295 0.64328295 0.725646
0.7967968 0.7267381 0.6921545 0.6889943 0.64067906 0.70790046 0.7257118 0.6925889 0.6406958 0.691723 0.70983875 0.7242881 0.67830557 0.746153 0.660129 0.6788622 0.72689545 0.660094 0.70890844 0.7426965 0.6790261 0.70897686 0.74123216 0.68887264 0.70717126 0.6419823 0.72091514 0.7069989 0.6924712 0.7293416 0.7460668 0.6572845 0.746044 0.6779542 0.72180015 0.7413866 0.6789977 0.74281025 0.67790085 0.6432012 0.7294709 0.65007013 0.6789207 0.6884699 0.68871564 0.7231623 0.7429429 0.678158 0.64994025 0.6432705 0.7256473
0.7977978 0.7267399 0.6921504 0.68898815 0.6406688 0.70790356 0.7257138 0.6925867 0.64068544 0.6917197 0.70983887 0.7242878 0.6782954 0.7461525 0.6601148 0.6788496 0.72689545 0.6600794 0.7089101 0.74270135 0.6790138 0.7089779 0.74123764 0.68886757 0.70717365 0.6419714 0.72091734 0.70700276 0.6924672 0.72934073 0.74606717 0.65727335 0.7460446 0.67794526 0.721803 0.7413908 0.6789856 0.74281406 0.67789227 0.64318824 0.72946835 0.65005744 0.67890924 0.68846357 0.68871033 0.72316283 0.7429457 0.6781489 0.6499277 0.64325815 0.7256485
0.7987988 0.7267416 0.6921463 0.688982 0.64065874 0.7079066 0.7257157 0.6925845 0.6406752 0.69171643 0.709839 0.72428745 0.67828524 0.7461519 0.66010076 0.67883706 0.7268954 0.6600649 0.70891184 0.74270606 0.6790015 0.70897883 0.74124306 0.6888625 0.70717597 0.6419607 0.7209195 0.70700663 0.6924633 0.7293398 0.7460674 0.6572623 0.746045 0.6779363 0.7218059 0.74139494 0.6789735 0.7428178 0.6778838 0.6431754 0.7294657 0.6500449 0.67889786 0.68845737 0.68870515 0.72316337 0.7429483 0.67814 0.6499153 0.64324605 0.72564965
0.7997998 0.7267433 0.6921422 0.68897593 0.6406488 0.70790964 0.7257175 0.6925823 0.6406651 0.69171315 0.70983905 0.72428703 0.67827517 0.74615127 0.66008675 0.67882454 0.72689533 0.6600504 0.7089135 0.74271065 0.6789893 0.70897985 0.7412483 0.6888575 0.7071783 0.64195013 0.7209216 0.7070105 0.6924594 0.72933877 0.7460675 0.6572514 0.7460453 0.6779275 0.7218086 0.74139893 0.6789615 0.7428214 0.6778754 0.6431628 0.729463 0.6500326 0.6788866 0.6884512 0.6886999 0.72316384 0.74295086 0.67813104 0.64990294 0.6432341 0.7256508
0.8008008 0.7267449 0.6921382 0.68896985 0.640639 0.7079126 0.7257193 0.69258016 0.6406552 0.69170994 0.70983917 0.72428656 0.67826515 0.74615043 0.66007286 0.67881215 0.72689515 0.6600361 0.7089151 0.7427151 0.6789772 0.70898074 0.7412535 0.6888525 0.7071806 0.64193976 0.7209236 0.7070144 0.69245553 0.7293377 0.7460675 0.6572406 0.74604553 0.6779187 0.72181135 0.74140286 0.67894953 0.7428249 0.67786705 0.6431503 0.72946024 0.6500203 0.6788753 0.68844503 0.6886948 0.72316426 0.74295324 0.6781222 0.64989084 0.6432222 0.72565186
0.8018018 0.7267464 0.69213414 0.68896383 0.6406294 0.70791566 0.725721 0.692578 0.64064544 0.6917067 0.70983917 0.724286 0.67825526 0.74614954 0.6600591 0.67879975 0.726895 0.6600219 0.7089168 0.74271953 0.67896515 0.7089817 0.74125856 0.6888476 0.70718294 0.64192957 0.7209256 0.7070182 0.69245166 0.7293365 0.7460674 0.65723 0.7460456 0.67791 0.72181404 0.7414066 0.6789377 0.7428283 0.6778588 0.643138 0.7294574 0.6500082 0.6788642 0.68843895 0.68868965 0.7231646 0.74295557 0.67811346 0.6498788 0.6432106 0.7256528
0.8028028 0.7267479 0.69213015 0.68895787 0.64062 0.70791864 0.7257226 0.69257593 0.64063585 0.69170356 0.7098392 0.7242854 0.6782454 0.7461485 0.66004544 0.67878747 0.7268947 0.6600078 0.7089184 0.74272376 0.6789531 0.7089826 0.7412635 0.68884265 0.70718527 0.6419195 0.72092754 0.707022 0.6924479 0.72933525 0.74606717 0.65721947 0.74604553 0.6779013 0.7218166 0.7414103 0.6789259 0.7428316 0.6778506 0.64312583 0.7294545 0.6499962 0.67885303 0.6884329 0.6886846 0.7231649 0.7429578 0.6781047 0.64986694 0.6431991 0.72565377
0.8038038 0.7267493 0.6921262 0.68895197 0.6406107 0.7079216 0.7257242 0.69257385 0.6406264 0.69170046 0.7098392 0.72428477 0.6782356 0.7461474 0.66003186 0.67877525 0.7268943 0.65999377 0.70892 0.7427279 0.6789412 0.7089835 0.74126834 0.6888378 0.70718753 0.64190954 0.72092944 0.7070258 0.6924441 0.72933394 0.74606675 0.65720904 0.74604535 0.67789274 0.72181916 0.7414139 0.6789141 0.74283475 0.6778425 0.6431138 0.72945154 0.64998436 0.678842 0.68842685 0.6886796 0.72316515 0.7429598 0.67809606 0.64985514 0.6431877 0.72565466
0.8048048 0.7267506 0.69212234 0.68894607 0.6406016 0.70792454 0.72572577 0.69257176 0.6406171 0.69169736 0.7098392 0.72428405 0.6782259 0.74614614 0.66001844 0.67876315 0.72689396 0.6599799 0.70892155 0.74273187 0.6789293 0.7089844 0.74127305 0.688833 0.7071898 0.6418998 0.72093135 0.70702964 0.69244033 0.7293325 0.7460663 0.6571988 0.74604505 0.6778842 0.72182167 0.7414174 0.67890245 0.7428377 0.6778344 0.64310193 0.7294485 0.6499727 0.67883104 0.6884209 0.68867457 0.72316533 0.74296176 0.6780875 0.6498436 0.64317656 0.7256555
0.8058058 0.7267519 0.6921184 0.6889402 0.6405926 0.7079275 0.7257272 0.69256973 0.64060795 0.6916943 0.70983917 0.7242833 0.6782162 0.7461447 0.6600051 0.67875105 0.7268935 0.6599661 0.70892316 0.7427358 0.6789175 0.70898527 0.7412777 0.68882823 0.7071921 0.6418902 0.72093314 0.70703346 0.69243664 0.7293311 0.7460656 0.6571886 0.74604464 0.6778758 0.7218241 0.74142075 0.6788908 0.74284065 0.6778264 0.64309025 0.72944534 0.6499611 0.67882013 0.688415 0.6886696 0.7231655 0.7429637 0.67807895 0.64983207 0.6431655 0.7256563
0.8068068 0.7267531 0.6921146 0.68893445 0.6405838 0.70793045 0.72572863 0.69256777 0.64059895 0.6916913 0.7098391 0.72428244 0.6782067 0.7461432 0.65999186 0.678739 0.726893 0.6599524 0.70892465 0.74273956 0.6789058 0.7089861 0.7412822 0.6888235 0.7071944 0.6418808 0.7209349 0.7070372 0.69243294 0.7293295 0.7460649 0.6571786 0.7460441 0.6778674 0.7218265 0.741424 0.67887926 0.7428435 0.6778185 0.6430787 0.7294422 0.64994967 0.6788093 0.6884091 0.68866473 0.7231656 0.7429654 0.6780705 0.64982074 0.6431546 0.725657
0.8078078 0.72675425 0.6921108 0.68892866 0.6405752 0.7079333 0.72573 0.69256574 0.64059013 0.6916883 0.70983905 0.72428155 0.67819715 0.7461416 0.6599787 0.6787271 0.7268925 0.6599389 0.7089262 0.7427432 0.67889416 0.70898694 0.7412866 0.6888188 0.70719665 0.6418716 0.72093666 0.70704097 0.6924293 0.7293279 0.746064 0.6571686 0.74604344 0.6778591 0.7218289 0.7414272 0.6788678 0.7428462 0.6778106 0.6430673 0.72943896 0.64993834 0.6787985 0.68840325 0.68865985 0.72316563 0.742967 0.67806214 0.64980954 0.6431439 0.72565764
0.8088088 0.7267553 0.69210696 0.68892294 0.6405667 0.7079362 0.7257313 0.69256383 0.6405815 0.6916853 0.709839 0.7242806 0.6781877 0.7461399 0.6599657 0.6787152 0.7268918 0.6599254 0.7089277 0.7427468 0.67888254 0.7089878 0.74129087 0.68881416 0.70719886 0.64186245 0.7209383 0.7070447 0.69242567 0.72932625 0.746063 0.65715885 0.74604267 0.6778509 0.72183114 0.7414302 0.6788564 0.74284875 0.6778028 0.64305604 0.7294356 0.64992714 0.67878777 0.6883974 0.688655 0.7231656 0.74296856 0.6780538 0.64979845 0.64313334 0.72565824
0.8098098 0.7267564 0.6921032 0.6889173 0.64055836 0.7079391 0.72573256 0.69256186 0.64057297 0.6916824 0.70983887 0.72427964 0.6781783 0.74613804 0.65995276 0.6787034 0.72689116 0.659912 0.7089292 0.74275017 0.678871 0.70898855 0.74129504 0.6888096 0.7072011 0.6418535 0.72094 0.7070485 0.6924221 0.7293245 0.7460619 0.65714914 0.7460418 0.67784274 0.72183335 0.74143314 0.678845 0.7428512 0.67779505 0.64304495 0.7294323 0.6499161 0.67877716 0.6883917 0.68865025 0.7231655 0.74296993 0.6780455 0.64978755 0.6431229 0.7256588
0.8108108 0.72675735 0.6920995 0.6889116 0.6405502 0.70794195 0.7257337 0.69255996 0.6405647 0.69167954 0.70983875 0.72427857 0.678169 0.74613607 0.65993994 0.6786917 0.7268904 0.65989876 0.7089307 0.7427535 0.67885953 0.7089893 0.74129915 0.688805 0.7072034 0.6418447 0.72094154 0.70705223 0.6924185 0.7293227 0.74606067 0.65713954 0.74604076 0.67783463 0.72183555 0.74143595 0.6788337 0.7428536 0.6777874 0.64303404 0.7294288 0.6499052 0.67876655 0.68838596 0.6886455 0.7231654 0.74297124 0.67803735 0.6497767 0.64311266 0.72565925
0.8118118 0.72675824 0.6920958 0.688906 0.6405422 0.7079448 0.72573483 0.6925581 0.64055645 0.6916767 0.7098386 0.7242775 0.6781598 0.746134 0.65992725 0.67868 0.7268896 0.6598856 0.7089321 0.74275666 0.6788481 0.7089901 0.7413031 0.68880045 0.7072056 0.64183605 0.7209431 0.7070559 0.692415 0.72932076 0.7460593 0.6571301 0.7460397 0.6778266 0.7218377 0.7414387 0.67882246 0.74285585 0.6777798 0.64302325 0.7294254 0.6498944 0.67875606 0.68838024 0.6886408 0.7231652 0.74297243 0.6780292 0.649766 0.6431026 0.7256597
0.8128128 0.7267591 0.6920922 0.6889005 0.6405344 0.7079476 0.7257359 0.69255626 0.64054847 0.6916739 0.70983845 0.7242763 0.6781506 0.7461318 0.6599147 0.67866844 0.7268888 0.65987253 0.7089336 0.74275976 0.67883676 0.7089909 0.74130696 0.688796 0.7072078 0.6418276 0.7209446 0.7070596 0.6924115 0.7293188 0.74605787 0.65712076 0.74603844 0.6778186 0.7218397 0.7414413 0.6788113 0.74285793 0.6777723 0.64301264 0.7294218 0.6498838 0.67874557 0.68837464 0.6886361 0.723165 0.7429735 0.67802113 0.6497555 0.64309263 0.7256601
0.8138138 0.72675985 0.69208854 0.6888949 0.6405267 0.7079504 0.7257369 0.6925544 0.6405406 0.6916711 0.7098383 0.7242751 0.6781414 0.74612945 0.65990216 0.6786569 0.7268878 0.65985954 0.70893496 0.74276274 0.67882544 0.7089916 0.7413107 0.6887915 0.70721 0.64181924 0.7209461 0.7070633 0.692408 0.7293168 0.74605626 0.6571115 0.74603707 0.67781067 0.72184175 0.7414439 0.6788002 0.74285996 0.6777648 0.6430022 0.72941816 0.64987326 0.6787352 0.68836904 0.6886315 0.7231647 0.74297446 0.67801315 0.6497451 0.6430828 0.7256604
0.8148148 0.7267605 0.69208497 0.68888944 0.64051926 0.7079532 0.72573787 0.6925526 0.640533 0.6916683 0.7098381 0.72427386 0.67813236 0.746127 0.6598898 0.67864543 0.72688687 0.65984666 0.7089364 0.7427656 0.67881423 0.7089923 0.74131435 0.6887871 0.7072122 0.6418111 0.7209475 0.707067 0.69240457 0.7293147 0.74605453 0.6571024 0.74603564 0.67780286 0.7218437 0.74144626 0.6787892 0.7428619 0.6777574 0.6429919 0.72941446 0.6498629 0.6787249 0.6883635 0.6886269 0.7231643 0.7429753 0.6780052 0.6497348 0.64307314 0.7256607
0.8158158 0.72676116 0.6920814 0.688884 0.64051193 0.707956 0.72573876 0.69255084 0.6405254 0.6916656 0.70983785 0.7242725 0.6781234 0.7461245 0.65987754 0.67863405 0.72688586 0.6598339 0.70893776 0.74276835 0.6788031 0.708993 0.74131787 0.68878275 0.7072144 0.6418031 0.7209489 0.70707065 0.6924011 0.7293125 0.74605274 0.6570934 0.746034 0.67779505 0.7218456 0.7414486 0.67877823 0.7428637 0.67775005 0.64298177 0.7294107 0.64985263 0.67871463 0.68835795 0.68862236 0.7231639 0.74297607 0.67799735 0.64972466 0.64306366 0.72566086
0.8168168 0.72676176 0.6920779 0.68887866 0.6405047 0.70795876 0.7257396 0.69254905 0.64051807 0.69166285 0.7098376 0.7242711 0.6781145 0.7461218 0.6598654 0.6786227 0.7268848 0.6598213 0.70893914 0.74277097 0.678792 0.7089937 0.74132127 0.6887784 0.70721656 0.6417952 0.7209502 0.70707434 0.6923978 0.7293103 0.7460508 0.6570845 0.74603236 0.67778736 0.7218475 0.7414508 0.6787673 0.7428654 0.6777428 0.64297175 0.7294069 0.6498425 0.6787044 0.6883525 0.6886179 0.7231634 0.74297667 0.67798954 0.64971465 0.6430543 0.72566104
0.8178178 0.72676224 0.69207436 0.6888733 0.64049774 0.7079615 0.7257404 0.6925473 0.64051086 0.6916602 0.7098374 0.7242697 0.6781056 0.746119 0.6598533 0.67861146 0.72688365 0.65980875 0.70894045 0.7427735 0.678781 0.7089944 0.7413246 0.6887741 0.70721877 0.64178747 0.7209515 0.707078 0.6923944 0.72930795 0.74604875 0.65707576 0.74603057 0.67777973 0.72184926 0.7414529 0.6787565 0.742867 0.67773557 0.6429619 0.729403 0.6498325 0.67869425 0.68834704 0.6886134 0.72316295 0.7429772 0.67798185 0.64970475 0.64304507 0.72566116
0.8188188 0.7267627 0.6920709 0.688868 0.6404909 0.70796424 0.7257411 0.69254565 0.6405038 0.6916576 0.7098371 0.7242682 0.6780968 0.7461161 0.65984136 0.67860025 0.72688246 0.6597963 0.7089418 0.74277586 0.67877 0.70899504 0.74132776 0.6887698 0.7072209 0.6417799 0.7209527 0.7070816 0.6923911 0.72930557 0.7460466 0.6570671 0.74602866 0.67777216 0.72185105 0.7414549 0.6787457 0.7428685 0.6777285 0.64295226 0.7293991 0.64982265 0.6786842 0.6883417 0.68860894 0.72316235 0.7429776 0.67797416 0.649695 0.643036 0.72566116
0.8198198 0.72676307 0.6920675 0.68886274 0.64048415 0.707967 0.72574174 0.6925439 0.64049697 0.691655 0.7098368 0.72426665 0.678088 0.74611306 0.6598295 0.67858917 0.7268812 0.65978396 0.7089431 0.7427781 0.6787591 0.70899564 0.74133086 0.6887656 0.70722306 0.64177245 0.72095394 0.7070852 0.69238776 0.72930306 0.7460443 0.65705854 0.74602664 0.6777646 0.7218527 0.7414568 0.678735 0.74286985 0.6777214 0.6429427 0.72939503 0.6498129 0.67867416 0.6883364 0.6886046 0.72316176 0.7429779 0.6779666 0.6496854 0.64302707 0.72566116
0.8208208 0.7267634 0.6920641 0.6888575 0.64047766 0.70796967 0.72574234 0.69254225 0.64049023 0.6916524 0.7098365 0.72426504 0.67807937 0.7461099 0.65981776 0.67857814 0.7268799 0.65977174 0.7089444 0.7427803 0.6787483 0.7089963 0.7413339 0.6887614 0.7072252 0.6417652 0.7209551 0.7070888 0.6923845 0.72930056 0.7460419 0.65705013 0.7460245 0.67775714 0.7218544 0.74145865 0.67872435 0.74287117 0.67771435 0.64293337 0.729391 0.6498033 0.6786642 0.68833107 0.68860024 0.7231611 0.74297816 0.677959 0.64967585 0.6430183 0.7256611
0.8218218 0.72676367 0.6920607 0.6888523 0.6404713 0.70797235 0.7257429 0.69254065 0.6404837 0.69164985 0.7098361 0.72426337 0.6780707 0.7461067 0.65980613 0.6785671 0.7268785 0.65975964 0.70894563 0.74278235 0.6787375 0.7089969 0.74133676 0.68875724 0.70722735 0.641758 0.7209562 0.7070924 0.69238126 0.72929794 0.7460394 0.6570418 0.7460222 0.67774975 0.721856 0.7414603 0.6787138 0.7428723 0.67770743 0.64292413 0.7293868 0.6497938 0.6786543 0.68832576 0.6885959 0.7231604 0.7429782 0.6779516 0.6496665 0.64300966 0.725661
0.8228228 0.7267639 0.6920574 0.6888472 0.6404651 0.70797503 0.72574335 0.69253904 0.6404773 0.69164735 0.7098358 0.72426164 0.6780622 0.7461033 0.6597946 0.6785562 0.7268771 0.6597476 0.7089469 0.7427843 0.6787268 0.7089975 0.74133956 0.6887532 0.7072295 0.64175105 0.7209573 0.707096 0.69237804 0.7292953 0.7460368 0.65703356 0.74601984 0.6777424 0.7218575 0.74146193 0.6787033 0.7428734 0.6777006 0.64291507 0.72938263 0.64978445 0.6786445 0.6883206 0.68859166 0.7231596 0.7429782 0.6779442 0.6496572 0.64300114 0.72566086
0.8238238 0.726764 0.6920541 0.68884206 0.64045906 0.7079777 0.7257438 0.6925374 0.6404711 0.6916449 0.70983547 0.72425985 0.67805374 0.74609977 0.6597832 0.6785454 0.7268756 0.6597357 0.70894814 0.74278617 0.6787162 0.708998 0.74134225 0.6887491 0.70723164 0.6417442 0.7209583 0.70709956 0.6923749 0.7292926 0.7460341 0.65702546 0.74601734 0.6777352 0.721859 0.7414635 0.6786928 0.7428743 0.6776937 0.6429061 0.72937834 0.6497752 0.6786347 0.6883154 0.68858737 0.7231588 0.7429781 0.67793685 0.6496481 0.6429928 0.7256606
0.8248248 0.7267641 0.6920508 0.688837 0.64045316 0.70798033 0.7257441 0.6925359 0.640465 0.69164246 0.70983505 0.72425807 0.6780453 0.7460962 0.6597719 0.6785346 0.72687405 0.6597239 0.7089494 0.7427879 0.67870563 0.7089986 0.7413448 0.688745 0.7072337 0.6417375 0.7209593 0.70710313 0.6923717 0.72928977 0.7460313 0.65701747 0.7460148 0.677728 0.72186047 0.7414649 0.67868245 0.7428752 0.677687 0.64289737 0.729374 0.6497661 0.678625 0.68831027 0.6885832 0.7231579 0.74297786 0.67792964 0.64963907 0.64298457 0.7256603
0.8258258 0.7267641 0.6920476 0.688832 0.64044744 0.70798296 0.7257444 0.6925344 0.6404591 0.69164 0.7098347 0.72425616 0.6780369 0.74609244 0.6597607 0.6785239 0.72687244 0.6597122 0.7089506 0.7427895 0.67869514 0.70899916 0.74134725 0.688741 0.7072359 0.6417309 0.72096026 0.70710665 0.6923686 0.72928685 0.74602836 0.65700954 0.74601203 0.67772084 0.72186184 0.7414662 0.67867213 0.742876 0.6776803 0.6428888 0.7293696 0.6497571 0.67861533 0.6883052 0.688579 0.723157 0.74297756 0.6779224 0.6496302 0.64297646 0.72566
0.8268268 0.7267641 0.6920444 0.688827 0.6404419 0.7079856 0.7257447 0.69253284 0.64045334 0.69163764 0.7098343 0.7242542 0.67802864 0.7460886 0.6597496 0.6785133 0.72687083 0.65970063 0.7089517 0.742791 0.6786847 0.70899963 0.74134964 0.6887371 0.70723796 0.64172447 0.72096115 0.7071102 0.6923655 0.7292839 0.7460253 0.65700173 0.7460092 0.67771375 0.72186315 0.7414675 0.6786619 0.74287665 0.6776737 0.6428803 0.7293651 0.6497482 0.67860574 0.68830013 0.6885749 0.723156 0.74297714 0.6779153 0.6496214 0.64296854 0.7256596
0.8278278 0.72676396 0.6920412 0.68882203 0.6404365 0.70798814 0.7257449 0.69253135 0.64044774 0.6916353 0.7098338 0.7242522 0.6780204 0.74608463 0.6597386 0.67850274 0.7268691 0.6596891 0.7089529 0.7427924 0.67867434 0.7090002 0.7413519 0.68873316 0.70724005 0.6417182 0.720962 0.70711374 0.6923625 0.7292809 0.74602216 0.6569941 0.74600625 0.6777068 0.72186446 0.7414686 0.67865175 0.7428772 0.67766714 0.642872 0.7293606 0.6497395 0.6785962 0.6882951 0.6885708 0.72315496 0.7429766 0.6779082 0.6496128 0.6429607 0.7256592
0.8288288 0.7267638 0.69203806 0.68881714 0.6404312 0.70799077 0.725745 0.6925299 0.6404423 0.691633 0.7098334 0.72425014 0.67801225 0.7460806 0.65972775 0.67849225 0.7268673 0.65967774 0.70895404 0.7427937 0.678664 0.70900065 0.74135405 0.6887293 0.70724213 0.641712 0.7209628 0.7071172 0.69235945 0.72927785 0.7460189 0.65698653 0.74600315 0.6776998 0.7218657 0.7414696 0.6786416 0.74287766 0.6776607 0.6428638 0.729356 0.64973086 0.6785867 0.6882902 0.68856674 0.7231539 0.74297595 0.6779012 0.64960426 0.64295304 0.7256587
0.8298298 0.72676355 0.69203496 0.68881226 0.64042616 0.7079933 0.72574514 0.6925285 0.64043707 0.6916307 0.7098329 0.724248 0.6780042 0.7460764 0.65971696 0.6784818 0.72686553 0.6596665 0.70895517 0.7427949 0.6786538 0.7090011 0.74135613 0.6887254 0.7072442 0.641706 0.7209636 0.7071207 0.69235647 0.7292747 0.7460155 0.6569791 0.746 0.6776929 0.72186685 0.7414706 0.67863154 0.742878 0.67765427 0.6428558 0.72935134 0.6497224 0.67857736 0.68828523 0.68856275 0.72315276 0.74297523 0.67789423 0.64959586 0.64294547 0.7256582
0.8308308 0.72676325 0.69203186 0.6888074 0.6404212 0.7079959 0.72574514 0.69252706 0.64043194 0.69162846 0.70983243 0.72424585 0.67799616 0.7460721 0.6597063 0.67847145 0.7268636 0.65965533 0.7089563 0.742796 0.6786436 0.7090016 0.7413581 0.6887216 0.70724624 0.64170015 0.7209644 0.7071242 0.6923535 0.7292715 0.74601203 0.65697175 0.7459967 0.6776861 0.72186804 0.74147147 0.6786216 0.7428783 0.6776479 0.64284796 0.72934663 0.649714 0.678568 0.68828034 0.68855876 0.72315156 0.74297434 0.6778873 0.64958763 0.6429381 0.7256576
0.8318318 0.7267629 0.6920288 0.68880266 0.64041644 0.7079984 0.72574514 0.6925256 0.640427 0.6916262 0.7098319 0.72424364 0.6779882 0.7460677 0.6596957 0.6784612 0.7268617 0.65964425 0.7089574 0.74279696 0.6786335 0.709002 0.74135995 0.6887178 0.70724833 0.64169437 0.7209651 0.7071277 0.69235057 0.7292682 0.7460084 0.65696454 0.74599326 0.67767936 0.7218691 0.74147224 0.67861164 0.74287844 0.6776416 0.6428402 0.7293418 0.6497057 0.6785587 0.6882755 0.6885548 0.7231503 0.74297345 0.6778805 0.64957947 0.64293075 0.725657
0.8328328 0.7267625 0.6920258 0.68879795 0.6404118 0.7080009 0.7257451 0.6925243 0.64042217 0.691624 0.7098314 0.7242413 0.6779803 0.7460632 0.65968525 0.67845094 0.7268597 0.6596333 0.70895845 0.74279785 0.67862344 0.70900244 0.74136174 0.6887141 0.70725036 0.64168876 0.72096574 0.70713115 0.69234765 0.7292648 0.7460047 0.65695745 0.74598974 0.6776726 0.7218701 0.7414729 0.6786018 0.7428785 0.6776354 0.64283264 0.729337 0.6496976 0.67854947 0.6882707 0.6885509 0.723149 0.7429724 0.67787373 0.6495714 0.64292365 0.7256563
0.8338338 0.726762 0.6920228 0.68879324 0.6404073 0.7080034 0.7257449 0.69252294 0.6404176 0.69162184 0.7098308 0.724239 0.67797244 0.7460585 0.6596749 0.6784408 0.72685766 0.65962243 0.7089595 0.7427986 0.6786135 0.70900285 0.7413634 0.68871033 0.7072524 0.64168334 0.72096634 0.70713454 0.6923447 0.7292614 0.7460008 0.6569504 0.7459861 0.677666 0.72187114 0.7414735 0.678592 0.74287844 0.6776292 0.64282525 0.72933203 0.64968956 0.6785403 0.6882659 0.688547 0.7231477 0.74297124 0.67786705 0.6495635 0.6429166 0.72565556
0.8348348 0.72676146 0.6920199 0.6887886 0.64040303 0.7080059 0.7257447 0.69252163 0.64041305 0.6916197 0.7098303 0.7242366 0.6779647 0.74605376 0.6596646 0.67843074 0.7268555 0.6596117 0.70896053 0.7427993 0.67860353 0.70900327 0.74136496 0.68870664 0.7072544 0.64167804 0.7209669 0.707138 0.69234186 0.7292579 0.7459969 0.65694356 0.74598235 0.67765945 0.72187203 0.741474 0.6785823 0.7428783 0.6776231 0.6428179 0.7293271 0.6496817 0.67853117 0.6882612 0.6885432 0.72314626 0.74297 0.6778604 0.6495557 0.64290977 0.7256547
0.8358358 0.72676086 0.69201696 0.68878394 0.64039886 0.7080084 0.7257445 0.6925203 0.6404087 0.6916176 0.7098297 0.7242341 0.677957 0.74604887 0.65965444 0.6784207 0.7268534 0.6596011 0.70896155 0.7427999 0.6785937 0.7090036 0.7413664 0.688703 0.70725644 0.64167285 0.7209674 0.7071414 0.69233906 0.72925436 0.74599284 0.65693676 0.7459785 0.67765296 0.7218729 0.7414744 0.67857265 0.7428781 0.6776171 0.64281076 0.729322 0.6496739 0.67852217 0.68825656 0.6885394 0.7231448 0.7429687 0.6778538 0.649548 0.64290303 0.7256539
0.8368368 0.7267602 0.69201404 0.68877935 0.64039487 0.70801085 0.7257442 0.69251907 0.6404045 0.6916155 0.7098291 0.7242316 0.67794937 0.7460439 0.65964437 0.67841077 0.7268511 0.65959054 0.70896256 0.7428003 0.6785839 0.70900404 0.7413678 0.6886994 0.70725846 0.6416678 0.7209679 0.7071448 0.69233626 0.7292507 0.74598867 0.65693015 0.7459745 0.6776465 0.7218738 0.7414746 0.67856306 0.7428777 0.67761105 0.6428038 0.72931695 0.6496662 0.67851317 0.6882519 0.68853563 0.72314334 0.74296725 0.67784727 0.6495404 0.6428964 0.725653
0.8378378 0.7267595 0.6920112 0.6887748 0.640391 0.7080133 0.72574383 0.6925178 0.6404005 0.69161344 0.7098285 0.72422904 0.6779418 0.74603885 0.6596344 0.6784009 0.72684884 0.6595801 0.7089636 0.7428007 0.6785742 0.70900434 0.74136907 0.68869585 0.70726043 0.6416629 0.72096837 0.7071482 0.6923335 0.72924703 0.74598444 0.6569236 0.74597037 0.67764014 0.7218746 0.74147487 0.6785535 0.74287724 0.67760515 0.64279693 0.72931176 0.6496586 0.6785042 0.6882473 0.68853194 0.7231418 0.7429657 0.6778408 0.649533 0.64289 0.72565204
0.8388388 0.7267587 0.6920083 0.6887703 0.64038724 0.70801574 0.7257434 0.69251657 0.64039665 0.6916114 0.7098279 0.7242264 0.6779343 0.7460336 0.6596246 0.67839104 0.7268465 0.6595698 0.7089645 0.74280095 0.67856455 0.7090047 0.74137026 0.68869233 0.7072624 0.6416582 0.7209687 0.7071516 0.6923308 0.7292433 0.74598 0.65691715 0.74596614 0.6776338 0.7218753 0.7414749 0.67854404 0.74287665 0.6775993 0.6427902 0.7293065 0.6496512 0.6784954 0.6882428 0.68852824 0.7231402 0.7429641 0.6778344 0.64952564 0.64288366 0.7256511
0.8398398 0.7267579 0.6920055 0.6887658 0.6403837 0.7080181 0.725743 0.6925154 0.6403929 0.69160944 0.70982724 0.72422373 0.67792684 0.7460283 0.6596148 0.6783813 0.72684413 0.65955955 0.7089655 0.74280113 0.67855495 0.709005 0.74137133 0.6886888 0.7072644 0.6416536 0.7209691 0.7071549 0.69232804 0.72923946 0.7459755 0.65691084 0.7459618 0.67762756 0.721876 0.741475 0.6785346 0.742876 0.67759347 0.6427836 0.7293012 0.6496439 0.6784866 0.68823826 0.6885246 0.7231386 0.74296236 0.6778281 0.64951843 0.6428775 0.72565
0.8408408 0.726757 0.6920028 0.6887614 0.64038026 0.70802057 0.72574246 0.69251424 0.6403893 0.6916075 0.7098266 0.724221 0.67791945 0.74602294 0.65960515 0.6783716 0.7268417 0.6595494 0.70896643 0.7428012 0.6785454 0.70900536 0.74137235 0.68868536 0.7072664 0.6416491 0.72096944 0.70715827 0.69232535 0.72923553 0.7459709 0.65690464 0.7459573 0.6776214 0.7218767 0.74147487 0.67852527 0.7428752 0.67758775 0.64277714 0.72929585 0.6496367 0.6784779 0.6882338 0.68852097 0.72313684 0.7429606 0.67782176 0.64951134 0.64287144 0.72564894
0.8418418 0.72675604 0.69200003 0.688757 0.640377 0.7080229 0.7257419 0.69251305 0.64038587 0.6916055 0.7098259 0.72421825 0.6779121 0.7460174 0.65959555 0.678362 0.7268392 0.6595394 0.7089674 0.7428012 0.67853594 0.7090056 0.74137324 0.6886819 0.70726836 0.64164484 0.7209697 0.7071616 0.69232273 0.7292316 0.7459662 0.6568985 0.7459528 0.6776153 0.72187734 0.7414747 0.67851603 0.7428744 0.6775821 0.6427708 0.7292904 0.6496296 0.6784692 0.6882293 0.6885174 0.7231351 0.74295866 0.67781556 0.6495044 0.64286554 0.7256478
0.8428428 0.726755 0.6919973 0.68875265 0.6403739 0.7080253 0.72574127 0.6925119 0.6403826 0.6916036 0.70982516 0.7242154 0.6779049 0.74601173 0.6595861 0.6783525 0.7268366 0.6595295 0.7089683 0.7428011 0.6785266 0.7090059 0.7413741 0.68867856 0.70727026 0.64164066 0.7209699 0.70716494 0.6923201 0.7292276 0.7459613 0.65689254 0.7459481 0.6776092 0.7218779 0.7414744 0.6785068 0.7428734 0.6775764 0.6427646 0.72928494 0.6496226 0.6784606 0.688225 0.6885139 0.7231333 0.7429567 0.67780936 0.64949757 0.6428598 0.7256466
0.8438438 0.72675395 0.6919946 0.68874836 0.64037085 0.70802766 0.7257406 0.69251084 0.6403794 0.69160175 0.70982444 0.7242125 0.6778977 0.746006 0.6595767 0.67834294 0.726834 0.6595197 0.7089692 0.74280083 0.6785172 0.70900613 0.7413748 0.68867517 0.70727223 0.6416366 0.7209701 0.7071682 0.6923175 0.7292235 0.74595636 0.65688664 0.7459433 0.67760324 0.7218784 0.74147403 0.6784976 0.7428723 0.6775709 0.64275855 0.7292794 0.64961576 0.678452 0.6882206 0.68851036 0.7231315 0.7429546 0.6778033 0.64949083 0.6428542 0.72564536
0.8448448 0.7267528 0.691992 0.68874407 0.640368 0.70803 0.7257399 0.6925097 0.64037645 0.6915999 0.7098237 0.72420955 0.6778906 0.7460002 0.6595674 0.6783335 0.7268313 0.65950996 0.70897007 0.74280053 0.6785079 0.7090064 0.74137545 0.6886719 0.70727414 0.64163274 0.7209703 0.70717156 0.6923149 0.7292194 0.7459513 0.6568809 0.7459384 0.6775973 0.7218789 0.74147356 0.67848855 0.7428711 0.6775654 0.64275265 0.7292738 0.649609 0.67844355 0.68821627 0.6885069 0.7231296 0.7429524 0.6777972 0.6494842 0.64284873 0.72564405
0.8458458 0.7267516 0.69198936 0.68873984 0.6403653 0.7080323 0.7257392 0.69250864 0.6403736 0.69159806 0.70982295 0.72420657 0.6778835 0.7459942 0.65955824 0.67832416 0.72682863 0.65950036 0.7089709 0.74280006 0.67849874 0.70900667 0.741376 0.68866855 0.70727605 0.641629 0.72097033 0.70717484 0.6923124 0.72921515 0.7459461 0.65687525 0.7459334 0.67759144 0.7218793 0.74147296 0.6784795 0.74286985 0.67756 0.64274687 0.72926813 0.6496024 0.67843515 0.688212 0.68850344 0.72312766 0.74295014 0.6777912 0.6494777 0.64284337 0.72564274
0.8468468 0.7267504 0.69198674 0.6887356 0.64036274 0.7080346 0.72573835 0.6925076 0.64037085 0.69159627 0.7098222 0.72420347 0.67787653 0.7459882 0.6595492 0.6783149 0.72682583 0.6594909 0.70897174 0.7427996 0.6784896 0.70900685 0.7413764 0.68866533 0.707278 0.64162534 0.7209704 0.70717806 0.69230986 0.72921085 0.74594086 0.6568697 0.7459283 0.67758566 0.72187966 0.7414723 0.67847055 0.7428684 0.67755455 0.64274114 0.7292624 0.6495959 0.67842674 0.68820775 0.6885001 0.7231257 0.74294776 0.6777852 0.6494714 0.6428382 0.72564137
0.8478478 0.7267491 0.6919842 0.68873143 0.6403603 0.7080369 0.72573745 0.6925066 0.6403683 0.69159454 0.7098214 0.72420037 0.6778696 0.74598205 0.6595402 0.6783057 0.72682303 0.65948147 0.7089726 0.7427989 0.6784805 0.7090071 0.74137676 0.6886621 0.70727986 0.6416219 0.72097045 0.70718133 0.6923074 0.7292065 0.74593544 0.6568643 0.74592304 0.6775799 0.72187996 0.7414715 0.6784617 0.74286693 0.67754924 0.6427356 0.72925663 0.64958954 0.67841846 0.6882036 0.6884967 0.72312367 0.74294525 0.6777794 0.64946514 0.6428331 0.7256399
0.8488488 0.72674775 0.6919817 0.6887273 0.640358 0.70803916 0.72573656 0.6925056 0.64036584 0.69159275 0.70982057 0.7241972 0.6778627 0.7459758 0.65953124 0.6782965 0.7268202 0.65947217 0.7089734 0.7427982 0.6784715 0.70900726 0.741377 0.68865895 0.70728177 0.6416186 0.7209704 0.70718455 0.69230497 0.72920215 0.74592996 0.656859 0.74591774 0.6775742 0.72188026 0.74147063 0.6784528 0.7428653 0.677544 0.6427302 0.7292508 0.6495833 0.67841023 0.6881994 0.68849343 0.7231216 0.7429427 0.67777354 0.649459 0.64282817 0.7256384
0.8498498 0.7267463 0.69197917 0.6887232 0.6403558 0.7080414 0.7257356 0.69250464 0.6403636 0.6915911 0.70981973 0.724194 0.6778559 0.7459694 0.6595224 0.6782874 0.72681725 0.6594629 0.7089742 0.7427974 0.6784625 0.70900744 0.7413772 0.6886558 0.7072837 0.6416154 0.72097033 0.70718783 0.6923025 0.7291977 0.74592435 0.65685374 0.74591225 0.6775686 0.7218805 0.7414697 0.678444 0.74286366 0.67753875 0.6427249 0.7292449 0.64957714 0.67840207 0.6881953 0.68849015 0.72311944 0.74294 0.67776775 0.649453 0.6428234 0.7256369
0.8508509 0.72674483 0.69197667 0.68871915 0.6403538 0.70804363 0.7257346 0.6925037 0.64036137 0.6915894 0.7098189 0.7241907 0.6778492 0.745963 0.6595137 0.6782784 0.72681427 0.6594538 0.70897496 0.7427964 0.6784536 0.70900756 0.74137723 0.6886527 0.7072855 0.64161235 0.7209702 0.707191 0.69230014 0.72919315 0.74591863 0.65684867 0.7459067 0.6775631 0.7218807 0.7414686 0.67843527 0.7428618 0.6775336 0.64271975 0.72923887 0.6495711 0.6783939 0.68819124 0.6884869 0.7231173 0.74293727 0.67776203 0.64944714 0.64281875 0.7256353
0.8518519 0.72674334 0.6919742 0.68871516 0.6403519 0.70804584 0.7257335 0.69250274 0.64035934 0.69158775 0.709818 0.72418743 0.6778425 0.7459564 0.65950507 0.6782694 0.72681123 0.6594448 0.7089757 0.74279535 0.6784448 0.70900774 0.7413772 0.68864965 0.7072874 0.64160943 0.72097003 0.7071942 0.69229776 0.72918856 0.7459128 0.65684366 0.74590105 0.6775576 0.7218808 0.7414675 0.6784266 0.7428599 0.6775285 0.6427147 0.72923285 0.6495652 0.67838585 0.6881872 0.68848366 0.723115 0.7429344 0.67775637 0.64944136 0.6428142 0.7256336
0.8528529 0.72674173 0.6919718 0.68871117 0.6403501 0.70804805 0.7257324 0.69250184 0.64035743 0.69158614 0.7098171 0.72418404 0.6778359 0.74594975 0.65949655 0.6782605 0.72680813 0.6594359 0.70897645 0.7427942 0.67843604 0.70900786 0.74137706 0.6886466 0.7072892 0.6416067 0.72096986 0.7071974 0.6922954 0.7291839 0.74590683 0.6568388 0.74589527 0.67755216 0.72188085 0.7414662 0.67841804 0.74285793 0.6775235 0.6427098 0.72922677 0.64955944 0.67837787 0.6881832 0.6884805 0.72311276 0.7429314 0.6777508 0.6494357 0.6428098 0.72563195
0.8538539 0.7267401 0.6919694 0.68870723 0.64034843 0.70805025 0.72573125 0.69250095 0.6403557 0.6915845 0.7098162 0.72418064 0.6778293 0.745943 0.6594881 0.6782516 0.72680503 0.6594271 0.70897716 0.74279296 0.67842734 0.709008 0.7413768 0.6886436 0.70729107 0.64160407 0.7209696 0.7072006 0.69229305 0.7291792 0.74590075 0.656834 0.74588937 0.6775468 0.7218809 0.7414649 0.67840946 0.7428558 0.67751855 0.642705 0.7292206 0.6495538 0.67836994 0.6881792 0.6884774 0.7231105 0.7429284 0.6777453 0.64943016 0.6428056 0.7256302
0.8548549 0.72673845 0.691967 0.6887033 0.64034694 0.70805246 0.72573 0.69250005 0.64035404 0.691583 0.70981526 0.7241771 0.6778228 0.74593616 0.6594797 0.67824286 0.7268018 0.65941834 0.7089779 0.74279165 0.67841864 0.70900804 0.7413765 0.68864065 0.7072929 0.64160156 0.7209693 0.70720375 0.6922908 0.72917444 0.7458946 0.6568293 0.74588335 0.6775415 0.7218809 0.7414634 0.678401 0.7428536 0.6775136 0.64270043 0.72921443 0.64954823 0.6783621 0.68817526 0.6884743 0.7231081 0.7429252 0.6777398 0.64942473 0.64280146 0.72562844
0.8558559 0.72673666 0.6919647 0.6886994 0.6403456 0.7080546 0.72572875 0.6924992 0.64035255 0.6915814 0.70981437 0.7241736 0.6778164 0.7459292 0.6594714 0.67823416 0.7267986 0.65940976 0.70897853 0.74279016 0.67841005 0.70900816 0.7413761 0.68863773 0.7072947 0.64159924 0.720969 0.7072069 0.6922885 0.72916955 0.74588835 0.65682477 0.74587727 0.67753625 0.72188085 0.74146193 0.6783926 0.74285126 0.6775088 0.6426959 0.7292082 0.6495428 0.67835426 0.6881714 0.6884712 0.7231057 0.74292195 0.6777344 0.6494195 0.6427975 0.7256266
0.8568569 0.7267349 0.69196236 0.6886956 0.6403443 0.70805675 0.72572744 0.6924984 0.6403512 0.69157994 0.70981336 0.72417 0.67781 0.74592215 0.6594632 0.67822546 0.7267953 0.6594012 0.70897925 0.7427886 0.6784015 0.7090082 0.74137557 0.6886348 0.70729655 0.64159703 0.72096866 0.70721 0.69228625 0.72916466 0.745882 0.6568203 0.74587107 0.67753106 0.72188073 0.74146026 0.6783842 0.7428489 0.67750394 0.64269155 0.72920185 0.64953744 0.6783465 0.6881675 0.68846816 0.7231033 0.7429186 0.677729 0.6494143 0.64279366 0.72562474
0.8578579 0.726733 0.6919601 0.6886918 0.6403432 0.70805883 0.72572607 0.6924976 0.6403499 0.69157845 0.7098124 0.72416645 0.6778037 0.745915 0.6594551 0.6782169 0.726792 0.6593928 0.7089799 0.742787 0.67839307 0.7090083 0.7413749 0.68863195 0.70729834 0.64159495 0.72096825 0.7072131 0.69228405 0.7291597 0.7458755 0.65681595 0.74586475 0.677526 0.72188056 0.74145854 0.6783759 0.74284637 0.67749923 0.6426873 0.7291955 0.64953226 0.6783388 0.6881637 0.6884652 0.7231008 0.74291515 0.67772365 0.64940923 0.64278996 0.7256228
0.8588589 0.7267311 0.69195783 0.688688 0.64034224 0.708061 0.72572464 0.69249684 0.6403488 0.691577 0.7098114 0.72416276 0.67779744 0.7459078 0.65944713 0.67820835 0.7267886 0.6593844 0.7089805 0.7427852 0.67838466 0.7090083 0.7413742 0.68862915 0.7073001 0.64159304 0.7209678 0.7072162 0.69228184 0.7291547 0.7458689 0.65681165 0.7458584 0.67752093 0.7218804 0.74145675 0.6783676 0.74284375 0.6774946 0.6426832 0.72918904 0.6495272 0.6783312 0.68815994 0.68846226 0.7230982 0.7429116 0.6777184 0.6494043 0.6427864 0.7256208
0.8598599 0.72672915 0.69195557 0.6886843 0.6403414 0.70806307 0.72572315 0.69249606 0.64034784 0.6915756 0.7098104 0.72415906 0.67779124 0.7459004 0.6594392 0.6781998 0.7267851 0.65937614 0.70898116 0.74278337 0.6783763 0.7090083 0.7413734 0.68862635 0.7073019 0.6415912 0.7209673 0.7072193 0.6922797 0.72914964 0.7458622 0.65680754 0.7458519 0.6775159 0.72188014 0.74145484 0.67835945 0.742841 0.67748994 0.6426793 0.72918254 0.64952224 0.67832357 0.6881562 0.68845934 0.72309566 0.74290794 0.6777132 0.64939946 0.6427829 0.7256188
0.8608609 0.7267272 0.69195336 0.6886806 0.64034075 0.70806515 0.72572166 0.69249535 0.640347 0.6915742 0.70980936 0.72415525 0.6777851 0.745893 0.6594314 0.6781914 0.72678167 0.659368 0.70898175 0.7427814 0.678368 0.7090083 0.7413725 0.6886236 0.70730364 0.6415895 0.7209668 0.7072224 0.69227755 0.7291445 0.7458554 0.6568035 0.74584526 0.677511 0.72187984 0.7414528 0.6783513 0.7428382 0.6774854 0.64267546 0.729176 0.64951736 0.67831606 0.68815243 0.6884564 0.723093 0.7429042 0.6777081 0.64939475 0.64277965 0.7256167
0.8618619 0.7267251 0.6919512 0.6886769 0.6403402 0.7080672 0.72572005 0.6924946 0.6403463 0.69157284 0.7098083 0.72415143 0.677779 0.74588543 0.6594237 0.6781831 0.7267781 0.65935993 0.7089823 0.7427793 0.67835975 0.7090083 0.7413715 0.68862087 0.70730543 0.64158803 0.7209662 0.70722544 0.69227546 0.7291393 0.7458485 0.65679955 0.7458385 0.67750615 0.7218795 0.7414507 0.67834324 0.7428353 0.6774809 0.64267176 0.72916937 0.64951265 0.6783086 0.6881488 0.68845356 0.7230903 0.7429004 0.677703 0.64939016 0.6427765 0.72561455
0.8628629 0.72672296 0.69194907 0.68867326 0.6403398 0.7080692 0.72571844 0.6924939 0.64034575 0.69157153 0.7098072 0.72414756 0.677773 0.7458778 0.6594161 0.67817473 0.7267745 0.65935194 0.7089829 0.74277717 0.6783516 0.7090083 0.7413704 0.6886182 0.70730716 0.6415866 0.7209656 0.70722854 0.6922734 0.7291341 0.7458415 0.65679574 0.7458317 0.6775013 0.72187907 0.7414485 0.6783352 0.7428323 0.67747647 0.6426682 0.7291627 0.649508 0.6783012 0.68814516 0.68845075 0.72308755 0.74289644 0.677698 0.6493857 0.6427734 0.7256124
0.8638639 0.7267208 0.6919469 0.6886697 0.64033955 0.70807123 0.72571677 0.6924932 0.64034534 0.6915702 0.70980614 0.7241437 0.67776704 0.74587005 0.65940857 0.6781665 0.7267709 0.6593441 0.7089834 0.7427749 0.6783435 0.7090082 0.7413692 0.68861556 0.7073089 0.64158535 0.72096497 0.7072316 0.6922713 0.7291287 0.7458344 0.656792 0.7458248 0.67749655 0.72187865 0.74144626 0.67832726 0.7428292 0.6774721 0.6426648 0.72915596 0.6495035 0.6782939 0.6881415 0.688448 0.7230848 0.7428924 0.677693 0.64938134 0.64277047 0.7256102
0.8648649 0.72671854 0.69194484 0.68866616 0.6403394 0.70807326 0.72571504 0.69249254 0.64034504 0.691569 0.7098051 0.7241397 0.67776114 0.7458622 0.6594011 0.67815834 0.7267672 0.65933627 0.70898396 0.7427725 0.67833537 0.70900816 0.74136794 0.68861294 0.7073106 0.6415842 0.72096425 0.70723456 0.69226927 0.72912335 0.7458272 0.65678835 0.7458178 0.6774919 0.7218782 0.7414439 0.67831933 0.742826 0.67746776 0.6426615 0.7291492 0.6494991 0.6782866 0.688138 0.68844527 0.72308195 0.7428883 0.6776881 0.64937705 0.6427677 0.7256079
0.8658659 0.7267163 0.6919428 0.68866265 0.64033943 0.7080753 0.72571325 0.69249195 0.64034486 0.6915677 0.70980394 0.7241357 0.6777553 0.74585426 0.6593938 0.67815024 0.7267635 0.6593285 0.70898443 0.7427701 0.6783274 0.7090081 0.74136657 0.6886103 0.70731235 0.6415832 0.72096354 0.7072376 0.69226724 0.72911793 0.74581987 0.65678483 0.7458107 0.67748725 0.72187763 0.7414414 0.6783115 0.74282265 0.67746353 0.64265835 0.72914237 0.6494949 0.6782794 0.6881345 0.6884425 0.7230791 0.74288404 0.6776833 0.64937294 0.64276505 0.72560555
0.8668669 0.72671396 0.6919408 0.68865913 0.64033955 0.70807725 0.7257114 0.6924913 0.64034486 0.69156647 0.7098028 0.72413164 0.6777495 0.7458462 0.6593865 0.6781422 0.7267597 0.65932095 0.708985 0.7427675 0.67831945 0.709008 0.7413651 0.6886078 0.7073141 0.6415823 0.72096276 0.7072406 0.6922653 0.72911245 0.7458125 0.6567814 0.7458035 0.67748266 0.72187704 0.74143887 0.6783037 0.7428193 0.6774593 0.6426553 0.7291355 0.6494907 0.6782722 0.688131 0.68843985 0.72307616 0.74287975 0.67767847 0.6493689 0.64276254 0.7256032
0.8678679 0.7267115 0.69193876 0.6886557 0.64033985 0.7080792 0.7257095 0.6924907 0.640345 0.6915653 0.7098016 0.72412753 0.6777438 0.74583805 0.65937936 0.67813414 0.72675586 0.65931344 0.70898545 0.74276483 0.6783115 0.70900786 0.74136347 0.6886053 0.70731574 0.6415816 0.7209619 0.70724356 0.6922633 0.7291069 0.74580497 0.65677804 0.74579614 0.67747813 0.7218764 0.7414362 0.67829597 0.7428158 0.6774552 0.6426524 0.7291286 0.64948666 0.6782651 0.6881275 0.6884372 0.7230732 0.74287534 0.67767376 0.649365 0.6427601 0.7256008
0.8688689 0.72670907 0.6919368 0.6886523 0.64034027 0.7080812 0.7257076 0.69249016 0.6403453 0.69156414 0.7098004 0.7241234 0.6777381 0.7458298 0.6593723 0.6781262 0.726752 0.659306 0.70898587 0.7427621 0.6783037 0.70900774 0.7413618 0.6886028 0.7073174 0.64158094 0.7209611 0.70724654 0.6922614 0.7291013 0.74579734 0.6567748 0.74578875 0.6774737 0.7218757 0.74143344 0.67828834 0.7428122 0.6774511 0.64264965 0.7291216 0.6494827 0.67825806 0.6881241 0.6884346 0.7230702 0.7428708 0.6776691 0.6493612 0.64275783 0.7255983
0.8698699 0.72670656 0.6919348 0.68864894 0.6403408 0.7080831 0.7257056 0.69248956 0.6403457 0.69156295 0.70979923 0.7241192 0.67773247 0.7458214 0.65936536 0.67811835 0.72674805 0.65929866 0.70898634 0.7427592 0.6782959 0.7090076 0.74136007 0.68860036 0.7073191 0.64158046 0.7209602 0.7072495 0.6922595 0.7290956 0.74578965 0.65677166 0.7457813 0.6774693 0.721875 0.74143064 0.6782807 0.7428085 0.6774471 0.642647 0.72911453 0.6494789 0.6782511 0.6881207 0.68843204 0.72306716 0.7428662 0.67766446 0.6493575 0.6427557 0.7255958
0.8708709 0.726704 0.6919329 0.6886456 0.6403415 0.708085 0.72570354 0.692489 0.6403462 0.6915619 0.70979804 0.72411495 0.6777269 0.745813 0.6593585 0.67811054 0.72674406 0.65929145 0.70898676 0.74275625 0.6782882 0.70900744 0.7413582 0.6885979 0.70732075 0.6415801 0.7209593 0.70725244 0.6922576 0.72908986 0.74578184 0.6567686 0.7457737 0.67746496 0.72187424 0.7414277 0.67827314 0.74280477 0.6774431 0.6426445 0.7291075 0.6494752 0.6782441 0.6881174 0.68842953 0.723064 0.7428615 0.6776599 0.649354 0.64275366 0.7255932
0.8718719 0.7267014 0.691931 0.68864226 0.64034235 0.7080869 0.72570145 0.69248855 0.6403469 0.6915608 0.7097968 0.72411066 0.67772144 0.7458044 0.6593517 0.6781028 0.72674 0.6592843 0.7089872 0.7427532 0.67828053 0.70900726 0.74135625 0.68859553 0.7073224 0.64157987 0.7209583 0.70725536 0.69225574 0.7290841 0.7457739 0.6567657 0.74576604 0.6774607 0.7218734 0.74142474 0.6782657 0.7428009 0.6774392 0.64264214 0.72910035 0.64947164 0.67823726 0.6881141 0.68842703 0.72306085 0.74285674 0.67765546 0.64935046 0.64275175 0.7255906
0.8728729 0.7266987 0.69192916 0.688639 0.6403433 0.7080888 0.7256993 0.6924881 0.6403477 0.69155973 0.70979553 0.7241063 0.67771596 0.7457958 0.65934503 0.6780951 0.72673595 0.6592772 0.70898753 0.74275005 0.67827296 0.7090071 0.7413542 0.6885932 0.7073241 0.64157975 0.72095734 0.70725834 0.6922539 0.72907823 0.7457659 0.65676284 0.74575824 0.67745644 0.72187257 0.74142164 0.67825824 0.74279696 0.67743534 0.64263994 0.72909313 0.6494682 0.6782304 0.6881108 0.6884245 0.7230577 0.74285185 0.677651 0.6493471 0.64274997 0.7255879
0.8738739 0.72669595 0.6919273 0.68863577 0.64034444 0.70809066 0.72569716 0.6924876 0.6403487 0.6915587 0.7097943 0.7241019 0.6777106 0.745787 0.6593385 0.6780875 0.7267318 0.6592703 0.70898795 0.7427468 0.67826545 0.7090069 0.7413521 0.6885909 0.7073257 0.64157975 0.72095627 0.7072612 0.6922521 0.7290723 0.7457578 0.6567601 0.74575037 0.67745227 0.7218716 0.7414185 0.6782509 0.7427929 0.6774316 0.6426378 0.7290859 0.6494648 0.6782236 0.6881076 0.6884221 0.7230544 0.74284685 0.67764664 0.6493439 0.6427483 0.7255852
0.8748749 0.7266932 0.69192547 0.6886326 0.6403457 0.7080925 0.7256949 0.6924871 0.64034975 0.6915577 0.70979303 0.72409743 0.6777053 0.7457782 0.659332 0.67807996 0.7267276 0.6592634 0.7089883 0.74274343 0.67825794 0.70900667 0.7413498 0.6885886 0.70732737 0.64157987 0.7209552 0.7072641 0.6922503 0.7290663 0.74574965 0.6567574 0.7457424 0.67744815 0.72187066 0.7414152 0.6782436 0.74278873 0.6774278 0.6426358 0.7290786 0.6494615 0.67821693 0.68810445 0.6884197 0.72305113 0.7428418 0.67764235 0.64934075 0.64274675 0.7255824
0.8758759 0.72669035 0.6919237 0.68862945 0.64034706 0.70809436 0.72569263 0.6924867 0.640351 0.6915567 0.7097917 0.72409296 0.6777 0.74576926 0.6593256 0.67807245 0.7267234 0.65925664 0.7089886 0.74274 0.67825055 0.7090064 0.7413475 0.68858635 0.707329 0.64158016 0.72095406 0.707267 0.6922486 0.7290603 0.74574137 0.65675485 0.7457343 0.6774441 0.7218697 0.74141186 0.6782363 0.7427845 0.67742413 0.642634 0.72907126 0.6494584 0.67821026 0.6881013 0.6884173 0.7230478 0.74283665 0.6776381 0.64933777 0.6427453 0.7255796
0.8768769 0.7266875 0.69192195 0.6886263 0.64034855 0.70809615 0.72569025 0.6924863 0.6403523 0.6915558 0.7097904 0.72408843 0.6776948 0.7457602 0.6593193 0.678065 0.7267191 0.65924996 0.70898896 0.7427364 0.67824316 0.7090062 0.7413451 0.68858415 0.7073306 0.6415805 0.7209529 0.70726985 0.69224685 0.7290542 0.745733 0.6567524 0.7457261 0.6774401 0.72186863 0.7414084 0.67822915 0.7427802 0.67742056 0.64263225 0.72906387 0.64945537 0.67820364 0.68809813 0.688415 0.7230444 0.7428314 0.6776339 0.64933485 0.642744 0.72557676
0.8778779 0.7266845 0.6919202 0.68862325 0.6403502 0.708098 0.72568786 0.69248587 0.6403538 0.69155484 0.7097891 0.7240838 0.6776896 0.7457511 0.6593131 0.6780576 0.7267148 0.65924335 0.70898926 0.74273276 0.6782359 0.7090059 0.7413426 0.68858194 0.7073322 0.641581 0.72095174 0.7072727 0.6922451 0.729048 0.74572456 0.65675 0.7457178 0.6774361 0.72186756 0.74140495 0.678222 0.7427758 0.677417 0.6426307 0.7290564 0.64945245 0.6781971 0.6880951 0.68841267 0.72304094 0.74282604 0.67762977 0.64933205 0.6427428 0.72557384
0.8788789 0.72668153 0.6919185 0.68862015 0.640352 0.7080998 0.7256854 0.6924855 0.64035547 0.69155395 0.7097877 0.7240792 0.67768455 0.74574184 0.65930694 0.67805034 0.7267104 0.65923685 0.70898956 0.742729 0.6782286 0.70900565 0.74134004 0.6885798 0.70733374 0.64158165 0.7209505 0.70727557 0.69224346 0.7290418 0.745716 0.65674776 0.7457095 0.67743224 0.7218664 0.7414013 0.6782149 0.7427713 0.67741346 0.6426292 0.7290489 0.6494496 0.6781906 0.68809205 0.6884104 0.7230375 0.7428206 0.67762566 0.6493293 0.64274174 0.7255709
0.8798799 0.72667843 0.6919168 0.68861717 0.6403539 0.7081016 0.725683 0.69248515 0.6403572 0.6915531 0.70978636 0.7240745 0.6776795 0.7457325 0.6593009 0.67804307 0.72670597 0.6592305 0.7089898 0.7427252 0.67822146 0.70900536 0.74133736 0.68857765 0.70733535 0.64158237 0.72094923 0.70727843 0.6922418 0.72903556 0.74570733 0.6567456 0.745701 0.67742836 0.72186524 0.7413977 0.67820793 0.74276674 0.67741 0.6426279 0.72904134 0.6494469 0.67818415 0.688089 0.6884082 0.72303396 0.7428151 0.67762166 0.64932674 0.6427408 0.7255679
0.8808809 0.72667533 0.69191515 0.6886142 0.64035594 0.7081033 0.7256804 0.6924848 0.6403591 0.6915522 0.709785 0.7240697 0.67767453 0.74572307 0.659295 0.67803586 0.7267015 0.65922415 0.70899004 0.74272126 0.6782143 0.709005 0.74133456 0.68857557 0.7073369 0.6415832 0.7209479 0.70728123 0.6922402 0.72902924 0.7456986 0.6567435 0.74569243 0.6774246 0.721864 0.7413939 0.67820096 0.7427621 0.6774066 0.6426267 0.7290337 0.6494443 0.6781778 0.6880861 0.68840593 0.7230304 0.7428095 0.67761767 0.64932424 0.64273995 0.72556484
0.8818819 0.7266722 0.69191355 0.6886112 0.64035815 0.708105 0.72567785 0.6924845 0.64036113 0.69155145 0.7097836 0.72406495 0.6776696 0.74571353 0.6592892 0.67802876 0.72669697 0.65921795 0.7089903 0.74271727 0.6782073 0.7090047 0.7413317 0.68857354 0.70733845 0.64158416 0.7209466 0.70728403 0.69223857 0.7290228 0.74568975 0.65674156 0.7456838 0.67742085 0.72186273 0.74139005 0.67819405 0.7427573 0.67740333 0.6426256 0.729026 0.6494418 0.6781714 0.6880831 0.6884038 0.72302675 0.7428038 0.67761374 0.64932185 0.64273924 0.7255618
0.8828829 0.72666895 0.691912 0.68860835 0.6403605 0.70810676 0.72567517 0.6924842 0.6403633 0.6915506 0.7097822 0.7240601 0.67766476 0.7457039 0.65928346 0.67802167 0.7266924 0.6592119 0.7089905 0.74271315 0.67820024 0.70900434 0.7413288 0.6885715 0.70734006 0.6415853 0.72094524 0.70728683 0.69223696 0.72901636 0.7456808 0.65673965 0.74567497 0.67741716 0.7218614 0.7413862 0.67818725 0.7427525 0.67740005 0.6426246 0.72901833 0.6494394 0.67816514 0.68808025 0.68840164 0.7230231 0.74279803 0.6776099 0.6493196 0.64273864 0.72555864
0.8838839 0.7266657 0.6919104 0.6886054 0.6403629 0.7081085 0.7256725 0.69248396 0.6403656 0.6915499 0.70978075 0.72405523 0.6776599 0.74569416 0.6592778 0.6780147 0.7266878 0.6592058 0.7089907 0.742709 0.67819333 0.709004 0.74132574 0.6885695 0.70734155 0.6415865 0.7209438 0.70728964 0.6922354 0.72900987 0.74567175 0.65673786 0.74566615 0.6774135 0.72186005 0.7413822 0.67818046 0.7427476 0.67739683 0.6426238 0.7290105 0.6494371 0.6781589 0.6880774 0.6883995 0.7230194 0.7427921 0.6776061 0.6493174 0.64273816 0.7255555
0.8848849 0.72666234 0.69190884 0.6886026 0.6403655 0.7081102 0.7256698 0.6924837 0.640368 0.6915491 0.7097793 0.7240503 0.6776552 0.7456843 0.65927225 0.6780078 0.7266831 0.6591999 0.7089909 0.7427047 0.6781864 0.7090036 0.7413226 0.6885675 0.7073431 0.6415878 0.7209424 0.7072924 0.6922339 0.7290033 0.7456626 0.6567362 0.74565715 0.67741 0.7218587 0.74137807 0.6781737 0.7427426 0.6773936 0.64262307 0.7290027 0.6494349 0.67815274 0.6880746 0.6883974 0.72301567 0.74278617 0.67760235 0.6493153 0.6427378 0.72555226
0.8858859 0.726659 0.69190735 0.68859977 0.64036816 0.7081119 0.725667 0.6924835 0.64037055 0.6915484 0.7097779 0.72404534 0.6776505 0.7456744 0.65926677 0.67800087 0.7266784 0.65919405 0.70899105 0.7427003 0.6781796 0.7090032 0.7413194 0.6885656 0.70734465 0.6415893 0.72094095 0.7072951 0.6922324 0.7289967 0.74565345 0.6567346 0.7456481 0.6774065 0.7218572 0.74137396 0.6781671 0.74273753 0.6773905 0.6426225 0.7289948 0.64943284 0.6781466 0.6880718 0.6883954 0.72301185 0.74278015 0.67759866 0.64931333 0.6427375 0.725549
0.8868869 0.72665554 0.69190586 0.688597 0.640371 0.70811355 0.7256642 0.69248325 0.64037323 0.69154775 0.7097764 0.72404027 0.67764586 0.74566436 0.6592614 0.6779941 0.7266736 0.6591883 0.7089912 0.7426958 0.6781728 0.7090028 0.7413161 0.6885637 0.70734614 0.64159083 0.7209394 0.70729786 0.69223094 0.72899 0.7456441 0.65673316 0.74563897 0.677403 0.7218557 0.7413697 0.6781605 0.74273235 0.6773875 0.642622 0.72898686 0.6494309 0.6781405 0.68806905 0.68839335 0.723008 0.742774 0.677595 0.6493114 0.6427374 0.72554564
0.8878879 0.7266521 0.69190437 0.6885943 0.64037395 0.7081152 0.7256613 0.69248307 0.64037603 0.69154704 0.7097749 0.7240352 0.67764133 0.7456543 0.6592561 0.67798734 0.7266688 0.6591826 0.70899135 0.7426913 0.67816615 0.7090024 0.74131274 0.6885618 0.7073477 0.64159256 0.72093785 0.7073006 0.69222945 0.7289832 0.7456347 0.6567317 0.74562967 0.6773996 0.7218542 0.7413654 0.67815393 0.74272704 0.6773845 0.64262164 0.7289789 0.64942896 0.67813456 0.6880663 0.6883914 0.7230041 0.7427678 0.6775914 0.64930964 0.6427374 0.7255423
0.8888889 0.7266485 0.69190294 0.6885916 0.64037704 0.7081169 0.72565836 0.6924829 0.640379 0.69154644 0.7097734 0.7240301 0.6776368 0.7456441 0.65925086 0.6779806 0.72666395 0.65917706 0.70899147 0.7426866 0.6781595 0.70900196 0.7413093 0.68855995 0.7073492 0.64159435 0.7209363 0.7073033 0.692228 0.7289764 0.7456252 0.6567305 0.7456203 0.67739624 0.7218526 0.74136096 0.6781475 0.7427217 0.6773815 0.64262146 0.7289708 0.6494272 0.6781286 0.6880636 0.6883894 0.72300017 0.7427615 0.67758787 0.64930797 0.6427375 0.7255389
0.8898899 0.72664493 0.69190156 0.6885889 0.64038026 0.7081185 0.7256554 0.6924827 0.64038205 0.6915458 0.7097719 0.7240249 0.67763233 0.7456338 0.6592458 0.677974 0.726659 0.6591716 0.7089916 0.74268186 0.67815286 0.70900154 0.7413057 0.68855816 0.7073507 0.6415963 0.7209346 0.707306 0.69222665 0.7289696 0.7456156 0.6567292 0.7456109 0.67739296 0.721851 0.7413565 0.67814106 0.74271625 0.67737865 0.64262134 0.7289627 0.6494255 0.6781227 0.688061 0.6883875 0.7229962 0.7427551 0.67758435 0.6493064 0.64273775 0.72553545
0.8908909 0.7266413 0.6919002 0.6885863 0.6403836 0.7081201 0.7256524 0.6924826 0.64038527 0.69154525 0.7097703 0.7240197 0.6776279 0.7456234 0.6592407 0.6779674 0.72665405 0.6591662 0.70899165 0.7426771 0.67814636 0.70900106 0.7413021 0.6885564 0.70735216 0.6415984 0.720933 0.7073087 0.6922253 0.72896266 0.7456059 0.65672815 0.74560136 0.67738974 0.7218494 0.7413519 0.6781347 0.7427107 0.6773758 0.64262134 0.72895455 0.64942396 0.67811686 0.6880584 0.6883856 0.7229922 0.7427487 0.67758095 0.6493049 0.6427381 0.725532
0.8918919 0.7266376 0.6918988 0.6885837 0.640387 0.7081217 0.72564936 0.6924825 0.6403886 0.69154465 0.7097688 0.7240144 0.67762357 0.7456129 0.65923584 0.67796093 0.72664905 0.6591609 0.70899177 0.74267215 0.67813987 0.7090006 0.7412984 0.6885546 0.70735365 0.64160055 0.7209313 0.70731133 0.6922239 0.7289557 0.7455961 0.65672714 0.7455917 0.6773865 0.72184765 0.74134725 0.67812836 0.74270505 0.67737305 0.64262146 0.7289463 0.64942247 0.6781111 0.6880558 0.68838376 0.7229881 0.7427421 0.67757756 0.64930356 0.6427385 0.7255284
0.8928929 0.72663385 0.69189745 0.6885811 0.64039063 0.7081233 0.7256462 0.6924824 0.640392 0.6915441 0.7097672 0.7240091 0.67761934 0.7456023 0.65923095 0.6779545 0.726644 0.6591557 0.7089918 0.7426672 0.6781335 0.7090001 0.7412946 0.68855286 0.7073551 0.6416029 0.72092956 0.707314 0.6922226 0.72894865 0.7455862 0.65672624 0.7455819 0.6773834 0.7218459 0.74134254 0.6781221 0.7426993 0.6773703 0.6426217 0.7289381 0.64942104 0.67810535 0.68805325 0.6883819 0.722984 0.7427355 0.6775742 0.64930224 0.6427391 0.7255249
0.8938939 0.72663003 0.6918962 0.68857855 0.64039433 0.7081249 0.72564304 0.69248235 0.6403956 0.6915436 0.7097656 0.72400373 0.6776151 0.74559164 0.6592262 0.6779481 0.72663885 0.6591506 0.7089918 0.74266213 0.6781271 0.7089996 0.74129075 0.6885512 0.7073565 0.6416053 0.7209278 0.70731664 0.6922213 0.72894156 0.7455762 0.6567254 0.7455721 0.6773803 0.72184414 0.7413377 0.6781159 0.74269354 0.6773676 0.64262205 0.72892976 0.6494198 0.6780997 0.6880508 0.6883801 0.72297984 0.7427288 0.67757094 0.6493011 0.64273983 0.72552127
0.8948949 0.72662616 0.6918949 0.68857604 0.64039814 0.7081264 0.7256399 0.6924823 0.6403993 0.6915431 0.709764 0.72399837 0.67761093 0.7455809 0.65922153 0.67794174 0.72663367 0.65914553 0.7089919 0.74265695 0.6781208 0.70899904 0.7412868 0.6885495 0.707358 0.6416079 0.720926 0.70731926 0.69222 0.72893447 0.7455661 0.6567247 0.7455622 0.67737734 0.72184235 0.74133277 0.67810977 0.74268764 0.677365 0.6426225 0.7289214 0.6494186 0.6780941 0.6880483 0.68837833 0.7229757 0.74272203 0.6775677 0.64930004 0.64274067 0.72551763
0.8958959 0.7266223 0.69189364 0.6885736 0.6404021 0.708128 0.7256366 0.69248223 0.6404031 0.6915426 0.7097624 0.7239929 0.6776068 0.74557006 0.65921694 0.6779355 0.7266285 0.65914065 0.7089919 0.7426517 0.67811453 0.7089985 0.74128276 0.6885479 0.70735943 0.6416105 0.72092414 0.7073219 0.6922187 0.72892725 0.74555594 0.6567241 0.7455522 0.67737436 0.7218405 0.7413278 0.6781037 0.7426817 0.67736244 0.64262307 0.728913 0.64941746 0.6780885 0.68804586 0.6883766 0.72297144 0.7427152 0.67756456 0.649299 0.6427416 0.72551394
0.8968969 0.72661835 0.6918924 0.68857116 0.64040613 0.70812947 0.7256333 0.69248223 0.640407 0.6915422 0.7097608 0.7239874 0.67760277 0.7455591 0.6592124 0.6779293 0.72662324 0.65913576 0.7089919 0.7426464 0.6781084 0.70899796 0.7412787 0.6885463 0.7073608 0.6416133 0.72092223 0.7073245 0.69221747 0.72892 0.7455457 0.65672356 0.74554205 0.67737144 0.7218386 0.74132276 0.67809767 0.7426756 0.6773599 0.6426238 0.72890455 0.64941645 0.678083 0.6880435 0.68837494 0.72296715 0.7427082 0.6775614 0.6492982 0.64274263 0.7255102
0.8978979 0.7266143 0.6918912 0.6885688 0.6404103 0.708131 0.72563 0.69248223 0.6404111 0.6915418 0.7097591 0.72398186 0.6775988 0.74554807 0.659208 0.67792314 0.72661793 0.659131 0.7089919 0.742641 0.67810225 0.7089974 0.7412745 0.68854475 0.70736223 0.6416162 0.7209203 0.70732707 0.6922163 0.72891265 0.7455353 0.65672314 0.7455318 0.67736864 0.7218366 0.7413176 0.6780917 0.74266946 0.67735744 0.64262456 0.728896 0.64941555 0.6780776 0.68804115 0.68837327 0.7229628 0.7427012 0.67755836 0.6492974 0.6427438 0.72550637
0.8988989 0.72661024 0.69189 0.6885664 0.6404146 0.7081325 0.72562665 0.69248223 0.64041525 0.6915414 0.70975745 0.72397625 0.6775948 0.745537 0.65920365 0.67791706 0.72661257 0.65912634 0.7089918 0.7426355 0.6780962 0.70899683 0.74127024 0.6885432 0.7073636 0.64161927 0.72091836 0.70732963 0.6922151 0.7289053 0.7455249 0.6567228 0.7455215 0.67736584 0.72183466 0.7413123 0.6780858 0.7426632 0.67735505 0.64262545 0.72888744 0.6494147 0.67807215 0.6880388 0.6883716 0.72295845 0.7426941 0.6775553 0.64929676 0.64274514 0.72550255
0.8998999 0.72660613 0.69188887 0.68856406 0.640419 0.70813394 0.72562325 0.6924823 0.64041954 0.691541 0.7097558 0.7239706 0.6775909 0.7455258 0.65919936 0.67791104 0.72660714 0.65912175 0.70899177 0.7426299 0.67809016 0.70899624 0.7412659 0.6885417 0.70736504 0.6416224 0.7209164 0.7073322 0.69221395 0.72889787 0.74551433 0.65672255 0.7455111 0.6773631 0.72183263 0.741307 0.67807996 0.7426568 0.67735267 0.64262646 0.7288788 0.64941406 0.67806685 0.6880365 0.68837005 0.72295403 0.74268687 0.6775524 0.64929616 0.6427465 0.7254987
0.9009009 0.726602 0.69188774 0.68856174 0.64042354 0.7081354 0.7256198 0.69248235 0.64042395 0.69154066 0.70975405 0.7239649 0.6775871 0.7455145 0.6591952 0.6779051 0.7266017 0.6591173 0.7089917 0.7426242 0.6780842 0.70899564 0.7412614 0.6885402 0.7073664 0.64162564 0.72091436 0.70733476 0.69221276 0.7288904 0.74550366 0.6567224 0.7455006 0.6773604 0.72183055 0.7413016 0.6780742 0.7426504 0.67735034 0.6426276 0.7288701 0.6494134 0.67806154 0.68803424 0.68836844 0.72294956 0.7426796 0.6775495 0.64929575 0.64274806 0.7254948
0.9019019 0.7265978 0.69188666 0.6885595 0.6404281 0.70813686 0.7256163 0.6924824 0.6404285 0.6915403 0.7097523 0.7239592 0.6775833 0.7455031 0.6591911 0.6778991 0.72659624 0.6591129 0.7089916 0.74261844 0.6780783 0.708995 0.74125695 0.6885388 0.7073678 0.64162904 0.7209123 0.70733726 0.6922117 0.7288829 0.74549294 0.65672237 0.74549 0.6773578 0.7218284 0.7412961 0.6780684 0.7426439 0.6773481 0.6426289 0.7288614 0.64941293 0.6780563 0.68803203 0.6883669 0.7229451 0.74267226 0.6775466 0.6492954 0.64274967 0.7254908
0.9029029 0.72659355 0.6918856 0.6885572 0.6404329 0.7081383 0.7256127 0.69248253 0.64043313 0.69154 0.7097506 0.7239534 0.6775796 0.7454917 0.6591871 0.6778933 0.7265907 0.6591085 0.7089915 0.7426126 0.67807245 0.7089944 0.7412523 0.68853736 0.7073691 0.64163256 0.72091013 0.70733976 0.69221056 0.72887534 0.7454821 0.65672237 0.74547935 0.67735523 0.72182626 0.74129057 0.67806274 0.7426373 0.6773459 0.6426302 0.7288526 0.6494125 0.6780512 0.6880298 0.6883654 0.72294056 0.7426648 0.67754376 0.6492951 0.64275146 0.7254868
0.9039039 0.72658926 0.6918845 0.688555 0.6404378 0.7081397 0.7256091 0.69248265 0.64043784 0.69153976 0.70974886 0.72394764 0.6775759 0.7454801 0.65918314 0.6778875 0.72658515 0.6591043 0.7089914 0.74260664 0.6780667 0.70899373 0.74124765 0.688536 0.70737046 0.6416362 0.720908 0.70734227 0.6922095 0.72886765 0.7454712 0.6567225 0.74546856 0.6773527 0.72182405 0.7412849 0.6780571 0.7426306 0.6773437 0.6426317 0.72884375 0.6494122 0.67804605 0.6880277 0.6883639 0.722936 0.74265724 0.677541 0.649295 0.6427533 0.7254828
0.9049049 0.7265849 0.69188344 0.6885528 0.6404427 0.7081411 0.7256055 0.69248277 0.6404427 0.6915395 0.7097471 0.72394174 0.6775723 0.7454685 0.6591793 0.6778818 0.72657955 0.6591001 0.7089912 0.7426006 0.67806095 0.7089931 0.7412429 0.6885346 0.7073718 0.6416399 0.72090584 0.7073448 0.69220847 0.72885996 0.7454602 0.6567227 0.7454577 0.6773502 0.72182184 0.7412792 0.67805153 0.7426238 0.6773416 0.6426333 0.7288349 0.649412 0.678041 0.68802553 0.6883625 0.7229314 0.7426497 0.67753834 0.6492949 0.6427553 0.7254787
0.9059059 0.7265805 0.6918825 0.68855065 0.64044785 0.70814246 0.7256018 0.69248295 0.6404477 0.6915393 0.7097453 0.72393584 0.67756873 0.7454568 0.65917546 0.67787606 0.7265739 0.65909606 0.7089911 0.7425945 0.6780553 0.7089924 0.741238 0.6885333 0.70737314 0.64164376 0.7209036 0.7073472 0.69220746 0.7288523 0.74544907 0.656723 0.74544674 0.67734784 0.7218196 0.74127334 0.678046 0.74261695 0.67733955 0.64263505 0.728826 0.64941186 0.678036 0.68802345 0.68836105 0.72292674 0.742642 0.67753565 0.649295 0.6427574 0.7254746
0.9069069 0.72657603 0.6918815 0.68854856 0.6404531 0.70814383 0.7255981 0.6924831 0.6404528 0.6915391 0.70974344 0.72392994 0.6775652 0.745445 0.65917176 0.67787045 0.72656816 0.65909207 0.70899093 0.7425883 0.6780496 0.7089917 0.7412331 0.688532 0.70737445 0.64164776 0.72090137 0.7073497 0.69220644 0.72884446 0.74543786 0.65672344 0.7454357 0.6773455 0.72181726 0.74126744 0.6780405 0.74261004 0.6773375 0.6426369 0.728817 0.64941186 0.678031 0.6880214 0.6883597 0.722922 0.7426342 0.67753303 0.6492951 0.6427596 0.7254704
0.9079079 0.72657156 0.6918805 0.6885465 0.6404584 0.7081452 0.72559434 0.6924833 0.640458 0.69153893 0.70974165 0.7239239 0.6775618 0.74543315 0.6591681 0.67786485 0.7265624 0.6590882 0.70899075 0.742582 0.6780441 0.708991 0.7412281 0.68853074 0.7073757 0.6416518 0.72089905 0.70735216 0.6922055 0.7288366 0.7454266 0.656724 0.74542457 0.6773432 0.7218149 0.7412615 0.6780351 0.742603 0.67733556 0.6426388 0.728808 0.649412 0.67802614 0.6880194 0.6883583 0.7229173 0.7426263 0.67753047 0.64929533 0.64276195 0.72546625
0.9089089 0.72656703 0.6918796 0.6885444 0.6404639 0.7081465 0.7255905 0.6924835 0.6404633 0.69153875 0.7097398 0.7239179 0.6775584 0.7454212 0.6591646 0.67785937 0.7265566 0.6590843 0.7089905 0.74257565 0.67803854 0.7089903 0.741223 0.68852955 0.707377 0.64165604 0.7208967 0.70735455 0.6922045 0.7288287 0.7454152 0.6567245 0.74541336 0.677341 0.7218124 0.7412554 0.6780297 0.74259585 0.6773337 0.6426409 0.72879887 0.64941216 0.67802125 0.68801737 0.688357 0.72291255 0.7426184 0.67752796 0.6492957 0.6427644 0.725462
0.9099099 0.72656244 0.6918787 0.68854237 0.64046943 0.7081478 0.72558665 0.6924837 0.6404688 0.69153863 0.70973796 0.7239118 0.6775551 0.74540913 0.65916115 0.6778539 0.72655076 0.6590806 0.70899034 0.74256915 0.6780331 0.70898956 0.7412178 0.6885283 0.7073783 0.64166033 0.72089434 0.707357 0.6922036 0.72882074 0.74540377 0.6567252 0.74540204 0.6773388 0.72181 0.74124926 0.6780244 0.74258864 0.67733186 0.64264303 0.72878975 0.64941245 0.6780165 0.6880154 0.68835574 0.7229077 0.74261034 0.6775255 0.64929616 0.64276695 0.7254577
0.9109109 0.7265578 0.6918778 0.6885404 0.64047515 0.70814914 0.7255828 0.69248396 0.6404743 0.6915385 0.70973605 0.7239057 0.6775518 0.74539703 0.65915775 0.67784846 0.7265449 0.6590769 0.7089901 0.7425626 0.6780277 0.7089888 0.74121255 0.68852717 0.7073796 0.6416648 0.72089195 0.7073594 0.6922026 0.72881275 0.7453922 0.656726 0.74539065 0.67733663 0.72180754 0.74124306 0.67801917 0.74258137 0.67733 0.6426453 0.72878057 0.6494128 0.6780118 0.6880135 0.6883545 0.7229029 0.7426022 0.67752314 0.6492967 0.64276963 0.7254534
0.9119119 0.7265531 0.6918769 0.68853843 0.64048094 0.70815045 0.7255788 0.6924842 0.64048 0.69153845 0.7097342 0.72389954 0.6775485 0.7453848 0.6591544 0.6778431 0.72653896 0.65907335 0.70898986 0.742556 0.6780223 0.7089881 0.7412072 0.68852603 0.70738083 0.64166933 0.7208895 0.70736176 0.6922018 0.7288047 0.7453806 0.65672684 0.74537915 0.67733455 0.721805 0.74123675 0.6780139 0.742574 0.6773283 0.64264774 0.7287714 0.6494133 0.67800707 0.6880116 0.68835324 0.722898 0.74259406 0.67752075 0.64929736 0.6427724 0.725449
0.9129129 0.7265484 0.69187605 0.68853647 0.6404869 0.7081517 0.7255748 0.6924845 0.6404858 0.6915384 0.7097323 0.72389334 0.67754537 0.7453725 0.6591512 0.6778378 0.726533 0.6590699 0.70898956 0.74254924 0.678017 0.70898724 0.74120176 0.6885249 0.7073821 0.641674 0.720887 0.70736414 0.6922009 0.7287966 0.74536884 0.6567278 0.7453676 0.6773325 0.7218024 0.74123037 0.67800874 0.7425665 0.6773266 0.64265025 0.7287621 0.6494139 0.6780024 0.68800974 0.68835205 0.72289306 0.7425858 0.6775185 0.64929813 0.6427753 0.7254446
0.9139139 0.7265436 0.6918752 0.68853456 0.6404929 0.70815295 0.7255708 0.6924848 0.6404917 0.69153833 0.7097304 0.7238871 0.6775422 0.74536014 0.6591481 0.67783254 0.72652704 0.65906644 0.70898926 0.7425424 0.6780118 0.70898646 0.7411962 0.6885238 0.70738333 0.64167875 0.7208845 0.70736647 0.69220006 0.7287885 0.74535704 0.6567288 0.7453559 0.67733055 0.7217998 0.74122393 0.67800367 0.74255896 0.67732495 0.64265287 0.7287528 0.6494146 0.6779979 0.6880079 0.68835086 0.7228881 0.7425774 0.6775162 0.64929897 0.6427783 0.72544014
0.9149149 0.7265388 0.69187444 0.6885327 0.64049906 0.7081542 0.7255667 0.6924851 0.64049774 0.69153833 0.7097284 0.7238808 0.67753917 0.7453476 0.65914506 0.67782736 0.72652096 0.6590631 0.70898896 0.74253553 0.6780066 0.7089857 0.7411907 0.68852276 0.7073845 0.64168364 0.72088194 0.70736885 0.69219923 0.72878027 0.7453451 0.65672994 0.74534416 0.67732865 0.7217971 0.7412174 0.6779986 0.7425513 0.6773234 0.6426556 0.72874343 0.6494154 0.67799336 0.6880061 0.6883497 0.7228831 0.74256897 0.677514 0.6492999 0.6427814 0.7254357
0.9159159 0.72653395 0.69187367 0.68853086 0.6405054 0.7081554 0.7255626 0.69248545 0.6405039 0.69153833 0.70972645 0.7238745 0.67753613 0.7453351 0.6591421 0.67782223 0.7265149 0.6590599 0.70898867 0.7425285 0.6780014 0.70898485 0.74118495 0.68852174 0.7073858 0.64168864 0.7208794 0.7073712 0.6921984 0.72877204 0.74533314 0.6567311 0.74533236 0.6773268 0.7217944 0.74121076 0.6779936 0.74254364 0.67732185 0.6426585 0.728734 0.64941627 0.6779889 0.6880043 0.68834865 0.7228781 0.74256045 0.6775119 0.649301 0.6427846 0.72543114
0.9169169 0.72652906 0.6918729 0.6885291 0.64051175 0.7081566 0.7255584 0.69248575 0.64051014 0.6915384 0.7097245 0.72386813 0.67753315 0.74532247 0.65913916 0.6778171 0.72650874 0.6590567 0.7089883 0.74252146 0.67799634 0.708984 0.7411792 0.6885208 0.707387 0.6416937 0.72087675 0.7073735 0.6921976 0.72876376 0.74532104 0.65673244 0.74532044 0.67732495 0.7217917 0.7412041 0.67798865 0.7425358 0.67732036 0.6426614 0.72872454 0.6494172 0.6779845 0.6880026 0.6883476 0.72287303 0.7425518 0.6775098 0.6493022 0.64278793 0.72542655
0.9179179 0.7265241 0.6918722 0.6885273 0.64051825 0.7081578 0.7255542 0.6924861 0.6405165 0.69153845 0.7097225 0.72386175 0.6775302 0.74530977 0.65913635 0.6778121 0.72650254 0.6590536 0.70898795 0.7425143 0.6779913 0.7089831 0.7411734 0.6885198 0.70738816 0.64169896 0.7208741 0.70737576 0.6921969 0.7287554 0.7453089 0.6567338 0.74530846 0.6773232 0.7217889 0.7411973 0.6779837 0.74252796 0.67731893 0.6426645 0.72871506 0.64941835 0.67798007 0.68800086 0.6883465 0.7228679 0.74254316 0.67750776 0.64930344 0.6427914 0.72542197
0.9189189 0.7265191 0.69187146 0.6885255 0.64052486 0.70815897 0.72554994 0.6924865 0.640523 0.6915386 0.7097205 0.72385526 0.67752737 0.74529696 0.6591337 0.6778071 0.72649634 0.6590506 0.7089876 0.74250704 0.67798626 0.7089823 0.7411674 0.6885189 0.70738935 0.64170426 0.7208714 0.7073781 0.69219613 0.728747 0.74529666 0.6567353 0.7452964 0.6773215 0.7217861 0.74119043 0.6779789 0.74252 0.67731756 0.64266765 0.7287055 0.64941955 0.6779758 0.6879992 0.6883455 0.7228628 0.7425344 0.6775058 0.64930475 0.6427949 0.7254173
0.9199199 0.7265141 0.6918708 0.6885238 0.6405316 0.7081601 0.72554564 0.6924869 0.64052963 0.69153863 0.70971847 0.7238488 0.67752457 0.745284 0.659131 0.67780215 0.7264901 0.65904766 0.70898724 0.7424997 0.6779813 0.7089814 0.74116147 0.688518 0.7073905 0.6417097 0.72086865 0.70738035 0.6921954 0.7287386 0.7452843 0.65673685 0.74528426 0.6773198 0.7217832 0.7411835 0.67797405 0.7425119 0.6773162 0.642671 0.7286959 0.6494208 0.6779715 0.6879976 0.68834454 0.72285753 0.7425255 0.6775038 0.64930624 0.6427986 0.7254126
0.9209209 0.726509 0.69187015 0.6885221 0.64053845 0.70816123 0.7255413 0.6924873 0.64053637 0.6915388 0.70971644 0.72384226 0.67752177 0.7452711 0.6591285 0.67779726 0.72648376 0.6590448 0.7089868 0.7424923 0.6779764 0.7089805 0.7411554 0.6885171 0.7073917 0.6417152 0.7208659 0.7073826 0.6921947 0.72873014 0.7452719 0.65673846 0.74527204 0.6773182 0.7217803 0.7411765 0.67796934 0.7425038 0.67731494 0.6426744 0.72868633 0.64942217 0.6779673 0.687996 0.6883436 0.72285235 0.74251664 0.6775019 0.6493078 0.64280236 0.72540784
0.9219219 0.72650385 0.6918695 0.6885205 0.6405454 0.70816237 0.7255369 0.6924877 0.6405432 0.69153893 0.7097144 0.7238357 0.677519 0.74525803 0.659126 0.67779243 0.72647744 0.65904206 0.7089864 0.7424848 0.6779716 0.7089796 0.7411492 0.68851626 0.7073928 0.6417209 0.7208631 0.7073848 0.69219404 0.7287216 0.7452594 0.6567402 0.7452597 0.67731667 0.7217774 0.74116945 0.6779646 0.7424956 0.6773137 0.6426779 0.7286766 0.64942366 0.67796314 0.68799436 0.68834263 0.72284704 0.7425076 0.6775001 0.6493094 0.64280623 0.7254031
0.9229229 0.72649866 0.6918689 0.6885188 0.6405525 0.7081635 0.7255325 0.6924882 0.64055014 0.6915391 0.7097123 0.7238291 0.6775164 0.74524486 0.6591236 0.67778766 0.72647107 0.6590394 0.708986 0.7424772 0.67796683 0.70897865 0.7411429 0.6885154 0.70739394 0.6417266 0.72086024 0.7073871 0.6921934 0.72871304 0.7452468 0.656742 0.7452473 0.6773152 0.72177434 0.7411623 0.67796 0.7424873 0.67731255 0.64268154 0.7286669 0.6494252 0.677959 0.6879928 0.68834174 0.72284174 0.7424985 0.67749834 0.6493112 0.64281017 0.72539824
0.9239239 0.7264935 0.6918683 0.6885173 0.64055973 0.7081646 0.725528 0.6924886 0.6405572 0.69153935 0.70971024 0.7238224 0.6775138 0.7452316 0.6591213 0.67778295 0.7264646 0.65903676 0.7089855 0.74246955 0.67796206 0.7089777 0.7411366 0.68851465 0.7073951 0.6417325 0.7208574 0.7073893 0.69219273 0.7287044 0.7452342 0.6567439 0.74523485 0.67731375 0.72177136 0.741155 0.6779554 0.74247897 0.6773114 0.6426853 0.7286571 0.6494269 0.677955 0.6879913 0.68834084 0.7228364 0.74248934 0.6774966 0.64931303 0.6428143 0.72539335
0.9249249 0.7264882 0.69186777 0.68851566 0.640567 0.70816565 0.7255235 0.6924891 0.6405644 0.6915396 0.70970815 0.72381574 0.6775112 0.74521834 0.65911907 0.6777783 0.7264582 0.65903425 0.70898503 0.7424618 0.6779574 0.70897675 0.74113023 0.6885139 0.7073962 0.6417385 0.7208545 0.7073915 0.69219214 0.7286957 0.74522144 0.65674585 0.7452223 0.6773123 0.72176826 0.74114776 0.67795086 0.74247056 0.67731035 0.6426891 0.72864735 0.64942867 0.677951 0.68798983 0.68834 0.722831 0.7424801 0.67749494 0.64931494 0.64281845 0.72538847
0.9259259 0.72648287 0.69186723 0.6885142 0.64057446 0.7081667 0.72551894 0.69248956 0.6405717 0.6915398 0.709706 0.723809 0.67750865 0.745205 0.6591169 0.6777737 0.7264517 0.6590318 0.70898455 0.74245393 0.67795277 0.7089758 0.74112374 0.68851316 0.70739734 0.64174455 0.7208516 0.7073937 0.69219154 0.728687 0.7452086 0.6567479 0.74520963 0.67731094 0.72176516 0.74114037 0.6779464 0.74246204 0.67730933 0.6426931 0.72863746 0.6494305 0.677947 0.6879884 0.68833923 0.7228256 0.7424708 0.6774933 0.64931697 0.6428227 0.72538346
0.9269269 0.7264775 0.6918667 0.6885127 0.64058197 0.70816773 0.7255143 0.6924901 0.6405791 0.69154006 0.70970386 0.7238022 0.6775062 0.7451915 0.65911484 0.6777691 0.72644514 0.6590295 0.7089841 0.742446 0.6779482 0.7089748 0.7411172 0.68851244 0.7073984 0.6417507 0.7208486 0.7073959 0.692191 0.7286782 0.74519575 0.65675 0.7451969 0.67730963 0.721762 0.7411329 0.677942 0.74245346 0.6773083 0.64269716 0.72862756 0.6494325 0.6779431 0.68798697 0.68833846 0.7228201 0.7424614 0.6774917 0.6493191 0.6428271 0.72537845
0.9279279 0.72647214 0.6918662 0.6885112 0.64058965 0.7081688 0.72550964 0.69249064 0.6405866 0.69154036 0.7097017 0.7237954 0.67750376 0.7451779 0.6591129 0.67776465 0.7264385 0.6590272 0.70898354 0.742438 0.6779437 0.70897377 0.74111056 0.6885117 0.7073995 0.64175695 0.7208456 0.70739806 0.6921904 0.72866935 0.74518275 0.6567522 0.74518406 0.6773084 0.72175884 0.7411254 0.67793757 0.74244475 0.6773074 0.6427013 0.7286176 0.6494345 0.67793924 0.6879856 0.6883377 0.72281456 0.7424519 0.6774902 0.6493213 0.64283156 0.72537345
0.9289289 0.72646666 0.69186574 0.68850976 0.6405974 0.7081698 0.725505 0.6924912 0.64059424 0.6915407 0.7096996 0.72378856 0.67750144 0.7451643 0.65911096 0.67776024 0.7264319 0.659025 0.708983 0.74243 0.67793924 0.70897275 0.7411038 0.6885111 0.70740056 0.6417633 0.7208426 0.7074002 0.69218993 0.7286605 0.7451697 0.65675455 0.7451712 0.6773072 0.72175556 0.7411178 0.6779333 0.74243605 0.67730653 0.6427056 0.72860765 0.64943665 0.6779354 0.6879842 0.68833697 0.722809 0.74244237 0.6774887 0.64932364 0.64283615 0.7253683
0.9299299 0.7264612 0.69186527 0.68850833 0.6406053 0.70817083 0.7255002 0.6924917 0.640602 0.691541 0.70969737 0.72378165 0.6774991 0.74515057 0.6591092 0.67775583 0.72642523 0.65902287 0.70898247 0.7424218 0.67793477 0.70897174 0.74109703 0.6885105 0.70740163 0.6417698 0.7208395 0.70740235 0.6921894 0.7286516 0.7451566 0.65675694 0.7451582 0.677306 0.72175235 0.74111015 0.677929 0.74242723 0.6773057 0.64271 0.7285976 0.6494389 0.67793167 0.6879829 0.68833625 0.7228034 0.7424327 0.67748725 0.649326 0.64284086 0.7253632
0.9309309 0.7264556 0.69186485 0.68850696 0.64061326 0.7081718 0.72549546 0.6924923 0.64060986 0.6915414 0.7096952 0.7237747 0.67749685 0.7451368 0.6591074 0.6777515 0.72641855 0.65902084 0.70898193 0.7424135 0.6779304 0.70897067 0.7410902 0.6885099 0.7074027 0.6417764 0.7208364 0.7074045 0.6921889 0.7286426 0.74514335 0.6567594 0.74514514 0.67730486 0.721749 0.7411024 0.6779248 0.7424183 0.677305 0.6427145 0.7285875 0.64944124 0.6779279 0.68798167 0.6883356 0.7227978 0.742423 0.6774859 0.64932853 0.64284563 0.72535807
0.9319319 0.72645 0.69186443 0.68850565 0.6406213 0.70817274 0.7254906 0.69249284 0.6406178 0.6915418 0.709693 0.7237677 0.67749465 0.7451229 0.6591058 0.67774725 0.72641176 0.65901893 0.70898134 0.74240524 0.6779261 0.70896965 0.7410832 0.6885093 0.7074038 0.64178306 0.7208333 0.7074066 0.69218844 0.7286336 0.74513006 0.65676194 0.745132 0.67730385 0.72174567 0.7410946 0.67792064 0.74240935 0.6773042 0.6427191 0.7285774 0.6494437 0.6779243 0.6879804 0.68833494 0.72279215 0.7424132 0.6774846 0.6493311 0.6428505 0.7253528
0.9329329 0.72644436 0.6918641 0.68850434 0.64062953 0.7081737 0.72548574 0.6924935 0.6406259 0.6915422 0.70969075 0.72376066 0.6774925 0.7451089 0.65910417 0.677743 0.72640496 0.659017 0.70898074 0.74239683 0.6779219 0.7089686 0.7410762 0.68850875 0.7074048 0.64178985 0.72083014 0.7074087 0.692188 0.72862446 0.7451167 0.65676457 0.7451188 0.6773028 0.7217423 0.7410867 0.6779165 0.7424003 0.67730355 0.6427238 0.72856724 0.6494462 0.67792064 0.68797916 0.68833435 0.7227864 0.7424034 0.67748326 0.6493338 0.64285547 0.7253476
0.9339339 0.7264387 0.6918637 0.688503 0.6406378 0.70817465 0.72548085 0.6924941 0.64063406 0.6915426 0.70968854 0.7237536 0.67749035 0.7450949 0.6591027 0.67773885 0.72639817 0.65901524 0.70898014 0.74238837 0.67791766 0.70896745 0.7410691 0.6885083 0.7074058 0.6417967 0.7208269 0.7074108 0.6921876 0.72861534 0.74510324 0.6567673 0.7451055 0.6773018 0.7217389 0.74107873 0.6779125 0.7423912 0.67730296 0.6427286 0.728557 0.64944875 0.67791706 0.68797797 0.68833375 0.7227807 0.74239343 0.67748207 0.6493366 0.64286053 0.7253423
0.9349349 0.726433 0.69186336 0.6885018 0.6406462 0.7081756 0.7254759 0.69249475 0.64064234 0.69154304 0.7096863 0.7237465 0.6774883 0.74508077 0.65910125 0.67773473 0.72639126 0.65901357 0.7089795 0.7423798 0.6779135 0.7089664 0.7410619 0.6885078 0.7074069 0.64180374 0.7208237 0.7074129 0.6921872 0.72860616 0.7450897 0.6567701 0.7450921 0.67730093 0.7217354 0.74107075 0.6779085 0.742382 0.67730236 0.6427335 0.72854674 0.6494515 0.67791355 0.68797684 0.68833315 0.7227749 0.7423835 0.6774809 0.64933944 0.6428657 0.7253369
0.9359359 0.7264272 0.69186306 0.6885005 0.64065474 0.7081765 0.7254709 0.6924954 0.64065075 0.6915435 0.709684 0.7237393 0.6774863 0.7450665 0.65909994 0.6777307 0.72638434 0.6590119 0.7089789 0.74237114 0.67790943 0.70896524 0.74105465 0.6885073 0.7074079 0.6418108 0.7208205 0.7074149 0.69218683 0.728597 0.7450761 0.656773 0.7450786 0.67730004 0.7217319 0.74106264 0.6779045 0.74237275 0.6773019 0.6427385 0.7285364 0.64945424 0.67791003 0.6879757 0.6883327 0.7227691 0.7423734 0.6774797 0.64934236 0.642871 0.72533154
0.9369369 0.72642136 0.69186276 0.68849933 0.6406634 0.7081774 0.7254659 0.69249606 0.6406593 0.69154406 0.70968175 0.7237322 0.67748433 0.7450523 0.6590986 0.6777267 0.7263774 0.6590104 0.70897824 0.74236244 0.6779054 0.7089641 0.7410473 0.68850684 0.70740885 0.641818 0.72081715 0.707417 0.6921865 0.7285877 0.7450624 0.65677595 0.7450651 0.6772992 0.7217283 0.74105453 0.6779006 0.7423634 0.6773014 0.64274365 0.72852606 0.6494571 0.67790663 0.6879746 0.68833214 0.7227632 0.7423632 0.6774786 0.6493454 0.6428764 0.7253261
0.9379379 0.72641546 0.6918625 0.6884982 0.64067215 0.7081783 0.7254608 0.6924967 0.6406679 0.69154453 0.7096794 0.7237249 0.6774824 0.7450379 0.6590975 0.67772275 0.7263704 0.6590089 0.7089775 0.7423537 0.6779014 0.708963 0.74103993 0.6885065 0.70740986 0.64182526 0.7208139 0.70741904 0.6921861 0.7285784 0.74504864 0.656779 0.74505144 0.6772984 0.72172475 0.7410463 0.6778968 0.742354 0.67730093 0.6427489 0.7285157 0.6494601 0.67790323 0.6879735 0.68833166 0.7227573 0.742353 0.6774776 0.6493485 0.6428819 0.7253207
0.9389389 0.72640955 0.6918623 0.68849707 0.64068097 0.7081791 0.7254557 0.69249743 0.6406766 0.69154507 0.7096771 0.72371763 0.6774806 0.7450234 0.65909636 0.6777189 0.72636336 0.65900755 0.70897686 0.7423448 0.67789745 0.7089618 0.7410325 0.68850607 0.7074108 0.64183265 0.72081053 0.70742106 0.6921858 0.72856903 0.7450348 0.65678215 0.74503773 0.6772977 0.7217212 0.74103796 0.677893 0.7423445 0.6773006 0.6427542 0.72850525 0.6494631 0.6778999 0.6879725 0.6883312 0.7227514 0.7423427 0.6774766 0.6493517 0.6428874 0.7253152
0.9399399 0.7264036 0.69186205 0.68849593 0.6406899 0.70818 0.7254505 0.69249815 0.64068544 0.6915456 0.7096748 0.72371036 0.6774788 0.74500895 0.65909535 0.67771506 0.72635627 0.65900624 0.70897615 0.74233586 0.6778935 0.7089606 0.7410249 0.6885057 0.7074118 0.64184016 0.72080714 0.7074231 0.6921855 0.7285596 0.74502087 0.65678537 0.74502397 0.677297 0.72171754 0.7410296 0.6778892 0.74233496 0.6773003 0.6427596 0.72849476 0.6494663 0.6778966 0.6879715 0.68833077 0.72274536 0.74233234 0.67747563 0.649355 0.64289314 0.72530967
0.9409409 0.7263976 0.69186187 0.68849486 0.64069897 0.70818084 0.72544533 0.69249886 0.6406944 0.6915462 0.70967245 0.72370297 0.677477 0.74499434 0.6590944 0.67771125 0.7263492 0.659005 0.70897543 0.74232686 0.6778897 0.7089594 0.7410173 0.68850535 0.7074128 0.6418477 0.7208037 0.70742506 0.6921852 0.72855014 0.74500686 0.65678865 0.7450101 0.6772964 0.72171384 0.74102116 0.67788553 0.7423253 0.6773 0.64276516 0.7284842 0.6494695 0.6778934 0.6879705 0.68833035 0.72273934 0.7423219 0.67747474 0.6493584 0.6428989 0.7253041
0.9419419 0.72639155 0.6918617 0.6884938 0.64070815 0.7081816 0.7254401 0.69249964 0.64070344 0.6915468 0.70967007 0.7236956 0.67747533 0.7449797 0.6590935 0.67770755 0.72634196 0.65900385 0.70897466 0.74231774 0.67788595 0.7089582 0.74100965 0.68850505 0.70741373 0.6418554 0.7208003 0.7074271 0.692185 0.7285406 0.74499273 0.65679204 0.74499613 0.6772958 0.7217101 0.7410127 0.6778819 0.7423156 0.67729974 0.64277077 0.72847366 0.6494728 0.67789024 0.68796957 0.68833 0.7227333 0.7423114 0.67747384 0.64936185 0.64290476 0.7252985
0.9429429 0.7263855 0.6918615 0.6884928 0.6407174 0.70818245 0.72543484 0.6925004 0.64071256 0.69154745 0.70966774 0.7236881 0.67747366 0.7449649 0.6590927 0.67770386 0.72633475 0.6590028 0.70897394 0.74230856 0.6778822 0.70895696 0.74100184 0.6885048 0.7074146 0.6418632 0.72079676 0.70742905 0.69218475 0.72853106 0.7449786 0.6567955 0.74498206 0.67729527 0.72170633 0.7410041 0.6778783 0.7423058 0.67729956 0.6427765 0.72846305 0.6494762 0.6778871 0.6879687 0.68832964 0.7227272 0.7423008 0.67747307 0.64936537 0.6429107 0.72529286
0.9439439 0.7263793 0.6918614 0.6884918 0.64072675 0.7081832 0.7254295 0.6925012 0.6407218 0.69154805 0.70966536 0.7236807 0.67747205 0.74495006 0.659092 0.6777003 0.72632754 0.6590018 0.70897317 0.7422994 0.6778785 0.70895576 0.74099404 0.6885045 0.7074156 0.6418711 0.72079325 0.707431 0.6921845 0.7285214 0.7449643 0.6567991 0.74496794 0.6772948 0.7217025 0.7409954 0.6778748 0.7422959 0.67729944 0.64278233 0.7284524 0.6494796 0.67788404 0.6879678 0.68832934 0.72272104 0.7422902 0.6774723 0.649369 0.6429168 0.7252872
0.9449449 0.72637314 0.6918613 0.68849087 0.6407362 0.70818406 0.7254242 0.69250196 0.64073116 0.6915487 0.7096629 0.72367316 0.6774705 0.74493515 0.65909135 0.6776967 0.7263202 0.6590009 0.7089724 0.74229 0.6778749 0.7089545 0.74098617 0.6885043 0.7074165 0.64187914 0.72078973 0.7074329 0.6921843 0.72851175 0.74495 0.6568027 0.74495375 0.6772944 0.7216987 0.7409867 0.67787135 0.74228597 0.6772993 0.64278823 0.72844166 0.6494832 0.677881 0.68796694 0.68832904 0.7227149 0.74227947 0.6774716 0.6493727 0.642923 0.7252815
0.9459459 0.7263669 0.6918612 0.6884899 0.6407458 0.70818484 0.72541875 0.6925028 0.64074063 0.6915494 0.70966053 0.7236656 0.677469 0.7449202 0.65909076 0.6776932 0.7263129 0.6590001 0.7089716 0.74228066 0.67787135 0.70895326 0.7409782 0.6885041 0.7074174 0.6418872 0.7207861 0.7074349 0.69218415 0.7285021 0.7449356 0.6568064 0.74493945 0.67729396 0.7216948 0.7409779 0.6778679 0.74227595 0.6772993 0.64279425 0.7284309 0.64948684 0.677878 0.6879661 0.6883288 0.7227087 0.7422687 0.67747086 0.64937645 0.64292926 0.7252757
0.9469469 0.7263606 0.69186115 0.688489 0.6407555 0.70818555 0.7254133 0.69250363 0.64075017 0.6915501 0.7096581 0.723658 0.6774676 0.7449051 0.6590903 0.67768973 0.72630554 0.6589993 0.7089708 0.74227124 0.6778678 0.70895195 0.7409702 0.6885039 0.7074183 0.6418954 0.7207825 0.7074368 0.69218403 0.7284923 0.7449211 0.6568102 0.7449251 0.67729366 0.72169095 0.74096906 0.67786455 0.7422659 0.6772993 0.64280033 0.72842014 0.64949054 0.6778751 0.68796533 0.68832856 0.72270244 0.74225783 0.67747027 0.6493803 0.64293563 0.7252699
0.9479479 0.7263543 0.6918611 0.6884881 0.64076525 0.7081863 0.72540784 0.69250447 0.6407598 0.6915508 0.70965564 0.7236504 0.67746615 0.74489 0.65908986 0.67768633 0.7262981 0.65899867 0.70896995 0.7422617 0.6778643 0.7089507 0.7409621 0.6885038 0.70741916 0.6419037 0.7207789 0.7074387 0.6921839 0.7284825 0.74490654 0.6568141 0.74491066 0.67729336 0.721687 0.7409601 0.6778612 0.7422557 0.6772993 0.6428066 0.7284093 0.64949435 0.6778722 0.6879646 0.6883283 0.7226961 0.7422469 0.6774697 0.64938426 0.64294213 0.7252641
0.9489489 0.7263479 0.6918611 0.6884873 0.6407751 0.70818704 0.7254023 0.69250536 0.6407696 0.69155157 0.70965314 0.7236427 0.67746484 0.7448748 0.6590895 0.677683 0.72629064 0.6589981 0.7089691 0.7422521 0.6778609 0.7089494 0.7409539 0.6885036 0.70742005 0.6419121 0.7207752 0.70744056 0.6921838 0.72847265 0.7448919 0.65681803 0.7448962 0.6772931 0.721683 0.7409511 0.67785794 0.74224544 0.67729944 0.64281285 0.72839844 0.6494982 0.6778694 0.68796384 0.68832815 0.7226898 0.74223596 0.67746913 0.6493883 0.6429487 0.72525823
0.9499499 0.72634155 0.69186103 0.68848646 0.64078504 0.70818776 0.72539675 0.6925062 0.64077944 0.6915523 0.7096507 0.723635 0.67746353 0.7448595 0.6590892 0.6776797 0.72628313 0.65899754 0.7089683 0.7422424 0.6778576 0.7089481 0.74094564 0.68850356 0.70742095 0.6419206 0.72077143 0.70744246 0.6921837 0.72846276 0.74487716 0.6568221 0.7448816 0.67729294 0.72167903 0.740942 0.6778547 0.7422351 0.67729956 0.6428193 0.72838753 0.64950216 0.6778666 0.6879632 0.688328 0.7226835 0.7422249 0.67746866 0.6493924 0.64295536 0.72525233
0.950951 0.72633505 0.6918611 0.6884857 0.6407951 0.7081884 0.7253912 0.6925071 0.6407894 0.6915531 0.7096482 0.72362727 0.6774623 0.74484414 0.659089 0.6776765 0.72627556 0.65899706 0.7089674 0.7422327 0.67785424 0.7089467 0.74093735 0.6885035 0.7074218 0.6419292 0.72076774 0.7074443 0.6921836 0.7284528 0.7448624 0.6568262 0.7448669 0.67729276 0.721675 0.7409329 0.67785156 0.7422247 0.67729974 0.6428258 0.72837657 0.6495063 0.67786384 0.68796253 0.6883279 0.7226771 0.7422137 0.6774682 0.6493966 0.64296216 0.7252464
0.951952 0.72632855 0.6918611 0.6884849 0.64080524 0.70818913 0.72538555 0.69250804 0.64079946 0.6915539 0.7096457 0.72361946 0.6774611 0.7448287 0.65908885 0.6776733 0.726268 0.6589967 0.7089665 0.74222285 0.67785096 0.7089454 0.74092895 0.68850344 0.7074226 0.6419379 0.7207639 0.70744616 0.69218355 0.72844285 0.7448475 0.65683043 0.7448521 0.6772927 0.72167087 0.74092364 0.6778484 0.74221426 0.6773 0.64283234 0.72836554 0.6495104 0.67786115 0.6879619 0.6883278 0.7226707 0.7422025 0.6774678 0.6494009 0.642969 0.7252404
0.952953 0.72632205 0.69186115 0.6884842 0.6408155 0.7081898 0.7253799 0.69250894 0.6408096 0.6915547 0.7096431 0.72361165 0.6774599 0.7448132 0.6590888 0.6776702 0.72626036 0.6589964 0.7089656 0.74221295 0.67784774 0.708944 0.7409205 0.68850344 0.70742345 0.6419467 0.7207601 0.707448 0.69218355 0.72843283 0.7448326 0.6568347 0.74483734 0.67729264 0.72166675 0.74091434 0.67784536 0.7422037 0.6773003 0.642839 0.7283545 0.6495146 0.67785853 0.6879613 0.6883277 0.7226642 0.74219126 0.67746747 0.64940524 0.642976 0.72523445
0.953954 0.72631544 0.6918613 0.6884835 0.64082587 0.70819044 0.7253742 0.6925099 0.64081985 0.69155556 0.7096406 0.7236038 0.6774588 0.74479765 0.6590888 0.6776671 0.72625273 0.6589962 0.7089647 0.74220294 0.6778446 0.70894265 0.74091196 0.68850344 0.7074243 0.6419556 0.7207563 0.7074498 0.69218355 0.72842276 0.7448175 0.6568391 0.74482244 0.67729264 0.7216626 0.740905 0.6778423 0.7421931 0.6773006 0.6428458 0.7283434 0.6495189 0.67785597 0.6879607 0.68832767 0.7226577 0.74217993 0.67746717 0.6494097 0.642983 0.72522837
0.954955 0.7263088 0.6918614 0.68848276 0.6408363 0.7081911 0.72536844 0.69251084 0.6408302 0.6915564 0.70963806 0.7235959 0.67745775 0.74478203 0.65908885 0.67766404 0.726245 0.65899605 0.70896375 0.7421929 0.6778415 0.7089413 0.7409034 0.68850344 0.70742506 0.6419646 0.7207524 0.7074516 0.69218355 0.7284126 0.7448024 0.6568435 0.7448074 0.6772927 0.7216584 0.74089557 0.67783934 0.7421824 0.67730093 0.6428527 0.7283323 0.6495233 0.6778534 0.68796015 0.68832767 0.7226512 0.7421685 0.67746687 0.64941424 0.6429902 0.7252223
0.955956 0.72630215 0.6918615 0.6884821 0.64084685 0.7081917 0.7253627 0.69251186 0.64084065 0.6915573 0.7096355 0.72358793 0.67745674 0.7447663 0.659089 0.67766106 0.7262373 0.658996 0.70896286 0.7421828 0.67783844 0.7089399 0.74089473 0.6885035 0.7074259 0.6419737 0.7207485 0.70745337 0.69218355 0.72840244 0.7447872 0.656848 0.7447924 0.67729276 0.7216542 0.7408861 0.6778364 0.74217165 0.67730135 0.6428597 0.72832114 0.6495278 0.67785096 0.6879596 0.68832767 0.7226446 0.74215704 0.67746663 0.6494189 0.64299744 0.7252162
0.956957 0.7262955 0.6918616 0.6884815 0.6408575 0.7081923 0.7253569 0.6925128 0.6408512 0.6915582 0.7096329 0.72358 0.6774558 0.7447505 0.6590892 0.67765814 0.7262295 0.658996 0.70896184 0.7421726 0.6778354 0.7089385 0.740886 0.6885036 0.70742667 0.64198285 0.72074455 0.70745516 0.6921836 0.72839224 0.74477196 0.6568526 0.74477726 0.67729294 0.72164994 0.7408765 0.67783356 0.7421608 0.67730176 0.64286673 0.7283099 0.6495324 0.6778485 0.68795913 0.68832767 0.722638 0.7421455 0.6774665 0.6494236 0.6430048 0.7252101
0.957958 0.72628874 0.6918618 0.6884809 0.6408683 0.7081929 0.72535104 0.6925138 0.64086187 0.69155914 0.7096303 0.72357196 0.6774549 0.7447347 0.6590895 0.6776553 0.7262217 0.6589961 0.7089609 0.7421623 0.6778324 0.70893705 0.74087715 0.68850374 0.70742744 0.64199215 0.72074056 0.70745695 0.6921837 0.728382 0.74475664 0.6568573 0.74476206 0.6772931 0.72164565 0.74086684 0.6778307 0.7421499 0.6773023 0.64287394 0.72829866 0.649537 0.67784613 0.68795866 0.6883277 0.7226314 0.74213386 0.67746633 0.6494284 0.6430122 0.7252039
0.958959 0.72628194 0.691862 0.6884803 0.64087915 0.7081935 0.72534513 0.69251484 0.6408726 0.69156003 0.7096277 0.7235639 0.67745405 0.7447188 0.65908986 0.6776524 0.7262138 0.6589962 0.7089599 0.742152 0.67782956 0.7089356 0.7408683 0.68850386 0.7074282 0.64200157 0.72073656 0.7074587 0.6921838 0.7283717 0.74474126 0.656862 0.74474674 0.67729336 0.7216413 0.7408572 0.67782795 0.7421389 0.67730284 0.6428812 0.72828734 0.64954174 0.67784375 0.68795824 0.68832785 0.7226247 0.7421221 0.6774663 0.6494333 0.6430198 0.7251976
0.95996 0.72627515 0.69186217 0.6884798 0.64089006 0.708194 0.72533923 0.69251585 0.64088345 0.691561 0.70962507 0.72355586 0.6774532 0.74470276 0.6590903 0.6776497 0.72620595 0.65899646 0.7089589 0.74214154 0.6778267 0.7089342 0.7408593 0.68850404 0.70742893 0.64201105 0.72073257 0.7074604 0.69218385 0.72836137 0.74472576 0.65686685 0.7447314 0.67729366 0.7216369 0.7408474 0.6778252 0.74212784 0.6773034 0.64288855 0.728276 0.64954656 0.6778415 0.6879578 0.68832797 0.722618 0.7421104 0.6774662 0.64943826 0.6430274 0.7251914
0.960961 0.72626823 0.6918624 0.68847924 0.6409011 0.70819455 0.7253333 0.6925169 0.64089435 0.691562 0.7096224 0.7235477 0.67745245 0.7446867 0.65909076 0.67764693 0.726198 0.65899676 0.70895785 0.74213105 0.67782384 0.7089327 0.7408503 0.6885042 0.7074297 0.64202064 0.72072846 0.70746213 0.692184 0.72835094 0.7447102 0.6568718 0.744716 0.67729396 0.7216325 0.7408375 0.67782253 0.7421167 0.677304 0.642896 0.7282647 0.64955145 0.6778392 0.68795747 0.6883281 0.72261125 0.7420985 0.6774662 0.6494433 0.6430352 0.7251851
0.961962 0.7262614 0.69186264 0.68847877 0.64091223 0.7081951 0.72532725 0.692518 0.6409054 0.691563 0.70961976 0.7235396 0.6774517 0.74467057 0.65909135 0.67764425 0.72619003 0.6589971 0.70895684 0.74212044 0.6778211 0.70893127 0.7408412 0.6885044 0.7074304 0.6420303 0.72072434 0.7074638 0.69218415 0.7283405 0.7446946 0.65687674 0.7447005 0.6772944 0.72162807 0.7408276 0.67781985 0.74210554 0.6773047 0.64290357 0.72825325 0.64955646 0.677837 0.6879571 0.68832827 0.7226045 0.74208665 0.6774663 0.64944845 0.643043 0.7251788
0.962963 0.7262544 0.6918629 0.6884783 0.6409235 0.7081956 0.72532123 0.69251907 0.6409165 0.691564 0.7096171 0.72353137 0.6774511 0.74465436 0.659092 0.67764163 0.72618204 0.6589976 0.70895576 0.74210984 0.67781836 0.7089298 0.74083203 0.68850464 0.70743114 0.6420401 0.72072023 0.7074655 0.69218427 0.7283301 0.74467885 0.6568818 0.74468493 0.6772948 0.7216236 0.74081767 0.6778173 0.7420942 0.6773054 0.64291126 0.7282418 0.6495615 0.67783487 0.6879568 0.68832844 0.7225977 0.74207467 0.6774664 0.6494537 0.6430509 0.7251724
0.963964 0.72624743 0.6918632 0.6884778 0.6409348 0.7081961 0.72531515 0.69252014 0.64092773 0.69156504 0.7096144 0.72352314 0.6774504 0.74463814 0.6590927 0.677639 0.726174 0.6589981 0.7089547 0.7420991 0.6778157 0.7089282 0.74082285 0.68850493 0.70743185 0.64204997 0.72071606 0.7074672 0.69218445 0.7283196 0.74466306 0.65688694 0.74466926 0.67729527 0.72161907 0.7408076 0.6778147 0.7420829 0.6773062 0.642919 0.7282303 0.6495667 0.6778328 0.6879565 0.6883287 0.72259086 0.7420626 0.6774665 0.649459 0.64305896 0.725166
0.964965 0.7262404 0.6918635 0.6884774 0.64094627 0.7081966 0.725309 0.6925212 0.64093906 0.6915661 0.70961165 0.7235149 0.6774499 0.74462175 0.6590935 0.6776365 0.72616595 0.65899867 0.7089536 0.7420883 0.67781305 0.70892674 0.7408135 0.68850523 0.70743257 0.6420599 0.7207119 0.70746887 0.6921847 0.72830904 0.7446472 0.6568922 0.7446536 0.6772958 0.7216145 0.74079746 0.6778122 0.7420715 0.67730695 0.6429268 0.7282188 0.64957196 0.67783076 0.6879562 0.6883289 0.722584 0.74205047 0.6774667 0.64946437 0.64306706 0.7251596
0.965966 0.72623336 0.6918638 0.68847704 0.6409578 0.70819706 0.7253029 0.69252235 0.6409505 0.6915672 0.709609 0.72350657 0.67744935 0.74460536 0.6590944 0.677634 0.72615784 0.6589993 0.70895255 0.74207747 0.6778105 0.7089252 0.74080414 0.68850553 0.7074332 0.64206994 0.72070765 0.7074705 0.69218487 0.7282984 0.7446313 0.6568975 0.7446378 0.67729634 0.7216099 0.7407873 0.6778098 0.74206 0.67730784 0.64293474 0.72820723 0.64957726 0.6778287 0.687956 0.6883292 0.7225771 0.7420383 0.6774669 0.64946985 0.6430753 0.72515315
0.966967 0.7262263 0.69186413 0.6884767 0.6409694 0.70819753 0.7252967 0.6925235 0.640962 0.6915683 0.70960623 0.7234983 0.67744887 0.74458885 0.6590953 0.67763156 0.7261497 0.65900004 0.7089514 0.7420665 0.6778079 0.70892364 0.7407947 0.6885059 0.70743394 0.6420801 0.7207034 0.70747215 0.6921851 0.72828776 0.7446153 0.65690285 0.74462193 0.67729694 0.7216053 0.7407771 0.67780733 0.74204844 0.67730874 0.6429428 0.7281956 0.6495827 0.67782676 0.6879558 0.6883295 0.7225702 0.7420261 0.6774672 0.64947546 0.6430836 0.7251466
0.967968 0.7262191 0.6918645 0.6884763 0.64098114 0.70819795 0.7252905 0.6925246 0.6409736 0.6915694 0.7096035 0.7234899 0.6774484 0.74457234 0.6590963 0.6776291 0.7261415 0.6590008 0.7089503 0.74205554 0.6778055 0.7089221 0.7407852 0.68850625 0.7074346 0.6420904 0.72069913 0.70747375 0.69218534 0.7282771 0.7445992 0.6569083 0.744606 0.6772976 0.72160065 0.74076676 0.677805 0.7420368 0.6773097 0.6429509 0.728184 0.64958817 0.67782485 0.6879556 0.6883298 0.7225632 0.74201375 0.6774675 0.6494811 0.643092 0.7251401
0.968969 0.72621197 0.69186485 0.688476 0.64099294 0.70819837 0.7252842 0.6925258 0.64098537 0.6915706 0.7096007 0.7234815 0.67744803 0.7445557 0.6590974 0.6776268 0.7261333 0.6590017 0.70894915 0.74204445 0.67780304 0.70892054 0.74077564 0.6885066 0.70743525 0.6421007 0.7206948 0.70747536 0.69218564 0.7282664 0.74458313 0.65691376 0.74459004 0.6772983 0.72159594 0.74075633 0.6778027 0.74202514 0.67731065 0.6429591 0.7281723 0.6495937 0.677823 0.68795544 0.6883302 0.7225562 0.74200135 0.6774679 0.64948684 0.64310044 0.72513354
0.96997 0.72620475 0.69186527 0.6884757 0.64100486 0.7081988 0.7252779 0.69252694 0.6409972 0.6915717 0.70959795 0.7234731 0.6774477 0.744539 0.6590985 0.67762446 0.72612506 0.6590026 0.70894796 0.7420333 0.67780066 0.7089189 0.740766 0.688507 0.7074359 0.6421111 0.7206904 0.7074769 0.69218594 0.7282556 0.7445669 0.65691936 0.74457395 0.677299 0.7215912 0.7407459 0.67780036 0.7420134 0.67731166 0.6429674 0.72816056 0.6495994 0.6778212 0.6879553 0.6883306 0.72254914 0.7419889 0.6774683 0.6494927 0.643109 0.7251269
0.970971 0.7261975 0.6918657 0.6884755 0.6410169 0.70819914 0.7252715 0.6925281 0.64100903 0.6915729 0.70959514 0.7234646 0.6774474 0.7445223 0.65909976 0.6776222 0.7261168 0.6590036 0.7089468 0.74202204 0.6777983 0.7089173 0.7407563 0.6885075 0.7074365 0.6421216 0.7206861 0.7074785 0.69218624 0.72824484 0.74455065 0.656925 0.74455786 0.67729986 0.7215864 0.7407354 0.67779815 0.74200153 0.6773128 0.6429758 0.7281488 0.64960515 0.67781943 0.6879552 0.688331 0.72254205 0.7419764 0.6774688 0.6494986 0.6431177 0.72512025
0.971972 0.72619015 0.6918661 0.68847525 0.641029 0.7081995 0.72526515 0.6925293 0.6410211 0.6915741 0.7095923 0.7234561 0.6774471 0.7445054 0.659101 0.67762 0.7261085 0.6590047 0.70894563 0.7420108 0.67779595 0.7089157 0.74074644 0.688508 0.70743716 0.6421322 0.72068167 0.7074801 0.69218653 0.728234 0.74453425 0.65693074 0.74454165 0.6773007 0.72158164 0.7407248 0.677796 0.7419897 0.67731386 0.64298433 0.728137 0.64961094 0.6778177 0.68795514 0.6883314 0.72253495 0.7419638 0.67746925 0.6495046 0.6431264 0.7251136
0.972973 0.7261828 0.6918666 0.6884751 0.64104116 0.70819986 0.72525877 0.6925306 0.6410331 0.6915753 0.7095895 0.72344756 0.6774469 0.74448854 0.6591024 0.67761785 0.72610015 0.6590058 0.70894444 0.7419994 0.6777937 0.7089141 0.7407366 0.68850845 0.70743775 0.64214295 0.7206772 0.7074816 0.6921869 0.72822315 0.74451786 0.6569365 0.7445254 0.6773015 0.72157675 0.7407142 0.67779386 0.7419777 0.67731506 0.6429929 0.7281252 0.64961684 0.67781603 0.6879551 0.68833184 0.7225278 0.74195117 0.6774698 0.6495107 0.6431353 0.72510684
0.973974 0.7261754 0.69186705 0.6884749 0.6410535 0.7082002 0.7252523 0.69253176 0.64104533 0.69157654 0.7095867 0.723439 0.6774467 0.74447155 0.6591038 0.67761576 0.72609174 0.6590071 0.7089432 0.74198794 0.6777915 0.7089125 0.7407267 0.688509 0.70743835 0.64215374 0.7206727 0.7074832 0.69218725 0.72821224 0.7445014 0.6569424 0.74450904 0.6773025 0.7215719 0.74070346 0.6777918 0.74196565 0.67731625 0.6430016 0.72811335 0.64962286 0.67781436 0.6879551 0.6883323 0.72252065 0.7419384 0.6774704 0.6495168 0.64314425 0.7251001
0.974975 0.72616804 0.69186753 0.6884747 0.64106584 0.7082006 0.72524583 0.692533 0.6410576 0.6915778 0.7095838 0.7234304 0.6774466 0.7444545 0.6591053 0.6776137 0.72608334 0.6590083 0.70894194 0.74197644 0.67778933 0.7089108 0.7407167 0.6885095 0.70743895 0.6421646 0.72066826 0.70748466 0.6921876 0.72820127 0.74448484 0.6569483 0.74449265 0.67730343 0.721567 0.74069273 0.67778975 0.74195355 0.6773175 0.6430104 0.72810143 0.64962894 0.6778128 0.6879551 0.68833286 0.72251344 0.74192566 0.67747104 0.6495231 0.64315325 0.7250933
0.975976 0.7261606 0.69186807 0.6884746 0.64107835 0.7082009 0.7252393 0.69253427 0.64107 0.6915791 0.70958096 0.72342175 0.6774465 0.7444374 0.6591069 0.6776117 0.7260749 0.6590097 0.7089407 0.7419649 0.6777872 0.70890915 0.7407066 0.68851006 0.70743954 0.64217556 0.7206637 0.7074862 0.692188 0.72819024 0.7444682 0.65695435 0.74447614 0.67730445 0.721562 0.7406819 0.6777877 0.7419414 0.6773188 0.64301926 0.7280895 0.6496351 0.67781126 0.68795514 0.6883334 0.72250617 0.7419128 0.6774717 0.6495294 0.64316237 0.7250865
0.976977 0.7261531 0.6918686 0.6884745 0.6410909 0.70820117 0.7252327 0.6925355 0.64108247 0.69158036 0.70957804 0.72341305 0.6774464 0.74442023 0.6591085 0.67760974 0.72606635 0.6590111 0.70893943 0.74195325 0.67778516 0.7089075 0.74069655 0.68851066 0.7074401 0.64218664 0.72065914 0.7074877 0.6921884 0.7281792 0.7444515 0.6569604 0.7444596 0.67730546 0.7215571 0.740671 0.6777858 0.7419292 0.6773201 0.6430282 0.72807753 0.6496413 0.6778098 0.6879552 0.6883339 0.7224989 0.74189985 0.6774725 0.6495358 0.64317155 0.72507966
0.977978 0.72614557 0.69186914 0.6884744 0.64110357 0.70820147 0.7252261 0.69253683 0.641095 0.69158167 0.7095752 0.72340435 0.6774464 0.744403 0.65911025 0.67760783 0.7260578 0.6590126 0.7089382 0.7419415 0.67778313 0.70890576 0.74068636 0.68851125 0.7074407 0.6421978 0.72065455 0.7074892 0.69218886 0.72816813 0.7444348 0.65696657 0.744443 0.6773066 0.7215521 0.7406601 0.6777839 0.74191684 0.67732155 0.64303726 0.7280655 0.6496476 0.6778083 0.68795526 0.6883345 0.7224916 0.74188685 0.6774732 0.6495423 0.64318085 0.72507274
0.978979 0.726138 0.6918697 0.68847436 0.6411163 0.7082017 0.7252195 0.6925381 0.6411077 0.69158304 0.70957226 0.7233956 0.6774465 0.7443857 0.65911204 0.6776059 0.7260493 0.65901417 0.70893687 0.7419297 0.6777811 0.708904 0.74067605 0.6885119 0.7074412 0.642209 0.72064996 0.7074906 0.6921893 0.728157 0.74441797 0.6569728 0.7444263 0.6773077 0.721547 0.74064904 0.67778206 0.7419045 0.6773229 0.6430464 0.72805345 0.649654 0.6778069 0.6879554 0.6883351 0.72248423 0.7418738 0.677474 0.6495488 0.6431902 0.7250658
0.97998 0.72613037 0.6918703 0.68847436 0.6411292 0.70820194 0.7252128 0.6925394 0.6411204 0.69158435 0.70956933 0.7233868 0.6774466 0.7443683 0.6591139 0.67760414 0.7260407 0.65901583 0.70893556 0.7419179 0.6777792 0.70890236 0.74066573 0.68851256 0.70744175 0.6422203 0.7206453 0.7074921 0.69218975 0.72814584 0.7444011 0.6569791 0.74440956 0.67730886 0.72154194 0.74063796 0.6777803 0.7418921 0.6773244 0.6430556 0.72804135 0.64966047 0.67780554 0.68795556 0.6883357 0.7224769 0.7418607 0.67747486 0.6495555 0.6431997 0.72505885
0.980981 0.72612274 0.6918709 0.68847436 0.64114213 0.7082022 0.7252061 0.6925407 0.64113325 0.6915857 0.7095664 0.723378 0.6774467 0.7443509 0.6591158 0.67760235 0.7260321 0.6590175 0.7089342 0.741906 0.6777773 0.7089006 0.74065536 0.6885132 0.7074423 0.6422317 0.72064066 0.70749354 0.69219023 0.7281346 0.74438417 0.65698546 0.74439275 0.6773101 0.7215368 0.7406268 0.6777785 0.7418796 0.67732596 0.6430649 0.7280292 0.64966697 0.6778042 0.68795574 0.6883364 0.72246945 0.7418475 0.67747575 0.64956224 0.6432092 0.7250518
0.981982 0.72611505 0.6918715 0.6884744 0.6411551 0.7082024 0.72519934 0.692542 0.6411462 0.69158715 0.70956343 0.7233691 0.6774469 0.7443334 0.65911776 0.6776007 0.72602344 0.6590193 0.7089329 0.74189395 0.6777755 0.70889884 0.74064493 0.68851393 0.7074428 0.6422432 0.72063595 0.707495 0.6921907 0.72812337 0.7443671 0.6569919 0.7443759 0.67731136 0.7215316 0.7406156 0.6777768 0.74186707 0.6773275 0.64307433 0.72801703 0.6496736 0.6778029 0.6879559 0.6883371 0.722462 0.7418343 0.6774767 0.64956903 0.6432188 0.7250448
0.982983 0.7261073 0.6918722 0.6884744 0.64116824 0.70820266 0.72519255 0.6925434 0.6411592 0.6915885 0.70956045 0.72336024 0.67744714 0.7443158 0.65911984 0.677599 0.72601473 0.65902114 0.7089315 0.7418819 0.6777737 0.70889705 0.7406344 0.68851465 0.7074433 0.64225477 0.72063124 0.7074964 0.69219124 0.72811204 0.7443501 0.6569984 0.74435896 0.6773127 0.72152644 0.74060434 0.67777514 0.7418544 0.67732906 0.6430838 0.7280048 0.6496803 0.67780167 0.68795615 0.68833774 0.72245455 0.741821 0.67747766 0.64957595 0.64322853 0.7250377
0.983984 0.72609955 0.69187284 0.68847454 0.64118147 0.70820284 0.72518575 0.69254476 0.6411723 0.69158995 0.7095575 0.7233513 0.6774474 0.74429816 0.659122 0.67759734 0.726006 0.65902305 0.70893013 0.7418698 0.6777719 0.7088953 0.74062383 0.6885154 0.70744383 0.6422664 0.7206265 0.7074978 0.6921918 0.7281007 0.7443329 0.65700495 0.7443419 0.677314 0.72152126 0.7405931 0.67777354 0.7418418 0.67733073 0.6430934 0.7279926 0.64968705 0.6778005 0.6879564 0.68833846 0.72244704 0.74180764 0.6774787 0.6495829 0.6432383 0.7250306
0.984985 0.72609174 0.69187355 0.68847466 0.64119476 0.708203 0.7251789 0.6925461 0.64118546 0.6915914 0.7095545 0.72334236 0.67744774 0.74428046 0.65912414 0.6775958 0.7259972 0.659025 0.70892876 0.7418576 0.67777026 0.70889354 0.74061316 0.6885162 0.7074443 0.64227813 0.7206217 0.7074992 0.6921923 0.72808933 0.7443157 0.6570116 0.7443248 0.6773154 0.72151595 0.7405817 0.6777719 0.74182904 0.6773324 0.64310306 0.7279803 0.6496939 0.6777993 0.6879567 0.68833923 0.7224395 0.74179417 0.67747974 0.64958996 0.6432482 0.72502345
0.985986 0.7260839 0.69187427 0.6884748 0.6412082 0.7082032 0.725172 0.6925475 0.64119875 0.6915929 0.7095515 0.72333336 0.6774481 0.7442627 0.6591264 0.6775943 0.72598845 0.6590271 0.70892733 0.74184537 0.6777686 0.7088917 0.74060243 0.688517 0.7074448 0.64228994 0.7206169 0.7075006 0.69219285 0.72807795 0.74429846 0.6570183 0.74430764 0.67731684 0.7215107 0.74057025 0.67777044 0.7418162 0.67733413 0.6431128 0.727968 0.6497009 0.6777982 0.687957 0.68834 0.72243196 0.7417807 0.6774809 0.64959705 0.64325815 0.7250163
0.986987 0.726076 0.691875 0.6884749 0.64122164 0.7082033 0.72516507 0.6925489 0.6412121 0.69159436 0.7095485 0.72332436 0.67744845 0.7442449 0.6591287 0.6775928 0.72597957 0.65902925 0.70892596 0.74183303 0.677767 0.7088899 0.7405917 0.6885178 0.70744526 0.6423018 0.72061205 0.70750195 0.69219345 0.7280665 0.7442811 0.6570251 0.7442904 0.67731833 0.72150534 0.74055874 0.67776895 0.74180335 0.6773359 0.6431226 0.72795564 0.64970785 0.67779714 0.68795735 0.6883408 0.7224243 0.7417671 0.677482 0.64960426 0.64326817 0.7250091
0.987988 0.7260681 0.6918757 0.68847513 0.6412352 0.70820343 0.7251581 0.6925503 0.6412256 0.69159585 0.70954543 0.7233153 0.6774489 0.744227 0.6591311 0.6775914 0.72597075 0.6590314 0.70892453 0.74182063 0.6777654 0.70888805 0.74058086 0.68851864 0.7074457 0.6423138 0.72060716 0.70750326 0.69219404 0.728055 0.74426365 0.65703195 0.7442731 0.6773198 0.72150004 0.7405472 0.6777675 0.7417904 0.6773377 0.64313257 0.72794324 0.64971495 0.6777961 0.6879577 0.6883416 0.7224167 0.7417535 0.6774832 0.64961153 0.64327824 0.7250018
0.988989 0.7260601 0.6918765 0.6884753 0.6412488 0.70820355 0.7251511 0.69255173 0.64123917 0.69159734 0.7095424 0.72330624 0.6774494 0.744209 0.6591336 0.67759 0.7259618 0.65903366 0.70892304 0.7418082 0.67776394 0.7088862 0.74056995 0.68851954 0.70744616 0.6423259 0.7206023 0.70750463 0.6921947 0.72804344 0.7442462 0.65703887 0.7442558 0.6773214 0.7214946 0.7405356 0.67776614 0.7417774 0.67733955 0.6431426 0.72793084 0.6497221 0.6777951 0.6879581 0.68834245 0.722409 0.7417398 0.67748445 0.64961886 0.64328843 0.72499454
0.98999 0.7260521 0.69187725 0.68847555 0.6412626 0.7082037 0.7251441 0.69255316 0.64125276 0.6915989 0.70953935 0.7232971 0.67744994 0.744191 0.6591361 0.67758864 0.7259529 0.659036 0.7089216 0.74179566 0.67776245 0.70888436 0.740559 0.6885204 0.7074466 0.642338 0.7205973 0.70750594 0.6921953 0.7280319 0.74422866 0.6570459 0.7442384 0.677323 0.7214892 0.74052393 0.6777648 0.74176437 0.67734146 0.64315265 0.7279183 0.6497293 0.67779416 0.68795854 0.6883433 0.7224013 0.7417261 0.6774857 0.6496263 0.6432987 0.72498727
0.990991 0.72604406 0.691878 0.6884758 0.6412764 0.7082038 0.725137 0.6925546 0.6412665 0.69160044 0.70953625 0.72328794 0.67745054 0.7441729 0.65913874 0.6775874 0.7259439 0.65903836 0.7089201 0.7417831 0.677761 0.7088825 0.74054796 0.6885213 0.707447 0.6423502 0.7205924 0.70750725 0.69219595 0.7280203 0.7442111 0.65705293 0.7442209 0.67732465 0.72148377 0.7405122 0.6777635 0.74175125 0.6773434 0.64316285 0.72790587 0.64973664 0.67779326 0.68795896 0.6883442 0.7223936 0.74171233 0.677487 0.6496338 0.64330906 0.72497994
0.991992 0.726036 0.69187886 0.6884761 0.6412903 0.70820385 0.7251299 0.692556 0.6412803 0.691602 0.7095332 0.72327876 0.67745113 0.74415475 0.65914136 0.67758614 0.7259349 0.65904087 0.70891863 0.74177045 0.67775965 0.7088806 0.74053687 0.6885222 0.7074474 0.64236253 0.7205874 0.70750856 0.69219667 0.7280086 0.7441934 0.6570601 0.7442033 0.6773263 0.7214783 0.7405004 0.67776227 0.7417381 0.6773454 0.6431731 0.72789335 0.649744 0.67779243 0.68795943 0.6883451 0.7223858 0.74169844 0.6774884 0.6496414 0.6433195 0.72497255
0.992993 0.7260279 0.6918797 0.6884764 0.6413043 0.7082039 0.72512275 0.6925575 0.6412942 0.6916036 0.7095301 0.7232695 0.67745185 0.7441365 0.6591441 0.67758495 0.72592586 0.6590434 0.70891714 0.74175775 0.67775834 0.7088787 0.7405258 0.6885232 0.7074478 0.64237493 0.72058237 0.7075098 0.6921973 0.72799695 0.7441756 0.6570673 0.74418575 0.67732805 0.72147274 0.7404885 0.677761 0.74172485 0.6773474 0.64318347 0.7278808 0.6497514 0.67779166 0.6879599 0.68834597 0.722378 0.74168456 0.67748976 0.649649 0.64333004 0.72496516
0.993994 0.72601974 0.6918805 0.68847674 0.6413184 0.708204 0.7251156 0.692559 0.6413082 0.6916052 0.70952696 0.7232603 0.6774525 0.7441182 0.6591469 0.6775838 0.7259168 0.659046 0.70891565 0.741745 0.677757 0.7088768 0.7405146 0.6885241 0.7074482 0.6423874 0.7205773 0.70751107 0.69219804 0.7279852 0.74415785 0.6570746 0.74416804 0.67732984 0.7214672 0.7404766 0.6777599 0.7417115 0.67734945 0.6431939 0.72786814 0.64975893 0.6777909 0.68796045 0.6883469 0.7223702 0.74167055 0.6774912 0.6496567 0.64334065 0.7249577
0.994995 0.7260116 0.6918814 0.6884771 0.64133257 0.70820403 0.7251084 0.6925605 0.64132226 0.6916068 0.70952386 0.723251 0.6774533 0.7440999 0.65914977 0.6775827 0.7259077 0.6590487 0.7089141 0.7417322 0.67775583 0.7088749 0.7405033 0.68852514 0.7074486 0.64239997 0.72057223 0.7075123 0.69219875 0.72797346 0.74413997 0.6570819 0.7441503 0.6773316 0.72146165 0.7404646 0.67775875 0.74169815 0.67735153 0.6432044 0.7278555 0.6497665 0.67779016 0.687961 0.68834794 0.72236234 0.74165654 0.6774927 0.64966446 0.6433513 0.72495025
0.995996 0.72600335 0.6918823 0.68847746 0.6413468 0.70820403 0.7251012 0.692562 0.64133644 0.6916084 0.7095207 0.7232417 0.67745405 0.7440815 0.6591527 0.6775816 0.72589856 0.65905136 0.70891255 0.7417193 0.67775464 0.7088729 0.740492 0.68852615 0.70744896 0.6424126 0.7205671 0.7075136 0.69219947 0.72796166 0.744122 0.65708935 0.74413246 0.6773335 0.72145605 0.7404526 0.6777577 0.74168473 0.6773537 0.643215 0.72784287 0.6497742 0.6777895 0.6879616 0.6883489 0.7223545 0.7416425 0.67749417 0.6496723 0.6433621 0.72494274
0.996997 0.72599506 0.6918832 0.6884779 0.6413611 0.70820403 0.7250939 0.69256353 0.6413506 0.6916101 0.70951754 0.7232323 0.67745495 0.744063 0.65915567 0.67758065 0.7258894 0.65905416 0.708911 0.7417063 0.67775345 0.708871 0.7404806 0.68852717 0.7074493 0.64242536 0.720562 0.7075148 0.69220024 0.7279498 0.744104 0.6570968 0.7441146 0.6773354 0.7214504 0.7404405 0.67775667 0.7416712 0.6773559 0.64322567 0.7278301 0.6497819 0.67778885 0.6879622 0.6883499 0.72234654 0.7416283 0.6774957 0.64968026 0.64337295 0.72493523
0.997998 0.7259868 0.6918841 0.6884783 0.64137554 0.70820403 0.72508657 0.6925651 0.641365 0.69161177 0.7095144 0.7232229 0.6774558 0.74404454 0.6591587 0.67757964 0.72588015 0.659057 0.7089094 0.7416933 0.6777524 0.70886904 0.74046916 0.68852824 0.7074497 0.6424382 0.72055686 0.707516 0.692201 0.72793794 0.74408597 0.6571044 0.74409664 0.67733735 0.7214447 0.7404283 0.6777557 0.7416577 0.6773581 0.6432364 0.7278174 0.6497897 0.67778826 0.6879628 0.688351 0.72233856 0.7416141 0.6774973 0.64968824 0.6433839 0.72492766
0.998999 0.7259785 0.69188505 0.6884787 0.64139 0.70820403 0.72507924 0.69256663 0.64137936 0.69161344 0.70951116 0.7232135 0.67745674 0.74402595 0.6591618 0.67757875 0.7258709 0.65906 0.70890784 0.74168026 0.6777513 0.7088671 0.74045765 0.6885293 0.70745003 0.64245105 0.72055167 0.7075172 0.6922018 0.727926 0.74406785 0.657112 0.74407864 0.6773393 0.721439 0.7404161 0.67775476 0.741644 0.67736036 0.64324725 0.7278046 0.64979756 0.6777877 0.6879634 0.68835205 0.72233063 0.74159986 0.677499 0.6496963 0.64339495 0.72492003
1.0 0.7259701 0.691886 0.6884792 0.6414046 0.70820403 0.7250719 0.6925682 0.64139384 0.6916151 0.709508 0.7232041 0.6774577 0.7440073 0.65916497 0.67757785 0.7258616 0.659063 0.70890623 0.7416671 0.6777503 0.70886505 0.7404461 0.68853045 0.70745033 0.64246404 0.7205464 0.7075184 0.69220257 0.72791404 0.74404967 0.65711963 0.7440606 0.67734134 0.7214333 0.7404039 0.67775387 0.7416303 0.6773626 0.64325815 0.7277918 0.64980555 0.67778724 0.68796414 0.6883531 0.7223226 0.74158555 0.67750067 0.6497044 0.64340603 0.72491246


==> Plots/samples/SM_AVR_GOV_y_true_samples_R_F.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0
0.001001001 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914 0.99769914
0.002002002 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048 0.9954048
0.003003003 0.9931169 0.9931169 0.9931169 0.993117 0.9931169 0.9931169 0.9931169 0.993117 0.9931169 0.9931169 0.9931169 0.9931169 0.99311703 0.9931169 0.9931169 0.9931169 0.9931169 0.9931169 0.99311703 0.9931169 0.9931169 0.99311703 0.9931169 0.9931169 0.993117 0.9931169 0.9931169 0.9931169 0.9931169 0.99311703 0.9931169 0.99311703 0.9931169 0.9931169 0.99311703 0.9931169 0.99311703 0.9931169 0.993117 0.9931169 0.993117 0.9931169 0.9931169 0.9931169 0.9931169 0.99311703 0.9931169 0.993117 0.993117 0.9931169
0.004004004 0.9908358 0.9908357 0.99083567 0.9908359 0.9908357 0.9908358 0.99083567 0.9908359 0.9908358 0.99083567 0.9908357 0.9908357 0.990836 0.9908358 0.9908357 0.9908358 0.9908358 0.9908357 0.990836 0.9908357 0.9908357 0.990836 0.99083567 0.9908357 0.9908359 0.9908358 0.9908357 0.9908357 0.9908358 0.990836 0.9908357 0.990836 0.99083567 0.9908358 0.990836 0.9908357 0.990836 0.99083567 0.9908359 0.9908358 0.99083585 0.9908358 0.9908358 0.9908357 0.9908357 0.990836 0.9908357 0.99083585 0.9908359 0.9908358
0.005005005 0.98856145 0.9885614 0.9885613 0.9885617 0.98856133 0.98856145 0.9885613 0.9885617 0.9885614 0.9885613 0.98856133 0.9885613 0.98856187 0.9885614 0.98856133 0.98856145 0.9885614 0.9885613 0.98856187 0.9885614 0.9885613 0.98856187 0.9885613 0.9885614 0.9885617 0.9885614 0.9885614 0.98856133 0.9885614 0.98856187 0.98856133 0.98856187 0.9885613 0.9885614 0.98856187 0.9885614 0.98856187 0.9885613 0.98856175 0.9885614 0.9885616 0.9885614 0.9885614 0.98856133 0.98856133 0.98856187 0.9885613 0.9885616 0.98856175 0.98856145
0.006006006 0.98629403 0.9862939 0.98629373 0.9862945 0.98629385 0.9862941 0.98629373 0.9862945 0.986294 0.9862937 0.98629385 0.9862938 0.9862948 0.986294 0.98629385 0.98629403 0.986294 0.9862938 0.9862948 0.9862939 0.9862938 0.9862948 0.98629373 0.9862939 0.9862945 0.986294 0.9862939 0.9862938 0.986294 0.9862948 0.9862938 0.9862948 0.98629373 0.9862939 0.9862948 0.9862939 0.9862948 0.98629373 0.9862945 0.986294 0.9862942 0.9862939 0.986294 0.9862938 0.9862939 0.9862948 0.9862938 0.9862942 0.9862945 0.9862941
0.007007007 0.9840337 0.9840334 0.98403317 0.98403436 0.98403335 0.9840337 0.98403317 0.98403436 0.9840336 0.9840331 0.98403335 0.9840333 0.98403484 0.9840335 0.9840334 0.98403364 0.9840335 0.9840332 0.9840349 0.98403347 0.9840332 0.9840349 0.98403317 0.98403347 0.9840344 0.9840336 0.98403347 0.9840333 0.9840335 0.98403484 0.9840333 0.98403484 0.98403317 0.9840335 0.9840349 0.98403347 0.9840349 0.98403317 0.9840344 0.9840335 0.98403394 0.9840335 0.9840336 0.9840333 0.9840334 0.9840349 0.9840333 0.98403394 0.9840344 0.9840337
0.008008008 0.98178047 0.9817801 0.9817797 0.9817815 0.98178 0.9817805 0.9817797 0.9817815 0.9817803 0.98177963 0.98178 0.9817798 0.9817822 0.9817803 0.98178005 0.98178047 0.9817803 0.9817798 0.98178226 0.9817802 0.9817798 0.98178226 0.9817797 0.9817801 0.98178154 0.9817803 0.9817801 0.9817799 0.9817803 0.9817822 0.98177993 0.9817822 0.98177963 0.98178023 0.98178226 0.9817802 0.98178226 0.98177963 0.9817816 0.9817803 0.9817809 0.98178023 0.9817803 0.9817799 0.9817801 0.98178226 0.9817799 0.9817809 0.9817816 0.9817805
0.009009009 0.9795345 0.97953403 0.97953343 0.979536 0.97953385 0.9795346 0.97953343 0.979536 0.97953427 0.9795334 0.97953385 0.9795336 0.97953695 0.97953427 0.9795339 0.9795345 0.9795342 0.9795336 0.97953707 0.97953415 0.9795336 0.97953707 0.97953343 0.97953403 0.97953606 0.97953427 0.97953403 0.97953373 0.97953427 0.97953695 0.97953373 0.979537 0.9795334 0.97953415 0.97953707 0.97953415 0.97953707 0.9795334 0.9795361 0.97953427 0.9795351 0.97953415 0.97953427 0.97953373 0.979534 0.97953707 0.9795336 0.9795351 0.9795361 0.9795346
0.01001001 0.97729594 0.9772953 0.9772945 0.97729796 0.977295 0.9772961 0.9772945 0.97729796 0.97729564 0.9772944 0.97729504 0.97729474 0.97729933 0.9772956 0.9772951 0.97729594 0.9772956 0.9772947 0.97729945 0.97729546 0.9772947 0.97729945 0.9772945 0.97729534 0.977298 0.97729564 0.9772953 0.97729486 0.9772956 0.97729933 0.9772949 0.97729933 0.9772944 0.97729546 0.97729945 0.97729546 0.9772994 0.9772944 0.9772981 0.9772956 0.9772967 0.97729546 0.97729564 0.97729486 0.9772952 0.9772994 0.97729474 0.9772967 0.9772981 0.9772961
0.011011011 0.9750649 0.9750639 0.9750629 0.9750675 0.9750636 0.97506505 0.9750629 0.9750675 0.97506446 0.9750628 0.9750636 0.97506326 0.97506934 0.9750644 0.9750638 0.9750649 0.97506434 0.9750632 0.97506946 0.97506416 0.9750632 0.9750695 0.9750629 0.97506404 0.9750676 0.97506446 0.97506404 0.97506344 0.9750644 0.97506934 0.9750635 0.97506934 0.9750628 0.9750642 0.9750695 0.97506416 0.97506946 0.9750628 0.97506773 0.9750644 0.9750659 0.9750642 0.97506446 0.97506344 0.9750639 0.97506946 0.97506326 0.9750659 0.97506773 0.9750651
0.012012012 0.9728414 0.9728402 0.9728389 0.97284484 0.9728398 0.9728417 0.9728389 0.97284484 0.9728408 0.97283864 0.9728398 0.9728393 0.97284716 0.9728408 0.97283995 0.97284144 0.9728407 0.9728392 0.97284734 0.9728405 0.9728392 0.9728474 0.9728389 0.9728403 0.97284496 0.97284085 0.9728403 0.9728395 0.9728407 0.97284716 0.9728396 0.97284716 0.9728387 0.97284055 0.97284734 0.9728405 0.97284734 0.9728387 0.9728451 0.9728407 0.97284275 0.97284055 0.97284085 0.97283953 0.97284013 0.9728473 0.9728393 0.9728427 0.9728451 0.9728417
0.013013013 0.97062564 0.9706241 0.9706224 0.97062993 0.97062355 0.97062594 0.97062236 0.97062993 0.97062486 0.9706221 0.97062355 0.97062296 0.9706329 0.9706248 0.9706238 0.97062564 0.97062474 0.97062284 0.97063315 0.97062445 0.97062284 0.9706332 0.9706224 0.9706242 0.9706301 0.9706249 0.9706242 0.9706232 0.9706248 0.9706329 0.9706233 0.9706329 0.9706222 0.97062457 0.97063315 0.97062445 0.97063315 0.9706222 0.9706303 0.9706248 0.9706273 0.97062457 0.9706249 0.97062325 0.970624 0.9706331 0.97062296 0.97062725 0.9706303 0.970626
0.014014014 0.96841764 0.96841574 0.96841365 0.968423 0.968415 0.968418 0.9684136 0.968423 0.9684167 0.9684133 0.9684151 0.96841437 0.96842664 0.96841663 0.9684154 0.96841764 0.9684166 0.9684141 0.968427 0.9684162 0.9684141 0.96842706 0.96841365 0.96841586 0.9684232 0.9684168 0.96841586 0.9684146 0.96841663 0.9684267 0.9684148 0.9684267 0.9684134 0.96841633 0.96842706 0.9684162 0.968427 0.9684134 0.9684234 0.96841663 0.96841973 0.9684163 0.96841675 0.96841466 0.9684157 0.96842694 0.96841437 0.9684197 0.9684234 0.96841806
0.015015015 0.9662175 0.9662152 0.96621263 0.96622413 0.96621436 0.96621805 0.96621263 0.96622413 0.9662164 0.9662123 0.9662144 0.9662135 0.9662286 0.9662163 0.9662148 0.9662176 0.9662162 0.9662133 0.9662291 0.9662158 0.9662133 0.96622914 0.96621263 0.9662154 0.9662244 0.9662165 0.9662154 0.9662139 0.96621627 0.96622866 0.966214 0.96622866 0.96621233 0.9662159 0.9662291 0.9662158 0.966229 0.96621233 0.9662247 0.96621627 0.9662201 0.9662159 0.96621644 0.9662139 0.96621513 0.96622896 0.9662135 0.9662201 0.9662247 0.9662181
0.016016016 0.96402544 0.96402264 0.96401954 0.9640334 0.9640216 0.96402603 0.9640195 0.9640334 0.96402407 0.96401906 0.9640217 0.9640206 0.96403885 0.96402395 0.9640221 0.9640255 0.9640239 0.9640203 0.9640394 0.96402335 0.9640203 0.9640395 0.96401954 0.9640229 0.9640337 0.9640242 0.9640228 0.964021 0.96402395 0.9640389 0.9640212 0.9640389 0.9640192 0.9640235 0.9640394 0.96402335 0.9640393 0.9640192 0.9640341 0.96402395 0.96402854 0.9640235 0.9640241 0.964021 0.9640225 0.96403927 0.9640206 0.9640285 0.964034 0.96402615
0.017017016 0.96184146 0.96183807 0.9618344 0.961851 0.9618369 0.9618422 0.9618343 0.961851 0.96183985 0.9618338 0.96183693 0.9618356 0.96185744 0.9618397 0.9618375 0.96184146 0.96183956 0.96183527 0.96185815 0.9618389 0.9618353 0.9618582 0.9618344 0.96183836 0.96185136 0.96184 0.96183836 0.96183616 0.9618397 0.96185756 0.9618364 0.96185756 0.96183395 0.96183914 0.9618581 0.9618389 0.96185803 0.96183395 0.9618518 0.9618396 0.96184516 0.96183914 0.9618399 0.9618362 0.96183795 0.9618579 0.9618356 0.9618451 0.9618517 0.96184224
0.018018018 0.95966566 0.95966166 0.9596573 0.9596769 0.95966023 0.9596665 0.95965725 0.959677 0.95966375 0.9596566 0.9596603 0.9596588 0.95968455 0.9596635 0.95966095 0.95966566 0.9596634 0.9596584 0.9596854 0.9596627 0.9596584 0.9596855 0.9596573 0.95966196 0.95967734 0.95966387 0.95966196 0.95965934 0.9596635 0.95968467 0.95965964 0.95968467 0.9596568 0.9596629 0.9596854 0.9596627 0.95968527 0.9596568 0.9596778 0.95966345 0.95967007 0.95966285 0.9596638 0.95965946 0.95966154 0.95968515 0.9596588 0.95966995 0.9596778 0.9596666
0.019019019 0.95749813 0.9574934 0.95748836 0.95751137 0.9574918 0.9574991 0.95748824 0.95751137 0.95749587 0.9574875 0.9574919 0.9574901 0.9575203 0.9574956 0.9574926 0.95749813 0.9574955 0.9574896 0.95752126 0.9574946 0.9574896 0.95752144 0.95748836 0.95749384 0.95751184 0.95749605 0.9574938 0.95749074 0.9574956 0.9575204 0.9574911 0.9575205 0.9574877 0.9574949 0.95752126 0.9574946 0.95752114 0.95748776 0.95751244 0.95749557 0.95750326 0.9574949 0.957496 0.95749086 0.9574933 0.95752096 0.9574901 0.9575032 0.9575124 0.9574992
0.02002002 0.955339 0.95533353 0.9553276 0.9553544 0.9553316 0.95534015 0.9553275 0.9553544 0.95533633 0.9553267 0.9553317 0.9553296 0.95536476 0.9553361 0.9553325 0.95533895 0.9553359 0.95532906 0.9553659 0.9553349 0.95532906 0.9553661 0.9553276 0.95533395 0.9553549 0.9553366 0.95533395 0.95533043 0.9553361 0.9553649 0.9553308 0.95536494 0.9553269 0.95533526 0.95536584 0.9553349 0.9553657 0.9553269 0.9553556 0.955336 0.955345 0.9553352 0.9553365 0.9553305 0.95533335 0.95536554 0.95532966 0.95534486 0.9553555 0.95534027
0.021021022 0.95318836 0.95318204 0.9531752 0.95320606 0.95317984 0.9531896 0.95317507 0.95320606 0.95318526 0.95317405 0.9531799 0.9531775 0.953218 0.95318496 0.95318085 0.95318824 0.9531848 0.95317686 0.95321935 0.9531836 0.95317686 0.95321953 0.9531752 0.9531825 0.95320666 0.9531855 0.9531825 0.9531784 0.95318496 0.95321816 0.9531789 0.9532182 0.95317435 0.953184 0.9532193 0.9531836 0.9532192 0.9531744 0.9532075 0.95318484 0.9531952 0.95318395 0.95318544 0.9531785 0.9531818 0.95321894 0.9531775 0.95319504 0.9532074 0.95318973
0.022022022 0.9510462 0.95103896 0.9510311 0.9510665 0.95103645 0.95104766 0.951031 0.95106655 0.9510427 0.95102984 0.9510365 0.9510338 0.9510802 0.95104235 0.95103765 0.9510461 0.9510421 0.95103306 0.95108175 0.95104074 0.95103306 0.951082 0.9510311 0.95103955 0.9510672 0.951043 0.95103955 0.95103484 0.95104235 0.9510804 0.9510354 0.95108044 0.9510302 0.9510412 0.9510817 0.95104074 0.9510815 0.95103025 0.9510681 0.9510422 0.95105404 0.9510412 0.9510429 0.95103496 0.9510388 0.9510813 0.95103383 0.9510539 0.95106804 0.95104784
0.023023022 0.94891274 0.94890445 0.9488955 0.9489358 0.9489016 0.9489144 0.9488954 0.94893587 0.94890875 0.9488941 0.9489017 0.94889855 0.9489514 0.9489083 0.94890296 0.94891256 0.9489081 0.9488977 0.9489532 0.94890654 0.9488977 0.94895345 0.9488955 0.9489051 0.94893664 0.94890904 0.9489051 0.9488998 0.9489083 0.94895166 0.9489004 0.9489517 0.9488945 0.9489071 0.9489531 0.94890654 0.9489529 0.94889456 0.94893765 0.9489081 0.9489217 0.948907 0.9489089 0.9488999 0.9489042 0.9489526 0.9488986 0.9489215 0.9489376 0.9489145
0.024024025 0.946788 0.9467786 0.94676846 0.9468141 0.9467754 0.94678986 0.94676834 0.9468142 0.9467834 0.94676685 0.9467755 0.9467719 0.9468317 0.946783 0.9467769 0.9467878 0.9467827 0.94677097 0.94683385 0.9467809 0.94677097 0.9468341 0.94676846 0.9467794 0.946815 0.9467838 0.9467793 0.9467733 0.94678295 0.946832 0.946774 0.9468321 0.9467673 0.9467816 0.94683367 0.9467809 0.9468335 0.9467674 0.9468162 0.9467827 0.9467981 0.9467815 0.94678366 0.94677347 0.94677836 0.94683313 0.946772 0.94679785 0.9468161 0.94679
0.025025025 0.94467205 0.9446615 0.94465005 0.94470143 0.9446578 0.94467413 0.9446499 0.94470155 0.94466686 0.9446482 0.9446579 0.9446539 0.9447213 0.9446664 0.94465953 0.94467175 0.9446661 0.94465286 0.94472367 0.94466406 0.94465286 0.94472396 0.94465005 0.94466233 0.94470245 0.9446673 0.9446623 0.9446555 0.9446664 0.94472164 0.94465625 0.9447217 0.9446487 0.9446648 0.9447235 0.9446641 0.9447233 0.94464886 0.9447038 0.944666 0.9446834 0.9446647 0.94466716 0.94465566 0.94466114 0.94472283 0.944654 0.94468313 0.94470364 0.94467425
0.026026025 0.94256496 0.9425531 0.94254035 0.9425979 0.94254905 0.9425673 0.94254017 0.942598 0.9425592 0.94253826 0.94254917 0.9425447 0.9426201 0.94255865 0.94255096 0.9425646 0.9425583 0.94254345 0.94262284 0.942556 0.9425435 0.94262314 0.94254035 0.94255406 0.94259906 0.94255966 0.942554 0.9425464 0.94255865 0.9426205 0.94254726 0.94262064 0.9425388 0.94255686 0.9426226 0.9425561 0.9426224 0.942539 0.94260055 0.9425582 0.94257766 0.94255674 0.9425595 0.9425466 0.94255275 0.9426219 0.94254476 0.9425774 0.94260037 0.94256747
0.027027028 0.9404669 0.94045365 0.94043934 0.94050366 0.94044906 0.94046944 0.94043916 0.9405037 0.9404604 0.9404371 0.94044924 0.94044423 0.9405284 0.9404598 0.9404512 0.9404664 0.94045943 0.94044286 0.9405315 0.9404569 0.94044286 0.9405318 0.94043934 0.94045466 0.9405049 0.9404609 0.94045466 0.94044614 0.9404598 0.94052887 0.9404471 0.940529 0.9404377 0.94045776 0.94053113 0.9404569 0.94053096 0.9404378 0.9405066 0.9404593 0.940481 0.9404577 0.94046074 0.9404464 0.94045323 0.94053036 0.9404443 0.9404807 0.9405064 0.9404696
0.028028028 0.9383778 0.9383631 0.9383472 0.9384186 0.938358 0.93838066 0.938347 0.93841875 0.93837065 0.93834466 0.9383582 0.93835264 0.9384461 0.9383699 0.9383604 0.93837726 0.9383695 0.9383511 0.9384496 0.9383667 0.9383511 0.93845 0.9383472 0.93836427 0.93842006 0.9383712 0.9383642 0.93835473 0.9383699 0.93844664 0.93835586 0.9384468 0.9383453 0.9383677 0.93844926 0.9383667 0.938449 0.9383455 0.9384219 0.93836933 0.9383935 0.9383676 0.93837094 0.93835497 0.93836266 0.93844837 0.9383527 0.9383932 0.93842167 0.93838084
0.029029028 0.93629783 0.93628156 0.936264 0.9363431 0.9362759 0.936301 0.93626374 0.9363432 0.9362899 0.9362612 0.93627614 0.93627 0.9363735 0.93628913 0.9362786 0.93629724 0.93628865 0.9362683 0.93637735 0.93628556 0.9362683 0.93637776 0.936264 0.9362828 0.93634456 0.9362905 0.9362828 0.9362723 0.93628913 0.93637407 0.9362735 0.9363742 0.9362619 0.9362867 0.9363769 0.9362856 0.9363767 0.9362621 0.9363467 0.9362885 0.9363152 0.93628657 0.93629026 0.9362726 0.9362811 0.9363759 0.93627006 0.9363149 0.9363464 0.9363012
0.03003003 0.93422705 0.9342091 0.9341897 0.93427694 0.9342029 0.93423057 0.93418944 0.93427706 0.9342183 0.9341866 0.9342031 0.93419635 0.93431044 0.93421745 0.93420583 0.9342264 0.9342169 0.9341945 0.9343148 0.9342135 0.9341945 0.93431526 0.93418974 0.93421054 0.9342786 0.934219 0.9342105 0.9341989 0.93421745 0.93431115 0.9342002 0.93431133 0.9341874 0.9342148 0.9343143 0.9342136 0.9343141 0.9341876 0.93428093 0.93421674 0.93424624 0.9342146 0.9342187 0.9341992 0.9342086 0.9343132 0.9341964 0.9342458 0.93428063 0.93423074
0.031031031 0.93216556 0.9321458 0.9321245 0.93222034 0.932139 0.9321694 0.9321242 0.9322205 0.9321559 0.93212104 0.9321392 0.93213177 0.9322572 0.93215495 0.9321422 0.9321648 0.9321544 0.93212974 0.93226206 0.9321507 0.93212974 0.9322625 0.9321245 0.9321474 0.9322222 0.9321567 0.9321473 0.93213457 0.93215495 0.93225795 0.93213606 0.9322581 0.93212193 0.93215203 0.93226147 0.9321507 0.9322612 0.9321222 0.93222475 0.9321541 0.9321866 0.93215185 0.9321564 0.9321349 0.93214524 0.9322602 0.9321318 0.9321862 0.9322244 0.9321696
0.03203203 0.9301134 0.93009174 0.9300683 0.9301734 0.9300842 0.9301176 0.930068 0.9301736 0.9301028 0.9300646 0.9300845 0.9300763 0.93021375 0.93010175 0.93008775 0.93011254 0.93010116 0.9300741 0.9302192 0.9300971 0.9300741 0.93021965 0.9300684 0.93009347 0.9301754 0.93010366 0.9300934 0.93007946 0.9301018 0.93021464 0.93008107 0.9302148 0.9300656 0.9300986 0.93021846 0.9300971 0.9302182 0.93006575 0.9301783 0.93010086 0.9301364 0.93009835 0.9301033 0.9300798 0.9300911 0.93021715 0.9300764 0.93013597 0.93017787 0.9301178
0.033033032 0.9280706 0.9280469 0.9280214 0.92813617 0.9280388 0.9280752 0.928021 0.9281364 0.92805904 0.92801726 0.928039 0.9280301 0.9281803 0.9280579 0.9280426 0.92806965 0.92805725 0.9280277 0.9281862 0.9280528 0.9280277 0.9281867 0.9280214 0.9280488 0.9281383 0.92806 0.92804873 0.9280335 0.9280579 0.92818123 0.92803526 0.92818147 0.92801833 0.92805445 0.92818546 0.9280528 0.92818516 0.92801857 0.9281415 0.92805684 0.92809576 0.92805415 0.9280596 0.9280339 0.9280462 0.928184 0.9280302 0.9280953 0.928141 0.92807543
0.034034032 0.9260373 0.92601144 0.9259836 0.9261087 0.92600256 0.92604226 0.9259832 0.92610896 0.9260247 0.9259792 0.92600286 0.92599314 0.92615676 0.9260234 0.9260068 0.9260362 0.9260227 0.9259905 0.92616326 0.9260179 0.92599046 0.92616385 0.9259836 0.9260135 0.92611104 0.9260257 0.92601347 0.92599684 0.9260235 0.9261578 0.92599875 0.9261581 0.9259803 0.92601967 0.9261624 0.9260179 0.9261621 0.9259805 0.9261145 0.9260223 0.92606467 0.9260194 0.9260253 0.92599726 0.9260107 0.92616075 0.9259932 0.92606413 0.92611396 0.9260425
0.035035037 0.9240135 0.9239854 0.92395514 0.9240911 0.92397577 0.9240189 0.9239547 0.9240914 0.9239998 0.9239503 0.9239761 0.9239655 0.92414325 0.9239984 0.9239803 0.9240123 0.92399764 0.92396265 0.92415047 0.9239924 0.9239626 0.92415106 0.92395514 0.9239877 0.9240936 0.9240009 0.9239876 0.9239695 0.9239985 0.92414445 0.9239716 0.92414474 0.92395157 0.92399436 0.92414945 0.9239924 0.9241492 0.92395175 0.9240974 0.92399716 0.9240432 0.92399406 0.92400044 0.92397 0.92398465 0.92414767 0.9239656 0.92404264 0.9240968 0.92401916
0.036036037 0.92199934 0.9219689 0.92193604 0.92208344 0.9219584 0.9220052 0.92193556 0.92208374 0.92198443 0.9219308 0.92195874 0.92194724 0.92213994 0.92198294 0.92196333 0.92199796 0.9219821 0.92194414 0.9221478 0.9219764 0.92194414 0.92214847 0.92193604 0.9219713 0.9220861 0.9219856 0.9219712 0.9219516 0.921983 0.92214125 0.92195386 0.92214155 0.92193216 0.92197853 0.92214674 0.92197645 0.92214644 0.92193234 0.92209023 0.9219816 0.92203146 0.92197824 0.92198515 0.9219521 0.921968 0.9221448 0.92194736 0.92203087 0.9220896 0.9220054
0.037037037 0.9199948 0.9199618 0.9199263 0.9200857 0.9199505 0.9200011 0.91992575 0.920086 0.9199787 0.9199206 0.9199509 0.91993845 0.9201468 0.919977 0.91995585 0.9199933 0.9199762 0.91993505 0.92015547 0.91997 0.91993505 0.9201562 0.9199263 0.9199645 0.9200886 0.91998 0.9199644 0.91994315 0.9199771 0.92014825 0.9199456 0.9201486 0.9199221 0.9199723 0.9201542 0.91997004 0.9201539 0.9199223 0.9200931 0.9199755 0.9200295 0.91997194 0.91997945 0.91994375 0.9199609 0.92015207 0.91993856 0.92002887 0.92009234 0.9200013
0.038038038 0.9179999 0.91796434 0.917926 0.9180981 0.9179521 0.9180068 0.9179255 0.9180984 0.9179826 0.91791993 0.91795254 0.9179391 0.918164 0.9179808 0.9179579 0.9179983 0.91797984 0.9179355 0.91817343 0.91797316 0.9179355 0.91817415 0.917926 0.91796726 0.91810113 0.91798395 0.91796714 0.91794425 0.91798085 0.91816556 0.9179468 0.918166 0.9179215 0.9179757 0.918172 0.9179732 0.9181717 0.91792166 0.9181061 0.9179791 0.9180374 0.9179753 0.9179834 0.91794485 0.9179634 0.9181697 0.91793925 0.9180367 0.9181052 0.918007
0.039039038 0.9160149 0.9159765 0.9159352 0.9161205 0.9159634 0.91602224 0.9159346 0.9161209 0.91599613 0.91592866 0.9159638 0.91594934 0.9161915 0.9159942 0.9159696 0.9160131 0.9159932 0.9159455 0.9162018 0.91598606 0.9159455 0.91620255 0.9159352 0.9159796 0.9161238 0.9159977 0.9159795 0.9159548 0.91599435 0.9161932 0.9159577 0.91619366 0.9159304 0.9159888 0.91620016 0.91598606 0.91619986 0.9159305 0.9161292 0.91599244 0.9160552 0.9159883 0.9159971 0.9159555 0.9159755 0.91619766 0.91594946 0.9160544 0.9161282 0.9160225
0.04004004 0.9140397 0.9139984 0.913954 0.91415316 0.9139843 0.91404754 0.91395336 0.9141536 0.9140195 0.913947 0.9139848 0.9139692 0.91422945 0.91401744 0.913991 0.9140377 0.91401637 0.913965 0.91424054 0.9140087 0.91396505 0.9142414 0.913954 0.91400176 0.9141567 0.91402113 0.91400164 0.9139751 0.91401756 0.9142313 0.91397816 0.9142318 0.91394883 0.9140116 0.9142388 0.9140087 0.9142385 0.91394895 0.91416246 0.9140155 0.91408294 0.9140111 0.9140205 0.9139758 0.9139973 0.91423607 0.91396934 0.9140821 0.9141614 0.91404784
0.041041043 0.9120743 0.91203004 0.91198236 0.91219604 0.9120149 0.91208273 0.9119817 0.91219646 0.9120527 0.91197485 0.91201544 0.9119987 0.9122778 0.9120504 0.91202205 0.9120722 0.9120493 0.9119942 0.91228986 0.912041 0.9119942 0.91229075 0.9119824 0.9120337 0.9121998 0.9120544 0.9120335 0.912005 0.9120506 0.91227984 0.9120083 0.9122804 0.9119768 0.9120442 0.91228795 0.91204107 0.91228765 0.91197693 0.912206 0.91204834 0.9121207 0.9120437 0.9120537 0.9120058 0.91202885 0.91228503 0.91199887 0.9121198 0.91220486 0.912083
0.042042043 0.9101189 0.9100715 0.9100204 0.91024923 0.9100552 0.91012794 0.9100197 0.9102497 0.91009575 0.9100123 0.9100558 0.91003793 0.9103368 0.9100933 0.9100629 0.9101166 0.9100921 0.9100331 0.9103498 0.91008323 0.9100331 0.91035074 0.9100204 0.91007537 0.9102532 0.9100976 0.9100752 0.91004467 0.9100935 0.910339 0.9100481 0.9103396 0.91001445 0.9100867 0.91034764 0.9100833 0.9103474 0.91001457 0.9102599 0.910091 0.9101685 0.9100861 0.9100968 0.91004544 0.9100702 0.9103445 0.91003805 0.9101676 0.91025865 0.91012824
0.043043043 0.9081735 0.9081228 0.9080681 0.90831274 0.9081054 0.9081831 0.90806735 0.9083133 0.9081487 0.9080595 0.90810597 0.9080869 0.9084063 0.9081461 0.9081136 0.908171 0.90814483 0.9080817 0.9084204 0.90813535 0.9080817 0.9084214 0.9080682 0.9081269 0.90831697 0.9081507 0.9081268 0.9080941 0.90814626 0.9084087 0.9080978 0.90840936 0.9080618 0.90813905 0.90841806 0.9081354 0.90841776 0.90806186 0.9083242 0.9081436 0.9082265 0.9081384 0.9081499 0.90809494 0.90812135 0.9084146 0.9080871 0.9082255 0.9083228 0.90818346
0.044044044 0.9062381 0.90618396 0.9061256 0.9063867 0.9061654 0.90624833 0.9061248 0.9063872 0.9062116 0.9061164 0.906166 0.90614563 0.9064865 0.9062089 0.9061741 0.9062354 0.9062075 0.9061401 0.9065017 0.90619737 0.90614015 0.9065027 0.9061256 0.90618837 0.90639114 0.90621376 0.9061882 0.9061533 0.90620905 0.90648913 0.90615726 0.90648985 0.90611887 0.9062013 0.9064991 0.9061974 0.9064988 0.9061189 0.90639883 0.90620613 0.90629464 0.90620065 0.9062129 0.9061542 0.90618247 0.90649545 0.9061458 0.9062936 0.9063974 0.9062487
0.045045044 0.9043128 0.90425503 0.90419286 0.90447104 0.9042353 0.9043237 0.904192 0.90447164 0.90428454 0.9041831 0.90423596 0.9042142 0.90457743 0.9042816 0.9042446 0.9043099 0.9042801 0.90420836 0.90459377 0.9042694 0.90420836 0.90459484 0.9041929 0.9042598 0.9044758 0.9042868 0.9042596 0.9042224 0.9042818 0.9045803 0.9042266 0.904581 0.90418565 0.9042736 0.9045909 0.90426946 0.90459067 0.9041858 0.9044841 0.9042787 0.904373 0.9042729 0.9042859 0.9042234 0.9042535 0.904587 0.90421444 0.90437186 0.9044825 0.90432405
0.046046045 0.90239763 0.9023362 0.90227 0.90256596 0.90231514 0.9024092 0.902269 0.9025666 0.9023676 0.9022595 0.90231586 0.9022927 0.90267915 0.9023644 0.90232503 0.90239453 0.9023629 0.90228647 0.90269667 0.90235144 0.90228647 0.9026978 0.90227 0.9023412 0.902571 0.90237 0.902341 0.90230143 0.9023646 0.9026822 0.9023059 0.902683 0.90226233 0.9023559 0.90269357 0.9023515 0.9026933 0.9022624 0.9025798 0.9023613 0.9024616 0.90235513 0.902369 0.90230244 0.90233445 0.90268934 0.90229297 0.9024604 0.9025781 0.90240955
0.04704705 0.9004926 0.9004273 0.90035695 0.9006714 0.900405 0.90050495 0.90035594 0.9006721 0.90046066 0.90034586 0.9004057 0.9003811 0.90079165 0.9004573 0.9004155 0.90048933 0.90045565 0.9003745 0.9008104 0.90044355 0.9003745 0.9008116 0.90035695 0.90043265 0.9006768 0.9004632 0.90043247 0.9003904 0.90045756 0.9007949 0.9003951 0.9007958 0.9003488 0.9004483 0.9008071 0.9004436 0.90080684 0.9003489 0.90068614 0.9004539 0.90056056 0.9004475 0.9004622 0.90039146 0.9004255 0.90080255 0.9003814 0.90055925 0.9006843 0.9005053
0.04804805 0.89859784 0.8985285 0.89845383 0.89878744 0.8985048 0.8986109 0.89845276 0.8987882 0.8985639 0.8984421 0.8985056 0.8984795 0.89891505 0.89856035 0.898516 0.89859426 0.8985586 0.8984724 0.89893514 0.8985458 0.8984724 0.8989364 0.8984539 0.89853424 0.8987931 0.8985666 0.898534 0.8984893 0.8985606 0.89891857 0.8984943 0.8989195 0.8984452 0.89855087 0.8989315 0.89854586 0.89893126 0.8984453 0.8988031 0.8985567 0.89866984 0.89855 0.8985656 0.8984905 0.8985266 0.8989267 0.89847976 0.89866847 0.89880115 0.89861125
0.04904905 0.8967133 0.8966398 0.89656067 0.8969142 0.89661473 0.89672714 0.89655954 0.89691496 0.8966774 0.8965482 0.89661556 0.8965879 0.89704937 0.89667356 0.89662653 0.8967095 0.8966717 0.8965804 0.8970708 0.8966581 0.8965804 0.89707214 0.8965607 0.8966459 0.89692014 0.89668024 0.89664567 0.8965983 0.8966738 0.8970532 0.8966036 0.8970542 0.8965515 0.89666355 0.89706695 0.89665824 0.89706665 0.8965516 0.8969308 0.8966697 0.89678955 0.8966626 0.89667916 0.89659953 0.8966378 0.89706177 0.89658815 0.8967881 0.89692867 0.8967275
0.05005005 0.8948391 0.8947613 0.8946775 0.8950516 0.89473474 0.8948538 0.89467627 0.89505243 0.8948011 0.8946643 0.89473563 0.8947063 0.89519465 0.894797 0.89474726 0.89483505 0.89479506 0.8946984 0.89521754 0.8947807 0.8946984 0.89521897 0.8946775 0.89476776 0.8950579 0.89480406 0.89476746 0.89471734 0.89479727 0.89519876 0.8947229 0.89519984 0.8946678 0.8947864 0.89521337 0.89478076 0.8952131 0.8946679 0.89506924 0.8947928 0.89491975 0.8947854 0.8948029 0.89471865 0.8947592 0.8952079 0.8947066 0.8949182 0.8950669 0.89485407
0.05105105 0.8929753 0.89289296 0.8928044 0.89319974 0.8928649 0.8929907 0.8928031 0.89320064 0.892935 0.8927904 0.8928658 0.89283484 0.89335096 0.8929307 0.8928781 0.89297086 0.89292866 0.89282644 0.89337534 0.8929135 0.89282644 0.8933768 0.8928044 0.8928998 0.89320636 0.8929382 0.8928995 0.89284647 0.892931 0.89335537 0.8928523 0.8933565 0.8927941 0.8929196 0.89337087 0.8929136 0.8933706 0.8927942 0.89321846 0.8929262 0.8930604 0.89291847 0.892937 0.89284784 0.8928907 0.893365 0.89283514 0.8930588 0.89321595 0.892991
0.05205205 0.89112175 0.89103484 0.89094126 0.8913587 0.8910052 0.8911381 0.8909399 0.8913597 0.89107925 0.89092654 0.8910062 0.89097345 0.89151835 0.8910747 0.89101917 0.8911171 0.8910725 0.8909646 0.8915443 0.89105654 0.8909646 0.89154583 0.8909413 0.8910421 0.89136565 0.89108264 0.8910418 0.8909857 0.891075 0.89152306 0.89099187 0.89152426 0.8909304 0.891063 0.89153945 0.89105666 0.8915393 0.89093053 0.89137846 0.8910699 0.89121157 0.8910618 0.89108133 0.8909872 0.89103246 0.89153326 0.8909738 0.89120984 0.8913758 0.8911384
0.05305305 0.8892787 0.88918704 0.8890883 0.88952845 0.88915575 0.88929594 0.8890868 0.88952947 0.8892339 0.8890727 0.8891567 0.8891222 0.88969684 0.889229 0.88917047 0.8892737 0.88922673 0.8891129 0.88972443 0.8892099 0.8891129 0.88972604 0.8890883 0.88919467 0.8895358 0.8892374 0.8891943 0.8891352 0.8892293 0.88970184 0.8891416 0.8897031 0.8890768 0.8892167 0.88971925 0.88921 0.88971907 0.88907695 0.8895493 0.8892239 0.8893733 0.8892154 0.8892361 0.88913673 0.8891845 0.8897127 0.8891226 0.8893715 0.8895465 0.8892962
0.054054055 0.88744605 0.8873495 0.88724536 0.8877091 0.8873165 0.8874642 0.8872438 0.88771015 0.88739884 0.88722897 0.88731754 0.8872812 0.88788646 0.8873937 0.887332 0.88744074 0.8873913 0.88727134 0.88791573 0.88737357 0.88727134 0.88791746 0.8872454 0.88735753 0.88771677 0.8874026 0.8873572 0.8872948 0.887394 0.88789177 0.8873016 0.88789314 0.8872333 0.8873808 0.8879102 0.8873737 0.88791 0.8872335 0.88773113 0.8873882 0.88754565 0.8873794 0.88740116 0.88729644 0.8873468 0.8879033 0.8872816 0.88754374 0.8877281 0.88746446
0.055055056 0.88562393 0.88552225 0.88541263 0.8859006 0.88548756 0.885643 0.885411 0.88590175 0.8855742 0.8853954 0.88548857 0.88545036 0.8860873 0.8855688 0.8855039 0.88561827 0.8855663 0.88544 0.88611835 0.88554764 0.88544 0.8861201 0.8854127 0.8855307 0.88590866 0.88557816 0.88553035 0.88546467 0.8855691 0.88609296 0.8854718 0.8860944 0.8854 0.8855552 0.8861124 0.88554776 0.8861123 0.8854002 0.88592386 0.8855629 0.88572866 0.8855538 0.88557667 0.8854664 0.8855194 0.88610506 0.8854508 0.88572663 0.8859206 0.88564324
0.056056056 0.8838123 0.8837053 0.8835901 0.88410306 0.8836689 0.88383234 0.8835884 0.8841043 0.88376004 0.883572 0.88367 0.88362974 0.8842994 0.88375425 0.88368607 0.8838063 0.88375163 0.8836189 0.88433224 0.8837321 0.88361883 0.8843341 0.8835901 0.8837143 0.88411146 0.88376415 0.8837139 0.8836448 0.8837546 0.88430536 0.88365227 0.8843069 0.88357675 0.88374007 0.88432586 0.8837322 0.88432574 0.88357705 0.88412756 0.88374805 0.8839223 0.8837385 0.8837626 0.88364667 0.8837024 0.8843181 0.8836302 0.8839202 0.88412404 0.8838326
0.057057057 0.88201123 0.8818988 0.88177776 0.88231647 0.88186055 0.8820323 0.8817759 0.8823178 0.8819563 0.88175875 0.8818617 0.8818194 0.8825227 0.88195026 0.8818786 0.8820048 0.8819475 0.88180804 0.88255745 0.88192695 0.881808 0.88255936 0.88177776 0.8819083 0.8823253 0.8819607 0.8819079 0.8818353 0.8819506 0.882529 0.88184303 0.8825306 0.88176376 0.88193536 0.88255066 0.8819271 0.8825506 0.88176405 0.8823422 0.8819436 0.8821266 0.88193375 0.881959 0.8818372 0.8818957 0.8825425 0.8818199 0.8821244 0.8823385 0.88203245
0.058058057 0.8802207 0.88010275 0.8799756 0.8805409 0.8800626 0.88024276 0.8799737 0.8805423 0.8801631 0.8799557 0.8800637 0.88001937 0.88075733 0.8801567 0.8800815 0.8802139 0.88015383 0.88000745 0.88079405 0.8801323 0.8800074 0.880796 0.8799757 0.8801127 0.8805501 0.88016766 0.88011223 0.880036 0.88015705 0.880764 0.88004416 0.88076574 0.87996095 0.88014114 0.88078684 0.8801324 0.8807868 0.8799613 0.88056797 0.8801496 0.8803417 0.8801394 0.88016593 0.880038 0.8800995 0.88077813 0.8800199 0.8803394 0.88056403 0.88024294
0.059059057 0.87844086 0.8783171 0.8781837 0.8787763 0.878275 0.8784639 0.87818176 0.8787778 0.87838036 0.87816286 0.87827617 0.8782297 0.8790033 0.8783736 0.8782948 0.87843364 0.87837064 0.87821716 0.879042 0.8783481 0.8782171 0.8790441 0.8781838 0.87832755 0.8787859 0.8783852 0.8783271 0.8782471 0.87837404 0.8790103 0.8782556 0.87901217 0.8781684 0.8783574 0.87903434 0.87834823 0.87903434 0.8781688 0.87880474 0.8783661 0.8785675 0.87835556 0.87838334 0.87824917 0.87831366 0.8790252 0.8782302 0.87856513 0.8788006 0.8784641
0.06006006 0.87667155 0.8765419 0.87640214 0.8770228 0.8764978 0.87669575 0.87640005 0.87702435 0.87660825 0.8763803 0.876499 0.8764503 0.87726057 0.8766011 0.87651855 0.8766639 0.876598 0.8764372 0.87730145 0.8765744 0.8764371 0.8773036 0.8764022 0.8765529 0.8770328 0.87661326 0.8765524 0.87646854 0.8766015 0.877268 0.8764774 0.87727 0.8763861 0.8765842 0.8772933 0.8765745 0.8772933 0.8763865 0.87705266 0.8765932 0.8768042 0.87658226 0.87661135 0.87647074 0.87653834 0.87728363 0.87645084 0.8768016 0.8770482 0.8766959
0.061061062 0.874913 0.8747772 0.87463087 0.8752804 0.87473106 0.87493825 0.87462866 0.87528205 0.87484664 0.87460804 0.8747323 0.8746813 0.8755293 0.8748391 0.87475276 0.8749049 0.8748359 0.8746676 0.8755723 0.87481123 0.8746675 0.8755746 0.8746309 0.8747887 0.8752909 0.87485194 0.8747882 0.87470037 0.8748396 0.8755371 0.8747096 0.8755392 0.87461406 0.8748215 0.8755636 0.87481135 0.8755637 0.8746146 0.8753117 0.8748308 0.8750516 0.87481946 0.87484986 0.8747027 0.87477344 0.87555355 0.8746819 0.87504894 0.87530696 0.87493837
0.062062062 0.873165 0.87302303 0.8728699 0.8735491 0.87297475 0.8731915 0.87286764 0.87355083 0.87309563 0.87284607 0.872976 0.8729227 0.87380934 0.87308776 0.87299746 0.8731565 0.8730844 0.87290835 0.8738547 0.8730586 0.8729083 0.873857 0.87286997 0.8730351 0.87355995 0.8731012 0.87303454 0.8729426 0.87308824 0.8738176 0.8729522 0.8738198 0.8728524 0.8730694 0.8738455 0.8730588 0.8738456 0.8728529 0.8735819 0.8730789 0.87330985 0.87306726 0.873099 0.872945 0.8730191 0.87383485 0.8729233 0.87330705 0.8735769 0.87319154
0.06306306 0.8714278 0.87127936 0.87111926 0.87182885 0.8712289 0.8714554 0.8711169 0.8718307 0.8713553 0.87109435 0.87123024 0.8711745 0.8721009 0.871347 0.87125266 0.8714188 0.8713435 0.8711595 0.8721486 0.8713166 0.87115943 0.872151 0.8711193 0.871292 0.87184024 0.8713611 0.8712914 0.8711953 0.8713475 0.87210965 0.87120533 0.8721119 0.87110096 0.8713279 0.87213886 0.87131673 0.872139 0.87110156 0.8718632 0.87133765 0.871579 0.8713257 0.8713588 0.8711978 0.8712752 0.87212765 0.8711751 0.8715761 0.87185794 0.87145543
0.06406406 0.86970127 0.8695462 0.86937904 0.8701198 0.86949354 0.86973006 0.86937654 0.8701218 0.8696255 0.86935306 0.8694949 0.86943674 0.8704039 0.8696168 0.86951834 0.8696917 0.86961323 0.86942106 0.870454 0.86958516 0.869421 0.8704566 0.86937904 0.8695594 0.8701317 0.8696316 0.8695589 0.86945844 0.86961734 0.87041306 0.8694688 0.8704155 0.8693599 0.8695969 0.8704437 0.86958534 0.8704439 0.8693605 0.87015575 0.869607 0.869859 0.86959463 0.86962926 0.86946106 0.8695419 0.87043196 0.8694374 0.86985594 0.8701502 0.8697301
0.06506506 0.8679855 0.86782366 0.86764914 0.868422 0.8677687 0.86801547 0.8676465 0.868424 0.86790645 0.867622 0.8677701 0.8677094 0.8687184 0.86789733 0.8677946 0.8679754 0.8678936 0.867693 0.868771 0.8678643 0.867693 0.86877364 0.8676492 0.8678375 0.86843425 0.86791277 0.8678369 0.867732 0.8678978 0.86872804 0.86774284 0.8687306 0.86762923 0.8678766 0.86876017 0.8678645 0.86876035 0.8676298 0.86845946 0.8678869 0.8681499 0.8678742 0.8679103 0.86773473 0.86781913 0.86874783 0.86771005 0.86814666 0.8684536 0.8680156
0.066066064 0.86628044 0.86611164 0.8659296 0.8667353 0.86605436 0.8663117 0.8659269 0.8667374 0.866198 0.8659014 0.8660558 0.86599255 0.8670444 0.86618847 0.86608136 0.8662699 0.86618453 0.86597544 0.8670996 0.86615413 0.86597544 0.8671023 0.86592966 0.8661261 0.8667481 0.8662046 0.86612546 0.8660161 0.866189 0.8670546 0.8660273 0.8670572 0.8659089 0.86616695 0.86708814 0.8661543 0.86708844 0.8659096 0.8667745 0.8661775 0.8664517 0.86616445 0.86620206 0.86601895 0.8661069 0.8670752 0.8659932 0.86644834 0.86676836 0.8663118
0.067067064 0.8645862 0.8644103 0.86422056 0.8650598 0.8643506 0.8646188 0.8642177 0.865062 0.8645003 0.8641911 0.86435205 0.8642861 0.8653819 0.8644903 0.8643787 0.8645751 0.8644862 0.8642683 0.86543983 0.86445457 0.8642683 0.86544263 0.86422056 0.86442536 0.86507314 0.86450714 0.8644247 0.8643106 0.8644908 0.8653926 0.86432225 0.8653954 0.864199 0.8644679 0.86542773 0.8644548 0.86542803 0.86419964 0.86510074 0.86447877 0.8647644 0.86446536 0.8645045 0.8643136 0.86440533 0.8654142 0.86428684 0.86476094 0.86509424 0.86461884
0.068068065 0.8629027 0.8627195 0.8625219 0.8633955 0.86265737 0.8629366 0.8625189 0.8633979 0.86281323 0.86249125 0.8626588 0.8625902 0.863731 0.8628028 0.86268663 0.8628911 0.8627986 0.86257166 0.86379164 0.86276567 0.86257166 0.86379457 0.8625219 0.8627353 0.8634094 0.8628204 0.86273456 0.8626157 0.8628033 0.86374223 0.86262774 0.86374515 0.8624994 0.8627796 0.86377895 0.8627659 0.8637793 0.8625001 0.86343825 0.8627907 0.8630881 0.86277694 0.86281765 0.8626188 0.86271435 0.86376476 0.86259097 0.8630845 0.86343145 0.8629367
0.06906907 0.86123 0.86103934 0.86083364 0.8617425 0.8609747 0.8612653 0.86083055 0.86174494 0.8611369 0.86080176 0.86097616 0.8609048 0.86209166 0.861126 0.8610052 0.86121786 0.8611216 0.8608855 0.86215514 0.86108744 0.8608855 0.8621582 0.86083364 0.8610558 0.8617569 0.86114436 0.8610551 0.86093134 0.8611265 0.8621034 0.86094373 0.8621065 0.8608103 0.8611019 0.8621418 0.8610877 0.86214215 0.86081094 0.861787 0.8611133 0.8614227 0.8610992 0.8611415 0.86093456 0.861034 0.86212695 0.8609056 0.861419 0.86178 0.86126536
0.07007007 0.8595682 0.8593698 0.85915583 0.86010075 0.8593026 0.85960484 0.85915256 0.8601033 0.8594713 0.8591227 0.8593041 0.8592299 0.86046386 0.85945994 0.8593343 0.85955536 0.85945535 0.8592098 0.86053026 0.8594199 0.85920984 0.8605334 0.85915583 0.859387 0.8601157 0.85947907 0.8593862 0.85925746 0.8594604 0.8604762 0.8592703 0.8604795 0.8591316 0.85943496 0.86051625 0.8594201 0.86051667 0.85913223 0.8601471 0.8594466 0.85976833 0.8594321 0.85947615 0.8592608 0.8593642 0.8605007 0.85923076 0.85976446 0.8601397 0.8596049
0.07107107 0.85791713 0.85771096 0.85748845 0.8584702 0.8576411 0.8579552 0.85748506 0.85847294 0.85781646 0.85745406 0.8576426 0.8575655 0.8588477 0.8578046 0.85767406 0.8579038 0.8577998 0.8575446 0.85891706 0.85776305 0.85754466 0.85892034 0.8574885 0.8577288 0.8584858 0.8578245 0.857728 0.85759413 0.857805 0.8588606 0.85760736 0.858864 0.85746324 0.8577787 0.8589024 0.8577633 0.8589029 0.85746396 0.85851854 0.85779065 0.858125 0.85777575 0.85782146 0.8575976 0.8577051 0.8588862 0.8575664 0.8581209 0.8585108 0.8579553
0.072072074 0.8562769 0.8560627 0.85583156 0.856851 0.8559902 0.85631645 0.85582805 0.85685384 0.8561723 0.8557958 0.85599166 0.8559116 0.85724306 0.85616 0.8560244 0.856263 0.856155 0.8558899 0.8573156 0.8561169 0.85589 0.857319 0.85583156 0.8560813 0.8568672 0.8561807 0.8560805 0.85594136 0.8561604 0.85725665 0.855955 0.8572602 0.8558054 0.85613316 0.8573002 0.8561171 0.85730076 0.8558061 0.8569013 0.8561454 0.8564926 0.8561301 0.85617757 0.855945 0.85605663 0.85728323 0.8559126 0.8564884 0.8568932 0.8563165
0.073073074 0.8546475 0.8544252 0.8541851 0.855243 0.85434985 0.8546886 0.85418147 0.855246 0.854539 0.85414803 0.85435134 0.8542683 0.85565007 0.8545261 0.8543854 0.854633 0.8545209 0.8542458 0.85572577 0.85448146 0.85424584 0.8557293 0.85418516 0.8544445 0.85525984 0.8545477 0.8544436 0.8542991 0.8545265 0.8556643 0.85431325 0.855668 0.854158 0.8544984 0.85570973 0.8544817 0.85571027 0.8541587 0.85529536 0.85451084 0.85487115 0.85449517 0.85454446 0.8543029 0.8544188 0.85569197 0.8542693 0.8548668 0.8552869 0.8546886
0.074074075 0.853029 0.8527983 0.8525492 0.8536464 0.8527202 0.85307163 0.8525453 0.85364944 0.85291636 0.8525107 0.85272163 0.8526355 0.85406876 0.852903 0.85275704 0.8530139 0.85289764 0.85261214 0.8541477 0.85285676 0.8526122 0.85415137 0.8525492 0.8528184 0.8536638 0.8529254 0.8528175 0.8526675 0.8529033 0.8540836 0.852682 0.8540875 0.852521 0.8528743 0.8541309 0.852857 0.8541315 0.8525217 0.8537008 0.8528871 0.8532608 0.85287094 0.8529221 0.8526714 0.85279167 0.85411245 0.85263664 0.8532563 0.853692 0.8530716
0.075075075 0.8514213 0.8511821 0.85092366 0.85206103 0.8511011 0.8514655 0.85091966 0.85206425 0.85130453 0.8508838 0.85110253 0.85101324 0.852499 0.8512906 0.8511393 0.8514056 0.85128504 0.850989 0.8525813 0.8512427 0.8509891 0.85258514 0.8509237 0.85120296 0.85207903 0.8513139 0.851202 0.8510464 0.85129094 0.85251456 0.85106134 0.8525186 0.8508945 0.8512609 0.85256386 0.851243 0.85256445 0.85089517 0.85211754 0.851274 0.85166144 0.8512575 0.85131043 0.85105044 0.8511752 0.85254455 0.85101444 0.85165673 0.85210836 0.8514654
0.076076075 0.8498245 0.84957653 0.84930867 0.850487 0.8494926 0.8498703 0.8493045 0.85049033 0.8497035 0.8492673 0.84949404 0.84940153 0.85094094 0.849689 0.84953225 0.84980816 0.8496832 0.84937644 0.8510267 0.8496395 0.8493765 0.85103065 0.8493087 0.8495983 0.85050565 0.8497132 0.8495972 0.84943587 0.84968925 0.8509572 0.84945124 0.8509614 0.8492784 0.8496583 0.8510085 0.8496397 0.85100913 0.8492791 0.8505457 0.84967166 0.85007304 0.84965473 0.84970963 0.8494401 0.8495694 0.8509883 0.8494028 0.8500682 0.85053605 0.84987015
0.077077076 0.8482386 0.8479817 0.8477041 0.8489242 0.8478948 0.84828603 0.8476998 0.8489277 0.84811324 0.8476613 0.8478962 0.84780043 0.84939456 0.84809816 0.8479358 0.8482216 0.84809214 0.8477744 0.8494838 0.8480469 0.84777445 0.8494879 0.8477042 0.8480043 0.84894353 0.84812325 0.84800315 0.84783596 0.84809834 0.8494115 0.84785175 0.84941584 0.8476728 0.84806645 0.8494648 0.8480472 0.84946555 0.8476735 0.84898514 0.84808004 0.8484957 0.84806275 0.8481196 0.8478403 0.84797424 0.84944385 0.84780174 0.84849066 0.8489751 0.8482858
0.078078076 0.8466635 0.8463975 0.84611005 0.8473728 0.8463076 0.84671265 0.8461056 0.8473764 0.8465337 0.84606576 0.84630895 0.8462098 0.84785974 0.84651804 0.84635 0.8466459 0.84651184 0.8461829 0.84795266 0.8464651 0.84618294 0.8479569 0.84611017 0.84642094 0.84739274 0.84654415 0.8464198 0.8462466 0.8465182 0.84787744 0.8462628 0.847882 0.8460777 0.8464854 0.8479328 0.8464654 0.84793365 0.84607834 0.847436 0.8464992 0.84692943 0.8464815 0.84654033 0.84625113 0.84638983 0.84791106 0.8462112 0.8469242 0.8474255 0.8467123
0.07907908 0.8450993 0.844824 0.84452647 0.84583265 0.844731 0.8451501 0.8445219 0.8458364 0.84496504 0.8444807 0.8447323 0.84462976 0.8463366 0.8449487 0.8447749 0.84508103 0.84494233 0.84460187 0.8464332 0.84489405 0.8446019 0.84643763 0.8445266 0.84484833 0.84585327 0.84497577 0.84484714 0.8446678 0.8449488 0.846355 0.8446845 0.8463597 0.844493 0.844915 0.8464126 0.8448943 0.84641343 0.8444936 0.8458982 0.8449291 0.84537417 0.844911 0.84497184 0.8446725 0.844816 0.84638995 0.8446312 0.8453687 0.8458873 0.84514976
0.08008008 0.8435459 0.84326124 0.8429534 0.8443038 0.843165 0.8435985 0.8429486 0.8443077 0.8434071 0.842906 0.8431663 0.84306026 0.84482515 0.84339017 0.8432104 0.84352696 0.84338355 0.84303147 0.8449256 0.84333366 0.84303147 0.8449301 0.8429535 0.8432864 0.8443251 0.8434182 0.8432852 0.8430996 0.84339017 0.8448443 0.8431167 0.84484917 0.84291875 0.84335536 0.8449041 0.84333396 0.844905 0.8429194 0.8443718 0.84336966 0.8438299 0.84335124 0.8434142 0.8431045 0.84325296 0.8448806 0.8430618 0.84382427 0.8443604 0.84359807
0.08108108 0.8420034 0.8417091 0.8413908 0.8427863 0.8416096 0.8420578 0.8413858 0.84279037 0.84185994 0.84134185 0.8416109 0.84150136 0.8433253 0.84184235 0.8416566 0.8419838 0.84183556 0.84147155 0.8434296 0.84178406 0.84147155 0.84343433 0.8413909 0.8417352 0.8428083 0.84187144 0.84173393 0.84154195 0.8418423 0.8433452 0.84155947 0.8433503 0.84135497 0.84180653 0.84340733 0.84178436 0.8434083 0.8413556 0.8428567 0.841821 0.84229666 0.84180224 0.84186727 0.841547 0.8417005 0.8433829 0.8415029 0.8422908 0.84284484 0.8420572
0.082082085 0.8404718 0.84016764 0.8398386 0.8412801 0.8400649 0.840528 0.8398335 0.8412843 0.84032357 0.8397881 0.84006613 0.83995295 0.84183717 0.84030527 0.8401134 0.8404514 0.8402983 0.8399222 0.84194547 0.8402452 0.83992213 0.8419503 0.83983874 0.8401947 0.8413028 0.8403354 0.8401934 0.8399949 0.8403052 0.8418578 0.84001285 0.8418631 0.83980167 0.84026843 0.8419222 0.8402455 0.84192324 0.8398023 0.841353 0.8402831 0.8407744 0.84026396 0.8403311 0.8400001 0.84015876 0.84189695 0.83995456 0.8407684 0.84134066 0.84052736
0.083083086 0.83895105 0.8386369 0.83829695 0.83978516 0.8385308 0.83900905 0.83829165 0.83978957 0.838798 0.8382448 0.838532 0.8384151 0.84036064 0.838779 0.8385809 0.83892995 0.83877176 0.8383833 0.840473 0.838717 0.83838326 0.84047806 0.83829707 0.8386649 0.8398086 0.8388102 0.8386635 0.83845836 0.83877885 0.8403821 0.83847684 0.8403875 0.8382588 0.838741 0.84044886 0.83871734 0.84045 0.83825946 0.8398607 0.83875585 0.8392632 0.8387364 0.83880574 0.8384638 0.8386277 0.84042263 0.83841676 0.839257 0.8398478 0.83900833
0.084084086 0.83744115 0.8371167 0.8367657 0.8383016 0.8370072 0.837501 0.8367603 0.83830607 0.8372832 0.8367119 0.83700836 0.8368878 0.8388958 0.8372634 0.837059 0.8374192 0.837256 0.836855 0.8390123 0.83719957 0.83685493 0.8390175 0.8367658 0.83714575 0.83832574 0.8372958 0.8371443 0.8369324 0.8372632 0.838918 0.8369513 0.83892363 0.83672637 0.83722436 0.83898723 0.8371999 0.83898836 0.836727 0.8383797 0.8372394 0.837763 0.8372196 0.8372912 0.836938 0.8371073 0.83896005 0.8368895 0.8377566 0.83836627 0.83750015
0.08508509 0.8359421 0.8356073 0.83524495 0.83682925 0.83549434 0.83600384 0.83523935 0.83683395 0.8357791 0.83518946 0.8354954 0.835371 0.8374426 0.8357586 0.83554775 0.8359194 0.835751 0.8353372 0.83756334 0.8356928 0.83533704 0.83756876 0.8352451 0.8356373 0.8368541 0.8357921 0.83563584 0.83541703 0.8357583 0.8374655 0.8354364 0.8374714 0.83520436 0.83571845 0.8375373 0.83569324 0.83753854 0.835205 0.83691 0.8357336 0.83627385 0.83571357 0.83578736 0.8354228 0.8355975 0.8375091 0.8353728 0.8362672 0.83689606 0.83600295
0.08608609 0.8344539 0.8341085 0.83373463 0.8353682 0.83399206 0.83451754 0.83372885 0.83537304 0.8342858 0.8336775 0.8339931 0.83386475 0.836001 0.8342645 0.8340471 0.83443034 0.8342567 0.8338299 0.8361261 0.8341968 0.83382976 0.8361317 0.8337348 0.8341395 0.83539385 0.8342992 0.83413804 0.8339122 0.8342642 0.83602476 0.833932 0.83603084 0.83369285 0.8342233 0.836099 0.8341972 0.83610034 0.83369344 0.83545166 0.8342385 0.83479565 0.8342182 0.83429426 0.83391815 0.8340984 0.8360699 0.8338666 0.8347888 0.8354372 0.8345165
0.08708709 0.83297646 0.8326203 0.8322348 0.8339184 0.83250034 0.83304214 0.83222884 0.83392346 0.8328032 0.83217585 0.8325013 0.832369 0.834571 0.8327812 0.8325571 0.8329521 0.83277315 0.8323331 0.8347006 0.8327115 0.8323329 0.83470637 0.8322349 0.83265245 0.8339448 0.8328171 0.8326509 0.8324179 0.8327808 0.83459556 0.8324382 0.8346019 0.8321917 0.83273876 0.8346725 0.83271194 0.8346739 0.83219236 0.83400464 0.83275414 0.8333284 0.8327336 0.83281195 0.83242404 0.83260995 0.8346423 0.83237094 0.8333214 0.8339896 0.833041
0.08808809 0.83150995 0.83114284 0.83074534 0.8324799 0.83101916 0.8315776 0.8307392 0.8324851 0.8313314 0.83068466 0.83102006 0.8308838 0.83315265 0.83130854 0.8310777 0.8314846 0.8313003 0.8308468 0.83328676 0.8312369 0.83084655 0.8332927 0.8307455 0.831176 0.8325071 0.83134574 0.8311744 0.8309341 0.83130807 0.83317804 0.83095485 0.83318454 0.830701 0.831265 0.8332576 0.8312373 0.83325905 0.83070165 0.83256894 0.8312804 0.8318722 0.8312596 0.8313404 0.8309405 0.8311321 0.8332264 0.8308857 0.83186495 0.8325534 0.83157635
0.08908909 0.8300542 0.829676 0.82926637 0.8310526 0.8295486 0.83012384 0.82926 0.831058 0.8298702 0.8292039 0.82954943 0.82940906 0.83174586 0.8298466 0.82960886 0.830028 0.8298382 0.8293709 0.8318846 0.82977295 0.8293707 0.8318908 0.8292665 0.8297102 0.8310806 0.8298851 0.8297086 0.82946086 0.8298461 0.8317721 0.8294821 0.8317789 0.8292207 0.8298019 0.8318544 0.8297734 0.8318559 0.8292213 0.8311446 0.8298174 0.830427 0.82979643 0.8298795 0.8294674 0.8296649 0.8318221 0.8294111 0.8304195 0.8311284 0.83012253
0.09009009 0.8286093 0.8282197 0.8277978 0.8296365 0.8280886 0.828681 0.8277912 0.8296421 0.82841986 0.8277335 0.8280893 0.8279449 0.8303507 0.82839537 0.82815063 0.8285821 0.8283867 0.82790554 0.83049417 0.8283197 0.8279053 0.83050054 0.8277979 0.82825506 0.82966536 0.8284352 0.8282534 0.82799816 0.8283948 0.83037776 0.8280198 0.8303848 0.8277508 0.8283495 0.8304629 0.8283202 0.8304644 0.8277514 0.82973146 0.828365 0.82899266 0.82834387 0.8284294 0.8280049 0.82820827 0.83042943 0.82794684 0.828985 0.8297147 0.82867956
0.09109109 0.82717514 0.82677406 0.82633954 0.8282317 0.8266391 0.82724893 0.8263328 0.8282375 0.8269801 0.8262735 0.8266398 0.8264911 0.8289671 0.82695484 0.826703 0.827147 0.82694596 0.82645065 0.8291154 0.8268771 0.82645035 0.829122 0.82633966 0.82681054 0.8282614 0.826996 0.8268088 0.8265459 0.8269541 0.828995 0.826568 0.82900226 0.82629126 0.82690775 0.829083 0.82687765 0.82908463 0.82629186 0.8283296 0.8269234 0.82756937 0.826902 0.82699 0.8265528 0.8267622 0.8290484 0.82649314 0.8275614 0.82831234 0.8272474
0.09209209 0.8257518 0.825339 0.82489175 0.8268381 0.8252002 0.82582766 0.82488483 0.82684404 0.8255511 0.82482386 0.8252007 0.82504785 0.827595 0.825525 0.8252659 0.82572263 0.82551587 0.8250062 0.8277483 0.8254452 0.8250058 0.8277551 0.82489187 0.82537663 0.8268686 0.8255675 0.82537484 0.8251041 0.82552415 0.82762384 0.8251267 0.82763135 0.8248421 0.82547665 0.82771474 0.8254457 0.8277164 0.82484275 0.826939 0.82549226 0.8261569 0.82547075 0.8255613 0.82511127 0.82532674 0.827679 0.8250499 0.82614875 0.82692116 0.82582605
0.09309309 0.82433915 0.8239145 0.8234543 0.8254556 0.8237718 0.82441723 0.82344717 0.8254618 0.82413274 0.8233846 0.8237722 0.823615 0.82623446 0.82410574 0.82383937 0.824309 0.8240964 0.8235721 0.82639277 0.82402384 0.8235718 0.8263998 0.8234544 0.8239533 0.8254871 0.82414967 0.8239514 0.82367283 0.82410485 0.82626426 0.82369584 0.826272 0.82340336 0.8240562 0.82635814 0.82402444 0.82635987 0.8234039 0.8255597 0.8240718 0.82475543 0.8240502 0.82414323 0.82368016 0.8239019 0.8263212 0.8236171 0.82474697 0.8255412 0.8244155
0.0940941 0.82293725 0.8225006 0.8220272 0.8240843 0.82235384 0.82301754 0.8220198 0.8240907 0.82272506 0.82195556 0.82235414 0.8221926 0.8248854 0.8226972 0.8224234 0.8229061 0.82268757 0.82214844 0.8250489 0.8226131 0.82214814 0.8250562 0.8220273 0.8225406 0.82411665 0.8227425 0.8225387 0.822252 0.82269615 0.8249162 0.82227546 0.82492423 0.8219749 0.8226464 0.8250131 0.8226138 0.8250149 0.82197547 0.8241916 0.822662 0.82336485 0.8226403 0.82273585 0.82225955 0.82248753 0.8249749 0.82219476 0.82335615 0.8241725 0.8230157
0.0950951 0.82154614 0.8210972 0.82061046 0.82272416 0.8209464 0.82162863 0.8206029 0.8227308 0.82132804 0.8205369 0.8209466 0.82078063 0.8235479 0.82129925 0.8210179 0.82151383 0.82128936 0.8207352 0.82371664 0.82121307 0.82073486 0.82372415 0.8206105 0.8211384 0.8227575 0.82134604 0.8211365 0.8208416 0.82129806 0.8235796 0.8208655 0.82358795 0.82055676 0.8212472 0.8236796 0.82121366 0.8236815 0.8205574 0.8228347 0.8212628 0.8219851 0.82124096 0.82133913 0.82084936 0.8210838 0.8236402 0.8207828 0.8219762 0.822815 0.8216267
0.0960961 0.8201657 0.81970435 0.81920403 0.82137513 0.8195494 0.82025045 0.8191962 0.8213819 0.8199416 0.8191285 0.81954944 0.81937903 0.8222219 0.8199119 0.81962293 0.8201323 0.81990176 0.81933236 0.8223959 0.81982356 0.819332 0.82240367 0.8192041 0.8197468 0.8214094 0.8199602 0.81974477 0.8194416 0.8199106 0.82225454 0.81946594 0.8222632 0.8191489 0.81985855 0.8223578 0.81982416 0.8223597 0.8191497 0.8214889 0.8198741 0.82061625 0.8198523 0.8199531 0.8194496 0.8196905 0.82231706 0.81938124 0.8206071 0.82146865 0.8202484
0.0970971 0.818796 0.81832206 0.8178079 0.8200372 0.81816286 0.81888306 0.81779987 0.8200443 0.8185658 0.8177304 0.8181628 0.81798786 0.8209073 0.8185352 0.81823844 0.81876147 0.8185248 0.8179398 0.8210868 0.8184446 0.8179395 0.8210948 0.817808 0.81836575 0.82007253 0.81858486 0.81836367 0.81805205 0.81853366 0.820941 0.8180768 0.8209499 0.81775135 0.81848055 0.8210474 0.81844527 0.8210494 0.81775224 0.82015437 0.81849605 0.8192583 0.8184742 0.8185776 0.8180602 0.81830776 0.8210054 0.81799006 0.81924886 0.8201335 0.8188809
0.0980981 0.8174369 0.8169502 0.8164221 0.8187104 0.81678677 0.81752634 0.81641376 0.81871766 0.81720054 0.81634253 0.8167865 0.816607 0.8196041 0.817169 0.81686443 0.8174013 0.81715834 0.81655765 0.81978923 0.8170762 0.8165574 0.81979746 0.8164221 0.81699514 0.81874675 0.8172202 0.816993 0.81667286 0.81716734 0.8196389 0.81669796 0.81964815 0.81636405 0.81711304 0.81974864 0.81707686 0.8197506 0.8163651 0.81883097 0.8171285 0.8179111 0.8171066 0.81721276 0.81668127 0.8169354 0.8197053 0.81660926 0.81790143 0.8188095 0.8175241
0.0990991 0.81608844 0.8155889 0.81504655 0.8173946 0.8154211 0.8161803 0.8150379 0.81740206 0.81584585 0.81496495 0.8154207 0.8152365 0.81831235 0.8158134 0.8155008 0.8160517 0.8158024 0.8151858 0.81850314 0.81571835 0.8151856 0.81851166 0.81504655 0.8156351 0.817432 0.8158661 0.8156329 0.81530404 0.8158115 0.8183482 0.81532955 0.81835777 0.814987 0.81575614 0.8184613 0.815719 0.8184633 0.81498826 0.8175187 0.8157714 0.81657475 0.81574965 0.8158584 0.8153126 0.81557363 0.8184166 0.8152388 0.81656486 0.81749666 0.81617796
0.1001001 0.8147507 0.81423795 0.8136812 0.81608987 0.8140658 0.8148449 0.8136723 0.81609756 0.81450176 0.8135975 0.81406516 0.8138763 0.817032 0.8144683 0.81414765 0.81471276 0.814457 0.81382424 0.81722856 0.81437093 0.8138241 0.8172373 0.8136812 0.8142855 0.8161284 0.81452256 0.8142832 0.81394553 0.81446624 0.817069 0.8139714 0.8170788 0.8136202 0.8144097 0.81718546 0.81437165 0.81718755 0.8136216 0.8162175 0.8144249 0.8152492 0.8144031 0.8145147 0.81395435 0.8142222 0.8171394 0.81387866 0.815239 0.81619483 0.8148425
0.1011011 0.81342345 0.81289744 0.8123261 0.81479615 0.8127209 0.8135202 0.81231695 0.8148041 0.8131681 0.8122403 0.81272006 0.8125264 0.81576294 0.8131338 0.8128049 0.8133844 0.81312215 0.81247294 0.8159654 0.81303406 0.81247294 0.8159745 0.8123261 0.8129464 0.8148357 0.8131895 0.812944 0.8125974 0.81313145 0.8158011 0.8126236 0.81581134 0.81226355 0.81307375 0.81592107 0.8130347 0.8159232 0.81226516 0.8149274 0.81308883 0.8139344 0.81306714 0.8131815 0.81260645 0.8128813 0.81587356 0.8125288 0.8139239 0.8149041 0.81351775
0.1021021 0.81210685 0.81156737 0.81098115 0.8135134 0.8113863 0.81220615 0.8109718 0.81352156 0.811845 0.81089324 0.8113853 0.81118673 0.8145053 0.8118097 0.8114725 0.8120666 0.81179774 0.81113195 0.8147137 0.8117076 0.81113195 0.8147231 0.8109812 0.81161773 0.81355417 0.811867 0.8116152 0.8112595 0.8118071 0.8145446 0.81128615 0.81455517 0.8109171 0.8117483 0.8146681 0.81170833 0.8146703 0.8109189 0.81364834 0.8117632 0.8126303 0.8117416 0.8118588 0.8112688 0.8115507 0.8146192 0.81118923 0.81261957 0.81362444 0.81220365
0.1031031 0.81080085 0.81024766 0.8096464 0.8122417 0.81006205 0.81090266 0.8096368 0.8122501 0.8105324 0.8095563 0.8100608 0.80985737 0.8132589 0.8104961 0.8101504 0.8107593 0.8104838 0.80980116 0.81347346 0.8103916 0.8098013 0.8134831 0.8096465 0.8102994 0.8122835 0.810555 0.81029683 0.80993193 0.81049323 0.8132995 0.8099589 0.8133103 0.8095808 0.81043327 0.8134266 0.8103923 0.81342876 0.8095828 0.8123803 0.81044805 0.81133693 0.8104265 0.8105466 0.8099415 0.8102305 0.8133762 0.80986 0.8113259 0.81235576 0.8109001
0.1041041 0.80950534 0.8089383 0.80832183 0.8109808 0.8087481 0.8096097 0.8083119 0.81098944 0.80923027 0.8082295 0.80874664 0.8085382 0.8120238 0.80919296 0.80883867 0.8094626 0.80918026 0.8084806 0.8122446 0.809086 0.80848074 0.81225455 0.80832195 0.8089915 0.81102383 0.8092534 0.8089888 0.80861455 0.80918974 0.81206566 0.80864185 0.81207675 0.8082546 0.8091287 0.81219643 0.80908674 0.81219864 0.80825686 0.8111233 0.8091433 0.81005424 0.8091218 0.8092448 0.8086244 0.8089206 0.81214446 0.80854094 0.8100429 0.81109804 0.80960715
0.1051051 0.8082203 0.8076393 0.8070074 0.8097309 0.8074444 0.8083274 0.8069972 0.80973977 0.8079385 0.8069128 0.80744267 0.8072292 0.81079996 0.8079002 0.8075372 0.80817634 0.80788714 0.8071702 0.81102705 0.8077908 0.80717045 0.8110373 0.8070075 0.80769396 0.80977505 0.80796224 0.80769116 0.8073074 0.8078967 0.8108431 0.8073351 0.8108545 0.8069385 0.8078345 0.81097764 0.8077915 0.81097984 0.80694103 0.8098772 0.8078489 0.8087822 0.8078275 0.8079535 0.80731755 0.8076211 0.8109241 0.80723214 0.80877054 0.80985135 0.80832475
0.1061061 0.8069458 0.8063506 0.805703 0.8084918 0.806151 0.8070556 0.8056925 0.80850095 0.80665714 0.8056062 0.806149 0.80593044 0.80958736 0.8066178 0.80624604 0.80690056 0.80660444 0.80587 0.80982083 0.8065059 0.8058703 0.80983144 0.80570316 0.80640674 0.8085372 0.8066815 0.8064039 0.8060105 0.806614 0.80963176 0.8060385 0.80964345 0.80563253 0.8065507 0.80977017 0.80650663 0.8097724 0.8056353 0.8086421 0.80656487 0.80752075 0.8065436 0.8066725 0.8060209 0.8063319 0.80971503 0.8059335 0.8075088 0.8086155 0.8070529
0.10710711 0.80568177 0.8050721 0.80440867 0.8072636 0.80486774 0.80579424 0.80439794 0.807273 0.8053862 0.80430955 0.8048655 0.8046418 0.8083859 0.8053458 0.80496514 0.8056352 0.80533206 0.80457985 0.80862594 0.8052314 0.8045802 0.80863684 0.8044089 0.80512977 0.80731016 0.8054111 0.80512685 0.80472374 0.8053416 0.8084317 0.80475205 0.80844367 0.80433655 0.8052772 0.808574 0.8052321 0.80857617 0.8043395 0.80741787 0.8052912 0.80626994 0.80526996 0.805402 0.8047344 0.80505294 0.8085172 0.804645 0.80625767 0.8073906 0.8057915
0.10810811 0.8044281 0.8038039 0.80312437 0.8060462 0.80359477 0.80454344 0.8031134 0.8060558 0.80412555 0.803023 0.8035922 0.80336326 0.8071956 0.8040841 0.8036944 0.8043803 0.80407 0.80329984 0.8074423 0.8039671 0.80330026 0.8074536 0.80312467 0.8038631 0.80609393 0.8041511 0.8038601 0.80344707 0.8040796 0.80724275 0.80347574 0.80725497 0.80305064 0.8040141 0.807389 0.8039679 0.8073912 0.8030538 0.8062045 0.80402774 0.8050297 0.8040067 0.80414176 0.8034581 0.80378425 0.8073306 0.80336666 0.8050171 0.8061765 0.80454063
0.10910911 0.80318487 0.8025459 0.80185014 0.80483955 0.8023319 0.803303 0.8018389 0.80484945 0.8028753 0.80174637 0.802329 0.80209476 0.80601645 0.8028327 0.8024339 0.80313575 0.8028182 0.80202997 0.8062699 0.80271316 0.8020304 0.8062815 0.8018505 0.8026067 0.80488855 0.8029014 0.8026036 0.8021805 0.80282784 0.80606496 0.8022095 0.8060775 0.8017747 0.8027612 0.80621535 0.80271393 0.80621755 0.8017781 0.80500203 0.8027746 0.8037999 0.8027537 0.80289185 0.8021919 0.80252576 0.8061552 0.8020984 0.803787 0.80497324 0.80330014
0.11011011 0.801952 0.8012981 0.80058587 0.8036437 0.80107915 0.802073 0.8005743 0.8036538 0.80163527 0.8004797 0.801076 0.8008364 0.8048484 0.8015916 0.8011836 0.8019016 0.8015767 0.8007701 0.80510867 0.80146945 0.8007706 0.80512065 0.8005863 0.8013605 0.8036939 0.801662 0.8013573 0.8009241 0.80158633 0.80489826 0.8009534 0.8049111 0.8005087 0.8015186 0.80505276 0.8014702 0.80505496 0.80051225 0.80381036 0.80153173 0.80258065 0.80151093 0.80165225 0.80093575 0.80127746 0.80499095 0.8008402 0.8025674 0.80378073 0.80207
0.11111111 0.80072945 0.80006045 0.79933155 0.8024585 0.7998366 0.8008534 0.79931974 0.8024689 0.8004055 0.799223 0.79983306 0.799588 0.8036913 0.8003606 0.7999433 0.8006777 0.8003454 0.79952025 0.80395865 0.8002359 0.79952073 0.80397093 0.799332 0.80012447 0.8025099 0.80043286 0.80012125 0.79967767 0.800355 0.8037426 0.7997073 0.8037557 0.7992526 0.80028623 0.8039013 0.8002367 0.8039036 0.7992564 0.8026295 0.80029905 0.8013719 0.80027837 0.8004229 0.79968965 0.8000393 0.80383784 0.799592 0.8013583 0.802599 0.8008503
0.11211211 0.7995173 0.7988329 0.7980871 0.801284 0.798604 0.79964405 0.7980751 0.8012946 0.799186 0.7979762 0.7986002 0.7983497 0.8025453 0.7991399 0.7987132 0.7994641 0.79912436 0.7982804 0.80281967 0.7990126 0.79828084 0.80283237 0.79808766 0.7988985 0.80133665 0.79921395 0.79889524 0.7984413 0.79913396 0.802598 0.7984712 0.8026114 0.7980065 0.79906404 0.802761 0.7990134 0.8027632 0.7980104 0.8014593 0.7990766 0.8001735 0.79905605 0.79920375 0.79845357 0.79881126 0.8026959 0.79835385 0.8001596 0.801428 0.7996409
0.11311311 0.7983153 0.79761547 0.79685265 0.8001202 0.7973815 0.79844505 0.7968403 0.800131 0.7979767 0.7967392 0.79737735 0.7971213 0.8014103 0.7979294 0.79749316 0.7982608 0.7979135 0.7970505 0.80169183 0.7977994 0.79705095 0.80170494 0.7968532 0.79768276 0.80017406 0.7980053 0.7976794 0.7972149 0.797923 0.8014644 0.79724514 0.8014781 0.7967702 0.797852 0.80163175 0.7978002 0.80163395 0.7967743 0.8002999 0.7978644 0.79898554 0.7978438 0.7979948 0.7972275 0.79759336 0.8015649 0.79712564 0.7989713 0.8002677 0.79844177
0.11411411 0.79712355 0.79640806 0.795628 0.798967 0.79616904 0.7972563 0.79561543 0.7989781 0.7967775 0.79551214 0.79616445 0.79590285 0.80028623 0.79672897 0.7962831 0.7970677 0.79671276 0.79583055 0.8005751 0.7965963 0.7958309 0.80058855 0.7956286 0.7964771 0.7990221 0.7968067 0.7964737 0.79599845 0.79672223 0.80034167 0.796029 0.80035573 0.7955438 0.7966501 0.8005135 0.7965972 0.8005157 0.795548 0.79915106 0.7966622 0.7978079 0.79664177 0.796796 0.7960114 0.79638547 0.8004449 0.7959074 0.7977933 0.79911804 0.7972529
0.11511511 0.79594207 0.7952107 0.79441315 0.7978243 0.7949665 0.7960778 0.79440033 0.79783565 0.7955885 0.79429483 0.7949616 0.7946943 0.799173 0.7955386 0.7950831 0.7958848 0.79552215 0.79462045 0.7994693 0.7954033 0.79462075 0.7994832 0.7944138 0.7952814 0.79788065 0.7956183 0.79527795 0.79479194 0.7955315 0.7992299 0.79482275 0.7992443 0.79432714 0.79545826 0.79940623 0.7954042 0.79940844 0.7943315 0.7980129 0.7954702 0.79664063 0.7954498 0.7956073 0.79480517 0.79518765 0.79933596 0.794699 0.7966257 0.79797894 0.7960742
0.116116114 0.7947707 0.79402333 0.7932081 0.7966922 0.79377395 0.7949095 0.79319507 0.79670376 0.7944096 0.7930873 0.79376864 0.7934956 0.79807067 0.7943584 0.79389304 0.7947121 0.79434156 0.7934202 0.7983745 0.7942203 0.7934205 0.7983888 0.7932088 0.7940958 0.7967498 0.79444003 0.79409224 0.79359525 0.79435086 0.798129 0.79362637 0.7981437 0.7931203 0.7942765 0.7983099 0.7942213 0.7983121 0.7931248 0.7968853 0.79428816 0.7954836 0.79426783 0.79442877 0.79360884 0.7939998 0.79823786 0.7935005 0.79546833 0.79685044 0.7949058
0.117117114 0.79360956 0.7928459 0.7920129 0.7955705 0.7925913 0.7937513 0.7919996 0.7955824 0.79324067 0.7918895 0.79258555 0.7923068 0.7969792 0.7931881 0.7927129 0.7935496 0.79317105 0.7922298 0.7972906 0.7930474 0.79223 0.79730535 0.7920136 0.7929202 0.7956293 0.7932718 0.79291654 0.79240847 0.7931802 0.7970389 0.7924399 0.79705393 0.7919232 0.79310477 0.7972245 0.7930484 0.79722667 0.79192775 0.7957683 0.79311615 0.79433686 0.79309595 0.7932603 0.7924224 0.7928219 0.7971507 0.7923118 0.7943212 0.7957325 0.7937475
0.118118115 0.7924585 0.7916784 0.79082733 0.7944593 0.7914185 0.79260325 0.79081374 0.79447144 0.79208183 0.7907014 0.7914124 0.79112774 0.79589844 0.7920279 0.7915427 0.7923972 0.7920105 0.7910491 0.7962176 0.7918845 0.7910493 0.7962328 0.79082805 0.7917544 0.7945194 0.79211354 0.7917508 0.7912315 0.7920196 0.79595965 0.7912632 0.79597497 0.79073584 0.79194295 0.7961499 0.79188544 0.7961521 0.79074043 0.79466176 0.79195416 0.79320025 0.791934 0.79210174 0.7912457 0.7916539 0.79607433 0.79113287 0.7931843 0.794625 0.79259926
0.11911912 0.7913174 0.79052085 0.7896515 0.79335845 0.7902555 0.7914653 0.7896376 0.7933709 0.79093295 0.78952295 0.79024905 0.7899585 0.7948285 0.7908776 0.7903823 0.7912549 0.79085994 0.7898782 0.79515547 0.79073143 0.7898783 0.7951711 0.78965217 0.79059863 0.7934199 0.7909653 0.7905949 0.79006433 0.79086894 0.79489106 0.79009634 0.7949068 0.7895581 0.79079115 0.79508615 0.79073244 0.7950883 0.78956276 0.79356563 0.79080206 0.7920739 0.79078203 0.7909532 0.7900788 0.79049575 0.7950088 0.7899637 0.7920576 0.79352796 0.79146117
0.12012012 0.7901864 0.7893731 0.78848535 0.7922679 0.7891023 0.7903374 0.78847116 0.79228073 0.789794 0.78835416 0.78909546 0.7887989 0.7937692 0.78973716 0.7892318 0.79012257 0.7897193 0.78871703 0.79410416 0.78958833 0.78871703 0.7941202 0.788486 0.78945273 0.7923307 0.78982705 0.7894489 0.7889069 0.7897282 0.7938332 0.7889392 0.7938493 0.78839004 0.78964925 0.79403317 0.78958935 0.7940353 0.7883947 0.79248 0.78965986 0.7909576 0.78963995 0.78981465 0.7889217 0.7893474 0.7939539 0.7888043 0.79094094 0.7924413 0.79033303
0.12112112 0.78906536 0.7882351 0.7873288 0.79118776 0.78795886 0.78921944 0.7873143 0.7912009 0.78866494 0.78719497 0.78795165 0.78764904 0.79272056 0.7886067 0.78809106 0.7890002 0.78858846 0.78756547 0.7930635 0.78845507 0.78756547 0.7930801 0.78732944 0.78831667 0.7912519 0.78869873 0.78831273 0.7877591 0.7885973 0.792786 0.7877917 0.79280245 0.78723156 0.7885172 0.79299086 0.78845614 0.792993 0.7872362 0.79140466 0.7885275 0.7898515 0.78850776 0.788686 0.78777426 0.7882089 0.7929098 0.7876546 0.78983444 0.791365 0.78921497
0.122122124 0.7879543 0.78710693 0.78618175 0.79011786 0.7868251 0.7881115 0.786167 0.7901312 0.78754574 0.7860454 0.78681755 0.78650886 0.79168254 0.787486 0.78696007 0.7878878 0.7874675 0.78642356 0.7920337 0.78733164 0.78642344 0.79205066 0.7861824 0.7871903 0.7901833 0.78758025 0.7871864 0.78662103 0.78747624 0.79174936 0.78665394 0.7917662 0.7860827 0.78739494 0.7919593 0.7873328 0.7919614 0.7860873 0.79033965 0.7874049 0.7887554 0.7873854 0.7875672 0.78663653 0.78708017 0.7918763 0.78651446 0.78873795 0.79029906 0.7881068
0.123123124 0.7868531 0.7859885 0.7850443 0.7890581 0.7857011 0.7870135 0.7850293 0.78907186 0.7864364 0.78490525 0.78569305 0.7853783 0.7906551 0.7863751 0.7858388 0.78678536 0.78635633 0.78529125 0.7910144 0.786218 0.7852911 0.7910319 0.7850449 0.7860738 0.789125 0.7864716 0.78606975 0.7854926 0.786365 0.7907233 0.78552574 0.79074055 0.7849433 0.78628254 0.7909383 0.7862192 0.7909404 0.7849479 0.78928494 0.7862921 0.7876693 0.7862728 0.7864582 0.7855084 0.78596115 0.79085344 0.785384 0.78765154 0.7892434 0.7870086
0.124124125 0.7857617 0.78487974 0.7839164 0.7880086 0.78458667 0.7859253 0.783901 0.78802264 0.7853368 0.7837746 0.78457826 0.7842573 0.78963816 0.785274 0.78472716 0.7856927 0.7852549 0.78416854 0.79000574 0.7851141 0.78416824 0.79002374 0.78391695 0.784967 0.78807694 0.7853728 0.78496283 0.78437376 0.7852634 0.7897078 0.78440714 0.7897254 0.78381336 0.78517985 0.78992796 0.78511536 0.7899299 0.7838179 0.78824043 0.785189 0.7865932 0.78517 0.785359 0.78438985 0.7848518 0.78984106 0.7842631 0.786575 0.78819793 0.78592026
0.12512513 0.7846802 0.78378063 0.78279793 0.7869691 0.7834819 0.784847 0.7827822 0.7869835 0.78424686 0.7826534 0.783473 0.7831458 0.78863174 0.7841826 0.7836252 0.7846098 0.7841632 0.7830553 0.7890076 0.78401995 0.78305495 0.78902614 0.7827984 0.78386986 0.787039 0.7842838 0.7838656 0.78326446 0.7841716 0.78870267 0.7832981 0.7887208 0.78269297 0.7840868 0.7889281 0.78402126 0.78893006 0.7826974 0.7872061 0.7840956 0.785527 0.7840769 0.7842696 0.78328085 0.7837521 0.7888392 0.7831516 0.78550845 0.78716266 0.7848417
0.12612613 0.78360844 0.7826912 0.7816889 0.78593975 0.7823866 0.7837785 0.7816728 0.7859545 0.7831667 0.78154165 0.7823773 0.7820439 0.7876357 0.7831009 0.7825328 0.7835367 0.7830812 0.78195155 0.78802 0.78293544 0.7819511 0.7880391 0.7816893 0.7827823 0.7860111 0.7832045 0.782778 0.7821647 0.7830894 0.78770804 0.7821985 0.7877265 0.78158194 0.78300357 0.7879387 0.7829369 0.7879407 0.7815862 0.7861819 0.7830118 0.7844707 0.78299356 0.7831899 0.7821813 0.7826619 0.7878479 0.7820497 0.7844517 0.7861375 0.783773
0.12712713 0.78254634 0.78161126 0.7805892 0.7849204 0.7813009 0.78271973 0.7805727 0.7849355 0.78209615 0.78043926 0.78129107 0.7809514 0.78665 0.78202885 0.78145 0.78247327 0.78200877 0.7808572 0.78704286 0.78186053 0.78085667 0.78706247 0.7805895 0.7817044 0.7849933 0.78213495 0.7817 0.78107435 0.7820168 0.78672373 0.7811084 0.7867427 0.78048027 0.78192985 0.7869598 0.7818621 0.7869617 0.78048444 0.7851679 0.78193754 0.78342414 0.7819198 0.7821198 0.78109133 0.78158134 0.7868669 0.7809573 0.7834049 0.78512245 0.78271407
0.12812813 0.78149396 0.7805409 0.77949893 0.78391105 0.7802246 0.7816707 0.779482 0.7839264 0.7810352 0.77934617 0.7802143 0.77986836 0.78567463 0.78096634 0.7803767 0.7814195 0.7809459 0.7797722 0.7860761 0.7807953 0.7797717 0.7860962 0.7794991 0.7806361 0.7839855 0.781075 0.78063154 0.7799935 0.7809538 0.78574973 0.7800276 0.7857691 0.7793879 0.7808658 0.7859913 0.7807968 0.7859931 0.779392 0.78416383 0.7808729 0.7823875 0.7808556 0.7810593 0.7800107 0.7805103 0.78589624 0.7798742 0.7823678 0.78411746 0.7816648
0.12912913 0.78045124 0.77948 0.77841794 0.7829116 0.7791578 0.7806313 0.7784006 0.78292733 0.7799838 0.77826244 0.77914697 0.7787947 0.7847095 0.7799134 0.7793128 0.78037536 0.7798926 0.77869666 0.7851197 0.77973956 0.778696 0.7851404 0.77841806 0.7795772 0.78298765 0.7800246 0.7795726 0.77892196 0.7799003 0.78478605 0.77895623 0.7848059 0.7783049 0.7798112 0.7850331 0.77974117 0.78503484 0.7783088 0.78316975 0.7798177 0.7813605 0.77980095 0.7800085 0.77893955 0.7794487 0.78493595 0.7788005 0.7813405 0.7831225 0.78062516
0.13013013 0.77941805 0.77842855 0.77734613 0.781922 0.7781004 0.7796016 0.7773284 0.7819381 0.7789419 0.77718794 0.778089 0.77773035 0.7837546 0.77887 0.7782584 0.7793408 0.7788488 0.7776304 0.78417355 0.7786933 0.7776297 0.7841948 0.7773462 0.7785278 0.78199977 0.7789838 0.7785231 0.7778598 0.77885634 0.78383255 0.7778942 0.7838528 0.77723116 0.77876616 0.7840852 0.778695 0.7840869 0.77723485 0.7821857 0.778772 0.7803433 0.77875584 0.77896714 0.7778776 0.77839655 0.78398585 0.7777361 0.78032285 0.7821374 0.7795952
0.13113113 0.77839446 0.77738655 0.7762836 0.78094226 0.7770523 0.7785814 0.7762654 0.7809587 0.7779095 0.7761227 0.77704036 0.77667534 0.7828098 0.777836 0.7772133 0.7783157 0.77781445 0.77657336 0.7832377 0.77765656 0.7765726 0.7832595 0.77628356 0.7774879 0.7810217 0.7779525 0.777483 0.77680695 0.7778218 0.7828892 0.77684146 0.78291 0.7761666 0.7777305 0.7831475 0.7776582 0.7831491 0.7761701 0.78121144 0.77773565 0.7793357 0.77772015 0.7779353 0.7768251 0.77735376 0.783046 0.77668107 0.7793149 0.78116226 0.77857476
0.13213213 0.7773803 0.77635384 0.77523017 0.77997226 0.7760135 0.7775708 0.7752116 0.77998906 0.7768865 0.77506655 0.776001 0.7756295 0.7818751 0.7768114 0.7761776 0.77730006 0.7767895 0.77552557 0.782312 0.77662915 0.77552474 0.7823344 0.77523005 0.77645725 0.78005344 0.7769306 0.7764523 0.7757634 0.7767966 0.78195596 0.7757979 0.78197724 0.77511126 0.7767044 0.78222007 0.7766309 0.78222156 0.7751144 0.78024703 0.77670866 0.7783377 0.77669394 0.776913 0.7757818 0.7763203 0.78211623 0.7756352 0.7783165 0.7801969 0.7775639
0.13313313 0.77637565 0.7753305 0.7741859 0.779012 0.77498394 0.7765696 0.7741669 0.77902913 0.7758729 0.7740196 0.7749708 0.77459294 0.78095037 0.77579623 0.7751511 0.7762939 0.7757739 0.7744869 0.78139645 0.77561116 0.77448606 0.78141946 0.7741857 0.77543604 0.77909493 0.7759181 0.7754309 0.774729 0.77578074 0.7810328 0.7747635 0.78105456 0.7740651 0.7756875 0.7813027 0.7756129 0.78130406 0.77406794 0.77929246 0.77569103 0.7773493 0.7756771 0.7759 0.77474767 0.7752961 0.7811966 0.77459854 0.77732766 0.7792414 0.7765625
0.13413413 0.7753803 0.7743163 0.7731507 0.77806145 0.77396363 0.7755779 0.77313125 0.7780789 0.7748686 0.77298164 0.77394986 0.7735655 0.7800356 0.7747904 0.77413386 0.77529705 0.77476764 0.7734574 0.78049093 0.7746024 0.7734566 0.7805146 0.77315044 0.7744241 0.7781462 0.774915 0.7744189 0.7737038 0.7747742 0.78011966 0.7737383 0.7801419 0.7730279 0.77468 0.78039545 0.77460414 0.7803967 0.77303046 0.7783476 0.77468264 0.77637035 0.7746695 0.7748964 0.77372277 0.7742812 0.780287 0.773571 0.7763484 0.7782956 0.7755706
0.13513513 0.7743944 0.77331144 0.7721245 0.7771205 0.7729525 0.7745956 0.7721046 0.7771383 0.7738736 0.7719527 0.7729381 0.7725471 0.7791308 0.7737938 0.7731258 0.7743095 0.7737706 0.77243704 0.7795955 0.77360296 0.7724361 0.77961975 0.77212423 0.77342135 0.77720714 0.77392113 0.773416 0.77268773 0.7737769 0.7792164 0.7727222 0.77923924 0.7719998 0.77368176 0.7794982 0.7736047 0.77949935 0.77200204 0.7774124 0.7736834 0.77540094 0.7736713 0.77390206 0.772707 0.7732755 0.7793874 0.7725526 0.7753786 0.77735955 0.774588
0.13613613 0.7734178 0.7723156 0.7711073 0.776189 0.7719504 0.77362263 0.771087 0.77620727 0.7728879 0.77093273 0.77193534 0.7715378 0.77823585 0.77280647 0.77212685 0.7733313 0.7727828 0.77142566 0.77871 0.77261275 0.7714247 0.77873486 0.77110696 0.77242786 0.77627766 0.7729365 0.7724224 0.7716808 0.7727888 0.7783231 0.7717151 0.7783465 0.7709806 0.77269274 0.7786109 0.7726145 0.77861196 0.77098256 0.7764869 0.77269346 0.7744409 0.7726824 0.772917 0.77170026 0.7722789 0.7784977 0.77154326 0.7744182 0.7764331 0.77361476
0.13713713 0.7724504 0.771329 0.77009904 0.7752671 0.77095747 0.77265894 0.7700783 0.7752857 0.7719113 0.7699217 0.7709416 0.7705375 0.77735066 0.77182835 0.77113706 0.7723623 0.77180415 0.7704233 0.7778344 0.77163166 0.77042234 0.7778599 0.7700986 0.7714435 0.7753577 0.77196115 0.7714378 0.7706828 0.7718099 0.7774396 0.77071697 0.7774636 0.7699704 0.7717129 0.77773356 0.7716334 0.77773446 0.769972 0.7755709 0.77171254 0.77349025 0.77170265 0.7719411 0.77070254 0.77129143 0.7776179 0.7705429 0.7734672 0.77551633 0.7726509
0.13813815 0.77149224 0.7703514 0.76909965 0.7743547 0.7699736 0.77170455 0.7690785 0.77437365 0.7709439 0.7689195 0.76995695 0.76954615 0.77647525 0.7708593 0.77015626 0.7714024 0.7708347 0.76942986 0.77696866 0.7706597 0.7694289 0.7769949 0.76909924 0.77046824 0.7744473 0.7709949 0.77046245 0.7696938 0.77084005 0.7765659 0.7697278 0.77659047 0.76896906 0.7707422 0.776866 0.7706614 0.7768668 0.76897043 0.7746645 0.77074075 0.7725489 0.7707321 0.7709744 0.7697138 0.7703131 0.7767479 0.7695515 0.7725254 0.774609 0.7716962
0.13913915 0.7705432 0.7693828 0.7681091 0.7734517 0.76899856 0.7707593 0.7680875 0.77347094 0.76998556 0.7679262 0.7689812 0.7685637 0.7756095 0.76989937 0.76918447 0.77045166 0.7698742 0.7684454 0.77611274 0.7696968 0.76844436 0.7761396 0.76810867 0.76950204 0.77354634 0.7700378 0.7694961 0.7687137 0.7698793 0.77570194 0.7687476 0.7757271 0.7679765 0.7697805 0.7760083 0.76969844 0.7760089 0.7679776 0.77376753 0.76977795 0.7716169 0.76977056 0.7700168 0.76873404 0.7693437 0.7758876 0.76856905 0.771593 0.7737112 0.7707507
0.14014015 0.7696033 0.76842314 0.76712734 0.772558 0.76803255 0.76982325 0.76710534 0.7725776 0.76903623 0.7669416 0.76801443 0.7675901 0.77475333 0.7689485 0.7682216 0.76951 0.76892287 0.7674697 0.7752665 0.76874286 0.7674687 0.77529407 0.7671269 0.7685448 0.7726547 0.76908964 0.7685387 0.7677425 0.7689275 0.77484757 0.76777625 0.7748734 0.7669928 0.7688279 0.7751603 0.7687445 0.7751608 0.76699364 0.77288 0.76882416 0.770694 0.76881814 0.7690682 0.76776314 0.76838326 0.7750371 0.76759547 0.7706697 0.7728228 0.7698144
0.14114115 0.7686725 0.76747245 0.7661543 0.7716736 0.7670754 0.7688963 0.7661319 0.7716936 0.76809597 0.76596576 0.76705647 0.7666253 0.77390677 0.7680066 0.76726764 0.76857734 0.7679804 0.76650286 0.77443 0.76779795 0.76650184 0.7744582 0.76615393 0.76759654 0.77177244 0.7681505 0.76759034 0.76678014 0.7679847 0.7740029 0.76681364 0.77402925 0.7660178 0.7678843 0.77432203 0.7677996 0.77432233 0.7660184 0.7720018 0.7678793 0.76978034 0.76787466 0.76812863 0.7668011 0.76743174 0.7741962 0.7666307 0.7697556 0.77194375 0.76888716
0.14214215 0.7677507 0.7665306 0.76519 0.77079844 0.7661271 0.7679783 0.7651672 0.77081877 0.7671646 0.7649986 0.7661073 0.7656693 0.77306974 0.76707375 0.7663225 0.76765364 0.7670469 0.7655448 0.7736031 0.7668619 0.7655438 0.77363205 0.7651897 0.7666571 0.7708994 0.7672204 0.7666508 0.7658265 0.76705074 0.7731678 0.76585984 0.7731947 0.7650514 0.7669496 0.77349335 0.7668635 0.77349347 0.76505184 0.77113295 0.7669433 0.7688758 0.7669401 0.76719797 0.76584786 0.7664891 0.7733649 0.76567477 0.76885056 0.771074 0.76796895
0.14314315 0.7668378 0.7655975 0.7642343 0.76993245 0.7651876 0.7670694 0.7642111 0.76995313 0.76624215 0.76404005 0.76516694 0.76472193 0.77224207 0.7661497 0.76538616 0.7667389 0.7661223 0.7645954 0.7727857 0.7659347 0.76459455 0.77281547 0.7642341 0.76572657 0.77003556 0.76629907 0.7657201 0.7648816 0.76612574 0.7723422 0.76491475 0.77236956 0.76409376 0.7660238 0.77267426 0.7659364 0.77267414 0.76409394 0.7702733 0.7660161 0.7679802 0.76601446 0.7662762 0.7649034 0.76555526 0.7725431 0.76472753 0.7679545 0.7702135 0.7670598
0.14414415 0.7659338 0.76467323 0.76328725 0.7690756 0.76425683 0.76616937 0.76326364 0.7690966 0.7653285 0.7630901 0.7642352 0.7637833 0.7714239 0.7652346 0.7644586 0.76583296 0.7652065 0.76365465 0.7719779 0.7650163 0.763654 0.77200836 0.7632872 0.7648048 0.7691809 0.76538664 0.7647983 0.7639454 0.7652095 0.771526 0.7639783 0.7715539 0.7631446 0.76510686 0.77186465 0.765018 0.77186435 0.7631447 0.7694228 0.76509774 0.76709366 0.7650976 0.7653633 0.76396763 0.7646302 0.7717308 0.76378894 0.7670675 0.7693621 0.76615953
0.14514515 0.76503867 0.7637576 0.7623487 0.7682278 0.76333475 0.7652783 0.7623247 0.7682492 0.7644237 0.76214856 0.7633122 0.7628532 0.7706149 0.76432824 0.7635397 0.76493585 0.76429945 0.76272255 0.77117944 0.76410675 0.7627221 0.7712107 0.76234883 0.76389176 0.7683352 0.764483 0.76388514 0.76301783 0.76430196 0.7707192 0.76305044 0.7707475 0.762204 0.7641987 0.7710646 0.76410836 0.77106404 0.76220393 0.7685815 0.76418805 0.76621604 0.76418954 0.76445913 0.76304054 0.7637139 0.77092785 0.762859 0.76618934 0.7685199 0.7652682
0.14614615 0.76415235 0.7628507 0.76141864 0.767389 0.7624213 0.7643961 0.76139426 0.76741076 0.76352763 0.76121557 0.76239777 0.7619317 0.76981527 0.7634306 0.76262945 0.7640475 0.76340115 0.76179904 0.77039045 0.7632058 0.7617987 0.7704224 0.76141894 0.7629874 0.7674986 0.7635881 0.76298064 0.7620988 0.7634032 0.76992166 0.76213115 0.76995045 0.7612719 0.7632993 0.77027386 0.76320744 0.7702731 0.7612717 0.7677493 0.76328707 0.76534724 0.76329017 0.76356375 0.76212204 0.7628062 0.7701343 0.7619376 0.76532006 0.76768667 0.7643857
0.14714715 0.7632748 0.76195234 0.76049703 0.7665592 0.76151645 0.7635227 0.7604723 0.7665813 0.76264024 0.76029104 0.7614919 0.7610187 0.76902485 0.76254165 0.76172775 0.7631679 0.76251155 0.76088405 0.7696107 0.76231354 0.76088387 0.7696435 0.76049757 0.76209164 0.76667094 0.7627018 0.76208484 0.76118827 0.76251304 0.7691334 0.7612204 0.7691626 0.7603482 0.76240855 0.76949245 0.76231515 0.7694915 0.76034796 0.76692605 0.7623947 0.76448727 0.7623995 0.762677 0.7612121 0.7619071 0.76935 0.76102483 0.7644596 0.76686245 0.76351196
0.14814815 0.7624059 0.76106256 0.7595839 0.7657382 0.76062006 0.762658 0.75955874 0.7657607 0.7617615 0.7593748 0.76059455 0.76011413 0.7682435 0.76166135 0.76083463 0.7622969 0.76163054 0.7599775 0.76884025 0.76142985 0.7599775 0.7688738 0.75958455 0.7612045 0.7658522 0.76182425 0.76119757 0.7602862 0.7616315 0.7683543 0.7603181 0.76838386 0.75943285 0.7615264 0.7687203 0.76143146 0.76871914 0.7594326 0.7661118 0.7615109 0.76363605 0.7615174 0.7617989 0.7603106 0.7610166 0.76857495 0.7601205 0.76360786 0.7660471 0.762647
0.14914915 0.76154566 0.76018125 0.75867903 0.7649261 0.7597322 0.761802 0.7586535 0.76494896 0.7608913 0.75846696 0.75970566 0.759218 0.76747125 0.7607896 0.75995004 0.76143456 0.7607581 0.7590794 0.768079 0.76055473 0.7590796 0.7681134 0.7586799 0.76032585 0.76504225 0.7609552 0.7603189 0.7593926 0.7607585 0.76758426 0.75942415 0.76761425 0.75852585 0.7606528 0.76795745 0.76055634 0.7679559 0.75852567 0.7653064 0.7606357 0.76279354 0.76064384 0.76092935 0.75941753 0.76013464 0.7678091 0.7592247 0.7627648 0.7652407 0.76179075
0.15015015 0.76069397 0.7593084 0.75778246 0.7641227 0.7588527 0.7609547 0.75775665 0.764146 0.7600297 0.7575673 0.7588252 0.7583302 0.766708 0.7599263 0.7590738 0.7605807 0.75989413 0.7581896 0.76732683 0.7596881 0.75819 0.76736206 0.7577836 0.7594557 0.7642411 0.7600947 0.7594486 0.7585073 0.75989395 0.7668233 0.7585386 0.7668537 0.7576271 0.75978774 0.7672036 0.75968975 0.76720184 0.75762695 0.7645099 0.7597689 0.7619596 0.7597788 0.76006836 0.7585329 0.75926113 0.7670523 0.75833726 0.76193035 0.7644431 0.76094323
0.15115115 0.75985086 0.75844395 0.7568942 0.7633281 0.7579816 0.7601159 0.756868 0.7633517 0.7591765 0.7566759 0.757953 0.7574507 0.7659538 0.7590715 0.758206 0.7597354 0.7590387 0.7573082 0.76658374 0.7588299 0.75730866 0.7666198 0.7568955 0.7585939 0.7634486 0.75924265 0.75858676 0.75763035 0.7590379 0.76607126 0.75766134 0.766102 0.75673664 0.7589311 0.7664589 0.75883156 0.7664568 0.75673664 0.7637222 0.7589105 0.76113427 0.75892216 0.75921583 0.7576565 0.758396 0.7663045 0.7574582 0.76110446 0.76365423 0.7601043
0.15215215 0.7590162 0.7575878 0.75601405 0.76254207 0.75711876 0.7592857 0.7559876 0.76256603 0.7583317 0.7557927 0.75708914 0.75657946 0.76520836 0.7582251 0.7573465 0.7588985 0.7581916 0.756435 0.76584965 0.7579801 0.75643563 0.76588655 0.7560156 0.75774056 0.7626648 0.758399 0.7577333 0.7567616 0.7581902 0.7653281 0.75679237 0.7653593 0.75585425 0.7580828 0.76572317 0.7579818 0.7657207 0.7558545 0.7629432 0.7580605 0.7603175 0.7580739 0.75837165 0.75678843 0.75753933 0.7655657 0.7565874 0.76028717 0.762874 0.7592739
0.15315315 0.7581899 0.75674 0.75514203 0.7617647 0.7562642 0.75846386 0.75511533 0.76178896 0.75749534 0.75491756 0.7562335 0.7557164 0.7644718 0.757387 0.7564953 0.75807 0.7573529 0.75556993 0.7651245 0.7571386 0.75557077 0.7651623 0.7551438 0.7568955 0.7618896 0.75756377 0.7568881 0.7559011 0.75735086 0.76459384 0.75593156 0.76462543 0.75498 0.7572429 0.7649963 0.7571403 0.76499355 0.75498056 0.7621729 0.7572188 0.75950915 0.757234 0.7575359 0.7559285 0.7566909 0.76483583 0.7557248 0.7594782 0.7621024 0.758452
0.15415415 0.7573721 0.7559004 0.7542782 0.76099586 0.7554179 0.75765043 0.7542512 0.7610204 0.75666726 0.7540505 0.7553861 0.7548615 0.763744 0.75655717 0.7556523 0.75724983 0.75652254 0.754713 0.76440823 0.7563054 0.754714 0.76444685 0.7542801 0.75605863 0.7611229 0.7567368 0.7560512 0.75504875 0.75651973 0.76386833 0.75507885 0.7639003 0.7541139 0.75641125 0.76427835 0.7563071 0.7642752 0.7541147 0.76141113 0.7563854 0.75870913 0.7564023 0.7567084 0.75507677 0.75585073 0.7641148 0.75487036 0.7586777 0.7613394 0.7576385
0.15515515 0.7565625 0.75506896 0.7534223 0.7602355 0.75457966 0.75684536 0.753395 0.7602604 0.75584745 0.7531914 0.7545468 0.7540147 0.7630249 0.7557356 0.7548174 0.75643796 0.7557004 0.7538642 0.7637008 0.7554804 0.75386536 0.7637403 0.7534244 0.75523 0.76036465 0.7559181 0.7552225 0.7542045 0.7556969 0.76315147 0.7542343 0.76318383 0.7532557 0.7555879 0.7635691 0.7554822 0.76356566 0.753257 0.7606579 0.75556016 0.7579175 0.7555789 0.7558891 0.7542331 0.7550188 0.7634026 0.754024 0.7578855 0.7605849 0.7568334
0.15615615 0.7557612 0.75424564 0.75257444 0.7594836 0.7537495 0.7560485 0.75254685 0.7595088 0.75503594 0.7523403 0.75371563 0.75317585 0.76231444 0.75492215 0.75399077 0.7556343 0.7548865 0.75302345 0.7630021 0.7546636 0.7530247 0.7630425 0.7525767 0.75440955 0.75961477 0.7551076 0.7544019 0.75336826 0.75488216 0.76244324 0.75339776 0.762476 0.7524055 0.7547726 0.76286864 0.75466543 0.76286477 0.7524072 0.75991315 0.75474304 0.7571342 0.7547636 0.7550781 0.7533975 0.7541949 0.7626991 0.75318575 0.75710166 0.75983876 0.7560366
0.15715715 0.7549681 0.75343037 0.7517345 0.75873995 0.75292736 0.7552599 0.7517066 0.7587656 0.7542325 0.75149715 0.75289243 0.752345 0.76161253 0.75411683 0.7531721 0.7548388 0.7540807 0.7521906 0.76231205 0.7538549 0.752192 0.7623534 0.7517369 0.75359714 0.7588733 0.7543052 0.75358945 0.75254 0.7540756 0.7617436 0.7525692 0.76177675 0.75156325 0.7539655 0.7621768 0.7538567 0.7621725 0.7515654 0.7591768 0.7539341 0.75635904 0.75395644 0.75427514 0.7525699 0.75337917 0.76200426 0.75235546 0.75632596 0.75910103 0.75524795
0.15815815 0.7541832 0.75262314 0.7509024 0.7580046 0.7521132 0.7544794 0.7508743 0.7580306 0.7534372 0.7506618 0.7520773 0.7515222 0.76091915 0.75331956 0.7523614 0.75405145 0.753283 0.75136566 0.76163065 0.75305426 0.7513672 0.761673 0.7509049 0.7527928 0.75814 0.75351095 0.75278497 0.7517197 0.75327706 0.7610525 0.75174856 0.76108605 0.75072885 0.7531664 0.7614935 0.75305617 0.76148885 0.75073147 0.7584488 0.7531331 0.7555921 0.7531573 0.7534803 0.7517502 0.75257134 0.761318 0.7515331 0.75555843 0.7583716 0.7544675
0.15915915 0.75340635 0.7518239 0.7500782 0.7572775 0.751307 0.753707 0.7500497 0.75730383 0.75264996 0.7498343 0.75127006 0.75070715 0.76023424 0.7525303 0.7515587 0.7532721 0.7524934 0.75054866 0.76095784 0.7522616 0.75055027 0.7610011 0.75008076 0.7519964 0.757415 0.7527247 0.7519885 0.7509073 0.7524866 0.7603698 0.75093585 0.7604037 0.7499022 0.7523753 0.7608187 0.75226355 0.7608137 0.74990535 0.75772893 0.75234014 0.7548332 0.7523662 0.7526935 0.75093836 0.7517715 0.7606403 0.7507186 0.754799 0.7576504 0.75369513
0.16016015 0.75263757 0.7510325 0.74926174 0.7565585 0.75050867 0.7529426 0.7492329 0.75658524 0.75187075 0.7490145 0.75047076 0.7499 0.7595576 0.7517489 0.75076395 0.75250083 0.75171167 0.7497394 0.7602934 0.7514769 0.7497411 0.7603377 0.74926436 0.7512079 0.75669813 0.75194645 0.75119996 0.7501027 0.75170404 0.7596954 0.75013095 0.75972974 0.74908334 0.75159216 0.7601524 0.7514789 0.760147 0.749087 0.7570174 0.75155514 0.7540824 0.751583 0.7519146 0.75013435 0.7509796 0.759971 0.7499119 0.7540476 0.7569374 0.7529308
0.16116115 0.7518767 0.75024897 0.74845296 0.7558475 0.7497181 0.75218624 0.74842376 0.7558747 0.7510994 0.7482024 0.7496792 0.74910057 0.7588894 0.75097543 0.749977 0.7517375 0.7509378 0.7489379 0.7596375 0.75070006 0.7489397 0.7596827 0.74845564 0.7504273 0.7559894 0.75117606 0.75041926 0.74930584 0.7509294 0.7590293 0.74933386 0.75906414 0.7482721 0.7508168 0.7594944 0.75070214 0.7594886 0.74827635 0.75631386 0.75077796 0.7533395 0.75080764 0.75114363 0.74933803 0.7501955 0.75931007 0.74911296 0.7533042 0.75623244 0.75217444
0.16216215 0.7511238 0.7494732 0.7476518 0.7551446 0.74893534 0.7514377 0.74762225 0.7551722 0.75033593 0.7473979 0.7488954 0.74830884 0.7582293 0.75020975 0.7491978 0.750982 0.75017184 0.74814403 0.7589898 0.7499311 0.74814594 0.7590361 0.74765456 0.74965453 0.7552886 0.7504136 0.74964637 0.74851674 0.75016254 0.7583715 0.74854445 0.7584067 0.7474686 0.7500494 0.7588448 0.74993324 0.7588385 0.74747336 0.75561845 0.75000864 0.7526046 0.7500401 0.7503806 0.74854946 0.74941915 0.75865746 0.7483217 0.75256866 0.7555356 0.751426
0.16316317 0.7503787 0.7487052 0.74685836 0.7544496 0.74816024 0.750697 0.7468284 0.7544776 0.7495802 0.74660105 0.74811935 0.7475248 0.7575775 0.7494519 0.7484263 0.75023437 0.7494136 0.7473579 0.7583504 0.7491699 0.7473598 0.7583977 0.7468611 0.7488895 0.75459576 0.74965894 0.7488812 0.74773526 0.7494035 0.7577218 0.74776274 0.7577575 0.74667263 0.7492897 0.7582033 0.7491721 0.7581966 0.74667794 0.75493103 0.749247 0.7518775 0.74928033 0.7496252 0.7477686 0.74865055 0.75801307 0.74753815 0.75184107 0.75484675 0.7506854
0.16416417 0.7496414 0.74794483 0.7460724 0.7537625 0.7473928 0.7499642 0.746042 0.7537909 0.7488322 0.7458117 0.74735093 0.7467484 0.75693375 0.74870163 0.74766254 0.74949455 0.74866307 0.7465793 0.75771916 0.7484164 0.74658126 0.75776756 0.7460751 0.74813217 0.75391084 0.748912 0.7481238 0.7469614 0.7486521 0.75708014 0.7469886 0.7571163 0.7458842 0.7485377 0.75757 0.7484187 0.7575628 0.7458901 0.7542515 0.74849313 0.75115824 0.7485283 0.74887764 0.7469952 0.7478896 0.7573768 0.7467621 0.7511212 0.7541658 0.74995255
0.16516517 0.74891186 0.74719214 0.74529403 0.75308317 0.74663293 0.74923897 0.7452631 0.7531121 0.74809194 0.74502987 0.74659 0.7459795 0.756298 0.7479591 0.74690634 0.7487624 0.7479202 0.7458082 0.757096 0.7476706 0.74581015 0.7571455 0.7452966 0.74738246 0.7532338 0.74817276 0.747374 0.7461951 0.74790835 0.75644654 0.746222 0.75648326 0.74510324 0.7477934 0.7569449 0.747673 0.75693715 0.7451096 0.75357985 0.74774694 0.7504467 0.7477839 0.7481378 0.7462294 0.74713624 0.7567486 0.7459936 0.7504091 0.7534928 0.74922746
0.16616617 0.7481899 0.74644697 0.74452305 0.75241154 0.74588054 0.7485215 0.74449164 0.7524409 0.7473593 0.7442554 0.7458367 0.74521804 0.7556703 0.7472241 0.74615777 0.74803793 0.74718493 0.7450446 0.7564809 0.7469324 0.74504656 0.7565315 0.7445255 0.7466403 0.75256443 0.7474412 0.7466318 0.74543625 0.7471722 0.75582093 0.74546283 0.7558581 0.7443297 0.74705666 0.7563277 0.74693483 0.7563195 0.74433666 0.752916 0.7470083 0.7497428 0.74704707 0.74740547 0.74547106 0.7463904 0.75612843 0.7452326 0.7497047 0.75282747 0.74851
0.16716717 0.74747556 0.7457093 0.7437595 0.7517476 0.74513566 0.7478116 0.7437275 0.7517774 0.7466341 0.7434884 0.7450908 0.7444641 0.7550504 0.7464966 0.7454167 0.74732107 0.74645716 0.7442884 0.75587374 0.7462017 0.74429035 0.7559255 0.7437617 0.74590576 0.7519028 0.74671715 0.7458971 0.7446849 0.7464435 0.7552031 0.74471116 0.75524086 0.74356353 0.74632746 0.75571847 0.74620426 0.7557098 0.743571 0.7522598 0.7462773 0.74904656 0.7463178 0.74668074 0.74472016 0.745652 0.7555162 0.74447894 0.74900794 0.7521699 0.7478002
0.16816817 0.7467687 0.7449791 0.74300325 0.7510913 0.74439824 0.74710923 0.74297065 0.7511216 0.7459165 0.7427286 0.7443523 0.7437175 0.75443846 0.74577665 0.7446831 0.7466118 0.7457369 0.7435395 0.75527453 0.7454785 0.7435415 0.75532734 0.7430053 0.74517864 0.7512489 0.7460007 0.7451699 0.7439409 0.74572235 0.7545932 0.74396676 0.75463146 0.7428047 0.7456057 0.7551172 0.7454812 0.755108 0.74281263 0.7516113 0.74555373 0.7483579 0.745596 0.7459636 0.7439766 0.7449211 0.7549118 0.74373263 0.7483187 0.75152004 0.74709785
0.16916917 0.7460694 0.74425626 0.7422543 0.7504425 0.74366814 0.74641436 0.74222106 0.7504732 0.74520624 0.74197614 0.7436211 0.7429782 0.75383425 0.7450641 0.74395686 0.7459099 0.745024 0.7427979 0.7546831 0.7447628 0.7427999 0.7547371 0.7422561 0.7444589 0.7506025 0.74529165 0.7444501 0.7432042 0.7450085 0.753991 0.7432297 0.7540298 0.74205315 0.7448914 0.75452363 0.74476564 0.754514 0.7420615 0.7509704 0.7448376 0.74767673 0.74488163 0.7452538 0.7432403 0.74419755 0.75431514 0.74299365 0.7476369 0.7508778 0.746403
0.17017017 0.7453774 0.74354076 0.74151254 0.74980116 0.7429453 0.7457269 0.7414787 0.74983233 0.7445034 0.74123085 0.7428972 0.7422462 0.7532377 0.74435884 0.743238 0.7452156 0.7443185 0.74206364 0.75409937 0.7440544 0.7420655 0.75415456 0.7415141 0.7437466 0.7499636 0.74459004 0.74373764 0.74247473 0.74430203 0.75339645 0.7424998 0.75343585 0.74130875 0.74418443 0.75393784 0.7440575 0.7539277 0.7413175 0.750337 0.7441289 0.74700296 0.7441746 0.7445514 0.7425113 0.7434813 0.7537263 0.7422619 0.74696267 0.75024307 0.74571556
0.17117117 0.74469286 0.7428326 0.7407779 0.7491672 0.74222976 0.7450468 0.7407434 0.7491989 0.7438078 0.7404927 0.7421805 0.7415214 0.7526489 0.74366087 0.74252635 0.74452853 0.7436202 0.74133646 0.75352335 0.7433533 0.7413383 0.75357974 0.7407792 0.7430415 0.74933213 0.74389577 0.74303246 0.74175256 0.7436028 0.7528095 0.7417771 0.7528495 0.74057156 0.7434848 0.7533598 0.7433566 0.75334907 0.7405807 0.7497111 0.7434274 0.7463366 0.7434749 0.7438564 0.74178946 0.7427722 0.75314504 0.7415373 0.7462957 0.7496158 0.7450354
0.17217217 0.7440155 0.74213165 0.74005044 0.7485406 0.74152136 0.74437404 0.7400152 0.74857277 0.7431194 0.73976165 0.74147093 0.7408038 0.75206757 0.74297017 0.74182194 0.74384886 0.7429292 0.7406165 0.75295496 0.7426595 0.74061817 0.75301254 0.7400514 0.7423437 0.74870807 0.7432088 0.74233454 0.7410375 0.7429108 0.75223017 0.74106157 0.75227076 0.7398414 0.7427924 0.75278926 0.742663 0.75277805 0.7398509 0.7490926 0.7427332 0.74567753 0.7427825 0.74316853 0.7410748 0.7420704 0.7525714 0.7408198 0.7456361 0.7489959 0.7443626
0.17317317 0.7433454 0.74143785 0.73932993 0.7479212 0.7408201 0.74370843 0.739294 0.7479539 0.74243826 0.7390377 0.7407685 0.7400933 0.7514938 0.7422867 0.7411247 0.7431764 0.7422453 0.7399035 0.7523941 0.741973 0.7399051 0.75245285 0.73933065 0.7416531 0.74809134 0.74252903 0.7416438 0.7403295 0.74222594 0.75165826 0.74035305 0.75169945 0.73911834 0.7421072 0.75222635 0.7419766 0.75221455 0.7391281 0.74848133 0.7420462 0.7450257 0.7420972 0.74248797 0.7403672 0.7413757 0.7520052 0.7401094 0.74498373 0.7483834 0.743697
0.17417417 0.74268246 0.7407512 0.7386164 0.7473091 0.74012595 0.7430501 0.7385798 0.7473422 0.7417642 0.7383207 0.7400731 0.73938984 0.7509274 0.7416102 0.7404345 0.7425112 0.74156857 0.7391976 0.75184065 0.7412936 0.7391991 0.7519007 0.7386168 0.74096954 0.7474819 0.74185646 0.7409601 0.7396286 0.7415481 0.75109375 0.7396515 0.7511356 0.73840225 0.7414291 0.75167084 0.74129736 0.7516585 0.73841226 0.74787736 0.7413662 0.74438107 0.741419 0.74181455 0.7396666 0.740688 0.7514465 0.73940593 0.7443386 0.7477782 0.74303854
0.17517518 0.7420266 0.74007154 0.7379098 0.7467041 0.7394388 0.7423988 0.7378725 0.7467377 0.7410972 0.7376106 0.73938465 0.73869336 0.75036836 0.7409409 0.73975134 0.7418531 0.74089885 0.7384986 0.7512946 0.74062127 0.7385 0.7513559 0.7379099 0.7402931 0.7468796 0.741191 0.74028355 0.73893464 0.7408774 0.7505366 0.7389569 0.75057906 0.7376931 0.74075806 0.7511228 0.7406252 0.75110984 0.7377033 0.7472806 0.74069333 0.7437436 0.740748 0.74114823 0.73897296 0.7400074 0.75089514 0.73870945 0.74370056 0.74718016 0.7423872
0.17617618 0.7413778 0.7393989 0.73721004 0.74610615 0.73875856 0.7417546 0.737172 0.74614024 0.74043715 0.7369074 0.73870313 0.7380039 0.7498166 0.74027854 0.7390751 0.7412022 0.7402361 0.73780656 0.7507559 0.739956 0.7378078 0.75081843 0.73720986 0.73962367 0.74628437 0.74053264 0.73961395 0.7382477 0.7402136 0.7499867 0.7382692 0.75002986 0.73699075 0.74009407 0.75058204 0.73996 0.75056857 0.7370012 0.746691 0.74002737 0.74311316 0.74008393 0.740489 0.7382862 0.7393337 0.7503511 0.7380199 0.7430696 0.7465893 0.7417429
0.17717718 0.74073595 0.7387331 0.7365171 0.7455152 0.73808527 0.7411174 0.7364783 0.7455498 0.73978406 0.736211 0.73802847 0.7373213 0.74927205 0.7396232 0.7384058 0.7405582 0.73958033 0.73712134 0.7502244 0.73929775 0.7371224 0.75028825 0.7365166 0.7389612 0.74569625 0.7398813 0.7389513 0.73756754 0.73955667 0.749444 0.7375883 0.7494878 0.7362953 0.73943704 0.7500485 0.7393018 0.75003445 0.73630583 0.74610835 0.7393684 0.74248976 0.73942685 0.73983675 0.73760635 0.7386669 0.7498142 0.7373371 0.74244565 0.74600554 0.74110556
0.17817818 0.740101 0.7380742 0.73583084 0.74493116 0.7374188 0.74048716 0.7357914 0.74496627 0.7391379 0.73552144 0.73736054 0.7366455 0.7487346 0.73897463 0.7377433 0.7399212 0.73893136 0.7364429 0.7497001 0.7386463 0.7364438 0.7497652 0.73583007 0.7383056 0.7451151 0.7392369 0.7382956 0.7368943 0.7389066 0.74890846 0.7369141 0.7489529 0.73560655 0.7387869 0.74952227 0.73865044 0.7495076 0.7356172 0.7455328 0.7387162 0.74187326 0.7387766 0.7391914 0.73693323 0.73800695 0.74928457 0.73666114 0.7418286 0.74542874 0.7404751
0.17917918 0.73947287 0.73742205 0.73515123 0.74435407 0.73675907 0.73986375 0.7351111 0.7443896 0.73849845 0.7348385 0.7366994 0.7359765 0.7482042 0.738333 0.7370876 0.73929113 0.73828924 0.73577124 0.74918294 0.73800176 0.7357719 0.74924934 0.7351503 0.73765695 0.74454087 0.7385994 0.7376467 0.73622775 0.7382633 0.74837995 0.73624665 0.7484251 0.7349245 0.7381435 0.7490031 0.73800594 0.7489878 0.7349352 0.7449641 0.7380708 0.7412637 0.7381333 0.7385529 0.7362669 0.7373538 0.74876195 0.73599184 0.7412185 0.7448589 0.73985153
0.18018018 0.7388516 0.73677665 0.7344783 0.7437837 0.7361061 0.7392472 0.73443747 0.7438197 0.7378658 0.7341623 0.73604494 0.7353142 0.7476807 0.7376981 0.73643863 0.7386679 0.73765385 0.7351062 0.7486728 0.737364 0.73510665 0.7487405 0.73447704 0.737015 0.7439735 0.73796874 0.7370046 0.7355679 0.7376268 0.7478584 0.7355858 0.74790436 0.7342492 0.737507 0.748491 0.73736817 0.7484751 0.73425984 0.74440235 0.7374321 0.7406609 0.73749673 0.73792124 0.7356072 0.7367073 0.7482463 0.7353292 0.7406152 0.744296 0.73923475
0.18118118 0.738237 0.7361379 0.7338119 0.7432201 0.7354598 0.7386374 0.7337704 0.74325657 0.73723984 0.7334926 0.7353971 0.7346585 0.74716413 0.73706985 0.73579633 0.7380514 0.73702514 0.7344478 0.7481696 0.7367329 0.7344481 0.7482387 0.7338104 0.7363798 0.7434129 0.73734486 0.7363692 0.7349147 0.7369969 0.7473438 0.7349316 0.7473905 0.7335804 0.73687714 0.74798584 0.73673713 0.7479693 0.733591 0.7438473 0.73680013 0.7400649 0.7368669 0.7372963 0.7349542 0.73606753 0.7477377 0.7346732 0.74001867 0.7437399 0.7386247
0.18218218 0.7376291 0.73550576 0.73315203 0.74266315 0.7348201 0.73803425 0.73310983 0.7427001 0.7366205 0.7328296 0.7347558 0.7340094 0.74665445 0.7364483 0.7351606 0.7374416 0.73640305 0.73379594 0.7476733 0.7361085 0.733796 0.7477437 0.7331503 0.7357512 0.7428591 0.7367277 0.7357404 0.73426807 0.7363736 0.74683607 0.73428386 0.7468835 0.7329182 0.736254 0.74748766 0.73611265 0.74747044 0.73292863 0.743299 0.7361747 0.7394756 0.73624367 0.736678 0.7343077 0.7354343 0.7472359 0.73402375 0.7394288 0.7431905 0.7380213
0.18318318 0.73702776 0.73488015 0.7324986 0.7421128 0.73418695 0.7374378 0.7324557 0.74215025 0.7360077 0.732173 0.734121 0.7333667 0.74615145 0.7358333 0.73453134 0.7368384 0.7357875 0.7331506 0.7471838 0.7354906 0.73315036 0.7472556 0.7324967 0.73512924 0.74231195 0.7361171 0.7351182 0.733628 0.7357568 0.7463351 0.7336426 0.7463833 0.7322625 0.73563737 0.7469963 0.7354948 0.74697846 0.73227274 0.74275744 0.73555577 0.7388929 0.7356271 0.7360663 0.73366773 0.73480767 0.74674094 0.73338073 0.7388456 0.7426479 0.73742455
0.18418418 0.736433 0.73426104 0.7318515 0.74156904 0.7335603 0.7368479 0.73180795 0.74160695 0.73540145 0.7315229 0.7334927 0.73273057 0.7456552 0.7352249 0.7339086 0.73624176 0.7351785 0.7325117 0.74670106 0.73487926 0.7325112 0.74677426 0.73184943 0.73451376 0.7417714 0.73551315 0.73450255 0.73299426 0.7351466 0.74584085 0.73300767 0.74588984 0.7316133 0.7350273 0.7465117 0.7348834 0.7464932 0.7316232 0.7422224 0.7349434 0.73831683 0.7350171 0.7354611 0.7330342 0.7341875 0.74625266 0.73274416 0.738269 0.74211186 0.73683435
0.18518518 0.73584473 0.7336483 0.73121077 0.7410317 0.7329401 0.7362645 0.73116654 0.7410701 0.7348016 0.7308792 0.73287076 0.7321008 0.74516547 0.7346229 0.7332923 0.7356517 0.7345759 0.7318792 0.74622506 0.7342744 0.73187846 0.7462996 0.73120856 0.7339048 0.74123734 0.7349157 0.73389333 0.732367 0.7345427 0.7453532 0.73237914 0.74540305 0.73097044 0.73442376 0.74603385 0.7342785 0.74601465 0.7309799 0.7416939 0.73433733 0.73774725 0.73441356 0.7348624 0.73240703 0.73357373 0.74577105 0.732114 0.7376989 0.7415824 0.7362506
0.18618618 0.7352629 0.73304194 0.7305763 0.7405008 0.73232627 0.7356876 0.73053145 0.74053967 0.73420817 0.7302418 0.7322551 0.7314773 0.7446823 0.7340274 0.7326823 0.73506796 0.73397976 0.73125297 0.7457556 0.7336759 0.731252 0.7458316 0.73057395 0.7333022 0.7407098 0.73432463 0.73329055 0.731746 0.7339452 0.7448722 0.7317569 0.7449228 0.7303339 0.73382664 0.7455626 0.73367995 0.7455427 0.730343 0.7411719 0.73373765 0.7371841 0.73381644 0.7342701 0.7317862 0.73296636 0.74529606 0.73149014 0.7371353 0.7410594 0.7356733
0.18718718 0.7346874 0.73244184 0.72994804 0.7399763 0.7317188 0.7351171 0.72990257 0.74001557 0.73362106 0.7296106 0.73164576 0.7308601 0.74420565 0.7334382 0.7320786 0.73449063 0.7333899 0.7306331 0.7452927 0.7330837 0.7306319 0.7453702 0.72994554 0.7327059 0.74018866 0.73374 0.73269403 0.73113126 0.73335403 0.7443977 0.7311409 0.74444914 0.7297036 0.73323584 0.74509794 0.7330877 0.7450774 0.7297122 0.74065626 0.7331442 0.73662734 0.7332257 0.7336841 0.73117167 0.73236525 0.7448276 0.7308725 0.73657805 0.7405428 0.73510236
0.1881882 0.7341182 0.731848 0.7293259 0.73945796 0.7311176 0.73455286 0.7292798 0.7394977 0.7330402 0.72898567 0.7310426 0.7302491 0.7437354 0.7328553 0.73148113 0.73391956 0.7328063 0.7300194 0.74483633 0.7324978 0.7300179 0.74491525 0.7293234 0.73211586 0.7396738 0.73316157 0.7321038 0.73052275 0.7327691 0.7439296 0.73053104 0.74398184 0.72907954 0.73265135 0.74463975 0.7325018 0.7446185 0.7290876 0.740147 0.73255706 0.73607695 0.7326413 0.73310447 0.7305634 0.73177046 0.74436563 0.7302611 0.7360272 0.7400327 0.7345377
0.1891892 0.73355526 0.73126036 0.7287099 0.7389459 0.7305226 0.73399496 0.7286632 0.73898613 0.73246557 0.7283668 0.7304456 0.72964424 0.7432714 0.73227865 0.73088986 0.73335475 0.73222893 0.72941184 0.7443863 0.73191816 0.7294101 0.74446666 0.7287073 0.73153204 0.7391652 0.7325894 0.7315198 0.7299203 0.7321903 0.7434679 0.7299273 0.7435209 0.72846156 0.7320731 0.7441881 0.73192203 0.744166 0.728469 0.739644 0.73197603 0.7355328 0.7320631 0.732531 0.7299612 0.7311818 0.74391 0.72965586 0.7354825 0.7395287 0.7339794
0.1901902 0.7329985 0.7306788 0.7280999 0.73844 0.7299337 0.7334433 0.7280527 0.7384806 0.7318971 0.72775406 0.7298547 0.72904545 0.74281365 0.73170817 0.7303047 0.73279613 0.73165774 0.7288104 0.7439426 0.7313446 0.7288084 0.74402446 0.7280973 0.73095435 0.7386627 0.7320235 0.73094195 0.72932404 0.7316177 0.7430125 0.72932965 0.74306625 0.7278497 0.7315011 0.7437427 0.7313484 0.7437199 0.7278566 0.7391472 0.7314011 0.7349949 0.73149115 0.7319637 0.72936517 0.73059934 0.74346066 0.7290567 0.73494405 0.739031 0.7334272
0.1911912 0.73244786 0.73010325 0.7274959 0.7379402 0.72935086 0.73289776 0.7274481 0.73798126 0.7313347 0.7271473 0.7292698 0.7284527 0.74236214 0.73114383 0.7297256 0.7322436 0.73109263 0.72821504 0.74350524 0.73077714 0.7282128 0.74358857 0.7274933 0.7303828 0.73816645 0.7314636 0.73037016 0.7287337 0.7310511 0.7425633 0.72873795 0.74261785 0.72724384 0.7309352 0.74330366 0.7307809 0.74328005 0.72725004 0.7386565 0.7308322 0.73446316 0.7309253 0.73140246 0.7287752 0.7300229 0.7430176 0.7284636 0.7344117 0.7385394 0.7328812
0.1921922 0.73190325 0.72953373 0.7268978 0.73744637 0.728774 0.73235834 0.7268495 0.7374879 0.73077834 0.7265464 0.7286909 0.7278658 0.7419167 0.7305855 0.72915244 0.73169714 0.73053354 0.7276256 0.74307406 0.73021567 0.7276231 0.7431589 0.7268953 0.7298172 0.73767614 0.7309098 0.7298044 0.7281494 0.73049057 0.7421203 0.7281522 0.7421755 0.72664386 0.7303754 0.7428708 0.73021936 0.7428464 0.72664946 0.73817194 0.73026925 0.73393744 0.7303656 0.73084724 0.7281912 0.72945255 0.7425808 0.7278764 0.73388547 0.7380539 0.73234123
0.1931932 0.73136467 0.7289701 0.7263056 0.7369585 0.7282032 0.73182493 0.7262568 0.73700047 0.73022795 0.7259515 0.728118 0.7272849 0.7414773 0.7300333 0.7285853 0.7311566 0.7299804 0.72704214 0.74264896 0.7296602 0.72703934 0.7427353 0.7263031 0.72925764 0.73719186 0.730362 0.7292446 0.72757095 0.72993594 0.74168336 0.7275723 0.74173933 0.72604984 0.7298217 0.7424441 0.7296638 0.74241894 0.7260547 0.73769337 0.72971225 0.73341775 0.7298118 0.730298 0.7276131 0.72888815 0.74215 0.72729516 0.7333652 0.7375744 0.73180723
0.1941942 0.73083204 0.7284124 0.72571915 0.73647654 0.72763824 0.73129755 0.7256699 0.7365189 0.7296835 0.72536236 0.72755086 0.7267098 0.7410439 0.72948694 0.72802395 0.730622 0.72943324 0.7264646 0.74222994 0.7291106 0.72646147 0.74231786 0.7257168 0.7287039 0.7367134 0.72982013 0.72869074 0.7269983 0.7293872 0.7412525 0.72699827 0.74130905 0.7254616 0.7292738 0.7420235 0.7291142 0.74199754 0.72546583 0.7372207 0.72916114 0.73290396 0.729264 0.7297547 0.7270409 0.7283296 0.74172527 0.7267198 0.7328508 0.7371008 0.73127925
0.1951952 0.7303053 0.7278605 0.7251385 0.73600036 0.7270791 0.7307761 0.7250888 0.7360432 0.7291449 0.72477895 0.72698957 0.7261405 0.74061644 0.7289465 0.7274685 0.73009324 0.7288919 0.7258929 0.7418169 0.7285669 0.72588944 0.74190634 0.7251363 0.72815603 0.73624086 0.7292841 0.7281427 0.7264315 0.7288443 0.7408275 0.72643 0.7408848 0.7248791 0.7287319 0.7416089 0.72857034 0.74158216 0.7248827 0.73675394 0.72861576 0.73239607 0.72872204 0.7292172 0.7264745 0.72777694 0.74130654 0.7261503 0.7323423 0.73663306 0.7307572
0.1961962 0.72978437 0.72731435 0.72456354 0.73552996 0.7265257 0.73026043 0.72451335 0.73557323 0.72861207 0.72420126 0.72643405 0.7255769 0.74019474 0.728412 0.72691876 0.7295703 0.72835636 0.72532696 0.7414098 0.7280289 0.7253232 0.7415008 0.7245615 0.7276139 0.73577404 0.72875386 0.7276004 0.7258704 0.7283072 0.7404084 0.72586745 0.7404663 0.7243023 0.7281957 0.7412003 0.7280323 0.7411727 0.7243053 0.736293 0.72807616 0.731894 0.72818595 0.72868544 0.7259139 0.7272301 0.7408937 0.7255865 0.73183954 0.7361711 0.73024094
0.1971972 0.7292692 0.72677386 0.72399426 0.7350653 0.725978 0.7297506 0.7239436 0.735109 0.728085 0.72362924 0.7258842 0.7250189 0.7397788 0.72788316 0.72637475 0.7290531 0.7278266 0.7247667 0.7410085 0.7274967 0.7247626 0.74110115 0.7239924 0.7270776 0.73531294 0.72822934 0.7270639 0.7253149 0.72777575 0.7399951 0.72531056 0.7400536 0.72373116 0.72766536 0.7407976 0.72749996 0.7407691 0.7237335 0.7358378 0.7275422 0.7313977 0.7276556 0.7281595 0.725359 0.7266889 0.74048674 0.7250284 0.73134255 0.7357149 0.7297304
0.1981982 0.72875977 0.726239 0.7234305 0.73460627 0.72543603 0.7292465 0.7233795 0.7346504 0.72756356 0.7230628 0.72534 0.7244666 0.7393686 0.7273601 0.7258364 0.7285415 0.7273025 0.72421205 0.74061304 0.7269701 0.7242077 0.7407073 0.7234289 0.7265469 0.73485744 0.72771055 0.726533 0.72476506 0.72725 0.73958755 0.7247592 0.7396466 0.72316563 0.72714067 0.7404007 0.72697335 0.7403712 0.7231673 0.7353883 0.7270139 0.730907 0.7271309 0.72763914 0.7248097 0.72615343 0.74008554 0.7244759 0.73085123 0.73526436 0.7292257
0.1991992 0.728256 0.7257098 0.72287226 0.73415273 0.7248996 0.7287481 0.7228209 0.73419726 0.7270478 0.7225019 0.72480136 0.7239198 0.7389641 0.72684276 0.72530365 0.72803557 0.72678405 0.72366303 0.7402233 0.7264491 0.7236584 0.74031913 0.72287095 0.72602177 0.7344075 0.72719735 0.72600776 0.7242207 0.72672987 0.73918563 0.7242135 0.73924524 0.7226056 0.72662157 0.7400095 0.7264523 0.73997915 0.72260666 0.7349444 0.72649115 0.7304219 0.72661185 0.7271244 0.72426605 0.7256236 0.73969007 0.72392905 0.73036546 0.73481935 0.7287266
0.2002002 0.72775775 0.72518605 0.72231954 0.73370475 0.7243687 0.7282553 0.7222678 0.7337497 0.7265376 0.7219464 0.72426826 0.7233785 0.738565 0.72633094 0.7247764 0.7275352 0.72627115 0.72311956 0.7398392 0.7259337 0.72311467 0.73993665 0.7223185 0.72550213 0.7339631 0.7266897 0.725488 0.72368187 0.72621524 0.7387893 0.72367316 0.73884946 0.72205096 0.7261081 0.7396239 0.7259368 0.7395927 0.72205156 0.7345061 0.7259739 0.7299424 0.72609836 0.72661525 0.7237279 0.7250993 0.7393002 0.7233877 0.7298853 0.7343799 0.72823316
0.2012012 0.72726506 0.7246678 0.7217722 0.73326224 0.7238432 0.72776806 0.7217202 0.7333076 0.72603285 0.7213963 0.72374064 0.7228426 0.7381715 0.7258247 0.7242546 0.72704023 0.7257638 0.7225815 0.73946065 0.7254237 0.7225764 0.73955977 0.7217715 0.72498804 0.7335241 0.7261875 0.7249738 0.72314847 0.7257061 0.7383985 0.72313833 0.73845917 0.7215018 0.7256001 0.739244 0.7254268 0.73921174 0.7215018 0.7340732 0.7254621 0.72946835 0.72559035 0.72611153 0.7231952 0.7245805 0.7389159 0.7228518 0.7294105 0.7339459 0.72774523
0.2022022 0.72677785 0.7241549 0.72123027 0.73282504 0.72332317 0.72728634 0.721178 0.7328708 0.7255336 0.7208516 0.7232184 0.7223121 0.73778343 0.72532386 0.72373825 0.72655076 0.72526187 0.7220489 0.73908764 0.72491914 0.7220435 0.73918843 0.7212298 0.7244794 0.7330904 0.7256908 0.72446495 0.7226204 0.7252024 0.7380131 0.72260886 0.7380743 0.720958 0.72509754 0.73886955 0.7249222 0.7388363 0.72095746 0.7336458 0.7249556 0.72899973 0.7250878 0.72561324 0.7226679 0.7240672 0.73853713 0.7223214 0.72894114 0.7335173 0.7272628
0.2032032 0.726296 0.72364736 0.7206936 0.7323932 0.7228085 0.72681004 0.72064114 0.73243934 0.7250397 0.7203122 0.7227015 0.72178686 0.7374007 0.7248285 0.72322726 0.7260666 0.7247653 0.7215216 0.73872006 0.72442 0.721516 0.7388226 0.72069347 0.7239761 0.7326621 0.72519946 0.72396153 0.7220977 0.724704 0.73763305 0.7220847 0.7376948 0.7204194 0.7246004 0.7385006 0.724423 0.7384663 0.72041845 0.73322374 0.7244545 0.7285364 0.72459066 0.7251203 0.72214586 0.72355926 0.73816377 0.72179633 0.7284771 0.733094 0.72678584
0.2042042 0.7258196 0.7231451 0.7201622 0.7319666 0.7222991 0.72633916 0.7201096 0.73201317 0.7245512 0.719778 0.7221899 0.7212669 0.7370233 0.7243384 0.7227216 0.7255878 0.72427416 0.7209996 0.73835784 0.7239261 0.7209938 0.7384621 0.7201624 0.7234781 0.732239 0.7247134 0.7234634 0.7215802 0.724211 0.7372584 0.7215658 0.7373206 0.7198861 0.7241085 0.73813695 0.7239291 0.73810166 0.7198847 0.732807 0.72395873 0.7280784 0.7240988 0.7246327 0.7216292 0.7230566 0.7377958 0.7212765 0.7280184 0.7326759 0.7263142
0.2052052 0.7253484 0.72264814 0.71963596 0.7315452 0.72179496 0.72587353 0.7195832 0.7315921 0.7240679 0.719249 0.7216836 0.7207522 0.73665106 0.7238536 0.72222114 0.72511417 0.7237882 0.72048277 0.738001 0.72343755 0.72047687 0.7381069 0.71963644 0.72298527 0.73182106 0.7242326 0.72297055 0.7210679 0.72372323 0.7368889 0.7210521 0.7369516 0.71935797 0.72362196 0.73777866 0.72344047 0.7377423 0.7193562 0.73239547 0.72346807 0.72762567 0.72361225 0.7241503 0.7211177 0.72255933 0.7374332 0.720762 0.7275649 0.7322631 0.7258479
0.2062062 0.7248825 0.7221563 0.7191149 0.73112893 0.72129595 0.7254132 0.71906203 0.73117626 0.7235899 0.7187251 0.72118247 0.72024256 0.736284 0.723374 0.7217259 0.7246458 0.72330755 0.7199712 0.7376493 0.7229541 0.7199651 0.737757 0.7191157 0.7224977 0.73140824 0.723757 0.72248286 0.7205608 0.7232406 0.7365245 0.72054356 0.73658776 0.7188349 0.7231406 0.73742557 0.722957 0.73738813 0.71883285 0.7319891 0.72298265 0.72717804 0.7231308 0.7236731 0.7206114 0.72206724 0.73707575 0.7202527 0.7271165 0.7318554 0.7253869
0.2072072 0.72442174 0.72166955 0.71859896 0.73071766 0.72080207 0.724958 0.7185459 0.7307654 0.723117 0.7182063 0.72068644 0.719738 0.7359221 0.72289956 0.72123575 0.72418255 0.722832 0.71946466 0.73730284 0.7224758 0.71945846 0.7374123 0.7186 0.72201526 0.7310004 0.72328657 0.72200036 0.72005874 0.7227632 0.7361653 0.72004014 0.736229 0.7183169 0.7226643 0.7370777 0.72247875 0.7370391 0.7183146 0.73158777 0.7225023 0.7267355 0.7226546 0.72320104 0.7201101 0.7215803 0.7367235 0.7197485 0.72667325 0.7314527 0.72493106
0.2082082 0.7239661 0.72118795 0.718088 0.7303114 0.72031325 0.724508 0.7180348 0.73035955 0.7226492 0.71769243 0.7201955 0.7192385 0.7355652 0.7224302 0.72075075 0.7237243 0.7223616 0.71896315 0.7369615 0.7220026 0.7189568 0.7370727 0.71808934 0.7215379 0.7305976 0.72282124 0.7215229 0.7195617 0.72229075 0.73581105 0.7195417 0.7358753 0.71780396 0.7221932 0.73673487 0.72200555 0.7366952 0.7178014 0.7311915 0.722027 0.72629803 0.7221834 0.72273403 0.71961397 0.72109854 0.73637635 0.7192494 0.72623503 0.731055 0.7244804
0.2092092 0.72351557 0.7207113 0.717582 0.7299101 0.71982944 0.724063 0.7175287 0.72995865 0.7221865 0.7171836 0.7197096 0.71874404 0.7352133 0.72196585 0.72027075 0.72327113 0.7218963 0.71846664 0.73662513 0.72153443 0.71846026 0.7367382 0.7175836 0.7210655 0.7301997 0.72236085 0.7210505 0.71906966 0.72182345 0.73546183 0.7190483 0.7355265 0.7172959 0.721727 0.7363971 0.72153735 0.7363562 0.7172932 0.7308002 0.72155666 0.7258655 0.7217173 0.72227204 0.71912277 0.72062176 0.7360343 0.71875536 0.72580177 0.7306623 0.72403485
0.2102102 0.72307 0.7202396 0.71708095 0.7295136 0.7193506 0.723623 0.71702754 0.7295626 0.7217288 0.7166796 0.7192286 0.71825445 0.7348662 0.7215065 0.7197957 0.7228229 0.72143596 0.7179751 0.7362938 0.72107124 0.71796864 0.73640865 0.7170828 0.72059816 0.72980666 0.72190547 0.720583 0.7185825 0.72136104 0.73511744 0.71855986 0.73518264 0.71679276 0.72126585 0.73606426 0.72107416 0.73602223 0.71678996 0.7304138 0.7210913 0.7254379 0.7212561 0.721815 0.71863645 0.72014993 0.7356971 0.71826625 0.7253734 0.73027444 0.7235943
0.2112112 0.7226294 0.71977276 0.71658474 0.7291219 0.7188766 0.7231879 0.7165312 0.72917134 0.721276 0.71618044 0.71875256 0.7177697 0.734524 0.72105205 0.71932554 0.72237957 0.72098064 0.7174884 0.7359673 0.72061294 0.71748185 0.736084 0.7165868 0.7201356 0.7294184 0.72145504 0.7201205 0.71810025 0.7209036 0.7347779 0.7180762 0.73484355 0.71629447 0.7208095 0.7357363 0.72061586 0.7356931 0.7162916 0.73003215 0.72063076 0.72501516 0.7207998 0.7213629 0.718155 0.7196831 0.73536485 0.7177821 0.7249499 0.7298914 0.7231588
0.2122122 0.7221937 0.7193108 0.7160934 0.72873497 0.71840745 0.72275776 0.7160397 0.7287848 0.72082806 0.7156861 0.7182814 0.71728975 0.7341866 0.7206024 0.7188603 0.72194105 0.72053015 0.71700656 0.73564565 0.7201595 0.71699995 0.7357642 0.7160956 0.71967804 0.7290349 0.7210094 0.71966285 0.71762276 0.72045094 0.7344431 0.7175974 0.7345092 0.71580094 0.72035813 0.73541313 0.72016245 0.7353687 0.7157981 0.7296553 0.7201751 0.7245972 0.72034836 0.7209156 0.7176784 0.71922106 0.7350374 0.7173027 0.7245312 0.7295131 0.72272813
0.21321322 0.72176284 0.7188536 0.7156068 0.72835267 0.71794313 0.72233236 0.7155529 0.7284029 0.72038496 0.7151965 0.717815 0.71681464 0.73385394 0.72015756 0.7183998 0.7215073 0.72008455 0.7165294 0.73532873 0.7197108 0.7165228 0.7354492 0.7156092 0.71922517 0.72865605 0.72056854 0.71920997 0.7171501 0.7200031 0.73411304 0.71712345 0.7341797 0.7153121 0.71991146 0.7350948 0.71971387 0.7350491 0.7153094 0.72928315 0.7197242 0.724184 0.71990174 0.7204731 0.71720654 0.7187638 0.73471475 0.7168281 0.72411716 0.7291395 0.7223024
0.21421422 0.7213368 0.71840113 0.7151249 0.72797495 0.71748346 0.7219118 0.71507084 0.7280257 0.71994656 0.71471155 0.71735334 0.7163442 0.7335259 0.7197174 0.7179441 0.72107834 0.71964365 0.716057 0.7350165 0.7192669 0.7160504 0.7351389 0.7151274 0.71877706 0.7282818 0.72013247 0.7187618 0.7166821 0.7195601 0.73378754 0.7166541 0.73385465 0.71482795 0.71946955 0.7347811 0.71927 0.7347342 0.71482545 0.72891563 0.719278 0.7237754 0.7194598 0.7200353 0.7167394 0.71831137 0.73439676 0.7163583 0.72370785 0.7287705 0.72188145
0.21521522 0.7209154 0.7179534 0.71464765 0.72760177 0.7170285 0.72149587 0.71459335 0.72765297 0.7195129 0.7142312 0.71689636 0.71587837 0.7332024 0.719282 0.71749306 0.720654 0.7192075 0.7155893 0.7347089 0.71882766 0.7155826 0.73483324 0.7146503 0.71833366 0.72791207 0.71970105 0.7183184 0.71621865 0.7191217 0.7334666 0.7161895 0.7335343 0.71434844 0.7190323 0.73447204 0.7188308 0.7344238 0.7143461 0.7285527 0.7188364 0.72337145 0.7190226 0.7196022 0.7162769 0.71786356 0.73408335 0.7158931 0.72330314 0.7284061 0.72146523
0.21621622 0.7204987 0.71751016 0.714175 0.72723305 0.7165781 0.7210846 0.71412045 0.72728467 0.71908385 0.7137555 0.716444 0.71541715 0.73288345 0.7188511 0.7170467 0.72023433 0.718776 0.7151261 0.7344059 0.7183931 0.7151194 0.7345321 0.7141777 0.71789485 0.7275468 0.7192743 0.7178796 0.7157599 0.71868795 0.73315024 0.7157295 0.7332184 0.7138735 0.7185997 0.7341675 0.7183963 0.73411804 0.7138715 0.72819424 0.7183995 0.7229721 0.7185899 0.7191737 0.7158189 0.7174204 0.73377454 0.7154325 0.72290295 0.7280461 0.72105366
0.21721722 0.7200865 0.7170716 0.71370685 0.72686875 0.71613234 0.72067785 0.713652 0.72692084 0.71865934 0.71328425 0.71599627 0.71496046 0.732569 0.7184248 0.7166049 0.7198192 0.7183491 0.71466744 0.7341073 0.71796304 0.7146608 0.7342355 0.71370965 0.71746063 0.727186 0.7188521 0.7174454 0.7153056 0.71825874 0.7328382 0.71527404 0.7329069 0.71340305 0.7181716 0.73386747 0.7179664 0.7338167 0.7134013 0.7278402 0.7179671 0.7225772 0.7181619 0.7187498 0.71536547 0.71698177 0.7334702 0.71497655 0.7225073 0.72769064 0.72064674
0.21821822 0.7196789 0.7166375 0.71324325 0.7265088 0.71569103 0.7202757 0.7131881 0.72656137 0.7182394 0.7128175 0.715553 0.7145083 0.7322589 0.7180029 0.7161676 0.7194086 0.7179267 0.7142133 0.73381317 0.7175376 0.7142067 0.73394334 0.71324605 0.71703094 0.7268296 0.7184344 0.7170157 0.7148559 0.71783406 0.7325306 0.71482307 0.7325998 0.71293706 0.71774805 0.7335719 0.71754104 0.7335198 0.7129357 0.72749054 0.71753925 0.72218674 0.7177383 0.7183304 0.7149165 0.71654767 0.7331703 0.71452504 0.7221161 0.7273395 0.72024435
0.21921922 0.7192758 0.7162078 0.71278405 0.7261531 0.7152542 0.71987796 0.71272856 0.7262061 0.7178239 0.71235514 0.7151142 0.71406054 0.73195314 0.71758556 0.7157348 0.71900237 0.7175088 0.7137636 0.73352337 0.71711653 0.713757 0.7336556 0.71278685 0.7166057 0.72647744 0.71802115 0.71659046 0.71441054 0.7174138 0.7322273 0.71437657 0.732297 0.7124754 0.7173289 0.73328066 0.7171201 0.7332272 0.71247447 0.7271452 0.7171158 0.7218007 0.7173192 0.7179155 0.714472 0.716118 0.73287475 0.71407795 0.7217293 0.7269927 0.71984637
0.22022022 0.718877 0.7157826 0.71232927 0.72580165 0.7148217 0.7194846 0.71227336 0.7258552 0.71741277 0.71189713 0.7146798 0.7136172 0.73165166 0.7171725 0.7153064 0.7186006 0.71709526 0.7133182 0.73323786 0.71669996 0.7133117 0.7333721 0.71233195 0.71618485 0.72612953 0.7176124 0.71616966 0.7139696 0.7169979 0.7319282 0.7139345 0.73199844 0.7120182 0.71691424 0.7329937 0.7167036 0.7329389 0.7120176 0.72680414 0.71669674 0.7214189 0.71690446 0.7175049 0.7140318 0.7156927 0.73258346 0.71363527 0.72134674 0.72665024 0.71945286
0.22122122 0.7184826 0.71536165 0.7118788 0.72545433 0.7143936 0.71909565 0.71182245 0.72550833 0.717006 0.7114435 0.7142497 0.7131782 0.7313544 0.71676385 0.7148824 0.7182031 0.7166861 0.7128772 0.7329565 0.71628773 0.7128707 0.7330929 0.7118814 0.7157684 0.72578585 0.7172079 0.7157532 0.713533 0.71658635 0.73163337 0.7134967 0.7317041 0.71156526 0.71650386 0.732711 0.7162915 0.7326548 0.7115651 0.72646725 0.71628207 0.72104144 0.7164941 0.71709865 0.7135959 0.7152718 0.7322964 0.7131969 0.7209685 0.72631186 0.71906376
0.22222222 0.71809256 0.7149451 0.7114326 0.7251111 0.71396977 0.71871096 0.7113758 0.7251656 0.7166035 0.71099406 0.7138239 0.71274346 0.73106134 0.7163594 0.7144627 0.71781 0.71628124 0.71244043 0.7326794 0.7158798 0.712434 0.7328178 0.7114351 0.71535623 0.7254463 0.7168078 0.7153411 0.7131006 0.7161791 0.73134255 0.7130632 0.7314139 0.71111655 0.7160977 0.7324325 0.71588373 0.7323749 0.71111685 0.72613454 0.71587163 0.72066814 0.716088 0.71669674 0.7131643 0.7148551 0.7320135 0.7127628 0.72059447 0.7259777 0.7186789
0.22322322 0.7177067 0.71453273 0.7109906 0.724772 0.7135502 0.7183305 0.71093327 0.72482693 0.71620524 0.7105489 0.71340233 0.71231294 0.7307723 0.7159592 0.71404725 0.71742105 0.71588063 0.7120079 0.7324064 0.7154761 0.7120015 0.73254687 0.710993 0.71494836 0.72511077 0.7164119 0.7149332 0.7126725 0.715776 0.73105586 0.7126339 0.73112774 0.7106721 0.71569586 0.73215806 0.7154802 0.73209906 0.71067286 0.7258058 0.7154654 0.72029907 0.71568614 0.71629906 0.7127369 0.7144426 0.73173475 0.7123329 0.7202246 0.7256476 0.7182983
0.22422422 0.71732503 0.7141245 0.71055275 0.72443676 0.71313477 0.7179542 0.7104949 0.72449225 0.71581113 0.7101078 0.7129849 0.71188664 0.73048735 0.7155631 0.713636 0.7170363 0.71548414 0.7115795 0.7321374 0.7150766 0.7115732 0.73228 0.71055496 0.71454465 0.7247793 0.71602017 0.7145296 0.71224856 0.7153771 0.73077315 0.71220875 0.73084563 0.7102317 0.7152982 0.7318877 0.7150809 0.73182726 0.710233 0.72548115 0.71506345 0.71993405 0.71528846 0.71590555 0.71231365 0.7140343 0.73146 0.7119072 0.7198589 0.72532153 0.7179219
0.22522523 0.71694744 0.7137205 0.710119 0.72410554 0.7127235 0.71758205 0.7100606 0.72416145 0.71542114 0.70967084 0.7125716 0.71146446 0.7302063 0.7151711 0.7132288 0.71665573 0.7150918 0.71115524 0.7318724 0.7146813 0.71114904 0.7320171 0.7101211 0.71414506 0.7244518 0.7156326 0.71413004 0.7118287 0.7149823 0.7304944 0.7117877 0.73056746 0.7097955 0.7149046 0.73162127 0.71468574 0.7315594 0.7097972 0.7251605 0.7146656 0.7195731 0.7148949 0.7155162 0.71189445 0.71363014 0.7311892 0.7114856 0.71949714 0.7249995 0.7175497
0.22622623 0.71657395 0.7133205 0.7096893 0.7237781 0.71231633 0.7172139 0.7096303 0.7238345 0.7150352 0.70923793 0.71216244 0.71104634 0.7299292 0.7147832 0.7128258 0.7162792 0.7147035 0.71073496 0.73161125 0.7142901 0.7107289 0.7317581 0.7096912 0.71374965 0.7241281 0.7152492 0.7137346 0.7114129 0.71459144 0.7302195 0.7113707 0.73029315 0.7093633 0.71451515 0.7313588 0.7142947 0.73129547 0.70936555 0.7248437 0.7142718 0.71921605 0.7145054 0.7151309 0.71147937 0.71323 0.73092234 0.71106803 0.7191394 0.7246813 0.7171815
0.22722723 0.71620446 0.71292454 0.7092636 0.72345454 0.71191317 0.71684986 0.709204 0.72351146 0.71465325 0.7088091 0.7117572 0.7106322 0.72965586 0.7143992 0.7124268 0.7159067 0.7143192 0.71031874 0.73135394 0.7139029 0.7103128 0.731503 0.70926535 0.7133582 0.72380835 0.71486974 0.71334326 0.71100116 0.71420467 0.7299484 0.7109577 0.73002267 0.708935 0.7141296 0.7311002 0.7139077 0.7310354 0.7089378 0.7245307 0.713882 0.718863 0.7141199 0.71474963 0.7110682 0.7128339 0.73065937 0.7106545 0.71878564 0.72436696 0.7168173
0.22822823 0.7158389 0.7125326 0.7088419 0.7231347 0.711514 0.71648973 0.70878166 0.7231921 0.7142753 0.70838416 0.7113559 0.7102221 0.7293863 0.71401924 0.7120317 0.71553814 0.71393895 0.7099065 0.73110044 0.71351975 0.7099006 0.73125166 0.70884335 0.7129708 0.7234923 0.7144943 0.71295583 0.71059334 0.7138218 0.7296811 0.71054864 0.729756 0.70851076 0.71374816 0.7308454 0.7135247 0.7307791 0.7085141 0.72422147 0.71349627 0.71851385 0.7137384 0.71437234 0.710661 0.71244174 0.73040015 0.7102449 0.71843576 0.7240565 0.7164571
0.22922923 0.7154772 0.7121445 0.70842403 0.7228185 0.7111187 0.7161335 0.7083631 0.72287637 0.71390116 0.70796317 0.71095854 0.7098159 0.72912055 0.7136431 0.7116406 0.71517354 0.7135625 0.70949817 0.7308507 0.7131405 0.7094923 0.7310041 0.7084253 0.7125873 0.72318006 0.71412283 0.7125724 0.71018946 0.7134428 0.72941744 0.71014345 0.729493 0.7080904 0.71337056 0.73059434 0.7131456 0.7305265 0.70809424 0.723916 0.71311444 0.7181685 0.7133608 0.713999 0.71025765 0.7120534 0.7301446 0.70983917 0.7180897 0.7237497 0.7161008
0.23023023 0.7151194 0.7117602 0.70801 0.722506 0.71072733 0.7157811 0.7079484 0.72256434 0.71353096 0.707546 0.71056503 0.70941365 0.72885835 0.7132708 0.71125335 0.7148128 0.7131899 0.70909363 0.7306046 0.71276516 0.7090879 0.7307602 0.70801103 0.7122077 0.7228715 0.7137552 0.7121929 0.70978945 0.71306765 0.72915745 0.70974207 0.7292337 0.7076739 0.71299684 0.730347 0.7127704 0.73027766 0.70767826 0.7236142 0.7127365 0.71782696 0.71298707 0.7136295 0.7098582 0.711669 0.7298928 0.7094373 0.7177474 0.7234466 0.71574837
0.23123123 0.7147654 0.7113798 0.7075998 0.72219706 0.7103398 0.71543247 0.7075374 0.7222559 0.71316445 0.70713264 0.7101753 0.7090152 0.7285998 0.7129023 0.71086985 0.7144559 0.7128211 0.7086929 0.73036206 0.71239364 0.7086873 0.73051995 0.7076006 0.7118319 0.7225665 0.7133915 0.71181715 0.7093932 0.71269625 0.728901 0.70934445 0.7289779 0.70726115 0.7126269 0.73010325 0.712399 0.7300324 0.70726603 0.723316 0.7123623 0.7174891 0.7126171 0.71326375 0.70946246 0.71128833 0.7296446 0.7090392 0.71740884 0.72314715 0.71539974
0.23223223 0.7144151 0.7110031 0.7071933 0.7218916 0.709956 0.71508765 0.7071302 0.72195095 0.7128017 0.7067231 0.70978934 0.7086205 0.72834474 0.7125375 0.71049017 0.7141028 0.71245605 0.708296 0.7301231 0.71202594 0.7082905 0.73028326 0.70719385 0.71146 0.7222651 0.7130315 0.7114453 0.70900077 0.71232855 0.7286482 0.7089506 0.72872573 0.7068522 0.7122607 0.72986305 0.71203136 0.7297906 0.70685756 0.7230213 0.7119919 0.7171549 0.71225095 0.71290183 0.7090705 0.71091145 0.7293999 0.70864487 0.717074 0.72285134 0.71505487
0.23323323 0.7140685 0.7106301 0.7067905 0.7215896 0.70957595 0.7147465 0.7067266 0.72164947 0.71244264 0.7063172 0.70940703 0.70822954 0.72809315 0.7121764 0.7101142 0.7137534 0.71209466 0.7079027 0.72988766 0.71166193 0.70789737 0.73005 0.7067908 0.71109176 0.7219672 0.7126753 0.71107703 0.708612 0.7119645 0.72839874 0.70856035 0.72847706 0.70644695 0.71189827 0.7296264 0.7116674 0.72955245 0.70645285 0.72273016 0.71162516 0.7168244 0.7118885 0.71254367 0.7086822 0.7105382 0.72915876 0.7082542 0.71674275 0.722559 0.71471363
0.23423423 0.7137255 0.71026075 0.7063913 0.72129107 0.70919955 0.71440893 0.70632666 0.7213514 0.7120872 0.70591503 0.70902836 0.70784223 0.72784495 0.71181893 0.70974183 0.71340764 0.7117369 0.70751315 0.72965556 0.71130157 0.70750785 0.7298203 0.7063914 0.7107272 0.7216728 0.7123227 0.71071255 0.708227 0.71160406 0.72815275 0.70817375 0.7282318 0.7060453 0.7115395 0.72939324 0.71130717 0.72931767 0.7060517 0.72244245 0.71126205 0.7164974 0.7115297 0.71218914 0.70829755 0.7101686 0.728921 0.7078672 0.71641505 0.72227013 0.7143761
0.23523523 0.71338606 0.70989496 0.7059957 0.7209959 0.7088268 0.71407497 0.70593023 0.7210567 0.71173537 0.70551646 0.7086533 0.7074586 0.72760016 0.711465 0.70937306 0.7130655 0.71138275 0.70712715 0.7294269 0.71094483 0.70712197 0.72959393 0.70599556 0.71036637 0.7213818 0.7119738 0.71035165 0.7078455 0.7112472 0.7279101 0.70779073 0.72798985 0.7056473 0.7111843 0.7291634 0.7109505 0.7290862 0.7056542 0.72215813 0.7109025 0.71617395 0.7111744 0.7118381 0.70791644 0.70980257 0.72868663 0.70748377 0.7160909 0.7219847 0.7140421
0.23623623 0.7130501 0.7095327 0.7056036 0.72070396 0.70845765 0.7137446 0.7055373 0.7207653 0.711387 0.70512146 0.70828176 0.7070786 0.7273586 0.71111465 0.70900786 0.71272695 0.71103203 0.70674473 0.72920156 0.7105917 0.70673966 0.7293709 0.70560324 0.71000904 0.72109413 0.7116285 0.7099943 0.70746756 0.71089387 0.7276708 0.70741117 0.72775126 0.7052529 0.7108327 0.728937 0.7105974 0.7288582 0.7052602 0.72187716 0.7105465 0.7158539 0.7108228 0.71149075 0.7075389 0.7094401 0.7284556 0.7071039 0.7157702 0.72170264 0.7137117
0.23723723 0.7127177 0.7091739 0.70521504 0.72041535 0.708092 0.71341765 0.7051479 0.7204771 0.71104217 0.70473 0.7079137 0.70670205 0.72712034 0.71076775 0.7086462 0.712392 0.7106849 0.7063658 0.72897947 0.710242 0.7063609 0.7291511 0.70521444 0.70965534 0.72080976 0.7112867 0.70964056 0.7070931 0.71054393 0.7274347 0.7070351 0.72751594 0.70486194 0.7104846 0.7287138 0.71024776 0.72863334 0.70486975 0.72159946 0.71019393 0.7155373 0.71047467 0.7111468 0.7071649 0.7090811 0.7282278 0.7067275 0.7154529 0.72142386 0.7133847
0.23823825 0.7123887 0.7088186 0.7048299 0.7201299 0.7077298 0.7130941 0.7047619 0.72019213 0.7107007 0.704342 0.7075491 0.70632905 0.7268852 0.71042424 0.70828795 0.7120604 0.7103411 0.7059903 0.72876054 0.7098958 0.7059855 0.7289346 0.70482904 0.70930517 0.72052866 0.71094847 0.7092902 0.70672214 0.71019745 0.7272018 0.7066625 0.7272838 0.7044745 0.71014 0.72849387 0.7099016 0.7284118 0.7044827 0.721325 0.7098448 0.7152241 0.71013 0.7108063 0.70679426 0.7087256 0.72800326 0.7063545 0.71513903 0.7211484 0.71306115
0.23923925 0.712063 0.70846665 0.7044481 0.71984756 0.70737106 0.712774 0.70437926 0.7199103 0.7103626 0.70395744 0.70718783 0.70595944 0.7266532 0.71008414 0.70793307 0.71173227 0.7100007 0.7056183 0.7285448 0.70955294 0.70561355 0.7287212 0.70444703 0.7089584 0.7202507 0.71061367 0.7089433 0.70635456 0.70985425 0.72697204 0.70629317 0.7270548 0.7040905 0.70979875 0.7282771 0.70955884 0.7281934 0.70409906 0.72105366 0.70949906 0.71491414 0.7097887 0.7104692 0.70642704 0.70837337 0.72778183 0.70598495 0.7148285 0.7208761 0.712741
0.24024025 0.7117407 0.708118 0.7040697 0.7195684 0.7070157 0.7124572 0.70399994 0.71963155 0.7100279 0.7035763 0.70682997 0.70559317 0.72642434 0.7097474 0.7075815 0.71140754 0.7096636 0.7052496 0.7283321 0.7092135 0.70524496 0.7285109 0.7040684 0.70861506 0.71997595 0.71028227 0.70859975 0.70599025 0.70951444 0.72674537 0.70592713 0.7268288 0.70370984 0.70946085 0.72806346 0.7092194 0.72797805 0.7037188 0.7207855 0.70915663 0.7146075 0.7094508 0.71013534 0.70606315 0.7080245 0.7275635 0.70561874 0.71452117 0.720607 0.7124242
0.24124125 0.71142155 0.7077727 0.70369446 0.71929216 0.7066637 0.7121437 0.7036239 0.7193559 0.70969635 0.7031985 0.7064754 0.7052302 0.72619843 0.7094139 0.7072333 0.7110861 0.7093298 0.70488423 0.7281225 0.7088773 0.7048797 0.7283037 0.7036931 0.7082751 0.7197043 0.7099542 0.7082595 0.7056293 0.7091778 0.72652173 0.7055644 0.7266059 0.7033325 0.70912635 0.7278529 0.7088833 0.7277658 0.7033418 0.7205204 0.7088175 0.71430403 0.70911616 0.70980483 0.70570254 0.707679 0.7273482 0.70525575 0.7142171 0.72034097 0.71211064
0.24224225 0.7111057 0.70743054 0.7033226 0.719019 0.706315 0.7118334 0.70325106 0.71908313 0.7093681 0.702824 0.706124 0.7048705 0.72597545 0.7090837 0.7068884 0.7107679 0.7089992 0.7045222 0.7279159 0.70854443 0.7045177 0.72809947 0.703321 0.70793843 0.7194356 0.7096295 0.7079225 0.7052716 0.7088444 0.7263011 0.7052049 0.72638595 0.70295846 0.7087951 0.72764534 0.7085504 0.7275566 0.70296806 0.7202583 0.70848155 0.7140038 0.7087848 0.70947754 0.7053452 0.70733666 0.72713596 0.7048961 0.7139162 0.72007793 0.71180034
0.24324325 0.710793 0.7070916 0.7029538 0.71874875 0.70596945 0.71152633 0.70288146 0.71881336 0.70904297 0.7024528 0.70577586 0.704514 0.72575545 0.7087566 0.7065466 0.7104529 0.7086718 0.7041633 0.72771215 0.7082147 0.70415896 0.7278982 0.7029521 0.707605 0.7191698 0.70930797 0.70758873 0.7049171 0.70851415 0.72608334 0.7048485 0.72616893 0.70258766 0.70846707 0.7274407 0.7082207 0.7273503 0.70259756 0.7199992 0.70814884 0.7137066 0.7084567 0.7091535 0.70499104 0.7069975 0.72692657 0.7045396 0.7136184 0.71981794 0.7114932
0.24424425 0.71048343 0.7067558 0.70258826 0.71848136 0.70562714 0.7112224 0.70251495 0.71854645 0.70872104 0.7020847 0.7054308 0.70416075 0.72553825 0.7084327 0.70620793 0.710141 0.7083475 0.70380765 0.7275113 0.7078881 0.70380336 0.7276998 0.70258635 0.70727473 0.718907 0.7089896 0.7072581 0.7045657 0.70818704 0.72586846 0.70449525 0.7259547 0.7022201 0.70814216 0.7272391 0.70789415 0.72714686 0.7022302 0.71974295 0.70781916 0.7134125 0.70813173 0.7088325 0.7046401 0.7066615 0.72672015 0.7041862 0.7133237 0.71956086 0.71118915
0.24524525 0.7101769 0.7064231 0.70222574 0.71821684 0.70528793 0.7109215 0.70215154 0.7182824 0.7084021 0.7017199 0.7050889 0.7038105 0.7253239 0.7081119 0.7058724 0.70983225 0.7080263 0.70345515 0.7273133 0.70756465 0.70345086 0.72750425 0.7022238 0.7069476 0.71864706 0.7086744 0.70693064 0.7042174 0.7078629 0.7256564 0.7041451 0.72574335 0.70185566 0.7078205 0.72704023 0.70757073 0.7269463 0.701866 0.71948963 0.70749265 0.7131215 0.7078099 0.7085146 0.7042922 0.70632863 0.7265165 0.70383596 0.71303207 0.71930665 0.7108882
0.24624625 0.7098734 0.70609343 0.7018663 0.7179551 0.7049518 0.7106237 0.70179117 0.7180211 0.70808625 0.70135814 0.70475 0.70346344 0.72511226 0.70779413 0.70553994 0.70952654 0.70770806 0.7031057 0.727118 0.7072443 0.70310146 0.7273115 0.70186424 0.7066236 0.71838987 0.7083622 0.7066062 0.70387214 0.7075419 0.7254471 0.7037979 0.7255347 0.7014944 0.7075018 0.72684425 0.7072503 0.7267486 0.70150477 0.7192391 0.7071691 0.7128334 0.70749116 0.70819974 0.70394737 0.70599884 0.7263156 0.70348877 0.7127434 0.71905524 0.7105903
0.24724725 0.70957285 0.70576674 0.7015099 0.71769613 0.70461875 0.7103289 0.70143384 0.71776253 0.7077733 0.7009995 0.7044141 0.70311934 0.72490335 0.70747936 0.7052105 0.70922375 0.7073929 0.7027593 0.7269255 0.7069268 0.70275515 0.7271215 0.7015077 0.7063026 0.7181355 0.7080531 0.70628476 0.70352995 0.7072238 0.7252406 0.7034537 0.72532874 0.7011361 0.7071862 0.726651 0.7069329 0.72655356 0.70114666 0.7189914 0.70684856 0.71254826 0.70717543 0.7078878 0.7036056 0.705672 0.7261175 0.7031446 0.7124576 0.7188066 0.7102954
0.24824825 0.70927525 0.70544297 0.70115644 0.71743983 0.7042886 0.710037 0.7010794 0.7175067 0.7074634 0.7006439 0.70408124 0.70277816 0.72469705 0.70716757 0.704884 0.70892394 0.7070806 0.70241594 0.72673565 0.7066124 0.7024118 0.7269341 0.7011542 0.7059846 0.7178838 0.7077469 0.70596635 0.7031906 0.7069086 0.7250366 0.7031124 0.72512543 0.7007809 0.70687366 0.72646046 0.7066185 0.7263612 0.7007915 0.71874636 0.7065309 0.712266 0.7068627 0.7075789 0.70326674 0.70534813 0.72592205 0.70280343 0.71217465 0.7185607 0.7100034
0.24924925 0.7089805 0.7051221 0.70080584 0.71718615 0.70396143 0.709748 0.70072794 0.71725345 0.7071563 0.7002912 0.70375127 0.70244 0.7244933 0.7068587 0.7045604 0.70862705 0.7067712 0.70207554 0.72654843 0.70630085 0.70207137 0.7267494 0.7008036 0.7056695 0.7176348 0.7074437 0.7056508 0.7028543 0.70659626 0.7248353 0.70277405 0.72492474 0.70042866 0.706564 0.7262726 0.706307 0.72617155 0.7004392 0.718504 0.7062162 0.7119866 0.70655286 0.7072728 0.70293087 0.70502716 0.7257292 0.7024651 0.7118945 0.7183175 0.7097143
0.25025025 0.7086886 0.70480406 0.70045817 0.7169351 0.7036372 0.7094619 0.7003793 0.7170028 0.7068521 0.69994146 0.70342416 0.7021047 0.7242922 0.7065527 0.70423967 0.708333 0.70646465 0.701738 0.7263637 0.70599216 0.7017339 0.72656727 0.7004559 0.7053574 0.7173884 0.70714337 0.7053381 0.7025208 0.7062868 0.7246365 0.7024385 0.72472656 0.7000794 0.7062573 0.7260873 0.7059983 0.72598445 0.7000899 0.7182643 0.7059043 0.7117099 0.7062459 0.70696956 0.70259786 0.7047091 0.725539 0.7021297 0.7116172 0.7180769 0.7094281
0.25125125 0.70839953 0.7044889 0.7001133 0.7166866 0.70331573 0.7091786 0.70003355 0.71675473 0.70655066 0.69959456 0.70309985 0.7017722 0.72409356 0.7062495 0.70392174 0.7080417 0.7061609 0.7014034 0.72618157 0.70568633 0.70139927 0.7263877 0.70011103 0.705048 0.71714455 0.7068458 0.7050283 0.7021901 0.70598006 0.7244402 0.7021057 0.7245309 0.6997329 0.7059534 0.7259046 0.70569247 0.72579986 0.6997434 0.7180272 0.70559525 0.711436 0.70594174 0.70666915 0.70226765 0.70439386 0.7253513 0.7017972 0.7113425 0.7178389 0.7091446
0.25225225 0.70811313 0.7041764 0.69977117 0.71644056 0.70299715 0.70889807 0.6996906 0.71650916 0.706252 0.69925046 0.70277834 0.70144254 0.72389734 0.7059491 0.70360667 0.70775324 0.7058599 0.7010716 0.7260019 0.70538324 0.70106745 0.7262106 0.69976896 0.7047415 0.7169032 0.7065511 0.7047213 0.70186216 0.7056761 0.7242464 0.7017757 0.72433764 0.6993893 0.7056523 0.72572434 0.7053894 0.72561777 0.6993997 0.7177926 0.7052889 0.7111647 0.7056404 0.7063714 0.7019403 0.7040814 0.725166 0.7014674 0.7110705 0.7176033 0.7088639
0.25325325 0.7078295 0.70386666 0.69943184 0.716197 0.70268124 0.70862025 0.6993503 0.71626604 0.705956 0.69890916 0.7024596 0.7011156 0.7237035 0.70565146 0.7032942 0.70746744 0.70556164 0.7007426 0.72582465 0.70508283 0.7007384 0.7260359 0.6994297 0.7044377 0.7166644 0.7062591 0.70441693 0.701537 0.70537484 0.72405493 0.7014484 0.7241468 0.69904834 0.705354 0.7255466 0.70508903 0.7254381 0.6990588 0.7175604 0.70498526 0.7108961 0.70534176 0.70607644 0.7016157 0.7037717 0.7249833 0.70114034 0.7108011 0.71737033 0.7085859
0.25425425 0.70754844 0.7035596 0.6990952 0.7159559 0.7023681 0.7083451 0.69901276 0.7160253 0.70566267 0.6985706 0.7021435 0.70079136 0.72351205 0.70535654 0.7029845 0.7071843 0.705266 0.7004164 0.7256498 0.70478517 0.7004121 0.72586364 0.69909316 0.70413655 0.7164279 0.70596975 0.70411533 0.7012145 0.7050762 0.7238658 0.7011238 0.7239583 0.6987102 0.7050584 0.72537124 0.7047913 0.7252608 0.6987206 0.71733075 0.70468426 0.71063 0.7050458 0.70578414 0.7012937 0.7034647 0.72480285 0.70081604 0.7105343 0.7171397 0.70831054
0.25525525 0.7072701 0.7032551 0.69876117 0.71571714 0.7020576 0.7080726 0.6986779 0.71578693 0.705372 0.69823474 0.70183 0.7004698 0.72332287 0.70506424 0.7026775 0.7069038 0.70497304 0.7000928 0.7254772 0.7044901 0.70008844 0.72569364 0.69875926 0.70383805 0.71619385 0.7056831 0.7038163 0.70089465 0.70478016 0.723679 0.70080173 0.7237721 0.6983747 0.7047654 0.7251982 0.70449626 0.7250858 0.698385 0.7171035 0.7043859 0.7103664 0.7047525 0.7054944 0.70097446 0.7031603 0.72462475 0.70049435 0.71027 0.71691155 0.70803785
0.25625625 0.70699424 0.7029533 0.69842976 0.7154807 0.7017497 0.7078027 0.69834566 0.71555084 0.70508385 0.6979015 0.7015192 0.70015085 0.72313595 0.7047746 0.702373 0.7066258 0.70468265 0.69977194 0.7253069 0.70419765 0.6997675 0.72552603 0.698428 0.70354223 0.7159621 0.70539904 0.70351994 0.7005774 0.7044867 0.72349447 0.70048225 0.7235881 0.6980418 0.70447505 0.72502744 0.70420384 0.72491306 0.6980521 0.71687853 0.7040901 0.71010536 0.70446175 0.7052072 0.7006578 0.70285857 0.7244489 0.70017534 0.7100082 0.71668565 0.7077677
0.25725725 0.7067209 0.70265394 0.6981009 0.7152465 0.7014444 0.7075353 0.698016 0.7153171 0.7047982 0.6975708 0.701211 0.69983447 0.72295123 0.7044875 0.70207113 0.70635045 0.70439476 0.6994536 0.7251389 0.7039077 0.6994491 0.72536063 0.69809926 0.70324886 0.71573263 0.7051176 0.7032261 0.70026267 0.7041958 0.7233121 0.70016533 0.7234064 0.6977115 0.7041872 0.72485894 0.7039139 0.7247426 0.6977218 0.7166559 0.70379686 0.70984674 0.7041736 0.7049226 0.70034367 0.7025594 0.7242754 0.69985884 0.7097488 0.7164621 0.7075001
0.25825825 0.70645005 0.70235705 0.69777465 0.7150146 0.7011416 0.70727044 0.6976889 0.7150855 0.7045151 0.69724274 0.7009052 0.6995206 0.72276866 0.704203 0.70177174 0.7060775 0.7041094 0.69913787 0.724973 0.7036203 0.6991333 0.72519743 0.6977731 0.70295805 0.71550536 0.7048386 0.7029348 0.6999504 0.7039073 0.7231319 0.6998509 0.7232267 0.69738376 0.70390195 0.72469264 0.7036265 0.72457427 0.69739395 0.71643555 0.70350605 0.7095905 0.70388794 0.70464045 0.70003206 0.70226276 0.72410405 0.69954497 0.70949185 0.7162407 0.707235
0.25925925 0.70618165 0.70206267 0.6974508 0.7147848 0.7008413 0.70700806 0.6973642 0.71485615 0.7042344 0.6969172 0.700602 0.6992092 0.72258824 0.70392096 0.7014748 0.70580703 0.7038264 0.6988246 0.72480935 0.70333534 0.69882 0.7250364 0.6974494 0.7026697 0.71528035 0.70456207 0.70264596 0.6996407 0.70362127 0.7229538 0.6995389 0.7230492 0.69705856 0.7036191 0.7245285 0.70334154 0.72440815 0.6970687 0.7162174 0.7032177 0.7093366 0.70360476 0.7043607 0.6997229 0.7019686 0.7239348 0.69923353 0.70923716 0.7160216 0.70697224
0.26026025 0.7059157 0.70177066 0.6971294 0.7145572 0.70054346 0.70674807 0.69704205 0.71462893 0.7039561 0.69659406 0.7003012 0.6989003 0.72240984 0.70364136 0.70118034 0.7055389 0.7035459 0.6985138 0.7246477 0.7030528 0.69850916 0.7248775 0.6971281 0.70238376 0.71505743 0.704288 0.7023595 0.69933337 0.70333767 0.7227778 0.69922936 0.7228738 0.69673574 0.7033388 0.7243665 0.703059 0.72424406 0.6967459 0.7160014 0.70293176 0.709085 0.70332396 0.7040834 0.6994162 0.7016769 0.72376776 0.69892454 0.70898485 0.7158046 0.706712
0.26126125 0.705652 0.70148104 0.6968105 0.7143317 0.70024806 0.70649046 0.6967223 0.7144038 0.7036802 0.6962734 0.7000028 0.69859374 0.7222335 0.7033642 0.7008882 0.70527315 0.7032678 0.6982055 0.72448814 0.7027727 0.6982007 0.7247206 0.6968093 0.7021002 0.71483666 0.7040163 0.7020755 0.69902843 0.7030564 0.7226038 0.6989221 0.72270036 0.69641536 0.7030608 0.72420645 0.7027789 0.724082 0.6964255 0.71578753 0.70264816 0.70883566 0.70304555 0.70380837 0.6991119 0.7013876 0.7236027 0.698618 0.70873475 0.7155897 0.70645404
0.26226225 0.7053907 0.70119375 0.69649386 0.7141082 0.6999549 0.7062351 0.696405 0.7141807 0.70340663 0.6959551 0.69970673 0.6982896 0.72205913 0.7030894 0.7005985 0.70500976 0.702992 0.69789946 0.7243306 0.70249486 0.6978947 0.72456574 0.6964928 0.70181894 0.7146179 0.703747 0.70179373 0.6987258 0.7027774 0.7224318 0.6986172 0.72252893 0.6960974 0.7027852 0.7240485 0.702501 0.72392195 0.6961075 0.7155757 0.7023669 0.70858854 0.70276946 0.7035357 0.6988099 0.7011007 0.7234397 0.69831383 0.70848686 0.7153769 0.70619845
0.26326326 0.70513165 0.7009087 0.69617957 0.7138868 0.6996642 0.7059821 0.69609 0.71395963 0.7031353 0.69563913 0.699413 0.69798774 0.72188663 0.702817 0.700311 0.7047486 0.7027185 0.69759583 0.724175 0.7022193 0.697591 0.7244129 0.6961786 0.70154 0.7144011 0.70347995 0.70151436 0.69842553 0.7025007 0.72226167 0.69831467 0.72235936 0.69578177 0.70251185 0.7238925 0.7022255 0.7237638 0.69579184 0.7153659 0.70208794 0.70834357 0.70249563 0.70326525 0.6985102 0.7008161 0.72327864 0.698012 0.70824116 0.71516615 0.70594513
0.26426426 0.7048748 0.70062596 0.69586754 0.71366733 0.6993757 0.7057313 0.6957773 0.7137406 0.7028662 0.6953255 0.6991216 0.69768816 0.7217161 0.7025469 0.70002586 0.70448965 0.70244724 0.6972945 0.7240213 0.701946 0.6972896 0.724262 0.69586676 0.7012633 0.7141864 0.7032152 0.7012372 0.6981275 0.7022263 0.7220934 0.6980143 0.7221917 0.69546837 0.70224077 0.72373843 0.7019522 0.72360766 0.6954785 0.71515805 0.70181113 0.7081008 0.70222414 0.702997 0.69821286 0.7005338 0.72311956 0.6977124 0.7079976 0.71495736 0.705694
0.26526526 0.7046202 0.7003454 0.6955578 0.7134497 0.69908947 0.70548266 0.6954669 0.7135234 0.7025993 0.6950141 0.6988324 0.69739085 0.72154737 0.702279 0.6997429 0.70423293 0.7021782 0.69699544 0.72386944 0.7016749 0.69699043 0.7241129 0.6955571 0.70098877 0.7139735 0.7029526 0.7009623 0.6978317 0.701954 0.72192705 0.6977162 0.7220259 0.6951573 0.70197195 0.72358626 0.70168114 0.72345334 0.6951674 0.7149521 0.7015366 0.70786005 0.7019548 0.702731 0.69791764 0.7002538 0.72296226 0.6974152 0.7077561 0.71475047 0.7054452
0.26626626 0.7043677 0.7000669 0.6952502 0.713234 0.69880545 0.7052362 0.6951587 0.7133081 0.7023345 0.694705 0.6985454 0.69709575 0.7213805 0.7020133 0.6994622 0.7039783 0.70191133 0.69669855 0.7237194 0.701406 0.69669354 0.7239657 0.6952497 0.70071644 0.7137626 0.7026922 0.70068955 0.697538 0.70168394 0.7217624 0.69742024 0.72186184 0.6948484 0.7017053 0.7234359 0.7014122 0.7233008 0.69485855 0.71474814 0.70126414 0.70762134 0.7016876 0.70246714 0.6976246 0.699976 0.7228069 0.69712013 0.7075167 0.7145455 0.7051984
0.26726726 0.70411736 0.69979066 0.6949448 0.71302015 0.6985235 0.7049918 0.69485277 0.71309465 0.7020719 0.69439805 0.6982606 0.69680274 0.72121537 0.70174974 0.6991835 0.7037258 0.7016466 0.69640386 0.7235711 0.7011392 0.6963988 0.72382027 0.6949444 0.7004462 0.7135535 0.702434 0.70041895 0.69724655 0.70141596 0.7215996 0.6971264 0.7216996 0.6945417 0.7014408 0.72328734 0.70114547 0.7231501 0.6945519 0.71454597 0.70099384 0.7073847 0.7014226 0.7022053 0.6973338 0.69970036 0.7226532 0.69682723 0.70727926 0.71434236 0.7049538
0.26826826 0.7038691 0.6995164 0.69464153 0.712808 0.6982438 0.70474946 0.69454896 0.71288294 0.7018113 0.6940933 0.6979779 0.6965119 0.72105193 0.70148826 0.698907 0.70347536 0.701384 0.6961113 0.7234246 0.7008745 0.6961062 0.7236766 0.69464123 0.70017797 0.7133462 0.7021778 0.70015043 0.6969571 0.70115 0.72143847 0.6968347 0.721539 0.6942371 0.7011784 0.72314054 0.70088077 0.72300106 0.69424736 0.71434563 0.7007256 0.70715 0.7011596 0.7019456 0.697045 0.6994269 0.72250134 0.6965365 0.70704377 0.7141411 0.70471126
0.26926926 0.7036229 0.69924426 0.69434035 0.71259767 0.6979661 0.7045092 0.69424725 0.712673 0.70155275 0.6937906 0.69769734 0.69622314 0.72089016 0.70122886 0.6986326 0.703227 0.7011234 0.69582087 0.7232797 0.7006118 0.6958157 0.7235346 0.6943401 0.69991183 0.71314067 0.7019237 0.69988394 0.69666976 0.7008862 0.721279 0.696545 0.7213801 0.6939346 0.700918 0.7229954 0.70061815 0.7228538 0.69394493 0.71414703 0.7004594 0.70691717 0.70089865 0.7016879 0.69675833 0.6991555 0.72235113 0.6962479 0.70681024 0.7139415 0.70447075
0.27027026 0.7033786 0.6989741 0.69404125 0.71238905 0.6976904 0.7042709 0.6939477 0.71246475 0.7012962 0.69348997 0.6974188 0.69593644 0.72073007 0.7009714 0.6983602 0.7029805 0.7008649 0.69553244 0.72313654 0.7003512 0.6955272 0.7233943 0.6940411 0.6996477 0.7129368 0.70167166 0.69961953 0.6963845 0.70062435 0.7211212 0.69625735 0.7212228 0.6936342 0.7006597 0.722852 0.7003575 0.7227081 0.6936445 0.71395016 0.70019525 0.7066863 0.7006398 0.70143217 0.69647366 0.6988862 0.72220254 0.69596136 0.70657855 0.71374375 0.7042323
0.27127126 0.7031364 0.6987059 0.6937441 0.71218204 0.6974168 0.7040345 0.6936501 0.7122582 0.7010416 0.6931914 0.69714224 0.6956517 0.7205716 0.70071596 0.6980898 0.7027361 0.7006084 0.6952461 0.7229949 0.7000925 0.6952408 0.7232556 0.69374406 0.6993855 0.7127347 0.70142156 0.6993571 0.6961011 0.7003644 0.72096497 0.6959717 0.72106713 0.69333583 0.7004034 0.7227102 0.7000989 0.72256404 0.6933462 0.713755 0.699933 0.70645726 0.7003828 0.7011784 0.69619095 0.69861895 0.7220556 0.6956768 0.7063487 0.71354765 0.7039957
0.27227226 0.70289606 0.69843966 0.693449 0.7119767 0.6971451 0.7038001 0.6933545 0.7120533 0.70078886 0.6928948 0.69686776 0.69536895 0.72041464 0.70046246 0.6978214 0.7024935 0.7003538 0.6949617 0.72285485 0.6998358 0.69495636 0.7231184 0.69344896 0.69912523 0.7125342 0.7011734 0.69909656 0.69581974 0.7001065 0.7208103 0.695688 0.720913 0.6930394 0.700149 0.72256994 0.69984215 0.7224216 0.69304985 0.7135615 0.69967264 0.70623 0.7001278 0.7009265 0.6959102 0.69835365 0.7219103 0.6953942 0.7061207 0.71335316 0.7037611
0.27327326 0.70265764 0.69817525 0.6931559 0.711773 0.69687533 0.7035675 0.6930609 0.7118499 0.700538 0.69260025 0.69659513 0.6950881 0.72025925 0.70021087 0.6975548 0.7022528 0.70010114 0.69467926 0.72271633 0.6995809 0.69467384 0.7229828 0.6931558 0.69886684 0.71233535 0.7009272 0.698838 0.6955403 0.69985044 0.7206571 0.69540626 0.72076035 0.692745 0.6998965 0.7224313 0.69958735 0.7222806 0.6927554 0.71336955 0.69941425 0.7060045 0.69987464 0.70067644 0.6956314 0.69809026 0.7217665 0.6951136 0.7058945 0.71316034 0.7035284
0.27427426 0.70242107 0.69791275 0.6928646 0.7115708 0.6966075 0.7033367 0.6927691 0.7116481 0.70028895 0.69230753 0.69632447 0.6948092 0.7201053 0.6999611 0.6972902 0.70201397 0.6998504 0.69439876 0.7225793 0.69932795 0.6943933 0.7228487 0.6928646 0.6986103 0.712138 0.7006828 0.6985813 0.6952627 0.6995963 0.72050536 0.69512635 0.7206092 0.69245243 0.6996459 0.72229415 0.6993344 0.7221412 0.6924629 0.7131792 0.69915766 0.7057808 0.69962335 0.70042825 0.6953544 0.6978287 0.72162414 0.6948348 0.70567 0.71296906 0.7032975
0.2752753 0.7021863 0.69765204 0.6925752 0.7113701 0.69634145 0.7031078 0.69247925 0.71144783 0.7000417 0.6920167 0.69605565 0.6945321 0.7199528 0.69971323 0.69702744 0.70177686 0.6996015 0.69412005 0.7224437 0.6990768 0.69411457 0.7227161 0.6925752 0.69835556 0.7119422 0.7004403 0.69832635 0.69498694 0.6993439 0.7203551 0.69484836 0.72045946 0.69216174 0.6993971 0.72215843 0.69908327 0.72200316 0.6921723 0.7129904 0.69890285 0.7055587 0.6993739 0.70018184 0.69507927 0.6975691 0.7214833 0.69455796 0.70544714 0.71277934 0.70306844
0.2762763 0.70195335 0.6973931 0.6922876 0.71117085 0.6960773 0.70288056 0.6921912 0.711249 0.6997962 0.6917278 0.6957886 0.69425684 0.7198017 0.69946706 0.69676644 0.7015416 0.6993544 0.69384325 0.7223095 0.6988274 0.6938377 0.7225849 0.6922876 0.69810253 0.71174794 0.70019954 0.69807327 0.69471294 0.69909334 0.7202062 0.69457215 0.7203111 0.6918729 0.6991501 0.7220242 0.69883394 0.72186655 0.6918835 0.71280307 0.6986498 0.70533836 0.6991262 0.6999372 0.6948059 0.6973112 0.7213439 0.6942829 0.705226 0.7125911 0.70284104
0.2772773 0.7017221 0.697136 0.6920019 0.7109731 0.69581485 0.7026551 0.6919049 0.71105164 0.6995524 0.69144064 0.6955234 0.6939834 0.719652 0.6992227 0.6965073 0.701308 0.6991091 0.6935682 0.72217673 0.6985797 0.6935626 0.722455 0.6920018 0.6978513 0.71155506 0.69996053 0.697822 0.6944408 0.69884455 0.7200587 0.6942977 0.7201641 0.69158584 0.6989049 0.7218913 0.69858634 0.72173136 0.6915965 0.71261716 0.6983986 0.70511955 0.69888026 0.6996943 0.69453436 0.6970551 0.72120583 0.6940096 0.7050065 0.7124043 0.70261544
0.2782783 0.70149255 0.6968805 0.69171786 0.71077675 0.6955542 0.70243126 0.6916204 0.71085566 0.69931036 0.6911553 0.6952599 0.6937117 0.71950364 0.69898003 0.69624984 0.7010761 0.69886553 0.693295 0.7220452 0.69833386 0.6932893 0.7223266 0.6917178 0.69760174 0.7113637 0.6997233 0.69757235 0.6941703 0.69859743 0.71991247 0.69402504 0.7200184 0.6913006 0.6986613 0.7217598 0.6983405 0.72159743 0.6913113 0.71243274 0.698149 0.70490235 0.698636 0.69945306 0.69426453 0.69680077 0.7210691 0.69373804 0.7047885 0.712219 0.7023915
0.2792793 0.7012646 0.6966267 0.6914355 0.7105817 0.6952952 0.7022091 0.69133765 0.71066105 0.69906986 0.6908717 0.69499815 0.6934417 0.71935654 0.698739 0.6959941 0.70084584 0.6986237 0.69302344 0.721915 0.6980896 0.6930177 0.7221994 0.69143546 0.6973538 0.71117365 0.6994877 0.69732445 0.69390154 0.698352 0.7197675 0.6937541 0.719874 0.69101703 0.6984195 0.72162956 0.69809633 0.7214649 0.6910278 0.7122497 0.69790107 0.7046867 0.6983934 0.69921345 0.69399637 0.6965481 0.7209337 0.6934682 0.7045721 0.712035 0.70216924
0.2802803 0.70103836 0.6963746 0.6911549 0.71038806 0.6950379 0.7019885 0.6910565 0.71046776 0.698831 0.69058985 0.69473803 0.69317335 0.7192107 0.6984997 0.69574004 0.7006172 0.6983836 0.6927536 0.7217861 0.697847 0.69274783 0.7220735 0.6911548 0.6971075 0.71098495 0.69925374 0.6970782 0.69363445 0.69810814 0.7196238 0.6934848 0.71973085 0.6907352 0.69817936 0.7215007 0.6978538 0.7213335 0.69074607 0.71206796 0.6976548 0.7044726 0.6981525 0.69897544 0.6937298 0.69629717 0.72079957 0.6932001 0.7043572 0.71185243 0.7019485
0.2812813 0.70081365 0.6961241 0.69087595 0.71019566 0.69478226 0.70176953 0.69077706 0.71027577 0.6985938 0.69030964 0.6944796 0.6929067 0.7190661 0.6982619 0.69548756 0.70039016 0.6981451 0.69248545 0.72165835 0.697606 0.69247955 0.7219488 0.69087577 0.6968628 0.71079755 0.69902146 0.6968336 0.693369 0.6978659 0.7194813 0.69321716 0.7195889 0.690455 0.6979408 0.72137296 0.6976129 0.7212034 0.6904659 0.71188754 0.6974101 0.70425993 0.6979131 0.69873905 0.69346493 0.6960478 0.72066665 0.6929336 0.70414376 0.7116711 0.7017295
0.2822823 0.70059043 0.6958751 0.69059855 0.7100045 0.6945282 0.7015521 0.69049925 0.71008503 0.69835806 0.69003105 0.6942227 0.6926416 0.7189226 0.6980257 0.6952367 0.7001647 0.6979082 0.6922189 0.7215318 0.6973666 0.69221294 0.72182536 0.69059837 0.69661963 0.71061146 0.69879067 0.6965906 0.6931051 0.69762516 0.71933997 0.6929512 0.7194481 0.6901765 0.69770384 0.7212465 0.6973735 0.72107446 0.6901874 0.7117084 0.697167 0.70404875 0.69767535 0.69850415 0.69320166 0.6958 0.720535 0.6926687 0.70393175 0.71149117 0.7015119
0.2832833 0.70036876 0.6956277 0.69032276 0.7098146 0.69427574 0.70133615 0.690223 0.7098955 0.6981238 0.68975407 0.6939674 0.69237816 0.7187803 0.6977911 0.69498736 0.6999407 0.6976728 0.69195396 0.7214064 0.6971287 0.69194794 0.72170305 0.6903225 0.696378 0.7104266 0.6985615 0.6963491 0.6928427 0.697386 0.7191998 0.6926868 0.71930844 0.6898995 0.6974684 0.7211212 0.6971357 0.7209467 0.68991053 0.7115305 0.69692534 0.70383894 0.6974391 0.6982708 0.6929399 0.69555384 0.72040445 0.6924054 0.70372117 0.7113124 0.70129585
0.2842843 0.7001486 0.6953817 0.6900485 0.7096259 0.6940248 0.7011217 0.68994826 0.7097072 0.69789106 0.6894787 0.6937136 0.6921162 0.7186391 0.6975579 0.6947396 0.6997182 0.69743896 0.69169056 0.7212821 0.6968924 0.6916845 0.7215819 0.6900482 0.69613785 0.7102429 0.6983338 0.6961092 0.69258195 0.69714826 0.71906066 0.69242394 0.7191699 0.68962413 0.6972345 0.72099704 0.69689935 0.72082007 0.68963516 0.71135384 0.6966852 0.7036305 0.6972043 0.69803894 0.69267964 0.69530916 0.72027504 0.6921436 0.70351195 0.71113485 0.7010813
0.2852853 0.6999298 0.6951372 0.68977576 0.7094384 0.69377536 0.70090866 0.68967503 0.70952004 0.6976597 0.6892049 0.69346136 0.6918558 0.71849895 0.69732624 0.6944933 0.6994971 0.6972065 0.69142866 0.721159 0.6966575 0.6914225 0.7214618 0.68977547 0.6958991 0.7100605 0.6981076 0.69587076 0.6923227 0.69691205 0.7189227 0.69216263 0.7190324 0.68935025 0.69700205 0.72087395 0.6966645 0.7206945 0.6893614 0.7111783 0.69644654 0.7034234 0.696971 0.6978085 0.6924209 0.695066 0.7201467 0.6918833 0.7033041 0.71095854 0.7008681
0.2862863 0.69971246 0.69489413 0.6895045 0.70925194 0.69352746 0.700697 0.68940336 0.70933396 0.6974298 0.68893254 0.6932106 0.69159687 0.7183598 0.69709605 0.69424844 0.69927746 0.6969755 0.6911683 0.7210368 0.696424 0.69116205 0.72134274 0.68950415 0.69566184 0.70987916 0.6978829 0.69563377 0.6920648 0.6966772 0.71878564 0.6919029 0.718896 0.6890779 0.6967711 0.720752 0.6964311 0.72056997 0.68908906 0.71100396 0.6962093 0.7032176 0.69673914 0.69757944 0.6921636 0.6948243 0.72001946 0.6916245 0.7030976 0.7107833 0.7006564
0.2872873 0.69949645 0.6946525 0.68923473 0.7090666 0.69328094 0.7004867 0.68913305 0.709149 0.6972012 0.68866175 0.6929612 0.6913394 0.7182217 0.6968672 0.694005 0.6990592 0.696746 0.6909094 0.7209157 0.69619197 0.69090307 0.7212248 0.6892343 0.6954259 0.7096989 0.69765955 0.6953982 0.6918084 0.69644374 0.7186496 0.69164455 0.71876055 0.688807 0.6965415 0.720631 0.69619906 0.72044647 0.6888182 0.7108307 0.69597346 0.70301306 0.69650865 0.69735175 0.6919077 0.694584 0.7198933 0.6913672 0.7028923 0.71060926 0.70044607
0.2882883 0.6992818 0.6944122 0.68896633 0.70888233 0.69303584 0.7002778 0.68886423 0.7089651 0.696974 0.68839234 0.69271326 0.6910833 0.71808463 0.6966397 0.69376296 0.6988423 0.69651777 0.69065183 0.7207955 0.6959613 0.6906455 0.7211078 0.68896586 0.6951914 0.7095198 0.6974376 0.6951641 0.6915534 0.69621164 0.7185146 0.69138765 0.7186261 0.68853754 0.6963133 0.720511 0.6959684 0.720324 0.6885488 0.7106585 0.6957389 0.7028098 0.6962795 0.69712543 0.69165325 0.6943451 0.71976805 0.69111127 0.7026882 0.7104363 0.70023704
0.2892893 0.6990684 0.6941732 0.6886993 0.70869905 0.6927921 0.7000702 0.6885967 0.70878226 0.696748 0.68812436 0.6924667 0.6908286 0.71794844 0.69641364 0.6935223 0.6986267 0.6962909 0.6903958 0.72067624 0.69573194 0.69038934 0.72099173 0.68869877 0.69495815 0.7093417 0.697217 0.69493127 0.69129974 0.69598085 0.7183805 0.6911321 0.71849257 0.68826944 0.69608647 0.72039205 0.6957391 0.7202024 0.68828076 0.7104873 0.69550574 0.70260775 0.6960517 0.69690037 0.6914001 0.6941076 0.7196438 0.6908567 0.7024854 0.7102643 0.7000293
0.2902903 0.6988564 0.6939355 0.68843365 0.7085168 0.69254977 0.6998638 0.6883306 0.70860034 0.69652337 0.6878578 0.69222146 0.69057524 0.71781313 0.6961888 0.6932829 0.6984124 0.69606537 0.690141 0.720558 0.6955039 0.6901345 0.72087663 0.68843305 0.6947262 0.7091646 0.6969977 0.6946999 0.6910474 0.6957513 0.71824735 0.6908779 0.71835995 0.68800277 0.695861 0.720274 0.6955111 0.72008175 0.6880141 0.7103172 0.6952739 0.7024069 0.6958252 0.6966766 0.6911483 0.6938714 0.7195204 0.69060344 0.70228374 0.7100934 0.6998229
0.2912913 0.6986456 0.6936991 0.6881693 0.70833546 0.69230866 0.6996587 0.68806577 0.70841944 0.69629997 0.68759257 0.69197756 0.69032323 0.7176788 0.69596523 0.69304484 0.69819933 0.6958411 0.68988764 0.7204405 0.6952771 0.689881 0.72076243 0.68816864 0.69449556 0.70898855 0.69677967 0.69446975 0.6907964 0.6955231 0.71811503 0.690625 0.71822816 0.6877374 0.69563675 0.72015685 0.6952843 0.719962 0.6877488 0.710148 0.6950432 0.70220715 0.69560003 0.6964541 0.69089776 0.69363654 0.71939796 0.69035155 0.7020833 0.70992345 0.6996177
0.2922923 0.69843596 0.6934639 0.6879062 0.7081551 0.69206893 0.6994548 0.68780226 0.70823944 0.69607776 0.68732864 0.6917349 0.6900725 0.7175452 0.69574296 0.69280803 0.6979875 0.69561803 0.6896355 0.7203239 0.69505155 0.68962884 0.72064906 0.68790555 0.69426614 0.70881337 0.69656295 0.6942409 0.6905466 0.69529605 0.71798354 0.6903734 0.71809727 0.68747336 0.69541377 0.72004056 0.6950588 0.7198431 0.68748474 0.7099798 0.69481385 0.7020085 0.69537604 0.69623274 0.6906485 0.6934029 0.71927637 0.6901009 0.70188385 0.70975447 0.6994137
0.2932933 0.6982275 0.69323 0.6876444 0.7079756 0.6918304 0.69925207 0.68754 0.7080603 0.6958567 0.6870661 0.6914935 0.689823 0.7174125 0.6955219 0.6925724 0.6977769 0.69539624 0.6893847 0.72020817 0.6948272 0.68937796 0.72053653 0.68764365 0.6940379 0.70863914 0.6963474 0.69401336 0.690298 0.6950702 0.7178529 0.690123 0.71796715 0.68721056 0.69519204 0.7199251 0.69483453 0.719725 0.687222 0.70981246 0.6945856 0.70181096 0.69515324 0.6960126 0.6904005 0.6931705 0.7191556 0.6898515 0.7016856 0.70958644 0.6992109
0.2942943 0.6980203 0.69299716 0.68738383 0.70779705 0.6915931 0.6990505 0.6872789 0.7078821 0.6956368 0.6868047 0.6912533 0.6895747 0.71728057 0.69530195 0.69233805 0.6975674 0.6951756 0.6891351 0.7200932 0.69460404 0.6891283 0.72042483 0.68738306 0.6938109 0.70846575 0.6961331 0.693787 0.69005066 0.69484556 0.71772295 0.6898738 0.7178378 0.6869491 0.6949715 0.7198104 0.6946114 0.7196077 0.6869605 0.70964605 0.69435865 0.7016145 0.6949317 0.6957936 0.69015366 0.69293934 0.7190357 0.6896034 0.7014884 0.70941925 0.69900924
0.2952953 0.6978141 0.69276553 0.6871245 0.70761925 0.6913571 0.69885004 0.68701905 0.7077047 0.695418 0.6865446 0.69101435 0.68932766 0.7171494 0.6950832 0.6921048 0.6973591 0.6949561 0.68888676 0.719979 0.6943821 0.68887985 0.72031385 0.6871236 0.693585 0.70829326 0.69591993 0.6935618 0.6898045 0.694622 0.71759385 0.68962586 0.7177092 0.6866888 0.6947521 0.7196966 0.6943894 0.7194912 0.6867002 0.70948046 0.69413275 0.70141906 0.6947112 0.6955757 0.68990797 0.6927093 0.7189165 0.6893564 0.70129216 0.70925295 0.6988087
0.2962963 0.697609 0.692535 0.6868663 0.7074423 0.6911222 0.69865066 0.68676037 0.7075281 0.6952003 0.68628573 0.69077647 0.6890817 0.7170189 0.6948656 0.6918728 0.69715184 0.6947378 0.6886395 0.71986544 0.6941612 0.68863255 0.72020364 0.6868653 0.6933602 0.7081216 0.69570786 0.6933378 0.68955946 0.69439954 0.7174654 0.689379 0.71758133 0.6864296 0.6945339 0.7195835 0.69416857 0.7193754 0.6864411 0.7093157 0.693908 0.70122457 0.69449186 0.69535893 0.68966347 0.6924805 0.71879804 0.6891106 0.70109695 0.7090875 0.6986093
0.2972973 0.69740504 0.6923055 0.6866092 0.70726615 0.6908884 0.6984523 0.6865028 0.7073523 0.69498366 0.686028 0.6905398 0.688837 0.7168891 0.69464904 0.6916418 0.69694567 0.69452053 0.68839353 0.71975267 0.69394135 0.68838644 0.72009414 0.6866082 0.6931365 0.7079507 0.6954969 0.6931149 0.68931556 0.6941782 0.71733767 0.6891333 0.71745414 0.6861717 0.69431674 0.7194711 0.69394875 0.71926033 0.68618315 0.70915174 0.6936843 0.7010311 0.69427365 0.69514316 0.68942004 0.69225276 0.7186803 0.6888659 0.7009027 0.7089228 0.6984109
0.2982983 0.6972021 0.6920771 0.6863532 0.70709074 0.69065577 0.698255 0.68624634 0.7071773 0.694768 0.68577147 0.69030416 0.68859327 0.71676 0.69443357 0.6914119 0.6967405 0.6943043 0.6881486 0.71964055 0.6937226 0.6881414 0.71998537 0.6863522 0.6929139 0.7077806 0.69528705 0.6928931 0.6890727 0.69395787 0.71721065 0.68888867 0.7173276 0.6859149 0.69410074 0.71935946 0.69373006 0.7191459 0.6859264 0.70898855 0.69346166 0.70083857 0.69405645 0.69492847 0.68917775 0.69202614 0.71856326 0.68862236 0.7007094 0.7087589 0.6982136
0.2992993 0.6970001 0.6918497 0.68609834 0.70691603 0.6904242 0.6980587 0.685991 0.70700294 0.69455343 0.685516 0.6900697 0.68835074 0.71663153 0.6942192 0.6911831 0.69653636 0.6940892 0.6879048 0.71952903 0.69350487 0.6878975 0.7198772 0.68609726 0.69269234 0.70761126 0.6950782 0.6926723 0.688831 0.6937386 0.71708417 0.68864506 0.71720165 0.68565917 0.69388574 0.7192484 0.6935124 0.71903217 0.6856707 0.7088261 0.69324005 0.70064694 0.69384027 0.6947147 0.6889365 0.6918006 0.7184469 0.6883798 0.700517 0.70859575 0.69801724
0.3003003 0.6967991 0.69162333 0.68584454 0.70674205 0.69019365 0.6978634 0.68573666 0.7068293 0.69433975 0.6852616 0.68983614 0.68810916 0.7165037 0.6940057 0.6909553 0.6963332 0.693875 0.68766207 0.71941817 0.69328815 0.6876547 0.71976966 0.6858434 0.6924718 0.7074426 0.6948704 0.69245255 0.6885902 0.6935203 0.71695834 0.68840253 0.71707636 0.68540454 0.69367176 0.719138 0.69329566 0.71891904 0.685416 0.7086644 0.6930194 0.7004562 0.69362515 0.694502 0.68869627 0.69157606 0.71833116 0.6881384 0.7003255 0.70843333 0.69782186
0.3013013 0.69659907 0.6913979 0.6855917 0.7065687 0.6899642 0.697669 0.68548334 0.70665634 0.694127 0.68500835 0.6896037 0.68786865 0.7163764 0.6937933 0.6907285 0.696131 0.6936618 0.68742037 0.71930784 0.69307244 0.6874129 0.7196627 0.68559057 0.6922522 0.7072746 0.6946636 0.6922338 0.6883505 0.6933029 0.7168331 0.688161 0.7169516 0.6851509 0.6934588 0.71902823 0.69307995 0.7188065 0.6851624 0.70850337 0.69279975 0.7002663 0.69341093 0.69429016 0.6884571 0.69135255 0.718216 0.687898 0.7001348 0.70827156 0.6976274
0.3023023 0.6963999 0.69117343 0.6853399 0.70639604 0.68973565 0.6974756 0.68523103 0.706484 0.69391525 0.68475604 0.68937224 0.6876291 0.7162497 0.6935818 0.69050264 0.69592977 0.6934496 0.6871797 0.7191981 0.6928576 0.6871721 0.71955633 0.68533874 0.69203365 0.7071073 0.6944577 0.692016 0.6881117 0.69308656 0.7167084 0.6879205 0.7168274 0.6848983 0.6932468 0.71891904 0.6928652 0.7186945 0.6849098 0.70834297 0.69258106 0.70007724 0.6931977 0.6940793 0.68821883 0.69113 0.7181014 0.68765855 0.699945 0.7081105 0.69743395
0.3033033 0.69620174 0.6909499 0.68508905 0.70622396 0.68950814 0.697283 0.6849797 0.7063123 0.6937043 0.6845048 0.6891417 0.68739057 0.7161235 0.69337124 0.69027776 0.6957294 0.6932383 0.68694 0.71908885 0.69264376 0.6869323 0.71945053 0.68508786 0.691816 0.70694065 0.6942528 0.69179916 0.6878739 0.69287103 0.7165842 0.68768096 0.7167037 0.6846467 0.6930358 0.71881044 0.69265133 0.7185831 0.6846582 0.70818317 0.69236326 0.69988894 0.6929854 0.69386923 0.6879815 0.6909084 0.71798736 0.68742007 0.6997559 0.70795006 0.6972413
0.3043043 0.6960044 0.69072723 0.6848392 0.7060525 0.6892815 0.69709134 0.6847293 0.7061412 0.69349426 0.6842545 0.6889121 0.687153 0.7159978 0.6931616 0.69005376 0.6955299 0.693028 0.6867013 0.71898013 0.6924308 0.68669355 0.7193452 0.68483794 0.69159925 0.7067746 0.69404876 0.6915832 0.687637 0.6926564 0.7164605 0.6874423 0.71658057 0.6843961 0.6928256 0.7187023 0.6924384 0.7184722 0.6844076 0.708024 0.69214636 0.6997014 0.69277394 0.6936601 0.68774515 0.6906877 0.7178738 0.6871825 0.6995676 0.70779026 0.69704956
0.3053053 0.6958078 0.6905054 0.6845902 0.7058816 0.6890558 0.6969005 0.6844798 0.70597064 0.69328505 0.6840052 0.68868345 0.68691623 0.7158726 0.6929528 0.68983066 0.6953312 0.6928184 0.68646353 0.7188719 0.69221866 0.68645567 0.7192404 0.68458897 0.6913834 0.7066091 0.6938456 0.6913682 0.68740094 0.69244266 0.71633726 0.68720454 0.71645784 0.6841464 0.6926164 0.71859473 0.6922263 0.71836174 0.6841579 0.7078655 0.69193035 0.6995146 0.69256335 0.69345176 0.68750966 0.69046795 0.7177608 0.68694586 0.6993801 0.707631 0.69685864
0.3063063 0.69561213 0.69028443 0.68434215 0.7057112 0.688831 0.69671047 0.68423116 0.7058006 0.6930766 0.6837568 0.68845564 0.68668044 0.71574783 0.69274485 0.6896084 0.6951334 0.6926098 0.68622667 0.7187641 0.69200736 0.6862187 0.71913606 0.6843409 0.6911685 0.70644414 0.69364333 0.691154 0.6871658 0.6922297 0.7162145 0.6869677 0.7163356 0.6838977 0.692408 0.7184876 0.69201505 0.71825176 0.6839091 0.70770746 0.6917151 0.6993286 0.6923536 0.6932443 0.68727505 0.6902491 0.7176482 0.6867101 0.6991933 0.7074723 0.69666857
0.3073073 0.6954172 0.69006425 0.6840949 0.7055414 0.68860704 0.6965212 0.6839834 0.7056311 0.69286895 0.68350935 0.6882287 0.6864455 0.7156235 0.6925377 0.68938696 0.6949364 0.6924019 0.6859907 0.7186567 0.6917969 0.6859826 0.71903217 0.68409365 0.6909543 0.70627975 0.6934419 0.6909407 0.6869315 0.69201756 0.7160921 0.68673164 0.7162137 0.6836498 0.6922005 0.7183809 0.6918046 0.7181422 0.6836612 0.70755 0.6915007 0.69914323 0.6921447 0.6930375 0.6870413 0.690031 0.7175361 0.6864752 0.69900715 0.7073142 0.69647926
0.3083083 0.69522303 0.68984485 0.6838485 0.705372 0.68838394 0.69633275 0.68373644 0.70546204 0.69266206 0.6832627 0.68800265 0.68621135 0.7154996 0.69233143 0.68916637 0.6947401 0.6921949 0.6857556 0.7185498 0.6915872 0.6857473 0.71892864 0.68384725 0.69074106 0.70611584 0.69324124 0.6907282 0.686698 0.6918062 0.7159701 0.6864965 0.7160922 0.6834027 0.6919937 0.7182747 0.69159496 0.7180331 0.68341416 0.707393 0.6912871 0.6989586 0.6919365 0.6928315 0.6868083 0.6898138 0.7174244 0.6862412 0.6988217 0.7071566 0.6962907
0.3093093 0.6950296 0.6896262 0.6836029 0.7052031 0.6881616 0.696145 0.68349034 0.70529354 0.69245595 0.68301696 0.68777734 0.68597806 0.71537596 0.69212586 0.68894655 0.6945446 0.6919886 0.6855213 0.71844316 0.6913783 0.68551296 0.7188255 0.6836017 0.69052863 0.7059524 0.6930414 0.6905164 0.68646526 0.69159555 0.71584845 0.6862621 0.7159712 0.68315655 0.6917878 0.71816885 0.69138604 0.7179243 0.68316793 0.70723647 0.69107425 0.6987745 0.6917291 0.69262624 0.6865761 0.68959737 0.71731305 0.6860079 0.6986369 0.7069994 0.69610286
0.3103103 0.6948369 0.68940836 0.6833582 0.7050347 0.68794006 0.69595796 0.683245 0.7051254 0.6922505 0.68277204 0.6875528 0.68574554 0.71525276 0.69192106 0.6887275 0.6943498 0.691783 0.68528783 0.71833694 0.6911701 0.68527937 0.7187228 0.68335694 0.6903169 0.70578945 0.69284225 0.6903055 0.68623334 0.6913857 0.7157272 0.6860285 0.7158504 0.68291116 0.69158256 0.71806335 0.69117785 0.7178159 0.68292254 0.7070804 0.6908621 0.6985911 0.6915224 0.69242173 0.6863447 0.6893817 0.7172021 0.68577546 0.6984527 0.7068427 0.69591576
0.3113113 0.6946449 0.68919116 0.6831142 0.70486665 0.6877193 0.69577163 0.68300045 0.7049577 0.6920457 0.6825279 0.68732905 0.6855138 0.71512985 0.691717 0.68850917 0.6941557 0.6915782 0.68505514 0.718231 0.6909626 0.6850466 0.7186204 0.6831129 0.69010603 0.7056269 0.6926438 0.6900952 0.68600214 0.6911765 0.7156063 0.6857956 0.71572995 0.68266654 0.69137806 0.7179582 0.6909704 0.7177078 0.6826779 0.7069248 0.6906507 0.69840825 0.6913165 0.6922178 0.686114 0.6891668 0.7170915 0.6855438 0.6982691 0.7066865 0.6957293
0.3123123 0.69445354 0.6889746 0.6828709 0.704699 0.6874993 0.69558597 0.6827566 0.7047904 0.6918416 0.6822846 0.687106 0.68528277 0.7150073 0.6915136 0.68829155 0.6939623 0.69137406 0.68482316 0.7181254 0.69075584 0.6848146 0.7185183 0.6828696 0.68989587 0.7054648 0.6924462 0.6898857 0.68577164 0.690968 0.7154856 0.6855635 0.71560985 0.6824227 0.6911743 0.7178534 0.69076365 0.71760005 0.6824341 0.7067696 0.69044 0.698226 0.6911112 0.6920146 0.68588406 0.6889526 0.71698123 0.6853128 0.6980861 0.7065307 0.6955436
0.3133133 0.6942628 0.6887588 0.68262833 0.70453167 0.68727994 0.6954009 0.6825135 0.70462346 0.6916381 0.682042 0.6868837 0.6850524 0.71488494 0.69131094 0.6880746 0.6937695 0.69117063 0.68459195 0.7180201 0.69054973 0.6845833 0.7184166 0.6826271 0.6896864 0.7053031 0.6922491 0.6896768 0.6855418 0.69076014 0.71536523 0.68533206 0.71549 0.68217963 0.69097126 0.7177489 0.69055754 0.7174926 0.682191 0.70661473 0.6902299 0.6980443 0.6909066 0.691812 0.68565476 0.6887391 0.71687126 0.68508255 0.6979036 0.70637524 0.69535846
0.3143143 0.6940727 0.68854356 0.68238646 0.7043648 0.6870613 0.6952165 0.68227106 0.70445687 0.6914352 0.6818001 0.6866621 0.6848228 0.7147629 0.6911089 0.68785834 0.69357735 0.69096786 0.68436146 0.71791506 0.6903442 0.6843527 0.71831506 0.6823852 0.6894777 0.7051417 0.6920528 0.6894687 0.6853127 0.6905529 0.71524507 0.6851013 0.71537036 0.6819372 0.69076884 0.7176447 0.690352 0.71738535 0.6819486 0.70646024 0.6900205 0.6978631 0.69070256 0.69161 0.6854262 0.68852633 0.7167615 0.68485296 0.69772166 0.70622015 0.6951739
0.3153153 0.69388324 0.6883289 0.6821453 0.7041982 0.68684334 0.69503266 0.68202925 0.70429057 0.6912329 0.68155897 0.6864411 0.6845938 0.7146411 0.6909074 0.6876427 0.6933858 0.6907657 0.6841317 0.7178102 0.69013935 0.6841228 0.7182138 0.68214405 0.68926966 0.7049807 0.69185704 0.68926114 0.6850842 0.6903463 0.71512514 0.6848712 0.71525097 0.6816955 0.6905671 0.71754074 0.69014716 0.7172784 0.6817069 0.70630604 0.68981165 0.69768244 0.6904992 0.6914086 0.6851982 0.6883142 0.7166521 0.6846241 0.6975402 0.7060654 0.69499004
0.3163163 0.6936943 0.6881149 0.68190473 0.7040318 0.68662596 0.6948494 0.68178815 0.7041246 0.6910312 0.6813185 0.6862208 0.6843655 0.7145195 0.6907066 0.68742764 0.6931948 0.6905641 0.6839025 0.7177056 0.689935 0.68389356 0.71811277 0.6819035 0.6890623 0.7048199 0.6916619 0.68905425 0.6848563 0.69014025 0.71500546 0.6846418 0.71513176 0.6814545 0.6903659 0.71743697 0.6899429 0.71717167 0.68146586 0.7061522 0.68960345 0.6975022 0.6902964 0.69120777 0.68497086 0.6881027 0.71654284 0.6843958 0.6973592 0.70591104 0.6948067
0.3173173 0.6935059 0.68790144 0.6816648 0.7038658 0.68640924 0.6946667 0.68154764 0.7039589 0.69083005 0.68107873 0.6860011 0.6841378 0.7143981 0.69050634 0.6872132 0.69300437 0.6903631 0.683674 0.7176012 0.6897313 0.683665 0.718012 0.6816636 0.6888556 0.7046595 0.6914674 0.6888479 0.684629 0.6899348 0.71488595 0.6844129 0.7150128 0.6812141 0.69016534 0.7173335 0.68973917 0.7170651 0.6812255 0.70599866 0.6893958 0.6973225 0.6900942 0.69100744 0.68474406 0.6878918 0.7164338 0.68416816 0.6971787 0.7057569 0.6946239
0.3183183 0.693318 0.6876885 0.6814255 0.70370007 0.6861931 0.6944845 0.6813077 0.70379347 0.69062936 0.6808396 0.685782 0.68391067 0.7142768 0.69030666 0.6869993 0.6928145 0.69016266 0.6834461 0.71749693 0.6895281 0.683437 0.71791136 0.68142426 0.6886495 0.70449936 0.6912734 0.68864214 0.68440235 0.68972987 0.7147666 0.6841847 0.71489394 0.68097436 0.68996537 0.7172302 0.68953604 0.71695876 0.68098575 0.7058454 0.6891887 0.69714314 0.6898925 0.6908076 0.6845179 0.6876815 0.716325 0.68394107 0.6969986 0.70560306 0.69444156
0.3193193 0.6931307 0.68747616 0.6811868 0.7035345 0.6859776 0.69430274 0.68106836 0.7036283 0.6904292 0.68060106 0.68556345 0.6836842 0.7141557 0.6901075 0.686786 0.6926251 0.68996274 0.68321884 0.7173928 0.68932545 0.6832096 0.71781087 0.68118554 0.688444 0.70433944 0.69108 0.688437 0.6841762 0.6895255 0.7146474 0.683957 0.7147752 0.6807352 0.6897659 0.717127 0.6893334 0.71685255 0.6807466 0.70569235 0.6889821 0.69696426 0.68969136 0.69060826 0.68429226 0.68747175 0.7162163 0.6837146 0.69681895 0.7054495 0.6942598
0.3203203 0.6929438 0.6872642 0.6809486 0.7033692 0.6857626 0.69412154 0.6808296 0.70346326 0.69022954 0.6803631 0.6853455 0.68345815 0.71403474 0.68990886 0.6865732 0.6924362 0.68976337 0.6829921 0.71728885 0.68912333 0.6829828 0.71771055 0.68094736 0.6882392 0.7041798 0.6908871 0.6882323 0.68395054 0.6893216 0.7145283 0.6837298 0.71465665 0.6804966 0.68956697 0.7170241 0.68913126 0.7167465 0.680508 0.7055396 0.6887761 0.69678575 0.6894907 0.6904094 0.6840672 0.68726254 0.7161078 0.6834887 0.69663966 0.70529616 0.6940785
0.3213213 0.69275737 0.6870528 0.680711 0.7032041 0.6855481 0.69394076 0.68059134 0.7032985 0.6900303 0.6801257 0.68512803 0.6832327 0.71391386 0.68971074 0.6863609 0.6922478 0.68956447 0.68276596 0.71718496 0.68892163 0.68275654 0.71761036 0.6807097 0.68803495 0.7040203 0.6906947 0.6880281 0.6837254 0.68911815 0.71440935 0.6835032 0.71453816 0.6802586 0.68936855 0.7169212 0.68892956 0.71664053 0.68027 0.705387 0.6885705 0.6966076 0.68929046 0.69021106 0.6838426 0.6870538 0.71599936 0.6832633 0.6964608 0.70514303 0.69389766
0.3223223 0.6925714 0.68684185 0.68047386 0.7030391 0.68533415 0.6937604 0.6803536 0.7031339 0.68983144 0.6798889 0.6849111 0.6830078 0.7137931 0.689513 0.68614906 0.6920598 0.68936604 0.6825403 0.7170812 0.6887204 0.6825308 0.7175102 0.6804726 0.6878313 0.70386106 0.69050276 0.6878244 0.6835008 0.68891513 0.7142905 0.6832771 0.7144198 0.68002105 0.68917066 0.7168185 0.6887284 0.7165347 0.6800325 0.7052346 0.68836534 0.6964298 0.6890908 0.69001305 0.6836185 0.6868456 0.71589106 0.6830385 0.6962822 0.70499015 0.6937173
0.3233233 0.69238585 0.6866313 0.68023723 0.70287436 0.6851207 0.6935805 0.6801163 0.7029694 0.689633 0.67965263 0.68469465 0.6827833 0.71367234 0.6893158 0.6859377 0.6918723 0.6891681 0.68231523 0.7169775 0.68851966 0.68230563 0.7174102 0.680236 0.68762815 0.703702 0.69031125 0.68762124 0.68327665 0.6887126 0.71417165 0.68305147 0.7143014 0.6797841 0.6889732 0.7167159 0.6885276 0.71642894 0.6797955 0.70508236 0.68816066 0.69625235 0.6888915 0.68981546 0.68339485 0.68663794 0.7157828 0.68281406 0.696104 0.7048374 0.6935373
0.3243243 0.6922007 0.6864212 0.68000114 0.7027097 0.6849077 0.693401 0.67987955 0.70280504 0.68943495 0.67941684 0.6844787 0.6825593 0.7135517 0.68911904 0.6857268 0.69168514 0.6889705 0.6820906 0.71687376 0.68831927 0.68208086 0.71731025 0.6799998 0.68742555 0.703543 0.6901202 0.68741846 0.6830529 0.6885105 0.71405286 0.6828263 0.71418315 0.6795476 0.6887762 0.7166133 0.68832725 0.7163232 0.67955905 0.7049303 0.68795645 0.6960752 0.68869257 0.6896183 0.6831717 0.68643063 0.7156747 0.6825902 0.6959261 0.7046848 0.6933577
0.32532534 0.69201595 0.68621147 0.6797654 0.70254517 0.6846951 0.6932218 0.6796432 0.70264083 0.6892373 0.6791816 0.68426317 0.68233573 0.71343106 0.68892264 0.6855163 0.69149834 0.6887734 0.6818664 0.7167702 0.6881193 0.68185663 0.71721035 0.67976415 0.6872233 0.7033842 0.6899296 0.6872161 0.6828296 0.6883088 0.71393406 0.6826016 0.71406484 0.6793116 0.68857956 0.7165108 0.6881273 0.7162175 0.679323 0.7047784 0.68775254 0.69589835 0.6884941 0.6894215 0.6829489 0.6862238 0.7155666 0.6823667 0.69574845 0.7045323 0.69317853
0.32632634 0.6918315 0.68600214 0.6795302 0.7023808 0.684483 0.69304305 0.6794073 0.70247674 0.68903995 0.6789468 0.6840481 0.68211263 0.7133105 0.68872666 0.6853062 0.69131196 0.6885767 0.6816427 0.7166665 0.68791974 0.6816328 0.71711046 0.6795289 0.6870215 0.7032255 0.68973935 0.68701416 0.68260676 0.68810743 0.71381533 0.6823773 0.7139466 0.679076 0.6883834 0.7164083 0.6879277 0.7161119 0.67908746 0.7046265 0.6875491 0.69572175 0.68829596 0.68922496 0.68272656 0.6860174 0.7154585 0.6821437 0.69557106 0.70438 0.6929997
0.32732734 0.6916474 0.6857931 0.67929536 0.7022164 0.6842713 0.6928646 0.67917186 0.7023127 0.68884295 0.6787124 0.6838334 0.6818899 0.71318984 0.68853104 0.6850965 0.69112587 0.6883803 0.68141943 0.71656287 0.6877205 0.6814095 0.71701056 0.67929405 0.68682003 0.7030669 0.6895495 0.6868126 0.68238425 0.6879064 0.71369654 0.68215334 0.71382827 0.6788409 0.6881876 0.71630585 0.6877285 0.7160062 0.6788523 0.7044748 0.687346 0.69554543 0.6880982 0.6890288 0.6825046 0.6858114 0.7153504 0.68192106 0.695394 0.70422775 0.6928212
0.32832834 0.69146365 0.6855845 0.67906094 0.7020521 0.6840599 0.69268644 0.6789368 0.70214874 0.68864626 0.6784785 0.68361914 0.68166757 0.7130692 0.6883358 0.6848871 0.69094014 0.6881843 0.6811966 0.7164592 0.6875216 0.6811865 0.7169107 0.67905957 0.6866189 0.7029084 0.68936 0.6866114 0.6821621 0.68770576 0.71357775 0.6819298 0.71370995 0.67860615 0.68799216 0.71620345 0.6875296 0.7159006 0.6786176 0.7043231 0.6871432 0.6953693 0.6879008 0.68883294 0.682283 0.68560576 0.7152423 0.6816988 0.6952171 0.70407563 0.69264305
0.32932934 0.6912802 0.6853761 0.67882687 0.7018879 0.6838489 0.69250864 0.67870206 0.7019848 0.68844986 0.678245 0.6834052 0.6814456 0.71294844 0.6881408 0.68467814 0.6907548 0.68798864 0.6809741 0.71635556 0.687323 0.68096393 0.71681076 0.6788255 0.6864182 0.7027499 0.68917084 0.68641055 0.6819403 0.68750536 0.7134589 0.68170667 0.7135916 0.67837185 0.68779707 0.716101 0.6873311 0.71579486 0.6783833 0.70417154 0.6869407 0.6951934 0.68770367 0.6886374 0.6820617 0.68540055 0.71513426 0.6814769 0.6950404 0.7039235 0.6924652
0.33033034 0.691097 0.6851681 0.67859316 0.7017237 0.6836383 0.6923311 0.67846775 0.7018209 0.6882537 0.6780119 0.68319166 0.681224 0.7128277 0.6879462 0.68446946 0.6905696 0.68779325 0.68075204 0.7162518 0.68712467 0.6807417 0.7167108 0.6785918 0.6862177 0.7025915 0.688982 0.68621004 0.6817188 0.68730533 0.71334 0.68148386 0.7134731 0.6781379 0.6876023 0.7159985 0.6871328 0.7156891 0.67814934 0.70401996 0.68673855 0.6950177 0.6875068 0.68844205 0.6818408 0.68519557 0.7150261 0.68125534 0.6948639 0.7037715 0.6922876
0.33133134 0.6909141 0.6849603 0.6783598 0.7015595 0.683428 0.6921538 0.67823374 0.701657 0.6880578 0.67777914 0.6829784 0.68100274 0.71270686 0.6877519 0.6842611 0.69038475 0.68759817 0.68053025 0.71614796 0.68692666 0.6805199 0.7166108 0.6783584 0.68601763 0.70243305 0.6887934 0.68600976 0.6814977 0.68710554 0.71322095 0.6812614 0.7133546 0.6779043 0.68740785 0.71589595 0.6869348 0.7155833 0.67791575 0.70386845 0.6865367 0.6948422 0.6873103 0.688247 0.6816201 0.684991 0.7149179 0.68103415 0.6946876 0.7036194 0.6921103
0.33233234 0.6907314 0.6847528 0.67812675 0.70139533 0.683218 0.6919767 0.67800003 0.70149314 0.68786216 0.67754674 0.6827655 0.6807818 0.7125859 0.6875578 0.68405294 0.69020015 0.6874034 0.6803089 0.71604407 0.68672895 0.6802984 0.7165107 0.6781253 0.6858178 0.7022746 0.6886052 0.68580985 0.6812768 0.686906 0.71310186 0.6810393 0.7132359 0.677671 0.68721366 0.7157933 0.6867371 0.7154774 0.67768246 0.7037169 0.6863351 0.6946668 0.687114 0.6880522 0.68139976 0.6847867 0.71480966 0.68081325 0.6945115 0.7034674 0.6919333
0.33333334 0.69054896 0.6845456 0.677894 0.70123106 0.6830083 0.69179994 0.6777667 0.70132923 0.6876667 0.6773147 0.6825529 0.68056107 0.71246487 0.68736404 0.68384516 0.69001573 0.68720883 0.68008775 0.71594006 0.6865314 0.6800772 0.7164105 0.67789257 0.68561816 0.7021162 0.6884172 0.6856102 0.68105626 0.6867067 0.71298265 0.68081737 0.7131172 0.6774381 0.68701977 0.7156906 0.68653965 0.71537143 0.6774495 0.70356536 0.68613374 0.6944916 0.6869179 0.68785757 0.6811797 0.6845827 0.71470124 0.68059266 0.69433546 0.7033154 0.6917564
0.33433434 0.69036674 0.6843385 0.6776615 0.70106685 0.68279886 0.69162333 0.6775336 0.70116526 0.68747145 0.67708296 0.6823405 0.6803407 0.7123437 0.6871705 0.68363756 0.68983155 0.6870145 0.67986697 0.71583587 0.6863342 0.6798563 0.7163102 0.6776601 0.68541884 0.70195776 0.68822944 0.6854108 0.6808359 0.6865077 0.71286327 0.6805958 0.7129983 0.67720544 0.6868261 0.7155878 0.6863424 0.7152653 0.6772169 0.7034138 0.68593264 0.6943165 0.6867221 0.68766314 0.6809599 0.6843789 0.7145928 0.6803723 0.6941596 0.7031634 0.6915798
0.33533534 0.6901847 0.68413174 0.67742926 0.7009025 0.6825897 0.6914469 0.6773008 0.7010012 0.68727636 0.6768516 0.6821284 0.6801205 0.71222234 0.68697715 0.68343025 0.6896476 0.68682045 0.67964643 0.7157316 0.68613714 0.67963564 0.7162098 0.6774279 0.68521976 0.7017993 0.6880419 0.6852116 0.68061584 0.68630886 0.71274376 0.68037444 0.7128792 0.6769731 0.6866327 0.7154849 0.68614537 0.71515906 0.67698455 0.70326215 0.68573177 0.6941415 0.6865264 0.6874689 0.6807403 0.68417543 0.7144842 0.68015224 0.69398385 0.7030113 0.6914034
0.33633634 0.69000286 0.6839251 0.67719734 0.70073813 0.6823808 0.69127065 0.6770683 0.70083714 0.68708146 0.6766204 0.6819166 0.67990065 0.71210086 0.6867841 0.6832231 0.68946385 0.68662655 0.6794262 0.71562713 0.68594027 0.67941535 0.7161093 0.6771959 0.68502086 0.7016407 0.6878546 0.68501264 0.68039596 0.6861102 0.71262413 0.68015337 0.71276 0.676741 0.6864395 0.71538186 0.68594855 0.71505266 0.6767525 0.70311046 0.685531 0.6939666 0.686331 0.6872748 0.68052095 0.6839722 0.71437544 0.6799324 0.69380814 0.70285916 0.6912271
0.33733734 0.6898212 0.6837186 0.6769656 0.7005736 0.68217206 0.6910946 0.676836 0.7006729 0.68688667 0.6763896 0.68170494 0.679681 0.7119792 0.68659115 0.68301624 0.6892802 0.6864329 0.6792062 0.7155225 0.6857436 0.6791952 0.71600854 0.67696416 0.6848222 0.7014821 0.6876675 0.68481386 0.68017626 0.6859117 0.71250427 0.6799325 0.7126406 0.67650914 0.6862465 0.7152786 0.68575186 0.7149461 0.67652065 0.7029587 0.6853305 0.6937918 0.6861357 0.68708086 0.6803018 0.68376917 0.71426654 0.67971283 0.69363254 0.70270693 0.691051
0.33833835 0.6896396 0.68351233 0.6767341 0.70040905 0.68196356 0.6909186 0.676604 0.70050865 0.68669206 0.67615896 0.6814935 0.67946154 0.7118574 0.6863984 0.68280953 0.68909675 0.68623936 0.67898643 0.71541774 0.68554705 0.67897534 0.71590763 0.6767326 0.6846237 0.7013234 0.68748057 0.6846153 0.6799568 0.6857134 0.7123842 0.6797118 0.712521 0.6762776 0.6860537 0.7151753 0.68555534 0.71483934 0.676289 0.70280683 0.6851302 0.693617 0.68594056 0.6868871 0.6800828 0.68356633 0.71415746 0.6794934 0.693457 0.70255464 0.69087505
0.33933935 0.6894582 0.68330616 0.67650276 0.70024437 0.68175524 0.69074285 0.6763721 0.70034426 0.6864975 0.67592853 0.68128234 0.67924225 0.7117353 0.6862058 0.68260294 0.6889134 0.686046 0.6787669 0.7153128 0.68535066 0.6787557 0.71580654 0.6765013 0.68442535 0.7011646 0.6872938 0.6844169 0.6797375 0.6855152 0.71226394 0.6794913 0.7124012 0.67604613 0.68586105 0.71507174 0.68535894 0.71473235 0.67605764 0.7026549 0.68492997 0.6934423 0.6857456 0.6866934 0.679864 0.6833637 0.71404827 0.6792742 0.6932815 0.70240223 0.69069916
0.34034035 0.6892769 0.68310004 0.6762716 0.70007956 0.6815471 0.69056714 0.6761405 0.70017976 0.6863031 0.6756984 0.68107134 0.67902315 0.71161306 0.68601334 0.68239653 0.6887302 0.6858528 0.6785475 0.7152075 0.6851544 0.67853624 0.7157053 0.6762701 0.68422717 0.7010057 0.6871072 0.68421865 0.67951834 0.6853172 0.7121434 0.679271 0.71228117 0.675815 0.6856686 0.71496797 0.68516266 0.71462524 0.6758265 0.7025028 0.68472993 0.6932676 0.6855507 0.6864997 0.6796453 0.6831612 0.7139388 0.67905515 0.693106 0.70224977 0.69052345
0.34134135 0.6890956 0.6828941 0.67604065 0.6999146 0.6813391 0.69039154 0.67590904 0.70001507 0.6861087 0.67546844 0.68086046 0.6788042 0.7114906 0.685821 0.68219024 0.6885471 0.6856597 0.67832834 0.7151021 0.6849582 0.67831695 0.7156038 0.6760391 0.68402916 0.7008466 0.6869207 0.6840205 0.67929935 0.6851193 0.7120227 0.67905086 0.7121609 0.67558396 0.68547624 0.714864 0.6849665 0.71451783 0.67559546 0.7023506 0.68452996 0.6930929 0.68535596 0.6863062 0.6794268 0.68295884 0.71382916 0.6788363 0.6929306 0.7020971 0.6903478
0.34234235 0.6889145 0.68268824 0.6758098 0.69974947 0.68113124 0.690216 0.6756778 0.6998502 0.6859144 0.67523867 0.68064976 0.6785854 0.71136785 0.6856288 0.68198407 0.6883641 0.68546677 0.67810935 0.7149964 0.6847621 0.67809784 0.7155021 0.67580825 0.6838312 0.70068735 0.6867343 0.6838225 0.6790804 0.68492144 0.7119017 0.6788308 0.71204036 0.6753531 0.685284 0.7147599 0.68477046 0.7144102 0.6753646 0.7021982 0.6843301 0.6929182 0.68516123 0.68611264 0.6792084 0.68275666 0.71371925 0.67861754 0.6927551 0.70194435 0.69017226
0.34334335 0.68873346 0.6824825 0.67557913 0.6995841 0.6809235 0.6900405 0.6754467 0.69968516 0.68572015 0.6750091 0.6804392 0.6783667 0.7112448 0.68543667 0.681778 0.6881811 0.6852739 0.6778905 0.7148905 0.68456614 0.67787886 0.71540016 0.6755775 0.6836334 0.70052797 0.686548 0.6836246 0.6788616 0.6847237 0.7117805 0.6786109 0.71191955 0.67512244 0.68509185 0.71465546 0.6845745 0.71430236 0.67513394 0.7020457 0.6841304 0.6927435 0.6849666 0.6859192 0.67899007 0.6825546 0.7136091 0.6783989 0.6925796 0.7017914 0.6899968
0.34434435 0.68855244 0.6822767 0.6753485 0.6994186 0.6807159 0.6898651 0.6752157 0.69951993 0.68552595 0.67477965 0.68022865 0.67814815 0.71112156 0.6852446 0.68157196 0.68799824 0.68508106 0.67767173 0.71478426 0.68437016 0.67766005 0.71529794 0.675347 0.6834357 0.7003684 0.6863618 0.68342686 0.6786429 0.68452597 0.71165895 0.67839116 0.7117984 0.6748918 0.6848998 0.7145508 0.68437856 0.7141942 0.6749034 0.701893 0.6839307 0.6925688 0.6847721 0.6857258 0.67877185 0.6823526 0.7134987 0.6781804 0.6924041 0.7016383 0.6898213
0.34534535 0.6883714 0.68207103 0.675118 0.6992529 0.68050843 0.6896897 0.6749849 0.6993545 0.68533176 0.67455035 0.6800183 0.67792964 0.710998 0.68505263 0.6813661 0.68781537 0.68488836 0.6774531 0.71467775 0.6841743 0.67744136 0.7151954 0.6751164 0.68323797 0.70020866 0.68617564 0.6832291 0.6784243 0.6843283 0.7115371 0.6781715 0.7116771 0.6746614 0.6847079 0.7144459 0.68418264 0.7140858 0.67467296 0.7017401 0.6837311 0.69239396 0.6845776 0.6855324 0.6785537 0.6821507 0.7133881 0.677962 0.69222856 0.701485 0.68964595
0.34634635 0.68819046 0.6818654 0.67488766 0.69908696 0.680301 0.68951434 0.6747541 0.6991889 0.68513757 0.6743212 0.679808 0.67771125 0.7108742 0.6848607 0.6811602 0.68763256 0.68469566 0.6772346 0.714571 0.68397844 0.6772227 0.71509266 0.67488605 0.6830404 0.7000487 0.68598956 0.68303144 0.6782057 0.6841307 0.71141505 0.6779519 0.71155536 0.6744311 0.68451595 0.7143407 0.68398684 0.7139771 0.67444265 0.70158696 0.6835315 0.69221914 0.6843831 0.685339 0.6783356 0.68194896 0.7132771 0.6777437 0.6920529 0.70133144 0.6894705
0.34734735 0.6880095 0.68165976 0.67465734 0.69892085 0.68009365 0.6893389 0.6745234 0.699023 0.6849433 0.6740921 0.67959785 0.6774929 0.71075004 0.68466884 0.68095434 0.68744975 0.684503 0.6770162 0.7144639 0.6837826 0.6770042 0.7149896 0.6746557 0.68284285 0.69988847 0.68580353 0.6828338 0.67798716 0.68393314 0.71129256 0.6777324 0.71143335 0.67420083 0.68432415 0.7142352 0.683791 0.7138681 0.6742124 0.7014336 0.68333197 0.6920442 0.6841886 0.68514556 0.6781176 0.6817472 0.7131659 0.6775254 0.69187725 0.7011777 0.6892952
0.34834835 0.68782854 0.6814541 0.6744271 0.69875443 0.67988634 0.68916357 0.67429274 0.6988569 0.68474907 0.6738631 0.6793877 0.67727464 0.7106255 0.684477 0.6807485 0.68726695 0.68431044 0.6767978 0.7143565 0.6835867 0.67678577 0.71488625 0.6744254 0.6826453 0.6997281 0.6856175 0.6826362 0.67776865 0.6837356 0.7111698 0.6775129 0.711311 0.67397064 0.68413234 0.71412945 0.6835952 0.71375877 0.67398226 0.70128006 0.68313247 0.6918692 0.6839942 0.6849521 0.67789954 0.6815455 0.71305436 0.6773072 0.6917015 0.70102376 0.68911976
0.34934935 0.6876476 0.6812484 0.6741969 0.6985878 0.67967904 0.68898815 0.6740622 0.69869053 0.6845548 0.67363423 0.6791776 0.6770564 0.7105007 0.6842851 0.68054277 0.68708414 0.6841178 0.67657954 0.7142487 0.68339086 0.6765674 0.7147826 0.6741952 0.6824478 0.6995674 0.68543154 0.6824386 0.6775502 0.683538 0.7110467 0.6772935 0.7111883 0.67374057 0.68394053 0.71402335 0.6833993 0.7136491 0.6737522 0.7011263 0.6829329 0.6916941 0.6837997 0.6847586 0.6776815 0.68134385 0.7129425 0.677089 0.6915256 0.70086956 0.6889444
0.35035035 0.68746656 0.6810428 0.6739667 0.6984209 0.6794718 0.68881273 0.6738316 0.6985239 0.68436044 0.6734054 0.67896754 0.67683816 0.7103756 0.68409324 0.68033695 0.6869013 0.6839252 0.6763613 0.7141406 0.683195 0.67634904 0.7146785 0.6739649 0.68225026 0.6994065 0.6852455 0.6822411 0.6773317 0.68334043 0.7109232 0.6770741 0.71106523 0.6735105 0.6837487 0.7139169 0.68320346 0.7135391 0.6735221 0.7009722 0.6827334 0.6915189 0.68360513 0.68456507 0.67746353 0.6811422 0.7128303 0.6768708 0.69134957 0.7007151 0.6887689
0.35135135 0.68728554 0.68083704 0.6737366 0.6982537 0.67926455 0.68863726 0.6736011 0.698357 0.6841661 0.67317665 0.6787575 0.67661995 0.7102501 0.6839013 0.68013114 0.68671834 0.68373257 0.6761431 0.7140322 0.682999 0.6761307 0.7145742 0.6737347 0.6820528 0.6992453 0.6850595 0.6820435 0.6771132 0.6831428 0.71079934 0.6768547 0.71094185 0.6732804 0.6835569 0.71381015 0.68300754 0.71342874 0.6732921 0.7008178 0.68253386 0.69134355 0.6834106 0.6843715 0.6772455 0.68094057 0.7127178 0.67665267 0.69117343 0.70056045 0.68859345
0.35235235 0.6871044 0.6806313 0.6735064 0.6980862 0.6790573 0.68846166 0.67337054 0.69818974 0.6839716 0.67294794 0.67854744 0.67640173 0.7101242 0.6837094 0.6799253 0.68653536 0.6835399 0.6759249 0.71392334 0.6828031 0.67591244 0.7144695 0.67350453 0.6818552 0.69908386 0.68487346 0.68184584 0.67689466 0.68294513 0.7106751 0.6766353 0.71081805 0.6730504 0.6833651 0.7137031 0.6828116 0.71331805 0.6730621 0.7006632 0.68233424 0.691168 0.683216 0.68417776 0.67702746 0.6807389 0.7126049 0.6764345 0.6909971 0.7004055 0.6884179
0.35335335 0.6869232 0.6804254 0.6732762 0.69791836 0.67885005 0.68828607 0.67314 0.69802225 0.683777 0.67271924 0.6783374 0.6761835 0.7099979 0.68351746 0.6797194 0.6863524 0.6833472 0.67570674 0.7138141 0.68260705 0.67569417 0.7143644 0.67327434 0.6816576 0.6989221 0.6846874 0.6816482 0.67667615 0.68274736 0.7105505 0.6764159 0.71069384 0.6728204 0.68317324 0.7135956 0.6826156 0.71320695 0.67283213 0.70050836 0.68213457 0.6909924 0.6830213 0.6839839 0.6768094 0.6805373 0.7124916 0.67621636 0.6908207 0.7002502 0.6882423
0.35435435 0.68674195 0.68021953 0.673046 0.6977503 0.6786428 0.68811035 0.6729094 0.6978544 0.6835823 0.67249054 0.67812735 0.67596525 0.7098713 0.6833254 0.67951345 0.68616927 0.6831544 0.67548853 0.7137045 0.6824109 0.6754759 0.7142589 0.67304415 0.68146 0.69876003 0.6845013 0.6814505 0.6764575 0.6825496 0.7104255 0.6761965 0.71056926 0.6725904 0.6829814 0.7134878 0.6824195 0.7130955 0.6726021 0.70035315 0.6819349 0.6908166 0.6828265 0.68379 0.6765912 0.6803356 0.71237797 0.67599815 0.69064415 0.70009464 0.6880666
0.35535535 0.6865606 0.6800135 0.6728158 0.6975818 0.6784355 0.6879345 0.67267877 0.69768625 0.6833875 0.67226183 0.67791724 0.6757469 0.7097442 0.6831333 0.67930746 0.68598604 0.6829616 0.6752704 0.7135945 0.68221474 0.67525756 0.7141531 0.67281383 0.6812623 0.69859767 0.6843151 0.6812527 0.6762389 0.6823517 0.7103001 0.67597705 0.7104443 0.67236036 0.68278944 0.71337956 0.6822233 0.71298367 0.6723721 0.7001976 0.6817351 0.69064057 0.6826317 0.683596 0.67637306 0.6801339 0.71226394 0.67577994 0.69046736 0.6999388 0.6878908
0.35635635 0.6863791 0.67980736 0.6725855 0.6974131 0.67822814 0.68775856 0.67244816 0.69751775 0.68319255 0.6720332 0.6777071 0.6755286 0.7096167 0.68294114 0.6791014 0.68580276 0.6827687 0.6750521 0.7134841 0.6820184 0.67503923 0.71404684 0.6725835 0.68106455 0.698435 0.6841288 0.6810549 0.67602015 0.6821537 0.7101742 0.6757575 0.71031886 0.6721303 0.6825974 0.71327096 0.68202704 0.7128714 0.672142 0.7000418 0.68153524 0.69046444 0.6824367 0.6834019 0.6761548 0.67993206 0.7121495 0.6755616 0.6902904 0.6997826 0.68771493
0.35735735 0.68619746 0.67960113 0.6723552 0.697244 0.6780207 0.68758255 0.6722174 0.6973489 0.68299747 0.6718045 0.67749685 0.67531013 0.70948887 0.68274885 0.67889524 0.6856193 0.68257564 0.67483383 0.71337324 0.681822 0.67482084 0.7139402 0.6723532 0.68086666 0.69827205 0.68394244 0.680857 0.67580134 0.68195564 0.71004796 0.67553794 0.71019304 0.6719002 0.6824053 0.713162 0.68183064 0.71275866 0.67191195 0.69988555 0.6813353 0.69028807 0.6822416 0.6832076 0.6759364 0.67973024 0.7120347 0.6753432 0.69011325 0.6996261 0.6875389
0.35835835 0.6860157 0.6793948 0.67212474 0.6970745 0.67781323 0.68740636 0.67198664 0.6971797 0.6828022 0.6715757 0.67728657 0.6750916 0.70936054 0.68255645 0.67868894 0.6854358 0.6823825 0.6746155 0.71326196 0.6816254 0.6746024 0.71383315 0.6721227 0.6806687 0.6981087 0.683756 0.680659 0.6755824 0.68175745 0.70992124 0.6753183 0.7100668 0.6716701 0.6822131 0.7130526 0.6816341 0.71264553 0.6716818 0.699729 0.6811352 0.69011146 0.68204635 0.6830131 0.67571795 0.67952824 0.7119194 0.67512476 0.6899359 0.69946927 0.6873628
0.35935935 0.6858339 0.6791883 0.67189425 0.69690466 0.6776056 0.68723005 0.6717558 0.6970101 0.6826068 0.67134696 0.6770762 0.67487305 0.70923173 0.682364 0.67848253 0.68525213 0.6821893 0.6743972 0.71315026 0.6814288 0.6743839 0.7137256 0.6718922 0.68047065 0.697945 0.68356943 0.6804609 0.67536336 0.6815591 0.70979404 0.6750986 0.7099401 0.6714398 0.6820208 0.7129427 0.68143743 0.712532 0.67145157 0.69957215 0.68093497 0.6899347 0.68185097 0.6828185 0.6754994 0.67932624 0.7118038 0.67490625 0.6897583 0.6993121 0.6871865
0.36036035 0.68565184 0.67898166 0.67166364 0.6967344 0.6773979 0.68705356 0.6715248 0.69684017 0.6824112 0.6711181 0.67686576 0.67465436 0.7091025 0.68217134 0.678276 0.68506825 0.6819959 0.67417866 0.71303815 0.6812319 0.6741653 0.7136177 0.67166156 0.68027246 0.6977809 0.68338275 0.6802626 0.6751442 0.6813606 0.70966643 0.6748787 0.7098129 0.6712095 0.6818284 0.71283245 0.6812407 0.712418 0.67122126 0.6994149 0.68073463 0.68975765 0.68165547 0.6826237 0.6752807 0.6791241 0.7116877 0.67468756 0.6895805 0.69915456 0.68701005
0.36136135 0.6854696 0.67877483 0.6714329 0.69656384 0.67719007 0.6868769 0.67129374 0.6966698 0.6822154 0.6708892 0.6766552 0.6744355 0.7089728 0.6819786 0.67806935 0.6848843 0.68180245 0.6739601 0.7129255 0.6810349 0.6739466 0.7135093 0.6714308 0.6800741 0.6976165 0.68319595 0.68006426 0.6749249 0.681162 0.70953834 0.67465883 0.7096852 0.67097914 0.6816358 0.71272177 0.6810437 0.7123036 0.6709909 0.69925725 0.6805341 0.6895804 0.6814598 0.68242866 0.6750618 0.6789218 0.7115711 0.6744688 0.68940246 0.69899666 0.68683344
0.36236235 0.68528724 0.6785678 0.67120206 0.69639283 0.67698216 0.68670005 0.6710625 0.6964991 0.6820194 0.6706602 0.67644453 0.67421657 0.7088427 0.68178564 0.6778625 0.68470013 0.6816088 0.67374146 0.7128124 0.68083775 0.6737278 0.7134005 0.6711999 0.6798756 0.6974517 0.68300897 0.6798657 0.6747055 0.68096316 0.7094098 0.6744388 0.7095571 0.67074865 0.6814431 0.7126106 0.6808465 0.71218866 0.6707604 0.69909924 0.6803335 0.6894028 0.6812639 0.68223345 0.67484283 0.67871946 0.7114541 0.6742499 0.6892242 0.69883835 0.68665665
0.36336336 0.68510467 0.67836064 0.67097116 0.6962214 0.6767741 0.686523 0.6708312 0.6963279 0.6818232 0.67043114 0.6762337 0.6739975 0.70871204 0.6815926 0.6776556 0.68451583 0.68141496 0.67352265 0.7126988 0.68064046 0.67350894 0.71329117 0.67096895 0.679677 0.6972865 0.68282187 0.67966706 0.67448586 0.6807642 0.7092807 0.67421854 0.7094285 0.67051804 0.6812503 0.712499 0.6806492 0.71207327 0.6705298 0.6989408 0.6801327 0.6892251 0.6810678 0.68203807 0.67462367 0.6785169 0.7113366 0.67403084 0.6890456 0.6986797 0.6864797
0.36436436 0.6849219 0.6781533 0.67074 0.69604963 0.6765658 0.6863458 0.67059976 0.6961564 0.6816268 0.67020196 0.67602277 0.6737783 0.7085809 0.6813993 0.67744845 0.6843313 0.68122095 0.6733037 0.7125848 0.68044287 0.67328995 0.71318144 0.6707378 0.67947817 0.6971209 0.6826346 0.6794682 0.67426616 0.68056506 0.7091512 0.67399824 0.7092994 0.6702873 0.6810573 0.71238697 0.6804517 0.7119574 0.67029905 0.69878197 0.6799317 0.68904704 0.6808716 0.68184245 0.6744043 0.67831427 0.71121866 0.6738117 0.6888668 0.69852066 0.68630254
0.36536536 0.68473893 0.6779457 0.67050874 0.6958774 0.67635745 0.6861684 0.67036813 0.6959844 0.68143016 0.66997266 0.6758117 0.6735589 0.7084493 0.68120587 0.6772411 0.6841466 0.6810268 0.67308474 0.71247023 0.68024516 0.6730708 0.71307117 0.6705065 0.6792792 0.6969549 0.68244714 0.6792692 0.6740462 0.68036574 0.70902115 0.67377776 0.70916975 0.67005646 0.6808641 0.71227443 0.680254 0.71184105 0.67006814 0.6986227 0.67973053 0.6888687 0.68067515 0.6816465 0.6741848 0.6781115 0.7111002 0.6735923 0.68868774 0.69836116 0.68612516
0.36636636 0.68455577 0.6777379 0.67027736 0.6957047 0.67614895 0.6859907 0.6701364 0.695812 0.6812332 0.66974324 0.6756004 0.67333937 0.70831716 0.6810122 0.6770336 0.68396163 0.68083245 0.6728655 0.7123552 0.6800472 0.6728515 0.7129604 0.67027503 0.67908 0.6967885 0.6822595 0.67907 0.6738261 0.6801662 0.7088906 0.6735571 0.7090396 0.66982543 0.6806707 0.7121614 0.68005604 0.7117242 0.6698371 0.6984631 0.67952913 0.68869007 0.68047845 0.6814504 0.6739651 0.6779085 0.7109813 0.6733728 0.68850833 0.6982013 0.68594754
0.36736736 0.68437237 0.6775299 0.67004573 0.69553155 0.6759402 0.68581283 0.6699045 0.69563913 0.68103606 0.6695137 0.675389 0.6731196 0.7081845 0.6808184 0.6768259 0.6837765 0.68063784 0.67264616 0.7122396 0.679849 0.67263204 0.71284914 0.6700434 0.67888063 0.69662166 0.6820717 0.6788706 0.67360574 0.6799664 0.70875955 0.67333627 0.708909 0.6695943 0.68047714 0.7120479 0.67985785 0.7116069 0.669606 0.698303 0.67932755 0.6885112 0.6802815 0.6812541 0.6737452 0.6777053 0.71086186 0.6731531 0.6883287 0.698041 0.68576974
0.36836836 0.6841887 0.6773216 0.66981393 0.695358 0.6757313 0.68563473 0.6696723 0.6954658 0.68083864 0.669284 0.6751774 0.6728997 0.7080513 0.6806243 0.6766179 0.6835911 0.6804431 0.67242664 0.7121235 0.6796506 0.67241246 0.71273744 0.66981155 0.6786811 0.69645435 0.68188363 0.67867106 0.6733852 0.6797664 0.70862794 0.67311525 0.70877784 0.66936296 0.68028337 0.7119339 0.6796594 0.711489 0.6693746 0.69814247 0.6791258 0.68833196 0.6800844 0.6810574 0.6735251 0.6775019 0.71074194 0.6729332 0.6881487 0.69788027 0.6855917
0.36936936 0.6840048 0.6771131 0.66958195 0.69518393 0.6755222 0.68545634 0.66944003 0.695292 0.68064094 0.66905415 0.6749656 0.6726796 0.70791763 0.68043005 0.6764097 0.6834055 0.6802481 0.672207 0.7120069 0.67945194 0.67219263 0.71262515 0.66957957 0.6784813 0.6962866 0.6816954 0.6784712 0.6731645 0.6795662 0.7084958 0.6728941 0.7086461 0.66913146 0.6800894 0.7118194 0.67946076 0.7113707 0.6691431 0.6979815 0.6789237 0.68815243 0.679887 0.6808605 0.6733048 0.67729837 0.71062154 0.6727131 0.6879684 0.69771916 0.68541336
0.37037036 0.68382066 0.6769043 0.6693498 0.69500947 0.6753129 0.6852777 0.6692075 0.6951178 0.680443 0.66882414 0.67475367 0.67245924 0.7077834 0.6802355 0.67620134 0.6832197 0.6800529 0.6719871 0.71188974 0.67925304 0.6719727 0.7125124 0.66934735 0.67828125 0.6961185 0.68150693 0.6782712 0.6729435 0.67936575 0.7083631 0.6726727 0.70851386 0.6688998 0.6798952 0.7117044 0.67926186 0.7112518 0.6689114 0.69782007 0.6787215 0.6879726 0.67968935 0.6806633 0.6730842 0.6770946 0.71050054 0.6724928 0.6877878 0.6975575 0.68523484
0.37137136 0.68363625 0.6766953 0.6691174 0.69483453 0.67510337 0.68509877 0.6689748 0.6949431 0.68024474 0.668594 0.6745415 0.6722387 0.70764863 0.6800408 0.6759927 0.6830336 0.6798574 0.67176706 0.7117721 0.67905384 0.6717525 0.71239907 0.6691149 0.678081 0.69594985 0.6813182 0.6780709 0.6727223 0.679165 0.70822996 0.6724511 0.70838106 0.66866785 0.67970085 0.71158886 0.6790627 0.71113235 0.6686795 0.6976582 0.678519 0.6877924 0.67949146 0.6804658 0.6728634 0.6768906 0.71037906 0.67227226 0.6876068 0.6973955 0.68505603
0.37237236 0.68345153 0.67648596 0.66888475 0.69465905 0.6748936 0.6849196 0.6687418 0.69476783 0.68004614 0.66836363 0.67432904 0.67201793 0.7075133 0.6798458 0.6757838 0.6828472 0.6796617 0.6715468 0.7116538 0.6788544 0.67153215 0.7122852 0.66888225 0.67788047 0.69578075 0.6811293 0.6778704 0.6725008 0.678964 0.70809615 0.6722293 0.7082477 0.6684358 0.6795062 0.7114728 0.6788633 0.7110124 0.6684474 0.6974959 0.67831624 0.6876119 0.6792933 0.68026805 0.67264235 0.6766864 0.71025705 0.6720515 0.68742555 0.69723296 0.6848769
0.37337336 0.6832666 0.6762764 0.6686519 0.69448316 0.6746837 0.6847402 0.66850865 0.6945922 0.6798473 0.6681331 0.67411643 0.6717969 0.7073774 0.67965055 0.67557466 0.6826605 0.6794657 0.67132634 0.71153504 0.6786547 0.67131156 0.71217084 0.6686493 0.67767966 0.6956112 0.6809401 0.67766964 0.6722791 0.6787628 0.70796186 0.6720072 0.7081138 0.6682035 0.6793113 0.7113563 0.67866355 0.7108919 0.6682151 0.69733304 0.6781132 0.68743104 0.6790948 0.6800699 0.67242104 0.67648196 0.71013445 0.6718305 0.6872439 0.69707 0.68469757
0.37437436 0.68308127 0.67606646 0.66841877 0.69430673 0.67447346 0.6845604 0.66827524 0.694416 0.6796481 0.6679023 0.6739036 0.67157567 0.70724094 0.67945504 0.67536527 0.6824736 0.67926943 0.6711056 0.71141565 0.67845464 0.6710907 0.71205586 0.6684162 0.6774786 0.6954411 0.68075067 0.67746866 0.6720571 0.6785613 0.7078269 0.67178494 0.7079793 0.66797096 0.67911613 0.71123916 0.6784635 0.71077085 0.6679825 0.6971697 0.6779099 0.68724984 0.678896 0.6798715 0.6721995 0.6762773 0.71001136 0.6716093 0.6870619 0.6969065 0.68451786
0.3753754 0.6828957 0.6758563 0.6681854 0.6941298 0.674263 0.68438035 0.6680416 0.6942393 0.67944854 0.6676713 0.6736905 0.6713542 0.7071039 0.67925924 0.6751555 0.6822864 0.6790729 0.6708847 0.7112958 0.6782543 0.6708697 0.7119404 0.66818285 0.6772773 0.6952706 0.68056095 0.6772674 0.6718348 0.67835945 0.7076915 0.67156243 0.70784426 0.6677382 0.67892075 0.7111215 0.67826325 0.71064925 0.66774976 0.6970059 0.67770636 0.6870682 0.67869693 0.6796727 0.67197764 0.67607236 0.7098877 0.67138773 0.6868796 0.6967426 0.6843379
0.3763764 0.6827098 0.67564577 0.6679518 0.69395244 0.6740523 0.6842 0.6678077 0.6940621 0.6792487 0.6674402 0.6734771 0.6711324 0.7069663 0.67906314 0.67494553 0.68209887 0.6788761 0.67066354 0.71117526 0.6780537 0.6706484 0.71182436 0.6679492 0.67707574 0.6950996 0.6803709 0.6770658 0.6716123 0.6781573 0.7075554 0.67133963 0.7077086 0.6675052 0.67872506 0.7110033 0.6780626 0.71052706 0.6675167 0.69684166 0.6775025 0.6868863 0.67849755 0.67947364 0.6717555 0.67586714 0.70976347 0.671166 0.6866968 0.69657815 0.68415767
0.3773774 0.68252367 0.67543495 0.66771793 0.69377446 0.6738413 0.6840193 0.6675735 0.69388443 0.6790485 0.66720873 0.67326355 0.67091036 0.7068281 0.6788668 0.67473525 0.68191105 0.678679 0.67044216 0.7110542 0.67785275 0.6704269 0.7117078 0.6677153 0.67687386 0.69492805 0.68018067 0.6768639 0.67138946 0.6779549 0.7074188 0.6711166 0.70757234 0.667272 0.67852914 0.7108845 0.67786163 0.7104043 0.6672835 0.6966769 0.67729837 0.686704 0.6782979 0.6792742 0.6715331 0.6756617 0.7096387 0.670944 0.6865137 0.6964132 0.68397707
0.3783784 0.68233716 0.67522377 0.6674838 0.69359607 0.67363006 0.68383837 0.667339 0.6937062 0.6788479 0.6669771 0.6730497 0.67068803 0.7066893 0.67867017 0.67452466 0.68172294 0.6784816 0.6702205 0.71093255 0.67765146 0.6702051 0.7115906 0.6674811 0.6766717 0.69475603 0.67999005 0.6766618 0.67116636 0.6777522 0.70728153 0.67089325 0.7074355 0.66703844 0.6783329 0.7107652 0.6776604 0.71028095 0.6670499 0.6965116 0.6770939 0.68652123 0.67809784 0.6790744 0.67131037 0.6754559 0.70951337 0.67072165 0.68633026 0.6962478 0.68379617
0.3793794 0.6821503 0.6750123 0.6672494 0.6934171 0.6734185 0.68365705 0.6671043 0.6935275 0.67864704 0.66674525 0.6728355 0.6704654 0.70654994 0.67847323 0.6743138 0.68153447 0.6782839 0.6699986 0.7108103 0.6774498 0.6699831 0.7114728 0.6672467 0.6764692 0.6945835 0.6797992 0.6764593 0.6709429 0.6775491 0.7071437 0.6706697 0.70729804 0.6668047 0.6781364 0.7106453 0.67745876 0.71015704 0.6668161 0.69634587 0.6768892 0.6863381 0.6778975 0.67887425 0.6710873 0.67524993 0.7093874 0.670499 0.6861464 0.6960819 0.68361497
0.3803804 0.68196315 0.67480046 0.66701466 0.6932376 0.6732067 0.6834754 0.6668693 0.6933482 0.67844576 0.6665131 0.6726211 0.6702425 0.70640993 0.67827594 0.67410254 0.6813457 0.67808586 0.6697764 0.7106875 0.6772479 0.66976076 0.7113545 0.6670119 0.67626643 0.69441044 0.679608 0.6762566 0.67071915 0.67734575 0.70700526 0.6704458 0.70716 0.66657066 0.67793953 0.71052486 0.6772569 0.7100326 0.66658205 0.6961795 0.6766841 0.68615466 0.6776968 0.67867374 0.670864 0.67504364 0.70926094 0.6702761 0.6859621 0.6959154 0.6834334
0.3813814 0.6817756 0.6745883 0.66677964 0.6930576 0.6729946 0.6832934 0.66663396 0.6931684 0.67824405 0.6662807 0.6724064 0.67001927 0.7062693 0.67807835 0.673891 0.6811566 0.6778875 0.66955394 0.7105641 0.67704564 0.6695382 0.7112356 0.6667769 0.6760633 0.6942369 0.67941654 0.6760535 0.6704951 0.6771421 0.7068662 0.6702216 0.70702136 0.6663363 0.6777424 0.7104038 0.6770546 0.7099075 0.6663477 0.6960127 0.6764787 0.6859707 0.6774958 0.6784729 0.67064035 0.674837 0.7091338 0.6700529 0.68577737 0.69574845 0.6832515
0.3823824 0.68158776 0.6743758 0.6665443 0.692877 0.6727822 0.6831111 0.6663983 0.6929881 0.67804205 0.66604805 0.6721914 0.66979575 0.7061281 0.67788047 0.6736791 0.6809671 0.67768884 0.6693312 0.71044004 0.676843 0.6693153 0.7111161 0.6665416 0.67585987 0.6940627 0.6792247 0.6758501 0.6702707 0.67693806 0.70672655 0.6699971 0.70688206 0.6661017 0.677545 0.7102822 0.6768519 0.70978177 0.666113 0.6958453 0.676273 0.6857864 0.6772944 0.6782716 0.67041636 0.6746301 0.70900613 0.66982937 0.6855923 0.69558096 0.6830692
0.3833834 0.6813995 0.67416286 0.66630864 0.6926959 0.67256945 0.6829283 0.6661624 0.6928072 0.67783964 0.6658151 0.67197603 0.6695719 0.7059863 0.6776822 0.6734669 0.68077725 0.6774898 0.6691082 0.7103154 0.67664 0.6690921 0.710996 0.6663059 0.6756561 0.69388807 0.67903256 0.67564636 0.6700459 0.6767337 0.70658624 0.6697723 0.70674217 0.6658668 0.67734724 0.71015996 0.6766489 0.70965546 0.66587806 0.69567746 0.6760669 0.68560165 0.6770926 0.6780699 0.670192 0.6744229 0.70887786 0.6696055 0.68540674 0.6954129 0.6828866
0.3843844 0.681211 0.6739496 0.66607267 0.69251424 0.67235637 0.6827453 0.6659261 0.69262576 0.6776368 0.6655819 0.67176044 0.6693477 0.70584387 0.6774837 0.6732543 0.6805871 0.6772905 0.6688849 0.7101902 0.6764366 0.66886866 0.7108753 0.6660699 0.675452 0.6937129 0.6788401 0.67544234 0.66982085 0.67652893 0.70644534 0.6695472 0.7066016 0.6656316 0.6771491 0.7100372 0.67644554 0.70952857 0.6656428 0.695509 0.67586046 0.6854165 0.6768905 0.6778678 0.66996735 0.6742154 0.708749 0.6693813 0.68522084 0.6952443 0.6827037
0.3853854 0.68102205 0.673736 0.6658364 0.692332 0.672143 0.6825619 0.6656895 0.6924437 0.6774336 0.66534835 0.6715445 0.6691232 0.7057008 0.6772847 0.6730414 0.68039656 0.6770908 0.66866124 0.7100643 0.6762329 0.6686449 0.710754 0.6658336 0.6752475 0.6935371 0.6786473 0.6752379 0.66959536 0.6763239 0.7063038 0.6693218 0.7064604 0.66539603 0.6769507 0.7099138 0.6762418 0.7094011 0.66540724 0.69534 0.6756537 0.6852309 0.67668796 0.67766535 0.6697423 0.67400753 0.7086195 0.6691568 0.68503445 0.6950752 0.68252033
0.3863864 0.68083274 0.67352194 0.66559976 0.6921492 0.6719293 0.68237805 0.6654526 0.69226116 0.67723 0.6651146 0.6713282 0.66889834 0.7055571 0.67708546 0.67282814 0.6802057 0.6768908 0.6684373 0.7099378 0.6760287 0.66842085 0.710632 0.66559696 0.6750427 0.6933608 0.6784541 0.67503315 0.6693696 0.67611843 0.7061616 0.66909605 0.7063186 0.6651602 0.6767519 0.70978975 0.6760377 0.7092729 0.6651714 0.69517046 0.67544657 0.6850449 0.67648506 0.6774625 0.6695169 0.6737994 0.7084894 0.66893196 0.68484765 0.6949056 0.6823366
0.3873874 0.680643 0.6733075 0.6653628 0.6919659 0.67171526 0.6821939 0.6652153 0.69207805 0.6770259 0.66488045 0.6711116 0.66867316 0.70541275 0.67688584 0.67261446 0.68001443 0.67669034 0.668213 0.7098107 0.6758242 0.66819644 0.71050954 0.66536 0.6748375 0.69318396 0.67826056 0.674828 0.6691434 0.6759126 0.7060188 0.66887 0.70617616 0.664924 0.67655283 0.7096651 0.6758332 0.7091442 0.6649352 0.69500035 0.675239 0.6848584 0.6762818 0.6772592 0.66929114 0.67359084 0.7083587 0.6687067 0.6846604 0.69473535 0.6821525
0.3883884 0.68045294 0.67309266 0.6651254 0.691782 0.67150086 0.68200934 0.6649777 0.69189435 0.6768215 0.664646 0.6708946 0.66844755 0.7052678 0.67668587 0.6724004 0.67982274 0.6764896 0.6679884 0.7096829 0.6756193 0.66797173 0.71038634 0.6651227 0.674632 0.6930065 0.6780667 0.67462254 0.6689169 0.67570645 0.70587534 0.66864353 0.7060331 0.6646875 0.67635334 0.7095399 0.6756283 0.7090148 0.6646986 0.6948297 0.6750312 0.68467146 0.6760781 0.6770555 0.66906506 0.673382 0.70822734 0.6684812 0.6844727 0.6945646 0.68196803
0.3893894 0.6802625 0.67287743 0.6648877 0.69159746 0.6712861 0.6818244 0.6647398 0.69171005 0.6766166 0.6644113 0.67067736 0.66822165 0.7051222 0.6764855 0.672186 0.6796307 0.6762885 0.66776353 0.7095545 0.67541397 0.66774666 0.7102626 0.664885 0.67442614 0.69282854 0.6778724 0.67441666 0.66868997 0.6754999 0.7057312 0.66841674 0.70588934 0.66445065 0.67615354 0.70941406 0.67542297 0.7088847 0.66446173 0.6946585 0.6748229 0.6844841 0.675874 0.67685133 0.6688385 0.67317283 0.7080954 0.66825527 0.6842845 0.6943932 0.68178314
0.3903904 0.68007165 0.67266184 0.6646497 0.6914124 0.671071 0.681639 0.6645014 0.6915252 0.67641133 0.6641762 0.67045975 0.6679954 0.70497596 0.67628473 0.6719712 0.67943823 0.67608696 0.6675382 0.7094255 0.6752083 0.66752124 0.7101382 0.6646469 0.67421985 0.69264996 0.6776778 0.6742104 0.66846263 0.67529297 0.70558643 0.6681896 0.7057449 0.6642135 0.6759533 0.7092876 0.6752173 0.70875406 0.66422457 0.69448674 0.6746143 0.68429625 0.67566955 0.67664677 0.66861165 0.67296326 0.7079628 0.66802895 0.68409586 0.6942213 0.6815979
0.3913914 0.6798804 0.6724458 0.6644113 0.6912267 0.6708555 0.6814533 0.6642628 0.6913398 0.6762056 0.66394085 0.6702418 0.6677687 0.70482904 0.6760836 0.671756 0.6792454 0.6758851 0.6673126 0.7092958 0.67500216 0.6672955 0.71001315 0.6644085 0.6740132 0.69247085 0.6774828 0.67400384 0.66823494 0.67508566 0.705441 0.66796213 0.70559984 0.66397595 0.67575276 0.70916045 0.67501116 0.70862275 0.663987 0.69431436 0.6744053 0.68410796 0.67546463 0.6764417 0.6683844 0.67275333 0.7078296 0.6678023 0.6839068 0.6940488 0.6814122
0.3923924 0.6796887 0.6722293 0.66417253 0.6910405 0.6706397 0.68126714 0.6640237 0.69115376 0.6759994 0.66370517 0.67002344 0.6675417 0.70468146 0.6758821 0.67154044 0.6790522 0.6756828 0.66708666 0.70916545 0.67479557 0.66706944 0.7098875 0.6641697 0.6738062 0.69229114 0.6772874 0.67379683 0.6680069 0.67487794 0.7052949 0.66773427 0.7054541 0.663738 0.67555183 0.7090327 0.6748046 0.7084908 0.66374904 0.6941414 0.6741958 0.6839192 0.6752593 0.6762363 0.6681567 0.67254305 0.7076957 0.66757524 0.68371725 0.6938758 0.68122613
0.3933934 0.67949665 0.6720124 0.66393334 0.69085366 0.6704235 0.6810805 0.66378427 0.6909671 0.67579275 0.6634691 0.66980475 0.6673143 0.7045333 0.6756802 0.67132443 0.6788585 0.6754801 0.6668604 0.7090345 0.6745886 0.666843 0.7097612 0.6639306 0.67359877 0.69211084 0.67709166 0.67358947 0.66777843 0.6746698 0.70514816 0.6675061 0.7053077 0.6634998 0.6753505 0.7089044 0.6745976 0.7083582 0.6635108 0.6939679 0.673986 0.68372995 0.67505354 0.67603034 0.6679286 0.6723324 0.70756125 0.6673478 0.68352723 0.69370216 0.68103963
0.3943944 0.6793041 0.67179507 0.6636938 0.6906662 0.6702069 0.68089354 0.6635444 0.69077986 0.6755857 0.6632327 0.66958565 0.6670865 0.7043844 0.6754779 0.671108 0.67866445 0.67527705 0.6666337 0.7089029 0.6743812 0.6666162 0.70963424 0.66369104 0.67339087 0.69192994 0.6768955 0.6733816 0.6675495 0.67446125 0.7050007 0.6672775 0.7051606 0.6632612 0.6751488 0.7087754 0.6743902 0.70822495 0.66327214 0.6937938 0.67377585 0.6835402 0.6748473 0.675824 0.6677001 0.6721214 0.7074261 0.66712 0.68333673 0.69352794 0.6808527
0.3953954 0.67911124 0.6715773 0.6634539 0.6904782 0.6699899 0.68070614 0.66330427 0.69059205 0.67537814 0.66299593 0.66936624 0.6668583 0.70423484 0.6752752 0.67089117 0.67847 0.6750736 0.6664067 0.7087706 0.67417336 0.666389 0.7095067 0.6634511 0.6731826 0.69174844 0.6766989 0.6731734 0.6673202 0.67425233 0.70485264 0.6670485 0.7050129 0.66302216 0.67494667 0.70864576 0.67418236 0.7080911 0.6630331 0.6936191 0.6735652 0.68335 0.6746407 0.67561716 0.6674712 0.67191 0.7072903 0.6668918 0.6831457 0.6933532 0.6806654
0.3963964 0.6789179 0.67135906 0.66321355 0.69028956 0.66977257 0.6805183 0.66306365 0.69040364 0.6751701 0.6627589 0.6691464 0.66662973 0.70408463 0.67507213 0.67067397 0.6782751 0.6748697 0.66617924 0.70863765 0.6739651 0.6661615 0.7093784 0.66321075 0.67297393 0.69156635 0.6765019 0.6729648 0.6670905 0.67404294 0.70470387 0.66681916 0.7048645 0.6627828 0.6747442 0.70851547 0.6739741 0.7079565 0.6627937 0.6934438 0.6733542 0.68315935 0.67443365 0.6754098 0.6672419 0.6716982 0.70715386 0.66666317 0.68295425 0.69317776 0.68047756
0.3973974 0.6787241 0.6711404 0.6629728 0.6901003 0.66955477 0.68033004 0.66282266 0.6902146 0.6749617 0.6625214 0.66892624 0.66640073 0.7039338 0.6748686 0.6704563 0.6780798 0.67466545 0.6659515 0.708504 0.67375636 0.66593355 0.70924956 0.66297 0.67276484 0.69138366 0.6763046 0.67275584 0.66686034 0.6738332 0.70455444 0.66658944 0.7047154 0.662543 0.67454123 0.7083845 0.67376536 0.70782125 0.66255397 0.6932678 0.67314273 0.68296814 0.6742261 0.675202 0.6670121 0.671486 0.70701677 0.66643417 0.68276227 0.69300175 0.6802894
0.3983984 0.6785299 0.67092127 0.6627317 0.6899104 0.6693366 0.6801413 0.66258126 0.6900249 0.6747527 0.6622836 0.66870564 0.6661713 0.70378226 0.6746647 0.67023814 0.677884 0.67446077 0.6657233 0.70836973 0.6735472 0.6657052 0.70912 0.66272885 0.6725553 0.6912004 0.67610675 0.6725464 0.66662973 0.67362297 0.7044043 0.6663593 0.7045656 0.66230285 0.6743379 0.7082529 0.6735562 0.70768535 0.66231376 0.69309133 0.6729309 0.68277645 0.67401814 0.67499375 0.66678196 0.6712734 0.706879 0.66620475 0.6825698 0.69282514 0.68010074
0.3993994 0.6783353 0.6707017 0.6624901 0.68972 0.66911805 0.67995214 0.66233945 0.68983465 0.6745433 0.66204536 0.6684846 0.6659415 0.70363003 0.6744603 0.6700196 0.67768776 0.67425567 0.66549474 0.7082348 0.6733376 0.6654765 0.7089898 0.6624873 0.6723454 0.6910165 0.67590857 0.6723365 0.66639876 0.6734123 0.70425344 0.6661288 0.70441514 0.6620623 0.6741342 0.7081207 0.6733466 0.7075488 0.6620732 0.69291425 0.6727186 0.6825843 0.6738097 0.674785 0.6665513 0.67106044 0.7067406 0.6659749 0.68237686 0.692648 0.6799116
0.4004004 0.6781402 0.6704817 0.6622482 0.6895288 0.66889906 0.67976254 0.6620972 0.68964374 0.6743334 0.6618068 0.66826326 0.6657112 0.70347714 0.6742555 0.66980064 0.6774911 0.6740501 0.6652658 0.7080991 0.6731275 0.66524744 0.7088589 0.66224533 0.672135 0.69083196 0.6757099 0.6721262 0.6661673 0.67320126 0.7041019 0.6658979 0.704264 0.66182137 0.67393005 0.7079878 0.67313653 0.7074116 0.6618323 0.6927365 0.6725059 0.6823916 0.6736008 0.6745758 0.66632026 0.67084706 0.70660156 0.66574466 0.6821834 0.6924702 0.67972213
0.4014014 0.67794466 0.6702612 0.66200584 0.68933713 0.66867965 0.6795725 0.66185457 0.68945223 0.674123 0.66156787 0.66804147 0.6654805 0.70332354 0.6740503 0.66958123 0.6772941 0.67384416 0.66503644 0.7079628 0.67291695 0.66501796 0.7087274 0.6620029 0.6719242 0.6906469 0.6755108 0.6719155 0.6659354 0.6729897 0.70394975 0.6656666 0.7041122 0.66158 0.6737255 0.7078543 0.67292595 0.70727366 0.6615909 0.69255817 0.67229277 0.6821984 0.67339146 0.6743661 0.66608876 0.67063326 0.70646185 0.665514 0.6819894 0.69229174 0.6795322
0.4024024 0.6777487 0.67004025 0.661763 0.6891448 0.66845983 0.679382 0.66161144 0.6892601 0.6739121 0.6613285 0.6678193 0.6652494 0.7031693 0.67384464 0.66936135 0.67709655 0.67363775 0.66480666 0.70782584 0.6727059 0.66478807 0.7085952 0.66176015 0.67171293 0.69046116 0.6753113 0.6717043 0.66570306 0.67277783 0.70379686 0.66543484 0.70395964 0.6613382 0.6735205 0.70772004 0.67271495 0.70713514 0.6613491 0.69237924 0.6720792 0.6820047 0.6731816 0.6741559 0.66585684 0.67041904 0.7063214 0.6652829 0.6817949 0.69211274 0.67934173
0.4034034 0.6775522 0.6698188 0.6615198 0.6889518 0.66823953 0.67919105 0.66136795 0.68906736 0.67370075 0.66108876 0.6675967 0.66501784 0.7030144 0.6736385 0.66914105 0.67689854 0.67343086 0.66457653 0.7076882 0.6724944 0.66455775 0.70846236 0.6615169 0.6715012 0.6902748 0.6751114 0.6714927 0.6654703 0.6725654 0.70364326 0.6652027 0.70380646 0.66109604 0.67331505 0.70758516 0.6725035 0.70699584 0.66110694 0.6921997 0.67186517 0.6818105 0.6729713 0.6739452 0.66562444 0.6702044 0.70618033 0.66505134 0.6815999 0.6919331 0.6791508
0.4044044 0.67735535 0.6695969 0.66127616 0.6887582 0.6680189 0.67899966 0.66112405 0.68887395 0.6734889 0.6608486 0.6673737 0.66478586 0.70285875 0.673432 0.6689203 0.6767001 0.6732236 0.664346 0.7075498 0.67228246 0.6643271 0.70832884 0.6612732 0.6712891 0.69008785 0.674911 0.6712806 0.66523707 0.67235255 0.703489 0.66497016 0.70365256 0.66085345 0.6731092 0.7074496 0.6722915 0.7068559 0.66086435 0.6920195 0.6716507 0.68161577 0.67276055 0.673734 0.66539156 0.66998935 0.7060386 0.6648194 0.6814044 0.69175285 0.6789595
0.4054054 0.677158 0.6693745 0.6610321 0.688564 0.6677978 0.67880774 0.6608797 0.68867993 0.67327654 0.66060805 0.6671503 0.66455346 0.7027024 0.673225 0.668699 0.67650115 0.67301583 0.66411495 0.7074108 0.67207 0.66409594 0.7081946 0.6610291 0.6710765 0.6899002 0.6747102 0.67106813 0.66500336 0.6721393 0.70333403 0.66473716 0.70349795 0.6606104 0.6729029 0.7073134 0.6720791 0.7067153 0.6606213 0.69183874 0.67143583 0.6814205 0.67254925 0.6735223 0.6651583 0.6697739 0.7058962 0.66458696 0.6812083 0.691572 0.6787677
0.4064064 0.6769602 0.6691516 0.6607875 0.68836915 0.66757625 0.6786154 0.6606348 0.68848526 0.67306364 0.66036713 0.66692644 0.6643206 0.7025454 0.67301756 0.6684773 0.6763018 0.6728077 0.66388357 0.7072711 0.6718571 0.66386443 0.7080598 0.66078454 0.67086345 0.68971205 0.6745089 0.6708552 0.6647692 0.6719255 0.70317835 0.66450375 0.7033426 0.66036695 0.6726962 0.70717657 0.6718662 0.706574 0.66037786 0.6916573 0.6712205 0.68122476 0.67233753 0.6733101 0.66492444 0.669558 0.7057531 0.66435415 0.68101174 0.6913905 0.67857546
0.4074074 0.67676187 0.66892827 0.66054255 0.68817365 0.6673542 0.6784226 0.6603896 0.68828994 0.67285025 0.6601258 0.66670215 0.6640873 0.7023877 0.67280966 0.66825515 0.6761019 0.672599 0.66365176 0.7071307 0.6716437 0.66363245 0.7079242 0.6605395 0.67064995 0.6895232 0.6743072 0.67064184 0.66453457 0.67171127 0.703022 0.6642699 0.70318663 0.66012305 0.672489 0.707039 0.6716528 0.706432 0.66013396 0.6914752 0.67100465 0.6810284 0.6721253 0.6730974 0.6646902 0.6693416 0.7056093 0.6641208 0.6808147 0.6912084 0.6783827
0.4084084 0.6765631 0.6687044 0.6602971 0.6879775 0.66713184 0.6782293 0.6601439 0.688094 0.67263633 0.65988404 0.6664775 0.6638535 0.7022293 0.6726013 0.6680325 0.67590165 0.6723899 0.6634195 0.7069896 0.6714298 0.66340005 0.707788 0.66029406 0.67043597 0.68933374 0.67410505 0.670428 0.6642995 0.67149657 0.70286494 0.6640356 0.70302993 0.65987873 0.6722813 0.7069008 0.67143893 0.70628935 0.6598897 0.6912926 0.6707884 0.6808316 0.67191255 0.6728841 0.6644555 0.66912484 0.70546484 0.6638871 0.68061703 0.69102573 0.6781895
0.4094094 0.6763638 0.66848004 0.6600512 0.6877807 0.666909 0.6780355 0.65989774 0.68789744 0.67242193 0.65964186 0.6662524 0.6636193 0.70207024 0.6723925 0.6678094 0.67570084 0.6721804 0.6631868 0.7068478 0.6712154 0.66316724 0.7076511 0.6600481 0.67022157 0.68914366 0.67390245 0.67021364 0.66406393 0.67128146 0.7027072 0.66380095 0.7028726 0.65963393 0.67207325 0.70676184 0.6712246 0.706146 0.6596449 0.69110924 0.6705717 0.6806342 0.67169935 0.67267036 0.6642203 0.66890764 0.7053197 0.66365284 0.68041885 0.6908424 0.67799586
0.4104104 0.6761641 0.6682552 0.65980494 0.68758327 0.66668564 0.67784125 0.65965116 0.6877002 0.672207 0.6593993 0.6660268 0.6633846 0.70191044 0.6721832 0.6675858 0.67549956 0.67197037 0.6629537 0.7067053 0.67100054 0.662934 0.7075135 0.6598018 0.67000663 0.688953 0.6736994 0.6699989 0.6638279 0.6710658 0.7025487 0.6635658 0.70271444 0.6593888 0.67186475 0.7066223 0.6710097 0.70600194 0.65939975 0.6909253 0.6703545 0.6804363 0.6714856 0.6724561 0.6639846 0.66868997 0.7051739 0.6634182 0.6802202 0.6906584 0.67780167
0.4114114 0.6759639 0.66802984 0.6595581 0.6873852 0.6664619 0.6776465 0.6594041 0.6875023 0.6719915 0.6591562 0.66580075 0.6631495 0.7017499 0.67197347 0.66736174 0.6752978 0.6717599 0.66272014 0.7065621 0.6707852 0.6627003 0.7073752 0.65955496 0.6697913 0.68876165 0.6734958 0.66978365 0.6635914 0.67084974 0.70238954 0.6633302 0.70255566 0.6591431 0.6716557 0.70648205 0.67079437 0.7058572 0.6591541 0.69074076 0.6701368 0.6802379 0.6712713 0.67224133 0.66374844 0.6684718 0.7050274 0.66318303 0.6800209 0.6904738 0.67760706
0.4124124 0.6757632 0.667804 0.6593109 0.6871865 0.6662376 0.67745125 0.65915656 0.68730384 0.6717756 0.6589128 0.6655743 0.66291386 0.70158875 0.67176324 0.6671372 0.67509556 0.67154896 0.66248614 0.7064182 0.6705693 0.66246617 0.7072363 0.65930766 0.66957545 0.68856966 0.67329186 0.66956794 0.6633544 0.67063314 0.7022297 0.66309416 0.70239615 0.65889704 0.67144626 0.70634115 0.6705785 0.7057118 0.658908 0.6905555 0.6699187 0.68003887 0.6710566 0.672026 0.6635118 0.66825324 0.70488024 0.6629474 0.6798212 0.6902886 0.6774119
0.4134134 0.675562 0.6675777 0.65906316 0.68698716 0.66601294 0.6772555 0.6589086 0.68710464 0.67155904 0.65866894 0.66534746 0.66267776 0.70142686 0.67155254 0.66691214 0.67489284 0.67133754 0.6622517 0.7062736 0.67035294 0.6622316 0.70709664 0.6590599 0.66935915 0.6883771 0.6730874 0.66935176 0.66311693 0.6704161 0.7020691 0.6628577 0.70223594 0.65865046 0.6712364 0.7061995 0.6703621 0.7055657 0.6586615 0.69036967 0.66970015 0.6798394 0.67084134 0.67181015 0.6632747 0.66803426 0.70473236 0.6627114 0.67962086 0.69010276 0.67721635
0.4144144 0.6753603 0.66735077 0.65881497 0.6867871 0.66578776 0.67705935 0.6586602 0.68690485 0.671342 0.6584247 0.66512007 0.66244125 0.70126426 0.67134136 0.6666866 0.67468965 0.67112565 0.66201687 0.70612836 0.67013603 0.6619966 0.70695627 0.6588116 0.66914237 0.68818384 0.6728825 0.6691351 0.66287893 0.67019856 0.7019078 0.6626207 0.702075 0.65840346 0.671026 0.70605725 0.6701453 0.7054189 0.6584145 0.69018316 0.66948104 0.6796393 0.67062557 0.6715938 0.66303706 0.6678148 0.70458376 0.6624748 0.67942 0.68991625 0.67702025
0.4154154 0.67515814 0.6671234 0.6585663 0.6865865 0.66556215 0.6768626 0.65841126 0.6867044 0.6711244 0.65817994 0.6648923 0.6622042 0.70110095 0.67112976 0.6664606 0.674486 0.6709133 0.66178155 0.7059824 0.66991866 0.6617611 0.7068153 0.65856296 0.6689251 0.68798995 0.6726771 0.66891795 0.6626405 0.6699805 0.7017458 0.6623834 0.70191336 0.65815604 0.6708151 0.7059143 0.6699279 0.70527136 0.65816706 0.689996 0.6692615 0.6794387 0.6704093 0.6713768 0.66279894 0.66759485 0.7044345 0.6622378 0.6792186 0.68972915 0.6768237
0.4164164 0.6749555 0.6668955 0.65831715 0.68638515 0.6653361 0.6766654 0.6581619 0.68650323 0.6709063 0.6579348 0.66466403 0.66196674 0.7009369 0.67091763 0.6662341 0.6742818 0.67070043 0.66154575 0.7058357 0.6697008 0.6615252 0.70667356 0.65831375 0.6687074 0.68779546 0.6724712 0.66870034 0.66240156 0.669762 0.7015831 0.6621455 0.70175105 0.65790814 0.6706038 0.7057707 0.66971 0.7051232 0.65791917 0.68980825 0.6690415 0.67923754 0.67019254 0.6711594 0.6625603 0.66737443 0.70428455 0.6620003 0.6790167 0.68954146 0.67662656
0.4174174 0.67475235 0.6666671 0.6580675 0.6861832 0.6651095 0.6764677 0.657912 0.68630147 0.6706876 0.6576892 0.6644354 0.66172874 0.7007722 0.670705 0.66600704 0.67407715 0.6704871 0.66130954 0.7056883 0.66948235 0.66128886 0.70653117 0.65806407 0.66848916 0.6876003 0.6722649 0.66848224 0.6621621 0.669543 0.70141965 0.6619072 0.701588 0.65765977 0.67039204 0.70562637 0.6694916 0.7049743 0.6576708 0.68961984 0.668821 0.67903584 0.6699752 0.6709414 0.66232115 0.6671536 0.7041339 0.6617623 0.67881423 0.68935305 0.67642903
0.4184184 0.6745487 0.66643816 0.6578174 0.68598056 0.6648825 0.67626953 0.6576617 0.68609905 0.67046845 0.65744317 0.6642062 0.66149026 0.70060676 0.67049193 0.66577953 0.673872 0.67027324 0.66107285 0.70554024 0.6692634 0.661052 0.7063881 0.65781397 0.66827047 0.6874045 0.6720581 0.6682637 0.66192216 0.66932356 0.70125556 0.6616684 0.70142424 0.6574109 0.6701797 0.70548135 0.66927266 0.70482475 0.65742195 0.6894308 0.6686 0.6788336 0.66975737 0.6707229 0.66208154 0.6669322 0.7039826 0.6615239 0.67861116 0.68916404 0.67623097
0.4194194 0.67434454 0.6662087 0.65756685 0.6857773 0.66465497 0.6760708 0.65741086 0.685896 0.6702487 0.6571967 0.6639766 0.66125137 0.70044065 0.6702783 0.66555154 0.67366636 0.67005897 0.6608357 0.7053914 0.66904396 0.6608147 0.7062443 0.6575633 0.6680513 0.6872081 0.6718508 0.6680446 0.6616817 0.66910356 0.70109075 0.6614292 0.7012598 0.65716165 0.669967 0.70533574 0.6690532 0.7046745 0.6571726 0.68924105 0.66837853 0.67863077 0.66953903 0.6705038 0.66184145 0.66671044 0.70383054 0.6612849 0.6784076 0.68897444 0.6760324
0.4204204 0.67413986 0.6659787 0.6573158 0.68557334 0.664427 0.6758716 0.65715957 0.68569225 0.67002845 0.6569498 0.6637465 0.66101193 0.7002738 0.6700643 0.665323 0.6734602 0.66984415 0.66059804 0.7052419 0.668824 0.660577 0.70609987 0.6573122 0.6678316 0.68701106 0.671643 0.6678251 0.6614408 0.6688831 0.7009252 0.6611895 0.70109457 0.65691185 0.66975373 0.70518935 0.66883326 0.7045235 0.6569229 0.6890507 0.66815656 0.67842746 0.66932017 0.67028415 0.66160077 0.6664882 0.70367783 0.66104543 0.67820346 0.6887842 0.67583334
0.4214214 0.6739347 0.6657482 0.65706426 0.6853688 0.6641985 0.67567194 0.6569078 0.6854878 0.6698076 0.65670246 0.6635159 0.660772 0.70010626 0.6698497 0.66509396 0.67325354 0.66962886 0.66036 0.7050917 0.66860354 0.66033876 0.7059547 0.6570606 0.6676114 0.68681335 0.6714348 0.66760504 0.66119933 0.66866213 0.70075893 0.66094935 0.7009287 0.6566616 0.66954005 0.7050423 0.6686128 0.70437187 0.65667266 0.6888597 0.6679341 0.67822355 0.66910076 0.67006403 0.66135967 0.6662655 0.7035244 0.6608055 0.6779988 0.68859327 0.6756338
0.4224224 0.673729 0.66551715 0.6568122 0.68516356 0.6639696 0.67547166 0.6566555 0.68528277 0.66958624 0.6564547 0.66328496 0.6605316 0.699938 0.66963464 0.6648644 0.6730464 0.6694131 0.66012144 0.70494086 0.6683825 0.66010004 0.7058089 0.6568085 0.66739076 0.686615 0.6712261 0.6673845 0.6609574 0.66844064 0.700592 0.6607087 0.7007621 0.65641093 0.6693258 0.7048946 0.66839176 0.7042195 0.6564219 0.6886681 0.66771114 0.6780191 0.6688808 0.6698433 0.66111803 0.66604227 0.70337033 0.6605651 0.67779356 0.6884017 0.6754337
0.4234234 0.67352283 0.6652856 0.65655965 0.6849576 0.66374016 0.675271 0.65640277 0.6850771 0.6693643 0.6562064 0.66305345 0.6602907 0.699769 0.66941905 0.66463435 0.67283875 0.6691968 0.6598824 0.7047893 0.668161 0.6598609 0.7056623 0.65655595 0.6671696 0.68641603 0.6710169 0.6671635 0.6607149 0.6682187 0.7004243 0.6604676 0.7005948 0.65615976 0.66911113 0.70474625 0.6681702 0.70406646 0.6561707 0.6884758 0.66748774 0.6778141 0.6686604 0.669622 0.66087586 0.6658186 0.70321554 0.66032416 0.6775878 0.68820953 0.6752331
0.4244244 0.6733161 0.6650535 0.6563066 0.6847511 0.66351026 0.6750697 0.6561495 0.68487066 0.66914177 0.6559577 0.6628215 0.6600493 0.6995993 0.66920304 0.6644038 0.6726306 0.66898006 0.65964293 0.70463693 0.6679389 0.6596213 0.7055151 0.65630287 0.66694796 0.6862164 0.6708072 0.66694194 0.660472 0.66799617 0.70025593 0.660226 0.7004267 0.6559081 0.668896 0.7045972 0.6679481 0.70391273 0.655919 0.68828285 0.6672638 0.67760855 0.6684394 0.6694002 0.66063315 0.6655944 0.70306003 0.66008276 0.67738146 0.6880167 0.6750321
0.42542544 0.67310894 0.66482085 0.6560531 0.68454385 0.6632799 0.674868 0.65589577 0.68466365 0.6689187 0.65570855 0.6625891 0.65980744 0.6994289 0.66898644 0.6641727 0.67242193 0.6687628 0.65940297 0.704484 0.6677163 0.6593812 0.7053672 0.6560493 0.66672575 0.68601614 0.670597 0.6667199 0.6602285 0.6677732 0.70008683 0.65998393 0.70025796 0.6556559 0.66868037 0.7044474 0.66772556 0.7037583 0.6556669 0.68808925 0.66703933 0.67740244 0.6682179 0.66917783 0.66038996 0.66536975 0.70290387 0.6598408 0.67717457 0.68782324 0.6748305
0.42642644 0.6729012 0.6645877 0.6557991 0.684336 0.663049 0.6746657 0.65564156 0.684456 0.66869515 0.655459 0.6623562 0.65956503 0.69925785 0.6687694 0.6639411 0.6722128 0.668545 0.6591626 0.70433027 0.66749316 0.65914065 0.7052186 0.6557952 0.66650313 0.6858152 0.6703863 0.6664974 0.65998447 0.6675497 0.699917 0.6597414 0.7000885 0.6554033 0.6684642 0.704297 0.6675024 0.7036032 0.6554142 0.68789506 0.66681445 0.6771958 0.66799587 0.6689549 0.6601463 0.66514456 0.702747 0.6595984 0.67696714 0.68762916 0.6746284
0.42742744 0.672693 0.66435397 0.6555446 0.6841275 0.66281766 0.6744629 0.65538687 0.6842476 0.668471 0.6552089 0.6621228 0.65932214 0.699086 0.66855186 0.663709 0.67200315 0.66832674 0.65892166 0.7041759 0.6672695 0.6588996 0.7050693 0.65554065 0.66628 0.6856137 0.6701752 0.66627437 0.65974 0.66732574 0.69974655 0.6594984 0.6999183 0.65515023 0.6682476 0.70414585 0.6672787 0.70344734 0.6551611 0.6877002 0.666589 0.6769886 0.66777325 0.6687314 0.65990204 0.66491896 0.70258945 0.65935546 0.6767591 0.68743443 0.6744258
0.42842844 0.6724842 0.6641197 0.65528953 0.68391836 0.6625858 0.6742596 0.65513164 0.68403864 0.66824627 0.65495837 0.66188896 0.6590788 0.6989135 0.6683338 0.66347635 0.671793 0.668108 0.65868026 0.7040208 0.6670453 0.6586581 0.70491934 0.6552856 0.6660563 0.6854115 0.66996354 0.66605085 0.65949494 0.6671012 0.6995753 0.6592549 0.69974744 0.6548967 0.6680305 0.7039941 0.66705453 0.7032909 0.65490746 0.6875047 0.66636306 0.6767808 0.66755015 0.66850734 0.6596573 0.6646929 0.7024312 0.65911204 0.6765506 0.68723905 0.67422265
0.42942944 0.67227495 0.6638849 0.655034 0.6837085 0.66235346 0.6740558 0.6548759 0.683829 0.668021 0.6547074 0.6616546 0.6588349 0.69874024 0.66811526 0.6632432 0.67158234 0.6678887 0.65843844 0.703865 0.6668206 0.6584161 0.7047687 0.6550301 0.6658321 0.6852087 0.66975135 0.66582686 0.65924937 0.6668762 0.69940335 0.6590109 0.69957584 0.6546426 0.6678129 0.7038416 0.66682976 0.70313364 0.6546534 0.68730855 0.6661366 0.6765725 0.6673265 0.66828275 0.6594121 0.66446626 0.7022723 0.65886813 0.6763415 0.6870431 0.674019
0.43043044 0.6720652 0.66364956 0.654778 0.683498 0.66212064 0.6738515 0.6546197 0.68361866 0.6677952 0.65445596 0.6614198 0.65859044 0.6985663 0.6678962 0.66300946 0.67137116 0.66766894 0.65819615 0.7037085 0.6665953 0.6581736 0.7046174 0.654774 0.66560745 0.6850052 0.66953874 0.6656023 0.6590033 0.6666507 0.69923073 0.65876645 0.6994035 0.654388 0.6675948 0.70368844 0.6666045 0.70297575 0.6543988 0.6871118 0.6659097 0.6763636 0.6671023 0.66805756 0.6591663 0.66423917 0.7021127 0.65862364 0.67613184 0.68684644 0.67381483
0.43143144 0.67185485 0.6634137 0.65452147 0.6832869 0.6618873 0.6736467 0.654363 0.6834077 0.6675688 0.654204 0.6611845 0.6583456 0.6983917 0.6676766 0.6627753 0.67115945 0.66744864 0.6579533 0.70355135 0.6663695 0.6579307 0.7044653 0.6545174 0.66538227 0.68480104 0.6693256 0.66537726 0.6587567 0.66642463 0.6990574 0.6585215 0.6992305 0.654133 0.6673762 0.7035346 0.6663787 0.70281714 0.6541437 0.6869143 0.66568226 0.67615414 0.66687757 0.6678318 0.65892 0.6640116 0.7019524 0.6583787 0.6759216 0.68664914 0.6736102
0.43243244 0.67164403 0.66317725 0.6542644 0.68307513 0.6616535 0.6734413 0.6541057 0.6831961 0.6673418 0.65395164 0.66094875 0.6581001 0.6982163 0.66745657 0.66254056 0.67094725 0.66722786 0.6577101 0.70339346 0.6661431 0.65768725 0.7043126 0.65426034 0.66515654 0.6845963 0.66911197 0.6651517 0.65850955 0.6661981 0.6988833 0.658276 0.69905674 0.65387744 0.6671571 0.7033801 0.66615236 0.7026579 0.6538881 0.68671626 0.66545427 0.67594415 0.66665226 0.6676055 0.65867317 0.66378355 0.7017914 0.65813327 0.67571086 0.6864512 0.673405
0.43343344 0.67143273 0.6629403 0.6540069 0.6828627 0.6614192 0.6732355 0.653848 0.6829838 0.6671143 0.6536988 0.6607125 0.6578542 0.69804025 0.66723603 0.6623053 0.6707346 0.66700655 0.6574663 0.70323485 0.6659162 0.6574433 0.70415926 0.6540028 0.66493034 0.6843909 0.66889787 0.66492563 0.65826195 0.66597104 0.69870853 0.6580301 0.6988823 0.65362144 0.66693753 0.7032249 0.66592544 0.7024979 0.65363204 0.6865176 0.66522586 0.6757336 0.6664265 0.66737866 0.6584258 0.663555 0.7016297 0.6578873 0.6754995 0.68625265 0.6731993
0.43443444 0.67122084 0.6627028 0.6537488 0.6826497 0.6611844 0.67302907 0.6535898 0.6827709 0.66688627 0.65344554 0.66047573 0.6576078 0.69786346 0.66701496 0.6620695 0.6705213 0.66678476 0.65722203 0.7030756 0.6656888 0.6571989 0.7040052 0.6537447 0.66470367 0.68418485 0.66868323 0.6646991 0.65801376 0.66574347 0.69853306 0.6577837 0.69870716 0.65336496 0.66671747 0.70306903 0.665698 0.7023372 0.65337545 0.6863182 0.66499686 0.6755225 0.6662001 0.6671512 0.6581779 0.663326 0.70146734 0.6576408 0.6752876 0.68605345 0.6729931
0.43543544 0.67100847 0.66246474 0.65349025 0.6824359 0.6609491 0.6728222 0.65333104 0.68255734 0.6666576 0.65319175 0.6602385 0.65736085 0.69768596 0.6667934 0.66183317 0.67030764 0.66656244 0.65697736 0.7029156 0.6654608 0.65695405 0.7038504 0.65348613 0.66447645 0.68397814 0.6684681 0.664472 0.6577651 0.66551536 0.69835687 0.6575368 0.69853127 0.65310794 0.66649693 0.7029125 0.66547 0.70217586 0.6531184 0.68611825 0.6647674 0.67531085 0.6659732 0.6669232 0.65792954 0.6630965 0.7013043 0.6573938 0.6750751 0.6858536 0.67278636
0.43643644 0.67079556 0.66222614 0.65323114 0.68222153 0.6607133 0.67261475 0.65307176 0.6823431 0.6664284 0.65293753 0.6600008 0.6571134 0.6975078 0.6665713 0.6615963 0.67009336 0.66633964 0.65673214 0.702755 0.6652323 0.65670866 0.70369494 0.65322703 0.6642487 0.6837708 0.66825247 0.6642444 0.6575158 0.6652868 0.69817996 0.6572894 0.69835466 0.65285045 0.66627586 0.7027553 0.6652415 0.7020138 0.6528608 0.6859176 0.66453743 0.6750986 0.66574574 0.66669464 0.6576806 0.6628665 0.7011406 0.6571463 0.67486215 0.6856531 0.6725791
0.43743744 0.6705822 0.66198695 0.65297157 0.68200654 0.660477 0.67240685 0.652812 0.6821283 0.6661987 0.6526828 0.6597626 0.6568654 0.6973289 0.66634876 0.66135895 0.6698786 0.6661163 0.65648645 0.7025936 0.66500324 0.65646285 0.70353884 0.6529674 0.6640205 0.6835628 0.6680364 0.6640163 0.6572661 0.66505766 0.6980024 0.65704155 0.6981774 0.6525924 0.6660543 0.7025974 0.6650124 0.70185107 0.6526028 0.68571633 0.66430694 0.6748858 0.66551775 0.6664655 0.6574311 0.662636 0.7009762 0.65689826 0.6746486 0.685452 0.6723714
0.43843845 0.67036825 0.6617473 0.65271145 0.6817909 0.66024023 0.67219836 0.6525518 0.6819128 0.66596836 0.6524276 0.65952396 0.6566169 0.69714934 0.66612566 0.661121 0.66966337 0.6658925 0.6562403 0.70243156 0.66477364 0.6562165 0.7033821 0.6527073 0.6637917 0.6833542 0.66781974 0.66378766 0.6570158 0.664828 0.69782406 0.6567932 0.6979994 0.6523339 0.6658323 0.7024388 0.6647828 0.70168763 0.6523442 0.68551445 0.664076 0.6746725 0.6652892 0.6662358 0.65718114 0.662405 0.7008111 0.6566497 0.6744344 0.6852503 0.67216307
0.43943945 0.6701538 0.661507 0.65245086 0.6815745 0.66000295 0.67198944 0.652291 0.6816966 0.66573745 0.65217197 0.6592848 0.65636796 0.69696903 0.6659021 0.6608826 0.6694476 0.66566813 0.65599364 0.70226884 0.66454345 0.65596974 0.7032246 0.6524467 0.6635624 0.6831449 0.66760266 0.66355854 0.65676504 0.66459787 0.69764507 0.6565443 0.69782066 0.65207493 0.6656098 0.70227957 0.6645526 0.7015235 0.6520852 0.6853119 0.66384447 0.67445856 0.6650601 0.66600555 0.6569306 0.66217357 0.7006453 0.6564006 0.6742197 0.68504786 0.6719543
0.44044045 0.6699388 0.6612662 0.6521897 0.68135756 0.6597651 0.67177993 0.6520297 0.6814798 0.665506 0.65191585 0.6590451 0.65611845 0.6967881 0.66567796 0.66064364 0.6692313 0.66544324 0.6557465 0.70210546 0.6643128 0.65572244 0.7030664 0.65218556 0.66333264 0.68293506 0.66738504 0.66332895 0.6565137 0.66436726 0.69746536 0.65629494 0.69764125 0.6518155 0.66538674 0.70211965 0.66432196 0.7013587 0.6518256 0.6851087 0.6636124 0.6742441 0.6648305 0.6657747 0.6566796 0.6619416 0.70047885 0.65615106 0.6740045 0.68484485 0.67174494
0.44144145 0.66972333 0.66102487 0.65192807 0.68114 0.6595268 0.67156994 0.6517679 0.6812624 0.66527396 0.65165925 0.65880495 0.6558684 0.6966064 0.6654534 0.66040415 0.6690145 0.6652179 0.6554989 0.7019413 0.6640815 0.65547466 0.70290756 0.6519239 0.6631023 0.6827245 0.6671669 0.66309875 0.6562618 0.6641361 0.69728494 0.6560451 0.6974611 0.6515555 0.6651632 0.701959 0.6640907 0.7011932 0.65156555 0.68490493 0.6633799 0.6740291 0.6646003 0.66554326 0.65642804 0.6617092 0.7003117 0.65590096 0.67378867 0.6846412 0.67153513
0.44244245 0.6695073 0.66078293 0.6516659 0.68092173 0.65928805 0.6713594 0.6515056 0.6810443 0.6650414 0.6514022 0.6585643 0.65561783 0.696424 0.66522825 0.6601641 0.6687972 0.66499203 0.6552508 0.7017765 0.6638498 0.65522635 0.70274806 0.65166175 0.6628715 0.68251336 0.66694826 0.6628681 0.65600944 0.6639044 0.6971038 0.65579474 0.69728035 0.651295 0.66493917 0.7017978 0.6638589 0.70102704 0.651305 0.6847005 0.6631469 0.6738135 0.6643696 0.66531134 0.6561759 0.66147625 0.70014393 0.6556503 0.6735723 0.6844369 0.6713248
0.44344345 0.66929084 0.6605405 0.65140325 0.68070287 0.6590488 0.6711484 0.6512428 0.68082553 0.6648083 0.6511446 0.6583232 0.6553668 0.69624096 0.66500264 0.65992355 0.66857934 0.66476566 0.65500224 0.70161104 0.66361743 0.6549776 0.7025879 0.6513991 0.66264015 0.6823015 0.66672915 0.66263694 0.6557565 0.66367227 0.696922 0.6555439 0.6970988 0.651034 0.66471463 0.70163584 0.66362655 0.70086014 0.65104395 0.6844954 0.6629134 0.6735974 0.6641383 0.66507876 0.65592325 0.66124284 0.69997543 0.6553992 0.6733554 0.684232 0.6711139
0.44444445 0.6690738 0.6602975 0.65114003 0.68048334 0.658809 0.6709369 0.65097946 0.6806061 0.66457456 0.6508866 0.65808165 0.65511525 0.6960572 0.6647765 0.65968245 0.668361 0.6645388 0.65475315 0.70144486 0.66338456 0.6547284 0.7024271 0.65113586 0.66240835 0.6820891 0.6665095 0.6624052 0.65550303 0.6634396 0.69673944 0.65529263 0.6969166 0.6507725 0.6644896 0.70147324 0.6633937 0.7006926 0.6507824 0.6842897 0.6626793 0.6733807 0.6639065 0.66484565 0.6556701 0.6610089 0.6998063 0.65514755 0.6731379 0.6840264 0.6709025
0.44544545 0.66885626 0.66005397 0.65087634 0.68026316 0.6585687 0.6707248 0.6507156 0.6803861 0.66434026 0.65062815 0.65783954 0.6548631 0.6958727 0.6645499 0.6594408 0.66814214 0.6643114 0.6545036 0.70127803 0.6631511 0.65447867 0.70226556 0.6508722 0.66217595 0.681876 0.6662894 0.66217303 0.65524906 0.66320634 0.69655627 0.6550408 0.69673365 0.65051055 0.6642641 0.7013099 0.6631602 0.7005244 0.6505204 0.68408334 0.6624448 0.6731635 0.6636742 0.664612 0.6554164 0.6607745 0.69963646 0.65489537 0.67291987 0.68382025 0.6706906
0.44644645 0.6686382 0.6598098 0.6506121 0.6800423 0.6583279 0.67051226 0.65045124 0.68016547 0.6641055 0.65036917 0.657597 0.6546105 0.69568765 0.6643228 0.65919864 0.6679228 0.6640835 0.65425354 0.7011105 0.66291714 0.65422845 0.7021034 0.650608 0.6619431 0.68166226 0.6660688 0.6619403 0.65499455 0.6629726 0.69637233 0.6547885 0.69655 0.65024805 0.6640381 0.701146 0.66292626 0.70035547 0.6502578 0.68387634 0.6622097 0.6729457 0.66344124 0.66437775 0.65516216 0.6605396 0.69946593 0.6546427 0.6727013 0.6836135 0.67047817
0.44744745 0.66841966 0.6595652 0.6503474 0.6798209 0.6580866 0.6702992 0.6501864 0.67994416 0.66387004 0.6501097 0.65735394 0.65435743 0.6955018 0.6640951 0.658956 0.6677029 0.66385514 0.654003 0.7009423 0.66268265 0.65397775 0.7019405 0.65034324 0.66170967 0.6814479 0.66584766 0.66170704 0.6547395 0.66273844 0.69618773 0.6545357 0.6963657 0.6499851 0.66381156 0.7009814 0.6626917 0.7001859 0.6499948 0.68366873 0.66197413 0.6727273 0.66320777 0.6641429 0.6549074 0.6603043 0.69929475 0.6543895 0.67248213 0.683406 0.6702652
0.44844845 0.66820055 0.65932 0.6500822 0.6795988 0.65784484 0.67008555 0.64992106 0.67972225 0.6636341 0.6498498 0.6571104 0.65410376 0.6953153 0.663867 0.65871274 0.6674825 0.6636262 0.65375197 0.7007734 0.6624476 0.6537266 0.701777 0.650078 0.6614758 0.681233 0.66562605 0.66147333 0.6544839 0.6625037 0.6960024 0.6542824 0.6961807 0.6497216 0.6635846 0.7008161 0.66245663 0.70001566 0.6497313 0.68346053 0.66173804 0.6725084 0.66297376 0.6639075 0.6546521 0.66006845 0.6991229 0.65413576 0.67226243 0.683198 0.67005175
0.44944945 0.66798097 0.6590743 0.64981645 0.6793761 0.65760255 0.66987145 0.64965516 0.6794997 0.6633976 0.6495894 0.6568664 0.6538496 0.69512814 0.66363835 0.658469 0.6672616 0.6633968 0.6535005 0.70060384 0.66221195 0.6534749 0.7016128 0.6498123 0.66124135 0.68101734 0.6654039 0.661239 0.6542278 0.6622685 0.69581646 0.65402865 0.69599503 0.64945763 0.6633571 0.70065016 0.662221 0.6998447 0.64946723 0.6832517 0.66150147 0.67228895 0.6627392 0.66367155 0.6543963 0.65983206 0.6989504 0.65388155 0.6720422 0.68298924 0.6698378
0.45045045 0.66776085 0.658828 0.6495502 0.6791528 0.6573598 0.6696568 0.64938873 0.67927647 0.6631605 0.64932853 0.6566219 0.653595 0.69494027 0.6634092 0.65822476 0.66704017 0.6631669 0.6532485 0.7004336 0.6619758 0.65322274 0.7014479 0.649546 0.6610064 0.68080115 0.6651813 0.66100425 0.6539712 0.6620328 0.6956298 0.6537744 0.69580865 0.64919317 0.6631291 0.70048356 0.66198486 0.6996731 0.6492027 0.6830422 0.66126436 0.67206895 0.66250414 0.66343504 0.65413994 0.65959525 0.69877726 0.6536268 0.67182136 0.68277997 0.6696233
0.45145145 0.66754025 0.6585812 0.6492834 0.6789288 0.6571165 0.6694417 0.6491218 0.67905265 0.66292286 0.6490672 0.6563769 0.65333974 0.69475174 0.6631796 0.65797997 0.66681826 0.6629365 0.65299606 0.70026267 0.6617391 0.65297014 0.7012824 0.64927924 0.66077095 0.68058425 0.6649581 0.660769 0.653714 0.6617965 0.6954424 0.65351963 0.69562155 0.64892817 0.6629006 0.7003163 0.6617482 0.6995008 0.64893764 0.6828321 0.6610268 0.67184836 0.66226846 0.66319793 0.6538831 0.65935796 0.6986034 0.6533716 0.6716 0.68257004 0.6694083
0.45245245 0.6673191 0.6583338 0.64901614 0.6787042 0.6568727 0.66922605 0.6488544 0.6788282 0.6626847 0.6488054 0.65613145 0.65308404 0.6945625 0.6629494 0.65773463 0.6665958 0.66270554 0.6527431 0.70009106 0.6615019 0.652717 0.7011162 0.64901197 0.660535 0.68036675 0.66473454 0.6605332 0.65345633 0.66155976 0.6952543 0.6532644 0.6954338 0.6486627 0.6626716 0.7001484 0.66151094 0.6993279 0.64867216 0.68262136 0.66078866 0.6716273 0.6620323 0.6629603 0.65362567 0.65912014 0.69842887 0.65311575 0.6713781 0.68235946 0.66919285
0.45345345 0.66709745 0.6580859 0.64874834 0.67847896 0.6566284 0.66900986 0.64858645 0.6786031 0.6624459 0.6485431 0.6558855 0.65282786 0.6943726 0.6627187 0.65748876 0.6663729 0.66247416 0.65248966 0.6999188 0.6612641 0.6524634 0.7009494 0.64874417 0.66029847 0.68014866 0.66451037 0.66029686 0.6531981 0.66132253 0.6950656 0.6530087 0.6952454 0.64839673 0.66244215 0.69997984 0.6612731 0.69915426 0.6484061 0.68241 0.66055006 0.6714056 0.66179556 0.6627221 0.6533677 0.65888184 0.6982537 0.6528595 0.67115563 0.6821483 0.6689768
0.45445445 0.66687536 0.65783745 0.64848006 0.67825305 0.65638363 0.6687932 0.648318 0.6783774 0.6622066 0.6482803 0.6556391 0.6525711 0.69418204 0.66248757 0.65724236 0.66614944 0.66224223 0.65223575 0.6997459 0.66102576 0.6522093 0.7007819 0.6484758 0.6600615 0.6799299 0.6642858 0.66006 0.6529394 0.6610848 0.6948762 0.6527525 0.69505626 0.64813024 0.6622122 0.6998106 0.6610348 0.6989799 0.6481396 0.68219805 0.660311 0.6711834 0.6615583 0.66248333 0.65310925 0.6586431 0.69807786 0.6526027 0.67093265 0.6819365 0.6687603
0.45545545 0.6666527 0.6575884 0.64821124 0.6780266 0.65613836 0.668576 0.64804906 0.678151 0.66196674 0.6480171 0.65539217 0.6523139 0.6939908 0.66225594 0.6569955 0.66592544 0.66200984 0.6519813 0.6995723 0.6607869 0.6519547 0.70061374 0.648207 0.65982395 0.67971057 0.66406065 0.6598227 0.6526801 0.66084653 0.6946861 0.6524958 0.6948664 0.64786327 0.6619817 0.69964075 0.660796 0.698805 0.64787257 0.6819855 0.6600714 0.6709606 0.66132045 0.662244 0.6528503 0.6584039 0.69790137 0.65234536 0.6707091 0.6817241 0.6685433
0.45645645 0.6664295 0.65733886 0.64794195 0.67779946 0.65589255 0.6683583 0.6477796 0.6779241 0.6617263 0.6477534 0.6551448 0.6520561 0.6937989 0.6620238 0.65674806 0.665701 0.6617769 0.6517264 0.69939804 0.6605475 0.65169966 0.70044494 0.6479377 0.65958595 0.6794906 0.66383505 0.6595848 0.6524203 0.6606078 0.6944953 0.65223867 0.694676 0.64759576 0.6617508 0.6994702 0.66055655 0.6986294 0.64760506 0.6817723 0.6598313 0.6707373 0.6610821 0.6620041 0.6525907 0.65816414 0.6977242 0.65208757 0.67048496 0.68151104 0.6683257
0.45745745 0.6662059 0.6570888 0.6476721 0.6775718 0.65564626 0.6681402 0.64750963 0.67769647 0.6614853 0.6474892 0.654897 0.65179783 0.6936063 0.6617911 0.6565001 0.665476 0.6615435 0.6514711 0.6992231 0.6603076 0.6514441 0.7002755 0.6476678 0.6593474 0.67927 0.66360897 0.65934646 0.65216 0.66036856 0.6943039 0.651981 0.69448483 0.6473278 0.66151935 0.69929904 0.66031665 0.69845307 0.647337 0.6815585 0.6595907 0.67051345 0.6608432 0.66176367 0.65233064 0.6579239 0.6975464 0.65182924 0.6702603 0.6812974 0.6681077
0.45845845 0.6659817 0.6568382 0.6474018 0.6773434 0.6553995 0.6679214 0.64723915 0.6774683 0.66124374 0.64722455 0.6546486 0.651539 0.6934131 0.661558 0.6562516 0.66525054 0.6613096 0.6512152 0.69904757 0.66006714 0.6511881 0.70010537 0.6473975 0.6591084 0.67904884 0.66338235 0.6591076 0.65189916 0.6601288 0.69411176 0.65172285 0.694293 0.6470593 0.66128737 0.6991272 0.66007614 0.69827616 0.64706856 0.6813441 0.6593496 0.6702891 0.66060376 0.6615226 0.65207005 0.6576832 0.69736797 0.6515704 0.6700351 0.68108314 0.6678892
0.45945945 0.66575706 0.656587 0.64713097 0.6771144 0.65515226 0.66770226 0.6469681 0.6772395 0.6610017 0.6469594 0.6543998 0.65127975 0.6932192 0.66132426 0.65600264 0.6650246 0.66107523 0.6509589 0.6988713 0.6598261 0.65093154 0.69993466 0.6471266 0.65886885 0.67882705 0.66315526 0.65886825 0.6516378 0.65988857 0.69391894 0.6514643 0.69410056 0.6467904 0.66105497 0.69895476 0.65983516 0.69809854 0.64679956 0.68112904 0.65910804 0.67006415 0.6603638 0.6612811 0.651809 0.65744203 0.69718885 0.65131104 0.6698094 0.6808683 0.66767013
0.46046045 0.6655319 0.65633535 0.6468596 0.67688483 0.65490454 0.66748255 0.6466966 0.67701 0.66075903 0.6466939 0.65415055 0.65101993 0.6930246 0.66109014 0.6557531 0.6647981 0.66084033 0.65070206 0.6986944 0.6595846 0.6506746 0.69976324 0.6468553 0.65862876 0.67860466 0.6629277 0.6586284 0.6513759 0.6596478 0.6937255 0.6512052 0.69390744 0.6465209 0.66082203 0.6987816 0.65959364 0.6979203 0.64653003 0.6809134 0.6588659 0.66983867 0.6601232 0.661039 0.6515473 0.6572004 0.69700915 0.6510512 0.6695831 0.68065286 0.66745055
0.46146145 0.6653062 0.6560831 0.6465878 0.67665464 0.6546563 0.6672623 0.64642465 0.67678 0.6605158 0.6464278 0.6539008 0.65075964 0.6928294 0.6608555 0.65550303 0.6645711 0.6606049 0.65044475 0.69851685 0.6593425 0.6504171 0.6995912 0.6465834 0.6583882 0.6783816 0.6626996 0.6583881 0.6511135 0.6594066 0.6935314 0.6509456 0.6937136 0.64625096 0.6605887 0.69860786 0.6593515 0.6977414 0.6462601 0.68069714 0.6586234 0.66961265 0.6598822 0.6607963 0.6512852 0.6569583 0.6968287 0.65079087 0.6693563 0.6804368 0.66723055
0.46246246 0.6650801 0.6558303 0.6463154 0.67642385 0.65440756 0.6670416 0.6461522 0.6765493 0.66027206 0.64616126 0.6536506 0.65049887 0.6926335 0.66062033 0.6552525 0.6643436 0.66036904 0.650187 0.6983386 0.6590999 0.6501592 0.69941854 0.64631104 0.65814716 0.678158 0.66247106 0.6581472 0.6508506 0.65916485 0.6933366 0.6506856 0.6935191 0.6459805 0.6603548 0.69843346 0.65910894 0.69756186 0.6459896 0.6804803 0.6583803 0.6693861 0.65964055 0.6605531 0.6510225 0.65671563 0.6966477 0.65053 0.66912895 0.6802201 0.66700995
0.46346346 0.6648534 0.655577 0.6460426 0.6761924 0.6541583 0.6668204 0.6458792 0.676318 0.66002774 0.6458943 0.6533999 0.6502375 0.692437 0.6603847 0.6550014 0.6641156 0.66013265 0.64992875 0.69815975 0.65885675 0.64990073 0.6992452 0.6460381 0.6579056 0.6779338 0.662242 0.6579058 0.65058714 0.6589226 0.69314116 0.6504251 0.693324 0.6457096 0.6601204 0.69825846 0.6588658 0.6973817 0.64571863 0.68026286 0.6581367 0.66915905 0.65939844 0.6603093 0.6507593 0.65647256 0.69646597 0.6502686 0.668901 0.6800029 0.66678894
0.46446446 0.66462624 0.6553232 0.64576924 0.6759604 0.6539086 0.66659874 0.6456057 0.6760861 0.6597829 0.64562684 0.6531487 0.6499757 0.69223976 0.66014856 0.6547498 0.66388714 0.6598958 0.64967 0.6979802 0.6586131 0.6496418 0.6990712 0.64576477 0.6576635 0.677709 0.66201246 0.657664 0.6503232 0.6586799 0.69294506 0.6501641 0.6931282 0.64543813 0.6598856 0.6980828 0.65862215 0.69720083 0.64544713 0.68004483 0.6578927 0.6689314 0.6591558 0.660065 0.6504956 0.656229 0.69628364 0.6500067 0.6686726 0.6797851 0.6665674
0.46546546 0.66439855 0.6550688 0.64549536 0.6757278 0.6536584 0.66637653 0.64533174 0.67585367 0.6595375 0.6453589 0.65289706 0.6497134 0.69204193 0.659912 0.6544977 0.66365814 0.65965843 0.64941084 0.6978001 0.6583689 0.6493825 0.69889665 0.6454909 0.65742093 0.67748356 0.66178244 0.65742165 0.65005875 0.6584367 0.69274837 0.64990264 0.69293183 0.6451662 0.6596502 0.6979065 0.65837795 0.6970194 0.6451752 0.67982614 0.6576482 0.66870326 0.65891254 0.6598201 0.65023136 0.655985 0.6961007 0.6497444 0.6684436 0.6795666 0.66634536
0.46646646 0.66417044 0.65481395 0.645221 0.67549455 0.6534077 0.6661538 0.64505726 0.67562056 0.6592915 0.6450905 0.652645 0.64945054 0.69184345 0.6596749 0.6542451 0.66342866 0.6594206 0.64915115 0.6976193 0.6581242 0.6491226 0.6987214 0.64521646 0.65717787 0.6772576 0.66155195 0.65717876 0.6497938 0.658193 0.69255096 0.64964074 0.6927347 0.64489377 0.6594144 0.6977296 0.6581332 0.69683725 0.64490277 0.6796069 0.6574032 0.66847456 0.6586688 0.6595747 0.6499666 0.65574044 0.69591707 0.6494815 0.66821414 0.6793476 0.66612285
0.46746746 0.6639418 0.6545585 0.64494616 0.6752607 0.6531565 0.6659306 0.64478225 0.67538685 0.65904504 0.6448217 0.6523924 0.64918727 0.6916443 0.65943724 0.65399194 0.6631987 0.6591823 0.648891 0.6974378 0.65787894 0.6488623 0.6985456 0.64494157 0.6569343 0.677031 0.661321 0.65693545 0.6495283 0.6579488 0.6923529 0.6493783 0.692537 0.6446209 0.65917814 0.6975521 0.657888 0.6966545 0.64462984 0.6793871 0.65715766 0.6682454 0.65842456 0.6593287 0.6497013 0.65549546 0.69573283 0.64921814 0.6679841 0.679128 0.6658998
0.46846846 0.6637126 0.65430254 0.6446708 0.67502624 0.65290487 0.66570693 0.6445068 0.67515254 0.658798 0.64455235 0.65213937 0.64892346 0.6914446 0.6591992 0.6537383 0.6629683 0.6589435 0.6486304 0.6972558 0.6576332 0.6486015 0.6983691 0.6446662 0.65669024 0.6768038 0.66108954 0.6566916 0.6492623 0.6577042 0.6921542 0.64911544 0.69233865 0.6443475 0.6589414 0.6973739 0.65764225 0.69647115 0.6443564 0.6791667 0.6569117 0.6680156 0.65817976 0.6590822 0.6494355 0.65525 0.695548 0.6489542 0.6677536 0.6789078 0.6656763
0.46946946 0.663483 0.65404606 0.64439493 0.6747912 0.65265274 0.66548276 0.64423084 0.6749177 0.65855044 0.64428264 0.65188587 0.6486591 0.6912441 0.6589606 0.6534841 0.6627373 0.6587042 0.64836925 0.69707304 0.6573869 0.6483402 0.69819194 0.6443903 0.6564457 0.6765761 0.66085756 0.6564473 0.6489958 0.657459 0.6919549 0.6488521 0.6921396 0.64407367 0.6587041 0.6971952 0.65739596 0.69628716 0.64408255 0.67894566 0.6566652 0.66778535 0.6579345 0.6588351 0.6491692 0.65500414 0.6953625 0.64868987 0.66752255 0.67868704 0.66545236
0.47047046 0.6632529 0.6537891 0.6441186 0.6745556 0.65240014 0.66525805 0.6439544 0.6746822 0.6583023 0.6440124 0.65163195 0.6483943 0.6910431 0.65872157 0.6532295 0.66250587 0.65846443 0.6481077 0.6968897 0.6571401 0.6480785 0.6980142 0.6441139 0.65620065 0.67634773 0.66062516 0.6562025 0.6487288 0.6572134 0.69175494 0.64858836 0.69193995 0.6437993 0.6584664 0.6970158 0.65714914 0.69610256 0.6438082 0.67872405 0.65641826 0.66755456 0.6576886 0.6585876 0.6489024 0.65475774 0.69517636 0.648425 0.6672909 0.67846566 0.66522783
0.47147146 0.66302234 0.65353155 0.6438418 0.6743194 0.65214705 0.6650329 0.6436775 0.6744461 0.65805364 0.6437417 0.6513775 0.648129 0.6908414 0.658482 0.6529743 0.66227394 0.65822417 0.6478457 0.6967057 0.6568928 0.64781624 0.69783586 0.64383703 0.65595514 0.6761188 0.6603923 0.6559572 0.6484613 0.6569672 0.6915543 0.6483241 0.6917396 0.64352447 0.6582282 0.6968358 0.6569018 0.6959173 0.64353335 0.67850184 0.65617085 0.6673233 0.6574423 0.65833944 0.6486351 0.6545109 0.6949896 0.6481596 0.6670588 0.67824376 0.6650029
0.47247246 0.66279125 0.6532735 0.64356446 0.6740826 0.65189344 0.66480726 0.6434 0.6742095 0.6578044 0.6434706 0.6511226 0.6478632 0.6906391 0.658242 0.6527186 0.6620416 0.6579834 0.6475832 0.6965211 0.65664494 0.6475536 0.69765687 0.64355963 0.6557091 0.6758893 0.66015893 0.6557114 0.64819324 0.65672064 0.6913531 0.64805937 0.6915387 0.64324915 0.65798956 0.6966552 0.65665394 0.6957314 0.643258 0.6782791 0.655923 0.6670915 0.6571954 0.6580908 0.6483672 0.65426356 0.6948023 0.6478938 0.6668262 0.67802125 0.66477746
0.47347346 0.6625597 0.65301496 0.64328665 0.67384523 0.6516394 0.6645811 0.64312214 0.6739722 0.6575547 0.643199 0.6508673 0.6475969 0.6904361 0.6580015 0.6524624 0.6618087 0.6577422 0.6473202 0.69633585 0.65639657 0.64729047 0.6974773 0.64328176 0.65546256 0.67565924 0.65992516 0.6554652 0.6479247 0.6564736 0.6911512 0.6477942 0.69133717 0.64297336 0.6577504 0.696474 0.65640557 0.69554496 0.6429822 0.6780557 0.65567464 0.66685915 0.65694803 0.65784156 0.6480989 0.6540158 0.6946143 0.6476274 0.6665931 0.67779815 0.6645515
0.47447446 0.66232765 0.65275586 0.64300835 0.67360723 0.6513849 0.66435456 0.6428437 0.67373437 0.65730447 0.642927 0.6506115 0.64733016 0.6902326 0.65776056 0.6522057 0.6615754 0.65750057 0.6470568 0.69615 0.6561477 0.64702684 0.6972971 0.6430034 0.65521556 0.6754286 0.65969086 0.6552184 0.6476557 0.65622604 0.6909487 0.6475285 0.691135 0.6426971 0.6575108 0.69629216 0.6561567 0.69535786 0.6427059 0.6778318 0.6554258 0.6666263 0.6567001 0.6575918 0.64783007 0.6537676 0.6944257 0.6473606 0.6663594 0.6775745 0.6643251
0.4754755 0.6620951 0.6524963 0.6427295 0.6733687 0.65112996 0.66412747 0.64256483 0.67349595 0.65705365 0.64265454 0.6503553 0.6470629 0.69002837 0.6575191 0.6519485 0.66134155 0.6572584 0.64679295 0.69596356 0.65589833 0.6467628 0.6971163 0.6427246 0.6549681 0.6751974 0.65945613 0.65497124 0.6473862 0.65597796 0.6907456 0.64726245 0.69093215 0.64242035 0.6572707 0.6961098 0.65590733 0.6951701 0.6424291 0.6776073 0.65517646 0.6663929 0.65645164 0.65734154 0.6475607 0.65351886 0.6942365 0.6470933 0.6661253 0.67735034 0.6640982
0.4764765 0.66186213 0.65223616 0.6424503 0.67312956 0.6508745 0.6638999 0.64228547 0.673257 0.6568023 0.6423816 0.65009856 0.64679515 0.6898235 0.65727717 0.65169084 0.66110724 0.65701574 0.6465286 0.69577646 0.6556484 0.64649826 0.6969349 0.64244527 0.6547201 0.6749656 0.6592209 0.6547235 0.6471162 0.6557295 0.69054186 0.6469959 0.6907287 0.6421432 0.6570302 0.6959268 0.6556574 0.6949818 0.6421519 0.67738223 0.65492666 0.6661591 0.65620273 0.6570907 0.6472909 0.6532697 0.6940467 0.64682543 0.66589063 0.6771256 0.6638709
0.4774775 0.6616286 0.6519755 0.6421705 0.6728898 0.65061855 0.66367185 0.6420057 0.6730174 0.65655047 0.6421082 0.6498414 0.64652693 0.68961805 0.65703475 0.65143263 0.66087246 0.6567727 0.6462638 0.69558877 0.655398 0.64623326 0.69675285 0.6421655 0.6544717 0.6747333 0.6589852 0.6544754 0.64684564 0.6554805 0.6903375 0.6467289 0.69052464 0.6418655 0.65678924 0.69574314 0.655407 0.69479287 0.64187413 0.6771566 0.65467644 0.6659247 0.6559533 0.6568394 0.6470205 0.6530201 0.6938563 0.64655715 0.6656555 0.67690027 0.66364306
0.4784785 0.66139466 0.6517144 0.6418903 0.67264956 0.6503622 0.6634433 0.64172536 0.6727773 0.6562981 0.64183444 0.6495839 0.6462582 0.689412 0.6567919 0.65117395 0.6606372 0.65652907 0.64599854 0.6954005 0.65514714 0.64596784 0.6965703 0.64188516 0.6542228 0.6745004 0.6587491 0.6542267 0.6465746 0.65523106 0.69013256 0.6464614 0.69031996 0.6415874 0.6565478 0.69555897 0.6551561 0.6946033 0.64159596 0.6769304 0.65442574 0.6656899 0.6557033 0.65658754 0.6467497 0.65277004 0.69366527 0.6462884 0.6654198 0.67667437 0.6634147
0.4794795 0.66116023 0.6514527 0.64160955 0.67240876 0.65010536 0.6632143 0.64144456 0.67253655 0.6560452 0.64156014 0.64932585 0.645989 0.68920535 0.65654856 0.6509148 0.6604015 0.65628505 0.6457328 0.6952116 0.65489566 0.64570194 0.69638705 0.6416044 0.6539734 0.67426693 0.6585125 0.65397763 0.6463031 0.6549812 0.6899269 0.6461935 0.6901147 0.6413087 0.65630585 0.6953742 0.65490466 0.69441324 0.6413173 0.6767037 0.65417457 0.6654545 0.65545285 0.6563351 0.64647835 0.6525195 0.6934737 0.6460191 0.66518366 0.6764479 0.66318595
0.4804805 0.6609254 0.6511906 0.64132833 0.67216736 0.64984804 0.66298485 0.6411633 0.6722953 0.65579176 0.6412855 0.64906734 0.64571935 0.68899804 0.6563048 0.6506551 0.66016537 0.65604055 0.6454667 0.69502205 0.6546438 0.64543563 0.69620323 0.6413232 0.65372354 0.674033 0.6582755 0.65372807 0.64603114 0.6547308 0.68972075 0.64592516 0.68990874 0.64102966 0.6560635 0.6951888 0.6546527 0.6942225 0.6410382 0.67647636 0.6539229 0.66521865 0.6552019 0.6560822 0.64620656 0.6522685 0.6932815 0.6457494 0.664947 0.67622095 0.6629567
0.4814815 0.66069 0.6509279 0.64104664 0.67192537 0.6495903 0.66275495 0.6408816 0.67205346 0.6555378 0.64101034 0.6488084 0.64544916 0.68879014 0.6560605 0.6503949 0.65992874 0.6557956 0.6452001 0.69483197 0.65439135 0.64516884 0.6960189 0.64104146 0.6534732 0.6737984 0.65803796 0.653478 0.6457587 0.65448 0.6895139 0.64565635 0.6897022 0.6407501 0.6558207 0.69500285 0.6544003 0.6940312 0.64075863 0.6762485 0.65367085 0.6649823 0.65495044 0.6558288 0.6459342 0.6520171 0.69308865 0.64547914 0.6647098 0.67599344 0.662727
0.4824825 0.66045415 0.65066475 0.64076453 0.67168283 0.6493321 0.6625245 0.64059937 0.67181104 0.65528333 0.6407348 0.648549 0.64517856 0.68858165 0.6558158 0.65013427 0.65969163 0.6555502 0.644933 0.69464123 0.65413845 0.6449016 0.6958339 0.6407593 0.65322244 0.6735633 0.6578 0.6532275 0.6454857 0.6542287 0.6893065 0.6453871 0.6894951 0.64047015 0.6555774 0.69481635 0.6541474 0.69383925 0.64047855 0.6760201 0.6534183 0.66474545 0.65469843 0.65557486 0.6456614 0.6517653 0.6928953 0.6452084 0.6644722 0.67576534 0.66249686
0.4834835 0.6602179 0.65040106 0.6404819 0.67143977 0.6490734 0.6622937 0.6403167 0.6715681 0.6550284 0.6404588 0.6482892 0.6449075 0.68837255 0.6555706 0.64987314 0.6594541 0.6553043 0.64466554 0.69444996 0.653885 0.64463395 0.6956484 0.64047664 0.65297115 0.6733276 0.6575616 0.6529765 0.64521223 0.6539769 0.6890985 0.6451174 0.68928736 0.64018965 0.65533376 0.6946292 0.65389395 0.6936468 0.64019805 0.67579114 0.6531653 0.6645081 0.65444595 0.65532035 0.6453881 0.651513 0.69270134 0.6449373 0.66423404 0.6755367 0.6622662
0.4844845 0.65998113 0.6501369 0.64019877 0.67119616 0.6488143 0.66206235 0.6400336 0.6713246 0.6547729 0.6401824 0.64802897 0.6446359 0.68816286 0.655325 0.6496115 0.6592161 0.65505797 0.64439756 0.6942581 0.6536311 0.6443658 0.6954622 0.6401935 0.65271944 0.6730915 0.65732276 0.6527251 0.6449383 0.6537247 0.68888986 0.6448473 0.689079 0.63990873 0.6550896 0.69444156 0.65364003 0.69345367 0.6399171 0.67556167 0.65291184 0.6642703 0.654193 0.6550654 0.64511436 0.6512602 0.6925068 0.6446656 0.66399544 0.6753076 0.6620351
0.4854855 0.6597439 0.64987224 0.6399152 0.67095196 0.64855474 0.6618306 0.63975 0.6710805 0.6545169 0.6399055 0.6477683 0.6443639 0.6879525 0.6550789 0.6493494 0.6589776 0.65481114 0.6441292 0.69406563 0.6533767 0.64409727 0.6952755 0.6399099 0.65246725 0.6728547 0.65708345 0.65247315 0.6446639 0.653472 0.68868065 0.6445767 0.6888701 0.63962734 0.654845 0.69425327 0.6533856 0.69326 0.6396356 0.6753316 0.6526579 0.664032 0.65393955 0.6548099 0.6448401 0.651007 0.69231164 0.6443935 0.6637564 0.67507786 0.6618036
0.4864865 0.65950626 0.64960706 0.63963115 0.6707073 0.6482947 0.6615984 0.6394659 0.6708359 0.6542604 0.63962823 0.6475072 0.64409137 0.68774164 0.65483236 0.6490868 0.65873873 0.6545639 0.6438604 0.6938726 0.65312177 0.6438282 0.6950882 0.63962585 0.6522146 0.67261744 0.6568437 0.65222085 0.644389 0.6532189 0.68847084 0.6443057 0.68866056 0.6393455 0.65459996 0.69406444 0.65313065 0.69306576 0.63935375 0.67510104 0.6524036 0.6637932 0.65368557 0.6545539 0.6445654 0.6507534 0.69211596 0.6441209 0.66351676 0.6748476 0.66157156
0.4874875 0.65926814 0.64934146 0.63934666 0.670462 0.6480342 0.6613657 0.63918144 0.6705908 0.6540034 0.63935053 0.64724565 0.64381844 0.68753016 0.65458536 0.64882374 0.65849936 0.6543162 0.6435911 0.6936789 0.6528664 0.6435588 0.6949004 0.6393413 0.65196145 0.6723797 0.6566036 0.651968 0.64411366 0.6529653 0.6882605 0.64403427 0.6884504 0.63906324 0.6543545 0.6938751 0.65287524 0.6928709 0.6390714 0.6748699 0.6521488 0.66355395 0.6534312 0.6542974 0.64429015 0.65049934 0.6919197 0.6438478 0.66327673 0.6746169 0.6613391
0.4884885 0.65902954 0.64907527 0.6390617 0.6702162 0.6477733 0.6611326 0.63889647 0.6703451 0.6537459 0.6390724 0.6469837 0.643545 0.6873181 0.65433794 0.64856017 0.6582596 0.65406805 0.64332145 0.6934847 0.65261054 0.6432889 0.6947119 0.6390563 0.6517079 0.6721413 0.65636295 0.65171474 0.6438378 0.65271133 0.6880495 0.64376235 0.6882397 0.63878053 0.6541086 0.6936851 0.65261936 0.69267553 0.6387886 0.6746383 0.6518935 0.6633142 0.6531762 0.65404034 0.6440145 0.65024483 0.6917228 0.6435743 0.66303617 0.67438555 0.6611062
0.4894895 0.6587905 0.64880866 0.6387763 0.66996986 0.64751196 0.660899 0.638611 0.6700989 0.65348786 0.6387938 0.6467213 0.6432711 0.6871054 0.65409005 0.6482961 0.65801936 0.6538195 0.6430513 0.69328994 0.6523542 0.64301866 0.694523 0.6387709 0.6514539 0.6719024 0.6561219 0.65146106 0.6435615 0.6524568 0.6878379 0.6434901 0.6880284 0.63849735 0.65386224 0.69349456 0.652363 0.69247955 0.63850534 0.6744061 0.65163785 0.663074 0.6529208 0.65378284 0.6437383 0.6499899 0.6915254 0.64330035 0.6627952 0.67415375 0.6608729
0.4904905 0.6585511 0.64854157 0.6384904 0.66972303 0.6472502 0.660665 0.63832515 0.66985214 0.6532294 0.6385149 0.64645845 0.6429967 0.6868922 0.65384173 0.64803165 0.6577787 0.6535705 0.6427808 0.69309455 0.65209734 0.6427479 0.69433343 0.638485 0.6511994 0.67166305 0.6558804 0.6512069 0.6432847 0.65220195 0.68762577 0.6432173 0.6878165 0.63821375 0.6536155 0.6933035 0.65210617 0.69228303 0.6382217 0.6741734 0.65138173 0.66283333 0.6526649 0.6535248 0.6434617 0.64973456 0.69132745 0.6430259 0.6625537 0.6739214 0.66063905
0.4914915 0.6583112 0.64827394 0.63820404 0.6694756 0.646988 0.66043055 0.6380388 0.6696049 0.6529704 0.63823545 0.6461952 0.64272195 0.6866784 0.653593 0.6477667 0.6575375 0.65332097 0.6425098 0.69289863 0.65184003 0.64247674 0.6941433 0.6381987 0.6509445 0.67142314 0.6556385 0.6509523 0.64300746 0.6519466 0.68741304 0.64294416 0.68760407 0.6379297 0.6533683 0.6931119 0.6518488 0.6920859 0.63793755 0.6739402 0.65112513 0.6625922 0.65240854 0.6532663 0.6431846 0.64947873 0.6911289 0.642751 0.66231173 0.67368853 0.6604048
0.4924925 0.6580708 0.64800584 0.6379173 0.6692277 0.6467253 0.66019565 0.637752 0.66935706 0.6527109 0.63795567 0.64593154 0.6424467 0.6864641 0.6533438 0.64750123 0.657296 0.65307105 0.64223844 0.6927022 0.6515822 0.6422052 0.6939527 0.63791186 0.6506891 0.6711827 0.65539616 0.65069723 0.6427297 0.6516908 0.6871998 0.6426706 0.687391 0.6376452 0.65312064 0.6929197 0.651591 0.6918883 0.637653 0.6737065 0.6508682 0.6623506 0.65215164 0.65300727 0.642907 0.64922255 0.69092983 0.6424756 0.6620694 0.6734552 0.66017014
0.4934935 0.65783 0.6477373 0.63763005 0.6689793 0.6464622 0.6599603 0.63746476 0.66910875 0.6524509 0.63767546 0.64566743 0.64217097 0.6862491 0.6530942 0.64723533 0.657054 0.6528207 0.64196664 0.6925051 0.6513239 0.64193314 0.69376147 0.6376246 0.6504333 0.67094177 0.6551534 0.6504417 0.6424515 0.6514346 0.68698585 0.64239657 0.6871774 0.6373602 0.6528726 0.69272697 0.6513327 0.69169 0.63736796 0.6734722 0.65061074 0.66210854 0.65189433 0.65274775 0.642629 0.64896595 0.6907302 0.6421998 0.6618265 0.6732213 0.659935
0.4944945 0.6575888 0.64746827 0.63734233 0.6687303 0.6461987 0.65972453 0.6371771 0.6688599 0.6521905 0.63739485 0.64540297 0.6418948 0.6860336 0.65284413 0.646969 0.6568116 0.65256995 0.64169437 0.69230753 0.6510652 0.64166075 0.6935697 0.6373369 0.65017706 0.6707003 0.6549102 0.65018576 0.6421729 0.65117794 0.68677145 0.64212215 0.6869632 0.6370748 0.65262413 0.6925337 0.65107393 0.69149125 0.6370825 0.67323744 0.6503529 0.661866 0.65163654 0.65248775 0.64235055 0.6487089 0.69053 0.64192355 0.6615831 0.67298687 0.65969944
0.4954955 0.65734714 0.6471988 0.6370542 0.6684809 0.64593476 0.6594884 0.636889 0.6686106 0.65192956 0.6371138 0.645138 0.6416182 0.68581754 0.6525936 0.6467022 0.6565687 0.6523187 0.64142174 0.69210935 0.65080595 0.6413879 0.6933774 0.6370488 0.6499204 0.6704583 0.6546666 0.6499294 0.6418938 0.65092087 0.6865564 0.6418473 0.68674845 0.636789 0.6523753 0.6923399 0.65081465 0.6912919 0.63679665 0.6730022 0.6500946 0.661623 0.6513782 0.6522272 0.6420716 0.64845145 0.69032925 0.6416468 0.66133934 0.67275196 0.65946347
0.4964965 0.657105 0.6469288 0.63676566 0.6682309 0.64567035 0.65925175 0.63660043 0.6683607 0.65166813 0.63683236 0.6448727 0.64134115 0.6856009 0.65234274 0.6464349 0.65632546 0.65206707 0.6411487 0.6919106 0.65054625 0.64111465 0.69318455 0.6367602 0.64966327 0.67021585 0.6544225 0.6496726 0.64161426 0.6506633 0.68634087 0.64157206 0.68653315 0.63650274 0.65212595 0.6921455 0.65055496 0.691092 0.6365103 0.67276645 0.64983594 0.6613796 0.6511195 0.6519663 0.6417922 0.6481936 0.69012797 0.64136964 0.66109514 0.6725166 0.6592271
0.4974975 0.6568625 0.64665836 0.63647664 0.66798043 0.64540553 0.6590147 0.6363114 0.6681103 0.6514062 0.6365505 0.644607 0.64106363 0.68538374 0.6520914 0.64616716 0.65608174 0.651815 0.64087516 0.69171137 0.65028614 0.640841 0.6929912 0.63647115 0.64940566 0.6699729 0.6541781 0.6494154 0.64133424 0.6504054 0.68612474 0.6412964 0.68631727 0.6362161 0.6518763 0.6919506 0.6502948 0.69089156 0.6362236 0.6725302 0.6495768 0.6611357 0.65086025 0.6517048 0.64151233 0.6479353 0.68992615 0.64109206 0.66085047 0.67228067 0.6589902
0.4984985 0.65661955 0.64638746 0.63618714 0.66772944 0.64514035 0.65877724 0.63602203 0.66785944 0.65114385 0.63626826 0.6443409 0.6407857 0.685166 0.6518397 0.645899 0.65583766 0.6515625 0.6406013 0.6915116 0.6500255 0.6405669 0.69279724 0.6361817 0.6491477 0.6697294 0.6539332 0.6491577 0.6410538 0.6501471 0.685908 0.64102036 0.6861008 0.635929 0.6516261 0.69175524 0.6500341 0.6906906 0.63593644 0.67229337 0.64931726 0.6608913 0.6506006 0.6514428 0.641232 0.64767665 0.6897238 0.640814 0.6606053 0.6720443 0.6587529
0.4994995 0.6563762 0.6461161 0.6358973 0.66747797 0.6448747 0.65853935 0.6357322 0.6676081 0.650881 0.6359856 0.6440743 0.64050734 0.6849477 0.6515875 0.64563036 0.6555931 0.6513096 0.64032704 0.69131124 0.6497644 0.6402924 0.6926028 0.63589185 0.64888924 0.6694854 0.65368795 0.6488996 0.6407729 0.6498883 0.6856908 0.64074385 0.6858838 0.63564146 0.6513756 0.69155926 0.64977306 0.6904891 0.63564885 0.67205614 0.6490573 0.6606465 0.65034044 0.65118045 0.6409513 0.64741755 0.6895209 0.6405355 0.66035974 0.67180735 0.6585153
0.5005005 0.6561324 0.6458443 0.63560694 0.66722596 0.6446086 0.658301 0.63544184 0.6673562 0.65061766 0.63570255 0.6438074 0.6402285 0.6847289 0.65133494 0.6453613 0.6553481 0.6510563 0.6400523 0.6911103 0.6495029 0.6400175 0.69240785 0.6356015 0.64863044 0.66924095 0.65344226 0.64864105 0.6404915 0.6496291 0.685473 0.640467 0.68566626 0.6353535 0.65112466 0.6913628 0.6495115 0.69028705 0.63536084 0.6718184 0.648797 0.6604013 0.65007985 0.65091753 0.64067006 0.647158 0.68931746 0.6402566 0.6601137 0.67156994 0.65827715
0.5015015 0.6558882 0.645572 0.6353162 0.6669735 0.6443422 0.6580623 0.63515115 0.6671038 0.65035385 0.63541913 0.6435401 0.63994926 0.6845096 0.6510819 0.6450918 0.6551028 0.65080255 0.63977724 0.6909089 0.6492409 0.63974226 0.6922123 0.63531077 0.64837116 0.668996 0.65319616 0.6483821 0.64020973 0.64936954 0.6852547 0.6401897 0.68544817 0.63506514 0.6508733 0.69116575 0.6492495 0.69008446 0.6350724 0.6715801 0.6485362 0.66015565 0.6498188 0.65065414 0.64038837 0.64689815 0.6891135 0.6399772 0.6598672 0.67133206 0.6580386
0.5025025 0.65564364 0.64529926 0.635025 0.6667205 0.6440753 0.65782315 0.63486 0.666851 0.6500896 0.6351353 0.6432724 0.6396696 0.68428963 0.65082854 0.6448218 0.654857 0.6505484 0.6395017 0.69070697 0.6489784 0.6394666 0.6920163 0.63501954 0.64811146 0.6687505 0.65294963 0.6481227 0.63992745 0.64910954 0.6850358 0.639912 0.68522954 0.63477635 0.65062153 0.6909682 0.648987 0.6898813 0.63478357 0.67134136 0.648275 0.65990955 0.6495573 0.65039027 0.6401063 0.64663786 0.688909 0.63969743 0.65962034 0.6710937 0.6577997
0.5035035 0.6553986 0.6450261 0.63473344 0.6664671 0.643808 0.6575836 0.6345684 0.6665976 0.64982486 0.6348511 0.6430043 0.6393895 0.6840692 0.65057474 0.64455146 0.6546108 0.6502939 0.63922584 0.6905045 0.64871556 0.6391905 0.6918197 0.63472795 0.64785135 0.6685046 0.65270275 0.647863 0.6396448 0.6488491 0.68481636 0.6396339 0.6850104 0.63448715 0.6503694 0.6907702 0.64872414 0.68967766 0.6344943 0.67110217 0.6480134 0.65966296 0.64929533 0.650126 0.6398238 0.6463772 0.688704 0.6394172 0.659373 0.67085487 0.65756035
0.5045045 0.65515316 0.64475244 0.6344414 0.66621315 0.6435403 0.6573437 0.6342764 0.6663438 0.6495597 0.6345665 0.6427358 0.63910896 0.68384826 0.65032053 0.6442806 0.6543642 0.6500389 0.6389495 0.6903015 0.6484522 0.638914 0.6916227 0.63443595 0.6475908 0.6682582 0.65245545 0.64760274 0.6393617 0.6485883 0.6845964 0.6393554 0.6847907 0.63419753 0.65011686 0.6905716 0.64846075 0.6894735 0.6342046 0.67086244 0.64775145 0.659416 0.6490329 0.6498612 0.6395408 0.64611614 0.6884985 0.63913655 0.6591252 0.6706155 0.6573206
0.5055055 0.65490735 0.6444784 0.63414896 0.6659587 0.6432722 0.6571033 0.633984 0.6660895 0.6492941 0.6342815 0.6424669 0.63882804 0.6836268 0.6500659 0.64400935 0.6541172 0.64978355 0.6386728 0.6900979 0.6481884 0.6386371 0.6914251 0.6341435 0.64732987 0.66801125 0.65220773 0.64734215 0.63907814 0.6483271 0.68437594 0.6390766 0.68457043 0.6339075 0.64986396 0.6903725 0.64819694 0.68926877 0.63391453 0.6706223 0.6474891 0.6591686 0.64877003 0.649596 0.63925743 0.6458547 0.68829244 0.6388555 0.658877 0.6703757 0.6570805
0.5065065 0.6546611 0.64420384 0.6338561 0.66570383 0.6430037 0.65686256 0.6336912 0.66583467 0.64902794 0.6339961 0.64219767 0.63854665 0.6834048 0.6498109 0.6437377 0.65386987 0.6495278 0.6383958 0.6898939 0.6479242 0.63835984 0.691227 0.63385063 0.6470685 0.6677639 0.65195966 0.64708114 0.6387942 0.6480655 0.6841549 0.63879734 0.68434966 0.63361704 0.64961064 0.690173 0.6479327 0.68906355 0.6336241 0.67038167 0.6472263 0.65892076 0.6485067 0.64933026 0.6389736 0.64559287 0.6880859 0.638574 0.6586284 0.67013544 0.6568399
0.5075075 0.6544145 0.6439289 0.63356286 0.6654485 0.6427348 0.6566214 0.63339794 0.66557944 0.64876145 0.6337104 0.641928 0.6382649 0.68318224 0.6495555 0.6434656 0.65362203 0.64927167 0.6381183 0.68968934 0.64765954 0.6380822 0.6910284 0.6335573 0.6468067 0.66751605 0.65171117 0.6468197 0.6385098 0.6478035 0.6839334 0.6385177 0.68412834 0.63332623 0.6493569 0.6899729 0.64766806 0.68885785 0.63333315 0.6701405 0.6469631 0.6586725 0.648243 0.6490641 0.63868934 0.64533067 0.68787885 0.63829213 0.6583794 0.6698947 0.656599
0.5085085 0.6541675 0.6436535 0.63326913 0.66519266 0.64246553 0.6563799 0.63310426 0.6653237 0.6484944 0.6334243 0.641658 0.63798267 0.68295926 0.6492997 0.643193 0.6533739 0.6490151 0.6378405 0.68948424 0.6473944 0.63780415 0.6908293 0.63326365 0.6465445 0.66726774 0.6514623 0.64655787 0.63822496 0.6475411 0.6837113 0.6382377 0.68390656 0.63303494 0.6491028 0.6897723 0.64740294 0.6886516 0.63304186 0.6698989 0.6466996 0.6584239 0.6479788 0.6487975 0.6384046 0.64506805 0.6876713 0.6380098 0.65812993 0.6696535 0.65635765
0.5095095 0.65392005 0.64337766 0.63297504 0.6649363 0.6421958 0.6561379 0.63281024 0.6650675 0.648227 0.6331378 0.64138764 0.6377001 0.6827357 0.6490435 0.6429201 0.6531253 0.6487582 0.6375623 0.68927866 0.6471289 0.63752574 0.69062966 0.63296956 0.64628196 0.66701895 0.65121305 0.6462956 0.63793975 0.6472783 0.6834887 0.6379573 0.68368423 0.6327433 0.64884835 0.6895712 0.6471374 0.68844485 0.6327502 0.66965693 0.6464356 0.6581748 0.6477142 0.6485305 0.6381195 0.6448051 0.6874632 0.6377271 0.65788 0.6694118 0.6561159
0.5105105 0.6536722 0.6431014 0.6326806 0.6646796 0.64192575 0.6558956 0.6325158 0.66481084 0.6479591 0.63285094 0.6411169 0.637417 0.6825116 0.6487869 0.6426467 0.6528763 0.64850086 0.6372837 0.68907255 0.6468629 0.6372469 0.69042957 0.63267505 0.646019 0.66676974 0.65096337 0.646033 0.6376541 0.64701515 0.6832656 0.63767654 0.68346137 0.6324513 0.6485935 0.6893696 0.64687145 0.68823755 0.6324581 0.6694144 0.64617133 0.6579253 0.64744914 0.648263 0.63783395 0.64454174 0.68725467 0.63744396 0.6576297 0.6691696 0.6558738
0.5115115 0.653424 0.6428247 0.6323857 0.66442233 0.6416553 0.6556529 0.6322209 0.6645537 0.6476908 0.6325637 0.6408458 0.6371336 0.68228704 0.64852995 0.6423729 0.652627 0.6482432 0.6370047 0.68886596 0.64659655 0.6369678 0.690229 0.6323801 0.6457556 0.66652006 0.6507134 0.64576995 0.637368 0.6467516 0.68304205 0.6373954 0.683238 0.6321589 0.64833826 0.68916756 0.646605 0.6880298 0.6321656 0.66917145 0.6459066 0.6576754 0.64718366 0.64799505 0.637548 0.644278 0.6870456 0.6371604 0.65737903 0.668927 0.65563124
0.5125125 0.6531755 0.6425476 0.6320904 0.66416466 0.6413845 0.65540975 0.63192564 0.6642961 0.647422 0.6322761 0.64057434 0.63684976 0.682062 0.6482726 0.64209867 0.65237725 0.6479851 0.6367253 0.68865883 0.64632976 0.6366882 0.6900279 0.6320848 0.64549184 0.6662699 0.650463 0.6455065 0.63708156 0.64648765 0.68281794 0.6371139 0.68301415 0.63186604 0.6480827 0.68896496 0.6463382 0.68782157 0.6318728 0.668928 0.64564157 0.65742505 0.6469177 0.64772666 0.6372617 0.64401394 0.686836 0.63687646 0.6571279 0.668684 0.65538836
0.5135135 0.6529265 0.6422701 0.6317947 0.6639065 0.6411132 0.65516627 0.63162994 0.66403806 0.64715284 0.6319881 0.6403025 0.63656557 0.6818364 0.64801484 0.64182407 0.65212715 0.6477266 0.6364456 0.68845123 0.6460625 0.63640827 0.6898263 0.6317891 0.6452277 0.6660193 0.6502122 0.6452427 0.6367947 0.64622337 0.6825933 0.63683206 0.6827898 0.63157284 0.6478267 0.6887619 0.64607096 0.68761283 0.6315795 0.6686842 0.6453761 0.65717435 0.6466514 0.64745784 0.6369749 0.6437495 0.68662596 0.63659215 0.6568764 0.6684405 0.6551451
0.5145145 0.6526771 0.64199215 0.63149863 0.66364795 0.64084166 0.6549224 0.63133395 0.6637796 0.6468832 0.6316998 0.64003026 0.63628095 0.6816104 0.64775676 0.64154905 0.6518766 0.6474678 0.6361655 0.68824315 0.64579487 0.636128 0.68962425 0.631493 0.64496315 0.66576827 0.64996105 0.64497846 0.6365074 0.6459587 0.68236816 0.63654983 0.6825649 0.63127923 0.6475703 0.6885584 0.6458033 0.68740356 0.63128585 0.66843987 0.6451103 0.65692323 0.6463846 0.6471886 0.6366877 0.64348465 0.68641543 0.6363074 0.6566245 0.66819656 0.65490144
0.5155155 0.65242743 0.6417138 0.63120216 0.6633889 0.6405696 0.65467817 0.6310375 0.6635207 0.6466131 0.63141114 0.63975775 0.6359959 0.68138385 0.64749825 0.6412736 0.65162575 0.6472086 0.63588506 0.68803453 0.64552677 0.63584733 0.6894217 0.6311965 0.6446982 0.6655168 0.6497096 0.6447139 0.63621974 0.64569366 0.68214256 0.63626724 0.68233955 0.63098526 0.6473136 0.6883544 0.64553523 0.6871938 0.6309919 0.6681951 0.6448441 0.6566717 0.64611745 0.6469189 0.6364001 0.6432195 0.68620443 0.63602227 0.6563722 0.6679522 0.6546574
0.5165165 0.65217733 0.64143497 0.6309053 0.66312945 0.6402973 0.65443355 0.63074064 0.6632613 0.64634264 0.6311221 0.6394848 0.6357105 0.6811568 0.64723945 0.6409978 0.6513745 0.646949 0.6356042 0.6878255 0.6452583 0.6355663 0.6892187 0.6308996 0.6444329 0.6652649 0.6494577 0.64444894 0.6359316 0.64542824 0.6819165 0.6359843 0.6821137 0.6306909 0.6470565 0.68814987 0.6452668 0.68698364 0.6306974 0.6679499 0.64457756 0.6564198 0.6458498 0.64664876 0.6361121 0.64295393 0.68599296 0.63573676 0.65611947 0.6677074 0.65441304
0.5175175 0.6519269 0.6411558 0.630608 0.6628695 0.6400246 0.6541886 0.63044345 0.6630015 0.64607173 0.63083273 0.6392116 0.63542473 0.68092924 0.6469802 0.64072156 0.6511229 0.64668906 0.63532305 0.68761593 0.64498943 0.6352849 0.6890152 0.6306023 0.6441672 0.66501254 0.64920545 0.6441836 0.6356432 0.64516246 0.68168986 0.635701 0.6818874 0.6303961 0.6467991 0.6879449 0.64499784 0.68677294 0.6304027 0.66770434 0.64431065 0.6561675 0.64558184 0.6463783 0.6358237 0.64268804 0.68578094 0.63545084 0.6558664 0.66746217 0.65416825
0.5185185 0.65167606 0.64087623 0.6303104 0.66260916 0.6397515 0.65394324 0.63014585 0.66274124 0.6458004 0.630543 0.638938 0.6351385 0.68070126 0.64672065 0.64044493 0.650871 0.64642876 0.63504153 0.6874059 0.64472014 0.6350032 0.68881124 0.63030463 0.6439011 0.66475976 0.64895284 0.64391786 0.6353543 0.6448963 0.6814628 0.63541734 0.6816606 0.630101 0.6465413 0.6877395 0.64472854 0.68656176 0.6301075 0.66745824 0.6440434 0.65591484 0.64531344 0.6461073 0.6355349 0.64242184 0.6855685 0.63516456 0.6556129 0.6672165 0.65392315
0.5195195 0.6514249 0.6405962 0.6300124 0.6623484 0.639478 0.6536975 0.6298479 0.66248053 0.6455287 0.63025296 0.63866407 0.634852 0.6804728 0.64646065 0.64016795 0.6506186 0.64616805 0.6347596 0.68719536 0.6444505 0.6347211 0.6886068 0.6300066 0.6436347 0.66450655 0.64869994 0.6436518 0.635065 0.64462984 0.68123525 0.6351334 0.68143326 0.62980556 0.64628315 0.6875336 0.64445883 0.6863501 0.629812 0.6672118 0.64377576 0.65566176 0.6450446 0.64583594 0.63524574 0.64215523 0.6853556 0.63487786 0.655359 0.6669704 0.65367764
0.5205205 0.65117335 0.64031583 0.629714 0.6620872 0.6392042 0.65345144 0.62954956 0.66221946 0.6452565 0.6299625 0.63838977 0.634565 0.68024385 0.64620036 0.63989055 0.6503659 0.64590704 0.6344774 0.6869844 0.64418036 0.63443863 0.6884019 0.6297082 0.6433679 0.66425294 0.6484466 0.6433853 0.6347754 0.644363 0.6810072 0.634849 0.6812055 0.62950975 0.64602464 0.68732727 0.64418876 0.68613803 0.6295161 0.6669649 0.6435078 0.65540826 0.6447754 0.64556414 0.6349561 0.6418883 0.6851422 0.6345908 0.65510476 0.6667239 0.65343183
0.5215215 0.65092146 0.64003503 0.6294153 0.66182554 0.6389301 0.653205 0.6292508 0.6619579 0.64498395 0.62967175 0.63811517 0.6342777 0.68001443 0.6459397 0.63961273 0.65011287 0.6456457 0.6341948 0.68677294 0.6439099 0.63415587 0.68819654 0.6294094 0.6431007 0.6639989 0.648193 0.6431185 0.63448536 0.6440958 0.68077874 0.63456434 0.6809773 0.6292135 0.6457658 0.68712044 0.6439182 0.6859254 0.6292199 0.6667175 0.64323944 0.65515447 0.64450574 0.6452919 0.63466614 0.64162105 0.68492836 0.6343034 0.6548501 0.66647696 0.6531856
0.5225225 0.6506692 0.6397538 0.6291161 0.6615635 0.63865554 0.6529582 0.6289517 0.66169596 0.64471096 0.6293807 0.6378402 0.63399 0.67978454 0.6456787 0.63933456 0.6498594 0.6453839 0.63391185 0.686561 0.64363897 0.6338727 0.68799067 0.6291102 0.6428331 0.6637444 0.64793897 0.6428513 0.6341949 0.6438282 0.68054974 0.6342794 0.6807486 0.6289169 0.64550656 0.6869132 0.6436474 0.6857124 0.62892324 0.66646975 0.64297074 0.65490025 0.64423573 0.6450193 0.6343758 0.6413534 0.6847141 0.6340156 0.6545951 0.6662296 0.652939
0.5235235 0.65041655 0.63947225 0.6288166 0.661301 0.63838065 0.65271103 0.62865233 0.6614336 0.64443755 0.62908924 0.6375649 0.633702 0.67955416 0.64541733 0.639056 0.6496057 0.6451218 0.63362855 0.6863486 0.6433677 0.6335892 0.6877844 0.6288107 0.64256525 0.6634895 0.64768463 0.6425838 0.63390416 0.6435603 0.6803203 0.633994 0.68051934 0.62862 0.64524704 0.68670547 0.64337605 0.6854989 0.6286263 0.6662216 0.64270175 0.6546457 0.64396536 0.6447463 0.63408506 0.64108545 0.6844993 0.63372743 0.65433973 0.6659818 0.65269214
0.5245245 0.65016365 0.63919026 0.62851673 0.66103816 0.63810545 0.65246356 0.6283525 0.6611708 0.6441638 0.62879753 0.6372893 0.63341355 0.6793234 0.6451556 0.6387771 0.6493516 0.6448594 0.63334495 0.68613577 0.6430961 0.6333054 0.68757766 0.6285108 0.64229697 0.66323423 0.64743 0.64231586 0.633613 0.643292 0.6800904 0.6337083 0.68028975 0.6283227 0.64498717 0.68649733 0.6431044 0.685285 0.6283289 0.665973 0.6424324 0.6543907 0.6436945 0.64447284 0.63379395 0.64081717 0.6842841 0.6334389 0.65408397 0.6657337 0.6524449
0.5255255 0.64991033 0.6389079 0.6282165 0.6607748 0.63782984 0.6522157 0.62805235 0.6609076 0.6438896 0.62850547 0.6370133 0.63312477 0.6790921 0.6448935 0.63849777 0.64909714 0.64459664 0.633061 0.68592244 0.642824 0.63302124 0.6873705 0.62821054 0.64202833 0.6629786 0.64717495 0.64204764 0.6333214 0.64302343 0.67986006 0.6334223 0.6800596 0.6280251 0.64472693 0.6862887 0.64283234 0.6850706 0.62803125 0.66572404 0.6421627 0.6541354 0.6434233 0.644199 0.6335025 0.6405486 0.68406844 0.63315 0.65382785 0.6654851 0.6521973
0.5265265 0.64965665 0.63862514 0.6279159 0.66051114 0.637554 0.6519675 0.6277518 0.660644 0.643615 0.62821305 0.6367371 0.6328356 0.67886037 0.6446311 0.6382181 0.64884233 0.6443335 0.6327767 0.6857087 0.6425516 0.63273674 0.6871629 0.6279099 0.6417594 0.66272247 0.6469196 0.641779 0.6330295 0.6427545 0.6796292 0.633136 0.67982906 0.6277271 0.6444664 0.6860797 0.6425599 0.68485576 0.62773323 0.66547465 0.6418927 0.65387976 0.64315176 0.6439248 0.6332106 0.64027965 0.6838523 0.6328607 0.65357137 0.6652361 0.65194935
0.5275275 0.6494027 0.638342 0.627615 0.660247 0.6372777 0.651719 0.62745094 0.66038 0.64334005 0.6279203 0.6364605 0.63254607 0.6786282 0.64436835 0.637938 0.6485872 0.64407 0.63249207 0.6854945 0.6422788 0.6324519 0.6869548 0.6276089 0.6414901 0.662466 0.64666396 0.64151007 0.6327372 0.64248526 0.679398 0.63284934 0.67959803 0.62742877 0.6442055 0.68587023 0.6422871 0.68464047 0.62743485 0.66522485 0.6416223 0.6536237 0.6428798 0.6436502 0.63291836 0.64001036 0.6836358 0.6325711 0.65331453 0.6649868 0.6517011
0.5285285 0.64914834 0.63805854 0.62731373 0.6599825 0.63700116 0.6514701 0.62714976 0.66011554 0.6430647 0.6276273 0.6361836 0.6322562 0.67839557 0.64410526 0.63765764 0.64833176 0.6438063 0.6322071 0.68527985 0.6420056 0.63216674 0.6867463 0.6273076 0.6412204 0.66220915 0.64640796 0.6412408 0.6324446 0.64221567 0.67916626 0.63256234 0.6793666 0.6271301 0.6439443 0.6856603 0.64201385 0.6844247 0.6271361 0.66497463 0.6413516 0.65336734 0.64260745 0.64337516 0.63262576 0.63974077 0.68341875 0.6322811 0.6530574 0.66473705 0.6514525
0.5295295 0.6488937 0.63777465 0.6270121 0.6597176 0.63672423 0.6512209 0.6268482 0.6598508 0.6427889 0.62733394 0.6359064 0.631966 0.6781625 0.64384186 0.63737684 0.648076 0.6435421 0.6319218 0.68506473 0.64173204 0.63188124 0.6865373 0.62700593 0.6409504 0.66195184 0.6461516 0.6409711 0.6321516 0.6419457 0.6789341 0.63227504 0.67913467 0.6268311 0.6436828 0.68544996 0.64174026 0.6842086 0.626837 0.66472405 0.64108056 0.6531106 0.64233476 0.6430997 0.6323328 0.6394709 0.6832013 0.6319908 0.65279984 0.6644869 0.6512035
0.5305305 0.6486387 0.6374904 0.62671006 0.6594523 0.636447 0.6509714 0.62654626 0.65958554 0.64251274 0.62704027 0.6356288 0.6316755 0.677929 0.6435781 0.6370957 0.6478199 0.6432777 0.63163626 0.68484926 0.6414581 0.63159543 0.68632793 0.62670386 0.6406801 0.6616942 0.64589494 0.6407012 0.6318583 0.6416755 0.6787015 0.63198745 0.6789023 0.6265317 0.64342093 0.68523926 0.6414663 0.68399197 0.6265376 0.6644731 0.64080924 0.6528535 0.6420617 0.64282393 0.6320395 0.6392006 0.68298346 0.6317001 0.65254194 0.66423637 0.65095425
0.5315315 0.64838344 0.6372058 0.62640774 0.6591866 0.63616943 0.65072155 0.62624407 0.65931994 0.64223623 0.6267463 0.635351 0.63138455 0.6776951 0.643314 0.6368142 0.6475634 0.6430129 0.63135034 0.68463326 0.6411838 0.63130933 0.6861182 0.62640154 0.6404094 0.6614362 0.645638 0.64043087 0.63156456 0.6414049 0.67846847 0.63169956 0.6786696 0.626232 0.64315873 0.6850281 0.641192 0.68377495 0.62623787 0.6642217 0.64053756 0.6525961 0.64178824 0.6425478 0.6317458 0.6389301 0.6827652 0.6314091 0.6522837 0.66398543 0.6507046
0.5325325 0.6481278 0.6369208 0.62610507 0.6589205 0.6358915 0.6504713 0.62594146 0.659054 0.6419593 0.626452 0.6350729 0.6310933 0.6774607 0.6430496 0.63653237 0.6473066 0.6427478 0.6310641 0.6844169 0.64090914 0.6310229 0.68590796 0.6260988 0.6401384 0.66117775 0.6453807 0.64016026 0.6312705 0.641134 0.678235 0.6314113 0.67843634 0.62593204 0.6428963 0.6848165 0.64091736 0.6835575 0.6259378 0.66397 0.6402656 0.6523383 0.6415144 0.6422712 0.6314518 0.63865924 0.6825465 0.6311177 0.65202516 0.66373414 0.6504547
0.5335335 0.64787185 0.6366355 0.62580204 0.6586541 0.6356133 0.6502208 0.62563854 0.6587876 0.6416821 0.62615746 0.6347944 0.6308017 0.6772259 0.6427849 0.63625014 0.64704955 0.6424824 0.63077754 0.68420005 0.6406341 0.6307361 0.6856973 0.6257958 0.639867 0.66091895 0.6451231 0.6398893 0.6309761 0.6408628 0.6780011 0.6311228 0.6782027 0.6256317 0.6426335 0.68460447 0.64064234 0.68333966 0.6256374 0.66371787 0.6399933 0.65208024 0.64124024 0.6419943 0.6311574 0.6383881 0.6823274 0.630826 0.65176624 0.6634825 0.6502044
0.5345345 0.64761555 0.63634974 0.6254987 0.65838724 0.6353348 0.64997 0.62533534 0.6585209 0.64140445 0.6258626 0.6345157 0.6305098 0.6769907 0.64251983 0.63596755 0.6467922 0.6422166 0.6304907 0.68398285 0.64035875 0.63044906 0.68548626 0.6254924 0.6395953 0.6606598 0.6448652 0.639618 0.63068134 0.6405913 0.6777668 0.630834 0.6779686 0.625331 0.64237034 0.68439204 0.6403669 0.6831214 0.62533665 0.6634654 0.6397207 0.6518218 0.6409657 0.641717 0.63086265 0.6381166 0.68210787 0.630534 0.651507 0.6632304 0.6499539
0.5355355 0.64735895 0.6360637 0.625195 0.65812004 0.63505596 0.6497189 0.62503177 0.6582537 0.6411264 0.62556744 0.63423663 0.6302175 0.676755 0.6422545 0.63568467 0.64653444 0.6419506 0.63020355 0.6837652 0.640083 0.6301617 0.6852748 0.62518865 0.63932335 0.6604003 0.64460695 0.63934636 0.63038623 0.64031947 0.6775321 0.63054484 0.67773414 0.62503004 0.64210695 0.6841792 0.6400912 0.68290263 0.6250356 0.6632125 0.63944775 0.65156305 0.6406908 0.6414393 0.6305676 0.63784486 0.68188787 0.6302416 0.65124744 0.66297805 0.649703
0.5365365 0.64710206 0.6357773 0.624891 0.6578525 0.6347768 0.6494674 0.62472785 0.6579862 0.64084804 0.625272 0.6339573 0.6299249 0.676519 0.64198875 0.6354014 0.6462765 0.64168423 0.6299161 0.6835471 0.6398069 0.629874 0.6850629 0.62488467 0.639051 0.6601404 0.64434844 0.63907444 0.63009083 0.6400474 0.6772969 0.6302554 0.6774992 0.6247287 0.64184326 0.683966 0.63981503 0.6826835 0.6247342 0.6629593 0.6391746 0.65130395 0.64041555 0.64116126 0.6302722 0.63757277 0.6816675 0.62994885 0.65098757 0.66272527 0.6494518
0.5375375 0.64684486 0.63549054 0.62458664 0.6575845 0.63449734 0.64921564 0.6244237 0.6577184 0.6405693 0.6249762 0.63367766 0.629632 0.67628247 0.6417228 0.6351178 0.64601815 0.64141756 0.6296283 0.6833286 0.6395305 0.62958604 0.68485063 0.62458026 0.6387784 0.6598801 0.64408964 0.63880223 0.6297951 0.6397749 0.6770613 0.6299657 0.67726386 0.6244271 0.6415793 0.68375236 0.6395386 0.682464 0.6244325 0.66270566 0.63890105 0.6510445 0.64014 0.64088285 0.62997645 0.63730043 0.6814468 0.62965584 0.65072733 0.6624721 0.6492003
0.5385385 0.6465873 0.6352034 0.624282 0.6573162 0.63421756 0.6489636 0.6241191 0.6574502 0.6402902 0.62468016 0.63339776 0.62933874 0.67604554 0.6414565 0.63483393 0.6457595 0.6411506 0.6293403 0.6831097 0.63925374 0.6292978 0.68463796 0.62427557 0.63850546 0.6596195 0.64383054 0.63852966 0.62949896 0.63950217 0.67682534 0.6296757 0.6770281 0.6241251 0.6413149 0.6835383 0.6392618 0.6822441 0.6241305 0.6624517 0.63862723 0.6507848 0.639864 0.64060414 0.6296804 0.6370278 0.6812256 0.62936246 0.6504668 0.66221863 0.6489485
0.5395395 0.6463295 0.63491595 0.623977 0.65704757 0.63393754 0.6487112 0.6238143 0.6571816 0.6400108 0.6243838 0.63311756 0.6290452 0.67580825 0.6411899 0.6345497 0.6455006 0.6408833 0.6290519 0.6828904 0.6389766 0.6290092 0.6844249 0.62397057 0.6382322 0.65935856 0.6435711 0.6382568 0.62920254 0.6392291 0.67658895 0.6293854 0.67679197 0.62382287 0.64105034 0.6833239 0.6389846 0.68202376 0.6238282 0.66219735 0.6383531 0.65052474 0.63958776 0.640325 0.629384 0.6367548 0.68100405 0.62906873 0.6502059 0.66196483 0.64869636
0.5405405 0.6460714 0.6346282 0.6236717 0.6567785 0.63365716 0.64845854 0.6235091 0.6569127 0.639731 0.6240872 0.6328371 0.6287513 0.67557055 0.640923 0.63426507 0.6452414 0.6406157 0.62876326 0.6826707 0.6386991 0.62872034 0.6842114 0.6236653 0.63795865 0.6590972 0.6433114 0.6379836 0.6289058 0.6389558 0.67635214 0.62909484 0.6765554 0.6235203 0.64078546 0.6831091 0.63870716 0.68180305 0.62352556 0.6619427 0.6380787 0.6502644 0.63931113 0.6400455 0.6290872 0.63648164 0.6807821 0.62877476 0.6499448 0.6617106 0.648444
0.5415415 0.645813 0.63434 0.6233661 0.65650916 0.6333765 0.6482056 0.6232037 0.6566434 0.63945085 0.6237903 0.6325563 0.6284571 0.6753324 0.6406558 0.63398015 0.64498186 0.64034784 0.62847435 0.68245065 0.6384213 0.6284312 0.6839975 0.6233597 0.63768476 0.65883553 0.6430514 0.63771015 0.6286087 0.6386822 0.6761149 0.62880397 0.6763184 0.62321746 0.6405203 0.6828939 0.63842934 0.6815819 0.6232226 0.6616877 0.63780403 0.6500037 0.63903415 0.6397657 0.62879014 0.6362081 0.6805597 0.6284804 0.6496833 0.6614561 0.6481913
0.5425425 0.64555424 0.63405156 0.62306017 0.65623945 0.63309556 0.6479523 0.6228979 0.65637374 0.63917035 0.6234932 0.6322753 0.62816256 0.67509395 0.6403883 0.6336949 0.64472204 0.6400797 0.62818515 0.6822301 0.6381432 0.6281418 0.68378323 0.6230537 0.6374106 0.65857357 0.6427911 0.63743633 0.62831134 0.63840824 0.67587733 0.62851286 0.676081 0.6229143 0.64025486 0.68267834 0.63815117 0.6813604 0.6229194 0.6614323 0.637529 0.64974266 0.6387569 0.6394855 0.6284928 0.63593435 0.680337 0.62818575 0.6494215 0.66120124 0.64793825
0.5435435 0.64529526 0.6337627 0.6227539 0.6559694 0.6328143 0.64769876 0.62259185 0.6561038 0.63888955 0.62319577 0.631994 0.62786776 0.67485505 0.64012057 0.6334093 0.644462 0.6398112 0.62789565 0.6820093 0.6378647 0.6278521 0.6835686 0.6227475 0.6371361 0.6583112 0.64253056 0.63716227 0.6280136 0.63813406 0.67563933 0.62822145 0.67584324 0.6226108 0.63998914 0.68246233 0.6378727 0.6811385 0.6226158 0.6611766 0.63725376 0.6494814 0.63847923 0.639205 0.62819505 0.6356603 0.68011385 0.6278908 0.6491594 0.660946 0.647685
0.5445445 0.645036 0.63347363 0.62244743 0.655699 0.6325328 0.6474449 0.6222855 0.6558335 0.63860834 0.62289804 0.63171244 0.62757266 0.67461574 0.6398525 0.63312346 0.6442016 0.63954246 0.6276059 0.68178797 0.63758594 0.6275621 0.6833536 0.62244093 0.6368613 0.6580485 0.64226973 0.6368879 0.6277156 0.6378596 0.6754009 0.6279298 0.6756051 0.62230706 0.6397231 0.682246 0.63759387 0.68091625 0.622312 0.66092056 0.6369782 0.6492198 0.63820124 0.63892406 0.627897 0.63538593 0.67989033 0.62759554 0.648897 0.6606904 0.6474314
0.5455455 0.6447764 0.6331842 0.6221406 0.6554283 0.63225096 0.6471908 0.6219788 0.6555628 0.6383269 0.6226001 0.63143057 0.6272772 0.6743761 0.6395841 0.63283724 0.6439409 0.6392734 0.6273159 0.68156636 0.6373068 0.6272719 0.6831382 0.6221341 0.63658625 0.6577855 0.6420086 0.63661325 0.6274172 0.6375848 0.67516214 0.62763786 0.6753665 0.622003 0.6394568 0.6820293 0.6373147 0.68069357 0.62200785 0.6606642 0.6367024 0.6489579 0.637923 0.63864285 0.6275987 0.63511133 0.67966646 0.62729996 0.6486343 0.66043454 0.6471775
0.5465465 0.6445165 0.6328944 0.62183344 0.6551572 0.63196886 0.6469364 0.62167186 0.65529186 0.638045 0.6223019 0.63114846 0.6269815 0.67413604 0.63931555 0.6325507 0.64368004 0.6390041 0.62702554 0.68134433 0.6370274 0.6269813 0.6829224 0.62182695 0.6363109 0.65752214 0.6417472 0.6363383 0.6271186 0.6373098 0.674923 0.6273456 0.6751276 0.6216987 0.6391903 0.6818122 0.63703525 0.6804705 0.62170345 0.6604075 0.6364263 0.64869577 0.63764435 0.63836133 0.6273001 0.6348365 0.6794422 0.6270041 0.64837134 0.6601783 0.64692336
0.5475475 0.6442564 0.6326043 0.621526 0.6548858 0.6316865 0.6466817 0.6213646 0.65502053 0.6377629 0.6220034 0.6308661 0.62668544 0.6738956 0.6390466 0.6322639 0.64341885 0.6387345 0.626735 0.6811219 0.6367476 0.62669057 0.6827063 0.6215195 0.63603526 0.65725845 0.6414855 0.63606304 0.6268196 0.6370345 0.67468345 0.62705314 0.67488825 0.6213941 0.63892347 0.6815948 0.63675547 0.6802471 0.62139875 0.66015047 0.63614994 0.64843327 0.63736546 0.63807946 0.6270011 0.63456136 0.67921764 0.6267079 0.64810807 0.65992177 0.6466689
0.5485485 0.643996 0.6323139 0.6212183 0.6546141 0.63140386 0.6464268 0.6210571 0.6547489 0.6374804 0.6217046 0.63058347 0.6263891 0.6736548 0.63877743 0.6319768 0.64315736 0.6384646 0.62644416 0.68089914 0.6364675 0.6263995 0.6824898 0.6212118 0.6357593 0.65699446 0.6412236 0.63578755 0.6265204 0.6367589 0.67444354 0.6267604 0.6746486 0.62108916 0.6386564 0.68137693 0.6364753 0.6800233 0.6210938 0.6598931 0.6358733 0.6481705 0.6370862 0.63779724 0.6267019 0.634286 0.6789926 0.62641144 0.6478445 0.6596649 0.6464142
0.5495495 0.64373535 0.6320232 0.6209103 0.65434206 0.631121 0.64617157 0.6207493 0.65447694 0.6371976 0.6214056 0.6303006 0.6260925 0.67341363 0.638508 0.63168937 0.64289564 0.6381945 0.62615305 0.680676 0.63618714 0.62610817 0.6822729 0.6209038 0.6354831 0.6567301 0.6409614 0.63551176 0.6262208 0.6364831 0.6742033 0.6264674 0.6744085 0.620784 0.63838905 0.6811588 0.63619494 0.67979914 0.6207885 0.6596354 0.63559645 0.64790744 0.6368066 0.6375147 0.6264023 0.6340103 0.67876726 0.62611467 0.6475806 0.65940773 0.6461593
0.5505506 0.6434744 0.63173217 0.620602 0.6540697 0.6308378 0.6459161 0.6204412 0.65420467 0.6369145 0.6211063 0.63001746 0.6257956 0.6731721 0.6382383 0.6314016 0.6426336 0.6379241 0.62586164 0.68045247 0.6359064 0.6258166 0.6820557 0.6205955 0.6352066 0.65646553 0.64069897 0.63523567 0.62592095 0.636207 0.6739626 0.6261742 0.67416805 0.6204785 0.6381214 0.6809403 0.6359142 0.67957467 0.620483 0.65937746 0.6353193 0.6476441 0.63652676 0.6372318 0.62610245 0.63373446 0.67854154 0.62581766 0.6473165 0.65915024 0.645904
0.5515516 0.6432132 0.6314408 0.62029344 0.6537971 0.6305543 0.64566034 0.6201328 0.6539321 0.6366311 0.6208069 0.6297341 0.6254984 0.6729302 0.63796836 0.6311136 0.64237136 0.6376534 0.62557006 0.6802286 0.6356254 0.62552476 0.6818381 0.62028694 0.63492984 0.6562006 0.64043623 0.6349593 0.62562084 0.63593066 0.67372155 0.6258807 0.67392725 0.6201728 0.63785356 0.68072134 0.6356332 0.6793498 0.6201772 0.6591191 0.6350419 0.64738053 0.63624656 0.63694865 0.62580234 0.6334583 0.67831546 0.6255203 0.6470521 0.6588924 0.64564854
0.5525526 0.6429518 0.63114923 0.6199846 0.6535241 0.63027066 0.64540434 0.6198242 0.65365916 0.6363473 0.6205071 0.6294505 0.6252009 0.67268795 0.6376981 0.6308253 0.6421088 0.6373825 0.6252782 0.6800043 0.6353441 0.6252327 0.6816202 0.61997813 0.6346528 0.6559353 0.64017326 0.63468266 0.62532043 0.63565403 0.67348015 0.625587 0.673686 0.6198668 0.63758546 0.6805021 0.63535184 0.67912453 0.61987114 0.6588605 0.63476425 0.64711666 0.6359661 0.63666517 0.62550193 0.6331819 0.6780891 0.6252227 0.6467874 0.6586343 0.6453928
0.5535536 0.64269006 0.6308573 0.6196755 0.6532508 0.62998664 0.64514804 0.61951524 0.653386 0.6360632 0.62020713 0.62916666 0.62490314 0.67244536 0.6374276 0.6305367 0.64184606 0.6371113 0.62498605 0.6797797 0.6350625 0.62494034 0.68140185 0.61966896 0.6343755 0.65566975 0.63991004 0.6344058 0.6250197 0.63537717 0.6732384 0.62529296 0.6734445 0.6195605 0.6373171 0.68028253 0.6350702 0.67889893 0.6195648 0.6586016 0.6344864 0.6468525 0.6356853 0.6363813 0.62520117 0.63290524 0.6778623 0.6249248 0.64652246 0.65837586 0.6451367
0.5545546 0.6424281 0.63056505 0.6193661 0.6529772 0.62970245 0.6448915 0.6192061 0.6531125 0.6357789 0.6199069 0.6288826 0.6246051 0.67220235 0.63715684 0.6302478 0.641583 0.6368398 0.6246937 0.67955476 0.6347806 0.62464774 0.6811832 0.6193596 0.63409793 0.65540385 0.63964653 0.63412863 0.6247187 0.63510007 0.67299634 0.62499875 0.67320263 0.61925393 0.63704854 0.6800626 0.6347883 0.67867297 0.6192582 0.65834236 0.6342082 0.6465881 0.6354042 0.63609725 0.62490016 0.6326284 0.6776352 0.6246266 0.6462572 0.6581171 0.6448804
0.5555556 0.64216584 0.63027257 0.61905646 0.65270334 0.62941796 0.6446347 0.6188966 0.6528387 0.63549423 0.61960644 0.6285982 0.62430686 0.67195904 0.6368859 0.6299586 0.6413197 0.6365681 0.6244011 0.67932945 0.63449836 0.62435496 0.68096423 0.61904997 0.63382006 0.6551377 0.63938284 0.63385123 0.6244174 0.6348227 0.6727539 0.6247043 0.67296034 0.61894715 0.63677967 0.67984235 0.63450605 0.6784467 0.6189513 0.65808284 0.63392985 0.6463234 0.6351229 0.6358128 0.6245989 0.6323513 0.6774077 0.62432814 0.64599174 0.6578581 0.64462394
0.5565566 0.6419034 0.6299798 0.6187465 0.65242916 0.6291332 0.6443777 0.6185869 0.6525646 0.63520926 0.61930573 0.62831366 0.62400824 0.6717154 0.6366146 0.6296692 0.6410562 0.63629615 0.62410825 0.67910385 0.6342159 0.6240619 0.68074495 0.61874 0.63354194 0.6548712 0.63911885 0.63357353 0.6241159 0.63454515 0.67251104 0.6244096 0.67271775 0.6186401 0.6365106 0.67962176 0.6342235 0.67822003 0.61864424 0.657823 0.6336512 0.64605844 0.6348412 0.6355281 0.6242973 0.63207394 0.67717993 0.62402946 0.645726 0.6575988 0.6443671
0.5575576 0.64164066 0.6296867 0.61843634 0.6521547 0.62884825 0.64412045 0.61827695 0.65229017 0.634924 0.6190048 0.6280289 0.62370944 0.67147136 0.6363431 0.62937945 0.6407924 0.636024 0.6238152 0.67887783 0.6339331 0.62376857 0.68052524 0.61842984 0.6332636 0.6546045 0.6388546 0.6332956 0.6238141 0.63426733 0.67226785 0.62411463 0.6724748 0.6183328 0.63624126 0.6794008 0.63394076 0.67799306 0.61833686 0.6575629 0.6333723 0.6457932 0.6345593 0.63524306 0.62399554 0.63179636 0.67695177 0.6237304 0.64546 0.65733916 0.6441101
0.5585586 0.6413777 0.62939334 0.6181259 0.65187997 0.62856305 0.64386296 0.6179667 0.6520155 0.6346385 0.61870366 0.6277439 0.62341034 0.67122704 0.6360714 0.6290894 0.6405284 0.63575155 0.62352186 0.6786515 0.63365006 0.623475 0.6803053 0.61811936 0.632985 0.65433747 0.63859016 0.6330174 0.62351197 0.6339893 0.67202437 0.6238195 0.6722315 0.61802524 0.6359717 0.67917955 0.63365763 0.6777657 0.61802924 0.6573025 0.63309324 0.6455277 0.634277 0.63495773 0.6236934 0.63151854 0.6767233 0.6234312 0.64519376 0.6570792 0.64385283
0.5595596 0.64111453 0.62909967 0.61781526 0.65160495 0.6282776 0.6436052 0.61765623 0.65174055 0.6343526 0.6184023 0.6274587 0.62311095 0.67098236 0.6357994 0.6287992 0.64026415 0.63547885 0.6232283 0.67842484 0.6333667 0.6231813 0.68008494 0.6178087 0.63270617 0.65407014 0.6383255 0.632739 0.62320966 0.633711 0.6717805 0.6235241 0.6719879 0.6177174 0.63570195 0.67895794 0.6333743 0.6775381 0.6177214 0.6570418 0.63281393 0.645262 0.63399446 0.6346721 0.62339103 0.63124055 0.6764945 0.6231317 0.6449272 0.65681905 0.64359534
0.5605606 0.6408511 0.62880576 0.6175043 0.6513296 0.6279919 0.6433472 0.6173455 0.6514653 0.6340665 0.6181007 0.62717324 0.6228113 0.6707374 0.6355272 0.6285086 0.6399997 0.6352059 0.6229345 0.67819786 0.6330831 0.62288725 0.6798643 0.61749774 0.63242704 0.6538025 0.63806057 0.63246036 0.62290704 0.63343245 0.6715363 0.6232285 0.67174387 0.61740935 0.63543195 0.678736 0.6330907 0.6773101 0.6174132 0.65678084 0.6325344 0.64499605 0.6337117 0.6343862 0.6230884 0.63096225 0.67626536 0.62283194 0.6446605 0.6565586 0.64333755
0.5615616 0.64058745 0.6285116 0.6171931 0.651054 0.627706 0.643089 0.61703455 0.65118974 0.63378006 0.61779886 0.62688756 0.62251145 0.670492 0.63525474 0.6282178 0.6397349 0.63493276 0.6226405 0.6779705 0.6327992 0.62259305 0.67964333 0.61718655 0.63214767 0.65353465 0.63779545 0.6321814 0.6226042 0.6331537 0.6712918 0.6229327 0.6714996 0.617101 0.6351617 0.67851377 0.6328068 0.67708176 0.6171049 0.6565196 0.6322546 0.64472985 0.6334286 0.6341 0.6227855 0.6306838 0.67603594 0.6225319 0.64439344 0.6562978 0.6430796
0.5625626 0.6403235 0.62821716 0.61688167 0.6507781 0.6274198 0.64283055 0.6167233 0.65091395 0.6334934 0.61749685 0.6266017 0.62221134 0.67024636 0.63498205 0.62792677 0.63947 0.6346594 0.6223463 0.67774284 0.6325151 0.6222986 0.679422 0.6168751 0.63186806 0.6532665 0.6375301 0.6319023 0.62230104 0.6328747 0.671047 0.6226367 0.671255 0.6167925 0.6348912 0.67829114 0.6325226 0.6768531 0.6167963 0.65625805 0.6319746 0.64446336 0.6331452 0.6338135 0.6224823 0.6304051 0.67580616 0.62223166 0.6441262 0.6560368 0.6428214
0.5635636 0.6400594 0.6279224 0.61657 0.65050197 0.6271334 0.64257187 0.61641186 0.6506379 0.6332064 0.6171946 0.62631565 0.621911 0.6700004 0.6347092 0.6276355 0.63920486 0.6343858 0.62205184 0.67751485 0.63223064 0.622004 0.6792004 0.6165634 0.6315882 0.6529981 0.6372645 0.63162285 0.62199765 0.6325955 0.6708018 0.6223404 0.67101 0.6164837 0.63462055 0.6780683 0.63223815 0.6766242 0.61648744 0.65599626 0.6316944 0.6441967 0.6328616 0.63352674 0.6221789 0.6301262 0.67557603 0.62193114 0.6438587 0.6557755 0.6425629
0.5645646 0.63979506 0.62762743 0.6162581 0.6502256 0.6268468 0.64231294 0.6161002 0.65036154 0.6329192 0.61689216 0.6260294 0.6216104 0.6697541 0.634436 0.6273439 0.63893944 0.63411194 0.6217572 0.67728657 0.6319459 0.62170905 0.67897844 0.61625147 0.6313082 0.6527294 0.6369987 0.63134325 0.621694 0.6323161 0.67055637 0.62204397 0.67076474 0.6161747 0.63434964 0.67784506 0.6319534 0.6763949 0.6161784 0.6557342 0.63141394 0.6439298 0.6325777 0.63323975 0.6218752 0.6298471 0.67534566 0.6216304 0.643591 0.65551394 0.6423043
0.5655656 0.63953054 0.6273322 0.61594594 0.6499489 0.62656 0.64205384 0.6157882 0.650085 0.63263166 0.6165895 0.62574285 0.6213095 0.6695075 0.63416266 0.62705207 0.63867384 0.63383794 0.62146235 0.6770579 0.631661 0.621414 0.67875624 0.6159393 0.6310279 0.6524604 0.6367327 0.6310634 0.62139016 0.63203645 0.67031056 0.62174726 0.6705192 0.61586547 0.63407856 0.67762154 0.63166845 0.6761653 0.6158691 0.65547186 0.6311333 0.6436626 0.6322935 0.63295245 0.6215713 0.62956774 0.6751149 0.62132937 0.643323 0.6552521 0.64204544
0.5665666 0.6392657 0.6270367 0.61563355 0.649672 0.6262729 0.6417945 0.6154761 0.6498081 0.6323439 0.61628664 0.6254562 0.62100846 0.66926056 0.63388914 0.62676 0.638408 0.63356364 0.62116724 0.676829 0.6313758 0.62111866 0.6785337 0.61562693 0.6307474 0.6521912 0.63646644 0.6307833 0.62108606 0.63175666 0.6700644 0.6214504 0.67027324 0.615556 0.63380724 0.6773977 0.63138324 0.6759354 0.6155596 0.6552093 0.63085246 0.6433952 0.63200915 0.63266486 0.62126714 0.62928826 0.6748839 0.6210281 0.6430548 0.65499 0.64178634
0.5675676 0.6390008 0.626741 0.6153209 0.6493948 0.6259856 0.6415349 0.6151637 0.649531 0.6320559 0.6159836 0.62516934 0.6207071 0.6690133 0.6336153 0.6264677 0.63814193 0.63328916 0.62087196 0.67659974 0.6310903 0.62082314 0.6783108 0.6153143 0.63046664 0.65192175 0.6362 0.630503 0.6207817 0.6314766 0.669818 0.62115335 0.670027 0.6152463 0.6335357 0.6771736 0.63109773 0.67570513 0.6152499 0.65494645 0.6305714 0.64312756 0.6317244 0.632377 0.62096274 0.62900853 0.6746526 0.62072664 0.6427864 0.6547277 0.641527
0.5685686 0.63873553 0.626445 0.6150081 0.64911735 0.62569815 0.64127517 0.6148511 0.6492536 0.6317676 0.61568034 0.6248822 0.62040555 0.6687658 0.6333414 0.62617517 0.6378757 0.63301444 0.62057644 0.6763702 0.6308046 0.62052745 0.67808765 0.61500144 0.63018566 0.651652 0.63593334 0.63022244 0.62047714 0.6311963 0.6695712 0.6208561 0.6697805 0.6149364 0.63326395 0.6769492 0.630812 0.67547464 0.6149399 0.65468335 0.63029015 0.6428597 0.6314395 0.6320889 0.6206581 0.6287286 0.67442095 0.620425 0.64251775 0.6544651 0.6412675
0.5695696 0.6384701 0.62614876 0.6146951 0.64883965 0.62541044 0.6410152 0.61453825 0.64897597 0.63147897 0.6153769 0.624595 0.6201038 0.66851795 0.63306713 0.6258823 0.63760924 0.63273954 0.62028074 0.67614037 0.6305186 0.62023157 0.6778642 0.61468834 0.62990445 0.651382 0.6356665 0.6299417 0.6201723 0.6309159 0.6693242 0.6205586 0.66953367 0.6146263 0.632992 0.6767245 0.630526 0.6752438 0.61462975 0.65441996 0.6300087 0.6425916 0.6311543 0.63180053 0.6203532 0.6284485 0.67418903 0.620123 0.64224887 0.6542022 0.6410078
0.5705706 0.6382045 0.6258522 0.6143818 0.6485617 0.62512255 0.640755 0.6142252 0.6486981 0.6311902 0.6150733 0.6243075 0.61980176 0.6682698 0.6327927 0.6255893 0.6373426 0.63246447 0.61998487 0.6759102 0.6302324 0.61993545 0.67764044 0.61437505 0.62962306 0.65111184 0.63539946 0.6296608 0.61986727 0.63063526 0.66907686 0.620261 0.66928655 0.6143159 0.63271993 0.6764995 0.6302398 0.67501265 0.6143193 0.6541564 0.62972707 0.6423233 0.6308689 0.63151187 0.62004805 0.62816817 0.6739568 0.6198209 0.6419798 0.6539391 0.64074785
0.5715716 0.6379387 0.6255555 0.61406827 0.64828354 0.6248344 0.6404946 0.6139119 0.64842 0.6309011 0.61476946 0.6240199 0.61949956 0.66802144 0.6325181 0.62529606 0.6370757 0.63218915 0.6196888 0.67567974 0.629946 0.61963916 0.6774164 0.61406153 0.6293414 0.65084136 0.6351322 0.62937963 0.619562 0.6303544 0.6688292 0.61996317 0.66903913 0.6140054 0.6324476 0.6762742 0.6299533 0.67478126 0.6140087 0.6538925 0.62944525 0.64205486 0.6305832 0.631223 0.6197427 0.62788767 0.6737243 0.6195185 0.64171046 0.6536758 0.64048773
0.5725726 0.63767266 0.62525856 0.6137546 0.6480051 0.6245461 0.640234 0.61359847 0.6481416 0.6306118 0.6144655 0.6237321 0.61919713 0.6677727 0.6322433 0.62500256 0.63680863 0.63191366 0.6193925 0.67544895 0.6296593 0.6193426 0.67719203 0.6137478 0.6290596 0.6505707 0.63486475 0.62909824 0.6192565 0.63007337 0.6685813 0.6196652 0.6687914 0.61369467 0.6321751 0.6760486 0.62966657 0.6745495 0.61369795 0.6536284 0.6291632 0.6417861 0.6302973 0.6309339 0.61943716 0.627607 0.6734915 0.6192159 0.641441 0.6534122 0.6402274
0.5735736 0.63740647 0.6249614 0.61344063 0.6477265 0.6242576 0.6399732 0.61328477 0.6478631 0.6303222 0.6141613 0.62344414 0.61889446 0.6675237 0.63196826 0.6247089 0.63654137 0.63163793 0.61909604 0.6752179 0.62937236 0.619046 0.6769674 0.61343384 0.62877756 0.6502997 0.6345971 0.62881666 0.6189508 0.62979215 0.66833305 0.619367 0.6685434 0.6133837 0.6319024 0.67582273 0.62937963 0.67431754 0.6133869 0.65336406 0.628881 0.64151716 0.63001114 0.6306445 0.6191313 0.62732613 0.67325836 0.6189131 0.6411713 0.6531484 0.63996685
0.5745746 0.63714004 0.62466395 0.6131265 0.6474476 0.6239689 0.6397122 0.6129709 0.64758426 0.6300324 0.613857 0.62315595 0.6185916 0.6672744 0.63169307 0.6244149 0.6362739 0.631362 0.6187994 0.6749866 0.6290852 0.6187491 0.67674243 0.61311966 0.62849534 0.6500286 0.6343293 0.62853485 0.61864483 0.62951076 0.66808456 0.6190686 0.6682951 0.6130725 0.63162947 0.6755966 0.62909245 0.67408526 0.61307573 0.65309954 0.6285986 0.64124805 0.62972474 0.6303548 0.6188253 0.6270451 0.673025 0.6186101 0.6409013 0.65288436 0.63970613
0.5755756 0.6368735 0.6243663 0.61281216 0.64716846 0.62368 0.639451 0.61265683 0.6473052 0.6297423 0.61355245 0.62286764 0.6182885 0.66702485 0.6314177 0.6241208 0.6360063 0.63108593 0.61850256 0.674755 0.62879777 0.618452 0.67651725 0.6128053 0.6282129 0.6497572 0.63406134 0.62825286 0.6183387 0.6292292 0.6678358 0.61877006 0.6680465 0.6127612 0.6313564 0.67537016 0.62880504 0.6738527 0.6127643 0.6528347 0.62831604 0.64097875 0.6294381 0.63006496 0.61851907 0.6267638 0.67279136 0.6183068 0.6406312 0.6526201 0.6394452
0.5765766 0.6366067 0.62406844 0.6124976 0.6468891 0.6233909 0.63918966 0.61234254 0.6470259 0.62945205 0.6132478 0.6225791 0.6179852 0.666775 0.6311421 0.6238264 0.6357385 0.63080966 0.61820555 0.67452306 0.6285102 0.61815476 0.67629176 0.6124908 0.6279303 0.6494856 0.6337931 0.6279707 0.61803234 0.6289474 0.6675867 0.6184714 0.6677976 0.61244965 0.63108313 0.6751434 0.6285174 0.67361987 0.6124527 0.65256965 0.6280333 0.6407092 0.6291513 0.62977487 0.6182126 0.6264824 0.6725574 0.6180034 0.6403609 0.65235555 0.6391841
0.5775776 0.6363397 0.62377036 0.6121829 0.64660954 0.62310165 0.6389281 0.61202806 0.6467464 0.62916154 0.61294293 0.62229043 0.61768174 0.6665249 0.6308663 0.6235318 0.63547045 0.6305332 0.61790836 0.67429084 0.62822235 0.61785734 0.67606604 0.612176 0.62764746 0.64921373 0.6335248 0.62768835 0.6177258 0.62866545 0.66733736 0.6181725 0.6675485 0.6121379 0.6308097 0.6749165 0.62822956 0.67338675 0.6121409 0.6523044 0.62775034 0.6404395 0.62886417 0.62948453 0.6179059 0.62620085 0.6723232 0.61769974 0.6400904 0.65209085 0.6389228
0.5785786 0.6360726 0.62347203 0.611868 0.64632976 0.6228122 0.6386664 0.61171335 0.6464667 0.6288708 0.61263794 0.62200165 0.61737806 0.6662745 0.6305904 0.623237 0.6352023 0.63025653 0.617611 0.6740584 0.6279343 0.6175598 0.67584 0.61186105 0.62736446 0.6489417 0.63325626 0.62740576 0.617419 0.62838334 0.66708773 0.6178735 0.6672991 0.611826 0.6305361 0.67468923 0.6279415 0.67315334 0.6118289 0.65203893 0.6274673 0.64016956 0.6285769 0.6291939 0.61759907 0.62591916 0.67208874 0.61739594 0.6398197 0.6518259 0.6386614
0.5795796 0.63580525 0.6231735 0.6115529 0.64604974 0.6225226 0.6384044 0.6113985 0.64618677 0.6285798 0.61233276 0.6217126 0.61707413 0.66602385 0.63031423 0.62294203 0.63493395 0.6299797 0.61731344 0.6738257 0.62764597 0.617262 0.6756137 0.6115459 0.6270813 0.6486694 0.63298756 0.62712306 0.61711204 0.62810105 0.6668378 0.6175743 0.6670494 0.61151385 0.6302623 0.6744617 0.6276532 0.6729197 0.6115167 0.6517732 0.627184 0.6398995 0.62828934 0.6289031 0.617292 0.62563723 0.671854 0.6170919 0.6395488 0.6515608 0.6383997
0.5805806 0.63553774 0.62287474 0.6112376 0.64576954 0.6222328 0.63814235 0.61108345 0.6459066 0.62828857 0.6120274 0.6214235 0.6167701 0.6657729 0.6300379 0.6226468 0.63466537 0.62970275 0.6170157 0.6735926 0.6273575 0.6169641 0.67538714 0.61123055 0.62679785 0.64839697 0.6327187 0.6268401 0.6168049 0.6278186 0.66658765 0.61727494 0.6667994 0.6112016 0.6299884 0.674234 0.62736464 0.67268574 0.6112044 0.6515073 0.62690055 0.6396292 0.62800163 0.6286121 0.6169847 0.6253552 0.671619 0.6167876 0.6392777 0.65129536 0.6381379
0.5815816 0.63527006 0.6225758 0.6109221 0.6454891 0.6219428 0.6378801 0.61076826 0.64562625 0.62799716 0.61172193 0.6211342 0.6164658 0.66552174 0.6297614 0.6223514 0.6343967 0.6294256 0.6167179 0.6733594 0.62706876 0.61666596 0.67516035 0.61091506 0.6265143 0.6481243 0.6324496 0.626557 0.6164975 0.62753594 0.66633725 0.6169754 0.6665492 0.6108891 0.62971425 0.674006 0.6270759 0.67245156 0.6108918 0.6512412 0.62661695 0.6393587 0.6277137 0.6283208 0.6166772 0.62507296 0.67138374 0.6164832 0.63900644 0.6510298 0.6378759
0.5825826 0.6350022 0.62227666 0.61060643 0.6452085 0.62165266 0.63761765 0.61045283 0.6453457 0.6277055 0.6114163 0.6208447 0.61616135 0.66527027 0.6294848 0.62205577 0.6341278 0.62914824 0.61641985 0.67312586 0.62677985 0.6163677 0.67493325 0.61059934 0.62623054 0.64785135 0.6321804 0.62627375 0.61618996 0.6272532 0.66608655 0.61667573 0.66629875 0.61057645 0.62944 0.6737777 0.62678695 0.67221713 0.61057913 0.65097487 0.62633324 0.6390881 0.6274255 0.62802935 0.61636955 0.62479055 0.67114824 0.6161786 0.638735 0.650764 0.6376138
0.5835836 0.6347342 0.62197727 0.6102905 0.6449276 0.6213624 0.637355 0.6101372 0.6450649 0.62741363 0.6111105 0.62055516 0.6158567 0.6650186 0.6292079 0.62175995 0.6338588 0.6288707 0.61612165 0.67289203 0.6264907 0.6160693 0.6747059 0.6102835 0.62594664 0.6475783 0.63191104 0.6259903 0.6158822 0.62697023 0.6658356 0.6163759 0.66604805 0.61026365 0.6291656 0.6735492 0.6264978 0.6719824 0.6102662 0.6507083 0.6260493 0.63881725 0.6271371 0.62773764 0.6160617 0.624508 0.67091244 0.6158738 0.6384634 0.65049803 0.6373514
0.5845846 0.634466 0.6216777 0.6099745 0.6446466 0.6210719 0.63709223 0.6098215 0.6447839 0.62712157 0.61080456 0.6202654 0.6155519 0.66476667 0.6289309 0.62146395 0.63358957 0.628593 0.6158233 0.67265797 0.6262014 0.61577076 0.6744783 0.6099674 0.6256625 0.647305 0.6316415 0.6257066 0.6155743 0.6266871 0.66558444 0.616076 0.66579705 0.60995066 0.628891 0.6733204 0.6262085 0.67174745 0.60995317 0.6504416 0.62576526 0.6385462 0.6268485 0.6274457 0.61575365 0.6242253 0.6706764 0.6155688 0.6381916 0.65023184 0.6370889
0.5855856 0.63419765 0.62137794 0.6096583 0.6443654 0.62078124 0.6368293 0.6095056 0.64450276 0.6268293 0.6104985 0.6199755 0.6152469 0.6645144 0.62865376 0.6211678 0.6333202 0.6283152 0.6155248 0.67242366 0.6259119 0.615472 0.6742505 0.6096512 0.62537825 0.6470315 0.6313718 0.62542284 0.61526614 0.62640387 0.665333 0.6157759 0.6655458 0.6096375 0.6286163 0.67309135 0.6259189 0.67151225 0.6096399 0.6501746 0.625481 0.6382751 0.62655973 0.6271536 0.6154454 0.6239425 0.67044014 0.61526364 0.63791966 0.64996547 0.6368263
0.5865866 0.6339292 0.621078 0.6093419 0.6440839 0.6204905 0.63656616 0.6091895 0.6442214 0.6265368 0.6101923 0.6196855 0.6149417 0.664262 0.6283764 0.62087137 0.63305074 0.6280372 0.6152262 0.6721891 0.62562215 0.61517316 0.6740224 0.6093348 0.6250938 0.64675784 0.63110197 0.6251389 0.61495787 0.62612045 0.6650813 0.61547565 0.6652943 0.60932416 0.6283414 0.6728621 0.6256292 0.6712768 0.6093265 0.6499075 0.6251967 0.63800377 0.6262708 0.6268612 0.615137 0.6236595 0.6702036 0.6149583 0.6376475 0.64969885 0.6365635
0.5875876 0.63366055 0.62077785 0.6090254 0.6438023 0.62019956 0.63630295 0.60887325 0.64393985 0.6262441 0.60988593 0.6193953 0.61463636 0.66400933 0.62809896 0.62057483 0.6327811 0.6277591 0.6149274 0.67195433 0.62533224 0.6148741 0.67379403 0.60901827 0.62480927 0.64648396 0.630832 0.62485474 0.6146494 0.6258369 0.6648294 0.61517525 0.6650426 0.6090107 0.62806636 0.67263263 0.6253392 0.6710411 0.60901296 0.6496402 0.62491214 0.63773227 0.6259816 0.6265687 0.61482835 0.62337637 0.6699669 0.6146528 0.63737524 0.6494321 0.6363005
0.5885886 0.63339174 0.62047756 0.6087087 0.64352053 0.61990845 0.6360395 0.6085568 0.6436581 0.62595123 0.60957944 0.61910504 0.6143308 0.6637564 0.6278213 0.62027806 0.63251126 0.6274808 0.6146285 0.67171925 0.62504214 0.61457497 0.6735655 0.6087015 0.6245245 0.6462099 0.6305619 0.6245704 0.6143408 0.6255532 0.6645772 0.6148747 0.6647906 0.60869706 0.62779117 0.67240286 0.62504905 0.67080516 0.6086992 0.64937264 0.62462753 0.6374606 0.62569225 0.62627596 0.6145196 0.6230931 0.6697299 0.6143471 0.6371028 0.64916515 0.63603735
0.5895896 0.63312274 0.62017703 0.6083918 0.64323854 0.6196172 0.635776 0.60824025 0.6433762 0.62565815 0.60927284 0.61881465 0.6140251 0.6635032 0.6275435 0.6199811 0.6322413 0.62720233 0.6143294 0.671484 0.6247518 0.61427563 0.6733367 0.6083846 0.62423956 0.6459357 0.6302916 0.624286 0.614032 0.62526935 0.66432476 0.6145741 0.6645384 0.60838324 0.62751585 0.6721729 0.6247587 0.670569 0.6083853 0.64910495 0.62434274 0.6371888 0.6254027 0.625983 0.6142106 0.6228097 0.66949266 0.61404127 0.6368302 0.648898 0.6357741
0.5905906 0.6328537 0.6198763 0.6080748 0.6429564 0.6193258 0.63551223 0.6079235 0.6430941 0.62536484 0.60896605 0.6185241 0.6137193 0.6632498 0.6272656 0.61968404 0.6319712 0.62692374 0.6140302 0.6712485 0.62446135 0.6139762 0.6731076 0.6080676 0.62395453 0.6456613 0.63002115 0.6240014 0.613723 0.6249854 0.66407216 0.6142733 0.66428596 0.6080693 0.62724036 0.6719427 0.6244682 0.67033255 0.6080713 0.6488371 0.6240578 0.6369168 0.62511295 0.62568986 0.6139015 0.62252617 0.6692552 0.61373526 0.63655746 0.6486307 0.6355107
0.5915916 0.6325844 0.61957544 0.60775757 0.642674 0.6190343 0.63524836 0.60760665 0.64281183 0.6250714 0.6086592 0.6182334 0.6134133 0.6629962 0.6269875 0.61938673 0.63170093 0.62664497 0.61373085 0.6710127 0.62417066 0.6136766 0.6728784 0.60775036 0.62366927 0.6453867 0.6297506 0.62371665 0.6134138 0.62470126 0.66381925 0.6139724 0.66403323 0.6077552 0.6269648 0.6717123 0.6241775 0.6700959 0.60775715 0.648569 0.62377274 0.6366447 0.624823 0.6253965 0.6135922 0.6222425 0.6690175 0.61342907 0.63628453 0.6483632 0.6352471
0.5925926 0.63231504 0.6192744 0.60744023 0.64239156 0.6187426 0.6349844 0.6072897 0.64252937 0.62477773 0.60835224 0.6179426 0.6131071 0.6627423 0.6267093 0.6190893 0.63143057 0.62636614 0.6134314 0.6707767 0.6238798 0.6133769 0.67264885 0.607433 0.62338394 0.6451119 0.62947994 0.62343174 0.6131045 0.624417 0.6635662 0.6136714 0.66378033 0.60744095 0.6266891 0.67148167 0.62388664 0.66985905 0.6074428 0.64830077 0.62348753 0.63637245 0.6245329 0.62510294 0.61328274 0.62195873 0.6687796 0.6131227 0.6360115 0.6480955 0.6349834
0.5935936 0.6320455 0.61897314 0.6071228 0.64210886 0.6184508 0.63472027 0.60697246 0.6422468 0.6244839 0.6080451 0.61765164 0.6128008 0.6624882 0.6264309 0.6187917 0.63116 0.62608707 0.61313176 0.6705405 0.6235888 0.6130771 0.67241913 0.6071155 0.62309843 0.644837 0.6292091 0.6231467 0.612795 0.62413263 0.6633128 0.61337024 0.6635272 0.60712653 0.6264132 0.67125076 0.6235956 0.66962194 0.6071283 0.64803237 0.62320226 0.63610005 0.6242426 0.62480927 0.61297315 0.62167484 0.6685415 0.6128162 0.63573825 0.6478277 0.63471955
0.5945946 0.63177586 0.6186718 0.6068051 0.64182603 0.6181589 0.634456 0.6066552 0.64196396 0.62418985 0.6077379 0.61736065 0.6124943 0.66223395 0.6261524 0.6184939 0.6308894 0.62580794 0.61283207 0.67030406 0.6232976 0.6127771 0.6721892 0.6067979 0.62281275 0.64456195 0.62893814 0.6228615 0.6124854 0.62384814 0.66305923 0.613069 0.6632738 0.606812 0.62613726 0.6710197 0.62330437 0.66938466 0.6068137 0.6477638 0.6229168 0.6358275 0.62395215 0.62451535 0.6126633 0.62139076 0.66830313 0.61250955 0.6354649 0.64755964 0.63445556
0.5955956 0.6315061 0.6183702 0.60648733 0.64154303 0.61786675 0.6341916 0.6063377 0.641681 0.6238957 0.6074306 0.6170695 0.6121876 0.66197944 0.6258738 0.61819595 0.63061863 0.62552863 0.6125322 0.67006737 0.6230062 0.612477 0.671959 0.6064801 0.62252694 0.64428663 0.62866706 0.6225762 0.6121756 0.6235635 0.6628055 0.61276764 0.66302025 0.60649735 0.6258611 0.67078835 0.62301296 0.6691471 0.60649896 0.64749503 0.62263125 0.6355548 0.6236615 0.6242212 0.61235344 0.6211066 0.66806453 0.61220276 0.63519144 0.6472915 0.63419145
0.5965966 0.63123614 0.61806846 0.6061694 0.64125985 0.6175746 0.63392705 0.60602015 0.64139795 0.6236013 0.60712314 0.6167782 0.6118809 0.6617247 0.62559503 0.6178978 0.6303477 0.6252492 0.6122322 0.6698305 0.62271464 0.61217684 0.6717286 0.6061622 0.622241 0.64401126 0.62839586 0.62229073 0.6118657 0.6232788 0.6625515 0.61246616 0.66276646 0.6061826 0.6255849 0.67055684 0.6227214 0.6689094 0.60618407 0.6472261 0.62234557 0.6352819 0.6233707 0.62392694 0.6120433 0.62082237 0.66782576 0.6118958 0.6349178 0.64702314 0.63392717
0.5975976 0.6309661 0.61776656 0.60585135 0.64097655 0.6172823 0.63366234 0.60570246 0.64111465 0.62330675 0.6068156 0.61648685 0.61157393 0.66146976 0.62531614 0.61759955 0.6300767 0.62496966 0.61193216 0.6695934 0.62242293 0.6118765 0.671498 0.60584414 0.6219549 0.64373565 0.62812454 0.6220051 0.6115556 0.6229939 0.6622973 0.61216456 0.6625124 0.6058676 0.6253086 0.6703251 0.6224296 0.66867137 0.60586905 0.64695704 0.62205976 0.635009 0.6230797 0.6236325 0.6117331 0.620538 0.66758674 0.6115887 0.63464403 0.6467546 0.6336628
0.5985986 0.63069594 0.6174645 0.6055332 0.64069307 0.6169898 0.6333976 0.6053846 0.64083123 0.62301207 0.6065079 0.6161954 0.6112669 0.6612146 0.62503713 0.61730117 0.62980556 0.62469 0.61163193 0.66935605 0.62213105 0.6115761 0.6712672 0.6055259 0.6216687 0.6434599 0.6278531 0.6217194 0.6112454 0.6227089 0.66204286 0.61186284 0.6622582 0.60555255 0.6250321 0.6700932 0.6221377 0.6684332 0.6055539 0.6466878 0.62177384 0.6347359 0.62278855 0.62333786 0.6114227 0.6202535 0.66734755 0.6112815 0.63437015 0.646486 0.6333983
0.5995996 0.63042563 0.6171623 0.60521483 0.64040947 0.61669725 0.63313264 0.6050666 0.6405477 0.62271714 0.6062001 0.6159038 0.6109597 0.66095924 0.624758 0.6170026 0.62953424 0.62441015 0.61133164 0.6691185 0.62183905 0.6112755 0.6710362 0.60520756 0.62138236 0.64318407 0.6275815 0.62143356 0.61093503 0.6224238 0.6617882 0.61156106 0.66200376 0.60523736 0.62475556 0.669861 0.62184566 0.6681948 0.6052387 0.6464184 0.6214878 0.63446265 0.62249726 0.62304306 0.6111122 0.6199689 0.6671082 0.61097413 0.63409615 0.64621717 0.63313365
0.6006006 0.63015527 0.6168599 0.60489637 0.6401257 0.61640453 0.63286763 0.60474855 0.640264 0.6224221 0.60589224 0.61561215 0.6106523 0.66070366 0.6244787 0.61670387 0.62926286 0.62413025 0.61103123 0.66888076 0.6215468 0.61097485 0.670805 0.60488915 0.6210959 0.64290804 0.6273098 0.6211475 0.6106245 0.6221387 0.6615334 0.61125916 0.6617491 0.60492206 0.6244789 0.6696287 0.6215534 0.6679562 0.60492325 0.64614886 0.6212017 0.6341893 0.6222058 0.62274814 0.6108015 0.6196842 0.66686857 0.6106666 0.633822 0.6459482 0.63286895
0.6016016 0.6298847 0.6165574 0.6045778 0.6398418 0.61611176 0.63260245 0.6044303 0.63998014 0.62212694 0.6055843 0.6153203 0.6103449 0.6604479 0.62419933 0.616405 0.62899137 0.6238502 0.6107307 0.6686428 0.6212545 0.6106741 0.67057353 0.60457057 0.6208093 0.6426318 0.627038 0.6208614 0.61031383 0.62185335 0.66127837 0.61095715 0.66149426 0.6046066 0.6242021 0.66939616 0.62126106 0.6677174 0.60460776 0.64587915 0.6209154 0.63391584 0.6219142 0.622453 0.61049074 0.6193994 0.6666287 0.61035895 0.6335477 0.64567906 0.63260406
0.6026026 0.6296141 0.61625475 0.6042591 0.6395577 0.6158188 0.6323372 0.60411197 0.6396961 0.62183154 0.6052762 0.6150285 0.61003727 0.66019195 0.62391984 0.616106 0.6287198 0.6235701 0.61043006 0.6684047 0.62096196 0.61037326 0.6703419 0.60425186 0.6205226 0.64235556 0.62676615 0.6205752 0.61000305 0.62156796 0.66102314 0.61065507 0.6612392 0.6042911 0.6239252 0.6691634 0.6209685 0.6674784 0.6042921 0.6456093 0.6206291 0.63364226 0.6216224 0.6221577 0.6101798 0.6191145 0.66638875 0.61005116 0.63327336 0.6454098 0.63233906
0.6036036 0.62934333 0.61595196 0.60394025 0.6392735 0.6155258 0.63207185 0.6037935 0.639412 0.621536 0.60496813 0.61473656 0.6097295 0.65993583 0.62364024 0.6158069 0.62844807 0.62328976 0.61012936 0.66816634 0.6206693 0.61007226 0.6701101 0.60393304 0.62023574 0.64207906 0.6264941 0.62028885 0.60969216 0.62128246 0.66076773 0.6103529 0.660984 0.6039754 0.62364817 0.6689305 0.62067586 0.6672392 0.60397637 0.64533937 0.6203427 0.63336855 0.6213305 0.62186223 0.6098687 0.61882955 0.66614854 0.60974324 0.6329988 0.6451404 0.63207394
0.6046046 0.6290725 0.61564904 0.60362136 0.6389892 0.61523265 0.6318064 0.603475 0.63912773 0.6212404 0.60465986 0.6144445 0.6094217 0.6596795 0.6233605 0.6155076 0.6281763 0.62300944 0.60982853 0.6679278 0.6203765 0.60977125 0.66987807 0.6036141 0.6199488 0.6418025 0.626222 0.6200024 0.60938114 0.62099683 0.6605121 0.6100506 0.6607285 0.60365963 0.62337106 0.66869736 0.620383 0.6669998 0.6036605 0.64506924 0.6200561 0.63309467 0.62103844 0.62156665 0.6095575 0.61854446 0.66590816 0.60943526 0.6327242 0.6448709 0.63180876
0.6056056 0.6288015 0.61534595 0.6033023 0.6387048 0.61493945 0.6315408 0.60315627 0.6388433 0.62094456 0.6043515 0.6141524 0.6091137 0.659423 0.62308073 0.61520815 0.6279043 0.62272894 0.60952765 0.667689 0.6200836 0.60947007 0.66964585 0.603295 0.61966175 0.64152575 0.6259498 0.6197158 0.60906994 0.62071115 0.6602563 0.60974824 0.66047287 0.6033437 0.6230939 0.668464 0.62009 0.6667602 0.60334456 0.644799 0.6197695 0.6328208 0.6207462 0.6212709 0.6092462 0.61825925 0.66566753 0.6091271 0.6324495 0.6446012 0.63154346
0.6066066 0.6285305 0.61504275 0.6029831 0.63842016 0.6146461 0.63127506 0.6028375 0.6385588 0.62064856 0.6040431 0.61386013 0.6088056 0.6591663 0.6228008 0.61490864 0.6276323 0.6224483 0.60922664 0.66745013 0.6197905 0.6091688 0.66941345 0.60297585 0.6193746 0.6412489 0.62567747 0.6194291 0.6087587 0.62042534 0.6600003 0.6094458 0.66021705 0.60302776 0.6228166 0.66823053 0.61979693 0.6665205 0.6030285 0.64452857 0.61948276 0.6325467 0.62045383 0.62097496 0.6089347 0.617974 0.6654268 0.6088188 0.6321747 0.6443314 0.631278
0.6076076 0.62825936 0.61473936 0.6026639 0.6381355 0.61435264 0.6310093 0.6025186 0.63827413 0.6203525 0.6037347 0.6135678 0.6084974 0.6589094 0.6225208 0.61460894 0.62736017 0.62216765 0.6089255 0.667211 0.6194973 0.60886747 0.66918087 0.6026566 0.6190873 0.6409719 0.6254051 0.6191423 0.6084473 0.6201395 0.65974414 0.6091433 0.65996104 0.6027116 0.6225392 0.6679968 0.6195037 0.6662805 0.6027123 0.6442581 0.61919594 0.63227254 0.62016135 0.6206789 0.60862315 0.61768866 0.66518587 0.60851043 0.6318997 0.64406145 0.6310125
0.6086086 0.6279881 0.6144359 0.60234445 0.63785064 0.61405915 0.6307434 0.6021997 0.63798934 0.6200562 0.6034261 0.61327547 0.60818905 0.6586523 0.62224066 0.6143092 0.62708795 0.6218869 0.60862434 0.6669717 0.6192039 0.60856605 0.6689481 0.60233724 0.61879987 0.6406948 0.62513256 0.6188554 0.60813576 0.6198535 0.6594878 0.6088407 0.65970486 0.6023954 0.62226176 0.667763 0.6192103 0.66604036 0.602396 0.6439874 0.61890906 0.6319983 0.6198687 0.62038267 0.6083115 0.6174032 0.6649447 0.6082019 0.6316247 0.6437914 0.63074684
0.6096096 0.6277168 0.6141323 0.60202503 0.63756573 0.61376554 0.63047737 0.60188055 0.6377045 0.61975986 0.60311747 0.61298305 0.60788065 0.65839505 0.62196046 0.61400926 0.6268157 0.621606 0.6083231 0.6667322 0.61891043 0.60826457 0.6687151 0.60201776 0.6185124 0.6404176 0.6248599 0.61856836 0.60782415 0.61956745 0.65923125 0.608538 0.6594485 0.60207915 0.62198424 0.6675289 0.61891675 0.66580003 0.60207963 0.64371663 0.6186221 0.63172394 0.6195759 0.6200863 0.6079996 0.6171177 0.6647034 0.6078933 0.6313495 0.6435212 0.6304811
0.6106106 0.62744534 0.6138286 0.60170543 0.63728064 0.6134718 0.6302113 0.60156137 0.63741946 0.6194633 0.6028088 0.6126905 0.6075721 0.6581377 0.62168014 0.6137092 0.6265433 0.621325 0.60802174 0.6664925 0.6186168 0.60796297 0.668482 0.60169816 0.6182248 0.64014024 0.62458724 0.6182813 0.6075124 0.61928135 0.6589745 0.60823524 0.65919197 0.6017627 0.6217066 0.66729474 0.61862314 0.66555953 0.6017632 0.6434458 0.61833507 0.63144946 0.619283 0.61978984 0.6076877 0.61683214 0.664462 0.6075846 0.63107425 0.6432509 0.63021535
0.6116116 0.62717384 0.61352473 0.6013858 0.6369955 0.613178 0.62994516 0.6012421 0.6371343 0.6191667 0.60249996 0.61239797 0.60726345 0.65788007 0.62139976 0.61340904 0.6262708 0.621044 0.6077203 0.6662527 0.6183231 0.6076613 0.6682487 0.6013785 0.6179371 0.6398628 0.6243145 0.61799407 0.60720056 0.61899513 0.65871763 0.60793245 0.65893525 0.6014462 0.6214289 0.6670603 0.61832935 0.66531885 0.6014466 0.64317477 0.6180479 0.6311749 0.61899 0.61949325 0.6073757 0.6165465 0.6642203 0.6072758 0.63079894 0.6429804 0.62994945
0.6126126 0.6269022 0.61322075 0.601066 0.63671017 0.6128841 0.62967885 0.60092276 0.6368491 0.6188699 0.6021911 0.6121053 0.6069547 0.65762234 0.62111926 0.6131088 0.6259982 0.6207628 0.60741884 0.66601264 0.6180292 0.6073596 0.66801524 0.6010587 0.6176493 0.63958514 0.6240416 0.6177068 0.6068886 0.61870885 0.65846056 0.60762954 0.65867835 0.60112965 0.6211511 0.6668258 0.61803544 0.665078 0.60112995 0.6429036 0.6177607 0.63090026 0.61869687 0.6191965 0.60706353 0.61626077 0.66397846 0.60696685 0.6305235 0.64270985 0.62968343
0.6136136 0.62663054 0.6129167 0.60074615 0.6364248 0.61259013 0.62941253 0.6006033 0.6365638 0.61857295 0.6018822 0.6118126 0.6066458 0.6573644 0.6208387 0.6128084 0.62572557 0.6204816 0.60711724 0.66577244 0.6177352 0.60705775 0.6677816 0.6007389 0.6173614 0.6393075 0.6237687 0.6174194 0.60657656 0.6184225 0.6582033 0.60732657 0.65842134 0.600813 0.6208732 0.66659105 0.6177414 0.66483694 0.6008132 0.64263237 0.6174734 0.63062555 0.61840355 0.6188996 0.60675126 0.61597496 0.66373646 0.6066578 0.63024795 0.6424392 0.62941736
0.6146146 0.62635875 0.6126125 0.6004262 0.6361393 0.6122961 0.6291461 0.60028374 0.63627833 0.61827594 0.6015732 0.6115198 0.6063369 0.65710634 0.620558 0.61250794 0.6254528 0.6202003 0.6068156 0.66553205 0.6174411 0.6067559 0.66754776 0.6004189 0.6170734 0.6390297 0.6234957 0.61713195 0.6062644 0.6181361 0.65794593 0.60702354 0.6581641 0.60049623 0.6205953 0.66635615 0.6174473 0.6645958 0.6004964 0.642361 0.6171861 0.6303507 0.6181102 0.6186026 0.60643893 0.6156891 0.66349435 0.6063487 0.62997234 0.6421684 0.62915117
0.6156156 0.62608695 0.6123082 0.6001062 0.6358537 0.61200196 0.6288796 0.59996414 0.63599277 0.6179788 0.6012642 0.611227 0.60602784 0.65684813 0.6202773 0.61220735 0.62518 0.6199189 0.6065139 0.66529155 0.61714685 0.60645396 0.6673138 0.6000989 0.61678535 0.63875175 0.6232226 0.61684436 0.60595214 0.6178496 0.6576884 0.6067205 0.6579067 0.6001794 0.6203173 0.66612107 0.61715305 0.6643544 0.6001795 0.64208955 0.6168987 0.6300758 0.6178166 0.61830544 0.6061265 0.6154032 0.66325206 0.60603946 0.62969667 0.64189756 0.628885
0.6166166 0.62581503 0.6120038 0.59978604 0.635568 0.61170775 0.628613 0.5996444 0.6357071 0.6176815 0.60095507 0.61093414 0.60571873 0.65658975 0.6199965 0.61190665 0.62490714 0.6196374 0.60621214 0.66505086 0.6168525 0.60615194 0.6670796 0.5997788 0.6164972 0.63847375 0.6229494 0.6165567 0.6056398 0.61756307 0.65743065 0.60641736 0.65764916 0.59986246 0.62003917 0.66588587 0.61685866 0.66411287 0.5998625 0.641818 0.61661124 0.6298008 0.617523 0.61800814 0.6058139 0.6151172 0.6630096 0.6057302 0.6294209 0.64162654 0.62861866
0.6176176 0.625543 0.6116993 0.59946585 0.6352822 0.6114135 0.6283463 0.59932464 0.63542134 0.61738414 0.60064596 0.6106412 0.6054095 0.6563312 0.6197156 0.6116059 0.6246342 0.6193559 0.6059103 0.66481 0.6165581 0.60584986 0.6668453 0.5994586 0.616209 0.63819563 0.6226762 0.616269 0.6053274 0.61727643 0.6571728 0.60611415 0.6573915 0.5995455 0.61976105 0.6656505 0.6165642 0.66387117 0.5995455 0.6415463 0.6163237 0.6295257 0.6172292 0.61771077 0.6055013 0.61483115 0.66276693 0.60542077 0.629145 0.64135545 0.6283522
0.6186186 0.62527096 0.6113947 0.5991456 0.6349963 0.61111915 0.6280796 0.5990048 0.63513553 0.6170866 0.60033673 0.61034817 0.6051002 0.6560725 0.61943465 0.611305 0.62436116 0.6190743 0.6056084 0.66456896 0.6162635 0.6055477 0.6666109 0.59913826 0.61592066 0.63791746 0.6224029 0.61598116 0.6050149 0.6169898 0.6569148 0.60581094 0.65713364 0.5992284 0.6194828 0.665415 0.6162696 0.66362935 0.5992283 0.6412745 0.6160361 0.6292506 0.6169354 0.6174133 0.60518855 0.61454505 0.66252416 0.6051113 0.62886906 0.64108425 0.6280858
0.6196196 0.6249988 0.61109 0.5988253 0.6347103 0.6108247 0.6278128 0.5986849 0.6348496 0.616789 0.6000275 0.61005515 0.6047908 0.6558137 0.6191536 0.611004 0.62408805 0.6187926 0.60530645 0.6643278 0.6159689 0.60524553 0.66637623 0.59881794 0.6156323 0.63763916 0.62212956 0.61569333 0.6047023 0.61670303 0.65665656 0.6055076 0.6568756 0.5989113 0.6192045 0.66517925 0.6159749 0.66338736 0.5989111 0.64100266 0.61574847 0.62897533 0.6166414 0.6171157 0.60487574 0.6142589 0.6622812 0.6048017 0.6285931 0.640813 0.62781924
0.6206206 0.62472665 0.6107852 0.59850484 0.63442427 0.61053026 0.6275459 0.5983649 0.63456357 0.61649126 0.5997182 0.6097621 0.60448134 0.6555547 0.6188725 0.61070293 0.62381494 0.61851084 0.60500443 0.66408646 0.6156741 0.6049433 0.6661415 0.5984975 0.6153438 0.63736075 0.6218561 0.6154054 0.6043896 0.6164162 0.65639824 0.6052043 0.65661746 0.59859407 0.6189262 0.66494346 0.6156801 0.66314524 0.59859383 0.6407307 0.61546075 0.6287 0.6163473 0.61681795 0.6045628 0.61397266 0.66203815 0.60449207 0.628317 0.6405416 0.6275526
0.6216216 0.6244544 0.61048025 0.59818435 0.6341381 0.6102357 0.627279 0.5980448 0.63427746 0.6161934 0.59940886 0.60946894 0.6041718 0.6552956 0.61859137 0.61040175 0.6235417 0.61822903 0.60470235 0.66384494 0.6153792 0.60464096 0.66590655 0.598177 0.6150553 0.6370823 0.6215826 0.6151174 0.60407686 0.6161294 0.6561398 0.6049009 0.6563592 0.5982768 0.6186478 0.6647075 0.61538523 0.66290295 0.5982765 0.6404586 0.61517304 0.62842464 0.61605316 0.6165201 0.60424984 0.6136864 0.66179496 0.60418236 0.6280408 0.6402701 0.62728596
0.6226226 0.6241821 0.6101753 0.5978638 0.6338519 0.6099411 0.62701195 0.59772474 0.6339913 0.6158955 0.5990995 0.6091758 0.60386217 0.65503633 0.61831015 0.6101005 0.6232684 0.61794716 0.6044003 0.6636033 0.61508423 0.60433865 0.66567147 0.59785646 0.6147667 0.63680375 0.6213091 0.61482924 0.603764 0.6158425 0.65588117 0.6045975 0.65610075 0.59795946 0.6183694 0.6644713 0.61509025 0.6626605 0.5979591 0.6401865 0.6148853 0.6281492 0.6157589 0.61622214 0.6039368 0.6134001 0.66155154 0.60387254 0.6277646 0.63999856 0.6270192
0.6236236 0.6239097 0.6098702 0.5975432 0.63356555 0.60964644 0.6267449 0.59740454 0.633705 0.6155975 0.5987901 0.6088826 0.60355246 0.65477693 0.6180288 0.60979915 0.6229951 0.61766523 0.6040981 0.66336155 0.6147892 0.6040362 0.66543627 0.5975358 0.61447805 0.6365251 0.6210355 0.6145411 0.60345113 0.6155556 0.6556224 0.60429406 0.6558422 0.59764206 0.61809087 0.6642351 0.61479515 0.6624179 0.59764165 0.6399142 0.61459744 0.6278737 0.6154645 0.6159241 0.6036236 0.61311376 0.66130805 0.60356265 0.6274883 0.6397269 0.62675244
0.6246246 0.62363726 0.609565 0.5972225 0.6332792 0.60935175 0.6264778 0.5970843 0.6334187 0.61529934 0.59848064 0.60858935 0.6032427 0.6545174 0.6177475 0.6094978 0.62272173 0.61738324 0.6037959 0.6631196 0.614494 0.6037338 0.66520095 0.5972151 0.61418927 0.6362464 0.6207619 0.61425287 0.60313815 0.6152686 0.65536356 0.60399055 0.6555835 0.5973246 0.61781234 0.66399866 0.6145 0.6621752 0.59732413 0.6396419 0.61430955 0.62759817 0.61517006 0.615626 0.6033104 0.61282736 0.6610644 0.6032527 0.627212 0.63945514 0.6264856
0.6256256 0.6233648 0.6092598 0.5969018 0.6329927 0.60905695 0.6262106 0.59676397 0.6331323 0.6150011 0.5981712 0.6082961 0.6029329 0.6542577 0.6174661 0.60919625 0.62244827 0.6171012 0.6034937 0.66287756 0.6141988 0.6034313 0.66496545 0.5968944 0.6139005 0.6359676 0.62048817 0.6139646 0.6028251 0.6149816 0.6551045 0.60368705 0.65532464 0.5970071 0.61753374 0.66376215 0.6142047 0.6619323 0.59700656 0.6393695 0.6140216 0.6273225 0.6148755 0.6153277 0.6029971 0.6125409 0.6608206 0.6029427 0.62693554 0.63918334 0.6262187
0.6266266 0.6230923 0.6089545 0.596581 0.63270617 0.60876215 0.62594336 0.59644365 0.63284576 0.61470276 0.59786165 0.6080028 0.602623 0.65399796 0.61718464 0.6088947 0.6221748 0.6168191 0.6031914 0.6626353 0.61390346 0.6031288 0.6647298 0.5965736 0.61361164 0.6356887 0.6202144 0.6136763 0.60251194 0.61469454 0.6548454 0.6033835 0.65506566 0.5966895 0.61725515 0.66352546 0.61390936 0.66168934 0.596689 0.639097 0.61373365 0.6270468 0.6145808 0.6150294 0.6026837 0.61225444 0.6605767 0.60263264 0.6266591 0.6389115 0.6259517
0.6276276 0.62281966 0.6086491 0.59626013 0.6324196 0.6084673 0.6256761 0.5961232 0.6325592 0.6144044 0.5975521 0.60770947 0.60231304 0.653738 0.6169031 0.60859305 0.6219013 0.6165369 0.60288906 0.662393 0.61360806 0.60282624 0.66449404 0.5962527 0.61332273 0.6354098 0.6199406 0.6133879 0.6021988 0.6144074 0.65458614 0.6030799 0.65480655 0.5963719 0.61697644 0.66328865 0.6136139 0.66144615 0.5963713 0.6388244 0.6134457 0.6267711 0.61428607 0.61473095 0.6023703 0.611968 0.6603327 0.6023225 0.6263826 0.6386395 0.6256847
0.6286286 0.6225471 0.6083436 0.5959393 0.6321329 0.6081724 0.6254087 0.5958028 0.6322726 0.6141059 0.5972426 0.60741615 0.60200304 0.65347797 0.6166216 0.6082913 0.6216277 0.61625475 0.6025867 0.6621505 0.61331254 0.6025236 0.6642581 0.59593177 0.6130338 0.63513076 0.61966676 0.61309946 0.60188556 0.6141203 0.65432674 0.6027763 0.65454733 0.59605426 0.6166977 0.6630517 0.6133184 0.6612029 0.59605354 0.6385518 0.61315763 0.6264953 0.61399126 0.6144324 0.6020568 0.6116814 0.6600885 0.60201234 0.626106 0.6383675 0.62541765
0.6296296 0.6222744 0.60803807 0.5956183 0.63184613 0.60787743 0.6251413 0.5954823 0.6319859 0.61380726 0.596933 0.6071228 0.601693 0.65321785 0.61634 0.60798955 0.62135404 0.6159725 0.6022843 0.66190785 0.613017 0.602221 0.6640221 0.59561086 0.61274475 0.6348517 0.6193929 0.61281097 0.6015723 0.6138331 0.65406716 0.60247266 0.65428793 0.59573656 0.61641896 0.6628147 0.6130228 0.66095954 0.5957358 0.6382791 0.6128696 0.62621945 0.61369634 0.6141338 0.6017433 0.6113949 0.65984416 0.60170203 0.6258294 0.6380953 0.62515056
0.6306306 0.6220017 0.6077324 0.59529734 0.6315594 0.60758245 0.62487394 0.59516174 0.63169914 0.6135086 0.5966234 0.60682935 0.60138285 0.65295756 0.61605835 0.60768765 0.6210804 0.61569023 0.6019819 0.66166514 0.6127213 0.60191834 0.6637859 0.5952898 0.6124557 0.63457257 0.619119 0.6125224 0.6012589 0.61354595 0.6538075 0.60216904 0.6540285 0.5954188 0.6161402 0.6625775 0.6127271 0.660716 0.595418 0.63800627 0.61258155 0.62594354 0.61340135 0.6138351 0.60142964 0.61110824 0.6595998 0.60139173 0.6255527 0.63782316 0.6248834
0.6316316 0.62172896 0.60742676 0.5949763 0.6312725 0.6072874 0.62460643 0.5948412 0.6314123 0.61320984 0.5963138 0.606536 0.60107267 0.65269715 0.61577666 0.60738575 0.6208067 0.6154079 0.60167944 0.66142225 0.6124256 0.60161567 0.6635496 0.5949688 0.6121666 0.6342934 0.61884505 0.6122339 0.6009455 0.6132587 0.65354776 0.60186535 0.6537689 0.595101 0.61586136 0.66234016 0.61243135 0.66047233 0.5951001 0.63773346 0.6122934 0.62566763 0.6131063 0.6135363 0.60111594 0.61082166 0.6593552 0.6010814 0.625276 0.63755095 0.6246162
0.6326326 0.62145615 0.607121 0.5946552 0.63098556 0.60699236 0.6243389 0.5945205 0.63112545 0.61291105 0.5960041 0.60624254 0.6007624 0.6524367 0.61549497 0.6070838 0.620533 0.61512554 0.60137695 0.66117924 0.6121298 0.60131294 0.6633132 0.5946477 0.61187744 0.6340141 0.61857104 0.6119452 0.600632 0.6129714 0.6532879 0.60156167 0.6535092 0.5947832 0.6155825 0.66210276 0.6121355 0.6602286 0.59478223 0.63746053 0.6120053 0.6253916 0.61281115 0.61323744 0.60080224 0.610535 0.65911055 0.60077095 0.6249993 0.6372786 0.624349
0.6336336 0.62118334 0.60681516 0.5943341 0.6306986 0.60669726 0.62407136 0.5941999 0.6308385 0.6126121 0.5956945 0.6059491 0.6004522 0.652176 0.6152132 0.6067817 0.6202592 0.61484313 0.60107446 0.6609361 0.61183393 0.6010102 0.66307664 0.59432656 0.61158824 0.6337348 0.61829704 0.61165655 0.60031855 0.6126842 0.6530279 0.601258 0.6532493 0.5944653 0.61530364 0.6618652 0.6118396 0.6599847 0.5944643 0.63718754 0.61171716 0.62511563 0.6125159 0.61293846 0.6004885 0.6102483 0.65886575 0.6004605 0.6247225 0.6370063 0.62408173
0.6346346 0.62091047 0.60650927 0.594013 0.6304116 0.60640216 0.6238038 0.5938792 0.6305516 0.61231315 0.59538484 0.60565567 0.6001418 0.6519153 0.6149314 0.60647964 0.6199854 0.6145607 0.60077196 0.66069293 0.611538 0.6007074 0.66284 0.5940054 0.61129904 0.63345546 0.618023 0.6113679 0.600005 0.6123969 0.6527678 0.60095423 0.6529894 0.59414744 0.61502475 0.66162753 0.61154366 0.6597407 0.5941464 0.63691455 0.611429 0.62483954 0.6122207 0.6126394 0.6001746 0.6099617 0.65862083 0.60015 0.6244457 0.63673383 0.6238144
0.6356356 0.6206376 0.6062034 0.59369177 0.6301245 0.606107 0.62353617 0.5935585 0.6302645 0.6120141 0.5950752 0.6053622 0.59983146 0.6516545 0.6146496 0.60617745 0.6197116 0.61427826 0.6004694 0.66044956 0.611242 0.6004047 0.6626032 0.5936842 0.6110098 0.633176 0.6177489 0.61107916 0.5996914 0.61210954 0.6525076 0.60065055 0.65272933 0.5938296 0.61474586 0.66138977 0.6112476 0.6594966 0.5938284 0.63664144 0.6111408 0.62456346 0.6119253 0.61234033 0.5998607 0.609675 0.65837586 0.59983945 0.6241688 0.6364614 0.6235471
0.6366366 0.62036467 0.60589737 0.59337056 0.62983745 0.60581183 0.6232685 0.59323776 0.62997746 0.61171496 0.59476554 0.60506874 0.5995211 0.65139353 0.6143677 0.60587525 0.61943775 0.61399573 0.6001669 0.6602061 0.61094594 0.6001019 0.66236633 0.593363 0.61072046 0.63289654 0.61747485 0.6107904 0.59937775 0.61182225 0.65224725 0.6003468 0.6524692 0.5935116 0.6144669 0.6611519 0.6109515 0.65925235 0.5935103 0.6363683 0.6108526 0.62428737 0.6116299 0.6120412 0.59954685 0.60938823 0.65813076 0.59952885 0.6238919 0.63618886 0.62327975
0.6376376 0.62009174 0.60559136 0.59304935 0.6295503 0.6055167 0.6230008 0.59291697 0.62969035 0.6114158 0.59445584 0.60477525 0.5992106 0.65113246 0.6140858 0.605573 0.6191639 0.61371326 0.5998643 0.6599625 0.6106498 0.59979904 0.66212934 0.5930418 0.61043113 0.63261706 0.61720073 0.6105016 0.59906405 0.6115349 0.65198684 0.60004306 0.6522089 0.59319365 0.6141879 0.6609139 0.61065537 0.659008 0.5931923 0.6360951 0.6105644 0.62401116 0.61133444 0.61174196 0.59923285 0.60910153 0.6578855 0.59921825 0.62361497 0.63591623 0.6230123
0.6386386 0.61981875 0.6052852 0.5927281 0.6292631 0.60522145 0.6227331 0.5925962 0.6294032 0.6111165 0.5941462 0.60448176 0.59890014 0.65087134 0.6138039 0.6052707 0.61889 0.6134307 0.59956175 0.6597188 0.6103536 0.59949625 0.66189224 0.59272045 0.61014175 0.6323375 0.6169266 0.61021274 0.59875035 0.61124754 0.6517263 0.5997394 0.6519486 0.59287566 0.61390895 0.6606758 0.61035913 0.6587636 0.5928742 0.6358219 0.6102762 0.623735 0.6110389 0.6114426 0.59891886 0.60881484 0.6576402 0.5989076 0.62333804 0.63564366 0.6227449
0.6396396 0.6195458 0.6049791 0.59240675 0.62897587 0.6049262 0.6224654 0.5922754 0.629116 0.61081725 0.59383655 0.6041883 0.59858966 0.6506101 0.613522 0.60496837 0.61861604 0.61314815 0.5992592 0.65947497 0.61005735 0.59919345 0.661655 0.5923992 0.6098524 0.6320579 0.6166524 0.6099239 0.5984366 0.6109602 0.6514657 0.5994356 0.6516881 0.5925576 0.61362994 0.6604376 0.61006284 0.658519 0.5925561 0.6355486 0.609988 0.6234588 0.6107433 0.6111433 0.5986048 0.6085281 0.65739477 0.5985969 0.62306106 0.63537097 0.6224775
0.6406406 0.61927277 0.6046729 0.5920855 0.6286886 0.60463095 0.6221976 0.5919546 0.62882876 0.61051786 0.5935269 0.6038948 0.5982791 0.6503488 0.61324 0.60466594 0.61834216 0.61286557 0.5989566 0.65923107 0.60976106 0.5988906 0.66141766 0.59207785 0.609563 0.63177824 0.6163783 0.609635 0.59812284 0.6106728 0.65120494 0.5991319 0.65142757 0.5922396 0.6133509 0.6601993 0.60976654 0.65827435 0.59223807 0.63527524 0.6096998 0.62318254 0.61044765 0.61084384 0.59829074 0.6082413 0.65714926 0.59828615 0.6227841 0.6350983 0.62221
0.6416416 0.6189998 0.60436666 0.59176415 0.6284013 0.6043357 0.6219298 0.59163374 0.6285415 0.61021847 0.5932172 0.6036014 0.5979686 0.65008736 0.612958 0.6043635 0.6180682 0.612583 0.59865403 0.65898705 0.6094647 0.59858775 0.66118026 0.5917565 0.60927355 0.6314986 0.6161041 0.6093461 0.597809 0.6103854 0.6509442 0.5988282 0.6511669 0.59192157 0.6130719 0.65996087 0.6094701 0.6580296 0.5919199 0.6350019 0.60941154 0.6229063 0.61015195 0.6105443 0.5979766 0.60795456 0.6569036 0.59797543 0.62250704 0.63482547 0.6219425
0.6426426 0.61872673 0.6040604 0.59144276 0.628114 0.60404044 0.6216621 0.5913129 0.62825423 0.60991895 0.5929076 0.6033079 0.597658 0.6498258 0.612676 0.60406107 0.6177942 0.61230034 0.5983514 0.65874296 0.6091683 0.5982849 0.66094273 0.59143513 0.60898405 0.6312189 0.61582994 0.6090572 0.5974952 0.61009806 0.6506833 0.59852445 0.65090615 0.5916035 0.6127929 0.6597224 0.6091737 0.65778476 0.5916018 0.63472843 0.6091233 0.62263006 0.6098562 0.6102448 0.5976625 0.60766786 0.6566579 0.59766465 0.62223 0.6345527 0.621675
0.6436436 0.6184537 0.6037541 0.59112144 0.62782663 0.60374516 0.6213943 0.59099203 0.62796694 0.60961944 0.59259796 0.60301447 0.5973474 0.6495642 0.61239403 0.6037585 0.6175203 0.6120177 0.59804887 0.65849876 0.6088719 0.5979821 0.6607051 0.5911138 0.6086946 0.6309392 0.6155557 0.6087682 0.5971813 0.60981065 0.6504223 0.59822077 0.6506453 0.59128547 0.6125139 0.6594838 0.60887724 0.65753984 0.5912836 0.634455 0.6088351 0.62235373 0.60956043 0.6099452 0.59734833 0.6073811 0.65641207 0.5973538 0.62195295 0.63427985 0.6214075
0.6446446 0.61818063 0.60344774 0.59080005 0.6275392 0.6034499 0.6211264 0.5906711 0.6276796 0.60931987 0.5922883 0.60272104 0.5970367 0.64930254 0.612112 0.603456 0.6172463 0.61173505 0.59774625 0.65825444 0.60857534 0.59767926 0.6604674 0.5907924 0.6084051 0.6306594 0.6152815 0.60847926 0.59686744 0.6095233 0.6501612 0.5979171 0.6503844 0.59096736 0.6122349 0.65924513 0.6085807 0.6572948 0.59096545 0.6341815 0.60854685 0.62207747 0.60926455 0.60964555 0.59703416 0.60709435 0.6561662 0.597043 0.6216759 0.63400704 0.62114
0.6456456 0.6179075 0.60314137 0.59047866 0.6272518 0.60315454 0.6208586 0.5903503 0.62739223 0.60902023 0.5919787 0.6024276 0.59672606 0.64904076 0.61183 0.6031534 0.6169723 0.6114524 0.5974437 0.65801 0.6082788 0.5973764 0.66022956 0.590471 0.6081156 0.6303796 0.61500734 0.6081903 0.59655356 0.6092359 0.6499 0.5976134 0.6501234 0.5906493 0.6119559 0.65900636 0.6082841 0.65704966 0.5906473 0.633908 0.60825866 0.62180114 0.6089687 0.6093458 0.59672 0.60680765 0.6559202 0.59673214 0.6213988 0.6337341 0.62087244
0.6466466 0.6176345 0.60283494 0.5901573 0.6269644 0.60285926 0.62059075 0.5900294 0.6271048 0.6087206 0.59166914 0.60213417 0.5964154 0.6487789 0.61154795 0.6028508 0.6166983 0.61116976 0.59714115 0.65776557 0.6079823 0.5970736 0.6599916 0.59014964 0.6078261 0.6300998 0.6147331 0.60790133 0.5962397 0.6089485 0.6496388 0.5973097 0.6498623 0.5903312 0.6116768 0.65876746 0.6079875 0.65680444 0.5903291 0.63363445 0.6079704 0.6215248 0.60867274 0.60904604 0.59640574 0.6065209 0.6556741 0.5964213 0.6211217 0.6334612 0.62060493
0.6476476 0.6173614 0.6025285 0.5898359 0.626677 0.602564 0.6203229 0.5897085 0.6268174 0.60842085 0.59135956 0.6018408 0.59610474 0.64851695 0.6112659 0.6025482 0.6164244 0.6108871 0.59683853 0.65752095 0.6076856 0.5967708 0.6597537 0.58982825 0.60753655 0.62982 0.6144589 0.6076123 0.59592575 0.6086612 0.64937747 0.5970061 0.64960116 0.59001315 0.6113978 0.6585285 0.6076909 0.6565591 0.59001094 0.63336086 0.6076822 0.6212485 0.60837674 0.60874623 0.5960915 0.6062342 0.65542793 0.5961104 0.6208446 0.63318825 0.62033737
0.6486486 0.6170883 0.602222 0.5895145 0.6263895 0.6022687 0.620055 0.58938766 0.62653 0.6081211 0.59105 0.6015474 0.595794 0.648255 0.61098385 0.6022455 0.6161504 0.6106044 0.59653604 0.6572763 0.607389 0.59646803 0.65951556 0.58950686 0.60724705 0.6295401 0.6141847 0.60732335 0.5956118 0.6083738 0.64911604 0.59670246 0.6493399 0.58969504 0.6111188 0.6582895 0.6073942 0.6563137 0.5896928 0.6330873 0.60739404 0.62097216 0.60808074 0.6084464 0.5957772 0.6059475 0.6551817 0.5957995 0.6205675 0.63291526 0.6200698
0.6496496 0.61681527 0.60191554 0.58919305 0.62610203 0.6019734 0.61978716 0.5890668 0.6262426 0.60782135 0.5907405 0.6012541 0.5954833 0.6479929 0.6107018 0.60194284 0.6158764 0.61032176 0.5962335 0.65703154 0.6070923 0.59616524 0.6592774 0.5891855 0.6069575 0.62926024 0.6139105 0.6070343 0.5952978 0.60808647 0.64885455 0.5963989 0.64907855 0.589377 0.6108398 0.65805036 0.60709745 0.65606827 0.58937466 0.63281363 0.6071059 0.62069577 0.6077847 0.6081465 0.595463 0.6056608 0.65493536 0.5954886 0.6202904 0.63264227 0.61980224
0.6506507 0.61654216 0.601609 0.58887166 0.62581456 0.60167813 0.61951935 0.58874595 0.6259551 0.60752153 0.59043103 0.60096073 0.5951726 0.64773077 0.61041975 0.6016401 0.61560243 0.61003906 0.595931 0.6567867 0.6067956 0.59586245 0.65903914 0.588864 0.60666794 0.62898034 0.61363626 0.6067453 0.5949839 0.6077991 0.648593 0.5960953 0.6488172 0.5890589 0.6105608 0.65781116 0.60680073 0.6558227 0.5890565 0.63254 0.6068177 0.62041944 0.60748863 0.60784656 0.5951487 0.60537416 0.65468895 0.5951777 0.6200133 0.6323692 0.6195347
0.6516517 0.6162691 0.60130244 0.58855027 0.6255271 0.60138285 0.6192515 0.5884251 0.6256677 0.60722166 0.59012157 0.6006675 0.59486187 0.6474685 0.6101377 0.6013374 0.61532843 0.6097564 0.5956285 0.65654176 0.60649884 0.5955597 0.6588008 0.58854264 0.60637844 0.62870044 0.6133621 0.60645634 0.5946699 0.6075118 0.6483314 0.59579176 0.6485557 0.5887408 0.6102818 0.6575719 0.6065039 0.65557706 0.5887383 0.63226634 0.6065296 0.6201431 0.6071925 0.60754657 0.5948344 0.6050875 0.6544425 0.59486675 0.6197362 0.63209623 0.6192671
0.6526527 0.615996 0.6009959 0.5882289 0.62523955 0.6010876 0.6189836 0.58810425 0.6253802 0.6069218 0.58981216 0.60037416 0.59455115 0.64720625 0.60985565 0.60103464 0.6150545 0.60947376 0.595326 0.65629673 0.60620207 0.595257 0.65856236 0.5882213 0.6060889 0.62842053 0.6130879 0.6061673 0.59435594 0.6072245 0.6480697 0.59548825 0.64829415 0.5884228 0.6100029 0.65733254 0.60620713 0.6553314 0.58842015 0.63199264 0.60624146 0.6198668 0.60689634 0.6072466 0.5945201 0.6048009 0.65419596 0.59455585 0.6194591 0.6318232 0.61899954
0.6536537 0.61572295 0.6006893 0.58790755 0.6249521 0.60079235 0.61871576 0.5877834 0.62509274 0.60662186 0.58950275 0.60008097 0.5942404 0.6469439 0.6095736 0.6007319 0.61478055 0.6091911 0.5950236 0.6560517 0.60590523 0.59495425 0.6583239 0.5878999 0.6057993 0.6281406 0.6128137 0.6058783 0.59404194 0.6069373 0.64780796 0.59518474 0.64803255 0.5881047 0.6097239 0.6570931 0.6059103 0.65508556 0.58810204 0.631719 0.6059534 0.61959046 0.60660017 0.6069465 0.5942058 0.6045143 0.6539493 0.5942449 0.619182 0.6315501 0.618732
0.6546547 0.6154499 0.60038275 0.58758616 0.62466455 0.6004971 0.6184479 0.5874626 0.6248053 0.60632193 0.5891934 0.5997877 0.5939297 0.6466815 0.6092916 0.6004291 0.6145066 0.6089085 0.59472114 0.65580654 0.6056084 0.5946516 0.65808535 0.58757854 0.6055098 0.62786067 0.6125396 0.60558933 0.59372795 0.60665005 0.6475461 0.5948813 0.6477709 0.5877867 0.609445 0.6568536 0.6056134 0.6548397 0.58778393 0.6314453 0.6056653 0.61931413 0.606304 0.6066465 0.5938915 0.6042277 0.6537026 0.593934 0.61890495 0.631277 0.61846447
0.6556557 0.6151769 0.60007614 0.58726484 0.6243771 0.6002019 0.6181801 0.5871418 0.6245178 0.606022 0.58888406 0.5994946 0.593619 0.64641905 0.60900956 0.6001263 0.6142327 0.6086258 0.59441876 0.65556127 0.6053116 0.59434897 0.6578467 0.5872572 0.60522026 0.62758076 0.6122654 0.6053003 0.593414 0.6063628 0.6472842 0.5945779 0.6475091 0.5874687 0.6091661 0.65661407 0.6053165 0.65459377 0.5874658 0.6311715 0.60537726 0.6190378 0.60600775 0.60634637 0.59357715 0.60394114 0.6534559 0.59362304 0.61862785 0.6310039 0.6181969
0.6566567 0.61490387 0.5997695 0.5869435 0.62408954 0.59990674 0.6179123 0.586821 0.6242304 0.605722 0.5885748 0.59920144 0.59330827 0.6461565 0.6087276 0.59982353 0.6139588 0.6083432 0.5941164 0.655316 0.6050147 0.59404635 0.657608 0.5869359 0.60493076 0.6273008 0.6119913 0.60501134 0.5931 0.60607564 0.64702225 0.5942745 0.6472473 0.5871507 0.6088872 0.6563744 0.6050196 0.6543478 0.5871477 0.6308978 0.60508925 0.6187615 0.6057115 0.60604626 0.59326285 0.6036546 0.6532091 0.59331214 0.6183508 0.6307308 0.6179294
0.6576577 0.6146309 0.59946287 0.5866222 0.62380207 0.5996115 0.6176444 0.5865003 0.6239429 0.605422 0.58826554 0.5989083 0.59299755 0.64589393 0.6084456 0.59952074 0.6136849 0.6080606 0.593814 0.6550706 0.6047178 0.59374374 0.6573692 0.58661455 0.60464126 0.6270209 0.61171716 0.6047224 0.5927861 0.60578847 0.6467603 0.59397113 0.6469855 0.5868327 0.6086083 0.6561347 0.6047227 0.6541017 0.58682966 0.6306241 0.60480124 0.61848515 0.6054153 0.6057461 0.59294856 0.60336816 0.6529622 0.59300125 0.6180737 0.6304577 0.6176619
0.6586587 0.6143579 0.59915626 0.5863009 0.6235146 0.5993164 0.6173767 0.58617955 0.62365544 0.60512197 0.58795637 0.5986153 0.59268683 0.6456313 0.6081636 0.59921795 0.613411 0.607778 0.59351176 0.65482515 0.6044209 0.5934412 0.65713036 0.5862933 0.60435176 0.62674093 0.6114431 0.6044334 0.59247214 0.60550135 0.6464982 0.59366786 0.6467235 0.5865148 0.6083295 0.65589494 0.6044258 0.65385556 0.5865116 0.63035035 0.6045133 0.6182089 0.605119 0.6054459 0.59263426 0.6030817 0.65271527 0.59269035 0.61779666 0.6301846 0.6173944
0.6596597 0.6140849 0.5988496 0.5859796 0.6232271 0.59902126 0.6171089 0.5858588 0.623368 0.6048219 0.5876472 0.5983223 0.5923761 0.64536864 0.6078816 0.59891516 0.6131372 0.6074954 0.59320945 0.6545797 0.604124 0.59313864 0.6568914 0.585972 0.60406226 0.626461 0.61116904 0.60414445 0.5921582 0.60521424 0.64623606 0.5933646 0.64646155 0.58619684 0.60805064 0.6556551 0.60412884 0.6536094 0.5861936 0.63007665 0.6042254 0.6179326 0.6048227 0.60514575 0.59231997 0.6027953 0.65246826 0.59237945 0.6175197 0.6299115 0.6171269
0.6606607 0.61381197 0.598543 0.5856584 0.62293965 0.59872615 0.61684114 0.58553815 0.62308055 0.6045219 0.5873381 0.5980293 0.59206545 0.6451059 0.6075997 0.59861237 0.61286336 0.6072129 0.59290725 0.6543341 0.60382706 0.5928362 0.65665245 0.5856508 0.6037728 0.62618107 0.610895 0.60385555 0.59184426 0.6049272 0.6459739 0.5930614 0.6461995 0.5858789 0.6077719 0.65541524 0.6038318 0.6533631 0.58587563 0.6298029 0.6039375 0.6176564 0.6045264 0.6048455 0.5920057 0.6025089 0.6522212 0.59206855 0.61724263 0.6296384 0.6168594
0.6616617 0.6135391 0.5982364 0.58533716 0.6226522 0.5984311 0.6165734 0.58521754 0.62279314 0.6042218 0.58702904 0.59773636 0.5917548 0.6448431 0.6073178 0.5983096 0.61258954 0.6069304 0.59260505 0.6540885 0.6035301 0.5925337 0.6564134 0.5853296 0.6034834 0.62590116 0.610621 0.60356665 0.5915303 0.6046402 0.6457117 0.59275824 0.64593744 0.58556104 0.6074931 0.65517527 0.6035349 0.6531168 0.58555764 0.6295292 0.6036497 0.61738014 0.6042301 0.6045453 0.59169143 0.60222256 0.6519741 0.59175766 0.61696565 0.62936527 0.61659193
0.6626627 0.61326617 0.5979297 0.58501595 0.62236476 0.59813607 0.61630565 0.5848969 0.6225057 0.6039218 0.58672005 0.5974435 0.59144413 0.6445803 0.6070359 0.5980067 0.6123158 0.60664785 0.5923029 0.6538428 0.60323316 0.59223133 0.6561743 0.5850084 0.60319394 0.62562126 0.610347 0.60327774 0.59121644 0.6043532 0.6454494 0.5924551 0.6456753 0.5852432 0.6072144 0.65493524 0.6032379 0.6528704 0.5852397 0.6292554 0.6033619 0.617104 0.60393375 0.60424507 0.5913772 0.6019363 0.6517269 0.5914468 0.6166887 0.62909216 0.6163245
0.6636637 0.6129933 0.5976231 0.5846948 0.62207735 0.5978411 0.61603796 0.5845763 0.6222184 0.60362166 0.5864111 0.5971507 0.5911335 0.6443174 0.606754 0.597704 0.61204207 0.6063654 0.5920008 0.65359706 0.60293627 0.59192896 0.6559351 0.58468723 0.60290456 0.62534136 0.61007303 0.6029889 0.59090257 0.60406625 0.64518714 0.59215206 0.64541316 0.5849254 0.60693574 0.6546952 0.6029409 0.652624 0.58492184 0.6289817 0.60307413 0.6168278 0.6036374 0.60394484 0.59106296 0.60165006 0.65147966 0.591136 0.6164118 0.62881905 0.6160571
0.6646647 0.6127205 0.5973165 0.58437365 0.62178993 0.5975461 0.6157703 0.58425575 0.621931 0.6033216 0.5861022 0.5968579 0.5908229 0.64405453 0.6064722 0.5974012 0.61176836 0.6060829 0.59169877 0.65335125 0.60263926 0.59162664 0.6556959 0.5843661 0.6026152 0.62506145 0.6097991 0.60270005 0.59058875 0.6037794 0.64492476 0.591849 0.64515096 0.5846076 0.6066571 0.65445507 0.60264397 0.65237755 0.58460397 0.628708 0.6027864 0.61655164 0.6033411 0.60364455 0.5907488 0.60136384 0.6512324 0.5908252 0.6161349 0.628546 0.6157897
0.6656657 0.6124477 0.5970099 0.58405256 0.6215026 0.5972512 0.61550266 0.58393526 0.62164366 0.6030215 0.5857934 0.5965652 0.59051234 0.64379156 0.6061904 0.5970984 0.61149466 0.6058005 0.59139675 0.65310544 0.6023423 0.5913244 0.65545666 0.584045 0.6023258 0.6247816 0.6095252 0.60241127 0.5902749 0.6034925 0.6446624 0.59154606 0.6448887 0.58428985 0.6063785 0.6542149 0.60234696 0.652131 0.58428615 0.6284343 0.60249877 0.6162755 0.60304475 0.6033443 0.59043455 0.6010777 0.65098506 0.5905144 0.61585796 0.6282729 0.6155224
0.6666667 0.6121749 0.5967033 0.58373153 0.6212152 0.59695625 0.61523503 0.5836148 0.6213563 0.60272145 0.58548456 0.5962725 0.59020174 0.6435286 0.6059086 0.5967957 0.611221 0.6055181 0.5910948 0.6528595 0.60204536 0.5910222 0.65521735 0.58372396 0.6020365 0.62450176 0.6092514 0.6021225 0.5899611 0.60320574 0.64439994 0.5912432 0.6446264 0.58397216 0.6060999 0.6539747 0.60204995 0.65188444 0.58396834 0.6281606 0.6022111 0.6159994 0.6027484 0.60304403 0.59012043 0.6007916 0.6507377 0.59020364 0.61558115 0.62799984 0.61525506
0.6676677 0.61190224 0.59639674 0.5834105 0.6209279 0.5966614 0.61496747 0.5832944 0.621069 0.60242134 0.5851759 0.5959799 0.5898912 0.64326555 0.6056268 0.5964929 0.61094743 0.60523576 0.5907929 0.6526136 0.6017484 0.59072 0.654978 0.58340293 0.6017472 0.6242219 0.60897756 0.6018337 0.58964735 0.602919 0.64413744 0.59094036 0.64436406 0.5836545 0.6058214 0.65373445 0.601753 0.6516378 0.5836506 0.6278869 0.6019236 0.6157234 0.60245204 0.60274374 0.58980626 0.60050553 0.6504903 0.5898929 0.6153043 0.6277268 0.61498773
0.6686687 0.61162955 0.5960902 0.58308953 0.6206406 0.5963666 0.61469996 0.582974 0.6207818 0.60212123 0.58486724 0.5956874 0.5895807 0.6430025 0.60534513 0.5961902 0.61067384 0.60495347 0.590491 0.65236753 0.6014515 0.59041786 0.65473855 0.58308196 0.60145795 0.6239421 0.60870373 0.601545 0.5893336 0.6026323 0.64387494 0.59063756 0.6441017 0.5833369 0.6055429 0.6534941 0.601456 0.6513911 0.5833329 0.62761325 0.60163605 0.61544734 0.60215575 0.60244346 0.58949214 0.60021955 0.65024287 0.5895822 0.61502755 0.62745374 0.61472046
0.6696697 0.61135685 0.59578365 0.5827686 0.6203533 0.59607184 0.6144324 0.5826537 0.62049454 0.6018212 0.5845586 0.5953949 0.58927023 0.6427394 0.60506344 0.5958875 0.6104003 0.6046712 0.5901892 0.6521215 0.60115457 0.59011585 0.65449905 0.58276105 0.6011687 0.6236623 0.60843 0.6012563 0.5890199 0.60234565 0.6436124 0.59033483 0.6438393 0.5830193 0.6052645 0.6532538 0.60115904 0.6511444 0.58301526 0.6273396 0.6013486 0.6151713 0.6018594 0.60214317 0.5891781 0.59993356 0.6499954 0.58927155 0.61475074 0.62718076 0.61445326
0.6706707 0.6110843 0.5954771 0.5824477 0.62006605 0.5957771 0.61416495 0.58233345 0.6202073 0.60152113 0.5842501 0.59510255 0.5889598 0.6424763 0.6047818 0.5955848 0.61012685 0.60438895 0.5898875 0.65187544 0.6008576 0.5898138 0.65425956 0.5824402 0.6008795 0.62338257 0.6081563 0.60096765 0.5887062 0.602059 0.6433498 0.5900322 0.64357686 0.58270174 0.6049861 0.65301335 0.6008621 0.6508976 0.58269763 0.62706596 0.6010612 0.61489534 0.60156304 0.60184294 0.588864 0.5996477 0.64974785 0.5889609 0.61447406 0.6269077 0.61418605
0.6716717 0.6108117 0.5951706 0.5821269 0.6197789 0.5954824 0.6138975 0.5820132 0.61992013 0.601221 0.58394164 0.5948102 0.5886494 0.64221317 0.60450023 0.59528214 0.60985345 0.6041067 0.5895858 0.65162927 0.6005607 0.5895119 0.65402 0.58211935 0.60059035 0.62310284 0.6078827 0.60067904 0.58839256 0.6017725 0.6430872 0.5897296 0.64331436 0.5823843 0.6047078 0.65277296 0.60056514 0.65065086 0.58238006 0.6267924 0.6007739 0.61461943 0.60126674 0.60154265 0.58855 0.5993619 0.64950025 0.5886503 0.6141974 0.6266348 0.6139189
0.6726727 0.6105392 0.59486413 0.5818061 0.6194917 0.5951878 0.6136301 0.581693 0.619633 0.600921 0.58363324 0.5945179 0.58833903 0.64195 0.60421866 0.59497947 0.60958004 0.6038246 0.5892842 0.6513831 0.6002638 0.58921 0.6537804 0.58179855 0.60030127 0.6228231 0.60760903 0.6003905 0.588079 0.601486 0.6428246 0.5894271 0.64305186 0.58206683 0.6044295 0.65253246 0.6002682 0.650404 0.58206254 0.6265188 0.6004866 0.6143436 0.60097045 0.60124236 0.588236 0.5990761 0.64925265 0.58833975 0.61392075 0.6263618 0.6136518
0.6736737 0.6102667 0.59455764 0.5814854 0.6192046 0.5948932 0.6133627 0.5813729 0.6193459 0.6006209 0.58332497 0.5942257 0.5880287 0.64168686 0.60393715 0.59467685 0.6093067 0.6035425 0.5889826 0.6511369 0.5999669 0.5889082 0.65354073 0.5814778 0.6000122 0.62254345 0.6073355 0.60010195 0.5877654 0.6011996 0.6425619 0.5891247 0.64278936 0.58174944 0.60415125 0.65229195 0.59997123 0.65015715 0.5817451 0.62624526 0.60019934 0.61406773 0.60067415 0.60094213 0.58792204 0.5987904 0.64900506 0.5880292 0.6136441 0.62608886 0.6133847
0.6746747 0.6099943 0.5942512 0.5811647 0.61891747 0.5945987 0.61309546 0.58105284 0.61905885 0.60032094 0.5830167 0.5939336 0.5877184 0.64142364 0.6036557 0.59437424 0.6090334 0.6032604 0.5886811 0.65089065 0.59967005 0.5886064 0.65330106 0.58115715 0.5997231 0.6222638 0.607062 0.59981346 0.5874519 0.6009133 0.64229923 0.5888223 0.6425268 0.5814321 0.6038731 0.6520514 0.59967434 0.6499102 0.5814277 0.62597173 0.59991217 0.61379194 0.60037786 0.6006419 0.5876081 0.5985047 0.64875734 0.5877187 0.6133676 0.625816 0.6131177
0.6756757 0.6097219 0.59394485 0.58084404 0.6186304 0.5943042 0.6128282 0.5807328 0.6187718 0.6000209 0.58270854 0.5936415 0.5874082 0.6411604 0.6033743 0.5940717 0.6087601 0.6029784 0.5883797 0.65064436 0.59937316 0.58830476 0.65306133 0.58083653 0.59943414 0.6219842 0.6067885 0.59952503 0.5871384 0.60062695 0.6420365 0.58852 0.64226425 0.5811149 0.60359496 0.6518108 0.59937745 0.64966327 0.58111036 0.6256982 0.5996251 0.6135162 0.60008156 0.6003417 0.5872942 0.59821916 0.6485097 0.58740824 0.6130911 0.6255431 0.6128507
0.6766767 0.60944957 0.5936385 0.5805235 0.6183434 0.5940098 0.612561 0.58041286 0.61848485 0.5997209 0.58240044 0.5933495 0.587098 0.64089715 0.6030929 0.5937692 0.60848695 0.6026964 0.5880783 0.650398 0.59907633 0.5880031 0.6528216 0.5805159 0.5991452 0.62170464 0.6065151 0.59923667 0.58682495 0.6003407 0.64177376 0.58821774 0.6420016 0.5807977 0.6033169 0.6515702 0.59908056 0.6494163 0.5807931 0.62542474 0.59933805 0.6132405 0.5997853 0.60004145 0.5869804 0.59793365 0.64826196 0.5870979 0.61281466 0.62527025 0.61258376
0.6776777 0.6091773 0.5933321 0.580203 0.6180564 0.5937155 0.6122938 0.58009297 0.6181979 0.5994209 0.58209246 0.5930576 0.5867878 0.6406339 0.6028116 0.5934667 0.6082138 0.60241455 0.587777 0.65015167 0.5987795 0.58770156 0.6525818 0.5801954 0.5988563 0.62142515 0.60624176 0.5989483 0.5865116 0.6000546 0.641511 0.5879156 0.6417391 0.5804805 0.6030389 0.6513296 0.59878373 0.6491693 0.5804758 0.6251513 0.5990511 0.6129648 0.5994891 0.5997412 0.58666664 0.5976482 0.6480142 0.5867875 0.6125382 0.62499744 0.6123169
0.6786787 0.6089051 0.5930258 0.57988256 0.61776954 0.59342116 0.61202663 0.5797732 0.617911 0.599121 0.5817845 0.59276575 0.58647776 0.6403706 0.6025303 0.5931642 0.6079407 0.6021327 0.5874758 0.64990526 0.5984827 0.5874001 0.65234196 0.579875 0.5985674 0.62114567 0.6059685 0.59866005 0.5861983 0.5997685 0.6412483 0.5876135 0.6414764 0.5801634 0.602761 0.6510889 0.5984869 0.64892226 0.58015865 0.62487787 0.59876424 0.6126892 0.59919286 0.59944105 0.5863529 0.5973628 0.6477664 0.5864772 0.6122619 0.6247247 0.61205006
0.6796797 0.6086329 0.59271955 0.5795621 0.61748266 0.59312695 0.6117596 0.5794534 0.61762416 0.59882104 0.5814767 0.592474 0.5861677 0.64010733 0.6022491 0.5928618 0.6076677 0.60185087 0.5871746 0.64965886 0.59818596 0.58709866 0.6521021 0.57955456 0.59827864 0.6208662 0.6056952 0.5983718 0.585885 0.5994825 0.6409855 0.58731157 0.6412138 0.5798464 0.6024831 0.6508482 0.5981901 0.6486752 0.57984155 0.6246045 0.5984774 0.61241364 0.5988967 0.5991409 0.5860392 0.59707755 0.64751863 0.586167 0.61198556 0.62445194 0.61178327
0.6806807 0.6083608 0.5924133 0.5792418 0.61719584 0.59283274 0.6114926 0.5791337 0.61733735 0.5985211 0.5811689 0.59218234 0.5858577 0.63984406 0.60196793 0.5925594 0.6073947 0.6015691 0.58687353 0.6494124 0.5978892 0.5867973 0.65186226 0.57923424 0.5979899 0.6205868 0.605422 0.5980836 0.58557177 0.59919655 0.6407227 0.58700967 0.6409511 0.5795294 0.6022053 0.65060747 0.5978933 0.64842814 0.5795245 0.6243312 0.59819067 0.61213815 0.5986005 0.5988407 0.58572555 0.59679234 0.6472708 0.58585674 0.61170936 0.62417924 0.61151654
0.6816817 0.6080888 0.5921072 0.57892156 0.616909 0.59253865 0.6112256 0.5788141 0.61705065 0.59822124 0.5808612 0.59189075 0.58554775 0.6395807 0.60168684 0.592257 0.60712177 0.6012874 0.5865725 0.6491659 0.5975925 0.58649606 0.65162235 0.578914 0.5977012 0.62030745 0.6051489 0.5977955 0.5852586 0.5989107 0.6404599 0.58670783 0.6406885 0.5792125 0.6019275 0.6503667 0.5975966 0.6481811 0.57920754 0.6240579 0.597904 0.6118627 0.5983044 0.5985406 0.58541197 0.5965072 0.64702296 0.5855466 0.61143315 0.6239066 0.6112498
0.6826827 0.6078168 0.591801 0.57860136 0.6166223 0.5922446 0.6109587 0.57849455 0.61676395 0.5979214 0.58055365 0.5915992 0.58523786 0.6393174 0.6014058 0.59195477 0.60684896 0.6010058 0.5862716 0.64891946 0.5972958 0.5861949 0.6513824 0.5785938 0.5974126 0.62002814 0.60487586 0.5975074 0.58494544 0.5986249 0.6401971 0.5864061 0.6404258 0.5788957 0.6016498 0.650126 0.5972999 0.64793396 0.5788906 0.62378466 0.59761745 0.61158735 0.5980083 0.5982405 0.5850984 0.5962221 0.6467751 0.5852365 0.611157 0.623634 0.6109832
0.6836837 0.6075449 0.5914949 0.5782813 0.6163357 0.59195065 0.61069185 0.57817507 0.6164773 0.59762156 0.58024615 0.5913078 0.58492804 0.6390541 0.6011248 0.59165245 0.60657614 0.6007242 0.58597076 0.64867294 0.59699917 0.58589375 0.6511425 0.57827365 0.597124 0.6197489 0.6046029 0.5972194 0.5846324 0.5983392 0.6399343 0.58610445 0.6401631 0.5785789 0.60137224 0.6498852 0.59700316 0.6476868 0.5785738 0.62351143 0.5973309 0.611312 0.5977122 0.59794044 0.5847849 0.5959371 0.64652723 0.5849265 0.6108809 0.6233614 0.61071664
0.6846847 0.607273 0.59118885 0.5779612 0.61604905 0.59165674 0.61042506 0.57785565 0.61619073 0.59732175 0.57993877 0.5910165 0.5846182 0.6387908 0.60084385 0.59135026 0.60630345 0.6004427 0.58567 0.6484264 0.5967025 0.58559275 0.6509025 0.57795364 0.5968355 0.6194697 0.60432994 0.59693146 0.5843194 0.5980535 0.63967144 0.5858029 0.6399004 0.5782622 0.60109466 0.6496444 0.5967065 0.64743966 0.578257 0.62323827 0.5970445 0.6110367 0.59741616 0.5976404 0.58447146 0.59565216 0.64627934 0.5846165 0.61060494 0.6230889 0.61045015
0.6856857 0.60700125 0.59088284 0.57764125 0.61576253 0.59136295 0.6101583 0.57753634 0.6159042 0.597022 0.57963145 0.59072524 0.5843085 0.63852745 0.600563 0.59104806 0.60603076 0.60016125 0.5853693 0.6481799 0.5964059 0.5852918 0.6506625 0.5776337 0.596547 0.6191906 0.6040571 0.59664357 0.5840065 0.597768 0.63940865 0.58550143 0.6396377 0.5779456 0.6008172 0.6494036 0.5964099 0.6471925 0.57794034 0.62296516 0.5967581 0.6107615 0.59712017 0.5973404 0.5841581 0.5953673 0.64603144 0.5843066 0.610329 0.6228164 0.61018366
0.6866867 0.6067295 0.5905769 0.57732135 0.615476 0.59106916 0.60989165 0.5772171 0.61561775 0.5967223 0.57932425 0.5904341 0.58399886 0.6382641 0.6002822 0.590746 0.6057582 0.59987986 0.5850687 0.6479333 0.5961094 0.5849909 0.65042245 0.5773137 0.59625864 0.61891145 0.60378426 0.59635574 0.5836936 0.5974825 0.6391458 0.5852001 0.63937503 0.5776291 0.6005398 0.6491627 0.5961133 0.6469453 0.5776237 0.6226921 0.5964719 0.6104864 0.59682417 0.5970404 0.58384484 0.5950826 0.64578354 0.5839967 0.61005306 0.622544 0.6099173
0.6876877 0.6064578 0.59027094 0.5770015 0.6151896 0.5907755 0.60962504 0.5768979 0.61533135 0.5964226 0.5790171 0.590143 0.5836893 0.6380008 0.60000145 0.5904439 0.6054857 0.5995985 0.5847682 0.6476867 0.5958129 0.58469015 0.6501824 0.57699394 0.59597033 0.61863244 0.6035116 0.59606797 0.5833808 0.5971971 0.63888294 0.58489877 0.6391123 0.57731265 0.6002625 0.64892185 0.5958168 0.64669806 0.5773072 0.62241906 0.59618574 0.6102113 0.59652823 0.5967404 0.58353156 0.5947979 0.6455356 0.58368695 0.6097773 0.6222716 0.60965097
0.6886887 0.6061863 0.5899651 0.5766818 0.6149033 0.5904819 0.6093585 0.57657886 0.615045 0.596123 0.5787101 0.58985204 0.58337975 0.63773745 0.5997208 0.5901419 0.6052132 0.5993173 0.58446777 0.64744014 0.59551644 0.58438945 0.6499424 0.57667416 0.5956821 0.6183534 0.6032389 0.5957803 0.5830681 0.59691185 0.63862014 0.5845976 0.6388496 0.57699627 0.59998524 0.648681 0.59552026 0.6464509 0.5769907 0.62214607 0.59589964 0.6099363 0.5962323 0.59644055 0.5832184 0.59451336 0.6452877 0.5833772 0.60950154 0.62199926 0.6093847
0.6896897 0.6059147 0.5896593 0.57636213 0.61461693 0.5901884 0.609092 0.57625985 0.61475873 0.59582335 0.5784032 0.58956116 0.5830703 0.6374742 0.5994402 0.5898399 0.6049409 0.5990361 0.5841674 0.6471935 0.59521997 0.58408886 0.6497023 0.5763545 0.5953939 0.61807454 0.6029663 0.59549266 0.5827554 0.5966266 0.6383573 0.5842965 0.63858694 0.57667994 0.5997081 0.6484401 0.5952238 0.64620364 0.57667434 0.6218732 0.5956136 0.60966134 0.5959364 0.5961407 0.5829053 0.59422886 0.64503974 0.58306754 0.60922587 0.621727 0.6091185
0.6906907 0.6056433 0.58935356 0.57604253 0.6143307 0.58989495 0.60882556 0.5759409 0.61447257 0.5955238 0.5780964 0.5892704 0.58276093 0.63721085 0.59915966 0.589538 0.60466856 0.598755 0.5838672 0.6469469 0.5949236 0.5837884 0.6494622 0.5760349 0.59510577 0.6177957 0.6026938 0.5952051 0.5824428 0.5963415 0.6380945 0.5839955 0.6383242 0.57636374 0.59943104 0.64819926 0.5949274 0.64595646 0.5763581 0.62160033 0.59532773 0.60938644 0.5956406 0.5958408 0.58259225 0.59394443 0.6447918 0.58275795 0.60895026 0.6214548 0.6088524
0.6916917 0.6053719 0.58904785 0.575723 0.61404455 0.5896016 0.60855925 0.5756221 0.6141864 0.59522426 0.57778966 0.5889797 0.5824516 0.6369476 0.5988792 0.58923614 0.60439634 0.59847397 0.583567 0.64670026 0.59462726 0.5834879 0.64922214 0.5757154 0.5948177 0.6175169 0.6024214 0.59491765 0.5821303 0.5960564 0.6378317 0.58369464 0.6380615 0.5760476 0.599154 0.64795834 0.594631 0.6457092 0.5760419 0.6213275 0.5950419 0.60911167 0.59534484 0.595541 0.58227926 0.5936601 0.6445439 0.5824484 0.6086747 0.6211826 0.6085863
0.6926927 0.60510063 0.5887422 0.57540363 0.6137585 0.5893083 0.60829294 0.5753034 0.61390036 0.59492475 0.57748306 0.58868915 0.58214235 0.63668424 0.59859884 0.5889343 0.6041242 0.59819305 0.583267 0.6464536 0.59433097 0.58318764 0.64898205 0.575396 0.59452975 0.61723816 0.602149 0.59463024 0.5818178 0.5957715 0.63756883 0.5833939 0.63779885 0.5757316 0.59887713 0.6477175 0.59433466 0.645462 0.57572573 0.62105477 0.5947562 0.60883695 0.5950491 0.59524125 0.58196634 0.5933759 0.64429593 0.58213896 0.6083992 0.6209105 0.60832036
0.6936937 0.60482943 0.58843666 0.57508427 0.61347246 0.5890151 0.60802674 0.5749847 0.6136144 0.59462535 0.5771766 0.5883987 0.5818332 0.63642097 0.5983185 0.5886326 0.60385215 0.59791213 0.582967 0.646207 0.59403473 0.5828874 0.64874196 0.5750767 0.5942418 0.6169595 0.6018768 0.5943429 0.5815055 0.59548664 0.63730603 0.58309317 0.63753617 0.5754156 0.59860027 0.64747655 0.5940384 0.64521474 0.5754097 0.6207821 0.59447056 0.6085623 0.5947534 0.59494156 0.58165354 0.5930918 0.644048 0.5818296 0.60812384 0.6206385 0.60805446
0.6946947 0.6045583 0.5881311 0.574765 0.61318654 0.588722 0.6077606 0.57466614 0.61332846 0.59432596 0.57687014 0.5881083 0.5815241 0.6361577 0.59803826 0.5883309 0.6035802 0.59763134 0.5826671 0.64596033 0.59373856 0.5825873 0.6485018 0.57475746 0.593954 0.6166809 0.6016046 0.59405565 0.58119315 0.59520185 0.63704324 0.5827926 0.6372735 0.5750997 0.5983235 0.64723563 0.5937422 0.6449675 0.57509375 0.62050945 0.594185 0.6082877 0.59445775 0.59464186 0.58134073 0.5928077 0.6438 0.58152026 0.6078485 0.6203665 0.6077886
0.6956957 0.6042872 0.58782566 0.5744459 0.6129007 0.588429 0.6074946 0.5743477 0.6130426 0.5940266 0.5765639 0.5878181 0.5812151 0.6358944 0.5977581 0.58802927 0.60330826 0.5973506 0.58236736 0.6457137 0.5934424 0.58228725 0.6482617 0.5744383 0.59366626 0.6164024 0.6013325 0.5937685 0.58088094 0.5949172 0.6367805 0.5824921 0.6370109 0.5747839 0.59804684 0.6469947 0.59344596 0.64472026 0.5747779 0.6202369 0.59389955 0.6080132 0.59416217 0.59434223 0.58102804 0.59252375 0.64355206 0.5812111 0.6075733 0.62009454 0.60752285
0.6966967 0.60401624 0.5875203 0.57412684 0.61261487 0.5881361 0.6072286 0.5740293 0.61275685 0.59372735 0.5762577 0.58752793 0.58090615 0.6356312 0.59747803 0.5877277 0.6030364 0.59707 0.58206767 0.64546704 0.59314626 0.5819873 0.6480216 0.5741192 0.5933786 0.6161239 0.60106045 0.59348136 0.5805688 0.5946326 0.6365177 0.58219177 0.6367482 0.57446826 0.5977703 0.64675385 0.59314984 0.644473 0.5744621 0.61996436 0.5936142 0.60773873 0.59386665 0.59404266 0.5807155 0.5922399 0.64330417 0.5809019 0.60729814 0.6198227 0.6072572
0.6976977 0.60374534 0.58721495 0.57380784 0.6123292 0.5878432 0.6069627 0.57371104 0.61247116 0.59342813 0.57595164 0.58723783 0.5805973 0.635368 0.597198 0.58742625 0.60276467 0.5967894 0.5817681 0.6452204 0.59285027 0.5816875 0.6477815 0.57380027 0.593091 0.61584556 0.6007885 0.59319437 0.58025676 0.59434813 0.63625497 0.5818915 0.6364856 0.57415265 0.5974938 0.6465129 0.5928538 0.6442258 0.57414645 0.6196919 0.59332895 0.60746443 0.5935711 0.59374315 0.5804029 0.5919562 0.6430562 0.5805929 0.60702306 0.61955094 0.6069915
0.6986987 0.6034745 0.5869097 0.57348895 0.61204356 0.58755046 0.6066969 0.57339287 0.6121856 0.5931289 0.5756457 0.5869479 0.5802885 0.6351048 0.5969181 0.5871248 0.60249305 0.5965089 0.58146864 0.6449737 0.5925543 0.58138776 0.64754134 0.5734814 0.5928035 0.61556727 0.6005166 0.5929074 0.5799448 0.59406376 0.6359922 0.58159137 0.63622296 0.57383716 0.59721744 0.646272 0.5925577 0.64397854 0.57383084 0.6194196 0.5930438 0.60719013 0.5932757 0.59344363 0.58009046 0.59167254 0.6428083 0.5802839 0.60674804 0.6192792 0.60672605
0.6996997 0.6032038 0.58660454 0.5731702 0.611758 0.5872578 0.6064311 0.5730748 0.61190003 0.5928298 0.57533985 0.58665806 0.57997984 0.63484156 0.59663826 0.58682346 0.6022215 0.5962285 0.5811693 0.64472705 0.59225833 0.5810881 0.64730126 0.5731626 0.59251606 0.61528903 0.6002449 0.59262055 0.5796329 0.5937795 0.63572955 0.5812913 0.6359604 0.5735218 0.5969411 0.64603114 0.5922618 0.6437313 0.57351536 0.61914724 0.5927588 0.60691595 0.5929803 0.59314424 0.57977813 0.591389 0.64256036 0.57997495 0.60647315 0.6190075 0.6064606
0.7007007 0.60293317 0.5862994 0.57285154 0.61147255 0.58696526 0.60616547 0.5727568 0.61161464 0.5925308 0.57503414 0.5863683 0.5796712 0.6345784 0.59635854 0.58652216 0.60195 0.5959482 0.58087003 0.6444804 0.59196246 0.5807886 0.6470611 0.57284397 0.5922287 0.61501086 0.5999732 0.5923338 0.5793211 0.5934953 0.6354668 0.5809914 0.6356978 0.5732065 0.5966649 0.6457902 0.5919659 0.64348406 0.5732 0.618875 0.59247386 0.6066419 0.592685 0.59284484 0.5794658 0.5911055 0.64231247 0.57966614 0.6061983 0.61873597 0.6061952
0.7017017 0.60266256 0.58599436 0.57253295 0.61118716 0.5866728 0.60589993 0.57243896 0.61132926 0.59223175 0.57472855 0.58607876 0.5793627 0.63431525 0.5960789 0.586221 0.6016786 0.59566796 0.5805709 0.64423376 0.59166664 0.5804892 0.64682096 0.5725254 0.5919414 0.6147328 0.5997016 0.59204715 0.57900935 0.59321123 0.63520414 0.5806916 0.6354352 0.57289124 0.5963888 0.64554936 0.59167004 0.6432369 0.5728847 0.6186029 0.592189 0.6063678 0.5923897 0.5925455 0.57915366 0.5908222 0.6420646 0.5793574 0.6059236 0.6184644 0.6059299
0.7027027 0.60239214 0.5856894 0.5722145 0.6109019 0.5863804 0.6056344 0.5721212 0.611044 0.59193283 0.5744231 0.58578926 0.57905424 0.63405216 0.59579927 0.58591986 0.60140735 0.5953878 0.58027184 0.6439872 0.5913709 0.58018994 0.6465809 0.5722069 0.5916543 0.6144548 0.5994301 0.5917605 0.57869774 0.5929273 0.6349415 0.5803919 0.6351727 0.57257617 0.5961128 0.64530843 0.5913742 0.64298964 0.5725695 0.6183308 0.5919043 0.60609394 0.5920945 0.59224623 0.5788415 0.590539 0.64181674 0.57904875 0.60564893 0.618193 0.60566473
0.7037037 0.6021218 0.58538455 0.5718961 0.6106167 0.5860881 0.60536903 0.5718035 0.61075884 0.591634 0.5741177 0.5854999 0.5787459 0.63378906 0.5955198 0.58561873 0.60113615 0.59510773 0.5799729 0.64374053 0.59107524 0.5798907 0.6463408 0.57188857 0.5913672 0.61417687 0.5991587 0.59147406 0.5783862 0.5926434 0.6346789 0.5800923 0.6349102 0.57226115 0.5958369 0.6450676 0.5910785 0.64274246 0.5722544 0.61805874 0.5916197 0.60582006 0.5917994 0.5919471 0.5785295 0.59025586 0.64156884 0.5787402 0.6053744 0.61792165 0.6053996
0.7047047 0.60185146 0.5850797 0.5715778 0.6103316 0.585796 0.6051037 0.571486 0.61047375 0.5913351 0.57381254 0.5852106 0.5784376 0.633526 0.59524035 0.5853178 0.600865 0.5948278 0.5796741 0.64349395 0.5907796 0.57959163 0.64610064 0.5715703 0.5910802 0.61389905 0.5988874 0.5911876 0.57807475 0.59235966 0.6344163 0.57979286 0.6346477 0.57194626 0.5955611 0.6448267 0.5907829 0.6424953 0.5719394 0.6177868 0.5913352 0.60554636 0.5915043 0.5916479 0.57821757 0.5899728 0.641321 0.5784317 0.6050999 0.61765033 0.60513455
0.7057057 0.6015813 0.584775 0.5712596 0.61004657 0.58550394 0.60483843 0.57116854 0.6101887 0.5910364 0.5735074 0.5849214 0.5781295 0.633263 0.59496105 0.58501685 0.600594 0.5945479 0.5793754 0.6432473 0.590484 0.57929265 0.64586055 0.5712521 0.5907933 0.6136213 0.5986162 0.5909013 0.5777634 0.592076 0.6341537 0.5794935 0.6343853 0.5716315 0.59528536 0.64458585 0.59048724 0.6422481 0.5716246 0.61751497 0.5910508 0.6052727 0.59120923 0.5913488 0.5779057 0.5896899 0.64107317 0.57812333 0.60482556 0.6173791 0.6048696
0.7067067 0.60131115 0.58447033 0.57094157 0.6097616 0.58521193 0.6045733 0.5708512 0.6099038 0.5907377 0.57320243 0.5846324 0.5778214 0.63299996 0.59468186 0.584716 0.6003231 0.59426814 0.5790768 0.6430007 0.59018856 0.57899386 0.64562047 0.57093406 0.5905065 0.6133436 0.59834504 0.5906151 0.5774521 0.59179246 0.63389117 0.5791943 0.63412285 0.5713168 0.59500974 0.64434505 0.5901917 0.642001 0.5713098 0.6172432 0.5907665 0.6049991 0.5909143 0.5910498 0.577594 0.5894071 0.64082533 0.57781506 0.60455126 0.617108 0.6046048
0.7077077 0.60104114 0.58416575 0.57062364 0.6094768 0.5849201 0.60430825 0.570534 0.609619 0.5904391 0.57289755 0.5843435 0.5775134 0.63273704 0.59440273 0.58441526 0.60005224 0.5939885 0.5787783 0.64275414 0.5898931 0.5786951 0.6453804 0.5706161 0.5902198 0.613066 0.598074 0.59032893 0.577141 0.59150904 0.63362867 0.5788952 0.6338604 0.57100224 0.59473425 0.6441042 0.58989626 0.6417538 0.57099515 0.61697143 0.59048235 0.60472566 0.5906194 0.5907508 0.5772823 0.58912444 0.64057755 0.57750684 0.6042771 0.6168369 0.60434
0.7087087 0.60077125 0.58386123 0.57030576 0.6091921 0.58462834 0.6040433 0.5702169 0.6093343 0.5901405 0.57259285 0.5840547 0.57720554 0.63247406 0.59412366 0.5841146 0.5997816 0.5937089 0.57848 0.6425076 0.58959776 0.5783965 0.64514035 0.5702983 0.58993316 0.61278856 0.5978031 0.5900429 0.5768299 0.59122574 0.63336617 0.57859623 0.633598 0.5706878 0.5944589 0.6438634 0.58960086 0.6415067 0.57068056 0.6166998 0.5901983 0.60445225 0.5903246 0.59045196 0.57697076 0.58884186 0.6403298 0.57719874 0.60400295 0.61656594 0.6040753
0.7097097 0.6005014 0.58355683 0.5699881 0.6089074 0.5843367 0.6037784 0.5698999 0.6090497 0.5898421 0.5722883 0.58376604 0.57689774 0.63221115 0.5938447 0.583814 0.5995109 0.5934294 0.57818174 0.6422611 0.5893025 0.578098 0.6449003 0.56998056 0.58964664 0.61251116 0.5975323 0.58975697 0.57651895 0.59094256 0.6331037 0.5782974 0.6333357 0.5703734 0.59418356 0.6436226 0.5893056 0.6412596 0.57036614 0.61642826 0.5899143 0.60417897 0.59002984 0.5901531 0.57665926 0.5885594 0.640082 0.5768907 0.60372895 0.61629504 0.6038108
0.7107107 0.6002317 0.58325255 0.56967044 0.60862285 0.5840452 0.60351366 0.569583 0.6087651 0.5895437 0.57198375 0.58347756 0.57659006 0.6319483 0.5935659 0.5835135 0.5992404 0.59314996 0.57788366 0.64201456 0.58900726 0.5777996 0.64466023 0.569663 0.5893602 0.6122338 0.59726155 0.5894711 0.5762081 0.59065944 0.6328413 0.5779987 0.6330734 0.5700592 0.59390837 0.64338183 0.5890103 0.64101255 0.57005185 0.6161568 0.5896305 0.6039058 0.58973515 0.58985436 0.57634795 0.58827704 0.6398343 0.57658285 0.60345507 0.61602426 0.60354626
0.7117117 0.5999621 0.58294827 0.5693529 0.6083384 0.5837537 0.60324895 0.56926626 0.6084807 0.5892453 0.5716795 0.58318913 0.57628244 0.6316855 0.59328717 0.5832131 0.59897 0.5928707 0.57758564 0.64176804 0.5887121 0.57750136 0.64442027 0.5693455 0.5890739 0.6119566 0.59699094 0.58918536 0.57589734 0.5903765 0.6325789 0.5777001 0.6328111 0.56974506 0.5936333 0.6431411 0.58871514 0.6407655 0.5697376 0.61588544 0.5893468 0.6036327 0.5894405 0.5895557 0.57603663 0.5879948 0.63958657 0.576275 0.60318124 0.6157535 0.60328186
0.7127127 0.59969264 0.58264416 0.56903553 0.60805404 0.5834624 0.60298437 0.56894964 0.6081964 0.5889471 0.57137525 0.5829008 0.57597494 0.6314227 0.5930085 0.58291274 0.5986997 0.59259146 0.5772878 0.6415216 0.58841705 0.5772032 0.64418024 0.5690281 0.5887876 0.6116795 0.5967204 0.58889973 0.5755867 0.5900937 0.6323165 0.57740164 0.63254887 0.569431 0.59335834 0.64290035 0.58842003 0.6405184 0.5694235 0.6156142 0.5890632 0.6033597 0.58914596 0.58925706 0.5757255 0.5877127 0.6393389 0.5759673 0.60290754 0.61548287 0.60301757
0.7137137 0.5994232 0.5823401 0.56871825 0.60776985 0.5831712 0.6027199 0.56863314 0.6079122 0.5886489 0.57107115 0.5826127 0.57566756 0.63115996 0.59273 0.5826125 0.59842944 0.5923124 0.57699 0.6412751 0.58812207 0.5769052 0.64394027 0.56871086 0.5885015 0.61140245 0.59645 0.58861417 0.57527614 0.5898109 0.6320542 0.57710326 0.63228667 0.5691171 0.59308344 0.6426596 0.588125 0.6402714 0.5691095 0.615343 0.58877975 0.6030868 0.5888515 0.5889585 0.5754144 0.5874307 0.63909125 0.5756597 0.60263395 0.6152123 0.6027534
0.7147147 0.59915394 0.58203614 0.5684011 0.60748565 0.5828801 0.6024555 0.5683167 0.60762805 0.58835083 0.5707672 0.5823246 0.5753603 0.6308972 0.5924515 0.58231235 0.5981594 0.5920334 0.5766924 0.64102864 0.58782715 0.5766073 0.6437003 0.5683937 0.5882155 0.6111255 0.59617966 0.5883287 0.5749657 0.5895283 0.63179195 0.57680506 0.6320245 0.56880337 0.5928087 0.6424189 0.58783 0.6400244 0.5687957 0.61507183 0.5884964 0.602814 0.5885571 0.58866 0.57510346 0.5871489 0.63884366 0.5753522 0.6023604 0.61494184 0.6024893
0.7157157 0.5988847 0.5817323 0.56808406 0.60720164 0.58258915 0.6021912 0.56800044 0.60734403 0.5880528 0.5704634 0.58203673 0.5750531 0.6306346 0.59217316 0.58201224 0.59788936 0.5917545 0.5763949 0.64078224 0.5875323 0.5763095 0.6434604 0.56807667 0.58792955 0.61084867 0.5959095 0.5880434 0.57465535 0.58924586 0.63152975 0.57650703 0.6317624 0.5684897 0.59253407 0.6421783 0.58753514 0.6397775 0.5684819 0.6148008 0.5882132 0.6025413 0.5882628 0.5883616 0.5747926 0.58686715 0.63859606 0.5750448 0.602087 0.61467147 0.6022253
0.7167167 0.59861565 0.58142847 0.5677672 0.60691774 0.5822983 0.60192704 0.5676843 0.6070601 0.58775485 0.5701598 0.581749 0.574746 0.630372 0.5918949 0.5817123 0.5976195 0.5914757 0.57609755 0.64053583 0.58723754 0.5760119 0.6432204 0.56775975 0.58764374 0.6105719 0.59563935 0.5877582 0.5743452 0.58896345 0.63126755 0.57620907 0.6315003 0.56817615 0.5922595 0.6419376 0.5872404 0.63953054 0.5681683 0.61452985 0.5879301 0.60226876 0.5879686 0.5880633 0.57448184 0.5865855 0.63834846 0.5747375 0.60181373 0.61440116 0.6019614
0.7177177 0.59834665 0.5811248 0.5674504 0.6066339 0.5820075 0.60166293 0.56736827 0.6067763 0.587457 0.5698563 0.58146137 0.57443905 0.6301094 0.5916168 0.5814124 0.5973497 0.5911971 0.5758003 0.6402895 0.58694285 0.57571435 0.6429806 0.567443 0.58735806 0.6102953 0.5953694 0.58747303 0.57403505 0.5886812 0.6310054 0.5759113 0.6312383 0.56786275 0.5919851 0.641697 0.58694565 0.6392836 0.5678548 0.614259 0.58764714 0.6019963 0.5876744 0.58776504 0.57417125 0.586304 0.6381009 0.57443035 0.60154057 0.614131 0.60169756
0.7187187 0.5980778 0.5808212 0.5671337 0.6063502 0.5817169 0.601399 0.56705236 0.6064926 0.5871592 0.5695529 0.58117384 0.5741322 0.6298469 0.59133875 0.5811126 0.59708 0.5909185 0.5755032 0.64004314 0.5866483 0.575417 0.64274067 0.56712633 0.58707243 0.61001873 0.5950995 0.587188 0.57372504 0.5883991 0.63074327 0.5756136 0.6309763 0.56754947 0.59171087 0.6414564 0.586651 0.6390368 0.5675414 0.6139883 0.58736426 0.6017239 0.58738035 0.5874669 0.5738607 0.5860227 0.63785344 0.57412326 0.60126746 0.61386085 0.6014339
0.7197197 0.597809 0.5805177 0.56681716 0.6060666 0.5814264 0.6011351 0.5667366 0.606209 0.58686155 0.56924963 0.5808865 0.5738255 0.6295844 0.5910609 0.58081293 0.59681046 0.59064 0.57520616 0.6397968 0.5863538 0.57511973 0.6425008 0.56680983 0.5867869 0.6097423 0.59482974 0.5869031 0.57341516 0.5881171 0.63048124 0.5753161 0.63071436 0.56723624 0.5914367 0.64121586 0.58635646 0.6387899 0.56722814 0.6137176 0.58708155 0.60145164 0.5870863 0.58716875 0.5735503 0.5857414 0.63760597 0.5738163 0.6009945 0.61359084 0.6011703
0.7207207 0.5975403 0.5802143 0.5665008 0.60578305 0.581136 0.6008713 0.566421 0.60592556 0.58656394 0.56894654 0.5805993 0.5735188 0.629322 0.59078306 0.5805133 0.596541 0.59036165 0.5749093 0.6395505 0.58605933 0.5748226 0.642261 0.5664934 0.58650154 0.60946596 0.5945601 0.5866183 0.57310534 0.58783525 0.6302192 0.5750187 0.63045245 0.5669232 0.5911626 0.64097536 0.586062 0.63854307 0.56691504 0.61344707 0.58679897 0.6011795 0.5867924 0.5868708 0.5732399 0.5854603 0.63735855 0.57350945 0.60072166 0.61332095 0.6009068
0.7217217 0.5972718 0.579911 0.56618446 0.6054997 0.5808457 0.60060763 0.5661055 0.60564214 0.5862664 0.5686436 0.5803122 0.57321227 0.6290596 0.59050536 0.58021384 0.59627163 0.5900834 0.5746126 0.6393043 0.585765 0.57452565 0.64202124 0.5661771 0.5862163 0.6091897 0.5942905 0.58633363 0.5727957 0.58755356 0.62995726 0.57472146 0.6301906 0.5666103 0.5908887 0.64073485 0.5857676 0.6382963 0.56660205 0.6131766 0.5865165 0.60090744 0.58649856 0.5865728 0.57292974 0.5851793 0.6371112 0.57320267 0.6004489 0.6130511 0.6006434
0.7227227 0.59700334 0.57960784 0.5658683 0.60521644 0.58055556 0.6003441 0.56579006 0.6053589 0.585969 0.5683408 0.58002526 0.5729059 0.6287973 0.5902277 0.57991445 0.5960024 0.5898053 0.574316 0.63905805 0.58547074 0.57422876 0.64178145 0.565861 0.5859311 0.60891354 0.5940211 0.586049 0.57248616 0.5872719 0.62969536 0.5744243 0.62992877 0.56629753 0.59061486 0.64049435 0.58547336 0.63804954 0.5662891 0.6129062 0.5862342 0.6006355 0.5862048 0.586275 0.5726197 0.5848985 0.6368638 0.57289606 0.6001762 0.61278135 0.6003801
0.7237237 0.59673506 0.57930475 0.5655523 0.60493326 0.5802655 0.60008067 0.56547487 0.6050758 0.5856716 0.56803817 0.57973844 0.5725996 0.628535 0.58995026 0.5796151 0.59573334 0.58952725 0.57401955 0.6388119 0.5851766 0.57393205 0.6415417 0.56554496 0.58564603 0.6086375 0.5937518 0.5857646 0.57217675 0.5869905 0.62943345 0.5741274 0.62966704 0.56598485 0.59034115 0.6402539 0.58517915 0.63780284 0.5659764 0.61263597 0.585952 0.6003637 0.58591115 0.58597726 0.5723097 0.58461773 0.63661647 0.5725896 0.5999037 0.61251175 0.60011697
0.7247247 0.59646684 0.5790018 0.5652364 0.6046502 0.57997566 0.5998173 0.56515974 0.6047928 0.58537436 0.5677356 0.57945174 0.5722934 0.6282728 0.5896729 0.5793159 0.59546435 0.5892494 0.57372326 0.6385657 0.5848825 0.57363546 0.641302 0.56522906 0.5853611 0.6083616 0.59348255 0.5854802 0.5718674 0.58670914 0.62917167 0.57383054 0.6294053 0.56567234 0.59006757 0.6400135 0.58488506 0.6375562 0.5656638 0.6123658 0.58566993 0.60009193 0.5856176 0.5856796 0.57199985 0.5843371 0.6363692 0.57228315 0.59963125 0.6122422 0.5998539
0.7257257 0.59619874 0.5786989 0.5649206 0.6043673 0.57968587 0.59955406 0.5648447 0.60450983 0.5850772 0.5674333 0.5791652 0.57198733 0.62801063 0.58939564 0.5790168 0.5951955 0.58897156 0.5734271 0.6383196 0.5845885 0.57333905 0.6410623 0.56491333 0.5850763 0.6080858 0.5932135 0.58519596 0.57155824 0.5864279 0.6289099 0.57353383 0.62914366 0.5653599 0.5897941 0.63977313 0.58459103 0.63730955 0.5653513 0.6120957 0.585388 0.5998204 0.5853241 0.585382 0.5716901 0.5840567 0.636122 0.5719769 0.599359 0.6119728 0.59959096
0.7267267 0.5959308 0.5783961 0.564605 0.6040845 0.5793962 0.59929097 0.5645299 0.60422707 0.58478016 0.56713104 0.5788789 0.5716814 0.6277485 0.5891185 0.5787178 0.5949267 0.58869386 0.573131 0.63807356 0.5842946 0.57304275 0.6408227 0.56459767 0.58479154 0.6078101 0.5929445 0.5849118 0.5712492 0.58614683 0.6286482 0.5732373 0.62888205 0.5650476 0.5895208 0.6395328 0.58429706 0.63706297 0.565039 0.61182576 0.58510625 0.5995489 0.5850307 0.5850845 0.5713805 0.58377635 0.6358748 0.5716707 0.59908676 0.61170346 0.5993281
0.7277277 0.59566295 0.5780934 0.5642895 0.6038018 0.5791067 0.59902793 0.56421524 0.60394436 0.58448315 0.56682897 0.5785926 0.57137555 0.62748647 0.58884144 0.57841897 0.5946581 0.58841634 0.57283515 0.6378275 0.5840008 0.5727466 0.6405831 0.5642822 0.584507 0.6075345 0.5926757 0.58462787 0.5709402 0.5858659 0.62838656 0.57294095 0.62862056 0.56473553 0.5892476 0.63929254 0.5840032 0.6368164 0.56472677 0.6115559 0.58482456 0.5992775 0.5847374 0.5847871 0.57107097 0.58349615 0.6356276 0.57136464 0.5988147 0.6114343 0.59906536
0.7287287 0.5953952 0.57779086 0.56397414 0.6035192 0.5788173 0.598765 0.56390065 0.60366184 0.58418626 0.56652707 0.5783065 0.57106984 0.6272245 0.5885646 0.5781202 0.59438956 0.5881389 0.5725394 0.63758147 0.5837071 0.5724505 0.64034355 0.5639669 0.5842225 0.60725904 0.5924069 0.58434397 0.5706314 0.5855851 0.62812495 0.5726447 0.628359 0.5644235 0.58897454 0.6390523 0.5837095 0.6365699 0.5644147 0.61128616 0.58454305 0.59900624 0.58444417 0.58448976 0.57076156 0.5832161 0.6353805 0.57105875 0.59854275 0.6111651 0.59880275
0.7297297 0.5951276 0.5774884 0.5636589 0.6032368 0.57852805 0.5985022 0.56358624 0.60337937 0.5838895 0.56622535 0.5780206 0.5707643 0.62696254 0.5882878 0.5778215 0.59412116 0.58786154 0.57224375 0.63733554 0.5834135 0.57215464 0.640104 0.5636516 0.5839381 0.60698366 0.59213835 0.5840602 0.5703227 0.58530444 0.6278634 0.5723486 0.6280976 0.56411165 0.58870155 0.63881207 0.58341587 0.63632345 0.5641027 0.6110165 0.58426166 0.5987351 0.584151 0.5841925 0.57045233 0.58293617 0.63513345 0.5707529 0.5982709 0.6108961 0.59854025
0.7307307 0.5948601 0.5771861 0.5633438 0.60295445 0.5782389 0.5982396 0.56327194 0.6030971 0.5835928 0.5659237 0.57773477 0.5704588 0.6267007 0.5880111 0.57752293 0.5938529 0.5875843 0.5719483 0.6370896 0.58312 0.5718589 0.6398645 0.56333655 0.5836539 0.6067084 0.59186983 0.58377653 0.5700141 0.5850239 0.627602 0.57205266 0.6278362 0.5637999 0.58842874 0.63857186 0.5831223 0.636077 0.5637909 0.6107469 0.58398044 0.5984641 0.583858 0.5838954 0.57014316 0.5826564 0.63488644 0.57044727 0.59799916 0.61062723 0.59827787
0.7317317 0.5945927 0.57688385 0.5630289 0.6026722 0.5779499 0.59797704 0.5629578 0.60281485 0.5832962 0.56562227 0.5774491 0.5701535 0.62643886 0.5877345 0.57722443 0.5935847 0.5873072 0.57165295 0.63684374 0.58282655 0.5715633 0.639625 0.5630216 0.5833698 0.6064333 0.5916015 0.583493 0.5697057 0.5847435 0.62734056 0.57175684 0.6275749 0.5634883 0.58815604 0.6383318 0.5828288 0.63583064 0.56347924 0.6104775 0.58369935 0.59819317 0.5835651 0.5835984 0.5698342 0.5823767 0.6346395 0.5701417 0.5977276 0.6103584 0.5980156
0.7327327 0.5943255 0.5765817 0.56271404 0.60239017 0.57766104 0.5977146 0.5626438 0.6025328 0.5829997 0.56532097 0.57716364 0.56984824 0.62617713 0.5874581 0.5769261 0.5933167 0.5870303 0.5713578 0.6365979 0.58253324 0.57126784 0.63938564 0.5627068 0.5830858 0.60615826 0.59133327 0.58320963 0.5693974 0.58446324 0.6270792 0.5714612 0.6273137 0.5631769 0.5878835 0.6380916 0.58253545 0.6355843 0.5631677 0.61020815 0.58341837 0.5979224 0.5832723 0.5833014 0.5695253 0.58209723 0.63439256 0.56983626 0.5974561 0.6100897 0.5977534
0.7337337 0.59405833 0.57627976 0.5623994 0.6021082 0.5773723 0.5974523 0.56232995 0.6022509 0.5827033 0.56501985 0.57687825 0.5695432 0.62591547 0.58718175 0.57662785 0.59304875 0.5867534 0.57106274 0.63635206 0.58224005 0.5709725 0.6391462 0.5623922 0.58280194 0.60588336 0.5910651 0.58292633 0.56908923 0.58418316 0.6268179 0.5711657 0.6270525 0.56286556 0.587611 0.6378516 0.5822422 0.635338 0.5628563 0.6099389 0.5831376 0.5976517 0.5829795 0.5830046 0.56921655 0.58181787 0.6341457 0.56953096 0.5971847 0.60982114 0.5974914
0.7347347 0.5937913 0.57597786 0.56208485 0.60182637 0.5770837 0.5971901 0.56201625 0.60196906 0.582407 0.56471884 0.57659304 0.5692382 0.62565386 0.58690554 0.57632977 0.59278095 0.5864767 0.5707678 0.6361063 0.5819469 0.57067734 0.6389069 0.56207764 0.58251816 0.6056085 0.5907971 0.58264315 0.56878114 0.5839032 0.62655663 0.57087034 0.62679136 0.5625544 0.58733875 0.63761157 0.58194906 0.6350917 0.56254506 0.6096698 0.5828569 0.5973812 0.5826869 0.5827078 0.5689079 0.5815387 0.63389885 0.5692258 0.5969135 0.6095527 0.5972295
0.7357357 0.59352446 0.5756761 0.5617705 0.6015447 0.5767952 0.596928 0.5617027 0.6016874 0.5821108 0.564418 0.576308 0.56893337 0.6253923 0.58662945 0.57603174 0.5925133 0.5862001 0.5704731 0.6358606 0.5816539 0.57038236 0.6386676 0.5617633 0.58223456 0.60533386 0.59052926 0.58236015 0.5684732 0.58362335 0.6262955 0.5705752 0.6265303 0.5622434 0.5870666 0.63737166 0.581656 0.63484555 0.5622339 0.6094008 0.58257633 0.59711075 0.5823943 0.58241117 0.5685994 0.58125955 0.6336521 0.56892073 0.5966424 0.60928434 0.59696764
0.7367367 0.5932577 0.5753744 0.56145626 0.6012631 0.5765069 0.596666 0.56138927 0.6014058 0.5818147 0.5641174 0.5760231 0.56862867 0.62513083 0.58635354 0.57573384 0.59224576 0.5859236 0.57017845 0.635615 0.58136094 0.5700875 0.63842833 0.56144905 0.5819511 0.6050593 0.5902615 0.58207726 0.5681654 0.5833437 0.6260344 0.57028013 0.6262693 0.5619325 0.58679456 0.63713175 0.581363 0.6345994 0.56192297 0.60913193 0.58229595 0.5968405 0.5821019 0.58211464 0.568291 0.58098066 0.6334054 0.5686158 0.59637135 0.60901606 0.596706
0.7377377 0.59299105 0.5750729 0.56114215 0.60098165 0.5762187 0.59640414 0.56107605 0.60112435 0.5815187 0.5638169 0.5757384 0.5683241 0.6248694 0.5860777 0.57543606 0.5919784 0.5856473 0.569884 0.63536936 0.5810681 0.56979275 0.63818914 0.56113493 0.58166766 0.6047849 0.58999395 0.58179444 0.5678578 0.58306414 0.6257734 0.5699853 0.6260084 0.5616217 0.58652264 0.63689184 0.5810702 0.6343533 0.5616122 0.6088632 0.58201575 0.5965703 0.5818095 0.58181816 0.5679828 0.5807018 0.63315874 0.56831104 0.5961005 0.60874796 0.5964444
0.7387387 0.59272456 0.57477146 0.5608282 0.6007003 0.57593066 0.5961424 0.56076294 0.6008431 0.58122283 0.56351656 0.57545376 0.5680197 0.62460804 0.58580196 0.5751384 0.5917111 0.5853711 0.56958973 0.6351238 0.58077544 0.5694982 0.63794994 0.560821 0.5813844 0.6045106 0.58972645 0.5815118 0.5675503 0.5827847 0.62551236 0.5696905 0.6257475 0.5613112 0.58625084 0.63665205 0.5807774 0.6341073 0.56130147 0.6085945 0.5817357 0.59630024 0.5815173 0.5815218 0.56767464 0.5804232 0.6329121 0.56800634 0.5958298 0.6084799 0.596183
0.7397397 0.5924582 0.57447016 0.5605144 0.6004191 0.57564276 0.59588087 0.56044996 0.6005619 0.5809271 0.5632164 0.5751693 0.56771535 0.6243468 0.5855264 0.57484084 0.59144396 0.5850949 0.5692956 0.6348783 0.5804828 0.5692038 0.6377108 0.56050724 0.58110136 0.60423636 0.5894591 0.58122927 0.5672429 0.58250546 0.6252515 0.56939596 0.6254867 0.5610007 0.5859792 0.63641226 0.58048475 0.63386124 0.5609909 0.6083259 0.5814557 0.59603035 0.58122516 0.5812256 0.56736666 0.5801447 0.6326656 0.5677018 0.5955592 0.608212 0.59592164
0.7407407 0.59219193 0.574169 0.56020075 0.60013807 0.575355 0.5956194 0.56013715 0.6002808 0.5806314 0.56291634 0.574885 0.5674112 0.6240856 0.585251 0.5745434 0.5911769 0.58481896 0.56900156 0.6346328 0.5801903 0.5689095 0.63747174 0.5601936 0.58081836 0.6039623 0.58919185 0.5809469 0.56693566 0.5822264 0.62499064 0.5691016 0.62522596 0.5606904 0.5857077 0.63617253 0.5801922 0.6336153 0.56068057 0.6080575 0.5811759 0.5957605 0.58093315 0.5809294 0.56705886 0.57986635 0.63241905 0.5673974 0.5952887 0.6079442 0.59566045
0.7417417 0.59192586 0.5738679 0.55988723 0.59985715 0.57506734 0.595358 0.5598245 0.59999996 0.58033586 0.5626165 0.5746009 0.56710714 0.6238245 0.5849756 0.57424605 0.5909101 0.58454317 0.5687077 0.63438743 0.5798979 0.5686154 0.6372327 0.55988014 0.5805355 0.6036884 0.58892477 0.58066463 0.5666285 0.58194745 0.62472993 0.5688073 0.6249653 0.5603803 0.58543634 0.63593286 0.5798998 0.63336945 0.5603703 0.60778916 0.58089626 0.5954909 0.5806412 0.58063334 0.5667511 0.5795881 0.6321726 0.5670932 0.5950183 0.6076765 0.5953994
0.7427427 0.59165984 0.57356703 0.5595739 0.59957635 0.57477987 0.59509677 0.559512 0.59971917 0.5800404 0.56231683 0.5743169 0.5668032 0.6235634 0.5847004 0.57394886 0.5906433 0.58426744 0.56841403 0.6341421 0.5796056 0.5683214 0.63699377 0.5595668 0.58025277 0.6034146 0.58865786 0.5803825 0.56632155 0.5816686 0.6244692 0.5685132 0.6247047 0.5600703 0.58516514 0.63569325 0.5796074 0.63312364 0.56006026 0.60752094 0.5806168 0.59522134 0.5803494 0.58033746 0.56644356 0.57931006 0.63192624 0.56678903 0.5947481 0.607409 0.59513843
0.7437437 0.591394 0.5732662 0.5592607 0.5992957 0.5744925 0.5948357 0.55919963 0.5994385 0.57974505 0.5620173 0.57403314 0.5664995 0.6233024 0.58442533 0.5736518 0.5903767 0.5839918 0.5681205 0.63389677 0.5793134 0.5680276 0.6367548 0.5592536 0.5799702 0.6031409 0.588391 0.58010054 0.56601477 0.58138996 0.6242086 0.5682193 0.6244442 0.5597604 0.58489406 0.6354537 0.57931525 0.6328778 0.5597503 0.6072529 0.5803374 0.5949519 0.5800577 0.5800416 0.5661361 0.5790322 0.6316799 0.56648505 0.594478 0.60714155 0.5948776
0.7447447 0.5911283 0.5729655 0.5589477 0.5990152 0.57420534 0.5945747 0.5588875 0.599158 0.57944983 0.561718 0.5737495 0.56619585 0.6230415 0.58415043 0.57335484 0.59011024 0.5837164 0.5678271 0.63365155 0.57902133 0.56773394 0.636516 0.5589406 0.5796877 0.6028673 0.58812433 0.57981867 0.56570804 0.5811115 0.62394804 0.5679255 0.6241838 0.5594507 0.5846231 0.6352142 0.5790231 0.63263214 0.55944055 0.6069849 0.5800582 0.59468263 0.57976604 0.5797459 0.5658288 0.5787544 0.63143367 0.5661812 0.59420806 0.6068742 0.5946169
0.7457457 0.5908627 0.572665 0.55863476 0.5987348 0.5739183 0.59431386 0.55857545 0.5988776 0.57915473 0.5614188 0.573466 0.56589234 0.6227807 0.5838756 0.573058 0.58984387 0.5834411 0.5675339 0.63340634 0.5787294 0.56744045 0.63627714 0.55862767 0.5794054 0.6025939 0.5878578 0.5795369 0.5654015 0.58083314 0.62368757 0.5676319 0.62392336 0.55914116 0.5843523 0.6349747 0.5787311 0.6323865 0.5591309 0.60671705 0.5797792 0.5944135 0.57947457 0.57945025 0.56552166 0.5784768 0.63118744 0.5658775 0.59393823 0.606607 0.59435636
0.7467467 0.5905973 0.5723645 0.5583221 0.59845454 0.57363135 0.5940531 0.55826354 0.5985974 0.5788597 0.5611198 0.57318264 0.56558895 0.6225199 0.58360094 0.5727613 0.5895777 0.5831659 0.56724083 0.6331612 0.57843757 0.56714714 0.63603836 0.558315 0.5791232 0.6023206 0.58759135 0.57925534 0.56509507 0.5805549 0.6234272 0.56733847 0.62366307 0.55883175 0.58408165 0.63473535 0.57843924 0.6321409 0.55882144 0.60644937 0.5795003 0.5941445 0.57918316 0.5791548 0.56521463 0.5781993 0.6309413 0.56557393 0.5936685 0.60633993 0.5940959
0.7477477 0.590332 0.5720642 0.55800945 0.5981744 0.5733446 0.5937925 0.5579518 0.59831727 0.5785648 0.56082094 0.5728995 0.56528574 0.62225926 0.58332634 0.57246476 0.5893116 0.5828908 0.56694794 0.63291615 0.5781458 0.56685394 0.63579965 0.5580024 0.57884115 0.60204744 0.58732504 0.5789739 0.5647888 0.58027685 0.62316686 0.5670452 0.62340283 0.5585225 0.58381116 0.634496 0.5781475 0.63189536 0.5585121 0.60618174 0.57922155 0.59387565 0.5788919 0.5788594 0.5649077 0.57792205 0.6306952 0.5652705 0.5933989 0.60607296 0.5938356
0.7487487 0.5900668 0.57176405 0.55769706 0.59789443 0.57305795 0.593532 0.55764025 0.59803736 0.57827 0.56052226 0.57261646 0.56498265 0.62199867 0.583052 0.5721683 0.58904564 0.5826159 0.56665516 0.6326711 0.57785416 0.5665609 0.6355609 0.55768996 0.5785592 0.6017744 0.5870589 0.57869256 0.5644827 0.57999897 0.6229066 0.5667521 0.6231427 0.5582135 0.5835408 0.63425666 0.57785577 0.63164985 0.5582029 0.60591424 0.578943 0.5936069 0.5786007 0.5785641 0.564601 0.5776449 0.6304492 0.56496716 0.5931295 0.6058062 0.5935754
0.7497497 0.5898017 0.571464 0.5573848 0.5976146 0.5727715 0.59327173 0.5573289 0.5977575 0.5779754 0.56022376 0.57233363 0.56467974 0.62173814 0.5827777 0.57187194 0.5887798 0.58234113 0.56636256 0.63242614 0.5775627 0.5662681 0.63532233 0.5573777 0.57827747 0.60150146 0.5867929 0.5784114 0.56417674 0.5797212 0.62264645 0.5664591 0.62288266 0.55790454 0.58327055 0.63401747 0.57756424 0.63140446 0.55789393 0.6056469 0.57866454 0.59333825 0.57830966 0.5782689 0.5642944 0.5773679 0.63020325 0.564664 0.5928602 0.60553944 0.59331536
0.7507508 0.5895368 0.5711641 0.55707264 0.5973349 0.57248515 0.5930115 0.5570176 0.59747785 0.5776808 0.55992544 0.572051 0.56437695 0.6214777 0.5825035 0.57157576 0.58851415 0.5820665 0.56607014 0.6321812 0.5772713 0.56597537 0.6350838 0.5570656 0.57799584 0.6012287 0.586527 0.57813036 0.5638709 0.57944363 0.6223864 0.56616634 0.62262267 0.55759573 0.5830005 0.6337783 0.5772728 0.6311591 0.55758506 0.6053797 0.5783863 0.5930698 0.5780187 0.57797384 0.563988 0.57709104 0.6299574 0.564361 0.59259105 0.6052728 0.5930554
0.7517518 0.589272 0.5708643 0.5567607 0.5970554 0.572199 0.59275144 0.55670655 0.5971983 0.5773864 0.5596273 0.57176846 0.5640743 0.62121737 0.5822295 0.57127964 0.58824867 0.58179194 0.5657779 0.63193643 0.57698 0.5656828 0.63484526 0.5567537 0.5777143 0.600956 0.5862613 0.57784945 0.56356525 0.5791662 0.6221264 0.56587374 0.62236273 0.5572871 0.58273053 0.63353914 0.5769815 0.6309138 0.55727637 0.60511255 0.5781082 0.59280145 0.57772785 0.5776789 0.56368166 0.57681435 0.6297115 0.5640581 0.592322 0.6050064 0.5927956
0.7527528 0.5890074 0.5705647 0.55644894 0.59677595 0.571913 0.5924915 0.55639565 0.5969189 0.5770921 0.5593293 0.5714861 0.5637718 0.6209571 0.5819556 0.5709837 0.58798325 0.5815176 0.5654858 0.63169163 0.5766888 0.56539047 0.63460684 0.5564419 0.57743293 0.60068357 0.5859957 0.57756865 0.5632597 0.57888895 0.62186646 0.5655813 0.6221029 0.55697864 0.5824607 0.6333001 0.57669026 0.6306686 0.5569678 0.6048456 0.57783026 0.59253323 0.57743716 0.57738405 0.5633755 0.57653785 0.62946576 0.5637554 0.5920531 0.60474 0.592536
0.7537538 0.5887429 0.5702651 0.55613726 0.5964967 0.5716271 0.5922317 0.55608493 0.59663963 0.5767979 0.5590315 0.57120395 0.5634694 0.6206969 0.5816819 0.5706879 0.587718 0.58124334 0.56519383 0.6314469 0.5763978 0.5650983 0.6343684 0.5561303 0.5771517 0.6004112 0.58573025 0.57728803 0.5629543 0.5786118 0.62160665 0.565289 0.62184316 0.55667037 0.58219105 0.6330611 0.5763992 0.6304234 0.5566594 0.60457873 0.57755244 0.5922651 0.57714653 0.57708937 0.56306946 0.57626146 0.62922007 0.5634528 0.59178436 0.6044738 0.59227645
0.7547548 0.58847857 0.5699658 0.5558258 0.5962176 0.5713414 0.591972 0.55577433 0.5963605 0.5765038 0.5587339 0.5709219 0.56316715 0.6204368 0.58140826 0.5703922 0.5874529 0.5809692 0.56490207 0.6312023 0.57610685 0.5648062 0.6341301 0.55581886 0.5768706 0.6001389 0.5854649 0.57700753 0.5626491 0.57833487 0.6213469 0.5649969 0.62158346 0.5563622 0.5819216 0.6328222 0.5761082 0.63017833 0.5563512 0.604312 0.5772748 0.5919972 0.5768561 0.57679474 0.5627636 0.57598525 0.6289745 0.56315035 0.5915158 0.60420775 0.59201705
0.7557558 0.58821434 0.5696665 0.5555145 0.59593856 0.5710558 0.5917125 0.5554639 0.59608155 0.5762099 0.5584364 0.57064 0.5628651 0.62017673 0.5811348 0.5700967 0.58718795 0.5806953 0.5646104 0.63095766 0.57581604 0.56451434 0.6338918 0.55550754 0.5765897 0.5998668 0.5851997 0.5767272 0.562344 0.57805806 0.6210872 0.56470495 0.6213239 0.55605423 0.5816522 0.6325833 0.57581735 0.6299333 0.55604315 0.6040454 0.57699734 0.5917294 0.5765657 0.57650024 0.56245786 0.57570916 0.6287289 0.5628481 0.59124726 0.6039418 0.5917578
0.7567568 0.5879503 0.5693674 0.5552034 0.59565973 0.5707704 0.5914531 0.55515367 0.5958027 0.57591605 0.55813915 0.5703584 0.5625632 0.6199168 0.58086145 0.5698012 0.5869231 0.58042145 0.56431895 0.63071316 0.57552534 0.5642226 0.63365364 0.5551964 0.5763089 0.59959483 0.5849347 0.576447 0.5620391 0.5777814 0.6208276 0.5644132 0.6210644 0.55574644 0.58138305 0.6323445 0.5755266 0.6296883 0.55573523 0.6037789 0.57672 0.5914618 0.57627547 0.5762059 0.56215227 0.5754333 0.6284834 0.5625459 0.590979 0.60367596 0.5914987
0.7577578 0.58768636 0.56906843 0.5548924 0.5953811 0.5704851 0.5911938 0.5548436 0.5955241 0.5756223 0.557842 0.5700769 0.5622614 0.619657 0.5805883 0.56950593 0.5866584 0.58014774 0.56402767 0.63046867 0.5752348 0.56393105 0.63341546 0.55488545 0.5760282 0.59932303 0.5846698 0.576167 0.5617343 0.57750493 0.6205681 0.5641216 0.62080497 0.55543876 0.581114 0.63210577 0.575236 0.6294434 0.5554275 0.6035126 0.57644284 0.5911943 0.5759853 0.57591164 0.56184685 0.5751575 0.628238 0.56224394 0.59071076 0.60341024 0.59123963
0.7587588 0.58742255 0.5687696 0.5545816 0.59510255 0.5702 0.59093463 0.55453366 0.59524554 0.57532877 0.5575451 0.56979555 0.56195974 0.6193972 0.58031523 0.56921077 0.5863939 0.5798742 0.56373656 0.6302243 0.5749443 0.56363964 0.6331774 0.55457467 0.5757477 0.5990513 0.58440506 0.575887 0.5614297 0.5772286 0.6203087 0.56383014 0.6205456 0.5551313 0.58084506 0.6318671 0.5749455 0.6291986 0.55511993 0.6032464 0.57616585 0.5909269 0.5756953 0.5756175 0.56154156 0.574882 0.6279927 0.56194204 0.5904427 0.6031447 0.5909808
0.7597598 0.5871589 0.56847084 0.5542709 0.59482414 0.5699151 0.59067565 0.55422395 0.5949672 0.57503533 0.55724835 0.56951433 0.56165826 0.6191375 0.5800423 0.5689157 0.58612955 0.5796008 0.5634456 0.62997997 0.574654 0.5633484 0.63293934 0.55426407 0.57546735 0.5987798 0.5841405 0.5756073 0.5611252 0.57695246 0.62004936 0.5635389 0.6202864 0.55482394 0.5805763 0.63162845 0.5746551 0.6289539 0.5548125 0.6029803 0.57588905 0.5906596 0.5754054 0.57532346 0.56123644 0.57460654 0.6277474 0.5616404 0.5901748 0.6028793 0.5907221
0.7607608 0.5868954 0.5681723 0.55396044 0.5945459 0.56963027 0.5904168 0.55391437 0.59468895 0.57474196 0.5569518 0.56923336 0.56135696 0.61887795 0.57976955 0.56862086 0.58586526 0.5793275 0.5631548 0.6297357 0.57436377 0.56305736 0.6327014 0.5539536 0.57518715 0.59850836 0.583876 0.57532763 0.5608209 0.5766764 0.6197901 0.5632478 0.62002724 0.5545168 0.5803077 0.6313899 0.5743649 0.62870914 0.5545052 0.60271436 0.57561237 0.59039253 0.5751156 0.5750296 0.56093144 0.5743313 0.62750226 0.5613388 0.58990705 0.602614 0.5904635
0.7617618 0.586632 0.5678739 0.55365014 0.5942678 0.56934565 0.59015805 0.55360496 0.59441084 0.57444876 0.5566554 0.5689525 0.5610558 0.6186185 0.5794969 0.5683261 0.58560115 0.5790544 0.56286424 0.6294915 0.5740737 0.5627665 0.63246346 0.5536433 0.57490706 0.5982371 0.58361167 0.57504815 0.5605167 0.5764006 0.6195309 0.5629569 0.61976814 0.5542098 0.58003926 0.63115144 0.57407475 0.6284645 0.55419815 0.6024485 0.57533586 0.59012556 0.574826 0.5747358 0.5606266 0.5740562 0.6272571 0.5610374 0.5896394 0.6023488 0.5902051
0.7627628 0.5863688 0.5675756 0.55334 0.59398985 0.56906116 0.5898995 0.55329573 0.5941329 0.5741557 0.55635923 0.5686719 0.5607547 0.6183591 0.5792244 0.5680315 0.5853372 0.5787814 0.5625738 0.62924737 0.5737837 0.5624758 0.63222563 0.55333316 0.57462716 0.59796596 0.5833475 0.57476884 0.56021273 0.5761249 0.6192719 0.5626662 0.61950916 0.553903 0.5797709 0.630913 0.57378477 0.62822 0.55389124 0.6021828 0.57505953 0.5898588 0.57453644 0.57444215 0.560322 0.57378125 0.6270121 0.5607361 0.5893719 0.60208374 0.58994675
0.7637638 0.58610576 0.56727743 0.55303 0.5937121 0.56877685 0.58964103 0.5529867 0.59385514 0.57386273 0.5560632 0.5683914 0.56045383 0.61809975 0.5789521 0.567737 0.5850734 0.5785086 0.5622835 0.62900335 0.57349384 0.5621852 0.63198787 0.5530232 0.5743474 0.59769493 0.5830835 0.57448965 0.55990887 0.5758494 0.6190129 0.5623756 0.61925024 0.5535963 0.5795028 0.63067466 0.5734949 0.6279755 0.55358446 0.60191727 0.5747834 0.5895921 0.57424706 0.57414865 0.56001747 0.5735065 0.6267671 0.56043506 0.5891046 0.60181886 0.58968854
0.7647648 0.58584285 0.5669794 0.5527202 0.5934344 0.5684927 0.5893827 0.55267775 0.5935775 0.5735699 0.55576736 0.56811106 0.5601531 0.6178405 0.57867986 0.56744266 0.5848098 0.5782359 0.5619934 0.6287594 0.57320416 0.5618949 0.63175017 0.5527134 0.5740677 0.5974241 0.58281964 0.57421064 0.5596052 0.57557404 0.61875397 0.5620852 0.61899143 0.55328983 0.5792348 0.6304364 0.5732051 0.62773114 0.5532779 0.60165185 0.57450736 0.5893256 0.57395774 0.5738553 0.55971307 0.5732319 0.6265222 0.5601341 0.5888374 0.60155404 0.5894305
0.7657658 0.58558005 0.56668156 0.55241054 0.59315693 0.5682087 0.58912456 0.55236906 0.5933 0.57327724 0.5554717 0.5678309 0.55985254 0.6175814 0.5784078 0.56714845 0.58454627 0.57796335 0.56170344 0.6285154 0.57291454 0.5616047 0.6315125 0.5524038 0.5737882 0.59715337 0.5825559 0.57393175 0.5593016 0.5752989 0.61849517 0.561795 0.6187327 0.55298346 0.578967 0.6301982 0.5729155 0.6274868 0.5529715 0.6013866 0.5742315 0.58905923 0.5736686 0.57356197 0.5594089 0.57295746 0.6262774 0.5598333 0.58857036 0.6012894 0.58917266
0.7667668 0.58531743 0.56638384 0.5521011 0.5928796 0.56792486 0.58886653 0.5520605 0.59302264 0.57298464 0.55517626 0.56755096 0.55955213 0.6173224 0.5781359 0.56685436 0.5842829 0.57769096 0.5614137 0.62827164 0.5726251 0.56131464 0.63127494 0.55209434 0.57350886 0.5968828 0.5822923 0.573653 0.5589982 0.5750239 0.6182365 0.561505 0.61847407 0.55267733 0.5786993 0.62996006 0.572626 0.62724257 0.55266523 0.6011214 0.57395583 0.588793 0.5733796 0.57326883 0.55910486 0.57268316 0.62603265 0.55953264 0.58830345 0.6010249 0.5889149
0.7677678 0.58505493 0.5660863 0.5517918 0.59260243 0.56764114 0.5886086 0.55175215 0.5927455 0.5726922 0.5548809 0.5672712 0.5592519 0.61706346 0.5778641 0.56656045 0.58401966 0.5774187 0.5611241 0.62802786 0.5723358 0.5610248 0.6310374 0.55178505 0.5732297 0.5966124 0.58202887 0.5733744 0.558695 0.574749 0.61797786 0.56121516 0.61821556 0.5523713 0.5784317 0.629722 0.5723366 0.62699836 0.55235916 0.6008564 0.57368034 0.5885269 0.5730907 0.5729758 0.55880094 0.57240903 0.625788 0.5592322 0.58803666 0.6007605 0.58865726
0.7687688 0.5847926 0.56578887 0.5514827 0.5923254 0.5673576 0.5883509 0.55144393 0.5924685 0.5723999 0.5545858 0.56699157 0.5589518 0.6168046 0.5775925 0.56626666 0.5837566 0.5771466 0.5608347 0.62778413 0.5720466 0.5607351 0.6308 0.55147594 0.57295066 0.59634215 0.5817656 0.573096 0.558392 0.57447433 0.6177193 0.5609255 0.6179571 0.5520655 0.5781644 0.629484 0.5720474 0.6267543 0.5520533 0.60059154 0.573405 0.58826095 0.5728019 0.5726829 0.5584972 0.5721351 0.6255434 0.5589318 0.58777004 0.6004963 0.5883998
0.7697698 0.5845304 0.56549156 0.55117375 0.59204847 0.56707424 0.5880933 0.55113596 0.5921916 0.57210773 0.55429095 0.56671214 0.5586518 0.61654586 0.577321 0.565973 0.5834937 0.5768746 0.56054544 0.6275405 0.5717575 0.56044555 0.63056266 0.551167 0.5726718 0.596072 0.5815025 0.5728177 0.5580891 0.5741998 0.61746085 0.560636 0.6176987 0.55175984 0.5778972 0.62924606 0.5717583 0.6265102 0.5517475 0.6003268 0.57312983 0.5879951 0.5725132 0.57239014 0.5581936 0.5718613 0.62529886 0.55863166 0.5875036 0.6002322 0.58814245
0.7707708 0.5842684 0.5651944 0.55086493 0.5917718 0.56679106 0.58783585 0.5508281 0.5919149 0.57181567 0.5539962 0.56643283 0.55835205 0.61628723 0.5770497 0.5656795 0.5832309 0.5766028 0.56025636 0.627297 0.57146853 0.5601562 0.6303253 0.55085826 0.572393 0.595802 0.5812395 0.57253957 0.55778635 0.57392544 0.6172025 0.56034666 0.61744046 0.55145437 0.5776301 0.62900823 0.5714693 0.6262663 0.55144197 0.6000622 0.5728549 0.5877295 0.5722247 0.5720975 0.55789024 0.57158774 0.6250545 0.55833167 0.5872373 0.59996825 0.5878853
0.7717718 0.5840065 0.5648974 0.55055636 0.5914952 0.566508 0.58757854 0.5505204 0.5916383 0.5715237 0.55370164 0.56615376 0.55805236 0.61602867 0.5767785 0.5653861 0.5829683 0.57633114 0.5599675 0.6270535 0.5711797 0.5598671 0.6300881 0.5505497 0.5721144 0.5955322 0.58097667 0.5722616 0.55748373 0.57365125 0.6169443 0.5600575 0.6171823 0.5511491 0.5773632 0.6287704 0.5711804 0.6260224 0.55113655 0.5997977 0.57258004 0.587464 0.5719363 0.571805 0.55758697 0.5713143 0.6248101 0.5580318 0.5869711 0.59970444 0.58762825
0.7727728 0.5837447 0.5646006 0.5502479 0.59121877 0.5662252 0.58732134 0.550213 0.59136194 0.57123196 0.5534073 0.5658749 0.5577529 0.6157702 0.57650745 0.5650929 0.58270586 0.57605964 0.5596788 0.62681013 0.570891 0.55957806 0.6298509 0.5502413 0.571836 0.59526247 0.580714 0.57198375 0.55718136 0.57337725 0.61668617 0.55976856 0.6169243 0.55084395 0.57709646 0.6285327 0.5708917 0.6257786 0.5508313 0.59953344 0.5723054 0.5871986 0.571648 0.5715126 0.5572839 0.571041 0.62456584 0.55773205 0.5867051 0.59944075 0.58737135
0.7737738 0.58348316 0.5643039 0.5499397 0.59094256 0.5659424 0.5870643 0.54990566 0.5910857 0.5709403 0.5531131 0.5655961 0.5574536 0.61551183 0.57623655 0.56479985 0.58244354 0.57578826 0.55939025 0.6265668 0.5706025 0.5592893 0.6296139 0.5499331 0.5715577 0.59499294 0.5804514 0.57170606 0.5568791 0.5731034 0.6164281 0.5594798 0.61666626 0.55053896 0.57682985 0.6282951 0.5706031 0.6255349 0.55052626 0.5992692 0.57203084 0.58693343 0.5713599 0.57122034 0.5569809 0.5707679 0.62432164 0.55743253 0.58643925 0.5991772 0.5871146
0.7747748 0.58322173 0.56400734 0.5496316 0.5906664 0.5656599 0.5868074 0.5495985 0.5908096 0.5706488 0.55281913 0.5653176 0.5571544 0.61525357 0.5759658 0.5645069 0.5821814 0.57551706 0.5591019 0.6263236 0.57031405 0.5590006 0.6293768 0.549625 0.5712796 0.5947235 0.58018905 0.57142854 0.556577 0.5728297 0.6161701 0.55919117 0.6164084 0.5502342 0.5765634 0.62805754 0.57031465 0.6252912 0.55022144 0.5990052 0.57175654 0.5866684 0.57107186 0.5709282 0.5566781 0.57049495 0.62407756 0.55713314 0.58617353 0.5989138 0.586858
0.7757758 0.5829604 0.5637109 0.54932374 0.5903905 0.56537753 0.58655065 0.5492916 0.5905337 0.57035744 0.55252534 0.5650392 0.55685544 0.6149954 0.5756952 0.5642141 0.5819194 0.575246 0.5588137 0.6260804 0.57002574 0.5587122 0.6291399 0.5493171 0.5710016 0.5944543 0.57992685 0.57115114 0.5562751 0.57255626 0.61591226 0.55890274 0.6161506 0.54992956 0.57629716 0.6278201 0.5700263 0.6250477 0.54991674 0.5987413 0.5714824 0.5864034 0.570784 0.5706362 0.5563755 0.5702222 0.62383354 0.5568339 0.58590794 0.5986505 0.5866015
0.7767768 0.5826993 0.5634147 0.549016 0.5901147 0.5650953 0.58629405 0.5489848 0.5902579 0.5700662 0.5522317 0.56476104 0.5565566 0.6147374 0.57542473 0.56392145 0.5816575 0.5749751 0.5585257 0.6258373 0.5697376 0.5584239 0.62890303 0.54900944 0.5707238 0.5941852 0.57966477 0.5708739 0.55597335 0.5722829 0.6156545 0.5586145 0.61589295 0.5496251 0.576031 0.62758267 0.5697381 0.6248042 0.54961216 0.59847754 0.5712084 0.5861387 0.5704962 0.5703443 0.55607307 0.56994957 0.62358963 0.5565348 0.5856425 0.5983874 0.5863452
0.7777778 0.5824383 0.5631186 0.54870844 0.5898391 0.56481326 0.58603764 0.5486782 0.5899823 0.5697751 0.5519383 0.564483 0.5562579 0.6144794 0.5751544 0.563629 0.5813958 0.5747043 0.55823785 0.6255943 0.56944954 0.5581358 0.6286662 0.5487019 0.57044613 0.59391624 0.57940286 0.5705969 0.55567175 0.57200974 0.61539686 0.5583264 0.6156354 0.5493209 0.5757651 0.6273453 0.56945 0.62456083 0.5493078 0.5982139 0.57093465 0.5858741 0.5702086 0.5700526 0.55577075 0.5696772 0.62334573 0.55623597 0.5853773 0.59812444 0.586089
0.7787788 0.58217746 0.56282264 0.5484011 0.5895636 0.5645313 0.58578134 0.54837185 0.5897068 0.5694841 0.5516451 0.56420517 0.5559594 0.6142216 0.5748843 0.5633366 0.58113426 0.5744337 0.5579502 0.6253514 0.56916165 0.55784786 0.62842953 0.54839456 0.5701686 0.5936475 0.5791411 0.57031995 0.55537033 0.57173675 0.6151393 0.5580386 0.6153779 0.5490168 0.5754993 0.62710804 0.5691621 0.6243175 0.54900366 0.59795046 0.570661 0.5856096 0.5699211 0.56976104 0.5554686 0.5694049 0.623102 0.5559372 0.58511215 0.5978616 0.585833
0.7797798 0.5819168 0.5625268 0.5480939 0.5892883 0.56424963 0.58552516 0.5480656 0.5894315 0.5691933 0.5513521 0.56392753 0.555661 0.6139638 0.5746143 0.56304437 0.5808729 0.5741632 0.5576627 0.62510854 0.5688739 0.5575601 0.6281929 0.5480874 0.5698912 0.5933788 0.5788795 0.5700432 0.5550691 0.57146394 0.6148818 0.5577509 0.6151205 0.54871285 0.5752337 0.6268709 0.5688743 0.6240743 0.5486997 0.59768707 0.57038754 0.5853453 0.5696337 0.5694696 0.55516666 0.5691328 0.6228583 0.5556386 0.5848472 0.5975989 0.58557713
0.7807808 0.5816563 0.5622312 0.5477869 0.58901316 0.56396806 0.58526915 0.5477596 0.5891564 0.5689026 0.55105925 0.5636501 0.5553628 0.6137062 0.57434446 0.5627523 0.58061165 0.5738929 0.55737543 0.62486583 0.5685863 0.55727255 0.62795633 0.5477804 0.56961405 0.5931103 0.578618 0.56976664 0.554768 0.5711913 0.6146245 0.55746335 0.6148632 0.54840916 0.5749682 0.62663376 0.56858665 0.62383115 0.5483959 0.5974239 0.57011425 0.58508116 0.56934655 0.5691782 0.5548649 0.5688609 0.6226147 0.5553402 0.5845824 0.59733635 0.58532137
0.7817818 0.5813959 0.56193566 0.5474801 0.5887382 0.56368667 0.5850133 0.54745376 0.5888814 0.56861204 0.5507666 0.5633728 0.5550648 0.6134486 0.57407475 0.5624604 0.5803506 0.5736227 0.5570883 0.6246231 0.5682988 0.55698514 0.6277198 0.5474736 0.569337 0.592842 0.5783567 0.5694902 0.5544671 0.5709188 0.61436725 0.55717605 0.614606 0.5481056 0.5747029 0.6263968 0.5682991 0.6235881 0.54809225 0.5971609 0.56984115 0.5848172 0.56905943 0.56888705 0.5545633 0.56858915 0.6223712 0.55504197 0.58431774 0.5970739 0.5850658
0.7827828 0.5811357 0.5616403 0.54717344 0.58846337 0.56340545 0.58475757 0.54714805 0.5886066 0.56832165 0.5504741 0.5630957 0.55476695 0.6131912 0.5738052 0.56216866 0.5800896 0.5733527 0.5568014 0.6243805 0.56801146 0.55669796 0.62748337 0.547167 0.5690601 0.59257376 0.57809556 0.5692139 0.5541663 0.5706465 0.61411005 0.55688894 0.61434895 0.5478022 0.57443774 0.62615985 0.5680117 0.6233451 0.54778874 0.59689796 0.5695682 0.5845533 0.5687725 0.568596 0.5542618 0.5683176 0.6221278 0.5547438 0.5840532 0.59681165 0.5848103
0.7837838 0.58087564 0.56134516 0.54686695 0.5881887 0.5631244 0.58450204 0.5468426 0.58833194 0.5680314 0.55018187 0.56281877 0.5544692 0.6129338 0.5735358 0.5618771 0.57982886 0.57308286 0.5565146 0.624138 0.5677242 0.5564109 0.62724704 0.5468606 0.5687834 0.5923057 0.57783455 0.5689378 0.5538658 0.5703744 0.61385304 0.55660194 0.614092 0.547499 0.5741728 0.625923 0.56772447 0.6231022 0.5474855 0.59663516 0.56929547 0.5842896 0.5684857 0.5683051 0.5539605 0.5680462 0.62188447 0.5544459 0.5837889 0.5965495 0.58455503
0.7847848 0.5806157 0.5610501 0.5465607 0.5879142 0.56284356 0.5842466 0.5465373 0.58805746 0.5677412 0.5498898 0.562542 0.5541717 0.6126766 0.57326657 0.5615856 0.57956827 0.57281315 0.55622804 0.6238956 0.5674371 0.5561241 0.62701076 0.5465543 0.56850684 0.59203786 0.5775737 0.5686618 0.5535654 0.57010245 0.6135961 0.5563152 0.6138351 0.547196 0.573908 0.62568617 0.56743735 0.62285936 0.5471824 0.59637254 0.5690229 0.58402604 0.568199 0.56801426 0.5536594 0.56777495 0.62164116 0.55414814 0.5835247 0.59628755 0.58429986
0.7857858 0.580356 0.56075525 0.54625463 0.58763987 0.5625628 0.58399135 0.54623216 0.5877831 0.56745124 0.5495979 0.56226546 0.5538743 0.6124195 0.57299745 0.56129426 0.5793078 0.5725436 0.55594164 0.62365323 0.5671502 0.55583745 0.6267746 0.5462482 0.5682304 0.5917701 0.57731307 0.568386 0.5532651 0.56983066 0.61333925 0.5560286 0.6135783 0.5468932 0.5736433 0.6254495 0.56715035 0.62261665 0.5468795 0.5961101 0.5687505 0.58376265 0.5679124 0.56772363 0.5533584 0.5675039 0.62139803 0.55385053 0.58326066 0.5960257 0.5840449
0.7867868 0.58009636 0.5604605 0.5459487 0.5873657 0.5622823 0.58373624 0.5459273 0.5875089 0.5671614 0.5493062 0.56198907 0.5535771 0.6121625 0.5727285 0.5610031 0.5790475 0.5722742 0.5556554 0.62341094 0.5668634 0.55555093 0.62653846 0.5459423 0.5679542 0.59150255 0.57705253 0.5681104 0.55296504 0.5695591 0.61308247 0.5557422 0.61332166 0.5465905 0.5733788 0.62521285 0.5668635 0.622374 0.54657674 0.5958478 0.5684783 0.58349943 0.567626 0.5674331 0.5530576 0.567233 0.62115496 0.5535531 0.5829967 0.595764 0.58379006
0.7877878 0.57983696 0.56016594 0.545643 0.5870917 0.56200194 0.58348125 0.5456225 0.5872349 0.5668717 0.54901475 0.5617129 0.55328006 0.6119056 0.57245976 0.5607121 0.5787874 0.572005 0.55536944 0.62316877 0.5665767 0.55526465 0.6263025 0.54563665 0.5676781 0.5912351 0.5767922 0.5678349 0.5526652 0.56928766 0.6128259 0.55545604 0.6130651 0.546288 0.5731145 0.62497634 0.5665768 0.62213147 0.5462741 0.5955856 0.56820625 0.58323634 0.5673397 0.5671428 0.55275697 0.56696236 0.62091196 0.55325586 0.58273304 0.59550244 0.5835354
0.7887888 0.5795777 0.55987155 0.54533744 0.58681786 0.56172174 0.58322644 0.54531795 0.5869611 0.56658214 0.5487234 0.5614369 0.5529832 0.61164874 0.5721911 0.5604212 0.5785274 0.57173586 0.5550836 0.62292665 0.5662902 0.55497855 0.6260665 0.5453311 0.5674021 0.59096783 0.57653195 0.5675596 0.5523654 0.5690164 0.61256933 0.55517 0.61280864 0.54598576 0.57285035 0.6247399 0.5662902 0.621889 0.54597175 0.59532356 0.56793433 0.5829734 0.56705356 0.5668525 0.5524565 0.5666918 0.62066907 0.5529588 0.58246946 0.59524107 0.5832808
0.7897898 0.5793185 0.5595773 0.5450321 0.5865442 0.5614417 0.58297175 0.5450136 0.58668745 0.5662927 0.54843235 0.5611611 0.5526865 0.6113921 0.57192266 0.56013054 0.5782676 0.5714669 0.5547979 0.62268466 0.5660038 0.5546926 0.62583065 0.54502577 0.56712633 0.5907007 0.5762719 0.5672844 0.5520659 0.5687453 0.6123129 0.55488414 0.6125523 0.5456836 0.57258636 0.6245035 0.5660038 0.62164664 0.54566956 0.59506166 0.56766266 0.5827106 0.5667676 0.5665624 0.5521562 0.5664215 0.62042624 0.55266184 0.582206 0.5949798 0.5830264
0.7907908 0.5790596 0.5592832 0.5447269 0.5862707 0.5611619 0.58271724 0.54470944 0.5864139 0.5660034 0.5481414 0.5608855 0.5523899 0.6111355 0.5716543 0.55983996 0.5780079 0.57119817 0.55451244 0.6224427 0.5657176 0.5544068 0.62559485 0.54472065 0.5668507 0.5904338 0.576012 0.5670094 0.5517665 0.5684745 0.61205655 0.5545985 0.61229604 0.54538167 0.5723225 0.6242672 0.5657175 0.62140435 0.54536754 0.59479994 0.56739116 0.582448 0.5664817 0.5662725 0.5518561 0.5661513 0.6201835 0.55236506 0.58194274 0.5947187 0.58277214
0.7917918 0.5788008 0.5589892 0.5444219 0.58599734 0.5608822 0.5824629 0.54440546 0.5861406 0.5657143 0.5478507 0.56061 0.55209357 0.610879 0.57138616 0.55954957 0.5777484 0.5709295 0.5542271 0.6222009 0.5654315 0.5541213 0.6253591 0.54441565 0.5665753 0.5901669 0.57575226 0.56673455 0.5514673 0.56820375 0.6118004 0.55431306 0.6120399 0.54507995 0.57205886 0.624031 0.56543136 0.6211621 0.5450657 0.59453833 0.56711984 0.58218557 0.56619596 0.56598264 0.55155617 0.5658813 0.61994094 0.5520685 0.58167964 0.59445775 0.58251804
0.7927928 0.5785421 0.55869544 0.5441171 0.5857241 0.56060266 0.5822087 0.54410166 0.5858674 0.5654253 0.5475602 0.56033474 0.5517974 0.61062264 0.5711181 0.5592593 0.5774891 0.57066107 0.553942 0.62195915 0.5651455 0.5538359 0.6251235 0.5441109 0.56630003 0.5899003 0.5754927 0.5664599 0.55116826 0.5679332 0.61154425 0.5540278 0.61178386 0.5447784 0.57179534 0.6237949 0.5651454 0.62092 0.5447641 0.5942769 0.56684864 0.58192325 0.5659104 0.56569296 0.55125636 0.5656115 0.6196984 0.55177206 0.5814167 0.5941969 0.5822641
0.7937938 0.57828367 0.5584018 0.5438125 0.5854511 0.56032336 0.5819546 0.543798 0.5855944 0.56513643 0.5472699 0.5600597 0.55150133 0.61036634 0.57085025 0.5589692 0.57722986 0.5703928 0.5536571 0.62171745 0.5648597 0.5535507 0.62488794 0.5438063 0.5660249 0.5896338 0.5752333 0.56618536 0.5508694 0.56766284 0.61128825 0.5537427 0.6115279 0.544477 0.571532 0.6235589 0.5648595 0.620678 0.5444626 0.5940156 0.5665777 0.5816611 0.56562495 0.56540346 0.5509568 0.56534183 0.61945593 0.55147576 0.5811539 0.59393626 0.5820103
0.7947948 0.5780253 0.5581084 0.54350805 0.58517826 0.56004417 0.5817007 0.54349464 0.58532155 0.5648477 0.5469798 0.5597848 0.55120546 0.6101102 0.57058257 0.5586793 0.5769708 0.5701246 0.5533724 0.6214759 0.564574 0.5532657 0.6246525 0.54350185 0.56574994 0.58936745 0.574974 0.565911 0.5505707 0.56739265 0.61103237 0.5534578 0.61127216 0.5441758 0.5712688 0.6233229 0.56457376 0.6204361 0.5441613 0.5937545 0.5663069 0.5813991 0.5653396 0.5651141 0.55065733 0.56507236 0.61921364 0.5511797 0.58089125 0.59367573 0.58175665
0.7957958 0.57776713 0.5578151 0.54320383 0.5849056 0.5597652 0.58144695 0.5431914 0.58504885 0.56455916 0.54668987 0.5595101 0.55090976 0.60985416 0.57031506 0.5583895 0.57671195 0.56985664 0.55308783 0.6212344 0.56428844 0.5529809 0.6244171 0.5431977 0.5654751 0.5891013 0.5747149 0.5656368 0.5502722 0.56712264 0.6107766 0.5531731 0.61101645 0.5438748 0.5710058 0.62308705 0.5642882 0.6201942 0.54386026 0.59349346 0.5660363 0.58113724 0.5650545 0.5648248 0.5503581 0.5648031 0.61897135 0.55088377 0.5806288 0.5934154 0.5815032
0.7967968 0.5775091 0.55752194 0.5428998 0.58463305 0.5594864 0.5811933 0.54288834 0.58477634 0.56427073 0.5464001 0.55923563 0.55061424 0.6095983 0.5700476 0.5580998 0.57645327 0.5695888 0.55280346 0.62099296 0.56400305 0.5526962 0.6241818 0.54289365 0.5652005 0.5888353 0.574456 0.5653628 0.5499739 0.5668528 0.61052096 0.55288863 0.6107608 0.543574 0.57074296 0.62285125 0.56400275 0.6199525 0.5435593 0.59323263 0.5657658 0.5808756 0.56476945 0.56453574 0.550059 0.564534 0.61872923 0.550588 0.5803665 0.59315515 0.58124983
0.7977978 0.57725126 0.5572289 0.5425959 0.5843607 0.55920774 0.5809399 0.5425855 0.584504 0.5639825 0.5461106 0.5589613 0.5503189 0.60934246 0.5697804 0.55781037 0.5761947 0.5693211 0.55251926 0.6207517 0.5637178 0.5524118 0.6239466 0.5425898 0.564926 0.5885694 0.57419723 0.5650889 0.54967576 0.56658316 0.6102654 0.55260426 0.61050534 0.5432733 0.5704803 0.6226156 0.5637174 0.6197108 0.5432586 0.5929719 0.56549555 0.58061403 0.56448454 0.5642468 0.5497601 0.5642651 0.6184871 0.55029243 0.5801043 0.5928951 0.5809967
0.7987988 0.5769936 0.55693614 0.54229224 0.58408856 0.55892926 0.58068657 0.5422829 0.58423185 0.56369436 0.54582125 0.55868715 0.55002373 0.60908675 0.5695133 0.55752105 0.5759364 0.5690536 0.5522353 0.62051046 0.5634327 0.55212754 0.62371147 0.54228616 0.56465167 0.5883037 0.5739386 0.5648152 0.5493778 0.5663137 0.61000997 0.5523201 0.61024994 0.54297286 0.5702178 0.62237996 0.5634323 0.6194692 0.5429581 0.5927114 0.5652255 0.58035266 0.5641998 0.5639579 0.54946136 0.5639963 0.6182452 0.54999703 0.5798423 0.5926352 0.5807436
0.7997998 0.57673603 0.5566434 0.5419888 0.5838165 0.558651 0.5804334 0.5419804 0.5839598 0.5634064 0.54553217 0.5584132 0.5497287 0.60883117 0.5692464 0.55723184 0.5756781 0.56878626 0.55195147 0.6202693 0.5631477 0.55184346 0.6234764 0.5419827 0.56437755 0.58803815 0.57368016 0.5645417 0.54907995 0.5660444 0.6097546 0.5520362 0.6099947 0.54267263 0.56995547 0.62214446 0.5631473 0.61922777 0.5426577 0.592451 0.5649556 0.5800915 0.5639152 0.56366926 0.5491628 0.56372774 0.6180033 0.5497018 0.5795805 0.5923754 0.58049077
0.8008008 0.57647866 0.55635095 0.54168546 0.5835447 0.55837286 0.58018047 0.54167813 0.58368796 0.5631186 0.5452432 0.55813944 0.5494339 0.6085757 0.5689796 0.5569428 0.5754201 0.56851906 0.55166787 0.62002826 0.5628629 0.55155957 0.6232414 0.5416794 0.56410354 0.5877728 0.57342184 0.5642683 0.54878235 0.5657753 0.6094994 0.55175245 0.60973954 0.5423725 0.5696933 0.621909 0.5628624 0.61898637 0.5423575 0.59219074 0.5646859 0.5798304 0.56363076 0.5633807 0.5488644 0.56345934 0.6177615 0.5494067 0.57931876 0.5921158 0.58023804
0.8018018 0.57622147 0.55605865 0.5413824 0.583273 0.5580949 0.5799276 0.54137605 0.58341634 0.5628309 0.5449545 0.5578659 0.5491392 0.60832036 0.56871307 0.556654 0.5751622 0.568252 0.55138445 0.61978734 0.5625782 0.55127585 0.6230066 0.54137635 0.5638297 0.58750755 0.5731637 0.5639951 0.5484849 0.56550634 0.6092443 0.5514689 0.6094845 0.54207265 0.5694313 0.62167364 0.5625777 0.6187451 0.5420576 0.5919306 0.56441635 0.5795695 0.56334645 0.56309235 0.54856616 0.5631911 0.61751986 0.54911184 0.5790573 0.59185636 0.57998544
0.8028028 0.5759644 0.55576646 0.54107946 0.5830015 0.55781716 0.5796749 0.54107416 0.5831448 0.5625434 0.54466593 0.5575925 0.5488447 0.60806507 0.5684466 0.5563653 0.57490444 0.5679851 0.5511012 0.6195465 0.56229365 0.55099237 0.6227718 0.54107344 0.5635561 0.5872425 0.5729057 0.5637221 0.5481876 0.5652376 0.6089893 0.55118555 0.60922956 0.5417729 0.5691695 0.62143844 0.5622931 0.6185039 0.54175776 0.5916707 0.564147 0.5793088 0.56306225 0.5628041 0.54826814 0.5629231 0.6172782 0.5488171 0.5787959 0.591597 0.579733
0.8038038 0.5757075 0.5554744 0.5407767 0.5827302 0.5575396 0.5794224 0.5407725 0.58287346 0.56225604 0.5443776 0.55731934 0.54855037 0.60780996 0.5681803 0.55607677 0.5746469 0.5677184 0.55081815 0.61930573 0.5620093 0.550709 0.6225371 0.5407707 0.5632826 0.5869776 0.5726479 0.5634492 0.54789054 0.564969 0.60873437 0.55090237 0.60897475 0.5414734 0.56890786 0.62120324 0.5620087 0.6182628 0.54145813 0.59141093 0.5638778 0.5790482 0.56277823 0.562516 0.5479703 0.5626552 0.61703676 0.5485226 0.57853466 0.59133786 0.57948077
0.8048048 0.5754508 0.5551826 0.5404742 0.58245903 0.5572621 0.57917005 0.540471 0.5826023 0.5619688 0.5440895 0.55704635 0.5482562 0.6075549 0.5679142 0.5557884 0.57438946 0.56745183 0.55053526 0.61906505 0.561725 0.5504259 0.6223025 0.5404682 0.56300926 0.58671284 0.5723903 0.56317645 0.54759365 0.56470066 0.6084796 0.55061936 0.60872006 0.54117405 0.5686464 0.62096816 0.5617244 0.6180218 0.54115874 0.5911513 0.5636088 0.5787878 0.56249434 0.562228 0.54767257 0.5623875 0.61679536 0.5482282 0.57827365 0.5910789 0.57922864
0.8058058 0.57519424 0.5548909 0.54017186 0.582188 0.5569849 0.5789178 0.5401697 0.5823313 0.5616817 0.54380155 0.55677354 0.54796225 0.60730004 0.5676482 0.55550015 0.5741322 0.5671854 0.5502526 0.6188244 0.56144094 0.55014294 0.6220679 0.5401659 0.5627361 0.58644825 0.5721328 0.56290394 0.54729694 0.56443244 0.608225 0.5503366 0.60846543 0.5408749 0.568385 0.6207332 0.5614403 0.6177809 0.5408595 0.5908918 0.56334 0.57852757 0.5622106 0.56194025 0.5473751 0.56212 0.6165541 0.547934 0.57801276 0.59082 0.5789767
0.8068068 0.5749378 0.55459934 0.5398697 0.58191717 0.55670786 0.57866573 0.5398686 0.5820605 0.5613948 0.54351383 0.5565009 0.54766846 0.60704523 0.5673824 0.5552121 0.5738751 0.56691915 0.5499701 0.618584 0.561157 0.5498602 0.6218335 0.53986377 0.5624631 0.58618385 0.5718755 0.56263155 0.54700035 0.5641644 0.6079704 0.55005395 0.608211 0.540576 0.5681239 0.6204983 0.5611563 0.61754006 0.5405605 0.59063244 0.56307137 0.57826746 0.561927 0.56165254 0.5470778 0.56185275 0.61631286 0.54763997 0.57775205 0.5905613 0.5787249
0.8078078 0.5746816 0.554308 0.53956777 0.58164656 0.55643094 0.57841384 0.5395677 0.58178985 0.561108 0.5432263 0.55622846 0.54737484 0.6067906 0.56711674 0.5549242 0.57361823 0.5666531 0.5496878 0.6183436 0.56087315 0.5495776 0.62159914 0.53956187 0.5621903 0.58591956 0.5716183 0.56235933 0.546704 0.5638966 0.607716 0.54977155 0.6079566 0.5402772 0.56786287 0.62026346 0.56087244 0.6172994 0.5402616 0.5903733 0.562803 0.5780075 0.56164354 0.56136507 0.5467806 0.5615856 0.61607176 0.5473461 0.57749146 0.5903027 0.57847327
0.8088088 0.5744255 0.5540168 0.539266 0.5813761 0.55615425 0.5781621 0.53926694 0.58151937 0.5608214 0.542939 0.55595624 0.5470814 0.60653603 0.56685126 0.5546364 0.57336146 0.5663872 0.5494057 0.61810327 0.5605895 0.54929525 0.62136483 0.5392601 0.56191766 0.5856555 0.57136136 0.5620873 0.5464078 0.5636289 0.6074617 0.5494894 0.6077023 0.5399786 0.5676021 0.6200288 0.5605887 0.61705875 0.53996295 0.59011424 0.5625347 0.57774776 0.56136024 0.5610777 0.54648364 0.56131864 0.6158308 0.54705244 0.57723105 0.5900443 0.5782218
0.8098098 0.5741696 0.5537258 0.5389644 0.58110577 0.55587775 0.5779105 0.5389665 0.58124906 0.5605349 0.5426519 0.5556842 0.5467881 0.6062816 0.5665859 0.5543488 0.57310486 0.5661214 0.54912376 0.61786306 0.560306 0.549013 0.62113065 0.53895855 0.56164515 0.5853915 0.5711045 0.5618154 0.5461118 0.5633614 0.6072075 0.5492073 0.6074482 0.53968024 0.56734145 0.61979413 0.5603052 0.6168182 0.53966445 0.5898554 0.56226665 0.5774881 0.56107706 0.5607905 0.5461868 0.56105185 0.61558986 0.54675895 0.5769708 0.5897861 0.57797045
0.8108108 0.5739138 0.5534349 0.538663 0.5808356 0.55560136 0.5776591 0.5386661 0.58097893 0.5602486 0.54236495 0.55541235 0.546495 0.60602725 0.5663207 0.5540614 0.57284844 0.5658558 0.5488421 0.617623 0.5600226 0.548731 0.6208966 0.5386572 0.5613728 0.5851278 0.5708478 0.5615437 0.54581594 0.56309414 0.6069534 0.5489255 0.6071942 0.53938204 0.567081 0.6195596 0.56002176 0.6165778 0.5393662 0.5895967 0.5619987 0.57722867 0.56079406 0.5605034 0.5458902 0.56078523 0.61534905 0.5464656 0.57671076 0.58952796 0.5777193
0.8118118 0.5736582 0.5531442 0.53836185 0.58056563 0.5553252 0.5774078 0.538366 0.580709 0.5599624 0.54207826 0.5551407 0.54620206 0.6057731 0.5660557 0.5537741 0.5725922 0.5655903 0.5485605 0.61738294 0.5597394 0.5484492 0.62066257 0.53835607 0.56110066 0.58486414 0.57059133 0.56127214 0.5455203 0.562827 0.6066994 0.5486439 0.60694027 0.539084 0.5668207 0.61932516 0.5597385 0.6163375 0.5390681 0.5893381 0.56173104 0.5769694 0.5605112 0.5602165 0.54559374 0.56051886 0.6151083 0.54617244 0.5764508 0.58927006 0.5774683
0.8128128 0.5734028 0.5528537 0.53806084 0.58029586 0.55504924 0.57715666 0.5380661 0.58043915 0.5596764 0.54179174 0.5548692 0.54590935 0.605519 0.56579083 0.553487 0.5723361 0.5653251 0.54827917 0.617143 0.55945635 0.54816765 0.6204287 0.53805506 0.5608287 0.5846007 0.570335 0.56100076 0.54522485 0.5625601 0.6064456 0.54836243 0.6066865 0.53878623 0.56656057 0.6190908 0.5594554 0.6160972 0.5387702 0.5890797 0.5614635 0.5767102 0.56022847 0.5599297 0.5452975 0.5602526 0.61486775 0.5458795 0.57619107 0.58901227 0.5772174
0.8138138 0.57314754 0.5525633 0.5377601 0.5800262 0.5547734 0.57690567 0.53776634 0.58016956 0.55939054 0.5415054 0.5545979 0.54561675 0.605265 0.5655261 0.55320007 0.57208014 0.56505996 0.547998 0.6169032 0.5591734 0.5478862 0.62019485 0.5377543 0.5605569 0.5843374 0.5700788 0.56072956 0.54492956 0.56229335 0.6061919 0.54808116 0.6064328 0.53848857 0.5663006 0.61885655 0.5591724 0.61585706 0.5384725 0.5888214 0.56119615 0.5764513 0.5599459 0.5596431 0.5450014 0.5599866 0.61462724 0.54558665 0.5759315 0.58875465 0.5769667
0.8148148 0.5728925 0.55227315 0.53745943 0.57975674 0.5544978 0.57665485 0.5374668 0.5799001 0.5591048 0.5412193 0.55432683 0.5453243 0.60501117 0.5652616 0.5529133 0.5718244 0.56479496 0.54771703 0.61666346 0.55889064 0.547605 0.6199611 0.5374538 0.5602852 0.5840743 0.5698228 0.56045854 0.54463446 0.56202674 0.60593826 0.5478001 0.60617924 0.53819114 0.5660408 0.61862236 0.5588896 0.61561704 0.5381749 0.5885633 0.560929 0.57619244 0.5596635 0.55935663 0.5447055 0.5597207 0.6143868 0.54529405 0.57567203 0.58849716 0.5767161
0.8158158 0.5726375 0.5519831 0.537159 0.5794875 0.5542223 0.5764042 0.5371675 0.5796308 0.55881923 0.54093343 0.5540559 0.54503214 0.6047574 0.5649972 0.55262667 0.5715688 0.5645302 0.5474363 0.61642385 0.558608 0.5473239 0.61972743 0.53715336 0.5600137 0.58381134 0.56956697 0.56018764 0.54433954 0.56176037 0.60568476 0.54751927 0.6059258 0.5378939 0.5657812 0.6183883 0.5586069 0.61537707 0.5378776 0.5883054 0.56066203 0.5759338 0.5593812 0.5590703 0.54440975 0.55945504 0.61414653 0.54500157 0.5754128 0.58823985 0.5764657
0.8168168 0.57238275 0.55169326 0.53685886 0.5792184 0.55394703 0.5761537 0.53686833 0.57936174 0.55853385 0.5406477 0.5537852 0.5447401 0.60450387 0.564733 0.5523402 0.5713134 0.56426555 0.5471557 0.6161843 0.5583255 0.547043 0.6194939 0.5368532 0.5597424 0.58354855 0.56931126 0.5599169 0.5440448 0.5614942 0.6054314 0.5472386 0.6056725 0.5375969 0.5655217 0.61815435 0.5583244 0.6151373 0.5375805 0.5880476 0.56039524 0.5756753 0.559099 0.5587841 0.54411423 0.5591895 0.6139063 0.5447093 0.5751537 0.58798265 0.5762155
0.8178178 0.5721281 0.5514035 0.5365588 0.57894945 0.55367196 0.57590336 0.53656936 0.5790928 0.5582486 0.5403622 0.5535147 0.5444482 0.6042504 0.5644689 0.55205387 0.5710581 0.5640011 0.5468753 0.61594486 0.5580432 0.5467624 0.61926043 0.5365532 0.55947125 0.5832859 0.56905574 0.5596464 0.5437503 0.56122816 0.6051781 0.54695815 0.6054193 0.5373 0.5652625 0.61792046 0.55804205 0.6148975 0.53728354 0.58778995 0.5601287 0.575417 0.558817 0.5584981 0.5438189 0.5589242 0.61366624 0.5444172 0.5748947 0.58772564 0.5759654
0.8188188 0.5718737 0.551114 0.536259 0.5786807 0.553397 0.5756532 0.5362706 0.57882404 0.5579635 0.5400769 0.5532444 0.54415655 0.603997 0.56420505 0.55176777 0.570803 0.56373674 0.5465951 0.6157055 0.557761 0.5464819 0.6190271 0.5362534 0.5592003 0.5830234 0.5688004 0.55937606 0.5434559 0.5609623 0.6049249 0.5466778 0.6051662 0.53700334 0.5650034 0.6176866 0.5577598 0.6146579 0.53698677 0.58753246 0.55986226 0.57515883 0.5585352 0.5582122 0.54352367 0.5586591 0.6134262 0.5441253 0.574636 0.5874688 0.5757155
0.8198198 0.5716194 0.55082464 0.53595936 0.5784121 0.5531223 0.57540315 0.53597206 0.57855546 0.5576786 0.5397918 0.5529743 0.543865 0.60374373 0.5639413 0.5514818 0.57054806 0.5634726 0.54631513 0.61546624 0.557479 0.54620165 0.6187938 0.53595376 0.55892944 0.5827611 0.5685452 0.5591058 0.5431617 0.5606967 0.6046719 0.54639775 0.60491323 0.53670686 0.5647445 0.617453 0.5574778 0.6144183 0.53669024 0.58727515 0.559596 0.5749008 0.5582535 0.5579265 0.5432287 0.5583941 0.6131863 0.54383355 0.57437736 0.5872121 0.57546574
0.8208208 0.5713653 0.55053544 0.5356599 0.5781437 0.55284774 0.5751533 0.53567374 0.578287 0.5573938 0.5395069 0.55270433 0.5435737 0.60349065 0.5636777 0.5511959 0.57029325 0.56320864 0.5460353 0.6152271 0.5571971 0.54592156 0.6185606 0.53565437 0.55865884 0.58249897 0.5682902 0.5588358 0.5428677 0.56043124 0.604419 0.5461179 0.6046604 0.53641057 0.56448567 0.6172193 0.55719584 0.6141789 0.5363938 0.587018 0.55933 0.574643 0.55797195 0.5576409 0.5429339 0.5581293 0.6129465 0.543542 0.5741189 0.58695555 0.5752161
0.8218218 0.5711114 0.5502464 0.5353607 0.57787544 0.5525733 0.57490355 0.5353756 0.5780188 0.5571091 0.53922224 0.5524346 0.5432825 0.6032376 0.56341434 0.5509103 0.5700387 0.56294477 0.5457557 0.614988 0.5569154 0.54564166 0.6183275 0.53535515 0.55838835 0.582237 0.5680353 0.558566 0.54257387 0.56016594 0.6041662 0.5458382 0.60440767 0.53611445 0.5642271 0.61698586 0.5569141 0.6139395 0.53609765 0.586761 0.55906415 0.5743853 0.55769056 0.55735546 0.5426392 0.5578647 0.61270684 0.5432506 0.5738606 0.5866991 0.57496667
0.8228228 0.5708576 0.5499576 0.53506166 0.5776074 0.55229914 0.574654 0.53507763 0.57775074 0.5568247 0.53893775 0.55216503 0.5429915 0.6029847 0.56315106 0.5506248 0.5697842 0.56268114 0.54547626 0.61474913 0.55663383 0.54536194 0.6180945 0.5350562 0.55811805 0.5819752 0.5677806 0.55829626 0.54228026 0.5599009 0.60391355 0.5455587 0.604155 0.5358186 0.5639687 0.61675245 0.55663246 0.6137003 0.53580165 0.5865041 0.55879843 0.5741278 0.5574093 0.5570702 0.54234475 0.5576003 0.6124672 0.5429594 0.57360244 0.5864429 0.5747174
0.8238238 0.57060397 0.5496689 0.5347628 0.5773395 0.55202514 0.5744046 0.5347799 0.5774828 0.5565403 0.5386535 0.5518957 0.5427007 0.602732 0.56288797 0.55033946 0.56952995 0.5624176 0.545197 0.61451024 0.5563524 0.54508245 0.61786157 0.5347574 0.5578479 0.58171356 0.5675261 0.55802673 0.5419868 0.55963594 0.603661 0.5452794 0.6039025 0.5355229 0.56371045 0.6165191 0.556351 0.61346114 0.5355059 0.5862474 0.55853295 0.5738704 0.5571282 0.5567851 0.5420505 0.5573361 0.61222774 0.5426684 0.5733445 0.5861868 0.57446826
0.8248248 0.57035047 0.54938036 0.5344642 0.5770718 0.5517513 0.5741554 0.53448236 0.57721514 0.5562562 0.5383694 0.5516265 0.54241014 0.60247934 0.56262505 0.5500543 0.56927586 0.5621543 0.54491794 0.6142715 0.5560711 0.54480314 0.61762875 0.53445876 0.55757797 0.5814521 0.56727177 0.5577574 0.54169357 0.55937123 0.6034086 0.54500026 0.60365015 0.53522736 0.56345236 0.61628586 0.5560697 0.6132221 0.53521025 0.58599085 0.55826765 0.5736132 0.5568473 0.55650014 0.5417564 0.5570721 0.61198837 0.54237753 0.5730867 0.5859309 0.5742193
0.8258258 0.5700972 0.549092 0.53416574 0.5768042 0.5514776 0.5739063 0.534185 0.57694757 0.55597216 0.5380856 0.55135757 0.5421197 0.60222685 0.5623623 0.5497693 0.5690219 0.56189114 0.5446391 0.61403286 0.55579 0.544524 0.61739606 0.5341603 0.55730814 0.58119076 0.56701756 0.5574882 0.5414005 0.5591067 0.60315627 0.54472136 0.6033979 0.534932 0.5631945 0.61605275 0.5557885 0.61298317 0.53491485 0.5857345 0.5580026 0.5733562 0.5565665 0.5562153 0.5414625 0.55680823 0.6117491 0.54208684 0.57282907 0.5856751 0.57397044
0.8268268 0.56984407 0.5488038 0.5338675 0.5765369 0.55120414 0.5736574 0.53388786 0.57668024 0.5556883 0.5378019 0.5510888 0.5418294 0.6019744 0.5620997 0.5494845 0.56876814 0.5616281 0.54436046 0.6137943 0.55550903 0.54424506 0.6171634 0.5338621 0.55703855 0.5809296 0.5667635 0.5572192 0.5411076 0.5588423 0.6029041 0.54444265 0.6031458 0.5346369 0.5629368 0.61581975 0.5555075 0.61274433 0.5346196 0.58547825 0.55773765 0.5730994 0.5562858 0.5559307 0.54116875 0.55654454 0.6115099 0.5417964 0.5725716 0.5854195 0.57372177
0.8278278 0.5695911 0.54851586 0.53356946 0.5762697 0.55093086 0.5734086 0.5335909 0.57641304 0.5554046 0.53751844 0.55082023 0.5415393 0.6017222 0.56183726 0.54919976 0.5685145 0.56136525 0.544082 0.61355585 0.5552282 0.54396635 0.61693084 0.5335641 0.5567691 0.5806686 0.56650966 0.5569504 0.5408149 0.55857813 0.602652 0.5441641 0.60289377 0.534342 0.56267923 0.6155868 0.5552266 0.6125056 0.53432465 0.5852222 0.5574729 0.57284266 0.5560053 0.5556461 0.5408752 0.5562811 0.61127084 0.54150605 0.57231426 0.58516407 0.5734733
0.8288288 0.5693383 0.54822797 0.53327155 0.57600266 0.55065775 0.57316 0.53329414 0.576146 0.55512106 0.5372352 0.55055183 0.5412494 0.60147005 0.56157494 0.54891527 0.5682611 0.56110257 0.5438037 0.6133175 0.55494756 0.5436878 0.61669844 0.53326625 0.5564998 0.5804078 0.5662559 0.5566817 0.54052234 0.55831414 0.60240006 0.54388577 0.6026419 0.53404725 0.56242186 0.61535394 0.55494595 0.61226696 0.53402984 0.58496624 0.55720836 0.5725861 0.555725 0.5553618 0.5405818 0.55601776 0.6110319 0.5412159 0.5720571 0.5849087 0.5732249
0.8298298 0.5690857 0.5479403 0.53297395 0.5757358 0.5503848 0.57291156 0.5329976 0.5758792 0.55483764 0.53695214 0.5502836 0.5409597 0.601218 0.56131285 0.54863095 0.56800777 0.5608401 0.54352564 0.61307925 0.554667 0.54340947 0.6164661 0.53296864 0.55623066 0.58014715 0.5660024 0.5564132 0.54023 0.5580504 0.6021483 0.54360765 0.6023901 0.5337527 0.56216466 0.6151212 0.5546654 0.6120284 0.53373516 0.5847105 0.55694395 0.57232976 0.5554448 0.55507755 0.5402887 0.55575466 0.610793 0.540926 0.5718002 0.5846536 0.57297677
0.8308308 0.56883323 0.54765284 0.53267646 0.5754692 0.55011207 0.5726633 0.53270125 0.57561255 0.55455446 0.5366693 0.5500156 0.54067016 0.6009661 0.5610509 0.54834676 0.5677547 0.5605777 0.54324776 0.61284107 0.5543867 0.5431313 0.6162338 0.5326712 0.5559617 0.5798866 0.56574905 0.5561449 0.53993785 0.55778676 0.6018966 0.5433297 0.60213846 0.53345835 0.56190765 0.61488855 0.55438495 0.61179 0.53344077 0.5844549 0.5566798 0.5720735 0.5551647 0.55479354 0.5399957 0.5554917 0.6105543 0.5406362 0.57154334 0.5843986 0.5727287
0.8318318 0.5685809 0.5473655 0.5323792 0.5752027 0.5498395 0.5724152 0.53240514 0.57534605 0.55427134 0.53638667 0.5497478 0.5403808 0.6007143 0.56078905 0.54806274 0.5675017 0.5603155 0.54297006 0.61260307 0.5541064 0.54285336 0.61600167 0.53237396 0.555693 0.5796263 0.56549585 0.55587673 0.5396459 0.5575233 0.601645 0.54305196 0.6018869 0.5331642 0.56165075 0.61465603 0.5541047 0.61155164 0.5331465 0.5841995 0.5564158 0.57181746 0.5548848 0.55450964 0.53970283 0.55522895 0.6103156 0.5403466 0.5712867 0.58414376 0.57248086
0.8328328 0.5683288 0.5470783 0.53208214 0.5749364 0.5495671 0.57216716 0.53210914 0.57507974 0.55398846 0.53610426 0.5494802 0.5400916 0.6004627 0.56052744 0.54777884 0.567249 0.56005347 0.5426926 0.6123651 0.5538264 0.5425756 0.6157696 0.53207695 0.5554244 0.57936615 0.5652428 0.55560875 0.5393541 0.5572601 0.6013935 0.54277444 0.6016355 0.53287023 0.5613941 0.6144236 0.5538246 0.61131346 0.5328525 0.5839442 0.556152 0.5715616 0.55460507 0.55422586 0.53941023 0.5549664 0.6100771 0.5400572 0.5710302 0.5838891 0.57223314
0.8338338 0.56807685 0.5467914 0.53178525 0.57467026 0.5492949 0.5719194 0.53181344 0.5748136 0.5537057 0.53582203 0.5492128 0.53980255 0.60021114 0.56026596 0.5474952 0.5669964 0.55979156 0.54241526 0.61212724 0.5535465 0.542298 0.61553764 0.5317801 0.55515593 0.57910615 0.56499 0.5553409 0.5390625 0.556997 0.6011422 0.5424971 0.6013843 0.53257644 0.56113756 0.6141912 0.55354464 0.61107534 0.5325586 0.58368903 0.55588835 0.5713059 0.55432546 0.5539423 0.53911775 0.554704 0.6098386 0.539768 0.57077384 0.5836346 0.5719856
0.8348348 0.567825 0.54650456 0.5314886 0.5744043 0.5490229 0.5716717 0.53151786 0.57454765 0.5534231 0.53554004 0.54894555 0.53951377 0.5999598 0.56000465 0.54721165 0.5667439 0.5595299 0.54213816 0.6118895 0.5532667 0.5420206 0.6153057 0.5314835 0.5548877 0.57884634 0.56473726 0.55507326 0.5387711 0.55673414 0.600891 0.54221994 0.6011331 0.5322829 0.56088126 0.61395895 0.55326486 0.6108373 0.53226495 0.5834341 0.55562496 0.5710503 0.55404603 0.55365884 0.5388255 0.5544418 0.6096003 0.5394789 0.5705177 0.5833802 0.5717382
0.8358358 0.5675734 0.5462179 0.5311921 0.57413846 0.54875106 0.57142425 0.5312225 0.5742818 0.55314064 0.53525823 0.5486785 0.5392251 0.5997085 0.5597435 0.5469283 0.56649166 0.55926836 0.54186124 0.61165184 0.5529871 0.54174346 0.615074 0.53118706 0.5546196 0.5785867 0.5644847 0.5548058 0.53847986 0.55647147 0.60063994 0.54194295 0.60088205 0.5319895 0.5606251 0.6137268 0.5529852 0.6105994 0.5319715 0.58317924 0.5553617 0.5707949 0.5537667 0.5533756 0.53853345 0.5541798 0.60936207 0.53919005 0.5702617 0.583126 0.57149094
0.8368368 0.56732196 0.5459314 0.5308959 0.57387286 0.5484794 0.5711769 0.5309274 0.5740162 0.55285835 0.5349766 0.54841167 0.5389366 0.5994573 0.5594825 0.5466451 0.56623954 0.5590069 0.54158455 0.6114143 0.5527077 0.5414664 0.6148423 0.5308908 0.5543517 0.5783272 0.56423235 0.5545385 0.5381889 0.55620897 0.60038894 0.5416662 0.6006312 0.5316963 0.5603691 0.61349475 0.5527057 0.6103616 0.5316782 0.5829246 0.55509865 0.57053965 0.5534876 0.5530925 0.53824157 0.55391794 0.60912395 0.5389013 0.5700059 0.582872 0.5712439
0.8378378 0.56707066 0.5456451 0.53059983 0.57360744 0.54820794 0.5709297 0.53063244 0.5737508 0.55257624 0.5346952 0.54814506 0.53864837 0.5992063 0.5592217 0.5463621 0.5659876 0.55874574 0.541308 0.6111769 0.55242836 0.5411897 0.6146107 0.53059477 0.55408394 0.57806784 0.56398016 0.5542714 0.537898 0.55594665 0.6001381 0.54138964 0.60038036 0.53140336 0.5601133 0.6132628 0.5524264 0.6101239 0.5313851 0.5826701 0.5548358 0.5702846 0.5532086 0.5528095 0.53794986 0.5536563 0.60888594 0.53861284 0.5697502 0.5826181 0.57099694
0.8388388 0.5668195 0.545359 0.53030396 0.5733422 0.5479366 0.5706827 0.53033775 0.57348555 0.55229425 0.534414 0.5478786 0.53836024 0.5989554 0.55896103 0.5460792 0.5657358 0.5584847 0.54103166 0.61093956 0.55214924 0.54091305 0.6143792 0.53029895 0.5538164 0.5778087 0.5637281 0.55400443 0.5376074 0.5556845 0.59988743 0.5411133 0.6001297 0.5311106 0.55985767 0.6130309 0.5521472 0.6098863 0.5310923 0.58241576 0.55457306 0.5700297 0.55292976 0.55252665 0.53765833 0.55339485 0.608648 0.5383245 0.5694947 0.5823644 0.5707502
0.8398398 0.56656855 0.54507303 0.53000826 0.5730771 0.54766554 0.5704359 0.5300432 0.57322043 0.55201244 0.534133 0.54761237 0.53807235 0.59870464 0.5587005 0.5457965 0.5654842 0.5582238 0.5407555 0.61070234 0.5518702 0.54063666 0.6141478 0.5300033 0.553549 0.5775497 0.56347626 0.55373764 0.53731686 0.55542254 0.59963685 0.5408371 0.59987915 0.530818 0.5596022 0.6127991 0.5518682 0.6096488 0.53079957 0.5821616 0.55431056 0.5697749 0.55265105 0.552244 0.537367 0.55313355 0.60841024 0.53803635 0.5692394 0.5821108 0.5705036
0.8408408 0.56631774 0.5447872 0.5297128 0.5728122 0.5473946 0.5701892 0.52974886 0.57295555 0.5517308 0.5338522 0.5473463 0.5377846 0.598454 0.5584402 0.545514 0.5652328 0.5579631 0.5404796 0.61046517 0.5515914 0.5403604 0.6139165 0.52970785 0.5532818 0.5772909 0.56322455 0.553471 0.5370266 0.5551608 0.5993864 0.54056114 0.59962875 0.53052557 0.5593469 0.6125675 0.5515893 0.6094114 0.5305071 0.5819076 0.5540483 0.56952035 0.5523725 0.5519615 0.5370758 0.5528725 0.60817254 0.5377484 0.5689842 0.5818574 0.5702571
0.8418418 0.5660671 0.54450166 0.5294175 0.5725475 0.54712385 0.56994265 0.5294547 0.57269084 0.55144936 0.53357166 0.54708046 0.53749704 0.5982035 0.55818003 0.54523164 0.5649815 0.5577025 0.54020387 0.6102282 0.55131274 0.5400844 0.6136853 0.5294126 0.5530147 0.5770322 0.562973 0.5532046 0.5367365 0.5548992 0.59913605 0.54028535 0.59937847 0.5302334 0.55909175 0.6123359 0.5513106 0.60917413 0.5302148 0.5816537 0.55378616 0.5692659 0.55209416 0.55167913 0.5367849 0.5526116 0.60793495 0.53746057 0.56872916 0.5816041 0.5700109
0.8428428 0.56581664 0.5442162 0.5291225 0.5722829 0.54685324 0.56969625 0.5291608 0.57242626 0.551168 0.5332913 0.54681474 0.53720963 0.5979531 0.55792 0.5449494 0.56473047 0.5574421 0.5399283 0.60999125 0.5510342 0.5398086 0.6134542 0.5291176 0.5527478 0.5767737 0.56272167 0.5529383 0.5364466 0.55463785 0.59888583 0.5400098 0.5991283 0.5299414 0.5588368 0.6121044 0.551032 0.60893697 0.5299227 0.58140004 0.5535242 0.5690117 0.5518159 0.55139697 0.5364941 0.5523508 0.6076975 0.537173 0.56847435 0.58135104 0.56976473
0.8438438 0.5655663 0.54393095 0.5288276 0.57201856 0.5465829 0.5694501 0.52886707 0.5721619 0.5508868 0.53301114 0.54654926 0.53692245 0.5977028 0.55766016 0.54466736 0.56447953 0.5571819 0.53965294 0.60975444 0.5507558 0.53953296 0.6132232 0.5288227 0.5524811 0.5765154 0.56247044 0.5526722 0.5361569 0.55437666 0.59863573 0.53973436 0.59887826 0.52964956 0.55858207 0.6118731 0.5507536 0.60869986 0.52963084 0.5811465 0.5532625 0.5687576 0.5515378 0.5511149 0.5362035 0.5520903 0.6074601 0.53688556 0.56821966 0.5810981 0.5695188
0.8448448 0.5653162 0.54364586 0.5285329 0.57175434 0.5463127 0.569204 0.5285736 0.5718977 0.55060583 0.5327312 0.546284 0.5366354 0.5974527 0.55740047 0.5443855 0.5642288 0.5569218 0.53937775 0.6095177 0.5504776 0.5392575 0.6129923 0.5285281 0.55221456 0.5762572 0.5622194 0.55240625 0.53586733 0.55411565 0.59838575 0.53945917 0.59862834 0.5293579 0.55832744 0.6116418 0.55047536 0.6084629 0.52933913 0.5808931 0.5530009 0.5685037 0.55125993 0.55083305 0.53591305 0.55182993 0.60722286 0.5365983 0.56796515 0.5808453 0.569273
0.8458458 0.5650662 0.54336095 0.5282385 0.57149035 0.5460427 0.5689581 0.52828026 0.5716337 0.550325 0.53245145 0.5460189 0.5363486 0.59720266 0.55714095 0.5441038 0.56397814 0.5566619 0.5391028 0.6092811 0.5501995 0.5389823 0.61276144 0.52823365 0.5519482 0.57599926 0.56196856 0.55214053 0.535578 0.5538548 0.59813595 0.5391842 0.59837854 0.5290665 0.55807304 0.6114106 0.55019724 0.60822606 0.5290476 0.58063984 0.55273956 0.5682499 0.5509821 0.5505513 0.53562284 0.55156976 0.6069857 0.53631127 0.5677108 0.5805927 0.5690273
0.8468468 0.5648164 0.54307616 0.5279442 0.5712265 0.54577285 0.56871235 0.5279871 0.5713698 0.55004424 0.5321719 0.545754 0.53606194 0.5969528 0.5568816 0.5438223 0.56372774 0.55640215 0.538828 0.6090446 0.54992163 0.5387072 0.61253077 0.52793944 0.551682 0.5757414 0.5617178 0.55187494 0.5352889 0.5535942 0.5978862 0.5389094 0.59812886 0.5287753 0.5578188 0.6111796 0.5499193 0.6079893 0.5287563 0.58038676 0.5524784 0.56799626 0.55070454 0.5502697 0.5353328 0.5513098 0.60674864 0.5360244 0.5674566 0.5803402 0.56878185
0.8478478 0.5645668 0.5427916 0.5276501 0.57096285 0.5455032 0.5684668 0.5276942 0.57110614 0.54976374 0.5318926 0.5454893 0.5357755 0.59670305 0.5566224 0.5435409 0.56347746 0.55614257 0.5385535 0.60880816 0.5496439 0.53843236 0.61230016 0.5276454 0.551416 0.57548374 0.5614673 0.5516095 0.5349999 0.5533337 0.59763664 0.5386348 0.59787935 0.5284842 0.5575647 0.6109486 0.5496415 0.6077526 0.5284652 0.58013386 0.55221736 0.5677429 0.550427 0.5499883 0.53504294 0.55105 0.6065117 0.5357377 0.56720257 0.5800879 0.5685365
0.8488488 0.5643173 0.54250723 0.52735627 0.57069933 0.5452337 0.5682214 0.5274015 0.5708427 0.54948336 0.53161347 0.54522485 0.5354892 0.5964534 0.55636334 0.54325974 0.56322736 0.55588317 0.53827906 0.6085719 0.5493663 0.5381577 0.6120696 0.52735156 0.55115014 0.57522625 0.56121695 0.5513443 0.5347111 0.55307347 0.5973872 0.5383604 0.5976299 0.5281934 0.5573108 0.6107177 0.54936385 0.6075161 0.5281743 0.57988113 0.55195653 0.56748956 0.55014974 0.54970706 0.53475326 0.55079037 0.60627484 0.5354512 0.5669487 0.5798358 0.56829137
0.8498498 0.564068 0.542223 0.5270626 0.570436 0.54496443 0.5679761 0.527109 0.57057935 0.54920316 0.5313345 0.5449605 0.53520304 0.5962039 0.5561045 0.5429787 0.56297743 0.5556239 0.5380049 0.6083357 0.54908884 0.5378833 0.6118392 0.52705795 0.5508844 0.57496893 0.56096673 0.5510792 0.5344225 0.55281335 0.5971378 0.5380862 0.59738064 0.5279028 0.5570571 0.610487 0.54908633 0.60727966 0.5278835 0.5796285 0.5516959 0.5672365 0.5498726 0.54942596 0.5344638 0.55053097 0.60603815 0.53516483 0.56669503 0.57958376 0.56804633
0.8508509 0.5638189 0.5419389 0.52676916 0.5701729 0.5446953 0.567731 0.5268167 0.5703162 0.5489231 0.5310558 0.5446964 0.5349171 0.59595454 0.55584574 0.5426978 0.5627277 0.55536485 0.5377309 0.6080996 0.54881155 0.537609 0.61160886 0.5267645 0.55061895 0.57471174 0.5607167 0.55081433 0.5341341 0.5525535 0.5968886 0.5378122 0.5971315 0.5276123 0.5568035 0.6102563 0.548809 0.6070433 0.527593 0.5793761 0.5514355 0.5669835 0.54959553 0.54914504 0.5341745 0.5502717 0.6058015 0.5348787 0.5664415 0.57933193 0.5678015
0.8518519 0.5635699 0.54165506 0.52647585 0.56990993 0.5444264 0.56748605 0.5265246 0.5700533 0.5486432 0.5307773 0.54443246 0.5346314 0.5957053 0.55558723 0.5424171 0.56247807 0.5551059 0.53745705 0.6078636 0.5485344 0.5373349 0.6113786 0.52647126 0.5503536 0.5744548 0.5604668 0.5505496 0.5338459 0.5522937 0.5966396 0.53753835 0.59688246 0.5273221 0.55655015 0.6100257 0.54853183 0.6068071 0.5273027 0.5791238 0.55117524 0.56673074 0.5493187 0.54886425 0.5338854 0.55001265 0.605565 0.5345927 0.56618816 0.5790803 0.5675568
0.8528529 0.5633211 0.54137135 0.52618283 0.56964713 0.5441577 0.5672413 0.5262327 0.5697905 0.54836345 0.530499 0.5441688 0.5343458 0.5954562 0.5553288 0.54213655 0.5622287 0.5548471 0.53718346 0.60762775 0.5482574 0.53706104 0.61114854 0.52617824 0.5500884 0.57419795 0.56021714 0.55028504 0.5335579 0.5520342 0.5963906 0.5372647 0.59663355 0.5270321 0.55629694 0.6097953 0.5482548 0.606571 0.5270126 0.5788717 0.5509152 0.56647813 0.549042 0.5485836 0.53359646 0.5497538 0.6053286 0.5343069 0.56593496 0.57882875 0.56731224
0.8538539 0.56307244 0.5410878 0.52588993 0.5693845 0.5438891 0.5669967 0.525941 0.56952786 0.5480839 0.53022087 0.5439052 0.5340605 0.5952072 0.5550706 0.5418562 0.5619794 0.55458856 0.53691006 0.60739195 0.5479806 0.53678733 0.61091846 0.5258854 0.5498234 0.5739413 0.5599676 0.5500207 0.53327006 0.55177486 0.59614176 0.5369913 0.59638476 0.5267422 0.5560439 0.6095649 0.5479779 0.606335 0.5267226 0.5786197 0.5506553 0.56622565 0.5487654 0.5483031 0.53330773 0.5494951 0.60509235 0.5340213 0.5656819 0.5785774 0.5670679
0.8548549 0.562824 0.54080445 0.5255973 0.56912214 0.5436207 0.5667522 0.52564955 0.5692654 0.5478045 0.529943 0.54364187 0.53377527 0.5949583 0.55481255 0.541576 0.5617303 0.5543301 0.5366368 0.6071563 0.5477039 0.53651386 0.61068857 0.52559274 0.5495586 0.5736848 0.5597182 0.54975647 0.5329824 0.55151576 0.5958931 0.5367181 0.5961361 0.52645254 0.555791 0.60933465 0.54770124 0.60609907 0.5264329 0.57836795 0.5503956 0.56597334 0.54848903 0.5480228 0.5330192 0.54923654 0.6048562 0.5337359 0.56542903 0.5783262 0.56682366
0.8558559 0.5625757 0.54052126 0.5253048 0.5688599 0.54335254 0.56650794 0.52535826 0.56900316 0.5475252 0.5296653 0.5433788 0.53349024 0.5947096 0.55455464 0.541296 0.5614814 0.55407184 0.53636384 0.6069207 0.5474274 0.5362406 0.61045873 0.5253003 0.54929394 0.57342845 0.559469 0.5494924 0.53269494 0.5512568 0.5956445 0.536445 0.59588754 0.5261631 0.55553836 0.60910445 0.5474247 0.6058633 0.5261434 0.5781163 0.5501361 0.5657212 0.5482128 0.54774266 0.5327308 0.54897827 0.6046201 0.53345066 0.5651763 0.5780752 0.56657964
0.8568569 0.56232756 0.54023826 0.52501255 0.5685978 0.5430845 0.5662638 0.52506715 0.5687411 0.54724616 0.52938783 0.5431158 0.5332054 0.594461 0.5542969 0.5410161 0.5612326 0.5538137 0.53609097 0.6066853 0.547151 0.53596747 0.610229 0.52500814 0.54902947 0.57317233 0.55921996 0.54922855 0.53240764 0.550998 0.59539604 0.5361722 0.59563917 0.52587384 0.5552858 0.60887444 0.5471483 0.6056276 0.525854 0.5778648 0.5498768 0.56546926 0.54793674 0.54746264 0.5324426 0.5487201 0.6043842 0.5331656 0.56492376 0.5778243 0.56633574
0.8578579 0.56207955 0.53995544 0.5247205 0.5683359 0.5428167 0.5660198 0.5247763 0.5684792 0.5469672 0.52911055 0.54285306 0.5329208 0.59421253 0.5540393 0.54073644 0.5609841 0.5535558 0.53581834 0.60644996 0.5468748 0.5356946 0.60999936 0.5247161 0.5487652 0.5729163 0.5589711 0.5489649 0.5321206 0.5507394 0.5951477 0.5358995 0.59539086 0.52558476 0.5550335 0.6086445 0.546872 0.60539204 0.52556485 0.57761353 0.54961765 0.5652175 0.54766077 0.5471828 0.5321547 0.54846215 0.6041483 0.5328807 0.5646714 0.57757354 0.566092
0.8588589 0.5618318 0.53967273 0.52442867 0.56807417 0.5425491 0.565776 0.5244856 0.56821746 0.54668844 0.5288335 0.5425905 0.5326363 0.59396416 0.55378187 0.5404569 0.56073564 0.553298 0.53554595 0.6062147 0.5465988 0.53542185 0.6097698 0.52442425 0.5485011 0.5726605 0.5587224 0.54870135 0.5318337 0.55048096 0.59489954 0.53562707 0.5951427 0.5252959 0.5547813 0.6084146 0.54659593 0.60515654 0.5252759 0.57736236 0.5493587 0.56496584 0.547385 0.54690313 0.53186685 0.54820436 0.6039126 0.532596 0.56441915 0.577323 0.5658484
0.8598599 0.5615841 0.53939027 0.52413696 0.5678126 0.54228157 0.5655323 0.52419513 0.5679559 0.54640985 0.52855664 0.5423281 0.532352 0.59371597 0.5535246 0.5401775 0.5604874 0.5530404 0.5352737 0.60597956 0.5463229 0.53514934 0.6095404 0.52413267 0.5482371 0.57240486 0.5584739 0.548438 0.531547 0.55022275 0.5946515 0.53535485 0.5948947 0.52500725 0.5545293 0.6081849 0.54631996 0.6049212 0.52498716 0.57711136 0.5491 0.5647144 0.54710937 0.5466236 0.53157926 0.5479468 0.603677 0.5323115 0.56416714 0.57707256 0.565605
0.8608609 0.56133664 0.5391079 0.52384555 0.56755126 0.5420143 0.5652888 0.52390486 0.56769454 0.5461314 0.52827996 0.5420659 0.5320679 0.5934679 0.55326754 0.53989834 0.5602393 0.5527829 0.53500164 0.60574454 0.54604715 0.53487706 0.60931104 0.5238412 0.5479733 0.57214934 0.5582255 0.54817486 0.5312605 0.5499647 0.59440356 0.53508276 0.5946468 0.52471876 0.55427754 0.6079552 0.5460442 0.60468596 0.5246986 0.5768605 0.5488414 0.564463 0.5468339 0.5463442 0.53129184 0.5476894 0.6034415 0.5320272 0.56391525 0.57682234 0.56536174
0.8618619 0.56108934 0.5388258 0.52355427 0.56729007 0.5417472 0.5650455 0.5236148 0.56743336 0.5458531 0.5280035 0.54180396 0.53178394 0.59321994 0.5530106 0.53961927 0.5599914 0.55252564 0.5347298 0.60550964 0.54577154 0.5346049 0.6090818 0.52355 0.5477097 0.57189405 0.5579773 0.5479119 0.53097415 0.5497069 0.5941557 0.5348109 0.59439903 0.52443045 0.5540259 0.6077257 0.54576856 0.6044508 0.52441025 0.5766098 0.54858303 0.5642119 0.54655856 0.546065 0.53100455 0.5474322 0.60320604 0.531743 0.5636635 0.57657224 0.5651186
0.8628629 0.5608422 0.5385438 0.5232632 0.56702906 0.5414803 0.5648023 0.52332497 0.56717235 0.54557496 0.5277273 0.5415422 0.5315002 0.5929721 0.55275387 0.53934044 0.55974364 0.5522685 0.5344581 0.6052748 0.5454961 0.534333 0.6088527 0.523259 0.54744625 0.5716389 0.55772924 0.547649 0.53068805 0.5494492 0.5939081 0.5345392 0.59415144 0.5241424 0.5537744 0.6074962 0.5454931 0.6042158 0.52412206 0.5763593 0.5483248 0.5639609 0.5462834 0.5457859 0.5307175 0.5471751 0.6029708 0.53145903 0.56341195 0.5763223 0.5648757
0.8638639 0.5605952 0.53826207 0.52297235 0.5667682 0.5412136 0.5645592 0.5230353 0.5669115 0.54529697 0.5274513 0.54128057 0.5312167 0.5927244 0.5524972 0.5390617 0.55949605 0.55201155 0.53418666 0.6050401 0.54522085 0.53406125 0.6086237 0.5229682 0.547183 0.5713839 0.5574814 0.54738635 0.53040206 0.5491917 0.59366053 0.5342678 0.5939039 0.5238545 0.5535231 0.60726684 0.54521775 0.60398084 0.5238341 0.57610893 0.54806685 0.56371003 0.5460084 0.545507 0.5304307 0.5469183 0.6027356 0.53117526 0.56316054 0.5760725 0.5646329
0.8648649 0.5603484 0.53798044 0.5226817 0.5665075 0.540947 0.5643164 0.52274585 0.5666508 0.54501915 0.5271754 0.5410192 0.5309333 0.59247684 0.5522408 0.5387832 0.5592487 0.5517547 0.5339154 0.60480547 0.5449457 0.5337897 0.60839474 0.52267754 0.5469199 0.5711291 0.5572337 0.5471239 0.5301163 0.5489344 0.5934131 0.53399646 0.59365654 0.52356684 0.55327195 0.6070376 0.5449426 0.60374606 0.52354634 0.5758587 0.547809 0.5634594 0.5457335 0.5452283 0.530144 0.5466616 0.6025005 0.53089166 0.5629093 0.5758229 0.5643903
0.8658659 0.56010175 0.537699 0.52239126 0.56624705 0.54068065 0.5640737 0.5224566 0.56639034 0.5447415 0.5268998 0.540758 0.5306501 0.5922294 0.5519845 0.53850484 0.5590014 0.5514981 0.5336443 0.604571 0.54467076 0.5335184 0.6081659 0.52238715 0.5466569 0.5708744 0.55698615 0.5468616 0.52983075 0.5486773 0.5931658 0.5337254 0.59340924 0.52327937 0.553021 0.6068085 0.5446676 0.60351133 0.52325875 0.5756087 0.5475514 0.5632089 0.5454588 0.5449497 0.52985746 0.54640514 0.60226554 0.53060824 0.56265825 0.57557344 0.56414783
0.8668669 0.5598553 0.5374177 0.52210104 0.56598675 0.54041445 0.5638311 0.5221675 0.56613004 0.54446405 0.5266244 0.540497 0.5303671 0.5919821 0.55172837 0.53822666 0.5587543 0.55124164 0.5333734 0.6043366 0.5443959 0.53324723 0.60793716 0.52209693 0.54639417 0.57061994 0.55673873 0.54659945 0.52954537 0.54842037 0.59291863 0.53345454 0.5931621 0.5229921 0.55277026 0.6065794 0.54439276 0.6032767 0.5229714 0.57535875 0.54729396 0.56295854 0.54518425 0.5446713 0.5295712 0.54614884 0.6020307 0.530325 0.5624073 0.5753242 0.56390554
0.8678679 0.559609 0.5371366 0.52181095 0.56572664 0.5401485 0.56358874 0.52187866 0.5658699 0.5441867 0.5263492 0.5402362 0.53008425 0.59173495 0.5514724 0.5379486 0.55850744 0.5509853 0.53310275 0.6041023 0.54412127 0.53297627 0.6077085 0.5218069 0.5461316 0.5703656 0.55649155 0.5463375 0.5292602 0.54816365 0.59267163 0.5331838 0.5929151 0.52270496 0.5525196 0.60635054 0.54411805 0.60304224 0.5226842 0.575109 0.5470367 0.5627084 0.5449099 0.544393 0.529285 0.5458927 0.601796 0.53004193 0.5621566 0.57507503 0.56366336
0.8688689 0.5593628 0.5368557 0.5215211 0.56546664 0.53988266 0.5633465 0.52159005 0.56560993 0.54390955 0.5260742 0.5399755 0.5298016 0.5914879 0.5512166 0.53767073 0.5582607 0.55072916 0.53283226 0.6038681 0.5438468 0.5327055 0.60748 0.5215171 0.5458692 0.57011145 0.5562445 0.54607564 0.5289752 0.5479071 0.59242475 0.5329133 0.5926683 0.522418 0.5522692 0.60612166 0.5438435 0.6028079 0.5223972 0.57485944 0.54677963 0.56245834 0.54463565 0.5441149 0.5289991 0.5456368 0.6015613 0.52975905 0.56190604 0.574826 0.56342137
0.8698699 0.55911684 0.53657496 0.5212315 0.5652069 0.539617 0.5631044 0.5213016 0.5653502 0.54363257 0.5257994 0.5397151 0.52951914 0.59124094 0.55096096 0.53739303 0.5580141 0.55047315 0.53256196 0.60363406 0.5435724 0.53243494 0.6072516 0.5212275 0.5456069 0.5698575 0.5559976 0.54581404 0.5286904 0.5476507 0.5921779 0.532643 0.59242153 0.5221313 0.55201894 0.60589296 0.54356915 0.6025736 0.5221104 0.57461005 0.54652274 0.5622085 0.54436153 0.54383695 0.52871335 0.54538107 0.6013268 0.5294764 0.5616556 0.5745772 0.56317955
0.8708709 0.55887103 0.53629434 0.52094203 0.5649473 0.5393516 0.5628625 0.5210134 0.56509054 0.5433557 0.5255248 0.5394549 0.52923685 0.5909942 0.5507055 0.5371155 0.5577677 0.55021733 0.5322918 0.6034001 0.54329824 0.5321645 0.60702324 0.52093804 0.5453449 0.5696037 0.5557509 0.5455526 0.5284058 0.5473945 0.5919313 0.5323729 0.59217495 0.52184486 0.55176884 0.6056643 0.5432949 0.60233945 0.5218238 0.5743608 0.546266 0.5619588 0.5440876 0.54355913 0.5284278 0.5451255 0.6010924 0.5291939 0.56140536 0.57432854 0.56293786
0.8718719 0.5586254 0.53601396 0.5206528 0.56468785 0.5390863 0.5626207 0.52072537 0.56483114 0.5430791 0.5252504 0.5391948 0.52895474 0.59074754 0.5504502 0.5368382 0.5575214 0.5499617 0.53202194 0.6031663 0.54302424 0.5318943 0.606795 0.52064884 0.545083 0.56935 0.5555044 0.5452913 0.52812135 0.5471385 0.59168476 0.532103 0.5919284 0.5215585 0.5515189 0.6054358 0.54302084 0.6021054 0.5215374 0.5741117 0.54600954 0.5617093 0.5438138 0.5432815 0.5281424 0.5448701 0.6008581 0.52891153 0.56115526 0.57408005 0.56269634
0.8728729 0.5583799 0.53573376 0.52036375 0.5644286 0.5388212 0.5623791 0.52043754 0.56457186 0.5428025 0.5249762 0.538935 0.5286729 0.590501 0.55019504 0.536561 0.55727535 0.54970616 0.5317522 0.6029325 0.54275036 0.5316244 0.6065669 0.5203599 0.54482126 0.5690965 0.555258 0.5450302 0.5278371 0.54688275 0.5914384 0.5318333 0.5916821 0.5212724 0.5512692 0.6052074 0.5427469 0.60187143 0.5212512 0.57386273 0.5457532 0.5614599 0.5435402 0.54300404 0.52785724 0.5446149 0.6006239 0.5286294 0.56090534 0.5738317 0.562455
0.8738739 0.55813456 0.5354537 0.5200749 0.5641695 0.5385563 0.56213766 0.5201499 0.5643128 0.5425262 0.52470225 0.5386753 0.5283911 0.5902546 0.54994005 0.53628397 0.5570294 0.5494508 0.5314827 0.60269886 0.5424766 0.53135455 0.60633886 0.520071 0.5445597 0.5688432 0.5550118 0.5447693 0.527553 0.5466271 0.5911921 0.53156376 0.59143585 0.5209865 0.5510196 0.6049791 0.54247314 0.6016376 0.5209652 0.57361394 0.54549706 0.5612107 0.5432667 0.5427267 0.5275722 0.54435986 0.60038984 0.52834743 0.5606556 0.5735835 0.5622138
0.8748749 0.5578894 0.53517383 0.51978624 0.5639106 0.5382916 0.5618964 0.5198625 0.5640539 0.54225 0.5244285 0.53841585 0.52810955 0.5900084 0.5496852 0.5360071 0.5567837 0.54919565 0.53121334 0.6024654 0.54220307 0.53108495 0.60611093 0.5197824 0.5442983 0.56859004 0.55476576 0.5445085 0.5272692 0.54637164 0.590946 0.5312944 0.59118974 0.52070075 0.5507702 0.6047509 0.54219955 0.6014039 0.5206794 0.57336533 0.5452411 0.56096166 0.54299337 0.54244953 0.5272874 0.54410505 0.6001559 0.5280657 0.56040597 0.5733354 0.56197274
0.8758759 0.5576444 0.5348941 0.5194978 0.5636519 0.538027 0.5616553 0.51957524 0.56379515 0.54197395 0.5241549 0.53815657 0.5278282 0.5897622 0.54943055 0.5357304 0.5565381 0.5489406 0.5309442 0.6022319 0.54192966 0.53081554 0.6058831 0.51949406 0.5440371 0.568337 0.55451983 0.54424787 0.5269855 0.5461164 0.59070003 0.5310253 0.5909438 0.52041525 0.55052096 0.60452276 0.5419261 0.60117024 0.5203938 0.57311684 0.54498535 0.56071275 0.5427202 0.54217255 0.5270028 0.5438504 0.59992206 0.5277841 0.5601565 0.5730876 0.5617319
0.8768769 0.5573996 0.53461456 0.51920956 0.56339335 0.53776264 0.5614143 0.51928824 0.56353664 0.5416981 0.52388155 0.5378975 0.527547 0.5895162 0.54917604 0.5354539 0.5562927 0.5486857 0.5306753 0.6019986 0.5416564 0.53054637 0.6056554 0.5192058 0.54377604 0.56808424 0.55427414 0.54398745 0.52670205 0.5458613 0.59045416 0.53075635 0.59069794 0.5201299 0.5502719 0.6042947 0.5416528 0.6009368 0.5201084 0.5728685 0.54472977 0.5604641 0.5424472 0.5418957 0.5267184 0.5435959 0.5996883 0.52750266 0.55990726 0.5728398 0.56149113
0.8778779 0.55715495 0.53433526 0.51892155 0.56313497 0.5374985 0.5611735 0.5190014 0.56327826 0.54142237 0.5236084 0.5376386 0.527266 0.58927035 0.54892164 0.5351775 0.55604744 0.54843104 0.53040653 0.60176545 0.54138327 0.5302773 0.60542774 0.5189178 0.5435152 0.5678316 0.5540286 0.5437272 0.52641875 0.54560643 0.5902084 0.5304876 0.59045225 0.5198448 0.550023 0.60406685 0.54137963 0.60070336 0.5198232 0.5726204 0.54447436 0.5602155 0.54217434 0.541619 0.5264341 0.54334164 0.5994547 0.52722144 0.5596581 0.57259226 0.56125057
0.8788789 0.55691046 0.53405607 0.5186337 0.5628768 0.5372345 0.5609329 0.51871485 0.56302005 0.5411468 0.52333546 0.5373799 0.52698517 0.5890246 0.5486675 0.5349014 0.55580235 0.5481765 0.53013796 0.60153234 0.54111034 0.5300085 0.60520023 0.51863 0.5432545 0.5675791 0.5537832 0.54346716 0.5261356 0.54535174 0.5899628 0.530219 0.5902067 0.51955986 0.54977435 0.60383904 0.54110664 0.60047007 0.51953816 0.5723724 0.54421914 0.5599671 0.54190165 0.54134244 0.52615005 0.54308754 0.59922117 0.5269404 0.5594092 0.57234484 0.5610101
0.8798799 0.5566661 0.53377706 0.5183461 0.5626188 0.5369707 0.56069237 0.51842844 0.562762 0.54087144 0.5230627 0.5371214 0.52670455 0.58877903 0.54841346 0.53462535 0.5555574 0.54792213 0.5298696 0.60129935 0.5408375 0.52973986 0.60497284 0.51834244 0.54299396 0.5673267 0.55353796 0.5432072 0.5258527 0.5450972 0.5897173 0.5299507 0.58996123 0.5192751 0.5495258 0.60361135 0.54083383 0.6002369 0.5192533 0.5721246 0.5439641 0.55971885 0.5416291 0.5410661 0.52586615 0.5428336 0.59898776 0.52665955 0.5591604 0.5720976 0.5607699
0.8808809 0.55642194 0.5334982 0.5180586 0.56236094 0.536707 0.56045204 0.5181422 0.5625042 0.5405962 0.52279013 0.53686315 0.52642405 0.5885335 0.54815954 0.5343495 0.5553127 0.5476679 0.52960145 0.60106647 0.5405649 0.52947146 0.6047455 0.518055 0.5427336 0.5670746 0.55329293 0.5429475 0.52557 0.54484284 0.58947194 0.52968246 0.5897159 0.5189906 0.5492774 0.6033838 0.54056114 0.60000384 0.5189687 0.5718769 0.5437093 0.5594708 0.5413567 0.54078984 0.5255825 0.5425799 0.59875447 0.5263788 0.55891174 0.5718505 0.56052977
0.8818819 0.5561779 0.5332196 0.51777136 0.5621033 0.53644353 0.56021184 0.51785624 0.5622465 0.5403212 0.5225178 0.536605 0.5261438 0.5882882 0.54790586 0.53407377 0.5550681 0.5474139 0.5293335 0.6008337 0.54029244 0.5292032 0.6045183 0.51776785 0.54247344 0.5668226 0.553048 0.5426879 0.52528745 0.5445887 0.5892267 0.52941453 0.58947074 0.5187062 0.54902923 0.60315627 0.5402886 0.59977084 0.51868427 0.57162935 0.5434546 0.5592229 0.54108447 0.5405138 0.52529895 0.54232633 0.5985213 0.5260983 0.5586633 0.57160354 0.56028986
0.8828829 0.5559341 0.5329411 0.51748437 0.5618458 0.53618026 0.5599718 0.51757044 0.561989 0.5400462 0.52224565 0.5363471 0.5258637 0.588043 0.5476523 0.5337983 0.5548237 0.54716 0.52906567 0.600601 0.5400201 0.52893513 0.6042912 0.51748085 0.54221344 0.56657076 0.5528033 0.5424285 0.5250051 0.5443347 0.5889816 0.52914673 0.58922565 0.51842207 0.5487812 0.6029289 0.5400163 0.599538 0.5184 0.571382 0.54320014 0.5589751 0.5408124 0.5402379 0.52501565 0.54207295 0.59828824 0.525818 0.558415 0.5713568 0.5600501
0.8838839 0.5556904 0.53266275 0.5171975 0.56158847 0.53591716 0.55973196 0.5172848 0.5617317 0.5397715 0.5219737 0.53608936 0.5255838 0.58779794 0.54739887 0.5335229 0.55457944 0.5469063 0.5287981 0.6003685 0.53974795 0.5286673 0.60406417 0.51719403 0.54195356 0.5663191 0.5525587 0.5421693 0.52472293 0.5440809 0.58873665 0.5288791 0.58898073 0.5181381 0.5485333 0.6027016 0.5397441 0.5993053 0.518116 0.5711348 0.54294586 0.5587275 0.5405404 0.5399622 0.52473253 0.54181975 0.5980553 0.52553785 0.55816686 0.5711101 0.55981046
0.8848849 0.5554469 0.53238463 0.5169109 0.56133133 0.53565425 0.55949223 0.5169994 0.5614745 0.5394969 0.521702 0.5358318 0.5253041 0.58755296 0.54714566 0.5332477 0.55433536 0.5466527 0.52853066 0.60013604 0.5394759 0.5283996 0.60383725 0.51690745 0.5416939 0.56606764 0.5523143 0.54191023 0.52444094 0.54382735 0.58849186 0.5286117 0.58873594 0.51785433 0.54828566 0.6024744 0.539472 0.5990727 0.5178321 0.57088774 0.54269177 0.5584801 0.54026866 0.53968656 0.5244496 0.5415667 0.5978225 0.5252579 0.55791885 0.57086366 0.55957097
0.8858859 0.55520356 0.5321067 0.51662445 0.5610743 0.5353915 0.5592527 0.5167143 0.56121755 0.5392225 0.5214305 0.53557444 0.5250245 0.58730817 0.5468926 0.5329727 0.5540914 0.5463993 0.52826345 0.5999037 0.53920406 0.52813214 0.60361046 0.51662105 0.5414344 0.5658163 0.5520701 0.54165137 0.52415913 0.5435739 0.5882471 0.5283445 0.58849126 0.51757073 0.5480381 0.60224736 0.5392001 0.5988402 0.51754844 0.57064086 0.54243785 0.5582328 0.539997 0.5394111 0.5241668 0.54131395 0.59758973 0.52497816 0.55767107 0.5706174 0.55933166
0.8868869 0.55496037 0.5318289 0.5163382 0.56081754 0.535129 0.5590133 0.51642925 0.56096077 0.53894824 0.5211592 0.5353173 0.5247451 0.5870635 0.5466397 0.53269786 0.5538477 0.54614604 0.5279965 0.5996715 0.5389324 0.5278648 0.6033837 0.51633483 0.54117507 0.5655651 0.551826 0.5413926 0.52387756 0.54332066 0.58800256 0.5280775 0.5882467 0.5172874 0.5477908 0.6020204 0.53892833 0.5986077 0.517265 0.57039416 0.5421841 0.55798566 0.53972554 0.5391359 0.52388424 0.5410613 0.59735715 0.52469856 0.5574234 0.5703712 0.5590925
0.8878879 0.55471736 0.5315513 0.5160522 0.56056094 0.53486663 0.55877405 0.5161445 0.5607041 0.5386742 0.52088803 0.5350603 0.5244659 0.58681893 0.5463869 0.53242314 0.55360407 0.54589295 0.52772963 0.5994394 0.5386608 0.5275977 0.60315716 0.51604885 0.5409159 0.5653141 0.5515821 0.5411341 0.52359617 0.54306763 0.5877581 0.5278107 0.5880023 0.5170042 0.54754364 0.6017935 0.5386568 0.59837544 0.5169818 0.5701476 0.54193056 0.5577387 0.5394542 0.5388608 0.52360183 0.5408088 0.59712464 0.5244191 0.5571759 0.5701252 0.5588535
0.8888889 0.55447453 0.53127384 0.5157663 0.56030446 0.53460443 0.558535 0.5158599 0.5604477 0.53840023 0.5206171 0.5348035 0.5241869 0.5865745 0.5461343 0.53214866 0.55336064 0.54564005 0.527463 0.59920734 0.53838944 0.5273309 0.6029306 0.51576304 0.5406569 0.5650633 0.5513383 0.54087573 0.52331495 0.54281473 0.5875138 0.527544 0.587758 0.51672125 0.54729664 0.60156673 0.53838533 0.5981433 0.51669866 0.56990117 0.5416772 0.55749196 0.539183 0.53858584 0.52331966 0.54055655 0.59689224 0.5241399 0.5569286 0.56987935 0.5586147
0.8898899 0.5542318 0.53099656 0.5154807 0.5600482 0.5343424 0.5582961 0.5155755 0.5601914 0.5381264 0.52034646 0.5345469 0.5239081 0.5863302 0.54588187 0.5318743 0.55311733 0.54538727 0.5271966 0.5989755 0.5381182 0.52706414 0.6027042 0.5154775 0.5403981 0.5648126 0.5510948 0.5406175 0.5230339 0.54256207 0.58726966 0.5272776 0.58751386 0.5164384 0.5470498 0.6013401 0.5381141 0.5979112 0.51641583 0.5696549 0.54142404 0.5572453 0.538912 0.538311 0.5230376 0.5403044 0.59665996 0.5238609 0.5566814 0.5696337 0.55837595
0.8908909 0.5539893 0.53071946 0.51519525 0.5597921 0.53408056 0.5580573 0.51529133 0.55993533 0.5378528 0.5200759 0.53429055 0.5236294 0.58608603 0.54562956 0.5316001 0.55287427 0.54513466 0.52693033 0.5987437 0.5378471 0.52679765 0.6024779 0.5151921 0.54013944 0.5645621 0.55085135 0.5403595 0.52275306 0.5423096 0.5870256 0.52701133 0.58726984 0.51615584 0.5468031 0.60111356 0.5378429 0.59767926 0.5161331 0.5694088 0.541171 0.55699885 0.53864115 0.5380364 0.5227558 0.5400525 0.5964278 0.523582 0.55643433 0.56938815 0.5581374
0.8918919 0.55374694 0.53044254 0.51491004 0.5595362 0.53381896 0.5578187 0.5150074 0.5596794 0.53757936 0.5198056 0.5340343 0.523351 0.585842 0.54537743 0.53132606 0.5526313 0.5448822 0.52666426 0.598512 0.53757614 0.5265313 0.6022517 0.5149069 0.539881 0.56431174 0.5506081 0.5401016 0.5224724 0.5420572 0.5867817 0.5267453 0.58702594 0.51587343 0.54655665 0.6008871 0.53757197 0.5974474 0.51585066 0.56916285 0.54091823 0.5567525 0.53837043 0.5377619 0.52247417 0.53980076 0.59619576 0.5233033 0.5561875 0.5691428 0.55789906
0.8928929 0.5535047 0.5301658 0.514625 0.55928046 0.5335575 0.55758023 0.5147236 0.5594236 0.5373061 0.51953554 0.5337783 0.5230727 0.5855981 0.5451255 0.53105223 0.55238855 0.54462993 0.5263984 0.59828043 0.5373054 0.5262652 0.6020256 0.51462185 0.53962266 0.5640616 0.550365 0.5398439 0.52219194 0.5418051 0.5865379 0.5264794 0.58678216 0.51559126 0.5463103 0.60066074 0.5373011 0.59721565 0.5155684 0.56891704 0.54066557 0.55650634 0.5380999 0.53748757 0.5221927 0.5395492 0.5959638 0.5230248 0.5559408 0.56889755 0.5576608
0.8938939 0.55326265 0.5298892 0.51434016 0.5590249 0.53329617 0.55734193 0.51444006 0.55916804 0.53703296 0.51926565 0.5335225 0.5227946 0.5853543 0.54487365 0.5307785 0.55214596 0.5443778 0.52613276 0.598049 0.53703475 0.52599925 0.60179967 0.51433706 0.5393645 0.56381154 0.550122 0.53958637 0.5219117 0.54155314 0.58629423 0.52621377 0.58653855 0.5153093 0.5460642 0.6004345 0.53703046 0.596984 0.51528627 0.5686714 0.54041314 0.55626035 0.53782946 0.53721344 0.52191144 0.5392978 0.595732 0.52274644 0.5556943 0.5686525 0.55742276
0.8948949 0.5530208 0.52961284 0.51405555 0.5587695 0.53303504 0.5571038 0.5141567 0.55891263 0.53676 0.51899594 0.53326684 0.52251667 0.5851107 0.544622 0.530505 0.5519035 0.5441258 0.5258673 0.5978176 0.5367643 0.5257335 0.60157377 0.5140525 0.53910655 0.56356174 0.54987925 0.53932905 0.52163154 0.54130137 0.5860507 0.5259483 0.58629507 0.51502746 0.5458182 0.60020834 0.53676 0.5967525 0.5150044 0.5684259 0.54016083 0.55601454 0.5375592 0.53693944 0.52163035 0.5390466 0.5955003 0.5224683 0.5554479 0.5684076 0.5571849
0.8958959 0.5527791 0.52933663 0.5137711 0.5585143 0.53277415 0.5568658 0.5138735 0.5586574 0.53648716 0.51872647 0.5330114 0.5222389 0.58486724 0.54437053 0.53023165 0.5516612 0.54387397 0.525602 0.5975864 0.536494 0.52546793 0.601348 0.5137681 0.53884876 0.56331205 0.54963666 0.53907186 0.52135164 0.5410498 0.58580726 0.525683 0.5860517 0.51474583 0.5455724 0.5999823 0.5364896 0.5965211 0.5147227 0.5681806 0.53990877 0.55576885 0.53728914 0.53666556 0.52134943 0.5387956 0.59526867 0.52219033 0.55520165 0.56816286 0.5569471
0.8968969 0.5525375 0.5290606 0.51348686 0.55825925 0.5325134 0.556628 0.5135906 0.55840236 0.53621453 0.5184572 0.53275615 0.5219614 0.5846239 0.5441192 0.5299584 0.5514191 0.5436223 0.52533686 0.59735525 0.5362238 0.5252026 0.60112226 0.5134839 0.5385911 0.5630625 0.54939425 0.53881484 0.521072 0.54079837 0.585564 0.52541786 0.58580846 0.5144644 0.54532677 0.5997564 0.5362194 0.5962898 0.5144412 0.5679354 0.5396569 0.55552334 0.5370192 0.53639185 0.52106875 0.5385448 0.59503716 0.5219126 0.5549556 0.56791824 0.5567095
0.8978979 0.55229616 0.5287847 0.51320285 0.5580043 0.5322528 0.55639035 0.5133078 0.5581475 0.535942 0.51818806 0.53250104 0.521684 0.5843806 0.543868 0.52968544 0.55117714 0.54337084 0.525072 0.5971242 0.5359538 0.5249374 0.6008967 0.5131999 0.53833365 0.56281316 0.54915196 0.538558 0.5207924 0.54054713 0.5853209 0.5251529 0.5855653 0.51418316 0.54508126 0.5995306 0.53594935 0.5960586 0.51415986 0.56769043 0.53940517 0.55527794 0.53674936 0.5361183 0.5207882 0.5382941 0.5948058 0.52163494 0.55470973 0.5676738 0.55647206
0.8988989 0.5520549 0.528509 0.512919 0.5577496 0.53199244 0.5561528 0.5130252 0.5578928 0.5356697 0.5179192 0.5322462 0.52140677 0.5841375 0.54361695 0.52941257 0.5509353 0.5431195 0.5248073 0.5968933 0.535684 0.5246724 0.60067123 0.5129161 0.53807634 0.56256396 0.54890984 0.5383013 0.52051306 0.5402961 0.5850779 0.5248882 0.5853223 0.5139021 0.544836 0.59930485 0.53567946 0.5958275 0.51387876 0.5674456 0.53915364 0.55503273 0.5364798 0.535845 0.5205079 0.5380436 0.5945745 0.52135754 0.554464 0.56742954 0.5562348
0.8998999 0.55181384 0.52823347 0.51263535 0.5574951 0.5317322 0.5559154 0.5127429 0.5576382 0.5353975 0.51765054 0.5319915 0.5211298 0.58389455 0.54336613 0.5291399 0.55069375 0.5428683 0.52454275 0.59666246 0.5354143 0.5244076 0.6004458 0.5126325 0.5378192 0.5623149 0.54866785 0.5380448 0.5202339 0.5400452 0.584835 0.5246237 0.5850795 0.5136213 0.54459083 0.59907925 0.53540975 0.59559655 0.51359785 0.56720084 0.5389023 0.5547877 0.53621024 0.53557175 0.52022773 0.5377933 0.59434336 0.5210803 0.5542184 0.5671854 0.55599767
0.9009009 0.5515729 0.5279581 0.51235193 0.5572407 0.53147215 0.55567825 0.5124607 0.5573839 0.53512555 0.517382 0.53173697 0.5208529 0.5836517 0.5431154 0.52886736 0.5504523 0.5426173 0.5242784 0.5964318 0.53514475 0.52414304 0.60022056 0.5123491 0.53756225 0.5620661 0.5484261 0.53778845 0.519955 0.5397945 0.5845922 0.52435935 0.5848368 0.51334065 0.54434586 0.5988537 0.53514016 0.5953657 0.5133171 0.56695634 0.5386511 0.55454284 0.53594095 0.5352987 0.5199477 0.5375432 0.59411234 0.5208032 0.55397296 0.56694144 0.5557607
0.9019019 0.5513322 0.5276829 0.5120687 0.5569866 0.53121233 0.55544114 0.5121788 0.5571297 0.5348537 0.51711375 0.5314827 0.5205763 0.583409 0.54286486 0.528595 0.55021095 0.54236645 0.52401423 0.5962012 0.53487533 0.5238786 0.5999954 0.5120659 0.5373055 0.56181735 0.54818445 0.53753227 0.5196762 0.539544 0.58434963 0.5240952 0.5845942 0.5130602 0.54410106 0.59862834 0.53487074 0.595135 0.51303655 0.5667119 0.5384001 0.5542981 0.5356718 0.5350258 0.5196679 0.53729326 0.5938814 0.52052635 0.55372775 0.5666976 0.5555238
0.9029029 0.5510916 0.52740794 0.5117856 0.55673254 0.53095263 0.5552043 0.51189697 0.5568757 0.534582 0.5168457 0.53122854 0.5202998 0.5831664 0.54261446 0.52832276 0.54996985 0.54211575 0.5237503 0.59597075 0.5346061 0.52361435 0.5997703 0.5117829 0.5370489 0.5615688 0.547943 0.53727627 0.5193976 0.53929365 0.58410716 0.5238312 0.5843517 0.51277995 0.54385644 0.59840304 0.53460145 0.59490436 0.5127562 0.5664677 0.53814936 0.5540535 0.5354027 0.534753 0.5193883 0.53704345 0.5936506 0.52024966 0.5534826 0.56645393 0.5552872
0.9039039 0.5508512 0.52713305 0.5115028 0.55647874 0.5306931 0.5549675 0.51161546 0.55662185 0.53431046 0.5165778 0.5309746 0.52002347 0.58292395 0.54236424 0.5280507 0.5497289 0.54186517 0.52348655 0.5957404 0.53433704 0.52335036 0.59954536 0.5115001 0.5367924 0.5613204 0.54770166 0.53702044 0.5191192 0.53904355 0.5838648 0.52356744 0.58410937 0.51249987 0.543612 0.59817785 0.53433233 0.5946738 0.5124761 0.5662236 0.5378987 0.5538091 0.53513384 0.53448045 0.51910895 0.5367939 0.5934199 0.5199731 0.5532377 0.5662104 0.5550507
0.9049049 0.55061096 0.5268584 0.51122016 0.55622506 0.5304338 0.55473095 0.51133406 0.5563682 0.53403914 0.51631016 0.53072083 0.5197474 0.58268166 0.54211414 0.52777886 0.549488 0.5416148 0.523223 0.59551007 0.5340681 0.5230865 0.5993205 0.5112175 0.5365361 0.56107223 0.5474605 0.53676474 0.51884097 0.53879356 0.5836226 0.52330387 0.5838672 0.51222 0.5433677 0.5979527 0.53406334 0.5944434 0.5121961 0.5659797 0.53764826 0.55356485 0.53486514 0.534208 0.5188297 0.5365445 0.5931893 0.5196968 0.5529929 0.565967 0.5548143
0.9059059 0.5503709 0.5265839 0.5109377 0.55597156 0.5301747 0.5544945 0.5110529 0.5561147 0.53376794 0.51604265 0.5304673 0.5194714 0.5824395 0.5418642 0.5275072 0.5492474 0.54136455 0.5229596 0.59527993 0.53379935 0.52282286 0.5990957 0.51093507 0.53628004 0.56082416 0.5472195 0.5365093 0.5185629 0.53854376 0.58338046 0.5230404 0.58362514 0.5119403 0.54312354 0.5977277 0.5337945 0.5942131 0.51191634 0.56573594 0.53739804 0.5533207 0.53459656 0.5339357 0.51855063 0.53629524 0.59295887 0.5194206 0.55274826 0.56572384 0.55457807
0.9069069 0.5501309 0.5263096 0.51065546 0.55571824 0.5299157 0.5542582 0.510772 0.55586135 0.53349686 0.5157754 0.53021395 0.5191957 0.5821974 0.5416144 0.5272356 0.5490069 0.54111445 0.5226964 0.5950499 0.5335307 0.5225594 0.59887105 0.5106529 0.53602403 0.56057626 0.5469787 0.5362539 0.5182851 0.5382942 0.5831385 0.5227772 0.5833832 0.5116608 0.5428796 0.5975028 0.5335259 0.59398293 0.5116368 0.56549233 0.53714794 0.5530768 0.5343281 0.53366363 0.5182718 0.5360462 0.5927285 0.5191446 0.55250376 0.56548077 0.55434203
0.9079079 0.5498911 0.5260354 0.5103734 0.5554651 0.5296569 0.5540221 0.51049125 0.55560815 0.53322595 0.5155083 0.52996075 0.51892006 0.5819555 0.54136485 0.52696425 0.54876655 0.5408645 0.5224334 0.59481996 0.53326225 0.52229613 0.59864646 0.51037085 0.5357683 0.56032854 0.546738 0.53599876 0.51800746 0.53804475 0.5828967 0.5225142 0.5831414 0.51138157 0.5426358 0.59727806 0.53325737 0.59375286 0.5113574 0.56524885 0.5368981 0.55283296 0.5340599 0.53339165 0.5179931 0.5357973 0.59249824 0.5188688 0.55225945 0.5652379 0.5541061
0.9089089 0.5496515 0.5257615 0.51009154 0.5552121 0.52939826 0.5537861 0.5102107 0.5553552 0.5329552 0.51524144 0.52970773 0.5186447 0.58171374 0.54111534 0.52669305 0.5485264 0.5406148 0.52217054 0.5945901 0.532994 0.52203304 0.598422 0.51008904 0.5355127 0.560081 0.5464975 0.5357438 0.51773 0.5377955 0.58265495 0.52225137 0.5828997 0.51110244 0.5423922 0.5970534 0.532989 0.5935229 0.51107824 0.56500554 0.53664833 0.55258936 0.5337917 0.53311986 0.5177146 0.5355486 0.5922681 0.5185932 0.5520153 0.56499517 0.5538704
0.9099099 0.5494121 0.52548766 0.5098099 0.5549593 0.5291399 0.5535503 0.5099303 0.55510235 0.5326847 0.5149748 0.52945495 0.51836944 0.58147204 0.5408661 0.526422 0.5482864 0.54036516 0.5219079 0.5943604 0.5327258 0.5217701 0.59819764 0.50980747 0.5352572 0.5598336 0.54625714 0.5354889 0.5174527 0.53754646 0.58241343 0.5219887 0.5826581 0.51082355 0.54214877 0.5968288 0.5327208 0.593293 0.5107992 0.5647624 0.5363988 0.5523459 0.5335238 0.53284824 0.5174363 0.53530014 0.59203804 0.51831776 0.5517713 0.5647526 0.55363476
0.9109109 0.54917276 0.525214 0.50952846 0.55470663 0.5288816 0.5533146 0.5096502 0.55484974 0.5324143 0.5147083 0.5292023 0.5180944 0.5812305 0.5406169 0.5261511 0.5480465 0.5401157 0.5216455 0.5941308 0.53245777 0.52150744 0.5979734 0.509526 0.53500193 0.55958635 0.546017 0.5352343 0.5171756 0.53729755 0.582172 0.52172625 0.5824167 0.51054484 0.54190546 0.59660435 0.53245276 0.5930633 0.51052046 0.5645194 0.53614944 0.55210257 0.53325593 0.53257674 0.5171582 0.53505176 0.59180814 0.5180425 0.55152744 0.5645101 0.5533993
0.9119119 0.5489336 0.5249406 0.5092472 0.5544542 0.5286235 0.5530791 0.5093702 0.55459726 0.53214407 0.514442 0.52894986 0.5178195 0.5809891 0.5403679 0.5258804 0.54780686 0.53986645 0.5213832 0.59390134 0.5321899 0.5212449 0.59774923 0.5092448 0.5347468 0.5593393 0.54577696 0.53497976 0.5168987 0.5370488 0.58193064 0.521464 0.58217543 0.5102663 0.54166234 0.59638 0.5321849 0.59283364 0.5102418 0.5642766 0.5359003 0.5518594 0.5329883 0.5323054 0.5168803 0.5348036 0.59157836 0.51776737 0.5512838 0.5642678 0.553164
0.9129129 0.5486947 0.5246673 0.5089661 0.5542019 0.5283656 0.55284375 0.5090904 0.55434495 0.53187394 0.51417595 0.5286976 0.51754487 0.5807479 0.54011905 0.52560985 0.54756737 0.5396173 0.5211212 0.593672 0.5319222 0.52098256 0.5975252 0.5089638 0.5344919 0.55909234 0.54553705 0.5347254 0.51662195 0.5368003 0.5816895 0.5212019 0.5819343 0.50998795 0.5414194 0.5961557 0.53191715 0.5926041 0.5099634 0.56403387 0.53565127 0.5516164 0.5327208 0.5320342 0.5166025 0.5345556 0.59134865 0.5174925 0.55104023 0.5640257 0.55292886
0.9139139 0.54845583 0.52439415 0.50868523 0.5539498 0.5281079 0.55260855 0.5088109 0.5540928 0.53160405 0.51391006 0.52844554 0.5172703 0.58050674 0.5398704 0.5253395 0.547328 0.53936833 0.5208593 0.5934427 0.53165466 0.5207204 0.59730124 0.50868297 0.53423715 0.5588456 0.5452974 0.5344713 0.51634544 0.53655195 0.58144844 0.52094 0.58169323 0.50970984 0.54117656 0.5959316 0.53164953 0.5923747 0.5096852 0.56379133 0.5354025 0.55137354 0.5324534 0.5317632 0.51632494 0.53430784 0.5911191 0.51721776 0.55079687 0.5637837 0.5526939
0.9149149 0.5482172 0.5241212 0.50840455 0.5536978 0.52785033 0.55237347 0.5085315 0.5538409 0.5313343 0.5136444 0.52819365 0.516996 0.58026576 0.53962183 0.52506924 0.5470888 0.5391195 0.52059764 0.5932135 0.53138727 0.52045846 0.5970774 0.50840235 0.5339825 0.558599 0.54505783 0.5342173 0.51606905 0.5363038 0.5812075 0.5206783 0.58145237 0.5094319 0.54093397 0.59570754 0.53138214 0.5921454 0.50940716 0.5635489 0.5351538 0.55113083 0.5321862 0.53149235 0.51604754 0.5340602 0.59088963 0.5169432 0.5505537 0.5635419 0.55245906
0.9159159 0.5479787 0.5238485 0.5081241 0.55344605 0.52759296 0.55213857 0.5082524 0.5535891 0.5310646 0.5133789 0.527942 0.51672184 0.5800249 0.53937346 0.52479917 0.5468497 0.5388708 0.52033615 0.59298444 0.53112006 0.52019674 0.5968537 0.5081219 0.53372806 0.55835253 0.54481846 0.53396344 0.5157929 0.5360558 0.5809667 0.52041674 0.58121157 0.50915414 0.5406915 0.5954836 0.5311148 0.5919162 0.50912935 0.5633067 0.5349054 0.5508883 0.5319192 0.5312216 0.5157703 0.5338127 0.5906603 0.5166688 0.5503106 0.5633002 0.5522244
0.9169169 0.54774034 0.52357584 0.50784385 0.55319446 0.52733576 0.55190384 0.50797343 0.55333745 0.5307952 0.5131136 0.5276905 0.5164479 0.57978415 0.53912526 0.5245293 0.5466109 0.5386223 0.52007484 0.5927555 0.530853 0.51993513 0.59663004 0.5078417 0.5334738 0.55810624 0.5445792 0.53370976 0.51551694 0.53580797 0.5807261 0.52015543 0.58097094 0.50887656 0.5404492 0.5952597 0.5308477 0.59168714 0.5088517 0.56306463 0.5346571 0.5506459 0.5316523 0.5309511 0.5154933 0.53356546 0.59043103 0.5163946 0.5500677 0.5630587 0.55198985
0.9179179 0.54750216 0.52330345 0.50756377 0.552943 0.52707875 0.55166924 0.50769466 0.55308604 0.5305259 0.51284856 0.5274391 0.5161741 0.57954353 0.5388772 0.52425957 0.5463722 0.53837395 0.5198137 0.5925267 0.530586 0.51967376 0.59640646 0.5075617 0.5332197 0.55786014 0.54434013 0.53345627 0.51524115 0.53556037 0.5804855 0.51989424 0.58073044 0.5085992 0.5402071 0.595036 0.53058076 0.59145814 0.50857425 0.5628227 0.534409 0.55040365 0.5313855 0.53068066 0.51521647 0.53331834 0.5902019 0.5161206 0.54982495 0.56281734 0.5517555
0.9189189 0.54726416 0.5230312 0.50728387 0.5526917 0.5268219 0.5514348 0.50741607 0.55283475 0.5302568 0.5125837 0.527188 0.51590043 0.5793031 0.53862923 0.52399 0.5461336 0.5381257 0.51955277 0.5922979 0.5303192 0.5194126 0.59618306 0.50728184 0.5329657 0.5576142 0.54410124 0.53320295 0.51496553 0.5353129 0.58024514 0.5196333 0.58049005 0.508322 0.53996515 0.59481233 0.5303139 0.5912293 0.50829697 0.56258094 0.5341611 0.55016154 0.5311189 0.53041047 0.5149398 0.5330714 0.5899729 0.5158468 0.54958236 0.5625761 0.55152124
0.9199199 0.54702634 0.5227591 0.5070042 0.55244064 0.52656525 0.5512005 0.5071377 0.55258363 0.5299878 0.51231897 0.52693707 0.515627 0.57906276 0.5383815 0.52372056 0.54589516 0.5378777 0.519292 0.5920693 0.5300526 0.5191515 0.5959597 0.5070022 0.532712 0.5573684 0.54386246 0.5329498 0.5146901 0.5350656 0.5800049 0.5193725 0.5802498 0.508045 0.53972334 0.5945888 0.53004724 0.59100056 0.50801986 0.5623393 0.5339134 0.54991966 0.53085244 0.53014034 0.51466334 0.53282464 0.58974403 0.5155731 0.5493399 0.562335 0.5512872
0.9209209 0.54678863 0.52248716 0.5067247 0.5521897 0.5263087 0.5509663 0.50685954 0.5523327 0.529719 0.5120545 0.5266863 0.51535374 0.57882255 0.53813386 0.5234513 0.5456569 0.5376298 0.51903147 0.5918408 0.5297861 0.5188907 0.5957365 0.50672275 0.53245836 0.55712277 0.54362386 0.5326968 0.51441485 0.53481853 0.5797647 0.51911193 0.5800097 0.5077682 0.5394817 0.5943654 0.5297807 0.5907719 0.507743 0.56209785 0.5336658 0.54967785 0.5305861 0.52987045 0.5143871 0.53257805 0.5895152 0.5152996 0.5490976 0.56209415 0.5510533
0.9219219 0.54655105 0.5222154 0.5064454 0.55193895 0.5260524 0.5507324 0.5065816 0.55208194 0.52945036 0.5117902 0.52643573 0.5150807 0.57858247 0.53788644 0.5231823 0.54541886 0.537382 0.51877105 0.5916124 0.5295198 0.5186301 0.59551334 0.5064435 0.5322049 0.5568773 0.54338545 0.53244394 0.5141398 0.5345716 0.57952476 0.5188515 0.5797697 0.50749165 0.53924024 0.5941421 0.5295144 0.5905434 0.5074663 0.56185657 0.5334184 0.5494363 0.53032 0.5296007 0.5141109 0.5323317 0.58928657 0.51502633 0.5488555 0.56185335 0.5508195
0.9229229 0.5463137 0.52194387 0.50616634 0.5516883 0.5257963 0.55049855 0.50630385 0.5518313 0.52918184 0.5115261 0.52618533 0.51480776 0.5783425 0.53763914 0.52291334 0.5451809 0.5371344 0.5185109 0.5913841 0.5292536 0.5183696 0.5952903 0.50616443 0.5319516 0.556632 0.54314715 0.5321913 0.51386493 0.5343248 0.57928485 0.5185913 0.5795298 0.5072152 0.53899896 0.59391886 0.5292481 0.590315 0.5071898 0.5616154 0.53317124 0.54919475 0.530054 0.529331 0.513835 0.5320855 0.589058 0.51475316 0.5486135 0.5616127 0.55058587
0.9239239 0.5460765 0.5216725 0.5058874 0.5514379 0.5255403 0.55026484 0.50602627 0.5515809 0.5289135 0.51126224 0.5259351 0.514535 0.5781027 0.53739196 0.5226446 0.54494315 0.536887 0.5182509 0.59115595 0.5289876 0.5181093 0.5950674 0.5058856 0.5316985 0.5563868 0.542909 0.5319388 0.5135902 0.53407824 0.5790451 0.5183312 0.5792901 0.506939 0.5387578 0.59369576 0.52898204 0.5900867 0.50691354 0.56137437 0.5329242 0.5489535 0.52978814 0.52906156 0.5135593 0.53183943 0.5888295 0.51448023 0.5483717 0.5613723 0.5503524
0.9249249 0.54583937 0.5214012 0.50560874 0.55118763 0.5252845 0.5500313 0.50574887 0.5513306 0.52864534 0.51099855 0.5256851 0.5142625 0.57786304 0.53714496 0.522376 0.54470557 0.5366397 0.51799107 0.59092784 0.52872175 0.51784927 0.5948446 0.50560695 0.53144556 0.55614185 0.5426711 0.5316864 0.51331574 0.5338319 0.5788055 0.51807135 0.5790505 0.50666296 0.5385168 0.5934727 0.52871615 0.5898585 0.5066374 0.5611335 0.53267735 0.5487123 0.5295224 0.52879226 0.5132837 0.5315935 0.58860123 0.5142075 0.54813004 0.56113195 0.5501191
0.9259259 0.5456025 0.52113014 0.5053302 0.5509376 0.5250289 0.5497979 0.5054717 0.5510805 0.5283773 0.51073503 0.5254352 0.5139901 0.5776235 0.53689814 0.52210754 0.5444681 0.53639257 0.5177314 0.5906999 0.52845603 0.51758933 0.59462184 0.5053285 0.5311928 0.555897 0.54243326 0.5314343 0.5130414 0.53358567 0.578566 0.51781166 0.57881105 0.5063871 0.538276 0.59324986 0.52845037 0.5896304 0.5063615 0.5608928 0.53243065 0.5484713 0.5292569 0.52852315 0.51300836 0.5313478 0.588373 0.51393485 0.5478885 0.5608918 0.5498859
0.9269269 0.54536575 0.5208593 0.5050519 0.5506877 0.5247735 0.54956466 0.5051947 0.5508306 0.52810943 0.5104717 0.5251856 0.5137179 0.57738405 0.53665143 0.5218393 0.5442308 0.53614557 0.51747197 0.59047204 0.52819043 0.51732963 0.5943993 0.5050502 0.5309401 0.5556523 0.5421956 0.5311823 0.51276726 0.5333396 0.57832664 0.5175522 0.5785717 0.50611144 0.5380354 0.59302706 0.5281848 0.58940244 0.50608575 0.56065226 0.5321842 0.54823047 0.5289915 0.52825415 0.51273316 0.5311023 0.58814484 0.51366246 0.5476472 0.56065184 0.5496529
0.9279279 0.5451291 0.5205886 0.5047738 0.55043787 0.5245182 0.5493316 0.5049179 0.55058086 0.52784175 0.5102086 0.5249361 0.51344585 0.57714474 0.53640485 0.5215712 0.5439937 0.53589875 0.51721275 0.5902443 0.527925 0.5170701 0.5941767 0.5047721 0.5306877 0.5554078 0.5419581 0.5309304 0.5124933 0.53309375 0.57808745 0.51729286 0.5783325 0.50583595 0.5377949 0.5928043 0.5279193 0.58917457 0.5058102 0.5604118 0.5319379 0.5479897 0.5287262 0.5279853 0.51245815 0.53085697 0.58791685 0.5133902 0.54740596 0.56041193 0.54942
0.9289289 0.54489267 0.52031803 0.50449586 0.5501883 0.5242631 0.5490987 0.50464135 0.5503313 0.5275742 0.5099457 0.5246868 0.513174 0.5769056 0.5361585 0.52130324 0.5437567 0.5356521 0.51695365 0.59001666 0.5276598 0.5168108 0.5939543 0.50449425 0.5304354 0.55516344 0.54172075 0.53067875 0.51221955 0.53284806 0.5778483 0.51703376 0.5780934 0.5055607 0.5375546 0.59258175 0.527654 0.5889468 0.5055348 0.5601716 0.53169173 0.54774916 0.52846116 0.52771664 0.5121833 0.53061175 0.587689 0.51311815 0.5471649 0.56017226 0.5491873
0.9299299 0.5446564 0.5200476 0.5042181 0.5499389 0.52400815 0.54886585 0.50436497 0.55008185 0.5273068 0.509683 0.52443767 0.5129023 0.5766666 0.5359122 0.5210355 0.5435199 0.5354056 0.5166948 0.58978915 0.52739465 0.5165516 0.593732 0.50421655 0.53018326 0.55491924 0.5414836 0.5304272 0.51194596 0.53260255 0.57760936 0.51677483 0.57785445 0.5052856 0.5373144 0.59235924 0.5273889 0.5887192 0.50525963 0.55993146 0.53144574 0.5475088 0.5281962 0.52744806 0.51190865 0.5303668 0.58746123 0.51284623 0.546924 0.5599327 0.5489547
0.9309309 0.5444203 0.5197774 0.5039406 0.54968965 0.5237534 0.5486332 0.50408876 0.5498326 0.5270396 0.50942045 0.52418876 0.5126308 0.5764277 0.5356661 0.52076787 0.5432833 0.5351592 0.51643604 0.58956176 0.52712965 0.51629263 0.5935098 0.50393903 0.5299313 0.55467516 0.5412466 0.53017586 0.51167256 0.5323572 0.5773705 0.51651603 0.5776156 0.5050107 0.53707445 0.59213686 0.52712387 0.5884917 0.5049847 0.55969155 0.5312 0.54726857 0.5279314 0.5271797 0.5116342 0.5301219 0.58723354 0.5125745 0.54668325 0.5596933 0.5487223
0.9319319 0.5441843 0.51950735 0.50366324 0.54944056 0.52349883 0.54840076 0.5038128 0.5495835 0.5267725 0.50915813 0.52394 0.5123595 0.5761889 0.5354202 0.5205004 0.5430468 0.53491294 0.51617754 0.5893344 0.5268648 0.5160339 0.5932877 0.50366175 0.5296795 0.5544313 0.5410097 0.5299247 0.5113993 0.53211206 0.5771318 0.51625746 0.57737696 0.504736 0.5368346 0.5919146 0.526859 0.5882642 0.5047099 0.5594517 0.53095436 0.5470284 0.52766675 0.5269115 0.5113599 0.52987725 0.587006 0.512303 0.5464426 0.559454 0.54849005
0.9329329 0.5439485 0.5192375 0.5033861 0.54919165 0.52324444 0.5481684 0.503537 0.5493346 0.5265056 0.508896 0.5236914 0.51208836 0.57595026 0.5351744 0.5202331 0.54281044 0.5346669 0.5159192 0.5891072 0.5266002 0.51577526 0.5930657 0.50338465 0.5294279 0.5541876 0.540773 0.52967364 0.51112634 0.531867 0.57689327 0.5159991 0.57713836 0.50446147 0.536595 0.5916924 0.5265943 0.58803695 0.5044353 0.5592121 0.53070897 0.5467885 0.5274022 0.5266434 0.5110858 0.52963275 0.5867786 0.5120316 0.5462022 0.5592149 0.54825795
0.9339339 0.54371285 0.5189678 0.50310916 0.5489429 0.5229902 0.5479362 0.5032614 0.54908586 0.52623886 0.5086341 0.52344304 0.5118174 0.5757118 0.53492874 0.51996595 0.5425742 0.53442097 0.51566106 0.5888801 0.52633566 0.5155168 0.5928438 0.5031077 0.5291764 0.553944 0.5405364 0.5294228 0.51085347 0.53162223 0.5766548 0.5157409 0.57689995 0.50418717 0.53635544 0.5914703 0.5263297 0.58780974 0.5041609 0.5589726 0.5304637 0.5465487 0.5271379 0.52637553 0.51081187 0.5293884 0.58655125 0.5117604 0.5459619 0.55897593 0.54802597
0.9349349 0.54347736 0.5186983 0.5028324 0.5486943 0.52273613 0.54770416 0.50298595 0.54883724 0.52597225 0.50837237 0.52319485 0.5115466 0.5754734 0.5346833 0.519699 0.54233825 0.5341752 0.5154031 0.58865315 0.5260713 0.5152586 0.592622 0.50283104 0.52892506 0.55370057 0.5403 0.52917206 0.5105808 0.5313776 0.5764165 0.51548284 0.57666165 0.503913 0.5361161 0.59124833 0.52606535 0.58758265 0.50388664 0.5587332 0.5302186 0.54630905 0.52687365 0.5261077 0.5105381 0.5291443 0.58632404 0.5114894 0.54572177 0.55873716 0.5477941
0.9359359 0.543242 0.5184289 0.50255585 0.54844594 0.5224823 0.5474723 0.50271076 0.5485888 0.5257058 0.5081108 0.52294683 0.511276 0.5752352 0.53443795 0.5194322 0.54210234 0.5339296 0.5151453 0.5884263 0.5258071 0.5150006 0.5924003 0.50255454 0.52867395 0.5534573 0.5400638 0.52892154 0.5103083 0.5311331 0.5761783 0.515225 0.57642347 0.50363904 0.5358769 0.5910265 0.52580106 0.5873557 0.5036126 0.55849403 0.5299737 0.54606956 0.5266096 0.52584016 0.5102646 0.5289003 0.5860969 0.51121855 0.5454818 0.5584985 0.5475624
0.9369369 0.5430068 0.5181597 0.50227946 0.5481977 0.52222854 0.54724056 0.50243574 0.54834056 0.5254395 0.50784945 0.522699 0.5110055 0.57499707 0.53419274 0.5191655 0.54186666 0.53368413 0.5148877 0.58819956 0.52554303 0.5147427 0.5921787 0.5022782 0.52842295 0.55321425 0.5398277 0.5286712 0.510036 0.53088886 0.57594025 0.5149673 0.5761854 0.5033653 0.5356379 0.5908047 0.52553695 0.5871288 0.50333875 0.55825496 0.52972895 0.54583025 0.52634573 0.5255727 0.50999117 0.52865654 0.5858699 0.5109479 0.54524195 0.55825996 0.5473309
0.9379379 0.54277176 0.5178907 0.50200325 0.5479496 0.521975 0.54700893 0.5021609 0.5480925 0.52517337 0.50758827 0.52245134 0.5107353 0.57475907 0.5339477 0.518899 0.5416311 0.5334388 0.51463026 0.5879729 0.5252791 0.514485 0.5919572 0.50200206 0.52817214 0.5529713 0.5395917 0.528421 0.5097639 0.5306447 0.5757023 0.51470983 0.5759475 0.5030917 0.5353991 0.5905831 0.525273 0.5869021 0.5030651 0.55801606 0.5294844 0.54559106 0.5260819 0.5253054 0.509718 0.52841294 0.58564305 0.5106774 0.5450023 0.5580216 0.54709953
0.9389389 0.54253685 0.5176218 0.5017273 0.54770166 0.52172166 0.5467775 0.5018863 0.5478446 0.5249074 0.5073273 0.52220386 0.51046515 0.57452124 0.5337028 0.5186327 0.54139566 0.53319365 0.51437306 0.5877463 0.52501535 0.5142275 0.5917358 0.50172615 0.52792144 0.55272853 0.539356 0.52817094 0.509492 0.53040075 0.5754645 0.5144525 0.5757097 0.50281835 0.53516036 0.59036154 0.5250092 0.5866754 0.50279164 0.5577773 0.52924 0.545352 0.52581835 0.52503824 0.50944495 0.52816945 0.58541626 0.5104071 0.54476273 0.55778337 0.5468683
0.9399399 0.54230213 0.5173531 0.5014515 0.54745394 0.52146846 0.5465462 0.5016119 0.5475968 0.5246416 0.50706655 0.52195656 0.51019526 0.57428354 0.53345805 0.5183665 0.54116046 0.5329487 0.514116 0.5875199 0.5247517 0.5139702 0.5915145 0.50145036 0.527671 0.5524859 0.5391204 0.527921 0.5092202 0.530157 0.57522684 0.5141954 0.57547206 0.5025451 0.5349218 0.59014004 0.5247455 0.5864489 0.50251836 0.5575387 0.5289958 0.54511315 0.5255549 0.5247713 0.50917214 0.52792615 0.58518964 0.51013696 0.54452336 0.5575453 0.54663724
0.9409409 0.5420676 0.5170846 0.5011759 0.54720634 0.52121544 0.5463151 0.50133765 0.5473492 0.5243759 0.506806 0.52170944 0.5099255 0.57404596 0.53321344 0.5181005 0.5409253 0.5327038 0.5138591 0.58729357 0.5244883 0.51371306 0.59129333 0.5011748 0.52742064 0.5522434 0.5388849 0.52767134 0.5089486 0.5299134 0.5749893 0.5139385 0.57523453 0.5022721 0.53468347 0.58991873 0.524482 0.58622247 0.50224525 0.5573002 0.5287518 0.54487437 0.52529156 0.5245044 0.50889945 0.5276831 0.5849631 0.509867 0.5442841 0.55730736 0.54640627
0.9419419 0.54183316 0.51681626 0.5009005 0.5469589 0.5209626 0.54608405 0.5010636 0.5471018 0.52411044 0.5065456 0.5214625 0.50965595 0.5738085 0.532969 0.51783466 0.5406904 0.5324591 0.51360244 0.58706737 0.52422494 0.5134561 0.59107226 0.5008995 0.5271705 0.55200106 0.53864956 0.5274218 0.50867724 0.52967 0.5747519 0.5136817 0.5749971 0.50199926 0.5344453 0.5896975 0.5242187 0.58599615 0.5019723 0.5570619 0.52850795 0.5446358 0.5250284 0.52423775 0.508627 0.52744013 0.58473665 0.5095972 0.54404503 0.5570696 0.5461755
0.9429429 0.5415989 0.51654804 0.50062525 0.5467117 0.5207099 0.5458532 0.50078976 0.54685456 0.5238451 0.5062854 0.52121574 0.50938654 0.57357115 0.5327247 0.517569 0.54045564 0.5322145 0.5133459 0.5868412 0.5239618 0.5131993 0.59085125 0.5006243 0.52692044 0.55175894 0.5384144 0.5271723 0.50840604 0.52942675 0.5745146 0.5134251 0.5747599 0.5017266 0.5342072 0.5894763 0.52395546 0.58576995 0.5016996 0.5568238 0.5282642 0.54439735 0.5247654 0.52397126 0.50835466 0.52719736 0.5845103 0.5093276 0.5438061 0.55683196 0.54594487
0.9439439 0.5413648 0.51628006 0.50035024 0.5464646 0.5204574 0.5456225 0.50051606 0.54660743 0.5235799 0.50602543 0.5209692 0.5091173 0.573334 0.53248054 0.51730347 0.54022104 0.5319701 0.5130896 0.58661526 0.52369875 0.51294273 0.59063035 0.50034934 0.5266706 0.5515169 0.5381794 0.5269231 0.50813496 0.5291836 0.57427746 0.5131687 0.57452273 0.5014542 0.53396934 0.5892553 0.5236924 0.5855439 0.50142705 0.5565857 0.52802074 0.54415905 0.5245025 0.5237049 0.50808257 0.52695477 0.5842841 0.5090581 0.5435673 0.5565945 0.5457144
0.9449449 0.54113084 0.5160122 0.5000754 0.5462177 0.520205 0.5453919 0.50024265 0.5463605 0.52331483 0.5057656 0.5207228 0.50884825 0.5730969 0.5322366 0.5170381 0.53998655 0.5317258 0.5128335 0.58638936 0.5234359 0.5126864 0.5904096 0.50007457 0.5264209 0.5512751 0.53794456 0.52667403 0.5078641 0.52894074 0.5740405 0.5129125 0.57428575 0.5011819 0.5337316 0.5890343 0.5234295 0.58531785 0.5011547 0.5563479 0.5277774 0.54392093 0.5242398 0.52343863 0.5078106 0.5267123 0.584058 0.5087889 0.5433287 0.55635715 0.545484
0.9459459 0.540897 0.5157445 0.49980077 0.5459709 0.5199529 0.54516155 0.49996936 0.5461137 0.52304995 0.50550604 0.5204766 0.5085794 0.57285994 0.5319927 0.51677287 0.53975224 0.53148174 0.51257753 0.5861636 0.52317315 0.51243013 0.5901889 0.49979997 0.5261714 0.5510334 0.53770983 0.5264251 0.50759345 0.528698 0.57380354 0.51265645 0.5740489 0.5009098 0.53349406 0.5888135 0.5231667 0.585092 0.50088257 0.55611014 0.52753425 0.54368293 0.5239772 0.52317256 0.50753886 0.52647007 0.583832 0.50851977 0.5430902 0.55612 0.5452538
0.9469469 0.54066336 0.515477 0.49952635 0.54572433 0.5197009 0.5449313 0.49969628 0.54586715 0.52278525 0.5052466 0.52023053 0.5083107 0.57262313 0.531749 0.5165078 0.53951806 0.5312377 0.5123217 0.5859379 0.5229106 0.51217407 0.5899683 0.49952558 0.525922 0.55079186 0.5374753 0.52617633 0.50732297 0.52845544 0.5735668 0.51240057 0.57381207 0.50063795 0.53325665 0.58859277 0.5229041 0.5848662 0.5006106 0.5558726 0.52729124 0.54344505 0.5237148 0.52290666 0.50726724 0.52622795 0.5836062 0.50825083 0.54285187 0.55588293 0.54502374
0.9479479 0.5404299 0.5152096 0.49925208 0.54547787 0.51944906 0.54470116 0.4994234 0.5456207 0.52252066 0.50498736 0.51998466 0.50804216 0.5723865 0.5315054 0.5162429 0.53928405 0.53099394 0.5120661 0.5857124 0.52264816 0.51191825 0.58974785 0.49925137 0.5256728 0.55055046 0.53724086 0.5259278 0.50705266 0.5282131 0.57333016 0.51214486 0.5735755 0.5003662 0.53301936 0.5883722 0.52264166 0.58464056 0.5003388 0.55563515 0.5270484 0.54320735 0.52345246 0.5226409 0.50699586 0.5259861 0.5833804 0.50798213 0.5426137 0.55564606 0.54479384
0.9489489 0.54019654 0.51494247 0.49897802 0.54523164 0.5191974 0.5444712 0.49915072 0.54537445 0.52225626 0.5047283 0.519739 0.50777376 0.57214993 0.531262 0.5159782 0.5390502 0.5307503 0.5118107 0.5854869 0.5223859 0.51166254 0.5895275 0.49897733 0.52542377 0.55030924 0.5370066 0.52567935 0.50678253 0.52797085 0.57309365 0.5118894 0.573339 0.5000947 0.53278226 0.58815163 0.52237934 0.584415 0.5000672 0.5553979 0.52680576 0.5429698 0.5231904 0.5223753 0.50672466 0.5257443 0.58315474 0.50771356 0.5423756 0.5554093 0.54456407
0.9499499 0.53996336 0.51467544 0.49870414 0.54498553 0.5189459 0.54424137 0.49887824 0.54512835 0.521992 0.5044695 0.5194935 0.5075056 0.57191354 0.53101873 0.51571363 0.5388165 0.53050673 0.5115555 0.5852615 0.52212375 0.5114071 0.5893072 0.4987035 0.52517486 0.55006814 0.53677255 0.52543104 0.5065126 0.5277288 0.57285726 0.51163405 0.5731026 0.49982336 0.5325453 0.5879312 0.5221172 0.5841896 0.49979576 0.55516076 0.5265633 0.5427324 0.52292836 0.52210987 0.5064536 0.5255027 0.5829292 0.5074451 0.54213774 0.55517274 0.5443345
0.950951 0.5397303 0.5144086 0.49843046 0.5447396 0.5186946 0.54401165 0.49860594 0.54488236 0.5217279 0.5042108 0.5192482 0.50723755 0.5716772 0.5307756 0.5154492 0.538583 0.53026336 0.51130044 0.5850363 0.5218618 0.51115173 0.589087 0.4984299 0.5249261 0.5498272 0.5365386 0.52518296 0.5062428 0.5274869 0.57262105 0.5113789 0.5728664 0.4995522 0.5323086 0.58771086 0.5218552 0.5839643 0.49952453 0.5549238 0.526321 0.54249513 0.5226665 0.5218445 0.50618273 0.5252613 0.58270377 0.5071769 0.54190004 0.55493623 0.544105
0.951952 0.53949744 0.5141419 0.49815696 0.5444938 0.5184434 0.5437821 0.4983338 0.5446366 0.52146393 0.5039524 0.51900303 0.50696975 0.57144105 0.53053266 0.51518494 0.53834957 0.5300201 0.5110456 0.58481115 0.52159995 0.5108966 0.58886695 0.49815646 0.5246776 0.5495864 0.53630483 0.524935 0.5059733 0.5272452 0.5723849 0.5111239 0.5726303 0.49928123 0.53207195 0.5874907 0.5215933 0.58373904 0.49925348 0.55468696 0.5260789 0.542258 0.52240485 0.5215794 0.505912 0.52502006 0.58247846 0.50690883 0.54166245 0.55469996 0.5438757
0.952953 0.53926474 0.5138754 0.49788368 0.5442482 0.51819247 0.54355276 0.4980619 0.544391 0.5212002 0.5036941 0.51875806 0.50670207 0.5712051 0.5302898 0.51492083 0.53811634 0.52977705 0.5107909 0.58458614 0.5213383 0.51064163 0.58864695 0.4978832 0.5244292 0.54934585 0.5360712 0.5246872 0.50570387 0.52700365 0.5721489 0.5108691 0.57239425 0.49901044 0.5318355 0.58727056 0.52133155 0.5835139 0.4989826 0.5544503 0.52583694 0.5420211 0.5221433 0.5213144 0.5056415 0.52477896 0.5822533 0.506641 0.541425 0.5544638 0.5436465
0.953954 0.5390321 0.51360905 0.49761057 0.5440028 0.51794165 0.5433235 0.4977902 0.5441455 0.52093655 0.503436 0.51851326 0.50643456 0.57096916 0.5300471 0.5146569 0.5378832 0.5295341 0.5105364 0.58436126 0.52107674 0.5103869 0.5884271 0.49761012 0.52418095 0.54910535 0.5358377 0.5244396 0.50543463 0.5267623 0.57191306 0.51061445 0.5721584 0.49873987 0.5315992 0.58705056 0.52107 0.58328897 0.49871194 0.5542137 0.5255951 0.5417842 0.5218819 0.52104956 0.50537115 0.52453804 0.58202815 0.5063732 0.5411877 0.55422777 0.54341745
0.954955 0.5387997 0.51334286 0.49733764 0.54375744 0.517691 0.5430944 0.49751866 0.5439002 0.52067304 0.5031781 0.51826864 0.50616723 0.57073337 0.5298046 0.51439315 0.5376503 0.52929133 0.51028204 0.5841364 0.5208154 0.51013225 0.5882073 0.49733725 0.5239329 0.5488651 0.53560436 0.5241921 0.5051656 0.5265211 0.5716773 0.51036006 0.5719227 0.49846944 0.53136307 0.5868306 0.5208086 0.5830641 0.49844143 0.5539773 0.5253535 0.5415476 0.52162063 0.52078485 0.505101 0.5242973 0.58180314 0.50610566 0.54095054 0.5539919 0.5431886
0.955956 0.5385674 0.51307684 0.49706492 0.54351234 0.5174405 0.54286546 0.4972473 0.5436551 0.5204097 0.50292045 0.5180242 0.5059001 0.57049775 0.5295622 0.5141295 0.53741753 0.5290487 0.5100279 0.5839117 0.5205541 0.50987786 0.58798766 0.4970646 0.5236849 0.5486249 0.5353712 0.52394474 0.5048967 0.5262801 0.5714417 0.5101058 0.5716871 0.49819922 0.5311271 0.58661085 0.5205473 0.5828393 0.49817112 0.5537411 0.5251121 0.5413111 0.5213595 0.52052027 0.504831 0.52405673 0.5815783 0.50583833 0.54071355 0.5537562 0.5429598
0.956957 0.5383353 0.512811 0.49679238 0.54326737 0.5171902 0.54263663 0.49697617 0.5434101 0.52014655 0.5026629 0.51777995 0.50563306 0.57026225 0.52931994 0.513866 0.5371849 0.5288062 0.5097739 0.5836871 0.520293 0.5096236 0.5877681 0.4967921 0.52343714 0.5483849 0.53513813 0.5236976 0.504628 0.52603924 0.5712062 0.5098517 0.57145166 0.49792916 0.5308913 0.58639115 0.52028614 0.5826146 0.497901 0.55350494 0.5248708 0.5410747 0.52109855 0.5202559 0.50456125 0.52381635 0.58135355 0.5055711 0.5404767 0.55352056 0.5427312
0.957958 0.53810334 0.51254535 0.49652004 0.5430226 0.51694006 0.542408 0.4967052 0.5431653 0.5198835 0.5024056 0.51753587 0.50536627 0.5700269 0.5290778 0.51360273 0.53695244 0.52856386 0.5095201 0.58346266 0.5200321 0.50936955 0.5875486 0.4965198 0.52318954 0.54814506 0.53490525 0.5234506 0.5043595 0.52579856 0.5709709 0.5095978 0.5712163 0.4976593 0.5306556 0.58617157 0.52002513 0.58239007 0.49763107 0.553269 0.5246297 0.5408384 0.5208377 0.51999164 0.5042916 0.5235761 0.5811289 0.5053041 0.54024 0.5532851 0.54250276
0.958959 0.5378715 0.5122798 0.49624786 0.54277796 0.5166901 0.54217947 0.49643445 0.54292065 0.51962066 0.50214845 0.51729196 0.50509965 0.5697916 0.5288359 0.5133396 0.5367201 0.5283216 0.5092665 0.5832383 0.5197713 0.5091157 0.58732927 0.49624768 0.5229421 0.5479053 0.5346725 0.52320373 0.5040912 0.52555805 0.5707357 0.50934404 0.5709811 0.49738964 0.5304201 0.58595204 0.5197643 0.5821656 0.4973613 0.5530332 0.52438873 0.5406024 0.5205771 0.5197276 0.5040221 0.52333605 0.58090436 0.50503725 0.5400034 0.55304986 0.5422744
0.95996 0.53763986 0.51201445 0.4959759 0.54253346 0.51644033 0.54195106 0.49616387 0.54267615 0.5193579 0.5018915 0.51704824 0.50483316 0.5695565 0.5285941 0.5130766 0.53648794 0.52807957 0.50901306 0.583014 0.5195106 0.50886196 0.58711 0.49597576 0.5226948 0.5476658 0.5344399 0.5229571 0.50382304 0.52531767 0.57050055 0.5090904 0.570746 0.49712014 0.53018475 0.58573264 0.5195036 0.58194125 0.49709174 0.5527975 0.524148 0.5403664 0.52031654 0.51946366 0.5037529 0.52309614 0.5806799 0.5047706 0.539767 0.5528147 0.54204625
0.960961 0.5374083 0.51174927 0.4957041 0.54228914 0.51619065 0.54172283 0.49589348 0.54243183 0.51909536 0.5016348 0.51680464 0.50456685 0.5693215 0.52835244 0.51281375 0.5362559 0.52783763 0.5087598 0.5827899 0.5192501 0.50860846 0.5868908 0.49570403 0.5224477 0.5474264 0.5342075 0.52271056 0.50355506 0.5250775 0.5702656 0.50883704 0.57051104 0.49685082 0.52994955 0.58551335 0.51924306 0.581717 0.49682236 0.552562 0.5239074 0.5401306 0.5200561 0.51919985 0.5034838 0.5228564 0.5804556 0.504504 0.53953075 0.5525797 0.5418182
0.961962 0.5371769 0.51148427 0.49543253 0.542045 0.5159412 0.5414948 0.4956233 0.5421877 0.518833 0.5013782 0.51656127 0.5043007 0.5690867 0.52811086 0.51255107 0.53602403 0.5275959 0.5085067 0.58256584 0.51898974 0.5083551 0.58667177 0.4954325 0.5222007 0.54718715 0.53397524 0.52246416 0.50328726 0.5248375 0.5700308 0.50858384 0.5702762 0.4965817 0.5297145 0.5852942 0.51898265 0.5814929 0.49655315 0.5523266 0.523667 0.53989494 0.5197959 0.5189362 0.50321484 0.5226168 0.58023137 0.5042377 0.5392946 0.55234486 0.54159033
0.962963 0.5369457 0.5112194 0.49516112 0.541801 0.5156919 0.5412668 0.49535328 0.54194367 0.5185707 0.5011218 0.5163181 0.50403476 0.56885195 0.5278695 0.5122885 0.53579235 0.52735424 0.5082538 0.5823419 0.51872957 0.50810194 0.58645284 0.49516115 0.5219539 0.5469481 0.5337431 0.522218 0.50301963 0.52459764 0.5697961 0.5083308 0.57004154 0.49631277 0.5294796 0.5850751 0.5187224 0.5812689 0.49628413 0.55209136 0.5234267 0.53965944 0.51953584 0.5186727 0.50294614 0.52237743 0.5800073 0.5039715 0.5390586 0.55211014 0.5413626
0.963964 0.5367146 0.5109547 0.49488991 0.54155713 0.5154428 0.54103905 0.49508348 0.5416998 0.51830864 0.50086564 0.516075 0.503769 0.56861734 0.52762824 0.5120262 0.5355608 0.5271128 0.5080011 0.5821181 0.51846945 0.507849 0.586234 0.49488997 0.52170724 0.5467091 0.5335111 0.52197194 0.5027522 0.524358 0.5695615 0.5080779 0.56980693 0.49604398 0.5292449 0.5848561 0.5184623 0.58104503 0.49601528 0.5518563 0.5231866 0.53942406 0.51927584 0.5184094 0.50267756 0.5221382 0.5797833 0.5037055 0.53882277 0.55187553 0.541135
0.964965 0.5364837 0.51069015 0.49461886 0.54131347 0.5151938 0.54081136 0.49481386 0.54145616 0.5180467 0.50060964 0.5158322 0.5035034 0.56838286 0.52738714 0.51176393 0.53532934 0.52687144 0.5077485 0.58189434 0.5182096 0.50759614 0.5860152 0.49461898 0.5214607 0.54647034 0.5332793 0.521726 0.5024849 0.5241185 0.56932706 0.50782526 0.5695725 0.4957754 0.52901036 0.5846372 0.5182023 0.5808212 0.4957466 0.5516213 0.5229467 0.53918886 0.5190161 0.5181462 0.50240916 0.5218991 0.57955945 0.50343966 0.5385871 0.5516411 0.54090756
0.965966 0.5362529 0.5104258 0.49434805 0.54107 0.514945 0.54058385 0.49454442 0.5412126 0.5177849 0.5003538 0.5155895 0.5032379 0.5681485 0.5271462 0.5115019 0.5350981 0.5266303 0.5074961 0.5816707 0.51794976 0.50734353 0.58579654 0.4943482 0.52121437 0.5462317 0.5330476 0.52148026 0.5022178 0.5238791 0.56909275 0.5075727 0.5693382 0.49550703 0.52877593 0.5844185 0.5179425 0.5805975 0.49547815 0.55138654 0.522707 0.5389538 0.5187564 0.5178832 0.50214094 0.5216602 0.57933563 0.503174 0.5383516 0.5514068 0.5406802
0.966967 0.5360223 0.51016164 0.49407738 0.5408266 0.51469636 0.54035646 0.49427518 0.54096925 0.5175232 0.50009817 0.515347 0.5029726 0.5679143 0.5269054 0.51124 0.534867 0.52638924 0.50724393 0.58144724 0.5176901 0.50709105 0.58557796 0.4940776 0.5209682 0.5459932 0.53281605 0.5212347 0.5019509 0.52364 0.5688585 0.50732034 0.569104 0.4952388 0.5285416 0.5841998 0.51768285 0.58037394 0.49520984 0.5511519 0.5224674 0.5387189 0.5184969 0.5176203 0.5018729 0.52142143 0.579112 0.5029085 0.53811616 0.5511727 0.5404531
0.967968 0.5357919 0.5098976 0.49380693 0.54058343 0.51444787 0.54012924 0.49400613 0.54072607 0.51726174 0.49984273 0.51510465 0.5027075 0.5676802 0.52666473 0.5109783 0.534636 0.5261483 0.5069919 0.58122385 0.51743066 0.50683874 0.5853595 0.4938072 0.52072215 0.54575485 0.53258467 0.5209893 0.5016842 0.52340096 0.56862444 0.5070682 0.56886995 0.49497077 0.52830756 0.5839812 0.51742333 0.5801505 0.49494174 0.5509173 0.52222794 0.5384841 0.51823753 0.5173576 0.50160503 0.5211829 0.5788885 0.50264317 0.5378809 0.55093867 0.54022604
0.968969 0.5355615 0.5096337 0.49353665 0.54034036 0.5141996 0.53990215 0.49373728 0.540483 0.51700044 0.49958748 0.5148625 0.50244254 0.56744623 0.5264242 0.5107167 0.5344052 0.5259076 0.5067401 0.5810005 0.5171713 0.5065867 0.5851412 0.49353695 0.5204763 0.54551667 0.53235346 0.520744 0.50141764 0.5231621 0.5683905 0.5068162 0.568636 0.49470294 0.5280736 0.5837627 0.51716393 0.57992715 0.49467382 0.55068296 0.52198875 0.53824943 0.5179783 0.51709497 0.50133735 0.5209445 0.578665 0.50237805 0.5376458 0.5507048 0.5399991
0.96997 0.53533137 0.50937 0.49326655 0.5400975 0.5139515 0.53967524 0.49346858 0.5402401 0.51673925 0.49933243 0.5146205 0.5021778 0.5672124 0.52618384 0.51045525 0.5341745 0.52566695 0.50648844 0.58077735 0.5169121 0.5063347 0.5849229 0.4932669 0.5202306 0.5452786 0.5321224 0.52049893 0.50115126 0.52292347 0.5681567 0.5065644 0.5684022 0.49443525 0.5278398 0.5835444 0.5169047 0.57970387 0.49440604 0.5504487 0.5217497 0.53801495 0.5177192 0.51683253 0.50106984 0.52070624 0.5784417 0.50211304 0.53741086 0.55047107 0.5397724
0.970971 0.5351013 0.50910646 0.49299666 0.53985476 0.51370347 0.53944844 0.4932001 0.5399974 0.51647824 0.49907753 0.51437867 0.5019132 0.5669787 0.5259436 0.51019394 0.533944 0.52542645 0.5062369 0.58055425 0.51665306 0.50608295 0.58470476 0.49299708 0.519985 0.5450407 0.5318914 0.52025396 0.50088507 0.52268493 0.567923 0.5063127 0.5681685 0.49416777 0.5276061 0.5833261 0.5166456 0.57948077 0.49413848 0.55021465 0.5215107 0.5377806 0.5174603 0.51657027 0.50080246 0.5204681 0.57821846 0.5018482 0.537176 0.5502375 0.5395458
0.971972 0.53487146 0.50884306 0.49272692 0.53961223 0.5134557 0.53922176 0.4929318 0.5397548 0.51621735 0.49882284 0.514137 0.5016487 0.5667451 0.5257035 0.5099328 0.53371364 0.5251861 0.5059856 0.58033127 0.51639414 0.5058314 0.5844867 0.4927274 0.5197396 0.544803 0.5316606 0.52000916 0.50061905 0.52244663 0.5676895 0.50606126 0.56793493 0.49390045 0.52737266 0.58310795 0.5163867 0.5792577 0.4938711 0.5499807 0.521272 0.53754634 0.5172015 0.5163081 0.5005353 0.52023023 0.57799536 0.5015836 0.53694135 0.55000407 0.53931934
0.972973 0.5346417 0.50857985 0.4924574 0.5393698 0.51320803 0.53899527 0.4926637 0.5395124 0.51595664 0.49856833 0.5138956 0.5013845 0.5665117 0.5254635 0.50967187 0.5334834 0.524946 0.50573444 0.5801084 0.5161354 0.50558 0.58426875 0.49245793 0.51949435 0.54456544 0.53142995 0.5197645 0.5003532 0.52220845 0.567456 0.5058099 0.5677015 0.49363333 0.5271393 0.58288985 0.5161279 0.5790348 0.49360391 0.5497469 0.5210334 0.53731227 0.5169428 0.51604617 0.50026834 0.5199925 0.5777724 0.5013191 0.5367068 0.5497708 0.539093
0.973974 0.53441215 0.5083168 0.49218807 0.5391276 0.51296055 0.5387689 0.4923958 0.53927016 0.51569605 0.49831402 0.5136543 0.5011204 0.56627834 0.52522373 0.50941104 0.5332533 0.5247059 0.5054835 0.57988566 0.51587677 0.5053288 0.5840509 0.49218863 0.51924926 0.544328 0.53119946 0.51952004 0.5000875 0.52197045 0.5672227 0.5055588 0.5674682 0.4933664 0.52690613 0.5826719 0.5158692 0.57881194 0.4933369 0.5495132 0.520795 0.5370783 0.5166843 0.5157843 0.5000015 0.5197549 0.57754946 0.5010548 0.5364724 0.5495376 0.5388668
0.974975 0.53418267 0.5080539 0.4919189 0.5388855 0.51271325 0.5385426 0.49212804 0.53902805 0.51543564 0.49805987 0.51341313 0.50085646 0.56604517 0.52498406 0.5091504 0.5330234 0.52446604 0.5052327 0.57966304 0.5156183 0.5050777 0.58383316 0.49191952 0.51900434 0.5440907 0.53096914 0.51927567 0.49982202 0.52173257 0.56698954 0.50530785 0.56723505 0.49309963 0.52667314 0.582454 0.5156107 0.57858926 0.49307004 0.5492797 0.52055675 0.53684455 0.51642597 0.51552266 0.49973485 0.5195174 0.5773267 0.50079066 0.53623813 0.5493046 0.5386408
0.975976 0.53395337 0.5077912 0.49164993 0.53864354 0.5124661 0.53831655 0.4918605 0.5387861 0.5151754 0.49780592 0.5131722 0.5005927 0.5658121 0.5247445 0.5088899 0.53279364 0.52422625 0.5049821 0.5794405 0.51536 0.50482684 0.5836155 0.4916506 0.51875955 0.5438535 0.53073895 0.5190315 0.4995567 0.5214949 0.5667565 0.50505704 0.567002 0.49283305 0.52644026 0.5822363 0.5153523 0.5783667 0.49280336 0.54904634 0.5203187 0.5366109 0.51616776 0.5152611 0.4994684 0.51928014 0.57710403 0.50052667 0.536004 0.5490717 0.5384149
0.976977 0.53372425 0.5075286 0.49138114 0.5384018 0.51221913 0.5380906 0.49159315 0.53854436 0.5149152 0.49755216 0.5129314 0.5003291 0.5655792 0.52450514 0.50862956 0.53256404 0.52398664 0.50473166 0.57921803 0.5151018 0.50457615 0.5833979 0.49138188 0.51851493 0.54361653 0.5305089 0.5187875 0.49929157 0.5212574 0.56652355 0.5048064 0.56676906 0.49256665 0.5262075 0.5820186 0.5150941 0.5781442 0.4925369 0.54881305 0.5200808 0.5363774 0.5159097 0.5149997 0.4992021 0.5190431 0.57688147 0.50026286 0.53577006 0.548839 0.5381891
0.977978 0.53349525 0.5072662 0.49111256 0.53816015 0.5119723 0.53786474 0.49132597 0.5383027 0.5146553 0.49729857 0.51269084 0.5000657 0.56534636 0.5242659 0.5083693 0.53233457 0.52374715 0.5044814 0.5789957 0.51484376 0.5043256 0.5831805 0.49111333 0.51827043 0.5433797 0.530279 0.5185436 0.4990266 0.52102005 0.5662908 0.50455594 0.5665363 0.49230042 0.525975 0.58180106 0.514836 0.5779218 0.4922706 0.54858 0.51984304 0.536144 0.5156517 0.5147385 0.49893597 0.5188061 0.576659 0.49999923 0.5355362 0.5486064 0.5379635
0.978979 0.5332664 0.50700396 0.49084413 0.53791875 0.5117256 0.5376391 0.49105898 0.53806126 0.5143955 0.49704516 0.5124504 0.4998024 0.56511366 0.52402675 0.50810933 0.5321052 0.52350783 0.5042313 0.5787735 0.51458585 0.5040753 0.5829631 0.49084496 0.5180261 0.54314303 0.5300492 0.51829994 0.4987618 0.5207829 0.5660581 0.50430566 0.5663036 0.49203438 0.52574253 0.5815836 0.5145781 0.57769954 0.49200445 0.548347 0.51960546 0.5359108 0.5153939 0.5144774 0.49867 0.51856935 0.5764367 0.49973577 0.5353026 0.54837394 0.537738
0.97998 0.5330377 0.50674194 0.4905759 0.5376774 0.51147914 0.53741354 0.49079219 0.53782 0.51413584 0.49679196 0.51221013 0.49953932 0.56488115 0.5237878 0.5078494 0.531876 0.52326864 0.5039814 0.5785514 0.5143281 0.50382507 0.58274585 0.49057677 0.517782 0.54290646 0.52981955 0.51805633 0.49849716 0.52054584 0.5658256 0.50405556 0.5660711 0.4917685 0.5255103 0.58136624 0.5143203 0.57747734 0.49173853 0.5481142 0.51936805 0.5356777 0.5151363 0.5142164 0.49840423 0.5183327 0.5762145 0.49947244 0.535069 0.5481416 0.53751266
0.980981 0.53280914 0.50648 0.49030787 0.53743625 0.5112328 0.5371882 0.49052557 0.5375788 0.5138763 0.4965389 0.51197004 0.49927637 0.5646487 0.52354896 0.5075897 0.53164697 0.52302957 0.50373167 0.5783294 0.5140705 0.5035751 0.5825287 0.4903088 0.51753795 0.5426701 0.5295901 0.51781297 0.49823272 0.52030903 0.5655932 0.50380564 0.56583863 0.49150282 0.52527815 0.581149 0.51406264 0.5772553 0.49147275 0.5478815 0.5191308 0.53544474 0.51487875 0.51395565 0.49813864 0.51809627 0.57599235 0.4992093 0.53483564 0.54790944 0.5372875
0.981982 0.53258073 0.50621825 0.49004 0.53719527 0.5109866 0.53696287 0.49025914 0.53733784 0.5136169 0.49628606 0.5117301 0.49901363 0.5644164 0.52331024 0.5073301 0.5314181 0.5227907 0.50348204 0.5781075 0.513813 0.5033253 0.58231163 0.490041 0.5172941 0.5424338 0.5293608 0.5175697 0.49796844 0.52007234 0.56536084 0.50355583 0.56560636 0.4912373 0.5250462 0.58093184 0.51380515 0.57703334 0.49120718 0.54764897 0.5188937 0.5352119 0.5146214 0.513695 0.49787322 0.51786 0.5757703 0.49894634 0.53460234 0.5476774 0.5370624
0.982983 0.53235245 0.50595665 0.48977232 0.53695446 0.51074064 0.5367378 0.48999292 0.537097 0.5133577 0.4960334 0.51149035 0.498751 0.56418425 0.5230717 0.50707066 0.5311894 0.5225519 0.50323266 0.5778857 0.5135557 0.5030756 0.58209467 0.48977336 0.5170504 0.5421977 0.5291316 0.5173266 0.49770436 0.51983577 0.5651287 0.50330627 0.5653742 0.49097198 0.5248144 0.5807148 0.5135478 0.5768115 0.49094176 0.54741657 0.5186568 0.5349793 0.5143642 0.5134345 0.49760795 0.51762384 0.5755484 0.49868354 0.53436923 0.5474455 0.5368375
0.983984 0.53212434 0.5056952 0.48950484 0.5367138 0.51049477 0.5365128 0.48972687 0.5368563 0.51309866 0.49578092 0.51125073 0.4984886 0.5639522 0.5228333 0.5068114 0.53096074 0.52231324 0.50298345 0.577664 0.5132986 0.5028261 0.5818778 0.48950592 0.51680684 0.5419617 0.52890253 0.51708364 0.49744043 0.51959944 0.56489664 0.5030568 0.56514215 0.49070683 0.52458274 0.58049786 0.5132906 0.57658976 0.49067655 0.5471843 0.51842004 0.5347467 0.5141071 0.5131742 0.49734285 0.51738787 0.5753266 0.4984209 0.53413624 0.54721373 0.5366127
0.984985 0.53189635 0.505434 0.48923752 0.5364733 0.51024914 0.53628796 0.489461 0.5366158 0.51283973 0.49552864 0.51101136 0.49822634 0.5637203 0.52259505 0.5065523 0.53073233 0.52207476 0.5027344 0.5774424 0.5130415 0.5025768 0.5816611 0.48923868 0.5165634 0.54172593 0.52867365 0.5168409 0.49717668 0.5193632 0.5646648 0.50280756 0.5649103 0.49044186 0.52435124 0.580281 0.5130335 0.57636815 0.4904115 0.5469522 0.51818347 0.53451437 0.51385015 0.51291394 0.49707794 0.5171521 0.57510495 0.49815843 0.5339034 0.5469821 0.53638804
0.985986 0.53166854 0.50517285 0.4889704 0.5362329 0.51000357 0.53606325 0.48919532 0.5363754 0.512581 0.4952765 0.5107721 0.49796423 0.5634885 0.52235687 0.5062933 0.530504 0.5218364 0.5024855 0.577221 0.5127846 0.5023277 0.58144444 0.4889716 0.51632017 0.54149026 0.5284449 0.5165982 0.4969131 0.5191272 0.564433 0.50255847 0.5646785 0.49017707 0.5241199 0.58006424 0.51277655 0.57614666 0.4901466 0.5467202 0.517947 0.5342821 0.5135934 0.5126539 0.4968132 0.5169164 0.5748834 0.49789613 0.5336707 0.54675066 0.53616357
0.986987 0.53144085 0.5049119 0.48870346 0.5359927 0.50975823 0.5358387 0.4889298 0.5361352 0.51232237 0.49502456 0.51053303 0.4977023 0.56325686 0.52211887 0.5060345 0.5302759 0.52159816 0.5022368 0.5769996 0.5125279 0.5020787 0.5812279 0.4887047 0.5160771 0.5412547 0.5282163 0.51635575 0.4966497 0.51889133 0.5642013 0.5023095 0.5644468 0.48991245 0.5238887 0.57984763 0.5125198 0.57592523 0.48988193 0.5464884 0.5177108 0.53405 0.5133367 0.512394 0.49654865 0.51668096 0.5746619 0.497634 0.53343815 0.5465193 0.5359392
0.987988 0.53121334 0.5046511 0.48843673 0.53575265 0.509513 0.5356143 0.4886645 0.5358951 0.5120639 0.49477282 0.51029414 0.49744055 0.5630253 0.52188104 0.50577587 0.53004783 0.5213601 0.5019883 0.57677835 0.5122712 0.5018299 0.5810114 0.488438 0.51583415 0.5410193 0.52798784 0.5161134 0.49638647 0.5186556 0.5639698 0.5020608 0.5642153 0.489648 0.5236577 0.57963103 0.5122631 0.5757039 0.4896174 0.54625666 0.5174747 0.533818 0.5130802 0.51213425 0.49628425 0.5164456 0.57444054 0.497372 0.53320575 0.5462881 0.535715
0.988989 0.53098595 0.5043905 0.48817015 0.53551275 0.509268 0.53539 0.4883994 0.5356552 0.5118056 0.49452126 0.51005536 0.49717894 0.5627939 0.5216433 0.5055173 0.52981997 0.52112216 0.5017399 0.57655716 0.5120148 0.5015813 0.58079505 0.4881715 0.5155914 0.5407841 0.52775955 0.5158712 0.4961234 0.5184201 0.56373835 0.50181216 0.56398386 0.48938376 0.5234268 0.5794146 0.5120066 0.5754827 0.4893531 0.5460251 0.51723874 0.53358614 0.5128238 0.5118746 0.49602002 0.51621044 0.5742193 0.49711022 0.53297347 0.54605705 0.5354909
0.98999 0.5307587 0.50413 0.48790374 0.535273 0.50902313 0.53516585 0.48813444 0.5354155 0.51154745 0.49426988 0.5098168 0.49691752 0.56256264 0.5214057 0.505259 0.5295923 0.5208844 0.5014917 0.57633615 0.51175845 0.5013328 0.5805788 0.48790517 0.51534873 0.54054904 0.5275314 0.51562923 0.49586052 0.5181847 0.5635071 0.5015637 0.5637526 0.48911968 0.523196 0.57919824 0.5117502 0.57526165 0.48908892 0.5457937 0.517003 0.53335446 0.5125676 0.51161516 0.49575597 0.5159754 0.57399815 0.49684855 0.5327413 0.5458261 0.53526694
0.990991 0.5305316 0.5038697 0.48763755 0.5350334 0.50877845 0.53494185 0.48786968 0.53517586 0.5112895 0.49401867 0.5095784 0.49665624 0.5623315 0.5211683 0.50500077 0.5293647 0.52064675 0.5012437 0.5761152 0.51150227 0.50108457 0.5803626 0.487639 0.51510626 0.5403141 0.52730334 0.51538736 0.4955978 0.51794946 0.56327593 0.5013155 0.56352144 0.48885578 0.52296543 0.57898206 0.51149404 0.57504064 0.48882493 0.5455624 0.5167674 0.5331229 0.51231146 0.5113559 0.49549207 0.5157406 0.57377714 0.4965871 0.5325093 0.5455953 0.5350431
0.991992 0.5303046 0.5036096 0.48737153 0.534794 0.5085339 0.534718 0.4876051 0.5349364 0.51103157 0.49376765 0.50934017 0.49639514 0.56210047 0.52093095 0.50474274 0.52913725 0.5204092 0.5009959 0.57589436 0.51124626 0.50083643 0.58014655 0.48737305 0.51486397 0.5400793 0.52707547 0.5151456 0.49533528 0.51771444 0.5630449 0.5010674 0.5632904 0.48859206 0.52273494 0.57876587 0.5112379 0.5748198 0.48856112 0.54533124 0.51653194 0.5328915 0.5120555 0.5110967 0.49522835 0.5155059 0.57355624 0.49632576 0.53227746 0.5453647 0.5348194
0.992993 0.5300778 0.5033496 0.4871057 0.53455466 0.5082895 0.5344943 0.48734072 0.5346971 0.5107739 0.4935168 0.5091021 0.4961342 0.56186956 0.5206938 0.50448483 0.52891 0.5201718 0.50074816 0.57567364 0.5109903 0.50058854 0.5799306 0.48710728 0.5146218 0.53984463 0.5268477 0.514904 0.4950729 0.51747954 0.562814 0.5008195 0.5630595 0.48832852 0.5225047 0.57854986 0.510982 0.574599 0.4882975 0.5451003 0.5162966 0.5326602 0.5117997 0.5108377 0.4949648 0.51527137 0.5733354 0.49606463 0.5320457 0.5451341 0.53459585
0.993994 0.52985114 0.5030898 0.48684004 0.5343155 0.50804526 0.53427064 0.48707652 0.534458 0.5105163 0.49326614 0.5088642 0.49587342 0.5616388 0.52045673 0.50422704 0.5286828 0.5199346 0.5005007 0.57545304 0.51073456 0.50034076 0.5797148 0.48684165 0.51437974 0.53961015 0.5266201 0.5146626 0.49481073 0.51724476 0.5625832 0.5005717 0.5628287 0.48806512 0.5222745 0.5783339 0.5107262 0.5743784 0.48803404 0.54486936 0.51606154 0.53242904 0.51154405 0.5105788 0.49470145 0.515037 0.5731147 0.49580365 0.53181416 0.54490376 0.53437245
0.994995 0.52962464 0.5028301 0.48657456 0.5340766 0.5078012 0.5340472 0.4868125 0.534219 0.5102589 0.49301565 0.50862646 0.49561283 0.5614081 0.52021986 0.50396943 0.52845585 0.5196975 0.5002533 0.5752325 0.510479 0.50009316 0.579499 0.48657623 0.51413786 0.5393758 0.52639264 0.51442134 0.4945487 0.5170102 0.5623526 0.50032413 0.5625981 0.48780194 0.5220445 0.5781181 0.51047057 0.57415783 0.48777077 0.54463863 0.5158266 0.5321981 0.5112885 0.51032007 0.49443826 0.51480275 0.5728941 0.49554282 0.5315827 0.5446735 0.5341492
0.995996 0.5293982 0.50257057 0.48630926 0.53383774 0.5075573 0.5338239 0.48654866 0.5339802 0.51000166 0.49276534 0.50838894 0.49535236 0.5611776 0.5199831 0.503712 0.528229 0.5194605 0.5000062 0.5750121 0.5102235 0.49984574 0.57928336 0.486311 0.51389617 0.53914154 0.52616537 0.51418024 0.49428686 0.5167758 0.56212205 0.5000767 0.56236756 0.4875389 0.52181464 0.5779023 0.51021504 0.57393736 0.48750767 0.544408 0.51559174 0.53196716 0.5110331 0.5100615 0.49417523 0.51456875 0.5726736 0.49528217 0.5313514 0.5444434 0.53392607
0.996997 0.529172 0.5023112 0.48604417 0.5335991 0.50731355 0.5336007 0.486285 0.5337415 0.5097445 0.49251524 0.50815153 0.4950921 0.5609472 0.5197465 0.5034547 0.52800226 0.5192237 0.49975917 0.5747918 0.50996816 0.49959847 0.57906777 0.48604596 0.5136546 0.53890747 0.52593815 0.51393926 0.49402517 0.51654154 0.5618917 0.49982947 0.5621371 0.48727608 0.5215849 0.57768667 0.50995964 0.57371706 0.48724476 0.5441776 0.51535714 0.53173643 0.51077783 0.50980306 0.49391237 0.51433486 0.57245326 0.49502167 0.5311202 0.5442135 0.5337031
0.997998 0.52894586 0.50205207 0.48577923 0.5333606 0.50706995 0.53337765 0.48602155 0.53350294 0.50948757 0.49226528 0.5079143 0.49483198 0.5607169 0.51951 0.50319755 0.5277757 0.51898694 0.49951234 0.5745716 0.509713 0.4993514 0.5788523 0.48578107 0.5134132 0.5386736 0.5257112 0.51369846 0.49376366 0.5163074 0.56166136 0.49958238 0.5619069 0.4870134 0.5213554 0.57747114 0.5097044 0.5734968 0.48698202 0.5439473 0.51512265 0.5315058 0.5105227 0.50954473 0.49364966 0.5141011 0.57223296 0.49476135 0.53088915 0.54398364 0.5334802
0.998999 0.5287199 0.501793 0.4855145 0.5331222 0.5068265 0.5331547 0.48575824 0.5332646 0.50923073 0.4920155 0.50767726 0.494572 0.5604868 0.51927364 0.5029406 0.52754927 0.5187504 0.4992657 0.5743515 0.5094579 0.49910447 0.57863694 0.48551637 0.5131719 0.53843975 0.52548426 0.5134578 0.49350232 0.5160735 0.5614312 0.49933544 0.56167674 0.4867509 0.521126 0.5772557 0.5094493 0.5732767 0.48671943 0.5437171 0.51488835 0.5312754 0.51026773 0.5092866 0.49338713 0.5138675 0.5720128 0.4945012 0.53065825 0.5437539 0.5332575
1.0 0.5284941 0.50153416 0.4852499 0.532884 0.5065833 0.532932 0.48549515 0.53302634 0.5089741 0.49176595 0.5074403 0.49431223 0.5602568 0.5190374 0.5026837 0.527323 0.518514 0.4990192 0.57413155 0.509203 0.49885774 0.57842165 0.48525187 0.5129308 0.5382061 0.5252575 0.5132173 0.49324116 0.5158397 0.5612012 0.4990887 0.56144667 0.48648858 0.52089673 0.5770404 0.5091944 0.57305664 0.48645705 0.543487 0.51465416 0.5310451 0.5100129 0.5090286 0.49312478 0.5136341 0.5717927 0.49424118 0.5304275 0.5435244 0.5330349


==> Plots/samples/SM_AVR_GOV_y_true_samples_V_r.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105 1.105
0.001001001 1.192447 1.1898103 1.1869234 1.1999254 1.1888796 1.1930151 1.1868849 1.1999273 1.1911846 1.1864502 1.188888 1.187903 1.2051016 1.191058 1.1893291 1.1924375 1.1909662 1.187624 1.20546 1.1904727 1.187624 1.2055745 1.1869234 1.1900125 1.2002633 1.1912886 1.1900119 1.1882943 1.1910205 1.2051108 1.188463 1.2051132 1.1865743 1.1906004 1.205562 1.1904728 1.2054502 1.1865745 1.200532 1.1910101 1.195393 1.1906223 1.1912472 1.1883402 1.1897175 1.2054384 1.1879036 1.1953349 1.2005572 1.1930846
0.002002002 1.2792397 1.2739718 1.2682146 1.2941573 1.2721169 1.2803632 1.2681375 1.2941647 1.276712 1.2672726 1.2721399 1.2701688 1.3044415 1.2764606 1.2730107 1.2792023 1.2762811 1.2696134 1.3052089 1.2752922 1.269613 1.3054266 1.2682147 1.2743765 1.2948122 1.2769197 1.2743742 1.2709486 1.276395 1.3044772 1.2712941 1.3044865 1.2675195 1.2755585 1.3053776 1.2752928 1.3051704 1.2675202 1.2953626 1.2763546 1.285102 1.2755921 1.2768369 1.27104 1.2737911 1.3051244 1.2701712 1.2849873 1.2953986 1.2804936
0.003003003 1.3653758 1.3574836 1.3488728 1.3876903 1.3547108 1.3670429 1.3487568 1.3877068 1.361581 1.3474661 1.3547542 1.3517965 1.4030172 1.3612063 1.356044 1.3652939 1.360943 1.3509672 1.4042416 1.3594577 1.3509666 1.4045521 1.3488731 1.358091 1.3886431 1.3618922 1.3580861 1.3529621 1.3611214 1.4030961 1.3534913 1.4031165 1.3478348 1.3598725 1.4044442 1.359459 1.4041567 1.3478364 1.3894876 1.3610325 1.374125 1.3599083 1.3617679 1.3530984 1.3572192 1.4040557 1.3518019 1.3739548 1.3895208 1.367226
0.004004004 1.4508535 1.4403448 1.4288973 1.48052 1.4366605 1.4530528 1.4287422 1.4805485 1.4457909 1.4270301 1.4367291 1.4327855 1.500827 1.4452938 1.4384283 1.4507111 1.4449502 1.4316846 1.5025531 1.4429684 1.4316835 1.5029467 1.4288979 1.4411553 1.4817529 1.4462051 1.4411466 1.4343339 1.4451975 1.500964 1.4350526 1.5009996 1.4275194 1.4435406 1.5027592 1.4429708 1.5024052 1.4275222 1.4829029 1.4450428 1.4624597 1.4435703 1.4460394 1.4345148 1.4400007 1.5022299 1.4327947 1.4622349 1.4829205 1.4532813
0.005005005 1.535671 1.5225546 1.5082872 1.5726418 1.5179653 1.5383918 1.508093 1.5726855 1.5293407 1.5059638 1.5180632 1.513135 1.5978688 1.528722 1.5201628 1.5354534 1.5283016 1.511765 1.6001389 1.5258236 1.5117633 1.6006067 1.5082881 1.5235684 1.5741383 1.5298575 1.5235552 1.5150633 1.5286213 1.5980784 1.5159762 1.5981326 1.5065727 1.5265613 1.6003201 1.5258272 1.5999125 1.5065769 1.5756043 1.5283852 1.5501039 1.5265771 1.5296506 1.5152881 1.5221341 1.5996449 1.5131491 1.5498255 1.5755949 1.5386585
0.006006006 1.6198266 1.6041123 1.5870421 1.6640514 1.5986245 1.6230587 1.5868086 1.6641132 1.61223 1.5842665 1.5987552 1.5928441 1.6941413 1.6114899 1.6012473 1.6195201 1.6109958 1.5912075 1.6969945 1.6080227 1.5912052 1.6975285 1.5870433 1.6053296 1.6657964 1.6128486 1.6053109 1.5951494 1.6113911 1.6944364 1.5962602 1.6945127 1.584994 1.6089331 1.6971247 1.6080277 1.6966755 1.5849999 1.6675885 1.6110585 1.6370558 1.6089281 1.6126007 1.5954179 1.6036184 1.6962986 1.5928643 1.636725 1.6675414 1.623357
0.007007007 1.7033186 1.6850171 1.6651613 1.7547451 1.6786374 1.7070525 1.6648883 1.7548273 1.6944575 1.6619377 1.6788039 1.6719127 1.7896427 1.6935964 1.6816809 1.7029107 1.6930315 1.6700115 1.7931159 1.6895652 1.6700085 1.7937083 1.6651628 1.6864383 1.7567244 1.6951777 1.6864133 1.6745918 1.6935049 1.7900356 1.6759032 1.790137 1.6627827 1.6906546 1.7931709 1.6895717 1.7926913 1.6627907 1.7588524 1.6930623 1.7233136 1.6906224 1.694889 1.6749035 1.6844525 1.792189 1.6719395 1.722931 1.758757 1.7073766
0.008008008 1.7861454 1.7652684 1.7426442 1.8447195 1.7580036 1.7903721 1.7423316 1.8448242 1.776023 1.7389768 1.758208 1.7503399 1.8843714 1.7750406 1.7614635 1.7856245 1.7744079 1.7481767 1.8884987 1.7704504 1.7481729 1.8891431 1.7426461 1.7668936 1.8469193 1.7768439 1.7668618 1.7533897 1.7749612 1.8848733 1.7549034 1.8850024 1.7399383 1.7717246 1.8884565 1.7704588 1.8879571 1.7399485 1.849393 1.774396 1.8088752 1.7716597 1.7765149 1.7537442 1.7646356 1.8873144 1.7503744 1.8084419 1.8492391 1.7907164
0.009009009 1.868306 1.8448657 1.8194903 1.9339716 1.8367224 1.8730168 1.8191382 1.934101 1.856926 1.8153836 1.8369666 1.8281254 1.9783256 1.8558217 1.8405945 1.8676611 1.855124 1.8257023 1.9831396 1.8506778 1.8256975 1.9838303 1.8194928 1.8466953 1.9363796 1.8578467 1.8466558 1.8315428 1.8557588 1.9789469 1.8332598 1.979107 1.8164604 1.8521417 1.9829794 1.8506883 1.98247 1.8164731 1.9392077 1.8550586 1.8937396 1.8520395 1.8574779 1.8319398 1.8441669 1.9816728 1.8281683 1.8932562 1.938986 1.8733761
0.01001001 1.9497992 1.9238085 1.8956995 2.0224986 1.9147935 1.9549857 1.8953077 2.0226545 1.9371656 1.8911573 1.9150786 1.9052689 2.071504 1.9359392 1.9190738 1.9490201 1.9351789 1.902588 2.077036 1.9302473 1.9025823 2.0777676 1.8957024 1.9258428 2.025103 1.9381855 1.9257951 1.9090506 1.9358964 2.0722551 1.910971 2.072449 1.8923485 1.931905 2.0767386 1.9302601 2.076228 1.892364 2.0282936 1.9350499 1.9779056 1.9317609 1.9377775 1.9094896 1.9230454 2.0752628 1.9053208 1.9773729 2.0279958 1.9553554
0.011011011 2.030624 2.0020964 1.9712712 2.1102977 1.9922165 2.0362785 1.9708396 2.110482 2.0167418 1.9662976 1.9925436 1.9817699 2.1639066 2.0153923 1.9969009 2.0297012 2.014572 1.9788334 2.1701846 2.0091584 1.9788266 2.1709523 1.9712745 2.0043354 2.1130886 2.01786 2.004279 1.9859127 2.0153728 2.1647968 1.9880364 2.1650264 1.9676024 2.0110137 2.1697323 2.0091734 2.1692283 1.9676208 2.1166487 2.0143697 2.061372 2.010824 2.0174134 1.9863935 2.0012708 2.1680837 1.9818316 2.060791 2.1162672 2.036654
0.012012012 2.1107793 2.079729 2.0462053 2.1973662 2.0689912 2.1168945 2.0457337 2.197581 2.095654 2.0408046 2.0693607 2.0576284 2.2555323 2.0941806 2.074076 2.1097045 2.0933022 2.0544384 2.2625835 2.087411 2.0544302 2.2633827 2.046209 2.082173 2.2003345 2.0968695 2.0821075 2.0621285 2.0941873 2.25657 2.0644546 2.2568383 2.0422218 2.089467 2.26196 2.0874286 2.2614694 2.0422435 2.2042706 2.0930178 2.1441383 2.0892282 2.096385 2.062651 2.078842 2.2601342 2.0577002 2.1435091 2.203799 2.1172714
0.013013013 2.1902645 2.156706 2.1205013 2.283702 2.145117 2.1968334 2.11999 2.283949 2.1739018 2.1146777 2.1455293 2.1328437 2.3463807 2.172304 2.1505983 2.1890295 2.1713693 2.1294024 2.35423 2.1650045 2.129393 2.3550563 2.1205056 2.1593554 2.2868392 2.1752143 2.15928 2.1376984 2.1723387 2.3475738 2.1402252 2.3478825 2.1162066 2.1672645 2.3534205 2.1650248 2.352949 2.1162314 2.291157 2.1709943 2.2262032 2.1669734 2.1746922 2.1382616 2.1557589 2.351414 2.1329265 2.2255268 2.2905893 2.197208
0.014014014 2.269079 2.2330275 2.1941595 2.3693027 2.2205944 2.2760944 2.1936083 2.3695831 2.2514853 2.1879168 2.2210488 2.2074163 2.4364512 2.2497616 2.2264683 2.267676 2.2487729 2.2037256 2.4451218 2.241939 2.2037148 2.4459715 2.1941643 2.2358823 2.3726017 2.2528937 2.235797 2.2126217 2.2498262 2.437807 2.2153473 2.438158 2.1895566 2.2444048 2.4441128 2.2419622 2.443665 2.1895847 2.3773065 2.248299 2.307566 2.2440593 2.2523346 2.2132258 2.232021 2.441922 2.2075105 2.306843 2.3766375 2.276463
0.015015015 2.3472216 2.3086927 2.2671795 2.4541664 2.2954226 2.354678 2.2665882 2.454482 2.3284042 2.2605221 2.295919 2.2813458 2.5257435 2.3265536 2.3016858 2.3456445 2.3255122 2.2774076 2.5352569 2.3182147 2.2773952 2.5361266 2.2671847 2.3117535 2.4576206 2.329908 2.3116577 2.2868984 2.3266492 2.5272686 2.28982 2.5276637 2.2622716 2.320888 2.534036 2.3182404 2.5336163 2.2623034 2.4627168 2.3249316 2.3882263 2.3204858 2.329312 2.287543 2.307628 2.5316575 2.2814517 2.3874571 2.4619422 2.355037
0.016016016 2.4246924 2.383702 2.3395612 2.5382912 2.369602 2.4325833 2.3389304 2.5386436 2.4046583 2.3324935 2.3701394 2.3546321 2.614257 2.4026794 2.376251 2.4229345 2.401587 2.3504488 2.624633 2.393831 2.3504348 2.6255198 2.3395672 2.386969 2.5418952 2.4062567 2.3868623 2.3605285 2.402807 2.6159575 2.3636432 2.616398 2.334352 2.3967133 2.6231892 2.3938599 2.6228018 2.3343873 2.5473871 2.4008927 2.4681833 2.3962526 2.4056249 2.3612134 2.382579 2.62062 2.3547502 2.4673684 2.546502 2.4329295
0.017017016 2.5014904 2.4580555 2.411305 2.6216755 2.4431326 2.5098102 2.410634 2.622066 2.4802477 2.403831 2.4437094 2.4272754 2.7019918 2.4781394 2.4501634 2.4995463 2.4769971 2.422849 2.7132487 2.4687886 2.4228332 2.7141497 2.4113116 2.461529 2.625424 2.48194 2.4614108 2.4335117 2.4782991 2.7038732 2.4368165 2.7043605 2.4057972 2.4718804 2.7115722 2.4688203 2.7112203 2.4058363 2.6313152 2.4761825 2.5474365 2.4713602 2.4812727 2.4342372 2.4568746 2.7088091 2.4274058 2.5465763 2.630317 2.510141
0.018018018 2.5776155 2.5317528 2.482411 2.704318 2.5160143 2.586359 2.4817 2.7047477 2.5551727 2.4745347 2.5166292 2.499276 2.7889476 2.5529332 2.5234237 2.5754802 2.5517426 2.494608 2.8011024 2.543087 2.4945908 2.802015 2.4824183 2.5354333 2.7082064 2.556958 2.5353034 2.5058486 2.5531251 2.7910142 2.5093389 2.7915497 2.476608 2.546389 2.799184 2.543122 2.798871 2.4766505 2.7145007 2.5508008 2.6259854 2.545808 2.5562556 2.506614 2.5305145 2.7962244 2.499419 2.6250806 2.7133853 2.586671
0.019019019 2.653067 2.6047943 2.5528789 2.7862172 2.5882473 2.6622293 2.552128 2.7866874 2.629433 2.5446048 2.5888984 2.5706334 2.875124 2.627061 2.5960321 2.6507363 2.6258228 2.5657263 2.888192 2.6167266 2.5657074 2.8891146 2.552887 2.608682 2.7902417 2.6313105 2.60854 2.5775392 2.6272845 2.8773804 2.5812106 2.877965 2.546784 2.6202393 2.8860242 2.616765 2.8857532 2.5468297 2.796943 2.6247478 2.70383 2.619597 2.6305737 2.5783443 2.6034987 2.8828652 2.5707896 2.7028806 2.795707 2.6625206
0.02002002 2.7278454 2.6771803 2.6227093 2.8673728 2.659832 2.7374215 2.6219187 2.8678834 2.7030287 2.6140418 2.6605172 2.6413486 2.9605212 2.7005224 2.6679885 2.7253146 2.6992383 2.636204 2.9745164 2.6897078 2.6361835 2.9754474 2.6227183 2.6812751 2.871529 2.704998 2.6811213 2.6485837 2.7007773 2.9629712 2.6524315 2.9636054 2.6163259 2.6934304 2.9720926 2.6897492 2.9718661 2.6163745 2.8786411 2.698024 2.7809699 2.6927264 2.7042274 2.6494281 2.675827 2.9687314 2.6415179 2.7799761 2.8772814 2.7376895
0.021021022 2.8019497 2.7489107 2.6919026 2.947784 2.7307682 2.8119352 2.691072 2.9483356 2.7759604 2.6828454 2.7314854 2.7114213 3.045139 2.773318 2.7392933 2.799216 2.7719889 2.7060413 3.0600743 2.7620304 2.7060194 3.0610125 2.6919122 2.7532134 2.9520686 2.7780206 2.753047 2.718982 2.773603 3.0477858 2.723001 3.0484707 2.6852336 2.7659626 3.0573885 2.7620754 3.0572093 2.685285 2.959595 2.7706296 2.8574047 2.765197 2.7772167 2.719866 2.7475 3.0538228 2.711604 2.8563673 2.9581077 2.812178
0.022022022 2.8753805 2.819986 2.760459 3.0274503 2.8010566 2.8857708 2.7595882 3.0280435 2.8482285 2.7510164 2.801803 2.780852 3.1289775 2.845448 2.809947 2.8724403 2.844075 2.7752388 3.144865 2.8336952 2.7752151 3.14581 2.7604692 2.8244967 3.0318592 2.8503783 2.8243177 2.788735 2.8457618 3.131824 2.7929196 3.1325603 2.7535079 2.837836 3.141912 2.8337436 3.1417823 2.7535622 3.0398037 2.8425653 2.9331348 2.837009 2.849542 2.7896578 2.8185177 3.1381395 2.7810488 2.9320538 3.0381858 2.8859863
0.023023022 2.9481378 2.8904068 2.8283787 3.1063716 2.8706975 2.9589288 2.8274682 3.1070068 2.9198327 2.818555 2.8714705 2.8496413 3.212037 2.9169126 2.87995 2.9449883 2.9154968 2.8437965 3.2288876 2.9047024 2.8437715 3.229839 2.82839 2.8951256 3.1109006 2.922072 2.8949335 2.8578424 2.9172535 3.2150857 2.8621871 3.2158735 2.8211486 2.9090507 3.2256627 2.9047542 3.2255845 2.8212059 3.1192675 2.9138312 3.00816 2.9081628 2.9212034 2.8588042 2.8888803 3.221681 2.849852 3.0070355 3.1175153 2.9591155
0.024024025 3.0202217 2.960173 2.8956623 3.1845474 2.9396913 3.0314093 2.894712 3.1852248 2.990774 2.8854618 2.940488 2.9177895 3.2943175 2.987712 2.949303 3.0168602 2.9862545 2.911715 3.312142 2.9750524 2.9116883 3.3130996 2.8956742 2.9651003 3.1891937 2.9931014 2.964895 2.9263053 2.988079 3.2975705 2.930804 3.2984104 2.8881567 2.9796069 3.3086407 2.9751077 3.3086162 2.888217 3.197986 2.984428 3.0824804 2.978659 2.9922016 2.9273057 2.9585884 3.3044477 2.9180145 3.081313 3.1960967 3.0315657
0.025025025 3.0916326 3.0292854 2.9623103 3.2619777 3.0080385 3.1032124 2.9613202 3.2626977 3.0610526 2.9517372 3.008856 2.985297 3.3758194 3.0578468 3.0180058 3.088057 3.0563488 2.9789948 3.3946276 3.0447457 2.9789667 3.395592 2.962323 3.0344214 3.2667382 3.0634675 3.0342028 2.9941237 3.058238 3.3792782 2.9987705 3.3801718 2.9545326 3.0495048 3.3908458 3.0448046 3.3908765 2.9545958 3.2759585 3.054356 3.1560967 3.0484977 3.0625367 2.9951627 3.027642 3.3864396 2.9855368 3.1548865 3.2739298 3.1033373
0.026026025 3.162371 3.0977445 3.0283234 3.3386621 3.0757396 3.174339 3.0272934 3.339425 3.1306689 3.0173817 3.076575 3.0521646 3.456543 3.1273177 3.0860596 3.1585789 3.1257799 3.0456364 3.4763448 3.1137831 3.0456069 3.4773154 3.0283368 3.1030893 3.3435347 3.1331704 3.1028574 3.0612986 3.1277313 3.4602096 3.0660872 3.4611576 3.0202765 3.1187449 3.4722786 3.1138453 3.4723656 3.0203433 3.353186 3.1236162 3.2290092 3.1176794 3.1322098 3.0623755 3.0960417 3.4676569 3.0524192 3.2277565 3.3510156 3.174431
0.027027028 3.232437 3.1655507 3.093702 3.4146008 3.1427953 3.2447894 3.0926325 3.4154074 3.1996238 3.0823958 3.1436453 3.1183927 3.5364885 3.1961248 3.153465 3.2284267 3.1945484 3.1116405 3.5572932 3.1821647 3.1116095 3.5582707 3.0937161 3.1711047 3.4195838 3.2022111 3.1708593 3.12783 3.196559 3.540365 3.1327543 3.5413682 3.0853896 3.1873276 3.5529397 3.1822307 3.5530837 3.0854597 3.4296677 3.192209 3.3012183 3.1862051 3.201221 3.128945 3.163788 3.5480998 3.118662 3.2999237 3.4273543 3.2448478
0.028028028 3.3018312 3.2327049 3.158447 3.489794 3.209206 3.3145645 3.157338 3.4906442 3.2679176 3.1467803 3.2100677 3.1839821 3.6156566 3.264269 3.2202225 3.2976015 3.2626545 3.1770077 3.6374729 3.2498918 3.176975 3.6384575 3.1584616 3.238468 3.4948862 3.27059 3.2382092 3.1937191 3.2647216 3.6197455 3.1987724 3.6208043 3.149872 3.2552536 3.6328294 3.2499614 3.6330307 3.1499457 3.505404 3.2601352 3.3727252 3.254075 3.2695713 3.194872 3.2308817 3.6277692 3.1842668 3.371389 3.5029466 3.3145883
0.029029028 3.3705544 3.2992074 3.222559 3.5642416 3.274973 3.3836648 3.2214103 3.5651362 3.3355513 3.210536 3.2758427 3.2489336 3.694048 3.3317516 3.2863328 3.3661034 3.3300996 3.2417386 3.716884 3.3169644 3.2417047 3.7178762 3.222574 3.30518 3.5694423 3.3383076 3.3049078 3.2589662 3.3322198 3.6983514 3.2641423 3.6994665 3.2137249 3.322523 3.7119489 3.3170378 3.7122068 3.2138023 3.5803952 3.3273954 3.4435303 3.3212903 3.337261 3.2601566 3.2973232 3.706666 3.2492335 3.4421525 3.5777934 3.383653
0.03003003 3.438607 3.3650594 3.2860386 3.637944 3.3400962 3.4520915 3.2848506 3.638883 3.4025254 3.2736638 3.340971 3.3132477 3.7716632 3.3985727 3.351797 3.4339337 3.3968837 3.3058343 3.7955267 3.3833838 3.3057985 3.7965271 3.2860541 3.3712418 3.6432528 3.4053652 3.370956 3.3235724 3.3990543 3.7761834 3.3288643 3.7773554 3.2769485 3.389137 3.7902987 3.383461 3.7906122 3.2770302 3.6546416 3.3939908 3.5136342 3.387851 3.4042912 3.3248 3.3631134 3.7847912 3.3135629 3.5122151 3.651895 3.452043
0.031031031 3.5059898 3.4302616 3.3488867 3.7109017 3.404577 3.5198448 3.3476596 3.7118857 3.4688408 3.336164 3.4054532 3.3769252 3.848504 3.4647331 3.4166157 3.5010931 3.4630077 3.3692951 3.8734014 3.4491508 3.369258 3.8744106 3.348903 3.4366539 3.7163188 3.4717631 3.4363542 3.3875382 3.4652255 3.8532426 3.3929396 3.8544717 3.339544 3.4550958 3.8678796 3.4492316 3.868248 3.3396304 3.7281437 3.4599218 3.5830383 3.4537585 3.4706624 3.3888032 3.4282527 3.8621457 3.3772562 3.581578 3.7252524 3.5197594
0.03203203 3.5727034 3.4948144 3.4111044 3.783115 3.4684162 3.5869262 3.409838 3.7841442 3.5344985 3.398038 3.4692903 3.4399674 3.9245715 3.5302343 3.48079 3.5675828 3.5284727 3.4321225 3.950508 3.514266 3.4320836 3.951527 3.4111211 3.501417 3.788641 3.5375023 3.5011036 3.4508648 3.530734 3.9295297 3.4563684 3.930816 3.4015124 3.5204003 3.9446926 3.5143507 3.9451144 3.4016032 3.800902 3.5251896 3.651743 3.5190136 3.5363755 3.4521668 3.492742 3.9387302 3.4403138 3.6502419 3.7978663 3.586803
0.033033032 3.6387486 3.5587194 3.4726925 3.8545842 3.5316145 3.6533363 3.471387 3.8556592 3.599499 3.4592862 3.532483 3.502375 3.999867 3.5950768 3.5443203 3.6334038 3.5932794 3.494317 4.026848 3.5787306 3.4942763 4.0278773 3.47271 3.565532 3.8602202 3.602584 3.5652053 3.5135527 3.595581 4.0050454 3.519152 4.0063896 3.4628544 3.5850513 4.0207386 3.578819 4.0212126 3.46295 3.872917 3.5897954 3.7197492 3.583617 3.6014316 3.5148916 3.5565827 4.014546 3.5027368 3.7182076 3.8697376 3.6531749
0.034034032 3.7041266 3.621977 3.5336518 3.9253106 3.5941734 3.719076 3.5323074 3.9264314 3.6638434 3.51991 3.5950322 3.5641487 4.0743914 3.6592617 3.6072083 3.6985571 3.6574287 3.5558796 4.1024203 3.6425452 3.5558372 4.1034613 3.53367 3.6290002 3.9310575 3.667009 3.62866 3.5756032 3.6597672 4.079791 3.581291 4.0811925 3.523571 3.6490498 4.0960183 3.6426377 4.0965433 3.5236716 3.9441898 3.6537397 3.7870584 3.6475697 3.6658316 3.576979 3.619775 4.089594 3.5645263 3.785476 3.9408677 3.7188761
0.035035037 3.768838 3.6845887 3.5939837 3.9952946 3.6560934 3.7841465 3.5926003 3.9964614 3.727533 3.5799103 3.656939 3.62529 4.148146 3.7227898 3.6694546 3.7630436 3.7209215 3.6168115 4.177227 3.7057114 3.6167672 4.178281 3.5940022 3.6918223 4.0011535 3.7307785 3.6914687 3.6370173 3.7232933 4.1537676 3.6427863 4.1552267 3.5836632 3.7123964 4.170533 3.7058074 4.1711082 3.583769 4.014722 3.7170238 3.853671 3.7108727 3.7295763 3.6384296 3.6823204 4.1638756 3.625683 3.8520484 4.011257 3.783908
0.036036037 3.8328836 3.746555 3.653689 4.0645375 3.7173758 3.8485491 3.6522667 4.06575 3.790569 3.6392882 3.7182045 3.6857996 4.2211328 3.7856627 3.7310605 3.826865 3.783759 3.6771135 4.2512684 3.76823 3.6770673 4.2523355 3.6537082 3.7539997 4.07051 3.7938936 3.7536325 3.6977959 3.7861607 4.226976 3.7036393 4.2284927 3.6431322 3.7750924 4.244284 3.7683296 4.244908 3.6432436 4.0845137 3.7796493 3.9195888 3.7735271 3.7926674 3.699245 3.7442198 4.237392 3.6862082 3.9179258 4.0809073 3.8482711
0.037037037 3.8962648 3.8078775 3.712769 4.133041 3.7780216 3.9122846 3.7113078 4.134299 3.852952 3.6980448 3.7788293 3.7456787 4.2933526 3.847881 3.7920268 3.8900223 3.8459427 3.736787 4.324545 3.8301017 3.7367387 4.325627 3.7127888 3.8155336 4.1391277 3.8563554 3.8151526 3.75794 3.84837 4.2994175 3.7638507 4.3009915 3.701979 3.8371387 4.3172727 3.8302054 4.317943 3.702096 4.1535673 3.8416166 3.9848125 3.835534 3.8551052 3.7594256 3.8054745 4.310144 3.7461028 3.9831092 4.149819 3.911967
0.038038038 3.9589825 3.8685575 3.7712245 4.2008057 3.838032 3.9753544 3.7697248 4.202109 3.9146836 3.7561812 3.838815 3.8049285 4.3648067 3.9094465 3.8523552 3.9525166 3.9074733 3.795833 4.397058 3.8913283 3.7957826 4.3981566 3.771245 3.8764248 4.207008 3.9181652 3.8760304 3.8174515 3.9099226 4.3710933 3.8234217 4.3727245 3.7602046 3.8985362 4.3894997 3.8914356 4.390216 3.7603273 4.221884 3.9029276 4.049343 3.8968945 3.9168916 3.8189733 3.8660858 4.3821335 3.8053682 4.0476003 4.217994 3.9749968
0.039039038 4.021038 3.9285958 3.8290572 4.2678337 3.8974082 4.03776 3.827519 4.2691813 3.9757648 3.813699 3.8981624 3.8635504 4.4354973 3.97036 3.9120464 4.0143495 3.9683526 3.8542528 4.468808 3.9519107 3.8542 4.469925 3.8290784 3.9366746 4.274152 3.9793243 3.9362667 3.8763309 3.9708195 4.4420047 3.8823538 4.443693 3.8178105 3.9592865 4.4609666 3.9520218 4.4617267 3.817939 4.2894645 3.9635835 4.113183 3.95761 3.9780273 3.8778887 3.9260547 4.4533615 3.8640053 4.1113997 4.2854333 4.0373616
0.04004004 4.0824327 3.9879937 3.8862681 4.334126 3.9561517 4.0995016 3.8846912 4.335518 4.036197 3.8705993 3.956873 3.9215453 4.505425 4.030623 3.9711022 4.0755224 4.028581 3.9120476 4.5397973 4.0118504 3.9119925 4.5409346 3.8862898 3.9962842 4.340561 4.039834 3.995863 3.9345798 4.031062 4.512153 3.9406478 4.513898 3.8747978 4.0193906 4.5316744 4.0119653 4.5324774 3.8749323 4.3563104 4.023586 4.176332 4.0176816 4.0385137 3.9361734 3.9853826 4.52383 3.9220157 4.174509 4.352138 4.0990634
0.041041043 4.1431675 4.0467525 3.9428587 4.3996844 4.0142636 4.160582 3.9412434 4.4011207 4.0959816 3.9268832 4.0149484 3.9789145 4.5745926 4.0902367 4.0295234 4.1360364 4.0881615 3.9692187 4.6100264 4.0711484 3.9691615 4.6111856 3.942881 4.0552554 4.4062366 4.099695 4.0548205 3.9921992 4.090652 4.58154 3.9983053 4.583341 3.931168 4.0788503 4.601625 4.0712667 4.602469 3.9313085 4.4224234 4.082936 4.238793 4.0771103 4.0983524 3.9938288 4.0440707 4.593539 3.9794004 4.23693 4.41811 4.160103
0.042042043 4.203244 4.104874 3.9988303 4.4645104 4.0717454 4.2210016 3.9971764 4.46599 4.1551194 3.9825523 4.072389 4.03566 4.6430006 4.1492023 4.0873117 4.1958923 4.147094 4.0257673 4.6794972 4.129806 4.025708 4.6806808 3.998853 4.113589 4.4711804 4.15891 4.1131406 4.049191 4.149591 4.650167 4.055328 4.6520233 3.9869223 4.137666 4.6708198 4.129928 4.6717033 3.987069 4.487805 4.1416354 4.300566 4.135898 4.157544 4.050856 4.102121 4.6624923 4.0361605 4.298663 4.4833503 4.2204823
0.043043043 4.262665 4.162359 4.054184 4.5286055 4.128598 4.280762 4.052492 4.530129 4.2136126 4.0376077 4.1291976 4.091782 4.7106514 4.207522 4.144469 4.255093 4.20538 4.081695 4.7482114 4.187825 4.081634 4.7494206 4.0542073 4.1712866 4.535394 4.217479 4.170825 4.105556 4.2078795 4.7180347 4.111717 4.719947 4.0420623 4.19584 4.73926 4.187951 4.7401814 4.0422144 4.5524564 4.199686 4.361654 4.1940465 4.216091 4.1072564 4.1595335 4.7306895 4.092298 4.359711 4.5478606 4.2802024
0.044044044 4.3214297 4.2192097 4.1089215 4.5919714 4.1848235 4.339865 4.1071916 4.593538 4.2714624 4.0920515 4.185375 4.1472836 4.777547 4.2651963 4.2009954 4.3136387 4.263022 4.137004 4.81617 4.2452073 4.1369405 4.817407 4.1089454 4.228349 4.5988793 4.275405 4.2278748 4.161296 4.2655196 4.7851458 4.1674743 4.787113 4.0965896 4.253373 4.8069477 4.2453365 4.8079047 4.0967474 4.6163797 4.2570896 4.4220576 4.251556 4.2739944 4.1630316 4.216311 4.7981334 4.1478143 4.4200754 4.611643 4.339266
0.045045044 4.379541 4.2754264 4.1630445 4.6546097 4.240423 4.398312 4.161277 4.6562195 4.32867 4.1458845 4.240923 4.202165 4.843688 4.3222275 4.2568936 4.3715324 4.3200207 4.1916943 4.883375 4.301953 4.191629 4.884642 4.1630683 4.284779 4.6616383 4.332688 4.2842913 4.216412 4.322513 4.8515015 4.2226005 4.853524 4.150505 4.3102674 4.873884 4.302086 4.8748755 4.150668 4.6795764 4.313847 4.4817786 4.3084292 4.3312554 4.218183 4.2724547 4.8648252 4.20271 4.4797573 4.6747 4.397673
0.046046045 4.4370003 4.331012 4.2165537 4.716522 4.2953987 4.4561043 4.2147484 4.718175 4.3852367 4.1991086 4.2958426 4.2564282 4.9090776 4.378617 4.3121643 4.428775 4.376378 4.245768 4.9498286 4.3580647 4.2457013 4.951127 4.2165785 4.3405776 4.723673 4.3893304 4.3400764 4.2709064 4.378861 4.9171042 4.2770987 4.919182 4.2038107 4.366524 4.940071 4.358201 4.941095 4.203979 4.742048 4.369961 4.5408196 4.364667 4.3878756 4.272712 4.327966 4.930767 4.256988 4.5387588 4.737032 4.455426
0.04704705 4.493809 4.3859673 4.2694516 4.777711 4.3497515 4.513244 4.267609 4.7794065 4.441165 4.2517247 4.3501363 4.310075 4.973717 4.434366 4.3668103 4.4853683 4.432096 4.2992277 5.015532 4.4135437 4.2991586 5.016864 4.269477 4.3957458 4.7849846 4.445334 4.3952317 4.32478 4.4345655 4.981955 4.330969 4.9840884 4.256508 4.422145 5.0055103 4.413684 5.0065646 4.2566814 4.8037963 4.425432 4.5991817 4.4202714 4.4438567 4.3266206 4.3828464 4.99596 4.310649 4.5970817 4.798642 4.512527
0.04804805 4.549969 4.440294 4.3217397 4.8381777 4.403483 4.5697327 4.31986 4.8399153 4.496456 4.3037353 4.403805 4.3631063 5.0376086 4.489477 4.4208317 4.541314 4.4871755 4.3520737 5.080487 4.4683914 4.3520026 5.0818543 4.321765 4.450286 4.8455763 4.5007 4.449759 4.378035 4.489628 5.046057 4.384214 5.048246 4.308598 4.477131 5.0702047 4.4685354 5.0712867 4.308777 4.8648233 4.4802637 4.6568675 4.4752436 4.4992003 4.37991 4.4370975 5.060407 4.363695 4.6547284 4.859533 4.5689774
0.04904905 4.6054826 4.4939933 4.373419 4.897924 4.456595 4.625572 4.3715024 4.899704 4.551111 4.3551416 4.45685 4.4155245 5.1007543 4.543952 4.4742312 4.5966144 4.541619 4.404308 5.1446953 4.52261 4.4042354 5.1461 4.3734446 4.504199 4.90545 4.55543 4.5036597 4.4306726 4.54405 5.1094117 4.4368353 5.111656 4.3600836 4.5314846 5.1341553 4.5227575 5.1352625 4.360267 4.925131 4.5344563 4.713878 4.5295854 4.5539083 4.432582 4.4907217 5.1241093 4.4161277 4.7117004 4.919705 4.6247787
0.05005005 4.6603503 4.547068 4.424492 4.956952 4.509089 4.6807637 4.4225383 4.9587746 4.605133 4.405946 4.509274 4.467331 5.1631556 4.5977917 4.5270104 4.651271 4.595427 4.4559326 5.208159 4.576201 4.455858 5.2096033 4.424517 4.5574875 4.9646077 4.609526 4.5569353 4.4826946 4.597834 5.172022 4.4888344 5.174321 4.4109654 4.585207 5.1973653 4.576352 5.1984944 4.4111533 4.9847207 4.5880117 4.770216 4.5832987 4.607982 4.484638 4.54372 5.187069 4.4679484 4.768 4.9791617 4.6799335
0.05105105 4.714575 4.5995193 4.4749594 5.015264 4.5609674 4.7353106 4.4729695 5.0171285 4.658522 4.4561486 4.5610785 4.5185275 5.2248154 4.6509986 4.5791707 4.705285 4.648603 4.5069494 5.27088 4.629166 4.506873 5.2723656 4.474985 4.6101527 5.0230513 4.66299 4.609588 4.534103 4.6509814 5.233889 4.5402136 5.2362432 4.4612455 4.6383 5.2598357 4.629321 5.2609844 4.4614377 5.0435953 4.640933 4.8258834 4.636385 4.6614237 4.5360804 4.5960937 5.249289 4.5191593 4.823629 5.0379047 4.7344427
0.05205205 4.7681575 4.6513486 4.524824 5.072862 4.612232 4.789213 4.5227976 5.0747685 4.7112813 4.5057526 4.6122656 4.569116 5.285735 4.7035747 4.6307144 4.75866 4.7011476 4.557359 5.3328605 4.681507 4.5572815 5.334389 4.52485 4.662196 5.0807834 4.7158237 4.6616197 4.584899 4.7034936 5.2950163 4.5909743 5.297425 4.5109253 4.690766 5.3215694 4.681666 5.322735 4.511122 5.101756 4.693221 4.880882 4.688846 4.714235 4.5869107 4.6478457 5.310771 4.569762 4.878589 5.095936 4.7883086
0.05305305 4.8211 4.7025585 4.5740876 5.129748 4.6628838 4.8424745 4.5720243 5.1316957 4.7634115 4.5547595 4.662836 4.6190977 5.3459177 4.755522 4.681643 4.8113966 4.753063 4.607165 5.3941026 4.733226 4.6070857 5.3956766 4.5741134 4.71362 5.137806 4.7680287 4.713032 4.635085 4.755373 5.355405 4.6411185 5.357868 4.5600076 4.7426057 5.382569 4.7333884 5.383748 4.560208 5.1592054 4.744878 4.935214 4.740684 4.766417 4.6371307 4.6989775 5.371517 4.6197586 4.932883 5.1532583 4.841533
0.054054055 4.873406 4.7531505 4.622751 5.1859236 4.7129254 4.895096 4.620652 5.1879134 4.8149157 4.6031704 4.712793 4.6684756 5.4053655 4.806842 4.7319584 4.8634973 4.804352 4.656368 5.4546075 4.7843246 4.6562867 5.456229 4.6227775 4.7644267 5.1941214 4.8196073 4.7638264 4.6846633 4.8066216 5.415058 4.690648 5.4175754 4.608493 4.7938223 5.442836 4.78449 5.4440265 4.608697 5.215946 4.795906 4.9888816 4.7919006 4.817973 4.6867423 4.7494907 5.431531 4.6691504 4.9865127 5.2098737 4.8941183
0.055055056 4.925075 4.803127 4.670818 5.241392 4.7623587 4.94708 4.668682 5.243423 4.865795 4.650988 4.762138 4.7172503 5.4640803 4.8575373 4.781663 4.914964 4.855015 4.7049704 5.5143785 4.8348045 4.7048874 5.5160494 4.6708436 4.8146176 5.249732 4.870561 4.8140054 4.733635 4.8572407 5.4739776 4.739565 5.476548 4.656384 4.8444166 5.5023727 4.834974 5.503572 4.6565905 5.2719803 4.8463073 5.0418873 4.842498 4.8689046 4.7357473 4.799388 5.4908133 4.7179394 5.0394797 5.2657847 4.9460664
0.056056056 4.976111 4.852489 4.7182884 5.2961555 4.811185 4.9984283 4.716117 5.2982273 4.9160514 4.6982145 4.810872 4.7654247 5.522065 4.907609 4.8307576 4.965799 4.905055 4.7529736 5.5734167 4.8846684 4.752889 5.575139 4.7183146 4.8641944 5.3046403 4.9208922 4.8635707 4.782002 4.907233 5.5321665 4.7878714 5.53479 4.703683 4.894391 5.5611825 4.884841 5.5623875 4.7038913 5.3273106 4.8960834 5.0942326 4.892477 4.919213 4.7841477 4.8486705 5.549368 4.7661276 5.0917873 5.3209934 4.9973793
0.057057057 5.0265145 4.9012394 4.7651653 5.3502164 4.8594065 5.0491433 4.762958 5.3523283 4.9656878 4.7448506 4.858999 4.813 5.579323 4.9570603 4.8792453 5.016004 4.954474 4.80038 5.6317253 4.9339175 4.8002934 5.633501 4.7651916 4.91316 5.358849 4.9706025 4.9125247 4.8297668 4.9566007 5.5896263 4.8355694 5.592303 4.7503905 4.943748 5.619267 4.9340935 5.620475 4.750601 5.381939 4.945237 5.1459203 4.941841 4.9689007 4.831946 4.897341 5.6071963 4.813717 5.143437 5.375502 5.048059
0.058058057 5.0762887 4.94938 4.811451 5.403578 4.907026 5.0992274 4.809208 5.405729 5.014705 4.7908993 4.906519 4.8599787 5.6358557 5.0058928 4.927128 5.065582 5.0032744 4.847192 5.6893063 4.9825544 4.8471036 5.691138 4.811477 4.9615154 5.4123597 5.0196943 4.960869 4.876931 5.0053453 5.6463604 4.882661 5.649089 4.79651 4.9924893 5.6766286 4.9827337 5.677837 4.796722 5.4358687 4.99377 5.196953 4.9905915 5.0179696 4.8791437 4.945401 5.664302 4.8607097 5.1944313 5.429313 5.0981073
0.059059057 5.1254354 4.9969125 4.8571467 5.4562416 4.9540443 5.148682 4.854868 5.4584317 5.0631065 4.836362 4.9534354 4.906363 5.6916666 5.0541086 4.974407 5.1145334 5.051458 4.89341 5.746162 5.030581 4.8933206 5.7480516 4.857173 5.009263 5.4651756 5.06817 5.0086055 4.9234977 5.053469 5.702371 4.9291477 5.705151 4.842043 5.040617 5.73327 5.0307636 5.7344766 4.8422565 5.489102 5.0416846 5.2473316 5.03873 5.0664225 4.9257426 4.9928536 5.7206864 4.9071074 5.2447724 5.48243 5.147527
0.06006006 5.173957 5.0438395 4.9022546 5.508211 5.000465 5.19751 4.8999405 5.51044 5.1108937 4.8812413 4.9997497 4.952154 5.7467585 5.10171 5.0210853 5.1628623 5.099027 4.9390383 5.802295 5.077999 4.9389467 5.804245 4.9022813 5.0564055 5.517299 5.116032 5.0557365 4.9694676 5.100975 5.7576604 4.975033 5.760492 4.886991 5.088133 5.7891936 5.078185 5.7903957 4.8872066 5.541641 5.088983 5.29706 5.08626 5.11426 4.9717455 5.0397 5.776353 4.952913 5.294463 5.534854 5.1963205
0.061061062 5.221855 5.090163 4.9467773 5.5594893 5.0462885 5.2457128 4.9444275 5.5617557 5.1580687 4.925539 5.0454645 4.9973555 5.8011336 5.148699 5.0671644 5.2105703 5.145984 4.9840775 5.8577085 5.124811 4.983984 5.859721 4.9468045 5.102945 5.5687327 5.163282 5.1022644 5.0148435 5.1478643 5.8122315 5.020318 5.815113 4.9313564 5.1350403 5.8444023 5.125 5.8455973 4.931574 5.593489 5.135668 5.34614 5.133182 5.161486 5.0171537 5.0859427 5.8313036 4.998127 5.343505 5.5865884 5.2444897
0.062062062 5.269133 5.1358852 4.990717 5.610078 5.0915184 5.2932935 4.988332 5.6123815 5.2046337 4.969258 5.090582 5.041968 5.8547945 5.195078 5.1126466 5.2576594 5.192331 5.0285306 5.9124045 5.1710196 5.0284348 5.914482 4.990744 5.1488824 5.619479 5.2099223 5.1481915 5.0596275 5.19414 5.8660874 5.0650053 5.8690186 4.9751415 5.18134 5.8988986 5.1712117 5.900084 4.9753613 5.644649 5.1817403 5.3945737 5.179499 5.2081017 5.06197 5.131584 5.8855414 5.042753 5.3919015 5.6376357 5.2920365
0.06306306 5.3157926 5.181008 5.0340753 5.659981 5.136156 5.3402543 5.031655 5.662321 5.2505913 5.012399 5.135104 5.0859942 5.907745 5.240849 5.1575346 5.304132 5.2380705 5.072399 5.966387 5.216626 5.072301 5.968531 5.0341024 5.1942215 5.669541 5.2559557 5.193519 5.1038213 5.2398047 5.91923 5.1090975 5.9222097 5.0183487 5.227036 5.952685 5.2168207 5.9538584 5.018571 5.695123 5.227204 5.442364 5.225213 5.2541094 5.106197 5.176626 5.9390693 5.086793 5.4396544 5.687998 5.3389635
0.06406406 5.361836 5.2255335 5.0768547 5.7092 5.1802044 5.3865976 5.0743995 5.7115765 5.2959437 5.054966 5.1790338 5.1294365 5.9599867 5.286015 5.20183 5.349991 5.283205 5.115686 6.0196567 5.261633 5.115585 6.0218706 5.076882 5.2389636 5.71892 5.301384 5.2382507 5.147428 5.28486 5.971662 5.152597 5.9746904 5.06098 5.272129 6.005764 5.261831 6.0069227 5.0612044 5.744914 5.2720604 5.489514 5.2703266 5.2995114 5.1498356 5.2210717 5.99189 5.1302485 5.4867663 5.7376785 5.385273
0.06506506 5.407266 5.269465 5.119057 5.7577386 5.223665 5.4323254 5.116567 5.760151 5.340693 5.09696 5.222373 5.172297 6.0115232 5.330578 5.245535 5.395238 5.3277364 5.158393 6.0722184 5.3060427 5.158289 6.0745034 5.1190844 5.2831116 5.767621 5.3462095 5.2823877 5.190449 5.329309 6.0233865 5.195506 6.026463 5.1030374 5.3166223 6.0581384 5.3062434 6.059281 5.103265 5.794025 5.316313 5.536025 5.3148417 5.3443103 5.1928887 5.264923 6.0440054 5.1731224 5.53324 5.78668 5.4309673
0.066066064 5.4520855 5.3128037 5.1606855 5.805599 5.266541 5.47744 5.158161 5.8080473 5.3848414 5.1383843 5.2651243 5.214578 6.0623574 5.3745403 5.2886524 5.439876 5.3716674 5.2005224 6.124074 5.349858 5.200415 6.126433 5.1607127 5.3266673 5.8156447 5.390435 5.325933 5.2328877 5.3731537 6.0744066 5.2378273 6.07753 5.1445236 5.3605175 6.1098113 5.350061 6.1109343 5.144754 5.8424582 5.3599625 5.5819 5.358761 5.388508 5.235359 5.308182 6.0954194 5.2154164 5.5790772 5.8350053 5.476049
0.067067064 5.496296 5.3555527 5.201741 5.852785 5.3088336 5.5219445 5.199183 5.8552685 5.4283915 5.17924 5.30729 5.2562823 6.1124916 5.4179044 5.3311844 5.483907 5.4150004 5.242077 6.1752267 5.3930798 5.2419662 6.177661 5.201769 5.3696327 5.8629956 5.434063 5.3688884 5.2747455 5.416397 6.124725 5.2795625 6.127894 5.1854405 5.403818 6.1607857 5.393286 6.161886 5.185674 5.890217 5.4030128 5.6271424 5.4020863 5.432107 5.2772484 5.350851 6.1461344 5.257133 5.624282 5.8826566 5.5205207
0.068068065 5.539901 5.3977137 5.2422276 5.899299 5.3505464 5.5658407 5.2396355 5.9018173 5.4713454 5.2195306 5.348872 5.2974114 6.1619296 5.4606724 5.3731337 5.527334 5.457738 5.2830586 6.225679 5.435712 5.2829447 6.228191 5.242255 5.412011 5.9096756 5.4770956 5.411257 5.316025 5.4590416 6.174344 5.320715 6.177559 5.225791 5.446525 6.2110634 5.435921 6.21214 5.226028 5.9373035 5.445466 5.671754 5.444821 5.47511 5.318559 5.392933 6.1961527 5.2982745 5.668856 5.9296374 5.5643845
0.06906907 5.582902 5.4392896 5.2821465 5.9451447 5.391681 5.609132 5.279521 5.9476967 5.513706 5.259258 5.389874 5.337969 6.2106743 5.5028477 5.4145017 5.57016 5.499882 5.3234696 6.275434 5.4777565 5.323353 6.278026 5.282174 5.453805 5.9556885 5.519535 5.4530406 5.356728 5.501089 6.223267 5.361287 6.2265277 5.2655773 5.488642 6.2606483 5.4779687 6.2616982 5.265818 5.9837217 5.4873238 5.715738 5.4869666 5.517519 5.3592944 5.4344296 6.245478 5.3388433 5.712803 5.9759507 5.607644
0.07007007 5.625303 5.480283 5.3215 5.9903235 5.4322405 5.65182 5.3188415 5.99291 5.5554757 5.2984242 5.430298 5.377956 6.258728 5.544432 5.4552913 5.612386 5.541436 5.363313 6.3244953 5.5192156 5.3631926 6.327169 5.321528 5.4950156 6.001037 5.5613847 5.4942417 5.3968577 5.542543 6.271497 5.401281 6.274803 5.3048015 5.5301714 6.309543 5.519431 6.310564 5.305046 6.029474 5.5285892 5.7590966 5.5285263 5.5593367 5.399455 5.475344 6.294113 5.378842 5.756125 6.0216002 5.650301
0.07107107 5.6671047 5.5206957 5.360291 6.0348396 5.4722266 5.693908 5.3575997 6.0374594 5.596657 5.3370323 5.4701457 5.417376 6.3060946 5.5854278 5.4955053 5.654016 5.582402 5.4025908 6.3728647 5.560092 5.4024673 6.3756227 5.360319 5.5356464 6.045725 5.6026464 5.534863 5.4364166 5.5834055 6.319037 5.440699 6.3223886 5.3434663 5.571115 6.3577504 5.560311 6.35874 5.3437147 6.074563 5.569265 5.801833 5.569502 5.6005654 5.439045 5.515679 6.342061 5.4182725 5.7988253 6.066588 5.692359
0.072072074 5.7083116 5.5605307 5.398522 6.0786963 5.511642 5.7353983 5.395798 6.081349 5.637252 5.3750844 5.5094204 5.456231 6.3527765 5.6258383 5.535146 5.6950517 5.6227827 5.4413056 6.4205465 5.6003885 5.441179 6.4233904 5.39855 5.5757 6.0897546 5.6433225 5.5749073 5.4754066 5.6236796 6.36589 5.4795446 6.369287 5.381574 5.611476 6.405273 5.6006103 6.406229 5.3818264 6.1189923 5.609353 5.843951 5.6098967 5.641208 5.478066 5.555436 6.3893247 5.457138 5.840906 6.1109176 5.7338195
0.073073074 5.7489247 5.59979 5.4361954 6.1218953 5.55049 5.7762933 5.433439 6.124581 5.6772633 5.412583 5.548125 5.4945235 6.398777 5.665666 5.5742164 5.735495 5.6625805 5.47946 6.467543 5.640107 5.47933 6.4704747 5.436223 5.615178 6.1331296 5.683416 5.6143765 5.5138307 5.6633673 6.4120603 5.51782 6.4155025 5.4191275 5.6512566 6.452115 5.6403317 6.4530344 5.419384 6.162765 5.6488576 5.8854527 5.649713 5.681267 5.516521 5.5946183 6.435907 5.495441 5.8823714 6.154592 5.7746863
0.074074075 5.788948 5.6384773 5.4733133 6.164441 5.588772 5.8165956 5.470525 6.167159 5.716694 5.44953 5.586261 5.532256 6.4440994 5.7049136 5.612718 5.7753496 5.7017984 5.5170555 6.5138574 5.6792507 5.5169234 6.516879 5.4733405 5.6540837 6.175853 5.7229295 5.653274 5.551691 5.7024717 6.45755 5.5555277 6.461037 5.4561286 5.6904597 6.498279 5.6794786 6.4991593 5.4563894 6.2058835 5.6877804 5.926341 5.6889534 5.7207446 5.554412 5.633229 6.4818115 5.5331836 5.9232235 6.197615 5.8149614
0.075075075 5.828384 5.6765947 5.509879 6.206336 5.626491 5.856309 5.5070586 6.2090864 5.755546 5.485929 5.6238317 5.569432 6.488747 5.7435837 5.650655 5.814618 5.7404385 5.554096 6.559493 5.7178216 5.5539618 6.562607 5.509906 5.6924195 6.2179275 5.7618656 5.6916013 5.5889907 5.740995 6.502363 5.5926704 6.5058947 5.4925804 5.729088 6.543769 5.718053 6.5446067 5.4928455 6.248351 5.726125 5.966619 5.7276196 5.759644 5.5917416 5.6712694 6.5270405 5.570369 5.9634657 6.2399893 5.8546486
0.076076075 5.8672347 5.7141447 5.545895 6.247584 5.66365 5.8954353 5.5430427 6.2503657 5.793823 5.521782 5.6608396 5.6060524 6.532723 5.7816787 5.6880283 5.8533034 5.7785044 5.590584 6.6044526 5.755823 5.590447 6.6076603 5.545921 5.730188 6.2593575 5.800227 5.729362 5.6257324 5.7789407 6.546503 5.6292505 6.550079 5.528485 5.7671432 6.588587 5.7560573 6.5893803 5.5287547 6.290171 5.7638936 6.00629 5.7657156 5.7979674 5.6285124 5.708743 6.571598 5.6069994 6.003101 6.2817183 5.893749
0.077077076 5.9055033 5.7511296 5.581363 6.288187 5.700251 5.933978 5.5784793 6.291001 5.8315263 5.5570917 5.6972876 5.642121 6.5760303 5.8192024 5.7248416 5.8914084 5.815998 5.6265206 6.6487403 5.7932577 5.626382 6.6520433 5.5813885 5.767392 6.300145 5.8380165 5.766558 5.661918 5.8163114 6.589973 5.6652713 6.593592 5.563845 5.8046293 6.632737 5.793494 6.633483 5.5641193 6.3313465 5.80109 6.0453563 5.8032436 5.8357177 5.664728 5.7456527 6.6154866 5.6430774 6.0421314 6.322805 5.932267
0.078078076 5.943193 5.787553 5.616287 6.3281493 5.7362976 5.9719396 5.6133714 6.330994 5.86866 5.5918603 5.7331786 5.6776395 6.6186724 5.856157 5.761097 5.9289365 5.8529224 5.66191 6.692358 5.8301272 5.6617694 6.6957593 5.616311 5.804034 6.3402944 5.875236 5.8031926 5.697551 5.8531094 6.632776 5.7007356 6.636439 5.5986633 5.8415484 6.6762233 5.830367 6.676918 5.5989423 6.371881 5.8377156 6.083822 5.8402057 5.8728976 5.7003903 5.7820005 6.65871 5.678606 6.080561 6.3632526 5.970205
0.07907908 5.980306 5.823417 5.6506686 6.3674736 5.7717915 6.009323 5.6477213 6.37035 5.9052253 5.6260905 5.7685146 5.712611 6.6606526 5.892545 5.7967973 5.96589 5.8892803 5.6967545 6.73531 5.8664355 5.6966124 6.738811 5.650692 5.8401175 6.3798084 5.9118896 5.839268 5.732633 5.889338 6.674916 5.7356453 6.6786213 5.6329427 5.877903 6.7190475 5.8666778 6.71969 5.633226 6.4117775 5.873775 6.121689 5.8766055 5.9095106 5.735502 5.81779 6.701272 5.7135873 6.118393 6.4030647 6.007565
0.08008008 6.016845 5.8587246 5.6845107 6.4061637 5.8067355 6.0461316 5.681532 6.4090705 5.941226 5.6597857 5.803299 5.747039 6.701974 5.92837 5.831946 6.0022717 5.9250746 5.7310567 6.7775993 5.9021845 5.7309127 6.781202 5.6845336 5.8756447 6.4186907 5.9479795 5.874788 5.767168 5.9249997 6.7163954 5.7700043 6.720144 5.666685 5.9136963 6.7612143 5.9024296 6.761801 5.666973 6.4510393 5.90927 6.158961 5.9124446 5.945558 5.7700663 5.853023 6.7431755 5.7480245 6.155629 6.4422445 6.0443506
0.08108108 6.052814 5.893478 5.7178164 6.444223 5.8411326 6.082368 5.714806 6.44716 5.9766645 5.692948 5.837534 5.7809253 6.7426405 5.9636345 5.8665447 6.0380855 5.9603076 5.7648187 6.819229 5.9373775 5.7646737 6.822935 5.7178383 5.910618 6.456944 5.983508 5.909754 5.8011584 5.960098 6.757219 5.8038144 6.761009 5.699894 5.948931 6.8027263 5.937625 6.803255 5.7001863 6.4896703 5.9442034 6.195641 5.9477267 5.981044 5.8040853 5.887703 6.7844243 5.7819204 6.192274 6.480796 6.080565
0.082082085 6.088215 5.927681 5.750588 6.481654 5.874986 6.118035 5.7475467 6.4846206 6.011544 5.7255797 5.871223 5.8142724 6.7826552 5.998341 5.9005966 6.0733337 5.994983 5.7980437 6.860203 5.972017 5.797898 6.864014 5.750609 5.9450407 6.494572 6.0184784 5.9441686 5.834606 5.9946346 6.7973895 5.837079 6.8012214 5.732571 5.9836106 6.8435874 5.972267 6.8440557 5.732868 6.5276737 5.978579 6.2317324 5.9824543 6.01597 5.837562 5.921833 6.825022 5.8152776 6.22833 6.518721 6.1162105
0.083083086 6.1230507 5.961335 5.7828283 6.5184617 5.9082975 6.153136 5.7797556 6.5214567 6.0458674 5.757684 5.9043684 5.8470836 6.822021 6.032493 5.934105 6.1080194 6.0291033 5.8307347 6.900524 6.0061054 5.8305883 6.9044423 5.7828484 5.978915 6.5315785 6.0528936 5.978036 5.867515 6.0286136 6.8369102 5.8698006 6.840783 5.76472 6.0177374 6.883801 6.006358 6.884206 5.765022 6.565053 6.012399 6.2672377 6.01663 6.05034 5.870499 5.9554152 6.864972 5.8480983 6.2638 6.556024 6.15129
0.084084086 6.157325 5.9944444 5.81454 6.5546484 5.9410706 6.187673 5.811436 6.5576725 6.079637 5.789264 5.936973 5.8793616 6.860742 6.066093 5.967072 6.1421456 6.0626717 5.8628945 6.9401956 6.039646 5.862747 6.944223 5.8145595 6.012245 6.5679665 6.086756 6.0113583 5.899887 6.062037 6.8757854 5.901983 6.8796983 5.7963433 6.051314 6.9233704 6.0399013 6.92371 5.796649 6.6018114 6.045667 6.3021607 6.050257 6.084157 5.9028997 5.9884534 6.904278 5.880386 6.298688 6.5927086 6.1858068
0.08508509 6.1910396 6.027011 5.845726 6.590219 5.973308 6.22165 5.842591 6.5932703 6.112857 5.820322 5.9690404 5.911109 6.898822 6.0991445 5.9995003 6.175716 6.095691 5.8945255 6.979222 6.072642 5.894377 6.9833603 5.8457446 6.0450325 6.6037393 6.120069 6.0441384 5.931726 6.094908 6.914018 5.9336276 6.9179707 5.827443 6.084344 6.9622993 6.0728993 6.962571 5.8277535 6.6379533 6.078386 6.336504 6.0833383 6.117423 5.934767 6.02095 6.9429426 5.912143 6.3329964 6.628777 6.2197638
0.08608609 6.224199 6.059038 5.876389 6.625176 6.005013 6.2550697 5.873223 6.6282544 6.145529 5.8508606 6.000572 5.9423285 6.936264 6.1316495 6.0313935 6.2087326 6.128165 5.925631 7.017606 6.1050954 5.925482 7.0218573 5.876407 6.0772805 6.6389008 6.1528354 6.0763793 5.9630337 6.1272306 6.951612 5.9647384 6.9556036 5.858023 6.1168303 7.0005913 6.105355 7.0007925 5.858338 6.6734815 6.110558 6.370271 6.1158757 6.1501412 5.9661026 6.052908 6.980971 5.9433727 6.366729 6.664234 6.253164
0.08708709 6.256805 6.0905285 5.906532 6.6595235 6.0361876 6.2879353 5.9033356 6.6626287 6.177656 5.8808827 6.031573 5.9730234 6.973072 6.163612 6.062754 6.241199 6.160095 5.9562135 7.0553517 6.13701 5.9560637 7.0597177 5.90655 6.1089926 6.673454 6.1850576 6.108084 5.993813 6.159007 6.98857 5.9953184 6.9926004 5.8880854 6.1487756 7.038249 6.1372714 7.038378 5.8884044 6.7083993 6.142187 6.4034657 6.1478734 6.1823144 5.9969106 6.0843306 7.0183654 5.974077 6.399888 6.6990824 6.2860103
0.08808809 6.2888613 6.1214848 5.936157 6.693265 6.0668354 6.3202496 5.9329305 6.696396 6.2092423 5.9103913 6.062044 6.0031962 7.0092506 6.1950345 6.093585 6.2731185 6.191486 5.986276 7.092463 6.1683884 5.9861255 7.096946 5.9361753 6.1401706 6.7074027 6.216739 6.1392555 6.0240674 6.190241 7.024897 6.02537 7.028965 5.9176335 6.180183 7.0752773 6.1686516 7.075331 5.9179564 6.742711 6.1732764 6.43609 6.179333 6.213946 6.027193 6.1152205 7.05513 6.00426 6.432478 6.733326 6.318306
0.08908909 6.320371 6.1519103 5.9652686 6.726404 6.096959 6.3520155 5.962012 6.729561 6.24029 5.9393888 6.09199 6.03285 7.0448027 6.2259197 6.123889 6.3044934 6.2223396 6.015822 7.1289434 6.199233 6.01567 7.1335444 5.9652863 6.1708183 6.7407503 6.2478833 6.1698966 6.0537996 6.220935 7.060596 6.054897 7.0647006 5.9466696 6.2110558 7.111679 6.199498 7.1116557 5.946996 6.77642 6.2038283 6.468148 6.210259 6.2450385 6.056953 6.1455812 7.091268 6.0339236 6.4645014 6.766968 6.350054
0.09009009 6.351338 6.181808 5.9938684 6.7589445 6.1265616 6.383237 5.990582 6.762126 6.2708025 5.967878 6.1214128 6.0619874 7.079732 6.2562714 6.153669 6.335328 6.25266 6.044853 7.1647964 6.2295475 6.0447 7.169518 5.9938855 6.200938 6.773501 6.278493 6.2000103 6.0830126 6.251092 7.09567 6.0839024 7.0998116 5.9751964 6.2413964 7.1474576 6.229814 7.1473556 5.975527 6.80953 6.2338457 6.4996433 6.240653 6.275595 6.0861936 6.175415 7.126784 6.0630713 6.4959617 6.8000116 6.381257
0.09109109 6.3817644 6.2111807 6.0219593 6.79089 6.1556463 6.413916 6.018644 6.794096 6.300782 5.9958625 6.150316 6.090611 7.1140428 6.2860923 6.1829286 6.3656244 6.2824492 6.073374 7.2000265 6.2593346 6.0732193 7.2048697 6.021977 6.230534 6.805657 6.3085713 6.2295995 6.111709 6.280716 7.130124 6.1123886 7.1343007 6.0032167 6.2712083 7.1826177 6.2596025 7.1824336 6.0035515 6.842044 6.263333 6.530578 6.270519 6.3056192 6.1149178 6.2047257 7.1616807 6.0917053 6.526862 6.8324614 6.411919
0.09209209 6.411654 6.2400312 6.049545 6.822244 6.1842155 6.444057 6.0462008 6.8254747 6.3302326 6.023345 6.178703 6.1187243 7.1477385 6.3153853 6.2116694 6.395386 6.3117113 6.101386 7.2346363 6.288597 6.1012297 7.2396035 6.049562 6.259608 6.837223 6.338122 6.2586675 6.1398926 6.3098097 7.1639605 6.1403594 7.168172 6.030734 6.3004947 7.2171617 6.2888665 7.2168937 6.031073 6.873966 6.2922916 6.560957 6.2998595 6.335113 6.1431284 6.2335157 7.1959624 6.1198287 6.557206 6.8643203 6.4420424
0.09309309 6.44101 6.268363 6.0766273 6.8530107 6.212273 6.473662 6.0732546 6.8562646 6.3591566 6.0503283 6.206576 6.1463304 7.180823 6.344154 6.239896 6.4246163 6.3404493 6.1288934 7.2686305 6.317338 6.1287346 7.273723 6.076645 6.288163 6.868202 6.367147 6.287217 6.1675653 6.3383765 7.1971836 6.167818 7.2014294 6.057751 6.329258 7.2510934 6.317609 7.25074 6.058094 6.9052997 6.3207254 6.590782 6.3286767 6.3640804 6.170829 6.2617884 7.229633 6.147445 6.586997 6.8955917 6.4716306
0.0940941 6.4698353 6.2961793 6.10321 6.8831935 6.2398214 6.5027347 6.0998096 6.886471 6.3875575 6.076816 6.2339387 6.173432 7.2133 6.3724008 6.26761 6.453318 6.3686657 6.155898 7.3020124 6.3455606 6.1557374 7.307232 6.1032276 6.3162026 6.8985987 6.395651 6.3152514 6.1947308 6.3664193 7.2297974 6.194767 7.2340765 6.084271 6.3575025 7.2844176 6.345833 7.283976 6.0846167 6.936049 6.348638 6.6200576 6.3569746 6.3925242 6.198021 6.289547 7.262695 6.1745567 6.616238 6.9262795 6.5006866
0.0950951 6.498133 6.323482 6.129296 6.912796 6.2668633 6.531278 6.1258683 6.9160957 6.415438 6.102811 6.2607946 6.2000318 7.245174 6.4001293 6.2948155 6.481495 6.396364 6.1824036 7.334786 6.3732677 6.1822405 7.3401346 6.129314 6.34373 6.9284153 6.423636 6.342774 6.2213917 6.393942 7.261805 6.22121 7.266117 6.1102967 6.38523 7.317137 6.3735423 7.3166056 6.110643 6.966217 6.3760324 6.648787 6.3847556 6.420447 6.224709 6.3167944 7.295153 6.201167 6.644933 6.9563875 6.5292144
0.0960961 6.525907 6.350275 6.154888 6.941822 6.2934027 6.5592957 6.1514335 6.945144 6.442802 6.128316 6.287146 6.226134 7.2764482 6.427343 6.321515 6.5091496 6.4235477 6.208413 7.3669553 6.4004626 6.2082467 7.3724337 6.1549067 6.370748 6.957656 6.4511056 6.3697867 6.247551 6.4209466 7.293211 6.24715 7.2975545 6.1358314 6.412444 7.3492556 6.400739 7.3486323 6.1361766 6.9958076 6.402911 6.676973 6.412023 6.4478526 6.2508955 6.3435335 7.327011 6.227279 6.6730847 6.985919 6.557216
0.0970971 6.55316 6.3765616 6.17999 6.970275 6.3194423 6.5867906 6.1765084 6.9736195 6.469652 6.1533346 6.3129964 6.251741 7.3071265 6.4540443 6.347712 6.5362854 6.450219 6.2339296 7.3985233 6.427149 6.233759 7.4041343 6.1800084 6.3972597 6.986325 6.478063 6.3962936 6.273212 6.447438 7.3240185 6.2725897 7.328393 6.160878 6.4391484 7.380777 6.4274273 7.3800597 6.1612206 7.0248246 6.429278 6.7046194 6.4387803 6.4747434 6.276583 6.3697677 7.3582726 6.2528954 6.7006965 7.0148773 6.5846953
0.0980981 6.579896 6.4023447 6.2046037 6.9981594 6.344985 6.6137657 6.201096 7.0015254 6.495991 6.1778693 6.338349 6.276856 7.337213 6.4802365 6.3734097 6.562906 6.4763827 6.258956 7.429495 6.453329 6.25878 7.4352393 6.2046223 6.423268 7.0144253 6.504512 6.422298 6.2983775 6.4734178 7.3542314 6.297533 7.358636 6.1854396 6.465346 7.4117055 6.45361 7.410892 6.1857786 7.053272 6.4551353 6.7317295 6.465031 6.501123 6.301776 6.3955 7.388941 6.2780194 6.727772 7.0432673 6.6116557
0.0990991 6.6061172 6.427627 6.228733 7.0254784 6.3700337 6.640225 6.225199 7.028866 6.521823 6.2019234 6.363207 6.3014817 7.366711 6.5059237 6.3986106 6.5890136 6.5020404 6.283495 7.4598737 6.479007 6.2833138 7.465753 6.2287517 6.4487762 7.041961 6.5304546 6.447802 6.323051 6.49889 7.3838534 6.3219833 7.388288 6.20952 6.4910393 7.4420443 6.47929 7.441133 6.2098536 7.081153 6.480488 6.7583065 6.490778 6.526994 6.326476 6.420734 7.4190207 6.3026543 6.754316 7.0710917 6.6381
0.1001001 6.6318274 6.4524126 6.252381 7.052236 6.394592 6.666171 6.2488213 7.0556445 6.5471497 6.2255 6.3875732 6.325622 7.3956256 6.5311084 6.423319 6.6146126 6.5271964 6.30755 7.4896626 6.504185 6.307363 7.495679 6.2523994 6.473788 7.068937 6.555895 6.47281 6.347235 6.523858 7.412889 6.345943 7.417353 6.233121 6.5162325 7.4717975 6.504471 7.470786 6.233449 7.108472 6.505337 6.7843547 6.5160246 6.552361 6.350687 6.4454722 7.448515 6.3268023 6.78033 7.0983553 6.6640315
0.1011011 6.65703 6.4767046 6.275551 7.0784364 6.418663 6.6916075 6.2719655 7.081866 6.5719757 6.2486024 6.411451 6.34928 7.4239597 6.555793 6.447537 6.6397057 6.5518537 6.3311243 7.518867 6.5288672 6.330931 7.525021 6.2755685 6.498305 7.095356 6.5808363 6.497324 6.370934 6.548325 7.4413414 6.3694153 7.445835 6.2562466 6.540928 7.500969 6.5291557 7.4998555 6.256568 7.135232 6.529688 6.809877 6.540774 6.577226 6.3744116 6.469718 7.4774284 6.3504677 6.8058195 7.1250615 6.689452
0.1021021 6.681729 6.5005054 6.2982454 7.1040826 6.4422493 6.716538 6.2946343 7.1075325 6.596304 6.2712336 6.434844 6.372458 7.4517174 6.579982 6.471268 6.6642966 6.576015 6.3542213 7.5474896 6.5530567 6.354021 7.5537834 6.298261 6.522332 7.121223 6.6052814 6.521348 6.39415 6.5722947 7.469214 6.392404 7.473738 6.2788997 6.5651298 7.5295625 6.553347 7.528345 6.279214 7.161437 6.553542 6.8348775 6.5650296 6.601593 6.397653 6.4934754 7.505764 6.373652 6.830787 7.1512146 6.714367
0.1031031 6.7059264 6.523819 6.320468 7.129179 6.465355 6.7409654 6.3168316 7.132649 6.620137 6.2933965 6.4577546 6.3951597 7.478903 6.6036777 6.494516 6.688388 6.5996842 6.376843 7.575535 6.5767565 6.3766365 7.5819697 6.320482 6.5458717 7.146541 6.629234 6.544885 6.4168863 6.5957694 7.496512 6.414912 7.5010667 6.3010836 6.5888405 7.5575814 6.5770493 7.5562587 6.3013897 7.1870914 6.5769043 6.8593597 6.588794 6.6254654 6.420414 6.5167465 7.5335264 6.396359 6.855237 7.1768184 6.738778
0.1041041 6.729626 6.5466485 6.3422213 7.1537294 6.4879823 6.7648926 6.3385596 7.157219 6.643479 6.315094 6.480187 6.4173884 7.50552 6.6268845 6.517283 6.7119837 6.6228647 6.3989935 7.603007 6.5999694 6.398781 7.6095843 6.3422327 6.5689273 7.1713147 6.6526966 6.5679383 6.4391465 6.6187534 7.523239 6.436943 7.527824 6.322801 6.6120634 7.58503 6.6002645 7.5836 6.3230996 7.2121983 6.5997767 6.8833275 6.612072 6.6488457 6.4426985 6.539535 7.5607195 6.418592 6.879173 7.201877 6.76269
0.1051051 6.752832 6.5689974 6.363509 7.177737 6.510135 6.788323 6.3598223 7.1812463 6.6663322 6.33633 6.502144 6.439147 7.5315723 6.6496058 6.539573 6.735087 6.6455593 6.4206758 7.6299086 6.6226993 6.4204564 7.6366305 6.3635178 6.5915027 7.195547 6.6756735 6.590511 6.4609337 6.641249 7.5493994 6.4585 7.5540147 6.3440557 6.6348023 7.611912 6.622997 7.610373 6.3443456 7.2367616 6.6221633 6.906784 6.6348658 6.6717377 6.464509 6.5618443 7.587346 6.440354 6.9025974 7.2263937 6.786106
0.1061061 6.7755466 6.5908685 6.3843346 7.201207 6.531816 6.8112607 6.3806224 7.2047353 6.6887007 6.357107 6.523628 6.460439 7.557064 6.671844 6.561389 6.7577004 6.6677713 6.441893 7.656245 6.6449494 6.4416676 7.6631126 6.3843403 6.6136003 7.219243 6.6981673 6.612606 6.482251 6.663261 7.5749974 6.4795856 7.5796432 6.36485 6.6570597 7.6382318 6.6452494 7.636582 6.3651323 7.2607856 6.644067 6.9297338 6.6571784 6.694145 6.4858494 6.583678 7.6134114 6.461648 6.925515 7.2503734 6.80903
0.10710711 6.797774 6.6122646 6.4047003 7.2241426 6.553029 6.833709 6.4009633 7.2276893 6.7105875 6.3774285 6.544644 6.4812675 7.582 6.6936035 6.5827346 6.7798285 6.6895046 6.462648 7.68202 6.666723 6.4624166 7.6890345 6.4047027 6.635224 7.242406 6.720182 6.6342273 6.5031023 6.6847916 7.6000366 6.500204 7.6047125 6.385187 6.6788397 7.6639934 6.6670246 7.66223 6.385462 7.284274 6.6654916 6.9521794 6.6790137 6.71607 6.5067234 6.605038 7.638919 6.482478 6.9479294 7.273819 6.831465
0.10810811 6.819517 6.63319 6.4246097 7.2465467 6.5737767 6.855671 6.4208474 7.2501125 6.731996 6.3972974 6.5651937 6.501635 7.6063824 6.7148876 6.6036124 6.801474 6.7107625 6.4829445 7.7072377 6.6880226 6.4827075 7.7144 6.4246087 6.6563764 7.2650404 6.7417197 6.6553774 6.52349 6.705845 7.6245217 6.520358 7.6292276 6.4050713 6.700145 7.689201 6.688327 7.6873226 6.405338 7.3072305 6.68644 6.9741254 6.700375 6.7375174 6.5271335 6.625929 7.6638727 6.5028477 6.969844 7.296735 6.8534145
0.10910911 6.84078 6.653648 6.444066 7.268425 6.5940623 6.877151 6.440279 7.272009 6.752929 6.416717 6.5852814 6.5215454 7.6302166 6.7356997 6.624026 6.822641 6.7315474 6.5027847 7.731901 6.7088523 6.5025434 7.739213 6.4440618 6.677062 7.2871494 6.762785 6.6760597 6.543418 6.7264237 7.6484566 6.5400515 7.6531925 6.4245048 6.720979 7.7138586 6.7091584 7.711863 6.424764 7.3296585 6.7069154 6.995575 6.7212653 6.7584896 6.547083 6.6463532 7.6882763 6.5227594 6.9912624 7.319125 6.8748827
0.11011011 6.861565 6.673641 6.463073 7.28978 6.6138897 6.898152 6.459261 7.293382 6.773391 6.435691 6.6049094 6.541002 7.6535068 6.756043 6.6439786 6.8433313 6.751864 6.522173 7.7560153 6.7292156 6.5219274 7.763478 6.463065 6.6972833 7.3087378 6.783381 6.6962786 6.5628886 6.7465315 7.6718454 6.559287 7.676611 6.4434905 6.741346 7.737971 6.729523 7.735856 6.443743 7.3515625 6.726922 7.0165324 6.7416883 6.77899 6.5665755 6.6663146 7.7121334 6.542217 7.0121884 7.340994 6.8958726
0.11111111 6.8818765 6.6931734 6.4816327 7.3106165 6.633261 6.9186773 6.4777956 7.314236 6.793384 6.4542212 6.624082 6.5600076 7.6762557 6.775921 6.663473 6.86355 6.771714 6.5411115 7.779584 6.749115 6.5408626 7.7871985 6.4816217 6.7170434 7.3298087 6.80351 6.7160363 6.581906 6.766172 7.694692 6.5780683 7.699487 6.4620323 6.7612486 7.7615414 6.7494245 7.7593055 6.462279 7.3729463 6.746461 7.0370007 6.7616467 6.7990217 6.5856147 6.685816 7.735448 6.561223 7.0326257 7.3623443 6.9163876
0.11211211 6.901718 6.7122474 6.499749 7.3309374 6.652181 6.9387317 6.4958873 7.334575 6.812911 6.472312 6.6428022 6.5785656 7.6984687 6.7953367 6.6825137 6.8833 6.7911024 6.5596046 7.802611 6.7685547 6.5593524 7.810379 6.4997354 6.7363467 7.3503666 6.823177 6.7353363 6.6004734 6.7853484 7.717002 6.596399 7.721825 6.4801335 6.7806907 7.7845745 6.7688656 7.782216 6.4803743 7.393814 6.7655363 7.0569835 6.7811446 6.818589 6.604203 6.704861 7.758225 6.579782 7.052578 7.383181 6.936432
0.11311311 6.9210925 6.730867 6.5174255 7.350747 6.6706524 6.9583173 6.513538 7.354403 6.8319764 6.489966 6.661073 6.596679 7.720149 6.814295 6.7011027 6.902584 6.8100314 6.577655 7.8251004 6.787537 6.5774007 7.8330235 6.517409 6.7551956 7.3704157 6.842384 6.754183 6.6185937 6.8040648 7.7387776 6.6142817 7.7436295 6.4977965 6.7996755 7.8070745 6.78785 7.804591 6.4980326 7.41417 6.784152 7.076485 6.8001847 6.8376946 6.622345 6.7234535 7.780468 6.5978966 7.0720487 7.403508 6.956009
0.11411411 6.9400034 6.7490354 6.5346646 7.3700504 6.6886783 6.9774384 6.530752 7.373723 6.850583 6.507187 6.6788983 6.6143517 7.741301 6.8327975 6.7192445 6.9214067 6.8285046 6.595266 7.8470564 6.8060665 6.59501 7.8551354 6.5346456 6.7735934 7.3899593 6.861135 6.7725787 6.63627 6.8223233 7.760024 6.63172 7.764904 6.515025 6.8182063 7.829046 6.8063803 7.826435 6.515257 7.4340177 6.8023114 7.0955086 6.818771 6.856342 6.640043 6.7415967 7.8021812 6.61557 7.0910416 7.4233294 6.975122
0.11511511 6.9584546 6.7667556 6.5514703 7.3888507 6.7062626 6.996099 6.547532 7.3925395 6.8687344 6.5239773 6.6962814 6.6315866 7.7619286 6.850849 6.7369413 6.9397697 6.8465257 6.612441 7.8684826 6.8241453 6.6121836 7.876719 6.551449 6.791544 7.4090023 6.879433 6.790527 6.6535063 6.8401284 7.7807455 6.648718 7.7856526 6.531822 6.836287 7.8504915 6.82446 7.8477526 6.5320506 7.453362 6.820018 7.114058 6.836906 6.874534 6.6573 6.7592945 7.82337 6.6328063 7.1095605 7.442648 6.9937744
0.116116114 6.9764485 6.7840314 6.5678453 7.4071527 6.7234077 7.014302 6.5638824 7.410857 6.8864346 6.5403404 6.7132244 6.648387 7.7820363 6.8684525 6.754197 6.957676 6.8640985 6.629184 7.8893833 6.8417773 6.6289253 7.897778 6.567822 6.8090506 7.4275475 6.897282 6.8080316 6.6703053 6.857483 7.8009458 6.665278 7.8058796 6.5481915 6.853921 7.8714166 6.8420935 7.8685474 6.5484176 7.4722066 6.837276 7.1321373 6.8545938 6.8922753 6.6741204 6.7765493 7.844037 6.649608 7.1276093 7.461469 7.0119705
0.117117114 6.9939895 6.800866 6.583793 7.4249597 6.7401185 7.0320506 6.5798054 7.4286795 6.903687 6.5562806 6.7297316 6.664756 7.8016276 6.8856115 6.7710147 6.975129 6.8812265 6.645497 7.9097633 6.858966 6.645238 7.9183173 6.583768 6.8261166 7.4455996 6.9146852 6.8250957 6.686671 6.87439 7.820629 6.6814036 7.825589 6.5641356 6.8711114 7.891825 6.859283 7.888824 6.56436 7.490556 6.854089 7.1497498 6.871837 6.9095683 6.6905074 6.7933655 7.864188 6.6659784 7.145191 7.479796 7.029713
0.118118115 7.011081 6.817263 6.5993166 7.442277 6.756397 7.0493493 6.5953045 7.446011 6.9204946 6.5717998 6.7458067 6.6806965 7.8207073 6.9023294 6.7873983 6.992133 6.8979135 6.6613846 7.9296265 6.875715 6.661125 7.938341 6.5992904 6.8427453 7.463163 6.931646 6.8417225 6.7026052 6.8908544 7.8398 6.6970983 7.844785 6.579658 6.8878617 7.911721 6.8760324 7.9085865 6.579882 7.508414 6.87046 7.1668987 6.88864 6.926417 6.7064633 6.8097463 7.8838263 6.681922 7.1623106 7.497633 7.047006
0.11911912 7.027727 6.8332257 6.61442 7.459108 6.7722473 7.0662007 6.6103835 7.462856 6.9368615 6.5869017 6.761452 6.696213 7.8392787 6.9186096 6.8033504 7.0086913 6.914162 6.67685 7.948977 6.8920264 6.67659 7.957854 6.6143928 6.85894 7.480241 6.948168 6.8579154 6.7181134 6.906879 7.858462 6.7123656 7.8634725 6.594762 6.9041758 7.931109 6.892345 7.927839 6.594987 7.5257845 6.8863935 7.183589 6.9050055 6.942824 6.7219925 6.825695 7.9029565 6.6974406 7.1789703 7.5149837 7.0638533
0.12012012 7.0439305 6.848757 6.6291056 7.475457 6.7876725 7.0826097 6.625046 7.479218 6.9527907 6.6015897 6.7766724 6.7113075 7.8573465 6.934456 6.8188744 7.0248084 6.929977 6.6918955 7.9678197 6.907905 6.6916356 7.9768596 6.629078 6.8747044 7.496837 6.9642534 6.873678 6.733197 6.922467 7.87662 6.7272086 7.8816547 6.609451 6.920057 7.9499927 6.908224 7.946585 6.6096773 7.5426717 6.901893 7.1998234 6.920937 6.9587936 6.7370977 6.8412156 7.921583 6.7125382 7.1951747 7.5318527 7.0802574
0.12112112 7.0596957 6.8638606 6.643377 7.4913282 6.8026757 7.0985785 6.639294 7.4951024 6.9682865 6.6158667 6.7914705 6.7259846 7.8749137 6.949871 6.8339744 7.040488 6.945361 6.706526 7.9861584 6.923354 6.706266 7.9953628 6.643349 6.8900414 7.5129566 6.9799075 6.8890142 6.7478604 6.937623 7.8942776 6.7416315 7.899336 6.623728 6.9355083 7.968376 6.9236736 7.96483 6.6239567 7.5590796 6.916962 7.2156057 6.936438 6.9743285 6.751783 6.856311 7.9397097 6.7272186 7.210927 7.548243 7.096223
0.122122124 7.075026 6.87854 6.657238 7.5067263 6.817261 7.1141114 6.6531324 7.5105124 6.9833517 6.6297364 6.80585 6.7402463 7.8919845 6.9648595 6.848653 7.0557327 6.960318 6.720743 8.003998 6.9383764 6.720484 8.013368 6.65721 6.9049544 7.528603 6.9951324 6.903927 6.762107 6.9523506 7.9114394 6.7556376 7.9165206 6.637596 6.950534 7.9862638 6.938696 7.9825773 6.6378284 7.575013 6.9316044 7.2309403 6.9515114 6.989433 6.766051 6.8709846 7.957341 6.741484 7.226231 7.56416 7.111753
0.123123124 7.0899253 6.8927984 6.6706905 7.521654 6.8314314 7.129212 6.666564 7.525452 6.9979906 6.643202 6.8198147 6.754097 7.9085636 6.979424 6.862914 7.070548 6.974851 6.7345514 8.021341 6.9529757 6.7342925 8.030878 6.670664 6.9194474 7.54378 7.0099325 6.918419 6.7759395 6.9666524 7.928109 6.7692304 7.9332123 6.6510587 6.9651365 8.003659 6.9532948 7.999831 6.6512957 7.590475 6.9458237 7.24583 6.9661613 7.00411 6.779905 6.8852406 7.974481 6.755339 7.2410913 7.5796065 7.126851
0.124124125 7.1043973 6.9066396 6.683739 7.5361166 6.8451905 7.1438837 6.6795917 7.539926 7.0122056 6.6562667 6.833368 6.767539 7.924656 6.9935684 6.8767605 7.0849366 6.9889646 6.7479544 8.038195 6.967155 6.747695 8.047898 6.683714 6.933523 7.5584917 7.024309 6.9324946 6.7893615 6.9805326 7.9442916 6.7824135 7.949416 6.6641197 6.97932 8.020568 6.967473 8.016596 6.664362 7.6054707 6.9596233 7.2602797 6.980391 7.0183625 6.793349 6.8990817 7.9911346 6.768786 7.255511 7.594587 7.141521
0.12512513 7.118445 6.920067 6.6963863 7.550118 6.858541 7.15813 6.6922193 7.5539384 7.0260015 6.6689334 6.8465133 6.7805767 7.940265 7.0072956 6.8901954 7.0989027 7.0026617 6.7609544 8.054562 6.9809184 6.7606955 8.064434 6.696363 6.947186 7.5727425 7.038267 6.946157 6.8023763 6.993995 7.9599905 6.79519 7.9651356 6.6767817 6.9930882 8.036993 6.981235 8.032876 6.6770306 7.620003 6.973007 7.2742915 6.994203 7.032195 6.8063855 6.912512 8.007305 6.781829 7.269493 7.609105 7.1557665
0.12612613 7.1320724 6.933083 6.7086363 7.5636625 6.871487 7.1719546 6.70445 7.567493 7.0393806 6.681206 6.859254 6.793212 7.9553957 7.02061 6.9032226 7.11245 7.0159454 6.7735558 8.070446 6.994269 6.773297 8.080487 6.7086153 6.9604383 7.586536 7.0518093 6.9594097 6.8149877 7.0070434 7.9752097 6.807564 7.980375 6.689048 7.006444 8.052938 6.9945836 8.048676 6.6893044 7.634077 6.9859786 7.287871 7.007602 7.0456104 6.819019 6.9255342 8.022997 6.794471 7.2830424 7.6231656 7.16959
0.12712713 7.145283 6.945692 6.7204914 7.5767536 6.884032 7.185361 6.716287 7.5805945 7.052347 6.6930866 6.871594 6.8054485 7.9700527 7.0335145 6.9158454 7.125582 7.02882 6.785761 8.085852 7.0072093 6.7855024 8.096065 6.7204733 6.9732842 7.599876 7.06494 6.9722557 6.8271985 7.0196805 7.9899545 6.8195386 7.995138 6.700922 7.019391 8.06841 7.007523 8.063998 6.7011867 7.6476965 6.998542 7.30102 7.020591 7.058612 6.8312516 6.9381523 8.038215 6.806715 7.296162 7.636772 7.1829967
0.12812813 7.1580815 6.9578967 6.7319565 7.5893955 6.8961787 7.198353 6.7277336 7.5932465 7.064904 6.704579 6.883536 6.81729 7.98424 7.0460124 6.9280677 7.1383033 7.0412884 6.797574 8.100784 7.0197434 6.797315 8.111169 6.7319407 6.9857264 7.612767 7.0776625 6.9846992 6.8390126 7.031911 8.004228 6.831117 8.00943 6.712407 7.031933 8.083409 7.0200567 8.078849 6.7126813 7.6608653 7.0106997 7.313744 7.033173 7.0712037 6.8430877 6.95037 8.052963 6.818565 7.308856 7.6499286 7.1959887
0.12912913 7.1704698 6.969701 6.7430334 7.601593 6.907931 7.210933 6.738794 7.6054535 7.077056 6.7156854 6.8950844 6.8287396 7.9979625 7.058108 6.939893 7.1506166 7.0533547 6.8089976 8.115247 7.0318747 6.8087387 8.125804 6.743021 6.9977694 7.6252136 7.0899806 6.9967427 6.850433 7.0437374 8.018035 6.8423038 8.023254 6.7235055 7.044073 8.097942 7.032188 8.093231 6.7237906 7.6735873 7.0224566 7.326046 7.045352 7.0833883 6.85453 6.96219 8.0672455 6.830024 7.3211284 7.6626387 7.2085705
0.13013013 7.1824527 6.981108 6.753727 7.6133494 6.919292 7.223107 6.74947 7.617219 7.0888057 6.7264104 6.906242 6.8398013 8.011224 7.0698037 6.9513245 7.1625257 7.065022 6.820036 8.129245 7.0436068 6.8197765 8.139976 6.753717 7.0094156 7.6372185 7.101898 7.0083904 6.861463 7.055164 8.03138 6.8531017 8.036616 6.7342205 7.0558147 8.112014 7.0439205 8.10715 6.7345185 7.6858673 7.0338154 7.3379292 7.057131 7.095169 6.865582 6.9736166 8.081065 6.841095 7.332982 7.674907 7.220745
0.13113113 7.194033 6.9921217 6.7640395 7.6246696 6.9302654 7.234876 6.759766 7.628548 7.1001563 6.7367578 6.9170127 6.850478 8.024029 7.0811043 6.9623656 7.174035 7.076294 6.8306923 8.142781 7.0549436 6.830432 8.1536875 6.7640324 7.0206695 7.6487865 7.1134186 7.0196457 6.872106 7.066194 8.044266 6.863514 8.049518 6.7445564 7.067162 8.125626 7.055258 8.120608 6.7448683 7.6977086 7.04478 7.3493986 7.0685134 7.10655 6.8762474 6.9846525 8.094429 6.8517823 7.344422 7.686738 7.232517
0.13213213 7.2052155 7.0027456 6.7739754 7.6355567 6.9408545 7.2462454 6.7696857 7.639444 7.1111116 6.74673 6.9273996 6.8607745 8.036382 7.092012 6.97302 7.1851473 7.0871744 6.840969 8.155862 7.0658884 6.840708 8.166943 6.7739706 7.0315332 7.659922 7.124546 7.0305114 6.8823647 7.0768313 8.056698 6.8735447 8.061966 6.7545156 7.078118 8.138783 7.0662036 8.133612 6.7548428 7.709116 7.0553536 7.360457 7.079503 7.1175346 6.8865294 6.9953017 8.107339 6.862088 7.3554506 7.6981344 7.2438884
0.13313313 7.2160025 7.012983 6.7835374 7.6460156 6.9510627 7.2572174 6.7792315 7.6499114 7.1216755 6.756331 6.9374065 6.8706927 8.048287 7.102531 6.983291 7.195867 7.0976667 6.8508706 8.168489 7.0764446 6.8506083 8.179747 6.7835345 7.042011 7.6706276 7.135284 7.040992 6.8922434 7.087079 8.06868 6.8831973 8.073962 6.7641025 7.088686 8.151492 7.0767612 8.146164 6.764446 7.720093 7.065541 7.371108 7.090103 7.1281266 6.896431 7.005567 8.1198 6.8720164 7.366072 7.709101 7.2548637
0.13413413 7.2263985 7.0228376 6.792729 7.6560497 6.960893 7.267797 6.788407 7.6599536 7.131851 6.7655644 6.9470367 6.880237 8.059749 7.1126647 6.9931827 7.2061977 7.107774 6.8603997 8.180669 7.086616 6.860136 8.192103 6.792728 7.0521054 7.680908 7.145636 7.05109 6.9017453 7.0969415 8.080216 6.8924747 8.085511 6.7733207 7.09887 8.1637535 7.086934 8.158268 6.77368 7.7306437 7.075344 7.3813562 7.100316 7.1383295 6.9059563 7.015453 8.131816 6.881571 7.3762903 7.7196417 7.265446
0.13513513 7.236407 7.032313 6.8015532 7.6656637 6.97035 7.2779865 6.7972155 7.6695757 7.1416426 6.774434 6.9562936 6.8894105 8.070772 7.122417 7.002698 7.216143 7.1175003 6.86956 8.192404 7.0964065 6.869294 8.204018 6.801554 7.061821 7.690767 7.155606 7.0608087 6.910874 7.106422 8.0913105 6.901381 8.096618 6.7821727 7.1086726 8.175574 7.096726 8.16993 6.782549 7.7407722 7.0847673 7.391205 7.1101456 7.1481466 6.9151077 7.024962 8.143392 6.8907537 7.386108 7.7297597 7.2756395
0.13613613 7.246031 7.041413 6.8100142 7.674862 6.979436 7.2877903 6.8056607 7.6787815 7.151052 6.782943 6.965181 6.898217 8.08136 7.1317906 7.011841 7.225706 7.1268487 6.8783545 8.203699 7.1058187 6.878087 8.215492 6.8100157 7.0711603 7.700209 7.1651964 7.0701528 6.919633 7.1155233 8.101969 6.9099193 8.107286 6.790663 7.1180987 8.186957 7.1061406 8.181153 6.791056 7.7504826 7.093815 7.400657 7.119595 7.1575823 6.9238896 7.034098 8.154531 6.8995695 7.3955297 7.739459 7.2854476
0.13713713 7.255275 7.0501404 6.818115 7.683647 6.9881544 7.2972116 6.813746 7.6875744 7.1600842 6.7910943 6.9737015 6.90666 8.091517 7.1407895 7.0206137 7.2348914 7.135823 6.8867874 8.21456 7.114857 6.886517 8.226533 6.818117 7.080128 7.709238 7.1744127 7.079124 6.928026 7.12425 8.112193 6.918093 8.11752 6.7987943 7.1271505 8.1979065 7.115181 8.191941 6.7992043 7.7597795 7.102489 7.4097166 7.1286683 7.16664 6.932305 7.042865 8.165237 6.908021 7.404559 7.748745 7.294873
0.13813815 7.2641416 7.0584993 6.825859 7.6920247 6.996509 7.3062544 6.821474 7.695959 7.168742 6.798892 6.9818597 6.9147425 8.101249 7.1494174 7.0290213 7.243702 7.1444263 6.894861 8.224989 7.123525 6.894588 8.237143 6.825861 7.0887275 7.717859 7.183257 7.087727 6.936056 7.132605 8.121988 6.9259057 8.127326 6.806571 7.1358323 8.208427 7.1238513 8.2023 6.806997 7.768666 7.1107936 7.4183874 7.1373687 7.1753225 6.9403567 7.0512652 8.175517 6.9161115 7.413201 7.7576213 7.3039203
0.13913915 7.272635 7.066493 6.8332496 7.699998 7.0045037 7.314922 6.828849 7.70394 7.177029 6.8063393 6.9896584 6.922468 8.1105585 7.157677 7.0370665 7.2521415 7.1526628 6.9025793 8.234991 7.131826 6.902303 8.247327 6.8332505 7.0969615 7.7260756 7.191734 7.095965 6.9437275 7.1405926 8.131359 6.933361 8.136706 6.813996 7.1441474 8.218522 7.1321545 8.212232 6.814437 7.7771463 7.118733 7.4266734 7.145701 7.1836343 6.948049 7.059303 8.185372 6.9238443 7.4214582 7.7660923 7.312593
0.14014015 7.2807584 7.074125 6.8402896 7.707571 7.012141 7.3232174 6.835873 7.71152 7.184949 6.81344 6.997101 6.9298406 8.119451 7.165572 7.0447526 7.260214 7.160536 6.909946 8.24457 7.1397634 6.9096656 8.257089 6.8402896 7.1048346 7.7338924 7.1998467 7.1038413 6.9510427 7.1482153 8.140309 6.9404626 8.145666 6.821072 7.152099 8.228197 7.140094 8.221742 6.8215284 7.785225 7.12631 7.434579 7.1536674 7.191579 6.955385 7.0669813 8.194807 6.931223 7.4293356 7.7741623 7.320894
0.14114115 7.288516 7.081399 6.8469834 7.7147484 7.0194244 7.3311453 6.8425508 7.718704 7.1925054 6.820197 7.0041914 6.936863 8.12793 7.1731057 7.052083 7.2679224 7.1680484 6.9169636 8.253731 7.1473403 6.916679 8.266433 6.846981 7.1123495 7.741313 7.2075987 7.1113596 6.958006 7.1554775 8.148842 6.9472127 8.15421 6.8278036 7.159691 8.237455 7.147673 8.230834 6.828274 7.792906 7.1335278 7.442107 7.161273 7.199159 6.9623675 7.074304 8.203827 6.938251 7.436837 7.7818356 7.328827
0.14214215 7.2959113 7.0883183 6.8533335 7.721534 7.0263577 7.3387084 6.848885 7.7254963 7.199701 6.826614 7.0109324 6.943539 8.135999 7.180281 7.0590615 7.275271 7.1752043 6.9236355 8.262477 7.154561 6.9233446 8.275363 6.8533273 7.11951 7.7483425 7.2149935 7.118524 6.96462 7.162382 8.156962 6.953616 8.162342 6.8341937 7.1669254 8.246301 7.1548963 8.239512 6.8346767 7.8001924 7.140391 7.449263 7.1685205 7.2063794 6.9689994 7.0812745 8.212436 6.9449315 7.443966 7.7891164 7.336396
0.14314315 7.302947 7.0948863 6.8593435 7.727931 7.0329437 7.3459105 6.854879 7.7319 7.20654 6.832694 7.017328 6.949872 8.143663 7.1871023 7.0656915 7.282263 7.1820073 6.929966 8.270813 7.161429 6.9296665 8.283884 6.8593316 7.1263204 7.7549844 7.222035 7.125337 6.970889 7.1689334 8.164675 6.959676 8.170067 6.8402457 7.173807 8.254738 7.1617665 8.247782 6.84074 7.80709 7.146902 7.45605 7.175414 7.213243 6.975284 7.087896 8.220637 6.9512677 7.4507265 7.796008 7.343604
0.14414415 7.3096275 7.1011066 6.865017 7.7339444 7.039186 7.352756 6.8605356 7.73792 7.2130256 6.838441 7.0233808 6.955865 8.150927 7.193573 7.071976 7.288902 7.188461 6.935958 8.278744 7.1679473 6.935649 8.292001 6.864999 7.132783 7.7612433 7.2287264 7.1318035 6.976816 7.175134 8.171983 6.965395 8.177389 6.8459635 7.1803393 8.26277 7.168287 8.255645 6.846468 7.813601 7.1530647 7.4624715 7.181957 7.2197533 6.981226 7.094172 8.2284355 6.957263 7.4571223 7.802516 7.3504553
0.14514515 7.3159566 7.106983 6.870357 7.739578 7.045089 7.3592467 6.8658595 7.74356 7.2191615 6.8438582 7.029095 6.9615216 8.157794 7.1996965 7.077919 7.2951913 7.1945677 6.9416137 8.286272 7.1741195 6.941294 8.299715 6.8703313 7.138902 7.767123 7.2350717 7.1379256 6.982405 7.1809883 8.178892 6.970777 8.184313 6.85135 7.186526 8.270401 7.174461 8.263106 6.851863 7.8197303 7.1588826 7.468532 7.188153 7.225914 6.9868274 7.100106 8.235835 6.962921 7.4631577 7.808644 7.356953
0.14614615 7.321937 7.1125183 6.875367 7.744836 7.050655 7.365387 6.870853 7.7488236 7.224951 6.8489485 7.034474 6.9668455 8.164269 7.2054777 7.0835238 7.3011346 7.200332 6.946937 8.293403 7.1799493 6.9466076 8.307034 6.875333 7.144681 7.7726283 7.2410736 7.1437078 6.9876585 7.1864996 8.185407 6.9758263 8.190843 6.856408 7.1923695 8.277637 7.1802926 8.270171 6.856928 7.8254824 7.1643596 7.474236 7.1940055 7.231729 6.992093 7.1057014 8.242841 6.9682446 7.468836 7.814396 7.3631005
0.14714715 7.327573 7.1177163 6.8800507 7.7497215 7.0558887 7.371179 6.8755193 7.7537155 7.2303977 6.853716 7.0395207 6.9718394 8.170357 7.210919 7.0887933 7.306736 7.2057576 6.951932 8.30014 7.1854396 6.9515915 8.313959 6.8800073 7.1501226 7.7777624 7.2467365 7.1491528 6.992581 7.191671 8.19153 6.9805446 8.196982 6.861142 7.197875 8.284479 7.185785 8.276843 6.8616667 7.83086 7.1694984 7.479586 7.199518 7.2372007 6.9970255 7.110962 8.2494545 6.9732366 7.4741616 7.8197756 7.3689017
0.14814815 7.3328676 7.1225805 6.8844104 7.7542396 7.0607924 7.376628 6.8798623 7.7582397 7.2355046 6.8581634 7.044239 6.9765077 8.176059 7.216025 7.0937314 7.3119984 7.210847 6.956601 8.306489 7.1905947 6.9562497 8.320496 6.8843575 7.1552315 7.78253 7.2520638 7.154265 6.9971747 7.196506 8.1972685 6.9849367 8.202737 6.865555 7.203046 8.2909355 7.190942 8.283127 6.8660827 7.8358684 7.174303 7.4845867 7.204695 7.242334 7.0016294 7.115891 8.255683 6.9778996 7.479138 7.824788 7.374359
0.14914915 7.3378243 7.1271143 6.88845 7.758394 7.0653706 7.381737 6.8838844 7.7623997 7.240276 6.862294 7.048632 6.9808526 8.181382 7.2207985 7.0983415 7.3169255 7.2156043 6.9609485 8.312452 7.1954174 6.960586 8.326649 6.8883877 7.1600103 7.7869344 7.257058 7.159047 7.001444 7.201009 8.202625 6.9890056 8.20811 6.8696494 7.207885 8.2970085 7.195766 8.289027 6.8701787 7.8405104 7.1787767 7.489242 7.2095394 7.2471313 7.0059075 7.120491 8.261528 6.9822373 7.483769 7.829437 7.3794746
0.15015015 7.3424473 7.1313214 6.8921733 7.762188 7.069626 7.3865104 6.887589 7.7661996 7.2447143 6.8661118 7.0527034 6.9848785 8.18633 7.225244 7.102627 7.3215203 7.220033 6.9649777 8.318035 7.1999116 6.964604 8.332421 6.8921013 7.164463 7.790981 7.261724 7.1635027 7.0053916 7.205182 8.207605 6.9927545 8.213105 6.87343 7.212396 8.302703 7.2002616 8.294548 6.873958 7.84479 7.182923 7.4935555 7.214054 7.251597 7.009864 7.1247654 8.266995 6.9862537 7.4880586 7.833726 7.384253
0.15115115 7.34674 7.1352043 6.8955827 7.7656264 7.0735626 7.390951 6.89098 7.769644 7.248824 6.8696194 7.0564566 6.988588 8.190906 7.2293644 7.1065903 7.3257875 7.2241364 6.968692 8.323241 7.2040806 6.9683065 8.337818 6.895501 7.168593 7.794673 7.2660646 7.167636 7.0090213 7.20903 8.212212 6.9961867 8.217729 6.876899 7.2165833 8.308023 7.2044315 8.299694 6.8774233 7.8487115 7.1867447 7.497531 7.2182436 7.255734 7.013501 7.128718 8.272089 6.9899526 7.49201 7.83766 7.388698
0.15215215 7.350705 7.1387672 6.898682 7.768713 7.0771837 7.395064 6.8940597 7.7727356 7.252608 6.8728204 7.0598946 6.9919844 8.195114 7.233164 7.110236 7.3297296 7.227918 6.9720945 8.328075 7.2079277 6.9716983 8.342842 6.898591 7.172403 7.798014 7.270083 7.1714497 7.0123367 7.212556 8.21645 6.999306 8.221984 6.88006 7.22045 8.312974 7.208279 8.304469 6.8805776 7.8522787 7.190246 7.501172 7.222111 7.259546 7.016824 7.132352 8.276813 6.993337 7.495628 7.841242 7.392813
0.15315315 7.3543477 7.1420135 6.9014745 7.7714505 7.0804925 7.3988514 6.896833 7.77548 7.2560697 6.875718 7.0630207 6.995072 8.198959 7.2366457 7.1135674 7.33335 7.231381 6.9751887 8.3325405 7.211456 6.974782 8.3475 6.901374 7.175897 7.801009 7.273783 7.1749473 7.0153403 7.215763 8.220324 7.0021157 8.225874 6.882917 7.223999 8.317559 7.211808 8.308878 6.8834243 7.8554964 7.1934304 7.504483 7.2256603 7.263036 7.0198345 7.135671 8.28117 6.996411 7.4989157 7.8444767 7.396602
0.15415415 7.35767 7.1449466 6.9039636 7.7738442 7.0834928 7.4023185 6.8993025 7.7778797 7.259213 6.878316 7.065839 6.997853 8.202446 7.2398133 7.1165876 7.336653 7.2345276 6.9779787 8.336641 7.2146697 6.977561 8.351793 6.9038544 7.1790786 7.8036623 7.2771683 7.1781325 7.0180364 7.2186556 8.223838 7.004619 8.229404 6.8854723 7.227235 8.321783 7.2150226 8.312924 6.8859677 7.858369 7.1963005 7.5074673 7.228894 7.266208 7.0225377 7.1386795 8.285165 6.9991775 7.5018764 7.8473682 7.4000697
0.15515515 7.3606753 7.147569 6.9061522 7.7758975 7.086188 7.4054685 6.9014716 7.7799387 7.26204 6.8806167 7.068352 7.0003304 8.205577 7.2426705 7.1193 7.3396416 7.2373624 6.9804673 8.340382 7.2175713 6.9800396 8.355726 6.9060345 7.181951 7.8059764 7.280242 7.1810083 7.0204277 7.2212358 8.226996 7.0068192 8.232579 6.8877296 7.2301607 8.32565 7.2179246 8.316614 6.8882113 7.8609 7.1988606 7.5101285 7.2318163 7.2690654 7.0249357 7.1413803 8.288802 7.0016403 7.5045147 7.8499203 7.403219
0.15615615 7.363368 7.1498857 6.908044 7.777615 7.0885806 7.4083047 6.9033437 7.7816615 7.2645545 6.882624 7.070564 7.002509 8.208357 7.245221 7.1217074 7.342319 7.2398887 6.9826584 8.343766 7.2201653 6.98222 8.359304 6.9079185 7.1845174 7.807956 7.283007 7.183579 7.0225177 7.223508 8.229803 7.00872 8.235402 6.889692 7.23278 8.3291645 7.220518 8.31995 6.890158 7.8630934 7.2011137 7.5124707 7.2344303 7.2716117 7.027033 7.143777 8.292085 7.0038033 7.506834 7.852137 7.4060545
0.15715715 7.3657503 7.151899 6.9096417 7.7790008 7.0906754 7.410831 6.904923 7.7830515 7.2667594 6.8843412 7.0724773 7.004391 8.21079 7.247468 7.1238136 7.344689 7.2421103 6.984555 8.346798 7.222454 6.9841065 8.36253 6.909509 7.186782 7.8096056 7.2854676 7.185847 7.0243096 7.2254744 8.232263 7.0103245 8.237878 6.891363 7.2350965 8.332331 7.2228065 8.322937 6.891812 7.864954 7.203063 7.5144978 7.2367396 7.27385 7.028832 7.1458735 8.295019 7.005669 7.5088377 7.8540225 7.4085793
0.15815815 7.367826 7.153612 6.9109488 7.780059 7.092475 7.413051 6.906212 7.7841134 7.268659 6.885771 7.074095 7.0059805 8.212879 7.249415 7.1256223 7.3467546 7.244031 6.9861603 8.349483 7.2244415 6.9857025 8.365409 6.91081 7.188747 7.8109283 7.287627 7.187816 7.0258074 7.227139 8.234379 7.011636 8.240009 6.8927455 7.237113 8.335153 7.2247934 8.325579 6.893176 7.866486 7.2047124 7.5162125 7.238748 7.2757835 7.030337 7.147673 8.297607 7.007242 7.51053 7.8555803 7.410797
0.15915915 7.3695993 7.155029 6.9119687 7.7807937 7.0939827 7.4149685 6.9072146 7.7848516 7.270257 6.886917 7.0754204 7.0072794 8.21463 7.2510657 7.127136 7.3485193 7.245654 6.987478 8.351824 7.2261305 6.987011 8.367945 6.9118247 7.1904163 7.8119287 7.289489 7.18949 7.0270133 7.2285056 8.236156 7.0126567 8.241802 6.893843 7.2388334 8.337635 7.226482 8.32788 6.894254 7.867693 7.2060647 7.5176196 7.240458 7.277416 7.0315504 7.1491795 8.299855 7.008526 7.5119143 7.8568144 7.4127126
0.16016015 7.3710732 7.1561522 6.912705 7.7812095 7.0952015 7.4165874 6.9079337 7.7852697 7.271557 6.8877826 7.076458 7.008292 8.216046 7.252424 7.1283593 7.349987 7.246983 6.988511 8.353826 7.227525 6.9880357 8.370141 6.9125566 7.191794 7.81261 7.2910557 7.1908717 7.0279317 7.229577 8.237599 7.0133905 8.243259 6.894659 7.240261 8.339782 7.2278757 8.329844 6.89505 7.868579 7.2071233 7.518722 7.241874 7.278752 7.0324764 7.150396 8.301767 7.009523 7.512994 7.857729 7.4143286
0.16116115 7.3722525 7.156986 6.9131603 7.7813096 7.0961356 7.4179106 6.908373 7.785372 7.272562 6.8883705 7.07721 7.0090218 8.217132 7.253492 7.1292944 7.3511605 7.248022 6.989263 8.355494 7.2286286 6.98878 8.3720045 6.913008 7.192882 7.8129773 7.292331 7.191964 7.028565 7.230358 8.238711 7.013841 8.244386 6.895196 7.2414 8.341597 7.2289777 8.331476 6.8955665 7.8691487 7.207892 7.5195236 7.2429986 7.279793 7.0331182 7.151326 8.303348 7.0102367 7.513773 7.8583274 7.415649
0.16216215 7.37314 7.1575336 6.9133387 7.781099 7.0967884 7.4189425 6.9085355 7.785162 7.2732763 6.8886843 7.077681 7.0094714 8.217891 7.2542744 7.129945 7.3520436 7.248774 6.9897375 8.356831 7.2294436 6.989247 8.373537 6.9131837 7.1936846 7.813033 7.293319 7.192772 7.0289173 7.2308517 8.239498 7.014012 8.245185 6.8954577 7.2422523 8.343084 7.2297916 8.33278 6.895807 7.8694053 7.208374 7.520028 7.243836 7.280543 7.033479 7.1519732 8.304599 7.0106716 7.514255 7.8586144 7.416678
0.16316317 7.3737392 7.1577983 6.9132414 7.780581 7.0971622 7.419686 6.908425 7.784645 7.273703 6.8887267 7.077874 7.009644 8.218327 7.254774 7.1303144 7.352639 7.2492433 6.989938 8.3578415 7.2299743 6.98944 8.374744 6.9130855 7.1942053 7.812782 7.2940226 7.193297 7.028991 7.231062 8.239962 7.013907 8.245661 6.8954473 7.2428226 8.344248 7.2303205 8.33376 6.8957753 7.8693533 7.2085724 7.5202394 7.2443886 7.281006 7.033562 7.1523414 8.305528 7.0108304 7.5144434 7.858593 7.4174185
0.16416417 7.374054 7.1577826 6.912873 7.7797594 7.097261 7.4201446 6.9080443 7.783824 7.273846 6.888501 7.0777926 7.0095434 8.218443 7.254995 7.1304054 7.352951 7.2494326 6.9898663 8.358531 7.2302237 6.9893622 8.375629 6.912718 7.194447 7.8122272 7.294445 7.193544 7.02879 7.2309914 8.240107 7.013529 8.245817 6.8951674 7.243114 8.345093 7.2305675 8.33442 6.8954744 7.8689966 7.208491 7.5201607 7.2446604 7.2811847 7.033371 7.1524334 8.306137 7.0107164 7.5143414 7.858268 7.417875
0.16516517 7.3740883 7.1574907 6.912236 7.7786393 7.097088 7.420322 6.907397 7.782704 7.273709 6.888011 7.0774403 7.0091724 8.218245 7.25494 7.130222 7.3529825 7.2493463 6.989527 8.358903 7.2301946 6.989017 8.376198 6.912083 7.1944127 7.811373 7.2945895 7.193515 7.0283175 7.2306447 8.239938 7.0128813 8.24566 6.894622 7.2431297 8.345623 7.230537 8.334764 6.894908 7.868339 7.2081327 7.5197954 7.244654 7.2810826 7.032909 7.1522527 8.306431 7.010333 7.5139537 7.857642 7.4180503
0.16616617 7.373845 7.156926 6.911334 7.7772236 7.0966463 7.4202223 6.9064856 7.7812877 7.2732944 6.8872595 7.0768204 7.008534 8.217735 7.2546124 7.1297665 7.352737 7.2489867 6.9889235 8.358961 7.2298913 6.988408 8.376453 6.9111853 7.1941066 7.8102236 7.29446 7.193214 7.0275764 7.2300253 8.239458 7.0119686 8.245191 6.893813 7.242873 8.345842 7.230231 8.334796 6.894079 7.867385 7.2075 7.519148 7.244374 7.280703 7.032179 7.151803 8.306415 7.0096836 7.513283 7.85672 7.4179482
0.16716717 7.3733287 7.156091 6.9101706 7.775517 7.0959396 7.419848 6.9053144 7.77958 7.2726073 6.886249 7.0759363 7.007632 8.21692 7.254016 7.129042 7.352217 7.2483582 6.988058 8.35871 7.229316 6.9875383 8.3764 6.9100266 7.1935315 7.8087826 7.294059 7.1926446 7.02657 7.229136 8.238673 7.0107927 8.244415 6.892745 7.2423477 8.345754 7.229653 8.33452 6.8929915 7.8661375 7.206597 7.518221 7.2438226 7.28005 7.031184 7.1510873 8.30609 7.0087714 7.512333 7.855505 7.417573
0.16816817 7.372542 7.1549897 6.908749 7.773523 7.0949707 7.4192033 6.9038863 7.7775846 7.2716503 6.8849835 7.074792 7.006469 8.2158 7.253154 7.128052 7.3514266 7.247464 6.9869347 8.358154 7.228473 6.986411 8.376041 6.908611 7.1926904 7.807053 7.29339 7.191809 7.025302 7.2279806 8.237585 7.0093584 8.243336 6.8914204 7.2415566 8.345363 7.228805 8.3339405 6.8916483 7.864601 7.2054267 7.5170183 7.2430034 7.279126 7.0299287 7.1501093 8.305465 7.0075994 7.511107 7.854001 7.4169273
0.16916917 7.371489 7.153625 6.9070725 7.771245 7.093743 7.418291 6.9022045 7.7753053 7.2704268 6.8834653 7.07339 7.0050483 8.214382 7.2520294 7.126801 7.3503695 7.246308 6.985556 8.357297 7.2273655 6.985029 8.375382 6.9069414 7.191587 7.8050394 7.2924566 7.190712 7.0237746 7.226563 8.236199 7.0076685 8.241958 6.8898425 7.2405033 8.344672 7.227692 8.333061 6.8900523 7.8627796 7.203993 7.5155435 7.24192 7.2779346 7.0284147 7.1488724 8.30454 7.0061717 7.509609 7.8522115 7.416015
0.17017017 7.3701725 7.1519995 6.905144 7.7686877 7.0922594 7.4171157 6.900272 7.7727466 7.268941 6.881698 7.071734 7.0033736 8.212668 7.250646 7.125292 7.3490477 7.244892 6.983926 8.356143 7.225996 6.983396 8.374427 6.905021 7.1902246 7.8027453 7.2912617 7.189356 7.021992 7.224886 8.234519 7.0057263 8.240284 6.888014 7.2391906 8.343687 7.226317 8.331885 6.8882074 7.860677 7.2022996 7.5138 7.240575 7.2764792 7.026646 7.14738 8.30332 7.004491 7.5078425 7.850141 7.4148397
0.17117117 7.368597 7.1501164 6.9029675 7.765855 7.0905237 7.4156795 6.898092 7.7699113 7.267195 6.879685 7.0698276 7.0014477 8.210663 7.2490067 7.1235275 7.3474655 7.2432218 6.9820466 8.354696 7.224368 6.9815154 8.3731785 6.9028535 7.188606 7.800174 7.289809 7.187744 7.0199575 7.2229533 8.232549 7.0035353 8.238319 6.885938 7.2376227 8.342411 7.224683 8.330419 6.8861165 7.8582964 7.20035 7.511791 7.238972 7.274763 7.024626 7.1456347 8.30181 7.00256 7.5058107 7.8477926 7.413405
0.17217217 7.366765 7.1479797 6.900546 7.7627497 7.088539 7.413986 6.8956676 7.7668037 7.2651935 6.877429 7.067674 6.9992733 8.208371 7.247115 7.1215115 7.345626 7.2412987 6.9799223 8.352961 7.2224846 6.9793897 8.371642 6.9004407 7.186735 7.79733 7.2881017 7.1858797 7.0176735 7.220769 8.230291 7.0010986 8.236068 6.8836184 7.235802 8.340847 7.2227936 8.328664 6.8837824 7.8556423 7.1981473 7.5095215 7.2371144 7.2727895 7.0223575 7.14364 8.300014 7.0003834 7.503517 7.8451705 7.4117136
0.17317317 7.3646803 7.1455927 6.897883 7.759377 7.086308 7.4120398 6.893002 7.763428 7.262939 6.874933 7.0652766 6.9968543 8.205796 7.244974 7.1192474 7.343532 7.239127 6.9775558 8.35094 7.2203484 6.977022 8.369821 6.897787 7.1846147 7.7942166 7.286143 7.1837664 7.0151434 7.218335 8.227753 6.99842 8.233532 6.8810577 7.2337327 8.339001 7.2206526 8.326624 6.8812094 7.8527184 7.195696 7.506993 7.2350054 7.2705617 7.0198436 7.1414 8.2979355 6.997963 7.500965 7.8422775 7.40977
0.17417417 7.362346 7.1429586 6.894981 7.755739 7.0838346 7.409843 6.8900986 7.759788 7.260435 6.8721995 7.0626383 6.994192 8.202943 7.2425876 7.116739 7.3411875 7.23671 6.97495 8.348639 7.217963 6.9744163 8.36772 6.894895 7.1822476 7.7908373 7.283936 7.181407 7.0123706 7.2156563 8.224934 6.995502 8.230718 6.878259 7.231417 8.336874 7.2182636 8.324305 6.8783994 7.8495283 7.1929984 7.50421 7.2326474 7.268083 7.0170875 7.138917 8.295578 6.995302 7.4981585 7.8391185 7.4075766
0.17517518 7.3597665 7.140081 6.891844 7.7518415 7.0811214 7.407399 6.8869605 7.755887 7.2576857 6.8692327 7.0597625 6.9912906 8.199815 7.2399583 7.1139884 7.338595 7.2340508 6.972108 8.346061 7.2153325 6.971575 8.365341 6.891768 7.179638 7.787196 7.2814837 7.178805 7.009358 7.212735 8.221841 6.992348 8.227627 6.875225 7.228859 8.334473 7.2156296 8.32171 6.8753567 7.8460755 7.190059 7.5011754 7.230045 7.2653556 7.0140924 7.1361947 8.292946 6.992405 7.4951 7.835696 7.4051375
0.17617618 7.356944 7.136963 6.8884745 7.7476864 7.0781717 7.4047117 6.88359 7.7517285 7.254693 6.866035 7.0566525 6.988153 8.196416 7.237089 7.111 7.3357587 7.2311525 6.969033 8.34321 7.2124596 6.9685016 8.36269 6.8884087 7.176788 7.783296 7.278789 7.1759634 7.006108 7.2095757 8.218477 6.9889627 8.224263 6.8719597 7.2260613 8.331799 7.212754 8.318842 6.8720837 7.8423643 7.1868815 7.4978933 7.2272 7.2623835 7.0108614 7.1332364 8.290044 6.9892735 7.4917936 7.8320146 7.4024563
0.17717718 7.353883 7.133608 6.8848763 7.7432785 7.074989 7.4017844 6.8799915 7.7473173 7.2514615 6.8626094 7.053312 6.9847827 8.192751 7.233984 7.1077766 7.332681 7.228019 6.9657283 8.34009 7.2093477 6.9651985 8.359771 6.88482 7.1737003 7.779142 7.2758555 7.172885 7.0026236 7.20618 8.214846 6.9853473 8.220633 6.868465 7.2230277 8.328857 7.20964 8.315705 6.8685837 7.8383975 7.183468 7.494366 7.224117 7.2591696 7.007398 7.130045 8.286874 6.9859114 7.488243 7.8280773 7.3995357
0.17817818 7.3505855 7.130019 6.881052 7.7386208 7.0715756 7.3986197 6.8761673 7.742656 7.2479935 6.8589587 7.049743 6.981183 8.188823 7.230646 7.1043215 7.3293667 7.2246532 6.962197 8.336705 7.2060003 6.9616694 8.356587 6.881006 7.1703787 7.774736 7.2726855 7.169573 6.998909 7.202553 8.210951 6.9815063 8.216737 6.8647447 7.219761 8.325652 7.206291 8.312304 6.8648596 7.83418 7.179823 7.490598 7.2207975 7.2557178 7.0037045 7.1266236 8.283442 6.9823217 7.484451 7.823888 7.396379
0.17917918 7.3470554 7.1262 6.877005 7.7337174 7.067936 7.395221 6.8721204 7.737749 7.2442927 6.855087 7.04595 6.977357 8.184636 7.227078 7.1006384 7.325819 7.2210584 6.9584417 8.333058 7.202421 6.957917 8.353142 6.876968 7.1668267 7.770083 7.2692833 7.166031 6.9949675 7.1986966 8.206797 6.9774423 8.212581 6.860801 7.2162642 8.322186 7.202711 8.308641 6.8609147 7.8297143 7.1759496 7.486593 7.217246 7.2520313 6.999785 7.122976 8.279751 6.9785075 7.480421 7.81945 7.3929896
0.18018018 7.3432965 7.1221547 6.872739 7.7285714 7.0640717 7.391593 6.867854 7.7325997 7.2403626 6.8509955 7.0419354 6.973308 8.180196 7.2232833 7.0967298 7.322041 7.2172375 6.954466 8.329155 7.1986127 6.9539447 8.34944 6.8727107 7.1630473 7.7651854 7.2656517 7.162262 6.990802 7.1946144 8.202387 6.973159 8.208168 6.856638 7.212541 8.318463 7.1989026 8.304722 6.8567524 7.8250046 7.1718507 7.4823527 7.2134647 7.2481136 6.9956417 7.1191044 8.2758045 6.9744716 7.4761567 7.8147674 7.389371
0.18118118 7.3393116 7.1178846 6.868256 7.7231874 7.059987 7.387737 6.863371 7.727212 7.236206 6.846688 7.037703 6.9690394 8.175504 7.2192645 7.092599 7.318036 7.213194 6.950272 8.324998 7.1945796 6.949755 8.345485 6.8682365 7.1590443 7.760048 7.2617946 7.1582694 6.9864154 7.19031 8.197724 6.968659 8.203502 6.8522573 7.2085943 8.314488 7.1948695 8.300549 6.852375 7.820054 7.1675305 7.4778814 7.2094574 7.243968 6.9912777 7.1150126 8.271606 6.9702177 7.471661 7.809843 7.3855267
0.18218218 7.335104 7.1133947 6.8635597 7.717568 7.0556846 7.383657 6.8586745 7.721589 7.2318263 6.8421664 7.033255 6.9645543 8.170566 7.215026 7.0882497 7.3138084 7.208931 6.945864 8.320591 7.190324 6.9453516 8.34128 6.863548 7.1548204 7.754673 7.2577157 7.1540565 6.981811 7.1857867 8.192814 6.9639454 8.198586 6.847662 7.2044272 8.310264 7.1906147 8.296125 6.847786 7.814867 7.1629915 7.4731827 7.2052264 7.239598 6.9866967 7.1107035 8.26716 6.965748 7.4669375 7.8046813 7.381459
0.18318318 7.3306766 7.108687 6.8586535 7.711717 7.051167 7.379356 6.853768 7.7157345 7.2272263 6.837435 7.028595 6.959856 8.165384 7.2105694 7.0836844 7.3093605 7.2044516 6.9412446 8.315938 7.1858497 6.9407372 8.336829 6.858649 7.1503797 7.749065 7.2534175 7.1496267 6.976993 7.181047 8.187658 6.959022 8.193425 6.8428555 7.2000427 8.305794 7.186141 8.291457 6.842988 7.8094463 7.1582375 7.468259 7.2007756 7.2350063 6.981901 7.10618 8.26247 6.961066 7.4619894 7.799285 7.3771725
0.18418418 7.326033 7.1037655 6.8535395 7.705639 7.046438 7.3748374 6.8486533 7.709652 7.2224097 6.8324966 7.0237265 6.954948 8.159964 7.2058992 7.078907 7.3046966 7.1997595 6.9364166 8.311043 7.1811595 6.935914 8.332136 6.853541 7.1457243 7.743227 7.248904 7.144983 6.9719634 7.1760945 8.182261 6.9538913 8.188023 6.83784 7.195444 8.301083 7.1814528 8.286546 6.8379846 7.803796 7.1532717 7.4631143 7.196108 7.230197 6.9768944 7.101446 8.257541 6.9561744 7.4568195 7.7936583 7.372669
0.18518518 7.321177 7.098633 6.848222 7.6993356 7.0414996 7.370105 6.843334 7.703345 7.2173796 6.8273544 7.018652 6.949833 8.154308 7.2010174 7.0739202 7.299819 7.1948566 6.9313827 8.305909 7.176257 6.930886 8.327206 6.8482285 7.1408587 7.7371635 7.244179 7.1401286 6.9667263 7.1709323 8.176627 6.9485564 8.182383 6.8326197 7.1906343 8.296132 7.176552 8.281396 6.8327785 7.797919 7.1480975 7.4577518 7.1912255 7.225173 6.9716787 7.0965037 8.252374 6.9510765 7.4514318 7.787804 7.3679523
0.18618618 7.3161106 7.093292 6.8427024 7.692812 7.0363555 7.3651605 6.8378134 7.6968174 7.2121387 6.8220115 7.0133743 6.9445143 8.148421 7.195927 7.0687265 7.294732 7.189747 6.9261465 8.30054 7.1711454 6.9256554 8.322041 6.8427134 7.135785 7.7308774 7.2392445 7.135067 6.961284 7.1655636 8.170759 6.9430203 8.176508 6.827197 7.185617 8.290948 7.1714425 8.2760105 6.827372 7.791819 7.1427174 7.4521747 7.1861324 7.2199373 6.966258 7.0913563 8.246974 6.945775 7.4458294 7.781727 7.363026
0.18718718 7.3108373 7.087747 6.8369846 7.6860704 7.0310087 7.360008 6.8320937 7.690072 7.20669 6.816471 7.007897 6.938995 8.142306 7.1906323 7.06333 7.289439 7.1844335 6.92071 8.29494 7.1658278 6.9202256 8.316644 6.8369994 7.130507 7.7243733 7.2341046 7.129801 6.9556403 7.1599917 8.16466 6.9372864 8.170404 6.821576 7.180394 8.285533 7.166127 8.270394 6.8217688 7.7855 7.137135 7.446386 7.1808314 7.2144938 6.9606347 7.0860066 8.241345 6.9402733 7.4400153 7.7754297 7.3578925
0.1881882 7.305361 7.0820003 6.831072 7.679115 7.0254626 7.35465 6.8261786 7.683113 7.201037 6.8107367 7.002223 6.933278 8.135967 7.1851354 7.0577335 7.2839427 7.1789193 6.9150777 8.289113 7.1603074 6.914599 8.31102 6.831089 7.125028 7.7176538 7.2287626 7.1243334 6.9497976 7.154219 8.158336 6.931357 8.164074 6.8157587 7.17497 8.27989 7.1606092 8.26455 6.8159714 7.7789645 7.131354 7.4403887 7.175326 7.2088447 6.954812 7.080458 8.235491 6.9345737 7.433994 7.768917 7.352555
0.1891892 7.2996836 7.0760546 6.8249664 7.671949 7.0197196 7.34909 6.8200707 7.6759434 7.195183 6.8048105 6.996355 6.9273667 8.129408 7.179439 7.0519395 7.278246 7.173207 6.9092507 8.283061 7.1545873 6.9087787 8.305173 6.8249846 7.1193504 7.710723 7.223222 7.118668 6.94376 7.148249 8.151788 6.9252357 8.157521 6.809749 7.1693463 8.274023 7.1548915 8.258481 6.809983 7.772217 7.1253767 7.434187 7.1696177 7.2029943 6.9487925 7.074714 8.229414 6.9286795 7.427768 7.762192 7.347017
0.1901902 7.293809 7.069914 6.8186717 7.664576 7.0137835 7.3433313 6.8137727 7.6685667 7.1891303 6.798696 6.9902964 6.921264 8.122632 7.173547 7.0459514 7.272353 7.1672997 6.9032335 8.27679 7.14867 6.9027677 8.299105 6.81869 7.113478 7.7035847 7.2174845 7.1128073 6.9375296 7.142085 8.14502 6.918926 8.15075 6.8035502 7.1635265 8.267937 7.1489778 8.2521925 6.803806 7.76526 7.1192064 7.427783 7.163711 7.196945 6.9425793 7.0687766 8.223119 6.922593 7.4213414 7.755258 7.3412805
0.1911912 7.28774 7.063581 6.81219 7.656999 7.0076575 7.3373766 6.807287 7.6609864 7.1828823 6.7923965 6.98405 6.914973 8.115643 7.1674614 7.039772 7.2662663 7.161201 6.897028 8.270301 7.14256 6.896569 8.292821 6.812207 7.1074142 7.6962423 7.211555 7.1067553 6.9311094 7.13573 8.138037 6.9124293 8.143764 6.7971644 7.1575136 8.261633 7.1428704 8.245686 6.7974434 7.7580976 7.1128464 7.421181 7.1576095 7.1907 6.9361753 7.062649 8.216608 6.916318 7.414717 7.748119 7.3353496
0.1921922 7.28148 7.0570583 6.8055253 7.649222 7.0013437 7.331229 6.8006177 7.6532054 7.176442 6.785915 6.977618 6.9084964 8.108443 7.1611857 7.0334044 7.2599897 7.1549134 6.890637 8.263599 7.136259 6.8901844 8.286324 6.8055396 7.101161 7.688699 7.2054358 7.100514 6.9245033 7.1291866 8.130841 6.90575 8.136566 6.7905955 7.1513104 8.255116 7.1365724 8.238966 6.790898 7.7507324 7.1063 7.414385 7.151315 7.1842628 6.929583 7.056334 8.209886 6.909857 7.4078984 7.740778 7.3292274
0.1931932 7.275031 7.050349 6.7986794 7.6412473 6.9948463 7.3248916 6.7937665 7.645228 7.169812 6.779254 6.971005 6.9018373 8.101039 7.154723 7.0268517 7.2535257 7.1484394 6.8840637 8.256687 7.1297708 6.883618 8.279617 6.79869 7.0947223 7.6809587 7.1991305 7.094087 6.9177136 7.1224575 8.123438 6.8988895 8.129162 6.783846 7.1449213 8.248389 7.1300874 8.232036 6.784173 7.7431684 7.09957 7.4073963 7.1448317 7.177636 6.9228063 7.049835 8.202956 6.903212 7.400889 7.733239 7.322916
0.1941942 7.2683973 7.043457 6.7916555 7.633079 6.988168 7.318367 6.7867365 7.6370564 7.1629963 6.7724166 6.964212 6.894999 8.093431 7.148076 7.0201163 7.2468777 7.1417828 6.8773108 8.24957 7.123098 6.8768716 8.272705 6.7916603 7.0881004 7.6730247 7.1926417 7.087477 6.910743 7.1155467 8.115829 6.8918524 8.121553 6.7769184 7.138348 8.241457 7.123418 8.224898 6.7772703 7.7354083 7.092659 7.4002204 7.1381626 7.170823 6.915847 7.0431547 8.195821 6.896387 7.393692 7.7255054 7.316419
0.1951952 7.2615814 7.036384 6.7844563 7.6247206 6.981311 7.3116584 6.779531 7.6286945 7.155997 6.765406 6.957243 6.8879843 8.085626 7.1412473 7.0132017 7.240049 7.1349463 6.8703804 8.2422495 7.1162434 6.869949 8.26559 6.784455 7.0812993 7.6649003 7.1859727 7.0806875 6.9035954 7.108456 8.108021 6.88464 8.113745 6.769817 7.1315947 8.234321 7.116567 8.21756 6.7701936 7.727456 7.0855703 7.3928595 7.13131 7.163827 6.9087086 7.036296 8.188485 6.889384 7.3863106 7.717581 7.309739
0.1961962 7.2545857 7.029134 6.7770853 7.6161747 6.974279 7.304769 6.7721524 7.6201453 7.1488166 6.758225 6.950101 6.880796 8.077624 7.1342397 7.0061107 7.2330422 7.1279325 6.863277 8.234729 7.109211 6.8628516 8.258275 6.7770753 7.074321 7.6565895 7.1791267 7.0737205 6.896273 7.1011896 8.100015 6.8772564 8.105739 6.7625437 7.1246634 8.226985 7.1095376 8.210021 6.762945 7.719314 7.0783076 7.3853164 7.124278 7.1566505 6.9013934 7.0292616 8.180951 6.882206 7.378748 7.709468 7.30288
0.1971972 7.247414 7.0217085 6.769544 7.6074443 6.967075 7.2977014 6.764603 7.6114125 7.1414585 6.7508764 6.9427876 6.8734365 8.06943 7.127056 6.9988456 7.2258606 7.120744 6.8560023 8.227014 7.1020026 6.855583 8.250765 6.7695255 7.0671687 7.6480947 7.1721063 7.06658 6.8887787 7.093749 8.091814 6.8697033 8.09754 6.7551017 7.117558 8.219455 7.1023326 8.202288 6.755528 7.7109866 7.070873 7.3775954 7.117069 7.1492968 6.8939056 7.022054 8.1732235 6.8748555 7.3710074 7.701171 7.2958426
0.1981982 7.240069 7.014112 6.7618365 7.5985336 6.959701 7.290458 6.756887 7.6024985 7.133926 6.7433634 6.9353065 6.8659096 8.0610485 7.1197004 6.9914103 7.2185073 7.1133847 6.8485603 8.219105 7.0946217 6.848146 8.243062 6.761808 7.059846 7.63942 7.164915 7.0592685 6.8811154 7.0861382 8.083425 6.8619847 8.089152 6.7474937 7.1102815 8.211733 7.0949545 8.194363 6.747944 7.702476 7.063269 7.3696995 7.109686 7.141769 6.886247 7.014677 8.165304 6.867336 7.363092 7.692693 7.288632
0.1991992 7.232553 7.006346 6.753965 7.589445 6.9521613 7.2830434 6.7490053 7.5934076 7.1262217 6.7356887 6.927661 6.8582172 8.052481 7.1121755 6.9838066 7.210985 7.1058564 6.840953 8.211007 7.087071 6.8405433 8.23517 6.753926 7.052355 7.6305685 7.157555 7.0517883 6.8732867 7.0783596 8.074847 6.854102 8.080578 6.7397227 7.1028366 8.203822 7.087407 8.186249 6.7401967 7.693786 7.0554996 7.361631 7.102132 7.1340694 6.8784213 7.0071325 8.157197 6.859649 7.3550053 7.684037 7.2812495
0.2002002 7.2248697 6.9984145 6.7459316 7.5801826 6.944458 7.275459 6.740961 7.584142 7.1183476 6.7278547 6.9198527 6.8503633 8.043732 7.104484 6.9760375 7.203297 7.0981627 6.8331833 8.2027235 7.079354 6.8327765 8.227094 6.745881 7.0446987 7.621544 7.1500306 7.044143 6.865294 7.070416 8.066088 6.8460593 8.071821 6.731792 7.095227 8.195726 7.079693 8.17795 6.7322884 7.68492 7.047567 7.353394 7.0944104 7.1262016 6.870431 6.9994235 8.148905 6.8517985 7.34675 7.675207 7.2736993
0.2012012 7.2170215 6.9903197 6.7377396 7.5707483 6.936594 7.267708 6.732757 7.5747056 7.1103077 6.7198644 6.911885 6.842349 8.034804 7.096629 6.9681063 7.1954465 7.090306 6.825255 8.194258 7.071472 6.8248496 8.218834 6.737678 7.0368805 7.6123486 7.1423435 7.036336 6.8571415 7.06231 8.057149 6.8378587 8.062884 6.723704 7.0874543 8.18745 7.071814 8.169471 6.724221 7.6758804 7.039474 7.344991 7.0865235 7.118168 6.8622794 6.991553 8.140432 6.8437867 7.338329 7.666206 7.2659826
0.2022022 7.209011 6.9820642 6.729392 7.561146 6.928572 7.259794 6.7243958 7.565101 7.102104 6.711721 6.9037604 6.834179 8.025701 7.0886145 6.9600153 7.187436 7.0822887 6.81717 8.185613 7.06343 6.8167653 8.210396 6.729318 7.0289025 7.6029863 7.134497 7.0283685 6.848831 7.054045 8.048033 6.829503 8.053773 6.715461 7.079522 8.178996 7.063774 8.160813 6.715999 7.6666718 7.031224 7.336426 7.0784745 7.109972 6.8539686 6.9835234 8.131782 6.8356156 7.3297462 7.657037 7.2581034
0.2032032 7.2008414 6.9736514 6.720891 7.5513783 6.9203954 7.2517204 6.7158804 7.5553317 7.09374 6.703427 6.895482 6.8258543 8.016426 7.080442 6.951767 7.1792684 7.0741143 6.808932 8.176791 7.0552287 6.808527 8.201781 6.720805 7.020768 7.5934606 7.126494 7.0202446 6.840366 7.045624 8.038745 6.8209944 8.044488 6.7070665 7.071434 8.170367 7.0555754 8.151981 6.7076235 7.657297 7.022819 7.3277006 7.0702667 7.101616 6.8455024 6.975338 8.122956 6.8272886 7.321004 7.647703 7.250064
0.2042042 7.192516 6.9650836 6.7122397 7.541449 6.912066 7.2434897 6.707214 7.5454 7.0852175 6.694985 6.887052 6.8173785 8.006983 7.0721154 6.943365 7.170946 7.065785 6.800543 8.167798 7.046872 6.8001375 8.192994 6.712141 7.01248 7.5837736 7.1183376 7.0119667 6.8317485 7.0370483 8.029287 6.8123364 8.035034 6.6985226 7.063192 8.161568 7.047221 8.142979 6.699097 7.647759 7.0142627 7.318819 7.0619025 7.093103 6.836883 6.9669986 8.113959 6.818808 7.312105 7.638208 7.241867
0.2052052 7.1840367 6.956363 6.70344 7.5313616 6.903588 7.235105 6.698399 7.53531 7.07654 6.6863976 6.8784733 6.8087544 7.9973736 7.0636373 6.934811 7.162473 7.057304 6.7920055 8.158634 7.038363 6.7915998 8.184037 6.7033296 7.0040402 7.57393 7.1100297 7.003537 6.822982 7.028322 8.019664 6.803531 8.025414 6.6898327 7.054799 8.1526 7.038714 8.133808 6.690423 7.6380615 7.0055566 7.309784 7.053385 7.084436 6.8281136 6.958509 8.104794 6.810177 7.3030534 7.6285543 7.2335157
0.2062062 7.1754065 6.947494 6.694495 7.521119 6.8949623 7.226569 6.6894383 7.525064 7.06771 6.6776676 6.8697486 6.7999845 7.987602 7.0550103 6.926109 7.1538515 7.048673 6.7833233 8.149305 7.0297036 6.782916 8.174914 6.6943727 6.995453 7.5639315 7.1015744 6.9949594 6.8140683 7.0194473 8.009877 6.7945814 8.015633 6.6809993 7.0462584 8.143469 7.030056 8.124474 6.681603 7.6282077 6.9967046 7.300598 7.0447164 7.0756173 6.819196 6.949872 8.095463 6.801397 7.2938514 7.6187453 7.2250123
0.2072072 7.1666284 6.938478 6.685407 7.5107245 6.8861933 7.217885 6.6803346 7.5146656 7.05873 6.668798 6.8608804 6.7910714 7.9776716 7.0462384 6.9172597 7.145084 7.039896 6.774499 8.139813 7.020897 6.77409 8.165628 6.685273 6.9867196 7.5537815 7.092973 6.9862356 6.805011 7.010427 7.999931 6.7854896 8.005691 6.6720247 7.037573 8.134176 7.0212507 8.114979 6.6726403 7.618201 6.987709 7.291265 7.0359006 7.06665 6.8101344 6.9410896 8.085971 6.792472 7.284502 7.608784 7.2163596
0.2082082 7.157705 6.9293175 6.6761794 7.5001817 6.8772826 7.209056 6.671091 7.504118 7.0496025 6.659791 6.8518715 6.7820177 7.967585 7.037323 6.9082675 7.1361732 7.030975 6.7655344 8.130162 7.0119457 6.7651234 8.156184 6.676034 6.9778433 7.5434837 7.08423 6.977369 6.7958117 7.001264 7.9898286 6.776259 7.995593 6.662912 7.0287447 8.124726 7.0123005 8.105325 6.663537 7.6080437 6.9785724 7.281787 7.026939 7.0575366 6.8009305 6.9321656 8.07632 6.783404 7.275008 7.5986743 7.20756
0.2092092 7.1486382 6.920016 6.6668134 7.489493 6.868233 7.200084 6.66171 7.493425 7.040331 6.6506495 6.8427243 6.772826 7.9573455 7.0282683 6.899134 7.127123 7.0219126 6.756433 8.120357 7.002852 6.756019 8.146583 6.6666574 6.968827 7.533041 7.075347 6.9683614 6.7864738 6.9919605 7.9795737 6.7668915 7.9853425 6.653663 7.0197773 8.115121 7.0032077 8.095517 6.654296 7.597739 6.9692974 7.272167 7.0178356 7.0482802 6.7915874 6.9231024 8.066514 6.774197 7.265373 7.5884185 7.198616
0.2102102 7.1394324 6.9105754 6.657313 7.4786615 6.859048 7.190973 6.652194 7.482589 7.030917 6.641376 6.8334417 6.7634993 7.946956 7.019076 6.8898625 7.1179347 7.0127115 6.7471976 8.110397 6.9936194 6.74678 8.136829 6.6571465 6.9596725 7.5224557 7.0663266 6.959216 6.777 6.982519 7.9691687 6.7573895 7.974942 6.6442814 7.0106726 8.105366 6.9939756 8.085559 6.644919 7.5872912 6.9598866 7.2624087 7.0085926 7.038883 6.782108 6.9139028 8.056557 6.764853 7.255599 7.5780196 7.1895313
0.2112112 7.1300893 6.9009986 6.6476793 7.467691 6.8497295 7.1817245 6.6425457 7.4716134 7.021364 6.631973 6.8240256 6.7540393 7.93642 7.0097494 6.8804555 7.1086116 7.003375 6.7378297 8.100289 6.9842496 6.737409 8.126927 6.647504 6.9503837 7.511731 7.057172 6.949936 6.7673926 6.9729433 7.9586167 6.747756 7.9643946 6.6347694 7.001434 8.095462 6.9846063 8.075452 6.635409 7.576702 6.9503427 7.2525144 6.9992123 7.0293484 6.7724943 6.904569 8.046452 6.7553754 7.245689 7.567481 7.1803074
0.2122122 7.1206117 6.8912883 6.6379156 7.456584 6.84028 7.1723423 6.632768 7.4605007 7.0116744 6.6224427 6.814479 6.744449 7.92574 7.000291 6.8709145 7.0991564 6.9939055 6.7283335 8.090035 6.974746 6.727908 8.1168785 6.6377316 6.9409623 7.5008707 7.047885 6.940523 6.7576537 6.963235 7.9479218 6.7379937 7.953704 6.625129 6.992064 8.085413 6.975102 8.0652 6.625768 7.565975 6.9406686 7.2424865 6.989698 7.0196786 6.762749 6.895105 8.036201 6.745766 7.2356462 7.556805 7.170947
0.21321322 7.111003 6.881447 6.628024 7.445343 6.8307023 7.162829 6.6228642 7.449255 7.0018506 6.6127877 6.804805 6.734731 7.914919 6.990704 6.8612432 7.089572 6.984306 6.71871 8.079638 6.965111 6.7182803 8.106687 6.627833 6.9314113 7.4898767 7.038469 6.93098 6.747787 6.9533978 7.937086 6.7281046 7.9428725 6.6153636 6.9825654 8.075222 6.965466 8.054806 6.6159987 7.5551133 6.930866 7.232328 6.9800525 7.009876 6.7528753 6.8855124 8.025808 6.736028 7.225473 7.545995 7.161453
0.21421422 7.101266 6.871477 6.6180077 7.4339724 6.820999 7.1531873 6.612836 7.437878 6.9918966 6.603011 6.795006 6.724888 7.90396 6.9809904 6.851444 7.07986 6.9745784 6.708963 8.069101 6.9553466 6.708528 8.0963545 6.61781 6.921733 7.478752 7.0289264 6.92131 6.737794 6.943434 7.926113 6.7180915 7.9319034 6.605475 6.9729404 8.064893 6.955701 8.044273 6.606104 7.5441203 6.920938 7.222042 6.9702773 6.999943 6.7428756 6.875794 8.015278 6.726164 7.215172 7.535054 7.1518283
0.21521522 7.091403 6.8613815 6.6078687 7.422474 6.811173 7.1434193 6.602686 7.426374 6.9818153 6.5931153 6.7850842 6.714922 7.892866 6.9711533 6.841519 7.0700245 6.964727 6.6990943 8.058428 6.945456 6.698654 8.085887 6.607665 6.9119296 7.4675 7.01926 6.9115148 6.7276773 6.9333463 7.9150057 6.707957 7.9208 6.5954657 6.963192 8.054427 6.9458084 8.033606 6.5960855 7.5329976 6.9108872 7.2116313 6.9603763 6.9898825 6.7327523 6.865953 8.004611 6.7161765 7.2047462 7.523985 7.142077
0.21621622 7.0814166 6.851162 6.597609 7.4108505 6.801226 7.1335287 6.592417 7.4147444 6.9716086 6.583102 6.7750435 6.7048354 7.88164 6.9611955 6.8314705 7.0600667 6.954753 6.689107 8.047621 6.9354415 6.6886606 8.075284 6.5974016 6.9020047 7.456124 7.009472 6.9015975 6.7174397 6.923137 7.903767 6.697703 7.909565 6.5853386 6.953323 8.04383 6.935792 8.022805 6.585948 7.5217495 6.900716 7.2010984 6.9503517 6.979697 6.722508 6.8559914 7.993811 6.7060676 7.1941986 7.5127897 7.1322026
0.21721722 7.07131 6.8408217 6.587231 7.399106 6.791161 7.123517 6.5820312 7.4029937 6.9612794 6.572974 6.7648854 6.694631 7.870285 6.9511194 6.8213015 7.0499897 6.944659 6.679003 8.036683 6.9253054 6.6785502 8.064551 6.587021 6.8919597 7.444625 6.9995646 6.89156 6.707083 6.91281 7.8924 6.687333 7.898201 6.5750957 6.943335 8.033102 6.925653 8.011874 6.575694 7.510378 6.890426 7.190446 6.9402056 6.96939 6.7121453 6.8459125 7.982882 6.695841 7.1835313 7.501472 7.122207
0.21821822 7.061085 6.830363 6.5767384 7.3872423 6.78098 7.1133876 6.571532 7.3911233 6.95083 6.562734 6.754613 6.6843114 7.8588033 6.940927 6.8110137 7.0397964 6.934449 6.668785 8.025618 6.91505 6.668326 8.053691 6.5765266 6.8817973 7.4330072 6.989541 6.8814054 6.696611 6.9023666 7.8809075 6.6768494 7.8867116 6.5647397 6.9332314 8.022248 6.915395 8.000817 6.5653253 7.4988866 6.880021 7.1796765 6.9299407 6.9589624 6.7016664 6.835718 7.9718266 6.6854978 7.172747 7.4900346 7.1120934
0.21921922 7.0507455 6.8197875 6.566133 7.3752627 6.7706866 7.103143 6.5609207 7.379137 6.9402637 6.5523844 6.744229 6.673878 7.8471975 6.930622 6.8006105 7.0294886 6.924125 6.6584554 8.014428 6.9046783 6.6579895 8.0427065 6.56592 6.8715205 7.4212728 6.9794035 6.871135 6.6860247 6.89181 7.8692923 6.6662545 7.875099 6.5542727 6.9230146 8.0112705 6.9050198 7.9896364 6.554845 7.4872775 6.869503 7.1687927 6.91956 6.948417 6.691074 6.8254113 7.960647 6.675041 7.1618485 7.47848 7.101864
0.22022022 7.040293 6.8090987 6.5554175 7.3631697 6.7602816 7.0927863 6.5502005 7.3670373 6.929583 6.5419264 6.7337346 6.6633344 7.8354716 6.920206 6.7900934 7.0190687 6.913689 6.648017 8.003117 6.894192 6.6475434 8.031599 6.5552044 6.861131 7.409425 6.9691544 6.860753 6.6753273 6.8811426 7.857558 6.6555514 7.8633666 6.5436974 6.912687 8.000172 6.89453 7.978335 6.544255 7.475554 6.858874 7.157798 6.9090652 6.9377575 6.680371 6.8149943 7.949347 6.664474 7.1508384 7.466811 7.0915213
0.22122122 7.0297313 6.798299 6.5445943 7.3509665 6.7497687 7.082319 6.539374 7.354827 6.91879 6.531364 6.7231336 6.6526823 7.823627 6.9096823 6.7794657 7.0085397 6.9031444 6.637472 7.9916873 6.8835945 6.6369905 8.020373 6.5443816 6.850632 7.3974657 6.958796 6.8502607 6.6645207 6.8703675 7.8457065 6.6447415 7.8515167 6.533016 6.902251 7.9889555 6.8839273 7.966915 6.533558 7.463719 6.848136 7.146693 6.89846 6.926985 6.6695585 6.80447 7.9379287 6.6537986 7.1397195 7.45503 7.081068
0.22222222 7.0190616 6.7873898 6.533666 7.3386555 6.7391496 7.071744 6.528443 7.342509 6.907887 6.520698 6.712428 6.6419234 7.8116674 6.8990526 6.76873 6.997904 6.8924932 6.6268225 7.980141 6.872887 6.6263328 8.009032 6.5334544 6.840025 7.3853984 6.9483304 6.8396606 6.6536074 6.859486 7.8337407 6.6338286 7.8395524 6.5222306 6.891709 7.9776235 6.873215 7.9553804 6.522756 7.451774 6.837292 7.1354823 6.8877454 6.9161024 6.6586404 6.793841 7.9263954 6.643017 7.128494 7.4431405 7.070507
0.22322322 7.008287 6.776374 6.522635 7.3262396 6.728427 7.0610642 6.5174103 7.3300858 6.896877 6.509932 6.7016206 6.631061 7.799595 6.88832 6.757889 6.9871635 6.8817377 6.616071 7.9684825 6.862073 6.615573 7.997577 6.5224247 6.829313 7.373225 6.937761 6.828955 6.6425896 6.848502 7.821664 6.622814 7.827476 6.511344 6.8810635 7.9661794 6.8623953 7.943733 6.5118523 7.4397235 6.8263445 7.124168 6.8769245 6.905112 6.6476183 6.7831087 7.9147506 6.632131 7.117164 7.431144 7.0598407
0.22422422 6.9974103 6.765254 6.511503 7.3137217 6.717603 7.0502815 6.506278 7.31756 6.885762 6.499067 6.6907134 6.6200967 7.787412 6.8774867 6.7469444 6.9763207 6.870881 6.6052203 7.9567137 6.851154 6.604713 7.986012 6.5112953 6.8184977 7.360949 6.9270887 6.8181467 6.6314697 6.8374176 7.8094788 6.611701 7.815291 6.5003576 6.8703165 7.9546256 6.8514705 7.9319763 6.5008483 7.4275694 6.815295 7.1127515 6.8659997 6.8940163 6.6364946 6.772277 7.9029956 6.621145 7.105733 7.419044 7.0490713
0.22522523 6.9864335 6.754032 6.5002737 7.3011036 6.7066803 7.039399 6.495049 7.3049345 6.874545 6.4881063 6.679709 6.609033 7.775124 6.8665547 6.7358994 6.9653783 6.8599253 6.594272 7.9448376 6.8401327 6.5937557 7.9743395 6.5000687 6.8075824 7.348572 6.9163175 6.8072376 6.62025 6.8262343 7.797188 6.6004915 7.8029995 6.4892745 6.8594713 7.9429655 6.840442 7.920113 6.4897466 7.4153137 6.8041463 7.1012363 6.8549733 6.8828173 6.625272 6.761347 7.8911347 6.6100593 7.0942025 7.4068427 7.0382013
0.22622623 6.975359 6.7427106 6.488948 7.288389 6.6956606 7.0284185 6.4837246 7.292212 6.863228 6.4770513 6.6686096 6.5978723 7.7627325 6.855527 6.7247562 6.9543386 6.848873 6.5832286 7.9328566 6.829011 6.5827026 7.962562 6.488746 6.796568 7.336097 6.905448 6.79623 6.608933 6.8149557 7.784794 6.589188 7.7906046 6.478096 6.8485293 7.9312005 6.8293133 7.9081454 6.47855 7.4029603 6.7929006 7.0896244 6.8438478 6.8715177 6.613952 6.7503214 7.8791695 6.598877 7.0825753 7.3945427 7.027233
0.22722723 6.96419 6.731293 6.477529 7.27558 6.684546 7.017343 6.472308 7.279395 6.851814 6.465904 6.6574173 6.5866165 7.7502403 6.8444057 6.713517 6.943203 6.8377266 6.5720925 7.920774 6.8177915 6.571557 7.9506826 6.4773307 6.785458 7.3235264 6.8944836 6.785126 6.5975204 6.8035836 7.7723 6.5777926 7.778108 6.4668255 6.8374934 7.919335 6.8180866 7.896076 6.46726 7.3905106 6.78156 7.077918 6.8326254 6.8601193 6.602538 6.7392035 7.8671036 6.5876007 7.070854 7.3821464 7.0161695
0.22822823 6.952928 6.7197814 6.4660187 7.262679 6.67334 7.0061746 6.460801 7.2664857 6.840304 6.454668 6.646135 6.575268 7.7376504 6.8331933 6.702184 6.9319744 6.826488 6.560866 7.908592 6.806476 6.5603204 7.938704 6.465824 6.774254 7.310863 6.883426 6.7739286 6.5860147 6.7921205 7.7597075 6.5663085 7.7655134 6.455464 6.8263655 7.90737 6.806765 7.8839083 6.4558787 7.377968 6.7701263 7.0661206 6.821308 6.848625 6.5910316 6.7279944 7.854939 6.576233 7.0590405 7.3696566 7.005013
0.22922923 6.9415765 6.7081776 6.454419 7.2496886 6.662043 6.9949155 6.4492064 7.2534876 6.8287015 6.443344 6.6347647 6.5638285 7.7249656 6.821892 6.69076 6.9206553 6.8151603 6.549551 7.896314 6.7950673 6.5489955 7.926629 6.4542294 6.762958 7.2981086 6.8722777 6.7626395 6.574418 6.7805686 7.7470202 6.554737 7.752823 6.4440145 6.8151484 7.895309 6.795351 7.871644 6.4444094 7.3653345 6.758602 7.054233 6.8098984 6.8370366 6.5794353 6.716697 7.8426785 6.564775 7.0471377 7.3570757 6.9937654
0.23023023 6.9301367 6.6964846 6.442733 7.236612 6.650659 6.9835677 6.4375257 7.240402 6.817009 6.431935 6.6233087 6.5523005 7.7121887 6.8105035 6.6792464 6.9092474 6.8037453 6.5381503 7.883942 6.7835674 6.5375843 7.9144597 6.4425483 6.751573 7.2852664 6.861041 6.751261 6.5627327 6.768931 7.7342405 6.5430813 7.740039 6.4324784 6.8038435 7.8831544 6.783847 7.8592863 6.432853 7.3526134 6.7469897 7.0422587 6.798399 6.8253565 6.567751 6.7053137 7.830325 6.55323 7.0351477 7.3444057 6.9824295
0.23123123 6.918611 6.684705 6.430962 7.2234507 6.639189 6.9721346 6.425761 7.227233 6.8052278 6.420442 6.6117687 6.5406857 7.6993213 6.799031 6.6676464 6.8977532 6.7922454 6.526665 7.8714786 6.771978 6.5260887 7.9021993 6.4307823 6.7401004 7.2723384 6.8497176 6.739796 6.55096 6.757209 7.7213707 6.5313425 7.727164 6.4208584 6.792454 7.8709087 6.772255 7.8468375 6.421213 7.339806 6.735292 7.0302 6.7868114 6.8135867 6.555981 6.693846 7.8178816 6.5415993 7.0230722 7.33165 6.9710073
0.23223223 6.9070024 6.6728396 6.4191093 7.2102075 6.6276355 6.960618 6.4139156 7.2139816 6.793361 6.4088683 6.600148 6.5289865 7.686367 6.787476 6.655962 6.8861747 6.780663 6.5150986 7.858927 6.760302 6.5145116 7.88985 6.418935 6.728543 7.259327 6.83831 6.7282467 6.5391035 6.745405 7.708413 6.519524 7.7142005 6.4091563 6.780981 7.858575 6.760577 7.8343 6.409491 7.3269157 6.7235126 7.0180583 6.7751384 6.8017297 6.544128 6.682297 7.8053493 6.529886 7.0109143 7.3188095 6.9595013
0.23323323 6.8953133 6.6608915 6.407176 7.196885 6.616 6.9490194 6.4019904 7.2006507 6.7814107 6.3972154 6.588448 6.517205 7.673328 6.775841 6.644195 6.874514 6.7690005 6.5034523 7.8462887 6.748543 6.5028543 7.877414 6.4070067 6.7169023 7.2462344 6.82682 6.716615 6.527164 6.7335224 7.69537 6.5076275 7.701151 6.397374 6.7694273 7.846155 6.7488165 7.8216767 6.3976893 7.313945 6.711653 7.0058365 6.7633815 6.7897873 6.532193 6.670669 7.7927322 6.5180917 6.998676 7.3058877 6.9479136
0.23423423 6.8835454 6.6488633 6.395165 7.183486 6.604286 6.937342 6.3899884 7.1872425 6.769379 6.3854847 6.5766716 6.5053434 7.660207 6.764128 6.632348 6.862773 6.75726 6.4917283 7.8335676 6.736702 6.4911194 7.864895 6.395001 6.7051806 7.2330627 6.8152494 6.704904 6.5151443 6.721562 7.6822453 6.4956555 7.688018 6.385514 6.7577953 7.8336515 6.7369742 7.80897 6.3858094 7.300895 6.6997166 6.9935365 6.7515435 6.777763 6.5201793 6.6589637 7.7800317 6.506219 6.986359 7.2928863 6.936247
0.23523523 6.871701 6.636757 6.3830776 7.170012 6.5924945 6.9255877 6.3779116 7.1737604 6.757268 6.373679 6.5648203 6.4934034 7.647006 6.75234 6.6204233 6.8509545 6.745444 6.479929 7.820765 6.7247825 6.479309 7.8522944 6.3829193 6.69338 7.2198153 6.8036013 6.6931148 6.503048 6.7095265 7.6690397 6.4836097 7.6748037 6.3735776 6.7460866 7.821067 6.725053 7.796182 6.3738537 7.2877703 6.687705 6.9811606 6.7396264 6.7656584 6.5080886 6.647183 7.767251 6.4942694 6.9739666 7.279808 6.924503
0.23623623 6.859782 6.624574 6.370917 7.1564655 6.580628 6.9137588 6.3657613 7.1602054 6.74508 6.3618 6.552896 6.4813867 7.6337276 6.740478 6.6084223 6.83906 6.7335534 6.4680557 7.8078837 6.712786 6.467425 7.8396153 6.3707643 6.681503 7.206493 6.791877 6.6812506 6.490876 6.6974187 7.6557565 6.4714923 7.6615105 6.361567 6.734304 7.808404 6.713055 7.783315 6.3618245 7.274571 6.67562 6.9687114 6.727632 6.7534766 6.4959226 6.6353297 7.7543926 6.482246 6.9614997 7.266655 6.9126844
0.23723723 6.8477917 6.6123176 6.358684 7.1428494 6.568688 6.901857 6.35354 7.1465807 6.732817 6.34985 6.5409017 6.469296 7.6203747 6.7285447 6.596348 6.8270907 6.721592 6.4561114 7.794926 6.700715 6.4554696 7.8268595 6.3585367 6.669552 7.193099 6.7800784 6.6693125 6.4786315 6.68524 7.6423974 6.459306 7.648141 6.349485 6.7224483 7.7956643 6.7009826 7.7703724 6.3497243 7.2613006 6.6634645 6.9561906 6.715563 6.74122 6.483684 6.6234055 7.741458 6.47015 6.948961 7.2534294 6.900793
0.23823825 6.835731 6.599989 6.3463817 7.129166 6.556677 6.889885 6.3412504 7.1328883 6.7204814 6.3378305 6.528839 6.457134 7.6069493 6.716542 6.584202 6.8150506 6.7095613 6.4440975 7.781895 6.6885715 6.4434447 7.8140297 6.34624 6.657529 7.179635 6.768208 6.6573033 6.466316 6.6729927 7.6289654 6.447052 7.6346984 6.3373322 6.7105227 7.7828507 6.688837 7.757355 6.337554 7.247961 6.65124 6.9436 6.7034206 6.72889 6.4713745 6.611412 7.728451 6.4579835 6.9363527 7.2401333 6.888831
0.23923925 6.8236027 6.58759 6.334012 7.1154165 6.544597 6.8778443 6.328893 7.1191306 6.7080755 6.325743 6.51671 6.4449034 7.593454 6.7044716 6.571986 6.80294 6.697463 6.4320164 7.7687926 6.6763573 6.4313526 7.8011284 6.333875 6.6454363 7.1661034 6.7562675 6.645225 6.453932 6.660679 7.6154623 6.4347334 7.621186 6.3251114 6.698529 7.7699656 6.6766214 7.7442665 6.3253164 7.234555 6.638949 6.9309425 6.6912074 6.716489 6.458996 6.5993524 7.715372 6.445749 6.9236765 7.2267694 6.8768005
0.24024025 6.811409 6.5751243 6.321576 7.1016045 6.5324497 6.8657374 6.3164716 7.1053095 6.695601 6.3135905 6.5045166 6.432606 7.579891 6.692336 6.5597034 6.7907615 6.6853 6.41987 7.755621 6.664075 6.419195 7.788158 6.3214445 6.6332755 7.152508 6.7442584 6.6330795 6.441481 6.6483006 7.6018906 6.4223514 7.6076045 6.312824 6.6864686 7.7570114 6.6643376 7.731108 6.3130136 7.221084 6.626593 6.9182196 6.678925 6.704019 6.446551 6.5872283 7.702225 6.4334483 6.910935 7.2133393 6.864704
0.24124125 6.799152 6.5625925 6.3090773 7.0877314 6.520237 6.853566 6.303987 7.091428 6.68306 6.301374 6.492261 6.420244 7.5662627 6.680137 6.547355 6.778519 6.673074 6.4076595 7.7423825 6.6517262 6.4069743 7.7751207 6.3089504 6.62105 7.13885 6.732183 6.620869 6.4289656 6.6358604 7.5882525 6.409909 7.593958 6.300472 6.6743436 7.7439895 6.6519876 7.7178826 6.3006473 7.207551 6.614175 6.9054337 6.666576 6.6914825 6.4340405 6.5750413 7.6890125 6.4210835 6.8981295 7.199846 6.852544
0.24224225 6.786833 6.549997 6.2965164 7.073799 6.507962 6.841333 6.291441 7.077487 6.6704545 6.289095 6.479945 6.4078197 7.5525713 6.6678767 6.5349436 6.7662153 6.660786 6.395387 7.7290797 6.6393127 6.394692 7.7620187 6.296394 6.6087604 7.1251335 6.7200437 6.608596 6.4163876 6.62336 7.57455 6.397407 7.580248 6.2880573 6.6621566 7.730903 6.639573 7.704592 6.288219 7.1939573 6.6016955 6.892586 6.654162 6.6788816 6.4214673 6.5627937 7.6757355 6.408656 6.8852625 7.186292 6.840321
0.24324325 6.7744546 6.53734 6.283896 7.0598106 6.495627 6.8290396 6.2788363 7.06349 6.657787 6.2767563 6.467571 6.3953347 7.538819 6.655557 6.5224705 6.7538514 6.64844 6.3830557 7.7157145 6.6268377 6.38235 7.748854 6.2837777 6.5964093 7.111359 6.707843 6.5962615 6.4037485 6.6108017 7.560786 6.384848 7.5664763 6.275582 6.6499095 7.717754 6.627096 7.691239 6.2757316 7.180306 6.5891585 6.8796797 6.641685 6.6662173 6.408833 6.5504875 7.6623964 6.3961687 6.872336 7.172681 6.828038
0.24424425 6.762019 6.5246234 6.271218 7.0457673 6.4832335 6.816688 6.2661743 7.0494385 6.6450586 6.264359 6.4551406 6.382791 7.525008 6.64318 6.5099382 6.7414303 6.6360364 6.370666 7.7022896 6.614302 6.3699503 7.7356296 6.271103 6.583999 7.0975294 6.695584 6.583868 6.391051 6.5981865 7.5469613 6.372234 7.552646 6.2630467 6.6376033 7.7045445 6.614559 7.6778255 6.263186 7.1665983 6.5765643 6.8667154 6.6291466 6.653493 6.3961396 6.5381246 7.6489983 6.383623 6.8593516 7.1590137 6.815697
0.24524525 6.749528 6.5118494 6.2584834 7.031672 6.470783 6.80428 6.2534566 7.0353346 6.6322722 6.251905 6.4426556 6.3701906 7.5111413 6.630747 6.4973483 6.728953 6.623578 6.35822 7.6888065 6.601708 6.357495 7.7223473 6.258372 6.5715313 7.0836463 6.683268 6.571418 6.3782964 6.5855174 7.5330787 6.3595667 7.538759 6.250455 6.6252403 7.691276 6.601964 7.664353 6.250585 7.1528373 6.563916 6.8536963 6.616549 6.6407094 6.383389 6.525707 7.635543 6.371021 6.8463116 7.1452923 6.8033004
0.24624625 6.7369833 6.4990196 6.2456956 7.0175257 6.4582787 6.7918177 6.2406855 7.02118 6.6194296 6.239396 6.4301186 6.3575354 7.49722 6.61826 6.484703 6.716422 6.6110663 6.3457203 7.6752677 6.589058 6.3449855 7.7090087 6.2455864 6.559008 7.0697126 6.6708984 6.5589123 6.365487 6.572796 7.5191407 6.3468485 7.524818 6.237807 6.612823 7.677952 6.5893126 7.650824 6.23793 7.139024 6.551215 6.8406234 6.603894 6.627869 6.370583 6.513236 7.622032 6.358364 6.8332186 7.13152 6.7908497
0.24724725 6.724387 6.486136 6.2328553 7.0033317 6.4457216 6.779303 6.227863 7.0069776 6.606532 6.2268343 6.4175305 6.3448267 7.483247 6.6057215 6.4720044 6.7038393 6.598503 6.3331676 7.6616755 6.576353 6.332424 7.6956162 6.2327485 6.5464315 7.05573 6.6584764 6.546354 6.352625 6.5600243 7.505151 6.3340807 7.510824 6.2251053 6.6003523 7.664573 6.5766068 7.637241 6.2252226 7.125161 6.538463 6.8274994 6.591184 6.6149745 6.357723 6.500714 7.608468 6.3456545 6.820076 7.1176972 6.778347
0.24824825 6.711742 6.4732003 6.219965 6.989091 6.4331136 6.766738 6.21499 6.992729 6.593582 6.214221 6.4048934 6.3320675 7.4692235 6.5931325 6.459254 6.6912065 6.585891 6.3205647 7.6480317 6.5635962 6.3198123 7.682173 6.219859 6.5338035 7.0417004 6.6460037 6.5337443 6.339711 6.547204 7.4911103 6.3212657 7.49678 6.2123513 6.58783 7.651142 6.5638485 7.6236057 6.2124653 7.1112504 6.525663 6.8143253 6.5784206 6.6020265 6.344812 6.488143 7.5948534 6.3328943 6.806885 7.1038275 6.765794
0.24924925 6.6990485 6.4602146 6.2070265 6.974806 6.420457 6.754124 6.2020693 6.978436 6.5805817 6.20156 6.39221 6.3192587 7.455153 6.5804954 6.4464536 6.678526 6.573231 6.3079123 7.634339 6.5507884 6.307152 7.668679 6.206921 6.5211253 7.0276256 6.6334825 6.5210853 6.3267484 6.534337 7.4770217 6.308405 7.4826875 6.199547 6.5752587 7.637661 6.5510397 7.6099195 6.1996593 7.0972934 6.5128155 6.801103 6.5656066 6.589028 6.3318505 6.4755244 7.5811896 6.3200846 6.7936473 7.089912 6.7531924
0.25025025 6.6863093 6.447181 6.194041 6.9604783 6.407753 6.7414637 6.1891017 6.964101 6.5675325 6.1888537 6.3794813 6.306402 7.441036 6.5678115 6.433605 6.6657987 6.5605254 6.295213 7.6205983 6.537932 6.294445 7.6551385 6.193935 6.5084 7.013508 6.6209145 6.5083785 6.3137383 6.5214252 7.4628873 6.2955003 7.4685493 6.1866946 6.562639 7.624131 6.5381823 7.596186 6.1868067 7.083293 6.4999228 6.787836 6.552744 6.57598 6.318841 6.4628606 7.5674787 6.307228 6.7803655 7.075953 6.7405443
0.25125125 6.673526 6.434101 6.1810107 6.9461107 6.395004 6.728758 6.17609 6.949725 6.5544357 6.1761026 6.3667088 6.2935004 7.426876 6.555083 6.4207106 6.6530275 6.547776 6.2824683 7.6068125 6.525028 6.281693 7.641552 6.1809034 6.4956284 6.9993496 6.608301 6.4956264 6.3006825 6.50847 7.448709 6.2825537 7.454367 6.1737976 6.549974 7.6105556 6.5252776 7.582408 6.1739097 7.0692506 6.486987 6.774526 6.539834 6.5628853 6.3057847 6.4501524 7.5537233 6.294326 6.767041 7.061952 6.727852
0.25225225 6.6607003 6.4209766 6.1679373 6.931704 6.382211 6.7160087 6.1630344 6.935311 6.5412946 6.1633096 6.353895 6.2805543 7.4126744 6.542311 6.4077716 6.6402135 6.534985 6.2696795 7.592983 6.5120797 6.268898 7.627922 6.167828 6.482813 6.985152 6.595645 6.482831 6.287583 6.4954743 7.434489 6.269567 7.4401426 6.160857 6.537266 7.5969357 6.512328 7.568587 6.160969 7.0551677 6.47401 6.761176 6.526879 6.549745 6.2926836 6.4374022 7.5399246 6.2813797 6.7536764 7.047912 6.715117
0.25325325 6.6478343 6.4078097 6.1548223 6.9172606 6.369377 6.7032185 6.1499376 6.9208603 6.5281096 6.150476 6.3410416 6.2675667 7.3984327 6.5294976 6.39479 6.627359 6.5221534 6.2568483 7.579112 6.499088 6.256061 7.6142507 6.1547103 6.469955 6.970917 6.5829477 6.469993 6.2744412 6.482439 7.4202285 6.2565417 7.425878 6.147876 6.5245166 7.583274 6.499336 7.554725 6.147987 7.0410466 6.4609933 6.747787 6.5138803 6.536561 6.27954 6.4246116 7.526085 6.2683916 6.7402725 7.033834 6.7023406
0.25425425 6.6349297 6.394602 6.1416683 6.9027824 6.356503 6.690388 6.1368017 6.906375 6.514883 6.1376033 6.3281503 6.254538 7.384154 6.5166445 6.381768 6.6144657 6.509283 6.243977 7.5652018 6.486055 6.2431846 7.600539 6.141552 6.457057 6.956648 6.5702105 6.457115 6.2612596 6.469366 7.40593 6.2434793 7.411576 6.1348543 6.5117283 7.5695734 6.4863014 7.5408244 6.134965 7.0268893 6.447939 6.734361 6.5008407 6.5233355 6.2663555 6.4117827 7.512206 6.255363 6.726832 7.0197206 6.6895256
0.25525525 6.6219883 6.381355 6.128476 6.888271 6.3435903 6.67752 6.123627 6.8918567 6.5016165 6.124694 6.315222 6.2414713 7.3698387 6.503753 6.3687067 6.6015353 6.496376 6.231066 7.551254 6.472982 6.2302694 7.58679 6.1283555 6.4441204 6.9423447 6.5574355 6.4441986 6.2480392 6.456257 7.391596 6.2303824 7.3972373 6.1217947 6.498903 7.5558357 6.473228 7.5268865 6.1219053 7.012697 6.4348483 6.7209 6.4877605 6.51007 6.2531323 6.3989162 7.4982905 6.2422957 6.7133565 7.005573 6.676673
0.25625625 6.6090117 6.36807 6.1152472 6.8737283 6.3306417 6.664615 6.1104164 6.8773074 6.488312 6.111748 6.302259 6.2283673 7.35549 6.490825 6.355608 6.588569 6.4834337 6.2181196 7.53727 6.459871 6.217318 7.573005 6.115123 6.431147 6.92801 6.544625 6.4312453 6.2347817 6.443114 7.3772273 6.217252 7.3828645 6.1086993 6.4860415 7.542063 6.460116 7.5129137 6.108809 6.998472 6.4217234 6.7074056 6.4746428 6.496766 6.2398725 6.3860145 7.4843388 6.229192 6.699847 6.991393 6.6637845
0.25725725 6.596001 6.35475 6.101984 6.859156 6.317658 6.6516757 6.0971704 6.8627286 6.474971 6.098769 6.2892632 6.215228 7.3411093 6.477862 6.3424735 6.5755696 6.470458 6.2051387 7.5232525 6.4467235 6.204332 7.559186 6.1018553 6.4181385 6.913646 6.5317793 6.418257 6.2214894 6.429938 7.362827 6.2040896 7.3684597 6.0955687 6.473146 7.528257 6.446968 7.4989076 6.095678 6.9842157 6.4085655 6.693879 6.4614882 6.483426 6.226577 6.373079 7.470354 6.216052 6.6863065 6.977183 6.650862
0.25825825 6.582959 6.341396 6.088688 6.844556 6.304641 6.6387033 6.083891 6.848122 6.461595 6.0857577 6.276236 6.2020555 7.3266983 6.464865 6.3293047 6.562538 6.4574504 6.192125 7.5092025 6.433542 6.191313 7.545335 6.088555 6.4050965 6.899254 6.5189013 6.405236 6.2081633 6.416731 7.348396 6.190897 7.3540244 6.082405 6.460218 7.514419 6.4337854 7.48487 6.082514 6.96993 6.3953767 6.680323 6.448299 6.4700513 6.2132483 6.360111 7.4563375 6.2028785 6.6727357 6.9629445 6.637908
0.25925925 6.5698867 6.328009 6.0753603 6.8299294 6.2915926 6.625699 6.07058 6.83349 6.4481864 6.0727153 6.2631783 6.1888504 7.3122587 6.451837 6.316104 6.549476 6.444412 6.17908 7.495122 6.4203267 6.178263 7.5314527 6.075223 6.392023 6.884836 6.505992 6.392183 6.1948056 6.403495 7.333936 6.177676 7.3395605 6.06921 6.4472594 7.5005517 6.42057 7.470803 6.069318 6.9556174 6.3821588 6.6667385 6.4350767 6.456643 6.1998873 6.347113 7.4422903 6.189673 6.659137 6.9486794 6.6249228
0.26026025 6.5567856 6.314592 6.062003 6.815278 6.2785144 6.6126657 6.057238 6.818833 6.4347463 6.059644 6.250093 6.1756153 7.297793 6.438778 6.302872 6.5363855 6.431346 6.166006 7.481013 6.4070807 6.165184 7.517542 6.061861 6.37892 6.8703938 6.4930534 6.3791 6.1814175 6.390231 7.3194494 6.1644287 7.32507 6.055985 6.434272 7.486656 6.4073234 7.456708 6.0560923 6.9412794 6.368913 6.6531277 6.421823 6.4432034 6.186496 6.3340855 7.4282155 6.1764364 6.645511 6.9343896 6.611909
0.26126125 6.5436573 6.3011456 6.0486174 6.8006043 6.265408 6.599605 6.0438676 6.804154 6.421276 6.0465455 6.236981 6.162351 7.2833023 6.4256897 6.2896113 6.523268 6.418252 6.152904 7.4668765 6.393805 6.1520767 7.503604 6.048471 6.365788 6.855929 6.4800873 6.3659883 6.168001 6.376941 7.3049383 6.1511555 7.3105545 6.042732 6.421257 7.4727345 6.3940473 7.4425874 6.042838 6.926919 6.3556414 6.639492 6.40854 6.429734 6.1730757 6.3210306 7.4141135 6.1631713 6.6318607 6.9200764 6.5988674
0.26226225 6.5305037 6.2876716 6.0352054 6.7859097 6.252275 6.5865192 6.03047 6.7894535 6.407778 6.0334206 6.223843 6.1490602 7.268789 6.4125743 6.276323 6.510125 6.405133 6.139776 7.452715 6.3805017 6.1389437 7.4896407 6.0350547 6.3526297 6.8414435 6.4670954 6.3528504 6.1545577 6.3636265 7.2904034 6.1378584 7.2960157 6.029452 6.408216 7.4587884 6.380743 7.428442 6.0295568 6.912537 6.342345 6.6258326 6.395228 6.416237 6.1596284 6.3079495 7.3999867 6.149878 6.6181874 6.905742 6.5858
0.26326326 6.5173264 6.274172 6.0217676 6.771197 6.2391167 6.5734096 6.017046 6.7747335 6.394253 6.0202713 6.210682 6.1357436 7.254254 6.3994327 6.2630086 6.4969587 6.3919897 6.126623 7.4385304 6.367172 6.1257854 7.4756536 6.0216126 6.3394465 6.8269386 6.4540787 6.339687 6.1410885 6.350289 7.2758474 6.124539 7.2814555 6.0161467 6.3951507 7.4448195 6.3674126 7.4142747 6.01625 6.8981357 6.3290257 6.612152 6.38189 6.4027133 6.1461554 6.2948437 7.3858366 6.1365585 6.604492 6.8913875 6.5727086
0.26426426 6.5041265 6.260648 6.0083065 6.756468 6.225935 6.5602775 6.0035973 6.759996 6.3807025 6.007099 6.197499 6.1224027 7.239699 6.3862658 6.2496696 6.48377 6.3788238 6.113447 7.4243255 6.3538165 6.112604 7.461644 6.0081472 6.3262396 6.8124166 6.4410386 6.3265 6.1275954 6.33693 7.2612715 6.111199 7.2668757 6.0028176 6.382063 7.4308295 6.354057 7.4000864 6.0029197 6.883716 6.3156853 6.598451 6.3685265 6.3891644 6.1326585 6.281715 7.371666 6.1232147 6.5907774 6.877015 6.5595946
0.26526526 6.490906 6.2471004 5.994823 6.741723 6.2127314 6.5471244 5.990125 6.745243 6.3671284 5.993906 6.184294 6.1090393 7.2251263 6.373077 6.2363076 6.47056 6.365637 6.1002493 7.410102 6.3404384 6.0994015 7.4476156 5.9946594 6.313011 6.7978783 6.4279776 6.313291 6.1140804 6.3235507 7.2466774 6.09784 7.252278 5.9894667 6.3689537 7.41682 6.340678 7.3858786 5.989567 6.8692803 6.3023252 6.584732 6.35514 6.375592 6.1191387 6.268564 7.3574767 6.1098475 6.577044 6.862626 6.546459
0.26626626 6.4776654 6.2335324 5.981319 6.726965 6.199507 6.5339518 5.976631 6.730477 6.353533 5.9806924 6.171071 6.095655 7.210537 6.359868 6.2229238 6.4573317 6.3524303 6.087031 7.3958607 6.327039 6.0861783 7.4335694 5.981151 6.299762 6.783326 6.4148965 6.3000617 6.1005445 6.3101525 7.2320666 6.084462 7.2376637 5.976095 6.3558245 7.402793 6.3272777 7.3716536 5.976193 6.85483 6.2889466 6.570996 6.3417315 6.3619986 6.105598 6.255393 7.34327 6.0964584 6.563294 6.8482223 6.533304
0.26726726 6.464407 6.219944 5.9677954 6.7121954 6.186264 6.520762 5.963117 6.7156987 6.3399167 5.9674606 6.1578298 6.082251 7.1959333 6.3466415 6.2095203 6.4440856 6.3392057 6.073794 7.3816037 6.3136187 6.0729365 7.4195075 5.9676237 6.2864943 6.768761 6.4017973 6.2868133 6.086989 6.296737 7.2174416 6.0710683 7.223035 5.962704 6.3426776 7.38875 6.3138566 7.357413 5.9627995 6.8403664 6.275551 6.557245 6.3283024 6.3483844 6.0920377 6.242203 7.3290477 6.083049 6.549528 6.8338056 6.520131
0.26826826 6.451132 6.206338 5.954254 6.697415 6.173003 6.5075555 5.949583 6.7009106 6.3262825 5.9542117 6.144572 6.0688295 7.181316 6.333399 6.1960983 6.4308233 6.325964 6.0605397 7.367333 6.3001795 6.059677 7.405431 5.9540787 6.273209 6.7541847 6.388681 6.273547 6.0734158 6.283306 7.202803 6.0576596 7.2083926 5.9492955 6.3295135 7.3746924 6.300417 7.343158 5.949389 6.825891 6.2621403 6.5434794 6.3148546 6.334751 6.0784593 6.2289953 7.3148117 6.0696206 6.535749 6.819377 6.5069413
0.26926926 6.437842 6.192714 5.9406962 6.682626 6.1597266 6.494334 5.936032 6.6861134 6.3126316 5.9409475 6.131299 6.055391 7.166687 6.320141 6.182659 6.4175467 6.312707 6.04727 7.3530493 6.286723 6.0464025 7.3913417 5.9405174 6.2599087 6.739599 6.3755493 6.260265 6.059826 6.2698607 7.1881533 6.0442367 7.1937394 5.93587 6.3163347 7.360622 6.28696 7.3288903 5.935962 6.811405 6.2487154 6.5297017 6.301389 6.3211007 6.064864 6.2157717 7.3005633 6.0561743 6.521958 6.804938 6.4937363
0.27027026 6.4245377 6.1790757 5.927123 6.6678295 6.1464353 6.481099 5.922464 6.671309 6.2989645 5.9276686 6.118012 6.041937 7.152048 6.306869 6.169204 6.404257 6.2994356 6.033985 7.3387547 6.2732515 6.0331125 7.377241 5.926941 6.2465935 6.7250056 6.3624034 6.2469683 6.0462213 6.2564025 7.1734934 6.030802 7.1790757 5.92243 6.303142 7.34654 6.273487 7.3146114 5.92252 6.7969112 6.235278 6.515913 6.287908 6.3074346 6.051254 6.2025323 7.2863045 6.042712 6.5081553 6.7904906 6.480517
0.27127126 6.411221 6.1654224 5.913536 6.653027 6.133131 6.4678526 5.9088836 6.6564984 6.2852836 5.914377 6.104713 6.028469 7.1374 6.2935853 6.1557345 6.3909554 6.2861514 6.0206876 7.3244505 6.2597647 6.01981 7.3631306 5.913351 6.2332654 6.7104053 6.3492455 6.233658 6.032603 6.242932 7.158825 6.0173554 7.1644034 5.9089766 6.2899365 7.332448 6.2599993 7.3003235 5.909065 6.78241 6.22183 6.5021152 6.274412 6.293754 6.037629 6.1892805 7.2720356 6.0292363 6.4943438 6.776036 6.4672856
0.27227226 6.397893 6.151757 5.8999367 6.6382203 6.1198144 6.454595 5.895292 6.641684 6.2715898 5.9010744 6.0914025 6.014989 7.122745 6.28029 6.1422524 6.3776436 6.2728558 6.007378 7.310138 6.2462654 6.0064955 7.349012 5.8997493 6.2199264 6.6958003 6.3360763 6.220336 6.018972 6.229451 7.1441493 6.0038996 7.1497245 5.8955107 6.2767205 7.318348 6.246499 7.286027 5.8955975 6.7679033 6.2083716 6.4883094 6.2609034 6.2800603 6.0239925 6.1760178 7.257759 6.015748 6.4805245 6.7615757 6.4540424
0.27327326 6.3845553 6.13808 5.8863263 6.6234107 6.1064878 6.4413285 5.8816895 6.6268663 6.2578845 5.8877616 6.078082 6.0014977 7.1080837 6.266986 6.128758 6.3643227 6.2595496 5.9940586 7.2958193 6.232754 5.9931707 7.334886 5.8861365 6.206577 6.6811914 6.322897 6.2070036 6.0053306 6.2159615 7.1294684 5.9904356 7.1350403 5.8820343 6.2634945 7.304241 6.2329865 7.271724 5.8821197 6.753392 6.1949053 6.474497 6.2473826 6.2663555 6.010345 6.1627455 7.2434764 6.002249 6.4666986 6.7471113 6.4407907
0.27427426 6.3712087 6.124393 5.8727055 6.608599 6.0931516 6.4280543 5.8680787 6.612047 6.244169 5.87444 6.0647535 5.9879966 7.093418 6.2536736 6.1152534 6.350994 6.246235 5.9807296 7.281495 6.2192326 5.979837 7.3207555 5.8725142 6.193219 6.66658 6.3097095 6.193662 5.9916797 6.202463 7.114784 5.976964 7.120352 5.8685484 6.2502604 7.2901287 6.219464 7.2574167 5.868632 6.7388783 6.181432 6.4606795 6.2338514 6.25264 5.9966874 6.149466 7.229189 5.98874 6.4528675 6.732644 6.4275312
0.2752753 6.357855 6.1106973 5.8590765 6.593788 6.079808 6.4147735 5.85446 6.597228 6.230445 5.8611107 6.0514193 5.9744873 7.0787497 6.2403545 6.10174 6.33766 6.232912 5.9673934 7.2671676 6.2057023 5.9664955 7.30662 5.8588843 6.179854 6.6519685 6.296515 6.1803126 5.97802 6.1889586 7.100096 5.963486 7.105661 5.855054 6.2370195 7.276013 6.2059317 7.2431054 5.855136 6.7243633 6.167952 6.446858 6.2203116 6.2389154 5.9830217 6.1361794 7.2148976 5.9752226 6.439033 6.718176 6.4142656
0.2762763 6.344495 6.0969944 5.8454404 6.5789776 6.066458 6.4014874 5.8408346 6.5824103 6.2167134 5.847776 6.0380797 5.960971 7.0640793 6.22703 6.0882187 6.3243203 6.2195826 5.9540505 7.2528377 6.192164 5.953148 7.292483 5.8452473 6.166483 6.637357 6.283315 6.166957 5.964354 6.1754484 7.0854077 5.9500036 7.0909686 5.8415527 6.223773 7.2618937 6.192392 7.2287917 5.8416333 6.709848 6.1544685 6.4330344 6.2067637 6.2251835 5.969349 6.122888 7.200604 5.961698 6.4251957 6.703707 6.4009953
0.2772773 6.331132 6.0832853 5.8317995 6.56417 6.053103 6.3881974 5.827204 6.5675945 6.202976 5.8344355 6.0247364 5.9474483 7.0494084 6.213701 6.074691 6.3109775 6.206248 5.9407024 7.238507 6.1786194 5.9397945 7.2783437 5.831605 6.153107 6.6227484 6.2701106 6.1535954 5.9506826 6.161935 7.0707197 5.9365177 7.076277 5.8280463 6.2105217 7.247774 6.178846 7.2144775 5.828125 6.6953344 6.1409817 6.4192095 6.1932096 6.2114453 5.9556704 6.1095924 7.1863103 5.9481683 6.411358 6.68924 6.387721
0.2782783 6.3177667 6.0695715 5.8181543 6.5493665 6.039744 6.3749046 5.81357 6.5527835 6.189234 5.821092 6.0113907 5.9339213 7.034739 6.2003694 6.061157 6.2976327 6.1929083 5.927351 7.224176 6.16507 5.926438 7.264205 5.8179584 6.139728 6.6081424 6.2569027 6.1402307 5.9370065 6.1484194 7.056033 5.9230294 7.0615864 5.814535 6.197268 7.2336545 6.165294 7.200164 5.8146124 6.6808233 6.127493 6.4053845 6.179651 6.1977024 5.9419875 6.096294 7.1720166 5.9346333 6.39752 6.6747756 6.374445
0.2792793 6.3044004 6.055854 5.8045063 6.534568 6.026382 6.361611 5.799933 6.537977 6.175488 5.807746 5.998044 5.920391 7.020073 6.1870356 6.0476203 6.2842865 6.179566 5.9139967 7.2098475 6.1515164 5.9130783 7.2500677 5.804309 6.126347 6.5935407 6.2436934 6.1268625 5.923327 6.1349034 7.0413494 5.9095397 7.046899 5.8010216 6.1840124 7.219537 6.1517386 7.185852 5.8010964 6.6663165 6.114004 6.3915615 6.166088 6.183955 5.9283013 6.082994 7.157725 5.9210954 6.3836837 6.6603155 6.3611674
0.2802803 6.2910347 6.042134 5.7908564 6.519776 6.013019 6.348317 5.7862945 6.5231776 6.16174 5.794399 5.9846973 5.906859 7.0054116 6.173702 6.034081 6.270941 6.1662216 5.900641 7.195522 6.137961 5.899718 7.2359333 5.7906575 6.112965 6.578945 6.230483 6.1134934 5.909646 6.1213884 7.02667 5.8960495 7.0322156 5.7875056 6.170757 7.2054214 6.1381807 7.171544 5.787579 6.651815 6.1005163 6.377741 6.152523 6.170206 5.9146132 6.069694 7.143437 5.907555 6.36985 6.64586 6.3478904
0.2812813 6.2776704 6.0284133 5.7772064 6.504992 5.9996557 6.335025 5.7726555 6.5083857 6.1479907 5.7810516 5.971352 5.893326 6.9907556 6.1603684 6.020541 6.2575965 6.1528764 5.887285 7.181201 6.1244035 5.886357 7.221803 5.777006 6.099584 6.564357 6.217273 6.1001234 5.895964 6.107876 7.0119963 5.8825603 7.017538 5.773989 6.157501 7.191311 6.124621 7.15724 5.7740602 6.6373196 6.087031 6.3639245 6.1389565 6.1564555 5.900924 6.056395 7.1291533 5.894014 6.356021 6.631412 6.3346143
0.2822823 6.264309 6.0146937 5.763557 6.4902167 5.986294 6.3217344 5.7590175 6.4936028 6.1342416 5.7677054 5.958009 5.8797927 6.976107 6.1470375 6.007002 6.2442546 6.139534 5.8739305 7.166886 6.110846 5.872997 7.2076783 5.763355 6.0862045 6.5497766 6.204066 6.086755 5.882283 6.094367 6.9973297 5.8690734 7.0028667 5.7604733 6.144248 7.1772056 6.111062 7.1429424 5.7605424 6.622833 6.0735483 6.3501134 6.12539 6.142705 5.887236 6.043098 7.1148753 5.880473 6.342197 6.616971 6.321341
0.2832833 6.2509513 6.0009756 5.7499094 6.475452 5.972934 6.3084483 5.745381 6.4788303 6.120494 5.754362 5.9446692 5.866261 6.961467 6.1337094 5.993464 6.230917 6.126195 5.860578 7.1525774 6.0972896 5.859639 7.1935596 5.749706 6.072828 6.535206 6.1908607 6.073388 5.868603 6.080862 6.9826713 5.855589 6.9882035 5.7469587 6.130998 7.1631074 6.097504 7.1286516 5.747026 6.608355 6.0600705 6.336309 6.111825 6.128956 5.8735495 6.029804 7.100605 5.866934 6.3283796 6.6025395 6.308071
0.2842843 6.2375994 5.987261 5.7362647 6.460699 5.959577 6.2951665 5.731748 6.4640694 6.106749 5.741022 5.9313345 5.852732 6.9468355 6.1203856 5.9799285 6.2175846 6.1128607 5.847229 7.1382775 6.083735 5.846285 7.179449 5.7360597 6.059455 6.520646 6.17766 6.0600243 5.8549266 6.0673633 6.968022 5.8421087 6.9735494 5.7334476 6.1177526 7.149017 6.083949 7.1143694 5.7335124 6.5938873 6.046598 6.3225117 6.098262 6.1152086 5.8598657 6.016515 7.086343 5.853397 6.31457 6.588118 6.294806
0.2852853 6.224253 5.97355 5.7226243 6.4459586 5.946225 6.281891 5.718119 6.4493213 6.093008 5.727687 5.918006 5.8392067 6.932215 6.1070676 5.9663973 6.204258 6.099532 5.8338847 7.1239867 6.0701838 5.8329353 7.165348 5.722418 6.0460877 6.5060983 6.164465 6.046665 5.8412538 6.0538707 6.9533834 5.8286333 6.9589057 5.71994 6.104512 7.134936 6.0703974 7.1000967 5.720003 6.5794315 6.0331326 6.3087234 6.0847025 6.101465 5.846186 6.003231 7.07209 5.8398643 6.300769 6.573708 6.281547
0.2862863 6.210914 5.959844 5.708989 6.431232 5.932879 6.2686224 5.7044954 6.434587 6.079272 5.7143574 5.9046836 5.8256865 6.917607 6.093756 5.9528704 6.190939 6.0862103 5.820546 7.109707 6.056638 5.8195915 7.1512566 5.7087812 6.0327263 6.4915633 6.151276 6.033311 5.8275857 6.0403867 6.9387565 5.815164 6.9442735 5.706438 6.091279 7.1208653 6.0568504 7.0858345 5.706498 6.564988 6.019675 6.2949452 6.071148 6.0877266 5.8325114 5.989954 7.057848 5.826336 6.2869782 6.5593104 6.2682953
0.2872873 6.197584 5.946145 5.6953607 6.4165206 5.919539 6.255362 5.6908784 6.419868 6.0655417 5.7010345 5.89137 5.812172 6.9030113 6.0804524 5.93935 6.1776285 6.0728965 5.8072143 7.0954385 6.0430975 5.806254 7.137177 5.6951513 6.019373 6.4770427 6.1380944 6.0199633 5.813924 6.0269113 6.924143 5.801702 6.9296536 5.692942 6.078053 7.1068063 6.0433097 7.0715847 5.693 6.550559 6.006226 6.281178 6.057599 6.0739946 5.8188434 5.976685 7.043618 5.8128138 6.273198 6.5449266 6.255051
0.2882883 6.1842637 5.932453 5.6817393 6.4018254 5.906207 6.242111 5.677269 6.4051647 6.051819 5.68772 5.8780646 5.798664 6.88843 6.0671573 5.925836 6.164327 6.0595913 5.79389 7.0811834 6.0295644 5.792925 7.12311 5.6815286 6.0060277 6.462537 6.124922 6.0066233 5.80027 6.013446 6.909543 5.7882485 6.9150476 5.6794534 6.064836 7.0927596 6.029776 7.057348 5.6795087 6.5361447 5.9927874 6.267423 6.0440574 6.06027 5.8051825 5.9634247 7.0294013 5.799299 6.259431 6.5305576 6.241817
0.2892893 6.1709533 5.91877 5.6681266 6.3871474 5.8928843 6.2288713 5.6636677 6.390479 6.038104 5.674414 5.86477 5.785165 6.8738637 6.0538726 5.9123306 6.1510367 6.0462966 5.7805753 7.0669427 6.01604 5.7796044 7.109057 5.667915 5.992692 6.4480476 6.111758 5.993292 5.7866254 5.999992 6.894958 5.774806 6.900456 5.665973 6.051629 7.0787272 6.01625 7.043125 5.666026 6.5217466 5.97936 6.253681 6.0305233 6.046553 5.79153 5.950175 7.0151987 5.7857914 6.2456765 6.5162044 6.2285924
0.2902903 6.1576552 5.9050956 5.6545234 6.372488 5.879571 6.2156425 5.6500764 6.375812 6.024399 5.6611185 5.851486 5.771675 6.859314 6.0405984 5.898834 6.137758 6.033013 5.76727 7.0527167 6.0025244 5.766294 7.0950184 5.6543107 5.9793673 6.433576 6.098606 5.9799695 5.7729897 5.9865503 6.8803897 5.761376 6.8858805 5.6525025 6.038433 7.0647097 6.002733 7.028918 5.6525526 6.5073657 5.9659443 6.239954 6.016999 6.0328465 5.7778873 5.9369354 7.0010114 5.772294 6.2319365 6.501868 6.2153797
0.2912913 6.1443696 5.8914323 5.6409307 6.3578477 5.866269 6.2024264 5.6364956 6.361164 6.010704 5.647834 5.838215 5.758196 6.844782 6.0273366 5.8853483 6.1244917 6.019741 5.7539763 7.0385075 5.989019 5.7529945 7.0809956 5.640717 5.966054 6.4191236 6.0854654 5.9666576 5.7593656 5.9731216 6.8658385 5.7479587 6.8713217 5.639042 6.0252495 7.0507083 5.989227 7.014727 5.6390896 6.4930034 5.9525423 6.226242 6.003484 6.01915 5.764255 5.9237084 6.9868407 5.758806 6.218212 6.4875493 6.2021794
0.2922923 6.1310983 5.8777804 5.6273494 6.3432283 5.8529787 6.189224 5.6229267 6.346537 5.9970207 5.6345615 5.824957 5.744728 6.830268 6.0140877 5.8718734 6.111239 6.0064826 5.7406945 7.024316 5.975525 5.7397075 7.0669904 5.6271353 5.952753 6.404691 6.0723376 5.9533577 5.745753 5.9597073 6.8513055 5.7345557 6.8567815 5.625593 6.012079 7.036724 5.975731 7.0005536 5.625638 6.47866 5.939154 6.2125463 5.98998 6.0054646 5.7506347 5.9104943 6.9726877 5.7453303 6.2045035 6.4732504 6.1889925
0.2932933 6.1178412 5.8641415 5.613781 6.3286304 5.8397017 6.176036 5.60937 6.3319316 5.9833503 5.6213017 5.811713 5.731273 6.8157735 6.000853 5.8584104 6.098001 5.9932384 5.7274256 7.0101423 5.9620433 5.7264333 7.053003 5.613566 5.9394665 6.39028 6.059224 5.9400697 5.732153 5.9463086 6.836792 5.7211676 6.8422613 5.612157 5.998922 7.022758 5.962248 6.9863987 5.612199 6.464338 5.9257812 6.1988683 5.976489 5.9917917 5.7370267 5.8972945 6.958553 5.7318664 6.190813 6.4589725 6.17582
0.2942943 6.1046 5.850516 5.6002264 6.3140554 5.826438 6.162864 5.5958276 6.3173485 5.969693 5.608056 5.798485 5.717831 6.8012996 5.987633 5.8449607 6.0847793 5.980009 5.7141714 6.9959884 5.9485745 5.7131734 7.039035 5.600011 5.926194 6.3758907 6.046126 5.926795 5.718567 5.9329257 6.822299 5.707795 6.827762 5.5987334 5.9857802 7.008811 5.9487777 6.9722633 5.598773 6.4500365 5.9124246 6.1852083 5.963011 5.9781327 5.7234325 5.8841095 6.944438 5.7184157 6.1771407 6.4447155 6.1626625
0.2952953 6.091376 5.8369045 5.586686 6.299504 5.8131895 6.1497087 5.5822997 6.302789 5.9560504 5.5948257 5.785272 5.704404 6.786847 5.97443 5.8315253 6.0715747 5.966796 5.7009315 6.981855 5.93512 5.6999283 7.0250864 5.58647 5.912937 6.3615246 6.0330434 5.913535 5.7049956 5.9195604 6.807827 5.69444 6.8132844 5.585325 5.9726543 6.9948845 5.9353213 6.9581485 5.585362 6.435758 5.899085 6.171568 5.949547 5.9644876 5.709853 5.870941 6.930343 5.7049794 6.1634874 6.4304814 6.1495223
0.2962963 6.0781693 5.823309 5.573161 6.284977 5.7999563 6.136571 5.568787 6.2882543 5.9424233 5.581611 5.772077 5.690992 6.7724175 5.9612436 5.8181047 6.058388 5.9536 5.687708 6.9677434 5.921681 5.6866994 7.0111594 5.572945 5.899697 6.347182 6.019978 5.900291 5.69144 5.9062133 6.7933774 5.6811023 6.798829 5.5719314 5.9595456 6.9809785 5.9218802 6.944055 5.571966 6.4215026 5.8857636 6.157948 5.936098 5.950858 5.696289 5.8577895 6.9162707 5.6915584 6.1498547 6.4162707 6.136399
0.2972973 6.0649815 5.80973 5.559653 6.2704754 5.7867403 6.1234517 5.555291 6.273745 5.928813 5.5684137 5.7589 5.677596 6.758011 5.9480753 5.804701 6.0452204 5.9404216 5.6745014 6.953654 5.9082575 5.6734877 6.997255 5.559437 5.886474 6.3328643 6.0069304 5.887064 5.6779013 5.892885 6.7789507 5.6677837 6.784398 5.5585546 5.946455 6.967095 5.908455 6.9299836 5.5585866 6.407272 5.8724613 6.144349 5.922665 5.9372454 5.682741 5.8446555 6.9022202 5.6781535 6.1362433 6.4020844 6.123294
0.2982983 6.051813 5.7961683 5.546162 6.2560005 5.7735415 6.110352 5.541813 6.2592626 5.9152203 5.5552344 5.745742 5.6642175 6.7436295 5.9349256 5.791313 6.032072 5.9272623 5.6613126 6.939588 5.894851 5.6602936 6.9833727 5.5459456 5.873269 6.3185725 5.9939017 5.873855 5.6643796 5.879577 6.7645483 5.6544847 6.769991 5.545195 5.933383 6.953234 5.895047 6.915936 5.545224 6.3930664 5.859179 6.130772 5.9092493 5.9236493 5.6692114 5.831541 6.8881936 5.664766 6.1226544 6.3879232 6.1102085
0.2992993 6.0386653 5.7826247 5.5326896 6.241553 5.7603617 6.097273 5.5283527 6.2448072 5.9016457 5.5420737 5.732604 5.650857 6.729273 5.921796 5.777944 6.0189447 5.914123 5.6481423 6.9255466 5.881463 5.647118 6.969515 5.532473 5.8600836 6.3043075 5.980892 5.8606653 5.6508765 5.86629 6.7501707 5.6412063 6.75561 5.5318537 5.9203305 6.9393973 5.8816566 6.901912 5.5318804 6.378887 5.8459177 6.1172185 5.895851 5.910072 5.6556997 5.818446 6.8741913 5.6513963 6.1090894 6.373788 6.097143
0.3003003 6.0255394 5.7691007 5.5192366 6.2271338 5.7472014 6.0842147 5.514912 6.2303805 5.8880906 5.528933 5.7194867 5.637515 6.714943 5.908687 5.764593 6.005839 5.9010043 5.634992 6.9115305 5.8680935 5.633962 6.955682 5.5190196 5.8469176 6.2900696 5.9679036 5.847495 5.6373925 5.8530254 6.73582 5.6279488 6.741255 5.518532 5.9072986 6.9255853 5.868285 6.887913 5.518555 6.3647346 5.832678 6.103689 5.882472 5.896513 5.642207 5.805372 6.860214 5.6380453 6.0955486 6.35968 6.084099
0.3013013 6.0124354 5.7555966 5.5058036 6.2127438 5.7340627 6.0711794 5.501492 6.2159824 5.8745556 5.5158124 5.706391 5.624193 6.7006397 5.8956 5.751262 5.9927554 5.887907 5.621862 6.8975406 5.8547435 5.620827 6.941875 5.5055866 5.8337727 6.2758603 5.954936 5.834346 5.623929 5.8397827 6.7214966 5.614714 6.7269273 5.5052295 5.8942885 6.911799 5.8549333 6.8739405 5.50525 6.3506107 5.819461 6.0901847 5.869113 5.8829746 5.6287346 5.7923193 6.8462634 5.624715 6.0820327 6.3455997 6.0710764
0.3023023 5.9993544 5.7421136 5.492391 6.198384 5.7209454 6.0581665 5.4880924 6.201615 5.861042 5.5027137 5.693318 5.6108923 6.686365 5.882535 5.7379518 5.979695 5.8748326 5.608753 6.883578 5.8414145 5.607713 6.9280944 5.4921746 5.820649 6.2616806 5.941991 5.8212175 5.610486 5.8265643 6.7072015 5.6015024 6.7126274 5.4919486 5.8813004 6.898039 5.8416023 6.8599944 5.491966 6.3365154 5.8062673 6.0767064 5.855775 5.869457 5.615283 5.7792892 6.83234 5.6114044 6.068543 6.331548 6.058077
0.3033033 5.986298 5.7286525 5.479001 6.1840544 5.7078505 6.045178 5.474715 6.1872783 5.8475504 5.489637 5.6802683 5.5976124 6.672119 5.8694935 5.724663 5.9666586 5.861781 5.595667 6.8696427 5.8281064 5.5946217 6.9143414 5.478784 5.807548 6.2475305 5.9290686 5.808112 5.5970654 5.81337 6.6929355 5.5883145 6.6983566 5.4786887 5.8683352 6.884306 5.8282924 6.8460755 5.4787035 6.3224497 5.793098 6.063255 5.8424582 5.855961 5.6018534 5.7662826 6.8184443 5.598116 6.05508 6.317526 6.045101
0.3043043 5.973266 5.715214 5.4656334 6.169757 5.694779 6.0322137 5.4613605 6.1729736 5.834081 5.476583 5.667243 5.584355 6.657903 5.856476 5.711396 5.9536467 5.848754 5.5826035 6.8557367 5.814821 5.5815535 6.9006166 5.4654164 5.79447 6.2334113 5.91617 5.795029 5.5836673 5.8002014 6.6786995 5.5751514 6.684116 5.4654517 5.855394 6.870601 5.8150043 6.8321857 5.465463 6.3084145 5.7799544 6.049831 5.8291645 5.8424873 5.588446 5.7533 6.8045774 5.58485 6.041644 6.3035345 6.03215
0.3053053 5.96026 5.701799 5.452289 6.1554923 5.681731 6.019275 5.4480295 6.158701 5.8206363 5.463553 5.6542425 5.5711207 6.643718 5.8434834 5.6981525 5.9406605 5.8357515 5.5695634 6.84186 5.801558 5.5685086 6.886921 5.4520717 5.7814155 6.219324 5.9032965 5.7819705 5.570293 5.7870584 6.664494 5.5620136 6.669905 5.4522376 5.842478 6.856925 5.80174 6.8183255 5.452246 6.29441 5.766836 6.0364356 5.8158937 5.829037 5.5750623 5.7403426 6.79074 5.571607 6.028237 6.2895737 6.019224
0.3063063 5.9472804 5.6884084 5.4389696 6.1412606 5.6687083 6.006363 5.4347234 6.144462 5.807215 5.4505477 5.6412683 5.5579104 6.629564 5.830517 5.6849327 5.9277005 5.822775 5.556548 6.8280134 5.7883196 5.5554886 6.8732553 5.4387517 5.7683854 6.205269 5.890448 5.7689366 5.556943 5.773943 6.6503205 5.5489025 6.6557264 5.439048 5.8295875 6.843279 5.7884994 6.8044963 5.4390535 6.2804384 5.753745 6.0230694 5.802647 5.8156114 5.561703 5.727411 6.776933 5.558388 6.0148587 6.2756453 6.0063243
0.3073073 5.934328 5.675043 5.425675 6.127063 5.6557107 5.993478 5.421442 6.130257 5.79382 5.437567 5.6283207 5.544725 6.6154423 5.8175764 5.6717377 5.9147677 5.809825 5.5435586 6.8141985 5.7751055 5.542494 6.8596206 5.4254575 5.7553806 6.191247 5.877626 5.755928 5.5436177 5.7608547 6.636179 5.535818 6.6415796 5.425883 5.816724 6.8296638 5.7752833 6.790698 5.4258857 6.2664995 5.7406816 6.0097327 5.7894254 5.802211 5.5483694 5.714505 6.7631574 5.5451946 6.0015106 6.2617493 5.9934516
0.3083083 5.921404 5.6617036 5.4124064 6.1129 5.6427393 5.980621 5.4081864 6.1160874 5.780451 5.4246135 5.6154003 5.5315647 6.6013536 5.8046637 5.658568 5.9018626 5.796902 5.530595 6.800415 5.7619166 5.529525 6.846017 5.412189 5.7424016 6.1772594 5.8648305 5.7429457 5.5303187 5.747795 6.622071 5.522762 6.6274657 5.4127436 5.803888 6.8160806 5.762093 6.7769322 5.4127436 6.252594 5.7276464 5.996427 5.7762294 5.7888355 5.535062 5.7016273 6.7494135 5.5320263 5.988193 6.2478867 5.980607
0.3093093 5.9085083 5.6483912 5.399164 6.0987725 5.629795 5.967792 5.394958 6.101953 5.7671084 5.411686 5.602508 5.518431 6.587299 5.7917786 5.645425 5.888986 5.7840075 5.517658 6.786664 5.7487545 5.516583 6.8324456 5.3989472 5.7294493 6.1633067 5.852063 5.7299905 5.5170465 5.7347646 6.607996 5.5097346 6.6133857 5.39963 5.79108 6.8025303 5.7489285 6.7631993 5.3996277 6.2387233 5.7146406 5.9831524 5.7630596 5.775487 5.521781 5.688777 6.735702 5.518884 5.9749064 6.2340584 5.9677906
0.3103103 5.8956428 5.635106 5.3859496 6.0846815 5.616879 5.9549923 5.3817573 6.087855 5.7537937 5.3987865 5.5896444 5.5053244 6.5732784 5.7789226 5.6323085 5.876139 5.7711415 5.50475 6.7729464 5.735619 5.503669 6.8189073 5.385733 5.7165236 6.1493893 5.839324 5.717063 5.5038013 5.7217646 6.5939555 5.496736 6.59934 5.386544 5.778301 6.7890124 5.7357917 6.7494993 5.3865395 6.2248883 5.7016644 5.96991 5.749917 5.762166 5.5085278 5.675956 6.722024 5.5057697 5.9616523 6.220265 5.9550033
0.3113113 5.8828073 5.621849 5.372763 6.070627 5.6039906 5.942223 5.3685846 6.0737934 5.740507 5.3859153 5.576811 5.492245 6.5592933 5.7660956 5.61922 5.8633223 5.758305 5.49187 6.759263 5.7225113 5.4907827 6.8054028 5.372547 5.7036257 6.1355076 5.8266144 5.7041636 5.4905844 5.7087946 6.5799503 5.483768 6.585329 5.3734856 5.7655506 6.7755284 5.722682 6.735834 5.3734784 6.211089 5.688719 5.9567003 5.7368016 5.748873 5.4953027 5.663164 6.70838 5.492683 5.9484305 6.206507 5.9422464
0.3123123 5.8700023 5.608621 5.3596053 6.056611 5.5911317 5.929484 5.355441 6.05977 5.7272496 5.3730726 5.5640073 5.4791946 6.5453444 5.7532988 5.60616 5.850536 5.745499 5.479019 6.745614 5.709432 5.477926 6.791932 5.3593903 5.6907563 6.1216636 5.8139343 5.6912937 5.4773965 5.6958566 6.5659814 5.4708304 6.5713544 5.360456 5.752831 6.7620792 5.7096014 6.7222033 5.3604465 6.197327 5.6758046 5.943524 5.7237153 5.735609 5.4821067 5.6504025 6.694771 5.4796247 5.9352427 6.1927857 5.92952
0.3133133 5.8572297 5.5954227 5.3464775 6.042634 5.5783024 5.9167767 5.342327 6.045785 5.714022 5.36026 5.551235 5.466173 6.5314317 5.7405334 5.593129 5.837781 5.7327237 5.4661984 6.7320004 5.696382 5.465099 6.7784967 5.3462634 5.677915 6.1078568 5.8012853 5.6784534 5.464238 5.68295 6.5520487 5.457925 6.557416 5.347455 5.7401423 6.7486653 5.6965494 6.7086086 5.3474436 6.1836023 5.662922 5.930382 5.710658 5.7223744 5.4689403 5.637672 6.681196 5.4665956 5.9220886 6.1791015 5.916825
0.3143143 5.844489 5.582255 5.3333797 6.028696 5.5655036 5.904102 5.3292437 6.031839 5.700825 5.347478 5.5384946 5.4531813 6.5175567 5.7277994 5.580128 5.825058 5.7199802 5.4534082 6.7184224 5.683362 5.4523025 6.7650967 5.333166 5.665104 6.094088 5.7886667 5.665644 5.4511104 5.670077 6.538153 5.4450507 6.543515 5.3344846 5.727485 6.7352867 5.683528 6.69505 5.3344703 6.1699157 5.6500726 5.917274 5.6976304 5.70917 5.455804 5.6249723 6.6676583 5.4535966 5.908969 6.165455 5.904162
0.3153153 5.8317814 5.5691185 5.320313 6.014798 5.552736 5.89146 5.3161917 6.0179334 5.687659 5.3347263 5.525786 5.4402204 6.5037193 5.715098 5.567158 5.8123674 5.7072687 5.440649 6.7048807 5.670372 5.4395375 6.7517323 5.3201003 5.6523223 6.080359 5.7760806 5.6528654 5.4380136 5.6572366 6.524296 5.43221 6.529652 5.321544 5.71486 6.721945 5.6705365 6.6815276 5.321528 6.1562676 5.637256 5.904202 5.6846337 5.6959963 5.442699 5.6123056 6.6541567 5.4406285 5.8958855 6.151847 5.891532
0.3163163 5.8191075 5.5560136 5.3072777 6.000941 5.54 5.878852 5.303171 6.0040684 5.674525 5.3220067 5.5131106 5.4272904 6.4899206 5.7024293 5.554219 5.7997108 5.6945906 5.427922 6.6913767 5.657414 5.4268045 6.738405 5.3070655 5.6395707 6.066669 5.7635274 5.640119 5.424948 5.6444306 6.5104766 5.4194026 6.5158277 5.308635 5.702267 6.7086396 5.6575766 6.6680427 5.3086166 6.1426587 5.6244736 5.891166 5.6716676 5.6828547 5.429625 5.5996714 6.640693 5.4276915 5.8828373 6.1382775 5.8789353
0.3173173 5.8064675 5.542941 5.294275 5.9871244 5.527296 5.8662777 5.290183 5.9902444 5.6614227 5.3093195 5.500469 5.4143925 6.476161 5.6897945 5.5413117 5.787088 5.681946 5.4152274 6.6779113 5.6444874 5.4141045 6.7251153 5.294063 5.62685 6.053019 5.751007 5.627405 5.4119153 5.631659 6.4966965 5.406629 6.5020423 5.295758 5.689708 6.695372 5.644649 6.6545963 5.2957373 6.12909 5.611726 5.8781667 5.658734 5.669745 5.4165835 5.5870705 6.627268 5.4147863 5.8698263 6.1247478 5.8663726
0.3183183 5.793863 5.5299015 5.281305 5.9733496 5.5146255 5.853739 5.277228 5.9764624 5.648354 5.296665 5.4878616 5.4015274 6.462441 5.6771936 5.528437 5.7745 5.6693354 5.4025655 6.6644845 5.631593 5.4014378 6.711864 5.2810936 5.614161 6.03941 5.7385206 5.614724 5.3989153 5.618923 6.4829564 5.3938904 6.4882965 5.282913 5.6771827 6.6821427 5.6317534 6.641188 5.2828903 6.1155615 5.599013 5.8652043 5.645832 5.6566687 5.403575 5.574504 6.6138816 5.4019136 5.8568525 6.1112585 5.8538446
0.3193193 5.781294 5.516896 5.2683687 5.9596176 5.5019884 5.841235 5.2643065 5.962723 5.6353188 5.2840443 5.4752893 5.3886952 6.448762 5.6646276 5.515596 5.761947 5.6567593 5.3899374 6.6510973 5.6187325 5.3888044 6.6986513 5.2681575 5.6015034 6.0258427 5.7260685 5.602077 5.385949 5.606223 6.4692564 5.3811874 6.4745913 5.2701015 5.664692 6.6689525 5.6188912 6.6278195 5.270077 6.102074 5.586336 5.85228 5.6329637 5.6436257 5.3905997 5.561972 6.6005344 5.3890743 5.8439164 6.0978103 5.8413525
0.3203203 5.76876 5.5039244 5.255466 5.945928 5.4893856 5.8287673 5.2514195 5.949026 5.6223183 5.2714577 5.462752 5.3758965 6.4351234 5.6520967 5.5027885 5.74943 5.644219 5.3773437 6.6377497 5.6059055 5.3762054 6.6854787 5.255255 5.5888777 6.012317 5.7136517 5.589464 5.373017 5.5935593 6.4555974 5.36852 6.460927 5.2573233 5.6522365 6.6558013 5.606063 6.6144905 5.257298 6.0886283 5.5736957 5.839394 5.620129 5.6306167 5.3776584 5.5494757 6.5872273 5.376269 5.831019 6.084403 5.8288956
0.3213213 5.7562637 5.490988 5.2425985 5.932282 5.4768176 5.816336 5.2385674 5.9353733 5.609353 5.258906 5.450251 5.3631325 6.4215264 5.639602 5.4900155 5.7369494 5.6317143 5.3647842 6.624443 5.593113 5.3636417 6.6723456 5.242388 5.576285 5.9988346 5.70127 5.5768867 5.36012 5.5809326 6.44198 5.3558893 6.4473042 5.24458 5.6398168 6.6426897 5.5932693 6.601202 5.244553 6.075225 5.561092 5.826547 5.6073284 5.617643 5.364752 5.5370154 6.573961 5.3634977 5.8181605 6.0710382 5.8164754
0.3223223 5.7438045 5.478087 5.2297664 5.9186797 5.4642854 5.8039417 5.225751 5.921764 5.5964236 5.2463894 5.437786 5.3504033 6.4079714 5.6271434 5.4772773 5.724506 5.6192465 5.3522606 6.6111774 5.580355 5.351113 6.6592536 5.2295556 5.5637245 5.985395 5.6889253 5.5643444 5.3472576 5.5683436 6.4284043 5.3432956 6.4337234 5.231871 5.627433 6.6296186 5.58051 6.587954 5.2318435 6.061864 5.548526 5.81374 5.5945625 5.6047044 5.3518806 5.524592 6.560735 5.3507614 5.8053417 6.0577154 5.804092
0.3233233 5.7313824 5.465222 5.2169695 5.905122 5.4517884 5.791585 5.2129703 5.9081993 5.5835304 5.233909 5.425359 5.3377094 6.394459 5.6147223 5.464575 5.7121 5.606816 5.3397727 6.5979533 5.567633 5.3386207 6.646203 5.2167587 5.5511975 5.9719987 5.676617 5.5518384 5.334432 5.5557923 6.4148717 5.330739 6.4201856 5.2191978 5.615086 6.616589 5.567787 6.5747476 5.2191696 6.048546 5.535998 5.8009725 5.5818324 5.5918016 5.339045 5.512205 6.547551 5.3380604 5.7925634 6.0444365 5.791746
0.3243243 5.7189994 5.4523935 5.2042093 5.8916087 5.439328 5.7792664 5.2002263 5.8946795 5.570674 5.221465 5.4129686 5.325052 6.380989 5.602338 5.4519086 5.6997323 5.594423 5.3273215 6.584771 5.5549474 5.3261647 6.6331935 5.2039986 5.5387063 5.9586473 5.664346 5.539369 5.321643 5.54328 6.4013815 5.318221 6.4066906 5.2065606 5.6027765 6.6036005 5.5551 6.561583 5.206532 6.035272 5.5235085 5.7882457 5.569138 5.5789356 5.326246 5.499856 6.534409 5.3253956 5.779825 6.031201 5.779439
0.32532534 5.706655 5.439603 5.1914864 5.8781414 5.426905 5.766986 5.1875196 5.881205 5.557855 5.209058 5.400617 5.312431 6.367563 5.589992 5.439279 5.687403 5.5820675 5.314907 6.5716314 5.5422983 5.3137455 6.620226 5.191275 5.526253 5.94534 5.652113 5.526937 5.3088903 5.5308075 6.3879356 5.3057423 6.3932395 5.19396 5.5905046 6.590654 5.5424495 6.5484614 5.193931 6.0220423 5.5110583 5.7755604 5.5564804 5.5661063 5.313483 5.487545 6.52131 5.3127675 5.767129 6.018009 5.76717
0.32632634 5.6943507 5.4268494 5.1788 5.8647194 5.41452 5.754745 5.1748505 5.867777 5.5450735 5.1966887 5.3883038 5.299847 6.354181 5.5776844 5.4266863 5.675113 5.5697513 5.3025303 6.5585346 5.529686 5.301364 6.607301 5.178589 5.5138383 5.9320784 5.6399183 5.5145426 5.296176 5.5183744 6.374533 5.293302 6.3798323 5.1813965 5.5782714 6.5777497 5.5298367 6.5353823 5.181367 6.008857 5.498648 5.7629166 5.5438595 5.553315 5.3007584 5.4752727 6.508253 5.3001766 5.754474 6.0048623 5.75494
0.32732734 5.6820855 5.414134 5.1661525 5.8513446 5.4021726 5.742543 5.1622195 5.854395 5.5323305 5.184357 5.37603 5.287301 6.340843 5.5654154 5.4141316 5.662863 5.557474 5.2901917 6.5454817 5.517112 5.2890205 6.5944195 5.1659408 5.501463 5.9188623 5.627763 5.502187 5.2834997 5.505982 6.361176 5.280902 6.36647 5.1688704 5.566077 6.5648885 5.517261 6.5223465 5.168841 5.995717 5.4862785 5.7503147 5.5312767 5.5405617 5.288071 5.4630394 6.4952397 5.287624 5.7418613 5.9917607 5.7427497
0.32832834 5.6698613 5.401458 5.153543 5.838016 5.3898635 5.7303815 5.149627 5.84106 5.519626 5.1720643 5.363796 5.274793 6.327551 5.5531864 5.401615 5.6506524 5.5452366 5.277891 6.532472 5.5045757 5.2767158 6.581581 5.153331 5.4891267 5.9056926 5.615647 5.4898696 5.270862 5.4936304 6.347863 5.268542 6.3531523 5.156383 5.553922 6.5520706 5.504724 6.5093546 5.1563525 5.9826226 5.47395 5.737756 5.5187316 5.5278473 5.2754226 5.4508457 6.4822707 5.27511 5.7292914 5.978705 5.7306
0.32932934 5.6576777 5.3888206 5.140973 5.824735 5.377594 5.7182603 5.137074 5.827772 5.5069613 5.1598105 5.351603 5.262324 6.3143044 5.540997 5.3891373 5.638483 5.5330396 5.26563 6.519507 5.4920783 5.26445 6.5687866 5.14076 5.47683 5.8925695 5.6035705 5.4775915 5.2582636 5.48132 6.3345966 5.2562222 6.3398805 5.143934 5.5418067 6.5392966 5.492225 6.496407 5.1439033 5.9695745 5.4616623 5.72524 5.5062256 5.515172 5.262813 5.4386916 6.4693456 5.2626343 5.716765 5.9656954 5.71849
0.33033034 5.6455355 5.376223 5.128443 5.8115015 5.3653636 5.70618 5.1245604 5.8145323 5.4943357 5.1475964 5.3394504 5.249894 6.301104 5.528848 5.376699 5.6263547 5.520883 5.253408 6.5065866 5.4796205 5.2522235 6.556036 5.128228 5.4645734 5.8794937 5.591534 5.4653535 5.245705 5.4690514 6.3213754 5.243944 6.326655 5.131524 5.5297318 6.5265665 5.479766 6.483505 5.1314926 5.956573 5.4494166 5.7127676 5.493758 5.5025363 5.2502427 5.426578 6.4564652 5.250198 5.704282 5.952732 5.7064214
0.33133134 5.633435 5.363666 5.1159525 5.7983165 5.3531737 5.694141 5.112087 5.8013406 5.4817505 5.135422 5.3273387 5.237504 6.28795 5.51674 5.3643 5.6142683 5.5087676 5.241226 6.4937115 5.467202 5.240037 6.5433307 5.1157365 5.4523573 5.866465 5.5795393 5.4531555 5.2331862 5.456825 6.308201 5.2317076 6.313475 5.1191535 5.517698 6.5138817 5.467346 6.470647 5.119122 5.9436183 5.437213 5.70034 5.4813304 5.4899406 5.2377124 5.414506 6.44363 5.2378016 5.691843 5.9398155 5.694394
0.33233234 5.6213765 5.3511496 5.1035028 5.7851796 5.3410244 5.6821437 5.0996537 5.7881975 5.469206 5.1232886 5.315269 5.2251534 6.274843 5.504673 5.351941 5.6022234 5.4966936 5.229085 6.480882 5.454824 5.227891 6.53067 5.1032853 5.4401827 5.8534846 5.567585 5.4409986 5.2207084 5.4446406 6.295073 5.219513 6.3003426 5.1068234 5.505705 6.5012417 5.454967 6.457835 5.106791 5.9307113 5.4250517 5.687956 5.468943 5.4773855 5.2252226 5.4024744 6.4308405 5.2254453 5.6794486 5.9269466 5.682409
0.33333334 5.6093607 5.3386736 5.091094 5.7720923 5.3289156 5.670189 5.0872617 5.7751036 5.4567018 5.111196 5.3032413 5.212844 6.2617836 5.492648 5.3396225 5.5902214 5.484662 5.2169843 6.468098 5.4424863 5.2157855 6.518055 5.0908747 5.428049 5.8405523 5.555673 5.4288826 5.2082715 5.4324994 6.2819924 5.2073607 6.287257 5.094534 5.493754 6.488647 5.442628 6.4450693 5.0945 5.917852 5.4129333 5.675617 5.456596 5.4648714 5.212774 5.3904853 6.418097 5.2131295 5.6670995 5.9141254 5.670467
0.33433434 5.5973873 5.3262396 5.078727 5.759054 5.3168488 5.6582766 5.074911 5.7620587 5.4442396 5.0991445 5.2912564 5.2005754 6.2487717 5.4806647 5.327345 5.5782623 5.472672 5.204925 6.455361 5.4301896 5.2037215 6.5054855 5.0785055 5.415957 5.827669 5.5438027 5.416808 5.195876 5.4204016 6.2689595 5.1952515 6.274219 5.082285 5.481845 6.4760985 5.43033 6.4323497 5.0822506 5.9050407 5.400858 5.6633234 5.4442897 5.452399 5.200366 5.3785377 6.4054 5.2008543 5.6547956 5.901353 5.6585674
0.33533534 5.585458 5.3138475 5.066401 5.7460656 5.3048234 5.646407 5.0626016 5.749064 5.4318194 5.087135 5.2793136 5.188348 6.2358074 5.4687243 5.315109 5.566346 5.4607253 5.1929073 6.4426703 5.4179344 5.191699 6.4929624 5.066178 5.403907 5.814835 5.5319753 5.4047756 5.1835227 5.4083476 6.255975 5.1831856 6.261229 5.070078 5.4699783 6.4635963 5.418073 6.4196773 5.070042 5.892278 5.388827 5.651076 5.432025 5.439968 5.1879997 5.366633 6.3927493 5.188621 5.642537 5.8886285 5.6467113
0.33633634 5.5735717 5.301498 5.0541177 5.733127 5.2928405 5.634581 5.050335 5.7361193 5.419441 5.0751677 5.2674146 5.1761627 6.222892 5.4568267 5.3029146 5.5544744 5.4488215 5.180932 6.4300265 5.4057207 5.179719 6.480486 5.053892 5.3918996 5.80205 5.5201902 5.3927855 5.1712112 5.3963375 6.243038 5.1711636 6.248287 5.0579123 5.4581547 6.4511404 5.405859 6.4070516 5.057875 5.8795643 5.376839 5.638874 5.419802 5.4275794 5.175676 5.3547716 6.3801455 5.1764293 5.6303253 5.8759527 5.6348996
0.33733734 5.5617294 5.2891912 5.041877 5.7202396 5.2809 5.622799 5.0381103 5.723225 5.4071054 5.063243 5.255559 5.1640196 6.2100244 5.4449725 5.2907624 5.542646 5.4369607 5.168999 6.4174304 5.3935494 5.1677814 6.468056 5.041649 5.379935 5.789315 5.508449 5.3808384 5.1589427 5.384372 6.23015 5.159186 6.235394 5.045789 5.4463744 6.4387317 5.3936872 6.3944736 5.04575 5.8669004 5.364896 5.626719 5.4076214 5.4152336 5.1633945 5.342953 6.3675895 5.1642795 5.61816 5.8633265 5.6231313
0.33833835 5.5499315 5.276928 5.0296783 5.7074027 5.269003 5.611061 5.025928 5.7103815 5.394813 5.051361 5.2437468 5.151919 6.1972065 5.433162 5.278653 5.5308623 5.425144 5.1571093 6.404882 5.381421 5.155886 6.4556737 5.029449 5.3680134 5.7766304 5.496751 5.3689346 5.146717 5.3724513 6.2173114 5.147252 6.2225494 5.033708 5.4346375 6.4263706 5.381558 6.381943 5.033668 5.8542857 5.352998 5.6146107 5.3954835 5.402931 5.1511564 5.331178 6.355081 5.1521726 5.6060414 5.85075 5.6114078
0.33933935 5.538179 5.2647085 5.017524 5.694617 5.257149 5.5993676 5.0137897 5.6975894 5.382564 5.039522 5.2319794 5.139861 6.1844373 5.421396 5.266587 5.5191236 5.4133716 5.1452622 6.3923817 5.3693357 5.1440344 6.443339 5.017292 5.356135 5.763996 5.4850974 5.3570743 5.134535 5.360576 6.2045217 5.1353636 6.209754 5.0216703 5.422945 6.414057 5.3694725 6.369461 5.0216284 5.841721 5.341144 5.602549 5.3833885 5.3906727 5.1389613 5.319448 6.342621 5.140108 5.5939703 5.8382235 5.5997286
0.34034035 5.526471 5.252533 5.0054126 5.681883 5.245339 5.587719 5.001694 5.684849 5.3703585 5.0277276 5.2202563 5.1278467 6.171718 5.4096737 5.2545643 5.50743 5.4016433 5.1334596 6.37993 5.3572936 5.1322265 6.431052 5.005179 5.3443007 5.7514124 5.473488 5.3452573 5.122397 5.3487463 6.1917815 5.1235204 6.1970086 5.009676 5.411297 6.401791 5.35743 6.3570275 5.009632 5.8292074 5.329336 5.5905356 5.371337 5.3784575 5.12681 5.3077617 6.3302093 5.128087 5.5819464 5.825747 5.588094
0.34134135 5.5148087 5.2404017 4.9933453 5.6692004 5.2335734 5.5761156 4.9896426 5.67216 5.358197 5.015977 5.208578 5.1158767 6.1590486 5.3979964 5.2425857 5.495782 5.3899603 5.121701 6.3675265 5.345296 5.1204624 6.418813 4.99311 5.3325105 5.73888 5.461924 5.333485 5.1103034 5.336962 6.1790915 5.1117225 6.184313 4.9977255 5.399694 6.3895736 5.3454313 6.3446426 4.997679 5.816744 5.317574 5.57857 5.3593287 5.366287 5.1147027 5.29612 6.3178463 5.11611 5.5699706 5.8133216 5.5765057
0.34234235 5.503192 5.2283154 4.9813223 5.6565704 5.2218523 5.5645576 4.977635 5.659524 5.346081 5.00427 5.196945 5.103951 6.1464295 5.3863645 5.2306514 5.4841795 5.378322 5.1099863 6.355172 5.3333426 5.1087427 6.406623 4.9810853 5.3207645 5.7264 5.450405 5.3217573 5.0982547 5.3252244 6.166452 5.0999703 6.1716676 4.985819 5.3881354 6.377404 5.3334765 6.332307 4.98577 5.8043313 5.3058577 5.5666523 5.347365 5.3541613 5.10264 5.284524 6.305532 5.104176 5.558043 5.8009467 5.5649624
0.34334335 5.491621 5.216274 4.969344 5.643993 5.210176 5.5530453 4.9656715 5.6469398 5.3340087 4.992609 5.185358 5.0920696 6.1338606 5.374778 5.218761 5.4726233 5.3667293 5.0983167 6.3428674 5.3214335 5.097068 6.394481 4.9691052 5.3090634 5.7139716 5.438932 5.310075 5.086251 5.313533 6.1538625 5.088264 6.1590734 4.9739566 5.3766227 6.365284 5.3215666 6.3200207 4.9739056 5.7919703 5.294188 5.554783 5.3354454 5.3420806 5.0906224 5.2729735 6.2932673 5.092287 5.546164 5.788624 5.553465
0.34434435 5.480097 5.204277 4.957411 5.6314683 5.1985445 5.5415797 4.953753 5.6344085 5.321982 4.980993 5.173816 5.080233 6.1213427 5.363237 5.206916 5.461114 5.355182 5.086692 6.330612 5.3095694 5.085438 6.3823886 4.9571705 5.2974076 5.701596 5.4275045 5.298437 5.0742927 5.3018885 6.141324 5.0766044 6.1465297 4.962139 5.365156 6.353213 5.309701 6.3077836 4.9620852 5.7796607 5.2825646 5.5429626 5.3235707 5.3300447 5.0786495 5.2614684 6.281052 5.0804424 5.5343337 5.7763524 5.542013
0.34534535 5.4686193 5.1923265 4.945523 5.618996 5.186959 5.5301604 4.9418797 5.62193 5.310001 4.9694223 5.162321 5.068442 6.1088753 5.351742 5.1951156 5.449651 5.3436813 5.075113 6.3184066 5.29775 5.073853 6.3703456 4.9452815 5.2857966 5.689272 5.416123 5.2868457 5.06238 5.2902913 6.128836 5.0649915 6.1340375 4.9503675 5.353735 6.3411913 5.29788 6.2955966 4.9503098 5.767403 5.270988 5.5311913 5.3117414 5.3180547 5.0667224 5.2500095 6.2688866 5.0686426 5.5225525 5.7641325 5.530608
0.34634635 5.4571886 5.1804214 4.93368 5.606578 5.1754193 5.518788 4.9300523 5.609505 5.2980657 4.9578977 5.150872 5.056696 6.0964594 5.3402934 5.1833606 5.438235 5.3322268 5.0635796 6.306251 5.2859764 5.062314 6.3583517 4.933438 5.274232 5.677001 5.4047875 5.2753 5.0505133 5.2787414 6.1164 5.0534253 6.121597 4.938641 5.3423605 6.329219 5.286105 6.2834597 4.93858 5.7551975 5.259459 5.5194693 5.2999573 5.30611 5.0548406 5.238597 6.256771 5.0568876 5.510821 5.7519655 5.51925
0.34734735 5.4458055 5.1685624 4.9218836 5.594213 5.1639256 5.507462 4.9182715 5.5971336 5.286176 4.9464192 5.13947 5.044996 6.084095 5.3288918 5.1716514 5.426867 5.320819 5.052092 6.2941456 5.274248 5.050821 6.346408 4.9216404 5.2627125 5.6647825 5.3934994 5.2638006 5.0386925 5.267239 6.104015 5.041907 6.1092076 4.9269605 5.3310328 6.3172965 5.2743754 6.271373 4.9268956 5.743045 5.2479773 5.507797 5.2882185 5.294212 5.0430055 5.227231 6.244706 5.0451784 5.499139 5.7398505 5.5079384
0.34834835 5.434469 5.1567497 4.910133 5.5819016 5.152478 5.496184 4.906537 5.584816 5.2743335 4.934987 5.1281147 5.033342 6.071782 5.317537 5.1599874 5.4155464 5.309458 5.040651 6.282091 5.2625656 5.0393744 6.3345137 4.9098887 5.2512393 5.6526175 5.3822575 5.2523475 5.0269184 5.255785 6.0916815 5.0304356 6.09687 4.915326 5.3197517 6.305424 5.2626915 6.259337 4.915257 5.730944 5.236543 5.496174 5.276526 5.2823596 5.0312166 5.2159123 6.232692 5.0335155 5.487507 5.7277875 5.496674
0.34934935 5.4231815 5.144984 4.898429 5.5696445 5.1410775 5.4849534 4.89485 5.5725527 5.262537 4.9236016 5.116807 5.0217338 6.0595217 5.306229 5.1483703 5.404274 5.298144 5.0292563 6.270087 5.25093 5.0279737 6.32267 4.8981843 5.239813 5.640506 5.3710628 5.240941 5.015191 5.2443786 6.0794005 5.019012 6.0845847 4.903738 5.3085184 6.293602 5.2510533 6.247351 4.903664 5.7188964 5.2251573 5.484601 5.2648797 5.270554 5.019474 5.204641 6.220728 5.021898 5.475925 5.715778 5.485457
0.35035035 5.411941 5.133265 4.8867717 5.5574417 5.1297235 5.4737706 4.883209 5.5603433 5.2507877 4.912263 5.1055465 5.010172 6.0473127 5.2949686 5.136799 5.39305 5.286877 5.0179086 6.258134 5.23934 5.0166206 6.310877 4.8865266 5.2284327 5.628447 5.359915 5.229582 5.0035105 5.2330213 6.067172 5.007636 6.0723515 4.892196 5.297332 6.2818303 5.239462 6.2354164 4.892118 5.706902 5.21382 5.473079 5.2532797 5.2587953 5.0077786 5.1934166 6.208815 5.0103273 5.464394 5.7038207 5.4742875
0.35135135 5.400749 5.121593 4.8751616 5.5452933 5.1184173 5.462636 4.8716164 5.5481887 5.2390857 4.900971 5.0943336 4.998657 6.0351567 5.2837563 5.1252747 5.3818746 5.275658 5.006608 6.246232 5.2277966 5.005314 6.299134 4.874916 5.2170997 5.616442 5.3488145 5.21827 4.991877 5.2217126 6.0549965 4.996309 6.0601707 4.8807015 5.2861934 6.270109 5.2279167 6.223533 4.8806186 5.6949606 5.2025304 5.461608 5.2417264 5.247083 4.9961305 5.18224 6.196954 4.9988027 5.4529138 5.691917 5.4631658
0.35235235 5.389606 5.1099687 4.863599 5.5331993 5.1071577 5.4515495 4.8600707 5.5360885 5.2274313 4.8897266 5.0831695 4.9871893 6.0230527 5.2725916 5.1137967 5.370747 5.2644873 4.9953547 6.2343817 5.2163005 4.994055 6.287442 4.8633533 5.205814 5.604491 5.3377624 5.207005 4.980291 5.2104526 6.042873 4.98503 6.0480423 4.8692536 5.275103 6.2584386 5.2164187 6.2117004 4.869166 5.6830726 5.1912904 5.450187 5.2302203 5.235419 4.98453 5.1711116 6.1851435 4.987325 5.4414845 5.680066 5.452092
0.35335335 5.3785114 5.098392 4.852083 5.5211606 5.0959463 5.4405117 4.8485727 5.524043 5.215824 4.8785295 5.072053 4.975768 6.0110016 5.261475 5.1023664 5.3596687 5.253364 4.984149 6.222583 5.204851 4.9828434 6.275801 4.8518376 5.194576 5.5925937 5.3267574 5.195788 4.968753 5.199242 6.0308027 4.9737997 6.035967 4.8578534 5.2640605 6.246819 5.2049675 6.19992 4.857761 5.6712384 5.180099 5.438818 5.218762 5.2238016 4.9729767 5.1600313 6.173385 4.975895 5.430106 5.6682687 5.441067
0.35435435 5.3674655 5.0868626 4.8406153 5.5091767 5.0847826 5.4295225 4.837123 5.5120525 5.2042656 4.8673806 5.060985 4.9643946 5.9990034 5.2504067 5.090983 5.3486395 5.2422895 4.9729915 6.2108355 5.193449 4.9716797 6.264211 4.84037 5.183385 5.580751 5.3158007 5.1846185 4.9572625 5.188081 6.0187855 4.9626184 6.023944 4.8465 5.253066 6.235251 5.1935635 6.1881914 4.8464026 5.6594577 5.1689568 5.4275002 5.2073507 5.2122326 4.9614716 5.1489997 6.161678 4.9645123 5.4187794 5.656525 5.4300904
0.35535535 5.3564687 5.0753818 4.8291955 5.497248 5.0736666 5.4185824 4.8257213 5.500118 5.1927547 4.856279 5.049966 4.9530687 5.987058 5.2393875 5.079647 5.337659 5.2312636 4.9618816 6.19914 5.1820946 4.960564 6.2526727 4.828951 5.172242 5.568962 5.304892 5.173497 4.94582 5.176969 6.006821 4.9514866 6.0119743 4.8351946 5.2421207 6.223734 5.1822066 6.1765146 4.8350925 5.6477313 5.1578636 5.4162335 5.1959877 5.2007113 4.9500146 5.1380167 6.150023 4.953177 5.4075036 5.644835 5.419162
0.35635635 5.3455215 5.063949 4.8178244 5.4853745 5.062599 5.4076915 4.814368 5.488238 5.1812925 4.845226 5.0389953 4.9417906 5.9751663 5.228417 5.068359 5.326728 5.2202864 4.95082 6.1874967 5.170788 4.9494967 6.2411857 4.8175797 5.161147 5.5572276 5.294032 5.162424 4.934426 5.1659074 5.9949102 4.9404035 6.000058 4.823937 5.2312236 6.212269 5.170898 6.16489 4.82383 5.6360593 5.1468205 5.405019 5.1846724 5.189238 4.938606 5.1270823 6.13842 4.9418893 5.3962793 5.6331987 5.4082828
0.35735735 5.334624 5.052565 4.806501 5.4735565 5.051581 5.39685 4.803063 5.4764137 5.169879 4.834221 5.0280743 4.93056 5.963328 5.217495 5.057119 5.315846 5.209358 4.939807 6.1759057 5.1595287 4.938478 6.2297506 4.8062572 5.1501007 5.5455475 5.283221 5.151399 4.9230804 5.1548953 5.9830527 4.9293704 5.988195 4.812727 5.220376 6.2008557 5.159637 6.153318 4.812616 5.624441 5.135827 5.393855 5.1734056 5.177813 4.927246 5.116197 6.126869 4.9306498 5.3851066 5.6216164 5.3974524
0.35835835 5.323776 5.0412297 4.7952266 5.4617944 5.0406113 5.386058 4.7918067 5.4646454 5.1585145 4.823264 5.017202 4.9193783 5.951543 5.206622 5.0459266 5.3050137 5.198479 4.9288425 6.1643667 5.148318 4.9275074 6.2183666 4.7949834 5.1391025 5.533922 5.272458 5.140423 4.9117837 5.143934 5.971249 4.918387 5.9763856 4.8015656 5.209577 6.189494 5.148424 6.1417975 4.80145 5.612878 5.1248837 5.382744 5.1621866 5.166437 4.915935 5.105361 6.1153703 4.9194584 5.373986 5.610088 5.386671
0.35935935 5.3129773 5.029943 4.784001 5.450088 5.0296903 5.375315 4.7805996 5.452933 5.1471987 4.812356 5.0063796 4.908244 5.9398117 5.195799 5.034783 5.2942314 5.1876493 4.917927 6.1528797 5.137155 4.916586 6.207035 4.7837586 5.1281533 5.5223517 5.261744 5.1294956 4.9005356 5.1330223 5.9594984 4.9074535 5.9646297 4.7904525 5.1988277 6.1781845 5.1372595 6.13033 4.790333 5.6013694 5.1139903 5.371684 5.1510167 5.1551094 4.904673 5.0945745 6.1039243 4.9083157 5.3629165 5.598614 5.3759394
0.36036035 5.3022294 5.018706 4.7728243 5.4384375 5.018819 5.3646226 4.7694416 5.441276 5.135932 4.801497 4.995607 4.897159 5.9281344 5.185025 5.0236874 5.2834983 5.176869 4.90706 6.1414456 5.126041 4.9057136 6.195755 4.7725835 5.117253 5.510836 5.251079 5.118617 4.8893366 5.122162 5.947802 4.8965697 5.952927 4.779388 5.1881285 6.1669273 5.126143 6.118915 4.779264 5.5899158 5.1031475 5.3606763 5.139895 5.143831 4.8934608 5.083837 6.0925303 4.8972216 5.3518996 5.5871944 5.3652573
0.36136135 5.291531 5.0075173 4.761697 5.426843 5.0079966 5.35398 4.7583327 5.429675 5.1247153 4.790687 4.984884 4.886122 5.9165106 5.174301 5.012641 5.272815 5.166138 4.896243 6.130064 5.114975 4.8948903 6.184527 4.761458 5.1064014 5.499376 5.2404637 5.107787 4.8781867 5.1113515 5.9361596 4.8857365 5.941279 4.768372 5.177479 6.1557217 5.1150756 6.1075525 4.7682443 5.5785174 5.092355 5.349721 5.128822 5.1326013 4.8822975 5.0731497 6.081189 4.886176 5.3409348 5.575829 5.3546243
0.36236235 5.2808833 4.996379 4.750619 5.415305 4.9972234 5.343387 4.7472734 5.4181304 5.113548 4.779926 4.9742107 4.8751345 5.904941 5.163627 5.001643 5.2621827 5.1554575 4.8854756 6.118735 5.103958 4.8841166 6.1733513 4.7503815 5.095599 5.4879704 5.229897 5.0970073 4.8670864 5.1005926 5.9245706 4.8749537 5.9296846 4.7574053 5.1668787 6.1445684 5.104057 6.096243 4.7572737 5.567174 5.081613 5.3388176 5.1177983 5.121421 4.871184 5.0625124 6.0699005 4.8751802 5.3300223 5.5645185 5.344042
0.36336336 5.270286 4.9852896 4.7395906 5.403824 4.9865 5.3328447 4.7362638 5.4066424 5.10243 4.769214 4.9635878 4.864196 5.8934255 5.1530037 4.990694 5.2516 5.1448264 4.874758 6.1074586 5.0929904 4.873392 6.1622276 4.739355 5.084846 5.47662 5.2193804 5.086276 4.8560357 5.0898843 5.913036 4.864221 5.918144 4.746487 5.156329 6.1334677 5.0930867 6.084986 4.746352 5.5558853 5.070922 5.327966 5.106823 5.11029 4.86012 5.0519247 6.0586653 4.864233 5.319162 5.553262 5.333509
0.36436436 5.2597394 4.9742503 4.728612 5.392399 4.9758263 5.322353 4.7253036 5.3952107 5.091362 4.7585516 4.953015 4.8533063 5.881964 5.14243 4.9797945 5.2410674 5.1342454 4.8640895 6.096235 5.0820713 4.8627176 6.1511564 4.7283783 5.074143 5.4653254 5.2089133 5.075595 4.8450346 5.079227 5.901555 4.8535395 5.9066577 4.7356186 5.145829 6.122419 5.0821657 6.073782 4.73548 5.544652 5.0602818 5.3171678 5.095897 5.099209 4.849106 5.041387 6.047483 4.853335 5.308354 5.542061 5.323026
0.36536536 5.2492433 4.9632607 4.7176833 5.3810306 4.965202 5.311911 4.7143936 5.383836 5.080344 4.7479386 4.9424925 4.842466 5.8705573 5.1319065 4.9689436 5.230585 5.1237144 4.8534713 6.0850644 5.071202 4.8520923 6.140137 4.7174516 5.0634894 5.454086 5.198496 5.064963 4.8340836 5.068621 5.8901286 4.8429084 5.8952255 4.724799 5.1353793 6.1114225 5.0712943 6.062631 4.7246575 5.533474 5.049693 5.3064218 5.0850205 5.088177 4.8381414 5.0309 6.0363536 4.842487 5.2975984 5.530915 5.312594
0.36636636 5.238798 4.952321 4.7068048 5.3697186 4.9546275 5.3015203 4.703533 5.3725176 5.0693765 4.7373753 4.9320207 4.831675 5.859205 5.1214337 4.9581428 5.220154 5.113234 4.842903 6.0739474 5.0603814 4.8415174 6.129171 4.706575 5.0528855 5.442902 5.1881285 5.054381 4.823182 5.0580664 5.8787565 4.832329 5.8838477 4.7140293 5.12498 6.1004786 5.060472 6.0515327 4.713885 5.5223513 5.039155 5.295728 5.0741935 5.077195 4.827227 5.020464 6.0252776 4.831688 5.2868958 5.519823 5.3022118
0.36736736 5.2284036 4.9414315 4.6959763 5.3584633 4.9441032 5.29118 4.6927233 5.361256 5.058459 4.726862 4.9215994 4.820934 5.8479066 5.1110115 4.947391 5.2097726 5.102804 4.8323846 6.0628834 5.04961 4.830992 6.118257 4.6957483 5.042331 5.4317737 5.1778107 5.0438485 4.812331 5.047563 5.867439 4.8217998 5.8725243 4.7033086 5.1146307 6.089587 5.0496993 6.040488 4.7031617 5.511284 5.0286684 5.285087 5.0634155 5.0662637 4.8163633 5.010078 6.0142546 4.820939 5.2762456 5.5087867 5.29188
0.36836836 5.2180605 4.9305925 4.685198 5.3472643 4.933629 5.2808914 4.6819634 5.3500514 5.0475917 4.7163987 4.911229 4.810242 5.836663 5.1006393 4.9366894 5.199442 5.092425 4.8219166 6.0518727 5.038889 4.8205175 6.107396 4.684972 5.0318274 5.420701 5.167543 5.0333667 4.8015304 5.0371113 5.8561754 4.811322 5.861255 4.692638 5.104332 6.078748 5.0389767 6.0294952 4.6924887 5.5002713 5.0182333 5.274499 5.0526876 5.055382 4.805549 4.9997435 6.003285 4.81024 5.2656484 5.497805 5.281599
0.36936936 5.207768 4.919804 4.67447 5.3361225 4.923205 5.2706532 4.671254 5.3389034 5.036775 4.705985 4.9009094 4.7996 5.8254733 5.0903177 4.9260373 5.1891623 5.0820956 4.811498 6.0409155 5.0282173 4.8100934 6.096588 4.674246 5.0213737 5.409684 5.1573257 5.0229344 4.79078 5.026711 5.8449664 4.8008957 5.8500404 4.6820173 5.094084 6.0679617 5.028303 6.0185566 4.6818657 5.4893146 5.0078497 5.263963 5.042009 5.0445504 4.7947855 4.989459 5.9923687 4.799591 5.2551036 5.4868784 5.2713685
0.37037036 5.197527 4.9090657 4.6637926 5.325037 4.912831 5.260466 4.6605954 5.327812 5.026009 4.695622 4.890641 4.7890086 5.8143387 5.0800467 4.915435 5.1789336 5.0718174 4.801131 6.030011 5.0175953 4.7997193 6.0858326 4.6635704 5.0109706 5.398723 5.1471586 5.0125527 4.78008 5.0163627 5.8338118 4.7905207 5.8388805 4.6714463 5.083886 6.057228 5.0176797 6.0076704 4.671293 5.478413 4.997518 5.2534804 5.03138 5.033769 4.7840724 4.979226 5.9815054 4.788992 5.244612 5.4760075 5.261189
0.37137136 5.1873374 4.8983784 4.6531663 5.314008 4.902507 5.25033 4.649987 5.316777 5.0152936 4.685309 4.8804235 4.7784667 5.8032584 5.0698266 4.904883 5.1687555 5.06159 4.790813 6.0191603 5.0070233 4.7893963 6.0751295 4.652945 5.0006175 5.3878174 5.137042 5.002221 4.7694306 5.0060663 5.8227115 4.7801967 5.827775 4.6609254 5.0737386 6.0465465 5.0071063 5.9968376 4.66077 5.467567 4.9872375 5.243051 5.0208015 5.0230384 4.77341 4.9690437 5.9706955 4.7784433 5.2341733 5.4651914 5.25106
0.37237236 5.1771994 4.8877416 4.64259 5.303036 4.8922334 5.240245 4.6394296 5.3057995 5.004629 4.675046 4.870257 4.767975 5.792233 5.0596566 4.8943806 5.1586285 5.0514135 4.780546 6.008363 4.9965014 4.7791233 6.06448 4.6423707 4.9903154 5.376968 5.1269755 4.99194 4.758832 4.995822 5.811666 4.7699246 5.8167243 4.650455 5.063642 6.035918 4.996583 5.986058 4.6502976 5.456776 4.977009 5.232674 5.0102725 5.012358 4.762798 4.9589124 5.959939 4.767945 5.2237873 5.4544306 5.240982
0.37337336 5.167113 4.877156 4.6320653 5.292121 4.8820105 5.230211 4.628923 5.2948785 4.994015 4.664834 4.8601418 4.7575336 5.781262 5.0495377 4.883929 5.1485524 5.0412884 4.7703295 5.997618 4.9860296 4.7689013 6.053882 4.631847 4.9800634 5.3661747 5.1169596 4.9817095 4.7482843 4.9856296 5.800675 4.759704 5.805728 4.6400347 5.053596 6.025342 4.9861097 5.9753323 4.639876 5.446041 4.966832 5.22235 4.9997935 5.001729 4.7522364 4.948832 5.949236 4.757497 5.2134547 5.443725 5.230955
0.37437436 5.157078 4.8666205 4.621591 5.281262 4.8718376 5.220228 4.6184673 5.284014 4.983453 4.654672 4.8500776 4.7471423 5.7703457 5.0394697 4.873527 5.138528 5.031214 4.7601633 5.986927 4.9756083 4.75873 6.043338 4.621374 4.9698625 5.355437 5.1069946 4.971529 4.7377872 4.9754896 5.7897387 4.7495356 5.794786 4.6296644 5.043601 6.0148187 4.9756866 5.9646587 4.629505 5.435361 4.956707 5.2120795 4.9893646 4.99115 4.7417254 4.9388027 5.9385858 4.7470994 5.203175 5.433075 5.220979
0.3753754 5.1470947 4.856137 4.611168 5.27046 4.861716 5.210296 4.6080623 5.2732067 4.9729414 4.644561 4.840065 4.7368016 5.759484 5.0294523 4.863176 5.128554 5.0211916 4.7500477 5.9762893 4.9652367 4.748609 6.032846 4.610952 4.959712 5.344755 5.0970798 4.9613996 4.727341 4.965401 5.7788568 4.7394185 5.7838993 4.6193447 5.0336566 6.0043483 4.965314 5.954039 4.6191845 5.4247365 4.9466343 5.2018614 4.978986 4.980622 4.7312655 4.9288244 5.927989 4.736752 5.192949 5.42248 5.211055
0.3763764 5.1371627 4.8457036 4.6007957 5.2597146 4.851644 5.2004156 4.5977087 5.262456 4.962481 4.6345005 4.8301034 4.7265115 5.748677 5.0194855 4.852875 5.1186314 5.0112195 4.7399826 5.9657044 4.9549155 4.738539 6.0224066 4.60058 4.9496126 5.3341293 5.087216 4.9513206 4.716946 4.955365 5.7680297 4.729353 5.773067 4.6090755 5.0237627 5.99393 4.954992 5.9434724 4.6089153 5.414168 4.936613 5.1916966 4.9686575 4.9701447 4.7208567 4.918897 5.917445 4.7264557 5.1827755 5.4119406 5.201181
0.3773774 5.127282 4.835322 4.5904746 5.249026 4.8416233 5.190586 4.587406 5.251762 4.9520717 4.6244907 4.820194 4.716272 5.737925 5.0095696 4.8426247 5.10876 5.0012994 4.7299685 5.9551735 4.944645 4.72852 6.01202 4.59026 4.9395638 5.3235593 5.077403 4.941293 4.7066026 4.9453816 5.757257 4.7193394 5.762289 4.598857 5.01392 5.983565 4.94472 5.932959 4.598696 5.403654 4.926644 5.1815853 4.9583793 4.959718 4.7104983 4.909021 5.9069552 4.71621 5.172655 5.401457 5.1913586
0.3783784 5.117453 4.8249907 4.580205 5.2383943 4.831653 5.180808 4.5771546 5.2411246 4.9417133 4.614532 4.810335 4.706083 5.7272277 4.999705 4.832425 5.09894 4.99143 4.720005 5.944695 4.934425 4.7185516 6.001686 4.5799904 4.929566 5.3130455 5.0676403 4.9313154 4.69631 4.9354496 5.7465386 4.709378 5.751566 4.5886893 5.004128 5.973252 4.9344983 5.922499 4.5885286 5.393196 4.916727 5.1715264 4.948151 4.949343 4.700191 4.899196 5.8965178 4.7060146 5.162588 5.391028 5.1815877
0.3793794 5.1076756 4.8147116 4.5699863 5.2278185 4.8217335 5.1710806 4.566954 5.230544 4.9314065 4.604624 4.800528 4.6959443 5.7165856 4.9898906 4.822276 5.089171 4.9816117 4.710092 5.9342704 4.9242554 4.708634 5.991405 4.5697722 4.919619 5.302588 5.057929 4.9213886 4.6860685 4.92557 5.7358756 4.6994677 5.7408977 4.578572 4.9943867 5.9629917 4.924328 5.912092 4.5784116 5.382793 4.906862 5.1615214 4.9379735 4.9390187 4.689935 4.889422 5.886134 4.6958704 5.152574 5.380655 5.171868
0.3803804 5.09795 4.804483 4.559819 5.2173 4.811865 5.1614046 4.556805 5.2200203 4.92115 4.5947666 4.7907724 4.685857 5.7059975 4.9801273 4.8121777 5.0794535 4.971845 4.70023 5.923898 4.914136 4.698767 5.9811764 4.559605 4.9097238 5.2921863 5.0482683 4.911513 4.675878 4.9157424 5.7252665 4.6896105 5.7302837 4.5685053 4.9846964 5.9527845 4.9142075 5.901738 4.568345 5.3724456 4.897049 5.151569 4.9278464 4.9287453 4.67973 4.879699 5.8758035 4.685777 5.142614 5.370337 5.162199
0.3813814 5.0882754 4.7943063 4.549703 5.2068377 4.802047 5.1517797 4.5467076 5.209553 4.9109454 4.5849605 4.781069 4.67582 5.6954646 4.970415 4.8021297 5.069787 4.962129 4.6904187 5.9135795 4.9040675 4.688951 5.971 4.549489 4.899879 5.2818403 5.038658 4.901688 4.665739 4.9059668 5.714712 4.679805 5.719724 4.55849 4.975057 5.9426293 4.9041376 5.8914375 4.55833 5.362154 4.887288 5.1416698 4.9177694 4.9185233 4.6695757 4.8700275 5.8655257 4.675735 5.132706 5.3600745 5.1525817
0.3823824 5.0786524 4.7841806 4.539639 5.196432 4.7922792 5.142206 4.5366616 5.199142 4.9007916 4.5752053 4.7714167 4.665834 5.684986 4.9607534 4.7921324 5.060172 4.9524646 4.6806583 5.903314 4.8940496 4.679186 5.9608765 4.539424 4.890085 5.27155 5.0290995 4.8919144 4.6556516 4.896243 5.7042127 4.6700516 5.7092195 4.548525 4.965469 5.932527 4.894119 5.8811903 4.5483656 5.3519173 4.8775797 5.131824 4.9077435 4.908352 4.659473 4.860407 5.855301 4.665744 5.1228523 5.3498673 5.143016
0.3833834 5.0690804 4.774106 4.529626 5.186083 4.782563 5.1326833 4.5266666 5.1887875 4.890689 4.565501 4.761816 4.6558986 5.674562 4.951143 4.782186 5.0506086 4.942851 4.6709485 5.893101 4.884082 4.6694717 5.950805 4.52941 4.880343 5.2613163 5.0195913 4.882191 4.6456156 4.886572 5.693767 4.6603503 5.698769 4.538611 4.955931 5.9224772 4.8841505 5.870996 4.5384517 5.341736 4.8679237 5.1220307 4.8977675 4.898232 4.6494207 4.850837 5.8451295 4.6558037 5.1130514 5.3397155 5.1335015
0.3843844 5.0595603 4.764083 4.519665 5.1757903 4.7728972 5.1232114 4.516723 5.1784897 4.8806376 4.555848 4.7522674 4.646014 5.664192 4.941583 4.77229 5.0410967 4.9332886 4.6612897 5.8829417 4.8741655 4.6598086 5.9407864 4.5194473 4.8706512 5.251138 5.010134 4.8725195 4.6356306 4.876952 5.6833763 4.650701 5.688373 4.5287476 4.9464445 5.9124794 4.874233 5.8608546 4.528589 5.3316097 4.85832 5.1122913 4.887842 4.888163 4.63942 4.8413186 5.835011 4.645914 5.1033034 5.329619 5.124038
0.3853854 5.0500913 4.7541113 4.5097547 5.165554 4.763283 5.113791 4.506831 5.1682487 4.8706374 4.5462456 4.7427697 4.6361804 5.653877 4.932074 4.7624454 5.0316358 4.923777 4.6516814 5.8728347 4.8642993 4.650196 5.9308195 4.5095363 4.861011 5.241016 5.000728 4.8628983 4.6256976 4.8673844 5.67304 4.641104 5.678032 4.5189357 4.937009 5.9025345 4.864366 5.850766 4.518777 5.3215384 4.8487687 5.1026044 4.8779674 4.8781457 4.629471 4.8318515 5.8249454 4.6360755 5.093609 5.319577 5.114626
0.3863864 5.0406737 4.744191 4.499896 5.1553745 4.753719 5.1044216 4.4969907 5.1580634 4.860688 4.5366945 4.733324 4.6263976 5.643616 4.922616 4.752651 5.0222263 4.9143167 4.6421247 5.862781 4.854484 4.6406345 5.9209056 4.499676 4.851422 5.2309494 4.9913726 4.853328 4.6158156 4.8578687 5.6627574 4.631559 5.6677446 4.5091743 4.927624 5.892642 4.8545494 5.8407307 4.509016 5.311523 4.839269 5.092971 4.868143 4.868179 4.619572 4.822435 5.814933 4.6262884 5.0839677 5.3095913 5.105265
0.3873874 5.031307 4.734322 4.4900885 5.145251 4.7442055 5.095103 4.4872017 5.147935 4.8507895 4.5271945 4.7239294 4.616666 5.6334095 4.9132085 4.742908 5.012868 4.904907 4.6326184 5.85278 4.8447194 4.631124 5.911043 4.489867 4.8418837 5.2209387 4.982068 4.8438087 4.6059847 4.848405 5.6525297 4.6220655 5.6575117 4.499464 4.91829 5.8828015 4.844784 5.8307486 4.4993057 5.3015623 4.829822 5.08339 4.8583694 4.8582635 4.609725 4.81307 5.8049726 4.6165514 5.0743794 5.29966 5.095956
0.3883884 5.021992 4.7245045 4.4803324 5.1351833 4.734743 5.085835 4.477464 5.1378627 4.840943 4.5177455 4.7145867 4.606985 5.6232567 4.903852 4.7332153 5.0035615 4.8955483 4.6231627 5.8428316 4.8350053 4.621664 5.901233 4.4801097 4.8323965 5.2109833 4.9728146 4.8343406 4.5962057 4.838993 5.642356 4.612624 5.6473327 4.4898043 4.909007 5.8730135 4.835069 5.8208184 4.489646 5.2916565 4.820427 5.0738626 4.8486457 4.848399 4.5999293 4.8037553 5.795066 4.606866 5.064844 5.2897844 5.0866976
0.3893894 5.012728 4.7147384 4.470628 5.1251726 4.725332 5.0766187 4.467778 5.1278467 4.8311467 4.508348 4.7052946 4.597355 5.613158 4.8945465 4.7235737 4.9943056 4.8862405 4.613758 5.832936 4.8253417 4.612255 5.8914757 4.470403 4.8229604 5.201084 4.9636116 4.824923 4.586478 4.8296328 5.6322365 4.6032343 5.637208 4.480196 4.899775 5.8632774 4.8254046 5.8109417 4.4800377 5.281806 4.8110833 5.064388 4.838973 4.8385863 4.590184 4.7944922 5.785211 4.597231 5.055362 5.2799635 5.0774903
0.3903904 5.0035152 4.705024 4.460974 5.1152177 4.715971 5.0674524 4.458143 5.1178865 4.8214016 4.499001 4.6960545 4.5877757 5.6031137 4.8852916 4.7139826 4.985101 4.8769836 4.6044044 5.823093 4.8157287 4.602897 5.8817697 4.4607477 4.8135757 5.19124 4.9544597 4.8155565 4.576802 4.8203244 5.622171 4.5938964 5.6271377 4.4706388 4.8905935 5.8535933 4.815791 5.8011174 4.4704795 5.2720103 4.801792 5.0549664 4.829351 4.828824 4.580491 4.7852798 5.775409 4.5876465 5.045933 5.270198 5.0683346
0.3913914 4.994354 4.69536 4.451372 5.1053185 4.706661 5.0583377 4.44856 5.1079826 4.8117075 4.489705 4.6868653 4.5782475 5.593123 4.876087 4.704442 4.9759483 4.8677773 4.5951014 5.813302 4.8061666 4.59359 5.8721156 4.4511437 4.8042417 5.1814513 4.9453588 4.8062406 4.567177 4.811068 5.6121593 4.58461 5.6171217 4.461132 4.881463 5.8439612 4.806228 5.7913456 4.4609723 5.26227 4.7925525 5.0455976 4.819779 4.8191133 4.5708485 4.7761183 5.7656603 4.578113 5.0365567 5.2604866 5.05923
0.3923924 4.985243 4.685748 4.441821 5.0954757 4.697402 5.0492735 4.4390283 5.0981345 4.802064 4.48046 4.677727 4.56877 5.5831857 4.866934 4.6949525 4.9668465 4.858622 4.585849 5.803564 4.7966547 4.584333 5.8625135 4.4415913 4.7949586 5.1717186 4.936308 4.7969756 4.557603 4.8018627 5.6022015 4.575375 5.6071596 4.4516764 4.872383 5.8343816 4.796716 5.7816267 4.4515157 5.252584 4.7833643 5.0362816 4.810258 4.8094535 4.561257 4.767008 5.7559633 4.56863 5.0272336 5.2508307 5.050176
0.3933934 4.976183 4.6761866 4.432321 5.085689 4.688194 5.04026 4.429548 5.0883427 4.792472 4.4712663 4.6686406 4.559343 5.5733027 4.8578305 4.685513 4.9577956 4.849517 4.5766473 5.793878 4.787194 4.575127 5.852963 4.43209 4.785727 5.1620407 4.927308 4.7877617 4.5480804 4.7927094 5.5922976 4.566192 5.597251 4.442271 4.8633537 5.8248534 4.7872543 5.77196 4.44211 5.2429523 4.774228 5.027018 4.800787 4.799845 4.551717 4.757948 5.746319 4.559198 5.017963 5.241229 5.0411735
0.3943944 4.967174 4.666677 4.4228725 5.075958 4.679036 5.0312967 4.420119 5.0786066 4.7829304 4.4621234 4.6596045 4.549967 5.563473 4.8487782 4.6761246 4.948796 4.8404627 4.567497 5.7842445 4.777783 4.565972 5.8434644 4.4226394 4.7765465 5.152418 4.918359 4.778599 4.5386095 4.7836075 5.5824475 4.5570602 5.5873966 4.4329176 4.8543754 5.8153768 4.777843 5.7623453 4.432755 5.233376 4.765143 5.0178075 4.791366 4.7902875 4.5422277 4.748939 5.7367268 4.549816 5.0087457 5.231682 5.0322213
0.3953954 4.958216 4.657218 4.4134746 5.0662823 4.669929 5.0223846 4.410741 5.068926 4.7734394 4.4530315 4.65062 4.5406413 5.5536966 4.8397765 4.6667867 4.9398475 4.831459 4.5583963 5.774663 4.768423 4.556867 5.8340173 4.41324 4.767417 5.142851 4.9094605 4.7694864 4.52919 4.774557 5.572651 4.5479803 5.5775957 4.423614 4.8454475 5.805952 4.7684817 5.7527833 4.4234505 5.223854 4.7561097 5.0086493 4.7819963 4.7807803 4.5327897 4.7399807 5.7271867 4.540485 4.9995804 5.22219 5.0233197
0.3963964 4.949309 4.64781 4.4041276 5.0566626 4.6608725 5.0135226 4.4014144 5.059301 4.7639995 4.44399 4.641686 4.531367 5.543974 4.830825 4.657499 4.9309497 4.8225055 4.549347 5.765134 4.7591133 4.547813 5.824621 4.403892 4.7583385 5.1333385 4.9006124 4.7604246 4.5198216 4.765558 5.5629077 4.538951 5.567848 4.414362 4.8365703 5.796579 4.759171 5.743273 4.414196 5.2143865 4.7471275 4.999544 4.772676 4.7713246 4.5234027 4.7310734 5.7176986 4.531204 4.990468 5.212752 5.0144687
0.3973974 4.940452 4.6384525 4.394832 5.0470986 4.6518664 5.0047116 4.392139 5.0497317 4.7546105 4.4349995 4.632803 4.522143 5.5343046 4.821924 4.6482615 4.922103 4.8136024 4.540348 5.7556562 4.749854 4.53881 5.8152766 4.394595 4.749311 5.123882 4.8918147 4.751414 4.5105042 4.7566104 5.553218 4.5299735 5.558154 4.40516 4.827743 5.7872567 4.749911 5.7338147 4.4049926 5.204973 4.738197 4.990491 4.7634068 4.7619195 4.5140667 4.722216 5.708263 4.5219736 4.9814086 5.2033687 5.0056686
0.3983984 4.9316463 4.6291466 4.385587 5.0375896 4.6429114 4.9959507 4.382915 5.040218 4.7452717 4.4260597 4.6239705 4.51297 5.5246882 4.8130736 4.6390743 4.9133067 4.80475 4.5313997 5.7462306 4.740645 4.5298567 5.8059835 4.385349 4.740334 5.1144795 4.883068 4.742453 4.501238 4.7477136 5.5435815 4.5210466 5.5485134 4.396009 4.818967 5.777986 4.7407002 5.724408 4.3958397 5.195614 4.7293177 4.9814906 4.754187 4.752565 4.5047817 4.71341 5.698879 4.5127935 4.972401 5.19404 4.996918
0.3993994 4.9228907 4.6198907 4.376393 5.0281363 4.634006 4.98724 4.373742 5.0307593 4.735984 4.417171 4.615189 4.503847 5.515125 4.804273 4.629937 4.9045615 4.7959476 4.5225015 5.7368565 4.731486 4.520954 5.7967415 4.376154 4.7314076 5.105132 4.8743715 4.733543 4.4920225 4.738868 5.533999 4.5121713 5.5389256 4.3869085 4.8102407 5.768767 4.7315397 5.7150536 4.386737 5.1863093 4.720489 4.9725423 4.745018 4.7432604 4.4955473 4.7046537 5.689546 4.503664 4.963446 5.184765 4.988219
0.4004004 4.9141855 4.610686 4.3672495 5.0187383 4.6251516 4.9785795 4.3646207 5.021356 4.7267466 4.408333 4.606458 4.494775 5.5056143 4.7955227 4.6208506 4.8958673 4.787195 4.513654 5.7275343 4.722377 4.512102 5.78755 4.3670096 4.722532 5.095839 4.865725 4.724683 4.482858 4.7300744 5.524469 4.5033464 5.529391 4.3778586 4.8015647 5.7595983 4.7224293 5.705751 4.377684 5.1770587 4.7117114 4.963646 4.7358985 4.734007 4.486364 4.6959486 5.6802654 4.494584 4.954543 5.1755443 4.979569
0.4014014 4.905531 4.6015315 4.3581567 5.009395 4.6163473 4.9699693 4.35555 5.0120077 4.7175593 4.399545 4.5977774 4.4857526 5.4961567 4.786823 4.6118135 4.8872232 4.778493 4.504857 5.7182636 4.7133174 4.5033 5.77841 4.3579164 4.7137065 5.086601 4.857129 4.715873 4.4737444 4.721331 5.514992 4.494573 5.519909 4.36886 4.792939 5.750481 4.713369 5.6964993 4.368682 5.1678615 4.702985 4.954802 4.7268295 4.724804 4.477231 4.687293 5.6710362 4.4855547 4.9456925 5.1663775 4.9709697
0.4024024 4.8969264 4.5924277 4.3491144 5.000107 4.607593 4.961409 4.34653 5.0027146 4.7084227 4.3908086 4.5891476 4.476781 5.486752 4.778173 4.6028266 4.8786297 4.7698407 4.49611 5.709044 4.7043085 4.4945483 5.7693205 4.3488736 4.7049313 5.0774164 4.8485827 4.7071133 4.4646816 4.712639 5.505568 4.4858503 5.5104795 4.359911 4.7843633 5.7414145 4.704358 5.6872997 4.3597302 5.1587186 4.6943088 4.9460096 4.71781 4.7156506 4.468149 4.678688 5.6618586 4.4765754 4.936894 5.157264 4.96242
0.4034034 4.888372 4.5833745 4.340123 4.990874 4.5988894 4.9528985 4.3375607 4.9934764 4.699336 4.382122 4.580568 4.4678593 5.4773993 4.7695727 4.5938897 4.8700867 4.761238 4.4874134 5.6998754 4.6953487 4.485847 5.7602816 4.339882 4.696206 5.0682864 4.8400865 4.6984034 4.455669 4.703997 5.4961967 4.477178 5.501103 4.3510127 4.775838 5.7323985 4.695397 5.678151 4.350828 5.149629 4.6856837 4.9372697 4.708841 4.7065477 4.459118 4.6701336 5.652732 4.4676456 4.928148 5.148205 4.9539204
0.4044044 4.879868 4.5743713 4.331182 4.981695 4.590235 4.9444385 4.328642 4.9842925 4.6903 4.373486 4.572038 4.4589877 5.4680996 4.7610226 4.585002 4.861594 4.7526855 4.478767 5.690758 4.6864386 4.4771957 5.7512927 4.3309402 4.6875305 5.0592103 4.8316402 4.689743 4.4467072 4.6954064 5.486878 4.4685564 5.491779 4.342165 4.7673626 5.7234335 4.6864853 5.669054 4.3419766 5.1405935 4.6771092 4.928581 4.699921 4.697495 4.4501367 4.6616287 5.6436567 4.458766 4.919453 5.139199 4.9454703
0.4054054 4.8714137 4.5654182 4.322291 4.9725714 4.581631 4.9360275 4.319774 4.9751635 4.681314 4.3649006 4.563559 4.4501657 5.458852 4.7525225 4.5761642 4.853152 4.7441826 4.4701705 5.681692 4.6775784 4.468594 5.742355 4.3220496 4.6789055 5.0501876 4.823243 4.681133 4.4377956 4.6868668 5.4776115 4.4599857 5.4825068 4.3333673 4.758937 5.714519 4.677623 5.6600075 4.3331747 5.1316113 4.668585 4.9199443 4.691051 4.6884923 4.4412065 4.653174 5.634632 4.4499364 4.9108105 5.1302457 4.93707
0.4064064 4.863009 4.556515 4.3134503 4.963502 4.573077 4.9276667 4.3109565 4.9660892 4.6723776 4.3563647 4.5551295 4.441394 5.4496565 4.7440715 4.567376 4.8447595 4.735729 4.4616237 5.6726766 4.668767 4.460043 5.7334666 4.3132095 4.6703296 5.0412188 4.8148956 4.672572 4.4289346 4.678377 5.468397 4.451465 5.473287 4.3246202 4.7505608 5.7056546 4.6688104 5.6510124 4.324423 5.122682 4.660111 4.9113593 4.6822305 4.679539 4.4323263 4.644769 5.6256585 4.441156 4.9022193 5.121346 4.928719
0.4074074 4.8546543 4.5476627 4.3046603 4.954487 4.564573 4.919355 4.3021894 4.957069 4.6634917 4.347879 4.54675 4.4326715 5.4405127 4.7356706 4.558637 4.836417 4.7273254 4.453127 5.6637115 4.6600056 4.451541 5.724629 4.3044195 4.6618032 5.032304 4.8065977 4.664061 4.420123 4.669938 5.4592347 4.4429946 5.464119 4.3159227 4.742234 5.6968403 4.6600466 5.6420674 4.3157206 5.1138062 4.6516876 4.9028254 4.6734595 4.670636 4.4234962 4.636414 5.616736 4.4324255 4.8936796 5.1124988 4.9204173
0.4084084 4.8463492 4.53886 4.29592 4.945526 4.5561185 4.9110928 4.293473 4.948103 4.6546555 4.339443 4.5384207 4.423999 5.4314213 4.727319 4.5499477 4.828125 4.7189713 4.44468 5.654797 4.651293 4.443089 5.715841 4.29568 4.653327 5.023442 4.7983484 4.655599 4.411362 4.661549 5.4501243 4.4345746 5.455003 4.307275 4.7339573 5.688076 4.6513324 5.6331735 4.3070683 5.1049833 4.643314 4.894343 4.664738 4.6617827 4.4147167 4.628109 5.6078634 4.4237447 4.8851914 5.1037045 4.9121647
0.4094094 4.8380938 4.5301065 4.28723 4.9366193 4.5477133 4.90288 4.284806 4.939191 4.645869 4.331057 4.530141 4.415375 5.4223814 4.7190166 4.5413074 4.8198824 4.7106657 4.4362826 5.6459327 4.642629 4.434687 5.7071023 4.2869906 4.6448994 5.0146327 4.7901487 4.6471863 4.4026513 4.6532106 5.441066 4.4262047 5.4459386 4.298677 4.72573 5.679362 4.642667 5.6243296 4.2984653 5.0962133 4.63499 4.885912 4.656066 4.6529784 4.4059873 4.619853 5.5990415 4.415113 4.876754 5.0949626 4.9039617
0.4104104 4.829888 4.5214033 4.2785897 4.9277663 4.5393577 4.8947167 4.276189 4.9303327 4.6371317 4.322721 4.5219107 4.406801 5.413393 4.710764 4.5327163 4.811689 4.7024097 4.427935 5.637119 4.6340146 4.426334 5.6984134 4.2783513 4.6365213 5.0058765 4.7819977 4.6388226 4.39399 4.644922 5.4320583 4.417885 5.4369254 4.290128 4.7175517 5.6706967 4.6340504 5.615536 4.289912 5.087496 4.6267166 4.877532 4.647443 4.6442237 4.3973074 4.6116467 5.5902696 4.4065304 4.8683677 5.086273 4.8958073
0.4114114 4.821731 4.512749 4.269999 4.9189672 4.5310516 4.886602 4.267622 4.9215283 4.628444 4.3144336 4.5137296 4.3982763 5.4044557 4.70256 4.524174 4.803545 4.694203 4.4196367 5.628355 4.6254487 4.4180307 5.689774 4.269762 4.628192 4.9971733 4.7738953 4.630508 4.3853784 4.6366835 5.4231024 4.4096146 5.4279637 4.281629 4.709423 5.6620817 4.625483 5.6067924 4.2814083 5.078831 4.6184926 4.8692026 4.638869 4.6355186 4.388678 4.60349 5.581548 4.3979974 4.860032 5.0776362 4.8877015
0.4124124 4.8136234 4.5041447 4.2614584 4.9102216 4.5227942 4.878536 4.2591047 4.9127774 4.6198063 4.306196 4.5055985 4.3898005 5.3955703 4.694405 4.515681 4.79545 4.6860447 4.411388 5.619641 4.6169314 4.4097767 5.6811843 4.261223 4.6199117 4.988523 4.7658415 4.6222425 4.3768167 4.6284947 5.414198 4.401394 5.4190536 4.2731795 4.701343 5.6535153 4.616964 5.5980988 4.272954 5.070219 4.610318 4.860924 4.630344 4.626862 4.380098 4.595382 5.5728765 4.3895135 4.8517475 5.0690513 4.879645
0.4134134 4.805565 4.4955897 4.2529674 4.9015293 4.5145864 4.8705196 4.2506375 4.90408 4.611218 4.2980075 4.497516 4.381374 5.3867354 4.6862993 4.5072365 4.787404 4.6779356 4.403188 5.610976 4.608463 4.4015718 5.672643 4.252733 4.61168 4.9799247 4.7578363 4.614025 4.3683043 4.6203556 5.4053445 4.3932233 5.410194 4.264779 4.6933117 5.6449986 4.608494 5.5894547 4.264549 5.0616593 4.6021934 4.852696 4.621867 4.618255 4.3715677 4.5873237 5.5642543 4.3810782 4.843513 5.060518 4.8716364
0.4144144 4.797555 4.487084 4.2445254 4.8928905 4.506428 4.862551 4.2422194 4.895436 4.6026783 4.289868 4.4894834 4.372996 5.3779516 4.678242 4.4988403 4.779407 4.669875 4.3950377 5.6023617 4.600043 4.393416 5.664151 4.244293 4.603497 4.971379 4.7498794 4.605857 4.3598413 4.612266 5.3965416 4.385102 5.4013853 4.256428 4.68533 5.6365304 4.600072 5.5808597 4.2561927 5.0531516 4.5941176 4.8445177 4.613439 4.609697 4.363087 4.579314 5.555682 4.372692 4.8353286 5.0520363 4.8636765
0.4154154 4.789594 4.478627 4.236133 4.8843045 4.4983172 4.8546314 4.233851 4.886845 4.5941877 4.2817774 4.481499 4.3646665 5.369219 4.6702337 4.490493 4.7714586 4.661863 4.3869357 5.5937963 4.591671 4.385309 5.655708 4.2359033 4.595362 4.962885 4.7419705 4.597737 4.3514276 4.604226 5.3877892 4.37703 5.3926277 4.248125 4.6773963 5.628111 4.591698 5.5723143 4.247885 5.044696 4.5860915 4.83639 4.6050596 4.601187 4.3546557 4.5713534 5.5471597 4.364355 4.8271947 5.0436063 4.855765
0.4164164 4.781682 4.4702196 4.2277904 4.8757715 4.490256 4.8467603 4.2255316 4.878307 4.5857463 4.2737355 4.473564 4.3563857 5.360536 4.6622734 4.482194 4.763559 4.653899 4.3788834 5.5852804 4.583347 4.377251 5.6473136 4.227562 4.587276 4.954443 4.73411 4.589665 4.343063 4.5962358 5.379088 4.3690076 5.38392 4.239871 4.6695113 5.61974 4.5833726 5.563818 4.2396274 5.0362916 4.578114 4.828312 4.5967283 4.5927267 4.346274 4.5634413 5.5386863 4.356066 4.8191104 5.035228 4.8479013
0.4174174 4.773818 4.4618607 4.2194963 4.867292 4.4822426 4.8389373 4.2172613 4.8698215 4.5773535 4.2657423 4.4656777 4.348153 5.3519044 4.6543617 4.473943 4.7557073 4.645984 4.370879 5.5768137 4.5750713 4.3692417 5.6389675 4.21927 4.579238 4.946053 4.726297 4.5816417 4.334747 4.588294 5.3704367 4.361034 5.375263 4.2316656 4.661675 5.6114173 4.5750957 5.5553703 4.2314177 5.0279393 4.570186 4.820284 4.588445 4.5843143 4.3379407 4.555578 5.530262 4.347826 4.811076 5.0269 4.840086
0.4184184 4.7660027 4.453551 4.2112513 4.8588643 4.474278 4.831162 4.20904 4.8613887 4.56901 4.2577972 4.4578395 4.339969 5.3433223 4.6464987 4.4657407 4.747904 4.638117 4.362924 5.5683956 4.5668435 4.361281 5.6306696 4.2110276 4.5712476 4.937714 4.7185316 4.573666 4.32648 4.580402 5.3618355 4.3531094 5.3666563 4.223509 4.6538863 5.6031427 4.566866 5.546972 4.223257 5.019638 4.5623064 4.812305 4.5802097 4.5759506 4.3296566 4.5477633 5.521887 4.3396344 4.803091 5.0186234 4.8323183
0.4194194 4.7582355 4.445289 4.2030554 4.8504896 4.4663615 4.823435 4.2008677 4.8530083 4.5607142 4.249901 4.4500504 4.3318334 5.3347907 4.6386833 4.4575863 4.740148 4.6302977 4.355017 5.560026 4.558664 4.3533688 5.62242 4.202834 4.5633054 4.929427 4.7108135 4.5657387 4.318262 4.5725584 5.353284 4.3452334 5.3580995 4.2154007 4.6461463 5.5949163 4.5586843 5.538622 4.2151446 5.0113883 4.5544753 4.8043756 4.5720224 4.567635 4.321421 4.5399966 5.5135603 4.331491 4.7951555 5.0103974 4.8245983
0.4204204 4.7505164 4.437076 4.194908 4.8421664 4.4584928 4.8157554 4.1927443 4.8446803 4.552467 4.2420526 4.4423094 4.3237457 5.3263087 4.6309156 4.4494796 4.7324405 4.6225266 4.347159 5.551705 4.5505314 4.3455048 5.614218 4.194689 4.555411 4.9211907 4.703143 4.557859 4.3100924 4.5647635 5.3447824 4.337406 5.349592 4.2073402 4.6384535 5.5867376 4.5505505 5.5303197 4.207081 5.003189 4.546693 4.7964954 4.5638824 4.5593677 4.3132343 4.532278 5.505282 4.3233957 4.7872686 5.002222 4.8169255
0.4214214 4.742845 4.428911 4.1868095 4.8338957 4.4506717 4.808124 4.184669 4.836405 4.544268 4.234252 4.434616 4.3157053 5.317877 4.623196 4.4414206 4.72478 4.614803 4.3393483 5.543432 4.5424466 4.337689 5.6060643 4.1865926 4.5475636 4.913006 4.69552 4.5500264 4.3019714 4.5570173 5.336331 4.329628 5.3411345 4.199328 4.630809 5.578606 4.5424643 5.522066 4.199065 4.9950404 4.538959 4.788664 4.55579 4.551148 4.3050957 4.5246077 5.497052 4.3153486 4.7794313 4.994097 4.8093004
0.4224224 4.7352214 4.4207945 4.1787596 4.8256764 4.4428988 4.80054 4.1766424 4.8281803 4.536117 4.2264996 4.4269714 4.307713 5.309494 4.6155243 4.433409 4.7171674 4.6071267 4.331586 5.5352073 4.534409 4.329921 5.5979576 4.1785445 4.539764 4.9048715 4.687944 4.542242 4.2938986 4.5493193 5.327928 4.3218975 5.3327265 4.191364 4.6232114 5.5705223 4.5344253 5.5138607 4.1910977 4.986943 4.531273 4.7808814 4.547745 4.5429764 4.2970057 4.5169854 5.48887 4.307349 4.7716427 4.9860225 4.8017225
0.4234234 4.727645 4.412726 4.170758 4.8175087 4.435173 4.7930026 4.168664 4.820008 4.5280147 4.218795 4.4193745 4.2997684 5.301161 4.6078997 4.425445 4.709602 4.5994983 4.323871 5.5270305 4.5264187 4.322201 5.589898 4.1705446 4.5320115 4.8967876 4.680414 4.5345044 4.285874 4.54167 5.319575 4.3142157 5.3243675 4.1834474 4.615661 5.5624857 4.5264335 5.505703 4.1831784 4.9788947 4.5236354 4.7731476 4.539747 4.5348525 4.2889633 4.509411 5.4807363 4.2993975 4.7639027 4.977998 4.794192
0.4244244 4.7201166 4.4047055 4.162804 4.8093925 4.4274945 4.785513 4.160734 4.811887 4.5199594 4.2111373 4.411825 4.2918715 5.2928762 4.6003222 4.4175286 4.7020836 4.591917 4.316204 5.5189013 4.5184755 4.3145285 5.5818853 4.1625934 4.5243063 4.888754 4.6729317 4.526814 4.277897 4.5340686 5.3112707 4.306582 5.3160577 4.175578 4.608158 5.5544963 4.518489 5.4975924 4.175307 4.970897 4.516045 4.765462 4.5317965 4.526776 4.280969 4.5018835 5.47265 4.2914934 4.756211 4.970023 4.786708
0.42542544 4.712635 4.3967323 4.1548986 4.801327 4.4198637 4.77807 4.152852 4.803817 4.5119524 4.2035275 4.404323 4.2840214 5.2846413 4.5927916 4.409659 4.694612 4.5843825 4.308584 5.5108194 4.510579 4.306904 5.57392 4.15469 4.516648 4.880771 4.665496 4.5191708 4.269968 4.526515 5.303015 4.298996 5.307797 4.1677566 4.6007023 5.546553 4.510591 5.4895296 4.167483 4.9629493 4.508503 4.7578244 4.5238924 4.518747 4.273023 4.4944043 5.4646115 4.2836366 4.748567 4.962098 4.7792706
0.42642644 4.7052007 4.3888073 4.1470413 4.7933125 4.412279 4.7706738 4.1450176 4.7957973 4.5039926 4.195965 4.3968687 4.2762184 5.2764544 4.585308 4.4018364 4.687187 4.576895 4.3010116 5.5027847 4.5027294 4.299326 5.566001 4.146834 4.509036 4.872838 4.658106 4.5115743 4.2620873 4.519009 5.2948084 4.291458 5.2995844 4.1599827 4.5932927 5.538657 4.5027404 5.481514 4.1597066 4.9550514 4.5010085 4.750235 4.516035 4.510765 4.2651243 4.486972 5.4566197 4.2758274 4.740972 4.954222 4.77188
0.42742744 4.6978135 4.380929 4.139231 4.785349 4.404742 4.7633243 4.1372313 4.787829 4.49608 4.1884494 4.389462 4.2684627 5.2683163 4.577871 4.3940606 4.679809 4.5694547 4.293486 5.4947968 4.4949265 4.2917957 5.5581284 4.1390257 4.501471 4.8649545 4.6507626 4.5040245 4.2542534 4.5115514 5.2866497 4.2839675 5.2914205 4.1522555 4.58593 5.530807 4.494936 5.4735456 4.1519775 4.947202 4.4935613 4.7426934 4.508224 4.5028305 4.257273 4.479587 5.448675 4.2680655 4.733424 4.9463954 4.764536
0.42842844 4.690473 4.3730984 4.1314692 4.7774353 4.397251 4.7560205 4.1294923 4.779911 4.4882145 4.1809807 4.3821015 4.260754 5.2602267 4.5704803 4.386332 4.6724772 4.562061 4.2860074 5.486856 4.4871697 4.284312 5.550302 4.1312647 4.4939523 4.8571205 4.643465 4.4965215 4.2464676 4.504141 5.2785397 4.2765245 5.283305 4.144575 4.5786133 5.5230036 4.4871783 5.4656234 4.1442957 4.9394026 4.4861608 4.735199 4.5004597 4.4949427 4.249469 4.4722486 5.440778 4.26035 4.7259245 4.938618 4.757238
0.42942944 4.683179 4.365315 4.1237545 4.769572 4.389807 4.748763 4.1218004 4.772043 4.480396 4.1735587 4.3747888 4.253092 5.2521853 4.5631356 4.378649 4.665191 4.5547132 4.2785754 5.4789615 4.4794593 4.276875 5.5425215 4.1235514 4.48648 4.8493366 4.6362133 4.4890647 4.2387285 4.4967775 5.2704773 4.269129 5.2752376 4.136942 4.571343 5.515246 4.479467 5.4577484 4.1366615 4.931652 4.478808 4.7277527 4.492741 4.487102 4.241712 4.4649568 5.4329267 4.252682 4.718472 4.9308896 4.749986
0.43043044 4.6759315 4.3575783 4.116087 4.7617583 4.382409 4.741552 4.1141562 4.7642255 4.4726243 4.1661835 4.3675222 4.245476 5.2441916 4.555837 4.371013 4.657952 4.5474124 4.27119 5.4711137 4.471795 4.269485 5.5347867 4.115885 4.479054 4.8416014 4.629008 4.4816537 4.2310367 4.4894614 5.262463 4.2617803 5.267218 4.129355 4.564119 5.507534 4.4718013 5.449919 4.1290736 4.92395 4.471502 4.720353 4.485069 4.4793077 4.234002 4.4577117 5.425122 4.2450604 4.7110667 4.9232097 4.74278
0.43143144 4.6687303 4.349889 4.1084666 4.7539945 4.375057 4.734386 4.106559 4.7564573 4.464899 4.1588545 4.360302 4.2379065 5.236246 4.5485845 4.3634233 4.650758 4.5401573 4.263851 5.4633117 4.464177 4.262141 5.5270977 4.1082654 4.4716735 4.833915 4.621847 4.474289 4.223392 4.4821925 5.254496 4.254479 5.259246 4.1218147 4.55694 5.499868 4.4641824 5.442137 4.121533 4.916297 4.4642425 4.7130003 4.4774423 4.4715595 4.226339 4.450513 5.4173636 4.2374854 4.7037086 4.915578 4.73562
0.43243244 4.661575 4.3422456 4.1008935 4.74628 4.3677516 4.7272654 4.0990086 4.748739 4.45722 4.1515718 4.3531284 4.2303834 5.228348 4.5413775 4.3558793 4.6436095 4.532948 4.256558 5.455556 4.4566045 4.254843 5.519454 4.1006927 4.464339 4.826278 4.6147323 4.4669704 4.2157936 4.4749703 5.246577 4.247224 5.2513213 4.114321 4.549807 5.492247 4.456609 5.4344 4.1140385 4.908692 4.45703 4.7056947 4.4698615 4.463858 4.2187223 4.44336 5.4096513 4.2299566 4.6963973 4.9079947 4.728505
0.43343344 4.654465 4.3346486 4.0933666 4.7386155 4.3604918 4.7201905 4.091505 4.74107 4.449587 4.1443353 4.346001 4.222906 5.220497 4.534216 4.3483815 4.6365066 4.5257845 4.249311 5.447846 4.4490776 4.2475915 5.5118556 4.093167 4.45705 4.8186893 4.607662 4.4596972 4.2082424 4.4677944 5.2387047 4.2400155 5.243444 4.1068735 4.54272 5.484671 4.449081 5.426709 4.1065907 4.9011345 4.4498634 4.698436 4.462326 4.4562025 4.2111526 4.4362526 5.401984 4.2224746 4.6891327 4.9004593 4.7214355
0.43443444 4.6474013 4.327098 4.085887 4.7309995 4.353277 4.7131605 4.0840483 4.7334495 4.4420004 4.1371446 4.33892 4.215475 5.212693 4.527099 4.340929 4.629449 4.5186667 4.24211 5.4401813 4.441596 4.2403855 5.504302 4.085687 4.4498067 4.811149 4.6006374 4.45247 4.200737 4.4606647 5.2308793 4.232854 5.235614 4.0994716 4.5356774 5.4771404 4.441599 5.419064 4.099189 4.8936257 4.4427433 4.691223 4.4548364 4.4485927 4.2036285 4.4291906 5.3943634 4.215038 4.6819143 4.892972 4.7144113
0.43543544 4.6403823 4.319594 4.0784535 4.7234325 4.346108 4.7061753 4.0766373 4.7258782 4.434459 4.1299996 4.3318844 4.2080894 5.204936 4.5200276 4.3335223 4.622436 4.5115943 4.234954 5.432562 4.43416 4.2332253 5.496793 4.078254 4.4426084 4.803657 4.5936575 4.445287 4.1932783 4.453581 5.223101 4.2257385 5.2278304 4.092116 4.5286803 5.4696546 4.4341617 5.4114637 4.0918326 4.886164 4.435669 4.6840563 4.4473915 4.441029 4.196151 4.4221745 5.3867874 4.2076473 4.674742 4.885532 4.7074323
0.43643644 4.6334085 4.312135 4.0710664 4.715914 4.3389845 4.6992345 4.069273 4.7183557 4.426964 4.1229 4.324895 4.2007494 5.1972256 4.513001 4.326161 4.6154685 4.5045667 4.2278438 5.424988 4.426769 4.2261105 5.4893284 4.0708666 4.4354553 4.796213 4.586722 4.4381504 4.1858654 4.446543 5.215369 4.218669 5.2200937 4.0848055 4.5217276 5.462213 4.4267697 5.403909 4.0845227 4.87875 4.4286404 4.6769357 4.4399915 4.433511 4.188719 4.4152036 5.3792567 4.2003026 4.667617 4.8781395 4.7004976
0.43743744 4.6264796 4.3047223 4.0637255 4.7084436 4.331906 4.6923385 4.061955 4.710881 4.419513 4.115846 4.3179507 4.1934547 5.1895614 4.506019 4.3188443 4.6085453 4.497584 4.2207785 5.4174585 4.419423 4.219041 5.4819083 4.0635257 4.428347 4.7888165 4.5798306 4.4310584 4.1784987 4.439551 5.207684 4.2116456 5.2124033 4.077541 4.51482 5.454816 4.419423 5.3963995 4.077258 4.871383 4.4216576 4.6698613 4.4326363 4.426038 4.1813326 4.4082775 5.3717713 4.193003 4.660537 4.8707943 4.693608
0.43843845 4.6195955 4.297355 4.0564303 4.7010217 4.324872 4.685487 4.0546823 4.703455 4.4121084 4.108837 4.3110514 4.1862054 5.181944 4.499081 4.311573 4.601667 4.490646 4.2137585 5.4099736 4.4121213 4.2120166 5.474532 4.05623 4.4212837 4.781468 4.572984 4.424011 4.1711774 4.4326043 5.2000446 4.2046676 5.2047586 4.070321 4.5079565 5.447463 4.412121 5.388934 4.0700393 4.8640633 4.41472 4.662832 4.425326 4.4186106 4.173992 4.4013963 5.3643303 4.1857495 4.6535025 4.863496 4.6867623
0.43943945 4.6127553 4.2900333 4.049181 4.6936474 4.3178825 4.678679 4.047456 4.696077 4.4047484 4.101874 4.304198 4.179001 5.1743717 4.4921875 4.3043466 4.594833 4.483752 4.2067833 5.4025335 4.404865 4.2050366 5.4672 4.0489798 4.4142647 4.7741666 4.566181 4.4170084 4.163902 4.4257026 5.192451 4.1977353 5.1971602 4.063147 4.5011373 5.440154 4.4048634 5.3815136 4.0628653 4.85679 4.4078283 4.655848 4.41806 4.4112277 4.1666965 4.3945594 5.3569336 4.1785407 4.6465135 4.8562446 4.679961
0.44044045 4.60596 4.282757 4.041977 4.686321 4.310938 4.671915 4.0402746 4.688746 4.3974333 4.094955 4.2973886 4.171841 5.1668453 4.485338 4.297165 4.5880427 4.4769025 4.1998525 5.395138 4.397652 4.198102 5.459911 4.041775 4.40729 4.766912 4.5594225 4.4100504 4.156672 4.4188457 5.1849036 4.1908484 5.1896076 4.056018 4.4943624 5.432889 4.3976502 5.3741374 4.0557365 4.8495636 4.400981 4.6489096 4.4108377 4.40389 4.1594467 4.387767 5.3495812 4.1713767 4.6395698 4.8490396 4.673204
0.44144145 4.599208 4.275525 4.034818 4.679042 4.3040376 4.6651945 4.0331388 4.6814632 4.3901625 4.0880804 4.2906237 4.1647263 5.159364 4.4785323 4.290027 4.5812964 4.4700966 4.1929665 5.3877854 4.390484 4.191211 5.452666 4.0346155 4.4003596 4.7597046 4.552707 4.4031363 4.149487 4.4120336 5.177401 4.1840067 5.182101 4.048933 4.487631 5.425667 4.3904815 5.366805 4.048652 4.842383 4.394179 4.642016 4.40366 4.3965974 4.152241 4.3810186 5.342273 4.1642575 4.6326714 4.841881 4.6664906
0.44244245 4.5924997 4.268338 4.0277042 4.6718097 4.2971816 4.6585174 4.026048 4.674227 4.3829365 4.081251 4.2839036 4.1576557 5.151929 4.4717703 4.2829337 4.5745935 4.463335 4.1861243 5.3804774 4.38336 4.1843653 5.445463 4.027501 4.3934736 4.752544 4.546036 4.3962665 4.142347 4.405266 5.1699443 4.1772094 5.174639 4.041893 4.4809437 5.4184885 4.3833566 5.359517 4.0416126 4.835249 4.387421 4.635167 4.396526 4.3893485 4.145081 4.3743143 5.3350086 4.157183 4.625818 4.8347683 4.659821
0.44344345 4.5858355 4.2611957 4.0206356 4.6646247 4.290369 4.6518836 4.0190024 4.6670384 4.3757544 4.0744658 4.2772274 4.1506295 5.144538 4.465051 4.275884 4.5679345 4.4566164 4.1793265 5.373213 4.3762794 4.177563 5.4383044 4.020431 4.386631 4.7454295 4.5394073 4.3894405 4.1352515 4.3985424 5.1625323 4.1704574 5.1672225 4.034898 4.4742994 5.411353 4.3762755 5.352272 4.0346174 4.8281603 4.380708 4.6283627 4.389436 4.3821445 4.137965 4.3676534 5.327788 4.1501527 4.6190085 4.8277016 4.6531944
0.44444445 4.579214 4.254098 4.0136113 4.657487 4.283601 4.6452928 4.0120015 4.659896 4.3686166 4.067724 4.2705956 4.143647 5.1371922 4.4583755 4.2688785 4.561319 4.4499416 4.172572 5.3659916 4.3692427 4.170805 5.4311876 4.0134063 4.3798323 4.7383614 4.532822 4.382658 4.128201 4.3918633 5.155165 4.163749 5.159851 4.0279465 4.4676986 5.40426 4.3692384 5.345071 4.0276666 4.821118 4.374039 4.6216025 4.382389 4.3749843 4.130894 4.3610363 5.3206105 4.1431665 4.612244 4.8206806 4.6466107
0.44544545 4.5726357 4.2470436 4.0066314 4.650395 4.2768755 4.638745 4.0050454 4.6528006 4.361522 4.061027 4.264007 4.136709 5.1298904 4.451743 4.2619166 4.554746 4.4433093 4.165862 5.3588133 4.3622494 4.16409 5.4241138 4.0064254 4.373077 4.7313395 4.52628 4.3759193 4.121195 4.3852277 5.147843 4.1570854 5.152524 4.0210395 4.4611406 5.39721 4.362244 5.337913 4.0207596 4.8141203 4.3674145 4.6148863 4.3753858 4.3678684 4.123867 4.354462 5.313476 4.1362243 4.6055236 4.8137054 4.6400704
0.44644645 4.5661006 4.2400336 3.999696 4.6433496 4.270194 4.6322393 3.9981334 4.645751 4.3544717 4.0543737 4.257462 4.1298146 5.1226335 4.4451528 4.2549977 4.548217 4.4367204 4.159195 5.351678 4.3552995 4.157419 5.4170823 3.999489 4.366365 4.724363 4.51978 4.3692236 4.114233 4.378636 5.140565 4.1504655 5.1452413 4.014176 4.4546256 5.3902025 4.3552933 5.3307977 4.0138965 4.807168 4.360833 4.6082144 4.3684254 4.3607955 4.116884 4.3479314 5.3063846 4.1293254 4.5988474 4.806775 4.6335726
0.44744745 4.5596075 4.233067 3.9928043 4.6363506 4.2635555 4.6257763 3.991266 4.6387477 4.347464 4.047764 4.2509604 4.122964 5.1154203 4.438606 4.248122 4.54173 4.430174 4.152571 5.3445854 4.348392 4.150791 5.4100924 3.9925966 4.359696 4.717432 4.5133233 4.3625712 4.107315 4.3720875 5.133331 4.1438894 5.1380024 4.007356 4.448153 5.383237 4.348386 5.3237257 4.0070767 4.800261 4.3542957 4.6015863 4.361508 4.3537664 4.109945 4.3414435 5.299336 4.12247 4.5922146 4.7998896 4.6271167
0.44844845 4.5531573 4.2261443 3.9859567 4.629397 4.25696 4.619355 3.9844422 4.63179 4.3405004 4.0411973 4.2445016 4.116156 5.108251 4.4321003 4.241289 4.5352855 4.4236693 4.145991 5.337535 4.341528 4.1442065 5.403145 3.985748 4.35307 4.710547 4.5069084 4.355962 4.100441 4.365582 5.1261406 4.1373568 5.130808 4.0005803 4.4417233 5.376313 4.3415203 5.3166957 4.0003004 4.7933984 4.347801 4.595001 4.354633 4.346781 4.1030498 4.334998 5.29233 4.115658 4.5856256 4.7930493 4.6207037
0.44944945 4.546749 4.2192645 3.9791524 4.622489 4.2504067 4.612976 3.9776628 4.6248784 4.333579 4.0346737 4.238086 4.1093917 5.1011252 4.4256377 4.234499 4.528883 4.4172077 4.139453 5.330527 4.3347063 4.137665 5.3962383 3.978943 4.3464866 4.7037063 4.500536 4.3493953 4.0936103 4.3591194 5.118994 4.1308675 5.123657 3.9938476 4.435335 5.3694315 4.3346977 5.309708 3.9935675 4.7865806 4.3413496 4.5884595 4.3478007 4.339838 4.0961976 4.328595 5.285366 4.1088886 4.57908 4.7862535 4.614332
0.45045045 4.540383 4.212428 3.9723916 4.6156263 4.2438965 4.6066384 3.9709268 4.618012 4.3267007 4.0281935 4.231713 4.10267 5.094043 4.4192166 4.2277513 4.522523 4.4107876 4.132958 5.323561 4.327927 4.131166 5.389374 3.9721818 4.339946 4.696911 4.494205 4.3428707 4.086823 4.3526998 5.1118913 4.124421 5.1165495 3.9871578 4.42899 5.3625913 4.3279176 5.302763 3.9868774 4.7798066 4.3349414 4.581961 4.341011 4.3329377 4.089389 4.3222346 5.278444 4.1021624 4.5725775 4.7795014 4.6080027
0.45145145 4.5340586 4.205634 3.965674 4.608809 4.2374287 4.6003428 3.9642344 4.6111903 4.319865 4.0217557 4.225382 4.0959916 5.0870037 4.412837 4.221046 4.516205 4.4044094 4.1265054 5.3166366 4.32119 4.124709 5.3825502 3.9654636 4.3334475 4.69016 4.487916 4.336389 4.080079 4.346322 5.1048317 4.1180177 5.109485 3.9805112 4.4226856 5.355792 4.321179 5.2958593 3.9802303 4.773077 4.328575 4.5755053 4.3342633 4.3260803 4.082623 4.3159156 5.271564 4.0954785 4.566118 4.772794 4.601714
0.45245245 4.5277753 4.198883 3.9589994 4.602036 4.231003 4.594088 3.957585 4.6044135 4.3130717 4.015361 4.2190933 4.0893555 5.080007 4.4064994 4.2143826 4.5099287 4.3980722 4.1200953 5.309754 4.3144946 4.118295 5.3757677 3.9587886 4.326991 4.6834536 4.4816685 4.329949 4.073378 4.3399873 5.097815 4.1116567 5.1024637 3.9739072 4.4164233 5.349034 4.3144827 5.288997 3.9736257 4.766391 4.3222513 4.5690923 4.3275576 4.3192654 4.0759006 4.309639 5.264725 4.088837 4.559701 4.7661304 4.5954676
0.45345345 4.521534 4.192174 3.9523675 4.5953083 4.224619 4.5878744 3.950979 4.597682 4.3063207 4.0090084 4.2128468 4.0827613 5.0730534 4.4002028 4.2077613 4.5036936 4.391777 4.113727 5.3029127 4.307841 4.1119227 5.3690257 3.9521563 4.3205767 4.676791 4.4754624 4.323551 4.0667195 4.333694 5.0908413 4.1053376 5.0954847 3.9673457 4.4102025 5.3423166 4.307828 5.2821765 3.9670632 4.7597485 4.31597 4.5627217 4.3208933 4.3124924 4.0692205 4.3034034 5.2579284 4.082238 4.5533266 4.75951 4.5892615
0.45445445 4.515333 4.1855073 3.9457784 4.5886245 4.218277 4.5817018 3.9444156 4.5909944 4.299611 4.002698 4.2066417 4.0762095 5.066142 4.3939476 4.2011814 4.4975 4.3855224 4.1074004 5.2961125 4.301229 4.1055927 5.362324 3.945567 4.314204 4.6701727 4.4692974 4.3171945 4.060104 4.3274426 5.08391 4.099061 5.088548 3.9608266 4.4040227 5.33564 4.301214 5.2753973 3.9605432 4.7531495 4.3097305 4.556393 4.314271 4.305761 4.0625825 4.2972093 5.251172 4.0756807 4.5469947 4.7529335 4.5830965
0.45545545 4.5091734 4.1788826 3.9392314 4.581985 4.2119765 4.5755696 3.9378948 4.5843506 4.292944 3.9964297 4.200478 4.0697 5.059273 4.387733 4.194643 4.491348 4.379309 4.1011157 5.289353 4.2946577 4.0993037 5.355663 3.9390197 4.307873 4.6635976 4.463173 4.310879 4.05353 4.3212333 5.077021 4.0928264 5.081654 3.9543498 4.397884 5.3290033 4.294642 5.268659 3.9540648 4.7465935 4.3035326 4.5501065 4.3076897 4.299072 4.0559874 4.2910566 5.2444572 4.0691648 4.5407043 4.7464 4.5769715
0.45645645 4.503054 4.1723 3.9327266 4.57539 4.205717 4.569478 3.9314163 4.577751 4.286318 3.9902031 4.194356 4.0632315 5.0524454 4.381559 4.1881456 4.485236 4.373136 4.0948725 5.2826343 4.288128 4.0930567 5.3490415 3.932515 4.3015833 4.6570663 4.4570894 4.3046055 4.0469985 4.315065 5.0701737 4.086633 5.074802 3.9479146 4.391786 5.3224072 4.2881107 5.2619615 3.9476283 4.7400804 4.297376 4.5438614 4.30115 4.2924237 4.049434 4.2849445 5.2377825 4.0626907 4.5344563 4.7399087 4.5708876
0.45745745 4.4969754 4.165758 3.9262636 4.568838 4.1994987 4.5634265 3.9249797 4.5711956 4.279733 3.984018 4.188275 4.056804 5.04566 4.375426 4.1816893 4.479165 4.3670034 4.0886707 5.2759557 4.281639 4.0868506 5.34246 3.9260523 4.295335 4.6505775 4.4510465 4.298372 4.0405087 4.3089375 5.063369 4.080482 5.0679913 3.9415214 4.3857284 5.315851 4.2816205 5.2553043 3.9412334 4.73361 4.2912607 4.537658 4.2946506 4.2858167 4.0429225 4.2788734 5.2311487 4.0562577 4.5282497 4.733461 4.564843
0.45845845 4.4909368 4.1592584 3.9198425 4.5623293 4.1933217 4.5574145 3.918585 4.564683 4.2731895 3.9778745 4.1822343 4.0504184 5.0389156 4.3693323 4.175274 4.4731345 4.3609114 4.0825095 5.2693176 4.2751904 4.080686 5.3359184 3.9196312 4.289127 4.644132 4.4450436 4.2921796 4.0340605 4.3028517 5.056605 4.0743713 5.0612226 3.9351697 4.379711 5.3093348 4.2751703 5.2486873 3.9348798 4.727182 4.2851863 4.531496 4.288192 4.279251 4.036453 4.272843 5.2245545 4.049866 4.522084 4.7270546 4.5588393
0.45945945 4.484938 4.152799 3.9134626 4.5558643 4.187185 4.551443 3.9122322 4.5582137 4.2666874 3.9717722 4.1762347 4.0440736 5.0322127 4.3632793 4.168899 4.4671445 4.354859 4.07639 5.262719 4.268782 4.074562 5.329416 3.913252 4.28296 4.637729 4.4390807 4.286027 4.0276537 4.296806 5.0498824 4.0683017 5.0544944 3.9288595 4.3737345 5.3028574 4.2687607 5.2421103 3.9285674 4.720796 4.279153 4.5253754 4.281774 4.272726 4.0300245 4.2668524 5.218001 4.043515 4.51596 4.7206907 4.5528746
0.46046045 4.478979 4.146381 3.9071243 4.5494423 4.181089 4.545511 3.9059205 4.5517874 4.2602253 3.9657109 4.170275 4.0377693 5.025551 4.357266 4.1625643 4.461194 4.3488464 4.07031 5.2561603 4.262414 4.0684786 5.3229523 3.9069145 4.2768335 4.631368 4.433157 4.279915 4.021288 4.290801 5.043201 4.062273 5.0478077 3.9225903 4.3677974 5.296419 4.262391 5.235573 3.9222958 4.7144523 4.27316 4.519295 4.2753963 4.2662416 4.0236373 4.260902 5.211487 4.0372047 4.509877 4.714369 4.5469494
0.46146145 4.4730597 4.1400037 3.900827 4.5430627 4.1750326 4.5396175 3.89965 4.545404 4.2538037 3.9596903 4.164356 4.0315056 5.01893 4.351292 4.15627 4.4552836 4.342873 4.064271 5.249641 4.256086 4.0624356 5.316528 3.9006178 4.270747 4.6250496 4.4272733 4.273843 4.014963 4.284836 5.0365605 4.056285 5.0411615 3.9163618 4.3619 5.2900205 4.2560616 5.229075 3.916065 4.70815 4.267207 4.5132556 4.2690587 4.2597976 4.017291 4.2549915 5.205012 4.030935 4.5038347 4.7080884 4.5410633
0.46246246 4.4671793 4.1336665 3.8945706 4.5367255 4.169017 4.533764 3.8934205 4.539063 4.2474227 3.95371 4.158477 4.0252824 5.012349 4.3453574 4.1500154 4.449413 4.3369393 4.0582724 5.243161 4.2497973 4.0564327 5.310142 3.8943622 4.264701 4.6187725 4.421428 4.2678103 4.008679 4.278911 5.02996 4.050337 5.034556 3.910174 4.356042 5.28366 4.2497716 5.222616 3.9098747 4.701889 4.2612944 4.5072565 4.2627606 4.2533937 4.010986 4.2491207 5.1985765 4.024705 4.4978323 4.701849 4.5352163
0.46346346 4.4613385 4.12737 3.8883548 4.530431 4.1630406 4.527949 3.8872316 4.532764 4.2410817 3.94777 4.1526375 4.0190988 5.005809 4.3394623 4.1438003 4.443581 4.3310447 4.0523133 5.23672 4.2435484 4.05047 5.3037944 3.8881476 4.258694 4.612537 4.4156227 4.2618175 4.002435 4.273026 5.0234003 4.044429 5.0279903 3.9040265 4.350223 5.277338 4.243521 5.2161965 3.9037244 4.695669 4.2554216 4.5012975 4.2565026 4.2470293 4.004721 4.243289 5.19218 4.018515 4.491871 4.6956506 4.529408
0.46446446 4.455536 4.121113 3.8821793 4.524178 4.157104 4.5221725 3.8810833 4.5265074 4.2347803 3.9418702 4.146837 4.012955 4.9993086 4.333606 4.1376247 4.437789 4.325189 4.0463943 5.2303176 4.2373385 4.0445466 5.297485 3.8819735 4.2527266 4.606343 4.4098554 4.2558637 3.996232 4.2671804 5.0168805 4.0385604 5.021465 3.8979192 4.3444433 5.271054 4.23731 5.209816 3.8976145 4.689491 4.2495885 4.4953785 4.2502837 4.240705 3.998497 4.237497 5.1858225 4.0123653 4.485949 4.689493 4.5236382
0.46546546 4.4497724 4.114896 3.8760443 4.517967 4.151207 4.5164347 3.874975 4.520292 4.228519 3.93601 4.1410766 4.0068507 4.992848 4.3277884 4.131489 4.432035 4.3193717 4.040515 5.2239537 4.2311673 4.0386634 5.2912135 3.8758397 4.2467985 4.6001897 4.4041266 4.2499485 3.9900687 4.2613745 5.010401 4.032732 5.0149794 3.891852 4.3387027 5.264808 4.2311373 5.2034736 3.8915443 4.683353 4.2437944 4.489499 4.2441034 4.23442 3.992313 4.231744 5.1795034 4.0062547 4.480067 4.6833763 4.5179067
0.46646646 4.444047 4.1087184 3.869949 4.511798 4.1453485 4.510735 3.868907 4.5141187 4.2222967 3.9301891 4.135355 4.0007863 4.986427 4.322009 4.1253915 4.42632 4.313593 4.0346746 5.2176285 4.225035 4.0328193 5.28498 3.8697462 4.240909 4.594077 4.3984365 4.2440724 3.9839451 4.2556076 5.00396 4.0269427 5.0085335 3.8858242 4.333 5.2585998 4.2250037 5.1971693 3.8855138 4.6772556 4.2380395 4.4836593 4.2379627 4.228174 3.9861689 4.2260294 5.173223 4.0001836 4.4742236 4.6772995 4.512213
0.46746746 4.43836 4.1025805 3.8638937 4.5056696 4.139529 4.505073 3.8628786 4.507986 4.216114 3.9244077 4.129672 3.9947605 4.9800453 4.3162684 4.1193333 4.4206433 4.3078523 4.0288734 5.211341 4.2189417 4.0270143 5.278784 3.8636925 4.2350583 4.588005 4.392784 4.2382345 3.977861 4.2498794 4.997559 4.0211926 5.0021267 3.8798358 4.3273363 5.252429 4.218909 5.1909027 3.8795228 4.6711984 4.2323236 4.4778585 4.23186 4.221967 3.9800642 4.220353 5.1669803 3.9941514 4.46842 4.6712627 4.506558
0.46846846 4.4327106 4.0964813 3.857878 4.4995823 4.1337485 4.4994493 3.8568897 4.501895 4.20997 3.9186654 4.1240277 3.9887738 4.973703 4.3105655 4.113313 4.4150047 4.30215 4.0231113 5.2050915 4.212887 4.021248 5.2726245 3.8576787 4.229246 4.5819736 4.3871694 4.232435 3.9718163 4.2441897 4.9911966 4.0154815 4.9957585 3.8738868 4.3217106 5.2462955 4.212852 5.1846743 3.873571 4.665181 4.2266464 4.4720964 4.225796 4.2157993 3.973999 4.2147155 5.1607757 3.9881582 4.4626555 4.6652656 4.50094
0.46946946 4.427099 4.090421 3.8519015 4.493536 4.128006 4.4938626 3.8509402 4.4958444 4.2038646 3.912962 4.1184216 3.9828255 4.967399 4.3049006 4.107332 4.409404 4.296485 4.0173883 5.1988797 4.2068696 4.0155206 5.266503 3.8517041 4.223472 4.5759816 4.3815923 4.226674 3.965811 4.2385387 4.9848733 4.009809 4.9894295 3.867977 4.3161225 5.240199 4.206834 5.1784835 3.8676581 4.659204 4.221008 4.4663734 4.21977 4.20967 3.9679732 4.2091165 5.1546087 3.9822037 4.456929 4.6593084 4.495359
0.47047046 4.4215255 4.0844 3.8459642 4.48753 4.1223016 4.4883137 3.8450298 4.4898343 4.197798 3.907297 4.112854 3.976916 4.961134 4.2992735 4.101389 4.40384 4.290858 4.011703 5.1927047 4.20089 4.0098314 5.2604175 3.8457687 4.2177362 4.5700297 4.3760524 4.2209506 3.9598444 4.2329264 4.9785886 4.004175 4.983139 3.8621056 4.3105726 5.234139 4.200853 5.17233 3.8617842 4.6532664 4.2154074 4.460688 4.2137823 4.203579 3.9619863 4.2035546 5.148479 3.9762876 4.4512415 4.65339 4.4898157
0.47147146 4.415989 4.0784173 3.8400657 4.4815645 4.1166353 4.4828014 3.8391583 4.4838643 4.1917696 3.9016702 4.107324 3.9710445 4.954907 4.2936835 4.095484 4.398314 4.2852674 4.006057 5.1865673 4.1949487 4.004181 5.254369 3.8398724 4.212038 4.564117 4.3705497 4.2152643 3.9539165 4.2273517 4.9723425 3.9985793 4.976887 3.8562727 4.30506 5.2281156 4.19491 5.166213 3.8559487 4.6473675 4.2098446 4.4550414 4.207832 4.197526 3.956038 4.198031 5.1423864 3.9704099 4.445592 4.6475105 4.4843087
0.47247246 4.410489 4.0724726 3.834206 4.4756393 4.1110063 4.4773264 3.8333254 4.477935 4.1857796 3.8960817 4.101832 3.965211 4.9487185 4.288131 4.089616 4.392825 4.2797146 4.000448 5.1804667 4.1890445 3.9985683 5.2483563 3.834015 4.206377 4.5582438 4.3650837 4.2096157 3.9480271 4.2218146 4.966134 3.9930212 4.970673 3.8504782 4.299584 5.2221284 4.189005 5.160133 3.8501515 4.641508 4.20432 4.4494324 4.201919 4.191511 3.9501283 4.1925445 5.1363306 3.96457 4.43998 4.6416698 4.478839
0.47347346 4.4050264 4.066566 3.8283849 4.4697537 4.105415 4.4718876 3.8275309 4.472045 4.179827 3.890531 4.0963774 3.9594152 4.9425673 4.282615 4.083786 4.387373 4.2741985 3.9948773 5.174402 4.1831775 3.9929934 5.24238 3.8281956 4.2007537 4.552409 4.3596544 4.2040043 3.9421759 4.216315 4.9599633 3.9875014 4.964497 3.8447218 4.2941456 5.216177 4.1831365 5.1540895 3.8443928 4.6356874 4.1988325 4.443861 4.196043 4.1855335 3.9442568 4.187095 5.1303115 3.9587681 4.434406 4.6358676 4.4734054
0.47447446 4.3996 4.060697 3.822602 4.4639072 4.0998607 4.4664855 3.8217745 4.4661946 4.1739125 3.8850179 4.09096 3.9536572 4.9364543 4.2771363 4.0779934 4.381957 4.268719 3.989344 5.1683745 4.1773477 3.987456 5.2364397 3.8224149 4.195167 4.5466137 4.3542614 4.1984296 3.9363627 4.210853 4.9538302 3.9820187 4.9583583 3.839003 4.2887435 5.2102613 4.177305 5.1480827 3.8386717 4.629905 4.1933827 4.438327 4.1902046 4.1795936 3.9384232 4.181683 5.1243286 3.9530036 4.4288692 4.6301036 4.468008
0.4754755 4.3942103 4.054866 3.816857 4.4581003 4.0943437 4.461119 3.816056 4.4603834 4.168035 3.8795424 4.0855794 3.9479363 4.9303784 4.271694 4.0722375 4.376578 4.263276 3.983848 5.1623826 4.1715546 3.981956 5.2305346 3.8166718 4.1896176 4.5408564 4.3489046 4.1928916 3.9305873 4.205428 4.947735 3.9765735 4.952257 3.833322 4.283378 5.2043815 4.1715107 5.1421113 3.8329883 4.6241612 4.1879697 4.43283 4.1844025 4.1736913 3.9326274 4.1763077 5.118382 3.9472766 4.4233694 4.6243777 4.462647
0.4764765 4.3888564 4.0490723 3.81115 4.4523325 4.088863 4.455789 3.8103755 4.4546113 4.162195 3.874104 4.080236 3.9422524 4.92434 4.266288 4.066519 4.3712344 4.2578692 3.978389 5.156427 4.165798 3.9764931 5.2246647 3.8109667 4.1841044 4.535137 4.343583 4.1873903 3.9248495 4.20004 4.941676 3.9711654 4.9461927 3.8276784 4.2780485 5.198537 4.165753 5.136176 3.8273425 4.618455 4.1825933 4.42737 4.178637 4.167825 3.9268694 4.170969 5.1124716 3.9415867 4.4179068 4.6186895 4.4573216
0.4774775 4.3835387 4.0433154 3.8054807 4.4466033 4.083419 4.450495 3.8047323 4.4488783 4.156392 3.8687024 4.0749288 3.9366055 4.9183383 4.2609177 4.060837 4.365927 4.2524986 3.9729671 5.1505065 4.1600776 3.971067 5.2188296 3.8052993 4.1786275 4.529456 4.338298 4.181925 3.9191492 4.1946883 4.9356546 3.9657943 4.9401655 3.822072 4.272755 5.192727 4.160032 5.1302767 3.821734 4.6127863 4.177254 4.4219465 4.172908 4.1619964 3.9211485 4.1656666 5.1065965 3.9359338 4.4124804 4.6130385 4.4520316
0.4784785 4.378257 4.0375957 3.7998486 4.4409127 4.078011 4.4452357 3.7991266 4.4431834 4.1506257 3.8633378 4.0696583 3.9309952 4.912373 4.2555833 4.055191 4.3606553 4.2471633 3.9675815 5.1446214 4.1543937 3.9656775 5.21303 3.799669 4.173187 4.523813 4.333048 4.1764956 3.9134858 4.1893735 4.92967 3.9604597 4.934175 3.8165026 4.2674975 5.186952 4.1543465 5.124412 3.8161626 4.6071553 4.171951 4.416559 4.167215 4.156204 3.9154646 4.1604004 5.1007566 3.9303176 4.4070907 4.6074247 4.446777
0.4794795 4.37301 4.031913 3.7942538 4.4352603 4.072639 4.440012 3.7935576 4.437527 4.1448956 3.8580093 4.0644236 3.9254212 4.9064445 4.2502847 4.049581 4.3554187 4.2418637 3.9622324 5.1387715 4.1487455 3.960324 5.2072644 3.794076 4.167782 4.518207 4.327833 4.1711016 3.9078593 4.1840944 4.923721 3.9551613 4.9282207 3.8109696 4.262275 5.1812115 4.148697 5.1185827 3.810628 4.6015615 4.1666837 4.411208 4.1615577 4.1504483 3.9098177 4.15517 5.094952 3.924738 4.4017367 4.601848 4.4415574
0.4804805 4.367799 4.026266 3.7886958 4.4296455 4.067303 4.434823 3.7880259 4.4319086 4.1392016 3.8527174 4.059225 3.9198837 4.9005523 4.245021 4.044008 4.3502173 4.2365994 3.9569192 5.1329565 4.1431327 3.955007 5.2015333 3.7885196 4.1624126 4.512638 4.3226533 4.165744 3.9022696 4.1788516 4.9178085 3.9498994 4.9223027 3.805473 4.257088 5.175505 4.1430836 5.112788 3.8051298 4.5960045 4.161453 4.405893 4.1559362 4.144728 3.9042075 4.1499753 5.0891824 3.9191945 4.396419 4.596308 4.4363728
0.4814815 4.3626223 4.020656 3.7831748 4.4240685 4.062002 4.4296684 3.7825303 4.4263277 4.133544 3.8474615 4.054062 3.914382 4.8946958 4.2397923 4.03847 4.3450503 4.2313704 3.9516418 5.1271763 4.1375556 3.9497256 5.195836 3.783 4.1570787 4.5071063 4.317508 4.160421 3.8967164 4.1736445 4.911932 3.9446733 4.9164205 3.800013 4.2519364 5.169833 4.137505 5.1070285 3.799668 4.590484 4.156257 4.4006133 4.1503496 4.1390443 3.8986335 4.1448164 5.0834475 3.913687 4.3911366 4.5908046 4.431223
0.4824825 4.357481 4.015082 3.77769 4.4185286 4.056737 4.4245486 3.7770715 4.420784 4.127922 3.8422413 4.0489345 3.908916 4.888875 4.2345986 4.0329676 4.3399186 4.2261763 3.9464002 5.1214304 4.132014 3.94448 5.190173 3.7775168 4.15178 4.501611 4.3123975 4.155133 3.8911994 4.168473 4.9060907 3.939483 4.910574 3.7945888 4.246819 5.164195 4.1319623 5.101303 3.7942426 4.585 4.151097 4.3953686 4.1447988 4.133396 3.8930957 4.1396923 5.077747 3.9082153 4.38589 4.585337 4.4261074
0.4834835 4.352374 4.0095434 3.7722416 4.4130263 4.051507 4.419463 3.7716486 4.415278 4.1223354 3.8370566 4.0438423 3.9034855 4.8830895 4.2294393 4.0275 4.3348207 4.2210164 3.9411938 5.1157184 4.126507 3.9392698 5.1845436 3.7720697 4.1465163 4.4961524 4.307321 4.14988 3.8857183 4.1633368 4.9002852 3.9343283 4.9047627 3.7892005 4.241736 5.1585903 4.1264544 5.095612 3.788853 4.579552 4.1459723 4.3901596 4.139282 4.1277833 3.887594 4.1346035 5.0720806 3.9027793 4.380678 4.579906 4.4210258
0.4844845 4.3473015 4.0040402 3.7668293 4.4075603 4.046312 4.4144115 3.7662616 4.4098086 4.116784 3.8319073 4.038785 3.8980904 4.87734 4.224314 4.0220685 4.329757 4.2158914 3.9360228 5.1100407 4.1210346 3.9340944 5.178947 3.7666585 4.1412873 4.49073 4.3022785 4.144662 3.880273 4.1582355 4.894515 3.9292088 4.898987 3.7838476 4.2366877 5.153019 4.120981 5.0899544 3.783499 4.57414 4.140882 4.384985 4.133801 4.1222057 3.8821278 4.1295495 5.066448 3.897379 4.375501 4.5745106 4.4159784
0.4854855 4.342263 3.998573 3.761453 4.4021316 4.041151 4.4093933 3.7609105 4.4043756 4.111268 3.8267932 4.0337625 3.8927302 4.871625 4.2192235 4.016671 4.324728 4.2108 3.9308865 5.1043963 4.115597 3.9289544 5.173384 3.761283 4.136093 4.4853435 4.2972703 4.1394777 3.8748636 4.153169 4.8887796 3.9241242 4.893246 3.7785301 4.2316732 5.1474805 4.115543 5.0843306 3.7781806 4.5687633 4.135827 4.3798456 4.128354 4.116663 3.876697 4.1245303 5.0608497 3.8920135 4.370359 4.5691504 4.410965
0.4864865 4.337259 3.9931407 3.7561119 4.3967385 4.0360246 4.404409 3.7555947 4.398979 4.105787 3.8217137 4.0287743 3.887405 4.8659444 4.214166 4.0113087 4.3197317 4.2057433 3.9257848 5.0987854 4.1101937 3.9238486 5.167854 3.7559428 4.130933 4.4799924 4.292295 4.134328 3.8694892 4.1481376 4.8830786 3.9190745 4.88754 3.7732477 4.226692 5.1419754 4.110139 5.0787406 3.7728972 4.563422 4.130806 4.37474 4.122941 4.111155 3.8713017 4.119545 5.0552845 3.886683 4.365251 4.563825 4.4059844
0.4874875 4.3322883 3.9877431 3.7508066 4.3913817 4.0309324 4.3994575 3.7503142 4.393619 4.10034 3.816669 4.0238204 3.8821144 4.8602986 4.209142 4.005981 4.3147693 4.2007203 3.9207175 5.0932074 4.1048245 3.9187775 5.162356 3.750638 4.1258063 4.474677 4.2873535 4.1292124 3.86415 4.1431403 4.8774123 3.9140596 4.881868 3.7680001 4.2217455 5.1365027 4.1047688 5.073183 3.7676487 4.5581164 4.1258197 4.369669 4.1175623 4.105682 3.865941 4.1145935 5.049752 3.8813875 4.3601775 4.558535 4.4010377
0.4884885 4.327351 3.9823806 3.745536 4.386061 4.0258746 4.3945394 3.7450688 4.3882947 4.0949273 3.8116589 4.018901 3.876858 4.854687 4.204152 4.000687 4.30984 4.19573 3.9156845 5.0876627 4.099489 3.9137404 5.156891 3.7453682 4.120714 4.469397 4.282445 4.1241302 3.8588457 4.138177 4.8717804 3.909079 4.8762307 3.7627873 4.216831 5.1310625 4.099433 5.067659 3.762435 4.552845 4.1208673 4.3646317 4.112217 4.100243 3.8606155 4.109676 5.0442533 3.8761263 4.355138 4.5532804 4.396124
0.4894895 4.322447 3.9770522 3.7403007 4.3807755 4.02085 4.3896537 3.7398584 4.3830056 4.0895486 3.8066828 4.014015 3.8716362 4.8491096 4.1991944 3.995427 4.3049436 4.190774 3.9106853 5.082151 4.0941877 3.9087374 5.1514573 3.7401333 4.1156554 4.464152 4.277569 4.1190815 3.853576 4.133248 4.8661823 3.9041326 4.870627 3.757609 4.211951 5.125654 4.0941305 5.0621676 3.7572558 4.5476084 4.1159487 4.3596277 4.106906 4.094838 3.8553243 4.104792 5.038787 3.8708994 4.3501315 4.5480595 4.391243
0.4904905 4.3175755 3.9717584 3.7350998 4.3755255 4.015859 4.3848004 3.7346823 4.3777523 4.084204 3.8017406 4.0091634 3.866448 4.8435664 4.19427 3.9902008 4.3000803 4.1858506 3.90572 5.076671 4.0889196 3.903768 5.146056 3.734933 4.1106296 4.4589415 4.272726 4.114066 3.8483407 4.128352 4.8606176 3.89922 4.865057 3.7524645 4.207103 5.1202784 4.088862 5.056709 3.7521107 4.542406 4.1110635 4.354657 4.101628 4.089467 3.8500674 4.0999413 5.033353 3.8657067 4.345159 4.542873 4.3863945
0.4914915 4.312737 3.9664981 3.7299335 4.3703103 4.0109015 4.3799796 3.7295406 4.3725333 4.078893 3.7968323 4.0043445 3.8612936 4.838056 4.189378 3.985008 4.295249 4.1809597 3.900788 5.0712237 4.0836844 3.8988323 5.140687 3.7297666 4.105637 4.4537654 4.2679152 4.1090837 3.84314 4.12349 4.855087 3.8943412 4.859521 3.7473543 4.2022877 5.114934 4.0836263 5.051282 3.7469995 4.5372376 4.1062117 4.34972 4.0963826 4.08413 3.8448446 4.0951233 5.0279517 3.8605478 4.3402195 4.5377207 4.3815784
0.4924925 4.307931 3.9612718 3.7248013 4.36513 4.0059767 4.3751907 3.7244332 4.3673496 4.0736156 3.7919576 3.999559 3.8561728 4.832579 4.1845183 3.9798486 4.29045 4.1761017 3.8958893 5.0658083 4.0784826 3.8939297 5.135349 3.7246346 4.1006775 4.4486237 4.263137 4.104134 3.8379729 4.118661 4.8495893 3.8894958 4.854018 3.7422779 4.1975045 5.109621 4.078424 5.0458875 3.7419221 4.5321035 4.101393 4.3448157 4.0911703 4.0788264 3.8396559 4.090338 5.022582 3.8554225 4.335313 4.532602 4.3767943
0.4934935 4.303157 3.956079 3.719703 4.3599844 4.001085 4.370434 3.7193596 4.3622007 4.068371 3.787116 3.9948063 3.8510854 4.8271356 4.1796904 3.974722 4.285683 4.171276 3.8910236 5.060425 4.0733137 3.88906 5.130042 3.7195363 4.095751 4.443516 4.2583904 4.0992174 3.8328397 4.113865 4.844125 3.8846836 4.848548 3.7372348 4.192754 5.104339 4.073254 5.0405245 3.7368784 4.5270023 4.096607 4.3399444 4.085991 4.0735555 3.8345006 4.085586 5.0172443 3.8503306 4.330439 4.527517 4.372042
0.4944945 4.2984147 3.9509194 3.7146385 4.3548727 3.9962254 4.3657084 3.7143197 4.3570857 4.0631595 3.7823074 3.990086 3.846031 4.8217244 4.174895 3.969628 4.280948 4.166482 3.886191 5.055073 4.068177 3.8842232 5.124766 3.7144718 4.090856 4.4384418 4.2536755 4.0943327 3.8277402 4.1091013 4.8386927 3.8799047 4.843111 3.732225 4.188035 5.0990887 4.068117 5.0351934 3.731868 4.521935 4.091854 4.3351054 4.080844 4.0683184 3.8293786 4.080866 5.011938 3.845272 4.325598 4.5224648 4.367322
0.4954955 4.293704 3.945793 3.7096071 4.3497953 3.9913983 4.361014 3.7093134 4.352005 4.0579805 3.7775319 3.9853985 3.8410094 4.8163457 4.1701307 3.9645667 4.2762446 4.16172 3.8813906 5.049752 4.0630727 3.879419 5.119521 3.7094405 4.085994 4.4334016 4.248992 4.0894804 3.8226738 4.10437 4.8332934 3.8751585 4.8377066 3.7272484 4.1833477 5.0938687 4.063012 5.0298934 3.7268906 4.5169005 4.0871334 4.3302984 4.0757294 4.063113 3.82429 4.0761776 5.0066633 3.8402462 4.3207884 4.517446 4.3626328
0.4964965 4.2890253 3.940699 3.7046092 4.3447514 3.9866035 4.356351 3.7043405 4.3469577 4.052834 3.7727888 3.980743 3.8360202 4.811 4.1653976 3.9595377 4.2715726 4.1569896 3.8766224 5.044462 4.0580006 3.8746471 5.1143064 3.7044425 4.081164 4.4283943 4.24434 4.08466 3.8176405 4.099671 4.8279266 3.8704448 4.8323345 3.7223046 4.178692 5.0886793 4.0579395 5.024625 3.7219458 4.511899 4.0824447 4.3255234 4.0706463 4.057941 3.8192344 4.0715213 5.0014195 3.8352532 4.3160114 4.5124598 4.357975
0.4974975 4.284377 3.9356377 3.6996443 4.339741 3.9818404 4.3517184 3.6994004 4.341944 4.04772 3.768078 3.9761193 3.8310637 4.8056855 4.160696 3.9545407 4.2669315 4.1522903 3.8718865 5.0392036 4.0529604 3.8699074 5.1091223 3.6994777 4.076365 4.42342 4.239719 4.0798717 3.8126402 4.095004 4.822592 3.8657637 4.8269944 3.7173934 4.1740675 5.0835204 4.052899 5.019387 3.7170336 4.50693 4.077788 4.3207803 4.0655956 4.052801 3.8142114 4.0668964 4.9962068 3.8302927 4.311266 4.5075064 4.353348
0.4984985 4.2797604 3.9306087 3.694712 4.334764 3.9771092 4.347117 3.6944933 4.3369637 4.042638 3.7633996 3.9715273 3.8261395 4.8004036 4.1560254 3.9495754 4.2623215 4.147622 3.8671825 5.0339756 4.047952 3.8651996 5.103968 3.6945453 4.071598 4.4184785 4.235129 4.0751143 3.8076725 4.0903683 4.817289 3.8611145 4.8216863 3.7125146 4.1694736 5.0783916 4.047889 5.014179 3.712154 4.501993 4.0731626 4.3160686 4.060576 4.0476933 3.809221 4.062303 4.9910245 3.825364 4.306552 4.5025854 4.3487515
0.4994995 4.275174 3.9256117 3.6898122 4.32982 3.9724092 4.3425455 3.6896186 4.3320165 4.037587 3.7587528 3.9669669 3.821247 4.7951527 4.1513853 3.9446418 4.257742 4.142985 3.86251 5.0287776 4.042975 3.8605232 5.0988436 3.6896455 4.066862 4.4135695 4.2305694 4.0703883 3.8027372 4.0857644 4.8120174 3.856497 4.8164096 3.707668 4.1649113 5.0732923 4.0429115 5.009002 3.7073064 4.4970884 4.0685687 4.311388 4.055588 4.0426173 3.8042629 4.0577407 4.9858727 3.8204677 4.3018694 4.4976964 4.3441854
0.5005005 4.2706184 3.9206467 3.6849449 4.3249087 3.9677405 4.338004 3.6847765 4.3271017 4.0325685 3.754138 3.9624376 3.8163865 4.7899337 4.1467752 3.9397395 4.253193 4.1383777 3.857869 5.0236096 4.038029 3.8558786 5.0937486 3.684778 4.0621576 4.408693 4.2260404 4.065694 3.7978342 4.0811915 4.806777 3.8519113 4.8111644 3.7028534 4.160379 5.068223 4.037965 5.0038557 3.7024908 4.4922156 4.0640063 4.3067384 4.050631 4.037573 3.7993367 4.0532093 4.980751 3.815603 4.297218 4.492839 4.339649
0.5015015 4.2660933 3.915713 3.6801093 4.32003 3.963103 4.3334928 3.6799664 4.32222 4.0275807 3.7495546 3.9579391 3.8115573 4.7847457 4.1421957 3.934868 4.2486744 4.1338015 3.853259 5.018472 4.033114 3.851265 5.0886836 3.6799426 4.0574837 4.4038486 4.221541 4.06103 3.7929628 4.0766497 4.8015685 3.847357 4.8059506 3.6980705 4.155877 5.0631833 4.0330486 4.998739 3.6977067 4.487375 4.0594745 4.3021197 4.045705 4.0325594 3.7944424 4.048709 4.9756594 3.8107698 4.2925973 4.4880137 4.3351436
0.5025025 4.2615976 3.910811 3.6753056 4.3151836 3.958496 4.3290114 3.6751883 4.31737 4.0226245 3.7450023 3.9534717 3.8067596 4.779588 4.137646 3.9300277 4.2441854 4.129255 3.8486803 5.013364 4.0282297 3.8466823 5.0836473 3.675139 4.0528407 4.399036 4.217072 4.0563965 3.7881231 4.0721383 4.7963905 3.8428338 4.8007674 3.6933193 4.151405 5.0581727 4.0281634 4.993652 3.692954 4.482565 4.0549736 4.297532 4.0408096 4.0275774 3.7895799 4.044238 4.9705977 3.8059678 4.2880073 4.483219 4.330667
0.5035035 4.257132 3.9059398 3.6705337 4.310369 3.95392 4.324559 3.670442 4.3125525 4.0176992 3.7404811 3.9490345 3.801993 4.7744617 4.1331267 3.9252179 4.2397265 4.124738 3.844132 5.0082855 4.023376 3.8421302 5.07864 3.670367 4.048228 4.3942547 4.2126327 4.0517936 3.783315 4.0676575 4.791243 3.8383412 4.795615 3.688599 4.146963 5.0531907 4.0233088 4.9885945 3.6882327 4.4777865 4.0505033 4.292974 4.0359445 4.0226264 3.7847486 4.0397983 4.965565 3.8011968 4.2834477 4.4784565 4.32622
0.5045045 4.2526956 3.9010997 3.665793 4.3055863 3.949374 4.3201365 3.6657271 4.3077664 4.012804 3.735991 3.9446273 3.797257 4.769366 4.1286364 3.9204385 4.2352967 4.120251 3.8396144 5.003236 4.0185523 3.8376088 5.0736613 3.6656263 4.0436454 4.389505 4.2082224 4.0472207 3.778538 4.063207 4.786126 3.8338795 4.7904935 3.6839101 4.1425505 5.048238 4.018484 4.9835663 3.6835423 4.4730387 4.046063 4.2884464 4.03111 4.0177054 3.7799485 4.035388 4.9605618 3.7964566 4.2789183 4.4737244 4.3218026
0.5055055 4.248289 3.8962903 3.6610832 4.300835 3.944858 4.3157425 3.6610436 4.303012 4.00794 3.7315311 3.9402504 3.7925515 4.7643 4.1241755 3.9156892 4.230897 4.115793 3.8351269 4.9982157 4.0137587 3.8331177 5.0687113 3.6609168 4.0390925 4.384786 4.2038417 4.0426784 3.773792 4.0587864 4.7810397 3.829448 4.785402 3.679252 4.138168 5.0433135 4.013689 4.978567 3.6788826 4.4683213 4.041652 4.283949 4.026305 4.0128155 3.7751794 4.0310073 4.955588 3.7917469 4.2744184 4.4690228 4.317414
0.5065065 4.2439113 3.8915112 3.6564045 4.2961154 3.9403722 4.3113775 3.6563914 4.298289 4.0031056 3.7271018 3.9359033 3.7878766 4.759264 4.1197433 3.9109697 4.226526 4.111365 3.8306694 4.993224 4.0089946 3.8286567 5.0637894 3.6562383 4.0345697 4.3800983 4.19949 4.038165 3.7690768 4.0543957 4.775983 3.8250465 4.78034 3.6746244 4.133814 5.0384173 4.0089245 4.9735966 3.6742535 4.463635 4.037272 4.2794805 4.0215306 4.0079556 3.770441 4.026656 4.950642 3.7870674 4.2699485 4.4643517 4.3130536
0.5075075 4.239562 3.8867624 3.6517565 4.2914267 3.935916 4.3070407 3.6517699 4.2935967 3.9983013 3.7227025 3.9315856 3.7832317 4.7542577 4.11534 3.9062803 4.2221837 4.106965 3.826242 4.988261 4.00426 3.8242254 5.0588956 3.6515906 4.030076 4.375441 4.195167 4.033682 3.764392 4.0500345 4.770956 3.8206751 4.775308 3.6700273 4.129489 5.0335493 4.004189 4.9686546 3.6696546 4.4589787 4.032921 4.275042 4.016785 4.003125 3.765733 4.022334 4.9457254 3.782418 4.265508 4.459711 4.3087225
0.5085085 4.235242 3.8820436 3.6471388 4.2867684 3.9314892 4.3027325 3.647179 4.2889357 3.9935267 3.7183332 3.927297 3.778617 4.749281 4.110966 3.9016201 4.21787 4.102594 3.821844 4.9833264 3.999555 3.819824 5.05403 3.6469734 4.025612 4.3708143 4.1908727 4.0292277 3.7597375 4.0457025 4.765959 3.8163333 4.770306 3.6654603 4.125193 5.028709 3.9994826 4.9637413 3.665086 4.454352 4.028599 4.2706323 4.012069 3.9983249 3.7610555 4.0180416 4.940837 3.7777987 4.261097 4.4551 4.304419
0.5095095 4.23095 3.8773544 3.6425514 4.2821407 3.9270916 4.2984524 3.6426184 4.2843046 3.988782 3.7139935 3.9230378 3.7740316 4.7443333 4.10662 3.8969893 4.2135854 4.0982513 3.8174756 4.97842 3.9948792 3.8154519 5.0491915 3.6423864 4.021177 4.3662176 4.186607 4.0248027 3.755113 4.0413995 4.7609906 3.8120208 4.7653327 3.6609235 4.1209254 5.023896 3.9948056 4.958856 3.660547 4.449755 4.024306 4.2662516 4.007383 3.993554 3.756408 4.0137777 4.9359765 3.7732089 4.2567143 4.450519 4.3001437
0.5105105 4.226686 3.8726947 3.6379938 4.2775435 3.922723 4.2942 3.638088 4.2797046 3.9840662 3.7096834 3.9188075 3.7694757 4.739415 4.102302 3.8923874 4.2093287 4.093937 3.813136 4.9735413 3.990232 3.8111088 5.0443807 3.6378295 4.016771 4.361651 4.1823688 4.0204067 3.750518 4.0371256 4.7560515 3.8077374 4.760389 3.6564162 4.1166863 5.019111 3.9901574 4.9539986 3.6560378 4.445188 4.020042 4.2619 4.002725 3.9888124 3.7517903 4.009542 4.931144 3.7686484 4.2523613 4.445967 4.2958965
0.5115115 4.2224503 3.8680644 3.633466 4.2729764 3.9183831 4.2899756 3.6335874 4.275134 3.9793797 3.7054024 3.9146056 3.764949 4.7345257 4.098012 3.8878145 4.2050996 4.08965 3.8088257 4.9686904 3.9856136 3.8067946 5.0395966 3.6333025 4.012393 4.357114 4.1781588 4.016039 3.745953 4.0328803 4.7511415 3.8034828 4.7554736 3.6519382 4.112475 5.0143533 3.9855375 4.949169 3.651558 4.44065 4.0158067 4.2575765 3.998096 3.9840999 3.7472024 4.005335 4.9263396 3.764117 4.2480364 4.441445 4.291677
0.5125125 4.218242 3.8634632 3.6289678 4.2684393 3.914072 4.285778 3.6291165 4.2705936 3.9747221 3.7011504 3.910432 3.7604513 4.7296643 4.09375 3.88327 4.200899 4.0853915 3.804544 4.9638667 3.9810236 3.8025095 5.0348396 3.6288052 4.008044 4.352606 4.1739764 4.011699 3.7414172 4.028663 4.74626 3.799257 4.750587 3.6474898 4.1082916 5.009622 3.9809463 4.944367 3.6471074 4.436141 4.0115995 4.2532816 3.9934952 3.9794161 3.7426438 4.001156 4.921562 3.7596147 4.2437396 4.436951 4.287484
0.5135135 4.2140613 3.8588908 3.6244988 4.2639318 3.909789 4.281608 3.6246753 4.266083 3.9700933 3.696927 3.9062867 3.7559824 4.7248316 4.089515 3.878754 4.196726 4.0811605 3.8002908 4.9590707 3.9764614 3.7982528 5.0301094 3.6243372 4.003722 4.348127 4.1698213 4.007388 3.7369106 4.024474 4.741407 3.7950597 4.745729 3.6430702 4.104136 5.004918 3.9763832 4.9395924 3.6426857 4.4316607 4.0074205 4.2490144 3.988923 3.9747608 3.7381144 3.997005 4.916812 3.755141 4.2394714 4.4324865 4.283319
0.5145145 4.209908 3.8543472 3.620059 4.2594533 3.9055343 4.2774653 3.6202629 4.261601 3.9654927 3.6927323 3.9021692 3.7515419 4.7200274 4.085308 3.874266 4.1925797 4.0769563 3.796066 4.9543014 3.9719274 3.7940242 5.025406 3.6198983 3.9994287 4.343677 4.1656933 4.0031047 3.7324326 4.0203133 4.7365823 3.7908907 4.740899 3.6386793 4.1000075 5.0002403 3.971848 4.9348445 3.6382928 4.427209 4.0032697 4.2447753 3.9843788 3.970134 3.733614 3.9928815 4.9120893 3.750696 4.235231 4.42805 4.2791805
0.5155155 4.2057815 3.8498318 3.615648 4.2550044 3.9013073 4.2733493 3.6158795 4.2571487 3.9609206 3.688566 3.8980796 3.7471297 4.7152505 4.0811276 3.869806 4.188461 4.0727797 3.7918692 4.9495587 3.967421 3.789824 5.0207286 3.6154885 3.9951632 4.339256 4.161592 3.9988487 3.7279835 4.01618 4.7317853 3.7867494 4.736097 3.6343172 4.0959063 4.995589 3.9673405 4.9301233 3.6339283 4.4227853 3.9991462 4.240564 3.9798622 3.9655352 3.7291424 3.9887855 4.907393 3.746279 4.231018 4.423642 4.275069
0.5165165 4.201682 3.8453448 3.6112657 4.250584 3.897108 4.2692595 3.611525 4.252725 3.9563763 3.6844275 3.8940175 3.7427454 4.7105017 4.0769744 3.8653738 4.184369 4.0686293 3.7877002 4.944843 3.9629424 3.7856514 5.016077 3.6111073 3.9909248 4.334863 4.157518 3.99462 3.7235627 4.012074 4.727016 3.782636 4.7313223 3.6299832 4.091832 4.990964 3.9628603 4.9254293 3.6295924 4.4183903 3.9950504 4.2363796 3.9753733 3.9609644 3.7246993 3.984717 4.9027233 3.74189 4.2268324 4.419262 4.2709837
0.5175175 4.197609 3.8408856 3.6069117 4.2461925 3.8929362 4.2651963 3.607199 4.2483306 3.95186 3.6803172 3.8899825 3.738389 4.70578 4.0728474 3.860969 4.1803045 4.064506 3.7835588 4.940153 3.9584908 3.7815065 5.0114517 3.6067548 3.9867136 4.330498 4.15347 3.9904187 3.7191703 4.0079956 4.7222743 3.77855 4.7265754 3.6256773 4.087785 4.9863644 3.9584076 4.920761 3.6252844 4.414023 3.9909818 4.2322226 3.9709115 3.9564214 3.7202845 3.980675 4.89808 3.737529 4.2226744 4.41491 4.266925
0.5185185 4.1935625 3.8364542 3.602586 4.2418294 3.8887913 4.261159 3.602901 4.243964 3.947371 3.676234 3.8859744 3.7340603 4.701086 4.068747 3.8565915 4.1762657 4.060409 3.779445 4.9354897 3.9540663 3.7773893 5.0068517 3.6024306 3.9825294 4.326162 4.1494484 3.9862442 3.7148058 4.003944 4.7175593 3.7744913 4.7218556 3.6213994 4.083764 4.9817905 3.953982 4.916119 3.6210043 4.409683 3.98694 4.228092 3.9664772 3.9519057 3.7158976 3.9766603 4.8934627 3.7331955 4.218543 4.410585 4.262892
0.5195195 4.189542 3.8320503 3.5982883 4.2374945 3.8846736 4.257148 3.5986311 4.239626 3.9429097 3.6721785 3.8819933 3.729759 4.696419 4.064673 3.852241 4.1722536 4.056338 3.7753582 4.9308524 3.9496686 3.7732992 5.0022774 3.5981343 3.978372 4.3218527 4.1454525 3.9820964 3.710469 3.9999192 4.712872 3.7704597 4.717163 3.617149 4.0797696 4.9772425 3.9495833 4.9115033 3.616752 4.4053707 3.9829252 4.2239885 3.9620693 3.9474173 3.7115388 3.9726717 4.8888717 3.7288895 4.2144384 4.406287 4.258885
0.5205205 4.1855474 3.8276737 3.5940182 4.233187 3.8805823 4.2531624 3.5943892 4.235316 3.9384754 3.6681502 3.878039 3.7254846 4.691778 4.0606246 3.8479176 4.1682673 4.052293 3.7712986 4.9262404 3.9452977 3.769236 4.9977283 3.593866 3.974241 4.3175707 4.141483 3.9779751 3.7061598 3.995921 4.7082114 3.7664547 4.712497 3.6129262 4.0758014 4.972719 3.945211 4.9069133 3.612527 4.401086 3.9789367 4.219911 3.9576883 3.942956 3.7072074 3.9687097 4.884306 3.7246103 4.2103605 4.4020166 4.2549033
0.5215215 4.1815786 3.8233242 3.5897758 4.228908 3.8765178 4.2492023 3.5901747 4.2310333 3.9340682 3.6641486 3.8741107 3.7212374 4.6871643 4.0566025 3.8436205 4.1643066 4.0482736 3.7672658 4.921654 3.940953 3.7651997 4.993204 3.5896251 3.9701364 4.3133163 4.1375384 3.97388 3.7018778 3.991949 4.7035775 3.7624764 4.707858 3.6087306 4.071859 4.968221 3.9408653 4.9023485 3.6083293 4.3968277 3.9749746 4.2158604 3.9533339 3.9385214 3.7029033 3.964774 4.879766 3.7203584 4.2063084 4.3977733 4.250947
0.5225225 4.177635 3.8190017 3.5855606 4.2246566 3.8724794 4.2452674 3.5859873 4.2267785 3.9296875 3.6601737 3.8702085 3.7170167 4.6825767 4.0526056 3.83935 4.160372 4.04428 3.7632594 4.9170933 3.9366345 3.76119 4.9887047 3.5854118 3.966058 4.309089 4.13362 3.9698112 3.697623 3.9880035 4.69897 3.7585247 4.703245 3.6045618 4.067942 4.9637485 3.9365456 4.8978095 3.6041584 4.3925962 3.9710388 4.211835 3.9490054 3.9341135 3.6986265 3.9608638 4.8752513 3.716133 4.2022824 4.393556 4.247016
0.5235235 4.173717 3.8147058 3.5813725 4.2204323 3.8684669 4.241358 3.5818274 4.222551 3.9253335 3.6562254 3.8663325 3.7128227 4.678015 4.0486345 3.8351057 4.156462 4.040312 3.7592795 4.9125576 3.932342 3.7572067 4.98423 3.5812256 3.9620054 4.3048882 4.129726 3.9657679 3.6933951 3.9840837 4.694388 3.7545989 4.6986585 3.6004198 4.0640507 4.9592996 3.932252 4.8932953 3.6000147 4.3883915 3.9671288 4.2078357 3.944703 3.9297318 3.6943767 3.9569798 4.8707614 3.7119343 4.1982822 4.389365 4.24311
0.5245245 4.169824 3.8104362 3.5772114 4.2162347 3.8644803 4.237473 3.5776942 4.2183504 3.921006 3.6523032 3.862482 3.7086549 4.6734796 4.044688 3.8308873 4.1525774 4.0363684 3.7553258 4.9080462 3.9280756 3.7532494 4.9797792 3.5770662 3.9579782 4.300714 4.1258574 3.9617503 3.689194 3.9801896 4.6898327 3.750699 4.6940975 3.5963044 4.0601845 4.9548755 3.9279842 4.888806 3.5958974 4.3842125 3.9632444 4.2038617 3.9404263 3.9253764 3.6901534 3.953121 4.866297 3.7077618 4.194308 4.385201 4.2392287
0.5255255 4.165956 3.806193 3.573077 4.2120643 3.8605194 4.2336125 3.5735877 4.2141767 3.9167044 3.6484072 3.8586571 3.704513 4.66897 4.040767 3.8266947 4.148718 4.0324497 3.7513978 4.90356 3.9238343 3.7493181 4.9753532 3.5729337 3.9539766 4.296566 4.122013 3.9577582 3.6850193 3.976321 4.6853027 3.746825 4.689563 3.5922153 4.0563436 4.9504757 3.923742 4.8843412 3.5918064 4.38006 3.9593856 4.199913 3.9361753 3.9210472 3.6859567 3.9492874 4.8618565 3.7036152 4.1903586 4.381062 4.235372
0.5265265 4.162112 3.801976 3.568969 4.2079206 3.8565838 4.229777 3.5695074 4.210029 3.9124286 3.644537 3.8548574 3.7003973 4.6644855 4.0368705 3.8225276 4.1448827 4.0285563 3.7474957 4.8990984 3.9196186 3.7454126 4.9709506 3.5688274 3.9500003 4.292444 4.1181936 3.953791 3.6808705 3.9724777 4.6807985 3.7429764 4.685053 3.5881522 4.0525274 4.9460993 3.9195251 4.879901 3.5877419 4.3759336 3.9555519 4.1959896 3.9319496 3.9167435 3.681786 3.945479 4.857441 3.6994946 4.1864343 4.376949 4.2315392
0.5275275 4.1582932 3.7977846 3.5648873 4.203803 3.8526733 4.2259655 3.5654535 4.205909 3.9081786 3.6406925 3.851083 3.696307 4.6600266 4.0329986 3.818386 4.141072 4.024687 3.7436187 4.8946605 3.915428 3.7415326 4.9665723 3.5647473 3.946049 4.288348 4.1143985 3.949849 3.676748 3.9686594 4.676319 3.739153 4.6805687 3.584115 4.0487356 4.941747 3.9153333 4.875485 3.583703 4.371833 3.9517434 4.192091 3.927749 3.9124653 3.6776416 3.9416952 4.8530493 3.6953998 4.1825347 4.3728614 4.227731
0.5285285 4.1544986 3.793619 3.5608315 4.199712 3.8487875 4.222178 3.5614254 4.201814 3.903954 3.636873 3.8473334 3.6922421 4.6555924 4.029151 3.8142698 4.137285 4.0208416 3.7397673 4.890247 3.911262 3.7376776 4.9622173 3.5606935 3.9421222 4.2842774 4.110627 3.9459314 3.6726513 3.964866 4.6718655 3.7353547 4.67611 3.5801036 4.044968 4.9374185 3.9111664 4.871093 3.57969 4.367757 3.9479594 4.1882167 3.923573 3.9082127 3.673523 3.9379363 4.848682 3.6913302 4.17866 4.368799 4.2239466
0.5295295 4.1507273 3.7894785 3.5568018 4.1956463 3.8449268 4.218414 3.5574234 4.1977453 3.8997548 3.633079 3.8436084 3.6882024 4.651183 4.0253277 3.8101783 4.1335225 4.0170207 3.7359407 4.885857 3.907121 3.7338479 4.9578857 3.5566654 3.93822 4.2802324 4.1068797 3.9420385 3.6685803 3.961097 4.667436 3.731581 4.671675 3.5761178 4.0412245 4.933113 3.9070244 4.8667245 3.5757027 4.3637066 3.9442003 4.1843667 3.9194221 3.9039848 3.66943 3.9342017 4.8443384 3.687286 4.1748095 4.364762 4.2201858
0.5305305 4.1469803 3.7853637 3.5527976 4.1916065 3.8410904 4.2146735 3.5534468 4.1937027 3.8955803 3.62931 3.8399076 3.6841877 4.646798 4.0215282 3.8061116 4.1297836 4.0132236 3.7321389 4.8814907 3.9030044 3.7300427 4.953577 3.5526628 3.9343424 4.276212 4.103156 3.93817 3.6645346 3.9573524 4.6630316 3.727832 4.6672654 3.572157 4.037505 4.928831 3.902907 4.86238 3.5717404 4.359681 3.9404655 4.180541 3.9152954 3.8997822 3.6653621 3.9304914 4.8400183 3.6832666 4.1709833 4.3607492 4.2164483
0.5315315 4.1432567 3.7812734 3.5488186 4.1875925 3.8372784 4.210957 3.5494955 4.189685 3.8914306 3.6255653 3.8362312 3.680198 4.642438 4.0177526 3.8020694 4.1260686 4.00945 3.7283618 4.877148 3.8989122 3.7262623 4.949291 3.5486858 3.9304888 4.2722173 4.099456 3.9343255 3.660514 3.9536324 4.6586514 3.7241075 4.66288 3.568221 4.033809 4.924572 3.8988137 4.858059 3.5678036 4.3556805 3.936755 4.176739 3.9111931 3.8956041 3.6613197 3.926805 4.835722 3.6792724 4.1671815 4.356761 4.212734
0.5325325 4.1395564 3.777208 3.5448651 4.183604 3.8334901 4.207263 3.5455694 4.185693 3.8873055 3.6218455 3.832579 3.6762326 4.638102 4.0140004 3.7980516 4.1223764 4.0056996 3.724609 4.8728285 3.894844 3.7225063 4.945029 3.5447338 3.926659 4.2682467 4.095779 3.9305048 3.6565185 3.949936 4.654296 3.7204072 4.6585193 3.56431 4.0301366 4.9203353 3.8947446 4.853761 3.5638914 4.3517036 3.9330683 4.1729608 3.907115 3.8914506 3.6573021 3.9231424 4.8314486 3.6753025 4.1634026 4.3527975 4.2090435
0.5335335 4.1358795 3.7731674 3.5409365 4.17964 3.829726 4.2035923 3.541668 4.181726 3.883205 3.6181498 3.8289504 3.6722915 4.6337895 4.0102715 3.7940578 4.1187077 4.0019727 3.7208803 4.868532 3.8907998 3.7187743 4.9407883 3.5408065 3.9228532 4.264301 4.0921245 3.9267077 3.6525476 3.9462636 4.649964 3.7167308 4.654182 3.5604239 4.026488 4.9161215 3.8906994 4.8494864 3.560004 4.3477516 3.9294052 4.169206 3.9030604 3.8873212 3.653309 3.9195035 4.827198 3.671357 4.159648 4.348858 4.205375
0.5345345 4.1322255 3.7691512 3.5370326 4.1757007 3.8259854 4.199944 3.5377915 4.1777835 3.8791282 3.6144783 3.8253455 3.6683748 4.6295013 4.0065656 3.7900882 4.1150618 3.998269 3.7171755 4.8642583 3.886779 3.7150662 4.93657 3.5369043 3.9190707 4.2603793 4.0884933 3.9229343 3.6486015 3.9426146 4.645656 3.7130783 4.6498685 3.556562 4.0228615 4.9119296 3.886678 4.845234 3.5561411 4.3438234 3.925766 4.165475 3.8990297 3.8832161 3.6493409 3.9158878 4.822971 3.667436 4.155916 4.344942 4.20173
0.5355355 4.128594 3.765159 3.5331535 4.171786 3.8222682 4.196318 3.5339394 4.173866 3.8750756 3.6108308 3.8217638 3.6644819 4.6252365 4.0028825 3.786142 4.1114383 3.994588 3.7134943 4.8600073 3.882782 3.711382 4.9323745 3.5330265 3.9153116 4.2564816 4.0848846 3.919184 3.6446795 3.938989 4.6413717 3.7094493 4.645579 3.5527241 4.0192585 4.90776 3.88268 4.8410044 3.5523024 4.3399196 3.92215 4.1617665 3.8950224 3.879135 3.6453967 3.9122953 4.8187656 3.6635385 4.1522074 4.34105 4.198107
0.5365365 4.124985 3.7611907 3.5292988 4.1678953 3.8185744 4.192715 3.5301116 4.1699724 3.8710465 3.6072068 3.8182056 3.6606128 4.620995 3.9992218 3.7822196 4.107837 3.9909294 3.7098367 4.8557787 3.8788083 3.707721 4.9282007 3.529173 3.9115756 4.252608 4.0812984 3.9154568 3.6407819 3.9353864 4.6371107 3.7058437 4.6413126 3.5489104 4.0156775 4.9036126 3.8787053 4.836797 3.5484877 4.3360386 3.918557 4.158081 3.8910382 3.8750775 3.6414766 3.9087257 4.8145833 3.659665 4.148522 4.3371816 4.194506
0.5375375 4.121399 3.7572463 3.525468 4.164029 3.8149035 4.1891336 3.5263078 4.166103 3.867041 3.6036062 3.81467 3.6567671 4.6167765 3.9955838 3.7783206 4.104259 3.9872935 3.7062023 4.851572 3.8748574 3.7040834 4.9240484 3.5253434 3.9078622 4.2487574 4.0777345 3.9117525 3.636908 3.9318068 4.6328726 3.702261 4.6370697 3.5451205 4.0121193 4.8994865 3.8747537 4.8326125 3.5446968 4.3321815 3.914987 4.154418 3.887077 3.8710434 3.6375806 3.905179 4.810423 3.6558151 4.144859 4.3333364 4.1909275
0.5385385 4.1178346 3.7533255 3.5216615 4.160187 3.8112555 4.185574 3.522528 4.1622577 3.863059 3.600029 3.8111575 3.652945 4.6125813 3.9919677 3.7744446 4.1007023 3.9836795 3.702591 4.847388 3.8709295 3.700469 4.9199176 3.5215378 3.9041717 4.2449307 4.0741925 3.9080706 3.6330578 3.92825 4.628658 3.6987014 4.632849 3.541354 4.008583 4.8953824 3.870825 4.8284497 3.5409296 4.328347 3.91144 4.150778 3.8831387 3.8670325 3.6337082 3.9016547 4.8062844 3.6519887 4.141218 4.329514 4.187371
0.5395395 4.114292 3.749428 3.5178785 4.1563683 3.80763 4.1820364 3.5187716 4.158436 3.8590999 3.596475 3.8076675 3.6491458 4.6084085 3.9883738 3.7705915 4.0971675 3.9800878 3.6990025 4.843225 3.8670244 3.6968775 4.9158087 3.5177557 3.9005036 4.241127 4.070672 3.9044113 3.6292315 3.9247158 4.624466 3.6951647 4.628652 3.5376108 4.0050693 4.8912997 3.8669193 4.8243084 3.5371857 4.324536 3.907915 4.1471596 3.879223 3.8630447 3.6298592 3.8981526 4.802168 3.6481853 4.1376 4.3257146 4.183836
0.5405405 4.110771 3.7455537 3.5141191 4.1525726 3.8040268 4.1785197 3.5150387 4.154638 3.8551636 3.5929434 3.8041997 3.6453698 4.6042585 3.9848013 3.7667613 4.0936546 3.976518 3.6954367 4.8390837 3.8631418 3.6933084 4.9117203 3.5139973 3.896858 4.237346 4.0671735 3.9007742 3.6254282 3.9212036 4.6202965 3.6916502 4.624477 3.533891 4.001577 4.8872375 3.863036 4.820189 3.533465 4.3207474 3.9044127 4.1435633 3.8753297 3.85908 3.6260335 3.8946726 4.7980733 3.644405 4.1340036 4.3219376 4.180322
0.5415415 4.107272 3.7417023 3.5103831 4.148801 3.800446 4.1750245 3.5113292 4.1508627 3.85125 3.5894349 3.8007543 3.6416163 4.600131 3.9812505 3.7629535 4.0901628 3.9729698 3.6918933 4.8349643 3.8592813 3.6897619 4.9076533 3.510262 3.8932343 4.2335887 4.063696 3.897159 3.621648 3.9177139 4.6161494 3.6881583 4.6203246 3.5301938 3.998106 4.883197 3.859175 4.8160906 3.5297673 4.3169813 3.9009326 4.1399884 3.8714588 3.855138 3.622231 3.8912146 4.7939997 3.6406474 4.130429 4.3181834 4.1768303
0.5425425 4.103794 3.7378738 3.5066702 4.1450515 3.7968872 4.1715503 3.5076425 4.1471105 3.8473587 3.5859487 3.7973309 3.6378853 4.5960255 3.977721 3.7591681 4.0866923 3.9694428 3.6883721 4.830866 3.855443 3.6862376 4.903607 3.5065498 3.8896325 4.229853 4.06024 3.893566 3.6178908 3.9142458 4.6120243 3.6846883 4.6161942 3.5265195 3.9946566 4.8791766 3.855336 4.8120136 3.5260923 4.313237 3.897474 4.1364355 3.8676097 3.8512185 3.618451 3.887778 4.7899475 3.6369123 4.126876 4.314451 4.173359
0.5435435 4.1003375 3.7340677 3.5029802 4.141325 3.79335 4.168097 3.5039787 4.143381 3.84349 3.5824847 3.793929 3.634177 4.591942 3.9742126 3.755405 4.083243 3.9659371 3.6848729 4.8267884 3.8516266 3.6827352 4.899581 3.5028605 3.8860524 4.22614 4.0568047 3.8899941 3.6141565 3.9107995 4.607921 3.6812403 4.612086 3.522868 3.991228 4.8751774 3.851519 4.8079576 3.5224397 4.3095155 3.8940375 4.132904 3.8637824 3.847321 3.6146939 3.8843632 4.7859163 3.6332 4.1233444 4.310741 4.169909
0.5445445 4.0969014 3.7302837 3.4993129 4.1376214 3.7898345 4.1646643 3.5003376 4.1396747 3.839643 3.5790427 3.790549 3.6304905 4.58788 3.9707253 3.7516634 4.0798144 3.9624527 3.6813955 4.822732 3.847832 3.6792545 4.8955755 3.499194 3.8824937 4.2224493 4.0533905 3.886444 3.6104445 3.9073746 4.60384 3.6778142 4.607999 3.5192387 3.9878209 4.871198 3.8477237 4.8039227 3.5188096 4.3058157 3.8906221 4.1293936 3.8599768 3.8434458 3.6109593 3.8809695 4.7819057 3.6295094 4.119834 4.3070526 4.166479
0.5455455 4.0934863 3.7265222 3.495668 4.1339397 3.7863402 4.161252 3.496719 4.13599 3.8358178 3.5756226 3.7871902 3.626826 4.58384 3.9672585 3.7479439 4.076407 3.9589891 3.67794 4.818696 3.8440588 3.6757958 4.8915906 3.4955494 3.8789566 4.21878 4.049997 3.882915 3.606755 3.903971 4.5997806 3.6744094 4.603934 3.5156314 3.9844344 4.867239 3.84395 4.799908 3.5152016 4.302138 3.8872283 4.125904 3.8561926 3.8395927 3.6072469 3.8775969 4.777916 3.6258411 4.116345 4.3033857 4.16307
0.5465465 4.090091 3.7227824 3.4920454 4.1302805 3.7828674 4.15786 3.4931226 4.132328 3.8320146 3.5722241 3.7838526 3.6231833 4.579821 3.963812 3.7442455 4.0730195 3.9555461 3.6745055 4.8146806 3.840307 3.6723583 4.887625 3.4919274 3.8754401 4.2151327 4.046623 3.8794072 3.6030877 3.9005883 4.595742 3.6710262 4.59989 3.512046 3.9810684 4.8633 3.8401976 4.795914 3.5116155 4.298481 3.8838553 4.1224356 3.8524296 3.835761 3.6035564 3.874245 4.773947 3.6221945 4.1128764 4.2997403 4.1596813
0.5475475 4.0867167 3.7190642 3.4884448 4.126643 3.7794154 4.154488 3.489548 4.128688 3.8282325 3.568847 3.7805357 3.6195621 4.5758233 3.9603863 3.7405686 4.069652 3.9521236 3.6710923 4.8106856 3.8365762 3.668942 4.88368 3.4883275 3.871945 4.2115073 4.04327 3.87592 3.5994422 3.8972266 4.591725 3.667664 4.5958676 3.5084827 3.9777226 4.8593807 3.8364663 4.79194 3.5080512 4.2948456 3.8805034 4.1189876 3.848688 3.831951 3.5998878 3.8709137 4.7699976 3.6185696 4.1094284 4.2961164 4.156313
0.5485485 4.083362 3.7153676 3.484866 4.1230273 3.7759843 4.151136 3.4859953 4.125069 3.824472 3.5654912 3.7772398 3.6159623 4.571847 3.9569802 3.7369127 4.0663047 3.9487214 3.6677003 4.8067102 3.8328664 3.6655467 4.879754 3.4847493 3.8684702 4.207903 4.039937 3.8724537 3.5958185 3.8938856 4.587729 3.6643229 4.591866 3.5049407 3.9743972 4.855481 3.8327558 4.7879863 3.5045083 4.291231 3.877172 4.1155596 3.8449667 3.828162 3.596241 3.867603 4.7660685 3.6149662 4.106001 4.292513 4.1529636
0.5495495 4.0800276 3.7116923 3.481309 4.1194334 3.7725737 4.1478033 3.4824643 4.1214724 3.8207324 3.5621564 3.7739642 3.6123836 4.567891 3.9535944 3.7332778 4.062978 3.9453392 3.6643288 4.8027554 3.8291774 3.6621723 4.875848 3.4811926 3.865016 4.2043195 4.036624 3.8690076 3.5922163 3.890565 4.5837536 3.6610024 4.587885 3.5014203 3.9710917 4.851601 3.829066 4.7840524 3.5009868 4.287637 3.873861 4.112152 3.8412664 3.8243942 3.5926156 3.8643126 4.7621593 3.6113837 4.1025934 4.2889304 4.149635
0.5505506 4.076713 3.7080379 3.4777732 4.1158605 3.7691836 4.14449 3.4789548 4.1178966 3.8170135 3.5588427 3.770709 3.608826 4.563956 3.950228 3.7296634 4.05967 3.9419768 3.660978 4.7988195 3.8255088 3.6588182 4.8719606 3.4776576 3.8615823 4.200757 4.0333304 3.865582 3.5886354 3.8872645 4.5797987 3.6577024 4.583925 3.497921 3.9678059 4.84774 3.8253968 4.780138 3.4974864 4.2840643 3.8705702 4.1087646 3.8375864 3.8206475 3.5890114 3.8610423 4.75827 3.6078224 4.099206 4.2853684 4.146325
0.5515516 4.0734177 3.7044046 3.474259 4.1123085 3.7658138 4.1411963 3.4754665 4.1143417 3.8133154 3.5555494 3.767474 3.605289 4.560041 3.9468813 3.7260697 4.0563817 3.938634 3.6576478 4.7949038 3.8218606 3.655485 4.868093 3.4741437 3.8581684 4.1972156 4.030056 3.8621764 3.5850756 3.883984 4.5758643 3.654423 4.5799847 3.4944425 3.9645398 4.8438983 3.821748 4.776243 3.4940069 4.280512 3.8672996 4.1053967 3.8339267 3.8169212 3.5854282 3.8577917 4.7544 3.604282 4.0958385 4.281827 4.1430345
0.5525526 4.0701413 3.7007918 3.4707656 4.1087775 3.762464 4.1379213 3.4719992 4.1108084 3.8096378 3.5522766 3.7642589 3.6017728 4.5561466 3.9435537 3.722496 4.053113 3.9353104 3.6543376 4.791007 3.8182325 3.6521716 4.864244 3.470651 3.8547747 4.193694 4.026801 3.8587906 3.5815368 3.8807237 4.57195 3.6511636 4.576065 3.490985 3.961293 4.840075 3.818119 4.7723675 3.4905481 4.2769794 3.8640487 4.102049 3.8302872 3.8132157 3.581866 3.8545606 4.7505493 3.600762 4.0924907 4.278306 4.1397634
0.5535536 4.0668845 3.6971996 3.467293 4.105267 3.759134 4.134665 3.4685528 4.107295 3.8059802 3.549024 3.7610636 3.5982769 4.552272 3.9402454 3.7189424 4.0498633 3.9320061 3.6510477 4.7871294 3.8146243 3.6488783 4.8604136 3.4671788 3.8514006 4.190193 4.0235653 3.8554246 3.5780184 3.877483 4.5680556 3.6479244 4.5721655 3.4875479 3.9580655 4.836271 3.81451 4.7685113 3.48711 4.273467 3.8608174 4.09872 3.8266675 3.8095303 3.5783243 3.8513494 4.746718 3.5972624 4.089162 4.2748046 4.136511
0.5545546 4.0636463 3.6936278 3.4638412 4.101777 3.7558239 4.131428 3.4651272 4.1038027 3.8023431 3.5457916 3.7578876 3.5948012 4.548417 3.9369557 3.7154088 4.0466323 3.928721 3.6477773 4.783271 3.8110359 3.645605 4.8566017 3.4637275 3.8480463 4.1867127 4.0203485 3.852078 3.5745208 3.8742614 4.5641813 3.6447048 4.5682855 3.4841313 3.9548569 4.832485 3.810921 4.7646737 3.4836922 4.2699747 3.8576057 4.0954103 3.8230677 3.805865 3.5748034 3.8481572 4.742905 3.593783 4.0858526 4.271323 4.133277
0.5555556 4.060427 3.6900759 3.4604099 4.0983076 3.752533 4.128209 3.461722 4.1003304 3.7987256 3.5425792 3.754731 3.5913455 4.5445824 3.933685 3.711895 4.0434203 3.9254544 3.6445267 4.7794313 3.807467 3.6423514 4.8528085 3.4602966 3.844711 4.183252 4.0171504 3.8487508 3.5710435 3.8710594 4.5603266 3.6415052 4.5644255 3.4807348 3.9516673 4.8287177 3.807351 4.7608547 3.4802945 4.266502 3.8544133 4.0921197 3.8194873 3.8022196 3.5713027 3.844984 4.7391114 3.5903234 4.0825624 4.2678614 4.1300616
0.5565566 4.057226 3.686544 3.4569988 4.094858 3.7492616 4.1250086 3.458337 4.096878 3.7951279 3.5393865 3.7515936 3.5879095 4.5407667 3.9304328 3.7084005 4.0402265 3.9222066 3.6412957 4.77561 3.8039174 3.639117 4.849033 3.4568863 3.8413951 4.179811 4.013971 3.8454428 3.5675864 3.8678763 4.5564914 3.6383247 4.5605845 3.4773586 3.948496 4.824968 3.8038008 4.757055 3.4769166 4.2630486 3.8512397 4.088848 3.8159263 3.798594 3.567822 3.8418298 4.735336 3.5868838 4.0792913 4.264419 4.1268644
0.5575576 4.054044 3.6830318 3.4536076 4.0914283 3.746009 4.121826 3.454972 4.093446 3.7915497 3.5362132 3.748475 3.5844932 4.5369706 3.927199 3.7049253 4.037051 3.918977 3.6380837 4.771807 3.8003871 3.635902 4.845276 3.4534957 3.8380983 4.1763897 4.0108094 3.8421538 3.5641491 3.864712 4.552675 3.6351635 4.556763 3.4740021 3.9453435 4.8212366 3.8002696 4.753273 3.4735584 4.2596145 3.8480852 4.0855947 3.8123844 3.7949877 3.564361 3.8386943 4.7315793 3.5834637 4.0760384 4.260996 4.1236854
0.5585586 4.0508795 3.679539 3.4502363 4.0880184 3.7427757 4.1186614 3.4516273 4.090033 3.787991 3.5330594 3.7453754 3.5810962 4.5331936 3.923983 3.7014692 4.0338945 3.915766 3.634891 4.7680225 3.7968757 3.6327062 4.841536 3.4501252 3.8348203 4.1729875 4.007666 3.8388834 3.5607314 3.8615665 4.5488777 3.6320214 4.5529613 3.4706652 3.9422092 4.817523 3.7967572 4.7495093 3.47022 4.2562 3.8449492 4.0823603 3.8088615 3.791401 3.5609202 3.8355772 4.7278404 3.580063 4.0728045 4.2575917 4.1205244
0.5595596 4.047733 3.6760657 3.4468849 4.084628 3.7395608 4.1155148 3.448302 4.08664 3.7844512 3.5299244 3.742294 3.5777185 4.529435 3.9207854 3.6980321 4.0307555 3.9125726 3.631717 4.7642565 3.793383 3.629529 4.8378143 3.4467742 3.8315606 4.1696043 4.004541 3.8356318 3.5573335 3.8584397 4.5450997 3.628898 4.549178 3.4673476 3.9390929 4.813827 3.7932637 4.7457633 3.4669008 4.2528033 3.8418317 4.079144 3.8053577 3.7878332 3.5574987 3.8324788 4.72412 3.5766816 4.069588 4.2542067 4.117381
0.5605606 4.0446043 3.6726115 3.4435527 4.081257 3.7363648 4.1123857 3.4449966 4.083266 3.7809305 3.5268085 3.7392313 3.57436 4.525696 3.9176054 3.6946137 4.027634 3.9093974 3.6285617 4.7605076 3.789909 3.6263707 4.8341103 3.443443 3.8283195 4.16624 4.001433 3.8323984 3.5539548 3.855331 4.5413404 3.6257932 4.5454135 3.4640493 3.9359946 4.8101482 3.7897887 4.7420354 3.463601 4.249426 3.8387325 4.0759454 3.8018723 3.7842844 3.5540967 3.8293982 4.720417 3.5733192 4.0663905 4.25084 4.114255
0.5615616 4.0414934 3.669176 3.4402401 4.0779047 3.733187 4.109274 3.4417102 4.079911 3.7774286 3.5237114 3.7361867 3.57102 4.521975 3.914443 3.6912138 4.0245304 3.9062397 3.625425 4.756777 3.786453 3.623231 4.830423 3.4401312 3.8250966 4.162895 3.998343 3.829183 3.5505953 3.8522403 4.5375996 3.6227067 4.5416675 3.4607704 3.932914 4.8064866 3.7863321 4.7383256 3.4603202 4.246067 3.8356514 4.0727654 3.7984054 3.7807546 3.5507138 3.8263354 4.716732 3.5699756 4.0632105 4.247492 4.1111465
0.5625626 4.0383997 3.6657596 3.4369464 4.074571 3.7300274 4.106179 3.4384432 4.0765753 3.7739453 3.5206327 3.73316 3.5676987 4.5182724 3.911298 3.6878324 4.0214443 3.9030995 3.6223068 4.753063 3.7830157 3.6201093 4.826753 3.4368384 3.8218918 4.1595683 3.9952705 3.825986 3.5472546 3.8491678 4.533877 3.6196384 4.53794 3.45751 3.9298508 4.802842 3.7828937 4.7346325 3.457058 4.2427263 3.8325882 4.0696025 3.7949567 3.7772431 3.54735 3.8232908 4.7130647 3.5666509 4.0600486 4.244162 4.108055
0.5635636 4.0353236 3.6623616 3.4336717 4.0712566 3.726886 4.1031017 3.4351952 4.073258 3.7704806 3.5175726 3.7301512 3.564396 4.5145884 3.9081702 3.684469 4.018376 3.8999765 3.6192064 4.749367 3.779596 3.617006 4.8231 3.4335644 3.8187048 4.15626 3.992215 3.8228064 3.543933 3.8461127 4.530173 3.6165884 4.5342307 3.4542682 3.926805 4.799215 3.7794733 4.730957 3.4538145 4.239404 3.8295429 4.0664573 3.791526 3.77375 3.544005 3.8202636 4.709414 3.5633442 4.056904 4.2408504 4.104981
0.5645646 4.032264 3.658982 3.4304156 4.0679607 3.7237623 4.100041 3.431966 4.069959 3.767034 3.5145307 3.72716 3.5611115 4.510922 3.9050596 3.6811235 4.015324 3.8968706 3.6161244 4.7456884 3.7761946 3.6139207 4.8194637 3.4303095 3.8155353 4.15297 3.9891765 3.8196447 3.5406296 3.8430755 4.5264864 3.613556 4.5305395 3.451045 3.9237766 4.795604 3.7760706 4.7272987 3.4505897 4.2360992 3.826515 4.0633297 3.7881134 3.7702754 3.5406787 3.8172538 4.705781 3.560056 4.0537767 4.2375565 4.1019235
0.5655656 4.029222 3.6556206 3.4271781 4.064683 3.7206564 4.096997 3.4287558 4.066679 3.7636054 3.5115066 3.7241862 3.5578449 4.5072737 3.9019659 3.6777961 4.0122895 3.8937817 3.6130598 4.742027 3.7728105 3.610853 4.815844 3.4270732 3.8123834 4.149698 3.9861548 3.8165002 3.5373447 3.8400557 4.522818 3.610541 4.5268664 3.44784 3.920765 4.79201 3.7726858 4.7236576 3.447383 4.2328124 3.8235042 4.0602193 3.7847185 3.7668185 3.5373707 3.8142612 4.702165 3.556786 4.050667 4.2342806 4.098882
0.5665666 4.026196 3.6522772 3.423959 4.0614233 3.7175677 4.0939693 3.4255636 4.063417 3.7601948 3.5085 3.7212296 3.5545964 4.5036426 3.8988888 3.6744862 4.0092716 3.8907094 3.610013 4.738382 3.769444 3.607803 4.812241 3.4238553 3.809249 4.1464434 3.9831498 3.813373 3.5340781 3.8370528 4.5191674 3.6075437 4.523211 3.4446533 3.9177704 4.788432 3.7693183 4.720033 3.4441943 4.229543 3.8205109 4.0571256 3.781341 3.7633796 3.5340812 3.8112857 4.6985655 3.5535338 4.047574 4.231022 4.095858
0.5675676 4.023187 3.6489518 3.4207582 4.058182 3.7144966 4.090958 3.42239 4.0601726 3.7568018 3.5055115 3.71829 3.5513654 4.5000296 3.8958282 3.6711936 4.00627 3.8876538 3.6069837 4.7347536 3.766095 3.6047707 4.808654 3.4206555 3.8061314 4.1432066 3.9801612 3.8102632 3.5308294 3.834067 4.515534 3.6045635 4.5195727 3.4414842 3.9147923 4.7848706 3.7659683 4.7164254 3.4410236 4.2262917 3.8175344 4.054049 3.777981 3.7599583 3.5308096 3.808327 4.694983 3.5502992 4.044498 4.2277803 4.0928497
0.5685686 4.020194 3.645644 3.4175754 4.054958 3.7114425 4.087963 3.4192343 4.0569463 3.7534266 3.50254 3.7153673 3.5481522 4.4964337 3.892784 3.6679184 4.0032854 3.8846145 3.6039715 4.7311416 3.7627628 3.6017554 4.8050833 3.417474 3.8030307 4.139987 3.9771888 3.80717 3.5275989 3.8310983 4.5119185 3.6016004 4.515952 3.438333 3.9118307 4.781325 3.7626352 4.7128344 3.4378705 4.223057 3.814575 4.0509887 3.774638 3.7565546 3.527556 3.805385 4.6914167 3.5470822 4.0414386 4.2245564 4.0898576
0.5695696 4.0172176 3.6423538 3.41441 4.0517516 3.7084053 4.084984 3.4160964 4.053737 3.7500687 3.499586 3.7124615 3.5449562 4.492855 3.8897562 3.6646602 4.0003166 3.8815913 3.6009765 4.7275457 3.7594478 3.5987573 4.801528 3.4143102 3.7999468 4.136785 3.9742327 3.8040936 3.5243857 3.8281462 4.50832 3.5986543 4.5123487 3.4351995 3.9088855 4.7777953 3.7593193 4.7092595 3.434735 4.2198396 3.811632 4.047945 3.771312 3.753168 3.5243201 3.8024597 4.6878667 3.5438826 4.0383954 4.2213492 4.086881
0.5705706 4.014257 3.6390808 3.4112628 4.048563 3.7053847 4.0820208 3.4129763 4.0505457 3.746728 3.496649 3.709572 3.5417774 4.489293 3.8867443 3.6614192 3.9973638 3.8785844 3.5979984 4.7239666 3.7561495 3.5957758 4.797989 3.4111643 3.7968795 4.1335998 3.9712925 3.8010337 3.5211902 3.8252106 4.5047383 3.5957246 4.5087624 3.4320831 3.9059565 4.774282 3.75602 4.705701 3.431617 4.2166386 3.8087056 4.0449176 3.768003 3.749799 3.5211017 3.7995505 4.684333 3.5407002 4.035369 4.2181587 4.0839205
0.5715716 4.011312 3.635825 3.4081328 4.045391 3.7023807 4.079073 3.4098737 4.0473714 3.7434042 3.4937289 3.7066991 3.5386155 4.4857483 3.8837483 3.6581945 3.9944272 3.8755932 3.595037 4.720403 3.7528677 3.5928113 4.7944655 3.4080358 3.7938285 4.1304317 3.968368 3.79799 3.5180118 3.8222911 4.5011735 3.5928116 4.5051928 3.428984 3.9030433 4.770784 3.7527373 4.702158 3.4285161 4.2134547 3.8057952 4.0419064 3.7647104 3.7464466 3.5179007 3.7966576 4.6808147 3.537535 4.032358 4.214985 4.0809755
0.5725726 4.008383 3.632586 3.40502 4.042237 3.699393 4.076141 3.4067883 4.0442142 3.7400973 3.4908254 3.7038424 3.5354705 4.4822197 3.8807678 3.6549866 3.991506 3.8726175 3.5920923 4.7168555 3.7496023 3.5898635 4.7909575 3.4049246 3.790794 4.12728 3.965459 3.7949626 3.5148506 3.819388 4.4976254 3.589915 4.50164 3.425902 3.900146 4.767301 3.749471 4.6986313 3.4254324 4.2102876 3.8029013 4.038911 3.7614343 3.7431111 3.5147169 3.7937808 4.677313 3.5343862 4.0293636 4.2118278 4.0780463
0.5735736 4.0054693 3.6293638 3.4019244 4.0390987 3.6964216 4.073224 3.4037201 4.0410743 3.736807 3.4879384 3.7010014 3.5323422 4.478708 3.8778028 3.6517951 3.9886005 3.8696575 3.5891638 4.7133236 3.7463534 3.586932 4.787464 3.4018307 3.787775 4.124145 3.9625654 3.7919514 3.5117064 3.8165007 4.494094 3.5870345 4.4981036 3.4228365 3.8972645 4.763834 3.746221 4.6951203 3.4223654 4.207136 3.800023 4.035931 3.7581744 3.739792 3.5115502 3.7909198 4.673826 3.5312543 4.026385 4.2086864 4.075132
0.5745746 4.002571 3.6261582 3.398846 4.035978 3.6934662 4.0703225 3.4006689 4.0379505 3.7335336 3.4850678 3.6981766 3.5292304 4.4752126 3.8748534 3.64862 3.9857101 3.8667128 3.5862517 4.709807 3.7431204 3.5840168 4.7839866 3.3987536 3.7847722 4.1210265 3.9596872 3.788956 3.508579 3.8136292 4.4905787 3.5841699 4.4945836 3.419788 3.8943982 4.7603817 3.7429872 4.6916246 3.4193153 4.2040014 3.7971606 4.032967 3.7549307 3.7364898 3.5084002 3.7880743 4.6703553 3.5281389 4.0234213 4.2055616 4.0722327
0.5755756 3.999688 3.6229694 3.395784 4.0328736 3.6905267 4.0674357 3.3976345 4.0348434 3.7302763 3.4822135 3.695367 3.5261347 4.471733 3.8719192 3.6454608 3.982835 3.8637831 3.5833557 4.706306 3.7399035 3.5811176 4.780524 3.3956933 3.781785 4.1179237 3.956824 3.785976 3.5054681 3.8107734 4.4870796 3.581321 4.4910793 3.4167557 3.8915474 4.7569447 3.7397692 4.6881447 3.4162815 4.2008824 3.794314 4.0300183 3.751703 3.7332036 3.5052667 3.7852445 4.6668997 3.5250397 4.0204735 4.202452 4.0693483
0.5765766 3.9968197 3.6197965 3.3927388 4.029785 3.6876028 4.0645638 3.3946166 4.0317526 3.7270353 3.479375 3.6925733 3.5230553 4.4682693 3.8689997 3.6423175 3.979975 3.8608685 3.5804753 4.70282 3.736702 3.5782344 4.777076 3.3926497 3.7788134 4.114837 3.9539757 3.7830117 3.5023737 3.807933 4.4835963 3.5784879 4.4875917 3.41374 3.8887117 4.7535224 3.736567 4.6846795 3.4132643 4.197779 3.7914824 4.0270844 3.748491 3.7299335 3.5021498 3.78243 4.663459 3.5219567 4.017541 4.199359 4.0664787
0.5775776 3.9939663 3.61664 3.38971 4.0267134 3.6846943 4.061707 3.3916152 4.028678 3.7238104 3.4765522 3.6897948 3.5199916 4.464822 3.8660953 3.63919 3.9771297 3.8579688 3.5776107 4.699349 3.7335165 3.575367 4.773642 3.3896224 3.7758572 4.111767 3.951142 3.7800627 3.4992955 3.805108 4.4801292 3.57567 4.48412 3.4107401 3.8858907 4.7501144 3.7333803 4.68123 3.410263 4.194692 3.7886665 4.024166 3.7452946 3.7266796 3.4990492 3.7796304 4.660033 3.5188897 4.014623 4.196281 4.0636234
0.5785786 3.9911277 3.6134994 3.3866973 4.0236573 3.6818013 4.058864 3.3886302 4.0256195 3.7206013 3.473745 3.6870315 3.516944 4.4613895 3.8632057 3.636078 3.9742992 3.8550837 3.5747619 4.6958933 3.730346 3.572515 4.770223 3.3866115 3.772916 4.1087112 3.948323 3.7771287 3.4962335 3.8022983 4.476678 3.5728674 4.480664 3.4077563 3.8830845 4.7467217 3.730209 4.677795 3.4072778 4.19162 3.7858655 4.021262 3.7421136 3.7234411 3.4959648 3.7768462 4.6566224 3.5158384 4.01172 4.1932187 4.060783
0.5795796 3.9883037 3.6103745 3.3837008 4.020617 3.6789234 4.056036 3.385661 4.022577 3.717408 3.4709535 3.6842833 3.5139117 4.457973 3.8603306 3.6329813 3.971483 3.8522131 3.5719283 4.692452 3.727191 3.5696783 4.7668185 3.3836167 3.76999 4.105672 3.9455185 3.77421 3.4931874 3.7995033 4.473242 3.57008 4.477223 3.4047883 3.8802931 4.743343 3.7270534 4.674375 3.4043086 4.1885633 3.7830794 4.018373 3.7389479 3.7202187 3.492896 3.7740767 4.653227 3.5128028 4.008832 4.1901712 4.057956
0.5805806 3.985494 3.6072652 3.3807204 4.017593 3.6760604 4.0532217 3.3827076 4.0195494 3.71423 3.4681773 3.6815498 3.510895 4.4545717 3.8574698 3.6299 3.9686813 3.849357 3.5691097 4.6890254 3.724051 3.566857 4.763428 3.3806376 3.7670786 4.1026473 3.942728 3.7713058 3.4901571 3.7967231 4.4698215 3.5673077 4.4737973 3.4018357 3.877516 4.7399783 3.7239125 4.6709695 3.401355 4.185522 3.7803082 4.015498 3.7357972 3.7170115 3.4898434 3.7713218 4.649845 3.5097828 4.0059586 4.187139 4.0551443
0.5815816 3.9826984 3.6041715 3.3777554 4.0145836 3.6732123 4.0504217 3.3797703 4.016538 3.7110674 3.465416 3.6788309 3.5078938 4.4511857 3.854623 3.6268337 3.9658937 3.8465147 3.5663064 4.685613 3.720926 3.564051 4.760052 3.3776746 3.764182 4.099638 3.9399517 3.7684164 3.4871423 3.7939577 4.4664164 3.56455 4.4703875 3.3988988 3.8747532 4.736628 3.7207866 4.6675787 3.398417 4.1824956 3.7775514 4.012638 3.7326615 3.7138195 3.4868062 3.7685814 4.646478 3.506778 4.0030994 4.1841216 4.0523458
0.5825826 3.9799168 3.601093 3.3748062 4.01159 3.6703787 4.047635 3.3768482 4.0135417 3.70792 3.4626698 3.6761265 3.5049074 4.4478145 3.8517907 3.6237824 3.96312 3.8436866 3.5635176 4.682215 3.7178159 3.5612595 4.7566895 3.3747268 3.7612998 4.0966434 3.9371893 3.7655416 3.484143 3.7912066 4.463026 3.5618067 4.4669924 3.395977 3.8720045 4.7332916 3.7176757 4.6642017 3.3954942 4.179484 3.7748094 4.009792 3.7295406 3.7106426 3.4837844 3.7658556 4.6431255 3.5037882 4.000254 4.181119 4.049561
0.5835836 3.9771492 3.5980296 3.3718724 4.008611 3.6675596 4.0448627 3.3739417 4.0105605 3.7047877 3.4599383 3.6734364 3.501936 4.444458 3.8489723 3.6207457 3.9603603 3.8408723 3.5607436 4.6788316 3.7147202 3.5584826 4.753341 3.3717947 3.7584321 4.093664 3.9344406 3.762681 3.4811587 3.78847 4.4596505 3.559078 4.463612 3.3930705 3.8692698 4.7299695 3.714579 4.6608396 3.3925867 4.1764865 3.7720814 4.00696 3.7264342 3.707481 3.480778 3.7631435 4.639787 3.5008135 3.9974234 4.1781306 4.04679
0.5845846 3.9743953 3.5949812 3.368954 4.0056477 3.6647549 4.0421033 3.3710504 4.0075946 3.7016702 3.4572215 3.6707606 3.4989796 4.4411163 3.8461676 3.6177237 3.9576142 3.8380718 3.557984 4.6754622 3.7116392 3.5557206 4.750006 3.3688776 3.7555788 4.090699 3.9317057 3.7598348 3.47819 3.7857475 4.45629 3.5563636 4.4602466 3.390179 3.8665488 4.7266603 3.711497 4.6574907 3.3896942 4.173504 3.7693675 4.0041413 3.7233424 3.704334 3.4777865 3.7604458 4.636462 3.4978535 3.9946063 4.175157 4.0440326
0.5855856 3.971655 3.5919478 3.3660507 4.002699 3.6619644 4.0393577 3.3681738 4.004643 3.6985674 3.4545193 3.668099 3.4960377 4.437789 3.8433764 3.6147163 3.9548814 3.835285 3.5552392 4.6721063 3.7085724 3.5529726 4.746685 3.3659756 3.7527392 4.0877485 3.928984 3.7570024 3.475236 3.7830389 4.452944 3.5536633 4.456896 3.387302 3.8638415 4.723365 3.7084296 4.654156 3.3868165 4.1705356 3.7666676 4.001337 3.7202647 3.7012017 3.4748101 3.757762 4.6331515 3.4949083 3.991803 4.1721973 4.0412884
0.5865866 3.968928 3.588929 3.3631623 3.9997647 3.6591878 4.0366254 3.3653126 4.0017066 3.695479 3.451831 3.6654508 3.4931102 4.434476 3.8405988 3.611723 3.9521623 3.8325114 3.552508 4.668764 3.7055197 3.550239 4.7433767 3.3630886 3.7499135 4.084812 3.9262757 3.754184 3.4722965 3.7803442 4.4496126 3.5509768 4.4535594 3.3844397 3.8611476 4.7200828 3.7053761 4.6508355 3.3839536 4.1675816 3.7639816 3.998546 3.7172012 3.6980839 3.4718482 3.7550917 4.6298547 3.4919777 3.989013 4.169252 4.038557
0.5875876 3.9662144 3.5859246 3.3602886 3.996845 3.6564252 4.033906 3.3624659 3.998784 3.692405 3.4491572 3.6628168 3.490197 4.431177 3.8378344 3.608744 3.9494562 3.829751 3.5497913 4.665436 3.7024808 3.5475194 4.7400823 3.3602164 3.7471018 4.08189 3.9235806 3.7513793 3.469372 3.7776632 4.4462953 3.548304 4.4502373 3.3815918 3.858467 4.716814 3.7023365 4.647528 3.381105 4.1646414 3.7613094 3.995768 3.7141516 3.6949804 3.4689014 3.752435 4.626571 3.489061 3.9862366 4.1663203 4.035839
0.5885886 3.9635139 3.5829346 3.3574295 3.9939394 3.653676 4.0311995 3.3596337 3.995876 3.6893454 3.4464972 3.660196 3.487298 4.4278927 3.835083 3.605779 3.9467633 3.8270037 3.5470881 4.662121 3.699456 3.5448136 4.7368 3.3573587 3.7443035 4.078982 3.9208984 3.748588 3.4664617 3.7749958 4.442992 3.545645 4.4469295 3.3787584 3.8557997 4.713558 3.699311 4.644234 3.3782709 4.161715 3.7586505 3.9930036 3.711116 3.6918912 3.4659686 3.7497916 4.623301 3.4861588 3.9834733 4.163402 4.033134
0.5895896 3.9608262 3.579959 3.3545852 3.991048 3.6509407 4.0285053 3.3568158 3.9929824 3.6862996 3.4438512 3.6575887 3.4844131 4.424622 3.8323445 3.6028275 3.9440832 3.8242695 3.5443988 4.658819 3.6964447 3.5421216 4.7335315 3.3545153 3.7415185 4.076088 3.918229 3.7458103 3.4635658 3.7723417 4.439703 3.5429995 4.4436355 3.3759391 3.8531451 4.7103157 3.696299 4.6409535 3.3754508 4.1588025 3.756005 3.990252 3.708094 3.688816 3.4630504 3.7471614 4.620044 3.4832706 3.9807231 4.160498 4.0304418
0.5905906 3.958151 3.5769973 3.351755 3.9881706 3.6482184 4.025824 3.3540123 3.9901025 3.6832678 3.4412186 3.6549947 3.481542 4.421365 3.829619 3.59989 3.9414158 3.821548 3.541723 4.655531 3.693447 3.5394433 4.7302756 3.3516862 3.738747 4.073207 3.9155724 3.7430456 3.4606843 3.7697008 4.4364276 3.5403671 4.4403553 3.3731337 3.8505037 4.7070856 3.693301 4.6376863 3.372645 4.155903 3.7533727 3.9875135 3.7050853 3.6857548 3.4601462 3.7445443 4.6168003 3.4803965 3.977986 4.157607 4.027762
0.5915916 3.955489 3.5740495 3.348939 3.985307 3.6455095 4.0231557 3.3512228 3.9872365 3.6802497 3.4385998 3.6524138 3.4786847 4.418122 3.826906 3.596966 3.938761 3.8188393 3.5390606 4.6522555 3.690463 3.5367782 4.7270327 3.3488715 3.7359884 4.0703397 3.9129283 3.7402942 3.4578166 3.767073 4.433166 3.537748 4.4370885 3.3703423 3.8478746 4.703868 3.690316 4.634432 3.3698528 4.153017 3.7507536 3.9847877 3.7020903 3.6827073 3.4572558 3.74194 4.6135697 3.4775357 3.9752614 4.1547294 4.0250945
0.5925926 3.9528391 3.5711155 3.3461368 3.9824572 3.6428134 4.020499 3.348447 3.984384 3.6772451 3.4359941 3.6498458 3.4758408 4.4148917 3.8242054 3.5940554 3.9361188 3.8161428 3.5364113 4.648993 3.687492 3.5341265 4.7238016 3.3460703 3.7332428 4.067486 3.9102967 3.7375557 3.4549627 3.764458 4.429918 3.535142 4.4338355 3.3675644 3.8452582 4.700663 3.6873443 4.6311903 3.3670745 4.1501446 3.7481472 3.9820743 3.6991081 3.6796734 3.4543796 3.7393486 4.610352 3.4746888 3.9725497 4.151865 4.022439
0.5935936 3.9502017 3.568195 3.3433485 3.9796207 3.6401305 4.0178547 3.3456852 3.9815452 3.6742542 3.4334018 3.6472907 3.4730103 4.4116755 3.8215172 3.5911582 3.9334886 3.813459 3.533775 4.645743 3.684534 3.5314877 4.7205834 3.3432832 3.73051 4.0646453 3.9076772 3.73483 3.4521224 3.7618556 4.426683 3.5325487 4.430596 3.3648 3.8426542 4.6974707 3.684386 4.6279616 3.3643095 4.147285 3.7455537 3.9793735 3.6961393 3.676653 3.4515169 3.7367697 4.6071467 3.4718552 3.9698503 4.1490135 4.0197964
0.5945946 3.9475765 3.565288 3.340574 3.9767973 3.6374602 4.0152225 3.342937 3.9787197 3.6712763 3.4308224 3.644748 3.4701931 4.408472 3.818841 3.5882738 3.9308708 3.8107872 3.531152 4.6425056 3.6815891 3.528862 4.717377 3.3405097 3.7277899 4.0618176 3.9050696 3.732117 3.449296 3.7592661 4.423462 3.529968 4.427369 3.362049 3.8400626 4.69429 3.6814404 4.6247454 3.3615582 4.1444383 3.7429729 3.9766848 3.6931834 3.6736457 3.4486675 3.7342033 4.603954 3.469035 3.9671633 4.146175 4.017165
0.5955956 3.9449632 3.5623944 3.337813 3.9739873 3.6348026 4.012602 3.340202 3.9759073 3.6683116 3.428256 3.642218 3.4673889 4.405282 3.816177 3.5854027 3.9282649 3.8081274 3.5285413 4.6392813 3.678657 3.526249 4.7141833 3.3377495 3.7250824 4.059003 3.9024742 3.7294164 3.4464827 3.7566888 4.4202533 3.5273998 4.4241557 3.3593113 3.837483 4.691122 3.6785078 4.6215415 3.35882 4.141604 3.7404046 3.9740083 3.6902401 3.670652 3.4458318 3.7316492 4.600774 3.4662278 3.9644883 4.1433487 4.0145464
0.5965966 3.9423618 3.5595138 3.3350651 3.9711905 3.6321573 4.009993 3.3374805 3.973108 3.66536 3.4257023 3.6397004 3.4645977 4.402105 3.8135247 3.5825443 3.9256709 3.8054798 3.5259435 4.636069 3.6757376 3.5236485 4.7110014 3.3350027 3.722387 4.056201 3.8998907 3.7267282 3.4436827 3.754124 4.417058 3.5248442 4.4209557 3.3565867 3.8349152 4.687966 3.675588 4.6183496 3.3560948 4.138783 3.7378485 3.971344 3.6873095 3.667671 3.4430091 3.729107 4.5976057 3.4634335 3.9618254 4.1405354 4.011939
0.5975976 3.9397721 3.556646 3.3323307 3.9684062 3.6295245 4.007396 3.334772 3.9703214 3.6624212 3.4231613 3.6371949 3.4618194 4.39894 3.8108842 3.5796986 3.9230886 3.8028438 3.523358 4.632869 3.6728308 3.5210605 4.7078314 3.332269 3.7197042 4.0534115 3.8973186 3.7240522 3.440896 3.751571 4.413875 3.5223007 4.417768 3.3538752 3.832359 4.6848216 3.6726804 4.6151705 3.3533826 4.135974 3.7353044 3.9686913 3.6843913 3.664703 3.4401996 3.726577 4.59445 3.460652 3.9591744 4.1377344 4.009343
0.5985986 3.937194 3.5537915 3.3296092 3.9656348 3.6269038 4.0048103 3.3320768 3.9675477 3.6594949 3.4206326 3.6347013 3.4590538 4.3957887 3.8082554 3.5768652 3.920518 3.8002195 3.5207849 4.6296806 3.6699364 3.5184848 4.704673 3.3295484 3.7170334 4.0506344 3.8947582 3.7213883 3.438122 3.74903 4.4107056 3.5197694 4.4145927 3.3511763 3.829815 4.681689 3.6697855 4.612003 3.3506832 4.133177 3.7327726 3.9660504 3.6814854 3.6617475 3.4374027 3.7240586 4.591306 3.4578834 3.956535 4.1349454 4.006759
0.5995996 3.9346275 3.5509493 3.3269005 3.9628758 3.624295 4.002236 3.329394 3.9647865 3.6565812 3.4181163 3.6322196 3.4563005 4.392649 3.8056378 3.5740445 3.9179585 3.797607 3.518224 4.6265044 3.6670542 3.5159216 4.701526 3.3268406 3.7143743 4.0478697 3.8922093 3.7187364 3.4353611 3.7465012 4.407548 3.51725 4.4114304 3.34849 3.827282 4.6785674 3.6669025 4.6088476 3.3479962 4.1303926 3.7302523 3.963421 3.678592 3.6588047 3.434619 3.7215521 4.5881743 3.4551272 3.9539075 4.132169 4.004186
0.6006006 3.9320722 3.5481198 3.3242047 3.9601293 3.6216981 3.9996724 3.3267243 3.9620378 3.6536798 3.415612 3.6297498 3.4535596 4.3895226 3.8030317 3.5712357 3.9154105 3.7950056 3.515675 4.62334 3.6641839 3.51337 4.698391 3.3241456 3.7117274 4.0451174 3.8896716 3.7160962 3.4326127 3.7439837 4.4044027 3.5147426 4.40828 3.3458161 3.8247604 4.675458 3.664032 4.605704 3.345322 4.1276197 3.7277439 3.960803 3.6757102 3.6558743 3.4318476 3.7190573 4.585054 3.4523835 3.951291 4.1294036 4.0016246
0.6016016 3.929528 3.5453026 3.3215213 3.957395 3.619113 3.9971201 3.3240669 3.9593012 3.650791 3.41312 3.6272914 3.4508312 4.386408 3.8004365 3.568439 3.9128737 3.7924154 3.513138 4.6201873 3.6613257 3.5108304 4.695267 3.321463 3.709092 4.0423765 3.8871448 3.7134676 3.4298768 3.741478 4.40127 3.5122466 4.405142 3.3431547 3.8222504 4.6723595 3.661173 4.6025715 3.34266 4.124859 3.7252471 3.9581964 3.6728406 3.6529562 3.4290888 3.7165737 4.5819454 3.449652 3.9486861 4.126651 3.999074
0.6026026 3.926995 3.5424976 3.3188505 3.9546728 3.6165395 3.9945786 3.321422 3.9565768 3.647914 3.4106398 3.6248446 3.4481146 4.383305 3.7978525 3.5656545 3.910348 3.7898364 3.5106127 4.6170464 3.6584795 3.5083027 4.6921544 3.318793 3.706468 4.039648 3.8846292 3.7108507 3.4271533 3.7389836 4.3981495 3.5097623 4.402016 3.3405056 3.8197513 4.669272 3.6583261 4.599451 3.3400102 4.12211 3.7227616 3.9556007 3.6699827 3.6500502 3.4263422 3.7141013 4.5788484 3.4469326 3.9460924 4.1239095 3.9965343
0.6036036 3.9244728 3.5397048 3.316192 3.9519627 3.6139772 3.9920478 3.3187892 3.9538643 3.645049 3.4081712 3.622409 3.4454103 4.3802147 3.7952793 3.5628815 3.9078329 3.7872682 3.5080988 4.6139164 3.6556447 3.5057864 4.6890526 3.3161354 3.7038555 4.036931 3.8821244 3.708245 3.424442 3.7365005 4.3950405 3.5072894 4.398902 3.3378685 3.817263 4.666196 3.6554909 4.5963416 3.3373723 4.1193724 3.7202876 3.953016 3.6671367 3.6471562 3.423608 3.7116401 4.5757627 3.444225 3.9435096 4.1211796 3.9940054
0.6046046 3.9219613 3.536924 3.3135455 3.9492643 3.6114266 3.9895277 3.3161688 3.9511635 3.6421957 3.4057143 3.6199846 3.4427176 4.377136 3.7927167 3.56012 3.9053285 3.7847106 3.5055966 4.610798 3.6528215 3.5032816 4.685962 3.3134897 3.7012544 4.034226 3.8796306 3.7056506 3.4217427 3.7340286 4.391944 3.5048277 4.3958 3.3352432 3.8147855 4.6631303 3.6526668 4.5932436 3.3347464 4.1166463 3.7178245 3.9504423 3.6643019 3.644274 3.4208858 3.70919 4.572688 3.4415295 3.9409378 4.118461 3.991487
0.6056056 3.9194603 3.5341547 3.3109112 3.9465775 3.608887 3.9870179 3.31356 3.9484746 3.6393542 3.4032688 3.6175714 3.4400363 4.374069 3.7901647 3.5573702 3.9028351 3.7821639 3.5031056 4.607691 3.6500096 3.5007882 4.6828823 3.310856 3.6986642 4.031532 3.877147 3.7030673 3.4190555 3.7315674 4.3888583 3.5023773 4.3927097 3.3326297 3.8123188 4.6600757 3.6498544 4.5901566 3.332132 4.1139317 3.7153723 3.9478793 3.6614785 3.6414037 3.4181755 3.7067506 4.569625 3.4388454 3.9383764 4.1157537 3.9889793
0.6066066 3.91697 3.531397 3.3082886 3.9439023 3.6063583 3.9845185 3.3109632 3.9457972 3.6365244 3.4008348 3.6151688 3.437367 4.3710136 3.7876232 3.5546317 3.900352 3.7796276 3.5006256 4.6045947 3.6472092 3.498306 4.6798134 3.3082345 3.6960852 4.028849 3.874674 3.700495 3.4163797 3.7291172 4.385785 3.4999375 4.389631 3.330028 3.8098626 4.6570315 3.6470532 4.587081 3.3295295 4.111228 3.7129312 3.9453268 3.6586664 3.6385448 3.4154768 3.7043219 4.566572 3.436173 3.935826 4.1130576 3.9864817
0.6076076 3.9144897 3.5286512 3.3056777 3.9412384 3.6038406 3.9820294 3.3083782 3.9431312 3.6337059 3.3984118 3.612777 3.4347086 4.36797 3.785092 3.5519044 3.8978791 3.7771018 3.4981568 4.601509 3.6444197 3.4958346 4.6767545 3.3056245 3.693517 4.026178 3.8722115 3.6979337 3.4137158 3.7266777 4.3827224 3.497509 4.386564 3.3274379 3.807417 4.6539984 3.644263 4.5840154 3.3269384 4.1085353 3.7105007 3.9427848 3.6558654 3.6356974 3.4127898 3.7019038 4.563531 3.4335117 3.933286 4.1103725 3.9839945
0.6086086 3.91202 3.5259166 3.3030784 3.9385858 3.6013339 3.9795501 3.3058045 3.9404764 3.6308987 3.3960001 3.610396 3.4320617 4.3649373 3.7825708 3.5491881 3.8954165 3.774586 3.495699 4.5984344 3.6416411 3.4933743 4.6737065 3.303026 3.6909595 4.0235176 3.869759 3.6953828 3.4110634 3.7242486 4.3796716 3.495091 4.3835077 3.3248591 3.8049815 4.650975 3.641484 4.580961 3.3243587 4.1058536 3.7080805 3.9402533 3.6530752 3.6328611 3.4101145 3.699496 4.5605 3.430862 3.9307563 4.1076984 3.9815173
0.6096096 3.9095602 3.5231934 3.3004906 3.9359443 3.5988376 3.977081 3.3032424 3.9378326 3.6281025 3.393599 3.6080253 3.429426 4.361916 3.78006 3.5464828 3.8929641 3.7720802 3.4932518 4.595371 3.6388733 3.4909246 4.670669 3.300439 3.6884127 4.020868 3.8673167 3.6928425 3.4084222 3.7218301 4.3766317 3.4926836 4.380463 3.3222914 3.802556 4.647962 3.6387155 4.577917 3.32179 4.1031823 3.705671 3.9377317 3.6502962 3.630036 3.4074504 3.6970987 4.55748 3.4282231 3.9282367 4.1050353 3.97905
0.6106106 3.9071102 3.520481 3.297914 3.9333138 3.5963519 3.9746215 3.3006916 3.9352 3.6253173 3.3912091 3.605665 3.426801 4.358906 3.7775588 3.5437882 3.8905215 3.7695844 3.4908152 4.5923176 3.6361165 3.4884856 4.667641 3.2978632 3.6858764 4.0182295 3.8648841 3.6903129 3.4057925 3.7194219 4.373603 3.4902868 4.3774295 3.319735 3.8001406 4.6449594 3.635958 4.5748835 3.3192325 4.100522 3.7032719 3.9352202 3.6475277 3.627222 3.4047976 3.6947114 4.5544696 3.4255953 3.9257274 4.102382 3.9765925
0.6116116 3.9046702 3.5177798 3.2953486 3.930694 3.5938766 3.9721718 3.298152 3.932578 3.622543 3.3888295 3.6033146 3.424187 4.3559065 3.7750676 3.5411043 3.888089 3.7670984 3.488389 4.5892744 3.6333702 3.486057 4.664624 3.2952988 3.6833503 4.015601 3.8624616 3.6877933 3.4031734 3.7170238 4.3705854 3.4879 4.374407 3.3171895 3.7977352 4.641967 3.6332107 4.5718603 3.316686 4.0978723 3.700883 3.932719 3.64477 3.624419 3.4021559 3.6923342 4.5514703 3.4229782 3.9232278 4.0997396 3.9741447
0.6126126 3.9022398 3.5150893 3.2927942 3.928085 3.5914114 3.9697316 3.295623 3.9299667 3.6197796 3.3864608 3.6009746 3.4215834 4.352918 3.7725859 3.538431 3.8856661 3.7646222 3.4859734 4.5862417 3.630634 3.483639 4.6616163 3.2927454 3.6808345 4.012984 3.8600488 3.685284 3.4005656 3.7146358 4.367578 3.4855235 4.371395 3.3146548 3.7953396 4.638984 3.630474 4.568847 3.3141499 4.0952325 3.6985037 3.9302273 3.6420224 3.6216266 3.399525 3.689967 4.548481 3.420372 3.9207382 4.0971074 3.9717064
0.6136136 3.8998191 3.5124097 3.2902505 3.9254866 3.5889566 3.967301 3.2931054 3.9273663 3.6170268 3.384102 3.5986445 3.4189906 4.3499403 3.7701137 3.5357678 3.8832526 3.7621555 3.4835677 4.583219 3.6279085 3.481231 4.658619 3.2902029 3.678329 4.0103765 3.8576453 3.6827846 3.3979685 3.7122576 4.364582 3.483157 4.368394 3.312131 3.7929535 4.636011 3.6277478 4.5658445 3.3116248 4.092603 3.6961346 3.9277453 3.6392853 3.6188447 3.396905 3.6876094 4.5455017 3.417776 3.9182584 4.0944858 3.9692776
0.6146146 3.8974078 3.5097406 3.2877178 3.9228985 3.5865116 3.9648793 3.2905984 3.9247758 3.6142843 3.381754 3.5963242 3.416408 4.346973 3.7676508 3.5331151 3.880849 3.7596982 3.4811723 4.580207 3.6251929 3.4788332 4.655631 3.287671 3.675833 4.007779 3.8552513 3.680295 3.3953822 3.7098892 4.361596 3.4808004 4.3654037 3.3096175 3.790577 4.6330476 3.6250315 4.5628514 3.30911 4.089984 3.6937752 3.925273 3.6365585 3.6160736 3.3942957 3.6852615 4.5425324 3.4151907 3.9157882 4.0918736 3.9668581
0.6156156 3.8950057 3.5070817 3.2851956 3.9203207 3.5840764 3.962467 3.288102 3.9221961 3.6115522 3.3794158 3.5940135 3.413836 4.344016 3.7651973 3.5304725 3.8784544 3.75725 3.478787 4.577204 3.6224873 3.4764452 4.6526527 3.28515 3.673347 4.0051923 3.8528664 3.6778152 3.3928063 3.7075305 4.358621 3.4784534 4.362424 3.3071144 3.7882097 4.630094 3.6223252 4.5598683 3.3066056 4.0873747 3.6914253 3.9228098 3.6338418 3.6133127 3.3916972 3.6829233 4.539573 3.4126158 3.9133272 4.0892715 3.9644477
0.6166166 3.8926127 3.5044334 3.282684 3.9177532 3.5816512 3.9600637 3.285616 3.9196262 3.6088305 3.3770874 3.5917122 3.411274 4.3410697 3.7627528 3.52784 3.876069 3.7548113 3.4764113 4.574211 3.6197917 3.4740672 4.649684 3.2826395 3.6708708 4.0026155 3.8504908 3.6753452 3.3902407 3.7051811 4.355656 3.4761162 4.3594546 3.3046217 3.7858517 4.6271496 3.619629 4.5568953 3.3041115 4.084775 3.6890852 3.9203563 3.631135 3.6105618 3.389109 3.6805942 4.5366235 3.4100509 3.9108758 4.0866795 3.9620464
0.6176176 3.890229 3.501795 3.2801826 3.9151957 3.5792356 3.9576695 3.2831402 3.9170666 3.606119 3.374769 3.5894206 3.408722 4.3381333 3.7603176 3.525217 3.873693 3.7523813 3.4740455 4.571228 3.617106 3.4716988 4.6467247 3.2801392 3.668404 4.000048 3.8481243 3.6728845 3.3876855 3.7028413 4.3527017 3.4737883 4.3564954 3.302139 3.783503 4.624214 3.6169424 4.553931 3.3016274 4.0821853 3.6867542 3.9179118 3.628438 3.6078215 3.386531 3.6782746 4.533684 3.407496 3.9084334 4.084097 3.9596539
0.6186186 3.887854 3.499167 3.2776916 3.912648 3.5768294 3.9552839 3.280675 3.914517 3.6034172 3.3724604 3.587138 3.4061797 4.3352075 3.757891 3.522604 3.8713257 3.7499604 3.4716892 4.5682545 3.61443 3.46934 4.6437745 3.2776494 3.6659467 3.9974906 3.8457665 3.6704333 3.3851404 3.7005107 4.349757 3.4714696 4.353546 3.2996664 3.7811632 4.6212883 3.6142657 4.550977 3.2991536 4.079605 3.6844327 3.9154766 3.6257505 3.6050909 3.3839633 3.675964 4.530753 3.4049509 3.9060004 4.081524 3.9572701
0.6196196 3.885488 3.4965487 3.2752106 3.9101102 3.5744326 3.952907 3.2782197 3.9119768 3.6007252 3.3701613 3.5848646 3.4036474 4.332291 3.7554734 3.5200007 3.8689675 3.7475483 3.4693425 4.5652905 3.6117632 3.4669907 4.640834 3.2751696 3.6634986 3.9949427 3.843418 3.6679914 3.3826053 3.6981893 4.3468227 3.4691603 4.350607 3.2972038 3.7788324 4.618372 3.6115983 4.5480328 3.2966895 4.077034 3.68212 3.9130502 3.6230729 3.60237 3.3814056 3.6736627 4.527832 3.4024158 3.903576 4.0789604 3.9548953
0.6206206 3.8831308 3.4939404 3.2727394 3.9075818 3.5720453 3.9505389 3.2757745 3.9094465 3.5980432 3.3678715 3.5826004 3.4011247 4.329385 3.7530644 3.5174067 3.866618 3.7451448 3.467005 4.5623355 3.609106 3.4646509 4.637902 3.2726998 3.6610596 3.992404 3.8410776 3.6655586 3.3800802 3.6958768 4.343898 3.46686 4.3476777 3.2947507 3.7765102 4.615464 3.6089404 4.5450974 3.294235 4.074473 3.6798167 3.9106326 3.6204045 3.599659 3.378858 3.67137 4.52492 3.3998902 3.9011605 4.076406 3.9525287
0.6216216 3.880782 3.4913416 3.2702782 3.9050632 3.5696669 3.9481792 3.2733393 3.9069257 3.5953708 3.3655913 3.5803452 3.3986113 4.3264885 3.7506638 3.5148222 3.864277 3.74275 3.4646766 4.55939 3.6064582 3.46232 4.634979 3.2702398 3.6586297 3.9898748 3.8387458 3.6631346 3.3775647 3.6935732 4.340983 3.4645689 4.3447585 3.2923074 3.7741969 4.6125655 3.6062918 4.542171 3.2917902 4.0719204 3.677522 3.9082239 3.6177454 3.5969577 3.3763201 3.6690862 4.5220175 3.3973742 3.898754 4.0738606 3.9501708
0.6226226 3.8784416 3.4887524 3.2678268 3.902554 3.5672977 3.9458277 3.2709136 3.9044144 3.5927079 3.36332 3.5780985 3.3961074 4.3236012 3.7482717 3.5122468 3.8619444 3.7403636 3.4623575 4.5564537 3.6038194 3.4599984 4.632065 3.2677898 3.6562088 3.987355 3.8364227 3.6607196 3.375059 3.6912785 4.338078 3.4622865 4.341849 3.2898736 3.771892 4.6096754 3.6036525 4.539254 3.289355 4.0693774 3.6752362 3.9058235 3.6150956 3.5942657 3.3737917 3.666811 4.5191236 3.3948674 3.8963556 4.0713243 3.9478211
0.6236236 3.8761098 3.4861724 3.265385 3.900054 3.564937 3.9434845 3.2684977 3.9019122 3.5900543 3.361058 3.5758607 3.3936129 4.320724 3.745888 3.5096807 3.8596203 3.7379854 3.4600475 4.553526 3.6011899 3.4576857 4.6291595 3.2653491 3.6537967 3.984844 3.8341076 3.6583135 3.3725626 3.6889923 4.335182 3.4600127 4.3389487 3.2874491 3.7695956 4.6067944 3.601022 4.5363464 3.2869291 4.0668435 3.6729589 3.9034317 3.612455 3.5915833 3.371273 3.6645443 4.5162387 3.3923702 3.8939657 4.068797 3.9454796
0.6246246 3.873786 3.483602 3.2629523 3.8975632 3.5625856 3.9411495 3.2660913 3.8994193 3.58741 3.358805 3.5736313 3.3911276 4.317856 3.7435124 3.5071235 3.8573046 3.7356153 3.457746 4.5506077 3.5985692 3.4553819 4.6262627 3.2629182 3.6513932 3.982342 3.831801 3.655916 3.3700757 3.6867146 4.3322964 3.4577475 4.336058 3.2850337 3.7673075 4.603922 3.5984006 4.5334473 3.2845125 4.064318 3.6706903 3.9010482 3.6098232 3.5889099 3.368764 3.6622863 4.513363 3.3898818 3.8915844 4.066279 3.9431462
0.6256256 3.8714705 3.4810407 3.2605293 3.8950815 3.5602427 3.9388225 3.2636943 3.8969355 3.584775 3.3565605 3.5714104 3.3886511 4.314997 3.741145 3.5045753 3.854997 3.7332535 3.4554536 4.5476975 3.5959573 3.4530869 4.623374 3.2604964 3.6489983 3.9798489 3.8295023 3.653527 3.367598 3.6844454 4.3294196 3.4554908 4.333177 3.2826276 3.7650278 4.6010575 3.595788 4.530557 3.282105 4.061802 3.6684299 3.898673 3.6072001 3.5862458 3.3662639 3.6600366 4.5104957 3.3874028 3.8892112 4.0637693 3.9408207
0.6266266 3.869163 3.4784887 3.2581153 3.8926086 3.557908 3.9365034 3.2613063 3.8944604 3.5821488 3.3543248 3.569198 3.3861835 4.3121476 3.7387855 3.5020356 3.8526971 3.7308996 3.4531698 4.5447965 3.593354 3.4508004 4.6204944 3.258084 3.6466117 3.9773643 3.8272116 3.6511464 3.3651295 3.6821847 4.326552 3.4532423 4.330305 3.2802305 3.7627559 4.598202 3.593184 4.5276756 3.2797065 4.059294 3.666178 3.8963058 3.604586 3.5835905 3.363773 3.657795 4.507637 3.3849325 3.886846 4.061268 3.938503
0.6276276 3.8668633 3.4759455 3.2557106 3.8901446 3.5555818 3.9341922 3.2589276 3.8919945 3.5795317 3.352098 3.5669935 3.383725 4.309307 3.7364337 3.4995048 3.8504052 3.7285533 3.4508944 4.541904 3.5907593 3.4485226 4.6176224 3.2556808 3.6442337 3.9748886 3.8249288 3.6487741 3.36267 3.6799319 4.3236933 3.4510021 4.327442 3.2778423 3.760492 4.5953546 3.5905888 4.5248027 3.277317 4.0567946 3.663934 3.8939466 3.6019802 3.5809443 3.3612912 3.6555614 4.504787 3.382471 3.884489 4.0587754 3.9361932
0.6286286 3.8645716 3.473411 3.2533147 3.8876894 3.5532641 3.9318883 3.2565577 3.8895369 3.5769234 3.3498793 3.5647972 3.3812747 4.3064756 3.7340899 3.4969826 3.8481214 3.726215 3.4486275 4.5390196 3.5881732 3.446253 4.614759 3.2532864 3.6418636 3.9724212 3.8226535 3.64641 3.3602195 3.6776874 4.320844 3.44877 4.3245883 3.2754629 3.7582362 4.5925155 3.5880017 4.5219383 3.2749362 4.054304 3.6616983 3.8915954 3.599383 3.578307 3.3588185 3.6533358 4.5019455 3.3800182 3.8821397 4.0562906 3.933891
0.6296296 3.8622875 3.4708853 3.250928 3.8852425 3.5509543 3.9295924 3.254197 3.887088 3.574324 3.3476691 3.562609 3.3788333 4.303653 3.7317538 3.4944687 3.845845 3.7238843 3.4463687 4.536144 3.5855954 3.443992 4.6119037 3.250901 3.6395018 3.9699621 3.8203862 3.644054 3.3577776 3.6754508 4.3180037 3.446546 4.321743 3.273092 3.755988 4.5896845 3.5854235 4.519082 3.2725642 4.051821 3.6594703 3.8892517 3.5967944 3.575678 3.3563545 3.6511183 4.499112 3.3775742 3.8797982 4.0538144 3.9315963
0.6306306 3.8600109 3.4683683 3.2485497 3.8828044 3.548653 3.9273038 3.2518446 3.8846478 3.5717328 3.345467 3.5604284 3.3764002 4.3008385 3.729425 3.4919631 3.8435762 3.721561 3.4441183 4.5332766 3.583026 3.4417388 4.609056 3.2485242 3.637148 3.9675112 3.818126 3.6417058 3.3553445 3.673222 4.3151717 3.44433 4.318907 3.2707298 3.7537472 4.5868616 3.582853 4.5162344 3.2702007 4.049347 3.6572504 3.886916 3.594214 3.573058 3.353899 3.6489084 4.496287 3.3751383 3.8774643 4.0513463 3.929309
0.6316316 3.8577418 3.46586 3.2461803 3.8803744 3.546359 3.9250226 3.249501 3.8822157 3.5691504 3.3432732 3.5582557 3.3739753 4.298033 3.7271037 3.4894657 3.841315 3.7192452 3.4418757 4.5304174 3.5804646 3.439494 4.6062164 3.2461562 3.6348019 3.9650686 3.8158734 3.6393654 3.3529198 3.671001 4.312349 3.4421215 4.3160796 3.2683759 3.7515142 4.5840464 3.580291 4.513395 3.2678456 4.0468807 3.655038 3.8845875 3.5916414 3.570446 3.3514524 3.6467063 4.49347 3.372711 3.875138 4.0488863 3.9270291
0.6326326 3.8554802 3.4633596 3.2438192 3.8779526 3.5440733 3.9227488 3.247166 3.879792 3.5665762 3.341087 3.5560906 3.3715587 4.295236 3.7247899 3.4869766 3.839061 3.7169366 3.439641 4.527566 3.5779111 3.4372568 4.603385 3.2437966 3.6324637 3.9626338 3.8136282 3.637033 3.3505037 3.6687877 4.309534 3.4399207 4.3132606 3.2660303 3.7492886 4.581239 3.577737 4.5105634 3.2654989 4.044422 3.6528332 3.8822665 3.5890772 3.5678427 3.349014 3.6445117 4.490661 3.3702917 3.8728192 4.046434 3.9247563
0.6336336 3.8532257 3.460868 3.2414665 3.875539 3.5417953 3.920482 3.2448392 3.8773763 3.5640104 3.3389091 3.5539331 3.3691504 4.2924476 3.7224832 3.4844952 3.8368144 3.7146354 3.4374142 4.524723 3.5753658 3.4350278 4.600561 3.2414455 3.630133 3.9602072 3.81139 3.634708 3.348096 3.6665819 4.3067284 3.4377275 4.31045 3.2636929 3.74707 4.5784397 3.5751908 4.50774 3.2631602 4.0419717 3.6506362 3.8799527 3.586521 3.5652475 3.3465843 3.6423244 4.48786 3.3678806 3.8705075 4.0439897 3.9224906
0.6346346 3.8509784 3.4583843 3.2391224 3.8731334 3.5395246 3.9182222 3.2425208 3.8749688 3.5614526 3.3367388 3.551783 3.3667498 4.2896676 3.7201836 3.4820218 3.834575 3.712341 3.4351952 4.521888 3.572828 3.4328063 4.597745 3.2391026 3.62781 3.9577882 3.809159 3.6323907 3.3456962 3.6643834 4.3039308 3.4355414 4.307648 3.2613633 3.744859 4.575648 3.5726526 4.504925 3.26083 4.039529 3.6484463 3.8776462 3.5839722 3.5626605 3.3441625 3.6401448 4.4850674 3.3654776 3.8682032 4.041553 3.9202318
0.6356356 3.8487382 3.4559085 3.2367864 3.8707356 3.5372617 3.9159694 3.2402105 3.872569 3.558903 3.3345761 3.5496402 3.3643572 4.2868953 3.717891 3.4795563 3.8323424 3.710054 3.4329836 4.5190606 3.5702982 3.4305925 4.5949364 3.236768 3.6254942 3.9553769 3.8069348 3.6300807 3.3433049 3.6621926 4.3011413 3.433363 4.3048544 3.259042 3.7426548 4.5728636 3.570122 4.502117 3.2585075 4.0370936 3.6462638 3.875347 3.5814314 3.5600815 3.341749 3.637972 4.4822817 3.3630824 3.8659058 4.0391235 3.9179802
0.6366366 3.8465052 3.453441 3.2344582 3.8683457 3.535006 3.9137235 3.2379084 3.870177 3.556361 3.3324208 3.5475047 3.3619723 4.2841315 3.7156055 3.4770982 3.8301167 3.7077734 3.4307797 4.516241 3.567776 3.4283862 4.592135 3.2344415 3.6231859 3.9529731 3.8047178 3.627778 3.3409214 3.6600087 4.29836 3.4311917 4.3020687 3.2567284 3.7404578 4.570087 3.567599 4.499317 3.2561932 4.034666 3.6440885 3.8730543 3.5788982 3.5575104 3.3393435 3.6358068 4.479504 3.3606951 3.8636155 4.0367017 3.9157352
0.6376376 3.8442788 3.4509811 3.2321382 3.8659635 3.5327578 3.9114842 3.235614 3.8677928 3.553827 3.3302732 3.5453763 3.359595 4.2813754 3.7133267 3.474648 3.827898 3.7055 3.428583 4.513429 3.5652611 3.4261873 4.589341 3.232123 3.620885 3.950577 3.8025074 3.6254826 3.3385458 3.657832 4.295587 3.4290273 4.299291 3.2544224 3.7382674 4.5673175 3.5650835 4.496525 3.2538865 4.0322456 3.64192 3.8707688 3.5763724 3.554947 3.336946 3.6336484 4.476734 3.3583152 3.861332 4.0342875 3.9134967
0.6386386 3.8420594 3.4485292 3.229826 3.8635888 3.5305164 3.9092517 3.2333276 3.865416 3.5513008 3.3281329 3.5432549 3.3572254 4.2786274 3.7110546 3.472205 3.8256862 3.703233 3.4263935 4.510625 3.5627537 3.4239957 4.5865545 3.2298121 3.6185908 3.948188 3.8003035 3.6231942 3.336178 3.6556623 4.292822 3.42687 4.2965217 3.2521243 3.736084 4.564555 3.5625756 4.49374 3.2515874 4.0298324 3.6397588 3.86849 3.573854 3.5523913 3.334556 3.631497 4.4739714 3.3559432 3.8590553 4.0318804 3.9112651
0.6396396 3.8398464 3.4460847 3.2275217 3.8612216 3.5282824 3.9070258 3.2310488 3.863047 3.548782 3.3259997 3.5411403 3.3548634 4.275887 3.708789 3.4697695 3.8234808 3.7009726 3.4242115 4.5078278 3.5602536 3.4218113 4.5837755 3.227509 3.6163037 3.9458065 3.7981064 3.6209128 3.333818 3.6534996 4.290065 3.4247196 4.29376 3.2498336 3.7339072 4.5618 3.5600748 4.4909625 3.249296 4.0274267 3.6376045 3.8662179 3.571343 3.5498433 3.332174 3.6293523 4.471216 3.3535786 3.8567853 4.02948 3.90904
0.6406406 3.83764 3.4436479 3.225225 3.8588614 3.526055 3.9048061 3.2287776 3.8606849 3.5462708 3.3238735 3.5390325 3.3525085 4.2731547 3.7065299 3.4673412 3.821282 3.6987188 3.4220362 4.5050383 3.5577607 3.4196339 4.581003 3.2252135 3.6140237 3.9434319 3.7959156 3.6186383 3.3314652 3.6513438 4.2873154 3.422576 4.291006 3.2475502 3.731737 4.559052 3.5575812 4.4881926 3.247012 4.025028 3.6354568 3.8639522 3.5688393 3.547303 3.3297997 3.6272142 4.4684687 3.3512213 3.854522 4.027087 3.9068213
0.6416416 3.8354404 3.4412186 3.222936 3.8565087 3.523835 3.902593 3.226514 3.8583302 3.5437672 3.3217545 3.5369315 3.3501608 4.2704296 3.7042773 3.46492 3.8190894 3.6964715 3.419868 4.502256 3.5552747 3.4174633 4.578238 3.2229257 3.6117504 3.9410646 3.7937312 3.6163704 3.3291202 3.6491947 4.2845736 3.420439 4.2882595 3.2452743 3.7295732 4.556311 3.555095 4.48543 3.2447352 4.0226364 3.6333158 3.861693 3.5663424 3.5447698 3.3274326 3.625083 4.465728 3.3488712 3.8522651 4.024701 3.9046087
0.6426426 3.833247 3.4387965 3.2206542 3.8541632 3.5216215 3.9003859 3.2242577 3.8559828 3.5412707 3.3196423 3.534837 3.3478205 4.267712 3.702031 3.462506 3.8169034 3.6942303 3.4177065 4.499481 3.5527961 3.4153 4.5754795 3.2206452 3.6094837 3.938704 3.7915533 3.6141095 3.3267825 3.647052 4.2818394 3.4183087 4.285521 3.2430053 3.7274158 4.553577 3.5526154 4.482674 3.2424657 4.0202518 3.6311812 3.8594403 3.5638528 3.542244 3.3250728 3.622958 4.462994 3.3465283 3.8500144 4.0223217 3.9024024
0.6436436 3.8310597 3.4363818 3.2183797 3.8518248 3.5194144 3.898185 3.2220087 3.8536422 3.5387814 3.317537 3.532749 3.345487 4.2650023 3.6997905 3.460099 3.8147235 3.6919954 3.415552 4.496713 3.5503242 3.413143 4.572728 3.218372 3.6072237 3.9363503 3.7893813 3.611855 3.3244522 3.644916 4.2791123 3.4161847 4.2827897 3.2407436 3.7252648 4.5508494 3.550143 4.4799256 3.2402034 4.0178733 3.6290534 3.8571937 3.56137 3.5397255 3.3227205 3.6208396 4.4602675 3.3441925 3.8477702 4.0199494 3.9002023
0.6446446 3.8288786 3.4339743 3.2161126 3.849493 3.5172143 3.8959904 3.2197669 3.8513086 3.5362992 3.3154383 3.5306675 3.3431606 4.2622995 3.6975565 3.4576986 3.8125498 3.6897664 3.413404 4.4939523 3.547859 3.4109929 4.569984 3.2161062 3.6049702 3.9340036 3.7872155 3.6096072 3.3221288 3.6427865 4.2763934 3.4140673 4.280066 3.238489 3.72312 4.548129 3.5476775 4.477184 3.237948 4.015502 3.626932 3.8549533 3.558894 3.537214 3.3203752 3.6187274 4.457548 3.3418636 3.845532 4.0175834 3.898008
0.6456456 3.8267038 3.4315736 3.2138526 3.8471682 3.5150204 3.8938015 3.2175322 3.8489819 3.533824 3.3133461 3.5285923 3.3408408 4.2596045 3.6953282 3.455305 3.8103821 3.6875436 3.4112625 4.491198 3.5454006 3.4088492 4.567246 3.2138472 3.6027231 3.9316633 3.7850556 3.6073656 3.3198125 3.6406631 4.273681 3.4119558 4.2773495 3.236241 3.7209811 4.545415 3.5452185 4.474449 3.2356997 4.0131373 3.6248167 3.852719 3.5564244 3.5347097 3.3180373 3.6166213 4.4548354 3.3395417 3.8432999 4.015224 3.89582
0.6466466 3.8245347 3.4291801 3.2115996 3.84485 3.5128329 3.8916187 3.2153044 3.8466618 3.5313556 3.3112607 3.5265234 3.3385282 4.256916 3.693106 3.4529183 3.8082204 3.6853268 3.4091275 4.488451 3.542949 3.406712 4.5645146 3.2115953 3.6004825 3.9293296 3.7829018 3.6051304 3.3175035 3.638546 4.2709765 3.4098508 4.27464 3.234 3.7188482 4.5427074 3.5427663 4.471721 3.233458 4.0107794 3.6227076 3.8504906 3.5539618 3.5322123 3.315706 3.6145215 4.4521294 3.3372266 3.8410738 4.0128713 3.8936377
0.6476476 3.8223717 3.4267933 3.2093534 3.8425386 3.5106516 3.8894415 3.2130835 3.8443487 3.528894 3.3091815 3.5244603 3.336222 4.2542353 3.6908894 3.4505382 3.8060646 3.6831157 3.4069986 4.4857106 3.5405037 3.4045813 4.5617895 3.2093503 3.5982478 3.9270024 3.7807536 3.6029015 3.315201 3.636435 4.2682786 3.4077518 4.271938 3.2317657 3.7167213 4.5400066 3.5403206 4.4690003 3.231223 4.008427 3.6206045 3.848268 3.5515056 3.5297215 3.3133817 3.6124277 4.44943 3.334918 3.8388536 4.0105247 3.8914611
0.6486486 3.8202145 3.4244134 3.2071142 3.8402336 3.5084765 3.88727 3.2108693 3.8420417 3.5264392 3.3071084 3.5224035 3.3339221 4.251561 3.6886787 3.4481645 3.8039145 3.6809103 3.4048762 4.482977 3.538065 3.4024568 4.559071 3.2071123 3.5960193 3.9246817 3.7786112 3.6006787 3.3129056 3.63433 4.2655883 3.4056587 4.269243 3.229538 3.7146 4.537312 3.5378814 4.4662857 3.2289948 4.0060816 3.6185076 3.8460515 3.5490556 3.5272377 3.3110642 3.6103396 4.4467373 3.332616 3.8366394 4.0081844 3.88929
0.6496496 3.8180628 3.42204 3.2048817 3.8379352 3.5063076 3.8851042 3.208662 3.8397412 3.523991 3.3050418 3.5203526 3.331629 4.2488937 3.6864734 3.4457972 3.8017702 3.6787107 3.4027598 4.48025 3.5356326 3.4003382 4.5563593 3.2048807 3.593797 3.922367 3.7764745 3.5984619 3.3106165 3.632231 4.2629046 3.4035716 4.2665544 3.2273166 3.7124846 4.5346236 3.5354486 4.4635777 3.2267733 4.0037427 3.6164167 3.8438404 3.5466123 3.5247605 3.3087533 3.6082575 4.444051 3.3303208 3.8344307 4.0058503 3.8871248
0.6506507 3.8159168 3.4196732 3.2026558 3.8356428 3.5041447 3.8829439 3.206461 3.8374472 3.5215495 3.3029811 3.5183074 3.3293421 4.2462335 3.6842737 3.4434361 3.7996314 3.6765165 3.4006495 4.477529 3.5332065 3.398226 4.5536537 3.2026558 3.5915804 3.9200587 3.7743433 3.596251 3.3083344 3.6301377 4.2602277 3.4014904 4.263873 3.2251017 3.7103748 4.531942 3.533022 4.460876 3.2245579 4.001409 3.6143315 3.841635 3.544175 3.5222898 3.306449 3.6061811 4.4413714 3.3280318 3.8322277 4.003522 3.8849652
0.6516517 3.8137765 3.4173129 3.2004364 3.8333569 3.5019875 3.880789 3.2042665 3.8351595 3.519114 3.3009264 3.516268 3.3270617 4.24358 3.6820796 3.4410815 3.797498 3.674328 3.3985453 4.474815 3.5307865 3.3961196 4.550954 3.2004375 3.5893698 3.9177566 3.7722175 3.5940459 3.3060584 3.62805 4.2575574 3.3994148 4.261198 3.2228932 3.7082705 4.529266 3.5306015 4.458181 3.222349 3.999082 3.612252 3.839435 3.5417438 3.5198255 3.3041513 3.6041105 4.438698 3.325749 3.83003 4.0012 3.8828108
0.6526527 3.8116415 3.414959 3.1982234 3.831077 3.4998362 3.8786395 3.2020786 3.8328776 3.5166852 3.2988777 3.5142343 3.3247871 4.240933 3.6798906 3.4387329 3.79537 3.6721447 3.396447 4.4721074 3.5283725 3.3940191 4.5482607 3.1982255 3.5871649 3.9154603 3.770097 3.5918467 3.3037891 3.6259685 4.2548943 3.3973448 4.25853 3.2206907 3.7061718 4.526596 3.528187 4.455492 3.2201462 3.9967608 3.6101782 3.8372407 3.5393188 3.5173676 3.3018599 3.6020453 4.4360304 3.3234725 3.827838 3.998884 3.8806617
0.6536537 3.809512 3.4126112 3.1960166 3.8288033 3.4976907 3.8764951 3.1998968 3.8306022 3.5142624 3.296835 3.512206 3.322519 4.2382927 3.677707 3.4363902 3.7932475 3.6699667 3.394354 4.4694057 3.5259647 3.3919244 4.545573 3.19602 3.5849657 3.91317 3.767982 3.5896533 3.301526 3.623892 4.2522373 3.3952804 4.2558684 3.2184947 3.7040782 4.523932 3.5257788 4.4528093 3.2179494 3.9944456 3.60811 3.8350513 3.5368998 3.514916 3.2995749 3.5999856 4.4333696 3.321202 3.8256512 3.9965737 3.878518
0.6546547 3.8073876 3.4102697 3.1938162 3.8265355 3.4955506 3.874356 3.1977212 3.8283324 3.5118458 3.294798 3.5101833 3.3202567 4.2356586 3.6755283 3.4340537 3.7911303 3.6677938 3.3922672 4.4667106 3.5235627 3.3898354 4.5428915 3.1938205 3.5827723 3.9108856 3.765872 3.5874653 3.2992692 3.6218214 4.2495866 3.3932214 4.2532134 3.2163043 3.7019901 4.521274 3.5233762 4.4501324 3.2157588 3.9921358 3.6060474 3.8328674 3.5344865 3.5124705 3.2972958 3.5979311 4.4307146 3.3189375 3.8234699 3.9942691 3.8763795
0.6556557 3.8052683 3.4079342 3.191622 3.8242733 3.4934163 3.872222 3.1955519 3.8260686 3.5094354 3.2927663 3.5081658 3.3180006 4.2330313 3.6733549 3.4317226 3.7890182 3.665626 3.3901858 4.464021 3.5211666 3.387752 4.540216 3.1916273 3.580584 3.9086068 3.763767 3.5852828 3.2970185 3.619756 4.246943 3.3911676 4.250565 3.2141201 3.699907 4.518622 3.5209796 4.447462 3.2135742 3.989832 3.60399 3.8306887 3.5320792 3.510031 3.295023 3.595882 4.428066 3.316679 3.8212936 3.9919703 3.8742461
0.6566567 3.8031542 3.4056048 3.1894336 3.8220172 3.4912872 3.870093 3.1933885 3.8238106 3.5070307 3.2907403 3.5061538 3.3157501 4.23041 3.6711864 3.4293976 3.786911 3.6634634 3.38811 4.461338 3.5187762 3.385674 4.537546 3.18944 3.5784013 3.9063337 3.7616673 3.5831058 3.2947738 3.6176958 4.244305 3.3891191 4.247923 3.2119417 3.6978292 4.5159755 3.5185885 4.4447975 3.2113955 3.9875336 3.601938 3.828515 3.5296776 3.5075977 3.2927563 3.5938382 4.4254227 3.3144264 3.8191223 3.989677 3.8721175
0.6576577 3.8010452 3.4032812 3.1872513 3.8197668 3.4891636 3.8679688 3.1912308 3.8215582 3.5046322 3.28872 3.5041468 3.3135054 4.227795 3.669023 3.4270782 3.7848089 3.6613054 3.3860395 4.4586606 3.5163913 3.3836017 4.534882 3.1872587 3.576224 3.904066 3.7595725 3.580934 3.292535 3.6156409 4.241674 3.387076 4.245287 3.2097692 3.6957562 4.5133343 3.5162032 4.4421387 3.2092223 3.9852407 3.5998912 3.8263462 3.5272815 3.5051703 3.2904954 3.5917993 4.4227858 3.3121793 3.816956 3.987389 3.8699942
0.6586587 3.7989411 3.4009635 3.185075 3.8175218 3.4870453 3.8658497 3.189079 3.8193116 3.5022395 3.2867048 3.502145 3.3112662 4.2251863 3.6668642 3.4247644 3.7827117 3.6591523 3.3839743 4.455989 3.514012 3.3815346 4.5322237 3.1850834 3.574052 3.9018042 3.7574825 3.5787675 3.290302 3.6135912 4.2390485 3.385038 4.242657 3.2076023 3.6936882 4.5106993 3.5138235 4.4394855 3.207055 3.982953 3.5978496 3.8241823 3.524891 3.5027485 3.2882404 3.5897655 4.4201546 3.3099382 3.8147948 3.9851065 3.8678756
0.6596597 3.7968419 3.3986516 3.1829042 3.8152823 3.4849322 3.8637352 3.1869333 3.8170705 3.4998522 3.284695 3.5001483 3.3090327 4.222584 3.6647103 3.422456 3.7806194 3.657004 3.3819144 4.4533234 3.5116384 3.3794725 4.529571 3.1829138 3.571885 3.8995476 3.7553973 3.5766065 3.288075 3.6115463 4.236429 3.3830047 4.2400336 3.205441 3.691625 4.5080695 3.511449 4.4368386 3.2048934 3.980671 3.595813 3.8220234 3.522506 3.5003326 3.2859914 3.5877368 4.417529 3.3077023 3.8126385 3.9828293 3.8657618
0.6606607 3.794747 3.3963454 3.1807394 3.8130484 3.482824 3.8616252 3.1847928 3.8148346 3.4974706 3.2826905 3.4981563 3.3068047 4.2199874 3.6625607 3.420153 3.7785318 3.6548605 3.3798597 4.4506636 3.50927 3.377416 4.5269237 3.18075 3.5697231 3.8972962 3.7533169 3.5744503 3.2858534 3.6095066 4.233816 3.3809764 4.237416 3.2032852 3.6895666 4.505445 3.5090802 4.434197 3.202737 3.978394 3.5937815 3.819869 3.5201263 3.4979224 3.283748 3.5857127 4.414909 3.3054721 3.8104868 3.9805574 3.8636527
0.6616617 3.7926574 3.3940446 3.17858 3.8108196 3.480721 3.85952 3.182658 3.8126042 3.4950948 3.280691 3.4961693 3.304582 4.2173967 3.660416 3.4178553 3.776449 3.6527216 3.3778098 4.448009 3.5069067 3.3753643 4.5242815 3.1785915 3.5675664 3.8950503 3.751241 3.5722992 3.2836373 3.6074717 4.231209 3.3789532 4.234804 3.2011347 3.6875129 4.502826 3.5067165 4.431561 3.200586 3.9761224 3.5917547 3.8177195 3.517752 3.4955177 3.2815099 3.5836935 4.4122944 3.3032472 3.8083398 3.9782908 3.8615484
0.6626627 3.7905722 3.3917494 3.1764262 3.8085961 3.478623 3.8574193 3.1805289 3.810379 3.4927242 3.2786965 3.494187 3.3023648 4.214812 3.6582756 3.4155629 3.7743707 3.650587 3.375765 4.4453607 3.5045488 3.3733177 4.521645 3.1764386 3.5654144 3.8928094 3.7491696 3.570153 3.281427 3.6054416 4.228607 3.3769345 4.2321987 3.1989896 3.685464 4.500212 3.504358 4.4289303 3.1984406 3.9738557 3.5897326 3.8155744 3.515383 3.4931185 3.2792773 3.581679 4.4096856 3.3010278 3.8061976 3.9760292 3.8594487
0.6636637 3.7884915 3.3894594 3.1742775 3.806378 3.4765296 3.855323 3.1784048 3.8081589 3.490359 3.2767072 3.4922097 3.3001525 4.2122326 3.6561399 3.4132755 3.772297 3.648457 3.3737254 4.442717 3.502196 3.371276 4.519014 3.1742911 3.5632675 3.8905735 3.747103 3.5680118 3.2792218 3.6034162 4.2260118 3.3749204 4.229599 3.19685 3.6834192 4.497604 3.5020046 4.426305 3.1963003 3.971594 3.5877151 3.813434 3.513019 3.4907246 3.2770505 3.579669 4.407082 3.2988133 3.8040597 3.9737723 3.8573532
0.6646647 3.7864153 3.3871748 3.1721346 3.8041646 3.4744413 3.8532312 3.1762862 3.805944 3.4879992 3.2747226 3.4902368 3.2979455 4.2096596 3.6540082 3.4109933 3.7702277 3.6463313 3.3716903 4.440079 3.4998484 3.369239 4.5163875 3.1721492 3.5611253 3.8883426 3.7450404 3.565875 3.2770221 3.6013954 4.223422 3.372911 4.2270045 3.1947153 3.6813793 4.4950004 3.4996564 4.423685 3.1941652 3.9693375 3.5857024 3.811298 3.5106602 3.488336 3.2748287 3.5776637 4.404484 3.2966042 3.8019266 3.9715207 3.855262
0.6656657 3.7843435 3.3848956 3.1699967 3.8019564 3.4723575 3.8511436 3.1741729 3.803734 3.4856446 3.272743 3.4882684 3.2957437 4.207092 3.651881 3.408716 3.7681627 3.6442099 3.3696601 4.437447 3.4975054 3.3672068 4.513767 3.1700122 3.5589876 3.8861167 3.7429826 3.563743 3.2748275 3.599379 4.2208376 3.370906 4.2244163 3.192586 3.6793435 4.492402 3.497313 4.4210706 3.1920352 3.9670856 3.5836945 3.8091662 3.5083063 3.4859529 3.2726123 3.5756626 4.4018908 3.2944 3.7997975 3.9692738 3.8531754
0.6666667 3.782276 3.3826215 3.167864 3.7997532 3.4702785 3.8490603 3.1720648 3.8015292 3.4832952 3.270768 3.4863043 3.2935467 4.20453 3.6497579 3.4064436 3.7661023 3.6420925 3.3676345 4.4348197 3.4951675 3.3651793 4.511151 3.1678808 3.5568547 3.8838956 3.7409286 3.561616 3.272638 3.5973675 4.218259 3.3689055 4.221833 3.1904614 3.6773121 4.4898086 3.4949746 4.4184613 3.18991 3.9648385 3.5816908 3.8070388 3.5059574 3.4835749 3.2704012 3.573666 4.399303 3.2922008 3.797673 3.9670315 3.8510928
0.6676677 3.7802126 3.3803523 3.1657364 3.797555 3.4682038 3.846981 3.1699617 3.799329 3.4809508 3.2687976 3.4843447 3.2913544 4.201973 3.6476388 3.4041762 3.764046 3.6399794 3.3656137 4.4321976 3.4928346 3.3631566 4.5085397 3.1657543 3.5547264 3.8816793 3.7388792 3.559493 3.270454 3.59536 4.215686 3.3669093 4.219256 3.188342 3.6752849 4.48722 3.492641 4.4158573 3.18779 3.9625962 3.5796914 3.8049154 3.5036132 3.481202 3.2681952 3.5716739 4.3967204 3.2900066 3.7955527 3.964794 3.8490143
0.6686687 3.7781534 3.3780882 3.1636138 3.7953613 3.4661338 3.8449059 3.1678634 3.7971337 3.4786115 3.2668319 3.4823895 3.2891672 4.1994214 3.6455238 3.4019134 3.7619936 3.6378703 3.3635972 4.4295807 3.4905062 3.361138 4.505934 3.1636329 3.5526025 3.8794675 3.7368338 3.5573747 3.2682745 3.593357 4.213118 3.3649173 4.2166843 3.1862276 3.673262 4.4846363 3.490312 4.413258 3.1856744 3.9603584 3.5776963 3.8027964 3.5012739 3.478834 3.265994 3.5696857 4.394143 3.287817 3.7934365 3.9625611 3.84694
0.6696697 3.7760983 3.375829 3.1614962 3.7931724 3.4640682 3.8428347 3.16577 3.794943 3.4762769 3.2648706 3.4804385 3.2869847 4.1968756 3.6434128 3.3996553 3.7599456 3.635765 3.3615851 4.426969 3.4881825 3.3591242 4.5033326 3.1615162 3.5504832 3.8772604 3.7347925 3.5552607 3.2661002 3.5913582 4.2105556 3.3629293 4.2141175 3.1841178 3.671243 4.4820576 3.4879878 4.410664 3.183564 3.958125 3.5757058 3.8006814 3.4989393 3.4764707 3.263798 3.5677018 4.39157 3.2856324 3.7913244 3.9603326 3.8448699
0.6706707 3.7740474 3.3735747 3.1593835 3.790988 3.4620068 3.8407676 3.1636817 3.792757 3.4739473 3.262914 3.4784915 3.2848067 4.194335 3.6413057 3.3974018 3.7579017 3.633664 3.3595774 4.424362 3.4858634 3.3571146 4.500736 3.1594045 3.548368 3.875058 3.7327552 3.5531511 3.2639308 3.5893636 4.2079988 3.3609455 4.2115564 3.1820126 3.6692278 4.4794836 3.4856682 4.4080753 3.181458 3.9558964 3.573719 3.7985704 3.4966092 3.4741125 3.2616067 3.565722 4.3890023 3.2834523 3.7892165 3.9581087 3.8428032
0.6716717 3.772 3.371325 3.1572754 3.788808 3.4599497 3.8387043 3.161598 3.7905755 3.4716225 3.2609613 3.4765487 3.2826333 4.1917996 3.6392024 3.3951528 3.7558615 3.6315665 3.357574 4.42176 3.4835486 3.3551092 4.4981446 3.1572978 3.5462573 3.8728597 3.7307217 3.5510457 3.261766 3.587373 4.2054467 3.3589659 4.2090006 3.179912 3.6672168 4.4769144 3.4833531 4.405491 3.1793566 3.9536722 3.5717366 3.7964633 3.4942837 3.471759 3.2594204 3.5637462 4.38644 3.281277 3.7871122 3.955889 3.8407407
0.6726727 3.7699568 3.36908 3.155172 3.7866328 3.457897 3.8366446 3.1595192 3.7883985 3.4693022 3.2590132 3.4746099 3.2804644 4.189269 3.6371028 3.3929083 3.7538254 3.6294727 3.3555748 4.419163 3.4812386 3.3531082 4.495558 3.1551957 3.5441506 3.8706658 3.728692 3.5489442 3.259606 3.5853868 4.2029 3.35699 4.20645 3.1778162 3.6652098 4.4743495 3.4810424 4.4029117 3.17726 3.9514523 3.5697582 3.79436 3.4919624 3.4694104 3.2572386 3.5617743 4.3838816 3.279106 3.785012 3.9536738 3.838682
0.6736737 3.7679174 3.36684 3.1530733 3.784462 3.4558482 3.834589 3.1574447 3.786226 3.4669867 3.2570693 3.472675 3.2783 4.1867437 3.635007 3.3906682 3.7517931 3.6273828 3.3535798 4.4165707 3.4789329 3.3511114 4.492975 3.153098 3.5420482 3.8684764 3.726666 3.546847 3.2574503 3.583404 4.2003584 3.3550181 4.203904 3.1757247 3.6632063 4.4717894 3.478736 4.400337 3.1751676 3.9492366 3.5677836 3.7922606 3.4896457 3.4670663 3.2550616 3.559806 4.381328 3.2769394 3.7829156 3.9514627 3.836627
0.6746747 3.7658818 3.364604 3.1509793 3.7822952 3.4538035 3.8325367 3.1553748 3.7840576 3.4646757 3.2551296 3.470744 3.27614 4.1842237 3.6329148 3.3884325 3.7497644 3.6252964 3.351589 4.413983 3.4766314 3.3491185 4.4903975 3.1510053 3.53995 3.866291 3.7246437 3.5447538 3.2552993 3.5814254 4.197822 3.35305 4.2013636 3.1736376 3.6612067 4.469234 3.476434 4.3977675 3.1730795 3.947025 3.565813 3.790165 3.4873333 3.4647267 3.2528892 3.557842 4.3787794 3.2747772 3.780823 3.9492557 3.8345757
0.6756757 3.7638497 3.3623729 3.1488895 3.780133 3.4517627 3.8304882 3.1533093 3.7818937 3.462369 3.2531939 3.4688168 3.2739842 4.181708 3.630826 3.386201 3.7477396 3.6232135 3.349602 4.4114003 3.474334 3.3471296 4.487824 3.1489167 3.5378554 3.86411 3.7226253 3.5426645 3.2531528 3.5794506 4.1952906 3.3510854 4.198828 3.1715548 3.659211 4.466683 3.474136 4.395202 3.1709957 3.9448178 3.5638463 3.7880728 3.4850252 3.4623916 3.250721 3.5558813 4.376235 3.2726192 3.7787337 3.947053 3.8325279
0.6766767 3.7618213 3.3601458 3.146804 3.7779748 3.4497259 3.8284433 3.1512485 3.7797337 3.460067 3.251262 3.4668932 3.2718327 4.1791973 3.6287408 3.3839734 3.7457182 3.6211343 3.347619 4.4088216 3.472041 3.3451447 4.4852552 3.1468327 3.5357647 3.8619328 3.7206101 3.540579 3.251011 3.5774794 4.192764 3.3491247 4.1962976 3.1694763 3.6572187 4.464136 3.4718425 4.3926415 3.1689165 3.9426143 3.5618832 3.7859845 3.4827213 3.460061 3.2485573 3.5539243 4.3736954 3.2704656 3.7766483 3.944854 3.8304834
0.6776777 3.7597961 3.3579233 3.1447232 3.7758207 3.447693 3.8264017 3.1491919 3.777578 3.4577692 3.2493339 3.4649732 3.269685 4.1766915 3.626659 3.38175 3.7437005 3.6190584 3.3456397 4.406248 3.4697518 3.3431635 4.4826903 3.144753 3.533678 3.8597598 3.7185984 3.5384974 3.248873 3.575512 4.190242 3.3471675 4.193772 3.1674018 3.6552298 4.4615936 3.469553 4.3900857 3.166841 3.9404151 3.559924 3.7838995 3.4804213 3.4577348 3.2463982 3.5519712 4.37116 3.268316 3.7745664 3.9426591 3.8284428
0.6786787 3.7577748 3.355705 3.1426463 3.7736707 3.445664 3.8243635 3.1471393 3.7754264 3.4554756 3.2474098 3.4630568 3.2675416 4.1741905 3.6245804 3.379531 3.741686 3.6169856 3.3436644 4.4036784 3.4674668 3.3411863 4.4801297 3.1426775 3.531595 3.8575907 3.7165902 3.5364196 3.2467394 3.573548 4.187725 3.3452137 4.191251 3.1653316 3.6532445 4.4590554 3.4672673 4.387534 3.16477 3.9382198 3.557968 3.7818182 3.4781256 3.4554129 3.2442431 3.5500212 4.3686295 3.2661707 3.7724879 3.940468 3.8264053
0.6796797 3.7557566 3.3534908 3.1405737 3.7715247 3.4436383 3.8223288 3.145091 3.7732787 3.4531863 3.2454894 3.461144 3.2654023 4.1716943 3.6225052 3.3773155 3.739675 3.6149163 3.341693 4.4011135 3.4651859 3.3392127 4.477574 3.1406062 3.5295157 3.8554254 3.7145853 3.5343454 3.24461 3.5715878 4.1852126 3.3432634 4.1887345 3.1632652 3.6512628 4.4565215 3.4649858 4.3849874 3.1627026 3.9360282 3.5560157 3.7797403 3.4758337 3.453095 3.2420924 3.548075 4.3661027 3.2640293 3.7704127 3.9382808 3.824371
0.6806807 3.753742 3.351281 3.1385055 3.7693827 3.4416163 3.8202972 3.1430469 3.7711349 3.4509013 3.2435727 3.4592345 3.2632668 4.1692023 3.6204333 3.375104 3.7376676 3.6128502 3.339725 4.398553 3.4629087 3.3372428 4.475022 3.138539 3.5274398 3.8532639 3.7125838 3.5322747 3.2424848 3.569631 4.182705 3.3413165 4.1862226 3.161203 3.6492841 4.453992 3.462708 4.3824444 3.1606393 3.9338405 3.554067 3.7776659 3.4735458 3.4507813 3.2399457 3.5461318 4.3635807 3.2618916 3.7683408 3.9360974 3.8223403
0.6816817 3.7517304 3.3490748 3.136441 3.7672443 3.439598 3.818269 3.1410067 3.768995 3.44862 3.2416594 3.4573286 3.261135 4.1667147 3.6183646 3.3728964 3.7356632 3.6107872 3.3377607 4.395997 3.4606352 3.3352766 4.472474 3.1364758 3.5253677 3.8511062 3.7105856 3.5302076 3.2403634 3.5676775 4.180202 3.3393729 4.183716 3.1591444 3.6473088 4.451466 3.4604342 4.379906 3.15858 3.9316566 3.5521216 3.7755945 3.4712615 3.4484718 3.237803 3.544192 4.3610625 3.259758 3.766272 3.9339175 3.8203125
0.6826827 3.7497222 3.3468728 3.1343803 3.76511 3.4375832 3.816244 3.1389704 3.7668588 3.446343 3.23975 3.4554257 3.2590075 4.164232 3.616299 3.3706925 3.7336621 3.6087272 3.3357997 4.393445 3.4583657 3.3333137 4.46993 3.1344168 3.523299 3.848952 3.7085903 3.528144 3.2382462 3.5657275 4.1777034 3.3374324 4.1812134 3.1570897 3.6453369 4.4489446 3.458164 4.377372 3.1565244 3.9294763 3.5501795 3.7735262 3.4689813 3.4461663 3.2356644 3.5422559 4.3585486 3.2576282 3.764207 3.9317415 3.818288
0.6836837 3.7477171 3.3446748 3.1323237 3.7629793 3.4355717 3.8142219 3.136938 3.7647264 3.4440699 3.2378438 3.4535263 3.2568831 4.1617537 3.614236 3.3684924 3.7316642 3.6066704 3.3338423 4.3908973 3.4560997 3.3313544 4.4673905 3.1323614 3.5212338 3.8468015 3.7065983 3.5260837 3.2361326 3.5637808 4.175209 3.3354952 4.178715 3.1550386 3.643368 4.446427 3.4558976 4.374842 3.1544726 3.9272997 3.5482407 3.7714612 3.4667044 3.4438646 3.2335296 3.5403225 4.356039 3.255502 3.7621446 3.9295688 3.8162665
0.6846847 3.7457151 3.3424804 3.1302712 3.760852 3.4335637 3.812203 3.1349094 3.7625976 3.4418008 3.235941 3.4516299 3.2547626 4.1592793 3.6121764 3.3662956 3.7296693 3.6046166 3.3318884 4.388354 3.4538374 3.3293986 4.4648547 3.13031 3.5191717 3.8446546 3.7046092 3.5240269 3.234023 3.5618372 4.1727195 3.3335612 4.1762214 3.1529913 3.641402 4.4439135 3.4536347 4.3723164 3.1524243 3.9251266 3.5463052 3.7693992 3.4644315 3.441567 3.2313986 3.5383925 4.3535337 3.2533796 3.7600853 3.9273996 3.8142483
0.6856857 3.7437162 3.34029 3.1282222 3.7587285 3.4315588 3.8101869 3.1328847 3.7604725 3.4395354 3.2340417 3.4497368 3.252646 4.1568093 3.6101198 3.3641026 3.7276773 3.6025655 3.3299377 4.385814 3.4515789 3.327446 4.4623227 3.1282625 3.5171132 3.8425112 3.7026231 3.5219731 3.2319171 3.5598967 4.170234 3.33163 4.1737323 3.1509476 3.6394393 4.4414034 3.4513755 4.3697944 3.15038 3.9229567 3.5443728 3.7673402 3.462162 3.4392729 3.2292717 3.5364654 4.351032 3.2512608 3.758029 3.9252338 3.8122327
0.6866867 3.7417202 3.3381033 3.1261768 3.7566085 3.4295573 3.808174 3.1308634 3.7583508 3.4372737 3.2321455 3.4478467 3.2505326 4.1543436 3.608066 3.3619132 3.7256885 3.6005173 3.3279903 4.383279 3.4493234 3.3254967 4.459795 3.1262186 3.5150578 3.8403711 3.7006402 3.5199227 3.229815 3.5579593 4.167753 3.329702 4.171247 3.1489074 3.6374795 4.4388976 3.4491198 4.3672767 3.148339 3.9207904 3.5424435 3.765284 3.459896 3.4369829 3.2271483 3.5345414 4.3485346 3.2491453 3.7559757 3.9230714 3.8102202
0.6876877 3.7397273 3.3359203 3.1241353 3.7544918 3.4275591 3.8061638 3.128846 3.7562325 3.4350157 3.2302525 3.4459596 3.2484226 4.151882 3.606015 3.3597271 3.7237027 3.598472 3.326046 4.3807473 3.4470718 3.3235507 4.4572706 3.1241782 3.5130055 3.8382344 3.69866 3.5178754 3.2277164 3.556025 4.165276 3.3277767 4.1687665 3.1468709 3.6355226 4.4363956 3.4468675 4.3647633 3.1463015 3.9186275 3.540517 3.763231 3.4576335 3.4346964 3.2250285 3.5326204 4.3460407 3.2470336 3.7539253 3.9209125 3.8082104
0.6886887 3.7377372 3.3337407 3.1220973 3.7523785 3.4255638 3.8041563 3.126832 3.7541177 3.4327612 3.2283628 3.4440753 3.2463162 4.1494246 3.6039667 3.3575444 3.7217195 3.5964293 3.324105 4.37822 3.4448233 3.3216078 4.45475 3.1221414 3.5109565 3.836101 3.6966825 3.5158312 3.2256217 3.5540938 4.1628036 3.3258543 4.16629 3.1448376 3.6335685 4.433897 3.4446185 4.362253 3.1442676 3.9164677 3.5385938 3.7611806 3.4553745 3.4324136 3.2229125 3.5307024 4.343551 3.244925 3.7518775 3.9187565 3.8062036
0.6896897 3.7357497 3.331565 3.1200626 3.7502687 3.4235716 3.802152 3.1248214 3.7520063 3.4305105 3.2264762 3.442194 3.2442129 4.146971 3.601921 3.355365 3.7197392 3.5943894 3.322167 4.3756967 3.4425783 3.3196678 4.452234 3.1201081 3.5089104 3.8339708 3.6947076 3.5137901 3.22353 3.5521655 4.160335 3.3239348 4.1638174 3.1428077 3.631617 4.4314027 3.4423728 4.3597474 3.142237 3.9143112 3.5366735 3.759133 3.4531188 3.4301343 3.2208 3.528787 4.341065 3.24282 3.7498329 3.9166038 3.8041995
0.6906907 3.7337651 3.3293924 3.1180315 3.748162 3.4215825 3.80015 3.1228142 3.749898 3.4282632 3.2245924 3.4403155 3.242113 4.1445217 3.599878 3.353189 3.7177618 3.5923522 3.320232 4.373177 3.4403365 3.3177311 4.449721 3.1180785 3.5068674 3.8318436 3.6927357 3.511752 3.2214422 3.5502398 4.157871 3.322018 4.161349 3.1407812 3.6296687 4.4289117 3.4401307 4.3572454 3.1402097 3.912158 3.534756 3.7570882 3.4508662 3.4278586 3.2186909 3.5268745 4.338583 3.2407181 3.7477906 3.9144542 3.802198
0.6916917 3.7317832 3.3272235 3.1160038 3.7460585 3.4195962 3.7981505 3.1208105 3.747793 3.4260194 3.2227118 3.4384398 3.2400165 4.1420765 3.5978377 3.3510163 3.715787 3.5903172 3.3182998 4.3706613 3.438098 3.315797 4.4472113 3.116052 3.5048273 3.8297198 3.6907663 3.5097167 3.2193575 3.5483172 4.1554103 3.320104 4.1588845 3.1387577 3.6277227 4.426424 3.4378915 4.354747 3.1381855 3.9100077 3.5328412 3.755046 3.448617 3.4255865 3.2165852 3.5249648 4.3361044 3.2386196 3.7457511 3.912308 3.800199
0.6926927 3.7298038 3.3250577 3.1139796 3.7439582 3.4176128 3.796154 3.11881 3.745691 3.4237788 3.220834 3.4365668 3.237923 4.1396346 3.5957997 3.3488464 3.7138145 3.588285 3.3163707 4.368149 3.4358623 3.3138661 4.4447055 3.114029 3.50279 3.8275988 3.6887996 3.5076842 3.2172763 3.5463972 4.1529536 3.3181922 4.156424 3.1367373 3.6257796 4.42394 3.4356556 4.352252 3.1361647 3.9078608 3.530929 3.7530062 3.446371 3.4233177 3.2144828 3.5230577 4.3336296 3.2365243 3.7437143 3.9101644 3.7982025
0.6936937 3.7278273 3.3228955 3.1119585 3.7418609 3.4156322 3.79416 3.1168127 3.7435923 3.4215417 3.218959 3.4346964 3.2358325 4.137197 3.5937643 3.34668 3.711845 3.5862553 3.3144443 4.3656406 3.43363 3.311938 4.4422035 3.112009 3.5007555 3.825481 3.6868353 3.5056548 3.2151983 3.5444798 4.150501 3.3162835 4.1539674 3.1347203 3.623839 4.4214597 3.4334228 4.3497615 3.134147 3.9057167 3.5290198 3.750969 3.444128 3.4210522 3.2123837 3.5211532 4.331158 3.234432 3.74168 3.9080238 3.7962089
0.6946947 3.7258532 3.3207364 3.1099405 3.7397666 3.4136543 3.7921681 3.1148186 3.7414966 3.419308 3.2170868 3.4328287 3.233745 4.134763 3.5917313 3.3445163 3.7098777 3.5842278 3.3125207 4.363136 3.4314008 3.3100126 4.439705 3.1099925 3.498724 3.8233662 3.6848736 3.503628 3.2131233 3.5425653 4.148052 3.3143768 4.1515145 3.1327062 3.6219008 4.418983 3.4311929 4.347274 3.132132 3.9035754 3.5271132 3.7489343 3.441888 3.4187899 3.2102878 3.5192513 4.3286905 3.2323427 3.7396479 3.9058862 3.7942176
0.6956957 3.7238815 3.3185804 3.107926 3.7376754 3.4116793 3.790179 3.1128278 3.7394037 3.4170773 3.2152174 3.4309635 3.2316608 4.132333 3.5897005 3.3423557 3.7079132 3.582203 3.3105998 4.360635 3.4291744 3.30809 4.4372096 3.107979 3.496695 3.821254 3.6829143 3.5016038 3.2110517 3.5406532 4.145607 3.3124728 4.1490655 3.130695 3.619965 4.416509 3.4289663 4.34479 3.1301205 3.901437 3.525209 3.7469022 3.4396513 3.4165308 3.2081952 3.5173519 4.3262267 3.2302566 3.7376184 3.9037514 3.7922287
0.6966967 3.7219124 3.3164277 3.1059144 3.7355871 3.4097068 3.7881923 3.1108398 3.7373137 3.4148498 3.2133508 3.4291008 3.2295794 4.129906 3.587672 3.340198 3.705951 3.5801802 3.3086817 4.358137 3.4269512 3.3061702 4.4347177 3.1059687 3.4946687 3.8191447 3.6809573 3.4995823 3.2089832 3.5387437 4.143166 3.3105712 4.1466203 3.128687 3.6180317 4.414039 3.4267423 4.34231 3.1281116 3.8993015 3.5233073 3.7448723 3.4374173 3.4142752 3.2061057 3.515455 4.3237658 3.2281733 3.7355914 3.9016194 3.790242
0.6976977 3.7199457 3.3142781 3.1039057 3.7335014 3.407737 3.786208 3.1088548 3.7352266 3.4126253 3.2114866 3.4272406 3.227501 4.127483 3.585646 3.3380432 3.7039912 3.5781598 3.3067663 4.3556433 3.4247305 3.3042529 4.432229 3.1039612 3.492645 3.8170383 3.6790028 3.4975634 3.2069178 3.5368369 4.1407285 3.308672 4.144179 3.1266818 3.6161008 4.411572 3.4245214 4.339833 3.1261058 3.8971689 3.521408 3.7428446 3.4351861 3.4120226 3.2040193 3.5135608 4.3213086 3.226093 3.7335665 3.8994904 3.7882578
0.6986987 3.717981 3.3121314 3.1019 3.7314188 3.4057698 3.7842257 3.1068728 3.7331426 3.4104042 3.209625 3.4253826 3.225425 4.125064 3.583622 3.3358912 3.7020335 3.5761416 3.3048532 4.3531528 3.422513 3.3023381 4.429744 3.1019568 3.490624 3.8149345 3.6770504 3.495547 3.2048552 3.5349324 4.138294 3.3067749 4.141741 3.1246793 3.6141722 4.409108 3.4223034 4.3373594 3.1241028 3.8950388 3.5195115 3.7408195 3.432958 3.409773 3.2019358 3.5116687 4.318855 3.2240155 3.731544 3.8973637 3.7862759
0.6996997 3.7160192 3.3099878 3.0998974 3.729339 3.403805 3.7822459 3.1048937 3.731061 3.4081857 3.2077658 3.4235272 3.2233522 4.122648 3.5816 3.3337421 3.7000782 3.5741255 3.3029428 4.3506656 3.420298 3.3004258 4.427262 3.0999553 3.4886055 3.8128335 3.6751003 3.4935331 3.2027955 3.53303 4.135864 3.3048801 4.1393065 3.1226795 3.612246 4.4066477 3.420088 4.3348894 3.1221025 3.8929117 3.517617 3.7387962 3.4307325 3.4075265 3.1998553 3.509779 4.3164043 3.2219408 3.7295237 3.8952398 3.7842963
0.7007007 3.714059 3.307847 3.0978975 3.7272615 3.4018426 3.780268 3.1029174 3.7289822 3.4059706 3.2059093 3.421674 3.2212818 4.1202354 3.5795803 3.3315957 3.6981254 3.5721114 3.3010347 4.3481817 3.418086 3.298516 4.424783 3.097957 3.4865892 3.810735 3.6731522 3.4915218 3.200739 3.5311303 4.133437 3.3029876 4.1368756 3.1206825 3.610322 4.4041905 3.4178755 4.3324227 3.1201048 3.890787 3.5157251 3.7367754 3.4285097 3.405283 3.1977777 3.5078914 4.313957 3.2198687 3.7275054 3.8931184 3.7823186
0.7017017 3.7121017 3.3057091 3.0959005 3.7251868 3.3998826 3.7782924 3.100944 3.726906 3.403758 3.204055 3.419823 3.2192142 4.117827 3.5775626 3.329452 3.6961744 3.5700996 3.299129 4.345701 3.4158764 3.2966087 4.4223075 3.095961 3.4845755 3.808639 3.6712065 3.4895127 3.198685 3.5292327 4.131014 3.3010972 4.134448 3.118688 3.6083999 4.4017363 3.4156656 4.3299594 3.11811 3.8886647 3.5138352 3.7347567 3.4262898 3.4030423 3.195703 3.5060062 4.311513 3.2177994 3.7254894 3.8909996 3.7803433
0.7027027 3.7101462 3.303574 3.0939064 3.723115 3.3979251 3.776319 3.0989733 3.7248325 3.4015484 3.2022033 3.417974 3.2171493 4.1154213 3.5755467 3.3273108 3.6942258 3.5680897 3.2972257 4.343224 3.4136696 3.2947035 4.419835 3.093968 3.4825642 3.8065457 3.6692626 3.487506 3.1966338 3.5273376 4.128594 3.2992089 4.1320243 3.1166964 3.6064801 4.399285 3.4134586 4.327499 3.1161177 3.8865452 3.5119476 3.73274 3.4240723 3.4008048 3.193631 3.504123 4.3090725 3.2157328 3.7234755 3.8888834 3.77837
0.7037037 3.7081928 3.301442 3.091915 3.7210453 3.3959696 3.7743478 3.0970051 3.7227616 3.3993416 3.2003536 3.4161274 3.215087 4.113019 3.573533 3.3251722 3.692279 3.5660818 3.2953248 4.34075 3.4114654 3.292801 4.417366 3.0919776 3.480555 3.8044548 3.667321 3.4855015 3.1945853 3.5254445 4.1261773 3.2973225 4.1296034 3.1147072 3.6045625 4.3968368 3.411254 4.3250422 3.1141279 3.884428 3.5100622 3.7307253 3.4218576 3.3985698 3.1915617 3.5022418 4.306635 3.2136688 3.7214634 3.8867695 3.7763987
0.7047047 3.7062414 3.2993124 3.089926 3.7189784 3.3940167 3.7723784 3.0950396 3.720693 3.3971376 3.1985064 3.4142828 3.213027 4.1106205 3.571521 3.3230362 3.6903346 3.5640757 3.293426 4.3382792 3.4092638 3.2909002 4.4148993 3.08999 3.4785483 3.8023663 3.6653814 3.4834995 3.1925397 3.5235536 4.123764 3.2954383 4.1271863 3.1127207 3.6026466 4.3943915 3.409052 4.322588 3.1121407 3.8823133 3.508179 3.7287126 3.4196453 3.3963377 3.189495 3.5003629 4.3042 3.2116072 3.7194536 3.8846579 3.7744296
0.7057057 3.704292 3.2971854 3.0879397 3.7169137 3.3920658 3.770411 3.0930767 3.718627 3.3949363 3.1966612 3.4124403 3.2109697 4.108225 3.569511 3.3209026 3.688392 3.5620713 3.2915294 4.335812 3.4070647 3.2890022 4.4124365 3.0880048 3.4765437 3.8002803 3.6634436 3.4814994 3.1904964 3.5216649 4.121354 3.293556 4.124772 3.1107364 3.600733 4.3919497 3.4068522 4.3201375 3.110156 3.880201 3.5062978 3.7267017 3.4174354 3.3941083 3.187431 3.498486 4.301769 3.2095482 3.7174456 3.8825488 3.7724621
0.7067067 3.702345 3.295061 3.0859559 3.7148514 3.3901172 3.7684455 3.0911162 3.7165632 3.3927376 3.1948183 3.4105997 3.2089148 4.1058326 3.5675027 3.3187714 3.6864512 3.560069 3.289635 4.3333473 3.404868 3.287106 4.409976 3.0860221 3.4745412 3.7981966 3.6615078 3.4795017 3.188456 3.519778 4.1189475 3.2916756 4.122361 3.1087546 3.5988212 4.38951 3.4046552 4.3176894 3.1081736 3.878091 3.5044186 3.7246928 3.4152281 3.3918817 3.18537 3.4966109 4.2993402 3.2074916 3.7154393 3.880442 3.7704968
0.7077077 3.7003994 3.2929394 3.0839746 3.7127914 3.3881705 3.7664819 3.0891583 3.714502 3.3905416 3.1929772 3.408761 3.2068622 4.1034436 3.5654964 3.3166428 3.6845124 3.5580683 3.2877426 4.330886 3.4026737 3.285212 4.4075184 3.084042 3.4725409 3.796115 3.6595738 3.477506 3.186418 3.5178933 4.116544 3.2897968 4.1199536 3.106775 3.5969112 4.3870735 3.4024603 4.3152447 3.1061935 3.8759832 3.5025415 3.7226856 3.4130232 3.3896575 3.183311 3.4947379 4.296915 3.2054374 3.713435 3.8783374 3.7685335
0.7087087 3.6984558 3.2908201 3.0819957 3.710734 3.386226 3.7645202 3.0872028 3.7124429 3.3883479 3.1911385 3.4069242 3.2048118 4.1010575 3.5634916 3.3145163 3.6825755 3.5560694 3.2858524 4.328428 3.4004817 3.28332 4.405064 3.0820644 3.4705427 3.7940357 3.6576416 3.4755123 3.1843824 3.5160105 4.1141434 3.28792 4.1175494 3.1047978 3.5950031 4.3846397 3.400268 4.312803 3.1042159 3.8738778 3.5006661 3.7206805 3.4108207 3.3874362 3.1812546 3.4928668 4.2944922 3.2033854 3.7114325 3.876235 3.7665718
0.7097097 3.6965141 3.2887034 3.0800195 3.7086785 3.3842833 3.7625604 3.0852494 3.7103863 3.386157 3.1893017 3.4050894 3.202764 4.098675 3.5614884 3.312392 3.6806405 3.5540721 3.2839642 4.3259726 3.398292 3.28143 4.402612 3.080089 3.4685464 3.7919588 3.6557112 3.4735208 3.1823494 3.5141296 4.1117463 3.286045 4.115148 3.102823 3.593097 4.382209 3.398078 4.3103642 3.1022406 3.8717744 3.498793 3.7186768 3.4086204 3.3852172 3.179201 3.4909973 4.292073 3.201336 3.7094316 3.8741348 3.764612
0.7107107 3.6945744 3.2865891 3.0780454 3.7066255 3.3823428 3.7606022 3.0832987 3.7083316 3.3839684 3.1874669 3.4032562 3.2007182 4.096295 3.559487 3.31027 3.6787071 3.5520766 3.282078 4.3235197 3.3961048 3.2795422 4.4001637 3.0781162 3.4665523 3.7898839 3.6537826 3.4715312 3.1803186 3.5122504 4.109352 3.2841716 4.11275 3.1008503 3.5911925 4.379781 3.3958902 4.307928 3.1002674 3.8696733 3.4969213 3.716675 3.4064224 3.3830006 3.1771493 3.4891298 4.289656 3.1992884 3.7074327 3.8720367 3.7626538
0.7117117 3.6926363 3.2844772 3.0760736 3.7045743 3.380404 3.7586458 3.08135 3.706279 3.3817823 3.185634 3.401425 3.1986747 4.0939183 3.5574872 3.3081503 3.6767757 3.5500827 3.2801936 4.32107 3.3939197 3.277656 4.3977175 3.0761456 3.46456 3.787811 3.6518555 3.4695435 3.1782904 3.5103734 4.106961 3.2823 4.110355 3.0988798 3.5892897 4.3773556 3.3937047 4.305495 3.0982964 3.8675742 3.4950516 3.714675 3.4042265 3.3807867 3.1751003 3.487264 4.287242 3.1972432 3.7054353 3.8699408 3.7606976
0.7127127 3.6906998 3.2823675 3.074104 3.7025254 3.3784673 3.756691 3.0794036 3.7042289 3.3795986 3.1838028 3.3995953 3.1966333 4.091544 3.5554888 3.3060327 3.6748457 3.5480902 3.278311 4.3186235 3.3917365 3.275772 4.395274 3.0741773 3.4625697 3.7857404 3.6499302 3.4675574 3.1762643 3.5084977 4.104573 3.2804298 4.1079626 3.0969114 3.5873885 4.3749323 3.3915212 4.3030643 3.0963273 3.8654773 3.4931836 3.7126763 3.402033 3.378575 3.1730535 3.4853997 4.284831 3.1952002 3.7034395 3.867847 3.7587428
0.7137137 3.688765 3.2802603 3.0721369 3.7004786 3.3765323 3.7547379 3.0774593 3.7021806 3.377417 3.1819735 3.3977673 3.1945941 4.0891733 3.553492 3.3039172 3.6729176 3.5460992 3.2764304 4.3161798 3.3895557 3.2738898 4.392833 3.072211 3.460581 3.7836716 3.6480064 3.4655735 3.1742404 3.5066242 4.102187 3.2785614 4.1055737 3.0949452 3.585489 4.3725123 3.38934 4.300637 3.0943606 3.8633823 3.4913175 3.7106793 3.3998418 3.3763657 3.1710088 3.4835372 4.2824225 3.1931593 3.7014453 3.865755 3.75679
0.7147147 3.686832 3.278155 3.0701718 3.6984336 3.3745992 3.7527864 3.0755174 3.7001343 3.375238 3.180146 3.3959413 3.1925569 4.086806 3.5514967 3.3018038 3.670991 3.5441098 3.2745516 4.313739 3.387377 3.2720091 4.390395 3.0702472 3.4585946 3.781605 3.6460843 3.4635916 3.1722186 3.5047522 4.099805 3.2766943 4.1031876 3.0929809 3.583591 4.370095 3.3871608 4.298212 3.0923958 3.8612893 3.489453 3.708684 3.3976524 3.3741589 3.1689665 3.4816763 4.280017 3.1911206 3.6994529 3.863665 3.7548387
0.7157157 3.6849005 3.2760522 3.068209 3.6963909 3.3726678 3.7508364 3.0735774 3.69809 3.3730612 3.1783204 3.3941164 3.1905217 4.0844407 3.5495028 3.2996924 3.669066 3.542122 3.2726743 4.3113008 3.3852003 3.2701304 4.38796 3.0682852 3.4566095 3.7795403 3.6441638 3.461611 3.1701992 3.5028818 4.0974255 3.274829 4.1008043 3.0910187 3.5816948 4.3676796 3.3849835 4.2957897 3.090433 3.8591983 3.48759 3.70669 3.3954651 3.3719542 3.1669264 3.4798172 4.2776136 3.1890836 3.6974618 3.861577 3.752889
0.7167167 3.6829705 3.2739515 3.066248 3.6943498 3.3707383 3.748888 3.0716393 3.6960478 3.3708863 3.1764963 3.3922935 3.1884885 4.0820785 3.5475101 3.2975829 3.6671424 3.5401351 3.270799 4.308865 3.3830256 3.2682536 4.385527 3.0663254 3.4546263 3.7774775 3.6422448 3.4596326 3.1681817 3.501013 4.0950484 3.2729647 4.0984235 3.0890582 3.5798 4.365267 3.3828084 4.2933702 3.0884721 3.857109 3.4857287 3.7046976 3.3932798 3.3697517 3.1648881 3.4779594 4.2752132 3.187049 3.6954722 3.8594909 3.7509406
0.7177177 3.6810422 3.271853 3.064289 3.6923108 3.3688102 3.746941 3.0697033 3.6940072 3.3687139 3.174674 3.3904717 3.1864574 4.0797186 3.545519 3.2954752 3.6652205 3.5381498 3.2689252 4.3064322 3.380853 3.2663782 4.3830967 3.0643678 3.452645 3.7754166 3.640327 3.4576557 3.1661663 3.499146 4.0926747 3.2711022 4.096046 3.0870998 3.5779066 4.362857 3.3806353 4.290953 3.086513 3.855022 3.483869 3.7027066 3.3910966 3.3675516 3.1628523 3.476103 4.272815 3.185016 3.693484 3.8574066 3.7489936
0.7187187 3.6791153 3.2697566 3.0623322 3.6902735 3.3668838 3.7449956 3.0677693 3.6919687 3.3665435 3.1728532 3.3886516 3.184428 4.077362 3.5435293 3.2933698 3.6633 3.536166 3.2670531 4.304002 3.378682 3.2645044 4.3806686 3.062412 3.4506652 3.7733574 3.6384108 3.4556804 3.1641529 3.4972806 4.0903034 3.2692409 4.0936713 3.0851433 3.5760148 4.360449 3.378464 4.2885385 3.084556 3.8529363 3.482011 3.700717 3.3889153 3.3653533 3.1608183 3.4742484 4.27042 3.1829848 3.691497 3.8553243 3.7470484
0.7197197 3.67719 3.267662 3.0603774 3.6882381 3.364959 3.7430518 3.0658374 3.6899319 3.3643754 3.171034 3.386833 3.1824005 4.075008 3.5415406 3.291266 3.661381 3.5341833 3.2651825 4.301574 3.376513 3.2626321 4.3782434 3.0604582 3.448687 3.7713 3.636496 3.453707 3.1621416 3.4954164 4.087935 3.267381 4.091299 3.0831885 3.574124 4.3580437 3.3762946 4.2861266 3.0826008 3.8508527 3.4801543 3.6987288 3.3867362 3.3631575 3.1587863 3.472395 4.2680273 3.1809556 3.6895118 3.8532436 3.7451046
0.7207207 3.675266 3.2655697 3.0584242 3.6862044 3.363036 3.7411091 3.0639071 3.687897 3.362209 3.1692166 3.3850157 3.1803746 4.0726566 3.5395532 3.289164 3.6594634 3.5322018 3.2633135 4.299149 3.374346 3.2607615 4.3758206 3.0585063 3.4467106 3.7692447 3.6345825 3.451735 3.1601322 3.4935539 4.0855694 3.2655222 4.0889297 3.0812356 3.572235 4.3556404 3.3741271 4.2837176 3.0806472 3.8487706 3.4782991 3.6967418 3.3845587 3.3609636 3.1567564 3.4705431 4.265637 3.1789284 3.6875277 3.8511648 3.743162
0.7217217 3.6733434 3.2634792 3.0564733 3.6841724 3.3611143 3.7391677 3.0619788 3.6858637 3.3600447 3.1674006 3.3832 3.1783507 4.0703077 3.5375671 3.2870638 3.657547 3.5302217 3.261446 4.296726 3.3721807 3.2588925 4.3733997 3.0565562 3.4447355 3.7671907 3.6326704 3.4497645 3.1581247 3.4916928 4.083206 3.2636647 4.086563 3.0792844 3.5703473 4.35324 3.3719616 4.2813106 3.0786955 3.8466904 3.4764452 3.6947563 3.3823829 3.3587718 3.1547284 3.4686925 4.263249 3.1769028 3.685545 3.8490875 3.7412207
0.7227227 3.6714222 3.2613907 3.054524 3.6821423 3.359194 3.7372277 3.0600522 3.6838322 3.3578825 3.165586 3.3813853 3.1763284 4.0679617 3.535582 3.2849655 3.6556323 3.5282426 3.2595801 4.2943063 3.3700173 3.257025 4.3709817 3.054608 3.442762 3.7651386 3.6307595 3.4477956 3.1561189 3.4898329 4.080846 3.2618086 4.084199 3.077335 3.5684607 4.3508415 3.3697977 4.2789063 3.0767455 3.844612 3.474593 3.692772 3.3802092 3.356582 3.1527023 3.4668431 4.2608633 3.174879 3.6835635 3.847012 3.7392807
0.7237237 3.6695023 3.259304 3.0525763 3.6801138 3.3572755 3.735289 3.0581274 3.6818023 3.3557222 3.1637728 3.3795722 3.1743078 4.065618 3.5335982 3.2828689 3.6537187 3.5262647 3.2577155 4.2918887 3.3678555 3.2551587 4.368566 3.0526617 3.44079 3.763088 3.62885 3.4458282 3.1541152 3.4879746 4.078488 3.2599535 4.0818377 3.075387 3.5665755 4.3484454 3.3676355 4.276504 3.074797 3.842535 3.4727418 3.6907887 3.378037 3.3543942 3.1506782 3.4649951 4.2584805 3.172857 3.6815834 3.844938 3.7373421
0.7247247 3.6675837 3.257219 3.0506306 3.6780868 3.3553581 3.7333517 3.0562043 3.6797738 3.3535638 3.1619608 3.3777602 3.172289 4.0632772 3.5316155 3.2807739 3.6518064 3.5242877 3.2558522 4.2894735 3.3656955 3.253294 4.3661523 3.050717 3.4388194 3.761039 3.6269414 3.4438622 3.152113 3.4861176 4.0761323 3.2580996 4.0794787 3.0734408 3.5646915 4.3460517 3.3654752 4.2741046 3.0728502 3.8404596 3.470892 3.6888068 3.3758667 3.3522081 3.1486557 3.4631486 4.2560997 3.1708364 3.6796043 3.8428657 3.7354047
0.7257257 3.665666 3.2551363 3.0486865 3.6760614 3.3534422 3.7314153 3.054283 3.6777472 3.3514073 3.1601505 3.3759494 3.1702716 4.060939 3.529634 3.2786806 3.6498952 3.5223122 3.2539904 4.2870607 3.3635373 3.2514305 4.363741 3.0487742 3.4368503 3.7589917 3.6250343 3.4418974 3.1501126 3.4842618 4.0737796 3.2562468 4.0771227 3.0714962 3.5628088 4.34366 3.3633163 4.2717075 3.070905 3.8383858 3.4690435 3.6868262 3.373698 3.3500242 3.146635 3.461303 4.2537208 3.1688178 3.6776264 3.8407948 3.7334685
0.7267267 3.6637502 3.2530549 3.046744 3.6740375 3.3515277 3.7294803 3.0523632 3.6757221 3.3492527 3.1583412 3.3741398 3.168256 4.0586023 3.5276532 3.2765887 3.6479855 3.5203373 3.25213 4.28465 3.3613806 3.2495685 4.361332 3.046833 3.4348824 3.7569458 3.6231282 3.4399343 3.1481142 3.4824073 4.0714293 3.254395 4.074769 3.0695531 3.5609272 4.3412704 3.3611593 4.2693124 3.0689614 3.8363137 3.4671962 3.6848464 3.371531 3.347842 3.144616 3.4594586 4.2513447 3.1668005 3.6756496 3.8387256 3.7315335
0.7277277 3.6618352 3.2509754 3.0448034 3.6720152 3.3496144 3.7275465 3.0504448 3.6736984 3.3470998 3.1565335 3.3723314 3.166242 4.0562687 3.5256736 3.2744985 3.6460767 3.5183637 3.2502708 4.282242 3.3592255 3.2477078 4.3589253 3.0448935 3.4329162 3.7549014 3.6212232 3.4379723 3.1461172 3.480554 4.069082 3.2525444 4.0724177 3.0676115 3.5590467 4.3388834 3.3590038 4.26692 3.0670192 3.8342428 3.4653504 3.682868 3.3693655 3.3456616 3.1425989 3.4576154 4.2489705 3.1647847 3.673674 3.8366578 3.7295997
0.7287287 3.6599214 3.2488976 3.0428643 3.6699944 3.3477025 3.7256136 3.0485284 3.6716764 3.3449485 3.1547267 3.3705242 3.1642292 4.0539374 3.523695 3.27241 3.644169 3.5163908 3.2484128 4.279836 3.3570719 3.2458484 4.3565207 3.0429554 3.4309509 3.7528584 3.6193194 3.4360116 3.144122 3.478702 4.066736 3.2506948 4.070069 3.0656714 3.5571673 4.3364983 3.3568497 4.2645297 3.0650785 3.8321736 3.4635055 3.6808906 3.3672018 3.343483 3.1405833 3.4557734 4.2465987 3.1627705 3.6716998 3.8345914 3.7276669
0.7297297 3.6580086 3.2468214 3.0409267 3.6679752 3.3457918 3.723682 3.0466135 3.6696556 3.3427992 3.1529214 3.368718 3.162218 4.0516086 3.5217173 3.2703226 3.642263 3.514419 3.246556 4.2774324 3.35492 3.2439902 4.354118 3.041019 3.428987 3.7508168 3.6174166 3.4340522 3.1421282 3.4768512 4.064393 3.2488458 4.0677223 3.0637326 3.555289 4.3341155 3.3546975 4.2621417 3.0631394 3.8301058 3.4616618 3.678914 3.3650393 3.3413062 3.138569 3.4539325 4.2442293 3.160758 3.6697264 3.8325264 3.7257352
0.7307307 3.656097 3.244747 3.0389907 3.6659572 3.3438823 3.7217515 3.0447 3.6676364 3.3406513 3.151117 3.3669128 3.1602082 4.049282 3.5197406 3.2682369 3.6403575 3.5124483 3.2447007 4.275031 3.3527694 3.242133 4.3517175 3.0390842 3.4270244 3.7487767 3.615515 3.432094 3.1401362 3.4750013 4.0620527 3.246998 4.065378 3.0617955 3.5534117 4.3317347 3.3525465 4.259756 3.0612016 3.8280394 3.4598193 3.6769388 3.3628786 3.339131 3.1365569 3.4520924 4.241862 3.1587467 3.667754 3.830463 3.7238047
0.7317317 3.6541865 3.242674 3.037056 3.6639407 3.341974 3.719822 3.0427878 3.6656184 3.3385053 3.149314 3.3651087 3.1582 4.0469575 3.5177648 3.2661526 3.6384535 3.5104783 3.2428463 4.2726316 3.3506205 3.240277 4.349319 3.0371509 3.4250631 3.746738 3.613614 3.4301372 3.1381457 3.4731529 4.0597143 3.2451513 4.063037 3.0598595 3.5515354 4.3293557 3.350397 4.2573724 3.0592651 3.8259745 3.4579778 3.6749644 3.3607194 3.3369577 3.134546 3.4502535 4.239496 3.156737 3.6657825 3.8284006 3.721875
0.7327327 3.652277 3.2406027 3.0351229 3.6619253 3.340067 3.7178934 3.040877 3.663602 3.336361 3.147512 3.3633056 3.156193 4.0446353 3.5157897 3.2640698 3.6365502 3.5085092 3.240993 4.2702346 3.3484728 3.2384224 4.346923 3.0352187 3.4231029 3.7447004 3.6117144 3.4281814 3.1361566 3.4713051 4.0573783 3.2433052 4.0606976 3.057925 3.5496602 4.326979 3.3482492 4.254991 3.0573301 3.823911 3.4561374 3.6729908 3.3585615 3.334786 3.132537 3.4484158 4.237133 3.1547287 3.663812 3.8263397 3.7199464
0.7337337 3.6503687 3.238533 3.0331912 3.6599114 3.338161 3.7159657 3.0389678 3.6615868 3.334218 3.1457112 3.3615036 3.1541874 4.0423155 3.5138156 3.2619884 3.634648 3.5065408 3.239141 4.26784 3.3463268 3.2365687 4.3445287 3.0332882 3.4211438 3.7426643 3.6098156 3.4262269 3.134169 3.4694586 4.0550447 3.2414598 4.05836 3.055992 3.547786 4.3246045 3.3461025 4.252612 3.0553963 3.8218486 3.4542978 3.6710184 3.3564053 3.3326159 3.130529 3.4465787 4.2347717 3.1527216 3.6618423 3.82428 3.7180188
0.7347347 3.648461 3.2364647 3.031261 3.657899 3.336256 3.714039 3.03706 3.6595728 3.3320768 3.1439114 3.3597023 3.1521833 4.039998 3.5118423 3.2599082 3.632747 3.504573 3.23729 4.265447 3.344182 3.2347162 4.3421364 3.0313592 3.4191859 3.7406294 3.6079178 3.4242735 3.1321828 3.4676132 4.0527134 3.2396154 4.0560255 3.05406 3.5459125 4.322232 3.3439574 4.250235 3.0534637 3.8197875 3.4524596 3.6690466 3.3542502 3.3304472 3.1285226 3.4447427 4.232413 3.1507158 3.6598735 3.8222218 3.7160923
0.7357357 3.6465547 3.234398 3.0293322 3.6558876 3.3343523 3.7121134 3.0351536 3.6575603 3.3299372 3.1421125 3.357902 3.1501803 4.0376825 3.5098696 3.2578294 3.6308467 3.5026064 3.23544 4.2630568 3.3420386 3.2328646 4.339746 3.0294316 3.4172292 3.7385957 3.6060207 3.422321 3.130198 3.4657686 4.050384 3.237772 4.053693 3.0521293 3.5440402 4.3198614 3.3418136 4.24786 3.0515325 3.8177278 3.450622 3.6670756 3.3520966 3.3282802 3.1265178 3.4429076 4.2300553 3.1487114 3.6579056 3.8201644 3.7141664
0.7367367 3.644649 3.2323327 3.0274045 3.6538775 3.3324494 3.7101886 3.0332482 3.655549 3.327799 3.1403146 3.3561027 3.1481786 4.035369 3.5078979 3.2557518 3.6289475 3.5006404 3.233591 4.2606683 3.3398964 3.2310143 4.3373575 3.0275052 3.4152734 3.7365632 3.6041245 3.4203696 3.1282148 3.463925 4.048057 3.235929 4.0513625 3.0501997 3.5421686 4.3174925 3.3396711 4.245487 3.0496025 3.8156693 3.4487855 3.6651058 3.3499444 3.326115 3.1245143 3.4410734 4.2277 3.1467083 3.6559386 3.8181086 3.7122416
0.7377377 3.6427443 3.2302687 3.0254784 3.6518686 3.3305476 3.7082646 3.0313444 3.6535387 3.3256624 3.1385176 3.354304 3.146178 4.0330577 3.5059266 3.2536755 3.627049 3.498675 3.231743 4.2582817 3.3377557 3.2291646 4.3349714 3.02558 3.4133186 3.7345319 3.6022294 3.4184194 3.1262326 3.4620824 4.0457325 3.234087 4.0490346 3.0482714 3.5402977 4.3151255 3.33753 4.2431164 3.0476737 3.813612 3.44695 3.6631365 3.3477933 3.323951 3.122512 3.43924 4.225347 3.1447062 3.6539724 3.8160539 3.7103176
0.7387387 3.6408405 3.2282062 3.0235534 3.649861 3.3286467 3.7063417 3.0294416 3.6515298 3.323527 3.1367216 3.3525064 3.1441789 4.0307484 3.5039563 3.2516005 3.6251514 3.4967105 3.229896 4.2558975 3.335616 3.2273161 4.332587 3.0236561 3.411365 3.7325017 3.600335 3.41647 3.124252 3.4602406 4.04341 3.2322454 4.0467086 3.0463443 3.5384278 4.312761 3.3353899 4.2407475 3.045746 3.8115559 3.4451153 3.661168 3.3456438 3.3217885 3.1205115 3.4374075 4.222996 3.1427057 3.6520069 3.8140001 3.7083945
0.7397397 3.6389377 3.226145 3.0216296 3.6478546 3.3267467 3.7044194 3.02754 3.649522 3.3213933 3.1349266 3.3507094 3.1421807 4.0284414 3.5019867 3.2495265 3.6232548 3.4947467 3.22805 4.2535152 3.333478 3.2254686 4.3302045 3.0217335 3.4094124 3.7304726 3.5984411 3.4145217 3.1222725 3.4583995 4.041089 3.2304046 4.0443845 3.0444183 3.5365589 4.3103976 3.3332512 4.238381 3.0438194 3.809501 3.4432814 3.6592004 3.3434954 3.3196275 3.118512 3.4355757 4.220647 3.140706 3.650042 3.8119476 3.7064724
0.7407407 3.6370354 3.224085 3.019707 3.6458492 3.324848 3.702498 3.0256398 3.6475153 3.3192608 3.1331325 3.3489132 3.1401837 4.026136 3.5000176 3.2474537 3.6213589 3.4927833 3.2262049 4.251135 3.3313408 3.2236218 4.327824 3.0198123 3.4074605 3.7284446 3.596548 3.4125745 3.1202943 3.4565597 4.0387707 3.2285645 4.0420628 3.0424933 3.5346904 4.308037 3.3311138 4.236016 3.041894 3.8074472 3.4414485 3.6572332 3.3413482 3.317468 3.1165137 3.4337447 4.2182994 3.1387076 3.6480782 3.8098962 3.7045507
0.7417417 3.6351342 3.2220266 3.0177855 3.6438448 3.32295 3.7005775 3.0237405 3.6455097 3.3171299 3.131339 3.347118 3.138188 4.023833 3.4980493 3.2453823 3.6194637 3.4908206 3.2243605 4.2487564 3.3292048 3.221776 4.325445 3.0178921 3.4055097 3.7264178 3.594656 3.410628 3.1183174 3.4547203 4.036454 3.2267249 4.039743 3.0405695 3.5328228 4.3056774 3.3289776 4.233653 3.0399697 3.8053944 3.4396162 3.655267 3.3392022 3.3153098 3.114517 3.4319143 4.215954 3.1367104 3.6461148 3.8078458 3.70263
0.7427427 3.6332335 3.2199693 3.0158653 3.6418417 3.3210526 3.6986575 3.0218425 3.6435053 3.315 3.1295466 3.3453233 3.136193 4.0215316 3.4960816 3.243312 3.6175692 3.4888585 3.222517 4.2463803 3.3270702 3.2199311 4.3230686 3.015973 3.40356 3.7243917 3.5927646 3.4086826 3.1163416 3.452882 4.03414 3.224886 4.037425 3.0386467 3.530956 4.30332 3.3268423 4.2312922 3.0380464 3.8033428 3.4377847 3.6533015 3.3370574 3.313153 3.1125212 3.430085 4.2136106 3.1347141 3.6441522 3.8057964 3.70071
0.7437437 3.6313338 3.2179132 3.0139463 3.6398394 3.3191562 3.6967385 3.0199456 3.641502 3.3128717 3.127755 3.3435292 3.1341994 4.0192323 3.4941144 3.2412424 3.6156757 3.486897 3.2206743 4.2440057 3.3249366 3.218087 4.3206935 3.0140553 3.4016109 3.7223668 3.5908737 3.4067378 3.114367 3.4510443 4.031828 3.2230475 4.0351095 3.036725 3.5290897 4.3009644 3.3247085 4.2289333 3.0361242 3.8012922 3.435954 3.6513364 3.3349137 3.3109975 3.1105268 3.428256 4.211269 3.132719 3.64219 3.8037481 3.6987908
0.7447447 3.6294348 3.2158585 3.0120282 3.6378384 3.3172607 3.69482 3.0180497 3.6394994 3.3107445 3.125964 3.3417358 3.1322067 4.016935 3.4921477 3.2391741 3.6137826 3.484936 3.2188325 4.2416334 3.3228042 3.2162435 4.3183203 3.0121384 3.3996627 3.7203429 3.5889838 3.404794 3.1123936 3.4492073 4.029517 3.2212098 4.032796 3.034804 3.5272243 4.29861 3.3225756 4.2265763 3.0342028 3.7992425 3.434124 3.649372 3.3327713 3.3088434 3.1085334 3.4264278 4.208929 3.1307251 3.6402287 3.8017008 3.6968722
0.7457457 3.6275363 3.213805 3.0101113 3.635838 3.315366 3.692902 3.0161548 3.637498 3.3086188 3.1241739 3.3399432 3.130215 4.0146394 3.4901817 3.237107 3.6118906 3.4829755 3.2169914 4.2392626 3.3206728 3.214401 4.315949 3.0102227 3.3977153 3.7183201 3.5870943 3.402851 3.1104214 3.4473712 4.027209 3.2193723 4.030484 3.0328844 3.5253594 4.296258 3.3204439 4.2242208 3.0322826 3.797194 3.4322948 3.6474082 3.3306298 3.3066905 3.1065412 3.4246004 4.2065907 3.128732 3.6382678 3.7996542 3.6949544
0.7467467 3.6256387 3.2117524 3.0081956 3.633839 3.313472 3.6909852 3.014261 3.6354976 3.306494 3.1223843 3.3381512 3.1282241 4.012346 3.4882162 3.2350407 3.609999 3.4810157 3.215151 4.236894 3.3185425 3.2125592 4.313579 3.0083082 3.395769 3.716298 3.5852053 3.400909 3.1084502 3.4455357 4.0249023 3.2175355 4.0281744 3.0309656 3.5234952 4.2939076 3.3183131 4.2218676 3.0303633 3.7951462 3.4304662 3.645445 3.3284895 3.3045387 3.1045501 3.4227736 4.2042546 3.12674 3.6363077 3.7976089 3.6930373
0.7477477 3.6237416 3.209701 3.006281 3.6318405 3.311579 3.6890688 3.0123682 3.633498 3.3043706 3.1205955 3.3363597 3.1262345 4.0100536 3.486251 3.2329755 3.6081083 3.4790561 3.2133114 4.234527 3.3164132 3.2107182 4.311211 3.0063944 3.3938231 3.7142768 3.5833173 3.3989675 3.10648 3.4437008 4.022598 3.2156992 4.025866 3.0290475 3.5216317 4.291559 3.3161836 4.219516 3.0284448 3.7930996 3.4286385 3.6434824 3.3263505 3.3023884 3.1025603 3.4209473 4.20192 3.1247487 3.634348 3.7955644 3.6911206
0.7487487 3.6218452 3.2076511 3.004367 3.6298432 3.3096867 3.6871529 3.0104764 3.6314993 3.3022485 3.1188073 3.334569 3.1242456 4.007764 3.4842863 3.2309113 3.6062179 3.4770973 3.2114725 4.2321625 3.314285 3.2088778 4.308845 3.0044818 3.3918784 3.7122567 3.5814297 3.397027 3.1045108 3.4418666 4.020295 3.2138631 4.02356 3.0271304 3.5197687 4.2892118 3.314055 4.217166 3.0265272 3.7910538 3.4268112 3.6415203 3.324212 3.3002393 3.1005714 3.4191215 4.1995873 3.1227586 3.6323888 3.7935207 3.6892047
0.7497497 3.6199496 3.205602 3.0024543 3.6278465 3.3077948 3.6852376 3.0085852 3.6295016 3.3001275 3.11702 3.3327787 3.1222577 4.0054755 3.4823222 3.228848 3.6043284 3.4751387 3.2096343 4.2297993 3.3121576 3.207038 4.306481 3.0025702 3.389934 3.7102373 3.5795426 3.395087 3.1025429 3.4400332 4.0179944 3.2120275 4.021256 3.0252142 3.5179062 4.2868667 3.3119273 4.214818 3.0246105 3.7890089 3.4249845 3.6395586 3.322075 3.2980914 3.0985835 3.4172964 4.1972566 3.1207693 3.6304302 3.791478 3.6872895
0.7507508 3.6180544 3.2035542 3.0005424 3.625851 3.3059037 3.6833231 3.0066953 3.6275048 3.2980077 3.115233 3.330989 3.1202707 4.003189 3.4803584 3.226786 3.6024394 3.4731808 3.2077968 4.227438 3.3100314 3.205199 4.304118 3.0006595 3.3879907 3.7082188 3.577656 3.393148 3.1005757 3.4382002 4.0156956 3.2101924 4.018954 3.0232987 3.5160444 4.284523 3.3098006 4.212472 3.0226946 3.786965 3.4231584 3.6375976 3.3199387 3.2959447 3.0965967 3.415472 4.194927 3.118781 3.6284719 3.7894359 3.6853747
0.7517518 3.61616 3.201507 2.9986312 3.623856 3.3040135 3.6814091 3.0048063 3.6255088 3.295889 3.1134467 3.3291996 3.1182845 4.0009046 3.478395 3.2247243 3.600551 3.4712229 3.2059598 4.225078 3.3079062 3.2033606 4.301757 2.9987497 3.3860478 3.706201 3.5757701 3.3912094 3.0986094 3.436368 4.0133986 3.2083578 4.016653 3.0213842 3.514183 4.282181 3.307675 4.2101274 3.0207796 3.7849216 3.421333 3.6356368 3.3178034 3.293799 3.094611 3.413648 4.1925993 3.1167934 3.6265142 3.7873948 3.6834605
0.7527528 3.614266 3.1994612 2.9967213 3.6218622 3.3021238 3.6794956 3.002918 3.6235135 3.2937713 3.1116612 3.327411 3.1162992 3.9986215 3.476432 3.2226639 3.598663 3.4692657 3.2041235 4.2227206 3.3057818 3.2015228 4.299398 2.9968407 3.384106 3.704184 3.5738847 3.3892715 3.0966444 3.4345362 4.011103 3.2065234 4.014354 3.0194705 3.5123222 4.2798405 3.3055503 4.2077847 3.0188653 3.7828794 3.4195082 3.6336765 3.315669 3.2916546 3.092626 3.4118242 4.190274 3.114807 3.624557 3.7853544 3.681547
0.7537538 3.6123726 3.1974163 2.994812 3.6198688 3.3002346 3.6775827 3.0010304 3.621519 3.2916548 3.109876 3.3256226 3.1143146 3.99634 3.4744694 3.2206042 3.5967758 3.4673088 3.2022877 4.2203646 3.3036582 3.1996856 4.29704 2.994933 3.3821645 3.7021677 3.5719995 3.3873346 3.09468 3.432705 4.0088096 3.2046893 4.0120573 3.0175574 3.510462 4.2775016 3.3034265 4.2054434 3.016952 3.7808378 3.4176838 3.6317167 3.313536 3.2895112 3.0906422 3.4100013 4.187949 3.112821 3.6226 3.7833147 3.6796339
0.7547548 3.6104796 3.1953726 2.9929037 3.6178765 3.298346 3.6756704 2.999144 3.6195254 3.2895393 3.1080914 3.323835 3.112331 3.9940605 3.4725072 3.2185454 3.594889 3.4653523 3.2004526 4.21801 3.3015358 3.197849 4.294684 2.9930258 3.3802238 3.7001524 3.570115 3.385398 3.092717 3.4308743 4.006518 3.2028556 4.009762 3.015645 3.5086021 4.275164 3.3013036 4.203104 3.0150392 3.778797 3.41586 3.6297574 3.3114033 3.287369 3.0886593 3.4081788 4.185627 3.110836 3.6206439 3.781276 3.6777213
0.7557558 3.6085873 3.1933296 2.9909964 3.6158848 3.2964582 3.6737585 2.9972582 3.6175327 3.287425 3.1063073 3.3220475 3.110348 3.9917827 3.4705453 3.2164874 3.5930026 3.463396 3.198618 4.2156577 3.2994142 3.196013 4.2923293 2.9911194 3.3782835 3.6981378 3.568231 3.3834622 3.0907543 3.4290442 4.0042276 3.2010221 4.007468 3.0137336 3.5067427 4.2728286 3.2991817 4.200766 3.0131273 3.776757 3.4140365 3.6277986 3.3092718 3.2852278 3.0866773 3.4063566 4.1833057 3.108852 3.6186876 3.779238 3.6758091
0.7567568 3.6066954 3.1912878 2.9890895 3.6138937 3.294571 3.671847 2.9953732 3.6155405 3.2853117 3.1045237 3.3202605 3.1083658 3.9895067 3.4685836 3.21443 3.5911167 3.4614403 3.1967838 4.2133064 3.2972932 3.1941774 4.2899766 2.989214 3.376344 3.6961238 3.5663474 3.3815267 3.0887928 3.4272144 4.0019393 3.1991892 4.0051765 3.0118227 3.5048838 4.270494 3.2970605 4.19843 3.0112162 3.7747176 3.4122138 3.62584 3.307141 3.2830875 3.0846963 3.4045348 4.1809864 3.1068685 3.6167321 3.7772007 3.6738975
0.7577578 3.604804 3.1892467 2.9871838 3.6119034 3.292684 3.6699362 2.993489 3.613549 3.2831993 3.1027408 3.318474 3.1063845 3.9872322 3.4666224 3.2123737 3.5892315 3.4594846 3.1949503 4.2109575 3.2951734 3.1923423 4.2876253 2.9873092 3.3744051 3.6941106 3.5644643 3.3795922 3.086832 3.4253852 3.9996526 3.1973562 4.0028863 3.0099125 3.5030253 4.2681613 3.2949402 4.1960955 3.0093055 3.772679 3.4103913 3.6238816 3.3050113 3.2809484 3.082716 3.4027135 4.1786685 3.1048858 3.6147768 3.775164 3.6719863
0.7587588 3.6029131 3.1872065 2.9852786 3.6099138 3.2907977 3.6680257 2.9916055 3.6115584 3.2810879 3.100958 3.316688 3.1044037 3.9849594 3.4646611 3.210318 3.5873466 3.4575293 3.1931171 4.2086096 3.293054 3.190508 4.2852755 2.9854054 3.3724668 3.692098 3.5625815 3.377658 3.0848722 3.4235566 3.9973676 3.1955237 4.0005975 3.008003 3.5011673 4.26583 3.2928207 4.1937623 3.0073955 3.7706413 3.4085693 3.6219237 3.3028822 3.2788105 3.0807366 3.4008927 4.1763525 3.1029038 3.6128218 3.773128 3.6700757
0.7597598 3.6010227 3.1851673 2.9833744 3.607925 3.288912 3.6661158 2.9897227 3.6095684 3.2789774 3.099176 3.3149023 3.1024237 3.9826882 3.4627004 3.2082632 3.585462 3.4555743 3.1912847 4.2062635 3.290936 3.1886737 4.2829275 2.9835021 3.370529 3.6900861 3.560699 3.3757243 3.0829132 3.4217284 3.995084 3.1936913 3.9983106 3.0060942 3.4993095 4.2635007 3.290702 4.191431 3.0054865 3.7686043 3.4067478 3.619966 3.300754 3.2766733 3.078758 3.3990722 4.174038 3.1009226 3.6108673 3.7710927 3.6681654
0.7607608 3.5991325 3.183129 2.9814706 3.6059368 3.287027 3.6642063 2.9878407 3.607579 3.2768679 3.097394 3.3131168 3.1004446 3.9804184 3.4607399 3.206209 3.5835779 3.4536195 3.1894524 4.2039194 3.2888184 3.1868403 4.280581 2.9815998 3.3685918 3.6880748 3.5588171 3.3737915 3.0809548 3.4199004 3.9928024 3.1918592 3.9960253 3.0041862 3.4974523 4.2611723 3.2885842 4.189101 3.0035777 3.7665677 3.4049268 3.6180089 3.2986267 3.274537 3.07678 3.397252 4.171725 3.098942 3.6089127 3.7690582 3.6662557
0.7617618 3.597243 3.1810915 2.9795678 3.603949 3.285142 3.662297 2.9859593 3.60559 3.2747595 3.0956128 3.3113317 3.098466 3.9781506 3.4587796 3.2041557 3.5816944 3.451665 3.1876209 4.2015767 3.2867017 3.185007 4.2782354 2.979698 3.3666549 3.686064 3.5569353 3.3718588 3.0789974 3.4180732 3.9905221 3.1900272 3.9937415 3.0022786 3.4955952 4.2588453 3.286467 4.186773 3.00167 3.7645319 3.403106 3.616052 3.2965 3.272402 3.074803 3.3954322 4.169413 3.0969622 3.6069589 3.767024 3.6643462
0.7627628 3.5953538 3.179055 2.9776657 3.601962 3.2832577 3.6603885 2.9840786 3.603602 3.272652 3.0938318 3.309547 3.096488 3.9758842 3.4568193 3.202103 3.579811 3.4497106 3.1857896 4.1992354 3.2845855 3.1831746 4.275892 2.977797 3.3647187 3.6840541 3.555054 3.3699267 3.0770404 3.4162462 3.9882436 3.1881955 3.9914594 3.0003715 3.4937387 4.25652 3.2843506 4.184446 2.9997625 3.7624967 3.4012856 3.6140952 3.2943742 3.2702677 3.072827 3.3936129 4.167103 3.0949829 3.605005 3.7649908 3.6624372
0.7637638 3.593465 3.1770191 2.975764 3.5999756 3.2813737 3.6584802 2.9821985 3.6016145 3.270545 3.092051 3.3077624 3.0945106 3.9736192 3.4548595 3.2000508 3.577928 3.4477563 3.1839588 4.1968956 3.2824702 3.1813424 4.27355 2.9758966 3.362783 3.6820445 3.553173 3.3679953 3.0750844 3.4144194 3.9859664 3.186364 3.9891787 2.998465 3.4918823 4.2541957 3.2822351 4.1821203 2.9978557 3.7604623 3.3994658 3.6121387 3.2922492 3.2681344 3.0708516 3.3917937 4.1647944 3.0930045 3.6030514 3.762958 3.6605287
0.7647648 3.5915766 3.174984 2.9738631 3.5979898 3.2794905 3.656572 2.980319 3.5996275 3.2684393 3.0902708 3.3059783 3.0925338 3.971356 3.4528997 3.1979995 3.5760458 3.4458025 3.1821282 4.1945577 3.2803557 3.1795104 4.2712092 2.973997 3.3608477 3.6800358 3.5512924 3.366064 3.0731292 3.4125934 3.983691 3.1845326 3.9868996 2.9965594 3.4900265 4.251873 3.2801201 4.1797967 2.9959495 3.7584283 3.3976462 3.6101825 3.2901247 3.266002 3.068877 3.3899748 4.162487 3.0910265 3.6010983 3.7609258 3.6586204
0.7657658 3.5896885 3.1729498 2.971963 3.5960045 3.2776074 3.6546645 2.9784403 3.5976412 3.2663343 3.088491 3.3041945 3.0905578 3.9690943 3.4509401 3.1959486 3.5741634 3.4438486 3.180298 4.192221 3.2782419 3.1776788 4.26887 2.9720979 3.358913 3.6780274 3.549412 3.3641336 3.0711746 3.4107673 3.981417 3.1827013 3.9846222 2.994654 3.4881709 4.249552 3.2780058 4.1774745 2.9940438 3.7563949 3.395827 3.6082265 3.288001 3.2638705 3.0669029 3.3881564 4.1601815 3.0890493 3.5991452 3.7588942 3.6567125
0.7667668 3.587801 3.1709163 2.9700634 3.5940197 3.275725 3.6527572 2.976562 3.5956552 3.2642303 3.0867114 3.3024108 3.0885823 3.966834 3.4489808 3.1938987 3.5722816 3.441895 3.1784685 4.189886 3.2761288 3.1758478 4.266532 2.9701996 3.3569787 3.6760197 3.5475318 3.3622034 3.0692205 3.4089417 3.9791443 3.1808703 3.9823463 2.9927492 3.4863155 4.247232 3.2758925 4.1751533 2.9921386 3.754362 3.3940082 3.6062708 3.2858782 3.26174 3.0649297 3.386338 4.157877 3.0870726 3.5971923 3.7568634 3.654805
0.7677678 3.5859137 3.1688836 2.9681644 3.5920355 3.2738426 3.6508503 2.9746842 3.59367 3.262127 3.084932 3.3006275 3.0866075 3.9645753 3.4470215 3.1918492 3.5704002 3.4399414 3.176639 4.187553 3.2740161 3.174017 4.2641954 2.9683018 3.3550448 3.6740124 3.5456522 3.3602736 3.0672672 3.4071167 3.9768734 3.1790392 3.9800718 2.990845 3.4844604 4.2449136 3.2737796 4.172834 2.9902341 3.7523298 3.3921895 3.6043153 3.283756 3.2596102 3.062957 3.38452 4.1555743 3.0850964 3.5952399 3.7548327 3.6528978
0.7687688 3.5840266 3.1668518 2.9662662 3.590052 3.2719607 3.6489437 2.9728072 3.5916853 3.2600243 3.083153 3.2988443 3.0846329 3.962318 3.4450624 3.1898003 3.5685189 3.437988 3.1748102 4.1852207 3.2719045 3.1721866 4.2618604 2.9664047 3.3531113 3.6720057 3.5437725 3.3583443 3.0653145 3.4052918 3.974604 3.1772082 3.977799 2.9889414 3.4826055 4.242596 3.2716675 4.1705155 2.98833 3.7502983 3.390371 3.60236 3.2816343 3.257481 3.060985 3.3827024 4.1532726 3.0831208 3.5932875 3.7528028 3.6509907
0.7697698 3.58214 3.1648204 2.9643683 3.5880685 3.2700791 3.6470375 2.9709306 3.589701 3.2579226 3.0813744 3.2970612 3.0826592 3.9600623 3.4431033 3.187752 3.566638 3.4360347 3.1729813 4.18289 3.2697933 3.1703565 4.259527 2.9645078 3.3511782 3.6699996 3.5418932 3.3564153 3.0633626 3.4034672 3.9723356 3.1753774 3.9755275 2.9870381 3.480751 4.24028 3.269556 4.168199 2.9864264 3.7482672 3.3885531 3.6004047 3.2795136 3.2553532 3.0590138 3.380885 4.150973 3.0811458 3.591335 3.7507734 3.649084
0.7707708 3.5802536 3.16279 2.9624712 3.5860858 3.268198 3.6451316 2.9690547 3.587717 3.2558217 3.079596 3.2952785 3.0806859 3.957808 3.4411445 3.1857045 3.5647576 3.4340816 3.1711528 4.180561 3.2676828 3.1685266 4.2571945 2.962612 3.3492455 3.6679938 3.5400143 3.3544867 3.0614114 3.401643 3.970069 3.1735466 3.9732578 2.9851353 3.4788966 4.2379656 3.267445 4.1658835 2.9845233 3.7462363 3.3867354 3.5984497 3.2773933 3.2532258 3.0570433 3.3790677 4.148674 3.0791712 3.5893831 3.7487445 3.647178
0.7717718 3.5783675 3.1607602 2.9605746 3.5841036 3.2663171 3.643226 2.967179 3.585734 3.2537217 3.0778177 3.2934961 3.078713 3.955555 3.4391856 3.1836572 3.5628772 3.4321287 3.1693249 4.1782336 3.2655728 3.1666973 4.2548637 2.9607162 3.3473132 3.6659887 3.5381353 3.3525586 3.0594606 3.399819 3.9678037 3.1717157 3.9709892 2.983233 3.4770427 4.235652 3.2653348 4.16357 2.9826205 3.7442062 3.384918 3.596495 3.2752736 3.2510993 3.0550733 3.3772507 4.1463766 3.0771973 3.5874312 3.7467163 3.6452718
0.7727728 3.5764818 3.1587312 2.9586785 3.5821218 3.2644367 3.6413205 2.9653041 3.583751 3.2516224 3.0760398 3.2917137 3.0767407 3.9533036 3.437227 3.1816106 3.560997 3.4301755 3.167497 4.175907 3.2634635 3.164868 4.2525344 2.9588213 3.3453813 3.663984 3.5362568 3.3506308 3.0575104 3.3979952 3.96554 3.1698852 3.9687223 2.981331 3.4751887 4.2333403 3.2632253 4.1612573 2.9807181 3.7421765 3.3831007 3.5945404 3.2731547 3.2489738 3.053104 3.3754337 4.1440806 3.0752237 3.5854795 3.7446883 3.6433659
0.7737738 3.5745962 3.1567028 2.9567828 3.5801404 3.2625566 3.6394153 2.9634297 3.5817685 3.2495239 3.0742621 3.2899315 3.074769 3.9510536 3.4352682 3.1795647 3.5591173 3.4282227 3.1656694 4.173582 3.261355 3.1630392 4.250206 2.9569268 3.3434496 3.6619797 3.5343783 3.3487034 3.0555608 3.3961718 3.9632776 3.1680543 3.966457 2.9794295 3.473335 4.231029 3.2611163 4.158946 2.9788165 3.7401474 3.3812838 3.5925858 3.2710364 3.2468488 3.0511353 3.3736172 4.141786 3.0732508 3.5835278 3.7426608 3.6414604
0.7747748 3.572711 3.154675 2.9548879 3.5781596 3.2606766 3.6375103 2.9615557 3.5797865 3.2474258 3.0724847 3.2881496 3.0727975 3.948805 3.4333096 3.1775193 3.5572379 3.4262698 3.1638422 4.171259 3.2592468 3.1612105 4.247879 2.955033 3.3415184 3.659976 3.5325 3.3467762 3.0536118 3.3943486 3.9610167 3.1662238 3.9641929 2.9775286 3.4714816 4.2287197 3.259008 4.1566358 2.9769151 3.7381186 3.3794672 3.5906315 3.2689188 3.2447248 3.0491672 3.3718007 4.1394925 3.0712783 3.5815763 3.740634 3.6395552
0.7757758 3.570826 3.1526477 2.9529932 3.576179 3.2587972 3.6356058 2.959682 3.577805 3.2453287 3.0707073 3.286368 3.0708268 3.9465578 3.4313512 3.1754742 3.5553584 3.4243171 3.162015 4.1689367 3.2571392 3.159382 4.2455535 2.9531395 3.3395875 3.6579728 3.530622 3.3448493 3.0516634 3.3925257 3.9587572 3.164393 3.9619303 2.975628 3.4696283 4.2264113 3.2569 4.1543274 2.975014 3.7360904 3.3776507 3.5886772 3.2668016 3.2426014 3.0471995 3.3699844 4.137201 3.0693064 3.5796251 3.7386074 3.63765
0.7767768 3.568941 3.1506212 2.9510992 3.574199 3.2569177 3.6337013 2.957809 3.5758238 3.2432323 3.0689301 3.2845862 3.0688562 3.944312 3.4293926 3.1734297 3.5534794 3.4223642 3.1601882 4.166616 3.2550323 3.157554 4.2432294 2.9512465 3.337657 3.6559699 3.5287442 3.342923 3.0497155 3.3907027 3.956499 3.1625624 3.959669 2.9737277 3.467775 4.224104 3.2547927 4.15202 2.9731135 3.7340627 3.3758345 3.586723 3.264685 3.2404788 3.0452325 3.368168 4.1349096 3.0673347 3.577674 3.7365816 3.6357453
0.7777778 3.5670567 3.1485953 2.9492056 3.5722191 3.2550387 3.6317973 2.9559362 3.573843 3.2411366 3.0671532 3.2828047 3.0668864 3.9420676 3.4274342 3.1713858 3.5516005 3.4204116 3.1583617 4.1642966 3.2529259 3.155726 4.2409062 2.949354 3.3357267 3.6539674 3.5268664 3.3409967 3.047768 3.3888803 3.9542422 3.1607318 3.9574094 2.9718277 3.465922 4.221798 3.252686 4.149714 2.9712133 3.7320352 3.3740184 3.584769 3.262569 3.2383568 3.043266 3.366352 4.1326203 3.0653636 3.575723 3.734556 3.6338408
0.7787788 3.5651724 3.1465702 2.9473124 3.5702398 3.25316 3.6298933 2.9540641 3.5718627 3.2390416 3.0653765 3.2810233 3.0649168 3.9398246 3.4254756 3.1693423 3.549722 3.418459 3.1565351 4.1619787 3.25082 3.1538982 4.2385845 2.947462 3.3337967 3.6519651 3.5249891 3.3390708 3.0458212 3.387058 3.9519868 3.158901 3.9551508 2.9699283 3.4640694 4.2194934 3.2505798 4.1474094 2.9693134 3.7300084 3.3722024 3.582815 3.2604535 3.2362359 3.0413003 3.3645363 4.130332 3.0633929 3.5737717 3.7325308 3.6319363
0.7797798 3.5632885 3.1445456 2.9454198 3.568261 3.2512815 3.6279895 2.9521923 3.5698826 3.2369473 3.0635998 3.279242 3.0629478 3.9375827 3.4235172 3.1672993 3.5478435 3.4165063 3.154709 4.1596622 3.2487147 3.1520705 4.236264 2.9455705 3.3318672 3.6499636 3.5231116 3.3371453 3.043875 3.3852358 3.9497328 3.1570702 3.952894 2.968029 3.4622169 4.21719 3.2484744 4.1451063 2.967414 3.7279818 3.3703868 3.580861 3.2583387 3.2341154 3.0393348 3.3627205 4.128045 3.0614228 3.571821 3.730506 3.6300323
0.7807808 3.5614045 3.1425214 2.9435275 3.5662823 3.2494032 3.626086 2.950321 3.567903 3.2348535 3.0618234 3.2774608 3.0609791 3.9353423 3.4215589 3.1652567 3.5459652 3.4145536 3.152883 4.1573467 3.24661 3.1502433 4.233945 2.9436793 3.3299377 3.6479623 3.5212345 3.3352199 3.041929 3.3834138 3.9474802 3.1552396 3.9506383 2.9661303 3.4603643 4.2148876 3.2463691 4.142804 2.9655147 3.7259555 3.3685713 3.5789075 3.2562242 3.2319956 3.03737 3.360905 4.125759 3.0594528 3.5698702 3.7284815 3.6281283
0.7817818 3.559521 3.140498 2.9416356 3.564304 3.2475252 3.6241827 2.9484499 3.5659237 3.2327604 3.0600471 3.2756798 3.0590107 3.933103 3.4196005 3.1632147 3.5440872 3.412601 3.1510572 4.1550326 3.2445056 3.148416 4.2316265 2.9417884 3.3280087 3.6459613 3.5193574 3.3332949 3.0399837 3.381592 3.9452288 3.1534085 3.9483843 2.9642317 3.4585118 4.2125864 3.2442646 4.1405034 2.963616 3.72393 3.366756 3.5769536 3.2541103 3.2298765 3.0354056 3.3590894 4.1234746 3.0574834 3.5679195 3.7264576 3.6262245
0.7827828 3.5576375 3.138475 2.9397442 3.5623262 3.2456472 3.6222796 2.9465792 3.5639448 3.230668 3.058271 3.2738988 3.0570428 3.9308653 3.417642 3.161173 3.5422094 3.410648 3.1492314 4.15272 3.2424018 3.1465893 4.22931 2.9398983 3.3260798 3.6439607 3.5174806 3.33137 3.0380387 3.3797705 3.9429789 3.1515777 3.9461312 2.9623337 3.4566596 4.210286 3.2421606 4.138204 2.9617176 3.7219045 3.3649406 3.575 3.2519972 3.2277582 3.0334418 3.357274 4.1211915 3.0555146 3.5659688 3.7244341 3.6243207
0.7837838 3.5557542 3.1364527 2.937853 3.5603485 3.2437696 3.6203766 2.9447088 3.5619662 3.2285764 3.056495 3.2721179 3.0550752 3.928629 3.4156837 3.159132 3.5403318 3.4086955 3.147406 4.1504083 3.2402985 3.1447623 4.226994 2.9380083 3.3241513 3.6419604 3.5156038 3.3294456 3.0360944 3.3779492 3.9407303 3.149747 3.9438798 2.9604359 3.4548075 4.207988 3.240057 4.1359057 2.9598193 3.7198794 3.3631256 3.5730464 3.2498844 3.2256405 3.0314784 3.3554587 4.1189094 3.053546 3.5640182 3.7224107 3.6224174
0.7847848 3.5538712 3.134431 2.9359624 3.5583713 3.2418923 3.6184738 2.942839 3.559988 3.2264853 3.054719 3.270337 3.0531082 3.9263935 3.4137251 3.1570911 3.5384543 3.4067428 3.1455808 4.148098 3.238196 3.1429358 4.22468 2.9361188 3.322223 3.6399603 3.513727 3.3275213 3.0341506 3.376128 3.938483 3.1479158 3.9416296 2.9585383 3.4529555 4.20569 3.237954 4.133609 2.9579215 3.7178547 3.3613107 3.5710928 3.247772 3.2235234 3.0295155 3.3536437 4.116628 3.0515776 3.5620675 3.720388 3.6205142
0.7857858 3.5519881 3.1324096 2.9340723 3.5563943 3.240015 3.6165712 2.9409695 3.5580099 3.2243948 3.0529432 3.2685564 3.0511413 3.9241595 3.4117668 3.1550508 3.536577 3.40479 3.1437557 4.145789 3.2360935 3.1411092 4.2223663 2.9342296 3.320295 3.6379607 3.5118506 3.3255975 3.032207 3.3743067 3.9362369 3.1460845 3.939381 2.9566412 3.4511034 4.2033935 3.2358513 4.1313133 2.956024 3.7158306 3.359496 3.5691395 3.2456603 3.2214072 3.027553 3.3518283 4.1143484 3.04961 3.560117 3.7183654 3.618611
0.7867868 3.5501053 3.130389 2.9321826 3.5544176 3.238138 3.6146686 2.9391003 3.5560322 3.222305 3.0511675 3.2667756 3.0491748 3.921927 3.4098082 3.1530108 3.5346997 3.4028373 3.1419306 4.1434813 3.2339916 3.139283 4.2200546 2.9323409 3.3183672 3.6359615 3.509974 3.3236737 3.030264 3.3724859 3.9339921 3.1442535 3.9371333 2.9547443 3.4492517 4.2010984 3.2337492 4.1290193 2.9541266 3.7138066 3.3576813 3.5671859 3.2435489 3.2192914 3.0255911 3.3500135 4.1120696 3.0476422 3.5581665 3.7163432 3.6167083
0.7877878 3.5482228 3.1283686 2.930293 3.5524414 3.2362611 3.6127665 2.9372313 3.554055 3.2202158 3.049392 3.264995 3.0472088 3.9196954 3.4078498 3.1509714 3.5328226 3.4008844 3.1401057 4.141175 3.2318904 3.1374567 4.2177434 2.9304526 3.3164396 3.6339624 3.5080976 3.3217502 3.0283213 3.3706648 3.9317489 3.1424222 3.934887 2.9528477 3.4474 4.1988044 3.2316475 4.126726 2.9522297 3.7117832 3.355867 3.5652325 3.2414382 3.2171762 3.0236297 3.3481984 4.109792 3.0456753 3.556216 3.7143211 3.6148055
0.7887888 3.5463402 3.126349 2.9284039 3.5504653 3.2343843 3.6108642 2.9353628 3.552078 3.218127 3.0476162 3.2632143 3.045243 3.9174652 3.4058912 3.1489322 3.5309458 3.3989315 3.1382809 4.1388693 3.2297895 3.1356306 4.2154336 2.9285645 3.3145123 3.6319637 3.5062215 3.3198268 3.026379 3.3688443 3.9295068 3.1405907 3.9326422 2.9509513 3.4455483 4.1965117 3.2295463 4.124434 2.950333 3.70976 3.3540525 3.563279 3.239328 3.2150617 3.0216687 3.3463836 4.107516 3.0437083 3.5542655 3.7122996 3.6129026
0.7897898 3.5444582 3.1243298 2.926515 3.5484896 3.232508 3.6089623 2.9334946 3.550101 3.216039 3.045841 3.2614338 3.0432777 3.9152362 3.4039326 3.1468935 3.529069 3.3969786 3.1364563 4.136565 3.227689 3.1338048 4.213125 2.9266768 3.3125854 3.6299653 3.5043452 3.3179038 3.0244374 3.3670235 3.927266 3.1387591 3.9303985 2.9490552 3.4436967 4.19422 3.2274456 4.1221437 2.9484367 3.707737 3.3522382 3.5613256 3.237218 3.2129478 3.0197082 3.3445687 4.105241 3.0417418 3.552315 3.7102783 3.6110003
0.7907908 3.5425758 3.122311 2.9246266 3.546514 3.2306316 3.6070604 2.9316268 3.5481246 3.2139516 3.0440655 3.2596533 3.0413125 3.9130082 3.401974 3.1448553 3.5271924 3.3950255 3.1346319 4.1342626 3.225589 3.131979 4.210818 2.9247894 3.3106585 3.6279671 3.5024693 3.3159807 3.022496 3.3652031 3.9250264 3.1369276 3.9281561 2.9471593 3.4418452 4.1919293 3.2253451 4.1198545 2.9465404 3.7057145 3.350424 3.559372 3.2351086 3.2108347 3.0177479 3.342754 4.102967 3.0397758 3.5503645 3.7082574 3.609098
0.7917918 3.5406938 3.120293 2.9227386 3.544539 3.2287555 3.6051586 2.929759 3.5461485 3.2118647 3.0422902 3.2578728 3.039348 3.9107816 3.4000154 3.1428173 3.5253158 3.3930724 3.1328075 4.1319613 3.2234895 3.1301532 4.2085114 2.9229023 3.3087318 3.6259694 3.5005932 3.314058 3.020555 3.3633828 3.9227881 3.1350958 3.925915 2.9452639 3.4399939 4.18964 3.2232454 4.117566 2.9446445 3.7036924 3.34861 3.5574186 3.2329996 3.208722 3.0157883 3.340939 4.1006937 3.03781 3.548414 3.7062366 3.6071956
0.7927928 3.538812 3.1182752 2.9208508 3.542564 3.2268794 3.603257 2.9278917 3.5441725 3.2097783 3.040515 3.2560923 3.0373833 3.9085562 3.3980565 3.1407795 3.5234394 3.3911192 3.130983 4.129661 3.2213902 3.1283276 4.2062063 2.9210157 3.3068051 3.6239717 3.4987173 3.3121355 3.0186145 3.3615625 3.920551 3.1332638 3.9236753 2.9433684 3.4381425 4.1873517 3.2211459 4.115279 2.942749 3.7016704 3.3467958 3.555465 3.2308912 3.20661 3.013829 3.3391244 4.098422 3.0358446 3.5464635 3.7042162 3.6052935
0.7937938 3.5369303 3.116258 2.9189634 3.5405893 3.2250035 3.6013556 2.926025 3.5421968 3.2076926 3.0387397 3.254312 3.0354192 3.906332 3.396098 3.1387424 3.521563 3.389166 3.129159 4.127362 3.2192917 3.1265023 4.2039022 2.9191294 3.304879 3.6219742 3.4968414 3.3102133 3.0166743 3.3597422 3.9183152 3.1314318 3.9214365 2.9414735 3.4362912 4.185065 3.2190468 4.1129937 2.9408536 3.6996489 3.344982 3.5535116 3.2287831 3.2044985 3.01187 3.3373098 4.0961514 3.0338795 3.544513 3.7021961 3.6033916
0.7947948 3.5350485 3.1142411 2.917076 3.538615 3.2231276 3.5994542 2.924158 3.5402215 3.2056072 3.0369647 3.2525315 3.0334554 3.9041088 3.394139 3.1367054 3.519687 3.3872128 3.1273348 4.125064 3.2171934 3.1246767 4.2015996 2.9172435 3.302953 3.6199772 3.4949658 3.3082912 3.0147345 3.357922 3.9160807 3.1295998 3.9191992 2.9395785 3.43444 4.182779 3.2169483 4.110709 2.9389584 3.6976278 3.343168 3.551558 3.2266755 3.2023878 3.0099115 3.335495 4.093882 3.0319147 3.5425625 3.7001762 3.6014898
0.7957958 3.5331671 3.1122248 2.9151895 3.536641 3.2212522 3.5975528 2.9222918 3.5382464 3.2035227 3.0351896 3.2507513 3.0314918 3.901887 3.39218 3.134669 3.5178108 3.3852594 3.1255107 4.1227674 3.2150955 3.1228514 4.199298 2.9153576 3.301027 3.6179805 3.4930902 3.3063693 3.012795 3.3561022 3.9138474 3.1277676 3.9169633 2.937684 3.4325886 4.180494 3.2148502 4.108426 2.9370635 3.6956067 3.3413544 3.5496044 3.2245684 3.2002773 3.0079534 3.3336804 4.091614 3.0299501 3.5406117 3.6981568 3.599588
0.7967968 3.5312858 3.110209 2.913303 3.534667 3.2193766 3.5956516 2.9204257 3.5362713 3.2014384 3.0334146 3.2489707 3.0295286 3.899666 3.390221 3.1326327 3.515935 3.383306 3.1236868 4.120472 3.2129982 3.1210263 4.1969976 2.9134722 3.2991014 3.6159837 3.4912145 3.3044474 3.010856 3.3542824 3.9116154 3.125935 3.9147284 2.9357896 3.4307375 4.1782103 3.2127526 4.106144 2.9351687 3.693586 3.3395407 3.547651 3.2224615 3.1981678 3.0059958 3.3318658 4.089347 3.027986 3.5386612 3.6961374 3.5976863
0.7977978 3.5294044 3.1081936 2.9114168 3.5326934 3.2175014 3.5937505 2.9185596 3.5342968 3.199355 3.0316396 3.2471902 3.0275655 3.8974464 3.388262 3.1305969 3.514059 3.3813524 3.121863 4.118178 3.210901 3.1192012 4.1946983 2.9115872 3.297176 3.6139874 3.4893389 3.302526 3.0089173 3.3524625 3.9093845 3.1241024 3.9124947 2.9338956 3.4288864 4.1759276 3.2106552 4.1038632 2.9332743 3.6915658 3.337727 3.5456975 3.2203553 3.1960585 3.0040383 3.3300514 4.087081 3.026022 3.5367105 3.6941183 3.595785
0.7987988 3.5275233 3.1061788 2.9095309 3.53072 3.2156262 3.5918496 2.9166942 3.5323224 3.1972718 3.0298645 3.24541 3.0256028 3.895228 3.3863032 3.1285615 3.5121832 3.3793988 3.1200392 4.115885 3.2088044 3.117376 4.1924 2.9097023 3.2952507 3.6119912 3.4874635 3.3006046 3.006979 3.3506427 3.9071548 3.1222696 3.9102623 2.9320016 3.4270353 4.1736465 3.2085583 4.1015835 2.93138 3.6895459 3.3359134 3.5437436 3.2182493 3.19395 3.0020816 3.3282368 4.084816 3.0240583 3.5347598 3.6920996 3.5938835
0.7997998 3.5256422 3.1041644 2.9076452 3.528747 3.213751 3.5899487 2.9148288 3.5303483 3.1951895 3.0280895 3.2436295 3.0236404 3.8930104 3.3843439 3.1265264 3.5103076 3.377445 3.1182156 4.113593 3.2067082 3.115551 4.190103 2.9078178 3.2933254 3.6099954 3.4855878 3.2986832 3.005041 3.348823 3.9049265 3.1204367 3.908031 2.9301078 3.4251842 4.171366 3.2064617 4.099305 2.929486 3.687526 3.3341 3.54179 3.2161438 3.191842 3.000125 3.3264222 4.0825524 3.022095 3.5328093 3.690081 3.5919821
0.8008008 3.523761 3.1021504 2.9057598 3.5267742 3.2118762 3.588048 2.9129636 3.5283744 3.1931074 3.0263147 3.241849 3.0216784 3.890794 3.3823848 3.1244915 3.508432 3.3754914 3.116392 4.111303 3.2046125 3.1137261 4.187807 2.9059336 3.2914004 3.6079996 3.4837124 3.2967622 3.0031033 3.3470035 3.9026992 3.1186037 3.9058008 2.9282143 3.4233334 4.169087 3.2043657 4.097028 2.927592 3.6855066 3.3322864 3.5398364 3.2140388 3.1897347 2.998169 3.3246076 4.08029 3.020132 3.5308583 3.6880627 3.590081
0.8018018 3.5218801 3.1001368 2.9038749 3.5248015 3.2100012 3.5861473 2.9110987 3.5264006 3.191026 3.0245397 3.2400687 3.0197165 3.888579 3.3804255 3.122457 3.5065565 3.3735373 3.1145682 4.1090136 3.202517 3.1119013 4.1855125 2.9040496 3.2894757 3.606004 3.481837 3.2948413 3.0011659 3.3451838 3.900473 3.1167705 3.903572 2.926321 3.4214823 4.1668086 3.2022698 4.094752 2.9256985 3.6834874 3.3304732 3.5378826 3.211934 3.1876278 2.996213 3.3227932 4.078028 3.0181692 3.5289075 3.6860445 3.5881798
0.8028028 3.5199995 3.0981236 2.90199 3.522829 3.2081265 3.5842469 2.9092343 3.5244272 3.188945 3.022765 3.2382882 3.0177548 3.8863647 3.3784661 3.1204228 3.504681 3.3715835 3.1127448 4.106725 3.200422 3.1100767 4.183219 2.9021661 3.287551 3.604009 3.4799619 3.2929206 2.999229 3.3433645 3.8982482 3.114937 3.9013443 2.924428 3.4196315 4.1645317 3.2001746 4.092477 2.923805 3.6814682 3.3286598 3.5359287 3.2098298 3.1855214 2.9942577 3.3209786 4.075768 3.0162067 3.5269568 3.6840267 3.5862787
0.8038038 3.5181189 3.0961108 2.9001055 3.5208569 3.2062519 3.5823464 2.9073699 3.522454 3.1868646 3.0209901 3.2365077 3.0157936 3.8841517 3.3765066 3.1183891 3.502806 3.3696294 3.1109214 4.1044383 3.1983273 3.1082518 4.1809263 2.9002826 3.2856264 3.6020138 3.4780865 3.291 2.9972923 3.3415449 3.8960247 3.1131036 3.8991177 2.922535 3.4177806 4.162256 3.1980796 4.090203 2.9219117 3.6794496 3.3268464 3.533975 3.207726 3.1834157 2.9923027 3.319164 4.0735087 3.0142443 3.5250058 3.682009 3.5843778
0.8048048 3.5162382 3.0940986 2.8982213 3.5188847 3.2043774 3.580446 2.905506 3.520481 3.184785 3.019215 3.2347271 3.0138323 3.8819396 3.374547 3.1163557 3.5009305 3.367675 3.109098 4.102153 3.196233 3.1064272 4.178635 2.8983996 3.2837021 3.6000187 3.4762113 3.2890794 2.995356 3.3397255 3.8938022 3.11127 3.8968923 2.9206424 3.4159298 4.1599813 3.195985 4.08793 2.9200187 3.677431 3.3250332 3.532021 3.2056227 3.1813104 2.9903479 3.3173497 4.0712504 3.0122824 3.5230548 3.6799917 3.582477
0.8058058 3.5143576 3.0920868 2.8963373 3.516913 3.202503 3.5785458 2.903642 3.5185082 3.1827054 3.0174403 3.2329466 3.0118716 3.8797288 3.3725872 3.1143224 3.4990556 3.365721 3.1072748 4.0998683 3.1941392 3.1046026 4.176345 2.8965168 3.281778 3.5980241 3.4743361 3.2871592 2.9934201 3.3379064 3.8915808 3.109436 3.894668 2.9187498 3.414079 4.157707 3.193891 4.085659 2.9181259 3.675413 3.32322 3.5300672 3.2035196 3.1792057 2.9883935 3.315535 4.0689936 3.0103207 3.5211039 3.6779745 3.5805764
0.8068068 3.5124772 3.0900753 2.8944535 3.5149412 3.2006288 3.5766456 2.9017782 3.5165358 3.1806266 3.0156655 3.2311661 3.009911 3.8775191 3.3706276 3.1122897 3.4971805 3.3637667 3.1054513 4.097585 3.1920457 3.1027782 4.1740556 2.8946342 3.279854 3.5960298 3.472461 3.285239 2.9914844 3.336087 3.8893607 3.107602 3.892445 2.9168575 3.412228 4.1554346 3.1917973 4.083389 2.9162333 3.673395 3.3214068 3.5281131 3.201417 3.1771014 2.9864397 3.3137207 4.0667377 3.0083592 3.5191526 3.6759574 3.5786757
0.8078078 3.510597 3.0880644 2.89257 3.5129697 3.1987545 3.5747457 2.899915 3.5145633 3.1785483 3.0138907 3.2293856 3.0079508 3.8753104 3.3686676 3.1102571 3.4953055 3.361812 3.1036282 4.095303 3.1899526 3.1009538 4.1717677 2.892752 3.2779303 3.5940354 3.4705858 3.283319 2.9895492 3.3342679 3.8871415 3.1057677 3.890223 2.9149652 3.4103775 4.153163 3.189704 4.0811195 2.9143407 3.6713772 3.3195937 3.526159 3.1993148 3.1749978 2.984486 3.311906 4.064483 3.006398 3.5172017 3.6739407 3.576775
0.8088088 3.5087168 3.0860536 2.890687 3.5109985 3.1968806 3.5728457 2.8980517 3.5125911 3.1764705 3.0121157 3.2276049 3.0059907 3.873103 3.3667078 3.1082249 3.4934306 3.3598576 3.101805 4.093022 3.1878598 3.0991294 4.169481 2.8908699 3.2760065 3.5920413 3.468711 3.2813993 2.9876142 3.3324487 3.8849237 3.1039333 3.8880024 2.9130733 3.408527 4.1508927 3.1876109 4.0788517 2.9124484 3.6693594 3.3177807 3.524205 3.197213 3.1728947 2.9825327 3.3100917 4.062229 3.0044372 3.5152504 3.671924 3.5748746
0.8098098 3.5068367 3.0840435 2.888804 3.5090275 3.1950066 3.570946 2.8961887 3.5106192 3.1743932 3.010341 3.2258244 3.0040307 3.8708966 3.3647478 3.1061928 3.491556 3.357903 3.099982 4.090742 3.1857674 3.097305 4.1671953 2.888988 3.274083 3.5900474 3.4668357 3.2794795 2.9856794 3.3306296 3.8827069 3.1020987 3.8857825 2.9111814 3.406676 4.1486235 3.1855183 4.0765843 2.9105563 3.6673422 3.3159678 3.5222507 3.1951115 3.170792 2.9805799 3.3082771 4.0599766 3.0024765 3.513299 3.6699078 3.5729744
0.8108108 3.5049565 3.0820339 2.8869212 3.5070565 3.1931326 3.5690463 2.8943262 3.5086474 3.1723163 3.0085661 3.2240436 3.0020711 3.8686912 3.3627875 3.1041613 3.4896812 3.3559484 3.0981588 4.088464 3.1836755 3.0954807 4.164911 2.8871067 3.2721596 3.5880537 3.4649608 3.27756 2.983745 3.3288107 3.8804913 3.100264 3.883564 2.9092898 3.4048254 4.146355 3.183426 4.074319 2.9086645 3.6653252 3.3141546 3.5202966 3.1930103 3.16869 2.9786272 3.3064628 4.0577254 3.000516 3.5113478 3.6678917 3.571074
0.8118118 3.5030768 3.0800245 2.8850389 3.505086 3.191259 3.5671465 2.8924637 3.5066757 3.17024 3.0067914 3.222263 3.0001118 3.866487 3.3608272 3.10213 3.4878066 3.3539937 3.096336 4.0861864 3.181584 3.0936565 4.162627 2.8852253 3.2702365 3.58606 3.463086 3.2756405 2.981811 3.3269918 3.8782768 3.0984292 3.8813465 2.9073982 3.4029748 4.144088 3.181334 4.072054 2.9067726 3.6633084 3.3123417 3.5183423 3.1909096 3.1665885 2.976675 3.3046482 4.055475 2.9985557 3.5093963 3.665876 3.5691738
0.8128128 3.5011969 3.0780156 2.8831568 3.5031154 3.1893854 3.565247 2.8906014 3.5047042 3.1681643 3.0050166 3.2204823 2.998153 3.8642838 3.358867 3.100099 3.485932 3.3520389 3.094513 4.08391 3.1794927 3.0918324 4.160345 2.8833442 3.2683134 3.5840669 3.461211 3.2737212 2.9798775 3.325173 3.8760633 3.096594 3.8791301 2.905507 3.4011242 4.1418214 3.1792426 4.0697904 2.904881 3.6612916 3.310529 3.516388 3.1888094 3.1644874 2.974723 3.3028338 4.053226 2.9965959 3.5074449 3.66386 3.5672739
0.8138138 3.4993172 3.076007 2.8812747 3.501145 3.1875117 3.5633476 2.8887393 3.502733 3.1660888 3.0032418 3.2187016 2.9961941 3.8620818 3.3569064 3.0980682 3.4840574 3.3500838 3.09269 4.081635 3.1774018 3.0900083 4.158064 2.8814635 3.2663903 3.5820737 3.459336 3.2718022 2.977944 3.323354 3.873851 3.094759 3.8769147 2.903616 3.3992739 4.1395564 3.1771514 4.0675282 2.9029896 3.6592753 3.308716 3.5144334 3.1867094 3.162387 2.9727716 3.3010194 4.0509777 2.994636 3.5054934 3.6618447 3.565374
0.8148148 3.4974375 3.073999 2.879393 3.4991748 3.1856382 3.5614483 2.8868775 3.500762 3.164014 3.001467 3.2169209 2.9942355 3.859881 3.354946 3.0960379 3.4821832 3.3481288 3.0908673 4.079361 3.1753113 3.088184 4.1557837 2.879583 3.2644677 3.5800807 3.4574614 3.2698832 2.9760108 3.321535 3.87164 3.0929234 3.8747005 2.901725 3.3974233 4.137292 3.1750607 4.0652666 2.9010985 3.657259 3.3069031 3.512479 3.18461 3.160287 2.9708204 3.2992048 4.0487304 2.9926767 3.503542 3.6598294 3.563474
0.8158158 3.495558 3.0719912 2.8775117 3.4972048 3.183765 3.559549 2.885016 3.498791 3.1619399 2.9996922 3.21514 2.9922771 3.857681 3.3529854 3.094008 3.4803088 3.3461738 3.0890446 4.0770884 3.173221 3.0863602 4.1535044 2.8777027 3.262545 3.5780878 3.4555864 3.2679644 2.9740782 3.3197165 3.8694298 3.091088 3.8724873 2.8998344 3.395573 4.135029 3.1729703 4.0630064 2.8992076 3.6552432 3.3050904 3.5105245 3.1825109 3.1581876 2.9688694 3.2973905 4.0464845 2.9907174 3.5015903 3.6578143 3.5615742
0.8168168 3.4936786 3.0699837 2.8756304 3.495235 3.1818917 3.55765 2.8831546 3.4968202 3.1598659 2.9979172 3.2133594 2.990319 3.8554823 3.3510246 3.091978 3.4784346 3.3442185 3.0872216 4.0748167 3.1711314 3.0845363 4.1512265 2.8758228 3.2606225 3.5760953 3.4537117 3.2660458 2.9721456 3.3178978 3.8672209 3.0892522 3.8702753 2.8979437 3.3937223 4.1327667 3.1708803 4.0607476 2.8973167 3.6532273 3.3032777 3.50857 3.180412 3.1560886 2.966919 3.295576 4.0442395 2.9887586 3.4996386 3.6557994 3.5596745
0.8178178 3.4917994 3.067977 2.8737495 3.4932652 3.1800184 3.555751 2.8812935 3.4948497 3.1577926 2.9961424 3.2115786 2.9883611 3.8532846 3.3490639 3.0899487 3.4765606 3.3422632 3.0853992 4.0725465 3.169042 3.0827124 4.14895 2.8739429 3.2587001 3.5741029 3.451837 3.2641273 2.9702134 3.3160794 3.8650131 3.0874164 3.8680642 2.8960533 3.391872 4.130506 3.1687906 4.0584893 2.895426 3.6512117 3.301465 3.5066152 3.1783137 3.1539903 2.9649687 3.2937617 4.041996 2.9868 3.4976869 3.6537848 3.557775
0.8188188 3.4899201 3.0659704 2.8718688 3.4912956 3.1781454 3.553852 2.8794324 3.4928792 3.1557198 2.9943676 3.2097976 2.9864037 3.8510883 3.3471029 3.0879197 3.4746866 3.3403077 3.0835764 4.0702767 3.166953 3.0808885 4.146674 2.8720634 3.256778 3.5721107 3.4499624 3.262209 2.9682815 3.3142607 3.862806 3.0855803 3.8658543 2.8941631 3.3900216 4.128246 3.1667016 4.0562325 2.8935356 3.6491964 3.2996523 3.5046606 3.1762156 3.1518924 2.963019 3.2919474 4.039753 2.9848416 3.4957352 3.6517704 3.5558755
0.8198198 3.488041 3.0639644 2.8699884 3.4893262 3.1762724 3.5519533 2.8775718 3.490909 3.1536474 2.9925928 3.2080169 2.9844463 3.8488927 3.345142 3.0858908 3.4728127 3.3383522 3.081754 4.068009 3.1648645 3.0790648 4.1443996 2.8701842 3.254856 3.5701187 3.4480877 3.2602906 2.96635 3.3124423 3.8606005 3.0837443 3.8636456 2.8922732 3.3881712 4.125987 3.1646125 4.0539765 2.8916452 3.6471813 3.2978396 3.5027058 3.1741183 3.149795 2.9610693 3.2901328 4.0375113 2.9828832 3.4937832 3.6497562 3.553976
0.8208208 3.486162 3.0619588 2.8681083 3.4873571 3.1743996 3.5500548 2.8757114 3.488939 3.1515756 2.990818 3.206236 2.982489 3.8466985 3.3431807 3.0838623 3.4709387 3.3363967 3.0799313 4.065742 3.1627762 3.0772412 4.142126 2.868305 3.2529342 3.568127 3.4462132 3.2583725 2.964419 3.3106241 3.8583958 3.081908 3.8614378 2.8903832 3.386321 4.1237288 3.162524 4.0517216 2.8897552 3.6451664 3.2960272 3.500751 3.172021 3.1476982 2.95912 3.2883184 4.035271 2.9809253 3.4918313 3.647742 3.5520768
0.8218218 3.484283 3.0599537 2.8662283 3.485388 3.1725268 3.5481563 2.873851 3.486969 3.1495042 2.9890432 3.2044551 2.9805324 3.844505 3.3412197 3.081834 3.469065 3.3344412 3.0781088 4.063476 3.1606884 3.0754175 4.1398535 2.8664262 3.2510126 3.5661352 3.4443386 3.2564547 2.962488 3.3088057 3.856192 3.0800714 3.8592312 2.8884935 3.3844707 4.121472 3.160436 4.049468 2.8878653 3.6431515 3.2942145 3.4987962 3.1699243 3.1456017 2.9571712 3.286504 4.0330315 2.9789677 3.4898794 3.6457283 3.5501776
0.8228228 3.4824042 3.0579488 2.864349 3.4834192 3.1706543 3.5462577 2.871991 3.4849994 3.1474335 2.9872684 3.2026742 2.9785757 3.842313 3.3392582 3.0798063 3.4671912 3.3324854 3.0762866 4.061211 3.158601 3.0735939 4.1375823 2.8645477 3.2490911 3.5641437 3.442464 3.2545369 2.9605575 3.3069875 3.8539896 3.078235 3.8570259 2.886604 3.3826206 4.119216 3.1583483 4.047215 2.8859756 3.6411371 3.2924023 3.4968414 3.1678278 3.143506 2.9552228 3.28469 4.030793 2.9770103 3.4879274 3.6437147 3.5482786
0.8238238 3.4805257 3.0559444 2.8624694 3.4814503 3.1687818 3.5443594 2.8701313 3.4830298 3.145363 2.9854937 3.2008934 2.9766192 3.840122 3.337297 3.0777788 3.4653177 3.3305295 3.074464 4.0589476 3.156514 3.0717704 4.135312 2.8626695 3.2471697 3.5621526 3.44059 3.2526193 2.958627 3.3051693 3.8517883 3.0763984 3.8548214 2.8847148 3.3807704 4.116961 3.156261 4.0449634 2.884086 3.6391227 3.2905898 3.4948864 3.165732 3.1414108 2.9532745 3.2828755 4.0285554 2.975053 3.4859753 3.6417015 3.5463796
0.8248248 3.4786472 3.0539405 2.8605902 3.479482 3.1669095 3.5424614 2.8682716 3.4810605 3.1432931 2.9837189 3.1991124 2.9746633 3.8379319 3.3353355 3.0757515 3.4634442 3.3285737 3.0726418 4.0566854 3.154427 3.069947 4.133043 2.8607914 3.2452486 3.5601616 3.4387155 3.250702 2.9566972 3.3033514 3.8495877 3.0745614 3.8526182 2.8828256 3.3789203 4.114707 3.154174 4.042713 2.8821967 3.6371088 3.2887774 3.4929314 3.1636362 3.139316 2.9513266 3.2810612 4.0263195 2.9730961 3.4840233 3.6396883 3.5444806
0.8258258 3.4767687 3.0519369 2.8587115 3.4775136 3.1650372 3.5405633 2.8664122 3.4790912 3.141224 2.981944 3.1973317 2.9727075 3.835743 3.333374 3.0737247 3.461571 3.3266177 3.0708196 4.054424 3.152341 3.0681236 4.130775 2.8589137 3.2433276 3.5581706 3.4368412 3.2487845 2.9547675 3.3015335 3.8473883 3.0727243 3.8504162 2.8809366 3.3770704 4.1124544 3.1520875 4.0404634 2.8803074 3.635095 3.2869651 3.4909763 3.161541 3.137222 2.9493792 3.279247 4.024084 2.9711394 3.4820712 3.6376753 3.542582
0.8268268 3.4748905 3.0499337 2.8568327 3.4755454 3.1631649 3.5386653 2.864553 3.477122 3.1391551 2.9801695 3.1955507 2.9707518 3.8335552 3.3314126 3.0716982 3.4596977 3.3246615 3.0689976 4.0521636 3.150255 3.0663004 4.1285076 2.857036 3.2414067 3.55618 3.4349668 3.2468674 2.9528382 3.2997155 3.84519 3.0708873 3.848215 2.8790479 3.3752203 4.1102023 3.1500013 4.0382147 2.8784184 3.6330812 3.2851532 3.4890213 3.1594462 3.1351283 2.947432 3.2774327 4.0218496 2.9691832 3.480119 3.6356626 3.5406833
0.8278278 3.4730122 3.047931 2.8549545 3.4735773 3.1612928 3.5367675 2.862694 3.4751532 3.1370866 2.9783947 3.19377 2.9687965 3.8313684 3.3294508 3.0696719 3.4578245 3.3227055 3.0671756 4.0499043 3.1481693 3.064477 4.1262417 2.8551588 3.239486 3.5541897 3.4330928 3.2449505 2.9509091 3.2978976 3.8429928 3.06905 3.8460152 2.8771594 3.3733704 4.107951 3.1479156 4.0359674 2.8765297 3.6310678 3.283341 3.4870663 3.157352 3.1330352 2.9454854 3.2756186 4.0196166 2.967227 3.4781668 3.6336503 3.5387847
0.8288288 3.4711342 3.0459287 2.8530765 3.4716094 3.159421 3.53487 2.8608356 3.4731846 3.1350188 2.9766202 3.191989 2.9668415 3.8291829 3.3274891 3.067646 3.4559515 3.3207493 3.0653536 4.0476465 3.1460843 3.062654 4.1239767 2.853282 3.2375655 3.5521994 3.4312186 3.2430336 2.9489806 3.2960799 3.8407967 3.0672126 3.8438163 2.8752708 3.3715205 4.1057014 3.1458302 4.033721 2.8746412 3.6290545 3.281529 3.4851112 3.155258 3.1309426 2.943539 3.2738044 4.0173845 2.9652712 3.4762146 3.631638 3.5368865
0.8298298 3.4692564 3.043927 2.8511987 3.4696417 3.1575491 3.5329723 2.858977 3.471216 3.1329515 2.9748454 3.1902082 2.9648867 3.8269985 3.3255272 3.0656204 3.4540787 3.318793 3.0635316 4.0453897 3.1439996 3.0608308 4.121713 2.8514051 3.2356453 3.5502095 3.4293447 3.2411172 2.9470522 3.2942624 3.8386016 3.065375 3.8416185 2.8733828 3.3696706 4.103452 3.1437452 4.0314755 2.872753 3.6270416 3.279717 3.4831562 3.1531644 3.1288507 2.9415927 3.2719903 4.0151534 2.9633155 3.4742625 3.629626 3.5349882
0.8308308 3.4673786 3.0419254 2.849321 3.4676743 3.1556776 3.531075 2.8571188 3.4692476 3.1308846 2.9730709 3.1884272 2.962932 3.824815 3.3235655 3.0635953 3.452206 3.3168366 3.06171 4.043134 3.141915 3.059008 4.1194506 2.8495286 3.233725 3.5482197 3.4274707 3.2392006 2.9451244 3.2924447 3.8364077 3.0635374 3.839422 2.8714948 3.367821 4.1012044 3.1416607 4.0292315 2.8708646 3.6250288 3.2779052 3.481201 3.151071 3.126759 2.939647 3.2701762 4.0129232 2.9613602 3.4723103 3.6276143 3.53309
0.8318318 3.465501 3.0399244 2.8474438 3.4657068 3.153806 3.5291777 2.8552608 3.4672794 3.1288183 2.971296 3.1866465 2.9609778 3.8226326 3.3216035 3.0615704 3.450333 3.3148801 3.0598881 4.0408792 3.1398313 3.057185 4.117189 2.8476524 3.231805 3.54623 3.4255967 3.2372844 2.9431968 3.2906275 3.8342147 3.0616996 3.8372266 2.869607 3.3659713 4.0989575 3.1395764 4.026988 2.8689766 3.6230164 3.2760932 3.479246 3.1489785 3.1246681 2.9377015 3.268362 4.0106945 2.9594052 3.4703581 3.625603 3.531192
0.8328328 3.4636235 3.0379238 2.8455667 3.4637396 3.1519346 3.5272806 2.853403 3.4653115 3.1267526 2.9695215 3.1848657 2.959024 3.8204513 3.3196416 3.0595458 3.4484606 3.312924 3.0580664 4.0386257 3.1377478 3.0553622 4.1149282 2.8457766 3.2298853 3.5442407 3.423723 3.2353685 2.9412694 3.28881 3.832023 3.0598617 3.8350322 2.8677194 3.3641217 4.096711 3.1374927 4.024746 2.8670888 3.6210039 3.2742817 3.4772906 3.146886 3.122578 2.9357564 3.2665482 4.0084662 2.9574504 3.468406 3.6235917 3.5292943
0.8338338 3.4617462 3.0359237 2.84369 3.4617727 3.1500633 3.5253837 2.8515456 3.4633436 3.1246872 2.967747 3.183085 2.95707 3.818271 3.3176796 3.0575216 3.4465883 3.3109674 3.0562449 4.036373 3.1356647 3.0535395 4.1126685 2.843901 3.2279658 3.5422516 3.4218493 3.2334526 2.9393425 3.2869928 3.8298323 3.0580237 3.832839 2.865832 3.3622723 4.094466 3.1354094 4.022505 2.8652012 3.6189919 3.2724702 3.4753356 3.1447942 3.120488 2.933812 3.264734 4.0062394 2.955496 3.4664538 3.6215806 3.5273967
0.8348348 3.459869 3.033924 2.8418136 3.4598057 3.1481922 3.5234869 2.8496883 3.461376 3.1226225 2.9659727 3.1813042 2.9551167 3.816092 3.3157177 3.055498 3.444716 3.3090107 3.0544233 4.034122 3.1335819 3.0517168 4.11041 2.8420255 3.2260463 3.5402627 3.4199758 3.2315369 2.9374158 3.2851758 3.8276427 3.0561857 3.830647 2.8639448 3.3604228 4.092222 3.1333263 4.020265 2.863314 3.61698 3.2706587 3.4733806 3.1427028 3.1183987 2.9318674 3.2629201 4.0040135 2.9535418 3.4645014 3.6195698 3.525499
0.8358358 3.457992 3.031925 2.8399374 3.4578393 3.1463213 3.5215902 2.8478312 3.4594085 3.1205583 2.964198 3.1795235 2.9531636 3.8139138 3.3137555 3.0534744 3.442844 3.3070543 3.052602 4.031872 3.1314995 3.0498943 4.1081524 2.8401504 3.2241273 3.5382738 3.4181023 3.2296214 2.9354897 3.2833588 3.8254542 3.0543473 3.828456 2.862058 3.3585734 4.0899796 3.131244 4.018026 2.8614268 3.6149685 3.2688472 3.4714253 3.1406116 3.11631 2.9299235 3.2611065 4.0017886 2.951588 3.4625492 3.6175592 3.5236018
0.8368368 3.456115 3.029926 2.8380616 3.4558728 3.1444504 3.5196939 2.8459747 3.4574413 3.1184945 2.9624238 3.177743 2.9512107 3.8117368 3.3117936 3.0514512 3.4409719 3.3050976 3.0507808 4.0296226 3.1294177 3.0480719 4.105896 2.8382754 3.2222083 3.5362854 3.4162288 3.2277062 2.9335637 3.2815418 3.823267 3.052509 3.826266 2.860171 3.356724 4.0877376 3.1291618 4.015788 2.85954 3.612957 3.267036 3.4694703 3.138521 3.1142218 2.92798 3.2592926 3.999565 2.9496343 3.460597 3.6155488 3.5217044
0.8378378 3.4542384 3.0279276 2.836186 3.4539065 3.1425798 3.5177975 2.844118 3.4554744 3.1164312 2.9606495 3.1759622 2.9492583 3.809561 3.3098314 3.0494285 3.4391 3.303141 3.0489595 4.0273743 3.1273363 3.0462496 4.1036406 2.836401 3.2202895 3.534297 3.4143555 3.225791 2.931638 3.279725 3.8210807 3.0506706 3.8240774 2.8582847 3.3548748 4.085497 3.1270802 4.0135517 2.8576534 3.610946 3.265225 3.467515 3.136431 3.112134 2.9260366 3.257479 3.997342 2.9476812 3.4586449 3.6135387 3.5198076
0.8388388 3.4523618 3.0259297 2.8343105 3.4519405 3.1407094 3.5159013 2.8422618 3.4535074 3.1143687 2.9588752 3.1741817 2.9473062 3.8073862 3.3078692 3.047406 3.4372284 3.3011844 3.0471385 4.0251274 3.1252553 3.0444274 4.1013865 2.8345265 3.218371 3.5323088 3.4124825 3.2238762 2.9297128 3.2779086 3.8188953 3.0488322 3.8218896 2.8563983 3.353026 4.0832567 3.1249988 4.011316 2.8557668 3.608935 3.263414 3.46556 3.1343412 3.110047 2.924094 3.2556653 3.9951203 2.945728 3.4566927 3.6115289 3.5179107
0.8398398 3.4504855 3.0239325 2.8324356 3.4499748 3.138839 3.5140052 2.840406 3.4515407 3.1123066 2.957101 3.1724012 2.9453542 3.8052123 3.3059072 3.045384 3.4353569 3.2992277 3.0453174 4.0228815 3.1231747 3.0426054 4.099133 2.8326526 3.2164526 3.530321 3.4106095 3.2219615 2.927788 3.276092 3.8167114 3.0469935 3.8197033 2.8545125 3.351177 4.081018 3.1229181 4.0090814 2.8538806 3.6069245 3.2616029 3.463605 3.1322517 3.1079605 2.9221513 3.253852 3.9928994 2.9437754 3.4547403 3.6095192 3.5160139
0.8408408 3.4486094 3.0219355 2.830561 3.448009 3.1369689 3.5121095 2.8385503 3.4495745 3.110245 2.955327 3.170621 2.9434025 3.8030398 3.303945 3.0433624 3.4334855 3.297271 3.0434966 4.0206366 3.1210945 3.0407834 4.096881 2.830779 3.2145345 3.5283332 3.4087365 3.2200472 2.9258635 3.2742755 3.8145285 3.0451548 3.817518 2.8526266 3.349328 4.07878 3.1208377 4.0068483 2.8519948 3.6049142 3.2597923 3.46165 3.130163 3.1058745 2.9202094 3.2520382 3.9906795 2.9418232 3.452788 3.6075099 3.5141175
0.8418418 3.4467332 3.019939 2.8286865 3.4460437 3.135099 3.5102139 2.8366947 3.4476082 3.1081839 2.953553 3.1688404 2.9414513 3.800868 3.3019829 3.041341 3.4316144 3.2953143 3.041676 4.0183926 3.119015 3.0389616 4.09463 2.8289056 3.2126167 3.5263457 3.4068637 3.218133 2.9239395 3.2724595 3.8123467 3.0433161 3.8153336 2.8507411 3.3474793 4.076544 3.1187577 4.004616 2.8501089 3.602904 3.2579815 3.4596949 3.1280746 3.1037893 2.9182677 3.250225 3.9884608 2.939871 3.450836 3.6055007 3.512221
0.8428428 3.4448574 3.0179427 2.8268125 3.4440784 3.133229 3.5083184 2.8348396 3.4456422 3.1061234 2.951779 3.1670601 2.9395003 3.7986975 3.3000207 3.03932 3.4297433 3.2933576 3.0398555 4.01615 3.1169355 3.03714 4.0923796 2.8270326 3.210699 3.5243585 3.4049911 3.216219 2.9220157 3.2706432 3.810166 3.0414772 3.8131506 2.8488557 3.3456306 4.074308 3.1166782 4.0023847 2.8482234 3.6008945 3.256171 3.4577398 3.1259868 3.1017046 2.9163265 3.2484117 3.986243 2.9379194 3.448884 3.6034918 3.510325
0.8438438 3.4429817 3.015947 2.8249388 3.4421136 3.1313596 3.5064232 2.832985 3.4436765 3.1040635 2.950005 3.16528 2.9375496 3.796528 3.2980587 3.0372996 3.4278724 3.291401 3.0380352 4.0139084 3.1148567 3.0353184 4.0901303 2.8251598 3.2087817 3.5223715 3.4031186 3.2143054 2.9200923 3.2688274 3.8079863 3.0396383 3.8109686 2.8469708 3.3437822 4.0720735 3.1145992 4.0001545 2.8463383 3.5988848 3.2543607 3.4557848 3.1238992 3.0996203 2.9143856 3.2465985 3.9840264 2.9359682 3.4469318 3.601483 3.5084288
0.8448448 3.4411063 3.013952 2.8230653 3.4401488 3.1294901 3.504528 2.8311303 3.4417107 3.102004 2.9482315 3.1634998 2.9355993 3.7943597 3.2960966 3.0352795 3.4260018 3.2894442 3.0362148 4.011668 3.1127784 3.033497 4.087882 2.8232875 3.2068646 3.5203848 3.4012463 3.2123919 2.9181695 3.2670116 3.8058078 3.0377994 3.8087878 2.845086 3.341934 4.06984 3.1125207 3.9979258 2.8444533 3.5968757 3.2525506 3.45383 3.1218123 3.0975368 2.912445 3.2447855 3.9818106 2.9340172 3.4449797 3.599475 3.5065331
0.8458458 3.4392312 3.0119574 2.821192 3.4381843 3.127621 3.5026333 2.829276 3.4397454 3.0999453 2.9464579 3.1617198 2.9336493 3.7921922 3.2941346 3.0332596 3.4241314 3.2874875 3.0343947 4.009429 3.1107006 3.0316758 4.085635 2.8214154 3.204948 3.5183983 3.3993742 3.2104785 2.916247 3.265196 3.8036306 3.0359602 3.806608 2.8432016 3.3400857 4.067608 3.1104426 3.995698 2.8425686 3.5948668 3.2507405 3.451875 3.1197257 3.0954537 2.910505 3.2429726 3.9795961 2.9320664 3.4430277 3.5974667 3.5046377
0.8468468 3.437356 3.0099633 2.8193192 3.4362202 3.125752 3.5007386 2.8274221 3.4377804 3.097887 2.9446843 3.15994 2.9316995 3.790026 3.2921724 3.0312405 3.4222612 3.2855308 3.0325747 4.0071907 3.108623 3.0298548 4.0833893 2.8195436 3.2030313 3.516412 3.3975022 3.2085657 2.9143248 3.2633805 3.8014543 3.0341213 3.8044295 2.8413174 3.3382375 4.0653763 3.1083648 3.9934714 2.8406842 3.5928583 3.2489307 3.4499202 3.1176398 3.0933714 2.9085655 3.2411597 3.9773827 2.9301162 3.4410758 3.5954587 3.5027423
0.8478478 3.435481 3.0079696 2.817447 3.434256 3.123883 3.4988441 2.8255684 3.4358156 3.0958292 2.942911 3.1581602 2.9297502 3.7878609 3.2902105 3.0292215 3.420391 3.2835743 3.0307548 4.0049534 3.1065462 3.0280337 4.0811443 2.8176723 3.201115 3.514426 3.3956304 3.2066529 2.9124029 3.2615652 3.7992792 3.032282 3.802252 2.8394334 3.3363895 4.063146 3.1062877 3.9912457 2.8388 3.5908499 3.2471209 3.4479654 3.115554 3.0912895 2.9066262 3.239347 3.9751701 2.9281662 3.4391239 3.5934513 3.500847
0.8488488 3.4336066 3.0059764 2.8155746 3.4322925 3.1220145 3.4969501 2.823715 3.433851 3.0937722 2.9411376 3.1563804 2.9278014 3.7856967 3.2882488 3.0272028 3.4185212 3.2816176 3.0289352 4.0027175 3.1044698 3.0262132 4.078901 2.8158011 3.199199 3.5124402 3.3937588 3.2047405 2.9104815 3.2597501 3.7971053 3.030443 3.8000758 2.8375497 3.3345418 4.060917 3.104211 3.9890215 2.8369162 3.588842 3.2453113 3.4460108 3.1134691 3.0892084 2.9046874 3.2375343 3.9729588 2.9262164 3.437172 3.591444 3.4989522
0.8498498 3.4317322 3.0039837 2.813703 3.4303288 3.1201463 3.4950562 2.821862 3.4318867 3.0917156 2.9393644 3.1546009 2.9258528 3.7835336 3.2862868 3.0251849 3.4166517 3.2796612 3.0271158 4.000483 3.1023936 3.0243926 4.076658 2.8139303 3.197283 3.5104547 3.3918872 3.2028284 2.9085605 3.2579353 3.7949324 3.0286038 3.7979004 2.8356664 3.3326943 4.0586886 3.102135 3.9867983 2.8350327 3.5868342 3.243502 3.444056 3.1113846 3.0871277 2.902749 3.2357218 3.9707484 2.9242673 3.43522 3.5894368 3.4970574
0.8508509 3.429858 3.0019915 2.8118315 3.4283657 3.118278 3.4931624 2.8200095 3.4299226 3.0896597 2.9375916 3.1528213 2.9239044 3.7813716 3.2843251 3.0231671 3.4147823 3.2777047 3.0252964 3.9982493 3.1003182 3.022572 4.0744166 2.8120599 3.1953676 3.5084693 3.3900158 3.2009165 2.90664 3.2561207 3.7927608 3.0267646 3.7957263 2.8337831 3.3308468 4.056462 3.100059 3.9845762 2.8331492 3.584827 3.2416928 3.4421015 3.1093006 3.0850477 2.9008112 3.2339096 3.9685392 2.9223182 3.4332683 3.58743 3.495163
0.8518519 3.427984 3.0 2.8099604 3.4264028 3.1164103 3.4912689 2.818157 3.427959 3.0876043 2.9358187 3.151042 2.9219565 3.7792106 3.2823634 3.0211499 3.412913 3.2757483 3.0234773 3.996017 3.0982432 3.020752 4.072176 2.81019 3.1934524 3.5064845 3.3881447 3.199005 2.9047198 3.254306 3.7905903 3.0249255 3.7935536 2.8319006 3.3289995 4.054236 3.0979838 3.982355 2.8312664 3.58282 3.2398837 3.440147 3.107217 3.0829682 2.8988738 3.2320974 3.966331 2.9203699 3.4313166 3.5854237 3.4932687
0.8528529 3.4261103 2.9980087 2.8080897 3.4244401 3.1145427 3.4893756 2.816305 3.4259953 3.0855496 2.9340458 3.1492627 2.9200091 3.7770507 3.280402 3.019133 3.4110441 3.2737918 3.0216584 3.9937856 3.0961688 3.0189319 4.0699368 2.8083203 3.1915374 3.5044997 3.3862739 3.1970935 2.9028 3.2524917 3.788421 3.0230863 3.7913816 2.830018 3.3271525 4.052011 3.095909 3.9801354 2.8293836 3.5808132 3.238075 3.4381926 3.105134 3.0808895 2.896937 3.2302854 3.9641242 2.9184215 3.4293652 3.5834174 3.4913747
0.8538539 3.424237 2.9960182 2.8062193 3.422478 3.1126754 3.4874825 2.8144534 3.4240322 3.0834954 2.9322734 3.1474836 2.918062 3.7748919 3.2784402 3.0171168 3.4091754 3.2718356 3.0198398 3.9915555 3.0940948 3.017112 4.0676985 2.806451 3.1896229 3.502515 3.3844032 3.1951823 2.9008808 3.2506776 3.7862525 3.0212471 3.789211 2.828136 3.3253057 4.0497875 3.0938349 3.9779167 2.8275013 3.5788066 3.2362664 3.4362383 3.1030514 3.0788114 2.8950002 3.2284734 3.961918 2.9164739 3.4274135 3.5814114 3.4894812
0.8548549 3.4223638 2.994028 2.8043494 3.4205158 3.1108081 3.4855897 2.812602 3.4220693 3.0814419 2.930501 3.1457045 2.9161153 3.772734 3.276479 3.015101 3.407307 3.2698793 3.0180213 3.9893267 3.0920212 3.0152924 4.0654616 2.804582 3.1877086 3.500531 3.3825328 3.1932716 2.898962 3.2488637 3.7840853 3.019408 3.7870414 2.8262541 3.323459 4.0475645 3.091761 3.9756992 2.8256192 3.5768006 3.234458 3.434284 3.1009696 3.076734 2.8930643 3.226662 3.9597135 2.9145265 3.4254622 3.5794058 3.4875877
0.8558559 3.4204907 2.9920385 2.8024797 3.418554 3.1089413 3.4836972 2.810751 3.4201066 3.0793889 2.9287286 3.143926 2.9141688 3.7705772 3.2745175 3.0130854 3.4054387 3.267923 3.016203 3.987099 3.0899482 3.013473 4.0632253 2.8027136 3.1857946 3.498547 3.3806624 3.1913612 2.8970437 3.24705 3.7819195 3.0175688 3.784873 2.8243725 3.3216124 4.0453434 3.089688 3.9734828 2.8237374 3.5747948 3.2326498 3.43233 3.0988882 3.0746572 2.8911285 3.2248502 3.9575098 2.9125795 3.4235108 3.5774004 3.4856944
0.8568569 3.418618 2.9900496 2.8006105 3.4165926 3.1070747 3.481805 2.8089006 3.4181445 3.0773365 2.9269567 3.142147 2.9122229 3.7684214 3.2725565 3.0110705 3.4035707 3.2659671 3.014385 3.9848723 3.0878758 3.011654 4.060991 2.8008454 3.183881 3.4965634 3.3787925 3.1894512 2.8951256 3.2452364 3.7797544 3.0157297 3.7827058 2.8224914 3.319766 4.043123 3.0876153 3.9712675 2.821856 3.5727892 3.2308416 3.4303758 3.0968072 3.072581 2.8891935 3.223039 3.955307 2.910633 3.4215596 3.5753956 3.4838016
0.8578579 3.4167457 2.988061 2.7987418 3.4146314 3.1052086 3.479913 2.8070502 3.4161825 3.075285 2.9251847 3.1403687 2.9102774 3.7662668 3.2705953 3.0090559 3.4017031 3.2640114 3.012567 3.982647 3.0858037 3.009835 4.058757 2.7989779 3.1819677 3.49458 3.3769228 3.1875415 2.8932083 3.2434232 3.7775908 3.0138905 3.7805398 2.8206105 3.3179202 4.0409036 3.0855432 3.9690535 2.8199751 3.570784 3.229034 3.4284217 3.0947268 3.0705054 2.8872588 3.221228 3.9531057 2.9086869 3.4196086 3.573391 3.4819088
0.8588589 3.4148736 2.986073 2.7968733 3.4126704 3.1033425 3.4780214 2.8052003 3.4142208 3.0732338 2.923413 3.1385903 2.908332 3.7641134 3.2686343 3.007042 3.3998356 3.2620554 3.0107496 3.9804227 3.0837324 3.0080163 4.0565243 2.7971103 3.1800547 3.492597 3.3750532 3.185632 2.8912911 3.2416103 3.7754283 3.0120516 3.7783747 2.81873 3.3160744 4.0386853 3.0834715 3.9668405 2.8180943 3.5687792 3.2272265 3.4264681 3.092647 3.0684304 2.8853247 3.2194169 3.9509053 2.9067411 3.4176576 3.5713866 3.4800165
0.8598599 3.4130018 2.9840858 2.7950053 3.4107099 3.101477 3.47613 2.803351 3.4122593 3.0711834 2.9216416 3.1368122 2.9063876 3.761961 3.2666736 3.0050282 3.3979685 3.2601 3.008932 3.9781997 3.0816615 3.006198 4.054293 2.7952435 3.178142 3.4906142 3.373184 3.1837227 2.8893745 3.2397974 3.7732668 3.0102124 3.7762108 2.81685 3.3142288 4.036468 3.0814006 3.9646287 2.816214 3.5667746 3.225419 3.4245143 3.0905678 3.0663564 2.883391 3.217606 3.9487062 2.904796 3.4157066 3.5693824 3.4781244
0.8608609 3.4111302 2.9820988 2.7931378 3.4087496 3.0996115 3.474239 2.801502 3.4102983 3.0691338 2.9198704 3.1350343 2.9044433 3.7598097 3.2647128 3.0030153 3.3961017 3.2581444 3.0071151 3.975978 3.0795913 3.0043797 4.052063 2.793377 3.1762297 3.488632 3.3713148 3.181814 2.8874586 3.237985 3.7711065 3.0083735 3.774048 2.81497 3.3123834 4.034252 3.07933 3.9624183 2.814334 3.5647705 3.223612 3.4225607 3.088489 3.0642827 2.8814578 3.2157955 3.946508 2.9028509 3.413756 3.5673788 3.4762325
0.8618619 3.4092588 2.9801128 2.7912707 3.4067895 3.0977464 3.4723482 2.7996533 3.4083376 3.0670848 2.9180992 3.1332564 2.9024994 3.7576597 3.2627523 3.0010026 3.3942351 3.2561889 3.0052981 3.9737573 3.0775216 3.0025618 4.049834 2.7915108 3.1743178 3.4866498 3.369446 3.1799057 2.8855429 3.2361727 3.7689474 3.0065348 3.7718863 2.8130908 3.3105383 4.0320373 3.07726 3.960209 2.8124545 3.5627668 3.2218053 3.4206073 3.086411 3.0622098 2.8795252 3.2139852 3.944311 2.9009066 3.4118054 3.5653753 3.4743412
0.8628629 3.407388 2.978127 2.789404 3.4048297 3.0958815 3.4704578 2.797805 3.406377 3.0650363 2.9163284 3.1314788 2.9005558 3.7555106 3.2607918 2.9989905 3.392369 3.2542336 3.0034816 3.9715378 3.0754523 3.000744 4.047606 2.7896452 3.1724062 3.484668 3.3675776 3.1779976 2.8836277 3.2343607 3.7667894 3.004696 3.7697258 2.8112116 3.3086934 4.029824 3.0751908 3.9580004 2.810575 3.5607631 3.2199988 3.418654 3.0843334 3.0601377 2.877593 3.2121751 3.942115 2.8989625 3.409855 3.5633724 3.47245
0.8638639 3.4055173 2.976142 2.7875376 3.4028704 3.094017 3.4685678 2.795957 3.404417 3.0629885 2.9145577 3.1297016 2.898613 3.7533627 3.2588315 2.996979 3.390503 3.2522786 3.0016654 3.9693196 3.0733838 2.9989269 4.045379 2.78778 3.170495 3.4826865 3.3657093 3.1760898 2.8817132 3.232549 3.7646325 3.0028572 3.7675664 2.809333 3.306849 4.0276113 3.073122 3.9557934 2.8086963 3.5587602 3.2181926 3.4167008 3.0822566 3.0580661 2.8756614 3.2103653 3.9399204 2.897019 3.4079046 3.5613697 3.4705591
0.8648649 3.403647 2.9741573 2.7856717 3.4009113 3.092153 3.466678 2.7941098 3.4024572 3.0609415 2.9127874 3.1279244 2.8966703 3.7512157 3.2568712 2.994968 3.3886373 3.2503238 2.9998493 3.9671025 3.0713158 2.9971097 4.043154 2.7859154 3.168584 3.4807053 3.3638413 3.1741824 2.879799 3.2307374 3.762477 3.0010185 3.7654083 2.8074548 3.3050046 4.0253997 3.0710537 3.9535875 2.8068178 3.5567575 3.2163866 3.414748 3.0801802 3.0559955 2.8737304 3.2085555 3.937727 2.8950758 3.4059544 3.5593672 3.4686687
0.8658659 3.401777 2.9721735 2.7838063 3.3989525 3.090289 3.4647887 2.7922628 3.4004977 3.058895 2.9110172 3.1261475 2.8947284 3.7490702 3.2549114 2.9929574 3.3867722 3.248369 2.9980335 3.9648867 3.0692482 2.995293 4.0409293 2.784051 3.1666737 3.4787245 3.3619738 3.1722755 2.8778853 3.2289264 3.7603223 2.99918 3.7632513 2.8055768 3.3031607 4.0231895 3.0689862 3.9513826 2.8049397 3.554755 3.2145808 3.412795 3.0781043 3.0539253 2.8717997 3.206746 3.9355345 2.8931332 3.4040046 3.5573652 3.4667785
0.8668669 3.3999074 2.9701903 2.7819414 3.396994 3.0884256 3.4628994 2.7904162 3.3985386 3.0568492 2.9092474 3.1243708 2.8927867 3.7469256 3.2529516 2.9909475 3.384907 3.2464144 2.9962182 3.962672 3.0671813 2.9934764 4.038706 2.7821872 3.1647637 3.4767442 3.3601062 3.170369 2.8759723 3.2271156 3.758169 2.9973416 3.7610953 2.8036995 3.301317 4.0209804 3.066919 3.9491792 2.8030622 3.552753 3.2127752 3.4108427 3.076029 3.051856 2.8698697 3.204937 3.9333434 2.891191 3.4020545 3.5553637 3.4648886
0.8678679 3.398038 2.9682076 2.780077 3.3950362 3.0865626 3.461011 2.78857 3.3965797 3.0548043 2.9074779 3.1225944 2.8908455 3.7447822 3.2509918 2.9889379 3.3830426 3.2444599 2.994403 3.9604588 3.0651152 2.99166 4.0364842 2.7803237 3.162854 3.474764 3.3582392 3.1684628 2.8740597 3.225305 3.7560167 2.9955034 3.7589405 2.8018224 3.2994735 4.018772 3.0648525 3.9469767 2.801185 3.5507514 3.2109702 3.40889 3.0739546 3.0497873 2.8679402 3.2031283 3.9311533 2.8892493 3.400105 3.5533624 3.462999
0.8688689 3.396169 2.9662256 2.7782128 3.3930783 3.0846999 3.4591224 2.7867243 3.3946214 3.05276 2.9057083 3.1208181 2.888905 3.74264 3.2490325 2.986929 3.3811781 3.2425058 2.992588 3.9582465 3.0630496 2.9898443 4.034263 2.778461 3.160945 3.4727843 3.3563726 3.1665568 2.8721476 3.2234948 3.7538655 2.9936652 3.7567868 2.7999458 3.2976303 4.0165653 3.0627868 3.9447753 2.799308 3.5487502 3.2091653 3.4069378 3.0718808 3.0477192 2.8660114 3.2013197 3.9289644 2.8873084 3.3981557 3.5513616 3.4611099
0.8698699 3.3943005 2.9642441 2.7763493 3.3911211 3.0828376 3.4572346 2.7848792 3.3926632 3.0507164 2.9039392 3.1190422 2.8869648 3.7404988 3.2470732 2.9849207 3.3793142 3.2405517 2.9907737 3.9560356 3.0609846 2.9880288 4.0320435 2.7765985 3.159036 3.470805 3.354506 3.1646514 2.870236 3.221685 3.7517157 2.9918272 3.7546341 2.7980695 3.2957876 4.0143595 3.0607214 3.9425755 2.7974317 3.546749 3.2073607 3.4049857 3.0698073 3.0456522 2.864083 3.1995115 3.9267766 2.8853676 3.3962064 3.549361 3.4592211
0.8708709 3.3924322 2.9622633 2.7744863 3.389164 3.0809755 3.4553468 2.7830343 3.3907056 3.0486734 2.9021704 3.1172664 2.8850253 3.738359 3.245114 2.9829128 3.3774507 3.2385979 2.9889596 3.953826 3.0589201 2.9862137 4.029825 2.7747364 3.1571276 3.468826 3.35264 3.1627464 2.868325 3.2198753 3.7495668 2.9899893 3.7524827 2.7961938 3.293945 4.0121546 3.058657 3.9403765 2.7955558 3.5447488 3.2055566 3.403034 3.0677347 3.0435858 2.8621552 3.1977034 3.9245899 2.8834274 3.3942573 3.547361 3.4573328
0.8718719 3.3905644 2.9602833 2.7726238 3.3872075 3.079114 3.4534597 2.7811902 3.3887482 3.0466313 2.900402 3.1154912 2.8830862 3.7362201 3.2431552 2.9809055 3.3755875 3.2366443 2.9871457 3.9516175 3.0568564 2.9843986 4.027608 2.772875 3.1552196 3.4668474 3.3507743 3.160842 2.8664145 3.2180662 3.7474194 2.9881518 3.7503324 2.7943184 3.2921028 4.009951 3.056593 3.9381788 2.7936802 3.5427487 3.2037528 3.4010823 3.0656626 3.0415199 2.860228 3.1958957 3.9224045 2.8814876 3.3923085 3.5453613 3.4554448
0.8728729 3.3886971 2.9583037 2.7707617 3.385251 3.0772526 3.451573 2.7793462 3.3867912 3.0445898 2.8986337 3.113716 2.8811476 3.7340827 3.2411966 2.978899 3.3737247 3.234691 2.9853323 3.9494102 3.0547931 2.9825842 4.0253916 2.7710142 3.153312 3.4648693 3.3489087 3.1589377 2.8645048 3.2162573 3.7452729 2.986314 3.7481835 2.7924435 3.290261 4.0077486 3.0545297 3.935982 2.7918053 3.540749 3.2019491 3.3991308 3.0635912 3.039455 2.8583014 3.1940885 3.9202201 2.8795485 3.39036 3.5433621 3.4535573
0.8738739 3.38683 2.956325 2.7689004 3.3832953 3.0753918 3.4496865 2.777503 3.3848345 3.0425491 2.8968658 3.111941 2.8792095 3.7319462 3.2392383 2.976893 3.3718622 3.2327378 2.983519 3.947204 3.0527308 2.98077 4.0231767 2.7691536 3.151405 3.4628916 3.3470438 3.1570342 2.8625956 3.214449 3.7431276 2.9844768 3.7460356 2.790569 3.2884195 4.0055475 3.0524669 3.9337866 2.7899306 3.5387497 3.200146 3.3971796 3.0615206 3.0373907 2.8563755 3.1922815 3.9180372 2.87761 3.3884118 3.5413632 3.45167
0.8748749 3.3849633 2.954347 2.7670393 3.3813398 3.0735314 3.4478004 2.77566 3.3828783 3.0405092 2.8950982 3.1101665 2.877272 3.729811 3.2372801 2.9748874 3.3700001 3.2307847 2.9817061 3.9449992 3.050669 2.9789562 4.020963 2.7672937 3.1494985 3.4609141 3.345179 3.1551309 2.8606868 3.2126408 3.7409832 2.9826398 3.7438889 2.788695 3.2865784 4.0033474 3.050405 3.9315925 2.7880566 3.536751 3.198343 3.3952286 3.0594506 3.0353274 2.85445 3.1904747 3.9158552 2.8756719 3.3864636 3.5393648 3.449783
0.8758759 3.3830972 2.9523695 2.765179 3.3793845 3.0716712 3.445915 2.7738178 3.3809226 3.03847 2.893331 3.1083925 2.875335 3.7276769 3.2353222 2.9728827 3.3681386 3.228832 2.979894 3.9427958 3.0486078 2.9771428 4.0187507 2.7654345 3.147592 3.4589372 3.3433146 3.153228 2.8587787 3.210833 3.7388403 2.9808028 3.7417433 2.7868216 3.2847376 4.001148 3.0483437 3.9293995 2.7861829 3.5347526 3.1965406 3.393278 3.0573812 3.0332649 2.852525 3.1886683 3.9136746 2.8737342 3.3845158 3.5373669 3.4478967
0.8768769 3.3812313 2.9503925 2.763319 3.37743 3.0698118 3.4440298 2.771976 3.378967 3.0364316 2.8915641 3.1066186 2.8733983 3.725544 3.2333646 2.9708784 3.3662772 3.2268796 2.9780817 3.9405935 3.0465472 2.9753296 4.016539 2.7635756 3.1456864 3.4569607 3.3414507 3.1513257 2.8568711 3.2090256 3.7366984 2.978966 3.739599 2.7849488 3.282897 3.9989502 3.0462828 3.9272075 2.7843099 3.5327547 3.1947384 3.3913276 3.0553126 3.031203 2.850601 3.1868622 3.911495 2.8717973 3.3825681 3.5353694 3.4460106
0.8778779 3.379366 2.9484165 2.7614596 3.3754756 3.0679526 3.442145 2.7701347 3.377012 3.0343938 2.8897974 3.104845 2.8714626 3.7234125 3.2314072 2.9688747 3.3644166 3.2249274 2.9762702 3.9383924 3.0444875 2.9735172 4.0143294 2.7617173 3.1437812 3.4549847 3.339587 3.1494238 2.8549643 3.207219 3.7345579 2.9771295 3.7374558 2.7830763 3.2810571 3.9967535 3.0442228 3.9250169 2.782437 3.530757 3.1929367 3.3893774 3.0532446 3.029142 2.8486774 3.1850567 3.9093165 2.869861 3.3806207 3.5333722 3.444125
0.8788789 3.377501 2.9464412 2.7596009 3.3735216 3.066094 3.4402606 2.7682939 3.3750575 3.0323567 2.8880312 3.1030717 2.869527 3.721282 3.2294502 2.9668717 3.3625562 3.2229755 2.974459 3.9361925 3.0424283 2.9717047 4.0121202 2.7598596 3.1418765 3.4530091 3.3377237 3.1475224 2.8530579 3.2054121 3.7324183 2.9752932 3.735314 2.7812042 3.2792172 3.9945579 3.0421636 3.9228272 2.780565 3.52876 3.1911352 3.3874273 3.0511773 3.0270815 2.8467543 3.1832514 3.9071393 2.8679252 3.3786738 3.5313756 3.44224
0.8798799 3.3756366 2.9444664 2.7577426 3.3715682 3.0642357 3.438377 2.7664537 3.3731031 3.0303206 2.8862653 3.1012988 2.8675923 3.7191527 3.2274933 2.9648695 3.360696 3.221024 2.9726481 3.933994 3.0403697 2.969893 4.009913 2.7580023 3.1399722 3.4510338 3.335861 3.1456218 2.8511522 3.2036061 3.73028 2.9734569 3.7331734 2.7793326 3.277378 3.9923635 3.0401049 3.9206388 2.7786934 3.5267634 3.1893344 3.3854778 3.0491107 3.0250223 2.844832 3.1814463 3.9049633 2.86599 3.3767269 3.5293794 3.440355
0.8808809 3.3737726 2.9424925 2.755885 3.369615 3.0623777 3.4364936 2.764614 3.3711495 3.0282853 2.8844998 3.0995264 2.8656583 3.7170246 3.2255368 2.9628677 3.3588367 3.2190726 2.9708376 3.9317966 3.0383122 2.9680815 4.007706 2.7561457 3.1380684 3.4490592 3.3339987 3.1437213 2.8492472 3.2018003 3.728143 2.971621 3.7310338 2.7774618 3.2755392 3.9901702 3.038047 3.9184518 2.7768223 3.5247672 3.1875336 3.3835285 3.0470448 3.0229635 2.8429103 3.1796417 3.9027884 2.8640552 3.3747804 3.5273838 3.4384708
0.8818819 3.3719091 2.940519 2.7540278 3.3676624 3.0605204 3.4346106 2.762775 3.3691962 3.0262508 2.8827348 3.0977542 2.8637247 3.7148976 3.2235804 2.9608667 3.3569775 3.2171216 2.9690278 3.9296005 3.0362551 2.9662704 4.0055013 2.7542896 3.1361654 3.447085 3.3321366 3.1418214 2.8473427 3.199995 3.726007 2.9697855 3.7288957 2.7755914 3.2737007 3.987978 3.0359898 3.9162657 2.774952 3.5227714 3.1857336 3.3815794 3.0449796 3.0209057 2.8409894 3.1778376 3.900615 2.862121 3.3728342 3.5253887 3.436587
0.8828829 3.370046 2.9385467 2.7521713 3.3657103 3.0586636 3.4327283 2.7609363 3.3672433 3.024217 2.88097 3.0959823 2.8617916 3.7127721 3.2216246 2.9588664 3.355119 3.2151709 2.9672182 3.9274056 3.0341988 2.96446 4.003297 2.7524343 3.1342626 3.445111 3.330275 3.1399221 2.845439 3.1981902 3.7238722 2.96795 3.7267587 2.7737215 3.2718627 3.985787 3.0339334 3.9140809 2.7730818 3.5207763 3.1839337 3.3796306 3.042915 3.0188487 2.8390691 3.1760337 3.8984425 2.8601875 3.3708885 3.5233939 3.4347038
0.8838839 3.3681834 2.936575 2.7503154 3.3637586 3.0568073 3.4308462 2.7590983 3.3652909 3.022184 2.8792057 3.0942109 2.8598592 3.7106476 3.2196689 2.9568665 3.3532608 3.2132204 2.965409 3.9252121 3.032143 2.9626498 4.0010943 2.7505794 3.1323605 3.4431376 3.328414 3.1380231 2.843536 3.1963859 3.7217388 2.966115 3.724623 2.771852 3.270025 3.983597 3.0318775 3.9118974 2.7712123 3.5187814 3.1821346 3.3776822 3.0408516 3.0167925 2.8371494 3.1742303 3.8962712 2.8582547 3.368943 3.5213997 3.432821
0.8848849 3.3663213 2.934604 2.7484603 3.3618073 3.0549512 3.4289649 2.757261 3.363339 3.0201519 2.8774416 3.09244 2.8579276 3.7085245 3.2177136 2.9548676 3.351403 3.2112703 2.9636004 3.9230196 3.0300884 2.9608402 3.9988928 2.7487252 3.1304588 3.441165 3.3265533 3.1361248 2.8416336 3.194582 3.7196066 2.9642801 3.7224886 2.7699833 3.2681878 3.9814084 3.0298226 3.909715 2.7693434 3.5167873 3.1803358 3.375734 3.0387886 3.0147374 2.8352304 3.1724274 3.8941011 2.8563225 3.3669977 3.5194058 3.4309385
0.8858859 3.3644598 2.9326336 2.7466056 3.3598564 3.0530958 3.4270837 2.755424 3.3613873 3.0181205 2.875678 3.0906694 2.8559964 3.7064023 3.2157586 2.9528692 3.349546 3.2093205 2.961792 3.9208286 3.0280342 2.9590309 3.9966924 2.7468715 3.1285577 3.4391925 3.324693 3.134227 2.8397317 3.1927783 3.7174757 2.9624455 3.7203553 2.768115 3.266351 3.9792209 3.0277684 3.907534 2.7674751 3.5147936 3.1785374 3.3737862 3.0367265 3.012683 2.833312 3.170625 3.8919322 2.8543909 3.365053 3.5174127 3.4290566
0.8868869 3.3625987 2.930664 2.7447515 3.357906 3.051241 3.4252033 2.753588 3.3594363 3.0160902 2.873915 3.0888991 2.854066 3.7042816 3.213804 2.9508715 3.3476892 3.2073712 2.9599843 3.9186387 3.025981 2.9572222 3.9944932 2.7450185 3.126657 3.4372206 3.3228333 3.13233 2.8378305 3.1909754 3.7153459 2.960611 3.7182233 2.7662475 3.2645147 3.9770346 3.0257149 3.905354 2.7656074 3.5128002 3.1767395 3.3718388 3.0346649 3.0106294 2.8313944 3.1688228 3.8897645 2.85246 3.3631084 3.51542 3.4271753
0.8878879 3.360738 2.9286954 2.7428982 3.3559563 3.0493867 3.4233234 2.7517524 3.3574858 3.0140605 2.8721523 3.0871294 2.8521361 3.702162 3.2118497 2.9488747 3.345833 3.2054222 2.958177 3.91645 3.0239284 2.9554138 3.9922953 2.743166 3.124757 3.435249 3.3209739 3.1304333 2.83593 3.189173 3.7132175 2.9587772 3.7160926 2.7643805 3.2626789 3.9748495 3.023662 3.9031754 2.7637403 3.5108075 3.174942 3.369892 3.0326042 3.0085766 2.8294775 3.1670213 3.8875983 2.8505297 3.361164 3.5134277 3.4252944
0.8888889 3.358878 2.9267273 2.7410455 3.3540068 3.0475328 3.421444 2.7499173 3.3555357 3.0120316 2.8703902 3.08536 2.8502069 3.700044 3.2098958 2.9468784 3.3439775 3.2034733 2.95637 3.9142628 3.0218766 2.9536061 3.9900987 2.7413144 3.1228578 3.4332783 3.3191152 3.1285372 2.8340304 3.1873708 3.71109 2.9569435 3.7139633 2.7625139 3.2608435 3.9726655 3.02161 3.9009979 2.7618737 3.5088153 3.1731448 3.3679452 3.0305445 3.0065248 2.8275614 3.16522 3.885433 2.8486 3.3592205 3.511436 3.4234142
0.8898899 3.3570185 2.92476 2.7391932 3.352058 3.0456796 3.419565 2.7480829 3.3535862 3.0100036 2.8686283 3.083591 2.8482785 3.6979268 3.2079422 2.9448829 3.342122 3.201525 2.9545639 3.9120767 3.0198255 2.951799 3.987903 2.739463 3.1209588 3.4313078 3.3172567 3.1266418 2.8321314 3.1855693 3.708964 2.9551103 3.711835 2.760648 3.2590086 3.9704828 3.019559 3.8988218 2.7600076 3.5068238 3.1713483 3.3659987 3.0284853 3.004474 2.825646 3.1634192 3.8832688 2.8466709 3.357277 3.5094447 3.4215343
0.8908909 3.3551593 2.9227939 2.737342 3.3501096 3.0438268 3.4176867 2.7462492 3.3516371 3.0079765 2.866867 3.0818226 2.8463507 3.695811 3.2059891 2.942888 3.3402674 3.199577 2.952758 3.9098918 3.0177753 2.9499922 3.985709 2.7376127 3.1190608 3.429338 3.315399 3.1247468 2.8302333 3.1837683 3.7068396 2.953277 3.7097082 2.7587829 3.257174 3.9683013 3.0175085 3.896647 2.7581422 3.5048325 3.1695523 3.3640528 3.026427 3.002424 2.8237312 3.161619 3.881106 2.8447428 3.355334 3.507454 3.419655
0.8918919 3.353301 2.9208283 2.735491 3.3481617 3.0419745 3.415809 2.744416 3.3496885 3.0059505 2.865106 3.0800545 2.8444235 3.6936963 3.2040362 2.9408941 3.3384135 3.1976295 2.9509528 3.9077082 3.0157259 2.948186 3.983516 2.7357628 3.117163 3.4273686 3.3135417 3.1228523 2.8283358 3.1819677 3.704716 2.9514446 3.7075825 2.7569182 3.25534 3.9661212 3.0154588 3.8944733 2.7562776 3.502842 3.167757 3.3621073 3.0243697 3.0003748 2.8218172 3.1598191 3.8789444 2.8428152 3.3533914 3.5054638 3.4177763
0.8928929 3.351443 2.9188635 2.733641 3.3462145 3.040123 3.4139316 2.7425835 3.3477404 3.003925 2.8633459 3.078287 2.842497 3.691583 3.202084 2.9389007 3.3365598 3.1956823 2.9491482 3.905526 3.0136771 2.9463801 3.9813242 2.733914 3.115266 3.4253998 3.3116848 3.1209586 2.826439 3.180168 3.7025938 2.9496121 3.7054582 2.755054 3.2535067 3.963942 3.01341 3.892301 2.7544136 3.500852 3.165962 3.3601623 3.022313 2.9983265 2.819904 3.1580198 3.8767838 2.8408883 3.3514493 3.5034742 3.415898
0.8938939 3.3495858 2.9168997 2.7317915 3.3442676 3.038272 3.4120548 2.7407517 3.345793 3.0019007 2.8615859 3.07652 2.8405712 3.689471 3.2001321 2.9369082 3.3347068 3.1937356 2.9473438 3.9033449 3.0116293 2.9445748 3.9791336 2.7320654 3.1133697 3.4234314 3.3098285 3.1190655 2.8245428 3.1783683 3.7004728 2.9477801 3.7033353 2.7531908 3.251674 3.9617643 3.011362 3.89013 2.7525501 3.4988627 3.1641674 3.3582175 3.0202572 2.9962792 2.8179915 3.156221 3.8746247 2.838962 3.3495073 3.501485 3.4140205
0.8948949 3.347729 2.9149365 2.7299428 3.3423214 3.0364213 3.4101787 2.7389207 3.343846 2.999877 2.8598266 3.0747533 2.8386462 3.68736 3.1981804 2.9349165 3.3328543 3.1917892 2.9455402 3.901165 3.0095823 2.9427702 3.9769442 2.7302177 3.1114738 3.4214637 3.3079727 3.117173 2.8226476 3.1765695 3.6983533 2.9459486 3.7012134 2.751328 3.2498415 3.9595878 3.009315 3.8879604 2.7506871 3.4968739 3.1623735 3.3562732 3.0182023 2.994233 2.8160799 3.1544225 3.8724666 2.8370364 3.347566 3.4994967 3.4121435
0.8958959 3.3458726 2.912974 2.7280948 3.340376 3.0345714 3.408303 2.73709 3.3418996 2.9978545 2.8580678 3.072987 2.836722 3.6852505 3.1962295 2.9329255 3.3310025 3.1898432 2.943737 3.8989866 3.0075362 2.9409661 3.9747562 2.7283707 3.1095786 3.4194965 3.3061175 3.115281 2.8207529 3.174771 3.696235 2.9441175 3.699093 2.749466 3.2480094 3.9574127 3.0072687 3.885792 2.748825 3.4948854 3.1605802 3.3543293 3.016148 2.9921875 2.814169 3.1526248 3.8703098 2.8351116 3.345625 3.4975088 3.4102669
0.8968969 3.344017 2.911013 2.7262475 3.3384306 3.0327222 3.406428 2.7352605 3.339954 2.9958327 2.8563094 3.0712216 2.8347983 3.6831422 3.1942787 2.9309354 3.3291512 3.1878977 2.9419343 3.8968093 3.0054908 2.9391625 3.9725695 2.7265244 3.1076841 3.4175298 3.3042626 3.11339 2.818859 3.1729732 3.694118 2.9422867 3.6969738 2.7476046 3.2461782 3.9552386 3.0052233 3.8836248 2.7469635 3.492898 3.1587873 3.352386 3.0140948 2.990143 2.812259 3.1508274 3.8681545 2.8331876 3.3436842 3.4955213 3.408391
0.8978979 3.3421621 2.9090521 2.724401 3.336486 3.0308735 3.4045537 2.7334313 3.3380086 2.9938118 2.8545516 3.0694563 2.8328755 3.6810353 3.1923287 2.928946 3.3273003 3.1859527 2.9401324 3.8946335 3.0034463 2.9373596 3.970384 2.7246788 3.1057904 3.4155638 3.3024087 3.1114995 2.816966 3.171176 3.6920023 2.9404562 3.6948562 2.7457438 3.2443473 3.9530659 3.0031786 3.881459 2.745103 3.4909108 3.156995 3.3504431 3.0120423 2.9880996 2.8103495 3.1490307 3.8660002 2.8312645 3.3417442 3.4935346 3.4065158
0.8988989 3.3403077 2.9070926 2.7225552 3.334542 3.0290253 3.40268 2.731603 3.3360639 2.991792 2.8527942 3.0676918 2.8309534 3.6789293 3.190379 2.9269574 3.3254502 3.1840081 2.938331 3.892459 3.0014029 2.9355571 3.9681995 2.7228339 3.103897 3.4135983 3.300555 3.1096096 2.815074 3.1693795 3.689888 2.9386263 3.6927395 2.7438838 3.2425172 3.9508946 3.0011349 3.8792944 2.7432427 3.4889243 3.1552033 3.3485005 3.0099907 2.986057 2.8084412 3.1472344 3.8638473 2.829342 3.3398044 3.4915483 3.4046412
0.8998999 3.338454 2.9051337 2.72071 3.3325987 3.027178 3.4008067 2.7297754 3.3341198 2.989773 2.8510375 3.0659277 2.829032 3.6768248 3.1884296 2.9249697 3.3236008 3.182064 2.93653 3.8902857 2.99936 2.9337554 3.9660165 2.72099 3.1020048 3.4116333 3.298702 3.1077204 2.8131824 3.1675832 3.687775 2.9367967 3.6906245 2.7420244 3.2406874 3.9487243 2.9990919 3.8771312 2.7413833 3.4869385 3.153412 3.3465586 3.00794 2.9840152 2.8065333 3.1454387 3.8616955 2.8274202 3.337865 3.4895627 3.402767
0.9009009 3.3366008 2.9031758 2.7188659 3.330656 3.0253313 3.3989341 2.7279484 3.3321764 2.987755 2.8492813 3.0641642 2.8271115 3.6747217 3.186481 2.9229827 3.3217518 3.1801205 2.9347298 3.8881137 2.9973183 2.9319541 3.963835 2.7191465 3.100113 3.409669 3.2968497 3.1058316 2.8112917 3.1657877 3.685663 2.9349675 3.6885104 2.740166 3.2388585 3.9465554 2.9970498 3.8749695 2.7395246 3.4849534 3.1516216 3.344617 3.0058904 2.9819746 2.8046265 3.1436436 3.8595452 2.825499 3.3359263 3.4875777 3.4008937
0.9019019 3.3347483 2.9012187 2.7170222 3.328714 3.0234852 3.3970623 2.7261221 3.3302336 2.985738 2.8475258 3.0624013 2.8251915 3.6726196 3.1845326 2.9209964 3.3199036 3.178177 2.9329302 3.8859432 2.9952772 2.9301536 3.9616544 2.717304 3.0982218 3.407705 3.294998 3.1039438 2.809402 3.163993 3.6835527 2.9331386 3.686398 2.738308 3.2370298 3.944388 2.9950087 3.872809 2.7376666 3.4829688 3.1498318 3.3426757 3.0038414 2.9799352 2.8027205 3.141849 3.8573961 2.8235788 3.333988 3.4855933 3.3990207
0.9029029 3.3328962 2.8992624 2.7151794 3.3267722 3.0216396 3.395191 2.7242968 3.3282912 2.9837222 2.8457708 3.060639 2.8232727 3.6705189 3.182585 2.919011 3.3180559 3.1762345 2.9311311 3.883774 2.993237 2.9283538 3.9594755 2.7154622 3.0963314 3.405742 3.2931468 3.1020567 2.807513 3.1621985 3.6814435 2.9313104 3.6842868 2.736451 3.2352018 3.9422216 2.9929683 3.8706498 2.7358093 3.4809847 3.1480424 3.3407352 3.0017934 2.9778965 2.8008153 3.140055 3.8552485 2.8216596 3.33205 3.4836094 3.3971486
0.9039039 3.331045 2.8973074 2.7133374 3.3248315 3.0197947 3.3933203 2.7224722 3.3263495 2.981707 2.8440163 3.058877 2.8213544 3.6684196 3.1806378 2.9170268 3.3162088 3.1742923 2.9293327 3.881606 2.9911978 2.9265544 3.9572978 2.7136211 3.0944417 3.4037795 3.2912962 3.1001701 2.805625 3.160405 3.6793358 2.9294827 3.6821768 2.7345943 3.2333746 3.9400566 2.9909291 3.868492 2.7339528 3.4790013 3.1462536 3.338795 2.9997463 2.9758587 2.798911 3.1382616 3.853102 2.8197408 3.3301127 3.4816263 3.395277
0.9049049 3.3291943 2.8953528 2.711496 3.322891 3.0179505 3.3914502 2.7206483 3.3244085 2.979693 2.8422625 3.0571158 2.819437 3.6663215 3.1786911 2.915043 3.3143625 3.1723506 2.927535 3.8794396 2.9891596 2.9247556 3.9551213 2.7117808 3.0925527 3.4018176 3.2894464 3.0982845 2.8037376 3.158612 3.6772294 2.9276552 3.6800683 2.7327387 3.2315478 3.937893 2.9888906 3.8663354 2.732097 3.4770186 3.1444654 3.3368554 2.9977002 2.973822 2.7970076 3.1364686 3.8509567 2.817823 3.328176 3.4796438 3.3934062
0.9059059 3.3273444 2.8933995 2.7096558 3.3209515 3.016107 3.389581 2.718825 3.3224683 2.9776797 2.8405094 3.055355 2.8175204 3.6642246 3.176745 2.9130604 3.3125167 3.1704097 2.9257379 3.8772745 2.9871223 2.9229577 3.9529462 2.7099414 3.0906644 3.3998563 3.287597 3.0963995 2.801851 3.1568196 3.6751242 2.9258285 3.677961 2.7308838 3.2297218 3.9357305 2.9868531 3.8641803 2.730242 3.4750366 3.142678 3.334916 2.995655 2.9717865 2.795105 3.1346765 3.8488128 2.815906 3.3262396 3.4776618 3.391536
0.9069069 3.3254952 2.891447 2.7078161 3.3190124 3.0142643 3.3877122 2.7170026 3.3205285 2.9756677 2.8387568 3.0535948 2.8156044 3.662129 3.1747994 2.9110787 3.3106716 3.168469 2.9239414 3.8751106 2.9850857 2.9211602 3.9507725 2.7081027 3.0887768 3.3978956 3.2857482 3.094515 2.7999654 3.1550279 3.6730204 2.924002 3.6758552 2.7290297 3.2278965 3.9335694 2.9848166 3.8620265 2.7283876 3.4730551 3.1408913 3.3329775 2.9936106 2.969752 2.7932034 3.132885 3.8466704 2.8139899 3.3243036 3.4756806 3.3896663
0.9079079 3.3236465 2.8894956 2.7059772 3.3170738 3.0124223 3.3858442 2.715181 3.3185894 2.9736567 2.837005 3.0518353 2.8136897 3.6600347 3.1728544 2.9090977 3.3088274 3.166529 2.9221456 3.8729484 2.9830503 2.9193635 3.9486 2.706265 3.08689 3.3959355 3.2839003 3.0926316 2.7980807 3.1532366 3.670918 2.9221761 3.6737506 2.7271762 3.2260716 3.9314098 2.982781 3.859874 2.7265341 3.4710743 3.139105 3.3310394 2.9915674 2.9677184 2.7913024 3.131094 3.8445292 2.8120747 3.3223684 3.4736998 3.3877976
0.9089089 3.3217986 2.8875449 2.7041392 3.3151362 3.010581 3.383977 2.7133603 3.3166509 2.9716465 2.8352535 3.0500765 2.8117754 3.6579418 3.17091 2.9071176 3.3069835 3.1645894 2.9203506 3.8707874 2.9810157 2.9175675 3.946429 2.704428 3.0850039 3.3939762 3.282053 3.0907488 2.796197 3.1514463 3.668817 2.9203508 3.6716475 2.7253237 3.2242475 3.9292514 2.980746 3.857723 2.7246814 3.4690943 3.1373196 3.3291018 2.989525 2.9656858 2.7894025 3.1293035 3.842389 2.8101602 3.3204334 3.47172 3.3859293
0.9099099 3.3199515 2.8855953 2.7023022 3.313199 3.0087404 3.3821104 2.7115405 3.3147132 2.9696376 2.8335028 3.0483181 2.8098621 3.6558502 3.168966 2.9051385 3.3051405 3.1626506 2.9185562 3.8686278 2.9789822 2.915772 3.9442594 2.702592 3.0831187 3.3920174 3.2802062 3.0888667 2.794314 3.1496565 3.6667173 2.918526 3.6695457 2.7234719 3.222424 3.9270942 2.9787123 3.8555732 2.7228296 3.467115 3.1355345 3.3271646 2.9874835 2.9636545 2.7875035 3.127514 3.8402507 2.8082464 3.318499 3.4697406 3.3840618
0.9109109 3.318105 2.8836467 2.700466 3.3112626 3.0069005 3.3802445 2.7097213 3.312776 2.9676297 2.8317528 3.0465605 2.8079498 3.65376 3.1670227 2.90316 3.3032982 3.1607122 2.9167624 3.8664696 2.9769495 2.9139774 3.942091 2.7007565 3.0812342 3.3900595 3.2783601 3.0869853 2.7924318 3.1478674 3.664619 2.9167018 3.6674452 2.7216208 3.220601 3.9249387 2.9766796 3.853425 2.7209785 3.4651363 3.1337504 3.3252282 2.985443 2.9616241 2.7856054 3.1257248 3.8381135 2.8063338 3.3165653 3.467762 3.382195
0.9119119 3.3162591 2.8816988 2.6986303 3.309327 3.0050614 3.3783793 2.7079031 3.3108397 2.9656227 2.8300035 3.0448036 2.8060384 3.651671 3.1650798 2.901183 3.3014567 3.1587744 2.9149694 3.8643126 2.974918 2.9121835 3.939924 2.6989222 3.0793505 3.388102 3.276515 3.085105 2.7905505 3.146079 3.662522 2.914878 3.6653461 2.7197707 3.2187788 3.922784 2.9746478 3.851278 2.7191281 3.4631581 3.1319668 3.3232923 2.9834037 2.9595947 2.7837083 3.1239362 3.8359776 2.8044217 3.3146322 3.465784 3.3803291
0.9129129 3.314414 2.8797522 2.6967957 3.3073916 3.0032232 3.376515 2.7060857 3.308904 2.9636168 2.8282547 3.0430472 2.8041277 3.6495833 3.1631377 2.8992064 3.2996159 3.1568372 2.913177 3.8621573 2.972887 2.9103901 3.9377584 2.6970887 3.0774677 3.3861454 3.2746704 3.0832253 2.7886703 3.1442914 3.6604264 2.9130547 3.6632485 2.7179213 3.2169576 3.9206312 2.972617 3.8491323 2.7172787 3.461181 3.130184 3.3213568 2.9813652 2.9575665 2.7818122 3.1221485 3.8338432 2.8025107 3.3126996 3.4638069 3.3784637
0.9139139 3.3125696 2.8778067 2.694962 3.3054574 3.0013855 3.3746512 2.7042692 3.306969 2.961612 2.8265069 3.0412915 2.802218 3.647497 3.1611962 2.897231 3.2977757 3.1549008 2.9113855 3.8600032 2.9708574 2.9085977 3.9355943 2.695256 3.0755854 3.3841894 3.2728264 3.0813463 2.7867908 3.1425042 3.6583323 2.9112322 3.6611521 2.7160728 3.2151368 3.9184794 2.970587 3.8469882 2.71543 3.4592042 3.128402 3.319422 2.9793277 2.9555395 2.7799168 3.1203613 3.83171 2.8006005 3.3107674 3.4618301 3.376599
0.9149149 3.3107262 2.875862 2.6931293 3.3035235 2.9995487 3.3727882 2.7024534 3.3050344 2.959608 2.8247595 3.0395365 2.800309 3.6454122 3.1592553 2.8952565 3.2959363 3.1529648 2.9095945 3.8578508 2.9688287 2.906806 3.9334314 2.6934242 3.0737042 3.382234 3.2709832 3.079468 2.7849126 3.140718 3.6562395 2.90941 3.6590571 2.714225 3.2133167 3.9163291 2.9685583 3.8448455 2.7135823 3.4572282 3.1266205 3.3174877 2.9772913 2.9535134 2.7780225 3.1185749 3.8295782 2.7986915 3.308836 3.4598544 3.3747354
0.9159159 3.3088832 2.873918 2.6912973 3.3015907 2.9977126 3.3709261 2.7006385 3.3031008 2.9576056 2.823013 3.0377822 2.798401 3.6433287 3.157315 2.893283 3.2940977 3.1510293 2.9078045 3.8556995 2.966801 2.9050148 3.9312701 2.6915932 3.0718236 3.3802795 3.2691407 3.0775907 2.783035 3.1389325 3.6541479 2.9075885 3.6569633 2.7123783 3.2114973 3.91418 2.9665303 3.842704 2.7117352 3.4552531 3.1248398 3.315554 2.975256 2.9514883 2.7761292 3.1167893 3.827448 2.7967832 3.306905 3.4578793 3.372872
0.9169169 3.307041 2.8719754 2.6894662 3.2996583 2.9958773 3.3690646 2.6988246 3.301168 2.9556038 2.8212671 3.0360286 2.796494 3.6412463 3.1553752 2.8913105 3.2922597 3.1490948 2.9060152 3.8535497 2.9647744 2.9032245 3.92911 2.6897633 3.069944 3.3783255 3.267299 3.0757143 2.7811584 3.1371477 3.652058 2.9057677 3.6548712 2.7105322 3.2096786 3.9120324 2.9645035 3.840564 2.7098894 3.4532785 3.1230597 3.3136208 2.9732215 2.9494646 2.774237 3.1150043 3.8253188 2.7948756 3.3049746 3.4559047 3.3710098
0.9179179 3.3051996 2.870034 2.6876361 3.2977266 2.9940429 3.367204 2.6970115 3.2992358 2.9536035 2.8195221 3.0342755 2.7945879 3.6391656 3.1534362 2.8893387 3.2904224 3.1471608 2.9042265 3.8514016 2.9627488 2.9014351 3.9269514 2.6879342 3.0680652 3.3763723 3.2654579 3.0738387 2.7792828 3.1353636 3.649969 2.9039474 3.6527803 2.708687 3.207861 3.9098861 2.962478 3.8384254 2.708044 3.451305 3.1212807 3.3116884 2.9711883 2.9474418 2.7723455 3.11322 3.8231912 2.7929692 3.303045 3.453931 3.3691483
0.9189189 3.303359 2.8680933 2.685807 3.295796 2.9922092 3.365344 2.6951993 3.2973042 2.9516041 2.8177776 3.0325234 2.7926826 3.6370862 3.1514978 2.8873682 3.2885861 3.1452274 2.9024386 3.8492546 2.960724 2.8996463 3.9247942 2.686106 3.0661871 3.37442 3.2636175 3.0719638 2.7774084 3.1335802 3.647882 2.9021277 3.6506908 2.706843 3.2060437 3.9077413 2.960453 3.8362882 2.7062 3.4493318 3.119502 3.3097565 2.969156 2.9454203 2.7704551 3.1114364 3.821065 2.7910638 3.3011158 3.4519582 3.3672874
0.9199199 3.3015192 2.8661537 2.6839788 3.2938657 2.9903765 3.363485 2.693388 3.2953734 2.949606 2.816034 3.0307717 2.7907784 3.635008 3.14956 2.8853986 3.2867506 3.1432946 2.9006517 3.8471093 2.9587007 2.8978584 3.9226382 2.6842787 3.06431 3.3724682 3.261778 3.0700898 2.7755346 3.1317976 3.645796 2.9003088 3.6486025 2.7049997 3.2042272 3.9055977 2.9584293 3.8341522 2.7043564 3.4473596 3.1177244 3.3078253 2.9671247 2.9433997 2.7685657 3.1096535 3.8189402 2.7891593 3.2991874 3.449986 3.3654275
0.9209209 3.2996802 2.8642154 2.6821513 3.2919364 2.9885445 3.3616269 2.6915777 3.2934434 2.9476087 2.8142912 3.029021 2.788875 3.6329315 3.147623 2.88343 3.2849157 3.1413627 2.8988655 3.8449652 2.9566782 2.8960712 3.9204838 2.6824524 3.062434 3.3705173 3.2599394 3.0682168 2.773662 3.1300159 3.6437116 2.8984904 3.6465158 2.7031572 3.2024117 3.9034555 2.9564068 3.832018 2.702514 3.445388 3.1159475 3.3058946 2.9650946 2.9413805 2.7666774 3.1078713 3.8168166 2.7872555 3.2972596 3.4480145 3.3635683
0.9219219 3.297842 2.8622777 2.680325 3.2900078 2.9867132 3.3597693 2.6897683 3.2915142 2.9456127 2.812549 3.0272708 2.7869728 3.6308563 3.1456866 2.8814623 3.2830818 3.1394312 2.89708 3.8428226 2.9546566 2.894285 3.918331 2.6806273 3.0605586 3.3685672 3.2581015 3.0663445 2.7717903 3.1282349 3.6416283 2.8966727 3.6444304 2.7013156 3.2005968 3.9013147 2.954385 3.829885 2.7006724 3.4434173 3.1141713 3.3039646 2.9630654 2.9393623 2.7647898 3.10609 3.8146946 2.785353 3.2953322 3.4460437 3.3617098
0.9229229 3.2960048 2.8603415 2.6784997 3.28808 2.9848828 3.3579125 2.68796 3.2895858 2.9436178 2.8108077 3.0255215 2.7850714 3.6287825 3.143751 2.8794959 3.2812486 3.1375005 2.8952954 3.8406816 2.9526362 2.8924994 3.9161792 2.678803 3.0586839 3.3666177 3.2562642 3.0644732 2.7699196 3.1264546 3.6395466 2.8948557 3.6423464 2.699475 3.1987827 3.8991754 2.9523647 3.8277533 2.6988316 3.4414473 3.1123958 3.3020353 2.9610374 2.9373453 2.7629037 3.1043096 3.812574 2.7834513 3.2934058 3.444074 3.359852
0.9239239 3.294168 2.8584063 2.6766753 3.2861528 2.9830534 3.3560567 2.6861525 3.287658 2.9416242 2.8090672 3.023773 2.7831712 3.6267102 3.141816 2.8775303 3.279416 3.1355705 2.8935115 3.838542 2.950617 2.8907146 3.9140291 2.6769795 3.0568104 3.364669 3.254428 3.0626028 2.7680502 3.124675 3.6374664 2.8930392 3.640264 2.6976354 3.1969695 3.8970373 2.9503453 3.825623 2.696992 3.4394782 3.1106212 3.3001068 2.9590104 2.9353294 2.7610183 3.1025295 3.8104546 2.7815506 3.2914798 3.4421048 3.3579953
0.9249249 3.2923324 2.8564723 2.674852 3.2842264 2.9812248 3.3542018 2.6843457 3.285731 2.9396317 2.8073275 3.022025 2.7812717 3.624639 3.1398816 2.8755658 3.2775846 3.1336412 2.8917286 3.8364038 2.9485989 2.8889308 3.9118803 2.675157 3.0549376 3.3627212 3.2525923 3.060733 2.7661815 3.1228964 3.6353874 2.8912237 3.6381829 2.6957967 3.195157 3.8949008 2.9483268 3.8234944 2.6951532 3.4375098 3.1088474 3.2981787 2.9569845 2.9333148 2.759134 3.1007507 3.8083367 2.779651 3.2895546 3.4401364 3.3561394
0.9259259 3.2904975 2.8545392 2.6730294 3.282301 2.979397 3.3523476 2.6825402 3.283805 2.9376402 2.8055885 3.0202782 2.7793734 3.6225696 3.137948 2.8736024 3.2757537 3.1317127 2.8899465 3.834267 2.9465816 2.8871477 3.909733 2.6733358 3.0530658 3.3607743 3.2507575 3.0588644 2.764314 3.1211188 3.63331 2.8894086 3.6361032 2.693959 3.1933453 3.8927655 2.9463096 3.821367 2.6933153 3.435542 3.1070745 3.2962513 2.9549599 2.9313014 2.7572508 3.0989723 3.8062203 2.7777522 3.28763 3.438169 3.3542843
0.9269269 3.2886634 2.8526073 2.671208 3.2803762 2.9775703 3.3504944 2.6807356 3.2818794 2.93565 2.8038504 3.0185318 2.777476 3.6205013 3.1360152 2.87164 3.2739239 3.1297846 2.8881652 3.8321319 2.9445658 2.8853657 3.9075873 2.6715152 3.0511951 3.358828 3.2489235 3.0569966 2.7624474 3.1193416 3.631234 2.8875942 3.6340249 2.692122 3.1915343 3.8906317 2.9442935 3.819241 2.6914785 3.4335754 3.1053023 3.2943246 2.9529364 2.9292893 2.7553687 3.097195 3.8041055 2.7758546 3.285706 3.4362023 3.35243
0.9279279 3.2868302 2.8506763 2.6693876 3.2784524 2.9757442 3.3486419 2.678932 3.279955 2.933661 2.802113 3.0167863 2.7755797 3.6184347 3.134083 2.8696787 3.272095 3.1278574 2.886385 3.829998 2.942551 2.8835843 3.9054427 2.6696959 3.049325 3.3568826 3.2470903 3.0551298 2.760582 3.1175656 3.6291595 2.8857806 3.6319482 2.6902862 3.1897242 3.8884993 2.9422786 3.8171167 2.6896427 3.4316094 3.103531 3.2923987 2.950914 2.9272783 2.7534876 3.0954182 3.801992 2.773958 3.283783 3.4342363 3.3505766
0.9289289 3.284998 2.8487468 2.6675682 3.276529 2.9739192 3.3467903 2.6771295 3.278031 2.931673 2.8003767 3.0150418 2.7736843 3.6163695 3.1321516 2.8677185 3.2702668 3.1259313 2.8846054 3.8278656 2.9405372 2.8818038 3.9032998 2.6678774 3.047456 3.354938 3.245258 3.053264 2.7587175 3.1157904 3.6270862 2.8839676 3.6298728 2.6884513 3.187915 3.886368 2.9402647 3.8149936 2.6878078 3.429644 3.1017604 3.2904735 2.9488926 2.9252684 2.7516077 3.0936425 3.7998798 2.7720623 3.2818604 3.4322712 3.3487241
0.9299299 3.2831664 2.8468182 2.6657498 3.274607 2.972095 3.3449395 2.6753278 3.2761083 2.9296865 2.798641 3.013298 2.77179 3.6143055 3.130221 2.8657594 3.2684393 3.1240056 2.8828266 3.8257349 2.9385245 2.8800242 3.9011583 2.6660602 3.045588 3.3529942 3.2434266 3.051399 2.7568543 3.1140158 3.6250143 2.8821554 3.627799 2.6866176 3.1861067 3.8842385 2.938252 3.812872 2.685974 3.4276798 3.0999908 3.288549 2.9468722 2.92326 2.749729 3.0918674 3.7977688 2.7701678 3.2799387 3.430307 3.3468723
0.9309309 3.2813358 2.8448908 2.6639326 3.2726853 2.9702718 3.3430898 2.6735272 3.2741861 2.927701 2.7969062 3.011555 2.7698967 3.6122432 3.128291 2.8638012 3.266613 3.1220806 2.881049 3.8236055 2.936513 2.8782456 3.8990183 2.664244 3.043721 3.3510513 3.241596 3.049535 2.754992 3.1122422 3.622944 2.8803442 3.6257267 2.6847847 3.1842992 3.88211 2.9362404 3.8107517 2.684141 3.4257164 3.098222 3.2866251 2.9448533 2.9212525 2.7478511 3.0900934 3.7956595 2.7682743 3.2780178 3.4283435 3.3450215
0.9319319 3.2795062 2.8429646 2.6621163 3.2707646 2.9684496 3.341241 2.6717277 3.2722647 2.9257169 2.7951725 3.0098128 2.7680047 3.6101823 3.1263618 2.8618443 3.2647874 3.1201565 2.879272 3.8214777 2.9345028 2.876468 3.8968797 2.6624286 3.0418549 3.3491092 3.2397664 3.0476718 2.753131 3.1104696 3.6208751 2.8785334 3.6236558 2.682953 3.1824925 3.8799832 2.9342299 3.8086329 2.682309 3.4237535 3.096454 3.284702 2.9428353 2.9192464 2.7459743 3.08832 3.793552 2.7663817 3.2760973 3.4263809 3.3431716
0.9329329 3.2776773 2.8410397 2.660301 3.2688448 2.9666283 3.3393927 2.669929 3.2703445 2.923734 2.7934394 3.0080714 2.7661135 3.6081228 3.1244335 2.8598886 3.2629628 3.1182332 2.877496 3.8193512 2.9324937 2.874691 3.8947425 2.6606143 3.0399897 3.347168 3.2379375 3.0458097 2.7512708 3.1086977 3.6188078 2.8767235 3.6215863 2.681122 3.1806867 3.877858 2.9322207 3.8065157 2.680478 3.4217918 3.094687 3.2827797 2.9408188 2.9172416 2.744099 3.0865476 3.7914455 2.7644904 3.2741778 3.4244192 3.3413227
0.9339339 3.2758496 2.8391159 2.6584868 3.2669258 2.9648077 3.3375456 2.6681316 3.2684247 2.9217522 2.7917073 3.006331 2.7642236 3.6060648 3.122506 2.8579338 3.261139 3.1163106 2.875721 3.8172262 2.9304857 2.872915 3.8926067 2.6588013 3.0381255 3.3452275 3.2361095 3.0439487 2.7494118 3.106927 3.616742 2.8749144 3.6195183 2.6792922 3.1788816 3.8757339 2.9302125 3.8043997 2.6786482 3.4198308 3.0929208 3.280858 2.9388032 2.9152381 2.7422245 3.084776 3.7893405 2.7626002 3.272259 3.4224584 3.3394744
0.9349349 3.2740226 2.837193 2.656674 3.2650077 2.9629884 3.3356993 2.666335 3.266506 2.9197717 2.7899761 3.0045912 2.7623346 3.6040082 3.1205792 2.8559802 3.2593162 3.114389 2.873947 3.8151028 2.928479 2.87114 3.8904724 2.656989 3.0362623 3.343288 3.2342823 3.0420885 2.747554 3.105157 3.6146774 2.873106 3.6174517 2.6774633 3.1770778 3.8736112 2.9282057 3.8022854 2.6768196 3.4178708 3.0911555 3.2789373 2.9367888 2.913236 2.7403512 3.0830052 3.787237 2.760711 3.270341 3.4204984 3.3376274
0.9359359 3.2721965 2.8352716 2.654862 3.2630904 2.96117 3.3338542 2.6645398 3.264588 2.9177923 2.7882457 3.0028524 2.7604468 3.6019533 3.1186533 2.8540277 3.2574942 3.112468 2.8721735 3.812981 2.9264731 2.869366 3.8883398 2.655178 3.0344002 3.3413494 3.2324562 3.0402293 2.7456973 3.1033878 3.6126144 2.8712983 3.6153867 2.6756356 3.1752746 3.87149 2.9262 3.8001723 2.6749916 3.4159114 3.0893912 3.2770174 2.9347758 2.9112349 2.738479 3.0812354 3.7851348 2.758823 3.2684238 3.4185393 3.335781
0.9369369 3.2703714 2.8333514 2.653051 3.2611742 2.9593523 3.3320098 2.6627455 3.2626712 2.9158144 2.7865162 3.0011146 2.7585602 3.5998998 3.116728 2.8520765 3.2556732 3.1105478 2.8704014 3.8108604 2.9244688 2.8675928 3.8862083 2.6533682 3.032539 3.3394115 3.2306309 3.0383713 2.7438416 3.1016195 3.6105528 2.8694916 3.6133232 2.673809 3.1734724 3.8693702 2.9241955 3.798061 2.673165 3.413953 3.0876276 3.275098 2.9327638 2.909235 2.736608 3.0794666 3.7830343 2.7569358 3.2665074 3.4165812 3.3339357
0.9379379 3.2685473 2.8314323 2.6512413 3.2592585 2.9575357 3.3301663 2.6609523 3.260755 2.9138377 2.784788 2.9993777 2.7566745 3.5978475 3.1148038 2.8501265 3.253853 3.1086285 2.8686302 3.8087416 2.9224656 2.8658206 3.8840785 2.6515594 3.0306787 3.3374746 3.2288065 3.036514 2.7419872 3.0998523 3.6084929 2.8676856 3.6112614 2.6719832 3.171671 3.8672519 2.922192 3.795951 2.6713393 3.4119956 3.0858653 3.2731795 2.9307532 2.9072366 2.734738 3.0776985 3.780935 2.7550502 3.2645917 3.4146237 3.3320913
0.9389389 3.266724 2.8295145 2.6494327 3.257344 2.9557204 3.3283238 2.6591601 3.2588398 2.9118624 2.7830603 2.9976416 2.75479 3.595797 3.1128805 2.8481777 3.252034 3.10671 2.8668597 3.8066242 2.9204638 2.8640497 3.8819501 2.649752 3.0288198 3.3355386 3.226983 3.034658 2.740134 3.0980859 3.6064343 2.8658803 3.609201 2.6701589 3.1698706 3.8651352 2.92019 3.7938426 2.669515 3.4100392 3.0841036 3.271262 2.9287436 2.9052396 2.7328696 3.0759313 3.7788374 2.7531652 3.2626767 3.4126673 3.3302476
0.9399399 3.2649019 2.8275979 2.647625 3.2554302 2.9539058 3.3264823 2.6573691 3.2569256 2.909888 2.7813337 2.9959064 2.7529068 3.5937479 3.1109579 2.8462298 3.2502158 3.1047924 2.8650904 3.8045082 2.918463 2.8622794 3.8798232 2.6479452 3.0269616 3.3336036 3.2251604 3.0328028 2.738282 3.0963206 3.6043775 2.864076 3.607142 2.6683354 3.168071 3.8630197 2.918189 3.7917356 2.6676915 3.4080834 3.0823429 3.269345 2.9267354 2.9032438 2.731002 3.074165 3.7767413 2.7512817 3.2607627 3.4107118 3.3284051
0.9409409 3.2630806 2.8256824 2.6458187 3.2535174 2.9520924 3.3246417 2.6555793 3.255012 2.907915 2.779608 2.994172 2.7510245 3.5917003 3.109036 2.8442833 3.2483985 3.1028755 2.863322 3.8023937 2.9164634 2.86051 3.877698 2.6461399 3.0251045 3.3316693 3.2233388 3.0309489 2.7364311 3.094556 3.6023219 2.8622725 3.6050844 2.666513 3.1662724 3.860906 2.9161894 3.7896302 2.665869 3.4061286 3.080583 3.2674289 2.9247284 2.9012492 2.7291358 3.0723999 3.7746465 2.7493994 3.2588496 3.4087572 3.3265636
0.9419419 3.2612603 2.8237684 2.6440134 3.2516055 2.9502797 3.3228023 2.6537905 3.2530997 2.9059436 2.7778833 2.9924388 2.7491434 3.589654 3.107115 2.8423378 3.2465823 3.1009595 2.8615546 3.8002808 2.9144652 2.8587418 3.8755739 2.6443355 3.0232487 3.329736 3.2215183 3.029096 2.7345815 3.0927927 3.600268 2.8604698 3.6030285 2.6646917 3.1644747 3.8587935 2.9141912 3.7875261 2.6640477 3.4041748 3.0788245 3.2655137 2.9227226 2.899256 2.7272706 3.0706356 3.7725532 2.747518 3.2569373 3.4068034 3.324723
0.9429429 3.259441 2.8218555 2.6422093 3.2496946 2.9484684 3.3209636 2.6520028 3.251188 2.9039733 2.7761595 2.9907064 2.7472637 3.5876095 3.105195 2.8403938 3.2447672 3.0990446 2.8597882 3.7981694 2.9124682 2.8569746 3.8734515 2.6425323 3.0213938 3.3278039 3.2196987 3.027244 2.7327328 3.0910304 3.5982156 2.858668 3.600974 2.6628716 3.1626782 3.8566825 2.912194 3.7854238 2.6622276 3.402222 3.0770667 3.2635994 2.9207182 2.8972642 2.725407 3.0688722 3.7704613 2.745638 3.2550256 3.4048507 3.3228834
0.9439439 3.2576227 2.819944 2.6404064 3.2477846 2.946658 3.319126 2.6502163 3.2492774 2.9020045 2.7744367 2.9889748 2.745385 3.5855663 3.103276 2.838451 3.2429528 3.0971303 2.858023 3.7960596 2.9104724 2.8552084 3.8713305 2.6407304 3.0195398 3.3258722 3.21788 3.025393 2.7308855 3.0892687 3.5961647 2.856867 3.5989213 2.6610527 3.1608825 3.854573 2.9101982 3.7833228 2.6604087 3.40027 3.0753098 3.2616858 2.918715 2.8952737 2.7235441 3.0671096 3.7683709 2.743759 3.253115 3.4028988 3.321045
0.9449449 3.2558053 2.8180335 2.6386046 3.2458756 2.9448485 3.3172894 2.6484308 3.2473676 2.9000368 2.772715 2.9872444 2.7435074 3.5835247 3.1013577 2.8365092 3.2411397 3.095217 2.8562584 3.793951 2.9084778 2.8534431 3.8692112 2.6389296 3.017687 3.3239417 3.216062 3.0235434 2.7290394 3.0875082 3.5941153 2.855067 3.59687 2.6592348 3.1590877 3.8524652 2.9082036 3.7812235 2.6585908 3.398319 3.073554 3.2597733 2.916713 2.8932846 2.7216828 3.0653481 3.766282 2.7418814 3.2512052 3.4009478 3.3192072
0.9459459 3.253989 2.8161244 2.636804 3.2439675 2.9430401 3.3154538 2.6466467 3.2454588 2.8980706 2.7709942 2.9855149 2.741631 3.5814846 3.0994403 2.8345687 3.2393272 3.0933046 2.854495 3.7918444 2.9064846 2.851679 3.867093 2.63713 3.0158355 3.3220122 3.2142453 3.0216947 2.7271945 3.0857487 3.5920675 2.8532677 3.5948203 2.657418 3.157294 3.8503587 2.9062102 3.7791257 2.656774 3.396369 3.071799 3.2578614 2.9147124 2.8912969 2.7198226 3.0635877 3.7641947 2.7400048 3.2492962 3.3989978 3.3173707
0.9469469 3.2521737 2.8142166 2.6350048 3.2420602 2.941233 3.3136191 2.6448636 3.243551 2.8961055 2.7692745 2.983786 2.7397559 3.579446 3.097524 2.8326294 3.237516 3.0913932 2.852733 3.789739 2.9044926 2.849916 3.8649766 2.6353316 3.013985 3.3200836 3.2124298 3.019847 2.7253509 3.0839903 3.5900211 2.8514695 3.592772 2.6556025 3.1555011 3.8482537 2.9042182 3.7770295 2.6549585 3.39442 3.0700452 3.2559505 2.912713 2.8893106 2.7179637 3.0618281 3.7621088 2.7381294 3.2473881 3.3970487 3.315535
0.9479479 3.2503595 2.8123102 2.6332066 3.240154 2.939427 3.3117857 2.6430817 3.2416444 2.894142 2.767556 2.9820585 2.737882 3.577409 3.0956085 2.8306916 3.2357059 3.0894825 2.8509717 3.7876353 2.902502 2.8481538 3.8628616 2.6335342 3.0121353 3.318156 3.210615 3.0180006 2.7235084 3.0822327 3.5879765 2.849672 3.5907254 2.653788 3.1537094 3.8461502 2.9022274 3.7749348 2.6531441 3.3924718 3.0682924 3.2540405 2.9107149 2.8873255 2.716106 3.0600696 3.7600245 2.7362552 3.245481 3.3951006 3.3137004
0.9489489 3.2485461 2.810405 2.6314096 3.2382488 2.9376218 3.309953 2.641301 3.2397385 2.8921797 2.7658381 2.980332 2.7360094 3.5753736 3.093694 2.8287547 3.2338965 3.087573 2.8492115 3.785533 2.9005127 2.8463929 3.8607483 2.6317382 3.010287 3.316229 3.2088013 3.016155 2.7216673 3.0804763 3.5859332 2.8478756 3.5886803 2.651975 3.1519186 3.8440483 2.900238 3.7728415 2.6513307 3.3905246 3.0665407 3.2521312 2.908718 2.885342 2.7142496 3.058312 3.7579417 2.7343824 3.2435746 3.3931534 3.3118668
0.9499499 3.246734 2.8085012 2.6296139 3.2363446 2.9358177 3.3081214 2.6395216 3.2378335 2.8902187 2.7641215 2.9786062 2.7341378 3.5733395 3.0917802 2.8268192 3.2320883 3.0856643 2.8474522 3.7834325 2.8985248 2.8446329 3.8586364 2.6299434 3.0084398 3.3143034 3.2069886 3.0143108 2.7198274 3.0787208 3.5838916 2.84608 3.5866368 2.6501627 3.1501288 3.8419478 2.8982499 3.7707498 2.6495187 3.3885787 3.0647898 3.2502232 2.9067228 2.8833597 2.7123945 3.0565555 3.7558603 2.7325106 3.2416694 3.3912072 3.3100343
0.950951 3.2449229 2.8065987 2.6278193 3.2344413 2.9340148 3.306291 2.6377432 3.2359297 2.8882594 2.7624059 2.9768817 2.7322676 3.5713072 3.0898676 2.8248851 3.230281 3.0837564 2.8456943 3.7813334 2.896538 2.842874 3.856526 2.6281497 3.0065937 3.3123786 3.2051768 3.0124676 2.7179887 3.0769665 3.5818515 2.8442852 3.5845947 2.648352 3.1483402 3.839849 2.896263 3.7686598 2.647708 3.3866334 3.06304 3.2483156 2.9047287 2.881379 2.7105408 3.0548 3.7537806 2.7306402 3.239765 3.389262 3.3082027
0.951952 3.2431128 2.8046975 2.626026 3.2325392 2.932213 3.3044617 2.635966 3.234027 2.8863013 2.7606914 2.975158 2.7303987 3.569276 3.087956 2.8229523 3.228475 3.0818496 2.8439372 3.7792358 2.8945527 2.8411162 3.854417 2.6263576 3.0047488 3.3104548 3.203366 3.0106256 2.7161512 3.0752132 3.579813 2.8424916 3.5825543 2.6465423 3.1465523 3.8377516 2.8942776 3.7665713 2.645898 3.3846893 3.0612915 3.2464092 2.902736 2.8793993 2.708688 3.0530455 3.7517025 2.728771 3.2378612 3.3873177 3.3063724
0.952953 3.2413037 2.8027978 2.624234 3.2306378 2.9304123 3.3026333 2.6341903 3.232125 2.8843443 2.758978 2.9734354 2.728531 3.567247 3.0860453 2.8210206 3.22667 3.079944 2.8421814 3.77714 2.8925686 2.8393595 3.85231 2.6245663 3.002905 3.308532 3.2015564 3.0087848 2.7143152 3.0734608 3.5777762 2.840699 3.5805156 2.644734 3.1447656 3.835656 2.8922932 3.7644842 2.6440897 3.382746 3.0595436 3.2445037 2.9007444 2.8774214 2.706837 3.051292 3.7496257 2.726903 3.2359586 3.3853745 3.3045428
0.953954 3.2394958 2.8008993 2.6224432 3.2287376 2.9286127 3.3008058 2.6324155 3.2302241 2.882389 2.7572656 2.971714 2.7266643 3.565219 3.0841355 2.8190904 3.2248662 3.078039 2.8404267 3.7750456 2.890586 2.8376038 3.8502042 2.6227765 3.0010624 3.3066103 3.199748 3.006945 2.7124803 3.0717096 3.5757408 2.8389072 3.5784783 2.6429265 3.14298 3.8335617 2.8903105 3.762399 2.6422825 3.3808038 3.0577972 3.242599 2.8987544 2.875445 2.704987 3.0495396 3.7475507 2.7250364 3.2340567 3.3834321 3.3027146
0.954955 3.2376888 2.7990022 2.6206536 3.2268384 2.9268143 3.2989798 2.6306422 3.2283244 2.8804352 2.7555542 2.9699934 2.7247992 3.5631928 3.0822268 2.8171613 3.2230632 3.076135 2.8386729 3.7729528 2.8886044 2.8358493 3.8481 2.620988 2.9992208 3.3046894 3.1979406 3.0051064 2.7106469 3.0699594 3.573707 2.8371162 3.5764425 2.6411204 3.1411955 3.8314688 2.888329 3.7603152 2.6404765 3.3788629 3.0560515 3.2406952 2.8967657 2.8734696 2.7031384 3.0477881 3.745477 2.723171 3.232156 3.381491 3.3008873
0.955956 3.235883 2.7971063 2.6188653 3.2249403 2.925017 3.2971544 2.62887 3.2264254 2.8784826 2.7538438 2.9682739 2.7229352 3.561168 3.080319 2.8152337 3.2212615 3.074232 2.8369203 3.7708619 2.8866246 2.834096 3.8459973 2.6192007 2.9973805 3.3027697 3.196134 3.003269 2.7088146 3.0682104 3.5716748 2.8353264 3.5744085 2.6393158 3.139412 3.8293777 2.886349 3.7582328 2.6386716 3.3769226 3.0543072 3.2387927 2.8947785 2.871496 2.701291 3.0460377 3.743405 2.7213068 3.230256 3.3795507 3.299061
0.956957 3.2340784 2.7952118 2.6170783 3.2230432 2.923221 3.2953305 2.627099 3.2245278 2.8765316 2.7521348 2.9665556 2.7210727 3.5591447 3.0784123 2.8133073 3.2194607 3.0723302 2.8351688 3.7687721 2.884646 2.8323438 3.8438964 2.6174145 2.9955413 3.3008509 3.1943288 3.0014327 2.7069836 3.0664623 3.5696442 2.8335376 3.572376 2.6375122 3.1376295 3.827288 2.8843703 3.7561522 2.636868 3.3749835 3.0525637 3.2368908 2.8927925 2.8695238 2.699445 3.0442884 3.7413344 2.719444 3.228357 3.3776114 3.297236
0.957958 3.2322748 2.7933187 2.6152925 3.221147 2.921426 3.2935076 2.6253295 3.222631 2.874582 2.7504268 2.9648383 2.719211 3.5571232 3.0765066 2.8113823 3.2176611 3.0704293 2.8334186 3.7666843 2.8826687 2.8305926 3.8417969 2.61563 2.9937034 3.298933 3.1925244 2.9995978 2.7051542 3.0647154 3.5676153 2.8317497 3.5703452 2.63571 3.1358483 3.8251998 2.882393 3.7540731 2.6350658 3.3730454 3.0508215 3.23499 2.8908079 2.867553 2.6976004 3.0425403 3.7392657 2.7175825 3.2264593 3.3756733 3.295412
0.958959 3.2304723 2.7914271 2.6135082 3.2192519 2.9196322 3.2916856 2.6235611 3.2207353 2.8726337 2.74872 2.963122 2.7173512 3.555103 3.074602 2.8094587 3.2158625 3.0685294 2.8316696 3.764598 2.8806927 2.8288426 3.839699 2.6138463 2.9918668 3.2970164 3.1907213 2.9977639 2.7033257 3.0629697 3.565588 2.829963 3.5683157 2.633909 3.134068 3.8231134 2.8804169 3.7519958 2.6332648 3.3711083 3.0490804 3.23309 2.8888247 2.8655837 2.6957572 3.0407932 3.7371984 2.7157223 3.2245622 3.3737361 3.293589
0.95996 3.2286708 2.789537 2.611725 3.2173579 2.9178398 3.2898648 2.621794 3.2188408 2.870687 2.747014 2.9614067 2.7154925 3.5530846 3.072698 2.8075364 3.214065 3.0666304 2.8299215 3.7625132 2.8787184 2.8270938 3.8376026 2.6120641 2.9900312 3.2951007 3.188919 2.9959311 2.701499 3.061225 3.5635622 2.8281772 3.5662882 2.6321092 3.1322887 3.8210285 2.8784423 3.74992 2.631465 3.3691723 3.0473402 3.231191 2.886843 2.8636158 2.6939154 3.0390472 3.7351325 2.7138634 3.222666 3.3718 3.2917674
0.960961 3.2268705 2.7876482 2.6099434 3.215465 2.9160483 3.2880452 2.6200283 3.216947 2.8687418 2.7453096 2.9596925 2.713635 3.5510678 3.0707955 2.8056154 3.2122688 3.0647326 2.8281746 3.76043 2.8767452 2.8253462 3.835508 2.6102834 2.9881968 3.2931862 3.187118 2.9940999 2.6996734 3.0594814 3.561538 2.8263924 3.5642622 2.6303108 3.1305106 3.8189452 2.8764691 3.7478456 2.6296666 3.3672373 3.0456011 3.229293 2.8848627 2.8616495 2.6920748 3.0373023 3.7330685 2.7120059 3.2207708 3.3698647 3.2899468
0.961962 3.2250714 2.7857606 2.6081629 3.213573 2.914258 3.2862267 2.6182637 3.2150548 2.866798 2.743606 2.9579794 2.7117789 3.5490525 3.068894 2.803696 3.2104738 3.0628357 2.826429 3.7583487 2.8747735 2.8235998 3.8334148 2.6085038 2.986364 3.2912724 3.1853182 2.9922695 2.697849 3.057739 3.5595155 2.8246086 3.5622375 2.6285136 3.1287336 3.8168633 2.8744974 3.745773 2.6278694 3.3653035 3.0438633 3.227396 2.8828835 2.8596845 2.6902356 3.0355585 3.731006 2.7101495 3.2188768 3.3679307 3.2881272
0.962963 3.2232735 2.7838748 2.6063838 3.2116823 2.9124691 3.2844093 2.6165006 3.2131634 2.8648555 2.7419038 2.9562676 2.7099242 3.5470388 3.0669932 2.8017778 3.2086797 3.06094 2.8246844 3.7562687 2.8728034 2.8218546 3.8313234 2.6067257 2.9845319 3.28936 3.1835196 2.9904406 2.6960263 3.0559976 3.5574944 2.822826 3.5602148 2.6267176 3.126958 3.814783 2.8725271 3.743702 2.6260734 3.3633707 3.0421267 3.2255 2.880906 2.857721 2.688398 3.0338156 3.7289448 2.7082949 3.2169836 3.3659976 3.2863088
0.963964 3.2214768 2.78199 2.604606 3.2097926 2.9106812 3.2825933 2.6147387 3.211273 2.8629146 2.7402024 2.954557 2.7080708 3.5450268 3.0650938 2.799861 3.2068868 3.0590453 2.8229413 3.7541907 2.8708346 2.8201106 3.8292334 2.604949 2.9827013 3.2874484 3.181722 2.9886127 2.6942048 3.0542576 3.555475 2.8210442 3.5581934 2.624923 3.125183 3.8127043 2.870558 3.7416325 2.6242788 3.361439 3.040391 3.223605 2.87893 2.8557591 2.6865616 3.032074 3.7268853 2.7064412 3.2150915 3.3640656 3.2844915
0.964965 3.219681 2.780107 2.6028295 3.2079039 2.9088948 3.2807782 2.6129782 3.2093837 2.860975 2.7385025 2.9528472 2.7062187 3.5430162 3.0631955 2.7979455 3.205095 3.0571518 2.8211992 3.752114 2.8688672 2.8183675 3.827145 2.6031735 2.980872 3.2855382 3.1799254 2.9867861 2.6923847 3.0525186 3.5534573 2.8192635 3.5561738 2.6231298 3.1234095 3.8106275 2.8685906 3.7395647 2.6224856 3.3595083 3.0386567 3.221711 2.8769553 2.8537989 2.6847265 3.0303335 3.7248275 2.7045891 3.2132003 3.3621347 3.2826755
0.965966 3.2178864 2.7782252 2.6010544 3.2060163 2.9071093 3.2789643 2.6112192 3.2074955 2.8590372 2.7368038 2.9511387 2.704368 3.5410073 3.061298 2.7960315 3.2033045 3.0552592 2.8194582 3.750039 2.8669012 2.8166258 3.8250585 2.6013992 2.979044 3.283629 3.1781301 2.984961 2.690566 3.0507805 3.5514412 2.817484 3.5541558 2.621338 3.121637 3.8085518 2.8666246 3.7374985 2.6206937 3.3575788 3.0369234 3.2198179 2.874982 2.85184 2.682893 3.0285943 3.7227714 2.7027383 3.2113101 3.360205 3.2808604
0.966967 3.216093 2.776345 2.5992808 3.20413 2.9053252 3.2771513 2.6094613 3.2056084 2.8571007 2.7351062 2.9494312 2.702519 3.539 3.0594018 2.794119 3.201515 3.0533679 2.8177185 3.7479658 2.8649366 2.8148854 3.8229735 2.5996265 2.977217 3.2817206 3.176336 2.983137 2.6887488 3.049044 3.5494268 2.8157055 3.5521393 2.6195474 3.119866 3.806478 2.86466 3.735434 2.6189032 3.3556502 3.0351913 3.217926 2.8730104 2.8498826 2.6810608 3.026856 3.720717 2.7008889 3.209421 3.3582764 3.2790468
0.967968 3.2143009 2.7744663 2.5975084 3.2022445 2.9035423 3.2753398 2.6077049 3.2037225 2.855166 2.7334096 2.947725 2.700671 3.5369945 3.0575066 2.7922077 3.1997268 3.0514774 2.81598 3.7458942 2.8629737 2.813146 3.82089 2.597855 2.9753914 3.2798135 3.174543 2.9813142 2.6869328 3.0473084 3.547414 2.8139281 3.5501246 2.617758 3.1180956 3.8044057 2.862697 3.733371 2.6171138 3.3537228 3.0334604 3.216035 2.87104 2.8479269 2.6792302 3.025119 3.718664 2.6990407 3.207533 3.3563485 3.277234
0.968969 3.2125099 2.772589 2.5957375 3.2003603 2.9017606 3.2735295 2.6059496 3.2018378 2.8532326 2.7317145 2.94602 2.6988244 3.5349905 3.0556123 2.790298 3.1979399 3.0495882 2.8142428 3.7438242 2.861012 2.8114083 3.818808 2.596085 2.9735672 3.2779076 3.1727512 2.9794927 2.6851184 3.0455742 3.5454028 2.812152 3.5481114 2.6159701 3.1163268 3.802335 2.8607352 3.73131 2.615326 3.3517964 3.0317307 3.214145 2.8690715 2.8459725 2.6774008 3.0233831 3.7166126 2.697194 3.2056458 3.354422 3.2754226
0.96997 3.21072 2.770713 2.593968 3.198477 2.8999803 3.2717202 2.6041958 3.199954 2.8513007 2.7300205 2.944316 2.6969793 3.532988 3.0537195 2.7883897 3.1961539 3.0477 2.812507 3.7417557 2.859052 2.8096714 3.8167279 2.5943165 2.971744 3.2760026 3.1709604 2.9776726 2.6833053 3.043841 3.5433934 2.8103766 3.5461 2.6141837 3.114559 3.800266 2.858775 3.7292502 2.6135395 3.3498712 3.0300019 3.2122562 2.867104 2.84402 2.675573 3.0216484 3.714563 2.6953487 3.2037597 3.3524966 3.2736123
0.970971 3.2089314 2.7688386 2.5921996 3.1965952 2.8982012 3.2699122 2.6024435 3.1980715 2.8493702 2.7283278 2.9426131 2.6951356 3.5309875 3.0518277 2.7864828 3.1943693 3.045813 2.8107722 3.739689 2.8570933 2.807936 3.8146493 2.5925493 2.9699225 3.2740989 3.1691709 2.9758534 2.6814938 3.042109 3.5413854 2.8086028 3.54409 2.6123984 3.1127925 3.7981985 2.8568163 3.7271922 2.6117542 3.3479471 3.0282745 3.2103684 2.8651383 2.8420687 2.6737466 3.0199149 3.7125146 2.693505 3.2018747 3.3505723 3.2718034
0.971972 3.207144 2.7669659 2.590433 3.1947143 2.8964233 3.2681055 2.6006925 3.1961899 2.8474414 2.7266362 2.9409115 2.6932933 3.5289884 3.0499368 2.7845774 3.1925857 3.0439272 2.8090386 3.7376242 2.8551362 2.8062017 3.8125725 2.5907836 2.968102 3.2721963 3.1673827 2.974036 2.6796834 3.0403783 3.5393791 2.8068297 3.5420818 2.6106145 3.111027 3.7961326 2.854859 3.7251358 2.6099703 3.346024 3.0265484 3.2084816 2.863174 2.8401191 2.6719217 3.0181825 3.7104683 2.6916625 3.1999907 3.348649 3.2699955
0.972973 3.2053578 2.7650945 2.5886676 3.1928346 2.894647 3.2662997 2.598943 3.1943097 2.8455143 2.724946 2.9392111 2.6914523 3.526991 3.048047 2.7826734 3.1908035 3.0420423 2.8073063 3.7355607 2.8531806 2.8044686 3.810497 2.5890193 2.9662828 3.2702947 3.1655955 2.9722197 2.6778746 3.0386488 3.5373745 2.805058 3.5400753 2.6088321 3.1092627 3.7940683 2.8529034 3.7230809 2.608188 3.3441024 3.0248234 3.2065957 2.861211 2.838171 2.6700983 3.0164514 3.7084234 2.6898215 3.1981077 3.3467271 3.2681887
0.973974 3.203573 2.7632246 2.5869036 3.1909559 2.8928716 3.2644954 2.5971947 3.1924305 2.8435886 2.7232568 2.937512 2.6896129 3.524995 3.0461588 2.780771 3.1890225 3.0401587 2.8055754 3.733499 2.8512263 2.802737 3.8084235 2.5872562 2.9644651 3.2683942 3.1638095 2.9704046 2.6760674 3.0369205 3.5353715 2.8032873 3.5380702 2.6070511 3.1074998 3.7920058 2.850949 3.7210279 2.606407 3.3421817 3.0230997 3.204711 2.8592498 2.8362246 2.6682763 3.0147214 3.7063801 2.6879818 3.196226 3.344806 3.2663834
0.974975 3.2017891 2.761356 2.5851412 3.1890786 2.8910978 3.2626922 2.595448 3.1905525 2.8416646 2.721569 2.935814 2.687775 3.523001 3.0442715 2.7788699 3.1872427 3.0382762 2.8038456 3.731439 2.8492737 2.8010066 3.8063514 2.5854948 2.9626486 3.266495 3.162025 2.968591 2.6742616 3.0351934 3.5333703 2.801518 3.536067 2.6052716 3.105738 3.7899446 2.8489964 3.7189765 2.6046274 3.340262 3.021377 3.2028275 2.85729 2.8342798 2.6664557 3.0129926 3.7043386 2.6861439 3.194345 3.3428862 3.264579
0.975976 3.2000067 2.7594893 2.5833802 3.1872022 2.8893251 3.2608902 2.5937026 3.1886756 2.839742 2.7198825 2.934117 2.6859384 3.5210085 3.042385 2.7769704 3.1854641 3.0363948 2.8021173 3.7293808 2.8473227 2.7992773 3.804281 2.5837348 2.9608335 3.264597 3.1602414 2.9667785 2.6724572 3.0334675 3.5313706 2.7997496 3.5340655 2.6034932 3.1039774 3.7878852 2.8470452 3.7169266 2.602849 3.3383436 3.0196557 3.200945 2.8553317 2.8323364 2.6646369 3.0112653 3.7022986 2.684307 3.1924653 3.3409677 3.2627761
0.976977 3.1982255 2.7576241 2.5816205 3.1853273 2.8875537 3.2590897 2.5919585 3.1868 2.837821 2.7181973 2.9324214 2.6841033 3.5190177 3.0405002 2.7750723 3.1836867 3.0345147 2.8003902 3.727324 2.8453732 2.7975495 3.8022125 2.581976 2.9590197 3.2627 3.1584592 2.9649675 2.6706543 3.0317428 3.5293727 2.7979825 3.5320656 2.6017165 3.102218 3.7858274 2.8450954 3.7148786 2.6010723 3.3364263 3.0179358 3.1990635 2.853375 2.8303947 2.6628194 3.009539 3.7002604 2.682472 3.1905868 3.33905 3.2609744
0.977978 3.1964455 2.7557604 2.5798624 3.1834533 2.8857837 3.2572901 2.5902162 3.1849256 2.8359015 2.7165134 2.9307272 2.6822696 3.5170283 3.0386162 2.7731757 3.1819105 3.0326357 2.7986646 3.725269 2.843425 2.7958229 3.8001454 2.5802188 2.9572074 3.2608044 3.1566782 2.963158 2.6688528 3.0300195 3.5273764 2.7962165 3.5300672 2.599941 3.1004598 3.7837713 2.8431473 3.712832 2.5992968 3.33451 3.016217 3.1971831 2.8514197 2.8284547 2.6610034 3.007814 3.6982238 2.680638 3.1887093 3.3371336 3.2591739
0.978979 3.1946666 2.7538981 2.5781057 3.1815805 2.884015 3.255492 2.588475 3.1830523 2.8339837 2.7148306 2.929034 2.6804373 3.5150409 3.0367336 2.7712808 3.1801357 3.030758 2.79694 3.7232158 2.8414786 2.7940977 3.79808 2.578463 2.9553962 3.2589097 3.1548984 2.9613495 2.667053 3.0282974 3.5253818 2.7944517 3.5280707 2.598167 3.098703 3.7817168 2.8412008 3.710787 2.597523 3.3325953 3.0144994 3.195304 2.849466 2.8265162 2.6591887 3.00609 3.696189 2.6788058 3.186833 3.3352187 3.2573745
0.97998 3.1928892 2.7520375 2.5763505 3.1797092 2.8822477 3.253695 2.5867355 3.1811802 2.8320675 2.7131493 2.9273422 2.6786065 3.513055 3.034852 2.7693872 3.1783621 3.028881 2.7952168 3.7211642 2.8395336 2.7923737 3.7960162 2.576709 2.9535866 3.2570164 3.1531198 2.9595425 2.6652546 3.0265765 3.5233889 2.7926881 3.5260758 2.5963945 3.0969474 3.7796638 2.8392556 3.708744 2.5957506 3.3306816 3.012783 3.193426 2.847514 2.8245792 2.6573758 3.0043674 3.6941555 2.676975 3.1849575 3.3333046 3.2555766
0.980981 3.1911128 2.7501783 2.574597 3.1778388 2.8804817 3.2518992 2.5849972 3.1793094 2.8301528 2.7114692 2.9256516 2.6767774 3.511071 3.0329719 2.7674952 3.1765897 3.0270057 2.793495 3.7191143 2.83759 2.790651 3.7939541 2.5749562 2.9517782 3.2551243 3.1513426 2.9577367 2.6634576 3.024857 3.5213974 2.7909257 3.5240827 2.5946233 3.095193 3.7776127 2.8373122 3.7067025 2.5939794 3.328769 3.011068 3.1915488 2.8455634 2.8226442 2.6555643 3.002646 3.692124 2.6751456 3.1830833 3.3313918 3.2537796
0.981982 3.189338 2.7483208 2.5728445 3.1759696 2.8787172 3.250105 2.5832605 3.1774397 2.8282397 2.7097905 2.923962 2.6749496 3.5090885 3.0310926 2.7656047 3.1748188 3.0251315 2.7917745 3.7170663 2.8356483 2.78893 3.7918937 2.573205 2.9499712 3.2532332 3.1495667 2.9559326 2.661662 3.0231388 3.5194077 2.7891645 3.5220914 2.5928538 3.0934398 3.775563 2.8353703 3.7046626 2.5922098 3.3268573 3.009354 3.1896732 2.8436143 2.8207107 2.6537545 3.000926 3.6900938 2.673318 3.1812103 3.3294802 3.2519844
0.982983 3.1875641 2.7464647 2.5710938 3.1741018 2.8769538 3.2483118 2.5815253 3.175571 2.8263283 2.708113 2.922274 2.6731234 3.5071077 3.0292149 2.7637157 3.173049 3.0232582 2.7900553 3.7150197 2.833708 2.78721 3.789835 2.5714552 2.9481657 3.2513435 3.1477919 2.9541297 2.6598682 3.021422 3.5174198 2.7874045 3.5201015 2.5910857 3.091688 3.773515 2.8334298 3.7026243 2.5904417 3.324947 3.0076418 3.1877983 2.8416672 2.8187785 2.651946 2.9992073 3.6880655 2.6714916 3.1793385 3.3275697 3.25019
0.983984 3.1857917 2.7446103 2.5693448 3.172235 2.875192 3.24652 2.5797915 3.173704 2.8244185 2.7064369 2.920587 2.6712987 3.5051286 3.027338 2.7618284 3.1712804 3.0213864 2.7883375 3.7129748 2.8317692 2.7854915 3.787778 2.569707 2.9463613 3.249455 3.1460183 2.9523282 2.658076 3.019706 3.5154338 2.7856457 3.5181134 2.589319 3.0899374 3.7714686 2.831491 3.7005877 2.588675 3.323038 3.0059307 3.1859248 2.8397212 2.8168483 2.6501393 2.9974897 3.686039 2.6696668 3.1774676 3.3256605 3.248397
0.984985 3.1840208 2.7427576 2.567597 3.1703696 2.8734314 3.2447293 2.5780594 3.1718378 2.8225105 2.7047622 2.9189017 2.6694756 3.5031512 3.0254626 2.7599425 3.1695132 3.0195158 2.786621 3.7109318 2.829832 2.7837741 3.7857225 2.56796 2.9445586 3.2475677 3.144246 2.9505281 2.656285 3.0179918 3.5134492 2.7838883 3.516127 2.5875537 3.0881882 3.7694237 2.8295538 3.6985528 2.5869098 3.3211303 3.0042207 3.1840525 2.8377771 2.8149197 2.648334 2.9957733 3.6840138 2.6678433 3.175598 3.3237524 3.2466054
0.985986 3.182251 2.7409065 2.5658507 3.1685052 2.8716722 3.2429402 2.5763288 3.169973 2.8206038 2.7030888 2.9172173 2.6676538 3.5011756 3.0235884 2.758058 3.1677475 3.0176463 2.784906 3.7088904 2.8278966 2.7820582 3.7836688 2.5662148 2.9427571 3.2456815 3.1424751 2.9487295 2.654496 3.0162785 3.5114663 2.782132 3.5141425 2.5857902 3.08644 3.7673807 2.8276181 3.6965199 2.5851462 3.3192236 3.002512 3.1821811 2.8358345 2.8129928 2.6465304 2.9940584 3.6819906 2.6660216 3.1737294 3.3218458 3.244815
0.986987 3.1804824 2.7390568 2.564106 3.1666422 2.8699143 3.241152 2.5745995 3.1681094 2.8186991 2.7014167 2.9155343 2.6658337 3.4992015 3.0217154 2.7561753 3.1659827 3.0157783 2.7831922 3.7068505 2.8259625 2.7803438 3.7816167 2.564471 2.9409573 3.2437968 3.1407056 2.946932 2.6527083 3.014567 3.5094852 2.780377 3.5121596 2.5840278 3.0846934 3.7653394 2.825684 3.6944883 2.583384 3.3173184 3.0008047 3.180311 2.8338933 2.8110673 2.6447282 2.9923449 3.6799688 2.6642015 3.1718621 3.31994 3.243026
0.987988 3.1787152 2.7372088 2.562363 3.1647804 2.868158 3.2393653 2.5728717 3.166247 2.8167958 2.699746 2.9138527 2.664015 3.4972293 3.0198436 2.7542942 3.1642194 3.0139112 2.7814798 3.7048125 2.8240302 2.7786307 3.7795663 2.562729 2.9391587 3.241913 3.1389372 2.9451363 2.650922 3.0128562 3.507506 2.778623 3.5101783 2.582267 3.082948 3.7632995 2.8237517 3.6924586 2.5816233 3.3154142 2.9990988 3.178442 2.831954 2.8091438 2.6429276 2.9906323 3.677949 2.6623828 3.169996 3.3180358 3.2412384
0.988989 3.1769495 2.7353623 2.5606213 3.16292 2.866403 3.23758 2.5711455 3.1643858 2.8148942 2.6980767 2.9121723 2.6621978 3.4952588 3.0179732 2.7524147 3.1624575 3.0120456 2.779769 3.7027764 2.8220994 2.7769191 3.7775178 2.5609882 2.9373615 3.2400308 3.1371703 2.9433417 2.6491375 3.0111473 3.5055282 2.7768705 3.508199 2.580508 3.081204 3.7612615 2.821821 3.6904306 2.579864 3.3135111 2.997394 3.1765745 2.8300161 2.807222 2.6411285 2.9889214 3.6759307 2.6605656 3.168131 3.3161328 3.239452
0.98999 3.175185 2.7335176 2.5588813 3.1610608 2.8646495 3.235796 2.5694208 3.1625261 2.8129945 2.6964087 2.9104931 2.6603823 3.4932897 3.016104 2.7505367 3.160697 3.0101812 2.7780592 3.7007418 2.8201704 2.7752087 3.7754707 2.5592492 2.9355657 3.2381496 3.1354046 2.9415486 2.6473544 3.0094395 3.5035522 2.7751193 3.506221 2.5787501 3.079461 3.7592251 2.8198917 3.688404 2.5781064 3.3116095 2.9956908 3.174708 2.82808 2.8053017 2.6393313 2.9872117 3.6739142 2.65875 3.1662674 3.314231 3.2376666
0.990991 3.1734216 2.7316744 2.5571427 3.1592026 2.8628974 3.2340133 2.5676975 3.1606674 2.8110962 2.6947422 2.9088154 2.6585684 3.4913228 3.014236 2.74866 3.1589375 3.008318 2.776351 3.698709 2.8182428 2.7735 3.7734253 2.5575116 2.9337716 3.2362697 3.1336403 2.939757 2.6455731 3.0077329 3.501578 2.7733693 3.504245 2.576994 3.0777197 3.7571902 2.817964 3.6863797 2.5763502 3.309709 2.9939888 3.1728425 2.8261454 2.803383 2.6375356 2.9855032 3.671899 2.656936 3.1644049 3.3123302 3.2358828
0.991992 3.17166 2.729833 2.5554059 3.157346 2.8611467 3.2322319 2.565976 3.1588101 2.8091996 2.6930768 2.907139 2.656756 3.4893572 3.0123692 2.7467854 3.1571796 3.0064561 2.7746444 3.6966777 2.816317 2.7717924 3.7713819 2.5557756 2.9319787 3.234391 3.1318772 2.9379668 2.643793 3.006028 3.4996057 2.7716208 3.5022707 2.5752394 3.0759795 3.7551572 2.8160381 3.6843567 2.5745957 3.3078098 2.992288 3.1709783 2.8242126 2.8014662 2.6357412 2.9837961 3.6698859 2.6551235 3.1625435 3.3104308 3.2341003
0.992993 3.1698995 2.727993 2.5536706 3.1554904 2.8593974 3.2304518 2.564256 3.156954 2.8073046 2.6914132 2.905464 2.6549451 3.4873934 3.0105038 2.7449121 3.155423 3.0045955 2.772939 3.6946483 2.8143928 2.7700863 3.7693398 2.5540411 2.9301872 3.2325137 3.1301155 2.9361782 2.642015 3.004324 3.497635 2.7698734 3.5002983 2.5734863 3.0742407 3.753126 2.8141139 3.6823354 2.5728426 3.3059118 2.990589 3.1691155 2.8222814 2.799551 2.6339488 2.9820902 3.6678743 2.6533127 3.1606834 3.3085327 3.2323194
0.993994 3.1681402 2.7261548 2.5519369 3.1536362 2.8576496 3.2286732 2.5625374 3.1550994 2.8054116 2.6897507 2.9037902 2.6531358 3.4854314 3.0086398 2.7430406 3.1536677 3.002736 2.771235 3.6926205 2.8124702 2.7683816 3.7672997 2.5523083 2.9283974 3.2306376 3.128355 2.9343908 2.6402383 3.0026217 3.4956658 2.7681272 3.4983275 2.5717347 3.072503 3.7510962 2.8121912 3.680316 2.5710912 3.3040152 2.988891 3.1672537 2.8203516 2.7976375 2.6321578 2.9803858 3.6658645 2.6515033 3.1588244 3.3066359 3.2305393
0.994995 3.1663823 2.7243183 2.5502045 3.1517835 2.8559031 3.2268958 2.5608206 3.153246 2.80352 2.6880896 2.9021177 2.6513283 3.4834712 3.0067768 2.7411704 3.1519136 3.000878 2.7695324 3.6905947 2.8105493 2.7666783 3.7652612 2.5505772 2.926609 3.2287626 3.126596 2.932605 2.6384633 3.0009205 3.4936986 2.7663825 3.4963584 2.5699847 3.070767 3.7490683 2.8102703 3.6782982 2.5693412 3.3021197 2.9871943 3.1653934 2.8184237 2.7957258 2.6303685 2.9786828 3.6638565 2.6496956 3.156967 3.3047402 3.228761
0.995996 3.164626 2.7224834 2.548474 3.149932 2.8541582 3.2251198 2.5591052 3.151394 2.8016303 2.6864302 2.9004467 2.649522 3.4815125 3.0049152 2.7393022 3.150161 2.9990213 2.7678313 3.6885703 2.80863 2.7649765 3.7632241 2.5488474 2.924822 3.2268891 3.1248384 2.9308207 2.63669 2.9992208 3.491733 2.764639 3.494391 2.5682364 3.0690322 3.747042 2.8083508 3.6762822 2.5675929 3.3002255 2.9854991 3.163534 2.8164973 2.7938159 2.6285808 2.9769812 3.66185 2.6478896 3.1551104 3.3028457 3.2269838
0.996997 3.162871 2.7206502 2.546745 3.1480815 2.8524146 3.2233453 2.5573914 3.1495428 2.799742 2.684772 2.898777 2.6477177 3.4795558 3.003055 2.7374353 3.1484098 2.997166 2.7661319 3.6865478 2.8067124 2.7632763 3.761189 2.5471194 2.9230366 3.2250166 3.1230822 2.9290378 2.634918 2.9975226 3.4897692 2.7628968 3.4924254 2.5664895 3.067299 3.7450173 2.8064332 3.674268 2.565846 3.2983327 2.9838054 3.161676 2.8145728 2.7919075 2.6267948 2.9752808 3.659845 2.646085 3.1532552 3.3009527 3.225208
0.997998 3.161117 2.7188187 2.5450177 3.1462326 2.8506725 3.221572 2.555679 3.1476934 2.7978556 2.6831152 2.8971088 2.6459148 3.4776008 3.0011961 2.7355702 3.14666 2.9953117 2.7644336 3.684527 2.8047965 2.7615774 3.7591555 2.545393 2.9212525 3.2231457 3.1213272 2.9272563 2.633148 2.9958258 3.4878073 2.7611558 3.4904616 2.564744 3.0655668 3.7429943 2.804517 3.6722553 2.5641007 3.296441 2.982113 3.1598191 2.81265 2.790001 2.6250103 2.9735818 3.6578422 2.644282 3.1514013 3.2990608 3.2234337
0.998999 3.159365 2.7169888 2.5432918 3.1443849 2.848932 3.2198 2.5539684 3.1458452 2.795971 2.6814601 2.8954418 2.6441135 3.4756474 2.9993386 2.7337067 3.1449118 2.993459 2.7627368 3.682508 2.8028822 2.7598798 3.757124 2.543668 2.91947 3.221276 3.1195736 2.9254766 2.6313794 2.9941301 3.485847 2.7594163 3.4884996 2.5630004 3.063836 3.7409732 2.8026028 3.6702445 2.562357 3.2945507 2.9804218 3.1579638 2.8107285 2.7880962 2.6232276 2.9718843 3.6558409 2.6424809 3.1495488 3.2971702 3.2216609
1.0 3.157614 2.7151606 2.5415676 3.1425385 2.847193 3.2180295 2.5522594 3.1439981 2.7940881 2.6798062 2.8937762 2.642314 3.4736958 2.9974823 2.731845 3.1431646 2.9916074 2.7610416 3.6804907 2.8009694 2.758184 3.7550938 2.5419447 2.9176888 3.2194076 3.1178215 2.9236982 2.6296124 2.9924362 3.4838886 2.7576783 3.4865391 2.5612583 3.0621068 3.7389538 2.8006902 3.6682353 2.5606148 3.2926617 2.978732 3.1561093 2.808809 2.7861931 2.6214466 2.970188 3.6538413 2.6406813 3.1476974 3.295281 3.2198892


==> Plots/samples/SM_AVR_GOV_y_true_samples_omega.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 0.40147716 -0.44632995 -0.6532106 -0.30989692 0.67165726 -0.30989692 0.87452984 -0.44632995 0.06721355 -0.17946228 0.34751529 0.06721355 -0.97468406 0.34751529 -0.97468406 -0.97468406 -0.17946228 0.34751529 0.67165726 -0.30989692 -0.17946228 0.34751529 0.06721355 -0.44632995 0.40147716 -0.44632995 0.67165726 -0.30989692 0.34751529 -0.44632995 -0.6532106 -0.30989692 0.34751529 0.87452984 -0.44632995 -0.17946228 0.06721355 0.67165726 -0.17946228 -0.97468406 0.40147716 0.34751529 -0.30989692 0.06721355 0.06721355 -0.6532106 0.87452984 0.34751529 0.40147716 -0.97468406
0.001001001 0.3241435 -0.40252373 -0.59179825 -0.16974282 0.6208514 -0.34075084 0.8375433 -0.29795113 0.08054694 -0.18474638 0.2765159 0.10233554 -1.0035977 0.40412027 -0.8785649 -0.9690449 -0.09065026 0.3132487 0.55196774 -0.25537944 -0.18195385 0.25133038 0.08515545 -0.42700052 0.49419996 -0.45786297 0.6235777 -0.2748862 0.26480362 -0.5070852 -0.5244379 -0.37887368 0.36748102 0.77994764 -0.49467325 -0.13281521 -0.016045045 0.67206836 -0.0553778 -0.97767574 0.4782768 0.36221072 -0.2694247 0.08508235 0.017063964 -0.6930547 0.86097366 0.4280472 0.49007022 -0.96498793
0.002002002 0.25149056 -0.3612915 -0.53399515 -0.03809299 0.5730759 -0.36968222 0.8026716 -0.15856682 0.093081504 -0.18968159 0.20981543 0.1353284 -1.0306835 0.457257 -0.7881372 -0.96363485 -0.0072141765 0.28103912 0.43954554 -0.20412688 -0.18426742 0.16099891 0.102014795 -0.40879607 0.5812557 -0.46863645 0.578364 -0.24193582 0.18710792 -0.5641009 -0.40342295 -0.4436166 0.3862364 0.69104135 -0.54003364 -0.088974364 -0.09422054 0.67241114 0.06117344 -0.9803665 0.55037266 0.37601808 -0.23134616 0.10187346 -0.030025655 -0.7304221 0.84816754 0.5036528 0.5732485 -0.9557699
0.003003003 0.18324427 -0.32250565 -0.47962123 0.085558824 0.52815974 -0.3968033 0.7698217 -0.02764314 0.104860514 -0.19428754 0.14716287 0.16631833 -1.056049 0.5071277 -0.7031035 -0.9584406 0.071163386 0.25077006 0.33395994 -0.15595728 -0.18641302 0.07617245 0.117853165 -0.39165345 0.6629794 -0.47869453 0.5358544 -0.21094255 0.11413411 -0.6175984 -0.28971344 -0.50437737 0.4038419 0.60748106 -0.5825872 -0.047777753 -0.16763096 0.672689 0.17064081 -0.9827742 0.618041 0.38898143 -0.19553913 0.11764822 -0.074236274 -0.76545864 0.83607525 0.57462186 0.651332 -0.94700223
0.004004004 0.11914431 -0.2860414 -0.42850065 0.20169087 0.4859388 -0.42222083 0.7389014 0.095325366 0.11592579 -0.19858305 0.08831968 0.19542469 -1.0797966 0.55392474 -0.6231747 -0.95344967 0.14478233 0.22232988 0.23480178 -0.11069542 -0.18840028 -0.0034792868 0.1327296 -0.3755119 0.73968905 -0.48807928 0.49589366 -0.1818055 0.045603 -0.66778797 -0.18287927 -0.56139475 0.4203565 0.52895254 -0.62250143 -0.009070525 -0.23657103 0.6729054 0.27345616 -0.98491555 0.68154407 0.40114373 -0.16188452 0.13246545 -0.11574372 -0.79830337 0.8246612 0.64122933 0.7246244 -0.9386586
0.005005005 0.058944058 -0.25177678 -0.38046175 0.31075853 0.4462558 -0.4460362 0.7098195 0.21081567 0.12631775 -0.20258619 0.033059765 0.22276005 -1.1020236 0.5978308 -0.5480705 -0.9486501 0.21393009 0.19561161 0.14168361 -0.06817292 -0.19023846 -0.07826837 0.14670064 -0.36031324 0.81168514 -0.4968308 0.4583329 -0.15442629 -0.018749587 -0.714869 -0.08251256 -0.6148947 0.43583786 0.45515758 -0.65993536 0.027295003 -0.30129156 0.67306334 0.37004957 -0.9868066 0.74113023 0.41254708 -0.13026634 0.14638145 -0.1547194 -0.82908815 0.81389046 0.7037353 0.79341274 -0.930714
0.006006006 0.0024106412 -0.2195927 -0.33533698 0.41322726 0.40896037 -0.46834522 0.6824857 0.31929186 0.13607539 -0.20631428 -0.018830553 0.24844715 -1.122822 0.6390185 -0.4775187 -0.9440307 0.27889648 0.1705131 0.054239515 -0.028228214 -0.19193639 -0.1484888 0.15982023 -0.34600168 0.8792512 -0.50498694 0.42302987 -0.12870893 -0.079172865 -0.75903 0.011772258 -0.6650901 0.4503421 0.3858135 -0.69503903 0.061459366 -0.3620335 0.67316616 0.46076912 -0.9884624 0.79703385 0.4232325 -0.10057174 0.15945001 -0.19130245 -0.85793775 0.803729 0.762385 0.857968 -0.9231447
0.007007007 -0.05068262 -0.1893729 -0.29296297 0.509471 0.373909 -0.48923835 0.65681064 0.42122036 0.14523627 -0.20978385 -0.0675552 0.27259356 -1.1422788 0.67765087 -0.41125602 -0.93958086 0.339914 0.14693697 -0.027879821 0.009293427 -0.19350256 -0.2144486 0.17213982 -0.33252406 0.9426982 -0.5125837 0.3898488 -0.10455989 -0.13591997 -0.8004484 0.10033986 -0.7122003 0.46392405 0.3206536 -0.7279541 0.09355594 -0.4190283 0.6732168 0.5459417 -0.98989725 0.8494954 0.43324006 -0.07269094 0.17172237 -0.2256253 -0.8849698 0.79414344 0.8174497 0.9185813 -0.9159284
0.008008008 -0.10057735 -0.16100393 -0.2531805 0.599832 0.34096506 -0.50882363 0.63270587 0.5169584 0.15383652 -0.21301068 -0.11333532 0.29527655 -1.1604941 0.7139128 -0.34902743 -0.93527675 0.3971992 0.1247906 -0.105058484 0.044539925 -0.19494504 -0.27640757 0.18370837 -0.3198296 1.0023193 -0.519657 0.35866037 -0.08188807 -0.18923026 -0.8393392 0.18358721 -0.7564633 0.4766371 0.2594149 -0.7588448 0.123710945 -0.4724981 0.6732185 0.62588257 -0.9911392 0.89878315 0.44260892 -0.046517298 0.18324727 -0.2578157 -0.9103157 0.7851011 0.8691807 0.9755423 -0.909028
0.009009009 -0.14744526 -0.13437524 -0.21583453 0.68464077 0.3099988 -0.5271977 0.6100839 0.6068426 0.1619109 -0.2160098 -0.15633576 0.3165715 -1.1776093 0.74797404 -0.29058647 -0.9310708 0.45096123 0.10398615 -0.17757674 0.07765237 -0.19627151 -0.3345792 0.19457221 -0.30787012 1.0582994 -0.52626836 0.32934177 -0.060604814 -0.23928301 -0.8758736 0.26182556 -0.7980221 0.48853317 0.20183316 -0.7878656 0.15204369 -0.52265555 0.67317396 0.70089495 -0.9922414 0.9450553 0.4513772 -0.021947265 0.19407095 -0.28799647 -0.9341302 0.7765701 0.91773826 1.0290282 -0.9023811
0.01001001 -0.1914432 -0.1093791 -0.18077417 0.76421595 0.28088745 -0.54441446 0.588858 0.6911983 0.16949269 -0.21879542 -0.19670042 0.33655196 -1.1936711 0.7799368 -0.23569524 -0.926964 0.50140154 0.084440544 -0.24567632 0.10876506 -0.19748928 -0.3891704 0.20477523 -0.29659986 1.1108179 -0.53244483 0.30177674 -0.0406239 -0.28625116 -0.91016054 0.33531243 -0.83700955 0.49966285 0.1477155 -0.81510115 0.17867589 -0.5697039 0.6730863 0.77127033 -0.99320483 0.988457 0.45958203 0.0011196022 0.20423709 -0.3162858 -0.9564817 0.76851916 0.9632785 1.0792093 -0.89598304
0.011011011 -0.23272376 -0.08591058 -0.14785267 0.8388643 0.25350118 -0.56052685 0.56894267 0.7703404 0.17661378 -0.22138204 -0.23456934 0.35528964 -1.2087163 0.80990136 -0.18412432 -0.92296034 0.54871404 0.06606979 -0.3095927 0.13800544 -0.19860588 -0.44038174 0.21436667 -0.285972 1.1600511 -0.538201 0.2758428 -0.02186154 -0.33030257 -0.9423073 0.40429834 -0.873556 0.5100753 0.09687981 -0.8406344 0.203706 -0.6138369 0.67295825 0.8372883 -0.9940267 1.0291308 0.46725965 0.022780634 0.21379445 -0.34279707 -0.9774322 0.76091796 1.0059543 1.1262532 -0.8898325
0.012012012 -0.2714353 -0.06386766 -0.11692748 0.908881 0.22771387 -0.5755873 0.55025303 0.84457254 0.18330464 -0.22379129 -0.27007854 0.37285438 -1.2227821 0.8379662 -0.13565281 -0.9190632 0.59308517 0.048804518 -0.3695549 0.16549674 -0.19963543 -0.48840714 0.22338468 -0.27592793 1.2061716 -0.5435516 0.25141793 -0.0042363913 -0.37160006 -0.9724198 0.46902692 -0.9077892 0.51981825 0.049149204 -0.8645471 0.22721909 -0.65523905 0.67279255 0.89921683 -0.9947052 1.0672165 0.47444516 0.043130055 0.22278155 -0.36763892 -0.9970436 0.7537366 1.0459158 1.1703237 -0.88392746
0.013013013 -0.307722 -0.04315111 -0.08786016 0.97454906 0.20345056 -0.58964753 0.5327053 0.9141878 0.1895945 -0.22603257 -0.3033601 0.3893142 -1.2359071 0.8642282 -0.0900683 -0.9152754 0.6346938 0.032587595 -0.42578575 0.19134527 -0.2005831 -0.5334342 0.23185651 -0.26643947 1.2493486 -0.5485119 0.22843145 0.012330457 -0.4103013 -1.0006022 0.52973485 -0.9398344 0.528938 0.0043519796 -0.88692015 0.24929771 -0.6940853 0.672592 0.9573118 -0.9952391 1.1028514 0.4811729 0.062258985 0.2312255 -0.39091513 -1.0153775 0.7469463 1.0833101 1.2115817 -0.87826514
0.014014014 -0.3417238 -0.02366458 -0.060516447 1.0361398 0.18063928 -0.6027588 0.5162166 0.9794681 0.19551238 -0.22811194 -0.3345422 0.40473527 -1.2481296 0.8887827 -0.047166914 -0.91159886 0.67371124 0.01736347 -0.47850156 0.21563563 -0.201451 -0.5756439 0.23980892 -0.2574835 1.289748 -0.5530973 0.20681606 0.027915474 -0.44655895 -1.0269574 0.5866519 -0.96981436 0.53747946 -0.037678365 -0.9078335 0.2700218 -0.73055 0.6723591 1.0118175 -0.9956278 1.1361704 0.48747602 0.080255434 0.23915291 -0.41272482 -1.0324955 0.74051857 1.1182811 1.2501847 -0.872842
0.015015015 -0.37357643 -0.005314543 -0.034766253 1.093913 0.15920915 -0.61497176 0.50070494 1.0406846 0.20107748 -0.23003547 -0.3637491 0.41918197 -1.2594894 0.91172343 -0.0067742397 -0.90803516 0.71030116 0.0030781631 -0.52791244 0.23844966 -0.20224136 -0.6152109 0.24726821 -0.24903716 1.3275316 -0.5573235 0.18650542 0.042592693 -0.48052067 -1.0515864 0.6400009 -0.9978493 0.5454862 -0.07710314 -0.927366 0.2894687 -0.76479346 0.6720965 1.0629661 -0.9958716 1.1673056 0.49338683 0.09720393 0.2465899 -0.4331623 -1.0484587 0.73442596 1.1509696 1.286287 -0.8676536
0.016016016 -0.4034114 0.011986794 -0.010492997 1.1481161 0.13909036 -0.6263364 0.4860892 1.0980977 0.20630626 -0.23180938 -0.39110097 0.43271682 -1.2700264 0.9331425 0.031230899 -0.90458506 0.7446198 -0.010320743 -0.574222 0.25986704 -0.20295653 -0.65230316 0.25426018 -0.24107747 1.3628584 -0.5612066 0.16743414 0.05642542 -0.51232886 -1.0745888 0.68999773 -1.0240569 0.55299956 -0.114078455 -0.9455956 0.30771333 -0.79692566 0.67180663 1.1109855 -0.9959714 1.1963865 0.4989366 0.11315903 0.25356212 -0.45232046 -1.0633285 0.72864175 1.1815137 1.3200395 -0.8626949
0.017017016 -0.43135598 0.028280543 0.012355751 1.1989851 0.12021424 -0.6369021 0.47228935 1.1519566 0.21121494 -0.23343995 -0.41671416 0.44540042 -1.2797816 0.95313025 0.06696467 -0.9012488 0.77681625 -0.022884091 -0.61762774 0.27996516 -0.20359898 -0.68708235 0.26081014 -0.23358159 1.3958834 -0.56476283 0.14953777 0.06944274 -0.54212105 -1.0960627 0.7368513 -1.0485525 0.56004834 -0.14875521 -0.9625993 0.32482788 -0.8270523 0.67149574 1.1560867 -0.9959288 1.2235401 0.5041503 0.12816243 0.26009476 -0.4702836 -1.0771657 0.7231369 1.210048 1.3515903 -0.8579599
0.018018018 -0.4575332 0.043608136 0.03384474 1.2467551 0.10251316 -0.6467178 0.45922616 1.2024997 0.21581952 -0.23493351 -0.44070107 0.45729163 -1.2887964 0.9717757 0.10054088 -0.8980258 0.8070409 -0.03466116 -0.6583206 0.2988192 -0.20417129 -0.71970356 0.26694295 -0.22652672 1.4267586 -0.56800896 0.13275284 0.081683554 -0.57002956 -1.1161044 0.7807636 -1.0714487 0.5666514 -0.18127914 -0.9784529 0.34088206 -0.85527664 0.6711752 1.198413 -0.99574614 1.248891 0.50904167 0.14226289 0.26621255 -0.48710984 -1.0900313 0.7178905 1.2367043 1.3810837 -0.85344195
0.019019019 -0.48206198 0.05801793 0.05404278 1.291605 0.085920624 -0.65583163 0.44684914 1.2499561 0.2201357 -0.23629653 -0.4631701 0.46844742 -1.297113 0.9891661 0.13207094 -0.89491504 0.8353998 -0.045699652 -0.6964853 0.31650212 -0.20467617 -0.7503154 0.27268293 -0.21989015 1.4556321 -0.5709619 0.11701679 0.09318748 -0.59618175 -1.134809 0.8219299 -1.0928557 0.57282746 -0.21179074 -0.99323153 0.355943 -0.88170004 0.6708439 1.2381004 -0.9954264 1.272561 0.51362336 0.15550794 0.27193967 -0.50285476 -1.1019856 0.71289563 1.2616118 1.4086612 -0.8491336
0.02002002 -0.5050569 0.071557194 0.07301708 1.3336743 0.0703712 -0.6642913 0.43516946 1.2945234 0.224179 -0.23753552 -0.48422572 0.47892296 -1.304774 1.0053871 0.16166395 -0.8919147 0.8619821 -0.056045704 -0.73230016 0.3330846 -0.20511644 -0.7790592 0.278054 -0.21364918 1.4826485 -0.57363886 0.102268085 0.10399321 -0.6206998 -1.1522698 0.8605381 -1.1128811 0.578595 -0.24042535 -1.0070091 0.37007523 -0.9064215 0.6705002 1.2752823 -0.9949734 1.2946692 0.5179079 0.16794388 0.27729982 -0.51757294 -1.1130892 0.7081453 1.2848958 1.4344609 -0.84502655
0.021021022 -0.5266284 0.08427213 0.09083325 1.3731004 0.055800587 -0.6721438 0.42415875 1.3363422 0.22796461 -0.2386571 -0.50396854 0.48876855 -1.3118234 1.0205226 0.18942659 -0.88902247 0.8868754 -0.065743886 -0.76593715 0.34863514 -0.20549504 -0.8060464 0.2830795 -0.2077812 1.5079491 -0.57605743 0.08844609 0.11413846 -0.64369553 -1.1685786 0.89676964 -1.13163 0.58397263 -0.2673131 -1.0198588 0.38334075 -0.9295378 0.6701426 1.3100892 -0.9943916 1.3153324 0.52190804 0.17961572 0.28231636 -0.5313177 -1.1234025 0.70363224 1.3066792 1.4586174 -0.8411119
0.022022022 -0.54687035 0.096207835 0.10755526 1.4100174 0.04214553 -0.6794357 0.41378677 1.3755461 0.23150757 -0.23966792 -0.5224861 0.49801442 -1.318305 1.0346553 0.21546318 -0.8862352 0.9101655 -0.07483719 -0.79755133 0.36322 -0.20581505 -0.8313618 0.28778237 -0.20226362 1.5316719 -0.5782355 0.07549113 0.12366001 -0.66524744 -1.1838256 0.9307911 -1.1492051 0.58897877 -0.2925754 -1.0318525 0.395799 -0.9511435 0.66976964 1.3426493 -0.99368614 1.3346647 0.52563655 0.19056728 0.287012 -0.5441416 -1.1329854 0.69934875 1.3270818 1.4812626 -0.83737975
0.023023022 -0.565842 0.10740832 0.12324551 1.4445574 0.029343903 -0.68621266 0.4040236 1.412266 0.23482259 -0.24057479 -0.5398357 0.5066866 -1.3242638 1.0478659 0.23987567 -0.8835493 0.93193674 -0.08336705 -0.82723385 0.37690318 -0.20607963 -0.8550871 0.29218504 -0.19707398 1.5539458 -0.5801912 0.06334451 0.13259369 -0.6854244 -1.1980995 0.9627114 -1.1657057 0.593632 -0.3162896 -1.0430613 0.40750724 -0.97133106 0.6693802 1.3730879 -0.9928629 1.3527777 0.52910614 0.2008411 0.2914091 -0.5560957 -1.1418978 0.69528687 1.3462162 1.5025226 -0.83381957
0.024024025 -0.5836047 0.11791653 0.13796476 1.4768496 0.017334653 -0.69252014 0.3948395 1.4466301 0.23792419 -0.24138454 -0.55607337 0.51481134 -1.3297453 1.0602335 0.26276368 -0.88096035 0.95227176 -0.091373324 -0.85507625 0.3897465 -0.20629208 -0.87730277 0.2963094 -0.19218978 1.5748334 -0.581943 0.05194847 0.14097439 -0.70429397 -1.2114874 0.9926288 -1.1811894 0.5979506 -0.33853057 -1.0535553 0.4185132 -0.9901907 0.6689732 1.4015276 -0.99192846 1.3697615 0.53232974 0.21047847 0.29552945 -0.56723034 -1.1501995 0.6914384 1.3641388 1.5224662 -0.83042
0.025025025 -0.6002187 0.1277743 0.15177216 1.5070207 0.006057829 -0.6984027 0.38620526 1.4787643 0.2408266 -0.2421041 -0.57125413 0.52241427 -1.3347958 1.0718247 0.28422445 -0.8784635 0.97125155 -0.09889107 -0.881171 0.40180945 -0.20645583 -0.8980877 0.30017698 -0.18758866 1.5943862 -0.5835096 0.04124621 0.148836 -0.7219225 -1.2240608 1.0206417 -1.1956903 0.601953 -0.3593759 -1.0634036 0.42884967 -1.0078104 0.66854775 1.4280889 -0.9908901 1.3856475 0.53532016 0.21951947 0.29939443 -0.57759464 -1.1579503 0.6877946 1.3808943 1.5411384 -0.82716894
0.026026025 -0.6157431 0.1370224 0.16472526 1.5351949 -0.0045454274 -0.70389205 0.37809175 1.508792 0.24354388 -0.2427405 -0.5854319 0.5295209 -1.339462 1.0826584 0.3043528 -0.8760531 0.98895544 -0.105941065 -0.9056085 0.41314927 -0.2065744 -0.91751903 0.3038087 -0.18324827 1.6126612 -0.58491015 0.03118188 0.15621153 -0.738375 -1.2358342 1.0468463 -1.20925 0.6056576 -0.37890095 -1.0726401 0.43854806 -1.0242759 0.6681032 1.4528888 -0.9897558 1.40048 0.53809047 0.22800288 0.30302486 -0.5872365 -1.1652092 0.6843466 1.3965327 1.5585934 -0.8240535
0.027027028 -0.63023573 0.14570051 0.17688002 1.5614936 -0.014532885 -0.70898926 0.37047032 1.5368341 0.24608974 -0.24330083 -0.59865946 0.5361566 -1.3437917 1.0927634 0.32324123 -0.8737229 1.0054612 -0.11254695 -0.9284772 0.42381117 -0.20665145 -0.9356726 0.30722463 -0.17914635 1.6297157 -0.586164 0.021700593 0.163133 -0.7537149 -1.246837 1.0713369 -1.2219099 0.6090825 -0.39717877 -1.081272 0.44763932 -1.0396708 0.667639 1.4760426 -0.9885343 1.4143039 0.5406536 0.23596628 0.30644083 -0.596203 -1.1720291 0.6810851 1.4111036 1.5748848 -0.82106
0.028028028 -0.643753 0.15384722 0.18829075 1.5860357 -0.023956558 -0.7137087 0.36331248 1.563009 0.24847773 -0.24379225 -0.61098856 0.54234624 -1.347833 1.10217 0.34097984 -0.87146604 1.0208448 -0.11873231 -0.9498636 0.43382624 -0.20669076 -0.9526225 0.31043547 -0.17526066 1.6456059 -0.58729076 0.012749388 0.16963148 -0.7680047 -1.2571008 1.0942057 -1.2337115 0.6122462 -0.41428027 -1.0893228 0.45615396 -1.0540766 0.6671548 1.4976622 -0.987235 1.4271644 0.54302263 0.243446 0.30965313 -0.60454 -1.1783998 0.67800057 1.4246567 1.5900661 -0.81817394
0.029029028 -0.65635026 0.16150002 0.1990102 1.6089377 -0.032820925 -0.7180656 0.35659015 1.5874325 0.2507211 -0.24422206 -0.6224698 0.5481144 -1.3516345 1.1109085 0.35765642 -0.869275 1.0351809 -0.124520056 -0.9698521 0.44322458 -0.20669621 -0.9684413 0.31344816 -0.17156906 1.6603882 -0.5883104 0.004316823 0.1757371 -0.7813052 -1.2666574 1.1155432 -1.2446959 0.6151667 -0.43027395 -1.0968162 0.46412197 -1.0675724 0.66665035 1.5178573 -0.9858681 1.439106 0.5452107 0.25047714 0.31266862 -0.61229223 -1.1843272 0.6750829 1.4372411 1.6041902 -0.81538016
0.03003003 -0.6680814 0.16869535 0.20908944 1.6303133 -0.041144963 -0.7220754 0.35027546 1.6102179 0.25283286 -0.24459758 -0.63315254 0.5534857 -1.3551804 1.1190094 0.37335634 -0.86714154 1.0485423 -0.1299324 -0.98852503 0.45203578 -0.20667182 -0.9832001 0.31627068 -0.16804944 1.6741185 -0.58924145 -0.003607654 0.18147902 -0.79367614 -1.2755384 1.1354376 -1.2549038 0.61786234 -0.44522622 -1.103776 0.471573 -1.08023 0.66612566 1.5367348 -0.9844443 1.4501734 0.547231 0.2570932 0.31549522 -0.6195034 -1.1898273 0.67232203 1.4489056 1.6173104 -0.8126626
0.031031031 -0.6789991 0.17546852 0.21857798 1.6502736 -0.048955515 -0.72575337 0.34434095 1.6314763 0.25482213 -0.24492624 -0.6430852 0.55848396 -1.358445 1.1265028 0.38813928 -0.86505693 1.0609999 -0.13499089 -1.0059631 0.46028906 -0.2066217 -0.9969684 0.31891108 -0.16469845 1.6868525 -0.590069 -0.011048754 0.18688501 -0.80517566 -1.2837758 1.1539755 -1.264376 0.62035114 -0.45920113 -1.1102259 0.47853613 -1.0920885 0.66558087 1.554399 -0.98297524 1.4604108 0.54909676 0.26331848 0.3181409 -0.6262162 -1.1949162 0.6697072 1.4596988 1.6294788 -0.81000453
0.03203203 -0.68915486 0.18184933 0.22750786 1.6689271 -0.056278836 -0.72911483 0.33875936 1.6513159 0.25669226 -0.24521556 -0.652315 0.5631332 -1.3614364 1.1334188 0.40202743 -0.8630117 1.0726236 -0.13971634 -1.0222445 0.46801317 -0.20655012 -1.0098141 0.32137728 -0.16152129 1.6986452 -0.5907867 -0.018030697 0.19197197 -0.81586087 -1.2914011 1.1712409 -1.2731532 0.6226512 -0.47226048 -1.1161901 0.48504007 -1.1031789 0.6650163 1.5709513 -0.9814732 1.4698626 0.55082124 0.26917022 0.32061353 -0.6324719 -1.1996104 0.66722757 1.4696689 1.640748 -0.80738837
0.033033032 -0.69859886 0.1878505 0.23589936 1.6863799 -0.063140616 -0.7321753 0.33350378 1.6698426 0.25844747 -0.24546608 -0.6608881 0.56745684 -1.3641626 1.1397877 0.41506457 -0.86099577 1.0834811 -0.14412896 -1.0374458 0.47523642 -0.20646144 -1.0218036 0.32367736 -0.15851097 1.7095517 -0.5913977 -0.024577223 0.19675332 -0.8257873 -1.2984463 1.1873167 -1.2812754 0.62478065 -0.48446384 -1.1216922 0.491113 -1.113533 0.66443235 1.5864617 -0.9799511 1.4785724 0.5524178 0.27466577 0.3229211 -0.6382995 -1.2039264 0.66487193 1.4788638 1.6511698 -0.8047958
0.034034032 -0.70738 0.19348967 0.24377917 1.7027326 -0.06956597 -0.73495024 0.32854763 1.6871599 0.26009205 -0.24567345 -0.66884947 0.57147825 -1.3666322 1.1456397 0.42729396 -0.85899836 1.0936362 -0.14824823 -1.0516415 0.48198667 -0.20636015 -1.0330018 0.32581928 -0.15566055 1.7196267 -0.5919054 -0.030711578 0.20124349 -0.8350093 -1.3049431 1.2022829 -1.2887827 0.62675744 -0.49586856 -1.1267565 0.49678272 -1.1231829 0.66382974 1.600968 -0.9784225 1.4865842 0.5538998 0.27982226 0.32507154 -0.64371485 -1.2078812 0.66262865 1.4873314 1.6607958 -0.80220765
0.035035037 -0.7155458 0.19878477 0.2511734 1.7180421 -0.075579405 -0.7374551 0.32386458 1.7033687 0.26163036 -0.24583884 -0.676243 0.5752202 -1.3688543 1.1510044 0.4387578 -0.85700816 1.1031227 -0.15209292 -1.064904 0.4882914 -0.20624992 -1.0434719 0.32781106 -0.1529631 1.7289244 -0.5923133 -0.036456525 0.20545673 -0.8435797 -1.3109232 1.2162184 -1.2957151 0.62859946 -0.5065297 -1.1314073 0.5020765 -1.1321601 0.6632092 1.6145096 -0.97690195 1.4939414 0.5552808 0.2846565 0.3270728 -0.64873415 -1.211492 0.6604858 1.4951187 1.6696776 -0.799606
0.036036037 -0.72314274 0.20375338 0.2581076 1.7323458 -0.081204884 -0.7397055 0.31942862 1.718552 0.2630668 -0.24596345 -0.6831115 0.5787056 -1.3708379 1.1559123 0.44949737 -0.85501313 1.111965 -0.15568115 -1.0773038 0.4941776 -0.20612472 -1.0532757 0.32966074 -0.15041168 1.7374986 -0.59262484 -0.041834336 0.209407 -0.8515502 -1.3164186 1.2291993 -1.3021122 0.6303135 -0.51650053 -1.1356685 0.5070213 -1.1404964 0.6625717 1.6271259 -0.9754045 1.5006875 0.55657417 0.28918508 0.3289328 -0.65337384 -1.2147757 0.65843123 1.502273 1.6778663 -0.7970331
0.037037037 -0.7302158 0.20841274 0.2646066 1.7456828 -0.086465776 -0.741717 0.3152173 1.732749 0.26440582 -0.24604863 -0.6894966 0.58195674 -1.3725926 1.160393 0.45955297 -0.8530006 1.1201881 -0.15903038 -1.0889094 0.49967185 -0.2059826 -1.062459 0.3313763 -0.1479994 1.745403 -0.59284395 -0.046866804 0.21310803 -0.8589707 -1.3214612 1.2413003 -1.3080136 0.6318988 -0.52583 -1.1395645 0.51164347 -1.1482235 0.6619185 1.6388563 -0.97394586 1.5068656 0.5577835 0.29342434 0.33065954 -0.6576504 -1.2177503 0.6564523 1.5088407 1.6854126 -0.79451364
0.038038038 -0.73680687 0.21277967 0.27069476 1.7580924 -0.09138488 -0.74350524 0.31122887 1.7459964 0.2656519 -0.2460957 -0.6954379 0.5849957 -1.3741283 1.1644764 0.46896386 -0.8509573 1.1278176 -0.16215733 -1.0997844 0.50480026 -0.20582385 -1.0710448 0.3329658 -0.14571935 1.752691 -0.59297436 -0.051575225 0.21657336 -0.8658748 -1.3260826 1.2525938 -1.3134582 0.63335866 -0.5345479 -1.1431198 0.5159689 -1.1553733 0.6612508 1.6497407 -0.9725328 1.5125186 0.5589062 0.29739046 0.33226097 -0.6615803 -1.2204332 0.6545362 1.5148685 1.6923672 -0.7920475
0.039039038 -0.7429406 0.21687067 0.27639583 1.769614 -0.0959844 -0.7450859 0.30745706 1.7583315 0.26680964 -0.24610607 -0.7009605 0.58784246 -1.3754554 1.1681923 0.4777684 -0.8488692 1.1348791 -0.16507839 -1.1099666 0.5095886 -0.20564885 -1.0790557 0.33443722 -0.14356464 1.7594155 -0.59302014 -0.055980418 0.21981624 -0.8722819 -1.3303146 1.263133 -1.3184855 0.6346965 -0.5426813 -1.1463588 0.52002317 -1.1619776 0.66057014 1.6598186 -0.97111046 1.5176895 0.55994403 0.30109924 0.33374503 -0.66518 -1.2228427 0.6526696 1.5204024 1.6987802 -0.7896342
0.04004004 -0.7486344 0.22070184 0.28173286 1.7802873 -0.10028598 -0.7464747 0.3038936 1.7697917 0.26788363 -0.24608123 -0.70608 0.5905032 -1.376584 1.1715705 0.4860039 -0.84675133 1.1413981 -0.16780744 -1.1194825 0.51406205 -0.20545797 -1.0865144 0.3357986 -0.14152838 1.765629 -0.5929854 -0.06010271 0.22284968 -0.8782111 -1.3341895 1.2729473 -1.3231341 0.63591594 -0.5502568 -1.1493062 0.5238312 -1.168068 0.6598781 1.6691302 -0.9696671 1.5224205 0.560899 0.30456635 0.33511972 -0.668466 -1.2249967 0.6508416 1.5254884 1.7047017 -0.78727335
0.041041043 -0.75390565 0.22428896 0.28672844 1.7901521 -0.10431067 -0.7476874 0.30053017 1.7804147 0.2688785 -0.2460227 -0.7108122 0.5929829 -1.3775256 1.1746408 0.49370676 -0.8446535 1.1474003 -0.17035304 -1.1283584 0.5182455 -0.20525165 -1.0934439 0.337058 -0.13960375 1.771384 -0.5928744 -0.06396193 0.2256865 -0.88368165 -1.3377388 1.2820641 -1.3274426 0.63702095 -0.5573009 -1.1519864 0.52740794 -1.1736765 0.65917647 1.6777152 -0.9682022 1.5267544 0.56177324 0.30780715 0.33639306 -0.6714548 -1.2269138 0.649067 1.5301718 1.7101812 -0.78496414
0.042042043 -0.7587719 0.22764736 0.29140452 1.7992483 -0.10807895 -0.7487398 0.29735842 1.7902383 0.26979896 -0.24593207 -0.71517277 0.59528726 -1.378291 1.1774327 0.50091237 -0.8425777 1.1529117 -0.1727233 -1.1366208 0.52216333 -0.20503035 -1.0998672 0.3382234 -0.13778384 1.7767279 -0.59269154 -0.067577444 0.22833925 -0.888713 -1.3409946 1.2905113 -1.3314489 0.6380154 -0.56384 -1.1544241 0.53075993 -1.1788346 0.6584673 1.6856139 -0.96671546 1.530733 0.562569 0.31083676 0.33757293 -0.67416304 -1.2286127 0.64735067 1.534495 1.7152671 -0.7827058
0.043043043 -0.7632507 0.2307921 0.2957824 1.8076165 -0.11161073 -0.7496477 0.29436994 1.7993006 0.27064982 -0.245811 -0.71917766 0.5974223 -1.3788918 1.1799757 0.507655 -0.8405245 1.157958 -0.17492628 -1.144296 0.52583945 -0.20479459 -1.1058077 0.3393029 -0.13606186 1.7816703 -0.5924413 -0.07096812 0.23082024 -0.8933245 -1.3439887 1.298317 -1.3351654 0.63890356 -0.5699 -1.1566441 0.533895 -1.1835741 0.6577527 1.6928664 -0.9652068 1.5343939 0.5632888 0.31367007 0.33866742 -0.67660725 -1.2301122 0.6456923 1.5384687 1.7199756 -0.7804973
0.044044044 -0.7673597 0.2337378 0.29988283 1.8152966 -0.1149242 -0.750427 0.29155615 1.80764 0.2714359 -0.24566121 -0.7228429 0.5993942 -1.37934 1.1822996 0.5139683 -0.8384944 1.1625655 -0.17697002 -1.1514113 0.52929324 -0.20454495 -1.1112885 0.3403045 -0.13443094 1.7862183 -0.5921284 -0.07415233 0.23314154 -0.8975359 -1.346753 1.3055091 -1.3385952 0.6396898 -0.5755066 -1.1586715 0.5368213 -1.1879268 0.65703493 1.6995131 -0.96367604 1.5377418 0.56393516 0.3163217 0.33968446 -0.6788041 -1.2314314 0.6440912 1.5420988 1.724311 -0.7783376
0.045045044 -0.7711166 0.23649871 0.303726 1.8223295 -0.118027285 -0.75109375 0.28890854 1.8152951 0.27216196 -0.24548446 -0.7261843 0.6012092 -1.3796479 1.1844181 0.5198846 -0.8364877 1.1667601 -0.17886244 -1.1579932 0.53253156 -0.20428203 -1.1163335 0.34123623 -0.13288431 1.7903821 -0.5917576 -0.07714273 0.235315 -0.9013668 -1.3493025 1.3121163 -1.3417454 0.6403788 -0.58068556 -1.1605309 0.5395469 -1.1919245 0.6563166 1.7055944 -0.9621233 1.5407819 0.5645109 0.3188061 0.34063208 -0.6807703 -1.2325896 0.64254653 1.5453942 1.7282828 -0.7762254
0.046046045 -0.77453923 0.23908879 0.3073314 1.8287559 -0.12092892 -0.75166136 0.28641847 1.8223047 0.27283302 -0.24528258 -0.7292182 0.60287386 -1.3798279 1.1863301 0.5254353 -0.8345048 1.1705681 -0.18061145 -1.1640689 0.53556156 -0.20400646 -1.1209662 0.34210616 -0.13141513 1.7941731 -0.5913338 -0.079943374 0.2373522 -0.90483695 -1.3516347 1.3181667 -1.3446238 0.64097506 -0.5854621 -1.1622337 0.54208016 -1.1955987 0.6556002 1.711151 -0.9605487 1.543522 0.5650189 0.3211374 0.34151825 -0.68252236 -1.2336065 0.6410574 1.5483651 1.7319013 -0.77415925
0.04704705 -0.7776455 0.24152155 0.31071803 1.8346167 -0.12363895 -0.7521287 0.28407726 1.8287079 0.27345404 -0.24505746 -0.73196065 0.60439473 -1.3798928 1.1880401 0.5306479 -0.83254564 1.1740159 -0.18222485 -1.1696656 0.5383908 -0.20371896 -1.1252105 0.34292123 -0.13001662 1.7976027 -0.5908621 -0.08256365 0.23926455 -0.9079664 -1.3537538 1.3236891 -1.3472385 0.6414837 -0.5898612 -1.1637763 0.5444294 -1.1989815 0.65488863 1.7162234 -0.9589527 1.5459707 0.5654623 0.3233295 0.34235 -0.6840771 -1.2345017 0.63962257 1.5510216 1.7351769 -0.7721376
0.04804805 -0.78045344 0.24380995 0.3139006 1.839953 -0.12616701 -0.7524964 0.28187615 1.8345438 0.27403 -0.24481106 -0.73442805 0.60577863 -1.3798562 1.1895534 0.535537 -0.83061045 1.17713 -0.18371043 -1.1748106 0.5410268 -0.20342025 -1.1290907 0.34368083 -0.128682 1.8006828 -0.59034765 -0.08501288 0.24106301 -0.91077495 -1.3556643 1.3287125 -1.349598 0.64190984 -0.59390795 -1.1651614 0.54660326 -1.2021044 0.6541849 1.7208524 -0.95733565 1.5481367 0.56584424 0.32539335 0.3431268 -0.6854512 -1.2352942 0.63824093 1.5533744 1.7381208 -0.77015877
0.04904905 -0.782981 0.2459626 0.31688732 1.8448061 -0.12852262 -0.75276655 0.27980632 1.8398522 0.274566 -0.24454539 -0.73663676 0.60703254 -1.3797314 1.1908753 0.54011506 -0.8286992 1.1799366 -0.18507586 -1.1795315 0.5434772 -0.20311113 -1.1326307 0.34438553 -0.12740451 1.8034261 -0.5897958 -0.08730015 0.24275446 -0.9132829 -1.3573714 1.3332654 -1.3517114 0.6422587 -0.5976268 -1.1663918 0.5486102 -1.2049992 0.65349203 1.7250789 -0.9556982 1.5500293 0.56616825 0.32733268 0.34384918 -0.6866614 -1.2359825 0.636911 1.5554346 1.740745 -0.7682208
0.05005005 -0.7852464 0.24798445 0.31968585 1.8492177 -0.13071504 -0.75294113 0.2778589 1.8446726 0.27506718 -0.24426252 -0.7386031 0.6081636 -1.3795323 1.1920115 0.54439455 -0.82681155 1.1824627 -0.1863288 -1.1838555 0.54574984 -0.20279239 -1.135855 0.34503663 -0.12617832 1.805846 -0.589212 -0.08943434 0.24434237 -0.9155103 -1.3588805 1.3373774 -1.3535879 0.64253575 -0.6010422 -1.167471 0.5504591 -1.2076778 0.65281343 1.7289441 -0.95404094 1.5516583 0.5664378 0.32915157 0.34451836 -0.6877246 -1.2365637 0.635631 1.557214 1.7430613 -0.7663217
0.05105105 -0.78726774 0.2498804 0.32230383 1.8532292 -0.1327534 -0.75302255 0.27602497 1.8490449 0.27553868 -0.24396458 -0.7403438 0.609179 -1.3792732 1.1929681 0.5483879 -0.8249475 1.1847348 -0.18747683 -1.1878109 0.54785275 -0.20246494 -1.1387881 0.34563547 -0.12500465 1.8079561 -0.58860177 -0.091424085 0.24583031 -0.9174776 -1.3601975 1.3410774 -1.3552372 0.6427467 -0.6041783 -1.1684028 0.5521588 -1.2101376 0.6521526 1.7324889 -0.9523648 1.5530337 0.5666566 0.3308543 0.34513572 -0.6886575 -1.2370381 0.63439935 1.5587244 1.7450826 -0.7644594
0.05205205 -0.7890634 0.25165537 0.32474902 1.8568826 -0.13464664 -0.75301355 0.2742955 1.8530096 0.27598205 -0.24365376 -0.7418753 0.6100864 -1.3789681 1.1937515 0.55210763 -0.82310647 1.1867799 -0.18852744 -1.1914253 0.54979396 -0.20212965 -1.1414548 0.34618357 -0.1238828 1.8097706 -0.5879709 -0.09327783 0.24722195 -0.9192051 -1.3613288 1.3443953 -1.3566698 0.64289737 -0.60705906 -1.1691911 0.55371827 -1.2123836 0.65151316 1.7357544 -0.9506707 1.5541666 0.5668286 0.33244517 0.34570268 -0.68947697 -1.2374068 0.63321406 1.5599786 1.7468224 -0.7626314
0.05305305 -0.79065174 0.25331432 0.3270291 1.86022 -0.13640347 -0.7529168 0.27266142 1.856607 0.27639544 -0.2433323 -0.7432144 0.6108932 -1.3786142 1.1943685 0.5555665 -0.8212881 1.1886247 -0.18948811 -1.1947268 0.5515817 -0.20178749 -1.1438799 0.34668246 -0.122811206 1.8113046 -0.5873252 -0.095003776 0.24852097 -0.9207134 -1.3622811 1.3473603 -1.3578962 0.64299375 -0.60970813 -1.1698405 0.55514663 -1.214421 0.6508906 1.7387532 -0.9489598 1.5550677 0.5669578 0.33392864 0.34622076 -0.69018906 -1.237671 0.632073 1.5609895 1.7482942 -0.76083547
0.054054055 -0.79205114 0.25486228 0.3291519 1.8632832 -0.13803248 -0.7527354 0.2711136 1.8598777 0.2767792 -0.24300253 -0.74437785 0.6116074 -1.3782052 1.1948261 0.55877715 -0.81949186 1.1902964 -0.19036621 -1.1977435 0.55322427 -0.20143947 -1.1460884 0.3471338 -0.12178821 1.8125731 -0.5866658 -0.09660993 0.24973115 -0.9220231 -1.3630614 1.3500022 -1.3589275 0.6430421 -0.612149 -1.1703554 0.5564531 -1.2162555 0.6502703 1.7414795 -0.94723326 1.5557487 0.5670483 0.33530915 0.34669164 -0.69079125 -1.2378325 0.63097394 1.5617704 1.7495126 -0.7590688
0.055055056 -0.79328024 0.25630432 0.3311252 1.8660816 -0.13954206 -0.7524725 0.2696429 1.8628627 0.2771337 -0.24266681 -0.74538255 0.61223674 -1.3777397 1.195132 0.56175244 -0.817717 1.191801 -0.1911691 -1.200504 0.5547302 -0.20108661 -1.1481055 0.3475393 -0.12081216 1.8135923 -0.5859887 -0.098104045 0.2508563 -0.9231549 -1.3636776 1.3523511 -1.3597751 0.64304876 -0.614399 -1.1707413 0.5576471 -1.2178932 0.64965117 1.7439387 -0.94549245 1.5562217 0.56710464 0.33659124 0.347117 -0.6912861 -1.2378931 0.6299144 1.5623354 1.7504922 -0.7573287
0.056056056 -0.7943576 0.25764555 0.33295682 1.8686086 -0.14094038 -0.75213164 0.26823997 1.8655987 0.27745944 -0.24232748 -0.7462454 0.6127895 -1.3772166 1.1952938 0.5645052 -0.81596285 1.1931343 -0.19190402 -1.2030365 0.55610806 -0.20073001 -1.1499567 0.34790084 -0.119881324 1.8143786 -0.5852934 -0.09949368 0.25190032 -0.9241297 -1.3641374 1.3544371 -1.3604509 0.64302033 -0.61645967 -1.1710035 0.558738 -1.2193404 0.6490328 1.7461369 -0.9437388 1.5564992 0.5671312 0.3377796 0.34749866 -0.69167626 -1.2378552 0.6288919 1.5626987 1.7512486 -0.75561225
0.057057057 -0.79530185 0.25889117 0.33465463 1.8708692 -0.14223549 -0.7517165 0.26689556 1.8680798 0.277757 -0.24198347 -0.7469834 0.6132739 -1.3766351 1.1953197 0.56704843 -0.8142284 1.1943 -0.1925782 -1.2053697 0.5573666 -0.20037079 -1.1516606 0.34822032 -0.11899396 1.8149489 -0.5845796 -0.10078617 0.25286713 -0.92496836 -1.3644495 1.3562903 -1.3609674 0.6429635 -0.6183367 -1.1711477 0.5597354 -1.2206041 0.64841455 1.7480804 -0.9419739 1.5565941 0.5671327 0.33887893 0.34783852 -0.6919645 -1.2377214 0.6279035 1.5628752 1.7517977 -0.75391644
0.058058057 -0.79613113 0.26004633 0.33622655 1.8728689 -0.1434352 -0.75123084 0.26560625 1.8703043 0.27802697 -0.24163353 -0.7476137 0.6136984 -1.3759947 1.1952182 0.5693952 -0.8125128 1.1953018 -0.19319646 -1.2075285 0.55851465 -0.20001014 -1.1532098 0.34849977 -0.11814826 1.8153211 -0.5838469 -0.101988636 0.25376078 -0.92568433 -1.3646226 1.3579413 -1.3613373 0.6428853 -0.62003624 -1.1711804 0.56064904 -1.2216911 0.64779615 1.7497762 -0.94019955 1.55652 0.56711394 0.33989403 0.3481386 -0.692154 -1.2374948 0.6269465 1.5628802 1.7521558 -0.752238
0.059059057 -0.7968457 0.26111636 0.3376805 1.8746139 -0.14454716 -0.75067884 0.26437628 1.8722774 0.2782701 -0.24127746 -0.74814373 0.61407167 -1.3752953 1.1949981 0.5715584 -0.8108149 1.1961435 -0.193759 -1.2095071 0.5595613 -0.19964924 -1.1546052 0.3487413 -0.11734239 1.8155129 -0.58309525 -0.10310795 0.25458527 -0.9262711 -1.364666 1.3594134 -1.3615737 0.64279217 -0.6215647 -1.1711079 0.5614887 -1.2226093 0.64717704 1.7512318 -0.9384176 1.5562904 0.56707996 0.34082976 0.34840095 -0.6922479 -1.2371787 0.6260177 1.5627294 1.7523401 -0.7505736
0.06006006 -0.7974437 0.26210648 0.3390244 1.8761107 -0.14557888 -0.75006473 0.2632043 1.8740039 0.27848718 -0.2409151 -0.7485685 0.6144025 -1.374537 1.1946687 0.5735514 -0.8091335 1.1968299 -0.19426756 -1.211306 0.56051564 -0.19928938 -1.1558498 0.3489471 -0.11657447 1.8155432 -0.58232456 -0.10415081 0.25534478 -0.92673045 -1.3645895 1.3606979 -1.3616903 0.64267874 -0.62292844 -1.1709371 0.5622643 -1.2233663 0.6465569 1.7524552 -0.93662995 1.55592 0.5670359 0.34169108 0.34862778 -0.6922497 -1.2367768 0.62511384 1.5624388 1.7523679 -0.74891967
0.061061062 -0.7979277 0.26302212 0.34026632 1.8773664 -0.14653693 -0.74939317 0.26208875 1.8754896 0.278679 -0.24054636 -0.7488901 0.61469954 -1.3737203 1.1942394 0.5753875 -0.8074674 1.1973656 -0.19472396 -1.2129285 0.5613868 -0.19893163 -1.1569468 0.34911948 -0.11584259 1.8154312 -0.58153486 -0.105122745 0.25604343 -0.9270653 -1.364403 1.361796 -1.361701 0.6425418 -0.6241342 -1.1706754 0.562986 -1.2239705 0.6459354 1.7534549 -0.93483883 1.5554234 0.56698585 0.342483 0.3488213 -0.692163 -1.2362932 0.6242315 1.5620254 1.7522573 -0.7472726
0.062062062 -0.7983004 0.26386863 0.3414142 1.878389 -0.14742473 -0.74866873 0.26102796 1.8767407 0.27884662 -0.2401712 -0.7491109 0.61496145 -1.3728459 1.19372 0.57707983 -0.80581516 1.1977558 -0.19513011 -1.214379 0.5621844 -0.19857466 -1.1578996 0.3492608 -0.115144774 1.8151965 -0.58072644 -0.1060268 0.25668553 -0.9272785 -1.3641173 1.3627118 -1.3616204 0.6423809 -0.6251887 -1.1703302 0.5636588 -1.2244306 0.64531225 1.7542399 -0.93304634 1.554816 0.56692415 0.3432107 0.34898397 -0.6919916 -1.2357322 0.62336725 1.561506 1.752027 -0.7456286
0.06306306 -0.79856473 0.26465145 0.3424762 1.8791866 -0.14824483 -0.74789643 0.26002023 1.8777642 0.27899095 -0.23978958 -0.74923337 0.61518383 -1.3719149 1.1931208 0.5786419 -0.8041752 1.1980058 -0.19548793 -1.2156615 0.56291777 -0.1982177 -1.1587123 0.34937355 -0.114479035 1.8148596 -0.57989955 -0.10686574 0.25727534 -0.92737347 -1.3637432 1.3634492 -1.3614634 0.64219564 -0.62609893 -1.1699096 0.5642778 -1.2247554 0.6446872 1.7548196 -0.931255 1.5541133 0.5668485 0.34387928 0.34911817 -0.69173956 -1.2350985 0.6225172 1.5608983 1.751696 -0.743989
0.06406406 -0.798724 0.2653761 0.34346035 1.879768 -0.14899985 -0.74708146 0.25906378 1.8785675 0.2791131 -0.23940153 -0.7492603 0.61536664 -1.3709286 1.1924525 0.5800872 -0.8025461 1.1981214 -0.19579941 -1.216781 0.5635966 -0.19786055 -1.1593889 0.3494603 -0.11384333 1.8144413 -0.5790546 -0.10764234 0.2578172 -0.9273536 -1.3632922 1.3640133 -1.3612453 0.64198595 -0.62687194 -1.1694218 0.5648434 -1.2249546 0.6440599 1.7552044 -0.9294672 1.5533316 0.56675833 0.3444941 0.34922644 -0.6914111 -1.2343972 0.6216776 1.5602204 1.7512839 -0.7423589
0.06506506 -0.79878145 0.2660481 0.34437475 1.8801427 -0.14969245 -0.7462292 0.25815666 1.8791581 0.2792143 -0.23900716 -0.7491947 0.6155101 -1.369889 1.1917259 0.58142924 -0.80092597 1.1981087 -0.1960666 -1.2177426 0.56423014 -0.197503 -1.159934 0.3495237 -0.11323557 1.8139629 -0.57819206 -0.10835936 0.25831562 -0.9272228 -1.3627762 1.3644087 -1.3609816 0.6417517 -0.62751514 -1.1688756 0.5653562 -1.2250377 0.64343035 1.7554046 -0.92768556 1.5524875 0.56665325 0.34506044 0.3493115 -0.69101053 -1.2336338 0.62084424 1.5594906 1.7508109 -0.74073946
0.066066064 -0.7987408 0.26667306 0.3452276 1.8803204 -0.15032525 -0.7453451 0.25729692 1.8795449 0.27929568 -0.23860657 -0.7490396 0.61561453 -1.3687978 1.1909522 0.58268166 -0.7993131 1.1979741 -0.19629158 -1.2185515 0.56481606 -0.19714488 -1.1603525 0.3495665 -0.112653635 1.8134261 -0.57731265 -0.10901959 0.25877497 -0.9269849 -1.362207 1.3646411 -1.3606807 0.64149296 -0.6280358 -1.1682799 0.56581706 -1.2250149 0.64279836 1.7554313 -0.9259129 1.5515981 0.56653285 0.34558377 0.349376 -0.6905425 -1.2328138 0.62001294 1.5587138 1.7502893 -0.73913145
0.067067064 -0.79860586 0.2672566 0.346027 1.8803117 -0.15090099 -0.7444351 0.25648248 1.8797367 0.27935866 -0.23819993 -0.74879843 0.6156803 -1.3676574 1.1901429 0.58385384 -0.7977056 1.1977243 -0.1964765 -1.2192137 0.56535196 -0.19678605 -1.1606497 0.34959155 -0.112095356 1.8128117 -0.5764171 -0.10962584 0.2591999 -0.9266443 -1.3615979 1.3647158 -1.3603265 0.6412099 -0.6284416 -1.1676441 0.56622696 -1.2248968 0.64216375 1.7552962 -0.9241521 1.5506746 0.56639695 0.34606954 0.3494228 -0.69001186 -1.2319437 0.6191824 1.557872 1.7496989 -0.7375357
0.068068065 -0.7983806 0.26780435 0.34677434 1.8801277 -0.1514224 -0.7435051 0.25571123 1.8797429 0.27940455 -0.23778747 -0.7484748 0.61570805 -1.3664706 1.1893102 0.5849412 -0.79610145 1.1973666 -0.19662353 -1.2197355 0.5658383 -0.19642638 -1.1608311 0.34960178 -0.111558534 1.812118 -0.57550627 -0.11018091 0.2595949 -0.9262056 -1.3609616 1.3646394 -1.3599162 0.6409029 -0.62874025 -1.1669779 0.56658703 -1.224694 0.6415266 1.7550113 -0.9224051 1.5496984 0.5662454 0.3465234 0.34945482 -0.6894235 -1.2310296 0.6183599 1.5569639 1.7490354 -0.735953
0.06906907 -0.7980695 0.26831993 0.3474683 1.8797798 -0.15189222 -0.74256146 0.2549809 1.8795737 0.2794349 -0.23736943 -0.7480724 0.6156986 -1.3652402 1.1884615 0.5859448 -0.79449844 1.1969081 -0.19673495 -1.2201232 0.5662757 -0.19606577 -1.1609025 0.34960023 -0.11104092 1.8113441 -0.57458115 -0.1106876 0.2599647 -0.9256735 -1.3603088 1.3644181 -1.3594487 0.6405722 -0.6289396 -1.1662915 0.56689847 -1.2244182 0.6408868 1.7545893 -0.9206674 1.5486654 0.56607807 0.3469506 0.34947503 -0.6887827 -1.2300785 0.6175469 1.5559886 1.7482975 -0.73438394
0.07007007 -0.79767686 0.268801 0.34811 1.8792802 -0.15231325 -0.7416106 0.25428915 1.8792398 0.27945116 -0.23694612 -0.74759525 0.6156526 -1.3639694 1.1875827 0.5868664 -0.7928945 1.1963568 -0.19681302 -1.2203838 0.56666493 -0.19570418 -1.1608703 0.34959 -0.110540226 1.8104894 -0.57364285 -0.11114875 0.26031134 -0.925053 -1.3596252 1.3640587 -1.3589233 0.64021856 -0.6290479 -1.1655952 0.56716275 -1.2240806 0.64024436 1.7540432 -0.9189368 1.5475749 0.5658951 0.34734938 0.34948656 -0.6880947 -1.2290972 0.6167441 1.5549457 1.7474846 -0.73282915
0.07107107 -0.79720753 0.26924786 0.3487007 1.8786415 -0.15268831 -0.7406587 0.25363365 1.8787522 0.279455 -0.23651788 -0.7470475 0.6155713 -1.362662 1.1866703 0.587708 -0.7912886 1.1957207 -0.1968601 -1.2205244 0.56700695 -0.19534153 -1.1607411 0.34957403 -0.11005413 1.8095534 -0.5726925 -0.1115672 0.2606323 -0.92434955 -1.3589046 1.3635687 -1.3583397 0.6398425 -0.6290731 -1.1648895 0.5673814 -1.2236933 0.63959944 1.7533869 -0.9172121 1.5464258 0.5656965 0.34771836 0.3494924 -0.6873652 -1.2280936 0.6159522 1.5538353 1.7465962 -0.7312891
0.072072074 -0.7966664 0.2696611 0.3492417 1.8778769 -0.15302026 -0.7397002 0.25301185 1.8781227 0.27944815 -0.2360851 -0.7464335 0.61545575 -1.3613216 1.1857234 0.58847165 -0.78968614 1.1950082 -0.19687858 -1.2205529 0.56730276 -0.19497782 -1.1605216 0.3495492 -0.109580405 1.8085363 -0.57173157 -0.11194578 0.2609278 -0.9235686 -1.3581455 1.3629555 -1.3576976 0.6394448 -0.6290238 -1.1641607 0.56755614 -1.2232686 0.638952 1.7526343 -0.91549253 1.545218 0.56548256 0.34805784 0.34948966 -0.68659985 -1.2270752 0.6151718 1.5526574 1.7456322 -0.72976416
0.073073074 -0.79605865 0.2700414 0.34973446 1.8770002 -0.15331197 -0.7387296 0.25242117 1.8773633 0.27943233 -0.23564823 -0.7457579 0.6153073 -1.3599524 1.1847414 0.5891597 -0.7880886 1.1942278 -0.19687092 -1.2204771 0.5675535 -0.19461307 -1.1602193 0.3495135 -0.10912026 1.8074387 -0.5707613 -0.11228734 0.2611981 -0.92271596 -1.3573465 1.362227 -1.3569973 0.6390266 -0.6289084 -1.1634072 0.5676888 -1.2228196 0.6383023 1.7518003 -0.91377705 1.5439513 0.5652536 0.3483682 0.34947613 -0.68580467 -1.2260504 0.61440337 1.5514127 1.7445929 -0.72825474
0.074074075 -0.79538965 0.2703895 0.35018045 1.8760257 -0.15356638 -0.73774624 0.251859 1.8764871 0.27940938 -0.23520775 -0.7450254 0.61512727 -1.3585593 1.1837237 0.5897746 -0.7864967 1.193389 -0.1968396 -1.2203053 0.56776065 -0.1942473 -1.1598418 0.34946677 -0.108674504 1.8062614 -0.56978345 -0.11259477 0.26144356 -0.9217978 -1.3565067 1.3613915 -1.356239 0.63858867 -0.62873566 -1.1626276 0.5677815 -1.2223445 0.6376505 1.7508999 -0.91206485 1.5426257 0.56501013 0.34864992 0.34945172 -0.68498576 -1.2250276 0.6136474 1.550102 1.7434789 -0.7267609
0.075075075 -0.794665 0.27070624 0.35058132 1.8749682 -0.15378639 -0.7367494 0.25132257 1.8755074 0.27938125 -0.23476419 -0.74424106 0.6149173 -1.3571466 1.1826701 0.5903189 -0.7849111 1.192501 -0.1967872 -1.2200463 0.5679256 -0.19388059 -1.1593968 0.349409 -0.10824304 1.8050057 -0.5687995 -0.11287091 0.2616646 -0.92082036 -1.3556253 1.3604579 -1.3554238 0.6381323 -0.62851447 -1.1618207 0.5678362 -1.2218317 0.6369968 1.7499489 -0.91035515 1.5412418 0.5647526 0.34890354 0.3494163 -0.6841495 -1.2240123 0.61290413 1.5487267 1.7422913 -0.725283
0.076076075 -0.79389054 0.27099246 0.35093874 1.8738431 -0.153975 -0.7357386 0.25080904 1.8744378 0.2793499 -0.2343181 -0.74341005 0.61467916 -1.3557198 1.1815805 0.59079546 -0.78333247 1.1915734 -0.19671628 -1.219709 0.5680499 -0.193513 -1.1588929 0.3493401 -0.10782572 1.8036731 -0.5678113 -0.113118656 0.26186177 -0.9197902 -1.3547018 1.3594352 -1.3545525 0.6376587 -0.62825376 -1.1609856 0.56785536 -1.2212794 0.63634145 1.7489636 -0.90864724 1.5398004 0.5644815 0.34912968 0.3493698 -0.68330234 -1.2229904 0.6121739 1.547288 1.7410315 -0.7238211
0.077077076 -0.7930723 0.27124915 0.3512545 1.8726664 -0.15413521 -0.73471344 0.25031555 1.8732928 0.27931744 -0.23387013 -0.74253786 0.6144147 -1.3542842 1.1804552 0.5912071 -0.78176147 1.1906165 -0.19662951 -1.2193031 0.5681355 -0.19314468 -1.1583384 0.34926012 -0.10742235 1.802266 -0.5668208 -0.1133409 0.26203558 -0.91871417 -1.3537358 1.3583328 -1.3536265 0.6371694 -0.62796164 -1.1601217 0.5678414 -1.2206867 0.6356848 1.7479578 -0.9069405 1.5383027 0.5641978 0.34932905 0.3493123 -0.68245 -1.2219572 0.6114568 1.5457878 1.7397013 -0.72237504
0.078078076 -0.79221654 0.27147734 0.35153052 1.8714544 -0.15427005 -0.73367363 0.24983901 1.8720875 0.27928308 -0.23342092 -0.74162996 0.6141259 -1.3528454 1.1792945 0.591557 -0.7801986 1.1896405 -0.1965296 -1.2188381 0.5681842 -0.19277574 -1.1577425 0.34916914 -0.10703273 1.8007866 -0.5658299 -0.113540545 0.2621867 -0.91759944 -1.3527274 1.3571603 -1.3526475 0.6366658 -0.6276337 -1.1592286 0.5677968 -1.2200528 0.63502717 1.7469149 -0.9052344 1.5367498 0.563902 0.34950247 0.34924382 -0.68158543 -1.220911 0.61075306 1.5442286 1.7383027 -0.7209449
0.07907908 -0.7913298 0.27167815 0.35176876 1.8702239 -0.1543826 -0.7326189 0.2493764 1.8708373 0.27924407 -0.23297118 -0.7406922 0.61381495 -1.3514097 1.1780989 0.59184843 -0.7786443 1.1886562 -0.1964193 -1.2183243 0.5681981 -0.19240634 -1.1571144 0.34906724 -0.10665662 1.7992378 -0.56484073 -0.11372049 0.26231584 -0.91645324 -1.3516771 1.3559283 -1.3516175 0.6361497 -0.6272676 -1.1583058 0.56772447 -1.219377 0.6343689 1.7458264 -0.90352845 1.5351436 0.5635953 0.3496508 0.3491645 -0.6807056 -1.2198503 0.61006254 1.5426124 1.7368383 -0.71953034
0.08008008 -0.79041874 0.2718528 0.35197133 1.8689636 -0.15447593 -0.73154944 0.24892452 1.8695582 0.2792 -0.23252167 -0.7397306 0.61348414 -1.3499833 1.1768693 0.5920848 -0.7770992 1.187658 -0.19630115 -1.217772 0.56817937 -0.1920367 -1.1564637 0.3489546 -0.10629373 1.7976228 -0.56385565 -0.11388366 0.26242375 -0.91528326 -1.3505852 1.354647 -1.3505385 0.6356227 -0.6268634 -1.1573533 0.5676272 -1.218659 0.63371044 1.7446905 -0.9018222 1.5334861 0.5632785 0.34977496 0.34907442 -0.67980987 -1.2187736 0.60938525 1.5409423 1.735311 -0.7181313
0.08108108 -0.7894903 0.27200252 0.35214034 1.8676597 -0.15455319 -0.73046505 0.2484802 1.8682652 0.27915058 -0.23207316 -0.7387514 0.6131359 -1.3485731 1.1756065 0.5922697 -0.7755636 1.1866356 -0.19617383 -1.2171923 0.5681304 -0.19166702 -1.1558005 0.3488314 -0.10594377 1.7959452 -0.5628768 -0.11403066 0.26251128 -0.91409725 -1.3494526 1.3533276 -1.3494132 0.6350868 -0.62642145 -1.1563714 0.567508 -1.2178987 0.63305223 1.7435058 -0.9001153 1.5317796 0.5629528 0.34987602 0.34897387 -0.67889786 -1.21768 0.608721 1.5392213 1.7337241 -0.7167473
0.082082085 -0.7885516 0.27212864 0.3522781 1.8663099 -0.15461653 -0.7293661 0.24804497 1.866942 0.27909556 -0.23162653 -0.7377611 0.6127727 -1.3471826 1.1743119 0.59240687 -0.7740379 1.185588 -0.19603653 -1.2165961 0.56805366 -0.19129755 -1.1551309 0.34869793 -0.10560639 1.7942089 -0.5619068 -0.11416101 0.26257935 -0.9129034 -1.3482804 1.3519812 -1.3482443 0.634544 -0.6259421 -1.1553602 0.5673702 -1.2170961 0.63239485 1.7422707 -0.8984075 1.5300267 0.5626193 0.34995505 0.34886304 -0.67796916 -1.2165682 0.60806954 1.5374529 1.732081 -0.7153779
0.083083086 -0.78760874 0.27223262 0.35238695 1.8649123 -0.15466452 -0.72825277 0.2476212 1.8655785 0.2790347 -0.23118265 -0.7367661 0.6123974 -1.3457975 1.1729867 0.59250027 -0.7725224 1.1845143 -0.19588922 -1.2159863 0.56795186 -0.19092855 -1.1544416 0.34855452 -0.10528124 1.7924185 -0.5609482 -0.11427513 0.2626289 -0.9117052 -1.3470699 1.3506193 -1.3470352 0.6339964 -0.6254258 -1.1543204 0.56721693 -1.2162519 0.6317388 1.7409843 -0.8966986 1.5282302 0.5622794 0.35001332 0.34874225 -0.67702353 -1.2154377 0.6074306 1.5356408 1.7303859 -0.71402276
0.084084086 -0.78665376 0.27231592 0.35246935 1.8634653 -0.15469722 -0.7271256 0.24720901 1.8641723 0.2789678 -0.23074244 -0.7357664 0.61201274 -1.3444133 1.1716328 0.592554 -0.77101743 1.1834135 -0.195732 -1.2153488 0.56782764 -0.19056031 -1.1537293 0.3484015 -0.1049679 1.7905786 -0.5600012 -0.1143735 0.262661 -0.91049176 -1.3458226 1.3492509 -1.345789 0.63344634 -0.6248734 -1.1532527 0.5670518 -1.2153662 0.63108456 1.7396462 -0.8949884 1.5263935 0.56193435 0.35005203 0.34861183 -0.67606086 -1.2142875 0.60680366 1.5337892 1.7286431 -0.7126812
0.08508509 -0.7856832 0.2723801 0.35252783 1.8619677 -0.15471493 -0.725985 0.24680853 1.8627213 0.27889472 -0.2303069 -0.734754 0.6116218 -1.3430277 1.1702517 0.5925722 -0.7695232 1.1822852 -0.19556493 -1.2146819 0.56768405 -0.19019318 -1.1529925 0.34823927 -0.104665935 1.7886945 -0.5590593 -0.11445661 0.2626768 -0.90926117 -1.3445405 1.3478612 -1.3445095 0.6328962 -0.6242855 -1.1521581 0.56687844 -1.2144405 0.6304329 1.7382557 -0.8932769 1.52452 0.5615857 0.3500726 0.3484722 -0.6750812 -1.2131175 0.6061883 1.5319022 1.7268572 -0.7113525
0.08608609 -0.78469634 0.27242684 0.35256502 1.8604184 -0.154718 -0.72483176 0.24641979 1.861224 0.27881533 -0.22987701 -0.7337281 0.61122775 -1.341639 1.1688457 0.59255946 -0.7680399 1.1811289 -0.19538817 -1.2139843 0.5675242 -0.18982749 -1.15223 0.34806827 -0.1043749 1.7867715 -0.5581214 -0.11452499 0.26267743 -0.9080127 -1.3432256 1.3464451 -1.3432008 0.6323484 -0.6236633 -1.1510377 0.56670064 -1.2134753 0.62978435 1.7368131 -0.891564 1.5226135 0.5612351 0.3500764 0.34832382 -0.67408454 -1.2119273 0.6055839 1.5299848 1.7250334 -0.71003604
0.08708709 -0.7836925 0.2724578 0.35258365 1.8588169 -0.15470678 -0.7236665 0.24604279 1.859679 0.27872956 -0.2294528 -0.73268795 0.6108338 -1.3402454 1.1674168 0.5925202 -0.76656765 1.1799443 -0.19520192 -1.2132546 0.56735116 -0.1894636 -1.151441 0.34788904 -0.10409428 1.7848159 -0.5571868 -0.11457921 0.26266414 -0.90674543 -1.3418804 1.3450016 -1.3418672 0.63180566 -0.6230078 -1.149893 0.56652224 -1.2124724 0.6291397 1.7353187 -0.8898499 1.5206783 0.56088406 0.35006505 0.34816715 -0.67307127 -1.2107168 0.6049899 1.528042 1.7231772 -0.7087309
0.08808809 -0.78267115 0.27247483 0.35258657 1.8571628 -0.15468173 -0.72249025 0.24567746 1.8580854 0.27863738 -0.22903162 -0.73163307 0.6104434 -1.3388451 1.1659676 0.5924592 -0.7651065 1.1787314 -0.1950064 -1.2124922 0.5671684 -0.18910193 -1.1506245 0.3477021 -0.103823565 1.7828338 -0.556255 -0.11461985 0.26263827 -0.9054589 -1.3405076 1.3435293 -1.3405131 0.6312707 -0.6223202 -1.1487255 0.56634617 -1.2114334 0.62849975 1.7337729 -0.8881347 1.5187186 0.5605344 0.35004005 0.34800273 -0.67204165 -1.2094862 0.60440546 1.526079 1.7212944 -0.70743614
0.08908909 -0.78163207 0.2724797 0.3525767 1.8554565 -0.1546433 -0.721304 0.24532369 1.8564423 0.2785388 -0.22861305 -0.73056304 0.6100593 -1.3374369 1.1645007 0.5923814 -0.7636566 1.1774905 -0.19480188 -1.2116963 0.5669794 -0.18874289 -1.1497799 0.34750804 -0.103562176 1.7808319 -0.5553255 -0.114647545 0.2626012 -0.90415275 -1.3391099 1.3420277 -1.3391438 0.6307448 -0.62160194 -1.147537 0.5661662 -1.2103599 0.62786514 1.7321769 -0.8864186 1.5167392 0.56018806 0.35000315 0.34783116 -0.6709961 -1.2082357 0.6038298 1.5241016 1.7193911 -0.7061509
0.09009009 -0.7805749 0.27247447 0.352557 1.8536981 -0.15459199 -0.7201088 0.2449813 1.8547498 0.2784339 -0.22819687 -0.72947764 0.6096755 -1.3360194 1.163019 0.5922919 -0.76221794 1.1762218 -0.19458872 -1.2108663 0.56678784 -0.18838695 -1.1489071 0.3473075 -0.10330954 1.7788174 -0.5543979 -0.11466295 0.26255435 -0.90282655 -1.3376907 1.3404958 -1.337764 0.63022125 -0.6208546 -1.1463294 0.5659802 -1.2092543 0.6272367 1.7305319 -0.8847019 1.5147452 0.55984694 0.3499561 0.3476531 -0.66993535 -1.2069659 0.603262 1.5221158 1.7174741 -0.7048739
0.09109109 -0.77949965 0.2724611 0.35253063 1.8518885 -0.15452836 -0.7189059 0.2446501 1.8530076 0.2783227 -0.22778288 -0.72837657 0.6092892 -1.3345913 1.1615255 0.59219587 -0.7607904 1.174926 -0.19436724 -1.2100022 0.5665975 -0.18803458 -1.1480056 0.3471012 -0.10306502 1.7767977 -0.55347174 -0.11466675 0.2624993 -0.9014803 -1.3362532 1.3389333 -1.3363795 0.6296983 -0.6200799 -1.145105 0.56578743 -1.2081187 0.6266154 1.7288398 -0.8829849 1.5127419 0.55951303 0.34990072 0.34746918 -0.66886 -1.2056773 0.60270107 1.5201278 1.7155501 -0.7036042
0.09209209 -0.77840626 0.27244163 0.35249916 1.8500288 -0.154453 -0.71769685 0.24432978 1.851216 0.27820536 -0.22737086 -0.7272599 0.6088998 -1.3331518 1.1600235 0.59209365 -0.7593739 1.1736038 -0.19413789 -1.2091041 0.5664096 -0.18768626 -1.1470755 0.34688988 -0.10282798 1.7747808 -0.5525468 -0.11465967 0.2624376 -0.90011394 -1.3348013 1.3373402 -1.3349961 0.62917525 -0.6192795 -1.1438663 0.5655874 -1.2069558 0.626002 1.727102 -0.8812681 1.510735 0.5591882 0.34983894 0.34728014 -0.66777086 -1.2043707 0.60214585 1.5181444 1.7136265 -0.7023404
0.09309309 -0.777295 0.2724183 0.35245857 1.8481202 -0.15436651 -0.7164829 0.24402003 1.8493757 0.27808207 -0.22696066 -0.72612756 0.60850644 -1.3317002 1.1585164 0.59197897 -0.75796837 1.1722559 -0.19390109 -1.2081718 0.5662175 -0.18734257 -1.1461173 0.34667432 -0.10259772 1.7727748 -0.55162257 -0.114642456 0.26237094 -0.8987277 -1.3333387 1.3357162 -1.3336197 0.6286516 -0.6184556 -1.1426158 0.56537956 -1.2057685 0.6253975 1.7253212 -0.87955195 1.5087303 0.5588675 0.3497728 0.34708685 -0.66666895 -1.2030473 0.60159534 1.5161724 1.711711 -0.70108134
0.0940941 -0.7761661 0.2723929 0.3524081 1.8461648 -0.15426958 -0.71526575 0.24372047 1.8474879 0.27795303 -0.22655211 -0.7249799 0.60810876 -1.3302356 1.1570082 0.591851 -0.75657356 1.1708837 -0.19365737 -1.2072062 0.56601995 -0.18700401 -1.1451312 0.34645534 -0.102373526 1.7707886 -0.550699 -0.114615895 0.262301 -0.89732194 -1.33187 1.3340617 -1.3322569 0.6281268 -0.61761016 -1.1413563 0.56516355 -1.2045598 0.62479955 1.7234998 -0.877837 1.5067343 0.5585486 0.34970436 0.34689003 -0.66555524 -1.2017081 0.6010482 1.5142192 1.7098117 -0.6998254
0.0950951 -0.77501994 0.27236277 0.3523476 1.8441645 -0.15416293 -0.71404713 0.24343067 1.8455539 0.27781844 -0.22614507 -0.72381705 0.6077062 -1.3287576 1.1555023 0.59170914 -0.7551893 1.1694883 -0.19340725 -1.2062079 0.5658164 -0.1866712 -1.1441178 0.34623381 -0.10215464 1.7688239 -0.54977566 -0.1145808 0.26222962 -0.8958971 -1.3303994 1.3323771 -1.3309126 0.6276003 -0.61674553 -1.140091 0.56493896 -1.203333 0.6242063 1.7216408 -0.8761239 1.5047532 0.55823094 0.3496358 0.34669062 -0.6644309 -1.2003547 0.6005031 1.5122876 1.7079362 -0.69857126
0.0960961 -0.7738572 0.27232668 0.3522768 1.8421218 -0.15404728 -0.71282893 0.24315016 1.8435751 0.27767864 -0.22573943 -0.7226396 0.6072983 -1.3272661 1.1540033 0.59155303 -0.75381523 1.1680713 -0.19315132 -1.2051775 0.5656063 -0.18634336 -1.1430782 0.34601074 -0.101940304 1.7668629 -0.54885256 -0.11453803 0.262158 -0.8944537 -1.3289317 1.3306628 -1.3295755 0.6270717 -0.6158641 -1.1388228 0.56470555 -1.2020918 0.62361735 1.7197473 -0.87441343 1.502794 0.5579139 0.34956595 0.34648955 -0.6632973 -1.1989884 0.59995866 1.5103618 1.7060714 -0.69731724
0.0970971 -0.77267855 0.27228433 0.3521956 1.8400395 -0.15392345 -0.71161294 0.24287836 1.8415537 0.27753395 -0.22533509 -0.721448 0.60688484 -1.3257607 1.1525153 0.59138227 -0.7524511 1.1666343 -0.19289024 -1.2041166 0.5653891 -0.18601897 -1.1420133 0.34578705 -0.10172969 1.7649016 -0.54792947 -0.11448845 0.26208335 -0.8929927 -1.327472 1.3289199 -1.3282399 0.62654054 -0.61496836 -1.1375555 0.5644632 -1.20084 0.6230322 1.717823 -0.87270623 1.5008551 0.55759704 0.34949175 0.34628776 -0.6621558 -1.1976112 0.59941334 1.5084379 1.7042081 -0.6960618
0.0980981 -0.7714848 0.27223542 0.35210386 1.8379207 -0.15379225 -0.7104014 0.24261472 1.8394918 0.27738473 -0.22493194 -0.720243 0.60646534 -1.3242415 1.1510427 0.5911966 -0.75109655 1.1651794 -0.19262467 -1.2030263 0.5651644 -0.18569787 -1.1409243 0.34556377 -0.101521954 1.7629377 -0.54700637 -0.11443298 0.26200464 -0.8915149 -1.3260255 1.3271494 -1.3269036 0.62600654 -0.61406106 -1.1362926 0.56421167 -1.1995816 0.62245053 1.7158717 -0.87100327 1.4989214 0.55727994 0.34941286 0.34608632 -0.66100794 -1.1962249 0.5988656 1.5065138 1.7023442 -0.69480306
0.0990991 -0.7702769 0.27217972 0.35200164 1.8357687 -0.15365458 -0.70919645 0.24235857 1.8373924 0.27723137 -0.22452992 -0.7190253 0.60603964 -1.3227086 1.1495904 0.59099585 -0.7497511 1.1637084 -0.19235532 -1.2019083 0.5649318 -0.18537988 -1.139813 0.34534198 -0.10131736 1.7609684 -0.5460832 -0.11437257 0.2619216 -0.89002144 -1.3245976 1.3253525 -1.3255647 0.6254694 -0.61314505 -1.135038 0.563951 -1.1983211 0.6218719 1.7138976 -0.8693054 1.4969909 0.55696213 0.34932894 0.34588626 -0.6598553 -1.1948317 0.59831387 1.5045881 1.7004769 -0.6935397
0.1001001 -0.769056 0.27211708 0.35188887 1.8335875 -0.15351132 -0.7080003 0.24210921 1.8352582 0.2770743 -0.22412898 -0.71779585 0.6056076 -1.3211623 1.1481519 0.59077996 -0.7484143 1.1622237 -0.19208297 -1.2007644 0.5646912 -0.18506485 -1.1386806 0.34512275 -0.10111722 1.7589918 -0.54515994 -0.11430818 0.261834 -0.88851357 -1.3231895 1.3235308 -1.3242214 0.6249289 -0.6122233 -1.1337956 0.56368124 -1.1970628 0.6212959 1.7119052 -0.86761355 1.4950619 0.55664325 0.3492398 0.34568867 -0.65869975 -1.1934338 0.59775627 1.5026591 1.6986045 -0.6922774
0.1011011 -0.7678233 0.2720473 0.35176572 1.8313812 -0.15336344 -0.70681554 0.24186592 1.8330927 0.2769141 -0.22372907 -0.71655566 0.6051691 -1.3196033 1.1467187 0.59054893 -0.7470857 1.1607277 -0.19180842 -1.1995966 0.5644422 -0.18475266 -1.1375293 0.34490466 -0.10092168 1.7570062 -0.5442367 -0.114240825 0.26174155 -0.8869926 -1.3217891 1.321686 -1.3228722 0.62438476 -0.6112989 -1.1325699 0.5634025 -1.1958117 0.6207223 1.7098994 -0.8659289 1.4931325 0.55632293 0.34914517 0.34549242 -0.65754306 -1.1920336 0.597192 1.5007254 1.6967248 -0.6910191
0.1021021 -0.76658016 0.27197036 0.35163227 1.8291543 -0.15321195 -0.7056446 0.24162787 1.8308994 0.2767512 -0.2233302 -0.71530586 0.60472405 -1.3180321 1.14529 0.59030294 -0.7457647 1.1592231 -0.19153254 -1.1984072 0.5641848 -0.18444315 -1.1363609 0.34468666 -0.100730844 1.7550095 -0.54331356 -0.11417154 0.26164404 -0.88546 -1.3203937 1.3198198 -1.3215153 0.62383693 -0.6103752 -1.1313642 0.5631148 -1.1945729 0.6201506 1.7078854 -0.8642525 1.4912013 0.55600095 0.34904492 0.34529623 -0.65638727 -1.190634 0.59662646 1.4987856 1.694836 -0.6897655
0.1031031 -0.7653281 0.27188614 0.3514887 1.8269114 -0.15305786 -0.7044892 0.24139422 1.8286822 0.2765862 -0.22293237 -0.7140478 0.60427254 -1.3164495 1.1438644 0.59004223 -0.7444506 1.1577127 -0.19125621 -1.1971987 0.5639189 -0.1841362 -1.1351781 0.3444683 -0.10054481 1.7530004 -0.54239064 -0.1141014 0.2615413 -0.8839176 -1.319001 1.3179346 -1.3201497 0.6232853 -0.6094556 -1.1301697 0.5628186 -1.1933516 0.6195807 1.7058686 -0.8625856 1.4892669 0.555677 0.34893885 0.34509972 -0.65523446 -1.1892377 0.59606147 1.4968388 1.6929369 -0.68851703
0.1041041 -0.7640687 0.27179465 0.35133532 1.8246578 -0.15290226 -0.70334244 0.24116404 1.8264455 0.27641973 -0.22253557 -0.7127828 0.60381466 -1.3148565 1.142441 0.58976704 -0.74314296 1.1561995 -0.19098039 -1.195974 0.5636445 -0.18383169 -1.133983 0.34424925 -0.100363664 1.7509774 -0.5414682 -0.11403151 0.2614332 -0.88236725 -1.317609 1.3160325 -1.3187742 0.62272984 -0.6085436 -1.1289824 0.5625141 -1.1921469 0.6190121 1.7038548 -0.8609294 1.4873282 0.5553509 0.34882694 0.34490252 -0.6540869 -1.1878477 0.5954974 1.494884 1.691026 -0.6872742
0.1051051 -0.76280385 0.2716959 0.3511724 1.822399 -0.15274628 -0.7022023 0.2409364 1.824194 0.2762524 -0.22213985 -0.7115124 0.6033505 -1.3132542 1.141019 0.58947784 -0.741841 1.1546867 -0.19070604 -1.1947359 0.56336176 -0.18352954 -1.1327785 0.34402922 -0.10018747 1.7489396 -0.5405464 -0.11396245 0.2613197 -0.88081074 -1.3162161 1.3141164 -1.3173877 0.62217045 -0.6076409 -1.1278002 0.5622018 -1.1909478 0.6184447 1.7018502 -0.8592853 1.4853839 0.55502236 0.3487091 0.3447043 -0.65294695 -1.1864672 0.594935 1.4929204 1.6891019 -0.68603736
0.1061061 -0.7615353 0.27159 0.35100025 1.8201407 -0.15259105 -0.701068 0.24071027 1.8219326 0.2760849 -0.22174527 -0.71023816 0.60288036 -1.3116441 1.1395973 0.58917516 -0.74054396 1.1531776 -0.19043423 -1.1934875 0.5630708 -0.18322964 -1.1315675 0.34380788 -0.10001628 1.7468859 -0.53962564 -0.1138929 0.26120067 -0.87925035 -1.3148205 1.3121886 -1.3159895 0.6216073 -0.60674065 -1.1266217 0.5618821 -1.1897522 0.61787814 1.6998612 -0.8576547 1.4834332 0.5546914 0.34858528 0.34450477 -0.65181696 -1.1850996 0.59437454 1.4909474 1.6871638 -0.68480706
0.10710711 -0.7602651 0.271477 0.35081932 1.8178892 -0.15243779 -0.69993865 0.24048457 1.8196665 0.27591798 -0.22135188 -0.70896184 0.6024044 -1.3100274 1.1381752 0.5888596 -0.739251 1.151676 -0.19016601 -1.1922325 0.5627718 -0.18293191 -1.130353 0.34358495 -0.09985014 1.7448158 -0.5387061 -0.11382261 0.2610761 -0.8776883 -1.3134208 1.3102523 -1.3145789 0.6210405 -0.605841 -1.1254455 0.5615556 -1.1885583 0.6173122 1.6978946 -0.856039 1.4814754 0.55435777 0.34845555 0.34430367 -0.6506997 -1.1837485 0.5938166 1.4889642 1.6852111 -0.68358356
0.10810811 -0.7589955 0.27135712 0.35063007 1.8156508 -0.15228634 -0.6988138 0.2402582 1.8174014 0.2757524 -0.2209598 -0.7076854 0.60192317 -1.3084058 1.1367521 0.58853185 -0.7379614 1.1501856 -0.18990229 -1.1909742 0.5624652 -0.18263628 -1.1291385 0.34336022 -0.09968906 1.7427286 -0.5377883 -0.11375148 0.260946 -0.876127 -1.3120155 1.3083109 -1.3131553 0.62047017 -0.6049413 -1.1242698 0.561223 -1.1873645 0.61674666 1.6959555 -0.85443985 1.4795095 0.55402154 0.34831995 0.34410068 -0.64959633 -1.1824178 0.59326154 1.4869708 1.683243 -0.68236727
0.10910911 -0.7577287 0.2712305 0.35043302 1.8134326 -0.15213509 -0.69769275 0.24002996 1.8151433 0.27558893 -0.2205691 -0.7064107 0.6014369 -1.3067812 1.1353275 0.58819276 -0.73667425 1.1487104 -0.18964112 -1.1897167 0.5621512 -0.18234266 -1.1279272 0.34313342 -0.099533044 1.740624 -0.53687257 -0.11367944 0.26081043 -0.87456906 -1.3106035 1.3063674 -1.3117186 0.61989653 -0.60404086 -1.1230937 0.56088483 -1.1861691 0.6161813 1.6940298 -0.8528588 1.4775352 0.55368257 0.34817854 0.34389564 -0.6485004 -1.181108 0.5927098 1.4849668 1.681259 -0.68115854
0.11011011 -0.7564671 0.2710974 0.35022876 1.8112415 -0.15198383 -0.6965749 0.23979867 1.8128985 0.27542847 -0.22017993 -0.70514 0.6009462 -1.3051554 1.1339006 0.58784324 -0.7353886 1.1472543 -0.18938161 -1.1884642 0.5618304 -0.18205102 -1.1267232 0.3429044 -0.099382095 1.7385019 -0.53595936 -0.11360643 0.26066944 -0.87301725 -1.3091837 1.3044257 -1.3102683 0.61931986 -0.60313916 -1.1219158 0.56054205 -1.184971 0.615616 1.6921111 -0.85129684 1.4755523 0.5533409 0.34803152 0.3436883 -0.6474098 -1.1798111 0.5921617 1.4829522 1.6792592 -0.6799576
0.11111111 -0.75521344 0.27095813 0.35001788 1.8090764 -0.15183242 -0.69545984 0.23956522 1.8106735 0.2752703 -0.21979243 -0.70387536 0.6004516 -1.3035306 1.1324712 0.58748424 -0.7341035 1.1458186 -0.18912356 -1.1872207 0.5615033 -0.18176131 -1.12553 0.34267297 -0.099236175 1.7363625 -0.5350493 -0.1135324 0.26052317 -0.8714744 -1.3077552 1.3024895 -1.3088046 0.6187404 -0.6022357 -1.1207352 0.5601954 -1.1837687 0.6150506 1.6901968 -0.84974957 1.4735602 0.55299664 0.34787902 0.34347853 -0.64632386 -1.1785245 0.5916176 1.4809271 1.6772434 -0.6787648
0.11211211 -0.7539702 0.270813 0.34980106 1.8069216 -0.15168068 -0.694347 0.23933206 1.8084751 0.2751124 -0.21940674 -0.7026192 0.5999536 -1.301909 1.1310389 0.5871169 -0.7328179 1.1443915 -0.18886675 -1.1859909 0.5611704 -0.18147348 -1.1243521 0.342439 -0.099095255 1.734206 -0.53414285 -0.113457344 0.2603717 -0.8699435 -1.3063173 1.3005629 -1.3073276 0.6181586 -0.60133004 -1.1195508 0.55984586 -1.1825612 0.61448497 1.6882845 -0.84821504 1.471559 0.5526498 0.34772128 0.34326613 -0.64524204 -1.177246 0.5910777 1.4788918 1.6752118 -0.67758036
0.11311311 -0.7527403 0.27066234 0.3495791 1.8047736 -0.15152854 -0.69323605 0.23909943 1.8063049 0.27495435 -0.21902305 -0.701374 0.599453 -1.3002931 1.1296034 0.5867424 -0.7315307 1.1429706 -0.18861099 -1.1847796 0.5608325 -0.18118751 -1.1231936 0.34220237 -0.09895927 1.732033 -0.5332407 -0.11338126 0.26021534 -0.8684278 -1.3048692 1.2986501 -1.3058375 0.6175748 -0.6004218 -1.1183618 0.5594944 -1.1813475 0.6139189 1.6863723 -0.84669226 1.4695487 0.5523006 0.34755853 0.34305105 -0.6441637 -1.175974 0.5905423 1.4768466 1.6731646 -0.6764045
0.11411411 -0.75152665 0.2705066 0.34935272 1.80263 -0.15137587 -0.69212663 0.23886758 1.8041466 0.27479595 -0.21864155 -0.7001423 0.59895045 -1.2986856 1.1281645 0.58636206 -0.73024094 1.1415547 -0.18835612 -1.1835872 0.56049025 -0.18090339 -1.1220515 0.341963 -0.09882815 1.7298441 -0.5323433 -0.11330416 0.2600542 -0.8669306 -1.3034104 1.2967557 -1.304335 0.61698955 -0.59951067 -1.1171677 0.5591422 -1.1801267 0.61335236 1.684458 -0.84518015 1.4675295 0.55194914 0.3473911 0.34283313 -0.6430883 -1.1747067 0.5900117 1.4747921 1.6711026 -0.67523736
0.11511511 -0.7503246 0.27034622 0.34912276 1.8004881 -0.15122263 -0.6910184 0.23863673 1.8019964 0.27463686 -0.21826245 -0.69892615 0.5984468 -1.297089 1.1267223 0.5859772 -0.72894996 1.140143 -0.188102 -1.1824028 0.5601445 -0.18062112 -1.1209172 0.3417208 -0.09870182 1.7276402 -0.53145164 -0.11322609 0.2598886 -0.86544645 -1.3019408 1.2948843 -1.3028204 0.6164033 -0.59859645 -1.1159676 0.55879027 -1.178898 0.6127853 1.68254 -0.8436778 1.4655017 0.5515957 0.34721932 0.34261233 -0.64201534 -1.1734425 0.58948606 1.472729 1.6690265 -0.67407906
0.116116114 -0.7491292 0.2701817 0.34889022 1.7983459 -0.15106875 -0.68991107 0.2384071 1.7998514 0.2744769 -0.21788597 -0.69771904 0.59794295 -1.2955064 1.1252766 0.5855894 -0.7276614 1.1387346 -0.18784851 -1.1812241 0.5597961 -0.18034068 -1.1197891 0.34147575 -0.098580174 1.7254224 -0.5305662 -0.113147125 0.25971878 -0.8639697 -1.3004601 1.2930342 -1.3012948 0.6158166 -0.597679 -1.1147611 0.5584399 -1.177661 0.61221755 1.6806167 -0.84218425 1.4634657 0.5512404 0.3470435 0.3423886 -0.64094436 -1.1721798 0.5889655 1.4706582 1.666937 -0.6729299
0.117117114 -0.74793947 0.27001357 0.34865594 1.7962011 -0.1509142 -0.6888045 0.23817886 1.7977093 0.27431574 -0.21751237 -0.6965182 0.59743977 -1.2939408 1.1238275 0.58520025 -0.72637576 1.1373284 -0.18759555 -1.1800493 0.559446 -0.1800621 -1.1186656 0.34122786 -0.09846309 1.7231921 -0.52968794 -0.11306732 0.25954512 -0.86249936 -1.2989681 1.2911929 -1.2997589 0.6152301 -0.5967582 -1.1135479 0.5580925 -1.1764151 0.6116491 1.6786866 -0.8406986 1.4614223 0.55088365 0.34686416 0.34216195 -0.639875 -1.1709176 0.5884501 1.4685806 1.6648356 -0.67178977
0.118118115 -0.7467547 0.26984242 0.34842098 1.7940518 -0.150759 -0.68769854 0.23795217 1.7955678 0.27415323 -0.21714191 -0.69532275 0.5969384 -1.2923955 1.1223751 0.58481133 -0.7250936 1.1359237 -0.18734302 -1.1788766 0.55909526 -0.1797854 -1.117545 0.3409771 -0.098350435 1.7209507 -0.5288176 -0.1129868 0.2593679 -0.8610345 -1.2974651 1.2893585 -1.298214 0.6146444 -0.595834 -1.1123278 0.5577493 -1.1751599 0.61108 1.6767483 -0.83922005 1.459372 0.5505258 0.34668165 0.34193236 -0.6388069 -1.1696544 0.58794004 1.4664973 1.6627233 -0.6706589
0.11911912 -0.7455742 0.26966885 0.3481864 1.7918963 -0.15060313 -0.686593 0.23772717 1.7934246 0.27398914 -0.21677488 -0.6941321 0.5964397 -1.2908739 1.1209198 0.58442456 -0.72381544 1.1345198 -0.18709086 -1.1777046 0.558745 -0.17951061 -1.1164259 0.34072357 -0.09824207 1.7187 -0.5279561 -0.11290567 0.2591876 -0.8595743 -1.2959514 1.28753 -1.2966611 0.6140603 -0.5949065 -1.1111004 0.5574118 -1.1738954 0.6105102 1.6748008 -0.8377479 1.4573159 0.550167 0.34649652 0.3416999 -0.6377397 -1.168389 0.5874353 1.4644098 1.6606017 -0.66953725
0.12012012 -0.74439716 0.26949358 0.34795335 1.7897332 -0.15044665 -0.6854878 0.23750398 1.7912779 0.27382332 -0.21641155 -0.69294566 0.59594494 -1.2893775 1.1194619 0.5840417 -0.72254175 1.1331161 -0.18683906 -1.1765318 0.5583964 -0.17923778 -1.1153071 0.34046727 -0.09813782 1.716442 -0.5271044 -0.112824075 0.25900465 -0.858118 -1.2944272 1.2857059 -1.2951019 0.6134785 -0.5939757 -1.1098659 0.5570815 -1.1726214 0.60993963 1.6728431 -0.83628124 1.4552549 0.54980797 0.3463093 0.3414646 -0.6366733 -1.1671205 0.586936 1.4623195 1.6584727 -0.6684248
0.12112112 -0.7432231 0.26931724 0.34772295 1.7875608 -0.15028962 -0.6843831 0.23728268 1.7891259 0.27365556 -0.21605226 -0.69176275 0.59545535 -1.2879006 1.1180017 0.5836648 -0.72127306 1.1317121 -0.18658756 -1.1753569 0.5580507 -0.17896694 -1.1141872 0.34020835 -0.09803752 1.7141786 -0.52626336 -0.11274218 0.25881943 -0.8566648 -1.292893 1.2838856 -1.2935379 0.61289984 -0.5930419 -1.1086243 0.55676013 -1.1713378 0.60936844 1.6708745 -0.8348195 1.4531902 0.5494489 0.3461205 0.3412266 -0.6356073 -1.165848 0.58644205 1.4602278 1.6563379 -0.6673216
0.122122124 -0.7420513 0.26914063 0.3474963 1.7853781 -0.15013213 -0.68327874 0.23706336 1.7869669 0.27348575 -0.21569733 -0.69058293 0.5949721 -1.2864401 1.1165397 0.5832958 -0.72000974 1.1303071 -0.18633638 -1.1741786 0.55770916 -0.17869818 -1.1130654 0.33994693 -0.09794097 1.7119123 -0.5254341 -0.11266016 0.25863254 -0.85521406 -1.2913499 1.282068 -1.2919707 0.6123252 -0.59210527 -1.1073757 0.5564462 -1.1700451 0.60879666 1.6688942 -0.833362 1.4511231 0.5490903 0.3459308 0.34098598 -0.6345417 -1.1645706 0.5859534 1.4581367 1.6541995 -0.6662276
0.123123124 -0.7408814 0.26896453 0.34727108 1.783184 -0.14997429 -0.682175 0.23684607 1.7847996 0.27331373 -0.21534714 -0.6894057 0.5944965 -1.2849934 1.1150767 0.5829363 -0.7187522 1.1289008 -0.18608554 -1.1729959 0.55737317 -0.17843154 -1.1119403 0.33968312 -0.09784796 1.7096454 -0.52461654 -0.11257822 0.25844446 -0.8537652 -1.2897984 1.2802521 -1.2904025 0.61175543 -0.59116614 -1.1061206 0.5561356 -1.1687435 0.60822433 1.666902 -0.83190817 1.4490552 0.5487329 0.34574082 0.3407429 -0.6334763 -1.1632878 0.5854701 1.456048 1.6520597 -0.6651427
0.124124125 -0.7397128 0.26878977 0.34704587 1.7809778 -0.1498162 -0.6810718 0.23663084 1.7826227 0.27313942 -0.21500202 -0.6882306 0.59403 -1.2835579 1.113613 0.58258075 -0.7175009 1.1274928 -0.18583508 -1.171808 0.55704427 -0.17816713 -1.1108114 0.3394171 -0.09775828 1.7073809 -0.5238074 -0.11249657 0.25825575 -0.8523177 -1.2882395 1.2784373 -1.2888352 0.6111916 -0.5902249 -1.1048594 0.5558277 -1.1674334 0.60765153 1.6648973 -0.8304575 1.4469877 0.548377 0.34555122 0.34049746 -0.6324111 -1.1619989 0.58499193 1.4539636 1.6499211 -0.6640668
0.12512513 -0.7385452 0.26861724 0.34682032 1.7787588 -0.14965804 -0.67996955 0.23641767 1.7804351 0.2729627 -0.21466237 -0.68705714 0.59357256 -1.2821312 1.1121497 0.58222723 -0.71625614 1.1260829 -0.18558504 -1.170614 0.55672395 -0.17790502 -1.1096776 0.3391491 -0.097671665 1.7051215 -0.52300596 -0.11241546 0.25806707 -0.850871 -1.2866744 1.2766228 -1.2872709 0.61063457 -0.589282 -1.1035923 0.5555219 -1.1661154 0.6070784 1.6628803 -0.8290094 1.4449229 0.54802334 0.34536275 0.34025 -0.63134605 -1.1607033 0.58451873 1.451886 1.6477861 -0.66299975
0.12612613 -0.7373782 0.2684478 0.3465941 1.7765265 -0.14949997 -0.6788684 0.23620655 1.778236 0.27278352 -0.21432857 -0.6858852 0.5931196 -1.2807113 1.1106874 0.58187515 -0.71501833 1.1246709 -0.18533553 -1.1694132 0.55641186 -0.17764533 -1.1085385 0.3388793 -0.09758788 1.7028705 -0.5222117 -0.11233515 0.25787905 -0.84942484 -1.2851044 1.274808 -1.2857121 0.61008555 -0.58833784 -1.1023203 0.5552178 -1.1647902 0.60650504 1.6608509 -0.82756346 1.4428622 0.5476725 0.3451762 0.3400006 -0.63028127 -1.159401 0.5840504 1.4498174 1.6456579 -0.6619414
0.12712713 -0.7362115 0.26827973 0.3463669 1.7742805 -0.1493422 -0.6777686 0.23599744 1.7760246 0.2726018 -0.21399963 -0.68471426 0.59267026 -1.2792958 1.1092271 0.5815239 -0.7137878 1.1232566 -0.18508664 -1.1682051 0.5561035 -0.17738815 -1.1073934 0.33860797 -0.097506665 1.7006311 -0.52142406 -0.11225592 0.25769234 -0.8479788 -1.283531 1.2729924 -1.2841614 0.60954565 -0.58739316 -1.1010442 0.5549149 -1.1634587 0.6059316 1.6588094 -0.8261193 1.4408078 0.54732525 0.3449923 0.3397496 -0.62921673 -1.1580915 0.5835867 1.4477603 1.6435393 -0.6608916
0.12812813 -0.7350449 0.2681116 0.34613848 1.7720209 -0.14918491 -0.67667055 0.23579028 1.7738005 0.27241752 -0.2136748 -0.6835443 0.59222394 -1.2778828 1.1077698 0.581173 -0.7125647 1.1218401 -0.18483849 -1.1669891 0.55579805 -0.17713362 -1.1062421 0.33833542 -0.0974277 1.6984069 -0.52064264 -0.112178065 0.25750765 -0.8465326 -1.2819556 1.2711755 -1.2826216 0.60901433 -0.5864485 -1.0997646 0.55461276 -1.1621218 0.60535824 1.6567562 -0.8246766 1.438762 0.54698217 0.34481192 0.33949727 -0.6281526 -1.1567749 0.58312744 1.4457175 1.6414335 -0.65985006
0.12912913 -0.7338782 0.26794305 0.34590855 1.7697476 -0.14902839 -0.6755746 0.23558502 1.7715632 0.27223065 -0.21335387 -0.6823749 0.59178025 -1.2764707 1.1063166 0.580822 -0.7113495 1.1204213 -0.1845912 -1.165765 0.55549496 -0.17688185 -1.105084 0.3380619 -0.097350724 1.6962017 -0.51986694 -0.11210191 0.2573258 -0.845086 -1.28038 1.2693568 -1.2810955 0.6084881 -0.58550465 -1.0984826 0.554311 -1.1607807 0.6047852 1.6546918 -0.8232349 1.4367267 0.54664415 0.3446337 0.33924386 -0.6270891 -1.155451 0.58267224 1.4436915 1.6393441 -0.65881664
0.13013013 -0.7327113 0.2677739 0.34567687 1.767461 -0.14887287 -0.6744812 0.23538154 1.7693125 0.2720412 -0.21303664 -0.68120605 0.59133863 -1.2750576 1.1048685 0.5804704 -0.7101423 1.1190003 -0.18434498 -1.1645327 0.5551937 -0.17663299 -1.103919 0.33778778 -0.09727539 1.6940193 -0.5190967 -0.112027794 0.25714627 -0.8436389 -1.2788061 1.2675363 -1.279586 0.6079661 -0.5845623 -1.0971994 0.5540092 -1.1594366 0.60421264 1.6526169 -0.82179403 1.4347047 0.54631186 0.34445655 0.33898973 -0.62602645 -1.1541202 0.5822209 1.4416854 1.6372745 -0.6577909
0.13113113 -0.7315442 0.26760384 0.34544328 1.7651614 -0.14871864 -0.67339087 0.23517972 1.7670486 0.2718492 -0.21272294 -0.6800376 0.5908987 -1.2736418 1.103427 0.5801178 -0.7089434 1.1175773 -0.18409999 -1.1632918 0.5548939 -0.17638718 -1.1027471 0.3375134 -0.097201385 1.6918639 -0.51833135 -0.111956075 0.25696716 -0.84219116 -1.2772357 1.2657136 -1.2780963 0.607448 -0.5836224 -1.0959162 0.5537071 -1.1580908 0.6036408 1.6505325 -0.8203538 1.4326985 0.54598624 0.34428006 0.33873525 -0.6249649 -1.1527823 0.58177304 1.4397025 1.6352285 -0.6567727
0.13213213 -0.7303768 0.2674326 0.34520757 1.7628495 -0.14856601 -0.67230415 0.2349794 1.7647716 0.27165464 -0.21241257 -0.67886955 0.59046006 -1.2722223 1.1019933 0.5797639 -0.70775306 1.1161526 -0.18385641 -1.1620426 0.55459505 -0.17614459 -1.1015681 0.33723912 -0.097129054 1.6897398 -0.5175706 -0.111887135 0.25678805 -0.8407428 -1.2756714 1.2638885 -1.2766299 0.6069332 -0.58268577 -1.0946342 0.55340433 -1.156745 0.60306984 1.6484395 -0.818914 1.4307107 0.54566807 0.34410393 0.3384808 -0.62390476 -1.151438 0.5813283 1.4377458 1.6332103 -0.65576154
0.13313313 -0.7292092 0.26726002 0.3449696 1.7605261 -0.14841531 -0.6712216 0.23478046 1.7624818 0.2714576 -0.21210536 -0.6777019 0.59002227 -1.2707975 1.1005689 0.57940835 -0.70657134 1.1147267 -0.18361449 -1.1607853 0.5542968 -0.17590539 -1.1003824 0.33696538 -0.097059265 1.6876448 -0.5168142 -0.11182137 0.25660875 -0.8392939 -1.2741152 1.262061 -1.2751888 0.60642123 -0.5817535 -1.0933548 0.5531007 -1.1554006 0.60250014 1.6463394 -0.81747454 1.4287443 0.54535806 0.3439278 0.3382268 -0.6228465 -1.1500877 0.58088624 1.4358151 1.6312233 -0.6547572
0.13413413 -0.7280414 0.26708582 0.34472921 1.7581921 -0.1482669 -0.67014384 0.23458266 1.7601798 0.27125815 -0.21180117 -0.6765346 0.58958507 -1.2693663 1.0991552 0.57905084 -0.7053985 1.1132995 -0.18337448 -1.1595201 0.55399865 -0.17566974 -1.0991901 0.33669263 -0.09699209 1.6855706 -0.5160617 -0.1117592 0.256429 -0.8378445 -1.2725695 1.2602313 -1.2737674 0.6059116 -0.5808266 -1.0920799 0.5527959 -1.1540595 0.6019319 1.6442335 -0.81603533 1.4268022 0.5450541 0.34375134 0.33797362 -0.6217904 -1.1487318 0.5804465 1.4339013 1.6292607 -0.6537592
0.13513513 -0.7268737 0.26690987 0.34448636 1.7558486 -0.14812112 -0.6690717 0.23438583 1.7578661 0.27105638 -0.21149981 -0.67536783 0.58914804 -1.2679278 1.0977538 0.5786912 -0.7042346 1.111872 -0.18313663 -1.1582475 0.5537004 -0.17543785 -1.0979915 0.33642128 -0.096927606 1.6835139 -0.51531285 -0.11170107 0.25624853 -0.8363947 -1.2710371 1.2583992 -1.2723621 0.6054041 -0.5799061 -1.0908109 0.5524897 -1.1527236 0.6013655 1.6421231 -0.8145963 1.4248874 0.5447552 0.3435743 0.3377218 -0.6207371 -1.1473712 0.58000845 1.432002 1.6273172 -0.6527671
0.13613613 -0.7257063 0.266732 0.3442409 1.7534972 -0.1479784 -0.6680057 0.23418973 1.755542 0.2708524 -0.21120118 -0.67420167 0.5887109 -1.2664809 1.0963664 0.5783291 -0.7030797 1.1104443 -0.18290122 -1.1569679 0.5534016 -0.17520992 -1.0967871 0.33615184 -0.09686588 1.681472 -0.5145674 -0.111646704 0.2560672 -0.8349449 -1.2695206 1.2565652 -1.2709705 0.6048981 -0.57899326 -1.0895495 0.55218196 -1.1513948 0.60080117 1.6400104 -0.8131575 1.4229941 0.5444608 0.34339637 0.33747175 -0.61968696 -1.1460065 0.5795718 1.4301153 1.62539 -0.6517806
0.13713713 -0.7245394 0.26655203 0.3439928 1.7511393 -0.14783914 -0.66694677 0.23399411 1.7532084 0.2706463 -0.21090509 -0.6730364 0.58827347 -1.2650251 1.0949948 0.57796454 -0.70193404 1.1090174 -0.18266857 -1.1556821 0.5531021 -0.17498614 -1.0955776 0.33588484 -0.09680696 1.6794423 -0.51382506 -0.11159509 0.2558847 -0.8334953 -1.268023 1.2547294 -1.2695901 0.60439336 -0.57808936 -1.088298 0.5518725 -1.1500754 0.6002393 1.6378969 -0.811719 1.421117 0.5441702 0.3432173 0.33722407 -0.6186406 -1.1446388 0.57913584 1.4282401 1.6234766 -0.6507991
0.13813815 -0.72337335 0.26636985 0.34374204 1.7487764 -0.1477038 -0.66589576 0.2337987 1.7508664 0.27043825 -0.21061145 -0.6718722 0.5878354 -1.2635598 1.0936407 0.57759726 -0.70079756 1.1075919 -0.18243898 -1.1543908 0.5528015 -0.17476673 -1.0943635 0.3356208 -0.0967509 1.6774222 -0.51308566 -0.11154606 0.25570098 -0.8320463 -1.2665473 1.2528923 -1.2682185 0.6038896 -0.5771957 -1.087058 0.55156124 -1.1487676 0.59968024 1.6357849 -0.8102809 1.419254 0.54388297 0.34303695 0.33697927 -0.6175987 -1.143269 0.57870007 1.4263743 1.6215743 -0.64982206
0.13913915 -0.72220856 0.2661853 0.34348857 1.7464107 -0.14757282 -0.6648535 0.2336032 1.7485175 0.27022842 -0.21032013 -0.6707093 0.5873965 -1.2620844 1.0923061 0.5772273 -0.6996703 1.1061684 -0.18221283 -1.1530951 0.5524997 -0.17455192 -1.0931457 0.3353603 -0.096697755 1.6754093 -0.51234895 -0.111499496 0.25551575 -0.83059824 -1.2650968 1.251054 -1.2668538 0.60338634 -0.5763137 -1.0858318 0.5512481 -1.1474739 0.5991243 1.6336765 -0.8088434 1.4174035 0.5435985 0.342855 0.33673787 -0.6165619 -1.1418982 0.5782639 1.4245168 1.6196809 -0.648849
0.14014015 -0.72104555 0.2659984 0.34323248 1.7440441 -0.14744665 -0.66382104 0.23340729 1.7461635 0.270017 -0.21003103 -0.66954815 0.5869566 -1.2605985 1.0909867 0.5768545 -0.6985523 1.1047479 -0.18199047 -1.1517957 0.55219644 -0.17434196 -1.0919251 0.33510387 -0.09664756 1.6734016 -0.5116148 -0.11145528 0.25532895 -0.82915163 -1.2636719 1.2492155 -1.2654936 0.6028834 -0.5754447 -1.0846217 0.55093294 -1.1461968 0.598572 1.6315743 -0.8074066 1.4155641 0.5433163 0.34267133 0.33650056 -0.6155308 -1.1405277 0.5778267 1.4226661 1.617794 -0.6478794
0.14114115 -0.7198847 0.26580897 0.34297374 1.7416788 -0.14732426 -0.66279924 0.23321062 1.7438059 0.26980415 -0.20974405 -0.6683891 0.5865156 -1.2591021 1.089678 0.576479 -0.6974436 1.1033312 -0.18177228 -1.1504941 0.5518916 -0.17413694 -1.0907027 0.33485118 -0.09660036 1.6713967 -0.510883 -0.11141328 0.2551404 -0.8277071 -1.2622681 1.2473772 -1.2641362 0.60238045 -0.57458735 -1.0834299 0.55061585 -1.1449391 0.59802365 1.6294806 -0.8059709 1.413734 0.5430359 0.3424858 0.33626708 -0.6145063 -1.139159 0.5773877 1.4208208 1.6159117 -0.6469126
0.14214215 -0.7187266 0.26561698 0.34271243 1.7393173 -0.14720489 -0.6617892 0.23301287 1.741447 0.2695901 -0.2094591 -0.6672325 0.5860733 -1.2575951 1.0883791 0.5761007 -0.69634414 1.1019194 -0.18155868 -1.1491915 0.551585 -0.17393656 -1.0894797 0.3346008 -0.09655619 1.669393 -0.5101535 -0.1113734 0.25495 -0.8262652 -1.2608824 1.2455397 -1.2627797 0.6018773 -0.57373744 -1.0822589 0.5502968 -1.1437033 0.59747976 1.6273985 -0.80453646 1.411912 0.5427569 0.34229818 0.33603615 -0.61348915 -1.1377933 0.5769463 1.41898 1.614032 -0.64594793
0.14314315 -0.7175719 0.26542243 0.34244865 1.7369622 -0.14708836 -0.660792 0.23281364 1.7390885 0.2693751 -0.20917608 -0.666079 0.5856296 -1.2560774 1.0870892 0.5757198 -0.6952538 1.1005137 -0.1813501 -1.1478891 0.5512766 -0.17374054 -1.0882572 0.33435237 -0.09651505 1.6673884 -0.50942606 -0.11133555 0.25475758 -0.82482666 -1.2595118 1.2437037 -1.2614225 0.6013737 -0.5728944 -1.0811113 0.54997575 -1.1424905 0.5969407 1.6253306 -0.80310374 1.4100965 0.5424788 0.34210843 0.33580726 -0.61248016 -1.1364325 0.5765018 1.4171425 1.6121532 -0.64498484
0.14414415 -0.71642125 0.26522526 0.34218255 1.7346163 -0.14697452 -0.6598088 0.2326125 1.7367332 0.26915938 -0.20889494 -0.6649289 0.5851844 -1.2545494 1.0858073 0.57533634 -0.6941725 1.099115 -0.1811468 -1.1465887 0.5509663 -0.17354864 -1.0870367 0.33410555 -0.096476994 1.6653814 -0.50870067 -0.11129964 0.25456315 -0.8233922 -1.2581539 1.2418703 -1.2600632 0.6008694 -0.57205766 -1.0799848 0.54965293 -1.1412959 0.596407 1.6232802 -0.8016731 1.4082865 0.5422012 0.3419164 0.33558008 -0.6114803 -1.1350782 0.5760533 1.415307 1.6102734 -0.6440226
0.14514515 -0.71527535 0.2650255 0.34191418 1.7322825 -0.14686322 -0.6588396 0.23240907 1.7343832 0.2689432 -0.2086156 -0.66378295 0.58473766 -1.2530115 1.0845327 0.57495046 -0.6931002 1.0977246 -0.18094747 -1.1452917 0.55065405 -0.1733606 -1.0858197 0.33385995 -0.09644202 1.6633706 -0.5079773 -0.111265585 0.2543666 -0.8219626 -1.256806 1.2400403 -1.2587 0.6003643 -0.57122666 -1.0788764 0.5493283 -1.1401168 0.59587914 1.6212504 -0.8002449 1.4064806 0.5419238 0.34172204 0.33535418 -0.61049056 -1.1337321 0.57560015 1.413473 1.6083913 -0.6430605
0.14614615 -0.71413505 0.26482317 0.34164378 1.7299641 -0.14675432 -0.65788156 0.23220289 1.7320415 0.2687269 -0.208338 -0.66264176 0.58428943 -1.2514639 1.083265 0.5745624 -0.69203675 1.0963438 -0.18075158 -1.144 0.5503399 -0.17317621 -1.0846077 0.3336152 -0.09641015 1.6613545 -0.5072559 -0.11123332 0.25416785 -0.82053876 -1.2554659 1.2382147 -1.2573321 0.5998583 -0.570401 -1.0777838 0.5490021 -1.1389511 0.5953576 1.6192447 -0.7988198 1.4046777 0.5416462 0.34152526 0.3351292 -0.60951185 -1.1323963 0.5751416 1.4116393 1.6065053 -0.64209783
0.14714715 -0.71300113 0.26461828 0.3413715 1.7276642 -0.14664769 -0.6569336 0.23199347 1.7297107 0.2685107 -0.20806213 -0.66150594 0.58383965 -1.2499075 1.0820031 0.5741724 -0.69098204 1.0949739 -0.18055892 -1.1427157 0.55002373 -0.17299525 -1.0834024 0.33337104 -0.096381366 1.659332 -0.5065364 -0.11120277 0.2539669 -0.8191216 -1.2541311 1.2363946 -1.2559581 0.5993511 -0.5695802 -1.0767046 0.54867446 -1.1377964 0.5948429 1.6172667 -0.7973982 1.402877 0.5413681 0.34132606 0.3349048 -0.60854524 -1.1310728 0.5746797 1.4098054 1.6046144 -0.6411338
0.14814815 -0.7118745 0.26441088 0.3410976 1.7253866 -0.14654322 -0.655995 0.23178056 1.7273939 0.26829502 -0.20778792 -0.66037625 0.5833884 -1.248343 1.0807465 0.5737807 -0.68993574 1.0936166 -0.18036933 -1.1414405 0.54970574 -0.1728175 -1.0822055 0.33312714 -0.09635569 1.657302 -0.5058189 -0.1111739 0.2537637 -0.81771207 -1.2527997 1.2345812 -1.2545772 0.59884274 -0.56876385 -1.0756367 0.5483455 -1.1366509 0.5943357 1.61532 -0.7959807 1.4010774 0.5410892 0.34112442 0.33468065 -0.6075918 -1.1297637 0.5742155 1.4079703 1.6027173 -0.6401686
0.14914915 -0.7107561 0.2642011 0.34082225 1.7231348 -0.14644079 -0.655065 0.2315659 1.7250944 0.26808015 -0.20751536 -0.6592534 0.5829357 -1.2467712 1.0794947 0.5733877 -0.68889785 1.0922731 -0.18018264 -1.1401768 0.549386 -0.17264275 -1.0810192 0.3328832 -0.09633311 1.6552637 -0.50510335 -0.111146644 0.25355822 -0.81631136 -1.2514697 1.2327758 -1.2531883 0.5983331 -0.5679515 -1.074578 0.5480156 -1.1355124 0.5938364 1.6134017 -0.79456794 1.399278 0.5408093 0.3409203 0.33445647 -0.6066497 -1.1284714 0.5737495 1.4061338 1.600813 -0.63920397
0.15015015 -0.709647 0.26398903 0.34054574 1.7209126 -0.14634031 -0.65414274 0.2313501 1.7228156 0.26786643 -0.20724441 -0.65813833 0.58248156 -1.2451932 1.0782471 0.5729937 -0.687868 1.0909451 -0.17999867 -1.1389266 0.5490646 -0.17247081 -1.0798452 0.33263898 -0.0963136 1.653216 -0.5043898 -0.111120984 0.25335053 -0.8149205 -1.2501392 1.2309797 -1.2517908 0.5978222 -0.5671428 -1.0735265 0.5476849 -1.1343791 0.593346 1.6115061 -0.7931606 1.3974782 0.540528 0.34071377 0.33423194 -0.60571635 -1.1271981 0.57328224 1.404295 1.5989009 -0.6382405
0.15115115 -0.7085482 0.26377475 0.34026837 1.7187243 -0.14624166 -0.6532276 0.23113331 1.720561 0.26765427 -0.20697507 -0.6570318 0.5820263 -1.2436103 1.077003 0.57259905 -0.68684596 1.0896344 -0.17981729 -1.1376926 0.5487416 -0.17230149 -1.0786858 0.33239418 -0.09629717 1.6511587 -0.5036784 -0.11109688 0.2531406 -0.81354064 -1.2488066 1.2291942 -1.250384 0.5973099 -0.56633735 -1.0724804 0.54735374 -1.1332494 0.592866 1.6096302 -0.79175943 1.3956772 0.54024523 0.34050485 0.33400682 -0.6047912 -1.1259464 0.57281435 1.4024537 1.5969802 -0.63727874
0.15215215 -0.7074609 0.2635584 0.3399904 1.7165675 -0.14614479 -0.6523189 0.23091568 1.7183343 0.26744407 -0.20670734 -0.65593475 0.5815699 -1.2420235 1.0757622 0.5722043 -0.6858315 1.0883424 -0.17963834 -1.136477 0.54841727 -0.17213464 -1.0775433 0.33214858 -0.09628378 1.6490911 -0.5029692 -0.11107432 0.25292847 -0.8121731 -1.2474703 1.2274209 -1.2489675 0.5967962 -0.56553495 -1.0714378 0.5470224 -1.1321216 0.5923958 1.607771 -0.7903652 1.3938744 0.5399608 0.34029365 0.33378083 -0.60387367 -1.124719 0.5723462 1.4006095 1.5950502 -0.6363192
0.15315315 -0.70638615 0.26334012 0.33971223 1.7144362 -0.14604962 -0.65141594 0.23069733 1.7161396 0.26723626 -0.20644124 -0.65484816 0.58111256 -1.2404344 1.0745239 0.5718098 -0.68482435 1.087065 -0.17946172 -1.1352826 0.5480919 -0.17197005 -1.07642 0.331902 -0.0962734 1.647013 -0.50226235 -0.111053295 0.25271422 -0.81081927 -1.2461289 1.2256615 -1.2475411 0.59628123 -0.56473523 -1.0703974 0.5466913 -1.1309941 0.5919342 1.6059259 -0.7889787 1.3920695 0.5396745 0.3400802 0.33355376 -0.6029631 -1.1235183 0.5718784 1.3987622 1.5931107 -0.6353625
0.15415415 -0.70532525 0.2631201 0.3394342 1.7123269 -0.14595607 -0.6505181 0.2304784 1.7139792 0.26703122 -0.20617677 -0.653773 0.58065456 -1.2388446 1.073288 0.57141626 -0.68382406 1.0857986 -0.17928727 -1.134112 0.5477655 -0.17180762 -1.0753183 0.3316542 -0.09626601 1.644924 -0.50155795 -0.1110338 0.2524979 -0.8094804 -1.244781 1.2239175 -1.2461045 0.59576494 -0.563938 -1.0693574 0.5463608 -1.1298656 0.5914803 1.6040922 -0.78760076 1.3902618 0.5393862 0.33986464 0.33332536 -0.602059 -1.1223432 0.57141113 1.3969116 1.5911613 -0.6344091
0.15515515 -0.7042795 0.26289853 0.33915666 1.7102362 -0.14586408 -0.64962494 0.23025899 1.7118473 0.26682922 -0.20591396 -0.65271044 0.580196 -1.2372559 1.072054 0.571024 -0.68283045 1.0845423 -0.1791149 -1.1329622 0.54743856 -0.17164716 -1.0742394 0.331405 -0.09626155 1.6428243 -0.5008562 -0.111015834 0.25227964 -0.80815804 -1.2434257 1.2221907 -1.2446575 0.59524745 -0.563143 -1.0683165 0.54603136 -1.1287348 0.591033 1.6022673 -0.78623235 1.388451 0.5390959 0.3396471 0.33309546 -0.6011608 -1.1211904 0.5709451 1.3950577 1.5892018 -0.6334595
0.15615615 -0.70324653 0.26267564 0.33888003 1.708161 -0.14577365 -0.6487358 0.23003921 1.7097396 0.2666299 -0.20565286 -0.65166146 0.57973725 -1.23567 1.0708215 0.57063377 -0.68184304 1.0832952 -0.17894447 -1.1318303 0.5471113 -0.17148855 -1.0731796 0.33115426 -0.09626001 1.6407139 -0.50015736 -0.11099942 0.2520595 -0.80685186 -1.2420619 1.2204831 -1.2432003 0.59472877 -0.56235003 -1.0672733 0.54570335 -1.1276007 0.5905913 1.600449 -0.78487444 1.386637 0.53880334 0.33942774 0.33286387 -0.600268 -1.1200571 0.5704805 1.3932003 1.5872324 -0.63251406
0.15715715 -0.7022242 0.2624516 0.33860475 1.7060984 -0.1456847 -0.6478502 0.22981918 1.7076527 0.26643276 -0.2053935 -0.65062463 0.5792785 -1.2340889 1.0695903 0.57024616 -0.68086153 1.0820565 -0.17877594 -1.1307138 0.546784 -0.17133167 -1.0721368 0.33090183 -0.09626131 1.6385932 -0.4994616 -0.110984586 0.25183758 -0.8055582 -1.2406886 1.2187963 -1.241733 0.59420913 -0.56155896 -1.0662267 0.54537725 -1.126462 0.5901544 1.5986348 -0.783528 1.3848194 0.53850865 0.33920673 0.33263046 -0.5993802 -1.1189404 0.5700178 1.3913397 1.585253 -0.6315734
0.15815815 -0.7012115 0.2622267 0.33833128 1.7040454 -0.14559722 -0.64696777 0.22959897 1.7055831 0.26623738 -0.20513591 -0.6495973 0.57882017 -1.2325146 1.0683601 0.5698618 -0.6798854 1.0808254 -0.17860916 -1.1296102 0.54645705 -0.1711764 -1.0711082 0.33064753 -0.09626541 1.6364626 -0.4987691 -0.110971354 0.25161406 -0.8042758 -1.2393053 1.2171263 -1.240256 0.59368855 -0.5607696 -1.0651758 0.54505366 -1.1253179 0.5897214 1.5968229 -0.7821941 1.3829983 0.53821164 0.33898422 0.33239505 -0.59849685 -1.1178372 0.5695573 1.3894758 1.5832641 -0.6306377
0.15915915 -0.7002077 0.2620012 0.33806008 1.7019994 -0.14551121 -0.64608794 0.22937867 1.7035279 0.26604328 -0.2048802 -0.6485787 0.57836246 -1.2309496 1.0671307 0.56948155 -0.6789143 1.0796012 -0.1784441 -1.1285174 0.5461309 -0.17102262 -1.070092 0.33039132 -0.09627225 1.6343224 -0.4980802 -0.110959776 0.2513891 -0.8030038 -1.2379112 1.2154683 -1.2387698 0.5931673 -0.5599819 -1.0641193 0.5447331 -1.1241677 0.58929133 1.5950114 -0.7808738 1.3811738 0.5379124 0.3387605 0.33215752 -0.5976176 -1.1167452 0.56909937 1.3876092 1.5812659 -0.6297075
0.16016015 -0.69921196 0.26177534 0.33779168 1.699958 -0.14542663 -0.64521044 0.22915839 1.7014841 0.26585004 -0.20462641 -0.6475682 0.5779059 -1.2293963 1.0659019 0.56910604 -0.6779477 1.0783831 -0.17828068 -1.1274331 0.54580593 -0.17087024 -1.0690857 0.33013302 -0.09628176 1.6321735 -0.49739516 -0.1109499 0.25116277 -0.8017411 -1.236506 1.2138215 -1.2372748 0.5926455 -0.55919564 -1.0630567 0.5444161 -1.1230104 0.58886355 1.5931982 -0.77956825 1.3793458 0.537611 0.33853573 0.33191782 -0.5967421 -1.1156619 0.5686443 1.38574 1.5792592 -0.6287832
0.16116115 -0.69822353 0.2615495 0.33752662 1.6979185 -0.1453435 -0.64433485 0.22893818 1.6994488 0.26565728 -0.20437463 -0.64656526 0.5774507 -1.227857 1.0646735 0.5687361 -0.67698514 1.0771703 -0.17811882 -1.1263552 0.5454826 -0.17071918 -1.0680876 0.32987264 -0.096293874 1.6300168 -0.4967143 -0.11094177 0.25093538 -0.800487 -1.2350894 1.2121849 -1.2357719 0.5921234 -0.55841094 -1.061987 0.5441033 -1.1218457 0.5884372 1.591382 -0.77827877 1.3775144 0.53730744 0.3383102 0.3316758 -0.59586996 -1.1145849 0.56819236 1.3838688 1.5772444 -0.6278651
0.16216215 -0.69724166 0.26132393 0.3372654 1.6958792 -0.14526184 -0.64346087 0.2287181 1.6974195 0.26546463 -0.20412493 -0.64556915 0.5769974 -1.2263346 1.0634456 0.56837255 -0.67602617 1.0759623 -0.1779585 -1.125282 0.54516137 -0.17056935 -1.0670955 0.32961005 -0.09630851 1.6278532 -0.49603796 -0.11093547 0.25070703 -0.79924047 -1.2336612 1.2105576 -1.2342619 0.59160125 -0.5576277 -1.0609099 0.54379535 -1.120673 0.58801156 1.5895612 -0.77700645 1.37568 0.5370018 0.33808422 0.33143142 -0.59500074 -1.1135119 0.56774384 1.381996 1.5752225 -0.6269534
0.16316317 -0.6962657 0.261099 0.33700752 1.6938376 -0.14518164 -0.6425882 0.22849822 1.6953936 0.2652717 -0.20387743 -0.64457923 0.5765464 -1.2248317 1.062218 0.5680163 -0.67507017 1.0747584 -0.17779967 -1.1242118 0.54484284 -0.17042068 -1.0661079 0.32934523 -0.09632559 1.6256838 -0.49536648 -0.11093107 0.250478 -0.79800075 -1.2322212 1.2089387 -1.2327458 0.59107924 -0.5568459 -1.0598245 0.5434929 -1.1194919 0.58758605 1.5877345 -0.7757526 1.3738428 0.5366942 0.33785805 0.33118463 -0.5941343 -1.1124411 0.5672989 1.3801223 1.5731944 -0.6260486
0.16416417 -0.69529504 0.2608751 0.33675215 1.6917922 -0.14510298 -0.64171654 0.22827859 1.6933688 0.26507813 -0.20363225 -0.6435951 0.5760982 -1.2233512 1.0609905 0.5676682 -0.6741166 1.0735582 -0.17764227 -1.1231427 0.5445274 -0.17027311 -1.0651228 0.32907817 -0.09634503 1.62351 -0.49470025 -0.110928655 0.25024846 -0.79676706 -1.2307698 1.2073275 -1.2312245 0.59055775 -0.5560657 -1.0587306 0.5431966 -1.1183022 0.58715993 1.5859004 -0.77451867 1.3720033 0.53638476 0.337632 0.3309354 -0.59327024 -1.1113703 0.5668578 1.3782483 1.5711614 -0.62515086
0.16516517 -0.694329 0.26065254 0.33649883 1.6897413 -0.14502585 -0.6408458 0.22805925 1.6913431 0.26488367 -0.20338947 -0.6426161 0.57565325 -1.2218965 1.0597633 0.56732744 -0.6731649 1.0723609 -0.17748632 -1.1220733 0.5442158 -0.1701266 -1.0641389 0.32880884 -0.09636674 1.6213332 -0.49403968 -0.11092832 0.2500187 -0.7955387 -1.2293069 1.2057232 -1.2296997 0.590037 -0.55528694 -1.057628 0.5429073 -1.1171037 0.5867327 1.5840582 -0.7733062 1.3701621 0.5360737 0.33740643 0.3306837 -0.59240836 -1.1102978 0.5664208 1.3763748 1.5691245 -0.6242605
0.16616617 -0.6933671 0.26043177 0.3362472 1.687683 -0.14495033 -0.63997567 0.22784023 1.6893144 0.26468796 -0.20314923 -0.6416418 0.5752122 -1.2204705 1.0585365 0.56699234 -0.67221445 1.0711662 -0.17733178 -1.1210021 0.5439086 -0.1699811 -1.0631547 0.32853726 -0.09639061 1.6191549 -0.4933852 -0.11093016 0.24978897 -0.7943151 -1.2278333 1.204125 -1.2281724 0.5895174 -0.55450994 -1.0565164 0.5426257 -1.1158966 0.5863037 1.5822068 -0.7721198 1.3683197 0.5357611 0.3371817 0.33042958 -0.5915484 -1.1092218 0.5659879 1.3745027 1.5670851 -0.6233777
0.16716717 -0.69240874 0.26021317 0.3359969 1.6856161 -0.14487647 -0.63910604 0.22762159 1.6872808 0.26449075 -0.20291166 -0.64067173 0.57477546 -1.2190768 1.0573101 0.5666622 -0.67126465 1.0699736 -0.17717864 -1.1199278 0.54360634 -0.16983658 -1.0621687 0.32826343 -0.09641655 1.616977 -0.49273726 -0.11093429 0.24955952 -0.7930954 -1.2263492 1.2025323 -1.2266443 0.5889993 -0.55373466 -1.0553957 0.54235214 -1.1146808 0.5858725 1.5803455 -0.77095896 1.3664768 0.53544724 0.3369582 0.33017305 -0.5906902 -1.1081411 0.5655594 1.3726329 1.565045 -0.6225026
0.16816817 -0.6914534 0.2599972 0.33574754 1.6835395 -0.14480433 -0.6382368 0.22740331 1.6852406 0.26429176 -0.2026769 -0.6397055 0.57434374 -1.2177186 1.0560842 0.5663364 -0.6703148 1.0687826 -0.17702691 -1.1188492 0.5433098 -0.16969302 -1.0611799 0.32798743 -0.09644444 1.6148012 -0.49209633 -0.11094082 0.24933068 -0.7918791 -1.2248553 1.2009444 -1.2251168 0.588483 -0.55296135 -1.0542662 0.5420858 -1.1134565 0.5854385 1.5784736 -0.769821 1.364634 0.5351324 0.3367363 0.32991412 -0.5898336 -1.1070539 0.5651353 1.3707664 1.5630056 -0.6216355
0.16916917 -0.6905007 0.2597841 0.3354988 1.681452 -0.144734 -0.63736796 0.22718543 1.6831926 0.26409075 -0.20244513 -0.63874257 0.57391757 -1.2163973 1.0548589 0.56601423 -0.6693643 1.0675929 -0.17687662 -1.1177652 0.54301965 -0.1695504 -1.0601869 0.32770932 -0.09647418 1.6126297 -0.49146292 -0.1109499 0.24910276 -0.79066575 -1.2233524 1.1993607 -1.223592 0.58796895 -0.5521901 -1.0531278 0.54182595 -1.1122241 0.58500135 1.5765905 -0.76870334 1.3627924 0.5348168 0.33651647 0.32965288 -0.5889784 -1.1059593 0.56471574 1.3689044 1.5609686 -0.62077653
0.17017017 -0.68955016 0.25957343 0.33525035 1.6793528 -0.14466555 -0.6364994 0.22696796 1.6811352 0.26388752 -0.20221649 -0.63778263 0.5734976 -1.2151085 1.0536346 0.56569517 -0.6684123 1.0664042 -0.17672779 -1.1166749 0.5427366 -0.16940874 -1.0591888 0.32742915 -0.09650564 1.6104645 -0.4908375 -0.11096164 0.24887605 -0.7894547 -1.2218417 1.1977807 -1.2220716 0.5874576 -0.5514213 -1.0519809 0.5415717 -1.1109841 0.5845607 1.5746962 -0.7676038 1.3609527 0.5345007 0.33629912 0.3293894 -0.5881245 -1.1048559 0.56430084 1.367048 1.5589362 -0.61992586
0.17117117 -0.68860143 0.2593647 0.3350019 1.677241 -0.14459911 -0.6356311 0.22675088 1.6790673 0.26368183 -0.20199114 -0.6368254 0.57308453 -1.2138479 1.0524116 0.5653786 -0.66745824 1.0652161 -0.17658043 -1.1155775 0.54246145 -0.16926801 -1.0581847 0.32714704 -0.0965387 1.6083078 -0.4902207 -0.1109762 0.24865091 -0.78824556 -1.2203238 1.1962038 -1.2205578 0.58694935 -0.55065495 -1.0508258 0.5413222 -1.1097368 0.5841161 1.5727901 -0.7665201 1.3591161 0.5341845 0.33608475 0.3291238 -0.58727187 -1.1037427 0.56389064 1.3651986 1.5569105 -0.6190836
0.17217217 -0.68765414 0.25915754 0.33475313 1.6751162 -0.14453475 -0.6347631 0.2265342 1.6769879 0.26347357 -0.20176926 -0.63587046 0.57267904 -1.2126111 1.0511898 0.56506395 -0.6665013 1.0640284 -0.17643459 -1.114472 0.5421946 -0.16912827 -1.057174 0.32686308 -0.09657323 1.6061624 -0.489613 -0.11099372 0.24842769 -0.78703785 -1.2188003 1.1946297 -1.2190527 0.5864448 -0.5498914 -1.0496632 0.54107666 -1.1084832 0.5836673 1.5708723 -0.7654499 1.3572836 0.5338685 0.3358738 0.3288562 -0.58642036 -1.1026192 0.5634851 1.3633574 1.5548935 -0.6182497
0.17317317 -0.686708 0.25895151 0.33450377 1.6729778 -0.1444726 -0.6338955 0.2263179 1.674896 0.26326248 -0.20155105 -0.63491756 0.5722822 -1.2113942 1.0499698 0.5647508 -0.66554075 1.0628408 -0.17629033 -1.1133581 0.54193515 -0.16898951 -1.0561557 0.3265774 -0.0966091 1.6040307 -0.48901507 -0.11101438 0.24820676 -0.7858313 -1.2172724 1.1930577 -1.2175585 0.58594435 -0.54913104 -1.0484936 0.5408345 -1.1072239 0.5832139 1.5689429 -0.7643912 1.3554564 0.53355306 0.33566684 0.3285867 -0.58557 -1.1014843 0.5630843 1.3615261 1.5528876 -0.6174245
0.17417417 -0.6857627 0.25874633 0.33425364 1.6708257 -0.14441279 -0.6330284 0.22610196 1.6727911 0.2630485 -0.20133671 -0.63396645 0.57189524 -1.2101935 1.0487518 0.5644386 -0.66457564 1.0616533 -0.17614771 -1.1122352 0.54168224 -0.16885178 -1.0551294 0.3262902 -0.09664616 1.6019155 -0.48842746 -0.111038335 0.24798854 -0.7846254 -1.2157415 1.1914874 -1.2160777 0.58544856 -0.5483741 -1.0473176 0.5405949 -1.1059598 0.58275586 1.5670022 -0.763342 1.3536357 0.53323865 0.33546454 0.32831547 -0.58472073 -1.1003375 0.5626882 1.3597062 1.5508953 -0.6166078
0.17517518 -0.6848181 0.25854155 0.33400244 1.6686598 -0.14435543 -0.6321619 0.22588634 1.6706727 0.26283148 -0.20112643 -0.6330168 0.57151735 -1.2090052 1.0475365 0.56412685 -0.6636058 1.0604656 -0.1760068 -1.1111029 0.541435 -0.16871513 -1.0540946 0.32600155 -0.096684374 1.5998197 -0.48785087 -0.111065775 0.24777327 -0.78342 -1.2142094 1.1899188 -1.2146128 0.58495796 -0.54762095 -1.0461363 0.54035723 -1.104692 0.5822929 1.5650504 -0.76230043 1.3518229 0.5329256 0.33526713 0.3280427 -0.58387256 -1.0991784 0.5622967 1.3578991 1.5489193 -0.6157998
0.17617618 -0.6838739 0.25833687 0.33374998 1.6664802 -0.1443007 -0.6312962 0.22567104 1.6685402 0.26261133 -0.20092043 -0.6320686 0.57114744 -1.2078261 1.046324 0.5638151 -0.66263235 1.0592775 -0.17586766 -1.109961 0.54119265 -0.16857961 -1.0530509 0.32571173 -0.096724354 1.5977464 -0.48728752 -0.11109674 0.2475607 -0.7822149 -1.2126777 1.188351 -1.2131668 0.58447313 -0.546872 -1.0449504 0.54012084 -1.1034214 0.58182484 1.5630879 -0.7612647 1.3500195 0.53261447 0.33507392 0.32776856 -0.58302563 -1.0980068 0.56190974 1.3561068 1.5469624 -0.61500037
0.17717718 -0.68293 0.25813198 0.3334961 1.664287 -0.14424871 -0.6304315 0.22545597 1.6663938 0.26238796 -0.20071894 -0.6311215 0.5707845 -1.2066528 1.0451149 0.56350315 -0.6616564 1.0580891 -0.17573039 -1.1088094 0.5409543 -0.16844527 -1.051998 0.3254209 -0.096766226 1.5956986 -0.48673847 -0.11113077 0.24735035 -0.78100973 -1.2111484 1.1867843 -1.2117423 0.5839947 -0.5461276 -1.043761 0.5398852 -1.1021496 0.5813515 1.5611157 -0.760233 1.3482268 0.53230566 0.33488426 0.3274933 -0.58217996 -1.0968224 0.5615274 1.3543309 1.5450274 -0.61420953
0.17817818 -0.6819863 0.25792655 0.33324057 1.6620805 -0.14419965 -0.62956804 0.2252411 1.664233 0.26216128 -0.20052218 -0.6301754 0.5704276 -1.2054821 1.0439097 0.5631904 -0.660679 1.0569005 -0.17559507 -1.1076478 0.54071915 -0.16831222 -1.0509361 0.32512924 -0.09681001 1.5936798 -0.48620248 -0.11116766 0.24714181 -0.77980447 -1.2096236 1.1852181 -1.2103422 0.5835232 -0.5453883 -1.0425695 0.5396497 -1.1008776 0.58087295 1.5591345 -0.75920373 1.3464468 0.5319997 0.33469748 0.3272171 -0.5813356 -1.095625 0.5611493 1.3525733 1.5431173 -0.61342734
0.17917918 -0.6810427 0.25772035 0.33298326 1.6598616 -0.1441537 -0.6287061 0.22502635 1.6620581 0.2619313 -0.2003304 -0.62923026 0.5700758 -1.2043115 1.0427089 0.56287664 -0.65970117 1.0557114 -0.17546184 -1.1064767 0.54048663 -0.16818051 -1.0498649 0.32483706 -0.09685572 1.5916934 -0.48567834 -0.111207284 0.24693465 -0.77859885 -1.2081052 1.1836523 -1.2089697 0.58305943 -0.5446544 -1.041377 0.5394138 -1.0996072 0.5803891 1.557145 -0.75817543 1.3446808 0.53169715 0.334513 0.32694024 -0.5804928 -1.0944151 0.5607755 1.350836 1.5412354 -0.6126536
0.18018018 -0.68009907 0.25751305 0.332724 1.6576307 -0.14411102 -0.627846 0.2248117 1.6598694 0.26169795 -0.20014434 -0.6282859 0.5697282 -1.203138 1.0415132 0.5625615 -0.6587239 1.0545219 -0.17533079 -1.105296 0.5402559 -0.16805023 -1.0487845 0.32454455 -0.09690337 1.5897433 -0.48516488 -0.11124946 0.2467285 -0.777393 -1.2065959 1.1820867 -1.207628 0.58260393 -0.54392654 -1.0401849 0.5391771 -1.0983397 0.5798999 1.5551485 -0.7571466 1.3429307 0.5313986 0.33433023 0.32666296 -0.5796516 -1.0931925 0.56040585 1.3491212 1.5393851 -0.6118883
0.18118118 -0.67915547 0.25730446 0.3324627 1.6553887 -0.1440718 -0.6269881 0.22459705 1.6576675 0.26146126 -0.19996527 -0.6273423 0.5693839 -1.2019593 1.0403231 0.5622448 -0.6577481 1.0533323 -0.17520204 -1.1041062 0.5400264 -0.16792151 -1.0476952 0.324252 -0.096952975 1.5878328 -0.48466095 -0.11129406 0.24652298 -0.77618665 -1.2050978 1.1805212 -1.2063205 0.5821599 -0.5432052 -1.0389947 0.53893906 -1.0970769 0.5794055 1.5531462 -0.756116 1.3411984 0.5311045 0.33414856 0.32638556 -0.5788122 -1.0919577 0.56004006 1.347431 1.5375696 -0.6111313
0.18218218 -0.6782119 0.25709432 0.33219928 1.6531368 -0.14403626 -0.6261327 0.22438231 1.6554527 0.26122123 -0.19979274 -0.6263994 0.56904215 -1.2007729 1.0391395 0.56192607 -0.65677476 1.0521426 -0.17507572 -1.1029077 0.5397975 -0.16779445 -1.0465972 0.32395974 -0.09700453 1.5859643 -0.48416552 -0.111340955 0.24631773 -0.77498 -1.2036138 1.1789558 -1.2050487 0.5817301 -0.54249096 -1.0378082 0.53869927 -1.0958207 0.5789058 1.5511394 -0.7550822 1.3394859 0.5308156 0.3339675 0.32610837 -0.57797486 -1.0907114 0.559678 1.3457674 1.5357927 -0.6103825
0.18318318 -0.67726856 0.25688243 0.3319336 1.650876 -0.14400458 -0.6252804 0.22416742 1.6532261 0.26097792 -0.1996262 -0.6254572 0.5687022 -1.1995769 1.0379628 0.56160533 -0.65580463 1.0509529 -0.174952 -1.101701 0.53956854 -0.16766916 -1.0454911 0.323668 -0.097058065 1.5841337 -0.4836775 -0.111389995 0.2461124 -0.7737731 -1.2021463 1.1773905 -1.2038087 0.5813134 -0.54178435 -1.0366268 0.53845733 -1.0945728 0.5784012 1.5491296 -0.7540442 1.3377951 0.5305325 0.33378655 0.32583165 -0.5771398 -1.0894539 0.55931944 1.3441333 1.5340565 -0.6096417
0.18418418 -0.6763254 0.2566686 0.3316656 1.648608 -0.1439767 -0.62443143 0.22395226 1.6509883 0.26073137 -0.19946511 -0.62451583 0.56836325 -1.1983693 1.036794 0.5612822 -0.65483856 1.0497636 -0.17483102 -1.1004869 0.53933907 -0.16754578 -1.0443773 0.32337713 -0.09711358 1.5823364 -0.483196 -0.11144106 0.24590671 -0.7725659 -1.2006984 1.175825 -1.2025961 0.580908 -0.541086 -1.0354527 0.5382129 -1.0933355 0.57789165 1.5471185 -0.75300086 1.3361282 0.53025585 0.33360523 0.32555577 -0.57630724 -1.0881863 0.5589641 1.3425303 1.5323576 -0.6089088
0.18518518 -0.6753826 0.25645265 0.3313953 1.6463338 -0.14395225 -0.6235865 0.22373673 1.6487408 0.26048166 -0.19930896 -0.62357527 0.5680247 -1.1971482 1.0356336 0.5609567 -0.6538774 1.0485747 -0.17471291 -1.0992662 0.5391085 -0.16742446 -1.0432565 0.32308748 -0.097171076 1.5805676 -0.48271993 -0.11149404 0.24570031 -0.77135867 -1.199273 1.1742595 -1.2014068 0.58051264 -0.5403966 -1.0342877 0.5379657 -1.0921108 0.57737744 1.545108 -0.7519513 1.3344873 0.5299863 0.33342308 0.3252811 -0.5754775 -1.0869092 0.5586117 1.3409559 1.530691 -0.60818344
0.18618618 -0.6744404 0.25623444 0.33112258 1.6440555 -0.14393103 -0.62274593 0.22352074 1.6464844 0.2602289 -0.19915725 -0.6226356 0.5676858 -1.1959124 1.0344826 0.56062853 -0.65292174 1.0473866 -0.17459787 -1.0980397 0.53887635 -0.16730534 -1.0421295 0.3227994 -0.09723055 1.578823 -0.48224849 -0.11154882 0.24549296 -0.77015156 -1.1978734 1.1726943 -1.2002372 0.5801259 -0.5397167 -1.0331339 0.5377154 -1.0909009 0.5768588 1.5430999 -0.7508945 1.3328748 0.5297247 0.33323964 0.32500803 -0.57465094 -1.0856237 0.558262 1.3394068 1.5290526 -0.60746557
0.18718718 -0.67349887 0.25601378 0.33084747 1.6417747 -0.14391282 -0.62191045 0.22330415 1.6442208 0.2599732 -0.19900951 -0.62169695 0.567346 -1.1946602 1.0333419 0.56029767 -0.65197235 1.0461997 -0.17448607 -1.0968086 0.5386423 -0.16718858 -1.0409971 0.3225133 -0.09729203 1.5770984 -0.4817808 -0.11160529 0.24528438 -0.7689448 -1.1965027 1.1711292 -1.1990831 0.5797466 -0.5390472 -1.0319934 0.53746176 -1.0897083 0.576336 1.5410962 -0.74982977 1.3312942 0.5294717 0.3330546 0.32473692 -0.57382786 -1.0843312 0.5579147 1.33788 1.5274379 -0.60675484
0.1881882 -0.6725584 0.25579062 0.33056998 1.6394936 -0.1438974 -0.6210805 0.22308685 1.6419516 0.2597147 -0.19886528 -0.6207595 0.5670046 -1.1933906 1.0322123 0.559964 -0.6510298 1.0450141 -0.17437771 -1.0955738 0.5384058 -0.16707435 -1.0398604 0.32222953 -0.09735549 1.5753897 -0.48131603 -0.11166335 0.24507432 -0.76773864 -1.1951643 1.1695646 -1.1979412 0.57937336 -0.5383886 -1.0308686 0.53720456 -1.0885357 0.5758095 1.5390993 -0.74875647 1.3297455 0.5292281 0.33286753 0.3244682 -0.5730086 -1.0830328 0.5575693 1.3363726 1.5258429 -0.606051
0.1891892 -0.6716193 0.2555648 0.3302901 1.6372141 -0.14388458 -0.6202569 0.22286871 1.6396785 0.25945354 -0.1987241 -0.6198234 0.56666124 -1.1921026 1.0310947 0.5596275 -0.6500948 1.0438305 -0.17427295 -1.0943369 0.5381665 -0.16696282 -1.0387203 0.3219485 -0.097420946 1.5736933 -0.4808534 -0.11172292 0.24486256 -0.76653343 -1.1938618 1.1680005 -1.1968081 0.579005 -0.53774154 -1.0297619 0.5369437 -1.0873853 0.5752795 1.5371115 -0.7476739 1.3282257 0.5289946 0.33267814 0.3242023 -0.5721936 -1.08173 0.55722564 1.3348817 1.5242636 -0.60535383
0.1901902 -0.6706818 0.25533625 0.33000794 1.6349387 -0.14387415 -0.61944014 0.22264959 1.6374032 0.2591899 -0.19858558 -0.6188888 0.56631535 -1.1907953 1.0299902 0.55928814 -0.64916784 1.0426493 -0.17417204 -1.093099 0.5379241 -0.1668542 -1.037578 0.32167062 -0.09748839 1.5720055 -0.4803922 -0.111783884 0.24464887 -0.7653295 -1.192599 1.1664373 -1.1956807 0.57864034 -0.5371051 -1.0286758 0.53667885 -1.08626 0.57474643 1.5351354 -0.7465816 1.3267313 0.5287706 0.33248606 0.32393965 -0.57138336 -1.0804244 0.5568832 1.3334045 1.5226964 -0.60466295
0.1911912 -0.6697463 0.25510493 0.32972348 1.6326699 -0.14386596 -0.61863106 0.22242934 1.6351281 0.258924 -0.19844931 -0.61795604 0.5659665 -1.1894681 1.0288997 0.55894595 -0.64824945 1.0414708 -0.17407519 -1.0918617 0.53767836 -0.16674867 -1.036435 0.32139638 -0.09755782 1.5703228 -0.47993174 -0.11184619 0.24443309 -0.76412725 -1.1913744 1.1648751 -1.194556 0.5782783 -0.53647834 -1.0276128 0.53641003 -1.0851628 0.57421076 1.5331736 -0.7454792 1.325259 0.5285549 0.33229107 0.32368076 -0.5705782 -1.0791177 0.5565416 1.3319387 1.5211377 -0.60397804
0.1921922 -0.6688132 0.25487074 0.32943684 1.6304103 -0.14385979 -0.6178303 0.2222078 1.6328553 0.25865608 -0.19831492 -0.6170253 0.5656142 -1.1881208 1.0278243 0.55860096 -0.6473401 1.0402955 -0.1739826 -1.0906268 0.537429 -0.16664644 -1.0352926 0.32112622 -0.097629234 1.5686421 -0.47947136 -0.111909755 0.24421501 -0.7629272 -1.1901824 1.1633145 -1.1934311 0.5779179 -0.5358604 -1.0265759 0.5361371 -1.0840963 0.57367307 1.5312287 -0.74436635 1.3238058 0.5283463 0.33209288 0.3234261 -0.56977874 -1.0778116 0.55620044 1.3304819 1.5195844 -0.60329866
0.1931932 -0.667883 0.25463372 0.32914814 1.6281627 -0.14385551 -0.61703867 0.22198483 1.6305871 0.2583863 -0.19818203 -0.6160969 0.56525815 -1.186753 1.026765 0.5582532 -0.6464402 1.0391241 -0.17389473 -1.0893958 0.53717566 -0.16654773 -1.0341525 0.3208606 -0.097702615 1.5669605 -0.4790105 -0.111974515 0.24399452 -0.7617297 -1.1890186 1.1617557 -1.1923035 0.57755804 -0.5352505 -1.0255678 0.5358601 -1.0830636 0.57313377 1.5293039 -0.7432428 1.3223687 0.5281437 0.33189124 0.32317615 -0.56898534 -1.0765084 0.55585927 1.3290315 1.5180331 -0.60262454
0.1941942 -0.66695607 0.2543938 0.32885742 1.6259301 -0.14385296 -0.61625695 0.22176024 1.6283263 0.258115 -0.1980503 -0.61517125 0.56489795 -1.1853647 1.025725 0.5579029 -0.64555013 1.0379573 -0.1738113 -1.0881706 0.5369183 -0.16645277 -1.0330161 0.32060006 -0.09777797 1.5652751 -0.47854856 -0.11204039 0.24377145 -0.7605354 -1.1878786 1.160199 -1.1911707 0.5771978 -0.5346477 -1.0245916 0.53557897 -1.0820628 0.5725935 1.5274022 -0.74210846 1.320945 0.527946 0.33168602 0.32293147 -0.5681987 -1.0752099 0.55551755 1.3275855 1.516481 -0.60195524
0.1951952 -0.66603297 0.254151 0.3285649 1.6237155 -0.14385198 -0.615486 0.22153388 1.6260753 0.2578424 -0.19791943 -0.6142486 0.56453335 -1.1839559 1.02471 0.55755 -0.64467025 1.0367955 -0.17373198 -1.0869534 0.5366566 -0.1663618 -1.0318854 0.32034504 -0.09785528 1.5635831 -0.47808504 -0.11210735 0.24354568 -0.7593448 -1.1867582 1.158645 -1.1900303 0.5768363 -0.53405124 -1.02365 0.5352937 -1.08109 0.5720529 1.5255269 -0.74096334 1.319532 0.52775216 0.331477 0.32269254 -0.5674192 -1.0739186 0.5551748 1.3261416 1.5149254 -0.60129035
0.1961962 -0.66511434 0.25390533 0.32827067 1.6215224 -0.14385243 -0.6147267 0.22130553 1.6238371 0.2575688 -0.19778909 -0.6133293 0.56416404 -1.1825272 1.0237182 0.5571948 -0.6438009 1.0356394 -0.17365642 -1.085746 0.53639066 -0.16627504 -1.0307621 0.3200954 -0.09793453 1.5618824 -0.4776195 -0.11217533 0.24331713 -0.7581586 -1.1856531 1.1570941 -1.1888806 0.57647264 -0.5334604 -1.0227437 0.5350044 -1.0801411 0.5715125 1.5236812 -0.7398074 1.3181272 0.52756125 0.331264 0.32245907 -0.5666475 -1.0726366 0.55483055 1.3246982 1.5133636 -0.6006293
0.1971972 -0.66420066 0.25365683 0.32797495 1.619354 -0.14385417 -0.61398005 0.22107504 1.6216149 0.25729454 -0.197659 -0.6124138 0.5637898 -1.1810788 1.0227473 0.55683744 -0.6429423 1.0344898 -0.1735843 -1.0845509 0.53612024 -0.16619278 -1.0296482 0.3198504 -0.09801571 1.5601707 -0.47715148 -0.112244286 0.2430857 -0.75697744 -1.1845598 1.1555469 -1.1877192 0.57610613 -0.53287446 -1.021868 0.5347111 -1.0792124 0.5709731 1.5218687 -0.73864084 1.316728 0.52737224 0.33104697 0.32223028 -0.56588435 -1.0713668 0.5544842 1.3232532 1.5117934 -0.59997183
0.1981982 -0.6632926 0.2534056 0.32767785 1.6172142 -0.1438571 -0.61324686 0.2208422 1.6194118 0.25701994 -0.19752891 -0.61150265 0.5634105 -1.1796117 1.021795 0.55647814 -0.6420947 1.0333474 -0.17351529 -1.0833701 0.5358454 -0.16611525 -1.0285459 0.31960928 -0.09809882 1.5584458 -0.47668064 -0.112314194 0.24285133 -0.755802 -1.1834747 1.154004 -1.1865448 0.575736 -0.5322927 -1.0210189 0.534414 -1.0783005 0.57043535 1.5200932 -0.7374639 1.3153322 0.52718437 0.3308258 0.3220054 -0.56513023 -1.0701116 0.5541352 1.321805 1.5102124 -0.59931725
0.1991992 -0.66239077 0.25315168 0.32737964 1.6151065 -0.14386109 -0.6125282 0.22060698 1.6172311 0.2567454 -0.19739856 -0.6105962 0.56302595 -1.1781266 1.0208592 0.5561172 -0.6412582 1.032213 -0.17344911 -1.0822062 0.535566 -0.16604276 -1.0274572 0.31937137 -0.098183826 1.5567061 -0.4762066 -0.11238501 0.24261399 -0.75463295 -1.1823941 1.1524658 -1.1853557 0.5753615 -0.5317145 -1.0201924 0.53411317 -1.0774018 0.5699001 1.5183582 -0.7362769 1.3139378 0.52699673 0.33060044 0.32178375 -0.56438583 -1.0688739 0.55378294 1.3203521 1.508619 -0.5986651
0.2002002 -0.661496 0.25289518 0.32708055 1.613035 -0.14386605 -0.61182505 0.2203704 1.6150764 0.25647122 -0.19726773 -0.6096949 0.5626361 -1.1766247 1.019938 0.5557548 -0.64043295 1.0310875 -0.17338547 -1.0810618 0.53528214 -0.16597557 -1.0263846 0.31913602 -0.09827072 1.5549498 -0.47572908 -0.112456724 0.24237363 -0.7534712 -1.1813151 1.1509331 -1.1841505 0.57498205 -0.5311392 -1.0193847 0.5338089 -1.0765132 0.5693681 1.516668 -0.73508036 1.3125424 0.5268086 0.33037084 0.3215646 -0.563652 -1.0676565 0.5534268 1.318893 1.5070109 -0.5980149
0.2012012 -0.66060895 0.25263622 0.32678077 1.6110036 -0.14387184 -0.6111375 0.22013271 1.6129515 0.25619787 -0.1971362 -0.6087994 0.5622408 -1.1751071 1.0190294 0.55539125 -0.6396191 1.0299716 -0.17332408 -1.0799396 0.5349939 -0.16591398 -1.0253305 0.3189026 -0.09835948 1.5531757 -0.47524783 -0.11252931 0.24213026 -0.75231755 -1.1802346 1.1494067 -1.1829281 0.5745971 -0.5305662 -1.0185922 0.5335014 -1.0756314 0.56884027 1.5150225 -0.7338747 1.3111446 0.5266192 0.33013698 0.32134736 -0.5629292 -1.0664626 0.55306613 1.3174262 1.5053871 -0.59736603
0.2022022 -0.6597304 0.2523749 0.3264806 1.6090169 -0.14387843 -0.6104638 0.219894 1.6108601 0.25592571 -0.1970038 -0.6079102 0.5618401 -1.1735755 1.0181313 0.55502695 -0.6388167 1.0288664 -0.17326467 -1.0788424 0.5347013 -0.16585764 -1.0242974 0.31867048 -0.09845009 1.5513823 -0.47476268 -0.11260275 0.24188387 -0.7511729 -1.1791496 1.147887 -1.1816876 0.57420605 -0.5299951 -1.0178115 0.53319085 -1.0747538 0.5683174 1.513417 -0.7326606 1.3097422 0.5264278 0.3298989 0.32113135 -0.5622184 -1.0652953 0.55270034 1.3159508 1.5037457 -0.5967179
0.2032032 -0.6588611 0.25211138 0.3261803 1.607079 -0.14388572 -0.6098025 0.21965438 1.6088061 0.25565523 -0.19687034 -0.60702795 0.561434 -1.1720315 1.0172421 0.5546623 -0.63802564 1.0277727 -0.173207 -1.077773 0.5344045 -0.16580558 -1.0232879 0.31843913 -0.09854252 1.5495689 -0.47427338 -0.11267705 0.2416345 -0.75003815 -1.1780578 1.1463751 -1.1804281 0.57380843 -0.5294252 -1.0170393 0.5328776 -1.0738775 0.5678005 1.5118462 -0.7314387 1.3083338 0.52623385 0.32965666 0.32091597 -0.56152123 -1.0641581 0.55232865 1.3144654 1.5020857 -0.59606993
0.2042042 -0.658002 0.25184584 0.32588017 1.6051911 -0.14389361 -0.60915214 0.21941395 1.6067941 0.25538686 -0.1967357 -0.60615313 0.5610225 -1.1704768 1.01636 0.55429757 -0.637246 1.0266914 -0.17315085 -1.0767345 0.53410375 -0.16575739 -1.0223049 0.31820795 -0.098636754 1.5477344 -0.47377992 -0.112752214 0.2413822 -0.7489142 -1.1769565 1.1448715 -1.179149 0.5734039 -0.52885616 -1.0162724 0.532562 -1.0729998 0.56729054 1.510305 -0.7302099 1.3069177 0.5260367 0.3294103 0.3207007 -0.5608414 -1.0630543 0.55195045 1.3129693 1.500406 -0.59542143
0.2052052 -0.657154 0.25157848 0.32558054 1.6033471 -0.14390206 -0.6085115 0.21917278 1.604828 0.25512105 -0.1965997 -0.60528654 0.56060576 -1.1689136 1.0154834 0.5539332 -0.63647765 1.0256238 -0.17309597 -1.0757302 0.5337992 -0.16571264 -1.0213511 0.31797647 -0.09873277 1.5458783 -0.47328213 -0.11282824 0.24112703 -0.7478022 -1.1758437 1.1433773 -1.17785 0.57299197 -0.5282875 -1.015508 0.53224444 -1.0721185 0.56678855 1.5087886 -0.728975 1.3054928 0.5258359 0.32916 0.32048497 -0.56017786 -1.0619876 0.55156493 1.3114614 1.4987059 -0.5947718
0.2062062 -0.656318 0.25130945 0.32528174 1.6015414 -0.14391103 -0.6078792 0.21893096 1.6029125 0.25485834 -0.19646229 -0.6044287 0.5601838 -1.1673439 1.0146106 0.5535698 -0.6357205 1.0245707 -0.17304215 -1.0747615 0.533491 -0.16567095 -1.0204296 0.3177442 -0.09883053 1.5440001 -0.47278002 -0.11290515 0.24086905 -0.7467031 -1.1747173 1.1418933 -1.1765306 0.57257235 -0.52771866 -1.0147434 0.53192526 -1.0712315 0.5662955 1.5072925 -0.72773504 1.3040576 0.52563083 0.32890582 0.32026833 -0.5595291 -1.0609617 0.5511713 1.3099413 1.4969846 -0.5941204
0.2072072 -0.6554949 0.251039 0.3249841 1.5997683 -0.14392045 -0.60725415 0.21868856 1.601047 0.2545992 -0.19632332 -0.6035805 0.559757 -1.1657703 1.0137402 0.55320764 -0.6349743 1.0235333 -0.1729892 -1.0738248 0.5331795 -0.16563194 -1.019543 0.31751066 -0.09893001 1.5420997 -0.47227362 -0.11298296 0.24060838 -0.745618 -1.1735754 1.1404203 -1.1751909 0.5721448 -0.5271495 -1.013976 0.5316049 -1.0703365 0.5658126 1.5058122 -0.72649115 1.302611 0.52542114 0.32864794 0.3200503 -0.5588936 -1.0599804 0.55076915 1.3084083 1.4952419 -0.5934664
0.2082082 -0.6546858 0.25076738 0.324688 1.5980226 -0.1439303 -0.6066351 0.21844569 1.5992252 0.25434422 -0.19618276 -0.6027425 0.55932534 -1.1641952 1.0128708 0.5528474 -0.6342389 1.0225128 -0.17293693 -1.0729156 0.5328651 -0.16559526 -1.0186901 0.3172755 -0.09903119 1.5401769 -0.47176293 -0.1130617 0.24034515 -0.744548 -1.1724164 1.1389595 -1.1738311 0.57170916 -0.52657956 -1.0132033 0.53128386 -1.0694317 0.5653408 1.5043436 -0.72524446 1.3011522 0.52520645 0.32838655 0.31983042 -0.5582698 -1.0590403 0.55035937 1.3068616 1.4934772 -0.59280914
0.2092092 -0.6538917 0.25049484 0.32439384 1.5962993 -0.14394054 -0.606021 0.21820241 1.597441 0.25409395 -0.19604053 -0.6019155 0.5588892 -1.1626216 1.0120009 0.5524895 -0.63351405 1.021513 -0.17288516 -1.0720298 0.532548 -0.16556059 -1.0178663 0.31703824 -0.09913403 1.538232 -0.4712481 -0.113141395 0.24007948 -0.74349445 -1.1712391 1.1375117 -1.1724514 0.5712651 -0.52600855 -1.012423 0.5309626 -1.0685153 0.5648815 1.5028827 -0.7239963 1.2996802 0.5249863 0.32812187 0.3196083 -0.5576563 -1.0581341 0.54994315 1.3053014 1.4916908 -0.59214795
0.2102102 -0.65311414 0.25022164 0.32410198 1.5945935 -0.14395116 -0.6054107 0.21795878 1.595689 0.2538489 -0.19589661 -0.6011003 0.5584489 -1.1610522 1.0111295 0.5521346 -0.63279945 1.0205427 -0.17283374 -1.0711638 0.53222865 -0.1655276 -1.0170674 0.3167986 -0.0992385 1.5362651 -0.47072926 -0.11322209 0.23981151 -0.7424584 -1.170042 1.1360781 -1.1710521 0.57081264 -0.52543616 -1.0116333 0.53064173 -1.0675858 0.5644358 1.5014259 -0.72274786 1.2981943 0.5247606 0.32785416 0.3193836 -0.55705166 -1.057257 0.54952157 1.303727 1.4898826 -0.5914819
0.2112112 -0.6523575 0.24994807 0.3238129 1.5929008 -0.14396214 -0.6048034 0.21771489 1.5939641 0.25360975 -0.19575097 -0.6002978 0.5580046 -1.1594905 1.0102551 0.5517832 -0.63209474 1.0196002 -0.17278253 -1.0703136 0.53190744 -0.16549598 -1.0162898 0.3165562 -0.09934457 1.5342771 -0.47020656 -0.11330383 0.23954144 -0.7414422 -1.1688243 1.1346598 -1.1696342 0.57035166 -0.5248622 -1.0108322 0.5303217 -1.0666419 0.5640049 1.4999696 -0.7215008 1.2966939 0.524529 0.32758367 0.31915593 -0.5564546 -1.0564044 0.5490955 1.3021387 1.4880528 -0.5908104
0.2122122 -0.6516211 0.24967445 0.32352704 1.5912167 -0.1439735 -0.604198 0.2174708 1.5922608 0.25337708 -0.19560362 -0.5995088 0.55755687 -1.1579396 1.0093768 0.551436 -0.6313996 1.0186825 -0.17273135 -1.0694755 0.5315848 -0.16546544 -1.0155294 0.31631073 -0.09945219 1.5322686 -0.46968028 -0.113386676 0.23926945 -0.7404505 -1.167585 1.1332577 -1.1681983 0.5698822 -0.52428645 -1.010018 0.53000325 -1.0656823 0.56359017 1.4985104 -0.7202566 1.2951785 0.5242913 0.32731068 0.31892505 -0.55586386 -1.0555718 0.54866594 1.3005363 1.4862024 -0.5901325
0.21321322 -0.65090275 0.24940112 0.3232448 1.5895371 -0.14398521 -0.6035937 0.21722655 1.5905746 0.25315037 -0.1954546 -0.5987336 0.55710596 -1.1564031 1.0084934 0.55109364 -0.6307135 1.0177869 -0.17268014 -1.0686466 0.5312613 -0.16543575 -1.0147829 0.31606197 -0.09956133 1.5302405 -0.46915066 -0.11347067 0.23899575 -0.7394817 -1.1663237 1.1318731 -1.1667455 0.56940424 -0.52370876 -1.0091891 0.529687 -1.064706 0.56319296 1.4970454 -0.7190169 1.2936479 0.5240473 0.32703558 0.31869063 -0.5552782 -1.0547549 0.54823387 1.2989198 1.4843315 -0.5894473
0.21421422 -0.65020037 0.24912842 0.32296672 1.5878584 -0.14399731 -0.60298973 0.21698222 1.5889007 0.25292742 -0.19530392 -0.5979711 0.5566524 -1.1548846 1.0076041 0.5507569 -0.6300361 1.0169109 -0.17262875 -1.0678232 0.53093743 -0.16540661 -1.0140468 0.31580967 -0.09967197 1.5281941 -0.46861804 -0.113555886 0.23872057 -0.73853326 -1.1650397 1.1305075 -1.1652771 0.56891793 -0.5231289 -1.0083444 0.52937347 -1.063712 0.5628146 1.4955717 -0.71778345 1.2921016 0.523797 0.32675865 0.31845245 -0.5546965 -1.0539497 0.5478001 1.2972898 1.4824414 -0.58875525
0.21521522 -0.649512 0.2488567 0.3226933 1.5861768 -0.14400983 -0.60238534 0.21673787 1.5872346 0.2527075 -0.19515166 -0.59722 0.5561967 -1.1533881 1.0067079 0.5504263 -0.6293668 1.0160518 -0.17257708 -1.0670025 0.5306138 -0.16537786 -1.0133178 0.3155536 -0.09978405 1.5261306 -0.46808273 -0.113642395 0.23844415 -0.737603 -1.1637329 1.1291692 -1.1637944 0.56842333 -0.52254695 -1.0074824 0.5290636 -1.0626998 0.56245285 1.4940865 -0.71655804 1.2905399 0.5235403 0.32648033 0.3182103 -0.5541176 -1.0531523 0.5473655 1.2956465 1.4805331 -0.58805853
0.21621622 -0.64883584 0.24858636 0.32242498 1.5844887 -0.1440228 -0.6017797 0.21649353 1.5855725 0.2524899 -0.19499789 -0.5964791 0.5557392 -1.1519178 1.0058041 0.5501027 -0.62870514 1.0152074 -0.17252506 -1.0661818 0.53029084 -0.16534922 -1.012593 0.31529358 -0.099897526 1.5240515 -0.4675452 -0.113730274 0.23816675 -0.7366885 -1.1624033 1.1278621 -1.162299 0.56792074 -0.52196276 -1.0066024 0.5287579 -1.0616688 0.5621006 1.4925876 -0.71534264 1.2889626 0.5232773 0.326201 0.31796402 -0.5535406 -1.0523593 0.5469308 1.2939905 1.4786079 -0.5873585
0.21721722 -0.64817 0.24831778 0.32216236 1.5827913 -0.14403622 -0.6011723 0.21624927 1.5839103 0.25227398 -0.19484273 -0.59574723 0.55528075 -1.1504779 1.0048918 0.54978687 -0.62805045 1.0143751 -0.17247263 -1.0653582 0.52996933 -0.16532053 -1.0118694 0.3150295 -0.10001236 1.5219588 -0.46700585 -0.1138196 0.23788866 -0.7357877 -1.161051 1.1265831 -1.1607927 0.5674104 -0.52137625 -1.0057034 0.52845734 -1.0606185 0.56175596 1.4910727 -0.7141393 1.2873698 0.5230079 0.3259211 0.31771344 -0.5529644 -1.0515671 0.54649675 1.2923223 1.476667 -0.58665615
0.21821822 -0.6475128 0.24805139 0.32190552 1.5810817 -0.1440502 -0.6005626 0.21600513 1.5822444 0.25205916 -0.19468628 -0.59502316 0.5548217 -1.1490728 1.0039705 0.5494796 -0.62740207 1.0135529 -0.17241971 -1.0645292 0.5296499 -0.1652916 -1.0111444 0.3147612 -0.10012852 1.5198542 -0.46646518 -0.11391047 0.23761019 -0.7348984 -1.1596766 1.1253294 -1.1592774 0.56689256 -0.5207874 -1.0047848 0.5281626 -1.0595489 0.5614175 1.4895396 -0.71295 1.2857622 0.5227324 0.32564107 0.31745842 -0.5523881 -1.0507727 0.5460641 1.2906429 1.4747125 -0.5859526
0.21921922 -0.64686257 0.24778762 0.32165372 1.579357 -0.14406475 -0.59994984 0.21576114 1.5805714 0.25184485 -0.19452868 -0.5943059 0.55436283 -1.1477072 1.0030396 0.54918176 -0.6267594 1.0127386 -0.17236626 -1.0636927 0.5293333 -0.16526231 -1.0104154 0.3144886 -0.10024594 1.51774 -0.46592376 -0.11400297 0.23733164 -0.73401874 -1.1582804 1.1240982 -1.1577554 0.56636757 -0.52019644 -1.0038462 0.5278746 -1.0584598 0.5610838 1.4879869 -0.7117771 1.2841399 0.52245075 0.32536146 0.31719893 -0.5518108 -1.0499728 0.5456335 1.2889528 1.472746 -0.5852488
0.22022022 -0.64621776 0.24752694 0.32140622 1.577615 -0.14407998 -0.5993338 0.21551736 1.5788883 0.2516305 -0.19437009 -0.5935944 0.5539048 -1.146386 1.0020986 0.5488942 -0.6261217 1.01193 -0.17231226 -1.0628464 0.5290202 -0.16523246 -1.0096802 0.31421164 -0.10036458 1.5156184 -0.4653821 -0.11409722 0.23705336 -0.7331467 -1.1568633 1.1228869 -1.1562287 0.5658359 -0.5196032 -1.0028871 0.5275942 -1.0573514 0.56075346 1.4864128 -0.7106228 1.2825035 0.5221633 0.32508278 0.3169349 -0.55123174 -1.0491649 0.5452056 1.2872535 1.4707695 -0.5845458
0.22122122 -0.6455769 0.24726981 0.32116225 1.5758533 -0.14409593 -0.598714 0.2152738 1.577192 0.25141564 -0.1942107 -0.5928876 0.55344826 -1.1451142 1.0011469 0.54861724 -0.62548816 1.0111253 -0.17225766 -1.0619885 0.5287114 -0.16520198 -1.0089364 0.31393033 -0.10048439 1.5134921 -0.46484086 -0.11419332 0.2367757 -0.73228055 -1.1554263 1.1216929 -1.1546999 0.5652979 -0.519008 -1.0019076 0.5273223 -1.056224 0.5604252 1.4848158 -0.7094895 1.2808539 0.52187014 0.32480553 0.3166663 -0.5506501 -1.0483463 0.5447809 1.2855457 1.4687853 -0.5838445
0.22222222 -0.64493847 0.24701671 0.32092115 1.5740702 -0.1441127 -0.59809 0.21503052 1.5754797 0.25119972 -0.19405067 -0.59218454 0.552994 -1.143897 1.0001845 0.5483498 -0.624858 1.0103226 -0.17220248 -1.061117 0.5284077 -0.16517071 -1.0081822 0.31364465 -0.10060533 1.5113637 -0.46430072 -0.11429138 0.23649903 -0.7314185 -1.1539705 1.1205138 -1.1531718 0.5647542 -0.5184108 -1.0009077 0.52705985 -1.0550781 0.5600979 1.4831951 -0.7083798 1.2791917 0.52157176 0.32453033 0.31639317 -0.55006534 -1.0475147 0.54436004 1.283831 1.4667959 -0.5831457
0.22322322 -0.6443012 0.24676818 0.32068226 1.5722637 -0.1441304 -0.5974616 0.21478751 1.5737493 0.25098237 -0.19389024 -0.5914845 0.55254287 -1.14274 0.9992109 0.5480905 -0.62423044 1.00952 -0.17214672 -1.0602306 0.52810997 -0.16513862 -1.0074155 0.3133546 -0.100727335 1.5092362 -0.46376237 -0.11439153 0.23622374 -0.73055893 -1.1524973 1.1193472 -1.1516472 0.5642053 -0.5178119 -0.9998874 0.52680784 -1.0539144 0.5597703 1.4815496 -0.70729613 1.277518 0.52126837 0.32425776 0.31611553 -0.5494766 -1.0466679 0.5439435 1.2821105 1.4648039 -0.5824502
0.22422422 -0.64366376 0.2465247 0.3204449 1.5704325 -0.14414908 -0.5968285 0.21454485 1.5719985 0.25076312 -0.19372965 -0.59078646 0.5520957 -1.1416438 0.9982259 0.5478382 -0.6236045 1.0087161 -0.17209041 -1.0593278 0.5278191 -0.16510561 -1.0066351 0.3130603 -0.10085035 1.5071126 -0.46322656 -0.114493884 0.23595025 -0.7297003 -1.1510082 1.1181909 -1.1501291 0.5636518 -0.51721144 -0.99884737 0.5265673 -1.0527335 0.55944145 1.4798787 -0.70624125 1.2758338 0.52096045 0.3239885 0.31583345 -0.54888344 -1.0458041 0.54353166 1.2803859 1.462812 -0.58175886
0.22522523 -0.64302504 0.24628685 0.32020852 1.5685755 -0.1441689 -0.5961906 0.21430251 1.5702251 0.25054163 -0.19356914 -0.59008974 0.5516533 -1.1405883 0.9972295 0.5475916 -0.6229793 1.007909 -0.17203355 -1.0584073 0.527536 -0.16507162 -1.0058391 0.31276184 -0.10097432 1.5049964 -0.46269408 -0.11459859 0.23567897 -0.7288412 -1.1495053 1.1170424 -1.1486207 0.56309444 -0.5166097 -0.9977881 0.52633923 -1.0515367 0.55911034 1.4781817 -0.7052179 1.2741405 0.52064836 0.32372314 0.31554705 -0.54828525 -1.0449216 0.54312503 1.2786586 1.4608233 -0.58107233
0.22622623 -0.6423839 0.24605414 0.31997252 1.5666914 -0.14418997 -0.5955477 0.21406053 1.5684278 0.25031754 -0.19340898 -0.5893935 0.55121666 -1.1395653 0.99622166 0.54734963 -0.6223538 1.0070975 -0.17197621 -1.057468 0.52726156 -0.16503665 -1.0050263 0.3124593 -0.1010992 1.5028911 -0.46216577 -0.11470578 0.23541036 -0.72798014 -1.1479901 1.1159 -1.1471256 0.56253386 -0.516007 -0.9967103 0.5261248 -1.0503249 0.558776 1.4764587 -0.7042289 1.2724392 0.5203327 0.3234624 0.31525648 -0.5476816 -1.0440186 0.54272395 1.2769306 1.458841 -0.58039135
0.22722723 -0.64173925 0.24582513 0.3197364 1.5647795 -0.1442124 -0.5948998 0.21381894 1.5666049 0.2500905 -0.19324948 -0.58869714 0.55078673 -1.1385695 0.99520236 0.5471112 -0.621727 1.0062801 -0.17191844 -1.0565091 0.52699685 -0.16500065 -1.0041958 0.31215286 -0.10122492 1.5008004 -0.46164253 -0.11481561 0.23514488 -0.727116 -1.146465 1.1147616 -1.1456472 0.5619709 -0.5154036 -0.99561495 0.5259224 -1.0490994 0.5584377 1.4747093 -0.70327723 1.2707317 0.5200139 0.323207 0.3149619 -0.54707205 -1.0430942 0.5423288 1.2752036 1.4568684 -0.57971644
0.22822823 -0.64109015 0.24559915 0.31949958 1.5628395 -0.14423633 -0.5942468 0.21357772 1.5647552 0.2498603 -0.19309093 -0.588 0.55036443 -1.1375955 0.99417174 0.54687536 -0.6210979 1.0054554 -0.1718603 -1.0555301 0.5267429 -0.16496363 -1.0033463 0.31184274 -0.101351425 1.4987282 -0.46112528 -0.114928216 0.23488303 -0.72624743 -1.1449323 1.1136252 -1.1441892 0.5614063 -0.5147999 -0.99450314 0.52572864 -1.0478619 0.55809456 1.4729339 -0.702366 1.2690192 0.5196927 0.32295766 0.31466353 -0.5464563 -1.0421469 0.54193974 1.2734797 1.4549092 -0.5790483
0.22922923 -0.64043576 0.24537559 0.31926164 1.5608709 -0.14426191 -0.5935888 0.2133369 1.5628778 0.24962664 -0.19293366 -0.58730143 0.54995084 -1.1366384 0.99312997 0.54664093 -0.62046534 1.0046222 -0.17180187 -1.0545301 0.5265007 -0.16492563 -1.0024773 0.3115291 -0.10147865 1.4966785 -0.46061498 -0.115043774 0.23462528 -0.7253734 -1.1433947 1.1124891 -1.1427559 0.56084096 -0.5141962 -0.99337614 0.5255421 -1.046614 0.55774605 1.4711326 -0.7014982 1.267304 0.51936966 0.3227152 0.31436157 -0.54583395 -1.0411761 0.54155713 1.271761 1.452967 -0.5783873
0.23023023 -0.6397752 0.24515384 0.31902212 1.5588738 -0.1442893 -0.59292597 0.21309647 1.5609719 0.24938929 -0.19277804 -0.58660096 0.5495471 -1.1356934 0.99207735 0.54640716 -0.6198282 1.0037796 -0.17174327 -1.053509 0.5262714 -0.16488667 -1.0015881 0.3112122 -0.10160653 1.4946558 -0.46011263 -0.11516274 0.23437217 -0.7244929 -1.1418548 1.1113515 -1.1413511 0.56027585 -0.513593 -0.99223536 0.5253614 -1.0453575 0.5573914 1.4693065 -0.7006773 1.2655873 0.5190455 0.32248035 0.31405634 -0.5452048 -1.040181 0.5411812 1.2700496 1.4510459 -0.577734
0.23123123 -0.6391079 0.24493335 0.31878063 1.5568482 -0.14431864 -0.5922584 0.21285646 1.5590369 0.24914809 -0.19262442 -0.58589804 0.5491542 -1.1347561 0.99101424 0.54617316 -0.61918527 1.0029265 -0.1716846 -1.0524666 0.5260561 -0.1648468 -1.0006783 0.31089234 -0.10173502 1.4926646 -0.45961934 -0.115285896 0.23412423 -0.72360504 -1.1403157 1.1102109 -1.1399792 0.55971193 -0.5129907 -0.99108243 0.52518535 -1.0440942 0.55703014 1.4674559 -0.6998881 1.2638717 0.5187209 0.32225397 0.3137481 -0.54456866 -1.0391613 0.5408121 1.268348 1.4491501 -0.57708883
0.23223223 -0.638433 0.24471357 0.31853676 1.5547947 -0.14435013 -0.5915863 0.21261683 1.5570728 0.24890287 -0.19247319 -0.58519226 0.54877335 -1.1338221 0.98994106 0.545938 -0.61853534 1.0020617 -0.17162596 -1.051403 0.5258548 -0.1648061 -0.9997476 0.31056982 -0.101864025 1.4907095 -0.45913616 -0.11541292 0.23388201 -0.7227089 -1.1387805 1.1090657 -1.1386448 0.5591502 -0.51238984 -0.9899192 0.52501273 -1.0428265 0.55666184 1.465582 -0.6991106 1.2621589 0.51839674 0.32203692 0.31343716 -0.5439254 -1.0381166 0.5404499 1.2666587 1.4472837 -0.57645214
0.23323323 -0.63774997 0.24449399 0.31829017 1.5527139 -0.14438392 -0.59090996 0.21237761 1.5550793 0.24865353 -0.19232476 -0.58448315 0.54840577 -1.1328876 0.98885834 0.5457011 -0.6178771 1.0011848 -0.17156748 -1.0503184 0.5256629 -0.16476467 -0.9987959 0.31024498 -0.10199349 1.4887956 -0.45866424 -0.11554342 0.2336461 -0.7218038 -1.1372526 1.1079146 -1.1373526 0.55859184 -0.5117909 -0.98874766 0.52484244 -1.0415568 0.5562861 1.4636862 -0.6983425 1.2604514 0.51807374 0.32183006 0.31312394 -0.54327494 -1.0370469 0.5400948 1.2649843 1.4454515 -0.57582426
0.23423423 -0.63705844 0.24427415 0.31804055 1.5506066 -0.14442024 -0.59022975 0.21213876 1.553057 0.24839996 -0.19217956 -0.58377045 0.54805267 -1.1319487 0.9877667 0.5454616 -0.6172093 1.0002949 -0.17150936 -1.049213 0.5254785 -0.1647226 -0.9978234 0.30991814 -0.10212335 1.4869279 -0.45820478 -0.115677014 0.23341629 -0.72088903 -1.1357354 1.1067561 -1.1361073 0.5580378 -0.5111944 -0.98756987 0.5246734 -1.0402874 0.5559026 1.4617698 -0.6975814 1.2587516 0.51775295 0.32163107 0.3128088 -0.54261726 -1.0359523 0.53974676 1.2633274 1.4436581 -0.5752055
0.23523523 -0.63635784 0.24405357 0.31778762 1.5484742 -0.14445923 -0.5895461 0.2119003 1.551006 0.24814211 -0.19203801 -0.5830539 0.54771525 -1.1310021 0.9866666 0.5452188 -0.61653054 0.99939126 -0.1714517 -1.0480876 0.52530026 -0.16468003 -0.9968303 0.30958977 -0.102253534 1.4851116 -0.457759 -0.115813345 0.2331902 -0.7199641 -1.1342329 1.1055892 -1.1349142 0.55748945 -0.510601 -0.98638815 0.52450454 -1.039021 0.55551106 1.4598346 -0.69682544 1.257062 0.5174352 0.3214368 0.3124922 -0.5419524 -1.0348334 0.53940576 1.261691 1.4419085 -0.57459605
0.23623623 -0.6356479 0.24383187 0.31753114 1.5463178 -0.14450113 -0.5888593 0.21166219 1.5489272 0.24787995 -0.19190063 -0.5823331 0.54739493 -1.1300445 0.98555905 0.5449723 -0.6158394 0.9984734 -0.1713947 -1.0469428 0.5251269 -0.1646371 -0.995817 0.30926025 -0.10238444 1.4833523 -0.45732817 -0.11595205 0.23296703 -0.7190285 -1.132749 1.1044126 -1.1337782 0.55694795 -0.5100113 -0.9852051 0.524335 -1.0377605 0.5551114 1.4578824 -0.6960726 1.255385 0.5171215 0.32124627 0.31217456 -0.54128045 -1.0336907 0.53907186 1.260078 1.4402076 -0.57399607
0.23723723 -0.6349283 0.24360864 0.31727085 1.5441393 -0.14454615 -0.58817005 0.21142443 1.5468215 0.2476135 -0.19176784 -0.581608 0.5470927 -1.1290729 0.9844447 0.54472136 -0.6151345 0.99754095 -0.17133854 -1.0457795 0.52495706 -0.16459398 -0.99478424 0.30893007 -0.10251631 1.4816557 -0.45691365 -0.116092816 0.23274618 -0.7180818 -1.1312877 1.1032254 -1.1327033 0.5564146 -0.509426 -0.98402333 0.5241639 -1.036509 0.5547034 1.4559153 -0.69532096 1.2537237 0.51681286 0.32105863 0.3118564 -0.5406015 -1.0325248 0.5387449 1.2584915 1.438561 -0.57340574
0.23823825 -0.6341989 0.2433835 0.3170066 1.5419402 -0.14459452 -0.5874788 0.21118699 1.5446901 0.24734281 -0.19164017 -0.5808784 0.5468022 -1.1280847 0.98332447 0.5444656 -0.6144142 0.9965935 -0.17128342 -1.0445988 0.5247898 -0.16455084 -0.9937327 0.30859968 -0.102649115 1.4800278 -0.45651674 -0.11623531 0.23252705 -0.71712375 -1.1298535 1.1020265 -1.1316721 0.55589074 -0.50884575 -0.9828457 0.5239904 -1.0352695 0.5542872 1.4539359 -0.694569 1.252081 0.5165105 0.32087305 0.31153822 -0.53991586 -1.0313369 0.5384249 1.2569348 1.4369739 -0.5728252
0.23923925 -0.6334595 0.24315614 0.3167382 1.5397229 -0.14464645 -0.5867862 0.21094984 1.5425346 0.24706791 -0.19151816 -0.5801441 0.5465196 -1.1270775 0.9821994 0.5442045 -0.6136772 0.9956307 -0.17122956 -1.0434022 0.5246238 -0.16450788 -0.9926634 0.30826965 -0.10278284 1.4784715 -0.4561389 -0.116379224 0.23230906 -0.7161541 -1.128451 1.100815 -1.1306747 0.5553777 -0.5082713 -0.98167527 0.5238137 -1.0340455 0.5538628 1.4519463 -0.693815 1.2504598 0.5162154 0.32068872 0.3112206 -0.53922373 -1.0301282 0.5381115 1.2554111 1.4354522 -0.5722543
0.24024025 -0.63271016 0.24292625 0.31646553 1.5374897 -0.1447022 -0.58609295 0.21071295 1.5403565 0.24678895 -0.19140232 -0.57940525 0.54624325 -1.1260489 0.9810704 0.5439377 -0.6129233 0.9946525 -0.17117716 -1.0421908 0.52445817 -0.16446532 -0.9915775 0.30794048 -0.10291747 1.4769549 -0.45578155 -0.116524264 0.23209171 -0.71517277 -1.1270849 1.0995904 -1.1297053 0.5548771 -0.50770336 -0.9805152 0.5236331 -1.0328404 0.55343026 1.4499496 -0.69305766 1.2488633 0.51592875 0.3205049 0.3109041 -0.5385254 -1.0289003 0.53780466 1.2539241 1.4340017 -0.57169324
0.24124125 -0.63195086 0.24269356 0.31618854 1.5352429 -0.14476196 -0.58539975 0.21047631 1.5381577 0.24650605 -0.19129322 -0.5786617 0.5459718 -1.1249971 0.9799387 0.5436648 -0.61216164 0.9936588 -0.17112647 -1.0409665 0.5242919 -0.16442339 -0.9904763 0.30761278 -0.10305299 1.4754639 -0.45544618 -0.11667016 0.23187448 -0.7141797 -1.1257601 1.0983521 -1.1287587 0.55439025 -0.5071428 -0.9793688 0.52344805 -1.0316578 0.5529899 1.4479487 -0.6922955 1.2472949 0.51565194 0.32032087 0.3105893 -0.53782135 -1.0276545 0.5375041 1.2524773 1.4326029 -0.5711418
0.24224225 -0.6311817 0.24245784 0.31590712 1.5329857 -0.1448254 -0.5847075 0.21023986 1.5359405 0.24621937 -0.19119145 -0.5779136 0.545704 -1.1239206 0.9788055 0.5433856 -0.6113953 0.9926496 -0.17107774 -1.039731 0.524124 -0.16438234 -0.98936135 0.30728716 -0.10318937 1.4739935 -0.4551343 -0.11681665 0.23165691 -0.71317494 -1.1244817 1.0970992 -1.1278298 0.5539188 -0.50659037 -0.97823966 0.5232579 -1.0305018 0.5525419 1.4459467 -0.6915275 1.2457578 0.5153861 0.32013598 0.31027696 -0.5371119 -1.0263929 0.5372095 1.2510743 1.4312301 -0.5705999
0.24324325 -0.6304029 0.24221884 0.31562126 1.5307208 -0.144892 -0.58401686 0.21000357 1.5337074 0.24592912 -0.1910976 -0.5771609 0.54543847 -1.1228178 0.977672 0.5430998 -0.6106257 0.991625 -0.17103122 -1.0384864 0.5239537 -0.16434245 -0.9882342 0.30696422 -0.103326604 1.4725397 -0.4548379 -0.11696347 0.23143856 -0.7121587 -1.1232553 1.0958314 -1.1269139 0.55346435 -0.50604707 -0.9771316 0.5230621 -1.0293764 0.5520867 1.4439472 -0.69075245 1.2442559 0.51513267 0.31994963 0.3099677 -0.5363976 -1.0251175 0.53692055 1.249719 1.4298787 -0.57006747
0.24424425 -0.6296147 0.2419764 0.31533095 1.5284517 -0.14496142 -0.58332896 0.2097674 1.5314608 0.24563554 -0.1910123 -0.5764039 0.54517406 -1.1216874 0.9765396 0.54280734 -0.60985434 0.99058527 -0.1709872 -1.0372348 0.52378017 -0.16430399 -0.9870968 0.30664468 -0.10346468 1.471098 -0.45454907 -0.11711039 0.23121904 -0.7111311 -1.1220863 1.0945483 -1.1260064 0.5530285 -0.50551367 -0.97604835 0.52286035 -1.0282856 0.55162466 1.4419537 -0.6899694 1.2427926 0.51489294 0.3197612 0.3096622 -0.535679 -1.0238307 0.5366369 1.2484155 1.4285444 -0.5695442
0.24524525 -0.6288175 0.24173035 0.31503624 1.5261817 -0.14503329 -0.5826446 0.2095313 1.5292037 0.24533889 -0.19093616 -0.57564276 0.54490966 -1.1205288 0.9754098 0.54250795 -0.60908264 0.9895307 -0.17094596 -1.0359786 0.52360266 -0.16426727 -0.98595107 0.30632925 -0.103603564 1.4696645 -0.45426652 -0.117257185 0.23099793 -0.71009254 -1.1209805 1.0932499 -1.125103 0.552613 -0.50499123 -0.9749941 0.5226521 -1.0272338 0.5511564 1.43997 -0.68917763 1.241372 0.5146684 0.31957018 0.30936125 -0.53495663 -1.0225347 0.5363581 1.2471673 1.4272228 -0.56902987
0.24624625 -0.62801164 0.24148057 0.3147372 1.5239148 -0.14510725 -0.58196485 0.20929523 1.5269392 0.24503946 -0.19086985 -0.57487774 0.54464424 -1.1193413 0.97428405 0.5422016 -0.60831183 0.9884617 -0.1709078 -1.0347201 0.52342063 -0.16423261 -0.9847993 0.3060186 -0.10374325 1.4682354 -0.45398885 -0.11740365 0.23077491 -0.70904344 -1.1199403 1.0919356 -1.1241997 0.5522197 -0.5044806 -0.9739731 0.5224371 -1.0262258 0.55068237 1.4380002 -0.6883764 1.2399977 0.5144605 0.3193761 0.30906564 -0.5342312 -1.0212325 0.5360838 1.2459558 1.4259102 -0.5685241
0.24724725 -0.6271977 0.24122697 0.3144339 1.521655 -0.145183 -0.58129084 0.20905913 1.5246707 0.24473761 -0.19081406 -0.5741091 0.54437673 -1.1181242 0.97316396 0.54188824 -0.6075432 0.98737866 -0.17087303 -1.0334623 0.52323335 -0.16420037 -0.98364383 0.30571353 -0.10388371 1.4668072 -0.45371488 -0.1175496 0.23054965 -0.7079843 -1.1189418 1.0906056 -1.1232929 0.5518502 -0.50398284 -0.9729897 0.52221507 -1.0252659 0.55020326 1.4360487 -0.68756515 1.2386742 0.5142708 0.31917855 0.3087761 -0.5335034 -1.0199268 0.53581345 1.2447653 1.4246029 -0.56802666
0.24824825 -0.62637615 0.24096946 0.3141265 1.5194062 -0.1452602 -0.5806237 0.20882295 1.5224019 0.24443369 -0.19076735 -0.57333714 0.54410636 -1.1168777 0.97205114 0.541568 -0.6067778 0.9862822 -0.17084198 -1.0322081 0.52304035 -0.16417088 -0.98248714 0.30541486 -0.10402495 1.4653767 -0.4534434 -0.11769483 0.23032185 -0.70691574 -1.1179745 1.0892599 -1.1223788 0.5515065 -0.503499 -0.9720485 0.5219858 -1.0243592 0.54971987 1.4341199 -0.68674344 1.2374053 0.5140963 0.31897706 0.30849358 -0.5327741 -1.0186208 0.5355465 1.2435921 1.4232972 -0.56753707
0.24924925 -0.6255477 0.24070802 0.31381512 1.5171733 -0.14533858 -0.5799646 0.20858663 1.5201366 0.24412808 -0.19072425 -0.5725624 0.5438321 -1.1156018 0.9709474 0.5412409 -0.60601676 0.98517317 -0.17081499 -1.0309603 0.52284116 -0.16414453 -0.98133206 0.30512336 -0.104166925 1.463941 -0.45317334 -0.1178392 0.23009127 -0.7058383 -1.1170332 1.0878985 -1.1214544 0.5511904 -0.5030301 -0.97115433 0.5217492 -1.0235108 0.54923296 1.4322186 -0.6859109 1.2361956 0.5139307 0.31877133 0.3082189 -0.532044 -1.0173179 0.53528243 1.242433 1.42199 -0.5670549
0.25025025 -0.62471306 0.24044265 0.3135 1.5149606 -0.14541782 -0.57931477 0.2083501 1.5178789 0.24382122 -0.19068392 -0.57178515 0.5435534 -1.1142969 0.9698545 0.54090697 -0.6052611 0.9840522 -0.1707924 -1.0297225 0.5226354 -0.16412172 -0.9801814 0.3048399 -0.10430963 1.462497 -0.4529037 -0.11798255 0.22985767 -0.7047529 -1.1161125 1.0865216 -1.1205164 0.55089 -0.50257736 -0.9703121 0.52150506 -1.0227118 0.54874337 1.4303495 -0.68506736 1.2350268 0.5137722 0.31856105 0.30795294 -0.5313141 -1.0160215 0.5350206 1.2412845 1.4206783 -0.56657964
0.25125125 -0.62387305 0.24017332 0.3131813 1.5127734 -0.1454977 -0.57867557 0.20811333 1.5156331 0.24351358 -0.19064577 -0.57100606 0.5432695 -1.1129637 0.9687743 0.5405666 -0.60451174 0.9829201 -0.1707746 -1.0284978 0.5224227 -0.16410285 -0.9790382 0.30456537 -0.10445306 1.4610422 -0.45263347 -0.11812474 0.22962084 -0.7036604 -1.1152074 1.0851296 -1.1195623 0.5505963 -0.5021414 -0.96952695 0.5212535 -1.0219462 0.54825205 1.428518 -0.6842128 1.2338789 0.5136195 0.31834593 0.30769664 -0.5305852 -1.0147355 0.53476036 1.2401435 1.4193591 -0.56611073
0.25225225 -0.6230285 0.23990013 0.3128594 1.5106167 -0.14557792 -0.5780484 0.20787619 1.5134039 0.24320564 -0.19060925 -0.5702256 0.5429797 -1.1116028 0.96770895 0.54021996 -0.60376954 0.98177797 -0.17076194 -1.02729 0.52220273 -0.16408835 -0.97790575 0.3043007 -0.10459717 1.4595742 -0.45236182 -0.118265636 0.22938062 -0.7025617 -1.1143132 1.0837228 -1.1185895 0.5503074 -0.50171715 -0.9688033 0.5209945 -1.0212086 0.5477601 1.4267293 -0.68334717 1.2327478 0.51347107 0.31812578 0.30745104 -0.5298584 -1.0134636 0.534501 1.2390072 1.41803 -0.5656476
0.25325325 -0.62218046 0.23962314 0.31253445 1.5084959 -0.14565828 -0.5774346 0.20763867 1.511196 0.24289793 -0.19057384 -0.5694443 0.5426836 -1.1102157 0.9666603 0.5398673 -0.6030353 0.98062676 -0.17075482 -1.0261028 0.5219754 -0.16407867 -0.9767875 0.30404678 -0.10474197 1.4580911 -0.45208788 -0.11840515 0.22913687 -0.7014578 -1.1134255 1.0823019 -1.1175958 0.55002177 -0.5013018 -0.96812254 0.5207281 -1.020494 0.54726857 1.4249891 -0.68247074 1.2316301 0.51332563 0.31790042 0.30721653 -0.52913475 -1.0122104 0.53424186 1.2378728 1.4166886 -0.56518954
0.25425425 -0.6213299 0.23934245 0.31220683 1.5064168 -0.14573854 -0.5768357 0.20740065 1.5090145 0.24259101 -0.19053905 -0.5686629 0.5423806 -1.1088036 0.96563065 0.539509 -0.6023096 0.97946775 -0.17075364 -1.0249403 0.5217405 -0.16407429 -0.97568697 0.30380306 -0.104887426 1.4565909 -0.451811 -0.11854316 0.22888947 -0.70034987 -1.11254 1.0808673 -1.116579 0.549738 -0.500894 -0.96747136 0.52045465 -1.0197974 0.5467787 1.4233031 -0.68158376 1.2305225 0.5131819 0.31766975 0.3069887 -0.5284153 -1.0109798 0.5339821 1.2367378 1.4153328 -0.5647359
0.25525525 -0.6204779 0.2390582 0.31187692 1.5043851 -0.1458185 -0.57625324 0.20716207 1.5068649 0.24228548 -0.19050442 -0.56788206 0.5420703 -1.1073682 0.9646221 0.5391454 -0.6015932 0.97830206 -0.17075872 -1.0238065 0.5214979 -0.16407566 -0.97460794 0.3035648 -0.10503353 1.4550718 -0.45153043 -0.118679605 0.22863832 -0.69923913 -1.1116529 1.0794196 -1.1155378 0.5494545 -0.50049263 -0.9668447 0.52017415 -1.0191144 0.5462916 1.4216775 -0.6806867 1.2294219 0.5130387 0.31743363 0.30676538 -0.52770126 -1.0097767 0.5337209 1.2355998 1.4139607 -0.56428593
0.25625625 -0.6196257 0.23877054 0.31154504 1.5024072 -0.14589797 -0.57568884 0.20692284 1.5047525 0.24198194 -0.19046953 -0.5671025 0.54175246 -1.1059115 0.96363693 0.5387771 -0.60088664 0.97713107 -0.17076819 -1.0227057 0.5212477 -0.16408332 -0.9735544 0.30333072 -0.105180256 1.4535326 -0.45124558 -0.118814416 0.2283834 -0.6981269 -1.1107603 1.0779598 -1.1144702 0.54917014 -0.5000963 -0.9662377 0.5198871 -1.0184405 0.54580873 1.4201182 -0.6797801 1.2283251 0.5128949 0.31719205 0.3065457 -0.5269939 -1.0086058 0.5334574 1.2344565 1.4125706 -0.56383884
0.25725725 -0.61877453 0.2384797 0.31121168 1.5004892 -0.14597678 -0.5751441 0.20668288 1.5026832 0.24168105 -0.19043401 -0.56632507 0.5414268 -1.1044356 0.96267754 0.5384045 -0.60019034 0.97595626 -0.17078078 -1.0216424 0.5209898 -0.16409723 -0.97253036 0.3031 -0.1053276 1.451972 -0.45095596 -0.11894753 0.2281247 -0.6970145 -1.1098591 1.0764886 -1.1133753 0.5488836 -0.49970412 -0.9656459 0.51959366 -1.0177715 0.5453314 1.4186318 -0.67886466 1.2272296 0.5127495 0.316945 0.30632883 -0.5262944 -1.0074723 0.5331907 1.2333059 1.4111611 -0.5633938
0.25825825 -0.6179258 0.23818588 0.3108772 1.4986379 -0.14605476 -0.57462084 0.2064421 1.500663 0.24138351 -0.19039746 -0.56555057 0.54109305 -1.1029428 0.9617464 0.5380282 -0.5995047 0.9747791 -0.17079604 -1.0206215 0.5207244 -0.16411547 -0.9715402 0.30287176 -0.10547553 1.450389 -0.4506611 -0.11907891 0.22786218 -0.69590354 -1.1089458 1.0750071 -1.112252 0.5485938 -0.49931487 -0.96506476 0.5192944 -1.0171036 0.5448612 1.4172251 -0.6779411 1.2261325 0.51260144 0.31669256 0.30611387 -0.5256042 -1.0063812 0.53291994 1.2321461 1.4097309 -0.5629498
0.25925925 -0.6170808 0.23788935 0.31054217 1.49686 -0.14613177 -0.5741207 0.20620042 1.4986984 0.24109004 -0.19035958 -0.56477994 0.54075116 -1.101436 0.9608459 0.5376488 -0.59883016 0.97360134 -0.17081349 -1.0196478 0.52045166 -0.16413733 -0.9705884 0.3026452 -0.10562404 1.4487829 -0.4503606 -0.11920853 0.2275959 -0.6947955 -1.1080178 1.0735162 -1.1110996 0.5482997 -0.49892762 -0.96449023 0.5189896 -1.016433 0.54439956 1.415887 -0.6770104 1.2250316 0.5124498 0.3164348 0.30590007 -0.5249246 -1.0053378 0.53264403 1.2309756 1.4082791 -0.562506
0.26026025 -0.61624116 0.23759036 0.310207 1.4951627 -0.14620768 -0.57364047 0.20595773 1.4967955 0.24080138 -0.19032006 -0.564014 0.5404011 -1.099918 0.95997876 0.5372669 -0.5981669 0.9724245 -0.17083272 -1.0187262 0.52017176 -0.16416226 -0.96967953 0.30241957 -0.105773106 1.4471533 -0.45005414 -0.11933638 0.22732593 -0.693692 -1.1070722 1.0720173 -1.1099176 0.5480002 -0.4985414 -0.9639184 0.51868004 -1.0157565 0.5439481 1.4145764 -0.6760737 1.2239246 0.5122939 0.31617185 0.30568665 -0.52425706 -1.0043482 0.532362 1.2297928 1.4068049 -0.5620615
0.26126125 -0.6154083 0.23728925 0.30987236 1.4935533 -0.14628237 -0.5731718 0.20571394 1.4949615 0.24051832 -0.19027863 -0.5632539 0.5400429 -1.098392 0.9591476 0.5368834 -0.59751505 0.97125053 -0.17085332 -1.017862 0.5198851 -0.16418977 -0.9688184 0.30219418 -0.10592272 1.4454999 -0.4497415 -0.11946247 0.22705238 -0.69259495 -1.1061068 1.0705116 -1.108706 0.5476946 -0.49815536 -0.96334565 0.5183662 -1.0150708 0.54350865 1.4132866 -0.67513204 1.2228096 0.5121328 0.3159039 0.30547297 -0.5236032 -1.0034178 0.5320728 1.2285963 1.4053078 -0.56161505
0.26226225 -0.614584 0.23698635 0.30953872 1.4920006 -0.14635576 -0.57271296 0.20546894 1.4932032 0.24024168 -0.1902351 -0.5625006 0.5396766 -1.0968615 0.9583551 0.5364989 -0.5968748 0.97008127 -0.17087488 -1.0170598 0.519592 -0.16421938 -0.96801007 0.30196837 -0.10607286 1.4438227 -0.44942254 -0.1195868 0.22677535 -0.6915061 -1.1051192 1.0690002 -1.1074644 0.5473822 -0.49776864 -0.9627685 0.5180487 -1.0143731 0.54308283 1.4120129 -0.67418677 1.2216845 0.511966 0.3156312 0.3052583 -0.5229645 -1.002553 0.53177524 1.227385 1.4037874 -0.5611657
0.26326326 -0.61376995 0.23668203 0.3092067 1.4904737 -0.14642777 -0.5722623 0.20522262 1.4915279 0.23997231 -0.1901892 -0.5617551 0.53930247 -1.0953302 0.9576042 0.53611434 -0.5962462 0.9689188 -0.17089705 -1.016302 0.51929283 -0.16425064 -0.96725965 0.30174145 -0.10622351 1.4421217 -0.44909707 -0.119709425 0.226495 -0.6904273 -1.1041077 1.0674849 -1.1061935 0.5470621 -0.49738052 -0.96218383 0.51772827 -1.0136604 0.5426725 1.4107513 -0.67323935 1.2205476 0.5117928 0.315354 0.30504212 -0.5223425 -1.001759 0.53146833 1.226158 1.4022436 -0.5607123
0.26426426 -0.6129679 0.2363767 0.308877 1.4889677 -0.1464983 -0.5718183 0.20497487 1.4899415 0.23971108 -0.1901408 -0.56101876 0.53892076 -1.0938021 0.9568978 0.5357305 -0.5956291 0.9677651 -0.1709195 -1.0155752 0.51898813 -0.16428313 -0.96656954 0.30151293 -0.106374644 1.4403976 -0.44876513 -0.11983036 0.22621153 -0.6893607 -1.1030709 1.0659668 -1.1048937 0.54673386 -0.49699026 -0.9615887 0.5174058 -1.0129306 0.5422797 1.4094975 -0.6722913 1.2193975 0.51161253 0.31507263 0.30482382 -0.521739 -1.0010105 0.5311507 1.2249146 1.4006767 -0.5602536
0.26526526 -0.61217976 0.23607078 0.3085502 1.4874775 -0.14656733 -0.57137936 0.20472561 1.4884048 0.2394589 -0.19008976 -0.5602926 0.53853166 -1.0922813 0.9562294 0.53534836 -0.59502345 0.9666225 -0.17094186 -1.0148737 0.5186784 -0.16431642 -0.96591777 0.3012822 -0.106526256 1.438651 -0.44842672 -0.11994969 0.22592516 -0.68830836 -1.102007 1.0644481 -1.1035657 0.5463969 -0.49659723 -0.9609803 0.517082 -1.0121813 0.5419063 1.4082477 -0.6713443 1.2182331 0.51142496 0.31478742 0.30460286 -0.5211557 -1.0002884 0.53082126 1.2236538 1.399087 -0.55978847
0.26626626 -0.61140746 0.23576473 0.3082271 1.485999 -0.14663482 -0.57094425 0.20447469 1.4868928 0.23921457 -0.19003597 -0.5595779 0.53813565 -1.0907724 0.95557547 0.534969 -0.59442914 0.96549314 -0.17096388 -1.0141929 0.5183644 -0.16435012 -0.9652943 0.3010488 -0.10667833 1.4368827 -0.44808197 -0.12006748 0.22563612 -0.6872724 -1.1009152 1.0629301 -1.1022106 0.5460509 -0.49620086 -0.9603562 0.51675785 -1.0114105 0.5415538 1.4069983 -0.6704002 1.2170529 0.5112296 0.31449878 0.3043788 -0.52059436 -0.9995876 0.53047866 1.2223755 1.397475 -0.55931556
0.26726726 -0.61065304 0.23545903 0.30790836 1.4845276 -0.14670072 -0.57051164 0.204222 1.4854008 0.23897475 -0.18997934 -0.558876 0.5377332 -1.08928 0.95493215 0.5345933 -0.5938458 0.9643795 -0.17098527 -1.0135278 0.5180467 -0.1643839 -0.9646942 0.30081224 -0.10683084 1.4350939 -0.44773108 -0.1201838 0.22534469 -0.6862553 -1.0997945 1.0614148 -1.1008298 0.54569554 -0.4958006 -0.9597142 0.51643425 -1.0106165 0.54121286 1.4057457 -0.66946083 1.2158563 0.511026 0.3142072 0.3041512 -0.5200569 -0.9989036 0.5301217 1.2210795 1.3958416 -0.55883354
0.26826826 -0.6099186 0.2351542 0.30759478 1.4830594 -0.14676507 -0.57008016 0.20396742 1.4839238 0.2387386 -0.18991986 -0.55818814 0.53732485 -1.0878092 0.9542968 0.5342224 -0.59327304 0.963284 -0.17100576 -1.0128739 0.51772606 -0.16441742 -0.96411264 0.3005722 -0.10698378 1.433286 -0.44737425 -0.12029877 0.22505118 -0.6852592 -1.0986445 1.0599041 -1.0994248 0.5453306 -0.49539605 -0.9590522 0.5161123 -1.0097979 0.540879 1.4044873 -0.6685283 1.2146423 0.51081413 0.31391314 0.3039197 -0.51954514 -0.9982319 0.52974886 1.2197654 1.3941879 -0.558341
0.26926926 -0.6092064 0.2348508 0.30728713 1.4815906 -0.14682785 -0.56964874 0.20371082 1.4824573 0.23850535 -0.1898575 -0.55751574 0.53691113 -1.0863652 0.9536669 0.5338575 -0.5927106 0.9622093 -0.17102513 -1.0122268 0.5174033 -0.16445032 -0.96354496 0.30032822 -0.107137136 1.4314605 -0.4470119 -0.120412506 0.22475593 -0.6842868 -1.0974647 1.0584 -1.0979975 0.5449559 -0.49498674 -0.95836854 0.5157931 -1.0089535 0.5405508 1.4032196 -0.66760486 1.2134104 0.51059365 0.31361714 0.3036839 -0.519061 -0.9975683 0.52935886 1.2184337 1.3925151 -0.5578366
0.27027026 -0.6085186 0.23454937 0.30698624 1.4801178 -0.14688908 -0.5692163 0.20345189 1.4809972 0.23827429 -0.18979228 -0.5568603 0.5364928 -1.0849535 0.9530401 0.5334998 -0.5921579 0.9611579 -0.17104316 -1.0115827 0.51707923 -0.16448234 -0.96298695 0.30008003 -0.10729087 1.4296193 -0.4466443 -0.12052513 0.22445929 -0.68334043 -1.0962551 1.0569047 -1.0965499 0.54457146 -0.49457234 -0.95766157 0.5154777 -1.008082 0.5402271 1.4019403 -0.6666927 1.2121601 0.51036453 0.3133198 0.30344355 -0.51860666 -0.9969089 0.52895325 1.2170844 1.3908247 -0.55731875
0.27127126 -0.6078575 0.23425056 0.30669302 1.4786376 -0.14694881 -0.56878185 0.2031904 1.4795395 0.23804475 -0.18972424 -0.5562233 0.5360706 -1.0835799 0.95241416 0.5331505 -0.59161437 0.96013266 -0.17105965 -1.0109376 0.5167549 -0.16451322 -0.9624345 0.29982737 -0.10744499 1.4277644 -0.44627202 -0.120636776 0.22416167 -0.6824229 -1.0950159 1.0554202 -1.0950842 0.5441773 -0.4941526 -0.9569301 0.5151675 -1.0071828 0.5399066 1.400647 -0.6657943 1.2108915 0.5101267 0.31302172 0.3031984 -0.51817715 -0.99624985 0.5285394 1.2157179 1.3891184 -0.556786
0.27227226 -0.6072257 0.23395498 0.30640832 1.4771471 -0.14700712 -0.5683445 0.20292665 1.4780804 0.23781605 -0.18965349 -0.5556062 0.5356453 -1.0822504 0.95178705 0.53281087 -0.5910794 0.9591364 -0.17107446 -1.0102879 0.51643133 -0.16454268 -0.9618836 0.29957 -0.10759946 1.4258982 -0.44589552 -0.120747626 0.22386348 -0.68153685 -1.0937475 1.053949 -1.093603 0.54377353 -0.49372727 -0.956173 0.51486355 -1.0062555 0.5395883 1.3993374 -0.66491216 1.2096043 0.5098803 0.31272358 0.3029482 -0.5177562 -0.9955877 0.52811897 1.2143351 1.3873984 -0.5562368
0.27327326 -0.6066255 0.23366329 0.30613306 1.4756436 -0.14706405 -0.5679032 0.20266087 1.4766164 0.2375876 -0.18958011 -0.55501056 0.5352178 -1.0809711 0.95115674 0.5324824 -0.59055233 0.95817214 -0.17108744 -1.0096304 0.5161094 -0.16457053 -0.96133083 0.29930767 -0.10775428 1.4240232 -0.44551548 -0.12085783 0.22356519 -0.68068516 -1.0924506 1.0524936 -1.0921093 0.5433605 -0.4932962 -0.95538944 0.5145673 -1.0052996 0.53927094 1.3980097 -0.664049 1.2082987 0.5096253 0.3124261 0.30269283 -0.5173416 -0.99491924 0.5276933 1.2129366 1.3856665 -0.55567384
0.27427426 -0.60605955 0.23337618 0.3058682 1.4741246 -0.1471197 -0.5674574 0.20239334 1.4751443 0.23735881 -0.1895043 -0.5544351 0.5347892 -1.0797487 0.9505216 0.53216636 -0.5900323 0.9572428 -0.17109846 -1.008962 0.51579046 -0.16459653 -0.9607727 0.29904035 -0.107909426 1.4221421 -0.44513252 -0.120967574 0.22326729 -0.6798707 -1.0911262 1.0510561 -1.0906061 0.5429384 -0.49285927 -0.9545789 0.5142802 -1.004315 0.5389536 1.3966621 -0.6632077 1.2069752 0.509362 0.31213003 0.30243218 -0.5169318 -0.99424136 0.52726364 1.2115235 1.3839253 -0.55510116
0.2752753 -0.6055305 0.23309438 0.30561465 1.4725878 -0.14717416 -0.5670063 0.2021243 1.4736612 0.23712914 -0.1894262 -0.5538709 0.53436035 -1.07859 0.9498799 0.5318643 -0.5895184 0.9563516 -0.17110741 -1.0082799 0.5154756 -0.16462053 -0.96020603 0.29876783 -0.108064875 1.4202579 -0.44474745 -0.121077076 0.22297026 -0.6790965 -1.0897756 1.0496396 -1.0890968 0.54250777 -0.49241644 -0.9537409 0.51400363 -1.0033022 0.5386354 1.3952932 -0.662391 1.2056341 0.50909054 0.3118362 0.30216613 -0.51652515 -0.99355143 0.52683127 1.2100968 1.3821776 -0.5545205
0.2762763 -0.6050347 0.23281865 0.3053688 1.4710314 -0.14722757 -0.5665493 0.20185399 1.4721645 0.23689808 -0.18934602 -0.5533159 0.5339325 -1.077502 0.9492302 0.5315777 -0.5890098 0.9555017 -0.17111422 -1.0075814 0.515166 -0.16464238 -0.959628 0.2984901 -0.10822062 1.4183738 -0.44436103 -0.121186525 0.22267467 -0.67836565 -1.0884 1.0482464 -1.0875847 0.5420691 -0.49196774 -0.9528754 0.5137391 -1.0022614 0.53831536 1.3939018 -0.66160214 1.2042764 0.5088114 0.31154543 0.3018947 -0.51612043 -0.9928468 0.5263973 1.2086581 1.3804259 -0.55393344
0.2772773 -0.60455036 0.23254974 0.30512783 1.4694535 -0.14728004 -0.56608593 0.20158266 1.4706515 0.23666519 -0.18926403 -0.5527686 0.53350675 -1.076492 0.9485711 0.5313082 -0.5885055 0.9546964 -0.17111884 -1.0068642 0.5148631 -0.16466193 -0.9590358 0.29820716 -0.108376645 1.4164933 -0.4439742 -0.12129617 0.2223811 -0.677672 -1.0870016 1.0468794 -1.0860741 0.54162294 -0.49151322 -0.9519825 0.5134883 -1.0011933 0.5379927 1.392487 -0.66084343 1.2029028 0.5085249 0.31125864 0.30161786 -0.5157163 -0.9921252 0.52596277 1.2072088 1.3786737 -0.5533416
0.2782783 -0.60407364 0.23228848 0.30489078 1.4678528 -0.14733173 -0.5656156 0.2013105 1.4691203 0.23643 -0.18918048 -0.55222744 0.5330844 -1.075534 0.9479015 0.5310573 -0.58800435 0.95393926 -0.17112122 -1.0061263 0.5145682 -0.16467908 -0.95842713 0.297919 -0.10853293 1.4146202 -0.44358787 -0.12140624 0.22209013 -0.6769904 -1.0855819 1.0455415 -1.0845687 0.54117 -0.49105304 -0.9510625 0.5132528 -1.0000988 0.5376667 1.391048 -0.6600988 1.2015144 0.5082315 0.31097677 0.30133572 -0.51531154 -0.99138457 0.5255288 1.2057505 1.3769239 -0.5527465
0.2792793 -0.6036026 0.23203571 0.30465683 1.466228 -0.1473828 -0.56513804 0.20103776 1.4675686 0.23619217 -0.18909568 -0.5516912 0.5326668 -1.0745977 0.9472203 0.5308258 -0.58750516 0.95323366 -0.17112137 -1.0053657 0.5142829 -0.16469374 -0.9577997 0.29762575 -0.10868945 1.4127581 -0.44320312 -0.121516995 0.22180241 -0.6763171 -1.0841434 1.0442357 -1.0830731 0.54071105 -0.49058738 -0.95011604 0.5130343 -0.99897903 0.5373366 1.3895843 -0.65935993 1.2001125 0.5079318 0.31070074 0.30104837 -0.514905 -0.9906231 0.52509624 1.2042853 1.3751802 -0.5521495
0.2802803 -0.60313547 0.23179176 0.3044251 1.4645782 -0.14743343 -0.56465286 0.20076463 1.4659952 0.23595129 -0.18900996 -0.55115837 0.53225523 -1.0736787 0.94652665 0.53061104 -0.5870068 0.9525832 -0.17111929 -1.0045809 0.5140085 -0.16470584 -0.9571516 0.29732746 -0.1088462 1.4109116 -0.44282106 -0.1216287 0.2215186 -0.67564994 -1.0826886 1.042965 -1.0815918 0.540247 -0.49011654 -0.94914395 0.51283455 -0.9978355 0.53700185 1.3880957 -0.6586258 1.1986985 0.5076264 0.31043166 0.30075595 -0.5144956 -0.9898392 0.524666 1.2028149 1.3734466 -0.55155194
0.2812813 -0.60267055 0.2315538 0.30419478 1.4629027 -0.14748383 -0.56415987 0.20049131 1.4643983 0.23570707 -0.18892373 -0.5506278 0.5318513 -1.072773 0.94581974 0.5304106 -0.5865079 0.95197433 -0.17111501 -1.0037704 0.51374674 -0.16471536 -0.956481 0.29702434 -0.10900317 1.4090846 -0.44244283 -0.121741645 0.22123939 -0.67498696 -1.0812203 1.0417327 -1.0801296 0.5397789 -0.48964074 -0.94814724 0.51264924 -0.99666977 0.53666186 1.3865824 -0.6578953 1.1972742 0.507316 0.31017056 0.30045864 -0.51408243 -0.9890315 0.52423906 1.2013419 1.3717268 -0.5509552
0.2822823 -0.6022062 0.2313205 0.30396518 1.461201 -0.14753418 -0.56365895 0.20021798 1.462777 0.23545922 -0.18883735 -0.5500984 0.5314565 -1.0718763 0.945099 0.5302221 -0.5860071 0.9513772 -0.17110859 -1.002933 0.5134992 -0.16472226 -0.9557865 0.29671657 -0.10916033 1.407282 -0.4420697 -0.12185612 0.2209655 -0.6743262 -1.0797415 1.0405419 -1.0786918 0.5393076 -0.48916045 -0.9471272 0.5124734 -0.9954837 0.5363161 1.3850443 -0.65716755 1.1958413 0.5070014 0.30991855 0.3001567 -0.51366466 -0.98819894 0.52381605 1.1998684 1.3700252 -0.55036044
0.2832833 -0.60174096 0.23109107 0.30373558 1.459473 -0.14758472 -0.56315 0.19994482 1.4611303 0.2352075 -0.18875127 -0.549569 0.5310724 -1.070985 0.9443639 0.53004354 -0.5855029 0.9507883 -0.1711001 -1.0020682 0.5132676 -0.16472657 -0.9550668 0.2964044 -0.10931767 1.4055086 -0.441703 -0.12197245 0.2206977 -0.6736659 -1.0782554 1.0393959 -1.0772836 0.53883445 -0.48867604 -0.94608545 0.5123054 -0.9942794 0.5359642 1.3834821 -0.65644175 1.1944017 0.50668335 0.3096768 0.29985043 -0.51324147 -0.9873407 0.5233977 1.1983974 1.3683461 -0.5497688
0.2842843 -0.6012735 0.23086467 0.3035053 1.4577188 -0.1476357 -0.562633 0.19967201 1.4594575 0.23495169 -0.18866594 -0.54903865 0.53070074 -1.0700957 0.94361424 0.5298726 -0.58499384 0.95020485 -0.17108962 -1.001175 0.51305366 -0.1647283 -0.9543209 0.2960881 -0.109475166 1.4037695 -0.44134408 -0.12209095 0.22043677 -0.6730044 -1.0767657 1.0382985 -1.0759107 0.53836054 -0.48818803 -0.9450236 0.5121437 -0.9930592 0.5356057 1.3818964 -0.65571696 1.1929579 0.5063628 0.3094465 0.29954016 -0.5128122 -0.986456 0.5229846 1.1969312 1.3666942 -0.54918134
0.2852853 -0.6008024 0.23064058 0.30327377 1.4559387 -0.14768736 -0.56210804 0.19939972 1.4577583 0.23469162 -0.18858188 -0.5485063 0.53034323 -1.0692048 0.9428498 0.5297074 -0.58447826 0.94962424 -0.17107731 -1.0002531 0.5128583 -0.1647275 -0.953548 0.29576805 -0.10963281 1.40207 -0.4409944 -0.12221196 0.22018349 -0.67234015 -1.0752759 1.0372529 -1.0745789 0.53788733 -0.48769698 -0.94394374 0.5119868 -0.9918258 0.5352405 1.3802882 -0.65499246 1.191512 0.5060408 0.30922723 0.29922622 -0.5123762 -0.98554456 0.52257746 1.1954731 1.3650745 -0.548599
0.2862863 -0.60032666 0.23041804 0.30304036 1.4541334 -0.14773999 -0.56157535 0.19912809 1.4560325 0.23442715 -0.1884996 -0.5479711 0.5300018 -1.0683094 0.94207054 0.52954596 -0.5839545 0.9490439 -0.17106329 -0.99930245 0.5126741 -0.16472426 -0.9527476 0.29544464 -0.10979059 1.4004157 -0.44065556 -0.122335844 0.21993873 -0.6716718 -1.0737904 1.0362629 -1.0732944 0.53741616 -0.4872035 -0.94284815 0.5118333 -0.9905819 0.5348681 1.3786589 -0.6542675 1.1900667 0.50571835 0.3090134 0.29890907 -0.51193297 -0.9846062 0.52217674 1.194026 1.363492 -0.54802287
0.2872873 -0.5998452 0.23019639 0.3028046 1.4523035 -0.14779387 -0.5610351 0.19885726 1.4542805 0.2341582 -0.18841967 -0.54743236 0.5296782 -1.0674068 0.9412766 0.52938646 -0.5834208 0.9484616 -0.17104773 -0.99832296 0.5124981 -0.16471866 -0.95191926 0.2951182 -0.109948486 1.3988122 -0.4403291 -0.12246296 0.21970074 -0.670998 -1.0723134 1.0353322 -1.0720636 0.5369486 -0.48670825 -0.94173914 0.51168185 -0.98933065 0.5344885 1.3770097 -0.6535415 1.1886246 0.50539654 0.30880362 0.29858914 -0.5114821 -0.9836411 0.52178293 1.1925932 1.3619522 -0.54745364
0.2882883 -0.59935695 0.22997496 0.30256596 1.4504503 -0.14784929 -0.56048757 0.19858737 1.4525024 0.23388469 -0.18834269 -0.5468893 0.5293744 -1.066494 0.9404683 0.5292273 -0.5828754 0.94787514 -0.17103082 -0.9973151 0.5123287 -0.16471083 -0.95106304 0.29478928 -0.110106476 1.3972656 -0.44001672 -0.122593686 0.21946657 -0.6703175 -1.0708494 1.0344374 -1.070893 0.53648627 -0.48621196 -0.9406196 0.5115312 -0.9880754 0.53410155 1.3753424 -0.65281385 1.1871887 0.5050767 0.30859706 0.29826698 -0.5110233 -0.98264945 0.52139634 1.1911783 1.3604606 -0.5468921
0.2892893 -0.59886116 0.22975315 0.30232406 1.448575 -0.14790657 -0.5599333 0.19831856 1.4506989 0.2336066 -0.18826926 -0.5463412 0.529083 -1.0655689 0.93964607 0.5290668 -0.5823163 0.9472826 -0.17101276 -0.9962794 0.5121645 -0.16470093 -0.95017904 0.29445836 -0.11026455 1.3957821 -0.43972012 -0.12272843 0.21923555 -0.66962934 -1.0694034 1.0335544 -1.0697896 0.53603077 -0.48571545 -0.9394923 0.51138014 -0.98681957 0.53370714 1.373659 -0.652084 1.1857623 0.50475997 0.30839285 0.29794312 -0.51055616 -0.9816319 0.5210174 1.189785 1.359023 -0.5463391
0.2902903 -0.5983571 0.2295304 0.30207846 1.4466795 -0.14796607 -0.5593726 0.19805093 1.448871 0.23332396 -0.18820004 -0.5457876 0.52879804 -1.0646292 0.93881035 0.52890337 -0.5817415 0.9466821 -0.17099379 -0.99521667 0.5120041 -0.1646891 -0.9492676 0.294126 -0.110422686 1.3943459 -0.43944117 -0.1228676 0.21900706 -0.66893256 -1.0679803 1.0326799 -1.0687606 0.535584 -0.48521957 -0.9383605 0.5112276 -0.98556703 0.5333054 1.3719615 -0.65135145 1.1843483 0.5044478 0.3081903 0.29761815 -0.5100807 -0.98058915 0.5206462 1.188417 1.3576455 -0.5457951
0.2912913 -0.597844 0.22930616 0.3018288 1.4447653 -0.1480281 -0.5588061 0.1977846 1.4470198 0.23303677 -0.18813574 -0.5452278 0.52851844 -1.063673 0.93796194 0.52873576 -0.58114904 0.94607204 -0.17097415 -0.994128 0.5118462 -0.16467553 -0.94832945 0.29379278 -0.11058088 1.3929297 -0.4391766 -0.12301161 0.21878044 -0.66822636 -1.0665855 1.0318109 -1.0678042 0.5351478 -0.48472518 -0.93722767 0.5110725 -0.98432183 0.53289634 1.3702525 -0.65061575 1.1829506 0.5041415 0.30798855 0.2972927 -0.5095967 -0.9795224 0.52028316 1.1870782 1.3563192 -0.5452607
0.2922923 -0.5973215 0.22907996 0.30157483 1.4428349 -0.14809306 -0.5582344 0.19751967 1.4451467 0.23274517 -0.18807706 -0.5446616 0.5282428 -1.0626985 0.9371017 0.5285625 -0.5805367 0.94545096 -0.17095414 -0.99301463 0.51168954 -0.16466045 -0.94736546 0.29345936 -0.110739104 1.39153 -0.43891656 -0.12316091 0.21855514 -0.6675101 -1.0652248 1.0309447 -1.0668774 0.53472406 -0.48423332 -0.9360974 0.5109139 -0.98308825 0.5324801 1.3685344 -0.64987665 1.1815727 0.5038427 0.30778697 0.2969675 -0.50910425 -0.97843283 0.51992834 1.185773 1.3550134 -0.5447365
0.2932933 -0.5967892 0.22885132 0.30131623 1.4408904 -0.14816129 -0.55765826 0.19725624 1.4432535 0.23244923 -0.18802476 -0.54408854 0.5279702 -1.0617042 0.93623066 0.5283824 -0.5799073 0.94481754 -0.17093404 -0.9918782 0.5115331 -0.16464409 -0.9463766 0.2931264 -0.11089734 1.3901436 -0.43866003 -0.12331596 0.21833059 -0.6667831 -1.0639037 1.0300786 -1.06597 0.534315 -0.48374498 -0.9349735 0.51075083 -0.98187083 0.5320569 1.3668104 -0.6491337 1.1802183 0.5035529 0.30758494 0.29664323 -0.50860345 -0.977322 0.5195818 1.1845057 1.3537235 -0.5442229
0.2942943 -0.5962466 0.22861986 0.3010528 1.4389344 -0.14823323 -0.55707836 0.19699438 1.441342 0.23214915 -0.18797961 -0.54350835 0.5276994 -1.0606887 0.93534994 0.5281945 -0.57927215 0.94417053 -0.17091417 -0.99072045 0.51137555 -0.16462672 -0.9453644 0.29279467 -0.11105559 1.3887674 -0.43840626 -0.123477206 0.21810625 -0.66604495 -1.0626286 1.0292106 -1.0650775 0.5339227 -0.4832613 -0.9338602 0.5105826 -0.9806742 0.53162706 1.3650836 -0.6483867 1.1788917 0.5032737 0.30738178 0.2963207 -0.50809443 -0.97619164 0.5192436 1.1832808 1.3524467 -0.54372007
0.2952953 -0.59569365 0.22838517 0.3007844 1.4369701 -0.14830926 -0.55649567 0.19673416 1.4394146 0.2318451 -0.18794143 -0.54292077 0.5274294 -1.0596513 0.9344608 0.52799755 -0.578633 0.9435091 -0.17089489 -0.98954344 0.51121604 -0.16460858 -0.94433033 0.29246488 -0.11121382 1.3873981 -0.43815455 -0.12364424 0.21788168 -0.66529536 -1.0614059 1.028338 -1.0641961 0.53354937 -0.48278335 -0.9327617 0.5104084 -0.97950345 0.5311909 1.3633571 -0.64763546 1.1775968 0.5030069 0.30717698 0.29600075 -0.50757754 -0.9750437 0.5189136 1.1821032 1.3511796 -0.5432285
0.2962963 -0.5951302 0.22814691 0.30051085 1.4350004 -0.1483898 -0.55591106 0.19647567 1.4374735 0.23153733 -0.18790555 -0.54232574 0.52715933 -1.0585908 0.9335647 0.5277908 -0.577991 0.94283235 -0.17087655 -0.98834944 0.5110536 -0.16459003 -0.9432762 0.29213786 -0.11137202 1.3860332 -0.43790427 -0.123813555 0.21765637 -0.66453415 -1.060242 1.0274588 -1.0633216 0.53319657 -0.4823124 -0.9316828 0.5102275 -0.9783638 0.5307488 1.3616347 -0.64687985 1.1763383 0.50275415 0.30696997 0.2956842 -0.5070531 -0.9738806 0.51859176 1.1809739 1.3499194 -0.5427483
0.2972973 -0.5945563 0.2279048 0.30023208 1.4330288 -0.14847532 -0.55532557 0.19621894 1.4355215 0.23122609 -0.18787095 -0.54172313 0.5268882 -1.0575067 0.9326633 0.5275733 -0.57734734 0.9421397 -0.17085952 -0.987141 0.51088727 -0.16457136 -0.9422041 0.2918145 -0.11153018 1.3846698 -0.4376548 -0.12398437 0.21742994 -0.66376114 -1.059144 1.0265713 -1.0624505 0.5328524 -0.48184973 -0.9306282 0.5100394 -0.97726077 0.5303012 1.3599204 -0.6461198 1.1751207 0.5025174 0.3067603 0.29537195 -0.5065215 -0.97270465 0.51827794 1.1798673 1.3486636 -0.54227954
0.2982983 -0.5939719 0.22765857 0.29994804 1.4310589 -0.14856622 -0.55474025 0.19596402 1.4335617 0.23091169 -0.18783735 -0.54111296 0.5266152 -1.0563986 0.93175834 0.5273444 -0.57670295 0.9414305 -0.17084424 -0.98592085 0.5107163 -0.16455293 -0.94111633 0.29149568 -0.11168827 1.3833055 -0.43740553 -0.12415625 0.21720195 -0.66297644 -1.058119 1.0256736 -1.0615793 0.53251165 -0.48139662 -0.929603 0.5098435 -0.9762 0.5298487 1.3582181 -0.6453552 1.1739488 0.5022986 0.30654752 0.29506502 -0.5059834 -0.9715186 0.5179719 1.1787744 1.3474094 -0.54182243
0.2992993 -0.5933775 0.227408 0.29965875 1.4290947 -0.14866172 -0.55415636 0.19571099 1.4315971 0.23059447 -0.18780446 -0.5404954 0.52633953 -1.0552664 0.9308516 0.5271034 -0.57605886 0.94070464 -0.17083111 -0.984692 0.51054 -0.16453512 -0.9400153 0.29118237 -0.11184629 1.3819382 -0.43715593 -0.12432882 0.21697205 -0.66218024 -1.0571623 1.0247644 -1.060705 0.53217334 -0.48095453 -0.9286124 0.50963944 -0.9751875 0.5293919 1.3565322 -0.64458615 1.172827 0.5020997 0.30633122 0.29476434 -0.5054394 -0.9703254 0.5176732 1.1776929 1.3461545 -0.5413768
0.3003003 -0.59277314 0.2271529 0.29936424 1.4271402 -0.14876089 -0.55357504 0.19545983 1.4296315 0.23027483 -0.18777199 -0.5398705 0.5260606 -1.05411 0.9299452 0.5268499 -0.57541597 0.93996185 -0.17082062 -0.9834577 0.5103576 -0.16451831 -0.938904 0.2908755 -0.11200422 1.3805655 -0.4369055 -0.124501705 0.21673994 -0.6613727 -1.0562304 1.0238422 -1.0598242 0.5318366 -0.48052484 -0.927662 0.5094268 -0.9742294 0.5289314 1.3548672 -0.6438127 1.1717352 0.50191814 0.30611107 0.294471 -0.50489014 -0.96912825 0.51738167 1.1766205 1.3448967 -0.5409427
0.3013013 -0.59215945 0.22689313 0.29906458 1.4252 -0.14886312 -0.5529977 0.19521058 1.4276682 0.22995315 -0.18773971 -0.5392385 0.5257776 -1.0529299 0.92904127 0.5265834 -0.5747752 0.9392022 -0.17081322 -0.9822215 0.51016855 -0.16450295 -0.93778515 0.29057613 -0.11216204 1.3791856 -0.4366538 -0.124674544 0.21650529 -0.66055435 -1.055315 1.0229058 -1.0589345 0.5315009 -0.4801091 -0.92675763 0.50920516 -0.9733322 0.5284679 1.3532282 -0.64303505 1.1706563 0.5017451 0.30588672 0.29418606 -0.5043364 -0.9679306 0.51709676 1.1755548 1.3436338 -0.5405199
0.3023023 -0.5915369 0.22662857 0.29875994 1.4232788 -0.1489679 -0.55242574 0.19496326 1.4257116 0.22962992 -0.1877074 -0.5385998 0.52549 -1.0517263 0.92814213 0.5263035 -0.57413733 0.93842584 -0.1708094 -0.9809871 0.50997233 -0.16448945 -0.9366622 0.29028535 -0.11231974 1.3777965 -0.43640035 -0.12484702 0.21626782 -0.65972567 -1.0544124 1.0219543 -1.0580331 0.53116524 -0.47970885 -0.9259052 0.5089745 -0.9725026 0.5280023 1.35162 -0.64225334 1.1695883 0.5015789 0.30565795 0.29391065 -0.50377923 -0.96673614 0.51681805 1.1744937 1.3423642 -0.5401082
0.3033033 -0.59090614 0.22635916 0.29845047 1.4213814 -0.14907467 -0.5518606 0.19471787 1.4237659 0.22930561 -0.18767478 -0.5379546 0.5251973 -1.0505003 0.9272503 0.5260101 -0.57350314 0.93763316 -0.1708097 -0.9797585 0.5097685 -0.16447829 -0.93553853 0.29000428 -0.11247729 1.3763968 -0.43614483 -0.12501882 0.21602733 -0.65888727 -1.0535187 1.0209867 -1.0571178 0.53082913 -0.47932577 -0.925111 0.5087345 -0.97174674 0.5275354 1.350048 -0.64146787 1.1685289 0.5014181 0.3054245 0.29364598 -0.5032194 -0.9655487 0.51654494 1.1734351 1.3410858 -0.53970724
0.3043043 -0.59026796 0.22608487 0.2981364 1.419513 -0.14918295 -0.5513038 0.19447441 1.4218354 0.22898073 -0.18764168 -0.53730357 0.524899 -1.0492526 0.9263684 0.525703 -0.57287323 0.93682456 -0.17081465 -0.9785399 0.5095566 -0.16446996 -0.93441784 0.28973404 -0.112634696 1.3749849 -0.4358869 -0.12518966 0.2157836 -0.65804 -1.0526303 1.0200025 -1.0561866 0.5304919 -0.4789614 -0.9243815 0.5084852 -0.9710323 0.5270681 1.3485177 -0.6406789 1.1674759 0.5012614 0.3051862 0.29339325 -0.5026582 -0.96437246 0.51627684 1.1723772 1.3397974 -0.5393167
0.3053053 -0.58962315 0.2258057 0.29781803 1.4176791 -0.14929223 -0.55075705 0.19423287 1.419925 0.22865587 -0.18760791 -0.5366471 0.5245947 -1.0479845 0.92549914 0.52538216 -0.5722484 0.9360009 -0.17082481 -0.9773358 0.5093364 -0.16446497 -0.93330413 0.2894759 -0.112791926 1.3735596 -0.43562618 -0.12535927 0.21553645 -0.6571846 -1.051744 1.0190012 -1.0552375 0.5301529 -0.47861 -0.92372096 0.5082265 -0.97033596 0.5266014 1.3470349 -0.63988686 1.1664273 0.5011074 0.30494294 0.29315153 -0.50209653 -0.96321183 0.51601315 1.1713182 1.3384973 -0.5389362
0.3063063 -0.58897275 0.22552171 0.2974956 1.4158854 -0.14940207 -0.5502221 0.19399321 1.4180397 0.22833163 -0.1875733 -0.53598577 0.52428406 -1.0466973 0.9246454 0.5250476 -0.57162917 0.9351629 -0.17084078 -0.97615093 0.5091076 -0.16446386 -0.9322015 0.2892267 -0.11294897 1.3721198 -0.43536246 -0.12552743 0.21528573 -0.65632224 -1.0508568 1.0179825 -1.054269 0.52981174 -0.4782663 -0.92309237 0.50795853 -0.9696537 0.5261363 1.3456059 -0.6390921 1.1653811 0.5009549 0.30469456 0.29291505 -0.50153583 -0.9620714 0.515753 1.1702565 1.3371844 -0.5385651
0.3073073 -0.5883178 0.22523297 0.2971695 1.414138 -0.14951204 -0.5497006 0.19375542 1.4161849 0.22800861 -0.18753769 -0.5353203 0.5239668 -1.0453925 0.92381036 0.52469957 -0.571016 0.93431157 -0.17086305 -0.97499025 0.50887007 -0.16446717 -0.93111444 0.2889821 -0.11310582 1.3706645 -0.4350955 -0.12569389 0.21503134 -0.655454 -1.0499657 1.0169462 -1.0532795 0.52946776 -0.47792903 -0.9224785 0.5076814 -0.96898174 0.5256739 1.3442365 -0.6382952 1.1643357 0.5008027 0.30444103 0.29268268 -0.50097734 -0.9609561 0.51549566 1.1691906 1.3358577 -0.5382029
0.3083083 -0.58765954 0.22493961 0.2968401 1.4124429 -0.14962173 -0.5491946 0.19351944 1.414366 0.22768751 -0.18750091 -0.53465146 0.52364266 -1.0440723 0.9229972 0.5243383 -0.5704095 0.93344814 -0.17088905 -0.9738589 0.5086237 -0.1644755 -0.9300475 0.2887412 -0.113262445 1.3691928 -0.4348251 -0.12585847 0.21477322 -0.65458107 -1.0490681 1.0158924 -1.052268 0.5291207 -0.47759703 -0.92187583 0.5073954 -0.9683165 0.5252155 1.3429211 -0.6374966 1.1632893 0.50064975 0.30418235 0.29245356 -0.5004225 -0.959871 0.51524025 1.1681191 1.3345162 -0.5378489
0.3093093 -0.5869991 0.2246418 0.2965079 1.4108067 -0.14973076 -0.5487059 0.19328526 1.412589 0.22736904 -0.18746288 -0.53397995 0.52331156 -1.0427384 0.92220914 0.5239641 -0.5698099 0.932574 -0.17091726 -0.97276235 0.5083685 -0.16448945 -0.9290057 0.28850323 -0.11341884 1.3677045 -0.43455115 -0.126021 0.2145113 -0.6537049 -1.0481614 1.0148213 -1.0512335 0.52877 -0.47726914 -0.92128104 0.50710064 -0.96765465 0.5247623 1.3416247 -0.636697 1.1622404 0.500495 0.30391857 0.29222688 -0.4998728 -0.95882136 0.51498586 1.1670406 1.333159 -0.53750235
0.3103103 -0.5863381 0.22433972 0.2961733 1.409236 -0.14983876 -0.5482366 0.19305277 1.4108596 0.22705394 -0.18742345 -0.53330684 0.52297324 -1.0413934 0.9214497 0.5235775 -0.5692177 0.9316906 -0.17094721 -0.9717064 0.50810444 -0.16450964 -0.92799413 0.2882674 -0.11357499 1.3661988 -0.43427348 -0.12618132 0.21424557 -0.65282696 -1.0472435 1.0137334 -1.0501752 0.5284155 -0.47694433 -0.92069113 0.5067977 -0.96699303 0.5243155 1.340342 -0.635897 1.1611876 0.5003375 0.30364972 0.29200187 -0.49932984 -0.95781285 0.5147315 1.1659541 1.3317858 -0.5371624
0.3113113 -0.58567786 0.22403364 0.2958369 1.4077129 -0.14994541 -0.54778874 0.19282195 1.4091845 0.226743 -0.18738256 -0.5326329 0.52262783 -1.0400397 0.9207227 0.523179 -0.56863314 0.93079954 -0.17097853 -0.9706968 0.50783163 -0.16453671 -0.92701805 0.28803304 -0.11373088 1.3646756 -0.4339921 -0.12633929 0.21397606 -0.65194887 -1.0463122 1.0126292 -1.0490927 0.52805674 -0.47662157 -0.9201031 0.50648683 -0.9663287 0.52387655 1.33907 -0.63509727 1.1601295 0.50017637 0.30337593 0.2917778 -0.49879527 -0.95685124 0.5144761 1.1648585 1.3303959 -0.5368284
0.3123123 -0.58502 0.2237238 0.29549924 1.4062071 -0.15005037 -0.5473646 0.1925927 1.40757 0.22643703 -0.18734013 -0.5319593 0.52227527 -1.03868 0.9200312 0.5227693 -0.5680565 0.9299028 -0.17101084 -0.96973985 0.50755036 -0.16457121 -0.9260832 0.28779942 -0.11388648 1.3631349 -0.43370688 -0.12649481 0.2137028 -0.6510723 -1.0453658 1.0115094 -1.0479854 0.5276935 -0.47629988 -0.91951424 0.50616866 -0.96565884 0.52344686 1.3378061 -0.6342986 1.1590651 0.5000108 0.30309737 0.291554 -0.49827087 -0.95594263 0.51421857 1.163753 1.3289893 -0.53649914
0.3133133 -0.5843664 0.22341053 0.29516092 1.4047152 -0.1501534 -0.54695773 0.19236495 1.4060218 0.2261369 -0.18729606 -0.53128713 0.5219156 -1.0373173 0.9193571 0.52234906 -0.56748796 0.92900234 -0.17104375 -0.9688419 0.50726074 -0.16461073 -0.92519534 0.2875659 -0.1140418 1.3615766 -0.4334179 -0.12664777 0.21342587 -0.65019923 -1.0444026 1.0103751 -1.0468537 0.52732563 -0.47597837 -0.91892207 0.5058437 -0.96498096 0.5230279 1.3365475 -0.63350195 1.1579933 0.49984002 0.30281422 0.2913298 -0.4977585 -0.95509326 0.5139577 1.1626368 1.3275658 -0.53617376
0.3143143 -0.58371866 0.22309421 0.2948226 1.4032341 -0.15025422 -0.5465602 0.1921386 1.4045082 0.22584349 -0.18725036 -0.53061754 0.52154905 -1.0359547 0.9186893 0.52191925 -0.5669276 0.92810035 -0.17107694 -0.9680097 0.5069632 -0.16465376 -0.9243605 0.2873319 -0.11419681 1.3600011 -0.4331252 -0.12679814 0.2131454 -0.64933157 -1.0434211 1.0092273 -1.0456975 0.526953 -0.4756562 -0.9183241 0.5055127 -0.96429276 0.5226213 1.3352921 -0.63270795 1.1569129 0.49966338 0.30252674 0.29110464 -0.49726012 -0.95430934 0.51369226 1.1615092 1.3261254 -0.5358511
0.3153153 -0.58307886 0.22277519 0.29448503 1.401761 -0.15035257 -0.5461705 0.19191355 1.4030104 0.22555773 -0.18720298 -0.5299518 0.5211758 -1.0345958 0.91802645 0.5214808 -0.56637555 0.9271992 -0.1711101 -0.96725 0.5066581 -0.16469967 -0.9235851 0.28709683 -0.11435149 1.3584087 -0.43282884 -0.12694584 0.21286152 -0.6484715 -1.0424201 1.0080674 -1.0445172 0.5265754 -0.4753326 -0.9177183 0.5051763 -0.9635921 0.5222286 1.3340373 -0.6319178 1.1558233 0.4994803 0.30223522 0.29087797 -0.4967777 -0.9535619 0.51342094 1.1603698 1.3246684 -0.53553003
0.3163163 -0.582449 0.22245394 0.2941489 1.4002935 -0.15044826 -0.5457871 0.1916897 1.4015251 0.22528058 -0.18715388 -0.5292912 0.52079606 -1.0332441 0.9173671 0.5210347 -0.5658318 0.9263013 -0.17114289 -0.96653473 0.50634587 -0.16474788 -0.92287564 0.2868602 -0.11450583 1.3568001 -0.43252894 -0.12709086 0.21257442 -0.64762104 -1.0413988 1.0068966 -1.0433134 0.5261928 -0.4750068 -0.9171026 0.50483537 -0.96287704 0.5218515 1.3327812 -0.63113225 1.1547238 0.49929023 0.30194 0.29064924 -0.49631342 -0.9528276 0.5131424 1.1592181 1.3231952 -0.5352093
0.3173173 -0.5818312 0.2221309 0.29381505 1.3988286 -0.1505411 -0.54540867 0.19146693 1.4000498 0.22501306 -0.18710311 -0.5286373 0.5204102 -1.0319035 0.91671026 0.52058214 -0.5652963 0.92540944 -0.17117506 -0.9658361 0.5060271 -0.16479781 -0.9222324 0.2866215 -0.114659816 1.355176 -0.43222573 -0.12723319 0.21228428 -0.64678276 -1.0403562 1.0057168 -1.0420871 0.5258052 -0.47467816 -0.9164751 0.5044908 -0.96214586 0.5214918 1.3315216 -0.63035256 1.1536137 0.49909273 0.3016414 0.290418 -0.49586946 -0.9521034 0.51285523 1.1580538 1.3217064 -0.53488755
0.3183183 -0.5812277 0.22180659 0.29348427 1.3973643 -0.15063092 -0.5450338 0.1912451 1.3985816 0.22475621 -0.18705066 -0.52799135 0.52001864 -1.0305781 0.91605467 0.5201243 -0.56476897 0.92452633 -0.17120634 -0.96515036 0.5057024 -0.16484892 -0.9216144 0.28638032 -0.11481344 1.3535374 -0.43191934 -0.12737286 0.21199135 -0.645959 -1.0392916 1.0045296 -1.0408392 0.5254126 -0.47434604 -0.9158343 0.5041434 -0.961397 0.5211483 1.3302569 -0.62957966 1.1524925 0.49888736 0.30133992 0.29018378 -0.4954412 -0.9513864 0.51255786 1.1568769 1.3202027 -0.53456354
0.3193193 -0.580641 0.22148155 0.29315746 1.3958981 -0.15071759 -0.5446613 0.19102408 1.3971177 0.22450803 -0.18699656 -0.5273551 0.51962173 -1.0292722 0.9153994 0.5196627 -0.56424963 0.92365515 -0.17123647 -0.96447396 0.5053724 -0.16490072 -0.92101014 0.28613624 -0.11496667 1.3518854 -0.43161005 -0.1275099 0.21169592 -0.64515245 -1.0382048 1.0033373 -1.039571 0.5250152 -0.4740099 -0.9151787 0.50379443 -0.9606292 0.5208148 1.3289855 -0.6288149 1.1513599 0.49867386 0.30103594 0.28994623 -0.49501696 -0.95067376 0.5122488 1.1556873 1.3186849 -0.53423566
0.3203203 -0.5800733 0.22115639 0.29283553 1.3944281 -0.15080097 -0.54428995 0.19080374 1.3956559 0.2242648 -0.1869409 -0.52673 0.51922005 -1.0279903 0.9147433 0.51919854 -0.56373805 0.92279893 -0.17126526 -0.9638036 0.5050379 -0.16495273 -0.9204162 0.2858889 -0.11511951 1.3502214 -0.43129814 -0.1276444 0.21139827 -0.6443657 -1.0370954 1.0021417 -1.0382842 0.5246129 -0.47366923 -0.91450703 0.5034448 -0.95984143 0.5204894 1.3277055 -0.6280593 1.1502157 0.49845198 0.30073 0.289705 -0.49459574 -0.94996303 0.5119264 1.1544851 1.3171543 -0.53390247
0.3213213 -0.5795273 0.22083169 0.29251948 1.3929526 -0.150881 -0.5439186 0.19058391 1.3941938 0.22402564 -0.18688372 -0.52611786 0.5188142 -1.0267372 0.9140856 0.5187335 -0.56323403 0.92196107 -0.17129247 -0.963136 0.50469977 -0.16500445 -0.9198293 0.28563797 -0.115271926 1.3485466 -0.4309839 -0.12777643 0.21109875 -0.64360166 -1.0359638 1.0009453 -1.0369804 0.5242061 -0.4733236 -0.9138182 0.50309575 -0.9590326 0.52017075 1.3264158 -0.6273143 1.1490598 0.4982215 0.30042264 0.2894598 -0.4941768 -0.94925165 0.511589 1.1532706 1.3156118 -0.5335624
0.3223223 -0.5790058 0.22050816 0.2922103 1.3914695 -0.15095758 -0.54354626 0.19036444 1.3927292 0.22378975 -0.1868251 -0.52552044 0.5184047 -1.0255178 0.91342545 0.51826924 -0.56273717 0.9211451 -0.17131793 -0.9624683 0.50435877 -0.1650555 -0.91924644 0.28538316 -0.11542392 1.3468628 -0.43066773 -0.12790607 0.2107977 -0.6428633 -1.0348098 0.9997508 -1.0356616 0.5237949 -0.4729726 -0.91311127 0.50274855 -0.9582022 0.51985747 1.3251152 -0.6265812 1.147892 0.49798235 0.30011442 0.28921032 -0.49375948 -0.94853747 0.5112348 1.152044 1.314059 -0.53321373
0.3233233 -0.5785038 0.22018647 0.29190904 1.3899775 -0.1510307 -0.5431719 0.19014515 1.3912601 0.22355635 -0.18676516 -0.5249396 0.5179924 -1.0243374 0.91276205 0.5178074 -0.5622471 0.92035466 -0.1713415 -0.9617977 0.5040159 -0.16510548 -0.9186647 0.28512427 -0.11557546 1.3451718 -0.43035 -0.12803349 0.21049553 -0.6421534 -1.0336343 0.9985606 -1.0343299 0.52337956 -0.4726159 -0.9123856 0.5024045 -0.9573496 0.5195482 1.3238025 -0.62586135 1.1467125 0.4977345 0.299806 0.28895637 -0.49334314 -0.94781834 0.5108621 1.1508061 1.3124973 -0.53285474
0.3243243 -0.57800674 0.21986738 0.2916168 1.3884751 -0.15110032 -0.54279464 0.18992588 1.389785 0.22332472 -0.18670401 -0.52437717 0.5175779 -1.0232015 0.91209465 0.51734996 -0.56176347 0.9195936 -0.17136298 -0.9611217 0.5036723 -0.16515398 -0.9180814 0.2848611 -0.11572702 1.3434755 -0.4300312 -0.12815882 0.21019268 -0.6414585 -1.0324376 0.99737775 -1.0329878 0.5229604 -0.47225326 -0.9116406 0.502065 -0.9564746 0.5192416 1.3224769 -0.6251553 1.1455218 0.49747795 0.29949805 0.28869775 -0.4929271 -0.9470923 0.5104695 1.1495572 1.3109286 -0.5324836
0.32532534 -0.57751334 0.21955165 0.2913347 1.386961 -0.15116647 -0.5424137 0.18970641 1.388302 0.22309412 -0.18664178 -0.52383524 0.5171621 -1.0221155 0.9114227 0.5168987 -0.5612856 0.91886586 -0.1713823 -0.9604377 0.503329 -0.1652007 -0.9174941 0.2845934 -0.11587888 1.3417761 -0.42971176 -0.12828223 0.20988959 -0.6407684 -1.0312206 0.9962052 -1.031638 0.5225378 -0.4718844 -0.9108759 0.5017316 -0.9555771 0.5189365 1.3211375 -0.6244587 1.1443199 0.49721283 0.29919127 0.28843436 -0.49251089 -0.9463576 0.51006585 1.1482981 1.3093545 -0.5320985
0.32632634 -0.5770227 0.2192401 0.29106396 1.3854343 -0.15122914 -0.54202825 0.18948656 1.3868095 0.22286391 -0.18657863 -0.5233155 0.51674587 -1.0210854 0.9107456 0.51645577 -0.5608131 0.91817445 -0.17139933 -0.9597437 0.5029871 -0.1652453 -0.91690046 0.28432116 -0.116030954 1.3400759 -0.42939222 -0.12840393 0.20958677 -0.64008206 -1.0299844 0.99504626 -1.0302833 0.5221122 -0.47150922 -0.9100914 0.50140566 -0.95465714 0.5186318 1.3197838 -0.6237695 1.1431074 0.49693936 0.29888642 0.28816605 -0.49209392 -0.94561267 0.50965565 1.1470299 1.3077773 -0.53169733
0.32732734 -0.57653385 0.2189336 0.29080567 1.3838937 -0.1512884 -0.5416376 0.18926613 1.3853064 0.22263348 -0.1865147 -0.52280945 0.5163301 -1.0200928 0.91006297 0.5160232 -0.5603453 0.9174975 -0.17141397 -0.95903766 0.502648 -0.1652875 -0.9162982 0.28404424 -0.11618318 1.3383774 -0.4290731 -0.12852412 0.20928474 -0.6393986 -1.0287304 0.9939043 -1.0289268 0.521684 -0.4711276 -0.90928704 0.501089 -0.9537152 0.51832646 1.3184154 -0.6230868 1.1418849 0.49665773 0.2985843 0.28789282 -0.4916757 -0.944856 0.50924003 1.1457531 1.3061991 -0.53127825
0.32832834 -0.5760461 0.21863301 0.29055536 1.3823389 -0.15134436 -0.54124117 0.18904491 1.3837913 0.22240224 -0.1864502 -0.5223113 0.5159159 -1.0191133 0.9093743 0.51560336 -0.5598815 0.916825 -0.17142619 -0.9583177 0.5023129 -0.16532703 -0.9156856 0.2837626 -0.11633548 1.336683 -0.42875504 -0.12864304 0.20898405 -0.638717 -1.02746 0.99278283 -1.0275719 0.52125365 -0.47073948 -0.90846306 0.50078315 -0.9527517 0.51801944 1.3170319 -0.6224096 1.1406531 0.49636826 0.29828575 0.2876146 -0.49125585 -0.94408625 0.50882024 1.1444693 1.3046223 -0.530839
0.32932934 -0.5755588 0.21833931 0.2903098 1.380769 -0.15139708 -0.5408384 0.18882266 1.3822633 0.22216967 -0.18638532 -0.52181965 0.5155041 -1.0181442 0.90867925 0.51519847 -0.559421 0.91615576 -0.17143592 -0.95758235 0.5019832 -0.16536367 -0.9150607 0.28347626 -0.11648779 1.334996 -0.42843866 -0.12876096 0.20868528 -0.63803655 -1.0261748 0.9916856 -1.0262221 0.5208218 -0.47034487 -0.90761983 0.50048995 -0.95176744 0.5177098 1.315633 -0.6217369 1.1394129 0.4960714 0.2979917 0.28733146 -0.4908339 -0.94330245 0.5083973 1.1431794 1.3030493 -0.53037757
0.33033034 -0.57507104 0.21805342 0.29006803 1.3791835 -0.15144671 -0.5404288 0.18859915 1.3807216 0.22193524 -0.18632026 -0.52133334 0.51509607 -1.0171828 0.9079776 0.514811 -0.558963 0.91548866 -0.17144313 -0.9568301 0.50166047 -0.16539721 -0.9144219 0.28318527 -0.116640046 1.333319 -0.42812464 -0.12887815 0.20838906 -0.6373564 -1.0248767 0.9906167 -1.0248811 0.520389 -0.46994388 -0.9067579 0.50021124 -0.95076334 0.5173967 1.314219 -0.62106776 1.138165 0.49576756 0.29770297 0.28704348 -0.49040952 -0.9425035 0.5079723 1.1418849 1.3014829 -0.5298916
0.33133134 -0.57458234 0.21777639 0.2898293 1.3775823 -0.1514934 -0.54001206 0.18837416 1.3791653 0.22169852 -0.18625526 -0.52085114 0.5146929 -1.0162266 0.90726906 0.5144434 -0.5585067 0.91482276 -0.17144783 -0.95605975 0.5013461 -0.16542748 -0.91376793 0.28288966 -0.11679219 1.3316553 -0.42781368 -0.12899491 0.20809603 -0.6366759 -1.023568 0.9895801 -1.023553 0.51995593 -0.4695366 -0.90587795 0.49994898 -0.9497405 0.5170793 1.3127898 -0.62040144 1.1369108 0.49545726 0.29742065 0.28675073 -0.48998237 -0.9416887 0.5075463 1.1405873 1.299926 -0.5293796
0.33233234 -0.5740921 0.21750924 0.28959277 1.3759652 -0.15153733 -0.5395877 0.18814741 1.377594 0.22145906 -0.18619058 -0.52037185 0.5142958 -1.0152733 0.9065537 0.5140984 -0.55805117 0.9141571 -0.17145002 -0.9552703 0.50104177 -0.16545431 -0.9130975 0.2825896 -0.11694415 1.3300083 -0.42750654 -0.12911157 0.20780689 -0.6359943 -1.0222509 0.98858005 -1.022242 0.5195232 -0.46912318 -0.904981 0.4997051 -0.94870037 0.51675695 1.3113458 -0.619737 1.1356512 0.49514115 0.29714566 0.28645343 -0.4895522 -0.9408574 0.50712013 1.1392883 1.2983816 -0.52885026
0.33333334 -0.5735997 0.21725306 0.2893577 1.3743322 -0.15157868 -0.53915554 0.18791866 1.3760073 0.22121651 -0.18612646 -0.5198944 0.5139061 -1.0143206 0.9058312 0.5137787 -0.5575955 0.9134908 -0.17144974 -0.95446086 0.5007491 -0.1654776 -0.91240954 0.28228524 -0.11709588 1.3283814 -0.427204 -0.12922849 0.20752233 -0.63531107 -1.0209278 0.9876179 -1.0209523 0.5190916 -0.46870396 -0.9040681 0.49948165 -0.9476444 0.5164289 1.3098873 -0.6190738 1.1343877 0.49481988 0.29687914 0.2861517 -0.48911873 -0.94000906 0.50669473 1.1379894 1.2968527 -0.5283083
0.33433434 -0.57310474 0.21700896 0.2891234 1.3726835 -0.15161769 -0.53871536 0.18768767 1.374405 0.22097051 -0.18606317 -0.5194178 0.5135252 -1.0133665 0.90510184 0.5134871 -0.55713856 0.91282296 -0.17144704 -0.9536309 0.5004699 -0.16549727 -0.91170317 0.28197676 -0.11724731 1.3267784 -0.4269069 -0.12934601 0.20724311 -0.63462555 -1.0196016 0.98666817 -1.0196891 0.51866186 -0.46827912 -0.9031406 0.4992805 -0.94657445 0.5160946 1.3084152 -0.618411 1.1331216 0.4944942 0.29662213 0.28584585 -0.4886818 -0.9391435 0.50627095 1.1366925 1.2953429 -0.5277559
0.33533534 -0.5726067 0.21677372 0.28888917 1.3710195 -0.15165462 -0.5382671 0.1874541 1.3727869 0.22072077 -0.18600105 -0.5189411 0.51315445 -1.0124089 0.90436554 0.51322657 -0.5566794 0.9121529 -0.17144199 -0.9527799 0.500206 -0.16551322 -0.9109778 0.28166443 -0.1173984 1.325203 -0.42661613 -0.12946455 0.20697 -0.6339373 -1.0182753 0.98572314 -1.0184568 0.51823485 -0.4678491 -0.9021999 0.4990947 -0.94549245 0.51575357 1.30693 -0.61774796 1.1318544 0.4941649 0.29637575 0.28553608 -0.48824123 -0.9382604 0.5058495 1.1353997 1.2938557 -0.5271954
0.33633634 -0.5721052 0.21654361 0.28865442 1.3693407 -0.15168971 -0.5378106 0.18721773 1.3711531 0.22046703 -0.18594037 -0.5184634 0.5127954 -1.0114461 0.9036225 0.513 -0.55621684 0.9114799 -0.17143469 -0.95190763 0.49995917 -0.16552544 -0.91023284 0.2813485 -0.1175491 1.3236593 -0.4263326 -0.12958449 0.20670383 -0.6332459 -1.0169517 0.98478174 -1.0172608 0.5178115 -0.46741426 -0.90124774 0.4989192 -0.94440055 0.51540524 1.3054326 -0.6170841 1.1305879 0.49383295 0.29614106 0.2852228 -0.48779687 -0.93735987 0.50543106 1.1341131 1.2923945 -0.5266286
0.33733734 -0.5716 0.21631774 0.28841853 1.3676476 -0.15172328 -0.537346 0.18697822 1.369504 0.22020906 -0.18588147 -0.51798373 0.5124495 -1.0104766 0.90287304 0.5128062 -0.5557497 0.9108034 -0.17142524 -0.95101404 0.49973145 -0.1655339 -0.909468 0.28102928 -0.117699355 1.3221515 -0.42605722 -0.1297063 0.20644541 -0.63255084 -1.0156345 0.98384285 -1.0161064 0.5173926 -0.46697512 -0.90028584 0.49875215 -0.94330114 0.51504934 1.3039241 -0.6164188 1.1293237 0.4934992 0.29591432 0.2849063 -0.4873487 -0.93644214 0.5050164 1.1328349 1.2909634 -0.5260576
0.33833835 -0.5710907 0.21609524 0.288181 1.3659413 -0.15175566 -0.53687334 0.18673529 1.3678398 0.21994668 -0.18582469 -0.5175015 0.5121185 -1.0094987 0.9021173 0.51262957 -0.5552768 0.91012275 -0.17141376 -0.9500993 0.49952447 -0.16553862 -0.9086832 0.28070718 -0.11784912 1.320684 -0.425791 -0.1298304 0.20619562 -0.63185185 -1.0143272 0.98290545 -1.014999 0.5169792 -0.46653214 -0.8993163 0.49859175 -0.94219685 0.51468545 1.3024057 -0.61575145 1.1280639 0.49316472 0.29569298 0.28458703 -0.4868967 -0.9355075 0.504606 1.1315674 1.2895664 -0.5254842
0.33933935 -0.570577 0.21587525 0.2879413 1.3642225 -0.15178719 -0.5363928 0.18648863 1.3661612 0.21967976 -0.18577039 -0.5170159 0.511804 -1.0085112 0.9013558 0.5124661 -0.55479676 0.9094375 -0.17140044 -0.9491637 0.4993317 -0.16553967 -0.9078784 0.28038257 -0.11799835 1.3192612 -0.42553428 -0.1299573 0.20595516 -0.63114864 -1.0130334 0.9819686 -1.0139446 0.5165723 -0.46608594 -0.89834136 0.49843633 -0.9410904 0.51431334 1.3008788 -0.6150816 1.1268103 0.4928306 0.2954761 0.28426543 -0.48644078 -0.9345564 0.5042005 1.1303132 1.2882074 -0.5249101
0.34034035 -0.57005894 0.21565703 0.28769898 1.3624927 -0.15181823 -0.5359046 0.18623792 1.3644689 0.21940818 -0.18571895 -0.5165263 0.5115029 -1.0075128 0.9005889 0.512313 -0.55430824 0.90874726 -0.17138542 -0.9482078 0.49914873 -0.1655371 -0.9070539 0.2800559 -0.118147 1.3178836 -0.4252839 -0.13008747 0.2057208 -0.63044095 -1.0117573 0.9810314 -1.0129449 0.51617295 -0.46563718 -0.8973633 0.4982843 -0.9399848 0.5139328 1.2993448 -0.61440885 1.1255652 0.49249804 0.29526275 0.28394198 -0.48598105 -0.9335897 0.5038004 1.1290747 1.2868911 -0.52433693
0.34134135 -0.56953615 0.2154398 0.28745365 1.3607528 -0.15184918 -0.5354091 0.18598282 1.3627638 0.2191319 -0.18567078 -0.5160321 0.5112108 -1.0065024 0.8998172 0.51216793 -0.5538098 0.9080516 -0.1713689 -0.94723237 0.4989737 -0.16553101 -0.9062101 0.27972764 -0.118295036 1.3165315 -0.4250387 -0.13022144 0.20549063 -0.6297286 -1.0105028 0.980093 -1.0119673 0.5157823 -0.4651865 -0.8963848 0.49813414 -0.93888324 0.5135438 1.2978055 -0.61373276 1.1243306 0.49216828 0.29505205 0.28361723 -0.48551756 -0.932608 0.5034061 1.127855 1.2856175 -0.5237663
0.34234235 -0.56900865 0.21522285 0.2872049 1.3590046 -0.15188046 -0.5349066 0.185723 1.3610468 0.21885088 -0.18562615 -0.51553285 0.5109261 -1.0054792 0.89904124 0.5120283 -0.55330014 0.9073503 -0.17135109 -0.9462382 0.498805 -0.16552153 -0.90534765 0.27939832 -0.11844242 1.315199 -0.4247978 -0.13035977 0.20526393 -0.6290115 -1.0092745 0.9791527 -1.0110012 0.5154015 -0.46473473 -0.8954085 0.49798438 -0.93778914 0.51314616 1.2962626 -0.61305296 1.1231092 0.49184257 0.29484317 0.28329173 -0.4850505 -0.93161243 0.5030179 1.1266565 1.2843679 -0.52319956
0.34334335 -0.5684763 0.21500556 0.2869524 1.3572496 -0.15191251 -0.53439766 0.18545814 1.3593192 0.21856517 -0.18558414 -0.51502806 0.5106476 -1.0044425 0.8982616 0.51189184 -0.5527775 0.90664303 -0.17133221 -0.94522655 0.498641 -0.16550884 -0.9044672 0.2790685 -0.118589126 1.3138828 -0.42456046 -0.13050278 0.20504001 -0.6282896 -1.008077 0.97820973 -1.010044 0.5150313 -0.4642826 -0.89443743 0.4978337 -0.9367061 0.51273996 1.2947181 -0.6123691 1.1219033 0.49152237 0.29463533 0.2829661 -0.48457998 -0.9306041 0.50263625 1.1254826 1.283137 -0.52263814
0.34434435 -0.5679392 0.2147873 0.28669587 1.3554897 -0.1519458 -0.5338827 0.18518792 1.3575823 0.21827477 -0.18554413 -0.51451725 0.5103738 -1.0033914 0.8974792 0.51175636 -0.5522405 0.9059297 -0.17131253 -0.94419867 0.4984803 -0.1654931 -0.9035699 0.2787388 -0.118735105 1.3125799 -0.4243259 -0.1306476 0.2048182 -0.62756276 -1.0069151 0.9772635 -1.0090932 0.5146689 -0.463831 -0.89347464 0.4976808 -0.935638 0.5123253 1.2931741 -0.611681 1.1207155 0.49120906 0.29442772 0.28264102 -0.4841062 -0.9295843 0.50226134 1.1243361 1.2819217 -0.5220832
0.34534535 -0.5673974 0.21456748 0.28643507 1.3537266 -0.15198082 -0.5333624 0.18491443 1.3558377 0.21797983 -0.18550576 -0.51400024 0.5101034 -1.0023257 0.89669466 0.51161987 -0.5516873 0.90521014 -0.17129229 -0.94315606 0.49832132 -0.16547453 -0.90265673 0.2784098 -0.11888034 1.3112872 -0.42409346 -0.13079296 0.20459789 -0.62683105 -1.0057938 0.9763135 -1.0081463 0.51431274 -0.4633809 -0.89252347 0.4975246 -0.93458873 0.5119022 1.2916329 -0.6109883 1.1195484 0.4909042 0.2942197 0.2823172 -0.48362947 -0.92855465 0.5018934 1.1232204 1.280719 -0.521536
0.34634635 -0.566851 0.2143456 0.2861698 1.3519627 -0.1520181 -0.53283733 0.1846391 1.3540871 0.21768048 -0.18546872 -0.51347667 0.50983536 -1.0012448 0.89590895 0.51148045 -0.5511215 0.9044844 -0.17127182 -0.9421004 0.49816278 -0.16545337 -0.9017291 0.27808225 -0.1190248 1.3100021 -0.4238624 -0.13093862 0.20437849 -0.62609464 -1.0047183 0.97535914 -1.007201 0.5139619 -0.46293324 -0.8915874 0.4973639 -0.9335626 0.5114711 1.2900968 -0.610291 1.1184052 0.4906094 0.2940106 0.28199533 -0.48315004 -0.9275167 0.5015326 1.1221389 1.2795262 -0.5209975
0.34734735 -0.56630015 0.21412116 0.28589985 1.3501999 -0.15205817 -0.5323083 0.18436238 1.3523321 0.21737687 -0.18543266 -0.5129463 0.5095684 -1.0001485 0.89512306 0.5113363 -0.5505484 0.90375245 -0.17125137 -0.9410336 0.49800342 -0.16542989 -0.9007885 0.27775687 -0.11916846 1.3087219 -0.42363214 -0.13108432 0.20415944 -0.6253536 -1.0036938 0.97440004 -1.0062551 0.51361537 -0.46248907 -0.89067006 0.49719772 -0.93256396 0.51103204 1.2885684 -0.6095888 1.1172885 0.49032632 0.29379982 0.2816762 -0.48266822 -0.92647225 0.501179 1.1210898 1.2783407 -0.5204687
0.34834835 -0.565745 0.21389371 0.28562513 1.348441 -0.15210158 -0.5317761 0.1840847 1.3505749 0.21706925 -0.1853973 -0.5124091 0.5093015 -0.99903715 0.8943379 0.5111859 -0.5499693 0.9030144 -0.17123133 -0.9399578 0.497842 -0.16540438 -0.8998366 0.27743435 -0.119311295 1.3074442 -0.42340207 -0.13122986 0.2039402 -0.62460816 -1.0026996 0.97343594 -1.0053067 0.5132722 -0.46204948 -0.8897753 0.4970252 -0.93159753 0.51058555 1.2870505 -0.60888165 1.1162015 0.49005666 0.2935868 0.28136066 -0.48218438 -0.92542326 0.5008327 1.12006 1.2771596 -0.5199504
0.34934935 -0.56518584 0.21366286 0.28534555 1.3466885 -0.15214895 -0.5312416 0.18380643 1.3488175 0.21675786 -0.18536235 -0.51186484 0.50903356 -0.99791044 0.8935546 0.51102746 -0.54938537 0.90227044 -0.17121202 -0.9388752 0.4976775 -0.16537717 -0.89887536 0.27711555 -0.11945329 1.3061665 -0.42317158 -0.13137501 0.2037203 -0.6238585 -1.0017176 0.9724664 -1.004354 0.5129316 -0.46161562 -0.8889072 0.49684542 -0.9306681 0.51013196 1.285546 -0.60816956 1.115147 0.48980224 0.29337096 0.28104958 -0.481699 -0.9243719 0.5004936 1.1190459 1.2759808 -0.5194434
0.35035035 -0.56462306 0.21342827 0.28506106 1.344945 -0.15220086 -0.53070575 0.18352798 1.3470622 0.216443 -0.18532754 -0.5113137 0.50876373 -0.9967688 0.89277434 0.51085985 -0.5487978 0.90152067 -0.1711938 -0.9377883 0.4975088 -0.1653486 -0.8979068 0.27680132 -0.11959442 1.3048868 -0.42294022 -0.13151959 0.20349929 -0.62310505 -1.0007452 0.9714912 -1.0033952 0.5125926 -0.4611887 -0.8880699 0.4966577 -0.9297807 0.50967175 1.2840576 -0.6074525 1.1141157 0.48956499 0.29315186 0.28074384 -0.48121247 -0.9233205 0.50016165 1.118045 1.2748021 -0.5189483
0.35135135 -0.5640569 0.2131896 0.28477168 1.3432134 -0.15225798 -0.53016967 0.18324967 1.3453118 0.216125 -0.18529263 -0.5107555 0.5084911 -0.9956125 0.89199835 0.5106817 -0.5482076 0.90076554 -0.17117706 -0.9366998 0.49733496 -0.16531907 -0.8969331 0.27649254 -0.11973467 1.303603 -0.4227074 -0.13166338 0.20327674 -0.6223481 -0.9997799 0.97051036 -1.0024287 0.5122545 -0.46077 -0.8872679 0.49646133 -0.92894065 0.5092055 1.2825888 -0.6067305 1.1131002 0.48934677 0.2929291 0.2804444 -0.48072526 -0.92227143 0.4998368 1.1170549 1.2736212 -0.5184657
0.35235235 -0.56348777 0.2129466 0.28447744 1.3414971 -0.15232095 -0.5296343 0.18297185 1.3435684 0.21580425 -0.18525735 -0.5101905 0.50821483 -0.99444216 0.89122796 0.51049185 -0.5476158 0.9000053 -0.17116222 -0.93561256 0.49715516 -0.16528895 -0.89595675 0.27619007 -0.11987404 1.3023132 -0.42247275 -0.13180624 0.20305225 -0.62158805 -0.99881935 0.96952355 -1.001453 0.51191646 -0.46036085 -0.88650566 0.49625576 -0.928148 0.50873387 1.2811428 -0.6060037 1.1120982 0.4891464 0.29270226 0.2801523 -0.480238 -0.9212274 0.4995188 1.1160735 1.2724364 -0.5179961
0.35335335 -0.5629162 0.21269901 0.28417844 1.3397989 -0.15239047 -0.5291009 0.18269484 1.3418351 0.21548116 -0.18522148 -0.5096189 0.5079342 -0.9932584 0.8904645 0.5102893 -0.5470235 0.89924043 -0.1711497 -0.9345296 0.49696857 -0.16525874 -0.8949803 0.27589494 -0.1200125 1.3010157 -0.4222358 -0.13194798 0.2028255 -0.62082535 -0.99786144 0.96853095 -1.0004671 0.5115779 -0.4599626 -0.8857868 0.49604043 -0.9273726 0.50825745 1.2797232 -0.6052722 1.1111076 0.48895586 0.292471 0.2798685 -0.47975114 -0.92019117 0.49920747 1.1150985 1.2712456 -0.51753974
0.35435435 -0.56234264 0.21244669 0.28387475 1.3381225 -0.15246724 -0.52857065 0.1824189 1.3401147 0.21515618 -0.1851848 -0.5090408 0.50764847 -0.9920621 0.8897094 0.5100733 -0.5464314 0.89847136 -0.17113996 -0.9334542 0.49677446 -0.16522883 -0.89400667 0.27560812 -0.12015005 1.299709 -0.42199612 -0.13208847 0.20259613 -0.6200606 -0.99690413 0.96753246 -0.99946964 0.5112381 -0.45957673 -0.8850887 0.49581504 -0.9266067 0.50777704 1.2783333 -0.6045362 1.110126 0.48877305 0.29223505 0.27959412 -0.4792654 -0.9191657 0.49890244 1.1141279 1.2700474 -0.517097
0.35535535 -0.56176764 0.21218947 0.28356662 1.3364712 -0.152552 -0.5280449 0.18214433 1.3384105 0.21482982 -0.18514714 -0.5084565 0.507357 -0.99085414 0.88896424 0.509843 -0.5458406 0.89769864 -0.17113343 -0.93238986 0.49657226 -0.16519976 -0.8930387 0.2753307 -0.12028669 1.2983915 -0.42175344 -0.13222757 0.20236388 -0.6192943 -0.99594545 0.96652824 -0.9984597 0.51089644 -0.4592047 -0.8844 0.49557915 -0.92584807 0.50729346 1.2769772 -0.6037958 1.1091516 0.48859647 0.29199412 0.27933028 -0.4787814 -0.91815406 0.4986034 1.1131597 1.2688401 -0.51666796
0.35635635 -0.56119186 0.21192726 0.2832542 1.3348489 -0.15264255 -0.52752507 0.18187137 1.3367255 0.2145026 -0.18510829 -0.5078665 0.50705934 -0.9896357 0.8882306 0.50959784 -0.54525185 0.89692295 -0.17113063 -0.93134016 0.49636135 -0.16517201 -0.89207965 0.2750637 -0.1204224 1.2970619 -0.42150736 -0.13236515 0.20212848 -0.6185271 -0.99498355 0.9655184 -0.99743646 0.51055235 -0.45884806 -0.8837185 0.49533263 -0.9250944 0.50680757 1.2756587 -0.6030515 1.1081823 0.48842466 0.29174802 0.2790781 -0.4782998 -0.91715956 0.49830997 1.112192 1.2676224 -0.5162527
0.35735735 -0.5606159 0.21166003 0.28293777 1.3332593 -0.15273656 -0.5270125 0.18160023 1.3350632 0.2141751 -0.1850681 -0.5072712 0.5067549 -0.98840797 0.8875101 0.5093373 -0.5446659 0.89614487 -0.17113206 -0.9303089 0.4961413 -0.16514616 -0.8911328 0.27480793 -0.1205572 1.2957193 -0.42125764 -0.13250113 0.20188972 -0.6177597 -0.9940169 0.96450335 -0.99639916 0.51020527 -0.45850846 -0.88304216 0.49507523 -0.9243436 0.5063204 1.2743773 -0.60230345 1.1072164 0.48825622 0.2914966 0.2788347 -0.47782138 -0.9161857 0.49802166 1.1112233 1.266393 -0.5158512
0.35835835 -0.5600405 0.21138772 0.2826176 1.3317068 -0.1528333 -0.5265088 0.18133113 1.3334272 0.21384795 -0.1850264 -0.50667095 0.50644326 -0.9871724 0.88680446 0.50906104 -0.5440834 0.89536524 -0.17113823 -0.9293002 0.49591175 -0.16512276 -0.89020157 0.27455923 -0.12069107 1.2943624 -0.42100406 -0.13263538 0.20164743 -0.61699283 -0.9930439 0.9634832 -0.9953473 0.50985485 -0.4581835 -0.88236904 0.49480695 -0.9235937 0.5058329 1.273117 -0.60155207 1.106252 0.4880898 0.29123977 0.27859652 -0.47734693 -0.9152359 0.49773794 1.1102519 1.2651509 -0.5154633
0.35935935 -0.55946636 0.2111104 0.28229403 1.3301951 -0.15293215 -0.5260156 0.18106425 1.3318213 0.2135218 -0.18498307 -0.5060664 0.506124 -0.9859305 0.8861156 0.50876886 -0.5435051 0.89458483 -0.17114964 -0.9283182 0.49567235 -0.16510244 -0.88928986 0.27431545 -0.120824024 1.2929907 -0.42074633 -0.13276784 0.20140144 -0.61622727 -0.99206316 0.9624585 -0.99428046 0.5095005 -0.45786744 -0.8816974 0.49452776 -0.92284286 0.5053462 1.2718734 -0.6007978 1.1052876 0.48792413 0.2909774 0.27836266 -0.4768772 -0.9143141 0.49745825 1.1092762 1.263895 -0.5150888
0.36036035 -0.55889434 0.21082813 0.28196746 1.3287201 -0.15303247 -0.5255344 0.18079975 1.3302492 0.21319734 -0.18493797 -0.5054582 0.50579697 -0.98468393 0.8854436 0.5084607 -0.54293156 0.8938045 -0.1711648 -0.9273674 0.49542284 -0.16508579 -0.88840145 0.27407566 -0.12095607 1.2916032 -0.42048433 -0.13289843 0.20115164 -0.6154639 -0.9910734 0.96142954 -0.99319834 0.50914186 -0.4575588 -0.8810255 0.4942378 -0.9220893 0.5048614 1.2706437 -0.600041 1.1043215 0.4877581 0.29070947 0.27813223 -0.47641313 -0.91342413 0.49718195 1.108295 1.2626246 -0.51472735
0.36136135 -0.55832523 0.21054104 0.28163826 1.3272655 -0.15313368 -0.5250671 0.18053778 1.3287151 0.21287529 -0.184891 -0.5048469 0.5054619 -0.98343456 0.88478327 0.5081365 -0.54236335 0.8930252 -0.17118245 -0.9264524 0.4951631 -0.1650735 -0.8875404 0.2738391 -0.12108721 1.2901996 -0.4202179 -0.1330271 0.20089793 -0.61470354 -0.9900736 0.9603969 -0.99210083 0.5087787 -0.45725635 -0.8803518 0.49393725 -0.92133147 0.50437987 1.2694254 -0.5992822 1.1033524 0.48759055 0.29043603 0.27790445 -0.47595558 -0.9125702 0.4969084 1.107307 1.2613391 -0.51437855
0.36236235 -0.55775994 0.21024927 0.28130695 1.3258278 -0.1532352 -0.52461547 0.18027844 1.3272225 0.21255645 -0.18484205 -0.5042333 0.5051184 -0.9821844 0.88413244 0.50779647 -0.5418009 0.8922479 -0.17120217 -0.92557794 0.4948931 -0.16506623 -0.88671106 0.27360493 -0.12121745 1.2887794 -0.4199469 -0.1331538 0.20064028 -0.6139472 -0.9890627 0.9593611 -0.99098796 0.5084106 -0.4569587 -0.8796748 0.49362636 -0.9205678 0.50390273 1.268216 -0.598522 1.1023791 0.48742047 0.29015714 0.2776785 -0.47550547 -0.9117519 0.4966368 1.1063108 1.2600379 -0.5140418
0.36336336 -0.55719954 0.20995304 0.280974 1.3244044 -0.15333651 -0.5241813 0.18002184 1.3257575 0.21224162 -0.18479106 -0.50361824 0.50476664 -0.9809355 0.8834898 0.507441 -0.5412448 0.89147377 -0.17122348 -0.92474914 0.4946128 -0.1650647 -0.8859177 0.27337244 -0.12134682 1.2873423 -0.41967133 -0.1332785 0.20037867 -0.61319596 -0.98803985 0.9583228 -0.9898599 0.50803727 -0.4566647 -0.87899315 0.4933055 -0.9197971 0.5034314 1.2670132 -0.597761 1.1014001 0.4872469 0.2898729 0.27745366 -0.47506383 -0.91094846 0.49636638 1.1053057 1.2587205 -0.5137165
0.36436436 -0.55664486 0.2096526 0.28063995 1.3229923 -0.15343712 -0.5237667 0.17976804 1.324311 0.21193166 -0.18473795 -0.5030025 0.50440645 -0.97969013 0.8828539 0.50707036 -0.5406953 0.8907039 -0.17124592 -0.9239572 0.49432233 -0.16506968 -0.8851651 0.27314097 -0.12147532 1.2858883 -0.41939107 -0.13340119 0.20011312 -0.6124507 -0.9870043 0.95728284 -0.98871696 0.5076586 -0.4563732 -0.87830555 0.49297512 -0.9190181 0.50296736 1.2658145 -0.5969997 1.1004145 0.48706892 0.28958347 0.27722928 -0.47463167 -0.9101547 0.49609628 1.1042906 1.2573868 -0.513402
0.36536536 -0.5560971 0.20934823 0.28030536 1.3215892 -0.15353656 -0.52337337 0.17951712 1.3228801 0.21162747 -0.18468268 -0.5023871 0.5040379 -0.9784507 0.88222355 0.50668526 -0.5401528 0.8899394 -0.1712691 -0.9231769 0.4940218 -0.1650819 -0.88445336 0.2729098 -0.12160297 1.2844174 -0.4191062 -0.13352184 0.19984367 -0.61171275 -0.9859555 0.9562418 -0.98755956 0.5072743 -0.45608315 -0.877611 0.49263573 -0.9182296 0.50251204 1.2646183 -0.5962389 1.0994213 0.4868858 0.28928903 0.27700463 -0.47420794 -0.90936846 0.49582562 1.1032647 1.2560368 -0.5130974
0.36636636 -0.55555725 0.20904025 0.2799709 1.3201927 -0.15363437 -0.52299446 0.1792691 1.3214622 0.21132997 -0.18462521 -0.501773 0.50366104 -0.9772198 0.8815974 0.50628626 -0.5396176 0.8891817 -0.17129263 -0.9224052 0.4937115 -0.16510217 -0.88375694 0.27267832 -0.12172978 1.2829299 -0.41881666 -0.13364048 0.19957042 -0.61098313 -0.98489296 0.9552006 -0.9863884 0.5068844 -0.45579347 -0.8769083 0.492288 -0.9174307 0.50206697 1.263422 -0.59547925 1.0984194 0.4866967 0.28898987 0.27677915 -0.4737899 -0.90858775 0.49555337 1.1022273 1.2546704 -0.51280177
0.36736736 -0.5550265 0.20872909 0.27963722 1.3188006 -0.15373018 -0.5226248 0.179024 1.3200545 0.21104015 -0.18456551 -0.5011612 0.503276 -0.9760002 0.8809743 0.5058743 -0.53908986 0.888432 -0.17131613 -0.9216398 0.49339178 -0.16512975 -0.8830692 0.272446 -0.121855795 1.281426 -0.4185226 -0.13375714 0.19929346 -0.61026305 -0.9838164 0.95416015 -0.9852041 0.50648874 -0.4555032 -0.8761967 0.49193254 -0.9166206 0.5016339 1.2622243 -0.5947216 1.0974082 0.48650098 0.28868622 0.27655226 -0.47337666 -0.9078108 0.49527857 1.1011778 1.2532877 -0.5125141
0.36836836 -0.55450606 0.2084151 0.27930504 1.3174105 -0.1538236 -0.52226275 0.17878179 1.3186547 0.21075901 -0.18450359 -0.5005529 0.502883 -0.97479457 0.88035315 0.5054502 -0.5385698 0.88769174 -0.17133924 -0.92087877 0.493063 -0.16516057 -0.882388 0.27221224 -0.121981025 1.2799064 -0.4182241 -0.13387184 0.199013 -0.60955393 -0.9827256 0.9531214 -0.9840076 0.50608724 -0.45521146 -0.8754753 0.4915702 -0.9157985 0.50121444 1.2610232 -0.5939667 1.0963868 0.48629808 0.28837845 0.27632344 -0.47296754 -0.90703577 0.49500012 1.1001159 1.2518892 -0.5122333
0.36936936 -0.5539972 0.2080988 0.2789751 1.3160204 -0.15391429 -0.52190685 0.17854245 1.3172604 0.21048762 -0.18443944 -0.49994916 0.5024824 -0.97360593 0.87973285 0.5050151 -0.53805757 0.88696235 -0.17136164 -0.92012006 0.4927257 -0.16519378 -0.88171136 0.2719766 -0.122105494 1.2783716 -0.41792127 -0.13398463 0.19872916 -0.608857 -0.98162055 0.95208544 -0.9828 0.5056799 -0.45491737 -0.87474346 0.49120185 -0.9149639 0.5008104 1.259817 -0.59321547 1.0953547 0.48608747 0.28806692 0.27609217 -0.47256172 -0.90626097 0.49471688 1.099041 1.2504754 -0.5119581
0.37037036 -0.5534983 0.20778066 0.27864817 1.3146286 -0.15400194 -0.52155566 0.17830594 1.3158693 0.21022706 -0.1843731 -0.49935132 0.50207454 -0.97243756 0.8791124 0.50457025 -0.53755325 0.8862454 -0.17138301 -0.91936177 0.4923804 -0.1652288 -0.8810374 0.27173856 -0.12222924 1.2768223 -0.4176143 -0.13409556 0.1984422 -0.60817266 -0.98050123 0.9510533 -0.98158234 0.50526685 -0.4546202 -0.8740006 0.49082842 -0.91411626 0.50042355 1.2586044 -0.5924688 1.0943114 0.4858687 0.28775206 0.27585807 -0.47215852 -0.90548486 0.49442768 1.0979528 1.2490469 -0.5116872
0.37137136 -0.5530061 0.20746125 0.2783251 1.3132333 -0.15408626 -0.52120787 0.17807217 1.3144797 0.20997824 -0.1843046 -0.49876064 0.50165975 -0.97129256 0.87849087 0.5041169 -0.5370568 0.8855425 -0.17140305 -0.9186022 0.49202782 -0.16526507 -0.8803644 0.27149773 -0.12235229 1.2752599 -0.4173034 -0.13420473 0.19815238 -0.6074967 -0.979368 0.9500263 -0.9803561 0.5048482 -0.45431918 -0.87324625 0.49045095 -0.9132553 0.50005585 1.2573841 -0.59172755 1.0932565 0.4856414 0.28743437 0.2756207 -0.4717573 -0.90470606 0.49413127 1.0968515 1.2476044 -0.51141924
0.37237236 -0.5525195 0.20714115 0.27800682 1.3118328 -0.15416701 -0.5208622 0.17784107 1.3130894 0.20973645 -0.184234 -0.4981785 0.5012386 -0.97017443 0.8778674 0.50365657 -0.5365682 0.88485366 -0.17142153 -0.9178397 0.49166864 -0.1653021 -0.8796907 0.27125373 -0.12247467 1.273685 -0.41698885 -0.1343122 0.19785996 -0.6068274 -0.97822106 0.9490055 -0.9791226 0.504424 -0.45401368 -0.87248003 0.49007058 -0.9123807 0.49970922 1.2561548 -0.5909928 1.0921897 0.48540524 0.28711432 0.2753797 -0.47135738 -0.9039231 0.4938263 1.0957367 1.2461488 -0.5111526
0.37337336 -0.55203766 0.206821 0.27769417 1.3104255 -0.15424398 -0.5205175 0.17761248 1.3116966 0.20949882 -0.18416135 -0.49760634 0.5008115 -0.96908677 0.87724113 0.5031909 -0.5360874 0.88417447 -0.17143817 -0.91707283 0.49130365 -0.16533937 -0.8790147 0.27100623 -0.12259643 1.272099 -0.4166709 -0.13441807 0.19756529 -0.6061638 -0.977061 0.94799227 -0.9778835 0.5039944 -0.45370308 -0.8717018 0.48968852 -0.91149247 0.4993814 1.2549152 -0.5902656 1.0911107 0.48516002 0.28679246 0.27513474 -0.4709582 -0.9031348 0.4935115 1.0946087 1.2446812 -0.5108858
0.37437436 -0.5515596 0.20650147 0.27738816 1.3090104 -0.15431696 -0.5201726 0.1773863 1.3102998 0.20926456 -0.18408675 -0.49704564 0.50037915 -0.96803325 0.8766113 0.5027215 -0.5356142 0.8835033 -0.17145275 -0.9163001 0.4909338 -0.16537641 -0.87833494 0.2707549 -0.122717604 1.2705035 -0.41634983 -0.13452248 0.1972687 -0.60550505 -0.9758884 0.946988 -0.97664064 0.50355977 -0.4533868 -0.8709113 0.48930606 -0.91059065 0.49906573 1.2536647 -0.589547 1.0900197 0.4849056 0.28646946 0.27488557 -0.47055918 -0.9023401 0.4931854 1.0934676 1.2432028 -0.510617
0.3753754 -0.55108464 0.20618328 0.27708974 1.3075858 -0.1543858 -0.5198264 0.17716235 1.3088971 0.20903294 -0.1840103 -0.49649793 0.49994224 -0.9670091 0.8759773 0.5022503 -0.53514844 0.882839 -0.17146507 -0.91552037 0.49056005 -0.16541278 -0.8776502 0.27049953 -0.12283822 1.2688998 -0.41602606 -0.13462552 0.1969706 -0.6048502 -0.97470397 0.9459941 -0.9753958 0.50312024 -0.45306444 -0.8701086 0.4889246 -0.9096754 0.49876022 1.2524022 -0.58883816 1.0889164 0.48464185 0.2861459 0.27463195 -0.4701598 -0.90153795 0.49284655 1.0923139 1.241715 -0.51034445
0.3763764 -0.5506119 0.20586722 0.2768 1.306151 -0.1544504 -0.51947796 0.17694047 1.3074874 0.20880322 -0.18393208 -0.49596485 0.49950147 -0.9659992 0.8753384 0.5017793 -0.53468984 0.8821805 -0.17147495 -0.9147324 0.4901834 -0.1654481 -0.87695926 0.27023986 -0.12295835 1.2672898 -0.41569993 -0.13472736 0.1966714 -0.60419834 -0.9735086 0.9450121 -0.9741511 0.50267625 -0.45273554 -0.8692938 0.48854557 -0.90874696 0.498463 1.2511271 -0.5881402 1.0878011 0.4843688 0.2858225 0.27437368 -0.46975952 -0.90072733 0.4924934 1.0911478 1.240219 -0.5100663
0.3773774 -0.5501406 0.20555408 0.27652 1.3047048 -0.15451065 -0.5191263 0.17672043 1.3060694 0.20857479 -0.18385226 -0.4954481 0.49905765 -0.96500087 0.874694 0.5013106 -0.5342381 0.8815266 -0.1714822 -0.91393524 0.48980504 -0.16548195 -0.87626094 0.26997575 -0.123078 1.2656751 -0.41537184 -0.13482812 0.19637156 -0.6035487 -0.97230333 0.9440436 -0.9729087 0.5022281 -0.45239973 -0.8684671 0.48817056 -0.9078058 0.49817234 1.2498387 -0.5874544 1.0866741 0.4840865 0.28550002 0.27411062 -0.46935794 -0.8999076 0.49212438 1.0899699 1.2387167 -0.50978035
0.3783784 -0.54967016 0.2052447 0.2762509 1.3032464 -0.15456648 -0.51877064 0.17650203 1.3046417 0.20834698 -0.18377094 -0.4949494 0.49861166 -0.9640119 0.8740437 0.5008464 -0.5337929 0.88087636 -0.17148672 -0.9131279 0.48942617 -0.165514 -0.8755543 0.269707 -0.12319726 1.2640579 -0.4150423 -0.13492799 0.19607157 -0.6029006 -0.9710893 0.94309014 -0.97167087 0.5017762 -0.45205674 -0.86762875 0.4878012 -0.9068525 0.49788654 1.2485366 -0.586782 1.0855355 0.48379514 0.28517923 0.27384266 -0.4689546 -0.8990779 0.4917379 1.0887809 1.2372099 -0.50948465
0.3793794 -0.54919976 0.20493999 0.2759937 1.301775 -0.15461788 -0.51841015 0.17628501 1.3032035 0.20811921 -0.18368831 -0.49446782 0.49816442 -0.96303004 0.873387 0.50038916 -0.53335387 0.8802287 -0.17148837 -0.9123097 0.48904806 -0.16554391 -0.87483853 0.26943356 -0.12331615 1.2624402 -0.41471177 -0.13502714 0.19577196 -0.6022532 -0.96986777 0.94215125 -0.9704402 0.501321 -0.4517063 -0.86677927 0.4874392 -0.9058876 0.49760395 1.2472204 -0.58612436 1.0843859 0.48349485 0.28486094 0.2735697 -0.46854904 -0.89823776 0.49133605 1.0875814 1.2357004 -0.509177
0.3803804 -0.5487288 0.20464088 0.27574456 1.3002901 -0.15466481 -0.5180442 0.17606913 1.3017536 0.20789096 -0.18360452 -0.4939959 0.4977169 -0.96205324 0.87272346 0.4999413 -0.5329204 0.87958276 -0.17148703 -0.91147995 0.48867208 -0.16557139 -0.8741127 0.26915538 -0.12343473 1.2608244 -0.41438082 -0.13512576 0.19547328 -0.60160595 -0.9686402 0.94122213 -0.96921927 0.500863 -0.45134825 -0.86591923 0.48708636 -0.90491205 0.4973231 1.24589 -0.5854828 1.0832256 0.48318595 0.28454602 0.27329177 -0.468141 -0.8973866 0.49092597 1.0863725 1.2341901 -0.50885504
0.3813814 -0.54825675 0.20434836 0.2755005 1.2987914 -0.15470736 -0.517672 0.17585406 1.3002917 0.20766167 -0.18351975 -0.49353176 0.4972702 -0.9610796 0.8720528 0.4995055 -0.53249216 0.8789376 -0.17148265 -0.91063803 0.48829973 -0.16559616 -0.87337637 0.26887238 -0.12355306 1.259213 -0.41404995 -0.13522404 0.19517614 -0.60095805 -0.9674081 0.9403013 -0.9680108 0.50040275 -0.45098245 -0.8650492 0.48674458 -0.9039267 0.49704254 1.2445452 -0.58485866 1.0820556 0.48286882 0.28423542 0.27300885 -0.46773008 -0.89652413 0.49050912 1.0851551 1.2326814 -0.5085164
0.3823824 -0.547783 0.20406343 0.27526066 1.2972783 -0.15474553 -0.5172931 0.17563953 1.2988167 0.20743091 -0.18343423 -0.49307406 0.4968254 -0.96010727 0.8713748 0.4990845 -0.53206843 0.8782924 -0.17147516 -0.9097836 0.48793247 -0.16561797 -0.8726288 0.26858464 -0.1236712 1.2576084 -0.41371977 -0.13532221 0.19488114 -0.600309 -0.9661732 0.9393877 -0.96681774 0.49994078 -0.45060885 -0.86416996 0.4864159 -0.9029325 0.49676093 1.243186 -0.58425087 1.0808764 0.48254386 0.2839301 0.272721 -0.46731603 -0.89565 0.4900867 1.0839304 1.2311766 -0.50815856
0.3833834 -0.5473071 0.20378718 0.27502418 1.2957507 -0.15477946 -0.516907 0.17542519 1.2973282 0.20719822 -0.18334815 -0.49262157 0.49638376 -0.9591345 0.87068915 0.49868125 -0.53164864 0.8776464 -0.17146452 -0.90891635 0.48757198 -0.16563664 -0.8718697 0.26829222 -0.12378919 1.2560135 -0.41339093 -0.13542052 0.19458896 -0.5996583 -0.9649372 0.93848014 -0.96564317 0.49947777 -0.4502275 -0.86328244 0.48610228 -0.9019308 0.496477 1.2418127 -0.5836572 1.0796888 0.4822116 0.28363106 0.27242833 -0.46689853 -0.8947641 0.48965988 1.0826993 1.2296783 -0.5077789
0.3843844 -0.54682857 0.20352072 0.27479023 1.2942086 -0.15480925 -0.5165132 0.17521068 1.295826 0.2069632 -0.18326174 -0.49217302 0.49594647 -0.95815974 0.8699958 0.4982987 -0.53123206 0.8769988 -0.17145072 -0.90803605 0.4872199 -0.16565195 -0.87109864 0.26799518 -0.12390711 1.2544311 -0.41306412 -0.13551916 0.19430028 -0.59900534 -0.96370214 0.9375776 -0.96449023 0.49901435 -0.4498384 -0.86238766 0.48580593 -0.90092283 0.4961896 1.2404255 -0.5830757 1.0784938 0.4818726 0.28333932 0.27213097 -0.46647742 -0.8938664 0.48922977 1.0814635 1.2281888 -0.50737476
0.3853854 -0.5463469 0.20326518 0.27455804 1.2926521 -0.15483508 -0.51611143 0.17499565 1.2943095 0.20672551 -0.18317524 -0.49172726 0.4955149 -0.9571815 0.8692946 0.49794006 -0.5308181 0.876349 -0.17143376 -0.9071427 0.48687804 -0.16566376 -0.87031555 0.2676937 -0.12402503 1.2528642 -0.41274 -0.13561843 0.19401585 -0.5983497 -0.9624701 0.9366791 -0.96336234 0.4985513 -0.4494417 -0.8614866 0.4855291 -0.89991003 0.4958976 1.2390248 -0.58250445 1.0772927 0.48152748 0.28305602 0.27182913 -0.46605244 -0.8929569 0.4887974 1.0802242 1.2267112 -0.5069433
0.3863864 -0.54586184 0.20302176 0.27432695 1.2910813 -0.15485711 -0.51570135 0.17477968 1.2927788 0.2064848 -0.18308893 -0.4912832 0.4950904 -0.95619833 0.8685855 0.4976086 -0.5304058 0.8756963 -0.17141366 -0.90623635 0.48654822 -0.16567193 -0.8695202 0.26738793 -0.124143 1.2513162 -0.41241932 -0.13571858 0.1937364 -0.59769094 -0.96124333 0.93578374 -0.9622629 0.4980893 -0.4490376 -0.8605806 0.48527405 -0.89889395 0.49560001 1.2376112 -0.5819416 1.0760862 0.48117703 0.28278232 0.271523 -0.46562347 -0.8920358 0.4883638 1.078983 1.2252482 -0.5064817
0.3873874 -0.54537296 0.2027896 0.27409622 1.2894965 -0.15487558 -0.5152827 0.17456238 1.2912338 0.2062408 -0.18300307 -0.49083984 0.4946744 -0.955209 0.86786866 0.49730775 -0.5299945 0.8750402 -0.17139049 -0.9053171 0.4862324 -0.16567637 -0.86871266 0.2670781 -0.124261096 1.2497902 -0.41210288 -0.1358199 0.19346274 -0.5970287 -0.96002406 0.9348905 -0.9611956 0.49762923 -0.44862634 -0.85967094 0.48504326 -0.89787626 0.49529594 1.2361852 -0.58138543 1.0748758 0.48082203 0.28251934 0.27121285 -0.46519038 -0.89110327 0.4879299 1.0777415 1.2238029 -0.50598687
0.3883884 -0.54488 0.202562 0.27386522 1.2878983 -0.15489072 -0.51485544 0.1743433 1.2896748 0.20599326 -0.18291794 -0.49039617 0.4942685 -0.9542124 0.8671441 0.497041 -0.52958316 0.8743801 -0.17136429 -0.9043854 0.4859326 -0.16567698 -0.86789304 0.2667645 -0.12437939 1.2482897 -0.41179144 -0.13592269 0.19319572 -0.59636265 -0.95881486 0.9339986 -0.9601626 0.4971719 -0.44820824 -0.8587591 0.4848367 -0.89685875 0.49498454 1.2347478 -0.58083415 1.073663 0.48046333 0.28226838 0.27089903 -0.4647531 -0.8901598 0.4874966 1.0765016 1.2223786 -0.5054695
0.3893894 -0.5443826 0.20233773 0.2736334 1.2862871 -0.15490282 -0.5144194 0.17412198 1.2881017 0.20574199 -0.18283387 -0.48995128 0.4938742 -0.95320743 0.866412 0.49681124 -0.5291709 0.8737155 -0.17133516 -0.9034415 0.48565087 -0.16567375 -0.8670616 0.26644737 -0.12449796 1.2468185 -0.4114859 -0.13602722 0.19293615 -0.59569246 -0.9576183 0.9331072 -0.9591485 0.4967182 -0.44778362 -0.85784656 0.4846422 -0.8958434 0.49466503 1.2332997 -0.5802862 1.072449 0.48010185 0.2820307 0.27058184 -0.46431148 -0.8892058 0.48706475 1.075265 1.2209785 -0.50494266
0.3903904 -0.54388064 0.20211603 0.27340013 1.2846638 -0.15491219 -0.5139746 0.17389794 1.2865151 0.20548677 -0.18275115 -0.48950434 0.49349317 -0.95219314 0.8656726 0.49659884 -0.52875674 0.8730461 -0.17130321 -0.9024861 0.4853894 -0.16566664 -0.86621875 0.2661271 -0.12461687 1.2453803 -0.4111871 -0.13613385 0.19268498 -0.5950179 -0.95643723 0.9322156 -0.9581468 0.49626908 -0.44735295 -0.856935 0.4844562 -0.8948322 0.49433675 1.2318423 -0.5797401 1.0712353 0.47973868 0.28180364 0.2702617 -0.4638656 -0.88824195 0.4866351 1.0740341 1.2196063 -0.5044083
0.3913914 -0.54337394 0.20189628 0.27316496 1.2830291 -0.15491916 -0.51352113 0.17367068 1.2849154 0.20522752 -0.18267012 -0.48905453 0.49312714 -0.9511688 0.8649261 0.4963927 -0.52833956 0.87237144 -0.17126858 -0.90151966 0.4851505 -0.16565567 -0.8653648 0.26580408 -0.124736205 1.243979 -0.41089597 -0.13624291 0.19244312 -0.5943388 -0.9552744 0.93132293 -0.9571551 0.4958255 -0.44691667 -0.8560263 0.48427692 -0.8938274 0.49399915 1.2303762 -0.5791943 1.0700239 0.47937486 0.28158277 0.26993906 -0.4634154 -0.88726884 0.48620838 1.0728106 1.2182653 -0.5038682
0.3923924 -0.5428623 0.20167781 0.27292737 1.2813841 -0.15492414 -0.5130591 0.17343968 1.2833035 0.20496413 -0.18259113 -0.48860115 0.49277785 -0.9501336 0.86417294 0.4961911 -0.52791834 0.87169117 -0.1712314 -0.90054315 0.4849354 -0.16564086 -0.86450046 0.2654787 -0.124856755 1.2426187 -0.41061345 -0.13635397 0.19221151 -0.5936549 -0.9541329 0.9304287 -0.9561713 0.4953885 -0.4464754 -0.8551222 0.48410267 -0.89283127 0.49365172 1.2289033 -0.57864755 1.0688163 0.47901154 0.28136703 0.26961434 -0.462961 -0.8862873 0.4857853 1.0715969 1.2169596 -0.5033242
0.3933934 -0.54234564 0.20146005 0.27268693 1.2797298 -0.1549275 -0.5125887 0.17320439 1.2816797 0.20469654 -0.18251455 -0.4881435 0.49244717 -0.949087 0.86341345 0.4959925 -0.52749187 0.871005 -0.17119187 -0.8995574 0.48473418 -0.16562231 -0.8636263 0.26515144 -0.12498011 1.2413036 -0.41034052 -0.13646622 0.19198771 -0.59296614 -0.95301586 0.9295322 -0.9551932 0.49495918 -0.4460297 -0.8542248 0.48393184 -0.8918463 0.49329406 1.2274246 -0.57809854 1.0676146 0.47865 0.2811554 0.26928812 -0.46250236 -0.88529825 0.48536646 1.0703954 1.2156929 -0.5027779
0.3943944 -0.5418239 0.20124242 0.2724433 1.2780676 -0.1549297 -0.51211023 0.17296425 1.2800454 0.20442472 -0.18244074 -0.487681 0.49213699 -0.94802856 0.8626482 0.49579534 -0.52705896 0.8703128 -0.17115018 -0.8985634 0.4845422 -0.16560008 -0.8627432 0.26482278 -0.12510595 1.2400352 -0.41007823 -0.13657938 0.19176808 -0.59227246 -0.9519266 0.9286329 -0.95421904 0.4945386 -0.44558024 -0.85333616 0.48376292 -0.890875 0.49292582 1.2259418 -0.57754606 1.0664204 0.4782915 0.28094688 0.26896092 -0.46203968 -0.88430274 0.4849524 1.0692083 1.2144692 -0.5022309
0.3953954 -0.54129714 0.20102438 0.27219605 1.2763988 -0.15493119 -0.511624 0.17271866 1.2784013 0.2041487 -0.18237011 -0.4872131 0.49184433 -0.9469578 0.86187756 0.4955982 -0.52661836 0.86961436 -0.17110652 -0.8975623 0.48435763 -0.16557431 -0.86185205 0.2644933 -0.12523389 1.2387979 -0.40982762 -0.13669316 0.19155195 -0.5915738 -0.9508684 0.9277303 -0.95324683 0.49412796 -0.4451278 -0.8524586 0.4835945 -0.88992006 0.4925468 1.2244564 -0.57698894 1.0652362 0.4779375 0.28074056 0.26863334 -0.46157306 -0.8833018 0.48454365 1.0680383 1.2132909 -0.5016846
0.3963964 -0.5407653 0.20080549 0.27194494 1.2747247 -0.15493247 -0.51113045 0.17246777 1.2767484 0.20386854 -0.18230304 -0.4867393 0.4915637 -0.94587463 0.8611023 0.49539977 -0.5261687 0.86890954 -0.17106113 -0.89655536 0.48417878 -0.16554517 -0.86095387 0.26416352 -0.12536354 1.2375853 -0.4095894 -0.13680731 0.19133861 -0.5908701 -0.9498413 0.9268239 -0.9522749 0.49372843 -0.4446731 -0.8515943 0.48342526 -0.8889843 0.4921568 1.2229705 -0.57642615 1.0640639 0.47758937 0.28053555 0.26830605 -0.46110272 -0.8822968 0.48414066 1.0668882 1.2121443 -0.5011405
0.3973974 -0.5402284 0.20058526 0.27168965 1.2730472 -0.15493408 -0.5106301 0.1722153 1.2750883 0.20358431 -0.18223998 -0.48625922 0.49129313 -0.94477874 0.86032295 0.49519882 -0.5257087 0.8681983 -0.1710143 -0.89554405 0.484004 -0.16551279 -0.8600497 0.26383412 -0.12549455 1.2363937 -0.4093626 -0.13692155 0.19112742 -0.5901615 -0.9488306 0.9259134 -0.95130163 0.4933413 -0.44421703 -0.85074586 0.4832539 -0.88807076 0.4917558 1.2214859 -0.5758568 1.0629059 0.4772487 0.28033105 0.2679797 -0.46062884 -0.88128895 0.48374385 1.0657607 1.2110224 -0.50059974
0.3983984 -0.5396866 0.2003633 0.27143002 1.2713679 -0.15493658 -0.5101234 0.17196202 1.2734224 0.20329618 -0.18218136 -0.48577243 0.49103078 -0.94367015 0.8595403 0.49499413 -0.5252368 0.8674805 -0.17096627 -0.8945297 0.48383173 -0.16547742 -0.85914093 0.26350573 -0.12562656 1.2352194 -0.40914562 -0.13703567 0.19091775 -0.58944803 -0.9478324 0.9249982 -0.95032555 0.49296784 -0.44376048 -0.84991574 0.48307925 -0.8871824 0.4913438 1.2200044 -0.57527995 1.0617646 0.47691706 0.28012624 0.26765507 -0.46015164 -0.8802798 0.48335353 1.0646586 1.2099216 -0.5000636
0.3993994 -0.5391401 0.2001392 0.2711658 1.2696888 -0.15494055 -0.509611 0.17170824 1.2717519 0.20300432 -0.18212767 -0.4852787 0.49077487 -0.942549 0.85875505 0.49478474 -0.5247516 0.8667564 -0.17091735 -0.89351404 0.48366055 -0.16543928 -0.8582288 0.26317903 -0.12575924 1.2340585 -0.40893695 -0.13714941 0.19070902 -0.58872986 -0.9468444 0.9240782 -0.9493452 0.49260938 -0.44330445 -0.84910667 0.48290026 -0.88632244 0.49092087 1.2185285 -0.5746948 1.0606424 0.47659615 0.27992043 0.26733288 -0.45967147 -0.8792708 0.48297003 1.0635852 1.208838 -0.49953318
0.4004004 -0.53858906 0.19991262 0.27089685 1.2680119 -0.15494663 -0.5090937 0.17145418 1.2700787 0.2027089 -0.18207908 -0.48477772 0.4905237 -0.9414154 0.8579681 0.4945696 -0.5242516 0.86602587 -0.17086788 -0.8924988 0.48348907 -0.16539863 -0.85731477 0.26285484 -0.12589227 1.232908 -0.4087352 -0.13726255 0.19050069 -0.58800715 -0.94586444 0.9231531 -0.94835925 0.49226677 -0.44285 -0.84832144 0.48271593 -0.8854904 0.49048725 1.2170603 -0.5741006 1.059542 0.4762877 0.27971295 0.26701397 -0.45918858 -0.8782637 0.48259354 1.0625432 1.2077681 -0.49900943
0.4014014 -0.5380336 0.1996833 0.2706231 1.2663394 -0.15495545 -0.5085722 0.17120008 1.2684046 0.20241019 -0.18203491 -0.48426938 0.49027565 -0.94026977 0.85718036 0.49434787 -0.52373517 0.86528915 -0.17081816 -0.8914858 0.48331597 -0.16535576 -0.8564005 0.26253387 -0.12602533 1.2317644 -0.40853894 -0.13737492 0.19029224 -0.58728015 -0.9448904 0.92222255 -0.94736665 0.49193844 -0.44239813 -0.8475629 0.48252535 -0.8846725 0.4900432 1.2156024 -0.5734968 1.058466 0.4759935 0.2795031 0.26669914 -0.45870334 -0.8772602 0.48222426 1.0615362 1.2067087 -0.4984933
0.4024024 -0.53747416 0.19945091 0.27034447 1.2646735 -0.15496773 -0.50804734 0.17094615 1.2667314 0.20210849 -0.18199448 -0.48375353 0.49002925 -0.93911237 0.8563927 0.49411878 -0.5232007 0.8645464 -0.1707686 -0.8904771 0.48314008 -0.16531101 -0.8554876 0.26221696 -0.12615813 1.230625 -0.40834686 -0.13748631 0.19008318 -0.5865491 -0.9439204 0.92128646 -0.94636625 0.49162236 -0.44195008 -0.84682536 0.48232767 -0.8838652 0.48958904 1.2141571 -0.5728828 1.0574172 0.47571555 0.27929038 0.26638934 -0.45821616 -0.87626225 0.48186234 1.0605673 1.2056564 -0.49798563
0.4034034 -0.5369109 0.19921525 0.27006096 1.2630165 -0.15498415 -0.50751996 0.17069262 1.2650611 0.20180409 -0.18195713 -0.4832301 0.48978302 -0.9379439 0.85560614 0.49388164 -0.52264863 0.8637979 -0.17071956 -0.8894747 0.48296028 -0.1652647 -0.8545779 0.26190498 -0.1262904 1.2294867 -0.4081577 -0.13759653 0.18987307 -0.58581424 -0.94295245 0.92034477 -0.9453571 0.49131665 -0.44150704 -0.84609973 0.48212218 -0.8830664 0.48912522 1.2127273 -0.572258 1.0563986 0.4754557 0.27907422 0.26608548 -0.45772737 -0.8752718 0.48150784 1.059633 1.2046084 -0.4974871
0.4044044 -0.53634423 0.19897611 0.26977256 1.2613711 -0.15500547 -0.50699115 0.17043968 1.2633961 0.20149738 -0.18192221 -0.48269913 0.48953566 -0.9367649 0.85482186 0.4936358 -0.52208394 0.8630439 -0.17067143 -0.8884809 0.48277554 -0.16521722 -0.8536733 0.26159883 -0.12642185 1.2283468 -0.4079703 -0.13770543 0.1896615 -0.58507603 -0.9419849 0.9193973 -0.9443383 0.4910194 -0.4410703 -0.84538406 0.48190826 -0.8822742 0.48865232 1.2113158 -0.5716222 1.0554131 0.4752161 0.2788542 0.26578856 -0.4572375 -0.87429094 0.48116076 1.0587246 1.2035618 -0.49699834
0.4054054 -0.5357745 0.19873334 0.26947933 1.25974 -0.15503249 -0.50646186 0.17018749 1.2617385 0.20118873 -0.18188913 -0.48216066 0.48928586 -0.93557614 0.8540409 0.4933808 -0.52150863 0.8622847 -0.17062466 -0.88749796 0.48258486 -0.16516897 -0.85277575 0.26129943 -0.12655224 1.2272029 -0.4077835 -0.13781284 0.18944807 -0.5843348 -0.94101614 0.9184441 -0.9433092 0.49072886 -0.44064116 -0.8446763 0.48168528 -0.8814868 0.4881709 1.2099252 -0.57097495 1.0544635 0.47499743 0.27862978 0.26549953 -0.45674703 -0.87332183 0.48082107 1.0578386 1.2025138 -0.4965199
0.4064064 -0.53520226 0.19848682 0.26918143 1.2581259 -0.155066 -0.5059332 0.16993622 1.2600908 0.2008786 -0.1818573 -0.48161483 0.48903245 -0.9343785 0.8532646 0.4931162 -0.5209245 0.86152077 -0.17057969 -0.8865284 0.48238745 -0.16512038 -0.8518875 0.2610078 -0.12668134 1.2260526 -0.40759623 -0.13791862 0.18923247 -0.583591 -0.9400445 0.9174851 -0.94226915 0.49044332 -0.440221 -0.84397465 0.48145282 -0.8807024 0.4876817 1.2085589 -0.570316 1.0535446 0.47479093 0.27840066 0.26521954 -0.45625642 -0.8723668 0.4804887 1.0569711 1.201462 -0.4960522
0.4074074 -0.53462785 0.19823644 0.26887894 1.2565318 -0.15510684 -0.5054065 0.16968606 1.2584556 0.20056747 -0.18182617 -0.48106182 0.48877436 -0.93317294 0.85249406 0.4928417 -0.5203332 0.8607525 -0.17053697 -0.88557476 0.4821825 -0.16507192 -0.85101074 0.2607249 -0.12680893 1.2248937 -0.40740746 -0.13802266 0.18901436 -0.58284503 -0.9390688 0.91652054 -0.94121766 0.4901612 -0.43981138 -0.8432773 0.48121044 -0.8799194 0.48718548 1.20722 -0.56964535 1.0526512 0.47459304 0.2781665 0.26494965 -0.45576626 -0.8714283 0.48016346 1.0561188 1.2004039 -0.4955956
0.4084084 -0.5340519 0.19798216 0.2685721 1.2549609 -0.15515588 -0.5048829 0.16943714 1.2568355 0.20025583 -0.18179524 -0.4805019 0.48851055 -0.9319606 0.8517307 0.49255702 -0.5197363 0.8599804 -0.170497 -0.8846398 0.48196936 -0.16502406 -0.8501478 0.26045185 -0.12693478 1.2237242 -0.40721628 -0.13812482 0.18879347 -0.5820975 -0.9380875 0.91555035 -0.94015425 0.48988098 -0.4394137 -0.84258264 0.48095787 -0.87913626 0.4866831 1.2059118 -0.56896275 1.0517794 0.47440216 0.277927 0.26469103 -0.45527712 -0.8705088 0.4798452 1.0552788 1.1993376 -0.4951504
0.4094094 -0.5334748 0.19772397 0.26826108 1.2534161 -0.15521367 -0.50436366 0.16918959 1.2552333 0.19994424 -0.18176398 -0.47993532 0.48824012 -0.9307427 0.8509759 0.49226204 -0.51913536 0.859205 -0.17046028 -0.88372624 0.48174733 -0.16497734 -0.84930116 0.26018974 -0.1270587 1.2225424 -0.40702176 -0.13822502 0.18856955 -0.58134896 -0.9370996 0.91457486 -0.9390787 0.4896012 -0.4390296 -0.841889 0.48069486 -0.87835157 0.48617554 1.2046375 -0.56826824 1.050926 0.47421664 0.27768198 0.2644448 -0.4547896 -0.8696109 0.47953364 1.0544478 1.1982609 -0.49471667
0.4104104 -0.5328973 0.19746189 0.26794618 1.2519008 -0.15527537 -0.50385034 0.1689435 1.2536519 0.19963329 -0.18173191 -0.47936255 0.48796222 -0.9295204 0.85023105 0.49195668 -0.5185319 0.85842687 -0.17042735 -0.8828371 0.48151597 -0.16493228 -0.8484734 0.2599397 -0.1271805 1.2213464 -0.40682313 -0.13832316 0.18834239 -0.58059996 -0.9361038 0.9135942 -0.9379907 0.4893205 -0.43866074 -0.8411951 0.4804213 -0.8775639 0.4856638 1.2034011 -0.5675619 1.0500875 0.47403502 0.27743116 0.26420778 -0.4543044 -0.86873746 0.47922847 1.0536228 1.197172 -0.49429455
0.4114114 -0.53231996 0.19719598 0.26762775 1.2504187 -0.1553389 -0.5033443 0.16869901 1.2520945 0.19932361 -0.18169864 -0.47878394 0.4876761 -0.9282954 0.84949774 0.49164104 -0.5179273 0.8576467 -0.17039877 -0.8819755 0.48127484 -0.16488947 -0.8476672 0.25969893 -0.12730004 1.2201349 -0.40661955 -0.13841915 0.18811183 -0.5798512 -0.9350993 0.9126087 -0.93689036 0.48903757 -0.43830875 -0.8404994 0.48013717 -0.8767721 0.48514906 1.2022057 -0.566844 1.0492607 0.47385585 0.2771745 0.26397622 -0.45382217 -0.8678912 0.4789293 1.0528014 1.1960694 -0.493884
0.4124124 -0.53174347 0.19692633 0.26730606 1.2489731 -0.15540369 -0.5028471 0.1684562 1.2505642 0.19901586 -0.18166369 -0.47820002 0.48738113 -0.927069 0.8487775 0.49131522 -0.5173228 0.8568652 -0.1703751 -0.8811407 0.48102358 -0.1648495 -0.8468854 0.2594637 -0.12741713 1.2189065 -0.40641034 -0.13851292 0.1878777 -0.57910335 -0.93408513 0.9116186 -0.9357776 0.4887512 -0.43797544 -0.8398006 0.47984245 -0.87597495 0.4846325 1.2010441 -0.56611466 1.048443 0.47367778 0.27691188 0.26374918 -0.45334363 -0.86706734 0.47863576 1.0519806 1.1949513 -0.49348488
0.4134134 -0.5311686 0.19665305 0.26698154 1.2475678 -0.15546927 -0.50236034 0.16821514 1.2490644 0.19871072 -0.18162672 -0.47761136 0.48707667 -0.925843 0.84807193 0.4909794 -0.51671964 0.8560831 -0.17035693 -0.8803202 0.48076192 -0.164813 -0.8461303 0.25923306 -0.12753166 1.2176601 -0.4061949 -0.13860445 0.18763992 -0.5783571 -0.93306065 0.9106243 -0.93465257 0.4884603 -0.43766138 -0.8390976 0.4795373 -0.8751714 0.4841154 1.1999092 -0.56537426 1.047631 0.47349954 0.27664328 0.26352578 -0.45286953 -0.8662576 0.47834736 1.0511583 1.1938165 -0.49309698
0.4144144 -0.530596 0.19637634 0.26665467 1.246205 -0.15553515 -0.5018857 0.1679759 1.2475985 0.19840898 -0.18158737 -0.47701854 0.48676223 -0.92461914 0.84738284 0.49063393 -0.51611906 0.85530114 -0.17034487 -0.87951064 0.48048967 -0.16478063 -0.8453924 0.25900614 -0.12764348 1.2163947 -0.40597257 -0.13869366 0.1873984 -0.57761335 -0.9320251 0.9096263 -0.93351555 0.4881638 -0.43735915 -0.8383893 0.47922194 -0.8743606 0.48359916 1.1987971 -0.5646232 1.0468224 0.47331992 0.27636868 0.26330513 -0.45240068 -0.8654597 0.47806355 1.050332 1.192664 -0.49272
0.4154154 -0.53002656 0.19609639 0.26632586 1.2448741 -0.15560088 -0.50142497 0.16773856 1.24617 0.19811137 -0.18154529 -0.47642228 0.48643744 -0.92339927 0.8467118 0.49027926 -0.5155221 0.8545202 -0.17033872 -0.87871 0.48020676 -0.16475308 -0.8446658 0.2587821 -0.1277525 1.2151095 -0.40574288 -0.13878055 0.18715312 -0.57687277 -0.93097794 0.90862495 -0.9323669 0.48786077 -0.4370658 -0.83767456 0.47889665 -0.87354165 0.48308524 1.1977041 -0.5638619 1.0460145 0.4731378 0.27608818 0.26308647 -0.45193788 -0.8646715 0.47778377 1.0494995 1.1914927 -0.49235356
0.4164164 -0.529461 0.19581345 0.26599565 1.2435694 -0.15566602 -0.50097996 0.16750312 1.2447828 0.19781873 -0.18150017 -0.47582328 0.48610193 -0.92218536 0.8460608 0.4899158 -0.51492983 0.8537412 -0.17033632 -0.8779163 0.47991318 -0.16473104 -0.84394854 0.2585601 -0.1278586 1.2138038 -0.40550536 -0.13886508 0.18690403 -0.5761363 -0.9299188 0.9076208 -0.9312071 0.4875503 -0.4367798 -0.83695257 0.4785618 -0.87271374 0.4825752 1.1966267 -0.56309104 1.0452049 0.47295216 0.2758019 0.26286897 -0.45148197 -0.8638909 0.47750735 1.048659 1.1903017 -0.49199715
0.4174174 -0.5289004 0.19552776 0.2656646 1.2422872 -0.1557302 -0.5005525 0.16726962 1.2434347 0.19753192 -0.18145174 -0.47522235 0.48575547 -0.92097956 0.8454316 0.48954415 -0.51434314 0.8529652 -0.17033692 -0.8771277 0.479609 -0.16471528 -0.8432387 0.25833943 -0.1279617 1.2124772 -0.4052596 -0.13894726 0.18665119 -0.5754048 -0.92884743 0.9066144 -0.9300367 0.48723155 -0.43649963 -0.8362225 0.4782179 -0.8718763 0.48207068 1.1955614 -0.5623111 1.0443913 0.47276205 0.27550998 0.26265195 -0.45103386 -0.86311585 0.47723365 1.0478084 1.1890904 -0.49165016
0.4184184 -0.52834547 0.19523968 0.2653333 1.2410235 -0.15579304 -0.50014454 0.16703808 1.2421155 0.19725181 -0.18139975 -0.47462037 0.48539793 -0.9197841 0.8448236 0.48916504 -0.5137629 0.852193 -0.1703399 -0.8763424 0.47929442 -0.16470654 -0.8425344 0.25811934 -0.12806173 1.2111295 -0.4050053 -0.13902712 0.18639466 -0.57467926 -0.92776346 0.9056065 -0.9288565 0.48690388 -0.43622386 -0.8354837 0.47786546 -0.87102866 0.4815734 1.1945051 -0.561523 1.0435715 0.47256655 0.27521268 0.26243475 -0.45059448 -0.86234456 0.47696188 1.0469463 1.1878583 -0.49131194
0.4194194 -0.52779734 0.19494954 0.2650024 1.2397751 -0.15585418 -0.4997582 0.16680852 1.240821 0.19697934 -0.18134399 -0.47401828 0.48502922 -0.91860133 0.8442303 0.4887792 -0.51318985 0.8514257 -0.17034471 -0.87555873 0.47896963 -0.16470508 -0.84183395 0.25789917 -0.12815864 1.2097605 -0.40474212 -0.13910463 0.18613453 -0.57396066 -0.9266669 0.9045976 -0.9276672 0.48656657 -0.4359511 -0.8347354 0.47750518 -0.8701705 0.48108515 1.1934549 -0.5607274 1.0427437 0.47236487 0.2749102 0.2622167 -0.45016477 -0.86157525 0.47669128 1.046071 1.1866052 -0.4909817
0.4204204 -0.5272569 0.19465771 0.2646726 1.2385384 -0.15591331 -0.4993903 0.16658089 1.2395475 0.19671549 -0.18128425 -0.473417 0.48464933 -0.9174336 0.8436493 0.4883875 -0.5126248 0.85066456 -0.17035076 -0.87477523 0.478635 -0.16470681 -0.84113574 0.2576783 -0.1282524 1.2083704 -0.40446988 -0.13917989 0.18587092 -0.57325006 -0.92555773 0.9035884 -0.92646974 0.48621914 -0.43568012 -0.8339771 0.47713774 -0.8693014 0.4806078 1.1924076 -0.5599253 1.041906 0.4721563 0.27460292 0.26199716 -0.4497457 -0.8608062 0.47642094 1.0451813 1.185331 -0.49065858
0.4214214 -0.52672523 0.19436464 0.2643446 1.2373104 -0.15597016 -0.49903265 0.16635518 1.2382914 0.19646126 -0.18122035 -0.47281763 0.4842584 -0.9162836 0.8430786 0.48799086 -0.51206833 0.84991056 -0.17035756 -0.8739903 0.478291 -0.16471031 -0.8404382 0.25745612 -0.12834296 1.2069592 -0.40418842 -0.13925289 0.185604 -0.57254845 -0.9244361 0.9025798 -0.9252652 0.48586103 -0.43540964 -0.83320844 0.47676396 -0.8684211 0.4801434 1.1913608 -0.5591176 1.0410569 0.4719402 0.27429116 0.2617757 -0.44933835 -0.8600359 0.47614998 1.0442756 1.1840354 -0.4903416
0.4224224 -0.52620345 0.19407076 0.26401916 1.2360879 -0.15602444 -0.49868345 0.16613136 1.2370492 0.19621764 -0.18115218 -0.47222126 0.4838566 -0.91515386 0.8425163 0.48759037 -0.51152104 0.84916496 -0.17036456 -0.87320256 0.47793806 -0.16471516 -0.8397399 0.2572321 -0.1284303 1.2055274 -0.40389764 -0.13932371 0.18533398 -0.571857 -0.92330223 0.90157247 -0.9240547 0.4854919 -0.43513855 -0.832429 0.4763848 -0.8675294 0.47969395 1.1903118 -0.5583053 1.0401945 0.47171596 0.27397534 0.2615517 -0.44894415 -0.85926276 0.4758774 1.0433531 1.1827189 -0.49002975
0.4234234 -0.5256926 0.19377658 0.2636971 1.2348683 -0.15607592 -0.49834117 0.1659094 1.2358177 0.19598097 -0.18107961 -0.47162902 0.48344418 -0.91404724 0.84196043 0.48718718 -0.5109834 0.848429 -0.17037131 -0.8724109 0.4775768 -0.16472083 -0.8390395 0.25700572 -0.12851445 1.2040756 -0.40359753 -0.13939244 0.18506108 -0.5711768 -0.9221564 0.90056735 -0.92283946 0.48511142 -0.43486574 -0.8316385 0.47600117 -0.86662626 0.47926164 1.1892582 -0.55748963 1.0393177 0.4714831 0.27365595 0.2613248 -0.4485629 -0.8584856 0.47560227 1.0424129 1.1813817 -0.48972183
0.4244244 -0.5251939 0.19348264 0.26337925 1.2336485 -0.1561244 -0.49800423 0.16568919 1.2345937 0.19574772 -0.18100257 -0.47104222 0.48302153 -0.9129666 0.8414093 0.48678246 -0.51045585 0.8477041 -0.17037737 -0.871614 0.4772079 -0.16472696 -0.83833575 0.25677654 -0.1285954 1.2026045 -0.4032881 -0.13945915 0.18478556 -0.5705092 -0.92099917 0.89956534 -0.92162085 0.48471934 -0.43459028 -0.83083683 0.4756142 -0.86571175 0.47884864 1.1881979 -0.55667174 1.0384253 0.47124127 0.2733335 0.2610945 -0.44819295 -0.857703 0.4753234 1.041454 1.1800245 -0.48941663
0.42542544 -0.5247086 0.19318947 0.2630665 1.2324264 -0.15616968 -0.49767116 0.16547067 1.2333744 0.1955173 -0.18092097 -0.47046208 0.48258907 -0.911915 0.8408612 0.48637754 -0.50993866 0.84699154 -0.1703823 -0.8708108 0.47683212 -0.1647331 -0.8376275 0.25654414 -0.12867318 1.201115 -0.40296942 -0.13952392 0.18450771 -0.56985533 -0.91983104 0.8985674 -0.9204004 0.48431548 -0.43431115 -0.83002394 0.475225 -0.86478597 0.47845733 1.1871287 -0.5558529 1.037516 0.47099006 0.2730085 0.26086047 -0.44783267 -0.85691386 0.47503975 1.040476 1.1786478 -0.4891128
0.42642644 -0.524238 0.19289772 0.2627598 1.2311993 -0.15621161 -0.49734056 0.16525377 1.2321568 0.1952891 -0.18083483 -0.46988997 0.4821473 -0.91089535 0.8403145 0.48597383 -0.5094322 0.8462927 -0.17038573 -0.8700004 0.47645032 -0.16473886 -0.8369135 0.25630814 -0.12874784 1.1996083 -0.40264168 -0.1395869 0.18422788 -0.5692165 -0.91865265 0.8975745 -0.91917956 0.4838998 -0.43402752 -0.82919985 0.47483486 -0.86384916 0.4780901 1.1860486 -0.5550345 1.0365891 0.47072926 0.27268162 0.26062238 -0.44748053 -0.8561171 0.4747501 1.0394782 1.1772525 -0.4888089
0.42742744 -0.5237826 0.19260801 0.2624601 1.229965 -0.15625006 -0.49701115 0.16503839 1.2309382 0.19506253 -0.1807441 -0.46932733 0.48169687 -0.90990037 0.83976775 0.48557287 -0.50893664 0.845609 -0.17038728 -0.8691819 0.47606343 -0.16474392 -0.8361931 0.2560682 -0.12881944 1.1980857 -0.40230507 -0.13964817 0.18394645 -0.56859434 -0.91746485 0.8965877 -0.9179601 0.48347232 -0.43373865 -0.8283646 0.4744451 -0.8629017 0.4777494 1.1849562 -0.55421805 1.0356437 0.4704587 0.2723535 0.2603799 -0.447135 -0.8553119 0.4744532 1.0384605 1.1758399 -0.48850343
0.42842844 -0.5233407 0.19232103 0.26216844 1.2287216 -0.15628493 -0.4966817 0.16482438 1.2297164 0.19483706 -0.18064882 -0.4687756 0.48123845 -0.908923 0.83921945 0.4851762 -0.50845206 0.8449421 -0.17038663 -0.86835444 0.47567245 -0.16474791 -0.83546513 0.25582406 -0.12888801 1.1965483 -0.40195987 -0.1397079 0.18366379 -0.5679882 -0.9162685 0.8956081 -0.9167439 0.4830331 -0.43344373 -0.8275185 0.47405714 -0.8619439 0.47743344 1.1838497 -0.5534049 1.0346792 0.47017825 0.27202487 0.26013288 -0.44679475 -0.85449713 0.47414777 1.0374227 1.1744109 -0.48819476
0.42942944 -0.5229105 0.19203746 0.26188585 1.2274673 -0.15631615 -0.496351 0.16461165 1.228489 0.19461219 -0.18054904 -0.46823633 0.48077285 -0.90796036 0.8386684 0.48478553 -0.5079785 0.8442935 -0.17038344 -0.8675174 0.47527853 -0.16475052 -0.83472896 0.25557542 -0.1289537 1.194998 -0.4016064 -0.1397662 0.18338035 -0.5673959 -0.91506463 0.8946369 -0.91553277 0.48258227 -0.43314216 -0.8266619 0.47367248 -0.8609764 0.4771295 1.1827276 -0.5525969 1.0336951 0.46988788 0.27169645 0.25988102 -0.4464583 -0.8536723 0.4738325 1.0363647 1.1729671 -0.48788118
0.43043044 -0.52249 0.19175808 0.26161343 1.2262001 -0.15634364 -0.49601802 0.16440004 1.2272538 0.19438742 -0.18044485 -0.46771112 0.4803009 -0.90700984 0.8381133 0.4844026 -0.50751597 0.8436634 -0.17037745 -0.86667025 0.4748828 -0.16475147 -0.83398384 0.25532213 -0.12901655 1.1934365 -0.4012451 -0.13982327 0.18309659 -0.5668157 -0.9138543 0.89367527 -0.91432875 0.48212013 -0.43283337 -0.82579505 0.47329268 -0.8599998 0.4768348 1.1815888 -0.5517956 1.0326911 0.46958768 0.2713691 0.25962418 -0.4461245 -0.85283667 0.4735059 1.0352867 1.1715097 -0.4875609
0.43143144 -0.52207774 0.19148368 0.2613523 1.2249186 -0.1563674 -0.49568173 0.1641894 1.2260089 0.19416232 -0.18033634 -0.4672016 0.4798236 -0.906069 0.8375531 0.48402932 -0.5070643 0.84304774 -0.17036839 -0.8658124 0.47448662 -0.16475049 -0.8332292 0.255064 -0.12907669 1.1918658 -0.40087634 -0.13987926 0.18281302 -0.56624556 -0.9126387 0.89272445 -0.913134 0.48164698 -0.43251684 -0.8249185 0.4729195 -0.85901475 0.47654748 1.1804321 -0.5510028 1.0316669 0.4692778 0.27104366 0.2593623 -0.445792 -0.8519897 0.47316658 1.0341889 1.1700408 -0.487232
0.43243244 -0.5216719 0.19121505 0.2611036 1.2236214 -0.15638745 -0.49534118 0.16397956 1.2247523 0.19393647 -0.18022367 -0.46670952 0.47934192 -0.9051353 0.8369866 0.4836676 -0.5066234 0.8424444 -0.17035605 -0.86494356 0.4740913 -0.16474731 -0.83246446 0.25480092 -0.12913425 1.190288 -0.4005007 -0.13993438 0.18253016 -0.5656837 -0.91141933 0.89178574 -0.9119507 0.48116326 -0.43219215 -0.82403296 0.47255462 -0.8580222 0.4762657 1.1792567 -0.5502203 1.0306226 0.46895844 0.27072102 0.2590953 -0.44545966 -0.8511309 0.47281304 1.0330719 1.1685623 -0.4868925
0.43343344 -0.521271 0.19095308 0.26086348 1.2223073 -0.15640378 -0.4949955 0.16377035 1.2234825 0.19370948 -0.18010698 -0.46623665 0.47885704 -0.9042065 0.8364129 0.48331955 -0.5061929 0.84185153 -0.17034021 -0.8640633 0.4736983 -0.16474175 -0.83168924 0.2545328 -0.12918939 1.1887052 -0.4001188 -0.13998878 0.1822486 -0.56512845 -0.91019744 0.8908605 -0.91078126 0.4806694 -0.4318589 -0.82313895 0.47219995 -0.85702294 0.4759878 1.1780616 -0.5494501 1.0295582 0.46862987 0.27040216 0.25882313 -0.4451264 -0.85026 0.47244367 1.031936 1.1670759 -0.48654032
0.43443444 -0.52087355 0.19069864 0.26062864 1.2209752 -0.15641646 -0.49464393 0.16356157 1.222198 0.19348101 -0.17998648 -0.46578243 0.47837013 -0.90328056 0.8358312 0.48298725 -0.50577265 0.84126717 -0.1703207 -0.86317164 0.4733091 -0.1647336 -0.8309033 0.25425965 -0.12924221 1.1871202 -0.39973122 -0.14004272 0.18196896 -0.5645782 -0.9089747 0.8899501 -0.90962815 0.48016605 -0.43151683 -0.8222374 0.47185737 -0.85601807 0.47571215 1.1768464 -0.5486942 1.028474 0.4682925 0.27008808 0.25854582 -0.44479123 -0.8493768 0.47205684 1.0307823 1.1655841 -0.48617327
0.43543544 -0.520478 0.19045268 0.2603981 1.2196242 -0.15642558 -0.49428576 0.16335303 1.2208973 0.19325073 -0.17986237 -0.46533948 0.4778825 -0.9023553 0.83524066 0.48267296 -0.5053621 0.84068966 -0.1702974 -0.8622684 0.47292542 -0.1647227 -0.83010626 0.2539814 -0.12929294 1.1855353 -0.39933866 -0.1400964 0.18169183 -0.5640313 -0.90775275 0.889056 -0.90849394 0.4796538 -0.4311657 -0.82132906 0.47152895 -0.8550087 0.47543722 1.1756105 -0.5479546 1.0273703 0.46794677 0.26977986 0.2582634 -0.44445306 -0.848481 0.47165102 1.0296116 1.1640891 -0.48578912
0.43643644 -0.5200831 0.19021617 0.26017103 1.2182535 -0.15643126 -0.49392036 0.16314448 1.2195796 0.19301835 -0.17973489 -0.46490565 0.4773955 -0.9014288 0.8346406 0.482379 -0.5049608 0.8401173 -0.17027014 -0.8613535 0.4725489 -0.16470885 -0.8292981 0.2536982 -0.1293417 1.1839535 -0.3989419 -0.14015006 0.18141791 -0.56348634 -0.9065333 0.8881797 -0.90738124 0.47913337 -0.4308054 -0.8204149 0.4712168 -0.85399604 0.4751616 1.1743538 -0.54723364 1.0262479 0.4675932 0.26947862 0.25797606 -0.44411108 -0.84757274 0.47123098 1.0284249 1.1625936 -0.48538545
0.43743744 -0.51968765 0.18998766 0.2599466 1.2168627 -0.15643361 -0.4935471 0.16293572 1.2182435 0.19278361 -0.17960432 -0.46447936 0.47691065 -0.9004994 0.8340305 0.48210216 -0.50456816 0.83954847 -0.17023888 -0.86042714 0.47218135 -0.16469198 -0.82847875 0.25341007 -0.12938875 1.1823778 -0.39854175 -0.14020395 0.18114792 -0.56294185 -0.90531826 0.88732266 -0.906293 0.47860563 -0.43043578 -0.8194961 0.47092307 -0.8529813 0.47488397 1.173076 -0.5465334 1.0251073 0.46723238 0.26918545 0.25768384 -0.4437644 -0.846652 0.47080132 1.0272233 1.1611004 -0.4849598
0.43843845 -0.5192903 0.18976238 0.25972408 1.2154511 -0.15643282 -0.4931656 0.16272649 1.2168883 0.19254628 -0.17947096 -0.4640591 0.47642943 -0.89956534 0.8334098 0.4818306 -0.5041836 0.83898175 -0.17020354 -0.85948956 0.47182462 -0.16467197 -0.8276482 0.2531172 -0.12943424 1.1808113 -0.39813912 -0.14025833 0.18088256 -0.5623965 -0.90410966 0.88648266 -0.90523195 0.47807142 -0.43005687 -0.8185737 0.47065008 -0.8519661 0.47460303 1.1717774 -0.54585636 1.0239493 0.46686503 0.26890162 0.25738704 -0.4434122 -0.8457189 0.4703636 1.0260082 1.1596122 -0.4845097
0.43943945 -0.51889 0.18953964 0.25950268 1.2140188 -0.15642907 -0.4927754 0.16251653 1.2155132 0.19230618 -0.17933513 -0.46364346 0.47595352 -0.8986251 0.83277804 0.48156285 -0.5038064 0.8384156 -0.17016406 -0.85854095 0.4714807 -0.16464873 -0.8268067 0.25281972 -0.12947844 1.1792572 -0.39773494 -0.14031346 0.18062264 -0.5618491 -0.9029096 0.88565683 -0.9042012 0.47753173 -0.42966875 -0.81764907 0.47040018 -0.8509518 0.4743177 1.1704577 -0.5452048 1.022775 0.4664919 0.2686284 0.25708583 -0.44305384 -0.8447739 0.4699192 1.0247813 1.1581322 -0.48403418
0.44044045 -0.51848567 0.18931893 0.25928172 1.2125654 -0.15642256 -0.49237618 0.1623056 1.214118 0.19206311 -0.1791972 -0.4632311 0.4754846 -0.89767724 0.8321349 0.4812979 -0.50343585 0.8378488 -0.17012046 -0.8575818 0.47115165 -0.16462222 -0.82595444 0.25251788 -0.12952156 1.1777191 -0.39733022 -0.14036965 0.18036896 -0.5612985 -0.90172017 0.8848432 -0.903199 0.47698763 -0.42927155 -0.8167234 0.47017115 -0.84994006 0.47402683 1.1691178 -0.54458135 1.0215856 0.46611387 0.26836702 0.2567805 -0.4426886 -0.84381723 0.46946964 1.0235441 1.1566637 -0.48354864
0.44144145 -0.5180763 0.18909974 0.25906053 1.2110913 -0.15641356 -0.49196768 0.16209339 1.212702 0.19181697 -0.17905755 -0.4628207 0.47502452 -0.89672047 0.83148026 0.4810348 -0.503071 0.83728004 -0.17007275 -0.85661256 0.47083956 -0.16459239 -0.8250917 0.25221193 -0.12956385 1.1762007 -0.39692602 -0.14042719 0.18012235 -0.56074345 -0.90054387 0.8840398 -0.9022153 0.47644022 -0.42886543 -0.8157983 0.46995062 -0.84893256 0.47372952 1.1677579 -0.54398847 1.0203823 0.4657318 0.26811892 0.25647137 -0.44231594 -0.84284943 0.4690162 1.0222983 1.1552098 -0.4830582
0.44244245 -0.51766104 0.18888164 0.25883853 1.2095965 -0.15640232 -0.49154967 0.1618796 1.2112653 0.19156764 -0.17891657 -0.46241108 0.47457513 -0.89575356 0.8308139 0.4807726 -0.502711 0.83670807 -0.17002097 -0.85563385 0.4705467 -0.16455925 -0.824219 0.2519022 -0.1296056 1.1747059 -0.3965235 -0.14048637 0.17988367 -0.5601831 -0.899383 0.88324493 -0.9012471 0.47589073 -0.42845073 -0.8148751 0.46973643 -0.84793115 0.47342488 1.1663787 -0.5434289 1.0191665 0.46534672 0.26788545 0.25615883 -0.44193527 -0.841871 0.46856016 1.0210462 1.1537744 -0.48256406
0.44344345 -0.51723903 0.18866414 0.25861514 1.2080815 -0.15638915 -0.49112213 0.16166393 1.2098076 0.19131507 -0.17877471 -0.46200106 0.47413844 -0.89477557 0.8301357 0.4805105 -0.50235474 0.83613193 -0.1699652 -0.85464644 0.4702753 -0.1645228 -0.8233368 0.25158903 -0.12964708 1.1732385 -0.3961238 -0.14054756 0.17965388 -0.5596164 -0.89824015 0.8824569 -0.9002917 0.47534046 -0.42802775 -0.8139556 0.46952707 -0.84693766 0.47311214 1.1649811 -0.5429004 1.0179399 0.4649597 0.26766232 0.25584328 -0.44154614 -0.8408828 0.46810275 1.0197896 1.152361 -0.48206735
0.44444445 -0.51680946 0.18844685 0.2583898 1.2065468 -0.15637437 -0.49068496 0.16144606 1.2083292 0.1910592 -0.17863244 -0.46158957 0.47371644 -0.89378554 0.82944584 0.48024768 -0.5020013 0.83555055 -0.16990553 -0.853651 0.47002783 -0.16448309 -0.8224457 0.2512728 -0.12968856 1.1718029 -0.39572823 -0.14061105 0.17943388 -0.55904245 -0.897118 0.881674 -0.89934665 0.47479078 -0.42759693 -0.8130414 0.4693212 -0.8459542 0.47279054 1.1635662 -0.5423826 1.0167042 0.46457192 0.26744446 0.2555252 -0.4411482 -0.8398854 0.4676451 1.0185308 1.1509738 -0.48156905
0.44544545 -0.51637167 0.1882294 0.25816208 1.2049932 -0.15635832 -0.4902382 0.16122566 1.2068304 0.19080003 -0.17849024 -0.46117562 0.47331133 -0.89278257 0.8287444 0.47998336 -0.5016494 0.83496296 -0.1698421 -0.8526485 0.46980068 -0.16444017 -0.82154644 0.25095397 -0.12973037 1.1704032 -0.39533806 -0.14067721 0.17922178 -0.5584606 -0.8960192 0.88089466 -0.89840955 0.47424316 -0.42715874 -0.81213444 0.46911752 -0.84498274 0.47245952 1.1621351 -0.54187113 1.0154612 0.46418458 0.26723087 0.25520504 -0.44074106 -0.8388799 0.4671883 1.0172725 1.1496167 -0.48107025
0.44644645 -0.51592505 0.18801141 0.2579315 1.2034216 -0.15634139 -0.489782 0.1610024 1.2053115 0.19053757 -0.17834863 -0.4607583 0.47292534 -0.891766 0.82803154 0.4797169 -0.50129783 0.8343684 -0.16977505 -0.8516399 0.4695821 -0.16439414 -0.8206398 0.25063303 -0.12977284 1.1690441 -0.39495468 -0.14074641 0.17901324 -0.55787 -0.89494675 0.8801175 -0.8974781 0.47369912 -0.4267138 -0.8112365 0.46891478 -0.8440256 0.4721186 1.1606891 -0.5413644 1.0142131 0.46379906 0.26702067 0.25488335 -0.44032446 -0.8378671 0.46673334 1.016017 1.1482939 -0.48057187
0.44744745 -0.5154691 0.18779254 0.25769767 1.2018331 -0.15632398 -0.48931655 0.16077587 1.2037733 0.19027188 -0.17820816 -0.46033671 0.47256076 -0.8907354 0.8273077 0.4794476 -0.5009454 0.833766 -0.16970457 -0.85062635 0.46937025 -0.16434512 -0.8197267 0.25031045 -0.1298163 1.1677305 -0.39457956 -0.14081901 0.17880757 -0.5572701 -0.89390355 0.879341 -0.8965502 0.4731603 -0.42626265 -0.81034964 0.46871185 -0.84308505 0.4717673 1.1592296 -0.54086065 1.0129619 0.46341667 0.2668129 0.25456077 -0.4398982 -0.8368482 0.4662812 1.014767 1.1470098 -0.48007473
0.44844845 -0.51500326 0.1875725 0.25746027 1.2002288 -0.15630652 -0.4888421 0.16054659 1.2022164 0.19000305 -0.17806941 -0.4599101 0.47222 -0.88969016 0.82657313 0.47917497 -0.50059056 0.83315516 -0.16963089 -0.849609 0.4691635 -0.1642932 -0.8188081 0.24998683 -0.12986107 1.1664667 -0.39421412 -0.14089523 0.17860425 -0.5566603 -0.8928926 0.87856394 -0.89562374 0.47262838 -0.42580608 -0.80947596 0.46850768 -0.8421634 0.47140533 1.1577585 -0.5403584 1.01171 0.46303892 0.26660675 0.25423786 -0.4394621 -0.83582443 0.46583274 1.0135256 1.1457692 -0.47957972
0.44944945 -0.51452714 0.187351 0.25721893 1.1986103 -0.15628947 -0.48835903 0.1603159 1.2006418 0.18973121 -0.17793298 -0.4594777 0.47190556 -0.8886301 0.82582843 0.4788984 -0.50023204 0.8325352 -0.1695542 -0.8485892 0.46896052 -0.16423857 -0.81788504 0.24966277 -0.12990755 1.1652583 -0.39385998 -0.14097463 0.17840268 -0.55604017 -0.89190745 0.877785 -0.89469683 0.47210515 -0.4253448 -0.80861765 0.46830118 -0.84126323 0.47103244 1.1562774 -0.53985614 1.0104599 0.46266735 0.2664014 0.25391534 -0.43901613 -0.834797 0.4653888 1.0122956 1.1445768 -0.4790876
0.45045045 -0.5140405 0.18712781 0.2569734 1.1969789 -0.1562733 -0.4878677 0.16008413 1.1990507 0.18945648 -0.17779948 -0.45903888 0.4716176 -0.88755494 0.8250742 0.47861746 -0.49986818 0.8319057 -0.16947483 -0.8475682 0.46875983 -0.16418141 -0.8169588 0.24933894 -0.12995611 1.1641095 -0.39351875 -0.14105667 0.17820236 -0.5554092 -0.89094067 0.8770032 -0.8937677 0.47159243 -0.4248797 -0.807777 0.46809146 -0.84038717 0.4706485 1.1547884 -0.5393526 1.0092143 0.4623036 0.26619616 0.25359392 -0.43856022 -0.8337674 0.46495008 1.0110804 1.1434374 -0.47859898
0.45145145 -0.513543 0.18690269 0.25672343 1.1953365 -0.15625854 -0.48736867 0.15985148 1.1974443 0.18917905 -0.17766958 -0.45859307 0.47134346 -0.88646466 0.824311 0.4783317 -0.49949744 0.83126616 -0.169393 -0.8465476 0.46856022 -0.16412191 -0.81603056 0.24901599 -0.13000713 1.1630021 -0.39319208 -0.14114083 0.1780028 -0.5547672 -0.8899894 0.87621725 -0.89283466 0.47109222 -0.42441168 -0.80695635 0.46787766 -0.8395378 0.47025344 1.1532935 -0.5388464 1.0079758 0.46194938 0.26599026 0.25327435 -0.43809444 -0.83273715 0.46451733 1.0098832 1.142356 -0.4781146
0.45245245 -0.5130345 0.18667543 0.25646886 1.1936849 -0.15624571 -0.48686248 0.15961821 1.195824 0.18889914 -0.17754397 -0.45813978 0.47107902 -0.8853592 0.82353973 0.4780408 -0.49911815 0.83061624 -0.16930908 -0.8455289 0.46836042 -0.1640603 -0.81510174 0.24869469 -0.13006103 1.1619226 -0.39288175 -0.14122663 0.17780356 -0.5541138 -0.8890509 0.8754263 -0.8918962 0.4706065 -0.42394173 -0.8061582 0.46765897 -0.8387157 0.4698473 1.1517951 -0.53833634 1.0067474 0.46160647 0.26578307 0.2529574 -0.43761888 -0.8317077 0.4640911 1.0087074 1.1413244 -0.477635
0.45345345 -0.51251495 0.18644588 0.25620952 1.1920263 -0.1562354 -0.48634976 0.15938455 1.1941916 0.18861698 -0.17742336 -0.45767856 0.47082236 -0.88423896 0.8227612 0.47774443 -0.49872854 0.82995564 -0.16922341 -0.8445139 0.4681593 -0.16399683 -0.81417376 0.2483758 -0.1301182 1.1608663 -0.39258957 -0.14131358 0.17760418 -0.553449 -0.88812256 0.8746294 -0.89095074 0.4701374 -0.42347088 -0.8053851 0.4674347 -0.8379122 0.46943024 1.1502959 -0.5378215 1.0055321 0.4612767 0.265574 0.252644 -0.43713373 -0.83068097 0.46367198 1.0075568 1.1403222 -0.47716066
0.45445445 -0.51198417 0.18621388 0.25594532 1.1903627 -0.15622815 -0.48583123 0.15915069 1.1925485 0.18833286 -0.17730848 -0.457209 0.47057164 -0.883104 0.8219763 0.4774423 -0.4983268 0.8292842 -0.16913635 -0.8435043 0.46795577 -0.16393179 -0.8132481 0.24806014 -0.13017912 1.159829 -0.39231735 -0.14140125 0.17740427 -0.55277246 -0.8872019 0.87382567 -0.8899971 0.46968707 -0.42300034 -0.8046397 0.46720418 -0.83712405 0.46900246 1.148798 -0.5373008 1.0043334 0.46096206 0.2653625 0.25233498 -0.43663922 -0.8296586 0.46326047 1.0064352 1.1393446 -0.4766921
0.45545545 -0.51144236 0.18597932 0.2556762 1.1886965 -0.15622464 -0.4853077 0.15891685 1.1908969 0.18804705 -0.17720011 -0.45673087 0.47032508 -0.8819549 0.8211861 0.47713423 -0.49791104 0.8286018 -0.1690483 -0.84250206 0.46774888 -0.16386545 -0.81232655 0.24774858 -0.13024421 1.1588066 -0.39206704 -0.14148918 0.17720345 -0.5520844 -0.8862866 0.87301445 -0.8890341 0.4692578 -0.42253122 -0.80391777 0.46696687 -0.83634865 0.46856424 1.1473045 -0.5367734 1.0031543 0.46066454 0.265148 0.2520313 -0.43613565 -0.8286426 0.46285695 1.0053464 1.1383871 -0.47622967
0.45645645 -0.51088953 0.18574212 0.25540215 1.1870303 -0.15622547 -0.48478004 0.15868323 1.1892387 0.18775992 -0.17709903 -0.4562439 0.47008106 -0.88079214 0.8203918 0.47682005 -0.49747926 0.8279084 -0.16895969 -0.84150904 0.46753767 -0.16379814 -0.81141067 0.24744204 -0.13031393 1.1577951 -0.39184067 -0.14157696 0.17700137 -0.5513847 -0.88537437 0.872195 -0.8880605 0.46885192 -0.42206484 -0.803213 0.46672225 -0.83558357 0.46811607 1.1458185 -0.53623843 1.0019984 0.46038625 0.26493013 0.2517339 -0.43562338 -0.827635 0.4624618 1.0042946 1.1374456 -0.47577372
0.45745745 -0.51032585 0.1855022 0.25512314 1.1853669 -0.15623133 -0.4842492 0.15844999 1.1875763 0.18747184 -0.17700607 -0.45574796 0.46983796 -0.8796164 0.8195945 0.4764997 -0.49702942 0.82720405 -0.168871 -0.84052736 0.46732137 -0.1637302 -0.81050247 0.24714144 -0.13038877 1.1567907 -0.3916329 -0.14166422 0.17679775 -0.5506736 -0.8844632 0.8713668 -0.88707554 0.46847188 -0.42160255 -0.8025228 0.46646988 -0.8348265 0.46765837 1.1443428 -0.5356953 1.0008696 0.46012935 0.26470837 0.25144386 -0.43510282 -0.82663786 0.4620753 1.0032841 1.1365161 -0.47532454
0.45845845 -0.50975174 0.18525952 0.2548393 1.183709 -0.1562429 -0.48371622 0.15821733 1.185912 0.18718317 -0.17692207 -0.45524296 0.46959436 -0.87842846 0.8187956 0.47617316 -0.4965594 0.826489 -0.16878268 -0.83955926 0.46709916 -0.16366203 -0.8096037 0.24684778 -0.1304692 1.1557901 -0.3914308 -0.14175059 0.17659226 -0.5499513 -0.88355094 0.8705293 -0.88607824 0.46812016 -0.42114574 -0.8018444 0.46620947 -0.83407533 0.4671918 1.1428807 -0.5351433 0.9997714 0.459895 0.26448244 0.2511622 -0.4345745 -0.82565343 0.46169767 1.0023191 1.1355948 -0.47488233
0.45945945 -0.5091673 0.18501408 0.2545507 1.1820598 -0.15626088 -0.48318213 0.15798539 1.1842484 0.18689439 -0.1768479 -0.4547289 0.46934882 -0.8772293 0.8179965 0.47584036 -0.49606705 0.8257632 -0.16869527 -0.83860695 0.4668704 -0.16359398 -0.8087165 0.2465621 -0.13055573 1.1547897 -0.3912327 -0.1418357 0.17638467 -0.54921806 -0.8826359 0.869682 -0.885068 0.46779934 -0.4206959 -0.80117565 0.46594065 -0.83332783 0.46671695 1.1414359 -0.5345821 0.998708 0.45967293 0.26425198 0.25089005 -0.43403894 -0.824684 0.4613291 1.0014044 1.1346781 -0.47444725
0.46046045 -0.5085732 0.18476592 0.25425747 1.1804222 -0.15628241 -0.48264816 0.15775433 1.1825883 0.18660592 -0.1767845 -0.4542058 0.46910012 -0.8760198 0.8171987 0.47550145 -0.49555004 0.8250273 -0.16860929 -0.8376728 0.46663442 -0.16352649 -0.8078429 0.24628547 -0.13064843 1.1537867 -0.39103734 -0.14191927 0.17617476 -0.5484743 -0.88171625 0.8688247 -0.8840441 0.46750456 -0.4202546 -0.8005141 0.4656633 -0.8325822 0.46623468 1.1400117 -0.5340111 0.9976834 0.45945877 0.2640167 0.25062856 -0.43349677 -0.82373214 0.46096963 1.0005444 1.1337626 -0.4740194
0.46146145 -0.5079697 0.18451504 0.25395983 1.1787999 -0.15630522 -0.48211554 0.1575243 1.1809345 0.18631826 -0.1767286 -0.45367384 0.46884698 -0.8748012 0.8164037 0.4751565 -0.49500602 0.8242814 -0.16852531 -0.8367593 0.4663908 -0.16345997 -0.80698514 0.246019 -0.1307432 1.152778 -0.39084357 -0.14200097 0.17596231 -0.54772043 -0.8807904 0.8679571 -0.8830062 0.46721742 -0.41982347 -0.79985756 0.46537724 -0.8318364 0.4657458 1.1386119 -0.5334301 0.99670184 0.4592509 0.2637764 0.2503789 -0.43294865 -0.8228002 0.4606193 0.99973685 1.1328452 -0.4735988
0.46246246 -0.5073574 0.18426153 0.25365803 1.1771961 -0.15632892 -0.4815856 0.15729542 1.1792902 0.18603195 -0.17667475 -0.45313317 0.46858838 -0.8735749 0.8156132 0.47480568 -0.49443585 0.8235261 -0.16844392 -0.8358691 0.46613896 -0.16339493 -0.8061455 0.24576388 -0.1308386 1.1517609 -0.39065024 -0.14208053 0.17574719 -0.546957 -0.87985694 0.86707896 -0.88195384 0.4669354 -0.4194042 -0.79920393 0.46508244 -0.8310888 0.4652513 1.1372406 -0.5328389 0.9957678 0.45904782 0.26353088 0.25014234 -0.43239537 -0.82189095 0.4602781 0.99896044 1.1319226 -0.47318545
0.46346346 -0.50673705 0.1840055 0.25335228 1.1756147 -0.15635313 -0.48105973 0.15706782 1.1776583 0.18574753 -0.17662229 -0.4525841 0.4683233 -0.87234217 0.81482905 0.47444928 -0.49385038 0.8227619 -0.16836575 -0.8350047 0.46587864 -0.1633318 -0.8053264 0.24552129 -0.13093425 1.1507331 -0.39045632 -0.14215767 0.17552921 -0.5461846 -0.8789145 0.8661902 -0.8808868 0.4666569 -0.41899857 -0.79855126 0.46477887 -0.8303377 0.46475223 1.1359018 -0.5322373 0.9948857 0.45884812 0.26328003 0.24991465 -0.43183768 -0.8210071 0.4599459 0.99820954 1.1309924 -0.47277924
0.46446446 -0.5061092 0.18374707 0.253043 1.1740595 -0.15637751 -0.48053938 0.15684162 1.1760426 0.18546559 -0.17657067 -0.45202693 0.46805078 -0.87110454 0.814053 0.4740875 -0.49325278 0.8219895 -0.16829145 -0.83416903 0.46560946 -0.16327113 -0.80453026 0.24529049 -0.13102974 1.1496922 -0.3902608 -0.14223218 0.17530829 -0.5454039 -0.87796175 0.86529076 -0.879805 0.46638048 -0.41860843 -0.79789764 0.46446666 -0.8295817 0.4642497 1.1345997 -0.53162533 0.9940603 0.4586504 0.26302376 0.24969184 -0.4312765 -0.8201514 0.4596225 0.99747956 1.1300519 -0.47238
0.46546546 -0.50547475 0.18348637 0.25273043 1.1725346 -0.15640174 -0.48002613 0.1566169 1.1744462 0.18518676 -0.17651932 -0.45146212 0.46777004 -0.8698637 0.8132871 0.47372076 -0.4926453 0.8212095 -0.16822167 -0.8333579 0.46533126 -0.16321343 -0.8037597 0.2450654 -0.1311247 1.1486359 -0.39006278 -0.14230384 0.17508435 -0.5446157 -0.8769977 0.8643808 -0.8787085 0.4661047 -0.41823566 -0.79724145 0.46414596 -0.8288193 0.46374494 1.1333387 -0.53100306 0.9932757 0.45845342 0.26276204 0.24947307 -0.43071276 -0.8193268 0.4593077 0.9967663 1.1290985 -0.4719876
0.46646646 -0.5048344 0.1832236 0.25241506 1.171044 -0.15642549 -0.4795216 0.15639375 1.1728731 0.18491167 -0.17646776 -0.45089015 0.46748036 -0.8686214 0.81253326 0.47334942 -0.49203008 0.82042277 -0.16815715 -0.8325643 0.46504384 -0.16315927 -0.80301684 0.24484473 -0.1312188 1.1475626 -0.38986138 -0.14237243 0.17485733 -0.54382074 -0.8760213 0.8634603 -0.8775973 0.46582824 -0.41788226 -0.796581 0.463817 -0.8280492 0.4632393 1.1321234 -0.5303706 0.99250704 0.45825598 0.26249486 0.24925746 -0.43014744 -0.8185322 0.4590012 0.9960658 1.1281304 -0.4716017
0.46746746 -0.5041892 0.18295898 0.2520973 1.169592 -0.15644848 -0.47902748 0.15617226 1.1713272 0.184641 -0.17641552 -0.4503115 0.4671811 -0.8673796 0.81179374 0.4729739 -0.49140918 0.81963015 -0.16809858 -0.8317856 0.46474716 -0.16310921 -0.8022953 0.24462762 -0.13131173 1.1464705 -0.3896559 -0.14243782 0.17462723 -0.54302 -0.8750318 0.86252964 -0.87647164 0.46554992 -0.4175503 -0.79591465 0.46348006 -0.8272702 0.4627342 1.1309584 -0.5297283 0.991751 0.4580569 0.26222232 0.24904422 -0.42958158 -0.81775796 0.45870262 0.99537396 1.1271455 -0.471222
0.46846846 -0.5035401 0.1826927 0.25177765 1.1681834 -0.15647046 -0.47854555 0.1559525 1.1698124 0.1843755 -0.17636211 -0.4497269 0.46687168 -0.8661402 0.8110706 0.47259474 -0.49078456 0.81883264 -0.16804674 -0.83101916 0.46444124 -0.16306388 -0.8015904 0.24441327 -0.13140316 1.1453582 -0.38944554 -0.14249982 0.17439403 -0.5422145 -0.8740284 0.8615891 -0.875332 0.46526855 -0.4172407 -0.79524124 0.46313557 -0.82648134 0.46223113 1.1298488 -0.52907646 0.9910046 0.45785517 0.26194447 0.24883263 -0.42901638 -0.8170008 0.4584115 0.9946873 1.126142 -0.4708481
0.46946946 -0.50288814 0.18242507 0.25145662 1.1668226 -0.15649115 -0.47807762 0.15573454 1.1683329 0.18411586 -0.17630717 -0.44913697 0.46655172 -0.8649055 0.81036633 0.4722125 -0.490158 0.81803125 -0.16800243 -0.8302625 0.46412614 -0.16302389 -0.8008994 0.2442009 -0.13149285 1.1442244 -0.3892297 -0.14255832 0.17415778 -0.5414052 -0.8730105 0.8606389 -0.87417877 0.46498308 -0.41694304 -0.7945593 0.46278393 -0.8256816 0.4617317 1.1287991 -0.52841556 0.99026483 0.4576498 0.2616615 0.24862194 -0.42845297 -0.8162579 0.45812738 0.99400234 1.1251184 -0.47047958
0.47047046 -0.5022345 0.18215634 0.25113478 1.1655145 -0.15651034 -0.47762567 0.1555184 1.1668932 0.18386286 -0.17625028 -0.4485425 0.46622086 -0.86367756 0.80968326 0.47182772 -0.48953128 0.81722707 -0.16796643 -0.82951325 0.46380207 -0.16298987 -0.8002198 0.2439898 -0.13158053 1.143068 -0.38900784 -0.1426132 0.17391855 -0.5405934 -0.8719776 0.8596797 -0.87301266 0.4646926 -0.416653 -0.79386777 0.4624257 -0.82487017 0.46123758 1.1277944 -0.52774614 0.989529 0.4574399 0.26137358 0.24841149 -0.42789263 -0.8155263 0.45784965 0.9933158 1.1240734 -0.4701159
0.47147146 -0.50158036 0.18188682 0.25081274 1.1642641 -0.15652779 -0.4771917 0.15530415 1.1654977 0.18361735 -0.17619112 -0.4479443 0.4658788 -0.86245894 0.8090238 0.47144112 -0.48890603 0.81642133 -0.1679382 -0.82876927 0.4634692 -0.16295981 -0.7995492 0.24377924 -0.13166597 1.141888 -0.38877943 -0.1426644 0.17367642 -0.53978014 -0.8709295 0.85871196 -0.8718343 0.46439618 -0.41636917 -0.7931656 0.4620615 -0.82404625 0.46075055 1.1268215 -0.5270688 0.98879457 0.45722467 0.261081 0.24820067 -0.42733663 -0.81480354 0.4575777 0.9926247 1.1230057 -0.4697565
0.47247246 -0.50092703 0.18161687 0.2504912 1.163074 -0.15654333 -0.47677773 0.15509179 1.164151 0.18338013 -0.17612936 -0.44734335 0.46552545 -0.8612521 0.8083906 0.47105342 -0.48828378 0.81561536 -0.16791372 -0.8280283 0.4631279 -0.16293164 -0.79888535 0.24356863 -0.13174899 1.140684 -0.38854405 -0.14271183 0.17343153 -0.5389669 -0.8698658 0.8577363 -0.8706445 0.46409306 -0.41609007 -0.7924518 0.46169192 -0.82320935 0.46027252 1.1258754 -0.52638435 0.98805904 0.45700333 0.26078406 0.24798886 -0.42678642 -0.81408703 0.45731086 0.99192613 1.1219145 -0.4694008
0.47347346 -0.50027585 0.18134686 0.2501708 1.1619248 -0.15655677 -0.47638595 0.15488136 1.1628581 0.18315049 -0.17606471 -0.44674054 0.46516067 -0.8600597 0.8077864 0.4706654 -0.48766595 0.8148105 -0.16789207 -0.82728845 0.46277854 -0.1629049 -0.79822606 0.24335735 -0.13182938 1.1394556 -0.3883013 -0.14275546 0.17318402 -0.5381549 -0.8687865 0.8567534 -0.8694444 0.46378258 -0.41581437 -0.7917256 0.46131778 -0.8223589 0.45980543 1.1249512 -0.5256936 0.9873202 0.45677522 0.26048306 0.24777555 -0.42624342 -0.8133744 0.4570483 0.9912175 1.1207992 -0.46904802
0.47447446 -0.49962828 0.18107718 0.24985228 1.1608073 -0.15656796 -0.4760175 0.15467286 1.161624 0.18292442 -0.17599694 -0.44613698 0.4647845 -0.85888445 0.80721366 0.47027782 -0.4870539 0.8140081 -0.1678726 -0.8265478 0.46242163 -0.1628792 -0.7975693 0.24314481 -0.13190699 1.1382022 -0.38805097 -0.14279526 0.1729341 -0.53734565 -0.8676916 0.8557641 -0.8682349 0.46346408 -0.41554072 -0.79098624 0.46093988 -0.8214945 0.45935136 1.1240444 -0.5249975 0.98657596 0.45653972 0.2601784 0.24756022 -0.42570916 -0.8126634 0.45678923 0.99049634 1.119659 -0.46869746
0.4754755 -0.49898577 0.18080823 0.24953647 1.1597164 -0.15657675 -0.47566208 0.15446627 1.160448 0.1827012 -0.1759258 -0.44553375 0.46439707 -0.8577292 0.8066659 0.46989164 -0.48644882 0.8132099 -0.16785467 -0.8258046 0.46205765 -0.16285415 -0.796913 0.24293053 -0.1319817 1.1369239 -0.3877928 -0.14283125 0.17268196 -0.53654075 -0.86658126 0.85476923 -0.86701727 0.46313706 -0.41526797 -0.7902332 0.46055907 -0.8206159 0.4589124 1.1231506 -0.524297 0.98582435 0.45629638 0.25987053 0.24734241 -0.42518514 -0.81195194 0.45653272 0.98976046 1.1184937 -0.46834832
0.4764765 -0.49834996 0.18054049 0.24922416 1.1586472 -0.15658306 -0.47531527 0.15426162 1.1593099 0.18248029 -0.17585114 -0.44493207 0.46399862 -0.856597 0.80613613 0.46950772 -0.48585182 0.8124173 -0.16783771 -0.8250572 0.46168727 -0.16282937 -0.79625547 0.24271402 -0.13205338 1.1356211 -0.3875266 -0.14286344 0.17242785 -0.5357417 -0.8654558 0.8537698 -0.8657929 0.46280107 -0.41499493 -0.78946596 0.46017638 -0.81972295 0.45849088 1.1222656 -0.5235933 0.9850637 0.4560447 0.25955993 0.2471217 -0.42467308 -0.81123793 0.45627785 0.9890079 1.1173033 -0.4679997
0.4774775 -0.49772248 0.18027441 0.24891621 1.1575952 -0.15658674 -0.47497553 0.15405884 1.158203 0.18226121 -0.17577276 -0.4443332 0.46358943 -0.85549104 0.8056217 0.46912712 -0.485264 0.81163216 -0.16782117 -0.82430404 0.4613112 -0.16280451 -0.795595 0.24249484 -0.13212194 1.1342938 -0.38725233 -0.14289185 0.17217202 -0.5349502 -0.86431557 0.85276675 -0.8645631 0.46245584 -0.41472054 -0.7886841 0.4597928 -0.8188156 0.45808905 1.1213853 -0.52288765 0.9842922 0.45578435 0.25924715 0.24689773 -0.42417464 -0.81051964 0.45602357 0.9882368 1.1160877 -0.4676507
0.4784785 -0.49710503 0.18001051 0.24861354 1.1565557 -0.15658775 -0.47464123 0.15385792 1.1571221 0.18204346 -0.17569056 -0.44373843 0.46316987 -0.8544144 0.80511975 0.46875083 -0.4846862 0.8108561 -0.16780448 -0.8235437 0.46093017 -0.16277926 -0.79492986 0.24227257 -0.13218734 1.1329427 -0.38696995 -0.14291659 0.17191482 -0.53416806 -0.86316115 0.8517612 -0.8633296 0.46210104 -0.41444376 -0.7878876 0.45940948 -0.81789386 0.45770937 1.1205062 -0.5221812 0.9835086 0.45551503 0.25893277 0.24667013 -0.42369157 -0.80979526 0.4557688 0.9874455 1.1148474 -0.4673003
0.4794795 -0.49649942 0.17974931 0.2483171 1.1555247 -0.156586 -0.47431093 0.1536588 1.1560622 0.1818266 -0.17560446 -0.4431492 0.46274048 -0.8533706 0.80462784 0.46837997 -0.48411927 0.81009114 -0.16778718 -0.82277495 0.4605451 -0.16275328 -0.79425865 0.24204691 -0.1322495 1.1315687 -0.38667953 -0.1429377 0.17165652 -0.53339714 -0.86199313 0.8507544 -0.8620939 0.46173653 -0.4141637 -0.78707606 0.45902753 -0.816958 0.45735437 1.1196246 -0.52147555 0.98271155 0.45523652 0.2586174 0.24643864 -0.42322573 -0.80906326 0.45551234 0.98663265 1.1135827 -0.46694747
0.4804805 -0.49590757 0.17949136 0.24802788 1.1544983 -0.15658148 -0.4739833 0.15346147 1.1550189 0.18161023 -0.17551437 -0.442567 0.46230185 -0.8523631 0.80414337 0.4680157 -0.48356393 0.8093391 -0.16776879 -0.8219965 0.46015686 -0.1627263 -0.79358006 0.2418175 -0.13230842 1.1301726 -0.3863812 -0.14295533 0.17139752 -0.53263927 -0.86081237 0.84974754 -0.86085796 0.46136224 -0.4138795 -0.78624964 0.45864826 -0.81600827 0.4570251 1.1187375 -0.5207721 0.98189986 0.45494872 0.2583017 0.24620298 -0.422779 -0.80832213 0.455253 0.98579705 1.1122946 -0.4665911
0.4814815 -0.49533135 0.17923725 0.2477469 1.1534727 -0.15657413 -0.4736569 0.1532658 1.1539876 0.18139392 -0.17542028 -0.44199333 0.4618546 -0.8513955 0.803664 0.46765918 -0.48302075 0.80860204 -0.16774888 -0.8212074 0.45976648 -0.16269803 -0.7928927 0.24158409 -0.13236411 1.1287557 -0.38607514 -0.1429696 0.1711382 -0.5318965 -0.8596198 0.84874207 -0.8596236 0.4609782 -0.41359037 -0.7854084 0.45827302 -0.81504506 0.4567076 1.1178415 -0.52007246 0.98107266 0.45465156 0.25798646 0.24596296 -0.4223533 -0.80757046 0.4549895 0.9849377 1.1109836 -0.46622998
0.4824825 -0.49477285 0.17898759 0.24747527 1.1524444 -0.15656397 -0.4733306 0.15307178 1.1529641 0.18117732 -0.1753222 -0.44142982 0.46139959 -0.85046136 0.80318767 0.4673117 -0.48249033 0.80788213 -0.16772704 -0.8204067 0.45937508 -0.16266826 -0.79219556 0.24134646 -0.13241659 1.1273193 -0.38576162 -0.14298064 0.17087898 -0.5311709 -0.8584163 0.84773934 -0.85839295 0.4605845 -0.41329554 -0.7845525 0.45790318 -0.814069 0.4563967 1.116934 -0.51937836 0.98022914 0.45434505 0.25767237 0.24571842 -0.4219507 -0.80680716 0.45472047 0.98405385 1.1096512 -0.4658629
0.4834835 -0.49423409 0.178743 0.24721408 1.15141 -0.15655102 -0.47300318 0.15287927 1.1519445 0.18096009 -0.17522016 -0.44087815 0.46093762 -0.8495484 0.8027121 0.4669746 -0.481973 0.8071815 -0.1677029 -0.8195934 0.45898378 -0.16263671 -0.7914875 0.24110441 -0.1324659 1.1258651 -0.38544098 -0.14298864 0.17062028 -0.5304646 -0.85720325 0.8467409 -0.85716814 0.46018133 -0.41299444 -0.78368235 0.45754018 -0.81308055 0.45609093 1.1160123 -0.51869154 0.97936857 0.4540293 0.25736028 0.24546921 -0.42157328 -0.8060311 0.45444444 0.9831449 1.1082985 -0.46548858
0.4844845 -0.49371728 0.17850418 0.24696448 1.1503664 -0.1565353 -0.4726736 0.1526882 1.150925 0.18074189 -0.17511421 -0.4403401 0.46046966 -0.8486533 0.80223536 0.46664917 -0.48146906 0.80650234 -0.16767612 -0.8187671 0.45859382 -0.1626032 -0.7907677 0.2408578 -0.13251212 1.1243947 -0.3851136 -0.14299378 0.1703626 -0.52977985 -0.85598177 0.8457483 -0.8559515 0.45976895 -0.41268644 -0.78279835 0.45718563 -0.8120805 0.45578894 1.115074 -0.5180139 0.9784906 0.45370445 0.25705108 0.24521525 -0.42122313 -0.80524135 0.45415998 0.9822104 1.1069272 -0.46510568
0.4854855 -0.49322465 0.1782718 0.2467276 1.1493111 -0.15651686 -0.4723408 0.15249845 1.1499022 0.18052244 -0.17500448 -0.43981746 0.45999682 -0.8477729 0.80175567 0.4663369 -0.4809788 0.80584717 -0.1676464 -0.8179269 0.45820653 -0.16256754 -0.7900354 0.24060652 -0.13255535 1.1229103 -0.38477996 -0.1429963 0.17010646 -0.52911896 -0.8547533 0.8447633 -0.8547453 0.45934775 -0.41237104 -0.7819011 0.45684114 -0.81106985 0.45548943 1.1141171 -0.51734746 0.9775948 0.45337075 0.25674567 0.24495652 -0.42089123 -0.8044371 0.4538655 0.9812503 1.1055387 -0.46471274
0.4864865 -0.4927585 0.17804655 0.24649885 1.1482412 -0.1564958 -0.47200385 0.15230994 1.1488727 0.18030149 -0.1748911 -0.43931216 0.4595202 -0.846904 0.80127126 0.466035 -0.48050222 0.8052183 -0.16761342 -0.81707245 0.4578233 -0.16252956 -0.78928983 0.2403505 -0.1325957 1.121414 -0.38444063 -0.14299643 0.16985238 -0.5284842 -0.85351944 0.84378755 -0.8535522 0.45891815 -0.41204786 -0.7809913 0.45650837 -0.8100494 0.4551912 1.1131395 -0.51669425 0.9766811 0.45302856 0.256445 0.244693 -0.42056474 -0.8036176 0.4535594 0.9802645 1.1041354 -0.46430832
0.4874875 -0.49232125 0.17782748 0.2462748 1.1471543 -0.15647218 -0.4716619 0.1521225 1.1478336 0.18007879 -0.1747742 -0.43882617 0.45904106 -0.8460437 0.8007805 0.4657396 -0.48003936 0.8046183 -0.16757698 -0.8162034 0.45744562 -0.1624891 -0.7885304 0.24008974 -0.13263333 1.1199081 -0.38409618 -0.14299442 0.16960089 -0.5278782 -0.8522818 0.8428229 -0.8523748 0.45848078 -0.4117165 -0.7800697 0.45618913 -0.8090204 0.45489305 1.1121396 -0.5160564 0.9757495 0.4526783 0.25615004 0.24442473 -0.42024222 -0.80278236 0.45323998 0.97925335 1.1027192 -0.46389085
0.4884885 -0.49191484 0.17761163 0.24605463 1.1460485 -0.15644611 -0.47131416 0.15193601 1.1467818 0.17985411 -0.17465402 -0.4383615 0.4585607 -0.84518933 0.8002819 0.46544957 -0.47959015 0.8040484 -0.16753684 -0.81531954 0.457075 -0.16244605 -0.78775674 0.23982425 -0.13266838 1.1183953 -0.3837473 -0.14299056 0.16935264 -0.5273034 -0.8510422 0.8418714 -0.85121584 0.45803618 -0.41137666 -0.7791372 0.4558852 -0.8079839 0.454594 1.1111157 -0.51543635 0.97480017 0.45232037 0.25586194 0.24415182 -0.41992232 -0.8019309 0.4529055 0.9782172 1.1012924 -0.46345878
0.4894895 -0.49152425 0.17739849 0.24583752 1.1449217 -0.15641776 -0.47095996 0.15175034 1.145715 0.1796273 -0.17453076 -0.43792027 0.45808062 -0.8443382 0.7997741 0.46516386 -0.47915435 0.8035022 -0.1674928 -0.8144207 0.45671308 -0.16240029 -0.7869685 0.23955409 -0.13270104 1.1168784 -0.38339478 -0.14298515 0.16910821 -0.5267623 -0.8498026 0.8409349 -0.8500782 0.45758513 -0.41102815 -0.77819484 0.45559856 -0.8069413 0.45429292 1.1100668 -0.5148363 0.9738334 0.4519554 0.2555817 0.24387436 -0.41960382 -0.801063 0.4525541 0.97715676 1.0998577 -0.46301103
0.4904905 -0.49113992 0.17718756 0.24562271 1.143772 -0.15638722 -0.4705986 0.1515653 1.1446306 0.17939816 -0.17440468 -0.43749666 0.4576023 -0.8434878 0.7992559 0.46488154 -0.47873166 0.8029758 -0.16744475 -0.81350684 0.45636156 -0.16235173 -0.7861655 0.23927936 -0.13273154 1.1153605 -0.38303936 -0.14297852 0.16886829 -0.52624094 -0.8485649 0.8400155 -0.848965 0.4571284 -0.41067082 -0.77724373 0.45533118 -0.80589396 0.453989 1.1089916 -0.5142588 0.97284967 0.45158398 0.25531057 0.24359253 -0.4192855 -0.8001784 0.45218396 0.97607285 1.0984178 -0.46255514
0.4914915 -0.4907602 0.1769784 0.24540947 1.1425983 -0.15635471 -0.4702296 0.15138073 1.1435266 0.17916659 -0.1742761 -0.43708262 0.45712736 -0.8426358 0.7987262 0.4646016 -0.47832167 0.80246603 -0.16739254 -0.81257814 0.45602223 -0.1623003 -0.7853475 0.23900022 -0.13276011 1.1138448 -0.382682 -0.14297101 0.16863352 -0.5257265 -0.8473314 0.8391154 -0.8478792 0.45666692 -0.4103046 -0.7762852 0.45507812 -0.80484354 0.4536813 1.1078894 -0.51369846 0.97184974 0.45120683 0.25504965 0.24330653 -0.41896626 -0.7992771 0.45179307 0.9749666 1.0969756 -0.4620947
0.4924925 -0.4903836 0.17677055 0.24519715 1.1413991 -0.15632041 -0.46985242 0.15119648 1.142401 0.17893244 -0.17414531 -0.43667653 0.45665753 -0.8417801 0.7981839 0.46432322 -0.47792387 0.80197 -0.16733606 -0.8116348 0.4556969 -0.16224596 -0.78451467 0.23871684 -0.13278699 1.1123346 -0.3823236 -0.14296299 0.16840464 -0.52521735 -0.8461043 0.83823675 -0.8468241 0.45620167 -0.4099295 -0.77532053 0.45483187 -0.8037915 0.45336908 1.1067597 -0.5131424 0.9708344 0.45082474 0.25480026 0.24301665 -0.41864508 -0.7983593 0.45137948 0.97383916 1.0955342 -0.46163052
0.4934935 -0.49000865 0.17656365 0.24498507 1.1401734 -0.1562845 -0.46946666 0.15101233 1.1412522 0.17869566 -0.17401269 -0.43627676 0.45619458 -0.8409187 0.7976282 0.4640455 -0.47753766 0.8014849 -0.16727528 -0.8106772 0.4553876 -0.16218868 -0.7836671 0.23842946 -0.13281247 1.1108336 -0.38196522 -0.14295484 0.16818237 -0.5247118 -0.8448861 0.837382 -0.8458032 0.45573375 -0.40954557 -0.7743513 0.45459116 -0.80273986 0.45305163 1.105602 -0.5125895 0.9698045 0.45043856 0.25456366 0.24272312 -0.41832098 -0.79742503 0.4509454 0.972692 1.0940973 -0.46116352
0.4944945 -0.48963404 0.17635728 0.24477266 1.1389205 -0.15624721 -0.469072 0.1508281 1.1400787 0.1784562 -0.17387863 -0.43588185 0.45574045 -0.8400496 0.79705834 0.46376765 -0.4771623 0.801008 -0.16721015 -0.8097057 0.45509622 -0.16212845 -0.7828049 0.23813835 -0.13283686 1.1093457 -0.38160795 -0.14294699 0.1679675 -0.52420837 -0.84367937 0.8365535 -0.8448198 0.45526427 -0.40915295 -0.773379 0.45435473 -0.8016903 0.45272827 1.1044161 -0.512039 0.9687614 0.45004925 0.25433818 0.24242634 -0.41799307 -0.79647475 0.45050046 0.97152686 1.0926682 -0.4606945
0.4954955 -0.4892584 0.1761511 0.24455933 1.1376398 -0.1562088 -0.46866825 0.15064354 1.1388792 0.17821401 -0.17374352 -0.43549034 0.45529714 -0.8391712 0.79647374 0.46348897 -0.47679698 0.8005368 -0.16714068 -0.80872095 0.4548249 -0.16206528 -0.7819286 0.2378438 -0.13286048 1.1078748 -0.38125294 -0.14293985 0.1677608 -0.52370554 -0.8424866 0.83575374 -0.84387475 0.4547945 -0.40875188 -0.77240545 0.4541214 -0.8006448 0.4523985 1.1032022 -0.51149 0.96770626 0.4496578 0.25411737 0.24212664 -0.41766056 -0.795509 0.4500467 0.9703456 1.0912507 -0.46022415
0.4964965 -0.48888063 0.17594476 0.24434459 1.1363308 -0.15616952 -0.46825513 0.1504585 1.1376528 0.17796908 -0.17360786 -0.43510088 0.4548667 -0.8382818 0.79587376 0.4632087 -0.47644082 0.8000689 -0.1670669 -0.80772364 0.45457155 -0.16199921 -0.7810386 0.23754619 -0.13288367 1.1064252 -0.38090143 -0.14293389 0.16756037 -0.52320194 -0.8413108 0.83498526 -0.8429543 0.45432582 -0.40834263 -0.7714324 0.4538901 -0.7996056 0.45206177 1.1019605 -0.5109418 0.9666406 0.4492653 0.2539002 0.24182445 -0.41732273 -0.7945283 0.44958577 0.9691503 1.0898489 -0.45975327
0.4974975 -0.4884996 0.17573796 0.24412793 1.1349936 -0.15612966 -0.4678326 0.15027268 1.1363986 0.17772146 -0.17347209 -0.4347122 0.45445132 -0.8373801 0.79525816 0.4629262 -0.47609273 0.799602 -0.16698886 -0.8067146 0.45432588 -0.1619303 -0.7801354 0.2372459 -0.13290682 1.1050013 -0.38055474 -0.14292958 0.16736294 -0.5226964 -0.8401547 0.8342466 -0.8420532 0.45385963 -0.40792555 -0.77046186 0.4536597 -0.79857486 0.4517177 1.1006916 -0.51039374 0.965566 0.44887292 0.2536859 0.24152024 -0.4169789 -0.7935334 0.4491193 0.96794325 1.088467 -0.4592825
0.4984985 -0.48811433 0.1755304 0.24390891 1.133628 -0.15608953 -0.4674006 0.1500859 1.1351162 0.17747118 -0.17333676 -0.43432313 0.45405328 -0.83646476 0.7946266 0.46264094 -0.4757516 0.7991339 -0.16690668 -0.80569476 0.4540861 -0.1618586 -0.77921987 0.23694338 -0.13293032 1.1036078 -0.38021424 -0.14292742 0.16716799 -0.52218765 -0.8390215 0.8335323 -0.84116817 0.45339745 -0.4075011 -0.7694959 0.4534293 -0.7975549 0.45136592 1.0993961 -0.5098451 0.9644843 0.4484819 0.2534737 0.24121451 -0.4166285 -0.79252523 0.44864884 0.96672684 1.0871093 -0.45881248
0.4994995 -0.48772383 0.17532182 0.24368715 1.1322346 -0.15604943 -0.46695924 0.14989786 1.1338052 0.1772183 -0.1732024 -0.43393248 0.45367494 -0.8355347 0.7939789 0.4623523 -0.47541627 0.7986626 -0.1668205 -0.80466515 0.45385087 -0.16178422 -0.7782927 0.2366391 -0.13295458 1.1022496 -0.37988135 -0.14292793 0.16697505 -0.5216746 -0.83791435 0.83283883 -0.8402961 0.4529409 -0.40706974 -0.76853657 0.45319796 -0.7965481 0.45100617 1.0980752 -0.5092953 0.9633974 0.44809356 0.25326294 0.24090779 -0.41627106 -0.7915048 0.44817582 0.96550393 1.0857805 -0.45834383
0.5005005 -0.4873273 0.17511195 0.24346228 1.1308138 -0.1560097 -0.4665086 0.14970833 1.1324655 0.17696296 -0.1730696 -0.43353927 0.45331877 -0.8345888 0.79331523 0.4620598 -0.47508532 0.79818624 -0.16673042 -0.80362695 0.453619 -0.16170727 -0.7773549 0.23633356 -0.13298006 1.1009316 -0.3795576 -0.14293166 0.16678368 -0.5211563 -0.83683646 0.8321631 -0.839434 0.45249167 -0.40663207 -0.7675863 0.45296475 -0.7955572 0.45063823 1.0967298 -0.50874376 0.9623075 0.44770932 0.25305298 0.24060068 -0.4159061 -0.79047316 0.44770166 0.96427727 1.0844853 -0.4578771
0.5015015 -0.48692402 0.1749006 0.24323398 1.1293665 -0.15597072 -0.4660489 0.14951703 1.1310973 0.17670524 -0.17293896 -0.43314248 0.45298734 -0.83362645 0.7926355 0.46176296 -0.47475737 0.79770297 -0.16663668 -0.8025814 0.45338932 -0.16162789 -0.7764074 0.23602735 -0.1330072 1.0996592 -0.37924457 -0.14293914 0.16659345 -0.52063185 -0.8357913 0.8315019 -0.8385791 0.45205152 -0.40618873 -0.76664746 0.45272893 -0.79458475 0.450262 1.0953615 -0.50819 0.9612168 0.44733065 0.25284314 0.2402938 -0.4155333 -0.78943163 0.44722763 0.96305007 1.0832288 -0.4574128
0.5025025 -0.4865133 0.17468756 0.24300195 1.1278937 -0.15593286 -0.46558037 0.14932367 1.1297009 0.17644534 -0.17281114 -0.43274122 0.45268264 -0.83264685 0.79194003 0.46146142 -0.4744309 0.7972112 -0.16653946 -0.80153 0.45316073 -0.16154622 -0.7754515 0.23572104 -0.13303651 1.0984379 -0.3789439 -0.14295098 0.16640393 -0.5201005 -0.8347824 0.8308522 -0.83772874 0.45162237 -0.40574044 -0.7657225 0.4524897 -0.7936335 0.4498774 1.0939718 -0.50763357 0.9601278 0.44695908 0.2526329 0.23998782 -0.41515237 -0.78838164 0.44675493 0.96182555 1.0820162 -0.4569514
0.5035035 -0.4860945 0.17447266 0.24276598 1.1263964 -0.15589651 -0.46510345 0.14912796 1.128277 0.17618339 -0.17268682 -0.43233472 0.45239168 -0.8316494 0.7912292 0.4611548 -0.47410423 0.79670954 -0.16643904 -0.8004742 0.4529322 -0.16146244 -0.7744884 0.23541531 -0.13306849 1.0972732 -0.3786573 -0.14296778 0.16621478 -0.5195614 -0.8338135 0.83021116 -0.8368803 0.45120615 -0.40528798 -0.7648142 0.45224646 -0.79270643 0.44948447 1.0925628 -0.507074 0.959043 0.4465962 0.2524217 0.23968346 -0.41476315 -0.78732467 0.44628474 0.9606073 1.080853 -0.45649335
0.5045045 -0.48566723 0.17425573 0.24252585 1.1248764 -0.15586208 -0.4646185 0.14892961 1.1268262 0.17591964 -0.17256668 -0.43192214 0.45210728 -0.83063394 0.7905034 0.46084276 -0.47377566 0.79619646 -0.16633569 -0.79941565 0.4527028 -0.16137674 -0.7735195 0.23511082 -0.13310367 1.096171 -0.37838662 -0.14299016 0.16602561 -0.51901406 -0.8328846 0.8295761 -0.8360315 0.45080492 -0.4048322 -0.7639252 0.4519985 -0.7918065 0.4490833 1.0911363 -0.5065109 0.9579653 0.4462438 0.25220904 0.23938146 -0.41436547 -0.7862624 0.4458181 0.959399 1.0797447 -0.456039
0.5055055 -0.48523104 0.17403667 0.24228139 1.1233351 -0.15583003 -0.46412608 0.1487283 1.1253496 0.17565429 -0.17245151 -0.4315029 0.45182803 -0.82960004 0.7897633 0.46052513 -0.47344333 0.79567075 -0.16622972 -0.79835606 0.45247155 -0.16128935 -0.77254635 0.23480831 -0.13314262 1.0951343 -0.37812942 -0.14301878 0.16583611 -0.5184579 -0.8319799 0.82894444 -0.83518004 0.45042083 -0.40437406 -0.76305836 0.45174533 -0.7909369 0.448674 1.0896947 -0.5059441 0.9568976 0.4459036 0.25199446 0.23908262 -0.41395932 -0.7851966 0.445356 0.95820457 1.0786972 -0.45558876
0.5065065 -0.48478562 0.17381534 0.2420325 1.1217746 -0.15580077 -0.4636267 0.1485237 1.1238487 0.1753876 -0.17234203 -0.43107635 0.45155254 -0.8285477 0.7890095 0.4602016 -0.47310528 0.7951313 -0.1661215 -0.79729736 0.4522377 -0.1612005 -0.7715705 0.23450853 -0.13318591 1.0941308 -0.37787566 -0.1430543 0.16564596 -0.5178925 -0.83109415 0.8283137 -0.8343239 0.4500561 -0.40391457 -0.7622167 0.45148644 -0.79010075 0.44825688 1.0882406 -0.50537306 0.9558429 0.44557744 0.25177756 0.23878779 -0.41354468 -0.7841292 0.44489938 0.9570282 1.0777166 -0.4551429
0.5075075 -0.48433074 0.17359167 0.24177909 1.1201968 -0.15577483 -0.46312112 0.14831549 1.1223248 0.17511989 -0.1722391 -0.430642 0.4512795 -0.8274771 0.788243 0.45987207 -0.47275952 0.79457724 -0.16601136 -0.79624146 0.4520004 -0.16111042 -0.7705937 0.23421232 -0.13323268 1.0931474 -0.37762406 -0.14309742 0.16545488 -0.5173175 -0.8302241 0.8276816 -0.8334611 0.44970965 -0.40345475 -0.7614033 0.45122138 -0.7893015 0.4478322 1.0867767 -0.5047978 0.9548045 0.44526732 0.25155792 0.23849782 -0.41312173 -0.7830622 0.44444904 0.9558741 1.0767812 -0.45470166
0.5085085 -0.48386624 0.17336562 0.2415211 1.1186044 -0.15575266 -0.46261 0.14810404 1.1207798 0.17485142 -0.17214324 -0.4301994 0.45100766 -0.82638824 0.7874647 0.45953643 -0.47240385 0.7940076 -0.16589975 -0.7951906 0.45175898 -0.16101941 -0.76961786 0.2339205 -0.13327976 1.0921804 -0.37737396 -0.14314619 0.16526261 -0.5167327 -0.8293666 0.82704604 -0.8325899 0.44936845 -0.4029958 -0.7606214 0.4509498 -0.78853655 0.44740036 1.085306 -0.504218 0.9537858 0.4449752 0.25133523 0.23821366 -0.41269058 -0.78199786 0.44400573 0.9547469 1.0758667 -0.4542653
0.5095095 -0.4833921 0.17313714 0.24125858 1.1169996 -0.15573478 -0.4620942 0.14789066 1.1192154 0.17458256 -0.1720502 -0.42974818 0.45073593 -0.8252817 0.7866757 0.45919457 -0.47203606 0.79342175 -0.16578707 -0.79414684 0.4515128 -0.16092776 -0.76864487 0.23363398 -0.1333268 1.091226 -0.37712476 -0.14319652 0.16506891 -0.51613784 -0.8285186 0.8264049 -0.8317086 0.44903016 -0.4025389 -0.7598744 0.45067134 -0.78779304 0.44696182 1.0838315 -0.50363356 0.9527904 0.44470313 0.25110918 0.23793624 -0.41225153 -0.78093845 0.44357014 0.95365137 1.0749693 -0.45383403
0.5105105 -0.4829083 0.17290622 0.24099152 1.1153855 -0.15572116 -0.46157452 0.14767571 1.1176339 0.17431365 -0.17195794 -0.42928806 0.45046318 -0.82415783 0.78587717 0.45884654 -0.4716538 0.79281896 -0.16567382 -0.79311264 0.45126125 -0.16083579 -0.7676769 0.2333537 -0.13337363 1.090281 -0.37687585 -0.14324792 0.16487357 -0.515533 -0.82767737 0.82575643 -0.8308158 0.44869396 -0.40208536 -0.7591656 0.4503858 -0.78706735 0.4465171 1.0823569 -0.50304437 0.951822 0.44445193 0.2508795 0.2376666 -0.4118049 -0.77988636 0.4431429 0.9525924 1.0740854 -0.45340794
0.5115115 -0.48241502 0.17267287 0.24072 1.1137651 -0.15570962 -0.461052 0.14745954 1.1160378 0.17404509 -0.17186618 -0.42881882 0.45018843 -0.8230174 0.7850705 0.4584923 -0.47125456 0.79219896 -0.16556048 -0.7920904 0.45100385 -0.16074382 -0.76671606 0.23308063 -0.13342005 1.0893419 -0.37662664 -0.14329989 0.16467641 -0.51491815 -0.8268401 0.8250988 -0.8299101 0.44835907 -0.40163654 -0.75849026 0.450093 -0.7863564 0.4460668 1.0808858 -0.50245035 0.9508845 0.44421107 0.250646 0.23740576 -0.4113511 -0.77884424 0.44272447 0.95157504 1.0732113 -0.45298713
0.5125125 -0.4819124 0.17243712 0.24044418 1.1121415 -0.15569957 -0.4605277 0.14724247 1.1144298 0.17377728 -0.17177463 -0.42834035 0.44991076 -0.82186127 0.78425705 0.458132 -0.47083586 0.7915613 -0.16544761 -0.79108274 0.4507401 -0.16065222 -0.76576465 0.23281577 -0.1334659 1.0884057 -0.3763767 -0.14335202 0.16447726 -0.5142934 -0.8260043 0.8244304 -0.82899034 0.44802484 -0.4011939 -0.7578353 0.44979277 -0.78565705 0.4456116 1.0794219 -0.50185156 0.94998205 0.4439769 0.25040844 0.23715483 -0.41089064 -0.77781475 0.4423153 0.95060486 1.0723438 -0.45257172
0.5135135 -0.48140076 0.17219903 0.24016418 1.1105183 -0.15569061 -0.46000263 0.1470248 1.1128125 0.17351069 -0.17168301 -0.42785254 0.44962928 -0.82069033 0.7834385 0.45776573 -0.47039497 0.79090583 -0.16533573 -0.7900923 0.45046964 -0.16056135 -0.7648252 0.2325602 -0.133511 1.0874695 -0.37612545 -0.14340389 0.16427597 -0.51365894 -0.82516766 0.8237498 -0.82805544 0.44769052 -0.4007589 -0.7571973 0.4494851 -0.78496647 0.44515222 1.0779693 -0.50124806 0.94911873 0.44374803 0.25016668 0.23691492 -0.41042402 -0.7768007 0.4419158 0.9496873 1.0714799 -0.45216167
0.5145145 -0.4808805 0.17195866 0.23988022 1.1088992 -0.15568243 -0.45947808 0.14680684 1.1111892 0.17324576 -0.17159109 -0.4273554 0.4493432 -0.81950575 0.7826165 0.4573937 -0.4699292 0.7902325 -0.16522546 -0.7891219 0.45019212 -0.16047163 -0.7639002 0.23231502 -0.13355523 1.0865306 -0.3758725 -0.14345512 0.16407244 -0.51301515 -0.8243278 0.8230557 -0.82710457 0.44735554 -0.4003331 -0.75657314 0.44916993 -0.78428197 0.4446895 1.0765325 -0.5006399 0.9482984 0.4435231 0.24992067 0.23668708 -0.40995196 -0.7758051 0.44152623 0.9488281 1.0706164 -0.45175698
0.5155155 -0.48035204 0.17171614 0.23959252 1.1072881 -0.15567467 -0.45895526 0.14658885 1.1095632 0.17298299 -0.17149861 -0.42684907 0.44905186 -0.8183088 0.7817929 0.4570161 -0.46943566 0.78954136 -0.16511741 -0.7881745 0.4499073 -0.16038346 -0.76299226 0.23208135 -0.13359845 1.0855863 -0.37561738 -0.14350533 0.16386655 -0.51236236 -0.8234828 0.82234687 -0.8261369 0.44701925 -0.39991823 -0.75595975 0.44884738 -0.783601 0.44422436 1.0751158 -0.50002724 0.9475007 0.44330096 0.2496703 0.23646663 -0.4094751 -0.774831 0.4411468 0.94803333 1.0697507 -0.4513576
0.5165165 -0.479816 0.17147158 0.23930138 1.1056893 -0.15566702 -0.45843554 0.14637111 1.1079382 0.17272289 -0.17140538 -0.4263337 0.44875455 -0.8171008 0.78096956 0.45663324 -0.46891135 0.7888326 -0.16501226 -0.7872531 0.449615 -0.16029727 -0.7621042 0.23185892 -0.1336405 1.0846344 -0.3753598 -0.14355423 0.16365828 -0.51170117 -0.8226306 0.8216223 -0.82515186 0.44668117 -0.39951596 -0.7553543 0.44851753 -0.782921 0.4437577 1.0737242 -0.49941024 0.94671255 0.44308037 0.24941555 0.23625025 -0.40899426 -0.77388155 0.4407776 0.9472995 1.0688801 -0.45096338
0.5175175 -0.47927293 0.17122515 0.23900712 1.104107 -0.1556592 -0.4579203 0.14615387 1.1063175 0.17246602 -0.17131115 -0.4258095 0.44845077 -0.8158835 0.7801487 0.45624545 -0.46835417 0.78810656 -0.16491066 -0.78636086 0.44931507 -0.16021354 -0.76123893 0.23164165 -0.1336813 1.0836729 -0.3750994 -0.14360146 0.16344753 -0.51103204 -0.8217695 0.82088107 -0.8241491 0.44634077 -0.39912808 -0.7547542 0.4481806 -0.7822398 0.44329062 1.0723624 -0.49878916 0.945932 0.44286022 0.24915643 0.2360372 -0.4085103 -0.77296025 0.44041875 0.94658905 1.0680023 -0.4505742
0.5185185 -0.47872362 0.17097698 0.23871008 1.102546 -0.15565091 -0.4574111 0.14593735 1.1047057 0.17221294 -0.17121577 -0.42527682 0.44814 -0.8146585 0.77933234 0.45585307 -0.46778098 0.7873637 -0.16481337 -0.78550106 0.44900742 -0.16013272 -0.7603994 0.23142806 -0.13372073 1.0826995 -0.37483582 -0.14364675 0.16323431 -0.5103558 -0.82089776 0.8201224 -0.8231281 0.44599763 -0.39875644 -0.75415677 0.44783676 -0.7815552 0.44282418 1.0710359 -0.49816427 0.9451571 0.4426395 0.248893 0.23582675 -0.4080242 -0.77207047 0.44007018 0.94589424 1.0671152 -0.45018986
0.5195195 -0.47816885 0.17072731 0.23841067 1.101011 -0.15564188 -0.45690948 0.1457218 1.1031066 0.17196426 -0.17111906 -0.42473602 0.4478218 -0.8134277 0.77852297 0.45545658 -0.4672004 0.78660464 -0.1647211 -0.78467715 0.44869208 -0.16005532 -0.7595888 0.23121741 -0.1337587 1.0817126 -0.37456882 -0.14368986 0.16301861 -0.5096731 -0.82001406 0.8193457 -0.8220889 0.44565132 -0.39840302 -0.75355965 0.44748637 -0.7808652 0.44235963 1.0697498 -0.49753588 0.9443863 0.44241723 0.24862532 0.23561823 -0.4075369 -0.7712159 0.4397318 0.94521165 1.0662167 -0.44981015
0.5205205 -0.47760952 0.17047635 0.23810932 1.0995071 -0.15563188 -0.45641705 0.14550738 1.1015248 0.1717206 -0.17102088 -0.42418763 0.44749582 -0.8121931 0.7777229 0.4550564 -0.46661425 0.7858301 -0.16463467 -0.7838926 0.44836912 -0.15998186 -0.7588102 0.23100907 -0.13379511 1.0807106 -0.37429821 -0.14373052 0.16280049 -0.50898486 -0.81911695 0.8185505 -0.82103145 0.44530147 -0.3980698 -0.7529606 0.44712982 -0.78016794 0.44189814 1.06851 -0.49690443 0.9436179 0.44219247 0.24835357 0.23541102 -0.40704957 -0.77040017 0.43940344 0.94453794 1.0653049 -0.4494348
0.5215215 -0.47704664 0.17022432 0.23780653 1.0980396 -0.15562068 -0.45593557 0.14529432 1.0999651 0.17148258 -0.17092106 -0.42363214 0.44716185 -0.81095695 0.7769347 0.45465308 -0.46602407 0.78504086 -0.16455486 -0.7831392 0.4480386 -0.15991287 -0.7580671 0.23080236 -0.1338299 1.079692 -0.37402374 -0.14376855 0.16257995 -0.508292 -0.81820536 0.8177364 -0.8199558 0.4449478 -0.39775506 -0.75235754 0.4467675 -0.77946174 0.4414411 1.0673225 -0.49627027 0.9428503 0.44196445 0.24807788 0.2352045 -0.40656334 -0.7696273 0.43908486 0.94387007 1.0643783 -0.44906345
0.5225225 -0.47648126 0.1699715 0.23750281 1.0966141 -0.15560804 -0.45546684 0.14508279 1.0984324 0.17125091 -0.1708195 -0.4230702 0.44681963 -0.80972147 0.7761611 0.45424718 -0.46543148 0.784238 -0.16448252 -0.78240603 0.44770074 -0.1598489 -0.75736284 0.23059668 -0.13386303 1.0786557 -0.3737453 -0.14380375 0.1623571 -0.50759566 -0.8172782 0.8169032 -0.81886244 0.44459 -0.39744756 -0.7517485 0.44639993 -0.77874506 0.44098988 1.066193 -0.4956339 0.9420822 0.44173232 0.24779847 0.23499809 -0.40607944 -0.768892 0.43877566 0.9432051 1.0634353 -0.44869578
0.5235235 -0.47591457 0.16971818 0.23719871 1.0952363 -0.1555938 -0.4550127 0.14487292 1.0969317 0.17102627 -0.17071609 -0.42250246 0.44646904 -0.80848914 0.7754048 0.45383933 -0.46483788 0.7834225 -0.16441853 -0.7816897 0.44735584 -0.15979044 -0.7566892 0.23039144 -0.13389443 1.0776007 -0.37346277 -0.14383595 0.16213204 -0.5068969 -0.81633466 0.8160508 -0.8177516 0.4442279 -0.39714527 -0.7511316 0.4460276 -0.7780164 0.44054598 1.0651281 -0.49499583 0.9413122 0.44149545 0.2475156 0.2347913 -0.40559927 -0.7681767 0.43847546 0.9425403 1.0624748 -0.4483314
0.5245245 -0.47534776 0.16946466 0.23689483 1.0939121 -0.15557775 -0.45457512 0.14466488 1.0954685 0.17080909 -0.17061073 -0.42192975 0.44611007 -0.80726266 0.7746689 0.45343018 -0.46424466 0.7825958 -0.16436306 -0.7809871 0.44700414 -0.15973555 -0.7560352 0.23018613 -0.13392407 1.0765259 -0.373176 -0.14386502 0.16190487 -0.50619704 -0.81537396 0.8151794 -0.8166239 0.44386125 -0.39684704 -0.75050515 0.44565123 -0.77727455 0.44011092 1.0641342 -0.4943566 0.94053906 0.44125313 0.24722953 0.23458359 -0.40512413 -0.76747775 0.43818375 0.9418731 1.0614955 -0.44796985
0.5255255 -0.4747822 0.16921128 0.23659183 1.0926478 -0.15555975 -0.45415613 0.14445882 1.0940483 0.1705964 -0.17050336 -0.4213529 0.4457427 -0.80604476 0.7739563 0.45302048 -0.46365312 0.78175914 -0.1643111 -0.78029525 0.44664606 -0.15968294 -0.7553977 0.22998022 -0.13395192 1.0754309 -0.37288505 -0.14389086 0.16167575 -0.50549734 -0.81439555 0.8142891 -0.8154802 0.44348994 -0.3965518 -0.74986774 0.4452714 -0.77651834 0.43968633 1.063213 -0.49371687 0.9397617 0.44100484 0.24694061 0.23437452 -0.40465555 -0.766792 0.4379 0.941201 1.0604968 -0.44761068
0.5265265 -0.47421932 0.16895841 0.23629038 1.0914499 -0.15553965 -0.45375785 0.14425482 1.0926771 0.17038691 -0.17039391 -0.42077282 0.445367 -0.8048383 0.7732702 0.45261094 -0.46306446 0.78091407 -0.1642611 -0.7796113 0.44628206 -0.15963218 -0.7547735 0.22977325 -0.13397795 1.0743151 -0.3725898 -0.14391336 0.16144486 -0.50479925 -0.813399 0.8133803 -0.8143213 0.4431139 -0.39625844 -0.7492179 0.44488892 -0.7757468 0.43927392 1.0623249 -0.49307722 0.93897897 0.4407501 0.24664919 0.23416369 -0.40419507 -0.7661164 0.43762353 0.9405219 1.0594778 -0.44725335
0.5275275 -0.47366062 0.16870642 0.23599118 1.0903246 -0.15551731 -0.45338237 0.14405298 1.0913608 0.1701801 -0.17028236 -0.4201905 0.4449832 -0.80364645 0.77261394 0.45220244 -0.46247977 0.78006226 -0.16421257 -0.77893245 0.44591263 -0.1595828 -0.7541597 0.22956479 -0.13400216 1.073178 -0.37229034 -0.14393248 0.16121237 -0.5041043 -0.81238407 0.8124534 -0.8131482 0.44273305 -0.39596608 -0.74855447 0.44450453 -0.7749591 0.43887544 1.061457 -0.4924384 0.93819004 0.44048843 0.24635568 0.23395067 -0.4037443 -0.76544815 0.43735364 0.9398337 1.0584381 -0.44689727
0.5285285 -0.47310767 0.16845569 0.23569502 1.0892744 -0.15549263 -0.45302245 0.14385343 1.0901058 0.16997546 -0.17016867 -0.41960707 0.44459152 -0.80247235 0.7719909 0.45179582 -0.4619001 0.7792054 -0.16416499 -0.77825624 0.44553834 -0.15953438 -0.75355345 0.22935441 -0.13402458 1.07202 -0.37198672 -0.14394818 0.16097853 -0.5034141 -0.8113507 0.81150913 -0.8119621 0.4423474 -0.39567372 -0.7478762 0.44411913 -0.77415454 0.43849275 1.0606052 -0.49180114 0.93739396 0.44021946 0.24606054 0.23373514 -0.40330496 -0.7647846 0.43708947 0.93913454 1.0573772 -0.44654188
0.5295295 -0.47256216 0.16820669 0.23540267 1.0882592 -0.15546553 -0.4526701 0.1436562 1.0889184 0.1697725 -0.17005284 -0.41902363 0.44419226 -0.8013194 0.7714046 0.45139194 -0.46132636 0.77834547 -0.1641179 -0.7775802 0.44515985 -0.15948653 -0.75295204 0.2291418 -0.1340452 1.0708408 -0.37167904 -0.14396045 0.16074355 -0.50273037 -0.81029886 0.8105482 -0.8107644 0.44195703 -0.39538053 -0.74718237 0.44373363 -0.77333254 0.43812773 1.0597653 -0.49116626 0.93659 0.43994293 0.24576423 0.2335168 -0.40287882 -0.7641231 0.4368302 0.93842274 1.0562952 -0.44618654
0.5305305 -0.47202587 0.16795985 0.23511499 1.0872656 -0.1554359 -0.45232388 0.14346136 1.0878057 0.1695708 -0.16993487 -0.41844144 0.44378582 -0.8001911 0.77085876 0.45099184 -0.46075943 0.7774844 -0.16407087 -0.7769021 0.44477782 -0.1594389 -0.752353 0.2289266 -0.13406406 1.0696408 -0.37136742 -0.14396928 0.16050772 -0.5020548 -0.8092288 0.80957156 -0.8095565 0.44156197 -0.3950857 -0.74647206 0.44334903 -0.77249277 0.4377817 1.058934 -0.49053457 0.9357776 0.43965855 0.24546726 0.23329534 -0.40246773 -0.7634613 0.43657482 0.9376968 1.0551919 -0.44583052
0.5315315 -0.47150066 0.16771564 0.23483287 1.0862892 -0.1554037 -0.4519825 0.14326896 1.086767 0.1693699 -0.16981478 -0.4178618 0.44337264 -0.7990912 0.7703532 0.45059648 -0.46020007 0.7766245 -0.1640235 -0.7762197 0.44439304 -0.15939108 -0.7517539 0.22870852 -0.1340812 1.0684204 -0.37105206 -0.14397472 0.16027132 -0.50138944 -0.8081408 0.80858016 -0.80834 0.44116235 -0.39478847 -0.7457446 0.44296634 -0.7716349 0.43744558 1.0581075 -0.48990697 0.93495613 0.43936622 0.24517024 0.23307052 -0.40207365 -0.762797 0.43632233 0.9369554 1.0540676 -0.44547313
0.5325325 -0.47098845 0.16747457 0.2345572 1.0853258 -0.1553689 -0.45164463 0.143079 1.0857608 0.16916941 -0.16969264 -0.41728607 0.44295326 -0.7980234 0.7698699 0.45020697 -0.45964894 0.775768 -0.16397536 -0.7755313 0.44400635 -0.15934275 -0.7511525 0.22848733 -0.13409667 1.0671803 -0.3707331 -0.14397685 0.16003467 -0.5007362 -0.8070354 0.80757535 -0.80711675 0.4407584 -0.39448816 -0.7449995 0.4425867 -0.7707588 0.43711504 1.0572826 -0.48928437 0.9341252 0.4390658 0.24487372 0.23284216 -0.40169457 -0.76212806 0.4360716 0.9361973 1.0529228 -0.44511357
0.5335335 -0.4704913 0.16723713 0.23428895 1.0843718 -0.15533145 -0.45130908 0.14289153 1.0847759 0.16896895 -0.16956846 -0.4167157 0.4425283 -0.79699177 0.7694036 0.44982433 -0.45910668 0.77491724 -0.16392612 -0.77483475 0.44361863 -0.1592936 -0.7505468 0.22826277 -0.13411051 1.0659212 -0.3704109 -0.14397575 0.1597981 -0.5000971 -0.8059132 0.8065583 -0.8058886 0.44035032 -0.3941841 -0.7442365 0.44221127 -0.7698646 0.43678898 1.0564561 -0.4886678 0.9332843 0.43875733 0.24457838 0.23261008 -0.40131915 -0.7614526 0.4358214 0.9354216 1.0517582 -0.44475105
0.5345345 -0.47001126 0.1670039 0.23402913 1.0834234 -0.15529135 -0.4509747 0.14270653 1.083808 0.16876817 -0.16944236 -0.41615227 0.44209844 -0.79600036 0.768951 0.4494498 -0.45857373 0.77407485 -0.16387545 -0.7741286 0.44323084 -0.15924336 -0.74993473 0.22803468 -0.13412283 1.0646443 -0.3700856 -0.14397153 0.15956199 -0.4994744 -0.8047751 0.8055305 -0.8046577 0.43993837 -0.39387578 -0.7434553 0.44184127 -0.76895237 0.4364663 1.0556252 -0.48805824 0.9324333 0.43844074 0.24428487 0.23237413 -0.4009459 -0.7607688 0.43557054 0.9346274 1.0505743 -0.44438472
0.5355355 -0.46955058 0.16677542 0.23377877 1.0824772 -0.15524861 -0.45064038 0.14252397 1.0828527 0.16856673 -0.16931438 -0.41559735 0.44166443 -0.7950534 0.7685092 0.44908455 -0.45805058 0.77324355 -0.163823 -0.7734113 0.442844 -0.15919171 -0.7493146 0.2278029 -0.1341337 1.0633507 -0.36975762 -0.14396432 0.1593267 -0.4988703 -0.80362195 0.80449367 -0.80342615 0.43952286 -0.39356264 -0.7426558 0.44147804 -0.76802254 0.43614608 1.0547872 -0.48745677 0.93157196 0.4381162 0.24399392 0.23213424 -0.40057424 -0.7600749 0.4353176 0.9338142 1.0493722 -0.44401368
0.5365365 -0.46910968 0.16655229 0.23353896 1.08153 -0.15520327 -0.45030516 0.14234383 1.0819064 0.16836435 -0.16918468 -0.41505262 0.44122708 -0.794155 0.7680754 0.44872984 -0.4575375 0.7724261 -0.16376851 -0.77268136 0.4424592 -0.15913841 -0.7486847 0.22756732 -0.13414319 1.0620418 -0.3694273 -0.14395428 0.15909268 -0.4982872 -0.8024549 0.8034494 -0.80219644 0.43910414 -0.3932442 -0.7418382 0.4411229 -0.7670755 0.43582734 1.0539396 -0.48686454 0.9307003 0.43778387 0.24370629 0.23189034 -0.4002035 -0.7593696 0.4350612 0.9329815 1.0481532 -0.443637
0.5375375 -0.46867552 0.16633512 0.2333108 1.0805787 -0.15515535 -0.44996807 0.14216606 1.0809655 0.16816072 -0.16905336 -0.41451985 0.4407873 -0.79328686 0.767647 0.44838694 -0.4570348 0.7716255 -0.16371174 -0.7719376 0.4420776 -0.15908325 -0.7480435 0.22732787 -0.13415143 1.0607193 -0.36909497 -0.14394161 0.15886031 -0.49772495 -0.8012752 0.80239964 -0.800971 0.43868265 -0.39292008 -0.7410026 0.44077724 -0.7661118 0.4355092 1.0530801 -0.4862827 0.9298183 0.437444 0.24342278 0.2316424 -0.39983314 -0.75865144 0.43479976 0.93212897 1.0469184 -0.4432537
0.5385385 -0.46824443 0.16612455 0.2330908 1.0796206 -0.1551049 -0.4496282 0.14199062 1.0800263 0.1679556 -0.16892055 -0.41400087 0.44034606 -0.7924352 0.7672214 0.44805726 -0.45654258 0.7708448 -0.16365243 -0.77117896 0.4417004 -0.159026 -0.7473897 0.22708449 -0.13415854 1.0593847 -0.3687611 -0.14392652 0.1586301 -0.49716932 -0.80008423 0.8013464 -0.7997525 0.4382588 -0.39258996 -0.74014944 0.44044256 -0.7651323 0.4351908 1.0522066 -0.4857124 0.928926 0.43709686 0.24314421 0.23139043 -0.39946264 -0.75791925 0.43453178 0.93125653 1.0456697 -0.44286275
0.5395395 -0.46781567 0.1659209 0.23287496 1.0786531 -0.15505204 -0.4492848 0.14181739 1.0790857 0.16774878 -0.1687864 -0.4134976 0.43990442 -0.79159707 0.7667963 0.44774216 -0.45606098 0.7700872 -0.16359039 -0.7704045 0.4413289 -0.15896645 -0.74672204 0.22683719 -0.13416463 1.0580401 -0.36842614 -0.14390925 0.15840249 -0.496617 -0.79888356 0.80029184 -0.79854375 0.43783307 -0.3922535 -0.73927927 0.44012043 -0.7641379 0.4348714 1.0513175 -0.48515067 0.92802376 0.4367429 0.2428715 0.2311345 -0.3990915 -0.75717205 0.43425557 0.93036425 1.0444084 -0.4424631
0.5405405 -0.46738845 0.16572171 0.23266253 1.0776738 -0.15499683 -0.44893706 0.14164631 1.0781407 0.16754001 -0.1686511 -0.41301203 0.4394635 -0.7907695 0.76636934 0.44744202 -0.45558992 0.769356 -0.16352542 -0.76961344 0.44096443 -0.15890446 -0.7460395 0.22658597 -0.13416985 1.0566877 -0.3680906 -0.14389005 0.15817802 -0.49606717 -0.7976749 0.7992383 -0.7973478 0.43740603 -0.3919105 -0.7383927 0.43981242 -0.7631296 0.43455026 1.0504107 -0.4845945 0.9271118 0.43638247 0.24260549 0.23087467 -0.39871928 -0.7564089 0.43396938 0.9294524 1.0431367 -0.44205365
0.5415415 -0.46696207 0.16552594 0.23245282 1.0766805 -0.1549394 -0.44858432 0.14147727 1.0771884 0.16732916 -0.16851483 -0.41254622 0.43902448 -0.7899497 0.7659385 0.44715336 -0.45512933 0.76865476 -0.1634574 -0.7688051 0.44060838 -0.15883987 -0.7453411 0.22633094 -0.13417435 1.0553297 -0.367755 -0.1438692 0.1579572 -0.4955191 -0.79646015 0.79818815 -0.79616755 0.43697822 -0.39156076 -0.73749053 0.43952018 -0.7621086 0.43422666 1.0494852 -0.4840431 0.9261907 0.43601614 0.24234721 0.23061109 -0.39834553 -0.75562906 0.43367139 0.9285215 1.0418566 -0.44163325
0.5425425 -0.46653587 0.16533303 0.23224516 1.0756713 -0.15487985 -0.448226 0.14131014 1.0762262 0.16711605 -0.1683778 -0.41210228 0.43858862 -0.7891351 0.7655019 0.4468743 -0.45467904 0.7679871 -0.16338615 -0.767979 0.44026226 -0.15877254 -0.74462616 0.22607215 -0.13417828 1.0539688 -0.36741993 -0.14384705 0.15774058 -0.49497208 -0.7952413 0.797144 -0.79500645 0.43655032 -0.39120418 -0.73657376 0.4392451 -0.7610763 0.4339001 1.0485395 -0.48349565 0.9252607 0.43564448 0.24209762 0.23034388 -0.39796987 -0.75483197 0.43335968 0.927572 1.0405705 -0.44120076
0.5435435 -0.46610925 0.16514248 0.23203893 1.0746446 -0.15481837 -0.44786152 0.14114478 1.0752519 0.16690055 -0.1682402 -0.41168112 0.43815726 -0.7883232 0.7650577 0.4466033 -0.45423877 0.76735663 -0.16331162 -0.76713485 0.43992758 -0.15870239 -0.743894 0.22580975 -0.13418184 1.0526074 -0.36708596 -0.1438239 0.15752876 -0.4944254 -0.7940205 0.7961086 -0.7938678 0.43612295 -0.39084074 -0.7356435 0.43898097 -0.7600341 0.43356988 1.0475726 -0.48295146 0.92432266 0.4352681 0.24185774 0.23007324 -0.39759195 -0.7540171 0.43303236 0.9266048 1.0392808 -0.4407565
0.5445445 -0.46568158 0.16495378 0.23183353 1.0735986 -0.15475507 -0.44749045 0.14098106 1.0742632 0.16668254 -0.16810232 -0.41127083 0.43773183 -0.7875118 0.7646042 0.44633886 -0.45380813 0.7667673 -0.16323371 -0.7662723 0.43960592 -0.1586293 -0.7431441 0.22554393 -0.13418518 1.0512487 -0.3667538 -0.14380014 0.15732232 -0.49387842 -0.7928 0.7950847 -0.7927552 0.43569687 -0.3904704 -0.734701 0.4387241 -0.7589836 0.4332356 1.0465837 -0.48240975 0.9233772 0.43488774 0.24162853 0.22979943 -0.39721143 -0.7531843 0.4326873 0.9256208 1.0379901 -0.4403046
0.5455455 -0.4652524 0.16476648 0.23162842 1.0725322 -0.15469018 -0.44711232 0.14081879 1.0732583 0.16646197 -0.16796437 -0.41086707 0.43731382 -0.78669864 0.76413995 0.44607955 -0.45338672 0.76622313 -0.16315237 -0.76539147 0.439299 -0.15855323 -0.74237615 0.22527488 -0.1341885 1.0498955 -0.36642405 -0.14377612 0.1571219 -0.49333057 -0.7915824 0.7940754 -0.7916723 0.4352728 -0.3900932 -0.7337476 0.43847317 -0.75792664 0.43289673 1.045572 -0.4818699 0.92242515 0.43450418 0.24140605 0.22952269 -0.3968281 -0.7523334 0.4323224 0.92462116 1.0367012 -0.43984634
0.5465465 -0.4648212 0.16458012 0.23142305 1.0714442 -0.15462385 -0.44672683 0.14065781 1.0722351 0.16623877 -0.16782662 -0.41046852 0.4369048 -0.7858817 0.76366353 0.445824 -0.452974 0.7657262 -0.16306758 -0.7644924 0.4390085 -0.15847412 -0.74158996 0.22500283 -0.13419203 1.0485512 -0.36609748 -0.14375228 0.15692814 -0.49278134 -0.7903702 0.79308385 -0.790623 0.43485156 -0.3897093 -0.73278487 0.4382269 -0.75686514 0.43255293 1.0445374 -0.48133126 0.92146736 0.43411827 0.24118744 0.22924332 -0.39644164 -0.75146437 0.43193546 0.9236072 1.0354173 -0.4393828
0.5475475 -0.46438748 0.16439432 0.23121694 1.0703337 -0.15455632 -0.4463337 0.14049791 1.0711925 0.1660129 -0.16768938 -0.41007394 0.43650633 -0.78505915 0.76317376 0.44557092 -0.45256934 0.76525795 -0.16297933 -0.7635753 0.43873516 -0.15839194 -0.74078554 0.22472808 -0.13419597 1.0472193 -0.3657748 -0.14372905 0.15674075 -0.49223018 -0.78916633 0.79211324 -0.7896112 0.434434 -0.38931885 -0.7318145 0.43798414 -0.7558012 0.43220383 1.0434796 -0.48079318 0.92050487 0.4337309 0.24097201 0.22896168 -0.39605188 -0.7505774 0.4315242 0.92258036 1.0341415 -0.43891492
0.5485485 -0.46395087 0.16420865 0.23100965 1.0692002 -0.15448782 -0.4459327 0.14033888 1.070129 0.16578436 -0.16755293 -0.40968215 0.4361202 -0.7842292 0.76266956 0.4453191 -0.45217204 0.76480955 -0.16288766 -0.7626406 0.43847135 -0.1583067 -0.73996294 0.22445092 -0.13420054 1.0459032 -0.36545685 -0.14370689 0.15655674 -0.49167666 -0.7879735 0.791167 -0.78864115 0.43402103 -0.3889221 -0.7308384 0.43774378 -0.7547369 0.43184912 1.0423983 -0.48025516 0.9195388 0.43334305 0.24075909 0.22867812 -0.39565864 -0.7496727 0.43109137 0.92154235 1.0328772 -0.43844378
0.5495495 -0.46351102 0.16402276 0.23080075 1.068043 -0.1544186 -0.44552368 0.1401805 1.0690435 0.16555318 -0.1674176 -0.40929207 0.43574816 -0.78339034 0.76215 0.44506738 -0.4517813 0.7643775 -0.16279262 -0.7616888 0.43821415 -0.15821841 -0.73912245 0.2241717 -0.13420598 1.044607 -0.36514443 -0.14368628 0.15637538 -0.49112037 -0.78679496 0.7902487 -0.7877171 0.43361357 -0.3885193 -0.72985846 0.4375047 -0.7536746 0.4314886 1.0412941 -0.4797166 0.9185703 0.4329558 0.24054806 0.22839306 -0.39526176 -0.7487509 0.43065014 0.92049503 1.0316281 -0.43797022
0.5505506 -0.4630676 0.16383632 0.23058984 1.066862 -0.15434891 -0.44510663 0.14002253 1.0679352 0.16531938 -0.16728373 -0.40890262 0.43539205 -0.78254104 0.76161426 0.44481462 -0.45139626 0.76395816 -0.16269429 -0.7607206 0.4379623 -0.15812711 -0.73826444 0.22389081 -0.13421255 1.0433346 -0.3648384 -0.14366774 0.15619622 -0.49056095 -0.78563386 0.789362 -0.78683877 0.43321258 -0.38811082 -0.72887677 0.43726596 -0.752617 0.43112203 1.0401672 -0.47917706 0.9176007 0.43257025 0.2403383 0.22810695 -0.3948612 -0.7478126 0.43020266 0.9194404 1.030398 -0.43749517
0.5515516 -0.46262032 0.16364898 0.2303766 1.0656571 -0.15427904 -0.44468147 0.13986471 1.0668036 0.16508305 -0.16715164 -0.4085128 0.4350538 -0.7816801 0.7610617 0.44455987 -0.45101592 0.7635485 -0.16259278 -0.7597369 0.43771464 -0.15803286 -0.7373895 0.22360869 -0.13422051 1.04209 -0.36453965 -0.14365181 0.15601885 -0.48999807 -0.78449357 0.7885108 -0.7859826 0.43281916 -0.38769707 -0.72789574 0.4370266 -0.7515665 0.43074936 1.0390182 -0.47863603 0.91663134 0.43218756 0.24012928 0.22782026 -0.3944568 -0.7468585 0.42975035 0.9183806 1.0291907 -0.43701944
0.5525526 -0.462169 0.16346048 0.23016071 1.0644287 -0.15420929 -0.44424826 0.13970678 1.0656478 0.16484427 -0.16702174 -0.4081217 0.43473345 -0.78080636 0.7604919 0.4443021 -0.45063928 0.7631452 -0.16248822 -0.75873864 0.43747002 -0.15793575 -0.73649824 0.22332574 -0.13423014 1.0408778 -0.3642491 -0.14363904 0.15584286 -0.48943144 -0.78337765 0.78769904 -0.785142 0.4324343 -0.38727853 -0.7269177 0.4367857 -0.750526 0.43037042 1.037848 -0.4780931 0.9156638 0.43180904 0.23992044 0.22753353 -0.39404857 -0.7458895 0.42929456 0.91731817 1.0280105 -0.43654382
0.5535536 -0.46171337 0.16327052 0.22994189 1.0631769 -0.15413997 -0.44380718 0.13954845 1.0644681 0.16460316 -0.16689438 -0.4077285 0.43442088 -0.77991873 0.75990444 0.4440405 -0.45026517 0.7627455 -0.16238075 -0.7577269 0.43722734 -0.15783586 -0.73559153 0.2230425 -0.13424167 1.0397027 -0.36396676 -0.14363003 0.15566784 -0.48886088 -0.7822898 0.7869308 -0.784314 0.43205917 -0.38685566 -0.7259452 0.43654245 -0.7494985 0.42998526 1.0366576 -0.47754788 0.9146996 0.4314359 0.2397113 0.2272473 -0.39363655 -0.74490666 0.42883652 0.9162555 1.0268615 -0.43606907
0.5545546 -0.46125335 0.16307889 0.22971988 1.0619023 -0.1540714 -0.4433584 0.13938941 1.0632643 0.16435987 -0.16676997 -0.40733236 0.43411338 -0.7790165 0.75929916 0.44377422 -0.4498924 0.76234657 -0.16227058 -0.756703 0.43698558 -0.15773332 -0.7346704 0.22275947 -0.13425472 1.038569 -0.36368904 -0.14362536 0.15549344 -0.4882861 -0.7812338 0.78621036 -0.78349555 0.43169436 -0.3864291 -0.724981 0.43629614 -0.7484869 0.4295939 1.0354483 -0.47700003 0.91374046 0.43106967 0.2395014 0.22696216 -0.39322075 -0.74391127 0.42837745 0.91519535 1.0257486 -0.43559587
0.5555556 -0.46078882 0.16288535 0.2294945 1.0606059 -0.15400396 -0.44290218 0.13922936 1.0620364 0.16411455 -0.16664891 -0.4069326 0.4338099 -0.7780989 0.75867593 0.4435025 -0.4495196 0.7619458 -0.16215791 -0.75566846 0.43674383 -0.15762827 -0.733736 0.22247721 -0.13426875 1.0374819 -0.36341497 -0.1436257 0.15531932 -0.48770708 -0.7802136 0.7855421 -0.78268415 0.43133605 -0.38599944 -0.72402793 0.43604597 -0.7474945 0.42919642 1.0342214 -0.47644922 0.9127881 0.4307117 0.23929031 0.22667874 -0.39280123 -0.74290466 0.42791852 0.91414064 1.0246762 -0.4351249
0.5565566 -0.4603197 0.16268972 0.22926554 1.0592887 -0.15393801 -0.4424388 0.13906796 1.060785 0.1638674 -0.16653123 -0.40652853 0.43350944 -0.7771653 0.7580348 0.44322467 -0.44914544 0.7615408 -0.16204296 -0.75462466 0.43650115 -0.15752086 -0.73278946 0.22219633 -0.1342835 1.0364466 -0.3631439 -0.14363165 0.15514514 -0.48712364 -0.77923346 0.784921 -0.7818771 0.4309826 -0.3855674 -0.72308904 0.4357914 -0.74652475 0.42879295 1.0329787 -0.47589517 0.9118445 0.4303635 0.23907761 0.22639771 -0.39237812 -0.7418884 0.42746073 0.91309446 1.0236495 -0.43465674
0.5575576 -0.459846 0.16249181 0.22903289 1.0579519 -0.15387394 -0.44196874 0.13890488 1.0595108 0.16361864 -0.16641541 -0.40611953 0.43321103 -0.77621543 0.75737613 0.4429401 -0.4487684 0.7611292 -0.16192602 -0.7535735 0.4362567 -0.1574113 -0.73183227 0.22191744 -0.13429877 1.0354614 -0.36287522 -0.14364046 0.15497063 -0.48653576 -0.77829754 0.78432566 -0.7810721 0.43063325 -0.3851337 -0.7221674 0.4355318 -0.7455811 0.4283837 1.0317218 -0.47533762 0.9109115 0.43002674 0.23886298 0.22611976 -0.39195153 -0.7408641 0.4270051 0.9120601 1.0226732 -0.43419197
0.5585586 -0.45936772 0.16229151 0.22879645 1.0565969 -0.15381211 -0.4414924 0.13873976 1.0582145 0.16336851 -0.16630103 -0.4057051 0.43291375 -0.7752489 0.75670016 0.44264823 -0.4483869 0.760709 -0.16180736 -0.75251675 0.43600973 -0.15729979 -0.7308661 0.22164123 -0.13431436 1.0344963 -0.36260834 -0.14364997 0.15479548 -0.48594338 -0.7774101 0.78375113 -0.7802667 0.43028718 -0.38469923 -0.7212663 0.43526664 -0.7446672 0.42796892 1.0304531 -0.47477636 0.90999126 0.42970303 0.23864605 0.22584563 -0.3915217 -0.73983353 0.4265526 0.9110409 1.021748 -0.4337311
0.5595596 -0.45888495 0.16208866 0.22855613 1.0552255 -0.15375298 -0.44101033 0.13857222 1.0568974 0.16311727 -0.16618776 -0.40528473 0.43261674 -0.77426565 0.7560075 0.4423486 -0.44799933 0.7602782 -0.16168728 -0.75145644 0.4357595 -0.15718655 -0.72989255 0.22136837 -0.13433003 1.0335447 -0.3623427 -0.14365989 0.15461946 -0.48534662 -0.7765535 0.78319347 -0.77945894 0.42994368 -0.38426474 -0.72038937 0.43499547 -0.7437868 0.4275489 1.0291747 -0.47421122 0.909086 0.42939407 0.23842652 0.2255761 -0.3910888 -0.7387988 0.42610398 0.91004056 1.0208439 -0.43327463
0.5605606 -0.45839778 0.16188319 0.2283119 1.0538394 -0.15369697 -0.44052312 0.13840185 1.0555605 0.16286524 -0.16607536 -0.40485805 0.43231925 -0.7732657 0.75529873 0.44204083 -0.4476039 0.7598352 -0.16156615 -0.7503948 0.43550536 -0.15707181 -0.72891355 0.22109963 -0.13434564 1.0326039 -0.36207774 -0.14366998 0.15444231 -0.48474547 -0.77571243 0.782649 -0.77864677 0.4296021 -0.3838312 -0.71953994 0.4347179 -0.74294394 0.427124 1.027889 -0.47364208 0.9081979 0.42910165 0.23820417 0.22531198 -0.39065313 -0.7377619 0.4256601 0.9090628 1.0199529 -0.43282294
0.5615616 -0.4579064 0.16167502 0.22806378 1.0524409 -0.15364453 -0.44003144 0.13822828 1.0542055 0.16261269 -0.16596356 -0.4044247 0.4320205 -0.7722492 0.7545747 0.44172454 -0.44719884 0.7593782 -0.16144432 -0.74933404 0.43524668 -0.15695587 -0.727931 0.22083578 -0.13436097 1.0316712 -0.361813 -0.14367995 0.15426384 -0.4841401 -0.7748839 0.78211397 -0.77782834 0.42926168 -0.38339964 -0.7187219 0.43443358 -0.7421427 0.42669466 1.0265987 -0.4730688 0.9073293 0.42882767 0.23797874 0.22505409 -0.39021492 -0.7367252 0.42522165 0.9081117 1.0190723 -0.43237647
0.5625626 -0.45741096 0.1614641 0.22781178 1.0510322 -0.15359613 -0.439536 0.1380511 1.052834 0.16235998 -0.16585208 -0.4039844 0.43171978 -0.7712166 0.75383633 0.44139943 -0.44678217 0.7589059 -0.16132218 -0.7482767 0.43498293 -0.15683898 -0.72694725 0.22057761 -0.13437587 1.0307444 -0.361548 -0.14368959 0.15408383 -0.48353064 -0.77406526 0.78158516 -0.777002 0.42892188 -0.38297102 -0.71793914 0.43414223 -0.74138725 0.4262613 1.0253068 -0.47249132 0.90648276 0.42856768 0.23775004 0.22480333 -0.38977453 -0.7356911 0.42478928 0.9071912 1.0181997 -0.43193552
0.5635636 -0.45691174 0.16125043 0.22755599 1.0496157 -0.15355228 -0.43903765 0.13786983 1.0514481 0.16210748 -0.16574073 -0.40353692 0.43141648 -0.7701681 0.7530847 0.44106534 -0.44635192 0.758417 -0.16120015 -0.7472254 0.43471363 -0.15672149 -0.7259644 0.22032598 -0.13439018 1.0298212 -0.3612823 -0.14369865 0.15390213 -0.48291737 -0.7732538 0.7810593 -0.77616614 0.42858207 -0.38254648 -0.7171956 0.4338436 -0.74067193 0.4258245 1.0240164 -0.4719096 0.9056608 0.42831466 0.23751791 0.22456062 -0.38933232 -0.73466206 0.42436355 0.9063058 1.0173327 -0.43150038
0.5645646 -0.456409 0.16103397 0.22729652 1.0481943 -0.15351325 -0.43853718 0.13768406 1.0500497 0.1618556 -0.16562924 -0.40308213 0.43111 -0.7691046 0.7523211 0.4407221 -0.44590598 0.7579104 -0.16107868 -0.74618286 0.43443838 -0.15660368 -0.724985 0.22008175 -0.13440372 1.0288994 -0.36101547 -0.14370695 0.15371859 -0.48230046 -0.7724471 0.78053343 -0.77531946 0.4282417 -0.3821272 -0.7164955 0.43353763 -0.73997396 0.4253848 1.0227307 -0.4713237 0.9048647 0.4280673 0.23728222 0.22432691 -0.38888866 -0.7336409 0.42394498 0.90545994 1.016469 -0.4310713
0.5655656 -0.45590308 0.1608148 0.22703348 1.0467709 -0.15347762 -0.43803555 0.13749331 1.0486413 0.1616047 -0.1655174 -0.40261993 0.4307998 -0.76802665 0.7515469 0.44036967 -0.4454422 0.7573852 -0.16095822 -0.74515194 0.43415678 -0.15648594 -0.72401166 0.21984586 -0.13441639 1.027977 -0.3607471 -0.14371428 0.15353307 -0.48168027 -0.77164286 0.7800047 -0.7744607 0.42790028 -0.3817143 -0.7158407 0.43322414 -0.7392895 0.42494282 1.0214531 -0.47073358 0.904084 0.4278244 0.23704286 0.22410317 -0.388444 -0.73263055 0.42353398 0.90465826 1.0156066 -0.43064854
0.5665666 -0.45539433 0.16059294 0.22676708 1.0453486 -0.15344456 -0.43753377 0.13729839 1.0472256 0.16135527 -0.16540505 -0.4021503 0.43048543 -0.7669353 0.75076354 0.440008 -0.4449583 0.7568406 -0.16083929 -0.74413574 0.4338685 -0.15636864 -0.723047 0.21961924 -0.13442802 1.0270522 -0.36047688 -0.14372045 0.15334547 -0.48105714 -0.7708388 0.77947044 -0.7735886 0.4275573 -0.38130918 -0.715208 0.43290308 -0.73861575 0.42449924 1.0201876 -0.47013935 0.9033145 0.42758483 0.23679979 0.22388819 -0.3879988 -0.73163396 0.42313096 0.9039039 1.0147436 -0.43023217
0.5675676 -0.4548832 0.16036849 0.22649752 1.0439309 -0.15341358 -0.4370329 0.13710074 1.0458051 0.16110776 -0.16529197 -0.4016733 0.43016642 -0.7658315 0.7499728 0.43963718 -0.44445196 0.7562761 -0.16072239 -0.7431375 0.43357337 -0.15625216 -0.7220941 0.21940266 -0.13443853 1.0261232 -0.36020446 -0.1437253 0.1531557 -0.4804314 -0.7700329 0.7789283 -0.77270246 0.42721236 -0.38091305 -0.7145883 0.43257454 -0.73794997 0.42405483 1.018938 -0.46954113 0.9025543 0.42734745 0.23655297 0.22367737 -0.38755354 -0.73065424 0.42273617 0.9031712 1.0138781 -0.42982233
0.5685686 -0.4543701 0.16014151 0.22622503 1.0425211 -0.15338421 -0.43653408 0.13690083 1.044383 0.16086265 -0.165178 -0.40118897 0.42984244 -0.76471645 0.74917644 0.43925735 -0.44393077 0.7556912 -0.16060808 -0.7421605 0.43327114 -0.15613692 -0.7211558 0.21919195 -0.13444778 1.0251883 -0.35992956 -0.1437287 0.15296371 -0.47980356 -0.7692233 0.7783759 -0.77180123 0.426865 -0.38052738 -0.713979 0.43223855 -0.7372896 0.42361036 1.0177083 -0.46893904 0.90180176 0.42711127 0.2363024 0.2234699 -0.3871088 -0.72969484 0.42234987 0.9024484 1.0130084 -0.42941913
0.5695696 -0.45385557 0.15991218 0.22594991 1.0411234 -0.15335603 -0.43603846 0.13669913 1.0429624 0.16062047 -0.16506298 -0.40069753 0.42951313 -0.7635915 0.7483764 0.43886867 -0.44340542 0.7550856 -0.16049692 -0.74120826 0.43296167 -0.15602332 -0.7202354 0.2189848 -0.13445568 1.0242463 -0.3596519 -0.14373049 0.15276945 -0.47917405 -0.7684081 0.7778113 -0.77088445 0.4265149 -0.38015354 -0.7133775 0.4318953 -0.7366323 0.4231667 1.016503 -0.46833327 0.9010554 0.42687526 0.23604812 0.22326513 -0.38666514 -0.72875917 0.4219722 0.90173346 1.0121329 -0.42902255
0.5705706 -0.45334014 0.15968062 0.22567248 1.0397415 -0.1533286 -0.43554738 0.13649607 1.041547 0.16038173 -0.16494675 -0.4001992 0.42917824 -0.7624582 0.7475748 0.43847147 -0.44287694 0.7544593 -0.16038954 -0.74028444 0.43264496 -0.15591186 -0.7193362 0.21878058 -0.13446212 1.0232956 -0.35937122 -0.14373055 0.1525729 -0.4785434 -0.7675858 0.77723247 -0.7699515 0.42616168 -0.37979308 -0.71278137 0.43154493 -0.73597574 0.4227247 1.0153264 -0.46772406 0.9003136 0.42663857 0.23579021 0.22306247 -0.38622317 -0.7278509 0.42160323 0.9010244 1.0112503 -0.42863256
0.5715716 -0.45282438 0.15944701 0.22539309 1.0383797 -0.1533015 -0.4350621 0.13629207 1.0401402 0.16014703 -0.16482918 -0.3996943 0.42883754 -0.76131815 0.7467739 0.43806604 -0.44234622 0.75381243 -0.16028653 -0.7393928 0.43232095 -0.15580301 -0.7184617 0.21857867 -0.13446705 1.0223353 -0.35908732 -0.1437288 0.15237406 -0.4779122 -0.76675487 0.7766378 -0.769002 0.4258051 -0.37944752 -0.71218836 0.43118775 -0.7353178 0.42228532 1.0141835 -0.46711162 0.89957505 0.4264003 0.23552877 0.22286133 -0.3857835 -0.7269737 0.421243 0.9003193 1.010359 -0.42824912
0.5725726 -0.45230892 0.15921156 0.2251121 1.0370424 -0.15327442 -0.43458408 0.13608752 1.0387459 0.15991692 -0.16471018 -0.39918315 0.4284909 -0.76017314 0.7459761 0.43765277 -0.4418142 0.7531451 -0.16018856 -0.7385373 0.4319897 -0.15569724 -0.7176154 0.21837853 -0.13447036 1.021364 -0.35880005 -0.14372511 0.15217297 -0.47728097 -0.76591396 0.7760258 -0.7680358 0.42544484 -0.37911767 -0.7115963 0.43082407 -0.7346566 0.4218496 1.0130792 -0.46649626 0.8988383 0.42615968 0.23526391 0.22266118 -0.3853468 -0.7261316 0.42089146 0.89961636 1.0094582 -0.4278721
0.5735736 -0.45179445 0.15897448 0.22482994 1.0357344 -0.15324692 -0.43411475 0.13588281 1.0373682 0.15969205 -0.1645896 -0.3986662 0.4281382 -0.7590251 0.7451839 0.43723214 -0.4412818 0.75245786 -0.1600963 -0.737722 0.43165132 -0.1555951 -0.7168012 0.21817961 -0.13447203 1.020381 -0.35850924 -0.14371943 0.15196964 -0.47665048 -0.7650618 0.775395 -0.7670528 0.42508072 -0.3787957 -0.71100324 0.43045428 -0.73399013 0.42141864 1.0120184 -0.4658783 0.89810205 0.42591596 0.23499584 0.22246149 -0.38491386 -0.7253287 0.42054847 0.8989139 1.0085467 -0.42750135
0.5745746 -0.45128164 0.15873604 0.22454709 1.0344603 -0.15321872 -0.43365568 0.13567828 1.0360115 0.15947303 -0.16446736 -0.39814392 0.42777938 -0.75787604 0.7444 0.4368047 -0.44074976 0.7517512 -0.16001047 -0.7369512 0.43130597 -0.15549709 -0.7160229 0.21798141 -0.13447197 1.0193853 -0.35821477 -0.1437117 0.15176417 -0.47602138 -0.7641974 0.77474433 -0.7660531 0.4247125 -0.3784787 -0.71040726 0.43007883 -0.73331684 0.42099348 1.0110068 -0.46525812 0.89736515 0.42566842 0.23472476 0.22226179 -0.38448536 -0.72456914 0.42021385 0.8982104 1.0076236 -0.42713666
0.5755756 -0.4507713 0.1584965 0.22426403 1.0332254 -0.15318948 -0.4332084 0.13547428 1.0346801 0.15926054 -0.1643434 -0.39761686 0.42741442 -0.7567283 0.74362725 0.4363711 -0.44021887 0.75102586 -0.15993047 -0.73622614 0.4309539 -0.1554038 -0.7152847 0.21778344 -0.13447016 1.0183766 -0.3579165 -0.14370185 0.15155663 -0.4753944 -0.7633198 0.7740729 -0.7650368 0.42434013 -0.3781657 -0.7098066 0.42969823 -0.73263514 0.4205753 1.0100499 -0.46463612 0.8966265 0.42541653 0.23445088 0.2220616 -0.3840621 -0.7238521 0.4198873 0.89750445 1.006688 -0.42677778
0.5765766 -0.45026422 0.15825616 0.22398126 1.0320349 -0.15315892 -0.43277466 0.13527112 1.033379 0.15905528 -0.16421762 -0.39708567 0.42704338 -0.7555842 0.74286854 0.43593192 -0.4396898 0.7502828 -0.15985261 -0.7355232 0.43059537 -0.15531579 -0.71459067 0.21758527 -0.13446657 1.0173539 -0.35761446 -0.14368987 0.15134713 -0.4747703 -0.76242816 0.77337986 -0.7640044 0.4239634 -0.37785575 -0.7091997 0.42931303 -0.73194355 0.42016536 1.0091456 -0.46401268 0.895885 0.42515966 0.23417449 0.22186054 -0.38364494 -0.7231524 0.41956857 0.89679456 1.0057395 -0.42642444
0.5775776 -0.4497612 0.15801536 0.22369938 1.0308942 -0.15312675 -0.43235615 0.1350691 1.0321128 0.1588574 -0.16409 -0.396551 0.42666638 -0.75444615 0.7421271 0.435488 -0.4391632 0.7495231 -0.15977624 -0.734834 0.43023074 -0.15523368 -0.7139403 0.21738645 -0.13446118 1.0163171 -0.3573085 -0.14367573 0.1511358 -0.47415 -0.76152194 0.77266467 -0.7629563 0.42358226 -0.377548 -0.708585 0.42892388 -0.73124087 0.4197649 1.0082595 -0.4633883 0.89513975 0.42489737 0.2338959 0.22165819 -0.3832347 -0.7224639 0.4192572 0.8960796 1.0047773 -0.42607626
0.5785786 -0.4492632 0.15777442 0.22341897 1.0298091 -0.15309273 -0.43195468 0.13486849 1.030887 0.1586639 -0.16396046 -0.3960136 0.42628357 -0.75331694 0.7414061 0.43504006 -0.43863973 0.74874806 -0.15970097 -0.7341557 0.4298604 -0.15515786 -0.713309 0.21718664 -0.13445395 1.015266 -0.3569987 -0.14365943 0.1509228 -0.47353432 -0.7606005 0.7719269 -0.76189333 0.42319667 -0.37724167 -0.70796126 0.42853144 -0.7305259 0.4193753 1.0073847 -0.4627635 0.8943898 0.42462918 0.23361543 0.2214542 -0.38283226 -0.72178423 0.4189527 0.8953584 1.0038012 -0.42573285
0.5795796 -0.44877106 0.15753375 0.22314064 1.0287836 -0.15305662 -0.4315721 0.13466956 1.0297068 0.15847366 -0.163829 -0.39547428 0.42589515 -0.75219935 0.74070895 0.43458903 -0.4381199 0.747959 -0.15962645 -0.73348576 0.42948484 -0.15508607 -0.7126903 0.21698545 -0.13444492 1.0142002 -0.3566851 -0.14364098 0.15070832 -0.47292414 -0.7596636 0.7711663 -0.76081616 0.42280662 -0.37693596 -0.7073271 0.4281365 -0.72979766 0.41899794 1.0065184 -0.46213877 0.8936344 0.42435473 0.23333347 0.22124825 -0.3824382 -0.72111106 0.4186546 0.8946299 1.0028111 -0.42539385
0.5805806 -0.4482858 0.1572937 0.22286509 1.0277854 -0.15301822 -0.43120608 0.13447252 1.0285779 0.15828614 -0.16369559 -0.3949339 0.4255014 -0.7510963 0.7400392 0.43413582 -0.43760422 0.7471576 -0.1595523 -0.73282164 0.42910454 -0.15501706 -0.7120815 0.21678255 -0.13443406 1.0131199 -0.35636768 -0.1436204 0.15049252 -0.4723205 -0.7587109 0.77038294 -0.75972575 0.42241216 -0.3766302 -0.70668167 0.4277398 -0.72905535 0.4186342 1.0056585 -0.46151474 0.8928728 0.42407373 0.2330504 0.22104004 -0.38204947 -0.72044224 0.41836223 0.8938933 1.0018065 -0.42505872
0.5815816 -0.44780844 0.15705475 0.222593 1.0267997 -0.15297733 -0.43084738 0.13427763 1.027506 0.15810083 -0.16356024 -0.3943934 0.42510262 -0.7500109 0.73940057 0.4336815 -0.4370931 0.7463455 -0.1594782 -0.732161 0.42872015 -0.1549503 -0.71148014 0.21657768 -0.13442141 1.0120252 -0.35604653 -0.14359775 0.15027563 -0.47172436 -0.7577424 0.76957697 -0.75862324 0.42201334 -0.3763236 -0.7060238 0.42734227 -0.7282982 0.41828555 1.0048027 -0.460892 0.8921043 0.4237859 0.23276669 0.22082931 -0.38166463 -0.71977574 0.41807494 0.89314765 1.0007877 -0.42472693
0.5825826 -0.44734004 0.15681732 0.22232509 1.0258238 -0.1529338 -0.4304945 0.13408503 1.026492 0.15791723 -0.16342294 -0.3938538 0.4246992 -0.7489465 0.7387969 0.4332271 -0.436587 0.7455248 -0.15940385 -0.7315015 0.42833224 -0.15488529 -0.71088386 0.21637052 -0.13440698 1.0109165 -0.3557218 -0.14357306 0.15005791 -0.47113678 -0.75675815 0.76874864 -0.7575098 0.4216103 -0.37601566 -0.70535284 0.42694482 -0.7275257 0.41794744 1.0039489 -0.46027118 0.89132845 0.423491 0.23248279 0.22061583 -0.38128307 -0.7191096 0.41779196 0.89239234 0.9997548 -0.42439798
0.5835836 -0.44688165 0.15658188 0.22206217 1.0248555 -0.15288748 -0.43014622 0.13389494 1.0255002 0.15773487 -0.16328375 -0.39331615 0.42429152 -0.74790627 0.73823214 0.43277377 -0.43608627 0.74469745 -0.15932894 -0.7308412 0.42794156 -0.15482154 -0.7102903 0.21616088 -0.13439083 1.009794 -0.3553936 -0.14354643 0.1498396 -0.47055888 -0.7557583 0.76789856 -0.756387 0.4212031 -0.37570575 -0.70466805 0.42654842 -0.7267374 0.417616 1.0030954 -0.45965296 0.8905446 0.42318895 0.2321992 0.2203994 -0.38090423 -0.718442 0.41751248 0.8916268 0.99870795 -0.42407122
0.5845846 -0.44643304 0.15634893 0.22180502 1.0238922 -0.15283822 -0.4298015 0.13370751 1.02452 0.15755333 -0.16314267 -0.39278156 0.42388013 -0.74689394 0.7377104 0.43232277 -0.43559116 0.7438657 -0.1592532 -0.7301782 0.42754886 -0.15475859 -0.7096974 0.21594852 -0.134373 1.0086583 -0.35506213 -0.14351793 0.14962098 -0.46999177 -0.75474316 0.7670275 -0.75525624 0.420792 -0.37539327 -0.7039689 0.42615414 -0.72593296 0.41729012 1.0022401 -0.45903808 0.88975245 0.4228797 0.23191649 0.22017983 -0.38052756 -0.7177714 0.4172356 0.8908504 0.9976477 -0.42374596
0.5855856 -0.4459901 0.15611897 0.22155449 1.0229317 -0.15278594 -0.4294592 0.13352285 1.0235493 0.15737216 -0.16299976 -0.39225125 0.4234655 -0.7459131 0.7372297 0.43187532 -0.43510193 0.7430321 -0.15917638 -0.7295105 0.42715493 -0.15469599 -0.70910317 0.21573327 -0.13435353 1.0075101 -0.35472754 -0.14348765 0.14940235 -0.469434 -0.75371325 0.7661362 -0.7541192 0.4203772 -0.3750778 -0.7032549 0.4257631 -0.72511226 0.41696876 1.0013814 -0.45842725 0.8889516 0.42256314 0.23163518 0.219957 -0.3801525 -0.71709615 0.4169604 0.890063 0.99657446 -0.42342156
0.5865866 -0.44555175 0.1558926 0.22131145 1.0219722 -0.15273055 -0.42911842 0.13334109 1.0225853 0.157191 -0.16285509 -0.39172646 0.4230482 -0.74496764 0.7367654 0.43143284 -0.43461877 0.7421991 -0.15909824 -0.72883654 0.42676067 -0.15463333 -0.70850575 0.21551499 -0.13433251 1.0063502 -0.35439008 -0.14345573 0.14918406 -0.46888173 -0.75266916 0.76522595 -0.75297785 0.4199589 -0.37475887 -0.70252585 0.42537647 -0.72427535 0.41665086 1.0005177 -0.4578213 0.88814175 0.4222394 0.23135592 0.21973078 -0.3797785 -0.71641487 0.41668582 0.8892641 0.995489 -0.42309725
0.5875876 -0.44511726 0.15567034 0.2210768 1.0210116 -0.152672 -0.4287782 0.13316233 1.0216259 0.15700947 -0.16270873 -0.39120853 0.42262894 -0.74406147 0.7363123 0.43099672 -0.43414184 0.7413696 -0.15901858 -0.72815484 0.42636704 -0.15457022 -0.70790344 0.21529357 -0.13430999 1.0051796 -0.35405004 -0.14342228 0.14896643 -0.4683342 -0.75161165 0.7642979 -0.751834 0.41953743 -0.37443605 -0.7017816 0.42499545 -0.7234223 0.4163355 0.99964774 -0.45722106 0.8873228 0.42190853 0.23107933 0.21950114 -0.37940517 -0.7157262 0.41641074 0.88845366 0.9943921 -0.42277226
0.5885886 -0.44468597 0.1554528 0.22085151 1.0200483 -0.15261023 -0.4284376 0.13298665 1.020669 0.15682723 -0.16256078 -0.39069882 0.4222083 -0.74319655 0.7358681 0.43056843 -0.4336712 0.7405464 -0.15893719 -0.72746384 0.42597502 -0.15450631 -0.7072946 0.21506889 -0.13428609 1.0039994 -0.35370767 -0.14338744 0.14874986 -0.4677907 -0.7505417 0.7633536 -0.75068986 0.41911307 -0.374109 -0.70102215 0.42462134 -0.72255343 0.41602173 0.99877006 -0.4566274 0.88649464 0.42157072 0.23080607 0.219268 -0.37903202 -0.715029 0.41613406 0.8876316 0.9932847 -0.42244568
0.5895896 -0.44425714 0.15524063 0.22063628 1.0190804 -0.15254523 -0.42809585 0.1328141 1.0197124 0.15664397 -0.16241133 -0.39019877 0.42178714 -0.7423508 0.7354304 0.43014956 -0.43320695 0.7397327 -0.15885389 -0.7267625 0.42558566 -0.15444124 -0.7066778 0.21484093 -0.1342609 1.0028106 -0.35336328 -0.14335138 0.1485347 -0.46725047 -0.7494602 0.7623946 -0.7495477 0.41868624 -0.3737774 -0.7002475 0.42425555 -0.72166914 0.41570872 0.9978835 -0.45604113 0.88565713 0.4212262 0.23053686 0.21903135 -0.37865862 -0.71432215 0.41585445 0.88679796 0.99216783 -0.42211673
0.5905906 -0.44383013 0.15503444 0.22042695 1.0181066 -0.15247701 -0.42775217 0.1326447 1.0187545 0.15645939 -0.1622605 -0.38970992 0.42136618 -0.7415158 0.73499703 0.42974168 -0.43274903 0.73893166 -0.15876853 -0.7260495 0.4252001 -0.15437467 -0.7060517 0.21460965 -0.13423452 1.0016148 -0.35301724 -0.14331427 0.14832139 -0.46671286 -0.74836844 0.7614229 -0.74841 0.4182573 -0.37344098 -0.6994581 0.4238994 -0.72077 0.41539568 0.99698704 -0.4554633 0.88481045 0.42087522 0.23027244 0.21879122 -0.3782846 -0.7136048 0.4155707 0.88595295 0.9910427 -0.4217844
0.5915916 -0.44340435 0.1548349 0.22022133 1.0171254 -0.15240557 -0.4274058 0.13247848 1.0177933 0.15627325 -0.16210842 -0.38923383 0.4209463 -0.74068934 0.73456585 0.42934653 -0.43229738 0.7381468 -0.15868098 -0.7253239 0.42481947 -0.15430637 -0.7054151 0.21437505 -0.13420705 1.0004134 -0.3526699 -0.14327632 0.14811036 -0.4661772 -0.74726766 0.7604403 -0.74727917 0.41782668 -0.37309954 -0.69865423 0.42355442 -0.71985674 0.4150818 0.9960798 -0.45489478 0.88395464 0.42051816 0.23001358 0.21854766 -0.37790954 -0.7128761 0.4152814 0.88509685 0.9899106 -0.42144778
0.5925926 -0.4429792 0.15464272 0.22001876 1.0161355 -0.15233098 -0.42705616 0.13231543 1.0168272 0.1560853 -0.16195524 -0.38877213 0.42052835 -0.7398694 0.73413503 0.4289659 -0.43185192 0.7373817 -0.15859112 -0.72458494 0.42444503 -0.154236 -0.70476705 0.21413715 -0.13417864 0.999208 -0.35232165 -0.1432377 0.14790204 -0.46564293 -0.7461594 0.7594492 -0.7461581 0.41739485 -0.37275288 -0.6978364 0.42322215 -0.7189301 0.41476637 0.995161 -0.4543366 0.88308996 0.42015538 0.22976108 0.21830073 -0.37753314 -0.7121353 0.41498503 0.88422996 0.988773 -0.4211058
0.5935936 -0.44255412 0.15445857 0.21981862 1.0151359 -0.15225329 -0.42670262 0.13215554 1.015855 0.15589532 -0.1618011 -0.38832656 0.42011335 -0.73905414 0.7337026 0.42860153 -0.43141246 0.73664004 -0.15849884 -0.72383183 0.4240781 -0.15416338 -0.7041065 0.21389604 -0.13414942 0.99800026 -0.35197297 -0.14319864 0.14769694 -0.46510944 -0.7450452 0.75845194 -0.74504954 0.41696233 -0.37240088 -0.6970053 0.42290416 -0.71799123 0.41444877 0.99422985 -0.45378983 0.88221663 0.41978738 0.22951578 0.21805057 -0.37715504 -0.711382 0.41468018 0.8833528 0.98763156 -0.4207574
0.5945946 -0.44212863 0.1542801 0.21962033 1.0141256 -0.15217258 -0.42634463 0.13199873 1.014875 0.15570313 -0.16164619 -0.38789886 0.4197023 -0.7382416 0.733267 0.42825538 -0.43097878 0.73592585 -0.15840407 -0.72306406 0.42371997 -0.15408823 -0.7034327 0.21365179 -0.13411954 0.9967922 -0.35162428 -0.14315937 0.14749554 -0.46457618 -0.74392676 0.75745106 -0.74395657 0.41652963 -0.37204343 -0.6961616 0.42260212 -0.71704113 0.41412836 0.993286 -0.45325553 0.8813351 0.41941467 0.22927855 0.2177973 -0.376775 -0.7106155 0.41436523 0.882466 0.9864879 -0.42040154
0.5955956 -0.44170222 0.15410528 0.21942334 1.0131037 -0.15208897 -0.4259817 0.13184497 1.0138862 0.15550856 -0.16149065 -0.3874853 0.4192962 -0.73743016 0.7328266 0.42792937 -0.4305506 0.7352432 -0.15830676 -0.7222811 0.42337212 -0.15401039 -0.70274496 0.21340454 -0.13408914 0.99558586 -0.35127607 -0.14312015 0.14729835 -0.46404266 -0.7428061 0.7564494 -0.7428823 0.41609737 -0.3716805 -0.6953064 0.4223177 -0.71608114 0.4138046 0.99232894 -0.45273423 0.8804457 0.41903785 0.2290503 0.21754111 -0.37639272 -0.7098357 0.4140385 0.8815703 0.985344 -0.420037
0.5965966 -0.44127446 0.15393353 0.21922712 1.0120696 -0.15200259 -0.42561343 0.13169415 1.0128875 0.1553115 -0.16133472 -0.38707754 0.4188962 -0.7366181 0.73237985 0.42762557 -0.43012768 0.7345964 -0.15820685 -0.72148275 0.42303598 -0.15392968 -0.7020428 0.21315442 -0.13405842 0.9943832 -0.35092887 -0.14308125 0.14710595 -0.4635084 -0.74168503 0.7554499 -0.74183005 0.41566613 -0.3713121 -0.6944407 0.42204973 -0.71511257 0.41347697 0.9913584 -0.4522248 0.879549 0.41865754 0.22883143 0.2172822 -0.376008 -0.7090423 0.4136983 0.88066643 0.9842017 -0.41966262
0.5975976 -0.44084495 0.15376428 0.21903117 1.0110226 -0.15191358 -0.4252394 0.13154618 1.0118779 0.1551118 -0.16117857 -0.38667443 0.4185035 -0.7358041 0.73192555 0.4273457 -0.42970958 0.7339898 -0.15810433 -0.72066873 0.4227131 -0.15384594 -0.7013259 0.21290164 -0.13402753 0.9931867 -0.35058323 -0.1430429 0.14691885 -0.46297294 -0.7405659 0.7544557 -0.74080324 0.4152366 -0.3709383 -0.69356567 0.42179102 -0.7141371 0.413145 0.9903743 -0.45172566 0.87864566 0.41827443 0.22861812 0.21702081 -0.3756206 -0.70823526 0.41334277 0.8797553 0.9830632 -0.41927713
0.5985986 -0.44041327 0.153597 0.21883504 1.0099622 -0.15182212 -0.42485934 0.13140094 1.0108566 0.15490942 -0.16102245 -0.38627502 0.41811928 -0.73498666 0.7314624 0.4270825 -0.4292959 0.733428 -0.1579992 -0.71983916 0.42240506 -0.15375905 -0.7005939 0.21264638 -0.13399665 0.99199873 -0.35023972 -0.14300545 0.14673766 -0.46243587 -0.73945093 0.7534701 -0.7398055 0.4148094 -0.3705592 -0.69268256 0.42153984 -0.7131563 0.41280833 0.9893766 -0.45123538 0.8777362 0.41788933 0.22840886 0.21675722 -0.37523034 -0.70741457 0.41297013 0.878838 0.98193073 -0.41887924
0.5995996 -0.43997908 0.15343119 0.21863827 1.0088882 -0.15172839 -0.42447296 0.13125825 1.009823 0.15470427 -0.16086659 -0.38587844 0.41774482 -0.7341645 0.73098934 0.42683098 -0.42888615 0.7329159 -0.15789148 -0.7189941 0.4221135 -0.15366891 -0.6998467 0.2123889 -0.133966 0.9908218 -0.34989896 -0.14296918 0.146563 -0.46189687 -0.7383426 0.75249666 -0.7388406 0.41438532 -0.37017485 -0.6917929 0.42129475 -0.71217203 0.4124666 0.98836535 -0.4507526 0.8768215 0.41750303 0.22820294 0.21649171 -0.3748371 -0.70658046 0.4125784 0.8779156 0.98080665 -0.41846764
0.6006006 -0.4395421 0.15326636 0.21844049 1.0078005 -0.15163262 -0.42408007 0.13111798 1.0087763 0.15449633 -0.16071121 -0.38548377 0.41738147 -0.73333645 0.7305054 0.42658907 -0.42847985 0.7324492 -0.1577812 -0.7181337 0.42183885 -0.15357545 -0.6990843 0.21212949 -0.13393578 0.9896586 -0.3495616 -0.1429344 0.14639412 -0.46135554 -0.7372434 0.75153905 -0.73791236 0.41396508 -0.36978555 -0.6908983 0.4210544 -0.71118635 0.41211942 0.98734087 -0.45027593 0.87590235 0.4171164 0.2279997 0.21622463 -0.37444073 -0.7057332 0.41216978 0.8769895 0.9796935 -0.41804093
0.6016016 -0.43910202 0.15310207 0.21824132 1.0066988 -0.15153503 -0.4236805 0.13097993 1.0077163 0.15428557 -0.1605566 -0.38509017 0.41703054 -0.73250145 0.7300098 0.42635483 -0.42807642 0.73199755 -0.15766841 -0.71725845 0.42157412 -0.15347861 -0.6983068 0.21186844 -0.1339062 0.988512 -0.34922823 -0.14290145 0.14622854 -0.4608116 -0.7361561 0.7506012 -0.73702484 0.4135495 -0.36939147 -0.6900005 0.42081752 -0.71020126 0.41176662 0.9863035 -0.4498041 0.8749797 0.41673043 0.22779849 0.21595632 -0.3740411 -0.70487314 0.41175526 0.87606084 0.9785939 -0.4175977
0.6026026 -0.43865862 0.15293786 0.2180404 1.0055834 -0.15143588 -0.42327422 0.1308439 1.0066427 0.15407203 -0.16040303 -0.38469693 0.41669357 -0.7316586 0.7295017 0.42612642 -0.4276752 0.7315559 -0.15755321 -0.71636885 0.42131683 -0.15337837 -0.6975146 0.21160606 -0.13387749 0.98738486 -0.34889963 -0.1428707 0.1460657 -0.46026474 -0.7350836 0.74968714 -0.7361754 0.4131394 -0.36899292 -0.68910116 0.4205829 -0.7092191 0.41140798 0.98525375 -0.44933593 0.8740544 0.41634607 0.22759873 0.2156872 -0.3736382 -0.70400095 0.41133654 0.8751312 0.9775106 -0.41713956
0.6036036 -0.43821168 0.15277337 0.21783745 1.0044544 -0.15133545 -0.42286113 0.13070963 1.0055554 0.15385576 -0.16025077 -0.3843033 0.4163701 -0.73080695 0.7289806 0.4259021 -0.42727554 0.7311217 -0.15743569 -0.71546555 0.42106566 -0.15327471 -0.6967081 0.21134272 -0.13384987 0.9862804 -0.3485765 -0.1428425 0.14590514 -0.45971477 -0.7340289 0.7488012 -0.7353405 0.41273564 -0.36859018 -0.6882025 0.4203494 -0.70824224 0.41104332 0.98419225 -0.4488702 0.8731276 0.41596442 0.22739983 0.21541768 -0.37323195 -0.70311713 0.41091463 0.87420213 0.9764465 -0.4166699
0.6046046 -0.437761 0.15260822 0.21763217 1.0033121 -0.15123403 -0.42244127 0.13057692 1.0044541 0.1536368 -0.16010012 -0.3839086 0.41605416 -0.7299459 0.728446 0.42568025 -0.42687672 0.73069274 -0.15731595 -0.7145494 0.4208193 -0.15316767 -0.6958877 0.21107885 -0.13382362 0.9852018 -0.34825954 -0.14281723 0.14574641 -0.45916143 -0.73299503 0.74794775 -0.73451555 0.41233915 -0.36818364 -0.6873065 0.42011592 -0.70727324 0.41067255 0.9831198 -0.44840586 0.8722004 0.4155866 0.22720127 0.21514823 -0.3728223 -0.7022226 0.41049045 0.8732753 0.9754047 -0.41619045
0.6056056 -0.43730646 0.15244204 0.21742432 1.0021571 -0.15113196 -0.42201474 0.13044548 1.0033393 0.15341526 -0.1599514 -0.38351217 0.41574422 -0.72907466 0.7278975 0.42545924 -0.42647797 0.7302668 -0.15719415 -0.71362126 0.4205765 -0.15305728 -0.6950542 0.21081483 -0.13379896 0.9841523 -0.34794956 -0.14279516 0.14558911 -0.4586046 -0.73198545 0.74713147 -0.7336986 0.41195086 -0.3677737 -0.68641555 0.41988146 -0.70631474 0.4102956 0.9820372 -0.44794184 0.8712741 0.41521376 0.22700255 0.21487932 -0.3724093 -0.70131814 0.41006494 0.8723525 0.9743883 -0.41570288
0.6066066 -0.43684795 0.15227452 0.21721368 1.0009899 -0.15102954 -0.4215817 0.13031504 1.002211 0.15319127 -0.15980494 -0.38311347 0.41543922 -0.7281928 0.727335 0.42523766 -0.42607844 0.7298419 -0.15707041 -0.71268225 0.42033616 -0.1529436 -0.6942083 0.21055113 -0.13377617 0.9831356 -0.34764743 -0.14277498 0.14543283 -0.45804408 -0.7310034 0.74635714 -0.7328876 0.41157174 -0.3673609 -0.6855319 0.41964507 -0.7053696 0.40991253 0.9809455 -0.44747713 0.87034994 0.41484717 0.22680317 0.21461149 -0.371993 -0.7004049 0.4096389 0.87143564 0.97340065 -0.41520876
0.6076076 -0.4363854 0.15210539 0.21700007 0.99981135 -0.15092717 -0.42114225 0.13018526 1.0010697 0.15296495 -0.15966108 -0.38271198 0.41513807 -0.72729987 0.72675824 0.4250141 -0.42567727 0.72941595 -0.15694495 -0.7117336 0.42009714 -0.15282674 -0.69335115 0.21028824 -0.13375553 0.9821551 -0.3473539 -0.14275607 0.14527717 -0.45747983 -0.7300526 0.74562985 -0.7320807 0.41120282 -0.36694562 -0.6846581 0.41940588 -0.7044407 0.4095233 0.9798459 -0.44701087 0.8694293 0.41448814 0.22660273 0.21434526 -0.37157345 -0.69948393 0.40921316 0.8705267 0.97244513 -0.4147097
0.6086086 -0.4359187 0.15193437 0.21678333 0.99862224 -0.15082522 -0.4206967 0.13005584 0.9999157 0.15273649 -0.15952016 -0.38230717 0.41483986 -0.7263956 0.7261673 0.4247873 -0.4252735 0.7289873 -0.15681791 -0.7107766 0.41985837 -0.15270682 -0.6924836 0.21002665 -0.13373734 0.9812106 -0.3470699 -0.14273815 0.14512183 -0.4569117 -0.7291367 0.74495476 -0.73127604 0.41084513 -0.36652848 -0.6837969 0.41916302 -0.70353127 0.4091281 0.9787396 -0.44654214 0.86851364 0.414138 0.22640081 0.21408126 -0.3711507 -0.6985566 0.40878844 0.8696277 0.9715253 -0.41420704
0.6096096 -0.4354479 0.15176122 0.21656333 0.9974237 -0.15072407 -0.42024535 0.12992643 0.9987499 0.15250607 -0.15938255 -0.3818986 0.41454366 -0.7254798 0.7255624 0.42455605 -0.42486617 0.7285542 -0.15668954 -0.70981276 0.4196189 -0.15258396 -0.691607 0.20976692 -0.13372186 0.98028356 -0.34679565 -0.14272092 0.14496641 -0.45633972 -0.7282595 0.7443372 -0.73047197 0.41049957 -0.36611006 -0.682951 0.4189158 -0.70264447 0.408727 0.97762805 -0.44607013 0.86760443 0.4137982 0.22619703 0.21382006 -0.3707249 -0.6976242 0.4083655 0.86874104 0.97063804 -0.41370225
0.6106106 -0.43497303 0.15158574 0.21633998 0.9962168 -0.15062419 -0.41978857 0.12979665 0.99757296 0.15227392 -0.15924862 -0.38148597 0.41424862 -0.7245523 0.7249437 0.42431924 -0.42445427 0.7281152 -0.15656006 -0.7088437 0.41937786 -0.15245834 -0.69072264 0.20950963 -0.13370943 0.9793692 -0.34652993 -0.14270416 0.14481065 -0.45576385 -0.7274149 0.74375755 -0.7296669 0.41016528 -0.365691 -0.68212324 0.41866353 -0.7017837 0.40832025 0.97651273 -0.4455941 0.86670333 0.4134702 0.22599107 0.21356232 -0.37029618 -0.6966883 0.4079449 0.86786896 0.96976584 -0.4131966
0.6116116 -0.4344941 0.15140773 0.21611321 0.99500275 -0.15052597 -0.41932678 0.12966613 0.9963858 0.1520403 -0.15911879 -0.38106883 0.41395384 -0.7236132 0.7243116 0.42407587 -0.42403668 0.7276688 -0.15642972 -0.7078712 0.41913432 -0.15233015 -0.68983203 0.20925535 -0.13370058 0.9784655 -0.34627163 -0.1426876 0.14465424 -0.4551841 -0.7265823 0.74318933 -0.72885936 0.40984067 -0.365272 -0.68131685 0.41840556 -0.70095253 0.40790805 0.9753954 -0.44511336 0.86581206 0.4131556 0.2257826 0.21330874 -0.36986473 -0.6957505 0.4075273 0.8670139 0.9689056 -0.41269132
0.6126126 -0.43401122 0.15122707 0.21588299 0.9937831 -0.15042993 -0.41886044 0.12953445 0.9951895 0.15180546 -0.15899324 -0.38064694 0.41365862 -0.72266257 0.7236666 0.42382503 -0.42361227 0.7272138 -0.15629882 -0.70689714 0.41888753 -0.15219958 -0.68893677 0.20900474 -0.133695 0.9775703 -0.34601957 -0.14267102 0.1444969 -0.45460057 -0.72575885 0.74263 -0.728048 0.40952438 -0.36485377 -0.6805349 0.41814134 -0.70015454 0.40749076 0.9742777 -0.44462729 0.8649323 0.41285592 0.22557136 0.21305999 -0.36943075 -0.6948126 0.40711322 0.8661783 0.96805525 -0.4121876
0.6136136 -0.43352455 0.1510436 0.21564934 0.9925593 -0.15033653 -0.4183901 0.12940119 0.9939852 0.1515697 -0.15887156 -0.38022006 0.41336223 -0.72170067 0.7230094 0.42356586 -0.4231799 0.726749 -0.1561676 -0.70592356 0.41863677 -0.15206689 -0.6880385 0.20875846 -0.13369225 0.97668153 -0.34577268 -0.1426542 0.14433841 -0.45401332 -0.72494274 0.74207705 -0.7272316 0.40921503 -0.3644371 -0.6797808 0.4178704 -0.69939363 0.4070687 0.97316164 -0.44413525 0.86406595 0.41257286 0.2253571 0.21281683 -0.3689944 -0.6938765 0.40670317 0.8653649 0.9672127 -0.41168657
0.6146146 -0.4330342 0.15085723 0.21541224 0.99133307 -0.15024628 -0.4179163 0.12926589 0.9927741 0.15133335 -0.15875319 -0.37978798 0.41306397 -0.72072786 0.7223407 0.42329764 -0.42273825 0.7262734 -0.15603639 -0.7049526 0.41838136 -0.15193234 -0.68713933 0.20851718 -0.1336918 0.9757974 -0.34552997 -0.14263692 0.14417854 -0.4534225 -0.724132 0.7415282 -0.726409 0.4089114 -0.3640228 -0.6790579 0.41759232 -0.6986719 0.40664226 0.9720493 -0.4436368 0.86321485 0.41230506 0.22513962 0.21258003 -0.36855605 -0.6929442 0.40629762 0.86457646 0.9663761 -0.41118917
0.6156156 -0.4325404 0.15066789 0.2151718 0.9901062 -0.15015972 -0.41743976 0.1291281 0.9915579 0.15109676 -0.1586376 -0.37935057 0.41276324 -0.71974456 0.7216614 0.42301977 -0.42228612 0.7257861 -0.15590554 -0.7039866 0.4181207 -0.1517962 -0.68624103 0.20828165 -0.13369322 0.9749162 -0.34529042 -0.14261898 0.14401707 -0.45282823 -0.72332495 0.74098134 -0.7255792 0.40861222 -0.36361176 -0.6783699 0.41730675 -0.6979681 0.4062119 0.9709428 -0.44313145 0.8623811 0.41204527 0.22491874 0.21235038 -0.36811587 -0.69201785 0.40589696 0.86381584 0.9655437 -0.4106964
0.6166166 -0.43204328 0.15047552 0.21492809 0.98888063 -0.15007739 -0.4169611 0.12898733 0.990338 0.15086031 -0.15852432 -0.3789077 0.41245943 -0.7187513 0.7209725 0.42273164 -0.4218221 0.7252863 -0.15577538 -0.703028 0.41785428 -0.1516588 -0.6853459 0.20805262 -0.13369603 0.97403616 -0.3450531 -0.14260024 0.14385384 -0.45223075 -0.72251993 0.7404343 -0.7247412 0.4083163 -0.36320487 -0.677715 0.41701338 -0.6972738 0.40577814 0.9698444 -0.4426188 0.8615667 0.41179186 0.22469431 0.21212873 -0.36767423 -0.6910996 0.4055015 0.8630807 0.96471363 -0.41020915
0.6176176 -0.43154323 0.1502801 0.21468122 0.98765844 -0.14999987 -0.41648117 0.12884304 0.98911613 0.15062438 -0.15841284 -0.37845936 0.41215208 -0.7177489 0.7202751 0.42243284 -0.42134544 0.7247734 -0.1556463 -0.70207936 0.4175816 -0.15152048 -0.6844561 0.20783086 -0.13369986 0.97315574 -0.34481716 -0.14258048 0.1436887 -0.4516303 -0.72171533 0.7398853 -0.72389424 0.4080226 -0.3628031 -0.6770724 0.416712 -0.696587 0.40534154 0.9687566 -0.44209847 0.86077386 0.41154364 0.22446622 0.21191594 -0.36723143 -0.6901919 0.4051116 0.8623574 0.9638844 -0.4097282
0.6186186 -0.43104047 0.15008166 0.21443136 0.98644185 -0.14992777 -0.4160007 0.12869474 0.9878941 0.15038942 -0.15830271 -0.37800553 0.41184068 -0.7167379 0.71957046 0.422123 -0.42086223 0.7242469 -0.15551865 -0.70114344 0.41730222 -0.15138155 -0.68357414 0.2076172 -0.13370426 0.9722734 -0.3445817 -0.14255956 0.14352147 -0.45102707 -0.7209098 0.73933244 -0.7230376 0.40773 -0.36240745 -0.6764379 0.41640246 -0.6959058 0.40490267 0.967682 -0.44157022 0.8600047 0.41129944 0.2242344 0.21171157 -0.36678782 -0.6892973 0.40472746 0.8616436 0.9630545 -0.40925434
0.6196196 -0.43053532 0.14988022 0.21417868 0.9852332 -0.14986166 -0.41552058 0.12854189 0.986674 0.15015586 -0.1581935 -0.37754625 0.41152477 -0.7157194 0.71886 0.42180178 -0.42037505 0.7237064 -0.15539286 -0.7002231 0.41701582 -0.15124243 -0.68270254 0.20741235 -0.13370888 0.9713879 -0.34434596 -0.14253736 0.14335208 -0.45042142 -0.72010183 0.7387742 -0.7221707 0.40743756 -0.36201897 -0.6758098 0.41608465 -0.69522846 0.4044622 0.9666232 -0.4410338 0.8592617 0.41105807 0.2239988 0.2115117 -0.36634383 -0.6884184 0.40434933 0.8609376 0.9622224 -0.40878817
0.6206206 -0.43002814 0.14967583 0.21392341 0.98403496 -0.14980221 -0.41504177 0.12838387 0.98545784 0.14992417 -0.1580848 -0.3770816 0.41120404 -0.71469426 0.71814513 0.42146906 -0.4198847 0.7231516 -0.15526935 -0.69932127 0.41672215 -0.15110354 -0.68184394 0.20721345 -0.13371333 0.97049797 -0.34410915 -0.1425137 0.14318042 -0.44981363 -0.71929026 0.738209 -0.7212931 0.40714428 -0.36163878 -0.67518634 0.41575855 -0.69455326 0.40402082 0.965583 -0.44048908 0.8585448 0.41081855 0.2237594 0.21131538 -0.36589986 -0.6875578 0.40397733 0.8602379 0.961387 -0.40833035
0.6216216 -0.42951936 0.1494686 0.21366577 0.9828497 -0.14974937 -0.41456524 0.12822014 0.98424786 0.14969489 -0.15797618 -0.37661174 0.41087812 -0.7136636 0.7174275 0.42112473 -0.41939196 0.72258246 -0.15514858 -0.69844115 0.4164209 -0.15096527 -0.6810011 0.20701827 -0.13371727 0.9696024 -0.3438706 -0.14248852 0.14300641 -0.44920412 -0.71847403 0.7376355 -0.72040427 0.4068493 -0.36126798 -0.674566 0.41542423 -0.69387865 0.40357932 0.9645645 -0.43993592 0.8578488 0.4105798 0.22351623 0.21112198 -0.36545634 -0.6867186 0.40361154 0.85954285 0.96054685 -0.40788138
0.6226226 -0.42900935 0.14925863 0.21340604 0.9816803 -0.14970048 -0.414092 0.12805006 0.9830465 0.14946851 -0.15786731 -0.37613684 0.41054675 -0.71262866 0.7167089 0.42076883 -0.41889754 0.72199893 -0.15503101 -0.697586 0.41611198 -0.1508281 -0.68017715 0.20682624 -0.1337204 0.9687001 -0.34362963 -0.14246169 0.14283003 -0.44859323 -0.7176519 0.7370525 -0.71950406 0.4065518 -0.36090776 -0.6739472 0.41508177 -0.69320315 0.4031385 0.9635706 -0.4393743 0.8571709 0.41034096 0.22326933 0.2109309 -0.36501372 -0.68590355 0.40325207 0.8588512 0.95970106 -0.4074417
0.6236236 -0.4284986 0.14904606 0.21314454 0.9805294 -0.14965464 -0.4136232 0.12787306 0.98185617 0.14924559 -0.15775782 -0.37565717 0.4102097 -0.71159077 0.7159911 0.4204014 -0.4184021 0.72140115 -0.1549171 -0.69675916 0.41579524 -0.1506925 -0.67937505 0.20663674 -0.13372238 0.96779025 -0.34338564 -0.1424331 0.14265122 -0.44798142 -0.7168231 0.73645884 -0.7185922 0.406251 -0.36055937 -0.6733285 0.41473138 -0.69252545 0.40269917 0.96260464 -0.43880418 0.85650826 0.4101011 0.22301878 0.21074156 -0.36457253 -0.68511593 0.40289888 0.85816145 0.9588485 -0.4070117
0.6246246 -0.4279876 0.14883108 0.2128816 0.9794002 -0.14961128 -0.41315997 0.12769133 0.9806796 0.14902672 -0.15764737 -0.375173 0.40986678 -0.71055126 0.7152762 0.42002264 -0.4179063 0.7207894 -0.1548074 -0.6959643 0.41547066 -0.15055895 -0.678598 0.20644924 -0.13372293 0.96687186 -0.34313804 -0.1424027 0.14247 -0.44736916 -0.7159866 0.73585355 -0.71766883 0.4059462 -0.3602241 -0.67270875 0.41437325 -0.6918442 0.40226227 0.96166986 -0.43822566 0.85585845 0.4098594 0.22276473 0.21055345 -0.3641333 -0.68435895 0.40255195 0.8574724 0.95798826 -0.40659168
0.6256256 -0.42747688 0.14861387 0.21261756 0.9782958 -0.14956978 -0.4127035 0.12750679 0.9795194 0.14881249 -0.15753567 -0.37468466 0.40951788 -0.7095118 0.7145662 0.41963282 -0.41741076 0.720164 -0.1547024 -0.695205 0.41513827 -0.15042803 -0.6778493 0.20626317 -0.1337218 0.96594423 -0.34288633 -0.14237039 0.14228638 -0.4467569 -0.71514183 0.73523587 -0.7167338 0.40563673 -0.3599002 -0.67208654 0.4140077 -0.69115835 0.40182877 0.9607693 -0.43763888 0.855219 0.40961507 0.2225073 0.21036604 -0.36369652 -0.6836344 0.40221113 0.8567829 0.9571196 -0.40618193
0.6266266 -0.426967 0.14839467 0.21235287 0.97721946 -0.14952964 -0.41225508 0.12731999 0.9783787 0.14860354 -0.15742242 -0.3741925 0.40916294 -0.7084739 0.7138633 0.41923237 -0.41691607 0.7195256 -0.15460259 -0.69448274 0.41479817 -0.15030023 -0.67713255 0.20607807 -0.13371874 0.96500677 -0.34263003 -0.14233615 0.1421004 -0.4461452 -0.71428806 0.7346051 -0.71578735 0.40532202 -0.35958263 -0.6714608 0.41363513 -0.6904667 0.40139964 0.9598893 -0.43704396 0.8545877 0.40936744 0.22224668 0.21017884 -0.36326283 -0.68292546 0.40187633 0.8560918 0.9562417 -0.40578255
0.6276276 -0.42645854 0.1481737 0.21208791 0.97617453 -0.1494903 -0.41181603 0.12713148 0.97726035 0.14840053 -0.15730736 -0.37369704 0.40880188 -0.7074395 0.71317 0.41882166 -0.41642272 0.7188747 -0.15450618 -0.693777 0.4144505 -0.15017618 -0.67645127 0.20589343 -0.1337135 0.96405894 -0.34236872 -0.1422999 0.14191212 -0.44553462 -0.71342474 0.73396057 -0.71482974 0.40500152 -0.35927027 -0.6708305 0.41325596 -0.6897683 0.400976 0.9590206 -0.4364412 0.85396224 0.40911585 0.22198308 0.20999141 -0.3628328 -0.68222517 0.40154734 0.855398 0.9553541 -0.4053937
0.6286286 -0.42595214 0.14795129 0.21182318 0.97516465 -0.14945129 -0.4113877 0.12694171 0.9761677 0.14820412 -0.15719022 -0.3731987 0.40843475 -0.70641017 0.71248865 0.41840133 -0.41593125 0.7182121 -0.15441182 -0.69308037 0.41409546 -0.15005645 -0.6757998 0.20570883 -0.1337059 0.96310025 -0.34210196 -0.14226165 0.14172162 -0.44492576 -0.7125514 0.73330194 -0.71386135 0.4046747 -0.3589622 -0.6701946 0.41287068 -0.6890624 0.4005589 0.95816135 -0.43583092 0.85334057 0.40885967 0.22171676 0.20980331 -0.3624071 -0.68153185 0.4012239 0.8547007 0.95445615 -0.40501535
0.6296296 -0.42544845 0.1477277 0.21155913 0.9741829 -0.14941214 -0.41097158 0.1267512 0.9751038 0.14801502 -0.15707082 -0.37269795 0.40806162 -0.7053881 0.7118219 0.41797197 -0.41544214 0.71753883 -0.15431914 -0.6923909 0.41373333 -0.14994167 -0.6751586 0.20552385 -0.13369572 0.96213037 -0.34182948 -0.14222136 0.14152901 -0.44431925 -0.7116678 0.7326289 -0.71288264 0.40434122 -0.3586575 -0.6695524 0.41247988 -0.6883481 0.40014952 0.95730984 -0.43521342 0.8527207 0.40859845 0.22144799 0.20961419 -0.3619863 -0.68084383 0.40090573 0.85399884 0.9535476 -0.4046475
0.6306306 -0.42494816 0.14750327 0.21129632 0.9732134 -0.1493724 -0.41056913 0.12656036 0.97407234 0.14783388 -0.15694892 -0.37219548 0.40768263 -0.7043753 0.7111725 0.41753432 -0.41495577 0.71685576 -0.15422773 -0.69170684 0.41336447 -0.14983247 -0.67452514 0.20533809 -0.13368282 0.9611491 -0.34155095 -0.14217904 0.1413344 -0.44371572 -0.7107736 0.7319413 -0.7118943 0.40400064 -0.35835534 -0.668903 0.4120842 -0.6876249 0.39974907 0.95646423 -0.43458912 0.85210073 0.40833166 0.22117709 0.20942365 -0.36157116 -0.6801597 0.40059245 0.8532918 0.952628 -0.40429
0.6316316 -0.424452 0.14727837 0.21103527 0.97225404 -0.14933169 -0.41018188 0.12636966 0.9730761 0.14765784 -0.15682435 -0.37169182 0.4072979 -0.70337397 0.7105433 0.41708925 -0.41447258 0.7161642 -0.15413727 -0.6910265 0.41298926 -0.14972953 -0.67389774 0.2051512 -0.13366702 0.9601563 -0.34126613 -0.1421347 0.14113797 -0.44311592 -0.70986867 0.731239 -0.7108969 0.40365267 -0.35805488 -0.6682458 0.4116843 -0.68689203 0.39935884 0.955623 -0.43395856 0.85147893 0.40805888 0.2209044 0.20923136 -0.3611624 -0.67947793 0.40028372 0.8525787 0.9516972 -0.40394267
0.6326326 -0.42396075 0.14705339 0.21077657 0.97130305 -0.1492896 -0.40981144 0.12617944 0.9721004 0.14748493 -0.15669696 -0.37118772 0.4069077 -0.7023864 0.7099372 0.41663763 -0.41399288 0.71546525 -0.1540474 -0.69034827 0.41260815 -0.14963357 -0.67327464 0.20496283 -0.1336482 0.9591519 -0.3409748 -0.14208835 0.14093986 -0.44252056 -0.70895296 0.73052233 -0.7098913 0.40329707 -0.35775533 -0.6675801 0.411281 -0.6861491 0.39898008 0.9547846 -0.43332222 0.8508537 0.40777978 0.2206303 0.20903704 -0.36076072 -0.6787971 0.39997903 0.85185903 0.9507551 -0.40360525
0.6336336 -0.42347515 0.14682873 0.21052085 0.9703586 -0.14924577 -0.40945292 0.12599014 0.9711358 0.14731462 -0.1565666 -0.37068382 0.4065123 -0.70141494 0.7093573 0.41618052 -0.41351703 0.7147604 -0.1539578 -0.6896706 0.4122217 -0.14954513 -0.6726543 0.20477271 -0.13362627 0.95813614 -0.34067684 -0.14204003 0.14074029 -0.44193038 -0.7080266 0.72979134 -0.7088785 0.40293363 -0.35745603 -0.6669055 0.4108751 -0.68539584 0.3986142 0.95394754 -0.4326807 0.85022336 0.40749404 0.22035521 0.2088404 -0.36036688 -0.67811614 0.39967793 0.85113215 0.9498017 -0.40327743
0.6346346 -0.4229961 0.14660485 0.21026872 0.96941924 -0.14919989 -0.40910122 0.12580207 0.97018063 0.1471464 -0.15643317 -0.37018093 0.40611196 -0.7004621 0.7088069 0.415719 -0.41304526 0.7140513 -0.15386817 -0.6889922 0.41183048 -0.14946122 -0.6720353 0.20458053 -0.1336011 0.95710903 -0.34037212 -0.14198978 0.14053945 -0.4413462 -0.7070896 0.7290465 -0.7078594 0.40256217 -0.35715625 -0.6662216 0.41046757 -0.6846318 0.39826256 0.95311064 -0.43203467 0.84958655 0.40720147 0.22007956 0.2086412 -0.35998172 -0.67743367 0.39937988 0.8503976 0.94883704 -0.40295878
0.6356356 -0.42252442 0.1463822 0.21002088 0.96848327 -0.14915165 -0.40875518 0.12561557 0.96923304 0.14697982 -0.15629654 -0.36967987 0.40570706 -0.69953054 0.70828927 0.41525427 -0.4125779 0.71333957 -0.15377821 -0.6883117 0.41143513 -0.14938001 -0.6714161 0.20438607 -0.13357264 0.9560709 -0.3400606 -0.14193769 0.1403376 -0.44076884 -0.7061424 0.7282883 -0.7068352 0.4021827 -0.35685533 -0.6655281 0.41005927 -0.683857 0.3979267 0.9522725 -0.4313848 0.8489419 0.40690184 0.21980384 0.20843923 -0.359606 -0.6767487 0.39908424 0.8496549 0.9478614 -0.40264884
0.6366366 -0.42206103 0.14616129 0.20977804 0.96754926 -0.14910078 -0.40841377 0.12543093 0.9682914 0.1468144 -0.15615666 -0.36918148 0.40529808 -0.698623 0.70779985 0.41478762 -0.41211507 0.71262693 -0.15368769 -0.68762785 0.41103637 -0.14930096 -0.6707956 0.2041891 -0.13354084 0.95502216 -0.3397422 -0.1418838 0.14013498 -0.44019917 -0.70518523 0.72751737 -0.70580715 0.4017951 -0.3565527 -0.6648247 0.40965128 -0.6830714 0.39760458 0.95143193 -0.43073192 0.8482883 0.40659502 0.21952854 0.20823431 -0.35924038 -0.67606014 0.39879042 0.8489039 0.946875 -0.40234706
0.6376376 -0.4216068 0.14594263 0.20954092 0.96661586 -0.14904703 -0.4080759 0.12524843 0.9673541 0.14664973 -0.15601347 -0.3686867 0.40488544 -0.6977422 0.70732087 0.41432047 -0.411657 0.7119154 -0.15359631 -0.68693966 0.410635 -0.14922355 -0.67017245 0.20398943 -0.13350566 0.9539633 -0.33941704 -0.14182821 0.13993187 -0.43963808 -0.7042186 0.7267345 -0.7047766 0.40139943 -0.3562478 -0.6641114 0.40924475 -0.6822748 0.39729136 0.9505879 -0.4300768 0.84762454 0.406281 0.21925421 0.20802629 -0.35888395 -0.67536706 0.3984977 0.8481442 0.94587827 -0.40205282
0.6386386 -0.42116275 0.14572677 0.2093103 0.9656818 -0.1489902 -0.4077406 0.12506834 0.96641976 0.1464854 -0.15586694 -0.36819646 0.40446964 -0.6968911 0.7068498 0.4138542 -0.4112038 0.7112069 -0.15350387 -0.686246 0.41023186 -0.14914729 -0.66954565 0.20378691 -0.13346706 0.9528949 -0.33908513 -0.14177102 0.13972859 -0.43908653 -0.70324314 0.7259406 -0.70374495 0.40099582 -0.35594016 -0.663388 0.40884075 -0.68146753 0.39698556 0.9497395 -0.42942038 0.84694964 0.40595976 0.21898144 0.20781504 -0.3585355 -0.67466867 0.3982053 0.8473756 0.9448717 -0.40176547
0.6396396 -0.42072988 0.1455143 0.20908695 0.9647458 -0.14893007 -0.40740687 0.124890864 0.9654868 0.14632106 -0.15571706 -0.36771178 0.4040513 -0.69605935 0.7063849 0.4133905 -0.4107556 0.7105038 -0.15341015 -0.6855459 0.4098278 -0.14907172 -0.6689141 0.20358138 -0.13342509 0.9518177 -0.3387466 -0.14171234 0.13952544 -0.43854544 -0.7022594 0.72513676 -0.70271385 0.40058437 -0.35562927 -0.66265464 0.4084406 -0.6806498 0.39668593 0.9488857 -0.42876357 0.84626275 0.40563133 0.21871082 0.20760046 -0.3581939 -0.67396414 0.3979125 0.8465981 0.94385594 -0.40148416
0.6406406 -0.420309 0.14530581 0.20887174 0.96380687 -0.1488665 -0.40707386 0.12471621 0.9645541 0.14615633 -0.15556385 -0.36723375 0.40363097 -0.6952375 0.70592463 0.4129309 -0.41031244 0.7098083 -0.15331495 -0.6848387 0.40942383 -0.14899641 -0.66827685 0.20337275 -0.13337974 0.9507324 -0.33840165 -0.1416523 0.13932279 -0.43801585 -0.7012682 0.72432405 -0.7016849 0.4001653 -0.3553147 -0.66191155 0.40804553 -0.6798219 0.3963912 0.9480257 -0.42810738 0.84556305 0.40529585 0.21844299 0.20738252 -0.35785806 -0.6732529 0.3976184 0.8458116 0.9428316 -0.40120816
0.6416416 -0.4198995 0.14510193 0.20866549 0.9628639 -0.14879934 -0.4067407 0.12454456 0.96362025 0.14599088 -0.15540731 -0.3667634 0.4032094 -0.6944239 0.7054673 0.41247725 -0.40987438 0.7091229 -0.15321808 -0.6841236 0.40902096 -0.14892094 -0.6676331 0.20316096 -0.13333108 0.94964004 -0.33805045 -0.14159103 0.13912098 -0.43749866 -0.70027035 0.72350395 -0.70066 0.39973885 -0.3549961 -0.6611588 0.40765694 -0.67898434 0.39610022 0.9471588 -0.42745286 0.8448499 0.40495348 0.21817863 0.20716114 -0.35752693 -0.6725342 0.39732215 0.8450163 0.94179946 -0.4009365
0.6426426 -0.4194999 0.14490335 0.20846708 0.961916 -0.1487285 -0.40640664 0.124376066 0.9626842 0.14582443 -0.15524752 -0.36630195 0.4027872 -0.69361705 0.70501155 0.41203135 -0.40944135 0.7084501 -0.1531194 -0.6833999 0.4086203 -0.1488449 -0.6669822 0.20294593 -0.13327913 0.9485415 -0.33769327 -0.14152867 0.13892043 -0.43699357 -0.6992669 0.72267777 -0.6996409 0.39930534 -0.35467312 -0.6603969 0.4072762 -0.6781376 0.3958118 0.94628435 -0.42680115 0.84412277 0.40460446 0.21791844 0.20693634 -0.35719943 -0.67180765 0.39702275 0.8442122 0.9407605 -0.40066823
0.6436436 -0.4191089 0.1447107 0.2082728 0.9609623 -0.14865388 -0.40607095 0.12421085 0.96174484 0.14565669 -0.15508455 -0.36585057 0.4023652 -0.6928153 0.70455605 0.41159514 -0.40901336 0.7077926 -0.15301874 -0.68266714 0.40822297 -0.14876795 -0.6663233 0.20272766 -0.13322403 0.94743794 -0.33733046 -0.14146541 0.13872153 -0.43649915 -0.6982589 0.7218472 -0.69862974 0.3988652 -0.35434547 -0.6596262 0.4069049 -0.67728233 0.39552492 0.9454017 -0.42615342 0.84338117 0.40424907 0.21766315 0.20670815 -0.35687464 -0.6710728 0.39671928 0.8433996 0.9397157 -0.4004023
0.6446446 -0.4187251 0.14452475 0.20808193 0.96000206 -0.14857544 -0.40573293 0.124049015 0.96080124 0.14548743 -0.15491849 -0.3654105 0.40194422 -0.6920172 0.7040994 0.41117063 -0.40859032 0.7071533 -0.152916 -0.6819248 0.4078302 -0.14868975 -0.665656 0.20250615 -0.13316584 0.9463306 -0.33696228 -0.1414014 0.13852473 -0.4360139 -0.6972474 0.72101384 -0.6976285 0.39841875 -0.3540129 -0.65884715 0.40654457 -0.67641926 0.39523852 0.9445106 -0.4255109 0.8426247 0.4038877 0.21741354 0.20647663 -0.35655162 -0.6703292 0.3964106 0.8425787 0.9386661 -0.40013763
0.6456456 -0.41834724 0.14434619 0.20789388 0.9590346 -0.14849314 -0.40539193 0.12389065 0.9598525 0.14531639 -0.15474947 -0.36498305 0.40152508 -0.6912215 0.7036405 0.41076 -0.4081721 0.7065351 -0.15281107 -0.6811726 0.40744328 -0.14860998 -0.6649797 0.20228146 -0.13310468 0.94522077 -0.33658922 -0.14133683 0.13833046 -0.43553653 -0.6962338 0.7201797 -0.6966395 0.3979666 -0.35367522 -0.65806043 0.4061968 -0.67554927 0.39495167 0.9436104 -0.4248749 0.8418533 0.4035207 0.21717042 0.20624185 -0.3562295 -0.66957676 0.39609575 0.84174997 0.937613 -0.399873
0.6466466 -0.41797414 0.14417581 0.20770805 0.95805943 -0.14840698 -0.40504742 0.1237358 0.9588979 0.14514339 -0.15457761 -0.36456957 0.40110874 -0.6904267 0.7031783 0.41036534 -0.40775853 0.70594114 -0.15270384 -0.68041027 0.40706354 -0.14852835 -0.66429406 0.20205362 -0.13304071 0.94410986 -0.33621165 -0.14127192 0.13813923 -0.43506572 -0.69521946 0.7193466 -0.695665 0.3975092 -0.35333225 -0.65726674 0.40586329 -0.67467326 0.3946635 0.94270104 -0.42424673 0.8410667 0.40314856 0.2169346 0.20600392 -0.35590747 -0.66881526 0.39577347 0.8409139 0.9365576 -0.39960712
0.6476476 -0.41760466 0.14401312 0.20752387 0.9570759 -0.14831701 -0.40469885 0.1235845 0.9579365 0.14496824 -0.15440309 -0.3641666 0.40069613 -0.68963176 0.70271164 0.40998906 -0.40734944 0.70537454 -0.15259425 -0.6796377 0.4066924 -0.14844461 -0.6635989 0.20182274 -0.13297409 0.94299936 -0.33583012 -0.14120688 0.13795152 -0.43460017 -0.69420576 0.71851677 -0.69470745 0.3970472 -0.3529839 -0.65646684 0.40554583 -0.6737923 0.39437318 0.9417822 -0.42362788 0.84026504 0.40277183 0.21670699 0.20576301 -0.35558474 -0.66804457 0.39544263 0.84007084 0.9355013 -0.39933872
0.6486486 -0.4172376 0.14385396 0.20734082 0.9560837 -0.14822327 -0.40434575 0.12343675 0.95696795 0.14479081 -0.15422606 -0.36376938 0.40028825 -0.6888355 0.70223963 0.40963352 -0.4069446 0.7048387 -0.15248224 -0.67885464 0.40633127 -0.14835851 -0.6628939 0.20158894 -0.13290498 0.94189095 -0.3354451 -0.1411419 0.13776785 -0.43413875 -0.6931944 0.7176925 -0.69376945 0.39658123 -0.35263008 -0.65566164 0.4052462 -0.67290753 0.3940799 0.9408537 -0.42301974 0.8394483 0.40239105 0.21648845 0.20551929 -0.35526055 -0.6672647 0.39510196 0.8392216 0.9344457 -0.39906636
0.6496496 -0.41687202 0.14369749 0.2071584 0.95508254 -0.14812584 -0.4039877 0.12329252 0.95599157 0.14461094 -0.15404676 -0.36337706 0.39988622 -0.68803686 0.7017615 0.40930122 -0.40654376 0.70433456 -0.15236779 -0.67806137 0.40598175 -0.14826985 -0.66217893 0.20135239 -0.1328336 0.94078636 -0.33505723 -0.14107728 0.13758878 -0.43368024 -0.6921869 0.71687603 -0.6928536 0.39611205 -0.35227078 -0.65485215 0.40496632 -0.6720202 0.39378294 0.9399156 -0.4224239 0.83861667 0.4020069 0.21627991 0.20527296 -0.35493422 -0.6664758 0.3947502 0.83836675 0.9333922 -0.39878857
0.6506507 -0.41650686 0.1435432 0.20697615 0.95407206 -0.14802486 -0.40362436 0.12315178 0.9550069 0.14442857 -0.15386538 -0.3629887 0.3994911 -0.68723494 0.70127636 0.4089947 -0.4061466 0.7038432 -0.15225086 -0.6772579 0.40564537 -0.14817843 -0.6614541 0.20111324 -0.13276015 0.9396874 -0.3346671 -0.14101322 0.13741486 -0.4332236 -0.6911851 0.71607006 -0.69196266 0.39564037 -0.35190597 -0.6540394 0.40470463 -0.6711316 0.39348173 0.93896794 -0.42184192 0.8377705 0.40162006 0.21607888 0.20502424 -0.3546051 -0.66567796 0.394386 0.83750707 0.9323427 -0.39850384
0.6516517 -0.4161412 0.14339061 0.2067936 0.9530523 -0.14792043 -0.40325534 0.12301446 0.9540136 0.14424357 -0.15368219 -0.3626035 0.39910406 -0.6864287 0.7007836 0.40871665 -0.40575278 0.7033587 -0.15213145 -0.6764444 0.4053238 -0.14808409 -0.6607194 0.20087169 -0.13268489 0.93859595 -0.33427536 -0.14095002 0.13724668 -0.4327678 -0.690191 0.71527714 -0.6910995 0.3951671 -0.35153577 -0.6532245 0.40445203 -0.67024326 0.39317557 0.9380109 -0.42127544 0.83691037 0.40123132 0.21588242 0.20477343 -0.35427263 -0.66487145 0.39400795 0.8366434 0.931299 -0.39821053
0.6526527 -0.41577417 0.14323926 0.20661038 0.9520231 -0.14781274 -0.40288046 0.12288045 0.9530114 0.14405593 -0.15349743 -0.3622206 0.3987263 -0.6856175 0.70028275 0.4084595 -0.40536195 0.70287967 -0.1520096 -0.67562133 0.4050188 -0.14798671 -0.659975 0.20062801 -0.13260806 0.9375141 -0.33388278 -0.14088793 0.13708486 -0.4323119 -0.6892063 0.71450007 -0.6902648 0.39469308 -0.3511602 -0.6524088 0.40420657 -0.6693567 0.39286402 0.9370446 -0.42072618 0.8360366 0.40084147 0.21568981 0.20452078 -0.35393623 -0.6640566 0.39362067 0.83577675 0.9302628 -0.39790693
0.6536537 -0.41540492 0.14308873 0.20642607 0.9509845 -0.14770196 -0.4024995 0.12274965 0.9520001 0.1438656 -0.15331142 -0.36183926 0.3983591 -0.68480057 0.69977313 0.40820998 -0.4049737 0.7024046 -0.15188532 -0.6747891 0.40473208 -0.14788617 -0.6592211 0.20038244 -0.13252994 0.936444 -0.33349013 -0.14082725 0.13693 -0.43185487 -0.6882333 0.71374184 -0.6894439 0.39421922 -0.3507795 -0.65159357 0.4039669 -0.6684735 0.39254653 0.9360695 -0.4201959 0.83515 0.4004514 0.2155003 0.20426665 -0.35359538 -0.6632339 0.3932287 0.83490795 0.9292363 -0.3975913
0.6546547 -0.41503268 0.14293861 0.20624034 0.9499367 -0.14758836 -0.40211225 0.1226219 0.9509796 0.14367259 -0.15312444 -0.36145878 0.39800376 -0.6839772 0.6992544 0.40796638 -0.40458754 0.7019322 -0.15175867 -0.67394805 0.404464 -0.14778239 -0.65845823 0.20013529 -0.13245082 0.93538785 -0.33309817 -0.1407683 0.13678044 -0.43139598 -0.6872741 0.7130054 -0.6886321 0.39374658 -0.3503938 -0.65078026 0.4037316 -0.66759545 0.39222273 0.93508595 -0.4196864 0.8342512 0.40006205 0.21531321 0.2040114 -0.35324967 -0.66240376 0.3928329 0.83403826 0.92822146 -0.39726183
0.6556557 -0.41465673 0.14278853 0.20605287 0.9488798 -0.14747214 -0.40171865 0.12249704 0.94994986 0.14347692 -0.15293683 -0.36107844 0.39766166 -0.6831469 0.6987263 0.40772724 -0.40420303 0.7014612 -0.15162973 -0.6730989 0.4042063 -0.14767529 -0.65768665 0.19988684 -0.13237102 0.93434805 -0.33270776 -0.14071138 0.13663393 -0.4309343 -0.686331 0.7122941 -0.68782777 0.3932762 -0.35000333 -0.6499704 0.40349942 -0.6667244 0.39189228 0.93409437 -0.41919962 0.83334124 0.39967442 0.21512789 0.2037554 -0.35289863 -0.66156685 0.39243415 0.83316875 0.9272206 -0.3969166
0.6566567 -0.41427642 0.14263813 0.20586334 0.94781417 -0.14735359 -0.40131864 0.12237487 0.94891095 0.14327861 -0.15274896 -0.36069766 0.39733416 -0.6823091 0.6981885 0.40749118 -0.40381962 0.7009903 -0.15149857 -0.67224246 0.4039562 -0.14756486 -0.656907 0.19963749 -0.13229088 0.933327 -0.33231986 -0.14065681 0.13649 -0.4304692 -0.6854063 0.7116112 -0.6870295 0.3928092 -0.3496084 -0.64916563 0.40326917 -0.66586226 0.39155483 0.93309546 -0.4187374 0.83242095 0.39928955 0.21494372 0.20349903 -0.3525419 -0.66072387 0.39203316 0.8323006 0.9262359 -0.3965536
0.6576577 -0.41389114 0.14248706 0.20567152 0.9467402 -0.14723302 -0.4009122 0.12225518 0.9478631 0.14307778 -0.15256117 -0.3603158 0.39702222 -0.6814634 0.69764084 0.40725678 -0.4034368 0.7005185 -0.15136531 -0.6713794 0.4037123 -0.14745107 -0.6561199 0.1993876 -0.13221076 0.9323273 -0.33193535 -0.14060494 0.13634816 -0.4299999 -0.68450254 0.71096015 -0.6862356 0.39234677 -0.3492093 -0.64836764 0.40303966 -0.66501117 0.39121017 0.9320898 -0.41829494 0.8314915 0.39890856 0.21476012 0.2032428 -0.3521792 -0.6598755 0.39163074 0.8314352 0.92526984 -0.39617088
0.6586587 -0.4135003 0.14233506 0.20547715 0.9456583 -0.14711078 -0.4004994 0.12213771 0.9468065 0.14287448 -0.15237388 -0.35993233 0.3967211 -0.6806096 0.69708335 0.4070228 -0.40305394 0.70004463 -0.15123007 -0.67051065 0.40347326 -0.14733395 -0.655326 0.19913754 -0.13213101 0.9313515 -0.33155525 -0.14055614 0.13620798 -0.42952576 -0.6836223 0.7103397 -0.6854449 0.3918901 -0.3488064 -0.64757824 0.4028098 -0.6641732 0.39085814 0.9310782 -0.41785917 0.830554 0.3985326 0.21457654 0.20298713 -0.35181025 -0.6590226 0.3912276 0.8305739 0.9243249 -0.39576626
0.6596597 -0.41310346 0.14218181 0.20528002 0.9445692 -0.14698717 -0.40008035 0.12202221 0.9457414 0.14266884 -0.15218748 -0.35954675 0.39642826 -0.67974734 0.696516 0.40678808 -0.40267044 0.69956785 -0.15109299 -0.6696372 0.4032378 -0.14721353 -0.6545261 0.1988878 -0.13205203 0.93040246 -0.3311806 -0.14051075 0.13606904 -0.42904627 -0.6827683 0.7097295 -0.6846559 0.39144048 -0.34840015 -0.6467993 0.40257865 -0.6633506 0.3904986 0.9300615 -0.4174284 0.8296099 0.39816296 0.21439245 0.20273256 -0.35143477 -0.65816617 0.39082438 0.8297183 0.9234037 -0.39533755
0.6606607 -0.41270012 0.14202708 0.20507997 0.9434734 -0.14686264 -0.39965522 0.12190839 0.94466835 0.14246105 -0.15200244 -0.35915855 0.39614236 -0.6788765 0.6959389 0.40655154 -0.4022856 0.69908714 -0.15095422 -0.6687601 0.40300465 -0.1470899 -0.6537212 0.1986388 -0.13197426 0.929483 -0.3308125 -0.14046918 0.13593094 -0.42856085 -0.6819407 0.70912546 -0.68386745 0.3909993 -0.34799093 -0.6460329 0.4023452 -0.6625457 0.39013153 0.9290406 -0.41700137 0.8286604 0.39780086 0.21420741 0.20247962 -0.3510526 -0.65730715 0.39042172 0.8288697 0.9225089 -0.3948825
0.6616617 -0.41228992 0.14187062 0.20487686 0.94237167 -0.14673756 -0.39922416 0.121795915 0.9435878 0.14225122 -0.15181918 -0.35876733 0.3958621 -0.677997 0.6953522 0.40631208 -0.40189877 0.69860184 -0.15081395 -0.6678807 0.4027727 -0.14696313 -0.6529122 0.19839104 -0.13189809 0.9285961 -0.33045205 -0.14043128 0.13579333 -0.42806903 -0.6811261 0.70852625 -0.6830784 0.39056793 -0.3475793 -0.645281 0.4021086 -0.661761 0.3897569 0.9280166 -0.41657686 0.82770735 0.3974477 0.21402094 0.20222884 -0.35066366 -0.65644664 0.39002025 0.82802993 0.9216433 -0.3944073
0.6626627 -0.41187254 0.14171223 0.20467053 0.94126487 -0.14661239 -0.3987875 0.121684454 0.94250023 0.14203958 -0.15163821 -0.35837272 0.39558622 -0.6771088 0.69475627 0.4060688 -0.40150917 0.6981111 -0.15067238 -0.66700006 0.40254083 -0.14683335 -0.65210027 0.19814505 -0.131824 0.92773646 -0.33010048 -0.14039642 0.13565582 -0.4275704 -0.6803208 0.7079305 -0.6822877 0.3901478 -0.34716573 -0.64454585 0.40186808 -0.660999 0.38937476 0.9269905 -0.41615373 0.8267521 0.39710486 0.21383263 0.20198086 -0.3502678 -0.65558594 0.38962048 0.82720065 0.9208097 -0.39392152
0.6636637 -0.41144764 0.14155175 0.20446095 0.9401539 -0.14648761 -0.39834553 0.121573634 0.9414065 0.14182635 -0.15146002 -0.35797435 0.39531362 -0.6762121 0.6941514 0.40582082 -0.401116 0.6976143 -0.1505297 -0.6661197 0.40230808 -0.14670068 -0.6512865 0.19790135 -0.13175246 0.9268944 -0.32975894 -0.1403641 0.1355181 -0.4270646 -0.67952317 0.707337 -0.68149424 0.3897405 -0.3467509 -0.6438297 0.40162286 -0.6602624 0.38898528 0.92596364 -0.41573086 0.82579654 0.39677384 0.21364212 0.20173626 -0.349865 -0.6547262 0.38922295 0.8263836 0.9200001 -0.39342716
0.6646647 -0.41101506 0.141389 0.20424803 0.93903977 -0.14636369 -0.3978986 0.121463075 0.94030726 0.14161177 -0.15128513 -0.35757196 0.3950431 -0.67530686 0.6935381 0.40556735 -0.40071854 0.6971109 -0.15038615 -0.66524106 0.40207344 -0.1465653 -0.6504721 0.19766057 -0.13168395 0.9260674 -0.32942876 -0.14033388 0.13537987 -0.42655134 -0.6787316 0.7067447 -0.68069714 0.38934752 -0.34633532 -0.6431349 0.40137228 -0.65955096 0.3885886 0.9249371 -0.41530725 0.8248426 0.39645612 0.21344906 0.20149572 -0.34945527 -0.6538688 0.38882813 0.8255806 0.91920745 -0.39292604
0.6656657 -0.41057462 0.14122385 0.20403172 0.9379236 -0.14624116 -0.39744717 0.121352345 0.93920344 0.1413961 -0.15111409 -0.35716522 0.39477366 -0.6743935 0.6929169 0.4053077 -0.40031585 0.6966003 -0.150242 -0.6643657 0.40183607 -0.14642742 -0.64965856 0.19742325 -0.13161898 0.925253 -0.32911125 -0.14030531 0.13524082 -0.42603037 -0.6779448 0.70615226 -0.67989564 0.38897055 -0.34591973 -0.6424638 0.40111578 -0.65885115 0.388185 0.92391247 -0.41488197 0.823892 0.3961533 0.21325314 0.20125993 -0.34903863 -0.65301526 0.38843644 0.8247937 0.9184293 -0.39241996
0.6666667 -0.41012618 0.14105621 0.20381206 0.93680656 -0.14612058 -0.39699167 0.12124102 0.93809587 0.14117965 -0.15094745 -0.35675398 0.39450428 -0.67347217 0.69228846 0.40504122 -0.3999071 0.6960821 -0.15009749 -0.6634953 0.40159512 -0.14628725 -0.6488473 0.19719006 -0.13155806 0.9244488 -0.3288077 -0.14027798 0.13510072 -0.42550147 -0.67716116 0.7055589 -0.67908883 0.3886113 -0.34550485 -0.6418134 0.40085274 -0.6581597 0.3877747 0.922891 -0.41445416 0.822947 0.39586705 0.2130541 0.20102957 -0.3486152 -0.65216696 0.38804832 0.82402486 0.9176632 -0.3919106
0.6676677 -0.4096697 0.14088601 0.20358905 0.93568987 -0.14600252 -0.39653262 0.12112862 0.9369856 0.14096273 -0.1507858 -0.35633802 0.39423406 -0.67254347 0.69165343 0.40476736 -0.39949137 0.69555604 -0.1499529 -0.6626316 0.4013498 -0.14614502 -0.6480398 0.19696166 -0.13150178 0.9236527 -0.3285196 -0.14025149 0.13495931 -0.42496455 -0.67637956 0.7049636 -0.6782762 0.38827142 -0.3450914 -0.64117265 0.4005828 -0.65747494 0.3873582 0.92187446 -0.414023 0.8220098 0.3955982 0.2128517 0.20080541 -0.3481851 -0.65132564 0.38766408 0.82327616 0.9169069 -0.39139962
0.6686687 -0.40920517 0.14071316 0.20336276 0.93457496 -0.14588758 -0.39607066 0.12101466 0.9358738 0.1407457 -0.15062976 -0.35591725 0.3939621 -0.6716077 0.6910127 0.40448567 -0.39906767 0.6950218 -0.14980856 -0.6617765 0.40109953 -0.146001 -0.6472377 0.19673872 -0.13145068 0.9228625 -0.3282484 -0.14022546 0.13481638 -0.4244195 -0.67559874 0.7043655 -0.67745703 0.38795277 -0.3446802 -0.64053965 0.40030548 -0.65679556 0.38693577 0.92086434 -0.41358778 0.82108265 0.39533976 0.21264574 0.20058821 -0.34774855 -0.65049297 0.38728407 0.8225498 0.9161582 -0.39088842
0.6696697 -0.40873262 0.14053766 0.20313329 0.9334632 -0.14577642 -0.39560634 0.12089863 0.93476164 0.14052892 -0.15047996 -0.35549155 0.39368758 -0.6706655 0.69036704 0.40419573 -0.39863506 0.6944791 -0.14966476 -0.6609318 0.40084362 -0.14585549 -0.64644283 0.19652198 -0.13140535 0.9220764 -0.32799557 -0.14019951 0.13467172 -0.4238663 -0.6748175 0.7037638 -0.67663085 0.3876559 -0.34427208 -0.6399131 0.4000205 -0.65612006 0.386508 0.91986233 -0.4131478 0.82016796 0.39508858 0.21243604 0.20037879 -0.34730574 -0.6496707 0.38690856 0.82184803 0.91541505 -0.3903785
0.6706707 -0.4082522 0.14035949 0.20290074 0.93235624 -0.14566967 -0.3951404 0.120779976 0.9336504 0.14031276 -0.15033703 -0.35506088 0.3934098 -0.66971755 0.68971753 0.40389726 -0.39819244 0.69392794 -0.14952186 -0.66009974 0.4005815 -0.14570881 -0.6456568 0.19631216 -0.13136642 0.9212923 -0.32775593 -0.14017333 0.13452518 -0.42330498 -0.67403483 0.7031577 -0.67579716 0.3873689 -0.34386796 -0.6392914 0.3997276 -0.65544724 0.38607535 0.9188704 -0.4127025 0.8192683 0.39484334 0.21222246 0.20017795 -0.346857 -0.64886075 0.3865378 0.8211695 0.91467553 -0.38987115
0.6716717 -0.40776405 0.14017867 0.20266524 0.9312556 -0.14556803 -0.39467356 0.120658144 0.9325414 0.1400977 -0.15020163 -0.3546252 0.39312798 -0.66876453 0.6890652 0.40359 -0.3977388 0.69336826 -0.14938019 -0.65928245 0.40031275 -0.14556131 -0.6448817 0.19611005 -0.13133447 0.92050856 -0.3275211 -0.14014658 0.13437659 -0.42273566 -0.6732497 0.70254666 -0.67495567 0.38708717 -0.34346873 -0.6386735 0.39942658 -0.6547759 0.38563848 0.9178903 -0.41225138 0.8183862 0.3946028 0.21200491 0.19998626 -0.34640265 -0.648065 0.38617197 0.8205076 0.9139377 -0.38936764
0.6726727 -0.40726838 0.13999525 0.202427 0.930163 -0.14547221 -0.39420658 0.12053254 0.9314361 0.13988411 -0.1500745 -0.3541846 0.39284155 -0.6678072 0.6884112 0.4032738 -0.3972757 0.69280005 -0.14924014 -0.658482 0.4000369 -0.14541335 -0.6441195 0.19591646 -0.1313102 0.91972345 -0.32728997 -0.14011897 0.13422583 -0.42215845 -0.6724613 0.70193005 -0.674106 0.38680956 -0.3430754 -0.6380579 0.39911732 -0.6541048 0.38519803 0.91692406 -0.41179395 0.81752443 0.3943658 0.21178335 0.19980021 -0.34594303 -0.6472855 0.38581127 0.8198599 0.91319984 -0.38886908
0.6736737 -0.40676543 0.1398093 0.20218621 0.9290803 -0.14538297 -0.39374033 0.12040256 0.9303361 0.13967252 -0.14995497 -0.3537391 0.3925499 -0.6668466 0.6877568 0.40294856 -0.39680552 0.6922235 -0.1491021 -0.6577009 0.3997536 -0.14526534 -0.6433722 0.19573113 -0.13129275 0.9189355 -0.32706156 -0.1400902 0.1340728 -0.42157358 -0.6716686 0.7013074 -0.67324805 0.3865348 -0.34268898 -0.6374436 0.39879978 -0.65343297 0.3847547 0.9159738 -0.4113298 0.8166859 0.39413115 0.21155772 0.19961807 -0.34547856 -0.64652437 0.38545576 0.81922436 0.9124604 -0.38837656
0.6746747 -0.4062556 0.1396209 0.20194311 0.9280094 -0.14530107 -0.39327568 0.120267555 0.9292431 0.1394634 -0.1498381 -0.3532889 0.39225256 -0.6658835 0.6871033 0.40261433 -0.3963294 0.69163865 -0.14896649 -0.65694153 0.3994626 -0.14511769 -0.642642 0.19555047 -0.13127728 0.9181431 -0.32683492 -0.14006001 0.13391739 -0.42098126 -0.67087096 0.7006782 -0.6723816 0.38626182 -0.34231052 -0.63682944 0.39847395 -0.65275925 0.3843093 0.91504157 -0.41085872 0.8158735 0.3938978 0.21132803 0.19943918 -0.34500974 -0.64578384 0.38510558 0.8185988 0.9117177 -0.38789102
0.6756757 -0.40573922 0.1394302 0.20169796 0.9269521 -0.1452273 -0.39281356 0.12012686 0.9281586 0.13925725 -0.14972293 -0.35283408 0.39194903 -0.66491896 0.68645203 0.40227118 -0.39584842 0.69104594 -0.1488337 -0.65620637 0.39916366 -0.14497083 -0.6419312 0.1953735 -0.13126291 0.917345 -0.3266091 -0.14002816 0.13375959 -0.42038184 -0.6700677 0.7000421 -0.67150664 0.38598955 -0.34194112 -0.63621444 0.39813992 -0.6520829 0.38386264 0.9141298 -0.4103804 0.81509036 0.39366475 0.21109432 0.1992629 -0.34453705 -0.6450662 0.38476074 0.8179813 0.91097045 -0.38741335
0.6766767 -0.40521672 0.13923731 0.20145105 0.9259107 -0.14516184 -0.39235502 0.11997979 0.92708457 0.13905466 -0.14960898 -0.35237485 0.39163896 -0.66395426 0.6858046 0.40191925 -0.3953635 0.69044566 -0.14870422 -0.6554957 0.3988566 -0.14482526 -0.64124215 0.19519961 -0.13124925 0.91653997 -0.32638332 -0.13999444 0.13359931 -0.41977566 -0.66925824 0.69939893 -0.67062324 0.385717 -0.34158194 -0.6355975 0.39779785 -0.65140295 0.3834156 0.9132406 -0.40989465 0.8143396 0.39343104 0.21085666 0.19908865 -0.34406108 -0.64436865 0.38442126 0.8173698 0.9102172 -0.38694435
0.6776777 -0.4046886 0.13904242 0.2012027 0.92488724 -0.14510019 -0.39190108 0.11982564 0.9260228 0.13885616 -0.14949581 -0.35191151 0.391322 -0.6629905 0.6851626 0.40155882 -0.39487568 0.68983823 -0.14857846 -0.65479714 0.3985414 -0.14468148 -0.6405773 0.19502814 -0.13123585 0.9157269 -0.32615674 -0.13995862 0.13343656 -0.4191632 -0.66844195 0.6987483 -0.6697315 0.3854432 -0.3412342 -0.63497794 0.39744797 -0.6507186 0.38296923 0.9123766 -0.40940142 0.8136245 0.3931958 0.21061517 0.19891585 -0.34358242 -0.6436816 0.38408712 0.81676275 0.9094569 -0.3864847
0.6786787 -0.40415543 0.13884573 0.20095327 0.923884 -0.14504088 -0.39145282 0.11966406 0.92497545 0.13866235 -0.14938298 -0.3514443 0.39099783 -0.66202897 0.68452764 0.40119016 -0.3943858 0.6892241 -0.14845696 -0.65410703 0.39821798 -0.14453998 -0.63992983 0.19485857 -0.13122238 0.9149048 -0.32592863 -0.13992052 0.13327135 -0.4185449 -0.66761845 0.6980902 -0.6688315 0.3851674 -0.3408991 -0.63435477 0.39709052 -0.6500293 0.38252443 0.91154015 -0.40890068 0.81294847 0.3929582 0.21036999 0.19874398 -0.34310168 -0.6430032 0.38375822 0.81615824 0.90868837 -0.38603503
0.6796797 -0.4036178 0.13864742 0.20070314 0.9229032 -0.1449834 -0.39101142 0.11949926 0.92394435 0.13847385 -0.1492701 -0.35097355 0.39066628 -0.66107106 0.6839015 0.4008137 -0.39389482 0.68860394 -0.14834017 -0.6534239 0.39788643 -0.14440133 -0.63929135 0.19469032 -0.13120843 0.9140726 -0.32569835 -0.13987999 0.13310368 -0.41792127 -0.6667873 0.6974245 -0.6679237 0.38488868 -0.34057793 -0.6337273 0.39672592 -0.64933425 0.38208234 0.9107262 -0.40839243 0.81231505 0.39271748 0.21012129 0.19857252 -0.34261963 -0.642332 0.38343444 0.8155547 0.9079105 -0.38559583
0.6806807 -0.40307635 0.13844779 0.20045273 0.9219473 -0.14492719 -0.3905781 0.11933289 0.9229318 0.13829131 -0.14915681 -0.35049963 0.3903272 -0.6601182 0.683286 0.40042993 -0.39340347 0.6879783 -0.14822862 -0.6527464 0.39754686 -0.14426608 -0.63866025 0.19452287 -0.13119371 0.91322964 -0.3254652 -0.13983685 0.13293365 -0.41729295 -0.66594833 0.6967511 -0.6670083 0.38460636 -0.34026957 -0.63309485 0.39635456 -0.64863294 0.3816441 0.9099285 -0.40787682 0.8117183 0.3924729 0.2098693 0.19840097 -0.34213695 -0.6416666 0.38311565 0.8149506 0.90712255 -0.3851675
0.6816817 -0.40253177 0.13824707 0.20020245 0.9210189 -0.1448718 -0.39015406 0.11916535 0.9219399 0.1381154 -0.14904274 -0.35002297 0.38998047 -0.65917194 0.68268317 0.4000394 -0.39291257 0.68734807 -0.1481223 -0.652073 0.39719942 -0.14413486 -0.63803524 0.19435576 -0.13117789 0.9123752 -0.32522866 -0.139791 0.13276128 -0.41666058 -0.6651012 0.69607025 -0.6660857 0.3843198 -0.33996892 -0.63245684 0.39597693 -0.6479249 0.3812109 0.9091449 -0.40735403 0.8111358 0.39222383 0.20961423 0.19822893 -0.34165448 -0.64100546 0.38280165 0.8143445 0.90632373 -0.38475046
0.6826827 -0.40198487 0.13804556 0.19995281 0.9201147 -0.14481677 -0.38974068 0.11899707 0.92097116 0.13794681 -0.14892757 -0.34954402 0.3896261 -0.6582339 0.6820949 0.39964274 -0.39242283 0.6867139 -0.14801927 -0.65140253 0.3968444 -0.14400828 -0.6374148 0.1941885 -0.13116069 0.91150874 -0.32498822 -0.13974231 0.1325867 -0.41602483 -0.6642458 0.695382 -0.6651566 0.3840284 -0.3396747 -0.6318127 0.3955936 -0.6472097 0.38078395 0.9083731 -0.40682426 0.8105643 0.39196974 0.2093564 0.19805595 -0.341173 -0.64034736 0.3824922 0.8137352 0.9055133 -0.3843449
0.6836837 -0.40143648 0.1378436 0.19970427 0.91922706 -0.14476165 -0.38933927 0.11882839 0.9200278 0.13778429 -0.14881103 -0.34906328 0.38926405 -0.65730566 0.6815234 0.39924064 -0.39193496 0.68607676 -0.14791888 -0.6507337 0.39648205 -0.14388698 -0.6367978 0.1940207 -0.13114184 0.9106297 -0.32474336 -0.13969071 0.13241002 -0.4153865 -0.66338205 0.6946866 -0.6642214 0.3837316 -0.33938587 -0.6311619 0.3952052 -0.64648706 0.3803646 0.90761113 -0.40628788 0.81000113 0.39171007 0.20909612 0.19788165 -0.34069344 -0.6396911 0.38218704 0.81312126 0.9046907 -0.38395098
0.6846847 -0.40088743 0.1376415 0.19945738 0.9183536 -0.14470606 -0.38895127 0.11865969 0.9191117 0.13762456 -0.14869282 -0.34858125 0.38889444 -0.6563891 0.6809708 0.39883396 -0.3914496 0.6854376 -0.14782065 -0.6500655 0.39611283 -0.14377163 -0.6361829 0.19385193 -0.13112111 0.9097377 -0.3244937 -0.13963611 0.13223137 -0.4147464 -0.66251 0.69398427 -0.6632809 0.38342896 -0.33910125 -0.6305042 0.39481243 -0.64575666 0.37995425 0.9068569 -0.40574527 0.8094441 0.39144436 0.20883371 0.19770569 -0.3402167 -0.63903546 0.38188586 0.8125016 0.90385544 -0.3835688
0.6856857 -0.40033865 0.13743967 0.1992127 0.91749233 -0.14464961 -0.38857815 0.118491285 0.9182155 0.13746712 -0.14857271 -0.34809855 0.3885174 -0.65548605 0.6804394 0.39842352 -0.39096737 0.68479747 -0.14772414 -0.6493966 0.39573714 -0.14366296 -0.63556904 0.19368184 -0.13109829 0.90883255 -0.3242389 -0.13957849 0.13205093 -0.4141054 -0.6616297 0.69327545 -0.66233575 0.38312006 -0.33881986 -0.6298391 0.39441603 -0.64501834 0.3795543 0.9061085 -0.4051969 0.808891 0.3911722 0.20856959 0.19752774 -0.33974376 -0.63837945 0.3815883 0.8118752 0.90300727 -0.3831983
0.6866867 -0.39979115 0.13723847 0.1989708 0.91664106 -0.14459194 -0.3882214 0.11832349 0.91733474 0.13731153 -0.14845046 -0.3476158 0.3881332 -0.6545984 0.6799316 0.3980103 -0.3904888 0.6841575 -0.14762889 -0.6487262 0.39535552 -0.14356165 -0.6349551 0.19351007 -0.13107318 0.9079141 -0.32397863 -0.13951778 0.13186887 -0.41346437 -0.66074127 0.69256055 -0.6613868 0.3828046 -0.3385408 -0.62916654 0.3940169 -0.64427197 0.37916625 0.90536416 -0.4046433 0.80833966 0.39089328 0.20830417 0.19734749 -0.33927563 -0.63772196 0.381294 0.81124103 0.90214586 -0.38283935
0.6876877 -0.39924598 0.13703834 0.1987323 0.9157979 -0.14453273 -0.38787803 0.118156604 0.91646725 0.1371574 -0.1483259 -0.34713364 0.387742 -0.65372825 0.6794441 0.39759535 -0.3900144 0.6835189 -0.1475345 -0.6480533 0.39496854 -0.14346549 -0.6343401 0.19333632 -0.13104561 0.9069822 -0.32371262 -0.139454 0.13168542 -0.41282436 -0.659845 0.69184005 -0.66043496 0.38248226 -0.33826303 -0.62848616 0.39361587 -0.6435175 0.37879163 0.9046222 -0.40408504 0.80778813 0.39060733 0.20803788 0.19716471 -0.33881342 -0.6370621 0.38100252 0.81059825 0.9012711 -0.3824918
0.6886887 -0.39870423 0.13683969 0.19849786 0.914961 -0.14447169 -0.3875424 0.117990896 0.9156109 0.13700432 -0.14819886 -0.34665278 0.3873442 -0.65287757 0.6789669 0.39717972 -0.38954464 0.68288285 -0.14744058 -0.6473771 0.39457685 -0.14337151 -0.6337231 0.19316031 -0.13101545 0.90603703 -0.32344073 -0.13938715 0.13150078 -0.4121864 -0.65894127 0.69111454 -0.6594812 0.38215292 -0.33798578 -0.6277979 0.39321393 -0.6427549 0.37843212 0.9038809 -0.40352282 0.8072347 0.3903141 0.20777126 0.19697914 -0.3383582 -0.6363989 0.38071337 0.8099461 0.90038294 -0.3821553
0.6896897 -0.398167 0.13664304 0.19826815 0.9141285 -0.14440852 -0.38721323 0.11782661 0.91476375 0.13685192 -0.14806917 -0.34617397 0.38694015 -0.6520486 0.6784982 0.39676467 -0.38907996 0.6822508 -0.14734678 -0.6466967 0.3941812 -0.14327928 -0.6331032 0.1929818 -0.13098256 0.9050787 -0.3231628 -0.13931724 0.13131522 -0.4115516 -0.65803033 0.6903847 -0.6585266 0.38181636 -0.33770823 -0.6271017 0.39281213 -0.6419844 0.3780893 0.9031388 -0.40295738 0.8066775 0.39001346 0.20750478 0.19679059 -0.33791113 -0.63573164 0.38042608 0.80928385 0.8994815 -0.3818295
0.6906907 -0.39763558 0.13644885 0.19804387 0.9132987 -0.14434302 -0.38688934 0.11766398 0.9139239 0.13669987 -0.14793673 -0.34569803 0.3865303 -0.65124357 0.67803645 0.39635143 -0.38862073 0.6816242 -0.14725271 -0.6460115 0.3937823 -0.14318836 -0.6324796 0.19280055 -0.13094687 0.9041076 -0.3228787 -0.13924433 0.13112901 -0.41092107 -0.6571128 0.6896512 -0.6575723 0.38147256 -0.33742958 -0.62639767 0.3924116 -0.64120615 0.377765 0.9023945 -0.40238953 0.80611515 0.38970533 0.20723903 0.19659887 -0.33747342 -0.6350596 0.38014007 0.8086109 0.89856684 -0.38151395
0.6916917 -0.39711115 0.13625763 0.19782574 0.91247016 -0.14427492 -0.38656962 0.11750321 0.9130896 0.13654783 -0.14780144 -0.34522572 0.3861152 -0.6504576 0.6775802 0.39594135 -0.38816726 0.6810044 -0.14715809 -0.6453208 0.39338103 -0.14309834 -0.6318516 0.19261637 -0.1309083 0.9031239 -0.32258844 -0.13916847 0.13094246 -0.41029605 -0.6561891 0.68891484 -0.6566196 0.3811215 -0.33714914 -0.6256858 0.39201346 -0.6404204 0.37746057 0.90164655 -0.40182012 0.80554605 0.38938966 0.2069746 0.19640388 -0.33704633 -0.6343821 0.37985474 0.80792683 0.8976394 -0.38120803
0.6926927 -0.3965951 0.13606995 0.19761455 0.9116413 -0.14420407 -0.386253 0.1173445 0.91225904 0.13639551 -0.14766322 -0.344758 0.38569534 -0.6496835 0.677128 0.3955359 -0.38771987 0.68039316 -0.14706257 -0.644624 0.39297834 -0.14300883 -0.63121855 0.19242911 -0.13086678 0.9021283 -0.32229206 -0.13908978 0.13075589 -0.40967777 -0.6552599 0.6881766 -0.6556696 0.38076323 -0.33686623 -0.6249663 0.391619 -0.63962734 0.37716895 0.90089387 -0.40125015 0.80496895 0.3890665 0.2067121 0.19620547 -0.33663115 -0.6336986 0.37956953 0.8072311 0.8966994 -0.3809111
0.6936937 -0.39608872 0.13588637 0.19741109 0.9108107 -0.14413026 -0.38593844 0.11718799 0.9114306 0.13624261 -0.14752205 -0.3442957 0.38527137 -0.64891934 0.6766785 0.39513654 -0.3872788 0.67979205 -0.1469659 -0.6439206 0.39257517 -0.14291948 -0.6305798 0.19223864 -0.1308223 0.90112126 -0.32198957 -0.13900833 0.1305696 -0.40906757 -0.65432596 0.68743724 -0.65472394 0.38039792 -0.33658025 -0.62423944 0.3912295 -0.63882756 0.37688586 0.9001353 -0.40068063 0.8043826 0.38873592 0.2064522 0.19600357 -0.33622923 -0.6330085 0.37928373 0.8065235 0.8957476 -0.38062248
0.6946947 -0.3955935 0.13570748 0.19721615 0.90997714 -0.14405338 -0.385625 0.117033854 0.91060287 0.1360889 -0.1473779 -0.34383985 0.38484398 -0.6481636 0.6762305 0.39474487 -0.38684425 0.67920285 -0.1468678 -0.6432103 0.3921726 -0.14282992 -0.6299349 0.19204484 -0.13077487 0.90010357 -0.32168117 -0.13892424 0.13038401 -0.40846685 -0.653388 0.6866979 -0.65378386 0.38002574 -0.33629063 -0.62350553 0.39084637 -0.6380214 0.37660977 0.89936966 -0.40011266 0.80378604 0.38839808 0.20619561 0.19579816 -0.33584198 -0.63231134 0.37899664 0.8058037 0.89478433 -0.38034123
0.6956957 -0.39511088 0.1355339 0.19703026 0.9091392 -0.1439733 -0.38531178 0.1168822 0.90977424 0.13593411 -0.14723076 -0.34339142 0.38441393 -0.6474146 0.6757827 0.39436257 -0.38641635 0.6786274 -0.14676803 -0.64249265 0.39177173 -0.14273986 -0.6292834 0.19184764 -0.1307245 0.8990761 -0.321367 -0.1388377 0.13019948 -0.407877 -0.65244687 0.6859596 -0.652851 0.37964693 -0.33599687 -0.6227649 0.39047104 -0.63720953 0.37633932 0.8985961 -0.39954737 0.8031783 0.3880532 0.20594303 0.19558917 -0.3354708 -0.6316068 0.37870753 0.8050717 0.8938105 -0.3800665
0.6966967 -0.3946424 0.13536626 0.19684987 0.908296 -0.14388995 -0.3849979 0.116733134 0.9089435 0.13577802 -0.14708069 -0.34295142 0.383982 -0.6466709 0.67533404 0.3939914 -0.3859952 0.67806745 -0.14666636 -0.6417674 0.39137375 -0.14264898 -0.6286249 0.191647 -0.13067123 0.89803964 -0.32104728 -0.13874881 0.13001642 -0.40729952 -0.6515035 0.6852235 -0.651927 0.37926185 -0.33569852 -0.6220179 0.39010504 -0.6363925 0.3760731 0.89781374 -0.398986 0.80255854 0.38770154 0.20569527 0.19537665 -0.33511716 -0.63089466 0.3784156 0.8043274 0.89282686 -0.37979725
0.6976977 -0.39418972 0.13520525 0.19667327 0.9074463 -0.14380325 -0.3846826 0.116586745 0.90810925 0.13562047 -0.14692773 -0.34252098 0.38354906 -0.64593095 0.6748835 0.39363316 -0.38558093 0.6775251 -0.1465626 -0.6410343 0.3909799 -0.14255701 -0.6279591 0.1914429 -0.13061516 0.89699537 -0.32072237 -0.1386578 0.12983526 -0.40673596 -0.65055895 0.6844909 -0.6510135 0.37887087 -0.33539513 -0.6212653 0.38974994 -0.63557094 0.37580985 0.8970219 -0.3984299 0.8019261 0.38734347 0.2054531 0.19516064 -0.33478263 -0.6301745 0.3781201 0.80357087 0.8918343 -0.3795324
0.6986987 -0.3937544 0.13505147 0.19649984 0.9065893 -0.14371318 -0.3843651 0.1164431 0.9072705 0.13546126 -0.14677197 -0.3421012 0.38311604 -0.6451934 0.67443 0.39328977 -0.38517353 0.67700243 -0.14645658 -0.6402933 0.39059147 -0.14246368 -0.6272857 0.19123536 -0.13055634 0.89594436 -0.32039258 -0.13856484 0.12965646 -0.40618792 -0.6496142 0.6837631 -0.6501123 0.37847447 -0.33508638 -0.6205075 0.3894074 -0.6347457 0.37554836 0.8962198 -0.3978804 0.8012804 0.38697934 0.20521735 0.1949412 -0.3344672 -0.6294463 0.37782007 0.8028022 0.890834 -0.3792707
0.6996997 -0.39333814 0.13490191 0.19632897 0.90572417 -0.14361972 -0.38404477 0.116302215 0.906426 0.13530025 -0.14661351 -0.34169325 0.3826839 -0.644457 0.67397285 0.39296317 -0.38477296 0.67649895 -0.14634812 -0.63954425 0.39020988 -0.14236876 -0.6266046 0.19102444 -0.13049491 0.8948878 -0.3200583 -0.13847016 0.1294805 -0.40565705 -0.64867055 0.6830414 -0.64922523 0.37807316 -0.33477193 -0.6197452 0.38907915 -0.6339177 0.37528753 0.8954069 -0.39733893 0.80062103 0.38660967 0.20498891 0.19471844 -0.33415943 -0.62871003 0.37751466 0.8020217 0.8898269 -0.37901092
0.7007007 -0.39294273 0.13475463 0.19616005 0.90485 -0.14352287 -0.3837209 0.11616414 0.9055749 0.13513729 -0.14645249 -0.34129834 0.3822537 -0.64372045 0.673511 0.3926555 -0.38437918 0.67600596 -0.14623709 -0.6387872 0.3898366 -0.14227206 -0.62591577 0.19081017 -0.13043103 0.8938272 -0.31971997 -0.13837402 0.12930787 -0.40514508 -0.64772916 0.6823272 -0.64835423 0.37766752 -0.33445153 -0.61897916 0.38876697 -0.6330877 0.37502623 0.89458275 -0.39680704 0.7999477 0.38623494 0.20476867 0.19449247 -0.33385587 -0.6279655 0.37720293 0.80122966 0.8888144 -0.37875164
0.7017017 -0.39257 0.13460918 0.19599256 0.9039663 -0.14342272 -0.38339296 0.11602886 0.90471625 0.13497227 -0.14628907 -0.3409163 0.38182658 -0.6429827 0.67304385 0.39236796 -0.38399205 0.675521 -0.14612338 -0.63802224 0.3894731 -0.14217335 -0.625219 0.1905927 -0.13036482 0.892764 -0.31937814 -0.13827664 0.12913908 -0.40465373 -0.64679134 0.68162215 -0.6475014 0.37725824 -0.33412498 -0.61821014 0.38847274 -0.63225675 0.37476352 0.89374703 -0.39628628 0.79926026 0.38585573 0.20455757 0.1942635 -0.33355543 -0.6272129 0.3768839 0.8004265 0.88779783 -0.37849143
0.7027027 -0.39221635 0.13446522 0.19582596 0.90307236 -0.14331931 -0.38306046 0.11589636 0.90384924 0.13480514 -0.14612342 -0.3405422 0.38140363 -0.64224267 0.6725706 0.39208943 -0.3836114 0.67504287 -0.1460069 -0.6372495 0.389121 -0.14207248 -0.62451446 0.19037214 -0.1302965 0.8916996 -0.31903335 -0.13817833 0.1289747 -0.40418488 -0.64585847 0.6809278 -0.64666873 0.376846 -0.33379215 -0.61743903 0.38819835 -0.6314259 0.3744984 0.8928994 -0.39577833 0.79855865 0.38547269 0.2043566 0.19403172 -0.33325717 -0.6264522 0.37655652 0.79961276 0.88677865 -0.37822872
0.7037037 -0.39186925 0.13432236 0.19565977 0.9021678 -0.14321274 -0.38272285 0.11576659 0.9029732 0.13463579 -0.14595577 -0.34017453 0.38098612 -0.64149934 0.6720907 0.39181513 -0.3832371 0.67457014 -0.14588755 -0.6364693 0.3887819 -0.14196931 -0.62380224 0.19014865 -0.13022628 0.8906359 -0.31868625 -0.13807938 0.1288153 -0.40374035 -0.6449321 0.6802458 -0.64585847 0.37643158 -0.33345288 -0.6166668 0.38793945 -0.63059634 0.37423006 0.8920396 -0.39528492 0.7978429 0.3850865 0.20416598 0.1937973 -0.33296007 -0.62568384 0.3762198 0.79878914 0.8857584 -0.37796184
0.7047047 -0.39152688 0.13418028 0.1954935 0.9012522 -0.14310314 -0.38237977 0.1156395 0.9020874 0.1344642 -0.14578635 -0.3398122 0.38057533 -0.64075184 0.6716037 0.39154413 -0.38286886 0.6741016 -0.14576532 -0.6356818 0.38845757 -0.1418637 -0.62308246 0.18992244 -0.13015439 0.8895746 -0.31833747 -0.13798009 0.12866142 -0.4033116 -0.6440137 0.6795779 -0.6450711 0.3760159 -0.33310714 -0.6158944 0.38768747 -0.62976927 0.37395763 0.8911677 -0.39480782 0.79711336 0.38469797 0.20398095 0.19356056 -0.33266333 -0.62490785 0.3758726 0.79795617 0.88473874 -0.37768912
0.7057057 -0.39118803 0.13403866 0.19532675 0.90032524 -0.14299065 -0.38203084 0.11551499 0.9011915 0.13429035 -0.1456154 -0.33945423 0.38017258 -0.6399993 0.671109 0.39127553 -0.38250637 0.67363596 -0.14564013 -0.63488746 0.38814974 -0.14175555 -0.62235546 0.1896937 -0.13008109 0.8885176 -0.31798774 -0.13788083 0.12851372 -0.4028887 -0.6431049 0.6789258 -0.6442975 0.37559983 -0.33275494 -0.615123 0.38744113 -0.62894595 0.37368047 0.8902836 -0.39434832 0.7963702 0.38430792 0.20379981 0.19332175 -0.33236602 -0.62412477 0.3755138 0.7971148 0.8837216 -0.37740868
0.7067067 -0.39085153 0.13389719 0.19515908 0.8993868 -0.14287545 -0.3816758 0.115392976 0.9002849 0.13411424 -0.14544322 -0.3390997 0.3797793 -0.639241 0.6706063 0.39100838 -0.38214934 0.67317224 -0.14551201 -0.6340867 0.3878603 -0.14164476 -0.62162155 0.18946272 -0.13000667 0.8874669 -0.31763786 -0.13778192 0.12837282 -0.40247035 -0.6422075 0.67829156 -0.64353466 0.37518436 -0.3323963 -0.6143536 0.38719913 -0.6281277 0.37339786 0.88938737 -0.39389685 0.795614 0.3839172 0.20362188 0.19308122 -0.33206746 -0.6233349 0.37514302 0.79626584 0.8827087 -0.37711862
0.7077077 -0.3905163 0.1337556 0.19499014 0.8984367 -0.14275774 -0.38131437 0.11527331 0.8993673 0.13393585 -0.14527012 -0.33874768 0.37939692 -0.63847625 0.67009526 0.39074197 -0.38179734 0.6727092 -0.14538094 -0.63328004 0.387591 -0.1415313 -0.620881 0.18922976 -0.12993142 0.8864247 -0.31728867 -0.13768376 0.1282379 -0.4020553 -0.64132315 0.67767614 -0.6427808 0.37477055 -0.3320313 -0.6135876 0.3869604 -0.627316 0.3731092 0.8884793 -0.39344868 0.79484534 0.3835268 0.20344646 0.19283926 -0.33176687 -0.62253875 0.37476456 0.79541034 0.8817022 -0.37681693
0.7087087 -0.39018133 0.1336136 0.19481957 0.89747506 -0.14263777 -0.38094634 0.11515587 0.89843845 0.13375528 -0.14509644 -0.33839735 0.379027 -0.63770443 0.66957563 0.39047545 -0.38145 0.672246 -0.14524698 -0.6324681 0.3873346 -0.1414151 -0.6201345 0.18899512 -0.12985569 0.88539314 -0.316941 -0.13758674 0.12810579 -0.40164244 -0.64045376 0.67707205 -0.64203435 0.3743595 -0.33166015 -0.6128262 0.3867238 -0.6265124 0.372814 0.88755965 -0.39300314 0.79406494 0.3831377 0.20327291 0.19259632 -0.3314636 -0.6217368 0.37438008 0.7945493 0.88070405 -0.3765015
0.7097097 -0.38984564 0.13347097 0.19464706 0.8965018 -0.14251576 -0.3805716 0.115040466 0.89749825 0.13357256 -0.14492252 -0.33804786 0.3786711 -0.6369251 0.66904724 0.39020818 -0.38110682 0.6717816 -0.14511018 -0.6316515 0.38708517 -0.14129616 -0.6193823 0.18875916 -0.12977982 0.88437456 -0.31659585 -0.13749127 0.12797596 -0.4012306 -0.63960123 0.67647594 -0.64129376 0.37395242 -0.33128297 -0.6120708 0.38648826 -0.62571836 0.37251177 0.88662875 -0.3925595 0.7932736 0.382751 0.20310062 0.19235276 -0.33115706 -0.6209299 0.37399065 0.79368395 0.8797165 -0.3761702
0.7107107 -0.38950834 0.13332748 0.19447234 0.8955172 -0.14239204 -0.38019007 0.11492693 0.89654654 0.13338779 -0.14474876 -0.33769846 0.37833086 -0.6361378 0.66851 0.38993946 -0.3807673 0.67131513 -0.14497058 -0.63083106 0.38684145 -0.14117448 -0.6186252 0.18852223 -0.12970419 0.8833715 -0.31625423 -0.13739778 0.12784795 -0.40081882 -0.63876766 0.6758866 -0.6405576 0.37355053 -0.33090007 -0.61132276 0.38625288 -0.6249357 0.37220213 0.8856872 -0.39211723 0.79247236 0.3823678 0.202929 0.19210903 -0.3308467 -0.6201185 0.3735972 0.7928155 0.878742 -0.37582067
0.7117117 -0.38916862 0.13318294 0.19429512 0.8945214 -0.14226687 -0.37980172 0.11481504 0.8955834 0.13320106 -0.14457558 -0.33734846 0.37800798 -0.6353421 0.6679639 0.38966864 -0.38043088 0.67084587 -0.1448283 -0.63000745 0.38660216 -0.14105009 -0.61786383 0.18828475 -0.12962922 0.8823864 -0.31591713 -0.13730672 0.12772141 -0.40040612 -0.637955 0.67530274 -0.6398245 0.37315518 -0.33051172 -0.61058366 0.38601676 -0.62416595 0.3718848 0.8847354 -0.39167568 0.79166234 0.3819893 0.20275752 0.19186561 -0.33053204 -0.6193035 0.3732007 0.7919454 0.8777829 -0.3754506
0.7127127 -0.38882574 0.13303716 0.1941152 0.89351493 -0.1421406 -0.37940654 0.11470457 0.8946089 0.13301252 -0.14440341 -0.33699715 0.37770423 -0.6345378 0.66740906 0.38939524 -0.38009694 0.6703729 -0.14468348 -0.6291816 0.38636613 -0.14092302 -0.6170989 0.18804713 -0.12955531 0.8814219 -0.3155857 -0.13721858 0.12759595 -0.3999916 -0.63716555 0.6747233 -0.63909316 0.37276772 -0.33011824 -0.6098551 0.38577896 -0.62341106 0.37155944 0.8837742 -0.3912343 0.7908447 0.38161677 0.20258567 0.191623 -0.33021262 -0.61848575 0.37280208 0.791075 0.87684166 -0.37505752
0.7137137 -0.38847896 0.13288997 0.1939324 0.8924981 -0.1420136 -0.37900466 0.11459528 0.8936233 0.13282229 -0.1442327 -0.33664393 0.37741977 -0.63372463 0.66684544 0.38911867 -0.37976485 0.66989565 -0.14453621 -0.6283546 0.3861322 -0.14079335 -0.6163312 0.18780984 -0.12948292 0.8804809 -0.3152611 -0.13713382 0.12747121 -0.39957443 -0.6363964 0.6741473 -0.6383623 0.37238958 -0.32972008 -0.6091386 0.3855388 -0.62267286 0.37122595 0.88280433 -0.39079267 0.79002076 0.3812515 0.20241296 0.19138172 -0.3298881 -0.6176661 0.3724021 0.79020584 0.875921 -0.3746389
0.7147147 -0.38812768 0.13274121 0.1937465 0.89147156 -0.14188625 -0.3785962 0.11448689 0.89262676 0.13263057 -0.14406396 -0.33628824 0.3771463 -0.6329025 0.6662734 0.3888385 -0.37943393 0.6694135 -0.14438668 -0.6275273 0.38589934 -0.14066117 -0.6155617 0.18757336 -0.12941253 0.87956613 -0.3149445 -0.137053 0.12734684 -0.39915386 -0.6356398 0.6735735 -0.6376308 0.37202233 -0.32931766 -0.60843605 0.38529545 -0.6219533 0.37088418 0.8818266 -0.3903502 0.78919214 0.38089493 0.20223896 0.19114234 -0.3295581 -0.61684567 0.37200162 0.78933966 0.8750237 -0.37419555
0.7157157 -0.38777134 0.13259079 0.19355741 0.8904359 -0.14175898 -0.3781813 0.11437911 0.89161986 0.13243756 -0.14389768 -0.3359295 0.3768811 -0.6320713 0.6656931 0.3885543 -0.37910345 0.6689258 -0.14423506 -0.6267009 0.38566652 -0.14052658 -0.6147913 0.1873382 -0.12934463 0.8786807 -0.31463718 -0.1369766 0.12722254 -0.3987292 -0.6348937 0.67300105 -0.6368977 0.3716675 -0.3289115 -0.60774904 0.3850483 -0.6212544 0.3705341 0.880842 -0.38990653 0.78836036 0.38054842 0.20206326 0.19090544 -0.32922244 -0.6160253 0.3716014 0.7884781 0.87415254 -0.37374455
0.7167167 -0.38740945 0.13243859 0.19336501 0.88939184 -0.1416322 -0.3777603 0.11427162 0.89060295 0.13224344 -0.14373441 -0.33556727 0.37662265 -0.6312311 0.665105 0.38826576 -0.37877262 0.6684322 -0.14408156 -0.6258765 0.38543284 -0.14038973 -0.61402094 0.18710494 -0.12927973 0.8778276 -0.31434053 -0.1369052 0.12709801 -0.39829984 -0.63415647 0.672429 -0.6361618 0.37132677 -0.32850212 -0.60707957 0.38479674 -0.6205768 0.37017572 0.8798515 -0.3894612 0.7875272 0.3802135 0.20188549 0.19067167 -0.32888082 -0.6152063 0.37120214 0.78762305 0.87331057 -0.37328956
0.7177177 -0.38704154 0.1322845 0.19316922 0.88834023 -0.1415064 -0.37733343 0.1141641 0.8895766 0.13204847 -0.1435747 -0.3352011 0.37636954 -0.63038206 0.66450936 0.38797247 -0.3784406 0.6679321 -0.14392638 -0.6250554 0.38519737 -0.14025077 -0.6132518 0.1868741 -0.12921838 0.8770101 -0.31405583 -0.13683935 0.12697299 -0.3978652 -0.63342655 0.6718566 -0.63542235 0.37100184 -0.32809016 -0.6064295 0.38454023 -0.6199126 0.3698091 0.87885636 -0.3890139 0.7866945 0.37989175 0.20170532 0.19044165 -0.32853317 -0.61438984 0.37080452 0.7867763 0.8725008 -0.37283173
0.7187187 -0.38666728 0.13212849 0.19296998 0.887282 -0.14138207 -0.3769011 0.114056185 0.8885415 0.13185291 -0.14341916 -0.3348306 0.37612042 -0.6295243 0.6639068 0.38767427 -0.37810653 0.6674252 -0.1437698 -0.62423885 0.38495934 -0.14010988 -0.61248505 0.18664634 -0.12916116 0.87623143 -0.31378457 -0.13677964 0.1268472 -0.39742485 -0.63270223 0.6712829 -0.63467836 0.3706918 -0.32767624 -0.6058008 0.38427827 -0.6192589 0.36943445 0.87785786 -0.38856426 0.78586435 0.37958476 0.20152244 0.19021608 -0.32817936 -0.6135771 0.3704092 0.78594 0.8717264 -0.37237218
0.7197197 -0.38628638 0.1319705 0.19276729 0.88621813 -0.14125973 -0.37646365 0.1139475 0.88749844 0.13165703 -0.14326839 -0.33445543 0.37587395 -0.628658 0.6632979 0.38737088 -0.3777695 0.6669112 -0.14361204 -0.6234283 0.38471797 -0.13996725 -0.6117219 0.18642227 -0.12910865 0.87548435 -0.31352395 -0.13672669 0.12672041 -0.39697832 -0.6319821 0.67070717 -0.63392913 0.3703867 -0.32726106 -0.6051886 0.3840104 -0.61861396 0.36905196 0.8768572 -0.388112 0.78503877 0.37929425 0.20133656 0.18999569 -0.32781935 -0.61276954 0.3700167 0.7851162 0.87099063 -0.371912
0.7207207 -0.3858986 0.13181049 0.19256115 0.8851497 -0.14113992 -0.3760216 0.11383767 0.8864482 0.13146114 -0.14312302 -0.33407527 0.37562895 -0.6277836 0.6626832 0.38706213 -0.37742856 0.6663899 -0.14345342 -0.62262523 0.38447258 -0.1398231 -0.6109636 0.18620256 -0.12906145 0.8747594 -0.3132664 -0.13668065 0.12659243 -0.3965253 -0.6312648 0.67012876 -0.633174 0.37008464 -0.32684538 -0.6045878 0.38373634 -0.61797625 0.3686619 0.8758559 -0.3876569 0.78422 0.3790219 0.20114748 0.18978119 -0.32745317 -0.6119685 0.36962762 0.78430706 0.87028635 -0.37145212
0.7217217 -0.38550374 0.13164847 0.19235161 0.88407797 -0.14102322 -0.37557545 0.11372624 0.8853917 0.13126557 -0.14298373 -0.3336899 0.37538427 -0.6269015 0.6620634 0.38674796 -0.3770827 0.665861 -0.14329423 -0.6218311 0.38422257 -0.13967767 -0.61021155 0.18598789 -0.12901692 0.87405324 -0.31301117 -0.1366376 0.12646304 -0.39606544 -0.6305489 0.669547 -0.6324123 0.369785 -0.32643002 -0.60399675 0.38345572 -0.6173442 0.36826473 0.8748555 -0.3871987 0.7834105 0.3787653 0.20095497 0.18957339 -0.32708088 -0.61117554 0.36924243 0.7835149 0.86960447 -0.3709935
0.7227227 -0.38510174 0.13148443 0.19213875 0.8830042 -0.14091022 -0.3751258 0.113612816 0.88433003 0.13107063 -0.14284916 -0.33329907 0.37513882 -0.6260122 0.6614394 0.38642827 -0.3767309 0.66532445 -0.1431348 -0.62104756 0.38396734 -0.13953124 -0.6094672 0.185779 -0.128973 0.8733628 -0.31275764 -0.13659617 0.12633209 -0.39559862 -0.6298332 0.6689614 -0.63164353 0.36948708 -0.3260158 -0.60341376 0.38316834 -0.6167165 0.3678608 0.8738577 -0.3867372 0.7826127 0.3785165 0.20075887 0.18937308 -0.32670262 -0.61039215 0.3688616 0.7827421 0.8689416 -0.37053698
0.7237237 -0.38469255 0.13131844 0.19192265 0.88192976 -0.14080155 -0.37467325 0.11349691 0.8832643 0.13087672 -0.14271583 -0.33290264 0.37489155 -0.6251162 0.660812 0.38610306 -0.376372 0.6647802 -0.1429755 -0.62027633 0.3837064 -0.13938408 -0.6087321 0.18557665 -0.12892948 0.87268496 -0.31250528 -0.13655595 0.12619942 -0.39512464 -0.62911654 0.6683713 -0.6308672 0.3691902 -0.32560366 -0.6028372 0.38287395 -0.6160917 0.3674506 0.872864 -0.38627228 0.78182924 0.37827396 0.20055906 0.18918109 -0.32631862 -0.60962 0.3684855 0.78199106 0.8682946 -0.37008336
0.7247247 -0.3842762 0.13115051 0.19170344 0.8808561 -0.14069787 -0.3742185 0.11337805 0.88219565 0.13068423 -0.1425834 -0.33250055 0.3746416 -0.6242143 0.6601821 0.38577235 -0.37600493 0.66422826 -0.14281665 -0.61951905 0.38343933 -0.13923651 -0.6080078 0.18538159 -0.12888613 0.8720169 -0.31225356 -0.13651651 0.1260649 -0.39464346 -0.6283978 0.6677764 -0.6300829 0.36889374 -0.32519457 -0.6022657 0.38257253 -0.6154686 0.36703473 0.8718764 -0.38580388 0.78106296 0.37803644 0.20035543 0.1889983 -0.32592908 -0.60886073 0.36811453 0.7812645 0.86766034 -0.36963338
0.7257257 -0.38385278 0.13098073 0.1914813 0.8797848 -0.14059983 -0.37376228 0.11325573 0.88112545 0.13049354 -0.14245161 -0.33209264 0.374388 -0.623307 0.6595508 0.38543624 -0.3756285 0.6636687 -0.1426587 -0.61877763 0.38316575 -0.13908884 -0.6072959 0.18519467 -0.12884277 0.8713559 -0.31200203 -0.13647746 0.1259284 -0.39415503 -0.627676 0.6671761 -0.6292903 0.36859718 -0.32478946 -0.60169774 0.38226396 -0.61484593 0.36661384 0.8708968 -0.38533184 0.78031665 0.37780276 0.2001479 0.18882428 -0.3255343 -0.60811615 0.367749 0.7805649 0.8670359 -0.3691877
0.7267267 -0.38342246 0.13080919 0.1912564 0.8787176 -0.14050817 -0.37330538 0.113129444 0.880055 0.13030511 -0.14232022 -0.33167896 0.37413004 -0.6223953 0.65891904 0.38509485 -0.3752415 0.6631016 -0.14250201 -0.618054 0.38288534 -0.13894144 -0.6065981 0.1850167 -0.1287992 0.8706993 -0.3117502 -0.13643841 0.12578987 -0.39365944 -0.6269502 0.6665702 -0.6284892 0.36829996 -0.32438946 -0.60113204 0.38194823 -0.6142226 0.36618862 0.86992717 -0.38485616 0.7795934 0.3775718 0.19993646 0.18865472 -0.3251347 -0.60738814 0.3673892 0.7798952 0.8664186 -0.36874697
0.7277277 -0.38298547 0.130636 0.19102898 0.87765616 -0.1404236 -0.3728487 0.11299865 0.8789859 0.13011938 -0.14218898 -0.3312595 0.37386692 -0.62148 0.65828806 0.3847484 -0.37484258 0.66252726 -0.14234704 -0.61735 0.38259786 -0.13879466 -0.60591626 0.1848477 -0.12875526 0.87004465 -0.31149763 -0.13639906 0.1256492 -0.3931568 -0.6262195 0.66595834 -0.62767947 0.3680016 -0.32399565 -0.6005672 0.3816254 -0.6135975 0.36575982 0.8689696 -0.38437688 0.77889633 0.37734243 0.19972111 0.18848865 -0.32473063 -0.6066786 0.36703536 0.7792581 0.86580575 -0.3683117
0.7287287 -0.38254207 0.13046129 0.19079928 0.87660235 -0.14034428 -0.37239304 0.112862766 0.8779197 0.12993681 -0.14205769 -0.33083433 0.373598 -0.620562 0.65765905 0.3843971 -0.3744305 0.6619458 -0.14219426 -0.61666775 0.38230312 -0.13864891 -0.60525227 0.18468349 -0.12871076 0.8693897 -0.31124395 -0.13635907 0.12550637 -0.39264733 -0.6254831 0.66534024 -0.6268609 0.36770162 -0.32360917 -0.60000217 0.38129568 -0.61296976 0.36532828 0.8680264 -0.38389397 0.7782287 0.37711367 0.1995019 0.18832539 -0.3243226 -0.60598946 0.36668763 0.77865636 0.8651948 -0.3678824
0.7297297 -0.38209268 0.1302852 0.19056758 0.87555814 -0.1402667 -0.37193948 0.11272191 0.87685794 0.12975794 -0.14192614 -0.3304036 0.37332273 -0.61964244 0.6570333 0.38404122 -0.37400392 0.6613577 -0.14204411 -0.6160035 0.38200098 -0.13850461 -0.604608 0.18452282 -0.1286656 0.8687323 -0.3109888 -0.13631812 0.12536134 -0.39213124 -0.62474036 0.66471577 -0.62603354 0.36739966 -0.32323122 -0.59943575 0.38095915 -0.6123383 0.36489496 0.86709964 -0.38340753 0.777594 0.37688458 0.19927888 0.18816438 -0.32391113 -0.6053229 0.36634618 0.7780779 0.8645835 -0.36745945
0.7307307 -0.3816377 0.13010792 0.19033419 0.8745255 -0.14019045 -0.37148896 0.11257945 0.8758025 0.12958324 -0.14179415 -0.32996747 0.37304056 -0.6187224 0.65641224 0.38368115 -0.37356138 0.66076326 -0.1418971 -0.6153511 0.3816914 -0.13836218 -0.60398483 0.18436508 -0.1286196 0.8680703 -0.31073186 -0.13627595 0.1252141 -0.39160892 -0.62399065 0.6640848 -0.6251975 0.36709526 -0.32286313 -0.5988669 0.3806161 -0.6117024 0.3644608 0.866192 -0.3829177 0.7769906 0.37665427 0.19905216 0.18800503 -0.3234968 -0.6046762 0.3660111 0.7775122 0.8639695 -0.36704323
0.7317317 -0.38117757 0.12992962 0.19009945 0.8735066 -0.14011517 -0.37104258 0.11243615 0.8747552 0.12941328 -0.14166154 -0.32952613 0.372751 -0.61780304 0.6557973 0.38331723 -0.37310404 0.6601629 -0.14175376 -0.6147086 0.3813744 -0.13822208 -0.6033763 0.18420967 -0.12857264 0.8674019 -0.3104728 -0.1362323 0.12506467 -0.39108074 -0.6232334 0.6634472 -0.62435293 0.36678815 -0.32250613 -0.59829456 0.38026682 -0.6110612 0.36402684 0.8653057 -0.3824246 0.77639854 0.37642187 0.19882189 0.18784681 -0.32308027 -0.6040427 0.36568248 0.7769569 0.8633509 -0.36663407
0.7327327 -0.38071293 0.1297505 0.18986371 0.87250364 -0.14004052 -0.37060145 0.11229229 0.87371796 0.1292486 -0.14152814 -0.32907984 0.37245372 -0.6168856 0.65518993 0.38294992 -0.37264037 0.6595573 -0.14161462 -0.6140744 0.38105 -0.13808481 -0.6027789 0.18405601 -0.12852463 0.8667253 -0.31021136 -0.13618693 0.12491307 -0.39054716 -0.6224681 0.662803 -0.62349993 0.36647803 -0.3221616 -0.597718 0.3799117 -0.6104142 0.3635942 0.8644435 -0.3819284 0.77581394 0.37618664 0.19858822 0.18768919 -0.3226622 -0.60342044 0.3653603 0.7764098 0.8627257 -0.36623216
0.7337337 -0.38024434 0.12957081 0.1896274 0.87151897 -0.13996615 -0.37016672 0.11214809 0.8726928 0.1290898 -0.14139381 -0.3286289 0.3721484 -0.61597157 0.6545918 0.38257968 -0.37217218 0.6589468 -0.14148024 -0.613447 0.38071835 -0.13795085 -0.6021908 0.18390356 -0.12847546 0.866039 -0.30994728 -0.13613963 0.12475936 -0.39000875 -0.62169445 0.6621522 -0.6226389 0.36616457 -0.321831 -0.59713626 0.37955114 -0.6097606 0.36316407 0.863608 -0.38142934 0.7752352 0.3759479 0.1983514 0.1875317 -0.32224342 -0.6028075 0.36504453 0.77586883 0.86209214 -0.3658377
0.7347347 -0.3797725 0.12939079 0.18939091 0.8705549 -0.13989176 -0.36973968 0.11200381 0.8716819 0.12893721 -0.14125842 -0.3281737 0.37183478 -0.61506224 0.6540045 0.3822071 -0.37170056 0.65833217 -0.14135121 -0.61282486 0.38037968 -0.13782075 -0.6016104 0.18375182 -0.12842502 0.86534137 -0.3096804 -0.13609022 0.12460362 -0.38946608 -0.620912 0.6614949 -0.6217701 0.36584762 -0.3215157 -0.5965487 0.37918565 -0.60909986 0.36273772 0.86280197 -0.38092768 0.7746607 0.3757049 0.19811164 0.18737389 -0.3218247 -0.6022023 0.3647351 0.7753319 0.8614486 -0.36545077
0.7357357 -0.37929818 0.1292107 0.18915473 0.869614 -0.13981706 -0.3693216 0.11185966 0.8706875 0.12878805 -0.14112185 -0.3277146 0.3715127 -0.6141591 0.6534298 0.38183272 -0.37122646 0.6577141 -0.14122811 -0.61220646 0.38003418 -0.13769503 -0.60103625 0.18360028 -0.12837325 0.86463124 -0.30941048 -0.13603854 0.12444594 -0.38891983 -0.6201207 0.6608313 -0.620894 0.36552694 -0.32121727 -0.5959545 0.37881577 -0.60843164 0.36231643 0.86202836 -0.3804237 0.7740893 0.3754572 0.19786924 0.18721533 -0.3214069 -0.601603 0.36443186 0.7747973 0.8607936 -0.36507145
0.7367367 -0.3788222 0.12903082 0.18891935 0.86869884 -0.13974178 -0.36891383 0.111715846 0.86971176 0.1286411 -0.140984 -0.32725203 0.37118208 -0.6132638 0.6528695 0.38145718 -0.37075093 0.6570934 -0.14111158 -0.6115905 0.37968218 -0.13757426 -0.6004667 0.18344851 -0.12832008 0.8639074 -0.30913743 -0.13598442 0.124286436 -0.38837075 -0.6193202 0.66016155 -0.62001127 0.3652024 -0.32093248 -0.5953532 0.3784421 -0.6077554 0.36190158 0.86129004 -0.37991774 0.7735194 0.37520415 0.19762449 0.18705565 -0.32099098 -0.60100806 0.3641347 0.7742632 0.8601257 -0.36469972
0.7377377 -0.37834546 0.12885147 0.18868525 0.8678121 -0.13966566 -0.36851773 0.11157257 0.8687571 0.12849599 -0.14084475 -0.32678652 0.37084284 -0.612378 0.6523256 0.3810812 -0.37027484 0.65647084 -0.14100209 -0.61097574 0.37932408 -0.13745904 -0.5999005 0.18329607 -0.12826547 0.8631687 -0.3088611 -0.13592775 0.12412524 -0.38781965 -0.61851054 0.65948594 -0.6191223 0.36487392 -0.32065502 -0.5947442 0.37806535 -0.607071 0.3614947 0.86058635 -0.37941015 0.77294993 0.37494534 0.19737776 0.18689448 -0.3205779 -0.600416 0.36384338 0.77372795 0.85944384 -0.36433548
0.7387387 -0.37786886 0.12867297 0.18845302 0.86695653 -0.13958848 -0.3681348 0.111430004 0.86782616 0.12835236 -0.14070407 -0.32631856 0.37049508 -0.61150336 0.6517998 0.38070548 -0.36979908 0.6558473 -0.14089714 -0.6103609 0.3789603 -0.13734974 -0.5993362 0.18314257 -0.12820935 0.8624144 -0.3085814 -0.13586845 0.123962514 -0.38726735 -0.6176917 0.6588047 -0.61822784 0.36454138 -0.32038364 -0.5941271 0.37768617 -0.60637796 0.36109722 0.85990906 -0.37890133 0.77237976 0.37468037 0.1971294 0.18673147 -0.3201687 -0.59982544 0.3635576 0.77319 0.8587469 -0.3639786
0.7397397 -0.37739345 0.12849566 0.18822321 0.86613506 -0.13951 -0.3677665 0.111288324 0.86692137 0.12820984 -0.14056185 -0.3258488 0.37013888 -0.6106418 0.65129435 0.3803308 -0.36932445 0.6552238 -0.14079526 -0.6097449 0.3785914 -0.13724355 -0.59877264 0.18298768 -0.1281517 0.8616437 -0.30829832 -0.13580641 0.12379843 -0.38671488 -0.6168638 0.65811837 -0.6173287 0.3642048 -0.32011715 -0.5935015 0.37730542 -0.6056763 0.3607108 0.85925424 -0.37839174 0.7718077 0.37440884 0.19687983 0.18656635 -0.3197645 -0.59923494 0.36327717 0.772648 0.85803396 -0.36362886
0.7407407 -0.3769203 0.12831992 0.18799645 0.86534876 -0.13943006 -0.36741444 0.11114769 0.8660454 0.12806816 -0.14041807 -0.3253778 0.3697744 -0.6097951 0.6508113 0.37995806 -0.3688517 0.6546013 -0.1406959 -0.6091267 0.37821788 -0.13713913 -0.5982086 0.18283102 -0.12809251 0.8608559 -0.3080118 -0.13574159 0.12363318 -0.3861632 -0.6160268 0.65742725 -0.6164256 0.36386415 -0.31985447 -0.5928671 0.37692395 -0.6049658 0.36033708 0.85861856 -0.37788185 0.7712328 0.37413055 0.19662954 0.18639883 -0.31936643 -0.5986433 0.36300164 0.77210045 0.8573042 -0.36328605
0.7417417 -0.3764506 0.12814613 0.18777333 0.86459017 -0.13934845 -0.3670802 0.11100822 0.8652011 0.12792698 -0.14027269 -0.3249063 0.36940193 -0.6089653 0.65035045 0.37958807 -0.36838153 0.6539809 -0.1405985 -0.60850525 0.3778404 -0.1370361 -0.59764296 0.18267229 -0.12803176 0.86005056 -0.30772188 -0.13567397 0.123467 -0.38561338 -0.6151812 0.6567319 -0.6155194 0.36351946 -0.3195945 -0.5922237 0.37654266 -0.6042465 0.35997775 0.85799855 -0.37737215 0.77065414 0.37384522 0.19637896 0.18622868 -0.31897572 -0.59804934 0.3627307 0.7715463 0.85655713 -0.36294976
0.7427427 -0.37598553 0.12797467 0.18755457 0.863855 -0.13926505 -0.36675942 0.11087007 0.8643913 0.12778601 -0.14012568 -0.32443494 0.36902177 -0.6081544 0.64990425 0.37922183 -0.36791465 0.6533638 -0.14050262 -0.6078797 0.37745965 -0.13693413 -0.5970747 0.18251126 -0.12796947 0.85922736 -0.30742854 -0.13560352 0.123300105 -0.3850666 -0.61432713 0.65603274 -0.61461127 0.36317086 -0.3193363 -0.5915711 0.3761625 -0.6035184 0.35963467 0.8573911 -0.3768632 0.77007085 0.3735527 0.19612862 0.18605569 -0.31859362 -0.597452 0.3624639 0.7709845 0.85579216 -0.36261967
0.7437437 -0.37552634 0.12780598 0.18734083 0.86313987 -0.13917968 -0.36644623 0.11073334 0.86361516 0.12764499 -0.13997704 -0.32396454 0.3686343 -0.60736454 0.6494701 0.3788603 -0.36745158 0.65275115 -0.14040771 -0.60724914 0.37707636 -0.1368329 -0.59650284 0.18234764 -0.12790565 0.8583862 -0.30713192 -0.13553025 0.12313277 -0.38452405 -0.613465 0.65533054 -0.61370206 0.36281845 -0.31907886 -0.5909093 0.37578452 -0.6027817 0.35930967 0.8567932 -0.37635565 0.7694822 0.3732529 0.19587909 0.18587969 -0.31822148 -0.59685016 0.36220074 0.7704138 0.85500896 -0.36229527
0.7447447 -0.37507445 0.12764052 0.18713285 0.8624414 -0.13909224 -0.36613938 0.110598125 0.8628654 0.12750368 -0.13982677 -0.32349592 0.36824 -0.6065979 0.6490461 0.37850448 -0.36699292 0.65214425 -0.14031336 -0.6066129 0.3766914 -0.13673207 -0.5959266 0.18218124 -0.12784033 0.85752696 -0.30683208 -0.13545422 0.12296527 -0.38398704 -0.6125953 0.6546258 -0.61279297 0.36246237 -0.3188213 -0.5902382 0.37540984 -0.6020365 0.3590047 0.8562019 -0.37585002 0.7688875 0.3729458 0.19563094 0.1857005 -0.31786066 -0.59624296 0.3619407 0.7698336 0.85420734 -0.3619761
0.7457457 -0.3746312 0.12747872 0.18693139 0.86175644 -0.13900264 -0.36583766 0.11046453 0.86213845 0.12736183 -0.13967492 -0.3230299 0.3678394 -0.60585684 0.6486303 0.37815553 -0.36653915 0.6515444 -0.1402191 -0.6059703 0.3763056 -0.13663137 -0.595345 0.18201187 -0.12777354 0.8566497 -0.30652916 -0.13537547 0.12279791 -0.3834569 -0.61171865 0.65391934 -0.6118852 0.36210284 -0.31856284 -0.589558 0.37503958 -0.6012831 0.35871994 0.8556145 -0.37534702 0.7682862 0.37263134 0.19538479 0.18551804 -0.3175126 -0.5956296 0.36168328 0.769243 0.8533873 -0.36166152
0.7467467 -0.37419808 0.12732108 0.18673721 0.86108196 -0.13891077 -0.36553994 0.11033262 0.8614309 0.12721923 -0.13952148 -0.32256743 0.36743307 -0.60514015 0.648221 0.37781456 -0.3660907 0.650953 -0.14012459 -0.6053207 0.37591997 -0.13653052 -0.5947575 0.18183939 -0.12770534 0.8557547 -0.30622333 -0.13529408 0.12263099 -0.38293502 -0.61083555 0.65321183 -0.61098 0.36174008 -0.31830263 -0.5888688 0.374675 -0.60052186 0.35844442 0.8550284 -0.37484732 0.7676777 0.37230968 0.19514129 0.18533221 -0.31717858 -0.5950092 0.3614278 0.76864135 0.85254884 -0.36135092
0.7477477 -0.37377667 0.1271681 0.18655115 0.860415 -0.13881661 -0.36524507 0.11020246 0.86073935 0.1270757 -0.13936652 -0.32210946 0.36702174 -0.6044389 0.6478165 0.3774827 -0.36564794 0.6503716 -0.1400294 -0.6046636 0.37553543 -0.13642925 -0.5941633 0.18166365 -0.12763579 0.8548423 -0.30591476 -0.13521016 0.122464865 -0.38242295 -0.6099467 0.65250415 -0.61007875 0.36137438 -0.31803998 -0.5881708 0.37431735 -0.59975314 0.35817483 0.85444117 -0.37435168 0.76706165 0.37198097 0.19490114 0.18514293 -0.3168515 -0.5943812 0.36117366 0.76802814 0.85169226 -0.3610436
0.7487487 -0.37336856 0.1270203 0.18637404 0.8597529 -0.13872008 -0.36495203 0.110074095 0.8600607 0.12693104 -0.13921012 -0.32165697 0.3666061 -0.6037505 0.64741504 0.3771613 -0.36521125 0.6498016 -0.13993318 -0.6039985 0.37515312 -0.13632734 -0.5935619 0.18148457 -0.12756497 0.853913 -0.3056037 -0.13512382 0.1222999 -0.3819222 -0.609053 0.6517972 -0.6091829 0.36100602 -0.31777424 -0.5874644 0.37396798 -0.5989775 0.35791 0.8538505 -0.37386087 0.7664376 0.37164533 0.19466504 0.18495019 -0.3165269 -0.59374493 0.36092013 0.76740295 0.8508179 -0.3607388
0.7497497 -0.37297544 0.12687804 0.18620563 0.85909307 -0.13862117 -0.36465985 0.10994757 0.8593919 0.1267851 -0.13905233 -0.321211 0.36618695 -0.603073 0.6470152 0.37685156 -0.36478087 0.6492447 -0.13983563 -0.60332507 0.37477416 -0.13622454 -0.5929527 0.18130209 -0.12749298 0.8529676 -0.30529043 -0.13503522 0.12213647 -0.3814344 -0.60815525 0.6510918 -0.60829383 0.3606354 -0.31750473 -0.5867498 0.37362826 -0.5981955 0.35764873 0.8532542 -0.37337568 0.76580524 0.3713031 0.19443378 0.184754 -0.3162042 -0.5930999 0.36066648 0.76676536 0.8499263 -0.36043566
0.7507508 -0.37259892 0.12673897 0.18604167 0.858433 -0.13851987 -0.36436757 0.10982289 0.85873014 0.12663776 -0.13889325 -0.32077268 0.3657652 -0.60240424 0.6466155 0.37655437 -0.36435705 0.64870256 -0.13973641 -0.60264295 0.37439972 -0.13612066 -0.59233546 0.18111615 -0.12741989 0.8520068 -0.30497518 -0.13494451 0.12197499 -0.38096127 -0.6072543 0.6503891 -0.6074133 0.3602629 -0.31723097 -0.5860276 0.3732997 -0.5974077 0.35739 0.85265034 -0.37289694 0.7651645 0.3709546 0.19420813 0.18455437 -0.31588292 -0.5924456 0.36041194 0.76611525 0.84901816 -0.36013332
0.7517518 -0.3722315 0.12660196 0.18588111 0.85777044 -0.1384162 -0.36407438 0.10970008 0.85807264 0.12648885 -0.13873298 -0.32034308 0.3653418 -0.60174245 0.6462146 0.3762645 -0.36393994 0.6481768 -0.13963528 -0.60195196 0.37403107 -0.1360155 -0.5917096 0.18092677 -0.12734585 0.8510315 -0.30465832 -0.13485192 0.12181586 -0.38050452 -0.6063513 0.64969 -0.6065428 0.3598889 -0.31695238 -0.5852983 0.37298375 -0.5966149 0.35713267 0.8520371 -0.37242553 0.76451516 0.3706002 0.1939889 0.18435138 -0.31556255 -0.59178174 0.3601557 0.76545244 0.84809417 -0.3598308
0.7527528 -0.37186727 0.12646669 0.18572335 0.8571032 -0.13831021 -0.36377943 0.109579116 0.85741687 0.1263383 -0.13857165 -0.31992346 0.36491778 -0.6010858 0.6458112 0.37597927 -0.36352968 0.6476692 -0.13953196 -0.60125196 0.3736695 -0.13590892 -0.591075 0.18073398 -0.12727094 0.8500428 -0.30434015 -0.13475762 0.12165954 -0.38006273 -0.60544723 0.6489957 -0.6056842 0.3595139 -0.3166686 -0.58456254 0.3726821 -0.5958178 0.35687587 0.8514127 -0.3719624 0.76385725 0.37024033 0.19377698 0.18414512 -0.31524262 -0.5911081 0.35989684 0.764777 0.8471554 -0.3595271
0.7537538 -0.37150553 0.12633282 0.18556778 0.85642934 -0.1382019 -0.36348197 0.109459996 0.8567604 0.12618601 -0.13840939 -0.31951502 0.36449423 -0.6004326 0.64540416 0.37569788 -0.36312634 0.6471817 -0.13942623 -0.60054284 0.37331647 -0.13580072 -0.59043133 0.18053782 -0.12719533 0.84904206 -0.30402112 -0.13466187 0.12150649 -0.37962535 -0.6045433 0.64830726 -0.6048392 0.35913843 -0.31637916 -0.5838209 0.3723963 -0.59501725 0.35661864 0.85077566 -0.37150845 0.7631907 0.36987552 0.19357324 0.18393572 -0.31492272 -0.59042436 0.3596345 0.764089 0.8462029 -0.35922113
0.7547548 -0.37114564 0.12620004 0.18541387 0.85574687 -0.13809142 -0.36318132 0.10934269 0.8561009 0.12603194 -0.13824634 -0.319119 0.3640723 -0.59978116 0.64499235 0.37541956 -0.36272994 0.64671457 -0.13931789 -0.5998246 0.37297338 -0.1356908 -0.58977854 0.18033838 -0.12711914 0.84803045 -0.30370155 -0.13456492 0.121357195 -0.37919083 -0.6036408 0.64762604 -0.6040097 0.35876298 -0.31608376 -0.5830742 0.37212732 -0.5942143 0.35636014 0.8501246 -0.37106332 0.7625157 0.36950633 0.19337861 0.1837233 -0.31460243 -0.58973044 0.35936764 0.7633887 0.8452379 -0.35891175
0.7557558 -0.37078702 0.12606807 0.18526109 0.8550542 -0.13797878 -0.36287683 0.109227136 0.8554363 0.125876 -0.13808268 -0.3187368 0.3636532 -0.5991301 0.64457476 0.3751435 -0.36234042 0.646263 -0.13920677 -0.5990973 0.3726417 -0.135579 -0.5891166 0.18013579 -0.12704256 0.84700966 -0.30338195 -0.13446707 0.121212155 -0.3787585 -0.60274094 0.64695317 -0.6031977 0.35838816 -0.31578213 -0.58232325 0.37186733 -0.59340984 0.35609958 0.84945816 -0.3706232 0.76183254 0.36913338 0.19319405 0.18350808 -0.3142814 -0.58902645 0.35909534 0.76267636 0.84426177 -0.3585978
0.7567568 -0.3704291 0.12593661 0.18510891 0.8543496 -0.13786413 -0.36256793 0.1091133 0.8547646 0.12571816 -0.13791856 -0.31836975 0.36323828 -0.59847796 0.64415044 0.37486905 -0.3619577 0.64582473 -0.1390927 -0.59836113 0.3723231 -0.13546526 -0.58844537 0.17993017 -0.12696573 0.8459812 -0.3030628 -0.13436858 0.1210719 -0.3783278 -0.6018452 0.64629006 -0.6024052 0.35801458 -0.31547403 -0.58156896 0.37161285 -0.592605 0.35583624 0.84877527 -0.37018728 0.76114136 0.36875737 0.19301681 0.18329027 -0.3139593 -0.58831227 0.3588165 0.7619525 0.8432761 -0.3582779
0.7577578 -0.3700713 0.12580542 0.18495692 0.8536318 -0.1377476 -0.3622541 0.109001085 0.85408384 0.12555844 -0.13775419 -0.3180184 0.36282885 -0.5978233 0.64371854 0.37459552 -0.36158162 0.64539766 -0.13897556 -0.5976163 0.3720191 -0.13534948 -0.5877651 0.1797217 -0.12688886 0.8449469 -0.30274454 -0.13426982 0.12093697 -0.3778981 -0.6009551 0.64563805 -0.60163426 0.35764292 -0.3151593 -0.58081234 0.37136278 -0.5918009 0.35556942 0.8480751 -0.36975488 0.76044255 0.36837906 0.19284308 0.1830701 -0.31363577 -0.5875882 0.35853007 0.7612177 0.8422825 -0.3579508
0.7587588 -0.3697132 0.12567425 0.18480465 0.85289943 -0.13762933 -0.36193487 0.10889042 0.8533924 0.12539682 -0.13758974 -0.31767675 0.3624264 -0.59716505 0.64327836 0.37432227 -0.36121202 0.64497983 -0.13885528 -0.59686315 0.3717315 -0.1352316 -0.5870759 0.1795106 -0.12681213 0.8439088 -0.30242777 -0.13417113 0.12080793 -0.3774689 -0.60007215 0.64499855 -0.6008872 0.35727385 -0.3148378 -0.5800544 0.37111616 -0.5909988 0.35529855 0.8473566 -0.3693254 0.75973654 0.36799926 0.19267224 0.18284784 -0.31331053 -0.5868543 0.35823488 0.76047254 0.8412827 -0.3576151
0.7597598 -0.36935425 0.12554286 0.18465169 0.8521514 -0.1375095 -0.36160982 0.10878121 0.8526888 0.12523332 -0.13742547 -0.3173422 0.36203244 -0.596502 0.6428292 0.3740487 -0.3608486 0.64456946 -0.13873173 -0.596102 0.37146187 -0.13511156 -0.586378 0.17929707 -0.12673573 0.84286886 -0.30211303 -0.13407286 0.12068438 -0.37703973 -0.5991979 0.6443732 -0.60016584 0.3569081 -0.3145095 -0.5792963 0.370872 -0.5902 0.35502303 0.84661937 -0.36889827 0.7590239 0.36761883 0.19250369 0.18262382 -0.31298336 -0.58611095 0.35792977 0.7597179 0.84027886 -0.35726938
0.7607608 -0.36899406 0.12541106 0.18449765 0.8513866 -0.13738826 -0.36127862 0.108673334 0.8519715 0.125068 -0.13726158 -0.31701356 0.36164853 -0.59583306 0.64237046 0.3737743 -0.3604911 0.6441647 -0.13860491 -0.5953333 0.37120348 -0.13498932 -0.5856717 0.17908143 -0.12665991 0.8418293 -0.30180088 -0.1339754 0.120563336 -0.37661007 -0.59833425 0.6437633 -0.5994636 0.3565465 -0.31417438 -0.57853925 0.37062943 -0.58940583 0.3547424 0.84586275 -0.36847296 0.7583052 0.36723873 0.19233686 0.18239835 -0.31265402 -0.58535856 0.3576135 0.7589545 0.8392729 -0.35691205
0.7617618 -0.36863226 0.12527865 0.18434222 0.85060436 -0.13726585 -0.360941 0.10856668 0.8512393 0.12490089 -0.13709833 -0.3166897 0.36127633 -0.59515727 0.6419017 0.3734985 -0.36013913 0.64376396 -0.13847476 -0.5945575 0.370951 -0.13486488 -0.58495754 0.17886391 -0.12658489 0.84079254 -0.30149204 -0.1338792 0.12044423 -0.37617952 -0.59748286 0.6431707 -0.59877515 0.35618976 -0.31383252 -0.5777845 0.37038755 -0.5886178 0.35445625 0.84508646 -0.36804897 0.7575811 0.3668599 0.19217123 0.18217179 -0.31232226 -0.5845975 0.3572848 0.75818354 0.83826715 -0.35654157
0.7627628 -0.3682685 0.12514545 0.18418504 0.8498038 -0.13714248 -0.36059666 0.1084611 0.85049117 0.12473209 -0.13693596 -0.31636953 0.36091757 -0.59447384 0.6414224 0.37322083 -0.3597923 0.64336556 -0.13834131 -0.5937754 0.37070325 -0.13473824 -0.5842358 0.1786449 -0.1265109 0.839761 -0.30118707 -0.13378467 0.12032672 -0.37574765 -0.59664565 0.6425969 -0.5980985 0.3558388 -0.313484 -0.5770334 0.37014562 -0.58783734 0.35416415 0.8442902 -0.36762574 0.7568524 0.36648345 0.19200629 0.18194456 -0.31198797 -0.5838285 0.3569424 0.757406 0.83726394 -0.3561563
0.7637638 -0.36790237 0.12501128 0.18402584 0.8489845 -0.1370184 -0.3602455 0.108356446 0.84972596 0.1245617 -0.13677478 -0.31605205 0.36057404 -0.5937819 0.6409323 0.37294087 -0.35945013 0.64296806 -0.13820454 -0.59298754 0.3704592 -0.1346094 -0.58350706 0.1784247 -0.1264382 0.83873737 -0.30088672 -0.13369228 0.12021046 -0.37531415 -0.5958245 0.6420418 -0.59743166 0.3554945 -0.313129 -0.57628745 0.36990285 -0.5870661 0.35386586 0.8434739 -0.36720288 0.7561199 0.36611047 0.19184157 0.18171707 -0.311651 -0.58305204 0.35658488 0.7566231 0.83626586 -0.3557597
0.7647648 -0.36753368 0.12487601 0.18386434 0.8481459 -0.13689385 -0.35988733 0.10825255 0.84894294 0.124389805 -0.13661504 -0.31573626 0.3602476 -0.5930808 0.6404313 0.37265822 -0.3591121 0.64257 -0.13806455 -0.59219474 0.37021786 -0.13447843 -0.58277196 0.17820372 -0.12636705 0.8377245 -0.3005917 -0.1336025 0.120095134 -0.37487862 -0.59502155 0.641502 -0.5967726 0.3551578 -0.31276774 -0.57554805 0.36965856 -0.58630574 0.35356107 0.8426378 -0.3667799 0.75538456 0.36574215 0.19167663 0.18148978 -0.31131122 -0.58226883 0.35621262 0.7558362 0.83527553 -0.35536012
0.7657658 -0.36716214 0.1247395 0.18370032 0.8472879 -0.13676913 -0.35952216 0.10814924 0.84814143 0.124216564 -0.13645706 -0.31542122 0.35994017 -0.59237003 0.639919 0.3723725 -0.3587777 0.64217013 -0.1379214 -0.59139776 0.36997828 -0.13434538 -0.58203125 0.17798236 -0.12629774 0.8367252 -0.30030277 -0.13351585 0.119980454 -0.37444082 -0.59423876 0.6409756 -0.59611964 0.3548296 -0.3124005 -0.5748169 0.36941206 -0.585558 0.35324964 0.8417819 -0.36635643 0.7546473 0.3653797 0.19151106 0.18126316 -0.31096852 -0.5814797 0.3558307 0.7550467 0.83429575 -0.3549583
0.7667668 -0.36678755 0.12460164 0.18353356 0.8464102 -0.13664456 -0.35914993 0.108046316 0.84732085 0.12404211 -0.13630116 -0.3151061 0.35965377 -0.59164906 0.6393954 0.37208343 -0.3584462 0.641767 -0.13777517 -0.5905975 0.36973956 -0.1342103 -0.5812856 0.1777611 -0.12623055 0.8357426 -0.3000207 -0.13343285 0.11986612 -0.37400046 -0.59347844 0.64046055 -0.595471 0.35451096 -0.31202757 -0.57409555 0.36916283 -0.5848247 0.35293138 0.8409068 -0.3659321 0.7539093 0.36502445 0.19134445 0.18103775 -0.3106229 -0.5806856 0.3554409 0.75425625 0.8333295 -0.35455492
0.7677678 -0.3664097 0.12446234 0.18336391 0.845513 -0.13652042 -0.35877073 0.10794358 0.8464809 0.123866625 -0.13614765 -0.31479007 0.35938594 -0.5909174 0.6388607 0.37179068 -0.35811704 0.6413597 -0.137626 -0.589795 0.36950088 -0.1340733 -0.58053595 0.17754036 -0.12616579 0.83477986 -0.29974627 -0.13335404 0.11975188 -0.37355736 -0.59274286 0.639955 -0.594825 0.35420087 -0.31164938 -0.57338583 0.36891022 -0.5841077 0.3526063 0.8400129 -0.36550653 0.7531716 0.36467776 0.19117649 0.18081409 -0.3102743 -0.5798874 0.35504466 0.7534664 0.83237994 -0.35415062
0.7687688 -0.36602843 0.1243215 0.1831912 0.8445964 -0.13639706 -0.35838464 0.10784082 0.8456212 0.123690285 -0.13599688 -0.31447238 0.3591255 -0.5901748 0.6383148 0.371494 -0.3577894 0.640947 -0.13747406 -0.5889913 0.36926138 -0.13393447 -0.5797831 0.17732067 -0.12610352 0.83384037 -0.2994792 -0.13328001 0.119637474 -0.37311128 -0.5920341 0.6394571 -0.5941802 0.3538957 -0.31126636 -0.5726895 0.36865383 -0.583409 0.3522743 0.8391009 -0.36507943 0.75243556 0.36434102 0.19100681 0.18059273 -0.30992272 -0.5790862 0.35464323 0.752679 0.8314502 -0.35374597
0.7697698 -0.36564368 0.124179065 0.18301532 0.84366065 -0.13627484 -0.35799184 0.107737795 0.8447418 0.123513296 -0.13584921 -0.31415233 0.3588707 -0.5894211 0.63775796 0.37119323 -0.35746256 0.64052784 -0.1373195 -0.58818746 0.3690204 -0.13379395 -0.57902807 0.17710258 -0.12604265 0.83292764 -0.29921618 -0.13321134 0.11952268 -0.37266207 -0.5913462 0.6389652 -0.59353507 0.35359463 -0.310879 -0.5720084 0.36839315 -0.5827306 0.3519355 0.83817166 -0.3646505 0.7517024 0.36401573 0.19083513 0.18037431 -0.3095682 -0.578283 0.3542379 0.75189584 0.8305438 -0.35334155
0.7707708 -0.36525533 0.12403498 0.18283619 0.8427063 -0.13615415 -0.3575926 0.10763426 0.8438427 0.12333588 -0.135705 -0.31382924 0.35862023 -0.58865607 0.63719046 0.37088817 -0.35713562 0.6401015 -0.13716254 -0.58738476 0.36877722 -0.13365188 -0.57827204 0.17688662 -0.12598287 0.83204526 -0.29895648 -0.13314746 0.11940728 -0.37220964 -0.5906726 0.6384776 -0.59288824 0.35329697 -0.31048787 -0.5713445 0.36812782 -0.58207464 0.35159 0.83722615 -0.36421943 0.7509736 0.36370343 0.19066119 0.18015945 -0.30921084 -0.5774792 0.35382992 0.75111896 0.82966423 -0.35293788
0.7717718 -0.36486337 0.12388922 0.18265374 0.8417339 -0.13603537 -0.35718715 0.10752997 0.842924 0.12315828 -0.1355634 -0.31350255 0.35837302 -0.5878797 0.6366127 0.37057868 -0.35680777 0.639667 -0.13700339 -0.5865845 0.3685312 -0.13350841 -0.577516 0.17667341 -0.12592395 0.831197 -0.29869962 -0.133085 0.11929108 -0.37175387 -0.5900112 0.63799286 -0.5922385 0.35300204 -0.31009358 -0.57069993 0.36785752 -0.58144325 0.35123795 0.83626544 -0.36378604 0.7502506 0.3634057 0.19048476 0.17994882 -0.30885065 -0.5766759 0.35342044 0.7503504 0.82881504 -0.35253546
0.7727728 -0.36446774 0.12374177 0.18246794 0.8407442 -0.1359189 -0.35677585 0.10742464 0.8419862 0.122980766 -0.13542339 -0.31317168 0.35812795 -0.58709216 0.63602513 0.3702647 -0.356478 0.63922364 -0.13684231 -0.58578795 0.36828178 -0.13336372 -0.57676125 0.17646356 -0.12586568 0.8303869 -0.29844496 -0.13302349 0.11917391 -0.37129474 -0.5893598 0.6375094 -0.5915846 0.35270923 -0.30969676 -0.5700767 0.36758187 -0.58083445 0.3508796 0.8352909 -0.3633501 0.7495349 0.36312425 0.19030564 0.17974313 -0.3084878 -0.57587457 0.35301048 0.74959254 0.82800025 -0.3521347
0.7737738 -0.36406854 0.12359261 0.1822788 0.83973813 -0.13580522 -0.35635912 0.107318 0.8410296 0.1228036 -0.1352847 -0.31283617 0.357884 -0.58629346 0.63542825 0.36994618 -0.35614535 0.6387708 -0.13667959 -0.5849966 0.36802846 -0.133218 -0.57600904 0.17625773 -0.12580788 0.8296188 -0.29819205 -0.13296261 0.119055584 -0.3708322 -0.5887166 0.6370259 -0.5909256 0.35241795 -0.30929816 -0.56947696 0.36730075 -0.5802404 0.35051525 0.83430386 -0.36291143 0.74882823 0.36286074 0.19012363 0.17954306 -0.30812243 -0.57507664 0.3526011 0.7488475 0.82722366 -0.3517361
0.7747748 -0.3636658 0.12344177 0.18208635 0.83871675 -0.13569473 -0.3559374 0.107209735 0.840055 0.12262707 -0.1351471 -0.31249556 0.35764015 -0.58548397 0.63482267 0.3696231 -0.35580876 0.6383079 -0.13651553 -0.58421195 0.36777073 -0.13307148 -0.5752607 0.1760566 -0.12575035 0.82889706 -0.29794037 -0.13290216 0.11893598 -0.3703663 -0.58807963 0.63654095 -0.59026027 0.35212764 -0.30889854 -0.5689031 0.36701387 -0.57965887 0.3501452 0.83330595 -0.36246988 0.7481322 0.36260945 0.18993859 0.17934942 -0.30775473 -0.57428366 0.35219333 0.7481178 0.82648945 -0.35133994
0.7757758 -0.3632596 0.12328928 0.18189062 0.8376812 -0.13558793 -0.35551116 0.10709954 0.83906305 0.122451514 -0.13501032 -0.3121495 0.35739556 -0.5846639 0.6342091 0.36929548 -0.35546717 0.6378345 -0.13635044 -0.58343554 0.3675082 -0.13292438 -0.5745178 0.17586087 -0.12569292 0.8282257 -0.2976895 -0.13284187 0.11881495 -0.3698971 -0.58744705 0.6360534 -0.58958787 0.35183772 -0.30849877 -0.56835073 0.36672115 -0.57908773 0.34976992 0.8322988 -0.36202535 0.74744874 0.36236444 0.18975042 0.179163 -0.30738485 -0.57349724 0.35178798 0.747406 0.8258018 -0.35094666
0.7767768 -0.3628501 0.12313519 0.18169174 0.8366327 -0.1354853 -0.35508105 0.106987104 0.8380547 0.122277245 -0.13487417 -0.31179765 0.35714936 -0.5838338 0.6335884 0.36896336 -0.35511935 0.6373501 -0.13618468 -0.5826691 0.3672405 -0.13277693 -0.5737817 0.1756713 -0.12563542 0.82758814 -0.29743898 -0.13278149 0.118692406 -0.3694246 -0.58681726 0.63556206 -0.58890754 0.35154775 -0.30809966 -0.5678127 0.36642247 -0.57852507 0.34938982 0.8312844 -0.3615777 0.7467797 0.36212456 0.18955903 0.17898457 -0.3070131 -0.5727191 0.35138592 0.7467147 0.82516515 -0.35055652
0.7777778 -0.36243746 0.12297955 0.18148978 0.835573 -0.13538738 -0.35464767 0.106872074 0.8370311 0.12210462 -0.13473843 -0.31143972 0.35690075 -0.58299416 0.6329614 0.3686269 -0.35476416 0.6368544 -0.13601865 -0.5819143 0.36696732 -0.13262942 -0.57305413 0.17548865 -0.1255777 0.8269702 -0.2971884 -0.13272084 0.11856824 -0.36894903 -0.58618855 0.635066 -0.5882186 0.35125723 -0.30770224 -0.5672869 0.36611784 -0.577969 0.3490055 0.8302647 -0.36112687 0.7461269 0.3618887 0.18936434 0.17881499 -0.30663967 -0.571951 0.35098797 0.7460467 0.82456505 -0.35016984
0.7787788 -0.3620219 0.12282245 0.18128493 0.83450353 -0.13529404 -0.35421172 0.1067541 0.8359934 0.12193401 -0.1346029 -0.3110755 0.356649 -0.5821456 0.6323291 0.36828622 -0.35440028 0.63634723 -0.13585272 -0.581173 0.36668837 -0.13248211 -0.5723366 0.17531373 -0.1255196 0.8263686 -0.2969374 -0.1326597 0.11844239 -0.3684705 -0.58555955 0.634564 -0.58752036 0.3509657 -0.30730742 -0.5667712 0.3658072 -0.5774178 0.34861752 0.8292418 -0.36067286 0.7454925 0.36165583 0.18916635 0.17865363 -0.3062649 -0.57119477 0.35059482 0.74540484 0.8239848 -0.34978685
0.7797798 -0.36160362 0.12266399 0.18107733 0.83342606 -0.13520277 -0.35377392 0.10663283 0.83494294 0.1217658 -0.1344674 -0.31070483 0.3563935 -0.58128875 0.6316925 0.36794147 -0.35402647 0.6358285 -0.13568735 -0.580447 0.36640352 -0.13233532 -0.571631 0.17514737 -0.125461 0.82577986 -0.29668558 -0.1325979 0.11831477 -0.36798915 -0.58492875 0.6340553 -0.5868123 0.3506728 -0.30691633 -0.5662636 0.36549067 -0.57686967 0.34822652 0.82821816 -0.3602156 0.74487865 0.36142495 0.18896505 0.17849606 -0.3058891 -0.5704524 0.35020715 0.74479216 0.82342106 -0.34940776
0.7807808 -0.3611829 0.12250427 0.18086721 0.83234257 -0.13511296 -0.35333508 0.10650925 0.83388126 0.12160039 -0.13433173 -0.31032762 0.35613358 -0.58042455 0.63105285 0.3675929 -0.3536413 0.6352981 -0.13552298 -0.5797383 0.36611256 -0.13218935 -0.57093906 0.17499012 -0.12540174 0.82520103 -0.29643264 -0.13253525 0.11818536 -0.36750528 -0.58429486 0.6335391 -0.586094 0.35037813 -0.30653006 -0.5657622 0.36516836 -0.5763231 0.34783322 0.8271961 -0.3597552 0.74428636 0.3611951 0.18876049 0.17834145 -0.3055126 -0.5697259 0.3498255 0.7442117 0.8228705 -0.34903276
0.7817818 -0.3607601 0.122343436 0.18065478 0.83125514 -0.1350243 -0.35289606 0.10638466 0.83281 0.1214382 -0.13419574 -0.30994377 0.35586876 -0.5795538 0.63041127 0.3672408 -0.35324335 0.63475597 -0.13536009 -0.579049 0.36581543 -0.13204452 -0.5702626 0.17483787 -0.12534173 0.8246292 -0.29617828 -0.13247159 0.118054144 -0.36701912 -0.5836566 0.63301456 -0.58536506 0.35008135 -0.30614972 -0.5652652 0.36484045 -0.5757765 0.34743842 0.8261784 -0.35929158 0.74370706 0.36096543 0.18855269 0.17818922 -0.3051358 -0.56901735 0.3494505 0.7436541 0.82233 -0.34866196
0.7827828 -0.36033553 0.12218162 0.1804403 0.83016586 -0.13493648 -0.3524578 0.10625927 0.8317309 0.12127968 -0.13405928 -0.3095533 0.35559854 -0.5786775 0.6297691 0.3668854 -0.3528312 0.6342023 -0.13519919 -0.5783811 0.36551207 -0.13190122 -0.56960374 0.17468876 -0.12528084 0.82406145 -0.29592216 -0.13240679 0.1179211 -0.36653098 -0.583013 0.6324811 -0.58462524 0.34978214 -0.3057766 -0.5647708 0.36450714 -0.5752286 0.34704292 0.8251676 -0.3588249 0.74313724 0.3607351 0.1883418 0.17803885 -0.3047591 -0.56832904 0.34908253 0.7431067 0.8217965 -0.34829548
0.7837838 -0.35990956 0.12201898 0.18022409 0.8290771 -0.13484925 -0.35202125 0.1061333 0.83064604 0.12112529 -0.13392219 -0.30915624 0.35532248 -0.5777967 0.62912774 0.36652705 -0.35240704 0.6336373 -0.1350408 -0.5777369 0.3652025 -0.13175978 -0.5689644 0.17454217 -0.125219 0.8234954 -0.2956641 -0.13234071 0.117786236 -0.36604115 -0.58236283 0.6319381 -0.58387434 0.3494802 -0.30541193 -0.56427747 0.3641687 -0.57467794 0.3466476 0.8241668 -0.35835525 0.74257535 0.3605033 0.18812789 0.17788982 -0.30438292 -0.56766313 0.34872207 0.7425679 0.82126725 -0.34793344
0.7847848 -0.35948262 0.1218557 0.18000644 0.8279915 -0.13476232 -0.35158747 0.10600694 0.82955736 0.120975494 -0.13378435 -0.30875275 0.35504028 -0.5769127 0.6284887 0.36616617 -0.35197857 0.6330613 -0.13488549 -0.5771186 0.36488673 -0.13162062 -0.5683468 0.17439762 -0.12515609 0.82292837 -0.2954038 -0.13227324 0.117649585 -0.36555 -0.58170533 0.6313851 -0.5831123 0.34917533 -0.30505705 -0.56378365 0.36382547 -0.5741234 0.34625345 0.8231789 -0.35788274 0.74202 0.36026937 0.18791114 0.17774169 -0.30400774 -0.567022 0.34836945 0.74203587 0.82073957 -0.3475758
0.7857858 -0.35905513 0.121691965 0.17978773 0.82691157 -0.13467544 -0.35115752 0.1058804 0.8284672 0.120830804 -0.13364564 -0.30834293 0.3547516 -0.5760266 0.6278536 0.36580315 -0.35154694 0.6324746 -0.13473384 -0.5765214 0.36456496 -0.1314841 -0.567753 0.17425458 -0.12509203 0.82235813 -0.2951411 -0.13220428 0.11751119 -0.36505798 -0.58103955 0.6308216 -0.58233917 0.3488673 -0.30471337 -0.56328785 0.3634778 -0.5735637 0.34586146 0.82220715 -0.35740754 0.74146986 0.36003262 0.18769172 0.17759399 -0.30363408 -0.56640816 0.34802496 0.7415089 0.82021093 -0.34722263
0.7867868 -0.35862762 0.121528 0.1795683 0.8258401 -0.1345884 -0.35073256 0.10575385 0.82737786 0.12069142 -0.13350594 -0.307927 0.3544562 -0.5751399 0.62722397 0.36543846 -0.35111293 0.6318777 -0.13458644 -0.5759387 0.3642373 -0.1313507 -0.56718516 0.17411256 -0.12502676 0.8217826 -0.2948758 -0.13213374 0.11737112 -0.36456546 -0.58036476 0.63024735 -0.5815549 0.34855592 -0.30438232 -0.5627888 0.3631261 -0.5729979 0.3454727 0.82125497 -0.35692984 0.7409235 0.35979247 0.18746985 0.1774463 -0.3032624 -0.5658224 0.34768885 0.74098545 0.8196791 -0.34687385
0.7877878 -0.3582006 0.12136402 0.1793486 0.8247801 -0.13450098 -0.3503138 0.10562746 0.82629186 0.12055509 -0.13336515 -0.30750525 0.35415393 -0.574254 0.62660164 0.36507255 -0.3506773 0.6312711 -0.13444394 -0.57536817 0.363904 -0.1312208 -0.5666371 0.17397113 -0.124960236 0.8211998 -0.29460773 -0.13206154 0.117229454 -0.36407295 -0.5796803 0.62966204 -0.5807598 0.34824103 -0.30406538 -0.56228524 0.3627709 -0.57242507 0.34508833 0.8203258 -0.35644984 0.7403799 0.35954833 0.18724577 0.17729822 -0.3028933 -0.5652542 0.34736127 0.7404641 0.8191418 -0.34652945
0.7887888 -0.35777462 0.12120026 0.17912903 0.8237345 -0.13441294 -0.34990254 0.1055014 0.825212 0.12042092 -0.13322319 -0.307078 0.3538447 -0.5733704 0.6259885 0.36470598 -0.3502408 0.63065547 -0.13430698 -0.5748078 0.36356533 -0.13109489 -0.56610304 0.17382984 -0.12489237 0.8206077 -0.2943368 -0.13198763 0.11708628 -0.3635809 -0.5789857 0.6290655 -0.57995415 0.3479225 -0.3037641 -0.56177604 0.36241266 -0.5718443 0.34470952 0.8194233 -0.3559678 0.7398378 0.3592997 0.18701974 0.1771494 -0.30252734 -0.5646995 0.34704235 0.73994344 0.8185971 -0.34618926
0.7897898 -0.35735023 0.121037 0.17891008 0.8227067 -0.13432413 -0.34950006 0.10537581 0.8241409 0.12028857 -0.13307999 -0.3066456 0.35352844 -0.5724908 0.6253863 0.3643393 -0.34980404 0.63003147 -0.13417625 -0.5742556 0.36322162 -0.13097344 -0.5655809 0.1736883 -0.124823146 0.82000494 -0.29406285 -0.13191196 0.11694171 -0.36308992 -0.5782804 0.62845767 -0.5791383 0.34760025 -0.30348015 -0.5612601 0.362052 -0.57125485 0.34433752 0.8185513 -0.35548395 0.73929614 0.35904616 0.18679208 0.17699948 -0.30216515 -0.5641559 0.3467321 0.7394221 0.81804305 -0.3458532
0.7907908 -0.3569281 0.12087449 0.17869224 0.8217 -0.13423435 -0.3491077 0.105250835 0.8230817 0.120157704 -0.13293546 -0.3062085 0.35320514 -0.5716169 0.62479717 0.36397314 -0.3493677 0.62939996 -0.13405246 -0.5737096 0.36287326 -0.13085693 -0.56506854 0.17354617 -0.124752514 0.8193898 -0.2937858 -0.1318345 0.11679589 -0.3626005 -0.57756406 0.62783855 -0.5783127 0.34727424 -0.3032083 -0.56073654 0.36168954 -0.570656 0.34397367 0.81771374 -0.35499865 0.73875386 0.35878733 0.18656309 0.17684817 -0.30180734 -0.5636214 0.34643054 0.73889893 0.817478 -0.3455211
0.7917918 -0.3565089 0.12071303 0.17847602 0.8207178 -0.13414344 -0.348727 0.10512661 0.8220374 0.120028 -0.13278958 -0.30576715 0.35287493 -0.57075053 0.6242232 0.36360815 -0.34893242 0.62876177 -0.13393633 -0.5731681 0.3625207 -0.13074417 -0.56456405 0.17340305 -0.12468046 0.81876105 -0.29350567 -0.13175525 0.11664895 -0.3621133 -0.5768364 0.6272081 -0.5774779 0.34694445 -0.3029418 -0.56020445 0.36132595 -0.5700472 0.3436193 0.8169146 -0.35451218 0.73821 0.35852286 0.18633315 0.17669515 -0.3014546 -0.5630939 0.34613758 0.73837274 0.81690043 -0.34519273
0.7927928 -0.35609332 0.120552935 0.17826198 0.8197639 -0.13405128 -0.34835938 0.10500326 0.8210113 0.11989914 -0.13264228 -0.30532214 0.35253793 -0.5698936 0.62366647 0.36324498 -0.34849867 0.6281179 -0.13382716 -0.5726293 0.36216438 -0.13063347 -0.56406546 0.17325866 -0.124606974 0.8181174 -0.29322237 -0.13167419 0.11650107 -0.36162895 -0.5760973 0.6265666 -0.5766345 0.34661084 -0.3026797 -0.559663 0.36096194 -0.56942797 0.34327587 0.8161583 -0.35402492 0.7376637 0.3582525 0.18610266 0.17654021 -0.30110762 -0.5625715 0.3458531 0.73784256 0.8163089 -0.34486786
0.7937938 -0.35568205 0.12039452 0.17805073 0.81884205 -0.1339577 -0.3480064 0.10488089 0.8200067 0.11977084 -0.13249354 -0.304874 0.35219428 -0.5690481 0.6231293 0.3628844 -0.34806708 0.6274694 -0.13372082 -0.57209164 0.3618049 -0.13052446 -0.563571 0.17311269 -0.124532044 0.8174578 -0.2929359 -0.13159132 0.11635243 -0.3611481 -0.5753466 0.6259142 -0.5757834 0.34627348 -0.302421 -0.55911165 0.36059836 -0.5687979 0.3429449 0.8154491 -0.3535372 0.73711413 0.35797596 0.18587202 0.17638308 -0.30076712 -0.5620525 0.34557688 0.73730737 0.8157023 -0.3445462
0.7947948 -0.3552759 0.12023812 0.17784284 0.81795627 -0.13386261 -0.3476697 0.1047596 0.81902736 0.11964284 -0.13234334 -0.30442342 0.3518443 -0.5682162 0.62261415 0.36252716 -0.34763804 0.6268174 -0.13361654 -0.5715536 0.3614428 -0.1304168 -0.5630789 0.17296489 -0.124455675 0.81678146 -0.29264632 -0.13150668 0.116203226 -0.36067146 -0.5745843 0.62525123 -0.57492524 0.34593245 -0.3021648 -0.55854976 0.36023596 -0.56815666 0.34262788 0.8147916 -0.35304952 0.7365605 0.35769314 0.18564168 0.17622358 -0.30043384 -0.56153494 0.34530866 0.7367663 0.81507957 -0.34422746
0.7957958 -0.35487562 0.12008409 0.17763896 0.8171105 -0.1337659 -0.3473509 0.104639485 0.8180767 0.11951487 -0.13219166 -0.30397108 0.35148832 -0.56740004 0.62212324 0.36217403 -0.34721202 0.6261632 -0.13351387 -0.57101375 0.3610788 -0.13031016 -0.56258756 0.17281501 -0.12437789 0.81608766 -0.2923536 -0.13142031 0.11605368 -0.3601998 -0.5738106 0.6245781 -0.57406104 0.34558782 -0.30191025 -0.55797684 0.35987568 -0.5675041 0.34232646 0.81419027 -0.35256225 0.73600215 0.3574039 0.18541214 0.1760615 -0.3001067 -0.5610174 0.34504816 0.7362186 0.8144397 -0.34391132
0.7967968 -0.3544821 0.119932815 0.1774398 0.8163091 -0.1336675 -0.34704646 0.10452062 0.8171588 0.119386695 -0.13203852 -0.30351776 0.3511267 -0.5666019 0.6216593 0.36182588 -0.34678945 0.62550795 -0.13341238 -0.57047075 0.36071354 -0.13020425 -0.5620956 0.17266284 -0.124298714 0.81537575 -0.29205787 -0.13133228 0.11590402 -0.35973388 -0.5730256 0.6238953 -0.57319176 0.34523973 -0.30165654 -0.5573926 0.35951844 -0.56684005 0.34204152 0.81362754 -0.35207587 0.73543847 0.3571082 0.18518387 0.17589672 -0.29978317 -0.56049824 0.34479496 0.73566353 0.8137821 -0.34359735
0.7977978 -0.3540962 0.11978467 0.177246 0.8155564 -0.13356732 -0.3467487 0.104403086 0.8162775 0.119258106 -0.13188392 -0.30306423 0.35075986 -0.56582415 0.62122476 0.36148357 -0.34637067 0.6248532 -0.13331163 -0.5699234 0.3603478 -0.13009875 -0.5616014 0.17250821 -0.12421817 0.8146454 -0.29175922 -0.13124263 0.1157545 -0.35927454 -0.5722296 0.6232033 -0.57231855 0.3448884 -0.30140293 -0.5567966 0.3591652 -0.56616443 0.34176457 0.81308734 -0.35159093 0.7348688 0.356806 0.18495744 0.17572913 -0.29946277 -0.5599761 0.3445486 0.7351005 0.8131061 -0.34328517
0.7987988 -0.35371882 0.11964006 0.17705834 0.814857 -0.13346529 -0.34645638 0.10428694 0.81543696 0.119128875 -0.13172789 -0.30261132 0.35038832 -0.56506926 0.6208179 0.36114806 -0.345956 0.6242004 -0.13321126 -0.5693705 0.3599824 -0.1299934 -0.56110376 0.17235093 -0.12413632 0.81389636 -0.29145774 -0.13115145 0.11560539 -0.35882255 -0.5714231 0.6225028 -0.5714426 0.34453392 -0.30114865 -0.55618876 0.358817 -0.56547743 0.34149212 0.81256574 -0.35110787 0.7342928 0.3564974 0.18473342 0.1755586 -0.29914495 -0.5594497 0.34430864 0.734529 0.8124113 -0.34297436
0.7997998 -0.35335028 0.11949941 0.17687754 0.8142119 -0.1333614 -0.34616843 0.10417222 0.8146414 0.11899883 -0.13157046 -0.30216002 0.35001266 -0.5643399 0.6204281 0.36082026 -0.3455457 0.6235511 -0.13311085 -0.56881106 0.3596182 -0.12988792 -0.5606015 0.1721909 -0.1240532 0.81312853 -0.2911536 -0.13105886 0.115456976 -0.3583789 -0.5706065 0.6217945 -0.57056516 0.3441766 -0.3008931 -0.555569 0.358475 -0.5647791 0.3412233 0.812059 -0.3506273 0.73371 0.35618246 0.18451239 0.17538507 -0.29882926 -0.5589177 0.3440745 0.7339485 0.81169754 -0.34266436
0.8008008 -0.35298708 0.11936315 0.1767044 0.81359756 -0.13325559 -0.3458838 0.104058996 0.81389534 0.1188678 -0.13141169 -0.30171126 0.3496335 -0.56363857 0.6200524 0.36050117 -0.34514007 0.62290686 -0.1330101 -0.5682441 0.3592561 -0.1297821 -0.56009334 0.17202802 -0.123968884 0.8123419 -0.290847 -0.13096493 0.115309566 -0.35794422 -0.5697804 0.62107927 -0.5696876 0.3438167 -0.30063564 -0.55493724 0.35814023 -0.5640697 0.34095725 0.8115634 -0.35014975 0.7331199 0.35586137 0.184295 0.17520851 -0.29851526 -0.55837905 0.3438455 0.73335886 0.81096464 -0.34235474
0.8018018 -0.35262793 0.11923174 0.17653975 0.81300557 -0.13314787 -0.3456015 0.10394727 0.8132033 0.11873562 -0.13125163 -0.30126607 0.34925154 -0.56296813 0.6196884 0.36019185 -0.3447393 0.6222696 -0.13290866 -0.5676688 0.3588971 -0.12967567 -0.55957836 0.1718622 -0.12388344 0.81153685 -0.2905381 -0.13086984 0.115163475 -0.35751554 -0.5689455 0.6203579 -0.5688114 0.34345445 -0.3003757 -0.5542936 0.35781392 -0.5633496 0.3406932 0.81107557 -0.3496759 0.73252237 0.35553434 0.18408188 0.1750289 -0.2982025 -0.5578328 0.343621 0.7327596 0.8102127 -0.3420449
0.8028028 -0.35227224 0.11910467 0.17638358 0.8124319 -0.13303822 -0.34532058 0.10383708 0.8125655 0.11860216 -0.13109034 -0.3008255 0.3488675 -0.5623278 0.6193336 0.35989338 -0.3443435 0.6216409 -0.13280623 -0.5670844 0.35854217 -0.12956844 -0.55905557 0.17169338 -0.123796955 0.8107137 -0.29022712 -0.13077366 0.115019046 -0.3570911 -0.56810254 0.6196313 -0.5679381 0.34309024 -0.30011275 -0.5536383 0.35749736 -0.56261927 0.34043035 0.8105923 -0.34920633 0.7319171 0.35520166 0.18387373 0.17484626 -0.2978906 -0.5572779 0.34340024 0.73215055 0.80944186 -0.34173423
0.8038038 -0.3519194 0.11898012 0.17623164 0.8118726 -0.13292669 -0.3450402 0.10372843 0.8119581 0.118467286 -0.13092792 -0.30039072 0.34848222 -0.5617034 0.6189859 0.35960665 -0.34395286 0.62102294 -0.13270253 -0.5664901 0.35819244 -0.12946023 -0.5585241 0.17152156 -0.12370952 0.8098729 -0.28991434 -0.1306766 0.11487663 -0.3566703 -0.56725234 0.61890066 -0.5670694 0.3427244 -0.29984635 -0.5529716 0.35719177 -0.5618791 0.34016797 0.8101105 -0.3487417 0.7313039 0.3548636 0.18367127 0.17466062 -0.29757914 -0.5567136 0.34318238 0.73153174 0.8086527 -0.34142217
0.8048048 -0.35156885 0.118857674 0.17608269 0.8113241 -0.13281327 -0.34475952 0.10362133 0.8113732 0.1183309 -0.13076445 -0.29996288 0.34809658 -0.5610912 0.61864305 0.35932896 -0.34356743 0.6204176 -0.13259731 -0.56588554 0.357849 -0.12935083 -0.5579832 0.17134672 -0.12362123 0.80901533 -0.28959998 -0.1305788 0.114736594 -0.3562525 -0.56639594 0.618167 -0.566207 0.3423573 -0.299576 -0.5522939 0.35689855 -0.56112987 0.3399054 0.8096273 -0.34828275 0.73068273 0.35452062 0.18347524 0.17447206 -0.2972678 -0.55613923 0.34296665 0.7309031 0.80784565 -0.34110805
0.8058058 -0.35122004 0.118737 0.17593618 0.81078297 -0.13269804 -0.34447774 0.10351575 0.81080675 0.118192926 -0.13060005 -0.29954323 0.34771147 -0.560489 0.6183031 0.35905823 -0.34318727 0.61982685 -0.13249034 -0.5652701 0.35751307 -0.12924008 -0.55743235 0.17116891 -0.12353221 0.80814177 -0.2892844 -0.13048045 0.11459934 -0.3558372 -0.56553435 0.6174315 -0.5653527 0.3419894 -0.29930145 -0.55160564 0.35661903 -0.5603721 0.33964205 0.8091401 -0.34783018 0.73005354 0.35417312 0.18328643 0.17428067 -0.29695618 -0.5555541 0.342752 0.7302647 0.80702144 -0.34079117
0.8068068 -0.35087246 0.11861776 0.1757916 0.8102459 -0.13258104 -0.34419417 0.1034117 0.8102548 0.11805327 -0.13043481 -0.29913306 0.34732795 -0.55989486 0.6179641 0.35879338 -0.3428124 0.61925304 -0.13238138 -0.5646435 0.35718587 -0.12912786 -0.5568708 0.17098817 -0.12344257 0.8072532 -0.2889679 -0.13038176 0.11446527 -0.35542387 -0.5646688 0.6166956 -0.56450844 0.3416211 -0.29902226 -0.55090743 0.35635367 -0.5596068 0.33937728 0.80864626 -0.3473847 0.72941643 0.35382158 0.18310563 0.17408657 -0.29664403 -0.5549577 0.3425375 0.72961676 0.8061809 -0.3404708
0.8078078 -0.35052562 0.11849964 0.17564848 0.8097097 -0.13246235 -0.34390813 0.103309125 0.8097137 0.1179119 -0.13026886 -0.29873374 0.346947 -0.5593068 0.6176242 0.35853338 -0.34244272 0.6186983 -0.13227029 -0.5640054 0.35686868 -0.129014 -0.5562982 0.17080462 -0.12335244 0.80635077 -0.2886508 -0.13028291 0.11433481 -0.355012 -0.56380033 0.61596054 -0.56367624 0.34125292 -0.29873818 -0.5502 0.3560961 -0.5588347 0.33911058 0.80814356 -0.34694713 0.7287714 0.35346654 0.18293312 0.1738899 -0.296331 -0.55434966 0.34232208 0.72895944 0.80532515 -0.34014615
0.8088088 -0.35017905 0.118382335 0.17550631 0.8091717 -0.13234207 -0.343619 0.103208005 0.80917996 0.11776875 -0.13010235 -0.2983466 0.34656984 -0.55872285 0.6172818 0.35827732 -0.34207824 0.618165 -0.13215686 -0.56335557 0.35656288 -0.1288984 -0.55571413 0.17061833 -0.123261966 0.8054359 -0.28833354 -0.13018414 0.114208385 -0.35460114 -0.5629305 0.61522776 -0.5628583 0.34088534 -0.29844898 -0.54948395 0.35584402 -0.55805683 0.33884144 0.8076299 -0.34651828 0.7281186 0.35310864 0.18276489 0.17369087 -0.29601684 -0.55372965 0.34210464 0.7282931 0.8044554 -0.3398165
0.8098098 -0.34983233 0.11826556 0.17536467 0.80862904 -0.1322203 -0.34332624 0.10310828 0.80865014 0.11762382 -0.12993543 -0.2979732 0.34619755 -0.55814135 0.6169353 0.35802418 -0.34171876 0.6176556 -0.13204099 -0.56269395 0.3562698 -0.12878096 -0.5551183 0.17042945 -0.12317129 0.80451006 -0.28801644 -0.1300857 0.11408648 -0.35419083 -0.56206065 0.6144988 -0.5620566 0.34051895 -0.2981545 -0.5487603 0.35559648 -0.5572743 0.33856943 0.8071032 -0.34609896 0.7274584 0.3527485 0.18259953 0.17348963 -0.29570132 -0.5530974 0.34188396 0.7276183 0.8035729 -0.33948097
0.8108108 -0.34948504 0.118149064 0.17522314 0.80807924 -0.13209714 -0.34302932 0.103009894 0.80812114 0.117477104 -0.12976824 -0.29761496 0.34583142 -0.5575606 0.6165832 0.35777313 -0.3413642 0.61717254 -0.13192254 -0.56202054 0.35599098 -0.1286616 -0.55451065 0.17023817 -0.12308059 0.8035749 -0.28769997 -0.12998782 0.11396955 -0.35378063 -0.56119233 0.6137753 -0.56127363 0.3401543 -0.29785457 -0.5480299 0.35535255 -0.5564882 0.3382941 0.8065618 -0.34568992 0.726791 0.35238686 0.18243653 0.17328645 -0.2953842 -0.552453 0.34165886 0.7269353 0.8026792 -0.33913872
0.8118118 -0.34913683 0.118032575 0.17508133 0.8075199 -0.13197275 -0.3427278 0.102912776 0.8075901 0.1173286 -0.12960096 -0.29727346 0.34547275 -0.5569791 0.6162242 0.3575233 -0.34101436 0.6167185 -0.13180141 -0.5613355 0.35572675 -0.12854025 -0.553891 0.17004465 -0.12299001 0.8026322 -0.2873846 -0.12989078 0.11385712 -0.35337016 -0.5603272 0.6130589 -0.56051165 0.339792 -0.29754913 -0.5472939 0.35511127 -0.55569994 0.3380151 0.80600417 -0.34529054 0.7261168 0.3520245 0.18227538 0.17308159 -0.29506525 -0.5517962 0.341428 0.726245 0.801776 -0.33878884
0.8128128 -0.34878737 0.11791587 0.17493889 0.806949 -0.13184725 -0.3424213 0.10281685 0.8070542 0.11717834 -0.12943378 -0.29694915 0.3451229 -0.5563954 0.615857 0.3572739 -0.34066898 0.616296 -0.13167755 -0.56063884 0.35547027 -0.12841687 -0.5532594 0.16984913 -0.12289974 0.80168396 -0.28707075 -0.12979487 0.113746926 -0.3529591 -0.55946684 0.6123515 -0.55977315 0.3394327 -0.2972381 -0.5465533 0.3548718 -0.5549107 0.33773217 0.80542886 -0.34489956 0.7254362 0.3516622 0.18211563 0.17287531 -0.29474428 -0.55112714 0.34119007 0.7255478 0.8008652 -0.3384304
0.8138138 -0.3484363 0.11779873 0.17479545 0.80636454 -0.13172084 -0.3421094 0.10272202 0.806511 0.11702639 -0.12926689 -0.29663336 0.3447833 -0.55580807 0.61548054 0.35702422 -0.3403278 0.6158991 -0.1315509 -0.55993104 0.35521913 -0.12829138 -0.5526159 0.16965184 -0.12280998 0.8007323 -0.286759 -0.12970035 0.11363855 -0.35254705 -0.5586131 0.61165476 -0.5590607 0.33907706 -0.29692155 -0.5458095 0.35463333 -0.55412203 0.33744496 0.80483466 -0.3445159 0.72474974 0.35130084 0.18195681 0.17266795 -0.2944212 -0.5504461 0.34094357 0.7248447 0.79994863 -0.3380645
0.8148148 -0.34808332 0.117680945 0.17465073 0.80576473 -0.13159366 -0.3417919 0.1026282 0.8059579 0.11687278 -0.12910049 -0.29632306 0.34445545 -0.5552159 0.61509377 0.35677353 -0.33999047 0.61551255 -0.13142142 -0.5592123 0.35497233 -0.12816383 -0.5519607 0.16945307 -0.122720905 0.7997795 -0.2864498 -0.12960756 0.11353169 -0.35213372 -0.55776805 0.61097074 -0.55837697 0.33872578 -0.29659948 -0.5450638 0.35439506 -0.5533354 0.33715326 0.80422056 -0.34413844 0.724058 0.35094136 0.18179852 0.17245981 -0.29409578 -0.54975337 0.3406871 0.7241364 0.79902864 -0.33769467
0.8158158 -0.3477282 0.11756233 0.17450443 0.805148 -0.13146594 -0.3414685 0.10253526 0.805393 0.11671761 -0.1289348 -0.29601726 0.34414086 -0.55461776 0.6146958 0.35652116 -0.3396567 0.6151342 -0.13128912 -0.5584833 0.35472894 -0.12803416 -0.5512942 0.1692531 -0.122632734 0.79882795 -0.28614372 -0.12951683 0.11342602 -0.3517188 -0.5569336 0.61030143 -0.55772465 0.33837962 -0.296272 -0.54431754 0.3541563 -0.5525526 0.3368569 0.8035857 -0.34376618 0.7233615 0.35058478 0.18164034 0.1722513 -0.29376796 -0.54904926 0.34041905 0.7234239 0.7981074 -0.3373217
0.8168168 -0.34737068 0.11744273 0.17435628 0.804513 -0.13133787 -0.34113905 0.10244311 0.8048141 0.116560966 -0.12877004 -0.29571494 0.3438412 -0.55401266 0.6142858 0.35626653 -0.33932608 0.6147621 -0.13115403 -0.55774444 0.35448804 -0.1279024 -0.5506168 0.16905226 -0.12254569 0.7978803 -0.28584135 -0.12942846 0.113321275 -0.3513021 -0.55611175 0.6096489 -0.5570981 0.33803934 -0.2959393 -0.5435723 0.35391638 -0.5517751 0.33655575 0.80292946 -0.3433981 0.7226611 0.3502321 0.18148193 0.17204279 -0.29343763 -0.5483343 0.34013784 0.7227083 0.79718745 -0.3369462
0.8178178 -0.34701058 0.11732197 0.1742061 0.8038584 -0.13120966 -0.3408034 0.10235159 0.8042195 0.11640296 -0.12860645 -0.2954152 0.34355807 -0.5533995 0.61386317 0.35600907 -0.33899817 0.61439455 -0.1310162 -0.5569964 0.35424882 -0.12776859 -0.54992884 0.16885093 -0.122459985 0.7969393 -0.2855433 -0.12934284 0.11321718 -0.35088328 -0.5553048 0.60901535 -0.5564855 0.33770573 -0.29560152 -0.54282975 0.35367462 -0.5510049 0.33624968 0.8022514 -0.34303328 0.7219574 0.34988442 0.1813229 0.1718347 -0.29310474 -0.54760903 0.3398418 0.7219906 0.7962714 -0.33656874
0.8188188 -0.34664768 0.11719991 0.17405362 0.8031834 -0.13108157 -0.34046146 0.10226058 0.8036076 0.11624372 -0.1284443 -0.29511705 0.34328824 -0.5527776 0.6134273 0.35574827 -0.33867246 0.6140298 -0.13087565 -0.55623996 0.35401046 -0.12763277 -0.54923105 0.16864945 -0.12237587 0.7960079 -0.28525016 -0.12926032 0.11311348 -0.35046223 -0.554515 0.6084031 -0.5558845 0.33737963 -0.29525897 -0.54209155 0.3534305 -0.5502438 0.33593863 0.8015512 -0.34267083 0.7212513 0.3495429 0.18116298 0.17162749 -0.2927692 -0.5468743 0.33952925 0.7212721 0.7953621 -0.3361899
0.8198198 -0.34628186 0.11707646 0.17389871 0.802487 -0.13095383 -0.34011322 0.10216993 0.802977 0.1160834 -0.12828381 -0.29481974 0.34302342 -0.5521461 0.61297774 0.35548362 -0.3383485 0.61366636 -0.13073252 -0.555476 0.3537722 -0.12749499 -0.548524 0.16844825 -0.12229358 0.79508907 -0.28496262 -0.12918127 0.11300994 -0.3500387 -0.5537448 0.6078143 -0.55529296 0.33706188 -0.2949119 -0.5413596 0.35318348 -0.54949385 0.33562267 0.8008288 -0.34230983 0.72054374 0.34920874 0.18100184 0.17142163 -0.292431 -0.5461307 0.33919832 0.720554 0.7944625 -0.33581024
0.8208208 -0.34591293 0.11695148 0.17374119 0.80176866 -0.13082673 -0.3397587 0.10207947 0.8023265 0.11592215 -0.1281253 -0.2945224 0.34276253 -0.55150443 0.61251414 0.35521474 -0.33802575 0.6133026 -0.1305869 -0.55470544 0.35353333 -0.12735534 -0.54780865 0.16824777 -0.12221338 0.7941862 -0.28468135 -0.129105 0.112906314 -0.34961256 -0.5529966 0.6072516 -0.5547089 0.33675343 -0.29456067 -0.5406357 0.35293302 -0.5487572 0.33530176 0.8000843 -0.34194955 0.71983564 0.34888324 0.18083923 0.17121762 -0.29209015 -0.5453793 0.33884722 0.7198378 0.79357564 -0.3354303
0.8218218 -0.34554088 0.116824895 0.17358094 0.8010279 -0.13070053 -0.33939797 0.101989046 0.801655 0.115760155 -0.12796901 -0.29422435 0.34250477 -0.55085206 0.6120363 0.35494122 -0.33770356 0.6129372 -0.13043894 -0.5539293 0.35329318 -0.12721391 -0.54708564 0.16804846 -0.12213552 0.7933025 -0.28440708 -0.1290303 0.112802416 -0.3491837 -0.5522729 0.6067173 -0.5541304 0.33645514 -0.29420567 -0.5399219 0.35267875 -0.5480359 0.334976 0.7993179 -0.34158918 0.7191281 0.34856766 0.1806749 0.17101598 -0.29174665 -0.544621 0.33847642 0.71912485 0.79270494 -0.3350505
0.8228228 -0.34516558 0.11669664 0.17341787 0.8002644 -0.13057554 -0.3390312 0.10189846 0.8009618 0.115597606 -0.12781525 -0.2939249 0.34224924 -0.55018854 0.6115441 0.35466275 -0.33738133 0.61256886 -0.13028878 -0.5531488 0.35305113 -0.1270708 -0.54635614 0.1678508 -0.12206029 0.7924416 -0.28414047 -0.12895688 0.11269805 -0.348752 -0.55157655 0.6062141 -0.5535555 0.3361674 -0.29384735 -0.53922033 0.35242024 -0.5473323 0.3346455 0.7985301 -0.34122798 0.71842206 0.34826344 0.18050861 0.17081729 -0.29140052 -0.5438569 0.3380964 0.71841675 0.7918537 -0.33467138
0.8238238 -0.34478703 0.11656664 0.1732519 0.79947823 -0.13045207 -0.3386585 0.101807535 0.8002461 0.11543472 -0.12766433 -0.29362333 0.34199524 -0.5495135 0.6110375 0.35437906 -0.33705842 0.6121964 -0.13013661 -0.55236506 0.35280663 -0.12692615 -0.5456211 0.16765532 -0.12198797 0.7916072 -0.28388232 -0.12888448 0.11259302 -0.34831738 -0.55091023 0.6057423 -0.55298257 0.3358883 -0.29348618 -0.53853315 0.35215715 -0.54664874 0.33431047 0.79772156 -0.3408653 0.7177188 0.34797192 0.18034019 0.17062211 -0.29105186 -0.54308826 0.3377099 0.71771514 0.79102564 -0.3342933
0.8248248 -0.34440517 0.11643487 0.17308298 0.79866946 -0.13033043 -0.3382802 0.101716064 0.7995076 0.115271725 -0.12751657 -0.29331914 0.34174195 -0.54882675 0.6105166 0.35408986 -0.33673406 0.6118187 -0.12998264 -0.5515794 0.35255918 -0.12678011 -0.5448817 0.16746256 -0.12191884 0.7908032 -0.2836326 -0.12881283 0.11248717 -0.3478798 -0.5502766 0.60528445 -0.55241 0.33561656 -0.2931227 -0.53786266 0.3518892 -0.5459877 0.33397108 0.7968931 -0.34050053 0.7170195 0.34769464 0.18016946 0.17043106 -0.29070076 -0.5423163 0.33731827 0.7170217 0.7902245 -0.3339167
0.8258258 -0.34402 0.1163013 0.17291108 0.79783833 -0.13021098 -0.33789656 0.10162384 0.798746 0.115108855 -0.1273723 -0.29301172 0.34148875 -0.5481282 0.6099818 0.35379496 -0.33640754 0.61143464 -0.12982708 -0.55079335 0.35230824 -0.12663281 -0.54413915 0.16727306 -0.12185286 0.7900336 -0.28338993 -0.12874173 0.112380356 -0.3474392 -0.549665 0.6048352 -0.5518362 0.33535114 -0.29275754 -0.5372113 0.35161608 -0.5453518 0.33362764 0.7960458 -0.34013304 0.71632546 0.34743312 0.17999627 0.17024478 -0.2903473 -0.5415425 0.33692288 0.71633834 0.7894541 -0.33354196
0.8268268 -0.34363163 0.11616591 0.17273623 0.7969854 -0.13009405 -0.33750793 0.101530656 0.7979611 0.11494639 -0.1272318 -0.29270062 0.34123492 -0.54741776 0.6094332 0.35349426 -0.33607808 0.6110435 -0.12967022 -0.55000836 0.35205346 -0.12648445 -0.5433949 0.16708747 -0.12178963 0.7893025 -0.28315333 -0.12867092 0.112272434 -0.34699562 -0.549066 0.6043927 -0.55125976 0.33509094 -0.29239124 -0.5365815 0.35133767 -0.54474354 0.3332804 0.79518074 -0.3397623 0.7156381 0.34718287 0.17982052 0.17006394 -0.28999165 -0.54076827 0.33652493 0.71566683 0.78871864 -0.3331694
0.8278278 -0.34324008 0.116028726 0.17255844 0.7961113 -0.12998004 -0.3371147 0.101436265 0.7971533 0.11478459 -0.12709486 -0.2923854 0.34097993 -0.5466955 0.6088714 0.35318762 -0.33574483 0.61064434 -0.1295123 -0.54922605 0.3517944 -0.1263352 -0.5426504 0.16690636 -0.12172872 0.78861433 -0.28292185 -0.1286002 0.1121633 -0.3465491 -0.54847753 0.6039551 -0.5506794 0.334835 -0.29202455 -0.5359758 0.35105377 -0.54416573 0.33292976 0.7942993 -0.3393878 0.7149588 0.34693834 0.1796421 0.16988924 -0.28963387 -0.53999525 0.3361256 0.7150093 0.78802234 -0.33279938
0.8288288 -0.34284544 0.115889765 0.17237778 0.795217 -0.12986933 -0.3367173 0.101340435 0.79632264 0.11462376 -0.1269609 -0.29206565 0.3407232 -0.5459616 0.6082969 0.352875 -0.33540696 0.61023647 -0.12935363 -0.5484481 0.35153076 -0.12618528 -0.54190713 0.16673039 -0.12166975 0.7879736 -0.2826947 -0.12852937 0.11205283 -0.34609967 -0.5478975 0.6035207 -0.5500938 0.3345823 -0.2916582 -0.535397 0.35076427 -0.54361856 0.3325761 0.7934032 -0.33900908 0.71428895 0.3466985 0.17946094 0.16972136 -0.28927425 -0.53922516 0.3357261 0.7143676 0.78736955 -0.33243212
0.8298298 -0.34244785 0.11574907 0.17219433 0.7943034 -0.1297623 -0.33631632 0.101242915 0.7954698 0.114464216 -0.12682953 -0.29174104 0.34046414 -0.5452164 0.60771036 0.35255635 -0.3350635 0.6098193 -0.12919451 -0.5476763 0.35126224 -0.1260349 -0.5411667 0.16656026 -0.12161234 0.7873728 -0.28247097 -0.12845822 0.11194095 -0.34564742 -0.547324 0.60308796 -0.54950196 0.33433196 -0.2912929 -0.5348478 0.3504691 -0.5430878 0.3322198 0.79249406 -0.33862576 0.71363026 0.3464624 0.179277 0.16956109 -0.2889129 -0.5384598 0.33532742 0.71374416 0.7867649 -0.33206797
0.8308308 -0.34204745 0.11560669 0.1720082 0.7933719 -0.12965937 -0.33591223 0.10114344 0.7945955 0.11430628 -0.12670031 -0.29141128 0.3402024 -0.5444602 0.6071126 0.35223177 -0.33471355 0.6093922 -0.12903532 -0.54691267 0.35098863 -0.12588432 -0.5404309 0.16639665 -0.12155612 0.7867862 -0.28224987 -0.1283866 0.11182758 -0.34519246 -0.5467551 0.60265535 -0.54890275 0.3340831 -0.29092953 -0.534331 0.3501683 -0.54256904 0.33186138 0.7915739 -0.33823746 0.7129843 0.34622908 0.17909028 0.16940853 -0.28855005 -0.537701 0.3349305 0.713141 0.78619796 -0.3317071
0.8318318 -0.34164444 0.115462705 0.17181954 0.7924239 -0.12956049 -0.3355057 0.10104176 0.79370046 0.11415029 -0.12657288 -0.29107615 0.33993748 -0.54369354 0.6065045 0.3519013 -0.3343561 0.6089549 -0.12887642 -0.54615897 0.3507097 -0.12573378 -0.5397016 0.1662403 -0.12150075 0.78621024 -0.28203067 -0.12831432 0.11171267 -0.3447349 -0.54618907 0.60222155 -0.5482953 0.33383492 -0.29056895 -0.53383803 0.34986183 -0.54206014 0.3315014 0.79064476 -0.33784384 0.7123528 0.3459977 0.17890075 0.16925986 -0.28818598 -0.5369508 0.33453637 0.7125606 0.785644 -0.33134973
0.8328328 -0.34123898 0.115317196 0.17162849 0.79146105 -0.12946407 -0.33509734 0.10093757 0.79278594 0.11399663 -0.12644683 -0.29073545 0.33966905 -0.54291695 0.6058871 0.35156506 -0.33399013 0.608507 -0.12871817 -0.5454175 0.35042533 -0.12558354 -0.5389806 0.1660919 -0.12144591 0.7856426 -0.2818126 -0.12824124 0.11159617 -0.34427494 -0.54562426 0.6017852 -0.5476788 0.3335866 -0.2902121 -0.53335726 0.34954983 -0.54155904 0.33114037 0.78970903 -0.33744463 0.7117374 0.34576735 0.17870846 0.1691139 -0.28782094 -0.53621143 0.3341458 0.71200526 0.78510016 -0.33099604
0.8338338 -0.34083134 0.11517028 0.17143527 0.7904851 -0.12936963 -0.33468795 0.10083059 0.79185313 0.11384566 -0.12632182 -0.29038903 0.33939672 -0.5421311 0.6052615 0.35122326 -0.3336146 0.6080482 -0.12856099 -0.5446903 0.35013542 -0.1254339 -0.53827 0.16594857 -0.121391274 0.7850811 -0.28159502 -0.12816721 0.11147805 -0.34381276 -0.54505914 0.60134506 -0.5470526 0.33333746 -0.2898599 -0.5328866 0.34923238 -0.54106385 0.33077893 0.7887691 -0.33703962 0.71114004 0.34553733 0.17851348 0.16897018 -0.2874552 -0.5354849 0.33375964 0.7114713 0.78456414 -0.33064616
0.8348348 -0.34042177 0.11502206 0.17124006 0.78949803 -0.12927683 -0.33427826 0.10072075 0.79090357 0.113697775 -0.12619753 -0.29003683 0.3391202 -0.54133695 0.6046289 0.3508761 -0.33322838 0.60757846 -0.12840535 -0.5439797 0.3498399 -0.12528518 -0.53757197 0.165808 -0.12133656 0.7845235 -0.28137726 -0.12809211 0.1113583 -0.34334856 -0.54449224 0.6009001 -0.546416 0.33308676 -0.28951338 -0.53242403 0.34890965 -0.5405725 0.33041775 0.7878278 -0.3366286 0.7105626 0.34530687 0.17831588 0.16882823 -0.28708908 -0.53477365 0.33337855 0.7109492 0.7840338 -0.33030024
0.8358358 -0.34001055 0.114872694 0.17104313 0.7885021 -0.12918532 -0.3338691 0.10060897 0.7899388 0.1135534 -0.12607361 -0.2896788 0.3388393 -0.54053515 0.60399073 0.35052383 -0.33283338 0.6070977 -0.12825167 -0.54328805 0.3495388 -0.12513766 -0.5368886 0.16566974 -0.12128147 0.7839679 -0.2811587 -0.12801583 0.111236915 -0.34288257 -0.54392225 0.6004493 -0.54576844 0.3328339 -0.28917363 -0.5319676 0.3485819 -0.54008347 0.3300575 0.7868879 -0.33621144 0.71000695 0.3450753 0.17811577 0.1686876 -0.28672287 -0.53408 0.33300322 0.7104369 0.78350693 -0.32995838
0.8368368 -0.33959803 0.11472233 0.17084473 0.7874997 -0.12909478 -0.33346134 0.10049566 0.7889608 0.11341295 -0.12594977 -0.28931496 0.33855376 -0.53972685 0.60334843 0.35016677 -0.33243382 0.60660595 -0.12810045 -0.5426178 0.34923217 -0.12499171 -0.5362223 0.16553332 -0.121225744 0.78341246 -0.28093877 -0.12793824 0.11111393 -0.34241506 -0.54334784 0.59999174 -0.54510957 0.33257827 -0.28884175 -0.53151536 0.34824938 -0.539595 0.32969898 0.78595245 -0.335788 0.7094739 0.34484196 0.17791326 0.16854787 -0.286357 -0.5334065 0.33263424 0.70993274 0.78298163 -0.3296206
0.8378378 -0.33918452 0.114571124 0.17064518 0.78649336 -0.12900491 -0.33305594 0.100381106 0.7879716 0.11327687 -0.12582572 -0.28894538 0.33826345 -0.5389131 0.6027035 0.3498053 -0.33203056 0.60610336 -0.12795219 -0.54197156 0.34892005 -0.12484766 -0.5355754 0.16539828 -0.12116915 0.7828553 -0.28071693 -0.12785926 0.110989355 -0.34194636 -0.54276794 0.5995266 -0.54443914 0.33231935 -0.2885189 -0.53106576 0.3479124 -0.53910553 0.32934293 0.7850247 -0.3353583 0.70895904 0.34460625 0.17770855 0.16840865 -0.2859918 -0.5327558 0.33227208 0.7094351 0.7824561 -0.32928696
0.8388388 -0.33877042 0.114419274 0.17044477 0.78548586 -0.12891541 -0.33265388 0.10026556 0.78697336 0.113145635 -0.12570119 -0.28857017 0.33796826 -0.538095 0.6020577 0.34943983 -0.3316244 0.6055903 -0.12780742 -0.5413519 0.34860262 -0.12470589 -0.5349504 0.16526425 -0.12111144 0.78229487 -0.2804927 -0.12777881 0.11086325 -0.34147677 -0.54218143 0.59905314 -0.5437569 0.33205658 -0.28820628 -0.530617 0.34757134 -0.5386136 0.32899022 0.7841081 -0.33492225 0.70845956 0.34436765 0.1775018 0.16826957 -0.28562763 -0.5321305 0.33191726 0.7089424 0.7819286 -0.32895747
0.8398398 -0.33835608 0.114266984 0.17024387 0.78448015 -0.128826 -0.3322562 0.1001493 0.78596854 0.11301963 -0.1255759 -0.2881895 0.3376681 -0.537274 0.6014128 0.34907076 -0.33121598 0.60506696 -0.1276667 -0.54076165 0.34828004 -0.12456678 -0.53435 0.16513081 -0.12105241 0.7817297 -0.28026563 -0.12769681 0.11073568 -0.3410066 -0.5415874 0.59857076 -0.5430627 0.33178958 -0.28790516 -0.53016764 0.3472266 -0.53811795 0.3286417 0.78320616 -0.33447996 0.7079733 0.34412566 0.17729321 0.16813028 -0.285265 -0.5315335 0.3315701 0.70845324 0.7813975 -0.3286321
0.8408408 -0.33794197 0.11411446 0.17004286 0.78347933 -0.12873645 -0.331864 0.10003256 0.7849598 0.11289713 -0.12544966 -0.2878036 0.33736297 -0.5364514 0.6007707 0.34869862 -0.33080608 0.60453385 -0.12753057 -0.5402036 0.3479526 -0.12443072 -0.5337767 0.16499761 -0.120991856 0.7811583 -0.28003526 -0.12761323 0.110606715 -0.34053627 -0.540985 0.5980789 -0.5423566 0.33151788 -0.28761682 -0.5297162 0.3468786 -0.5376172 0.32829833 0.78232276 -0.33403143 0.707498 0.34387982 0.17708302 0.16799043 -0.28490427 -0.5309676 0.33123097 0.7079661 0.7808613 -0.3283108
0.8418418 -0.33752856 0.11396196 0.16984212 0.78248674 -0.1286465 -0.33147842 0.09991558 0.7839499 0.11277695 -0.12532221 -0.2874127 0.33705285 -0.53562874 0.6001334 0.34832394 -0.33039534 0.6039915 -0.12739968 -0.53967094 0.34762052 -0.12429814 -0.53323346 0.16486429 -0.12092959 0.7805795 -0.27980122 -0.127528 0.11047645 -0.34006613 -0.54037344 0.59757715 -0.5416387 0.33124116 -0.28734192 -0.5292613 0.3465279 -0.5371103 0.32796103 0.78146183 -0.33357686 0.70703167 0.34362975 0.1768715 0.16784976 -0.28454596 -0.53043437 0.3309001 0.7074797 0.78031874 -0.32799348
0.8428428 -0.33711627 0.11380971 0.16964209 0.7815059 -0.1285559 -0.33110064 0.09979857 0.78294194 0.11265873 -0.12519336 -0.28701717 0.33673787 -0.53480756 0.59950316 0.3479473 -0.32998437 0.6034406 -0.12727462 -0.5391512 0.34728414 -0.12416947 -0.5327229 0.16473055 -0.120865464 0.77999216 -0.27956316 -0.1274411 0.110345 -0.33959666 -0.5397521 0.5970652 -0.5409091 0.33095905 -0.2870736 -0.5288018 0.34617501 -0.5365962 0.32763088 0.7806275 -0.33311635 0.70657223 0.3433751 0.1766589 0.16770796 -0.2841905 -0.52991784 0.33057767 0.7069928 0.77976847 -0.32768008
0.8438438 -0.33670565 0.11365799 0.1694432 0.78054047 -0.12846446 -0.33073196 0.09968174 0.78193897 0.11254212 -0.12506293 -0.28661734 0.3364181 -0.53398967 0.5988821 0.34756938 -0.3295738 0.60288185 -0.12715597 -0.53864205 0.34694383 -0.124045156 -0.5322338 0.1645961 -0.12079932 0.77939516 -0.2793208 -0.12735249 0.110212475 -0.33912826 -0.53912044 0.5965427 -0.5401683 0.33067134 -0.28680915 -0.52833647 0.34582055 -0.5360739 0.32730886 0.7798242 -0.33265015 0.7061178 0.34311557 0.17644557 0.1675648 -0.28383845 -0.52941155 0.3302638 0.7065042 0.7792094 -0.3273704
0.8448448 -0.33629724 0.11350708 0.16924597 0.77959436 -0.128372 -0.33037364 0.0995653 0.78094447 0.112426795 -0.12493075 -0.28621367 0.33609366 -0.5331767 0.59827256 0.34719083 -0.32916418 0.602316 -0.12704115 -0.5381415 0.34660006 -0.123925656 -0.53175664 0.16446063 -0.12073102 0.7787877 -0.27907386 -0.12726219 0.11007902 -0.33866146 -0.538478 0.5960097 -0.5394165 0.3303778 -0.2865478 -0.5278643 0.34546518 -0.53554267 0.32699615 0.77905643 -0.33217853 0.70566666 0.34285086 0.17623182 0.16742003 -0.28349033 -0.52891356 0.32995856 0.7060129 0.77864057 -0.32706434
0.8458458 -0.3358916 0.113357276 0.16905089 0.7786717 -0.1282783 -0.3300271 0.099449426 0.77996194 0.11231243 -0.12479666 -0.28580657 0.33576483 -0.5323708 0.5976772 0.34681234 -0.32875603 0.6017441 -0.12692794 -0.5376474 0.34625322 -0.12381095 -0.53128934 0.16432393 -0.12066045 0.77816886 -0.2788221 -0.12717019 0.10994479 -0.33819672 -0.53782445 0.59546596 -0.5386543 0.33007818 -0.2862889 -0.52738434 0.34510955 -0.5350017 0.32669383 0.77832884 -0.33170176 0.70521706 0.34258085 0.17601801 0.16727345 -0.28314668 -0.52842206 0.3296619 0.70551777 0.7780611 -0.32676166
0.8468468 -0.33548933 0.113208905 0.16885848 0.77777666 -0.12818323 -0.3296937 0.099334285 0.7789953 0.11219872 -0.12466053 -0.28539664 0.33543178 -0.5315738 0.59709835 0.34643474 -0.32834983 0.60116714 -0.12681603 -0.53715813 0.3459039 -0.123699054 -0.5308299 0.16418573 -0.120587505 0.7775381 -0.27856532 -0.1270765 0.10980995 -0.33773458 -0.5371595 0.59491163 -0.5378823 0.3297724 -0.28603172 -0.52689576 0.34475443 -0.53445035 0.32640317 0.77764636 -0.3312202 0.7047674 0.3423053 0.17580454 0.16712487 -0.28280807 -0.5279352 0.32937378 0.705018 0.77747023 -0.32646215
0.8478478 -0.33509105 0.113062285 0.1686693 0.77691376 -0.12808663 -0.32937494 0.09922005 0.7780484 0.11208539 -0.12452224 -0.28498438 0.33509484 -0.53078777 0.59653884 0.34605882 -0.32794604 0.60058624 -0.12670511 -0.53667176 0.34555262 -0.123589374 -0.5303763 0.16404584 -0.12051211 0.77689487 -0.27830335 -0.12698117 0.10967469 -0.3372756 -0.53648305 0.5943469 -0.53710127 0.3294604 -0.28577566 -0.5263979 0.34440058 -0.53388804 0.3261245 0.7770141 -0.33073422 0.70431614 0.34202418 0.17559181 0.16697414 -0.2824751 -0.5274514 0.329094 0.70451266 0.77686733 -0.3261656
0.8488488 -0.3346974 0.112917766 0.16848394 0.77608764 -0.12798837 -0.32907215 0.09910687 0.77712536 0.11197217 -0.1243817 -0.28457046 0.3347543 -0.53001505 0.59600157 0.34568545 -0.32754508 0.6000026 -0.12659484 -0.53618664 0.34519997 -0.12348151 -0.5299268 0.1639041 -0.1204342 0.77623874 -0.2780361 -0.1268842 0.1095392 -0.33682036 -0.53579503 0.5937719 -0.5363119 0.3291421 -0.2855201 -0.52589 0.3440489 -0.53331447 0.3258522 0.77643734 -0.3302443 0.70386183 0.34173736 0.17538024 0.1668211 -0.28214845 -0.5269691 0.32882237 0.70400095 0.77625185 -0.32587168
0.8498498 -0.33430904 0.11277572 0.16830303 0.77530307 -0.1278883 -0.328779 0.09899488 0.77623063 0.11185881 -0.12423881 -0.28415552 0.33441058 -0.5292579 0.59548926 0.34531555 -0.3271473 0.5994175 -0.12648495 -0.53570116 0.3448467 -0.12337508 -0.5294796 0.1637603 -0.12035372 0.7755694 -0.2777635 -0.1267857 0.1094037 -0.33636948 -0.53509545 0.593187 -0.53551525 0.32881752 -0.2852645 -0.52537155 0.34370017 -0.53272927 0.32558432 0.77590185 -0.3297509 0.70340323 0.34144488 0.17517032 0.16666567 -0.28182867 -0.5264867 0.32855862 0.7034823 0.77562344 -0.3255801
0.8508509 -0.33392668 0.11263653 0.16812716 0.77456516 -0.12778638 -0.32849106 0.0988842 0.7753687 0.111745074 -0.12409352 -0.2837403 0.3340641 -0.52851874 0.5950051 0.34495005 -0.3267531 0.59883237 -0.12637515 -0.53521395 0.3444934 -0.12326973 -0.5290331 0.16361435 -0.12027063 0.77488667 -0.27748546 -0.12668568 0.10926842 -0.3359236 -0.53438455 0.5925926 -0.5347122 0.32848668 -0.28500834 -0.52484214 0.3433554 -0.53213215 0.3253201 0.7753783 -0.3292545 0.7029391 0.34114674 0.1749625 0.16650774 -0.2815165 -0.52600294 0.32830238 0.70295596 0.77498186 -0.32529053
0.8518519 -0.33355108 0.11250058 0.16795705 0.773879 -0.12768248 -0.32820734 0.098774955 0.7745443 0.11163075 -0.123945765 -0.2833256 0.33371526 -0.5278001 0.5945522 0.34458995 -0.32636276 0.5982488 -0.1262652 -0.5347236 0.3441409 -0.12316512 -0.5285858 0.16346611 -0.12018491 0.7741905 -0.277202 -0.12658425 0.109133594 -0.33548337 -0.5336625 0.59198934 -0.5339039 0.3281497 -0.2847511 -0.52430147 0.3430155 -0.531523 0.32505876 0.7748638 -0.32875574 0.7024682 0.34084302 0.17475732 0.16634725 -0.28121245 -0.52551657 0.32805327 0.70242155 0.77432686 -0.32500264
0.8528529 -0.333183 0.112368286 0.16779335 0.7732501 -0.12757653 -0.327927 0.09866724 0.7737623 0.11151565 -0.123795524 -0.28291222 0.33336467 -0.5271045 0.5941338 0.34423634 -0.32597655 0.5976683 -0.12615484 -0.53422874 0.34378994 -0.12306093 -0.5281362 0.16331547 -0.12009657 0.77348095 -0.27691317 -0.12648147 0.10899949 -0.33504948 -0.5329297 0.59137774 -0.53309166 0.32780677 -0.28449234 -0.52374923 0.34268153 -0.53090185 0.32479963 0.774356 -0.32825518 0.7019896 0.34053388 0.17455529 0.16618414 -0.28091615 -0.52502626 0.32781073 0.7018785 0.7736585 -0.324716
0.8538539 -0.3328232 0.11224008 0.1676368 0.772667 -0.12746848 -0.32764912 0.098561145 0.7730279 0.11139957 -0.12364278 -0.28250104 0.33301282 -0.52643484 0.5937527 0.34389028 -0.32559475 0.5970926 -0.12604386 -0.5337283 0.34344143 -0.12295685 -0.527683 0.1631624 -0.120005615 0.7727583 -0.27661902 -0.12637748 0.10886638 -0.33462262 -0.53218657 0.59075856 -0.5322767 0.327458 -0.28423163 -0.5231853 0.34235457 -0.5302688 0.32454205 0.7738527 -0.3277535 0.70150226 0.3402195 0.17435698 0.16601841 -0.28062657 -0.52453107 0.32757425 0.70132643 0.7729769 -0.32443023
0.8548549 -0.33247247 0.11211641 0.16748811 0.77209705 -0.1273583 -0.32737294 0.09845675 0.7723464 0.111282356 -0.12348753 -0.28209296 0.3326603 -0.52579373 0.5933932 0.34355295 -0.32521752 0.5965236 -0.12593202 -0.53322124 0.34309623 -0.12285259 -0.527225 0.16300683 -0.11991208 0.7720227 -0.27631968 -0.12627235 0.108734556 -0.33420357 -0.5314337 0.59013265 -0.53146046 0.32710364 -0.28396863 -0.5226097 0.3420357 -0.5296239 0.32428533 0.7733518 -0.3272514 0.7010054 0.3399001 0.17416298 0.16585006 -0.28034282 -0.5240299 0.32734323 0.70076513 0.7722822 -0.32414484
0.8558559 -0.33213162 0.11199774 0.16734496 0.7715367 -0.12724598 -0.3270977 0.098354116 0.7717232 0.111163855 -0.123329796 -0.28168902 0.3323078 -0.5251843 0.5930456 0.34322548 -0.32484505 0.595963 -0.12581918 -0.5327065 0.34275526 -0.1227479 -0.5267611 0.16284873 -0.119816005 0.77127475 -0.27601528 -0.12616624 0.10860432 -0.33379307 -0.5306717 0.5895009 -0.5306445 0.32674402 -0.28370297 -0.5220224 0.34172612 -0.52896756 0.32402888 0.7728512 -0.32674965 0.7004982 0.33957598 0.17397392 0.16567911 -0.28006405 -0.52352184 0.32711697 0.70019436 0.77157474 -0.32385936
0.8568569 -0.33180007 0.111884356 0.16720472 0.7709835 -0.12713148 -0.32682267 0.09825331 0.7711459 0.111043945 -0.123169616 -0.28129017 0.33195597 -0.52459854 0.5927077 0.34290913 -0.32447743 0.5954129 -0.12570512 -0.5321833 0.34241953 -0.12264251 -0.5262902 0.16268809 -0.11971746 0.7705149 -0.275706 -0.12605928 0.10847599 -0.33339193 -0.5299014 0.5888643 -0.5298304 0.32637945 -0.28343433 -0.5214237 0.34142703 -0.5283001 0.3237722 0.7723491 -0.326249 0.69998 0.3392474 0.1737904 0.16550562 -0.27978933 -0.52300614 0.3268947 0.6996139 0.77085495 -0.32357335
0.8578579 -0.33147654 0.11177441 0.16706692 0.7704351 -0.12701482 -0.3265472 0.09815436 0.7705814 0.1109225 -0.123007044 -0.28089753 0.33160555 -0.52402234 0.5923771 0.34260517 -0.32411483 0.5948754 -0.12558971 -0.53165084 0.34209007 -0.12253618 -0.5258114 0.16252497 -0.119616516 0.7697438 -0.27539206 -0.1259516 0.108349904 -0.33300057 -0.52912354 0.588224 -0.52901995 0.32601026 -0.28316247 -0.5208137 0.34113967 -0.52762204 0.32351473 0.7718438 -0.3257503 0.6994503 0.3389148 0.17361309 0.16532965 -0.27951792 -0.52248204 0.32667562 0.69902384 0.77012354 -0.32328618
0.8588589 -0.33115995 0.11166693 0.16693106 0.76988935 -0.12689602 -0.32627064 0.09805731 0.7700264 0.110799424 -0.12284214 -0.28051224 0.33125734 -0.52345395 0.592052 0.34231496 -0.3237573 0.5943527 -0.12547281 -0.53110844 0.34176797 -0.122428715 -0.52532387 0.16235937 -0.11951328 0.7689623 -0.27507374 -0.12584338 0.10822641 -0.33261806 -0.5283392 0.5875812 -0.52821493 0.32563692 -0.2828871 -0.52019286 0.34086537 -0.526934 0.32325596 0.7713337 -0.3252544 0.6989085 0.33857858 0.17344268 0.16515133 -0.27924904 -0.52194893 0.32645887 0.6984241 0.76938105 -0.32299736
0.8598599 -0.33084926 0.11156156 0.16679674 0.7693441 -0.12677513 -0.3259924 0.09796216 0.7694783 0.11067464 -0.122675 -0.28013545 0.33091214 -0.5228918 0.5917302 0.34203982 -0.3234048 0.59384704 -0.12535429 -0.53055555 0.34145433 -0.12231991 -0.5248269 0.16219138 -0.11940786 0.76817137 -0.27475134 -0.12573479 0.108105876 -0.3322433 -0.5275493 0.5869371 -0.5274173 0.3252599 -0.2826081 -0.51956165 0.3406054 -0.5262366 0.32299548 0.7708172 -0.3247623 0.69835436 0.33823922 0.17327961 0.16497074 -0.27898192 -0.52140635 0.32624343 0.69781476 0.76862836 -0.3227063
0.8608609 -0.3305435 0.111457884 0.1666635 0.7687975 -0.12665221 -0.32571197 0.097868934 0.7689349 0.11054809 -0.12250573 -0.2797684 0.33057082 -0.5223343 0.59140986 0.3417809 -0.32305738 0.5933608 -0.12523404 -0.5299917 0.34115037 -0.12220957 -0.5243198 0.16202109 -0.11930039 0.76737195 -0.27442518 -0.12562601 0.10798868 -0.33187518 -0.52675515 0.5862933 -0.5266291 0.32487965 -0.2823252 -0.5189206 0.340356 -0.5255307 0.32273287 0.7702931 -0.32427493 0.69778746 0.3378972 0.17312099 0.16478804 -0.27871588 -0.52085376 0.32602835 0.69719607 0.76786643 -0.32241234
0.8618619 -0.33024165 0.111355565 0.16653095 0.7682477 -0.12652731 -0.3254288 0.09777763 0.7683939 0.110419706 -0.12233445 -0.2794124 0.3302343 -0.52177984 0.5910893 0.34153393 -0.32271498 0.59289646 -0.12511197 -0.52941656 0.34085727 -0.12209756 -0.52380216 0.16184857 -0.119191 0.7665652 -0.27409562 -0.12551725 0.10787521 -0.33151272 -0.5259578 0.58565104 -0.5258524 0.32449678 -0.28203836 -0.5182704 0.3401131 -0.52481717 0.32246774 0.76976013 -0.3237933 0.6972076 0.33755314 0.17296536 0.16460341 -0.27845022 -0.52029085 0.3258125 0.69656825 0.76709634 -0.32211488
0.8628629 -0.32994285 0.11125425 0.1663987 0.76769304 -0.12640053 -0.3251425 0.097688206 0.76785326 0.11028948 -0.1221613 -0.2790687 0.3299035 -0.52122724 0.59076685 0.34129596 -0.32237756 0.59245664 -0.124988005 -0.5288298 0.34057632 -0.12198371 -0.5232735 0.16167402 -0.11907986 0.7657525 -0.27376312 -0.12540871 0.10776589 -0.33115494 -0.5251588 0.5850121 -0.52508944 0.32411188 -0.28174746 -0.5176118 0.3398757 -0.52409697 0.32219976 0.76921725 -0.32331842 0.69661486 0.33720762 0.17281224 0.16441703 -0.27818438 -0.5197174 0.32559472 0.6959317 0.7663192 -0.32181326
0.8638639 -0.32964617 0.11115363 0.16626643 0.76713204 -0.12627198 -0.32485268 0.09760066 0.76731104 0.110157385 -0.12198643 -0.2787388 0.32957947 -0.5206751 0.590441 0.34106553 -0.32204494 0.5920422 -0.1248621 -0.5282314 0.34030885 -0.1218679 -0.52273345 0.16149755 -0.118967146 0.7649352 -0.27342808 -0.1253006 0.107661135 -0.3308009 -0.5243596 0.58437806 -0.52434266 0.32372558 -0.28145245 -0.51694566 0.33964267 -0.5233712 0.3219286 0.7686634 -0.32285148 0.696009 0.3368613 0.17266113 0.16422912 -0.2779177 -0.51913327 0.32537383 0.69528675 0.76553637 -0.3215067
0.8648649 -0.32935083 0.11105339 0.16613376 0.7665632 -0.12614177 -0.3245589 0.097514935 0.7667654 0.110023424 -0.12181001 -0.27842373 0.32926324 -0.52012223 0.59011036 0.3408412 -0.321717 0.59163904 -0.1247342 -0.52762115 0.34005442 -0.12175003 -0.52218187 0.16131936 -0.11885306 0.76411474 -0.27309105 -0.1251932 0.10756066 -0.33044967 -0.5235616 0.5837507 -0.52361447 0.3233386 -0.2811533 -0.51627296 0.3394131 -0.5226412 0.32165402 0.7680978 -0.3223936 0.6953902 0.33651495 0.17251158 0.16403992 -0.27764967 -0.5185384 0.32514852 0.69463396 0.7647493 -0.32119456
0.8658659 -0.329056 0.11095325 0.16600041 0.7659853 -0.12601003 -0.32426092 0.09743098 0.7662147 0.10988762 -0.12163224 -0.27811667 0.32895586 -0.51956743 0.58977354 0.34062174 -0.32139355 0.5912421 -0.12460429 -0.52699924 0.33980712 -0.12162999 -0.52161855 0.16113964 -0.1187378 0.76329285 -0.27275246 -0.1250867 0.10746255 -0.33010045 -0.52276653 0.583132 -0.5229073 0.3229517 -0.28085002 -0.5155948 0.339186 -0.5219081 0.3213758 0.76751983 -0.32194594 0.6947587 0.33616924 0.17236316 0.1638497 -0.27737978 -0.51793283 0.3249174 0.6939739 0.7639594 -0.320876
0.8668669 -0.32876095 0.11085293 0.1658661 0.7653973 -0.1258769 -0.32395843 0.09734874 0.7656574 0.10975002 -0.12145332 -0.27781367 0.32865852 -0.5190097 0.58942944 0.34040582 -0.3210744 0.5908501 -0.12447237 -0.52636564 0.33956546 -0.12150773 -0.52104354 0.16095862 -0.11862161 0.7624713 -0.272413 -0.12498139 0.10736637 -0.3297524 -0.52197623 0.5825239 -0.52222395 0.32256562 -0.28054267 -0.51491225 0.3389605 -0.52117336 0.32109374 0.76692885 -0.32150978 0.6941147 0.33582506 0.17221545 0.16365874 -0.27710748 -0.5173167 0.32467914 0.6933072 0.76316845 -0.3205503
0.8678679 -0.328465 0.11075218 0.16573057 0.76479805 -0.12574257 -0.3236512 0.09726813 0.7650922 0.10961066 -0.12127347 -0.27751395 0.32837233 -0.5184481 0.58907694 0.3401923 -0.32075924 0.5904619 -0.12433845 -0.5257207 0.3393284 -0.121383175 -0.52045685 0.16077656 -0.11850471 0.761652 -0.27207315 -0.124877535 0.107271805 -0.32940474 -0.52119243 0.5819284 -0.52156705 0.32218122 -0.28023136 -0.5142267 0.33873573 -0.52043855 0.32080767 0.7663244 -0.32108635 0.69345856 0.3354832 0.17206806 0.16346733 -0.2768324 -0.51669025 0.32443216 0.69263464 0.7623782 -0.32021663
0.8688689 -0.32816747 0.11065077 0.16559355 0.7641868 -0.1256072 -0.32333907 0.09718906 0.7645177 0.10946962 -0.121092945 -0.27721676 0.3280984 -0.5178817 0.5887151 0.33997995 -0.3204478 0.5900762 -0.12420255 -0.5250648 0.33909497 -0.1212563 -0.5198587 0.1605937 -0.11838738 0.7608369 -0.2717336 -0.12477542 0.10717854 -0.32905677 -0.52041715 0.58134764 -0.5209395 0.3217994 -0.27991617 -0.51353943 0.3385109 -0.51970524 0.32051745 0.7657062 -0.320677 0.6927908 0.3351446 0.17192063 0.16327582 -0.27655408 -0.5160538 0.32417497 0.691957 0.7615906 -0.31987414
0.8698699 -0.32786778 0.110548496 0.16545485 0.76356274 -0.12547101 -0.3230219 0.097111434 0.7639328 0.10932698 -0.12091199 -0.27692145 0.32783207 -0.51730967 0.58834296 0.33976778 -0.32013977 0.589692 -0.12406472 -0.5243983 0.33886427 -0.12112708 -0.5192494 0.16041036 -0.11826988 0.7600281 -0.27139506 -0.12467534 0.107086286 -0.3287078 -0.5196524 0.580784 -0.52034414 0.32142103 -0.2795973 -0.51285195 0.33828527 -0.5189751 0.32022303 0.765074 -0.32028314 0.6921119 0.33481023 0.17177282 0.16308457 -0.27627218 -0.51540774 0.32390592 0.6912752 0.76080763 -0.31952223
0.8708709 -0.32756528 0.11044514 0.16531426 0.7629253 -0.12533419 -0.32269958 0.09703513 0.7633366 0.10918286 -0.12073089 -0.27662733 0.32757035 -0.5167313 0.58795995 0.3395548 -0.3198348 0.5893082 -0.123925015 -0.5237219 0.3386354 -0.12099551 -0.5186292 0.16022684 -0.118152514 0.759228 -0.27105817 -0.1245776 0.10699478 -0.32835722 -0.51890045 0.58023983 -0.5197687 0.32104713 -0.27927494 -0.5121658 0.33805817 -0.51825 0.31992438 0.7644279 -0.31990612 0.6914226 0.33448103 0.1716243 0.16289395 -0.2759863 -0.51475257 0.3236233 0.6905902 0.76003146 -0.3191625
0.8718719 -0.32725954 0.11034054 0.16517162 0.7622741 -0.12519696 -0.32237208 0.096960045 0.7627281 0.10903736 -0.12054993 -0.2763338 0.32731244 -0.51614606 0.58756524 0.33934 -0.31953242 0.5889239 -0.12378352 -0.523036 0.3384076 -0.1208616 -0.5179987 0.1600435 -0.118035585 0.75843877 -0.27072376 -0.12448251 0.10690374 -0.3280044 -0.51816344 0.57971746 -0.51920253 0.3206787 -0.27894932 -0.51148266 0.33782893 -0.5175318 0.31962147 0.76376784 -0.31954744 0.69072354 0.33415812 0.1714748 0.16270438 -0.27569625 -0.514089 0.32332537 0.689903 0.75926435 -0.31879613
0.8728729 -0.32695 0.11023453 0.16502678 0.7616087 -0.1250596 -0.32203937 0.09688602 0.76210666 0.10889064 -0.12036942 -0.27604026 0.32705757 -0.51555324 0.5871585 0.33912253 -0.31923226 0.58853805 -0.123640336 -0.52234155 0.33818004 -0.12072539 -0.5173585 0.15986066 -0.117919415 0.7576631 -0.2703926 -0.124390416 0.106812924 -0.3276488 -0.5174438 0.5792196 -0.51864386 0.32031682 -0.27862072 -0.5108043 0.33759692 -0.51682264 0.31931433 0.763094 -0.3192054 0.6900157 0.33384255 0.17132404 0.16251627 -0.27540168 -0.51341766 0.32301036 0.6892148 0.7585087 -0.31842414
0.8738739 -0.32663628 0.11012696 0.16487963 0.7609289 -0.12492234 -0.32170156 0.09681292 0.7614717 0.10874284 -0.12018969 -0.2757462 0.32680503 -0.5149525 0.5867391 0.3389016 -0.31893384 0.5881499 -0.123495564 -0.5216393 0.337952 -0.12058693 -0.51670915 0.15967874 -0.11780435 0.7569034 -0.2700655 -0.12430166 0.10672212 -0.32728988 -0.5167439 0.5787448 -0.5180911 0.31996256 -0.27828944 -0.5101326 0.33736166 -0.5161245 0.319003 0.7624068 -0.31886947 0.6892999 0.3335355 0.17117177 0.16233008 -0.27510238 -0.51273936 0.32267627 0.68852687 0.75776696 -0.31804755
0.8748749 -0.32631797 0.1100177 0.16473006 0.7602348 -0.12478547 -0.32135865 0.09674057 0.7608228 0.108594134 -0.12001108 -0.2754511 0.32655415 -0.5143433 0.586307 0.33867645 -0.31863666 0.5877587 -0.12334933 -0.5209303 0.33772278 -0.120446295 -0.5160516 0.15949814 -0.11769074 0.7561626 -0.26974332 -0.12421659 0.106631085 -0.32692719 -0.5160664 0.5782782 -0.51754266 0.31961712 -0.2779558 -0.5094695 0.33712262 -0.5154397 0.31868762 0.76170677 -0.31853768 0.6885772 0.3332381 0.17101775 0.16214627 -0.27479815 -0.512055 0.32232827 0.68784034 0.7570419 -0.31766734
0.8758759 -0.32599467 0.109906666 0.16457798 0.75952625 -0.124649264 -0.3210108 0.096668825 0.7601595 0.10844471 -0.119833946 -0.27515447 0.3263043 -0.5137255 0.58586174 0.33844638 -0.31834015 0.5873637 -0.123201795 -0.5202155 0.33749178 -0.120303564 -0.5153866 0.1593193 -0.11757897 0.75544345 -0.269427 -0.12413533 0.10653963 -0.32656035 -0.5154139 0.5778168 -0.51699716 0.31928167 -0.2776202 -0.5088171 0.3368793 -0.51477045 0.3183683 0.7609943 -0.31820902 0.6878487 0.33295166 0.17086181 0.16196536 -0.2744889 -0.51136553 0.32197633 0.68715674 0.75633615 -0.31728435
0.8768769 -0.32566613 0.109793745 0.16442333 0.75880355 -0.12451404 -0.3206582 0.09659747 0.7594817 0.10829478 -0.11965867 -0.2748559 0.3260548 -0.51309884 0.58540344 0.33821076 -0.31804374 0.58696425 -0.12305311 -0.5194961 0.3372584 -0.12015884 -0.5147151 0.15914263 -0.11746942 0.754749 -0.26911747 -0.12405703 0.10644757 -0.3261889 -0.51478916 0.5773596 -0.51645315 0.31895748 -0.27728304 -0.5081775 0.3366314 -0.5141193 0.3180452 0.7602703 -0.3178826 0.6871156 0.33267745 0.17070374 0.16178784 -0.27417442 -0.51067215 0.32162157 0.6864774 0.7556526 -0.31689948
0.8778779 -0.32533205 0.10967887 0.16426611 0.7580671 -0.12438013 -0.3203011 0.09652633 0.7587895 0.10814455 -0.119485654 -0.274555 0.32580522 -0.5124631 0.5849321 0.3379691 -0.31774685 0.5865598 -0.12290346 -0.5187734 0.3370221 -0.120012246 -0.51403826 0.15896864 -0.117362514 0.75408226 -0.2688157 -0.12398123 0.10635473 -0.32581255 -0.514195 0.5769054 -0.5159093 0.31864583 -0.2769448 -0.5075531 0.33637848 -0.5134887 0.31771857 0.7595355 -0.31755748 0.68637925 0.33241683 0.17054342 0.16161428 -0.2738547 -0.5099759 0.32126477 0.68580395 0.75499433 -0.31651357
0.8788789 -0.3249922 0.109562 0.1641063 0.7573173 -0.12424785 -0.3199397 0.096455194 0.75808275 0.10799428 -0.1193153 -0.27425143 0.3255549 -0.5118183 0.58444774 0.3377208 -0.31744882 0.58614975 -0.12275304 -0.51804864 0.33678237 -0.11986393 -0.51335734 0.15879783 -0.11725865 0.7534465 -0.26852268 -0.123907514 0.106260955 -0.325431 -0.51362246 0.5764533 -0.5153645 0.31834808 -0.27660593 -0.5069462 0.3361203 -0.51288134 0.31738865 0.7587909 -0.31723288 0.6856411 0.33216903 0.17038071 0.16144525 -0.27352965 -0.5092781 0.32090682 0.6851379 0.7543644 -0.31612736
0.8798799 -0.32464644 0.10944308 0.16394389 0.7565548 -0.124117576 -0.31957433 0.09638384 0.75736177 0.10784422 -0.11914804 -0.27394485 0.3253034 -0.5111645 0.58395076 0.33746552 -0.31714895 0.5857338 -0.12260205 -0.5173234 0.3365388 -0.11971404 -0.51267344 0.1586307 -0.117158286 0.75284344 -0.26823953 -0.12383549 0.1061661 -0.32504398 -0.5130586 0.5760023 -0.5148176 0.31806558 -0.27626696 -0.5063592 0.3358566 -0.51229995 0.3170557 0.7580377 -0.316908 0.68490255 0.33192772 0.17021549 0.16128133 -0.2731993 -0.5085802 0.32054847 0.684481 0.753766 -0.31574166
0.8808809 -0.32429463 0.109322116 0.16377893 0.7557802 -0.12398966 -0.31920537 0.09631203 0.75662696 0.10769463 -0.11898432 -0.273635 0.32505026 -0.5105017 0.5834415 0.33720288 -0.31684655 0.5853114 -0.12245075 -0.5165991 0.33629096 -0.119562745 -0.5119881 0.1584678 -0.11706187 0.75225604 -0.2679673 -0.12376479 0.10607004 -0.32465127 -0.5125019 0.57555145 -0.5142675 0.31779978 -0.2759285 -0.5057948 0.3355871 -0.5117473 0.31672007 0.75727695 -0.31658208 0.6841653 0.3316915 0.17004769 0.16112313 -0.27286366 -0.50788355 0.32019046 0.683835 0.7531963 -0.3153571
0.8818819 -0.3239366 0.109199084 0.1636115 0.75499463 -0.123864494 -0.31883317 0.09623953 0.75587875 0.107545815 -0.1188246 -0.27332163 0.32479507 -0.5098302 0.5829204 0.33693254 -0.31654084 0.5848823 -0.12229935 -0.51587754 0.33603853 -0.119410254 -0.5113027 0.1583097 -0.11696987 0.7516776 -0.26770717 -0.12369507 0.10597266 -0.32425272 -0.5119508 0.57509995 -0.5137133 0.3175512 -0.27559108 -0.5052556 0.33531174 -0.5112261 0.31638208 0.7565102 -0.31625453 0.6834309 0.33145943 0.16987725 0.1609713 -0.27252278 -0.50718975 0.31983346 0.6832018 0.7526376 -0.31497434
0.8828829 -0.3235724 0.10907402 0.16344166 0.7541989 -0.123742476 -0.31845823 0.09616608 0.7551178 0.10739807 -0.11866937 -0.27300456 0.3245374 -0.5091502 0.582388 0.3366543 -0.31623104 0.5844463 -0.12214814 -0.51516044 0.33578116 -0.11925677 -0.51061887 0.15815699 -0.11688278 0.75110626 -0.26746026 -0.12362597 0.105873875 -0.3238482 -0.5114038 0.57464695 -0.5131541 0.31731063 -0.27525535 -0.50474435 0.33503038 -0.5107234 0.31604216 0.75573885 -0.3159246 0.68270123 0.33123058 0.16970412 0.16082649 -0.27217677 -0.5065004 0.3194781 0.6825833 0.752087 -0.31459403
0.8838839 -0.32320198 0.10894694 0.16326953 0.75339425 -0.123624034 -0.318081 0.09609141 0.7543448 0.107251726 -0.11851911 -0.27268356 0.32427692 -0.5084621 0.5818451 0.336368 -0.31591636 0.58400315 -0.12199739 -0.51444966 0.33551863 -0.11910252 -0.50993824 0.15801027 -0.1168011 0.75054055 -0.2672278 -0.12355719 0.10577359 -0.3234376 -0.51085967 0.57419175 -0.51258904 0.31707463 -0.27492198 -0.50426245 0.33474296 -0.5102292 0.31570074 0.75496453 -0.31559187 0.6819781 0.3310041 0.1695283 0.16068693 -0.2718258 -0.50581735 0.31912503 0.6819814 0.75154287 -0.3142167
0.8848849 -0.32282537 0.10881793 0.16309524 0.7525819 -0.123509586 -0.317702 0.09601525 0.75356084 0.10710712 -0.11837435 -0.2723586 0.32401335 -0.50776637 0.58129245 0.33607346 -0.31559587 0.5835527 -0.121847406 -0.5137471 0.3352507 -0.11894776 -0.5092627 0.15787019 -0.116725355 0.74997896 -0.26700932 -0.12348842 0.10567175 -0.3230209 -0.510317 0.5737337 -0.51201755 0.31684214 -0.27459168 -0.50379395 0.3344495 -0.5097417 0.31535825 0.754189 -0.3152557 0.68126357 0.33077917 0.16934982 0.16055027 -0.27146998 -0.5051424 0.31877473 0.6813983 0.7510037 -0.31384295
0.8858859 -0.32244268 0.10868703 0.16291893 0.7517632 -0.12339958 -0.31732184 0.095937304 0.7527667 0.10696461 -0.11823561 -0.2720295 0.32374638 -0.5070635 0.58073103 0.3357707 -0.31526875 0.583095 -0.121698484 -0.51305485 0.33497724 -0.118792735 -0.50859404 0.1577359 -0.11665609 0.74942005 -0.26679647 -0.12341937 0.10556829 -0.32259813 -0.5097746 0.57327217 -0.5114389 0.31661224 -0.2742652 -0.50333285 0.33415002 -0.5092596 0.31501523 0.7534142 -0.3149157 0.68055964 0.33055505 0.1691687 0.16041605 -0.27110958 -0.50447744 0.31842774 0.6808361 0.75046796 -0.3134732
0.8868869 -0.322054 0.10855434 0.16274077 0.7509399 -0.123294495 -0.31694114 0.09585727 0.7519638 0.10682457 -0.11810345 -0.27169624 0.3234758 -0.50635415 0.58016187 0.33545974 -0.31493402 0.5826299 -0.12155097 -0.5123751 0.3346981 -0.11863775 -0.5079343 0.15760458 -0.11659237 0.7488625 -0.26658717 -0.12334977 0.10546318 -0.32216927 -0.50923145 0.57280666 -0.5108526 0.31638405 -0.2739433 -0.50287765 0.3338446 -0.5087812 0.3146722 0.75264204 -0.3145714 0.67986846 0.33033097 0.16898498 0.16028383 -0.27074483 -0.5038246 0.3180845 0.6802971 0.7499344 -0.3131079
0.8878879 -0.32165954 0.10841998 0.16256098 0.7501134 -0.12319468 -0.31656054 0.09577483 0.75115323 0.10668739 -0.11797745 -0.27135882 0.3232014 -0.50563896 0.5795861 0.33514062 -0.31459072 0.5821577 -0.121405214 -0.51171017 0.33441323 -0.11848308 -0.5072855 0.15747568 -0.11653045 0.748305 -0.2663806 -0.12327938 0.105356395 -0.32173446 -0.50868636 0.5723366 -0.51025814 0.31615672 -0.2736268 -0.50242686 0.3335334 -0.50830525 0.31432977 0.75187474 -0.3142225 0.67919225 0.3301063 0.16879874 0.16015318 -0.270376 -0.50318587 0.31774545 0.6797835 0.74940157 -0.31274748
0.8888889 -0.32125947 0.10828406 0.16237979 0.74928576 -0.123098634 -0.31618077 0.095689654 0.7503365 0.10655347 -0.11785373 -0.27101725 0.32292297 -0.50491875 0.5790049 0.3348135 -0.3142379 0.5816783 -0.12126157 -0.51106226 0.33412263 -0.11832907 -0.50664985 0.15734878 -0.11646973 0.74774647 -0.26617596 -0.12320796 0.10524793 -0.3212938 -0.5081385 0.57186157 -0.50965524 0.3159294 -0.27331653 -0.5019792 0.3332166 -0.5078304 0.31398854 0.7511145 -0.31386867 0.67853343 0.32988033 0.16861013 0.16002367 -0.2700034 -0.50256354 0.3174109 0.679295 0.7488684 -0.3123923
0.8898899 -0.32085407 0.108146735 0.16219741 0.7484588 -0.1230054 -0.31580257 0.09560141 0.7495153 0.10642325 -0.117731504 -0.2706716 0.32264042 -0.5041944 0.57841974 0.33447865 -0.31387445 0.581192 -0.12112042 -0.51043403 0.33382627 -0.118176036 -0.5060297 0.15722346 -0.11640987 0.74718565 -0.26597247 -0.12313528 0.10513779 -0.32084748 -0.5075868 0.5713813 -0.5090435 0.31570143 -0.27301338 -0.5015333 0.3328945 -0.5073554 0.31364912 0.75036377 -0.31350967 0.6778944 0.32965255 0.16841924 0.15989496 -0.26962745 -0.5019599 0.31708115 0.67882276 0.74833375 -0.31204265
0.8908909 -0.32044363 0.10800816 0.16201413 0.7476346 -0.122914486 -0.31542677 0.095509745 0.7486912 0.106297165 -0.11761039 -0.270322 0.3223537 -0.5034668 0.5778321 0.33413628 -0.31349987 0.5806991 -0.12098217 -0.5098279 0.3335243 -0.118024334 -0.50542736 0.15709935 -0.1163505 0.74662167 -0.26576948 -0.12306116 0.105026 -0.32039568 -0.5070305 0.5708953 -0.5084228 0.31547207 -0.27271828 -0.50108814 0.3325673 -0.5068791 0.31331226 0.749625 -0.31314528 0.67727774 0.32942235 0.16822624 0.15976663 -0.26924846 -0.50137746 0.31675655 0.6783639 0.74779654 -0.31169882
0.8918919 -0.3200285 0.107868515 0.16183025 0.7468154 -0.12282546 -0.31505418 0.095414296 0.74786603 0.10617567 -0.11749003 -0.2699685 0.32206267 -0.502737 0.57724357 0.33378673 -0.31311774 0.5801999 -0.120847225 -0.5092466 0.33321676 -0.11787433 -0.5048454 0.15697606 -0.11629131 0.7460536 -0.2655663 -0.1229854 0.1049126 -0.31993872 -0.50646895 0.57040346 -0.507793 0.31524068 -0.2724322 -0.5006424 0.3322354 -0.50640047 0.31297866 0.74890095 -0.31277537 0.676686 0.3291893 0.16803129 0.15963838 -0.26886693 -0.5008186 0.31643724 0.67791635 0.74725574 -0.31136107
0.8928929 -0.31960908 0.107728 0.16164605 0.7460035 -0.122737885 -0.31468567 0.09531468 0.7470418 0.10605924 -0.11737011 -0.26961136 0.32176736 -0.5020061 0.57665575 0.33343044 -0.31272972 0.5796948 -0.12071603 -0.5086929 0.33290386 -0.11772643 -0.5042863 0.15685323 -0.11623198 0.7454804 -0.26536226 -0.12290784 0.10479764 -0.3194768 -0.5059014 0.56990546 -0.50715405 0.31500667 -0.2721561 -0.50019515 0.33189917 -0.50591844 0.31264907 0.7481944 -0.31239986 0.67612195 0.3289529 0.16783461 0.15950985 -0.26848325 -0.500286 0.31612346 0.67747796 0.74671054 -0.31102958
0.8938939 -0.31918576 0.10758683 0.1614619 0.74520147 -0.12265136 -0.31432223 0.09521141 0.74622077 0.10594817 -0.11725029 -0.26925072 0.3214678 -0.5012753 0.5760706 0.33306786 -0.31233683 0.57918435 -0.12058902 -0.50816965 0.33258578 -0.11758103 -0.5037528 0.15673055 -0.11617222 0.74490154 -0.26515687 -0.122828335 0.104681194 -0.31901038 -0.5053273 0.5694013 -0.50650597 0.31476954 -0.2718897 -0.4997454 0.33155906 -0.5054322 0.3123243 0.74750817 -0.3120187 0.67558837 0.32871276 0.16763641 0.15938078 -0.268098 -0.49977806 0.31581527 0.6770467 0.7461601 -0.31070447
0.8948949 -0.31875902 0.10744524 0.16127814 0.74441177 -0.1225655 -0.31396484 0.09510558 0.74540496 0.10584031 -0.1171303 -0.2688869 0.321164 -0.5005459 0.57548994 0.3326995 -0.3119401 0.57866895 -0.12046659 -0.50766695 0.33226284 -0.11743855 -0.50324774 0.1566077 -0.11611176 0.74431616 -0.26494956 -0.12274674 0.10456333 -0.31853974 -0.50474614 0.5688908 -0.50584894 0.31452873 -0.27162823 -0.49929222 0.33121553 -0.50494087 0.31200516 0.74684536 -0.31163186 0.6750882 0.3284685 0.16743693 0.15925087 -0.26771167 -0.49927956 0.3155128 0.6766208 0.74560374 -0.31038588
0.8958959 -0.3183294 0.107303485 0.16109519 0.7436373 -0.12247994 -0.31361446 0.09499762 0.7445969 0.105734654 -0.11700986 -0.26852012 0.3208561 -0.4998193 0.5749159 0.33232602 -0.3115404 0.57814926 -0.1203469 -0.5071725 0.33193532 -0.11729944 -0.5027709 0.1564844 -0.11605036 0.74372375 -0.26473984 -0.122662954 0.10444416 -0.31806538 -0.5041575 0.568374 -0.50518316 0.3142839 -0.27137053 -0.49883485 0.33086914 -0.5044437 0.31169254 0.7462091 -0.31123945 0.67462444 0.3282198 0.16723645 0.15911987 -0.26732486 -0.49878752 0.31521606 0.67619836 0.7450407 -0.31007388
0.8968969 -0.31789744 0.10716183 0.1609134 0.7428809 -0.12239432 -0.3132722 0.09488794 0.74379903 0.10563083 -0.11688871 -0.26815078 0.32054418 -0.49909687 0.57435054 0.331948 -0.31113863 0.57762593 -0.120228775 -0.5066848 0.33160353 -0.11716415 -0.5023055 0.15636034 -0.11598779 0.7431237 -0.26452726 -0.12257687 0.10432379 -0.31758773 -0.503561 0.5678509 -0.5045089 0.3140346 -0.271116 -0.4983725 0.33052048 -0.5039401 0.31138736 0.7456028 -0.3108416 0.6741881 0.3279664 0.16703527 0.15898755 -0.26693818 -0.49830064 0.31492507 0.6757777 0.74447054 -0.30976847
0.8978979 -0.31746376 0.10702055 0.16073324 0.7421455 -0.122308336 -0.31293917 0.09477693 0.74301404 0.105528496 -0.11676662 -0.26777917 0.32022846 -0.49838018 0.57379615 0.33156624 -0.31073564 0.57709974 -0.12011194 -0.5062022 0.33126795 -0.11703317 -0.50184727 0.15623534 -0.11592384 0.7425156 -0.26431143 -0.12248841 0.104202345 -0.31710732 -0.5029564 0.56732154 -0.50382656 0.31378052 -0.27086392 -0.4979045 0.33017015 -0.5034294 0.31109056 0.74502903 -0.31043842 0.6737625 0.32770807 0.16683368 0.15885368 -0.26655227 -0.49781767 0.31463975 0.67535716 0.74389267 -0.30946964
0.8988989 -0.317029 0.10687997 0.16055514 0.74143434 -0.12222168 -0.31261653 0.09466496 0.7422447 0.105427325 -0.11664337 -0.26740572 0.31990913 -0.4976708 0.5732552 0.33118147 -0.3103322 0.5765714 -0.119996116 -0.50572336 0.33092898 -0.116906986 -0.5013946 0.15610911 -0.11585832 0.7418992 -0.264092 -0.12239751 0.10407998 -0.3166247 -0.50234354 0.5667862 -0.50313663 0.3135214 -0.27061373 -0.49743026 0.3298189 -0.50291115 0.31080312 0.7444717 -0.31003022 0.67334557 0.3274446 0.16663206 0.1587181 -0.2661678 -0.49733737 0.31435996 0.6749354 0.74330676 -0.30917734
0.8998999 -0.31659383 0.106740415 0.1603796 0.7407506 -0.12213405 -0.31230545 0.09455238 0.741494 0.105327 -0.11651876 -0.2670309 0.31958637 -0.49697047 0.57273 0.33079457 -0.30992913 0.5760418 -0.11988104 -0.505247 0.33058712 -0.11678611 -0.5009462 0.15598148 -0.11579105 0.74127406 -0.2638686 -0.12230413 0.10395683 -0.31614047 -0.5017222 0.566245 -0.5024396 0.31325698 -0.27036482 -0.49694932 0.3294674 -0.50238484 0.31052604 0.7439217 -0.3096172 0.6729352 0.32717592 0.16643073 0.1585806 -0.26578552 -0.49685863 0.31408563 0.6745108 0.7427124 -0.30889145
0.9009009 -0.316159 0.10660221 0.1602071 0.7400978 -0.1220452 -0.3120072 0.09443953 0.7407649 0.105227225 -0.11639263 -0.26665512 0.3192605 -0.49628097 0.57222325 0.33040643 -0.3095271 0.5755119 -0.11976646 -0.5047718 0.33024293 -0.11667106 -0.5005007 0.15585226 -0.115721904 0.74064004 -0.26364106 -0.12220822 0.103833094 -0.3156553 -0.5010925 0.5656983 -0.5017362 0.3129871 -0.27011672 -0.49646115 0.32911646 -0.50185025 0.3102603 0.74337745 -0.30919972 0.67252946 0.32690185 0.16623011 0.15844107 -0.26540616 -0.4963804 0.3138165 0.67408216 0.7421094 -0.30861187
0.9019019 -0.3157253 0.10646572 0.16003816 0.73947895 -0.12195488 -0.31172055 0.09432672 0.7400607 0.10512772 -0.116264805 -0.26627892 0.31893185 -0.49560413 0.57173765 0.33001807 -0.30912676 0.57498264 -0.119652145 -0.5042966 0.32989702 -0.11656025 -0.50005674 0.15572128 -0.11565073 0.739997 -0.26340905 -0.12210979 0.10370894 -0.31516978 -0.5004543 0.56514645 -0.50102705 0.3127116 -0.26986885 -0.49596542 0.3287669 -0.5013071 0.31000268 0.74283767 -0.3087782 0.6721264 0.3266224 0.1660306 0.15829936 -0.26503053 -0.49590164 0.31355235 0.67364824 0.74149764 -0.30833834
0.9029029 -0.31529352 0.106331326 0.15987334 0.7388774 -0.12186287 -0.3114395 0.09421425 0.7393846 0.105028234 -0.116135165 -0.2659029 0.31860074 -0.4949419 0.57127595 0.3296305 -0.30872875 0.57445514 -0.119537875 -0.5038203 0.32954997 -0.11645191 -0.49961329 0.15558837 -0.11557743 0.739345 -0.26317245 -0.12200884 0.10358458 -0.31468475 -0.4998079 0.5645897 -0.50031304 0.31243047 -0.26962075 -0.49546185 0.32841966 -0.50075513 0.30975056 0.742301 -0.308353 0.67172444 0.32633755 0.16583265 0.15815538 -0.26465946 -0.4954215 0.3132929 0.67320794 0.7408769 -0.3080707
0.9039039 -0.31486455 0.10619942 0.1597132 0.738283 -0.121768974 -0.31116292 0.09410241 0.73874015 0.10492851 -0.11600358 -0.26552758 0.31826758 -0.49429634 0.5708412 0.32924485 -0.30833364 0.57393044 -0.11942344 -0.5033418 0.3292025 -0.116345614 -0.49916917 0.15545344 -0.11550192 0.738684 -0.2629311 -0.12190538 0.10346022 -0.31420088 -0.49915335 0.56402856 -0.49959496 0.31214365 -0.269372 -0.49495023 0.32807556 -0.5001943 0.30950302 0.7417662 -0.30792466 0.6713219 0.32604733 0.16563669 0.15800904 -0.26429385 -0.49493906 0.31303775 0.6727601 0.74024737 -0.30780864
0.9049049 -0.31443927 0.10607042 0.15955831 0.73769426 -0.121672995 -0.31088996 0.09399146 0.73812866 0.10482833 -0.11586996 -0.26515365 0.31793275 -0.4936695 0.57043636 0.32886225 -0.30794197 0.57340974 -0.11930864 -0.50286025 0.32885537 -0.116240956 -0.49872336 0.15531637 -0.11542411 0.7380141 -0.2626849 -0.121799454 0.1033361 -0.31371906 -0.49849102 0.5634636 -0.4988738 0.31185117 -0.26912212 -0.4944304 0.3277357 -0.4996246 0.30925927 0.7412323 -0.3074937 0.6709172 0.32575187 0.16544321 0.15786028 -0.26393455 -0.49445355 0.3127866 0.672304 0.73960894 -0.30755186
0.9059059 -0.31401864 0.10594475 0.15940931 0.73710984 -0.12157479 -0.3106199 0.09388164 0.7375304 0.10472747 -0.115734234 -0.26478168 0.31759676 -0.49306366 0.5700616 0.328484 -0.30755427 0.57289433 -0.119193316 -0.50237477 0.3285093 -0.116137534 -0.4982749 0.15517707 -0.115343966 0.73733556 -0.2624338 -0.12169112 0.103212476 -0.3132401 -0.49782124 0.56289536 -0.49815068 0.31155315 -0.26887074 -0.4939023 0.327401 -0.4990461 0.3090185 0.7406979 -0.30706072 0.67050904 0.32545125 0.16525273 0.15770906 -0.26358253 -0.49396425 0.31253898 0.67183864 0.7389618 -0.3073
0.9069069 -0.31360367 0.10582287 0.15926684 0.73652846 -0.1214742 -0.3103519 0.09377317 0.7369388 0.10462575 -0.115596324 -0.2644125 0.31726006 -0.49248105 0.569699 0.32811138 -0.30717093 0.57238555 -0.11907727 -0.5018845 0.32816517 -0.11603498 -0.4978229 0.1550355 -0.11526145 0.7366487 -0.26217782 -0.12158046 0.1030896 -0.3127649 -0.49714443 0.56232446 -0.49742666 0.31124967 -0.26861757 -0.4933659 0.32707265 -0.4984589 0.30877998 0.7401623 -0.30662638 0.67009604 0.32514566 0.16506577 0.15755536 -0.26323873 -0.4934705 0.31229442 0.6713633 0.7383063 -0.3070527
0.9079079 -0.3131954 0.10570523 0.15913132 0.7359489 -0.12137112 -0.31008533 0.09366628 0.73635244 0.10452298 -0.11545621 -0.26404673 0.3169232 -0.4919172 0.56934345 0.3277457 -0.30679238 0.5718847 -0.11896037 -0.5013888 0.32782382 -0.11593294 -0.4973666 0.1548916 -0.11517656 0.73595387 -0.26191694 -0.121467546 0.10296775 -0.31229442 -0.49646112 0.5617516 -0.49670303 0.31094092 -0.2683622 -0.4928214 0.3267517 -0.49786326 0.30854297 0.73962444 -0.30619135 0.66967696 0.32483536 0.16488287 0.15739919 -0.26290423 -0.4929717 0.3120524 0.6708774 0.73764265 -0.30680946
0.9089089 -0.31279486 0.10559233 0.1589999 0.7353701 -0.12126545 -0.3098195 0.09356114 0.73577 0.104419015 -0.11531386 -0.26368523 0.31658676 -0.49136078 0.5689935 0.32738847 -0.30641896 0.57139325 -0.118842475 -0.5008869 0.3274862 -0.115831085 -0.4969052 0.15474536 -0.1150893 0.7352515 -0.26165128 -0.121352494 0.10284721 -0.31182963 -0.49577188 0.5611775 -0.495981 0.3106272 -0.26810437 -0.49226883 0.32643935 -0.4972595 0.3083068 0.7390834 -0.30575642 0.66925085 0.3245206 0.16470462 0.15724058 -0.26258 -0.49246734 0.3118123 0.67038035 0.7369713 -0.3065698
0.9099099 -0.31240326 0.10548467 0.15887125 0.7347909 -0.121157095 -0.30955377 0.093457945 0.7351903 0.1043137 -0.11516928 -0.26332876 0.31625134 -0.49081042 0.5686476 0.32704115 -0.30605102 0.5709128 -0.118723445 -0.5003784 0.32715324 -0.11572909 -0.49643812 0.15459675 -0.1149997 0.73454213 -0.26138094 -0.12123543 0.10272831 -0.31137154 -0.4950774 0.56060296 -0.49526206 0.31030872 -0.2678438 -0.49170852 0.32613683 -0.49664795 0.30807087 0.73853844 -0.30532238 0.6688166 0.32420164 0.16453162 0.15707956 -0.2622672 -0.49195698 0.3115736 0.6698717 0.73629266 -0.30633327
0.9109109 -0.3120217 0.10538277 0.15874487 0.7342103 -0.121046014 -0.30928758 0.09335683 0.734612 0.10420692 -0.115022495 -0.2629782 0.31591758 -0.49026492 0.5683044 0.32670528 -0.3056888 0.5704448 -0.11860317 -0.4998627 0.32682598 -0.11562667 -0.49596474 0.15444583 -0.1149078 0.7338264 -0.26110607 -0.12111649 0.10261134 -0.31092122 -0.49437842 0.5600289 -0.4945476 0.30998585 -0.2675803 -0.49114072 0.32584542 -0.49602914 0.30783454 0.7379889 -0.30489007 0.6683734 0.32387888 0.16436447 0.15691622 -0.2619669 -0.49144018 0.3113356 0.66935104 0.7356074 -0.30609927
0.9119119 -0.31165138 0.10528583 0.15862037 0.7336275 -0.12093216 -0.30902037 0.09325795 0.7340342 0.10409856 -0.114873536 -0.26263443 0.31558615 -0.48972318 0.5679626 0.32638246 -0.3053325 0.569991 -0.118481554 -0.49933946 0.32650548 -0.11552355 -0.49548456 0.1542926 -0.11481369 0.733105 -0.26082692 -0.12099584 0.10249667 -0.31047982 -0.49367577 0.5594562 -0.49383923 0.30965897 -0.26731363 -0.49056587 0.32556644 -0.4954036 0.30759728 0.7374341 -0.30446044 0.6679205 0.32355276 0.16420385 0.15675063 -0.2616803 -0.4909167 0.31109753 0.6688182 0.73491603 -0.30586714
0.9129129 -0.31129363 0.105191365 0.15849729 0.7330415 -0.120815516 -0.3087516 0.09316141 0.7334557 0.10398853 -0.11472247 -0.2622984 0.31525776 -0.48918414 0.5676208 0.32607445 -0.3049824 0.5695531 -0.1183585 -0.49880832 0.3261929 -0.11541946 -0.49499714 0.15413715 -0.114717446 0.7323787 -0.26054373 -0.120873645 0.10238463 -0.31004843 -0.49297035 0.55888593 -0.49313858 0.30932856 -0.26704362 -0.48998442 0.32530126 -0.49477196 0.30735853 0.73687345 -0.3040344 0.6674572 0.32322368 0.1640504 0.15658294 -0.26140857 -0.49038622 0.31085873 0.668273 0.7342194 -0.3056363
0.9139139 -0.31094965 0.10509891 0.15837523 0.7324517 -0.12069609 -0.30848086 0.09306732 0.7328757 0.10387675 -0.11456937 -0.26197106 0.31493318 -0.48864678 0.567278 0.32578292 -0.30463856 0.56913275 -0.11823395 -0.49826902 0.3258893 -0.115314186 -0.49450213 0.15397955 -0.11461917 0.7316484 -0.26025677 -0.12075011 0.10227559 -0.30962828 -0.4922631 0.558319 -0.49244735 0.3089951 -0.26677012 -0.48939687 0.32505134 -0.4941349 0.30711785 0.7363064 -0.303613 0.666983 0.32289216 0.16390328 0.15641323 -0.26115143 -0.4898486 0.3106183 0.66771525 0.7335182 -0.30540603
0.9149149 -0.31062087 0.10500812 0.15825385 0.73185724 -0.1205739 -0.30820766 0.092975765 0.7322932 0.10376316 -0.11441435 -0.2616534 0.3146132 -0.48811013 0.5669331 0.32550973 -0.3043011 0.5687269 -0.11810783 -0.4977214 0.32559592 -0.1152075 -0.49399927 0.1538199 -0.11451901 0.730915 -0.2599664 -0.12062544 0.10216994 -0.3092206 -0.49155515 0.55775654 -0.49176735 0.3086591 -0.26649308 -0.4888039 0.3248147 -0.4934933 0.30687475 0.7357327 -0.30319732 0.6664974 0.3225587 0.1637597 0.15624169 -0.26090005 -0.48930374 0.31037548 0.66714513 0.7328133 -0.30517557
0.9159159 -0.31030864 0.10491862 0.15813276 0.73125756 -0.12044899 -0.30793163 0.092886806 0.73170733 0.10364773 -0.11425751 -0.2613465 0.31429863 -0.48757336 0.56658494 0.32525674 -0.30397007 0.5683293 -0.11798011 -0.49716535 0.32531404 -0.1150992 -0.49348837 0.15365833 -0.1144171 0.7301796 -0.259673 -0.12049985 0.10206807 -0.30882668 -0.4908476 0.5571998 -0.4911005 0.30832118 -0.26621237 -0.48820612 0.32458502 -0.49284792 0.30662888 0.7351518 -0.30278847 0.66600007 0.32222393 0.16361906 0.15606849 -0.26065207 -0.48875153 0.31012934 0.66656274 0.7321058 -0.3049442
0.9169169 -0.31001437 0.10483008 0.15801166 0.7306521 -0.12032143 -0.3076524 0.09280048 0.7311175 0.10353044 -0.11409899 -0.26104704 0.31399035 -0.48703563 0.5662328 0.32502493 -0.3036455 0.56793857 -0.117850736 -0.49660087 0.32504493 -0.11498912 -0.49296924 0.15349498 -0.1143136 0.7294432 -0.259377 -0.12037359 0.10197039 -0.30844784 -0.49014166 0.5566499 -0.49044874 0.307982 -0.26592794 -0.48760435 0.324361 -0.4921998 0.30637982 0.7345635 -0.3023876 0.66549087 0.32188845 0.16348085 0.15589383 -0.26040664 -0.48819205 0.30987892 0.66596824 0.7313966 -0.30471107
0.9179179 -0.30973235 0.10474219 0.1578902 0.7300404 -0.12019129 -0.30736968 0.09271684 0.73052293 0.10341126 -0.11393896 -0.26075137 0.31368926 -0.48649615 0.5658757 0.324804 -0.30332732 0.5675536 -0.1177197 -0.49602798 0.32478997 -0.1148771 -0.4924419 0.15333001 -0.11420873 0.7287071 -0.25907886 -0.12024694 0.10187733 -0.30808544 -0.48943862 0.5561082 -0.48981416 0.30764225 -0.2656398 -0.48699942 0.32414156 -0.49154994 0.3061273 0.73396766 -0.30199596 0.66496956 0.32155293 0.16334458 0.15571794 -0.26016298 -0.48762536 0.30962327 0.665362 0.7306869 -0.3044753
0.9189189 -0.30945498 0.10465465 0.15776812 0.729422 -0.12005869 -0.30708316 0.09263589 0.72992307 0.103290215 -0.113777585 -0.2604589 0.31339628 -0.48595425 0.5655129 0.3245897 -0.30301544 0.56717306 -0.11758699 -0.49544683 0.32454893 -0.11476299 -0.49190634 0.15316361 -0.11410266 0.7279725 -0.2587791 -0.12012015 0.101789005 -0.3077409 -0.4887399 0.55557597 -0.48919886 0.30730268 -0.26534796 -0.48639226 0.32392567 -0.49089947 0.30587098 0.7333641 -0.30161485 0.6644362 0.3212181 0.16320977 0.15554105 -0.2599204 -0.48705164 0.30936134 0.6647444 0.72997785 -0.30423602
0.9199199 -0.30918124 0.10456717 0.15764512 0.7287966 -0.119923756 -0.30679265 0.09255762 0.72931737 0.10316734 -0.11361507 -0.26016894 0.31311238 -0.4854093 0.56514376 0.3243807 -0.3027098 0.5667959 -0.11745262 -0.49485764 0.3243155 -0.11464668 -0.49136263 0.15299597 -0.11399565 0.7272408 -0.25847828 -0.11999353 0.10170344 -0.30741233 -0.48804688 0.5550546 -0.4886051 0.3069641 -0.26505247 -0.48578385 0.32371235 -0.49024957 0.30561063 0.73275274 -0.30124557 0.6638909 0.32088473 0.16307597 0.15536343 -0.25967813 -0.48647106 0.30909202 0.6641159 0.72927076 -0.3039923
0.9209209 -0.30891022 0.10447949 0.15752098 0.7281639 -0.11978663 -0.3064979 0.092482 0.7287054 0.10304266 -0.11345163 -0.25988102 0.31283858 -0.48486063 0.5647676 0.32417572 -0.30241016 0.56642115 -0.1173166 -0.49426073 0.32408792 -0.11452808 -0.49081102 0.15282734 -0.11388793 0.7265134 -0.258177 -0.11986739 0.10161994 -0.30708942 -0.48736116 0.5545456 -0.4880351 0.30662733 -0.26475337 -0.48517522 0.3235007 -0.48960152 0.305346 0.73213357 -0.30088955 0.66333383 0.32055363 0.16294275 0.15518536 -0.2594356 -0.48588398 0.30881423 0.66347724 0.728567 -0.30374312
0.9219219 -0.308641 0.10439137 0.15739547 0.7275238 -0.11964747 -0.30619878 0.092409 0.7280867 0.102916256 -0.1132875 -0.25959453 0.3125759 -0.48430777 0.5643839 0.32397354 -0.30211636 0.5660477 -0.11717898 -0.4936564 0.32386518 -0.1144071 -0.49025166 0.15265794 -0.11377977 0.7257918 -0.2578759 -0.11974206 0.10153817 -0.3067704 -0.4866843 0.55405045 -0.48748037 0.30629334 -0.26445082 -0.48456758 0.32328978 -0.48895672 0.30507702 0.73150676 -0.3005444 0.6627653 0.32022563 0.16280974 0.15500715 -0.25919214 -0.4852907 0.30852675 0.662829 0.72786796 -0.30348745
0.9229229 -0.3083727 0.10430259 0.15726838 0.7268761 -0.11950648 -0.30589518 0.092338555 0.7274611 0.102788195 -0.11312294 -0.259309 0.31232253 -0.48375025 0.5639923 0.3237731 -0.30182812 0.56567466 -0.117039785 -0.49304512 0.3236462 -0.11428369 -0.48968497 0.15248805 -0.11367146 0.7250777 -0.25757566 -0.11961789 0.10145779 -0.30645436 -0.486018 0.55357075 -0.48693252 0.30596304 -0.26414493 -0.48396212 0.32307884 -0.48831654 0.30480343 0.7308724 -0.30020246 0.6621858 0.31990165 0.16267656 0.15482913 -0.25894722 -0.48469168 0.3082284 0.662172 0.72717524 -0.30322424
0.9239239 -0.3081046 0.104212925 0.15713951 0.7262207 -0.11936385 -0.30558696 0.09227058 0.7268282 0.10265857 -0.11295822 -0.2590239 0.31207463 -0.48318768 0.56359243 0.3235733 -0.30154514 0.5653012 -0.11689909 -0.4924274 0.32343003 -0.11415779 -0.48911127 0.15231797 -0.11356331 0.7243727 -0.257277 -0.11949523 0.10137851 -0.30614033 -0.48536402 0.5531054 -0.4863903 0.30563748 -0.26383588 -0.4833601 0.32286707 -0.48768255 0.30452523 0.7302307 -0.29986283 0.6615957 0.31958264 0.16254283 0.15465166 -0.25870034 -0.48408744 0.3079192 0.6615072 0.7264904 -0.30295238
0.9249249 -0.3078359 0.104122184 0.15700872 0.7255578 -0.11921982 -0.30527413 0.092205 0.72618794 0.1025275 -0.11279364 -0.25873882 0.31183138 -0.48261964 0.5631839 0.3233731 -0.30126712 0.5649263 -0.11675697 -0.49180388 0.32321575 -0.1140294 -0.48853108 0.15214798 -0.11345564 0.7236785 -0.25698075 -0.11937448 0.10130002 -0.30582753 -0.4847242 0.55264795 -0.48585257 0.30531767 -0.26352388 -0.48276293 0.32265377 -0.48705634 0.30424228 0.7295821 -0.299525 0.6609958 0.31926957 0.16240826 0.1544751 -0.25845104 -0.4834785 0.30760598 0.6608355 0.7258151 -0.3026707
0.9259259 -0.30756596 0.10403021 0.15687588 0.7248874 -0.119074635 -0.30495667 0.09214168 0.72554016 0.1023951 -0.1126295 -0.2584533 0.31159195 -0.48204592 0.56276655 0.32317165 -0.30099362 0.56454945 -0.1166135 -0.4911752 0.32300255 -0.11389851 -0.48794496 0.15197842 -0.113348804 0.7229971 -0.25668767 -0.11925601 0.10122207 -0.3055151 -0.48410046 0.55219716 -0.48531824 0.30500475 -0.26320913 -0.48217207 0.32243824 -0.48643962 0.30395463 0.7289268 -0.2991885 0.66038674 0.3189635 0.16227254 0.15429984 -0.25819883 -0.48286545 0.3072904 0.66015804 0.7251512 -0.302378
0.9269269 -0.30729407 0.10393683 0.15674083 0.7242096 -0.11892857 -0.30463463 0.092080496 0.72488487 0.102261536 -0.112466164 -0.258167 0.31135556 -0.48146623 0.56234026 0.322968 -0.3007242 0.56416976 -0.116468795 -0.4905421 0.32278958 -0.11376514 -0.4873535 0.15180965 -0.11324317 0.72233033 -0.25639868 -0.11914027 0.101144366 -0.30520234 -0.48349482 0.5517518 -0.4847863 0.30469987 -0.26289195 -0.481589 0.32221988 -0.4858341 0.30366224 0.72826535 -0.29885283 0.6597694 0.31866547 0.16213539 0.1541263 -0.25794336 -0.48224908 0.30697307 0.659476 0.7245004 -0.30207303
0.9279279 -0.3070197 0.103841916 0.1566035 0.72352475 -0.118781894 -0.30430806 0.0920213 0.7242221 0.102126956 -0.11230396 -0.25787953 0.31112146 -0.4808804 0.56190497 0.3227614 -0.30045846 0.56378657 -0.11632296 -0.48990548 0.32257608 -0.11362933 -0.4867574 0.15164201 -0.113139115 0.7216802 -0.2561146 -0.11902766 0.101066686 -0.30488852 -0.48290932 0.5513109 -0.48425576 0.3044043 -0.26257256 -0.4810153 0.32199812 -0.48524165 0.30336523 0.72759825 -0.29851758 0.65914476 0.31837666 0.16199656 0.15395494 -0.25768432 -0.48163012 0.30665448 0.65879065 0.7238648 -0.30175456
0.9289289 -0.30674228 0.10374534 0.15646382 0.72283316 -0.11863495 -0.30397707 0.091963924 0.72355205 0.10199155 -0.11214327 -0.2575905 0.31088892 -0.48028836 0.56146073 0.32255107 -0.30019578 0.5633994 -0.11617612 -0.48926616 0.32236132 -0.11349114 -0.48615745 0.15147592 -0.11303706 0.7210489 -0.25583646 -0.11891864 0.10098878 -0.30457297 -0.48234588 0.55087346 -0.4837257 0.30411923 -0.26225135 -0.4804527 0.32177246 -0.4846642 0.30306363 0.7269261 -0.2981823 0.65851384 0.31809822 0.16185582 0.1537862 -0.25742134 -0.4810094 0.30633524 0.65810335 0.7232462 -0.30142123
0.9299299 -0.30646133 0.103647016 0.15632172 0.7221352 -0.118488036 -0.30364183 0.09190818 0.72287476 0.1018555 -0.11198449 -0.25729966 0.31065726 -0.47969002 0.5610076 0.32233638 -0.2999357 0.56300753 -0.11602843 -0.48862517 0.32214466 -0.11335064 -0.48555452 0.15131178 -0.11293742 0.7204384 -0.2555652 -0.11881369 0.10091046 -0.30425516 -0.48179543 0.5504386 -0.48319525 0.303846 -0.26192865 -0.4799029 0.3215424 -0.48410377 0.30275765 0.7262496 -0.29784665 0.65787786 0.3178313 0.16171297 0.15362056 -0.25715423 -0.48038778 0.3060158 0.6574155 0.7226469 -0.30107167
0.9309309 -0.30617645 0.10354685 0.15617716 0.7214313 -0.11834152 -0.30330253 0.091853864 0.7221906 0.101719044 -0.11182804 -0.2570067 0.31042588 -0.4790854 0.56054586 0.32211667 -0.29967755 0.56261057 -0.11588003 -0.48798355 0.32192546 -0.11320793 -0.4849495 0.15115002 -0.112840645 0.71985114 -0.2553019 -0.118713275 0.10083151 -0.30393448 -0.48125166 0.5500054 -0.4826636 0.30358604 -0.26160485 -0.47936776 0.3213076 -0.4835624 0.30244738 0.7255694 -0.29751024 0.65723807 0.31757727 0.16156784 0.1534585 -0.25688276 -0.47976628 0.30569664 0.6567288 0.7220689 -0.30071017
0.9319319 -0.3058872 0.10344478 0.15603015 0.7207221 -0.11819577 -0.30295935 0.091800764 0.7214999 0.101582386 -0.11167433 -0.25671142 0.31019416 -0.4784745 0.56007576 0.32189143 -0.29942068 0.5622081 -0.11573109 -0.48734248 0.3217032 -0.11306313 -0.48434344 0.1509911 -0.11274721 0.7192846 -0.2550476 -0.11861791 0.10075174 -0.30361047 -0.48071337 0.549573 -0.48213005 0.3033363 -0.2612804 -0.47884914 0.32106763 -0.48304233 0.3021331 0.7248864 -0.29717273 0.6565958 0.31733674 0.16142026 0.1533006 -0.25660676 -0.47914594 0.30537817 0.6560449 0.7215142 -0.30034456
0.9329329 -0.30559328 0.10334075 0.15588069 0.7200081 -0.11805118 -0.30261263 0.091748625 0.72080314 0.101445794 -0.11152383 -0.25641355 0.3099616 -0.47785756 0.55959755 0.32166016 -0.29916444 0.56179976 -0.115581796 -0.48670316 0.3214773 -0.11291637 -0.48373735 0.15083547 -0.112657584 0.7187295 -0.25480345 -0.11852809 0.10067099 -0.3032827 -0.48017946 0.5491407 -0.48159388 0.3030899 -0.26095566 -0.47834903 0.3208222 -0.48254323 0.30181503 0.7242015 -0.29683387 0.6559527 0.31710404 0.1612701 0.15314737 -0.2563261 -0.4785278 0.3050608 0.65536547 0.7209752 -0.29997587
0.9339339 -0.3052944 0.103234746 0.15572879 0.71929 -0.11790816 -0.30226263 0.0916972 0.72010064 0.10130952 -0.111377016 -0.2561129 0.30972758 -0.47723466 0.5591118 0.3214225 -0.29890805 0.56138515 -0.115432344 -0.48606685 0.3212473 -0.11276781 -0.48313242 0.15068366 -0.11257229 0.71818393 -0.25457057 -0.118444376 0.10058912 -0.30295074 -0.47964892 0.54870766 -0.48105448 0.30284607 -0.2606312 -0.47786948 0.3205711 -0.48205304 0.30149344 0.7235156 -0.29649335 0.6553103 0.31687662 0.16111727 0.15299937 -0.25604075 -0.47791314 0.30474496 0.6546924 0.72044677 -0.29960498
0.9349349 -0.30499032 0.10312675 0.15557453 0.7185686 -0.11776714 -0.30190974 0.09164622 0.719393 0.101173855 -0.11123437 -0.2558093 0.3094917 -0.4766061 0.5586189 0.321178 -0.29865074 0.5609641 -0.11528294 -0.48543495 0.32101285 -0.11261763 -0.4825299 0.15053613 -0.112491764 0.71764636 -0.25434473 -0.118366234 0.100505985 -0.3026143 -0.47912073 0.54827327 -0.4805113 0.3026043 -0.2603075 -0.4774044 0.32031405 -0.4815688 0.3011687 0.7228298 -0.29615092 0.6546702 0.3166536 0.16096167 0.15285721 -0.2557506 -0.4773031 0.30443093 0.65402764 0.7199272 -0.29923275
0.9359359 -0.30468085 0.10301676 0.15541798 0.7178448 -0.11762858 -0.3015543 0.091595374 0.7186809 0.10103909 -0.1110964 -0.25550267 0.30925345 -0.47597215 0.55811954 0.32092646 -0.2983917 0.5605363 -0.11513379 -0.48480892 0.32077354 -0.112466015 -0.48193106 0.15039347 -0.112413555 0.7171152 -0.25412133 -0.118290216 0.10042146 -0.30227304 -0.47859398 0.5478368 -0.47996378 0.30236396 -0.25998512 -0.47694573 0.32005093 -0.4810894 0.30084115 0.72214514 -0.2958064 0.6540344 0.31643403 0.16080326 0.1527215 -0.2554557 -0.47669902 0.30411908 0.6533733 0.71941495 -0.29886004
0.9369369 -0.30436593 0.10290481 0.1552592 0.7171193 -0.11749295 -0.30119672 0.09154436 0.71796507 0.100905545 -0.1109632 -0.25519288 0.3090125 -0.47533318 0.5576143 0.32066762 -0.29813004 0.5601017 -0.11498515 -0.48419026 0.32052907 -0.11231318 -0.48133725 0.1502562 -0.11233609 0.71658903 -0.25389984 -0.11821567 0.10033544 -0.30192673 -0.4780678 0.54739773 -0.47941154 0.30212453 -0.2596646 -0.4764924 0.31978166 -0.48061374 0.3005112 0.7214628 -0.29545957 0.65340465 0.31621704 0.16064201 0.15259233 -0.2551561 -0.4761023 0.3038097 0.6527314 0.71890855 -0.2984876
0.9379379 -0.3040454 0.10279094 0.15509836 0.71639323 -0.11736075 -0.30083752 0.091492854 0.7172462 0.10077355 -0.11083177 -0.25487983 0.30876845 -0.47468963 0.55710405 0.32040137 -0.29786485 0.55966014 -0.11483727 -0.4835806 0.32027912 -0.11215937 -0.48075 0.15012492 -0.11225918 0.7160665 -0.2536798 -0.11814223 0.100247845 -0.30157524 -0.47754133 0.5469555 -0.47885415 0.30188552 -0.25934657 -0.4760433 0.31950614 -0.4801408 0.3001793 0.72078407 -0.29511032 0.6527831 0.31600186 0.16047789 0.15246692 -0.2548519 -0.47551432 0.303503 0.65210426 0.71840656 -0.29811618
0.9389389 -0.30371925 0.10267521 0.15493557 0.71566755 -0.11723248 -0.30047718 0.09144051 0.7165251 0.10064346 -0.11070124 -0.2545635 0.30852097 -0.47404194 0.55658954 0.32012755 -0.29759517 0.5592116 -0.11469039 -0.4829816 0.32002354 -0.11200483 -0.4801708 0.15000013 -0.112182625 0.71554625 -0.25346076 -0.11806954 0.100158595 -0.30121836 -0.47701383 0.5465096 -0.47829127 0.3016464 -0.25903165 -0.4755975 0.31922445 -0.4796696 0.29984593 0.72011024 -0.29475844 0.6521719 0.31578767 0.16031095 0.15234432 -0.25454327 -0.47493666 0.30319932 0.6514942 0.7179076 -0.2977464
0.9399399 -0.30338755 0.1025577 0.15477099 0.71494347 -0.11710869 -0.3001162 0.09138695 0.7158027 0.10051564 -0.11057141 -0.25424388 0.30826977 -0.47339067 0.55607164 0.3198462 -0.29732004 0.5587561 -0.1145448 -0.48239502 0.3197621 -0.11184984 -0.4796012 0.14987977 -0.112106234 0.7150271 -0.25324228 -0.11799727 0.10006763 -0.30085608 -0.4764846 0.54605967 -0.47772267 0.30140683 -0.25872052 -0.47515392 0.31893656 -0.47919923 0.29951158 0.7194428 -0.29440388 0.65157324 0.31557378 0.1601412 0.15222405 -0.25423032 -0.47437087 0.30289876 0.65090364 0.7174105 -0.2973789
0.9409409 -0.30305034 0.1024385 0.1546048 0.71422213 -0.11698993 -0.29975522 0.091331795 0.71508014 0.10039047 -0.11044206 -0.25392094 0.3080146 -0.4727364 0.5555514 0.31955734 -0.29703835 0.5582937 -0.11440079 -0.48182273 0.31949475 -0.111694686 -0.47904298 0.14976232 -0.11202984 0.7145078 -0.25302395 -0.11792509 0.099974915 -0.3004883 -0.47595298 0.5456052 -0.47714812 0.30116633 -0.25841388 -0.47471175 0.31864262 -0.47872886 0.29917684 0.7187831 -0.29404658 0.6509895 0.31535947 0.15996872 0.15210567 -0.25391334 -0.47381857 0.30260155 0.6503352 0.716914 -0.2970143
0.9419419 -0.30270776 0.102317736 0.1544372 0.7135048 -0.11687677 -0.29939485 0.09127466 0.7143583 0.10026836 -0.11031301 -0.2535948 0.30775526 -0.47207978 0.55502987 0.31926107 -0.29674906 0.5578246 -0.114258654 -0.48126662 0.31922138 -0.11153968 -0.4784978 0.14964733 -0.11195329 0.7139874 -0.25280538 -0.11785273 0.09988043 -0.30011508 -0.47541833 0.54514587 -0.47656745 0.3009245 -0.25811246 -0.4742701 0.31834275 -0.4782577 0.2988423 0.7181327 -0.29368645 0.6504231 0.31514412 0.15979359 0.15198876 -0.25359258 -0.4732815 0.30230784 0.6497913 0.71641695 -0.29665306
0.9429429 -0.30236 0.10219553 0.15426841 0.71279275 -0.11676983 -0.29903567 0.091215104 0.71363837 0.10014971 -0.110184096 -0.25326544 0.30749157 -0.47142157 0.5545082 0.31895757 -0.296451 0.5573489 -0.11411871 -0.48072866 0.31894195 -0.11138516 -0.47796756 0.14953431 -0.11187641 0.7134648 -0.25258628 -0.1177799 0.09978414 -0.29973647 -0.4748802 0.5446814 -0.47598055 0.30068108 -0.257817 -0.47382814 0.3180372 -0.47778493 0.2985086 0.71749324 -0.2933235 0.6498767 0.31492716 0.15961593 0.15187289 -0.25326836 -0.47276142 0.30201775 0.6492749 0.7159183 -0.2962957
0.9439439 -0.30200726 0.102072045 0.15409869 0.7120876 -0.11666969 -0.2986785 0.091152705 0.71292156 0.100034975 -0.110055126 -0.252933 0.30722338 -0.4707625 0.5539876 0.31864706 -0.296143 0.5568669 -0.113981284 -0.48021093 0.3186565 -0.11123147 -0.47745413 0.14942288 -0.11179908 0.7129391 -0.25236624 -0.11770635 0.09968608 -0.2993526 -0.474338 0.54421157 -0.47538742 0.30043566 -0.2575283 -0.47338519 0.31772622 -0.47730994 0.29817644 0.71686643 -0.29295772 0.6493529 0.31470802 0.15943588 0.15175769 -0.252941 -0.47226018 0.30173132 0.6487886 0.7154171 -0.29594266
0.9449449 -0.3016498 0.101947434 0.15392828 0.71139055 -0.11657511 -0.29832396 0.091087 0.7122091 0.099924594 -0.10992596 -0.25259763 0.3069506 -0.47010338 0.5534695 0.31832984 -0.29582387 0.5563789 -0.11384673 -0.4797133 0.31836516 -0.111078985 -0.4769595 0.14931265 -0.11172116 0.7124093 -0.25214502 -0.117631845 0.09958625 -0.29896364 -0.47379133 0.5437361 -0.4747881 0.30018803 -0.2572472 -0.47294047 0.3174101 -0.4768321 0.29784647 0.71625406 -0.2925892 0.64885455 0.31448618 0.15925361 0.15164277 -0.252611 -0.4717716 0.30144867 0.6483354 0.7149124 -0.29559433
0.9459459 -0.30128804 0.101821885 0.1537575 0.7107034 -0.116483204 -0.29797286 0.09101752 0.71150243 0.099819034 -0.10979645 -0.25225946 0.30667317 -0.46944517 0.5529551 0.31800628 -0.29549232 0.5558852 -0.11371538 -0.47922444 0.318068 -0.110928096 -0.4764854 0.14920318 -0.111642525 0.7118748 -0.25192234 -0.11755616 0.0994847 -0.29856983 -0.47323984 0.5432549 -0.47418264 0.29993793 -0.25697455 -0.4724934 0.31708923 -0.47635078 0.29751948 0.7156579 -0.29221794 0.6483845 0.3142612 0.15906928 0.15152782 -0.25227872 -0.47128963 0.30116984 0.64791197 0.7144034 -0.29525098
0.9469469 -0.30092227 0.10169561 0.15358664 0.7100276 -0.116393484 -0.29762605 0.09094378 0.71080285 0.09971879 -0.10966645 -0.25191867 0.3063911 -0.4687888 0.55244595 0.31767684 -0.29514706 0.5553863 -0.113587625 -0.47874156 0.31776524 -0.11077922 -0.4760232 0.14909415 -0.11156308 0.7113347 -0.25169793 -0.1174791 0.09938146 -0.29817143 -0.4726832 0.5427679 -0.47357115 0.29968512 -0.25671118 -0.4720434 0.316764 -0.4758655 0.29719627 0.71507984 -0.29184407 0.6479356 0.31403264 0.15888314 0.15141249 -0.2519447 -0.47081318 0.30089477 0.64750546 0.7138893 -0.29491296
0.9479479 -0.300553 0.10156883 0.15341604 0.70936495 -0.11630549 -0.29728436 0.09086526 0.7101119 0.09962237 -0.10953585 -0.25157553 0.30610433 -0.46813524 0.55194366 0.31734198 -0.29478672 0.55488265 -0.11346384 -0.4782635 0.31745708 -0.11063278 -0.4755672 0.1489852 -0.11148271 0.7107885 -0.25147155 -0.11740048 0.099276625 -0.29776877 -0.47212115 0.5422749 -0.4729539 0.2994294 -0.2564575 -0.47158992 0.31643486 -0.4753758 0.29687765 0.7145218 -0.2914677 0.6474938 0.31380016 0.1586954 0.15129651 -0.2516094 -0.4703412 0.3006235 0.6471131 0.7133694 -0.2945805
0.9489489 -0.30018064 0.101441786 0.15324605 0.7087172 -0.116218776 -0.29694867 0.09078144 0.7094312 0.09952794 -0.109404534 -0.2512302 0.305813 -0.4674856 0.5514498 0.3170023 -0.29441556 0.55437475 -0.11334337 -0.47778922 0.31714383 -0.11048921 -0.47511622 0.14887606 -0.11140134 0.7102355 -0.25124305 -0.11732015 0.09917027 -0.2973622 -0.47155344 0.54177606 -0.47233108 0.29917064 -0.25620872 -0.47113246 0.3161024 -0.4748813 0.2965645 0.71397597 -0.291089 0.64705753 0.3135634 0.15850632 0.15117958 -0.2512735 -0.46987268 0.30035594 0.64673215 0.7128431 -0.29425374
0.9499499 -0.2998058 0.10131473 0.15307702 0.70808625 -0.11613292 -0.29661992 0.09069178 0.7087623 0.09943519 -0.1092724 -0.25088304 0.30551717 -0.466841 0.550966 0.31665838 -0.2940396 0.55386317 -0.11322425 -0.47731772 0.31682578 -0.110349014 -0.4746693 0.14876637 -0.1113189 0.70967525 -0.25101224 -0.11723796 0.09906248 -0.2969522 -0.47097996 0.5412713 -0.47170305 0.2989087 -0.25596315 -0.4706706 0.31576708 -0.4743816 0.29625767 0.7134362 -0.29070812 0.64662564 0.3133221 0.1583162 0.15106145 -0.25093758 -0.46940672 0.30009204 0.64636034 0.71230984 -0.29393286
0.950951 -0.29942903 0.101187944 0.15290937 0.70747393 -0.11604753 -0.29629907 0.090596355 0.70810694 0.099343784 -0.10913936 -0.25053433 0.30521694 -0.46620262 0.5504942 0.3163109 -0.29365984 0.5533486 -0.1131062 -0.47684807 0.31650332 -0.110212654 -0.47422543 0.14865588 -0.111235306 0.7091073 -0.25077897 -0.11715379 0.09895339 -0.29653922 -0.4704006 0.5407609 -0.47107017 0.2986435 -0.25572014 -0.47020403 0.3154296 -0.47387642 0.2959582 0.71290135 -0.2903253 0.6461968 0.31307602 0.15812534 0.1509419 -0.25060228 -0.46894243 0.29983166 0.6459952 0.7117691 -0.29361796
0.951952 -0.29905096 0.101061724 0.1527435 0.70687985 -0.115962245 -0.29598713 0.09049882 0.7074669 0.09925344 -0.10900533 -0.25018436 0.30491254 -0.4655717 0.55003613 0.3159607 -0.29327723 0.5528317 -0.112988986 -0.47637933 0.3161769 -0.110080644 -0.4737836 0.14854433 -0.11115052 0.70853126 -0.2505431 -0.11706754 0.09884311 -0.2961238 -0.46981528 0.54024476 -0.47043288 0.29837498 -0.2554792 -0.46973234 0.31509063 -0.47336555 0.29566702 0.7123706 -0.28994077 0.64576983 0.31282493 0.15793407 0.15082069 -0.25026834 -0.46847892 0.29957464 0.6456347 0.7112205 -0.29330903
0.952953 -0.29867232 0.10093637 0.15257987 0.7062918 -0.1158767 -0.29568517 0.09040015 0.706844 0.09916387 -0.108870246 -0.24983355 0.3046041 -0.46494958 0.54959387 0.31560853 -0.29289266 0.5523133 -0.11287238 -0.47591072 0.31584695 -0.109953515 -0.473343 0.1484315 -0.111064486 0.7079469 -0.25030455 -0.11697912 0.09873181 -0.2957065 -0.4692241 0.53972316 -0.46979165 0.2981031 -0.25523973 -0.4692553 0.31475082 -0.4728488 0.29538512 0.71184283 -0.28955477 0.6453438 0.31256872 0.15774274 0.15069766 -0.2499365 -0.46801546 0.29932088 0.64527667 0.71066374 -0.29300615
0.953954 -0.2982938 0.10081223 0.15241893 0.7057073 -0.11579057 -0.29539424 0.09030068 0.7062402 0.0990748 -0.10873405 -0.24948224 0.30429196 -0.4643376 0.54916936 0.31525528 -0.292507 0.5517941 -0.112756185 -0.47544146 0.31551406 -0.10983182 -0.47290277 0.14831716 -0.11097718 0.70735395 -0.25006327 -0.11688846 0.09861964 -0.295288 -0.46862704 0.5391964 -0.46914706 0.29782784 -0.25500128 -0.4687727 0.31441104 -0.47232604 0.29511362 0.7113173 -0.28916764 0.64491755 0.3123073 0.15755175 0.15057263 -0.24960758 -0.4675513 0.29907012 0.64491916 0.71009845 -0.29270917
0.954955 -0.29791623 0.100689635 0.15226115 0.7051256 -0.11570355 -0.29511544 0.09020071 0.70564955 0.098985985 -0.1085967 -0.24913089 0.30397636 -0.46373716 0.5487647 0.31490195 -0.29212102 0.5512751 -0.1126402 -0.47497076 0.31517875 -0.10971611 -0.4724621 0.14820112 -0.11088858 0.70675224 -0.24981919 -0.11679553 0.09850677 -0.29486895 -0.46802425 0.5386647 -0.46849972 0.29754928 -0.25476333 -0.46828443 0.31407207 -0.4717972 0.2948536 0.71079314 -0.28877965 0.6444902 0.31204057 0.1573615 0.15044545 -0.24928239 -0.4670857 0.29882216 0.64456034 0.7095246 -0.29241806
0.955956 -0.29754043 0.10056896 0.15210703 0.70454586 -0.11561537 -0.29484305 0.09010054 0.70506173 0.09889718 -0.108458154 -0.24877994 0.3036576 -0.4631498 0.5483804 0.3145495 -0.2917355 0.55075705 -0.11252424 -0.474498 0.3148417 -0.10960483 -0.47202027 0.14808321 -0.11079866 0.70614177 -0.24957229 -0.11670029 0.0983934 -0.29445007 -0.46741593 0.53812844 -0.4678503 0.29726747 -0.25452545 -0.4677903 0.31373477 -0.47126228 0.2946062 0.7102696 -0.28839117 0.6440608 0.3117685 0.15717243 0.150316 -0.24896182 -0.4666181 0.29857674 0.6441985 0.7089419 -0.29213262
0.956957 -0.29716733 0.10045058 0.15195711 0.70396763 -0.115525745 -0.29457203 0.09000044 0.70447594 0.09880817 -0.108318396 -0.24842985 0.30333605 -0.462577 0.54800195 0.31419906 -0.29135117 0.5502411 -0.11240814 -0.47402254 0.31450352 -0.109494224 -0.4715766 0.1479633 -0.11070743 0.7055225 -0.2493226 -0.116602734 0.09827975 -0.2940322 -0.4668023 0.53758794 -0.46719947 0.29698247 -0.25428724 -0.4672903 0.3134001 -0.47072133 0.29436782 0.70974576 -0.28800258 0.6436286 0.31149116 0.15698497 0.15018418 -0.24864683 -0.46614787 0.2983336 0.64383197 0.70835036 -0.29185268
0.957958 -0.29679784 0.10033491 0.15181193 0.70339024 -0.11543446 -0.29430196 0.089900695 0.70389175 0.09871875 -0.108177416 -0.24808115 0.30301216 -0.4620204 0.54762524 0.3138517 -0.2909687 0.54972816 -0.11229173 -0.47354382 0.31416497 -0.10938401 -0.47113046 0.14784123 -0.11061491 0.7048945 -0.24907014 -0.11650287 0.098166026 -0.29361615 -0.46618363 0.5370437 -0.46654812 0.29669446 -0.25404832 -0.46678442 0.31306902 -0.47017443 0.29413086 0.7092211 -0.2876143 0.6431928 0.3112086 0.15679963 0.15004992 -0.24833836 -0.46567452 0.29809237 0.6434593 0.70775 -0.291578
0.958959 -0.29643297 0.100222364 0.15167204 0.7028131 -0.11534129 -0.29403248 0.08980153 0.7033085 0.09862872 -0.1080352 -0.24773435 0.3026863 -0.46148038 0.54724973 0.31350875 -0.29058865 0.5492194 -0.11217486 -0.47306132 0.31382683 -0.10927399 -0.4706813 0.14771691 -0.11052111 0.7042579 -0.24881496 -0.11640074 0.09805248 -0.2932028 -0.46556032 0.53649616 -0.46589702 0.2964036 -0.25380826 -0.46627274 0.3127426 -0.46962178 0.2938948 0.708695 -0.2872267 0.64275277 0.31092095 0.1566169 0.14991315 -0.24803743 -0.46519753 0.29785275 0.6430792 0.707141 -0.29130822
0.95996 -0.2960738 0.100113384 0.15153803 0.70223564 -0.11524604 -0.29376325 0.08970317 0.7027259 0.098537914 -0.10789177 -0.24739005 0.302359 -0.46094495 0.5468747 0.3131714 -0.29021162 0.548716 -0.112057395 -0.47257462 0.31348994 -0.109164 -0.47022858 0.14759023 -0.11042605 0.703613 -0.24855715 -0.11629639 0.097939365 -0.2927931 -0.4649327 0.5359459 -0.4652471 0.29611 -0.25356677 -0.46575534 0.31242186 -0.46906352 0.29365924 0.7081668 -0.28684032 0.6423079 0.31062835 0.1564373 0.14977382 -0.24774511 -0.46471646 0.29761437 0.64269036 0.7065234 -0.29104307
0.960961 -0.29572135 0.10000842 0.15141053 0.7016574 -0.115148544 -0.29349393 0.08960583 0.7021433 0.098446175 -0.10774714 -0.24704883 0.30203077 -0.46041042 0.5464997 0.31284097 -0.28983817 0.5482191 -0.11193921 -0.47208327 0.31315514 -0.10905385 -0.46977186 0.14746116 -0.11032979 0.70295995 -0.24829684 -0.116189875 0.09782696 -0.29238805 -0.4643013 0.5353935 -0.4645993 0.295814 -0.25332355 -0.46523243 0.31210798 -0.4685 0.29342386 0.7076359 -0.2864556 0.64185756 0.31033102 0.15626138 0.14963193 -0.24746251 -0.46423098 0.2973768 0.6422916 0.7058975 -0.29078212
0.961962 -0.29537687 0.09990795 0.15128863 0.701078 -0.11504865 -0.29322422 0.0895097 0.7015604 0.09835335 -0.10760134 -0.24671131 0.3017021 -0.45987648 0.5461242 0.31251895 -0.2894687 0.54772997 -0.111820176 -0.47158694 0.31282336 -0.10894339 -0.4693107 0.14732963 -0.11023238 0.7022992 -0.24803413 -0.1160813 0.097715534 -0.2919887 -0.4636666 0.53483945 -0.4639547 0.29551578 -0.2530783 -0.46470416 0.31180215 -0.4679315 0.29318827 0.7071019 -0.2860731 0.64140135 0.3100292 0.15608974 0.1494875 -0.24719077 -0.46374074 0.29713964 0.64188194 0.7052636 -0.29052493
0.962963 -0.29504147 0.099812455 0.15116726 0.7004969 -0.11494623 -0.29295385 0.08941497 0.7009768 0.098259315 -0.10745442 -0.24637815 0.30137366 -0.4593428 0.54574776 0.31220675 -0.28910372 0.5472499 -0.11170021 -0.47108534 0.3124956 -0.10883247 -0.46884474 0.14719562 -0.11013389 0.7016311 -0.24776922 -0.11597075 0.09760541 -0.2915961 -0.46302912 0.5342846 -0.4633143 0.29521564 -0.2528308 -0.46417084 0.3115056 -0.46735844 0.29295218 0.7065643 -0.28569332 0.6409388 0.3097232 0.15592296 0.14934053 -0.24692619 -0.46324545 0.29690245 0.64146054 0.7046221 -0.290271
0.963964 -0.29471648 0.099722445 0.1510459 0.69991374 -0.11484119 -0.29268253 0.08932178 0.700392 0.09816396 -0.107306436 -0.24605004 0.30104604 -0.45880908 0.54536986 0.31190592 -0.28874353 0.54678035 -0.111579195 -0.47057825 0.31217283 -0.10872096 -0.4683737 0.14705914 -0.11003438 0.70095634 -0.24750227 -0.11585837 0.09749689 -0.29121146 -0.46238956 0.5337296 -0.4626793 0.29491392 -0.25258082 -0.46363276 0.3112196 -0.46678123 0.2927153 0.70602274 -0.28531688 0.6404697 0.30941334 0.15576169 0.1491911 -0.2466616 -0.4627449 0.2966647 0.64102656 0.70397335 -0.29001984
0.964965 -0.29440317 0.09963491 0.15092443 0.69932824 -0.11473344 -0.29241005 0.08923027 0.6998059 0.09806719 -0.10715745 -0.24572767 0.30071992 -0.45827502 0.5449901 0.3116181 -0.28838852 0.54632276 -0.11145707 -0.47006547 0.31185618 -0.10860873 -0.4678973 0.14692019 -0.10993394 0.7002753 -0.24723348 -0.1157443 0.097390324 -0.29083595 -0.46174857 0.5331753 -0.46205088 0.29461092 -0.25232813 -0.46309036 0.3109455 -0.46620035 0.29247737 0.7054769 -0.28494436 0.63999355 0.30910003 0.15560655 0.14903927 -0.24639681 -0.46223888 0.2964259 0.6405793 0.70331806 -0.28977078
0.965966 -0.29410288 0.09954729 0.15080273 0.6987401 -0.11462292 -0.29213622 0.08914058 0.69921803 0.09796891 -0.107007526 -0.24541181 0.300396 -0.4577404 0.54460824 0.3113449 -0.28803894 0.5458785 -0.11133375 -0.46954688 0.31154674 -0.108495675 -0.46741536 0.14677882 -0.109832674 0.6995887 -0.24696313 -0.1156287 0.09728605 -0.2904708 -0.46110687 0.5326224 -0.4614303 0.29430708 -0.2520726 -0.462544 0.31068474 -0.4656164 0.29223818 0.70492643 -0.28457636 0.6395103 0.30878365 0.15545824 0.14888513 -0.24613164 -0.46172732 0.29618552 0.6401183 0.7026567 -0.28952324
0.966967 -0.29380974 0.09945952 0.15068075 0.698149 -0.114509605 -0.2918608 0.089052804 0.69862825 0.097869076 -0.10685677 -0.2451032 0.30007502 -0.45720494 0.5442238 0.3110881 -0.28769505 0.54544926 -0.11120919 -0.46902236 0.3112457 -0.108381696 -0.4669277 0.14663509 -0.109730676 0.6988973 -0.24669145 -0.11551175 0.09718444 -0.29011735 -0.46046528 0.5320718 -0.4608189 0.29400277 -0.2518141 -0.4619942 0.3104387 -0.46502995 0.29199746 0.7043711 -0.2842136 0.6390197 0.30846474 0.15531746 0.1487288 -0.245866 -0.4612101 0.29594296 0.63964313 0.70198995 -0.28927654
0.967968 -0.293516 0.099371545 0.15055837 0.69755477 -0.11439347 -0.29158366 0.08896703 0.6980363 0.09776762 -0.10670527 -0.24480265 0.29975778 -0.45666847 0.5438366 0.31084943 -0.28735703 0.5450365 -0.11108333 -0.46849197 0.31095427 -0.108266704 -0.46643427 0.14648907 -0.10962808 0.69820184 -0.24641874 -0.11539366 0.09708588 -0.28977692 -0.45982462 0.5315245 -0.46021798 0.2936985 -0.2515525 -0.4614415 0.31020758 -0.46444172 0.29175505 0.70381075 -0.28385672 0.6385218 0.30814373 0.15518282 0.14857042 -0.24559978 -0.46068722 0.29569763 0.6391534 0.70131856 -0.28902993
0.968969 -0.29322156 0.099283315 0.15043554 0.69695723 -0.11427453 -0.29130462 0.08888334 0.69744194 0.09766451 -0.106553145 -0.24451101 0.29944506 -0.4561308 0.54344636 0.31061912 -0.287025 0.54464203 -0.11095615 -0.46795568 0.3106737 -0.10815062 -0.46593502 0.14634086 -0.109525 0.69750315 -0.24614532 -0.115274645 0.09699076 -0.2894429 -0.4591858 0.5309814 -0.45962903 0.29339463 -0.2512877 -0.46088645 0.3099788 -0.46385235 0.29151076 0.7032452 -0.28350645 0.6380165 0.30782124 0.15504822 0.14841016 -0.24533285 -0.4601587 0.29544887 0.63864905 0.70064336 -0.2887826
0.96997 -0.29292634 0.09919478 0.15031217 0.6963562 -0.11415282 -0.2910236 0.08880179 0.69684505 0.097559735 -0.106400505 -0.2442252 0.29913777 -0.45559177 0.54305285 0.3103874 -0.28669912 0.5442602 -0.1108276 -0.4674136 0.31040537 -0.10803338 -0.46542993 0.1461906 -0.109421596 0.6968023 -0.24587151 -0.115154944 0.09689949 -0.28910822 -0.4585498 0.5304436 -0.45905355 0.29309177 -0.25101972 -0.46032974 0.30974877 -0.46326268 0.2912645 0.7026744 -0.28316358 0.6375039 0.30749786 0.15491313 0.14824818 -0.24506515 -0.45962465 0.2951961 0.63812995 0.6999652 -0.28853375
0.970971 -0.29263023 0.0991059 0.15018822 0.69575155 -0.11402838 -0.2907405 0.0887224 0.6962455 0.09745328 -0.106247485 -0.24393892 0.29883677 -0.45505124 0.54265594 0.31015417 -0.28637937 0.5438772 -0.110697694 -0.46686587 0.31015062 -0.10791495 -0.4649191 0.14603844 -0.109317996 0.6961002 -0.24559772 -0.115034826 0.0968125 -0.28877276 -0.4579176 0.52991205 -0.45849308 0.2927904 -0.25074846 -0.45977205 0.30951738 -0.46267352 0.2910161 0.7020982 -0.2828251 0.63698417 0.30717424 0.15477748 0.14808472 -0.24479659 -0.45908517 0.29493853 0.6375961 0.6992851 -0.2882825
0.971972 -0.2923332 0.099016644 0.15006365 0.6951433 -0.113901295 -0.29045522 0.08864521 0.6956432 0.097345166 -0.10609423 -0.24365205 0.29854304 -0.4545091 0.54225546 0.3099194 -0.2860658 0.5434925 -0.11056642 -0.4663127 0.30991083 -0.10779526 -0.46440262 0.14588451 -0.10921437 0.695398 -0.24532428 -0.11491456 0.09673024 -0.28843653 -0.45729026 0.52938795 -0.45794922 0.29249117 -0.25047398 -0.45921415 0.30928457 -0.46208575 0.2907655 0.7015167 -0.28248638 0.6364574 0.3068511 0.15464124 0.14791997 -0.2445271 -0.4585404 0.29467553 0.6370477 0.698604 -0.2880279
0.972973 -0.29203516 0.09892697 0.1499384 0.6945314 -0.11377166 -0.29016772 0.08857022 0.6950381 0.09723542 -0.1059409 -0.24336453 0.2982575 -0.45396525 0.54185134 0.30968294 -0.2857583 0.5431061 -0.11043379 -0.46575433 0.30968198 -0.10767431 -0.4638807 0.14572904 -0.10911089 0.6946967 -0.24505167 -0.11479444 0.096652895 -0.28809947 -0.45666894 0.5288725 -0.45741755 0.2921946 -0.25019628 -0.4586568 0.30905023 -0.46150035 0.2905126 0.70092994 -0.28214732 0.6359239 0.3065291 0.1545044 0.14775419 -0.24425663 -0.45799068 0.29440632 0.63648504 0.69792306 -0.28776902
0.973974 -0.29173613 0.09883686 0.14981246 0.6939158 -0.1136396 -0.28987795 0.08849741 0.6944301 0.09712408 -0.10578765 -0.24307638 0.2979812 -0.45341963 0.5414435 0.3094448 -0.28545684 0.5427178 -0.11029982 -0.46519107 0.30945194 -0.10755207 -0.4633535 0.1455722 -0.109007746 0.69399774 -0.2447803 -0.11467479 0.09657654 -0.28776154 -0.4560548 0.52836674 -0.45688528 0.29190135 -0.2499154 -0.4581009 0.30881438 -0.4609183 0.29025736 0.700338 -0.281808 0.63538396 0.3062091 0.1543669 0.14758766 -0.24398515 -0.45743617 0.29413012 0.63590854 0.69724345 -0.2875048
0.974975 -0.29143602 0.0987463 0.14968579 0.69329655 -0.11350526 -0.28958595 0.088426754 0.69381934 0.0970112 -0.10563465 -0.24278757 0.29771516 -0.45287222 0.5410319 0.30920488 -0.28516123 0.54232776 -0.110164545 -0.46462327 0.30922022 -0.10742853 -0.4628214 0.14541425 -0.108905114 0.6933023 -0.24451064 -0.11455595 0.09649976 -0.28742275 -0.4554491 0.52787215 -0.45635194 0.2916121 -0.24963151 -0.4575473 0.3085769 -0.46034065 0.28999978 0.699741 -0.28146833 0.63483804 0.3058919 0.15422873 0.14742066 -0.24371259 -0.45687732 0.2938462 0.6353187 0.69656646 -0.2872342
0.975976 -0.29113483 0.09865527 0.14955837 0.69267386 -0.113368794 -0.2892917 0.0883582 0.6932057 0.09689687 -0.10548211 -0.2424981 0.29746053 -0.45232296 0.5406166 0.30896318 -0.2848713 0.5419358 -0.11002801 -0.46405137 0.30898687 -0.10730371 -0.46228462 0.14525542 -0.10880322 0.69261175 -0.24424317 -0.11443826 0.09642257 -0.28708303 -0.4548531 0.52738994 -0.4558175 0.2913275 -0.24934466 -0.45699707 0.3083378 -0.45976853 0.28973988 0.6991392 -0.28112835 0.63428664 0.30557838 0.15408988 0.14725351 -0.24343897 -0.45631444 0.29355985 0.63471615 0.6958933 -0.286956
0.976977 -0.29083255 0.09856377 0.1494302 0.6920477 -0.1132304 -0.28899524 0.08829169 0.6925894 0.096781164 -0.105330214 -0.24220796 0.29721835 -0.4517719 0.5401976 0.3087197 -0.28458685 0.541542 -0.10989028 -0.46347582 0.30875185 -0.10717762 -0.46174362 0.14509597 -0.108702265 0.6919276 -0.24397846 -0.1143221 0.09634496 -0.28674242 -0.45426813 0.52692145 -0.455282 0.29104835 -0.24905501 -0.45645115 0.30809706 -0.45920312 0.28947765 0.6985328 -0.28078803 0.6337301 0.30526942 0.15395032 0.14708655 -0.24316427 -0.455748 0.29327485 0.6341017 0.6952254 -0.28666916
0.977978 -0.29052916 0.09847178 0.14930129 0.6914184 -0.11309029 -0.28869665 0.088227145 0.6919704 0.0966642 -0.10517917 -0.24191715 0.2969815 -0.45121902 0.539775 0.3084744 -0.28430754 0.5411463 -0.10975141 -0.46289715 0.3085152 -0.1070503 -0.4611988 0.14493622 -0.10860247 0.69125134 -0.243717 -0.114207864 0.09626695 -0.28640088 -0.45369565 0.5264681 -0.45474547 0.29077536 -0.24876274 -0.4559106 0.30785468 -0.45864564 0.28921312 0.69792217 -0.2804474 0.63316923 0.30496603 0.15381007 0.14692013 -0.24288848 -0.45517844 0.29299116 0.63347614 0.6945643 -0.28637236
0.978979 -0.2902247 0.09837933 0.14917167 0.69078606 -0.11294869 -0.288396 0.08816445 0.6913489 0.09654608 -0.105029196 -0.24162567 0.29674318 -0.4506644 0.53934896 0.3082273 -0.28403306 0.5407487 -0.10961149 -0.46231592 0.3082769 -0.10692179 -0.46065068 0.14477646 -0.10850409 0.69058454 -0.2434594 -0.11409597 0.09618853 -0.2860585 -0.45313707 0.5260314 -0.4542079 0.29050934 -0.24846807 -0.4553766 0.30761063 -0.45809737 0.28894645 0.6973076 -0.28010648 0.6326046 0.30466917 0.15366912 0.14675462 -0.24261162 -0.45460635 0.29270875 0.6328405 0.6939114 -0.28606442
0.97998 -0.28991917 0.09828641 0.14904131 0.690151 -0.11280586 -0.28809342 0.0881035 0.69072515 0.096426964 -0.104880534 -0.24133356 0.2965034 -0.45010814 0.5389196 0.30797842 -0.28376305 0.54034936 -0.1094706 -0.4617328 0.308037 -0.10679214 -0.4600998 0.14461704 -0.108407356 0.6899288 -0.24320623 -0.113986835 0.09610972 -0.28571516 -0.45259392 0.5256025 -0.45366937 0.2902511 -0.24817121 -0.4548503 0.30736494 -0.45755965 0.28867766 0.6966894 -0.27976522 0.6320369 0.30437994 0.15352747 0.14659046 -0.24233373 -0.45403233 0.2924276 0.63219595 0.69326836 -0.28574452
0.980981 -0.2896126 0.09819304 0.14891027 0.6895134 -0.11266208 -0.28778902 0.08804416 0.69009924 0.09630699 -0.10473342 -0.24104081 0.29626223 -0.4495503 0.5384872 0.30772778 -0.28349704 0.53994817 -0.10932884 -0.46114844 0.30779558 -0.106661424 -0.4595467 0.1444583 -0.10831254 0.68928605 -0.24295813 -0.11388092 0.09603053 -0.285371 -0.45206642 0.5251717 -0.45312986 0.29000086 -0.24787241 -0.45433292 0.30711767 -0.45703387 0.28840694 0.6960682 -0.2794237 0.6314671 0.30409938 0.15338515 0.14642802 -0.24205482 -0.45345697 0.29214767 0.6315436 0.6926369 -0.28542268
0.981982 -0.28930497 0.09809924 0.14877857 0.68887365 -0.11251764 -0.28748292 0.08798628 0.6894714 0.096186325 -0.10458812 -0.24074745 0.2960197 -0.44899103 0.5380519 0.30747548 -0.2832346 0.53954524 -0.109186344 -0.46056363 0.3075526 -0.10652971 -0.4589921 0.14430062 -0.1082199 0.68865794 -0.24271575 -0.11377868 0.095950976 -0.28502598 -0.45154133 0.524739 -0.45258945 0.28975183 -0.24757199 -0.45382577 0.30686882 -0.45652148 0.28813437 0.69544446 -0.2790819 0.63089585 0.30382866 0.15324217 0.14626777 -0.24177496 -0.45288098 0.29186895 0.6308849 0.6920187 -0.28510278
0.982983 -0.28899643 0.098005034 0.14864628 0.6882321 -0.11237287 -0.28717536 0.08792969 0.688842 0.096065156 -0.10444488 -0.24045351 0.2957759 -0.44843045 0.537614 0.3072215 -0.28297517 0.5391406 -0.10904321 -0.45997912 0.3073082 -0.10639711 -0.45843667 0.1441444 -0.108129725 0.68804634 -0.24247976 -0.11368062 0.095871076 -0.28468022 -0.45101488 0.52430457 -0.45204818 0.289502 -0.24727024 -0.4533302 0.30661848 -0.45602402 0.28786018 0.6948186 -0.27873987 0.6303242 0.30356896 0.15309858 0.14611019 -0.2414942 -0.4523051 0.29159138 0.63022125 0.6914156 -0.2847848
0.983984 -0.28868696 0.09791046 0.14851344 0.6875892 -0.11222812 -0.28686652 0.087874204 0.6882112 0.095943674 -0.104303986 -0.24015903 0.29553086 -0.44786876 0.53717387 0.30696598 -0.2827182 0.5387343 -0.10889959 -0.45939577 0.30706233 -0.1062637 -0.45788115 0.14399005 -0.108041584 0.68745327 -0.24224958 -0.11358724 0.09579085 -0.28433368 -0.4504871 0.52386844 -0.45150608 0.28925142 -0.24696751 -0.45284754 0.30636668 -0.45554262 0.28758454 0.69419134 -0.2783976 0.6297531 0.30332148 0.15295438 0.14595576 -0.2412126 -0.45173016 0.29131496 0.6295542 0.6908296 -0.2844686
0.984985 -0.28837663 0.09781554 0.1483801 0.6869453 -0.11208374 -0.2865566 0.08781963 0.68757945 0.09582211 -0.104165725 -0.23986405 0.29528463 -0.44730616 0.53673184 0.30670893 -0.28246307 0.53832656 -0.10875563 -0.4588145 0.30681515 -0.10612961 -0.45732638 0.14383803 -0.10795322 0.68688077 -0.24201946 -0.11349818 0.09571031 -0.28398645 -0.44995815 0.52343076 -0.45096326 0.28900015 -0.24666418 -0.4523793 0.30611354 -0.45506564 0.28730768 0.6935633 -0.2780551 0.6291837 0.3030875 0.15280963 0.14580497 -0.24093029 -0.45115697 0.29103965 0.62888557 0.69026244 -0.28415418
0.985986 -0.28806555 0.09772034 0.14824635 0.686301 -0.11194014 -0.28624588 0.08776573 0.6869471 0.095700674 -0.10403024 -0.2395686 0.2950373 -0.44674283 0.53628826 0.30645052 -0.28220916 0.5379173 -0.10861149 -0.45823628 0.30656666 -0.10599496 -0.45677322 0.14368877 -0.10786444 0.68633085 -0.24178864 -0.113409035 0.095629476 -0.2836386 -0.4494281 0.5229916 -0.45041978 0.28874826 -0.24636064 -0.45192662 0.30585912 -0.4545871 0.28702986 0.6929351 -0.27771246 0.6286171 0.3028593 0.15266436 0.14565839 -0.24064732 -0.4505864 0.2907654 0.6282171 0.68971634 -0.28384146
0.986987 -0.28775382 0.09762489 0.14811225 0.6856567 -0.11179772 -0.2859346 0.08771229 0.6863145 0.095579624 -0.10389527 -0.23927274 0.29478893 -0.44617906 0.5358436 0.30619085 -0.2819557 0.5375068 -0.10846733 -0.45766208 0.30631697 -0.1058599 -0.4562226 0.14354278 -0.10777526 0.6858056 -0.24155717 -0.11331914 0.095548384 -0.2832902 -0.44889703 0.522551 -0.44987568 0.28849575 -0.24605733 -0.4514783 0.30560353 -0.45410714 0.28675136 0.6923076 -0.27736968 0.6280545 0.3026293 0.15251864 0.14551654 -0.24036379 -0.45001945 0.29049218 0.6275508 0.68919337 -0.28353035
0.987988 -0.28744146 0.09752925 0.14797792 0.68501306 -0.11165693 -0.28562304 0.08765903 0.6856821 0.095459215 -0.10375998 -0.23897652 0.29453957 -0.44561508 0.5353983 0.30593 -0.28170192 0.53709507 -0.10832334 -0.457093 0.3060662 -0.10572456 -0.45567542 0.14340053 -0.1076857 0.6852894 -0.24132507 -0.11322854 0.09546705 -0.28294134 -0.44836503 0.5221091 -0.44933107 0.2882427 -0.24575472 -0.4510284 0.3053469 -0.45362583 0.2864724 0.69168144 -0.27702677 0.62749714 0.30239755 0.15237254 0.14538002 -0.24007984 -0.44945708 0.29021993 0.6268886 0.68869394 -0.2832208
0.988989 -0.28712866 0.09743347 0.1478434 0.6843706 -0.1115182 -0.28531158 0.08760571 0.68505037 0.09533973 -0.10362439 -0.23868 0.2942893 -0.4450512 0.5349529 0.30566812 -0.28144708 0.53668225 -0.10817972 -0.45653018 0.30581433 -0.10558912 -0.45513278 0.14326258 -0.10759578 0.68477005 -0.2410924 -0.11313725 0.09538551 -0.2825921 -0.4478322 0.521666 -0.44878605 0.2879891 -0.24545325 -0.45057705 0.30508935 -0.4531433 0.2861934 0.6910576 -0.27668384 0.6269464 0.30216423 0.15222609 0.14524941 -0.2397956 -0.44890037 0.28994864 0.62623274 0.68819773 -0.28291276
0.98999 -0.2868155 0.097337626 0.14770885 0.68372995 -0.11138203 -0.28500047 0.08755201 0.68441975 0.09522145 -0.10348851 -0.23838325 0.29403818 -0.4444877 0.5345079 0.30540538 -0.28119028 0.53626853 -0.10803667 -0.45597476 0.30556157 -0.105453745 -0.4545957 0.14312944 -0.10750551 0.6842478 -0.24085918 -0.11304533 0.09530378 -0.2822425 -0.44729862 0.5212218 -0.4482407 0.28773504 -0.24515349 -0.45012432 0.304831 -0.45265967 0.28591466 0.690437 -0.2763409 0.6264036 0.30192938 0.15207937 0.14512536 -0.23951119 -0.44835037 0.28967825 0.62558556 0.68769836 -0.28260612
0.990991 -0.28650206 0.09724178 0.14757437 0.6830918 -0.11124892 -0.2846901 0.08749765 0.68379086 0.095104694 -0.10335238 -0.23808631 0.2937863 -0.44392496 0.5340639 0.30514193 -0.28093064 0.53585404 -0.1078944 -0.455428 0.30530798 -0.10531861 -0.45406538 0.14300169 -0.1074149 0.68372285 -0.24062547 -0.11295279 0.095221914 -0.28189278 -0.44676438 0.5207766 -0.44769508 0.28748056 -0.24485594 -0.44967034 0.30457205 -0.452175 0.2856365 0.68982047 -0.27599797 0.62587035 0.30169314 0.15193246 0.14500812 -0.23922679 -0.4478083 0.28940874 0.62494934 0.68719614 -0.28230086
0.991992 -0.28618854 0.09714602 0.14744005 0.682457 -0.11111939 -0.28438088 0.0874423 0.68316424 0.09498978 -0.10321601 -0.2377893 0.29353368 -0.4433633 0.53362143 0.30487794 -0.28066722 0.53543895 -0.10775314 -0.45489118 0.30505365 -0.10518394 -0.45354292 0.14287992 -0.10732398 0.6831955 -0.24039131 -0.112859674 0.09513993 -0.28154293 -0.44622958 0.5203305 -0.44714937 0.28722572 -0.2445612 -0.4492152 0.3043126 -0.4516894 0.2853594 0.68920904 -0.27565515 0.6253481 0.30145556 0.15178546 0.14489213 -0.23894253 -0.44727528 0.28914002 0.62432677 0.6866912 -0.28199688
0.992993 -0.28587508 0.09705041 0.14730604 0.68182606 -0.11099399 -0.2840732 0.08738562 0.6825405 0.094877034 -0.1030794 -0.23749228 0.29328048 -0.44280314 0.53318125 0.30461362 -0.28039896 0.5350235 -0.10761313 -0.4543656 0.30479875 -0.10504992 -0.45302957 0.14276473 -0.107232764 0.6826657 -0.24015673 -0.11276601 0.09505787 -0.28119314 -0.44569427 0.5198836 -0.44660363 0.28697053 -0.24426983 -0.44875902 0.30405286 -0.45120296 0.28508374 0.68860376 -0.27531245 0.62483853 0.30121672 0.15163845 0.1447753 -0.2386586 -0.4467526 0.28887206 0.62372035 0.68618375 -0.28169408
0.993994 -0.28556183 0.09695506 0.1471725 0.6811999 -0.11087328 -0.2837675 0.08732724 0.6819202 0.09476683 -0.10294259 -0.23719533 0.29302675 -0.4422449 0.53274405 0.30434912 -0.2801249 0.53460777 -0.10747463 -0.4538527 0.30454338 -0.10491678 -0.45252663 0.14265522 -0.10714126 0.68213385 -0.23992175 -0.11267183 0.09497577 -0.28084353 -0.44515854 0.5194359 -0.446058 0.28671503 -0.24398251 -0.44830188 0.303793 -0.45071578 0.28480995 0.6880057 -0.27496997 0.6243432 0.30097678 0.15149151 0.1446577 -0.2383752 -0.44624162 0.28860483 0.62313294 0.68567395 -0.28139248
0.994995 -0.2852489 0.09686004 0.14703953 0.6805794 -0.11075787 -0.2834642 0.08726681 0.681304 0.09465953 -0.102805585 -0.23689856 0.29277253 -0.44168893 0.5323105 0.30408472 -0.27984393 0.5341921 -0.10733789 -0.45335397 0.30428764 -0.10478476 -0.45203546 0.14254552 -0.10704949 0.68160003 -0.23968644 -0.11257716 0.09489367 -0.28049418 -0.44462255 0.5189876 -0.44551262 0.2864593 -0.24369985 -0.44784388 0.30353326 -0.45022795 0.2845385 0.687416 -0.27462772 0.62386394 0.30073577 0.15134475 0.14453939 -0.23809251 -0.4457436 0.28833824 0.62256736 0.685162 -0.28109196
0.995996 -0.28493655 0.096765466 0.14690733 0.6799654 -0.110648364 -0.2831638 0.08720393 0.6806926 0.09455552 -0.10266841 -0.23660202 0.29251796 -0.44113576 0.5318814 0.30382058 -0.27955487 0.53377664 -0.10720319 -0.45287082 0.30403173 -0.10465408 -0.45155746 0.14243503 -0.10695746 0.6810644 -0.23945081 -0.11248203 0.09481161 -0.2801453 -0.44408628 0.51853883 -0.44496757 0.28620335 -0.24342257 -0.4473851 0.30327383 -0.44973955 0.28426987 0.6868359 -0.27428582 0.6234026 0.30049375 0.15119828 0.14442042 -0.23781075 -0.44526 0.2880723 0.6220266 0.68464816 -0.28079244
0.996997 -0.28462493 0.09667143 0.14677605 0.6793587 -0.11054539 -0.28286675 0.08713819 0.6800868 0.09445519 -0.102531075 -0.23630586 0.29226306 -0.44058588 0.5314575 0.30355698 -0.27925658 0.5333616 -0.10707082 -0.4523979 0.30377573 -0.10452502 -0.451094 0.14232378 -0.10686518 0.6805272 -0.23921491 -0.11238648 0.09472965 -0.27979696 -0.4435499 0.51808965 -0.44442305 0.28594723 -0.24315135 -0.44692567 0.30301493 -0.44925067 0.2840046 0.6862666 -0.27394432 0.6229519 0.30025086 0.15105224 0.14430085 -0.23753013 -0.44479203 0.28780687 0.62151384 0.68413246 -0.2804939
0.997998 -0.28431422 0.09657805 0.14664584 0.6787604 -0.11044602 -0.2825736 0.08706916 0.67948735 0.09435897 -0.1023936 -0.23601018 0.29200798 -0.44003972 0.5310397 0.30329415 -0.2789478 0.53294724 -0.10694106 -0.4519236 0.30351987 -0.10439785 -0.45064518 0.14221185 -0.10677268 0.6799885 -0.23897877 -0.11229052 0.09464781 -0.2794494 -0.44301346 0.5176402 -0.4438792 0.28569102 -0.24288696 -0.4464656 0.30275682 -0.44876137 0.28374323 0.6857094 -0.27360326 0.6224994 0.30000716 0.1509067 0.14418072 -0.23725086 -0.44432902 0.28754196 0.6210323 0.6836151 -0.28019622
0.998999 -0.28400463 0.09648543 0.14651692 0.67817146 -0.110345654 -0.28228495 0.08699641 0.67889494 0.094267294 -0.102255985 -0.23571506 0.29175282 -0.4394979 0.53062886 0.30303237 -0.27862728 0.5325339 -0.106814235 -0.4514478 0.30326426 -0.104272835 -0.45019802 0.1420993 -0.10667997 0.6794484 -0.23874243 -0.11219418 0.09456616 -0.27910274 -0.44247705 0.51719046 -0.44333613 0.28543472 -0.24263014 -0.44600505 0.3024997 -0.44827178 0.28348628 0.68516564 -0.27326274 0.62204504 0.2997627 0.15076181 0.14406008 -0.23697324 -0.4438644 0.28727746 0.6205853 0.68309623 -0.27989936
1.0 -0.28369638 0.09639369 0.14638944 0.6775928 -0.11024432 -0.2820013 0.086919464 0.6783105 0.09417923 -0.10211826 -0.23542066 0.2914976 -0.43896088 0.5302259 0.3027719 -0.27829364 0.53212166 -0.10669065 -0.45097068 0.30300906 -0.10415027 -0.4497493 0.14198618 -0.10658706 0.6789072 -0.2385059 -0.112097494 0.09448474 -0.27875715 -0.44194075 0.5167407 -0.44279402 0.2851784 -0.2423817 -0.44554403 0.30224392 -0.44778195 0.2832344 0.68463665 -0.27292284 0.6215889 0.29951757 0.15061772 0.14393897 -0.23669748 -0.44339833 0.28701332 0.6201764 0.682576 -0.2796032


==> Plots/samples/SM_AVR_GOV_y_true_samples_theta.dat <==
t 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49
0.0 1.335469 0.12277725 -0.017141145 -1.7140136 0.71167517 1.335469 0.12277725 -1.7140136 0.12277725 0.71167517 1.1762023 -0.41569 1.8847328 -1.13488 -0.41569 1.335469 -1.13488 0.71167517 1.8847328 -0.41569 0.71167517 1.8847328 -0.017141145 0.71167517 -1.7140136 1.1762023 0.71167517 0.12277725 1.335469 1.8847328 -1.13488 1.8847328 -0.41569 1.1762023 1.8847328 -0.41569 1.8847328 -0.41569 -1.7140136 1.335469 -1.4823258 -0.41569 -0.017141145 -0.017141145 1.1762023 1.8847328 -0.41569 -1.4823258 -1.7140136 1.335469
0.001001001 1.3358319 0.122352034 -0.017764742 -1.7142528 0.71232194 1.3351433 0.12363483 -1.7143853 0.12285119 0.7114929 1.1765143 -0.41560498 1.8837426 -1.1345035 -0.4166179 1.3344963 -1.1350148 0.7120058 1.8853447 -0.41597286 0.71149427 1.8850322 -0.017064836 0.7112381 -1.7135648 1.1757497 0.7123233 0.12248431 1.3357751 1.8842554 -1.1354688 1.8843879 -0.41533232 1.17703 1.8842617 -0.41584614 1.884758 -0.4150175 -1.7141304 1.3344918 -1.4818851 -0.4153349 -0.017431336 -0.017064873 1.1762443 1.8840588 -0.41482127 -1.4819373 -1.7135669 1.3344983
0.002002002 1.3361197 0.12196854 -0.018329788 -1.7143562 0.71291953 1.3347876 0.12445777 -1.7146131 0.12293797 0.7113055 1.1767575 -0.41548586 1.8827243 -1.1340722 -0.4174536 1.333529 -1.1350633 0.7123032 1.8858405 -0.41620302 0.711311 1.885238 -0.016971158 0.7108198 -1.7130262 1.1752859 0.71292496 0.12222477 1.3360009 1.8837191 -1.1359327 1.8839759 -0.4149556 1.1777658 1.8837436 -0.41595706 1.8847024 -0.4143446 -1.714127 1.3335118 -1.48137 -0.41496584 -0.01768284 -0.016971305 1.1762375 1.8833463 -0.41396543 -1.4814706 -1.7130343 1.333537
0.003003003 1.3363369 0.12162468 -0.01883922 -1.7143319 0.71347076 1.3344039 0.1252476 -1.7147056 0.123036884 0.71111333 1.1769358 -0.4153347 1.8816798 -1.1335893 -0.4182019 1.332567 -1.1350309 0.7125694 1.8862271 -0.41638348 0.7111255 1.8853563 -0.016861117 0.7104191 -1.7124029 1.1748117 0.7134826 0.12199695 1.3361514 1.8831273 -1.1362791 1.883501 -0.41456085 1.1784154 1.8831816 -0.4160254 1.8845712 -0.41367143 -1.7140104 1.3325293 -1.4807848 -0.41458353 -0.01789764 -0.016861437 1.176185 1.8825974 -0.4131219 -1.4809306 -1.7124211 1.3325846
0.004004004 1.3364879 0.12131844 -0.019295903 -1.7141874 0.7139783 1.3339938 0.1260058 -1.714671 0.12314726 0.7109167 1.1770533 -0.4151535 1.8806107 -1.133058 -0.41886756 1.3316101 -1.1349224 0.71280617 1.8865112 -0.41651705 0.71093786 1.8853923 -0.016735673 0.71003515 -1.7117004 1.1743279 0.713999 0.12179919 1.3362309 1.8824837 -1.136515 1.8829674 -0.41414905 1.1789838 1.8825781 -0.41605368 1.8843691 -0.41299802 -1.7137877 1.3315444 -1.480134 -0.41418865 -0.018077673 -0.01673623 1.1760899 1.8818146 -0.41229013 -1.4803216 -1.7117319 1.331641
0.005005005 1.3365767 0.12104782 -0.019702638 -1.7139305 0.71444464 1.333559 0.12673388 -1.7145172 0.123268425 0.7107159 1.1771138 -0.41494405 1.8795185 -1.1324812 -0.41945514 1.3306581 -1.1347426 0.7130152 1.8866991 -0.41660652 0.7107484 1.885351 -0.01659575 0.7096669 -1.7109236 1.1738348 0.7144764 0.12162991 1.336244 1.8817914 -1.1366472 1.8823782 -0.4137211 1.1794758 1.8819361 -0.41604435 1.8841002 -0.4123244 -1.7134659 1.3305576 -1.4794216 -0.41378188 -0.018224822 -0.0165966 1.1759547 1.8809999 -0.41146952 -1.4796481 -1.7109717 1.3307054
0.006006006 1.336607 0.12081089 -0.020062152 -1.7135684 0.7148724 1.3331013 0.1274333 -1.7142515 0.123399764 0.7105112 1.1771206 -0.41470838 1.8784049 -1.1318619 -0.41996908 1.3297108 -1.1344962 0.71319824 1.8867966 -0.4166545 0.71055704 1.885237 -0.016442224 0.7093135 -1.7100769 1.1733333 0.71491724 0.121487536 1.3361946 1.8810534 -1.136682 1.8817374 -0.413278 1.1798962 1.8812577 -0.41599965 1.8837684 -0.41165066 -1.7130508 1.3295689 -1.4786514 -0.41336393 -0.018340921 -0.01644342 1.1757817 1.8801553 -0.41065952 -1.4789139 -1.7101449 1.3297775
0.007007007 1.3365827 0.12060577 -0.02037711 -1.7131076 0.7152638 1.3326218 0.12810552 -1.7138817 0.123540655 0.7103029 1.177077 -0.4144482 1.877271 -1.1312027 -0.42041364 1.3287681 -1.134187 0.71335685 1.8868095 -0.4166635 0.7103641 1.8850557 -0.016275937 0.70897406 -1.7091655 1.172824 0.71532375 0.12137055 1.336087 1.8802726 -1.1366254 1.8810481 -0.41282058 1.1802495 1.8805453 -0.41592175 1.8833774 -0.41097683 -1.7125475 1.3285787 -1.4778274 -0.4129354 -0.01842775 -0.016277527 1.1755733 1.8792828 -0.40985957 -1.4781237 -1.7092559 1.3288571
0.008008008 1.3365077 0.12043059 -0.02065011 -1.7125534 0.7156212 1.3321226 0.128752 -1.7134136 0.123690516 0.71009123 1.1769869 -0.41416484 1.8761187 -1.1305065 -0.42079303 1.3278295 -1.1338186 0.7134926 1.8867438 -0.41663596 0.7101697 1.8848108 -0.016097683 0.7086477 -1.708194 1.1723074 0.71569794 0.12127746 1.3359251 1.8794526 -1.136484 1.8803144 -0.4123497 1.1805397 1.8798015 -0.41581276 1.8829309 -0.41030294 -1.7119614 1.3275875 -1.4769539 -0.41249698 -0.018487046 -0.016099712 1.1753315 1.8783845 -0.40906915 -1.4772813 -1.7083099 1.3279434
0.009009009 1.3363848 0.120283574 -0.020883674 -1.7119112 0.71594656 1.3316051 0.12937413 -1.7128526 0.12384878 0.7098764 1.176853 -0.41385946 1.8749502 -1.1297764 -0.42111123 1.3268943 -1.1333945 0.71360683 1.8866042 -0.41657412 0.7099739 1.8845062 -0.01590822 0.7083338 -1.7071656 1.1717844 0.71604186 0.12120682 1.3357117 1.878596 -1.1362628 1.8795384 -0.41186622 1.1807712 1.8790289 -0.41567454 1.8824322 -0.40962905 -1.7112973 1.3265959 -1.4760336 -0.41204926 -0.018520486 -0.01591073 1.1750582 1.8774629 -0.40828776 -1.4763895 -1.7073095 1.3270355
0.01001001 1.3362164 0.120162964 -0.021080265 -1.7111862 0.71624196 1.3310703 0.12997335 -1.712204 0.124014914 0.7096588 1.1766775 -0.4135333 1.8737662 -1.1290138 -0.42137215 1.3259624 -1.1329179 0.71370095 1.8863946 -0.41648024 0.70977676 1.884145 -0.015708264 0.70803136 -1.7060832 1.1712557 0.71635747 0.121157244 1.3354498 1.8777046 -1.135966 1.8787225 -0.411371 1.1809474 1.8782288 -0.41550916 1.8818847 -0.4089552 -1.7105598 1.3256042 -1.4750688 -0.41159287 -0.018529702 -0.015711293 1.1747556 1.876519 -0.40751484 -1.4754509 -1.7062575 1.3261334
0.011011011 1.3360054 0.120067045 -0.021242274 -1.7103834 0.7165096 1.330519 0.13055104 -1.7114729 0.124188386 0.70943844 1.1764627 -0.41318753 1.8725673 -1.1282203 -0.42157948 1.325034 -1.1323919 0.71377635 1.8861188 -0.41635635 0.7095785 1.8837305 -0.015498615 0.7077398 -1.7049496 1.1707213 0.7166467 0.121127345 1.3351421 1.8767802 -1.1355978 1.8778687 -0.4108648 1.1810712 1.8774025 -0.41531816 1.8812914 -0.40828145 -1.7097536 1.3246123 -1.4740617 -0.41112834 -0.018516276 -0.01550219 1.1744252 1.875554 -0.40674993 -1.4744679 -1.7051566 1.3252368
0.012012012 1.3357539 0.11999417 -0.021372024 -1.7095076 0.71675146 1.329952 0.1311086 -1.7106643 0.12436871 0.7092159 1.1762108 -0.41282326 1.8713541 -1.1273978 -0.42173687 1.3241091 -1.1318197 0.7138342 1.8857803 -0.41620445 0.7093793 1.8832659 -0.015279896 0.707458 -1.7037677 1.1701815 0.71691155 0.12111582 1.3347913 1.8758243 -1.1351622 1.876979 -0.41034845 1.1811453 1.8765515 -0.41510293 1.8806554 -0.40760782 -1.7088832 1.3236201 -1.473015 -0.4106563 -0.01848174 -0.015284052 1.174069 1.8745687 -0.4059925 -1.4734429 -1.7040094 1.324346
0.013013013 1.3354644 0.11994272 -0.02147177 -1.7085634 0.7169688 1.3293701 0.1316474 -1.709783 0.12455541 0.7089911 1.1759241 -0.41244164 1.8701274 -1.1265477 -0.42184776 1.3231877 -1.1312042 0.71387535 1.885383 -0.41602632 0.70917934 1.8827541 -0.01505255 0.70718575 -1.70254 1.1696367 0.71715325 0.12112136 1.3343999 1.874839 -1.1346631 1.8760555 -0.40982264 1.1811728 1.875677 -0.41486487 1.8799796 -0.4069344 -1.7079525 1.3226275 -1.4719305 -0.4101773 -0.018427571 -0.01505732 1.1736888 1.8735642 -0.40524215 -1.4723785 -1.7028188 1.3234606
0.014014014 1.335139 0.11991112 -0.021543706 -1.7075553 0.7171628 1.3287745 0.13216875 -1.7088335 0.12474801 0.7087643 1.1756047 -0.41204372 1.8688877 -1.1256715 -0.42191547 1.3222698 -1.1305484 0.7139008 1.8849303 -0.41582328 0.70897853 1.8821981 -0.014817013 0.7069224 -1.7012696 1.1690869 0.71737283 0.121142745 1.3339704 1.8738256 -1.1341043 1.8751001 -0.40928814 1.1811563 1.8747802 -0.4146052 1.8792666 -0.40626118 -1.7069656 1.3216347 -1.4708107 -0.40969184 -0.018355202 -0.014822425 1.173286 1.8725417 -0.40449837 -1.4712769 -1.7015871 1.3225807
0.015015015 1.3347803 0.11989786 -0.021589946 -1.7064873 0.71733457 1.3281655 0.13267404 -1.7078202 0.1249462 0.7085356 1.1752546 -0.41163057 1.8676355 -1.1247709 -0.42194286 1.3213556 -1.1298546 0.71391135 1.8844255 -0.4155967 0.708777 1.8816007 -0.014573715 0.7066677 -1.6999588 1.1685326 0.7175714 0.12117875 1.3335054 1.8727858 -1.1334894 1.874115 -0.40874565 1.1810983 1.8738625 -0.41432527 1.8785192 -0.40558824 -1.7059262 1.3206414 -1.4696574 -0.40920046 -0.018266002 -0.014579794 1.1728623 1.8715018 -0.40376067 -1.4701405 -1.7003169 1.3217063
0.016016016 1.3343902 0.11990151 -0.021612393 -1.7053638 0.7174853 1.3275443 0.13316455 -1.7067473 0.12514971 0.708305 1.1748756 -0.41120318 1.8663716 -1.1238472 -0.4219319 1.320445 -1.1291255 0.71390784 1.883872 -0.41534787 0.7085747 1.8809646 -0.014323074 0.7064213 -1.6986104 1.167974 0.71775 0.12122835 1.3330071 1.8717213 -1.1328219 1.8731017 -0.40819585 1.1810017 1.872925 -0.4140262 1.8777391 -0.40491557 -1.704838 1.3196479 -1.4684732 -0.4087037 -0.018160857 -0.014329845 1.1724191 1.8704457 -0.4030287 -1.4689714 -1.6990107 1.3208371
0.017017016 1.3339707 0.119921386 -0.021611901 -1.7041882 0.7176161 1.3269117 0.13364162 -1.7056191 0.12535828 0.70807266 1.17447 -0.41076258 1.8650967 -1.1229022 -0.42188448 1.3195378 -1.1283637 0.7138912 1.8832729 -0.41507804 0.70837176 1.8802927 -0.014065506 0.70618284 -1.6972268 1.1674112 0.7179097 0.12129108 1.3324777 1.8706336 -1.1321052 1.8720623 -0.4076392 1.1808686 1.8719692 -0.41370925 1.8769279 -0.40424332 -1.7037047 1.3186541 -1.4672599 -0.40820196 -0.018040448 -0.014072986 1.171958 1.8693744 -0.4023019 -1.4677719 -1.6976709 1.3199733
0.018018018 1.333524 0.119956836 -0.021589525 -1.7029647 0.7177281 1.3262682 0.1341065 -1.7044392 0.12557167 0.7078387 1.1740392 -0.41030967 1.8638114 -1.121937 -0.42180246 1.3186343 -1.1275716 0.71386224 1.8826314 -0.41478842 0.70816815 1.879587 -0.013801413 0.7059518 -1.6958104 1.1668446 0.71805155 0.12136629 1.3319194 1.8695245 -1.1313429 1.8709987 -0.40707603 1.1807017 1.8709962 -0.41337553 1.8760874 -0.40357167 -1.7025284 1.31766 -1.4660195 -0.40769544 -0.017905567 -0.013809621 1.1714796 1.8682889 -0.40158 -1.4665442 -1.6962998 1.3191146
0.019019019 1.333052 0.12000707 -0.021546386 -1.701696 0.7178223 1.3256149 0.13456005 -1.7032115 0.12578958 0.7076032 1.1735854 -0.40984544 1.8625164 -1.1209533 -0.42168763 1.3177344 -1.1267507 0.71382165 1.8819505 -0.41448024 0.7079639 1.8788503 -0.013531192 0.70572793 -1.6943638 1.1662744 0.7181766 0.121453345 1.3313344 1.8683951 -1.1305379 1.8699126 -0.4065066 1.1805031 1.8700073 -0.4130261 1.8752192 -0.40290055 -1.7013113 1.3166658 -1.4647541 -0.40718436 -0.017756982 -0.013540143 1.1709851 1.86719 -0.4008628 -1.4652903 -1.6948997 1.3182609
0.02002002 1.3325566 0.1200713 -0.021483583 -1.7003845 0.7178999 1.3249524 0.13500208 -1.7019391 0.12601179 0.7073662 1.17311 -0.40937075 1.8612125 -1.1199523 -0.4215418 1.3168379 -1.1259029 0.7137702 1.8812329 -0.41415462 0.70775914 1.8780848 -0.013255232 0.70551085 -1.6928895 1.165701 0.7182858 0.12155161 1.3307246 1.8672473 -1.1296934 1.8688056 -0.40593126 1.1802752 1.8690035 -0.41266203 1.874325 -0.40223 -1.7000556 1.3156713 -1.4634656 -0.4066689 -0.017595446 -0.013264939 1.1704754 1.8660789 -0.4001503 -1.4640124 -1.693473 1.317412
0.021021022 1.3320395 0.12014879 -0.02140218 -1.6990323 0.71796185 1.3242816 0.13543303 -1.7006245 0.12623805 0.707128 1.1726148 -0.40888646 1.8599001 -1.1189356 -0.42136672 1.3159449 -1.1250292 0.71370864 1.8804815 -0.4138127 0.7075538 1.8772922 -0.012973916 0.70530015 -1.6913893 1.1651247 0.7183801 0.12166048 1.3300918 1.8660824 -1.1288123 1.8676797 -0.4053503 1.18002 1.8679861 -0.41228434 1.8734062 -0.40155992 -1.6987636 1.3146768 -1.4621559 -0.4061493 -0.017421693 -0.012984387 1.1699511 1.8649565 -0.3994423 -1.4627124 -1.6920216 1.3165679
0.022022022 1.3315023 0.12023881 -0.021303223 -1.6976417 0.71800923 1.323603 0.13585344 -1.6992697 0.1264681 0.7068885 1.1721011 -0.408393 1.8585802 -1.1179043 -0.42116407 1.3150554 -1.1241313 0.7136377 1.8796989 -0.41345552 0.70734805 1.8764739 -0.012687614 0.7050955 -1.6898658 1.1645457 0.7184606 0.121779345 1.3294375 1.864902 -1.1278975 1.8665363 -0.404764 1.1797395 1.8669564 -0.411894 1.8724644 -0.40089035 -1.697437 1.3136822 -1.460827 -0.40562576 -0.017236432 -0.012698858 1.1694133 1.8638237 -0.39873865 -1.4613924 -1.690548 1.3157283
0.023023022 1.330946 0.12034063 -0.02118773 -1.6962148 0.7180431 1.3229177 0.13626374 -1.6978767 0.12670171 0.7066479 1.1715701 -0.40789086 1.8572536 -1.1168599 -0.42093548 1.3141693 -1.1232104 0.713558 1.8788865 -0.41308415 0.7071419 1.8756313 -0.012396694 0.7048965 -1.6883211 1.1639642 0.71852815 0.12190763 1.3287625 1.8637074 -1.1269507 1.8653771 -0.40417266 1.1794349 1.8659152 -0.4114919 1.8715012 -0.40022123 -1.6960783 1.3126878 -1.4594805 -0.40509847 -0.017040355 -0.012408716 1.1688628 1.8626815 -0.39803928 -1.460054 -1.6890539 1.3148931
0.024024025 1.3303716 0.12045356 -0.021056687 -1.6947536 0.7180643 1.3222263 0.13666447 -1.6964478 0.12693866 0.7064063 1.1710224 -0.4073804 1.8559207 -1.1158036 -0.4206826 1.3132864 -1.122268 0.7134703 1.8780457 -0.41269958 0.70693535 1.8747656 -0.012101512 0.7047028 -1.6867561 1.1633806 0.71858376 0.12204476 1.3280681 1.8625 -1.1259735 1.864203 -0.4035766 1.1791077 1.864864 -0.41107887 1.870518 -0.39955255 -1.6946893 1.3116935 -1.4581181 -0.40456763 -0.016834134 -0.012114314 1.1683004 1.861531 -0.39734405 -1.4586983 -1.6875407 1.3140621
0.025025025 1.32978 0.120576926 -0.020911062 -1.6932604 0.71807396 1.3215294 0.13705605 -1.6949852 0.12717868 0.7061638 1.170459 -0.40686208 1.8545825 -1.1147366 -0.42040706 1.3124067 -1.1213053 0.71337503 1.877178 -0.4123028 0.7067285 1.8738782 -0.011802418 0.704514 -1.6851718 1.1627952 0.71862835 0.12219018 1.3273554 1.861281 -1.1249675 1.8630146 -0.40297613 1.1787589 1.8638037 -0.41065544 1.869516 -0.39888433 -1.6932718 1.3106996 -1.4567401 -0.40403348 -0.016618416 -0.0118160015 1.167727 1.860373 -0.39665276 -1.457326 -1.686009 1.313235
0.026026025 1.3291723 0.120710045 -0.020751791 -1.6917372 0.718073 1.3208276 0.137439 -1.6934905 0.12742159 0.7059205 1.169881 -0.40633634 1.8532398 -1.113659 -0.42011032 1.3115301 -1.1203237 0.7132726 1.876285 -0.4118947 0.7065214 1.8729703 -0.011499754 0.7043298 -1.683569 1.1622084 0.7186628 0.122343354 1.3266255 1.8600508 -1.1239343 1.8618126 -0.4023715 1.1783898 1.8627349 -0.41022208 1.8684969 -0.3982165 -1.6918279 1.3097061 -1.4553474 -0.4034962 -0.016393835 -0.011514118 1.1671431 1.8592086 -0.39596534 -1.4559379 -1.6844598 1.3124118
0.027027028 1.3285494 0.12085229 -0.020579785 -1.6901857 0.71806234 1.3201209 0.13781378 -1.6919659 0.12766713 0.7056766 1.169289 -0.40580353 1.8518931 -1.1125715 -0.41979393 1.3106565 -1.1193244 0.7131634 1.875368 -0.41147608 0.7063141 1.8720431 -0.011193847 0.7041497 -1.6819485 1.1616204 0.718688 0.12250377 1.3258792 1.8588096 -1.1228755 1.8605976 -0.40176302 1.1780016 1.8616579 -0.4097793 1.8674619 -0.39754906 -1.6903594 1.3087131 -1.4539406 -0.40295604 -0.016161 -0.01120899 1.1665498 1.8580385 -0.39528158 -1.4545348 -1.6828938 1.311592
0.028028028 1.3279121 0.121003024 -0.02039593 -1.688608 0.7180429 1.3194097 0.13818082 -1.6904134 0.12791508 0.7054322 1.168684 -0.40526408 1.8505435 -1.1114744 -0.4194594 1.3097858 -1.1183087 0.7130478 1.8744285 -0.4110474 0.70610666 1.8710978 -0.01088487 0.70397353 -1.6803116 1.1610316 0.7187049 0.12267092 1.3251177 1.857558 -1.1217924 1.8593704 -0.40115103 1.1775956 1.8605727 -0.40932766 1.8664124 -0.39688203 -1.688868 1.3077209 -1.4525206 -0.40241316 -0.015920501 -0.010900792 1.1659476 1.8568628 -0.39460132 -1.4531175 -1.681312 1.3107755
0.029029028 1.3272614 0.12116164 -0.020201089 -1.687006 0.71801466 1.318694 0.13854063 -1.6888347 0.12816525 0.70518726 1.1680667 -0.4047184 1.8491915 -1.1103684 -0.4191081 1.3089179 -1.1172777 0.7129262 1.8734678 -0.41060913 0.7058992 1.8701357 -0.010572936 0.70380074 -1.6786588 1.1604422 0.7187136 0.1228443 1.324342 1.8562967 -1.1206867 1.8581314 -0.4005358 1.1771728 1.85948 -0.40886757 1.8653497 -0.3962154 -1.6873559 1.3067296 -1.451088 -0.4018678 -0.015672907 -0.010589636 1.1653373 1.8556812 -0.39392444 -1.4516869 -1.6797152 1.309962
0.03003003 1.3265982 0.12132754 -0.019996088 -1.6853817 0.71797794 1.3179742 0.13889362 -1.6872318 0.12841742 0.70494205 1.167438 -0.4041669 1.8478371 -1.1092538 -0.4187414 1.3080525 -1.1162328 0.7127989 1.8724872 -0.4101618 0.70569164 1.8691577 -0.010258176 0.7036311 -1.6769913 1.1598526 0.71871424 0.12302345 1.3235531 1.855026 -1.1195598 1.8568815 -0.3999176 1.1767342 1.8583801 -0.40839952 1.8642747 -0.39554915 -1.6858244 1.3057393 -1.4496434 -0.4013202 -0.015418763 -0.010275651 1.1647198 1.8544943 -0.39325073 -1.4502436 -1.6781043 1.3091514
0.031031031 1.3259233 0.121500164 -0.019781739 -1.6837367 0.71793324 1.3172505 0.13924025 -1.6856064 0.12867141 0.70469666 1.1667987 -0.40360993 1.8464798 -1.1081312 -0.41836035 1.3071896 -1.1151749 0.71266633 1.8714881 -0.40970588 0.7054842 1.868165 -0.00994072 0.7034645 -1.6753099 1.1592625 0.7187073 0.12320791 1.3227518 1.8537464 -1.1184131 1.8556213 -0.39929676 1.176281 1.8572733 -0.40792403 1.8631883 -0.3948833 -1.6842755 1.3047502 -1.4481877 -0.40077055 -0.015158465 -0.009958967 1.1640955 1.8533021 -0.39258003 -1.4487885 -1.6764802 1.3083433
0.03203203 1.3252378 0.12167901 -0.019558562 -1.6820728 0.71788096 1.3165231 0.13958098 -1.6839603 0.1289272 0.70445114 1.1661495 -0.40304792 1.8451196 -1.1070011 -0.41796526 1.306329 -1.1141053 0.71252877 1.8704717 -0.4092418 0.70527685 1.8671588 -0.009620697 0.70330095 -1.6736156 1.158672 0.7186932 0.1233974 1.3219392 1.8524586 -1.1172479 1.8543514 -0.39867353 1.175814 1.8561602 -0.40744153 1.862091 -0.39421782 -1.6827106 1.3037626 -1.4467217 -0.40021902 -0.014892291 -0.009639711 1.1634654 1.8521051 -0.3919122 -1.4473224 -1.6748435 1.3075373
0.033033032 1.324542 0.12186388 -0.019326886 -1.6803918 0.7178215 1.3157923 0.13991624 -1.6822952 0.12918472 0.70420563 1.1654912 -0.40248123 1.8437568 -1.1058638 -0.41755685 1.3054706 -1.1130252 0.71238655 1.8694392 -0.40877002 0.7050697 1.8661401 -0.00929824 0.7031405 -1.6719091 1.1580807 0.7186722 0.12359171 1.3211161 1.851163 -1.1160656 1.8530725 -0.39804825 1.1753345 1.8550409 -0.40695247 1.8609831 -0.39355278 -1.6811311 1.3027766 -1.4452459 -0.3996659 -0.014620525 -0.009318015 1.1628296 1.8509035 -0.39124697 -1.4458461 -1.6731955 1.3067331
0.034034032 1.3238372 0.12205448 -0.019087149 -1.6786953 0.71775526 1.3150585 0.14024645 -1.6806129 0.1294439 0.70395994 1.1648245 -0.40191025 1.8423915 -1.1047201 -0.41713583 1.3046142 -1.1119355 0.71224004 1.868392 -0.40829104 0.70486283 1.8651102 -0.0089734765 0.7029829 -1.6701914 1.1574891 0.7186448 0.12379061 1.3202834 1.8498601 -1.1148677 1.8517853 -0.3974212 1.1748432 1.8539159 -0.40645733 1.8598654 -0.3928881 -1.6795374 1.3017925 -1.4437611 -0.39911136 -0.014343443 -0.008994006 1.1621886 1.8496976 -0.3905842 -1.4443604 -1.6715367 1.3059307
0.035035037 1.3231238 0.12225052 -0.018839773 -1.6769842 0.71768266 1.3143216 0.14057206 -1.6789149 0.12970464 0.70371413 1.1641502 -0.40133533 1.8410238 -1.1035702 -0.4167029 1.3037595 -1.1108367 0.7120895 1.867331 -0.40780526 0.7046563 1.8640697 -0.0086465385 0.70282805 -1.6684635 1.156897 0.7186113 0.12399385 1.319442 1.8485504 -1.1136552 1.8504905 -0.39679268 1.174341 1.8527858 -0.40595657 1.8587383 -0.39222386 -1.6779302 1.3008105 -1.4422681 -0.39855567 -0.01406132 -0.008667813 1.1615427 1.8484875 -0.38992372 -1.442866 -1.6698679 1.3051294
0.036036037 1.322403 0.12245172 -0.018585177 -1.6752592 0.71760416 1.3135822 0.14089347 -1.6772027 0.1299669 0.70346826 1.163469 -0.40075684 1.8396538 -1.1024148 -0.4162587 1.3029063 -1.1097293 0.7119352 1.8662575 -0.40731317 0.70444995 1.8630198 -0.008317555 0.7026759 -1.666726 1.1563046 0.7185721 0.124201216 1.3185928 1.8472346 -1.1124295 1.8491884 -0.39616278 1.173829 1.8516507 -0.40545055 1.8576021 -0.39156005 -1.6763103 1.2998308 -1.4407675 -0.39799896 -0.013774424 -0.008339567 1.1608919 1.8472736 -0.38926527 -1.4413636 -1.6681901 1.3043301
0.037037037 1.321675 0.1226578 -0.018323764 -1.6735209 0.71752 1.3128402 0.14121108 -1.6754769 0.13023059 0.7032223 1.1627814 -0.40017518 1.8382819 -1.1012542 -0.41580388 1.3020544 -1.1086137 0.7117775 1.8651726 -0.40681514 0.7042438 1.8619614 -0.007986658 0.7025263 -1.66498 1.1557118 0.71852756 0.12441248 1.3177365 1.8459129 -1.1111917 1.84788 -0.39553148 1.1733077 1.8505112 -0.40493977 1.8564577 -0.3908967 -1.6746781 1.2988536 -1.4392601 -0.39744136 -0.013483021 -0.0080093965 1.1602367 1.8460562 -0.38860866 -1.4398541 -1.6665041 1.3035333
0.038038038 1.3209409 0.12286847 -0.018055933 -1.6717699 0.71743065 1.3120962 0.14152488 -1.673738 0.13049564 0.7029762 1.1620882 -0.39959067 1.836908 -1.1000891 -0.41533914 1.3012037 -1.1074903 0.71161664 1.8640773 -0.40631163 0.70403785 1.8608946 -0.007653978 0.7023791 -1.6632264 1.1551187 0.71847796 0.12462741 1.3168737 1.8445861 -1.1099433 1.8465658 -0.39489883 1.1727777 1.8493675 -0.40442464 1.8553053 -0.3902338 -1.6730344 1.2978793 -1.4377465 -0.3968828 -0.013187374 -0.007677431 1.1595774 1.8448356 -0.38795373 -1.4383383 -1.6648108 1.3027387
0.039039038 1.3202008 0.12308348 -0.017782068 -1.6700069 0.7173364 1.3113502 0.14183499 -1.6719867 0.13076198 0.7027301 1.1613897 -0.39900365 1.8355323 -1.0989199 -0.41486505 1.3003539 -1.1063595 0.71145284 1.8629723 -0.40580305 0.7038321 1.8598199 -0.0073196446 0.7022342 -1.6614658 1.1545255 0.7184237 0.12484581 1.3160046 1.8432547 -1.1086848 1.8452464 -0.39426488 1.1722394 1.8482201 -0.40390554 1.8541455 -0.3895714 -1.6713798 1.2969067 -1.4362274 -0.39632332 -0.0128877405 -0.0073438007 1.1589141 1.8436121 -0.3873002 -1.4368167 -1.6631109 1.3019465
0.04004004 1.3194553 0.123302564 -0.017502546 -1.6682324 0.7172377 1.3106027 0.14214155 -1.6702235 0.13102953 0.702484 1.1606864 -0.39841422 1.8341551 -1.0977468 -0.41438222 1.2995052 -1.1052216 0.7112864 1.8618579 -0.4052898 0.7036265 1.8587376 -0.006983789 0.7020916 -1.6596993 1.1539321 0.71836513 0.12506746 1.3151298 1.841919 -1.1074167 1.8439226 -0.39362973 1.1716934 1.8470695 -0.4033829 1.852979 -0.38890952 -1.6697149 1.2959356 -1.4347035 -0.39576295 -0.012584372 -0.007008635 1.1582471 1.8423859 -0.3866479 -1.4352903 -1.6614052 1.3011566
0.041041043 1.3187044 0.123525456 -0.017217737 -1.6664473 0.71713483 1.3098537 0.1424447 -1.6684492 0.13129823 0.70223784 1.1599782 -0.39782247 1.8327764 -1.0965707 -0.41389126 1.2986585 -1.1040773 0.7111174 1.8607346 -0.4047723 0.7034211 1.8576481 -0.006646542 0.70195097 -1.6579278 1.1533387 0.71830255 0.12529215 1.3142493 1.8405796 -1.1061398 1.8425949 -0.39299342 1.1711401 1.8459159 -0.40285698 1.851806 -0.38824818 -1.6680405 1.2949662 -1.4331756 -0.39520168 -0.012277522 -0.0066720634 1.1575768 1.8411573 -0.38599712 -1.4337597 -1.6596946 1.300369
0.042042043 1.3179485 0.12375191 -0.016927993 -1.6646521 0.71702814 1.3091036 0.14274454 -1.6666641 0.13156797 0.7019918 1.1592656 -0.39722848 1.8313966 -1.095392 -0.41339275 1.2978137 -1.1029269 0.710946 1.8596028 -0.40425095 0.70321596 1.856552 -0.006308034 0.7018124 -1.6561518 1.1527452 0.7182362 0.12551966 1.3133636 1.8392372 -1.1048542 1.8412638 -0.392356 1.1705797 1.8447598 -0.40232784 1.8506273 -0.3875874 -1.666357 1.2939984 -1.4316442 -0.3946396 -0.011967434 -0.0063342163 1.1569033 1.8399267 -0.38534784 -1.4322257 -1.6579797 1.2995838
0.043043043 1.3171878 0.123981684 -0.016633667 -1.6628475 0.71691793 1.3083526 0.14304125 -1.6648693 0.13183871 0.70174575 1.1585488 -0.3966323 1.8300158 -1.094211 -0.41288722 1.2969708 -1.1017705 0.71077234 1.8584629 -0.40372613 0.703011 1.8554493 -0.0059683956 0.7016756 -1.6543717 1.1521518 0.7181665 0.12574983 1.3124729 1.837892 -1.1035606 1.8399296 -0.39171752 1.1700127 1.8436017 -0.40179563 1.8494432 -0.38692725 -1.6646655 1.293032 -1.4301101 -0.39407676 -0.011654349 -0.005995223 1.1562269 1.8386945 -0.38470015 -1.4306884 -1.6562611 1.2988008
0.044044044 1.3164228 0.124214545 -0.016335094 -1.6610341 0.7168045 1.307601 0.14333495 -1.663065 0.13211034 0.70149976 1.1578281 -0.39603412 1.8286341 -1.0930282 -0.41237524 1.2961301 -1.1006091 0.7105965 1.8573153 -0.40319815 0.70280623 1.8543406 -0.005627759 0.70154065 -1.6525875 1.1515586 0.7180937 0.12598242 1.3115777 1.8365449 -1.1022592 1.8385924 -0.3910781 1.1694398 1.8424418 -0.4012605 1.8482543 -0.38626772 -1.6629661 1.2920673 -1.4285733 -0.39351314 -0.011338507 -0.005655214 1.155548 1.8374606 -0.384054 -1.4291478 -1.6545386 1.2980201
0.045045044 1.3156536 0.124450244 -0.016032603 -1.6592126 0.716688 1.306849 0.14362578 -1.661252 0.1323828 0.7012539 1.1571037 -0.395434 1.8272518 -1.091844 -0.4118573 1.2952912 -1.0994426 0.71041864 1.8561606 -0.4026671 0.70260173 1.8532262 -0.005286253 0.70140725 -1.6507994 1.1509656 0.718018 0.12621726 1.310678 1.8351958 -1.1009506 1.8372524 -0.39043778 1.168861 1.8412807 -0.40072253 1.8470612 -0.38560885 -1.6612599 1.291104 -1.4270338 -0.3929488 -0.01102014 -0.0053143194 1.1548667 1.8362259 -0.38340935 -1.4276043 -1.6528124 1.2972416
0.046046045 1.3148805 0.12468857 -0.015726512 -1.6573836 0.7165685 1.3060969 0.14391388 -1.659431 0.132656 0.70100814 1.1563758 -0.39483202 1.8258691 -1.0906582 -0.41133398 1.2944543 -1.0982717 0.7102389 1.8549992 -0.40213314 0.70239747 1.8521066 -0.0049440106 0.7012754 -1.6490076 1.1503729 0.71793944 0.12645414 1.3097744 1.8338449 -1.0996352 1.8359095 -0.38979664 1.168277 1.8401184 -0.4001819 1.8458642 -0.38495073 -1.6595472 1.2901423 -1.4254918 -0.39238384 -0.01069948 -0.004972669 1.1541834 1.8349901 -0.38276622 -1.4260578 -1.6510828 1.2964653
0.04704705 1.3141038 0.124929294 -0.015417132 -1.6555479 0.7164463 1.3053446 0.1441994 -1.6576024 0.13292986 0.7007625 1.1556447 -0.3942283 1.8244861 -1.089471 -0.41080567 1.2936194 -1.0970969 0.7100574 1.8538314 -0.40159637 0.70219344 1.850982 -0.0046011433 0.70114493 -1.6472123 1.1497805 0.7178582 0.1266929 1.3088671 1.8324921 -1.0983136 1.834564 -0.38915476 1.1676883 1.8389549 -0.39963874 1.844664 -0.38429338 -1.657829 1.2891822 -1.4239473 -0.39181826 -0.010376751 -0.004630377 1.1534982 1.8337541 -0.38212457 -1.4245086 -1.6493497 1.2956911
0.04804805 1.3133239 0.12517221 -0.015104699 -1.653706 0.71632147 1.304592 0.14448246 -1.6557672 0.1332043 0.7005171 1.1549107 -0.39362296 1.8231032 -1.0882823 -0.41027263 1.2927865 -1.0959184 0.7098742 1.8526577 -0.4010569 0.70198965 1.8498528 -0.0042576417 0.7010158 -1.6454136 1.1491885 0.71777445 0.12693335 1.3079565 1.8311375 -1.0969862 1.8332158 -0.38851225 1.1670948 1.8377903 -0.39909315 1.843461 -0.38363683 -1.6561059 1.2882236 -1.4224008 -0.3912521 -0.010052132 -0.0042874347 1.1528115 1.8325177 -0.3814844 -1.4229568 -1.6476135 1.2949191
0.04904905 1.3125409 0.12541717 -0.014789349 -1.6518587 0.71619415 1.3038394 0.14476323 -1.6539257 0.13347924 0.7002719 1.1541741 -0.39301613 1.8217204 -1.0870924 -0.40973502 1.2919555 -1.0947367 0.7096895 1.8514786 -0.40051484 0.70178616 1.8487196 -0.003913515 0.7008878 -1.6436118 1.1485971 0.7176883 0.12717539 1.3070427 1.8297813 -1.0956533 1.8318654 -0.38786912 1.1664975 1.8366246 -0.39854532 1.8422558 -0.38298115 -1.6543783 1.2872665 -1.4208521 -0.39068544 -0.009725683 -0.0039438508 1.1521237 1.8312812 -0.38084564 -1.4214027 -1.6458744 1.2941492
0.05005005 1.3117552 0.1256641 -0.014471208 -1.6500068 0.7160645 1.3030866 0.14504184 -1.6520787 0.1337546 0.7000269 1.1534351 -0.39240786 1.8203381 -1.0859013 -0.4091931 1.2911265 -1.0935524 0.7095034 1.8502945 -0.39997035 0.7015829 1.8475827 -0.0035687836 0.7007609 -1.6418071 1.1480063 0.7175999 0.12741894 1.3061264 1.8284235 -1.0943156 1.8305128 -0.38722554 1.1658964 1.8354579 -0.39799535 1.8410486 -0.38232636 -1.6526471 1.286311 -1.4193014 -0.39011833 -0.009397471 -0.0035996449 1.1514348 1.8300445 -0.3802083 -1.4198463 -1.6441325 1.2933813
0.05105105 1.3109671 0.12591292 -0.014150397 -1.6481507 0.71593267 1.3023338 0.14531842 -1.6502268 0.13403027 0.69978225 1.152694 -0.39179835 1.8189565 -1.0847089 -0.40864706 1.2902994 -1.0923656 0.709316 1.8491058 -0.39942357 0.70137995 1.8464425 -0.0032234704 0.70063514 -1.6399996 1.1474164 0.71750945 0.12766394 1.3052076 1.8270643 -1.0929736 1.8291581 -0.38658154 1.165292 1.8342903 -0.3974434 1.8398393 -0.38167256 -1.650913 1.2853571 -1.417749 -0.38955083 -0.009067565 -0.0032548395 1.1507453 1.8288075 -0.37957236 -1.4182879 -1.642388 1.2926155
0.05205205 1.3101768 0.12616354 -0.0138270445 -1.6462911 0.71579885 1.301581 0.14559315 -1.6483709 0.13430625 0.6995379 1.151951 -0.39118764 1.8175758 -1.0835156 -0.40809706 1.2894742 -1.091177 0.7091275 1.847913 -0.39887458 0.7011773 1.8452992 -0.0028775989 0.7005104 -1.6381898 1.146827 0.71741694 0.12791036 1.3042868 1.8257035 -1.0916276 1.8278015 -0.38593724 1.1646847 1.8331217 -0.39688966 1.8386279 -0.38101977 -1.6491766 1.2844048 -1.416195 -0.38898298 -0.008736036 -0.0029094575 1.1500552 1.8275703 -0.37893775 -1.4167277 -1.6406412 1.2918516
0.05305305 1.3093848 0.1264159 -0.013501276 -1.644429 0.7156631 1.3008281 0.14586617 -1.6465113 0.13458258 0.69929385 1.1512064 -0.39057592 1.816196 -1.0823214 -0.40754333 1.288651 -1.0899869 0.70893794 1.8467166 -0.39832357 0.70097494 1.8441534 -0.0025311941 0.70038676 -1.6363777 1.1462386 0.7173227 0.1281581 1.3033644 1.8243415 -1.0902781 1.8264431 -0.38529274 1.1640749 1.8319522 -0.3963342 1.8374147 -0.38036793 -1.647438 1.283454 -1.4146396 -0.3884149 -0.008402955 -0.002563524 1.1493648 1.8263329 -0.37830442 -1.4151659 -1.6388923 1.2910898
0.054054055 1.3085912 0.12666988 -0.013173217 -1.6425648 0.7155256 1.3000753 0.14613761 -1.6446488 0.13485922 0.69905025 1.1504606 -0.38996327 1.8148168 -1.0811265 -0.4069861 1.2878296 -1.0887959 0.70874745 1.8455172 -0.3977706 0.7007729 1.8430055 -0.002184283 0.7002641 -1.6345637 1.1456511 0.7172267 0.12840715 1.3024404 1.8229784 -1.0889257 1.8250833 -0.38464814 1.1634629 1.8307819 -0.3957772 1.8361996 -0.3797168 -1.6456972 1.2825048 -1.413083 -0.38784662 -0.008068394 -0.0022170658 1.1486741 1.8250953 -0.3776724 -1.4136027 -1.6371415 1.2903297
0.055055056 1.3077965 0.12692544 -0.012842995 -1.6406988 0.7153865 1.2993225 0.14640762 -1.6427841 0.13513617 0.698807 1.1497136 -0.38934982 1.8134384 -1.0799308 -0.40642554 1.2870102 -1.087604 0.7085562 1.8443148 -0.39721587 0.70057124 1.841856 -0.0018368938 0.7001425 -1.6327479 1.1450645 0.7171291 0.1286574 1.3015156 1.8216143 -1.0875708 1.8237219 -0.38400352 1.1628492 1.8296111 -0.3952188 1.8349829 -0.37906638 -1.6439544 1.2815572 -1.4115251 -0.38727817 -0.007732428 -0.0018701102 1.147983 1.8238577 -0.37704158 -1.4120384 -1.6353891 1.2895715
0.056056056 1.3070008 0.12718248 -0.012510738 -1.6388308 0.7152459 1.2985699 0.14667638 -1.6409179 0.13541345 0.69856423 1.148966 -0.38873574 1.8120608 -1.0787344 -0.40586188 1.2861927 -1.0864111 0.7083642 1.8431103 -0.39665952 0.7003699 1.840705 -0.0014890563 0.7000218 -1.6309307 1.1444786 0.71703005 0.1289088 1.3005899 1.8202492 -1.086214 1.8223596 -0.38335901 1.1622335 1.8284396 -0.39465916 1.8337644 -0.37841663 -1.6422095 1.2806113 -1.4099666 -0.3867097 -0.007395133 -0.0015226868 1.1472915 1.8226198 -0.37641197 -1.4104731 -1.6336352 1.288815
0.057057057 1.3062044 0.1274409 -0.012176573 -1.6369609 0.7151039 1.2978175 0.146944 -1.6390499 0.13569103 0.6983219 1.1482178 -0.38812113 1.8106838 -1.0775378 -0.40529534 1.2853769 -1.0852172 0.7081716 1.8419039 -0.39610165 0.7001689 1.8395531 -0.0011408016 0.6999021 -1.6291122 1.1438935 0.7169297 0.1291613 1.2996639 1.8188833 -1.0848556 1.820996 -0.3827147 1.1616161 1.8272675 -0.39409846 1.8325444 -0.37776753 -1.6404628 1.2796669 -1.4084073 -0.38614124 -0.007056585 -0.0011748266 1.1465999 1.8213818 -0.37578347 -1.4089072 -1.6318803 1.2880603
0.058058057 1.3054078 0.12770064 -0.01184063 -1.6350892 0.71496075 1.2970654 0.14721058 -1.6371802 0.1359689 0.69807994 1.1474694 -0.38750613 1.8093076 -1.0763407 -0.4047261 1.2845631 -1.0840225 0.70797855 1.8406962 -0.3955424 0.69996834 1.8384001 -0.0007921625 0.69978327 -1.627293 1.1433092 0.71682805 0.12941481 1.2987378 1.8175168 -1.0834962 1.8196319 -0.3820707 1.160997 1.8260951 -0.3935368 1.8313231 -0.37711912 -1.6387142 1.2787243 -1.4068477 -0.38557288 -0.0067168623 -0.00082656206 1.145908 1.8201439 -0.37515607 -1.4073408 -1.6301243 1.2873073
0.059059057 1.3046107 0.12796159 -0.011503037 -1.6332157 0.71481645 1.2963135 0.14747602 -1.6353087 0.13624704 0.69783837 1.1467209 -0.38689086 1.8079319 -1.0751435 -0.4041544 1.283751 -1.0828271 0.707785 1.8394871 -0.39498198 0.6997681 1.837246 -0.00044317322 0.6996653 -1.6254731 1.1427257 0.71672535 0.1296693 1.2978113 1.8161498 -1.0821362 1.8182672 -0.38142714 1.1603764 1.8249224 -0.3929744 1.8301005 -0.37647134 -1.636964 1.2777834 -1.4052879 -0.38500467 -0.0063760434 -0.00047792692 1.1452159 1.818906 -0.37452972 -1.4057741 -1.6283679 1.2865558
0.06006006 1.3038132 0.12822369 -0.011163924 -1.6313407 0.71467113 1.295562 0.14774033 -1.6334358 0.13652545 0.69759727 1.1459723 -0.3862755 1.806557 -1.0739462 -0.4035804 1.2829406 -1.0816308 0.70759106 1.8382763 -0.39442047 0.6995684 1.8360907 -9.386952e-05 0.6995482 -1.623653 1.142143 0.7166216 0.12992465 1.2968847 1.8147825 -1.0807754 1.8169022 -0.38078392 1.1597544 1.8237495 -0.3924114 1.8288767 -0.37582418 -1.6352122 1.2768441 -1.403728 -0.38443673 -0.00603421 -0.00012895664 1.1445236 1.8176682 -0.37390432 -1.4042076 -1.6266112 1.2858058
0.061061062 1.3030156 0.12848683 -0.010823421 -1.6294641 0.714525 1.294811 0.14800358 -1.6315614 0.13680412 0.69735646 1.1452234 -0.38566017 1.8051828 -1.0727491 -0.40300438 1.2821321 -1.0804338 0.70739657 1.8370641 -0.39385805 0.6993691 1.8349345 0.00025571138 0.6994319 -1.621833 1.141561 0.7165169 0.13018084 1.2959577 1.813415 -1.0794138 1.815537 -0.38014096 1.159131 1.8225765 -0.39184794 1.8276519 -0.37517768 -1.633459 1.2759067 -1.4021685 -0.3838691 -0.005691443 0.00022031186 1.1438314 1.8164304 -0.37327987 -1.4026414 -1.6248544 1.2850574
0.062062062 1.3022175 0.12875092 -0.010481658 -1.6275864 0.714378 1.2940606 0.14826576 -1.6296856 0.13708301 0.69711614 1.1444744 -0.38504487 1.8038094 -1.0715524 -0.4024265 1.2813252 -1.0792363 0.7072017 1.8358507 -0.39329484 0.6991702 1.8337772 0.0006055308 0.6993163 -1.6200132 1.1409799 0.71641135 0.13043776 1.2950307 1.8120476 -1.0780516 1.814172 -0.37949827 1.1585064 1.8214036 -0.3912841 1.8264261 -0.3745318 -1.6317044 1.274971 -1.4006094 -0.38330173 -0.005347826 0.0005698402 1.143139 1.815193 -0.37265626 -1.4010758 -1.6230979 1.2843103
0.06306306 1.3014193 0.12901588 -0.010138768 -1.6257073 0.7142302 1.2933106 0.1485269 -1.6278086 0.13736212 0.6968761 1.1437254 -0.38442948 1.8024366 -1.070356 -0.40184703 1.2805201 -1.0780382 0.70700645 1.8346359 -0.392731 0.6989716 1.8326191 0.0009555485 0.6992015 -1.6181941 1.1403996 0.71630496 0.13069539 1.2941035 1.8106803 -1.0766885 1.8128073 -0.37885582 1.1578807 1.8202308 -0.39071986 1.8251996 -0.37388656 -1.6299489 1.2740372 -1.3990511 -0.38273454 -0.005003443 0.00091958843 1.1424468 1.8139559 -0.37203348 -1.3995111 -1.6213421 1.2835647
0.06406406 1.3006207 0.12928163 -0.009794882 -1.6238271 0.71408165 1.2925614 0.14878705 -1.6259303 0.13764144 0.6966365 1.1429763 -0.38381404 1.8010646 -1.0691602 -0.4012662 1.2797166 -1.0768398 0.70681083 1.8334198 -0.39216676 0.6987735 1.8314601 0.0013057227 0.69908744 -1.616376 1.1398199 0.7161978 0.13095361 1.2931763 1.8093134 -1.0753251 1.8114433 -0.37821367 1.1572539 1.8190584 -0.39015514 1.8239726 -0.3732419 -1.6281923 1.2731053 -1.3974938 -0.38216752 -0.00465838 0.0012695151 1.1417546 1.8127191 -0.3714114 -1.3979475 -1.6195871 1.2828206
0.06506506 1.2998221 0.12954807 -0.00945013 -1.6219461 0.71393234 1.2918129 0.14904623 -1.6240511 0.13792093 0.6963973 1.1422272 -0.3831985 1.7996933 -1.0679653 -0.40068412 1.2789148 -1.0756409 0.7066149 1.8322027 -0.3916022 0.69857574 1.8303003 0.0016560103 0.698974 -1.6145594 1.1392411 0.71608984 0.13121237 1.2922491 1.807947 -1.073961 1.8100802 -0.37757176 1.1566261 1.8178864 -0.38959 1.8227451 -0.37259787 -1.626435 1.2721751 -1.3959378 -0.38160065 -0.004312724 0.0016195775 1.1410626 1.8114828 -0.37079 -1.3963854 -1.6178334 1.282078
0.066066064 1.2990233 0.1298151 -0.009104648 -1.6200643 0.7137824 1.2910653 0.14930446 -1.6221709 0.1382006 0.69615847 1.1414781 -0.38258293 1.7983229 -1.0667713 -0.40010113 1.2781146 -1.0744419 0.7064187 1.8309845 -0.39103726 0.6983784 1.82914 0.0020063666 0.6988612 -1.6127441 1.1386629 0.7159812 0.13147159 1.2913219 1.8065815 -1.0725967 1.8087181 -0.3769301 1.1559976 1.8167149 -0.38902444 1.8215173 -0.37195444 -1.6246771 1.2712469 -1.3943834 -0.38103396 -0.003966563 0.001969731 1.1403708 1.8102471 -0.3701692 -1.394825 -1.6160811 1.2813369
0.067067064 1.2982244 0.13008264 -0.008758566 -1.6181818 0.71363187 1.2903186 0.14956178 -1.62029 0.13848038 0.69592 1.1407291 -0.38196728 1.7969532 -1.0655783 -0.3995173 1.2773159 -1.0732427 0.70622224 1.8297653 -0.39047194 0.6981814 1.8279788 0.0023567453 0.69874895 -1.61093 1.1380857 0.71587193 0.1317312 1.2903948 1.8052168 -1.0712318 1.8073566 -0.37628868 1.1553684 1.8155442 -0.38845846 1.8202894 -0.37131163 -1.6229187 1.2703207 -1.3928307 -0.3804674 -0.0036199866 0.0023199297 1.1396793 1.8090119 -0.36954895 -1.3932657 -1.6143299 1.2805973
0.068068065 1.2974256 0.13035059 -0.0084119085 -1.616299 0.7134807 1.289573 0.14981824 -1.6184087 0.13876028 0.69568187 1.1399802 -0.3813516 1.7955846 -1.0643867 -0.3989326 1.2765186 -1.0720435 0.70602554 1.8285452 -0.38990623 0.69798476 1.8268173 0.0027070986 0.69863725 -1.6091168 1.1375092 0.71576196 0.13199113 1.2894679 1.8038534 -1.0698669 1.805996 -0.37564752 1.1547387 1.8143744 -0.3878921 1.8190616 -0.3706694 -1.6211601 1.2693964 -1.3912795 -0.37990102 -0.0032730855 0.0026701263 1.1389883 1.8077776 -0.36892942 -1.3917077 -1.6125797 1.2798593
0.06906907 1.2966269 0.1306189 -0.008064652 -1.6144159 0.713329 1.2888284 0.15007386 -1.6165267 0.13904029 0.69544417 1.1392314 -0.38073587 1.7942168 -1.0631967 -0.39834705 1.2757229 -1.0708444 0.7058286 1.8273244 -0.38934016 0.6977885 1.8256552 0.0030573776 0.698526 -1.6073047 1.1369336 0.71565145 0.13225129 1.2885413 1.8024913 -1.0685017 1.8046359 -0.37500662 1.1541085 1.8132057 -0.38732538 1.817834 -0.37002775 -1.6194016 1.2684741 -1.3897295 -0.3793348 -0.0029259457 0.003020272 1.1382977 1.8065441 -0.36831057 -1.3901508 -1.6108307 1.2791228
0.07007007 1.2958283 0.1308876 -0.0077168155 -1.6125329 0.7131768 1.288085 0.15032867 -1.6146446 0.13932034 0.6952068 1.138483 -0.3801201 1.7928499 -1.0620078 -0.39776063 1.2749286 -1.0696455 0.70563155 1.826103 -0.3887737 0.69759256 1.8244929 0.0034075314 0.69841534 -1.6054935 1.1363587 0.7155404 0.13251166 1.287615 1.8011303 -1.0671365 1.8032765 -0.374366 1.1534781 1.8120382 -0.3867583 1.8166069 -0.36938673 -1.6176432 1.2675537 -1.388181 -0.3787687 -0.0025785388 0.003370316 1.1376077 1.8053116 -0.36769247 -1.3885952 -1.6090825 1.2783879
0.07107107 1.2950299 0.13115668 -0.007368419 -1.61065 0.71302414 1.287343 0.15058272 -1.6127625 0.13960044 0.6949699 1.1377349 -0.37950435 1.7914841 -1.0608201 -0.39717343 1.2741357 -1.068447 0.7054343 1.824881 -0.38820693 0.697397 1.8233304 0.0037575124 0.6983051 -1.6036835 1.1357846 0.7154289 0.13277227 1.2866892 1.7997704 -1.0657713 1.8019179 -0.37372562 1.1528475 1.8108718 -0.3861909 1.8153803 -0.36874628 -1.6158853 1.2666351 -1.3866336 -0.37820277 -0.0022308424 0.00372021 1.1369183 1.8040801 -0.3670751 -1.3870407 -1.6073353 1.2776545
0.072072074 1.2942318 0.13142616 -0.0070194835 -1.6087674 0.7128711 1.2866023 0.15083605 -1.6108804 0.13988055 0.6947333 1.1369872 -0.37888858 1.7901194 -1.0596335 -0.39658543 1.2733443 -1.067249 0.7052371 1.8236586 -0.3876398 0.6972018 1.8221678 0.0041073714 0.69819516 -1.6018745 1.1352115 0.71531695 0.13303311 1.2857637 1.7984113 -1.0644064 1.8005599 -0.37308553 1.1522168 1.8097066 -0.38562316 1.8141547 -0.36810642 -1.614128 1.2657183 -1.3850877 -0.37763697 -0.0018828614 0.0040700007 1.1362296 1.8028499 -0.36645842 -1.3854874 -1.6055893 1.2769226
0.073073074 1.2934341 0.13169599 -0.006670033 -1.6068854 0.7127176 1.2858626 0.15108871 -1.6089987 0.14016064 0.6944971 1.1362399 -0.37827283 1.7887559 -1.058448 -0.3959967 1.2725544 -1.0660515 0.70503974 1.8224359 -0.38707235 0.69700694 1.821005 0.0044571417 0.69808567 -1.6000664 1.1346391 0.71520454 0.1332942 1.2848389 1.7970532 -1.0630418 1.7992024 -0.37244576 1.1515863 1.8085423 -0.38505518 1.8129301 -0.36746716 -1.6123716 1.2648034 -1.383543 -0.37707132 -0.001534602 0.0044197245 1.1355417 1.8016211 -0.36584252 -1.3839353 -1.603844 1.2761923
0.074074075 1.2926369 0.13196616 -0.0063200914 -1.6050043 0.7125638 1.285124 0.15134074 -1.6071174 0.14044067 0.6942613 1.1354932 -0.37765712 1.7873937 -1.0572635 -0.39540723 1.2717661 -1.0648547 0.7048424 1.821213 -0.3865046 0.69681245 1.8198425 0.004806825 0.6979766 -1.5982593 1.1340678 0.7150918 0.13355552 1.2839148 1.7956961 -1.0616776 1.7978457 -0.3718063 1.1509559 1.8073788 -0.38448694 1.8117064 -0.3668285 -1.6106162 1.2638901 -1.3819997 -0.37650585 -0.0011860722 0.004769383 1.1348548 1.8003937 -0.36522737 -1.3823844 -1.6020999 1.2754636
0.075075075 1.2918401 0.13223667 -0.005969685 -1.6031244 0.7124098 1.2843865 0.15159217 -1.6052369 0.14072064 0.69402593 1.134747 -0.3770415 1.7860327 -1.0560802 -0.3948171 1.2709793 -1.063659 0.7046451 1.8199902 -0.3859366 0.69661826 1.8186802 0.0051564225 0.69786793 -1.5964534 1.1334974 0.71497875 0.13381705 1.2829914 1.79434 -1.060314 1.7964897 -0.37116718 1.1503259 1.8062164 -0.38391852 1.8104836 -0.36619043 -1.6088624 1.2629788 -1.3804576 -0.37594053 -0.000837281 0.0051189777 1.1341689 1.799168 -0.36461297 -1.3808347 -1.6003567 1.2747363
0.076076075 1.291044 0.13250752 -0.0056188414 -1.6012456 0.7122555 1.2836502 0.15184304 -1.6033574 0.14100046 0.693791 1.1340015 -0.37642595 1.7846731 -1.054898 -0.3942264 1.2701939 -1.0624641 0.7044478 1.8187674 -0.3853683 0.6964244 1.8175182 0.0055059358 0.6977596 -1.5946485 1.1329278 0.71486545 0.13407879 1.282069 1.7929848 -1.0589511 1.7951343 -0.3705284 1.1496965 1.8050548 -0.38334993 1.8092616 -0.36555293 -1.6071101 1.2620691 -1.3789169 -0.3753754 -0.00048823847 0.0054685096 1.133484 1.7979435 -0.3639993 -1.3792862 -1.5986146 1.2740107
0.077077076 1.2902486 0.13277867 -0.00526759 -1.5993686 0.712101 1.2829148 0.15209343 -1.601479 0.14128016 0.6935564 1.1332568 -0.3758105 1.783315 -1.0537168 -0.3936351 1.2694101 -1.0612706 0.7042507 1.8175449 -0.3847998 0.69623095 1.8163569 0.005855364 0.6976518 -1.5928447 1.1323591 0.7147519 0.13434073 1.2811475 1.7916305 -1.0575892 1.7937797 -0.36988997 1.1490676 1.8038942 -0.38278118 1.8080403 -0.36491606 -1.6053598 1.2611611 -1.3773774 -0.37481046 -0.00013895637 0.005817978 1.1328005 1.7967203 -0.3633864 -1.377739 -1.5968735 1.2732865
0.078078076 1.289454 0.13305011 -0.0049159606 -1.5974934 0.71194637 1.2821805 0.15234336 -1.5996022 0.1415597 0.6933223 1.1325129 -0.37519526 1.7819585 -1.0525367 -0.39304325 1.2686279 -1.0600785 0.7040537 1.8163229 -0.3842311 0.6960378 1.8151962 0.006204705 0.69754434 -1.591042 1.1317916 0.7146382 0.13460287 1.2802272 1.790277 -1.0562282 1.7924258 -0.36925197 1.1484394 1.8027344 -0.38221234 1.8068197 -0.3642798 -1.603611 1.2602549 -1.3758392 -0.3742457 0.00021055236 0.006167383 1.1321179 1.7954984 -0.36277425 -1.376193 -1.5951335 1.2725638
0.07907908 1.2886604 0.13332182 -0.0045639863 -1.5956203 0.71179163 1.2814473 0.15259288 -1.5977271 0.14183916 0.6930886 1.1317699 -0.37458017 1.7806036 -1.0513577 -0.39245096 1.2678472 -1.0588878 0.7038569 1.8151015 -0.38366225 0.695845 1.8140363 0.0065539596 0.6974372 -1.5892406 1.131225 0.7145243 0.1348652 1.279308 1.7889246 -1.0548683 1.7910726 -0.36861435 1.1478118 1.8015754 -0.38164347 1.8055999 -0.36364412 -1.6018636 1.2593503 -1.3743024 -0.37368113 0.0005602734 0.006516722 1.1314363 1.7942775 -0.36216286 -1.3746483 -1.5933946 1.2718426
0.08008008 1.2878678 0.13359378 -0.0042117 -1.5937492 0.7116369 1.2807151 0.15284207 -1.5958538 0.14211853 0.6928553 1.131028 -0.3739653 1.7792506 -1.0501797 -0.39185822 1.267068 -1.0576986 0.7036603 1.8138809 -0.38309327 0.69565254 1.8128772 0.006903123 0.69733053 -1.5874404 1.1306595 0.71441036 0.13512768 1.2783902 1.787573 -1.0535098 1.7897203 -0.3679772 1.1471845 1.8004174 -0.38107458 1.8043809 -0.36300907 -1.6001178 1.2584474 -1.3727671 -0.37311682 0.0009101913 0.0068659927 1.1307558 1.793058 -0.3615522 -1.373105 -1.591657 1.271123
0.08108108 1.2870762 0.13386597 -0.003859138 -1.5918797 0.7114821 1.2799839 0.15309095 -1.5939828 0.14239782 0.6926225 1.1302872 -0.3733507 1.7778994 -1.0490029 -0.39126512 1.2662904 -1.0565108 0.7034639 1.8126612 -0.38252416 0.69546044 1.8117194 0.0072521926 0.6972242 -1.5856414 1.130095 0.7142963 0.13539031 1.2774737 1.7862223 -1.0521529 1.7883687 -0.3673405 1.1465578 1.7992603 -0.38050574 1.8031626 -0.36237463 -1.5983733 1.2575462 -1.371233 -0.37255272 0.0012602889 0.007215192 1.1300763 1.7918396 -0.3609423 -1.3715632 -1.5899205 1.2704048
0.082082085 1.286286 0.13413836 -0.0035063364 -1.590012 0.7113274 1.2792538 0.1533395 -1.5921137 0.14267702 0.69239014 1.1295476 -0.3727364 1.77655 -1.0478271 -0.39067173 1.2655143 -1.0553241 0.7032677 1.8114426 -0.38195503 0.69526863 1.8105627 0.0076011647 0.6971183 -1.5838438 1.1295316 0.7141822 0.1356531 1.2765589 1.7848727 -1.0507977 1.7870181 -0.36670434 1.1459316 1.7981039 -0.37993696 1.8019449 -0.36174083 -1.5966301 1.2566466 -1.3697006 -0.3719889 0.0016105481 0.0075643156 1.1293977 1.7906224 -0.36033314 -1.3700227 -1.5881853 1.2696882
0.083083086 1.2854971 0.13441095 -0.0031533337 -1.588146 0.71117264 1.2785246 0.1535877 -1.5902464 0.14295615 0.6921583 1.1288093 -0.37212244 1.7752025 -1.0466526 -0.39007807 1.2647398 -1.0541387 0.7030717 1.8102252 -0.3813859 0.6950772 1.8094071 0.007950034 0.69701266 -1.5820477 1.1289694 0.71406794 0.13591598 1.2756457 1.7835239 -1.0494443 1.7856684 -0.3660687 1.145306 1.7969486 -0.37936836 1.800728 -0.36110765 -1.5948883 1.2557487 -1.3681694 -0.37142533 0.0019609493 0.007913359 1.1287202 1.7894062 -0.3597247 -1.3684838 -1.5864515 1.268973
0.084084086 1.2847093 0.13468368 -0.0028001694 -1.5862814 0.71101797 1.2777966 0.15383554 -1.5883808 0.1432352 0.69192684 1.1280725 -0.37150887 1.7738566 -1.045479 -0.38948426 1.2639667 -1.0529544 0.70287585 1.8090087 -0.3808168 0.6948861 1.8082525 0.008298794 0.6969074 -1.580253 1.1284084 0.7139536 0.13617897 1.274734 1.7821763 -1.048093 1.7843196 -0.3654336 1.1446809 1.795794 -0.37879995 1.7995119 -0.3604751 -1.593148 1.2548525 -1.3666399 -0.37086207 0.0023114716 0.008262316 1.1280437 1.7881912 -0.359117 -1.3669463 -1.5847191 1.2682593
0.08508509 1.2839227 0.13495655 -0.0024468852 -1.5844185 0.71086323 1.2770696 0.154083 -1.5865169 0.14351419 0.6916959 1.1273367 -0.3708957 1.7725123 -1.0443068 -0.38889033 1.2631952 -1.0517714 0.70268023 1.8077931 -0.38024774 0.69469535 1.8070986 0.008647439 0.69680244 -1.57846 1.1278484 0.71383923 0.13644207 1.2738236 1.7808295 -1.0467434 1.782972 -0.36479914 1.1440562 1.7946404 -0.3782318 1.7982965 -0.3598432 -1.5914088 1.2539579 -1.365112 -0.37029913 0.002662093 0.008611181 1.127368 1.7869773 -0.35851002 -1.3654106 -1.582988 1.2675469
0.08608609 1.2831372 0.13522954 -0.002093524 -1.5825572 0.7107085 1.2763436 0.15433009 -1.5846546 0.14379309 0.69146556 1.1266022 -0.37028307 1.7711695 -1.0431356 -0.38829634 1.2624252 -1.0505896 0.7024847 1.8065785 -0.37967882 0.694505 1.8059458 0.008995962 0.6966979 -1.5766685 1.1272894 0.7137248 0.1367052 1.2729146 1.7794839 -1.0453954 1.7816254 -0.36416534 1.1434321 1.7934878 -0.37766397 1.7970818 -0.35921195 -1.5896711 1.253065 -1.3635857 -0.36973655 0.0030127896 0.008959945 1.1266932 1.7857645 -0.35790372 -1.3638766 -1.5812587 1.266836
0.08708709 1.2823528 0.13550259 -0.00174013 -1.5806974 0.7105538 1.2756186 0.15457681 -1.582794 0.14407192 0.69123566 1.1258687 -0.36967093 1.7698283 -1.0419657 -0.3877024 1.2616568 -1.0494089 0.70228946 1.8053646 -0.3791101 0.6943149 1.8047938 0.009344355 0.6965936 -1.5748788 1.1267315 0.71361023 0.13696839 1.2720071 1.7781394 -1.0440491 1.78028 -0.3635322 1.1428087 1.792336 -0.3770965 1.7958679 -0.35858136 -1.5879346 1.2521735 -1.362061 -0.3691743 0.003363537 0.009308603 1.1260196 1.7845527 -0.3572981 -1.3623443 -1.579531 1.2661265
0.08808809 1.2815695 0.1357757 -0.0013867493 -1.5788393 0.71039915 1.2748946 0.15482317 -1.580935 0.1443507 0.69100624 1.1251364 -0.36905938 1.7684885 -1.0407971 -0.38710856 1.2608898 -1.0482293 0.7020944 1.8041517 -0.3785416 0.69412524 1.8036426 0.009692608 0.6964896 -1.573091 1.1261744 0.7134956 0.1372316 1.2711009 1.7767959 -1.0427046 1.7789359 -0.36289978 1.1421857 1.7911851 -0.37652948 1.7946548 -0.35795146 -1.5861995 1.2512838 -1.3605382 -0.36861247 0.0037143086 0.009657143 1.1253468 1.783342 -0.35669315 -1.3608139 -1.5778049 1.2654184
0.08908909 1.2807872 0.13604881 -0.0010334292 -1.5769826 0.7102445 1.2741718 0.15506916 -1.5790776 0.14462939 0.69077724 1.1244051 -0.36844847 1.7671503 -1.0396297 -0.3865149 1.2601244 -1.047051 0.7018994 1.8029395 -0.37797335 0.6939359 1.8024924 0.010040713 0.6963859 -1.5713053 1.1256185 0.713381 0.13749482 1.270196 1.7754537 -1.0413615 1.777593 -0.36226815 1.1415634 1.7900354 -0.37596276 1.7934426 -0.35732225 -1.5844659 1.2503957 -1.3590173 -0.36805108 0.0040650773 0.010005557 1.1246749 1.7821324 -0.35608888 -1.3592854 -1.5760807 1.2647116
0.09009009 1.280006 0.13632192 -0.00068021886 -1.5751275 0.71008986 1.27345 0.15531477 -1.5772218 0.14490801 0.6905487 1.1236751 -0.36783808 1.7658134 -1.0384637 -0.3859215 1.2593604 -1.0458738 0.7017047 1.8017281 -0.3774055 0.6937469 1.8013428 0.0103886565 0.6962825 -1.5695215 1.1250634 0.71326625 0.137758 1.2692924 1.7741126 -1.0400201 1.7762517 -0.36163712 1.1409416 1.7888865 -0.37539634 1.7922312 -0.3566937 -1.5827335 1.2495091 -1.3574982 -0.3674901 0.004415814 0.010353834 1.124004 1.780924 -0.35548526 -1.3577589 -1.5743585 1.2640061
0.09109109 1.279226 0.13659498 -0.0003271687 -1.573274 0.70993525 1.2727293 0.15556003 -1.5753675 0.14518654 0.6903206 1.122946 -0.36722818 1.764478 -1.037299 -0.38532847 1.2585981 -1.0446976 0.70151013 1.8005176 -0.376838 0.69355834 1.8001943 0.010736431 0.69617933 -1.56774 1.1245093 0.7131515 0.13802113 1.2683902 1.7727729 -1.0386802 1.7749118 -0.3610067 1.1403205 1.7877388 -0.3748302 1.7910208 -0.35606587 -1.5810025 1.2486242 -1.3559811 -0.36692965 0.0047664884 0.010701964 1.1233342 1.7797166 -0.35488224 -1.3562347 -1.5726383 1.263302
0.09209209 1.2784469 0.13686794 2.569511e-05 -1.5714221 0.7097807 1.2720097 0.15580493 -1.5735148 0.14546502 0.690093 1.1222181 -0.36661875 1.763144 -1.0361358 -0.3847358 1.2578372 -1.0435227 0.70131576 1.7993078 -0.37627095 0.6933701 1.7990465 0.011084022 0.69607645 -1.5659608 1.1239562 0.7130368 0.13828418 1.2674892 1.7714345 -1.0373418 1.7735734 -0.3603769 1.1397 1.7865921 -0.3742643 1.7898113 -0.35543877 -1.579273 1.2477409 -1.3544661 -0.3663697 0.0051170695 0.011049934 1.1226652 1.7785103 -0.35427982 -1.3547125 -1.5709202 1.262599
0.09309309 1.2776688 0.1371408 0.00037843833 -1.5695717 0.7096262 1.2712913 0.15604948 -1.5716639 0.1457434 0.6898657 1.1214913 -0.3660098 1.7618114 -1.034974 -0.38414335 1.2570777 -1.042349 0.70112157 1.7980989 -0.3757042 0.6931823 1.7978995 0.011431417 0.6959738 -1.564184 1.1234039 0.712922 0.13854714 1.2665895 1.7700975 -1.0360051 1.7722367 -0.35974768 1.1390803 1.7854465 -0.37369865 1.7886027 -0.3548124 -1.5775448 1.2468592 -1.3529533 -0.36581016 0.0054675243 0.0113977315 1.1219972 1.7773052 -0.353678 -1.3531928 -1.5692046 1.2618974
0.0940941 1.2768918 0.1374135 0.00073107285 -1.567723 0.70947176 1.270574 0.15629368 -1.5698143 0.1460217 0.6896389 1.1207656 -0.36540127 1.7604802 -1.0338138 -0.38355115 1.2563198 -1.0411764 0.7009276 1.7968907 -0.37513775 0.69299483 1.7967534 0.011778604 0.69587135 -1.5624099 1.1228527 0.7128072 0.13880995 1.2656912 1.768762 -1.0346699 1.7709018 -0.35911903 1.1384612 1.7843021 -0.37313327 1.7873951 -0.35418674 -1.5758182 1.2459791 -1.3514428 -0.36525103 0.005817819 0.011745342 1.1213303 1.7761012 -0.35307673 -1.3516755 -1.5674912 1.261197
0.0950951 1.2761159 0.13768609 0.0010836028 -1.565876 0.7093173 1.2698578 0.15653753 -1.5679666 0.1462999 0.6894125 1.1200409 -0.36479318 1.7591503 -1.0326551 -0.38295916 1.2555633 -1.0400051 0.70073384 1.7956835 -0.37457156 0.69280773 1.795608 0.0121255675 0.69576913 -1.5606383 1.1223023 0.7126924 0.1390726 1.2647942 1.7674279 -1.0333362 1.7695688 -0.3584909 1.1378429 1.7831589 -0.3725681 1.7861887 -0.3535617 -1.5740931 1.2451006 -1.3499346 -0.3646923 0.0061679175 0.012092753 1.1206644 1.7748984 -0.352476 -1.3501607 -1.5657804 1.2604977
0.0960961 1.275341 0.1379586 0.0014360313 -1.5640306 0.709163 1.2691429 0.15678106 -1.5661205 0.14657801 0.68918645 1.1193173 -0.3641855 1.7578218 -1.0314982 -0.3823674 1.2548083 -1.0388349 0.70054024 1.794477 -0.37400565 0.69262105 1.7944636 0.012472292 0.6956671 -1.5588691 1.1217527 0.7125776 0.13933507 1.2638985 1.7660956 -1.0320041 1.7682375 -0.35786337 1.1372253 1.782017 -0.37200317 1.7849834 -0.35293734 -1.5723697 1.2442238 -1.348429 -0.36413392 0.006517839 0.012439948 1.1199994 1.7736968 -0.3518758 -1.3486482 -1.564072 1.2597997
0.0970971 1.2745672 0.13823102 0.0017883608 -1.562187 0.7090088 1.268429 0.15702425 -1.564276 0.14685602 0.68896085 1.1185948 -0.36357826 1.7564946 -1.0303429 -0.38177583 1.2540547 -1.0376661 0.70034695 1.7932714 -0.37344 0.6924347 1.7933201 0.012818762 0.6955653 -1.5571022 1.1212041 0.71246284 0.1395974 1.2630041 1.7647649 -1.0306735 1.7669077 -0.35723636 1.1366085 1.7808764 -0.37143844 1.7837793 -0.35231364 -1.5706478 1.2433486 -1.3469257 -0.3635759 0.006867633 0.012786912 1.1193354 1.7724963 -0.35127607 -1.3471378 -1.5623657 1.2591027
0.0980981 1.2737944 0.13850337 0.0021405923 -1.5603452 0.7088547 1.2677166 0.15726714 -1.5624332 0.14713392 0.68873566 1.1178733 -0.36297145 1.7551689 -1.0291893 -0.38118446 1.2533026 -1.0364984 0.7001538 1.7920666 -0.3728746 0.69224876 1.7921774 0.013164961 0.69546354 -1.5553374 1.1206564 0.7123481 0.1398596 1.262111 1.763436 -1.0293444 1.7655796 -0.3566099 1.1359926 1.7797371 -0.37087396 1.7825764 -0.35169053 -1.5689276 1.242475 -1.3454247 -0.3630182 0.0072173057 0.013133626 1.1186726 1.7712971 -0.3506768 -1.3456296 -1.5606616 1.2584069
0.0990991 1.2730228 0.13877563 0.0024927268 -1.5585052 0.7087006 1.2670053 0.1575097 -1.5605923 0.1474117 0.68851084 1.117153 -0.362365 1.7538444 -1.0280377 -0.3805933 1.2525518 -1.0353321 0.69996095 1.7908628 -0.37230942 0.6920631 1.7910357 0.01351087 0.69536203 -1.5535749 1.1201096 0.7122334 0.14012168 1.2612193 1.7621089 -1.028017 1.7642529 -0.35598397 1.1353776 1.7785994 -0.37030968 1.7813748 -0.35106808 -1.5672092 1.241603 -1.3439257 -0.3624609 0.007566861 0.013480076 1.1180109 1.7700992 -0.350078 -1.3441234 -1.5589595 1.257712
0.1001001 1.2722521 0.13904783 0.0028447637 -1.5566671 0.7085467 1.2662954 0.15775198 -1.5587531 0.14768937 0.6882864 1.1164339 -0.361759 1.7525214 -1.0268878 -0.38000232 1.2518024 -1.034167 0.6997683 1.7896597 -0.37174448 0.6918778 1.7898947 0.013856474 0.6952607 -1.5518146 1.1195636 0.7121188 0.14038366 1.2603289 1.7607838 -1.0266912 1.7629277 -0.35535854 1.1347636 1.7774631 -0.36974564 1.7801747 -0.35044622 -1.5654927 1.2407328 -1.3424289 -0.3619039 0.007916302 0.013826242 1.1173502 1.7689025 -0.34947953 -1.3426193 -1.5572594 1.2570183
0.1011011 1.2714826 0.13931996 0.0031967016 -1.554831 0.7083929 1.2655869 0.15799397 -1.5569159 0.14796689 0.68806237 1.1157157 -0.36115336 1.7511996 -1.0257394 -0.37941152 1.2510545 -1.0330033 0.6995759 1.7884578 -0.3711798 0.69169277 1.7887548 0.014201794 0.6951595 -1.5500562 1.1190184 0.71200424 0.14064552 1.2594398 1.7594603 -1.025367 1.7616038 -0.35473365 1.1341505 1.7763282 -0.3691818 1.7789761 -0.349825 -1.563778 1.2398641 -1.3409343 -0.36134726 0.008265634 0.014172143 1.1166906 1.7677073 -0.34888148 -1.3411173 -1.5555614 1.256326
0.1021021 1.2707142 0.13959199 0.0035485385 -1.5529969 0.70823926 1.2648797 0.15823568 -1.5550805 0.14824428 0.68783873 1.1149987 -0.36054814 1.7498792 -1.0245928 -0.37882093 1.2503079 -1.031841 0.6993838 1.7872567 -0.37061533 0.6915081 1.7876159 0.014546849 0.6950585 -1.5482999 1.1184742 0.7118898 0.14090727 1.2585522 1.7581384 -1.0240445 1.7602816 -0.35410926 1.1335384 1.7751951 -0.3686182 1.777779 -0.34920436 -1.5620655 1.2389972 -1.3394417 -0.3607909 0.008614859 0.0145178 1.1160322 1.7665135 -0.34828392 -1.3396171 -1.5538653 1.2556347
0.1031031 1.2699469 0.13986398 0.0039002714 -1.5511649 0.7080858 1.2641739 0.15847714 -1.5532471 0.14852151 0.68761545 1.1142828 -0.3599433 1.7485603 -1.0234475 -0.3782305 1.2495627 -1.0306802 0.699192 1.7860568 -0.3700511 0.69132376 1.786478 0.014891645 0.69495773 -1.5465457 1.1179309 0.7117755 0.1411689 1.2576659 1.7568182 -1.0227236 1.7589606 -0.3534854 1.1329274 1.7740633 -0.36805478 1.7765834 -0.34858432 -1.560355 1.238132 -1.337951 -0.3602349 0.008963977 0.014863219 1.115375 1.7653209 -0.34768683 -1.338119 -1.5521712 1.2549446
0.1041041 1.2691808 0.14013588 0.004251896 -1.5493351 0.7079324 1.2634693 0.15871836 -1.5514157 0.14879858 0.6873926 1.1135682 -0.35933888 1.7472428 -1.0223038 -0.3776403 1.2488189 -1.0295208 0.6990004 1.7848579 -0.36948705 0.69113976 1.7853411 0.015236188 0.69485706 -1.5447935 1.1173884 0.7116612 0.14143045 1.2567811 1.7554995 -1.0214044 1.7576411 -0.35286203 1.1323175 1.7729331 -0.3674916 1.7753896 -0.34796485 -1.5586466 1.2372684 -1.3364624 -0.3596792 0.009312992 0.015208406 1.114719 1.76413 -0.34709024 -1.3366228 -1.550479 1.2542557
0.1051051 1.2684158 0.14040773 0.004603408 -1.5475076 0.7077793 1.2627661 0.15895936 -1.5495865 0.14907548 0.68717 1.1128547 -0.35873482 1.7459266 -1.0211616 -0.3770503 1.2480763 -1.0283629 0.6988092 1.78366 -0.36892325 0.690956 1.7842054 0.015580483 0.6947566 -1.5430434 1.1168467 0.71154714 0.14169188 1.2558978 1.7541823 -1.0200869 1.7563229 -0.35223916 1.1317089 1.7718041 -0.36692867 1.7741971 -0.34734598 -1.5569404 1.2364067 -1.3349757 -0.35912377 0.009661904 0.015553365 1.1140643 1.7629404 -0.34649417 -1.3351287 -1.5487888 1.253568
0.1061061 1.267652 0.14067948 0.004954801 -1.5456824 0.70762634 1.262064 0.15920013 -1.5477594 0.1493522 0.6869479 1.1121423 -0.35813117 1.7446119 -1.0200208 -0.3764605 1.2473351 -1.0272065 0.6986183 1.7824633 -0.36835966 0.6907726 1.7830708 0.015924534 0.6946563 -1.5412952 1.116306 0.7114331 0.14195322 1.2550159 1.7528666 -1.0187712 1.755006 -0.3516168 1.1311011 1.7706765 -0.36636597 1.7730061 -0.3467277 -1.5552367 1.2355466 -1.333491 -0.35856867 0.010010713 0.015898103 1.1134108 1.7617525 -0.34589863 -1.3336363 -1.5471003 1.2528815
0.10710711 1.2668895 0.14095117 0.005306069 -1.5438598 0.70747364 1.2613631 0.1594407 -1.5459347 0.14962871 0.68672615 1.1114312 -0.35752794 1.7432986 -1.0188817 -0.3758709 1.2465951 -1.0260519 0.69842774 1.7812679 -0.3677963 0.6905894 1.7819374 0.016268346 0.69455624 -1.5395489 1.1157659 0.7113192 0.14221443 1.2541355 1.7515523 -1.0174572 1.7536905 -0.35099494 1.1304945 1.7695502 -0.3658035 1.7718165 -0.34610996 -1.5535353 1.2346883 -1.3320082 -0.35801387 0.010359418 0.016242623 1.1127586 1.7605662 -0.3453036 -1.3321459 -1.5454139 1.2521963
0.10810811 1.2661282 0.14122277 0.0056572035 -1.5420398 0.70732117 1.2606635 0.1596811 -1.5441123 0.14990501 0.6865047 1.1107215 -0.3569251 1.7419869 -1.0177438 -0.37528154 1.2458565 -1.0248989 0.6982375 1.7800736 -0.3672332 0.6904066 1.7808052 0.016611926 0.6944563 -1.5378045 1.1152269 0.71120536 0.14247555 1.2532568 1.7502396 -1.0161452 1.7523762 -0.3503736 1.1298888 1.7684251 -0.3652413 1.7706281 -0.3454928 -1.5518366 1.2338316 -1.3305273 -0.35745937 0.010708017 0.016586931 1.1121079 1.7593817 -0.3447091 -1.3306574 -1.5437291 1.2515122
0.10910911 1.2653682 0.14149429 0.006008197 -1.5402223 0.7071688 1.2599651 0.15992133 -1.5422924 0.15018108 0.68628365 1.1100129 -0.35632265 1.7406765 -1.0166074 -0.3746924 1.2451191 -1.0237476 0.6980475 1.7788807 -0.36667028 0.69022405 1.7796743 0.016955273 0.6943565 -1.5360621 1.1146888 0.71109164 0.14273657 1.2523795 1.7489283 -1.0148351 1.7510633 -0.34975275 1.129284 1.7673013 -0.36467934 1.7694411 -0.3448762 -1.5501403 1.2329769 -1.3290484 -0.35690513 0.011056512 0.016931027 1.1114583 1.7581987 -0.3441151 -1.3291707 -1.5420462 1.2508293
0.11011011 1.2646096 0.14176571 0.0063590403 -1.5384077 0.7070167 1.2592677 0.16016144 -1.5404749 0.15045692 0.686063 1.1093056 -0.3557206 1.7393677 -1.0154724 -0.37410355 1.2443829 -1.022598 0.6978579 1.7776892 -0.36610764 0.6900418 1.7785448 0.017298391 0.69425684 -1.5343217 1.1141514 0.710978 0.14299747 1.251504 1.7476183 -1.013527 1.7497518 -0.34913242 1.1286802 1.7661787 -0.36411765 1.7682554 -0.34426013 -1.548446 1.232124 -1.3275713 -0.35635123 0.011404896 0.017274918 1.1108098 1.7570174 -0.34352168 -1.327686 -1.5403652 1.2501476
0.11111111 1.2638522 0.14203705 0.006709723 -1.5365958 0.7068647 1.2585715 0.16040137 -1.5386603 0.15073253 0.6858427 1.1085997 -0.35511902 1.7380605 -1.0143389 -0.37351495 1.2436479 -1.0214504 0.69766855 1.7764992 -0.3655452 0.6898598 1.7774166 0.017641285 0.69415736 -1.5325831 1.1136149 0.7108644 0.14325826 1.25063 1.7463098 -1.0122209 1.7484415 -0.3485126 1.1280774 1.7650573 -0.36355627 1.7670708 -0.34364462 -1.546754 1.2312728 -1.326096 -0.3557976 0.011753168 0.017618604 1.1101626 1.7558376 -0.3429288 -1.326203 -1.5386859 1.2494671
0.11211211 1.2630963 0.1423083 0.007060233 -1.5347865 0.7067129 1.2578764 0.16064112 -1.5368483 0.15100795 0.68562275 1.107895 -0.35451785 1.7367549 -1.0132067 -0.37292662 1.2429141 -1.0203043 0.6974795 1.7753106 -0.36498305 0.68967813 1.7762899 0.017983956 0.69405806 -1.5308465 1.1130793 0.7107509 0.14351894 1.2497578 1.7450026 -1.0109168 1.7471325 -0.3478933 1.1274755 1.7639371 -0.36299518 1.7658875 -0.34302968 -1.5450641 1.2304232 -1.3246226 -0.35524425 0.012101324 0.017962089 1.1095165 1.7546592 -0.34233645 -1.324722 -1.5370085 1.2487879
0.11311311 1.2623419 0.14257942 0.0074105593 -1.5329795 0.7065613 1.2571824 0.16088066 -1.5350392 0.15128316 0.68540317 1.1071919 -0.3539171 1.7354509 -1.0120759 -0.3723386 1.2421814 -1.0191598 0.69729066 1.7741238 -0.3644212 0.6894967 1.7751648 0.018326405 0.69395894 -1.5291119 1.1125445 0.71063745 0.1437795 1.2488873 1.7436967 -1.0096148 1.7458248 -0.34727448 1.1268746 1.7628181 -0.36243442 1.7647055 -0.34241524 -1.5433763 1.2295754 -1.3231512 -0.3546912 0.01244936 0.018305374 1.1088715 1.7534822 -0.34174463 -1.3232428 -1.535333 1.2481098
0.11411411 1.2615888 0.14285044 0.0077606887 -1.531175 0.7064098 1.2564895 0.16112 -1.5332326 0.1515582 0.68518394 1.1064901 -0.3533168 1.7341486 -1.0109464 -0.37175086 1.24145 -1.0180168 0.6971021 1.7729385 -0.36385956 0.6893155 1.7740412 0.018668637 0.69385993 -1.5273792 1.1120107 0.7105241 0.14403994 1.2480186 1.7423923 -1.0083152 1.7445184 -0.34665623 1.1262745 1.7617003 -0.36187395 1.7635247 -0.34180138 -1.5416906 1.2287291 -1.3216815 -0.35413846 0.012797272 0.01864846 1.1082276 1.7523067 -0.34115335 -1.3217655 -1.5336592 1.2474328
0.11511511 1.2608372 0.14312135 0.008110608 -1.5293728 0.7062585 1.2557977 0.16135912 -1.5314283 0.15183304 0.6849651 1.1057899 -0.35271698 1.732848 -1.0098183 -0.3711635 1.2407196 -1.0168754 0.6969139 1.7717545 -0.36329824 0.68913466 1.7729189 0.019010648 0.69376105 -1.5256484 1.1114777 0.71041083 0.14430027 1.2471516 1.7410891 -1.0070177 1.7432134 -0.3460385 1.1256752 1.7605835 -0.36131385 1.762345 -0.341188 -1.5400068 1.2278845 -1.3202138 -0.35358602 0.013145052 0.01899135 1.1075848 1.7511326 -0.34056264 -1.3202901 -1.5319873 1.2467571
0.116116114 1.260087 0.1433921 0.008460302 -1.527573 0.7061073 1.255107 0.16159804 -1.5296266 0.15210772 0.68474656 1.105091 -0.35211763 1.7315491 -1.0086915 -0.37057647 1.2399905 -1.0157354 0.69672585 1.7705721 -0.3627372 0.688954 1.7717979 0.019352442 0.69366235 -1.5239195 1.1109457 0.7102976 0.14456044 1.2462863 1.7397872 -1.0057225 1.7419096 -0.3454213 1.1250769 1.759468 -0.36075413 1.7611665 -0.34057522 -1.5383251 1.2270415 -1.3187478 -0.35303387 0.013492695 0.019334042 1.1069432 1.7499598 -0.3399725 -1.3188164 -1.5303173 1.2460827
0.117117114 1.2593379 0.14366274 0.008809755 -1.5257754 0.70595634 1.2544174 0.16183673 -1.5278271 0.15238221 0.68452847 1.1043932 -0.35151878 1.7302521 -1.0075661 -0.36998984 1.2392625 -1.0145969 0.6965381 1.7693908 -0.36217648 0.68877363 1.7706783 0.019694015 0.69356376 -1.5221927 1.1104145 0.7101844 0.1448205 1.2454225 1.7384868 -1.0044293 1.7406073 -0.34480467 1.1244794 1.7583535 -0.36019477 1.7599891 -0.33996293 -1.5366452 1.2262001 -1.3172837 -0.35248202 0.013840193 0.019676538 1.1063026 1.7487884 -0.3393829 -1.3173448 -1.5286491 1.2454093
0.118118115 1.2585902 0.1439332 0.00915895 -1.5239801 0.7058054 1.2537289 0.1620752 -1.5260302 0.15265653 0.6843107 1.103697 -0.3509204 1.7289569 -1.0064421 -0.36940363 1.2385358 -1.0134599 0.6963506 1.768211 -0.36161608 0.68859357 1.7695597 0.020035373 0.6934653 -1.5204679 1.1098843 0.7100713 0.1450804 1.2445602 1.7371876 -1.0031381 1.7393062 -0.34418857 1.1238829 1.75724 -0.35963583 1.7588129 -0.33935115 -1.5349673 1.2253603 -1.3158215 -0.35193047 0.01418754 0.020018836 1.1056632 1.7476182 -0.3387938 -1.315875 -1.5269828 1.244737
0.11911912 1.2578437 0.14420353 0.009507871 -1.5221871 0.7056547 1.2530414 0.16231345 -1.5242354 0.15293068 0.6840933 1.1030018 -0.35032254 1.7276636 -1.0053194 -0.36881787 1.2378103 -1.0123242 0.6961633 1.7670325 -0.36105603 0.68841374 1.7684426 0.02037651 0.69336694 -1.5187451 1.109355 0.70995826 0.14534014 1.2436996 1.7358898 -1.0018488 1.7380065 -0.34357306 1.1232872 1.7561278 -0.35907733 1.7576379 -0.33873993 -1.5332913 1.2245219 -1.3143611 -0.35137922 0.014534728 0.020360937 1.1050247 1.7464494 -0.33820528 -1.3144071 -1.5253184 1.2440661
0.12012012 1.2570984 0.14447367 0.009856499 -1.5203961 0.7055041 1.252355 0.16255148 -1.5224428 0.15320465 0.6838763 1.102308 -0.34972522 1.7263722 -1.0041981 -0.36823255 1.2370859 -1.01119 0.69597626 1.7658552 -0.36049634 0.68823415 1.7673266 0.020717429 0.6932687 -1.5170243 1.1088266 0.7098453 0.14559974 1.2428404 1.7345933 -1.0005616 1.7367083 -0.34295812 1.1226923 1.7550166 -0.35851926 1.756464 -0.3381292 -1.5316173 1.223685 -1.3129027 -0.3508283 0.014881746 0.020702839 1.1043873 1.7452817 -0.3376173 -1.3129412 -1.5236559 1.2433963
0.12112112 1.2563545 0.14474364 0.010204814 -1.5186074 0.7053537 1.2516695 0.16278927 -1.5206525 0.15347846 0.6836597 1.1016154 -0.34912845 1.7250828 -1.003078 -0.36764774 1.2363628 -1.0100573 0.69578946 1.7646791 -0.35993704 0.6880548 1.7662117 0.021058125 0.6931706 -1.5153055 1.1082991 0.7097324 0.14585917 1.2419827 1.7332981 -0.99927616 1.7354114 -0.34234375 1.1220984 1.7539065 -0.35796168 1.7552912 -0.33751902 -1.5299451 1.2228497 -1.3114461 -0.3502777 0.015228585 0.021044541 1.1037508 1.7441154 -0.3370299 -1.3114772 -1.5219953 1.2427275
0.122122124 1.2556115 0.14501339 0.010552801 -1.5168208 0.70520335 1.2509851 0.16302684 -1.5188644 0.15375209 0.68344337 1.100924 -0.34853226 1.723795 -1.0019593 -0.36706346 1.235641 -1.0089259 0.69560295 1.7635043 -0.35937813 0.68787575 1.765098 0.021398598 0.6930726 -1.513589 1.1077727 0.7096195 0.14611842 1.2411265 1.7320043 -0.9979927 1.734116 -0.34173 1.1215053 1.7527976 -0.35740456 1.7541195 -0.33690932 -1.5282748 1.2220159 -1.3099915 -0.34972742 0.015575238 0.02138604 1.1031156 1.7429502 -0.336443 -1.3100152 -1.5203367 1.24206
0.123123124 1.2548699 0.14528294 0.010900496 -1.5150362 0.70505315 1.2503018 0.16326417 -1.5170784 0.15402557 0.6832275 1.1002338 -0.34793666 1.722509 -1.000842 -0.36647972 1.2349204 -1.0077959 0.69541657 1.7623307 -0.35881966 0.6876969 1.7639855 0.021738846 0.69297475 -1.5118746 1.1072471 0.70950675 0.14637749 1.2402719 1.7307118 -0.9967111 1.7328221 -0.34111685 1.120913 1.7516897 -0.3568478 1.752949 -0.33630016 -1.5266062 1.2211835 -1.3085387 -0.34917748 0.01592169 0.021727335 1.1024812 1.7417862 -0.33585668 -1.3085552 -1.5186802 1.2413936
0.124124125 1.2541294 0.14555228 0.011247921 -1.5132538 0.7049031 1.2496196 0.16350126 -1.5152946 0.15429889 0.683012 1.0995448 -0.34734166 1.7212247 -0.999726 -0.36589646 1.234201 -1.0066673 0.6952305 1.7611581 -0.35826162 0.6875183 1.762874 0.022078862 0.69287694 -1.5101624 1.1067225 0.70939404 0.14663637 1.2394186 1.7294207 -0.9954313 1.7315296 -0.34050435 1.1203216 1.7505829 -0.3562914 1.7517797 -0.33569154 -1.5249395 1.2203525 -1.3070879 -0.3486279 0.016267931 0.02206842 1.1018479 1.7406235 -0.33527085 -1.3070972 -1.5170257 1.2407284
0.12512513 1.2533901 0.14582136 0.011595084 -1.5114734 0.70475316 1.2489383 0.16373813 -1.5135128 0.15457202 0.6827969 1.0988569 -0.34674728 1.719942 -0.99861133 -0.36531362 1.2334827 -1.0055399 0.69504464 1.7599869 -0.35770404 0.68733996 1.7617637 0.022418648 0.69277924 -1.5084524 1.1061987 0.7092814 0.14689502 1.2385669 1.7281309 -0.9941533 1.7302387 -0.33989248 1.1197311 1.7494771 -0.35573542 1.7506114 -0.33508343 -1.5232747 1.2195231 -1.3056391 -0.34807864 0.016613951 0.022409296 1.1012156 1.7394619 -0.3346856 -1.3056413 -1.5153732 1.2400643
0.12612613 1.2526519 0.1460902 0.011941989 -1.5096952 0.70460343 1.248258 0.16397476 -1.5117332 0.15484501 0.68258214 1.0981703 -0.3461534 1.718661 -0.9974981 -0.36473122 1.2327657 -1.004414 0.69485897 1.7588166 -0.35714692 0.6871619 1.7606544 0.022758197 0.69268167 -1.5067447 1.1056758 0.7091688 0.14715348 1.2377164 1.7268426 -0.9928772 1.7289493 -0.33928126 1.1191415 1.7483727 -0.35517976 1.7494444 -0.33447582 -1.5216117 1.218695 -1.3041923 -0.34752977 0.016959734 0.022749957 1.1005843 1.7383015 -0.33410084 -1.3041874 -1.513723 1.2394012
0.12712713 1.251915 0.1463588 0.012288641 -1.507919 0.70445377 1.2475789 0.16421117 -1.5099556 0.15511784 0.6823678 1.0974847 -0.34556007 1.7173815 -0.9963862 -0.36414918 1.23205 -1.0032893 0.6946736 1.7576476 -0.3565902 0.68698406 1.7595463 0.023097506 0.6925841 -1.5050393 1.1051537 0.70905626 0.1474117 1.2368674 1.7255557 -0.99160284 1.7276615 -0.3386707 1.1185527 1.7472692 -0.35462442 1.7482784 -0.33386874 -1.5199505 1.2178683 -1.3027475 -0.34698123 0.01730527 0.023090398 1.099954 1.7371423 -0.3335166 -1.3027357 -1.5120748 1.2387393
0.12812813 1.251179 0.1466272 0.012635045 -1.5061448 0.7043043 1.2469007 0.16444732 -1.5081801 0.1553905 0.6821538 1.0968003 -0.34496725 1.7161034 -0.9952757 -0.3635676 1.2313354 -1.002166 0.69448835 1.7564797 -0.35603383 0.6868065 1.7584392 0.02343657 0.69248664 -1.5033364 1.1046325 0.7089438 0.14766969 1.23602 1.7242702 -0.9903303 1.7263755 -0.33806083 1.1179647 1.7461668 -0.35406944 1.7471137 -0.33326218 -1.5182911 1.217043 -1.3013047 -0.3464331 0.017650545 0.023430616 1.0993247 1.7359842 -0.3329329 -1.3012862 -1.5104289 1.2380785
0.12912913 1.2504443 0.1468954 0.012981204 -1.5043726 0.7041549 1.2462234 0.16468327 -1.5064067 0.155663 0.68194014 1.0961171 -0.3443749 1.7148271 -0.99416655 -0.36298636 1.230622 -1.001044 0.6943034 1.7553129 -0.35547784 0.6866291 1.7573332 0.023775386 0.6923892 -1.5016359 1.104112 0.7088314 0.14792742 1.2351737 1.7229862 -0.9890595 1.725091 -0.33745158 1.1173778 1.7450657 -0.3535148 1.7459501 -0.33265615 -1.5166336 1.2162192 -1.299864 -0.34588537 0.017995577 0.023770604 1.0986965 1.7348274 -0.33234972 -1.2998388 -1.5087854 1.2374188
0.13013013 1.2497106 0.1471634 0.013327124 -1.5026026 0.70400566 1.2455473 0.16491896 -1.5046353 0.15593533 0.6817268 1.095435 -0.34378305 1.713552 -0.99305886 -0.36240548 1.22991 -0.99992347 0.6941187 1.7541472 -0.3549222 0.68645203 1.7562281 0.024113946 0.69229186 -1.4999379 1.1035924 0.7087191 0.1481849 1.234329 1.7217038 -0.98779047 1.7238083 -0.3368429 1.1167916 1.7439656 -0.35296044 1.7447878 -0.33205065 -1.5149779 1.2153966 -1.2984254 -0.34533802 0.018340386 0.024110358 1.0980691 1.7336717 -0.33176702 -1.2983937 -1.507144 1.2367601
0.13113113 1.248978 0.14743121 0.013672805 -1.5008346 0.7038565 1.2448722 0.16515443 -1.5028659 0.1562075 0.68151385 1.094754 -0.34319165 1.7122785 -0.9919526 -0.36182502 1.229199 -0.9988041 0.69393414 1.7529826 -0.3543669 0.6862752 1.7551242 0.024452243 0.6921945 -1.4982425 1.1030736 0.7086069 0.14844216 1.2334856 1.7204229 -0.9865232 1.7225275 -0.3362348 1.1162064 1.7428669 -0.3524064 1.7436267 -0.33144566 -1.5133241 1.2145755 -1.2969891 -0.34479108 0.018684981 0.024449872 1.0974429 1.7325171 -0.33118483 -1.2969508 -1.5055051 1.2361027
0.13213213 1.2482466 0.14769883 0.0140182525 -1.4990686 0.70370764 1.2441981 0.16538967 -1.5010986 0.15647951 0.68130124 1.0940741 -0.34260076 1.7110063 -0.99084777 -0.3612449 1.2284894 -0.9976861 0.69374985 1.7518191 -0.35381195 0.6860986 1.7540213 0.024790274 0.69209725 -1.4965496 1.1025556 0.7084947 0.14869922 1.2326436 1.7191434 -0.9852576 1.7212484 -0.33562726 1.115622 1.7417692 -0.35185272 1.7424668 -0.3308412 -1.5116721 1.2137557 -1.2955549 -0.34424457 0.019029362 0.024789138 1.0968175 1.7313637 -0.33060312 -1.2955104 -1.5038687 1.2354462
0.13313313 1.2475162 0.14796628 0.014363468 -1.4973047 0.7035588 1.2435251 0.1656247 -1.4993334 0.15675133 0.6810889 1.0933954 -0.34201032 1.7097356 -0.98974437 -0.3606651 1.2277809 -0.9965694 0.6935658 1.7506567 -0.3532573 0.6859222 1.7529193 0.025128031 0.69200003 -1.4948595 1.1020384 0.70838267 0.14895606 1.2318029 1.7178656 -0.9839938 1.7199713 -0.3350203 1.1150386 1.7406727 -0.3512993 1.7413082 -0.33023727 -1.510022 1.2129374 -1.2941228 -0.3436985 0.019373538 0.025128152 1.0961932 1.7302114 -0.3300219 -1.2940722 -1.5022347 1.2347907
0.13413413 1.246787 0.14823353 0.014708453 -1.4955429 0.70341015 1.242853 0.16585949 -1.4975702 0.157023 0.6808769 1.0927178 -0.34142032 1.7084662 -0.98864245 -0.3600857 1.2270737 -0.995454 0.6933819 1.7494954 -0.35270298 0.6857461 1.7518185 0.025465507 0.69190294 -1.4931717 1.1015218 0.7082707 0.14921272 1.2309636 1.7165895 -0.98273176 1.7186959 -0.33441392 1.1144562 1.7395775 -0.35074615 1.7401509 -0.3296339 -1.5083739 1.2121203 -1.2926931 -0.34315282 0.01971751 0.025466906 1.0955698 1.7290604 -0.32944116 -1.2926362 -1.5006031 1.2341363
0.13513513 1.2460587 0.14850059 0.015053211 -1.4937831 0.7032617 1.2421821 0.16609405 -1.495809 0.1572945 0.6806652 1.0920411 -0.3408308 1.7071981 -0.9875421 -0.35950664 1.2263676 -0.99433994 0.69319826 1.7483352 -0.35214895 0.6855702 1.7507187 0.025802694 0.69180584 -1.4914863 1.1010062 0.70815885 0.14946917 1.2301257 1.715315 -0.98147136 1.7174221 -0.33380803 1.1138746 1.7384835 -0.35019332 1.7389951 -0.32903102 -1.5067276 1.2113045 -1.2912657 -0.34260756 0.020061286 0.02580539 1.0949476 1.7279105 -0.32886088 -1.2912023 -1.4989738 1.233483
0.13613613 1.2453316 0.14876749 0.0153977405 -1.4920255 0.7031133 1.2415123 0.1663284 -1.4940499 0.15756582 0.68045384 1.0913657 -0.3402417 1.7059315 -0.9864432 -0.3589279 1.2256627 -0.9932272 0.6930149 1.7471762 -0.35159525 0.6853945 1.74962 0.026139585 0.6917088 -1.4898033 1.1004912 0.70804703 0.1497254 1.229289 1.7140422 -0.9802127 1.7161502 -0.33320272 1.113294 1.7373909 -0.3496408 1.7378404 -0.32842872 -1.5050833 1.2104901 -1.2898405 -0.34206262 0.02040487 0.026143597 1.0943261 1.7267617 -0.32828104 -1.2897705 -1.4973468 1.2328306
0.13713713 1.2446057 0.1490342 0.015742045 -1.49027 0.70296514 1.2408434 0.16656254 -1.4922929 0.15783696 0.6802428 1.0906913 -0.33965304 1.7046661 -0.98534584 -0.3583495 1.224959 -0.9921158 0.69283175 1.7460182 -0.35104182 0.6852191 1.7485223 0.026476169 0.6916118 -1.4881226 1.0999769 0.70793533 0.14998147 1.2284539 1.7127712 -0.97895575 1.7148798 -0.3325979 1.1127144 1.7362995 -0.34908852 1.7366872 -0.32782695 -1.5034409 1.209677 -1.2884175 -0.34151807 0.020748263 0.02648152 1.0937059 1.7256143 -0.32770166 -1.2883408 -1.4957219 1.2321793
0.13813815 1.2438806 0.14930074 0.016086124 -1.4885167 0.7028171 1.2401757 0.16679648 -1.490538 0.15810792 0.680032 1.090018 -0.3390648 1.703402 -0.98425007 -0.35777143 1.2242565 -0.99100566 0.6926488 1.7448612 -0.35048872 0.685044 1.7474256 0.02681244 0.6915149 -1.4864441 1.0994633 0.7078237 0.15023734 1.22762 1.711502 -0.97770053 1.713611 -0.33199364 1.1121359 1.7352096 -0.34853652 1.7355354 -0.32722574 -1.5018005 1.2088652 -1.2869965 -0.34097388 0.02109147 0.026819149 1.0930866 1.724468 -0.32712272 -1.286913 -1.4940993 1.2315289
0.13913915 1.2431568 0.1495671 0.016429976 -1.4867655 0.70266926 1.239509 0.16703019 -1.4887853 0.1583787 0.6798215 1.0893458 -0.338477 1.7021393 -0.9831559 -0.35719368 1.2235552 -0.98989695 0.69246614 1.7437056 -0.3499359 0.6848691 1.74633 0.027148388 0.691418 -1.4847679 1.0989506 0.7077121 0.15049301 1.2267874 1.7102345 -0.97644705 1.7123438 -0.33138987 1.1115582 1.7341208 -0.34798482 1.734385 -0.32662505 -1.5001622 1.2080547 -1.2855774 -0.34043002 0.021434495 0.027156474 1.0924683 1.7233229 -0.3265442 -1.2854873 -1.4924787 1.2308795
0.14014015 1.242434 0.14983328 0.016773604 -1.4850166 0.70252156 1.2388434 0.16726372 -1.4870346 0.1586493 0.6796113 1.0886748 -0.3378896 1.7008778 -0.98206323 -0.3566163 1.2228551 -0.9887895 0.6922837 1.7425511 -0.34938332 0.6846944 1.7452354 0.027484002 0.6913212 -1.4830939 1.0984385 0.7076006 0.15074849 1.2259563 1.708969 -0.9751952 1.711078 -0.33078662 1.1109817 1.7330337 -0.34743336 1.7332362 -0.32602495 -1.498526 1.2072456 -1.2841605 -0.3398865 0.02177734 0.027493486 1.091851 1.722179 -0.32596606 -1.2840636 -1.4908601 1.230231
0.14114115 1.2417125 0.15009929 0.017117003 -1.4832699 0.70237404 1.238179 0.16749704 -1.4852861 0.15891969 0.6794014 1.0880048 -0.33730263 1.6996175 -0.980972 -0.3560392 1.2221562 -0.9876835 0.6921015 1.7413976 -0.34883106 0.68452 1.744142 0.02781929 0.6912244 -1.481422 1.0979271 0.70748913 0.1510038 1.2251265 1.7077053 -0.97394514 1.7098138 -0.33018386 1.1104062 1.7319478 -0.3468822 1.7320889 -0.32542542 -1.4968919 1.2064377 -1.2827456 -0.3393433 0.022120005 0.027830187 1.0912348 1.7210366 -0.32538834 -1.2826416 -1.4892436 1.2295835
0.14214215 1.2409918 0.15036513 0.017460177 -1.4815255 0.7022267 1.2375156 0.16773017 -1.4835398 0.15918991 0.67919177 1.0873358 -0.3367161 1.6983587 -0.9798822 -0.35546243 1.2214583 -0.98657876 0.69191957 1.7402455 -0.3482791 0.6843459 1.7430497 0.028154274 0.69112766 -1.4797521 1.0974165 0.7073777 0.1512589 1.2242981 1.7064433 -0.9726968 1.7085509 -0.32958162 1.1098315 1.7308635 -0.3463313 1.7309431 -0.32482642 -1.4952599 1.2056311 -1.2813326 -0.3388004 0.022462495 0.0281666 1.0906196 1.7198952 -0.324811 -1.2812217 -1.4876292 1.228937
0.14314315 1.2402724 0.1506308 0.01780312 -1.4797834 0.7020795 1.2368534 0.1679631 -1.4817958 0.15945992 0.67898244 1.086668 -0.33612993 1.6971009 -0.9787938 -0.354886 1.2207617 -0.9854755 0.69173783 1.7390945 -0.34772736 0.684172 1.7419586 0.02848896 0.691031 -1.4780843 1.0969065 0.70726633 0.15151383 1.223471 1.705183 -0.97145015 1.7072896 -0.32897985 1.1092578 1.7297807 -0.3457807 1.729799 -0.32422802 -1.49363 1.204826 -1.2799215 -0.33825782 0.022804812 0.02850273 1.0900054 1.7187552 -0.32423407 -1.2798038 -1.4860166 1.2282914
0.14414415 1.239554 0.1508963 0.018145831 -1.4780437 0.7019323 1.2361922 0.16819587 -1.4800539 0.15972972 0.67877334 1.0860014 -0.33554417 1.6958445 -0.97770673 -0.3543099 1.2200662 -0.98437357 0.6915564 1.7379447 -0.3471759 0.6839982 1.7408686 0.028823353 0.69093436 -1.4764185 1.0963972 0.707155 0.15176858 1.2226454 1.7039243 -0.9702053 1.7060297 -0.3283786 1.1086849 1.7286993 -0.34523034 1.7286563 -0.3236302 -1.4920025 1.204022 -1.2785122 -0.33771554 0.023146953 0.028838586 1.0893923 1.7176167 -0.32365745 -1.2783875 -1.484406 1.2276466
0.14514515 1.2388368 0.15116161 0.01848831 -1.4763063 0.7017853 1.2355323 0.16842847 -1.4783144 0.15999931 0.67856455 1.0853357 -0.33495885 1.6945894 -0.9766211 -0.3537341 1.2193719 -0.983273 0.6913752 1.7367961 -0.34662473 0.6838248 1.7397797 0.02915746 0.69083774 -1.4747548 1.0958886 0.70704365 0.15202315 1.2218211 1.7026672 -0.96896213 1.7047709 -0.3277778 1.108113 1.7276194 -0.34468025 1.7275151 -0.32303298 -1.4903772 1.2032194 -1.277105 -0.33717355 0.023488926 0.029174171 1.0887803 1.7164794 -0.3230812 -1.2769732 -1.4827973 1.2270027
0.14614615 1.2381206 0.15142675 0.018830553 -1.4745715 0.70163846 1.2348734 0.1686609 -1.4765773 0.16026868 0.678356 1.0846713 -0.33437392 1.6933355 -0.97553676 -0.35315865 1.2186787 -0.982174 0.69119424 1.7356489 -0.3460738 0.6836515 1.7386919 0.029491287 0.6907412 -1.4730929 1.0953807 0.70693237 0.15227753 1.2209982 1.7014116 -0.96772075 1.7035136 -0.3271775 1.1075419 1.7265408 -0.34413046 1.7263753 -0.32243633 -1.4887543 1.2024182 -1.2756995 -0.33663183 0.023830725 0.029509492 1.0881693 1.7153435 -0.32250527 -1.2755607 -1.4811904 1.2263597
0.14714715 1.2374055 0.15169172 0.019172555 -1.4728391 0.7014917 1.2342156 0.16889316 -1.4748424 0.16053784 0.67814773 1.0840079 -0.33378938 1.692083 -0.97445375 -0.35258353 1.2179866 -0.9810763 0.69101346 1.7345029 -0.34552318 0.6834785 1.7376055 0.029824836 0.6906446 -1.4714332 1.0948734 0.70682114 0.15253173 1.2201767 1.7001576 -0.96648115 1.7022576 -0.32657763 1.1069717 1.7254636 -0.3435809 1.725237 -0.3218403 -1.4871337 1.2016182 -1.2742959 -0.3360904 0.024172353 0.029844556 1.0875595 1.714209 -0.3219297 -1.27415 -1.4795854 1.2257175
0.14814815 1.2366917 0.1519565 0.019514315 -1.4711093 0.7013451 1.2335589 0.16912526 -1.4731101 0.16080678 0.6779397 1.0833457 -0.33320525 1.6908317 -0.97337204 -0.35200873 1.2172956 -0.9799801 0.6908329 1.7333584 -0.3449728 0.6833056 1.7365203 0.030158116 0.6905481 -1.4697752 1.0943668 0.7067099 0.15278575 1.2193565 1.698905 -0.96524334 1.701003 -0.32597828 1.1064024 1.7243876 -0.34303164 1.7241 -0.32124487 -1.4855156 1.2008196 -1.272894 -0.33554924 0.02451381 0.030179366 1.0869508 1.713076 -0.3213545 -1.2727411 -1.4779822 1.2250762
0.14914915 1.235979 0.15222111 0.019855829 -1.4693822 0.7011986 1.2329031 0.1693572 -1.4713801 0.16107547 0.67773193 1.0826845 -0.3326215 1.6895818 -0.97229165 -0.3514343 1.2166059 -0.9788854 0.69065255 1.732215 -0.34442267 0.68313295 1.7354363 0.030491129 0.6904516 -1.4681193 1.0938609 0.7065987 0.15303957 1.2185379 1.6976539 -0.96400726 1.6997496 -0.32537937 1.1058339 1.723313 -0.34248266 1.7229642 -0.32065004 -1.4838998 1.2000223 -1.2714939 -0.33500835 0.024855096 0.03051393 1.086343 1.7119445 -0.3207797 -1.2713339 -1.4763808 1.2244357
0.15015015 1.2352674 0.15248553 0.020197092 -1.4676576 0.7010521 1.2322484 0.16958892 -1.4696528 0.16134393 0.67752445 1.0820246 -0.33203816 1.688333 -0.9712125 -0.35086018 1.2159171 -0.9777922 0.69047236 1.7310733 -0.34387285 0.68296045 1.7343535 0.03082388 0.6903552 -1.4664651 1.0933557 0.70648754 0.15329322 1.2177207 1.6964041 -0.9627731 1.6984974 -0.32478094 1.1052662 1.7222396 -0.34193397 1.7218298 -0.32005587 -1.4822865 1.1992264 -1.2700957 -0.3344677 0.02519621 0.030848246 1.0857364 1.7108144 -0.3202053 -1.2699285 -1.4747812 1.2237961
0.15115115 1.234557 0.15274978 0.020538097 -1.4659358 0.7009058 1.2315947 0.16982046 -1.4679279 0.16161214 0.6773172 1.0813657 -0.33145523 1.6870857 -0.9701347 -0.3502864 1.2152295 -0.9767005 0.6902924 1.7299328 -0.34332326 0.6827882 1.7332722 0.031156372 0.69025874 -1.4648129 1.092851 0.7063764 0.15354669 1.216905 1.6951557 -0.96154064 1.6972466 -0.324183 1.1046994 1.7211673 -0.34138554 1.7206966 -0.31946233 -1.4806753 1.1984317 -1.2686992 -0.33392733 0.02553715 0.031182325 1.0851308 1.7096859 -0.3196313 -1.2685248 -1.4731833 1.2231574
0.15215215 1.2338479 0.15301383 0.020878842 -1.4642167 0.7007596 1.2309419 0.17005178 -1.4662058 0.1618801 0.6771102 1.080708 -0.3308727 1.6858399 -0.9690581 -0.349713 1.214543 -0.9756103 0.69011265 1.7287939 -0.34277394 0.68261606 1.7321922 0.031488612 0.69016236 -1.4631625 1.092347 0.7062652 0.15379998 1.2160907 1.6939087 -0.9603101 1.6959969 -0.32358548 1.1041332 1.7200962 -0.34083742 1.7195646 -0.31886944 -1.4790664 1.1976384 -1.2673043 -0.3333872 0.025877917 0.03151617 1.0845262 1.708559 -0.3190577 -1.2671229 -1.4715872 1.2225195
0.15315315 1.2331398 0.15327768 0.02121932 -1.4625002 0.70061344 1.23029 0.1702829 -1.4644862 0.1621478 0.6769034 1.0800515 -0.3302906 1.6845952 -0.9679827 -0.34913993 1.2138575 -0.97452164 0.68993306 1.7276565 -0.34222493 0.68244416 1.7311136 0.0318206 0.690066 -1.461514 1.0918437 0.70615405 0.15405306 1.2152778 1.6926631 -0.9590814 1.6947484 -0.32298845 1.103568 1.7190262 -0.3402896 1.7184337 -0.31827718 -1.4774595 1.1968465 -1.2659112 -0.33284733 0.026218506 0.03184978 1.0839225 1.7074337 -0.31848454 -1.2657226 -1.4699929 1.2218826
0.15415415 1.232433 0.15354134 0.021559525 -1.4607862 0.70046735 1.2296392 0.17051382 -1.4627695 0.16241524 0.6766969 1.0793962 -0.32970887 1.6833521 -0.9669086 -0.34856725 1.2131732 -0.9734343 0.68975365 1.7265205 -0.34167618 0.6822724 1.7300364 0.03215234 0.68996966 -1.4598674 1.0913411 0.70604295 0.15430598 1.2144666 1.6914186 -0.9578546 1.6935012 -0.32239187 1.1030035 1.7179574 -0.33974203 1.7173041 -0.3176855 -1.4758548 1.1960559 -1.2645198 -0.3323077 0.026558917 0.03218316 1.0833198 1.7063102 -0.31791177 -1.2643241 -1.4684002 1.2212465
0.15515515 1.2317275 0.15380481 0.021899452 -1.4590747 0.70032144 1.2289892 0.17074454 -1.4610554 0.16268238 0.6764906 1.0787421 -0.32912755 1.6821103 -0.96583563 -0.34799495 1.2124898 -0.9723484 0.6895744 1.7253863 -0.3411277 0.6821008 1.7289606 0.03248383 0.6898733 -1.4582225 1.090839 0.7059318 0.15455869 1.2136568 1.6901755 -0.95662975 1.6922553 -0.32179576 1.1024398 1.7168896 -0.3391948 1.7161756 -0.31709445 -1.4742521 1.1952667 -1.2631301 -0.3317683 0.026899146 0.032516316 1.082718 1.705188 -0.31733942 -1.2629273 -1.4668093 1.2206113
0.15615615 1.2310231 0.15406808 0.022239093 -1.4573656 0.7001755 1.2283403 0.17097503 -1.4593439 0.16294928 0.67628455 1.0780892 -0.32854664 1.68087 -0.96476394 -0.34742302 1.2118075 -0.9712639 0.6893953 1.7242533 -0.34057948 0.68192935 1.7278863 0.032815084 0.68977696 -1.4565794 1.0903378 0.7058207 0.1548112 1.2128484 1.6889336 -0.95540684 1.6910105 -0.3212001 1.1018769 1.7158228 -0.3386479 1.7150482 -0.31650394 -1.4726514 1.194479 -1.261742 -0.33122918 0.027239192 0.03284925 1.0821172 1.7040675 -0.3167675 -1.2615322 -1.4652201 1.219977
0.15715715 1.2303199 0.15433113 0.022578442 -1.4556589 0.70002973 1.2276921 0.17120533 -1.4576348 0.1632159 0.67607874 1.0774374 -0.32796615 1.6796312 -0.96369344 -0.3468515 1.2111262 -0.97018063 0.68921643 1.7231218 -0.34003156 0.68175805 1.7268132 0.0331461 0.68968064 -1.4549383 1.089837 0.7057096 0.15506352 1.2120416 1.6876929 -0.95418584 1.689767 -0.3206049 1.1013147 1.7147571 -0.3381013 1.7139218 -0.31591398 -1.4710526 1.1936926 -1.2603557 -0.33069026 0.027579052 0.03318196 1.0815173 1.7029483 -0.31619605 -1.2601388 -1.4636326 1.2193437
0.15815815 1.2296177 0.15459399 0.02291749 -1.4539545 0.699884 1.2270449 0.17143539 -1.4559282 0.16348228 0.67587316 1.0767869 -0.32738608 1.6783938 -0.9626241 -0.34628037 1.210446 -0.96909875 0.6890377 1.7219915 -0.33948395 0.6815869 1.7257415 0.03347687 0.6895843 -1.453299 1.0893369 0.7055984 0.15531565 1.2112362 1.6864535 -0.95296675 1.6885247 -0.32001016 1.1007533 1.7136924 -0.33755502 1.7127966 -0.31532454 -1.4694558 1.1929076 -1.258971 -0.3301516 0.02791872 0.033514455 1.0809183 1.7018305 -0.315625 -1.258747 -1.4620469 1.2187111
0.15915915 1.2289166 0.15485662 0.02325623 -1.4522523 0.6997383 1.2263986 0.17166525 -1.4542239 0.1637484 0.6756678 1.0761373 -0.32680643 1.6771581 -0.96155596 -0.34570965 1.2097667 -0.9680182 0.6888591 1.7208627 -0.33893663 0.681416 1.724671 0.033807408 0.689488 -1.4516616 1.0888375 0.7054873 0.15556759 1.2104322 1.6852152 -0.95174944 1.6872836 -0.3194159 1.1001927 1.7126286 -0.33700907 1.7116724 -0.31473565 -1.4678609 1.1921239 -1.2575879 -0.32961315 0.028258195 0.033846732 1.0803202 1.7007141 -0.31505445 -1.257357 -1.4604628 1.2180796
0.16016015 1.2282168 0.15511903 0.023594653 -1.4505523 0.69959277 1.2257532 0.17189488 -1.452522 0.1640143 0.6754627 1.0754889 -0.3262272 1.675924 -0.960489 -0.34513935 1.2090886 -0.9669389 0.6886807 1.7197351 -0.3383896 0.68124515 1.7236018 0.03413771 0.6893917 -1.4500259 1.0883387 0.7053762 0.1558193 1.2096295 1.6839782 -0.9505339 1.6860437 -0.3188221 1.0996327 1.7115659 -0.33646345 1.7105492 -0.31414726 -1.466268 1.1913418 -1.2562066 -0.32907495 0.028597472 0.034178793 1.0797231 1.6995991 -0.3144843 -1.2559686 -1.4588805 1.2174488
0.16116115 1.227518 0.15538122 0.023932751 -1.4488546 0.6994472 1.2251085 0.1721243 -1.4508224 0.16427994 0.67525786 1.0748416 -0.3256484 1.6746913 -0.9594231 -0.3445695 1.2084113 -0.9658609 0.68850243 1.7186089 -0.3378429 0.68107444 1.7225337 0.03446778 0.68929535 -1.4483922 1.0878406 0.7052651 0.15607081 1.2088283 1.6827424 -0.9493202 1.6848052 -0.31822875 1.0990735 1.710504 -0.33591822 1.7094271 -0.31355935 -1.4646766 1.190561 -1.2548269 -0.328537 0.028936544 0.03451064 1.0791268 1.6984853 -0.31391463 -1.2545819 -1.4573 1.216819
0.16216215 1.2268201 0.15564317 0.024270514 -1.4471589 0.6993018 1.2244648 0.17235348 -1.4491249 0.16454536 0.67505324 1.0741954 -0.32507005 1.6734605 -0.95835847 -0.3440001 1.2077351 -0.96478415 0.68832433 1.7174838 -0.33729652 0.68090385 1.7214669 0.034797616 0.689199 -1.4467603 1.0873431 0.70515394 0.1563221 1.2080283 1.6815077 -0.9481082 1.6835678 -0.3176359 1.0985152 1.7094431 -0.3353733 1.7083061 -0.31297195 -1.4630872 1.1897819 -1.2534487 -0.32799926 0.029275412 0.034842275 1.0785314 1.6973727 -0.31334537 -1.253197 -1.4557211 1.2161901
0.16316317 1.2261233 0.15590487 0.02460795 -1.4454654 0.6991564 1.2238219 0.17258245 -1.4474297 0.16481055 0.6748488 1.0735501 -0.32449213 1.6722312 -0.95729494 -0.34343114 1.2070597 -0.96370864 0.68814635 1.7163599 -0.33675045 0.68073344 1.720401 0.03512722 0.68910265 -1.4451303 1.0868464 0.70504284 0.15657319 1.2072297 1.6802742 -0.94689786 1.6823317 -0.31704348 1.0979574 1.7083832 -0.3348288 1.707186 -0.312385 -1.4614996 1.1890041 -1.2520723 -0.32746178 0.029614065 0.035173696 1.0779368 1.6962613 -0.3127766 -1.2518137 -1.454144 1.2155621
0.16416417 1.2254276 0.15616634 0.024945077 -1.4437739 0.6990111 1.2231797 0.17281118 -1.4457366 0.16507553 0.67464465 1.072906 -0.32391468 1.6710038 -0.9562326 -0.3428627 1.2063854 -0.9626343 0.68796855 1.7152371 -0.3362047 0.6805631 1.7193364 0.03545659 0.68900627 -1.4435023 1.0863502 0.7049317 0.15682407 1.2064325 1.6790419 -0.9456893 1.6810969 -0.31645158 1.0974004 1.7073241 -0.33428463 1.7060668 -0.31179848 -1.4599136 1.1882278 -1.2506976 -0.32692453 0.029952498 0.035504904 1.0773431 1.6951511 -0.3122083 -1.250432 -1.4525687 1.214935
0.16516517 1.2247329 0.15642756 0.025281897 -1.4420844 0.69886583 1.2225385 0.17303969 -1.4440457 0.16534029 0.6744407 1.0722629 -0.32333767 1.6697781 -0.95517135 -0.3422947 1.205712 -0.96156126 0.6877909 1.7141155 -0.3356593 0.6803929 1.7182727 0.03578573 0.6889099 -1.441876 1.0858546 0.7048206 0.1570747 1.2056364 1.6778108 -0.9444824 1.6798633 -0.31586015 1.0968442 1.706266 -0.3337409 1.7049488 -0.31121242 -1.4583294 1.187453 -1.2493244 -0.32638752 0.030290708 0.0358359 1.0767503 1.694042 -0.3116404 -1.2490522 -1.4509951 1.2143087
0.16616617 1.2240392 0.15668853 0.025618417 -1.440397 0.69872063 1.221898 0.17326798 -1.4423567 0.16560483 0.67423695 1.0716207 -0.32276112 1.6685543 -0.9541113 -0.3417271 1.2050394 -0.9604894 0.6876133 1.7129949 -0.33511427 0.68022287 1.71721 0.036114637 0.6888135 -1.440252 1.0853598 0.7047094 0.1573251 1.2048416 1.6765808 -0.9432772 1.6786312 -0.31526917 1.0962887 1.7052088 -0.33319753 1.7038317 -0.3106268 -1.4567469 1.18668 -1.2479529 -0.32585075 0.030628689 0.036166687 1.0761582 1.692934 -0.31107304 -1.247674 -1.4494234 1.2136834
0.16716717 1.2233465 0.1569492 0.025954643 -1.4387115 0.6985755 1.2212584 0.17349604 -1.4406699 0.16586918 0.67403346 1.0709796 -0.32218507 1.6673323 -0.9530523 -0.34115994 1.2043679 -0.9594187 0.68743587 1.7118754 -0.33456957 0.68005294 1.7161485 0.03644331 0.68871707 -1.4386296 1.0848656 0.70459825 0.15757528 1.204048 1.6753521 -0.9420736 1.6774004 -0.31467873 1.0957339 1.7041525 -0.3326546 1.7027156 -0.3100416 -1.4551662 1.1859083 -1.2465832 -0.32531422 0.03096643 0.036497254 1.075567 1.691827 -0.3105061 -1.2462976 -1.4478534 1.213059
0.16816817 1.2226546 0.15720963 0.026290582 -1.4370279 0.6984304 1.2206194 0.17372386 -1.438985 0.16613331 0.6738302 1.0703394 -0.32160947 1.6661124 -0.9519945 -0.3405932 1.2036971 -0.9583492 0.6872586 1.710757 -0.33402523 0.6798831 1.7150878 0.036771752 0.6886206 -1.4370095 1.084372 0.7044871 0.15782522 1.2032558 1.6741245 -0.9408716 1.6761708 -0.31408876 1.0951798 1.703097 -0.33211204 1.7016006 -0.30945686 -1.453587 1.1851383 -1.245215 -0.32477796 0.03130393 0.036827613 1.0749767 1.6907212 -0.30993962 -1.2449229 -1.4462854 1.2124355
0.16916917 1.2219638 0.15746976 0.02662624 -1.4353464 0.6982854 1.2199814 0.17395146 -1.437302 0.16639724 0.6736272 1.0697002 -0.32103437 1.6648943 -0.95093775 -0.34002686 1.2030272 -0.95728093 0.68708146 1.7096397 -0.3334813 0.6797134 1.7140281 0.037099957 0.6885241 -1.4353912 1.0838792 0.7043759 0.15807492 1.2024647 1.6728982 -0.9396713 1.6749427 -0.31349927 1.0946264 1.7020425 -0.33156988 1.7004864 -0.30887246 -1.4520096 1.1843697 -1.2438486 -0.32424194 0.031641178 0.03715775 1.0743871 1.6896163 -0.30937362 -1.24355 -1.4447192 1.2118129
0.17017017 1.2212739 0.15772963 0.02696162 -1.4336666 0.69814044 1.2193441 0.17417882 -1.435621 0.16666098 0.67342436 1.0690621 -0.32045978 1.6636783 -0.94988215 -0.33946088 1.2023582 -0.9562137 0.6869045 1.7085233 -0.33293775 0.67954385 1.7129694 0.03742793 0.6884276 -1.4337751 1.0833871 0.70426476 0.15832435 1.2016748 1.671673 -0.9384725 1.6737161 -0.31291032 1.0940738 1.7009888 -0.33102807 1.6993732 -0.30828848 -1.4504337 1.1836026 -1.2424839 -0.32370615 0.031978168 0.03748768 1.0737983 1.6885124 -0.3088081 -1.2421788 -1.4431548 1.211191
0.17117117 1.220585 0.15798923 0.02729673 -1.4319888 0.69799554 1.2187077 0.17440595 -1.4339421 0.16692452 0.6732218 1.0684248 -0.3198857 1.6624639 -0.94882774 -0.3388953 1.2016901 -0.9551477 0.6867276 1.7074078 -0.3323946 0.67937434 1.7119116 0.03775566 0.68833107 -1.432161 1.0828956 0.7041536 0.15857352 1.2008861 1.6704491 -0.93727535 1.6724908 -0.31232187 1.0935218 1.699936 -0.33048663 1.6982611 -0.30770493 -1.4488596 1.1828368 -1.2411207 -0.32317066 0.03231489 0.03781738 1.0732104 1.6874095 -0.30824304 -1.2408093 -1.4415925 1.2105702
0.17217217 1.2198969 0.15824857 0.02763157 -1.4303129 0.6978507 1.2180719 0.17463285 -1.4322649 0.16718787 0.67301947 1.0677885 -0.31931213 1.6612514 -0.9477744 -0.33833006 1.2010227 -0.9540828 0.68655086 1.7062935 -0.33185187 0.679205 1.7108546 0.03808315 0.68823445 -1.430549 1.0824049 0.70404243 0.15882245 1.2000986 1.6692264 -0.93607974 1.6712672 -0.31173393 1.0929706 1.6988842 -0.3299455 1.6971501 -0.30712172 -1.447287 1.1820724 -1.2397594 -0.3226354 0.032651335 0.038146865 1.0726231 1.6863075 -0.3076784 -1.2394418 -1.440032 1.2099502
0.17317317 1.2192098 0.15850766 0.027966145 -1.4286387 0.6977059 1.217437 0.17485952 -1.4305896 0.16745102 0.6728174 1.0671531 -0.3187391 1.6600405 -0.9467222 -0.3377652 1.2003561 -0.953019 0.68637425 1.70518 -0.3313095 0.6790357 1.7097987 0.038410403 0.6881378 -1.4289392 1.0819147 0.7039313 0.15907109 1.1993123 1.6680051 -0.93488574 1.6700449 -0.31114653 1.0924201 1.6978333 -0.32940468 1.69604 -0.3065389 -1.4457161 1.1813093 -1.2383997 -0.32210043 0.032987498 0.038476128 1.0720369 1.6852065 -0.30711427 -1.238076 -1.4384736 1.2093312
0.17417417 1.2185236 0.15876651 0.028300464 -1.4269665 0.6975612 1.2168028 0.17508596 -1.4289162 0.167714 0.6726155 1.0665187 -0.3181666 1.6588312 -0.9456711 -0.33720067 1.1996905 -0.9519564 0.68619776 1.7040675 -0.33076754 0.67886657 1.7087436 0.03873741 0.6880411 -1.4273317 1.0814253 0.70382005 0.15931946 1.1985272 1.666785 -0.9336933 1.6688243 -0.31055966 1.0918703 1.6967833 -0.32886422 1.694931 -0.30595648 -1.4441469 1.1805476 -1.2370418 -0.32156572 0.033323366 0.03880516 1.0714512 1.6841065 -0.3065506 -1.236712 -1.4369172 1.2087129
0.17517518 1.2178383 0.1590251 0.028634526 -1.4252961 0.69741654 1.2161695 0.17531216 -1.4272447 0.16797678 0.6724139 1.0658852 -0.31759468 1.6576235 -0.94462115 -0.33663648 1.1990254 -0.95089483 0.6860214 1.702956 -0.3302259 0.6786975 1.7076893 0.039064165 0.68794435 -1.4257264 1.0809366 0.7037089 0.15956755 1.1977432 1.6655662 -0.9325023 1.6676052 -0.30997333 1.0913212 1.6957341 -0.32832402 1.693823 -0.3053744 -1.4425792 1.1797869 -1.2356857 -0.3210313 0.033658933 0.039133966 1.0708665 1.6830074 -0.30598736 -1.2353499 -1.4353628 1.2080957
0.17617618 1.2171538 0.15928347 0.028968334 -1.4236276 0.6972719 1.2155368 0.17553814 -1.425575 0.16823937 0.6722125 1.0652525 -0.31702325 1.6564174 -0.94357234 -0.33607262 1.1983613 -0.9498344 0.68584514 1.7018454 -0.32968464 0.67852855 1.7066358 0.039390672 0.68784755 -1.4241233 1.0804486 0.70359766 0.15981536 1.1969603 1.6643487 -0.9313129 1.6663878 -0.30938753 1.0907729 1.694686 -0.32778412 1.6927161 -0.3047927 -1.4410132 1.1790276 -1.2343314 -0.32049718 0.033994213 0.03946254 1.0702825 1.6819091 -0.3054246 -1.2339897 -1.4338106 1.2074791
0.17717718 1.2164702 0.1595416 0.029301893 -1.421961 0.69712734 1.214905 0.17576388 -1.4239072 0.16850178 0.6720113 1.0646209 -0.31645235 1.6552125 -0.9425247 -0.3355091 1.1976979 -0.9487751 0.685669 1.7007357 -0.32914373 0.67835975 1.7055833 0.039716925 0.6877507 -1.4225227 1.0799614 0.7034865 0.1600629 1.1961787 1.6631327 -0.930125 1.665172 -0.3088023 1.0902253 1.6936388 -0.32724452 1.6916102 -0.30421138 -1.4394488 1.1782694 -1.2329788 -0.31996334 0.034329213 0.039790876 1.0696992 1.6808118 -0.3048623 -1.2326313 -1.4322605 1.2068635
0.17817818 1.2157875 0.1597995 0.029635206 -1.4202961 0.69698286 1.2142739 0.17598937 -1.4222411 0.168764 0.67181045 1.0639901 -0.3158819 1.6540092 -0.94147813 -0.3349459 1.1970353 -0.9477169 0.685493 1.6996269 -0.32860312 0.678191 1.7045316 0.04004292 0.6876538 -1.4209244 1.0794749 0.7033753 0.16031018 1.1953981 1.661918 -0.9289386 1.6639581 -0.30821764 1.0896784 1.6925926 -0.3267052 1.6905055 -0.3036304 -1.4378861 1.1775124 -1.2316281 -0.3194298 0.034663945 0.040118974 1.0691167 1.6797154 -0.30430043 -1.231275 -1.4307126 1.2062488
0.17917918 1.2151058 0.16005717 0.029968273 -1.4186331 0.69683844 1.2136437 0.17621465 -1.4205769 0.16902603 0.67160976 1.0633602 -0.31531197 1.6528071 -0.9404327 -0.33438298 1.1963736 -0.94665974 0.6853171 1.6985191 -0.3280628 0.6780223 1.7034807 0.040368654 0.68755686 -1.4193286 1.0789891 0.703264 0.16055718 1.1946186 1.6607049 -0.92775375 1.6627457 -0.30763355 1.0891323 1.6915474 -0.3261661 1.6894019 -0.30304977 -1.4363251 1.1767564 -1.2302792 -0.3188966 0.03499842 0.040446825 1.0685351 1.6786199 -0.30373904 -1.2299206 -1.429167 1.205635
0.18018018 1.2144248 0.16031463 0.0303011 -1.4169719 0.6966941 1.2130141 0.1764397 -1.4189146 0.16928789 0.6714093 1.0627311 -0.31474248 1.6516063 -0.93938845 -0.33382037 1.1957127 -0.9456037 0.6851414 1.6974123 -0.3275228 0.6778538 1.7024307 0.040694118 0.6874598 -1.4177352 1.0785041 0.7031528 0.16080394 1.1938403 1.6594931 -0.92657036 1.6615354 -0.30705005 1.0885869 1.6905032 -0.32562724 1.6882994 -0.30246952 -1.4347657 1.1760015 -1.2289321 -0.31836367 0.035332646 0.04077443 1.0679542 1.6775252 -0.30317807 -1.2285682 -1.4276236 1.2050219
0.18118118 1.2137448 0.16057187 0.030633684 -1.4153126 0.6965497 1.2123853 0.17666452 -1.417254 0.16954955 0.6712092 1.062103 -0.31417343 1.6504068 -0.9383454 -0.3332581 1.1950526 -0.9445488 0.6849657 1.6963062 -0.3269831 0.6776854 1.7013814 0.041019317 0.6873628 -1.4161444 1.0780197 0.70304143 0.16105047 1.193063 1.6582828 -0.9253884 1.6603268 -0.30646718 1.0880423 1.68946 -0.32508865 1.687198 -0.30188963 -1.4332081 1.1752478 -1.227587 -0.3178311 0.03566663 0.04110178 1.067374 1.6764314 -0.30261755 -1.2272177 -1.4260827 1.2044097
0.18218218 1.2130655 0.16082889 0.03096603 -1.4136553 0.6964055 1.2117573 0.1768891 -1.4155953 0.16981103 0.6710093 1.0614758 -0.3136048 1.6492085 -0.9373035 -0.33269608 1.1943934 -0.9434949 0.68479025 1.6952013 -0.32644364 0.67751706 1.7003331 0.041344237 0.6872657 -1.4145563 1.077536 0.70293015 0.16129674 1.1922868 1.6570741 -0.924208 1.6591202 -0.30588502 1.0874983 1.6884179 -0.3245503 1.686098 -0.3013101 -1.4316522 1.174495 -1.2262437 -0.31729886 0.036000382 0.04142887 1.0667946 1.6753386 -0.30205747 -1.2258693 -1.4245441 1.2037984
0.18318318 1.2123871 0.16108571 0.03129814 -1.4119998 0.69626135 1.2111301 0.17711346 -1.4139384 0.17007232 0.6708097 1.0608493 -0.31303656 1.6480113 -0.93626267 -0.33213437 1.1937351 -0.9424421 0.68461484 1.6940972 -0.32590446 0.6773488 1.6992856 0.041668877 0.68716854 -1.4129705 1.0770528 0.70281875 0.16154277 1.1915118 1.655867 -0.923029 1.6579154 -0.30530348 1.0869552 1.6873769 -0.32401216 1.6849991 -0.3007309 -1.4300979 1.1737431 -1.2249025 -0.31676698 0.03633391 0.041755695 1.066216 1.6742468 -0.30149785 -1.2245231 -1.423008 1.2031878
0.18418418 1.2117096 0.16134231 0.031630013 -1.4103463 0.6961172 1.2105037 0.17733759 -1.4122834 0.1703334 0.6706103 1.0602238 -0.31246877 1.6468153 -0.9352231 -0.33157292 1.1930777 -0.9413904 0.6844396 1.692994 -0.3253655 0.6771807 1.6982391 0.041993234 0.6870713 -1.4113873 1.0765703 0.70270735 0.16178858 1.1907378 1.6546614 -0.9218515 1.6567123 -0.3047226 1.0864128 1.686337 -0.32347426 1.6839014 -0.30015212 -1.4285455 1.1729923 -1.2235632 -0.31623545 0.03666722 0.042082254 1.0656382 1.6731558 -0.30093864 -1.2231789 -1.4214742 1.2025782
0.18518518 1.2110329 0.1615987 0.03196165 -1.4086946 0.69597316 1.2098781 0.1775615 -1.4106303 0.1705943 0.6704111 1.0595992 -0.31190133 1.6456203 -0.93418473 -0.33101177 1.1924212 -0.94033974 0.6842645 1.6918919 -0.32482684 0.6770127 1.6971933 0.042317297 0.68697405 -1.4098065 1.0760882 0.7025959 0.16203415 1.189965 1.6534576 -0.92067546 1.6555109 -0.3041423 1.0858711 1.6852982 -0.32293656 1.6828052 -0.29957366 -1.4269948 1.1722425 -1.2222258 -0.3157043 0.03700032 0.042408533 1.0650611 1.6720657 -0.30037984 -1.2218368 -1.4199427 1.2019693
0.18618618 1.2103571 0.1618549 0.032293048 -1.407045 0.69582915 1.2092532 0.17778519 -1.408979 0.17085502 0.6702122 1.0589753 -0.31133428 1.6444265 -0.9331475 -0.3304509 1.1917655 -0.9392902 0.6840895 1.6907908 -0.3242884 0.6768448 1.6961484 0.042641062 0.6868767 -1.4082279 1.0756068 0.70248437 0.16227952 1.1891932 1.6522555 -0.9195009 1.6543112 -0.3035626 1.0853302 1.6842606 -0.32239908 1.6817101 -0.29899558 -1.4254459 1.1714936 -1.2208905 -0.3151735 0.03733322 0.04273453 1.0644848 1.6709766 -0.29982147 -1.2204967 -1.4184134 1.2013612
0.18718718 1.209682 0.16211088 0.032624215 -1.4053974 0.69568515 1.2086291 0.17800865 -1.4073298 0.17111553 0.6700134 1.0583524 -0.3107676 1.6432337 -0.9321115 -0.32989028 1.1911108 -0.9382418 0.6839146 1.6896905 -0.32375017 0.6766769 1.6951044 0.04296452 0.68677926 -1.4066515 1.0751259 0.70237285 0.16252464 1.1884226 1.6510552 -0.91832775 1.653113 -0.3029835 1.0847901 1.6832242 -0.3218618 1.6806165 -0.29841787 -1.4238989 1.1707457 -1.2195574 -0.31464309 0.03766592 0.04306024 1.0639093 1.6698886 -0.2992635 -1.2191585 -1.4168863 1.2007539
0.1881882 1.2090079 0.16236667 0.032955144 -1.4037517 0.69554126 1.2080059 0.17823188 -1.4056823 0.17137584 0.66981494 1.0577303 -0.31020126 1.6420419 -0.9310767 -0.32932997 1.190457 -0.9371944 0.68373984 1.6885914 -0.32321215 0.6765092 1.6940613 0.043287676 0.6866818 -1.4050773 1.0746456 0.7022612 0.16276957 1.187653 1.6498567 -0.91715604 1.6519163 -0.30240488 1.0842509 1.682189 -0.32132474 1.6795242 -0.29784054 -1.4223539 1.1699986 -1.2182263 -0.3141131 0.037998427 0.04338565 1.0633346 1.6688014 -0.29870594 -1.2178222 -1.4153613 1.2001475
0.1891892 1.2083346 0.16262226 0.033285838 -1.4021081 0.6953973 1.2073835 0.1784549 -1.4040369 0.17163596 0.6696166 1.057109 -0.30963528 1.6408511 -0.93004316 -0.3287699 1.1898041 -0.9361481 0.68356526 1.6874932 -0.32267436 0.6763416 1.6930192 0.04361051 0.6865843 -1.4035051 1.0741658 0.70214957 0.16301426 1.1868845 1.6486602 -0.9159858 1.6507211 -0.3018268 1.0837123 1.6811551 -0.32078785 1.6784334 -0.2972636 -1.4208106 1.1692525 -1.2168972 -0.31358352 0.038330745 0.04371076 1.0627607 1.6677153 -0.29814878 -1.2164878 -1.4138383 1.1995418
0.1901902 1.2076621 0.16287765 0.033616293 -1.4004666 0.6952535 1.2067618 0.1786777 -1.4023935 0.17189586 0.66941845 1.0564886 -0.30906963 1.6396613 -0.92901087 -0.32821012 1.1891521 -0.9351029 0.68339074 1.686396 -0.3221368 0.6761741 1.6919779 0.04393302 0.6864867 -1.401935 1.0736865 0.7020378 0.16325876 1.1861172 1.6474655 -0.91481704 1.6495272 -0.30124924 1.0831747 1.6801225 -0.32025117 1.6773441 -0.29668704 -1.4192693 1.1685072 -1.2155701 -0.31305435 0.038662884 0.044035558 1.0621876 1.6666303 -0.297592 -1.2151552 -1.4123172 1.1989369
0.1911912 1.2069905 0.16313283 0.03394651 -1.3988272 0.69510967 1.2061411 0.17890029 -1.4007521 0.17215554 0.66922045 1.0558692 -0.3085043 1.6384726 -0.9279798 -0.3276506 1.188501 -0.9340588 0.6832164 1.6853 -0.32159942 0.67600673 1.6909375 0.044255197 0.686389 -1.4003668 1.0732076 0.70192605 0.16350305 1.1853509 1.6462728 -0.91364974 1.6483346 -0.30067214 1.0826378 1.6790912 -0.31971467 1.6762562 -0.29611084 -1.41773 1.1677628 -1.214245 -0.31252557 0.038994845 0.044360038 1.0616151 1.6655463 -0.29703563 -1.2138243 -1.410798 1.1983328
0.1921922 1.2063198 0.16338782 0.03427649 -1.39719 0.69496584 1.2055211 0.17912266 -1.3991127 0.17241503 0.6690226 1.0552505 -0.30793932 1.6372848 -0.92695004 -0.32709137 1.187851 -0.93301576 0.6830422 1.684205 -0.32106224 0.6758395 1.6898981 0.044577036 0.6862913 -1.3988005 1.0727292 0.7018142 0.16374713 1.1845857 1.6450819 -0.9124839 1.6471435 -0.30009553 1.0821016 1.6780614 -0.31917837 1.67517 -0.2955351 -1.4161928 1.1670192 -1.2129216 -0.31199715 0.03932663 0.04468419 1.0610436 1.6644633 -0.29647964 -1.2124951 -1.4092805 1.1977295
0.1931932 1.2056499 0.16364262 0.034606222 -1.395555 0.694822 1.204902 0.17934482 -1.3974754 0.17267428 0.668825 1.0546328 -0.30737466 1.6360979 -0.9259215 -0.3265324 1.1872017 -0.9319739 0.6828681 1.6831112 -0.32052526 0.6756723 1.6888598 0.04489853 0.6861935 -1.397236 1.0722513 0.70170224 0.163991 1.1838217 1.6438928 -0.91131943 1.6459534 -0.29951933 1.0815661 1.677033 -0.31864226 1.6740853 -0.29495972 -1.4146576 1.1662766 -1.2116001 -0.31146905 0.039658245 0.045008007 1.0604728 1.6633815 -0.29592398 -1.2111676 -1.4077648 1.1971267
0.1941942 1.2049809 0.16389722 0.034935717 -1.3939222 0.69467825 1.2042837 0.17956677 -1.3958402 0.17293333 0.6686275 1.0540158 -0.30681026 1.6349119 -0.9248943 -0.3259737 1.1865535 -0.93093306 0.6826942 1.6820185 -0.31998846 0.6755053 1.6878225 0.045219664 0.6860956 -1.3956734 1.0717738 0.70159024 0.16423468 1.1830586 1.6427052 -0.9101564 1.6447647 -0.29894358 1.0810313 1.6760061 -0.31810632 1.6730022 -0.29438475 -1.4131244 1.1655347 -1.2102803 -0.31094128 0.03998969 0.045331478 1.0599028 1.6623008 -0.2953687 -1.2098417 -1.4062508 1.1965249
0.1951952 1.2043127 0.16415161 0.035264965 -1.3922917 0.6945345 1.2036663 0.17978851 -1.3942071 0.17319213 0.66843015 1.0533997 -0.3062462 1.633727 -0.92386854 -0.32541528 1.1859062 -0.9298934 0.6825204 1.6809269 -0.31945184 0.6753383 1.6867862 0.045540437 0.68599766 -1.3941123 1.0712968 0.7014782 0.16447817 1.1822968 1.6415194 -0.9089949 1.643577 -0.29836825 1.0804973 1.6749808 -0.3175706 1.6719207 -0.29381025 -1.4115936 1.1647937 -1.2089622 -0.31041384 0.040320974 0.0456546 1.0593337 1.6612214 -0.29481378 -1.2085174 -1.4047387 1.1959237
0.1961962 1.2036453 0.1644058 0.035593964 -1.3906635 0.6943907 1.2030498 0.18001005 -1.3925763 0.17345071 0.6682329 1.0527846 -0.30568242 1.632543 -0.9228441 -0.32485712 1.1852598 -0.9288548 0.6823467 1.6798366 -0.31891543 0.67517155 1.685751 0.04586085 0.6858996 -1.3925532 1.0708201 0.701366 0.16472144 1.1815361 1.6403351 -0.9078349 1.6423905 -0.29779333 1.0799638 1.6739569 -0.31703505 1.6708406 -0.29323614 -1.4100649 1.1640536 -1.2076458 -0.3098867 0.040652093 0.045977373 1.0587653 1.660143 -0.2942592 -1.2071946 -1.4032279 1.1953233
0.1971972 1.202979 0.16465978 0.03592271 -1.3890378 0.69424695 1.2024342 0.18023139 -1.3909478 0.17370905 0.6680358 1.0521702 -0.30511895 1.6313599 -0.92182106 -0.32429925 1.1846143 -0.9278174 0.68217313 1.6787475 -0.31837916 0.67500484 1.6847169 0.04618091 0.6858015 -1.3909956 1.070344 0.7012538 0.16496453 1.1807765 1.6391522 -0.9066763 1.6412051 -0.29721877 1.079431 1.6729344 -0.31649968 1.6697619 -0.2926625 -1.4085386 1.1633143 -1.2063309 -0.3093598 0.04098305 0.046299808 1.0581977 1.6590661 -0.29370496 -1.2058734 -1.4017189 1.1947236
0.1981982 1.2023134 0.16491358 0.036251206 -1.3874145 0.6941032 1.2018194 0.18045254 -1.3893214 0.17396714 0.6678389 1.0515567 -0.30455574 1.630178 -0.9207993 -0.32374164 1.1839699 -0.9267811 0.6819997 1.6776597 -0.3178431 0.6748383 1.6836839 0.046500638 0.68570334 -1.3894396 1.0698681 0.7011415 0.16520742 1.1800181 1.6379707 -0.9055191 1.6400207 -0.2966446 1.0788989 1.6719135 -0.3159645 1.6686845 -0.2920893 -1.4070145 1.1625758 -1.2050177 -0.30883318 0.041313846 0.046621922 1.057631 1.6579903 -0.29315102 -1.2045536 -1.4002113 1.1941246
0.1991992 1.2016487 0.16516717 0.03657944 -1.3857937 0.69395936 1.2012055 0.18067348 -1.3876976 0.17422497 0.667642 1.0509442 -0.30399284 1.6289968 -0.9197788 -0.32318434 1.1833264 -0.925746 0.68182635 1.6765733 -0.31730723 0.6746719 1.6826521 0.046820037 0.68560505 -1.3878853 1.0693927 0.70102906 0.1654501 1.1792607 1.6367906 -0.9043635 1.6388375 -0.29607078 1.0783675 1.6708938 -0.31542954 1.6676084 -0.2915166 -1.4054928 1.1618382 -1.203706 -0.3083068 0.04164448 0.046943724 1.0570652 1.656916 -0.2925974 -1.2032353 -1.3987052 1.1935261
0.2002002 1.200985 0.16542055 0.036907412 -1.3841755 0.6938156 1.2005926 0.18089421 -1.3860761 0.17448255 0.6674453 1.0503324 -0.30343023 1.6278168 -0.9187596 -0.3226273 1.1826837 -0.924712 0.6816531 1.6754881 -0.31677154 0.6745056 1.6816214 0.04713912 0.6855067 -1.3863325 1.0689176 0.7009166 0.1656926 1.1785046 1.6356119 -0.9032093 1.6376551 -0.2954973 1.0778366 1.6698754 -0.31489474 1.6665334 -0.29094437 -1.4039736 1.1611015 -1.2023958 -0.30778065 0.041974954 0.047265224 1.0565002 1.655843 -0.29204407 -1.2019182 -1.3972006 1.1929284
0.2012012 1.2003222 0.16567372 0.037235122 -1.3825599 0.69367176 1.1999806 0.18111472 -1.384457 0.17473987 0.66724867 1.0497216 -0.30286786 1.6266378 -0.9177415 -0.3220706 1.182042 -0.92367923 0.68147993 1.6744044 -0.316236 0.6743394 1.6805921 0.047457896 0.6854083 -1.3847812 1.0684431 0.700804 0.16593489 1.1777495 1.6344342 -0.90205663 1.6364738 -0.2949242 1.0773064 1.6688582 -0.31436017 1.6654596 -0.2903726 -1.4024568 1.1603655 -1.201087 -0.30725476 0.04230527 0.047586434 1.0559361 1.6547714 -0.29149106 -1.2006028 -1.3956975 1.1923314
0.2022022 1.1996602 0.16592667 0.03756256 -1.3809471 0.693528 1.1993695 0.181335 -1.3828405 0.1749969 0.66705215 1.0491117 -0.30230582 1.6254598 -0.91672456 -0.32151416 1.1814013 -0.9226476 0.68130684 1.6733221 -0.31570065 0.6741734 1.679564 0.04777638 0.68530977 -1.3832314 1.0679687 0.70069134 0.16617699 1.1769956 1.6332579 -0.90090543 1.6352934 -0.2943514 1.0767767 1.667842 -0.3138258 1.664387 -0.2898014 -1.4009423 1.1596304 -1.1997796 -0.30672905 0.042635422 0.04790736 1.0553727 1.6537013 -0.29093832 -1.1992886 -1.3941957 1.191735
0.2032032 1.1989992 0.16617942 0.037889723 -1.379337 0.6933841 1.1987592 0.18155506 -1.3812265 0.17525366 0.66685575 1.0485027 -0.301744 1.624283 -0.9157088 -0.32095802 1.1807615 -0.92161715 0.6811338 1.6722412 -0.3151655 0.6740075 1.6785372 0.048094574 0.6852112 -1.3816831 1.0674949 0.7005786 0.16641888 1.1762431 1.6320827 -0.8997557 1.634114 -0.29377893 1.0762477 1.6668271 -0.3132916 1.6633153 -0.28923067 -1.3994303 1.1588962 -1.1984737 -0.30620354 0.042965416 0.048228018 1.0548103 1.6526328 -0.2903858 -1.1979758 -1.3926953 1.1911393
0.2042042 1.1983391 0.16643193 0.038216606 -1.3777297 0.6932403 1.1981498 0.1817749 -1.3796152 0.17551014 0.6666594 1.0478946 -0.3011825 1.6231071 -0.9146941 -0.3204022 1.1801226 -0.9205879 0.6809609 1.671162 -0.31463054 0.6738417 1.6775118 0.04841249 0.6851125 -1.3801364 1.0670213 0.70046574 0.16666059 1.1754916 1.6309086 -0.89860755 1.6329355 -0.29320675 1.0757192 1.6658131 -0.31275764 1.6622448 -0.2886605 -1.3979203 1.1581628 -1.1971691 -0.30567822 0.043295242 0.04854841 1.0542489 1.6515659 -0.2898336 -1.1966642 -1.3911964 1.1905441
0.2052052 1.19768 0.16668424 0.038543202 -1.376125 0.6930964 1.1975412 0.18199451 -1.3780067 0.17576632 0.6664632 1.0472873 -0.3006213 1.6219324 -0.91368043 -0.3198467 1.1794846 -0.9195599 0.680788 1.6700842 -0.31409574 0.67367595 1.6764878 0.04873014 0.68501365 -1.378591 1.0665481 0.70035285 0.16690208 1.1747414 1.6297356 -0.8974609 1.631758 -0.2926349 1.0751913 1.6648 -0.31222388 1.6611751 -0.28809088 -1.3964125 1.1574303 -1.1958658 -0.30515307 0.043624904 0.048868556 1.0536883 1.6505007 -0.2892816 -1.195354 -1.3896986 1.1899496
0.2062062 1.1970218 0.16693632 0.03886951 -1.3745229 0.6929525 1.1969334 0.1822139 -1.3764008 0.17602219 0.66626704 1.046681 -0.30006036 1.6207589 -0.9126678 -0.3192915 1.1788476 -0.91853315 0.6806152 1.6690081 -0.31356114 0.6735103 1.6754652 0.049047522 0.6849148 -1.3770471 1.0660752 0.70023984 0.16714337 1.1739923 1.6285636 -0.89631575 1.6305814 -0.29206336 1.0746639 1.663788 -0.31169036 1.6601064 -0.28752184 -1.3949066 1.1566987 -1.1945639 -0.3046281 0.0439544 0.04918845 1.0531287 1.649437 -0.28872985 -1.1940451 -1.3882023 1.1893557
0.2072072 1.1963646 0.16718818 0.039195523 -1.3729234 0.69280857 1.1963264 0.18243305 -1.3747978 0.17627774 0.666071 1.0460757 -0.29949972 1.6195866 -0.91165614 -0.31873664 1.1782115 -0.9175076 0.68044245 1.6679336 -0.31302676 0.6733448 1.6744442 0.049364652 0.6848158 -1.3755046 1.0656028 0.7001267 0.16738448 1.1732446 1.6273926 -0.8951721 1.6294057 -0.29149207 1.0741371 1.6627768 -0.31115708 1.6590387 -0.28695336 -1.3934028 1.1559681 -1.1932632 -0.3041033 0.044283718 0.049508106 1.05257 1.6483752 -0.28817832 -1.1927375 -1.3867073 1.1887623
0.2082082 1.1957085 0.16743979 0.03952123 -1.3713262 0.6926646 1.19572 0.18265197 -1.3731976 0.17653297 0.665875 1.0454713 -0.29893935 1.6184155 -0.9106455 -0.31818214 1.1775762 -0.91648334 0.6802697 1.6668605 -0.31249255 0.6731793 1.6734246 0.049681537 0.68471676 -1.3739635 1.0651306 0.7000135 0.16762535 1.172498 1.6262226 -0.8940301 1.6282309 -0.29092112 1.0736108 1.6617665 -0.310624 1.6579717 -0.2863855 -1.3919009 1.1552384 -1.1919638 -0.30357867 0.044612866 0.04982753 1.052012 1.647315 -0.287627 -1.191431 -1.3852136 1.1881695
0.2092092 1.1950533 0.16769117 0.03984663 -1.3697313 0.6925206 1.1951144 0.18287066 -1.3715997 0.17678787 0.66567916 1.0448679 -0.29837927 1.6172457 -0.9096358 -0.31762794 1.1769418 -0.91546035 0.6800971 1.6657888 -0.31195858 0.67301387 1.6724064 0.049998175 0.6846176 -1.3724239 1.0646588 0.6999002 0.16786604 1.1717527 1.6250536 -0.8928896 1.6270571 -0.29035044 1.073085 1.660757 -0.3100912 1.6569057 -0.28581828 -1.3904008 1.1545095 -1.1906656 -0.30305415 0.044941835 0.05014673 1.0514549 1.6462566 -0.28707597 -1.190126 -1.3837212 1.1875772
0.2102102 1.1943991 0.16794232 0.04017171 -1.3681387 0.6923766 1.1945095 0.18308909 -1.3700044 0.17704242 0.66548336 1.0442654 -0.2978195 1.6160773 -0.90862703 -0.31707412 1.1763084 -0.9144389 0.6799245 1.6647185 -0.3114248 0.6728485 1.6713896 0.05031458 0.68451834 -1.3708857 1.0641874 0.6997868 0.1681065 1.1710087 1.6238855 -0.89175075 1.6258842 -0.28978005 1.0725597 1.6597482 -0.30955863 1.6558403 -0.28525168 -1.3889023 1.1537817 -1.1893686 -0.3025298 0.04527062 0.050465707 1.0508986 1.6451995 -0.2865252 -1.188822 -1.3822302 1.1869855
0.2112112 1.1937461 0.1681932 0.04049647 -1.3665482 0.69223255 1.1939052 0.1833073 -1.3684114 0.17729664 0.6652876 1.0436639 -0.29726 1.6149101 -0.9076192 -0.31652066 1.1756757 -0.9134188 0.67975193 1.6636494 -0.3108912 0.67268324 1.670374 0.050630756 0.684419 -1.369349 1.0637163 0.6996733 0.16834675 1.1702662 1.6227182 -0.89061344 1.6247122 -0.28920993 1.072035 1.6587402 -0.30902636 1.6547759 -0.28468573 -1.3874056 1.1530548 -1.1880729 -0.30200562 0.04559922 0.050784472 1.050343 1.6441439 -0.28597468 -1.1875194 -1.3807404 1.1863943
0.2122122 1.193094 0.16844384 0.0408209 -1.3649598 0.6920885 1.1933017 0.18352528 -1.3668208 0.17755048 0.665092 1.0430633 -0.29670084 1.6137445 -0.90661216 -0.3159676 1.1750441 -0.9124002 0.6795794 1.6625816 -0.3103579 0.67251796 1.6693596 0.0509467 0.6843195 -1.3678137 1.0632455 0.6995597 0.16858678 1.1695248 1.621552 -0.8894777 1.6235412 -0.2886401 1.0715107 1.6577328 -0.30849433 1.653712 -0.2841205 -1.3859105 1.152329 -1.1867784 -0.30148154 0.04592762 0.051103026 1.0497882 1.6430897 -0.28542447 -1.186218 -1.379252 1.1858037
0.21321322 1.192443 0.16869421 0.04114499 -1.3633734 0.69194436 1.1926987 0.18374301 -1.3652323 0.17780396 0.66489637 1.0424637 -0.29614195 1.6125803 -0.90560603 -0.31541488 1.1744132 -0.9113828 0.6794069 1.6615148 -0.3098248 0.67235273 1.6683463 0.051262427 0.6842199 -1.3662798 1.0627751 0.699446 0.16882658 1.1687849 1.6203865 -0.88834363 1.6223712 -0.28807056 1.070987 1.6567262 -0.30796257 1.652649 -0.28355595 -1.384417 1.1516042 -1.1854851 -0.30095762 0.04625583 0.051421378 1.049234 1.6420368 -0.28487462 -1.1849178 -1.3777648 1.1852134
0.21421422 1.1917931 0.16894433 0.041468736 -1.361789 0.6918002 1.1920965 0.18396051 -1.363646 0.17805713 0.6647009 1.041865 -0.2955834 1.6114178 -0.90460074 -0.31486255 1.1737832 -0.9103668 0.67923445 1.6604491 -0.30929193 0.67218757 1.6673342 0.051577933 0.68412024 -1.3647474 1.0623051 0.69933224 0.16906615 1.1680464 1.6192219 -0.8872112 1.6212021 -0.2875013 1.0704638 1.6557202 -0.30743113 1.6515868 -0.28299212 -1.382925 1.1508803 -1.1841929 -0.3004338 0.04658383 0.051739525 1.0486807 1.640985 -0.28432506 -1.1836189 -1.376279 1.1846236
0.21521522 1.1911441 0.16919418 0.04179213 -1.3602064 0.691656 1.1914948 0.18417776 -1.3620619 0.17830999 0.6645055 1.0412673 -0.2950252 1.6102567 -0.9035962 -0.31431064 1.173154 -0.90935194 0.679062 1.6593846 -0.3087593 0.6720224 1.666323 0.051893223 0.68402046 -1.3632166 1.0618354 0.6992184 0.1693055 1.167309 1.6180583 -0.88608056 1.6200341 -0.28693232 1.0699409 1.654715 -0.3069 1.6505252 -0.282429 -1.3814346 1.1501577 -1.182902 -0.29991016 0.04691162 0.052057475 1.0481279 1.6399344 -0.28377584 -1.1823212 -1.3747945 1.1840345
0.21621622 1.190496 0.16944374 0.042115156 -1.3586257 0.69151175 1.1908937 0.18439476 -1.3604795 0.17856255 0.6643101 1.0406705 -0.2944673 1.6090974 -0.9025926 -0.31375915 1.1725256 -0.9083383 0.67888963 1.658321 -0.30822694 0.6718573 1.6653128 0.052208304 0.68392056 -1.3616872 1.0613661 0.69910437 0.1695446 1.1665729 1.6168954 -0.8849517 1.618867 -0.28636363 1.0694187 1.6537101 -0.30636916 1.6494644 -0.28186643 -1.3799454 1.1494361 -1.1816123 -0.29938662 0.04723919 0.052375227 1.0475758 1.6388849 -0.28322697 -1.1810247 -1.3733114 1.1834457
0.21721722 1.1898488 0.16969302 0.042437814 -1.3570466 0.6913675 1.1902932 0.18461153 -1.3588991 0.17881481 0.66411483 1.0400747 -0.29390976 1.6079398 -0.9015897 -0.3132081 1.1718981 -0.9073258 0.67871726 1.6572584 -0.30769485 0.6716922 1.6643035 0.052523173 0.68382055 -1.3601594 1.0608971 0.69899035 0.16978347 1.165838 1.6157335 -0.88382465 1.6177012 -0.28579524 1.0688969 1.652706 -0.30583864 1.6484042 -0.28130442 -1.3784578 1.1487156 -1.1803236 -0.29886323 0.04756654 0.052692786 1.0470244 1.6378365 -0.28267848 -1.1797295 -1.3718296 1.1828575
0.21821822 1.1892025 0.169942 0.042760096 -1.3554692 0.6912232 1.1896932 0.18482804 -1.3573207 0.1790668 0.6639196 1.0394796 -0.29335254 1.606784 -0.9005876 -0.31265748 1.1712713 -0.9063145 0.6785449 1.6561967 -0.30716306 0.6715271 1.6632951 0.052837834 0.6837204 -1.3586332 1.0604286 0.69887614 0.1700221 1.1651043 1.6145724 -0.8826994 1.6165363 -0.28522712 1.0683756 1.6517025 -0.3053085 1.6473447 -0.2807429 -1.3769715 1.1479963 -1.1790361 -0.29833996 0.04789365 0.053010155 1.0464736 1.6367888 -0.28213036 -1.1784354 -1.3703494 1.1822699
0.21921922 1.188557 0.17019069 0.043082017 -1.3538936 0.69107884 1.1890938 0.1850443 -1.3557439 0.17931853 0.66372454 1.0388855 -0.29279572 1.6056302 -0.89958626 -0.31210732 1.1706454 -0.9053042 0.67837256 1.6551359 -0.30663154 0.67136204 1.6622876 0.05315229 0.68362015 -1.3571085 1.0599604 0.6987619 0.17026047 1.1643716 1.6134123 -0.8815757 1.6153725 -0.28465933 1.0678548 1.6506995 -0.30477867 1.6462859 -0.2801819 -1.3754865 1.1472782 -1.1777499 -0.29781684 0.048220523 0.05332733 1.0459234 1.6357423 -0.28158262 -1.1771427 -1.3688705 1.181683
0.22022022 1.1879123 0.17043908 0.043403592 -1.3523196 0.6909344 1.188495 0.18526033 -1.354169 0.17956999 0.66352946 1.038292 -0.29223925 1.6044782 -0.8985857 -0.31155762 1.1700202 -0.90429497 0.6782002 1.6540759 -0.30610034 0.671197 1.6612809 0.05346654 0.68351984 -1.3555856 1.0594926 0.69864756 0.1704986 1.1636401 1.612253 -0.8804537 1.6142099 -0.28409183 1.0673344 1.6496972 -0.30424923 1.6452278 -0.27962136 -1.3740028 1.1465614 -1.1764649 -0.29729387 0.04854714 0.053644318 1.0453737 1.6346966 -0.2810353 -1.1758513 -1.3673931 1.1810966
0.22122122 1.1872685 0.17068714 0.043724827 -1.3507471 0.69079 1.1878967 0.18547611 -1.3525957 0.17982121 0.6633345 1.0376996 -0.29168317 1.6033283 -0.89758587 -0.3110084 1.1693958 -0.90328676 0.6780279 1.6530167 -0.30556944 0.67103195 1.6602749 0.05378058 0.68341935 -1.3540642 1.0590252 0.6985331 0.17073645 1.1629096 1.6110945 -0.87933326 1.6130484 -0.28352463 1.0668145 1.6486953 -0.30372018 1.6441704 -0.2790613 -1.3725203 1.1458458 -1.175181 -0.29677102 0.0488735 0.053961113 1.0448246 1.6336517 -0.28048837 -1.1745611 -1.3659172 1.1805108
0.22222222 1.1866254 0.17093489 0.044045735 -1.3491763 0.6906456 1.187299 0.18569162 -1.351024 0.18007217 0.66313964 1.0371077 -0.2911275 1.6021806 -0.8965867 -0.31045964 1.1687721 -0.9022795 0.6778556 1.6519582 -0.30503887 0.6708669 1.6592696 0.05409442 0.6833188 -1.3525445 1.0585582 0.6984186 0.17097403 1.1621802 1.609937 -0.87821436 1.6118883 -0.2829578 1.0662951 1.6476941 -0.3031915 1.6431137 -0.2785016 -1.3710392 1.1451316 -1.1738983 -0.29624832 0.04919959 0.054277718 1.0442761 1.6326077 -0.27994186 -1.1732724 -1.3644428 1.1799256
0.22322322 1.185983 0.17118229 0.04436633 -1.3476069 0.69050103 1.1867018 0.1859069 -1.3494539 0.18032289 0.66294485 1.0365168 -0.29057223 1.601035 -0.89558834 -0.3099113 1.1681491 -0.90127313 0.67768335 1.6509005 -0.30450863 0.6707018 1.658265 0.054408047 0.68321806 -1.3510267 1.0580916 0.69830394 0.17121133 1.1614517 1.6087805 -0.877097 1.6107295 -0.28239125 1.0657762 1.6466935 -0.30266327 1.6420577 -0.27794236 -1.3695593 1.1444186 -1.1726168 -0.2957258 0.0495254 0.054594133 1.0437281 1.6315644 -0.27939576 -1.1719848 -1.3629701 1.179341
0.22422422 1.1853412 0.17142935 0.044686615 -1.3460389 0.6903565 1.186105 0.18612193 -1.3478855 0.18057337 0.6627501 1.0359266 -0.29001737 1.5998917 -0.8945907 -0.30936337 1.1675268 -0.9002677 0.6775111 1.6498436 -0.30397874 0.67053676 1.657261 0.05472147 0.6831173 -1.3495107 1.0576254 0.69818926 0.17144835 1.1607242 1.6076249 -0.8759811 1.6095718 -0.28182507 1.0652579 1.6456933 -0.30213547 1.6410023 -0.27738348 -1.3680805 1.143707 -1.1713367 -0.29520342 0.04985092 0.054910354 1.0431807 1.6305218 -0.27885008 -1.1706986 -1.361499 1.178757
0.22522523 1.1847001 0.17167607 0.045006607 -1.3444725 0.69021195 1.1855088 0.1863367 -1.3463185 0.18082364 0.6625555 1.035337 -0.28946295 1.5987504 -0.8935937 -0.30881584 1.1669053 -0.8992632 0.67733884 1.6487873 -0.30344924 0.6703717 1.6562577 0.055034682 0.6830163 -1.3479965 1.0571597 0.69807446 0.17168508 1.1599976 1.6064702 -0.87486655 1.6084157 -0.2812592 1.06474 1.6446937 -0.30160812 1.6399478 -0.27682498 -1.366603 1.142997 -1.1700577 -0.2946812 0.050176136 0.055226382 1.0426338 1.6294798 -0.27830485 -1.1694138 -1.3600293 1.1781737
0.22622623 1.1840597 0.17192245 0.045326315 -1.3429074 0.69006735 1.1849132 0.18655121 -1.3447529 0.18107368 0.66236097 1.0347482 -0.288909 1.5976106 -0.89259756 -0.3082687 1.1662843 -0.8982595 0.6771666 1.6477317 -0.30292013 0.67020667 1.6552551 0.055347685 0.6829152 -1.3464842 1.0566944 0.69795954 0.17192152 1.159272 1.6053168 -0.8737534 1.607261 -0.28069374 1.0642225 1.6436949 -0.3010812 1.638894 -0.27626684 -1.3651267 1.1422883 -1.16878 -0.29415917 0.05050104 0.05554221 1.0420873 1.6284386 -0.27776006 -1.1681305 -1.3585616 1.1775911
0.22722723 1.1834201 0.17216851 0.045645744 -1.3413439 0.6899227 1.184318 0.18676549 -1.3431889 0.18132351 0.66216654 1.0341601 -0.28835547 1.5964726 -0.89160204 -0.30772188 1.1656641 -0.8972567 0.6769944 1.6466768 -0.3023914 0.6700416 1.654253 0.05566047 0.682814 -1.3449739 1.0562296 0.6978446 0.17215765 1.1585472 1.6041642 -0.8726417 1.6061077 -0.28012863 1.0637054 1.6426965 -0.30055475 1.6378409 -0.27570903 -1.3636516 1.1415813 -1.1675036 -0.2936373 0.05082562 0.055857837 1.0415413 1.627398 -0.27721572 -1.1668485 -1.3570956 1.1770091
0.22822823 1.182781 0.17241424 0.0459649 -1.3397818 0.68977803 1.1837232 0.1869795 -1.3416263 0.18157312 0.6619722 1.0335728 -0.28780246 1.5953363 -0.8906072 -0.30717543 1.1650444 -0.89625466 0.6768222 1.6456225 -0.30186313 0.6698766 1.6532515 0.055973038 0.6827127 -1.3434656 1.0557653 0.6977295 0.17239346 1.1578232 1.6030128 -0.8715312 1.604956 -0.2795639 1.0631889 1.6416988 -0.30002865 1.6367886 -0.27515158 -1.3621777 1.1408757 -1.1662284 -0.29311565 0.05114986 0.056173265 1.040996 1.626358 -0.2766718 -1.165568 -1.3556314 1.1764277
0.22922923 1.1821425 0.1726597 0.046283796 -1.338221 0.6896333 1.1831291 0.18719326 -1.3400651 0.18182252 0.661778 1.0329862 -0.28724992 1.5942013 -0.8896131 -0.3066293 1.1644254 -0.89525336 0.67665 1.6445688 -0.30133528 0.6697115 1.6522505 0.056285385 0.6826112 -1.3419595 1.0553013 0.69761443 0.17262894 1.1571001 1.6018625 -0.870422 1.6038059 -0.2789996 1.062673 1.6407018 -0.29950294 1.6357372 -0.27459446 -1.360705 1.1401718 -1.1649547 -0.2925942 0.05147375 0.05648848 1.040451 1.6253186 -0.27612838 -1.1642889 -1.3541691 1.175847
0.23023023 1.1815046 0.17290485 0.04660244 -1.3366616 0.6894886 1.1825353 0.18740678 -1.3385054 0.18207173 0.66158384 1.0324001 -0.2866979 1.5930679 -0.8886197 -0.30608347 1.1638069 -0.8942529 0.6764778 1.6435158 -0.30080786 0.6695464 1.6512501 0.05659751 0.6825096 -1.3404554 1.0548381 0.6974992 0.1728641 1.1563778 1.6007134 -0.869314 1.6026576 -0.27843568 1.0621574 1.6397053 -0.29897755 1.6346865 -0.2740376 -1.3592335 1.1394695 -1.1636822 -0.29207295 0.05179728 0.056803484 1.0399065 1.6242799 -0.27558538 -1.1630114 -1.3527087 1.1752671
0.23123123 1.1808672 0.17314972 0.046920832 -1.3351036 0.6893438 1.1819421 0.18762003 -1.336947 0.18232071 0.6613899 1.0318147 -0.28614643 1.5919358 -0.88762707 -0.30553794 1.163189 -0.8932531 0.6763056 1.6424634 -0.30028093 0.6693813 1.6502503 0.0569094 0.68240786 -1.3389536 1.0543752 0.69738394 0.17309892 1.1556563 1.5995655 -0.8682073 1.6015109 -0.2778722 1.0616424 1.6387095 -0.2984525 1.6336367 -0.27348107 -1.3577632 1.1387687 -1.1624112 -0.29155195 0.05212043 0.05711827 1.0393625 1.6232417 -0.27504286 -1.1617354 -1.3512504 1.1746879
0.23223223 1.1802305 0.17339432 0.04723898 -1.333547 0.68919903 1.1813494 0.18783303 -1.33539 0.1825695 0.661196 1.03123 -0.2855955 1.5908049 -0.8866351 -0.30499268 1.1625717 -0.89225405 0.67613345 1.6414117 -0.29975447 0.6692162 1.649251 0.057221055 0.682306 -1.3374542 1.0539129 0.6972686 0.17333339 1.1549357 1.598419 -0.8671017 1.600366 -0.27730918 1.0611279 1.6377146 -0.29792774 1.6325879 -0.27292484 -1.3562942 1.1380689 -1.1611416 -0.29103118 0.052443188 0.057432834 1.038819 1.6222041 -0.2745008 -1.1604611 -1.349794 1.1741092
0.23323323 1.1795943 0.17363866 0.047556896 -1.3319919 0.68905425 1.1807572 0.18804577 -1.3338344 0.1828181 0.6610022 1.030646 -0.28504515 1.5896752 -0.8856439 -0.30444768 1.1619549 -0.89125574 0.6759613 1.6403606 -0.2992284 0.6690511 1.6482521 0.057532474 0.682204 -1.3359572 1.0534511 0.6971532 0.17356749 1.1542158 1.5972737 -0.8659973 1.5992231 -0.2767466 1.060614 1.6367203 -0.29740325 1.6315401 -0.27236888 -1.3548263 1.1373702 -1.1598735 -0.29051065 0.052765537 0.057747167 1.0382758 1.6211671 -0.2739592 -1.1591883 -1.3483399 1.1735313
0.23423423 1.1789585 0.17388272 0.047874577 -1.3304381 0.6889094 1.1801655 0.18825828 -1.3322802 0.1830665 0.6608086 1.0300626 -0.28449535 1.5885468 -0.8846534 -0.30390295 1.1613386 -0.8902581 0.67578924 1.6393101 -0.2987027 0.668886 1.647254 0.05784364 0.68210185 -1.3344625 1.0529898 0.6970377 0.17380124 1.1534966 1.5961298 -0.8648941 1.5980822 -0.2761845 1.0601006 1.6357268 -0.29687902 1.6304932 -0.27181318 -1.3533597 1.1366725 -1.1586068 -0.28999043 0.05308752 0.058061264 1.0377333 1.6201305 -0.27341804 -1.1579171 -1.3468881 1.1729541
0.23523523 1.1783234 0.17412655 0.04819203 -1.3288859 0.6887646 1.1795744 0.18847051 -1.3307272 0.1833147 0.66061515 1.0294797 -0.28394622 1.5874193 -0.88366365 -0.30335847 1.1607227 -0.8892611 0.6756171 1.6382602 -0.29817733 0.6687209 1.6462562 0.058154557 0.68199956 -1.3329705 1.0525292 0.6969221 0.17403467 1.1527781 1.5949873 -0.8637919 1.5969433 -0.27562293 1.0595876 1.6347342 -0.29635507 1.6294472 -0.2712578 -1.3518945 1.1359758 -1.1573416 -0.28947043 0.053409185 0.05837512 1.0371912 1.6190947 -0.27287737 -1.1566478 -1.3454385 1.1723776
0.23623623 1.1776887 0.17437014 0.048509263 -1.327335 0.68861973 1.1789837 0.1886825 -1.3291758 0.1835627 0.6604218 1.0288975 -0.28339767 1.5862929 -0.88267463 -0.30281422 1.1601073 -0.88826483 0.675445 1.637211 -0.29765227 0.6685558 1.645259 0.058465213 0.68189716 -1.3314811 1.0520692 0.69680643 0.1742678 1.1520605 1.5938464 -0.86269087 1.5958065 -0.27506185 1.0590752 1.6337423 -0.29583132 1.6284025 -0.27070266 -1.3504305 1.13528 -1.1560781 -0.28895077 0.053730547 0.058688723 1.0366493 1.6180594 -0.27233714 -1.1553802 -1.3439912 1.1718017
0.23723723 1.1770546 0.17461348 0.048826274 -1.3257856 0.68847483 1.1783935 0.18889423 -1.3276258 0.18381049 0.6602286 1.0283159 -0.2828498 1.5851674 -0.8816864 -0.30227017 1.1594923 -0.8872692 0.675273 1.6361625 -0.29712754 0.6683907 1.6442624 0.0587756 0.6817946 -1.3299944 1.0516099 0.6966907 0.17450063 1.1513436 1.592707 -0.86159086 1.594672 -0.27450132 1.0585634 1.6327515 -0.2953078 1.6273588 -0.2701478 -1.3489679 1.1345851 -1.1548162 -0.28843144 0.054051623 0.059002068 1.0361081 1.6170247 -0.2717974 -1.1541144 -1.3425465 1.1712266
0.23823825 1.176421 0.17485659 0.04914307 -1.3242378 0.68832994 1.1778039 0.1891057 -1.3260771 0.1840581 0.6600356 1.027735 -0.28230247 1.5840429 -0.8806989 -0.30172637 1.1588776 -0.88627416 0.675101 1.6351147 -0.29660308 0.6682256 1.6432663 0.059085708 0.6816919 -1.3285105 1.0511512 0.69657475 0.17473318 1.1506273 1.5915693 -0.8604919 1.5935394 -0.27394137 1.0580521 1.6317614 -0.29478446 1.6263162 -0.2695932 -1.3475068 1.133891 -1.1535558 -0.2879124 0.05437242 0.059315145 1.0355673 1.6159906 -0.2712581 -1.1528504 -1.3411043 1.1706522
0.23923925 1.1757879 0.17509948 0.049459647 -1.3226916 0.6881851 1.1772147 0.18931693 -1.3245299 0.18430549 0.6598427 1.0271547 -0.2817556 1.5829194 -0.8797122 -0.30118275 1.1582633 -0.88527983 0.67492896 1.6340675 -0.2960789 0.66806054 1.6422709 0.059395533 0.68158907 -1.3270296 1.050693 0.69645876 0.17496544 1.1499118 1.5904334 -0.859394 1.5924084 -0.27338198 1.0575414 1.6307725 -0.2942613 1.6252749 -0.2690389 -1.3460469 1.1331978 -1.1522971 -0.28739375 0.054692954 0.059627946 1.035027 1.6149572 -0.27071926 -1.1515883 -1.3396647 1.1700784
0.24024025 1.1751553 0.17534213 0.049776018 -1.3211468 0.6880402 1.1766262 0.1895279 -1.3229842 0.18455268 0.6596501 1.0265749 -0.2812092 1.5817966 -0.87872636 -0.30063936 1.1576495 -0.8842861 0.674757 1.6330211 -0.29555494 0.66789544 1.641276 0.059705067 0.6814861 -1.3255509 1.0502356 0.69634265 0.17519744 1.1491969 1.5892991 -0.8582971 1.5912793 -0.2728232 1.0570313 1.6297846 -0.29373837 1.6242349 -0.26848483 -1.3445886 1.1325054 -1.1510403 -0.28687543 0.05501324 0.05994046 1.0344871 1.6139245 -0.27018085 -1.1503283 -1.3382279 1.1695054
0.24124125 1.1745231 0.17558458 0.050092172 -1.3196037 0.6878953 1.1760383 0.18973862 -1.32144 0.18479969 0.65945756 1.0259957 -0.28066322 1.5806748 -0.8777413 -0.30009615 1.1570361 -0.88329303 0.6745851 1.6319754 -0.29503122 0.66773033 1.6402817 0.060014293 0.681383 -1.3240744 1.0497789 0.6962264 0.17542918 1.1484828 1.5881668 -0.8572012 1.5901515 -0.27226508 1.0565217 1.6287977 -0.29321557 1.6231962 -0.26793107 -1.3431319 1.1318138 -1.1497853 -0.28635752 0.055333283 0.060252678 1.0339477 1.6128924 -0.26964292 -1.1490701 -1.3367934 1.1689329
0.24224225 1.1738915 0.1758268 0.050408117 -1.3180622 0.6877504 1.1754508 0.18994908 -1.3198973 0.18504646 0.6592653 1.0254172 -0.28011766 1.5795536 -0.876757 -0.29955313 1.1564232 -0.88230056 0.6744132 1.6309305 -0.29450774 0.6675653 1.6392881 0.06032321 0.6812798 -1.3225999 1.0493231 0.69611007 0.17566067 1.1477693 1.5870365 -0.8561063 1.5890254 -0.2717076 1.0560127 1.627812 -0.29269293 1.6221589 -0.2673776 -1.3416766 1.131123 -1.148532 -0.28584003 0.0556531 0.060564585 1.0334088 1.611861 -0.2691054 -1.1478142 -1.335361 1.1683613
0.24324325 1.1732605 0.17606883 0.050723854 -1.3165225 0.6876055 1.1748639 0.19015929 -1.3183562 0.18529303 0.6590732 1.0248392 -0.2795725 1.5784333 -0.87577367 -0.2990103 1.155811 -0.88130873 0.67424136 1.6298864 -0.29398444 0.66740024 1.638295 0.060631797 0.6811764 -1.3211273 1.0488677 0.69599354 0.1758919 1.1470566 1.5859082 -0.85501236 1.5879006 -0.2711508 1.0555044 1.6268275 -0.29217044 1.6211231 -0.26682436 -1.3402231 1.1304328 -1.1472808 -0.285323 0.055972695 0.060876176 1.0328704 1.6108303 -0.26856834 -1.1465603 -1.3339305 1.1677903
0.24424425 1.1726298 0.17631063 0.051039383 -1.3149844 0.68746054 1.1742777 0.19036925 -1.3168167 0.1855394 0.6588813 1.0242618 -0.27902767 1.5773137 -0.87479115 -0.29846767 1.1551994 -0.8803175 0.6740696 1.6288432 -0.29346132 0.6672352 1.6373028 0.06094005 0.6810729 -1.3196567 1.0484129 0.6958769 0.1761229 1.1463445 1.5847819 -0.8539194 1.5867772 -0.27059472 1.0549967 1.6258442 -0.2916481 1.6200888 -0.26627144 -1.3387711 1.1297435 -1.1460315 -0.28480637 0.05629208 0.061187435 1.0323324 1.6098005 -0.26803172 -1.1453086 -1.3325019 1.1672199
0.24524525 1.1719997 0.17655222 0.0513547 -1.3134483 0.6873156 1.173692 0.19057897 -1.3152788 0.18578553 0.6586897 1.0236851 -0.2784832 1.5761948 -0.8738096 -0.2979252 1.1545883 -0.87932694 0.67389786 1.6278008 -0.29293838 0.6670702 1.6363112 0.06124796 0.68096924 -1.3181878 1.0479585 0.69576013 0.17635366 1.1456332 1.583658 -0.85282737 1.585655 -0.27003938 1.0544896 1.6248624 -0.2911259 1.6190561 -0.26571882 -1.3373209 1.1290548 -1.1447842 -0.28429025 0.056611262 0.06149835 1.0317949 1.6087714 -0.26749548 -1.1440592 -1.331075 1.1666502
0.24624625 1.1713701 0.17679362 0.051669803 -1.311914 0.6871706 1.1731069 0.19078842 -1.3137426 0.18603143 0.6584982 1.0231088 -0.27793908 1.5750767 -0.87282884 -0.29738292 1.1539779 -0.878337 0.67372614 1.6267594 -0.29241562 0.6669052 1.6353204 0.06155551 0.68086547 -1.3167207 1.0475044 0.6956432 0.1765842 1.1449226 1.5825362 -0.85173637 1.584534 -0.2694848 1.0539832 1.6238819 -0.29060382 1.6180252 -0.26516652 -1.3358725 1.1283668 -1.143539 -0.28377464 0.056930248 0.06180891 1.031258 1.6077433 -0.2669597 -1.1428118 -1.3296497 1.1660812
0.24724725 1.170741 0.17703481 0.051984694 -1.3103815 0.68702555 1.1725225 0.19099763 -1.3122082 0.1862771 0.658307 1.0225333 -0.27739528 1.5739592 -0.8718491 -0.29684082 1.1533681 -0.87734777 0.67355454 1.625719 -0.291893 0.6667403 1.6343304 0.061862685 0.6807615 -1.3152553 1.0470508 0.6955261 0.17681451 1.1442127 1.5814165 -0.85064626 1.5834142 -0.268931 1.0534774 1.622903 -0.29008186 1.6169958 -0.26461452 -1.3344259 1.1276796 -1.142296 -0.28325957 0.05724905 0.0621191 1.0307215 1.606716 -0.2664243 -1.1415659 -1.3282262 1.1655128
0.24824825 1.1701125 0.1772758 0.05229937 -1.3088511 0.68688047 1.1719388 0.19120659 -1.3106756 0.18652254 0.6581161 1.0219584 -0.27685177 1.5728425 -0.8708703 -0.2962989 1.1527591 -0.8763591 0.673383 1.6246794 -0.29137054 0.6665754 1.6333412 0.062169477 0.68065745 -1.3137915 1.0465976 0.6954089 0.1770446 1.1435035 1.5802983 -0.8495571 1.5822954 -0.26837805 1.0529724 1.6219255 -0.28956005 1.6159685 -0.26406285 -1.3329813 1.126993 -1.1410551 -0.28274494 0.057567667 0.06242891 1.0301856 1.6056898 -0.26588932 -1.1403217 -1.3268042 1.1649451
0.24924925 1.1694844 0.1775166 0.052613825 -1.3073229 0.68673533 1.1713557 0.19141531 -1.3091449 0.18676774 0.65792525 1.021384 -0.27630854 1.5717264 -0.8698925 -0.29575714 1.1521506 -0.8753711 0.6732115 1.623641 -0.29084823 0.6664105 1.632353 0.06247587 0.68055326 -1.3123293 1.0461447 0.6952915 0.17727447 1.1427951 1.5791818 -0.84846896 1.5811776 -0.26782593 1.0524681 1.6209496 -0.28903833 1.6149429 -0.26351154 -1.3315388 1.126307 -1.1398165 -0.28223073 0.05788611 0.06273832 1.0296501 1.6046644 -0.26535472 -1.1390791 -1.3253837 1.164378
0.25025025 1.1688569 0.17775717 0.05292806 -1.3057966 0.6865902 1.1707733 0.19162378 -1.307616 0.18701269 0.6577345 1.0208102 -0.2757656 1.5706111 -0.86891574 -0.2952156 1.151543 -0.8743838 0.6730401 1.6226038 -0.29032606 0.6662457 1.6313655 0.062781855 0.6804489 -1.3108686 1.0456922 0.695174 0.17750414 1.1420873 1.5780668 -0.8473817 1.5800608 -0.26727447 1.0519644 1.6199756 -0.28851676 1.6139191 -0.26296055 -1.3300984 1.1256217 -1.13858 -0.28171685 0.05820438 0.06304731 1.0291153 1.6036402 -0.26482052 -1.137838 -1.3239646 1.1638116
0.25125125 1.1682299 0.17799756 0.05324207 -1.3042727 0.68644494 1.1701916 0.19183199 -1.3060893 0.18725736 0.6575439 1.0202372 -0.27522293 1.5694966 -0.86794 -0.29467425 1.150936 -0.8733972 0.6728687 1.6215676 -0.28980398 0.666081 1.6303792 0.06308741 0.68034434 -1.3094094 1.04524 0.69505626 0.17773359 1.1413803 1.5769533 -0.8462954 1.5789449 -0.26672354 1.0514615 1.6190033 -0.28799528 1.6128969 -0.26240996 -1.32866 1.124937 -1.1373451 -0.2812033 0.05852248 0.063355885 1.028581 1.6026171 -0.26428664 -1.1365983 -1.3225471 1.1632457
0.25225225 1.1676036 0.17823774 0.053555846 -1.3027511 0.6862996 1.1696106 0.19203997 -1.3045645 0.18750177 0.65735334 1.0196648 -0.2746805 1.5683827 -0.86696535 -0.29413307 1.1503298 -0.87241125 0.6726975 1.6205328 -0.28928205 0.6659163 1.6293938 0.06339252 0.68023974 -1.3079516 1.0447881 0.6949384 0.17796284 1.1406741 1.5758411 -0.8452101 1.57783 -0.2661731 1.0509592 1.6180328 -0.28747395 1.611876 -0.26185977 -1.327224 1.124253 -1.1361117 -0.28069004 0.05884042 0.06366401 1.0280473 1.6015953 -0.26375315 -1.13536 -1.3211309 1.1626804
0.25325325 1.1669778 0.17847772 0.053869393 -1.3012317 0.6861542 1.1690304 0.19224769 -1.3030419 0.18774591 0.6571629 1.0190929 -0.2741383 1.5672697 -0.8659918 -0.2935921 1.1497242 -0.87142605 0.67252636 1.6194991 -0.28876024 0.6657517 1.6284095 0.06369718 0.68013495 -1.3064953 1.0443366 0.6948204 0.17819189 1.1399686 1.5747302 -0.8441257 1.5767158 -0.2656231 1.0504575 1.6170639 -0.2869527 1.6108565 -0.26130998 -1.3257903 1.1235697 -1.1348798 -0.28017706 0.059158195 0.06397168 1.0275141 1.6005746 -0.26322 -1.1341231 -1.3197159 1.1621157
0.25425425 1.1663525 0.17871748 0.054182697 -1.299715 0.68600875 1.168451 0.19245519 -1.3015215 0.18798977 0.6569725 1.0185217 -0.27359635 1.5661573 -0.8650194 -0.2930513 1.1491195 -0.87044156 0.6723553 1.6184669 -0.28823856 0.6655872 1.6274264 0.06400139 0.68003 -1.3050402 1.0438852 0.6947022 0.17842074 1.139264 1.5736206 -0.84304225 1.5756024 -0.2650735 1.0499564 1.6160964 -0.2864316 1.6098382 -0.2607606 -1.324359 1.1228871 -1.1336495 -0.27966437 0.059475813 0.064278975 1.0269816 1.5995554 -0.2626872 -1.1328875 -1.3183023 1.1615516
0.25525525 1.165728 0.17895703 0.054495756 -1.2982007 0.6858632 1.1678723 0.19266243 -1.3000035 0.18823332 0.6567822 1.0179511 -0.27305463 1.5650458 -0.8640482 -0.29251075 1.1485155 -0.8694578 0.67218435 1.6174359 -0.28771698 0.66542274 1.6264443 0.06430523 0.6799249 -1.3035866 1.0434343 0.69458383 0.17864938 1.1385602 1.572512 -0.8419598 1.5744898 -0.26452437 1.0494559 1.6151301 -0.28591064 1.6088212 -0.26021168 -1.3229303 1.1222051 -1.1324205 -0.2791519 0.059793267 0.064585924 1.0264497 1.5985374 -0.2621547 -1.1316531 -1.31689 1.1609881
0.25625625 1.165104 0.17919637 0.054808564 -1.2966893 0.6857176 1.1672945 0.19286942 -1.2984879 0.18847656 0.65659195 1.0173812 -0.27251312 1.5639352 -0.8630782 -0.29197037 1.1479123 -0.8684748 0.67201346 1.6164067 -0.2871955 0.6652584 1.6254637 0.064608715 0.6798197 -1.3021343 1.0429834 0.6944653 0.17887782 1.1378572 1.5714046 -0.8408783 1.573378 -0.2639756 1.0489558 1.6141648 -0.28538978 1.6078051 -0.2596632 -1.3215042 1.1215237 -1.131193 -0.27863964 0.060110565 0.064892545 1.0259185 1.597521 -0.2616225 -1.13042 -1.3154788 1.1604251
0.25725725 1.1644807 0.1794355 0.055121113 -1.2951804 0.68557185 1.1667175 0.1930762 -1.2969748 0.1887195 0.65640175 1.0168121 -0.27197185 1.5628254 -0.86210936 -0.29143026 1.1473098 -0.8674926 0.6718426 1.6153789 -0.28667417 0.66509414 1.6244843 0.06491187 0.6797143 -1.3006833 1.0425329 0.6943466 0.17910606 1.137155 1.5702982 -0.83979785 1.5722668 -0.26342717 1.0484562 1.6132008 -0.2848691 1.6067902 -0.25911525 -1.3200809 1.120843 -1.1299667 -0.2781276 0.060427707 0.065198846 1.0253879 1.5965061 -0.2610906 -1.1291881 -1.3140689 1.1598626
0.25825825 1.1638579 0.17967442 0.055433393 -1.2936746 0.68542606 1.1661414 0.19328272 -1.2954643 0.1889621 0.6562116 1.0162436 -0.2714308 1.5617166 -0.8611419 -0.29089037 1.1467081 -0.8665112 0.6716718 1.6143527 -0.28615296 0.66493 1.6235064 0.0652147 0.6796088 -1.2992334 1.0420825 0.6942277 0.1793341 1.1364537 1.5691928 -0.8387184 1.5711565 -0.2628791 1.0479572 1.6122378 -0.28434855 1.6057762 -0.25856778 -1.3186604 1.1201631 -1.1287417 -0.27761576 0.060744684 0.06550485 1.024858 1.595493 -0.26055896 -1.1279572 -1.3126602 1.1593007
0.25925925 1.163236 0.1799131 0.0557454 -1.2921717 0.6852802 1.1655662 0.19348902 -1.2939564 0.18920437 0.6560215 1.0156757 -0.27088994 1.5606085 -0.8601758 -0.2903507 1.1461072 -0.86553067 0.67150104 1.6133282 -0.28563184 0.66476583 1.6225299 0.065517224 0.67950314 -1.2977849 1.0416325 0.69410866 0.17956194 1.1357534 1.5680883 -0.83764 1.5700468 -0.26233137 1.0474586 1.6112758 -0.28382814 1.6047632 -0.25802085 -1.3172425 1.1194838 -1.1275179 -0.27710408 0.0610615 0.065810554 1.0243287 1.5944815 -0.2600276 -1.1267275 -1.3112526 1.1587392
0.26026025 1.1626147 0.18015155 0.05605712 -1.2906718 0.68513423 1.1649919 0.19369507 -1.2924514 0.18944627 0.6558314 1.0151086 -0.27034932 1.5595016 -0.85921097 -0.2898113 1.1455071 -0.86455095 0.67133033 1.6123055 -0.28511086 0.66460174 1.621555 0.06581945 0.6793973 -1.2963376 1.0411826 0.69398946 0.17978959 1.1350539 1.5669847 -0.8365626 1.5689378 -0.26178396 1.0469605 1.6103146 -0.28330788 1.6037508 -0.2574745 -1.3158268 1.1188053 -1.1262953 -0.27659258 0.061378155 0.06611598 1.0238003 1.5934718 -0.25949648 -1.1254989 -1.3098462 1.1581782
0.26126125 1.1619942 0.18038978 0.056368556 -1.2891753 0.68498814 1.1644182 0.1939009 -1.2909492 0.1896878 0.6556414 1.0145422 -0.2698089 1.5583957 -0.8582476 -0.28927216 1.1449077 -0.8635721 0.6711596 1.6112847 -0.28459004 0.66443765 1.6205816 0.066121385 0.67929137 -1.2948916 1.040733 0.69387 0.18001702 1.1343554 1.5658818 -0.83548623 1.5678294 -0.26123685 1.0464628 1.6093543 -0.28278783 1.6027393 -0.25692874 -1.3144127 1.1181275 -1.1250738 -0.2760812 0.06169464 0.06642115 1.0232725 1.5924641 -0.25896558 -1.1242714 -1.3084409 1.1576177
0.26226225 1.1613744 0.18062776 0.05667969 -1.2876815 0.684842 1.1638452 0.19410649 -1.2894502 0.18992896 0.65545136 1.0139766 -0.2692687 1.5572909 -0.8572857 -0.2887333 1.144309 -0.86259425 0.6709889 1.610266 -0.2840693 0.6642736 1.61961 0.06642305 0.6791852 -1.2934468 1.0402837 0.69375044 0.18024425 1.1336579 1.56478 -0.83441097 1.5667218 -0.26069 1.0459656 1.6083947 -0.28226793 1.6017287 -0.2563836 -1.3130006 1.1174505 -1.1238534 -0.27557 0.06201095 0.06672605 1.0227456 1.5914583 -0.25843486 -1.1230448 -1.3070368 1.1570576
0.26326326 1.1607554 0.1808655 0.056990508 -1.2861897 0.6846957 1.1632729 0.19431184 -1.2879541 0.19016974 0.65526134 1.0134118 -0.2687287 1.5561873 -0.85632527 -0.28819475 1.1437113 -0.86161727 0.6708182 1.6092488 -0.28354874 0.6641096 1.6186402 0.06672445 0.67907894 -1.2920033 1.0398344 0.6936307 0.18047127 1.1329614 1.5636787 -0.8333368 1.5656148 -0.26014346 1.0454687 1.6074358 -0.28174824 1.6007186 -0.2558391 -1.3115901 1.1167742 -1.1226342 -0.2750589 0.06232709 0.06703071 1.0222194 1.5904547 -0.25790435 -1.1218194 -1.3056337 1.156498
0.26426426 1.1601373 0.18110298 0.057301007 -1.2847002 0.68454933 1.1627011 0.19451697 -1.2864614 0.19041009 0.6550714 1.0128477 -0.26818892 1.5550848 -0.8553664 -0.2876565 1.1431143 -0.8606413 0.6706475 1.6082331 -0.28302833 0.66394556 1.6176722 0.067025594 0.67897254 -1.290561 1.0393854 0.6935108 0.18069808 1.1322658 1.5625783 -0.8322637 1.5645086 -0.25959715 1.0449722 1.6064776 -0.28122875 1.5997093 -0.2552953 -1.3101814 1.1160988 -1.121416 -0.27454793 0.06264304 0.067335136 1.0216941 1.5894529 -0.25737402 -1.120595 -1.3042318 1.1559386
0.26526526 1.1595199 0.18134019 0.05761117 -1.2832127 0.6844028 1.16213 0.19472188 -1.2849712 0.19065003 0.6548814 1.0122844 -0.2676494 1.5539837 -0.8544089 -0.28711855 1.142518 -0.85966635 0.6704768 1.6072186 -0.28250808 0.6637815 1.6167057 0.06732649 0.67886597 -1.2891198 1.0389366 0.6933907 0.18092467 1.1315714 1.5614787 -0.83119184 1.563403 -0.2590511 1.0444762 1.6055201 -0.28070948 1.5987006 -0.2547522 -1.3087741 1.115424 -1.1201987 -0.27403706 0.062958814 0.06763933 1.0211697 1.5884523 -0.2568438 -1.1193715 -1.3028309 1.1553798
0.26626626 1.1589035 0.18157715 0.057920992 -1.2817271 0.68425626 1.1615595 0.19492656 -1.2834833 0.19088957 0.65469146 1.011722 -0.2671101 1.5528839 -0.85345256 -0.28658095 1.1419226 -0.85869247 0.6703061 1.6062056 -0.281988 0.66361755 1.6157403 0.06762715 0.6787593 -1.2876801 1.038488 0.69327044 0.18115105 1.1308781 1.5603797 -0.8301211 1.5622982 -0.25850534 1.0439804 1.6045631 -0.28019047 1.5976925 -0.25420985 -1.3073684 1.1147503 -1.1189826 -0.2735263 0.06327438 0.067943305 1.020646 1.587453 -0.25631374 -1.118149 -1.3014313 1.1548213
0.26726726 1.1582879 0.18181382 0.058230456 -1.2802433 0.68410957 1.1609894 0.19513102 -1.2819973 0.19112875 0.6545015 1.0111603 -0.26657104 1.5517856 -0.8524971 -0.2860437 1.1413279 -0.85771966 0.6701354 1.6051937 -0.2814681 0.66345346 1.6147764 0.06792758 0.6786524 -1.2862415 1.0380397 0.69315004 0.1813772 1.130186 1.5592815 -0.82905155 1.5611941 -0.2579598 1.043485 1.6036067 -0.27967167 1.5966848 -0.25366807 -1.3059642 1.1140773 -1.1177675 -0.27301568 0.06358975 0.06824706 1.0201234 1.586455 -0.2557838 -1.1169276 -1.3000327 1.154263
0.26826826 1.1576734 0.18205023 0.058539554 -1.2787614 0.6839628 1.16042 0.19533525 -1.2805134 0.1913676 0.65431154 1.0105995 -0.26603222 1.5506887 -0.85154265 -0.2855068 1.1407338 -0.856748 0.6699646 1.604183 -0.2809484 0.6632894 1.6138134 0.06822778 0.67854536 -1.2848043 1.0375916 0.6930294 0.18160312 1.1294949 1.5581839 -0.8279832 1.5600908 -0.25741452 1.0429901 1.6026509 -0.27915317 1.5956779 -0.2531268 -1.3045614 1.1134053 -1.1165532 -0.27250513 0.06390491 0.0685506 1.0196016 1.5854582 -0.2552539 -1.1157072 -1.2986355 1.1537051
0.26926926 1.1570597 0.18228632 0.05884827 -1.2772813 0.68381596 1.159851 0.19553928 -1.2790314 0.19160612 0.65412164 1.0100396 -0.26549366 1.5495936 -0.85058904 -0.28497034 1.1401407 -0.85577744 0.66979384 1.6031731 -0.28042892 0.66312534 1.6128516 0.068527766 0.6784382 -1.2833685 1.0371436 0.69290864 0.1818288 1.1288052 1.557087 -0.82691616 1.5589882 -0.25686947 1.0424955 1.6016954 -0.27863494 1.5946712 -0.252586 -1.30316 1.1127342 -1.1153399 -0.27199468 0.06421985 0.06885395 1.0190808 1.5844623 -0.2547241 -1.1144876 -1.2972393 1.1531476
0.27027026 1.156447 0.18252212 0.059156585 -1.2758027 0.683669 1.1592824 0.19574308 -1.2775513 0.19184433 0.6539317 1.0094806 -0.26495537 1.5485001 -0.8496363 -0.28443426 1.1395482 -0.85480815 0.669623 1.6021644 -0.27990964 0.66296124 1.6118908 0.06882753 0.67833084 -1.2819339 1.036696 0.6927877 0.18205425 1.1281166 1.5559907 -0.8258504 1.5578865 -0.25632465 1.0420011 1.6007404 -0.27811703 1.5936652 -0.25204572 -1.3017598 1.1120641 -1.1141276 -0.27148432 0.06453456 0.069157094 1.018561 1.5834675 -0.25419435 -1.1132691 -1.2958443 1.1525902
0.27127126 1.1558354 0.1827576 0.059464496 -1.2743258 0.68352187 1.1587144 0.19594666 -1.276073 0.19208223 0.6537418 1.0089225 -0.26441738 1.5474083 -0.8486844 -0.28389862 1.1389564 -0.85384005 0.6694522 1.6011566 -0.2793906 0.6627971 1.6109309 0.0691271 0.6782234 -1.2805008 1.0362484 0.69266665 0.18227944 1.1274294 1.5548952 -0.82478595 1.5567857 -0.25578007 1.0415071 1.5997859 -0.27759942 1.5926597 -0.25150585 -1.300361 1.1113951 -1.1129162 -0.27097404 0.06484903 0.06946005 1.0180422 1.5824736 -0.25366482 -1.1120515 -1.2944505 1.1520331
0.27227226 1.1552249 0.18299277 0.059771977 -1.2728506 0.68337464 1.1581469 0.19615005 -1.2745963 0.19231986 0.6535519 1.0083653 -0.2638797 1.5463185 -0.84773326 -0.28336343 1.1383654 -0.8528733 0.66928136 1.6001496 -0.27887183 0.66263294 1.6099718 0.06942645 0.6781157 -1.279069 1.0358012 0.69254535 0.18250439 1.1267434 1.5538002 -0.82372284 1.5556858 -0.25523573 1.0410135 1.5988318 -0.2770822 1.5916547 -0.25096643 -1.2989634 1.1107271 -1.1117058 -0.27046385 0.06516325 0.0697628 1.0175239 1.5814807 -0.25313553 -1.110835 -1.293058 1.1514761
0.27327326 1.1546155 0.1832276 0.060079023 -1.2713768 0.68322736 1.1575798 0.19635321 -1.2731215 0.19255719 0.65336204 1.0078092 -0.2633423 1.5452307 -0.8467828 -0.28282872 1.1377751 -0.8519079 0.6691104 1.5991434 -0.27835333 0.6624687 1.6090136 0.0697256 0.67800796 -1.2776387 1.0353543 0.692424 0.18272907 1.1260589 1.5527061 -0.82266116 1.5545868 -0.25469163 1.0405202 1.5978781 -0.2765653 1.59065 -0.2504274 -1.297567 1.1100602 -1.1104964 -0.2699538 0.0654772 0.07006538 1.0170064 1.5804886 -0.25260648 -1.1096194 -1.2916669 1.1509196
0.27427426 1.1540073 0.18346208 0.060385615 -1.2699046 0.68308 1.1570129 0.19655614 -1.271648 0.19279425 0.65317214 1.0072539 -0.26280522 1.544145 -0.8458331 -0.28229448 1.1371855 -0.85094386 0.6689395 1.598138 -0.2778351 0.66230446 1.6080561 0.07002455 0.6779 -1.2762098 1.0349075 0.6923024 0.18295346 1.1253759 1.5516126 -0.8216009 1.5534889 -0.2541478 1.0400271 1.5969248 -0.27604884 1.5896459 -0.24988878 -1.2961719 1.1093944 -1.1092879 -0.2694438 0.065790884 0.07036776 1.0164894 1.5794972 -0.25207773 -1.1084049 -1.290277 1.1503631
0.2752753 1.1534003 0.1836962 0.060691733 -1.2684338 0.6829325 1.1564467 0.19675885 -1.2701763 0.19303104 0.6529823 1.0066994 -0.26226848 1.5430615 -0.84488416 -0.28176078 1.1365966 -0.84998125 0.6687685 1.5971333 -0.2773172 0.66214013 1.6070993 0.0703233 0.6777919 -1.2747827 1.034461 0.6921807 0.1831776 1.1246942 1.5505198 -0.8205421 1.552392 -0.2536042 1.0395344 1.5959718 -0.27553275 1.5886422 -0.24935053 -1.2947778 1.1087298 -1.1080803 -0.26893392 0.06610427 0.07066996 1.0159729 1.5785066 -0.25154924 -1.1071913 -1.2888885 1.1498071
0.2762763 1.1527944 0.18392995 0.06099744 -1.2669644 0.6827849 1.1558808 0.19696131 -1.2687061 0.1932676 0.65279245 1.0061457 -0.26173213 1.5419803 -0.8439358 -0.28122765 1.1360081 -0.8490202 0.66859746 1.5961292 -0.27679962 0.66197574 1.6061431 0.07062186 0.67768365 -1.273357 1.0340148 0.69205886 0.18340144 1.1240141 1.5494279 -0.81948483 1.5512961 -0.25306088 1.0390421 1.5950193 -0.27501714 1.587639 -0.24881266 -1.2933848 1.1080666 -1.1068736 -0.26842415 0.06641736 0.070971966 1.0154569 1.5775167 -0.2510211 -1.1059788 -1.2875013 1.1492515
0.2772773 1.1521893 0.18416333 0.061302785 -1.2654964 0.6826372 1.1553153 0.19716355 -1.2672373 0.19350389 0.6526027 1.0055928 -0.26119614 1.5409014 -0.8429881 -0.28069505 1.1354206 -0.8480606 0.6684264 1.5951258 -0.2762824 0.66181135 1.6051875 0.07092022 0.67757523 -1.271933 1.033569 0.69193685 0.18362498 1.1233355 1.5483366 -0.8184292 1.5502015 -0.25251782 1.03855 1.5940671 -0.27450198 1.5866363 -0.24827513 -1.291993 1.1074045 -1.1056681 -0.2679145 0.066730134 0.071273796 1.0149416 1.5765274 -0.25049326 -1.1047674 -1.2861158 1.1486962
0.2782783 1.1515849 0.1843963 0.061607778 -1.2640297 0.68248945 1.1547501 0.19736555 -1.2657698 0.19373995 0.6524129 1.0050405 -0.26066056 1.5398247 -0.842041 -0.28016308 1.1348335 -0.84710264 0.6682553 1.5941229 -0.27576557 0.66164684 1.6042324 0.07121838 0.6774667 -1.2705107 1.0331234 0.69181466 0.18384822 1.1226579 1.5472462 -0.81737506 1.5491081 -0.2519751 1.0380583 1.5931153 -0.2739873 1.585634 -0.24773794 -1.2906023 1.1067435 -1.1044633 -0.267405 0.06704257 0.07157543 1.0144266 1.5755388 -0.2499658 -1.1035572 -1.2847316 1.1481414
0.2792793 1.1509812 0.18462887 0.061912436 -1.2625644 0.68234164 1.1541853 0.19756731 -1.2643039 0.19397576 0.6522231 1.0044891 -0.2601254 1.5387495 -0.8410945 -0.2796317 1.134247 -0.84614635 0.66808414 1.5931206 -0.27524912 0.66148233 1.603278 0.07151634 0.677358 -1.2690902 1.0326781 0.6916924 0.18407114 1.1219811 1.5461568 -0.81632257 1.5480162 -0.25143263 1.0375669 1.5921639 -0.27347314 1.5846323 -0.24720109 -1.2892126 1.1060833 -1.1032597 -0.2668956 0.06735466 0.07187688 1.0139122 1.5745507 -0.24943869 -1.1023481 -1.2833492 1.147587
0.2802803 1.1503782 0.18486102 0.06221677 -1.2611003 0.6821937 1.1536208 0.19776882 -1.2628393 0.19421136 0.6520334 1.0039381 -0.2595907 1.5376756 -0.84014857 -0.27910092 1.1336612 -0.8451918 0.66791296 1.5921189 -0.2747331 0.66131777 1.602324 0.0718141 0.6772491 -1.2676715 1.0322332 0.69157 0.18429373 1.1213053 1.545068 -0.81527185 1.5469255 -0.25089046 1.0370759 1.591213 -0.27295956 1.5836312 -0.24666454 -1.287824 1.105424 -1.1020571 -0.26638636 0.067666374 0.07217814 1.0133982 1.5735632 -0.24891195 -1.10114 -1.2819682 1.147033
0.2812813 1.1497757 0.1850928 0.062520795 -1.2596376 0.68204564 1.1530567 0.19797009 -1.261376 0.19444673 0.6518437 1.0033878 -0.25905642 1.5366032 -0.83920324 -0.27857065 1.1330758 -0.8442387 0.66774166 1.5911176 -0.27421752 0.6611531 1.6013705 0.07211165 0.67714006 -1.2662547 1.0317887 0.6914475 0.18451598 1.1206305 1.5439804 -0.8142228 1.5458363 -0.25034866 1.0365851 1.5902624 -0.27244645 1.5826305 -0.2461283 -1.2864366 1.1047655 -1.1008556 -0.26587725 0.06797771 0.0724792 1.0128846 1.5725763 -0.24838561 -1.0999333 -1.280589 1.1464795
0.2822823 1.149174 0.18532424 0.062824525 -1.2581762 0.6818975 1.1524931 0.1981711 -1.2599142 0.19468187 0.6516541 1.0028383 -0.2585227 1.535532 -0.83825845 -0.27804086 1.132491 -0.8432866 0.6675704 1.5901169 -0.27370244 0.6609884 1.6004174 0.072409 0.67703086 -1.2648399 1.0313445 0.69132483 0.18473789 1.1199564 1.5428935 -0.8131756 1.5447487 -0.24980718 1.0360947 1.5893123 -0.27193373 1.5816306 -0.24559237 -1.2850502 1.104108 -1.0996552 -0.26536834 0.06828864 0.072780065 1.0123714 1.5715898 -0.24785967 -1.0987277 -1.2792115 1.1459265
0.2832833 1.1485727 0.18555534 0.063127965 -1.256716 0.68174934 1.1519297 0.19837184 -1.2584535 0.1949168 0.6514646 1.0022892 -0.25798947 1.5344622 -0.8373142 -0.27751154 1.1319066 -0.8423354 0.66739905 1.5891166 -0.27318785 0.66082364 1.5994647 0.07270613 0.67692155 -1.2634271 1.0309008 0.69120204 0.18495943 1.1192831 1.5418079 -0.8121303 1.5436627 -0.24926607 1.0356046 1.5883627 -0.27142137 1.5806313 -0.24505672 -1.2836648 1.1034511 -1.0984558 -0.2648596 0.06859916 0.073080726 1.0118587 1.570604 -0.24733417 -1.0975235 -1.2778358 1.145374
0.2842843 1.147972 0.18578611 0.06343114 -1.2552571 0.6816011 1.1513667 0.19857234 -1.2569941 0.19515152 0.6512751 1.0017407 -0.25745678 1.5333935 -0.83637047 -0.2769826 1.1313229 -0.8413852 0.6672277 1.5881168 -0.2726738 0.66065884 1.5985123 0.07300305 0.67681205 -1.2620165 1.0304575 0.69107914 0.18518059 1.1186106 1.5407232 -0.81108683 1.5425783 -0.24872534 1.0351149 1.5874137 -0.2709094 1.5796325 -0.24452136 -1.2822806 1.102795 -1.0972575 -0.26435104 0.06890922 0.07338118 1.0113463 1.5696186 -0.24680907 -1.0963204 -1.2764622 1.144822
0.2852853 1.1473719 0.18601657 0.06373404 -1.2537996 0.68145275 1.150804 0.19877258 -1.2555361 0.19538604 0.6510857 1.0011928 -0.25692466 1.5323259 -0.8354273 -0.2764541 1.1307395 -0.84043574 0.66705626 1.5871173 -0.2721603 0.6604939 1.5975604 0.07329975 0.6767024 -1.2606081 1.0300145 0.6909562 0.18540137 1.1179389 1.5396397 -0.8100453 1.5414959 -0.24818502 1.0346255 1.586465 -0.27039772 1.5786345 -0.2439863 -1.2808975 1.1021397 -1.0960605 -0.2638427 0.06921886 0.07368141 1.0108345 1.5686336 -0.24628441 -1.0951188 -1.2750905 1.1442705
0.2862863 1.1467721 0.18624674 0.06403668 -1.2523433 0.6813044 1.1502417 0.19897255 -1.2540792 0.19562034 0.6508963 1.0006455 -0.25639316 1.5312594 -0.83448464 -0.27592593 1.1301565 -0.83948714 0.6668848 1.5861185 -0.2716472 0.660329 1.5966089 0.07359622 0.6765926 -1.259202 1.0295721 0.6908331 0.18562172 1.1172678 1.5385575 -0.80900586 1.5404154 -0.24764514 1.0341364 1.585517 -0.26988634 1.5776372 -0.24345149 -1.2795155 1.1014853 -1.0948647 -0.2633346 0.06952815 0.07398143 1.0103228 1.5676491 -0.2457602 -1.0939186 -1.2737207 1.1437197
0.2872873 1.146173 0.18647663 0.06433909 -1.2508883 0.6811559 1.1496798 0.19917226 -1.2526237 0.19585444 0.65070707 1.0000987 -0.25586233 1.5301939 -0.8335425 -0.2753981 1.129574 -0.83853924 0.6667133 1.58512 -0.2711345 0.660164 1.5956577 0.07389245 0.6764826 -1.2577983 1.0291302 0.6907099 0.18584172 1.1165975 1.5374765 -0.8079685 1.5393369 -0.2471057 1.0336478 1.5845696 -0.26937523 1.5766408 -0.24291697 -1.2781347 1.1008314 -1.0936701 -0.26282677 0.069837116 0.07428121 1.0098116 1.5666652 -0.24523646 -1.0927198 -1.2723533 1.1431694
0.2882883 1.1455743 0.18670623 0.064641245 -1.2494346 0.68100744 1.1491183 0.1993717 -1.2511694 0.19608833 0.65051794 0.99955237 -0.2553321 1.5291294 -0.83260095 -0.27487054 1.1289917 -0.8375921 0.6665418 1.584122 -0.27062216 0.65999895 1.5947069 0.07418845 0.67637247 -1.2563971 1.0286889 0.6905866 0.18606138 1.1159278 1.536397 -0.8069328 1.5382606 -0.24656676 1.0331596 1.5836228 -0.26886442 1.5756452 -0.24238272 -1.276755 1.1001784 -1.092477 -0.26231918 0.07014578 0.07458075 1.0093007 1.5656818 -0.24471316 -1.0915226 -1.270988 1.1426197
0.2892893 1.144976 0.18693557 0.06494317 -1.2479823 0.6808589 1.1485571 0.19957086 -1.2497165 0.19632202 0.6503289 0.99900657 -0.25480247 1.5280659 -0.8316599 -0.27434328 1.1284099 -0.83664566 0.6663702 1.5831244 -0.27011016 0.65983385 1.5937564 0.074484184 0.6762622 -1.2549986 1.0282481 0.6904633 0.18628074 1.1152589 1.5353187 -0.80589837 1.5371865 -0.2460283 1.0326717 1.5826768 -0.26835382 1.5746505 -0.24184874 -1.2753766 1.099526 -1.0912851 -0.26181188 0.07045414 0.07488005 1.0087903 1.5646988 -0.24419032 -1.0903269 -1.2696251 1.1420707
0.2902903 1.1443782 0.18716466 0.06524487 -1.2465314 0.6807103 1.1479962 0.19976975 -1.2482649 0.19655551 0.65014 0.9984613 -0.2542733 1.5270033 -0.8307194 -0.2738163 1.1278284 -0.8356999 0.6661987 1.5821273 -0.26959845 0.6596687 1.5928063 0.07477967 0.67615175 -1.2536024 1.0278078 0.69033986 0.18649977 1.1145905 1.5342422 -0.80486524 1.5361147 -0.2454904 1.0321842 1.5817314 -0.26784346 1.5736569 -0.24131504 -1.2739993 1.0988744 -1.0900946 -0.26130491 0.070762224 0.075179085 1.00828 1.5637164 -0.24366796 -1.0891329 -1.2682645 1.141522
0.2912913 1.1437808 0.1873935 0.065546356 -1.2450818 0.68056166 1.1474358 0.19996838 -1.2468145 0.19678879 0.64995116 0.9979165 -0.25374454 1.5259415 -0.8297795 -0.2732895 1.127247 -0.83475477 0.66602707 1.5811307 -0.26908705 0.6595035 1.5918566 0.07507488 0.6760411 -1.252208 1.0273681 0.69021636 0.18671852 1.1139228 1.5331671 -0.80383325 1.5350453 -0.24495305 1.0316973 1.580787 -0.2673333 1.5726643 -0.2407816 -1.2726233 1.0982236 -1.0889056 -0.26079828 0.07107004 0.07547786 1.0077703 1.5627345 -0.24314608 -1.0879406 -1.2669064 1.1409742
0.2922923 1.1431838 0.18762209 0.06584762 -1.2436336 0.680413 1.1468756 0.20016673 -1.2453655 0.19702186 0.6497625 0.99737215 -0.25321618 1.5248806 -0.82884014 -0.27276292 1.1266658 -0.8338102 0.66585547 1.5801346 -0.2685759 0.6593383 1.5909073 0.075369805 0.6759304 -1.2508155 1.0269287 0.69009286 0.18693699 1.1132557 1.5320938 -0.80280244 1.5339775 -0.24441631 1.0312107 1.5798433 -0.26682332 1.5716727 -0.24024844 -1.2712487 1.0975734 -1.0877181 -0.260292 0.07137759 0.07577635 1.0072608 1.5617532 -0.24262466 -1.08675 -1.2655499 1.1404269
0.2932933 1.1425873 0.18785045 0.06614867 -1.2421869 0.68026435 1.1463159 0.2003648 -1.2439178 0.19725472 0.64957404 0.9968283 -0.25268823 1.5238205 -0.8279014 -0.27223653 1.126085 -0.83286625 0.66568387 1.5791391 -0.268065 0.659173 1.5899585 0.075664446 0.67581946 -1.2494247 1.0264897 0.68996924 0.18715517 1.1125894 1.5310223 -0.8017727 1.5329112 -0.24388021 1.0307245 1.5789006 -0.26631352 1.5706824 -0.23971556 -1.2698754 1.096924 -1.0865322 -0.2597861 0.0716849 0.076074556 1.0067517 1.5607723 -0.24210371 -1.0855613 -1.2641952 1.1398803
0.2942943 1.1419911 0.18807858 0.066449516 -1.2407417 0.68011564 1.1457567 0.2005626 -1.2424716 0.19748737 0.6493857 0.99628496 -0.25216064 1.5227613 -0.82696325 -0.27171028 1.1255046 -0.8319229 0.6655122 1.5781442 -0.26755434 0.6590077 1.58901 0.07595878 0.6757084 -1.2480357 1.026051 0.6898456 0.18737309 1.1119235 1.5299526 -0.800744 1.5318463 -0.24334477 1.0302389 1.5779588 -0.26580387 1.5696933 -0.23918296 -1.2685035 1.0962751 -1.085348 -0.25928062 0.07199196 0.07637245 1.0062429 1.5597922 -0.24158326 -1.0843744 -1.262842 1.1393342
0.2952953 1.1413954 0.1883065 0.06675016 -1.2392981 0.6799669 1.1451979 0.20076011 -1.2410268 0.1977198 0.6491976 0.995742 -0.25163344 1.5217028 -0.8260257 -0.2711842 1.1249248 -0.83098 0.6653406 1.5771499 -0.2670439 0.6588424 1.588062 0.0762528 0.6755972 -1.2466483 1.0256127 0.68972194 0.18759075 1.1112581 1.528885 -0.79971635 1.5307827 -0.24281004 1.0297538 1.5770181 -0.26529437 1.5687056 -0.23865066 -1.2671331 1.095627 -1.0841656 -0.25877556 0.072298795 0.076670036 1.0057344 1.5588126 -0.24106327 -1.0831896 -1.2614906 1.1387888
0.2962963 1.1408001 0.1885342 0.0670506 -1.2378561 0.6798182 1.1446395 0.20095734 -1.2395834 0.19795202 0.64900947 0.99519956 -0.25110656 1.5206451 -0.82508886 -0.27065825 1.1243453 -0.8300377 0.66516894 1.5761561 -0.26653364 0.65867704 1.5871146 0.07654649 0.6754858 -1.2452626 1.0251746 0.68959814 0.18780814 1.1105934 1.5278195 -0.79868966 1.5297203 -0.24227604 1.0292691 1.5760787 -0.26478505 1.5677192 -0.23811865 -1.2657642 1.0949795 -1.0829848 -0.258271 0.0726054 0.076967284 1.0052264 1.5578338 -0.24054375 -1.0820068 -1.2601407 1.138244
0.2972973 1.1402051 0.1887617 0.067350835 -1.2364157 0.6796695 1.1440816 0.2011543 -1.2381415 0.198184 0.6488215 0.9946576 -0.25058 1.5195881 -0.8241526 -0.27013242 1.1237664 -0.8290959 0.66499734 1.5751631 -0.26602358 0.65851164 1.5861677 0.07683984 0.6753742 -1.2438784 1.0247369 0.6894742 0.1880253 1.1099293 1.5267562 -0.7976639 1.5286592 -0.24174257 1.028785 1.5751404 -0.26427582 1.5667344 -0.23758695 -1.264397 1.0943328 -1.081806 -0.25776693 0.0729118 0.07726418 1.0047187 1.5568556 -0.24002472 -1.0808254 -1.2587922 1.1377
0.2982983 1.1396105 0.18898898 0.06765088 -1.2349771 0.67952085 1.143524 0.20135097 -1.2367013 0.19841577 0.64863354 0.99411607 -0.2500538 1.5185319 -0.8232171 -0.2696067 1.123188 -0.8281546 0.6648258 1.5741708 -0.2655137 0.65834624 1.5852213 0.07713283 0.6752625 -1.2424958 1.0242995 0.6893502 0.18824221 1.1092658 1.5256953 -0.7966391 1.5275992 -0.24120955 1.0283015 1.5742034 -0.26376674 1.5657512 -0.23705554 -1.2630314 1.0936867 -1.080629 -0.2572634 0.07321799 0.07756072 1.0042114 1.5558782 -0.23950614 -1.0796456 -1.2574452 1.1371565
0.2992993 1.1390164 0.18921606 0.06795071 -1.2335402 0.67937213 1.1429671 0.20154737 -1.2352625 0.19864729 0.64844567 0.993575 -0.24952787 1.5174764 -0.8222823 -0.26908112 1.1226102 -0.8272139 0.6646542 1.5731792 -0.26500398 0.65818083 1.5842755 0.07742544 0.6751507 -1.2411146 1.0238624 0.68922603 0.18845889 1.1086029 1.5246366 -0.79561514 1.5265403 -0.24067697 1.0278184 1.5732677 -0.26325774 1.5647697 -0.23652446 -1.2616674 1.0930413 -1.0794541 -0.25676042 0.07352398 0.07785688 1.0037044 1.5549016 -0.23898803 -1.0784672 -1.2560996 1.1366136
0.3003003 1.1384227 0.18944295 0.06825035 -1.2321051 0.6792234 1.1424106 0.20174347 -1.2338256 0.19887859 0.64825785 0.99303436 -0.24900223 1.5164217 -0.8213483 -0.26855558 1.122033 -0.8262736 0.66448265 1.5721886 -0.2644944 0.65801543 1.5833303 0.07771767 0.67503864 -1.2397349 1.0234255 0.6891017 0.18867534 1.1079406 1.5235795 -0.7945921 1.5254824 -0.24014482 1.027336 1.5723336 -0.2627489 1.5637901 -0.23599373 -1.2603053 1.0923965 -1.0782808 -0.25625798 0.07382977 0.07815265 1.0031979 1.5539259 -0.23847036 -1.07729 -1.2547554 1.1360713
0.3013013 1.1378293 0.18966964 0.06854978 -1.230672 0.67907465 1.1418548 0.2019393 -1.2323902 0.19910963 0.6480701 0.99249417 -0.24847688 1.5153677 -0.8204151 -0.26803017 1.1214563 -0.82533383 0.6643112 1.5711988 -0.26398495 0.65785 1.5823859 0.07800949 0.67492646 -1.2383566 1.0229888 0.6889773 0.18889157 1.1072788 1.5225236 -0.79356986 1.5244255 -0.23961306 1.0268543 1.5714011 -0.2622401 1.5628123 -0.23546332 -1.258945 1.0917524 -1.077109 -0.25575593 0.07413538 0.078448005 1.0026917 1.552951 -0.23795316 -1.0761143 -1.2534126 1.1355298
0.3023023 1.1372364 0.18989614 0.068849005 -1.2292408 0.6789259 1.1412994 0.20213485 -1.2309567 0.19934042 0.6478824 0.99195445 -0.2479518 1.5143145 -0.8194827 -0.2675048 1.1208801 -0.8243945 0.66413975 1.5702099 -0.26347566 0.6576847 1.5814421 0.078300886 0.67481416 -1.2369797 1.0225525 0.68885267 0.1891076 1.1066176 1.5214694 -0.7925484 1.5233696 -0.23908171 1.0263731 1.5704702 -0.26173148 1.5618366 -0.23493329 -1.2575867 1.091109 -1.0759385 -0.2552542 0.07444079 0.07874292 1.002186 1.5519772 -0.2374364 -1.0749397 -1.252071 1.1349888
0.3033033 1.1366439 0.19012244 0.06914803 -1.2278117 0.67877704 1.1407446 0.2023301 -1.229525 0.19957094 0.64769477 0.99141526 -0.24742699 1.5132622 -0.8185512 -0.26697955 1.1203046 -0.8234558 0.6639684 1.5692221 -0.26296648 0.65751934 1.5804993 0.07859184 0.67470163 -1.2356042 1.0221163 0.6887279 0.1893234 1.105957 1.5204163 -0.79152787 1.5223145 -0.23855074 1.0258927 1.5695411 -0.2612229 1.560863 -0.23440361 -1.2562304 1.0904664 -1.0747694 -0.25475284 0.07474603 0.0790374 1.0016806 1.5510043 -0.23692007 -1.0737665 -1.2507308 1.1344484
0.3043043 1.1360519 0.19034854 0.06944683 -1.2263848 0.67862815 1.1401904 0.20252508 -1.2280952 0.19980119 0.64750713 0.9908765 -0.24690242 1.5122105 -0.8176206 -0.26645434 1.1197298 -0.8225175 0.663797 1.5682353 -0.26245743 0.657354 1.5795572 0.07888234 0.674589 -1.2342299 1.0216805 0.688603 0.18953897 1.1052971 1.5193644 -0.79050803 1.5212604 -0.23802015 1.0254129 1.5686138 -0.26071444 1.559891 -0.23387432 -1.2548763 1.0898243 -1.0736014 -0.25425178 0.07505108 0.07933139 1.0011758 1.5500326 -0.23640417 -1.0725943 -1.2493918 1.1339087
0.3053053 1.1354603 0.19057445 0.06974543 -1.22496 0.6784792 1.1396368 0.20271978 -1.2266674 0.20003116 0.64731956 0.9903382 -0.24637811 1.5111597 -0.8166909 -0.2659292 1.1191554 -0.8215798 0.66362584 1.5672497 -0.2619485 0.6571887 1.5786161 0.07917234 0.6744762 -1.232857 1.0212449 0.68847793 0.18975435 1.1046379 1.5183136 -0.78948903 1.520207 -0.23748992 1.0249338 1.5676885 -0.26020607 1.5589203 -0.23334543 -1.2535243 1.089183 -1.0724348 -0.25375098 0.075355954 0.079624936 1.0006714 1.549062 -0.23588867 -1.0714234 -1.248054 1.1333696
0.3063063 1.1348691 0.19080018 0.0700438 -1.2235376 0.6783302 1.1390839 0.2029142 -1.2252417 0.20026085 0.647132 0.9898004 -0.24585404 1.5101095 -0.8157623 -0.26540416 1.1185818 -0.8206426 0.66345465 1.5662652 -0.26143968 0.6570235 1.577676 0.079461925 0.6743632 -1.2314854 1.0208094 0.6883527 0.18996952 1.1039792 1.517264 -0.7884708 1.5191545 -0.23696005 1.0244552 1.5667646 -0.2596978 1.5579506 -0.23281696 -1.2521747 1.0885423 -1.0712693 -0.25325048 0.07566065 0.07991812 1.0001675 1.5480927 -0.23537357 -1.0702536 -1.2467175 1.1328311
0.3073073 1.1342785 0.1910257 0.070341945 -1.2221175 0.6781811 1.1385316 0.20310831 -1.2238182 0.20049022 0.64694446 0.9892631 -0.24533021 1.5090604 -0.81483465 -0.2648792 1.1180087 -0.81970596 0.6632836 1.5652822 -0.260931 0.65685827 1.576737 0.07975115 0.67425007 -1.230115 1.0203743 0.6882273 0.19018449 1.1033212 1.5162156 -0.78745335 1.5181029 -0.23643054 1.023977 1.5658417 -0.25918964 1.556982 -0.23228894 -1.2508276 1.0879023 -1.0701051 -0.25275022 0.07596517 0.080210954 0.9996641 1.5471247 -0.23485887 -1.0690849 -1.2453821 1.1322931
0.3083083 1.1336883 0.19125102 0.070639856 -1.2207 0.678032 1.1379801 0.20330217 -1.2223969 0.2007193 0.646757 0.9887264 -0.24480662 1.5080122 -0.81390816 -0.2643543 1.1174364 -0.8187699 0.6631126 1.5643005 -0.26042238 0.65669316 1.5757991 0.08004003 0.6741368 -1.2287459 1.0199393 0.6881017 0.19039924 1.1026639 1.5151681 -0.7864367 1.5170519 -0.23590137 1.0234994 1.5649197 -0.25868157 1.5560145 -0.23176137 -1.2494826 1.0872631 -1.068942 -0.2522502 0.07626952 0.08050346 0.99916124 1.5461582 -0.23434454 -1.0679172 -1.2440478 1.1317557
0.3093093 1.1330987 0.19147615 0.07093753 -1.2192852 0.67788273 1.1374294 0.20349574 -1.2209779 0.20094804 0.64656955 0.9881901 -0.24428324 1.5069648 -0.81298286 -0.2638295 1.1168647 -0.81783444 0.66294163 1.5633203 -0.25991386 0.6565281 1.5748625 0.08032857 0.6740234 -1.227378 1.0195047 0.68797594 0.1906138 1.1020073 1.5141215 -0.7854207 1.5160018 -0.23537253 1.023022 1.5639988 -0.25817364 1.555048 -0.23123427 -1.2481395 1.0866246 -1.06778 -0.25175038 0.07657369 0.080795646 0.99865896 1.5451931 -0.23383056 -1.0667506 -1.2427148 1.1312189
0.3103103 1.1325097 0.19170108 0.07123495 -1.2178731 0.67773336 1.1368793 0.20368902 -1.2195615 0.20117646 0.6463821 0.98765445 -0.24376011 1.5059184 -0.81205875 -0.2633048 1.1162935 -0.81689954 0.6627707 1.5623417 -0.2594055 0.6563631 1.5739272 0.0806168 0.6739098 -1.2260114 1.0190701 0.68785006 0.19082817 1.1013514 1.5130761 -0.7844056 1.5149524 -0.23484403 1.0225453 1.5630788 -0.2576658 1.5540823 -0.23070766 -1.246798 1.0859867 -1.066619 -0.25125074 0.07687768 0.08108754 0.9981572 1.5442296 -0.23331693 -1.0655853 -1.2413828 1.1306826
0.3113113 1.1319212 0.1919258 0.071532115 -1.2164634 0.67758393 1.1363301 0.20388204 -1.2181475 0.20140453 0.6461947 0.98711926 -0.24323721 1.5048729 -0.8111359 -0.2627802 1.1157231 -0.8159653 0.66259974 1.5613648 -0.25889722 0.6561983 1.5729932 0.08090472 0.673796 -1.224646 1.0186359 0.68772393 0.19104232 1.1006963 1.5120314 -0.7833913 1.5139037 -0.23431584 1.022069 1.5621595 -0.2571581 1.5531175 -0.23018159 -1.2454581 1.0853497 -1.0654593 -0.25075132 0.077181496 0.08137913 0.9976561 1.5432678 -0.23280363 -1.0644207 -1.240052 1.1301469
0.3123123 1.1313332 0.19215031 0.07182901 -1.2150556 0.6774344 1.1357818 0.20407479 -1.2167362 0.20163223 0.6460073 0.9865847 -0.24271454 1.5038285 -0.8102144 -0.2622557 1.1151533 -0.81503177 0.6624288 1.5603895 -0.25838906 0.6560336 1.5720607 0.081192344 0.6736821 -1.2232819 1.0182018 0.68759763 0.19125627 1.100042 1.5109876 -0.7823777 1.5128558 -0.23378798 1.021593 1.5612411 -0.25665054 1.5521536 -0.22965604 -1.2441198 1.0847133 -1.0643005 -0.25025207 0.07748512 0.08167044 0.9971556 1.5423079 -0.23229063 -1.0632572 -1.2387223 1.1296116
0.3133133 1.1307459 0.1923746 0.072125636 -1.2136497 0.6772847 1.1352342 0.20426725 -1.2153276 0.20185955 0.64581996 0.9860507 -0.2421921 1.5027852 -0.8092939 -0.26173136 1.1145842 -0.8140989 0.66225785 1.5594163 -0.257881 0.6558689 1.5711298 0.081479676 0.67356807 -1.221919 1.0177679 0.68747115 0.19147003 1.0993885 1.5099448 -0.78136504 1.5118086 -0.23326044 1.0211174 1.5603235 -0.2561431 1.5511904 -0.22913107 -1.242783 1.0840778 -1.0631428 -0.24975298 0.07778856 0.08196148 0.99665576 1.5413496 -0.23177792 -1.0620948 -1.2373937 1.129077
0.3143143 1.1301593 0.19259866 0.072421975 -1.2122457 0.677135 1.1346873 0.20445944 -1.2139212 0.2020865 0.6456326 0.9855173 -0.24166991 1.5017431 -0.8083743 -0.26120716 1.1140157 -0.8131668 0.6620869 1.558445 -0.2573731 0.6557042 1.5702007 0.08176674 0.6734538 -1.2205572 1.0173343 0.68734455 0.19168356 1.0987358 1.5089028 -0.7803531 1.5107621 -0.23273322 1.0206423 1.5594065 -0.25563583 1.550228 -0.2286067 -1.2414477 1.083443 -1.0619861 -0.24925403 0.078091815 0.082252264 0.99615663 1.5403936 -0.23126547 -1.0609334 -1.2360663 1.1285427
0.3153153 1.1295733 0.1928225 0.07271802 -1.2108434 0.67698514 1.1341408 0.20465136 -1.2125168 0.20231302 0.64544535 0.9849846 -0.24114794 1.500702 -0.8074554 -0.2606831 1.1134479 -0.8122354 0.66191596 1.5574757 -0.2568653 0.65553963 1.5692732 0.082053535 0.6733394 -1.2191967 1.0169009 0.6872177 0.1918969 1.098084 1.5078615 -0.77934206 1.5097164 -0.2322063 1.0201674 1.5584903 -0.25512874 1.5492663 -0.22808294 -1.2401137 1.082809 -1.0608304 -0.24875523 0.078394875 0.08254279 0.9956582 1.539439 -0.23075327 -1.0597727 -1.23474 1.1280088
0.3163163 1.1289881 0.19304611 0.073013745 -1.2094429 0.6768351 1.133595 0.204843 -1.2111142 0.20253915 0.64525807 0.9844524 -0.24062622 1.4996623 -0.8065374 -0.26015922 1.1128808 -0.81130487 0.661745 1.5565082 -0.25635764 0.655375 1.5683477 0.08234007 0.6732249 -1.2178375 1.0164678 0.6870907 0.19211002 1.0974331 1.5068212 -0.77833194 1.5086714 -0.23167971 1.0196929 1.5575747 -0.2546218 1.5483053 -0.22755983 -1.2387812 1.0821757 -1.0596756 -0.24825656 0.078697726 0.08283308 0.9951606 1.5384854 -0.2302413 -1.0586132 -1.2334149 1.1274755
0.3173173 1.1284037 0.19326946 0.073309146 -1.2080439 0.67668504 1.1330497 0.20503439 -1.2097133 0.20276482 0.6450708 0.983921 -0.24010473 1.4986238 -0.80562013 -0.25963554 1.1123143 -0.8103752 0.66157407 1.5555418 -0.25585014 0.65521044 1.567424 0.08262636 0.67311025 -1.2164794 1.0160348 0.6869635 0.19232294 1.0967832 1.5057814 -0.77732265 1.5076271 -0.23115341 1.0192188 1.5566597 -0.25411507 1.5473449 -0.2270374 -1.23745 1.0815434 -1.0585219 -0.24775803 0.079000376 0.083123125 0.9946638 1.537533 -0.22972953 -1.0574546 -1.2320908 1.1269426
0.3183183 1.1278199 0.19349258 0.07360421 -1.2066467 0.6765348 1.1325049 0.20522551 -1.2083143 0.20299004 0.6448836 0.9833903 -0.23958352 1.4975868 -0.80470365 -0.2591121 1.1117486 -0.80944645 0.66140306 1.5545765 -0.2553428 0.65504587 1.5665017 0.0829124 0.6729954 -1.2151227 1.0156021 0.6868361 0.19253562 1.0961342 1.5047426 -0.77631426 1.5065837 -0.23062745 1.018745 1.5557454 -0.25360855 1.5463852 -0.2265156 -1.2361202 1.0809119 -1.0573691 -0.24725962 0.07930281 0.08341295 0.9941676 1.5365816 -0.22921795 -1.056297 -1.230768 1.12641
0.3193193 1.1272371 0.19371542 0.07389893 -1.2052511 0.67638445 1.1319606 0.20541637 -1.2069169 0.20321484 0.64469635 0.9828602 -0.23906256 1.4965513 -0.8037879 -0.25858888 1.1111834 -0.8085186 0.661232 1.5536124 -0.25483564 0.6548813 1.5655804 0.08319821 0.6728804 -1.2137672 1.0151696 0.68670857 0.19274808 1.0954863 1.5037044 -0.7753069 1.505541 -0.23010178 1.0182714 1.5548316 -0.25310227 1.545426 -0.2259944 -1.2347918 1.0802811 -1.0562173 -0.2467613 0.07960503 0.08370255 0.9936721 1.5356312 -0.2287065 -1.0551403 -1.2294463 1.1258779
0.3203203 1.126655 0.19393799 0.07419328 -1.2038571 0.67623395 1.1314168 0.20560695 -1.2055212 0.20343928 0.64450914 0.9823309 -0.23854187 1.4955173 -0.80287284 -0.2580659 1.1106188 -0.8075918 0.661061 1.5526491 -0.25432864 0.65471673 1.56466 0.083483785 0.67276525 -1.2124131 1.0147374 0.68658084 0.19296034 1.0948395 1.5026671 -0.77430046 1.5044992 -0.22957644 1.0177982 1.5539184 -0.25259623 1.5444673 -0.22547369 -1.2334645 1.0796514 -1.0550663 -0.24626312 0.07990701 0.08399193 0.993177 1.5346818 -0.22819519 -1.0539845 -1.2281257 1.1253461
0.3213213 1.1260738 0.19416028 0.07448725 -1.2024645 0.6760833 1.1308734 0.20579728 -1.2041272 0.20366338 0.644322 0.9818024 -0.23802146 1.4944848 -0.80195856 -0.25754324 1.110055 -0.806666 0.66088986 1.5516869 -0.25382185 0.6545521 1.5637405 0.083769135 0.6726499 -1.2110602 1.0143054 0.6864529 0.19317234 1.0941937 1.5016305 -0.7732951 1.5034583 -0.22905141 1.0173253 1.5530056 -0.25209042 1.5435094 -0.22495349 -1.2321384 1.0790224 -1.0539165 -0.24576503 0.080208756 0.0842811 0.9926824 1.5337331 -0.22768396 -1.0528297 -1.2268064 1.1248145
0.3223223 1.1254938 0.1943823 0.074780814 -1.2010734 0.6759326 1.1303306 0.20598736 -1.2027347 0.20388713 0.6441349 0.98127466 -0.23750134 1.493454 -0.8010449 -0.25702086 1.1094918 -0.80574137 0.6607188 1.5507256 -0.25331527 0.6543875 1.562822 0.08405427 0.67253447 -1.2097087 1.0138736 0.6863249 0.19338411 1.0935491 1.5005947 -0.77229077 1.5024182 -0.22852671 1.0168526 1.5520934 -0.25158495 1.542552 -0.22443376 -1.2308136 1.0783943 -1.0527675 -0.24526705 0.08051025 0.08457006 0.9921883 1.5327855 -0.22717282 -1.0516759 -1.2254883 1.1242833
0.3233233 1.1249144 0.194604 0.075073965 -1.1996839 0.6757817 1.129788 0.2061772 -1.2013438 0.20411058 0.6439477 0.98074776 -0.23698153 1.492425 -0.8001319 -0.25649887 1.1089292 -0.80481786 0.6605476 1.5497651 -0.25280893 0.65422285 1.5619042 0.08433919 0.67241883 -1.2083585 1.013442 0.6861966 0.19359563 1.0929058 1.4995596 -0.77128756 1.5013789 -0.22800234 1.0163803 1.5511817 -0.25107977 1.541595 -0.2239145 -1.22949 1.0777673 -1.0516195 -0.24476919 0.080811486 0.08485882 0.9916947 1.5318387 -0.22666171 -1.050523 -1.2241714 1.1237524
0.3243243 1.1243358 0.19482538 0.07536668 -1.1982958 0.67563075 1.1292459 0.20636678 -1.1999544 0.20433371 0.6437607 0.98022175 -0.23646203 1.4913979 -0.79921967 -0.2559772 1.1083672 -0.8038956 0.6603764 1.5488055 -0.25230283 0.65405816 1.5609872 0.08462389 0.6723031 -1.2070099 1.0130109 0.6860682 0.1938069 1.0922635 1.4985254 -0.7702855 1.5003407 -0.2274783 1.0159082 1.5502706 -0.25057492 1.5406387 -0.22339568 -1.2281677 1.0771412 -1.0504724 -0.24427143 0.08111245 0.08514737 0.9912015 1.5308926 -0.22615063 -1.0493711 -1.2228557 1.1232215
0.32532534 1.1237577 0.19504645 0.07565895 -1.1969092 0.67547965 1.1287042 0.20655611 -1.1985666 0.20455654 0.64357364 0.9796966 -0.23594286 1.4903727 -0.798308 -0.25545597 1.1078058 -0.80297464 0.6602052 1.5478467 -0.251797 0.6538934 1.5600711 0.08490837 0.6721872 -1.2056626 1.0125798 0.6859396 0.19401792 1.0916219 1.497492 -0.76928467 1.4993035 -0.2269546 1.0154365 1.5493598 -0.25007042 1.5396829 -0.22287728 -1.2268465 1.0765158 -1.0493263 -0.24377377 0.08141314 0.08543573 0.9907088 1.5299473 -0.2256397 -1.0482202 -1.2215414 1.122691
0.32632634 1.1231802 0.19526717 0.07595074 -1.1955239 0.6753284 1.1281629 0.2067452 -1.19718 0.20477909 0.6433866 0.97917235 -0.23542401 1.4893495 -0.797397 -0.25493518 1.1072451 -0.802055 0.66003394 1.5468886 -0.25129142 0.6537286 1.5591556 0.08519266 0.67207116 -1.2043167 1.0121491 0.68581086 0.19422866 1.0909811 1.4964592 -0.76828504 1.4982673 -0.22643124 1.014965 1.5484496 -0.2495663 1.5387276 -0.22235927 -1.2255265 1.0758914 -1.048181 -0.24327624 0.081713535 0.08572389 0.99021655 1.5290027 -0.22512902 -1.0470703 -1.2202284 1.1221607
0.32732734 1.1226033 0.19548754 0.076242045 -1.19414 0.67517704 1.1276219 0.20693406 -1.195795 0.20500135 0.6431997 0.9786489 -0.23490554 1.4883281 -0.7964867 -0.25441486 1.1066849 -0.8011364 0.6598626 1.5459311 -0.25078616 0.6535638 1.5582408 0.085476734 0.67195493 -1.2029724 1.0117186 0.68568194 0.19443914 1.0903412 1.4954275 -0.7672867 1.4972322 -0.22590823 1.0144938 1.5475398 -0.24906258 1.5377729 -0.22184163 -1.2242076 1.0752678 -1.0470369 -0.24277882 0.082013614 0.08601186 0.98972476 1.5280589 -0.22461858 -1.0459213 -1.2189168 1.1216304
0.32832834 1.1220269 0.19570754 0.07653293 -1.1927575 0.6750255 1.1270812 0.20712268 -1.1944115 0.20522337 0.64301276 0.97812617 -0.23438744 1.487308 -0.79557693 -0.25389504 1.1061254 -0.8002186 0.6596912 1.5449744 -0.2502812 0.6533989 1.5573266 0.0857606 0.67183864 -1.2016298 1.0112885 0.6855529 0.19464932 1.089702 1.4943964 -0.76628983 1.4961983 -0.22538558 1.0140228 1.5466306 -0.24855931 1.5368187 -0.22132437 -1.2228899 1.0746449 -1.0458937 -0.24228154 0.08231338 0.08629962 0.9892334 1.5271157 -0.22410843 -1.0447733 -1.2176064 1.1211002
0.32932934 1.1214511 0.19592716 0.07682346 -1.1913763 0.6748739 1.1265409 0.20731106 -1.1930293 0.20544511 0.64282584 0.97760403 -0.23386973 1.4862891 -0.79466784 -0.25337577 1.1055664 -0.79930156 0.65951985 1.5440184 -0.24977663 0.65323395 1.556413 0.08604427 0.6717221 -1.2002885 1.0108588 0.68542373 0.19485922 1.0890635 1.4933665 -0.7652943 1.4951656 -0.2248633 1.0135522 1.5457219 -0.24805652 1.5358652 -0.22080745 -1.2215732 1.0740229 -1.0447514 -0.24178438 0.082612805 0.08658719 0.9887424 1.5261732 -0.22359857 -1.0436265 -1.2162976 1.1205702
0.33033034 1.1208758 0.19614637 0.07711363 -1.1899966 0.67472214 1.126001 0.20749922 -1.1916485 0.2056666 0.64263904 0.97708255 -0.23335242 1.4852717 -0.79375935 -0.2528571 1.1050079 -0.7983853 0.65934837 1.5430629 -0.24927242 0.65306896 1.5555 0.08632772 0.6716055 -1.1989491 1.0104293 0.68529433 0.1950688 1.0884259 1.4923372 -0.7643003 1.4941342 -0.2243414 1.0130818 1.5448136 -0.2475542 1.5349121 -0.22029087 -1.2202578 1.0734016 -1.0436102 -0.24128735 0.08291188 0.08687457 0.98825186 1.5252315 -0.22308902 -1.0424807 -1.2149904 1.12004
0.33133134 1.1203011 0.19636516 0.07740347 -1.1886182 0.6745703 1.1254613 0.20768717 -1.1902691 0.20588787 0.64245224 0.9765617 -0.23283556 1.4842553 -0.79285145 -0.25233907 1.10445 -0.79746985 0.6591769 1.5421082 -0.24876861 0.65290385 1.5545876 0.086610965 0.67148876 -1.1976112 1.01 0.68516487 0.19527808 1.0877889 1.491309 -0.7633078 1.4931041 -0.2238199 1.0126116 1.5439059 -0.24705242 1.5339597 -0.2197746 -1.2189435 1.0727811 -1.04247 -0.24079047 0.08321059 0.08716174 0.98776174 1.5242903 -0.22257979 -1.041336 -1.2136846 1.11951
0.33233234 1.1197269 0.19658354 0.077692986 -1.1872411 0.67441833 1.124922 0.20787488 -1.188891 0.20610888 0.64226556 0.97604144 -0.23231913 1.4832402 -0.79194415 -0.25182167 1.1038927 -0.7965551 0.65900534 1.5411539 -0.24826522 0.6527387 1.5536758 0.086894006 0.6713718 -1.1962752 1.0095712 0.6850352 0.19548702 1.0871527 1.4902818 -0.76231694 1.4920753 -0.22329879 1.0121417 1.5429987 -0.2465512 1.533008 -0.21925867 -1.2176304 1.0721613 -1.0413308 -0.24029376 0.083508916 0.08744871 0.987272 1.5233498 -0.22207092 -1.0401924 -1.2123803 1.11898
0.33333334 1.1191531 0.19680145 0.07798219 -1.1858653 0.6742663 1.1243831 0.20806238 -1.1875143 0.20632967 0.6420789 0.97552174 -0.23180318 1.4822261 -0.7910375 -0.251305 1.1033357 -0.7956411 0.65883374 1.5402004 -0.24776228 0.6525735 1.5527644 0.08717683 0.67125475 -1.1949409 1.0091426 0.6849055 0.19569564 1.0865171 1.4892557 -0.76132774 1.4910481 -0.2227781 1.0116721 1.5420921 -0.24605057 1.5320568 -0.21874301 -1.2163184 1.0715423 -1.0401927 -0.23979722 0.083806835 0.087735474 0.98678267 1.5224099 -0.22156239 -1.03905 -1.2110777 1.1184504
0.33433434 1.11858 0.1970189 0.0782711 -1.1844909 0.6741141 1.1238444 0.20824967 -1.186139 0.20655024 0.6418923 0.97500265 -0.23128773 1.4812132 -0.79013145 -0.25078914 1.1027794 -0.79472786 0.65866214 1.5392473 -0.24725983 0.65240824 1.5518535 0.08745944 0.6711375 -1.1936085 1.0087146 0.68477565 0.1959039 1.0858823 1.4882305 -0.7603398 1.4900225 -0.22225782 1.0112028 1.541186 -0.24555056 1.5311064 -0.21822765 -1.2150075 1.0709239 -1.0390557 -0.23930085 0.084104344 0.08802203 0.98629373 1.5214707 -0.22105424 -1.0379087 -1.2097768 1.1179209
0.33533534 1.1180072 0.19723594 0.07855971 -1.1831179 0.6739618 1.123306 0.20843676 -1.184765 0.2067706 0.6417058 0.9744841 -0.2307728 1.4802014 -0.789226 -0.25027403 1.1022235 -0.79381526 0.6584904 1.5382948 -0.24675786 0.6522429 1.5509433 0.08774182 0.6710202 -1.192278 1.0082868 0.68464565 0.1961118 1.0852481 1.4872065 -0.75935286 1.4889984 -0.22173798 1.0107338 1.5402806 -0.24505107 1.5301566 -0.21771258 -1.2136978 1.0703063 -1.0379198 -0.23880468 0.08440141 0.08830837 0.9858052 1.520532 -0.22054647 -1.0367686 -1.2084775 1.1173917
0.33633634 1.117435 0.19745262 0.07884806 -1.1817461 0.6738094 1.122768 0.20862365 -1.1833923 0.20699073 0.64151937 0.973966 -0.23025839 1.4791906 -0.78832114 -0.24975982 1.1016681 -0.79290336 0.65831876 1.5373429 -0.24625647 0.65207744 1.5500335 0.08802398 0.67090267 -1.1909496 1.0078595 0.6845156 0.19631933 1.0846146 1.4861836 -0.75836706 1.4879761 -0.22121862 1.0102651 1.5393757 -0.244552 1.5292077 -0.21719778 -1.2123893 1.0696893 -1.0367849 -0.23830873 0.08469802 0.088594496 0.98531705 1.5195941 -0.2200391 -1.0356296 -1.2071801 1.1168629
0.33733734 1.1168631 0.19766895 0.07913613 -1.1803758 0.67365694 1.1222303 0.20881034 -1.182021 0.20721066 0.641333 0.9734485 -0.22974455 1.4781808 -0.78741693 -0.24924645 1.1011131 -0.7919922 0.658147 1.5363915 -0.24575563 0.651912 1.549124 0.08830592 0.670785 -1.1896231 1.0074325 0.6843854 0.19652647 1.0839818 1.485162 -0.7573823 1.4869556 -0.2206997 1.0097967 1.5384715 -0.24405335 1.5282594 -0.21668324 -1.2110821 1.0690731 -1.0356512 -0.23781298 0.08499424 0.08888039 0.9848293 1.5186566 -0.21953213 -1.034492 -1.2058846 1.1163343
0.33833835 1.1162919 0.19788496 0.07942395 -1.1790068 0.6735044 1.1216929 0.20899685 -1.180651 0.20743039 0.6411467 0.97293144 -0.22923131 1.477172 -0.7865133 -0.24873365 1.1005585 -0.79108167 0.6579752 1.5354407 -0.2452554 0.6517464 1.5482152 0.08858762 0.67066723 -1.1882988 1.0070059 0.6842551 0.19673319 1.0833496 1.4841417 -0.75639856 1.485937 -0.22018127 1.0093286 1.537568 -0.24355505 1.527312 -0.21616895 -1.2097759 1.0684575 -1.0345187 -0.2373175 0.08529011 0.08916606 0.9843419 1.5177199 -0.21902558 -1.0333557 -1.2045909 1.1158062
0.33933935 1.115721 0.19810067 0.07971151 -1.1776392 0.67335176 1.1211559 0.20918316 -1.1792823 0.2076499 0.6409606 0.9724149 -0.2287187 1.4761641 -0.7856103 -0.24822138 1.1000043 -0.7901718 0.6578034 1.5344905 -0.24475566 0.65158075 1.5473068 0.08886907 0.6705493 -1.1869767 1.0065799 0.6841248 0.19693951 1.0827181 1.4831227 -0.75541586 1.4849204 -0.21966335 1.0088608 1.5366652 -0.2430571 1.5263656 -0.21565494 -1.2084712 1.0678425 -1.0333874 -0.23682228 0.08558564 0.089451484 0.98385495 1.5167838 -0.21851946 -1.0322208 -1.2032993 1.1152785
0.34034035 1.1151506 0.19831607 0.07999883 -1.1762731 0.67319906 1.120619 0.20936929 -1.1779151 0.20786922 0.6407745 0.97189885 -0.22820665 1.4751573 -0.78470796 -0.2477096 1.0994505 -0.78926253 0.6576316 1.5335408 -0.24425635 0.6514151 1.5463989 0.08915028 0.67043114 -1.1856568 1.0061542 0.68399435 0.19714548 1.0820873 1.4821051 -0.75443417 1.4839058 -0.21914594 1.0083934 1.5357631 -0.24255948 1.52542 -0.21514118 -1.2071675 1.0672282 -1.0322574 -0.23632732 0.085880846 0.08973666 0.98336834 1.5158483 -0.21801378 -1.0310872 -1.2020097 1.1147512
0.34134135 1.1145806 0.19853118 0.080285914 -1.1749083 0.6730463 1.1200826 0.20955525 -1.1765492 0.20808832 0.6405885 0.9713833 -0.2276951 1.4741513 -0.7838062 -0.24719824 1.098897 -0.788354 0.6574597 1.5325917 -0.24375743 0.65124935 1.5454915 0.08943123 0.67031294 -1.1843388 1.0057288 0.6838639 0.19735111 1.081457 1.4810891 -0.75345343 1.4828926 -0.21862908 1.0079263 1.5348619 -0.24206214 1.5244755 -0.21462767 -1.2058653 1.0666145 -1.0311288 -0.23583268 0.08617575 0.09002159 0.98288214 1.5149136 -0.21750852 -1.029955 -1.2007221 1.1142244
0.34234235 1.1140112 0.19874603 0.08057277 -1.173545 0.67289346 1.1195464 0.20974104 -1.1751847 0.20830724 0.6404027 0.9708681 -0.22718403 1.4731462 -0.78290516 -0.24668728 1.0983438 -0.7874461 0.65728784 1.5316433 -0.24325888 0.65108347 1.5445845 0.08971192 0.6701945 -1.1830225 1.0053039 0.68373334 0.19755642 1.0808275 1.4800745 -0.7524737 1.4818808 -0.21811277 1.0074595 1.5339615 -0.24156506 1.5235318 -0.21411441 -1.2045643 1.0660015 -1.0300013 -0.23533836 0.08647035 0.090306245 0.98239636 1.5139794 -0.21700372 -1.0288243 -1.1994363 1.1136981
0.34334335 1.1134422 0.1989606 0.0808594 -1.1721832 0.6727406 1.1190107 0.20992668 -1.1738216 0.20852596 0.64021695 0.9703534 -0.2266734 1.472142 -0.7820047 -0.24617669 1.097791 -0.7865388 0.6571159 1.5306954 -0.24276066 0.6509176 1.5436782 0.08999233 0.67007595 -1.181708 1.0048791 0.68360275 0.19776143 1.0801985 1.4790616 -0.7514949 1.4808702 -0.21759702 1.0069932 1.5330621 -0.24106826 1.5225893 -0.21360141 -1.2032647 1.0653892 -1.0288752 -0.23484439 0.08676468 0.09059063 0.98191094 1.513046 -0.21649937 -1.0276952 -1.1981522 1.1131723
0.34434435 1.1128737 0.19917493 0.08114581 -1.1708229 0.6725877 1.1184752 0.21011215 -1.17246 0.20874447 0.6400313 0.9698392 -0.2261632 1.4711387 -0.781105 -0.24566641 1.0972384 -0.78563213 0.656944 1.5297482 -0.24226277 0.65075165 1.5427723 0.09027246 0.6699573 -1.1803951 1.0044549 0.6834721 0.19796614 1.0795703 1.4780505 -0.7505171 1.4798609 -0.2170818 1.0065272 1.5321635 -0.24057166 1.521648 -0.21308866 -1.2019664 1.0647774 -1.0277506 -0.23435079 0.08705873 0.090874724 0.9814259 1.5121132 -0.21599549 -1.0265676 -1.1968697 1.1126469
0.34534535 1.1123055 0.199389 0.081432 -1.169464 0.67243475 1.1179401 0.21029744 -1.1710998 0.20896277 0.6398457 0.96932536 -0.22565341 1.4701363 -0.7802059 -0.24515644 1.096686 -0.7847261 0.6567721 1.5288017 -0.24176517 0.6505857 1.541867 0.090552285 0.6698384 -1.1790838 1.0040307 0.6833413 0.19817057 1.0789427 1.477041 -0.74954015 1.4788529 -0.21656707 1.0060616 1.531266 -0.24007529 1.520708 -0.21257617 -1.2006696 1.0641662 -1.0266274 -0.23385757 0.08735253 0.09115853 0.9809413 1.5111814 -0.21549205 -1.0254416 -1.1955887 1.1121223
0.34634635 1.1117378 0.19960284 0.08171798 -1.1681068 0.67228174 1.1174054 0.21048251 -1.169741 0.20918086 0.63966024 0.968812 -0.22514401 1.4691347 -0.7793075 -0.24464671 1.096134 -0.7838207 0.6566001 1.5278559 -0.24126785 0.65041965 1.5409623 0.090831816 0.66971946 -1.1777742 1.003607 0.6832104 0.19837473 1.0783156 1.4760334 -0.7485642 1.4778458 -0.21605283 1.0055964 1.5303695 -0.2395791 1.5197691 -0.21206394 -1.1993742 1.0635557 -1.0255057 -0.23336478 0.087646075 0.09144202 0.98045707 1.5102501 -0.21498908 -1.0243173 -1.1943092 1.111598
0.34734735 1.1111706 0.19981645 0.08200376 -1.1667511 0.67212874 1.116871 0.21066734 -1.1683838 0.20939875 0.6394748 0.96829903 -0.22463499 1.468134 -0.7784098 -0.24413723 1.0955822 -0.7829159 0.6564282 1.5269107 -0.24077077 0.65025353 1.5400583 0.09111103 0.6696003 -1.1764661 1.0031836 0.68307936 0.19857863 1.0776893 1.4750278 -0.7475891 1.4768399 -0.21553904 1.0051316 1.5294741 -0.2390831 1.5188316 -0.21155196 -1.1980803 1.0629457 -1.0243855 -0.23287244 0.08793939 0.091725186 0.97997326 1.5093198 -0.21448658 -1.0231947 -1.1930312 1.1110744
0.34834835 1.1106039 0.20002985 0.08228932 -1.165397 0.67197573 1.1163371 0.21085197 -1.1670281 0.20961644 0.63928944 0.96778655 -0.22412631 1.4671342 -0.77751285 -0.24362794 1.095031 -0.78201175 0.6562563 1.5259663 -0.24027394 0.6500874 1.5391546 0.0913899 0.66948104 -1.1751595 1.0027604 0.68294823 0.19878225 1.0770636 1.4740238 -0.746615 1.4758351 -0.21502572 1.0046673 1.52858 -0.23858725 1.5178956 -0.21104026 -1.196788 1.0623364 -1.0232669 -0.23238058 0.08823247 0.092008024 0.97948986 1.5083902 -0.21398455 -1.0220734 -1.1917547 1.1105515
0.34934935 1.1100377 0.20024303 0.08257468 -1.1640447 0.6718228 1.1158035 0.21103634 -1.165674 0.20983389 0.6391041 0.9672744 -0.22361797 1.4661353 -0.77661663 -0.24311884 1.0944802 -0.78110826 0.6560844 1.5250227 -0.23977731 0.6499213 1.5382519 0.09166844 0.6693616 -1.1738542 1.0023375 0.6828169 0.19898564 1.0764385 1.4730211 -0.74564177 1.4748313 -0.21451283 1.0042034 1.5276871 -0.23809156 1.5169611 -0.21052884 -1.1954972 1.0617278 -1.0221499 -0.23188923 0.08852533 0.092290506 0.9790069 1.5074614 -0.21348298 -1.0209535 -1.1904794 1.1100291
0.35035035 1.1094719 0.20045601 0.08285984 -1.1626941 0.6716698 1.1152704 0.21122049 -1.1643214 0.21005113 0.6389189 0.9667628 -0.22310996 1.4651372 -0.77572113 -0.2426099 1.0939298 -0.78020537 0.6559125 1.52408 -0.23928088 0.6497551 1.5373497 0.091946624 0.669242 -1.1725503 1.0019149 0.6826855 0.19918877 1.0758141 1.4720198 -0.74466944 1.4738287 -0.21400036 1.0037401 1.5267954 -0.23759599 1.5160282 -0.2100177 -1.194208 1.0611197 -1.0210344 -0.23139842 0.088817984 0.09257262 0.9785243 1.5065337 -0.21298188 -1.019835 -1.1892055 1.1095073
0.35135135 1.1089065 0.20066877 0.083144784 -1.1613452 0.67151684 1.1147376 0.21140438 -1.1629705 0.21026815 0.6387337 0.9662515 -0.22260225 1.46414 -0.77482647 -0.24210109 1.0933799 -0.77930313 0.6557407 1.5231382 -0.23878464 0.6495889 1.5364482 0.092224434 0.6691223 -1.171248 1.0014925 0.68255395 0.19939168 1.0751904 1.4710196 -0.743698 1.4728268 -0.2134883 1.0032773 1.5259051 -0.23710056 1.5150969 -0.20950685 -1.1929206 1.0605122 -1.0199202 -0.23090819 0.089110434 0.092854366 0.97804224 1.5056069 -0.21248123 -1.0187176 -1.187933 1.1089861
0.35235235 1.1083417 0.20088135 0.08342952 -1.1599982 0.6713639 1.1142054 0.21158803 -1.1616215 0.21048494 0.6385486 0.9657407 -0.22209483 1.4631437 -0.7739326 -0.2415924 1.0928304 -0.77840155 0.65556884 1.5221974 -0.23828858 0.6494227 1.5355476 0.09250186 0.6690024 -1.1699468 1.0010703 0.6824223 0.19959436 1.0745673 1.4700207 -0.74272746 1.4718261 -0.21297663 1.0028149 1.5250164 -0.23660524 1.5141673 -0.20899631 -1.1916349 1.0599053 -1.0188074 -0.2304185 0.08940268 0.09313571 0.9775606 1.504681 -0.21198104 -1.0176016 -1.1866617 1.1084656
0.35335335 1.1077774 0.20109372 0.08371406 -1.1586529 0.67121106 1.1136736 0.21177141 -1.1602739 0.21070148 0.6383635 0.9652303 -0.2215877 1.4621483 -0.7730395 -0.24108383 1.0922815 -0.77750057 0.65539706 1.5212574 -0.23779267 0.64925647 1.5346478 0.09277888 0.6688824 -1.168647 1.0006484 0.6822905 0.19979683 1.0739449 1.4690229 -0.7417578 1.4708263 -0.21246535 1.0023532 1.5241292 -0.23611003 1.5132389 -0.20848608 -1.1903509 1.0592991 -1.0176959 -0.22992922 0.08969473 0.09341664 0.9770794 1.5037562 -0.21148132 -1.0164869 -1.1853917 1.1079457
0.35435435 1.1072135 0.20130591 0.08399839 -1.1573097 0.67105824 1.1131424 0.21195453 -1.1589283 0.21091777 0.63817847 0.9647203 -0.22108084 1.4611537 -0.7721473 -0.24057534 1.091733 -0.7766003 0.65522534 1.5203185 -0.2372969 0.64909023 1.5337489 0.09305549 0.66876227 -1.1673485 1.0002267 0.6821585 0.19999906 1.0733231 1.4680262 -0.74078906 1.4698274 -0.21195444 1.001892 1.5232431 -0.23561493 1.5123117 -0.20797619 -1.1890688 1.0586934 -1.0165856 -0.22944035 0.0899866 0.09369714 0.9765986 1.5028324 -0.21098205 -1.0153732 -1.1841228 1.1074264
0.35535535 1.1066501 0.2015179 0.0842825 -1.1559683 0.67090553 1.1126115 0.2121374 -1.1575844 0.21113382 0.63799345 0.96421075 -0.22057423 1.4601601 -0.7712559 -0.24006693 1.0911851 -0.7757006 0.6550537 1.5193807 -0.23680127 0.64892405 1.5328507 0.09333166 0.668642 -1.1660513 0.9998052 0.68202645 0.2002011 1.072702 1.4670306 -0.7398212 1.4688294 -0.21144392 1.0014313 1.522358 -0.23511992 1.5113853 -0.20746663 -1.1877886 1.0580884 -1.0154765 -0.22895183 0.090278275 0.09397719 0.9761183 1.5019099 -0.21048322 -1.0142606 -1.1828551 1.1069078
0.35635635 1.1060873 0.20172971 0.0845664 -1.1546291 0.6707528 1.1120813 0.21232 -1.1562425 0.2113496 0.6378085 0.96370167 -0.22006789 1.4591675 -0.7703655 -0.23955859 1.0906377 -0.77480173 0.6548821 1.518444 -0.23630577 0.6487579 1.5319536 0.09360737 0.6685215 -1.1647553 0.999384 0.6818942 0.20040293 1.0720817 1.4660361 -0.7388542 1.4678323 -0.21093373 1.0009713 1.5214738 -0.23462501 1.5104601 -0.20695743 -1.1865103 1.0574839 -1.0143685 -0.22846365 0.09056977 0.09425677 0.97563857 1.5009884 -0.20998484 -1.0131493 -1.1815886 1.1063899
0.35735735 1.105525 0.20194134 0.08485008 -1.1532918 0.6706001 1.1115516 0.21250232 -1.1549023 0.2115651 0.6376236 0.963193 -0.21956179 1.4581759 -0.76947594 -0.23905031 1.0900909 -0.7739034 0.6547106 1.5175085 -0.2358104 0.6485917 1.5310575 0.09388263 0.66840094 -1.1634605 0.998963 0.6817618 0.20060454 1.071462 1.4650426 -0.73788816 1.4668361 -0.2104239 1.000512 1.5205904 -0.2341302 1.5095358 -0.2064486 -1.1852341 1.0568801 -1.0132617 -0.2279758 0.09086109 0.09453594 0.9751593 1.5000682 -0.20948689 -1.012039 -1.1803232 1.1058725
0.35835835 1.1049632 0.20215277 0.08513354 -1.1519568 0.6704474 1.1110225 0.21268436 -1.1535643 0.21178034 0.6374387 0.9626848 -0.2190559 1.4571851 -0.76858735 -0.2385421 1.0895445 -0.77300584 0.6545391 1.5165744 -0.23531513 0.6484256 1.5301625 0.09415749 0.6682802 -1.1621668 0.9985422 0.6816293 0.20080596 1.0708431 1.4640502 -0.736923 1.4658407 -0.2099144 1.0000533 1.5197079 -0.23363547 1.5086123 -0.20594016 -1.1839595 1.056277 -1.012156 -0.22748823 0.091152236 0.09481474 0.9746805 1.4991493 -0.20898935 -1.0109297 -1.179059 1.1053559
0.35935935 1.104402 0.20236403 0.085416764 -1.150624 0.6702947 1.110494 0.21286614 -1.1522284 0.21199527 0.6372539 0.96217704 -0.21855026 1.4561955 -0.7676997 -0.23803392 1.0889989 -0.772109 0.6543678 1.5156416 -0.23481998 0.6482595 1.5292685 0.09443198 0.6681593 -1.1608745 0.99812156 0.6814966 0.20100719 1.070225 1.4630586 -0.7359587 1.4648463 -0.20940524 0.9995951 1.5188264 -0.23314084 1.5076898 -0.20543212 -1.1826866 1.0556744 -1.0110514 -0.22700095 0.0914432 0.0950932 0.9742022 1.4982319 -0.20849223 -1.0098214 -1.1777959 1.1048398
0.36036035 1.1038413 0.2025751 0.08569976 -1.1492934 0.67014194 1.1099662 0.21304762 -1.1508944 0.21220991 0.63706905 0.96166974 -0.21804486 1.4552068 -0.76681304 -0.2375258 1.0884538 -0.7712129 0.6541965 1.5147101 -0.23432493 0.6480935 1.5283759 0.09470613 0.6680383 -1.1595832 0.99770117 0.6813638 0.20120822 1.0696075 1.4620681 -0.73499537 1.4638526 -0.2088964 0.9991374 1.5179455 -0.23264632 1.5067681 -0.20492451 -1.1814152 1.0550727 -1.0099478 -0.22651392 0.09173399 0.09537132 0.97372454 1.4973158 -0.20799553 -1.0087142 -1.1765338 1.1043243
0.36136135 1.1032811 0.20278598 0.08598251 -1.1479646 0.66998917 1.109439 0.21322884 -1.1495626 0.21242423 0.6368843 0.961163 -0.21753967 1.4542192 -0.7659273 -0.23701774 1.0879092 -0.77031744 0.65402526 1.5137801 -0.23382999 0.6479276 1.5274844 0.09497995 0.66791713 -1.1582931 0.99728096 0.68123084 0.20140906 1.0689908 1.4610785 -0.73403287 1.4628599 -0.20838788 0.9986802 1.5170655 -0.23215187 1.5058473 -0.20441735 -1.1801454 1.0544714 -1.0088452 -0.22602713 0.0920246 0.09564912 0.97324735 1.4964012 -0.20749922 -1.0076079 -1.1752728 1.1038096
0.36236235 1.1027217 0.20299667 0.08626501 -1.1466377 0.66983634 1.1089125 0.21340975 -1.1482332 0.21263821 0.6366995 0.9606567 -0.2170347 1.4532328 -0.7650424 -0.23650973 1.0873653 -0.76942277 0.6538541 1.5128518 -0.23333515 0.64776176 1.5265943 0.09525344 0.66779584 -1.1570041 0.996861 0.68109775 0.2016097 1.0683749 1.4600899 -0.7330714 1.461868 -0.20787969 0.99822336 1.5161862 -0.23165753 1.5049273 -0.20391065 -1.178877 1.0538708 -1.0077437 -0.22554056 0.09231504 0.09592662 0.97277075 1.495488 -0.20700328 -1.0065025 -1.1740128 1.1032953
0.36336336 1.1021627 0.20320717 0.086547256 -1.1453124 0.6696834 1.1083868 0.21359038 -1.1469057 0.21285187 0.6365148 0.9601509 -0.21652995 1.4522474 -0.76415837 -0.23600177 1.0868219 -0.7685289 0.65368295 1.5119251 -0.23284042 0.647596 1.5257056 0.09552663 0.66767436 -1.1557163 0.9964412 0.6809645 0.20181015 1.0677598 1.4591022 -0.7321108 1.4608771 -0.2073718 0.997767 1.5153077 -0.23116331 1.504008 -0.20340443 -1.17761 1.0532709 -1.0066432 -0.2250542 0.0926053 0.09620382 0.9722947 1.4945761 -0.20650771 -1.0053982 -1.1727539 1.1027818
0.36436436 1.1016045 0.20341745 0.08682923 -1.143989 0.66953045 1.1078616 0.21377075 -1.1455799 0.21306516 0.63633007 0.9596456 -0.21602541 1.4512632 -0.7632751 -0.23549388 1.0862792 -0.7676358 0.6535118 1.5109999 -0.23234579 0.64743036 1.5248183 0.09579952 0.6675528 -1.1544297 0.99602157 0.68083113 0.20201041 1.0671453 1.4581153 -0.73115116 1.4598869 -0.20686422 0.99731106 1.5144298 -0.2306692 1.5030895 -0.20289873 -1.1763446 1.0526717 -1.0055436 -0.22456804 0.09289537 0.09648074 0.9718193 1.4936652 -0.2060125 -1.0042948 -1.1714962 1.1022688
0.36536536 1.1010468 0.20362754 0.08711094 -1.1426672 0.66937745 1.1073375 0.2139508 -1.1442561 0.21327808 0.6361454 0.9591409 -0.2155211 1.4502802 -0.76239264 -0.23498608 1.085737 -0.76674354 0.6533407 1.5100758 -0.23185128 0.64726484 1.5239325 0.09607212 0.6674311 -1.1531441 0.9956022 0.6806976 0.20221049 1.0665319 1.4571294 -0.7301925 1.4588976 -0.20635694 0.9968555 1.5135527 -0.23017521 1.5021719 -0.20239356 -1.1750804 1.0520731 -1.004445 -0.22408205 0.09318526 0.09675739 0.9713445 1.4927553 -0.20551763 -1.0031922 -1.1702393 1.1017565
0.36636636 1.1004899 0.20383744 0.08739235 -1.141347 0.6692243 1.1068139 0.21413058 -1.142934 0.21349062 0.63596076 0.9586367 -0.215017 1.4492984 -0.76151097 -0.23447837 1.0851955 -0.76585203 0.65316963 1.5091528 -0.23135687 0.64709944 1.5230478 0.09634445 0.6673092 -1.1518596 0.995183 0.6805639 0.20241036 1.0659192 1.4561443 -0.72923476 1.4579092 -0.20584998 0.9964003 1.5126762 -0.22968137 1.5012549 -0.20188896 -1.1738176 1.0514753 -1.0033473 -0.22359625 0.09347497 0.09703377 0.97087014 1.4918464 -0.2050231 -1.0020905 -1.1689836 1.1012446
0.36736736 1.0999335 0.2040471 0.08767347 -1.1400286 0.66907114 1.1062909 0.21431006 -1.1416135 0.21370277 0.6357761 0.9581331 -0.21451314 1.448318 -0.76063 -0.23397075 1.0846547 -0.7649614 0.6529985 1.5082308 -0.23086259 0.64693415 1.5221641 0.096616514 0.6671873 -1.1505765 0.994764 0.6804301 0.20261003 1.0653074 1.4551603 -0.72827804 1.4569217 -0.20534329 0.99594545 1.5118004 -0.22918767 1.5003387 -0.20138495 -1.1725562 1.050878 -1.0022504 -0.22311059 0.09376448 0.0973099 0.97039634 1.4909385 -0.20452887 -1.0009897 -1.1677289 1.1007333
0.36836836 1.0993779 0.20425655 0.08795428 -1.1387116 0.66891783 1.1057686 0.21448927 -1.1402948 0.21391448 0.6355915 0.95763004 -0.21400948 1.4473389 -0.75974977 -0.23346326 1.0841144 -0.7640717 0.65282744 1.5073097 -0.23036844 0.646769 1.5212812 0.09688832 0.66706514 -1.1492943 0.9943452 0.6802962 0.20280951 1.0646964 1.4541769 -0.72732234 1.4559351 -0.20483693 0.99549097 1.5109253 -0.22869413 1.4994231 -0.20088156 -1.171296 1.0502816 -1.0011545 -0.22262508 0.09405378 0.09758579 0.9699231 1.4900315 -0.20403492 -0.9998898 -1.1664753 1.1002225
0.36936936 1.098823 0.20446578 0.088234775 -1.1373962 0.6687645 1.1052467 0.21466818 -1.1389776 0.21412578 0.635407 0.95712763 -0.21350607 1.4463612 -0.75887024 -0.2329559 1.0835748 -0.7631828 0.6526564 1.5063896 -0.22987442 0.6466038 1.5203993 0.09715988 0.6669429 -1.1480134 0.9939266 0.6801621 0.20300879 1.0640864 1.4531945 -0.7263676 1.4549495 -0.20433086 0.99503684 1.5100508 -0.22820076 1.4985083 -0.2003788 -1.170037 1.049686 -1.0000595 -0.22213972 0.09434289 0.09786144 0.9694503 1.4891255 -0.20354125 -0.9987908 -1.1652226 1.0997123
0.37037036 1.0982687 0.20467477 0.08851493 -1.1360823 0.668611 1.1047254 0.21484682 -1.137662 0.21433662 0.63522243 0.9566258 -0.21300289 1.4453849 -0.75799143 -0.2324487 1.0830357 -0.7622949 0.6524853 1.5054704 -0.22938055 0.64643866 1.5195181 0.09743119 0.6668205 -1.1467335 0.9935082 0.68002784 0.20320787 1.0634773 1.452213 -0.7254139 1.4539648 -0.20382509 0.994583 1.5091769 -0.2277076 1.4975941 -0.19987673 -1.1687793 1.0490911 -0.9989654 -0.22165449 0.094631776 0.09813686 0.968978 1.4882202 -0.20304783 -0.9976926 -1.1639712 1.0992025
0.37137136 1.0977151 0.20488352 0.08879474 -1.1347698 0.66845745 1.1042044 0.21502517 -1.1363481 0.214547 0.6350379 0.95612466 -0.21249996 1.4444101 -0.7571133 -0.23194167 1.0824974 -0.7614079 0.6523142 1.5045521 -0.22888683 0.64627355 1.5186379 0.09770227 0.666698 -1.145455 0.9930901 0.6798935 0.20340674 1.062869 1.4512323 -0.72446126 1.452981 -0.20331962 0.9941295 1.5083036 -0.22721463 1.4966806 -0.19937535 -1.1675228 1.0484968 -0.9978722 -0.22116938 0.09492045 0.09841206 0.96850616 1.4873159 -0.20255464 -0.99659526 -1.1627208 1.0986931
0.37237236 1.0971621 0.205092 0.089074194 -1.1334587 0.6683038 1.1036841 0.21520324 -1.1350356 0.21475698 0.6348534 0.95562416 -0.21199727 1.4434369 -0.7562358 -0.23143484 1.0819596 -0.7605218 0.6521431 1.5036347 -0.22839327 0.64610845 1.5177585 0.09797313 0.6665754 -1.1441776 0.9926721 0.67975897 0.20360538 1.0622615 1.4502525 -0.7235097 1.4519984 -0.20281447 0.99367625 1.507431 -0.22672191 1.4957678 -0.19887473 -1.1662674 1.0479035 -0.9967798 -0.22068441 0.0952089 0.09868704 0.9680348 1.4864124 -0.20206167 -0.9954988 -1.1614714 1.0981843
0.37337336 1.0966097 0.20530023 0.08935326 -1.1321491 0.66814995 1.1031641 0.21538103 -1.1337246 0.21496662 0.63466895 0.9551243 -0.21149485 1.4424652 -0.755359 -0.23092824 1.0814224 -0.75963664 0.651972 1.5027181 -0.22789991 0.6459434 1.5168798 0.09824376 0.6664526 -1.1429014 0.9922544 0.6796243 0.20380382 1.0616548 1.4492737 -0.7225592 1.4510165 -0.20230962 0.9932233 1.5065589 -0.22622941 1.4948558 -0.1983748 -1.1650132 1.047311 -0.99568826 -0.22019956 0.0954971 0.09896181 0.96756387 1.4855098 -0.20156889 -0.9944032 -1.1602231 1.0976758
0.37437436 1.0960579 0.20550817 0.08963195 -1.1308409 0.66799605 1.1026446 0.21555853 -1.132415 0.21517594 0.6344845 0.95462525 -0.21099271 1.4414953 -0.75448275 -0.23042192 1.080886 -0.7587523 0.6518009 1.5018022 -0.22740674 0.6457783 1.5160018 0.09851418 0.6663297 -1.1416265 0.9918369 0.67948955 0.20400204 1.0610489 1.4482957 -0.72160983 1.4500359 -0.20180508 0.9927706 1.5056875 -0.2257372 1.4939444 -0.19787546 -1.1637602 1.0467191 -0.9945976 -0.21971482 0.09578506 0.09923638 0.9670934 1.4846078 -0.20107627 -0.9933084 -1.1589761 1.0971677
0.3753754 1.0955067 0.20571584 0.089910224 -1.1295341 0.6678421 1.1021255 0.21573578 -1.131107 0.21538495 0.6343002 0.9541269 -0.21049084 1.4405268 -0.7536072 -0.22991586 1.08035 -0.75786877 0.6516297 1.5008873 -0.22691378 0.64561325 1.5151247 0.09878438 0.66620666 -1.1403528 0.9914196 0.67935467 0.20420003 1.0604438 1.4473187 -0.7206616 1.4490563 -0.20130087 0.9923182 1.5048167 -0.22524528 1.4930336 -0.19737667 -1.1625082 1.0461282 -0.9935078 -0.2192302 0.096072756 0.09951074 0.96662337 1.4837067 -0.2005838 -0.99221456 -1.1577301 1.09666
0.3763764 1.0949559 0.2059232 0.09018808 -1.1282285 0.66768795 1.1016068 0.21591274 -1.1298002 0.21559365 0.6341158 0.9536293 -0.20998926 1.4395598 -0.7527322 -0.22941013 1.0798148 -0.7569861 0.6514585 1.499973 -0.22642104 0.64544815 1.5142481 0.099054374 0.6660835 -1.1390804 0.99100256 0.67921966 0.20439778 1.0598394 1.4463426 -0.7197145 1.4480778 -0.20079698 0.99186605 1.5039465 -0.22475368 1.4921236 -0.19687842 -1.1612574 1.0455381 -0.9924188 -0.2187457 0.09636019 0.0997849 0.96615374 1.4828064 -0.20009145 -0.99112153 -1.1564853 1.0961527
0.3773774 1.0944058 0.20613025 0.090465486 -1.1269244 0.6675337 1.1010885 0.21608944 -1.1284949 0.21580204 0.6339315 0.9531325 -0.20948799 1.4385941 -0.7518579 -0.22890475 1.0792801 -0.7561042 0.65128726 1.4990596 -0.22592856 0.64528304 1.5133723 0.09932416 0.66596025 -1.1378094 0.9905858 0.67908454 0.20459528 1.0592357 1.4453673 -0.7187686 1.4471004 -0.2002934 0.9914142 1.5030769 -0.22426242 1.4912143 -0.19638067 -1.1600077 1.0449488 -0.99133074 -0.21826132 0.09664734 0.10005887 0.9656846 1.4819068 -0.19959919 -0.99002934 -1.1552417 1.0956455
0.3783784 1.0938562 0.20633699 0.09074244 -1.1256214 0.6673793 1.1005706 0.21626587 -1.1271908 0.21601017 0.6337472 0.95263654 -0.20898706 1.4376296 -0.7509841 -0.22839978 1.0787461 -0.755223 0.651116 1.4981468 -0.22543636 0.64511794 1.5124972 0.09959374 0.6658368 -1.1365396 0.9901692 0.6789493 0.20479253 1.0586327 1.4443932 -0.71782386 1.4461243 -0.19979018 0.9909625 1.502208 -0.22377151 1.4903055 -0.1958834 -1.1587591 1.0443605 -0.99024355 -0.21777706 0.09693419 0.10033263 0.9652158 1.4810079 -0.199107 -0.9889381 -1.1539993 1.0951387
0.3793794 1.0933071 0.20654337 0.09101891 -1.1243199 0.6672249 1.100053 0.21644205 -1.1258882 0.21621801 0.63356304 0.9521414 -0.20848644 1.4366664 -0.7501109 -0.22789523 1.0782126 -0.75434256 0.65094477 1.4972348 -0.22494444 0.6449528 1.5116228 0.09986312 0.6657133 -1.1352713 0.98975295 0.67881393 0.20498954 1.0580305 1.4434199 -0.7168804 1.4451493 -0.1992873 0.9905111 1.5013396 -0.22328103 1.4893976 -0.19538657 -1.1575115 1.043773 -0.9891572 -0.21729293 0.09722074 0.10060621 0.9647474 1.4801098 -0.19861491 -0.9878477 -1.1527581 1.094632
0.3803804 1.0927585 0.20674941 0.09129497 -1.1230196 0.66707027 1.0995357 0.21661797 -1.1245869 0.2164256 0.63337886 0.95164686 -0.20798619 1.4357042 -0.7492383 -0.22739115 1.0776798 -0.7534629 0.65077347 1.4963235 -0.22445284 0.6447876 1.5107489 0.1001323 0.6655897 -1.1340044 0.98933697 0.67867845 0.20518626 1.0574288 1.4424477 -0.715938 1.4441757 -0.19878475 0.99006 1.500472 -0.22279096 1.4884905 -0.19489016 -1.156265 1.0431865 -0.98807174 -0.21680893 0.09750697 0.100879595 0.9642794 1.4792124 -0.19812304 -0.98675823 -1.1515183 1.0941255
0.3813814 1.0922105 0.20695506 0.09157066 -1.1217206 0.6669156 1.0990188 0.21679364 -1.1232868 0.21663293 0.63319474 0.95115304 -0.2074863 1.4347433 -0.7483663 -0.22688758 1.0771475 -0.7525839 0.6506021 1.4954128 -0.22396156 0.6446224 1.5098758 0.10040128 0.66546595 -1.132739 0.9889212 0.6785429 0.2053827 1.056828 1.4414765 -0.71499664 1.4432033 -0.19828258 0.98960906 1.4996048 -0.22230135 1.487584 -0.19439416 -1.1550196 1.042601 -0.9869872 -0.21632506 0.09779286 0.101152785 0.9638118 1.4783157 -0.1976314 -0.9856697 -1.1502798 1.0936192
0.3823824 1.0916629 0.20716034 0.091846 -1.1204228 0.66676074 1.0985022 0.21696907 -1.1219882 0.21684001 0.6330107 0.9506599 -0.20698681 1.4337835 -0.7474948 -0.22638458 1.0766157 -0.7517057 0.65043074 1.494503 -0.22347066 0.6444571 1.5090032 0.10067006 0.6653421 -1.131475 0.9885058 0.67840725 0.20557888 1.0562278 1.4405063 -0.71405643 1.4422323 -0.19778077 0.9891584 1.4987384 -0.22181222 1.4866782 -0.19389853 -1.1537753 1.0420164 -0.9859035 -0.21584135 0.09807839 0.10142578 0.96334463 1.4774199 -0.19714004 -0.98458207 -1.1490426 1.093113
0.3833834 1.0911158 0.2073652 0.092121005 -1.1191263 0.66660583 1.097986 0.21714427 -1.1206907 0.21704684 0.6328267 0.95016724 -0.20648773 1.4328249 -0.74662393 -0.22588219 1.0760845 -0.75082815 0.6502593 1.4935938 -0.22298014 0.6442918 1.5081313 0.10093864 0.6652181 -1.1302125 0.98809063 0.6782715 0.20577474 1.0556283 1.4395373 -0.7131172 1.4412627 -0.19727933 0.98870796 1.4978727 -0.22132364 1.4857733 -0.19340324 -1.1525321 1.0414326 -0.9848207 -0.21535778 0.09836356 0.10169858 0.9628778 1.4765245 -0.19664896 -0.9834954 -1.1478068 1.0926068
0.3843844 1.0905691 0.20756966 0.092395686 -1.1178311 0.6664508 1.0974699 0.21731922 -1.1193945 0.21725346 0.63264275 0.94967526 -0.20598908 1.4318672 -0.7457536 -0.22538045 1.0755539 -0.74995124 0.6500879 1.4926853 -0.22249006 0.6441265 1.50726 0.10120702 0.665094 -1.1289518 0.98767585 0.6781356 0.20597029 1.0550294 1.4385694 -0.71217906 1.4402946 -0.1967783 0.9882578 1.4970076 -0.2208356 1.4848692 -0.19290832 -1.15129 1.0408498 -0.9837389 -0.21487437 0.09864834 0.10197118 0.96241134 1.4756299 -0.19615816 -0.9824097 -1.1465725 1.0921006
0.3853854 1.090023 0.20777366 0.09267005 -1.1165372 0.66629565 1.0969543 0.21749395 -1.1180997 0.21745983 0.63245887 0.94918376 -0.20549087 1.4309106 -0.7448838 -0.22487943 1.0750238 -0.74907506 0.6499164 1.4917775 -0.2220004 0.6439611 1.5063893 0.10147519 0.6649698 -1.1276926 0.9872613 0.6779997 0.20616552 1.0544311 1.4376026 -0.7112419 1.439328 -0.19627766 0.98780787 1.4961433 -0.22034816 1.483966 -0.1924137 -1.150049 1.0402678 -0.98265797 -0.21439116 0.09893271 0.10224358 0.9619453 1.4747361 -0.19566768 -0.98132503 -1.1453396 1.0915943
0.3863864 1.0894773 0.2079772 0.09294413 -1.1152445 0.66614044 1.0964389 0.21766847 -1.116806 0.21766599 0.63227504 0.9486929 -0.20499314 1.429955 -0.74401456 -0.22437917 1.0744942 -0.74819946 0.64974487 1.4908704 -0.22151123 0.64379567 1.5055192 0.10174315 0.6648455 -1.126435 0.98684716 0.6778636 0.20636043 1.0538335 1.436637 -0.71030575 1.438363 -0.19577745 0.98735815 1.4952797 -0.21986137 1.4830636 -0.19191939 -1.148809 1.0396866 -0.98157805 -0.2139081 0.09921667 0.10251577 0.9614796 1.473843 -0.19517756 -0.9802414 -1.1441082 1.091088
0.3873874 1.088932 0.20818031 0.09321791 -1.113953 0.66598505 1.0959239 0.21784277 -1.1155137 0.21787193 0.63209134 0.94820255 -0.20449592 1.4290005 -0.7431459 -0.22387972 1.0739652 -0.7473246 0.6495734 1.4899639 -0.22102256 0.64363015 1.5046496 0.1020109 0.6647211 -1.1251793 0.9864333 0.6777275 0.20655498 1.0532365 1.4356726 -0.70937055 1.4373995 -0.19527765 0.98690873 1.4944168 -0.21937525 1.482162 -0.19142535 -1.1475701 1.0391061 -0.9804991 -0.21342526 0.09950018 0.10278776 0.9610143 1.4729506 -0.19468777 -0.97915876 -1.1428784 1.0905817
0.3883884 1.0883873 0.20838307 0.09349142 -1.1126629 0.66582966 1.095409 0.21801686 -1.1142225 0.21807766 0.6319077 0.94771266 -0.2039992 1.4280468 -0.74227774 -0.22338116 1.0734366 -0.7464503 0.6494018 1.4890583 -0.22053444 0.6434646 1.5037808 0.102278434 0.66459656 -1.1239253 0.98601985 0.6775913 0.20674919 1.0526402 1.4347095 -0.70843637 1.4364377 -0.1947783 0.9864595 1.4935548 -0.2188898 1.4812613 -0.1909316 -1.1463324 1.0385264 -0.9794211 -0.21294264 0.09978323 0.10305954 0.9605493 1.4720589 -0.19419834 -0.97807723 -1.1416503 1.0900753
0.3893894 1.0878428 0.20858552 0.093764655 -1.111374 0.66567415 1.0948945 0.21819077 -1.1129327 0.21828318 0.6317241 0.9472233 -0.20350306 1.4270942 -0.7414102 -0.22288354 1.0729085 -0.7455767 0.6492302 1.4881532 -0.22004691 0.64329904 1.5029126 0.10254575 0.664472 -1.1226733 0.9856068 0.67745507 0.206943 1.0520444 1.4337478 -0.70750314 1.4354774 -0.1942794 0.9860106 1.4926935 -0.21840484 1.4803616 -0.1904381 -1.1450957 1.0379475 -0.97834414 -0.21246023 0.10006579 0.10333109 0.96008474 1.4711678 -0.19370928 -0.97699684 -1.1404239 1.0895692
0.3903904 1.087299 0.20878766 0.09403764 -1.1100864 0.6655185 1.0943804 0.21836448 -1.111644 0.2184885 0.63154066 0.9467344 -0.20300747 1.4261426 -0.74054325 -0.2223865 1.0723809 -0.74470365 0.6490586 1.4872489 -0.21955998 0.64313346 1.502045 0.10281284 0.66434723 -1.121423 0.9851941 0.6773188 0.20713644 1.0514493 1.4327874 -0.7065708 1.4345183 -0.19378097 0.9855619 1.4918331 -0.2179203 1.4794629 -0.18994488 -1.1438602 1.0373693 -0.9772683 -0.2119781 0.10034792 0.10360242 0.9596205 1.4702777 -0.19322063 -0.9759176 -1.1391991 1.0890633
0.3913914 1.0867555 0.20898952 0.09431037 -1.1088 0.66536283 1.0938665 0.21853802 -1.1103568 0.2186936 0.6313573 0.9462461 -0.20251249 1.4251918 -0.73967683 -0.22188988 1.0718538 -0.7438312 0.6488869 1.4863453 -0.2190737 0.64296776 1.501178 0.1030797 0.6642224 -1.1201748 0.9847818 0.67718244 0.20732948 1.0508548 1.4318284 -0.7056394 1.4335606 -0.19328304 0.98511356 1.4909735 -0.21743615 1.4785651 -0.18945187 -1.1426259 1.0367916 -0.9761934 -0.2114962 0.10062967 0.10387351 0.95915663 1.4693881 -0.19273238 -0.97483945 -1.1379762 1.0885578
0.3923924 1.0862124 0.20919108 0.09458286 -1.1075151 0.66520715 1.0933528 0.21871138 -1.1090708 0.2188985 0.6311741 0.9457581 -0.20201816 1.4242419 -0.73881096 -0.22139367 1.071327 -0.74295944 0.64871526 1.4854425 -0.21858808 0.64280206 1.5003116 0.10334632 0.66409755 -1.1189287 0.98436993 0.677046 0.2075221 1.0502609 1.4308708 -0.70470893 1.4326041 -0.1927856 0.98466545 1.4901147 -0.21695235 1.4776684 -0.18895912 -1.1413927 1.0362146 -0.9751197 -0.2110146 0.10091108 0.104144365 0.95869315 1.4684994 -0.19224453 -0.9737625 -1.1367551 1.0880526
0.3933934 1.0856699 0.20939238 0.094855115 -1.1062315 0.66505134 1.0928395 0.21888457 -1.107786 0.21910322 0.6309909 0.94527066 -0.20152447 1.423293 -0.7379457 -0.22089784 1.0708005 -0.74208826 0.6485436 1.4845405 -0.21810299 0.64263624 1.4994459 0.10361269 0.66397256 -1.1176846 0.9839585 0.67690957 0.20771433 1.0496676 1.4299147 -0.70377934 1.4316487 -0.1922887 0.98421764 1.4892569 -0.2164689 1.4767728 -0.18846658 -1.1401608 1.0356382 -0.9740471 -0.2105333 0.101192154 0.10441497 0.95823 1.4676114 -0.19175711 -0.9726869 -1.135536 1.0875479
0.3943944 1.0851277 0.20959342 0.09512714 -1.1049491 0.6648955 1.0923265 0.21905762 -1.1065027 0.21930772 0.6308079 0.94478357 -0.20103149 1.422345 -0.737081 -0.22040233 1.0702746 -0.7412176 0.64837193 1.4836391 -0.21761833 0.6424705 1.4985809 0.10387881 0.6638475 -1.1164426 0.9835475 0.676773 0.20790626 1.0490749 1.4289602 -0.70285064 1.4306946 -0.19179232 0.98377013 1.4884001 -0.21598577 1.4758784 -0.18797427 -1.1389301 1.0350626 -0.9729757 -0.21005234 0.10147291 0.10468532 0.95776725 1.4667243 -0.19127013 -0.9716125 -1.1343187 1.0870434
0.3953954 1.0845859 0.20979421 0.095398955 -1.1036682 0.66473955 1.0918138 0.21923052 -1.1052206 0.21951203 0.630625 0.94429696 -0.20053914 1.4213979 -0.7362169 -0.21990716 1.069749 -0.7403476 0.6482002 1.4827386 -0.21713407 0.6423046 1.4977165 0.10414467 0.66372246 -1.1152025 0.98313695 0.67663634 0.20809788 1.0484828 1.4280072 -0.70192283 1.4297415 -0.19129652 0.983323 1.4875442 -0.21550292 1.474985 -0.18748218 -1.1377007 1.0344874 -0.9719054 -0.20957172 0.10175336 0.1049554 0.9573049 1.465838 -0.19078359 -0.97053945 -1.1331036 1.0865395
0.3963964 1.0840446 0.20999473 0.09567054 -1.1023887 0.6645836 1.0913013 0.21940328 -1.1039398 0.21971615 0.63044226 0.94381076 -0.20004736 1.4204516 -0.73535347 -0.2194123 1.0692238 -0.73947823 0.64802855 1.4818388 -0.21665019 0.6421387 1.496853 0.10441025 0.6635973 -1.1139643 0.98272693 0.6764996 0.20828919 1.0478914 1.427056 -0.7009959 1.4287896 -0.1908013 0.9828761 1.4866893 -0.21502034 1.474093 -0.18699029 -1.1364725 1.0339128 -0.9708364 -0.20909147 0.102033526 0.1052252 0.9568429 1.4649525 -0.1902975 -0.96946776 -1.1318902 1.086036
0.3973974 1.0835037 0.21019503 0.09594192 -1.1011106 0.6644277 1.0907893 0.21957584 -1.1026603 0.21992004 0.63025963 0.943325 -0.19955611 1.4195063 -0.7344906 -0.21891771 1.0686988 -0.73860943 0.64785683 1.48094 -0.21616666 0.6419728 1.49599 0.10467556 0.66347206 -1.1127276 0.9823174 0.6763628 0.20848024 1.0473005 1.4261061 -0.70006984 1.4278387 -0.19030666 0.9824296 1.4858357 -0.21453802 1.4732021 -0.18649863 -1.1352456 1.0333387 -0.96976864 -0.20861162 0.102313414 0.105494715 0.95638126 1.4640677 -0.18981186 -0.9683975 -1.1306784 1.0855329
0.3983984 1.0829632 0.2103951 0.09621309 -1.0998338 0.6642717 1.0902776 0.21974817 -1.1013823 0.22012374 0.6300771 0.9428396 -0.19906534 1.4185618 -0.73362833 -0.21842338 1.0681741 -0.73774123 0.64768517 1.480042 -0.21568346 0.64180684 1.4951278 0.10494057 0.6633467 -1.1114928 0.98190826 0.6762259 0.208671 1.0467101 1.4251574 -0.69914466 1.426889 -0.18981265 0.9819835 1.484983 -0.21405594 1.4723126 -0.18600719 -1.1340201 1.0327652 -0.9687022 -0.2081322 0.10259304 0.10576393 0.95592 1.463184 -0.18932667 -0.96732867 -1.1294683 1.0850303
0.3993994 1.0824232 0.21059495 0.09648406 -1.0985587 0.6641157 1.0897661 0.21992028 -1.1001056 0.22032724 0.6298948 0.9423546 -0.19857505 1.4176183 -0.73276675 -0.2179293 1.0676497 -0.73687357 0.64751345 1.4791448 -0.21520056 0.64164084 1.4942664 0.105205275 0.6632213 -1.1102594 0.98149955 0.6760889 0.2088615 1.0461204 1.4242101 -0.6982203 1.4259402 -0.18931928 0.9815377 1.4841315 -0.21357405 1.4714245 -0.18551594 -1.1327959 1.0321921 -0.96763706 -0.20765324 0.10287242 0.106032826 0.9554591 1.462301 -0.18884197 -0.9662613 -1.1282598 1.0845283
0.4004004 1.0818837 0.21079457 0.09675482 -1.0972849 0.66395974 1.089255 0.22009216 -1.0988305 0.22053052 0.62971264 0.9418701 -0.19808519 1.4166756 -0.73190576 -0.21743545 1.0671256 -0.73600656 0.6473418 1.4782486 -0.21471794 0.64147484 1.4934057 0.10546967 0.6630958 -1.1090275 0.98109126 0.67595184 0.20905174 1.0455314 1.4232639 -0.6972968 1.4249923 -0.18882656 0.98109233 1.4832811 -0.21309237 1.4705377 -0.18502493 -1.1315731 1.0316197 -0.96657336 -0.20717475 0.10315155 0.106301405 0.9549987 1.4614191 -0.18835773 -0.9651956 -1.1270528 1.0840267
0.4014014 1.0813445 0.21099398 0.09702538 -1.0960128 0.66380376 1.0887443 0.22026382 -1.0975567 0.22073358 0.6295306 0.94138587 -0.19759575 1.4157338 -0.7310455 -0.21694182 1.0666016 -0.7351401 0.6471702 1.4773533 -0.21423557 0.64130884 1.4925458 0.10573373 0.6629702 -1.1077971 0.9806833 0.6758146 0.20924175 1.0449429 1.422319 -0.6963741 1.4240456 -0.18833448 0.9806473 1.4824321 -0.21261089 1.469652 -0.18453415 -1.1303518 1.0310477 -0.965511 -0.20669678 0.103430465 0.10656963 0.9545386 1.4605381 -0.18787396 -0.9641314 -1.1258471 1.0835258
0.4024024 1.0808059 0.21119319 0.09729574 -1.0947422 0.66364783 1.088234 0.22043526 -1.0962845 0.22093645 0.62934875 0.9409021 -0.19710669 1.4147929 -0.73018587 -0.2164484 1.066078 -0.73427427 0.6469985 1.476459 -0.21375346 0.6411428 1.4916869 0.10599745 0.6628445 -1.1065682 0.98027575 0.67567736 0.20943151 1.044355 1.4213753 -0.6954523 1.4230998 -0.18784301 0.9802028 1.4815842 -0.21212956 1.4687674 -0.18404359 -1.129132 1.0304762 -0.96445024 -0.20621935 0.103709154 0.10683752 0.9540789 1.4596581 -0.18739067 -0.96306896 -1.1246428 1.0830253
0.4034034 1.0802675 0.21139218 0.097565904 -1.0934732 0.6634919 1.0877241 0.22060645 -1.0950137 0.22113907 0.629167 0.94041866 -0.19661799 1.4138529 -0.72932696 -0.21595517 1.0655544 -0.733409 0.646827 1.4755657 -0.21327157 0.6409767 1.4908288 0.10626082 0.66271865 -1.1053406 0.9798685 0.67554 0.20962106 1.0437678 1.4204326 -0.6945313 1.4221549 -0.18735209 0.97975874 1.4807373 -0.21164839 1.467884 -0.18355326 -1.1279137 1.0299051 -0.9633909 -0.2057425 0.10398763 0.107105024 0.95361966 1.4587791 -0.18690786 -0.96200806 -1.12344 1.0825254
0.4044044 1.0797298 0.21159098 0.09783587 -1.0922059 0.6633361 1.0872145 0.2207774 -1.0937445 0.22134148 0.62898535 0.9399357 -0.19612963 1.4129139 -0.7284688 -0.21546212 1.0650312 -0.73254436 0.64665544 1.4746735 -0.21278988 0.6408107 1.4899715 0.10652382 0.6625927 -1.1041143 0.97946155 0.67540246 0.20981036 1.0431812 1.419491 -0.69361115 1.421211 -0.18686171 0.9793151 1.4798914 -0.21116738 1.4670014 -0.18306318 -1.1266971 1.0293345 -0.96233314 -0.20526625 0.104265906 0.10737215 0.9531608 1.4579012 -0.18642552 -0.96094865 -1.1222384 1.0820261
0.4054054 1.0791925 0.21178958 0.09810563 -1.0909402 0.6631803 1.0867054 0.22094811 -1.0924768 0.22154364 0.62880385 0.93945307 -0.1956416 1.4119759 -0.7276113 -0.21496923 1.0645083 -0.73168033 0.64648396 1.4737823 -0.21230839 0.6406447 1.4891151 0.10678643 0.66246665 -1.1028893 0.97905487 0.6752649 0.20999946 1.0425951 1.4185506 -0.6926918 1.420268 -0.18637183 0.978872 1.4790465 -0.21068649 1.4661199 -0.18257336 -1.125482 1.0287645 -0.961277 -0.20479062 0.104543984 0.10763887 0.9527024 1.4570243 -0.18594366 -0.9598906 -1.121038 1.0815274
0.4064064 1.0786556 0.21198799 0.098375194 -1.0896764 0.6630246 1.0861968 0.22111858 -1.091211 0.22174557 0.6286224 0.9389708 -0.19515388 1.4110386 -0.72675455 -0.21447653 1.0639857 -0.7308169 0.64631253 1.4728923 -0.21182707 0.6404787 1.4882598 0.10704864 0.6623405 -1.1016656 0.9786485 0.67512715 0.21018834 1.0420098 1.4176111 -0.6917733 1.419326 -0.18588243 0.97842944 1.4782023 -0.21020575 1.4652393 -0.18208382 -1.1242685 1.0281949 -0.96022236 -0.20431548 0.104821876 0.10790518 0.9522444 1.4561486 -0.18546228 -0.9588339 -1.1198387 1.0810292
0.4074074 1.0781193 0.21218619 0.098644555 -1.0884143 0.662869 1.0856886 0.22128882 -1.0899466 0.22194724 0.6284411 0.938489 -0.19466645 1.4101025 -0.7258986 -0.213984 1.0634634 -0.72995406 0.64614123 1.4720033 -0.21134591 0.64031273 1.4874054 0.10731043 0.6622142 -1.100443 0.97824234 0.67498934 0.21037704 1.0414251 1.4166728 -0.6908556 1.4183848 -0.1853935 0.97798735 1.4773592 -0.20972513 1.4643595 -0.18159454 -1.1230569 1.0276257 -0.9591692 -0.20384076 0.10509958 0.108171046 0.9517869 1.4552741 -0.18498138 -0.95777845 -1.1186407 1.0805317
0.4084084 1.0775834 0.21238421 0.09891371 -1.087154 0.66271347 1.0851809 0.2214588 -1.088684 0.22214866 0.62825984 0.9380076 -0.19417927 1.4091672 -0.7250435 -0.2134916 1.0629417 -0.72909194 0.6459699 1.4711157 -0.21086492 0.6401468 1.4865521 0.10757179 0.66208786 -1.0992217 0.9778365 0.6748514 0.21056552 1.040841 1.4157354 -0.6899388 1.4174445 -0.184905 0.97754586 1.4765168 -0.20924464 1.4634808 -0.18110557 -1.121847 1.0270569 -0.95811737 -0.20336644 0.10537711 0.10843646 0.95132977 1.4544008 -0.18450093 -0.9567243 -1.1174438 1.0800347
0.4094094 1.0770481 0.21258204 0.09918264 -1.0858957 0.66255814 1.0846736 0.22162852 -1.0874231 0.22234981 0.62807864 0.9375265 -0.19369234 1.4082329 -0.7241891 -0.21299939 1.0624202 -0.72823036 0.64579874 1.4702293 -0.21038407 0.63998085 1.4856999 0.10783269 0.6619613 -1.0980015 0.9774308 0.6747134 0.2107538 1.0402576 1.414799 -0.6890228 1.4165051 -0.18441688 0.97710496 1.4756753 -0.20876426 1.462603 -0.1806169 -1.120639 1.0264887 -0.9570669 -0.20289248 0.105654456 0.10870139 0.95087314 1.4535286 -0.18402097 -0.95567125 -1.1162479 1.0795383
0.4104104 1.0765132 0.21277966 0.09945137 -1.0846392 0.66240275 1.084167 0.22179799 -1.086164 0.22255068 0.6278975 0.93704593 -0.19320567 1.4072998 -0.7233356 -0.21250732 1.0618993 -0.7273695 0.6456276 1.4693441 -0.20990334 0.63981503 1.4848487 0.10809312 0.6618347 -1.0967823 0.9770254 0.6745752 0.2109419 1.0396748 1.4138635 -0.6881076 1.4155667 -0.18392916 0.97666466 1.4748346 -0.20828399 1.4617258 -0.18012856 -1.1194328 1.0259209 -0.9560176 -0.20241888 0.10593163 0.1089659 0.950417 1.4526578 -0.18354146 -0.95461935 -1.115053 1.0790427
0.4114114 1.0759788 0.2129771 0.09971988 -1.0833846 0.6622474 1.0836608 0.22196722 -1.0849067 0.22275127 0.6277165 0.93656576 -0.19271922 1.4063675 -0.722483 -0.21201542 1.0613788 -0.7265093 0.6454567 1.4684603 -0.20942277 0.6396492 1.4839989 0.10835313 0.66170794 -1.0955642 0.97662014 0.674437 0.2111298 1.0390928 1.412929 -0.6871932 1.4146291 -0.18344179 0.976225 1.4739946 -0.20780385 1.4608496 -0.17964056 -1.1182286 1.0253536 -0.9549696 -0.20194559 0.106208645 0.10923006 0.9499613 1.4517884 -0.1830624 -0.9535685 -1.1138593 1.0785475
0.4124124 1.0754449 0.21317434 0.09998816 -1.0821322 0.6620921 1.0831553 0.22213618 -1.0836514 0.22295156 0.62753546 0.93608594 -0.19223298 1.4054365 -0.72163117 -0.21152367 1.0608588 -0.7256497 0.6452858 1.4675779 -0.2089423 0.6394835 1.4831501 0.108612776 0.66158104 -1.0943472 0.97621506 0.6742986 0.21131752 1.0385114 1.4119955 -0.6862798 1.4136924 -0.18295477 0.97578603 1.4731555 -0.20732382 1.4599743 -0.17915294 -1.1170261 1.0247866 -0.95392275 -0.2014726 0.10648548 0.10949387 0.9495061 1.4509202 -0.1825838 -0.95251876 -1.1126665 1.078053
0.4134134 1.0749116 0.2133714 0.10025621 -1.080882 0.66193676 1.0826503 0.2223049 -1.082398 0.22315155 0.6273545 0.9356066 -0.19174697 1.4045064 -0.7207804 -0.2110321 1.0603393 -0.7247908 0.645115 1.4666966 -0.20846196 0.63931787 1.4823027 0.10887207 0.661454 -1.0931313 0.9758102 0.67416006 0.21150506 1.0379306 1.4110628 -0.6853671 1.4127566 -0.18246807 0.97534776 1.4723171 -0.20684391 1.4590997 -0.17866568 -1.1158254 1.0242202 -0.9528769 -0.2009999 0.10676215 0.10975735 0.94905144 1.4500532 -0.18210563 -0.95146996 -1.1114746 1.077559
0.4144144 1.0743788 0.21356824 0.10052402 -1.0796338 0.66178143 1.0821459 0.22247337 -1.0811466 0.22335121 0.6271736 0.93512774 -0.19126113 1.4035776 -0.71993047 -0.21054068 1.0598204 -0.7239326 0.64494437 1.4658165 -0.20798174 0.63915235 1.4814563 0.10913103 0.6613268 -1.0919163 0.9754055 0.6740215 0.21169242 1.0373507 1.4101311 -0.6844553 1.4118216 -0.18198168 0.9749101 1.4714793 -0.20636413 1.4582258 -0.17817885 -1.1146263 1.0236542 -0.95183223 -0.20052746 0.10703865 0.11002051 0.94859725 1.4491873 -0.1816279 -0.9504221 -1.1102839 1.0770657
0.4154154 1.0738466 0.21376488 0.100791596 -1.0783876 0.66162604 1.0816423 0.22264157 -1.0798973 0.22355056 0.6269927 0.9346493 -0.1907755 1.4026499 -0.7190815 -0.21004945 1.059302 -0.72307515 0.6447739 1.4649373 -0.20750163 0.6389869 1.4806108 0.10938967 0.6611995 -1.0907024 0.975001 0.6738828 0.21187958 1.0367714 1.4092003 -0.68354434 1.4108876 -0.18149558 0.9744728 1.4706423 -0.20588447 1.4573528 -0.17769246 -1.1134288 1.0230888 -0.95078856 -0.20005526 0.10731498 0.11028337 0.9481436 1.4483223 -0.18115059 -0.94937515 -1.1090939 1.0765729
0.4164164 1.073315 0.21396132 0.10105891 -1.0771432 0.6614706 1.0811393 0.22280951 -1.0786501 0.22374955 0.62681186 0.9341713 -0.19029006 1.4017233 -0.7182336 -0.2095584 1.0587841 -0.72221833 0.6446035 1.4640592 -0.20702164 0.6388216 1.4797664 0.10964801 0.66107213 -1.0894895 0.9745966 0.6737439 0.21206658 1.0361929 1.4082704 -0.6826343 1.4099544 -0.18100975 0.97403616 1.469806 -0.20540495 1.4564805 -0.17720652 -1.1122329 1.0225238 -0.94974583 -0.19958328 0.10759114 0.11054593 0.94769055 1.4474584 -0.18067369 -0.94832915 -1.1079048 1.0760807
0.4174174 1.072784 0.21415755 0.10132596 -1.0759007 0.66131514 1.0806371 0.2229772 -1.077405 0.22394818 0.626631 0.9336938 -0.18980479 1.400798 -0.71738666 -0.20906755 1.0582669 -0.7213623 0.6444332 1.4631821 -0.20654178 0.6386564 1.478923 0.10990605 0.6609445 -1.0882775 0.9741924 0.67360497 0.21225339 1.0356152 1.4073414 -0.6817251 1.4090223 -0.18052419 0.97359985 1.4689704 -0.20492557 1.455609 -0.17672105 -1.1110383 1.0219593 -0.94870406 -0.19911152 0.10786712 0.11080822 0.947238 1.4465955 -0.1801972 -0.9472839 -1.1067168 1.0755891
0.4184184 1.0722535 0.21435358 0.101592734 -1.07466 0.6611597 1.0801356 0.22314465 -1.0761617 0.22414644 0.62645024 0.9332168 -0.18931971 1.3998739 -0.71654075 -0.2085769 1.0577502 -0.720507 0.64426297 1.4623059 -0.20606203 0.6384914 1.4780804 0.11016381 0.66081685 -1.0870665 0.97378826 0.6734659 0.21244001 1.0350381 1.4064132 -0.68081677 1.4080911 -0.18003888 0.9731641 1.4681354 -0.20444635 1.4547381 -0.17623611 -1.1098453 1.0213953 -0.9476632 -0.19863996 0.10814293 0.11107025 0.9467861 1.4457335 -0.1797211 -0.9462396 -1.1055295 1.075098
0.4194194 1.0717237 0.21454936 0.10185923 -1.0734208 0.6610041 1.0796349 0.22331183 -1.0749203 0.22434431 0.62626946 0.93274033 -0.18883482 1.398951 -0.7156958 -0.20808648 1.057234 -0.71965253 0.6440928 1.4614307 -0.20558241 0.63832647 1.4772387 0.1104213 0.660689 -1.0858566 0.9733843 0.6733268 0.21262646 1.034462 1.405486 -0.67990935 1.4071608 -0.1795538 0.97272867 1.467301 -0.20396729 1.453868 -0.17575172 -1.1086534 1.020832 -0.9466232 -0.19816858 0.108418554 0.111332014 0.9463347 1.4448726 -0.17924537 -0.94519603 -1.1043432 1.0746075
0.4204204 1.0711945 0.21474494 0.10212543 -1.0721834 0.66084856 1.079135 0.22347875 -1.0736808 0.22454178 0.62608874 0.9322643 -0.18835011 1.3980297 -0.7148517 -0.20759629 1.0567187 -0.71879876 0.6439227 1.4605563 -0.20510292 0.63816166 1.4763978 0.110678524 0.660561 -1.0846475 0.9729805 0.6731875 0.21281272 1.0338866 1.4045595 -0.6790029 1.4062313 -0.17906897 0.9722937 1.4664674 -0.2034884 1.4529986 -0.17526789 -1.107463 1.020269 -0.94558406 -0.19769737 0.108693995 0.11159354 0.945884 1.4440124 -0.17877 -0.9441532 -1.1031578 1.0741175
0.4214214 1.070666 0.21494028 0.102391325 -1.0709474 0.66069293 1.0786356 0.22364542 -1.0724429 0.22473884 0.62590796 0.9317889 -0.18786557 1.3971095 -0.7140084 -0.20710634 1.0562038 -0.7179459 0.64375263 1.4596828 -0.20462357 0.6379969 1.4755577 0.1109355 0.66043293 -1.0834395 0.97257686 0.6730481 0.21299879 1.033312 1.4036341 -0.67809725 1.405303 -0.17858435 0.97185904 1.4656343 -0.2030097 1.45213 -0.17478466 -1.1062738 1.0197066 -0.9445457 -0.19722633 0.108969234 0.11185482 0.94543386 1.4431533 -0.17829499 -0.9431112 -1.1019732 1.0736281
0.4224224 1.0701381 0.21513537 0.1026569 -1.069713 0.6605372 1.0781367 0.22381184 -1.0712066 0.22493546 0.62572724 0.93131405 -0.18738122 1.3961909 -0.71316594 -0.20661665 1.0556897 -0.7170937 0.6435826 1.4588102 -0.20414437 0.6378322 1.4747185 0.11119224 0.66030467 -1.0822324 0.9721733 0.6729086 0.21318468 1.0327382 1.4027094 -0.67719257 1.4043756 -0.17809996 0.9714248 1.4648019 -0.2025312 1.4512621 -0.17430209 -1.1050858 1.0191449 -0.9435081 -0.19675544 0.10924428 0.112115875 0.94498444 1.4422948 -0.1778203 -0.9420698 -1.1007895 1.0731391
0.4234234 1.069611 0.21533021 0.10292215 -1.06848 0.66038144 1.0776385 0.223978 -1.069972 0.2251317 0.6255466 0.9308397 -0.18689707 1.3952737 -0.7123242 -0.20612727 1.0551761 -0.7162425 0.6434126 1.4579384 -0.20366533 0.6376676 1.47388 0.11144874 0.6601763 -1.0810262 0.97176987 0.672769 0.21337037 1.0321653 1.4017856 -0.67628884 1.4034492 -0.17761578 0.9709909 1.4639702 -0.20205294 1.4503949 -0.17382018 -1.103899 1.0185837 -0.9424713 -0.1962847 0.10951912 0.112376705 0.9445356 1.4414372 -0.17734593 -0.94102925 -1.0996068 1.0726506
0.4244244 1.0690845 0.21552481 0.103187054 -1.0672486 0.66022563 1.0771407 0.22414392 -1.0687389 0.22532763 0.62536585 0.93036604 -0.18641311 1.394358 -0.71148324 -0.20563819 1.0546632 -0.71539205 0.64324266 1.4570675 -0.20318645 0.63750297 1.4730424 0.11170502 0.66004777 -1.0798211 0.9713666 0.67262936 0.21355586 1.0315932 1.4008628 -0.6753861 1.4025238 -0.17713179 0.9705573 1.4631389 -0.2015749 1.4495283 -0.17333898 -1.1027133 1.018023 -0.9414352 -0.19581409 0.10979374 0.112637326 0.9440874 1.4405805 -0.17687187 -0.9399893 -1.0984248 1.0721625
0.42542544 1.0685588 0.21571915 0.103451595 -1.0660185 0.66006976 1.0766435 0.22430958 -1.0675073 0.22552325 0.6251852 0.92989296 -0.18592936 1.393444 -0.71064305 -0.20514941 1.0541509 -0.71454257 0.6430727 1.4561973 -0.20270775 0.6373384 1.4722054 0.11196108 0.65991914 -1.0786171 0.9709634 0.6724895 0.21374115 1.0310221 1.3999408 -0.6744843 1.4015995 -0.17664802 0.970124 1.4623084 -0.20109713 1.4486625 -0.17285854 -1.1015288 1.0174631 -0.9403999 -0.19534361 0.110068135 0.11289774 0.94363976 1.4397246 -0.17639807 -0.9389501 -1.0972439 1.0716748
0.42642644 1.0680338 0.21591319 0.10371577 -1.0647897 0.6599138 1.0761467 0.224475 -1.0662771 0.22571856 0.6250045 0.92942053 -0.18544582 1.3925314 -0.70980346 -0.20466101 1.0536394 -0.7136939 0.6429028 1.4553279 -0.20222926 0.63717383 1.4713691 0.112216935 0.6597904 -1.077414 0.97056043 0.67234963 0.21392623 1.0304518 1.3990198 -0.6735835 1.4006763 -0.17616445 0.96969104 1.4614786 -0.20061962 1.4477974 -0.17237888 -1.1003453 1.0169038 -0.93936527 -0.19487329 0.1103423 0.11315794 0.9431927 1.4388694 -0.17592454 -0.9379116 -1.0960639 1.0711876
0.42742744 1.0675095 0.21610697 0.10397955 -1.0635622 0.65975773 1.0756503 0.22464018 -1.0650485 0.2259136 0.6248238 0.92894876 -0.18496248 1.3916203 -0.7089646 -0.20417297 1.0531285 -0.7128462 0.64273286 1.4544593 -0.20175098 0.6370093 1.4705336 0.11247257 0.6596615 -1.076212 0.97015756 0.6722097 0.2141111 1.0298826 1.3980998 -0.67268366 1.3997542 -0.17568108 0.9692583 1.4606493 -0.20014243 1.446933 -0.17190005 -1.0991628 1.0163451 -0.9383313 -0.19440307 0.110616215 0.11341795 0.9427462 1.4380149 -0.17545125 -0.93687373 -1.0948848 1.0707008
0.42842844 1.0669861 0.21630044 0.10424292 -1.062336 0.6596016 1.0751544 0.2248051 -1.0638211 0.22610836 0.6246432 0.9284777 -0.1844794 1.3907107 -0.70812637 -0.20368534 1.0526183 -0.71199954 0.642563 1.4535915 -0.20127292 0.6368448 1.4696987 0.112728015 0.6595324 -1.075011 0.9697548 0.6720696 0.21429574 1.0293142 1.3971807 -0.6717849 1.3988332 -0.17519793 0.9688259 1.4598206 -0.19966556 1.4460694 -0.17142203 -1.0979815 1.0157871 -0.937298 -0.193933 0.11088988 0.11367777 0.9423002 1.4371612 -0.17497818 -0.93583655 -1.0937066 1.0702144
0.42942944 1.0664632 0.2164936 0.104505874 -1.061111 0.65944546 1.074659 0.22496979 -1.0625951 0.22630285 0.62446254 0.9280073 -0.18399656 1.3898023 -0.70728874 -0.20319813 1.0521086 -0.7111538 0.64239305 1.4527243 -0.20079511 0.6366803 1.4688646 0.11298326 0.65940326 -1.0738112 0.96935225 0.6719294 0.21448016 1.0287466 1.3962625 -0.6708871 1.3979133 -0.17471498 0.9683937 1.4589926 -0.19918904 1.4452065 -0.17094459 -1.0968009 1.01523 -0.9362654 -0.19346304 0.111163266 0.11393739 0.9418547 1.4363081 -0.17450532 -0.9348001 -1.0925294 1.0697283
0.43043044 1.0659411 0.21668646 0.10476839 -1.0598872 0.65928924 1.0741639 0.22513424 -1.0613704 0.22649707 0.62428194 0.9275377 -0.18351398 1.3888953 -0.7064517 -0.20271139 1.0515997 -0.710309 0.6422232 1.4518579 -0.20031758 0.6365158 1.468031 0.11323831 0.659274 -1.0726125 0.96894985 0.6717892 0.21466435 1.02818 1.3953453 -0.6699904 1.3969947 -0.17423224 0.9679618 1.4581652 -0.19871289 1.4443443 -0.1704677 -1.0956215 1.0146735 -0.9352335 -0.19299321 0.111436374 0.11419684 0.9414097 1.4354559 -0.17403261 -0.9337642 -1.0913532 1.0692424
0.43143144 1.0654197 0.21687897 0.10503044 -1.0586646 0.6591329 1.0736692 0.22529845 -1.0601468 0.22669104 0.62410134 0.92706877 -0.18303168 1.3879894 -0.7056153 -0.20222513 1.0510916 -0.70946515 0.64205325 1.4509922 -0.19984032 0.63635135 1.4671981 0.11349317 0.6591446 -1.071415 0.9685476 0.67164886 0.21484831 1.0276142 1.3944291 -0.66909474 1.3960774 -0.17374973 0.9675301 1.4573385 -0.19823714 1.4434829 -0.16999133 -1.094443 1.0141177 -0.93420213 -0.19252351 0.11170919 0.11445609 0.9409652 1.4346043 -0.17356007 -0.93272907 -1.090178 1.0687568
0.43243244 1.0648987 0.21707115 0.105292015 -1.0574431 0.6589765 1.0731748 0.22546242 -1.0589246 0.22688477 0.62392074 0.9266007 -0.18254967 1.3870847 -0.7047794 -0.2017394 1.050584 -0.7086222 0.6418833 1.4501274 -0.19936338 0.63618684 1.4663659 0.11374784 0.6590151 -1.0702186 0.9681455 0.6715085 0.215032 1.0270492 1.3935139 -0.6682002 1.3951613 -0.17326744 0.96709865 1.4565123 -0.19776182 1.4426223 -0.16951545 -1.0932653 1.0135628 -0.9331715 -0.19205396 0.11198169 0.11471515 0.940521 1.4337535 -0.17308766 -0.93169457 -1.0890039 1.0682715
0.43343344 1.0643785 0.21726295 0.10555317 -1.0562228 0.65882003 1.0726808 0.22562619 -1.0577035 0.22707824 0.6237402 0.92613345 -0.18206798 1.3861812 -0.703944 -0.20125422 1.050077 -0.70778006 0.6417134 1.4492631 -0.19888677 0.6360224 1.4655344 0.114002325 0.6588855 -1.0690234 0.96774364 0.671368 0.21521544 1.026485 1.3925998 -0.6673068 1.3942465 -0.17278537 0.9666674 1.4556869 -0.19728696 1.4417624 -0.16904001 -1.0920886 1.0130087 -0.93214154 -0.19158453 0.11225387 0.11497404 0.9400773 1.4329033 -0.17261533 -0.9306608 -1.0878309 1.0677863
0.43443444 1.0638587 0.21745439 0.10581397 -1.0550035 0.6586635 1.0721871 0.22578971 -1.0564835 0.2272715 0.62355965 0.92566705 -0.18158661 1.3852789 -0.7031092 -0.20076962 1.0495707 -0.7069388 0.6415434 1.4483997 -0.19841053 0.6358579 1.4647034 0.11425662 0.6587557 -1.0678295 0.9673419 0.67122746 0.21539861 1.0259216 1.3916867 -0.6664145 1.393333 -0.17230356 0.9662364 1.4548622 -0.19681261 1.4409034 -0.16856502 -1.0909128 1.0124556 -0.93111223 -0.19111526 0.1125257 0.11523274 0.93963397 1.4320538 -0.1721431 -0.92962766 -1.0866591 1.0673014
0.43543544 1.0633396 0.21764545 0.10607443 -1.0537854 0.65850693 1.0716938 0.22595301 -1.0552648 0.22746453 0.6233792 0.9252013 -0.1811056 1.3843777 -0.7022749 -0.20028566 1.0490651 -0.7060983 0.64137346 1.4475368 -0.19793466 0.6356934 1.4638731 0.11451073 0.6586259 -1.0666368 0.9669404 0.67108685 0.2155815 1.0253588 1.3907747 -0.6655234 1.392421 -0.17182198 0.96580565 1.4540383 -0.19633879 1.4400452 -0.16809043 -1.0897379 1.0119033 -0.9300836 -0.19064614 0.11279717 0.115491256 0.93919104 1.431205 -0.1716709 -0.9285953 -1.0854883 1.0668166
0.43643644 1.0628209 0.2178361 0.10633456 -1.0525683 0.6583503 1.0712007 0.22611609 -1.0540471 0.22765732 0.6231987 0.9247362 -0.18062496 1.3834774 -0.70144117 -0.19980235 1.0485601 -0.70525855 0.64120346 1.4466747 -0.19745922 0.63552886 1.4630435 0.11476466 0.6584959 -1.0654455 0.96653914 0.6709462 0.2157641 1.0247967 1.3898638 -0.66463345 1.3915104 -0.17134067 0.96537507 1.4532149 -0.19586551 1.4391879 -0.16761622 -1.0885638 1.011352 -0.9290556 -0.19017719 0.11306826 0.11574959 0.9387485 1.4303569 -0.17119884 -0.9275636 -1.0843189 1.0663319
0.43743744 1.0623027 0.21802637 0.106594376 -1.0513524 0.6581936 1.0707079 0.22627896 -1.0528306 0.2278499 0.62301826 0.9242717 -0.18014473 1.3825783 -0.70060784 -0.19931966 1.0480558 -0.70441955 0.6410334 1.4458134 -0.19698422 0.63536435 1.4622145 0.11501839 0.65836585 -1.0642557 0.9661381 0.67080545 0.2159464 1.0242352 1.3889542 -0.6637447 1.3906012 -0.17085965 0.9649447 1.4523923 -0.19539285 1.4383314 -0.16714238 -1.0873907 1.0108017 -0.9280283 -0.1897084 0.113338955 0.11600773 0.9383063 1.4295095 -0.17072697 -0.92653275 -1.0831506 1.0658472
0.43843845 1.0617851 0.21821634 0.10685388 -1.0501374 0.65803677 1.0702155 0.22644162 -1.0516151 0.22804227 0.6228379 0.92380786 -0.17966491 1.3816801 -0.69977504 -0.1988374 1.047552 -0.7035812 0.64086336 1.4449527 -0.19650969 0.6351998 1.4613861 0.11527194 0.6582357 -1.0630673 0.96573734 0.67066467 0.2161284 1.0236745 1.3880455 -0.6628571 1.3896936 -0.17037892 0.9645146 1.4515705 -0.19492081 1.4374758 -0.16666888 -1.0862185 1.0102522 -0.9270017 -0.1892398 0.11360924 0.11626568 0.9378644 1.4286628 -0.17025535 -0.9255026 -1.0819836 1.0653626
0.43943945 1.0612679 0.21840602 0.1071131 -1.0489235 0.65787995 1.0697234 0.22660409 -1.0504007 0.22823443 0.62265754 0.92334455 -0.17918555 1.3807828 -0.6989427 -0.19835553 1.0470488 -0.70274365 0.6406933 1.4440928 -0.19603567 0.6350353 1.4605583 0.11552529 0.6581055 -1.0618804 0.9653368 0.6705238 0.21631007 1.0231143 1.3871382 -0.6619707 1.3887876 -0.1698985 0.9640847 1.4507494 -0.19444945 1.4366211 -0.16619569 -1.0850471 1.009704 -0.9259758 -0.1887714 0.11387908 0.11652344 0.9374229 1.4278167 -0.16978396 -0.9244732 -1.0808179 1.0648779
0.44044045 1.060751 0.21859542 0.10737204 -1.0477107 0.65772307 1.0692315 0.22676633 -1.0491873 0.22842637 0.6224773 0.92288184 -0.17870668 1.3798866 -0.6981109 -0.19787402 1.0465462 -0.7019067 0.64052325 1.4432336 -0.19556218 0.6348707 1.4597311 0.115778446 0.65797514 -1.0606949 0.96493655 0.670383 0.21649139 1.0225549 1.3862323 -0.6610853 1.3878831 -0.1694184 0.963655 1.4499291 -0.19397873 1.4357673 -0.16572282 -1.0838766 1.0091568 -0.92495066 -0.1883032 0.11414846 0.11678099 0.9369816 1.4269714 -0.16931285 -0.9234447 -1.0796537 1.0643934
0.44144145 1.0602347 0.21878454 0.10763071 -1.0464989 0.65756613 1.0687399 0.2269284 -1.0479751 0.2286181 0.62229705 0.92241967 -0.1782283 1.3789912 -0.6972795 -0.1973929 1.0460442 -0.70107037 0.64035314 1.4423751 -0.19508928 0.63470614 1.4589046 0.11603141 0.6578447 -1.0595112 0.9645366 0.6702421 0.21667236 1.0219959 1.3853275 -0.660201 1.3869799 -0.16893864 0.96322554 1.4491097 -0.19350845 1.4349145 -0.16525024 -1.082707 1.0086107 -0.92392623 -0.18783525 0.11441737 0.11703834 0.9365407 1.4261267 -0.16884203 -0.92241704 -1.078491 1.0639093
0.44244245 1.0597186 0.21897341 0.107889116 -1.0452882 0.6574092 1.0682485 0.22709027 -1.0467638 0.22880964 0.6221169 0.92195797 -0.17775048 1.3780968 -0.6964486 -0.19691211 1.0455428 -0.7002347 0.64018303 1.4415174 -0.19461699 0.6345416 1.4580787 0.116284154 0.65771425 -1.0583291 0.96413696 0.67010117 0.21685298 1.0214375 1.3844241 -0.65931773 1.3860782 -0.16845925 0.96279633 1.4482911 -0.19303855 1.4340627 -0.16477792 -1.0815383 1.0080659 -0.9229026 -0.18736751 0.11468577 0.11729548 0.9361001 1.4252828 -0.16837154 -0.92139024 -1.0773296 1.0634255
0.44344345 1.059203 0.21916202 0.10814728 -1.0440785 0.6572522 1.0677575 0.22725196 -1.0455536 0.22900097 0.62193686 0.9214968 -0.17727323 1.3772032 -0.69561815 -0.19643167 1.045042 -0.6993996 0.6400129 1.4406604 -0.19414535 0.63437694 1.4572536 0.1165367 0.6575837 -1.0571487 0.96373767 0.6699602 0.2170332 1.0208796 1.383522 -0.65843546 1.3851777 -0.16798024 0.9623673 1.4474733 -0.19256906 1.4332119 -0.16430588 -1.0803705 1.0075222 -0.92187977 -0.18690006 0.11495373 0.11755241 0.9356598 1.4244397 -0.1679014 -0.9203643 -1.07617 1.0629423
0.44444445 1.0586879 0.21935037 0.1084052 -1.0428699 0.65709513 1.0672667 0.22741346 -1.0443444 0.22919211 0.6217569 0.9210361 -0.17679657 1.3763106 -0.69478816 -0.19595154 1.0445416 -0.6985651 0.63984275 1.4398041 -0.1936744 0.6342124 1.456429 0.11678902 0.65745306 -1.0559702 0.96333873 0.66981924 0.21721305 1.0203223 1.3826213 -0.65755415 1.3842785 -0.16750164 0.96193856 1.4466565 -0.19209991 1.4323622 -0.16383408 -1.0792037 1.0069792 -0.9208577 -0.18643288 0.115221344 0.11780911 0.93521976 1.4235972 -0.1674316 -0.9193394 -1.0750118 1.0624592
0.44544545 1.0581731 0.21953848 0.10866289 -1.0416623 0.6569381 1.0667763 0.2275748 -1.0431364 0.22938304 0.621577 0.92057586 -0.17632057 1.3754188 -0.6939587 -0.19547173 1.0440418 -0.6977312 0.63967264 1.4389488 -0.19320408 0.63404775 1.4556051 0.11704112 0.6573224 -1.0547935 0.96294016 0.6696783 0.21739252 1.0197655 1.3817221 -0.6566738 1.3833804 -0.16702347 0.96151006 1.4458405 -0.1916311 1.4315135 -0.16336252 -1.0780379 1.0064371 -0.9198365 -0.185966 0.115488626 0.11806557 0.93478 1.4227555 -0.16696216 -0.9183154 -1.0738554 1.0619767
0.44644645 1.0576586 0.21972637 0.10892036 -1.0404558 0.656781 1.066286 0.22773597 -1.0419294 0.22957377 0.62139726 0.9201161 -0.17584524 1.3745278 -0.69312966 -0.19499221 1.0435424 -0.69689786 0.63950247 1.438094 -0.1927342 0.6338831 1.4547819 0.117292985 0.65719163 -1.0536187 0.962542 0.6695373 0.2175717 1.0192093 1.3808244 -0.6557943 1.3824836 -0.16654575 0.9610818 1.4450254 -0.1911626 1.430666 -0.1628912 -1.076873 1.0058956 -0.91881627 -0.18549944 0.11575559 0.1183218 0.93434054 1.4219146 -0.16649313 -0.9172925 -1.0727007 1.0614945
0.44744745 1.0571444 0.219914 0.109177604 -1.0392505 0.65662396 1.065796 0.22789697 -1.0407233 0.2297643 0.6212176 0.91965675 -0.17537062 1.3736377 -0.6923011 -0.194513 1.0430436 -0.696065 0.6393323 1.4372402 -0.19226474 0.6337185 1.4539595 0.117544614 0.65706086 -1.052446 0.96214426 0.66939634 0.21775061 1.0186535 1.3799284 -0.65491575 1.3815879 -0.16606852 0.9606538 1.4442115 -0.19069439 1.4298197 -0.16242011 -1.0757091 1.0053548 -0.9177969 -0.18503323 0.11602225 0.11857778 0.9339013 1.4210745 -0.1660245 -0.9162707 -1.071548 1.0610127
0.44844845 1.0566306 0.22010143 0.10943464 -1.0380462 0.65646684 1.0653064 0.2280578 -1.0395184 0.22995462 0.6210381 0.9191978 -0.17489676 1.3727484 -0.691473 -0.19403404 1.0425451 -0.69523275 0.6391621 1.4363873 -0.19179565 0.63355386 1.4531378 0.11779599 0.65693 -1.0512754 0.961747 0.6692554 0.21792924 1.0180982 1.3790338 -0.6540381 1.3806932 -0.1655918 0.9602261 1.4433985 -0.19022648 1.4289745 -0.16194923 -1.0745462 1.0048146 -0.9167785 -0.18456739 0.11628862 0.11883349 0.9334624 1.4202352 -0.1655563 -0.9152499 -1.070397 1.0605314
0.44944945 1.0561172 0.22028862 0.10969147 -1.0368432 0.6563098 1.064817 0.22821845 -1.0383146 0.23014474 0.62085867 0.9187393 -0.1744237 1.3718599 -0.6906454 -0.19355537 1.0420471 -0.69440097 0.63899195 1.4355352 -0.19132693 0.63338923 1.4523168 0.11804711 0.6567992 -1.0501069 0.96135014 0.6691144 0.21810761 1.0175434 1.3781408 -0.6531612 1.3797997 -0.16511562 0.9597987 1.4425865 -0.18975882 1.4281306 -0.16147856 -1.0733844 1.0042752 -0.91576105 -0.18410195 0.116554715 0.11908893 0.9330237 1.4193966 -0.16508853 -0.91423035 -1.0692482 1.0600506
0.45045045 1.0556041 0.2204756 0.1099481 -1.0356412 0.6561527 1.064328 0.2283789 -1.0371119 0.23033465 0.62067944 0.91828114 -0.17395143 1.3709723 -0.6898183 -0.19307697 1.0415494 -0.6935697 0.6388218 1.4346839 -0.19085854 0.6332246 1.4514965 0.118297964 0.6566683 -1.0489407 0.96095383 0.66897345 0.21828572 1.0169891 1.3772491 -0.6522852 1.3789071 -0.16464001 0.95937157 1.4417758 -0.18929142 1.427288 -0.16100812 -1.0722235 1.0037363 -0.91474473 -0.18363693 0.11682054 0.1193441 0.9325853 1.418559 -0.1646212 -0.91321194 -1.0681013 1.0595702
0.45145145 1.0550914 0.22066237 0.110204525 -1.0344405 0.6559957 1.0638391 0.22853915 -1.0359102 0.23052436 0.6205003 0.91782343 -0.17347977 1.3700855 -0.6889917 -0.1925988 1.0410522 -0.692739 0.6386516 1.4338336 -0.19039048 0.63306 1.450677 0.118548535 0.65653735 -1.0477765 0.96055806 0.6688325 0.2184636 1.0164353 1.3763587 -0.65141 1.3780156 -0.164165 0.9589448 1.4409661 -0.18882424 1.4264468 -0.16053788 -1.071064 1.0031979 -0.9137294 -0.18317236 0.11708611 0.11959896 0.93214715 1.4177222 -0.16415434 -0.91219485 -1.0669565 1.0590904
0.45245245 1.0545789 0.22084893 0.110460766 -1.0332409 0.6558387 1.0633507 0.2286992 -1.0347098 0.23071384 0.6203214 0.917366 -0.17300862 1.3691994 -0.68816566 -0.19212091 1.0405552 -0.6919088 0.6384815 1.4329841 -0.18992272 0.6328954 1.4498583 0.11879881 0.65640646 -1.0466139 0.9601629 0.66869146 0.21864124 1.0158819 1.3754697 -0.6505356 1.377125 -0.16369063 0.9585183 1.4401575 -0.18835728 1.4256068 -0.16006786 -1.0699054 1.0026602 -0.91271526 -0.18270826 0.11735144 0.11985352 0.9317093 1.4168863 -0.16368794 -0.9111791 -1.0658139 1.0586109
0.45345345 1.0540667 0.22103529 0.11071681 -1.0320426 0.6556817 1.0628625 0.22885905 -1.0335106 0.23090313 0.62014264 0.91690904 -0.17253797 1.3683141 -0.68734014 -0.19164325 1.0400587 -0.691079 0.6383114 1.4321357 -0.18945524 0.6327308 1.4490404 0.11904878 0.6562755 -1.0454531 0.95976824 0.66855043 0.21881865 1.015329 1.3745819 -0.6496619 1.3762355 -0.16321692 0.9580923 1.4393502 -0.18789054 1.4247681 -0.15959805 -1.0687481 1.002123 -0.9117023 -0.18224469 0.11761654 0.12010776 0.9312717 1.4160514 -0.16322201 -0.9101647 -1.0646728 1.058132
0.45445445 1.0535549 0.22122143 0.110972665 -1.0308456 0.65552485 1.0623747 0.22901869 -1.0323125 0.23109218 0.61996406 0.9164524 -0.17206778 1.3674299 -0.68651515 -0.19116583 1.0395623 -0.69024974 0.63814133 1.4312882 -0.18898802 0.6325662 1.4482235 0.11929844 0.65614456 -1.0442938 0.95937425 0.66840935 0.21899582 1.0147765 1.3736953 -0.64878905 1.3753469 -0.16274391 0.9576666 1.4385443 -0.187424 1.4239305 -0.15912847 -1.067592 1.0015863 -0.91069055 -0.18178165 0.117881425 0.12036166 0.93083435 1.4152174 -0.16275659 -0.9091518 -1.0635334 1.0576537
0.45545545 1.0530434 0.22140738 0.11122833 -1.02965 0.65536803 1.0618873 0.2291781 -1.0311157 0.23128101 0.6197857 0.9159962 -0.17159802 1.3665463 -0.68569076 -0.19068867 1.0390663 -0.689421 0.6379713 1.4304417 -0.18852104 0.6324017 1.4474074 0.11954777 0.65601367 -1.043136 0.95898086 0.66826826 0.2191728 1.0142245 1.3728099 -0.6479169 1.3744591 -0.16227165 0.95724124 1.4377394 -0.18695766 1.423094 -0.15865912 -1.0664372 1.0010502 -0.90968007 -0.18131918 0.118146084 0.120615214 0.93039733 1.4143845 -0.16229165 -0.90814036 -1.0623955 1.0571759
0.45645645 1.0525322 0.22159314 0.111483805 -1.0284556 0.65521127 1.0614002 0.22933732 -1.02992 0.23146962 0.61960757 0.9155403 -0.17112868 1.3656635 -0.6848669 -0.19021173 1.0385704 -0.68859273 0.6378013 1.4295963 -0.18805431 0.6322372 1.4465921 0.119796745 0.6558827 -1.0419797 0.9585882 0.66812706 0.21934956 1.013673 1.3719255 -0.64704555 1.3735722 -0.16180018 0.9568163 1.4369355 -0.18649149 1.4222586 -0.15818998 -1.0652838 1.0005145 -0.9086709 -0.18085733 0.118410535 0.12086839 0.92996055 1.4135525 -0.16182719 -0.90713054 -1.061259 1.0566984
0.45745745 1.0520214 0.22177869 0.1117391 -1.0272628 0.65505457 1.0609134 0.22949632 -1.0287257 0.23165798 0.61942965 0.91508466 -0.1706597 1.3647817 -0.6840437 -0.18973504 1.0380747 -0.68776494 0.63763136 1.428752 -0.18758778 0.63207275 1.4457778 0.120045364 0.6557519 -1.0408247 0.95819616 0.66798586 0.21952611 1.0131218 1.3710423 -0.64617485 1.3726863 -0.16132951 0.9563919 1.4361329 -0.18602549 1.4214242 -0.15772109 -1.0641317 0.9999794 -0.9076632 -0.18039611 0.11867479 0.12112119 0.92952406 1.4127216 -0.16136326 -0.9061223 -1.0601239 1.0562216
0.45845845 1.0515108 0.22196405 0.1119942 -1.0260713 0.65489805 1.0604271 0.22965509 -1.0275327 0.23184611 0.619252 0.91462946 -0.17019111 1.3639007 -0.6832211 -0.18925858 1.0375792 -0.68693763 0.6374615 1.4279088 -0.18712148 0.6319083 1.4449645 0.1202936 0.655621 -1.0396711 0.95780444 0.6678446 0.21970247 1.0125712 1.37016 -0.6453049 1.3718013 -0.1608597 0.95596784 1.4353311 -0.18555968 1.4205908 -0.15725245 -1.062981 0.9994447 -0.9066569 -0.17993557 0.11893885 0.121373594 0.92908794 1.4118918 -0.16089982 -0.90511584 -1.0589901 1.0557454
0.45945945 1.0510006 0.2221492 0.11224911 -1.0248814 0.6547416 1.0599412 0.22981364 -1.0263411 0.23203398 0.6190746 0.9141746 -0.16972284 1.3630205 -0.68239915 -0.18878233 1.0370839 -0.6861108 0.6372917 1.4270667 -0.18665536 0.63174397 1.4441521 0.12054145 0.6554902 -1.0385187 0.95741314 0.6677033 0.21987863 1.0120211 1.3692789 -0.64443564 1.370917 -0.16039081 0.95554435 1.4345304 -0.18509401 1.4197583 -0.15678407 -1.0618318 0.9989105 -0.90565217 -0.17947553 0.119202726 0.12162557 0.92865205 1.4110631 -0.16043688 -0.90411115 -1.0578575 1.0552696
0.46046045 1.0504907 0.22233416 0.11250383 -1.023693 0.6545852 1.0594556 0.22997196 -1.0251509 0.2322216 0.6188975 0.91372013 -0.16925488 1.3621414 -0.68157786 -0.18830635 1.0365884 -0.6852845 0.637122 1.4262258 -0.18618943 0.63157964 1.4433409 0.12078889 0.65535945 -1.0373675 0.95702213 0.6675619 0.2200546 1.0114714 1.3683987 -0.64356714 1.3700336 -0.15992273 0.95512134 1.4337305 -0.18462853 1.4189268 -0.15631597 -1.0606841 0.9983767 -0.904649 -0.1790159 0.11946641 0.12187712 0.9282165 1.4102355 -0.15997447 -0.9031083 -1.0567262 1.0547943
0.46146145 1.0499812 0.22251892 0.11275835 -1.0225061 0.6544288 1.0589707 0.23013006 -1.0239621 0.23240896 0.6187206 0.91326594 -0.16878723 1.361263 -0.6807573 -0.1878306 1.0360931 -0.68445873 0.63695234 1.4253862 -0.18572368 0.6314154 1.4425306 0.121035896 0.6552287 -1.0362175 0.9566315 0.6674204 0.22023039 1.0109222 1.3675194 -0.6426993 1.369151 -0.15945518 0.95469886 1.4329315 -0.1841632 1.4180961 -0.15584815 -1.059538 0.99784344 -0.90364754 -0.17855668 0.119729914 0.1221282 0.92778134 1.4094093 -0.15951256 -0.9021073 -1.055596 1.0543196
0.46246246 1.0494721 0.22270349 0.11301268 -1.0213209 0.65427244 1.0584861 0.23028794 -1.0227749 0.23259605 0.6185438 0.9128122 -0.16831984 1.3603857 -0.6799374 -0.18735509 1.0355979 -0.6836334 0.6367828 1.4245478 -0.1852581 0.6312512 1.4417216 0.12128245 0.65509784 -1.0350686 0.95624113 0.6672788 0.22040598 1.0103735 1.3666412 -0.6418322 1.3682693 -0.1589881 0.9542769 1.4321334 -0.18369804 1.4172664 -0.15538062 -1.0583936 0.99731064 -0.9026478 -0.17809784 0.11999325 0.12237882 0.92734647 1.4085842 -0.15905118 -0.9011077 -1.0544668 1.0538454
0.46346346 1.0489633 0.22288786 0.113266796 -1.0201375 0.65411615 1.058002 0.23044558 -1.0215893 0.23278286 0.6183672 0.9123587 -0.16785271 1.3595092 -0.67911834 -0.18687981 1.0351028 -0.68280864 0.6366134 1.4237108 -0.1847927 0.6310871 1.4409136 0.12152854 0.654967 -1.0339208 0.955851 0.6671372 0.2205814 1.0098252 1.3657638 -0.6409657 1.3673884 -0.15852147 0.95385563 1.4313362 -0.18323304 1.4164374 -0.15491343 -1.057251 0.99677825 -0.90164983 -0.17763935 0.1202564 0.12262902 0.926912 1.4077605 -0.15859029 -0.9001096 -1.0533388 1.0533718
0.46446446 1.0484549 0.22307202 0.11352071 -1.0189558 0.6539598 1.0575185 0.230603 -1.0204052 0.23296937 0.61819065 0.91190565 -0.16738583 1.3586338 -0.6783 -0.18640481 1.0346081 -0.68198436 0.63644415 1.4228752 -0.18432744 0.63092315 1.4401067 0.121774174 0.65483606 -1.032774 0.9554612 0.6669955 0.22075664 1.0092775 1.3648872 -0.64009994 1.3665084 -0.15805529 0.95343494 1.4305397 -0.1827682 1.4156092 -0.15444656 -1.05611 0.99624634 -0.9006538 -0.1771812 0.120519385 0.12287888 0.92647785 1.4069381 -0.1581299 -0.8991127 -1.0522118 1.0528986
0.46546546 1.0479468 0.22325599 0.11377441 -1.017776 0.6538035 1.0570354 0.23076019 -1.0192229 0.23315558 0.6180143 0.91145295 -0.16691919 1.3577594 -0.6774825 -0.18593004 1.0341136 -0.6811607 0.636275 1.4220407 -0.18386234 0.6307593 1.4393013 0.122019455 0.6547051 -1.0316281 0.9550716 0.66685367 0.2209317 1.0087303 1.3640116 -0.63923484 1.3656291 -0.15758951 0.9530149 1.429744 -0.18230352 1.4147818 -0.15398006 -1.054971 0.99571484 -0.89965934 -0.17672335 0.12078219 0.123128414 0.9260441 1.4061171 -0.15767004 -0.8981171 -1.0510857 1.0524261
0.46646646 1.0474392 0.22343975 0.11402789 -1.0165981 0.65364724 1.056553 0.23091713 -1.0180421 0.23334149 0.6178379 0.9110006 -0.16645277 1.3568859 -0.67666584 -0.18545555 1.0336196 -0.68033755 0.63610595 1.4212075 -0.18339741 0.6305955 1.438497 0.1222644 0.65457404 -1.0304834 0.9546823 0.6667118 0.22110657 1.0081836 1.3631369 -0.63837045 1.3647506 -0.15712412 0.9525956 1.428949 -0.181839 1.4139552 -0.15351392 -1.053834 0.9951838 -0.8986661 -0.17626579 0.12104482 0.123377636 0.9256108 1.4052975 -0.15721065 -0.8971226 -1.0499605 1.051954
0.46746746 1.0469321 0.22362329 0.11428113 -1.0154222 0.6534909 1.0560713 0.23107384 -1.0168632 0.23352708 0.6176617 0.9105487 -0.16598655 1.3560135 -0.6758501 -0.18498133 1.0331259 -0.67951494 0.6359371 1.4203755 -0.18293263 0.63043183 1.4376937 0.12250903 0.6544429 -1.0293394 0.9542932 0.6665698 0.22128128 1.0076375 1.362263 -0.6375067 1.363873 -0.15665908 0.9521769 1.4281546 -0.18137468 1.4131293 -0.1530482 -1.0526989 0.9946533 -0.89767396 -0.1758085 0.12130728 0.12362655 0.9251779 1.404479 -0.15675177 -0.89612925 -1.0488362 1.0514824
0.46846846 1.0464253 0.22380663 0.114534155 -1.0142484 0.6533346 1.05559 0.23123033 -1.0156863 0.23371233 0.6174856 0.9100971 -0.16552055 1.3551422 -0.67503524 -0.18450738 1.0326326 -0.67869294 0.6357684 1.4195445 -0.182468 0.63026834 1.4368917 0.12275335 0.6543117 -1.0281965 0.95390433 0.66642773 0.22145581 1.007092 1.3613899 -0.63664377 1.3629962 -0.15619439 0.9517591 1.427361 -0.18091053 1.4123042 -0.15258291 -1.0515659 0.9941232 -0.896683 -0.17535147 0.121569574 0.123875186 0.9247454 1.4036618 -0.15629335 -0.89513695 -1.0477128 1.0510113
0.46946946 1.0459191 0.22398975 0.11478692 -1.0130765 0.6531783 1.0551095 0.23138657 -1.0145111 0.23389724 0.6173095 0.909646 -0.16505474 1.3542721 -0.67422134 -0.18403372 1.0321398 -0.6778715 0.6356 1.4187145 -0.18200353 0.63010496 1.4360907 0.12299737 0.65418047 -1.0270543 0.95351565 0.6662856 0.22163017 1.006547 1.3605176 -0.63578147 1.3621203 -0.15573004 0.95134175 1.426568 -0.18044658 1.4114797 -0.15211807 -1.050435 0.9935936 -0.89569306 -0.17489469 0.12183168 0.12412354 0.92431337 1.4028457 -0.15583542 -0.8941456 -1.0465902 1.0505408
0.47047046 1.0454131 0.22417265 0.115039445 -1.011907 0.653022 1.0546297 0.23154259 -1.0133381 0.23408179 0.6171335 0.9091953 -0.1645891 1.3534032 -0.6734084 -0.18356036 1.0316474 -0.67705077 0.63543165 1.4178857 -0.18153921 0.62994176 1.4352907 0.12324112 0.6540491 -1.0259131 0.9531272 0.6661433 0.22180434 1.0060027 1.3596462 -0.6349199 1.3612452 -0.155266 0.95092493 1.4257758 -0.17998281 1.410656 -0.1516537 -1.0493062 0.99306446 -0.89470416 -0.17443812 0.12209361 0.12437163 0.92388177 1.4020306 -0.15537797 -0.8931552 -1.0454683 1.0500708
0.47147146 1.0449078 0.22435534 0.1152917 -1.0107398 0.65286565 1.0541506 0.23169835 -1.012167 0.23426598 0.6169576 0.90874505 -0.16412367 1.3525355 -0.6725965 -0.18308732 1.0311556 -0.6762306 0.63526356 1.4170578 -0.18107507 0.6297786 1.4344915 0.1234846 0.6539177 -1.0247728 0.9527389 0.66600096 0.22197834 1.0054588 1.3587756 -0.634059 1.3603709 -0.15480226 0.9505086 1.4249841 -0.17951927 1.409833 -0.15118986 -1.0481789 0.99253577 -0.89371616 -0.17398177 0.12235535 0.12461947 0.92345077 1.4012166 -0.15492095 -0.89216566 -1.0443474 1.0496012
0.47247246 1.044403 0.22453777 0.115543686 -1.0095748 0.65270925 1.0536722 0.23185389 -1.0109981 0.23444979 0.6167817 0.9082952 -0.16365841 1.351669 -0.6717857 -0.18261458 1.0306643 -0.6754111 0.6350956 1.4162307 -0.18061109 0.6296156 1.4336934 0.123727806 0.6537862 -1.0236331 0.9523508 0.6658585 0.22215216 1.0049157 1.3579057 -0.63319886 1.3594975 -0.1543388 0.95009273 1.424193 -0.17905593 1.4090105 -0.15072654 -1.0470533 0.9920076 -0.89272916 -0.17352562 0.1226169 0.12486706 0.92302024 1.4004035 -0.1544644 -0.89117694 -1.0432272 1.049132
0.47347346 1.0438987 0.22471999 0.11579539 -1.0084119 0.6525529 1.0531946 0.23200919 -1.0098314 0.23463322 0.61660594 0.90784585 -0.16319333 1.3508037 -0.67097604 -0.18214218 1.0301735 -0.67459226 0.6349277 1.4154047 -0.18014728 0.6294527 1.4328961 0.12397078 0.6536546 -1.0224944 0.9519628 0.665716 0.2223258 1.0043733 1.3570367 -0.6323394 1.358625 -0.15387562 0.9496772 1.4234025 -0.17859283 1.4081888 -0.15026382 -1.0459293 0.99148 -0.891743 -0.17306966 0.12287826 0.12511441 0.92259026 1.3995914 -0.15400827 -0.890189 -1.0421077 1.0486634
0.47447446 1.0433949 0.22490196 0.116046794 -1.0072508 0.6523965 1.0527179 0.23216426 -1.008667 0.23481634 0.61643016 0.907397 -0.16272843 1.3499398 -0.6701675 -0.18167014 1.0296834 -0.6737741 0.6347599 1.4145794 -0.17968366 0.6292898 1.4320997 0.1242135 0.65352285 -1.0213566 0.9515751 0.6655733 0.22249925 1.0038315 1.3561685 -0.63148075 1.3577535 -0.15341271 0.9492622 1.4226127 -0.17812997 1.4073677 -0.14980169 -1.0448067 0.99095285 -0.8907577 -0.17261389 0.12313942 0.12536155 0.92216086 1.3987802 -0.15355256 -0.8892018 -1.0409889 1.0481951
0.4754755 1.0428919 0.22508368 0.116297886 -1.0060915 0.65224004 1.0522418 0.23231909 -1.0075049 0.23499918 0.61625445 0.9069486 -0.16226372 1.3490773 -0.66936004 -0.18119845 1.0291936 -0.67295676 0.63459224 1.413755 -0.17922023 0.629127 1.4313041 0.124455996 0.65339106 -1.0202194 0.9511875 0.6654306 0.22267252 1.0032904 1.355301 -0.63062286 1.3568828 -0.15295006 0.9488475 1.4218233 -0.17766738 1.4065473 -0.14934018 -1.0436854 0.9904263 -0.8897732 -0.17215827 0.12340037 0.12560846 0.921732 1.3979698 -0.15309726 -0.8882153 -1.039871 1.0477273
0.4764765 1.0423893 0.22526513 0.116548665 -1.0049338 0.65208364 1.0517663 0.23247369 -1.0063447 0.23518173 0.6160788 0.90650076 -0.16179919 1.3482162 -0.66855353 -0.18072714 1.0287046 -0.6721401 0.6344246 1.4129316 -0.17875701 0.6289643 1.4305093 0.12469827 0.65325916 -1.0190833 0.95080006 0.66528773 0.2228456 1.0027502 1.3544344 -0.62976575 1.3560131 -0.15248765 0.94843316 1.4210346 -0.17720506 1.4057276 -0.14887938 -1.0425656 0.9899003 -0.88878953 -0.17170283 0.1236611 0.12585515 0.92130387 1.3971604 -0.15264234 -0.8872295 -1.0387537 1.04726
0.4774775 1.0418874 0.22544634 0.1167991 -1.0037777 0.6519271 1.0512912 0.23262805 -1.0051864 0.23536402 0.6159032 0.9060534 -0.16133486 1.3473567 -0.6677479 -0.18025622 1.0282164 -0.67132425 0.63425714 1.4121088 -0.178294 0.62880164 1.4297152 0.12494033 0.6531272 -1.0179478 0.95041275 0.6651448 0.22301847 1.0022106 1.3535686 -0.6289094 1.3551444 -0.15202549 0.9480192 1.4202464 -0.17674303 1.4049084 -0.14841928 -1.0414469 0.9893749 -0.8878066 -0.17124756 0.12392161 0.12610164 0.9208763 1.3963517 -0.1521878 -0.88624436 -1.0376372 1.0467931
0.4784785 1.0413861 0.22562726 0.117049195 -1.0026232 0.65177065 1.0508168 0.23278217 -1.0040299 0.23554602 0.61572766 0.9056067 -0.16087073 1.3464985 -0.66694313 -0.17978571 1.0277286 -0.67050916 0.63408965 1.4112868 -0.17783122 0.62863904 1.4289218 0.12518218 0.6529951 -1.0168133 0.9500257 0.6650018 0.22319116 1.0016718 1.3527036 -0.6280539 1.3542767 -0.15156357 0.9476056 1.4194587 -0.17628132 1.4040899 -0.14795993 -1.0403295 0.98885006 -0.88682437 -0.17079243 0.12418188 0.12634793 0.92044944 1.3955438 -0.1517336 -0.8852598 -1.0365216 1.0463265
0.4794795 1.0408856 0.22580792 0.117298916 -1.0014701 0.6516141 1.0503428 0.23293607 -1.002875 0.23572779 0.6155521 0.90516055 -0.1604068 1.3456421 -0.6661391 -0.17931564 1.0272415 -0.66969496 0.6339223 1.4104656 -0.17736869 0.62847644 1.4281292 0.12542382 0.65286297 -1.0156795 0.9496387 0.6648587 0.22336362 1.0011338 1.3518394 -0.6271992 1.3534099 -0.15110187 0.94719225 1.4186717 -0.17581993 1.4032722 -0.1475014 -1.0392132 0.9883259 -0.88584286 -0.17033745 0.124441914 0.12659402 0.9200233 1.3947366 -0.15127975 -0.8842758 -1.0354065 1.0458604
0.4804805 1.0403857 0.22598827 0.11754826 -1.0003185 0.65145755 1.0498693 0.23308973 -1.0017216 0.23590928 0.61537665 0.904715 -0.15994309 1.3447872 -0.66533595 -0.17884602 1.0267551 -0.6688816 0.6337549 1.4096451 -0.1769064 0.62831396 1.4273373 0.12566526 0.6527307 -1.0145466 0.94925195 0.66471547 0.2235359 1.0005968 1.3509761 -0.62634534 1.3525442 -0.15064043 0.94677925 1.4178852 -0.17535889 1.402455 -0.14704366 -1.0380979 0.9878024 -0.88486207 -0.16988264 0.124701686 0.12683994 0.9195979 1.3939302 -0.15082622 -0.88329244 -1.0342922 1.0453945
0.4814815 1.0398867 0.22616833 0.1177972 -0.99916816 0.65130097 1.0493963 0.23324315 -1.0005698 0.23609054 0.61520123 0.90427005 -0.1594796 1.343934 -0.66453344 -0.17837685 1.0262693 -0.6680692 0.6335876 1.4088254 -0.1764444 0.6281515 1.426546 0.12590653 0.6525983 -1.0134146 0.94886535 0.66457224 0.22370793 1.0000606 1.3501136 -0.62549233 1.3516796 -0.1501792 0.94636655 1.4170992 -0.17489824 1.4016385 -0.14658652 -1.0369837 0.9872795 -0.8838819 -0.16942796 0.1249612 0.12708566 0.91917324 1.3931245 -0.15037297 -0.88230956 -1.0331788 1.044929
0.4824825 1.0393884 0.2263481 0.11804573 -0.99801904 0.6511444 1.0489236 0.23339637 -0.99941945 0.23627156 0.6150259 0.9038258 -0.15901636 1.3430825 -0.66373163 -0.17790817 1.0257844 -0.66725767 0.6334203 1.4080063 -0.17598267 0.627989 1.4257554 0.1261476 0.6524659 -1.0122836 0.9484789 0.6644289 0.22387975 0.9995252 1.349252 -0.6246403 1.3508161 -0.14971824 0.9459541 1.4163138 -0.17443797 1.4008226 -0.14612988 -1.0358704 0.98675734 -0.8829025 -0.16897343 0.12522043 0.12733118 0.91874945 1.3923194 -0.14991999 -0.8813272 -1.0320661 1.0444639
0.4834835 1.038891 0.22652754 0.11829383 -0.9968712 0.65098774 1.0484514 0.23354934 -0.99827045 0.23645234 0.6148505 0.90338224 -0.15855336 1.3422323 -0.6629305 -0.17744 1.0253 -0.6664471 0.63325304 1.4071878 -0.17552127 0.6278266 1.4249653 0.12638848 0.6523333 -1.0111533 0.94809264 0.6642854 0.22405136 0.99899083 1.3483913 -0.6237891 1.3499538 -0.1492575 0.9455419 1.4155289 -0.17397813 1.4000075 -0.1456737 -1.0347581 0.9862359 -0.8819237 -0.16851906 0.12547937 0.12757654 0.91832644 1.391515 -0.14946726 -0.88034546 -1.0309542 1.043999
0.4844845 1.0383943 0.22670665 0.11854147 -0.9957245 0.65083104 1.0479796 0.2337021 -0.99712276 0.23663291 0.6146752 0.9029394 -0.15809065 1.3413836 -0.66213 -0.17697237 1.0248163 -0.6656376 0.63308585 1.4063702 -0.1750602 0.6276642 1.4241759 0.12662917 0.6522007 -1.0100241 0.9477066 0.6641419 0.2242227 0.9984575 1.3475316 -0.6229389 1.3490926 -0.148797 0.94513 1.4147446 -0.17351873 1.399193 -0.145218 -1.0336466 0.98571527 -0.8809455 -0.16806485 0.125738 0.12782171 0.9179043 1.3907113 -0.14901476 -0.87936413 -1.0298432 1.0435343
0.4854855 1.0378985 0.22688542 0.118788645 -0.9945789 0.6506744 1.0475081 0.23385464 -0.9959764 0.23681325 0.6145 0.9024973 -0.15762822 1.340536 -0.66133004 -0.1765053 1.0243334 -0.6648291 0.63291866 1.4055531 -0.17459948 0.62750185 1.423387 0.1268697 0.65206796 -1.0088959 0.9473207 0.66399837 0.22439381 0.99792516 1.3466727 -0.6220896 1.3482326 -0.14833677 0.94471836 1.4139609 -0.17305982 1.3983793 -0.14476272 -1.032536 0.9851954 -0.8799679 -0.1676108 0.1259963 0.1280667 0.917483 1.3899083 -0.14856246 -0.8783834 -1.028733 1.04307
0.4864865 1.0374038 0.22706385 0.11903542 -0.99343437 0.6505177 1.047037 0.23400694 -0.99483114 0.23699336 0.61432475 0.9020559 -0.1571661 1.3396897 -0.6605307 -0.17603873 1.0238512 -0.6640217 0.63275146 1.4047366 -0.17413913 0.62733954 1.4225988 0.12711003 0.65193516 -1.0077686 0.94693506 0.6638547 0.22456467 0.9973939 1.3458148 -0.62124133 1.347374 -0.14787678 0.9443069 1.4131778 -0.17260139 1.3975662 -0.14430785 -1.0314263 0.98467636 -0.87899107 -0.16715689 0.12625428 0.12831151 0.9170621 1.3891058 -0.14811033 -0.87740314 -1.0276238 1.0426058
0.4874875 1.0369099 0.22724193 0.119281866 -0.99229085 0.650361 1.0465662 0.23415904 -0.9936871 0.23717327 0.61414963 0.9016154 -0.15670429 1.3388447 -0.65973186 -0.1755726 1.0233696 -0.6632154 0.6325843 1.4039209 -0.17367919 0.62717724 1.4218112 0.1273502 0.6518023 -1.0066425 0.9465496 0.663711 0.22473527 0.9968637 1.3449578 -0.62039405 1.3465166 -0.14741707 0.94389576 1.4123954 -0.1721435 1.3967539 -0.14385338 -1.0303173 0.9841582 -0.87801474 -0.16670318 0.1265119 0.12855615 0.9166417 1.388304 -0.14765835 -0.8764234 -1.0265154 1.0421418
0.4884885 1.0364171 0.22741973 0.11952798 -0.99114835 0.65020424 1.0460958 0.23431093 -0.9925441 0.23735297 0.6139745 0.90117574 -0.15624285 1.3380007 -0.6589335 -0.17510691 1.0228887 -0.6624103 0.63241714 1.4031057 -0.17321967 0.62701494 1.4210241 0.12759016 0.6516693 -1.0055174 0.94616437 0.66356725 0.2249056 0.9963347 1.3441019 -0.6195479 1.3456606 -0.14695764 0.9434848 1.4116135 -0.17168617 1.3959424 -0.14339928 -1.029209 0.98364097 -0.87703913 -0.16624963 0.12676914 0.1288006 0.9162218 1.3875028 -0.14720647 -0.8754442 -1.025408 1.0416781
0.4894895 1.0359251 0.22759727 0.11977379 -0.9900068 0.6500475 1.0456258 0.23446259 -0.9914022 0.23753247 0.6137995 0.9007369 -0.15578176 1.3371577 -0.6581357 -0.17464164 1.0224086 -0.6616062 0.63224995 1.4022912 -0.1727606 0.6268527 1.4202377 0.12782997 0.6515363 -1.0043935 0.9457794 0.6634234 0.22507563 0.9958068 1.343247 -0.61870277 1.344806 -0.14649849 0.94307405 1.4108323 -0.17122944 1.3951316 -0.14294556 -1.0281016 0.9831246 -0.8760641 -0.16579628 0.127026 0.12904486 0.91580236 1.3867021 -0.1467547 -0.8744655 -1.0243016 1.0412145
0.4904905 1.0354337 0.22777453 0.120019294 -0.98886615 0.6498907 1.045156 0.23461404 -0.9902613 0.23771176 0.6136245 0.9002989 -0.15532108 1.336316 -0.6573383 -0.17417675 1.021929 -0.6608031 0.6320828 1.4014773 -0.17230202 0.62669045 1.4194517 0.1280696 0.6514032 -1.0032706 0.9453947 0.6632796 0.22524539 0.99527997 1.3423933 -0.61785877 1.3439528 -0.14603963 0.94266355 1.4100517 -0.17077331 1.3943217 -0.14249216 -1.0269948 0.9826093 -0.8750897 -0.16534312 0.12728247 0.12928896 0.9153833 1.385902 -0.14630297 -0.87348735 -1.0231963 1.0407511
0.4914915 1.0349427 0.22795153 0.120264515 -0.9877264 0.64973396 1.0446866 0.2347653 -0.9891214 0.23789084 0.61344963 0.8998615 -0.15486082 1.3354751 -0.6565414 -0.17371225 1.0214503 -0.6600009 0.6319157 1.4006641 -0.17184395 0.6265282 1.4186662 0.12830903 0.65127 -1.0021491 0.9450102 0.6631357 0.22541483 0.99475384 1.3415406 -0.61701596 1.343101 -0.14558111 0.9422533 1.4092717 -0.17031774 1.3935126 -0.1420391 -1.0258887 0.9820948 -0.874116 -0.16489017 0.1275385 0.12953284 0.9149647 1.3851026 -0.14585125 -0.8725098 -1.0220921 1.0402881
0.4924925 1.0344524 0.22812828 0.12050946 -0.9865875 0.6495772 1.0442173 0.23491636 -0.9879824 0.23806973 0.6132748 0.8994248 -0.154401 1.3346353 -0.6557449 -0.17324811 1.0209721 -0.6591996 0.63174856 1.3998516 -0.1713864 0.626366 1.4178814 0.12854828 0.65113676 -1.0010289 0.94462603 0.6629918 0.22558396 0.99422836 1.3406891 -0.6161743 1.342251 -0.14512292 0.9418432 1.4084926 -0.1698626 1.3927042 -0.14158636 -1.0247834 0.98158103 -0.87314296 -0.16443746 0.12779407 0.12977655 0.91454643 1.3843038 -0.14539956 -0.8715328 -1.020989 1.0398254
0.4934935 1.0339626 0.22830479 0.12075414 -0.98544955 0.64942044 1.0437485 0.2350672 -0.9868443 0.23824842 0.61310005 0.8989886 -0.15394169 1.3337964 -0.65494883 -0.17278433 1.0204947 -0.6583991 0.6315814 1.3990396 -0.17092945 0.6262038 1.4170971 0.12878734 0.6510035 -0.99991006 0.9442421 0.6628479 0.22575276 0.99370366 1.3398387 -0.61533386 1.3414024 -0.14466506 0.94143337 1.407714 -0.16940784 1.3918968 -0.14113393 -1.0236787 0.98106796 -0.87217057 -0.16398497 0.1280492 0.13002005 0.9141286 1.3835056 -0.14494787 -0.8705564 -1.0198871 1.0393631
0.4944945 1.0334733 0.22848105 0.12099857 -0.98431236 0.6492636 1.0432799 0.23521785 -0.9857071 0.23842692 0.6129254 0.898553 -0.15348287 1.3329583 -0.65415317 -0.17232089 1.020018 -0.6575994 0.6314143 1.3982284 -0.17047308 0.62604165 1.4163134 0.1290262 0.65087014 -0.9987926 0.94385856 0.66270393 0.22592123 0.99317956 1.3389896 -0.61449474 1.3405554 -0.1442076 0.9410238 1.4069363 -0.16895348 1.3910904 -0.1406818 -1.0225747 0.9805555 -0.87119895 -0.16353275 0.12830387 0.13026336 0.91371113 1.382708 -0.14449637 -0.8695806 -1.0187864 1.0389012
0.4954955 1.0329845 0.22865708 0.12124275 -0.98317605 0.64910686 1.0428115 0.23536833 -0.9845708 0.23860523 0.6127509 0.898118 -0.1530246 1.3321213 -0.6533579 -0.17185777 1.0195419 -0.65680045 0.63124716 1.3974178 -0.17001736 0.62587947 1.4155303 0.12926488 0.65073675 -0.9976766 0.9434753 0.6625599 0.22608934 0.9926562 1.3381418 -0.6136569 1.3397102 -0.1437505 0.94061446 1.4061593 -0.16849947 1.3902849 -0.14022994 -1.0214714 0.98004365 -0.870228 -0.16308078 0.12855822 0.13050646 0.91329396 1.3819109 -0.14404508 -0.86860555 -1.0176871 1.0384396
0.4964965 1.0324961 0.22883289 0.12148669 -0.9820405 0.64895016 1.0423435 0.2355186 -0.9834353 0.23878333 0.6125764 0.8976835 -0.15256691 1.331285 -0.65256304 -0.17139497 1.0190662 -0.65600216 0.63108003 1.3966079 -0.16956225 0.62571734 1.4147477 0.12950334 0.6506033 -0.9965622 0.94309247 0.662416 0.22625715 0.9921333 1.3372953 -0.6128204 1.3388665 -0.14329383 0.94020534 1.4053831 -0.1680458 1.3894804 -0.13977838 -1.0203687 0.9795324 -0.86925775 -0.16262911 0.12881224 0.13074934 0.91287714 1.3811146 -0.14359404 -0.86763114 -1.0165892 1.0379785
0.4974975 1.0320082 0.22900847 0.12173041 -0.98090583 0.6487934 1.0418757 0.23566869 -0.98230064 0.23896125 0.6124021 0.89724946 -0.15210983 1.3304496 -0.6517685 -0.17093249 1.0185914 -0.6552046 0.6309129 1.3957986 -0.16910757 0.6255552 1.4139657 0.1297416 0.65046984 -0.99544936 0.94271 0.66227204 0.22642466 0.9916111 1.3364501 -0.6119852 1.3380241 -0.1428376 0.93979645 1.4046078 -0.16759248 1.3886768 -0.13932708 -1.0192668 0.9790218 -0.8682883 -0.16217776 0.12906596 0.130992 0.9124607 1.3803188 -0.14314328 -0.86665744 -1.0154926 1.0375178
0.4984985 1.0315206 0.22918382 0.12197391 -0.979772 0.6486367 1.0414082 0.23581861 -0.98116684 0.23913898 0.6122279 0.8968159 -0.1516534 1.329615 -0.6509744 -0.17047028 1.0181171 -0.6544076 0.63074577 1.3949901 -0.16865331 0.62539315 1.4131843 0.12997964 0.6503364 -0.9943382 0.94232786 0.6621281 0.22659194 0.99108946 1.3356065 -0.6111512 1.337183 -0.14238182 0.9393878 1.4038333 -0.16713946 1.3878742 -0.13887604 -1.0181656 0.9785118 -0.86731964 -0.16172671 0.1293194 0.13123444 0.9120445 1.3795238 -0.14269282 -0.8656845 -1.0143976 1.0370575
0.4994995 1.0310335 0.22935899 0.12221719 -0.9786389 0.64848006 1.040941 0.23596834 -0.9800338 0.2393165 0.6120538 0.89638287 -0.15119766 1.3287811 -0.65018064 -0.17000838 1.0176432 -0.6536113 0.6305787 1.3941822 -0.16819942 0.6252311 1.4124036 0.13021745 0.6502029 -0.99322885 0.9419462 0.6619842 0.22675897 0.99056834 1.3347641 -0.6103184 1.3363432 -0.14192653 0.93897945 1.4030597 -0.16668673 1.3870729 -0.13842526 -1.017065 0.97800237 -0.86635184 -0.16127603 0.12957254 0.13147663 0.91162866 1.3787293 -0.14224267 -0.8647124 -1.0133042 1.0365976
0.5005005 1.0305468 0.22953393 0.12246027 -0.9775067 0.6483234 1.0404739 0.2361179 -0.97890157 0.23949383 0.6118799 0.8959502 -0.15074265 1.3279481 -0.64938724 -0.16954675 1.0171701 -0.65281546 0.63041157 1.3933752 -0.1677459 0.6250691 1.4116234 0.13045503 0.65006936 -0.99212134 0.941565 0.6618403 0.22692576 0.9900478 1.3339233 -0.60948676 1.3355045 -0.14147174 0.93857133 1.4022871 -0.16623427 1.3862727 -0.13797474 -1.0159652 0.9774935 -0.8653849 -0.16082571 0.12982543 0.13171858 0.9112131 1.3779355 -0.14179286 -0.86374116 -1.0122125 1.0361382
0.5015015 1.0300604 0.22970867 0.12270314 -0.9763753 0.64816684 1.0400074 0.23626731 -0.9777702 0.23967096 0.6117061 0.895518 -0.15028842 1.3271158 -0.6485942 -0.1690854 1.0166973 -0.6520202 0.6302445 1.3925688 -0.16729274 0.6249071 1.4108438 0.13069236 0.64993584 -0.9910158 0.9411842 0.6616965 0.22709231 0.98952776 1.3330842 -0.60865617 1.3346671 -0.1410175 0.93816346 1.4015155 -0.1657821 1.3854735 -0.13752449 -1.0148662 0.9769852 -0.8644188 -0.1603758 0.13007805 0.13196026 0.9107979 1.3771425 -0.14134343 -0.8627708 -1.0111226 1.0356792
0.5025025 1.0295745 0.22988321 0.12294582 -0.97524476 0.64801025 1.0395409 0.23641655 -0.9766396 0.23984788 0.61153245 0.8950862 -0.14983499 1.3262843 -0.6478016 -0.1686243 1.0162251 -0.65122545 0.6300774 1.3917633 -0.1668399 0.6247451 1.410065 0.13092946 0.6498024 -0.9899122 0.940804 0.6615527 0.22725862 0.98900825 1.3322467 -0.6078266 1.3338307 -0.14056383 0.93775594 1.4007449 -0.16533017 1.3846756 -0.13707447 -1.013768 0.9764775 -0.8634536 -0.15992631 0.13033041 0.13220167 0.9103829 1.3763502 -0.14089437 -0.86180145 -1.0100344 1.0352207
0.5035035 1.0290889 0.23005755 0.12318831 -0.97411513 0.6478538 1.0390748 0.23656563 -0.9755098 0.24002461 0.611359 0.89465487 -0.14938214 1.3254534 -0.6470093 -0.16816346 1.0157534 -0.65043116 0.6299104 1.3909585 -0.16638738 0.6245831 1.4092869 0.13116628 0.6496689 -0.9888108 0.94042426 0.661409 0.22742473 0.9884892 1.3314108 -0.60699797 1.3329954 -0.14011078 0.9373487 1.3999753 -0.1648785 1.3838791 -0.13662472 -1.0126705 0.9759703 -0.8624895 -0.15947726 0.13058254 0.13244282 0.90996826 1.3755586 -0.14044572 -0.86083305 -1.0089482 1.0347626
0.5045045 1.0286037 0.2302317 0.1234306 -0.9729864 0.6476973 1.0386089 0.23671457 -0.9743809 0.24020113 0.6111857 0.89422387 -0.14892977 1.3246233 -0.6462174 -0.16770288 1.0152822 -0.64963734 0.6297434 1.3901546 -0.16593516 0.62442124 1.4085094 0.13140284 0.6495354 -0.98771155 0.9400451 0.66126543 0.22759062 0.98797065 1.3305767 -0.6061703 1.3321611 -0.13965836 0.9369418 1.3992069 -0.16442707 1.3830838 -0.13617523 -1.0115739 0.97546375 -0.86152637 -0.1590287 0.13083445 0.13268366 0.9095538 1.3747679 -0.13999748 -0.8598658 -1.007864 1.0343051
0.5055055 1.0281187 0.23040567 0.12367272 -0.97185856 0.647541 1.0381434 0.23686336 -0.97325283 0.24037744 0.6110127 0.8937932 -0.14847787 1.323794 -0.6454259 -0.16724256 1.0148113 -0.64884394 0.62957644 1.3893516 -0.16548322 0.6242594 1.4077326 0.1316391 0.649402 -0.9866146 0.9396665 0.6611219 0.2277563 0.98745257 1.3297439 -0.60534346 1.3313278 -0.1392066 0.9365352 1.3984395 -0.16397585 1.3822899 -0.13572599 -1.0104783 0.97495764 -0.8605643 -0.15858065 0.13108611 0.1329242 0.90913975 1.3739779 -0.13954969 -0.85889965 -1.0067819 1.0338479
0.5065065 1.0276341 0.23057944 0.12391464 -0.9707317 0.6473847 1.0376782 0.237012 -0.9721256 0.24055354 0.61083984 0.893363 -0.14802639 1.3229654 -0.64463484 -0.16678248 1.0143408 -0.648051 0.6294095 1.3885494 -0.16503155 0.6240976 1.4069567 0.13187507 0.6492686 -0.98551935 0.93928826 0.66097844 0.22792178 0.98693496 1.3289125 -0.6045175 1.3304955 -0.13875557 0.936129 1.3976735 -0.16352487 1.3814974 -0.13527702 -1.0093834 0.9744521 -0.85960335 -0.15813312 0.13133757 0.13316442 0.9087259 1.3731889 -0.13910235 -0.8579347 -1.0057021 1.0333914
0.5075075 1.0271499 0.23075302 0.12415638 -0.96960574 0.64722854 1.0372133 0.23716052 -0.9709993 0.24072942 0.61066717 0.89293313 -0.1475753 1.3221375 -0.6438442 -0.16632265 1.0138706 -0.64725846 0.62924266 1.3877482 -0.16458014 0.6239359 1.4061815 0.13211073 0.6491353 -0.9844256 0.9389103 0.66083515 0.22808707 0.98641783 1.3280823 -0.6036923 1.3296641 -0.13830523 0.93572307 1.3969086 -0.16307409 1.3807064 -0.1348283 -1.0082896 0.97394705 -0.85864353 -0.15768616 0.13158882 0.13340431 0.9083124 1.3724005 -0.13865547 -0.856971 -1.004624 1.0329353
0.5085085 1.026666 0.23092641 0.12439794 -0.9684809 0.64707243 1.0367489 0.2373089 -0.9698739 0.24090508 0.6104948 0.89250356 -0.14712462 1.3213103 -0.64305395 -0.16586305 1.0134007 -0.64646626 0.6290758 1.386948 -0.16412897 0.6237742 1.4054071 0.13234606 0.64900196 -0.98333335 0.9385327 0.6606919 0.22825216 0.9859012 1.3272535 -0.6028679 1.3288336 -0.13785537 0.9353176 1.3961451 -0.16262351 1.3799169 -0.13437986 -1.0071968 0.97344255 -0.85768497 -0.15723981 0.13183984 0.13364385 0.90789914 1.3716133 -0.13820907 -0.8560087 -1.0035475 1.0324796
0.5095095 1.0261825 0.23109962 0.124639325 -0.96735704 0.64691645 1.0362847 0.23745711 -0.96874946 0.24108051 0.61032254 0.89207435 -0.1466743 1.3204838 -0.6422642 -0.16540371 1.0129311 -0.64567447 0.62890905 1.3861487 -0.16367804 0.6236125 1.4046335 0.13258107 0.64886856 -0.9822424 0.9381554 0.6605487 0.22841705 0.98538494 1.3264258 -0.6020442 1.3280039 -0.13740593 0.9349125 1.395383 -0.16217314 1.3791286 -0.13393171 -1.0061051 0.9729386 -0.8567277 -0.15679409 0.13209069 0.13388303 0.90748614 1.3708268 -0.13776316 -0.8550478 -1.0024723 1.0320245
0.5105105 1.0256993 0.23127265 0.12488052 -0.9662343 0.6467606 1.0358208 0.23760517 -0.967626 0.2412557 0.61015046 0.8916455 -0.14622433 1.319658 -0.6414749 -0.16494459 1.0124618 -0.64488304 0.62874234 1.3853505 -0.16322733 0.623451 1.4038608 0.13281572 0.64873517 -0.98115283 0.9377785 0.66040546 0.22858177 0.9848692 1.3255992 -0.60122126 1.3271751 -0.13695693 0.93450785 1.3946222 -0.16172297 1.3783413 -0.13348384 -1.0050144 0.9724351 -0.8557718 -0.15634902 0.13234133 0.13412184 0.9070735 1.3700414 -0.13731775 -0.8540884 -1.0013984 1.0315698
0.5115115 1.0252163 0.23144549 0.12512153 -0.96511275 0.6466048 1.0353574 0.23775305 -0.9665035 0.24143066 0.60997844 0.891217 -0.1457747 1.3188331 -0.64068615 -0.16448572 1.0119927 -0.644092 0.62857574 1.3845533 -0.16277686 0.6232895 1.403089 0.13305001 0.6486017 -0.9800645 0.9374018 0.6602622 0.2287463 0.9843539 1.3247738 -0.6003989 1.3263471 -0.13650835 0.93410367 1.3938628 -0.16127299 1.3775553 -0.13303629 -1.003925 0.97193223 -0.8548172 -0.15590441 0.13259177 0.13436024 0.90666115 1.369257 -0.13687284 -0.85313064 -1.0003258 1.0311157
0.5125125 1.0247338 0.23161815 0.12536237 -0.9639924 0.646449 1.0348943 0.23790075 -0.9653821 0.24160537 0.6098066 0.8907888 -0.14532539 1.3180089 -0.6398978 -0.16402711 1.0115236 -0.6433013 0.6284092 1.3837572 -0.16232657 0.6231281 1.4023182 0.1332839 0.64846826 -0.9789774 0.93702537 0.660119 0.22891065 0.98383904 1.3239493 -0.59957725 1.3255199 -0.13606016 0.9336999 1.3931046 -0.16082321 1.3767703 -0.13258903 -1.0028367 0.9714298 -0.8538642 -0.15546024 0.13284202 0.13459824 0.9062491 1.3684736 -0.13642845 -0.8521745 -0.99925447 1.0306621
0.5135135 1.0242516 0.23179062 0.125603 -0.9628733 0.64629334 1.0344317 0.23804827 -0.96426183 0.24177982 0.6096349 0.89036095 -0.14487638 1.3171855 -0.6391101 -0.16356874 1.0110548 -0.6425109 0.6282428 1.3829623 -0.16187651 0.62296677 1.4015484 0.1335174 0.6483348 -0.9778915 0.93664926 0.65997577 0.22907484 0.98332465 1.323126 -0.5987562 1.3246934 -0.13561237 0.9332967 1.3923473 -0.16037361 1.3759862 -0.13214208 -1.0017498 0.9709279 -0.85291266 -0.15501645 0.13309209 0.1348358 0.9058374 1.3676915 -0.13598457 -0.8512202 -0.9981842 1.0302088
0.5145145 1.0237697 0.2319629 0.12584347 -0.9617555 0.64613765 1.0339695 0.23819561 -0.9631427 0.24195403 0.6094633 0.8899334 -0.14442767 1.3163629 -0.63832295 -0.1631106 1.0105859 -0.6417209 0.6280765 1.3821687 -0.16142665 0.62280554 1.4007796 0.13375047 0.6482012 -0.97680664 0.93627346 0.65983254 0.22923884 0.9828107 1.3223035 -0.59793574 1.3238678 -0.13516496 0.932894 1.3915911 -0.15992421 1.3752033 -0.13169548 -1.0006642 0.97042656 -0.8519627 -0.15457305 0.13334198 0.13507292 0.905426 1.3669105 -0.13554123 -0.8502677 -0.9971151 1.0297562
0.5155155 1.0232882 0.232135 0.12608373 -0.9606391 0.6459821 1.0335077 0.23834276 -0.96202475 0.24212795 0.60929173 0.8895062 -0.14397924 1.315541 -0.6375364 -0.16265273 1.010117 -0.64093125 0.6279103 1.3813761 -0.16097698 0.6226444 1.4000119 0.1339831 0.6480677 -0.9757229 0.9358979 0.65968925 0.22940266 0.98229724 1.3214821 -0.5971158 1.3230429 -0.13471793 0.9324918 1.3908359 -0.159475 1.3744211 -0.13124923 -0.99958014 0.9699257 -0.8510141 -0.15413 0.13359168 0.13530965 0.905015 1.3661306 -0.1350984 -0.8493172 -0.996047 1.029304
0.5165165 1.022807 0.2323069 0.12632379 -0.9595242 0.6458265 1.0330465 0.23848972 -0.9609081 0.24230161 0.6091203 0.88907933 -0.14353107 1.31472 -0.63675046 -0.16219512 1.0096482 -0.6401419 0.6277442 1.3805851 -0.16052748 0.62248343 1.3992454 0.13421531 0.6479341 -0.97464025 0.93552256 0.65954596 0.22956634 0.9817842 1.3206615 -0.5962965 1.3222188 -0.13427125 0.9320902 1.3900816 -0.15902598 1.37364 -0.13080335 -0.99849755 0.9694254 -0.8500664 -0.15368727 0.1338412 0.13554607 0.90460426 1.365352 -0.13465612 -0.8483685 -0.99498 1.0288523
0.5175175 1.0223262 0.23247862 0.12656365 -0.95841074 0.64567095 1.0325857 0.23863648 -0.9597928 0.24247497 0.608949 0.8886528 -0.14308317 1.3138999 -0.63596517 -0.16173775 1.0091794 -0.6393529 0.6275783 1.3797952 -0.1600782 0.62232256 1.3984799 0.13444719 0.64780045 -0.97355855 0.9351475 0.6594026 0.22972982 0.98127174 1.3198419 -0.5954777 1.3213953 -0.13382493 0.93168926 1.3893281 -0.15857717 1.3728596 -0.13035785 -0.99741656 0.9689256 -0.84911984 -0.15324487 0.13409054 0.1357822 0.90419394 1.3645749 -0.13421434 -0.84742117 -0.9939139 1.0284011
0.5185185 1.0218459 0.23265013 0.12680331 -0.95729893 0.6455155 1.0321255 0.23878303 -0.95867884 0.24264805 0.6087778 0.8882266 -0.14263551 1.3130807 -0.63518065 -0.16128068 1.0087106 -0.63856435 0.62741256 1.3790069 -0.15962909 0.62216175 1.3977157 0.13467875 0.64766675 -0.9724778 0.9347727 0.6592592 0.22989315 0.98075974 1.319023 -0.59465945 1.3205726 -0.13337895 0.9312889 1.3885756 -0.15812856 1.37208 -0.12991275 -0.9963373 0.96842635 -0.8481742 -0.15280275 0.13433969 0.13601802 0.90378404 1.363799 -0.13377312 -0.846475 -0.99284875 1.0279505
0.5195195 1.0213659 0.23282146 0.12704274 -0.95618874 0.64536 1.0316657 0.23892939 -0.9575663 0.24282083 0.60860676 0.8878008 -0.14218812 1.3122624 -0.6343968 -0.16082387 1.0082422 -0.63777614 0.6272469 1.3782198 -0.1591802 0.6220011 1.3969527 0.13491002 0.64753306 -0.971398 0.9343981 0.6591158 0.2300563 0.9802483 1.3182049 -0.5938417 1.3197505 -0.13293332 0.93088925 1.3878237 -0.15768015 1.3713012 -0.12946805 -0.99525976 0.9679276 -0.84722954 -0.15236093 0.13458866 0.13625357 0.9033745 1.3630246 -0.13333242 -0.8455299 -0.9917845 1.0275003
0.5205205 1.0208863 0.23299257 0.12728196 -0.95508033 0.64520454 1.0312066 0.23907554 -0.95645535 0.2429933 0.60843575 0.88737535 -0.14174095 1.311445 -0.63361377 -0.16036734 1.0077742 -0.6369883 0.6270815 1.3774345 -0.15873146 0.62184066 1.3961911 0.135141 0.64739925 -0.9703191 0.9340238 0.6589723 0.23021929 0.9797373 1.3173877 -0.59302443 1.3189293 -0.13248801 0.93049026 1.3870727 -0.15723197 1.3705232 -0.12902382 -0.9941841 0.9674294 -0.8462858 -0.15191938 0.13483745 0.13648884 0.9029654 1.3622516 -0.13289224 -0.84458584 -0.9907211 1.0270506
0.5215215 1.0204072 0.2331635 0.12752095 -0.95397377 0.64504915 1.0307481 0.23922148 -0.955346 0.24316543 0.6082648 0.8869502 -0.14129402 1.3106287 -0.6328315 -0.15991111 1.0073066 -0.63620085 0.6269163 1.3766505 -0.15828294 0.6216803 1.3954309 0.1353717 0.6472655 -0.9692411 0.9336497 0.65882885 0.2303821 0.9792268 1.3165712 -0.5922077 1.3181088 -0.13204303 0.930092 1.3863224 -0.156784 1.3697459 -0.12858003 -0.9931104 0.96693176 -0.845343 -0.15147808 0.13508603 0.13672386 0.9025567 1.3614804 -0.13245258 -0.8436428 -0.9896586 1.0266013
0.5225225 1.0199285 0.23333421 0.1277597 -0.9528691 0.64489377 1.0302902 0.2393672 -0.95423836 0.24333723 0.60809404 0.8865255 -0.14084733 1.3098133 -0.63205016 -0.15945518 1.0068394 -0.63541377 0.62675124 1.3758676 -0.1578346 0.6215201 1.3946722 0.13560215 0.6471316 -0.9681639 0.93327594 0.65868527 0.23054475 0.97871697 1.3157556 -0.5913914 1.317289 -0.1315984 0.9296942 1.3855727 -0.15633626 1.3689692 -0.12813672 -0.9920388 0.9664347 -0.84440106 -0.15103702 0.13533443 0.13695863 0.90214854 1.3607104 -0.13201344 -0.84270066 -0.9885969 1.0261526
0.5235235 1.0194502 0.23350471 0.1279982 -0.95176655 0.6447384 1.029833 0.23951271 -0.95313245 0.2435087 0.60792327 0.8861011 -0.14040086 1.3089991 -0.6312697 -0.15899956 1.0063727 -0.63462716 0.62658644 1.375086 -0.15738648 0.6213601 1.3939146 0.13583234 0.64699775 -0.9670876 0.93290234 0.6585417 0.23070723 0.97820765 1.3149406 -0.59057564 1.3164698 -0.13115406 0.92929685 1.3848237 -0.15588875 1.3681933 -0.12769394 -0.9909693 0.9659382 -0.8434599 -0.1505962 0.13558264 0.13719314 0.9017408 1.3599417 -0.13157481 -0.84175944 -0.987536 1.0257043
0.5245245 1.0189725 0.23367499 0.12823646 -0.950666 0.644583 1.0293765 0.23965801 -0.95202833 0.2436798 0.6077527 0.8856772 -0.13995463 1.3081858 -0.6304902 -0.15854427 1.0059065 -0.63384104 0.62642187 1.3743054 -0.15693855 0.62120026 1.3931582 0.13606228 0.6468638 -0.9660121 0.932529 0.658398 0.23086953 0.977699 1.3141264 -0.58976036 1.3156515 -0.13071005 0.92889994 1.3840753 -0.15544151 1.3674179 -0.12725168 -0.9899021 0.96544224 -0.84251964 -0.1501556 0.13583064 0.13742743 0.9013336 1.3591741 -0.13113667 -0.84081906 -0.9864758 1.0252564
0.5255255 1.0184952 0.23384504 0.12847443 -0.94956774 0.6444276 1.0289207 0.23980309 -0.95092624 0.2438506 0.60758215 0.88525367 -0.13950862 1.3073739 -0.6297117 -0.15808931 1.0054407 -0.6330554 0.6262574 1.3735257 -0.15649083 0.62104046 1.3924029 0.13629198 0.6467298 -0.96493745 0.9321558 0.65825427 0.23103166 0.97719085 1.3133129 -0.58894557 1.3148339 -0.13026635 0.92850345 1.3833276 -0.1549945 1.3666432 -0.12680998 -0.9888372 0.9649469 -0.8415802 -0.1497152 0.13607843 0.13766149 0.9009269 1.3584076 -0.13069904 -0.8398795 -0.9854165 1.024809
0.5265265 1.0180185 0.23401488 0.12871215 -0.9484717 0.64427227 1.0284656 0.23994794 -0.9498262 0.24402113 0.6074117 0.88483053 -0.13906285 1.306563 -0.62893426 -0.1576347 1.0049756 -0.63227016 0.62609315 1.3727473 -0.15604334 0.62088084 1.3916485 0.13652146 0.6465958 -0.9638636 0.9317829 0.6581105 0.23119362 0.9766834 1.3125001 -0.5881313 1.314017 -0.12982297 0.9281073 1.3825804 -0.15454778 1.3658692 -0.12636887 -0.9877739 0.96445215 -0.84064156 -0.14927502 0.13632601 0.13789533 0.90052074 1.3576422 -0.13026188 -0.8389407 -0.98435783 1.0243621
0.5275275 1.0175424 0.23418447 0.12894955 -0.9473782 0.6441169 1.0280114 0.24009259 -0.9487282 0.2441914 0.60724133 0.8844079 -0.1386173 1.3057535 -0.6281579 -0.15718044 1.0045108 -0.6314855 0.62592894 1.3719697 -0.15559608 0.6207213 1.3908951 0.13675071 0.6464617 -0.96279055 0.93141025 0.6579667 0.23135538 0.9761766 1.3116881 -0.5873175 1.3132011 -0.1293799 0.92771167 1.3818338 -0.15410136 1.3650957 -0.12592837 -0.98671204 0.963958 -0.8397036 -0.14883503 0.13657339 0.13812897 0.9001152 1.3568777 -0.12982519 -0.8380026 -0.9832999 1.0239155
0.5285285 1.0170668 0.23435383 0.12918667 -0.9462871 0.64396155 1.027558 0.240237 -0.9476325 0.24436139 0.60707104 0.8839857 -0.13817202 1.3049451 -0.62738276 -0.15672657 1.0040467 -0.6307014 0.62576485 1.3711929 -0.15514904 0.62056184 1.3901427 0.13697976 0.6463276 -0.96171826 0.93103784 0.6578228 0.23151697 0.9756705 1.3108767 -0.5865043 1.3123858 -0.12893713 0.9273163 1.3810877 -0.15365522 1.3643228 -0.12548852 -0.98565155 0.96346444 -0.8387665 -0.14839524 0.13682052 0.1383624 0.89971024 1.3561141 -0.12938896 -0.8370653 -0.98224276 1.0234694
0.5295295 1.0165918 0.23452294 0.12942348 -0.9451978 0.6438062 1.027105 0.2403812 -0.94653916 0.24453112 0.6069009 0.88356394 -0.13772695 1.3041382 -0.6266088 -0.15627308 1.0035831 -0.62991786 0.6256008 1.3704171 -0.15470226 0.6204025 1.3893911 0.13720858 0.6461935 -0.9606468 0.9306656 0.65767884 0.23167838 0.97516507 1.3100661 -0.5856916 1.3115714 -0.12849468 0.92692137 1.3803421 -0.15320939 1.3635504 -0.12504935 -0.9845923 0.96297157 -0.8378301 -0.14795563 0.13706742 0.13859561 0.89930594 1.3553514 -0.12895316 -0.8361286 -0.98118633 1.0230237
0.5305305 1.0161175 0.2346918 0.12965995 -0.9441101 0.6436509 1.0266525 0.24052517 -0.9454482 0.24470061 0.60673076 0.8831427 -0.13728215 1.3033327 -0.62583613 -0.15582001 1.0031201 -0.62913495 0.6254369 1.3696421 -0.15425575 0.62024325 1.3886404 0.13743722 0.64605933 -0.9595761 0.9302937 0.65753484 0.23183958 0.97466046 1.3092562 -0.5848794 1.3107578 -0.12805255 0.9265267 1.3795971 -0.1527639 1.3627787 -0.12461088 -0.98353434 0.9624793 -0.8368945 -0.14751619 0.1373141 0.13882864 0.8989023 1.3545896 -0.12851779 -0.83519256 -0.9801306 1.0225784
0.5315315 1.0156438 0.23486039 0.12989609 -0.9430239 0.64349556 1.0262005 0.24066891 -0.9443597 0.24486986 0.60656077 0.882722 -0.13683759 1.3025286 -0.62506473 -0.15536734 1.0026577 -0.6283527 0.6252731 1.368868 -0.15380949 0.62008405 1.3878903 0.13766564 0.6459251 -0.9585062 0.929922 0.6573908 0.2320006 0.97415656 1.308447 -0.58406776 1.309945 -0.12761073 0.92613244 1.3788525 -0.15231875 1.3620075 -0.12417295 -0.98247755 0.9619877 -0.83595955 -0.14707695 0.1375605 0.13906147 0.8984993 1.3538285 -0.12808283 -0.8342572 -0.9790756 1.0221335
0.5325325 1.0151709 0.23502873 0.13013187 -0.9419391 0.64334023 1.025749 0.24081244 -0.943273 0.24503887 0.60639083 0.88230187 -0.13639331 1.3017261 -0.62429434 -0.15491512 1.0021958 -0.62757117 0.6251093 1.3680946 -0.15336353 0.61992496 1.3871412 0.13789389 0.6457908 -0.95743716 0.92955047 0.6572467 0.23216142 0.9736535 1.3076385 -0.5832567 1.3091332 -0.12716922 0.92573845 1.3781085 -0.15187398 1.3612368 -0.1237355 -0.9814218 0.9614967 -0.83502537 -0.14663789 0.13780667 0.13929412 0.89809704 1.3530684 -0.12764826 -0.8333224 -0.9780214 1.0216889
0.5335335 1.0146986 0.23519677 0.13036728 -0.94085574 0.6431849 1.025298 0.24095573 -0.94218785 0.24520765 0.606221 0.8818823 -0.1359493 1.3009253 -0.62352484 -0.15446337 1.0017346 -0.6267903 0.62494564 1.3673218 -0.15291786 0.6197659 1.3863927 0.13812193 0.6456565 -0.9563689 0.92917925 0.6571025 0.23232202 0.97315127 1.3068308 -0.5824463 1.3083223 -0.12672804 0.92534477 1.3773649 -0.15142958 1.3604668 -0.12329852 -0.9803672 0.96100646 -0.8340919 -0.14619899 0.13805255 0.13952658 0.89769524 1.3523089 -0.12721406 -0.8323882 -0.9769679 1.0212448
0.5345345 1.0142272 0.23536454 0.13060232 -0.9397736 0.6430296 1.0248474 0.2410988 -0.9411042 0.24537623 0.6060513 0.8814633 -0.13550557 1.300126 -0.6227562 -0.15401208 1.0012741 -0.62601024 0.624782 1.3665498 -0.15247251 0.6196069 1.3856448 0.1383498 0.64552224 -0.95530146 0.92880833 0.65695834 0.23248242 0.97264993 1.3060237 -0.5816364 1.3075124 -0.12628719 0.9249514 1.3766218 -0.15098558 1.3596972 -0.122861974 -0.97931355 0.9605169 -0.8331591 -0.14576028 0.13829815 0.13975886 0.8972939 1.3515501 -0.12678021 -0.8314546 -0.97591513 1.020801
0.5355355 1.0137565 0.23553202 0.13083693 -0.93869275 0.64287424 1.0243973 0.24124166 -0.94002193 0.24554457 0.6058817 0.8810449 -0.13506214 1.2993284 -0.6219883 -0.1535613 1.0008141 -0.62523097 0.6246185 1.3657784 -0.1520275 0.619448 1.3848977 0.13857748 0.6453879 -0.95423496 0.9284376 0.6568141 0.2326426 0.9721495 1.3052175 -0.58082724 1.3067034 -0.12584667 0.92455834 1.3758793 -0.15054204 1.3589283 -0.122425854 -0.97826093 0.96002805 -0.832227 -0.14532176 0.13854346 0.13999094 0.896893 1.3507919 -0.12634668 -0.8305215 -0.9748631 1.0203574
0.5365365 1.0132867 0.23569918 0.13107112 -0.9376131 0.6427189 1.0239475 0.24138428 -0.93894106 0.24571271 0.6057122 0.88062716 -0.13461903 1.2985327 -0.6212212 -0.15311101 1.0003548 -0.62445253 0.624455 1.3650079 -0.15158284 0.61928916 1.3841511 0.13880497 0.6452535 -0.9531693 0.92806715 0.6566698 0.23280255 0.97165 1.304412 -0.58001876 1.3058956 -0.12540649 0.92416555 1.3751371 -0.15009892 1.3581599 -0.12199015 -0.9772092 0.95954 -0.8312956 -0.14488341 0.13878846 0.14022286 0.89649254 1.3500345 -0.12591346 -0.82958907 -0.9738119 1.0199142
0.5375375 1.0128174 0.23586603 0.13130489 -0.9365346 0.6425636 1.0234982 0.2415267 -0.9378615 0.24588065 0.6055427 0.8802101 -0.13417624 1.2977386 -0.6204548 -0.15266128 0.9998961 -0.62367505 0.62429154 1.3642378 -0.15113854 0.6191304 1.3834052 0.13903229 0.6451191 -0.9521045 0.927697 0.6565255 0.2329623 0.9711514 1.3036073 -0.57921094 1.3050888 -0.12496665 0.923773 1.3743955 -0.14965628 1.3573922 -0.12155484 -0.9761583 0.9590526 -0.83036494 -0.14444524 0.13903315 0.14045459 0.8960925 1.3492777 -0.12548052 -0.8286571 -0.9727615 1.0194713
0.5385385 1.0123487 0.23603256 0.13153826 -0.93545717 0.6424083 1.0230492 0.2416689 -0.93678313 0.24604839 0.6053734 0.87979376 -0.1337338 1.2969456 -0.61968905 -0.15221211 0.99943805 -0.62289846 0.62412816 1.3634684 -0.15069464 0.6189716 1.3826599 0.13925943 0.6449846 -0.9510406 0.92732716 0.65638113 0.23312178 0.9706536 1.3028035 -0.5784039 1.3042831 -0.12452716 0.92338073 1.3736544 -0.14921413 1.356625 -0.12111991 -0.9751083 0.95856607 -0.829435 -0.14400728 0.1392775 0.14068615 0.8956928 1.3485215 -0.12504783 -0.8277257 -0.97171193 1.0190287
0.5395395 1.0118805 0.23619877 0.13177133 -0.9343808 0.642253 1.0226007 0.24181086 -0.935706 0.24621594 0.60520416 0.87937814 -0.1332917 1.2961538 -0.6189239 -0.15176351 0.99898064 -0.62212294 0.6239648 1.3626996 -0.15025114 0.6188129 1.3819151 0.1394864 0.6448502 -0.94997776 0.92695755 0.65623677 0.23328103 0.97015643 1.3020004 -0.5775976 1.3034786 -0.12408803 0.9229888 1.3729137 -0.14877251 1.3558583 -0.120685354 -0.97405916 0.95808023 -0.8285057 -0.14356951 0.13952151 0.14091752 0.89529365 1.3477659 -0.12461537 -0.82679486 -0.97066325 1.0185863
0.5405405 1.0114127 0.23636468 0.13200408 -0.93330544 0.6420977 1.0221523 0.24195261 -0.93463 0.24638328 0.60503507 0.87896323 -0.13284999 1.2953633 -0.61815935 -0.15131551 0.99852383 -0.62134844 0.62380147 1.3619313 -0.14980808 0.61865425 1.3811707 0.13971318 0.64471567 -0.9489159 0.92658824 0.65609235 0.23344001 0.9696599 1.3011982 -0.5767921 1.3026752 -0.123649254 0.92259705 1.3721735 -0.14833143 1.3550924 -0.12025115 -0.9730108 0.95759505 -0.8275771 -0.14313196 0.13976516 0.14114873 0.89489484 1.347011 -0.12418311 -0.8258646 -0.9696154 1.0181442
0.5415415 1.0109456 0.23653032 0.13223654 -0.93223107 0.64194244 1.0217044 0.24209416 -0.93355507 0.24655044 0.604866 0.8785492 -0.13240868 1.2945738 -0.6173954 -0.15086804 0.9980677 -0.6205751 0.6236382 1.3611637 -0.14936547 0.61849564 1.380427 0.13993979 0.6445812 -0.947855 0.9262192 0.6559479 0.23359875 0.969164 1.300397 -0.57598746 1.3018732 -0.12321087 0.92220557 1.371434 -0.14789094 1.3543271 -0.119817294 -0.9719631 0.9571106 -0.82664925 -0.14269462 0.14000843 0.14137974 0.8944964 1.3462565 -0.123751014 -0.82493484 -0.9685685 1.0177023
0.5425425 1.0104789 0.2366957 0.13246873 -0.93115765 0.64178723 1.0212568 0.2422355 -0.93248117 0.24671742 0.60469717 0.878136 -0.13196778 1.2937855 -0.6166319 -0.15042107 0.9976122 -0.6198029 0.623475 1.3603966 -0.14892334 0.61833704 1.3796839 0.14016621 0.6444467 -0.9467952 0.9258505 0.65580344 0.23375721 0.96866876 1.2995968 -0.5751837 1.3010725 -0.122772865 0.9218144 1.3706949 -0.14745103 1.3535625 -0.119383775 -0.9709162 0.9566267 -0.8257221 -0.1422575 0.14025132 0.14161056 0.89409834 1.3455026 -0.12331906 -0.82400566 -0.96752256 1.0172607
0.5435435 1.0100126 0.23686084 0.13270064 -0.9300851 0.64163196 1.0208095 0.24237661 -0.9314082 0.24688421 0.60452837 0.8777236 -0.13152733 1.2929982 -0.6158689 -0.14997458 0.99715734 -0.61903197 0.6233118 1.3596301 -0.14848173 0.6181785 1.378941 0.14039245 0.64431214 -0.9457365 0.92548215 0.655659 0.23391539 0.96817404 1.2987974 -0.5743809 1.3002732 -0.122335255 0.92142344 1.3699564 -0.14701162 1.3527985 -0.11895058 -0.96987003 0.9561435 -0.8247957 -0.14182061 0.1404938 0.1418412 0.89370066 1.3447493 -0.1228872 -0.8230771 -0.96647763 1.0168192
0.5445445 1.0095469 0.23702572 0.1329323 -0.92901343 0.64147675 1.0203626 0.24251753 -0.9303363 0.24705082 0.60435975 0.8773119 -0.13108735 1.2922118 -0.6151064 -0.14952855 0.9967031 -0.6182623 0.6231487 1.3588641 -0.14804062 0.61802 1.3781989 0.1406185 0.6441777 -0.944679 0.92511415 0.65551454 0.2340733 0.96768 1.297999 -0.573579 1.2994752 -0.121898055 0.9210328 1.3692183 -0.14657265 1.3520353 -0.11851771 -0.96882457 0.9556609 -0.82387 -0.14138398 0.14073585 0.14207166 0.8933034 1.3439966 -0.12245542 -0.8221491 -0.9654337 1.016378
0.5455455 1.0090816 0.23719037 0.1331637 -0.92794263 0.64132154 1.0199159 0.24265824 -0.9292653 0.24721724 0.60419124 0.87690073 -0.13064784 1.2914264 -0.6143443 -0.14908293 0.99624944 -0.617494 0.6229856 1.3580987 -0.1476001 0.61786157 1.3774571 0.14084437 0.64404315 -0.9436227 0.92474645 0.6553701 0.23423089 0.9671865 1.2972018 -0.5727782 1.2986788 -0.12146128 0.9206423 1.368481 -0.1461341 1.3512727 -0.118085146 -0.9677798 0.9551789 -0.8229451 -0.1409476 0.14097753 0.14230192 0.8929065 1.3432444 -0.12202367 -0.8212217 -0.9643909 1.0159371
0.5465465 1.0086167 0.2373548 0.13339487 -0.9268727 0.6411664 1.0194696 0.24279876 -0.9281952 0.24738349 0.60402286 0.8764902 -0.13020885 1.290642 -0.6135827 -0.14863773 0.9957964 -0.6167271 0.6228225 1.3573339 -0.14716014 0.61770314 1.3767159 0.14107004 0.6439086 -0.94256765 0.9243791 0.6552257 0.23438817 0.9666936 1.2964056 -0.57197845 1.2978839 -0.12102494 0.92025214 1.3677443 -0.14569594 1.3505111 -0.117652886 -0.9667357 0.95469755 -0.82202095 -0.1405115 0.14121892 0.14253196 0.89250994 1.3424927 -0.121591926 -0.820295 -0.96334916 1.0154966
0.5475475 1.0081522 0.237519 0.13362579 -0.92580354 0.6410113 1.0190235 0.24293908 -0.927126 0.24754956 0.6038546 0.87608016 -0.1297704 1.2898585 -0.6128214 -0.1481929 0.9953439 -0.6159613 0.62265944 1.3565695 -0.1467208 0.6175448 1.3759751 0.14129552 0.6437741 -0.9415139 0.9240122 0.6550813 0.23454516 0.96620125 1.2956104 -0.57117987 1.2970905 -0.12058904 0.9198623 1.3670082 -0.14525814 1.34975 -0.11722093 -0.96569234 0.9542167 -0.82109755 -0.14007568 0.14146 0.14276181 0.89211375 1.3417416 -0.12116014 -0.81936884 -0.96230865 1.0150564
0.5485485 1.0076883 0.23768298 0.13385649 -0.92473525 0.6408562 1.0185778 0.24307922 -0.9260576 0.24771546 0.6036865 0.8756706 -0.12933251 1.2890759 -0.6120605 -0.14774844 0.99489206 -0.61519647 0.6224965 1.3558059 -0.14628193 0.6173864 1.3752348 0.1415208 0.64363956 -0.9404615 0.9236456 0.65493685 0.23470189 0.96570945 1.2948165 -0.5703824 1.296299 -0.120153606 0.9194726 1.3662728 -0.14482072 1.3489901 -0.11678926 -0.9646496 0.9537365 -0.820175 -0.13964018 0.14170079 0.14299145 0.8917179 1.340991 -0.12072836 -0.8184434 -0.9612693 1.0146165
0.5495495 1.0072247 0.23784676 0.13408698 -0.92366767 0.6407012 1.0181323 0.24321915 -0.92499 0.24788117 0.60351855 0.8752616 -0.12889521 1.288294 -0.61129993 -0.14730434 0.9944408 -0.6144325 0.6223335 1.3550427 -0.14584348 0.6172281 1.374495 0.14174588 0.6435051 -0.9394106 0.9232794 0.65479255 0.23485838 0.9652182 1.2940239 -0.5695862 1.2955091 -0.11971865 0.91908324 1.3655381 -0.14438362 1.3482308 -0.11635788 -0.9636076 0.95325685 -0.8192532 -0.139205 0.1419413 0.14322087 0.89132243 1.3402411 -0.120296806 -0.8175187 -0.96023136 1.014177
0.5505506 1.0067616 0.23801033 0.13431725 -0.922601 0.64054614 1.0176872 0.2433589 -0.92392325 0.24804671 0.6033507 0.8748531 -0.12845854 1.287513 -0.61053973 -0.14686055 0.99399006 -0.6136694 0.6221706 1.3542801 -0.14540544 0.61706984 1.3737557 0.14197074 0.6433706 -0.93836117 0.9229137 0.65464824 0.23501463 0.9647275 1.2932324 -0.56879133 1.294721 -0.11928418 0.91869414 1.3648041 -0.14394686 1.3474725 -0.11592679 -0.96256626 0.9527778 -0.8183323 -0.13877015 0.14218153 0.14345007 0.8909273 1.3394916 -0.11986551 -0.8165948 -0.9591947 1.0137379
0.5515516 1.0062989 0.23817371 0.13454731 -0.921535 0.64039123 1.0172423 0.24349847 -0.92285734 0.24821207 0.6031831 0.87444496 -0.12802254 1.2867328 -0.6097799 -0.14641708 0.99353987 -0.61290705 0.6220077 1.3535181 -0.1449678 0.61691165 1.3730168 0.14219537 0.64323616 -0.93731326 0.9225483 0.654504 0.23517066 0.9642374 1.2924424 -0.5679978 1.2939342 -0.11885023 0.9183053 1.364071 -0.1435104 1.3467153 -0.11549598 -0.9615256 0.95229924 -0.81741226 -0.13833566 0.14242151 0.14367902 0.89053255 1.3387427 -0.11943449 -0.81567156 -0.9581595 1.0132991
0.5525526 1.0058365 0.2383369 0.13477717 -0.9204699 0.6402363 1.0167977 0.24363787 -0.92179215 0.24837725 0.6030156 0.8740374 -0.12758718 1.2859533 -0.60902035 -0.14597392 0.9930902 -0.6121454 0.62184495 1.3527567 -0.1445305 0.61675346 1.3722786 0.14241979 0.64310175 -0.936267 0.9221834 0.6543598 0.23532647 0.96374774 1.2916538 -0.56720567 1.2931488 -0.1184168 0.9179168 1.3633387 -0.14307423 1.345959 -0.11506545 -0.96048564 0.95182127 -0.81649303 -0.13790154 0.14266124 0.14390774 0.89013815 1.3379945 -0.11900378 -0.8147492 -0.9571258 1.0128609
0.5535536 1.0053747 0.2384999 0.13500684 -0.9194055 0.64008147 1.0163534 0.24377711 -0.9207278 0.24854225 0.6028483 0.87363017 -0.12715232 1.2851746 -0.60826117 -0.14553103 0.99264103 -0.61138445 0.62168217 1.3519961 -0.14409357 0.6165953 1.3715408 0.14264397 0.64296734 -0.9352225 0.9218189 0.6542157 0.23548205 0.9632587 1.2908665 -0.5664151 1.2923645 -0.11798392 0.91752857 1.3626072 -0.14263834 1.3452038 -0.11463521 -0.95944643 0.95134383 -0.81557477 -0.13746785 0.14290074 0.14413622 0.8897441 1.3372468 -0.11857339 -0.8138277 -0.9560936 1.0124229
0.5545546 1.0049131 0.23866272 0.13523632 -0.91834193 0.63992673 1.0159094 0.24391617 -0.9196642 0.24870707 0.60268116 0.8732234 -0.12671793 1.2843966 -0.6075023 -0.1450884 0.9921923 -0.61062413 0.62151945 1.351236 -0.14365697 0.61643726 1.3708035 0.14286791 0.642833 -0.9341797 0.92145485 0.6540717 0.23563744 0.9627701 1.2900808 -0.565626 1.2915813 -0.11755159 0.9171406 1.3618766 -0.14220273 1.3444496 -0.11420524 -0.95840794 0.95086694 -0.8146574 -0.13703457 0.14313997 0.14436443 0.88935035 1.3364998 -0.11814334 -0.81290704 -0.95506305 1.0119855
0.5555556 1.004452 0.23882535 0.1354656 -0.91727924 0.63977206 1.0154657 0.24405508 -0.9186014 0.2488717 0.6025142 0.8728171 -0.12628394 1.2836194 -0.6067437 -0.14464603 0.9917441 -0.6098645 0.6213568 1.3504765 -0.1432207 0.6162792 1.3700669 0.1430916 0.64269865 -0.93313885 0.92109114 0.65392774 0.23579262 0.96228206 1.2892966 -0.5648386 1.2907993 -0.11711976 0.916753 1.361147 -0.14176737 1.3436967 -0.11377556 -0.9573702 0.9503905 -0.813741 -0.13660173 0.143379 0.14459237 0.888957 1.3357534 -0.11771365 -0.8119874 -0.9540342 1.0115485
0.5565566 1.0039914 0.23898782 0.13569471 -0.9162173 0.63961744 1.0150223 0.24419384 -0.9175394 0.24903613 0.6023475 0.87241113 -0.12585038 1.282843 -0.6059854 -0.14420392 0.99129635 -0.6091053 0.6211941 1.3497179 -0.14278471 0.61612123 1.3693308 0.14331503 0.6425643 -0.93209994 0.9207278 0.6537839 0.23594762 0.96179456 1.2885141 -0.56405276 1.2900182 -0.116688386 0.91636574 1.3604184 -0.14133225 1.342945 -0.11334617 -0.95633334 0.94991463 -0.8128256 -0.13616937 0.14361781 0.14482003 0.88856405 1.3350078 -0.11728434 -0.8110687 -0.95300716 1.0111119
0.5575576 1.0035311 0.2391501 0.13592362 -0.91515625 0.6394629 1.0145792 0.24433245 -0.91647816 0.24920039 0.6021809 0.8720056 -0.1254172 1.2820672 -0.6052275 -0.14376202 0.99084896 -0.60834664 0.6210316 1.3489598 -0.14234902 0.6159633 1.3685952 0.14353819 0.64243 -0.9310629 0.92036474 0.65364015 0.23610242 0.9613075 1.2877334 -0.56326807 1.2892382 -0.11625747 0.9159788 1.3596909 -0.14089736 1.3421944 -0.11291706 -0.95529723 0.94943935 -0.8119112 -0.13573751 0.14385639 0.14504741 0.8881714 1.3342627 -0.11685543 -0.81015104 -0.95198196 1.0106758
0.5585586 1.0030712 0.23931223 0.13615237 -0.9140961 0.6393085 1.0141364 0.24447091 -0.9154178 0.24936444 0.6020144 0.8716004 -0.12498442 1.2812921 -0.60446984 -0.14332037 0.990402 -0.60758847 0.62086916 1.3482026 -0.14191361 0.61580545 1.3678603 0.14376107 0.6422957 -0.9300273 0.9200021 0.65349644 0.23625703 0.9608211 1.2869544 -0.5624845 1.2884593 -0.11582699 0.91559225 1.3589644 -0.14046271 1.3414453 -0.11248825 -0.95426196 0.9489645 -0.81099796 -0.13530618 0.14409478 0.14527449 0.8877791 1.3335185 -0.11642692 -0.8092345 -0.9509586 1.0102402
0.5595596 1.0026116 0.23947419 0.13638093 -0.9130368 0.63915414 1.0136939 0.24460924 -0.9143582 0.24952829 0.6018482 0.8711956 -0.124552004 1.2805177 -0.60371256 -0.14287892 0.98995537 -0.6068307 0.62070674 1.3474462 -0.14147846 0.6156476 1.3671261 0.14398365 0.6421614 -0.928993 0.9196397 0.65335274 0.23641147 0.96033514 1.2861769 -0.561702 1.2876812 -0.11539694 0.915206 1.358239 -0.14002828 1.3406975 -0.11205973 -0.9532276 0.94849014 -0.8100857 -0.1348754 0.14433295 0.14550124 0.8873872 1.3327751 -0.11599884 -0.80831915 -0.9499367 1.009805
0.5605606 1.0021526 0.23963597 0.13660932 -0.9119785 0.63899994 1.0132518 0.24474744 -0.91329944 0.24969193 0.601682 0.87079114 -0.124119945 1.279744 -0.60295564 -0.1424377 0.98950905 -0.6060734 0.62054443 1.3466905 -0.14104359 0.6154899 1.3663926 0.14420594 0.64202714 -0.92796 0.91927767 0.6532091 0.23656572 0.95984966 1.2854006 -0.5609205 1.2869041 -0.1149673 0.9148202 1.3575151 -0.13959406 1.3399513 -0.11163151 -0.95219415 0.94801635 -0.8091746 -0.1344452 0.14457092 0.14572766 0.8869957 1.3320323 -0.1155712 -0.807405 -0.94891596 1.0093703
0.5615616 1.001694 0.2397976 0.13683751 -0.91092104 0.63884586 1.01281 0.24488553 -0.9122416 0.24985538 0.601516 0.8703871 -0.12368823 1.2789711 -0.602199 -0.14199667 0.989063 -0.60531646 0.6203822 1.3459358 -0.14060894 0.61533225 1.3656598 0.1444279 0.64189285 -0.92692816 0.9189159 0.6530654 0.2367198 0.9593648 1.2846255 -0.5601399 1.2861278 -0.11453807 0.9144348 1.3567922 -0.13916007 1.3392066 -0.11120361 -0.9511617 0.947543 -0.8082647 -0.13401562 0.1448087 0.14595376 0.8866045 1.3312905 -0.115144 -0.80649215 -0.9478965 1.0089362
0.5625626 1.0012357 0.23995908 0.13706554 -0.90986466 0.6386919 1.0123686 0.24502349 -0.9111846 0.2500186 0.6013502 0.8699834 -0.12325685 1.2781987 -0.6014428 -0.14155585 0.9886173 -0.6045599 0.62022007 1.345182 -0.14017454 0.61517465 1.3649278 0.14464954 0.64175856 -0.92589754 0.91855454 0.65292174 0.23687373 0.95888036 1.2838516 -0.5593602 1.2853525 -0.11410924 0.91404974 1.3560709 -0.13872625 1.3384633 -0.11077602 -0.9501302 0.94707024 -0.80735594 -0.13358659 0.1450463 0.14617948 0.88621366 1.3305496 -0.11471726 -0.8055806 -0.94687814 1.0085025
0.5635636 1.0007778 0.24012037 0.1372934 -0.9088093 0.63853806 1.0119276 0.24516135 -0.9101286 0.25018162 0.6011844 0.86958 -0.12282578 1.2774272 -0.60068697 -0.14111522 0.9881718 -0.6038037 0.62005806 1.344429 -0.13974036 0.6150171 1.3641964 0.14487083 0.6416242 -0.9248681 0.9181934 0.6527781 0.23702747 0.9583965 1.2830788 -0.5585813 1.2845778 -0.11368079 0.9136652 1.3553509 -0.13829266 1.3377217 -0.11034876 -0.94909984 0.94659793 -0.8064484 -0.13315797 0.14528368 0.14640485 0.88582325 1.3298095 -0.11429099 -0.8046705 -0.94586086 1.0080693
0.5645646 1.0003204 0.2402815 0.13752106 -0.907755 0.63838434 1.0114869 0.24529912 -0.90907353 0.2503444 0.60101885 0.8691769 -0.12239503 1.2766564 -0.59993154 -0.14067478 0.9877265 -0.6030478 0.6198961 1.3436772 -0.13930641 0.6148597 1.363466 0.14509177 0.6414899 -0.9238397 0.91783255 0.65263444 0.23718105 0.95791316 1.282307 -0.55780315 1.283804 -0.11325271 0.9132811 1.3546323 -0.13785924 1.3369812 -0.10992183 -0.9480706 0.9461261 -0.8055422 -0.13272977 0.1455209 0.14662983 0.88543326 1.3290704 -0.11386519 -0.80376196 -0.9448447 1.0076365
0.5655656 0.9998634 0.24044248 0.13774854 -0.90670186 0.63823074 1.0110466 0.2454368 -0.9080194 0.25050694 0.6008534 0.8687743 -0.12196458 1.2758863 -0.5991765 -0.14023454 0.9872814 -0.60229224 0.6197343 1.3429263 -0.13887267 0.6147024 1.3627365 0.14531232 0.64135563 -0.9228124 0.917472 0.6524908 0.23733449 0.95743036 1.2815362 -0.5570258 1.2830311 -0.112825 0.9128974 1.3539152 -0.13742603 1.3362416 -0.109495245 -0.94704247 0.9456548 -0.8046371 -0.13230194 0.14575791 0.1468544 0.8850436 1.3283323 -0.11343988 -0.80285496 -0.9438296 1.0072044
0.5665666 0.9994068 0.24060331 0.13797584 -0.90564984 0.63807726 1.0106068 0.24557437 -0.9069664 0.25066927 0.60068804 0.8683719 -0.12153443 1.2751169 -0.598422 -0.1397945 0.9868364 -0.6015369 0.61957264 1.3421764 -0.13843913 0.61454517 1.3620079 0.1455325 0.64122134 -0.9217861 0.9171117 0.6523472 0.23748775 0.9569481 1.2807665 -0.556249 1.2822589 -0.11239765 0.91251427 1.3531994 -0.13699302 1.3355032 -0.10906902 -0.9460156 0.945184 -0.80373293 -0.13187449 0.14599475 0.14707859 0.8846544 1.3275954 -0.11301505 -0.8019495 -0.9428155 1.0067726
0.5675676 0.99895066 0.24076396 0.13820295 -0.90459913 0.6379239 1.0101674 0.2457118 -0.90591437 0.25083134 0.6005228 0.86796993 -0.12110457 1.2743484 -0.59766793 -0.13935465 0.9863915 -0.600782 0.61941105 1.3414278 -0.13800582 0.6143881 1.3612801 0.1457523 0.641087 -0.9207609 0.9167517 0.65220356 0.23764086 0.9564664 1.2799976 -0.55547297 1.2814873 -0.11197065 0.91213167 1.3524843 -0.1365602 1.3347657 -0.10864316 -0.94499004 0.9447137 -0.8028298 -0.13144739 0.14623141 0.14730248 0.88426554 1.3268595 -0.112590715 -0.8010453 -0.9418024 1.0063416
0.5685686 0.998495 0.24092445 0.13842987 -0.9035496 0.6377706 1.0097284 0.24584912 -0.90486354 0.25099313 0.6003578 0.8675683 -0.12067498 1.2735806 -0.5969144 -0.138915 0.9859468 -0.60002726 0.6192497 1.3406804 -0.1375727 0.6142311 1.3605535 0.14597173 0.64095265 -0.9197366 0.9163919 0.6520599 0.23779382 0.9559852 1.2792296 -0.55469745 1.2807165 -0.11154399 0.91174954 1.3517704 -0.13612759 1.3340291 -0.10821768 -0.9439658 0.9442439 -0.8019276 -0.13102062 0.14646788 0.14752609 0.88387716 1.3261247 -0.11216688 -0.8001421 -0.94079024 1.0059109
0.5695696 0.9980397 0.24108477 0.13865659 -0.9025015 0.6376174 1.0092899 0.24598628 -0.9038139 0.2511547 0.6001928 0.867167 -0.12024568 1.2728136 -0.5961614 -0.13847555 0.9855024 -0.5992728 0.6190884 1.3399341 -0.1371398 0.61407423 1.3598279 0.1461909 0.6408183 -0.91871333 0.91603243 0.65191627 0.23794661 0.9555046 1.2784626 -0.55392253 1.2799466 -0.111117676 0.911368 1.3510573 -0.13569517 1.3332934 -0.107792586 -0.94294304 0.94377464 -0.8010264 -0.13059418 0.14670418 0.1477494 0.8834892 1.3253912 -0.11174354 -0.7992399 -0.939779 1.0054808
0.5705706 0.99758494 0.24124493 0.13888311 -0.9014548 0.6374642 1.0088519 0.24612331 -0.90276545 0.25131598 0.6000279 0.86676604 -0.119816646 1.2720474 -0.595409 -0.13803631 0.98505855 -0.59851867 0.61892736 1.3391893 -0.13670708 0.61391747 1.3591033 0.14640976 0.64068395 -0.91769093 0.9156732 0.6517726 0.23809926 0.95502454 1.2776965 -0.5531481 1.2791772 -0.11069169 0.9109871 1.350345 -0.13526295 1.3325585 -0.10736791 -0.9419218 0.94330585 -0.8001261 -0.13016802 0.14694028 0.14797243 0.8831017 1.3246589 -0.111320704 -0.7983386 -0.9387686 1.0050511
0.5715716 0.99713063 0.2414049 0.13910943 -0.9004095 0.63731116 1.0084144 0.24626017 -0.9017183 0.25147697 0.5998632 0.8663655 -0.11938788 1.2712821 -0.5946572 -0.13759728 0.984615 -0.59776473 0.6187664 1.3384457 -0.13627456 0.6137609 1.3583801 0.14662836 0.6405496 -0.9166695 0.9153142 0.651629 0.23825175 0.9545451 1.2769312 -0.55237424 1.2784085 -0.11026603 0.91060674 1.3496336 -0.13483095 1.3318245 -0.10694365 -0.94090205 0.9428376 -0.7992266 -0.12974216 0.14717619 0.14819522 0.8827146 1.323928 -0.11089837 -0.7974382 -0.9377591 1.004622
0.5725726 0.9966768 0.2415647 0.13933553 -0.89936584 0.63715816 1.0079775 0.24639688 -0.9006725 0.2516377 0.5996985 0.86596525 -0.11895938 1.2705177 -0.593906 -0.13715845 0.984172 -0.59701115 0.61860573 1.3377036 -0.13584226 0.6136044 1.3576579 0.14684671 0.6404152 -0.91564894 0.91495544 0.6514853 0.2384041 0.9540662 1.2761666 -0.5516008 1.2776406 -0.1098407 0.910227 1.348923 -0.13439915 1.3310913 -0.10651984 -0.939884 0.9423698 -0.79832804 -0.12931658 0.14741193 0.14841774 0.88232803 1.3231984 -0.11047653 -0.7965387 -0.9367505 1.0041934
0.5735736 0.99622345 0.24172434 0.13956141 -0.8983238 0.6370052 1.0075411 0.24653341 -0.89962816 0.2517981 0.599534 0.86556536 -0.118531145 1.2697542 -0.5931555 -0.13671985 0.98372936 -0.5962578 0.61844516 1.3369629 -0.13541014 0.61344814 1.3569372 0.1470648 0.6402808 -0.9146292 0.914597 0.6513416 0.23855627 0.9535879 1.2754028 -0.5508278 1.2768734 -0.10941568 0.9098478 1.3482131 -0.13396758 1.3303587 -0.106096484 -0.93886775 0.9419026 -0.7974303 -0.12889126 0.14764747 0.14864004 0.88194185 1.3224704 -0.11005519 -0.79564 -0.9357427 1.0037653
0.5745746 0.9957706 0.2418838 0.13978706 -0.89728343 0.6368523 1.0071052 0.24666978 -0.89858526 0.2519582 0.5993696 0.8651659 -0.11810318 1.2689916 -0.5924058 -0.13628149 0.9832872 -0.59550476 0.6182849 1.336224 -0.13497825 0.61329204 1.3562177 0.14728265 0.6401464 -0.91361034 0.91423875 0.6511979 0.2387083 0.9531102 1.2746398 -0.55005527 1.2761068 -0.10899098 0.90946907 1.3475039 -0.13353623 1.3296269 -0.105673596 -0.9378533 0.94143593 -0.79653335 -0.12846619 0.1478828 0.14886208 0.8815562 1.321744 -0.10963435 -0.79474217 -0.9347357 1.0033377
0.5755756 0.99531823 0.24204306 0.14001249 -0.8962448 0.63669944 1.0066701 0.24680597 -0.8975439 0.252118 0.59920526 0.86476684 -0.11767546 1.2682301 -0.5916568 -0.13584338 0.98284554 -0.5947521 0.6181247 1.3354865 -0.13454656 0.61313605 1.3554997 0.14750025 0.64001197 -0.91259235 0.91388077 0.65105426 0.23886018 0.95263314 1.2738776 -0.54928315 1.275341 -0.1085666 0.9090907 1.3467953 -0.13310511 1.3288958 -0.10525121 -0.9368407 0.94096977 -0.7956372 -0.12804136 0.14811796 0.1490839 0.88117105 1.3210189 -0.10921399 -0.7938451 -0.9337295 1.0029106
0.5765766 0.99486643 0.24220213 0.14023766 -0.8952081 0.6365467 1.0062355 0.24694198 -0.8965042 0.25227743 0.59904104 0.86436814 -0.11724801 1.2674695 -0.5909087 -0.13540551 0.98240435 -0.5939996 0.61796474 1.3347503 -0.13411509 0.6129803 1.3547832 0.14771762 0.6398775 -0.9115752 0.913523 0.65091056 0.23901188 0.9521567 1.2731161 -0.54851145 1.2745758 -0.10814252 0.9087128 1.3460875 -0.13267425 1.3281654 -0.10482933 -0.93583006 0.94050413 -0.79474187 -0.12761676 0.1483529 0.14930551 0.8807864 1.3202951 -0.108794115 -0.79294884 -0.9327242 1.002484
0.5775776 0.99441516 0.24236101 0.14046259 -0.8941733 0.63639385 1.0058017 0.2470778 -0.89546627 0.25243658 0.59887695 0.8639698 -0.116820835 1.26671 -0.59016144 -0.13496792 0.98196363 -0.5932476 0.6178049 1.334015 -0.13368383 0.61282474 1.3540682 0.14793478 0.63974303 -0.9105589 0.91316545 0.65076685 0.23916344 0.95168096 1.2723553 -0.54774016 1.2738113 -0.10771875 0.90833527 1.3453803 -0.13224363 1.3274356 -0.10440799 -0.9348207 0.94003904 -0.79384726 -0.12719241 0.14858764 0.1495269 0.88040227 1.3195722 -0.10837472 -0.7920533 -0.9317196 1.0020579
0.5785786 0.99396443 0.24251969 0.14068726 -0.8931406 0.63624114 1.0053685 0.24721342 -0.8944301 0.25259542 0.5987129 0.86357194 -0.11639392 1.2659516 -0.58941513 -0.1345306 0.98152345 -0.59249586 0.61764514 1.3332809 -0.13325281 0.61266935 1.3533542 0.14815173 0.63960856 -0.9095434 0.91280824 0.6506231 0.23931484 0.9512058 1.2715952 -0.54696923 1.2730477 -0.1072953 0.90795815 1.3446736 -0.13181329 1.3267065 -0.10398721 -0.93381256 0.93957454 -0.79295343 -0.12676825 0.14882216 0.14974807 0.8800187 1.3188503 -0.1079558 -0.79115844 -0.93071574 1.0016322
0.5795796 0.9935143 0.24267817 0.14091165 -0.89211 0.63608843 1.004936 0.24734886 -0.8933958 0.252754 0.59854907 0.8631745 -0.11596727 1.2651944 -0.5886698 -0.13409358 0.98108375 -0.5917445 0.6174855 1.3325477 -0.13282202 0.61251414 1.3526412 0.14836846 0.6394741 -0.9085287 0.9124512 0.6504794 0.23946607 0.95073134 1.2708359 -0.54619867 1.2722847 -0.10687215 0.9075814 1.3439677 -0.13138323 1.3259779 -0.103567004 -0.9328056 0.9391106 -0.7920603 -0.12634431 0.14905646 0.14996906 0.87963563 1.3181293 -0.10753734 -0.79026437 -0.9297127 1.0012071
0.5805806 0.9930647 0.24283643 0.14113575 -0.891081 0.6359357 1.0045042 0.2474841 -0.8923635 0.2529123 0.5983853 0.86277753 -0.11554091 1.2644383 -0.5879255 -0.13365686 0.98064464 -0.5909936 0.617326 1.3318155 -0.13239147 0.61235905 1.3519292 0.14858499 0.63933957 -0.90751487 0.9120944 0.6503356 0.23961714 0.95025754 1.2700772 -0.5454285 1.2715224 -0.106449306 0.90720505 1.3432622 -0.13095345 1.32525 -0.103147395 -0.93179977 0.9386472 -0.791168 -0.12592058 0.14929056 0.15018983 0.8792531 1.3174093 -0.10711932 -0.78937095 -0.9287104 1.0007824
0.5815816 0.99261576 0.24299447 0.14135958 -0.8900533 0.6357831 1.004073 0.24761914 -0.8913332 0.25307038 0.5982216 0.862381 -0.115114816 1.2636836 -0.58718234 -0.13322048 0.980206 -0.5902431 0.61716664 1.331084 -0.13196117 0.61220413 1.3512181 0.14880131 0.63920504 -0.90650177 0.91173786 0.65019184 0.23976803 0.9497845 1.2693192 -0.5446587 1.270761 -0.106026776 0.906829 1.3425573 -0.13052398 1.3245226 -0.10272842 -0.93079495 0.93818444 -0.7902763 -0.12549706 0.1495244 0.15041041 0.878871 1.3166901 -0.10670175 -0.7884782 -0.92770886 1.0003581
0.5825826 0.9921674 0.24315229 0.1415831 -0.8890269 0.6356305 1.0036422 0.24775396 -0.89030504 0.25322825 0.598058 0.8619849 -0.11468901 1.26293 -0.5864403 -0.13278443 0.9797679 -0.58949304 0.6170073 1.3303535 -0.13153113 0.61204934 1.3505077 0.14901745 0.6390705 -0.90548956 0.9113816 0.65004814 0.23991875 0.94931215 1.268562 -0.5438893 1.2700003 -0.10560456 0.9064533 1.3418529 -0.13009483 1.3237959 -0.102309994 -0.9297912 0.9377222 -0.7893853 -0.12507373 0.14975803 0.15063082 0.87848943 1.3159716 -0.1062846 -0.78758615 -0.9267081 0.9999344
0.5835836 0.99171966 0.24330987 0.14180629 -0.88800174 0.63547784 1.003212 0.24788858 -0.88927835 0.25338584 0.59789455 0.8615894 -0.1142635 1.2621778 -0.58569956 -0.13234875 0.97933036 -0.5887435 0.6168481 1.3296238 -0.13110138 0.61189467 1.3497982 0.1492334 0.638936 -0.9044782 0.9110255 0.6499044 0.24006929 0.9488405 1.2678055 -0.54312027 1.2692404 -0.10518265 0.9060779 1.3411491 -0.12966602 1.3230697 -0.101892054 -0.9287885 0.9372606 -0.788495 -0.124650605 0.1499914 0.15085103 0.87810826 1.3152541 -0.10586787 -0.78669477 -0.9257081 0.999511
0.5845846 0.99127257 0.24346721 0.14202917 -0.8869778 0.63532525 1.0027822 0.248023 -0.888253 0.25354323 0.5977312 0.8611943 -0.113838285 1.2614272 -0.5849601 -0.13191344 0.97889334 -0.5879945 0.616689 1.3288949 -0.13067192 0.6117401 1.3490895 0.14944917 0.6388014 -0.9034676 0.91066974 0.6497606 0.24021965 0.9483697 1.2670496 -0.54235166 1.2684814 -0.10476106 0.9057029 1.3404458 -0.12923756 1.322344 -0.101474576 -0.92778677 0.93679965 -0.7876054 -0.12422767 0.1502245 0.15107106 0.87772757 1.3145373 -0.10545153 -0.785804 -0.9247089 0.9990881
0.5855856 0.9908261 0.24362431 0.14225169 -0.88595504 0.63517267 1.002353 0.2481572 -0.8872289 0.2537004 0.5975679 0.86079973 -0.113413386 1.2606778 -0.58422184 -0.13147853 0.9784569 -0.58724606 0.61653 1.3281667 -0.13024275 0.6115856 1.3483815 0.14966474 0.63866687 -0.9024579 0.9103142 0.64961684 0.24036983 0.9478995 1.2662945 -0.54158354 1.2677231 -0.104339786 0.9053282 1.3397429 -0.12880947 1.3216189 -0.10105756 -0.926786 0.93633926 -0.78671646 -0.123804934 0.15045735 0.15129091 0.8773473 1.3138212 -0.10503558 -0.7849139 -0.92371047 0.9986656
0.5865866 0.9903801 0.24378115 0.14247385 -0.88493335 0.63502014 1.001924 0.2482912 -0.8862061 0.25385737 0.5974048 0.8604058 -0.1129888 1.2599301 -0.58348453 -0.13104406 0.97802097 -0.58649826 0.61637104 1.3274393 -0.1298139 0.61143124 1.3476743 0.14988014 0.6385323 -0.901449 0.90995896 0.6494731 0.2405198 0.9474301 1.26554 -0.5408158 1.2669659 -0.10391884 0.9049538 1.3390406 -0.12838177 1.3208944 -0.10064097 -0.92578614 0.9358795 -0.7858282 -0.12338239 0.15068991 0.15151058 0.87696743 1.3131058 -0.104619995 -0.7840244 -0.9227128 0.99824345
0.5875876 0.9899346 0.24393772 0.14269565 -0.8839128 0.6348676 1.0014956 0.24842498 -0.8851844 0.25401413 0.59724176 0.86001235 -0.11256454 1.259184 -0.58274794 -0.13061003 0.9775856 -0.5857511 0.6162122 1.3267125 -0.12938537 0.611277 1.3469676 0.15009537 0.6383977 -0.90044105 0.90960395 0.6493293 0.2406696 0.9469612 1.2647864 -0.5400485 1.2662094 -0.10349822 0.9045797 1.3383389 -0.1279545 1.3201704 -0.1002248 -0.92478716 0.93542045 -0.7849406 -0.12296005 0.15092221 0.15173008 0.876588 1.3123912 -0.10420476 -0.78313553 -0.921716 0.99782175
0.5885886 0.98948973 0.24409401 0.14291705 -0.8828933 0.6347151 1.0010675 0.24855854 -0.8841639 0.2541707 0.5970788 0.85961956 -0.112140626 1.2584394 -0.5820121 -0.13017648 0.9771508 -0.5850047 0.6160534 1.3259865 -0.12895718 0.6111228 1.3462616 0.15031043 0.6382631 -0.8994339 0.9092492 0.6491856 0.24081919 0.9464931 1.2640334 -0.53928167 1.2654539 -0.10307793 0.90420586 1.3376375 -0.12752764 1.3194469 -0.099809036 -0.9237891 0.9349621 -0.7840536 -0.12253791 0.1511542 0.1519494 0.87620896 1.3116771 -0.10378985 -0.78224736 -0.9207199 0.9974004
0.5895896 0.9890453 0.24425001 0.14313807 -0.8818749 0.63456255 1.0006399 0.24869189 -0.88314456 0.25432706 0.596916 0.85922736 -0.11171706 1.2576962 -0.58127695 -0.12974343 0.9767166 -0.584259 0.61589473 1.325261 -0.12852937 0.6109687 1.3455564 0.15052529 0.6381285 -0.8984277 0.9088947 0.64904183 0.24096856 0.9460255 1.2632812 -0.5385154 1.2646995 -0.10265798 0.9038324 1.3369368 -0.12710126 1.318724 -0.099393666 -0.92279184 0.93450433 -0.78316736 -0.12211598 0.15138589 0.15216856 0.87583035 1.3109637 -0.103375256 -0.78135973 -0.91972476 0.9969794
0.5905906 0.9886014 0.24440573 0.14335874 -0.88085747 0.6344101 1.0002127 0.24882501 -0.8821263 0.25448325 0.5967533 0.8588358 -0.11129386 1.2569541 -0.5805425 -0.12931089 0.9762829 -0.5835141 0.61573607 1.3245363 -0.12810194 0.6108147 1.3448516 0.15074 0.63799393 -0.89742243 0.90854055 0.6488981 0.24111772 0.9455586 1.2625299 -0.5377496 1.263946 -0.10223838 0.90345913 1.3362365 -0.12667534 1.3180017 -0.09897866 -0.9217954 0.93404734 -0.78228176 -0.12169425 0.15161726 0.15238753 0.87545216 1.3102511 -0.10296094 -0.7804728 -0.9187304 0.9965587
0.5915916 0.9881579 0.24456114 0.14357913 -0.879841 0.6342576 0.9997858 0.24895793 -0.881109 0.25463927 0.59659076 0.8584449 -0.11087104 1.2562131 -0.57980865 -0.1288789 0.97584975 -0.5827701 0.6155775 1.3238121 -0.12767492 0.61066073 1.3441476 0.15095451 0.63785934 -0.8964181 0.9081866 0.6487544 0.24126665 0.94509226 1.2617793 -0.53698444 1.2631937 -0.10181912 0.9030862 1.3355367 -0.12624992 1.31728 -0.09856402 -0.92079985 0.933591 -0.7813968 -0.12127274 0.1518483 0.15260632 0.8750743 1.309539 -0.10254689 -0.7795865 -0.9177369 0.99613845
0.5925926 0.987715 0.24471621 0.14379923 -0.8788256 0.63410515 0.99935925 0.24909063 -0.8800928 0.2547951 0.5964283 0.85805476 -0.11044861 1.255473 -0.5790754 -0.1284475 0.9754172 -0.582027 0.61541903 1.3230885 -0.12724832 0.6105069 1.343444 0.15116887 0.63772476 -0.89541477 0.90783304 0.6486107 0.24141537 0.9446265 1.2610296 -0.53621984 1.2624425 -0.10140023 0.9027135 1.3348374 -0.12582503 1.316559 -0.09814974 -0.9198051 0.9331354 -0.7805125 -0.12085145 0.152079 0.15282495 0.87469685 1.3088275 -0.10213308 -0.77870077 -0.9167443 0.9957184
0.5935936 0.9872725 0.24487098 0.14401907 -0.8778111 0.63395274 0.9989331 0.24922313 -0.8790776 0.25495076 0.596266 0.8576653 -0.11002658 1.254734 -0.57834274 -0.12801671 0.9749851 -0.5812849 0.6152606 1.3223656 -0.12682214 0.61035305 1.3427409 0.15138304 0.6375902 -0.8944124 0.9074797 0.64846706 0.24156384 0.9441614 1.2602807 -0.5354559 1.2616924 -0.1009817 0.90234107 1.3341388 -0.1254007 1.3158386 -0.09773579 -0.91881114 0.93268055 -0.7796289 -0.120430395 0.15230933 0.15304339 0.8743198 1.3081167 -0.10171949 -0.77781576 -0.91575265 0.99529874
0.5945946 0.9868305 0.24502544 0.14423862 -0.8767975 0.6338003 0.9985072 0.24935539 -0.87806344 0.25510624 0.5961037 0.85727656 -0.10960499 1.2539961 -0.57761055 -0.12758656 0.97455364 -0.5805439 0.6151023 1.3216432 -0.12639645 0.6101993 1.3420385 0.15159705 0.63745564 -0.89341104 0.90712667 0.6483234 0.24171206 0.9436968 1.2595327 -0.5346926 1.2609434 -0.10056355 0.90196896 1.3334407 -0.12497695 1.3151187 -0.09732217 -0.91781795 0.9322264 -0.7787459 -0.12000957 0.1525393 0.15326166 0.8739431 1.3074064 -0.10130609 -0.77693135 -0.9147619 0.9948793
0.5955956 0.9863889 0.24517965 0.14445794 -0.8757848 0.6336479 0.9980817 0.24948746 -0.87705016 0.25526157 0.59594166 0.85688853 -0.10918383 1.2532591 -0.5768789 -0.12715709 0.9741227 -0.57980394 0.614944 1.3209214 -0.12597123 0.6100456 1.3413365 0.15181087 0.6373211 -0.8924108 0.906774 0.6481798 0.24186005 0.94323283 1.2587855 -0.53393006 1.2601959 -0.10014578 0.90159714 1.332743 -0.12455381 1.3143995 -0.09690888 -0.91682553 0.9317731 -0.7778636 -0.11958899 0.15276888 0.15347974 0.8735668 1.3066968 -0.10089284 -0.77604765 -0.91377217 0.9944601
0.5965966 0.9859478 0.24533363 0.14467701 -0.874773 0.63349557 0.9976565 0.2496193 -0.8760379 0.25541672 0.5957797 0.8565011 -0.108763136 1.252523 -0.5761478 -0.12672831 0.9736923 -0.57906514 0.6147858 1.3202002 -0.12554653 0.60989195 1.3406351 0.15202452 0.6371866 -0.8914116 0.9064216 0.6480363 0.24200776 0.94276935 1.2580394 -0.5331683 1.2594495 -0.099728405 0.90122557 1.332046 -0.12413125 1.313681 -0.0964959 -0.9158339 0.93132055 -0.776982 -0.119168684 0.15299807 0.15369764 0.8731908 1.3059877 -0.10047974 -0.7751646 -0.9127834 0.99404114
0.5975976 0.9855071 0.24548735 0.14489584 -0.87376213 0.6333432 0.99723166 0.24975096 -0.8750265 0.25557172 0.59561795 0.85611415 -0.108342916 1.2517878 -0.5754171 -0.12630028 0.97326237 -0.57832766 0.6146276 1.3194796 -0.12512237 0.6097384 1.3399342 0.15223798 0.63705206 -0.8904136 0.9060696 0.6478928 0.24215521 0.94230646 1.2572942 -0.53240734 1.2587045 -0.099311434 0.90085423 1.3313495 -0.123709165 1.3129632 -0.09608322 -0.914843 0.9308687 -0.7761011 -0.118748635 0.15322693 0.15391535 0.87281525 1.3052791 -0.10006674 -0.7742823 -0.9117957 0.9936224
0.5985986 0.9850668 0.24564084 0.14511445 -0.87275213 0.63319093 0.9968071 0.2498824 -0.87401605 0.25572655 0.59545624 0.85572773 -0.1079232 1.2510535 -0.5746868 -0.12587287 0.97283304 -0.57759154 0.6144695 1.3187594 -0.12469877 0.60958487 1.3392338 0.15245126 0.6369176 -0.8894167 0.9057179 0.6477493 0.24230237 0.9418441 1.25655 -0.5316473 1.257961 -0.09889489 0.9004832 1.3306537 -0.12328752 1.3122461 -0.095670834 -0.91385293 0.93041754 -0.77522093 -0.11832887 0.15345548 0.15413286 0.87244 1.3045713 -0.09965381 -0.7734006 -0.91080904 0.9932039
0.5995996 0.98462695 0.24579413 0.14533283 -0.871743 0.63303864 0.99638283 0.25001362 -0.87300646 0.25588122 0.5952948 0.8553418 -0.107503995 1.25032 -0.573957 -0.12544598 0.9724042 -0.5768568 0.6143115 1.3180399 -0.12427577 0.6094314 1.3385339 0.15266435 0.6367831 -0.888421 0.90536654 0.6476059 0.24244925 0.9413823 1.2558069 -0.5308882 1.257219 -0.09847876 0.90011245 1.3299586 -0.122866295 1.3115298 -0.09525874 -0.91286355 0.92996705 -0.77434146 -0.1179094 0.15368375 0.15435018 0.87206507 1.303864 -0.09924092 -0.7725197 -0.90982354 0.9927855
0.6006006 0.98418754 0.2459472 0.145551 -0.87073475 0.6328864 0.99595886 0.25014466 -0.8719978 0.25603575 0.59513336 0.8549563 -0.10708534 1.2495874 -0.57322764 -0.12501958 0.9719758 -0.57612336 0.61415356 1.317321 -0.123853356 0.60927796 1.3378345 0.15287724 0.6366487 -0.8874266 0.9050155 0.64746255 0.24259585 0.940921 1.2550648 -0.53013 1.2564784 -0.098063074 0.899742 1.329264 -0.12244547 1.3108143 -0.094846934 -0.911875 0.9295172 -0.7734627 -0.11749025 0.15391172 0.1545673 0.8716906 1.3031572 -0.098828115 -0.7716395 -0.90883917 0.9923673
0.6016016 0.9837485 0.24610007 0.14576896 -0.8697273 0.63273424 0.99553525 0.25027552 -0.8709899 0.25619012 0.59497213 0.8545714 -0.10666724 1.2488556 -0.5724986 -0.12459367 0.97154796 -0.5753908 0.6139957 1.3166026 -0.12343142 0.60912454 1.3371356 0.15308994 0.6365143 -0.8864335 0.90466493 0.64731926 0.24274223 0.94046026 1.254324 -0.529373 1.2557396 -0.09764784 0.8993718 1.3285701 -0.12202502 1.3100996 -0.09443541 -0.9108872 0.92906797 -0.7725847 -0.11707141 0.15413944 0.1547842 0.8713164 1.3024511 -0.09841556 -0.7707601 -0.907856 0.99194926
0.6026026 0.98330986 0.24625273 0.14598672 -0.86872077 0.6325821 0.9951119 0.25040615 -0.86998296 0.25634432 0.5948111 0.8541869 -0.106249735 1.2481246 -0.57176995 -0.12416819 0.9711206 -0.574659 0.6138379 1.3158847 -0.123009935 0.60897124 1.3364372 0.15330243 0.63637996 -0.8854417 0.9043147 0.647176 0.24288836 0.94 1.2535843 -0.528617 1.2550021 -0.09723307 0.8990019 1.327877 -0.121604934 1.3093857 -0.09402417 -0.9099002 0.9286194 -0.7717074 -0.11665292 0.15436688 0.1550009 0.87094253 1.3017455 -0.09800329 -0.76988155 -0.906874 0.9915313
0.6036036 0.9828717 0.24640521 0.14620428 -0.8677151 0.63243 0.99468887 0.25053662 -0.8689769 0.25649837 0.5946502 0.8538028 -0.1058328 1.2473944 -0.5710417 -0.12374312 0.97069365 -0.57392794 0.6136801 1.3151675 -0.122588865 0.60881793 1.3357394 0.15351471 0.63624567 -0.8844513 0.9039649 0.6470329 0.24303429 0.93954027 1.2528458 -0.5278623 1.254266 -0.09681879 0.89863235 1.3271847 -0.121185176 1.3086728 -0.09361319 -0.9089139 0.92817134 -0.7708309 -0.11623479 0.15459408 0.15521736 0.87056905 1.3010406 -0.097591326 -0.76900375 -0.9058933 0.9911136
0.6046046 0.9824339 0.24655752 0.14642166 -0.8667103 0.632278 0.9942661 0.2506669 -0.86797166 0.25665224 0.59448946 0.8534192 -0.10541635 1.246665 -0.5703138 -0.123318434 0.97026724 -0.57319754 0.61352247 1.3144509 -0.1221682 0.6086647 1.335042 0.15372679 0.63611144 -0.88346237 0.9036154 0.64688987 0.24318 0.939081 1.2521086 -0.5271088 1.253531 -0.09640499 0.89826304 1.3264931 -0.120765746 1.3079607 -0.0932025 -0.90792847 0.92772394 -0.7699552 -0.11581703 0.15482104 0.1554336 0.8701959 1.3003364 -0.09717968 -0.7681268 -0.904914 0.9906961
0.6056056 0.9819965 0.24670964 0.14663884 -0.8657064 0.63212603 0.9938437 0.25079697 -0.8669673 0.256806 0.59432894 0.853036 -0.10500036 1.2459364 -0.5695863 -0.1228941 0.96984124 -0.57246774 0.6133649 1.3137349 -0.12174791 0.6085115 1.3343452 0.15393864 0.6359772 -0.8824749 0.90326643 0.64674693 0.24332552 0.9386223 1.2513727 -0.52635664 1.252797 -0.09599171 0.897894 1.3258024 -0.12034661 1.3072497 -0.09279208 -0.90694386 0.927277 -0.76908034 -0.11539967 0.15504776 0.1556496 0.86982316 1.2996327 -0.096768364 -0.76725066 -0.903936 0.9902789
0.6066066 0.98155946 0.24686159 0.14685585 -0.86470336 0.63197416 0.9934215 0.2509269 -0.8659638 0.25695953 0.59416854 0.8526532 -0.104584806 1.2452085 -0.5688591 -0.12247011 0.96941566 -0.5717386 0.6132074 1.3130195 -0.12132798 0.6083584 1.3336489 0.15415025 0.63584304 -0.88148904 0.90291786 0.646604 0.24347083 0.9381641 1.2506381 -0.5256059 1.2520641 -0.09557895 0.89752537 1.3251126 -0.11992777 1.3065397 -0.092381924 -0.9059601 0.9268307 -0.7682063 -0.11498273 0.15527426 0.15586536 0.8694507 1.2989297 -0.09635739 -0.7663755 -0.9029595 0.98986197
0.6076076 0.98112285 0.24701338 0.14707266 -0.8637012 0.63182235 0.9929997 0.25105667 -0.8649612 0.25711295 0.5940083 0.85227084 -0.104169674 1.2444813 -0.5681322 -0.122046426 0.9689905 -0.57101005 0.61305 1.3123049 -0.120908394 0.6082053 1.3329532 0.15436164 0.635709 -0.8805047 0.9025697 0.6464612 0.24361596 0.9377064 1.2499051 -0.52485675 1.2513322 -0.09516674 0.897157 1.3244236 -0.119509205 1.3058308 -0.091972046 -0.9049771 0.92638487 -0.7673331 -0.11456622 0.15550053 0.15608087 0.8690786 1.2982273 -0.095946774 -0.7655012 -0.9019845 0.9894453
0.6086086 0.98068666 0.247165 0.1472893 -0.8627 0.6316706 0.99257815 0.25118625 -0.86395943 0.25726616 0.59384835 0.85188884 -0.10375495 1.2437549 -0.56740576 -0.121623024 0.96856576 -0.57028204 0.6128926 1.3115908 -0.120489135 0.60805225 1.3322581 0.15457277 0.63557494 -0.879522 0.90222204 0.64631844 0.2437609 0.9372492 1.2491736 -0.52410907 1.2506012 -0.09475508 0.89678895 1.3237355 -0.1190909 1.305123 -0.091562435 -0.90399504 0.9259395 -0.7664608 -0.11415018 0.1557266 0.1562961 0.8687069 1.2975258 -0.09553653 -0.76462793 -0.901011 0.98902905
0.6096096 0.98025084 0.24731646 0.14750578 -0.86169964 0.63151896 0.9921569 0.25131568 -0.86295855 0.25741923 0.59368855 0.85150725 -0.10334062 1.2430292 -0.56667966 -0.1211999 0.9681414 -0.5695545 0.6127354 1.3108774 -0.12007018 0.6078993 1.3315636 0.15478367 0.635441 -0.87854064 0.90187484 0.6461757 0.24390566 0.93679243 1.2484436 -0.5233631 1.2498711 -0.094344 0.89642125 1.3230485 -0.11867285 1.3044164 -0.09115311 -0.9030138 0.9254947 -0.76558936 -0.113734625 0.15595245 0.15651108 0.8683355 1.2968248 -0.09512666 -0.7637556 -0.900039 0.9886131
0.6106106 0.97981536 0.24746777 0.14772207 -0.86070025 0.6313674 0.99173605 0.25144497 -0.8619586 0.25757214 0.5935289 0.8511261 -0.10292666 1.2423042 -0.56595385 -0.120777026 0.9677174 -0.5688275 0.6125782 1.3101649 -0.119651526 0.6077464 1.3308697 0.15499428 0.63530713 -0.8775605 0.9015281 0.646033 0.24405025 0.9363362 1.2477151 -0.52261853 1.249142 -0.09393348 0.89605397 1.3223625 -0.11825503 1.3037109 -0.090744056 -0.9020335 0.9250503 -0.76471883 -0.11331957 0.15617812 0.15672576 0.86796445 1.2961247 -0.09471719 -0.7628843 -0.89906824 0.98819757
0.6116116 0.97938037 0.24761894 0.14793819 -0.8597019 0.631216 0.9913155 0.2515741 -0.86095953 0.25772485 0.59336954 0.8507452 -0.10251306 1.24158 -0.56522846 -0.12035439 0.96729374 -0.568101 0.61242115 1.309453 -0.11923315 0.60759354 1.3301765 0.15520464 0.6351734 -0.8765815 0.90118176 0.64589036 0.24419467 0.93588054 1.2469878 -0.5218748 1.2484138 -0.09352348 0.895687 1.3216776 -0.11783743 1.3030069 -0.09033529 -0.90105414 0.92460644 -0.76384926 -0.112905055 0.15640357 0.15694016 0.86759377 1.2954252 -0.094308116 -0.76201415 -0.8980986 0.9877824
0.6126126 0.97894573 0.24776995 0.14815415 -0.8587044 0.63106465 0.9908953 0.25170308 -0.8599614 0.25787738 0.59321034 0.85036474 -0.10209982 1.2408565 -0.56450343 -0.11993197 0.9668704 -0.5673749 0.6122642 1.3087419 -0.11881504 0.60744077 1.3294839 0.1554147 0.6350397 -0.8756037 0.9008359 0.6457478 0.24433893 0.9354253 1.2462615 -0.521132 1.2476864 -0.093114 0.89532036 1.3209938 -0.117420055 1.3023041 -0.08992681 -0.90007573 0.924163 -0.7629807 -0.11249109 0.15662885 0.15715425 0.86722344 1.2947266 -0.09389945 -0.76114506 -0.8971301 0.9873677
0.6136136 0.97851145 0.24792083 0.14836992 -0.857708 0.63091344 0.99047536 0.25183195 -0.8589642 0.25802976 0.5930514 0.84998465 -0.10168691 1.2401338 -0.56377876 -0.11950976 0.9664475 -0.56664926 0.6121074 1.3080317 -0.11839718 0.6072881 1.328792 0.15562448 0.63490605 -0.87462693 0.90049034 0.6456052 0.24448304 0.93497056 1.2455363 -0.52039 1.2469599 -0.092705004 0.89495414 1.3203113 -0.11700289 1.3016028 -0.08951863 -0.89909834 0.92372 -0.7621131 -0.11207772 0.15685394 0.15736802 0.8668535 1.2940289 -0.093491204 -0.76027715 -0.8961626 0.98695344
0.6146146 0.9780776 0.24807155 0.14858554 -0.8567126 0.63076234 0.9900558 0.2519607 -0.857968 0.2581819 0.5928926 0.84960496 -0.10127433 1.2394118 -0.5630545 -0.11908774 0.96602476 -0.565924 0.61195064 1.3073224 -0.11797958 0.6071355 1.3281008 0.15583396 0.6347725 -0.87365127 0.9001452 0.6454627 0.24462698 0.9345163 1.244812 -0.5196488 1.2462343 -0.09229648 0.89458835 1.3196299 -0.116585925 1.300903 -0.08911074 -0.89812195 0.92327744 -0.76124656 -0.11166491 0.15707885 0.15758146 0.86648387 1.293332 -0.09308339 -0.75941044 -0.89519626 0.9865396
0.6156156 0.97764415 0.24822213 0.14880098 -0.85571826 0.6306114 0.98963666 0.25208932 -0.85697275 0.2583339 0.59273404 0.8492256 -0.10086206 1.2386905 -0.5623306 -0.11866591 0.9656023 -0.5651992 0.61179405 1.3066138 -0.117562205 0.60698295 1.3274103 0.15604311 0.634639 -0.8726767 0.89980036 0.6453202 0.24477078 0.9340626 1.2440888 -0.5189083 1.2455094 -0.0918884 0.894223 1.3189499 -0.11616916 1.3002042 -0.08870316 -0.89714664 0.92283535 -0.7603811 -0.11125255 0.15730357 0.15779455 0.8661147 1.2926359 -0.092676 -0.7585449 -0.89423084 0.98612624
0.6166166 0.9772111 0.24837258 0.14901625 -0.85472494 0.6304606 0.9892178 0.25221786 -0.8559785 0.25848565 0.5925756 0.84884655 -0.100450106 1.23797 -0.5616072 -0.11824425 0.9651801 -0.5644747 0.61163753 1.3059063 -0.117145054 0.6068305 1.3267207 0.15625194 0.63450557 -0.8717031 0.8994559 0.6451777 0.24491443 0.93360937 1.2433666 -0.51816857 1.2447853 -0.09148074 0.89385796 1.3182712 -0.11575259 1.2995063 -0.08829589 -0.8961724 0.9223936 -0.7595167 -0.1108406 0.15752812 0.1580073 0.86574584 1.2919408 -0.09226905 -0.75768065 -0.8932665 0.98571336
0.6176176 0.9767785 0.24852288 0.14923134 -0.8537328 0.63030994 0.9887994 0.25234628 -0.8549853 0.25863722 0.59241736 0.8484679 -0.10003845 1.2372503 -0.5608842 -0.11782276 0.96475816 -0.5637506 0.6114812 1.3051996 -0.11672813 0.6066781 1.326032 0.15646043 0.6343722 -0.8707305 0.8991118 0.64503527 0.24505793 0.93315667 1.2426451 -0.51742953 1.244062 -0.0910735 0.8934935 1.3175933 -0.11533621 1.2988094 -0.087888956 -0.89519936 0.92195237 -0.7586535 -0.110429056 0.1577525 0.15821968 0.86537737 1.2912467 -0.09186254 -0.7568174 -0.89230305 0.985301
0.6186186 0.97634625 0.24867305 0.14944626 -0.85274184 0.6301595 0.9883814 0.2524746 -0.8539932 0.25878856 0.5922593 0.84808964 -0.09962708 1.2365314 -0.56016165 -0.11740143 0.9643365 -0.5630269 0.61132497 1.304494 -0.11631141 0.60652584 1.3253441 0.15666857 0.63423884 -0.8697589 0.89876795 0.6448929 0.24520129 0.93270445 1.2419248 -0.51669115 1.2433394 -0.09066664 0.8931294 1.3169165 -0.11492001 1.2981135 -0.08748235 -0.89422745 0.9215115 -0.75779146 -0.110017896 0.1579767 0.1584317 0.8650093 1.2905536 -0.09145647 -0.75595504 -0.89134055 0.98488915
0.6196196 0.9759145 0.24882308 0.14966099 -0.85175204 0.6300092 0.9879638 0.25260288 -0.85300213 0.25893968 0.5921014 0.8477117 -0.09921599 1.2358131 -0.55943954 -0.116980255 0.9639153 -0.56230354 0.6111689 1.3037895 -0.11589489 0.6063737 1.3246571 0.15687636 0.6341055 -0.8687882 0.89842445 0.6447505 0.24534452 0.93225276 1.2412052 -0.51595336 1.2426177 -0.090260155 0.8927658 1.3162404 -0.114504 1.2974182 -0.08707608 -0.8932567 0.921071 -0.7569306 -0.10960709 0.15820073 0.15864341 0.8646416 1.2898614 -0.091050856 -0.75509363 -0.89037895 0.9844778
0.6206206 0.97548306 0.24897295 0.14987555 -0.8507635 0.6298591 0.9875466 0.25273106 -0.8520122 0.25909057 0.5919436 0.8473341 -0.09880518 1.2350957 -0.558718 -0.11655924 0.9634944 -0.56158054 0.611013 1.303086 -0.11547858 0.6062217 1.323971 0.15708381 0.6339722 -0.8678184 0.89808124 0.6446081 0.2454876 0.9318016 1.2404865 -0.51521623 1.2418966 -0.08985404 0.8924027 1.3155651 -0.11408817 1.296724 -0.08667017 -0.8922873 0.92063093 -0.756071 -0.10919663 0.15842459 0.15885484 0.8642743 1.2891705 -0.09064569 -0.7542331 -0.88941824 0.98406696
0.6216216 0.9750521 0.24912271 0.15008992 -0.8497762 0.6297092 0.98712987 0.25285918 -0.85102344 0.25924125 0.591786 0.84695685 -0.09839465 1.2343793 -0.557997 -0.11613837 0.96307397 -0.5608579 0.61085725 1.3023839 -0.11506247 0.60606974 1.3232859 0.157291 0.63383895 -0.8668496 0.8977383 0.6444657 0.24563055 0.931351 1.2397686 -0.51447964 1.2411764 -0.08944826 0.89204013 1.3148906 -0.11367253 1.2960304 -0.086264625 -0.89131916 0.9201912 -0.7552124 -0.10878651 0.15864828 0.159066 0.86390746 1.2884806 -0.09024098 -0.75337344 -0.88845843 0.9836567
0.6226226 0.9746216 0.2492723 0.1503041 -0.8487902 0.6295594 0.9867136 0.25298727 -0.85003585 0.25939167 0.59162855 0.84658 -0.09798437 1.2336636 -0.55727655 -0.11571766 0.9626539 -0.5601356 0.6107016 1.3016828 -0.11464655 0.60591793 1.322602 0.1574979 0.63370574 -0.8658816 0.8973956 0.64432335 0.24577336 0.9309009 1.2390516 -0.51374364 1.2404567 -0.089042805 0.8916781 1.3142169 -0.11325708 1.2953377 -0.08585946 -0.89035237 0.91975194 -0.754355 -0.10837669 0.1588718 0.1592769 0.86354095 1.287792 -0.08983672 -0.7525146 -0.88749945 0.983247
0.6236236 0.97419155 0.24942176 0.15051807 -0.8478056 0.62940973 0.9862978 0.2531153 -0.84904957 0.25954184 0.5914712 0.8462035 -0.09757437 1.2329487 -0.55655664 -0.115297094 0.96223426 -0.5594136 0.61054623 1.3009831 -0.11423082 0.6057663 1.3219191 0.15770455 0.6335725 -0.8649145 0.8970532 0.644181 0.24591604 0.93045133 1.2383354 -0.5130082 1.2397379 -0.08863768 0.8913166 1.3135439 -0.112841815 1.2946458 -0.085454695 -0.889387 0.9193131 -0.75349855 -0.10796717 0.15909514 0.15948756 0.8631749 1.2871046 -0.08943292 -0.7516566 -0.8865413 0.9828378
0.6246246 0.9737619 0.24957107 0.15073186 -0.84682244 0.62926024 0.98588246 0.25324327 -0.8480645 0.25969175 0.591314 0.8458274 -0.097164616 1.2322347 -0.5558374 -0.11487669 0.96181506 -0.55869204 0.61039096 1.3002845 -0.113815285 0.6056148 1.3212373 0.15791094 0.6334393 -0.8639482 0.896711 0.64403874 0.24605858 0.9300023 1.23762 -0.51227325 1.2390198 -0.08823285 0.8909557 1.3128716 -0.11242674 1.2939545 -0.08505034 -0.88842314 0.9188746 -0.7526431 -0.10755794 0.15931831 0.15969796 0.8628093 1.2864184 -0.08902956 -0.75079936 -0.88558394 0.9824292
0.6256256 0.97333276 0.24972022 0.15094544 -0.8458407 0.6291108 0.9854677 0.25337112 -0.84708077 0.25984138 0.5911569 0.84545165 -0.096755125 1.2315217 -0.5551188 -0.11445644 0.96139634 -0.5579708 0.6102359 1.2995875 -0.113399945 0.6054634 1.3205568 0.1581171 0.6333061 -0.86298275 0.89636904 0.6438964 0.246201 0.9295538 1.2369053 -0.5115388 1.2383024 -0.08782832 0.8905953 1.3122 -0.112011865 1.293264 -0.084646404 -0.88746077 0.9184365 -0.7517886 -0.107148975 0.1595413 0.15990815 0.8624441 1.2857336 -0.08862666 -0.7499429 -0.8846274 0.98202115
0.6266266 0.9729041 0.24986923 0.15115881 -0.84486043 0.6289615 0.9850535 0.25349885 -0.8460984 0.25999072 0.59099996 0.8450763 -0.09634589 1.2308096 -0.55440086 -0.11403637 0.96097803 -0.55724996 0.6100811 1.2988918 -0.1129848 0.60531217 1.3198775 0.15832302 0.63317287 -0.86201817 0.8960273 0.6437541 0.24634327 0.9291059 1.2361914 -0.5108049 1.2375858 -0.08742408 0.89023536 1.311529 -0.1115972 1.2925742 -0.0842429 -0.88649964 0.91799885 -0.7509351 -0.10674027 0.15976411 0.16011809 0.8620794 1.2850499 -0.0882242 -0.7490872 -0.8836716 0.98161364
0.6276276 0.9724759 0.25001806 0.15137196 -0.8438818 0.62881225 0.98463976 0.25362647 -0.8451175 0.2601398 0.5908431 0.84470135 -0.09593691 1.2300985 -0.5536837 -0.11361646 0.9605602 -0.55652946 0.6099264 1.2981973 -0.112569846 0.6051612 1.3191996 0.15852872 0.63303965 -0.86105436 0.8956858 0.64361185 0.24648541 0.92865855 1.2354783 -0.51007146 1.2368698 -0.08702011 0.88987595 1.3108587 -0.11118274 1.291885 -0.08383986 -0.8855397 0.9175616 -0.7500824 -0.106331825 0.15998673 0.16032782 0.86171514 1.2843671 -0.08782219 -0.74823225 -0.8827166 0.9812067
0.6286286 0.97204816 0.25016674 0.15158486 -0.8429047 0.6286631 0.98422664 0.25375396 -0.844138 0.26028854 0.5906863 0.84432673 -0.095528185 1.2293882 -0.5529673 -0.11319674 0.96014285 -0.5558094 0.6097719 1.2975036 -0.112155095 0.60501033 1.3185228 0.1587342 0.63290644 -0.8600914 0.8953445 0.6434696 0.24662742 0.9282118 1.2347659 -0.5093385 1.2361546 -0.086616404 0.8895169 1.3101891 -0.110768504 1.2911966 -0.0834373 -0.8845808 0.9171247 -0.74923044 -0.105923615 0.16020918 0.16053735 0.8613513 1.2836851 -0.08742062 -0.747378 -0.8817624 0.98080033
0.6296296 0.9716209 0.25031528 0.15179756 -0.8419292 0.6285141 0.9838142 0.2538813 -0.8431601 0.26043698 0.5905297 0.8439526 -0.095119715 1.2286792 -0.5522517 -0.11277721 0.9597259 -0.55508965 0.60961753 1.2968109 -0.111740544 0.60485965 1.317847 0.15893947 0.6327732 -0.8591292 0.89500344 0.64332736 0.24676928 0.9277656 1.2340542 -0.50860596 1.2354401 -0.086212955 0.88915825 1.3095201 -0.1103545 1.2905087 -0.08303523 -0.883623 0.91668826 -0.7483794 -0.10551563 0.16043143 0.16074666 0.860988 1.283004 -0.08701949 -0.74652445 -0.8808089 0.98039454
0.6306306 0.9711942 0.2504636 0.15201 -0.84095484 0.6283651 0.98340225 0.2540085 -0.84218377 0.2605851 0.59037316 0.8435788 -0.094711505 1.2279711 -0.551537 -0.112357885 0.9593095 -0.5543704 0.6094633 1.2961191 -0.11132621 0.6047092 1.317172 0.15914452 0.63264 -0.85816777 0.89466256 0.6431851 0.246911 0.92732 1.2333432 -0.50787395 1.2347264 -0.08580977 0.8888 1.3088517 -0.10994073 1.2898216 -0.082633674 -0.88266623 0.9162522 -0.7475291 -0.10510787 0.16065347 0.16095577 0.86062515 1.2823238 -0.08661878 -0.74567163 -0.87985617 0.9799893
0.6316316 0.970768 0.25061178 0.15222219 -0.8399818 0.6282162 0.98299104 0.25413555 -0.841209 0.26073295 0.59021676 0.8432055 -0.094303556 1.227264 -0.55082315 -0.11193878 0.9588936 -0.5536516 0.6093092 1.295428 -0.11091209 0.60455894 1.3164978 0.1593494 0.6325068 -0.8572071 0.8943219 0.64304286 0.2470526 0.92687505 1.2326331 -0.5071424 1.2340134 -0.085406825 0.8884422 1.3081839 -0.109527215 1.2891351 -0.08223265 -0.8817105 0.9158166 -0.7466795 -0.10470034 0.16087532 0.1611647 0.8602628 1.2816445 -0.0862185 -0.7448194 -0.87890416 0.97958463
0.6326326 0.97034234 0.25075978 0.15243413 -0.8390099 0.6280674 0.98258054 0.25426245 -0.84023565 0.26088053 0.5900604 0.84283257 -0.09389587 1.2265582 -0.5501102 -0.11151992 0.95847815 -0.5529332 0.60915524 1.2947379 -0.1104982 0.604409 1.3158245 0.15955406 0.6323735 -0.8562473 0.89398146 0.64290065 0.24719404 0.9264307 1.2319236 -0.5064113 1.2333013 -0.08500413 0.88808477 1.3075167 -0.10911396 1.2884492 -0.08183218 -0.8807557 0.91538143 -0.74583066 -0.10429301 0.16109698 0.16137344 0.859901 1.2809658 -0.085818626 -0.7439679 -0.87795293 0.9791805
0.6336336 0.9699172 0.25090757 0.15264578 -0.8380391 0.62791854 0.9821706 0.25438917 -0.8392635 0.2610279 0.5899042 0.84246016 -0.093488455 1.2258536 -0.54939836 -0.1111013 0.95806324 -0.55221534 0.60900134 1.2940485 -0.11008453 0.6042592 1.3151519 0.15975855 0.63224024 -0.85528827 0.8936412 0.6427585 0.24733533 0.925987 1.2312149 -0.50568074 1.23259 -0.08460167 0.8877276 1.3068501 -0.10870098 1.2877638 -0.08143229 -0.8798019 0.91494673 -0.7449825 -0.10388589 0.16131839 0.161582 0.8595397 1.280288 -0.08541917 -0.74311703 -0.8770024 0.97877693
0.6346346 0.9694926 0.25105515 0.15285717 -0.83706945 0.6277698 0.98176116 0.25451574 -0.83829254 0.26117504 0.589748 0.8420881 -0.09308131 1.22515 -0.5486875 -0.11068295 0.9576488 -0.551498 0.6088476 1.29336 -0.10967111 0.6041096 1.3144802 0.15996286 0.63210696 -0.85433 0.89330107 0.64261633 0.24747647 0.9255439 1.2305069 -0.5049506 1.2318794 -0.08419945 0.8873709 1.3061839 -0.1082883 1.2870792 -0.08103299 -0.8788491 0.91451246 -0.7441349 -0.103478976 0.1615396 0.16179039 0.8591789 1.279611 -0.0850201 -0.74226683 -0.8760526 0.9783739
0.6356356 0.96906865 0.25120255 0.15306826 -0.8361009 0.6276211 0.9813522 0.25464213 -0.8373227 0.26132196 0.589592 0.8417166 -0.09267445 1.2244477 -0.5479778 -0.11026488 0.9572349 -0.55078113 0.60869396 1.2926722 -0.109257944 0.60396016 1.313809 0.160167 0.6319737 -0.8533725 0.8929612 0.6424742 0.24761747 0.9251015 1.2297996 -0.50422096 1.2311696 -0.08379747 0.88701445 1.3055185 -0.10787593 1.2863952 -0.080634326 -0.87789714 0.91407865 -0.74328804 -0.103072256 0.16176058 0.16199858 0.8588187 1.2789346 -0.08462143 -0.7414173 -0.8751036 0.9779714
0.6366366 0.9686452 0.25134975 0.15327905 -0.8351334 0.62747246 0.98094374 0.2547683 -0.8363541 0.26146865 0.589436 0.84134555 -0.09226787 1.2237468 -0.5472691 -0.109847136 0.9568215 -0.5500649 0.6085405 1.291985 -0.10884503 0.60381085 1.3131387 0.16037095 0.63184035 -0.8524158 0.89262146 0.642332 0.2477583 0.9246597 1.2290931 -0.5034918 1.2304606 -0.08339573 0.8866584 1.3048536 -0.107463874 1.2857116 -0.08023625 -0.8769461 0.9136454 -0.7424418 -0.10266573 0.16198133 0.16220662 0.85845906 1.278259 -0.08422313 -0.74056834 -0.8741553 0.9775694
0.6376376 0.96822244 0.2514967 0.15348952 -0.8341669 0.6273238 0.9805358 0.25489435 -0.8353865 0.26161516 0.5892801 0.840975 -0.09186158 1.2230473 -0.5465611 -0.10942971 0.95640856 -0.54934925 0.60838705 1.2912987 -0.108432405 0.6036617 1.312469 0.16057472 0.6317071 -0.8514599 0.89228195 0.6421899 0.24789897 0.9242187 1.2283874 -0.5027632 1.2297525 -0.082994215 0.8863026 1.3041891 -0.10705216 1.2850288 -0.07983868 -0.8759959 0.91321254 -0.7415961 -0.102259405 0.16220182 0.16241449 0.85809994 1.2775842 -0.0838252 -0.73972 -0.87320775 0.9771679
0.6386386 0.96780026 0.25164342 0.15369967 -0.83320147 0.6271752 0.9801282 0.25502017 -0.83442 0.26176146 0.5891244 0.84060496 -0.0914556 1.2223489 -0.54585385 -0.10901264 0.9559962 -0.5486342 0.60823375 1.290613 -0.10802007 0.6035127 1.3118 0.16077834 0.6315737 -0.8505049 0.8919427 0.6420478 0.24803947 0.92377836 1.2276824 -0.5020351 1.2290454 -0.08259294 0.88594717 1.3035253 -0.106640816 1.2843466 -0.0794416 -0.87504655 0.9127802 -0.740751 -0.10185328 0.16242206 0.16262218 0.85774136 1.27691 -0.08342762 -0.7388723 -0.872261 0.97676694
0.6396396 0.9673787 0.25178993 0.15390947 -0.832237 0.6270267 0.9797211 0.25514582 -0.8334546 0.26190758 0.5889687 0.8402355 -0.091049924 1.2216519 -0.5451473 -0.10859596 0.95558435 -0.5479198 0.6080805 1.2899281 -0.10760804 0.6033638 1.3111316 0.16098179 0.63144034 -0.8495506 0.8916035 0.6419057 0.24817981 0.9233387 1.2269781 -0.5013075 1.2283392 -0.08219191 0.885592 1.302862 -0.10622985 1.283665 -0.07904498 -0.87409806 0.91234845 -0.7399065 -0.101447344 0.16264203 0.16282973 0.85738325 1.2762364 -0.08303038 -0.73802525 -0.87131494 0.97636646
0.6406406 0.9669578 0.25193617 0.15411894 -0.83127356 0.62687814 0.9793144 0.25527126 -0.8324902 0.2620535 0.5888131 0.8398665 -0.090644576 1.220956 -0.54444134 -0.10817968 0.955173 -0.5472061 0.6079274 1.2892438 -0.10719633 0.60321504 1.3104639 0.16118509 0.63130695 -0.8485972 0.8912646 0.6417637 0.24831995 0.9228998 1.2262746 -0.5005805 1.2276338 -0.08179111 0.8852371 1.3021992 -0.105819285 1.2829839 -0.07864881 -0.8731504 0.91191715 -0.7390625 -0.101041615 0.16286173 0.16303709 0.8570257 1.2755635 -0.08263347 -0.7371788 -0.87036973 0.97596645
0.6416416 0.96653754 0.25208217 0.15432803 -0.830311 0.6267296 0.97890806 0.2553965 -0.8315268 0.26219925 0.5886576 0.83949816 -0.090239555 1.2202611 -0.543736 -0.10776384 0.95476216 -0.5464932 0.6077744 1.2885602 -0.106784955 0.6030663 1.3097968 0.1613882 0.63117355 -0.8476446 0.8909259 0.6416217 0.24845994 0.9224616 1.2255719 -0.49985406 1.2269294 -0.08139057 0.88488257 1.3015372 -0.105409145 1.2823035 -0.07825307 -0.8722036 0.91148645 -0.738219 -0.10063609 0.16308115 0.1632443 0.85666853 1.2748913 -0.08223687 -0.73633295 -0.86942524 0.9755669
0.6426426 0.96611786 0.2522279 0.15453677 -0.82934946 0.62658113 0.97850215 0.25552154 -0.83056444 0.2623448 0.58850217 0.83913034 -0.08983488 1.2195671 -0.5430313 -0.107348464 0.95435184 -0.545781 0.60762143 1.2878772 -0.106373936 0.6029178 1.3091303 0.16159117 0.63104016 -0.8466929 0.8905874 0.64147973 0.24859972 0.9220242 1.22487 -0.4991282 1.2262261 -0.08099027 0.8845283 1.3008755 -0.10499945 1.2816237 -0.07785773 -0.87125754 0.91105634 -0.73737615 -0.10023076 0.16330028 0.16345136 0.8563119 1.2742198 -0.08184057 -0.7354877 -0.8684816 0.9751678
0.6436436 0.9656988 0.25237334 0.15474524 -0.8283888 0.6264327 0.9780966 0.2556464 -0.82960296 0.2624902 0.5883469 0.8387631 -0.089430556 1.2188741 -0.5423271 -0.10693359 0.95394206 -0.5450697 0.60746855 1.2871947 -0.1059633 0.6027693 1.3084644 0.16179398 0.63090676 -0.84574205 0.8902491 0.64133775 0.2487393 0.9215875 1.2241689 -0.49840298 1.2255237 -0.08059023 0.8841742 1.3002145 -0.10459023 1.2809446 -0.07746278 -0.8703123 0.91062677 -0.73653376 -0.09982564 0.16351908 0.16365825 0.85595566 1.2735488 -0.08144454 -0.7346431 -0.86753875 0.9747691
0.6446446 0.9652803 0.25251848 0.15495342 -0.82742906 0.62628424 0.9776914 0.25577104 -0.8286425 0.26263547 0.5881917 0.83839655 -0.0890266 1.2181821 -0.5416235 -0.10651924 0.95353276 -0.54435927 0.6073158 1.2865131 -0.105553046 0.60262096 1.3077991 0.16199663 0.6307733 -0.8447921 0.889911 0.64119583 0.2488787 0.92115146 1.2234687 -0.49767843 1.2248224 -0.08019046 0.88382053 1.2995541 -0.104181506 1.280266 -0.0770682 -0.8693678 0.91019785 -0.73569185 -0.09942074 0.16373758 0.16386497 0.8555998 1.2728785 -0.08104877 -0.73379916 -0.8665967 0.9743709
0.6456456 0.96486235 0.25266334 0.15516134 -0.8264702 0.6261358 0.9772866 0.2558955 -0.8276829 0.26278055 0.58803654 0.83803064 -0.088623025 1.217491 -0.5409204 -0.106105454 0.953124 -0.54364973 0.6071631 1.2858319 -0.10514321 0.60247266 1.3071343 0.16219911 0.6306399 -0.8438431 0.8895731 0.641054 0.24901788 0.9207161 1.2227693 -0.49695456 1.2241223 -0.07979096 0.8834671 1.2988943 -0.10377331 1.2795882 -0.07667398 -0.8684241 0.90976954 -0.73485047 -0.09901607 0.16395573 0.16407153 0.85524446 1.2722088 -0.08065326 -0.7329558 -0.86565554 0.973973
0.6466466 0.9644449 0.2528079 0.155369 -0.8255123 0.62598747 0.9768821 0.25601974 -0.8267243 0.26292548 0.5878815 0.8376654 -0.08821985 1.2168008 -0.54021776 -0.105692275 0.9527157 -0.54294115 0.6070105 1.2851515 -0.10473381 0.6023245 1.3064702 0.16240144 0.63050646 -0.842895 0.8892355 0.6409122 0.24915683 0.9202814 1.2220708 -0.4962314 1.2234232 -0.07939173 0.88311386 1.298235 -0.10336567 1.2789111 -0.0762801 -0.8674812 0.90934193 -0.7340096 -0.09861162 0.16417354 0.16427793 0.85488945 1.2715397 -0.08025796 -0.7321131 -0.8647153 0.9735755
0.6476476 0.96402794 0.2529521 0.15557642 -0.8245552 0.6258391 0.9764779 0.25614378 -0.82576656 0.26307023 0.5877266 0.8373007 -0.08781709 1.2161115 -0.5395157 -0.105279736 0.95230794 -0.54223365 0.60685796 1.2844715 -0.10432488 0.60217637 1.3058065 0.1626036 0.630373 -0.84194785 0.8888981 0.64077044 0.24929558 0.91984737 1.2213732 -0.495509 1.2227253 -0.0789928 0.88276094 1.2975764 -0.1029586 1.2782347 -0.07588655 -0.866539 0.9089149 -0.73316926 -0.098207414 0.164391 0.16448416 0.8545348 1.2708713 -0.07986288 -0.731271 -0.86377585 0.9731783
0.6486486 0.96361154 0.2530961 0.15578361 -0.823599 0.62569076 0.9760741 0.2562676 -0.82480973 0.26321486 0.5875718 0.83693653 -0.08741475 1.2154231 -0.53881407 -0.10486787 0.95190066 -0.54152715 0.6067055 1.2837923 -0.10391642 0.6020283 1.3051435 0.1628056 0.63023955 -0.8410017 0.8885609 0.6406287 0.24943408 0.91941386 1.2206765 -0.49478737 1.2220286 -0.07859416 0.88240826 1.2969184 -0.102552146 1.2775589 -0.075493306 -0.86559755 0.90848863 -0.73232937 -0.09780346 0.16460806 0.16469021 0.8541805 1.2702035 -0.079467975 -0.73042965 -0.8628374 0.9727815
0.6496496 0.96319556 0.25323987 0.15599057 -0.82264364 0.6255424 0.9756706 0.25639123 -0.8238538 0.26335934 0.5874171 0.83657295 -0.087012865 1.2147355 -0.53811294 -0.10445672 0.9514939 -0.5408218 0.60655314 1.2831136 -0.10350847 0.6018803 1.304481 0.16300744 0.63010615 -0.8400566 0.888224 0.6404871 0.24957235 0.918981 1.2199808 -0.49406657 1.2213331 -0.07819585 0.8820558 1.296261 -0.10214633 1.276884 -0.07510037 -0.8646569 0.9080631 -0.73149 -0.09739976 0.16482475 0.1648961 0.8538266 1.2695363 -0.079073235 -0.7295889 -0.8618998 0.9723849
0.6506507 0.96278 0.25338343 0.15619731 -0.8216892 0.62539417 0.97526735 0.25651467 -0.82289875 0.26350364 0.5872625 0.83620983 -0.08661144 1.2140486 -0.5374122 -0.10404634 0.9510876 -0.5401172 0.60640085 1.2824355 -0.10310106 0.60173243 1.3038191 0.1632091 0.6299727 -0.83911246 0.88788736 0.64034545 0.24971037 0.9185487 1.2192861 -0.49334663 1.2206391 -0.077797845 0.8817037 1.2956043 -0.10174113 1.2762097 -0.074707724 -0.863717 0.9076383 -0.73065114 -0.09699632 0.16504109 0.16510181 0.85347307 1.2688696 -0.07867864 -0.72874886 -0.8609632 0.9719887
0.6516517 0.962365 0.25352678 0.15640384 -0.8207355 0.62524587 0.9748644 0.2566379 -0.82194453 0.26364782 0.5871081 0.8358472 -0.0862105 1.2133627 -0.53671193 -0.10363676 0.9506818 -0.5394133 0.6062486 1.2817581 -0.102694206 0.6015846 1.3031577 0.16341059 0.6298393 -0.83816946 0.887551 0.64020395 0.24984811 0.9181169 1.2185923 -0.4926276 1.2199463 -0.077400185 0.8813518 1.2949483 -0.1013364 1.2755362 -0.07431536 -0.8627779 0.9072143 -0.72981286 -0.09659318 0.16525711 0.16530734 0.8531198 1.2682037 -0.07828416 -0.7279095 -0.8600276 0.9715926
0.6526527 0.9619503 0.25366992 0.15661016 -0.81978273 0.62509763 0.97446185 0.25676093 -0.82099116 0.26379186 0.5869537 0.83548504 -0.08581006 1.2126775 -0.5360121 -0.103227854 0.9502765 -0.53871 0.6060965 1.2810813 -0.10228795 0.6014368 1.3024968 0.16361192 0.6297059 -0.8372275 0.88721496 0.6400625 0.2499856 0.9176857 1.2178997 -0.4919095 1.2192549 -0.077002876 0.8810002 1.2942929 -0.10093211 1.2748636 -0.073923275 -0.8618395 0.90679103 -0.72897506 -0.096190326 0.16547287 0.16551268 0.8527669 1.2675383 -0.077889875 -0.7270708 -0.859093 0.97119683
0.6536537 0.96153605 0.25381288 0.15681629 -0.81883085 0.62494946 0.9740595 0.25688374 -0.8200387 0.26393577 0.5867995 0.83512336 -0.08541014 1.2119931 -0.53531265 -0.10281941 0.94987166 -0.53800744 0.60594445 1.2804052 -0.1018823 0.6012891 1.3018366 0.16381305 0.6295725 -0.8362867 0.88687915 0.6399211 0.25012282 0.917255 1.217208 -0.4911924 1.2185645 -0.07660594 0.88064885 1.2936383 -0.10052822 1.2741917 -0.07353145 -0.86090183 0.9063687 -0.72813773 -0.09578778 0.16568832 0.16571784 0.8524143 1.2668736 -0.07749586 -0.7262328 -0.8581595 0.9708012
0.6546547 0.96112216 0.25395566 0.15702222 -0.81787974 0.62480134 0.97365755 0.2570064 -0.819087 0.2640795 0.58664536 0.8347621 -0.08501077 1.2113096 -0.53461367 -0.10241141 0.9494673 -0.5373054 0.6057925 1.2797296 -0.10147728 0.60114145 1.3011769 0.16401401 0.6294392 -0.8353471 0.8865437 0.63977987 0.25025976 0.91682476 1.2165174 -0.49047637 1.2178752 -0.07620938 0.8802978 1.2929845 -0.100124724 1.2735207 -0.073139876 -0.859965 0.90594715 -0.72730106 -0.09538557 0.16590352 0.1659228 0.85206205 1.2662096 -0.077102125 -0.7253956 -0.8572271 0.9704057
0.6556557 0.9607087 0.25409827 0.15722796 -0.8169295 0.6246532 0.9732558 0.25712883 -0.8181363 0.26422313 0.58649147 0.83440125 -0.08461196 1.2106266 -0.53391504 -0.10200381 0.94906336 -0.536604 0.60564065 1.2790546 -0.10107275 0.6009939 1.3005178 0.16421477 0.6293059 -0.8344087 0.8862086 0.63963866 0.2503965 0.916395 1.2158282 -0.48976144 1.2171869 -0.07581322 0.879947 1.2923313 -0.0997216 1.2728506 -0.07274856 -0.85902894 0.90552646 -0.72646487 -0.09498369 0.16611847 0.16612755 0.85171 1.2655462 -0.07670868 -0.7245592 -0.85629576 0.97001034
0.6566567 0.96029556 0.2542407 0.15743354 -0.81598014 0.62450516 0.9728544 0.2572511 -0.81718636 0.2643666 0.5863376 0.8340409 -0.08421373 1.2099446 -0.53321683 -0.10159661 0.9486599 -0.53590316 0.60548884 1.2783804 -0.10066866 0.60084635 1.2998593 0.16441534 0.6291726 -0.83347154 0.8858738 0.6394975 0.25053304 0.9159658 1.21514 -0.48904765 1.2164997 -0.07541748 0.8795965 1.2916791 -0.099318825 1.2721814 -0.07235749 -0.8580936 0.9051068 -0.72562927 -0.09458217 0.16633318 0.1663321 0.85135835 1.2648834 -0.07631555 -0.7237235 -0.8553656 0.9696151
0.6576577 0.95988286 0.25438294 0.15763892 -0.8150316 0.6243572 0.97245324 0.25737318 -0.8162373 0.26450992 0.58618397 0.83368087 -0.08381612 1.2092632 -0.53251904 -0.10118977 0.94825685 -0.53520286 0.60533714 1.2777069 -0.10026499 0.6006989 1.2992014 0.16461572 0.6290394 -0.8325356 0.88553935 0.63935655 0.2506694 0.915537 1.214453 -0.48833507 1.2158133 -0.075022176 0.87924623 1.2910275 -0.09891638 1.2715132 -0.07196666 -0.85715914 0.9046879 -0.72479427 -0.09418103 0.16654764 0.16653644 0.8510069 1.2642213 -0.07592274 -0.7228886 -0.85443664 0.9692199
0.6586587 0.95947045 0.25452504 0.15784414 -0.814084 0.6242093 0.9720524 0.25749508 -0.815289 0.2646531 0.5860305 0.83332133 -0.08341903 1.2085825 -0.5318216 -0.10078327 0.9478542 -0.5345031 0.6051855 1.2770339 -0.09986172 0.6005515 1.2985439 0.16481589 0.6289062 -0.8316011 0.8852053 0.63921565 0.25080553 0.9151086 1.2137673 -0.4876237 1.215128 -0.07462733 0.8788963 1.290377 -0.09851425 1.270846 -0.071576074 -0.85622543 0.90426964 -0.7239599 -0.09378029 0.16676189 0.16674054 0.85065585 1.2635599 -0.07553027 -0.7220545 -0.85350895 0.96882474
0.6596597 0.9590584 0.25466698 0.15804918 -0.8131372 0.6240614 0.97165185 0.25761682 -0.8143416 0.2647961 0.5858771 0.83296216 -0.08302242 1.2079027 -0.5311246 -0.100377105 0.947452 -0.5338039 0.60503393 1.2763617 -0.09945883 0.60040414 1.2978872 0.16501585 0.6287731 -0.8306679 0.88487166 0.63907486 0.2509415 0.9146807 1.2130829 -0.48691314 1.2144434 -0.074232966 0.87854666 1.2897272 -0.09811241 1.2701797 -0.071185715 -0.85529256 0.903852 -0.7231261 -0.09337996 0.16697592 0.16694441 0.850305 1.2628993 -0.07513813 -0.7212212 -0.85258245 0.96842957
0.6606607 0.95864666 0.25480875 0.15825407 -0.8121913 0.6239136 0.97125155 0.25773838 -0.81339514 0.26493898 0.58572394 0.83260334 -0.08262628 1.2072235 -0.530428 -0.09997124 0.9470502 -0.53310513 0.60488254 1.2756902 -0.09905629 0.6002569 1.2972312 0.16521557 0.62864006 -0.8297362 0.8845384 0.6389342 0.25107726 0.9142533 1.2123998 -0.4862034 1.2137598 -0.07383909 0.8781973 1.2890784 -0.097710855 1.2695146 -0.0707956 -0.8543605 0.90343493 -0.722293 -0.092980064 0.16718973 0.16714805 0.8499544 1.2622393 -0.07474635 -0.7203888 -0.85165733 0.9680343
0.6616617 0.95823526 0.2549504 0.15845878 -0.8112463 0.6237659 0.9708516 0.25785977 -0.81244946 0.26508173 0.58557093 0.83224493 -0.08223058 1.2065451 -0.52973175 -0.09956567 0.94664884 -0.5324069 0.6047312 1.2750194 -0.09865409 0.6001097 1.2965758 0.16541508 0.6285071 -0.82880586 0.8842056 0.63879365 0.2512129 0.9138262 1.211718 -0.4854944 1.2130771 -0.073445745 0.87784827 1.2884305 -0.09730957 1.2688504 -0.07040572 -0.8534293 0.9030184 -0.72146064 -0.09258064 0.16740336 0.16735145 0.8496041 1.2615801 -0.074354924 -0.71955734 -0.8507336 0.96763915
0.6626627 0.9578242 0.2550919 0.15866335 -0.8103022 0.6236183 0.97045195 0.257981 -0.8115047 0.2652243 0.58541816 0.8318869 -0.0818353 1.2058673 -0.5290359 -0.099160366 0.94624776 -0.53170913 0.6045799 1.2743493 -0.09825221 0.59996253 1.295921 0.16561435 0.6283742 -0.827877 0.88387316 0.63865316 0.25134835 0.91339964 1.2110369 -0.48478615 1.2123952 -0.07305294 0.8774995 1.2877835 -0.09690853 1.2681875 -0.07001608 -0.85249895 0.90260243 -0.72062886 -0.09218168 0.16761677 0.16755459 0.84925413 1.2609216 -0.07396387 -0.71872675 -0.84981126 0.9672442
0.6636637 0.95741343 0.25523326 0.15886775 -0.809359 0.6234708 0.9700526 0.2581021 -0.8105608 0.2653667 0.5852655 0.8315292 -0.08144041 1.2051903 -0.5283405 -0.09875533 0.9458471 -0.5310118 0.6044288 1.2736801 -0.097850636 0.5998155 1.2952669 0.16581337 0.62824136 -0.8269493 0.8835413 0.63851285 0.25148362 0.9129734 1.210357 -0.48407865 1.211714 -0.072660714 0.87715113 1.2871376 -0.09650774 1.2675258 -0.06962667 -0.8515695 0.90218693 -0.7197979 -0.09178324 0.16783 0.16775745 0.8489044 1.2602639 -0.0735732 -0.7178971 -0.8488902 0.96684945
0.6646647 0.957003 0.2553745 0.15907198 -0.8084168 0.6233233 0.96965355 0.25822303 -0.8096178 0.26550898 0.5851131 0.8311719 -0.08104592 1.204514 -0.5276455 -0.09835054 0.9454468 -0.530315 0.6042778 1.2730117 -0.09744935 0.59966844 1.2946135 0.16601214 0.6281087 -0.82602274 0.8832098 0.6383726 0.25161877 0.9125476 1.209678 -0.4833718 1.2110338 -0.072269075 0.8768031 1.2864928 -0.09610718 1.2668651 -0.0692375 -0.85064095 0.90177196 -0.7189677 -0.09138533 0.16804306 0.16796003 0.8485549 1.259607 -0.07318292 -0.71706843 -0.84797025 0.966455
0.6656657 0.95659286 0.25551558 0.15927607 -0.8074755 0.62317604 0.96925485 0.25834382 -0.80867577 0.26565108 0.58496094 0.83081496 -0.08065178 1.2038386 -0.52695096 -0.09794598 0.94504684 -0.5296186 0.6041269 1.272344 -0.09704833 0.5995216 1.2939608 0.16621065 0.62797606 -0.8250974 0.8828789 0.6382324 0.25175378 0.9121222 1.209 -0.48266566 1.2103543 -0.07187806 0.87645537 1.285849 -0.09570683 1.2662055 -0.06884858 -0.84971327 0.9013575 -0.7181382 -0.090987965 0.16825594 0.16816233 0.84820575 1.2589508 -0.07279303 -0.71624076 -0.84705144 0.9660609
0.6666667 0.956183 0.2556565 0.15947999 -0.8065352 0.6230289 0.96885645 0.2584645 -0.8077346 0.265793 0.58480895 0.83045834 -0.080258 1.2031637 -0.52625686 -0.09754165 0.9446472 -0.5289226 0.6039761 1.2716773 -0.096647575 0.5993747 1.2933089 0.16640888 0.62784356 -0.82417303 0.8825485 0.63809234 0.2518886 0.91169715 1.2083229 -0.48196018 1.2096757 -0.071487695 0.87610805 1.2852063 -0.0953067 1.2655468 -0.068459906 -0.8487866 0.90094346 -0.7173096 -0.09059119 0.16846864 0.16836433 0.8478568 1.2582957 -0.072403535 -0.71541417 -0.84613377 0.965667
0.6676677 0.95577353 0.25579733 0.15968376 -0.8055958 0.6228818 0.96845835 0.25858504 -0.8067944 0.26593474 0.5846572 0.8301021 -0.07986455 1.2024897 -0.5255632 -0.09713753 0.9442479 -0.5282271 0.6038254 1.2710114 -0.09624707 0.59922796 1.2926577 0.16660683 0.62771124 -0.8232498 0.88221866 0.6379523 0.25202334 0.9112726 1.2076466 -0.48125532 1.2089977 -0.071098015 0.8757611 1.2845644 -0.09490677 1.264889 -0.06807149 -0.8478609 0.9005299 -0.71648186 -0.090195015 0.16868119 0.16856602 0.8475082 1.2576412 -0.07201445 -0.7145886 -0.84521705 0.96527356
0.6686687 0.9553643 0.25593802 0.15988737 -0.8046575 0.6227349 0.9680607 0.25870547 -0.80585515 0.2660763 0.5845057 0.8297462 -0.07947141 1.2018163 -0.52487 -0.09673363 0.94384885 -0.52753204 0.6036748 1.2703464 -0.095846795 0.5990813 1.2920073 0.16680448 0.627579 -0.8223276 0.8818894 0.6378124 0.2521579 0.9108483 1.2069713 -0.48055112 1.2083206 -0.070709035 0.8754145 1.2839234 -0.09450704 1.2642319 -0.06768333 -0.84693617 0.9001168 -0.71565497 -0.08979932 0.16889356 0.16876738 0.8471598 1.2569877 -0.071625784 -0.71376413 -0.8443014 0.96488047
0.6696697 0.9549554 0.25607857 0.16009083 -0.8037202 0.62258816 0.9676633 0.2588258 -0.80491686 0.26621768 0.58435446 0.8293906 -0.079078585 1.2011437 -0.5241772 -0.09632992 0.9434501 -0.52683735 0.60352445 1.2696823 -0.09544675 0.5989347 1.2913578 0.16700181 0.6274469 -0.82140636 0.8815608 0.6376725 0.25229234 0.9104245 1.2062968 -0.47984752 1.2076442 -0.07032077 0.8750683 1.2832832 -0.0941075 1.2635758 -0.06729545 -0.8460124 0.8997041 -0.714829 -0.08940406 0.16910577 0.16896841 0.8468117 1.2563351 -0.07123752 -0.7129408 -0.84338665 0.96448773
0.6706707 0.9545468 0.256219 0.16029413 -0.80278397 0.62244153 0.9672663 0.25894603 -0.8039796 0.26635888 0.5842034 0.8290354 -0.07868604 1.200472 -0.52348495 -0.09592641 0.9430516 -0.5261431 0.6033741 1.2690191 -0.09504692 0.5987882 1.2907091 0.16719885 0.627315 -0.82048607 0.8812326 0.63753265 0.25242665 0.91000104 1.2056231 -0.47914454 1.2069685 -0.06993302 0.87472254 1.2826437 -0.09370815 1.2629204 -0.06690783 -0.8450898 0.8992919 -0.7140041 -0.0890092 0.16931783 0.16916908 0.8464639 1.2556835 -0.07084968 -0.71211857 -0.8424729 0.9640955
0.6716717 0.9541385 0.2563593 0.16049726 -0.80184877 0.62229514 0.9668697 0.2590662 -0.80304325 0.26649985 0.58405274 0.8286805 -0.07829379 1.199801 -0.5227932 -0.0955231 0.9426533 -0.5254493 0.60322404 1.268357 -0.094647296 0.5986419 1.2900614 0.16739555 0.6271832 -0.81956667 0.88090485 0.6373929 0.25256085 0.90957797 1.2049503 -0.47844213 1.2062936 -0.06954572 0.87437725 1.2820051 -0.09330898 1.2622658 -0.06652051 -0.8441682 0.89888 -0.7131802 -0.08861474 0.16952972 0.1693694 0.84611636 1.2550329 -0.070462264 -0.7112974 -0.84156 0.96370363
0.6726727 0.9537305 0.25649947 0.16070022 -0.8009147 0.62214893 0.96647346 0.25918627 -0.80210805 0.26664063 0.5839023 0.828326 -0.0779018 1.1991308 -0.522102 -0.09511997 0.94225526 -0.52475584 0.603074 1.267696 -0.09424788 0.5984956 1.2894144 0.16759188 0.6270516 -0.8186482 0.8805775 0.6372531 0.2526949 0.9091553 1.2042783 -0.47774032 1.2056195 -0.06915885 0.8740323 1.2813671 -0.09290999 1.2616119 -0.066133484 -0.8432477 0.89846855 -0.7123573 -0.08822065 0.16974147 0.1695694 0.84576917 1.2543832 -0.07007527 -0.7104771 -0.840648 0.96331227
0.6736737 0.9533229 0.2566395 0.16090302 -0.7999818 0.6220029 0.9660776 0.25930625 -0.80117387 0.2667812 0.5837521 0.8279718 -0.07751008 1.1984613 -0.5214113 -0.094717026 0.9418576 -0.5240629 0.60292417 1.2670361 -0.09384866 0.59834945 1.2887685 0.16778791 0.62692016 -0.8177306 0.88025045 0.6371134 0.25282887 0.90873307 1.2036072 -0.4770391 1.2049459 -0.06877238 0.8736879 1.2807299 -0.09251119 1.2609588 -0.06574676 -0.8423284 0.8980575 -0.7115355 -0.08782691 0.16995305 0.16976914 0.84542227 1.2537347 -0.0696887 -0.70965785 -0.8397368 0.9629214
0.6746747 0.95291555 0.25677943 0.16110565 -0.79905 0.62185705 0.96568227 0.2594262 -0.80024076 0.26692158 0.58360213 0.82761794 -0.07711861 1.1977926 -0.5207212 -0.09431428 0.9414602 -0.5233703 0.6027745 1.2663772 -0.09344963 0.5982034 1.2881236 0.16798364 0.62678885 -0.8168138 0.8799237 0.63697374 0.25296268 0.9083112 1.2029368 -0.47633842 1.2042732 -0.0683863 0.87334394 1.2800933 -0.09211257 1.2603064 -0.06536037 -0.8414103 0.89764684 -0.71071494 -0.087433495 0.17016448 0.16996862 0.84507567 1.2530872 -0.06930257 -0.7088394 -0.8388265 0.962531
0.6756757 0.9525085 0.2569192 0.1613081 -0.7981194 0.6217115 0.96528727 0.25954613 -0.7993087 0.26706168 0.58345234 0.8272645 -0.07672738 1.1971248 -0.52003163 -0.093911715 0.94106317 -0.5226782 0.602625 1.2657195 -0.093050785 0.5980575 1.2874796 0.1681791 0.62665755 -0.8158979 0.8795973 0.63683414 0.25309637 0.9078897 1.202267 -0.4756383 1.2036012 -0.068000585 0.8730005 1.2794574 -0.09171413 1.2596548 -0.06497431 -0.8404933 0.8972366 -0.7098955 -0.0870404 0.17037575 0.17016785 0.84472936 1.2524408 -0.06891685 -0.7080219 -0.8379169 0.9621411
0.6766767 0.9521018 0.25705883 0.16151036 -0.79719007 0.6215661 0.96489275 0.259666 -0.7983779 0.26720157 0.58330274 0.82691133 -0.0763364 1.1964579 -0.5193427 -0.093509346 0.9406665 -0.5219865 0.6024757 1.2650629 -0.09265213 0.5979118 1.2868367 0.16837431 0.62652636 -0.8149828 0.8792712 0.63669455 0.25322998 0.9074687 1.2015982 -0.47493875 1.2029299 -0.067615226 0.8726576 1.2788223 -0.09131587 1.2590038 -0.0645886 -0.8395776 0.8968267 -0.70907736 -0.086647615 0.17058687 0.17036682 0.8443834 1.2517955 -0.068531565 -0.7072052 -0.8370081 0.96175176
0.6776777 0.9516955 0.25719833 0.16171244 -0.79626197 0.6214209 0.9644987 0.25978583 -0.7974482 0.26734123 0.58315325 0.82655853 -0.07594564 1.1957918 -0.51865447 -0.09310717 0.9402702 -0.52129525 0.6023266 1.2644074 -0.09225365 0.59776616 1.286195 0.16856928 0.62639517 -0.8140684 0.87894535 0.63655496 0.25336343 0.90704805 1.20093 -0.47423974 1.2022593 -0.0672302 0.87231517 1.2781878 -0.09091781 1.2583535 -0.06420325 -0.8386632 0.8964172 -0.7082605 -0.08625511 0.17079784 0.17056558 0.8440378 1.2511512 -0.068146706 -0.70638925 -0.83610004 0.9613629
0.6786787 0.95128953 0.2573377 0.16191433 -0.7953352 0.62127584 0.9641051 0.25990567 -0.7965197 0.2674806 0.58300394 0.8262061 -0.07555511 1.1951267 -0.5179668 -0.0927052 0.9398743 -0.52060443 0.6021776 1.2637527 -0.091855355 0.5976207 1.2855543 0.16876402 0.6262641 -0.81315476 0.8786198 0.6364154 0.2534968 0.90662783 1.2002625 -0.47354126 1.2015895 -0.06684551 0.87197334 1.2775538 -0.090519935 1.2577038 -0.06381828 -0.83775014 0.8960081 -0.707445 -0.085862875 0.17100865 0.1707641 0.84369254 1.2505077 -0.06776228 -0.7055741 -0.83519274 0.96097463
0.6796797 0.9508839 0.2574769 0.16211604 -0.7944097 0.6211309 0.96371204 0.26002544 -0.7955925 0.26761973 0.5828548 0.82585406 -0.0751648 1.1944623 -0.5172799 -0.09230343 0.93947875 -0.5199141 0.6020289 1.263099 -0.09145725 0.59747547 1.2849144 0.16895853 0.626133 -0.81224185 0.8782945 0.6362759 0.25363 0.90620804 1.1995958 -0.47284335 1.2009203 -0.066461116 0.87163204 1.2769206 -0.09012227 1.2570548 -0.063433714 -0.8368383 0.8955993 -0.70663095 -0.08547091 0.17121927 0.17096242 0.8433476 1.249865 -0.06737827 -0.70475966 -0.83428615 0.9605869
0.6806807 0.9504787 0.25761598 0.16231753 -0.79348564 0.62098604 0.9633195 0.26014507 -0.79466647 0.26775855 0.5827058 0.82550234 -0.07477472 1.193799 -0.5165937 -0.091901876 0.93908364 -0.51922417 0.6018804 1.2624459 -0.09105933 0.59733033 1.2842752 0.16915283 0.626002 -0.8113297 0.8779695 0.6361364 0.25376314 0.90578866 1.1989299 -0.47214597 1.2002519 -0.066077024 0.87129134 1.2762879 -0.0897248 1.2564065 -0.06304956 -0.8359276 0.89519095 -0.7058182 -0.085079186 0.17142975 0.17116053 0.84300303 1.2492232 -0.066994675 -0.70394593 -0.8333802 0.9601997
0.6816817 0.9500738 0.2577549 0.16251881 -0.7925629 0.6208413 0.96292746 0.2602646 -0.79374176 0.2678971 0.5825569 0.825151 -0.07438485 1.1931366 -0.51590824 -0.09150055 0.938689 -0.5185348 0.6017321 1.2617939 -0.09066159 0.59718543 1.2836369 0.16934691 0.625871 -0.81041825 0.87764466 0.6359969 0.25389615 0.90536976 1.1982646 -0.47144914 1.1995842 -0.065693215 0.8709511 1.2756559 -0.089327544 1.2557588 -0.06266584 -0.83501804 0.89478296 -0.7050064 -0.0846877 0.17164005 0.17135844 0.8426589 1.2485822 -0.066611506 -0.7031329 -0.832475 0.95981306
0.6826827 0.9496693 0.25789365 0.16271988 -0.7916416 0.6206967 0.96253604 0.260384 -0.7928184 0.26803538 0.58240813 0.8248001 -0.07399521 1.1924752 -0.51522356 -0.091099456 0.9382947 -0.51784587 0.6015839 1.2611425 -0.09026405 0.5970407 1.2829994 0.16954081 0.62574005 -0.80950755 0.8773201 0.6358574 0.254029 0.90495133 1.1976 -0.47075284 1.1989173 -0.06530969 0.8706113 1.2750243 -0.08893052 1.2551117 -0.06228259 -0.83410954 0.8943754 -0.7041955 -0.08429645 0.17185019 0.17155616 0.84231514 1.2479421 -0.06622875 -0.70232064 -0.8315704 0.95942706
0.6836837 0.94926524 0.25803223 0.16292071 -0.7907215 0.6205522 0.96214515 0.2605033 -0.79189646 0.26817334 0.58225954 0.82444954 -0.07360578 1.1918148 -0.5145397 -0.09069861 0.9379009 -0.51715744 0.60143596 1.2604918 -0.08986671 0.5968962 1.2823626 0.1697345 0.6256091 -0.8085975 0.8769958 0.635718 0.25416178 0.9045334 1.1969362 -0.4700571 1.1982511 -0.06492642 0.870272 1.2743934 -0.088533714 1.2544653 -0.061899804 -0.833202 0.8939682 -0.7033855 -0.08390542 0.17206015 0.17175369 0.84197176 1.2473027 -0.0658464 -0.70150894 -0.8306665 0.95904154
0.6846847 0.94886154 0.25817066 0.16312131 -0.78980255 0.62040776 0.9617549 0.2606224 -0.79097587 0.2683111 0.58211106 0.8240994 -0.07321657 1.1911553 -0.51385677 -0.09029802 0.93750757 -0.5164696 0.60128814 1.259842 -0.089469574 0.59675187 1.2817265 0.16992801 0.6254782 -0.8076881 0.8766717 0.6355785 0.2542944 0.9041159 1.1962731 -0.46936193 1.1975857 -0.06454342 0.869933 1.2737631 -0.088137165 1.2538195 -0.06151752 -0.83229554 0.8935614 -0.7025762 -0.0835146 0.17226991 0.17195104 0.84162885 1.246664 -0.06546445 -0.70069784 -0.82976323 0.9586566
0.6856857 0.9484584 0.25830892 0.16332169 -0.78888476 0.6202634 0.9613653 0.2607414 -0.7900566 0.26844865 0.58196265 0.82374966 -0.072827585 1.190497 -0.51317465 -0.0898977 0.9371147 -0.51578224 0.6011405 1.2591931 -0.089072645 0.5966078 1.2810912 0.17012134 0.6253473 -0.80677944 0.8763478 0.6354391 0.25442693 0.9036989 1.1956106 -0.46866727 1.1969211 -0.06416067 0.86959445 1.2731334 -0.08774087 1.2531743 -0.06113576 -0.83138996 0.893155 -0.7017678 -0.08312399 0.1724795 0.17214823 0.84128636 1.246026 -0.06508291 -0.6998874 -0.8288606 0.9582723
0.6866867 0.94805557 0.258447 0.1635218 -0.7879681 0.6201191 0.96097636 0.26086026 -0.7891385 0.26858598 0.5818144 0.8234004 -0.07243883 1.1898398 -0.5124935 -0.08949767 0.93672234 -0.5150954 0.600993 1.2585447 -0.08867593 0.596464 1.2804565 0.17031449 0.6252164 -0.8058714 0.87602407 0.6352997 0.2545593 0.90328246 1.1949489 -0.4679732 1.1962572 -0.06377816 0.8692563 1.2725041 -0.08734484 1.2525296 -0.06075455 -0.83048534 0.892749 -0.7009601 -0.08273357 0.17268887 0.17234524 0.84094435 1.2453889 -0.06470174 -0.69907755 -0.82795864 0.9578885
0.6876877 0.9476533 0.2585849 0.16372165 -0.7870526 0.61997485 0.960588 0.26097897 -0.78822154 0.26872313 0.58166623 0.82305145 -0.072050296 1.1891837 -0.5118132 -0.08909795 0.93633044 -0.51440924 0.60084563 1.257897 -0.088279456 0.59632033 1.2798226 0.17050749 0.62508553 -0.8049641 0.8757006 0.63516027 0.25469154 0.90286654 1.194288 -0.4672797 1.1955942 -0.0633959 0.86891854 1.2718755 -0.0869491 1.2518857 -0.06037391 -0.8295816 0.89234346 -0.7001531 -0.082343355 0.17289805 0.17254208 0.84060276 1.2447523 -0.064320974 -0.6982683 -0.82705724 0.9575053
0.6886887 0.9472515 0.2587226 0.16392122 -0.786138 0.6198307 0.96020013 0.26109752 -0.7873058 0.26886007 0.5815182 0.822703 -0.071662 1.1885288 -0.5111336 -0.08869854 0.935939 -0.5137236 0.60069835 1.2572501 -0.08788321 0.59617686 1.2791892 0.17070031 0.6249547 -0.8040575 0.8753773 0.6350209 0.25482365 0.90245116 1.1936277 -0.4665868 1.194932 -0.06301388 0.8685811 1.2712474 -0.08655366 1.2512423 -0.059993867 -0.8286788 0.8919383 -0.6993468 -0.08195333 0.17310701 0.17273878 0.8402617 1.2441164 -0.06394058 -0.6974595 -0.82615656 0.9571226
0.6896897 0.9468502 0.25886008 0.16412051 -0.7852245 0.6196866 0.9598128 0.26121593 -0.7863911 0.26899683 0.58137023 0.822355 -0.071273945 1.187875 -0.5104547 -0.08829948 0.93554807 -0.5130386 0.60055125 1.2566038 -0.08748722 0.5960336 1.2785566 0.17089298 0.62482387 -0.8031515 0.87505424 0.63488156 0.25495562 0.9020363 1.1929681 -0.46589446 1.1942705 -0.06263209 0.868244 1.2706199 -0.086158544 1.2505995 -0.059614446 -0.8277768 0.8915337 -0.6985411 -0.0815635 0.17331576 0.1729353 0.8399212 1.2434813 -0.063560545 -0.6966514 -0.8252564 0.9567405
0.6906907 0.9464494 0.25899738 0.16431952 -0.784312 0.6195426 0.9594259 0.26133418 -0.78547746 0.26913342 0.5812224 0.8220075 -0.070886135 1.1872225 -0.5097765 -0.08790079 0.93515766 -0.5123542 0.60040426 1.2559582 -0.0870915 0.5958904 1.2779245 0.17108549 0.62469304 -0.80224615 0.87473136 0.63474214 0.25508747 0.90162206 1.1923094 -0.46520272 1.19361 -0.06225054 0.8679072 1.269993 -0.08576375 1.2499573 -0.059235685 -0.8268756 0.89112943 -0.6977361 -0.08117385 0.17352428 0.17313167 0.83958113 1.2428467 -0.06318087 -0.69584376 -0.824357 0.95635897
0.6916917 0.94604915 0.25913447 0.1645182 -0.7834004 0.6193986 0.9590395 0.26145223 -0.78456485 0.2692698 0.58107466 0.8216604 -0.07049858 1.1865711 -0.5090989 -0.08750248 0.9347678 -0.51167053 0.6002574 1.2553133 -0.08669604 0.59574735 1.2772931 0.17127785 0.6245622 -0.80134153 0.87440866 0.63460284 0.25521913 0.9012084 1.1916513 -0.4645116 1.1929502 -0.06186922 0.86757076 1.2693665 -0.085369326 1.2493159 -0.058857594 -0.82597524 0.8907257 -0.6969316 -0.080784395 0.17373255 0.17332791 0.8392417 1.2422129 -0.06280155 -0.69503665 -0.82345814 0.9559779
0.6926927 0.94564945 0.25927132 0.16471659 -0.7824898 0.61925465 0.9586535 0.26157016 -0.78365326 0.26940602 0.5809271 0.82131386 -0.07011129 1.1859208 -0.5084219 -0.087104574 0.9343784 -0.5109875 0.60011065 1.2546691 -0.08630089 0.5956044 1.2766623 0.17147006 0.6244314 -0.8004376 0.87408614 0.6344635 0.25535068 0.9007954 1.190994 -0.4638211 1.1922915 -0.061488137 0.8672346 1.2687407 -0.084975265 1.2486749 -0.05848007 -0.8250757 0.8903224 -0.6961278 -0.080395125 0.17394058 0.17352399 0.8389028 1.2415797 -0.062422562 -0.6942301 -0.82255995 0.9555974
0.6936937 0.9452504 0.25940794 0.16491464 -0.7815801 0.61911076 0.958268 0.26168787 -0.7827426 0.2695421 0.58077955 0.8209678 -0.06972428 1.1852715 -0.5077455 -0.0867071 0.93398947 -0.51030517 0.59996396 1.2540253 -0.08590604 0.59546167 1.2760321 0.17166214 0.62430054 -0.7995344 0.87376386 0.6343242 0.25548205 0.90038306 1.1903374 -0.46313125 1.1916336 -0.06110729 0.8668988 1.2681153 -0.084581606 1.2480346 -0.05810303 -0.82417685 0.88991964 -0.6953244 -0.08000605 0.17414835 0.17371991 0.83856446 1.240947 -0.0620439 -0.693424 -0.82166237 0.9552174
0.6946947 0.9448519 0.2595443 0.16511233 -0.78067124 0.61896694 0.9578828 0.26180544 -0.781833 0.269678 0.5806321 0.8206222 -0.06933755 1.1846231 -0.50706965 -0.08631009 0.93360114 -0.50962365 0.59981745 1.2533823 -0.08551152 0.595319 1.2754024 0.17185405 0.62416977 -0.7986319 0.87344176 0.63418496 0.25561324 0.8999713 1.1896816 -0.46244204 1.1909766 -0.060726684 0.8665632 1.2674906 -0.084188364 1.2473949 -0.057726458 -0.8232787 0.88951737 -0.69452167 -0.07961716 0.17435585 0.1739157 0.8382268 1.240315 -0.061665557 -0.6926184 -0.8207655 0.9548379
0.6956957 0.9444541 0.25968045 0.16530968 -0.7797633 0.6188232 0.957498 0.26192287 -0.7809242 0.26981375 0.5804848 0.8202772 -0.068951115 1.1839757 -0.5063943 -0.08591356 0.9332133 -0.50894284 0.599671 1.2527399 -0.08511734 0.5951764 1.2747734 0.17204584 0.624039 -0.7977301 0.87311983 0.63404566 0.25574428 0.8995603 1.1890266 -0.46175352 1.1903206 -0.06034632 0.86622787 1.2668664 -0.08379557 1.246756 -0.057350323 -0.8223813 0.8891157 -0.69371945 -0.07922847 0.17456307 0.17411135 0.83788973 1.2396835 -0.061287515 -0.6918134 -0.8198693 0.9544589
0.6966967 0.94405687 0.25981632 0.16550674 -0.7788562 0.6186794 0.9571136 0.26204008 -0.78001636 0.26994935 0.5803376 0.81993276 -0.06856499 1.1833291 -0.50571954 -0.08551755 0.932826 -0.5082629 0.5995246 1.2520981 -0.08472352 0.595034 1.2741449 0.17223747 0.62390816 -0.796829 0.87279814 0.6339064 0.25587514 0.89914995 1.1883724 -0.46106568 1.1896656 -0.059966207 0.8658928 1.2662429 -0.08340324 1.2461176 -0.056974612 -0.8214847 0.88871455 -0.6929177 -0.07883997 0.17476998 0.17430684 0.8375534 1.2390528 -0.060909763 -0.69100887 -0.8189737 0.9540803
0.6976977 0.9436604 0.2599519 0.16570354 -0.7779499 0.6185357 0.9567296 0.2621571 -0.7791094 0.2700848 0.5801904 0.8195889 -0.06817919 1.1826835 -0.5050453 -0.08512208 0.9324392 -0.50758374 0.59937835 1.251457 -0.08433008 0.5948916 1.273517 0.17242897 0.6237774 -0.7959287 0.87247664 0.63376725 0.25600582 0.8987404 1.187719 -0.46037856 1.1890116 -0.05958635 0.8655581 1.2656199 -0.083011396 1.2454798 -0.056599297 -0.8205887 0.88831395 -0.69211644 -0.078451686 0.1749766 0.1745022 0.8372177 1.2384225 -0.060532287 -0.69020486 -0.8180789 0.9537022
0.6986987 0.9432646 0.2600872 0.16590007 -0.7770444 0.618392 0.9563459 0.262274 -0.7782033 0.2702201 0.58004344 0.8192456 -0.067793734 1.1820388 -0.5043715 -0.084727176 0.93205297 -0.50690544 0.5992322 1.2508163 -0.08393706 0.5947494 1.2728897 0.17262033 0.6236466 -0.79502916 0.87215537 0.6336281 0.2561363 0.8983316 1.1870664 -0.45969215 1.1883585 -0.05920675 0.8652235 1.2649975 -0.08262008 1.2448428 -0.056224357 -0.8196934 0.887914 -0.69131565 -0.07806361 0.1751829 0.1746974 0.83688265 1.237793 -0.060155075 -0.6894013 -0.81718475 0.9533245
0.6996997 0.94286954 0.2602223 0.16609636 -0.77613974 0.6182484 0.95596254 0.26239067 -0.77729803 0.27035525 0.5798965 0.8189029 -0.06740863 1.1813948 -0.5036982 -0.08433289 0.9316672 -0.506228 0.5990861 1.2501764 -0.08354445 0.59460723 1.2722629 0.17281154 0.6235159 -0.7941304 0.87183434 0.63348895 0.2562666 0.8979235 1.1864147 -0.45900652 1.1877067 -0.058827426 0.86488926 1.2643757 -0.08222931 1.2442064 -0.05584978 -0.8187987 0.88751465 -0.6905154 -0.07767575 0.17538886 0.17489246 0.83654815 1.2371639 -0.059778105 -0.68859833 -0.8162913 0.9529472
0.7007007 0.94247526 0.26035714 0.16629241 -0.77523583 0.6181048 0.9555795 0.2625072 -0.7763936 0.2704903 0.5797497 0.81856084 -0.067023896 1.1807518 -0.50302535 -0.08393924 0.931282 -0.50555134 0.5989401 1.249537 -0.083152294 0.5944652 1.2716366 0.17300262 0.62338513 -0.79323244 0.87151355 0.6333499 0.25639668 0.8975163 1.185764 -0.45832163 1.1870558 -0.058448378 0.86455524 1.2637545 -0.081839114 1.2435708 -0.05547554 -0.8179048 0.88711596 -0.68971556 -0.07728812 0.17559448 0.17508736 0.83621407 1.2365354 -0.05940137 -0.6877959 -0.81539863 0.9525703
0.7017017 0.94208175 0.26049182 0.16648825 -0.7743327 0.6179613 0.9551968 0.26262355 -0.7754899 0.27062514 0.579603 0.8182194 -0.06663956 1.1801095 -0.50235295 -0.08354625 0.9308973 -0.5048753 0.59879416 1.2488983 -0.08276062 0.5943232 1.271011 0.17319354 0.6232544 -0.7923353 0.87119293 0.6332109 0.25652656 0.8971099 1.1851139 -0.45763758 1.1864061 -0.058069624 0.86422145 1.2631339 -0.08144952 1.2429359 -0.055101626 -0.8170115 0.8867179 -0.6889162 -0.07690073 0.17579971 0.1752821 0.83588046 1.2359077 -0.05902485 -0.6869939 -0.8145067 0.95219374
0.7027027 0.941689 0.26062632 0.16668387 -0.77343035 0.61781776 0.9548144 0.26273972 -0.7745871 0.27075988 0.57945645 0.8178785 -0.06625562 1.179468 -0.501681 -0.08315374 0.93051314 -0.5041999 0.5986483 1.2482601 -0.08236944 0.5941813 1.2703859 0.17338432 0.62312376 -0.791439 0.8708726 0.6330719 0.2566562 0.89670444 1.1844649 -0.45695433 1.1857576 -0.057691168 0.8638879 1.262514 -0.08106057 1.2423017 -0.054728024 -0.8161188 0.8863206 -0.6881173 -0.07651358 0.17600459 0.17547671 0.8355472 1.2352804 -0.05864853 -0.68619245 -0.81361556 0.9518175
0.7037037 0.9412968 0.26076064 0.16687928 -0.7725287 0.6176743 0.9544323 0.2628557 -0.77368504 0.2708945 0.57931 0.81753814 -0.06587212 1.1788273 -0.5010095 -0.08276163 0.93012947 -0.5035252 0.5985026 1.2476226 -0.08197878 0.5940395 1.2697613 0.17357497 0.6229931 -0.7905436 0.87055254 0.63293296 0.25678563 0.89629984 1.1838168 -0.45627192 1.1851103 -0.05731303 0.8635546 1.2618947 -0.08067219 1.2416682 -0.054354712 -0.81522673 0.885924 -0.6873189 -0.076126695 0.17620908 0.17567115 0.8352144 1.2346537 -0.058272388 -0.68539155 -0.81272525 0.9514416
0.7047047 0.9409051 0.26089475 0.16707449 -0.77162784 0.6175309 0.9540505 0.26297152 -0.7727837 0.27102897 0.5791637 0.8171983 -0.06548906 1.1781873 -0.5003384 -0.0823699 0.9297463 -0.5028511 0.5983569 1.2469857 -0.08158869 0.5938978 1.2691373 0.17376545 0.62286246 -0.7896491 0.87023276 0.63279414 0.2569148 0.895896 1.1831696 -0.45559043 1.1844641 -0.056935217 0.8632215 1.2612761 -0.08028424 1.2410355 -0.05398168 -0.81433535 0.88552815 -0.686521 -0.07574008 0.17641325 0.17586543 0.8348819 1.2340276 -0.05789641 -0.68459123 -0.8118358 0.95106596
0.7057057 0.94051385 0.2610287 0.1672695 -0.7707277 0.61738753 0.95366895 0.26308718 -0.77188313 0.2711633 0.57901746 0.8168589 -0.065106474 1.177548 -0.4996677 -0.081978545 0.92936367 -0.5021776 0.5982113 1.2463493 -0.08119918 0.5937562 1.2685138 0.17395577 0.62273186 -0.7887556 0.8699132 0.6326553 0.25704372 0.8954928 1.1825235 -0.4549098 1.183819 -0.05655775 0.86288863 1.2606581 -0.07989669 1.2404037 -0.05360892 -0.8134446 0.8851331 -0.68572354 -0.07535375 0.17661715 0.17605954 0.83454984 1.2334021 -0.057520572 -0.68379146 -0.8109472 0.95069057
0.7067067 0.9401231 0.26116252 0.16746433 -0.76982826 0.61724424 0.95328766 0.26320264 -0.77098334 0.2712975 0.57887137 0.8165199 -0.06472438 1.1769094 -0.4989974 -0.081587546 0.9289815 -0.5015046 0.59806573 1.2457137 -0.080810286 0.59361464 1.2678909 0.17414595 0.62260133 -0.787863 0.869594 0.6325166 0.25717238 0.8950901 1.1818783 -0.45423013 1.183175 -0.056180637 0.86255604 1.260041 -0.07950953 1.2397726 -0.053236417 -0.8125545 0.8847387 -0.6849265 -0.07496772 0.17682078 0.17625348 0.8342181 1.2327774 -0.057144877 -0.6829922 -0.8100595 0.95031536
0.7077077 0.93973273 0.26129615 0.16765897 -0.7689296 0.617101 0.9529067 0.26331797 -0.77008426 0.2714316 0.5787254 0.8161815 -0.064342804 1.1762717 -0.49832752 -0.08119688 0.92859983 -0.5008322 0.5979203 1.2450787 -0.08042203 0.59347314 1.2672687 0.17433596 0.6224708 -0.78697145 0.86927503 0.632378 0.2573008 0.894688 1.1812342 -0.4535514 1.182532 -0.055803902 0.8622237 1.2594246 -0.07912273 1.2391423 -0.05286416 -0.81166506 0.88434476 -0.68413 -0.074581996 0.17702417 0.17644724 0.8338867 1.232153 -0.056769386 -0.68219364 -0.8091727 0.9499404
0.7087087 0.93934286 0.26142964 0.16785344 -0.76803166 0.61695784 0.952526 0.2634331 -0.7691859 0.27156553 0.5785796 0.8158434 -0.06396177 1.1756346 -0.497658 -0.08080655 0.92821866 -0.50016034 0.5977749 1.2444443 -0.0800343 0.59333175 1.2666469 0.1745258 0.6223403 -0.78608096 0.86895645 0.63223946 0.25742903 0.89428645 1.1805911 -0.45287353 1.1818898 -0.05542756 0.8618915 1.2588089 -0.078736275 1.2385129 -0.05249214 -0.8107762 0.88395137 -0.68333405 -0.07419661 0.1772273 0.17664081 0.8335556 1.2315295 -0.05639413 -0.6813956 -0.8082869 0.9495655
0.7097097 0.93895334 0.26156297 0.16804776 -0.76713437 0.61681473 0.9521456 0.26354808 -0.7682883 0.27169934 0.578434 0.8155058 -0.063581295 1.1749982 -0.4969889 -0.08041654 0.92783797 -0.499489 0.59762967 1.2438105 -0.079647005 0.59319043 1.2660258 0.17471546 0.62220997 -0.7851915 0.86863816 0.632101 0.25755706 0.8938854 1.1799492 -0.45219642 1.1812485 -0.055051632 0.8615596 1.2581939 -0.07835016 1.2378844 -0.052120354 -0.809888 0.8835585 -0.6825385 -0.07381157 0.17743021 0.1768342 0.83322483 1.2309065 -0.056019127 -0.6805982 -0.8074021 0.94919074
0.7107107 0.93856424 0.26169616 0.1682419 -0.76623785 0.6166717 0.9517654 0.2636629 -0.76739144 0.271833 0.57828844 0.8151686 -0.06320143 1.1743624 -0.4963202 -0.08002683 0.92745775 -0.4988182 0.59748447 1.2431774 -0.07926011 0.59304917 1.2654052 0.17490496 0.6220796 -0.7843032 0.8683203 0.63196266 0.25768492 0.89348483 1.1793083 -0.45152006 1.1806082 -0.054676134 0.861228 1.2575797 -0.07796436 1.2372568 -0.05174879 -0.8090005 0.8831662 -0.68174356 -0.073426895 0.17763288 0.17702739 0.8328943 1.2302842 -0.05564439 -0.67980146 -0.80651826 0.94881606
0.7117117 0.9381755 0.2618292 0.16843589 -0.7653421 0.61652875 0.9513855 0.26377758 -0.7664953 0.27196652 0.5781431 0.8148318 -0.06282217 1.1737274 -0.49565184 -0.079637416 0.92707795 -0.49814785 0.59733933 1.242545 -0.078873605 0.592908 1.2647853 0.17509426 0.6219494 -0.783416 0.8680027 0.63182443 0.25781262 0.89308476 1.1786687 -0.45084444 1.1799687 -0.05430109 0.8608965 1.2569664 -0.07757886 1.2366301 -0.051377445 -0.80811363 0.88277435 -0.68094915 -0.07304261 0.17783536 0.17722037 0.8325642 1.2296625 -0.055269934 -0.6790054 -0.8056356 0.9484414
0.7127127 0.9377872 0.2619621 0.16862972 -0.76444703 0.6163858 0.9510059 0.2638921 -0.76559985 0.2720999 0.5779979 0.8144954 -0.06244357 1.173093 -0.49498388 -0.079248294 0.9266986 -0.49747798 0.5971943 1.2419133 -0.07848746 0.5927669 1.2641659 0.17528337 0.62181914 -0.78253 0.86768556 0.6316863 0.25794014 0.8926852 1.1780303 -0.45016953 1.1793301 -0.053926528 0.8605654 1.2563539 -0.07719364 1.2360044 -0.051006317 -0.8072275 0.882383 -0.68015534 -0.072658725 0.17803761 0.17741315 0.8322343 1.2290415 -0.054895777 -0.67821 -0.80475396 0.9480667
0.7137137 0.93739915 0.26209486 0.16882339 -0.7635527 0.61624306 0.9506265 0.2640065 -0.7647051 0.27223316 0.57785296 0.81415933 -0.06206562 1.1724592 -0.49431634 -0.07885945 0.9263197 -0.4968086 0.59704936 1.2412823 -0.07810167 0.5926259 1.2635472 0.17547229 0.6216891 -0.78164524 0.8673688 0.6315483 0.2580675 0.892286 1.1773928 -0.44949532 1.1786922 -0.05355246 0.8602345 1.2557422 -0.0768087 1.2353797 -0.050635397 -0.80634195 0.8819921 -0.67936206 -0.07227527 0.17823967 0.1776057 0.83190477 1.2284212 -0.05452193 -0.6774154 -0.80387354 0.947692
0.7147147 0.9370115 0.26222748 0.16901693 -0.76265913 0.6161003 0.9502474 0.26412073 -0.7638111 0.2723663 0.5777081 0.81382364 -0.061688185 1.1718261 -0.49364915 -0.07847087 0.9259412 -0.49613965 0.5969045 1.2406521 -0.07771621 0.59248495 1.2629292 0.175661 0.621559 -0.7807618 0.8670525 0.6314104 0.2581947 0.8918873 1.1767566 -0.44882178 1.1780553 -0.053178918 0.8599039 1.2551315 -0.07642402 1.234756 -0.050264686 -0.8054572 0.8816017 -0.6785694 -0.07189227 0.17844155 0.17779803 0.83157545 1.2278016 -0.054148406 -0.67662144 -0.80299425 0.94731724
0.7157157 0.93662417 0.26235998 0.16921031 -0.7617664 0.61595774 0.9498686 0.2642348 -0.7629179 0.27249923 0.5775635 0.8134883 -0.061311223 1.1711937 -0.4929824 -0.078082554 0.9255632 -0.49547118 0.59675974 1.2400225 -0.07733106 0.5923441 1.2623117 0.1758495 0.62142915 -0.7798797 0.8667366 0.63127273 0.25832176 0.891489 1.1761212 -0.4481489 1.1774191 -0.052805927 0.85957354 1.2545216 -0.07603958 1.2341334 -0.049894184 -0.80457306 0.8812117 -0.6777774 -0.07150974 0.17864324 0.17799012 0.83124644 1.2271826 -0.053775214 -0.6758283 -0.8021163 0.94694275
0.7167167 0.93623716 0.26249233 0.16940355 -0.7608743 0.6158152 0.9494901 0.26434878 -0.7620254 0.27263203 0.5774191 0.8131533 -0.060934708 1.170562 -0.49231604 -0.0776945 0.92518556 -0.49480313 0.5966151 1.2393937 -0.076946214 0.5922034 1.261695 0.17603777 0.6212993 -0.7789989 0.86642116 0.63113517 0.2584487 0.89109117 1.1754869 -0.44747666 1.1767836 -0.05243351 0.8592435 1.2539128 -0.07565539 1.2335118 -0.049523886 -0.8036897 0.88082224 -0.67698604 -0.071127705 0.17884475 0.17818196 0.83091766 1.2265644 -0.05340237 -0.6750359 -0.80123955 0.9465685
0.7177177 0.9358505 0.2626246 0.16959666 -0.75998306 0.6156729 0.94911176 0.26446262 -0.7611336 0.2727647 0.57727486 0.8128187 -0.060558617 1.1699309 -0.49165007 -0.07730669 0.92480826 -0.49413553 0.59647053 1.2387657 -0.076561645 0.5920627 1.261079 0.17622581 0.6211697 -0.7781196 0.8661063 0.6309978 0.25857547 0.8906937 1.1748536 -0.44680506 1.1761489 -0.052061696 0.8589137 1.2533048 -0.075271435 1.2328912 -0.0491538 -0.8028071 0.88043314 -0.6761954 -0.07074619 0.17904608 0.17837353 0.8305892 1.225947 -0.053029887 -0.6742444 -0.8003642 0.9461946
0.7187187 0.93546414 0.26275668 0.16978961 -0.75909257 0.6155306 0.9487338 0.26457635 -0.76024264 0.2728972 0.57713085 0.8124844 -0.060182925 1.1693004 -0.49098453 -0.07691913 0.9244314 -0.49346834 0.59632605 1.2381386 -0.07617735 0.59192216 1.2604637 0.17641361 0.6210401 -0.7772418 0.86579186 0.6308605 0.25870213 0.89029664 1.174221 -0.4461341 1.1755149 -0.051690474 0.8585843 1.252698 -0.0748877 1.2322714 -0.048783924 -0.80192524 0.8800446 -0.67540544 -0.070365235 0.17924726 0.17856485 0.83026093 1.2253304 -0.05265777 -0.6734537 -0.7994902 0.94582105
0.7197197 0.9350781 0.26288867 0.16998243 -0.7582029 0.6153885 0.94835615 0.26468995 -0.75935245 0.27302954 0.5769871 0.8121504 -0.059807613 1.1686707 -0.4903194 -0.07653182 0.9240548 -0.49280158 0.5961817 1.2375121 -0.07579332 0.5917817 1.2598491 0.17660116 0.6209107 -0.7763654 0.8654779 0.6307235 0.25882864 0.88989997 1.1735893 -0.4454637 1.1748817 -0.051319677 0.8582551 1.252092 -0.07450418 1.2316526 -0.048414264 -0.8010442 0.8796564 -0.6746163 -0.06998485 0.17944828 0.17875586 0.829933 1.2247145 -0.052286033 -0.6726639 -0.79861766 0.94544786
0.7207207 0.9346923 0.26302052 0.1701751 -0.757314 0.61524653 0.94797873 0.26480347 -0.75846297 0.2731617 0.57684356 0.81181675 -0.05943266 1.1680416 -0.48965472 -0.07614475 0.9236786 -0.49213523 0.5960375 1.2368866 -0.07540953 0.59164125 1.2592353 0.17678843 0.6207815 -0.77549016 0.8651643 0.6305866 0.25895503 0.8895037 1.1729586 -0.4447939 1.1742493 -0.05094927 0.8579263 1.251487 -0.07412087 1.2310345 -0.04804482 -0.800164 0.87926865 -0.6738279 -0.069605075 0.17964913 0.1789466 0.8296053 1.2240994 -0.051914677 -0.67187506 -0.7977465 0.94507504
0.7217217 0.93430686 0.26315227 0.17036764 -0.75642604 0.6151047 0.9476017 0.26491687 -0.7575743 0.2732937 0.57670027 0.81148344 -0.059058048 1.1674131 -0.4889905 -0.075757906 0.9233027 -0.49146926 0.5958934 1.2362618 -0.075025976 0.591501 1.2586222 0.17697544 0.6206523 -0.77461606 0.86485106 0.6304499 0.2590813 0.8891078 1.1723286 -0.4441247 1.1736174 -0.050579254 0.8575978 1.2508827 -0.07373777 1.2304174 -0.047675602 -0.7992845 0.87888134 -0.67304033 -0.069225855 0.17984982 0.17913704 0.8292779 1.2234852 -0.051543716 -0.67108715 -0.79687643 0.94470257
0.7227227 0.9339217 0.26328388 0.17056005 -0.7555389 0.61496305 0.9472249 0.26503018 -0.7566865 0.27342552 0.5765573 0.8111504 -0.058683757 1.1667854 -0.4883267 -0.07537131 0.92292714 -0.49080375 0.5957494 1.2356381 -0.07464266 0.5913608 1.2580099 0.17716217 0.6205233 -0.7737431 0.8645381 0.6303132 0.25920746 0.8887123 1.1716995 -0.44345605 1.1729863 -0.050209608 0.8572697 1.2502792 -0.07335486 1.2298008 -0.047306616 -0.798406 0.87849444 -0.6722536 -0.068847075 0.18005037 0.17932715 0.8289507 1.2228719 -0.051173158 -0.6703003 -0.7960075 0.9443305
0.7237237 0.9335369 0.26341537 0.1707523 -0.7546526 0.61482155 0.9468485 0.26514342 -0.7557995 0.2735572 0.57641435 0.81081766 -0.058309775 1.1661583 -0.48766336 -0.07498495 0.9225518 -0.49013862 0.59560555 1.2350153 -0.07425955 0.5912208 1.2573984 0.1773486 0.62039423 -0.77287114 0.86422545 0.63017666 0.2593335 0.8883171 1.1710712 -0.44278798 1.1723559 -0.04984032 0.85694194 1.2496766 -0.072972156 1.2291852 -0.04693787 -0.7975283 0.87810796 -0.67146784 -0.06846871 0.18025078 0.17951691 0.82862383 1.2222594 -0.050803006 -0.6695144 -0.7951397 0.9439589
0.7247247 0.9331523 0.2635467 0.17094441 -0.7537673 0.61468023 0.9464724 0.26525655 -0.75491333 0.2736886 0.57627165 0.81048524 -0.05793608 1.165532 -0.48700055 -0.07459883 0.9221768 -0.4894739 0.5954618 1.2343932 -0.07387666 0.59108084 1.2567878 0.17753471 0.6202653 -0.77200025 0.8639131 0.6300402 0.2594594 0.88792235 1.1704435 -0.44212043 1.1717261 -0.049471386 0.8566146 1.2490746 -0.07258965 1.2285702 -0.046569373 -0.79665154 0.8777219 -0.670683 -0.06809073 0.18045102 0.17970635 0.8282972 1.2216479 -0.050433267 -0.66872966 -0.79427284 0.94358766
0.7257257 0.93276805 0.26367795 0.17113636 -0.7528829 0.6145391 0.94609666 0.26536965 -0.754028 0.2738199 0.57612914 0.8101532 -0.057562657 1.1649064 -0.48633823 -0.074212946 0.921802 -0.48880962 0.5953182 1.2337724 -0.07349397 0.590941 1.256178 0.17772052 0.62013644 -0.77113026 0.8636011 0.62990385 0.2595852 0.88752794 1.1698167 -0.44145346 1.171097 -0.04910279 0.8562876 1.2484733 -0.07220733 1.227956 -0.046201132 -0.7957757 0.87733626 -0.6698992 -0.06771312 0.18065113 0.17989543 0.82797086 1.2210373 -0.050063945 -0.66794604 -0.79340696 0.9432169
0.7267267 0.9323841 0.26380906 0.17132817 -0.7519994 0.6143982 0.94572127 0.2654827 -0.7531436 0.27395093 0.57598674 0.80982137 -0.057189498 1.1642814 -0.4856764 -0.073827304 0.9214274 -0.4881457 0.5951748 1.2331524 -0.07311148 0.5908013 1.2555692 0.17790598 0.6200076 -0.7702612 0.86328936 0.62976754 0.2597109 0.8871339 1.1691906 -0.44078702 1.1704686 -0.048734527 0.8559611 1.2478727 -0.071825214 1.2273425 -0.045833163 -0.7949009 0.87695104 -0.6691165 -0.06733586 0.1808511 0.18008426 0.8276448 1.2204276 -0.049695045 -0.66716355 -0.792542 0.9428466
0.7277277 0.9320004 0.26394 0.17151983 -0.75111693 0.6142575 0.9453463 0.26559567 -0.7522601 0.2740818 0.57584447 0.8094899 -0.056816593 1.1636572 -0.48501512 -0.0734419 0.92105305 -0.48748222 0.5950315 1.2325335 -0.07272919 0.59066176 1.2549613 0.1780911 0.6198788 -0.769393 0.86297786 0.6296313 0.2598365 0.88674027 1.1685653 -0.44012108 1.1698408 -0.04836659 0.855635 1.2472728 -0.07144329 1.2267296 -0.045465473 -0.79402703 0.8765663 -0.66833484 -0.066958934 0.18105091 0.18027283 0.8273191 1.2198191 -0.049326573 -0.6663823 -0.7916779 0.9424767
0.7287287 0.931617 0.26407087 0.17171133 -0.75023544 0.614117 0.9449717 0.2657086 -0.7513775 0.27421242 0.5757024 0.80915874 -0.056443922 1.1630337 -0.48435444 -0.07305675 0.9206789 -0.48681915 0.59488845 1.2319157 -0.0723471 0.59052235 1.2543544 0.17827594 0.61975014 -0.76852566 0.86266667 0.62949514 0.259962 0.88634694 1.1679405 -0.43945572 1.1692137 -0.04799897 0.8553093 1.2466737 -0.07106156 1.2261174 -0.04509808 -0.79315424 0.8761819 -0.6675544 -0.06658233 0.18125059 0.18046115 0.8269936 1.2192115 -0.04895853 -0.66560227 -0.79081464 0.9421073
0.7297297 0.931234 0.26420155 0.17190267 -0.749355 0.61397666 0.9445975 0.2658215 -0.750496 0.27434283 0.57556045 0.8088278 -0.05607148 1.1624111 -0.4836943 -0.072671846 0.9203049 -0.48615652 0.5947455 1.2312988 -0.07196519 0.5903831 1.2537483 0.17846055 0.6196215 -0.7676591 0.8623557 0.629359 0.26008734 0.885954 1.1673166 -0.43879083 1.1685872 -0.047631655 0.8549841 1.246075 -0.07068003 1.2255058 -0.044731 -0.7922825 0.8757979 -0.6667751 -0.06620602 0.18145011 0.18064927 0.82666844 1.2186049 -0.048590913 -0.66482335 -0.78995216 0.94173837
0.7307307 0.9308513 0.26433215 0.17209384 -0.7484757 0.6138364 0.9442237 0.26593432 -0.7496153 0.274473 0.57541865 0.8084973 -0.05569926 1.1617892 -0.48303476 -0.0722872 0.919931 -0.48549432 0.59460276 1.230683 -0.07158347 0.590244 1.2531433 0.17864493 0.6194929 -0.7667933 0.86204505 0.6292229 0.26021263 0.8855615 1.1666932 -0.4381265 1.1679614 -0.047264643 0.85465944 1.2454771 -0.07029871 1.224895 -0.04436424 -0.79141194 0.8754144 -0.665997 -0.06583 0.1816495 0.18083714 0.8263436 1.2179995 -0.04822373 -0.6640453 -0.78909045 0.9413699
0.7317317 0.9304689 0.26446256 0.17228484 -0.7475974 0.6136963 0.9438504 0.266047 -0.7487357 0.27460295 0.57527703 0.80816704 -0.055327248 1.1611681 -0.48237583 -0.07190283 0.9195573 -0.48483253 0.5944602 1.2300678 -0.07120194 0.590105 1.2525393 0.17882907 0.6193643 -0.76592827 0.8617346 0.6290869 0.26033777 0.8851694 1.1660706 -0.43746266 1.1673362 -0.04689793 0.85433525 1.2448797 -0.0699176 1.2242846 -0.043997824 -0.7905425 0.87503123 -0.6652198 -0.06545425 0.18184873 0.1810248 0.8260191 1.2173948 -0.047856983 -0.6632681 -0.78822947 0.9410019
0.7327327 0.93008685 0.26459286 0.17247567 -0.74672025 0.61355627 0.9434775 0.26615956 -0.74785715 0.27473262 0.57513547 0.8078371 -0.054955445 1.1605479 -0.48171756 -0.07151872 0.91918385 -0.48417118 0.5943178 1.2294537 -0.07082061 0.58996624 1.2519361 0.179013 0.6192358 -0.7650639 0.8614245 0.62895095 0.26046285 0.8847776 1.1654487 -0.43679935 1.1667117 -0.046531506 0.85401165 1.2442828 -0.06953669 1.223675 -0.04363177 -0.7896743 0.8746485 -0.6644433 -0.065078765 0.18204781 0.18121226 0.8256949 1.2167912 -0.047490664 -0.6624917 -0.78736913 0.94063437
0.7337337 0.92970514 0.264723 0.1726663 -0.74584436 0.6134163 0.9431051 0.26627204 -0.7469797 0.27486205 0.57499415 0.8075075 -0.054583844 1.1599284 -0.48105997 -0.07113489 0.9188108 -0.4835103 0.59417564 1.2288404 -0.07043946 0.58982766 1.2513337 0.17919672 0.61910737 -0.76420015 0.86111456 0.628815 0.26058778 0.8843863 1.1648273 -0.43613657 1.1660879 -0.04616537 0.8536886 1.2436867 -0.06915601 1.2230659 -0.043266095 -0.7888073 0.8742662 -0.6636677 -0.064703524 0.18224673 0.18139952 0.8253711 1.2161883 -0.04712478 -0.6617161 -0.7865095 0.9402673
0.7347347 0.9293238 0.264853 0.17285675 -0.7449696 0.61327654 0.9427332 0.2663844 -0.74610335 0.2749912 0.5748529 0.8071782 -0.054212436 1.1593099 -0.48040307 -0.07075134 0.918438 -0.48284987 0.5940337 1.2282277 -0.07005851 0.58968925 1.2507321 0.17938024 0.618979 -0.7633371 0.8608049 0.6286791 0.26071262 0.88399535 1.1642067 -0.4354743 1.1654646 -0.045799516 0.8533661 1.243091 -0.06877557 1.2224574 -0.042900823 -0.7879416 0.8738843 -0.66289276 -0.06432853 0.1824455 0.18158661 0.8250477 1.2155863 -0.046759326 -0.6609412 -0.7856505 0.9399008
0.7357357 0.9289428 0.26498285 0.17304699 -0.74409616 0.6131368 0.94236183 0.2664966 -0.7452281 0.27512017 0.57471174 0.80684924 -0.053841226 1.1586922 -0.4797469 -0.07036809 0.9180656 -0.4821899 0.593892 1.227616 -0.06967776 0.58955103 1.2501311 0.17956357 0.6188506 -0.76247466 0.8604955 0.62854326 0.26083735 0.8836048 1.1635866 -0.43481255 1.1648422 -0.045433942 0.8530442 1.2424959 -0.06839536 1.2218494 -0.042535968 -0.7870772 0.8735029 -0.6621185 -0.06395375 0.1826441 0.18177351 0.82472456 1.2149851 -0.0463943 -0.66016704 -0.78479207 0.9395347
0.7367367 0.92856216 0.26511255 0.17323704 -0.743224 0.61299723 0.941991 0.26660872 -0.74435407 0.27524891 0.5745708 0.80652064 -0.0534702 1.1580755 -0.4790915 -0.06998515 0.91769356 -0.48153043 0.59375054 1.2270049 -0.06929722 0.58941305 1.249531 0.17974672 0.61872226 -0.76161283 0.8601863 0.6284075 0.26096198 0.8832148 1.1629673 -0.43415132 1.1642203 -0.045068644 0.8527229 1.2419013 -0.0680154 1.2212421 -0.042171557 -0.7862142 0.8731219 -0.661345 -0.063579194 0.18284254 0.18196023 0.82440186 1.2143847 -0.046029698 -0.65939355 -0.78393424 0.93916917
0.7377377 0.92818195 0.26524207 0.17342688 -0.7423532 0.6128577 0.9416207 0.26672068 -0.7434813 0.27537748 0.5744299 0.8061924 -0.05309937 1.1574596 -0.47843686 -0.06960253 0.9173219 -0.48087144 0.5936093 1.2263945 -0.06891688 0.58927524 1.2489316 0.17992969 0.618594 -0.76075155 0.85987735 0.6282717 0.2610865 0.88282514 1.1623485 -0.4334906 1.1635993 -0.04470362 0.85240203 1.2413071 -0.06763569 1.2206353 -0.041807614 -0.7853525 0.87274134 -0.6605722 -0.063204855 0.1830408 0.18214679 0.8240796 1.2137849 -0.04566552 -0.6586207 -0.78307694 0.9388041
0.7387387 0.92780215 0.26537144 0.17361648 -0.74148375 0.6127182 0.94125104 0.2668325 -0.74260974 0.27550584 0.5742892 0.8058645 -0.05272873 1.1568447 -0.47778305 -0.06922023 0.91695064 -0.480213 0.59346825 1.2257849 -0.068536766 0.5891377 1.2483329 0.1801125 0.6184657 -0.7598909 0.8595686 0.6281359 0.2612109 0.88243604 1.1617304 -0.43283042 1.1629788 -0.044338875 0.8520816 1.2407136 -0.067256264 1.2200291 -0.04144416 -0.78449214 0.87236124 -0.65979993 -0.06283072 0.18323888 0.18233319 0.8237577 1.2131859 -0.045301758 -0.6578485 -0.7822202 0.9384395
0.7397397 0.9274228 0.2655006 0.17380586 -0.7406157 0.61257887 0.94088197 0.2669442 -0.7417395 0.27563405 0.5741486 0.8055369 -0.052358285 1.1562309 -0.47713012 -0.068838276 0.91657984 -0.47955504 0.5933274 1.2251759 -0.068156876 0.5890003 1.2477348 0.18029512 0.6183376 -0.75903076 0.85926014 0.6280002 0.26133513 0.88204736 1.161113 -0.43217078 1.1623591 -0.043974396 0.8517616 1.2401205 -0.06687711 1.2194234 -0.041081224 -0.78363293 0.8719816 -0.6590284 -0.06245678 0.18343677 0.18251942 0.8234363 1.2125876 -0.044938408 -0.6570769 -0.78136396 0.93807536
0.7407407 0.92704386 0.26562962 0.173995 -0.7397492 0.61243963 0.9405135 0.26705578 -0.7408706 0.27576205 0.5740081 0.8052098 -0.05198803 1.1556181 -0.47647804 -0.06845667 0.9162094 -0.47889766 0.59318674 1.2245677 -0.06777722 0.588863 1.2471374 0.18047762 0.61820936 -0.75817114 0.85895187 0.62786454 0.2614593 0.88165915 1.1604961 -0.4315117 1.1617401 -0.043610193 0.8514419 1.239528 -0.066498265 1.2188183 -0.040718835 -0.78277475 0.8716024 -0.6582575 -0.062083032 0.18363447 0.1827055 0.82311535 1.21199 -0.044575464 -0.65630585 -0.7805082 0.9377117
0.7417417 0.9266654 0.26575845 0.17418389 -0.7388839 0.6123004 0.94014573 0.26716718 -0.74000305 0.2758899 0.57386774 0.804883 -0.05161798 1.1550063 -0.47582683 -0.06807545 0.91583943 -0.47824082 0.59304625 1.2239599 -0.06739781 0.5887259 1.2465405 0.18065995 0.6180813 -0.7573121 0.8586439 0.6277289 0.26158333 0.8812715 1.1598799 -0.43085313 1.1611218 -0.043246258 0.8511227 1.238936 -0.06611972 1.2182137 -0.040357016 -0.7819177 0.8712237 -0.6574871 -0.06170948 0.18383197 0.18289144 0.82279485 1.211393 -0.04421292 -0.6555354 -0.779653 0.93734854
0.7427427 0.9262875 0.26588708 0.17437251 -0.73801994 0.6121613 0.93977857 0.26727846 -0.739137 0.27601758 0.57372755 0.8045566 -0.05124813 1.1543956 -0.4751764 -0.067694604 0.91546994 -0.47758457 0.5929059 1.223353 -0.06701866 0.588589 1.2459444 0.18084213 0.6179532 -0.7564536 0.8583361 0.6275932 0.26170722 0.88088435 1.1592644 -0.43019515 1.1605043 -0.0428826 0.8508038 1.2383444 -0.06574151 1.2176096 -0.039995797 -0.7810616 0.8708455 -0.65671736 -0.06133611 0.18402927 0.18307723 0.8224749 1.2107966 -0.04385077 -0.6547654 -0.7787983 0.9369858
0.7437437 0.92591 0.2660155 0.17456086 -0.7371571 0.6120222 0.9394119 0.26738963 -0.7382723 0.2761451 0.5735874 0.80423063 -0.05087849 1.1537861 -0.47452667 -0.06731416 0.9151009 -0.4769289 0.5927657 1.2227466 -0.06663977 0.5884522 1.2453488 0.18102416 0.61782515 -0.75559556 0.85802853 0.6274576 0.261831 0.8804977 1.1586496 -0.4295377 1.1598876 -0.042519215 0.85048527 1.2377533 -0.065363646 1.2170062 -0.03963521 -0.78020644 0.8704677 -0.65594816 -0.06096293 0.18422635 0.18326288 0.8221555 1.2102009 -0.043489 -0.65399605 -0.777944 0.9366235
0.7447447 0.925533 0.26614374 0.17474893 -0.73629546 0.6118832 0.9390456 0.2675006 -0.73740894 0.27627248 0.57344747 0.8039051 -0.050509073 1.1531776 -0.47387764 -0.06693413 0.9147323 -0.47627386 0.5926256 1.2221408 -0.066261165 0.58831555 1.2447538 0.18120608 0.6176972 -0.75473803 0.8577212 0.6273221 0.26195464 0.8801117 1.1580353 -0.42888087 1.1592716 -0.04215611 0.85016704 1.2371627 -0.06498614 1.2164032 -0.03927529 -0.77935225 0.8700905 -0.65517956 -0.060589936 0.1844232 0.18344839 0.82183653 1.2096058 -0.043127608 -0.65322715 -0.77709025 0.9362617
0.7457457 0.9251566 0.26627177 0.1749367 -0.7354349 0.61174434 0.9386799 0.26761147 -0.7365468 0.2763997 0.57330763 0.80358 -0.050139878 1.1525704 -0.47322926 -0.06655455 0.91436416 -0.47561947 0.59248567 1.2215356 -0.06588286 0.588179 1.2441593 0.18138784 0.6175692 -0.7538811 0.8574141 0.62718654 0.2620781 0.87972623 1.1574217 -0.4282246 1.1586565 -0.041793287 0.8498491 1.2365726 -0.06460902 1.2158009 -0.038916033 -0.7784988 0.8697137 -0.6544115 -0.060217123 0.1846198 0.18363377 0.8215182 1.2090112 -0.042766582 -0.6524587 -0.77623695 0.93590033
0.7467467 0.9247808 0.26639956 0.17512417 -0.73457533 0.61160547 0.93831456 0.26772216 -0.7356859 0.27652678 0.57316786 0.8032553 -0.049770918 1.1519644 -0.4725815 -0.06617541 0.9139965 -0.47496572 0.59234583 1.220931 -0.065504864 0.58804256 1.2435654 0.18156947 0.6174413 -0.75302464 0.85710734 0.62705106 0.26220146 0.8793414 1.1568087 -0.42756894 1.1580421 -0.041430745 0.84953153 1.235983 -0.0642323 1.2151991 -0.03855726 -0.77764624 0.8693375 -0.65364397 -0.0598445 0.18481617 0.18381901 0.82120043 1.2084172 -0.042405915 -0.65169084 -0.7753841 0.9355393
0.7477477 0.9244056 0.26652715 0.1753113 -0.7337168 0.6114667 0.9379496 0.26783273 -0.734826 0.2766537 0.57302827 0.80293113 -0.049402203 1.1513593 -0.47193432 -0.06579674 0.91362935 -0.47431266 0.5922062 1.220327 -0.065127194 0.58790624 1.2429721 0.18175097 0.61731344 -0.7521687 0.85680073 0.6269156 0.26232466 0.8789572 1.1561966 -0.4269139 1.1574286 -0.041068494 0.8492142 1.235394 -0.063856 1.2145978 -0.03819892 -0.77679443 0.8689618 -0.652877 -0.059472065 0.18501227 0.18400411 0.82088315 1.2078238 -0.04204559 -0.6509234 -0.7745318 0.93517876
0.7487487 0.92403096 0.2666545 0.17549811 -0.73285913 0.61132795 0.9375851 0.26794314 -0.7339673 0.27678052 0.5728888 0.8026074 -0.04903375 1.1507554 -0.47128773 -0.06541857 0.91326267 -0.47366032 0.5920666 1.2197235 -0.06474987 0.58777004 1.2423793 0.18193235 0.61718565 -0.7513133 0.85649437 0.62678015 0.26244769 0.8785737 1.155585 -0.42625946 1.156816 -0.040706534 0.84889716 1.2348053 -0.06348014 1.2139972 -0.037840992 -0.77594334 0.86858666 -0.6521105 -0.059099823 0.18520811 0.1841891 0.8205663 1.2072309 -0.0416856 -0.6501564 -0.7736799 0.9348186
0.7497497 0.923657 0.26678157 0.17568459 -0.73200244 0.6111893 0.93722093 0.2680534 -0.73310953 0.27690715 0.57274944 0.8022842 -0.048665565 1.1501523 -0.47064167 -0.065040916 0.9128965 -0.4730087 0.5919271 1.2191206 -0.06437291 0.58763397 1.241787 0.18211359 0.6170579 -0.7504585 0.8561883 0.6266448 0.26257056 0.8781909 1.1549742 -0.42560565 1.1562042 -0.04034487 0.84858036 1.2342173 -0.06310475 1.2133971 -0.037483457 -0.77509296 0.86821204 -0.65134454 -0.058727775 0.18540366 0.18437394 0.8202498 1.2066386 -0.04132593 -0.64938986 -0.7728286 0.93445885
0.7507508 0.9232837 0.26690847 0.17587079 -0.7311465 0.6110507 0.93685716 0.26816353 -0.7322528 0.2770337 0.57261026 0.8019615 -0.048297666 1.1495501 -0.46999612 -0.06466378 0.91253084 -0.47235784 0.59178776 1.2185183 -0.06399633 0.587498 1.2411952 0.18229471 0.6169302 -0.74960417 0.85588247 0.6265094 0.2626933 0.87780875 1.1543641 -0.42495254 1.1555935 -0.039983515 0.84826386 1.2336297 -0.06272985 1.2127976 -0.037126295 -0.77424324 0.867838 -0.6505791 -0.058355927 0.18559892 0.18455864 0.8199337 1.2060467 -0.040966567 -0.64862376 -0.7719777 0.93409944
0.7517518 0.922911 0.2670352 0.17605676 -0.7302914 0.6109122 0.93649375 0.2682735 -0.7313969 0.27716005 0.57247114 0.8016393 -0.04793007 1.1489488 -0.46935105 -0.064287096 0.91216564 -0.4717078 0.59164846 1.2179164 -0.06362016 0.5873621 1.2406039 0.1824757 0.6168025 -0.74875045 0.8555769 0.6263741 0.2628158 0.87742734 1.1537548 -0.42430007 1.1549835 -0.03962247 0.8479476 1.2330427 -0.062355462 1.2121987 -0.03676949 -0.7733941 0.86746454 -0.6498142 -0.05798429 0.18579386 0.18474323 0.8196179 1.2054554 -0.0406075 -0.64785814 -0.77112734 0.9337404
0.7527528 0.9225387 0.26716173 0.17624249 -0.7294372 0.61077374 0.93613064 0.26838332 -0.730542 0.27728632 0.5723322 0.80131775 -0.04756279 1.1483485 -0.4687065 -0.063910805 0.911801 -0.47105855 0.5915093 1.2173151 -0.06324441 0.5872264 1.2400131 0.18265657 0.61667496 -0.74789727 0.8552716 0.6262389 0.26293814 0.8770467 1.1531461 -0.4236483 1.1543747 -0.039261743 0.8476316 1.2324562 -0.06198162 1.2116005 -0.036413025 -0.7725456 0.8670917 -0.6490498 -0.057612866 0.1859885 0.18492767 0.81930256 1.2048646 -0.040248714 -0.64709294 -0.7702775 0.9333817
0.7537538 0.9221669 0.2672881 0.176428 -0.7285836 0.61063534 0.9357679 0.268493 -0.72968787 0.27741244 0.5721934 0.80099666 -0.04719584 1.1477488 -0.46806234 -0.0635349 0.9114368 -0.47041017 0.5913702 1.2167144 -0.0628691 0.58709073 1.2394228 0.18283731 0.6165474 -0.74704474 0.8549665 0.6261037 0.2630603 0.87666655 1.1525384 -0.4229972 1.1537668 -0.038901344 0.8473158 1.2318702 -0.06160834 1.2110028 -0.036056887 -0.77169764 0.8667195 -0.6482859 -0.057241667 0.1861828 0.18511197 0.81898755 1.2042744 -0.039890192 -0.6463282 -0.7694282 0.9330233
0.7547548 0.9217955 0.26741427 0.17661329 -0.72773075 0.61049706 0.93540543 0.26860252 -0.7288345 0.27753845 0.57205474 0.8006762 -0.04682925 1.1471499 -0.46741864 -0.06315937 0.91107315 -0.46976262 0.5912312 1.2161142 -0.06249427 0.58695513 1.2388331 0.18301791 0.6164199 -0.7461929 0.85466176 0.6259686 0.26318225 0.876287 1.1519314 -0.42234686 1.1531599 -0.03854128 0.84700024 1.2312847 -0.061235644 1.210406 -0.03570106 -0.77085024 0.86634785 -0.6475225 -0.056870695 0.18637674 0.18529613 0.8186729 1.2036847 -0.03953192 -0.64556396 -0.7685795 0.93266517
0.7557558 0.9214245 0.2675403 0.17679839 -0.7268786 0.6103588 0.9350433 0.2687119 -0.727982 0.27766433 0.5719162 0.8003564 -0.04646303 1.146552 -0.46677536 -0.06278419 0.91071 -0.46911585 0.5910923 1.2155145 -0.062119935 0.5868197 1.2382437 0.18319839 0.6162925 -0.7453416 0.8543573 0.6258335 0.26330402 0.8759079 1.1513251 -0.42169726 1.152554 -0.03818156 0.8466849 1.2306999 -0.0608634 1.2098095 -0.035345532 -0.7700034 0.86597675 -0.6467597 -0.05649997 0.1865703 0.18548016 0.81835854 1.2030954 -0.03917388 -0.6448002 -0.76773137 0.93230736
0.7567568 0.92105395 0.2676662 0.17698327 -0.7260271 0.6102206 0.9346814 0.26882115 -0.7271302 0.27779007 0.5717778 0.8000372 -0.046097204 1.1459546 -0.4661325 -0.062409364 0.91034734 -0.4684698 0.59095347 1.2149155 -0.061746117 0.5866843 1.2376549 0.18337874 0.61616516 -0.74449104 0.85405314 0.6256985 0.26342556 0.8755293 1.1507198 -0.42104843 1.1519493 -0.03782219 0.8463698 1.2301157 -0.06049156 1.209214 -0.03499029 -0.769157 0.8656061 -0.64599735 -0.056129497 0.18676355 0.18566404 0.81804454 1.2025067 -0.03881605 -0.6440368 -0.7668838 0.9319498
0.7577578 0.9206838 0.2677919 0.17716798 -0.72517616 0.6100825 0.93431985 0.26893026 -0.726279 0.2779157 0.5716396 0.7997187 -0.045731798 1.1453581 -0.46549 -0.06203487 0.9099852 -0.4678245 0.5908147 1.214317 -0.06137285 0.58654904 1.2370666 0.18355896 0.61603785 -0.74364114 0.8537492 0.62556356 0.26354688 0.87515116 1.1501153 -0.4204004 1.1513457 -0.03746319 0.8460549 1.229532 -0.060120095 1.208619 -0.03463532 -0.76831114 0.8652361 -0.6452355 -0.05575929 0.18695655 0.18584777 0.81773084 1.2019185 -0.03845842 -0.64327395 -0.7660369 0.93159246
0.7587588 0.920314 0.26791748 0.1773525 -0.7243259 0.6099445 0.93395853 0.2690392 -0.7254286 0.27804118 0.5715015 0.7994007 -0.045366827 1.1447622 -0.4648479 -0.061660707 0.9096235 -0.4671798 0.59067607 1.2137189 -0.061000153 0.58641386 1.2364788 0.18373904 0.61591065 -0.742792 0.85344565 0.62542874 0.26366797 0.87477356 1.1495116 -0.41975316 1.1507432 -0.037104562 0.8457402 1.228949 -0.059748992 1.2080247 -0.034280613 -0.7674657 0.86486655 -0.6444742 -0.055389356 0.1871493 0.18603136 0.8174175 1.2013308 -0.03810097 -0.64251155 -0.76519066 0.9312353
0.7597598 0.91994464 0.26804292 0.17753685 -0.7234762 0.60980654 0.9335975 0.26914802 -0.72457874 0.27816656 0.57136357 0.7990832 -0.045002323 1.144167 -0.46420613 -0.061286855 0.9092623 -0.46653578 0.5905375 1.2131214 -0.06062806 0.58627874 1.2358915 0.18391897 0.6157835 -0.74194366 0.85314244 0.62529397 0.26378882 0.8743964 1.1489089 -0.41910678 1.150142 -0.036746323 0.8454257 1.2283665 -0.059378237 1.2074312 -0.033926167 -0.7666208 0.8644975 -0.6437135 -0.05501972 0.18734181 0.18621477 0.8171045 1.2007436 -0.037743673 -0.6417497 -0.7643451 0.9308784
0.7607608 0.91957563 0.2681682 0.17772102 -0.72262704 0.6096687 0.9332367 0.2692567 -0.72372955 0.27829182 0.57122576 0.79876614 -0.04463831 1.1435724 -0.46356472 -0.06091331 0.90890163 -0.46589237 0.59039897 1.2125245 -0.06025646 0.58614373 1.2353046 0.18409875 0.6156565 -0.7410961 0.8528395 0.6251593 0.26390952 0.8740197 1.1483071 -0.41846123 1.1495417 -0.036388483 0.8451115 1.2277848 -0.059007812 1.2068385 -0.033571962 -0.76577634 0.8641289 -0.6429533 -0.05465039 0.1875341 0.18639803 0.81679183 1.2001569 -0.037386518 -0.6409883 -0.76350033 0.93052167
0.7617618 0.919207 0.26829335 0.17790504 -0.72177845 0.6095309 0.9328762 0.26936525 -0.72288096 0.27841696 0.57108814 0.79844964 -0.04427481 1.1429785 -0.46292368 -0.060540065 0.9085414 -0.46524954 0.5902605 1.2119282 -0.05988526 0.5860088 1.2347182 0.1842784 0.6155295 -0.74024934 0.8525369 0.62502474 0.26403004 0.8736434 1.1477063 -0.41781658 1.1489426 -0.036031056 0.84479743 1.2272036 -0.05863771 1.2062465 -0.033218 -0.7649323 0.8637608 -0.6421936 -0.054281384 0.18772615 0.18658112 0.81647944 1.1995708 -0.03702948 -0.64022744 -0.7626563 0.930165
0.7627628 0.91883874 0.26841837 0.17808889 -0.7209304 0.60939324 0.932516 0.26947367 -0.7220329 0.27854195 0.5709507 0.7981335 -0.04391186 1.1423852 -0.46228296 -0.060167108 0.90818167 -0.46460724 0.59012216 1.2113324 -0.059514444 0.58587396 1.2341324 0.18445788 0.61540264 -0.7394035 0.8522347 0.62489027 0.26415038 0.8732676 1.1471064 -0.41717285 1.1483444 -0.035674058 0.8444836 1.2266232 -0.05826791 1.2056553 -0.03286427 -0.7640887 0.8633932 -0.64143455 -0.053912718 0.187918 0.18676405 0.81616735 1.1989852 -0.036672533 -0.6394671 -0.761813 0.9298085
0.7637638 0.91847086 0.26854327 0.17827259 -0.7200829 0.6092557 0.93215597 0.26958194 -0.72118545 0.27866682 0.5708134 0.7978178 -0.043549478 1.1417927 -0.46164256 -0.059794433 0.9078224 -0.4639655 0.5899839 1.2107373 -0.059143998 0.58573925 1.2335472 0.1846372 0.6152758 -0.73855853 0.8519328 0.6247559 0.26427057 0.87289226 1.1465076 -0.41653 1.147747 -0.0353175 0.84417003 1.2260435 -0.057898402 1.205065 -0.032510765 -0.7632455 0.863026 -0.640676 -0.053544413 0.18810965 0.18694678 0.81585556 1.1984001 -0.036315665 -0.63870734 -0.7609706 0.9294522
0.7647648 0.9181033 0.26866803 0.17845616 -0.7192359 0.60911816 0.9317962 0.26969013 -0.7203385 0.27879155 0.5706763 0.7975026 -0.043187704 1.1412005 -0.4610025 -0.059422035 0.90746355 -0.46332425 0.58984566 1.2101427 -0.0587739 0.5856046 1.2329624 0.18481636 0.61514914 -0.7377146 0.85163134 0.62462175 0.26439065 0.8725173 1.1459098 -0.41588804 1.1471506 -0.034961395 0.84385663 1.2254645 -0.057529174 1.2044755 -0.03215749 -0.7624028 0.86265934 -0.63991815 -0.053176485 0.1883011 0.18712932 0.8155441 1.1978157 -0.035958868 -0.63794816 -0.76012903 0.9290961
0.7657658 0.91773605 0.26879266 0.17863958 -0.7183894 0.6089808 0.93143666 0.26979816 -0.71949214 0.27891618 0.5705394 0.7971877 -0.042826563 1.1406091 -0.46036276 -0.059049904 0.90710515 -0.46268347 0.58970755 1.2095488 -0.05840414 0.58547 1.2323782 0.18499534 0.61502254 -0.7368716 0.8513302 0.62448764 0.26451054 0.8721428 1.1453131 -0.41524687 1.1465551 -0.03460576 0.84354347 1.2248863 -0.057160217 1.203887 -0.031804428 -0.7615605 0.86229306 -0.6391608 -0.052808955 0.18849236 0.18731166 0.81523293 1.1972318 -0.035602238 -0.63718957 -0.75928843 0.9287404
0.7667668 0.91736925 0.26891717 0.17882285 -0.7175434 0.6088435 0.9310774 0.26990607 -0.7186463 0.27904063 0.5704027 0.7968732 -0.042466093 1.1400182 -0.45972335 -0.05867804 0.90674716 -0.46204317 0.5895695 1.2089555 -0.0580347 0.5853356 1.2317945 0.18517415 0.61489606 -0.73602974 0.8510295 0.6243537 0.26463032 0.8717687 1.1447177 -0.4146065 1.1459603 -0.034250613 0.84323055 1.2243088 -0.05679152 1.2032993 -0.031451583 -0.76071864 0.8619272 -0.6384042 -0.052441847 0.18868344 0.18749382 0.8149221 1.1966485 -0.035245795 -0.63643163 -0.75844884 0.92838496
0.7677678 0.91700274 0.26904157 0.17900598 -0.716698 0.60870636 0.93071836 0.27001387 -0.7178009 0.27916497 0.5702661 0.7965591 -0.042106245 1.139428 -0.45908424 -0.058306433 0.90638965 -0.4614033 0.5894316 1.2083628 -0.057665564 0.5852012 1.2312114 0.18535276 0.6147697 -0.73518896 0.8507292 0.6242199 0.26474997 0.87139505 1.1441233 -0.4139669 1.1453664 -0.033895936 0.84291786 1.2237322 -0.05642308 1.2027125 -0.031098956 -0.75987726 0.8615618 -0.63764817 -0.052075177 0.18887435 0.18767574 0.8146115 1.1960657 -0.034889564 -0.63567436 -0.7576102 0.9280299
0.7687688 0.9166365 0.26916584 0.179189 -0.71585304 0.60856926 0.9303596 0.27012157 -0.7169561 0.2792892 0.57012975 0.79624534 -0.041746847 1.1388383 -0.4584455 -0.05793508 0.9060325 -0.46076387 0.58929366 1.2077708 -0.057296723 0.585067 1.230629 0.18553118 0.6146434 -0.7343493 0.8504293 0.62408626 0.26486948 0.8710218 1.1435301 -0.413328 1.1447732 -0.033541672 0.8426054 1.2231565 -0.056054875 1.2021267 -0.030746546 -0.75903636 0.8611968 -0.6368928 -0.05170897 0.18906507 0.18785746 0.81430125 1.1954836 -0.034533568 -0.63491774 -0.7567727 0.9276752
0.7697698 0.91627073 0.26929 0.17937186 -0.71500856 0.60843235 0.9300011 0.27022913 -0.7161117 0.27941325 0.5699936 0.79593194 -0.04138786 1.138249 -0.45780703 -0.057563983 0.90567577 -0.46012485 0.5891559 1.2071794 -0.05692816 0.5849328 1.230047 0.1857094 0.6145173 -0.733511 0.8501298 0.6239528 0.26498887 0.870649 1.142938 -0.4126898 1.1441808 -0.033187803 0.8422932 1.2225816 -0.05568691 1.2015419 -0.030394351 -0.7581959 0.8608323 -0.63613814 -0.051343255 0.18925564 0.18803895 0.8139913 1.1949022 -0.03417783 -0.6341619 -0.7559363 0.92732084
0.7707708 0.91590524 0.26941404 0.17955461 -0.7141647 0.60829556 0.9296428 0.27033663 -0.7152679 0.27953717 0.56985766 0.7956189 -0.041029267 1.1376605 -0.4571689 -0.05719313 0.90531945 -0.45948622 0.5890182 1.2065889 -0.056559872 0.58479875 1.2294657 0.18588741 0.6143912 -0.7326738 0.84983057 0.6238195 0.2651081 0.8702765 1.142347 -0.41205227 1.1435891 -0.032834318 0.8419813 1.2220076 -0.05531917 1.2009583 -0.030042373 -0.7573559 0.86046815 -0.6353842 -0.050978053 0.18944605 0.18822017 0.81368166 1.1943213 -0.03382236 -0.6334067 -0.7551011 0.9269668
0.7717718 0.91554004 0.26953796 0.17973723 -0.71332127 0.60815895 0.92928475 0.270444 -0.71442455 0.2796609 0.56972194 0.7953061 -0.04067105 1.1370724 -0.45653114 -0.056822523 0.9049635 -0.45884794 0.5888806 1.2059989 -0.05619184 0.58466476 1.228885 0.18606518 0.6142652 -0.73183805 0.8495317 0.62368625 0.26522726 0.8699045 1.1417568 -0.4114154 1.1429981 -0.03248121 0.8416696 1.2214346 -0.054951657 1.2003756 -0.029690614 -0.7565165 0.8601044 -0.634631 -0.05061339 0.18963629 0.18840116 0.8133723 1.1937412 -0.033467185 -0.63265234 -0.75426716 0.92661315
0.7727728 0.91517526 0.26966175 0.17991972 -0.7124784 0.60802245 0.928927 0.27055126 -0.71358174 0.27978453 0.56958634 0.79499364 -0.040313195 1.136485 -0.4558937 -0.056452163 0.90460783 -0.45821005 0.5887431 1.2054096 -0.05582406 0.5845309 1.228305 0.18624274 0.6141393 -0.7310037 0.84923315 0.62355316 0.2653463 0.8695329 1.1411675 -0.41077912 1.1424079 -0.032128464 0.84135824 1.2208625 -0.05458436 1.1997939 -0.029339079 -0.7556776 0.8597411 -0.6338785 -0.05024929 0.18982638 0.18858188 0.81306326 1.1931617 -0.03311232 -0.6318988 -0.7534345 0.92625993
0.7737738 0.9148107 0.26978543 0.18010208 -0.7116361 0.6078861 0.9285695 0.27065846 -0.7127394 0.279908 0.5694509 0.7946815 -0.039955676 1.135898 -0.4552566 -0.056082048 0.9042525 -0.45757252 0.5886057 1.2048212 -0.05545652 0.58439714 1.2277256 0.18642004 0.6140135 -0.73017085 0.8489349 0.6234202 0.2654652 0.86916167 1.1405792 -0.41014344 1.1418182 -0.03177607 0.8410471 1.2202915 -0.05421728 1.1992133 -0.028987773 -0.75483924 0.85937816 -0.63312685 -0.049885787 0.19001633 0.18876232 0.8127545 1.192583 -0.032757785 -0.6311461 -0.75260323 0.925907
0.7747748 0.9144466 0.269909 0.1802843 -0.7107944 0.6077499 0.9282123 0.27076557 -0.7118977 0.2800313 0.56931573 0.79436964 -0.03959848 1.1353117 -0.45461988 -0.05571217 0.9038976 -0.45693532 0.58846843 1.2042336 -0.055089213 0.58426356 1.227147 0.1865971 0.6138877 -0.7293395 0.848637 0.6232872 0.265584 0.86879086 1.1399918 -0.40950832 1.1412293 -0.031424023 0.8407363 1.2197216 -0.05385041 1.1986334 -0.0286367 -0.75400144 0.85901564 -0.63237596 -0.049522787 0.19020613 0.18894248 0.81244606 1.1920049 -0.03240359 -0.6303943 -0.75177336 0.9255546
0.7757758 0.91408277 0.27003247 0.18046641 -0.70995325 0.60761386 0.9278554 0.2708726 -0.7110564 0.2801544 0.56918067 0.7940581 -0.039241597 1.1347259 -0.45398355 -0.05534254 0.9035429 -0.45629847 0.5883313 1.2036468 -0.054722134 0.58413005 1.226569 0.18677388 0.6137621 -0.7285097 0.8483393 0.6231544 0.2657027 0.8684204 1.1394051 -0.40887377 1.1406409 -0.031072307 0.8404259 1.2191525 -0.053483747 1.1980544 -0.028285865 -0.75316423 0.8586535 -0.63162595 -0.049160186 0.19039577 0.18912233 0.81213796 1.1914277 -0.03204975 -0.6296434 -0.75094503 0.9252025
0.7767768 0.9137193 0.2701558 0.18064839 -0.70911276 0.607478 0.92749876 0.27097955 -0.71021575 0.28027737 0.5690457 0.7937468 -0.038885005 1.1341407 -0.45334756 -0.05497315 0.90318847 -0.45566192 0.5881942 1.2030607 -0.05435527 0.58399665 1.2259918 0.1869504 0.61363643 -0.7276813 0.84804195 0.6230216 0.26582128 0.86805046 1.1388192 -0.40823975 1.1400532 -0.030720921 0.8401157 1.2185843 -0.05311729 1.1974763 -0.02793528 -0.7523277 0.85829175 -0.6308768 -0.04879797 0.19058529 0.18930188 0.81183016 1.1908513 -0.03169628 -0.6288935 -0.7501183 0.92485076
0.7777778 0.9133561 0.27027902 0.18083023 -0.7082729 0.60734236 0.92714244 0.27108645 -0.7093756 0.28040016 0.568911 0.7934358 -0.038528696 1.1335561 -0.452712 -0.054604013 0.90283436 -0.45502573 0.5880573 1.2024755 -0.053988628 0.5838634 1.2254155 0.18712662 0.6135109 -0.72685397 0.8477449 0.6228889 0.26593977 0.86768085 1.1382341 -0.40760624 1.139466 -0.030369852 0.83980596 1.218017 -0.052751042 1.1968988 -0.027584948 -0.7514918 0.8579304 -0.6301285 -0.04843612 0.19077465 0.1894811 0.81152266 1.1902757 -0.031343196 -0.6281446 -0.7492929 0.9244995
0.7787788 0.9129933 0.27040213 0.18101195 -0.70743364 0.6072069 0.9267864 0.27119327 -0.7085361 0.28052273 0.5687764 0.7931251 -0.038172655 1.132972 -0.45207685 -0.05423512 0.9024804 -0.45438984 0.5879205 1.2018913 -0.053622194 0.5837302 1.2248398 0.18730254 0.61338544 -0.72602767 0.8474481 0.62275636 0.26605815 0.86731166 1.1376497 -0.4069732 1.1388794 -0.030019093 0.83949655 1.2174504 -0.052385 1.1963222 -0.027234882 -0.7506566 0.8575695 -0.6293812 -0.048074618 0.19096386 0.18966 0.8112155 1.189701 -0.030990504 -0.62739676 -0.7484686 0.9241486
0.7797798 0.91263086 0.2705251 0.18119352 -0.70659506 0.6070716 0.9264307 0.27130005 -0.70769715 0.28064513 0.56864196 0.7928147 -0.037816875 1.1323886 -0.45144212 -0.053866476 0.9021268 -0.45375428 0.5877839 1.201308 -0.053255964 0.58359724 1.224265 0.18747814 0.6132601 -0.7252024 0.8471516 0.6226238 0.26617643 0.8669429 1.137066 -0.4063407 1.1382935 -0.029668638 0.8391875 1.2168846 -0.05201916 1.1957463 -0.02688509 -0.74982214 0.85720897 -0.6286348 -0.04771345 0.19115295 0.18983866 0.8109087 1.1891271 -0.030638216 -0.62665004 -0.7476452 0.92379814
0.7807808 0.91226876 0.27064797 0.18137495 -0.7057572 0.60693634 0.9260754 0.27140674 -0.7068589 0.28076735 0.5685077 0.7925045 -0.037461344 1.1318058 -0.45080784 -0.053498086 0.9017733 -0.453119 0.5876474 1.2007256 -0.05288994 0.5834644 1.223691 0.18765342 0.61313474 -0.72437805 0.8468553 0.62249136 0.26629463 0.8665745 1.1364831 -0.4057086 1.1377081 -0.029318482 0.83887887 1.2163194 -0.051653534 1.195171 -0.026535586 -0.74898845 0.8568488 -0.62788945 -0.0473526 0.19134189 0.19001709 0.8106022 1.188554 -0.030286344 -0.6259045 -0.74682283 0.9234481
0.7817818 0.911907 0.2707707 0.18155624 -0.7049201 0.6068013 0.9257204 0.27151334 -0.7060212 0.28088936 0.56837356 0.7921946 -0.037106052 1.1312236 -0.45017403 -0.053129952 0.90141994 -0.45248407 0.587511 1.2001442 -0.05252412 0.5833317 1.223118 0.18782845 0.61300945 -0.72355455 0.8465593 0.6223589 0.2664127 0.8662065 1.1359007 -0.405077 1.1371233 -0.028968615 0.83857065 1.2157551 -0.051288117 1.1945964 -0.02618638 -0.74815553 0.856489 -0.6271449 -0.04699205 0.19153067 0.19019529 0.81029606 1.1879821 -0.029934894 -0.62516 -0.74600136 0.92309844
0.7827828 0.91154563 0.2708933 0.18173738 -0.7040838 0.6066663 0.92536575 0.27161983 -0.7051843 0.28101116 0.5682395 0.79188496 -0.03675099 1.130642 -0.4495407 -0.052762084 0.9010668 -0.45184946 0.58737487 1.1995639 -0.0521585 0.58319914 1.2225457 0.18800324 0.6128843 -0.7227319 0.8462635 0.6222266 0.2665307 0.865839 1.1353191 -0.40444583 1.1365391 -0.028619036 0.83826286 1.2151914 -0.050922915 1.1940224 -0.025837488 -0.7473236 0.85612965 -0.6264011 -0.046631787 0.19171932 0.1903733 0.8099902 1.1874111 -0.029583875 -0.62441623 -0.7451807 0.9227492
0.7837838 0.9111846 0.2710158 0.18191838 -0.7032483 0.6065315 0.9250115 0.27172625 -0.704348 0.28113276 0.5681057 0.79157555 -0.036396153 1.1300611 -0.4489079 -0.052394483 0.90071374 -0.45121515 0.58723885 1.1989845 -0.051793087 0.5830667 1.2219745 0.18817782 0.6127591 -0.72191006 0.84596807 0.62209433 0.2666486 0.8654719 1.1347381 -0.4038151 1.1359553 -0.028269738 0.83795553 1.2146282 -0.050557934 1.1934491 -0.02548892 -0.74649245 0.85577065 -0.62565815 -0.0462718 0.19190784 0.19055109 0.80968475 1.1868411 -0.029233294 -0.62367326 -0.7443609 0.9224005
0.7847848 0.910824 0.27113816 0.18209922 -0.7024137 0.6063968 0.92465764 0.27183256 -0.70351255 0.2812541 0.56797194 0.7912665 -0.03604153 1.129481 -0.44827563 -0.052027155 0.90036106 -0.45058116 0.587103 1.1984063 -0.05142787 0.5829345 1.2214043 0.1883522 0.612634 -0.72108895 0.8456728 0.62196213 0.26676637 0.8651053 1.1341577 -0.40318477 1.1353722 -0.027920717 0.8376487 1.2140657 -0.050193176 1.1928763 -0.025140697 -0.7456623 0.85541207 -0.6249159 -0.04591208 0.19209619 0.1907287 0.8093797 1.1862721 -0.028883155 -0.622931 -0.74354184 0.9220521
0.7857858 0.9104637 0.27126038 0.1822799 -0.7015799 0.60626215 0.92430425 0.27193874 -0.7026778 0.28137523 0.5678384 0.7909576 -0.035687126 1.1289015 -0.44764394 -0.051660106 0.9000087 -0.4499475 0.5869674 1.197829 -0.051062863 0.5828024 1.220835 0.18852638 0.612509 -0.72026855 0.8453778 0.62183 0.26688406 0.86473906 1.133578 -0.40255487 1.1347896 -0.027571969 0.8373423 1.2135038 -0.04982865 1.1923041 -0.02479283 -0.7448331 0.8550539 -0.6241743 -0.04555261 0.19228439 0.1909061 0.80907494 1.1857044 -0.028533462 -0.6221895 -0.74272346 0.9217041
0.7867868 0.91010386 0.27138245 0.1824604 -0.70074713 0.6061276 0.92395127 0.27204484 -0.7018439 0.28149614 0.5677049 0.79064906 -0.03533293 1.1283226 -0.4470128 -0.051293347 0.89965665 -0.4493142 0.586832 1.1972528 -0.05069806 0.58267057 1.2202668 0.18870036 0.612384 -0.71944886 0.845083 0.6216979 0.26700163 0.86437327 1.1329987 -0.40192536 1.1342076 -0.02722349 0.8370365 1.2129425 -0.04946436 1.1917325 -0.024445338 -0.744005 0.8546961 -0.6234335 -0.045193385 0.19247244 0.19108334 0.8087706 1.1851376 -0.02818422 -0.6214487 -0.7419058 0.92135656
0.7877878 0.9097443 0.2715044 0.18264073 -0.69991535 0.6059932 0.9235987 0.2721508 -0.7010109 0.28161684 0.5675716 0.7903408 -0.034978937 1.1277446 -0.44638228 -0.050926883 0.899305 -0.44868124 0.58669674 1.1966773 -0.05033347 0.58253884 1.2196995 0.18887416 0.6122591 -0.7186298 0.84478843 0.6215658 0.26711914 0.8640079 1.1324201 -0.40129626 1.1336261 -0.026875278 0.83673126 1.2123816 -0.049100313 1.1911615 -0.024098242 -0.74317807 0.8543387 -0.62269324 -0.044834394 0.19266035 0.1912604 0.8084667 1.1845719 -0.027835432 -0.6207085 -0.74108875 0.9210094
0.7887888 0.90938526 0.2716262 0.18282089 -0.6990846 0.6058589 0.9232467 0.27225667 -0.7001788 0.28173733 0.5674384 0.7900328 -0.03462515 1.1271673 -0.44575244 -0.050560724 0.8989536 -0.44804862 0.58656174 1.1961026 -0.049969096 0.58240736 1.2191331 0.18904778 0.6121342 -0.71781135 0.84449416 0.62143385 0.2672365 0.86364305 1.131842 -0.40066758 1.1330452 -0.02652733 0.83642656 1.2118213 -0.04873652 1.1905909 -0.023751557 -0.7423523 0.85398173 -0.6219537 -0.044475626 0.19284807 0.19143729 0.8081631 1.1840069 -0.027487097 -0.61996895 -0.74027234 0.92066276
0.7897898 0.9090266 0.27174786 0.18300086 -0.69825494 0.6057247 0.92289513 0.2723624 -0.6993476 0.28185767 0.5673054 0.7897251 -0.034271568 1.1265908 -0.44512326 -0.050194874 0.8986027 -0.44741637 0.58642703 1.1955289 -0.049604937 0.58227605 1.2185676 0.18922125 0.6120094 -0.71699345 0.8442001 0.62130195 0.26735377 0.8632786 1.1312644 -0.4000393 1.1324649 -0.026179645 0.83612245 1.2112615 -0.04837299 1.1900209 -0.023405304 -0.74152774 0.8536252 -0.6212148 -0.04411708 0.19303565 0.19161403 0.8078599 1.1834428 -0.027139219 -0.61923003 -0.7394565 0.92031646
0.7907908 0.90866834 0.27186936 0.18318063 -0.69742644 0.6055906 0.92254406 0.27246806 -0.69851744 0.28197783 0.5671724 0.7894177 -0.033918187 1.1260152 -0.44449478 -0.04982935 0.8982521 -0.4467845 0.5862925 1.1949557 -0.04924101 0.5821449 1.2180028 0.18939453 0.61188465 -0.71617615 0.8439062 0.62117004 0.26747096 0.86291474 1.1306875 -0.39941138 1.131885 -0.025832223 0.8358189 1.2107022 -0.04800973 1.1894513 -0.023059508 -0.7407045 0.85326904 -0.6204765 -0.04375874 0.19322303 0.1917906 0.80755717 1.1828796 -0.026791794 -0.6184917 -0.7386412 0.9199706
0.7917918 0.90831053 0.2719907 0.18336019 -0.6965991 0.6054566 0.9221936 0.27257356 -0.6976883 0.28209785 0.5670396 0.7891106 -0.033565007 1.1254404 -0.44386706 -0.04946416 0.89790195 -0.446153 0.5861582 1.1943834 -0.048877314 0.582014 1.2174387 0.18956769 0.6117599 -0.71535933 0.8436126 0.62103826 0.26758802 0.8625513 1.1301111 -0.3987839 1.1313059 -0.02548506 0.83551574 1.2101433 -0.047646757 1.1888822 -0.022714186 -0.7398826 0.85291326 -0.61973876 -0.043400608 0.19341025 0.19196703 0.80725485 1.182317 -0.026444823 -0.617754 -0.7378264 0.91962504
0.7927928 0.9079532 0.2721119 0.18353955 -0.69577307 0.60532266 0.92184365 0.27267897 -0.69686025 0.28221768 0.566907 0.7888038 -0.033212036 1.1248664 -0.44324008 -0.04909931 0.8975522 -0.44552195 0.5860242 1.1938118 -0.04851386 0.5818833 1.2168753 0.18974067 0.61163527 -0.7145431 0.84331924 0.6209065 0.26770496 0.86218834 1.1295352 -0.3981568 1.1307273 -0.025138158 0.83521295 1.2095848 -0.047284074 1.1883137 -0.022369364 -0.73906213 0.85255796 -0.6190016 -0.04304268 0.19359729 0.1921433 0.80695295 1.1817552 -0.026098303 -0.6170168 -0.73701215 0.91928
0.7937938 0.9075963 0.2722329 0.18371868 -0.6949483 0.6051888 0.9214943 0.27278423 -0.69603336 0.28233737 0.5667744 0.7884973 -0.032859273 1.1242933 -0.44261396 -0.048734818 0.8972028 -0.4448913 0.5858904 1.1932408 -0.048150655 0.5817527 1.2163126 0.18991351 0.61151063 -0.7137273 0.84302604 0.6207748 0.26782182 0.8618259 1.1289598 -0.39753008 1.1301492 -0.024791516 0.8349105 1.2090269 -0.046921704 1.1877456 -0.022025065 -0.73824316 0.8522031 -0.6182651 -0.042684942 0.19378412 0.19231945 0.80665153 1.1811942 -0.02575223 -0.61628014 -0.7361983 0.9189353
0.7947948 0.90723985 0.27235374 0.18389758 -0.694125 0.60505503 0.9211456 0.27288938 -0.69520766 0.2824569 0.566642 0.7881912 -0.032506723 1.1237212 -0.44198865 -0.048370693 0.89685386 -0.4442611 0.5857567 1.1926705 -0.047787707 0.58162224 1.2157506 0.19008622 0.61138606 -0.712912 0.84273314 0.62064314 0.26793852 0.86146396 1.1283851 -0.39690378 1.1295719 -0.024445139 0.8346085 1.2084694 -0.04655965 1.187178 -0.021681316 -0.7374258 0.8518486 -0.61752903 -0.042327404 0.19397077 0.19249545 0.8063505 1.1806338 -0.025406599 -0.615544 -0.73538494 0.918591
0.7957958 0.9068839 0.2724744 0.18407623 -0.6933031 0.60492134 0.9207975 0.2729944 -0.69438326 0.2825763 0.5665097 0.78788537 -0.032154392 1.1231501 -0.44136426 -0.048006948 0.8965053 -0.44363138 0.58562326 1.1921008 -0.04742503 0.581492 1.2151892 0.19025877 0.6112616 -0.71209717 0.8424404 0.62051153 0.26805514 0.8611026 1.1278107 -0.3962779 1.1289951 -0.024099022 0.8343068 1.2079123 -0.046197936 1.1866108 -0.021338142 -0.73661005 0.8514946 -0.6167936 -0.04197006 0.19415721 0.19267131 0.80605 1.180074 -0.025061406 -0.61480844 -0.73457205 0.9182471
0.7967968 0.9065284 0.2725949 0.18425463 -0.6924827 0.6047877 0.9204501 0.27309927 -0.6935602 0.28269553 0.5663776 0.78757995 -0.03180228 1.12258 -0.4407408 -0.047643602 0.8961572 -0.4430021 0.58548987 1.1915318 -0.047062635 0.58136183 1.2146285 0.1904312 0.61113715 -0.7112828 0.84214795 0.62038 0.2681716 0.86074173 1.127237 -0.39565244 1.128419 -0.02375317 0.8340054 1.2073556 -0.045836568 1.1860441 -0.020995555 -0.7357957 0.8511411 -0.61605865 -0.0416129 0.19434343 0.19284704 0.8057499 1.1795148 -0.024716642 -0.61407334 -0.7337595 0.91790354
0.7977978 0.90617347 0.2727152 0.18443277 -0.6916639 0.6046542 0.920103 0.27320403 -0.69273853 0.28281465 0.5662455 0.78727484 -0.031450406 1.1220111 -0.4401183 -0.047280658 0.89580953 -0.44237337 0.5853567 1.1909633 -0.046700537 0.58123183 1.2140682 0.1906035 0.61101276 -0.7104689 0.8418557 0.6202485 0.26828796 0.8603814 1.1266638 -0.39502743 1.1278435 -0.023407586 0.83370435 1.2067994 -0.04547557 1.1854779 -0.02065342 -0.73498243 0.850788 -0.6153242 -0.041255936 0.19452944 0.19302265 0.80545014 1.1789563 -0.024372302 -0.6133387 -0.73294747 0.9175604
0.7987988 0.90581906 0.2728353 0.18461064 -0.6908468 0.60452074 0.9197565 0.27330866 -0.6919183 0.28293362 0.5661136 0.78697014 -0.031098764 1.121443 -0.43949676 -0.046918143 0.89546233 -0.44174513 0.5852236 1.1903952 -0.04633874 0.58110195 1.2135085 0.19077568 0.6108884 -0.7096554 0.8415637 0.6201171 0.2684042 0.86002165 1.1260911 -0.39440283 1.1272688 -0.023062272 0.8334036 1.2062435 -0.045114953 1.1849121 -0.020311676 -0.7341702 0.8504353 -0.6145903 -0.040899165 0.19471522 0.19319811 0.80515075 1.1783983 -0.024028378 -0.61260456 -0.73213583 0.9172176
0.7997998 0.9054652 0.2729552 0.18478821 -0.69003135 0.6043874 0.9194103 0.27341318 -0.6910996 0.28305247 0.5659818 0.78666586 -0.030747373 1.1208763 -0.43887597 -0.046556063 0.89511555 -0.44111747 0.5850907 1.1898279 -0.04597727 0.5809722 1.2129494 0.19094773 0.61076415 -0.70884234 0.84127194 0.61998576 0.26852027 0.85966253 1.125519 -0.39377868 1.1266947 -0.022717232 0.8331031 1.205688 -0.044754736 1.1843467 -0.01997031 -0.7333589 0.8500832 -0.61385685 -0.040542584 0.19490075 0.19337347 0.8048518 1.1778407 -0.023684857 -0.6118709 -0.73132455 0.9168751
0.8008008 0.90511173 0.2730749 0.18496549 -0.6892172 0.6042541 0.9190646 0.27351755 -0.69028246 0.28317118 0.5658502 0.786362 -0.03039624 1.1203107 -0.43825594 -0.046194438 0.8947692 -0.4404904 0.5849579 1.1892611 -0.045616128 0.58084255 1.2123908 0.19111964 0.6106399 -0.70802975 0.84098035 0.61985445 0.2686362 0.85930395 1.1249475 -0.393155 1.1261213 -0.02237247 0.83280295 1.205133 -0.04439494 1.1837819 -0.019629309 -0.7325486 0.8497315 -0.61312395 -0.040186204 0.19508603 0.1935487 0.80455315 1.1772839 -0.023341734 -0.6111377 -0.7305137 0.91653305
0.8018018 0.90475875 0.27319437 0.18514244 -0.68840426 0.6041209 0.9187192 0.2736218 -0.6894671 0.28328976 0.56571865 0.7860585 -0.030045373 1.1197462 -0.43763655 -0.045833286 0.8944233 -0.43986392 0.5848252 1.1886947 -0.04525534 0.58071303 1.2118326 0.19129145 0.6105157 -0.7072176 0.84068906 0.61972326 0.268752 0.85894597 1.1243765 -0.39253178 1.1255486 -0.02202799 0.832503 1.2045783 -0.04403558 1.1832174 -0.019288655 -0.7317391 0.8493803 -0.61239153 -0.039830018 0.19527106 0.19372378 0.8042549 1.1767274 -0.02299899 -0.61040497 -0.72970325 0.9161913
0.8028028 0.9044062 0.27331364 0.1853191 -0.6875923 0.60398775 0.9183742 0.27372593 -0.68865335 0.28340825 0.5655873 0.7857555 -0.029694788 1.1191831 -0.43701783 -0.045472622 0.8940779 -0.43923807 0.5846926 1.1881288 -0.04489492 0.58058363 1.211275 0.19146313 0.6103916 -0.7064059 0.840398 0.6195921 0.26886764 0.85858846 1.1238062 -0.39190906 1.1249768 -0.021683795 0.8322034 1.2040241 -0.04367668 1.1826535 -0.01894834 -0.7309304 0.84902966 -0.6116596 -0.039474037 0.1954558 0.19389875 0.803957 1.1761715 -0.02265662 -0.60967267 -0.7288932 0.91584986
0.8038038 0.9040541 0.27343273 0.1854955 -0.68678147 0.6038547 0.91802955 0.2738299 -0.6878409 0.2835266 0.565456 0.7854529 -0.029344497 1.1186208 -0.4363997 -0.04511246 0.8937329 -0.4386129 0.58456016 1.1875634 -0.044534884 0.5804543 1.2107178 0.1916347 0.6102676 -0.7055946 0.8401072 0.619461 0.26898313 0.8582314 1.1232364 -0.39128685 1.1244057 -0.021339895 0.831904 1.2034702 -0.04331826 1.18209 -0.01860835 -0.7301224 0.8486795 -0.6109281 -0.039118264 0.19564028 0.19407359 0.80365944 1.1756161 -0.022314606 -0.60894084 -0.7280836 0.91550875
0.8048048 0.9037024 0.27355167 0.18567167 -0.6859715 0.60372174 0.9176853 0.27393377 -0.68702954 0.28364483 0.56532484 0.7851508 -0.028994514 1.1180595 -0.43578213 -0.04475276 0.8933884 -0.43798846 0.58442783 1.1869986 -0.044175252 0.5803251 1.2101611 0.19180614 0.6101436 -0.7047838 0.83981663 0.61933 0.26909846 0.85787493 1.1226673 -0.39066514 1.1238354 -0.020996293 0.83160484 1.2029169 -0.042960342 1.1815271 -0.018268675 -0.72931516 0.84832984 -0.6101971 -0.038762707 0.19582444 0.1942483 0.8033622 1.1750611 -0.021972936 -0.6082095 -0.72727436 0.9151679
0.8058058 0.9033511 0.27367043 0.18584764 -0.6851625 0.6035889 0.9173413 0.27403748 -0.68621933 0.28376293 0.5651939 0.7848493 -0.028644854 1.117499 -0.43516514 -0.044393484 0.89304435 -0.43736473 0.5842956 1.1864341 -0.04381604 0.5801961 1.2096047 0.19197746 0.6100197 -0.7039735 0.83952636 0.6191991 0.26921362 0.8575189 1.1220988 -0.390044 1.1232661 -0.020652995 0.831306 1.2023638 -0.042602945 1.1809647 -0.0179293 -0.72850853 0.84798074 -0.6094666 -0.038407374 0.19600831 0.19442289 0.8030653 1.1745067 -0.021631591 -0.60747856 -0.7264656 0.9148274
0.8068068 0.90300024 0.27378902 0.1860234 -0.6843543 0.603456 0.9169977 0.2741411 -0.68541014 0.28388095 0.565063 0.7845482 -0.028295532 1.1169394 -0.43454862 -0.044034615 0.89270073 -0.43674177 0.5841634 1.1858702 -0.043457277 0.5800671 1.209049 0.19214867 0.6098959 -0.7031637 0.8392363 0.6190682 0.2693286 0.85716337 1.1215309 -0.38942343 1.1226976 -0.02031001 0.8310073 1.2018113 -0.04224608 1.1804028 -0.017590221 -0.7277025 0.84763217 -0.60873663 -0.03805227 0.19619186 0.19459735 0.8027687 1.1739526 -0.021290557 -0.6067481 -0.7256572 0.9144872
0.8078078 0.9026497 0.27390748 0.18619896 -0.6835469 0.60332334 0.91665435 0.27424458 -0.6846019 0.28399882 0.5649323 0.7842477 -0.027946565 1.1163807 -0.43393257 -0.043676138 0.8923576 -0.43611962 0.58403134 1.1853067 -0.04309897 0.57993823 1.2084935 0.19231975 0.6097721 -0.7023544 0.8389465 0.61893743 0.2694434 0.85680825 1.1209637 -0.38880342 1.12213 -0.019967346 0.83070886 1.2012593 -0.04188964 1.1798413 -0.017251424 -0.72689706 0.8472842 -0.6080071 -0.0376974 0.19637509 0.19477168 0.8024725 1.173399 -0.020949816 -0.60601807 -0.72484934 0.9141472
0.8088088 0.90229964 0.27402577 0.18637434 -0.6827403 0.60319066 0.91631126 0.2743479 -0.68379456 0.2841166 0.56480175 0.78394777 -0.027597973 1.1158227 -0.43331698 -0.043318033 0.89201486 -0.4354983 0.58389944 1.1847436 -0.042741153 0.5798094 1.2079384 0.1924907 0.6096484 -0.7015456 0.8386571 0.6188068 0.269558 0.8564536 1.1203972 -0.388184 1.1215633 -0.019625006 0.83041066 1.2007076 -0.04153359 1.1792805 -0.016912905 -0.72609216 0.84693676 -0.607278 -0.03734278 0.19655804 0.19494586 0.80217654 1.1728457 -0.02060935 -0.60528857 -0.72404194 0.9138075
0.8098098 0.9019499 0.27414393 0.18654953 -0.68193436 0.6030581 0.91596854 0.27445114 -0.68298805 0.28423426 0.5646713 0.78364843 -0.027249774 1.1152654 -0.4327018 -0.042960286 0.8916726 -0.43487787 0.58376753 1.184181 -0.042383842 0.57968074 1.2073839 0.19266154 0.6095248 -0.7007374 0.8383678 0.6186762 0.26967242 0.8560994 1.1198313 -0.38756526 1.1209977 -0.019283006 0.8301127 1.2001565 -0.04117791 1.1787201 -0.016574653 -0.7252878 0.8465899 -0.60654944 -0.03698842 0.19674078 0.19511992 0.80188096 1.1722931 -0.02026914 -0.6045595 -0.723235 0.913468
0.8108108 0.90160054 0.27426195 0.18672456 -0.68112904 0.60292566 0.91562605 0.27455422 -0.6821823 0.2843518 0.564541 0.7833497 -0.026901988 1.1147088 -0.432087 -0.04260288 0.8913308 -0.43425837 0.58363575 1.1836188 -0.04202706 0.5795522 1.2068297 0.19283225 0.6094012 -0.6999298 0.8380789 0.6185457 0.26978663 0.8557457 1.1192663 -0.38694715 1.120433 -0.01894135 0.829815 1.1996057 -0.04082259 1.1781604 -0.016236661 -0.72448385 0.8462436 -0.6058213 -0.03663433 0.19692327 0.19529383 0.8015856 1.1717408 -0.019929165 -0.6038309 -0.7224286 0.9131288
0.8118118 0.9012515 0.27437982 0.18689941 -0.6803244 0.6027933 0.91528386 0.2746572 -0.68137735 0.28446925 0.56441087 0.7830516 -0.026554637 1.1141529 -0.4314726 -0.042245813 0.8909894 -0.43363982 0.5835041 1.1830571 -0.041670818 0.5794237 1.2062758 0.19300282 0.6092778 -0.6991227 0.83779025 0.61841536 0.26990065 0.8553924 1.1187019 -0.38632974 1.1198695 -0.01860005 0.8295174 1.1990556 -0.040467612 1.1776013 -0.015898924 -0.7236804 0.845898 -0.6050937 -0.03628052 0.19710556 0.19546759 0.80129063 1.1711888 -0.019589402 -0.6031028 -0.7216228 0.91278976
0.8128128 0.90090287 0.27449757 0.1870741 -0.6795203 0.60266095 0.9149419 0.27476004 -0.68057305 0.28458655 0.56428087 0.7827542 -0.02620774 1.1135978 -0.43085855 -0.041889057 0.89064854 -0.4330223 0.5833725 1.1824958 -0.041315 0.57929534 1.2057225 0.19317326 0.6091544 -0.69831634 0.83750194 0.61828506 0.27001452 0.8550395 1.1181384 -0.38571304 1.1193069 -0.018259114 0.8292201 1.1985059 -0.04011296 1.1770428 -0.015561437 -0.7228773 0.84555286 -0.6043666 -0.035927005 0.19728762 0.1956412 0.80099595 1.1706374 -0.01924983 -0.60237515 -0.72081757 0.9124509
0.8138138 0.9005546 0.2746152 0.18724863 -0.6787168 0.6025288 0.9146002 0.27486277 -0.6797694 0.28470376 0.56415105 0.78245723 -0.025861323 1.1130432 -0.4302448 -0.041532602 0.890308 -0.43240568 0.583241 1.1819351 -0.04095957 0.579167 1.2051694 0.19334355 0.6090311 -0.69751066 0.83721393 0.6181549 0.27012822 0.85468704 1.1175758 -0.38509706 1.1187456 -0.017918555 0.82892305 1.1979568 -0.039758623 1.176485 -0.015224194 -0.7220747 0.84520835 -0.60364 -0.035573803 0.19746949 0.19581467 0.80070156 1.1700864 -0.018910425 -0.60164803 -0.7200129 0.9121123
0.8148148 0.9002066 0.2747327 0.187423 -0.6779138 0.6023967 0.9142588 0.27496538 -0.6789664 0.28482085 0.5640214 0.7821607 -0.02551541 1.1124892 -0.4296314 -0.041176446 0.889968 -0.43178973 0.58310956 1.1813747 -0.04060451 0.57903886 1.2046169 0.19351372 0.6089079 -0.6967057 0.8369262 0.6180248 0.27024177 0.854335 1.1170139 -0.38448188 1.1181854 -0.017578384 0.82862616 1.1974082 -0.039404586 1.1759278 -0.014887191 -0.7212724 0.8448643 -0.602914 -0.035220925 0.19765116 0.19598797 0.8004074 1.1695358 -0.018571163 -0.60092145 -0.7192089 0.911774
0.8158158 0.899859 0.2748501 0.18759724 -0.67711127 0.6022647 0.9139176 0.27506787 -0.67816395 0.28493786 0.5638919 0.78186464 -0.025170023 1.111936 -0.4290183 -0.04082057 0.88962835 -0.4311744 0.58297825 1.1808149 -0.0402498 0.57891077 1.2040647 0.19368373 0.6087848 -0.69590145 0.83663887 0.6178949 0.2703552 0.85398334 1.1164529 -0.3838675 1.1176264 -0.017238611 0.8283295 1.1968602 -0.03905084 1.1753713 -0.014550426 -0.7204705 0.8445208 -0.6021884 -0.03486839 0.19783264 0.19616109 0.8001136 1.1689856 -0.018232018 -0.60019547 -0.71840554 0.9114359
0.8168168 0.89951175 0.27496737 0.18777135 -0.6763092 0.6021328 0.91357666 0.27517024 -0.6773621 0.2850547 0.56376255 0.781569 -0.024825191 1.1113832 -0.4284055 -0.04046496 0.88928914 -0.43055964 0.582847 1.1802554 -0.03989543 0.57878274 1.2035129 0.1938536 0.6086618 -0.695098 0.8363518 0.61776507 0.27046847 0.8536321 1.1158929 -0.38325393 1.1170686 -0.01689925 0.8280331 1.1963128 -0.03869737 1.1748155 -0.0142138945 -0.7196689 0.8441778 -0.6014634 -0.03451621 0.19801393 0.19633406 0.7998201 1.1684358 -0.017892962 -0.59946996 -0.7176029 0.9110981
0.8178178 0.8991648 0.27508453 0.1879453 -0.6755076 0.6020011 0.91323596 0.27527252 -0.67656064 0.28517148 0.5636333 0.7812738 -0.024480943 1.110831 -0.42779294 -0.04010962 0.8889503 -0.42994547 0.5827158 1.1796966 -0.039541386 0.5786548 1.2029616 0.1940233 0.60853887 -0.6942954 0.8360651 0.6176354 0.27058163 0.85328126 1.1153337 -0.3826413 1.1165117 -0.016560312 0.8277369 1.1957661 -0.038344167 1.1742605 -0.013877596 -0.7188677 0.84383523 -0.60073894 -0.034164406 0.19819506 0.19650684 0.7995269 1.1678866 -0.01755397 -0.59874505 -0.71680105 0.91076064
0.8188188 0.8988182 0.27520156 0.18811913 -0.6747064 0.6018694 0.9128955 0.27537468 -0.67575973 0.2852881 0.56350434 0.780979 -0.02413722 1.1102794 -0.42718065 -0.03975453 0.8886119 -0.42933184 0.58258474 1.1791381 -0.039187655 0.578527 1.2024107 0.19419284 0.6084161 -0.69349366 0.8357788 0.6175059 0.27069467 0.85293084 1.1147755 -0.3820295 1.1159557 -0.016221814 0.8274409 1.19522 -0.037991226 1.1737062 -0.013541528 -0.7180669 0.84349316 -0.600015 -0.033812996 0.19837601 0.19667944 0.799234 1.1673378 -0.017215014 -0.5980207 -0.716 0.9104235
0.8198198 0.8984719 0.2753185 0.18829283 -0.6739057 0.60173786 0.9125553 0.27547672 -0.6749593 0.2854046 0.56337553 0.7806845 -0.02379389 1.1097283 -0.42656863 -0.039399683 0.8882739 -0.4287187 0.5824537 1.1785802 -0.03883422 0.5783993 1.2018602 0.19436221 0.60829335 -0.6926929 0.8354928 0.6173765 0.27080756 0.8525808 1.1142185 -0.3814187 1.1154006 -0.015883764 0.8271452 1.1946746 -0.03763853 1.1731528 -0.013205691 -0.7172664 0.8431515 -0.5992917 -0.033462 0.1985568 0.19685185 0.7989413 1.1667895 -0.01687606 -0.59729695 -0.7151998 0.9100867
0.8208208 0.89812595 0.27543533 0.1884664 -0.6731053 0.6016064 0.9122153 0.27557868 -0.6741593 0.285521 0.5632469 0.7803904 -0.023450932 1.1091777 -0.42595688 -0.039045077 0.88793623 -0.42810604 0.58232284 1.1780229 -0.038481075 0.5782717 1.2013102 0.19453141 0.6081708 -0.69189304 0.8352072 0.6172472 0.27092037 0.85223114 1.1136624 -0.38080886 1.1148462 -0.015546181 0.8268497 1.19413 -0.037286077 1.1726003 -0.012870085 -0.7164662 0.84281033 -0.5985689 -0.03311144 0.19873741 0.19702405 0.79864895 1.1662416 -0.016537081 -0.5965739 -0.7144006 0.90975016
0.8218218 0.8977803 0.27555206 0.18863983 -0.67230535 0.6014751 0.91187555 0.2756805 -0.6733597 0.28563726 0.5631184 0.7800966 -0.023108335 1.1086277 -0.42534536 -0.0386907 0.887599 -0.42749384 0.58219206 1.177466 -0.038128205 0.57814413 1.2007607 0.19470042 0.6080483 -0.6910943 0.834922 0.6171181 0.27103305 0.85188186 1.1131074 -0.3802001 1.1142927 -0.015209079 0.8265545 1.193586 -0.036933858 1.1720484 -0.0125347115 -0.71566635 0.8424695 -0.5978468 -0.03276133 0.19891788 0.19719604 0.7983569 1.1656944 -0.016198086 -0.5958515 -0.71360224 0.909414
0.8228228 0.89743495 0.27566868 0.18881316 -0.67150575 0.6013439 0.9115361 0.27578226 -0.6725605 0.28575337 0.5629902 0.7798032 -0.022766085 1.1080781 -0.4247341 -0.038336553 0.8872621 -0.4268821 0.58206135 1.1769097 -0.037775602 0.5780167 1.2002116 0.19486925 0.607926 -0.69029665 0.83463717 0.6169891 0.27114558 0.851533 1.1125536 -0.37959236 1.11374 -0.0148724625 0.8262595 1.1930429 -0.036581866 1.1714977 -0.012199572 -0.7148669 0.8421292 -0.5971253 -0.032411702 0.19909818 0.19736782 0.79806507 1.1651477 -0.015859244 -0.5951297 -0.7128049 0.9090782
0.8238238 0.89708996 0.2757852 0.18898636 -0.67070657 0.6012129 0.9111968 0.2758839 -0.6717617 0.2858694 0.5628621 0.7795101 -0.022424169 1.1075292 -0.42412305 -0.037982624 0.8869256 -0.42627078 0.58193076 1.176354 -0.037423253 0.5778894 1.199663 0.19503787 0.6078038 -0.6895001 0.8343528 0.61686015 0.27125806 0.8511845 1.1120011 -0.3789857 1.1131879 -0.0145363 0.82596475 1.1925006 -0.036230095 1.1709479 -0.011864669 -0.71406776 0.8417892 -0.5964044 -0.032062575 0.19927835 0.19753936 0.7977736 1.1646013 -0.015520599 -0.59440863 -0.71200866 0.9087427
0.8248248 0.8967453 0.27590162 0.18915944 -0.66990775 0.601082 0.91085786 0.27598548 -0.6709633 0.28598523 0.56273425 0.7792173 -0.022082571 1.1069806 -0.42351228 -0.037628915 0.88658935 -0.42565984 0.5818003 1.1757989 -0.037071154 0.5777622 1.199115 0.19520628 0.60768175 -0.6887048 0.83406883 0.61673135 0.2713704 0.8508364 1.1114496 -0.37837982 1.1126366 -0.01420057 0.8256703 1.1919591 -0.03587854 1.1703991 -0.011530004 -0.713269 0.84144956 -0.5956842 -0.031713974 0.19945836 0.19771068 0.7974824 1.1640557 -0.015182174 -0.59368837 -0.7112136 0.9084076
0.8258258 0.8964009 0.27601793 0.1893324 -0.66910934 0.6009513 0.91051906 0.27608696 -0.67016524 0.28610095 0.5626066 0.7789248 -0.021741284 1.1064326 -0.42290175 -0.03727542 0.8862535 -0.42504928 0.58166987 1.1752445 -0.036719292 0.5776351 1.1985675 0.19537447 0.6075598 -0.6879108 0.83378524 0.6166026 0.27148265 0.85048866 1.1108993 -0.37777466 1.1120858 -0.013865257 0.8253761 1.1914185 -0.035527196 1.1698513 -0.011195584 -0.71247065 0.84111035 -0.5949646 -0.03136592 0.19963823 0.19788173 0.7971915 1.1635106 -0.01484399 -0.59296876 -0.71041965 0.9080729
0.8268268 0.8960569 0.27613416 0.18950523 -0.6683113 0.6008207 0.91018057 0.27618834 -0.6693676 0.28621656 0.56247914 0.77863264 -0.021400295 1.105885 -0.4222915 -0.036922134 0.8859179 -0.4244391 0.58153963 1.1746906 -0.036367666 0.5775081 1.1980206 0.19554244 0.60743797 -0.6871181 0.833502 0.616474 0.2715948 0.8501413 1.1103499 -0.37717015 1.1115359 -0.013530341 0.82508224 1.190879 -0.03517606 1.1693046 -0.010861412 -0.71167266 0.8407715 -0.5942458 -0.031018341 0.19981796 0.19805254 0.79690087 1.1629661 -0.014506068 -0.59225005 -0.709627 0.9077385
0.8278278 0.89571315 0.27625027 0.18967795 -0.6675137 0.60069025 0.9098424 0.27628964 -0.66857034 0.28633198 0.5623519 0.77834076 -0.021059595 1.105338 -0.42168146 -0.03656906 0.8855826 -0.4238293 0.58140945 1.1741375 -0.036016267 0.5773812 1.1974742 0.19571018 0.6073163 -0.68632686 0.8332192 0.61634547 0.27170685 0.8497943 1.1098013 -0.3765663 1.1109865 -0.013195805 0.82478863 1.1903403 -0.03482513 1.168759 -0.010527493 -0.71087515 0.840433 -0.59352773 -0.03067115 0.19999754 0.19822307 0.79661053 1.1624223 -0.014168426 -0.5915321 -0.70883566 0.9074045
0.8288288 0.89536977 0.2763663 0.18985054 -0.6667165 0.60056 0.9095044 0.27639088 -0.6677734 0.28644726 0.56222486 0.7780492 -0.020719172 1.1047914 -0.42107174 -0.03621619 0.88524765 -0.4232198 0.5812794 1.173585 -0.035665087 0.5772545 1.1969285 0.19587767 0.6071947 -0.68553716 0.83293664 0.61621696 0.2718188 0.8494477 1.1092536 -0.37596303 1.1104378 -0.012861636 0.8244953 1.1898026 -0.034474406 1.1682144 -0.010193834 -0.71007806 0.84009486 -0.59281033 -0.030324327 0.20017698 0.19839333 0.7963205 1.1618792 -0.013831085 -0.590815 -0.7080457 0.9070709
0.8298298 0.8950267 0.2764822 0.19002302 -0.6659198 0.6004299 0.90916675 0.27649206 -0.6669769 0.28656238 0.56209797 0.7777578 -0.02037902 1.1042453 -0.42046225 -0.03586353 0.8849129 -0.42261064 0.58114946 1.1730332 -0.035314124 0.5771278 1.1963835 0.19604489 0.60707325 -0.68474877 0.8326545 0.6160886 0.27193063 0.8491015 1.1087067 -0.37536037 1.1098895 -0.012527815 0.8242024 1.1892661 -0.034123883 1.167671 -0.009860441 -0.70928144 0.8397571 -0.59209377 -0.029977856 0.20035629 0.1985633 0.79603076 1.1613367 -0.013494058 -0.5900988 -0.7072573 0.9067376
0.8308308 0.8946839 0.276598 0.19019537 -0.66512346 0.6003 0.9088294 0.27659315 -0.6661808 0.28667733 0.5619713 0.7774668 -0.02003913 1.1036998 -0.4198531 -0.035511076 0.88457847 -0.4220018 0.5810197 1.1724824 -0.034963373 0.5770013 1.195839 0.19621186 0.60695183 -0.68396133 0.8323726 0.61596036 0.2720424 0.84875566 1.1081605 -0.37475824 1.1093419 -0.01219433 0.82390976 1.1887307 -0.033773564 1.1671282 -0.009527323 -0.70848536 0.8394196 -0.591378 -0.02963172 0.20053546 0.19873296 0.7957414 1.1607949 -0.013157363 -0.58938354 -0.70647013 0.90640473
0.8318318 0.89434147 0.27671373 0.1903676 -0.6643277 0.60017025 0.90849227 0.27669418 -0.66538507 0.28679213 0.5618448 0.77717596 -0.019699495 1.1031548 -0.41924423 -0.03515883 0.8842442 -0.4213933 0.58089006 1.1719321 -0.034612827 0.5768749 1.1952952 0.19637853 0.6068306 -0.6831748 0.83209103 0.61583215 0.2721541 0.8484102 1.1076151 -0.37415665 1.1087948 -0.011861165 0.8236175 1.1881963 -0.033423442 1.1665862 -0.009194486 -0.7076898 0.8390824 -0.590663 -0.02928591 0.20071448 0.19890238 0.79545224 1.1602539 -0.012821014 -0.5886693 -0.7056839 0.90607226
0.8328328 0.8939994 0.27682933 0.19053969 -0.6635323 0.6000407 0.9081555 0.27679518 -0.6645898 0.28690675 0.5617185 0.77688545 -0.019360108 1.1026102 -0.41863573 -0.0348068 0.88391024 -0.4207851 0.58076054 1.1713828 -0.03426249 0.57674867 1.1947522 0.19654492 0.6067094 -0.6823891 0.83180976 0.615704 0.27226567 0.84806514 1.1070703 -0.3735556 1.1082484 -0.011528309 0.82332563 1.1876626 -0.03307353 1.166045 -0.008861941 -0.7068949 0.8387456 -0.5899489 -0.028940408 0.20089339 0.1990716 0.79516345 1.1597136 -0.012485026 -0.58795595 -0.7048985 0.9057402
0.8338338 0.8936576 0.27694482 0.19071166 -0.66273755 0.5999113 0.9078191 0.2768961 -0.663795 0.2870212 0.5615924 0.7765952 -0.019020963 1.1020662 -0.41802752 -0.034454983 0.8835764 -0.4201772 0.5806312 1.1708343 -0.033912357 0.57662255 1.1942099 0.19671106 0.6065883 -0.6816042 0.8315287 0.61557597 0.27237716 0.8477205 1.1065264 -0.37295502 1.1077023 -0.011195749 0.8230341 1.1871296 -0.032723818 1.1655045 -0.008529697 -0.7061005 0.8384091 -0.58923566 -0.0285952 0.20107214 0.19924062 0.79487497 1.1591743 -0.01214941 -0.5872436 -0.7041139 0.9054085
0.8348348 0.89331615 0.2770602 0.19088349 -0.6619434 0.599782 0.907483 0.27699697 -0.66300064 0.28713542 0.5614664 0.7763052 -0.018682057 1.1015227 -0.4174197 -0.03410338 0.8832428 -0.41956958 0.580502 1.1702867 -0.03356243 0.5764966 1.1936685 0.19687699 0.6064673 -0.6808201 0.831248 0.61544794 0.27248856 0.8473762 1.1059829 -0.37235492 1.1071569 -0.010863474 0.822743 1.1865975 -0.03237432 1.1649647 -0.008197764 -0.7053068 0.83807296 -0.5885234 -0.028250275 0.20125075 0.19940944 0.79458684 1.1586357 -0.01181418 -0.58653206 -0.70333004 0.9050772
0.8358358 0.8929751 0.27717552 0.1910552 -0.66114974 0.5996528 0.90714717 0.2770978 -0.6622068 0.2872495 0.5613406 0.7760154 -0.018343383 1.1009798 -0.41681224 -0.033751998 0.88290936 -0.41896227 0.580373 1.16974 -0.033212703 0.5763708 1.1931279 0.19704273 0.6063463 -0.6800367 0.83096755 0.61532 0.27259988 0.8470323 1.1054403 -0.37175527 1.1066118 -0.010531472 0.82245225 1.1860659 -0.032025028 1.1644255 -0.007866154 -0.7045139 0.8377371 -0.587812 -0.027905624 0.20142922 0.19957808 0.79429895 1.1580981 -0.011479343 -0.5858213 -0.702547 0.90474635
0.8368368 0.89263433 0.27729067 0.19122674 -0.66035676 0.5995238 0.9068118 0.27719852 -0.6614135 0.28736335 0.56121486 0.77572596 -0.01800494 1.1004375 -0.41620523 -0.03340084 0.8825762 -0.4183553 0.5802441 1.1691943 -0.032863177 0.5762451 1.1925881 0.19720827 0.6062255 -0.67925406 0.83068734 0.61519223 0.2727111 0.8466888 1.1048981 -0.37115607 1.1060674 -0.010199733 0.82216203 1.185535 -0.031675953 1.1638869 -0.007534879 -0.7037217 0.8374015 -0.5871016 -0.027561234 0.20160756 0.19974653 0.7940115 1.1575614 -0.011144911 -0.58511114 -0.7017646 0.90441585
0.8378378 0.89229393 0.27740574 0.19139814 -0.65956444 0.59939486 0.90647674 0.2772992 -0.6606207 0.28747702 0.56108934 0.7754367 -0.017666724 1.0998957 -0.4155986 -0.03304992 0.8822434 -0.4177486 0.58011544 1.1686497 -0.03251386 0.5761196 1.1920491 0.19737364 0.6061047 -0.67847204 0.8304073 0.61506444 0.27282223 0.8463457 1.1043565 -0.37055728 1.1055233 -0.009868249 0.8218722 1.1850047 -0.0313271 1.1633489 -0.0072039505 -0.7029303 0.83706623 -0.5863921 -0.027217094 0.20178574 0.1999148 0.7937243 1.1570257 -0.010810891 -0.5844018 -0.70098287 0.90408576
0.8388388 0.8919539 0.2775207 0.1915694 -0.6587729 0.59926605 0.9061421 0.27739978 -0.65982854 0.28759044 0.560964 0.77514774 -0.017328732 1.0993546 -0.41499248 -0.032699235 0.88191086 -0.4171422 0.57998693 1.168106 -0.03216475 0.57599425 1.1915113 0.19753882 0.6059839 -0.67769074 0.8301276 0.6149367 0.27293327 0.84600306 1.1038156 -0.3699589 1.1049799 -0.009537011 0.82158285 1.184475 -0.030978471 1.1628115 -0.0068733827 -0.70213974 0.8367313 -0.5856834 -0.026873197 0.20196377 0.20008291 0.7934375 1.156491 -0.0104772905 -0.583693 -0.7002018 0.903756
0.8398398 0.8916142 0.2776355 0.1917405 -0.65798205 0.59913737 0.90580785 0.27750027 -0.659037 0.28770366 0.5608387 0.774859 -0.016990962 1.0988141 -0.4143868 -0.032348793 0.8815787 -0.41653612 0.57985866 1.1675634 -0.031815846 0.5758691 1.1909742 0.19770384 0.6058633 -0.67691004 0.82984805 0.6148091 0.27304423 0.8456608 1.1032751 -0.36936092 1.1044369 -0.009206011 0.821294 1.1839459 -0.030630076 1.1622747 -0.0065431898 -0.70135015 0.8363967 -0.5849755 -0.026529536 0.20214166 0.20025085 0.793151 1.1559575 -0.010144115 -0.582985 -0.6994214 0.9034267
0.8408408 0.8912749 0.27775022 0.19191143 -0.6571921 0.5990088 0.90547407 0.27760068 -0.65824616 0.2878167 0.5607136 0.7745706 -0.016653415 1.0982742 -0.41378167 -0.031998605 0.8812468 -0.41593036 0.5797306 1.1670221 -0.03146716 0.5757441 1.1904384 0.19786869 0.60574263 -0.67612994 0.82956874 0.6146815 0.2731551 0.845319 1.1027353 -0.36876336 1.1038944 -0.008875242 0.82100564 1.1834173 -0.030281922 1.1617384 -0.0062133865 -0.7005615 0.8360623 -0.5842684 -0.026186101 0.20231938 0.20041864 0.79286486 1.155425 -0.009811371 -0.58227754 -0.69864154 0.9030978
0.8418418 0.89093596 0.27786478 0.1920822 -0.65640295 0.59888035 0.9051407 0.277701 -0.657456 0.28792956 0.5605886 0.7742824 -0.016316092 1.097735 -0.4131771 -0.031648677 0.8809152 -0.41532496 0.5796027 1.1664817 -0.031118687 0.57561934 1.1899035 0.19803339 0.60562205 -0.67535037 0.8292897 0.614554 0.27326587 0.84497756 1.1021959 -0.36816618 1.1033523 -0.008544697 0.8207179 1.1828892 -0.029934015 1.1612027 -0.005883988 -0.69977397 0.83572835 -0.58356196 -0.025842885 0.20249696 0.20058627 0.7925791 1.1548936 -0.00947906 -0.5815706 -0.69786227 0.9027693
0.8428428 0.89059746 0.27797925 0.19225278 -0.6556148 0.598752 0.9048078 0.27780122 -0.65666664 0.28804228 0.5604637 0.7739945 -0.015978992 1.0971966 -0.4125731 -0.03129902 0.88058406 -0.41471985 0.5794751 1.1659423 -0.03077044 0.5754947 1.1893698 0.19819793 0.60550153 -0.6745714 0.8290108 0.61442655 0.27337652 0.84463656 1.101657 -0.36756936 1.1028107 -0.008214373 0.82043046 1.1823616 -0.029586365 1.1606674 -0.005555011 -0.69898754 0.8353946 -0.5828563 -0.025499884 0.20267436 0.20075376 0.7922937 1.1543632 -0.009147187 -0.58086437 -0.69708353 0.9024412
0.8438438 0.89025927 0.27809355 0.1924232 -0.6548276 0.59862375 0.9044754 0.27790135 -0.65587807 0.2881548 0.560339 0.7737069 -0.015642116 1.0966588 -0.41196972 -0.030949648 0.88025326 -0.4141151 0.5793477 1.1654035 -0.030422421 0.5753703 1.1888369 0.19836232 0.6053811 -0.673793 0.8287321 0.6142992 0.2734871 0.84429604 1.1011187 -0.36697292 1.1022696 -0.007884262 0.8201434 1.1818346 -0.029238984 1.1601325 -0.0052264724 -0.69820225 0.83506125 -0.58215123 -0.025157092 0.20285161 0.2009211 0.79200876 1.1538335 -0.008815752 -0.58015865 -0.6963053 0.90211344
0.8448448 0.88992155 0.27820772 0.19259341 -0.65404147 0.59849554 0.9041435 0.27800137 -0.6550904 0.2882672 0.56021434 0.77341956 -0.015305469 1.0961218 -0.411367 -0.030600566 0.8799228 -0.41351074 0.57922053 1.1648656 -0.03007464 0.5752461 1.1883049 0.19852658 0.60526067 -0.6730151 0.8284536 0.61417186 0.27359757 0.84395593 1.1005809 -0.36637685 1.1017292 -0.0075543625 0.8198567 1.1813079 -0.028891878 1.1595982 -0.00489839 -0.6974183 0.8347282 -0.5814468 -0.024814503 0.20302866 0.20108831 0.79172415 1.1533046 -0.008484757 -0.57945347 -0.6955276 0.9017861
0.8458458 0.8895842 0.27832174 0.19276343 -0.6532564 0.5983675 0.9038121 0.2781013 -0.65430367 0.28837943 0.5600899 0.77313256 -0.014969051 1.0955856 -0.410765 -0.030251786 0.8795927 -0.41290674 0.57909346 1.1643283 -0.0297271 0.5751221 1.1877736 0.1986907 0.6051403 -0.6722377 0.82817525 0.6140446 0.27370796 0.84361625 1.1000435 -0.36578116 1.101189 -0.00722467 0.81957036 1.1807817 -0.02854506 1.1590643 -0.0045707817 -0.6966356 0.8343954 -0.580743 -0.024472117 0.20320556 0.20125538 0.7914399 1.1527762 -0.008154199 -0.57874876 -0.69475037 0.90145916
0.8468468 0.88924724 0.27843565 0.19293323 -0.65247256 0.5982395 0.9034813 0.2782011 -0.6535179 0.28849152 0.5599655 0.7728458 -0.014632867 1.0950501 -0.41016373 -0.029903324 0.87926304 -0.41230312 0.5789666 1.1637918 -0.029379811 0.5749983 1.187243 0.19885467 0.60502 -0.6714608 0.82789713 0.6139174 0.27381822 0.8432771 1.0995067 -0.36518586 1.1006495 -0.006895182 0.8192844 1.1802559 -0.028198542 1.1585308 -0.0042436672 -0.69585437 0.834063 -0.5800398 -0.024129929 0.20338225 0.20142233 0.7911561 1.1522487 -0.007824079 -0.5780446 -0.69397366 0.9011325
0.8478478 0.8889108 0.27854937 0.19310284 -0.65169 0.5981116 0.90315104 0.2783008 -0.6527332 0.28860345 0.5598412 0.7725594 -0.014296921 1.0945156 -0.40956324 -0.02955519 0.8789337 -0.41169992 0.5788399 1.1632559 -0.029032782 0.57487464 1.1867131 0.19901852 0.6048997 -0.67068446 0.8276192 0.6137903 0.2739284 0.84293836 1.0989703 -0.36459088 1.1001104 -0.0065658977 0.8189987 1.1797305 -0.027852336 1.1579977 -0.003917053 -0.6950746 0.83373094 -0.5793371 -0.023787938 0.20355877 0.20158914 0.7908727 1.1517218 -0.0074943937 -0.57734096 -0.6931974 0.9008063
0.8488488 0.8885747 0.27866292 0.1932722 -0.6509087 0.59798384 0.9028214 0.2784004 -0.65194964 0.28871527 0.55971706 0.7722733 -0.013961218 1.0939819 -0.4089636 -0.0292074 0.8786048 -0.41109714 0.5787133 1.1627206 -0.028686024 0.5747512 1.1861838 0.19918226 0.6047795 -0.6699085 0.82734144 0.6136632 0.27403846 0.8426001 1.0984344 -0.36399633 1.099572 -0.006236815 0.8187133 1.1792055 -0.027506458 1.1574651 -0.0035908462 -0.6942964 0.8333992 -0.578635 -0.023446143 0.20373508 0.20175582 0.79058975 1.1511955 -0.0071651386 -0.57663774 -0.6924216 0.9004805
0.8498498 0.8882391 0.27877635 0.19344133 -0.6501289 0.5978561 0.9024922 0.27849987 -0.6511673 0.28882697 0.55959296 0.77198756 -0.013625765 1.0934491 -0.40836483 -0.028859966 0.87827635 -0.41049483 0.5785868 1.1621859 -0.028339546 0.5746278 1.1856551 0.19934586 0.60465926 -0.66913307 0.82706386 0.6135362 0.2741484 0.8422624 1.0978991 -0.36340213 1.0990341 -0.005907934 0.8184282 1.178681 -0.027160918 1.156933 -0.0032650146 -0.69351965 0.83306783 -0.5779334 -0.023104541 0.20391119 0.20192239 0.7903072 1.1506698 -0.0068363086 -0.575935 -0.6916463 0.900155
0.8508509 0.887904 0.27888957 0.19361022 -0.6493505 0.59772843 0.9021635 0.27859923 -0.65038615 0.28893855 0.55946904 0.7717021 -0.013290568 1.0929173 -0.407767 -0.028512906 0.8779482 -0.409893 0.5784605 1.1616518 -0.027993362 0.5745046 1.185127 0.19950934 0.60453916 -0.66835815 0.82678646 0.6134093 0.27425823 0.8419251 1.0973641 -0.36280832 1.0984967 -0.005579256 0.8181434 1.1781569 -0.026815735 1.1564012 -0.0029395449 -0.69274366 0.8327368 -0.5772322 -0.022763135 0.20408708 0.20208882 0.7900251 1.1501447 -0.0065078987 -0.57523274 -0.69087136 0.89982986
0.8518519 0.8875693 0.27900264 0.19377886 -0.64857376 0.5976009 0.90183514 0.27869847 -0.64960635 0.28904998 0.5593452 0.771417 -0.012955635 1.0923865 -0.40717012 -0.028166236 0.8776206 -0.40929165 0.57833433 1.1611184 -0.02764748 0.5743816 1.1845995 0.19967268 0.604419 -0.66758364 0.82650924 0.6132824 0.27436796 0.8415884 1.0968297 -0.3622149 1.0979599 -0.0052507813 0.81785893 1.177633 -0.026470922 1.1558697 -0.0026144248 -0.69196856 0.8324061 -0.5765315 -0.022421926 0.20426275 0.20225513 0.7897435 1.1496202 -0.0061799013 -0.5745309 -0.6900969 0.89950514
0.8528529 0.8872351 0.2791155 0.19394721 -0.64779866 0.5974734 0.9015072 0.2787976 -0.648828 0.28916132 0.55922145 0.77113235 -0.0126209725 1.0918567 -0.4065743 -0.02781997 0.87729335 -0.40869084 0.57820827 1.1605854 -0.027301917 0.5742587 1.1840725 0.19983593 0.60429895 -0.6668096 0.8262322 0.6131556 0.27447754 0.84125215 1.0962957 -0.3616219 1.0974237 -0.0049225125 0.8175747 1.1771096 -0.026126496 1.1553388 -0.0022896426 -0.6911942 0.83207583 -0.5758313 -0.022080915 0.20443818 0.20242134 0.7894623 1.1490961 -0.005852308 -0.57382953 -0.68932295 0.8991807
0.8538539 0.88690144 0.27922818 0.1941153 -0.64702505 0.597346 0.9011796 0.2788966 -0.64805114 0.28927255 0.5590978 0.77084804 -0.01228659 1.091328 -0.40597954 -0.027474131 0.87696654 -0.40809056 0.5780823 1.1600529 -0.026956683 0.5741359 1.1835461 0.19999905 0.6041789 -0.66603607 0.8259554 0.6130289 0.27458698 0.84091645 1.0957623 -0.3610293 1.0968881 -0.0045944517 0.8172907 1.1765865 -0.025782475 1.1548082 -0.0019651866 -0.69042057 0.8317459 -0.5751315 -0.021740105 0.20461339 0.20258741 0.7891816 1.1485726 -0.0055251094 -0.5731286 -0.6885494 0.8988566
0.8548549 0.88656825 0.27934065 0.1942831 -0.64625233 0.5972187 0.9008524 0.27899548 -0.6472759 0.28938365 0.5589743 0.77056414 -0.011952498 1.0908005 -0.4053856 -0.027128732 0.8766401 -0.40749088 0.57795656 1.1595209 -0.026611794 0.57401323 1.18302 0.20016207 0.6040589 -0.665263 0.8256787 0.6129022 0.27469632 0.8405813 1.0952293 -0.36043712 1.0963532 -0.0042666034 0.817007 1.1760639 -0.025438879 1.1542779 -0.0016410464 -0.6896477 0.8314164 -0.5744321 -0.0213995 0.20478834 0.20275337 0.7889012 1.1480496 -0.0051982957 -0.57242805 -0.68777627 0.89853287
0.8558559 0.8862356 0.27945295 0.19445065 -0.6454805 0.59709144 0.9005255 0.27909422 -0.6465023 0.28949463 0.55885094 0.7702806 -0.0116187055 1.0902742 -0.40479234 -0.026783796 0.87631416 -0.4068918 0.57783085 1.1589894 -0.026267264 0.5738907 1.1824945 0.20032497 0.603939 -0.6644904 0.8254022 0.6127757 0.27480552 0.8402467 1.0946969 -0.35984543 1.0958189 -0.003938971 0.8167236 1.1755415 -0.025095722 1.1537482 -0.0013172118 -0.6888755 0.83108735 -0.5737331 -0.021059105 0.20496303 0.2029192 0.7886213 1.1475271 -0.004871855 -0.57172793 -0.6870036 0.8982094
0.8568569 0.8859034 0.279565 0.19461797 -0.6447095 0.59696424 0.900199 0.27919286 -0.64573026 0.28960553 0.5587276 0.76999754 -0.011285224 1.0897489 -0.40419972 -0.026439339 0.8759886 -0.4062934 0.57770526 1.1584584 -0.025923112 0.5737683 1.1819694 0.20048775 0.6038191 -0.66371834 0.8251259 0.6126492 0.27491456 0.83991265 1.094165 -0.35925415 1.0952854 -0.0036115604 0.8164404 1.1750196 -0.024753027 1.1532189 -0.0009936735 -0.6881039 0.83075863 -0.57303447 -0.020718923 0.20513746 0.20308492 0.78834176 1.147005 -0.004545775 -0.57102823 -0.6862314 0.8978863
0.8578579 0.8855718 0.2796769 0.19478512 -0.6439394 0.59683716 0.8998728 0.2792914 -0.6449591 0.2897163 0.5586044 0.76971495 -0.010952065 1.0892243 -0.40360767 -0.026095387 0.87566346 -0.40569562 0.5775798 1.1579278 -0.025579352 0.573646 1.1814448 0.20065041 0.60369927 -0.66294676 0.8248498 0.6125228 0.27502346 0.8395792 1.0936335 -0.35866338 1.0947526 -0.0032843768 0.81615746 1.1744981 -0.024410814 1.1526899 -0.00067042233 -0.6873329 0.8304304 -0.57233626 -0.020378962 0.20531161 0.20325051 0.7880626 1.1464834 -0.004220042 -0.5703289 -0.6854597 0.8975635
0.8588589 0.8852406 0.27978864 0.19495206 -0.64316994 0.59671015 0.89954686 0.27938977 -0.64418876 0.289827 0.55848134 0.7694328 -0.010619241 1.0887007 -0.40301615 -0.025751956 0.8753388 -0.4050986 0.5774544 1.1573976 -0.025236003 0.5735238 1.1809206 0.20081297 0.60357946 -0.66217566 0.8245739 0.6123964 0.27513218 0.8392463 1.0931027 -0.3580731 1.0942204 -0.002957427 0.81587476 1.1739769 -0.024069102 1.1521614 -0.0003474502 -0.68656254 0.8301026 -0.57163846 -0.020039229 0.20548546 0.20341599 0.78778374 1.1459622 -0.0038946406 -0.56963 -0.6846884 0.897241
0.8598599 0.88490987 0.2799002 0.19511881 -0.6424013 0.5965832 0.8992213 0.27948806 -0.6434193 0.28993756 0.5583584 0.7691511 -0.010286765 1.0881777 -0.40242517 -0.02540907 0.87501454 -0.4045023 0.57732916 1.156868 -0.02489308 0.5734017 1.1803968 0.20097539 0.60345966 -0.6614051 0.82429814 0.6122702 0.27524078 0.8389139 1.0925725 -0.3574833 1.0936892 -0.002630718 0.8155922 1.1734561 -0.023727916 1.1516334 -2.474943e-05 -0.68579274 0.8297753 -0.570941 -0.019699728 0.20565903 0.20358133 0.7875053 1.1454415 -0.0035695555 -0.5689316 -0.68391764 0.8969187
0.8608609 0.8845796 0.28001162 0.1952854 -0.6416333 0.59645635 0.898896 0.2795862 -0.64265066 0.29004803 0.5582355 0.76886994 -0.009954652 1.0876554 -0.40183467 -0.02506675 0.8746908 -0.4039068 0.577204 1.1563387 -0.024550607 0.57327974 1.1798733 0.20113772 0.60333997 -0.6606351 0.82402265 0.61214405 0.2753492 0.8385821 1.0920428 -0.35689405 1.0931587 -0.002304258 0.81531 1.1729357 -0.02338719 1.1511058 0.00029768707 -0.6850234 0.82944846 -0.57024384 -0.019360472 0.20583233 0.20374656 0.78722715 1.1449212 -0.0032447698 -0.56823355 -0.6831474 0.8965968
0.8618619 0.8842497 0.2801229 0.1954518 -0.6408659 0.59632957 0.89857095 0.27968422 -0.6418828 0.29015842 0.5581128 0.76858926 -0.009622915 1.087134 -0.40124464 -0.024724923 0.87436736 -0.40331212 0.57707894 1.1558098 -0.024208602 0.57315785 1.1793504 0.20129992 0.60322034 -0.6598657 0.82374734 0.612018 0.27545744 0.83825076 1.0915138 -0.3563054 1.0926291 -0.0019780563 0.815028 1.1724157 -0.02304686 1.1505786 0.00061986584 -0.68425465 0.82912207 -0.5695471 -0.019021466 0.20600542 0.20391166 0.7869494 1.1444013 -0.0029202653 -0.56753594 -0.6823776 0.8962751
0.8628629 0.88392025 0.28023404 0.19561805 -0.6400992 0.5962029 0.8982462 0.27978212 -0.64111555 0.29026872 0.5579902 0.7683092 -0.00929157 1.0866132 -0.40065506 -0.024383541 0.8740444 -0.4027183 0.576954 1.1552813 -0.023867084 0.5730361 1.1788278 0.201462 0.6031007 -0.6590968 0.82347226 0.61189204 0.27556553 0.8379199 1.0909854 -0.3557173 1.0921003 -0.0016521217 0.81474626 1.1718961 -0.02270691 1.150052 0.0009417927 -0.6834864 0.82879627 -0.5688507 -0.018682724 0.2061783 0.20407662 0.7866719 1.1438818 -0.0025960228 -0.56683874 -0.6816084 0.89595366
0.8638639 0.8835912 0.28034505 0.19578414 -0.6393331 0.5960763 0.89792174 0.2798799 -0.6403491 0.2903789 0.5578677 0.76802963 -0.008960634 1.086093 -0.40006587 -0.02404258 0.8737219 -0.4021254 0.57682914 1.1547532 -0.023526074 0.5729144 1.1783055 0.20162395 0.6029812 -0.65832853 0.8231974 0.61176616 0.27567342 0.8375895 1.0904576 -0.3551298 1.0915724 -0.0013264648 0.8144647 1.1713771 -0.022367317 1.1495258 0.0012634728 -0.6827186 0.82847095 -0.56815463 -0.018344251 0.20635095 0.20424144 0.7863947 1.1433628 -0.0022720222 -0.566142 -0.6808397 0.89563245
0.8648649 0.8832625 0.28045595 0.19595006 -0.6385676 0.59594977 0.89759755 0.27997753 -0.63958323 0.290489 0.5577453 0.76775074 -0.008630121 1.0855734 -0.39947706 -0.023702018 0.8733998 -0.40153313 0.5767044 1.1542256 -0.023185568 0.5727928 1.1777836 0.20178579 0.6028617 -0.6575609 0.82292277 0.6116404 0.27578112 0.8372596 1.0899305 -0.35454297 1.0910456 -0.0010010969 0.81418335 1.1708584 -0.02202807 1.1490002 0.0015849111 -0.6819513 0.82814616 -0.5674589 -0.018006064 0.20652342 0.20440613 0.7861178 1.1428441 -0.001948242 -0.5654457 -0.68007165 0.8953115
0.8658659 0.8829342 0.2805667 0.19611585 -0.6378027 0.59582335 0.8972736 0.28007507 -0.638818 0.290599 0.557623 0.76747227 -0.008300052 1.0850545 -0.39888862 -0.023361832 0.8730781 -0.40094143 0.57657975 1.1536983 -0.022845466 0.5726713 1.1772621 0.2019475 0.6027423 -0.65679395 0.8226484 0.61151475 0.27588868 0.8369301 1.0894041 -0.35395682 1.0905198 -0.0006760296 0.81390226 1.1703401 -0.021689152 1.1484752 0.0019061115 -0.6811844 0.82782197 -0.5667636 -0.017668173 0.20669568 0.20457068 0.7858412 1.1423259 -0.0016246598 -0.56474984 -0.6793042 0.89499074
0.8668669 0.8826062 0.28067735 0.1962815 -0.6370383 0.595697 0.8969499 0.2801725 -0.6380534 0.29070887 0.5575009 0.7671942 -0.007970444 1.0845362 -0.39830053 -0.023022 0.87275684 -0.4003503 0.5764552 1.1531715 -0.022505745 0.57254994 1.176741 0.20210905 0.602623 -0.6560276 0.8223743 0.6113892 0.2759961 0.8366011 1.0888784 -0.35337138 1.0899949 -0.00035127555 0.8136214 1.1698223 -0.021350548 1.1479506 0.0022270775 -0.68041795 0.8274983 -0.56606865 -0.01733059 0.20686775 0.20473507 0.7855649 1.141808 -0.0013012522 -0.5640544 -0.67853737 0.8946702
0.8678679 0.88227856 0.2807879 0.196447 -0.6362744 0.59557074 0.8966265 0.2802698 -0.63728935 0.2908187 0.55737895 0.7669165 -0.0076413155 1.0840185 -0.39771274 -0.022682505 0.872436 -0.39975968 0.5763307 1.1526451 -0.022166388 0.5724286 1.1762202 0.2022705 0.6025037 -0.65526205 0.8221004 0.6112638 0.27610338 0.8362724 1.0883535 -0.35278666 1.0894712 -2.6848047e-05 0.8133408 1.1693051 -0.021012243 1.1474267 0.0025478117 -0.679652 0.8271753 -0.565374 -0.01699333 0.20703965 0.20489931 0.7852888 1.1412905 -0.0009779944 -0.5633595 -0.6777712 0.8943498
0.8688689 0.8819513 0.2808983 0.19661237 -0.63551104 0.5954446 0.89630324 0.280367 -0.63652587 0.2909284 0.55725706 0.76663923 -0.007312683 1.0835013 -0.39712527 -0.022343326 0.8721155 -0.39916956 0.5762064 1.152119 -0.021827377 0.5723074 1.1756998 0.2024318 0.60238457 -0.6544972 0.82182676 0.6111385 0.27621055 0.8359442 1.0878295 -0.3522027 1.0889486 0.00029723882 0.8130604 1.1687884 -0.020674225 1.1469034 0.0028683168 -0.6788864 0.826853 -0.5646798 -0.01665641 0.20721139 0.2050634 0.785013 1.1407737 -0.00065486087 -0.56266505 -0.6770057 0.8940296
0.8698699 0.8816243 0.28100863 0.19677761 -0.63474816 0.59531856 0.8959803 0.28046405 -0.63576293 0.29103798 0.55713534 0.7663623 -0.006984472 1.0829847 -0.3965381 -0.022004446 0.8717955 -0.39857996 0.57608217 1.1515934 -0.0214887 0.57218623 1.1751797 0.20259294 0.6022655 -0.65373313 0.82155347 0.61101335 0.27631757 0.8356163 1.0873061 -0.35161957 1.0884272 0.00062097015 0.81278026 1.1682723 -0.02033648 1.1463807 0.0031885945 -0.67812127 0.82653123 -0.56398594 -0.01631984 0.20738295 0.20522733 0.78473747 1.140257 -0.0003318247 -0.5619711 -0.676241 0.8937096
0.8708709 0.88129765 0.28111884 0.19694273 -0.6339858 0.5951926 0.8956576 0.280561 -0.6350005 0.29114747 0.5570138 0.7660858 -0.0066566314 1.0824686 -0.3959512 -0.021665849 0.8714758 -0.3979908 0.575958 1.1510682 -0.021150341 0.57206523 1.1746601 0.20275395 0.60214645 -0.6529699 0.8212804 0.61088836 0.2764245 0.8352888 1.0867836 -0.35103726 1.0879068 0.0009443305 0.8125003 1.1677567 -0.019999001 1.1458588 0.0035086456 -0.67735654 0.8262102 -0.56329244 -0.01598364 0.20755434 0.20539108 0.7844622 1.139741 -8.858003e-06 -0.5612777 -0.67547697 0.89338976
0.8718719 0.88097125 0.28122896 0.19710772 -0.6332239 0.5950668 0.89533514 0.28065786 -0.6342386 0.29125687 0.5568924 0.7658096 -0.006329149 1.081953 -0.39536458 -0.021327518 0.8711566 -0.3974021 0.575834 1.1505436 -0.020812286 0.5719443 1.1741408 0.20291479 0.60202754 -0.6522075 0.82100767 0.61076343 0.27653128 0.8349617 1.0862622 -0.35045588 1.0873872 0.0012673034 0.81222063 1.1672417 -0.019661771 1.1453375 0.0038284704 -0.6765923 0.8258898 -0.56259936 -0.015647825 0.20772558 0.20555466 0.7841872 1.1392252 0.00031406825 -0.5605848 -0.67471373 0.89307016
0.8728729 0.88064516 0.28133896 0.1972726 -0.63246244 0.5949411 0.8950129 0.2807546 -0.6334772 0.29136616 0.5567711 0.76553375 -0.0060020117 1.0814381 -0.39477825 -0.02098944 0.8708377 -0.39681387 0.57571 1.1500193 -0.020474523 0.5718234 1.173622 0.20307548 0.6019087 -0.651446 0.8207353 0.6106387 0.27663797 0.83463496 1.0857415 -0.3498754 1.0868683 0.0015898717 0.8119412 1.1667273 -0.019324785 1.1448169 0.0041480693 -0.6758284 0.8255701 -0.56190675 -0.015312415 0.20789666 0.20571807 0.78391236 1.1387099 0.0006369841 -0.5598924 -0.6739514 0.89275074
0.8738739 0.8803194 0.2814489 0.19743735 -0.6317015 0.59481543 0.89469093 0.28085124 -0.63271624 0.29147536 0.55665 0.7652582 -0.0056752074 1.0809236 -0.39419213 -0.0206516 0.87051916 -0.39622605 0.5755862 1.1494954 -0.020137038 0.57170266 1.1731036 0.203236 0.60179 -0.65068537 0.82046324 0.6105141 0.27674454 0.83430856 1.085222 -0.34929582 1.0863502 0.0019120176 0.811662 1.1662136 -0.01898803 1.1442971 0.004467441 -0.675065 0.8252509 -0.5612145 -0.014977426 0.2080676 0.20588127 0.7836378 1.1381952 0.0009599209 -0.5592006 -0.6731899 0.8924316
0.8748749 0.87999386 0.28155872 0.19760199 -0.630941 0.59468997 0.8943692 0.28094777 -0.6319558 0.2915844 0.5565291 0.764983 -0.0053487252 1.0804095 -0.39360628 -0.020313986 0.870201 -0.39563864 0.57546246 1.148972 -0.019799823 0.57158196 1.1725855 0.20339635 0.6016714 -0.64992577 0.8201915 0.61038965 0.27685103 0.8339825 1.0847033 -0.3487169 1.0858328 0.0022337227 0.81138307 1.1657007 -0.0186515 1.1437781 0.0047865845 -0.674302 0.8249322 -0.56052274 -0.014642879 0.2082384 0.20604429 0.78336346 1.1376809 0.0012827963 -0.5585094 -0.67242926 0.89211273
0.8758759 0.8796686 0.28166848 0.1977665 -0.63018095 0.5945646 0.8940477 0.28104421 -0.6311958 0.2916934 0.5564083 0.7647081 -0.005022554 1.079896 -0.39302066 -0.019976588 0.8698832 -0.39505163 0.57533884 1.1484492 -0.019462863 0.5714614 1.1720679 0.20355651 0.6015529 -0.64916724 0.8199201 0.6102654 0.2769574 0.8336568 1.0841858 -0.3481386 1.0853161 0.0025549673 0.8111044 1.1651883 -0.018315187 1.14326 0.005105498 -0.6735394 0.8246139 -0.55983144 -0.014308794 0.20840904 0.2062071 0.7830894 1.1371671 0.0016054453 -0.55781883 -0.67166966 0.8917941
0.8768769 0.8793436 0.28177816 0.19793092 -0.6294214 0.5944394 0.8937264 0.28114054 -0.63043624 0.29180223 0.5562877 0.7644335 -0.0046966835 1.079383 -0.3924353 -0.019639393 0.8695657 -0.394465 0.57521534 1.1479269 -0.019126153 0.5713409 1.1715508 0.2037165 0.6014345 -0.6484097 0.8196491 0.6101412 0.27706367 0.8333314 1.0836693 -0.3475609 1.0848001 0.0028757316 0.810826 1.1646769 -0.017979084 1.1427426 0.005424178 -0.67277735 0.82429606 -0.5591406 -0.013975192 0.20857956 0.20636968 0.7828155 1.1366538 0.0019278519 -0.55712885 -0.670911 0.89147574
0.8778779 0.8790189 0.2818877 0.1980952 -0.6286623 0.5943143 0.8934054 0.2812368 -0.6296772 0.29191095 0.5561673 0.7641592 -0.0043711048 1.0788704 -0.3918502 -0.019302392 0.8692486 -0.3938788 0.57509196 1.147405 -0.018789679 0.5712205 1.1710341 0.20387629 0.60131633 -0.64765334 0.8193785 0.6100172 0.27716985 0.8330063 1.083154 -0.3469838 1.0842847 0.0031959943 0.8105479 1.1641661 -0.017643185 1.1422263 0.005742623 -0.6720157 0.8239786 -0.5584503 -0.013642093 0.20874994 0.20653206 0.7825419 1.1361411 0.002250002 -0.5564395 -0.67015344 0.8911577
0.8788789 0.8786945 0.2819972 0.19825938 -0.6279037 0.59418935 0.89308465 0.28133297 -0.6289185 0.29201955 0.5560471 0.7638852 -0.0040458078 1.0783584 -0.3912653 -0.01896558 0.86893183 -0.3932929 0.5749687 1.1468838 -0.018453438 0.5711003 1.1705178 0.20403586 0.60119826 -0.6468981 0.8191083 0.6098933 0.27727595 0.8326816 1.0826397 -0.3464072 1.0837699 0.0035157343 0.8102701 1.1636562 -0.017307485 1.141711 0.006060828 -0.6712546 0.82366157 -0.5577605 -0.013309486 0.20892018 0.2066942 0.78226846 1.1356288 0.0025718824 -0.5557509 -0.669397 0.89084
0.8798799 0.8783702 0.2821066 0.19842346 -0.6271455 0.59406453 0.89276415 0.28142902 -0.6281604 0.29212803 0.5559271 0.7636115 -0.003720785 1.0778469 -0.3906807 -0.018628947 0.8686153 -0.3927074 0.5748456 1.1463631 -0.018117417 0.5709801 1.1700021 0.20419525 0.6010803 -0.6461441 0.81883854 0.6097695 0.27738196 0.8323571 1.0821261 -0.34583116 1.0832558 0.003834929 0.8099925 1.1631472 -0.01697198 1.1411966 0.0063787894 -0.67049396 0.82334495 -0.5570712 -0.012977269 0.20909029 0.2068561 0.78199524 1.1351172 0.0028934807 -0.55506295 -0.6686417 0.8905226
0.8808809 0.8780463 0.28221595 0.1985874 -0.6263879 0.59393984 0.89244395 0.28152505 -0.6274027 0.29223636 0.5558073 0.7633381 -0.0033960284 1.0773358 -0.39009634 -0.018292487 0.8682991 -0.39212227 0.5747226 1.145843 -0.017781613 0.57086 1.169487 0.20435439 0.6009625 -0.645391 0.8185692 0.6096459 0.27748787 0.832033 1.0816134 -0.34525567 1.0827422 0.0041535553 0.8097153 1.1626391 -0.016636666 1.1406833 0.0066965013 -0.6697338 0.8230286 -0.55638254 -0.012645416 0.20926027 0.20701776 0.78172225 1.1346061 0.0032147851 -0.55437577 -0.66788745 0.8902055
0.8818819 0.87772256 0.28232518 0.19875126 -0.6256308 0.5938154 0.892124 0.28162095 -0.6266455 0.29234457 0.55568767 0.7630649 -0.0030715307 1.0768253 -0.3895122 -0.017956194 0.8679832 -0.3915375 0.5745997 1.1453236 -0.01744602 0.57074004 1.1689724 0.20451333 0.60084486 -0.6446387 0.8183003 0.60952234 0.2775937 0.83170915 1.0811014 -0.34468067 1.0822293 0.004471605 0.8094383 1.162132 -0.01630154 1.140171 0.0070139593 -0.6689743 0.8227127 -0.5556945 -0.012313913 0.20943013 0.20717916 0.7814495 1.1340957 0.0035357848 -0.55368936 -0.66713405 0.8898888
0.8828829 0.8773991 0.28243434 0.19891497 -0.6248742 0.59369105 0.8918043 0.2817168 -0.62588876 0.29245263 0.55556834 0.76279205 -0.0027472854 1.0763152 -0.38892838 -0.017620064 0.8676676 -0.39095303 0.57447696 1.1448048 -0.017110633 0.57062024 1.1684583 0.20467201 0.6007274 -0.6438872 0.8180319 0.60939896 0.27769947 0.8313856 1.08059 -0.34410617 1.0817169 0.004789229 0.80916166 1.1616259 -0.015966602 1.1396598 0.0073311566 -0.6682153 0.8223972 -0.55500704 -0.011982743 0.20959985 0.20734027 0.781177 1.1335859 0.0038564694 -0.5530037 -0.6663814 0.88957244
0.8838839 0.87707585 0.28254342 0.19907859 -0.62411815 0.5935669 0.8914849 0.28181258 -0.62513256 0.29256055 0.5554492 0.7625194 -0.0024232864 1.0758055 -0.38834482 -0.017284097 0.86735225 -0.39036894 0.57435435 1.1442868 -0.016775444 0.5705005 1.1679449 0.20483045 0.6006101 -0.64313644 0.81776404 0.60927564 0.27780515 0.8310624 1.0800794 -0.34353215 1.081205 0.005106485 0.8088854 1.1611208 -0.015631849 1.1391491 0.0076480866 -0.66745687 0.8220819 -0.5543203 -0.011651894 0.20976946 0.20750116 0.7809047 1.1330769 0.0041768295 -0.55231893 -0.66562957 0.8892564
0.8848849 0.8767529 0.2826524 0.19924207 -0.62336266 0.5934429 0.8911658 0.2819083 -0.62437683 0.2926683 0.5553303 0.7622471 -0.0020995284 1.0752965 -0.38776156 -0.016948288 0.8670371 -0.3897852 0.5742319 1.1437694 -0.016440453 0.57038087 1.1674321 0.20498864 0.600493 -0.6423864 0.81749666 0.6091524 0.27791074 0.83073944 1.0795695 -0.3429586 1.0806936 0.005423389 0.8086094 1.1606164 -0.015297281 1.1386392 0.007964741 -0.66669905 0.82176703 -0.55363417 -0.011321351 0.20993893 0.20766184 0.7806327 1.1325685 0.0044968566 -0.551635 -0.66487837 0.8889408
0.8858859 0.87643015 0.2827613 0.19940545 -0.62260777 0.5933191 0.890847 0.28200397 -0.62362164 0.29277593 0.5552116 0.76197505 -0.0017760067 1.074788 -0.38717863 -0.016612638 0.8667222 -0.38920176 0.5741096 1.1432527 -0.016105656 0.57026136 1.1669198 0.20514658 0.60037607 -0.6416371 0.81722957 0.60902923 0.27801624 0.8304168 1.0790601 -0.34238553 1.0801828 0.005739957 0.8083338 1.1601127 -0.014962898 1.13813 0.0082811145 -0.66594195 0.82145244 -0.55294883 -0.010991102 0.21010828 0.20782232 0.7803608 1.1320608 0.004816543 -0.550952 -0.6641279 0.88862556
0.8868869 0.8761077 0.28287014 0.19956869 -0.6218535 0.59319556 0.8905285 0.28209957 -0.622867 0.29288337 0.55509317 0.76170325 -0.001452717 1.0742799 -0.38659602 -0.016277146 0.8664076 -0.3886187 0.5739875 1.1427369 -0.01577105 0.57014203 1.1664084 0.20530432 0.60025936 -0.6408884 0.81696284 0.6089062 0.27812168 0.83009446 1.0785513 -0.3418129 1.0796725 0.0060562044 0.8080586 1.1596097 -0.014628703 1.1376213 0.008597196 -0.66518545 0.8211382 -0.5522642 -0.010661135 0.2102775 0.20798261 0.78008926 1.1315539 0.005135881 -0.5502699 -0.66337806 0.88831073
0.8878879 0.87578547 0.28297886 0.19973181 -0.6210998 0.5930722 0.89021033 0.28219512 -0.62211293 0.29299065 0.55497503 0.7614317 -0.0011296557 1.0737724 -0.38601375 -0.01594181 0.8660931 -0.38803595 0.5738655 1.1422219 -0.015436635 0.5700228 1.1658977 0.20546189 0.6001427 -0.6401404 0.81669647 0.6087832 0.27822706 0.8297724 1.0780432 -0.3412407 1.0791626 0.006372145 0.8077838 1.1591072 -0.014294696 1.1371132 0.008912977 -0.6644297 0.82082427 -0.5515804 -0.010331438 0.21044658 0.20814273 0.7798179 1.1310478 0.005454864 -0.5495888 -0.6626289 0.88799626
0.8888889 0.87546355 0.2830875 0.1998948 -0.62034684 0.5929489 0.8898925 0.28229067 -0.6213594 0.29309776 0.5548571 0.76116043 -0.00080682 1.0732654 -0.38543186 -0.015606638 0.86577874 -0.38745356 0.57374364 1.1417078 -0.015102411 0.56990373 1.1653877 0.20561926 0.60002625 -0.63939303 0.81643033 0.60866034 0.27833232 0.82945067 1.0775356 -0.34066898 1.0786533 0.006687792 0.8075093 1.1586053 -0.013960882 1.1366059 0.009228448 -0.6636747 0.8205106 -0.5508975 -0.010002001 0.21061555 0.20830268 0.7795468 1.1305426 0.0057734875 -0.5489086 -0.6618804 0.8876822
0.8898899 0.8751418 0.28319606 0.20005766 -0.6195946 0.5928259 0.88957506 0.28238612 -0.62060654 0.2932047 0.55473924 0.7608894 -0.00048420738 1.072759 -0.38485032 -0.01527163 0.8654646 -0.38687152 0.573622 1.1411945 -0.014768376 0.56978476 1.1648786 0.20577645 0.59990984 -0.6386463 0.8161645 0.6085375 0.27843755 0.8291292 1.0770288 -0.34009767 1.0781444 0.0070031583 0.80723524 1.1581041 -0.013627264 1.136099 0.0095436 -0.66292053 0.8201973 -0.55021536 -0.009672814 0.21078438 0.20846245 0.77927595 1.1300383 0.0060917456 -0.5482293 -0.6611324 0.8873685
0.8908909 0.87482035 0.2833045 0.20022038 -0.618843 0.592703 0.8892579 0.28248158 -0.6198543 0.29331142 0.55462164 0.7606187 -0.00016181607 1.0722532 -0.38426924 -0.014936791 0.86515063 -0.3862898 0.5735006 1.1406821 -0.014434532 0.569666 1.1643702 0.2059335 0.59979355 -0.6379002 0.8158989 0.60841477 0.27854267 0.82880807 1.0765222 -0.33952677 1.0776361 0.0073182555 0.8069616 1.1576034 -0.013293846 1.1355927 0.009858418 -0.6621672 0.81988424 -0.5495342 -0.009343868 0.21095307 0.20862207 0.7790054 1.1295347 0.006409635 -0.5475507 -0.6603851 0.8870553
0.8918919 0.8744992 0.28341287 0.20038296 -0.6180922 0.59258026 0.88894117 0.28257704 -0.6191027 0.29341796 0.55450416 0.7603482 0.00016035509 1.0717479 -0.38368857 -0.014602125 0.8648369 -0.38570848 0.5733793 1.1401708 -0.014100882 0.56954736 1.1638627 0.20609038 0.5996773 -0.63715464 0.8156336 0.6082921 0.27864775 0.8284872 1.0760164 -0.3389563 1.0771282 0.0076330937 0.8066884 1.1571032 -0.012960633 1.1350869 0.010172895 -0.6614147 0.8195715 -0.54885393 -0.009015154 0.21112162 0.20878153 0.7787351 1.1290323 0.0067271516 -0.54687285 -0.6596383 0.8867425
0.8928929 0.8741783 0.28352112 0.20054539 -0.61734223 0.59245765 0.88862485 0.28267244 -0.6183518 0.2935243 0.5543868 0.760078 0.0004823067 1.0712433 -0.38310835 -0.01426764 0.86452335 -0.38512748 0.57325816 1.1396605 -0.013767427 0.5694289 1.1633562 0.20624709 0.59956115 -0.63640964 0.8153685 0.60816944 0.2787527 0.8281667 1.0755111 -0.33838624 1.0766208 0.007947684 0.8064157 1.1566035 -0.012627632 1.1345817 0.010487016 -0.6606631 0.81925905 -0.54817474 -0.008686665 0.21129003 0.20894083 0.77846503 1.1285307 0.007044293 -0.5461957 -0.65889204 0.88643
0.8938939 0.8738577 0.2836293 0.20070767 -0.61659306 0.59233516 0.8883089 0.28276783 -0.61760163 0.29363042 0.5542696 0.75980806 0.0008040387 1.0707393 -0.38252863 -0.013933343 0.86421007 -0.38454688 0.5731373 1.1391513 -0.013434171 0.5693106 1.1628506 0.20640366 0.59944516 -0.6356652 0.81510365 0.6080469 0.27885762 0.8278465 1.0750062 -0.3378166 1.0761139 0.0082620345 0.8061434 1.1561043 -0.01229485 1.134077 0.0108007705 -0.6599125 0.8189469 -0.54749656 -0.008358395 0.21145831 0.20910001 0.77819526 1.1280302 0.007361058 -0.54551923 -0.6581463 0.886118
0.8948949 0.87353736 0.28373733 0.20086978 -0.6158448 0.5922128 0.88799334 0.28286317 -0.6168523 0.29373637 0.5541526 0.7595384 0.0011255505 1.070236 -0.38194945 -0.013599242 0.8638971 -0.38396662 0.57301664 1.138643 -0.013101118 0.56919247 1.1623461 0.20656009 0.5993292 -0.6349213 0.81483907 0.60792446 0.27896243 0.8275266 1.074502 -0.33724734 1.0756074 0.008576154 0.8058715 1.1556056 -0.0119622955 1.1335727 0.011114143 -0.65916294 0.81863505 -0.54681945 -0.008030335 0.21162644 0.20925903 0.7779258 1.1275305 0.007677445 -0.5448434 -0.65740114 0.88580644
0.8958959 0.87321734 0.28384528 0.20103174 -0.61509746 0.59209055 0.8876782 0.28295848 -0.6161037 0.29384217 0.5540357 0.75926906 0.0014468409 1.0697333 -0.38137084 -0.013265346 0.86358434 -0.38338676 0.5728961 1.1381354 -0.012768271 0.5690746 1.1618426 0.20671637 0.59921324 -0.6341779 0.81457466 0.60780203 0.2790672 0.8272071 1.0739981 -0.33667853 1.0751015 0.0088900495 0.8055999 1.1551074 -0.011629975 1.1330689 0.01142712 -0.6584144 0.8183235 -0.54614353 -0.007702483 0.2117944 0.20941794 0.7776566 1.1270312 0.007993454 -0.5441682 -0.6566565 0.88549525
0.8968969 0.8728976 0.2839531 0.20119353 -0.6143511 0.5919684 0.88736355 0.2830537 -0.61535597 0.29394782 0.55391896 0.759 0.001767908 1.0692313 -0.3807928 -0.012931667 0.86327195 -0.3828073 0.5727758 1.1376284 -0.012435639 0.5689568 1.1613398 0.20687254 0.59909743 -0.6334351 0.8143105 0.60767967 0.27917182 0.8268879 1.0734948 -0.33611012 1.074596 0.009203728 0.80532867 1.1546096 -0.011297899 1.1325656 0.011739689 -0.657667 0.8180122 -0.54546857 -0.007374832 0.21196222 0.2095767 0.77738774 1.1265328 0.008309085 -0.5434935 -0.6559124 0.8851845
0.8978979 0.8725782 0.2840608 0.20135514 -0.61360574 0.5918464 0.8870494 0.28314888 -0.6146091 0.29405335 0.5538023 0.7587312 0.0020887495 1.06873 -0.3802154 -0.0125982165 0.8629598 -0.38222826 0.5726556 1.1371222 -0.012103226 0.56883925 1.1608375 0.20702855 0.5989817 -0.63269275 0.8140465 0.60755736 0.2792764 0.826569 1.072992 -0.3355421 1.0740911 0.009517196 0.80505776 1.1541122 -0.010966078 1.1320627 0.012051832 -0.65692073 0.8177012 -0.5447943 -0.007047379 0.21212988 0.20973533 0.7771192 1.1260349 0.0086243395 -0.5428194 -0.6551687 0.8848742
0.8988989 0.8722591 0.2841684 0.20151657 -0.6128615 0.5917245 0.8867357 0.28324398 -0.6138632 0.2941587 0.5536858 0.7584627 0.0024093622 1.0682294 -0.37963867 -0.012265006 0.86264807 -0.38164964 0.5725356 1.1366166 -0.01177104 0.56872195 1.160336 0.20718445 0.598866 -0.631951 0.81378275 0.6074351 0.2793809 0.82625055 1.0724896 -0.3349745 1.0735866 0.009830456 0.8047872 1.1536152 -0.010634524 1.1315602 0.012363534 -0.65617543 0.8173905 -0.5441208 -0.00672012 0.21229737 0.20989385 0.776851 1.1255376 0.00893922 -0.54214585 -0.65442556 0.8845643
0.8998999 0.8719404 0.28427583 0.2016778 -0.61211836 0.5916027 0.8864225 0.28333902 -0.6131183 0.29426393 0.55356944 0.7581945 0.0027297426 1.0677296 -0.37906265 -0.01193205 0.86233664 -0.38107142 0.5724157 1.1361115 -0.011439089 0.5686048 1.1598351 0.20734023 0.59875035 -0.6312097 0.8135192 0.60731286 0.2794853 0.8259324 1.0719879 -0.33440733 1.0730827 0.010143515 0.8045169 1.1531187 -0.010303246 1.1310582 0.012674781 -0.6554308 0.81708014 -0.5434479 -0.006393054 0.21246468 0.21005224 0.77658314 1.125041 0.009253727 -0.54147273 -0.6536829 0.8842548
0.9009009 0.87162197 0.28438315 0.20183884 -0.6113764 0.591481 0.8861098 0.28343397 -0.6123744 0.29436904 0.55345315 0.75792664 0.0030498866 1.0672306 -0.37848738 -0.011599363 0.86202556 -0.38049367 0.57229596 1.1356071 -0.0111073805 0.56848794 1.1593347 0.20749588 0.5986348 -0.63046885 0.8132558 0.6071907 0.2795896 0.82561463 1.0714865 -0.33384058 1.0725791 0.010456374 0.80424696 1.1526227 -0.0099722585 1.1305567 0.012985554 -0.6546869 0.8167701 -0.54277563 -0.006066178 0.21263182 0.21021052 0.7763156 1.1245449 0.009567868 -0.54080015 -0.6529407 0.8839457
0.9019019 0.8713039 0.28449032 0.20199965 -0.61063564 0.5913594 0.8857977 0.28352886 -0.6116316 0.29447404 0.55333704 0.75765914 0.003369789 1.0667324 -0.37791288 -0.011266961 0.86171484 -0.3799164 0.57217634 1.1351032 -0.010775926 0.56837124 1.1588349 0.20765144 0.59851927 -0.6297285 0.8129926 0.60706866 0.2796938 0.82529724 1.0709856 -0.33327425 1.0720762 0.010769036 0.80397725 1.152127 -0.009641574 1.1300555 0.0132959075 -0.6539437 0.8164603 -0.54210395 -0.005739492 0.21279877 0.21036868 0.7760485 1.1240493 0.009881644 -0.540128 -0.6521989 0.8836371
0.9029029 0.8709863 0.28459737 0.20216027 -0.6098959 0.59123784 0.88548595 0.28362364 -0.6108899 0.2945789 0.553221 0.75739187 0.0036894446 1.0662352 -0.37733924 -0.0109348595 0.8614045 -0.37933958 0.57205683 1.1345999 -0.010444733 0.5682547 1.1583357 0.20780686 0.59840375 -0.6289887 0.8127296 0.60694665 0.27979794 0.82498026 1.0704851 -0.33270836 1.0715739 0.011081502 0.8037079 1.1516317 -0.009311208 1.1295549 0.013605886 -0.6532012 0.81615084 -0.5414328 -0.0054129944 0.21296553 0.21052672 0.7757817 1.1235542 0.010195061 -0.5394563 -0.65145767 0.8833288
0.9039039 0.870669 0.28470424 0.20232065 -0.6091569 0.59111637 0.88517463 0.28371832 -0.61014944 0.29468367 0.5531051 0.757125 0.0040088478 1.0657387 -0.3767665 -0.010603079 0.8610945 -0.3787633 0.5719375 1.1340972 -0.010113816 0.56813836 1.1578369 0.20796219 0.59828836 -0.62824935 0.81246674 0.60682464 0.27990195 0.8246637 1.0699853 -0.3321429 1.071072 0.011393773 0.8034387 1.1511369 -0.008981174 1.1290545 0.0139155025 -0.6524594 0.81584173 -0.5407622 -0.005086687 0.2131321 0.21068466 0.7755153 1.1230597 0.010508125 -0.53878504 -0.6507169 0.88302094
0.9049049 0.8703521 0.28481096 0.2024808 -0.60841864 0.590995 0.8848636 0.2838129 -0.60941017 0.2947883 0.5529893 0.75685847 0.004327991 1.0652432 -0.3761947 -0.010271636 0.8607849 -0.37818748 0.5718183 1.1335949 -0.009783183 0.56802213 1.1573387 0.20811738 0.598173 -0.6275105 0.81220406 0.60670274 0.28000584 0.82434756 1.0694858 -0.33157787 1.0705708 0.01170585 0.8031699 1.1506424 -0.008651488 1.1285546 0.014224772 -0.65171814 0.8155329 -0.54009205 -0.00476057 0.21329845 0.21084249 0.77524936 1.1225657 0.010820841 -0.53811413 -0.64997655 0.8827135
0.9059059 0.87003565 0.2849175 0.2026407 -0.60768116 0.5908737 0.884553 0.2839074 -0.6086718 0.29489282 0.5528736 0.75659233 0.004646868 1.0647486 -0.3756238 -0.009940552 0.8604757 -0.37761223 0.57169914 1.1330931 -0.00945285 0.5679061 1.156841 0.20827249 0.5980577 -0.62677217 0.8119416 0.60658085 0.28010964 0.82403183 1.0689869 -0.3310133 1.0700701 0.012017732 0.8029013 1.1501483 -0.008322169 1.1280551 0.014533708 -0.65097755 0.8152245 -0.53942245 -0.004434646 0.21346459 0.2110002 0.7749838 1.1220722 0.01113322 -0.53744364 -0.64923674 0.8824064
0.9069069 0.8697196 0.2850239 0.20280033 -0.60694444 0.5907525 0.8842428 0.2840018 -0.6079342 0.29499727 0.55275804 0.7563265 0.00496547 1.0642551 -0.37505355 -0.009609846 0.86016697 -0.37703755 0.5715802 1.1325918 -0.009122828 0.56779015 1.1563438 0.20842749 0.5979424 -0.6260343 0.8116793 0.6064591 0.28021336 0.8237166 1.0684885 -0.3304492 1.0695701 0.0123294145 0.802633 1.1496545 -0.0079932315 1.1275561 0.014842322 -0.65023756 0.81491643 -0.5387533 -0.004108918 0.21363051 0.2111578 0.7747187 1.1215792 0.011445266 -0.53677356 -0.64849734 0.8820997
0.9079079 0.8694041 0.2851301 0.20295973 -0.6062083 0.59063137 0.8839328 0.28409606 -0.6071973 0.29510158 0.5526426 0.75606114 0.0052837892 1.0637625 -0.37448388 -0.009279543 0.8598586 -0.3764634 0.5714613 1.132091 -0.008793131 0.5676744 1.1558471 0.20858237 0.59782726 -0.625297 0.81141716 0.6063373 0.28031692 0.82340175 1.0679905 -0.32988557 1.0690706 0.012640896 0.8023649 1.1491612 -0.007664695 1.1270574 0.015150626 -0.64949816 0.8146087 -0.53808457 -0.0037833885 0.2137962 0.2113153 0.77445406 1.1210866 0.011756991 -0.5361038 -0.6477585 0.8817934
0.9089089 0.86908895 0.28523612 0.20311889 -0.6054729 0.5905103 0.88362324 0.28419024 -0.60646117 0.29520583 0.55252725 0.7557961 0.005601817 1.0632706 -0.37391478 -0.008949664 0.8595506 -0.37588993 0.5713426 1.1315907 -0.008463776 0.56755877 1.1553507 0.20873716 0.59771204 -0.6245602 0.8111552 0.60621566 0.28042036 0.8230874 1.0674931 -0.32932243 1.0685718 0.012952175 0.802097 1.1486683 -0.007336579 1.1265593 0.015458632 -0.6487593 0.8143014 -0.5374163 -0.0034580624 0.21396165 0.21147269 0.7741899 1.1205945 0.012068402 -0.5354344 -0.64702004 0.8814874
0.9099099 0.86877435 0.28534192 0.20327787 -0.60473824 0.5903893 0.88331395 0.2842843 -0.60572577 0.29530996 0.552412 0.7555315 0.0059195426 1.0627794 -0.37334615 -0.008620234 0.8592431 -0.37531704 0.571224 1.1310909 -0.008134777 0.56744325 1.1548548 0.20889184 0.59759694 -0.6238239 0.8108935 0.60609406 0.2805237 0.8227736 1.0669962 -0.32875976 1.0680736 0.013263244 0.8018294 1.1481758 -0.007008902 1.1260614 0.01576635 -0.648021 0.8139944 -0.53674835 -0.0031329442 0.21412684 0.21162996 0.7739262 1.1201029 0.012379511 -0.53476536 -0.64628214 0.88118184
0.9109109 0.86846024 0.28544754 0.20343666 -0.60400414 0.5902684 0.88300496 0.28437823 -0.604991 0.29541403 0.5522968 0.7552673 0.006236957 1.0622889 -0.372778 -0.008291278 0.85893595 -0.3747448 0.5711054 1.1305914 -0.00780615 0.56732786 1.1543593 0.20904642 0.5974819 -0.6230881 0.8106319 0.60597247 0.2806269 0.8224603 1.0664998 -0.32819763 1.0675762 0.013574101 0.8015621 1.1476837 -0.0066816853 1.1255641 0.016073793 -0.64728326 0.8136879 -0.5360809 -0.0028080398 0.21429177 0.21178712 0.773663 1.1196117 0.012690329 -0.53409666 -0.6455447 0.8808766
0.9119119 0.86814666 0.28555298 0.20359527 -0.60327065 0.5901475 0.88269633 0.28447205 -0.604257 0.29551798 0.5521818 0.7550035 0.006554048 1.061799 -0.37221035 -0.007962822 0.8586293 -0.37417328 0.57098705 1.1300924 -0.007477913 0.5672125 1.1538643 0.20920089 0.5973669 -0.6223529 0.81037045 0.605851 0.28072995 0.8221475 1.066004 -0.32763603 1.0670794 0.013884737 0.8012949 1.147192 -0.0063549513 1.1250671 0.016380966 -0.646546 0.8133818 -0.53541374 -0.0024833556 0.21445644 0.21194418 0.7734003 1.119121 0.013000867 -0.5334283 -0.6448078 0.8805717
0.9129129 0.8678336 0.28565824 0.20375371 -0.6025378 0.59002674 0.88238794 0.28456572 -0.60352355 0.29562184 0.55206686 0.75474024 0.0068708053 1.0613099 -0.37164313 -0.0076348935 0.85832304 -0.37360242 0.57086873 1.1295938 -0.007150084 0.56709737 1.1533697 0.20935525 0.59725195 -0.6216182 0.81010926 0.6057296 0.28083286 0.8218353 1.0655088 -0.32707494 1.0665834 0.014195146 0.801028 1.1467007 -0.0060287206 1.1245707 0.016687881 -0.6458093 0.8130761 -0.53474694 -0.0021588984 0.21462081 0.21210112 0.7731382 1.1186306 0.013311138 -0.5327603 -0.64407146 0.88026714
0.9139139 0.8675211 0.28576338 0.20391199 -0.60180557 0.58990604 0.88207984 0.2846593 -0.6027908 0.29572564 0.55195206 0.7544774 0.0071872165 1.0608213 -0.37107632 -0.007307521 0.8580172 -0.37303233 0.57075053 1.1290957 -0.006822681 0.5669823 1.1528754 0.20950952 0.5971371 -0.62088406 0.80984825 0.6056083 0.28093565 0.8215236 1.0650142 -0.32651445 1.0660881 0.014505321 0.80076134 1.1462098 -0.005703018 1.1240747 0.016994545 -0.6450731 0.81277084 -0.53408056 -0.0018346765 0.21478494 0.21225794 0.7728767 1.1181408 0.013621156 -0.53209263 -0.64333564 0.87996286
0.9149149 0.8672092 0.28586838 0.20407012 -0.60107386 0.5897854 0.881772 0.28475276 -0.60205865 0.29582933 0.5518374 0.75421506 0.0075032692 1.0603334 -0.37050995 -0.006980734 0.85771185 -0.37246293 0.57063246 1.128598 -0.0064957244 0.56686735 1.1523815 0.20966367 0.59702224 -0.62015057 0.8095874 0.60548705 0.28103825 0.8212125 1.0645201 -0.32595453 1.0655937 0.014815253 0.80049485 1.1457194 -0.005377811 1.1235793 0.017300965 -0.6443374 0.8124661 -0.5334145 -0.0015106981 0.21494882 0.21241465 0.7726155 1.1176513 0.0139309345 -0.53142524 -0.6426003 0.87965894
0.9159159 0.86689794 0.28597322 0.20422809 -0.60034275 0.5896648 0.8814644 0.2848461 -0.6013271 0.29593295 0.5517228 0.7539532 0.007818949 1.059846 -0.36994395 -0.006654563 0.85740685 -0.3718941 0.5705145 1.1281008 -0.006169234 0.5667525 1.1518881 0.20981771 0.5969075 -0.6194176 0.8093268 0.6053659 0.2811407 0.82090205 1.0640267 -0.32539517 1.0651001 0.015124932 0.8002286 1.1452293 -0.005052995 1.1230842 0.017607149 -0.6436022 0.8121618 -0.53274876 -0.0011869728 0.2151125 0.21257123 0.77235466 1.1171622 0.014240489 -0.5307582 -0.6418656 0.87935525
0.9169169 0.8665873 0.28607798 0.2043859 -0.59961224 0.5895443 0.8811571 0.2849393 -0.60059613 0.29603648 0.5516083 0.7536918 0.008134245 1.0593593 -0.36937833 -0.0063290223 0.85710233 -0.37132582 0.5703966 1.1276038 -0.0058432305 0.56663775 1.1513951 0.20997164 0.5967928 -0.6186853 0.8090664 0.60524476 0.281243 0.82059216 1.0635339 -0.32483646 1.0646073 0.015434348 0.79996264 1.1447399 -0.004728549 1.1225897 0.017913103 -0.6428675 0.811858 -0.5320834 -0.00086351065 0.21527599 0.2127277 0.7720942 1.1166737 0.014549835 -0.5300915 -0.6411314 0.87905186
0.9179179 0.86627716 0.28618258 0.20454359 -0.59888226 0.5894239 0.8808501 0.28503236 -0.5998658 0.29613993 0.551494 0.7534308 0.008449139 1.0588732 -0.36881307 -0.0060039456 0.8567983 -0.3707581 0.5702788 1.1271074 -0.005517736 0.56652313 1.1509024 0.21012546 0.59667814 -0.6179536 0.80880624 0.60512376 0.28134513 0.820283 1.0630418 -0.32427835 1.0641154 0.01574349 0.7996968 1.1442508 -0.004404456 1.1220957 0.018218834 -0.6421333 0.8115548 -0.5314183 -0.0005403223 0.21543927 0.21288404 0.7718341 1.1161855 0.014858988 -0.5294252 -0.64039785 0.8787488
0.9189189 0.86596745 0.2862871 0.20470114 -0.5981528 0.5893035 0.88054323 0.28512534 -0.599136 0.29624328 0.5513798 0.75317013 0.008763619 1.0583875 -0.36824816 -0.0056792614 0.8564946 -0.37019086 0.57016116 1.1266114 -0.0051927473 0.5664086 1.1504102 0.21027915 0.5965636 -0.61722255 0.8085463 0.6050029 0.28144705 0.8199745 1.0625503 -0.32372093 1.0636245 0.016052347 0.79943126 1.1437621 -0.004080698 1.1216023 0.018524345 -0.64139956 0.81125206 -0.5307536 -0.00021741941 0.21560237 0.21304023 0.77157426 1.1156977 0.0151679665 -0.5287592 -0.63966495 0.87844586
0.9199199 0.86565816 0.2863915 0.20485856 -0.5974239 0.5891832 0.8802367 0.28521818 -0.59840673 0.29634658 0.5512657 0.75290984 0.009077667 1.0579025 -0.3676836 -0.0053549483 0.8561914 -0.36962414 0.5700436 1.1261157 -0.0048681605 0.5662941 1.1499182 0.21043272 0.59644914 -0.6164922 0.8082866 0.60488206 0.28154886 0.8196666 1.0620595 -0.32316417 1.0631344 0.016360903 0.7991659 1.1432741 -0.0037572586 1.1211095 0.018829642 -0.6406663 0.8109499 -0.5300892 0.000105185754 0.21576528 0.2131963 0.77131474 1.1152104 0.015476787 -0.5280936 -0.63893265 0.87814325
0.9209209 0.86534923 0.28649577 0.20501585 -0.59669554 0.58906305 0.8799304 0.28531086 -0.59767807 0.29644975 0.55115175 0.7526499 0.009391269 1.057418 -0.36711934 -0.005030985 0.8558886 -0.36905792 0.56992614 1.1256205 -0.004543947 0.5661797 1.1494268 0.21058618 0.5963347 -0.61576253 0.80802715 0.6047614 0.2816505 0.8193592 1.0615695 -0.3226081 1.0626454 0.016669149 0.7989008 1.1427865 -0.0034341232 1.1206172 0.019134726 -0.6399335 0.8106484 -0.52942514 0.00042748018 0.21592803 0.21335223 0.77105546 1.1147236 0.01578547 -0.52742827 -0.63820094 0.8778408
0.9219219 0.86504066 0.2866 0.20517302 -0.59596777 0.58894295 0.8796243 0.28540346 -0.59694993 0.29655287 0.5510379 0.7523903 0.009704406 1.056934 -0.36655542 -0.004707352 0.85558623 -0.36849216 0.5698088 1.1251258 -0.004220089 0.56606543 1.1489357 0.21073951 0.5962204 -0.61503357 0.8077679 0.60464084 0.28175208 0.8190523 1.0610801 -0.32205278 1.0621573 0.016977066 0.7986359 1.1422994 -0.003111277 1.1201254 0.019439602 -0.6392012 0.8103474 -0.52876145 0.00074945006 0.21609062 0.21350802 0.77079654 1.1142372 0.016094035 -0.5267634 -0.63747 0.87753856
0.9229229 0.86473244 0.28670406 0.20533007 -0.5952404 0.5888229 0.8793185 0.28549594 -0.59622234 0.2966559 0.55092424 0.75213104 0.010017111 1.0564505 -0.3659918 -0.00438403 0.8552843 -0.36792684 0.56969154 1.1246314 -0.00389657 0.5659512 1.148445 0.2108927 0.5961062 -0.6143054 0.807509 0.6045204 0.2818535 0.81874573 1.0605916 -0.3214982 1.06167 0.017284641 0.7983712 1.1418129 -0.0027887062 1.1196344 0.019744275 -0.6384694 0.8100468 -0.5280981 0.0010710809 0.21625304 0.21366367 0.77053785 1.1137512 0.0164025 -0.52609885 -0.63673973 0.8772365
0.9239239 0.8644246 0.28680807 0.205487 -0.59451365 0.588703 0.8790129 0.28558826 -0.5954953 0.29675883 0.5508107 0.7518721 0.010329444 1.0559676 -0.36542848 -0.004061002 0.8549827 -0.36736196 0.5695744 1.1241375 -0.003573374 0.56583714 1.1479547 0.21104576 0.595992 -0.61357796 0.8072503 0.60440004 0.2819548 0.8184396 1.0601039 -0.32094434 1.0611832 0.017591856 0.79810673 1.141327 -0.002466398 1.119144 0.020048743 -0.6377381 0.8097466 -0.52743506 0.0013923576 0.2164153 0.21381915 0.77027947 1.1132656 0.016710866 -0.52543473 -0.63601017 0.87693465
0.9249249 0.864117 0.286912 0.20564383 -0.59378743 0.5885831 0.87870747 0.2856805 -0.5947687 0.29686168 0.55069727 0.75161356 0.010641421 1.055485 -0.36486545 -0.0037382513 0.85468155 -0.36679754 0.5694574 1.1236441 -0.0032504855 0.5657231 1.1474649 0.21119867 0.595878 -0.6128513 0.806992 0.6042798 0.282056 0.8181339 1.0596169 -0.32039112 1.0606971 0.017898697 0.79784256 1.1408417 -0.0021443407 1.1186543 0.02035301 -0.6370073 0.8094469 -0.52677244 0.001713264 0.21657743 0.21397446 0.7700213 1.1127806 0.017019022 -0.52477103 -0.6352814 0.87663287
0.9259259 0.8638098 0.28701583 0.20580053 -0.5930617 0.58846337 0.87840235 0.28577262 -0.5940427 0.29696444 0.550584 0.75135523 0.010953055 1.055003 -0.36430275 -0.003415762 0.85438085 -0.36623347 0.56934047 1.1231512 -0.0029278905 0.56560916 1.1469754 0.21135145 0.59576404 -0.6121255 0.8067339 0.6041598 0.2821571 0.81782854 1.0591309 -0.3198385 1.0602117 0.018205144 0.7975786 1.140357 -0.0018225225 1.1181653 0.020657074 -0.63627696 0.8091475 -0.5261102 0.0020337836 0.2167394 0.21412963 0.7697634 1.112296 0.017326942 -0.5241078 -0.6345534 0.87633127
0.9269269 0.86350286 0.28711957 0.20595714 -0.59233654 0.58834374 0.8780974 0.28586462 -0.5933172 0.29706708 0.55047095 0.75109726 0.011264359 1.0545217 -0.36374032 -0.00309352 0.85408044 -0.36566985 0.5692237 1.1226587 -0.0026055754 0.5654953 1.1464864 0.21150407 0.5956502 -0.61140054 0.8064762 0.60403985 0.2822581 0.8175236 1.0586458 -0.31928644 1.059727 0.018511178 0.7973148 1.1398729 -0.0015009337 1.1176769 0.020960936 -0.6355471 0.8088485 -0.52544826 0.0023538987 0.21690126 0.2142846 0.7695058 1.1118119 0.017634613 -0.52344495 -0.6338262 0.87602973
0.9279279 0.86319625 0.28722325 0.20611364 -0.59161186 0.5882242 0.8777928 0.2859565 -0.5925923 0.29716966 0.550358 0.7508396 0.011575346 1.0540407 -0.3631782 -0.002771512 0.8537805 -0.36510658 0.569107 1.1221668 -0.0022835273 0.5653816 1.1459979 0.21165653 0.59553653 -0.6106765 0.8062188 0.60392004 0.282359 0.817219 1.0581616 -0.31873497 1.0592428 0.01881678 0.7970513 1.1393895 -0.0011795645 1.1171893 0.021264598 -0.6348178 0.8085499 -0.52478683 0.0026735915 0.21706297 0.2144394 0.76924837 1.1113284 0.01794203 -0.5227826 -0.63309985 0.87572825
0.9289289 0.8628899 0.2873268 0.20627004 -0.5908877 0.5881047 0.8774883 0.28604826 -0.59186786 0.29727212 0.5502453 0.75058216 0.011886027 1.0535601 -0.36261633 -0.002449725 0.85348094 -0.3645437 0.5689904 1.1216753 -0.0019617346 0.5652679 1.1455097 0.21180883 0.5954229 -0.6099534 0.8059617 0.6038004 0.2824598 0.81691474 1.0576783 -0.31818405 1.0587592 0.01912193 0.7967881 1.1389068 -0.00085840636 1.1167026 0.021568056 -0.634089 0.8082516 -0.52412575 0.0029928426 0.21722454 0.21459402 0.7689912 1.1108452 0.018249182 -0.5221208 -0.6323744 0.8754269
0.9299299 0.86258376 0.28743035 0.20642632 -0.5901641 0.58798546 0.87718415 0.28613994 -0.59114397 0.2973745 0.5501327 0.7503251 0.012196414 1.0530802 -0.3620548 -0.0021281482 0.85318166 -0.3639812 0.56887394 1.1211842 -0.0016401861 0.5651543 1.145022 0.21196096 0.5953095 -0.60923123 0.8057051 0.60368097 0.28256053 0.8166108 1.0571959 -0.31763366 1.0582763 0.019426607 0.7965251 1.1384249 -0.00053745153 1.1162167 0.021871308 -0.6333607 0.8079537 -0.52346516 0.0033116327 0.21738599 0.21474843 0.7687343 1.1103626 0.018556064 -0.52145946 -0.63164985 0.8751255
0.9309309 0.862278 0.28753376 0.20658252 -0.5894411 0.58786625 0.87688017 0.28623152 -0.59042054 0.29747674 0.5500203 0.75006825 0.0125065185 1.0526006 -0.36149353 -0.0018067714 0.8528828 -0.36341903 0.56875765 1.1206938 -0.0013188714 0.5650408 1.144535 0.2121129 0.5951962 -0.6085101 0.8054488 0.6035617 0.28266114 0.81630725 1.0567142 -0.3170838 1.057794 0.019730786 0.7962624 1.1379436 -0.00021669308 1.1157316 0.02217435 -0.632633 0.80765617 -0.52280504 0.003629941 0.21754733 0.21490265 0.7684775 1.1098806 0.018862665 -0.5207987 -0.63092625 0.8748243
0.9319319 0.8619724 0.2876371 0.20673859 -0.58871865 0.5877472 0.8765765 0.28632298 -0.5896977 0.2975789 0.54990804 0.7498117 0.012816349 1.0521216 -0.36093256 -0.0014855854 0.8525843 -0.36285722 0.5686414 1.120204 -0.0009977812 0.56492746 1.1440482 0.21226467 0.595083 -0.6077899 0.8051929 0.6034426 0.28276172 0.816004 1.0562332 -0.31653443 1.0573121 0.02003452 0.79599994 1.1374632 0.00010387514 1.1152474 0.022477185 -0.6319058 0.807359 -0.52214533 0.0039477567 0.21770854 0.21505666 0.768221 1.1093992 0.019168982 -0.5201385 -0.6302036 0.8745233
0.9329329 0.8616671 0.2877404 0.20689458 -0.5879967 0.58762825 0.87627304 0.28641438 -0.5889754 0.29768094 0.54979604 0.7495554 0.013125916 1.0516431 -0.36037192 -0.0011645819 0.8522861 -0.36229575 0.5685253 1.1197147 -0.0006769067 0.56481415 1.1435621 0.21241625 0.59497 -0.60707045 0.80493736 0.6033237 0.2828622 0.815701 1.0557528 -0.3159856 1.0568309 0.02033792 0.79573774 1.1369835 0.00042425838 1.1147641 0.022779804 -0.63117915 0.80706215 -0.5214862 0.004265174 0.21786964 0.21521044 0.7679647 1.1089182 0.019475006 -0.5194789 -0.6294818 0.8742225
0.9339339 0.86136204 0.2878436 0.20705046 -0.5872754 0.58750945 0.8759698 0.28650567 -0.58825374 0.29778287 0.5496842 0.7492994 0.013435227 1.0511651 -0.35981157 -0.00084375404 0.8519882 -0.36173463 0.5684094 1.119226 -0.00035624026 0.56470096 1.1430765 0.21256763 0.59485716 -0.6063518 0.8046823 0.60320497 0.2829626 0.8153984 1.0552729 -0.3154372 1.0563501 0.020641 0.79547584 1.1365048 0.000744461 1.1142815 0.023082202 -0.6304531 0.8067656 -0.5208276 0.004582233 0.21803062 0.215364 0.76770866 1.1084379 0.019780733 -0.5188199 -0.62876076 0.873922
0.9349349 0.8610572 0.28794676 0.20720623 -0.58655465 0.58739084 0.87566686 0.28659686 -0.5875325 0.29788467 0.54957265 0.7490437 0.013744292 1.0506876 -0.35925156 -0.0005230959 0.85169065 -0.36117384 0.5682936 1.1187379 -3.5774694e-05 0.5645879 1.1425915 0.2127188 0.5947445 -0.6056339 0.8044277 0.6030865 0.2830629 0.815096 1.0547938 -0.31488928 1.0558699 0.020943766 0.79521424 1.1360267 0.0010644867 1.1137996 0.023384377 -0.6297277 0.80646944 -0.5201695 0.0048989495 0.21819149 0.2155173 0.76745284 1.1079582 0.020086154 -0.5181616 -0.6280405 0.87362176
0.9359359 0.86075264 0.28804985 0.2073619 -0.58583444 0.58727235 0.8753642 0.286688 -0.5868119 0.29798633 0.5494613 0.74878824 0.014053117 1.0502105 -0.35869187 -0.00020260246 0.8513934 -0.36061338 0.5681779 1.1182505 0.0002844962 0.5644749 1.142107 0.21286975 0.5946319 -0.6049167 0.8041733 0.6029681 0.28316316 0.81479394 1.0543153 -0.3143418 1.0553902 0.021246234 0.7949529 1.1355493 0.001384338 1.1133182 0.023686321 -0.62900287 0.8061736 -0.51951206 0.0052153394 0.21835224 0.21567038 0.7671972 1.1074792 0.020391269 -0.517504 -0.6273209 0.87332183
0.9369369 0.86044836 0.28815284 0.20751747 -0.5851149 0.58715403 0.8750618 0.28677905 -0.5860919 0.2980879 0.54935014 0.748533 0.014361708 1.0497339 -0.3581325 0.00011773005 0.8510964 -0.36005324 0.5680623 1.1177638 0.00060457777 0.564362 1.141623 0.21302047 0.5945195 -0.60420024 0.8039192 0.6028498 0.28326336 0.81449217 1.0538375 -0.3137948 1.0549111 0.021548407 0.7946919 1.1350725 0.0017040169 1.1128374 0.02398803 -0.6282787 0.8058781 -0.51885515 0.005531416 0.21851288 0.21582319 0.7669417 1.1070007 0.020696068 -0.5168471 -0.626602 0.8730222
0.9379379 0.86014426 0.28825575 0.20767294 -0.584396 0.5870359 0.8747597 0.28687003 -0.58537245 0.2981893 0.54923916 0.7482781 0.014670075 1.0492579 -0.3575735 0.0004379044 0.8507997 -0.35949343 0.5679469 1.1172776 0.0009244747 0.5642492 1.1411399 0.21317096 0.59440714 -0.6034844 0.80366534 0.60273165 0.28336346 0.8141907 1.0533602 -0.31324822 1.0544324 0.0218503 0.7944312 1.1345962 0.0020235246 1.1123573 0.024289496 -0.6275552 0.8055829 -0.51819897 0.0058471933 0.21867342 0.21597579 0.76668656 1.106523 0.021000553 -0.51619095 -0.62588376 0.8727229
0.9389389 0.8598404 0.28835863 0.2078283 -0.58367777 0.58691794 0.87445784 0.28696096 -0.5846536 0.29829058 0.54912835 0.7480234 0.01497822 1.0487823 -0.35701486 0.00075792236 0.85050315 -0.35893393 0.56783164 1.1167922 0.0012441906 0.56413656 1.1406572 0.21332121 0.5942949 -0.60276926 0.8034118 0.6026136 0.28346354 0.8138895 1.0528834 -0.31270206 1.0539542 0.022151913 0.79417086 1.1341206 0.002342861 1.1118777 0.024590712 -0.6268323 0.805288 -0.51754344 0.0061626844 0.21883383 0.21612822 0.76643157 1.106046 0.021304715 -0.5155356 -0.6251662 0.87242395
0.9399399 0.85953677 0.2884614 0.20798354 -0.5829601 0.58680016 0.87415624 0.28705183 -0.5839354 0.2983917 0.54901767 0.74776894 0.015286149 1.0483073 -0.3564566 0.0010777845 0.8502069 -0.35837477 0.56771654 1.1163076 0.0015637287 0.56402403 1.1401752 0.21347126 0.5941828 -0.6020547 0.8031585 0.60249573 0.28356352 0.8135886 1.0524073 -0.31215632 1.0534766 0.02245326 0.79391086 1.1336454 0.0026620256 1.1113986 0.024891667 -0.62611014 0.80499345 -0.5168887 0.006477901 0.21899414 0.21628046 0.7661768 1.1055697 0.021608554 -0.5148811 -0.6244492 0.87212527
0.9409409 0.8592334 0.2885641 0.20813866 -0.5822432 0.5866826 0.873855 0.28714263 -0.5832178 0.29849267 0.54890716 0.7475148 0.015593868 1.0478328 -0.35589874 0.0013974904 0.84991086 -0.35781595 0.5676016 1.1158237 0.0018830909 0.5639116 1.139694 0.21362111 0.59407073 -0.6013408 0.8029055 0.6023779 0.28366345 0.813288 1.0519316 -0.311611 1.0529995 0.022754343 0.79365116 1.1331708 0.0029810169 1.1109201 0.025192354 -0.6253887 0.80469924 -0.51623464 0.0067928545 0.21915434 0.21643254 0.7659223 1.1050941 0.021912066 -0.51422745 -0.6237328 0.871827
0.9419419 0.85893023 0.28866673 0.20829368 -0.581527 0.58656526 0.8735541 0.2872334 -0.5825008 0.2985935 0.5487968 0.7472609 0.015901377 1.047359 -0.3553413 0.0017170387 0.84961504 -0.35725743 0.5674868 1.1153407 0.0022022787 0.5637994 1.1392134 0.21377079 0.59395874 -0.6006274 0.80265266 0.6022602 0.2837633 0.8129876 1.0514565 -0.3110661 1.0525228 0.023055173 0.7933919 1.1326967 0.0032998326 1.110442 0.025492765 -0.624668 0.8044053 -0.5155814 0.0071075554 0.21931443 0.21658444 0.765668 1.1046194 0.02221525 -0.5135748 -0.623017 0.87152904
0.9429429 0.8586273 0.28876927 0.20844856 -0.5808115 0.5864481 0.87325346 0.28732416 -0.58178455 0.29869413 0.54868656 0.74700725 0.016208684 1.0468856 -0.35478428 0.0020364267 0.84931934 -0.35669926 0.5673722 1.1148585 0.0025212928 0.5636872 1.1387337 0.21392031 0.59384686 -0.5999146 0.8024001 0.6021425 0.2838631 0.8126875 1.0509819 -0.31052157 1.0520465 0.023355756 0.79313296 1.1322231 0.0036184695 1.1099646 0.025792887 -0.6239481 0.80411166 -0.514929 0.0074220146 0.21947439 0.21673618 0.76541394 1.1041454 0.022518104 -0.51292306 -0.62230176 0.87123144
0.9439439 0.8583247 0.28887174 0.20860332 -0.5800967 0.5863312 0.87295324 0.28741485 -0.581069 0.29879463 0.5485765 0.7467539 0.01651579 1.0464128 -0.3542277 0.0023556508 0.8490238 -0.3561414 0.56725776 1.1143773 0.0028401325 0.5635752 1.1382548 0.21406966 0.5937351 -0.5992024 0.8021478 0.602025 0.28396285 0.81238776 1.0505078 -0.30997747 1.0515708 0.023656094 0.7928744 1.13175 0.0039369236 1.1094875 0.026092714 -0.62322897 0.8038184 -0.5142775 0.00773624 0.21963423 0.21688777 0.7651601 1.1036723 0.022820627 -0.51227236 -0.62158704 0.87093425
0.9449449 0.8580223 0.2889741 0.20875797 -0.5793827 0.5862145 0.8726533 0.28750554 -0.5803541 0.2988949 0.54846656 0.74650073 0.016822694 1.0459405 -0.3536716 0.0026747065 0.8487285 -0.35558388 0.5671435 1.1138967 0.003158797 0.5634634 1.1377765 0.21421887 0.5936234 -0.5984907 0.80189574 0.6019075 0.2840625 0.81208825 1.0500343 -0.30943376 1.0510956 0.023956195 0.79261625 1.1312773 0.00425519 1.109011 0.026392229 -0.6225107 0.8035254 -0.51362693 0.008050241 0.21979396 0.21703923 0.7649065 1.1031998 0.023122817 -0.51162267 -0.6208729 0.8706374
0.9459459 0.85772014 0.28907642 0.20891246 -0.57866955 0.5860979 0.87235373 0.28759623 -0.5796399 0.29899502 0.5483568 0.7462479 0.017129399 1.0454689 -0.353116 0.0029935879 0.8484332 -0.35502672 0.5670294 1.1134169 0.0034772845 0.5633517 1.1372992 0.21436793 0.59351176 -0.5977796 0.80164385 0.60179013 0.2841621 0.81178904 1.0495613 -0.3088904 1.0506208 0.02425606 0.7923585 1.1308051 0.004573263 1.108535 0.026691422 -0.6217932 0.8032327 -0.51297736 0.008364025 0.21995357 0.21719053 0.7646532 1.1027281 0.023424676 -0.51097405 -0.6201592 0.87034094
0.9469469 0.85741824 0.2891786 0.20906682 -0.57795715 0.5859815 0.8720546 0.28768688 -0.5789265 0.29909495 0.5482471 0.74599534 0.017435906 1.0449978 -0.3525609 0.0033122883 0.84813803 -0.3544699 0.5669155 1.1129378 0.0037955919 0.5632402 1.1368226 0.21451683 0.59340024 -0.5970689 0.80139226 0.6016728 0.28426164 0.8114901 1.0490887 -0.30834746 1.0501466 0.024555694 0.79210126 1.1303334 0.004891136 1.1080594 0.026990283 -0.62107664 0.80294037 -0.5123286 0.008677599 0.22011304 0.2173417 0.7644001 1.1022569 0.0237262 -0.51032615 -0.61944604 0.8700449
0.9479479 0.85711664 0.28928074 0.20922105 -0.5772456 0.58586526 0.8717558 0.28777754 -0.5782139 0.2991947 0.54813755 0.74574304 0.017742215 1.0445274 -0.35200638 0.0036307997 0.8478429 -0.35391346 0.56680185 1.1124593 0.004113716 0.5631288 1.1363466 0.2146656 0.5932887 -0.5963588 0.8011408 0.6015556 0.28436112 0.8111915 1.0486166 -0.3078049 1.0496727 0.024855103 0.79184437 1.1298622 0.005208802 1.1075844 0.027288795 -0.620361 0.80264837 -0.51168054 0.008990969 0.22027239 0.21749276 0.76414734 1.1017864 0.024027394 -0.5096791 -0.61873335 0.8697492
0.9489489 0.8568153 0.28938276 0.20937513 -0.5765349 0.58574915 0.87145734 0.28786823 -0.577502 0.2992943 0.5480282 0.74549097 0.018048326 1.0440576 -0.35145238 0.003949113 0.84754795 -0.35335734 0.5666883 1.1119814 0.0044316524 0.5630176 1.1358712 0.21481426 0.5931774 -0.5956491 0.8008896 0.6014384 0.28446054 0.8108931 1.048145 -0.30726275 1.0491995 0.025154289 0.7915878 1.1293913 0.005526252 1.1071097 0.027586946 -0.61964613 0.80235666 -0.511033 0.009304142 0.22043161 0.21764368 0.76389486 1.1013165 0.024328258 -0.50903267 -0.61802113 0.8694539
0.9499499 0.8565142 0.28948465 0.20952904 -0.57582515 0.58563316 0.8711594 0.28795895 -0.576791 0.29939377 0.54791886 0.7452392 0.018354237 1.0435885 -0.350899 0.004267219 0.8472532 -0.35280162 0.566575 1.111504 0.004749396 0.5629066 1.1353964 0.21496278 0.59306604 -0.59493995 0.8006386 0.60132134 0.2845599 0.81059515 1.047674 -0.30672097 1.0487267 0.025453253 0.79133165 1.1289209 0.005843478 1.1066355 0.027884722 -0.61893195 0.80206525 -0.5103861 0.00961712 0.22059068 0.21779448 0.7636426 1.100847 0.024628792 -0.5083869 -0.6173094 0.869159
0.950951 0.85621345 0.28958645 0.2096828 -0.57511634 0.5855173 0.8708618 0.28804967 -0.5760808 0.2994931 0.5478097 0.7449877 0.018659946 1.0431201 -0.35034624 0.004585106 0.8469587 -0.35224628 0.56646174 1.1110272 0.0050669406 0.5627958 1.134922 0.21511118 0.5929548 -0.59423125 0.8003878 0.6012043 0.28465918 0.8102974 1.0472033 -0.30617955 1.0482543 0.025751997 0.7910758 1.1284509 0.006160469 1.1061617 0.028182106 -0.6182184 0.8017742 -0.50973976 0.00992991 0.22074962 0.21794516 0.7633907 1.1003782 0.024929 -0.5077418 -0.6165981 0.8688645
0.951952 0.855913 0.28968817 0.2098364 -0.5744084 0.58540154 0.87056476 0.28814036 -0.5753715 0.29959232 0.5477007 0.74473655 0.01896545 1.0426524 -0.34979415 0.004902762 0.84666455 -0.35169137 0.56634873 1.110551 0.0053842794 0.5626852 1.1344483 0.21525946 0.59284365 -0.593523 0.8001372 0.60108733 0.2847584 0.81000006 1.0467331 -0.30563855 1.0477825 0.026050523 0.79082024 1.1279813 0.006477215 1.1056883 0.028479084 -0.61750555 0.80148345 -0.50909394 0.010242514 0.2209084 0.21809572 0.7631391 1.0999099 0.025228884 -0.50709724 -0.6158873 0.8685703
0.952953 0.8556129 0.28978974 0.20998982 -0.57370126 0.5852859 0.8702681 0.288231 -0.5746631 0.2996914 0.5475918 0.7444857 0.019270746 1.0421853 -0.34924272 0.0052201734 0.8463706 -0.35113683 0.5662358 1.1100752 0.0057014055 0.56257474 1.133975 0.21540764 0.59273255 -0.5928152 0.7998869 0.60097045 0.2848575 0.809703 1.0462635 -0.30509794 1.0473112 0.026348831 0.79056495 1.1275121 0.0067937034 1.1052154 0.028775638 -0.6167933 0.80119306 -0.50844866 0.010554936 0.22106704 0.21824619 0.76288784 1.0994421 0.025528446 -0.5064533 -0.6151769 0.86827666
0.953954 0.855313 0.2898912 0.21014304 -0.5729947 0.5851704 0.86997193 0.28832155 -0.57395566 0.2997904 0.5474831 0.7442351 0.01957583 1.0417191 -0.34869203 0.0055373264 0.84607697 -0.35058272 0.566123 1.1096001 0.00601831 0.5624646 1.1335022 0.2155557 0.5926215 -0.5921079 0.7996367 0.6008536 0.28495657 0.80940634 1.0457944 -0.3045577 1.0468404 0.026646921 0.79031 1.1270434 0.0071099233 1.104743 0.029071754 -0.61608166 0.80090296 -0.50780386 0.010867176 0.22122552 0.21839654 0.7626369 1.0989748 0.025827691 -0.5058098 -0.6144669 0.8679833
0.954955 0.85501355 0.28999254 0.2102961 -0.5722889 0.585055 0.8696763 0.28841206 -0.57324904 0.29988927 0.5473744 0.7439848 0.0198807 1.0412534 -0.3481421 0.005854206 0.84578365 -0.35002902 0.56601036 1.1091254 0.0063349833 0.5623546 1.13303 0.21570367 0.5925106 -0.59140104 0.79938674 0.60073686 0.28505555 0.80911 1.0453256 -0.3040179 1.0463701 0.026944796 0.79005533 1.126575 0.00742586 1.1042709 0.02936741 -0.6153707 0.8006133 -0.5071596 0.011179236 0.22138381 0.2185468 0.76238626 1.098508 0.026126623 -0.5051668 -0.61375743 0.8676904
0.955956 0.8547144 0.29009375 0.21044895 -0.5715837 0.58493966 0.86938107 0.28850248 -0.5725431 0.29998803 0.5472659 0.74373484 0.02018535 1.0407888 -0.3475929 0.0061707953 0.8454907 -0.3494758 0.5658979 1.1086512 0.0066514164 0.56224483 1.1325583 0.21585152 0.5923997 -0.59069467 0.79913694 0.60062015 0.28515443 0.808814 1.0448574 -0.30347848 1.0459005 0.02724245 0.7898009 1.126107 0.0077415 1.1037992 0.02966259 -0.61466026 0.8003239 -0.50651574 0.011491116 0.22154194 0.21869694 0.76213604 1.0980418 0.026425244 -0.50452435 -0.6130483 0.86739784
0.956957 0.85441566 0.2901948 0.2106016 -0.57087916 0.5848244 0.86908615 0.28859285 -0.5718378 0.3000867 0.5471575 0.7434852 0.020489773 1.0403248 -0.34704423 0.006487077 0.84519804 -0.34892303 0.56578547 1.1081774 0.0069675976 0.5621352 1.132087 0.21599928 0.5922889 -0.5899887 0.7988874 0.6005035 0.28525326 0.8085184 1.0443896 -0.30293947 1.0454313 0.027539885 0.7895467 1.1256394 0.008056829 1.1033281 0.029957354 -0.6139504 0.8000349 -0.5058724 0.011802818 0.2216999 0.21884699 0.7618862 1.0975759 0.026723564 -0.5038822 -0.6123396 0.86710566
0.957958 0.8541173 0.29029575 0.21075402 -0.5701753 0.5847093 0.8687915 0.28868312 -0.57113314 0.30018526 0.5470492 0.7432359 0.020793963 1.0398617 -0.34649602 0.0068030325 0.8449057 -0.34837076 0.56567323 1.1077042 0.0072835153 0.5620257 1.1316162 0.21614695 0.59217817 -0.58928317 0.79863805 0.6003869 0.28535196 0.8082232 1.0439224 -0.30240086 1.0449626 0.0278371 0.7892929 1.1251723 0.00837183 1.1028572 0.030251823 -0.61324114 0.7997462 -0.5052295 0.012114339 0.22185767 0.21899694 0.76163673 1.0971105 0.027021583 -0.5032406 -0.6116314 0.8668139
0.958959 0.85381925 0.2903965 0.21090624 -0.569472 0.5845942 0.86849725 0.28877333 -0.5704291 0.30028376 0.5469411 0.7429869 0.021097913 1.0393994 -0.34594825 0.007118643 0.84461373 -0.34781897 0.56556106 1.1072315 0.0075991577 0.5619164 1.1311458 0.21629451 0.5920675 -0.5885781 0.79838884 0.6002704 0.2854506 0.80792844 1.0434556 -0.3018627 1.0444946 0.02813409 0.78903925 1.1247056 0.008686487 1.102387 0.030546011 -0.6125324 0.7994579 -0.50458705 0.012425677 0.22201523 0.2191468 0.7613877 1.0966457 0.027319308 -0.5025993 -0.6109236 0.8665225
0.95996 0.8535217 0.29049712 0.21105821 -0.56876934 0.5844792 0.8682033 0.28886345 -0.56972575 0.30038214 0.54683304 0.7427383 0.021401618 1.0389378 -0.34540093 0.007433886 0.84432214 -0.3472677 0.56544906 1.1067591 0.007914511 0.56180716 1.1306759 0.21644199 0.5919569 -0.5878735 0.7981399 0.600154 0.28554913 0.80763406 1.0429894 -0.30132496 1.0440272 0.028430855 0.7887858 1.1242391 0.009000782 1.101917 0.030839922 -0.6118242 0.79916996 -0.503945 0.012736831 0.22217259 0.21929656 0.7611391 1.0961813 0.027616749 -0.5019584 -0.6102162 0.86623144
0.960961 0.8532246 0.2905976 0.21120994 -0.56806725 0.58436435 0.86790955 0.28895345 -0.56902295 0.30048043 0.54672515 0.74249005 0.021705067 1.0384767 -0.34485403 0.007748742 0.8440309 -0.34671697 0.5653372 1.1062872 0.008229561 0.5616981 1.1302065 0.21658938 0.5918464 -0.58716935 0.79789114 0.6000376 0.28564757 0.8073401 1.0425236 -0.30078766 1.0435604 0.028727388 0.7885327 1.1237732 0.009314696 1.1014475 0.031133562 -0.6111165 0.7988824 -0.50330335 0.013047797 0.22232975 0.21944623 0.7608909 1.0957172 0.027913908 -0.50131786 -0.6095093 0.86594075
0.961962 0.85292786 0.29069787 0.21136145 -0.5673658 0.5842495 0.8676162 0.2890434 -0.5683208 0.30057862 0.5466174 0.74224216 0.022008251 1.0380162 -0.34430754 0.008063187 0.84374005 -0.3461668 0.5652254 1.1058159 0.008544293 0.56158906 1.1297374 0.21673667 0.59173596 -0.58646566 0.79764265 0.5999212 0.2857459 0.80704665 1.0420583 -0.3002508 1.0430942 0.029023688 0.7882798 1.1233076 0.009628212 1.1009785 0.031426936 -0.6104094 0.79859525 -0.5026621 0.013358571 0.22248667 0.2195958 0.76064324 1.0952537 0.028210796 -0.5006776 -0.6088028 0.8656504
0.962963 0.8526317 0.29079795 0.2115128 -0.56666493 0.58413476 0.86732304 0.28913322 -0.56761926 0.30067673 0.54650974 0.7419946 0.022311162 1.0375563 -0.34376147 0.008377197 0.8434496 -0.3456172 0.5651137 1.1053449 0.008858693 0.5614802 1.1292686 0.21688387 0.59162563 -0.5857625 0.7973943 0.599805 0.28584412 0.80675364 1.0415937 -0.29971442 1.0426286 0.029319752 0.7880271 1.1228424 0.009941309 1.1005099 0.031720053 -0.60970277 0.7983085 -0.5020213 0.013669149 0.22264338 0.21974528 0.76039594 1.0947906 0.028507419 -0.50003767 -0.6080967 0.86536044
0.963964 0.85233593 0.29089788 0.21166404 -0.56596464 0.5840201 0.8670302 0.28922296 -0.5669183 0.30077478 0.5464022 0.7417475 0.022613792 1.037097 -0.34321582 0.008690748 0.84315956 -0.3450682 0.5650022 1.1048744 0.009172741 0.5613715 1.1288004 0.21703099 0.5915153 -0.58505976 0.79714614 0.5996888 0.28594223 0.8064611 1.0411295 -0.29917848 1.0421637 0.029615572 0.7877747 1.1223778 0.010253965 1.1000417 0.032012913 -0.6089967 0.79802215 -0.5013809 0.013979525 0.22279982 0.21989465 0.7601489 1.0943278 0.028803784 -0.49939805 -0.6073911 0.8650708
0.964965 0.8520407 0.29099765 0.21181513 -0.56526494 0.5839055 0.86673766 0.2893126 -0.56621796 0.30087274 0.5462948 0.7415008 0.022916125 1.0366383 -0.34267053 0.009003814 0.8428699 -0.34451982 0.56489074 1.1044042 0.009486422 0.56126285 1.1283326 0.217178 0.5914051 -0.5843575 0.79689825 0.5995727 0.28604022 0.8061691 1.0406659 -0.29864305 1.0416995 0.029911142 0.78752244 1.1219133 0.010566159 1.099574 0.032305524 -0.6082911 0.7977362 -0.5007409 0.014289694 0.22295603 0.22004393 0.7599022 1.0938655 0.029099902 -0.4987587 -0.60668594 0.8647815
0.965966 0.851746 0.2910973 0.21196608 -0.5645658 0.58379096 0.8664454 0.28940216 -0.5655182 0.3009706 0.5461875 0.74125445 0.023218155 1.03618 -0.34212565 0.009316367 0.8425806 -0.3439721 0.56477946 1.1039345 0.009799718 0.56115437 1.1278652 0.21732494 0.591295 -0.5836558 0.7966506 0.59945667 0.2861381 0.8058776 1.0402027 -0.2981081 1.0412359 0.030206459 0.7872705 1.1214495 0.010877869 1.0991068 0.032597892 -0.60758597 0.7974507 -0.5001012 0.014599648 0.22311196 0.22019312 0.7596557 1.0934037 0.029395781 -0.49811965 -0.6059813 0.8644925
0.966967 0.8514518 0.2911969 0.21211693 -0.56386715 0.5836765 0.8661534 0.2894916 -0.564819 0.3010684 0.54608035 0.7410085 0.023519866 1.0357223 -0.34158114 0.00962838 0.8422917 -0.34342504 0.56466824 1.1034652 0.010112609 0.56104594 1.1273981 0.21747178 0.591185 -0.5829545 0.7964031 0.59934074 0.2862358 0.8055867 1.0397402 -0.2975737 1.0407732 0.030501515 0.7870187 1.120986 0.011189071 1.09864 0.032890014 -0.6068814 0.79716563 -0.49946195 0.014909381 0.22326763 0.22034219 0.75940955 1.0929422 0.029691434 -0.49748087 -0.60527706 0.8642038
0.967968 0.85115784 0.2912964 0.21226762 -0.5631692 0.58356214 0.86586165 0.2895809 -0.56412035 0.30116615 0.5459733 0.74076307 0.02382125 1.0352651 -0.341037 0.009939823 0.8420033 -0.3428787 0.56455714 1.1029963 0.010425076 0.56093764 1.1269315 0.21761854 0.591075 -0.5822538 0.7961559 0.59922487 0.2863334 0.8052963 1.0392783 -0.29703978 1.040311 0.030796302 0.7867671 1.120523 0.0114997635 1.0981737 0.033181902 -0.6061773 0.796881 -0.49882308 0.015218884 0.22342303 0.22049117 0.7591637 1.0924813 0.029986864 -0.49684235 -0.60457337 0.86391544
0.968969 0.85086423 0.29139578 0.2124182 -0.5624717 0.5834478 0.8655702 0.28967014 -0.5634223 0.30126378 0.54586643 0.7405181 0.024122288 1.0348085 -0.34049326 0.010250858 0.8417152 -0.34233305 0.56444615 1.102528 0.010737098 0.56082946 1.1264653 0.2177652 0.59096515 -0.5815536 0.7959089 0.59910905 0.28643084 0.80500644 1.0388169 -0.29650643 1.0398496 0.031090816 0.78651583 1.1200603 0.011810151 1.097708 0.03347355 -0.6054736 0.7965968 -0.49818456 0.015528147 0.2235783 0.22064005 0.75891805 1.0920206 0.030282088 -0.4962041 -0.60387015 0.8636273
0.96997 0.8505709 0.29149508 0.21256866 -0.5617748 0.58333355 0.865279 0.28975925 -0.5627248 0.30136135 0.5457597 0.7402735 0.024422972 1.0343524 -0.33994988 0.010561644 0.84142756 -0.34178805 0.5643352 1.10206 0.011048653 0.5607214 1.1259995 0.21791175 0.59085536 -0.58085394 0.79566216 0.59899336 0.28652814 0.8047169 1.0383562 -0.29597363 1.0393891 0.031385045 0.7862647 1.1195983 0.0121202925 1.0972427 0.03376497 -0.6047704 0.79631317 -0.49754646 0.015837163 0.22373341 0.22078882 0.75867265 1.0915605 0.030577114 -0.49556613 -0.6031675 0.8633394
0.970971 0.8502779 0.2915943 0.21271898 -0.5610784 0.5832194 0.8649881 0.28984827 -0.56202793 0.30145884 0.54565305 0.74002916 0.024723284 1.0338968 -0.33940685 0.010872183 0.84114033 -0.34124348 0.5642245 1.1015924 0.0113597205 0.56061345 1.1255339 0.21805821 0.5907457 -0.5801549 0.79541564 0.5988778 0.2866253 0.8044277 1.037896 -0.2954414 1.0389293 0.031678986 0.7860138 1.1191366 0.012430191 1.096778 0.03405616 -0.6040678 0.79602987 -0.49690872 0.016145917 0.22388838 0.22093748 0.7584276 1.0911007 0.030871956 -0.4949284 -0.60246533 0.86305183
0.971972 0.8499852 0.29169342 0.2128692 -0.5603826 0.5831053 0.8646974 0.2899372 -0.5613316 0.30155626 0.5455466 0.73978513 0.025023209 1.0334418 -0.3388642 0.011182477 0.8408535 -0.3406993 0.5641138 1.1011252 0.0116702765 0.56050557 1.1250689 0.21820459 0.5906361 -0.5794564 0.7951694 0.5987623 0.28672227 0.80413884 1.0374366 -0.29490975 1.0384705 0.03197262 0.7857631 1.1186755 0.012739847 1.0963138 0.034347117 -0.6033656 0.7957469 -0.49627137 0.016454402 0.22404322 0.22108603 0.75818276 1.0906414 0.031166622 -0.49429092 -0.60176367 0.8627645
0.972973 0.84969276 0.29179245 0.21301928 -0.5596873 0.5829913 0.86440694 0.29002598 -0.5606358 0.30165362 0.54544026 0.7395414 0.025322733 1.0329874 -0.3383219 0.011492526 0.8405671 -0.34015548 0.5640032 1.1006585 0.011980388 0.56039786 1.1246043 0.21835084 0.5905266 -0.5787585 0.79492337 0.5986469 0.28681907 0.8038503 1.0369778 -0.29437873 1.0380124 0.03226595 0.7855126 1.1182147 0.013049263 1.0958501 0.03463785 -0.6026639 0.79546434 -0.4956344 0.016762607 0.22419792 0.22123444 0.7579382 1.0901824 0.031461127 -0.49365374 -0.60106266 0.86247736
0.973974 0.84940064 0.2918914 0.21316923 -0.55899256 0.58287734 0.8641168 0.29011467 -0.5599406 0.3017509 0.54533404 0.7392979 0.02562184 1.0325334 -0.33777997 0.0118023325 0.8402811 -0.3396121 0.5638928 1.1001923 0.012290253 0.5602902 1.12414 0.21849701 0.5904172 -0.5780612 0.7946777 0.5985316 0.28691578 0.8035621 1.0365195 -0.2938483 1.0375547 0.032558955 0.7852624 1.1177546 0.013358437 1.0953871 0.03492836 -0.6019626 0.7951821 -0.49499783 0.017070515 0.22435248 0.22138275 0.75769395 1.089724 0.031755485 -0.4930168 -0.6003622 0.86219037
0.974975 0.8491088 0.29199025 0.21331908 -0.5582984 0.5827635 0.8638269 0.29020327 -0.55924594 0.30184808 0.54522794 0.7390548 0.025920512 1.0320799 -0.3372384 0.012111897 0.8399955 -0.33906907 0.56378245 1.0997264 0.012599881 0.5601827 1.1236762 0.21864305 0.5903079 -0.57736456 0.79443216 0.59841645 0.28701243 0.8032743 1.0360621 -0.29331857 1.0370977 0.03285163 0.78501236 1.1172949 0.013667374 1.0949246 0.035218637 -0.6012619 0.79490024 -0.49436164 0.017378116 0.22450688 0.22153093 0.7574499 1.0892658 0.032049708 -0.49238017 -0.5996623 0.8619036
0.975976 0.8488173 0.29208902 0.2134688 -0.5576048 0.5826497 0.86353725 0.29029176 -0.55855185 0.3019452 0.5451221 0.73881197 0.026218731 1.031627 -0.3366972 0.012421221 0.83971035 -0.33852646 0.56367224 1.099261 0.012909269 0.5600752 1.1232128 0.21878898 0.5901987 -0.57666856 0.794187 0.59830135 0.28710896 0.8029868 1.0356054 -0.2927895 1.0366411 0.033143964 0.78476256 1.1168358 0.013976073 1.0944626 0.035508692 -0.6005616 0.79461867 -0.4937259 0.017685395 0.22466117 0.22167897 0.7572062 1.0888083 0.032343704 -0.4917438 -0.5989631 0.861617
0.976977 0.8485261 0.2921877 0.2136184 -0.5569117 0.582536 0.8632479 0.29038015 -0.5578583 0.30204225 0.5450163 0.7385694 0.026516479 1.0311747 -0.3361563 0.012730303 0.83942556 -0.33798423 0.5635621 1.0987961 0.01321842 0.55996794 1.1227498 0.21893479 0.5900896 -0.5759733 0.7939421 0.59818643 0.28720543 0.8026996 1.0351493 -0.2922611 1.0361851 0.033435944 0.78451294 1.1163772 0.014284534 1.0940014 0.035798524 -0.59986186 0.79433745 -0.49309054 0.017992336 0.22481531 0.22182688 0.7569627 1.0883511 0.03263742 -0.49110776 -0.59826446 0.86133057
0.977978 0.8482352 0.29228628 0.21376789 -0.55621916 0.5824224 0.8629587 0.29046842 -0.5571653 0.3021392 0.5449107 0.7383271 0.026813874 1.0307227 -0.3356158 0.013039146 0.83914113 -0.33744243 0.5634521 1.0983317 0.013527333 0.5598607 1.1222873 0.2190805 0.58998066 -0.5752787 0.79369754 0.59807163 0.28730184 0.8024128 1.0346941 -0.2917334 1.0357298 0.033727556 0.78426355 1.1159192 0.014592758 1.0935408 0.036088128 -0.5991626 0.79405653 -0.4924556 0.018298928 0.22496931 0.22197466 0.75671947 1.0878943 0.032930855 -0.49047205 -0.59756655 0.8610443
0.978979 0.84794456 0.29238477 0.21391724 -0.55552715 0.5823088 0.8626699 0.2905566 -0.5564729 0.30223608 0.5448053 0.7380851 0.02711103 1.0302714 -0.3350757 0.013347749 0.8388571 -0.33690098 0.5633422 1.0978676 0.013836008 0.5597536 1.1218251 0.21922606 0.5898718 -0.57458484 0.7934532 0.597957 0.28739816 0.80212635 1.0342396 -0.29120648 1.0352749 0.034018792 0.7840144 1.115462 0.014900745 1.0930808 0.03637751 -0.5984638 0.793776 -0.4918211 0.018605148 0.22512318 0.22212227 0.7564765 1.0874381 0.033224005 -0.48983663 -0.5968693 0.86075807
0.97998 0.8476542 0.2924832 0.21406649 -0.55483574 0.5821954 0.8623813 0.2906447 -0.555781 0.30233288 0.54469997 0.7378434 0.027407942 1.0298206 -0.33453593 0.0136561105 0.83857346 -0.33635995 0.5632324 1.0974041 0.014144444 0.5596466 1.1213634 0.21937148 0.5897631 -0.5738917 0.79320925 0.5978425 0.2874944 0.8018402 1.033786 -0.29068014 1.0348204 0.034309637 0.7837655 1.1150051 0.015208495 1.0926214 0.036666658 -0.5977655 0.7934958 -0.49118707 0.018910985 0.22527692 0.22226973 0.7562338 1.0869824 0.033516873 -0.4892016 -0.59617275 0.8604719
0.980981 0.8473642 0.29258153 0.2142156 -0.55414486 0.5820821 0.8620929 0.29073268 -0.5550897 0.3024296 0.5445949 0.737602 0.027704613 1.0293702 -0.33399653 0.013964232 0.8382902 -0.3358193 0.56312275 1.0969411 0.014452642 0.5595397 1.1209022 0.21951678 0.5896545 -0.5731994 0.7929656 0.59772813 0.28759053 0.8015544 1.0333332 -0.29015425 1.0343666 0.034600083 0.7835168 1.1145489 0.015516007 1.0921628 0.036955576 -0.5970678 0.79321593 -0.49055347 0.019216418 0.2254305 0.22241704 0.7559914 1.0865271 0.03380946 -0.4885669 -0.595477 0.86018604
0.981982 0.84707445 0.2926798 0.21436462 -0.5534546 0.5819689 0.86180484 0.29082057 -0.554399 0.3025262 0.5444899 0.7373609 0.02800104 1.0289204 -0.3334575 0.014272113 0.83800733 -0.33527905 0.5630132 1.0964786 0.0147606 0.5594329 1.1204413 0.21966194 0.5895461 -0.5725079 0.7927223 0.59761393 0.28768662 0.80126894 1.0328809 -0.28962877 1.0339134 0.03489025 0.7832684 1.1140934 0.015823282 1.0917051 0.037244264 -0.5963705 0.79293644 -0.48992035 0.01952143 0.22558396 0.22256418 0.7557492 1.0860722 0.03410177 -0.48793262 -0.594782 0.8599005
0.982983 0.846785 0.29277793 0.2145135 -0.55276483 0.5818558 0.8615171 0.2909084 -0.55370885 0.30262274 0.5443852 0.73712003 0.028297225 1.0284711 -0.33291885 0.014579752 0.8377248 -0.33473918 0.56290376 1.0960166 0.01506832 0.5593263 1.119981 0.21980694 0.5894377 -0.5718173 0.79247934 0.5974999 0.28778264 0.8009838 1.0324292 -0.28910372 1.0334606 0.035180166 0.7830202 1.1136386 0.016130319 1.0912479 0.037532717 -0.5956738 0.79265726 -0.4892877 0.019826 0.22573727 0.22271113 0.75550735 1.0856179 0.0343938 -0.48729876 -0.5940878 0.85961527
0.983984 0.84649587 0.292876 0.21466225 -0.5520757 0.5817428 0.86122954 0.2909961 -0.5530193 0.30271915 0.5442806 0.7368795 0.028593166 1.0280224 -0.3323806 0.014887149 0.8374426 -0.33419973 0.5627945 1.0955551 0.015375798 0.5592197 1.1195211 0.21995178 0.58932954 -0.5711275 0.79223675 0.5973861 0.28787854 0.800699 1.031978 -0.28857914 1.0330083 0.03546983 0.78277224 1.1131845 0.016437115 1.0907916 0.03782093 -0.5949776 0.79237837 -0.4886556 0.020130113 0.22589046 0.2228579 0.7552657 1.0851642 0.03468555 -0.48666534 -0.59339446 0.85933036
0.984985 0.846207 0.29297397 0.2148109 -0.55138713 0.58162993 0.86094224 0.29108375 -0.5523303 0.3028155 0.54417616 0.73663926 0.028888863 1.0275742 -0.3318427 0.015194302 0.8371607 -0.33366063 0.5626853 1.0950942 0.015683036 0.55911326 1.1190618 0.22009647 0.5892214 -0.5704386 0.79199433 0.59727246 0.2879744 0.80041456 1.0315273 -0.28805494 1.0325567 0.03575924 0.7825246 1.112731 0.016743673 1.0903358 0.038108908 -0.594282 0.7920999 -0.48802397 0.020433743 0.2260435 0.22300448 0.7550243 1.0847108 0.034977023 -0.48603237 -0.5927019 0.85904574
0.985986 0.8459185 0.29307187 0.21495941 -0.5506991 0.5815172 0.86065525 0.2911713 -0.5516419 0.30291173 0.544072 0.7363993 0.029184313 1.0271266 -0.3313052 0.01550121 0.8368792 -0.333122 0.56257623 1.0946338 0.015990032 0.559007 1.118603 0.22024098 0.5891134 -0.56975067 0.7917522 0.59715885 0.28807017 0.8001304 1.0310771 -0.28753123 1.0321056 0.036048405 0.78227717 1.1122783 0.017049987 1.0898806 0.038396638 -0.59358686 0.7918217 -0.4873929 0.020737018 0.2261964 0.22315086 0.7547833 1.0842582 0.03526822 -0.4853999 -0.5920103 0.8587615
0.986987 0.8456303 0.29316965 0.2151078 -0.5500117 0.5814046 0.86036855 0.29125878 -0.5509541 0.30300784 0.5439679 0.7361596 0.029479519 1.0266794 -0.3307681 0.01580787 0.836598 -0.3325837 0.56246734 1.094174 0.016296783 0.5589008 1.1181446 0.22038531 0.5890055 -0.5690637 0.7915103 0.59704536 0.28816584 0.7998467 1.0306276 -0.28700793 1.031655 0.036337312 0.78203 1.1118262 0.017356059 1.0894258 0.03868412 -0.59289235 0.7915439 -0.48676237 0.021040065 0.22634916 0.22329704 0.7545424 1.083806 0.03555914 -0.48476797 -0.5913197 0.8584775
0.987988 0.84534234 0.29326737 0.21525607 -0.5493249 0.58129215 0.86008215 0.2913462 -0.55026686 0.30310386 0.54386395 0.73592025 0.029774476 1.0262327 -0.33023143 0.016114283 0.83631706 -0.33204582 0.56235856 1.0937148 0.016603291 0.5587947 1.1176869 0.22052945 0.58889765 -0.5683775 0.7912686 0.596932 0.28826144 0.7995632 1.0301785 -0.28648508 1.0312049 0.03662597 0.7817831 1.1113745 0.017661886 1.0889715 0.038971346 -0.59219843 0.79126644 -0.48613244 0.021342881 0.22650178 0.22344299 0.75430185 1.0833545 0.035849787 -0.48413658 -0.59062994 0.8581938
0.988989 0.8450547 0.293365 0.2154042 -0.54863876 0.58117986 0.85979605 0.29143354 -0.5495803 0.30319977 0.5437602 0.7356812 0.030069185 1.0257868 -0.32969514 0.016420446 0.8360364 -0.33150834 0.5622499 1.0932562 0.016909555 0.55868876 1.1172297 0.22067341 0.5887899 -0.5676918 0.7910272 0.5968187 0.288357 0.79928017 1.02973 -0.28596267 1.0307554 0.03691437 0.7815365 1.1109232 0.017967466 1.0885177 0.039258316 -0.5915051 0.7909893 -0.4855031 0.021645464 0.22665426 0.22358872 0.7540616 1.0829034 0.03614016 -0.48350582 -0.5899408 0.85791045
0.98999 0.8447674 0.2934625 0.21555221 -0.5479532 0.5810677 0.85951024 0.29152083 -0.5488942 0.30329555 0.5436565 0.73544234 0.030363647 1.0253412 -0.3291593 0.016726356 0.83575606 -0.33097127 0.5621414 1.0927982 0.01721557 0.5585829 1.116773 0.22081715 0.58868223 -0.5670066 0.79078597 0.5967055 0.28845242 0.7989974 1.029282 -0.2854407 1.0303063 0.037202522 0.78129023 1.1104724 0.018272799 1.0880643 0.039545022 -0.5908123 0.7907125 -0.48487437 0.02194781 0.22680661 0.2237342 0.7538216 1.082453 0.03643026 -0.48287567 -0.5892522 0.85762745
0.990991 0.84448034 0.29355994 0.21570009 -0.5472683 0.58095574 0.85922474 0.29160807 -0.5482089 0.30339122 0.543553 0.73520386 0.030657858 1.0248963 -0.32862386 0.017032012 0.8354759 -0.33043462 0.562033 1.092341 0.017521339 0.5584772 1.116317 0.22096069 0.58857465 -0.5663219 0.790545 0.59659237 0.28854778 0.79871505 1.0288345 -0.2849192 1.029858 0.037490416 0.7810442 1.1100221 0.01857788 1.0876114 0.03983146 -0.59012026 0.790436 -0.4842463 0.022249924 0.2269588 0.22387946 0.7535819 1.0820032 0.036720086 -0.4822462 -0.58856404 0.8573447
0.991992 0.84419364 0.2936573 0.21584783 -0.546584 0.5808439 0.8589395 0.29169524 -0.54752415 0.30348676 0.5434496 0.7349656 0.03095182 1.0244519 -0.32808888 0.01733741 0.8351961 -0.32989836 0.5619248 1.0918843 0.017826855 0.55837166 1.1158615 0.221104 0.5884672 -0.56563777 0.79030424 0.59647936 0.28864306 0.79843295 1.0283875 -0.2843981 1.02941 0.03777806 0.7807985 1.1095722 0.018882707 1.087159 0.04011762 -0.5894288 0.7901599 -0.4836189 0.022551801 0.22711085 0.22402455 0.75334245 1.0815542 0.03700964 -0.48161742 -0.5878764 0.8570623
0.992993 0.84390724 0.29375455 0.21599545 -0.5459004 0.5807323 0.8586546 0.29178238 -0.54684 0.30358216 0.54334635 0.73472774 0.03124553 1.024008 -0.32755435 0.017642546 0.8349164 -0.3293625 0.56181675 1.0914283 0.01813212 0.5582663 1.1154068 0.22124708 0.58835983 -0.56495416 0.7900637 0.59636647 0.28873828 0.79815125 1.0279411 -0.28387746 1.0289627 0.03806545 0.78055316 1.1091228 0.019187279 1.0867071 0.0404035 -0.58873796 0.7898841 -0.48299217 0.022853438 0.22726277 0.22416952 0.75310326 1.0811057 0.03729893 -0.48098943 -0.58718926 0.8567802
0.993994 0.8436212 0.29385167 0.21614292 -0.54521745 0.5806209 0.85837007 0.29186946 -0.5461566 0.30367744 0.5432432 0.7344901 0.031538986 1.0235647 -0.3270203 0.01794742 0.834637 -0.32882708 0.5617088 1.090973 0.018437134 0.55816096 1.1149526 0.22138995 0.58825254 -0.5642711 0.7898234 0.59625363 0.2888334 0.7978699 1.0274953 -0.2833573 1.0285159 0.03835258 0.7803081 1.1086737 0.01949159 1.0862557 0.040689092 -0.5880478 0.78960866 -0.48236617 0.023154838 0.22741452 0.22431439 0.7528644 1.080658 0.037587944 -0.4803622 -0.5865027 0.85649836
0.994995 0.8433354 0.29394874 0.21629027 -0.54453516 0.58050966 0.8580858 0.2919565 -0.54547375 0.30377254 0.5431403 0.7342528 0.031832192 1.0231221 -0.3264867 0.018252028 0.83435774 -0.32829207 0.56160104 1.0905185 0.01874189 0.5580559 1.1144991 0.22153269 0.5881453 -0.56358856 0.7895834 0.59614086 0.28892845 0.7975889 1.0270499 -0.28283754 1.0280696 0.038639456 0.7800634 1.1082252 0.019795641 1.0858048 0.040974386 -0.5873583 0.7893336 -0.48174095 0.023455996 0.22756614 0.22445913 0.7526258 1.0802109 0.037876695 -0.47973585 -0.58581656 0.8562168
0.995996 0.84304994 0.2940457 0.21643746 -0.5438536 0.5803986 0.8578019 0.29204357 -0.54479164 0.30386752 0.5430374 0.73401576 0.03212514 1.0226799 -0.32595357 0.018556368 0.83407867 -0.32775748 0.56149346 1.0900648 0.01904639 0.55795085 1.1140462 0.22167532 0.5880382 -0.5629065 0.7893436 0.5960282 0.2890234 0.79730827 1.0266051 -0.28231826 1.0276239 0.038926076 0.7798191 1.1077771 0.020099428 1.0853543 0.04125938 -0.58666956 0.7890588 -0.48111647 0.023756912 0.2277176 0.22460376 0.7523875 1.0797646 0.038165182 -0.4791104 -0.58513093 0.8559356
0.996997 0.84276485 0.29414254 0.21658452 -0.5431727 0.5802879 0.8575183 0.2921306 -0.5441102 0.30396232 0.5429347 0.7337791 0.032417834 1.0222384 -0.32542098 0.018860431 0.8337997 -0.32722333 0.56138605 1.0896116 0.01935063 0.55784607 1.1135942 0.22181784 0.58793116 -0.56222504 0.789104 0.5959157 0.28911826 0.79702795 1.0261608 -0.2817994 1.0271788 0.03921244 0.77957505 1.1073296 0.020402944 1.0849044 0.041544057 -0.58598155 0.7887844 -0.48049268 0.024057588 0.22786891 0.22474825 0.7521495 1.079319 0.0384534 -0.47848588 -0.5844459 0.85565466
0.997998 0.84248 0.2942393 0.21673143 -0.54249257 0.58017725 0.85723513 0.29221758 -0.5434294 0.30405697 0.54283214 0.7335426 0.03271027 1.0217974 -0.32488889 0.019164218 0.83352095 -0.32668957 0.5612788 1.089159 0.019654607 0.5577414 1.1131428 0.22196025 0.5878243 -0.5615441 0.7888647 0.5958032 0.28921306 0.79674804 1.025717 -0.28128102 1.0267341 0.03949855 0.77933145 1.1068825 0.020706188 1.0844549 0.041828416 -0.58529425 0.7885103 -0.47986934 0.024358017 0.22802007 0.22489265 0.7519118 1.078874 0.038741354 -0.47786236 -0.58376133 0.85537404
0.998999 0.8421956 0.29433596 0.21687819 -0.5418132 0.58006674 0.8569523 0.29230458 -0.54274935 0.30415145 0.54272974 0.7333065 0.033002447 1.0213572 -0.3243573 0.019467723 0.83324224 -0.3261563 0.5611717 1.088707 0.019958321 0.55763686 1.1126919 0.22210255 0.5877174 -0.5608637 0.78862554 0.59569085 0.28930777 0.79646844 1.0252739 -0.2807631 1.02629 0.039784398 0.7790882 1.1064358 0.021009156 1.084006 0.042112444 -0.5846077 0.7882366 -0.47924644 0.024658203 0.22817108 0.2250369 0.7516744 1.0784295 0.039029047 -0.47723988 -0.58307725 0.8550937
1.0 0.84191144 0.2944325 0.2170248 -0.54113454 0.57995635 0.85666984 0.29239157 -0.54207 0.30424577 0.54262745 0.73307073 0.03329437 1.0209174 -0.32382628 0.019770943 0.83296365 -0.3256234 0.56106484 1.0882553 0.020261768 0.55753255 1.1122415 0.22224474 0.58761066 -0.5601838 0.7883867 0.5955786 0.2894024 0.79618925 1.0248312 -0.2802456 1.0258465 0.04006999 0.77884537 1.1059895 0.021311846 1.0835575 0.042396136 -0.583922 0.7879633 -0.478624 0.024958145 0.22832192 0.22518106 0.75143737 1.0779854 0.03931648 -0.47661853 -0.58239377 0.8548137

